Probing optimisation in physics-informed neural networks

A novel comparison is presented of the effect of optimiser choice on the accuracy of physics-informed neural networks (PINNs). To give insight into why some optimisers are better, a new approach is proposed that tracks the training trajectory curvature and can be evaluated on the fly at a low computational cost. The linear advection equation is studied for several advective velocities, and we show that the optimiser choice substantially impacts PINNs model performance and accuracy. Furthermore, using the curvature measure, we found a negative correlation between the convergence error and the curvature in the optimiser local reference frame. It is concluded that, in this case, larger local curvature values result in better solutions. Consequently, optimisation of PINNs is made more difficult as minima are in highly curved regions.

==> figs/data/Adam0.0001_beta1_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,5.941750150000000286e-01,5.053226799999999130e-01,1.140330300000000005e-02,3.662350500000000064e-02,7.430272749999999871e-01,5.874468200000000362e-01,1.151608084999999893e-02,4.177014849999999974e-02,5.728917000000000037e-01
1.000000000000000000e+02,2.286954749999999814e-01,1.808773300000000028e-01,1.580354700000000112e-02,2.745064800000000110e-02,2.484275650000000168e-01,1.980817549999999982e-01,1.749837950000000114e-02,3.904646800000000084e-02,1.994194000000000244e-01
2.000000000000000000e+02,1.500835300000000205e-01,1.081047150000000040e-01,1.036966899999999976e-02,2.019627200000000122e-02,1.206672820000000007e-01,9.653961999999999266e-02,1.198105450000000113e-02,1.504050950000000025e-02,8.474102999999999497e-02
3.000000000000000000e+02,9.386254799999999010e-02,7.735941550000000055e-02,3.569846499999999954e-03,4.673721250000000341e-03,7.762290500000000593e-02,7.023679750000000332e-02,3.733671299999999707e-03,4.670409250000000234e-03,6.834424000000000055e-02
4.000000000000000000e+02,7.807365250000000700e-02,7.150819499999999662e-02,2.180999900000000179e-03,2.581789149999999967e-03,5.614817249999999593e-02,4.844639650000000242e-02,2.118793400000000028e-03,2.602825000000000017e-03,5.577665499999999443e-02
5.000000000000000000e+02,4.472607700000000297e-02,4.120521249999999774e-02,1.641869350000000130e-03,1.628366200000000083e-03,4.133551199999999787e-02,3.663376899999999659e-02,1.711595700000000022e-03,2.032202749999999919e-03,3.618645700000000520e-02
6.000000000000000000e+02,2.044311000000000045e-02,1.795582999999999901e-02,1.295335350000000009e-03,1.096137200000000134e-03,2.120627549999999986e-02,1.806600800000000145e-02,1.301617350000000041e-03,1.347081449999999909e-03,1.556579749999999901e-02
7.000000000000000000e+02,6.581962250000000098e-03,4.656570999999999974e-03,1.156618400000000019e-03,7.438744800000000879e-04,6.713993399999999834e-03,4.826501449999999471e-03,1.273469000000000163e-03,7.500175500000000372e-04,4.179666250000000152e-03
8.000000000000000000e+02,2.997704050000000141e-03,1.607029399999999972e-03,8.847195349999999875e-04,4.266370800000000071e-04,2.911682500000000243e-03,1.544277699999999955e-03,9.500608500000000400e-04,5.039823199999999550e-04,1.496971099999999969e-03
9.000000000000000000e+02,1.890747649999999919e-03,9.661065999999999838e-04,6.676623250000000755e-04,2.531452149999999842e-04,1.803944299999999919e-03,8.177165499999999865e-04,6.775116500000000035e-04,3.344189149999999850e-04,8.750272299999999580e-04
1.000000000000000000e+03,1.326218650000000106e-03,4.906337349999999667e-04,5.220221749999999755e-04,1.673691900000000028e-04,1.403559249999999838e-03,6.358708500000000412e-04,5.158025650000000115e-04,2.152742999999999931e-04,6.250567000000000492e-04
1.100000000000000000e+03,9.693212000000000529e-04,3.121167650000000108e-04,3.969286999999999729e-04,1.284842799999999909e-04,1.097799200000000065e-03,5.089846150000000135e-04,4.182252000000000018e-04,1.379380500000000100e-04,4.738423450000000116e-04
1.200000000000000000e+03,7.369514499999999489e-04,2.338912050000000083e-04,3.031638899999999784e-04,8.655210000000000095e-05,8.827688299999999653e-04,4.058258049999999935e-04,3.447380399999999808e-04,9.090215799999999690e-05,3.527890500000000168e-04
1.300000000000000000e+03,5.557608399999999825e-04,1.816682649999999807e-04,2.435278249999999845e-04,7.286377500000000356e-05,7.096671000000000142e-04,3.097976399999999926e-04,2.869295499999999742e-04,7.746958500000000682e-05,2.590072150000000172e-04
1.400000000000000000e+03,4.424172099999999904e-04,1.372162199999999973e-04,1.985309850000000062e-04,8.020810500000000241e-05,5.709556199999999597e-04,2.318976199999999951e-04,2.323316849999999822e-04,6.663628000000000975e-05,2.158918500000000021e-04
1.500000000000000000e+03,3.782975900000000143e-04,1.018794049999999994e-04,1.630589899999999978e-04,9.650159299999999185e-05,4.442502350000000202e-04,1.744810799999999907e-04,1.873750500000000044e-04,7.731467100000000094e-05,1.721589099999999966e-04
1.600000000000000000e+03,2.801728149999999692e-04,7.747170499999999249e-05,1.300457599999999914e-04,6.805861899999999783e-05,3.468844349999999910e-04,1.282009250000000163e-04,1.508054249999999860e-04,5.768410899999999676e-05,1.337182199999999979e-04
1.700000000000000000e+03,2.521305800000000000e-04,6.055264299999999785e-05,1.029758050000000047e-04,6.628396099999999758e-05,2.823588649999999819e-04,9.895589700000001097e-05,1.204148200000000060e-04,4.571091449999999936e-05,1.052175199999999880e-04
1.800000000000000000e+03,2.194704099999999992e-04,4.438368400000000289e-05,8.370250499999999389e-05,7.467245500000000401e-05,2.510537899999999841e-04,7.910783300000000543e-05,9.793136999999999340e-05,5.354984000000000295e-05,7.951228749999999677e-05
1.900000000000000000e+03,1.302183600000000039e-04,2.881526100000000173e-05,7.269729400000000301e-05,2.944106599999999870e-05,1.356727649999999905e-04,4.314366900000000016e-05,8.502615000000000585e-05,2.437281199999999761e-05,4.096169900000000180e-05
2.000000000000000000e+03,9.944705199999999390e-05,2.274180300000000124e-05,6.451433800000000397e-05,1.552764499999999997e-05,1.113635949999999917e-04,3.146454049999999745e-05,7.504908250000000161e-05,1.524247875000000038e-05,2.993836600000000155e-05
2.100000000000000000e+03,7.694237749999999210e-05,1.720883699999999815e-05,5.798083700000000013e-05,1.240883100000000032e-05,9.154909999999999394e-05,2.227453949999999965e-05,6.584622299999999605e-05,1.380588850000000130e-05,2.172425300000000283e-05
2.200000000000000000e+03,7.044850200000000030e-05,1.422168659999999939e-05,5.263322649999999862e-05,1.277371624999999879e-05,8.647458500000000615e-05,1.690136899999999901e-05,5.806701499999999922e-05,1.406289500000000014e-05,1.655195449999999894e-05
2.300000000000000000e+03,6.867921349999999824e-05,1.202826924999999888e-05,4.689423649999999887e-05,1.531783949999999898e-05,8.135128999999999408e-05,1.354568500000000040e-05,5.117825150000000160e-05,1.793475650000000082e-05,1.336840149999999971e-05
2.400000000000000000e+03,5.779341850000000195e-05,1.020395600000000053e-05,4.071825200000000149e-05,1.195230100000000014e-05,7.087414500000000276e-05,1.114943100000000015e-05,4.471638049999999422e-05,1.395697999999999897e-05,9.877275999999998772e-06
2.500000000000000000e+03,5.236939600000000284e-05,8.925885349999999963e-06,3.514999399999999745e-05,1.179718950000000077e-05,6.129269599999999244e-05,9.515640000000000258e-06,3.889567999999999959e-05,1.118805649999999983e-05,7.645742499999999922e-06
2.600000000000000000e+03,5.293671700000000411e-05,8.011884999999999271e-06,3.047025899999999981e-05,1.367486500000000108e-05,6.077599749999999866e-05,8.352457000000000794e-06,3.383327199999999681e-05,1.797097650000000028e-05,8.108996999999999909e-06
2.700000000000000000e+03,4.311628250000000133e-05,8.395706000000001368e-06,2.666082149999999940e-05,1.522350100000000026e-05,5.270066699999999813e-05,7.478153600000000067e-06,2.981396750000000061e-05,1.903470350000000216e-05,6.719338749999999517e-06
2.800000000000000000e+03,4.155387999999999389e-05,7.296027350000000431e-06,2.388491699999999878e-05,1.122403800000000023e-05,4.873887199999999857e-05,6.793667150000000334e-06,2.674248099999999818e-05,1.443713399999999905e-05,6.074858499999999869e-06
2.900000000000000000e+03,3.479851649999999739e-05,6.270708349999999957e-06,2.174934049999999939e-05,1.305721800000000018e-05,4.120045750000000007e-05,5.970325500000000001e-06,2.446819500000000028e-05,1.694998449999999960e-05,4.780790499999999878e-06
3.000000000000000000e+03,3.539345799999999760e-05,5.647023850000000220e-06,1.971778749999999862e-05,1.125533100000000027e-05,3.791999050000000016e-05,6.320839900000000007e-06,2.253602099999999983e-05,9.386259499999999439e-06,5.221842700000000019e-06
3.100000000000000000e+03,3.164102699999999795e-05,5.131772900000000097e-06,1.783386650000000050e-05,1.025009150000000042e-05,4.022178150000000111e-05,6.130157100000000004e-06,2.112989450000000072e-05,1.046538499999999873e-05,5.031505500000000069e-06
3.200000000000000000e+03,3.348944199999999980e-05,4.852756599999999629e-06,1.651402449999999844e-05,1.091237749999999918e-05,3.815685250000000060e-05,5.029832099999999659e-06,1.928963675000000132e-05,1.363481250000000118e-05,4.897756500000000106e-06
3.300000000000000000e+03,2.637260849999999878e-05,4.381218850000000063e-06,1.515286400000000007e-05,8.305852500000001298e-06,3.006679500000000119e-05,5.513017499999999940e-06,1.764226700000000189e-05,7.084914999999999911e-06,4.646010149999999833e-06
3.400000000000000000e+03,3.347427000000000367e-05,4.250621749999999924e-06,1.402374500000000070e-05,1.196281049999999875e-05,3.283535949999999995e-05,5.663594050000000517e-06,1.630016549999999917e-05,1.148385725000000000e-05,4.664823100000000152e-06
3.500000000000000000e+03,2.836494249999999969e-05,4.009283000000000048e-06,1.304882449999999984e-05,1.214012250000000076e-05,2.765695300000000110e-05,5.537568999999999497e-06,1.514692399999999959e-05,9.415390000000000667e-06,4.561682099999999745e-06
3.600000000000000000e+03,2.986100850000000082e-05,4.141210800000000476e-06,1.219106549999999984e-05,1.515272800000000140e-05,3.281287149999999753e-05,5.424124299999999929e-06,1.439676549999999974e-05,1.963749900000000021e-05,4.974251999999999483e-06
3.700000000000000000e+03,2.741404800000000008e-05,4.141374150000000316e-06,1.153783200000000077e-05,1.436486950000000021e-05,2.697983649999999859e-05,5.299826149999999842e-06,1.330043924999999961e-05,1.406669849999999957e-05,4.322320200000000535e-06
3.800000000000000000e+03,2.505109199999999952e-05,3.576663350000000241e-06,1.089585700000000087e-05,1.119540399999999883e-05,2.407104250000000002e-05,5.188199649999999938e-06,1.242742500000000071e-05,8.189932149999999239e-06,4.129455150000000168e-06
3.900000000000000000e+03,2.534230599999999934e-05,3.469332999999999823e-06,1.058616199999999976e-05,1.348924999999999964e-05,2.419444249999999955e-05,5.080000249999999491e-06,1.155099000000000102e-05,9.866626500000000527e-06,3.952588349999999526e-06
4.000000000000000000e+03,2.491565450000000155e-05,4.217949500000000298e-06,9.811655750000000220e-06,1.387902250000000032e-05,2.834231399999999964e-05,5.230755300000000019e-06,1.108051500000000109e-05,1.199829049999999896e-05,4.260440349999999945e-06
4.100000000000000000e+03,2.447300749999999813e-05,4.233439400000000612e-06,9.302227749999999716e-06,1.370570599999999966e-05,2.787605149999999963e-05,5.192723299999999669e-06,1.049435375000000085e-05,1.412222899999999940e-05,4.220351899999999867e-06
4.200000000000000000e+03,2.190955350000000056e-05,3.345037100000000063e-06,8.834731999999999492e-06,9.132369500000000757e-06,2.098217800000000028e-05,4.821387500000000093e-06,9.974007500000000236e-06,7.787644150000000898e-06,3.546217199999999743e-06
4.300000000000000000e+03,2.134956949999999959e-05,3.131306600000000212e-06,8.370809500000000547e-06,7.536120350000000065e-06,1.880043300000000073e-05,4.744586250000000164e-06,9.414486000000001125e-06,7.196704000000000172e-06,3.995447100000000075e-06
4.400000000000000000e+03,2.034658849999999782e-05,2.828915200000000219e-06,8.014902500000000297e-06,9.881946499999999899e-06,1.766726700000000250e-05,4.011468000000000435e-06,9.131067000000001120e-06,7.219635249999999208e-06,3.204608449999999725e-06
4.500000000000000000e+03,2.460232799999999983e-05,4.052399950000000398e-06,7.574429499999999712e-06,1.468237549999999988e-05,2.711473499999999883e-05,5.053771999999999866e-06,8.481314299999999368e-06,1.433581049999999958e-05,4.078554099999999311e-06
4.600000000000000000e+03,2.542920099999999980e-05,4.001419399999999570e-06,7.240984349999999983e-06,1.106122750000000031e-05,2.956505999999999980e-05,4.622557749999999847e-06,7.950298699999999870e-06,1.243207500000000074e-05,4.049522700000000543e-06
4.700000000000000000e+03,2.022654499999999999e-05,3.487839399999999653e-06,6.886526350000000131e-06,1.142949550000000062e-05,2.409843750000000215e-05,4.466971999999999826e-06,7.802564200000000209e-06,1.063179150000000051e-05,3.286070800000000139e-06
4.800000000000000000e+03,2.444394000000000097e-05,3.880789249999999937e-06,6.541796450000000239e-06,1.370103749999999901e-05,2.812324100000000086e-05,4.960130999999999961e-06,7.407618199999999976e-06,1.493631300000000019e-05,3.992329299999999859e-06
4.900000000000000000e+03,2.118378499999999762e-05,3.688197850000000147e-06,6.230287150000000487e-06,1.272458050000000010e-05,2.447756500000000185e-05,4.526002700000000427e-06,6.994166000000000215e-06,1.142384599999999979e-05,3.976419800000000414e-06
4.999000000000000000e+03,1.862773549999999830e-05,3.237657899999999683e-06,5.947268000000000603e-06,1.132498699999999857e-05,2.034125299999999930e-05,4.561419899999999834e-06,6.753190800000000496e-06,1.069438375000000103e-05,4.192632999999999741e-06


==> figs/data/Adam0.001_beta15_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,7.522800700000000784e-01,4.944210850000000379e-01,2.045241300000000262e-01,1.868154400000000132e-02,7.630929499999999921e-01,5.094973700000000605e-01,2.068218199999999896e-01,1.945474500000000245e-02,5.153894500000000267e-01
1.000000000000000000e+02,3.122217800000000043e-01,2.356869600000000009e-01,1.382039300000000026e-02,4.360471350000000301e-02,2.970181250000000217e-01,2.517907050000000035e-01,1.419303599999999915e-02,2.327497199999999794e-02,5.325617999999999741e-01
2.000000000000000000e+02,1.172733549999999958e-01,4.701411750000000084e-02,1.124571599999999935e-02,5.470402400000000387e-02,1.289512749999999763e-01,4.732941400000000021e-02,1.304801649999999882e-02,7.212028200000000777e-02,3.892722600000000366e-01
3.000000000000000000e+02,9.327496500000000135e-02,3.002784349999999824e-02,1.000431100000000011e-02,5.737628599999999857e-02,1.108121569999999945e-01,2.929156200000000015e-02,1.072593050000000131e-02,7.257820249999999418e-02,3.672565650000000348e-01
4.000000000000000000e+02,8.643762199999999174e-02,2.537519449999999996e-02,9.716883500000000548e-03,5.559674850000000113e-02,1.065875649999999952e-01,2.393304200000000159e-02,1.068375400000000017e-02,7.209361000000000241e-02,3.529963050000000102e-01
5.000000000000000000e+02,7.793965799999999500e-02,2.137005299999999997e-02,9.523001999999999162e-03,4.926812699999999490e-02,1.031389875000000012e-01,1.725344799999999762e-02,1.063521975000000092e-02,7.037858999999999088e-02,3.306407800000000230e-01
6.000000000000000000e+02,7.472599499999998951e-02,1.706247350000000135e-02,9.438280500000000017e-03,4.972826699999999961e-02,9.166989999999999861e-02,1.449408550000000004e-02,1.053730200000000013e-02,6.325501249999999909e-02,2.954048799999999808e-01
7.000000000000000000e+02,7.224211699999999459e-02,1.503950899999999952e-02,9.211172000000000110e-03,4.802198000000000577e-02,8.334362000000000714e-02,1.299104649999999889e-02,1.007251999999999974e-02,5.881648849999999984e-02,2.623768200000000106e-01
8.000000000000000000e+02,6.817933249999999501e-02,1.361130224999999860e-02,8.949697999999998987e-03,4.287324450000000453e-02,7.821135249999999761e-02,1.181541850000000088e-02,9.360227999999999951e-03,5.132885450000000682e-02,2.479166650000000083e-01
9.000000000000000000e+02,6.536042499999999977e-02,1.097981150000000052e-02,8.776660000000000364e-03,4.147175000000000167e-02,7.535407199999999417e-02,1.088584675000000071e-02,9.005708500000000893e-03,4.862936199999999543e-02,2.326787999999999912e-01
1.000000000000000000e+03,5.707430800000000415e-02,8.599128500000000758e-03,7.539354649999999852e-03,3.497751050000000306e-02,5.809778999999999638e-02,9.552340499999999179e-03,8.172520499999998828e-03,4.148347000000000145e-02,1.734846700000000075e-01
1.100000000000000000e+03,2.192060399999999978e-02,2.626211700000000062e-03,5.485455049999999992e-03,1.246718399999999921e-02,2.031654750000000051e-02,2.569583299999999952e-03,5.790972400000000270e-03,1.216796350000000013e-02,3.739041850000000139e-02
1.200000000000000000e+03,8.016153999999999294e-03,8.322396300000000019e-04,1.430524799999999914e-03,5.773582949999999867e-03,8.641946500000000780e-03,7.626249199999999510e-04,1.868071050000000028e-03,6.941802399999999658e-03,8.259648499999999380e-03
1.300000000000000000e+03,4.969323250000000185e-03,5.803247000000000310e-04,9.084096149999999238e-04,3.711025700000000413e-03,6.327051700000000008e-03,5.604207949999999178e-04,9.528191350000000427e-04,5.087421249999999825e-03,6.705035999999999288e-03
1.400000000000000000e+03,4.687025350000000382e-03,3.995208549999999955e-04,1.454086550000000021e-03,2.717367149999999881e-03,6.653391849999999892e-03,5.617453200000000185e-04,1.465542800000000073e-03,3.901426900000000246e-03,6.168208299999999346e-03
1.500000000000000000e+03,3.979486150000000229e-03,5.124657900000000217e-04,9.211007699999999594e-04,2.078690949999999898e-03,6.704855499999999753e-03,7.026705799999999249e-04,1.044882469999999872e-03,3.521326799999999809e-03,2.962804050000000106e-03
1.600000000000000000e+03,3.395001249999999790e-03,3.611454149999999670e-04,8.385266500000000331e-04,1.563401099999999887e-03,5.393688499999999518e-03,5.909257149999999192e-04,9.902163000000000284e-04,2.403649800000000163e-03,2.754137000000000252e-03
1.700000000000000000e+03,2.830630150000000046e-03,3.124119350000000191e-04,5.148706549999999393e-04,1.413961049999999837e-03,4.678861250000000173e-03,5.472355799999999333e-04,5.931855399999999903e-04,2.655540799999999910e-03,2.287951050000000108e-03
1.800000000000000000e+03,3.343834300000000058e-03,3.467804649999999683e-04,7.660932899999999511e-04,1.329256050000000031e-03,4.794949399999999876e-03,5.726616849999999984e-04,7.959586500000000436e-04,2.648483300000000189e-03,2.654244249999999916e-03
1.900000000000000000e+03,2.455862449999999999e-03,4.012847699999999747e-04,7.402961150000000705e-04,9.523585349999999679e-04,3.523742350000000183e-03,5.515097799999999677e-04,7.696735799999999744e-04,1.471080800000000100e-03,2.030737250000000209e-03
2.000000000000000000e+03,2.608301700000000174e-03,3.356048699999999736e-04,6.734534500000000090e-04,1.163939550000000090e-03,3.852152000000000180e-03,4.704581300000000100e-04,6.953511500000000281e-04,1.504100599999999956e-03,2.235262249999999881e-03
2.100000000000000000e+03,1.400943700000000002e-03,2.274611549999999867e-04,4.832807700000000075e-04,5.492163500000000597e-04,2.566814800000000001e-03,2.384025850000000193e-04,5.355769800000000514e-04,9.942975000000000597e-04,1.669164800000000164e-03
2.200000000000000000e+03,1.284693950000000053e-03,1.991002700000000201e-04,4.823238199999999726e-04,6.758321200000000795e-04,1.883787650000000053e-03,3.363146350000000028e-04,4.694532400000000095e-04,9.916991749999999172e-04,1.289330750000000029e-03
2.300000000000000000e+03,1.639190250000000090e-03,3.306147399999999868e-04,2.772072499999999945e-04,4.156534700000000053e-04,1.947948799999999966e-03,3.636011999999999773e-04,3.077800099999999711e-04,1.257146750000000040e-03,1.130070149999999997e-03
2.400000000000000000e+03,1.325719470000000016e-03,2.454354949999999844e-04,4.345990300000000198e-04,2.820375999999999981e-04,1.517020850000000073e-03,2.659208149999999979e-04,4.585440850000000053e-04,7.245162200000000155e-04,1.142875350000000130e-03
2.500000000000000000e+03,1.535364000000000000e-03,2.465847049999999978e-04,4.320347199999999732e-04,3.948200650000000022e-04,1.586224599999999998e-03,2.805864499999999773e-04,5.375019149999999378e-04,8.822702999999999882e-04,1.293311899999999987e-03
2.600000000000000000e+03,9.532483499999999752e-04,1.601034550000000065e-04,3.123074549999999743e-04,4.492342299999999640e-04,1.273519299999999969e-03,2.064681100000000102e-04,3.626398849999999826e-04,5.686150650000000280e-04,8.831294200000000235e-04
2.700000000000000000e+03,1.623800149999999947e-03,4.684471800000000220e-04,7.116844299999999877e-04,5.582677500000000253e-04,2.379066899999999866e-03,5.265257749999999572e-04,7.392702650000000132e-04,8.740790850000000308e-04,1.330531199999999883e-03
2.800000000000000000e+03,1.652003249999999847e-03,2.950772750000000199e-04,5.677151949999999746e-04,4.804130100000000240e-04,2.405868700000000047e-03,4.640498000000000170e-04,5.267703249999999750e-04,1.112964350000000043e-03,9.263074749999999653e-04
2.900000000000000000e+03,1.259398199999999966e-03,2.101805950000000046e-04,6.377001400000000333e-04,4.451342249999999928e-04,1.420420599999999917e-03,3.776597100000000061e-04,5.809404499999999954e-04,9.059956000000000302e-04,8.140223000000000684e-04
3.000000000000000000e+03,1.115028049999999913e-03,1.270035819999999955e-04,2.313753199999999950e-04,3.202118249999999977e-04,1.649098600000000088e-03,1.795649399999999884e-04,2.462575699999999964e-04,9.059960449999999868e-04,6.566771349999999362e-04
3.100000000000000000e+03,1.417722049999999966e-03,2.498671349999999737e-04,6.182419999999999669e-04,6.365010199999999573e-04,1.502659850000000012e-03,3.667203800000000120e-04,6.345741750000000051e-04,7.553626499999999870e-04,8.246221350000000096e-04
3.200000000000000000e+03,1.270467600000000155e-03,3.876408999999999497e-04,3.838988049999999576e-04,3.543590350000000227e-04,1.557971000000000009e-03,3.872182899999999711e-04,4.294508950000000048e-04,8.811251199999999180e-04,7.104152449999999366e-04
3.300000000000000000e+03,1.336133750000000021e-03,1.491806449999999755e-04,5.297685799999999733e-04,3.871965850000000180e-04,1.956351050000000071e-03,3.153193699999999795e-04,4.815703900000000261e-04,1.217346949999999900e-03,8.716302300000000310e-04
3.400000000000000000e+03,1.023880850000000089e-03,1.755668250000000027e-04,3.504588549999999966e-04,3.557169399999999919e-04,1.625374800000000015e-03,2.058408200000000246e-04,3.637268499999999987e-04,6.801392749999999460e-04,6.175673999999999920e-04
3.500000000000000000e+03,1.378040550000000052e-03,2.246370349999999932e-04,4.849351250000000202e-04,3.525364649999999586e-04,1.687832199999999856e-03,3.081844049999999833e-04,4.630106750000000408e-04,5.806548850000000424e-04,6.176887999999999736e-04
3.600000000000000000e+03,1.508636199999999900e-03,2.796038799999999661e-04,8.374179000000000041e-04,3.246750849999999492e-04,1.898800349999999870e-03,3.752267000000000102e-04,8.643840999999999764e-04,6.470985800000000985e-04,6.222094500000000233e-04
3.700000000000000000e+03,8.827311499999999315e-04,1.580121800000000034e-04,3.098854349999999747e-04,3.178182749999999704e-04,1.221033800000000114e-03,2.902104799999999808e-04,3.419945550000000377e-04,5.131775699999999683e-04,5.777431999999999880e-04
3.800000000000000000e+03,1.390545750000000014e-03,2.351159300000000120e-04,4.718547499999999973e-04,4.873357500000000207e-04,1.788721449999999998e-03,3.098300799999999851e-04,4.843619549999999717e-04,6.433243700000000620e-04,5.631464999999999995e-04
3.900000000000000000e+03,1.114331550000000060e-03,1.759119549999999823e-04,3.691246999999999931e-04,4.582743100000000050e-04,1.595078449999999927e-03,3.119466149999999935e-04,3.490825350000000471e-04,6.384724100000000509e-04,5.862409500000000237e-04
4.000000000000000000e+03,1.041069099999999970e-03,2.414557350000000021e-04,3.340892250000000014e-04,4.328421050000000282e-04,1.324381649999999914e-03,2.590425499999999886e-04,3.892871099999999822e-04,7.485910299999999368e-04,6.672068600000000821e-04
4.100000000000000000e+03,7.080893300000000532e-04,1.442742250000000036e-04,2.501320850000000092e-04,3.362744850000000266e-04,1.103720099999999909e-03,1.579898299999999984e-04,2.475401499999999749e-04,5.363531100000000409e-04,5.582986749999999457e-04
4.200000000000000000e+03,8.782017999999999509e-04,1.178853300000000100e-04,3.092212849999999855e-04,3.608237900000000123e-04,9.988253499999999625e-04,1.550427299999999941e-04,3.053702200000000004e-04,3.618450449999999988e-04,5.489341999999999052e-04
4.300000000000000000e+03,6.213858999999999962e-04,1.103144829999999957e-04,2.207980450000000057e-04,3.656156500000000203e-04,1.330374200000000121e-03,2.065037999999999997e-04,2.287312650000000009e-04,5.050031899999999621e-04,4.321717849999999733e-04
4.400000000000000000e+03,1.158087649999999923e-03,1.554127399999999794e-04,5.210270150000000187e-04,4.015852800000000041e-04,1.468654750000000049e-03,1.528875450000000060e-04,5.400815600000000204e-04,6.519036549999999942e-04,6.833346550000000529e-04
4.500000000000000000e+03,8.153403149999999440e-04,1.624710749999999952e-04,3.237244100000000483e-04,2.927748999999999673e-04,9.594074499999999481e-04,1.689478949999999953e-04,3.068311749999999821e-04,5.237307999999999764e-04,4.294116850000000130e-04
4.600000000000000000e+03,7.814069099999999476e-04,1.341185000000000001e-04,2.264732250000000072e-04,3.093471599999999752e-04,9.051510150000000293e-04,2.019900549999999791e-04,2.432411400000000074e-04,5.590693600000000082e-04,4.455043849999999750e-04
4.700000000000000000e+03,8.096587849999999998e-04,1.475819749999999889e-04,2.112021500000000121e-04,2.871969850000000006e-04,1.208244199999999879e-03,1.634137600000000012e-04,2.439975099999999969e-04,5.329154650000000014e-04,5.366900000000000403e-04
4.800000000000000000e+03,1.045054950000000012e-03,1.583524350000000010e-04,4.017592099999999877e-04,4.142535500000000311e-04,1.119197499999999897e-03,2.398267050000000059e-04,4.059512999999999837e-04,4.887738000000000195e-04,5.530141649999999924e-04
4.900000000000000000e+03,1.079017749999999862e-03,1.602356200000000161e-04,2.664365900000000226e-04,3.745807649999999874e-04,1.302612700000000106e-03,1.893730900000000243e-04,2.972416149999999911e-04,6.274692999999999590e-04,6.565410999999999947e-04
4.999000000000000000e+03,1.252115250000000127e-03,2.387606950000000124e-04,4.758508499999999572e-04,4.331420350000000441e-04,1.587989799999999993e-03,3.052853700000000142e-04,5.000776699999999551e-04,5.907008999999999741e-04,5.156100100000000734e-04


==> figs/data/Adam0.001_beta1_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,6.616944000000000159e-01,5.919961000000000251e-01,1.033000524999999961e-02,3.803367249999999727e-02,6.295834750000000035e-01,5.683269500000001084e-01,1.021612950000000061e-02,3.249916399999999705e-02,5.248779000000000083e-01
1.000000000000000000e+02,1.060636100000000026e-01,9.272511499999999685e-02,5.811668249999999737e-03,1.180620350000000096e-02,1.260667599999999999e-01,1.041272699999999940e-01,5.635842200000000350e-03,1.443549799999999973e-02,8.508704500000000004e-02
2.000000000000000000e+02,5.493873550000000217e-02,5.119144150000000393e-02,1.309742499999999978e-03,2.518320450000000044e-03,7.380865999999999816e-02,6.892560999999999827e-02,1.338710749999999939e-03,3.473681049999999965e-03,5.910885400000000234e-02
3.000000000000000000e+02,2.762345849999999978e-02,2.549168300000000109e-02,7.210433750000000072e-04,1.753318700000000042e-03,4.011609149999999929e-02,3.728342249999999636e-02,7.679295399999999964e-04,2.517117549999999676e-03,3.343558800000000220e-02
4.000000000000000000e+02,9.844725999999999824e-03,7.566597300000000095e-03,5.267766799999999520e-04,1.188485549999999946e-03,1.483002899999999978e-02,1.284182700000000010e-02,5.025196400000000356e-04,1.676792899999999956e-03,1.077402599999999905e-02
5.000000000000000000e+02,4.410420999999999439e-03,2.551054850000000155e-03,3.592269500000000318e-04,7.262853249999999105e-04,5.727568299999999391e-03,4.104208649999999819e-03,3.605343800000000275e-04,7.579206500000000395e-04,3.661186749999999906e-03
6.000000000000000000e+02,2.254005199999999966e-03,1.476630399999999963e-03,2.236401149999999946e-04,6.595905549999999968e-04,2.712807600000000010e-03,1.413003700000000154e-03,2.433083349999999850e-04,4.898060549999999624e-04,1.589524850000000001e-03
7.000000000000000000e+02,1.341700500000000094e-03,8.175950999999999878e-04,1.388786750000000074e-04,5.282821050000000495e-04,1.415480499999999947e-03,8.184639199999999698e-04,1.462533850000000038e-04,5.177294299999999922e-04,7.677604000000000633e-04
8.000000000000000000e+02,9.193340750000000838e-04,4.656385999999999772e-04,9.107013199999999483e-05,2.981041649999999817e-04,8.875244999999999489e-04,4.385068450000000040e-04,9.560098000000000706e-05,3.963011799999999847e-04,4.384649350000000131e-04
9.000000000000000000e+02,6.436498299999999801e-04,2.557641499999999558e-04,6.390898200000000502e-05,2.186322200000000051e-04,6.644825500000000641e-04,2.700867749999999955e-04,6.620571799999999793e-05,1.823294350000000054e-04,2.590251400000000040e-04
1.000000000000000000e+03,3.951666299999999940e-04,1.322260300000000063e-04,4.888021050000000548e-05,1.365627899999999990e-04,4.693055899999999669e-04,1.649446949999999995e-04,5.176871700000000446e-05,1.437238220000000013e-04,1.713589150000000114e-04
1.100000000000000000e+03,2.650526750000000093e-04,6.889494749999998976e-05,3.538738249999999474e-05,8.480009500000000111e-05,2.911483899999999848e-04,1.288914500000000007e-04,3.777988849999999911e-05,5.751561349999999555e-05,1.188609299999999943e-04
1.200000000000000000e+03,2.080966250000000043e-04,4.042038299999999691e-05,2.948707599999999862e-05,8.018538999999999225e-05,2.578762199999999703e-04,8.591638249999999834e-05,2.931934450000000072e-05,5.679267099999999650e-05,8.039945499999999847e-05
1.300000000000000000e+03,2.344520949999999839e-04,3.221524999999999958e-05,2.368966299999999999e-05,1.257371900000000056e-04,2.450092549999999822e-04,6.528373550000000696e-05,2.329777999999999770e-05,9.338559550000000696e-05,6.184092000000000083e-05
1.400000000000000000e+03,1.697053099999999834e-04,2.489393950000000035e-05,1.912145949999999900e-05,1.028520350000000064e-04,1.829117400000000086e-04,5.144696250000000472e-05,1.883094499999999932e-05,9.880417200000000185e-05,4.464099850000000091e-05
1.500000000000000000e+03,1.034096149999999943e-04,2.360669999999999880e-05,1.565484199999999949e-05,6.516089000000000082e-05,1.315191750000000044e-04,4.789477249999999562e-05,1.548669850000000122e-05,7.409380649999999975e-05,3.623927799999999690e-05
1.600000000000000000e+03,1.237220199999999935e-04,2.052750849999999947e-05,1.262147774999999847e-05,8.970463500000000413e-05,1.344170020000000029e-04,3.902373699999999828e-05,1.254252975000000033e-05,8.680030499999999666e-05,2.988324549999999991e-05
1.700000000000000000e+03,6.143682849999999558e-05,1.017107900000000081e-05,9.853785999999998765e-06,2.134311400000000065e-05,7.726106500000000225e-05,3.456165249999999816e-05,9.707423500000000554e-06,2.774449149999999847e-05,2.494058299999999987e-05
1.800000000000000000e+03,4.064564600000000180e-05,8.412518000000000421e-06,7.924607499999999157e-06,2.236679400000000099e-05,4.239584650000000212e-05,2.148479300000000224e-05,7.833880999999999340e-06,1.915578550000000081e-05,2.121819050000000025e-05
1.900000000000000000e+03,3.971873349999999799e-05,8.331022400000000306e-06,7.271618800000000405e-06,2.302885949999999821e-05,5.156831499999999993e-05,1.653260399999999917e-05,7.302868199999999836e-06,2.641340899999999815e-05,1.732219150000000171e-05
2.000000000000000000e+03,4.678104300000000251e-05,1.914749600000000164e-05,7.163016849999999784e-06,2.842441250000000269e-05,5.686852599999999715e-05,2.781747500000000085e-05,7.369057100000000119e-06,2.947111250000000065e-05,2.650867299999999860e-05
2.100000000000000000e+03,5.238640749999999417e-05,1.297178199999999913e-05,5.375417500000000614e-06,3.419055800000000273e-05,5.482678100000000303e-05,1.955753699999999821e-05,5.292531100000000309e-06,3.721762299999999710e-05,1.797955350000000262e-05
2.200000000000000000e+03,4.444572350000000133e-05,9.196726000000000689e-06,4.932072650000000281e-06,3.047276249999999808e-05,5.325922300000000289e-05,1.393234499999999849e-05,5.217807000000000236e-06,3.728959300000000380e-05,1.455143900000000100e-05
2.300000000000000000e+03,4.027707749999999605e-05,5.459131199999999636e-06,4.345846049999999933e-06,2.865238949999999822e-05,4.128565699999999915e-05,6.981524499999999499e-06,4.282140500000000002e-06,2.779153450000000086e-05,7.419777350000000729e-06
2.400000000000000000e+03,4.976050350000000536e-05,5.142765749999999763e-06,4.022913900000000081e-06,3.158427899999999766e-05,5.322915349999999797e-05,8.649124500000000270e-06,3.945177350000000148e-06,3.980064100000000531e-05,9.383835500000000290e-06
2.500000000000000000e+03,6.718752499999999502e-05,1.180912650000000099e-05,4.783222500000000095e-06,4.072986849999999488e-05,7.096026449999999844e-05,2.213625949999999934e-05,5.403714500000000116e-06,4.210526099999999816e-05,2.028325599999999905e-05
2.600000000000000000e+03,7.285380500000001084e-05,1.446509300000000066e-05,5.074990500000000382e-06,4.607581349999999710e-05,7.704609749999999726e-05,2.663271899999999860e-05,5.193526450000000356e-06,4.538968449999999770e-05,2.353299599999999887e-05
2.700000000000000000e+03,5.640785850000000230e-05,1.013534550000000049e-05,4.154955200000000148e-06,3.048914249999999876e-05,6.093910000000000071e-05,1.482349435000000051e-05,4.247956999999999688e-06,3.665461800000000231e-05,1.331349899999999943e-05
2.800000000000000000e+03,4.221864400000000303e-05,1.049731650000000041e-05,3.160654499999999776e-06,2.818496950000000194e-05,4.635245200000000254e-05,1.495296700000000038e-05,3.123270299999999647e-06,3.199950100000000024e-05,9.848422000000000624e-06
2.900000000000000000e+03,5.399010999999999730e-05,8.434385749999999429e-06,2.881171649999999908e-06,3.027501499999999833e-05,5.113339000000000003e-05,1.324875400000000011e-05,2.878687400000000102e-06,3.785811150000000414e-05,1.089919450000000057e-05
3.000000000000000000e+03,3.553572250000000424e-05,7.482534899999999902e-06,2.628894600000000253e-06,2.500851149999999760e-05,3.557222049999999740e-05,7.833442000000000139e-06,2.584626800000000016e-06,2.712071349999999964e-05,8.503239499999999887e-06
3.100000000000000000e+03,2.942576999999999999e-05,7.040406700000000553e-06,2.496407300000000157e-06,1.976938349999999900e-05,2.841659250000000113e-05,7.463086500000000327e-06,2.503965000000000174e-06,1.792485750000000222e-05,8.482666650000000053e-06
3.200000000000000000e+03,3.707479849999999872e-05,5.895433900000000069e-06,2.424270300000000071e-06,2.952439449999999971e-05,3.536587400000000189e-05,6.772849999999999876e-06,2.399195149999999814e-06,2.674260000000000040e-05,7.399415699999999609e-06
3.300000000000000000e+03,5.159407749999999628e-05,6.353750499999999638e-06,2.520845449999999983e-06,3.035868949999999915e-05,4.950757299999999960e-05,8.954656500000000177e-06,2.430957450000000125e-06,3.717469549999999936e-05,9.527071499999999337e-06
3.400000000000000000e+03,5.825078800000000191e-05,1.787664150000000112e-05,2.306272250000000186e-06,3.199995399999999940e-05,5.926222000000000466e-05,1.871053800000000046e-05,2.344717000000000018e-06,3.909902099999999694e-05,1.804302649999999902e-05
3.500000000000000000e+03,5.641183799999999811e-05,9.852410499999999442e-06,3.271589549999999726e-06,2.847350600000000080e-05,5.361475999999999758e-05,1.578026300000000081e-05,3.414940699999999950e-06,3.292368499999999681e-05,1.373698599999999913e-05
3.600000000000000000e+03,4.524721049999999470e-05,6.605277999999999916e-06,2.223174350000000078e-06,2.411522999999999781e-05,4.463411850000000074e-05,1.041301350000000035e-05,2.536927349999999698e-06,2.683376349999999725e-05,8.183664500000000495e-06
3.700000000000000000e+03,1.987462400000000008e-05,3.929709100000000231e-06,1.872480700000000153e-06,1.443794949999999986e-05,2.286221000000000011e-05,3.578471200000000264e-06,1.909723650000000142e-06,1.823327700000000083e-05,3.259797600000000301e-06
3.800000000000000000e+03,6.008786000000000173e-05,8.325256800000000566e-06,1.844377050000000048e-06,3.515584200000000133e-05,6.121784800000000667e-05,1.157924850000000020e-05,1.885963949999999911e-06,4.204227649999999459e-05,8.969597499999999463e-06
3.900000000000000000e+03,2.491015000000000069e-05,3.775002699999999909e-06,1.732780249999999883e-06,1.954298299999999923e-05,2.716574250000000277e-05,4.272693950000000054e-06,1.891987050000000088e-06,2.161531599999999998e-05,4.165394649999999826e-06
4.000000000000000000e+03,3.502518550000000171e-05,6.178389350000000545e-06,1.676422249999999982e-06,2.142462400000000048e-05,3.882877650000000241e-05,1.003550499999999939e-05,1.706155000000000100e-06,2.249626399999999824e-05,8.413303499999999128e-06
4.100000000000000000e+03,2.499469349999999861e-05,3.485907400000000109e-06,1.521238299999999956e-06,2.037149399999999995e-05,2.655014950000000054e-05,3.871036700000000437e-06,1.620741999999999889e-06,2.234635849999999985e-05,4.070444250000000241e-06
4.200000000000000000e+03,7.111775000000000193e-05,1.074034149999999967e-05,1.692345099999999997e-06,4.425117999999999939e-05,7.287856250000000465e-05,1.206636549999999915e-05,1.890777499999999872e-06,4.833661000000000137e-05,9.518793499999999956e-06
4.300000000000000000e+03,3.225188199999999940e-05,8.056508149999999142e-06,1.577196350000000009e-06,2.261817750000000152e-05,3.908113099999999904e-05,1.308440850000000122e-05,1.734350850000000081e-06,2.486570150000000227e-05,6.287198000000000922e-06
4.400000000000000000e+03,1.714682749999999842e-05,2.520837799999999973e-06,1.368285400000000074e-06,1.290628600000000046e-05,1.730187800000000098e-05,3.495406549999999857e-06,1.394496700000000046e-06,1.121230974999999936e-05,3.720590249999999999e-06
4.500000000000000000e+03,3.374744499999999788e-05,6.474053200000000047e-06,1.615049650000000106e-06,2.316657350000000026e-05,3.299793500000000037e-05,7.754446200000000546e-06,1.789695899999999942e-06,2.649692200000000055e-05,8.175851999999999458e-06
4.600000000000000000e+03,5.397065400000000234e-05,6.392364650000000292e-06,1.401493650000000096e-06,3.902826649999999870e-05,5.213057599999999960e-05,9.916152500000000093e-06,1.486744499999999950e-06,3.831377500000000401e-05,8.576121150000000633e-06
4.700000000000000000e+03,1.152189899999999951e-04,2.270050750000000112e-05,1.460856699999999907e-06,9.322583500000000017e-05,1.126960199999999944e-04,2.303303349999999950e-05,1.418312749999999916e-06,8.976953800000000571e-05,2.059328149999999752e-05
4.800000000000000000e+03,3.236293900000000148e-05,4.218250050000000621e-06,1.327365250000000141e-06,2.694596399999999733e-05,3.564615500000000125e-05,4.960277399999999937e-06,1.316721300000000005e-06,2.985369899999999906e-05,4.970987099999999716e-06
4.900000000000000000e+03,6.690631549999999914e-05,1.489202874999999936e-05,1.406725650000000100e-06,3.874672249999999772e-05,6.587282799999999374e-05,1.258419400000000083e-05,1.469599700000000054e-06,4.524517499999999664e-05,1.202870749999999938e-05
4.999000000000000000e+03,9.969804000000000947e-05,1.864055149999999971e-05,1.352805699999999915e-06,7.489796500000000449e-05,1.084846249999999964e-04,1.995847300000000158e-05,1.320913299999999888e-06,8.815467499999999636e-05,1.423186900000000026e-05


==> figs/data/Adam0.001_beta30_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,1.564317050000000098e+00,4.249909699999999679e-01,1.165772000000000030e+00,3.013571649999999963e-02,1.724924549999999890e+00,5.342993300000000723e-01,1.110845799999999883e+00,2.799115800000000209e-02,5.155867350000000737e-01
1.000000000000000000e+02,4.503382999999999692e-01,4.426111750000000233e-01,1.122856499999999938e-02,5.206861999999999602e-03,5.040120500000000447e-01,4.823242500000000099e-01,1.073255174999999950e-02,6.108965499999999792e-03,5.175965149999999237e-01
2.000000000000000000e+02,3.679578350000000109e-01,3.397355899999999762e-01,9.806187000000000931e-03,1.736184049999999965e-02,4.202363799999999650e-01,3.554924549999999850e-01,9.300682500000000824e-03,2.772809249999999906e-02,5.985674000000000827e-01
3.000000000000000000e+02,1.884079450000000211e-01,1.284364450000000102e-01,7.204173850000000420e-03,3.105089700000000091e-02,1.965771099999999993e-01,1.491902950000000005e-01,7.776804749999999614e-03,5.113383250000000380e-02,5.210850849999999479e-01
4.000000000000000000e+02,1.313536299999999990e-01,3.776102900000000151e-02,4.910255900000000395e-03,4.232295950000000001e-02,1.529181000000000012e-01,3.856071299999999646e-02,5.650765199999999502e-03,8.544988000000000583e-02,4.674465049999999566e-01
5.000000000000000000e+02,9.292586499999999639e-02,2.459967400000000193e-02,3.953052599999999639e-03,5.180654499999999552e-02,1.324158149999999923e-01,2.461915399999999726e-02,4.011314000000000199e-03,9.124228300000000735e-02,4.470547150000000469e-01
6.000000000000000000e+02,8.146948200000000972e-02,1.743287550000000019e-02,3.590497199999999854e-03,5.023768850000000230e-02,1.162771449999999984e-01,1.894454400000000066e-02,4.624446500000000543e-03,9.519320500000000296e-02,4.381937850000000023e-01
7.000000000000000000e+02,7.209457799999999250e-02,1.258876349999999908e-02,3.593909099999999766e-03,4.891717499999999330e-02,1.137056999999999929e-01,1.728008749999999927e-02,4.153309600000000198e-03,9.199799749999999776e-02,4.360651799999999967e-01
8.000000000000000000e+02,6.669946999999999682e-02,9.905296750000000539e-03,3.474134399999999952e-03,5.178738499999999828e-02,1.064057969999999964e-01,1.262506824999999958e-02,3.900597599999999776e-03,8.837738750000000143e-02,4.295517749999999690e-01
9.000000000000000000e+02,6.262620299999999141e-02,7.989129500000000800e-03,3.514236050000000243e-03,5.050709700000000080e-02,1.030443904999999993e-01,1.151366149999999942e-02,4.066376499999999755e-03,8.741366250000000282e-02,4.239380099999999763e-01
1.000000000000000000e+03,5.880987249999999888e-02,7.117780500000000371e-03,3.575209499999999936e-03,4.744777199999999917e-02,1.020920349999999976e-01,1.064229599999999901e-02,4.082971149999999744e-03,8.777350000000000430e-02,4.189592100000000263e-01
1.100000000000000000e+03,5.488159650000000445e-02,6.946530149999999640e-03,3.781601400000000023e-03,4.622755500000000350e-02,9.800439999999999152e-02,9.672175499999999607e-03,4.052745649999999963e-03,8.451256000000000046e-02,4.139809600000000089e-01
1.200000000000000000e+03,5.396599500000000271e-02,6.244064500000000295e-03,3.857721000000000153e-03,4.504872849999999596e-02,9.837622000000000033e-02,8.801697000000000687e-03,4.043079750000000243e-03,8.594276700000000324e-02,4.079615149999999968e-01
1.300000000000000000e+03,5.363293350000000043e-02,5.849756549999999763e-03,3.712366500000000100e-03,4.495898350000000071e-02,9.723446499999999215e-02,8.031920249999999553e-03,4.003348850000000396e-03,8.521766000000000063e-02,4.023838149999999780e-01
1.400000000000000000e+03,5.457803699999999592e-02,5.761653749999999866e-03,3.198221900000000097e-03,4.404141000000000306e-02,9.059166999999999914e-02,7.138669999999999738e-03,3.632226750000000157e-03,8.125583799999999690e-02,3.964421750000000078e-01
1.500000000000000000e+03,5.100636199999999953e-02,4.763361199999999879e-03,2.861667899999999903e-03,4.208445699999999873e-02,8.434236000000000510e-02,6.252499649999999909e-03,3.255785800000000028e-03,7.577890000000001014e-02,3.896104300000000076e-01
1.600000000000000000e+03,4.797890500000000225e-02,4.049079199999999767e-03,2.501264300000000107e-03,3.975315599999999783e-02,7.959102500000000968e-02,6.044572649999999797e-03,3.223057100000000126e-03,7.127712999999999410e-02,3.814159699999999931e-01
1.700000000000000000e+03,4.194538300000000275e-02,3.244714350000000008e-03,2.175537099999999991e-03,3.655216299999999863e-02,7.957860299999999776e-02,5.482203550000000133e-03,2.704455399999999843e-03,7.223709999999999853e-02,3.702341299999999946e-01
1.800000000000000000e+03,3.939354150000000387e-02,3.324227700000000150e-03,2.440210099999999983e-03,3.511182999999999665e-02,8.083152999999999866e-02,5.381590500000000069e-03,3.223854249999999824e-03,7.365045300000000461e-02,3.628723750000000248e-01
1.900000000000000000e+03,4.107570700000000297e-02,3.089673000000000246e-03,2.655486800000000144e-03,3.518683449999999990e-02,8.004116499999999745e-02,5.501644850000000052e-03,3.653261249999999963e-03,7.300617000000000911e-02,3.588727700000000076e-01
2.000000000000000000e+03,3.994482500000000325e-02,2.902091099999999906e-03,2.516856799999999880e-03,3.471563199999999627e-02,7.764758800000000349e-02,4.859230299999999642e-03,3.545321799999999988e-03,7.079277999999999960e-02,3.535903999999999714e-01
2.100000000000000000e+03,3.748000049999999916e-02,2.804402499999999847e-03,2.889680450000000310e-03,3.261360600000000332e-02,7.594508249999999683e-02,4.396351749999999337e-03,3.457856500000000208e-03,6.942081999999999420e-02,3.480901149999999777e-01
2.200000000000000000e+03,3.704272999999999594e-02,2.731162249999999955e-03,2.738118400000000025e-03,3.043223450000000219e-02,7.495395500000000266e-02,4.232021600000000078e-03,3.300800199999999636e-03,6.819473300000000737e-02,3.421564850000000102e-01
2.300000000000000000e+03,3.598697349999999823e-02,2.371544150000000004e-03,2.395979349999999806e-03,3.090972399999999953e-02,7.134038000000000879e-02,4.174994700000000253e-03,2.828939850000000006e-03,6.601097999999999688e-02,3.364550200000000491e-01
2.400000000000000000e+03,3.436070000000000096e-02,2.339243050000000199e-03,2.295305150000000356e-03,2.993994300000000011e-02,7.052877500000000188e-02,4.033831550000000279e-03,2.656607400000000202e-03,6.544142000000000015e-02,3.311499199999999865e-01
2.500000000000000000e+03,3.210526250000000220e-02,2.278823650000000138e-03,3.048150700000000143e-03,2.869457400000000047e-02,7.136534199999999828e-02,3.761047500000000172e-03,3.319105900000000019e-03,6.519323400000000268e-02,3.274780000000000468e-01
2.600000000000000000e+03,2.964550850000000071e-02,2.337325250000000208e-03,1.771064900000000018e-03,2.690235049999999822e-02,6.778541999999999901e-02,3.120372450000000100e-03,2.278330850000000359e-03,6.290080950000000171e-02,3.236775299999999911e-01
2.700000000000000000e+03,2.732195600000000141e-02,2.258282200000000413e-03,1.986695799999999967e-03,2.409723600000000104e-02,6.678213699999999142e-02,3.507296200000000093e-03,2.318022000000000311e-03,6.209568499999999769e-02,3.159507249999999878e-01
2.800000000000000000e+03,2.717100949999999918e-02,1.996637349999999794e-03,2.670621250000000061e-03,2.353949999999999793e-02,6.886699799999999871e-02,3.261816600000000052e-03,2.699138150000000066e-03,6.312575700000000456e-02,3.111546849999999864e-01
2.900000000000000000e+03,2.594107849999999910e-02,2.017370049999999901e-03,2.349789699999999936e-03,2.233228949999999796e-02,6.623299500000000284e-02,2.783487700000000092e-03,2.960140649999999998e-03,6.229391199999999296e-02,3.053045099999999734e-01
3.000000000000000000e+03,2.518889149999999771e-02,2.133012499999999839e-03,2.958835099999999971e-03,2.214106600000000091e-02,6.712576200000000548e-02,3.386935950000000313e-03,2.868818549999999946e-03,6.231983199999999862e-02,2.993521199999999993e-01
3.100000000000000000e+03,2.437645100000000037e-02,1.912127799999999850e-03,3.427752100000000090e-03,2.179714299999999799e-02,7.022599250000000071e-02,2.912715649999999754e-03,3.372856900000000338e-03,6.417152200000000861e-02,2.919944300000000270e-01
3.200000000000000000e+03,2.383646899999999902e-02,1.686213700000000013e-03,1.990406149999999954e-03,2.138294699999999937e-02,6.577532499999999560e-02,2.710140899999999645e-03,2.180195250000000091e-03,6.218872000000000289e-02,2.863383099999999848e-01
3.300000000000000000e+03,2.389944599999999780e-02,1.979324099999999788e-03,1.658438199999999994e-03,2.105808649999999990e-02,6.557485700000000028e-02,2.499541650000000094e-03,1.706514200000000189e-03,6.137679249999999920e-02,2.837128949999999650e-01
3.400000000000000000e+03,2.424208500000000002e-02,1.891538500000000071e-03,2.389273699999999723e-03,1.987440650000000045e-02,6.382767500000000038e-02,2.862813050000000310e-03,2.419268049999999826e-03,5.958619750000000020e-02,2.816681500000000060e-01
3.500000000000000000e+03,2.185557349999999940e-02,1.687921549999999967e-03,2.109545200000000065e-03,1.833317699999999911e-02,6.534333850000000055e-02,2.427579949999999695e-03,1.851863449999999970e-03,6.141587399999999530e-02,2.831556499999999810e-01
3.600000000000000000e+03,2.267460250000000177e-02,1.651953099999999876e-03,2.663633500000000057e-03,1.842476049999999810e-02,6.508053749999999360e-02,2.483747199999999759e-03,2.509456250000000055e-03,6.110064299999999615e-02,2.821913149999999981e-01
3.700000000000000000e+03,2.097424850000000063e-02,1.850935900000000040e-03,1.953932250000000106e-03,1.768031150000000037e-02,6.408869100000000318e-02,2.587300150000000111e-03,2.261280249999999929e-03,5.977875350000000365e-02,2.835452550000000516e-01
3.800000000000000000e+03,2.122466350000000099e-02,1.698554749999999945e-03,1.430149350000000036e-03,1.786315349999999941e-02,6.699038749999999820e-02,2.364607999999999814e-03,2.066375799999999908e-03,6.290140850000000561e-02,2.814743499999999843e-01
3.900000000000000000e+03,2.070896399999999984e-02,1.744349899999999946e-03,1.403533750000000033e-03,1.763610549999999888e-02,6.981792800000000132e-02,2.466600150000000050e-03,1.905981049999999968e-03,6.538905999999999885e-02,2.811241899999999960e-01
4.000000000000000000e+03,2.085000849999999947e-02,1.651027350000000126e-03,1.511693599999999922e-03,1.708723800000000112e-02,6.846549800000001351e-02,2.231377599999999871e-03,1.743786099999999808e-03,6.526582999999999690e-02,2.796363849999999873e-01
4.100000000000000000e+03,2.220854900000000104e-02,1.771312550000000118e-03,2.015000549999999835e-03,1.785926900000000053e-02,6.928255250000001086e-02,2.429466199999999985e-03,2.746156650000000036e-03,6.512080300000000488e-02,2.783335450000000155e-01
4.200000000000000000e+03,2.064058449999999975e-02,1.450661449999999944e-03,1.586929850000000017e-03,1.718357150000000139e-02,7.358172999999999797e-02,2.236647500000000198e-03,1.987221300000000055e-03,6.918435700000000188e-02,2.735233750000000130e-01
4.300000000000000000e+03,2.019438600000000167e-02,1.574972149999999838e-03,1.730126450000000170e-03,1.746566150000000012e-02,7.126574299999999251e-02,1.960229600000000169e-03,1.632310049999999898e-03,6.790606499999998769e-02,2.653994650000000011e-01
4.400000000000000000e+03,2.099878150000000082e-02,1.743371249999999938e-03,2.194431000000000159e-03,1.719233850000000119e-02,7.219391000000000003e-02,2.565152000000000231e-03,2.940783500000000369e-03,6.781819449999999805e-02,2.613997599999999810e-01
4.500000000000000000e+03,2.103700499999999751e-02,1.441033449999999921e-03,2.108215150000000357e-03,1.734891699999999842e-02,7.440168250000001038e-02,2.479514200000000005e-03,2.930786349999999797e-03,7.173118500000000286e-02,2.594665750000000326e-01
4.600000000000000000e+03,2.122353150000000008e-02,1.249843249999999916e-03,1.478331250000000131e-03,1.679672850000000009e-02,7.559303500000000287e-02,2.263195750000000003e-03,1.798512900000000031e-03,7.323976199999999992e-02,2.565127750000000262e-01
4.700000000000000000e+03,2.085897899999999971e-02,1.332820750000000007e-03,2.754094400000000036e-03,1.616855249999999897e-02,7.696395699999999951e-02,1.886005300000000162e-03,2.891077300000000246e-03,7.207038999999999807e-02,2.564303599999999683e-01
4.800000000000000000e+03,1.822618100000000102e-02,1.117147399999999895e-03,1.298259400000000095e-03,1.625403000000000264e-02,8.007443000000000199e-02,2.133212050000000016e-03,1.682400550000000099e-03,7.790552450000000351e-02,2.544638900000000259e-01
4.900000000000000000e+03,1.955516950000000045e-02,1.357851049999999997e-03,1.896442749999999958e-03,1.596051400000000203e-02,8.540258750000000176e-02,2.055132500000000050e-03,2.244574949999999722e-03,7.912523199999998980e-02,2.523772850000000068e-01
4.999000000000000000e+03,1.818871749999999982e-02,1.330219399999999809e-03,2.029028399999999698e-03,1.485763799999999940e-02,7.999263000000000901e-02,2.823362450000000204e-03,2.591215049999999812e-03,7.357794000000000834e-02,2.476100150000000166e-01


==> figs/data/Adam0.001_beta5_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,6.061393999999999949e-01,5.165004749999999589e-01,6.212445950000000661e-02,8.936001499999998710e-03,5.818278249999999652e-01,4.870875849999999896e-01,5.546503800000000123e-02,7.867357250000000038e-03,5.223942299999999594e-01
1.000000000000000000e+02,3.477640750000000058e-01,2.768239550000000104e-01,2.913583050000000119e-02,3.215858700000000236e-02,3.490413249999999579e-01,2.453997900000000065e-01,2.679744400000000012e-02,4.730594949999999965e-02,4.644843450000000207e-01
2.000000000000000000e+02,2.481396700000000066e-01,1.827760999999999969e-01,2.868571699999999947e-02,2.351837050000000345e-02,2.661565999999999654e-01,1.652686849999999985e-01,3.241968700000000259e-02,3.309022350000000168e-02,3.136331399999999769e-01
3.000000000000000000e+02,1.418004649999999867e-01,1.047366680000000050e-01,1.689927899999999969e-02,1.400175099999999978e-02,1.301793549999999966e-01,9.826353499999999908e-02,1.638031100000000156e-02,1.768441249999999978e-02,1.435501200000000033e-01
4.000000000000000000e+02,9.675947000000000020e-02,7.938086750000000746e-02,9.449460749999999409e-03,1.101912774999999969e-02,9.623956499999999914e-02,6.909325499999999232e-02,9.402258499999999880e-03,1.417800400000000099e-02,8.856048299999999540e-02
5.000000000000000000e+02,7.004768000000000105e-02,5.527157500000000334e-02,6.789206750000000359e-03,9.529761500000000912e-03,7.565342999999999374e-02,5.048944999999999822e-02,6.099314199999999846e-03,1.123110399999999870e-02,6.585988749999999170e-02
6.000000000000000000e+02,5.369438699999999620e-02,3.413333400000000128e-02,4.987303999999999696e-03,6.912146149999999489e-03,4.963046599999999808e-02,2.988173850000000117e-02,4.820492100000000474e-03,9.306199000000001109e-03,4.171795300000000206e-02
7.000000000000000000e+02,3.636790750000000461e-02,1.787187100000000098e-02,3.924273849999999897e-03,5.470805549999999996e-03,3.349591550000000084e-02,1.896872250000000010e-02,3.890085850000000230e-03,7.199639750000000338e-03,2.835453300000000121e-02
8.000000000000000000e+02,2.294264700000000004e-02,1.052968400000000096e-02,3.909221850000000123e-03,4.616814349999999803e-03,2.334500349999999932e-02,1.236128200000000121e-02,3.614099249999999826e-03,5.900157249999999493e-03,1.854012499999999758e-02
9.000000000000000000e+02,1.469425849999999971e-02,6.177197149999999991e-03,3.010567249999999886e-03,4.435890499999999362e-03,1.714256499999999850e-02,8.587401999999999189e-03,2.778937950000000094e-03,6.255589199999999836e-03,1.134766250000000115e-02
1.000000000000000000e+03,1.043832550000000151e-02,3.756584949999999985e-03,2.318619200000000130e-03,3.757179399999999950e-03,1.327886099999999944e-02,5.801992000000000607e-03,2.171073350000000263e-03,5.190734299999999468e-03,7.209791299999999785e-03
1.100000000000000000e+03,7.305247750000000428e-03,2.170019050000000262e-03,1.800250100000000235e-03,3.181181150000000207e-03,1.033617950000000063e-02,3.753242900000000257e-03,1.738754199999999975e-03,4.713912500000000394e-03,5.014151100000000146e-03
1.200000000000000000e+03,5.486679849999999588e-03,1.383544750000000045e-03,1.471064299999999894e-03,2.351645849999999937e-03,7.436782200000000356e-03,2.450052500000000043e-03,1.446266299999999973e-03,4.106481250000000235e-03,3.998312149999999794e-03
1.300000000000000000e+03,4.479772899999999794e-03,1.113747349999999903e-03,1.233884150000000030e-03,2.043553799999999875e-03,5.783916999999999531e-03,1.850627200000000156e-03,1.222262700000000023e-03,3.613238649999999524e-03,3.101270300000000257e-03
1.400000000000000000e+03,3.828188499999999900e-03,1.059709099999999859e-03,1.050767575000000065e-03,1.844848899999999934e-03,5.100573199999999807e-03,1.493033449999999884e-03,1.032976000000000120e-03,3.063644150000000184e-03,2.526113400000000106e-03
1.500000000000000000e+03,3.350413999999999910e-03,8.911817999999999520e-04,9.008911999999999779e-04,1.613166850000000152e-03,4.656366299999999993e-03,1.226743900000000064e-03,8.774145200000000623e-04,2.549877150000000141e-03,2.137938749999999857e-03
1.600000000000000000e+03,2.834163250000000089e-03,6.567555499999999397e-04,7.774261149999999810e-04,1.409339050000000138e-03,4.318055799999999736e-03,1.032177100000000042e-03,7.537227249999999944e-04,2.089253350000000019e-03,1.863737949999999966e-03
1.700000000000000000e+03,2.441229300000000157e-03,5.645874500000000115e-04,6.848296999999999935e-04,1.256681999999999851e-03,3.876491550000000109e-03,8.786231050000000483e-04,6.571482799999999423e-04,1.776053049999999894e-03,1.663564599999999959e-03
1.800000000000000000e+03,2.195010300000000379e-03,5.130386250000000536e-04,6.106010949999999497e-04,1.145090000000000083e-03,3.341191900000000173e-03,6.486536500000000165e-04,5.824520849999999987e-04,1.576158100000000064e-03,1.510283350000000187e-03
1.900000000000000000e+03,2.008702250000000099e-03,4.074754599999999755e-04,5.489712949999999998e-04,1.056858550000000117e-03,2.914101899999999978e-03,5.149252300000000098e-04,5.246589649999999425e-04,1.403283700000000200e-03,1.372621699999999889e-03
2.000000000000000000e+03,1.855258150000000088e-03,3.345689000000000215e-04,4.971430899999999863e-04,9.536659999999999322e-04,2.576397650000000240e-03,4.634465699999999527e-04,4.791445750000000118e-04,1.223606799999999968e-03,1.201396100000000008e-03
2.100000000000000000e+03,1.722930350000000024e-03,3.210074600000000031e-04,4.558237550000000218e-04,8.731143199999999438e-04,2.085220999999999950e-03,4.464411199999999578e-04,4.419554249999999886e-04,9.127676500000000970e-04,1.081791720000000075e-03
2.200000000000000000e+03,1.599807800000000021e-03,2.789554249999999839e-04,4.206672150000000110e-04,8.073954950000000047e-04,2.183506499999999725e-03,4.250357749999999785e-04,4.102217850000000089e-04,1.036291974999999956e-03,9.876131199999999867e-04
2.300000000000000000e+03,1.484620349999999983e-03,2.651854650000000152e-04,3.889656049999999816e-04,7.503824999999999124e-04,2.040878500000000047e-03,4.008663399999999903e-04,3.821526700000000025e-04,9.659260350000000578e-04,9.084184000000000573e-04
2.400000000000000000e+03,1.376483349999999863e-03,2.497140000000000015e-04,3.595683149999999851e-04,6.993693499999999348e-04,1.922342249999999930e-03,3.760939700000000057e-04,3.566809300000000314e-04,9.379932500000000067e-04,8.398019999999999530e-04
2.500000000000000000e+03,1.295670999999999976e-03,2.334579849999999786e-04,3.319800799999999543e-04,6.529681349999999756e-04,1.735544199999999957e-03,3.516961999999999888e-04,3.331250950000000334e-04,8.707754500000000012e-04,7.785955999999999693e-04
2.600000000000000000e+03,1.227297850000000096e-03,2.169539199999999911e-04,3.002223799999999992e-04,6.102587149999999863e-04,1.557572849999999979e-03,3.281773250000000284e-04,3.106988399999999900e-04,8.011566549999999017e-04,7.224931750000000014e-04
2.700000000000000000e+03,1.161767599999999952e-03,2.005064550000000057e-04,2.682545500000000217e-04,5.703969400000000710e-04,1.389706500000000055e-03,3.130483800000000150e-04,2.792890149999999964e-04,7.376180400000000546e-04,6.698443050000000339e-04
2.800000000000000000e+03,1.098433599999999993e-03,1.843447850000000030e-04,2.393361850000000064e-04,5.327677500000000017e-04,1.276527400000000093e-03,3.007380399999999955e-04,2.506974050000000372e-04,6.816925700000000176e-04,6.195927500000000115e-04
2.900000000000000000e+03,1.037215399999999888e-03,1.687369249999999955e-04,2.139587499999999714e-04,5.104540200000000577e-04,1.192054799999999956e-03,2.879659600000000113e-04,2.252346299999999954e-04,6.336560899999999852e-04,5.712269650000000292e-04
3.000000000000000000e+03,9.782900499999999493e-04,1.539628699999999939e-04,1.924592099999999960e-04,4.895480500000000401e-04,1.108713199999999954e-03,2.747477700000000036e-04,2.032445849999999876e-04,5.929672799999999820e-04,5.246710299999999801e-04
3.100000000000000000e+03,9.220702700000000997e-04,1.402029449999999886e-04,1.747598749999999986e-04,4.687416399999999941e-04,1.010803850000000078e-03,2.635983200000000014e-04,1.847218949999999971e-04,5.587639499999999884e-04,4.800275899999999771e-04
3.200000000000000000e+03,8.689057149999999648e-04,1.274796399999999943e-04,1.602780800000000048e-04,4.482698599999999792e-04,9.258699000000000442e-04,2.555726500000000305e-04,1.691385900000000201e-04,5.220377499999999740e-04,4.373407400000000082e-04
3.300000000000000000e+03,8.191539249999999720e-04,1.195635600000000056e-04,1.481522300000000030e-04,4.283570100000000467e-04,8.520619249999999761e-04,2.416838300000000140e-04,1.557043699999999839e-04,4.863146299999999826e-04,3.965925199999999554e-04
3.400000000000000000e+03,7.727238700000000010e-04,1.163690150000000045e-04,1.376544450000000044e-04,4.090592600000000196e-04,7.876354549999999878e-04,2.285822499999999916e-04,1.437543499999999902e-04,4.590203700000000187e-04,3.578994149999999781e-04
3.500000000000000000e+03,7.297143449999999362e-04,1.158363820000000120e-04,1.284112449999999842e-04,3.907465399999999860e-04,7.312596000000000417e-04,2.161727750000000099e-04,1.329660449999999969e-04,4.375726500000000092e-04,3.233777300000000281e-04
3.600000000000000000e+03,6.899630500000000517e-04,1.146407199999999963e-04,1.203468650000000023e-04,3.736684650000000538e-04,6.816440150000000701e-04,2.043407600000000110e-04,1.233039300000000058e-04,4.211199749999999711e-04,3.027628849999999729e-04
3.700000000000000000e+03,6.534509649999999115e-04,1.124802199999999956e-04,1.135769449999999897e-04,3.539066049999999909e-04,6.377139999999999458e-04,1.929727850000000024e-04,1.149101820000000005e-04,4.091335250000000174e-04,2.828283850000000302e-04
3.800000000000000000e+03,6.198757649999999623e-04,1.094833200000000040e-04,1.080882350000000088e-04,3.315640150000000066e-04,5.985982499999999672e-04,1.819775950000000037e-04,1.078376399999999950e-04,4.011197649999999988e-04,2.635876749999999818e-04
3.900000000000000000e+03,5.891523900000000813e-04,1.093361849999999907e-04,1.036014079999999956e-04,3.102747699999999905e-04,5.680516800000000744e-04,1.713241800000000006e-04,1.018602500000000079e-04,3.965512399999999949e-04,2.451285199999999839e-04
4.000000000000000000e+03,5.610221450000000675e-04,1.026667200000000056e-04,9.933103750000000078e-05,2.900828100000000078e-04,5.462068949999999284e-04,1.609454200000000139e-04,9.661041300000000143e-05,3.950689899999999940e-04,2.274974750000000067e-04
4.100000000000000000e+03,5.235319399999999700e-04,1.036191999999999853e-04,9.484168000000000231e-05,2.710997499999999991e-04,5.261952750000000118e-04,1.508750149999999888e-04,9.267515800000000856e-05,3.964788450000000060e-04,2.108101849999999885e-04
4.200000000000000000e+03,4.931753750000000130e-04,1.276073830000000009e-04,9.341527499999999814e-05,2.912771950000000304e-04,5.109443500000000575e-04,1.563705299999999917e-04,9.186813499999999790e-05,4.004874950000000171e-04,1.951630249999999965e-04
4.300000000000000000e+03,4.505888499999999948e-04,9.951700499999999638e-05,8.728605249999999772e-05,2.395057199999999875e-04,4.892146499999999731e-04,1.286626949999999968e-04,8.598583049999999938e-05,3.982229399999999810e-04,1.806750150000000085e-04
4.400000000000000000e+03,4.188286549999999803e-04,9.723321700000000936e-05,8.376853800000000675e-05,2.278190399999999844e-04,4.712728400000000149e-04,1.154169950000000027e-04,8.285160800000000670e-05,3.823497900000000227e-04,1.674628299999999939e-04
4.500000000000000000e+03,3.903546649999999822e-04,9.474908499999999613e-05,8.134366250000000598e-05,2.168249299999999800e-04,4.534452299999999682e-04,1.031226949999999940e-04,8.079872499999999778e-05,3.645244149999999901e-04,1.554359050000000074e-04
4.600000000000000000e+03,3.651013100000000079e-04,8.925532500000000081e-05,7.800385499999999044e-05,2.045360599999999853e-04,4.441203049999999704e-04,9.279247750000000489e-05,7.771966499999999139e-05,3.701348500000000092e-04,1.449208149999999841e-04
4.700000000000000000e+03,3.429936750000000005e-04,8.223702500000000060e-05,7.540481000000000082e-05,1.950654700000000092e-04,4.184919099999999978e-04,8.705737499999999587e-05,7.538473499999999916e-05,3.258883599999999516e-04,1.355559949999999940e-04
4.800000000000000000e+03,3.240258700000000222e-04,7.407680499999999557e-05,7.287084249999999314e-05,1.864095450000000011e-04,4.013900500000000212e-04,8.161921199999999893e-05,7.306534500000000983e-05,3.025945199999999788e-04,1.245958199999999986e-04
4.900000000000000000e+03,3.101416799999999908e-04,6.685349499999999239e-05,7.046108300000000898e-05,1.789786699999999992e-04,3.844021099999999909e-04,7.680435300000000424e-05,7.085336000000000563e-05,3.131680699999999989e-04,1.146101150000000034e-04
4.999000000000000000e+03,2.981745799999999677e-04,6.049864700000000576e-05,6.818236000000000359e-05,1.725321749999999860e-04,3.819561699999999985e-04,7.253753000000001021e-05,6.873994499999999870e-05,2.970864449999999646e-04,1.061439950000000120e-04


==> figs/data/Adam0.001_beta5_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,5.663763699999999623e-01,4.888335649999999699e-01,5.991866999999999333e-02,1.184170600000000045e-02,6.206487149999999620e-01,5.066972149999999786e-01,5.524032949999999748e-02,1.344703400000000007e-02,5.347246249999999534e-01
1.000000000000000000e+02,9.175207500000000238e-02,7.188115000000000476e-02,9.596725999999999868e-03,1.190975124999999954e-02,9.449982200000001109e-02,7.009704999999999409e-02,9.327992499999999965e-03,1.250821750000000003e-02,8.033393999999999258e-02
2.000000000000000000e+02,2.315845100000000004e-02,1.145532349999999963e-02,3.288009699999999962e-03,8.044905300000000301e-03,2.203520850000000031e-02,1.107277499999999998e-02,3.255675950000000082e-03,8.121859999999999843e-03,1.569706400000000016e-02
3.000000000000000000e+02,5.115815650000000124e-03,9.986519199999999326e-04,1.424180149999999985e-03,2.584710500000000216e-03,4.838225649999999822e-03,1.391468949999999979e-03,1.318788750000000030e-03,2.180771699999999990e-03,2.994494050000000122e-03
4.000000000000000000e+02,2.701978899999999718e-03,5.210268500000000275e-04,5.665990750000000128e-04,1.405859100000000006e-03,2.963250350000000075e-03,7.265662499999999725e-04,6.313293000000000203e-04,1.695384050000000101e-03,1.609648600000000186e-03
5.000000000000000000e+02,2.595637500000000202e-03,5.016266649999999699e-04,4.276428800000000034e-04,1.733775549999999870e-03,2.493998249999999743e-03,6.947439999999999605e-04,4.397468850000000153e-04,1.513752950000000043e-03,1.261354000000000121e-03
6.000000000000000000e+02,2.671955850000000236e-03,4.340180849999999762e-04,3.258089149999999980e-04,1.771909400000000034e-03,2.653091399999999919e-03,6.833448650000000218e-04,3.443420549999999742e-04,1.753496299999999890e-03,9.602399249999999829e-04
7.000000000000000000e+02,1.856655499999999978e-03,3.250730350000000188e-04,2.198107149999999868e-04,1.226762250000000033e-03,2.211660500000000012e-03,4.443115800000000358e-04,2.332678800000000086e-04,1.339504850000000115e-03,7.097679200000000469e-04
8.000000000000000000e+02,1.373905149999999969e-03,2.356831550000000174e-04,1.942433850000000102e-04,8.703012499999999508e-04,1.769859699999999951e-03,3.799193200000000148e-04,2.178904899999999827e-04,1.024333025000000001e-03,5.731614349999999795e-04
9.000000000000000000e+02,1.447749800000000184e-03,2.976759499999999566e-04,1.757434600000000197e-04,8.125017500000000174e-04,1.489394850000000077e-03,3.562032049999999716e-04,2.021956699999999905e-04,8.224256349999999570e-04,4.906058999999999507e-04
1.000000000000000000e+03,1.381451750000000159e-03,1.890437400000000102e-04,1.342802000000000091e-04,8.839424000000000023e-04,1.288267899999999931e-03,2.697911850000000392e-04,1.550446299999999914e-04,7.301871000000000143e-04,4.129247399999999763e-04
1.100000000000000000e+03,7.845491650000000448e-04,1.622642699999999954e-04,1.119618100000000101e-04,5.039874549999999280e-04,1.058084149999999985e-03,2.117018900000000061e-04,1.183270199999999952e-04,6.896317000000000332e-04,3.389338549999999740e-04
1.200000000000000000e+03,6.466236000000000206e-04,1.579609699999999853e-04,9.371059699999999531e-05,3.174966849999999842e-04,8.114367999999999624e-04,1.761583599999999876e-04,8.980676799999999451e-05,5.294829399999999948e-04,2.575169600000000187e-04
1.300000000000000000e+03,6.130308499999999414e-04,1.392057249999999961e-04,9.387058000000000750e-05,3.250929449999999886e-04,8.036173999999999878e-04,1.482733649999999864e-04,1.021875199999999984e-04,5.215390849999999943e-04,2.445598100000000033e-04
1.400000000000000000e+03,7.948972749999999067e-04,1.621217800000000157e-04,8.518841500000000691e-05,5.670835100000000406e-04,7.747540649999999597e-04,1.547332299999999998e-04,9.700371249999999168e-05,5.227652200000000018e-04,2.404731099999999938e-04
1.500000000000000000e+03,4.745139449999999934e-04,8.612801500000000720e-05,5.749403799999999937e-05,3.027459899999999904e-04,6.254671600000000047e-04,1.097896700000000083e-04,6.153654499999999241e-05,3.626618249999999724e-04,1.886400800000000155e-04
1.600000000000000000e+03,4.654987450000000124e-04,7.727585349999999934e-05,5.609752799999999942e-05,2.936278050000000082e-04,5.116908249999999308e-04,1.125956349999999989e-04,5.732610249999999668e-05,2.920181000000000426e-04,1.798373700000000051e-04
1.700000000000000000e+03,5.619141150000000291e-04,9.994652800000001277e-05,5.582781000000000175e-05,3.617933750000000299e-04,5.074397749999999844e-04,9.076070749999999706e-05,6.143345749999999422e-05,4.051535950000000096e-04,1.454271549999999790e-04
1.800000000000000000e+03,6.037432499999999865e-04,9.711348300000001150e-05,5.506289649999999801e-05,4.606782050000000038e-04,5.338568699999999721e-04,9.114111999999999518e-05,5.920467149999999784e-05,3.894157700000000109e-04,1.736285950000000062e-04
1.900000000000000000e+03,2.423152249999999683e-04,4.237305099999999513e-05,4.619349599999999985e-05,1.557979325000000137e-04,2.842644149999999691e-04,4.787542449999999603e-05,4.628281549999999577e-05,1.625481550000000205e-04,1.363652420000000085e-04
2.000000000000000000e+03,4.897715999999999441e-04,8.214881700000000180e-05,5.154706750000000095e-05,2.744285349999999856e-04,5.315697049999999670e-04,1.281465099999999841e-04,5.385743699999999824e-05,3.991300900000000016e-04,1.469821749999999884e-04
2.100000000000000000e+03,2.710953549999999966e-04,5.027555749999999726e-05,4.774764450000000180e-05,1.787344200000000024e-04,2.505742900000000237e-04,6.456250000000000400e-05,5.182892000000000250e-05,1.141848000000000049e-04,1.130584200000000030e-04
2.200000000000000000e+03,4.346006900000000004e-04,1.461131149999999896e-04,4.109519749999999559e-05,2.237849300000000082e-04,5.063478900000000036e-04,1.495524050000000154e-04,4.106618849999999507e-05,2.973278000000000097e-04,1.698425700000000173e-04
2.300000000000000000e+03,3.528053050000000087e-04,8.816882400000000089e-05,3.589732299999999553e-05,2.124324800000000082e-04,3.505355600000000025e-04,9.510896200000000305e-05,3.630898400000000378e-05,1.881012200000000225e-04,8.690213500000000513e-05
2.400000000000000000e+03,3.983365049999999905e-04,1.169971449999999947e-04,4.953005349999999810e-05,2.410675550000000061e-04,5.089797999999999545e-04,1.286958000000000156e-04,4.514265150000000131e-05,3.021502599999999900e-04,1.626459350000000032e-04
2.500000000000000000e+03,1.709392199999999859e-04,4.374543800000000026e-05,3.208570150000000429e-05,9.694989999999999142e-05,1.593983200000000165e-04,6.900624500000000663e-05,3.421688299999999438e-05,9.204314500000000286e-05,6.486281750000000301e-05
2.600000000000000000e+03,2.001217950000000120e-04,3.916575949999999613e-05,3.169971700000000399e-05,1.235022075000000088e-04,2.331142250000000000e-04,6.409716149999999816e-05,3.114796849999999773e-05,1.369160049999999817e-04,6.584296299999999838e-05
2.700000000000000000e+03,1.036613175000000009e-04,2.819284950000000093e-05,2.747007850000000100e-05,5.488379999999999789e-05,1.603719900000000014e-04,4.258554149999999760e-05,2.825063600000000204e-05,9.024162249999999829e-05,5.385762300000000041e-05
2.800000000000000000e+03,3.481870649999999762e-04,9.825523299999999087e-05,5.472250149999999735e-05,2.596191700000000211e-04,4.109315700000000125e-04,1.063871494999999953e-04,5.651933800000000344e-05,2.492624800000000198e-04,1.450062549999999980e-04
2.900000000000000000e+03,9.991891749999998878e-04,1.733297450000000116e-04,9.970312499999999249e-05,4.993796100000000467e-04,1.386424749999999855e-03,2.682240150000000066e-04,9.644658699999999010e-05,7.679134150000000271e-04,2.306172149999999993e-04
3.000000000000000000e+03,1.928466899999999973e-04,5.550832949999999575e-05,2.098579000000000088e-05,9.056343499999998988e-05,2.332397100000000031e-04,6.642444699999998890e-05,2.227251599999999768e-05,1.128513449999999979e-04,6.069200399999999856e-05
3.100000000000000000e+03,2.939647849999999733e-04,4.658719599999999576e-05,2.113282650000000118e-05,1.899371150000000227e-04,2.556870750000000189e-04,4.803916449999999863e-05,2.320679000000000215e-05,1.654088000000000010e-04,6.703820250000000827e-05
3.200000000000000000e+03,1.965531449999999899e-04,3.787806750000000019e-05,2.280808950000000066e-05,1.549451099999999955e-04,1.768407949999999888e-04,3.928723350000000051e-05,2.332884900000000003e-05,1.182765149999999926e-04,7.573043749999999502e-05
3.300000000000000000e+03,3.438385250000000268e-04,6.211566249999999289e-05,5.779244899999999986e-05,2.137357450000000039e-04,3.750287600000000139e-04,6.480405000000000171e-05,6.100810599999999251e-05,2.207900550000000024e-04,8.071688749999999537e-05
3.400000000000000000e+03,1.415797750000000145e-04,4.484406849999999692e-05,2.167533000000000106e-05,5.845531700000000240e-05,1.865186450000000168e-04,5.665778500000000391e-05,2.224377449999999894e-05,6.429800000000000001e-05,4.844079549999999641e-05
3.500000000000000000e+03,1.938096950000000153e-04,4.506134400000000209e-05,2.112584349999999922e-05,1.301381875000000028e-04,2.218872250000000074e-04,4.116894599999999728e-05,2.050336650000000264e-05,1.556273149999999942e-04,5.138634100000000519e-05
3.600000000000000000e+03,4.090981099999999862e-04,6.845144400000000029e-05,2.694423899999999863e-05,2.450852450000000262e-04,4.741884799999999869e-04,1.208035369999999975e-04,2.840708750000000028e-05,3.220870799999999866e-04,1.286415799999999902e-04
3.700000000000000000e+03,1.732097750000000081e-04,4.289861299999999842e-05,2.302760849999999947e-05,9.321549350000000111e-05,1.867852399999999843e-04,4.560719049999999663e-05,2.385730450000000176e-05,9.559735250000000063e-05,5.502477349999999960e-05
3.800000000000000000e+03,2.159942100000000070e-04,5.484274699999999779e-05,2.767768399999999716e-05,9.900781999999999899e-05,2.378758700000000153e-04,5.972703649999999568e-05,2.739290699999999906e-05,1.427991250000000014e-04,6.927719500000000105e-05
3.900000000000000000e+03,2.077523699999999978e-04,4.542463649999999519e-05,2.872586100000000222e-05,1.050499499999999885e-04,2.183334800000000047e-04,5.366308599999999960e-05,3.014869799999999938e-05,1.391982950000000049e-04,8.441138500000000869e-05
4.000000000000000000e+03,2.292157449999999844e-04,5.711844999999999520e-05,2.001245949999999775e-05,1.142522999999999971e-04,2.184725299999999877e-04,7.517841000000000584e-05,1.996861999999999856e-05,1.336883219999999853e-04,6.130706949999999438e-05
4.100000000000000000e+03,1.639597200000000030e-04,4.562069650000000225e-05,2.028250049999999905e-05,1.029089150000000010e-04,1.970643949999999894e-04,6.784112299999999960e-05,2.085062949999999722e-05,1.205735450000000033e-04,7.626170700000000117e-05
4.200000000000000000e+03,2.688284400000000122e-04,5.172779000000000233e-05,2.685424549999999893e-05,1.195373350000000074e-04,3.518786650000000206e-04,8.905707000000000282e-05,2.693953500000000092e-05,1.804623100000000025e-04,7.361001999999999628e-05
4.300000000000000000e+03,3.262103449999999858e-04,7.881707999999999314e-05,2.791754549999999940e-05,2.398531300000000181e-04,3.579175249999999846e-04,1.020924180000000079e-04,2.728598249999999808e-05,2.486996949999999997e-04,1.183169150000000134e-04
4.400000000000000000e+03,1.967479450000000104e-04,4.475773499999999576e-05,2.265077250000000151e-05,1.006505049999999949e-04,1.849879450000000011e-04,5.378792250000000543e-05,2.251292250000000078e-05,1.136584249999999976e-04,4.675012299999999434e-05
4.500000000000000000e+03,1.127322324999999967e-04,2.806215899999999825e-05,1.898093800000000045e-05,6.363519299999999767e-05,1.565135000000000050e-04,3.828404149999999821e-05,2.005560600000000132e-05,8.618953500000000115e-05,4.160494950000000419e-05
4.600000000000000000e+03,1.835567399999999999e-04,4.766466499999999539e-05,1.563935150000000208e-05,9.613614499999999230e-05,1.995024050000000098e-04,5.627561499999999466e-05,1.643770199999999897e-05,1.321613699999999825e-04,6.413335199999999352e-05
4.700000000000000000e+03,1.383261150000000047e-04,6.415637800000000782e-05,2.055434299999999830e-05,7.176374699999999384e-05,1.628058649999999832e-04,5.477617300000000536e-05,2.091512749999999756e-05,9.164776250000000106e-05,4.410727850000000156e-05
4.800000000000000000e+03,3.960588799999999752e-04,6.850812999999999760e-05,3.656611449999999842e-05,3.173928250000000099e-04,4.219327599999999701e-04,5.549673150000000298e-05,3.500059400000000190e-05,2.401966749999999884e-04,1.094649799999999949e-04
4.900000000000000000e+03,1.223167050000000010e-04,3.361231500000000448e-05,1.501372300000000120e-05,9.178751499999999596e-05,1.621972000000000062e-04,4.591864850000000045e-05,1.567107250000000123e-05,1.154711349999999954e-04,4.560871500000000366e-05
4.999000000000000000e+03,1.816557550000000136e-04,5.129855150000000111e-05,2.071372849999999919e-05,1.011905120000000126e-04,2.435761049999999738e-04,7.098267150000000603e-05,2.057684750000000255e-05,1.260693479999999938e-04,1.127063675000000102e-04


==> figs/data/Adam0.01_beta15_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,1.570531050000000040e+00,5.558946700000000352e-01,1.038777599999999968e+00,1.271739580000000036e-01,1.592157499999999892e+00,5.040322750000000296e-01,9.572448499999999250e-01,1.275702750000000107e-01,5.450303499999999968e-01
1.000000000000000000e+02,2.124561500000000103e-01,1.483260550000000122e-01,8.354448000000000429e-03,6.260232699999999928e-02,3.170623200000000086e-01,2.191496649999999935e-01,8.689064350000001019e-03,6.571734999999999383e-02,5.280091500000000382e-01
2.000000000000000000e+02,1.236405950000000059e-01,5.498173049999999923e-02,9.421629500000000546e-03,6.754567999999999683e-02,1.886659400000000042e-01,6.199804149999999653e-02,1.017673950000000035e-02,9.349031299999999156e-02,4.152319999999999900e-01
3.000000000000000000e+02,1.108018769999999931e-01,3.887575699999999690e-02,9.246642499999999099e-03,6.631831250000000400e-02,1.634381649999999964e-01,3.803232699999999772e-02,9.840319499999999886e-03,9.874063499999999327e-02,3.978984949999999632e-01
4.000000000000000000e+02,1.013826720000000070e-01,2.855682000000000012e-02,8.489603500000001551e-03,6.289455299999999194e-02,1.384235600000000010e-01,3.297905200000000175e-02,8.941512999999999892e-03,9.317605700000000657e-02,3.670295949999999863e-01
5.000000000000000000e+02,8.991807999999999745e-02,1.929652700000000082e-02,8.291436749999998856e-03,5.743179449999999409e-02,1.138270499999999991e-01,2.287418800000000016e-02,8.386462500000000514e-03,7.620976499999999876e-02,3.344160750000000348e-01
6.000000000000000000e+02,7.265304749999999812e-02,1.357826300000000014e-02,8.404367499999999130e-03,5.175407749999999529e-02,9.631213899999999106e-02,1.481738999999999973e-02,8.241783499999998791e-03,7.170576500000000464e-02,2.914349999999999996e-01
7.000000000000000000e+02,6.927370499999999098e-02,1.110855150000000097e-02,7.634954299999999888e-03,4.628868049999999845e-02,8.805535500000000182e-02,1.282967750000000087e-02,7.406895499999999882e-03,6.565582500000000099e-02,2.634384349999999708e-01
8.000000000000000000e+02,5.790254350000000050e-02,8.871455000000000313e-03,7.030763900000000510e-03,3.752252300000000207e-02,8.300735500000000489e-02,1.165645700000000028e-02,7.468819649999999810e-03,5.525740399999999608e-02,2.246994099999999883e-01
9.000000000000000000e+02,1.597320749999999942e-02,1.986213350000000030e-03,6.131359899999999294e-03,8.351890000000000702e-03,2.656792950000000028e-02,4.878357249999999701e-03,5.431382150000000492e-03,1.852527350000000156e-02,5.819756350000000744e-02
1.000000000000000000e+03,6.324296800000000357e-03,1.615033149999999928e-03,1.578138299999999866e-03,2.852028300000000044e-03,9.535698999999999911e-03,1.794021299999999913e-03,1.794586149999999975e-03,6.967599050000000335e-03,1.106463900000000111e-02
1.100000000000000000e+03,5.922162700000000585e-03,9.948302000000000013e-04,1.528971750000000102e-03,2.026287949999999987e-03,9.958201999999999332e-03,1.812930849999999997e-03,1.751477249999999850e-03,5.696718099999999521e-03,7.587425000000000072e-03
1.200000000000000000e+03,4.356653299999999930e-03,8.679956050000000624e-04,1.533870099999999929e-03,1.782293450000000052e-03,6.987704249999999832e-03,1.384493385000000075e-03,1.546853600000000148e-03,3.543978499999999882e-03,5.950703200000000831e-03
1.300000000000000000e+03,3.138097250000000150e-03,7.145355149999999770e-04,1.255456349999999966e-03,1.140832449999999981e-03,4.161487499999999909e-03,7.528829300000000439e-04,1.199626999999999985e-03,2.424874900000000347e-03,4.156460199999999910e-03
1.400000000000000000e+03,2.714886849999999761e-03,6.456877500000000793e-04,1.014741664999999939e-03,1.344960750000000118e-03,4.418519899999999966e-03,8.433033500000000106e-04,9.575634699999998906e-04,2.442758599999999940e-03,3.556964799999999972e-03
1.500000000000000000e+03,3.091119600000000016e-03,3.295785399999999780e-04,1.067430299999999957e-03,1.329118900000000100e-03,4.513665999999999512e-03,6.813874750000000402e-04,1.074941575000000135e-03,2.617813850000000157e-03,3.064029499999999968e-03
1.600000000000000000e+03,2.168691700000000173e-03,3.984352649999999604e-04,8.355113850000000239e-04,9.223300849999999454e-04,2.868595199999999894e-03,5.234761350000000438e-04,7.913046149999999803e-04,1.842430649999999941e-03,2.693355250000000010e-03
1.700000000000000000e+03,2.063309200000000218e-03,4.189557849999999968e-04,5.488517499999999785e-04,7.846063150000000177e-04,3.278594600000000331e-03,7.090962799999999538e-04,6.027525350000000493e-04,1.657951150000000007e-03,2.119278999999999955e-03
1.800000000000000000e+03,2.893016150000000258e-03,4.373535499999999963e-04,8.078931650000000571e-04,1.209391399999999901e-03,4.863476150000000525e-03,5.677234499999999490e-04,8.068179049999999993e-04,2.048933199999999812e-03,2.436665250000000053e-03
1.900000000000000000e+03,2.157553349999999891e-03,6.510149499999999968e-04,4.317890399999999712e-04,8.363716500000000376e-04,3.321759100000000117e-03,5.888559849999999663e-04,4.382625400000000372e-04,2.013648800000000100e-03,2.145823449999999764e-03
2.000000000000000000e+03,2.680320649999999930e-03,3.239842200000000224e-04,9.702956150000000696e-04,7.202395500000000929e-04,3.680671300000000479e-03,4.555637849999999824e-04,9.255495000000000735e-04,1.701074849999999975e-03,2.040654050000000053e-03
2.100000000000000000e+03,2.218788499999999921e-03,3.889561300000000032e-04,5.038266400000000148e-04,7.828872499999999911e-04,2.781275799999999992e-03,4.552148650000000223e-04,5.473155350000000717e-04,1.138801414999999909e-03,1.930268849999999814e-03
2.200000000000000000e+03,1.758897250000000020e-03,3.242883100000000041e-04,5.535371500000000472e-04,5.025817699999999503e-04,3.411813950000000192e-03,4.367763649999999989e-04,5.414707949999999180e-04,1.725039900000000133e-03,1.512583899999999943e-03
2.300000000000000000e+03,1.926650800000000077e-03,3.839013249999999712e-04,6.250760500000000341e-04,7.191736250000000307e-04,2.033788800000000188e-03,3.148091500000000384e-04,6.287031749999999388e-04,1.044222950000000139e-03,1.421702349999999851e-03
2.400000000000000000e+03,1.468997049999999898e-03,3.099464399999999936e-04,4.502244249999999733e-04,6.651224999999999325e-04,2.323563199999999912e-03,4.429552799999999959e-04,4.541006749999999923e-04,1.194357400000000194e-03,1.601999350000000120e-03
2.500000000000000000e+03,2.344007149999999783e-03,3.815490000000000157e-04,7.584407500000000212e-04,9.739849500000000030e-04,2.923567399999999882e-03,5.809831799999999082e-04,7.231656150000000420e-04,1.330932300000000051e-03,1.878276700000000143e-03
2.600000000000000000e+03,1.934963999999999955e-03,4.769024500000000133e-04,5.540109149999999927e-04,7.577481700000000082e-04,3.067868149999999905e-03,7.403672849999999670e-04,4.720350750000000149e-04,1.460106899999999951e-03,1.436150100000000004e-03
2.700000000000000000e+03,1.489957499999999824e-03,2.949536500000000385e-04,4.673862149999999816e-04,5.767637599999999925e-04,2.096462299999999994e-03,3.305883149999999746e-04,4.906036899999999994e-04,1.131835319999999895e-03,1.351265300000000034e-03
2.800000000000000000e+03,1.154701699999999970e-03,3.416477999999999919e-04,2.496029400000000114e-04,4.810577850000000199e-04,2.263590349999999689e-03,4.633831150000000199e-04,2.637055750000000167e-04,1.264968800000000051e-03,1.377150300000000048e-03
2.900000000000000000e+03,1.530363600000000067e-03,3.360012049999999912e-04,4.896056499999999496e-04,5.753955599999999605e-04,1.920199150000000089e-03,4.749687500000000220e-04,3.703696100000000062e-04,6.820674500000000048e-04,1.216231500000000080e-03
3.000000000000000000e+03,1.318930050000000076e-03,3.447477050000000132e-04,2.055902400000000050e-04,6.214558249999999886e-04,1.261840100000000001e-03,3.597393400000000298e-04,2.057990049999999793e-04,6.077959000000000400e-04,1.145137179999999996e-03
3.100000000000000000e+03,1.530952500000000091e-03,4.589415750000000157e-04,4.584250749999999605e-04,6.984624299999999709e-04,2.423700100000000020e-03,5.744198849999999912e-04,4.021367650000000197e-04,1.405325949999999911e-03,1.232637600000000173e-03
3.200000000000000000e+03,2.885145799999999823e-03,2.310089600000000075e-04,8.347231000000000312e-04,6.027883199999999574e-04,3.476203250000000061e-03,4.488200800000000080e-04,7.773801549999999642e-04,1.124874100000000134e-03,1.131715149999999986e-03
3.300000000000000000e+03,1.586089124999999879e-03,2.697007450000000008e-04,5.993682499999999479e-04,4.764921650000000092e-04,1.866384049999999812e-03,2.866243349999999883e-04,5.574675399999999776e-04,1.040140450000000098e-03,1.089462299999999911e-03
3.400000000000000000e+03,2.111240599999999676e-03,5.479904949999999091e-04,6.235983000000000498e-04,6.901582649999999861e-04,2.857032350000000137e-03,6.245306450000000101e-04,5.960353299999999500e-04,1.150234050000000213e-03,1.299021949999999920e-03
3.500000000000000000e+03,2.128652999999999882e-03,3.159118600000000244e-04,8.973234550000000259e-04,8.763374200000000926e-04,2.584140549999999932e-03,3.680365250000000414e-04,6.938479800000000274e-04,1.308386199999999992e-03,1.630642949999999963e-03
3.600000000000000000e+03,1.220988550000000079e-03,2.756848100000000145e-04,3.377605199999999738e-04,4.241092400000000045e-04,1.548481900000000079e-03,3.863756500000000045e-04,3.267253949999999801e-04,7.593720499999999287e-04,9.789766999999999133e-04
3.700000000000000000e+03,1.314483599999999959e-03,2.655738499999999781e-04,3.593402549999999960e-04,6.324251499999999871e-04,3.175303600000000184e-03,5.699213500000000453e-04,3.752712699999999975e-04,1.255812829999999967e-03,1.251148799999999943e-03
3.800000000000000000e+03,1.729536150000000102e-03,2.666324499999999818e-04,4.661357249999999847e-04,6.724505499999999716e-04,2.984464899999999914e-03,3.681387150000000209e-04,4.313168349999999722e-04,1.175719999999999890e-03,1.400449949999999898e-03
3.900000000000000000e+03,1.261403950000000024e-03,3.647875999999999766e-04,5.854780250000000703e-04,4.068633399999999805e-04,2.068899999999999819e-03,5.129634200000000172e-04,5.423277649999999790e-04,6.403401750000000444e-04,9.666786899999999568e-04
4.000000000000000000e+03,7.625266649999999690e-04,1.624004800000000237e-04,1.805237449999999837e-04,2.495308949999999791e-04,1.083865650000000050e-03,1.870000350000000145e-04,1.909133500000000040e-04,6.295930300000000032e-04,7.246166999999999973e-04
4.100000000000000000e+03,1.154260050000000069e-03,3.385303849999999519e-04,4.261574849999999926e-04,4.662550400000000034e-04,2.164283999999999826e-03,4.539402349999999901e-04,3.922036850000000128e-04,7.362884749999999267e-04,9.325140499999999728e-04
4.200000000000000000e+03,1.029492749999999946e-03,2.479053499999999896e-04,3.272855499999999924e-04,4.174004700000000278e-04,1.267214950000000121e-03,3.278486249999999920e-04,3.347772450000000206e-04,7.927069750000000168e-04,6.906778499999999656e-04
4.300000000000000000e+03,1.848549699999999917e-03,5.608760899999999400e-04,7.444409999999999829e-04,5.756449649999999859e-04,2.488375150000000403e-03,7.369145499999999425e-04,6.644821149999999592e-04,1.243350150000000105e-03,1.713238649999999962e-03
4.400000000000000000e+03,1.318527579999999961e-03,2.854002199999999866e-04,2.850139650000000236e-04,3.767185649999999723e-04,1.415670300000000052e-03,4.246804599999999845e-04,3.093527449999999932e-04,6.360218949999999621e-04,7.905941499999999834e-04
4.500000000000000000e+03,9.610366499999999697e-04,2.992894349999999969e-04,2.613407849999999956e-04,2.712141200000000446e-04,1.716177250000000022e-03,4.909136999999999616e-04,2.204101899999999850e-04,5.479697800000000660e-04,1.045863800000000014e-03
4.600000000000000000e+03,1.391379749999999919e-03,2.432285899999999832e-04,3.181917600000000023e-04,3.066909700000000063e-04,2.182879400000000119e-03,3.643207999999999560e-04,3.775922949999999589e-04,7.202083299999999418e-04,1.304048849999999999e-03
4.700000000000000000e+03,1.831474200000000104e-03,5.694608249999999960e-04,8.338640499999999331e-04,4.562550450000000114e-04,2.415317900000000031e-03,8.653959199999999331e-04,8.504213800000000757e-04,1.177907450000000109e-03,1.137091150000000064e-03
4.800000000000000000e+03,1.603492800000000038e-03,3.445669000000000162e-04,6.103502300000000118e-04,5.610898050000000031e-04,2.097447299999999782e-03,3.757716200000000206e-04,5.997955999999999600e-04,1.075307829999999892e-03,1.154850199999999869e-03
4.900000000000000000e+03,8.169896900000000149e-04,1.830857449999999907e-04,3.448359850000000089e-04,2.689452149999999888e-04,1.336791099999999968e-03,2.430599800000000194e-04,3.157375600000000013e-04,6.492860149999999438e-04,8.601230999999999981e-04
4.999000000000000000e+03,9.114197000000000314e-04,2.516428599999999795e-04,2.726085799999999892e-04,3.871682299999999657e-04,2.333027849999999744e-03,4.967771000000000383e-04,2.681183999999999976e-04,1.443100100000000146e-03,1.078133549999999970e-03


==> figs/data/Adam0.01_beta30_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,4.345989449999999366e+00,6.708227199999999835e-01,3.708447350000000142e+00,8.165282699999999727e-02,4.522523749999999509e+00,6.424751499999999949e-01,3.790215299999999843e+00,8.309408500000001196e-02,5.673700150000000608e-01
1.000000000000000000e+02,5.070586999999999733e-01,4.732945849999999899e-01,9.834713400000000272e-03,1.754410549999999708e-02,4.927929799999999916e-01,4.543394250000000190e-01,1.045262850000000000e-02,2.238756399999999869e-02,6.670884800000000947e-01
2.000000000000000000e+02,2.412788100000000102e-01,1.613245299999999938e-01,4.927069750000000539e-03,3.992620500000000627e-02,3.200208949999999719e-01,1.993154000000000037e-01,5.756363500000000188e-03,6.383658000000000388e-02,5.901148299999999791e-01
3.000000000000000000e+02,1.075782779999999994e-01,6.697877250000000560e-02,4.342065149999999388e-03,5.563705199999999934e-02,1.958769750000000087e-01,6.072280300000000575e-02,5.850608199999999398e-03,1.024939950000000044e-01,4.730130449999999653e-01
4.000000000000000000e+02,7.753922500000000329e-02,4.017238499999999796e-02,4.714421700000000562e-03,3.461005799999999910e-02,1.430347450000000187e-01,3.614560849999999548e-02,4.954433700000000079e-03,8.734712499999999769e-02,4.540556649999999972e-01
5.000000000000000000e+02,6.611303699999999950e-02,2.896265500000000034e-02,3.415258000000000009e-03,3.083625150000000176e-02,1.154243650000000010e-01,2.324372699999999875e-02,4.490634000000000292e-03,8.453457999999999806e-02,4.431714299999999773e-01
6.000000000000000000e+02,5.238032299999999947e-02,1.953917850000000053e-02,3.388940400000000144e-03,2.399051950000000155e-02,1.023414549999999978e-01,1.593420100000000200e-02,4.878198300000000792e-03,8.226421750000000033e-02,4.368905699999999781e-01
7.000000000000000000e+02,4.980543800000000049e-02,1.433374200000000001e-02,3.922543750000000162e-03,2.220077150000000082e-02,9.534913500000000153e-02,1.360162200000000071e-02,4.650563950000000460e-03,8.145682299999999765e-02,4.319057649999999970e-01
8.000000000000000000e+02,4.823766749999999770e-02,1.129435549999999872e-02,5.409795650000000233e-03,2.124634050000000218e-02,9.330021499999999190e-02,1.227945849999999978e-02,6.676846800000000443e-03,7.975236499999999173e-02,4.262874199999999725e-01
9.000000000000000000e+02,4.368456449999999491e-02,1.019741899999999923e-02,4.838749550000000232e-03,2.164560299999999937e-02,8.778462200000000659e-02,1.038941200000000065e-02,7.208278800000000527e-03,7.489578499999999250e-02,4.236646450000000064e-01
1.000000000000000000e+03,3.808878150000000185e-02,9.083957000000000143e-03,5.648309150000000063e-03,2.078744300000000267e-02,7.862268000000000034e-02,9.226187000000000277e-03,6.085621649999999397e-03,6.657154400000001027e-02,4.174050300000000102e-01
1.100000000000000000e+03,3.486221750000000064e-02,7.888457849999998966e-03,5.129926499999999667e-03,2.017046399999999906e-02,7.275175500000000128e-02,8.416397499999998810e-03,5.321446849999999715e-03,6.039798600000000073e-02,4.111735699999999882e-01
1.200000000000000000e+03,3.692324650000000652e-02,6.815391149999999905e-03,4.019253349999999878e-03,2.182614849999999981e-02,6.976016649999999819e-02,7.534857800000000112e-03,4.889481250000000077e-03,5.847724099999999925e-02,4.058089750000000162e-01
1.300000000000000000e+03,3.684750500000000262e-02,5.565083999999999656e-03,3.968790800000000091e-03,2.103983150000000163e-02,6.785769799999999408e-02,7.105873250000000266e-03,4.387050100000000445e-03,5.811901399999999662e-02,4.013547450000000127e-01
1.400000000000000000e+03,3.174049950000000508e-02,4.872633999999999820e-03,2.655744449999999750e-03,2.115214099999999930e-02,6.669100000000000028e-02,6.284486650000000590e-03,2.914597399999999811e-03,5.478425499999999698e-02,3.916948299999999938e-01
1.500000000000000000e+03,2.974174100000000209e-02,4.072197700000000295e-03,2.371509549999999914e-03,2.078975150000000188e-02,5.826307499999999751e-02,5.648939250000000259e-03,3.182584650000000025e-03,5.158903100000000047e-02,3.780993350000000364e-01
1.600000000000000000e+03,2.993654249999999975e-02,3.985492850000000274e-03,3.808957400000000104e-03,2.008587300000000062e-02,6.560103949999999962e-02,5.711485149999999920e-03,4.904141199999999950e-03,5.039098000000000188e-02,3.646976100000000054e-01
1.700000000000000000e+03,2.981725949999999847e-02,3.329797150000000060e-03,2.574332050000000156e-03,1.946120700000000120e-02,5.721965799999999963e-02,4.534884399999999580e-03,3.342091350000000061e-03,4.917776749999999697e-02,3.567205850000000344e-01
1.800000000000000000e+03,2.765414600000000098e-02,3.277422600000000092e-03,2.188127299999999883e-03,1.823494999999999977e-02,5.589132200000000023e-02,4.306984050000000480e-03,2.659330300000000216e-03,4.994166499999999620e-02,3.456004400000000087e-01
1.900000000000000000e+03,2.785831099999999672e-02,3.218262200000000014e-03,4.400796000000000222e-03,1.689181000000000016e-02,5.307838900000000359e-02,4.240566349999999769e-03,5.012504499999999828e-03,4.638728000000000296e-02,3.257621400000000333e-01
2.000000000000000000e+03,2.498880700000000177e-02,2.964921750000000175e-03,2.048974299999999950e-03,1.627371300000000215e-02,5.194432699999999847e-02,3.928742600000000029e-03,2.608863400000000030e-03,4.435258599999999940e-02,3.146646349999999703e-01
2.100000000000000000e+03,2.171320150000000115e-02,2.805062950000000201e-03,2.633984099999999839e-03,1.627415549999999822e-02,5.309894299999999567e-02,3.316951200000000342e-03,2.925051949999999800e-03,4.480851899999999804e-02,3.099006300000000103e-01
2.200000000000000000e+03,2.181163049999999826e-02,2.531811450000000067e-03,2.112818949999999921e-03,1.622379750000000134e-02,5.133387350000000182e-02,3.278965100000000039e-03,2.475597099999999988e-03,4.258116750000000283e-02,3.041245650000000134e-01
2.300000000000000000e+03,2.181580099999999925e-02,2.242086100000000373e-03,2.544327849999999946e-03,1.561626750000000112e-02,4.959271499999999555e-02,3.222300499999999727e-03,2.809987549999999872e-03,4.214410700000000010e-02,2.980437599999999909e-01
2.400000000000000000e+03,2.253540550000000114e-02,2.307328749999999588e-03,2.784622100000000086e-03,1.626324399999999962e-02,5.199657500000000321e-02,2.908888850000000172e-03,2.959848499999999903e-03,3.990793200000000013e-02,2.955014750000000134e-01
2.500000000000000000e+03,2.088841350000000124e-02,2.335769699999999931e-03,1.864863150000000075e-03,1.552548800000000048e-02,4.660128250000000055e-02,2.857326200000000378e-03,2.263871500000000370e-03,3.878956749999999676e-02,2.861555949999999848e-01
2.600000000000000000e+03,2.064771550000000025e-02,2.207306650000000030e-03,1.951111450000000101e-03,1.473795200000000034e-02,4.298089100000000023e-02,2.640876300000000003e-03,2.338294500000000047e-03,3.845468600000000181e-02,2.772639650000000011e-01
2.700000000000000000e+03,2.036551300000000175e-02,2.315497700000000367e-03,2.060245900000000352e-03,1.446052349999999917e-02,4.400744449999999947e-02,2.817473599999999797e-03,2.837259100000000429e-03,3.903127500000000416e-02,2.656492500000000034e-01
2.800000000000000000e+03,1.884503750000000172e-02,1.961435400000000225e-03,2.249231150000000241e-03,1.379004500000000077e-02,4.211805000000000410e-02,2.619789800000000245e-03,2.696021550000000239e-03,3.692055749999999942e-02,2.595072549999999922e-01
2.900000000000000000e+03,1.883361050000000037e-02,2.244853399999999916e-03,1.607290200000000002e-03,1.413665400000000023e-02,4.078707800000000439e-02,2.195657499999999901e-03,1.920986300000000063e-03,3.676248199999999910e-02,2.531479150000000011e-01
3.000000000000000000e+03,1.982834299999999828e-02,2.081718100000000231e-03,3.090035599999999862e-03,1.407871899999999996e-02,4.195238500000000176e-02,2.326435099999999995e-03,3.224241749999999691e-03,3.724299949999999859e-02,2.454779099999999936e-01
3.100000000000000000e+03,1.986046600000000023e-02,1.750902850000000000e-03,2.815794300000000038e-03,1.258078200000000042e-02,4.061617249999999874e-02,2.274304149999999830e-03,3.196530950000000051e-03,3.430395249999999840e-02,2.379109600000000047e-01
3.200000000000000000e+03,1.645393300000000045e-02,1.448890449999999924e-03,2.814023650000000137e-03,1.097448549999999884e-02,3.716055449999999816e-02,1.798437649999999957e-03,2.989524999999999821e-03,3.167437399999999820e-02,2.216589250000000066e-01
3.300000000000000000e+03,1.459134550000000009e-02,1.612196350000000104e-03,1.727705099999999987e-03,9.103805999999999010e-03,3.439622200000000407e-02,1.838033649999999989e-03,2.159254949999999881e-03,2.799726949999999798e-02,2.104717100000000063e-01
3.400000000000000000e+03,1.367390574999999969e-02,1.591371900000000152e-03,1.930184850000000009e-03,7.721140149999999869e-03,3.097681299999999888e-02,1.736106199999999915e-03,2.585206849999999688e-03,2.687928549999999903e-02,1.851403650000000012e-01
3.500000000000000000e+03,1.412325299999999881e-02,7.525518000000000138e-04,2.345231650000000143e-03,8.187056099999999448e-03,3.489079150000000407e-02,1.547892199999999999e-03,2.588452250000000069e-03,2.861449850000000183e-02,1.523688000000000264e-01
3.600000000000000000e+03,1.204283299999999932e-02,1.371900450000000053e-03,1.866696350000000056e-03,6.713927649999999747e-03,3.023228999999999847e-02,1.487142099999999925e-03,2.318260950000000046e-03,2.643915599999999838e-02,1.157742550000000065e-01
3.700000000000000000e+03,1.432849475000000025e-02,1.657352349999999860e-03,3.556104850000000109e-03,6.181816500000000304e-03,2.796102450000000073e-02,2.362946849999999956e-03,4.365081649999999827e-03,1.815505249999999765e-02,9.038604999999999556e-02
3.800000000000000000e+03,9.914980500000000058e-03,1.286623100000000011e-03,2.812659950000000013e-03,3.988722800000000374e-03,2.167777450000000009e-02,1.443147000000000093e-03,2.881891650000000145e-03,1.750591700000000278e-02,7.051647199999999671e-02
3.900000000000000000e+03,9.377217499999999928e-03,1.519537400000000194e-03,1.822314000000000008e-03,4.751008350000000477e-03,2.524309799999999854e-02,2.068004000000000023e-03,1.829712899999999922e-03,1.789926349999999833e-02,5.760831250000000153e-02
4.000000000000000000e+03,1.032550999999999955e-02,1.818501500000000099e-03,5.299827850000000083e-03,3.497968100000000205e-03,2.808961650000000101e-02,2.068169049999999710e-03,5.848146849999999453e-03,1.831898174999999768e-02,5.021103999999999845e-02
4.100000000000000000e+03,6.371405950000000665e-03,8.659747499999999711e-04,2.075736849999999974e-03,2.628469300000000133e-03,1.486575799999999975e-02,9.954038000000000122e-04,2.342569650000000080e-03,1.066201500000000038e-02,4.582010949999999749e-02
4.200000000000000000e+03,8.725626000000000215e-03,7.016176749999999875e-04,3.109336199999999939e-03,3.643772500000000154e-03,1.477135149999999827e-02,1.335161799999999913e-03,3.998097249999999804e-03,1.177101025000000002e-02,3.942098449999999893e-02
4.300000000000000000e+03,6.019956899999999791e-03,1.039783629999999938e-03,2.019238100000000057e-03,3.600041300000000107e-03,1.198103924999999875e-02,1.208262249999999963e-03,2.153013200000000130e-03,8.192227350000001046e-03,3.512044699999999908e-02
4.400000000000000000e+03,7.742717700000000328e-03,8.572287199999999684e-04,1.725677199999999965e-03,2.977678899999999969e-03,1.429960649999999917e-02,1.153603499999999961e-03,2.009661600000000031e-03,7.471796699999999972e-03,3.008923649999999811e-02
4.500000000000000000e+03,7.872730749999999264e-03,1.367009200000000044e-03,2.184540399999999709e-03,3.592818949999999900e-03,1.189933599999999994e-02,1.377777699999999973e-03,2.357515650000000136e-03,7.203701600000000059e-03,2.902580750000000043e-02
4.600000000000000000e+03,8.523288999999999865e-03,9.583138499999999897e-04,3.438434199999999830e-03,3.771265050000000008e-03,1.170072100000000073e-02,1.204110649999999994e-03,4.025451350000000539e-03,6.359341099999999726e-03,2.537576299999999910e-02
4.700000000000000000e+03,7.885559650000000323e-03,1.309414949999999954e-03,2.315717150000000391e-03,2.380580049999999996e-03,1.093221200000000018e-02,1.354103000000000164e-03,2.729956649999999967e-03,5.932760849999999669e-03,2.383390250000000030e-02
4.800000000000000000e+03,7.951251650000001198e-03,8.727507000000000667e-04,2.320398899999999865e-03,2.166220300000000053e-03,2.142681949999999946e-02,8.508143800000000836e-04,2.723934499999999641e-03,8.734240000000000753e-03,2.239634650000000074e-02
4.900000000000000000e+03,8.074886999999999343e-03,7.204964499999999853e-04,2.365320599999999954e-03,3.684775099999999977e-03,1.841243900000000266e-02,9.861598999999999973e-04,4.018954800000000202e-03,6.398945499999999370e-03,2.136046100000000073e-02
4.999000000000000000e+03,8.306972799999999546e-03,7.708103200000000505e-04,2.420872799999999967e-03,2.312888350000000259e-03,1.391998849999999920e-02,8.971642500000000763e-04,2.650680649999999881e-03,6.049832300000000315e-03,2.567466849999999745e-02


==> figs/data/BBI0.01_beta15_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE 
0.000000000000000000e+00,5.285883400000000343e+00,1.360416499999999917e+00,3.419061699999999870e+00,5.064054000000000055e-01,4.983352700000000191e+00,9.938721000000000361e-01,3.502382299999999837e+00,4.870984300000000267e-01,9.456672999999999885e-01
1.000000000000000000e+02,1.130515500000000007e+00,8.209800999999999904e-01,2.808675800000000056e-01,2.866782400000000147e-02,1.888064600000000093e+00,1.596865399999999990e+00,2.633259600000000256e-01,2.787330199999999911e-02,9.005121999999999849e-01
2.000000000000000000e+02,8.447999400000000270e-01,6.440318000000000431e-01,1.956929400000000097e-01,5.075152000000000309e-03,7.147447500000000398e-01,5.334372499999999739e-01,1.763438599999999912e-01,4.963641000000000407e-03,5.642490000000000006e-01
3.000000000000000000e+02,7.748220599999999791e-01,5.224948499999999552e-01,2.299767400000000128e-01,2.235047500000000159e-02,1.124666200000000060e+00,8.627437000000000022e-01,2.394896599999999931e-01,2.243297500000000083e-02,5.593704999999999927e-01
4.000000000000000000e+02,6.005616000000000287e-01,4.926061600000000151e-01,1.075871899999999992e-01,3.682261400000000177e-04,7.434796700000000369e-01,6.504195999999999867e-01,9.257608999999999977e-02,4.839975000000000158e-04,5.033332000000000361e-01
5.000000000000000000e+02,6.750810000000000421e-01,5.553647999999999918e-01,1.156367999999999979e-01,4.079397299999999900e-03,1.222816499999999973e+00,1.100573000000000023e+00,1.172569839999999947e-01,4.986558599999999647e-03,6.299962399999999851e-01
6.000000000000000000e+02,5.863956999999999642e-01,4.745589199999999952e-01,8.026421999999999723e-02,3.157254699999999942e-02,6.374758499999999550e-01,5.350612000000000146e-01,7.048427000000000164e-02,3.193038299999999968e-02,6.005281000000000091e-01
7.000000000000000000e+02,4.754463999999999912e-01,4.162695399999999935e-01,3.624678399999999717e-02,2.293009299999999862e-02,7.758331299999999819e-01,7.195186000000000082e-01,3.396646700000000019e-02,2.234805000000000125e-02,5.103729399999999972e-01
8.000000000000000000e+02,5.146084399999999448e-01,4.125902000000000180e-01,8.700184499999999432e-02,1.501640100000000040e-02,8.503553999999999835e-01,7.515328999999999482e-01,8.467515000000000458e-02,1.414732450000000079e-02,5.171070700000000020e-01
9.000000000000000000e+02,5.274216000000000459e-01,4.667785199999999746e-01,4.873204200000000319e-02,1.191103999999999948e-02,5.569635600000000242e-01,4.991458999999999757e-01,4.639647999999999689e-02,1.142120549999999998e-02,5.868194700000000097e-01
1.000000000000000000e+03,4.775982999999999756e-01,4.177656200000000042e-01,4.247820000000000068e-02,1.735449600000000051e-02,5.589832000000000134e-01,4.986679299999999815e-01,4.356087000000000153e-02,1.675439399999999884e-02,5.642747000000000179e-01
1.100000000000000000e+03,4.609147000000000105e-01,3.717602999999999880e-01,4.445263700000000318e-02,4.470176599999999695e-02,6.255472300000000097e-01,5.366841999999999446e-01,4.526364000000000082e-02,4.359935200000000094e-02,5.458051600000000114e-01
1.200000000000000000e+03,4.675040999999999780e-01,3.842082299999999839e-01,4.270117699999999988e-02,4.059470400000000229e-02,6.432063999999999560e-01,5.553097999999999645e-01,4.747760000000000175e-02,4.041904600000000014e-02,5.452325300000000485e-01
1.300000000000000000e+03,5.642139000000000459e-01,4.913932699999999931e-01,4.957737000000000255e-02,2.324323500000000098e-02,1.034364099999999898e+00,9.634735599999999511e-01,4.822003500000000137e-02,2.267048500000000064e-02,5.814656000000000269e-01
1.400000000000000000e+03,5.309233700000000056e-01,4.027091600000000104e-01,9.827743999999999369e-02,2.993676400000000112e-02,8.211018399999999717e-01,6.832468999999999903e-01,1.081785999999999998e-01,2.967634599999999928e-02,5.345267000000000213e-01
1.500000000000000000e+03,5.152674000000000420e-01,4.668353499999999823e-01,3.803563000000000083e-02,1.039635400000000001e-02,6.384900999999999494e-01,5.908012400000000053e-01,3.491350599999999693e-02,1.277533699999999946e-02,5.124222600000000183e-01
1.600000000000000000e+03,5.932728000000000446e-01,5.032103700000000179e-01,8.050559999999999661e-02,9.556837000000000318e-03,1.105203300000000111e+00,9.938266999999999518e-01,1.008750999999999953e-01,1.050150950000000062e-02,5.971353000000000355e-01
1.700000000000000000e+03,5.254279400000000377e-01,4.013852199999999870e-01,1.001995200000000003e-01,2.384317000000000034e-02,9.147532000000000441e-01,7.776443400000000450e-01,1.136244760000000020e-01,2.348439600000000113e-02,5.272628000000000315e-01
1.800000000000000000e+03,4.152942299999999864e-01,3.735003800000000207e-01,1.830081600000000100e-02,2.349303999999999976e-02,6.308009599999999661e-01,5.868693999999999855e-01,1.981418600000000099e-02,2.411734100000000047e-02,5.191428000000000154e-01
1.900000000000000000e+03,4.650399399999999850e-01,4.199761699999999820e-01,2.743813599999999839e-02,1.762562000000000156e-02,5.225009299999999746e-01,4.722462599999999733e-01,3.287885699999999745e-02,1.737582099999999963e-02,5.648292000000000312e-01
2.000000000000000000e+03,5.202400000000000357e-01,4.234530300000000080e-01,7.536006000000000649e-02,2.142690900000000093e-02,5.958214400000000355e-01,4.992510700000000190e-01,7.588527000000000466e-02,2.068505600000000028e-02,5.865924399999999928e-01
2.100000000000000000e+03,5.060574399999999695e-01,3.558424000000000031e-01,9.803396999999999806e-02,5.218107300000000143e-02,8.031633000000000244e-01,6.708768600000000193e-01,8.083917999999999660e-02,5.144724600000000203e-02,5.188964600000000038e-01
2.200000000000000000e+03,4.415203999999999795e-01,3.845241400000000143e-01,3.012234000000000092e-02,2.687393100000000021e-02,6.617235999999999674e-01,6.075251000000000401e-01,2.712275000000000102e-02,2.707576999999999900e-02,5.149063000000000390e-01
2.300000000000000000e+03,4.378705999999999987e-01,3.710268400000000244e-01,4.165123800000000015e-02,2.519249200000000036e-02,6.634307999999999872e-01,5.940052000000000110e-01,4.388404600000000294e-02,2.554155500000000051e-02,5.101926300000000358e-01
2.400000000000000000e+03,4.750041700000000033e-01,3.908236299999999774e-01,7.320738000000000245e-02,1.097315700000000074e-02,6.545275400000000188e-01,5.785699499999999995e-01,6.506660999999999695e-02,1.089093650000000010e-02,5.056584499999999816e-01
2.500000000000000000e+03,4.689811199999999736e-01,3.796042199999999922e-01,6.932673999999999781e-02,2.005012899999999987e-02,6.953348999999999780e-01,6.041841500000000309e-01,7.150834000000000357e-02,1.964239200000000157e-02,5.057437399999999972e-01
2.600000000000000000e+03,5.143881399999999937e-01,4.025905000000000178e-01,8.435140600000000377e-02,2.744621400000000003e-02,8.352821999999999747e-01,7.182718500000000450e-01,8.992410000000000680e-02,2.708623400000000070e-02,5.124611999999999501e-01
2.700000000000000000e+03,4.771587800000000046e-01,3.645779000000000103e-01,7.983436400000000488e-02,3.274653500000000023e-02,6.036691699999999772e-01,5.022353999999999985e-01,6.965116000000000362e-02,3.178260000000000113e-02,5.648057499999999953e-01
2.800000000000000000e+03,4.884202500000000002e-01,3.508036700000000119e-01,7.430388999999999744e-02,6.331269000000000480e-02,7.736351500000000492e-01,6.360835999999999713e-01,7.561044999999999572e-02,6.194108999999999726e-02,5.372236000000000233e-01
2.900000000000000000e+03,4.628059600000000162e-01,3.701289300000000226e-01,5.482680000000000192e-02,3.785022999999999860e-02,7.772377000000000313e-01,6.859386600000000334e-01,5.511909699999999884e-02,3.617993700000000229e-02,5.187961500000000115e-01
3.000000000000000000e+03,4.839276000000000133e-01,3.743581500000000006e-01,7.485988999999999838e-02,3.470958400000000166e-02,8.230011999999999883e-01,7.090627000000000457e-01,7.661918600000000579e-02,3.731932500000000041e-02,5.158985000000000376e-01
3.100000000000000000e+03,4.944271000000000083e-01,4.032563599999999804e-01,7.012401000000000051e-02,2.104675599999999980e-02,8.784830599999999823e-01,7.856887999999999650e-01,7.139199999999999713e-02,2.140221600000000168e-02,5.328306600000000115e-01
3.200000000000000000e+03,4.347028000000000003e-01,4.027941999999999911e-01,2.214676999999999965e-02,9.761831000000000327e-03,6.649640999999999469e-01,6.279902000000000539e-01,2.712217000000000100e-02,9.851702999999999849e-03,5.016064599999999762e-01
3.300000000000000000e+03,4.765003300000000275e-01,4.174477200000000221e-01,5.293777999999999678e-02,6.114830699999999723e-03,5.760903400000000341e-01,5.185253600000000462e-01,5.124791000000000069e-02,6.317080000000000091e-03,5.184012999999999538e-01
3.400000000000000000e+03,5.239396699999999685e-01,4.158533999999999842e-01,1.003756799999999949e-01,7.710589599999999669e-03,7.825494400000000406e-01,6.696767000000000136e-01,1.035021899999999939e-01,9.370478999999999267e-03,5.070954600000000534e-01
3.500000000000000000e+03,4.936140199999999867e-01,3.893992299999999851e-01,9.758741399999999733e-02,6.627390999999999838e-03,6.353428399999999643e-01,5.290316999999999936e-01,9.967409000000000685e-02,6.637043999999999930e-03,5.063163600000000208e-01
3.600000000000000000e+03,5.046418299999999579e-01,4.022480500000000236e-01,9.716947400000000568e-02,5.224312000000000053e-03,5.746894999999999643e-01,4.877258999999999900e-01,8.082151999999999392e-02,6.142052400000000412e-03,5.266626500000000100e-01
3.700000000000000000e+03,4.861925200000000169e-01,3.747022700000000039e-01,1.033561699999999972e-01,8.134063000000000404e-03,6.504231700000000505e-01,5.294999000000000233e-01,1.124535049999999953e-01,8.469778000000000723e-03,5.022535000000000194e-01
3.800000000000000000e+03,5.355750000000000233e-01,3.932861699999999905e-01,1.384674200000000077e-01,3.821396700000000146e-03,8.375688000000000022e-01,7.051984700000000217e-01,1.284784099999999873e-01,3.891936300000000022e-03,5.398195399999999866e-01
3.900000000000000000e+03,5.066140999999999561e-01,3.578846199999999866e-01,1.162446000000000035e-01,3.248489000000000237e-02,6.201254999999999962e-01,4.476500999999999952e-01,1.405113799999999913e-01,3.196402300000000113e-02,5.553671000000000024e-01
4.000000000000000000e+03,5.241959000000000479e-01,4.145302799999999732e-01,1.085788760000000047e-01,1.086764500000000000e-03,7.795980999999999606e-01,6.674636999999999931e-01,1.110506650000000067e-01,1.083727100000000075e-03,5.064948999999999701e-01
4.100000000000000000e+03,4.648032200000000169e-01,3.851334000000000146e-01,6.902606000000000019e-02,1.064377900000000078e-02,7.017995000000000205e-01,6.264218000000000286e-01,6.484175500000000092e-02,1.053596899999999920e-02,5.073418600000000334e-01
4.200000000000000000e+03,4.810994000000000104e-01,3.807842699999999803e-01,8.978922000000000292e-02,1.052590299999999965e-02,6.811542499999999611e-01,5.843372300000000408e-01,8.626259000000000010e-02,1.055444300000000016e-02,5.134023399999999571e-01
4.300000000000000000e+03,4.775379599999999836e-01,3.510654300000000116e-01,7.915342999999999685e-02,4.731908399999999737e-02,7.841660000000000297e-01,6.544737000000000471e-01,8.346757000000000482e-02,4.622473199999999754e-02,5.169928000000000301e-01
4.400000000000000000e+03,4.859140499999999863e-01,3.273884699999999870e-01,1.000154899999999986e-01,5.851007999999999903e-02,7.067441300000000259e-01,5.570627500000000509e-01,9.453941999999999901e-02,5.514200400000000141e-02,5.745489000000000290e-01
4.500000000000000000e+03,4.499192499999999928e-01,3.090751800000000049e-01,8.430123999999999951e-02,5.654284400000000183e-02,6.082186699999999613e-01,4.787048999999999888e-01,7.538016000000000161e-02,5.413359000000000226e-02,6.008141999999999650e-01
4.600000000000000000e+03,4.790805300000000044e-01,3.740678000000000059e-01,7.557795999999999959e-02,2.943477200000000141e-02,7.714193499999999482e-01,6.733508000000000271e-01,6.917500499999999775e-02,2.889352099999999840e-02,5.114779499999999590e-01
4.700000000000000000e+03,4.440840200000000237e-01,3.546634599999999859e-01,6.546649999999999692e-02,2.395406400000000061e-02,5.919567999999999497e-01,4.976043700000000181e-01,7.065555499999999489e-02,2.369684999999999847e-02,5.378368500000000330e-01
4.800000000000000000e+03,4.459015000000000062e-01,3.507190000000000030e-01,6.678185600000000055e-02,2.840067400000000075e-02,6.775366999999999917e-01,5.783511999999999542e-01,7.132067500000000004e-02,2.786488599999999843e-02,5.087753499999999596e-01
4.900000000000000000e+03,4.417328200000000260e-01,3.687996299999999894e-01,6.001490000000000297e-02,1.291829199999999962e-02,6.654299999999999660e-01,5.966800500000000174e-01,5.638308499999999945e-02,1.236689699999999996e-02,5.077949999999999964e-01
4.999000000000000000e+03,5.018368399999999507e-01,4.400867800000000107e-01,5.784948000000000173e-02,3.900578500000000202e-03,6.278447499999999515e-01,5.629233000000000153e-01,5.910735200000000189e-02,5.814068000000000361e-03,5.019611000000000489e-01


==> figs/data/BBI0.01_beta15_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,6.397433999999999621e-01,4.613856700000000255e-01,1.754545999999999883e-01,2.903107600000000028e-03,5.761161999999999672e-01,3.896294499999999883e-01,1.843652100000000016e-01,2.121573500000000032e-03,5.051468999999999543e-01
1.000000000000000000e+02,1.332684399999999991e+00,1.320568900000000045e+00,1.083526100000000054e-02,1.280219800000000031e-03,1.802161099999999960e+00,1.791845799999999933e+00,9.398439999999999225e-03,9.168600000000000274e-04,1.346465299999999976e+00
2.000000000000000000e+02,8.126927600000000140e-01,5.853720300000000432e-01,1.923469899999999955e-01,3.497374000000000316e-02,9.653850999999999960e-01,7.330206599999999906e-01,1.938947699999999941e-01,3.846966999999999748e-02,6.608450399999999947e-01
3.000000000000000000e+02,5.412804500000000241e-01,5.083024000000000431e-01,3.279834000000000221e-02,1.797040300000000014e-04,5.507313600000000031e-01,5.194704500000000280e-01,3.118405499999999872e-02,7.684005999999999356e-05,5.071695400000000298e-01
4.000000000000000000e+02,7.301100499999999549e-01,6.359669999999999490e-01,9.089875999999999512e-02,3.244262199999999995e-03,5.050141000000000213e-01,3.992666300000000112e-01,1.034326200000000029e-01,2.314877199999999975e-03,5.893084400000000445e-01
5.000000000000000000e+02,6.531794699999999843e-01,4.870901000000000258e-01,1.506058600000000081e-01,1.548349499999999990e-02,5.421334500000000167e-01,3.701286300000000140e-01,1.546442799999999951e-01,1.736054000000000069e-02,5.064054000000000055e-01
6.000000000000000000e+02,6.152214000000000294e-01,5.965059000000000333e-01,1.791818800000000156e-02,7.973379699999999862e-04,4.043715299999999790e-01,3.850699399999999994e-01,1.867864300000000172e-02,6.229665000000000332e-04,5.664781300000000241e-01
7.000000000000000000e+02,5.156212000000000018e-01,4.905020299999999778e-01,2.329627199999999981e-02,1.822918499999999931e-03,4.289300999999999808e-01,4.039911299999999761e-01,2.280283500000000046e-02,2.136143400000000206e-03,5.009780000000000344e-01
8.000000000000000000e+02,5.171369000000000105e-01,5.001748999999999779e-01,1.671851400000000029e-02,2.434917100000000127e-04,5.030940999999999885e-01,4.854068200000000166e-01,1.756136100000000103e-02,1.258823499999999959e-04,5.083014000000000143e-01
9.000000000000000000e+02,5.070919999999999872e-01,4.875181299999999940e-01,1.644231800000000090e-02,3.131569600000000050e-03,4.001067999999999847e-01,3.802871999999999919e-01,1.559528699999999934e-02,4.224309699999999682e-03,5.078572599999999770e-01
1.000000000000000000e+03,4.731471500000000163e-01,4.519862499999999783e-01,1.206678500000000001e-02,9.094125999999999252e-03,3.890011999999999914e-01,3.640022299999999822e-01,1.256444100000000084e-02,1.243451299999999947e-02,5.243765000000000231e-01
1.100000000000000000e+03,4.882624400000000198e-01,4.432284200000000118e-01,2.908646999999999969e-02,1.594754500000000047e-02,5.048728599999999789e-01,4.565479800000000199e-01,2.842644199999999968e-02,1.989846699999999954e-02,5.081839000000000217e-01
1.200000000000000000e+03,4.742596000000000034e-01,4.347405400000000086e-01,2.493619000000000044e-02,1.458284699999999948e-02,4.139913299999999907e-01,3.705748600000000059e-01,2.418499400000000132e-02,1.923146699999999862e-02,5.275253699999999935e-01
1.300000000000000000e+03,4.868168500000000232e-01,4.587966800000000123e-01,2.342560700000000107e-02,4.594568000000000263e-03,4.828231000000000050e-01,4.548227000000000242e-01,2.220226999999999964e-02,5.798135400000000404e-03,5.054242599999999586e-01
1.400000000000000000e+03,4.731284700000000232e-01,4.455308000000000046e-01,1.971698399999999990e-02,7.880687000000000803e-03,3.813614200000000065e-01,3.529075999999999880e-01,1.768568499999999960e-02,1.076813100000000023e-02,5.229272000000000364e-01
1.500000000000000000e+03,4.704721599999999726e-01,4.215113200000000226e-01,2.068914000000000170e-02,2.827170899999999903e-02,4.110061799999999987e-01,3.510272799999999971e-01,2.486924500000000163e-02,3.510967999999999728e-02,5.766253999999999547e-01
1.600000000000000000e+03,4.595761300000000271e-01,4.060613200000000034e-01,1.865307399999999866e-02,3.486175500000000121e-02,4.092637299999999922e-01,3.481852400000000070e-01,1.732188800000000056e-02,4.375658999999999799e-02,5.582753000000000299e-01
1.700000000000000000e+03,4.700663700000000111e-01,4.043659600000000243e-01,4.576531799999999928e-02,1.993511200000000136e-02,4.182252000000000192e-01,3.484218399999999827e-01,4.365635699999999980e-02,2.614701999999999998e-02,5.152305000000000357e-01
1.800000000000000000e+03,4.780312199999999789e-01,4.225217399999999790e-01,4.172070299999999787e-02,1.378876899999999933e-02,4.130289999999999795e-01,3.560475399999999957e-01,3.910422999999999677e-02,1.787723399999999879e-02,5.240958000000000006e-01
1.900000000000000000e+03,4.631481499999999807e-01,4.346485700000000119e-01,1.711688199999999993e-02,1.138269299999999928e-02,3.934347300000000103e-01,3.627290000000000236e-01,1.519730600000000070e-02,1.550842449999999956e-02,5.146180999999999672e-01
2.000000000000000000e+03,4.643373000000000084e-01,4.160486999999999935e-01,3.224164000000000196e-02,1.604693199999999986e-02,3.951811199999999968e-01,3.435330699999999959e-01,3.046477400000000002e-02,2.118329500000000129e-02,5.247967999999999522e-01
2.100000000000000000e+03,4.653285400000000127e-01,4.017344400000000260e-01,3.878956299999999913e-02,2.480452500000000088e-02,4.226824599999999821e-01,3.525772999999999824e-01,3.705756400000000117e-02,3.304762800000000250e-02,5.300355599999999612e-01
2.200000000000000000e+03,4.701904399999999873e-01,4.232441800000000254e-01,3.344266500000000336e-02,1.350357400000000083e-02,4.524351999999999818e-01,4.012067300000000114e-01,3.185679000000000288e-02,1.937169799999999970e-02,5.023374000000000450e-01
2.300000000000000000e+03,4.569387400000000099e-01,3.415350600000000014e-01,4.740707599999999938e-02,6.799660600000000110e-02,4.168476500000000140e-01,2.768010200000000087e-01,4.547188800000000197e-02,9.457473499999999311e-02,6.497785999999999840e-01
2.400000000000000000e+03,4.497624599999999750e-01,3.472162500000000041e-01,6.753934999999999800e-02,3.500689199999999779e-02,4.233669600000000144e-01,3.023250699999999735e-01,6.203080300000000241e-02,5.901110500000000120e-02,5.134522000000000252e-01
2.500000000000000000e+03,4.203547999999999729e-01,3.489618999999999915e-01,4.722177600000000003e-02,2.417115699999999867e-02,3.823791699999999905e-01,2.999492000000000269e-01,4.112120300000000200e-02,4.130877599999999844e-02,5.130212299999999948e-01
2.600000000000000000e+03,4.171300499999999745e-01,3.077520999999999729e-01,5.161052199999999895e-02,5.776740600000000031e-02,3.875392400000000070e-01,2.486758199999999919e-01,4.649765000000000148e-02,9.236576400000000298e-02,6.266319000000000194e-01
2.700000000000000000e+03,3.947132199999999758e-01,3.201536500000000118e-01,3.994426499999999963e-02,3.461531000000000330e-02,3.688284800000000141e-01,2.726702400000000082e-01,3.405280799999999691e-02,6.210541700000000304e-02,5.332991999999999733e-01
2.800000000000000000e+03,3.858072799999999747e-01,2.864177500000000265e-01,6.293184999999999751e-02,3.645766000000000284e-02,3.706217700000000170e-01,2.497840000000000060e-01,5.347164299999999926e-02,6.736612000000000156e-02,5.113455000000000084e-01
2.900000000000000000e+03,3.729510600000000009e-01,2.897114199999999973e-01,4.849190999999999918e-02,3.474775000000000086e-02,3.397196000000000105e-01,2.337970699999999957e-01,3.892827799999999672e-02,6.699426499999999729e-02,5.134260699999999567e-01
3.000000000000000000e+03,3.712147199999999980e-01,2.771510500000000099e-01,2.919176999999999883e-02,6.487189999999999623e-02,3.697424500000000003e-01,2.227947600000000083e-01,2.348184799999999961e-02,1.234658500000000020e-01,5.758242599999999767e-01
3.100000000000000000e+03,3.674731999999999998e-01,2.923156599999999772e-01,3.097713599999999887e-02,4.418042999999999970e-02,3.444798000000000027e-01,2.368235900000000005e-01,2.357643499999999975e-02,8.407976000000000338e-02,5.575241399999999459e-01
3.200000000000000000e+03,3.579425199999999863e-01,2.869320499999999940e-01,3.620732000000000117e-02,3.480316299999999807e-02,3.230011500000000146e-01,2.318823799999999991e-01,2.501972800000000149e-02,6.609905500000000378e-02,5.343212999999999990e-01
3.300000000000000000e+03,3.706869500000000150e-01,2.718536300000000128e-01,4.392750000000000127e-02,5.490582399999999891e-02,3.372223999999999777e-01,1.915675599999999978e-01,3.885216600000000048e-02,1.068026599999999937e-01,5.672469999999999457e-01
3.400000000000000000e+03,3.578260200000000224e-01,2.652630200000000160e-01,3.992673399999999845e-02,5.263627299999999731e-02,3.537514999999999965e-01,2.215805000000000136e-01,3.215876000000000151e-02,1.000122499999999970e-01,5.223824000000000245e-01
3.500000000000000000e+03,3.606113499999999972e-01,2.791392200000000212e-01,4.236994300000000019e-02,3.910220400000000152e-02,3.561560799999999860e-01,2.480987000000000053e-01,3.636276299999999934e-02,7.169460499999999459e-02,5.088924999999999699e-01
3.600000000000000000e+03,3.787454000000000098e-01,2.819391800000000115e-01,5.700476499999999891e-02,3.980145000000000211e-02,3.352578999999999976e-01,2.201863400000000082e-01,4.598495999999999834e-02,6.908659999999999801e-02,5.532222999999999447e-01
3.700000000000000000e+03,3.674028500000000030e-01,2.668352399999999736e-01,5.520558700000000041e-02,4.536201799999999701e-02,3.741706599999999883e-01,2.582636799999999955e-01,3.495310599999999768e-02,8.095386999999999722e-02,5.135838400000000137e-01
3.800000000000000000e+03,3.626085499999999739e-01,2.593062999999999896e-01,5.125413999999999665e-02,5.204808999999999825e-02,3.590726000000000195e-01,2.236584899999999876e-01,3.816863499999999937e-02,9.724548500000000650e-02,5.411181400000000252e-01
3.900000000000000000e+03,3.671405300000000205e-01,2.485699399999999892e-01,5.851835799999999949e-02,6.005225299999999988e-02,3.730550400000000044e-01,2.169879700000000022e-01,4.612382000000000287e-02,1.099432300000000029e-01,5.359464999999999923e-01
4.000000000000000000e+03,3.520344200000000146e-01,2.439785499999999885e-01,5.547627000000000114e-02,5.257959999999999717e-02,3.468114700000000106e-01,2.091312100000000118e-01,3.942435999999999857e-02,9.825589999999999324e-02,5.281833400000000012e-01
4.100000000000000000e+03,3.491600999999999733e-01,2.500519199999999831e-01,3.872680299999999715e-02,6.038136999999999671e-02,3.704455799999999965e-01,2.217578400000000116e-01,3.227296500000000068e-02,1.164147600000000060e-01,5.335056000000000243e-01
4.200000000000000000e+03,3.483902199999999727e-01,2.466953699999999972e-01,3.704413000000000150e-02,6.465071399999999802e-02,3.799989799999999862e-01,2.227455999999999881e-01,3.555019999999999708e-02,1.217031600000000047e-01,5.102557500000000079e-01
4.300000000000000000e+03,3.513700399999999946e-01,2.606383999999999923e-01,3.383374599999999788e-02,5.689792300000000302e-02,3.237468600000000252e-01,1.853873400000000116e-01,3.090232399999999838e-02,1.074571899999999941e-01,5.385341599999999840e-01
4.400000000000000000e+03,3.409200000000000008e-01,2.406618600000000052e-01,4.081050299999999798e-02,5.944765700000000097e-02,3.531805299999999925e-01,2.102369000000000043e-01,3.503760300000000050e-02,1.079060000000000019e-01,5.396022999999999792e-01
4.500000000000000000e+03,3.438544599999999729e-01,2.225003500000000134e-01,5.753238499999999839e-02,6.382169599999999721e-02,3.450095400000000034e-01,1.847491599999999956e-01,4.356748199999999765e-02,1.166929099999999969e-01,5.569827600000000212e-01
4.600000000000000000e+03,3.315870799999999785e-01,2.322160799999999914e-01,4.033087199999999678e-02,5.904014400000000273e-02,3.306408499999999862e-01,1.940005399999999991e-01,2.435864999999999905e-02,1.122816700000000001e-01,5.032162999999999498e-01
4.700000000000000000e+03,3.413634999999999864e-01,2.517680999999999947e-01,3.726335199999999959e-02,5.233201400000000308e-02,3.554423999999999917e-01,2.284894299999999934e-01,2.911651999999999990e-02,9.783648000000000344e-02,5.039770599999999767e-01
4.800000000000000000e+03,3.300199799999999906e-01,2.354085700000000114e-01,4.348683400000000199e-02,5.112457299999999955e-02,3.067305399999999960e-01,1.866488000000000036e-01,2.663151700000000038e-02,9.345021000000000577e-02,5.205315999999999832e-01
4.900000000000000000e+03,3.308533399999999958e-01,2.377779799999999999e-01,3.345310299999999792e-02,5.962225000000000164e-02,3.426524400000000026e-01,2.073895000000000044e-01,2.289007200000000089e-02,1.123728600000000050e-01,5.294031500000000445e-01
4.999000000000000000e+03,3.385148000000000046e-01,2.339599900000000066e-01,5.409863599999999856e-02,5.045617399999999947e-02,3.264136000000000259e-01,1.951234599999999986e-01,3.775983699999999749e-02,9.353030499999999414e-02,5.063240500000000255e-01


==> figs/data/BBI0.01_beta1_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,7.419666000000000317e-01,5.324965000000000392e-01,1.655131699999999872e-01,4.395692999999999823e-02,7.568426000000000320e-01,5.548231999999999609e-01,1.797303000000000095e-01,2.228910500000000003e-02,7.615271999999999597e-01
1.000000000000000000e+02,9.079280499999999865e-01,7.537989000000000495e-01,6.307822700000000060e-03,1.478213200000000060e-01,9.824739700000000298e-01,8.233063999999999938e-01,6.507260299999999623e-03,1.526602999999999988e-01,7.147465299999999910e-01
2.000000000000000000e+02,5.330767600000000384e-01,4.405134299999999836e-01,8.874576999999999813e-03,8.368876999999999566e-02,5.560766999999999793e-01,4.700033399999999917e-01,9.822294000000000511e-03,7.625110999999999695e-02,4.980981299999999723e-01
3.000000000000000000e+02,5.743953000000000531e-01,5.607762299999999867e-01,3.878828400000000100e-03,9.740205000000000043e-03,5.917977700000000008e-01,5.811716999999999578e-01,4.135161600000000250e-03,6.490899199999999696e-03,6.227589000000000041e-01
4.000000000000000000e+02,3.918332999999999955e-01,3.717609299999999894e-01,1.185431800000000084e-02,8.218039999999999373e-03,4.512509000000000103e-01,4.267016399999999932e-01,1.289913399999999960e-02,1.165015900000000021e-02,3.842487600000000225e-01
5.000000000000000000e+02,3.206867999999999941e-01,2.538217999999999863e-01,5.187508500000000133e-02,1.498991799999999965e-02,3.261180000000000190e-01,2.556446199999999891e-01,5.671067999999999942e-02,1.376269100000000051e-02,2.739589800000000186e-01
6.000000000000000000e+02,2.381723500000000049e-01,1.672236000000000000e-01,2.696884600000000118e-02,4.397989800000000338e-02,2.359521699999999889e-01,1.776431199999999877e-01,2.760931299999999991e-02,3.069973599999999830e-02,2.016840699999999931e-01
7.000000000000000000e+02,2.408197699999999886e-01,1.449644700000000119e-01,3.810920599999999964e-02,5.774610000000000160e-02,2.245857699999999901e-01,1.594865500000000047e-01,4.125477400000000100e-02,2.384445799999999893e-02,1.942804999999999949e-01
8.000000000000000000e+02,2.077916099999999877e-01,1.419190800000000030e-01,5.148849999999999955e-02,1.438402599999999941e-02,1.937517099999999937e-01,1.323649299999999918e-01,5.476895300000000216e-02,6.617826400000000400e-03,1.783157099999999884e-01
9.000000000000000000e+02,1.225558100000000011e-01,8.741290999999999645e-02,2.567388099999999909e-02,9.469015500000000501e-03,1.440092900000000120e-01,1.088487199999999960e-01,2.860826600000000025e-02,6.552304600000000319e-03,1.226663600000000021e-01
1.000000000000000000e+03,6.532749999999999668e-02,5.319731300000000301e-02,8.179074999999999193e-03,3.951116499999999913e-03,8.349168999999999341e-02,7.170453000000000243e-02,7.880180999999999991e-03,3.906977399999999982e-03,6.338148000000000393e-02
1.100000000000000000e+03,6.291030000000000233e-02,5.439783000000000118e-02,6.855553500000000078e-03,1.656917599999999926e-03,7.578120000000000689e-02,6.638713000000000253e-02,6.917061700000000195e-03,2.477003699999999996e-03,5.760773300000000124e-02
1.200000000000000000e+03,3.638163600000000192e-02,2.523865999999999957e-02,6.050920599999999767e-03,5.092053000000000031e-03,4.528059999999999724e-02,3.296854300000000293e-02,5.877249999999999662e-03,6.434810000000000009e-03,2.995063400000000028e-02
1.300000000000000000e+03,2.837107999999999991e-02,2.145826799999999909e-02,2.738425499999999797e-03,4.174387499999999626e-03,2.640745400000000034e-02,2.266659999999999855e-02,3.079566599999999932e-03,6.612865999999999580e-04,1.900334500000000135e-02
1.400000000000000000e+03,2.539529999999999912e-02,1.591651999999999997e-02,6.023690600000000152e-03,3.455088499999999993e-03,3.274843000000000198e-02,2.252522300000000047e-02,6.495306699999999975e-03,3.727901300000000147e-03,2.198604300000000025e-02
1.500000000000000000e+03,1.861378400000000127e-02,9.068569000000000283e-03,2.910819800000000093e-03,6.634394600000000260e-03,2.014154400000000081e-02,9.885278500000000551e-03,2.787968999999999951e-03,7.468296699999999941e-03,1.274739100000000028e-02
1.600000000000000000e+03,1.520169700000000013e-02,6.114891699999999708e-03,5.877514000000000349e-03,3.209290799999999898e-03,2.187975099999999937e-02,1.019417000000000066e-02,6.342106499999999869e-03,5.343473999999999967e-03,8.630107999999999183e-03
1.700000000000000000e+03,1.249987699999999952e-02,7.793446499999999617e-03,1.831487300000000018e-03,2.874943699999999835e-03,1.344441099999999986e-02,8.335300000000000348e-03,1.916354000000000104e-03,3.192756599999999924e-03,8.440247999999999154e-03
1.800000000000000000e+03,1.225596699999999956e-02,7.314306999999999927e-03,2.759245200000000082e-03,2.182414299999999811e-03,1.550592899999999989e-02,1.006728399999999926e-02,3.108449499999999845e-03,2.330195199999999817e-03,9.759456999999999161e-03
1.900000000000000000e+03,1.068339700000000073e-02,6.184595000000000196e-03,2.959090299999999826e-03,1.539710699999999929e-03,1.069322399999999944e-02,6.364069400000000112e-03,3.498644799999999812e-03,8.305094699999999650e-04,6.537716399999999976e-03
2.000000000000000000e+03,7.768044699999999796e-03,5.332047599999999686e-03,1.595360199999999945e-03,8.406369600000000329e-04,9.630519000000000579e-03,7.516524999999999596e-03,1.609038400000000054e-03,5.049559400000000042e-04,5.954367000000000340e-03
2.100000000000000000e+03,8.804424999999999404e-03,3.668202599999999952e-03,3.013054099999999853e-03,2.123167500000000193e-03,1.197820900000000008e-02,5.365347500000000082e-03,3.088152700000000063e-03,3.524708300000000197e-03,4.765362000000000417e-03
2.200000000000000000e+03,6.213062999999999572e-03,4.034506600000000408e-03,1.146827000000000003e-03,1.031729400000000029e-03,6.565907000000000167e-03,4.033596000000000403e-03,1.281438700000000000e-03,1.250872600000000083e-03,4.779736500000000311e-03
2.300000000000000000e+03,7.991025000000000558e-03,4.629427600000000399e-03,2.122977500000000021e-03,1.238619399999999968e-03,9.724013499999999838e-03,6.098609399999999764e-03,2.447010299999999999e-03,1.178394500000000096e-03,6.123560499999999851e-03
2.400000000000000000e+03,5.359380500000000130e-03,3.118851699999999980e-03,1.093947199999999913e-03,1.146581700000000054e-03,5.791655700000000392e-03,3.842032999999999907e-03,1.300766000000000075e-03,6.488563999999999833e-04,2.949833600000000000e-03
2.500000000000000000e+03,5.926809300000000433e-03,2.770540799999999994e-03,2.217174499999999878e-03,9.390941999999999779e-04,7.372764999999999874e-03,3.838633199999999784e-03,2.141991199999999842e-03,1.392140800000000100e-03,4.018878600000000238e-03
2.600000000000000000e+03,4.819527700000000338e-03,2.299465000000000103e-03,1.582896099999999903e-03,9.371667999999999665e-04,5.173882000000000307e-03,2.646395000000000171e-03,1.467714200000000023e-03,1.059772999999999965e-03,3.239369000000000189e-03
2.700000000000000000e+03,4.449015500000000345e-03,2.237589300000000000e-03,1.367808899999999961e-03,8.436169999999999563e-04,4.811116499999999567e-03,2.467992699999999821e-03,1.572852499999999971e-03,7.702713500000000092e-04,2.359937199999999954e-03
2.800000000000000000e+03,4.390765399999999735e-03,2.057137399999999818e-03,1.390439899999999914e-03,9.431882600000000144e-04,5.373728500000000095e-03,3.346976599999999975e-03,1.756425199999999895e-03,2.703264800000000200e-04,3.318847599999999974e-03
2.900000000000000000e+03,3.020362500000000130e-03,1.635086499999999958e-03,8.361806000000000490e-04,5.490955000000000488e-04,3.133072000000000201e-03,1.864403300000000039e-03,8.978527599999999807e-04,3.708161200000000034e-04,1.744089000000000099e-03
3.000000000000000000e+03,3.878742200000000195e-03,1.538876200000000071e-03,1.478669800000000003e-03,8.611960000000000535e-04,4.466269000000000142e-03,1.669165000000000015e-03,1.475904500000000058e-03,1.321199600000000102e-03,2.155618299999999873e-03
3.100000000000000000e+03,2.978610599999999796e-03,1.690678099999999963e-03,8.167554599999999601e-04,4.711771000000000123e-04,3.042365400000000136e-03,1.523604200000000086e-03,9.557198000000000039e-04,5.630414999999999726e-04,2.113337900000000161e-03
3.200000000000000000e+03,3.560914200000000161e-03,1.721111100000000029e-03,1.418713600000000036e-03,4.210894999999999872e-04,4.754598999999999978e-03,2.607002900000000064e-03,1.727990800000000051e-03,4.196056400000000228e-04,2.630238000000000020e-03
3.300000000000000000e+03,2.647811300000000017e-03,1.387790700000000096e-03,7.278240999999999964e-04,5.321965999999999589e-04,2.886131000000000113e-03,1.770298900000000101e-03,9.195895000000000154e-04,1.962424299999999987e-04,1.470799999999999972e-03
3.400000000000000000e+03,2.867148500000000089e-03,1.160976100000000013e-03,1.299527200000000042e-03,4.066450000000000208e-04,3.245838500000000192e-03,1.393616199999999933e-03,1.251830300000000102e-03,6.003920600000000251e-04,1.447497600000000051e-03
3.500000000000000000e+03,2.642169599999999972e-03,1.220881700000000071e-03,1.057278700000000059e-03,3.640093500000000015e-04,2.653563399999999978e-03,1.198823699999999924e-03,1.047135100000000070e-03,4.076044700000000152e-04,1.446428000000000037e-03
3.600000000000000000e+03,2.618210199999999790e-03,1.191770300000000084e-03,1.049121700000000103e-03,3.773181199999999761e-04,2.967294300000000197e-03,1.427816500000000108e-03,1.310944600000000073e-03,2.285331999999999891e-04,1.582512699999999916e-03
3.700000000000000000e+03,2.421477300000000107e-03,1.147591699999999911e-03,8.153350999999999654e-04,4.585505199999999879e-04,2.720293400000000066e-03,1.465273900000000100e-03,1.102019799999999928e-03,1.529998599999999958e-04,1.311254499999999932e-03
3.800000000000000000e+03,2.022558399999999958e-03,1.178378000000000108e-03,5.567378999999999471e-04,2.874424700000000228e-04,2.734552800000000176e-03,1.660828100000000078e-03,7.246242600000000382e-04,3.491004800000000081e-04,1.279249799999999937e-03
3.900000000000000000e+03,1.944365599999999970e-03,1.078376800000000087e-03,6.267262499999999526e-04,2.392624700000000064e-04,2.207035699999999791e-03,1.227247099999999921e-03,7.066204600000000396e-04,2.731680299999999996e-04,1.055873099999999959e-03
4.000000000000000000e+03,1.742466899999999897e-03,8.477900400000000156e-04,6.612560000000000399e-04,2.334209000000000067e-04,1.924373700000000078e-03,8.789332400000000531e-04,7.278386999999999878e-04,3.176017500000000225e-04,9.065202000000000286e-04
4.100000000000000000e+03,1.543889299999999997e-03,7.866785999999999527e-04,5.325723999999999562e-04,2.246382400000000029e-04,1.799139499999999900e-03,8.858741499999999791e-04,6.439594400000000227e-04,2.693060000000000267e-04,8.923762399999999716e-04
4.200000000000000000e+03,1.430569000000000025e-03,6.736567000000000379e-04,4.963607600000000510e-04,2.605514000000000072e-04,1.625408999999999968e-03,7.607174299999999636e-04,6.366374399999999868e-04,2.280540800000000010e-04,8.122028700000000342e-04
4.300000000000000000e+03,1.168439399999999986e-03,5.261781000000000097e-04,4.726435600000000064e-04,1.696177399999999967e-04,1.405544199999999959e-03,6.816720999999999545e-04,5.670156000000000198e-04,1.568564800000000104e-04,6.341965599999999960e-04
4.400000000000000000e+03,9.749398999999999522e-04,4.094306000000000030e-04,4.546361699999999870e-04,1.108731200000000021e-04,1.158547999999999913e-03,4.665728500000000233e-04,5.413546999999999890e-04,1.506204700000000104e-04,5.255306999999999860e-04
4.500000000000000000e+03,9.104471999999999522e-04,3.684349600000000162e-04,4.481075999999999853e-04,9.390468999999999488e-05,1.199577700000000087e-03,4.920884000000000369e-04,5.567098000000000142e-04,1.507794800000000074e-04,4.875428299999999787e-04
4.600000000000000000e+03,7.428346399999999870e-04,2.710817499999999868e-04,4.255914200000000141e-04,4.616149800000000301e-05,9.756483999999999946e-04,3.914798700000000171e-04,5.288992499999999692e-04,5.526925499999999977e-05,4.365271000000000103e-04
4.700000000000000000e+03,6.512595599999999917e-04,2.119821699999999891e-04,4.100849600000000257e-04,2.919239999999999853e-05,8.021183299999999758e-04,3.210190600000000015e-04,4.706791399999999802e-04,1.042013199999999959e-05,3.563292300000000124e-04
4.800000000000000000e+03,5.683081000000000417e-04,1.603027900000000123e-04,3.966856000000000158e-04,1.131972699999999991e-05,6.721757000000000296e-04,2.231405199999999904e-04,4.394595000000000164e-04,9.575666000000000825e-06,3.358452500000000114e-04
4.900000000000000000e+03,4.778262000000000026e-04,1.146515100000000057e-04,3.526540500000000054e-04,1.052062300000000012e-05,5.534948999999999512e-04,1.541199500000000049e-04,3.834385699999999964e-04,1.593637400000000098e-05,2.048274999999999900e-04
4.999000000000000000e+03,4.758211699999999951e-04,5.745969199999999955e-05,3.902172000000000084e-04,2.814426399999999905e-05,4.891814300000000074e-04,8.219229999999999570e-05,3.980799199999999777e-04,8.909235000000000090e-06,1.815726600000000079e-04


==> figs/data/BBI0.01_beta30_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,1.396155599999999986e+01,8.613742599999999472e-01,1.271060199999999973e+01,3.895804600000000173e-01,1.472132700000000050e+01,7.912320000000000464e-01,1.353232500000000016e+01,3.977694999999999981e-01,7.815938000000000052e-01
1.000000000000000000e+02,3.594847699999999868e+00,1.493462199999999962e+00,1.988602399999999992e+00,1.127829699999999963e-01,3.868760599999999883e+00,1.821709000000000023e+00,1.939381400000000033e+00,1.076704200000000028e-01,1.482753599999999894e+00
2.000000000000000000e+02,4.737688600000000139e-01,4.347825599999999846e-01,3.520494999999999874e-02,3.781345399999999895e-03,5.210883600000000282e-01,4.836880599999999752e-01,3.410513700000000065e-02,3.295161300000000112e-03,5.378629600000000011e-01
3.000000000000000000e+02,5.522198699999999461e-01,4.482187599999999938e-01,1.033857299999999951e-01,6.153374000000000083e-04,6.616271999999999709e-01,5.512975500000000251e-01,1.099311040000000017e-01,3.985381599999999959e-04,5.052259999999999529e-01
4.000000000000000000e+02,7.054241999999999457e-01,4.989383800000000146e-01,2.047278399999999943e-01,1.757994799999999976e-03,7.437604700000000069e-01,5.266669000000000489e-01,2.149265300000000045e-01,2.167064199999999864e-03,5.364494300000000049e-01
5.000000000000000000e+02,6.159432500000000532e-01,5.341455000000000508e-01,8.115140999999999327e-02,6.463714500000000132e-04,7.624248000000000136e-01,6.841488000000000014e-01,7.754600000000000382e-02,7.300450000000000212e-04,6.220459999999999878e-01
6.000000000000000000e+02,5.502698999999999785e-01,3.936025499999999955e-01,1.546073599999999992e-01,2.059976600000000026e-03,6.250762300000000105e-01,4.645193499999999975e-01,1.581442700000000035e-01,2.412600999999999895e-03,4.993901000000000034e-01
7.000000000000000000e+02,5.230964999999999643e-01,4.559721999999999942e-01,6.679907399999999995e-02,3.252504699999999834e-04,6.282102999999999993e-01,5.638206599999999735e-01,6.411553000000000391e-02,2.740945000000000165e-04,5.490943000000000351e-01
8.000000000000000000e+02,5.192268500000000175e-01,4.256494599999999795e-01,9.233405399999999874e-02,1.243375799999999962e-03,5.946674299999999969e-01,4.980693999999999955e-01,9.579532000000000325e-02,8.026758000000000374e-04,5.185376999999999903e-01
9.000000000000000000e+02,4.812800600000000095e-01,4.529695999999999723e-01,2.824022799999999916e-02,7.019964000000000065e-05,5.964705300000000543e-01,5.653614000000000139e-01,3.103476200000000046e-02,7.436478999999999583e-05,5.185000300000000006e-01
1.000000000000000000e+03,4.745272700000000010e-01,3.833868500000000012e-01,7.759551000000000642e-02,1.354492600000000053e-02,5.866422999999999499e-01,4.883425000000000127e-01,8.203853999999999314e-02,1.626130599999999968e-02,5.553814000000000251e-01
1.100000000000000000e+03,5.318043999999999549e-01,3.451740699999999995e-01,1.537272000000000083e-01,3.290309999999999763e-02,6.368692999999999715e-01,4.297040699999999935e-01,1.716477100000000089e-01,3.551751699999999845e-02,7.395005999999999524e-01
1.200000000000000000e+03,5.907222600000000545e-01,3.824821999999999944e-01,1.728223899999999924e-01,3.541766999999999832e-02,6.677560999999999636e-01,4.712116399999999872e-01,1.587747300000000028e-01,3.776970000000000327e-02,7.140764600000000240e-01
1.300000000000000000e+03,5.141715000000000035e-01,3.515375299999999870e-01,1.363116500000000064e-01,2.632228699999999977e-02,6.133832000000000173e-01,4.400546000000000180e-01,1.463050700000000093e-01,2.702349199999999965e-02,7.560557999999999446e-01
1.400000000000000000e+03,5.074513000000000496e-01,3.805108700000000010e-01,9.547168000000000321e-02,3.146878000000000175e-02,5.589258700000000468e-01,4.366744200000000076e-01,9.053086000000000466e-02,3.172056999999999655e-02,7.695317999999999881e-01
1.500000000000000000e+03,4.434882700000000177e-01,3.665684200000000059e-01,5.914307800000000170e-02,1.777678400000000034e-02,5.154765000000000041e-01,4.361899000000000193e-01,6.038247000000000059e-02,1.890416799999999897e-02,6.668914000000000231e-01
1.600000000000000000e+03,4.541658199999999979e-01,3.733580000000000232e-01,5.098483000000000182e-02,2.982296200000000147e-02,5.176739000000000201e-01,4.303515600000000219e-01,5.567804999999999976e-02,3.164433999999999997e-02,8.404565000000000508e-01
1.700000000000000000e+03,4.648234199999999872e-01,3.493556999999999912e-01,7.373193000000000108e-02,4.173580000000000345e-02,5.438572999999999880e-01,4.258903299999999836e-01,7.104502599999999723e-02,4.692190499999999986e-02,9.358674999999999633e-01
1.800000000000000000e+03,4.608242200000000066e-01,3.562892400000000070e-01,8.370945000000000469e-02,2.082552600000000045e-02,5.661912999999999530e-01,4.502761399999999914e-01,9.403309999999999447e-02,2.188206999999999999e-02,6.366275500000000420e-01
1.900000000000000000e+03,4.624831699999999990e-01,3.667085999999999957e-01,6.285140999999999645e-02,3.292316199999999887e-02,5.871984000000000092e-01,4.782302399999999731e-01,7.116271600000000086e-02,3.780543000000000098e-02,6.571815600000000535e-01
2.000000000000000000e+03,4.586996999999999880e-01,3.939167599999999769e-01,5.019461000000000062e-02,1.458831399999999980e-02,5.549055000000000515e-01,4.902857800000000044e-01,4.881625600000000231e-02,1.580348399999999959e-02,5.584803999999999879e-01
2.100000000000000000e+03,4.858156399999999930e-01,4.111139200000000216e-01,6.170383499999999855e-02,1.299788150000000080e-02,5.779362300000000507e-01,4.952403599999999906e-01,7.123348999999999653e-02,1.146238699999999923e-02,5.730375599999999459e-01
2.200000000000000000e+03,5.607247400000000548e-01,3.774491999999999847e-01,1.678761500000000018e-01,1.539932800000000032e-02,6.532483000000000040e-01,4.738028000000000239e-01,1.635412599999999939e-01,1.590426500000000076e-02,5.491331999999999880e-01
2.300000000000000000e+03,4.783630999999999855e-01,3.964994499999999755e-01,7.234812499999999924e-02,9.515522999999999690e-03,5.749288999999999650e-01,4.934056399999999787e-01,7.277248000000000050e-02,8.750710000000000086e-03,5.200658000000000225e-01
2.400000000000000000e+03,5.033800999999999970e-01,3.896674500000000263e-01,1.106374559999999951e-01,3.075163000000000115e-03,5.573017000000000110e-01,4.433244800000000208e-01,1.105757950000000045e-01,3.401430999999999899e-03,5.307678999999999592e-01
2.500000000000000000e+03,5.061312999999999507e-01,4.226591000000000098e-01,8.268984000000000056e-02,7.823672999999999522e-04,5.690006600000000470e-01,4.853393999999999764e-01,8.324288000000000520e-02,4.183765299999999765e-04,5.010949000000000098e-01
2.600000000000000000e+03,5.171090000000000408e-01,4.616822300000000268e-01,5.436027000000000220e-02,1.066482600000000095e-03,6.273976599999999682e-01,5.713089000000000084e-01,5.551564700000000130e-02,5.730994000000000105e-04,5.342474600000000073e-01
2.700000000000000000e+03,4.789608399999999988e-01,4.153899600000000025e-01,6.271019599999999583e-02,8.606812000000000360e-04,5.316252999999999673e-01,4.680353999999999903e-01,6.287707400000000502e-02,7.128278399999999747e-04,5.052786500000000514e-01
2.800000000000000000e+03,4.768788500000000208e-01,4.242121600000000048e-01,5.239433799999999863e-02,2.723534699999999916e-04,5.454531299999999527e-01,4.929878699999999947e-01,5.230168999999999790e-02,1.635456099999999956e-04,5.019455999999999918e-01
2.900000000000000000e+03,4.588056999999999830e-01,4.226181999999999994e-01,3.585217999999999738e-02,3.352987000000000090e-04,5.469557999999999920e-01,5.120272599999999841e-01,3.466656399999999694e-02,2.620273400000000140e-04,5.059135599999999844e-01
3.000000000000000000e+03,5.344313000000000535e-01,4.558555499999999983e-01,7.812848999999999489e-02,4.472319299999999984e-04,6.488952999999999527e-01,5.728320999999999552e-01,7.553846000000000172e-02,5.247526999999999877e-04,5.291109699999999583e-01
3.100000000000000000e+03,4.517012200000000144e-01,4.140974000000000044e-01,3.735739700000000052e-02,2.464452699999999810e-04,5.364090999999999720e-01,4.963343000000000060e-01,3.984676000000000190e-02,2.279979800000000068e-04,5.006492999999999638e-01
3.200000000000000000e+03,4.480906399999999845e-01,4.183895599999999937e-01,2.924065899999999871e-02,4.604027499999999856e-04,5.248591299999999515e-01,4.941035799999999867e-01,3.032955299999999868e-02,4.259738000000000109e-04,5.005327000000000526e-01
3.300000000000000000e+03,5.058980600000000383e-01,4.810433399999999859e-01,2.375062199999999901e-02,1.104117300000000048e-03,5.315668000000000060e-01,5.021724699999999819e-01,2.818514600000000120e-02,1.209187700000000044e-03,5.278833499999999734e-01
3.400000000000000000e+03,6.045112000000000263e-01,4.870019600000000115e-01,1.168429400000000062e-01,6.663424000000000257e-04,6.192871300000000190e-01,5.073364999999999680e-01,1.111281959999999985e-01,8.224124300000000293e-04,5.154592000000000063e-01
3.500000000000000000e+03,4.829769999999999897e-01,4.319217799999999774e-01,5.051701499999999845e-02,5.381889599999999498e-04,5.875286499999999856e-01,5.304092999999999725e-01,5.653171600000000269e-02,5.876397499999999737e-04,5.079002400000000028e-01
3.600000000000000000e+03,4.453572599999999770e-01,4.212209599999999776e-01,2.285876099999999828e-02,1.277530800000000084e-03,5.433326400000000334e-01,5.206237400000000015e-01,2.113261400000000095e-02,1.576295900000000000e-03,5.028040000000000287e-01
3.700000000000000000e+03,4.299912000000000178e-01,4.043868500000000199e-01,2.105492399999999917e-02,4.549427400000000121e-03,5.376634599999999820e-01,5.104127499999999706e-01,2.166097599999999845e-02,5.589710999999999812e-03,5.071919000000000288e-01
3.800000000000000000e+03,5.096577399999999702e-01,3.992057399999999756e-01,8.683797999999999517e-02,2.361404199999999828e-02,6.224237999999999715e-01,5.048641999999999852e-01,9.268886599999999476e-02,2.487075500000000133e-02,6.439690999999999610e-01
3.900000000000000000e+03,4.379998999999999976e-01,3.870424299999999929e-01,3.202676399999999923e-02,1.893069600000000033e-02,5.405717500000000175e-01,4.893248000000000042e-01,3.107921400000000084e-02,2.016771200000000083e-02,6.066816400000000220e-01
4.000000000000000000e+03,4.491423999999999972e-01,3.629239200000000110e-01,7.269327999999999901e-02,1.352518699999999928e-02,5.175499000000000072e-01,4.315269299999999753e-01,6.995669999999999666e-02,1.606622900000000131e-02,6.645178999999999947e-01
4.100000000000000000e+03,4.972677200000000242e-01,3.926711700000000138e-01,9.338586000000000109e-02,1.121067350000000060e-02,5.559150999999999954e-01,4.387611200000000045e-01,1.041817139999999947e-01,1.297226549999999992e-02,7.474787000000000514e-01
4.200000000000000000e+03,4.371532200000000090e-01,3.290530400000000188e-01,6.276760000000000672e-02,4.533257999999999732e-02,5.318694999999999951e-01,4.130656699999999959e-01,6.421283999999999326e-02,5.459098999999999896e-02,8.723649399999999776e-01
4.300000000000000000e+03,4.384772800000000248e-01,3.366773699999999758e-01,6.792768000000000417e-02,3.387221700000000307e-02,5.282696500000000350e-01,4.128406000000000020e-01,7.427875000000000449e-02,4.115027599999999952e-02,8.033405500000000421e-01
4.400000000000000000e+03,4.372464400000000140e-01,3.582461499999999854e-01,6.460760000000000114e-02,1.439271299999999969e-02,5.227695999999999454e-01,4.361413000000000095e-01,6.882111000000000478e-02,1.780715600000000107e-02,6.452565999999999580e-01
4.500000000000000000e+03,4.426720000000000099e-01,3.684005399999999986e-01,6.253430999999999573e-02,1.173718200000000052e-02,5.160427699999999840e-01,4.330044699999999747e-01,6.817177000000000653e-02,1.486654949999999947e-02,6.369949999999999779e-01
4.600000000000000000e+03,4.335104499999999916e-01,3.532809599999999772e-01,6.524289399999999572e-02,1.498660299999999938e-02,5.134465000000000279e-01,4.253786500000000248e-01,6.950356000000000589e-02,1.856425800000000015e-02,6.279554000000000524e-01
4.700000000000000000e+03,4.906967999999999885e-01,3.643233799999999745e-01,1.103661950000000003e-01,1.600722799999999835e-02,5.991096999999999673e-01,4.757433500000000093e-01,1.055067259999999951e-01,1.785965000000000122e-02,5.369614000000000331e-01
4.800000000000000000e+03,4.190943500000000044e-01,3.779577299999999918e-01,3.422114999999999879e-02,6.915475199999999989e-03,5.152449599999999741e-01,4.700383200000000095e-01,3.642142200000000191e-02,8.785170000000000132e-03,5.431070000000000064e-01
4.900000000000000000e+03,4.397250699999999957e-01,3.852407600000000154e-01,4.638657000000000197e-02,8.097735000000000002e-03,5.575838699999999815e-01,4.966230999999999840e-01,5.132577199999999867e-02,9.634972999999999801e-03,5.188842999999999650e-01
4.999000000000000000e+03,4.424685800000000002e-01,3.735478500000000146e-01,6.042613499999999888e-02,8.494592000000000462e-03,5.541875000000000551e-01,4.780641800000000052e-01,6.561812000000000200e-02,1.050520599999999957e-02,5.223124599999999784e-01


==> figs/data/BBI0.01_beta30_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,2.481625999999999888e+00,5.544658999999999560e-01,1.917249600000000109e+00,9.910495000000000068e-03,2.544910999999999923e+00,6.437138000000000027e-01,1.891320099999999949e+00,9.876918999999999629e-03,5.077678599999999598e-01
1.000000000000000000e+02,8.689288499999999749e-01,5.167953400000000475e-01,3.493101000000000123e-01,2.823393600000000201e-03,9.897548600000000141e-01,6.803084600000000037e-01,3.063347599999999837e-01,3.111661200000000009e-03,5.509798000000000195e-01
2.000000000000000000e+02,5.671065400000000478e-01,5.415438000000000196e-01,2.545821700000000173e-02,1.045557900000000054e-04,7.263372999999999635e-01,7.037111000000000338e-01,2.251817299999999897e-02,1.080817100000000064e-04,5.651167999999999747e-01
3.000000000000000000e+02,5.117504999999999971e-01,4.796240999999999977e-01,3.147936600000000168e-02,6.470766399999999460e-04,6.254041999999999657e-01,5.970898000000000039e-01,2.767931699999999842e-02,6.350528000000000466e-04,5.031717999999999469e-01
4.000000000000000000e+02,4.944107500000000099e-01,4.698675299999999777e-01,2.373911800000000002e-02,8.041058000000000016e-04,5.811220000000000274e-01,5.572786299999999970e-01,2.310214199999999912e-02,7.411545000000000069e-04,5.037156299999999698e-01
5.000000000000000000e+02,5.193726400000000520e-01,4.825028499999999831e-01,3.616944300000000251e-02,7.003382999999999961e-04,5.836073999999999984e-01,5.506465999999999861e-01,3.228327999999999753e-02,6.774684299999999887e-04,5.173235000000000472e-01
6.000000000000000000e+02,5.035746700000000020e-01,4.755712999999999746e-01,2.796308299999999969e-02,4.030567000000000064e-05,6.162225000000000064e-01,5.902479000000000475e-01,2.593392699999999898e-02,4.063104000000000054e-05,5.043024999999999869e-01
7.000000000000000000e+02,4.895853399999999800e-01,4.718745400000000090e-01,1.702831700000000115e-02,6.824666999999999756e-04,6.001984000000000208e-01,5.834285599999999850e-01,1.609785999999999856e-02,6.720109400000000505e-04,5.023701999999999890e-01
8.000000000000000000e+02,4.830134500000000108e-01,4.751581500000000013e-01,7.833480999999999778e-03,2.180214999999999928e-05,5.801733000000000029e-01,5.731994000000000256e-01,6.949282999999999676e-03,2.461683699999999905e-05,4.999513600000000113e-01
9.000000000000000000e+02,4.849351000000000078e-01,4.702139000000000180e-01,1.424406599999999967e-02,4.771337299999999838e-04,5.725770599999999710e-01,5.583757000000000303e-01,1.376331899999999955e-02,4.380532500000000194e-04,5.024250999999999578e-01
1.000000000000000000e+03,4.883131399999999789e-01,4.708818000000000170e-01,1.715884399999999949e-02,2.725037300000000134e-04,5.764243999999999479e-01,5.608315999999999857e-01,1.536375750000000019e-02,2.290709000000000094e-04,5.017124400000000373e-01
1.100000000000000000e+03,4.873363000000000000e-01,4.743916400000000033e-01,1.277144099999999970e-02,1.732292100000000056e-04,5.929088999999999610e-01,5.811908999999999548e-01,1.157240499999999915e-02,1.456264399999999948e-04,5.012368000000000379e-01
1.200000000000000000e+03,4.815378200000000053e-01,4.691251000000000171e-01,1.202413899999999966e-02,3.885944999999999807e-04,5.792635000000000423e-01,5.670962299999999789e-01,1.181724949999999989e-02,3.499853799999999766e-04,5.003611399999999820e-01
1.300000000000000000e+03,4.878789800000000176e-01,4.682649999999999868e-01,1.917297199999999993e-02,4.410066499999999766e-04,5.801067399999999541e-01,5.611074600000000023e-01,1.859333200000000061e-02,4.059644000000000056e-04,5.013697000000000292e-01
1.400000000000000000e+03,4.816035000000000177e-01,4.783161599999999902e-01,3.187045199999999964e-03,1.003098699999999978e-04,5.606079999999999952e-01,5.578767700000000218e-01,2.647899999999999907e-03,8.335934999999999667e-05,5.076635000000000453e-01
1.500000000000000000e+03,4.799439300000000186e-01,4.725191000000000252e-01,7.148729599999999705e-03,2.760812300000000177e-04,5.674091999999999469e-01,5.603666299999999767e-01,6.800362400000000036e-03,2.422102100000000013e-04,5.029514400000000274e-01
1.600000000000000000e+03,4.776347300000000073e-01,4.748015999999999903e-01,2.737562900000000115e-03,9.557577000000000531e-05,5.698859699999999640e-01,5.673690000000000122e-01,2.436936800000000063e-03,8.007578999999999587e-05,5.010546000000000166e-01
1.700000000000000000e+03,4.905358300000000060e-01,4.808362999999999943e-01,9.292655000000000359e-03,4.068628499999999868e-04,5.593966000000000216e-01,5.497302400000000366e-01,9.287843000000000487e-03,3.785757999999999745e-04,5.162822599999999928e-01
1.800000000000000000e+03,4.839671999999999863e-01,4.776272200000000190e-01,6.185754699999999710e-03,1.542706199999999877e-04,5.989978299999999534e-01,5.925772000000000261e-01,6.273169000000000314e-03,1.474662400000000039e-04,5.045591600000000065e-01
1.900000000000000000e+03,4.994883999999999991e-01,4.965050200000000191e-01,2.967021700000000047e-03,1.635174199999999954e-05,6.326374999999999638e-01,6.298622999999999861e-01,2.759718600000000185e-03,1.547699099999999976e-05,5.221152300000000412e-01
2.000000000000000000e+03,4.808956699999999973e-01,4.688964500000000202e-01,1.185908450000000038e-02,1.401366600000000069e-04,5.763153399999999538e-01,5.643274000000000346e-01,1.186915799999999944e-02,1.188190200000000034e-04,4.995593700000000026e-01
2.100000000000000000e+03,5.033214999999999772e-01,4.941962699999999931e-01,9.018961000000000686e-03,1.062847150000000035e-04,5.560970299999999922e-01,5.481245999999999619e-01,7.880546000000000426e-03,9.185324599999999582e-05,5.310834599999999517e-01
2.200000000000000000e+03,5.290036000000000183e-01,5.191274000000000166e-01,9.566877999999999146e-03,3.092897799999999998e-04,6.831694000000000377e-01,6.735126399999999958e-01,9.283588000000000603e-03,3.731734000000000006e-04,5.453719999999999679e-01
2.300000000000000000e+03,4.785556799999999833e-01,4.687960999999999934e-01,9.344421000000000324e-03,4.151414300000000183e-04,5.522941000000000100e-01,5.426703699999999575e-01,9.119672000000000542e-03,5.040199999999999889e-04,5.135600999999999638e-01
2.400000000000000000e+03,5.126982300000000325e-01,5.040114500000000275e-01,8.497783999999999546e-03,1.890173000000000038e-04,5.606999400000000078e-01,5.513410600000000494e-01,9.130835500000000077e-03,2.280568600000000058e-04,5.503658000000000161e-01
2.500000000000000000e+03,4.792042000000000246e-01,4.704496000000000233e-01,8.580123000000000263e-03,1.744973100000000012e-04,5.839166999999999552e-01,5.738948999999999856e-01,9.817759500000000292e-03,2.040547000000000031e-04,4.998907699999999843e-01
2.600000000000000000e+03,5.443900000000000405e-01,5.381706400000000334e-01,6.137578299999999973e-03,8.182180000000000323e-05,5.743684000000000012e-01,5.679636599999999813e-01,6.319334299999999904e-03,8.543203999999999393e-05,5.813163500000000372e-01
2.700000000000000000e+03,5.073005600000000115e-01,4.693638700000000163e-01,3.731319300000000144e-02,6.235257599999999897e-04,6.331398499999999485e-01,5.926831999999999656e-01,3.973271300000000283e-02,7.239297000000000223e-04,5.100208499999999701e-01
2.800000000000000000e+03,4.790566299999999833e-01,4.695562699999999978e-01,9.426423999999999220e-03,7.393150000000000188e-05,5.849339999999999540e-01,5.766284999999999883e-01,8.226199000000000011e-03,7.928500999999999800e-05,5.003693000000000168e-01
2.900000000000000000e+03,4.780261000000000093e-01,4.618163699999999761e-01,1.578540200000000046e-02,4.243118700000000172e-04,5.666617000000000459e-01,5.508141500000000024e-01,1.534851400000000060e-02,4.990647999999999656e-04,5.026337499999999903e-01
3.000000000000000000e+03,4.863755699999999793e-01,4.653161199999999997e-01,2.060987800000000161e-02,4.495603500000000096e-04,5.632590699999999728e-01,5.412329000000000168e-01,2.150430199999999945e-02,5.219262700000000359e-04,5.081335000000000157e-01
3.100000000000000000e+03,4.865377799999999753e-01,4.734006000000000047e-01,1.292761299999999926e-02,2.095732500000000115e-04,6.068335999999999730e-01,5.945219999999999949e-01,1.209910500000000062e-02,2.124806300000000019e-04,5.079160999999999815e-01
3.200000000000000000e+03,4.872893400000000153e-01,4.750521200000000221e-01,1.201970599999999979e-02,2.175123199999999958e-04,5.553377999999999926e-01,5.443883000000000472e-01,1.069711999999999920e-02,2.523859099999999859e-04,5.159072000000000102e-01
3.300000000000000000e+03,4.791821199999999892e-01,4.672886700000000171e-01,1.164364000000000024e-02,2.498153000000000136e-04,5.806582000000000132e-01,5.692941500000000543e-01,1.114118899999999926e-02,2.228368799999999995e-04,4.997264000000000150e-01
3.400000000000000000e+03,4.909116000000000035e-01,4.736276600000000059e-01,1.705848399999999876e-02,2.254517300000000038e-04,5.877328000000000552e-01,5.726187000000000360e-01,1.490644900000000043e-02,2.076092199999999990e-04,4.996789999999999843e-01
3.500000000000000000e+03,4.815668499999999908e-01,4.688668300000000122e-01,1.258579599999999979e-02,1.142245999999999973e-04,5.617518400000000023e-01,5.499251499999999737e-01,1.170568450000000066e-02,1.210252999999999947e-04,5.068184000000000022e-01
3.600000000000000000e+03,4.841792999999999791e-01,4.718956400000000051e-01,1.226239500000000059e-02,2.126132699999999973e-05,5.939343000000000261e-01,5.826909999999999590e-01,1.121917899999999926e-02,2.407942300000000149e-05,5.012480599999999953e-01
3.700000000000000000e+03,4.781771599999999900e-01,4.649634400000000056e-01,1.302402700000000052e-02,1.897034800000000027e-04,5.601142000000000065e-01,5.467456600000000222e-01,1.315166700000000057e-02,2.169034900000000004e-04,5.063106400000000340e-01
3.800000000000000000e+03,4.876202299999999878e-01,4.800152200000000202e-01,7.508822699999999871e-03,9.620624999999999728e-05,6.139145499999999478e-01,6.064182999999999657e-01,7.383372000000000025e-03,1.129196199999999968e-04,5.111860000000000293e-01
3.900000000000000000e+03,4.707136499999999835e-01,4.627368499999999774e-01,7.875134000000000647e-03,1.016480999999999933e-04,5.703036000000000216e-01,5.613955000000000473e-01,8.786499499999999435e-03,1.215666099999999965e-04,4.999269499999999811e-01
4.000000000000000000e+03,4.838225199999999782e-01,4.708365500000000203e-01,1.291206899999999998e-02,7.389623000000000112e-05,5.960583999999999882e-01,5.838320000000000176e-01,1.214511400000000026e-02,8.127906999999999699e-05,5.029449999999999754e-01
4.100000000000000000e+03,4.777102200000000187e-01,4.616522800000000260e-01,1.573592399999999836e-02,3.220108000000000172e-04,5.850333599999999468e-01,5.689384299999999950e-01,1.571337700000000059e-02,3.815001699999999744e-04,5.007818299999999834e-01
4.200000000000000000e+03,4.915877000000000163e-01,4.788984700000000205e-01,1.258072699999999988e-02,1.085054599999999970e-04,5.605461999999999945e-01,5.482892400000000110e-01,1.212635999999999922e-02,1.305933399999999981e-04,5.144185999999999481e-01
4.300000000000000000e+03,4.767246199999999878e-01,4.699326999999999810e-01,6.726046000000000281e-03,6.586339000000000299e-05,5.781876400000000027e-01,5.717275000000000551e-01,6.381396999999999591e-03,7.871680999999999893e-05,5.002904999999999713e-01
4.400000000000000000e+03,4.808315300000000070e-01,4.679783299999999979e-01,1.271725800000000038e-02,1.359607799999999929e-04,5.830887999999999627e-01,5.699716000000000227e-01,1.295655300000000086e-02,1.606085699999999902e-04,5.000366000000000533e-01
4.500000000000000000e+03,4.838183200000000239e-01,4.659715600000000069e-01,1.756860899999999892e-02,2.781549400000000050e-04,5.639418000000000486e-01,5.463882700000000092e-01,1.721828800000000173e-02,3.352450099999999800e-04,5.052334000000000547e-01
4.600000000000000000e+03,4.740425300000000175e-01,4.654990700000000148e-01,8.438611000000000376e-03,1.048538900000000018e-04,5.683664000000000494e-01,5.599229000000000012e-01,8.338886000000000215e-03,1.046755640000000061e-04,5.003275999999999835e-01
4.700000000000000000e+03,4.813335000000000252e-01,4.714029699999999767e-01,9.877844999999999681e-03,5.269034599999999847e-05,5.530251000000000472e-01,5.431823999999999542e-01,9.780196499999999418e-03,6.260175000000000418e-05,5.131221000000000254e-01
4.800000000000000000e+03,4.746574499999999808e-01,4.661129999999999995e-01,8.375462999999999658e-03,1.689764900000000102e-04,5.598140999999999812e-01,5.517400500000000374e-01,7.875912000000000537e-03,1.981375099999999989e-04,5.036610000000000253e-01
4.900000000000000000e+03,4.846630699999999736e-01,4.682784999999999864e-01,1.580429599999999893e-02,5.802949300000000490e-04,5.529837600000000464e-01,5.367923000000000000e-01,1.551495500000000041e-02,6.765285499999999959e-04,5.170498999999999512e-01
4.999000000000000000e+03,4.866688800000000259e-01,4.669173400000000140e-01,1.943152999999999894e-02,3.200292700000000002e-04,6.037307400000000435e-01,5.849252000000000340e-01,1.842009000000000007e-02,3.854473499999999816e-04,5.038567999999999936e-01


==> figs/data/BBI0.01_beta5_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,3.154391799999999968e+00,9.592576999999999909e-01,1.615148100000000086e+00,5.799861600000000283e-01,3.183498399999999950e+00,8.833781000000000549e-01,1.720218000000000025e+00,5.799024000000000401e-01,1.364725600000000094e+00
1.000000000000000000e+02,9.384504599999999863e-01,4.513157300000000260e-01,2.367642100000000027e-01,2.503704999999999958e-01,1.008044500000000010e+00,4.976677600000000146e-01,2.619988600000000001e-01,2.483778000000000097e-01,5.498186999999999935e-01
2.000000000000000000e+02,6.793527999999999789e-01,5.749053400000000424e-01,7.542295999999999723e-02,2.902454299999999987e-02,7.985222299999999995e-01,6.847164999999999502e-01,8.548105500000000023e-02,2.832468200000000033e-02,5.841486500000000470e-01
3.000000000000000000e+02,6.820448000000000066e-01,6.055378000000000149e-01,5.887417500000000081e-02,1.763284999999999852e-02,7.953907000000000060e-01,7.149814399999999681e-01,6.229778999999999872e-02,1.811145999999999937e-02,5.817848399999999698e-01
4.000000000000000000e+02,6.511678699999999820e-01,5.770815599999999934e-01,6.471968399999999955e-02,9.366641999999999676e-03,7.764978000000000158e-01,6.944894000000000345e-01,7.236294999999999533e-02,9.645422000000000717e-03,5.683842300000000458e-01
5.000000000000000000e+02,7.072983400000000254e-01,6.854516999999999971e-01,7.031368999999999987e-03,1.481524499999999946e-02,8.461667000000000494e-01,8.233942400000000550e-01,7.546944499999999612e-03,1.522548500000000041e-02,6.040065999999999491e-01
6.000000000000000000e+02,6.815384599999999571e-01,5.659786500000000276e-01,5.497869999999999840e-02,6.058111399999999841e-02,7.821545600000000542e-01,6.641570999999999447e-01,5.567177400000000026e-02,6.232569999999999777e-02,4.944061299999999992e-01
7.000000000000000000e+02,6.067637000000000169e-01,5.596370000000000511e-01,1.382931700000000069e-02,3.329742000000000118e-02,7.071367499999999806e-01,6.559983999999999815e-01,1.664426000000000100e-02,3.449411299999999986e-02,4.885922999999999794e-01
8.000000000000000000e+02,5.353029000000000259e-01,3.893874299999999788e-01,1.107217900000000005e-01,3.519367400000000118e-02,5.942008500000000026e-01,4.546378899999999890e-01,1.107385099999999983e-01,2.882445200000000041e-02,5.124961000000000100e-01
9.000000000000000000e+02,4.896810999999999803e-01,3.988895399999999869e-01,6.627062000000000230e-02,2.452093400000000117e-02,5.613087399999999727e-01,4.717076399999999836e-01,7.092371000000000092e-02,1.867740999999999846e-02,4.929618800000000189e-01
1.000000000000000000e+03,4.374579000000000106e-01,3.157086000000000059e-01,7.980552000000000479e-02,4.194375999999999660e-02,4.605225299999999855e-01,3.517045400000000099e-01,7.328247999999999707e-02,3.553553000000000267e-02,4.905219399999999896e-01
1.100000000000000000e+03,4.826484600000000014e-01,3.277101199999999936e-01,1.355139800000000061e-01,1.942433600000000038e-02,5.403194399999999842e-01,3.921594600000000153e-01,1.335369200000000034e-01,1.462305900000000075e-02,4.830741599999999747e-01
1.200000000000000000e+03,4.567058999999999980e-01,3.405825499999999839e-01,8.803668600000000288e-02,2.808666400000000077e-02,5.374866000000000366e-01,4.242406200000000127e-01,8.550454999999999861e-02,2.774144499999999999e-02,5.120265999999999984e-01
1.300000000000000000e+03,4.297022799999999920e-01,2.773411299999999913e-01,8.187614999999999477e-02,7.048498999999999737e-02,4.585585600000000039e-01,3.255620300000000023e-01,7.328152999999999750e-02,5.971501800000000165e-02,4.852022799999999858e-01
1.400000000000000000e+03,4.560805600000000237e-01,2.910409600000000152e-01,9.383613999999999844e-02,7.120347000000000481e-02,4.959814000000000167e-01,3.532778999999999781e-01,9.175540999999999559e-02,5.094806999999999808e-02,4.607244699999999971e-01
1.500000000000000000e+03,4.420967399999999881e-01,3.551553199999999966e-01,4.595285000000000342e-02,4.098856000000000027e-02,4.830459400000000070e-01,4.030031600000000269e-01,5.019988499999999965e-02,2.984289500000000123e-02,4.539560999999999735e-01
1.600000000000000000e+03,4.554179300000000263e-01,2.845287300000000075e-01,1.125436900000000018e-01,5.834550399999999942e-02,4.698750700000000058e-01,3.130869600000000252e-01,1.149481799999999970e-01,4.183991599999999783e-02,4.996844799999999864e-01
1.700000000000000000e+03,4.849737599999999760e-01,3.807443999999999829e-01,6.292704999999999826e-02,4.130228200000000266e-02,5.435988299999999773e-01,4.406598800000000038e-01,6.345484399999999636e-02,3.948408400000000262e-02,5.243594000000000310e-01
1.800000000000000000e+03,4.479581000000000257e-01,2.748639600000000183e-01,9.301738399999999463e-02,8.007675399999999999e-02,4.834801000000000237e-01,3.272962300000000213e-01,9.919131500000000212e-02,5.699257600000000312e-02,5.282082599999999850e-01
1.900000000000000000e+03,4.383507999999999849e-01,3.474306500000000075e-01,7.375987600000000199e-02,1.716027999999999998e-02,4.882942000000000116e-01,3.970369400000000049e-01,7.774377999999999844e-02,1.351347999999999959e-02,4.776133000000000184e-01
2.000000000000000000e+03,4.096357800000000049e-01,2.939587799999999751e-01,8.414592999999999379e-02,3.153107699999999763e-02,4.666482000000000130e-01,3.503500199999999842e-01,9.067068000000000350e-02,2.562749799999999856e-02,5.039240000000000386e-01
2.100000000000000000e+03,4.652378300000000189e-01,2.716971000000000247e-01,1.560849099999999934e-01,3.745583000000000246e-02,4.985286999999999913e-01,3.199696000000000207e-01,1.506750099999999981e-01,2.788410499999999931e-02,4.753495799999999938e-01
2.200000000000000000e+03,4.465029200000000253e-01,3.589592300000000180e-01,6.515884399999999355e-02,2.238484500000000044e-02,5.280515999999999543e-01,4.394081499999999973e-01,7.280754999999999866e-02,1.583586000000000021e-02,4.769787500000000069e-01
2.300000000000000000e+03,4.144187300000000129e-01,2.584331999999999741e-01,9.934070000000000400e-02,5.664481999999999851e-02,4.500885000000000025e-01,3.186765300000000134e-01,9.022056999999999993e-02,4.119140999999999775e-02,4.240730999999999806e-01
2.400000000000000000e+03,4.202560499999999921e-01,3.052363699999999791e-01,6.980011599999999539e-02,4.521957000000000060e-02,4.491911000000000098e-01,3.489622199999999896e-01,6.576260000000000439e-02,3.446627000000000024e-02,4.517241699999999804e-01
2.500000000000000000e+03,4.744099700000000142e-01,3.838794799999999952e-01,6.604823499999999681e-02,2.448223700000000044e-02,5.503703399999999579e-01,4.678782499999999955e-01,5.768625799999999720e-02,2.480581800000000031e-02,4.350260000000000238e-01
2.600000000000000000e+03,4.321818599999999733e-01,3.048278999999999850e-01,7.189212999999999854e-02,5.546186000000000171e-02,4.621957999999999900e-01,3.595441999999999805e-01,6.072993200000000036e-02,4.192172000000000259e-02,4.731177400000000088e-01
2.700000000000000000e+03,4.500137300000000007e-01,3.014880999999999811e-01,1.046634840000000011e-01,4.386212700000000075e-02,4.990377999999999759e-01,3.726879000000000164e-01,9.466895999999999645e-02,3.168092699999999762e-02,4.473901399999999917e-01
2.800000000000000000e+03,4.578554599999999919e-01,3.130789700000000120e-01,8.715900999999999510e-02,5.761747999999999870e-02,5.161101000000000161e-01,3.886359300000000183e-01,8.395751599999999593e-02,4.351668000000000203e-02,4.526795399999999914e-01
2.900000000000000000e+03,4.457650200000000118e-01,3.133079400000000070e-01,8.420569399999999760e-02,4.825138300000000185e-02,4.941354700000000211e-01,3.846606000000000192e-01,7.333481999999999501e-02,3.614004999999999995e-02,4.391364999999999852e-01
3.000000000000000000e+03,4.293966000000000172e-01,3.169028199999999740e-01,5.767543199999999870e-02,5.481836200000000242e-02,4.663261799999999790e-01,3.632952999999999877e-01,6.195304499999999825e-02,4.107786699999999708e-02,4.670605400000000240e-01
3.100000000000000000e+03,4.212067999999999923e-01,3.166242799999999802e-01,8.174475999999999964e-02,2.283776399999999998e-02,4.680919299999999894e-01,3.748639200000000171e-01,7.691270000000000051e-02,1.631532399999999911e-02,4.550520200000000015e-01
3.200000000000000000e+03,4.474452700000000060e-01,3.427300799999999925e-01,6.965372000000000230e-02,3.506147500000000167e-02,4.852833400000000075e-01,3.894111199999999995e-01,6.991637500000000283e-02,2.595586000000000074e-02,4.528499000000000274e-01
3.300000000000000000e+03,4.065137999999999807e-01,2.760787299999999944e-01,1.007257849999999982e-01,2.970928000000000110e-02,4.504723299999999764e-01,3.297482700000000100e-01,9.788921000000000427e-02,2.283484699999999840e-02,4.524030700000000182e-01
3.400000000000000000e+03,4.066529300000000235e-01,2.561781699999999828e-01,9.822177999999999465e-02,5.225297799999999854e-02,4.430633199999999827e-01,2.917376999999999887e-01,1.074716200000000038e-01,4.385400200000000304e-02,4.902136999999999745e-01
3.500000000000000000e+03,4.074141399999999802e-01,2.616734499999999741e-01,1.055653299999999989e-01,4.017535199999999751e-02,4.294901500000000150e-01,2.882245800000000080e-01,1.101278499999999994e-01,3.113771599999999931e-02,4.439551500000000206e-01
3.600000000000000000e+03,4.111688000000000009e-01,2.831824700000000194e-01,8.860830000000000095e-02,3.937803200000000031e-02,4.585981700000000272e-01,3.330269000000000146e-01,9.474476399999999521e-02,3.082651600000000172e-02,4.511395999999999740e-01
3.700000000000000000e+03,4.317467999999999861e-01,3.451963399999999904e-01,5.599016300000000251e-02,3.056030699999999836e-02,4.846676600000000001e-01,4.088399400000000128e-01,5.405995200000000139e-02,2.176776899999999931e-02,4.636544300000000063e-01
3.800000000000000000e+03,4.023231999999999919e-01,2.807861999999999858e-01,7.538999999999999868e-02,4.614699600000000262e-02,4.509395999999999960e-01,3.455585199999999801e-01,7.013524000000000147e-02,3.524583199999999777e-02,4.244070999999999816e-01
3.900000000000000000e+03,3.998394599999999799e-01,2.704978599999999789e-01,8.949123000000000494e-02,3.985037000000000301e-02,4.524879199999999879e-01,3.376897600000000055e-01,8.597685400000000533e-02,2.882132499999999833e-02,4.069402999999999770e-01
4.000000000000000000e+03,4.267006999999999883e-01,2.673086199999999968e-01,1.330810000000000048e-01,2.631110700000000024e-02,4.716711599999999782e-01,3.111400599999999961e-01,1.418258400000000086e-01,1.870524999999999965e-02,4.261229000000000267e-01
4.100000000000000000e+03,4.002757399999999910e-01,2.512652300000000061e-01,1.073855900000000030e-01,4.162494499999999653e-02,4.576252399999999887e-01,3.099303500000000211e-01,1.165754650000000031e-01,3.111944200000000063e-02,4.419895400000000141e-01
4.200000000000000000e+03,4.103860300000000128e-01,2.198371399999999865e-01,1.522302799999999956e-01,3.831861000000000295e-02,4.605783800000000094e-01,2.689807000000000170e-01,1.615786999999999918e-01,3.001898700000000045e-02,4.902038599999999913e-01
4.300000000000000000e+03,4.296649699999999794e-01,2.119185500000000111e-01,9.306989000000000234e-02,1.246765400000000024e-01,4.304591400000000179e-01,2.459345300000000123e-01,9.250174499999999633e-02,9.202285000000000326e-02,4.562588000000000199e-01
4.400000000000000000e+03,3.977846500000000174e-01,2.925156999999999896e-01,8.275668999999999387e-02,2.251227199999999984e-02,4.397243599999999808e-01,3.488357999999999737e-01,7.525389999999999857e-02,1.563464900000000046e-02,4.356980999999999771e-01
4.500000000000000000e+03,4.116059499999999982e-01,2.633198999999999956e-01,1.182441899999999990e-01,3.004183599999999885e-02,4.438377600000000256e-01,3.095412900000000245e-01,1.127837500000000021e-01,2.151272599999999938e-02,4.339642000000000222e-01
4.600000000000000000e+03,3.990161400000000191e-01,3.035436300000000087e-01,7.574116399999999971e-02,1.973134799999999925e-02,4.322375999999999996e-01,3.465915299999999810e-01,7.114018499999999467e-02,1.450588700000000029e-02,4.423188000000000120e-01
4.700000000000000000e+03,4.413705499999999726e-01,3.010472399999999937e-01,1.224556640000000057e-01,1.786765300000000070e-02,4.943090700000000171e-01,3.679689800000000011e-01,1.135883599999999993e-01,1.275173899999999978e-02,4.124090000000000256e-01
4.800000000000000000e+03,4.168339999999999823e-01,2.309049699999999872e-01,1.482008400000000004e-01,3.772820000000000340e-02,4.653841000000000228e-01,2.926487300000000236e-01,1.450185900000000028e-01,2.771679299999999999e-02,3.911866999999999983e-01
4.900000000000000000e+03,3.766712799999999972e-01,2.514209000000000027e-01,9.656609600000000404e-02,2.868429200000000012e-02,4.307347200000000154e-01,3.229752200000000073e-01,8.648026999999999798e-02,2.127924000000000135e-02,3.911701000000000206e-01
4.999000000000000000e+03,3.562840800000000030e-01,2.709763000000000033e-01,6.326465000000000560e-02,2.204309800000000055e-02,4.011667400000000216e-01,3.246177399999999880e-01,5.945319300000000140e-02,1.709580999999999948e-02,4.249970599999999821e-01


==> figs/data/BBI0.01_beta5_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,5.640908000000000033e-01,5.422690999999999484e-01,1.541295300000000007e-02,6.408746400000000024e-03,3.965900500000000273e-01,3.744878799999999952e-01,1.602682799999999991e-02,6.075362699999999755e-03,5.211540999999999535e-01
1.000000000000000000e+02,8.576926599999999956e-01,8.081966999999999901e-01,2.817829900000000040e-02,2.131765700000000027e-02,5.179108999999999519e-01,4.687917200000000228e-01,2.826398999999999925e-02,2.085520999999999903e-02,6.610570000000000057e-01
2.000000000000000000e+02,6.263931000000000360e-01,5.858834400000000331e-01,2.689232100000000028e-02,1.361736399999999986e-02,5.913154999999999939e-01,5.489509999999999668e-01,2.825295400000000026e-02,1.411154400000000017e-02,5.905618000000000256e-01
3.000000000000000000e+02,5.623637400000000008e-01,5.554398299999999677e-01,4.697861000000000224e-03,2.226045600000000051e-03,4.568007000000000040e-01,4.495466599999999868e-01,5.162741000000000205e-03,2.091288299999999843e-03,5.109993000000000452e-01
4.000000000000000000e+02,5.312969699999999795e-01,5.209586000000000494e-01,1.002714399999999999e-02,3.112232700000000171e-04,3.970597699999999786e-01,3.853686499999999793e-01,1.137128750000000049e-02,3.198255399999999919e-04,5.051892999999999523e-01
5.000000000000000000e+02,5.231502999999999570e-01,4.912324000000000135e-01,1.887751199999999907e-02,1.304043899999999916e-02,3.800653800000000082e-01,3.467480499999999743e-01,1.984723799999999969e-02,1.347008350000000049e-02,5.125963700000000234e-01
6.000000000000000000e+02,5.375265000000000182e-01,5.156743499999999480e-01,2.099059099999999942e-02,8.615218000000000225e-04,3.646641400000000255e-01,3.401267199999999935e-01,2.362340699999999905e-02,9.139980999999999930e-04,5.095519400000000365e-01
7.000000000000000000e+02,5.696792000000000522e-01,4.709923999999999777e-01,5.965455000000000063e-02,3.903226600000000296e-02,3.936546699999999843e-01,2.920977499999999893e-01,6.139771000000000117e-02,4.015921800000000347e-02,5.286975000000000424e-01
8.000000000000000000e+02,5.113638000000000350e-01,4.821149699999999760e-01,2.436620200000000000e-02,4.882614000000000398e-03,3.813319199999999909e-01,3.490572299999999961e-01,2.688310000000000005e-02,5.391588400000000246e-03,5.049922000000000022e-01
9.000000000000000000e+02,5.380869999999999820e-01,5.191386000000000056e-01,1.379153699999999955e-02,5.156903000000000008e-03,4.479395700000000091e-01,4.300024499999999805e-01,1.301275999999999995e-02,4.924359300000000217e-03,5.247498000000000440e-01
1.000000000000000000e+03,4.932193000000000271e-01,4.500358700000000045e-01,1.863726200000000166e-02,2.454613900000000154e-02,3.528064799999999779e-01,3.077309400000000084e-01,1.898404600000000095e-02,2.609147499999999939e-02,5.179905999999999677e-01
1.100000000000000000e+03,5.042721599999999693e-01,4.708160000000000123e-01,1.015792599999999941e-02,2.329825599999999983e-02,4.087741699999999923e-01,3.745041800000000198e-01,9.865963999999999637e-03,2.440401500000000112e-02,5.532951999999999870e-01
1.200000000000000000e+03,4.831148000000000109e-01,4.301721199999999912e-01,2.116504899999999828e-02,3.177764300000000125e-02,3.654017399999999749e-01,3.091986500000000193e-01,2.167436500000000099e-02,3.452872500000000316e-02,5.374136600000000152e-01
1.300000000000000000e+03,4.715846499999999941e-01,4.208647300000000202e-01,2.636188500000000157e-02,2.435803599999999958e-02,3.378623000000000043e-01,2.847433699999999956e-01,2.600705000000000031e-02,2.711189500000000044e-02,5.176992400000000050e-01
1.400000000000000000e+03,4.462053500000000006e-01,3.658247299999999869e-01,3.045971100000000042e-02,4.992092000000000057e-02,3.124625400000000108e-01,2.270513799999999971e-01,2.918450200000000105e-02,5.622666999999999943e-02,5.033467999999999831e-01
1.500000000000000000e+03,4.350862500000000077e-01,3.223589399999999827e-01,4.943367500000000331e-02,6.329363000000000350e-02,3.412264999999999882e-01,2.198602000000000056e-01,5.344632299999999697e-02,6.791996999999999618e-02,4.748697599999999741e-01
1.600000000000000000e+03,4.281543999999999905e-01,3.074804500000000163e-01,6.298610999999999793e-02,5.768785600000000263e-02,3.971400600000000169e-01,2.599115699999999807e-01,6.966464999999999463e-02,6.756382399999999455e-02,5.389758300000000446e-01
1.700000000000000000e+03,4.042613999999999930e-01,2.360908100000000120e-01,8.800478000000000467e-02,8.016579000000000066e-02,3.402864600000000128e-01,1.392579200000000073e-01,1.035113399999999934e-01,9.751718500000000622e-02,4.532799399999999923e-01
1.800000000000000000e+03,4.004500799999999860e-01,2.780260399999999743e-01,9.233568000000000331e-02,3.008836100000000097e-02,3.470350799999999958e-01,2.025304099999999941e-01,1.071208500000000036e-01,3.738383599999999668e-02,4.675738500000000131e-01
1.900000000000000000e+03,3.647780700000000098e-01,2.004417599999999966e-01,1.091474800000000051e-01,5.518884000000000289e-02,3.198735400000000118e-01,1.173372300000000007e-01,1.325119700000000067e-01,7.002434000000000436e-02,3.930197699999999905e-01
2.000000000000000000e+03,3.384773400000000154e-01,1.691862799999999945e-01,1.208357699999999951e-01,4.845531000000000144e-02,3.219856999999999858e-01,1.113288800000000051e-01,1.499880100000000049e-01,6.066879299999999864e-02,3.265629700000000080e-01
2.100000000000000000e+03,3.094489999999999741e-01,1.649786500000000045e-01,1.250826399999999949e-01,1.938769799999999835e-02,2.807299799999999901e-01,1.180475500000000011e-01,1.361258899999999994e-01,2.655653499999999917e-02,3.295446599999999893e-01
2.200000000000000000e+03,2.407923499999999883e-01,9.545011999999999941e-02,1.106634600000000052e-01,3.467877600000000143e-02,2.371032799999999996e-01,8.103779999999999317e-02,1.144818699999999995e-01,4.158363500000000074e-02,2.203460999999999892e-01
2.300000000000000000e+03,1.818372900000000125e-01,8.957194500000000004e-02,5.210226999999999914e-02,4.016307400000000000e-02,1.767924399999999951e-01,7.121181499999999776e-02,5.951140399999999692e-02,4.606921199999999827e-02,2.082865499999999870e-01
2.400000000000000000e+03,1.441928399999999888e-01,4.613414400000000193e-02,5.796032799999999846e-02,4.009837299999999966e-02,1.652638600000000124e-01,5.396517399999999770e-02,6.914133999999999558e-02,4.215735200000000210e-02,1.238970759999999949e-01
2.500000000000000000e+03,1.153743639999999931e-01,3.025090299999999913e-02,6.924101000000000561e-02,1.588245500000000018e-02,1.078714360000000011e-01,1.666343199999999886e-02,7.055506000000000277e-02,2.065294200000000052e-02,5.265827000000000008e-02
2.600000000000000000e+03,9.602747999999999839e-02,2.406946399999999875e-02,4.555441799999999930e-02,2.640359499999999845e-02,1.019135699999999950e-01,1.821655599999999833e-02,5.204390400000000194e-02,3.165311400000000303e-02,2.865832999999999922e-02
2.700000000000000000e+03,5.534115399999999657e-02,6.826508999999999702e-03,4.004408000000000273e-02,8.470563000000000398e-03,5.573975300000000299e-02,4.885097500000000308e-03,4.081835600000000008e-02,1.003629900000000026e-02,1.368832199999999930e-02
2.800000000000000000e+03,4.058791999999999955e-02,1.187464499999999964e-02,2.123154000000000013e-02,7.481734299999999969e-03,3.945521999999999918e-02,1.150153899999999986e-02,2.143922599999999873e-02,6.514454999999999725e-03,2.677830499999999878e-02
2.900000000000000000e+03,4.005972000000000005e-02,4.602138999999999883e-03,2.259160600000000019e-02,1.286597599999999945e-02,4.666665999999999870e-02,6.689090299999999635e-03,2.391286200000000001e-02,1.606470700000000099e-02,2.141077799999999837e-02
3.000000000000000000e+03,3.147764499999999854e-02,3.454638999999999800e-03,2.032687899999999909e-02,7.696128499999999734e-03,4.155130700000000260e-02,7.149652999999999738e-03,2.217349600000000087e-02,1.222815699999999992e-02,1.584252200000000124e-02
3.100000000000000000e+03,2.242650300000000041e-02,2.995365500000000004e-03,1.645090600000000125e-02,2.980229999999999945e-03,2.446290500000000007e-02,4.238912400000000198e-03,1.722085799999999861e-02,3.003132500000000107e-03,8.340425999999999743e-03
3.200000000000000000e+03,2.357958799999999855e-02,1.147481600000000096e-03,2.082051500000000124e-02,1.611591699999999914e-03,2.286266199999999887e-02,1.060269300000000071e-03,2.036799699999999880e-02,1.434394399999999997e-03,4.308869600000000098e-03
3.300000000000000000e+03,1.940841000000000094e-02,1.193212799999999974e-03,1.601075600000000099e-02,2.204442000000000033e-03,2.001828900000000161e-02,1.359603999999999934e-03,1.653307700000000019e-02,2.125608000000000185e-03,3.526417000000000006e-03
3.400000000000000000e+03,1.424330700000000019e-02,1.345615600000000080e-03,9.628424000000000010e-03,3.269266299999999941e-03,1.439516199999999954e-02,1.750434500000000101e-03,9.798019999999999299e-03,2.846707400000000106e-03,3.424213499999999907e-03
3.500000000000000000e+03,1.259087199999999948e-02,4.591519000000000177e-04,9.689301000000000857e-03,2.442418799999999859e-03,1.172642599999999986e-02,3.477587299999999968e-04,9.602942499999999465e-03,1.775724900000000099e-03,2.495387999999999860e-03
3.600000000000000000e+03,1.282419999999999914e-02,2.059712999999999909e-03,9.210727000000000150e-03,1.553760099999999984e-03,1.201878699999999953e-02,1.706173500000000018e-03,8.259472000000000341e-03,2.053141100000000115e-03,3.945858000000000004e-03
3.700000000000000000e+03,8.524155000000000273e-03,1.389808399999999892e-03,6.110687699999999868e-03,1.023659099999999931e-03,8.476977999999999597e-03,1.103901800000000070e-03,5.980116300000000266e-03,1.392959800000000093e-03,2.368499500000000209e-03
3.800000000000000000e+03,6.894769000000000245e-03,1.348166399999999954e-03,3.902659499999999899e-03,1.643943300000000026e-03,6.069915399999999649e-03,5.743688999999999956e-04,3.648458499999999993e-03,1.847087899999999951e-03,1.984770600000000055e-03
3.900000000000000000e+03,5.115178399999999875e-03,3.401736600000000027e-04,3.727410699999999816e-03,1.047594100000000033e-03,5.000736999999999891e-03,4.270117500000000202e-04,3.701473800000000102e-03,8.722516400000000390e-04,9.116336599999999828e-04
4.000000000000000000e+03,4.291676999999999818e-03,1.412586800000000019e-03,2.184718400000000126e-03,6.943716000000000384e-04,3.232096600000000045e-03,6.418174600000000436e-04,1.934525600000000078e-03,6.557535400000000323e-04,1.256384099999999964e-03
4.100000000000000000e+03,3.352832699999999840e-03,3.063880399999999973e-04,2.330940000000000095e-03,7.155046000000000409e-04,3.018268599999999937e-03,2.473090399999999757e-04,2.167622299999999794e-03,6.033373599999999849e-04,7.229335599999999699e-04
4.200000000000000000e+03,3.344157200000000014e-03,3.525663999999999860e-04,2.095563999999999847e-03,8.960267299999999727e-04,3.277256200000000161e-03,2.194320299999999978e-04,2.077836799999999845e-03,9.799874000000000085e-04,5.022888700000000331e-04
4.300000000000000000e+03,3.360320799999999813e-03,2.188708499999999883e-04,2.325476400000000068e-03,8.159737300000000125e-04,3.443922600000000073e-03,2.268741199999999914e-04,2.274643399999999940e-03,9.424051399999999832e-04,5.832546000000000518e-04
4.400000000000000000e+03,2.861688099999999853e-03,3.874699499999999849e-04,1.863097300000000076e-03,6.111209000000000259e-04,2.513163000000000116e-03,2.578538000000000011e-04,1.795851200000000069e-03,4.594579199999999854e-04,6.809274000000000359e-04
4.500000000000000000e+03,3.050744499999999935e-03,3.655549700000000038e-04,1.958826299999999986e-03,7.263632000000000118e-04,3.193641300000000204e-03,4.299279199999999886e-04,1.964731800000000216e-03,7.989816399999999765e-04,7.933582499999999524e-04
4.600000000000000000e+03,2.522446700000000042e-03,1.985871199999999961e-04,1.461444799999999950e-03,8.624146999999999542e-04,2.686304000000000036e-03,2.665206999999999841e-04,1.425424000000000005e-03,9.943593999999999176e-04,6.131833700000000401e-04
4.700000000000000000e+03,2.568243000000000002e-03,2.754362999999999907e-04,1.670129200000000083e-03,6.226774399999999510e-04,2.572524599999999849e-03,3.881456799999999981e-04,1.624827699999999934e-03,5.595512299999999854e-04,4.967379000000000065e-04
4.800000000000000000e+03,2.392256599999999928e-03,4.631611999999999795e-04,1.260201000000000073e-03,6.688943999999999836e-04,2.314068800000000127e-03,4.571945499999999847e-04,1.221887899999999933e-03,6.349864999999999893e-04,7.885512000000000337e-04
4.900000000000000000e+03,2.663400299999999898e-03,1.468062999999999974e-04,1.521032999999999977e-03,9.955610000000000587e-04,2.557886000000000101e-03,1.675495600000000032e-04,1.544236399999999966e-03,8.461000000000000205e-04,5.662172299999999924e-04
4.999000000000000000e+03,2.070829699999999964e-03,1.784446600000000067e-04,1.093781899999999923e-03,7.986033000000000454e-04,1.782167799999999922e-03,1.361564500000000066e-04,1.084686500000000024e-03,5.613248999999999626e-04,4.141084200000000022e-04


==> figs/data/BBI0.1_beta1_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,1.306346299999999960e+00,9.343015000000000070e-01,4.853223000000000259e-02,3.235125799999999940e-01,1.454087700000000094e+00,1.089005100000000059e+00,5.075103400000000042e-02,3.143315999999999888e-01,1.042144299999999912e+00
1.000000000000000000e+02,2.388656299999999955e-01,1.408665900000000137e-01,8.073104000000000391e-02,1.726798200000000116e-02,2.790622999999999854e-01,1.570233400000000112e-01,1.065843550000000056e-01,1.545462199999999946e-02,1.736211800000000138e-01
2.000000000000000000e+02,6.749402999999999653e-02,4.940483700000000006e-02,1.273242500000000034e-02,5.356767000000000126e-03,7.709660000000000124e-02,6.088071700000000086e-02,1.298676149999999918e-02,3.229119600000000118e-03,5.057820700000000003e-02
3.000000000000000000e+02,4.547856699999999752e-02,3.803857399999999861e-02,5.248819000000000054e-03,2.191173600000000023e-03,5.816340400000000188e-02,5.119187800000000316e-02,5.771708700000000199e-03,1.199819599999999960e-03,5.455294299999999957e-02
4.000000000000000000e+02,3.487521799999999950e-02,2.608552199999999988e-02,7.558269999999999746e-03,1.231426099999999909e-03,4.696534599999999809e-02,3.640269000000000144e-02,1.017630500000000007e-02,3.863492699999999751e-04,3.041616499999999848e-02
5.000000000000000000e+02,2.687566200000000155e-02,2.390650500000000150e-02,2.137297299999999910e-03,8.318585000000000519e-04,3.007825000000000082e-02,2.685365600000000005e-02,2.555128700000000065e-03,6.694656000000000435e-04,2.778450400000000153e-02
6.000000000000000000e+02,2.140600600000000173e-02,1.170638950000000081e-02,3.529748899999999960e-03,6.169868600000000432e-03,2.174965099999999832e-02,1.634516999999999914e-02,3.966383999999999882e-03,1.438097599999999931e-03,1.455937199999999924e-02
7.000000000000000000e+02,1.833802600000000033e-02,8.733617000000000810e-03,3.574487299999999992e-03,6.029923000000000401e-03,2.115064300000000022e-02,1.340776400000000083e-02,3.144487000000000063e-03,4.598392599999999962e-03,9.697073999999999971e-03
8.000000000000000000e+02,1.617441299999999860e-02,1.273186800000000035e-02,1.522798799999999959e-03,1.919746400000000089e-03,2.298815400000000023e-02,2.046006699999999845e-02,1.575223800000000000e-03,9.528613999999999704e-04,1.742029999999999967e-02
9.000000000000000000e+02,1.174922400000000082e-02,7.413143799999999915e-03,2.169182799999999807e-03,2.166897300000000196e-03,1.728813400000000014e-02,1.105940600000000079e-02,2.137590200000000044e-03,4.091136599999999762e-03,1.051380300000000038e-02
1.000000000000000000e+03,1.043293999999999992e-02,8.339828000000000519e-03,1.306885000000000034e-03,7.862276399999999560e-04,1.352563600000000060e-02,1.082120599999999988e-02,1.568992499999999910e-03,1.135437999999999899e-03,8.908677999999999736e-03
1.100000000000000000e+03,9.902787999999999174e-03,7.683233400000000386e-03,1.694707300000000043e-03,5.248477700000000112e-04,1.167484799999999982e-02,9.691318500000000585e-03,1.778878299999999898e-03,2.046516300000000062e-04,8.997407000000000668e-03
1.200000000000000000e+03,7.150497999999999924e-03,5.436739399999999597e-03,1.068524599999999937e-03,6.452345000000000172e-04,9.744523999999999200e-03,6.825715300000000096e-03,1.602055000000000015e-03,1.316753400000000070e-03,8.017642999999999645e-03
1.300000000000000000e+03,8.129891999999999674e-03,6.462724399999999689e-03,7.566719400000000316e-04,9.104953500000000002e-04,9.244547000000000528e-03,7.558508299999999909e-03,1.078128000000000029e-03,6.079104000000000538e-04,8.761721000000000092e-03
1.400000000000000000e+03,5.669531000000000223e-03,4.450307700000000373e-03,8.916657999999999832e-04,3.275571500000000187e-04,6.880279000000000429e-03,5.600446400000000380e-03,9.302722999999999938e-04,3.495603999999999812e-04,4.538195699999999881e-03
1.500000000000000000e+03,3.941336999999999618e-03,3.346962900000000074e-03,3.739278799999999799e-04,2.204463000000000039e-04,4.053453000000000264e-03,3.401825199999999882e-03,4.348275299999999855e-04,2.168000399999999871e-04,3.924234300000000071e-03
1.600000000000000000e+03,2.367792000000000074e-03,1.557829099999999975e-03,4.919129000000000383e-04,3.180498600000000232e-04,2.747619800000000029e-03,1.640239799999999989e-03,5.886319999999999573e-04,5.187479000000000482e-04,1.712453700000000087e-03
1.700000000000000000e+03,1.615635700000000053e-03,1.029222999999999900e-03,4.484406400000000271e-04,1.379720999999999931e-04,1.961517399999999998e-03,1.183508300000000102e-03,4.408547799999999912e-04,3.371542599999999821e-04,1.226527399999999962e-03
1.800000000000000000e+03,1.953970399999999889e-03,7.714018999999999911e-04,1.049478300000000058e-03,1.330902899999999946e-04,2.257646299999999974e-03,9.534501000000000347e-04,9.122969000000000304e-04,3.918994599999999742e-04,8.707362600000000379e-04
1.900000000000000000e+03,1.609409200000000081e-03,1.059687599999999900e-03,4.157938799999999751e-04,1.339278100000000095e-04,1.722711000000000034e-03,8.600597499999999710e-04,4.911679399999999661e-04,3.714832699999999857e-04,1.122128600000000002e-03
2.000000000000000000e+03,1.157732700000000097e-03,6.266967400000000160e-04,4.988160000000000163e-04,3.221997799999999965e-05,1.204689799999999946e-03,6.032779300000000152e-04,4.812546199999999863e-04,1.201572700000000003e-04,7.478203999999999798e-04
2.100000000000000000e+03,1.118098899999999968e-03,6.144607299999999515e-04,4.303404699999999953e-04,7.329768400000000422e-05,1.240849700000000054e-03,7.274920399999999961e-04,4.544732000000000112e-04,5.888451400000000005e-05,9.085026999999999643e-04
2.200000000000000000e+03,7.059851000000000451e-04,5.225157399999999508e-04,1.588459100000000107e-04,2.462349800000000017e-05,6.437374000000000481e-04,4.400085600000000182e-04,1.872300999999999881e-04,1.649874899999999913e-05,5.298314999999999839e-04
2.300000000000000000e+03,9.041808999999999610e-04,4.951136000000000295e-04,3.776615800000000149e-04,3.140573999999999926e-05,1.020179699999999986e-03,4.428935399999999866e-04,4.943334499999999486e-04,8.295273399999999575e-05,5.890697999999999551e-04
2.400000000000000000e+03,7.376168999999999478e-04,4.243491599999999831e-04,2.573477000000000230e-04,5.592004999999999665e-05,7.521230000000000493e-04,4.012064299999999967e-04,2.908063800000000067e-04,6.011020399999999678e-05,4.233397499999999917e-04
2.500000000000000000e+03,7.079258000000000382e-04,4.426183300000000194e-04,2.554666000000000250e-04,9.840905499999999287e-06,7.486094000000000429e-04,4.491907999999999752e-04,2.812924000000000175e-04,1.812618999999999865e-05,4.795412800000000146e-04
2.600000000000000000e+03,6.145210399999999828e-04,3.542757500000000173e-04,2.145678900000000020e-04,4.567743600000000263e-05,6.327309499999999665e-04,3.411644000000000026e-04,2.425930599999999904e-04,4.897347399999999677e-05,4.109569999999999890e-04
2.700000000000000000e+03,5.426336000000000354e-04,3.695005399999999932e-04,1.616091900000000037e-04,1.152380899999999929e-05,5.050042000000000463e-04,2.873154600000000147e-04,1.853651600000000093e-04,3.232359000000000268e-05,4.661776500000000241e-04
2.800000000000000000e+03,3.997409399999999756e-04,2.285072799999999919e-04,1.346350499999999909e-04,3.659857999999999747e-05,5.192973999999999724e-04,3.383993999999999978e-04,1.474750300000000089e-04,3.342295999999999890e-05,3.767552299999999961e-04
2.900000000000000000e+03,3.969000999999999779e-04,1.992757600000000045e-04,1.202614099999999942e-04,7.736292000000000570e-05,6.055255000000000489e-04,4.061510800000000003e-04,1.220133850000000054e-04,7.736104999999999685e-05,4.471198800000000069e-04
3.000000000000000000e+03,3.418800799999999781e-04,1.967659599999999900e-04,1.289134800000000104e-04,1.620064000000000147e-05,5.785395600000000239e-04,4.005266500000000118e-04,1.358742400000000105e-04,4.213868299999999704e-05,4.215066099999999877e-04
3.100000000000000000e+03,3.584540700000000122e-04,2.045903099999999992e-04,1.185426499999999957e-04,3.532111799999999890e-05,5.737305000000000052e-04,4.128734299999999783e-04,1.325673399999999897e-04,2.828974899999999856e-05,4.311649499999999926e-04
3.200000000000000000e+03,3.280746000000000183e-04,1.854584800000000052e-04,1.239452500000000107e-04,1.867084799999999881e-05,5.748643299999999998e-04,3.675352800000000167e-04,1.499835600000000023e-04,5.734551500000000283e-05,3.139698200000000188e-04
3.300000000000000000e+03,2.799578400000000077e-04,1.663948599999999988e-04,1.043814699999999945e-04,9.181494999999999750e-06,4.846223200000000049e-04,3.640333600000000142e-04,1.146257640000000044e-04,5.963213400000000256e-06,3.171705200000000100e-04
3.400000000000000000e+03,2.832448799999999945e-04,1.677160300000000070e-04,9.424580000000000490e-05,2.128305800000000137e-05,4.266489699999999850e-04,2.857477199999999828e-04,9.572968999999999858e-05,4.517156999999999753e-05,2.793354999999999753e-04
3.500000000000000000e+03,2.944184799999999920e-04,1.489477100000000044e-04,1.234666999999999948e-04,2.200406599999999859e-05,4.156292999999999815e-04,2.624555799999999934e-04,1.383429900000000129e-04,1.483074200000000004e-05,2.449986999999999825e-04
3.600000000000000000e+03,2.680994799999999751e-04,1.476816800000000046e-04,1.145812199999999946e-04,5.836572999999999624e-06,4.252432799999999731e-04,2.954532000000000057e-04,1.254791300000000049e-04,4.310931999999999708e-06,2.897948999999999924e-04
3.700000000000000000e+03,3.077947499999999993e-04,1.757881400000000011e-04,1.208397150000000022e-04,1.116687600000000079e-05,4.772412400000000101e-04,3.221125800000000086e-04,1.412176600000000055e-04,1.391098599999999949e-05,3.030816000000000087e-04
3.800000000000000000e+03,2.475105999999999812e-04,1.545856500000000028e-04,9.022531000000000572e-05,2.699633100000000169e-06,2.999977999999999824e-04,1.833780799999999971e-04,1.125042599999999968e-04,4.115456200000000172e-06,2.415472099999999977e-04
3.900000000000000000e+03,2.496164199999999786e-04,1.491996799999999992e-04,9.473289999999999554e-05,5.683837000000000076e-06,3.711524000000000008e-04,2.636529400000000006e-04,1.017781250000000023e-04,5.721327000000000288e-06,2.890181499999999867e-04
4.000000000000000000e+03,2.204704000000000093e-04,1.268785299999999970e-04,8.675266000000000433e-05,6.839208299999999711e-06,3.030425000000000111e-04,2.083313199999999900e-04,8.847536999999999448e-05,6.235820999999999601e-06,1.920641999999999966e-04
4.100000000000000000e+03,1.863406399999999988e-04,1.140674599999999956e-04,6.618061999999999589e-05,6.092556000000000389e-06,2.948355000000000268e-04,2.210157100000000063e-04,6.626376999999999864e-05,7.556028000000000088e-06,2.191391999999999906e-04
4.200000000000000000e+03,2.670842000000000203e-04,1.813052200000000015e-04,6.740895000000000112e-05,1.837002900000000131e-05,4.685414300000000152e-04,3.818474700000000109e-04,6.867375999999999689e-05,1.802018599999999905e-05,2.970433600000000067e-04
4.300000000000000000e+03,2.262117200000000026e-04,1.349988699999999904e-04,8.091902000000000372e-05,1.029383700000000083e-05,3.788139099999999755e-04,2.898239199999999897e-04,7.918467600000000202e-05,9.805311500000000590e-06,2.740729499999999862e-04
4.400000000000000000e+03,2.225390299999999936e-04,1.355829300000000012e-04,7.186358600000000262e-05,1.509252200000000010e-05,3.470631799999999794e-04,2.675623399999999940e-04,7.072032999999999651e-05,8.780519999999999748e-06,2.691365000000000142e-04
4.500000000000000000e+03,1.902039199999999914e-04,1.129272640000000003e-04,7.309052000000000235e-05,4.186129400000000382e-06,3.142666200000000191e-04,2.326257100000000120e-04,7.595018499999999558e-05,5.690738999999999591e-06,2.178023099999999940e-04
4.600000000000000000e+03,1.848891300000000070e-04,1.237173999999999956e-04,5.819383000000000048e-05,2.977897600000000086e-06,2.565361000000000052e-04,1.991897200000000028e-04,5.658504600000000033e-05,7.613280699999999890e-07,2.289174299999999934e-04
4.700000000000000000e+03,1.900211599999999999e-04,1.173476000000000011e-04,6.926239399999999970e-05,3.411170399999999828e-06,3.059062999999999886e-04,2.338108900000000073e-04,6.959595999999999968e-05,2.499435399999999824e-06,2.483710699999999889e-04
4.800000000000000000e+03,1.702972700000000047e-04,1.006406239999999989e-04,6.822756999999999498e-05,1.429068600000000028e-06,2.329319400000000079e-04,1.565698199999999876e-04,7.229535500000000266e-05,4.066759000000000106e-06,2.080038400000000119e-04
4.900000000000000000e+03,1.592419600000000016e-04,9.654618000000000607e-05,4.951274000000000056e-05,1.318304200000000056e-05,2.586049399999999906e-04,1.920708300000000131e-04,5.504131299999999991e-05,1.149277199999999954e-05,2.132285700000000116e-04
4.999000000000000000e+03,1.333926500000000043e-04,8.336662000000000380e-05,4.781149599999999690e-05,2.214521100000000026e-06,2.417228199999999904e-04,1.905672800000000129e-04,4.715017699999999836e-05,4.005349599999999935e-06,1.894323499999999957e-04


==> figs/data/LBFGS0.001_beta30_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,5.226223800000000352e+01,1.051682699999999970e+00,5.082116299999999853e+01,3.893928999999999863e-01,4.065008999999999872e+01,1.230075800000000052e+00,3.900631299999999868e+01,4.137016800000000161e-01,1.174174300000000004e+00
1.000000000000000000e+02,4.433930500000000108e-01,4.338159600000000005e-01,6.699662700000000130e-03,2.877439400000000001e-03,4.232492700000000108e-01,4.128873299999999968e-01,6.817433999999999820e-03,3.544513999999999911e-03,5.119019000000000208e-01
2.000000000000000000e+02,2.466501000000000110e-01,1.923802799999999869e-01,6.636539500000000064e-03,4.763326799999999944e-02,5.171310300000000471e-01,3.222976599999999858e-01,7.214418999999999693e-03,1.876189400000000118e-01,6.386549999999999727e-01
3.000000000000000000e+02,8.578362999999999960e-02,2.328367500000000020e-02,1.068847399999999989e-02,5.181147500000000267e-02,1.982903299999999869e-01,3.380917800000000223e-02,2.076842599999999955e-02,1.437127300000000107e-01,5.183225999999999667e-01
4.000000000000000000e+02,5.627777400000000263e-02,8.180853999999999557e-03,2.019668999999999978e-03,4.607725000000000015e-02,1.357241899999999946e-01,9.962732999999999658e-03,2.727296200000000215e-03,1.230341600000000035e-01,4.569632699999999770e-01
5.000000000000000000e+02,5.055458499999999911e-02,7.151713999999999988e-03,1.931284099999999943e-03,4.147158599999999778e-02,1.143773200000000045e-01,1.011098799999999957e-02,3.009286199999999974e-03,1.012570400000000065e-01,4.374009400000000158e-01
6.000000000000000000e+02,4.344769999999999882e-02,5.854801700000000428e-03,1.970583000000000144e-03,3.562231400000000214e-02,9.116498400000000446e-02,9.122939999999999522e-03,4.002392799999999855e-03,7.803965000000000207e-02,4.200607499999999828e-01
7.000000000000000000e+02,4.078391199999999855e-02,4.860911499999999615e-03,1.635883999999999993e-03,3.428711699999999890e-02,8.734802999999999318e-02,8.128151000000000126e-03,2.512756000000000104e-03,7.670712500000000100e-02,4.161883299999999952e-01
8.000000000000000000e+02,3.797082999999999708e-02,3.995531699999999888e-03,1.435848200000000054e-03,3.253944999999999754e-02,8.536357999999999446e-02,7.485546600000000245e-03,2.387219800000000159e-03,7.549082000000000015e-02,4.101374400000000198e-01
9.000000000000000000e+02,3.044192500000000162e-02,3.154849600000000139e-03,1.653137600000000040e-03,2.563393900000000142e-02,8.933307999999999527e-02,6.814123600000000260e-03,5.972291999999999705e-03,7.654666000000000248e-02,3.741755999999999971e-01
1.000000000000000000e+03,2.018911400000000106e-02,1.801365299999999970e-03,1.584748300000000075e-03,1.680299999999999849e-02,1.895935699999999891e-01,2.479610299999999816e-03,9.936904999999999349e-03,1.771770599999999973e-01,3.276547200000000104e-01
1.100000000000000000e+03,1.649621500000000157e-02,1.470552300000000073e-03,1.261579700000000108e-03,1.376408200000000040e-02,2.373385299999999920e-01,2.213673199999999838e-03,5.591674999999999944e-03,2.295331800000000033e-01,3.475848699999999902e-01
1.200000000000000000e+03,1.556872500000000027e-02,1.498853399999999997e-03,9.409815499999999930e-04,1.312889000000000070e-02,2.517144000000000048e-01,2.419437300000000079e-03,2.788754400000000196e-03,2.465062299999999929e-01,3.623134199999999971e-01
1.300000000000000000e+03,1.503486100000000006e-02,1.485383299999999945e-03,6.890603699999999507e-04,1.286041700000000072e-02,2.540215000000000112e-01,2.397415200000000031e-03,2.376192200000000129e-03,2.492478800000000050e-01,3.748223199999999866e-01
1.400000000000000000e+03,1.450128850000000080e-02,1.366989600000000082e-03,7.311843999999999852e-04,1.240311499999999928e-02,2.649720600000000092e-01,2.179320700000000020e-03,2.356274800000000055e-03,2.604364800000000257e-01,3.824866399999999889e-01
1.500000000000000000e+03,1.382232499999999989e-02,1.171611500000000090e-03,7.498023999999999618e-04,1.190091100000000013e-02,2.631744699999999937e-01,1.861870299999999947e-03,2.879582999999999796e-03,2.584330000000000238e-01,3.912698600000000249e-01
1.600000000000000000e+03,1.326435599999999972e-02,1.021936900000000072e-03,8.132560999999999740e-04,1.142916300000000086e-02,2.675138699999999869e-01,1.776534800000000025e-03,3.205771300000000157e-03,2.625315799999999866e-01,4.058052999999999799e-01
1.700000000000000000e+03,1.244273100000000028e-02,9.112741699999999745e-04,8.954975600000000206e-04,1.063595999999999986e-02,2.899665000000000159e-01,1.741508099999999936e-03,4.567884399999999623e-03,2.836570999999999954e-01,4.308000799999999741e-01
1.800000000000000000e+03,1.118666700000000083e-02,7.758860999999999709e-04,9.847632999999999300e-04,9.426017000000000076e-03,3.038029999999999897e-01,1.411072100000000011e-03,1.543900200000000028e-03,3.008480399999999833e-01,4.368781999999999943e-01
1.900000000000000000e+03,9.951339999999999492e-03,7.225093400000000277e-04,8.762569600000000205e-04,8.352573999999999763e-03,3.159346000000000099e-01,1.604936200000000018e-03,1.326171699999999926e-03,3.130034800000000006e-01,4.380948000000000064e-01
2.000000000000000000e+03,9.309598000000000526e-03,7.055137499999999907e-04,9.514197999999999536e-04,7.652665000000000335e-03,3.190138299999999982e-01,1.715595799999999936e-03,2.301081500000000130e-03,3.149971699999999930e-01,4.307695300000000116e-01
2.100000000000000000e+03,9.105659999999999796e-03,7.320476599999999577e-04,9.626999399999999502e-04,7.410912999999999876e-03,3.273679999999999923e-01,1.789371000000000104e-03,2.963592299999999805e-03,3.226150300000000248e-01,4.299827500000000247e-01
2.200000000000000000e+03,9.098818999999999310e-03,7.317289999999999732e-04,9.706669000000000018e-04,7.396423299999999729e-03,3.282917699999999828e-01,1.784515599999999961e-03,3.044945700000000095e-03,3.234622999999999804e-01,4.300420999999999827e-01
2.300000000000000000e+03,9.099103500000000483e-03,7.267713700000000103e-04,9.772718000000000984e-04,7.395060000000000175e-03,3.287725000000000231e-01,1.742434699999999975e-03,3.102348699999999803e-03,3.239276999999999851e-01,4.299453799999999881e-01
2.400000000000000000e+03,9.107652000000000803e-03,7.270236399999999719e-04,9.901107000000000137e-04,7.390517699999999898e-03,3.288582299999999736e-01,1.726503600000000097e-03,3.141884199999999804e-03,3.239898399999999734e-01,4.299538700000000158e-01
2.500000000000000000e+03,9.111526000000000000e-03,7.227190699999999678e-04,9.904747000000001071e-04,7.398332500000000256e-03,3.291645599999999949e-01,1.720285399999999919e-03,3.159660099999999933e-03,3.242845999999999784e-01,4.301507999999999998e-01
2.600000000000000000e+03,9.119531000000000165e-03,7.198731000000000314e-04,9.956267999999999455e-04,7.404031699999999959e-03,3.293185000000000140e-01,1.717493199999999909e-03,3.181122700000000008e-03,3.244198999999999833e-01,4.304286199999999840e-01
2.700000000000000000e+03,9.132670000000000718e-03,7.177019999999999667e-04,1.008047300000000082e-03,7.406921000000000338e-03,3.291724600000000001e-01,1.716164500000000011e-03,3.199270699999999957e-03,3.242570200000000069e-01,4.308819500000000136e-01
2.800000000000000000e+03,9.143040999999999321e-03,7.145728999999999970e-04,1.018063199999999892e-03,7.410405699999999922e-03,3.290461000000000080e-01,1.710318400000000088e-03,3.213366999999999959e-03,3.241224300000000169e-01,4.313005799999999890e-01
2.900000000000000000e+03,9.151899999999999272e-03,7.120638000000000314e-04,1.024470900000000071e-03,7.415365400000000287e-03,3.289108299999999874e-01,1.708764900000000076e-03,3.225589000000000060e-03,3.239765000000000006e-01,4.317432600000000176e-01
3.000000000000000000e+03,9.162171999999999678e-03,7.100068999999999868e-04,1.031343400000000023e-03,7.420821600000000393e-03,3.287784799999999841e-01,1.709348899999999947e-03,3.237358300000000178e-03,3.238317700000000188e-01,4.321729999999999738e-01
3.100000000000000000e+03,9.173864500000000061e-03,7.080269000000000363e-04,1.039057900000000005e-03,7.426779700000000345e-03,3.286465000000000081e-01,1.710162400000000017e-03,3.248635399999999854e-03,3.236877000000000226e-01,4.326132200000000205e-01
3.200000000000000000e+03,9.185716999999999494e-03,7.064151599999999621e-04,1.047010300000000014e-03,7.432292000000000065e-03,3.285478399999999799e-01,1.712159700000000012e-03,3.258566999999999974e-03,3.235771000000000064e-01,4.330289399999999733e-01
3.300000000000000000e+03,9.169323000000000057e-03,7.116199000000000136e-04,1.037231000000000004e-03,7.420473000000000346e-03,3.285821999999999909e-01,1.731467900000000079e-03,3.241879999999999935e-03,3.236088500000000034e-01,4.329485599999999823e-01
3.400000000000000000e+03,9.158536999999999581e-03,7.207010600000000010e-04,1.029881500000000023e-03,7.407953999999999581e-03,3.285198500000000021e-01,1.765322300000000044e-03,3.219850099999999830e-03,3.235346700000000242e-01,4.326613500000000001e-01
3.500000000000000000e+03,9.150893000000000221e-03,7.240430600000000378e-04,1.023366499999999900e-03,7.403483599999999970e-03,3.284880499999999759e-01,1.780622599999999922e-03,3.199291200000000009e-03,3.235081399999999996e-01,4.323235799999999851e-01
3.600000000000000000e+03,9.145896000000000581e-03,7.254561599999999853e-04,1.018109699999999920e-03,7.402330000000000368e-03,3.284952600000000111e-01,1.785857100000000103e-03,3.181119699999999852e-03,3.235282999999999909e-01,4.319849000000000050e-01
3.700000000000000000e+03,9.142746999999999680e-03,7.258113000000000281e-04,1.013937500000000082e-03,7.402998000000000044e-03,3.285319500000000170e-01,1.784706600000000041e-03,3.166836200000000198e-03,3.235803999999999903e-01,4.316549599999999764e-01
3.800000000000000000e+03,9.139823000000000044e-03,7.260635000000000526e-04,1.009857999999999980e-03,7.403901299999999727e-03,3.285884299999999869e-01,1.779270199999999965e-03,3.152748800000000195e-03,3.236564000000000108e-01,4.313456700000000144e-01
3.900000000000000000e+03,9.136843000000000395e-03,7.277723000000000048e-04,1.004952900000000019e-03,7.404118000000000331e-03,3.286535999999999902e-01,1.774259700000000058e-03,3.137330800000000079e-03,3.237419999999999742e-01,4.310781399999999985e-01
4.000000000000000000e+03,9.135347999999999732e-03,7.302504999999999500e-04,1.001562500000000066e-03,7.403535000000000151e-03,3.287182699999999791e-01,1.772328899999999971e-03,3.125357400000000185e-03,3.238206000000000140e-01,4.308369200000000121e-01
4.100000000000000000e+03,9.134562000000000584e-03,7.324382000000000375e-04,9.992094999999999883e-04,7.402914000000000022e-03,3.287997799999999859e-01,1.770041499999999929e-03,3.116010499999999957e-03,3.239137200000000161e-01,4.305893800000000216e-01
4.200000000000000000e+03,9.134104000000000528e-03,7.345310999999999984e-04,9.974639999999999895e-04,7.402108000000000125e-03,3.288810799999999923e-01,1.767739400000000079e-03,3.109197800000000015e-03,3.240041399999999960e-01,4.303487999999999758e-01
4.300000000000000000e+03,9.133743999999999197e-03,7.363466000000000152e-04,9.963516999999999426e-04,7.401045400000000329e-03,3.289652499999999868e-01,1.764417299999999997e-03,3.105720299999999851e-03,3.240951000000000248e-01,4.301054000000000266e-01
4.400000000000000000e+03,9.133656999999999887e-03,7.382711599999999905e-04,9.956196999999999096e-04,7.399766200000000398e-03,3.290604400000000096e-01,1.761227599999999963e-03,3.104159400000000135e-03,3.241950599999999794e-01,4.298443200000000020e-01
4.500000000000000000e+03,9.133748000000000561e-03,7.401425399999999591e-04,9.953309000000000895e-04,7.398274699999999628e-03,3.291522299999999901e-01,1.758410099999999998e-03,3.103418699999999954e-03,3.242903999999999787e-01,4.295938000000000256e-01
4.600000000000000000e+03,9.134077500000000599e-03,7.419826999999999933e-04,9.952801999999999309e-04,7.396814399999999956e-03,3.292490800000000273e-01,1.755828500000000030e-03,3.102553300000000184e-03,3.243906999999999763e-01,4.293534500000000254e-01
4.700000000000000000e+03,9.134385000000000074e-03,7.436265599999999833e-04,9.952940000000000832e-04,7.395464000000000031e-03,3.293469299999999822e-01,1.752805299999999960e-03,3.101586099999999960e-03,3.244925399999999960e-01,4.291325999999999752e-01
4.800000000000000000e+03,9.134971999999999884e-03,7.452942000000000377e-04,9.956615000000000690e-04,7.394015999999999783e-03,3.294601400000000124e-01,1.749035599999999900e-03,3.100731900000000107e-03,3.246103799999999762e-01,4.288952400000000109e-01
4.900000000000000000e+03,9.135568999999999634e-03,7.468519600000000491e-04,9.960848000000000011e-04,7.392633000000000017e-03,3.295611999999999986e-01,1.745760799999999903e-03,3.100329800000000031e-03,3.247150999999999788e-01,4.286809300000000156e-01
4.999000000000000000e+03,9.136494000000000212e-03,7.482127999999999999e-04,9.966949999999999161e-04,7.391586399999999606e-03,3.296648300000000198e-01,1.742340900000000081e-03,3.099517400000000120e-03,3.248229599999999939e-01,4.284786600000000112e-01


==> figs/data/LBFGS0.01_beta15_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,5.978921699999999451e-01,4.898571999999999926e-01,1.074964100000000006e-01,5.385597500000000168e-04,6.348924999999999708e-01,5.269669999999999632e-01,1.074534949999999961e-01,4.719804599999999958e-04,5.167285999999999824e-01
1.000000000000000000e+02,9.156353000000000408e-02,2.048058399999999959e-02,1.275016600000000028e-02,5.833278000000000074e-02,1.022779050000000023e-01,2.722301499999999971e-02,1.358595999999999936e-02,6.146893300000000337e-02,3.081331999999999960e-01
2.000000000000000000e+02,3.483608799999999856e-03,2.386952500000000081e-04,4.004935600000000145e-04,2.844419999999999848e-03,5.085056000000000125e-03,3.360510499999999883e-04,5.267247300000000177e-04,4.222280299999999799e-03,5.350907000000000233e-03
3.000000000000000000e+02,1.480131200000000050e-03,8.101797000000000046e-05,1.489234600000000021e-04,1.250189700000000096e-03,1.103743900000000002e-03,8.771865999999999474e-05,1.409539099999999997e-04,8.750713300000000344e-04,1.672664300000000024e-03
4.000000000000000000e+02,1.199637199999999994e-03,4.912168499999999995e-05,4.677415199999999885e-05,1.103741299999999982e-03,8.340252000000000256e-04,3.225343000000000063e-05,5.145505600000000102e-05,7.503167000000000256e-04,1.331267099999999945e-03
5.000000000000000000e+02,1.148209999999999986e-03,2.895248500000000000e-05,6.145727999999999716e-05,1.057800299999999902e-03,6.952546999999999894e-04,2.047936900000000101e-05,7.165751599999999326e-05,6.031177999999999670e-04,1.114985900000000068e-03
6.000000000000000000e+02,1.095959600000000070e-03,3.985435999999999970e-05,5.496600399999999951e-05,1.001139199999999917e-03,5.463615000000000442e-04,3.959530700000000271e-05,6.365860999999999460e-05,4.431075600000000236e-04,1.091603299999999903e-03
7.000000000000000000e+02,1.095856999999999994e-03,3.971618599999999935e-05,5.478785500000000130e-05,1.001352999999999965e-03,5.461001999999999523e-04,3.940510199999999866e-05,6.366602600000000110e-05,4.430290400000000059e-04,1.091746300000000095e-03
8.000000000000000000e+02,1.095853400000000068e-03,3.952817499999999699e-05,5.471942999999999865e-05,1.001605800000000086e-03,5.451625000000000307e-04,3.932955199999999901e-05,6.358189400000000555e-05,4.422510000000000048e-04,1.090668300000000035e-03
9.000000000000000000e+02,1.095810800000000069e-03,3.942771200000000148e-05,5.463517300000000112e-05,1.001747899999999971e-03,5.457844999999999580e-04,3.932904999999999913e-05,6.348135999999999558e-05,4.429740999999999844e-04,1.088448000000000106e-03
1.000000000000000000e+03,1.095764599999999927e-03,3.938963000000000186e-05,5.444108700000000069e-05,1.001933800000000046e-03,5.463587600000000422e-04,3.927514299999999701e-05,6.328840400000000643e-05,4.437951999999999891e-04,1.088078400000000055e-03
1.100000000000000000e+03,1.095734300000000003e-03,3.931520999999999996e-05,5.433679700000000308e-05,1.002082299999999945e-03,5.457588700000000218e-04,3.929019999999999865e-05,6.315275000000000619e-05,4.433159500000000055e-04,1.084845400000000000e-03
1.200000000000000000e+03,1.095732999999999993e-03,3.919120699999999755e-05,5.428300200000000066e-05,1.002258900000000102e-03,5.461446699999999597e-04,3.926365400000000238e-05,6.308142499999999718e-05,4.437996000000000258e-04,1.082356299999999915e-03
1.300000000000000000e+03,1.095739000000000088e-03,3.912335500000000245e-05,5.411596800000000073e-05,1.002499599999999999e-03,5.463523600000000282e-04,3.922471699999999716e-05,6.290419000000000598e-05,4.442234599999999971e-04,1.081488800000000080e-03
1.400000000000000000e+03,1.095745100000000000e-03,3.911044399999999779e-05,5.398980299999999751e-05,1.002644900000000108e-03,5.467965400000000115e-04,3.925342399999999824e-05,6.274947999999999811e-05,4.447936400000000127e-04,1.080548900000000059e-03
1.500000000000000000e+03,1.095813200000000020e-03,3.914335300000000009e-05,5.382937500000000163e-05,1.002840500000000022e-03,5.472418000000000161e-04,3.927814399999999959e-05,6.258135000000000011e-05,4.453823199999999943e-04,1.080332399999999957e-03
1.600000000000000000e+03,1.095835799999999921e-03,3.906481300000000134e-05,5.380022399999999930e-05,1.002970699999999969e-03,5.471624000000000453e-04,3.927939000000000137e-05,6.253948999999999912e-05,4.453435000000000163e-04,1.077773499999999923e-03
1.700000000000000000e+03,1.095862400000000101e-03,3.893878999999999993e-05,5.373380600000000017e-05,1.003189800000000090e-03,5.470874999999999827e-04,3.920795299999999944e-05,6.246974999999999935e-05,4.454098199999999936e-04,1.075620000000000005e-03
1.800000000000000000e+03,1.095920700000000032e-03,3.894253700000000320e-05,5.360844400000000027e-05,1.003369700000000071e-03,5.472625000000000276e-04,3.921138699999999978e-05,6.233650000000000193e-05,4.457145999999999829e-04,1.074754200000000099e-03
1.900000000000000000e+03,1.095977799999999988e-03,3.881275199999999746e-05,5.361344300000000167e-05,1.003551600000000084e-03,5.470909999999999836e-04,3.916482000000000291e-05,6.233167000000000286e-05,4.455945499999999738e-04,1.072077500000000010e-03
1.999000000000000000e+03,1.096061800000000010e-03,3.868893299999999843e-05,5.355936799999999999e-05,1.003813500000000055e-03,5.469993999999999724e-04,3.910180400000000324e-05,6.225781500000000660e-05,4.456398000000000087e-04,1.070099599999999908e-03


==> figs/data/LBFGS0.01_beta30_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,4.692954499999999918e+00,5.097360600000000463e-01,4.104818299999999809e+00,7.840013999999999317e-02,4.636860399999999771e+00,5.013653000000000137e-01,4.067924500000000165e+00,6.757056000000000173e-02,6.571791999999999634e-01
1.000000000000000000e+02,3.436156499999999947e-01,2.615732599999999741e-01,1.639938499999999896e-02,6.564300000000000690e-02,3.115742799999999812e-01,2.758391000000000037e-01,1.637044699999999978e-02,1.936474399999999971e-02,5.421516299999999955e-01
2.000000000000000000e+02,7.000080000000000191e-02,1.091070899999999934e-02,1.366254500000000077e-03,5.772383500000000112e-02,7.340855000000000297e-02,1.110829800000000082e-02,1.344584700000000035e-03,6.095566599999999863e-02,4.410219200000000117e-01
3.000000000000000000e+02,5.286240200000000278e-02,6.225343000000000369e-03,1.928255899999999903e-03,4.470880299999999835e-02,4.848969999999999669e-02,6.344184999999999582e-03,2.808715399999999959e-03,3.933679999999999816e-02,3.806977599999999962e-01
4.000000000000000000e+02,3.697758999999999768e-02,2.610937499999999977e-03,6.090063999999999634e-04,3.375764600000000226e-02,4.381779200000000124e-02,3.059505299999999792e-03,8.540575000000000336e-04,3.990422999999999887e-02,3.432771299999999859e-01
5.000000000000000000e+02,3.541951299999999969e-02,2.387061199999999852e-03,7.173299000000000385e-04,3.231512000000000273e-02,4.046400299999999839e-02,2.760746699999999925e-03,8.353768000000000348e-04,3.686787999999999871e-02,3.423851700000000164e-01
6.000000000000000000e+02,3.408105699999999794e-02,2.389643800000000162e-03,2.601276499999999759e-04,3.143128399999999684e-02,4.172059000000000184e-02,2.704421299999999924e-03,3.050501399999999978e-04,3.871112000000000164e-02,3.399991700000000172e-01
7.000000000000000000e+02,3.247805299999999978e-02,2.592305699999999848e-03,4.972735999999999953e-04,2.938847400000000123e-02,4.533832000000000140e-02,2.739427600000000212e-03,8.042554999999999843e-04,4.179464000000000096e-02,3.236007699999999820e-01
8.000000000000000000e+02,2.612183200000000108e-02,1.015279700000000030e-03,6.799083000000000036e-04,2.442664500000000030e-02,4.994739599999999807e-02,8.532257599999999893e-04,4.827777000000000110e-04,4.861138999999999738e-02,2.753418000000000254e-01
9.000000000000000000e+02,2.442675500000000138e-02,1.265491400000000018e-03,2.179610899999999884e-04,2.294330099999999928e-02,4.934813999999999867e-02,1.425636000000000091e-03,2.745989999999999911e-04,4.764790499999999734e-02,2.728202599999999811e-01
1.000000000000000000e+03,2.331187800000000115e-02,9.673654000000000064e-04,3.407824800000000109e-04,2.200372899999999965e-02,4.815160999999999747e-02,1.108579699999999967e-03,4.218148999999999922e-04,4.662121500000000057e-02,2.673881000000000174e-01
1.100000000000000000e+03,2.246517899999999832e-02,1.435719700000000036e-03,2.078135000000000052e-04,2.082164599999999921e-02,4.892251599999999923e-02,1.699346700000000038e-03,1.327641799999999903e-04,4.709040400000000237e-02,2.639772000000000229e-01
1.200000000000000000e+03,2.236655200000000135e-02,1.248345799999999936e-03,2.122562900000000020e-04,2.090594999999999953e-02,5.139107999999999871e-02,1.561356199999999923e-03,1.229582700000000028e-04,4.970676499999999998e-02,2.623737800000000009e-01
1.300000000000000000e+03,2.254350499999999841e-02,1.425382399999999914e-03,2.162942000000000000e-04,2.090182900000000024e-02,5.133215299999999842e-02,1.835688700000000055e-03,1.265059300000000067e-04,4.936995699999999904e-02,2.630381999999999998e-01
1.400000000000000000e+03,2.233111299999999966e-02,1.182407699999999924e-03,2.122284300000000046e-04,2.093647599999999900e-02,5.125373999999999902e-02,1.411020000000000026e-03,1.221236299999999995e-04,4.972059699999999832e-02,2.622617199999999760e-01
1.500000000000000000e+03,2.233150199999999960e-02,1.179360400000000093e-03,2.122108899999999973e-04,2.093993099999999843e-02,5.126602999999999716e-02,1.405534200000000018e-03,1.220807799999999970e-04,4.973841500000000110e-02,2.622774999999999967e-01
1.600000000000000000e+03,2.233153400000000011e-02,1.170379100000000071e-03,2.119771099999999875e-04,2.094917699999999938e-02,5.127782699999999805e-02,1.396011200000000022e-03,1.217921199999999970e-04,4.976002499999999940e-02,2.623061999999999894e-01
1.700000000000000000e+03,2.233219499999999913e-02,1.168386100000000025e-03,2.119619599999999983e-04,2.095184699999999914e-02,5.128319199999999828e-02,1.393957599999999910e-03,1.217722900000000057e-04,4.976745999999999948e-02,2.623267499999999974e-01
1.800000000000000000e+03,2.233249299999999840e-02,1.180845100000000062e-03,2.122628400000000129e-04,2.093938600000000080e-02,5.129428600000000144e-02,1.405656300000000022e-03,1.220841099999999996e-04,4.976654400000000283e-02,2.623307699999999909e-01
1.900000000000000000e+03,2.233316999999999941e-02,1.186950700000000006e-03,2.122456400000000023e-04,2.093397300000000155e-02,5.131339000000000039e-02,1.412843499999999952e-03,1.219789849999999978e-04,4.977856600000000326e-02,2.623498699999999850e-01
1.999000000000000000e+03,2.233388000000000040e-02,1.190821400000000030e-03,2.122112000000000054e-04,2.093084900000000137e-02,5.133125000000000188e-02,1.416500900000000097e-03,1.218628800000000004e-04,4.979288999999999937e-02,2.623715400000000142e-01


==> figs/data/LBFGS0.1_beta1_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,5.443139700000000358e-01,4.870964999999999878e-01,8.013074000000000238e-03,4.920440000000000230e-02,5.226562000000000152e-01,4.645886699999999814e-01,8.666702000000000086e-03,4.940084000000000142e-02,4.893205199999999810e-01
1.000000000000000000e+02,2.734425600000000141e-06,7.352333599999999592e-07,1.702806300000000011e-06,2.963858500000000030e-07,2.697414599999999810e-06,8.475831000000000453e-07,1.507117099999999921e-06,3.427143399999999967e-07,8.148968500000000328e-07
2.000000000000000000e+02,2.734425600000000141e-06,7.352333599999999592e-07,1.702806300000000011e-06,2.963858500000000030e-07,2.697414599999999810e-06,8.475831000000000453e-07,1.507117099999999921e-06,3.427143399999999967e-07,8.148968500000000328e-07
3.000000000000000000e+02,2.734425600000000141e-06,7.352333599999999592e-07,1.702806300000000011e-06,2.963858500000000030e-07,2.697414599999999810e-06,8.475831000000000453e-07,1.507117099999999921e-06,3.427143399999999967e-07,8.148968500000000328e-07
4.000000000000000000e+02,2.734425600000000141e-06,7.352333599999999592e-07,1.702806300000000011e-06,2.963858500000000030e-07,2.697414599999999810e-06,8.475831000000000453e-07,1.507117099999999921e-06,3.427143399999999967e-07,8.148968500000000328e-07
5.000000000000000000e+02,2.734425600000000141e-06,7.352333599999999592e-07,1.702806300000000011e-06,2.963858500000000030e-07,2.697414599999999810e-06,8.475831000000000453e-07,1.507117099999999921e-06,3.427143399999999967e-07,8.148968500000000328e-07
6.000000000000000000e+02,2.734425600000000141e-06,7.352333599999999592e-07,1.702806300000000011e-06,2.963858500000000030e-07,2.697414599999999810e-06,8.475831000000000453e-07,1.507117099999999921e-06,3.427143399999999967e-07,8.148968500000000328e-07
7.000000000000000000e+02,2.734425600000000141e-06,7.352333599999999592e-07,1.702806300000000011e-06,2.963858500000000030e-07,2.697414599999999810e-06,8.475831000000000453e-07,1.507117099999999921e-06,3.427143399999999967e-07,8.148968500000000328e-07
8.000000000000000000e+02,2.734425600000000141e-06,7.352333599999999592e-07,1.702806300000000011e-06,2.963858500000000030e-07,2.697414599999999810e-06,8.475831000000000453e-07,1.507117099999999921e-06,3.427143399999999967e-07,8.148968500000000328e-07
9.000000000000000000e+02,2.734425600000000141e-06,7.352333599999999592e-07,1.702806300000000011e-06,2.963858500000000030e-07,2.697414599999999810e-06,8.475831000000000453e-07,1.507117099999999921e-06,3.427143399999999967e-07,8.148968500000000328e-07
9.990000000000000000e+02,2.734425600000000141e-06,7.352333599999999592e-07,1.702806300000000011e-06,2.963858500000000030e-07,2.697414599999999810e-06,8.475831000000000453e-07,1.507117099999999921e-06,3.427143399999999967e-07,8.148968500000000328e-07


==> figs/data/LBFGS0.1_beta1_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,4.033191999999999888e-01,3.566997000000000084e-01,2.632472500000000021e-02,2.029477199999999912e-02,4.351198000000000010e-01,3.909654000000000185e-01,2.517298399999999894e-02,1.898141399999999854e-02,3.555683499999999775e-01
1.000000000000000000e+02,2.267965599999999867e-06,9.887134000000000686e-07,1.110201900000000091e-06,1.690502500000000020e-07,2.392950100000000042e-06,1.087367899999999981e-06,1.055845100000000034e-06,2.497373300000000140e-07,1.370860199999999913e-06
2.000000000000000000e+02,2.267965599999999867e-06,9.887134000000000686e-07,1.110201900000000091e-06,1.690502500000000020e-07,2.392950100000000042e-06,1.087367899999999981e-06,1.055845100000000034e-06,2.497373300000000140e-07,1.370860199999999913e-06
3.000000000000000000e+02,2.267965599999999867e-06,9.887134000000000686e-07,1.110201900000000091e-06,1.690502500000000020e-07,2.392950100000000042e-06,1.087367899999999981e-06,1.055845100000000034e-06,2.497373300000000140e-07,1.370860199999999913e-06
4.000000000000000000e+02,2.267965599999999867e-06,9.887134000000000686e-07,1.110201900000000091e-06,1.690502500000000020e-07,2.392950100000000042e-06,1.087367899999999981e-06,1.055845100000000034e-06,2.497373300000000140e-07,1.370860199999999913e-06
5.000000000000000000e+02,2.267965599999999867e-06,9.887134000000000686e-07,1.110201900000000091e-06,1.690502500000000020e-07,2.392950100000000042e-06,1.087367899999999981e-06,1.055845100000000034e-06,2.497373300000000140e-07,1.370860199999999913e-06
6.000000000000000000e+02,2.267965599999999867e-06,9.887134000000000686e-07,1.110201900000000091e-06,1.690502500000000020e-07,2.392950100000000042e-06,1.087367899999999981e-06,1.055845100000000034e-06,2.497373300000000140e-07,1.370860199999999913e-06
7.000000000000000000e+02,2.267965599999999867e-06,9.887134000000000686e-07,1.110201900000000091e-06,1.690502500000000020e-07,2.392950100000000042e-06,1.087367899999999981e-06,1.055845100000000034e-06,2.497373300000000140e-07,1.370860199999999913e-06
8.000000000000000000e+02,2.267965599999999867e-06,9.887134000000000686e-07,1.110201900000000091e-06,1.690502500000000020e-07,2.392950100000000042e-06,1.087367899999999981e-06,1.055845100000000034e-06,2.497373300000000140e-07,1.370860199999999913e-06
9.000000000000000000e+02,2.267965599999999867e-06,9.887134000000000686e-07,1.110201900000000091e-06,1.690502500000000020e-07,2.392950100000000042e-06,1.087367899999999981e-06,1.055845100000000034e-06,2.497373300000000140e-07,1.370860199999999913e-06
9.990000000000000000e+02,2.267965599999999867e-06,9.887134000000000686e-07,1.110201900000000091e-06,1.690502500000000020e-07,2.392950100000000042e-06,1.087367899999999981e-06,1.055845100000000034e-06,2.497373300000000140e-07,1.370860199999999913e-06


==> figs/data/LBFGS0.1_beta5_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,5.018769499999999883e-01,4.602843799999999930e-01,2.525639699999999988e-02,1.633616200000000129e-02,4.727779999999999760e-01,4.288737799999999822e-01,2.744893199999999880e-02,1.645529999999999909e-02,5.065604400000000007e-01
1.000000000000000000e+02,5.683723399999999820e-05,1.703984999999999915e-05,1.119719700000000026e-05,2.860018900000000096e-05,6.107072000000000607e-05,1.608632199999999896e-05,1.406502200000000020e-05,3.091937999999999940e-05,2.560729000000000060e-05
2.000000000000000000e+02,1.257212699999999998e-05,3.125744599999999994e-06,3.919380000000000411e-06,5.527002000000000247e-06,1.577605900000000080e-05,2.812006899999999970e-06,4.636396000000000087e-06,8.327654500000000450e-06,1.962457200000000019e-06
3.000000000000000000e+02,1.257212699999999998e-05,3.125744599999999994e-06,3.919380000000000411e-06,5.527002000000000247e-06,1.577605900000000080e-05,2.812006899999999970e-06,4.636396000000000087e-06,8.327654500000000450e-06,1.962457200000000019e-06
4.000000000000000000e+02,1.257212699999999998e-05,3.125744599999999994e-06,3.919380000000000411e-06,5.527002000000000247e-06,1.577605900000000080e-05,2.812006899999999970e-06,4.636396000000000087e-06,8.327654500000000450e-06,1.962457200000000019e-06
5.000000000000000000e+02,1.257212699999999998e-05,3.125744599999999994e-06,3.919380000000000411e-06,5.527002000000000247e-06,1.577605900000000080e-05,2.812006899999999970e-06,4.636396000000000087e-06,8.327654500000000450e-06,1.962457200000000019e-06
6.000000000000000000e+02,1.257212699999999998e-05,3.125744599999999994e-06,3.919380000000000411e-06,5.527002000000000247e-06,1.577605900000000080e-05,2.812006899999999970e-06,4.636396000000000087e-06,8.327654500000000450e-06,1.962457200000000019e-06
7.000000000000000000e+02,1.257212699999999998e-05,3.125744599999999994e-06,3.919380000000000411e-06,5.527002000000000247e-06,1.577605900000000080e-05,2.812006899999999970e-06,4.636396000000000087e-06,8.327654500000000450e-06,1.962457200000000019e-06
8.000000000000000000e+02,1.257212699999999998e-05,3.125744599999999994e-06,3.919380000000000411e-06,5.527002000000000247e-06,1.577605900000000080e-05,2.812006899999999970e-06,4.636396000000000087e-06,8.327654500000000450e-06,1.962457200000000019e-06
9.000000000000000000e+02,1.257212699999999998e-05,3.125744599999999994e-06,3.919380000000000411e-06,5.527002000000000247e-06,1.577605900000000080e-05,2.812006899999999970e-06,4.636396000000000087e-06,8.327654500000000450e-06,1.962457200000000019e-06
9.990000000000000000e+02,1.257212699999999998e-05,3.125744599999999994e-06,3.919380000000000411e-06,5.527002000000000247e-06,1.577605900000000080e-05,2.812006899999999970e-06,4.636396000000000087e-06,8.327654500000000450e-06,1.962457200000000019e-06


==> figs/data/LBFGS0.1_beta5_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,4.961753500000000150e-01,4.830733799999999967e-01,5.456289700000000256e-03,7.645678700000000175e-03,3.085560500000000261e-01,2.951879199999999925e-01,5.138116400000000000e-03,8.230008999999999936e-03,5.105260000000000353e-01
1.000000000000000000e+02,2.425480499999999892e-06,9.435874999999999782e-08,1.947298599999999977e-06,3.838230500000000046e-07,3.510543599999999865e-06,6.106642400000000183e-07,2.188475699999999827e-06,7.114036999999999528e-07,2.335429900000000056e-07
2.000000000000000000e+02,2.425480499999999892e-06,9.435874999999999782e-08,1.947298599999999977e-06,3.838230500000000046e-07,3.510543599999999865e-06,6.106642400000000183e-07,2.188475699999999827e-06,7.114036999999999528e-07,2.335429900000000056e-07
3.000000000000000000e+02,2.425480499999999892e-06,9.435874999999999782e-08,1.947298599999999977e-06,3.838230500000000046e-07,3.510543599999999865e-06,6.106642400000000183e-07,2.188475699999999827e-06,7.114036999999999528e-07,2.335429900000000056e-07
4.000000000000000000e+02,2.425480499999999892e-06,9.435874999999999782e-08,1.947298599999999977e-06,3.838230500000000046e-07,3.510543599999999865e-06,6.106642400000000183e-07,2.188475699999999827e-06,7.114036999999999528e-07,2.335429900000000056e-07
5.000000000000000000e+02,2.425480499999999892e-06,9.435874999999999782e-08,1.947298599999999977e-06,3.838230500000000046e-07,3.510543599999999865e-06,6.106642400000000183e-07,2.188475699999999827e-06,7.114036999999999528e-07,2.335429900000000056e-07
6.000000000000000000e+02,2.425480499999999892e-06,9.435874999999999782e-08,1.947298599999999977e-06,3.838230500000000046e-07,3.510543599999999865e-06,6.106642400000000183e-07,2.188475699999999827e-06,7.114036999999999528e-07,2.335429900000000056e-07
7.000000000000000000e+02,2.425480499999999892e-06,9.435874999999999782e-08,1.947298599999999977e-06,3.838230500000000046e-07,3.510543599999999865e-06,6.106642400000000183e-07,2.188475699999999827e-06,7.114036999999999528e-07,2.335429900000000056e-07
8.000000000000000000e+02,2.425480499999999892e-06,9.435874999999999782e-08,1.947298599999999977e-06,3.838230500000000046e-07,3.510543599999999865e-06,6.106642400000000183e-07,2.188475699999999827e-06,7.114036999999999528e-07,2.335429900000000056e-07
9.000000000000000000e+02,2.425480499999999892e-06,9.435874999999999782e-08,1.947298599999999977e-06,3.838230500000000046e-07,3.510543599999999865e-06,6.106642400000000183e-07,2.188475699999999827e-06,7.114036999999999528e-07,2.335429900000000056e-07
9.990000000000000000e+02,2.425480499999999892e-06,9.435874999999999782e-08,1.947298599999999977e-06,3.838230500000000046e-07,3.510543599999999865e-06,6.106642400000000183e-07,2.188475699999999827e-06,7.114036999999999528e-07,2.335429900000000056e-07


==> figs/data/LBFGS1_beta15_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,4.245608200000000054e-01,4.117397700000000049e-01,5.028598500000000179e-03,7.792457000000000029e-03,5.201354999999999729e-01,5.081613999999999853e-01,4.868890600000000055e-03,7.105249000000000113e-03,5.073033000000000126e-01
1.000000000000000000e+02,1.627262200000000048e-03,1.392548299999999957e-04,4.013733699999999928e-04,1.086633999999999951e-03,1.133594699999999943e-03,1.324605399999999994e-04,4.419767600000000106e-04,5.591573000000000073e-04,2.797992400000000150e-03
2.000000000000000000e+02,1.339922699999999923e-05,8.029504000000000482e-07,8.685528000000000031e-06,3.910749500000000088e-06,3.024363499999999864e-05,1.199699599999999954e-06,2.105836399999999969e-05,7.985572000000000324e-06,1.725160800000000120e-05
3.000000000000000000e+02,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
4.000000000000000000e+02,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
5.000000000000000000e+02,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
6.000000000000000000e+02,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
7.000000000000000000e+02,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
8.000000000000000000e+02,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
9.000000000000000000e+02,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
1.000000000000000000e+03,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
1.100000000000000000e+03,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
1.200000000000000000e+03,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
1.300000000000000000e+03,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
1.400000000000000000e+03,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
1.500000000000000000e+03,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
1.600000000000000000e+03,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
1.700000000000000000e+03,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
1.800000000000000000e+03,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
1.900000000000000000e+03,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06
1.999000000000000000e+03,5.535733999999999878e-06,3.401999999999999891e-07,3.501936000000000025e-06,1.693598299999999946e-06,1.173598100000000049e-05,6.865941499999999754e-07,7.133072400000000197e-06,3.916315599999999933e-06,4.181357300000000008e-06


==> figs/data/SGD0.0001_beta15_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,5.796242400000000128e-01,4.087349000000000121e-01,1.444946500000000023e-01,2.639466700000000013e-02,7.050760000000000360e-01,5.492365399999999953e-01,1.379882699999999962e-01,1.785116000000000133e-02,5.149747999999999548e-01
1.000000000000000000e+02,5.420490500000000322e-01,4.213251499999999816e-01,1.067279059999999974e-01,1.399601600000000001e-02,6.782179000000000402e-01,5.617161999999999988e-01,1.080892459999999999e-01,8.412419000000000840e-03,5.172145999999999688e-01
2.000000000000000000e+02,5.270017999999999647e-01,4.203213199999999983e-01,9.372964500000000032e-02,1.295082399999999967e-02,6.638899999999999801e-01,5.611357700000000337e-01,9.491286999999999641e-02,7.841361999999999291e-03,5.147473000000000187e-01
3.000000000000000000e+02,5.140476000000000489e-01,4.193496700000000077e-01,8.264641000000000348e-02,1.205155249999999983e-02,6.515406999999999726e-01,5.605123600000000428e-01,8.366968499999999365e-02,7.358692600000000215e-03,5.126864300000000263e-01
4.000000000000000000e+02,5.028249599999999875e-01,4.184540800000000060e-01,7.312270999999999355e-02,1.124816399999999973e-02,6.408462999999999798e-01,5.599049999999999860e-01,7.401101000000000207e-02,6.930307999999999607e-03,5.109660999999999786e-01
5.000000000000000000e+02,4.930460799999999977e-01,4.176267000000000174e-01,6.489562999999999582e-02,1.052374200000000086e-02,6.315309399999999851e-01,5.593166400000000316e-01,6.566853000000000273e-02,6.545794700000000417e-03,5.095241000000000353e-01
6.000000000000000000e+02,4.844792499999999724e-01,4.168550400000000100e-01,5.775700500000000015e-02,9.867191000000000850e-03,6.233712000000000142e-01,5.587417999999999552e-01,5.843069800000000313e-02,6.198701000000000037e-03,5.083100999999999869e-01
7.000000000000000000e+02,4.769359000000000237e-01,4.161269000000000218e-01,5.153859799999999797e-02,9.270402999999999977e-03,6.161856999999999474e-01,5.581745000000000179e-01,5.212669000000000330e-02,5.884499300000000169e-03,5.072841599999999840e-01
8.000000000000000000e+02,4.702619299999999947e-01,4.154324500000000087e-01,4.610273200000000043e-02,8.726743000000000347e-03,6.098254300000000017e-01,5.576088999999999629e-01,4.661698300000000073e-02,5.599562500000000373e-03,5.064138000000000250e-01
9.000000000000000000e+02,4.643302599999999947e-01,4.147632700000000172e-01,4.133615599999999890e-02,8.230829000000000270e-03,6.041683599999999599e-01,5.570407000000000552e-01,4.178666300000000167e-02,5.341013999999999831e-03,5.056726999999999750e-01
1.000000000000000000e+03,4.590357199999999804e-01,4.141132799999999725e-01,3.714453799999999778e-02,7.777899500000000181e-03,5.991136400000000028e-01,5.564673500000000272e-01,3.753996999999999890e-02,5.106301500000000326e-03,5.050392999999999688e-01
1.100000000000000000e+03,4.542908700000000133e-01,4.134782000000000179e-01,3.344889999999999669e-02,7.363777000000000170e-03,5.945771300000000092e-01,5.558870999999999674e-01,3.379683199999999887e-02,4.893182299999999929e-03,5.044958999999999971e-01
1.200000000000000000e+03,4.500223400000000207e-01,4.128541000000000016e-01,3.018319400000000000e-02,6.985046400000000100e-03,5.904888000000000359e-01,5.552989000000000397e-01,3.049000699999999953e-02,4.699868599999999612e-03,5.040284999999999904e-01
1.300000000000000000e+03,4.461686300000000105e-01,4.122390699999999852e-01,2.729117699999999980e-02,6.638388000000000275e-03,5.867898000000000280e-01,5.547028999999999987e-01,2.756237599999999954e-02,4.524557000000000231e-03,5.036247000000000362e-01
1.400000000000000000e+03,4.426776000000000044e-01,4.116313999999999806e-01,2.472531199999999929e-02,6.320862000000000008e-03,5.834306999999999688e-01,5.540994399999999986e-01,2.496567400000000020e-02,4.365651400000000043e-03,5.032748999999999695e-01
1.500000000000000000e+03,4.395050699999999977e-01,4.110300499999999801e-01,2.244505000000000111e-02,6.029953999999999696e-03,5.803694000000000353e-01,5.534889699999999690e-01,2.265862700000000063e-02,4.221795599999999746e-03,5.029710499999999751e-01
1.600000000000000000e+03,4.366132999999999820e-01,4.104343999999999770e-01,2.041554300000000127e-02,5.763365999999999802e-03,5.775704000000000393e-01,5.528728400000000320e-01,2.060582299999999881e-02,4.091741999999999775e-03,5.027063000000000503e-01
1.700000000000000000e+03,4.339700599999999908e-01,4.098439999999999861e-01,1.860698900000000086e-02,5.519071000000000393e-03,5.750030000000000419e-01,5.522517599999999804e-01,1.877692200000000144e-02,3.974392499999999939e-03,5.024749600000000260e-01
1.800000000000000000e+03,4.315474599999999938e-01,4.092587500000000045e-01,1.699354900000000015e-02,5.295166300000000124e-03,5.726413000000000197e-01,5.516269999999999785e-01,1.714564299999999861e-02,3.868692300000000067e-03,5.022723000000000049e-01
1.900000000000000000e+03,4.293215599999999910e-01,4.086786199999999925e-01,1.555286999999999989e-02,5.090065799999999793e-03,5.704624999999999835e-01,5.509994599999999965e-01,1.568924999999999834e-02,3.773801499999999975e-03,5.020944499999999699e-01
2.000000000000000000e+03,4.272716999999999765e-01,4.081038000000000165e-01,1.426569100000000048e-02,4.902204000000000284e-03,5.684473500000000179e-01,5.503704000000000374e-01,1.438815499999999969e-02,3.688835799999999956e-03,5.019380500000000245e-01
2.100000000000000000e+03,4.253796300000000086e-01,4.075345400000000007e-01,1.311496000000000016e-02,4.730123000000000140e-03,5.665790000000000548e-01,5.497409699999999955e-01,1.322506700000000007e-02,3.612961200000000105e-03,5.018002999999999769e-01
2.200000000000000000e+03,4.236296399999999740e-01,4.069708300000000056e-01,1.208604999999999922e-02,4.572739999999999617e-03,5.648427000000000309e-01,5.491120000000000445e-01,1.218504200000000010e-02,3.545627500000000151e-03,5.016787000000000329e-01
2.300000000000000000e+03,4.220077400000000201e-01,4.064132599999999984e-01,1.116571799999999982e-02,4.428782499999999768e-03,5.632255699999999532e-01,5.484847999999999946e-01,1.125468999999999949e-02,3.486077299999999855e-03,5.015714999999999479e-01
2.400000000000000000e+03,4.205020400000000214e-01,4.058620299999999848e-01,1.034271200000000043e-02,4.297276000000000047e-03,5.617164999999999520e-01,5.478601499999999902e-01,1.042256800000000011e-02,3.433786600000000074e-03,5.014769000000000032e-01
2.500000000000000000e+03,4.191014800000000262e-01,4.053169999999999829e-01,9.607103000000000517e-03,4.177363600000000114e-03,5.603053999999999535e-01,5.472384999999999611e-01,9.678580000000000863e-03,3.388307000000000124e-03,5.013934399999999680e-01
2.600000000000000000e+03,4.177967599999999893e-01,4.047789600000000210e-01,8.949734000000000855e-03,4.068068000000000205e-03,5.589835600000000460e-01,5.466210999999999709e-01,9.013474000000000486e-03,3.349035000000000206e-03,5.013199000000000405e-01
2.700000000000000000e+03,4.165791600000000039e-01,4.042474300000000187e-01,8.362948999999999730e-03,3.968766399999999576e-03,5.577431999999999945e-01,5.460080499999999670e-01,8.419424000000000005e-03,3.315690999999999951e-03,5.012550999999999535e-01
2.800000000000000000e+03,4.154414499999999899e-01,4.037233299999999914e-01,7.839586000000000818e-03,3.878523999999999947e-03,5.565775600000000267e-01,5.454006999999999605e-01,7.889238999999999280e-03,3.287660999999999882e-03,5.011982999999999855e-01
2.900000000000000000e+03,4.143766999999999867e-01,4.032064000000000203e-01,7.373445000000000173e-03,3.796840599999999882e-03,5.554801999999999795e-01,5.447988499999999457e-01,7.416601999999999570e-03,3.264717299999999982e-03,5.011486400000000341e-01
3.000000000000000000e+03,4.133788600000000146e-01,4.026968499999999951e-01,6.958963999999999775e-03,3.723058799999999849e-03,5.544457000000000413e-01,5.442032999999999454e-01,6.995907499999999730e-03,3.246468699999999988e-03,5.011054999999999815e-01
3.100000000000000000e+03,4.124426199999999820e-01,4.021946800000000266e-01,6.591253400000000179e-03,3.656682799999999914e-03,5.534692399999999735e-01,5.436144000000000531e-01,6.622191500000000099e-03,3.232651400000000150e-03,5.010681000000000163e-01
3.200000000000000000e+03,4.115630000000000122e-01,4.017003199999999996e-01,6.265636500000000379e-03,3.597053199999999864e-03,5.525463000000000457e-01,5.430327700000000535e-01,6.290762000000000090e-03,3.222843400000000112e-03,5.010361700000000029e-01
3.300000000000000000e+03,4.107356699999999972e-01,4.012133999999999978e-01,5.978385000000000123e-03,3.543878199999999940e-03,5.516727999999999632e-01,5.424580599999999642e-01,5.997828999999999661e-03,3.216928600000000180e-03,5.010091700000000037e-01
3.400000000000000000e+03,4.099565700000000201e-01,4.007343400000000222e-01,5.725560000000000198e-03,3.496666399999999973e-03,5.508452000000000348e-01,5.418912000000000173e-01,5.739414600000000179e-03,3.214615899999999967e-03,5.009867000000000070e-01
3.500000000000000000e+03,4.092219799999999852e-01,4.002629799999999904e-01,5.504086000000000048e-03,3.454928300000000008e-03,5.500601499999999699e-01,5.413320999999999827e-01,5.512447999999999654e-03,3.215577700000000084e-03,5.009683400000000120e-01
3.600000000000000000e+03,4.085287499999999961e-01,3.997992300000000054e-01,5.311063500000000152e-03,3.418435000000000050e-03,5.493147000000000446e-01,5.407809599999999772e-01,5.313982699999999885e-03,3.219743000000000171e-03,5.009540000000000104e-01
3.700000000000000000e+03,4.078737499999999794e-01,3.993430399999999825e-01,5.143903699999999822e-03,3.386801599999999818e-03,5.486057399999999529e-01,5.402373999999999787e-01,5.141420800000000117e-03,3.226877400000000094e-03,5.009430999999999745e-01
3.800000000000000000e+03,4.072543399999999925e-01,3.988946700000000067e-01,5.000067399999999669e-03,3.359619500000000057e-03,5.479312499999999808e-01,5.397023600000000476e-01,4.992215399999999637e-03,3.236701199999999883e-03,5.009357300000000235e-01
3.900000000000000000e+03,4.066679799999999845e-01,3.984540999999999777e-01,4.877307499999999733e-03,3.336585100000000019e-03,5.472889499999999963e-01,5.391757999999999829e-01,4.864112000000000297e-03,3.249023299999999857e-03,5.009314400000000056e-01
4.000000000000000000e+03,4.061123700000000003e-01,3.980206499999999759e-01,4.774099000000000398e-03,3.317613000000000072e-03,5.466763999999999513e-01,5.386569500000000232e-01,4.755581000000000044e-03,3.263879600000000117e-03,5.009301999999999921e-01
4.100000000000000000e+03,4.055852999999999819e-01,3.975947000000000231e-01,4.688198699999999997e-03,3.302409499999999810e-03,5.460918500000000453e-01,5.381464400000000037e-01,4.664349400000000062e-03,3.281078000000000206e-03,5.009316999999999798e-01
4.200000000000000000e+03,4.050848499999999963e-01,3.971763300000000219e-01,4.617938299999999920e-03,3.290592699999999975e-03,5.455333999999999461e-01,5.376442700000000352e-01,4.588772999999999984e-03,3.300341000000000038e-03,5.009360000000000479e-01
4.300000000000000000e+03,4.046092299999999864e-01,3.967650500000000080e-01,4.562123700000000198e-03,3.282059700000000170e-03,5.449994999999999701e-01,5.371502000000000221e-01,4.527645700000000085e-03,3.321649299999999971e-03,5.009426500000000448e-01
4.400000000000000000e+03,4.041567400000000143e-01,3.963612599999999930e-01,4.518975500000000332e-03,3.276500900000000206e-03,5.444885499999999601e-01,5.366646000000000472e-01,4.479190299999999750e-03,3.344777699999999972e-03,5.009517999999999471e-01
4.500000000000000000e+03,4.037260400000000082e-01,3.959641999999999884e-01,4.487870700000000379e-03,3.273948999999999956e-03,5.439992999999999634e-01,5.361867500000000453e-01,4.442778999999999999e-03,3.369831000000000215e-03,5.009632000000000529e-01
4.600000000000000000e+03,4.033154999999999935e-01,3.955741999999999869e-01,4.467291299999999639e-03,3.274023000000000037e-03,5.435303400000000007e-01,5.357169499999999696e-01,4.416901600000000191e-03,3.396500000000000213e-03,5.009767999999999999e-01
4.700000000000000000e+03,4.029239000000000015e-01,3.951912000000000202e-01,4.456108999999999765e-03,3.276625899999999897e-03,5.430804999999999660e-01,5.352552999999999894e-01,4.400430700000000118e-03,3.424758300000000071e-03,5.009925400000000417e-01
4.800000000000000000e+03,4.025501000000000218e-01,3.948149000000000242e-01,4.453577000000000230e-03,3.281609000000000002e-03,5.426488000000000422e-01,5.348016599999999565e-01,4.392623400000000150e-03,3.454516600000000128e-03,5.010102400000000511e-01
4.900000000000000000e+03,4.021929000000000198e-01,3.944454199999999910e-01,4.458677000000000300e-03,3.288804299999999875e-03,5.422337699999999483e-01,5.343556400000000206e-01,4.392458999999999600e-03,3.485654199999999991e-03,5.010299000000000280e-01
4.999000000000000000e+03,4.018545399999999823e-01,3.940857400000000177e-01,4.470787000000000372e-03,3.298026700000000148e-03,5.418385999999999481e-01,5.339213999999999904e-01,4.399372700000000157e-03,3.517826800000000212e-03,5.010510999999999715e-01


==> figs/data/SGD0.001_beta30_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,5.180592000000000326e+02,7.806493999999999822e+00,4.984457699999999818e+02,1.180693149999999925e+01,5.338662000000000489e+02,9.893015999999999366e+00,5.125797000000000025e+02,1.139352099999999979e+01,6.038841999999999821e+00
1.000000000000000000e+02,4.934991599999999923e-01,4.789480600000000088e-01,1.442943200000000072e-02,1.216843599999999938e-04,5.233495999999999704e-01,5.057660999999999962e-01,1.749616099999999966e-02,8.732742000000000152e-05,5.092027999999999555e-01
2.000000000000000000e+02,4.903377600000000114e-01,4.783704999999999763e-01,1.185890300000000050e-02,1.083585959999999987e-04,5.180118000000000222e-01,5.035547000000000217e-01,1.437808399999999931e-02,7.902270999999999883e-05,5.094150299999999909e-01
3.000000000000000000e+02,4.879318999999999740e-01,4.777031800000000050e-01,1.012145700000000037e-02,1.072716900000000043e-04,5.136165999999999787e-01,5.012716000000000394e-01,1.226492199999999928e-02,8.013230000000000526e-05,5.096606599999999876e-01
4.000000000000000000e+02,4.859655800000000081e-01,4.770188300000000048e-01,8.837578000000000447e-03,1.091589439999999964e-04,5.100531000000000370e-01,4.992703000000000002e-01,1.069834899999999936e-02,8.448022999999999329e-05,5.097833000000000503e-01
5.000000000000000000e+02,4.843017800000000150e-01,4.763533500000000087e-01,7.836746000000000337e-03,1.116728200000000005e-04,5.071569000000000216e-01,4.975947700000000196e-01,9.471745999999999638e-03,9.038612000000000664e-05,5.097629999999999661e-01
6.000000000000000000e+02,4.828618199999999971e-01,4.757119000000000208e-01,7.035702999999999922e-03,1.141999899999999969e-04,5.047741999999999507e-01,4.961922799999999856e-01,8.484482999999999261e-03,9.742560999999999843e-05,5.096182999999999685e-01
7.000000000000000000e+02,4.815932199999999885e-01,4.750908999999999827e-01,6.385551800000000000e-03,1.167564599999999965e-04,5.027800000000000047e-01,4.949963700000000189e-01,7.678004399999999695e-03,1.056309099999999993e-04,5.093758999999999926e-01
8.000000000000000000e+02,4.804585000000000106e-01,4.744850700000000088e-01,5.853833000000000127e-03,1.195921900000000026e-04,5.010790999999999995e-01,4.939501299999999873e-01,7.013765600000000135e-03,1.152072649999999948e-04,5.090601000000000154e-01
9.000000000000000000e+02,4.794291299999999811e-01,4.738889600000000257e-01,5.417153000000000072e-03,1.230300100000000069e-04,4.996000500000000177e-01,4.930094999999999894e-01,6.464125000000000253e-03,1.264243200000000032e-04,5.086907999999999985e-01
1.000000000000000000e+03,4.784833800000000137e-01,4.732980700000000152e-01,5.057894599999999616e-03,1.274159600000000119e-04,4.982902000000000164e-01,4.921422999999999770e-01,6.008325000000000124e-03,1.395800500000000054e-04,5.082828999999999819e-01
1.100000000000000000e+03,4.776034399999999902e-01,4.727080000000000171e-01,4.762344499999999689e-03,1.330907000000000097e-04,4.971098999999999934e-01,4.913247199999999926e-01,5.630183000000000410e-03,1.549859900000000092e-04,5.078479000000000187e-01
1.200000000000000000e+03,4.767753200000000025e-01,4.721152200000000021e-01,4.519704000000000256e-03,1.403916000000000061e-04,4.960291000000000006e-01,4.905392499999999822e-01,5.316881499999999601e-03,1.729654500000000128e-04,5.073945499999999997e-01
1.300000000000000000e+03,4.759874599999999734e-01,4.715165199999999945e-01,4.321315000000000052e-03,1.496488299999999914e-04,4.950250700000000115e-01,4.897731000000000168e-01,5.058118000000000336e-03,1.938538599999999946e-04,5.069296399999999592e-01
1.400000000000000000e+03,4.752304600000000212e-01,4.709090300000000062e-01,4.160213299999999947e-03,1.611941000000000090e-04,4.940800399999999981e-01,4.890164699999999809e-01,4.845547500000000132e-03,2.180034800000000129e-04,5.064584600000000547e-01
1.500000000000000000e+03,4.744963999999999849e-01,4.702902700000000102e-01,4.030777000000000145e-03,1.753605000000000094e-04,4.931803599999999843e-01,4.882622400000000140e-01,4.672354600000000295e-03,2.457879000000000053e-04,5.059854400000000085e-01
1.600000000000000000e+03,4.737793800000000277e-01,4.696585500000000080e-01,3.928330300000000379e-03,1.924848200000000122e-04,4.923154699999999773e-01,4.875050499999999953e-01,4.532831699999999991e-03,2.775935600000000087e-04,5.055144999999999778e-01
1.700000000000000000e+03,4.730741700000000161e-01,4.690120799999999979e-01,3.849178600000000179e-03,2.129143500000000124e-04,4.914771299999999843e-01,4.867409200000000213e-01,4.422401500000000020e-03,3.138294300000000234e-04,5.050493499999999525e-01
1.800000000000000000e+03,4.723768799999999990e-01,4.683497799999999933e-01,3.790112200000000063e-03,2.370020700000000102e-04,4.906591200000000041e-01,4.859671300000000249e-01,4.337068599999999684e-03,3.549202000000000108e-04,5.045933999999999697e-01
1.900000000000000000e+03,4.716847499999999860e-01,4.676711000000000062e-01,3.748544500000000092e-03,2.651088999999999920e-04,4.898565999999999754e-01,4.851817500000000227e-01,4.273571500000000051e-03,4.012993600000000060e-04,5.041501000000000454e-01
2.000000000000000000e+03,4.709954599999999769e-01,4.669755999999999907e-01,3.722244400000000123e-03,2.976028500000000199e-04,4.890664499999999859e-01,4.843839699999999970e-01,4.229082000000000327e-03,4.534117500000000114e-04,5.037232000000000376e-01
2.100000000000000000e+03,4.703076500000000215e-01,4.662634700000000132e-01,3.709301999999999825e-03,3.348508300000000251e-04,4.882863499999999801e-01,4.835734700000000053e-01,4.201163499999999683e-03,5.116978999999999582e-04,5.033164999999999445e-01
2.200000000000000000e+03,4.696203999999999934e-01,4.655352500000000115e-01,3.707948400000000110e-03,3.772124800000000128e-04,4.875147599999999914e-01,4.827505999999999742e-01,4.187569000000000360e-03,5.765841999999999539e-04,5.029338599999999548e-01
2.300000000000000000e+03,4.689336399999999849e-01,4.647919200000000250e-01,3.716672800000000131e-03,4.250474200000000139e-04,4.867509600000000103e-01,4.819160699999999742e-01,4.186397399999999824e-03,6.484918399999999592e-04,5.025794999999999568e-01
2.400000000000000000e+03,4.682474400000000148e-01,4.640348000000000250e-01,3.733974599999999918e-03,4.786904999999999936e-04,4.859949000000000074e-01,4.810713200000000245e-01,4.195766499999999816e-03,7.278006500000000229e-04,5.022576499999999999e-01
2.500000000000000000e+03,4.675622600000000073e-01,4.632652400000000226e-01,3.758563400000000058e-03,5.384589299999999841e-04,4.852467799999999887e-01,4.802178400000000069e-01,4.214068999999999975e-03,8.148604999999999954e-04,5.019725999999999910e-01
2.600000000000000000e+03,4.668786999999999798e-01,4.624849300000000163e-01,3.789151000000000151e-03,6.046415700000000535e-04,4.845068499999999889e-01,4.793571200000000254e-01,4.239742999999999810e-03,9.099789299999999507e-04,5.017288300000000145e-01
2.700000000000000000e+03,4.661978500000000247e-01,4.616958199999999790e-01,3.824534000000000093e-03,6.774894399999999541e-04,4.837758999999999809e-01,4.784912000000000054e-01,4.271329400000000061e-03,1.013402199999999904e-03,5.015306000000000486e-01
2.800000000000000000e+03,4.655205600000000277e-01,4.608997400000000022e-01,3.863609200000000122e-03,7.572162400000000257e-04,4.830545199999999872e-01,4.776216699999999982e-01,4.307509400000000301e-03,1.125335500000000048e-03,5.013819000000000470e-01
2.900000000000000000e+03,4.648479200000000255e-01,4.600985000000000213e-01,3.905421000000000066e-03,8.440024700000000202e-04,4.823434400000000122e-01,4.767503699999999789e-01,4.347152499999999697e-03,1.245919999999999970e-03,5.012865699999999869e-01
3.000000000000000000e+03,4.641811299999999973e-01,4.592941700000000016e-01,3.948976800000000148e-03,9.379708999999999746e-04,4.816432999999999964e-01,4.758789500000000228e-01,4.389101000000000287e-03,1.375242600000000032e-03,5.012480599999999953e-01
3.100000000000000000e+03,4.635210000000000163e-01,4.584883000000000153e-01,3.993502399999999605e-03,1.039212899999999952e-03,4.809547699999999759e-01,4.750089599999999801e-01,4.432458400000000368e-03,1.513330700000000036e-03,5.012694599999999445e-01
3.200000000000000000e+03,4.628683599999999787e-01,4.576822999999999864e-01,4.038288999999999594e-03,1.147780599999999925e-03,4.802782500000000176e-01,4.741416999999999993e-01,4.476393999999999859e-03,1.660174300000000040e-03,5.013535000000000075e-01
3.300000000000000000e+03,4.622243999999999797e-01,4.568780399999999853e-01,4.082694000000000427e-03,1.263665499999999924e-03,4.796141700000000063e-01,4.732782799999999956e-01,4.520182000000000193e-03,1.815697299999999900e-03,5.015022999999999564e-01
3.400000000000000000e+03,4.615895500000000151e-01,4.560764400000000274e-01,4.126264999999999621e-03,1.386845100000000082e-03,4.789630500000000013e-01,4.724199499999999774e-01,4.563295000000000198e-03,1.979796700000000052e-03,5.017175999999999858e-01
3.500000000000000000e+03,4.609646499999999758e-01,4.552787799999999940e-01,4.168619400000000280e-03,1.517249499999999982e-03,4.783249800000000107e-01,4.715673599999999910e-01,4.605304400000000305e-03,2.152335400000000148e-03,5.020007499999999956e-01
3.600000000000000000e+03,4.603502500000000164e-01,4.544859800000000116e-01,4.209474700000000180e-03,1.654774400000000052e-03,4.777003499999999958e-01,4.707213299999999934e-01,4.645881200000000211e-03,2.333131000000000007e-03,5.023522000000000265e-01
3.700000000000000000e+03,4.597467499999999818e-01,4.536988699999999763e-01,4.248584599999999899e-03,1.799298200000000025e-03,4.770890999999999882e-01,4.698823699999999937e-01,4.684752300000000029e-03,2.521989999999999996e-03,5.027725699999999742e-01
3.800000000000000000e+03,4.591545799999999788e-01,4.529181400000000246e-01,4.285775000000000348e-03,1.950665000000000081e-03,4.764915399999999912e-01,4.690511499999999723e-01,4.721715599999999798e-03,2.718684500000000028e-03,5.032617999999999814e-01
3.900000000000000000e+03,4.585740300000000214e-01,4.521442999999999990e-01,4.321024300000000234e-03,2.108703799999999805e-03,4.759079800000000082e-01,4.682282500000000125e-01,4.756737500000000202e-03,2.922979899999999902e-03,5.038194700000000470e-01
4.000000000000000000e+03,4.580052499999999749e-01,4.513777800000000062e-01,4.354275999999999806e-03,2.273215199999999939e-03,4.753379799999999933e-01,4.674135999999999846e-01,4.789752399999999688e-03,3.134626199999999800e-03,5.044448999999999739e-01
4.100000000000000000e+03,4.574484999999999801e-01,4.506189800000000023e-01,4.385535000000000301e-03,2.444001400000000036e-03,4.747819300000000187e-01,4.666078000000000170e-01,4.820770000000000263e-03,3.353361000000000015e-03,5.051371999999999529e-01
4.200000000000000000e+03,4.569038699999999897e-01,4.498681999999999959e-01,4.414836999999999581e-03,2.620837699999999798e-03,4.742396999999999863e-01,4.658109799999999856e-01,4.849820999999999820e-03,3.578912000000000065e-03,5.058949999999999836e-01
4.300000000000000000e+03,4.563713999999999826e-01,4.491257000000000166e-01,4.442179600000000297e-03,2.803496300000000042e-03,4.737112800000000123e-01,4.650233999999999757e-01,4.876896000000000356e-03,3.811008299999999946e-03,5.067171499999999496e-01
4.400000000000000000e+03,4.558509600000000273e-01,4.483915299999999826e-01,4.467688000000000041e-03,2.991734499999999970e-03,4.731964200000000065e-01,4.642449300000000001e-01,4.902128000000000388e-03,4.049360999999999586e-03,5.076018599999999603e-01
4.500000000000000000e+03,4.553425999999999862e-01,4.476659299999999897e-01,4.491337599999999965e-03,3.185324800000000067e-03,4.726953799999999983e-01,4.634761800000000154e-01,4.925487000000000094e-03,4.293708000000000247e-03,5.085476599999999570e-01
4.600000000000000000e+03,4.548460999999999754e-01,4.469488300000000192e-01,4.513294000000000160e-03,3.383999200000000016e-03,4.722077499999999817e-01,4.627168500000000129e-01,4.947149999999999985e-03,4.543753999999999675e-03,5.095524999999999638e-01
4.700000000000000000e+03,4.543613799999999814e-01,4.462402799999999892e-01,4.533577700000000245e-03,3.587528400000000121e-03,4.717334200000000144e-01,4.619670799999999744e-01,4.967137200000000009e-03,4.799230500000000420e-03,5.106146000000000296e-01
4.800000000000000000e+03,4.538882699999999826e-01,4.455403399999999792e-01,4.552273499999999647e-03,3.795645199999999903e-03,4.712723200000000223e-01,4.612269700000000139e-01,4.985525299999999868e-03,5.059843399999999769e-03,5.117319000000000173e-01
4.900000000000000000e+03,4.534264499999999809e-01,4.448488400000000231e-01,4.569501000000000118e-03,4.008120999999999906e-03,4.708241000000000231e-01,4.604963000000000251e-01,5.002446500000000407e-03,5.325357000000000181e-03,5.129025999999999863e-01
4.999000000000000000e+03,4.529803700000000211e-01,4.441726999999999759e-01,4.585154999999999613e-03,4.222497999999999876e-03,4.703929000000000027e-01,4.597823999999999800e-01,5.017797000000000056e-03,5.592731800000000364e-03,5.141120000000000134e-01


==> figs/data/SGD0.001_beta30_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,1.045130500000000069e+02,2.443849300000000113e+00,9.981710999999999956e+01,2.252094000000000040e+00,1.020448700000000031e+02,2.601153399999999838e+00,9.719050000000000011e+01,2.253219800000000106e+00,1.963095899999999894e+00
1.000000000000000000e+02,4.567560299999999796e-01,4.487939000000000234e-01,7.783533999999999939e-03,1.786013500000000040e-04,6.094302999999999804e-01,6.004021999999999970e-01,8.839875999999999984e-03,1.882363599999999895e-04,5.006059999999999954e-01
2.000000000000000000e+02,4.550334500000000060e-01,4.493099199999999738e-01,5.612306800000000338e-03,1.112186150000000004e-04,6.068622999999999656e-01,6.003403699999999565e-01,6.404339000000000212e-03,1.175955399999999986e-04,5.009814999999999685e-01
3.000000000000000000e+02,4.542591999999999741e-01,4.496611999999999831e-01,4.516012500000000408e-03,8.197997999999999635e-05,6.055586299999999866e-01,6.003057400000000321e-01,5.166061999999999911e-03,8.684760499999999873e-05,5.012724400000000413e-01
4.000000000000000000e+02,4.538408999999999915e-01,4.498747000000000162e-01,3.897993800000000043e-03,6.821310999999999987e-05,6.048044599999999882e-01,6.002661000000000247e-01,4.466078000000000062e-03,7.231281999999999792e-05,5.014584699999999895e-01
5.000000000000000000e+02,4.535676200000000047e-01,4.499832699999999908e-01,3.522724000000000081e-03,6.163271599999999397e-05,6.043150000000000466e-01,6.002083999999999753e-01,4.041236999999999607e-03,6.532269000000000324e-05,5.015578000000000536e-01
6.000000000000000000e+02,4.533582299999999732e-01,4.500164999999999860e-01,3.282985699999999788e-03,5.875214999999999957e-05,6.039632600000000018e-01,6.001301999999999470e-01,3.770806800000000084e-03,6.222258000000000151e-05,5.015958999999999834e-01
7.000000000000000000e+02,4.531796300000000000e-01,4.499974800000000053e-01,3.124211699999999807e-03,5.794058999999999814e-05,6.036880999999999498e-01,6.000339399999999879e-01,3.592927699999999905e-03,6.130137600000000334e-05,5.015942500000000193e-01
8.000000000000000000e+02,4.530176200000000097e-01,4.499431300000000244e-01,3.016138399999999942e-03,5.836768999999999953e-05,6.034581700000000160e-01,5.999233000000000482e-01,3.473154999999999906e-03,6.168464000000000510e-05,5.015680000000000138e-01
9.000000000000000000e+02,4.528657999999999850e-01,4.498652000000000206e-01,2.941052400000000126e-03,5.958380999999999763e-05,6.032558999999999561e-01,5.998018400000000305e-01,3.391223499999999804e-03,6.289786999999999754e-05,5.015273700000000279e-01
1.000000000000000000e+03,4.527211199999999769e-01,4.497717299999999807e-01,2.888067399999999941e-03,6.133299000000000314e-05,6.030717500000000175e-01,5.996724399999999733e-01,3.334627499999999901e-03,6.467117000000000308e-05,5.014787000000000550e-01
1.100000000000000000e+03,4.525819700000000001e-01,4.496682300000000021e-01,2.850259999999999860e-03,6.346540000000000395e-05,6.028997299999999671e-01,5.995374999999999455e-01,3.295408000000000105e-03,6.684542000000000348e-05,5.014258999999999800e-01
1.200000000000000000e+03,4.524471800000000044e-01,4.495581000000000160e-01,2.823172100000000129e-03,6.589175599999999783e-05,6.027365300000000481e-01,5.993988000000000094e-01,3.268398999999999957e-03,6.932453999999999949e-05,5.013714000000000226e-01
1.300000000000000000e+03,4.523161399999999777e-01,4.494438800000000178e-01,2.803715899999999900e-03,6.855715999999999872e-05,6.025797999999999988e-01,5.992576499999999751e-01,3.250043099999999803e-03,7.205068999999999710e-05,5.013163999999999954e-01
1.400000000000000000e+03,4.521884999999999932e-01,4.493271400000000138e-01,2.789913199999999836e-03,7.142890000000000318e-05,6.024278400000000477e-01,5.991148400000000374e-01,3.238033700000000209e-03,7.498947499999999576e-05,5.012619000000000380e-01
1.500000000000000000e+03,4.520637399999999917e-01,4.492090300000000092e-01,2.780219500000000177e-03,7.448583000000000645e-05,6.022799599999999476e-01,5.989712499999999551e-01,3.230593899999999793e-03,7.811565999999999876e-05,5.012082500000000218e-01
1.600000000000000000e+03,4.519415500000000252e-01,4.490900999999999921e-01,2.773736100000000204e-03,7.771837400000000001e-05,6.021355400000000246e-01,5.988274000000000097e-01,3.226677700000000083e-03,8.142037399999999946e-05,5.011556000000000344e-01
1.700000000000000000e+03,4.518217700000000114e-01,4.489709399999999850e-01,2.769699799999999872e-03,8.112118999999999775e-05,6.019937400000000549e-01,5.986835000000000351e-01,3.225411000000000077e-03,8.489659400000000664e-05,5.011041999999999996e-01
1.800000000000000000e+03,4.517039999999999944e-01,4.488516399999999962e-01,2.767663999999999975e-03,8.469560000000000272e-05,6.018544399999999905e-01,5.985395999999999495e-01,3.226265800000000135e-03,8.854565400000000250e-05,5.010540999999999467e-01
1.900000000000000000e+03,4.515881199999999818e-01,4.487324400000000102e-01,2.767220800000000196e-03,8.844101000000000317e-05,6.017171999999999521e-01,5.983960000000000390e-01,3.228792500000000031e-03,9.236632500000000541e-05,5.010052999999999868e-01
2.000000000000000000e+03,4.514737999999999807e-01,4.486133999999999955e-01,2.768024799999999844e-03,9.236050999999999842e-05,6.015817500000000262e-01,5.982528000000000290e-01,3.232592299999999946e-03,9.636137999999999388e-05,5.009576999999999503e-01
2.100000000000000000e+03,4.513609399999999883e-01,4.484945200000000076e-01,2.769941000000000157e-03,9.645880000000000556e-05,6.014477599999999979e-01,5.981096999999999664e-01,3.237508000000000052e-03,1.005353399999999955e-04,5.009114999999999540e-01
2.200000000000000000e+03,4.512493300000000040e-01,4.483757999999999910e-01,2.772795299999999876e-03,1.007435060000000051e-04,6.013151399999999702e-01,5.979668999999999679e-01,3.243354600000000146e-03,1.048960699999999980e-04,5.008665300000000320e-01
2.300000000000000000e+03,4.511389699999999725e-01,4.482573000000000252e-01,2.776456000000000063e-03,1.052192099999999978e-04,6.011836999999999875e-01,5.978242999999999752e-01,3.249977499999999984e-03,1.094477199999999937e-04,5.008228399999999914e-01
2.400000000000000000e+03,4.510294200000000142e-01,4.481386500000000273e-01,2.780870799999999796e-03,1.098951299999999996e-04,6.010533000000000126e-01,5.976817599999999508e-01,3.257340000000000062e-03,1.142002800000000036e-04,5.007804999999999618e-01
2.500000000000000000e+03,4.509206700000000234e-01,4.480200699999999925e-01,2.785839999999999931e-03,1.147749859999999997e-04,6.009235400000000338e-01,5.975392000000000481e-01,3.265208600000000117e-03,1.191561600000000067e-04,5.007395000000000040e-01
2.600000000000000000e+03,4.508126700000000264e-01,4.479014000000000051e-01,2.791404500000000104e-03,1.198695499999999982e-04,6.007945000000000091e-01,5.973965500000000262e-01,3.273635899999999873e-03,1.243270400000000069e-04,5.006998000000000282e-01
2.700000000000000000e+03,4.507051000000000252e-01,4.477824599999999933e-01,2.797449500000000200e-03,1.251880000000000083e-04,6.006660000000000332e-01,5.972537999999999458e-01,3.282494600000000155e-03,1.297217999999999885e-04,5.006614999999999815e-01
2.800000000000000000e+03,4.505980600000000225e-01,4.476633700000000049e-01,2.803954500000000166e-03,1.307387899999999951e-04,6.005378399999999894e-01,5.971106999999999942e-01,3.291778999999999886e-03,1.353498500000000133e-04,5.006243999999999694e-01
2.900000000000000000e+03,4.504912200000000255e-01,4.475438600000000156e-01,2.810832300000000190e-03,1.365292700000000122e-04,6.004097999999999935e-01,5.969672000000000311e-01,3.301375499999999793e-03,1.412159799999999964e-04,5.005889000000000033e-01
3.000000000000000000e+03,4.503846200000000133e-01,4.474238799999999960e-01,2.818152999999999891e-03,1.425731999999999922e-04,6.002819499999999531e-01,5.968231999999999982e-01,3.311388399999999881e-03,1.473368600000000061e-04,5.005547000000000191e-01
3.100000000000000000e+03,4.502780399999999905e-01,4.473033799999999727e-01,2.825778200000000212e-03,1.488788300000000106e-04,6.001540400000000552e-01,5.966787000000000063e-01,3.321655800000000019e-03,1.537193700000000088e-04,5.005220999999999698e-01
3.200000000000000000e+03,4.501715000000000022e-01,4.471822400000000086e-01,2.833827000000000134e-03,1.554617199999999905e-04,6.000259999999999483e-01,5.965333000000000441e-01,3.332319199999999888e-03,1.603790300000000060e-04,5.004908999999999608e-01
3.300000000000000000e+03,4.500648400000000215e-01,4.470604400000000034e-01,2.842060999999999893e-03,1.623266600000000095e-04,5.998978000000000366e-01,5.963874000000000120e-01,3.343109700000000163e-03,1.673209200000000006e-04,5.004613399999999768e-01
3.400000000000000000e+03,4.499579699999999849e-01,4.469378600000000201e-01,2.850622000000000138e-03,1.694891300000000121e-04,5.997692300000000420e-01,5.962404599999999721e-01,3.354194999999999920e-03,1.745608799999999895e-04,5.004332999999999698e-01
3.500000000000000000e+03,4.498508299999999793e-01,4.468142999999999976e-01,2.859547999999999951e-03,1.769634299999999958e-04,5.996401000000000092e-01,5.960923399999999983e-01,3.365628199999999917e-03,1.821129999999999960e-04,5.004070999999999936e-01
3.600000000000000000e+03,4.497433599999999809e-01,4.466898999999999731e-01,2.868680699999999993e-03,1.847603400000000099e-04,5.995104300000000386e-01,5.959432999999999536e-01,3.377225499999999929e-03,1.899880999999999911e-04,5.003825400000000423e-01
3.700000000000000000e+03,4.496353000000000155e-01,4.465644400000000069e-01,2.877982800000000122e-03,1.928939699999999979e-04,5.993802000000000296e-01,5.957930700000000357e-01,3.388949000000000041e-03,1.981996500000000091e-04,5.003598000000000212e-01
3.800000000000000000e+03,4.495268000000000042e-01,4.464378399999999747e-01,2.887587499999999790e-03,2.013827800000000045e-04,5.992492400000000163e-01,5.956415000000000459e-01,3.400953300000000065e-03,2.067683700000000086e-04,5.003390300000000179e-01
3.900000000000000000e+03,4.494176999999999755e-01,4.463100999999999874e-01,2.897371000000000148e-03,2.102351299999999910e-04,5.991174000000000222e-01,5.954886000000000346e-01,3.413096300000000114e-03,2.157001999999999986e-04,5.003201999999999927e-01
4.000000000000000000e+03,4.493079500000000115e-01,4.461811500000000263e-01,2.907344999999999981e-03,2.194691899999999952e-04,5.989847000000000365e-01,5.953342999999999829e-01,3.425405099999999890e-03,2.250121499999999900e-04,5.003034499999999829e-01
4.100000000000000000e+03,4.491975000000000273e-01,4.460508799999999829e-01,2.917540299999999819e-03,2.291011999999999877e-04,5.988510000000000222e-01,5.951783999999999963e-01,3.437904199999999941e-03,2.347247499999999959e-04,5.002887999999999780e-01
4.200000000000000000e+03,4.490862500000000201e-01,4.459192200000000050e-01,2.927885600000000067e-03,2.391477199999999886e-04,5.987164000000000375e-01,5.950210000000000221e-01,3.450513799999999943e-03,2.448521000000000269e-04,5.002765000000000128e-01
4.300000000000000000e+03,4.489741600000000110e-01,4.457861499999999921e-01,2.938385600000000160e-03,2.496244899999999875e-04,5.985806000000000182e-01,5.948619000000000545e-01,3.463258700000000113e-03,2.554087800000000188e-04,5.002665499999999765e-01
4.400000000000000000e+03,4.488611000000000129e-01,4.456515300000000179e-01,2.949013600000000099e-03,2.605527400000000196e-04,5.984437000000000229e-01,5.947012000000000409e-01,3.476094199999999954e-03,2.664176000000000087e-04,5.002590399999999882e-01
4.500000000000000000e+03,4.487471000000000099e-01,4.455153000000000030e-01,2.959843499999999933e-03,2.719516600000000043e-04,5.983053400000000188e-01,5.945384000000000224e-01,3.489106200000000133e-03,2.778987000000000232e-04,5.002541999999999822e-01
4.600000000000000000e+03,4.486321500000000073e-01,4.453775300000000215e-01,2.970798599999999959e-03,2.838352200000000109e-04,5.981657500000000516e-01,5.943737000000000048e-01,3.502214999999999929e-03,2.898629799999999845e-04,5.002520000000000300e-01
4.700000000000000000e+03,4.485160999999999731e-01,4.452380200000000121e-01,2.981854600000000133e-03,2.962293500000000236e-04,5.980248999999999704e-01,5.942072000000000465e-01,3.515389500000000011e-03,3.023409799999999962e-04,5.002526999999999946e-01
4.800000000000000000e+03,4.483988999999999892e-01,4.450966700000000276e-01,2.993061200000000054e-03,3.091546199999999772e-04,5.978824999999999834e-01,5.940383999999999665e-01,3.528688600000000081e-03,3.153489999999999787e-04,5.002564000000000455e-01
4.900000000000000000e+03,4.482805699999999893e-01,4.449536199999999941e-01,3.004318800000000018e-03,3.226272200000000149e-04,5.977386999999999562e-01,5.938677999999999457e-01,3.542001400000000053e-03,3.289034399999999953e-04,5.002633300000000061e-01
4.999000000000000000e+03,4.481622299999999948e-01,4.448100600000000071e-01,3.015633399999999905e-03,3.365322000000000235e-04,5.975947400000000131e-01,5.936964999999999604e-01,3.555337699999999799e-03,3.428926999999999908e-04,5.002733499999999500e-01


==> figs/data/SGD0.01_beta15_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,1.230730400000000060e+02,6.913414000000000392e+00,1.083168260000000060e+02,7.842798000000000158e+00,1.393347799999999950e+02,6.478131000000000306e+00,1.250367360000000048e+02,7.819918600000000275e+00,5.541070000000000384e+00
1.000000000000000000e+02,5.424048000000000203e-01,5.424048000000000203e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.083168500000000090e-01,4.083168500000000090e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.022054999999999714e-01
2.000000000000000000e+02,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
3.000000000000000000e+02,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
4.000000000000000000e+02,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
5.000000000000000000e+02,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
6.000000000000000000e+02,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
7.000000000000000000e+02,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
8.000000000000000000e+02,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
9.000000000000000000e+02,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
1.000000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
1.100000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
1.200000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
1.300000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
1.400000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
1.500000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
1.600000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
1.700000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
1.800000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
1.900000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
2.000000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
2.100000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
2.200000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
2.300000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
2.400000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
2.500000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
2.600000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
2.700000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
2.800000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
2.900000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
3.000000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
3.100000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
3.200000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
3.300000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
3.400000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
3.500000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
3.600000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
3.700000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
3.800000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
3.900000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
4.000000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
4.100000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
4.200000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
4.300000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
4.400000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
4.500000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
4.600000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
4.700000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
4.800000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
4.900000000000000000e+03,6.758604999999999752e-01,6.758604999999999752e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.386997999999999509e-01,5.386997999999999509e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.708558599999999927e-01
4.999000000000000000e+03,6.836915000000000076e-01,6.836915000000000076e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.539056999999999453e-01,5.539056999999999453e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.342201499999999603e-01


==> figs/data/SGD0.01_beta1_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,5.073564999999999880e-01,4.586141699999999877e-01,1.627694799999999942e-02,3.246538000000000201e-02,4.850728999999999735e-01,4.371092300000000153e-01,1.494575799999999996e-02,3.301793699999999721e-02,4.504689299999999896e-01
1.000000000000000000e+02,3.787714999999999832e-01,3.562603599999999981e-01,2.878219999999999910e-03,1.963293400000000119e-02,3.359180399999999733e-01,3.155094999999999983e-01,3.099319000000000119e-03,1.730920999999999849e-02,3.621031000000000111e-01
2.000000000000000000e+02,3.000882000000000271e-01,2.679358700000000204e-01,9.775212999999999611e-03,2.237710999999999867e-02,2.490498600000000118e-01,2.208999500000000116e-01,1.027511400000000012e-02,1.787479000000000151e-02,2.666419999999999901e-01
3.000000000000000000e+02,2.488564699999999963e-01,2.023883300000000052e-01,1.953521000000000077e-02,2.693292300000000097e-02,1.915434400000000092e-01,1.512095800000000101e-01,2.020916199999999927e-02,2.012470400000000020e-02,1.988268300000000099e-01
4.000000000000000000e+02,2.200755500000000087e-01,1.621574500000000085e-01,2.511553500000000133e-02,3.280256699999999775e-02,1.590243699999999982e-01,1.093156500000000003e-01,2.586913999999999880e-02,2.383958200000000152e-02,1.569642099999999929e-01
5.000000000000000000e+02,1.995440099999999939e-01,1.381763000000000019e-01,2.553400999999999935e-02,3.583370500000000042e-02,1.374470000000000136e-01,8.536818999999999658e-02,2.625911300000000059e-02,2.581968299999999952e-02,1.301405300000000043e-01
6.000000000000000000e+02,1.797575700000000054e-01,1.214299400000000001e-01,2.311325599999999869e-02,3.521437000000000178e-02,1.186345099999999986e-01,6.963975999999999500e-02,2.370020600000000144e-02,2.529454600000000108e-02,1.098266400000000032e-01
7.000000000000000000e+02,1.590107000000000048e-01,1.074340500000000032e-01,1.978534800000000121e-02,3.179129599999999667e-02,1.004002539999999943e-01,5.747874000000000039e-02,2.013710100000000100e-02,2.278441399999999936e-02,9.210872000000000503e-02
8.000000000000000000e+02,1.384000300000000072e-01,9.486848000000000503e-02,1.663922500000000054e-02,2.689232899999999954e-02,8.340604599999999758e-02,4.749453800000000281e-02,1.669867200000000121e-02,1.921283000000000019e-02,7.616016999999999926e-02
9.000000000000000000e+02,1.197745350000000014e-01,8.384382999999999420e-02,1.415950600000000052e-02,2.177119799999999855e-02,6.904399399999999742e-02,3.962728000000000084e-02,1.393449000000000076e-02,1.548222399999999929e-02,6.262367000000000627e-02
1.000000000000000000e+03,1.042449599999999976e-01,7.466344499999999496e-02,1.230797999999999962e-02,1.727354000000000042e-02,5.799382599999999832e-02,3.391044599999999687e-02,1.187252400000000062e-02,1.221085799999999978e-02,5.210074399999999745e-02
1.100000000000000000e+03,9.178261000000000058e-02,6.729410600000000631e-02,1.078125700000000069e-02,1.370724299999999916e-02,4.989377400000000184e-02,3.003026400000000096e-02,1.024057249999999961e-02,9.622940999999999440e-03,4.448044699999999935e-02
1.200000000000000000e+03,8.174509600000000320e-02,6.138966199999999762e-02,9.347855999999999874e-03,1.100757500000000035e-02,4.391078000000000342e-02,2.744655000000000011e-02,8.796198999999999338e-03,7.668028999999999817e-03,3.915130700000000324e-02
1.300000000000000000e+03,7.346115999999999757e-02,5.652026000000000272e-02,7.955854000000000051e-03,8.985039000000000220e-03,3.929744000000000292e-02,2.563607000000000039e-02,7.456037000000000428e-03,6.205332499999999772e-03,3.540964399999999707e-02
1.400000000000000000e+03,6.644437000000000260e-02,5.233331399999999883e-02,6.653922599999999819e-03,7.457125999999999685e-03,3.555690499999999976e-02,2.421893400000000099e-02,6.237370400000000030e-03,5.100602299999999756e-03,3.268171000000000270e-02
1.500000000000000000e+03,6.038360699999999887e-02,4.859594600000000097e-02,5.504680999999999984e-03,6.282982000000000324e-03,3.239862599999999981e-02,2.296793499999999835e-02,5.179846699999999908e-03,4.250846299999999633e-03,3.057012500000000008e-02
1.600000000000000000e+03,5.508551400000000209e-02,4.517613999999999658e-02,4.547358999999999950e-03,5.362014800000000289e-03,2.966174699999999873e-02,2.177028500000000033e-02,4.308667500000000136e-03,3.582795000000000164e-03,2.882461600000000082e-02
1.700000000000000000e+03,5.042594300000000085e-02,4.200833000000000345e-02,3.792465999999999979e-03,4.625148600000000138e-03,2.725761200000000051e-02,2.058405599999999988e-02,3.627185199999999853e-03,3.046371700000000213e-03,2.729702999999999991e-02
1.800000000000000000e+03,4.631792400000000337e-02,3.906397999999999815e-02,3.227897999999999878e-03,4.026049000000000294e-03,2.513348300000000160e-02,1.940457199999999841e-02,3.120711500000000142e-03,2.608199600000000052e-03,2.590438399999999905e-02
1.900000000000000000e+03,4.269270199999999904e-02,3.633130300000000229e-02,2.827590000000000051e-03,3.533810000000000076e-03,2.325203299999999834e-02,1.824241100000000004e-02,2.763362399999999813e-03,2.246259200000000084e-03,2.460263999999999854e-02
2.000000000000000000e+03,3.949032400000000026e-02,3.380355000000000165e-02,2.559414600000000078e-03,3.127357500000000051e-03,2.158168099999999839e-02,1.711131299999999952e-02,2.524635800000000173e-03,1.945731899999999896e-03,2.336995999999999865e-02
2.100000000000000000e+03,3.665623999999999966e-02,3.147358399999999889e-02,2.391230500000000002e-03,2.791422999999999908e-03,2.009367199999999992e-02,1.602302300000000082e-02,2.374593400000000066e-03,1.696056499999999993e-03,2.219652399999999873e-02
2.200000000000000000e+03,3.414083300000000237e-02,2.933211000000000152e-02,2.294527800000000037e-03,2.514194700000000216e-03,1.876190299999999991e-02,1.498581199999999940e-02,2.286999000000000063e-03,1.489091299999999998e-03,2.107822100000000115e-02
2.300000000000000000e+03,3.189974300000000124e-02,2.736782499999999840e-02,2.246010399999999810e-03,2.285905200000000036e-03,1.756352599999999944e-02,1.400474600000000021e-02,2.240643100000000096e-03,1.318136500000000088e-03,2.001353399999999949e-02
2.400000000000000000e+03,2.989409100000000111e-02,2.556808899999999871e-02,2.227760200000000138e-03,2.098242299999999831e-03,1.647915499999999880e-02,1.308233200000000034e-02,2.219416399999999800e-03,1.177406499999999936e-03,1.900152000000000091e-02
2.500000000000000000e+03,2.809044899999999997e-02,2.392005999999999993e-02,2.226633500000000168e-03,1.943756499999999996e-03,1.549274900000000010e-02,1.221924500000000011e-02,2.211682700000000210e-03,1.061822200000000094e-03,1.804180000000000020e-02
2.600000000000000000e+03,3.148196999999999801e-02,2.514792000000000069e-02,2.287430000000000019e-03,4.046618000000000090e-03,1.922463799999999876e-02,1.245721600000000012e-02,2.323884500000000190e-03,4.443537000000000008e-03,2.124540999999999930e-02
2.700000000000000000e+03,2.600221000000000129e-02,2.206939999999999943e-02,2.155008999999999831e-03,1.777799100000000080e-03,1.426920199999999993e-02,1.113594499999999952e-02,2.140206500000000137e-03,9.930507999999999350e-04,1.715103499999999850e-02
2.800000000000000000e+03,2.866851999999999942e-02,2.286128499999999855e-02,2.218711400000000084e-03,3.588520999999999898e-03,1.748148000000000063e-02,1.133461200000000085e-02,2.236633300000000126e-03,3.910233699999999743e-03,1.957323399999999838e-02
2.900000000000000000e+03,2.461901099999999967e-02,2.077009499999999884e-02,2.125750000000000035e-03,1.723167299999999943e-03,1.379654899999999997e-02,1.033469300000000070e-02,2.112598900000000127e-03,1.349257499999999927e-03,1.694488200000000139e-02
3.000000000000000000e+03,6.303014999999999313e-02,3.347364399999999685e-02,2.466482800000000149e-03,2.709003000000000105e-02,4.931829000000000074e-02,1.675784199999999849e-02,2.619773100000000188e-03,2.994067799999999835e-02,3.192698599999999748e-02
3.100000000000000000e+03,2.724773000000000125e-02,2.093368599999999996e-02,2.122670399999999815e-03,4.191375300000000324e-03,1.716764600000000168e-02,1.035840799999999950e-02,2.127542000000000062e-03,4.681697000000000289e-03,1.850926099999999908e-02
3.200000000000000000e+03,2.740658799999999909e-02,2.070994300000000149e-02,2.083000499999999953e-03,4.613645399999999688e-03,1.751510599999999904e-02,1.022161800000000002e-02,2.096412699999999994e-03,5.197074999999999785e-03,1.849611500000000047e-02
3.300000000000000000e+03,4.152228300000000011e-02,2.485381399999999838e-02,2.178707599999999984e-03,1.448976100000000031e-02,3.104364899999999955e-02,1.245987999999999957e-02,2.248140999999999941e-03,1.633562699999999840e-02,2.366891000000000134e-02
3.400000000000000000e+03,3.143260999999999972e-02,2.105910999999999894e-02,2.064004800000000198e-03,8.309495000000000076e-03,2.206793400000000085e-02,1.050960899999999962e-02,2.082109500000000127e-03,9.476216000000000847e-03,1.968796600000000119e-02
3.500000000000000000e+03,2.847530900000000073e-02,1.976493400000000136e-02,2.002611799999999900e-03,6.707763000000000267e-03,1.949258699999999872e-02,9.827950999999999701e-03,2.007768999999999960e-03,7.656867000000000360e-03,1.834267200000000084e-02
3.600000000000000000e+03,3.333008700000000130e-02,2.092453299999999863e-02,2.008837399999999999e-03,1.039671799999999924e-02,2.436538599999999929e-02,1.050984699999999925e-02,2.032556000000000033e-03,1.182298399999999992e-02,1.995158400000000137e-02
3.700000000000000000e+03,3.177352199999999849e-02,1.999261600000000125e-02,1.962462400000000023e-03,9.818445000000000297e-03,2.321735399999999908e-02,1.006560899999999967e-02,1.972116999999999794e-03,1.117962800000000048e-02,1.911670199999999931e-02
3.800000000000000000e+03,2.879571400000000003e-02,1.873547999999999880e-02,1.902082200000000103e-03,8.158151000000000638e-03,2.061554800000000090e-02,9.402947499999999778e-03,1.897178499999999969e-03,9.315422999999999759e-03,1.781414400000000051e-02
3.900000000000000000e+03,3.009264999999999857e-02,1.880584999999999896e-02,1.876362099999999943e-03,9.410438000000000136e-03,2.209013500000000033e-02,9.490645500000000415e-03,1.874766900000000023e-03,1.072472200000000077e-02,1.807651999999999870e-02
4.000000000000000000e+03,3.004961999999999911e-02,1.843952800000000017e-02,1.840623900000000089e-03,9.769469500000000847e-03,2.230385000000000006e-02,9.342938999999999758e-03,1.834260799999999940e-03,1.112665099999999956e-02,1.782955199999999851e-02
4.100000000000000000e+03,2.836694600000000052e-02,1.762904399999999996e-02,1.791310300000000053e-03,8.946591999999999739e-03,2.090789200000000084e-02,8.926997000000000751e-03,1.775656700000000044e-03,1.020523800000000016e-02,1.702698899999999932e-02
4.200000000000000000e+03,2.840153499999999859e-02,1.735092699999999863e-02,1.755775800000000057e-03,9.294831999999999400e-03,2.114934099999999859e-02,8.815770000000000550e-03,1.738298099999999917e-03,1.059527400000000001e-02,1.684074500000000071e-02
4.300000000000000000e+03,2.834495000000000070e-02,1.704150999999999930e-02,1.720221399999999996e-03,9.583217999999999251e-03,2.130786299999999980e-02,8.690971000000000460e-03,1.699631299999999944e-03,1.091725999999999981e-02,1.661751800000000126e-02
4.400000000000000000e+03,2.745622600000000024e-02,1.651292099999999985e-02,1.678508499999999950e-03,9.264796999999999963e-03,2.064466100000000165e-02,8.431941000000000089e-03,1.652356399999999927e-03,1.056036299999999969e-02,1.611930699999999939e-02
4.500000000000000000e+03,2.716382999999999992e-02,1.617373299999999917e-02,1.641978699999999906e-03,9.348118000000000746e-03,2.054743499999999931e-02,8.281844999999999485e-03,1.613039799999999978e-03,1.065255049999999995e-02,1.583502300000000015e-02
4.600000000000000000e+03,2.695948299999999936e-02,1.586464599999999961e-02,1.606886299999999964e-03,9.487950000000000203e-03,2.053338000000000038e-02,8.150479000000000404e-03,1.575250399999999964e-03,1.080765000000000024e-02,1.558299550000000026e-02
4.700000000000000000e+03,2.641499200000000172e-02,1.547391899999999917e-02,1.569894600000000051e-03,9.371178000000000841e-03,2.017773299999999978e-02,7.967181000000000263e-03,1.534673199999999921e-03,1.067587799999999976e-02,1.522465599999999961e-02
4.800000000000000000e+03,2.608024700000000085e-02,1.515482100000000061e-02,1.535286399999999992e-03,9.390140999999999419e-03,2.001782900000000087e-02,7.824681999999999471e-03,1.497565300000000066e-03,1.069558299999999983e-02,1.494390100000000075e-02
4.900000000000000000e+03,2.580454600000000112e-02,1.485970900000000046e-02,1.501984499999999998e-03,9.442851999999999843e-03,1.991085999999999898e-02,7.695978499999999757e-03,1.461990200000000103e-03,1.075289299999999948e-02,1.468724300000000087e-02
4.999000000000000000e+03,2.543522800000000070e-02,1.189736400000000055e-02,1.390758200000000036e-03,1.214710599999999953e-02,1.586805499999999897e-02,4.966757300000000132e-03,1.206771599999999917e-03,9.694526000000000185e-03,6.630942699999999718e-03


==> figs/data/SGD0.01_beta1_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,4.948028999999999900e-01,4.719691999999999776e-01,2.055251799999999879e-02,2.281200799999999994e-03,5.308795600000000281e-01,5.066561699999999613e-01,2.131094399999999833e-02,2.912447800000000139e-03,5.005052700000000021e-01
1.000000000000000000e+02,3.307849199999999823e-01,3.073194599999999888e-01,4.175777500000000045e-03,1.928967399999999971e-02,3.377517199999999775e-01,3.194314500000000057e-01,4.418154999999999999e-03,1.390209199999999957e-02,3.446330000000000227e-01
2.000000000000000000e+02,2.491299999999999903e-01,1.963025999999999938e-01,1.913336300000000045e-02,3.369404399999999938e-02,2.387796500000000099e-01,1.912721099999999952e-01,2.057604099999999978e-02,2.693149800000000163e-02,2.272109999999999963e-01
3.000000000000000000e+02,2.192460099999999912e-01,1.512547399999999986e-01,2.986696200000000037e-02,3.812430800000000258e-02,2.045005599999999979e-01,1.411267700000000125e-01,3.226128200000000223e-02,3.111250299999999969e-02,1.848466099999999945e-01
4.000000000000000000e+02,1.970573800000000042e-01,1.263904299999999981e-01,3.172483999999999721e-02,3.894211000000000200e-02,1.809618299999999902e-01,1.131487040000000027e-01,3.407103999999999688e-02,3.374208499999999805e-02,1.536549299999999951e-01
5.000000000000000000e+02,1.755109400000000042e-01,1.100496299999999955e-01,2.759667899999999896e-02,3.786464800000000075e-02,1.525801999999999992e-01,9.354363000000000261e-02,2.949701199999999954e-02,2.953955999999999943e-02,1.313628000000000018e-01
6.000000000000000000e+02,1.525723800000000074e-01,9.317709500000000145e-02,2.213231499999999963e-02,3.726296500000000206e-02,1.232735499999999956e-01,7.320651400000000031e-02,2.354238999999999984e-02,2.652464599999999895e-02,1.049828899999999954e-01
7.000000000000000000e+02,1.358190200000000125e-01,7.969178000000000373e-02,1.607793799999999995e-02,4.004930699999999927e-02,1.014368100000000023e-01,5.706968999999999931e-02,1.710867099999999891e-02,2.725844499999999920e-02,8.087563500000000127e-02
8.000000000000000000e+02,1.361765000000000059e-01,7.275370999999999921e-02,1.086849099999999922e-02,5.255429400000000140e-02,1.007010640000000068e-01,4.961031300000000310e-02,1.164082250000000006e-02,3.944992600000000321e-02,6.420462000000000391e-02
9.000000000000000000e+02,1.067181199999999996e-01,6.196769299999999731e-02,7.875227999999999742e-03,3.687520300000000223e-02,7.723191999999999557e-02,4.045498000000000149e-02,8.510118000000000543e-03,2.826682700000000131e-02,5.092109699999999850e-02
1.000000000000000000e+03,8.380295999999999579e-02,5.376174999999999704e-02,6.234222600000000405e-03,2.380698700000000168e-02,5.944971699999999915e-02,3.446147000000000099e-02,6.738641000000000075e-03,1.824960999999999944e-02,4.310276999999999858e-02
1.100000000000000000e+03,7.264453999999999356e-02,4.753648500000000332e-02,5.277066000000000395e-03,1.983098700000000131e-02,5.195480000000000237e-02,3.059202000000000102e-02,5.648181000000000382e-03,1.571459899999999923e-02,3.752082200000000228e-02
1.200000000000000000e+03,6.765756000000000547e-02,4.186755999999999811e-02,4.662180000000000143e-03,2.112781799999999960e-02,4.989994300000000216e-02,2.727439799999999831e-02,4.914796400000000058e-03,1.771075000000000080e-02,3.224343799999999927e-02
1.300000000000000000e+03,6.783263999999999960e-02,3.668903600000000126e-02,4.209414600000000069e-03,2.693419000000000021e-02,5.253632400000000230e-02,2.428884599999999935e-02,4.361760999999999590e-03,2.388571800000000023e-02,2.696367699999999840e-02
1.400000000000000000e+03,6.740656000000000425e-02,3.181627000000000066e-02,3.815198300000000216e-03,3.177508700000000047e-02,5.415276000000000117e-02,2.121237100000000070e-02,3.892089499999999789e-03,2.904829999999999912e-02,2.241110600000000008e-02
1.500000000000000000e+03,5.765306199999999798e-02,2.695772600000000130e-02,3.419373900000000164e-03,2.727595999999999840e-02,4.613663999999999960e-02,1.773453900000000055e-02,3.449887300000000108e-03,2.495221599999999929e-02,1.936258000000000076e-02
1.600000000000000000e+03,4.797905699999999857e-02,2.298949299999999973e-02,3.045494000000000152e-03,2.194407199999999850e-02,3.791366999999999654e-02,1.489046400000000082e-02,3.043841299999999923e-03,1.997936299999999998e-02,1.703496999999999997e-02
1.700000000000000000e+03,4.386816999999999800e-02,2.008354299999999884e-02,2.721297799999999965e-03,2.106332799999999922e-02,3.479638699999999807e-02,1.276070900000000029e-02,2.693519499999999858e-03,1.934215800000000166e-02,1.464641499999999943e-02
1.800000000000000000e+03,4.296717800000000170e-02,1.801616300000000170e-02,2.446559499999999797e-03,2.250445599999999907e-02,3.448414799999999919e-02,1.112441899999999997e-02,2.399509800000000029e-03,2.096022100000000110e-02,1.247867849999999973e-02
1.900000000000000000e+03,4.203767299999999763e-02,1.651528500000000108e-02,2.214715600000000117e-03,2.330767200000000150e-02,3.393374799999999969e-02,9.864110500000000323e-03,2.156232499999999851e-03,2.191340599999999986e-02,1.089901100000000012e-02
2.000000000000000000e+03,4.001534699999999972e-02,1.536948500000000044e-02,2.021649400000000065e-03,2.262421100000000171e-02,3.220952299999999685e-02,8.891603999999999133e-03,1.958351100000000136e-03,2.135956799999999892e-02,9.863576000000000635e-03
2.100000000000000000e+03,3.769527999999999768e-02,1.448474100000000063e-02,1.863300700000000048e-03,2.134724099999999944e-02,3.013132899999999836e-02,8.141100999999999546e-03,1.799316600000000011e-03,2.019091099999999889e-02,9.147676999999999892e-03
2.200000000000000000e+03,3.570512700000000317e-02,1.380161499999999972e-02,1.733365699999999971e-03,2.017014699999999938e-02,2.833023299999999980e-02,7.556506999999999634e-03,1.670936000000000036e-03,1.910279100000000091e-02,8.599943000000000518e-03
2.300000000000000000e+03,3.413904999999999718e-02,1.326598499999999924e-02,1.625247899999999893e-03,1.924781500000000145e-02,2.691371999999999862e-02,7.094243499999999814e-03,1.565602099999999957e-03,1.825387399999999979e-02,8.155337000000000350e-03
2.400000000000000000e+03,3.289650400000000002e-02,1.283407200000000019e-02,1.533625899999999922e-03,1.852880399999999941e-02,2.579715499999999870e-02,6.723213999999999926e-03,1.477477800000000100e-03,1.759646299999999969e-02,7.785927500000000383e-03
2.500000000000000000e+03,3.187353500000000145e-02,1.247463300000000060e-02,1.454669999999999921e-03,1.794423200000000093e-02,2.488790800000000025e-02,6.421030999999999787e-03,1.402424599999999976e-03,1.706445200000000079e-02,7.474759000000000091e-03
2.600000000000000000e+03,3.100094200000000008e-02,1.216666400000000064e-02,1.385718599999999964e-03,1.744855999999999838e-02,2.412321200000000151e-02,6.171254400000000286e-03,1.337584300000000054e-03,1.661437400000000120e-02,7.208927000000000390e-03
2.700000000000000000e+03,3.023853500000000041e-02,1.189634699999999982e-02,1.324921699999999977e-03,1.701726799999999859e-02,2.346555900000000042e-02,5.961690000000000392e-03,1.280969799999999914e-03,1.622289999999999843e-02,6.978212000000000130e-03
2.800000000000000000e+03,2.956161599999999889e-02,1.165445099999999970e-02,1.270949499999999904e-03,1.663621699999999828e-02,2.289135000000000128e-02,5.783312500000000259e-03,1.231162700000000077e-03,1.587687399999999915e-02,6.774925000000000218e-03
2.900000000000000000e+03,2.895469800000000093e-02,1.143474199999999948e-02,1.222816299999999936e-03,1.629714000000000163e-02,2.238521400000000050e-02,5.629438999999999971e-03,1.187114900000000054e-03,1.556865900000000032e-02,6.593316299999999776e-03
3.000000000000000000e+03,2.840672199999999883e-02,1.123284199999999983e-02,1.179750499999999980e-03,1.599412999999999876e-02,2.193595500000000004e-02,5.495080299999999945e-03,1.148016400000000103e-03,1.529285699999999998e-02,6.429154999999999766e-03
3.100000000000000000e+03,2.790920800000000132e-02,1.104558400000000065e-02,1.141125999999999903e-03,1.572249599999999900e-02,2.153493500000000158e-02,5.376511300000000153e-03,1.113220800000000107e-03,1.504520200000000058e-02,6.279311600000000299e-03
3.200000000000000000e+03,2.745449499999999890e-02,1.087053800000000077e-02,1.106413000000000101e-03,1.547754500000000054e-02,2.117436799999999897e-02,5.270880000000000357e-03,1.082184799999999980e-03,1.482130199999999974e-02,6.141470300000000104e-03
3.300000000000000000e+03,2.703662000000000079e-02,1.070587299999999943e-02,1.075158000000000103e-03,1.525558899999999996e-02,2.084827800000000134e-02,5.175980699999999969e-03,1.054447499999999977e-03,1.461784999999999994e-02,6.013836199999999903e-03
3.400000000000000000e+03,2.665078599999999923e-02,1.055013949999999978e-02,1.046961300000000001e-03,1.505368600000000015e-02,2.055178599999999897e-02,5.090093700000000200e-03,1.029607600000000079e-03,1.443208600000000022e-02,5.894957600000000353e-03
3.500000000000000000e+03,2.629276700000000161e-02,1.040221900000000074e-02,1.021472000000000048e-03,1.486907699999999964e-02,2.028079299999999835e-02,5.011829500000000367e-03,1.007312100000000042e-03,1.426165299999999914e-02,5.783685499999999952e-03
3.600000000000000000e+03,2.595909000000000064e-02,1.026113199999999920e-02,9.983776999999999669e-04,1.469957799999999960e-02,2.003181700000000037e-02,4.940080999999999813e-03,9.872534999999999557e-04,1.410448199999999978e-02,5.679071400000000082e-03
3.700000000000000000e+03,2.564607199999999892e-02,1.012608400000000047e-02,9.774006000000000013e-04,1.454258699999999918e-02,1.980132000000000073e-02,4.873937499999999798e-03,9.691575999999999923e-04,1.395822499999999945e-02,5.580371699999999574e-03
3.800000000000000000e+03,2.535155000000000047e-02,9.996448999999999266e-03,9.582977500000000289e-04,1.439680299999999968e-02,1.958720799999999831e-02,4.812635000000000003e-03,9.527859500000000455e-04,1.382178700000000031e-02,5.486890999999999817e-03
3.900000000000000000e+03,2.507343899999999945e-02,9.871684999999999835e-03,9.408542999999999681e-04,1.426089999999999997e-02,1.938751500000000100e-02,4.755566000000000133e-03,9.379305400000000244e-04,1.369401899999999998e-02,5.398064400000000297e-03
4.000000000000000000e+03,2.480935700000000063e-02,9.751311000000000354e-03,9.248786400000000079e-04,1.413316799999999977e-02,1.919995000000000035e-02,4.702157000000000212e-03,9.244064000000000404e-04,1.357338699999999926e-02,5.313441599999999682e-03
4.100000000000000000e+03,2.455835400000000099e-02,9.634975999999999957e-03,9.102071600000000194e-04,1.401317099999999961e-02,1.902355600000000049e-02,4.651961999999999937e-03,9.120573499999999828e-04,1.345953700000000058e-02,5.232564000000000312e-03
4.200000000000000000e+03,2.431863700000000059e-02,9.522302999999999323e-03,8.966933000000000499e-04,1.389964100000000077e-02,1.885671499999999959e-02,4.604587000000000263e-03,9.007422500000000342e-04,1.335138550000000007e-02,5.155100000000000134e-03
4.300000000000000000e+03,2.408934399999999865e-02,9.413034000000000678e-03,8.842071400000000095e-04,1.379210200000000053e-02,1.869853200000000035e-02,4.559739999999999627e-03,8.903405999999999777e-04,1.324845200000000084e-02,5.080716699999999683e-03
4.400000000000000000e+03,2.386903799999999867e-02,9.306877999999999332e-03,8.726392400000000486e-04,1.368952200000000084e-02,1.854772500000000102e-02,4.517052300000000235e-03,8.807488999999999726e-04,1.314992400000000033e-02,5.009161300000000358e-03
4.500000000000000000e+03,2.365717000000000167e-02,9.203625999999999474e-03,8.618922999999999472e-04,1.359165199999999921e-02,1.840378700000000131e-02,4.476347000000000312e-03,8.718785000000000380e-04,1.305556199999999972e-02,4.940184799999999647e-03
4.600000000000000000e+03,2.345294499999999935e-02,9.103096999999999231e-03,8.518812999999999646e-04,1.349796500000000066e-02,1.826594000000000134e-02,4.437359999999999569e-03,8.636478500000000121e-04,1.296493200000000019e-02,4.873576600000000328e-03
4.700000000000000000e+03,2.325552300000000017e-02,9.005103000000000413e-03,8.425297599999999549e-04,1.340789199999999938e-02,1.813339300000000112e-02,4.399901000000000333e-03,8.559906999999999629e-04,1.287750099999999953e-02,4.809160699999999629e-03
4.800000000000000000e+03,2.306471599999999900e-02,8.909510000000000693e-03,8.337729400000000240e-04,1.332143199999999937e-02,1.800601699999999916e-02,4.363811599999999763e-03,8.488463400000000481e-04,1.279335900000000067e-02,4.746748000000000287e-03
4.900000000000000000e+03,2.287967899999999999e-02,8.816159000000000495e-03,8.255546999999999582e-04,1.323796399999999963e-02,1.788297999999999971e-02,4.328944700000000173e-03,8.421656999999999928e-04,1.271187049999999985e-02,4.686218699999999612e-03
4.999000000000000000e+03,2.229776400000000117e-02,1.049293599999999958e-02,8.588108499999999633e-04,1.094601800000000007e-02,2.121592300000000111e-02,9.873372499999999788e-03,9.175736299999999544e-04,1.042497700000000020e-02,1.245316800000000057e-02


==> figs/data/SGD0.01_beta5_NN0.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,7.441335999999999729e+00,1.712259299999999929e+00,2.960427300000000095e+00,2.768649599999999822e+00,6.938460000000000072e+00,1.321233300000000055e+00,2.832640200000000164e+00,2.784586399999999795e+00,2.332575600000000193e+00
1.000000000000000000e+02,4.587662800000000263e-01,4.272969699999999982e-01,1.323064200000000079e-02,1.823865200000000103e-02,3.694616000000000011e-01,3.424182199999999954e-01,1.334251099999999961e-02,1.370087000000000041e-02,5.084243000000000512e-01
2.000000000000000000e+02,4.428707700000000247e-01,3.969163299999999839e-01,1.944312800000000049e-02,2.651130800000000079e-02,3.553646200000000199e-01,3.185896999999999757e-01,1.900044299999999881e-02,1.777449600000000074e-02,5.016205299999999534e-01
3.000000000000000000e+02,4.353918700000000142e-01,3.816512200000000132e-01,2.212710299999999866e-02,3.161356199999999783e-02,3.492625699999999944e-01,3.072052000000000116e-01,2.132241799999999923e-02,2.073494700000000010e-02,4.969890000000000141e-01
4.000000000000000000e+02,4.291429199999999833e-01,3.722626600000000230e-01,2.261052699999999832e-02,3.426974599999999677e-02,3.443414000000000197e-01,3.004925299999999799e-01,2.152695500000000040e-02,2.232191899999999909e-02,4.932888699999999904e-01
5.000000000000000000e+02,4.229779000000000178e-01,3.647377500000000272e-01,2.246558900000000109e-02,3.577456300000000228e-02,3.394791999999999810e-01,2.951448600000000089e-01,2.112083099999999963e-02,2.321350999999999970e-02,4.899530000000000274e-01
6.000000000000000000e+02,4.167633000000000032e-01,3.574076999999999948e-01,2.251966700000000016e-02,3.683594600000000135e-02,3.346192800000000189e-01,2.898837300000000061e-01,2.090375499999999956e-02,2.383178099999999980e-02,4.865438999999999736e-01
7.000000000000000000e+02,5.795854999999999757e-01,4.568380400000000008e-01,7.662924999999999598e-02,4.611819000000000335e-02,5.679000600000000398e-01,4.388636599999999888e-01,7.235323999999999922e-02,5.668317999999999968e-02,4.938568799999999981e-01
8.000000000000000000e+02,4.054271300000000244e-01,3.447565699999999844e-01,2.379051000000000082e-02,3.688004599999999966e-02,3.262356000000000145e-01,2.808488000000000095e-01,2.164321599999999984e-02,2.374355900000000089e-02,4.801555599999999813e-01
9.000000000000000000e+02,4.545112000000000041e-01,3.825253000000000125e-01,4.609113000000000099e-02,2.589475700000000088e-02,4.146819400000000266e-01,3.458950499999999817e-01,4.221906500000000007e-02,2.656781100000000020e-02,4.753225400000000156e-01
1.000000000000000000e+03,3.963971700000000209e-01,3.356759500000000007e-01,2.816905499999999840e-02,3.255215000000000192e-02,3.268238299999999819e-01,2.799389400000000250e-01,2.541820300000000032e-02,2.146670800000000101e-02,4.696724700000000086e-01
1.100000000000000000e+03,3.966779400000000066e-01,3.364770400000000050e-01,3.184930999999999873e-02,2.835156800000000060e-02,3.348806799999999861e-01,2.862427200000000060e-01,2.866701400000000108e-02,1.997095299999999962e-02,4.640666800000000092e-01
1.200000000000000000e+03,4.102461299999999866e-01,3.443037999999999932e-01,4.040871599999999730e-02,2.553362199999999888e-02,3.623611999999999944e-01,3.039420999999999928e-01,3.637857399999999686e-02,2.204051799999999853e-02,4.589082299999999726e-01
1.300000000000000000e+03,4.014716700000000027e-01,3.342480400000000240e-01,4.077449400000000140e-02,2.644914799999999871e-02,3.531986799999999871e-01,2.943996999999999864e-01,3.673571700000000106e-02,2.206324999999999953e-02,4.534283599999999748e-01
1.400000000000000000e+03,3.905085999999999835e-01,3.233812500000000090e-01,3.970490799999999709e-02,2.742241299999999965e-02,3.402296000000000209e-01,2.828621000000000052e-01,3.580781999999999715e-02,2.155967400000000089e-02,4.475475500000000162e-01
1.500000000000000000e+03,3.847529599999999772e-01,3.167592599999999869e-01,4.030854999999999855e-02,2.768514000000000044e-02,3.356723500000000082e-01,2.775916500000000231e-01,3.637494000000000144e-02,2.170577500000000007e-02,4.414844800000000125e-01
1.600000000000000000e+03,3.806022700000000203e-01,3.114910699999999810e-01,4.148672999999999944e-02,2.762446400000000135e-02,3.341095399999999827e-01,2.745637599999999900e-01,3.745382299999999720e-02,2.209196199999999971e-02,4.349654299999999862e-01
1.700000000000000000e+03,3.757164499999999796e-01,3.055958200000000180e-01,4.251066600000000251e-02,2.760997199999999999e-02,3.317287600000000114e-01,2.708880300000000019e-01,3.840910299999999999e-02,2.243160300000000135e-02,4.278408000000000211e-01
1.800000000000000000e+03,3.696829699999999996e-01,2.987430999999999837e-01,4.332736000000000226e-02,2.761251099999999931e-02,3.278827699999999901e-01,2.660870599999999864e-01,3.920561999999999658e-02,2.259010399999999974e-02,4.200158700000000134e-01
1.900000000000000000e+03,3.632594000000000101e-01,2.914543199999999890e-01,4.426792300000000069e-02,2.753718000000000138e-02,3.237513300000000038e-01,2.609351999999999783e-01,4.015504200000000190e-02,2.266109700000000157e-02,4.114873000000000003e-01
2.000000000000000000e+03,3.569542499999999730e-01,2.840659600000000062e-01,4.550809799999999683e-02,2.738018500000000133e-02,3.200747700000000084e-01,2.558984499999999995e-01,4.143235499999999710e-02,2.274397800000000150e-02,4.022854599999999836e-01
2.100000000000000000e+03,3.508003399999999883e-01,2.766139000000000236e-01,4.698871400000000087e-02,2.719772200000000056e-02,3.168255400000000166e-01,2.509629400000000232e-01,4.299806999999999935e-02,2.286451899999999982e-02,3.924461300000000041e-01
2.200000000000000000e+03,3.446523499999999962e-01,2.690567400000000164e-01,4.855435699999999938e-02,2.704126000000000099e-02,3.137199299999999802e-01,2.459933900000000062e-01,4.471813000000000177e-02,2.300839999999999830e-02,3.820041399999999920e-01
2.300000000000000000e+03,3.383709500000000037e-01,2.613880299999999934e-01,5.005120999999999876e-02,2.693170699999999917e-02,3.105329299999999848e-01,2.409266200000000080e-01,4.645038800000000218e-02,2.315593499999999902e-02,3.709868199999999949e-01
2.400000000000000000e+03,3.318495499999999931e-01,2.536287999999999876e-01,5.135486300000000059e-02,2.686590300000000001e-02,3.071349600000000124e-01,2.357709000000000055e-01,4.807003199999999865e-02,2.329404100000000144e-02,3.594086499999999962e-01
2.500000000000000000e+03,3.249911699999999959e-01,2.457913999999999932e-01,5.237193400000000193e-02,2.682782499999999959e-02,3.034373799999999788e-01,2.305523800000000012e-01,4.947125499999999870e-02,2.341374800000000159e-02,3.472674199999999933e-01
2.600000000000000000e+03,3.176827700000000032e-01,2.378536800000000118e-01,5.303464000000000095e-02,2.679447500000000162e-02,2.993369699999999800e-01,2.252706999999999904e-01,5.056397599999999659e-02,2.350228700000000018e-02,3.345447500000000018e-01
2.700000000000000000e+03,3.097818999999999989e-01,2.297546900000000114e-01,5.329048299999999960e-02,2.673674200000000084e-02,2.946840000000000015e-01,2.198805000000000065e-01,5.126818300000000189e-02,2.353530200000000100e-02,3.212081199999999859e-01
2.800000000000000000e+03,3.011166499999999857e-01,2.214148499999999964e-01,5.308610600000000096e-02,2.661566799999999858e-02,2.892835699999999899e-01,2.143062799999999879e-01,5.150376000000000259e-02,2.347352499999999856e-02,3.072104800000000080e-01
2.900000000000000000e+03,2.915259599999999729e-01,2.127915900000000027e-01,5.235652600000000045e-02,2.637787200000000012e-02,2.829622999999999999e-01,2.085024099999999991e-01,5.118390999999999913e-02,2.327597500000000083e-02,2.924842500000000012e-01
3.000000000000000000e+03,2.809905699999999951e-01,2.039617999999999987e-01,5.106641399999999748e-02,2.596234199999999936e-02,2.757647599999999977e-01,2.025573699999999866e-01,5.025703000000000115e-02,2.295035700000000109e-02,2.769485400000000208e-01
3.100000000000000000e+03,2.696958799999999989e-01,1.950358600000000053e-01,4.931035999999999753e-02,2.534965999999999955e-02,2.679978599999999767e-01,1.965979300000000041e-01,4.881095500000000309e-02,2.258896499999999904e-02,2.605802400000000185e-01
3.200000000000000000e+03,2.573447799999999952e-01,1.856184300000000009e-01,4.715501999999999888e-02,2.457134199999999949e-02,2.591450800000000276e-01,1.901134299999999999e-01,4.691533700000000140e-02,2.211633299999999844e-02,2.435267899999999930e-01
3.300000000000000000e+03,2.429620999999999864e-01,1.750570499999999918e-01,4.439172999999999730e-02,2.351333800000000168e-02,2.476913500000000046e-01,1.822252000000000038e-01,4.435817000000000232e-02,2.110798800000000114e-02,2.260801500000000075e-01
3.400000000000000000e+03,2.270752199999999943e-01,1.638424099999999939e-01,4.112163600000000307e-02,2.211118100000000058e-02,2.342434700000000092e-01,1.734202999999999995e-01,4.121432500000000304e-02,1.960883700000000049e-02,2.087023600000000034e-01
3.500000000000000000e+03,2.116165899999999933e-01,1.530344200000000043e-01,3.795946000000000042e-02,2.062272000000000063e-02,2.212764999999999871e-01,1.649354799999999954e-01,3.807717199999999941e-02,1.826385200000000056e-02,1.919920300000000080e-01
3.600000000000000000e+03,1.969094700000000031e-01,1.426362399999999975e-01,3.509319200000000222e-02,1.918004800000000162e-02,2.089484000000000063e-01,1.566665299999999983e-01,3.515294599999999742e-02,1.712892400000000023e-02,1.763642900000000069e-01
3.700000000000000000e+03,1.827781500000000003e-01,1.326703700000000097e-01,3.234192699999999948e-02,1.776585400000000106e-02,1.968891299999999955e-01,1.484807700000000119e-01,3.232451000000000074e-02,1.608384800000000128e-02,1.619290600000000135e-01
3.800000000000000000e+03,1.696159799999999995e-01,1.235086299999999943e-01,2.960842799999999914e-02,1.649892000000000025e-02,1.855992099999999867e-01,1.407345700000000033e-01,2.954536899999999841e-02,1.531927599999999973e-02,1.486630100000000121e-01
3.900000000000000000e+03,1.576621400000000062e-01,1.152684699999999979e-01,2.685791400000000009e-02,1.553575899999999968e-02,1.753614099999999953e-01,1.335793600000000081e-01,2.679232499999999878e-02,1.498972099999999925e-02,1.365328000000000097e-01
4.000000000000000000e+03,1.470803800000000106e-01,1.079327800000000059e-01,2.414593500000000031e-02,1.500165900000000052e-02,1.663690999999999920e-01,1.270757799999999993e-01,2.411554600000000159e-02,1.517777699999999994e-02,1.255294700000000041e-01
4.100000000000000000e+03,1.379069500000000004e-01,1.014078100000000010e-01,2.156983300000000006e-02,1.492931299999999961e-02,1.586664899999999934e-01,1.212131459999999938e-01,2.160022799999999910e-02,1.585312700000000158e-02,1.156633799999999962e-01
4.200000000000000000e+03,1.301081600000000005e-01,9.560800999999999328e-02,1.922761300000000104e-02,1.527253599999999975e-02,1.522324800000000034e-01,1.159781700000000054e-01,1.933183299999999966e-02,1.692249300000000026e-02,1.069255249999999935e-01
4.300000000000000000e+03,1.235952899999999965e-01,9.046806000000000292e-02,1.718308600000000019e-02,1.594414400000000037e-02,1.469864200000000065e-01,1.113519099999999984e-01,1.736251999999999934e-02,1.827198999999999837e-02,9.927365000000000494e-02
4.400000000000000000e+03,1.182176499999999936e-01,8.592345599999999528e-02,1.545552600000000068e-02,1.683866399999999972e-02,1.427728699999999962e-01,1.072892250000000020e-01,1.570166300000000112e-02,1.978198299999999951e-02,9.263488999999999751e-02
4.500000000000000000e+03,1.137977700000000064e-01,8.190959999999999908e-02,1.403304600000000041e-02,1.785512499999999947e-02,1.394049099999999930e-01,1.037278249999999957e-01,1.433034799999999970e-02,2.134673899999999999e-02,8.691498000000000279e-02
4.600000000000000000e+03,1.101367099999999988e-01,7.835485000000000366e-02,1.288382599999999926e-02,1.889802999999999969e-02,1.366724699999999904e-01,1.005892599999999998e-01,1.321330400000000037e-02,2.286989799999999962e-02,8.200665999999999511e-02
4.700000000000000000e+03,1.070457799999999932e-01,7.519032999999999967e-02,1.196748499999999993e-02,1.988795999999999967e-02,1.343797899999999990e-01,9.779551000000000216e-02,1.230991000000000030e-02,2.427437199999999892e-02,7.779756000000000171e-02
4.800000000000000000e+03,1.043537499999999951e-01,7.235152999999999723e-02,1.123924500000000014e-02,2.076296999999999865e-02,1.323521699999999912e-01,9.527328999999999659e-02,1.157745200000000023e-02,2.550142299999999876e-02,7.417580000000000007e-02
4.900000000000000000e+03,1.019246899999999983e-01,6.978308399999999523e-02,1.065541400000000020e-02,2.148618999999999876e-02,1.304550800000000010e-01,9.296097600000000072e-02,1.097536550000000055e-02,2.651872900000000130e-02,7.103566000000000047e-02
4.999000000000000000e+03,1.000049999999999967e-01,6.193216499999999736e-02,1.375414200000000045e-02,2.431869099999999992e-02,1.254918600000000106e-01,8.065121000000000095e-02,1.357595999999999976e-02,3.126468999999999776e-02,7.590318499999999802e-02


==> figs/data/SGD0.01_beta5_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_test,bcp_loss_test,u_MSE
0.000000000000000000e+00,5.500169000000000308e-01,5.321985500000000480e-01,1.224770799999999951e-02,5.570639399999999762e-03,5.682831400000000199e-01,5.528608600000000095e-01,1.143472799999999991e-02,3.987534400000000180e-03,5.007789999999999742e-01
1.000000000000000000e+02,4.478446200000000266e-01,4.192942700000000245e-01,2.005225600000000094e-02,8.498109999999999692e-03,4.778016999999999959e-01,4.471731199999999795e-01,1.981457699999999988e-02,1.081402000000000058e-02,5.072890500000000191e-01
2.000000000000000000e+02,4.213882999999999934e-01,3.839332500000000037e-01,2.118926700000000121e-02,1.626578899999999925e-02,4.521697199999999972e-01,4.111892999999999798e-01,2.032686800000000141e-02,2.065354399999999938e-02,5.068437999999999555e-01
3.000000000000000000e+02,4.003133999999999859e-01,3.517856300000000158e-01,2.324263000000000023e-02,2.528515300000000118e-02,4.327391700000000063e-01,3.780046000000000239e-01,2.275407000000000124e-02,3.198049199999999925e-02,5.028890400000000094e-01
4.000000000000000000e+02,3.897565000000000057e-01,3.381233799999999734e-01,2.321233799999999903e-02,2.842076099999999925e-02,4.234665599999999919e-01,3.641782000000000075e-01,2.340262800000000171e-02,3.588573600000000141e-02,4.961068299999999986e-01
5.000000000000000000e+02,6.086262000000000061e-01,4.281941400000000009e-01,1.173606960000000005e-01,6.307137999999999634e-02,5.435233999999999899e-01,3.791717299999999846e-01,1.192038950000000042e-01,4.514776000000000206e-02,5.194112699999999805e-01
6.000000000000000000e+02,3.607659999999999756e-01,2.949046000000000167e-01,3.023740299999999950e-02,3.562401199999999657e-02,3.942527200000000009e-01,3.188533000000000062e-01,3.095409000000000008e-02,4.444533600000000195e-02,4.708435499999999996e-01
7.000000000000000000e+02,3.463769999999999905e-01,2.787548300000000090e-01,3.204590499999999953e-02,3.557625400000000160e-02,3.775907000000000013e-01,3.012125199999999836e-01,3.242960200000000182e-02,4.394856500000000193e-02,4.523223599999999789e-01
8.000000000000000000e+02,3.343721000000000054e-01,2.687279599999999880e-01,3.566753500000000021e-02,2.997659500000000171e-02,3.498489300000000024e-01,2.807975999999999805e-01,3.559687999999999741e-02,3.345445500000000100e-02,4.249538999999999955e-01
9.000000000000000000e+02,3.394003800000000015e-01,2.682764999999999733e-01,3.964005799999999885e-02,3.148379500000000192e-02,3.349893400000000243e-01,2.676660399999999940e-01,3.903842700000000054e-02,2.828488100000000130e-02,3.907424500000000189e-01
1.000000000000000000e+03,2.978550999999999838e-01,2.314639800000000136e-01,3.430724500000000010e-02,3.208385999999999877e-02,2.975694999999999868e-01,2.341274499999999870e-01,3.362416499999999753e-02,2.981792000000000123e-02,3.445263199999999970e-01
1.100000000000000000e+03,2.734889400000000137e-01,2.082715499999999997e-01,3.067365799999999948e-02,3.454373399999999955e-02,2.661400700000000064e-01,2.067983599999999866e-01,3.078962899999999892e-02,2.855209599999999903e-02,2.919643499999999836e-01
1.200000000000000000e+03,2.489298899999999870e-01,1.860865700000000067e-01,2.644494999999999832e-02,3.639839000000000269e-02,2.356776899999999952e-01,1.813982899999999898e-01,2.759403699999999834e-02,2.668536499999999909e-02,2.432863100000000056e-01
1.300000000000000000e+03,2.365119800000000105e-01,1.709351199999999960e-01,2.481757700000000039e-02,4.075927299999999864e-02,2.182729700000000106e-01,1.634971199999999958e-01,2.638563000000000019e-02,2.839021200000000147e-02,2.088883500000000004e-01
1.400000000000000000e+03,2.306116400000000066e-01,1.596300900000000023e-01,2.618958000000000050e-02,4.479196700000000197e-02,2.099239400000000033e-01,1.510886999999999925e-01,2.733983099999999847e-02,3.149540299999999821e-02,1.891665499999999889e-01
1.500000000000000000e+03,2.250956400000000135e-01,1.500947900000000057e-01,2.853371600000000063e-02,4.646713999999999706e-02,2.034600799999999876e-01,1.416203799999999902e-01,2.887966700000000123e-02,3.296002399999999749e-02,1.778905199999999964e-01
1.600000000000000000e+03,2.185178999999999871e-01,1.418047000000000057e-01,3.031483700000000073e-02,4.639838000000000295e-02,1.965540199999999960e-01,1.338445799999999908e-01,2.989317699999999994e-02,3.281625700000000145e-02,1.701386099999999957e-01
1.700000000000000000e+03,2.114751199999999887e-01,1.346469499999999875e-01,3.124907400000000168e-02,4.557908699999999730e-02,1.894411000000000012e-01,1.272549199999999936e-01,3.022670599999999902e-02,3.195947799999999950e-02,1.637776499999999968e-01
1.800000000000000000e+03,2.045337700000000036e-01,1.284684100000000051e-01,3.153180700000000197e-02,4.453355400000000297e-02,1.825437199999999927e-01,1.215586139999999954e-01,3.006673799999999910e-02,3.091836699999999868e-02,1.580805299999999969e-01
1.900000000000000000e+03,1.979458500000000065e-01,1.230819600000000041e-01,3.139744299999999710e-02,4.346645300000000212e-02,1.760488900000000134e-01,1.165405959999999963e-01,2.961197299999999977e-02,2.989632500000000137e-02,1.528096600000000138e-01
2.000000000000000000e+03,1.917802200000000012e-01,1.183175000000000060e-01,3.101579800000000067e-02,4.244692600000000288e-02,1.699947099999999933e-01,1.120409740000000015e-01,2.900126000000000093e-02,2.895247999999999919e-02,1.478774700000000109e-01
2.100000000000000000e+03,1.860287200000000085e-01,1.140411350000000018e-01,3.049364499999999978e-02,4.149394499999999736e-02,1.643580000000000041e-01,1.079447899999999988e-01,2.831887599999999977e-02,2.809433799999999995e-02,1.432417599999999958e-01
2.200000000000000000e+03,1.806581200000000054e-01,1.101540500000000034e-01,2.989446000000000117e-02,4.060961300000000274e-02,1.590984000000000009e-01,1.041716560000000014e-01,2.761227299999999968e-02,2.731446400000000010e-02,1.388746999999999898e-01
2.300000000000000000e+03,1.756268099999999943e-01,1.065834759999999964e-01,2.925459899999999919e-02,3.978873399999999921e-02,1.541713600000000073e-01,1.006639200000000040e-01,2.690624000000000141e-02,2.660119199999999920e-02,1.347532100000000121e-01
2.400000000000000000e+03,1.708961099999999900e-01,1.032763299999999995e-01,2.859509000000000009e-02,3.902469000000000077e-02,1.495374700000000057e-01,9.738020000000000009e-02,2.621327500000000116e-02,2.594400200000000073e-02,1.308567800000000059e-01
2.500000000000000000e+03,1.664291900000000046e-01,1.001919099999999951e-01,2.792784800000000164e-02,3.830941999999999681e-02,1.451606799999999864e-01,9.428886999999999685e-02,2.553892500000000051e-02,2.533289000000000027e-02,1.271661000000000041e-01
2.600000000000000000e+03,1.621929900000000091e-01,9.729852499999999682e-02,2.725975200000000168e-02,3.763470800000000283e-02,1.410089999999999955e-01,9.136489000000000416e-02,2.488507900000000092e-02,2.475903399999999921e-02,1.236629560000000044e-01
2.700000000000000000e+03,1.581609099999999879e-01,9.457105000000000372e-02,2.659577999999999942e-02,3.699408500000000294e-02,1.370574699999999868e-01,8.858839999999999770e-02,2.425273099999999959e-02,2.421633700000000097e-02,1.203307359999999937e-01
2.800000000000000000e+03,1.543079800000000112e-01,9.198817600000000483e-02,2.593901200000000087e-02,3.638079000000000313e-02,1.332830000000000126e-01,8.594216999999999829e-02,2.364184999999999898e-02,2.369898599999999828e-02,1.171535699999999985e-01
2.900000000000000000e+03,1.506136399999999931e-01,8.953182399999999597e-02,2.529214999999999935e-02,3.578966499999999828e-02,1.296666999999999959e-01,8.341113999999999473e-02,2.305249300000000029e-02,2.320306399999999894e-02,1.141169149999999993e-01
3.000000000000000000e+03,1.470598899999999987e-01,8.718599000000000487e-02,2.465761799999999920e-02,3.521628699999999890e-02,1.261925399999999919e-01,8.098197000000000034e-02,2.248481999999999911e-02,2.272574000000000122e-02,1.112072100000000008e-01
3.100000000000000000e+03,1.436297300000000110e-01,8.493583999999999856e-02,2.403739499999999960e-02,3.465649500000000244e-02,1.228454400000000002e-01,7.864190999999999543e-02,2.193897200000000103e-02,2.226456300000000110e-02,1.084115799999999935e-01
3.200000000000000000e+03,1.403087100000000031e-01,8.276791999999999483e-02,2.343355899999999964e-02,3.410722699999999691e-02,1.196132000000000029e-01,7.637944000000000677e-02,2.141536999999999955e-02,2.181839600000000032e-02,1.057182849999999952e-01
3.300000000000000000e+03,1.370812399999999931e-01,8.066893999999999454e-02,2.284759299999999937e-02,3.356470500000000023e-02,1.164825560000000010e-01,7.418288000000000659e-02,2.091410399999999933e-02,2.138556999999999958e-02,1.031157300000000027e-01
3.400000000000000000e+03,1.339347700000000085e-01,7.862679999999999669e-02,2.228128199999999948e-02,3.302668400000000060e-02,1.134435500000000041e-01,7.204169000000000544e-02,2.043567400000000089e-02,2.096618999999999913e-02,1.005934799999999990e-01
3.500000000000000000e+03,1.308558900000000025e-01,7.662958000000000269e-02,2.173587000000000088e-02,3.249044000000000237e-02,1.104853600000000047e-01,6.994533499999999737e-02,1.998020500000000088e-02,2.055981399999999917e-02,9.814146999999999454e-02
3.600000000000000000e+03,1.278311000000000031e-01,7.466554999999999720e-02,2.121215300000000095e-02,3.195340599999999670e-02,1.075977459999999941e-01,6.788358999999999366e-02,1.954747700000000060e-02,2.016668199999999828e-02,9.574988500000000680e-02
3.700000000000000000e+03,1.248497400000000007e-01,7.272420000000000273e-02,2.071109599999999829e-02,3.141443800000000286e-02,1.047730149999999971e-01,6.584734500000000157e-02,1.913745500000000113e-02,1.978821299999999894e-02,9.341016400000000386e-02
3.800000000000000000e+03,1.219010700000000003e-01,7.079536999999999636e-02,2.023297400000000079e-02,3.087272500000000017e-02,1.020037399999999955e-01,6.382792399999999422e-02,1.874950499999999964e-02,1.942630500000000135e-02,9.111408999999999481e-02
3.900000000000000000e+03,1.189767939999999968e-01,6.887010999999999827e-02,1.977792600000000123e-02,3.032875800000000080e-02,9.928472000000000686e-02,6.181782000000000249e-02,1.838279099999999902e-02,1.908410899999999841e-02,8.885450999999999766e-02
4.000000000000000000e+03,1.160710159999999991e-01,6.694066499999999642e-02,1.934576199999999899e-02,2.978458599999999831e-02,9.661316000000000348e-02,5.981086599999999726e-02,1.803622200000000106e-02,1.876607500000000012e-02,8.662527999999999895e-02
4.100000000000000000e+03,1.131808200000000014e-01,6.500096599999999336e-02,1.893606999999999929e-02,2.924378999999999867e-02,9.398885999999999352e-02,5.780260300000000101e-02,1.770841700000000060e-02,1.847783299999999906e-02,8.442176999999999321e-02
4.200000000000000000e+03,1.103063999999999989e-01,6.304671000000000580e-02,1.854809400000000108e-02,2.871159800000000137e-02,9.141430000000000389e-02,5.579043000000000196e-02,1.739756599999999973e-02,1.822630299999999925e-02,8.224074500000000398e-02
4.300000000000000000e+03,1.074517700000000020e-01,6.107590699999999873e-02,1.818082899999999905e-02,2.819502700000000098e-02,8.889518999999999893e-02,5.377414999999999973e-02,1.710172399999999870e-02,1.801931699999999997e-02,8.008078999999999892e-02
4.400000000000000000e+03,1.046251900000000068e-01,5.908918400000000293e-02,1.783323800000000126e-02,2.770276600000000020e-02,8.644021999999999817e-02,5.175603599999999832e-02,1.681869799999999998e-02,1.786548799999999881e-02,7.794260000000000077e-02
4.500000000000000000e+03,1.018378139999999987e-01,5.708958000000000088e-02,1.750378299999999845e-02,2.724444700000000150e-02,8.406028000000000111e-02,4.974086999999999953e-02,1.654603099999999924e-02,1.777338200000000076e-02,7.582851999999999648e-02
4.600000000000000000e+03,9.910388000000000530e-02,5.508279800000000226e-02,1.719076599999999969e-02,2.683031599999999989e-02,8.176751399999999947e-02,4.773592000000000113e-02,1.628109299999999995e-02,1.775050300000000081e-02,7.374256999999999340e-02
4.700000000000000000e+03,9.644014400000000542e-02,5.307723999999999775e-02,1.689228599999999941e-02,2.647061800000000131e-02,7.957480999999999582e-02,4.575081500000000023e-02,1.602127199999999960e-02,1.780271900000000157e-02,7.169029000000000373e-02
4.800000000000000000e+03,9.386510000000000686e-02,5.108368399999999726e-02,1.660641300000000042e-02,2.617499599999999899e-02,7.749469000000000496e-02,4.379704599999999920e-02,1.576418799999999842e-02,1.793345299999999851e-02,6.967807600000000545e-02
4.900000000000000000e+03,9.139313999999999771e-02,4.911364199999999902e-02,1.633023999999999934e-02,2.594926200000000072e-02,7.553366000000000247e-02,4.188637399999999705e-02,1.550692700000000021e-02,1.814035300000000142e-02,6.771138000000000157e-02
4.999000000000000000e+03,8.823741000000000223e-02,3.791275000000000200e-02,1.620179000000000064e-02,3.412287299999999801e-02,8.270252000000000159e-02,3.353582699999999722e-02,1.634174799999999969e-02,3.282494500000000121e-02,5.738285600000000292e-02


==> figs/data/beta.csv <==
beta,bbi0,bbi1,adam0,adam1,lbfgs0,lbfgs1,sgd0,sgd1
1.000000000000000000e+00,1.017143249999999952e-03,1.743240350000000024e-04,1.423186904503381811e-05,4.192633014099556021e-06,1.234359790000000029e-06,1.565235550000000063e-06,2.010139000000000023e-02,4.235990000000000241e-03
5.000000000000000000e+00,2.619041100000000233e-01,6.465646440000000000e-04,1.061439943441655487e-04,1.127063696912955493e-04,1.326788269999999956e-06,2.565191149999999893e-07,9.670199000000000156e-02,6.440095999999999321e-02
1.500000000000000000e+01,5.383808900000000008e-01,5.241021500000000444e-01,1.078133587725460529e-03,5.156100087333470583e-04,1.046869289999999948e-04,4.181357330000000328e-06,5.021748200000000217e-01,5.011097500000000204e-01
3.000000000000000000e+01,5.696831900000000060e-01,6.125012899999999760e-01,2.567466907203197479e-02,2.476100176572799683e-01,3.164723199999999736e-01,4.344338600000000050e-01,5.164551099999999950e-01,5.354562699999999564e-01


==> figs/data/curv_Adam_alpha_0.01_beta_1.0_lr0.0001_NN1.csv <==
curvature,Vk_2,Vkm1_2,Vkm1Vk
1.000000045813705e-18,0.0012690790463238955,0.0,0.0
1.9914753437042236,0.0006733678164891899,0.0012690790463238955,0.0008603656897321343
1.261262059211731,0.00037101804628036916,0.0006733678164891899,0.00040410328074358404
2.1331536769866943,0.0003611404390539974,0.00037101804628036916,0.00032454257598146796
7.48260498046875,0.0003578562755137682,0.0003611404390539974,0.0003562997153494507
4.487941265106201,0.0003219936043024063,0.0003578562755137682,0.00033178337616845965
3.9735734462738037,0.0003122940252069384,0.0003219936043024063,0.0003072135732509196
7.257436752319336,0.0003126482479274273,0.0003122940252069384,0.00030948768835514784
11.75072193145752,0.00029621546855196357,0.0003126482479274273,0.00030327559215947986
7.410423755645752,0.00027593947015702724,0.00029621546855196357,0.0002834629558492452
8.531912803649902,0.00026447040727362037,0.00027593947015702724,0.00026836025062948465
14.249770164489746,0.0002580198924988508,0.00026447040727362037,0.000260597444139421
14.404080390930176,0.00025348778581246734,0.0002580198924988508,0.00025513808941468596
14.466225624084473,0.00025086215464398265,0.00025348778581246734,0.0002515750820748508
18.54775619506836,0.0002486384764779359,0.00025086215464398265,0.0002493883075658232
19.346525192260742,0.0002460925607010722,0.0002486384764779359,0.0002470354666002095
19.132991790771484,0.00024402486451435834,0.0002460925607010722,0.0002447249135002494
22.748096466064453,0.00024269832647405565,0.00024402486451435834,0.0002431272150715813
27.166259765625,0.00024177301384042948,0.00024269832647405565,0.00024207218666560948
29.267507553100586,0.0002410567831248045,0.00024177301384042948,0.0002412745961919427
32.13560485839844,0.0002404242695774883,0.0002410567831248045,0.0002406245330348611
34.708396911621094,0.0002397569187451154,0.0002404242695774883,0.00023999146651476622
36.17088317871094,0.0002390451991232112,0.0002397569187451154,0.0002393100585322827
38.75901794433594,0.0002382982347626239,0.0002390451991232112,0.00023859272187110037
41.977294921875,0.00023748746025376022,0.0002382982347626239,0.0002378257195232436
44.42729187011719,0.0002365778636885807,0.00023748746025376022,0.00023697290453128517
46.425811767578125,0.00023553900246042758,0.0002365778636885807,0.0002360038342885673
48.047550201416016,0.0002343428204767406,0.00023553900246042758,0.00023489001614507288
49.353302001953125,0.0002329687704332173,0.0002343428204767406,0.0002336075995117426
50.80134201049805,0.00023140484699979424,0.0002329687704332173,0.00023214130487758666
52.280033111572266,0.00022963996161706746,0.00023140484699979424,0.00023047935974318534
53.457420349121094,0.00022766593610867858,0.00022963996161706746,0.0002286116505274549
54.31263732910156,0.0002254790160804987,0.00022766593610867858,0.00022653229825664312
54.945838928222656,0.00022307888139039278,0.0002254790160804987,0.0002242394839413464
55.47111511230469,0.00022046882077120245,0.00022307888139039278,0.00022173489560373127
55.92841720581055,0.00021765529527328908,0.00022046882077120245,0.00021902346634306014
56.305335998535156,0.00021464760357048362,0.00021765529527328908,0.000216113097849302
56.58281326293945,0.00021145724167581648,0.00021464760357048362,0.00021301416563801467
56.7091064453125,0.0002080968552036211,0.00021145724167581648,0.00020973871869500726
56.747169494628906,0.00020458055951166898,0.0002080968552036211,0.000206300217541866
56.760231018066406,0.00020092415797989815,0.00020458055951166898,0.00020271370885893703
56.69512939453125,0.00019714250811375678,0.00020092415797989815,0.0001989944721572101
56.57786178588867,0.00019325345056131482,0.00019714250811375678,0.0001951588928932324
56.387779235839844,0.0001892735017463565,0.00019325345056131482,0.0001912241568788886
56.12480926513672,0.00018522029859013855,0.0001892735017463565,0.00018720734806265682
55.76849365234375,0.0001811109104892239,0.00018522029859013855,0.0001831257832236588
55.36187744140625,0.00017696311988402158,0.0001811109104892239,0.00017899695376399904
54.85832214355469,0.00017279510211665183,0.00017696311988402158,0.00017483881674706936
54.29539108276367,0.00016862349002622068,0.00017279510211665183,0.0001706687908153981
53.64909744262695,0.0001644655130803585,0.00016862349002622068,0.00016650379984639585
52.93811798095703,0.0001603391719982028,0.0001644655130803585,0.0001623614807613194
52.1279182434082,0.0001562597171869129,0.0001603391719982028,0.00015825840819161385
51.266090393066406,0.00015224468370433897,0.0001562597171869129,0.0001542110403534025
50.365482330322266,0.00014830840518698096,0.00015224468370433897,0.00015023529704194516
49.3964958190918,0.0001444675144739449,0.00014830840518698096,0.00014634663239121437
48.43389892578125,0.00014073521015234292,0.0001444675144739449,0.00014256003487389535
47.45337677001953,0.00013712630607187748,0.00014073521015234292,0.00013888947432860732
46.46696090698242,0.00013365263293962926,0.00013712630607187748,0.00013534826575778425
45.5121955871582,0.00013032664719503373,0.00013365263293962926,0.00013194858911447227
44.59632873535156,0.0001271600485779345,0.00013032664719503373,0.00012870252248831093
43.72548294067383,0.0001241620775545016,0.0001271600485779345,0.00012562052870634943
42.91938018798828,0.00012134185089962557,0.0001241620775545016,0.00012271179002709687
42.16535568237305,0.00011870687012560666,0.00012134185089962557,0.00011998460104223341
41.521602630615234,0.00011626391642494127,0.00011870687012560666,0.0001174461649497971
40.95774841308594,0.00011401868687244132,0.00011626391642494127,0.00011510266631375998
40.495704650878906,0.00011197378626093268,0.00011401868687244132,0.00011295826698187739
40.1400146484375,0.00011013264156645164,0.00011197378626093268,0.0001110159937525168
39.896095275878906,0.0001084971081581898,0.00011013264156645164,0.00010927848052233458
39.776832580566406,0.00010706657485570759,0.0001084971081581898,0.0001077463457477279
39.769290924072266,0.00010584071424091235,0.00010706657485570759,0.00010641910193953663
39.889896392822266,0.00010481646313564852,0.00010584071424091235,0.00010529506107559428
40.14252853393555,0.0001039909984683618,0.00010481646313564852,0.00010437126911710948
40.526241302490234,0.0001033595617627725,0.0001039909984683618,0.00010364392073825002
41.05138397216797,0.00010291666694683954,0.0001033595617627725,0.00010310790094081312
41.71369934082031,0.00010265610762871802,0.00010291666694683954,0.00010275733802700415
42.52253723144531,0.00010257103713229299,0.00010265610762871802,0.00010258570546284318
43.487022399902344,0.0001026535319397226,0.00010257103713229299,0.00010258561815135181
44.59981155395508,0.00010289435158483684,0.0001026535319397226,0.00010274847591063008
45.85727310180664,0.0001032853324431926,0.00010289435158483684,0.00010306554759154096
47.27817153930664,0.00010381645552115515,0.0001032853324431926,0.00010352776735089719
48.86595916748047,0.00010447826207382604,0.00010381645552115515,0.00010412538540549576
50.59516525268555,0.00010526093683438376,0.00010447826207382604,0.00010484873200766742
52.46464538574219,0.00010615377686917782,0.00010526093683438376,0.00010568754805717617
54.48051452636719,0.00010714703967096284,0.00010615377686917782,0.0001066316181095317
56.63578796386719,0.00010823065531440079,0.00010714703967096284,0.00010767103231046349
58.8891716003418,0.00010939415369648486,0.00010823065531440079,0.00010879549517994747
61.28321838378906,0.00011062692647101358,0.00010939415369648486,0.00010999450751114637
63.770843505859375,0.000111919674964156,0.00011062692647101358,0.00011125808669021353
66.32725524902344,0.00011326243838993832,0.000111919674964156,0.0001125766066252254
68.86605072021484,0.00011464563431218266,0.00011326243838993832,0.00011394028115319088
71.43997955322266,0.00011606033513089642,0.00011464563431218266,0.00011533987708389759
73.98162078857422,0.00011749636905733496,0.00011606033513089642,0.00011676584836095572
76.47242736816406,0.00011894603085238487,0.00011749636905733496,0.00011820924555649981
78.83666229248047,0.00012039994180668145,0.00011894603085238487,0.00011966153397224844
81.06407928466797,0.00012184882507426664,0.00012039994180668145,0.00012111339310649782
83.15520477294922,0.00012328576121944934,0.00012184882507426664,0.0001225567248184234
85.1927490234375,0.0001247016480192542,0.00012328576121944934,0.00012398354010656476
87.00194549560547,0.00012608899851329625,0.0001247016480192542,0.00012538552982732654
88.6757583618164,0.00012743999832309783,0.00012608899851329625,0.00012675505422521383
90.22962188720703,0.00012874664389528334,0.00012743999832309783,0.00012808421161025763
91.51422119140625,0.00013000125181861222,0.00012874664389528334,0.0001293651293963194
92.63121032714844,0.00013119631330482662,0.00013000125181861222,0.00013059024058748037
93.74553680419922,0.00013232564378995448,0.00013119631330482662,0.00013175270578358322
94.71531677246094,0.0001333804684691131,0.00013232564378995448,0.00013284504530020058
95.52938079833984,0.0001343550975434482,0.0001333804684691131,0.0001338600122835487
96.22566223144531,0.00013524285168386996,0.0001343550975434482,0.00013479142216965556
96.74897766113281,0.00013603680417872965,0.00013524285168386996,0.00013563246466219425
97.43550872802734,0.00013673093053512275,0.00013603680417872965,0.00013637670781463385
97.94249725341797,0.00013731997751165181,0.00013673093053512275,0.00013701846182812005
98.21287536621094,0.0001377984881401062,0.00013731997751165181,0.00013755237159784883
98.54320526123047,0.0001381617330480367,0.0001377984881401062,0.00013797337305732071
98.6800308227539,0.0001384039642289281,0.0001381617330480367,0.0001382761838613078
98.87448120117188,0.00013852317351847887,0.0001384039642289281,0.0001384569623041898
98.77027130126953,0.00013851527182850987,0.00013852317351847887,0.0001385126233799383
98.72108459472656,0.00013837733422406018,0.00013851527182850987,0.00013843968918081373
98.62481689453125,0.00013810758537147194,0.00013837733422406018,0.00013823580229654908
98.27967834472656,0.00013770487566944212,0.00013810758537147194,0.00013789946387987584
97.7396011352539,0.0001371686958009377,0.00013770487566944212,0.0001374298590235412
97.30366516113281,0.0001364989293506369,0.0001371686958009377,0.00013682671124115586
96.67633056640625,0.00013569658040069044,0.0001364989293506369,0.00013609042798634619
96.15087890625,0.0001347636425634846,0.00013569658040069044,0.00013522253721021116
95.29700469970703,0.00013370226952247322,0.0001347636425634846,0.00013422507618088275
94.40763092041016,0.00013251531345304102,0.00013370226952247322,0.00013310056237969548
93.34860229492188,0.00013120741641614586,0.00013251531345304102,0.00013185275020077825
92.39451599121094,0.0001297813287237659,0.00013120741641614586,0.00013048536493442953
91.27967071533203,0.00012824451550841331,0.0001297813287237659,0.00012900348519906402
90.2247085571289,0.00012660035281442106,0.00012824451550841331,0.00012741255341097713
88.9789047241211,0.0001248565095011145,0.00012660035281442106,0.00012571807019412518
87.79669189453125,0.00012301895185373724,0.0001248565095011145,0.00012392690405249596
86.5954818725586,0.0001210943519254215,0.00012301895185373724,0.00012204534141346812
85.32037353515625,0.00011909042223123834,0.0001210943519254215,0.00012008059275103733
84.03345489501953,0.0001170149480458349,0.00011909042223123834,0.00011804040696006268
82.66474151611328,0.00011487494339235127,0.0001170149480458349,0.00011593217641348019
81.48368072509766,0.00011267867375863716,0.00011487494339235127,0.00011376359907444566
80.2559814453125,0.00011043359700124711,0.00011267867375863716,0.00011154249659739435
79.00310516357422,0.000108147862192709,0.00011043359700124711,0.00010927667608484626
77.7768783569336,0.00010582906543277204,0.000108147862192709,0.00010697402467485517
76.59274291992188,0.00010348482464905828,0.00010582906543277204,0.00010464215301908553
75.48030853271484,0.00010112242307513952,0.00010348482464905828,0.00010228852625004947
74.34578704833984,9.874884563032538e-05,0.00010112242307513952,9.992025297833607e-05
73.23685455322266,9.637132461648434e-05,9.874884563032538e-05,9.754446364240721e-05
72.18257141113281,9.399576811119914e-05,9.637132461648434e-05,9.51677211560309e-05
71.12464904785156,9.162878268398345e-05,9.399576811119914e-05,9.279628284275532e-05
70.16327667236328,8.927593444241211e-05,9.162878268398345e-05,9.043625323101878e-05
69.21259307861328,8.694273856235668e-05,8.927593444241211e-05,8.809314749669284e-05
68.28739166259766,8.463385165669024e-05,8.694273856235668e-05,8.577206608606502e-05
67.41548919677734,8.235414861701429e-05,8.463385165669024e-05,8.347777475137264e-05
66.5294418334961,8.010698365978897e-05,8.235414861701429e-05,8.121436258079484e-05
65.72456359863281,7.78975518187508e-05,8.010698365978897e-05,7.898614421719685e-05
64.93397521972656,7.572800677735358e-05,7.78975518187508e-05,7.679675763938576e-05
64.15894317626953,7.360160816460848e-05,7.572800677735358e-05,7.464891677955166e-05
63.40056610107422,7.152095349738374e-05,7.360160816460848e-05,7.254554657265544e-05
62.75029754638672,6.94883638061583e-05,7.152095349738374e-05,7.048912812024355e-05
62.07936477661133,6.750562170054764e-05,6.94883638061583e-05,6.848167686257511e-05
61.414772033691406,6.557401502504945e-05,6.750562170054764e-05,6.652473530266434e-05
60.796329498291016,6.369524635374546e-05,6.557401502504945e-05,6.461980228777975e-05
60.2117919921875,6.186961400089785e-05,6.369524635374546e-05,6.276787462411448e-05
59.624053955078125,6.009860953781754e-05,6.186961400089785e-05,6.096984361647628e-05
59.084938049316406,5.8381687267683446e-05,6.009860953781754e-05,5.922617856413126e-05
58.55082702636719,5.671983672073111e-05,5.8381687267683446e-05,5.753710138378665e-05
58.06752014160156,5.5112661357270554e-05,5.671983672073111e-05,5.590291038970463e-05
57.571533203125,5.356022666092031e-05,5.5112661357270554e-05,5.4323427320923656e-05
57.148094177246094,5.206237256061286e-05,5.356022666092031e-05,5.279862307361327e-05
56.71991729736328,5.0618022214621305e-05,5.206237256061286e-05,5.132785372552462e-05
56.29425811767578,4.922705556964502e-05,5.0618022214621305e-05,4.9910526286112145e-05
55.911224365234375,4.788845399161801e-05,4.922705556964502e-05,4.8546080506639555e-05
55.56523513793945,4.6601206122431904e-05,4.788845399161801e-05,4.723349411506206e-05
55.25797653198242,4.5365202822722495e-05,4.6601206122431904e-05,4.5972214138600975e-05
54.92189025878906,4.417857780936174e-05,4.5365202822722495e-05,4.476122558116913e-05
54.632347106933594,4.3040778109570965e-05,4.417857780936174e-05,4.3599342461675406e-05
54.390689849853516,4.19505377067253e-05,4.3040778109570965e-05,4.2485655285418034e-05
54.19149398803711,4.09066560678184e-05,4.19505377067253e-05,4.1418923501623794e-05
53.98585510253906,3.990760160377249e-05,4.09066560678184e-05,4.039777195430361e-05
53.810176849365234,3.8953061448410153e-05,3.990760160377249e-05,3.94212911487557e-05
53.6649284362793,3.804108564509079e-05,3.8953061448410153e-05,3.8488338759634644e-05
53.565860748291016,3.7170077121118084e-05,3.804108564509079e-05,3.7597150367219e-05
53.485008239746094,3.633986852946691e-05,3.7170077121118084e-05,3.674684194265865e-05
53.429969787597656,3.554851718945429e-05,3.633986852946691e-05,3.5936351196141914e-05
53.40953826904297,3.4794891689671203e-05,3.554851718945429e-05,3.516414653859101e-05
53.424591064453125,3.407728218007833e-05,3.4794891689671203e-05,3.442880552029237e-05
53.46892547607422,3.339542308822274e-05,3.407728218007833e-05,3.372934224898927e-05
53.534305572509766,3.274730624980293e-05,3.339542308822274e-05,3.306461439933628e-05
53.647300720214844,3.213183663319796e-05,3.274730624980293e-05,3.2433075830340385e-05
53.75666427612305,3.154809382976964e-05,3.213183663319796e-05,3.183371518389322e-05
53.96150588989258,3.099448804277927e-05,3.154809382976964e-05,3.1265284633263946e-05
54.17384338378906,3.047016798518598e-05,3.099448804277927e-05,3.0726558179594576e-05
54.37326431274414,2.9974293283885345e-05,3.047016798518598e-05,3.0216680897865444e-05
54.63640594482422,2.9504921258194372e-05,2.9974293283885345e-05,2.9734273994108662e-05
54.936866760253906,2.9061757231829688e-05,2.9504921258194372e-05,2.927821878984105e-05
55.286354064941406,2.864318958017975e-05,2.9061757231829688e-05,2.884755849663634e-05
55.671356201171875,2.8248605303815566e-05,2.864318958017975e-05,2.844118353095837e-05
56.04122543334961,2.7876840249518864e-05,2.8248605303815566e-05,2.805819531204179e-05
56.47541046142578,2.752725049504079e-05,2.7876840249518864e-05,2.769770253507886e-05
56.952919006347656,2.7198195311939344e-05,2.752725049504079e-05,2.7358557417755947e-05
57.48306655883789,2.688947097340133e-05,2.7198195311939344e-05,2.703984318941366e-05
58.0016975402832,2.659970778040588e-05,2.688947097340133e-05,2.6740761313703842e-05
58.53909683227539,2.6328194508096203e-05,2.659970778040588e-05,2.6460278604645282e-05
59.13056182861328,2.6074269044329412e-05,2.6328194508096203e-05,2.6197711122222245e-05
59.7644157409668,2.583714376669377e-05,2.6074269044329412e-05,2.5952333089662716e-05
60.426815032958984,2.5616020138841122e-05,2.583714376669377e-05,2.5723349608597346e-05
61.15004348754883,2.5409855879843235e-05,2.5616020138841122e-05,2.5509843908366747e-05
61.81096267700195,2.5218480004696175e-05,2.5409855879843235e-05,2.5311197532573715e-05
62.54820251464844,2.50408447755035e-05,2.5218480004696175e-05,2.5126813852693886e-05
63.33096694946289,2.4876295356079936e-05,2.50408447755035e-05,2.49558415816864e-05
64.11273956298828,2.4724127797526307e-05,2.4876295356079936e-05,2.479759496054612e-05
64.95059204101562,2.4584182028775103e-05,2.4724127797526307e-05,2.465164834575262e-05
65.74174499511719,2.445561040076427e-05,2.4584182028775103e-05,2.4517488782294095e-05
66.64124298095703,2.4337743525393307e-05,2.445561040076427e-05,2.4394370484515093e-05
67.5215072631836,2.4230277631431818e-05,2.4337743525393307e-05,2.428179868729785e-05
68.43536376953125,2.4132395992637612e-05,2.4230277631431818e-05,2.417921496089548e-05
69.35832214355469,2.404392944299616e-05,2.4132395992637612e-05,2.4086126359179616e-05
70.26097106933594,2.3964439606061205e-05,2.404392944299616e-05,2.4002227291930467e-05
71.23243713378906,2.3893342586234212e-05,2.3964439606061205e-05,2.3927012080093846e-05
72.20557403564453,2.3829881683923304e-05,2.3893342586234212e-05,2.385980769759044e-05
73.17758178710938,2.3774458895786665e-05,2.3829881683923304e-05,2.3800435883458704e-05
74.15864562988281,2.3725955543341115e-05,2.3774458895786665e-05,2.374854011577554e-05
75.14640808105469,2.3684266125201248e-05,2.3725955543341115e-05,2.3703505576122552e-05
76.10452270507812,2.3649407012271695e-05,2.3684266125201248e-05,2.3665290427743457e-05
77.11307525634766,2.3620565116289072e-05,2.3649407012271695e-05,2.363349631195888e-05
78.12006378173828,2.3597645849804394e-05,2.3620565116289072e-05,2.3607670300407335e-05
79.12139129638672,2.3580168999615125e-05,2.3597645849804394e-05,2.358752317377366e-05
80.07369232177734,2.3568050892208703e-05,2.3580168999615125e-05,2.3572771169710904e-05
81.07086944580078,2.3560940462630242e-05,2.3568050892208703e-05,2.3563203285448253e-05
82.00898742675781,2.3558859538752586e-05,2.3560940462630242e-05,2.3558648535981774e-05
83.01073455810547,2.3561351554235443e-05,2.3558859538752586e-05,2.3558895918540657e-05
83.9659423828125,2.356808545300737e-05,2.3561351554235443e-05,2.3563547074445523e-05
84.84368896484375,2.357893026783131e-05,2.356808545300737e-05,2.357236917305272e-05
85.8536148071289,2.35939041886013e-05,2.357893026783131e-05,2.3585314920637757e-05
86.7046127319336,2.3612690711161122e-05,2.35939041886013e-05,2.360222424613312e-05
87.53507232666016,2.363511703151744e-05,2.3612690711161122e-05,2.3622858861926943e-05
88.47430419921875,2.3660923034185544e-05,2.363511703151744e-05,2.364700412726961e-05
89.33910369873047,2.369018693570979e-05,2.3660923034185544e-05,2.3674565454712138e-05
90.20484161376953,2.3722324840491638e-05,2.369018693570979e-05,2.3705291823716834e-05
90.89863586425781,2.375798976572696e-05,2.3722324840491638e-05,2.3739212338114157e-05
91.72929382324219,2.379624856985174e-05,2.375798976572696e-05,2.377619603066705e-05
92.52574920654297,2.3837535991333425e-05,2.379624856985174e-05,2.3815990061848424e-05
93.25277709960938,2.3881437300588004e-05,2.3837535991333425e-05,2.3858603526605293e-05
94.03109741210938,2.3927914298838004e-05,2.3881437300588004e-05,2.390381087025162e-05
94.67012023925781,2.3977101591299288e-05,2.3927914298838004e-05,2.395165756752249e-05
95.42272186279297,2.4028578991419636e-05,2.3977101591299288e-05,2.4002005375223234e-05
96.06116485595703,2.4082626623567194e-05,2.4028578991419636e-05,2.4054781533777714e-05
96.74835205078125,2.4138969820342027e-05,2.4082626623567194e-05,2.4109991500154138e-05
97.381591796875,2.419725205982104e-05,2.4138969820342027e-05,2.4167316951206885e-05
97.99410247802734,2.425805178063456e-05,2.419725205982104e-05,2.4226868845289573e-05
98.61914825439453,2.432082146697212e-05,2.425805178063456e-05,2.4288665372296236e-05
99.1479263305664,2.438563751638867e-05,2.432082146697212e-05,2.4352466425625607e-05
99.72330474853516,2.4452412617392838e-05,2.438563751638867e-05,2.4418272005277686e-05
100.45928192138672,2.4520955776097253e-05,2.4452412617392838e-05,2.4485943868057802e-05
101.0208511352539,2.45916708081495e-05,2.4520955776097253e-05,2.4555582058383152e-05
101.59181213378906,2.466392470523715e-05,2.45916708081495e-05,2.4627075617900118e-05
102.1340103149414,2.4738150386838242e-05,2.466392470523715e-05,2.4700322683202103e-05
102.8042984008789,2.4813998606987298e-05,2.4738150386838242e-05,2.4775370548013598e-05
103.3661117553711,2.4891603970900178e-05,2.4813998606987298e-05,2.485210461600218e-05
103.93708038330078,2.4970848244265653e-05,2.4891603970900178e-05,2.4930537620093673e-05
104.47599029541016,2.50517714448506e-05,2.4970848244265653e-05,2.5010627723531798e-05
105.02265167236328,2.5134053430519998e-05,2.50517714448506e-05,2.5092238502111286e-05
105.49270629882812,2.5217843358404934e-05,2.5134053430519998e-05,2.517527900636196e-05
106.1405029296875,2.5303088477812707e-05,2.5217843358404934e-05,2.5259805624955334e-05
106.66838073730469,2.5389823349541984e-05,2.5303088477812707e-05,2.534580198698677e-05
107.29120635986328,2.5477796953055076e-05,2.5389823349541984e-05,2.543316441006027e-05
107.87943267822266,2.5567405828041956e-05,2.5477796953055076e-05,2.552196201577317e-05
108.11524963378906,2.565803879406303e-05,2.5567405828041956e-05,2.561208384577185e-05
108.62358093261719,2.5749646738404408e-05,2.565803879406303e-05,2.5703209757921286e-05
109.32261657714844,2.5842995455604978e-05,2.5749646738404408e-05,2.5795696274144575e-05
109.98503112792969,2.5937086320482194e-05,2.5842995455604978e-05,2.5889425160130486e-05
110.46829986572266,2.6032332243630663e-05,2.5937086320482194e-05,2.5984098101616837e-05
110.95667266845703,2.612864955153782e-05,2.6032332243630663e-05,2.607988426461816e-05
111.64241790771484,2.6225894544040784e-05,2.612864955153782e-05,2.6176674509770237e-05
112.24029541015625,2.632421637827065e-05,2.6225894544040784e-05,2.6274463380104862e-05
112.79532623291016,2.6423216695548035e-05,2.632421637827065e-05,2.63731308223214e-05
113.45687866210938,2.6523337510298006e-05,2.6423216695548035e-05,2.6472698664292693e-05
113.92413330078125,2.6624211386661045e-05,2.6523337510298006e-05,2.6573199647828005e-05
114.49727630615234,2.6725849238573574e-05,2.6624211386661045e-05,2.6674460968934e-05
114.87001037597656,2.6828134650713764e-05,2.6725849238573574e-05,2.6776426238939166e-05
115.451904296875,2.69309057330247e-05,2.6828134650713764e-05,2.687895903363824e-05
116.09263610839844,2.7034531740355305e-05,2.69309057330247e-05,2.6982164854416624e-05
116.52737426757812,2.7138590667163953e-05,2.7034531740355305e-05,2.7086010959465057e-05
117.17901611328125,2.7243160729994997e-05,2.7138590667163953e-05,2.7190331820747815e-05
117.6748275756836,2.734824738581665e-05,2.7243160729994997e-05,2.7295165637042373e-05
118.22914123535156,2.7453950679046102e-05,2.734824738581665e-05,2.7400565159041435e-05
118.78771209716797,2.7559966838452965e-05,2.7453950679046102e-05,2.7506430342327803e-05
119.40636444091797,2.766624129435513e-05,2.7559966838452965e-05,2.761258110695053e-05
119.8046875,2.7772806788561866e-05,2.766624129435513e-05,2.7719004719983786e-05
120.37474060058594,2.787958328553941e-05,2.7772806788561866e-05,2.7825681172544137e-05
120.83455657958984,2.7986754503217526e-05,2.787958328553941e-05,2.7932657758356072e-05
121.29609680175781,2.80939057120122e-05,2.7986754503217526e-05,2.8039823519065976e-05
121.76052856445312,2.8201589884702116e-05,2.80939057120122e-05,2.8147243938292377e-05
122.40254974365234,2.8309004846960306e-05,2.8201589884702116e-05,2.8254800781724043e-05
122.8720474243164,2.841673995135352e-05,2.8309004846960306e-05,2.8362379453028552e-05
123.16429901123047,2.852448778867256e-05,2.841673995135352e-05,2.847012183337938e-05
123.69615173339844,2.863220652216114e-05,2.852448778867256e-05,2.85778605757514e-05
124.17021942138672,2.8739912522723898e-05,2.863220652216114e-05,2.8685575671261176e-05
124.70713806152344,2.8847553039668128e-05,2.8739912522723898e-05,2.879325438698288e-05
125.12398529052734,2.8955289963050745e-05,2.8847553039668128e-05,2.890094583563041e-05
125.35623168945312,2.906288136728108e-05,2.8955289963050745e-05,2.9008609999436885e-05
125.89790344238281,2.917043093475513e-05,2.906288136728108e-05,2.9116185032762587e-05
126.19132995605469,2.9277594876475632e-05,2.917043093475513e-05,2.9223543606349267e-05
126.9889907836914,2.9384898880380206e-05,2.9277594876475632e-05,2.933078576461412e-05
126.9664077758789,2.9491742679965682e-05,2.9384898880380206e-05,2.943785693787504e-05
127.38660430908203,2.959871562779881e-05,2.9491742679965682e-05,2.9544768040068448e-05
127.74390411376953,2.970562672999222e-05,2.959871562779881e-05,2.965171188407112e-05
127.97205352783203,2.9811822969350033e-05,2.970562672999222e-05,2.9758266464341432e-05
128.52268981933594,2.9918690415797755e-05,2.9811822969350033e-05,2.986480285471771e-05
128.7494659423828,3.0024370062164962e-05,2.9918690415797755e-05,2.9971077310619876e-05
129.10604858398438,3.0130267987260595e-05,3.0024370062164962e-05,3.00768679153407e-05
129.20263671875,3.02361004287377e-05,3.0130267987260595e-05,3.0182731279637665e-05
129.6883544921875,3.034148903680034e-05,3.02361004287377e-05,3.0288345442386344e-05
129.97821044921875,3.0446532036876306e-05,3.034148903680034e-05,3.039356306544505e-05
130.1370849609375,3.0551822419511154e-05,3.0446532036876306e-05,3.0498729756800458e-05
130.22866821289062,3.0656534363515675e-05,3.0551822419511154e-05,3.060372910113074e-05
130.5819549560547,3.076105349464342e-05,3.0656534363515675e-05,3.0708346457686275e-05
131.3345947265625,3.0865674489177763e-05,3.076105349464342e-05,3.0812923796474934e-05
131.55581665039062,3.096974251093343e-05,3.0865674489177763e-05,3.091726830461994e-05
131.50929260253906,3.107367592747323e-05,3.096974251093343e-05,3.102126720477827e-05
131.72877502441406,3.1177485652733594e-05,3.107367592747323e-05,3.112513877567835e-05
131.8144989013672,3.1281284464057535e-05,3.1177485652733594e-05,3.12289412249811e-05
131.8989715576172,3.138467945973389e-05,3.1281284464057535e-05,3.133253630949184e-05
131.98252868652344,3.148782707285136e-05,3.138467945973389e-05,3.1435807613888755e-05
132.46543884277344,3.159100015182048e-05,3.148782707285136e-05,3.1538969778921455e-05
132.68104553222656,3.169392221025191e-05,3.159100015182048e-05,3.1642019166611135e-05
132.89556884765625,3.179649502271786e-05,3.169392221025191e-05,3.1744766602059826e-05
132.9758758544922,3.189926064806059e-05,3.179649502271786e-05,3.184743400197476e-05
133.32423400878906,3.200194987584837e-05,3.189926064806059e-05,3.195016324752942e-05
133.53683471679688,3.210409340681508e-05,3.200194987584837e-05,3.205257962690666e-05
133.61463928222656,3.220645885448903e-05,3.210409340681508e-05,3.215483229723759e-05
133.82635498046875,3.230860602343455e-05,3.220645885448903e-05,3.2257088605547324e-05
133.90206909179688,3.241040394641459e-05,3.230860602343455e-05,3.2359061151510105e-05
134.11277770996094,3.251248563174158e-05,3.241040394641459e-05,3.246100095566362e-05
134.1874542236328,3.2614207157166675e-05,3.251248563174158e-05,3.256290074205026e-05
134.6676025390625,3.271607420174405e-05,3.2614207157166675e-05,3.26646986650303e-05
134.60577392578125,3.281786848674528e-05,3.271607420174405e-05,3.27665256918408e-05
134.5434112548828,3.2919175282586366e-05,3.281786848674528e-05,3.286807259428315e-05
135.02099609375,3.3020649425452575e-05,3.2919175282586366e-05,3.29694667016156e-05
134.95733642578125,3.312204353278503e-05,3.3020649425452575e-05,3.3070897188736126e-05
135.2987823486328,3.322325574117713e-05,3.312204353278503e-05,3.317220398457721e-05
135.7776336669922,3.332470078021288e-05,3.322325574117713e-05,3.327353624626994e-05
136.1196746826172,3.34254109475296e-05,3.332470078021288e-05,3.337461384944618e-05
135.9150848388672,3.3526615879964083e-05,3.34254109475296e-05,3.347556776134297e-05
135.98330688476562,3.362755523994565e-05,3.3526615879964083e-05,3.3576638088561594e-05
136.0504150390625,3.372809078427963e-05,3.362755523994565e-05,3.3677373721729964e-05
136.5253448486328,3.38283643941395e-05,3.372809078427963e-05,3.3777781936805695e-05
136.728515625,3.392912549315952e-05,3.38283643941395e-05,3.387829929124564e-05
137.06797790527344,3.402945367270149e-05,3.392912549315952e-05,3.397884574951604e-05
137.2694091796875,3.4129549021599814e-05,3.402945367270149e-05,3.407905751373619e-05
137.1947479248047,3.422938607400283e-05,3.4129549021599814e-05,3.4179021895397455e-05
137.53256225585938,3.4329343179706484e-05,3.422938607400283e-05,3.427892079344019e-05
137.86968994140625,3.4428700018906966e-05,3.4329343179706484e-05,3.437857958488166e-05
138.06822204589844,3.452792589087039e-05,3.4428700018906966e-05,3.447787094046362e-05
137.98948669433594,3.462710083113052e-05,3.452792589087039e-05,3.457706770859659e-05
138.32443237304688,3.472579555818811e-05,3.462710083113052e-05,3.4676006180234253e-05
138.5200958251953,3.482410829747096e-05,3.472579555818811e-05,3.477450809441507e-05
138.57652282714844,3.492234827717766e-05,3.482410829747096e-05,3.4872784453909844e-05
138.7699432373047,3.501990431686863e-05,3.492234827717766e-05,3.497068246360868e-05
139.2415313720703,3.511725662974641e-05,3.501990431686863e-05,3.506814027787186e-05
139.43336486816406,3.521408507367596e-05,3.511725662974641e-05,3.5165230656275526e-05
139.48403930664062,3.531046968419105e-05,3.521408507367596e-05,3.5261837183497846e-05
139.95416259765625,3.540637771948241e-05,3.531046968419105e-05,3.535798532539047e-05
139.861572265625,3.550186738721095e-05,3.540637771948241e-05,3.545368235791102e-05
140.04754638671875,3.559634933480993e-05,3.550186738721095e-05,3.5548669984564185e-05
140.37350463867188,3.5690558433998376e-05,3.559634933480993e-05,3.56430173269473e-05
140.8405303955078,3.578410542104393e-05,3.5690558433998376e-05,3.573689900804311e-05
141.02288818359375,3.58768375008367e-05,3.578410542104393e-05,3.583003854146227e-05
141.48974609375,3.596910755732097e-05,3.58768375008367e-05,3.5922545066569e-05
141.24049377441406,3.606021709856577e-05,3.596910755732097e-05,3.6014229408465326e-05
141.275390625,3.615064633777365e-05,3.606021709856577e-05,3.6104996979702264e-05
141.30870056152344,3.62403407052625e-05,3.615064633777365e-05,3.6195058783050627e-05
141.90911865234375,3.632917287177406e-05,3.62403407052625e-05,3.628432750701904e-05
141.9367218017578,3.641660077846609e-05,3.632917287177406e-05,3.637245754362084e-05
142.24874877929688,3.650327562354505e-05,3.641660077846609e-05,3.645951073849574e-05
142.70291137695312,3.6588568036677316e-05,3.650327562354505e-05,3.654549800558016e-05
142.57965087890625,3.667330020107329e-05,3.6588568036677316e-05,3.663050665636547e-05
142.74095153808594,3.6756326153408736e-05,3.667330020107329e-05,3.671438753372058e-05
143.0440673828125,3.6838162486674264e-05,3.6756326153408736e-05,3.6796820495510474e-05
143.49082946777344,3.691881283884868e-05,3.6838162486674264e-05,3.687806747620925e-05
143.49951171875,3.699820445035584e-05,3.691881283884868e-05,3.695808845805004e-05
143.94224548339844,3.707609721459448e-05,3.699820445035584e-05,3.703673428390175e-05
143.79843139648438,3.715249476954341e-05,3.707609721459448e-05,3.711387762450613e-05
144.23583984375,3.722749534063041e-05,3.715249476954341e-05,3.71895803255029e-05
144.23135375976562,3.730086609721184e-05,3.722749534063041e-05,3.7263765989337116e-05
144.22280883789062,3.737211591214873e-05,3.730086609721184e-05,3.733607445610687e-05
144.21189880371094,3.7442121538333595e-05,3.737211591214873e-05,3.740670217666775e-05
144.78318786621094,3.751057374756783e-05,3.7442121538333595e-05,3.747593655134551e-05
144.76370239257812,3.7576719478238374e-05,3.751057374756783e-05,3.75432355212979e-05
144.88755798339844,3.764104985748418e-05,3.7576719478238374e-05,3.760847539524548e-05
145.00779724121094,3.770355397136882e-05,3.764104985748418e-05,3.76718926418107e-05
145.56784057617188,3.77640753868036e-05,3.770355397136882e-05,3.773341086343862e-05
145.38345336914062,3.782226121984422e-05,3.77640753868036e-05,3.7792760849697515e-05
145.19676208496094,3.7878573493799195e-05,3.782226121984422e-05,3.785000808420591e-05
145.3002471923828,3.793259020312689e-05,3.7878573493799195e-05,3.790517439483665e-05
145.69459533691406,3.7984322261763737e-05,3.793259020312689e-05,3.795805241679773e-05
145.78903198242188,3.803358049481176e-05,3.7984322261763737e-05,3.800854756264016e-05
145.58372497558594,3.80807468900457e-05,3.803358049481176e-05,3.805675805779174e-05
145.81692504882812,3.8125486753415316e-05,3.80807468900457e-05,3.810271300608292e-05
146.04541015625,3.8167469028849155e-05,3.8125486753415316e-05,3.8146077713463455e-05
146.12051391601562,3.820673009613529e-05,3.8167469028849155e-05,3.818669938482344e-05
146.0427703857422,3.824368104687892e-05,3.820673009613529e-05,3.822480357484892e-05
145.96075439453125,3.827823820756748e-05,3.824368104687892e-05,3.826055763056502e-05
145.873291015625,3.830978675978258e-05,3.827823820756748e-05,3.8293608668027446e-05
145.92782592773438,3.833843948086724e-05,3.830978675978258e-05,3.832370930467732e-05
145.8302764892578,3.836456744465977e-05,3.833843948086724e-05,3.8351099647115916e-05
146.0213623046875,3.838760676444508e-05,3.836456744465977e-05,3.837568510789424e-05
146.355712890625,3.840775025309995e-05,3.838760676444508e-05,3.839728015009314e-05
145.65122985839844,3.842477235593833e-05,3.840775025309995e-05,3.841585566988215e-05
146.1188507080078,3.843888407573104e-05,3.842477235593833e-05,3.84314262191765e-05
145.84490966796875,3.844965249300003e-05,3.843888407573104e-05,3.844386446871795e-05
146.15579223632812,3.845831815851852e-05,3.844965249300003e-05,3.84535851480905e-05
146.01681518554688,3.846277468255721e-05,3.845831815851852e-05,3.846014442387968e-05
146.01986694335938,3.846438630716875e-05,3.846277468255721e-05,3.84631784982048e-05
145.86920166015625,3.846245817840099e-05,3.846438630716875e-05,3.8463018427137285e-05
145.86029052734375,3.8457765185739845e-05,3.846245817840099e-05,3.845970786642283e-05
145.8446502685547,3.844951424980536e-05,3.8457765185739845e-05,3.8453235902125016e-05
145.53050231933594,3.8438152841990814e-05,3.844951424980536e-05,3.844342427328229e-05
145.7945098876953,3.842308069579303e-05,3.8438152841990814e-05,3.843021113425493e-05
145.75962829589844,3.84046979888808e-05,3.842308069579303e-05,3.8413483707699925e-05
145.42588806152344,3.8382910133805126e-05,3.84046979888808e-05,3.8393394788727164e-05
145.23277282714844,3.835777170024812e-05,3.8382910133805126e-05,3.836992982542142e-05
145.03326416015625,3.832897709798999e-05,3.835777170024812e-05,3.834296148852445e-05
145.1172332763672,3.8296762795653194e-05,3.832897709798999e-05,3.831245703622699e-05
144.76101684570312,3.826145621133037e-05,3.8296762795653194e-05,3.827869295491837e-05
144.6866912841797,3.82221769541502e-05,3.826145621133037e-05,3.824140003416687e-05
144.6062469482422,3.817968536168337e-05,3.82221769541502e-05,3.820051279035397e-05
144.37449645996094,3.8133242924232036e-05,3.817968536168337e-05,3.815604213741608e-05
144.2799530029297,3.8083308027125895e-05,3.8133242924232036e-05,3.810785347013734e-05
144.03582763671875,3.8030018913559616e-05,3.8083308027125895e-05,3.8056237826822326e-05
144.2147216796875,3.797321915044449e-05,3.8030018913559616e-05,3.800119520747103e-05
144.0999298095703,3.79127923224587e-05,3.797321915044449e-05,3.7942580092931166e-05
143.54971313476562,3.784871660172939e-05,3.79127923224587e-05,3.7880323361605406e-05
143.42115783691406,3.77809556084685e-05,3.784871660172939e-05,3.7814403185620904e-05
142.86256408691406,3.770998591789976e-05,3.77809556084685e-05,3.774503056774847e-05
143.00328063964844,3.76355201296974e-05,3.770998591789976e-05,3.767231464735232e-05
142.8545379638672,3.7557267205556855e-05,3.76355201296974e-05,3.759595347219147e-05
142.8402099609375,3.7475507269846275e-05,3.7557267205556855e-05,3.751594704226591e-05
142.6774444580078,3.739014209713787e-05,3.7475507269846275e-05,3.743238266906701e-05
142.50784301757812,3.73013099306263e-05,3.739014209713787e-05,3.734528218046762e-05
142.47291564941406,3.720918175531551e-05,3.73013099306263e-05,3.725480200955644e-05
141.8671112060547,3.711307726916857e-05,3.720918175531551e-05,3.716067658388056e-05
141.53836059570312,3.701415698742494e-05,3.711307726916857e-05,3.7063160561956465e-05
141.7612762451172,3.6911500501446426e-05,3.701415698742494e-05,3.6962373997084796e-05
141.27780151367188,3.6805387935601175e-05,3.6911500501446426e-05,3.685798583319411e-05
141.06788635253906,3.6696095776278526e-05,3.6805387935601175e-05,3.675027983263135e-05
140.7124481201172,3.658343484858051e-05,3.6696095776278526e-05,3.663929965114221e-05
140.76588439941406,3.6467055906541646e-05,3.658343484858051e-05,3.652477971627377e-05
140.25830078125,3.634767563198693e-05,3.6467055906541646e-05,3.640689465100877e-05
140.5760040283203,3.6224955692887306e-05,3.634767563198693e-05,3.628584818216041e-05
140.33067321777344,3.6098626878811046e-05,3.6224955692887306e-05,3.616132016759366e-05
139.94093322753906,3.5969635064247996e-05,3.6098626878811046e-05,3.6033656215295196e-05
139.68287658691406,3.583709985832684e-05,3.5969635064247996e-05,3.5902889067074284e-05
139.69540405273438,3.570153785403818e-05,3.583709985832684e-05,3.5768840461969376e-05
139.4236297607422,3.5562756238505244e-05,3.570153785403818e-05,3.5631666833069175e-05
139.56214904785156,3.542088234098628e-05,3.5562756238505244e-05,3.549133907654323e-05
139.13681030273438,3.5275734262540936e-05,3.542088234098628e-05,3.5347824450582266e-05
139.12274169921875,3.5127777664456517e-05,3.5275734262540936e-05,3.520127211231738e-05
138.8236846923828,3.497692523524165e-05,3.5127777664456517e-05,3.5051863960688934e-05
138.2408905029297,3.482290776446462e-05,3.497692523524165e-05,3.489942173473537e-05
138.76248168945312,3.4665885323192924e-05,3.482290776446462e-05,3.474390905466862e-05
138.8633575439453,3.4505857911426574e-05,3.4665885323192924e-05,3.45853841281496e-05
138.11541748046875,3.434334212215617e-05,3.4505857911426574e-05,3.442410525167361e-05
138.34280395507812,3.417801053728908e-05,3.434334212215617e-05,3.426018520258367e-05
138.4256591796875,3.400983405299485e-05,3.417801053728908e-05,3.409343116800301e-05
138.36070251464844,3.3838638046290725e-05,3.400983405299485e-05,3.392374492250383e-05
137.86297607421875,3.366476084920578e-05,3.3838638046290725e-05,3.375120286364108e-05
137.64283752441406,3.348841346451081e-05,3.366476084920578e-05,3.3576088753761724e-05
137.41578674316406,3.330932668177411e-05,3.348841346451081e-05,3.3398369851056486e-05
137.1822509765625,3.312773333163932e-05,3.330932668177411e-05,3.3218027965631336e-05
137.22605895996094,3.2943382393568754e-05,3.312773333163932e-05,3.303505582152866e-05
137.12210083007812,3.275668132118881e-05,3.2943382393568754e-05,3.28495298163034e-05
136.86825561523438,3.256736454204656e-05,3.275668132118881e-05,3.26615190715529e-05
137.03948974609375,3.2375621231039986e-05,3.256736454204656e-05,3.2470990845467895e-05
136.91822814941406,3.218194979126565e-05,3.2375621231039986e-05,3.227828347007744e-05
136.78970336914062,3.198541890014894e-05,3.218194979126565e-05,3.208317866665311e-05
136.3640594482422,3.1786672479938716e-05,3.198541890014894e-05,3.188553819200024e-05
136.22213745117188,3.1585521355737e-05,3.1786672479938716e-05,3.1685587600804865e-05
136.36805725097656,3.138261672575027e-05,3.1585521355737e-05,3.148356336168945e-05
136.06764221191406,3.117714368272573e-05,3.138261672575027e-05,3.1279370887205005e-05
136.05552673339844,3.0969560611993074e-05,3.117714368272573e-05,3.107284283032641e-05
135.8900146484375,3.0759896617382765e-05,3.0969560611993074e-05,3.086421929765493e-05
136.1675262451172,3.054839180549607e-05,3.0759896617382765e-05,3.065363853238523e-05
135.6910858154297,3.033499524462968e-05,3.054839180549607e-05,3.044118420802988e-05
135.43235778808594,3.0119332222966477e-05,3.033499524462968e-05,3.022665077878628e-05
135.39358520507812,2.9902017558924854e-05,3.0119332222966477e-05,3.001016375492327e-05
135.34959411621094,2.968265653180424e-05,2.9902017558924854e-05,2.9791826818836853e-05
135.2250213623047,2.946173663076479e-05,2.968265653180424e-05,2.957168544526212e-05
134.94236755371094,2.9239326977403834e-05,2.946173663076479e-05,2.9350019758567214e-05
135.11380004882812,2.901480365835596e-05,2.9239326977403834e-05,2.9126555091352202e-05
134.8179473876953,2.8788697818526998e-05,2.901480365835596e-05,2.890123869292438e-05
134.3612823486328,2.8561154977069236e-05,2.8788697818526998e-05,2.8674410714302212e-05
134.36361694335938,2.8332273359410465e-05,2.8561154977069236e-05,2.844620030373335e-05
134.4403076171875,2.8101612770115025e-05,2.8332273359410465e-05,2.8216431019245647e-05
133.96275329589844,2.7869675250258297e-05,2.8101612770115025e-05,2.7985128326690756e-05
133.79339599609375,2.7636449885903858e-05,2.7869675250258297e-05,2.7752546884585172e-05
133.4604949951172,2.7401893021306023e-05,2.7636449885903858e-05,2.751865395111963e-05
133.3601531982422,2.7166601284989156e-05,2.7401893021306023e-05,2.7283731469651684e-05
133.41477966308594,2.692984890018124e-05,2.7166601284989156e-05,2.7047710318583995e-05
133.14474487304688,2.6691956009017304e-05,2.692984890018124e-05,2.6810386771103367e-05
132.78884887695312,2.6453230020706542e-05,2.6691956009017304e-05,2.6572075512376614e-05
132.50807189941406,2.621372914290987e-05,2.6453230020706542e-05,2.6332962079322897e-05
132.30177307128906,2.5972971343435347e-05,2.621372914290987e-05,2.6092831831192598e-05
131.5246124267578,2.5731664209160954e-05,2.5972971343435347e-05,2.585179390734993e-05
131.794189453125,2.548970587668009e-05,2.5731664209160954e-05,2.5610166630940512e-05
131.3284454345703,2.524712181184441e-05,2.548970587668009e-05,2.5367893613292836e-05
130.9391632080078,2.500410846550949e-05,2.524712181184441e-05,2.512509308871813e-05
130.38084411621094,2.4760411179158837e-05,2.500410846550949e-05,2.4881734134396538e-05
130.1444549560547,2.4516659323126078e-05,2.4760411179158837e-05,2.4638011382194236e-05
129.9027099609375,2.427219078526832e-05,2.4516659323126078e-05,2.439390118524898e-05
129.6575469970703,2.402776590315625e-05,2.427219078526832e-05,2.414945629425347e-05
129.07748413085938,2.3782948119333014e-05,2.402776590315625e-05,2.3904831323307008e-05
128.8224639892578,2.3538130335509777e-05,2.3782948119333014e-05,2.366001353948377e-05
128.39781188964844,2.32932397921104e-05,2.3538130335509777e-05,2.3415159375872463e-05
128.13504028320312,2.3048669390846044e-05,2.32932397921104e-05,2.317043072253e-05
127.45259094238281,2.280381158925593e-05,2.3048669390846044e-05,2.2925712983123958e-05
127.09806060791016,2.255958315799944e-05,2.280381158925593e-05,2.268117168569006e-05
126.4913330078125,2.2315613023238257e-05,2.255958315799944e-05,2.243707058369182e-05
126.12785339355469,2.2071797502576374e-05,2.2315613023238257e-05,2.2193176846485585e-05
125.5138168334961,2.18287568714004e-05,2.2071797502576374e-05,2.1949748770566657e-05
125.06048583984375,2.1586010916507803e-05,2.18287568714004e-05,2.1706855477532372e-05
124.68696594238281,2.134414535248652e-05,2.1586010916507803e-05,2.1464551537064835e-05
124.14437103271484,2.1102714526932687e-05,2.134414535248652e-05,2.1222902432782575e-05
123.51661682128906,2.0862084056716412e-05,2.1102714526932687e-05,2.098187178489752e-05
123.05070495605469,2.0622373995138332e-05,2.0862084056716412e-05,2.0741703337989748e-05
122.4997787475586,2.038352977251634e-05,2.0622373995138332e-05,2.050242619588971e-05
121.7829818725586,2.0145684175076894e-05,2.038352977251634e-05,2.026408037636429e-05
121.39048767089844,1.9908817193936557e-05,2.0145684175076894e-05,2.0026725906063803e-05
120.99545288085938,1.9672934286063537e-05,1.9908817193936557e-05,1.979035369004123e-05
120.27208709716797,1.9438413801253773e-05,1.9672934286063537e-05,1.9555151084205136e-05
119.87328338623047,1.9205162971047685e-05,1.9438413801253773e-05,1.9321269064676017e-05
119.06595611572266,1.8973132682731375e-05,1.9205162971047685e-05,1.9088627595920116e-05
118.5017318725586,1.8742655811365694e-05,1.8973132682731375e-05,1.8857375835068524e-05
117.85479736328125,1.851330671343021e-05,1.8742655811365694e-05,1.8627462850417942e-05
117.36812591552734,1.8285552869201638e-05,1.851330671343021e-05,1.839891410782002e-05
116.7201919555664,1.8059436115436256e-05,1.8285552869201638e-05,1.8171980627812445e-05
116.07168579101562,1.7834809113992378e-05,1.8059436115436256e-05,1.7946609659702517e-05
115.423583984375,1.761196290317457e-05,1.7834809113992378e-05,1.772287578205578e-05
114.77538299560547,1.7390742868883535e-05,1.761196290317457e-05,1.7500844478490762e-05
114.20568084716797,1.7171079889521934e-05,1.7390742868883535e-05,1.7280404790653847e-05
113.55799102783203,1.695341597951483e-05,1.7171079889521934e-05,1.70617440744536e-05
112.83247375488281,1.6737476471462287e-05,1.695341597951483e-05,1.684494418441318e-05
112.18651580810547,1.652348873903975e-05,1.6737476471462287e-05,1.6629983292659745e-05
111.7739486694336,1.6311281797243282e-05,1.652348873903975e-05,1.641689050302375e-05
111.20679473876953,1.6101177607197315e-05,1.6311281797243282e-05,1.620573857508134e-05
110.40816497802734,1.5892923329374753e-05,1.6101177607197315e-05,1.5996560250641778e-05
109.84249877929688,1.5686593542341143e-05,1.5892923329374753e-05,1.57892718561925e-05
109.27891540527344,1.548259206174407e-05,1.5686593542341143e-05,1.558411167934537e-05
108.56285858154297,1.528035500086844e-05,1.548259206174407e-05,1.538099422759842e-05
107.84908294677734,1.5080087905516848e-05,1.528035500086844e-05,1.5179743968474213e-05
107.36495971679688,1.4882101822877303e-05,1.5080087905516848e-05,1.4980622836446855e-05
106.61870574951172,1.4686278518638574e-05,1.4882101822877303e-05,1.4783720871491823e-05
105.9879379272461,1.4492587979475502e-05,1.4686278518638574e-05,1.4588968042517081e-05
105.3962631225586,1.4300921066023875e-05,1.4492587979475502e-05,1.4396292499441188e-05
104.88231658935547,1.4111767086433247e-05,1.4300921066023875e-05,1.4205888874130324e-05
104.11016082763672,1.3924462109571323e-05,1.4111767086433247e-05,1.40176607601461e-05
103.4898452758789,1.3739543646806851e-05,1.3924462109571323e-05,1.3831553587806411e-05
103.01838684082031,1.3556731573771685e-05,1.3739543646806851e-05,1.3647693776874803e-05
102.40248107910156,1.3376040442381054e-05,1.3556731573771685e-05,1.3465945812640712e-05
101.71763610839844,1.3197726730140857e-05,1.3376040442381054e-05,1.3286447938298807e-05
101.10848236083984,1.3021532140555792e-05,1.3197726730140857e-05,1.3109197425364982e-05
100.53900909423828,1.2847682228311896e-05,1.3021532140555792e-05,1.2934180631418712e-05
100.00778198242188,1.2675885045609903e-05,1.2847682228311896e-05,1.2761362086166628e-05
99.4438705444336,1.2506357961683534e-05,1.2675885045609903e-05,1.2590704500325955e-05
98.74116516113281,1.2339099157543387e-05,1.2506357961683534e-05,1.2422315194271505e-05
98.1491928100586,1.2174070434411988e-05,1.2339099157543387e-05,1.225617597810924e-05
97.59600830078125,1.201123814098537e-05,1.2174070434411988e-05,1.2092250472051091e-05
97.08140563964844,1.185062137665227e-05,1.201123814098537e-05,1.1930531400139444e-05
96.46544647216797,1.1692254702211358e-05,1.185062137665227e-05,1.1771044228225946e-05
95.92255401611328,1.1535916200955398e-05,1.1692254702211358e-05,1.161369618785102e-05
95.34874725341797,1.1381775948393624e-05,1.1535916200955398e-05,1.1458461813163012e-05
94.81462860107422,1.1230088603042532e-05,1.1381775948393624e-05,1.130555392592214e-05
94.21448516845703,1.1080301192123443e-05,1.1230088603042532e-05,1.1154819731018506e-05
93.8581771850586,1.0932552868325729e-05,1.1080301192123443e-05,1.1006059139617719e-05
93.16450500488281,1.0787342034745961e-05,1.0932552868325729e-05,1.0859584108402487e-05
92.67874908447266,1.064389925886644e-05,1.0787342034745961e-05,1.0715261851146352e-05
92.06201934814453,1.0502710210857913e-05,1.064389925886644e-05,1.0572950486675836e-05
91.48281860351562,1.0363361070631072e-05,1.0502710210857913e-05,1.0432684575789608e-05
91.04417419433594,1.0226522135781124e-05,1.0363361070631072e-05,1.0294597814208828e-05
90.44158172607422,1.009159859677311e-05,1.0226522135781124e-05,1.0158720215258654e-05
89.94251251220703,9.958460395864677e-06,1.009159859677311e-05,1.0024693438026588e-05
89.4488296508789,9.8276086646365e-06,9.958460395864677e-06,9.892704838421196e-06
88.99192810058594,9.698655048850924e-06,9.8276086646365e-06,9.762807167135179e-06
88.5060043334961,9.571655937179457e-06,9.698655048850924e-06,9.634835805627517e-06
87.95938110351562,9.446752301300876e-06,9.571655937179457e-06,9.508888979326002e-06
87.35227966308594,9.323738595412578e-06,9.446752301300876e-06,9.38493394642137e-06
86.9452133178711,9.202665751217864e-06,9.323738595412578e-06,9.262896128348075e-06
86.41266632080078,9.083484656002838e-06,9.202665751217864e-06,9.142773706116714e-06
85.9493637084961,8.966188033809885e-06,9.083484656002838e-06,9.024539394886233e-06
85.49038696289062,8.85074223333504e-06,8.966188033809885e-06,8.908173185773194e-06
84.9400634765625,8.73716089699883e-06,8.85074223333504e-06,8.793663255346473e-06
84.45860290527344,8.625416739960201e-06,8.73716089699883e-06,8.681005056132562e-06
84.01322174072266,8.515428817190696e-06,8.625416739960201e-06,8.570144018449355e-06
83.44730377197266,8.407427230849862e-06,8.515428817190696e-06,8.461152901872993e-06
83.01073455810547,8.300886293000076e-06,8.407427230849862e-06,8.35388527775649e-06
82.57987976074219,8.196333510568365e-06,8.300886293000076e-06,8.248343874583952e-06
82.15315246582031,8.093430551525671e-06,8.196333510568365e-06,8.144620551320259e-06
81.66873168945312,7.992197424755432e-06,8.093430551525671e-06,8.042556146392599e-06
81.31297302246094,7.892654139141086e-06,7.992197424755432e-06,7.942173397168517e-06
80.77589416503906,7.794667908456177e-06,7.892654139141086e-06,7.843411367502995e-06
80.33631896972656,7.698323315707967e-06,7.794667908456177e-06,7.746250048512593e-06
79.90253448486328,7.603799531352706e-06,7.698323315707967e-06,7.650820407434367e-06
79.48792266845703,7.510725936299423e-06,7.603799531352706e-06,7.557025583082577e-06
79.0931625366211,7.419242137984838e-06,7.510725936299423e-06,7.464751433872152e-06
78.65702056884766,7.3292021625093184e-06,7.419242137984838e-06,7.373992957582232e-06
78.24140930175781,7.24081974112778e-06,7.3292021625093184e-06,7.284786079253536e-06
77.87541961669922,7.153932529035956e-06,7.24081974112778e-06,7.197155809990363e-06
77.46849060058594,7.068448212521616e-06,7.153932529035956e-06,7.110973456292413e-06
77.03752136230469,6.984622814343311e-06,7.068448212521616e-06,7.026322691672249e-06
76.63997650146484,6.902036602696171e-06,6.984622814343311e-06,6.943119842617307e-06
76.26224517822266,6.820945600338746e-06,6.902036602696171e-06,6.861285328341182e-06
75.8595962524414,6.741258403053507e-06,6.820945600338746e-06,6.780899639124982e-06
75.47553253173828,6.662810847046785e-06,6.741258403053507e-06,6.701835445710458e-06
75.09732818603516,6.585944902326446e-06,6.662810847046785e-06,6.624182788073085e-06
74.75176239013672,6.510225830425043e-06,6.585944902326446e-06,6.547893917741021e-06
74.32392883300781,6.435919203795493e-06,6.510225830425043e-06,6.47288379695965e-06
73.97409057617188,6.363031388900708e-06,6.435919203795493e-06,6.399290668923641e-06
73.6415786743164,6.291160843829857e-06,6.363031388900708e-06,6.326914444798604e-06
73.22887420654297,6.220844625204336e-06,6.291160843829857e-06,6.255824246181874e-06
72.90545654296875,6.1515142988355365e-06,6.220844625204336e-06,6.1860041569161694e-06
72.54428100585938,6.083535481593572e-06,6.1515142988355365e-06,6.1173527683422435e-06
72.21586608886719,6.016721272317227e-06,6.083535481593572e-06,6.04995966568822e-06
71.8773193359375,5.9510439314180985e-06,6.016721272317227e-06,5.98371707383194e-06
71.50161743164062,5.886668986931909e-06,5.9510439314180985e-06,5.918693659623386e-06
71.20049285888672,5.8233581512467936e-06,5.886668986931909e-06,5.85485395276919e-06
70.8894271850586,5.7611596275819466e-06,5.8233581512467936e-06,5.792102456325665e-06
70.56844329833984,5.700047495338367e-06,5.7611596275819466e-06,5.730450084229233e-06
70.23794555664062,5.640050403599162e-06,5.700047495338367e-06,5.669898200721946e-06
69.89814758300781,5.581169261859031e-06,5.640050403599162e-06,5.610461812466383e-06
69.56220245361328,5.523248546523973e-06,5.581169261859031e-06,5.552063157665543e-06
69.32801818847656,5.466450602398254e-06,5.523248546523973e-06,5.494707693287637e-06
68.95943450927734,5.4106426432554144e-06,5.466450602398254e-06,5.438406333269086e-06
68.66452026367188,5.355887878977228e-06,5.4106426432554144e-06,5.383128154790029e-06
68.40069580078125,5.302043518895516e-06,5.355887878977228e-06,5.328831321094185e-06
68.08626556396484,5.249194146017544e-06,5.302043518895516e-06,5.2754867283510976e-06
67.8031234741211,5.197263817535713e-06,5.249194146017544e-06,5.223099378781626e-06
67.51106262207031,5.1463675845297985e-06,5.197263817535713e-06,5.1716888265218586e-06
67.26261138916016,5.096213953947881e-06,5.1463675845297985e-06,5.121166395838372e-06
66.96521759033203,5.047170816396829e-06,5.096213953947881e-06,5.071570740255993e-06
66.68462371826172,4.998896201868774e-06,5.047170816396829e-06,5.022913683205843e-06
66.40807342529297,4.95150379720144e-06,4.998896201868774e-06,4.975082447344903e-06
66.16307830810547,4.9050831876229495e-06,4.95150379720144e-06,4.928178896079771e-06
65.9074478149414,4.859351975028403e-06,4.9050831876229495e-06,4.8821048039826564e-06
65.64265441894531,4.814505700778682e-06,4.859351975028403e-06,4.836818334297277e-06
65.39521789550781,4.770499344886048e-06,4.814505700778682e-06,4.792394520336529e-06
65.12423706054688,4.727188297692919e-06,4.770499344886048e-06,4.748737410409376e-06
64.87189483642578,4.684884515882004e-06,4.727188297692919e-06,4.705932497017784e-06
64.6356201171875,4.643221018341137e-06,4.684884515882004e-06,4.6639506763312966e-06
64.41564178466797,4.602235094353091e-06,4.643221018341137e-06,4.6226282393035945e-06
64.1601333618164,4.562053618428763e-06,4.602235094353091e-06,4.582046585710486e-06
63.90874481201172,4.5226593101688195e-06,4.562053618428763e-06,4.542260285234079e-06
63.67444610595703,4.484027613216313e-06,4.5226593101688195e-06,4.5032493289909326e-06
63.44288635253906,4.445982085599098e-06,4.484027613216313e-06,4.4649123083218e-06
63.22814178466797,4.40866278950125e-06,4.445982085599098e-06,4.427231942827348e-06
63.028953552246094,4.37189692092943e-06,4.40866278950125e-06,4.3901914068555925e-06
62.79607009887695,4.336062374932226e-06,4.37189692092943e-06,4.353893018560484e-06
62.56589126586914,4.300773071008734e-06,4.336062374932226e-06,4.318332685215864e-06
62.3776969909668,4.266091309546027e-06,4.300773071008734e-06,4.283348971512169e-06
62.154815673828125,4.232147148286458e-06,4.266091309546027e-06,4.249037829140434e-06
61.971920013427734,4.198544502287405e-06,4.232147148286458e-06,4.215266017126851e-06
61.768280029296875,4.165791779087158e-06,4.198544502287405e-06,4.18209037889028e-06
61.580291748046875,4.133576112508308e-06,4.165791779087158e-06,4.1496077756164595e-06
61.344322204589844,4.101957529201172e-06,4.133576112508308e-06,4.117691787541844e-06
61.17543411254883,4.070893737662118e-06,4.101957529201172e-06,4.086352419108152e-06
60.94596862792969,4.0404111132374965e-06,4.070893737662118e-06,4.055580120621016e-06
60.769813537597656,4.010370503237937e-06,4.0404111132374965e-06,4.025319867650978e-06
60.59733200073242,3.980958808824653e-06,4.010370503237937e-06,3.9955957618076354e-06
60.403228759765625,3.952178303734399e-06,3.980958808824653e-06,3.9665010262979195e-06
60.24879837036133,3.923742042388767e-06,3.952178303734399e-06,3.937894234695705e-06
60.07259750366211,3.895901954820147e-06,3.923742042388767e-06,3.9097576518543065e-06
59.873695373535156,3.868515705107711e-06,3.895901954820147e-06,3.88214539270848e-06
59.67866134643555,3.841733814624604e-06,3.868515705107711e-06,3.855062459479086e-06
59.510536193847656,3.815286618191749e-06,3.841733814624604e-06,3.828448825515807e-06
59.34616470336914,3.7894346860412043e-06,3.815286618191749e-06,3.802300852839835e-06
59.21586990356445,3.764044095078134e-06,3.7894346860412043e-06,3.776681523959269e-06
59.0255126953125,3.7390905163192656e-06,3.764044095078134e-06,3.751510121219326e-06
58.88751220703125,3.7145309761399403e-06,3.7390905163192656e-06,3.7267550396791194e-06
58.714508056640625,3.6903857107972726e-06,3.7145309761399403e-06,3.7024035464128247e-06
58.563716888427734,3.6667756830865983e-06,3.6903857107972726e-06,3.6785272641282063e-06
58.40829086303711,3.6434607864066493e-06,3.6667756830865983e-06,3.6550657114275964e-06
58.25025177001953,3.6206847653375007e-06,3.6434607864066493e-06,3.632021389421425e-06
58.093727111816406,3.5981829569209367e-06,3.6206847653375007e-06,3.6093833841732703e-06
57.95223617553711,3.576095195967355e-06,3.5981829569209367e-06,3.5870898500434123e-06
57.81370162963867,3.5544580896385014e-06,3.576095195967355e-06,3.565228553270572e-06
57.66518020629883,3.533195467753103e-06,3.5544580896385014e-06,3.5437797123449855e-06
57.530879974365234,3.5122411645716056e-06,3.533195467753103e-06,3.5226721593062393e-06
57.36311340332031,3.4917875382234342e-06,3.5122411645716056e-06,3.5019688766624313e-06
57.23979949951172,3.4715753827185836e-06,3.4917875382234342e-06,3.4816371226042975e-06
57.101104736328125,3.451807060628198e-06,3.4715753827185836e-06,3.461647793301381e-06
56.96932601928711,3.432203584452509e-06,3.451807060628198e-06,3.441962689976208e-06
56.82868194580078,3.4130748645111453e-06,3.432203584452509e-06,3.4225975014123833e-06
56.708274841308594,3.394239683984779e-06,3.4130748645111453e-06,3.4036165743600577e-06
56.57745361328125,3.375685992068611e-06,3.394239683984779e-06,3.384922820259817e-06
56.449249267578125,3.357506557222223e-06,3.375685992068611e-06,3.3665571663732408e-06
56.32897186279297,3.339607246743981e-06,3.357506557222223e-06,3.3485187032056274e-06
56.19257354736328,3.3220171644643415e-06,3.339607246743981e-06,3.330774688947713e-06
56.0830078125,3.3047842862288235e-06,3.3220171644643415e-06,3.313364231871674e-06
55.943885803222656,3.287696927145589e-06,3.3047842862288235e-06,3.296204340585973e-06
55.83213424682617,3.271031346230302e-06,3.287696927145589e-06,3.279328893768252e-06
55.715675354003906,3.254576768085826e-06,3.271031346230302e-06,3.2627694963593967e-06
55.58854675292969,3.238336375943618e-06,3.254576768085826e-06,3.2464224659634056e-06
55.47636413574219,3.2224797905655578e-06,3.238336375943618e-06,3.230374886697973e-06
55.36537551879883,3.2068107884697383e-06,3.2224797905655578e-06,3.214612661395222e-06
55.26262283325195,3.191446467099013e-06,3.2068107884697383e-06,3.1990969091566512e-06
55.149818420410156,3.1763565857545473e-06,3.191446467099013e-06,3.1838703762332443e-06
55.03236389160156,3.1614631552656647e-06,3.1763565857545473e-06,3.168879175063921e-06
54.923095703125,3.1468644010601565e-06,3.1614631552656647e-06,3.154133764837752e-06
54.808650970458984,3.1323970688390546e-06,3.1468644010601565e-06,3.139601176371798e-06
54.70840835571289,3.118228050880134e-06,3.1323970688390546e-06,3.125283683402813e-06
54.621463775634766,3.104254119534744e-06,3.118228050880134e-06,3.1112131182453595e-06
54.48844909667969,3.0905032417649636e-06,3.104254119534744e-06,3.0973506000009365e-06
54.39948654174805,3.0770559078519e-06,3.0905032417649636e-06,3.0837522899673786e-06
54.29295349121094,3.063675194425741e-06,3.0770559078519e-06,3.0703386073582806e-06
54.20003128051758,3.0505257200275082e-06,3.063675194425741e-06,3.0570743092539487e-06
54.102691650390625,3.037581791431876e-06,3.0505257200275082e-06,3.044028062504367e-06
54.00161361694336,3.024916168214986e-06,3.037581791431876e-06,3.031223741345457e-06
53.89022445678711,3.0124501790851355e-06,3.024916168214986e-06,3.018658162545762e-06
53.809452056884766,3.000135166075779e-06,3.0124501790851355e-06,3.006268343597185e-06
53.71177291870117,2.9879404337407323e-06,3.000135166075779e-06,2.9940138119854964e-06
53.6280403137207,2.976016276079463e-06,2.9879404337407323e-06,2.9819550491083646e-06
53.5097770690918,2.9642069421242923e-06,2.976016276079463e-06,2.970088189613307e-06
53.434425354003906,2.9526186153816525e-06,2.9642069421242923e-06,2.958390041385428e-06
53.34873580932617,2.9412153708108235e-06,2.9526186153816525e-06,2.9468947104760446e-06
53.24557876586914,2.9298512345121708e-06,2.9412153708108235e-06,2.935511247414979e-06
53.17380905151367,2.918744030466769e-06,2.9298512345121708e-06,2.924276259363978e-06
53.086212158203125,2.907854423028766e-06,2.918744030466769e-06,2.913278194682789e-06
53.017189025878906,2.897101467169705e-06,2.907854423028766e-06,2.902457708842121e-06
52.90195083618164,2.8864301384601276e-06,2.897101467169705e-06,2.8917452254972886e-06
52.82906723022461,2.8759438919223612e-06,2.8864301384601276e-06,2.881167119994643e-06
52.75720977783203,2.8655940695898607e-06,2.8759438919223612e-06,2.8707495403068606e-06
52.65735626220703,2.855387265299214e-06,2.8655940695898607e-06,2.8604713406821247e-06
52.593143463134766,2.845282779162517e-06,2.855387265299214e-06,2.8503161502158036e-06
52.50756072998047,2.8354038477118593e-06,2.845282779162517e-06,2.840324896169477e-06
52.42830276489258,2.825600404321449e-06,2.8354038477118593e-06,2.8304839361226186e-06
52.34450149536133,2.8159520297776908e-06,2.825600404321449e-06,2.82075825452921e-06
52.25048065185547,2.8064655452908482e-06,2.8159520297776908e-06,2.8111908250139095e-06
52.19209671020508,2.7971004783466924e-06,2.8064655452908482e-06,2.8017657314194366e-06
52.099578857421875,2.787809989968082e-06,2.7971004783466924e-06,2.7924379537580535e-06
52.019439697265625,2.778625002974877e-06,2.787809989968082e-06,2.783200216072146e-06
51.93439483642578,2.7695468816091307e-06,2.778625002974877e-06,2.7740688892663456e-06
51.89150619506836,2.7606888579612132e-06,2.7695468816091307e-06,2.7651017262542155e-06
51.796817779541016,2.7518431124917697e-06,2.7606888579612132e-06,2.7562496143218596e-06
51.732234954833984,2.743159257079242e-06,2.7518431124917697e-06,2.7474852686282247e-06
51.65093994140625,2.7345445232640486e-06,2.743159257079242e-06,2.738835974014364e-06
51.58834457397461,2.7261053219262976e-06,2.7345445232640486e-06,2.730309461185243e-06
51.49137878417969,2.71767544290924e-06,2.7261053219262976e-06,2.7218745799473254e-06
51.44149398803711,2.7094042707176413e-06,2.71767544290924e-06,2.7135247364640236e-06
51.369667053222656,2.7012431473849574e-06,2.7094042707176413e-06,2.705308816075558e-06
51.32706069946289,2.6931702450383455e-06,2.7012431473849574e-06,2.6971924853569362e-06
51.22738265991211,2.6851066650124267e-06,2.6931702450383455e-06,2.6891239031101577e-06
51.16987991333008,2.6772959245136008e-06,2.6851066650124267e-06,2.6811871975951362e-06
51.094520568847656,2.6694153802964138e-06,2.6772959245136008e-06,2.673341441550292e-06
51.03258514404297,2.6617635739967227e-06,2.6694153802964138e-06,2.665575721039204e-06
50.97075653076172,2.6541363240539795e-06,2.6617635739967227e-06,2.6579364202916622e-06
50.897743225097656,2.646537723194342e-06,2.6541363240539795e-06,2.650323494890472e-06
50.83792495727539,2.639145577632007e-06,2.646537723194342e-06,2.6428285764268367e-06
50.760433197021484,2.6316920411773026e-06,2.639145577632007e-06,2.6354055080446415e-06
50.7013053894043,2.6243956199323293e-06,2.6316920411773026e-06,2.6280308702553157e-06
50.63740158081055,2.6172015168413054e-06,2.6243956199323293e-06,2.6207858354609925e-06
50.567543029785156,2.6099849037564127e-06,2.6172015168413054e-06,2.6135803636861965e-06
50.505767822265625,2.6030318167613586e-06,2.6099849037564127e-06,2.6064958547067363e-06
50.44778060913086,2.5959002414310817e-06,2.6030318167613586e-06,2.5994536372309085e-06
50.38713836669922,2.589085852378048e-06,2.5959002414310817e-06,2.5924809960997663e-06
50.33711242675781,2.5822191673796624e-06,2.589085852378048e-06,2.585640686447732e-06
50.27091979980469,2.575432517915033e-06,2.5822191673796624e-06,2.5788140192162246e-06
50.19367218017578,2.568669287938974e-06,2.575432517915033e-06,2.5720389658090426e-06
50.15723419189453,2.5620813630666817e-06,2.568669287938974e-06,2.5653639568190556e-06
50.07585144042969,2.5554841158736963e-06,2.5620813630666817e-06,2.5587710297259036e-06
50.02252197265625,2.5489061954431236e-06,2.5554841158736963e-06,2.5521837869746378e-06
49.94852066040039,2.542504716984695e-06,2.5489061954431236e-06,2.5456938601564616e-06
49.919551849365234,2.536157126087346e-06,2.542504716984695e-06,2.539320121286437e-06
49.85573196411133,2.529676521589863e-06,2.536157126087346e-06,2.5329059099021833e-06
49.80507278442383,2.523410330468323e-06,2.529676521589863e-06,2.526532853153185e-06
49.726707458496094,2.517162101867143e-06,2.523410330468323e-06,2.520275302231312e-06
49.67140197753906,2.5110052774834912e-06,2.517162101867143e-06,2.5140730031125713e-06
49.605716705322266,2.504927806512569e-06,2.5110052774834912e-06,2.5079557417484466e-06
49.56248474121094,2.498888306945446e-06,2.504927806512569e-06,2.501897597539937e-06
49.50803756713867,2.4928435777837876e-06,2.498888306945446e-06,2.495855596862384e-06
49.443302154541016,2.486884341124096e-06,2.4928435777837876e-06,2.489853613951709e-06
49.40072250366211,2.48093829213758e-06,2.486884341124096e-06,2.4839011985022807e-06
49.343082427978516,2.4751520868449006e-06,2.48093829213758e-06,2.478035185049521e-06
49.278968811035156,2.469276523697772e-06,2.4751520868449006e-06,2.472204187142779e-06
49.22718048095703,2.4635382942506112e-06,2.469276523697772e-06,2.46639751821931e-06
49.16968536376953,2.45778710450395e-06,2.4635382942506112e-06,2.460652694935561e-06
49.118534088134766,2.4521268642274663e-06,2.45778710450395e-06,2.454947207297664e-06
49.07353591918945,2.446541202516528e-06,2.4521268642274663e-06,2.4493244836776285e-06
49.022151947021484,2.4408741410297807e-06,2.446541202516528e-06,2.4436981220787857e-06
48.96190643310547,2.43542331190838e-06,2.4408741410297807e-06,2.4381392904615495e-06
48.91107940673828,2.429826054139994e-06,2.43542331190838e-06,2.4326152470166562e-06
48.84571075439453,2.4244204723800067e-06,2.429826054139994e-06,2.4271137135656318e-06
48.82341766357422,2.418955773464404e-06,2.4244204723800067e-06,2.421679255348863e-06
48.75804901123047,2.4135638341249432e-06,2.418955773464404e-06,2.416250708847656e-06
48.708839416503906,2.408154841759824e-06,2.4135638341249432e-06,2.4108503566822037e-06
48.65019607543945,2.402898189757252e-06,2.408154841759824e-06,2.405517534498358e-06
48.596580505371094,2.3976047032192582e-06,2.402898189757252e-06,2.400242465228075e-06
48.54867935180664,2.392344413237879e-06,2.3976047032192582e-06,2.3949655769683886e-06
48.4954719543457,2.3871034500189126e-06,2.392344413237879e-06,2.3897150640550535e-06
48.44902420043945,2.3819995931262383e-06,2.3871034500189126e-06,2.384542767686071e-06
48.40736389160156,2.3768388928147033e-06,2.3819995931262383e-06,2.3794107164576417e-06
48.3610954284668,2.371765731368214e-06,2.3768388928147033e-06,2.374293899265467e-06
48.308380126953125,2.36659798247274e-06,2.371765731368214e-06,2.3691734440944856e-06
48.25154113769531,2.361561882935348e-06,2.36659798247274e-06,2.364071406191215e-06
48.20646286010742,2.3566230993310455e-06,2.361561882935348e-06,2.359084191994043e-06
48.16046905517578,2.35160064221418e-06,2.3566230993310455e-06,2.354103571633459e-06
48.109737396240234,2.3466491256840527e-06,2.35160064221418e-06,2.3491165848099627e-06
48.05910873413086,2.34171284319018e-06,2.3466491256840527e-06,2.3441727989848005e-06
48.008934020996094,2.3368256734102033e-06,2.34171284319018e-06,2.3392610728478758e-06
47.96416473388672,2.331946461708867e-06,2.3368256734102033e-06,2.334377995794057e-06
47.925235748291016,2.32711818171083e-06,2.331946461708867e-06,2.3295244773180457e-06
47.859046936035156,2.3222569325298537e-06,2.32711818171083e-06,2.324679371668026e-06
47.81562805175781,2.31752528634388e-06,2.3222569325298537e-06,2.3198831513582263e-06
47.78223419189453,2.3127322492655367e-06,2.31752528634388e-06,2.3151210370997433e-06
47.73316192626953,2.307984232174931e-06,2.3127322492655367e-06,2.310350510015269e-06
47.67937088012695,2.303302153450204e-06,2.307984232174931e-06,2.3056354621076025e-06
47.64090347290039,2.2985550458543003e-06,2.303302153450204e-06,2.3009210963209625e-06
47.587554931640625,2.2939248083275743e-06,2.2985550458543003e-06,2.296232196385972e-06
47.54375076293945,2.2891895241627935e-06,2.2939248083275743e-06,2.2915496629138943e-06
47.4960823059082,2.2846015781397e-06,2.2891895241627935e-06,2.286888047819957e-06
47.453670501708984,2.2800115857535275e-06,2.2846015781397e-06,2.282299192302162e-06
47.415924072265625,2.275363158332766e-06,2.2800115857535275e-06,2.2776800960855326e-06
47.36357116699219,2.2708516098646214e-06,2.275363158332766e-06,2.2731001081410795e-06
47.32667922973633,2.2662968603981426e-06,2.2708516098646214e-06,2.2685671865474433e-06
47.27398681640625,2.2617614376940764e-06,2.2662968603981426e-06,2.264021986775333e-06
47.22676467895508,2.2572446596313966e-06,2.2617614376940764e-06,2.25949588639196e-06
47.179542541503906,2.2527328837895766e-06,2.2572446596313966e-06,2.25498160943971e-06
47.127384185791016,2.248259761472582e-06,2.2527328837895766e-06,2.2504891603603028e-06
47.070838928222656,2.243875769636361e-06,2.248259761472582e-06,2.2460603759100195e-06
47.04496765136719,2.23939696297748e-06,2.243875769636361e-06,2.241629317722982e-06
46.99465560913086,2.235111878690077e-06,2.23939696297748e-06,2.23724737224984e-06
46.9530029296875,2.23065035243053e-06,2.235111878690077e-06,2.2328740669763647e-06
46.91169738769531,2.2262265702011064e-06,2.23065035243053e-06,2.228431640105555e-06
46.865840911865234,2.221876684416202e-06,2.2262265702011064e-06,2.224044692411553e-06
46.809669494628906,2.217550218119868e-06,2.221876684416202e-06,2.2197064026840962e-06
46.779239654541016,2.2131750938569894e-06,2.217550218119868e-06,2.2153558347781654e-06
46.73881530761719,2.208854994023568e-06,2.2131750938569894e-06,2.211008450103691e-06
46.69240188598633,2.204470547439996e-06,2.208854994023568e-06,2.2066560632083565e-06
46.64765930175781,2.2002477635396644e-06,2.204470547439996e-06,2.2023525616532424e-06
46.602073669433594,2.1959494915790856e-06,2.2002477635396644e-06,2.198092033722787e-06
46.556854248046875,2.191689873143332e-06,2.1959494915790856e-06,2.193813088524621e-06
46.51190948486328,2.187460268032737e-06,2.191689873143332e-06,2.1895684767514467e-06
46.4774169921875,2.1832347556483e-06,2.187460268032737e-06,2.185341145377606e-06
46.416866302490234,2.1790197024529334e-06,2.1832347556483e-06,2.181120635214029e-06
46.38156509399414,2.1747280243289424e-06,2.1790197024529334e-06,2.1768673832411878e-06
46.34223556518555,2.1705534436478047e-06,2.1747280243289424e-06,2.172634367525461e-06
46.29800796508789,2.1664120595232816e-06,2.1705534436478047e-06,2.1684763851226307e-06
46.25838851928711,2.162219516321784e-06,2.1664120595232816e-06,2.164309535146458e-06
46.2086181640625,2.1580549400823656e-06,2.162219516321784e-06,2.1601308617391624e-06
46.16386032104492,2.153875811927719e-06,2.1580549400823656e-06,2.15595900954213e-06
46.140193939208984,2.1497321540664416e-06,2.153875811927719e-06,2.1517980712815188e-06
46.08557891845703,2.1456116883200593e-06,2.1497321540664416e-06,2.1476657821040135e-06
46.0462532043457,2.14146962207451e-06,2.1456116883200593e-06,2.1435346297948854e-06
45.99154281616211,2.137345290975645e-06,2.14146962207451e-06,2.139401203749003e-06
45.95297622680664,2.1332821233954746e-06,2.137345290975645e-06,2.135307568096323e-06
45.90879821777344,2.129182576027233e-06,2.1332821233954746e-06,2.131226210622117e-06
45.8488883972168,2.1250630197755527e-06,2.129182576027233e-06,2.1271164314384805e-06
45.82080078125,2.121028046531137e-06,2.1250630197755527e-06,2.123039394064108e-06
45.78206253051758,2.1169664705666946e-06,2.121028046531137e-06,2.1189912331465166e-06
45.73810958862305,2.112903757733875e-06,2.1169664705666946e-06,2.1149292024347233e-06
45.69379806518555,2.108811713696923e-06,2.112903757733875e-06,2.1108517103129998e-06
45.650779724121094,2.104842678818386e-06,2.108811713696923e-06,2.106821284542093e-06
45.60663604736328,2.100774054270005e-06,2.104842678818386e-06,2.102802454828634e-06
45.56734848022461,2.096684056596132e-06,2.100774054270005e-06,2.098723143717507e-06
45.5398063659668,2.092735485348385e-06,2.096684056596132e-06,2.0947043140040478e-06
45.48536682128906,2.0886759557470214e-06,2.092735485348385e-06,2.090700036205817e-06
45.44667434692383,2.084654397549457e-06,2.0886759557470214e-06,2.0866596059931908e-06
45.4081916809082,2.080656713587814e-06,2.084654397549457e-06,2.082650098600425e-06
45.35416793823242,2.0766444777109427e-06,2.080656713587814e-06,2.0786449113074923e-06
45.31077575683594,2.0726722596009495e-06,2.0766444777109427e-06,2.07465268431406e-06
45.27738571166992,2.068686626444105e-06,2.0726722596009495e-06,2.070673872367479e-06
45.2341194152832,2.0647348719649017e-06,2.068686626444105e-06,2.0667052922362927e-06
45.205936431884766,2.060769020317821e-06,2.0647348719649017e-06,2.062746716546826e-06
45.15229797363281,2.0568086256389506e-06,2.060769020317821e-06,2.058783366010175e-06
45.10361099243164,2.05283777177101e-06,2.0568086256389506e-06,2.0548177417367697e-06
45.065521240234375,2.0489101189014036e-06,2.05283777177101e-06,2.050868488367996e-06
45.02208709716797,2.0449626845220337e-06,2.0489101189014036e-06,2.0469310584303457e-06
44.968265533447266,2.0409961507539265e-06,2.0449626845220337e-06,2.0429738469829317e-06
44.93010330200195,2.0370739548525307e-06,2.0409961507539265e-06,2.039029595835018e-06
44.88127136230469,2.0331069663370727e-06,2.0370739548525307e-06,2.0350848899397533e-06
44.84791564941406,2.0291711280151503e-06,2.0331069663370727e-06,2.031133590207901e-06
44.79978942871094,2.0252746253390796e-06,2.0291711280151503e-06,2.0272173060220666e-06
44.755916595458984,2.0213101379340515e-06,2.0252746253390796e-06,2.023286924668355e-06
44.723228454589844,2.0174488781776745e-06,2.0213101379340515e-06,2.0193742784613278e-06
44.67437744140625,2.013498033193173e-06,2.0174488781776745e-06,2.015467998717213e-06
44.64094924926758,2.0095794752705842e-06,2.013498033193173e-06,2.0115335246373434e-06
44.592796325683594,2.005698661378119e-06,2.0095794752705842e-06,2.0076338387298165e-06
44.55013656616211,2.001862867473392e-06,2.005698661378119e-06,2.0037755348312203e-06
44.51128005981445,1.9979220269306097e-06,2.001862867473392e-06,1.9998872176074656e-06
44.47737503051758,1.993979822145775e-06,1.9979220269306097e-06,1.9959459223173326e-06
44.42853546142578,1.990051941902493e-06,1.993979822145775e-06,1.9920107661164366e-06
44.400177001953125,1.986167490031221e-06,1.990051941902493e-06,1.9881049411196727e-06
44.346553802490234,1.982267349376343e-06,1.986167490031221e-06,1.98421253116976e-06
44.28824996948242,1.9783965399255976e-06,1.982267349376343e-06,1.980326715056435e-06
44.25547790527344,1.9745789359149057e-06,1.9783965399255976e-06,1.976482735699392e-06
44.21125411987305,1.9706344573933166e-06,1.9745789359149057e-06,1.9726016944332514e-06
44.16803741455078,1.96678365682601e-06,1.9706344573933166e-06,1.9687040548888035e-06
44.124366760253906,1.9628964764706325e-06,1.96678365682601e-06,1.9648350644274615e-06
44.09543991088867,1.958997017936781e-06,1.9628964764706325e-06,1.9609419723565225e-06
44.05181884765625,1.9551232526282547e-06,1.958997017936781e-06,1.9570554741221713e-06
44.008697509765625,1.9512976905389223e-06,1.9551232526282547e-06,1.953205810423242e-06
43.95500564575195,1.9474175587674836e-06,1.9512976905389223e-06,1.949352736119181e-06
43.91091537475586,1.943512870639097e-06,1.9474175587674836e-06,1.9454603261692682e-06
43.8714599609375,1.9395843082747888e-06,1.943512870639097e-06,1.9415438146097586e-06
43.82845687866211,1.9357839846634306e-06,1.9395843082747888e-06,1.9376793716219254e-06
43.77429962158203,1.9318740669405088e-06,1.9357839846634306e-06,1.93382402358111e-06
43.74535369873047,1.9280146261735354e-06,1.9318740669405088e-06,1.9299395717098378e-06
43.70173263549805,1.924171556311194e-06,1.9280146261735354e-06,1.9260883163951803e-06
43.65235900878906,1.9202593648515176e-06,1.924171556311194e-06,1.9222106857341714e-06
43.618812561035156,1.91644403457758e-06,1.9202593648515176e-06,1.91834715224104e-06
43.56499481201172,1.9125809558317997e-06,1.91644403457758e-06,1.9145077203575056e-06
43.53564453125,1.9087119653704576e-06,1.9125809558317997e-06,1.9106419131276198e-06
43.476890563964844,1.9048527519771596e-06,1.9087119653704576e-06,1.9067774701397866e-06
43.440032958984375,1.9009810330317123e-06,1.9048527519771596e-06,1.9029122313440894e-06
43.39588928222656,1.8971195459016599e-06,1.9009810330317123e-06,1.8990456283063395e-06
43.35667419433594,1.8932646526081953e-06,1.8971195459016599e-06,1.8951875517814187e-06
43.30759811401367,1.8894074855779763e-06,1.8932646526081953e-06,1.8913314079327392e-06
43.275577545166016,1.885550091174082e-06,1.8894074855779763e-06,1.887474354589358e-06
43.227867126464844,1.8816073179550585e-06,1.885550091174082e-06,1.8835742139344802e-06
43.1787223815918,1.8777551531456993e-06,1.8816073179550585e-06,1.87967668807687e-06
43.12990951538086,1.873935275398253e-06,1.8777551531456993e-06,1.8758405531116296e-06
43.09464645385742,1.8700277450989233e-06,1.873935275398253e-06,1.8719770196184982e-06
43.0478515625,1.8661795593288844e-06,1.8700277450989233e-06,1.8680991615838138e-06
43.011539459228516,1.8624015183377196e-06,1.8661795593288844e-06,1.8642862187334686e-06
42.96415328979492,1.8585097905088332e-06,1.8624015183377196e-06,1.8604512206366053e-06
42.92680740356445,1.8546518276707502e-06,1.8585097905088332e-06,1.8565765458333772e-06
42.86738967895508,1.8507744243834168e-06,1.8546518276707502e-06,1.8527085785535746e-06
42.8336181640625,1.8468167581886519e-06,1.8507744243834168e-06,1.848791271186201e-06
42.78948974609375,1.8430132513458375e-06,1.8468167581886519e-06,1.8449106846674113e-06
42.741943359375,1.8391275489193504e-06,1.8430132513458375e-06,1.8410660231893416e-06
42.696868896484375,1.8352507140662055e-06,1.8391275489193504e-06,1.8371847545495257e-06
42.644866943359375,1.831403210417193e-06,1.8352507140662055e-06,1.8333224716116092e-06
42.60441589355469,1.827517849051219e-06,1.831403210417193e-06,1.8294560959475348e-06
42.56167984008789,1.8236473806609865e-06,1.827517849051219e-06,1.8255782379128505e-06
42.52375411987305,1.8197818008047761e-06,1.8236473806609865e-06,1.8217103843198856e-06
42.47101593017578,1.8158857528760564e-06,1.8197818008047761e-06,1.817829343053745e-06
42.42802429199219,1.8120072127203457e-06,1.8158857528760564e-06,1.8139421626983676e-06
42.39003372192383,1.8081503867506399e-06,1.8120072127203457e-06,1.810074650165916e-06
42.344146728515625,1.8042381952909636e-06,1.8081503867506399e-06,1.806190084607806e-06
42.29580307006836,1.8003241848418838e-06,1.8042381952909636e-06,1.802276983653428e-06
42.24820327758789,1.796477135940222e-06,1.8003241848418838e-06,1.7983963971346384e-06
42.202545166015625,1.7925964357345947e-06,1.796477135940222e-06,1.7945325225809938e-06
42.159202575683594,1.7887139165395638e-06,1.7925964357345947e-06,1.7906509128806647e-06
42.110511779785156,1.7847862636699574e-06,1.7887139165395638e-06,1.7867457700049272e-06
42.0705451965332,1.7809977634897223e-06,1.7847862636699574e-06,1.7828879208536819e-06
42.02571105957031,1.7770030353858601e-06,1.7809977634897223e-06,1.7789961930247955e-06
41.97518539428711,1.7731331354298163e-06,1.7770030353858601e-06,1.7750638789948425e-06
41.93445587158203,1.7692941582936328e-06,1.7731331354298163e-06,1.7712095541355666e-06
41.890380859375,1.7653771919867722e-06,1.7692941582936328e-06,1.7673315824140445e-06
41.84886932373047,1.7614820535527542e-06,1.7653771919867722e-06,1.763425643730443e-06
41.7960319519043,1.7576326172275003e-06,1.7614820535527542e-06,1.7595532426639693e-06
41.74746322631836,1.7537483927299036e-06,1.7576326172275003e-06,1.7556862985657062e-06
41.70746994018555,1.7497966382507002e-06,1.7537483927299036e-06,1.751768422764144e-06
41.663150787353516,1.7458825141147827e-06,1.7497966382507002e-06,1.7478355403000023e-06
41.6140022277832,1.741962705636979e-06,1.7458825141147827e-06,1.7439185739931418e-06
41.56512451171875,1.73806961356604e-06,1.741962705636979e-06,1.7400120668753516e-06
41.518646240234375,1.7341844795737416e-06,1.73806961356604e-06,1.7361229538437328e-06
41.46672439575195,1.7302406831731787e-06,1.7341844795737416e-06,1.7322083749604644e-06
41.4217529296875,1.7262949540963746e-06,1.7302406831731787e-06,1.7282636690651998e-06
41.37968063354492,1.7224003840965452e-06,1.7262949540963746e-06,1.7243436332137208e-06
41.330631256103516,1.7185136584885186e-06,1.7224003840965452e-06,1.7204529285663739e-06
41.2883186340332,1.7146094251074828e-06,1.7185136584885186e-06,1.7165575627586804e-06
41.248111724853516,1.710691321932245e-06,1.7146094251074828e-06,1.7126465081673814e-06
41.19084930419922,1.7067163753381465e-06,1.710691321932245e-06,1.7086997559090378e-06
41.147552490234375,1.7027452940965304e-06,1.7067163753381465e-06,1.7047268556780182e-06
41.098758697509766,1.6989015421131626e-06,1.7027452940965304e-06,1.7008194390655262e-06
41.04934310913086,1.695010269031627e-06,1.6989015421131626e-06,1.6969518128462369e-06
41.00589370727539,1.6910411204662523e-06,1.695010269031627e-06,1.6930216588662006e-06
40.95404052734375,1.6871488242031774e-06,1.6910411204662523e-06,1.6890909364519757e-06
40.91252899169922,1.6831595530675258e-06,1.6871488242031774e-06,1.6851502095960313e-06
40.865047454833984,1.6792548649391392e-06,1.6831595530675258e-06,1.68120334365085e-06
40.81696701049805,1.6753056115703657e-06,1.6792548649391392e-06,1.6772762592154322e-06
40.77153015136719,1.6713888726371806e-06,1.6753056115703657e-06,1.6733433767512906e-06
40.725765228271484,1.6674501921443152e-06,1.6713888726371806e-06,1.6694157238816842e-06
40.67744827270508,1.663495936554682e-06,1.6674501921443152e-06,1.665469198997016e-06
40.62456130981445,1.6595483884884743e-06,1.663495936554682e-06,1.6615182403256767e-06
40.57611083984375,1.6555923139094375e-06,1.6595483884884743e-06,1.6575663721596356e-06
40.5317268371582,1.6515987226739526e-06,1.6555923139094375e-06,1.6535916529392125e-06
40.48601150512695,1.6476890323247062e-06,1.6515987226739526e-06,1.6496401258336846e-06
40.439903259277344,1.6437520571344066e-06,1.6476890323247062e-06,1.6457167930639116e-06
40.381591796875,1.6397568742831936e-06,1.6437520571344066e-06,1.6417504866694799e-06
40.33597946166992,1.6358696939278161e-06,1.6397568742831936e-06,1.6378094187530223e-06
40.28491973876953,1.631914983590832e-06,1.6358696939278161e-06,1.6338883597200038e-06
40.24470520019531,1.6279219607895357e-06,1.631914983590832e-06,1.6299146636811201e-06
40.193763732910156,1.6239871456491528e-06,1.6279219607895357e-06,1.6259507447102806e-06
40.14503860473633,1.6200521031350945e-06,1.6239871456491528e-06,1.62201581588306e-06
40.097965240478516,1.616072609067487e-06,1.6200521031350945e-06,1.618058604435646e-06
40.039588928222656,1.612099481462792e-06,1.616072609067487e-06,1.6140820662258193e-06
39.99510955810547,1.6081559124359046e-06,1.612099481462792e-06,1.6101238315968658e-06
39.94775390625,1.6041684602896567e-06,1.6081559124359046e-06,1.606158321010298e-06
39.89189147949219,1.6002280744942254e-06,1.6041684602896567e-06,1.6021942883526208e-06
39.85103988647461,1.5962300494720694e-06,1.6002280744942254e-06,1.5982252534740837e-06
39.79688262939453,1.5922543070701067e-06,1.5962300494720694e-06,1.5942382560751867e-06
39.749515533447266,1.58828675012046e-06,1.5922543070701067e-06,1.5902667200862197e-06
39.70207595825195,1.5843187384234625e-06,1.58828675012046e-06,1.5862989357628976e-06
39.65239715576172,1.580356411068351e-06,1.5843187384234625e-06,1.582333766236843e-06
39.60723114013672,1.5764013596708537e-06,1.580356411068351e-06,1.5783751905473764e-06
39.55121994018555,1.5724795048299711e-06,1.5764013596708537e-06,1.5744366237413487e-06
39.50217819213867,1.5684050822528661e-06,1.5724795048299711e-06,1.5704383713455172e-06
39.45671844482422,1.5644432096451055e-06,1.5684050822528661e-06,1.5664204511267599e-06
39.39551544189453,1.5604757663822966e-06,1.5644432096451055e-06,1.5624555089743808e-06
39.36088180541992,1.5565002513540094e-06,1.5604757663822966e-06,1.5584844277327647e-06
39.303794860839844,1.552515414005029e-06,1.5565002513540094e-06,1.5545040241704555e-06
39.25347900390625,1.548543082208198e-06,1.552515414005029e-06,1.5505254395975498e-06
39.200523376464844,1.5445423287019366e-06,1.548543082208198e-06,1.5465388969460037e-06
39.1520881652832,1.5405537396873115e-06,1.5445423287019366e-06,1.5425442825289792e-06
39.1035270690918,1.5365608305728529e-06,1.5405537396873115e-06,1.5385535334644374e-06
39.052913665771484,1.5325856566050788e-06,1.5365608305728529e-06,1.534569491923321e-06
38.99773406982422,1.528603434053366e-06,1.5325856566050788e-06,1.53059067997674e-06
38.94624328613281,1.5245698250510031e-06,1.528603434053366e-06,1.526582764199702e-06
38.89777755737305,1.520605337645975e-06,1.5245698250510031e-06,1.5225838296828442e-06
38.84939193725586,1.5166533557930961e-06,1.520605337645975e-06,1.5186255950538907e-06
38.79673385620117,1.5127159258554457e-06,1.5166533557930961e-06,1.514680889158626e-06
38.74277877807617,1.5086818621057319e-06,1.5127159258554457e-06,1.5106950286281062e-06
38.69600296020508,1.5047007764223963e-06,1.5086818621057319e-06,1.5066875675984193e-06
38.649017333984375,1.500709004176315e-06,1.5047007764223963e-06,1.5027012523205485e-06
38.59054946899414,1.4966799426474608e-06,1.500709004176315e-06,1.4986906080594053e-06
38.537628173828125,1.4927468328096438e-06,1.4966799426474608e-06,1.4947095223760698e-06
38.49419021606445,1.488709472141636e-06,1.4927468328096438e-06,1.490724457653414e-06
38.44078826904297,1.4847497595837922e-06,1.488709472141636e-06,1.4867258641970693e-06
38.3847770690918,1.4807612842560047e-06,1.4847497595837922e-06,1.4827517134108348e-06
38.331336975097656,1.4768081655347487e-06,1.4807612842560047e-06,1.4787808595428942e-06
38.2852668762207,1.4727604593645083e-06,1.4768081655347487e-06,1.4747805607839837e-06
38.24066925048828,1.4688325791212264e-06,1.4727604593645083e-06,1.470792994950898e-06
38.18373489379883,1.4647935131506529e-06,1.4688325791212264e-06,1.4668092944702948e-06
38.12997055053711,1.4608368701374275e-06,1.4647935131506529e-06,1.4628114968218142e-06
38.086116790771484,1.4568188362318324e-06,1.4608368701374275e-06,1.4588242720492417e-06
38.03187561035156,1.452836841053795e-06,1.4568188362318324e-06,1.4548242006640066e-06
37.980045318603516,1.4488795159195433e-06,1.452836841053795e-06,1.450854597351281e-06
37.923545837402344,1.4448988849835587e-06,1.4488795159195433e-06,1.446885562472744e-06
37.87277603149414,1.4408697097678669e-06,1.4448988849835587e-06,1.4428806025534868e-06
37.82052230834961,1.4368966958500096e-06,1.4408697097678669e-06,1.43887962167355e-06
37.768157958984375,1.432920498700696e-06,1.4368966958500096e-06,1.4349049024531269e-06
37.71327209472656,1.428920427315461e-06,1.432920498700696e-06,1.4309167681858526e-06
37.663047790527344,1.4249555988499196e-06,1.428920427315461e-06,1.4269343182604644e-06
37.610591888427734,1.4209890650818124e-06,1.4249555988499196e-06,1.422968693987059e-06
37.55989456176758,1.4170004760671873e-06,1.4209890650818124e-06,1.4189911325956928e-06
37.50873947143555,1.4129835790299694e-06,1.4170004760671873e-06,1.41498844641319e-06
37.44513702392578,1.4089928299654275e-06,1.4129835790299694e-06,1.4109843959886348e-06
37.4014892578125,1.405073817295488e-06,1.4089928299654275e-06,1.4070297993384884e-06
37.348018646240234,1.401058966621349e-06,1.405073817295488e-06,1.4030626971361926e-06
37.29432678222656,1.3970334293844644e-06,1.401058966621349e-06,1.3990425031806808e-06
37.23965835571289,1.3930985005572438e-06,1.3970334293844644e-06,1.395062326992047e-06
37.185516357421875,1.389050567013328e-06,1.3930985005572438e-06,1.391070782119641e-06
37.13154220581055,1.3851780522600166e-06,1.389050567013328e-06,1.3871106148144463e-06
37.080291748046875,1.3812007182423258e-06,1.3851780522600166e-06,1.3831856904289452e-06
37.02446365356445,1.377200533170253e-06,1.3812007182423258e-06,1.3791968740406446e-06
36.97593688964844,1.3732816341871512e-06,1.377200533170253e-06,1.375237502543314e-06
36.92011260986328,1.3692933862330392e-06,1.3732816341871512e-06,1.3712838153878693e-06
36.866844177246094,1.3653449286721298e-06,1.3692933862330392e-06,1.3673154626303585e-06
36.81922912597656,1.3613580449600704e-06,1.3653449286721298e-06,1.3633479056807118e-06
36.7614860534668,1.357398559775902e-06,1.3613580449600704e-06,1.359374664389179e-06
36.709678649902344,1.3534220215660753e-06,1.357398559775902e-06,1.3554066526921815e-06
36.649879455566406,1.3494745871867053e-06,1.3534220215660753e-06,1.3514445527107455e-06
36.600189208984375,1.3455132830131333e-06,1.3494745871867053e-06,1.3474902971211122e-06
36.54863739013672,1.3415736930255662e-06,1.3455132830131333e-06,1.3435399068839615e-06
36.4968147277832,1.3376204606174724e-06,1.3415736930255662e-06,1.339593495686131e-06
36.44511413574219,1.333682575932471e-06,1.3376204606174724e-06,1.3356479939830024e-06
36.38676452636719,1.3297162695380393e-06,1.333682575932471e-06,1.3316957847564481e-06
36.33688735961914,1.3257733826321783e-06,1.3297162695380393e-06,1.3277413017931394e-06
36.2809944152832,1.3218473213783e-06,1.3257733826321783e-06,1.3238068277132697e-06
36.2225341796875,1.317889314123022e-06,1.3218473213783e-06,1.319864622928435e-06
36.17385482788086,1.3139031125319889e-06,1.317889314123022e-06,1.3158926321921172e-06
36.121337890625,1.3100909654895077e-06,1.3139031125319889e-06,1.3119936284056166e-06
36.055545806884766,1.3060619039606536e-06,1.3100909654895077e-06,1.308072569372598e-06
36.011444091796875,1.3021317499806173e-06,1.3060619039606536e-06,1.304093302678666e-06
35.96134567260742,1.2982170574105112e-06,1.3021317499806173e-06,1.3001709930904326e-06
35.90504455566406,1.2943017964062165e-06,1.2982170574105112e-06,1.2962559594598133e-06
35.84831237792969,1.290361069550272e-06,1.2943017964062165e-06,1.292327851842856e-06
35.793853759765625,1.2864434211223852e-06,1.290361069550272e-06,1.2883987210443593e-06
35.73991394042969,1.282569201066508e-06,1.2864434211223852e-06,1.2845027868024772e-06
35.68053436279297,1.278600507248484e-06,1.282569201066508e-06,1.28058115933527e-06
35.62834548950195,1.274718442800804e-06,1.278600507248484e-06,1.2766558938892558e-06
35.57536697387695,1.270786583518202e-06,1.274718442800804e-06,1.2727489320241148e-06
35.523643493652344,1.2669504485529615e-06,1.270786583518202e-06,1.2688650485870312e-06
35.463985443115234,1.2629845969058806e-06,1.2669504485529615e-06,1.264963884750614e-06
35.411502838134766,1.2591067388711963e-06,1.2629845969058806e-06,1.261042143596569e-06
35.357818603515625,1.2551497547974577e-06,1.2591067388711963e-06,1.2571247225423576e-06
35.30390930175781,1.2513253295765026e-06,1.2551497547974577e-06,1.2532341315818485e-06
35.243011474609375,1.2474358754843706e-06,1.2513253295765026e-06,1.2493769645516295e-06
35.193458557128906,1.2435077678674133e-06,1.2474358754843706e-06,1.2454682973839226e-06
35.138328552246094,1.2396151305438252e-06,1.2435077678674133e-06,1.24155792491365e-06
35.079769134521484,1.2357664900264353e-06,1.2396151305438252e-06,1.237687229149742e-06
35.03240203857422,1.2318733979554963e-06,1.2357664900264353e-06,1.2338165333858342e-06
34.9736213684082,1.2280211194592994e-06,1.2318733979554963e-06,1.2299437912588473e-06
34.913246154785156,1.2242007869645022e-06,1.2280211194592994e-06,1.2261073152330937e-06
34.86372375488281,1.2203156529722037e-06,1.2242007869645022e-06,1.2222546956763836e-06
34.808101654052734,1.2164250620116945e-06,1.2203156529722037e-06,1.2183668331999797e-06
34.753028869628906,1.2125788089178968e-06,1.2164250620116945e-06,1.2144984111728263e-06
34.693904876708984,1.2087302820873447e-06,1.2125788089178968e-06,1.2106509075238137e-06
34.638370513916016,1.204863565362757e-06,1.2087302820873447e-06,1.2067932857462438e-06
34.589317321777344,1.2010455066047143e-06,1.204863565362757e-06,1.202951125378604e-06
34.52738952636719,1.1971551430178806e-06,1.2010455066047143e-06,1.1990966868324904e-06
34.47256088256836,1.1933560699617374e-06,1.1971551430178806e-06,1.1952520253544208e-06
34.418792724609375,1.1895017451024614e-06,1.1933560699617374e-06,1.1914253263967112e-06
34.365787506103516,1.1857066510856384e-06,1.1895017451024614e-06,1.1876006738020806e-06
34.31050109863281,1.1818947314168327e-06,1.1857066510856384e-06,1.1837971669592662e-06
34.25825500488281,1.1780309705500258e-06,1.1818947314168327e-06,1.1799594403782976e-06
34.20071792602539,1.1742102969947155e-06,1.1780309705500258e-06,1.1761171663238201e-06
34.145423889160156,1.1704166809067829e-06,1.1742102969947155e-06,1.1723100215021987e-06
34.0940055847168,1.1666298860291135e-06,1.1704166809067829e-06,1.1685199297062354e-06
34.03346633911133,1.1628858374024276e-06,1.1666298860291135e-06,1.16475439426722e-06
33.9805908203125,1.1590122994675767e-06,1.1628858374024276e-06,1.1609455441430327e-06
33.9289436340332,1.1552300520634162e-06,1.1590122994675767e-06,1.1571178220037837e-06
33.86784744262695,1.1514646303112386e-06,1.1552300520634162e-06,1.1533438737387769e-06
33.81620788574219,1.1476960253276047e-06,1.1514646303112386e-06,1.1495769740577089e-06
33.75835418701172,1.1439019544923212e-06,1.1476960253276047e-06,1.1457955224614125e-06
33.704444885253906,1.1401223218854284e-06,1.1439019544923212e-06,1.1420087275837432e-06
33.64673614501953,1.1363500789229874e-06,1.1401223218854284e-06,1.1382327329556574e-06
33.58365249633789,1.1326059166094637e-06,1.1363500789229874e-06,1.1344743597874185e-06
33.53459548950195,1.1289159829175333e-06,1.1326059166094637e-06,1.130757482314948e-06
33.483455657958984,1.1250930356254685e-06,1.1289159829175333e-06,1.127001155509788e-06
33.42230987548828,1.1213685411348706e-06,1.1250930356254685e-06,1.123227320931619e-06
33.36747360229492,1.1175652616657317e-06,1.1213685411348706e-06,1.1194633771083318e-06
33.309898376464844,1.113838266064704e-06,1.1175652616657317e-06,1.1156982964166673e-06
33.26083755493164,1.1101820973635768e-06,1.113838266064704e-06,1.1120068847958464e-06
33.20078659057617,1.1064275895478204e-06,1.1101820973635768e-06,1.108301376007148e-06
33.14144515991211,1.1027257187379291e-06,1.1064275895478204e-06,1.1045731298509054e-06
33.0869140625,1.0989754173351685e-06,1.1027257187379291e-06,1.1008470437445794e-06
33.033260345458984,1.0952901448035846e-06,1.0989754173351685e-06,1.0971293704642449e-06
32.97509765625,1.0915600796579383e-06,1.0952901448035846e-06,1.093421587938792e-06
32.92307662963867,1.0878721923290868e-06,1.0915600796579383e-06,1.0897127822317998e-06
32.8637809753418,1.0842027222679462e-06,1.0878721923290868e-06,1.086033989849966e-06
32.81122589111328,1.08049312075309e-06,1.0842027222679462e-06,1.0823445109053864e-06
32.757537841796875,1.07683808892034e-06,1.08049312075309e-06,1.078662307918421e-06
32.69957733154297,1.0731523616414052e-06,1.07683808892034e-06,1.074991814675741e-06
32.64382553100586,1.0694959655666025e-06,1.0731523616414052e-06,1.0713207529988722e-06
32.58747863769531,1.0658070550562115e-06,1.0694959655666025e-06,1.0676480997062754e-06
32.5333137512207,1.0621466799420887e-06,1.0658070550562115e-06,1.0639735137374373e-06
32.479530334472656,1.058517682395177e-06,1.0621466799420887e-06,1.0603289410937577e-06
32.423187255859375,1.0548485533945495e-06,1.058517682395177e-06,1.0566798209765693e-06
32.365909576416016,1.051243998517748e-06,1.0548485533945495e-06,1.0530429790378548e-06
32.31132125854492,1.0475821454747347e-06,1.051243998517748e-06,1.0494097750779474e-06
32.252079010009766,1.043980887516227e-06,1.0475821454747347e-06,1.0457781627337681e-06
32.19784927368164,1.0403550732007716e-06,1.043980887516227e-06,1.0421646265967865e-06
32.14042282104492,1.0367647291786852e-06,1.0403550732007716e-06,1.0385565474280156e-06
32.08523941040039,1.033090597957198e-06,1.0367647291786852e-06,1.03492425296281e-06
32.02789306640625,1.0295177617081208e-06,1.033090597957198e-06,1.0313008260709466e-06
31.974016189575195,1.0259406053592102e-06,1.0295177617081208e-06,1.0277258297719527e-06
31.915908813476562,1.0223310482615489e-06,1.0259406053592102e-06,1.0241324162052479e-06
31.861555099487305,1.018736384139629e-06,1.0223310482615489e-06,1.0205303624388762e-06
31.809768676757812,1.0151975402550306e-06,1.018736384139629e-06,1.0169637789658736e-06
31.749984741210938,1.011614244816883e-06,1.0151975402550306e-06,1.013402538774244e-06
31.69734764099121,1.008034359983867e-06,1.011614244816883e-06,1.0098210623255e-06
31.636123657226562,1.004485511657549e-06,1.008034359983867e-06,1.0062565252155764e-06
31.583438873291016,1.0009157449530903e-06,1.004485511657549e-06,1.0026973313870258e-06
31.525646209716797,9.97369056676689e-07,1.0009157449530903e-06,9.99139047053177e-07
31.473417282104492,9.938418088495382e-07,9.97369056676689e-07,9.956022495316574e-07
31.412511825561523,9.903355930873659e-07,9.938418088495382e-07,9.920853472067392e-07
31.354032516479492,9.867636663329904e-07,9.903355930873659e-07,9.885461622616276e-07
31.303930282592773,9.832781415752834e-07,9.867636663329904e-07,9.850176638792618e-07
31.249732971191406,9.797653319765232e-07,9.832781415752834e-07,9.815184967010282e-07
31.19333839416504,9.762322861206485e-07,9.797653319765232e-07,9.779955689737108e-07
31.141361236572266,9.727611995913321e-07,9.762322861206485e-07,9.744936733113718e-07
31.076433181762695,9.692578260001028e-07,9.727611995913321e-07,9.710061021905858e-07
31.024320602416992,9.657911732574576e-07,9.692578260001028e-07,9.675212595539051e-07
30.966453552246094,9.623006462788908e-07,9.657911732574576e-07,9.640425560064614e-07
30.90871238708496,9.58823989094526e-07,9.623006462788908e-07,9.605589639249956e-07
30.856706619262695,9.553837116982322e-07,9.58823989094526e-07,9.57100610321504e-07
30.800230026245117,9.518895467408583e-07,9.553837116982322e-07,9.536333323012514e-07
30.745759963989258,9.484720635555277e-07,9.518895467408583e-07,9.501775934950274e-07
30.689838409423828,9.450248512621329e-07,9.484720635555277e-07,9.467452173339552e-07
30.633182525634766,9.41592361414223e-07,9.450248512621329e-07,9.433053378415934e-07
30.577011108398438,9.38142363793304e-07,9.41592361414223e-07,9.39864094107179e-07
30.5268611907959,9.347497211820155e-07,9.38142363793304e-07,9.364429729430412e-07
30.464000701904297,9.313260989074479e-07,9.347497211820155e-07,9.330345847047283e-07
30.41217041015625,9.278969059778319e-07,9.313260989074479e-07,9.296082907894743e-07
30.356977462768555,9.244794796359201e-07,9.278969059778319e-07,9.261850095754198e-07
30.301969528198242,9.211323117597203e-07,9.244794796359201e-07,9.228027693097829e-07
30.241188049316406,9.177006177196745e-07,9.211323117597203e-07,9.19413139399694e-07
30.18685531616211,9.14354131964501e-07,9.177006177196745e-07,9.160241347672127e-07
30.13307762145996,9.109958227782045e-07,9.14354131964501e-07,9.126717941398965e-07
30.078088760375977,9.076227343030041e-07,9.109958227782045e-07,9.093060953091481e-07
30.01949119567871,9.042432225214725e-07,9.076227343030041e-07,9.059297099156538e-07
29.966049194335938,9.009246468849597e-07,9.042432225214725e-07,9.025807798934693e-07
29.91061019897461,8.975940772870672e-07,9.009246468849597e-07,8.992561788545572e-07
29.856184005737305,8.942291742641828e-07,8.975940772870672e-07,8.959084425441688e-07
29.797466278076172,8.909172493076767e-07,8.942291742641828e-07,8.925699717110547e-07
29.742284774780273,8.87620672074263e-07,8.909172493076767e-07,8.892657206160948e-07
29.690357208251953,8.84323412719823e-07,8.87620672074263e-07,8.859689160090056e-07
29.633838653564453,8.810096687739133e-07,8.84323412719823e-07,8.826633575154119e-07
29.576913833618164,8.77727643455728e-07,8.810096687739133e-07,8.793654728833644e-07
29.521818161010742,8.744110004954564e-07,8.77727643455728e-07,8.760661103224265e-07
29.46730613708496,8.711353984836023e-07,8.744110004954564e-07,8.727700446797826e-07
29.409915924072266,8.678440508447238e-07,8.711353984836023e-07,8.69486484589288e-07
29.357749938964844,8.646209721518971e-07,8.678440508447238e-07,8.662294135319826e-07
29.30152130126953,8.61360945236811e-07,8.646209721518971e-07,8.629878038846073e-07
29.245948791503906,8.580966550653102e-07,8.61360945236811e-07,8.597256169196044e-07
29.191652297973633,8.548651635464921e-07,8.580966550653102e-07,8.564778113395732e-07
29.13743782043457,8.516445859640953e-07,8.548651635464921e-07,8.532517767889658e-07
29.081466674804688,8.483757483190857e-07,8.516445859640953e-07,8.500070407535532e-07
29.024824142456055,8.451700068690116e-07,8.483757483190857e-07,8.467697512060113e-07
28.969135284423828,8.419775667789509e-07,8.451700068690116e-07,8.435706604359439e-07
28.915485382080078,8.387667094211793e-07,8.419775667789509e-07,8.403690117120277e-07
28.857555389404297,8.355513614333177e-07,8.387667094211793e-07,8.371558237740828e-07
28.806293487548828,8.323968359036371e-07,8.355513614333177e-07,8.339710575455683e-07
28.751800537109375,8.292033726320369e-07,8.323968359036371e-07,8.307970347232185e-07
28.696069717407227,8.260388995040557e-07,8.292033726320369e-07,8.276180665234278e-07
28.640670776367188,8.22899153263279e-07,8.260388995040557e-07,8.244659284173395e-07
28.58586311340332,8.197526994990767e-07,8.22899153263279e-07,8.213228284148499e-07
28.531003952026367,8.16563101579959e-07,8.197526994990767e-07,8.181547741514805e-07
28.476654052734375,8.134550739669066e-07,8.16563101579959e-07,8.150060466505238e-07
28.424198150634766,8.103231152745138e-07,8.134550739669066e-07,8.118860819195106e-07
28.366497039794922,8.071738193393685e-07,8.103231152745138e-07,8.087453693406133e-07
28.31295394897461,8.040839247769327e-07,8.071738193393685e-07,8.05625859356951e-07
28.25884437561035,8.009681664589152e-07,8.040839247769327e-07,8.025230044950149e-07
28.203306198120117,7.979132305990788e-07,8.009681664589152e-07,7.99437657406088e-07
28.146406173706055,7.94787013091991e-07,7.979132305990788e-07,7.963469670357881e-07
28.093463897705078,7.917101356724743e-07,7.94787013091991e-07,7.932455332593236e-07
28.03801918029785,7.886328603490256e-07,7.917101356724743e-07,7.901684284661314e-07
27.983673095703125,7.855786634536344e-07,7.886328603490256e-07,7.871026923567115e-07
27.928373336791992,7.825212264833681e-07,7.855786634536344e-07,7.840468470021733e-07
27.878881454467773,7.794851626385935e-07,7.825212264833681e-07,7.810002671249094e-07
27.822635650634766,7.7643107943004e-07,7.794851626385935e-07,7.779551083331171e-07
27.765932083129883,7.734011546745023e-07,7.7643107943004e-07,7.749130759293621e-07
27.710983276367188,7.703865207986382e-07,7.734011546745023e-07,7.718907681919518e-07
27.658248901367188,7.673704658373026e-07,7.703865207986382e-07,7.688754521950614e-07
27.60495948791504,7.643728281436779e-07,7.673704658373026e-07,7.658686627110001e-07
27.55002784729004,7.613769525960379e-07,7.643728281436779e-07,7.628718776686583e-07
27.496458053588867,7.583759042972815e-07,7.613769525960379e-07,7.598733873237506e-07
27.442811965942383,7.553767886747664e-07,7.583759042972815e-07,7.568733622065338e-07
27.386789321899414,7.524237162215286e-07,7.553767886747664e-07,7.538972113252385e-07
27.33295249938965,7.494684268749552e-07,7.524237162215286e-07,7.509430588470423e-07
27.27681541442871,7.464776672350126e-07,7.494684268749552e-07,7.479699206669466e-07
27.224895477294922,7.43554323889839e-07,7.464776672350126e-07,7.450129828612262e-07
27.172075271606445,7.405878932331689e-07,7.43554323889839e-07,7.420680958603043e-07
27.120214462280273,7.376801249847631e-07,7.405878932331689e-07,7.391311100946041e-07
27.065176010131836,7.347306905103324e-07,7.376801249847631e-07,7.362024234680575e-07
27.010356903076172,7.317987638089107e-07,7.347306905103324e-07,7.332617428801314e-07
26.95824432373047,7.289364702955936e-07,7.317987638089107e-07,7.303647180378903e-07
26.905622482299805,7.260522352225962e-07,7.289364702955936e-07,7.27491453744733e-07
26.847787857055664,7.231391236928175e-07,7.260522352225962e-07,7.245926099130884e-07
26.799318313598633,7.20285584066005e-07,7.231391236928175e-07,7.217095117084682e-07
26.744163513183594,7.174051575020712e-07,7.20285584066005e-07,7.188424433479668e-07
26.68927574157715,7.145445124479011e-07,7.174051575020712e-07,7.15971850695496e-07
26.637943267822266,7.116774440873996e-07,7.145445124479011e-07,7.131080792532885e-07
26.584321975708008,7.088150937306636e-07,7.116774440873996e-07,7.102433414729603e-07
26.530540466308594,7.059902031869569e-07,7.088150937306636e-07,7.073997494444484e-07
26.478666305541992,7.031921995803714e-07,7.059902031869569e-07,7.045883307910117e-07
26.42598533630371,7.003572477515263e-07,7.031921995803714e-07,7.017718530732964e-07
26.371231079101562,6.975369615247473e-07,7.003572477515263e-07,6.989441772020655e-07
26.317890167236328,6.947574888727104e-07,6.975369615247473e-07,6.961442977626575e-07
26.264122009277344,6.919607358213398e-07,6.947574888727104e-07,6.933561280675349e-07
26.215198516845703,6.891899033689697e-07,6.919607358213398e-07,6.905725058459211e-07
26.161527633666992,6.864097485959064e-07,6.891899033689697e-07,6.877969553897856e-07
26.10852813720703,6.836313559688278e-07,6.864097485959064e-07,6.850177101114241e-07
26.05603790283203,6.808853640904999e-07,6.836313559688278e-07,6.822555178587209e-07
26.003887176513672,6.781240813324985e-07,6.808853640904999e-07,6.795019089622656e-07
25.950664520263672,6.753892307642673e-07,6.781240813324985e-07,6.767538138774398e-07
25.899093627929688,6.72669500545453e-07,6.753892307642673e-07,6.74026580327336e-07
25.845666885375977,6.699730192849529e-07,6.72669500545453e-07,6.713184461659694e-07
25.792781829833984,6.671962182736024e-07,6.699730192849529e-07,6.685817197649158e-07
25.739707946777344,6.644909262831789e-07,6.671962182736024e-07,6.658407301074476e-07
25.68733787536621,6.618272436753614e-07,6.644909262831789e-07,6.631562428083271e-07
25.637712478637695,6.591229748664773e-07,6.618272436753614e-07,6.604723239433952e-07
25.58492660522461,6.564488330695895e-07,6.591229748664773e-07,6.577831186405092e-07
25.530118942260742,6.537876515722019e-07,6.564488330695895e-07,6.551153433065338e-07
25.47889518737793,6.511298806799459e-07,6.537876515722019e-07,6.524559239551309e-07
25.427936553955078,6.484911523330084e-07,6.511298806799459e-07,6.498077027572435e-07
25.373172760009766,6.45810700916627e-07,6.484911523330084e-07,6.471479991887463e-07
25.323911666870117,6.431960741792864e-07,6.45810700916627e-07,6.445005737987231e-07
25.271522521972656,6.405738872672373e-07,6.431960741792864e-07,6.418821385523188e-07
25.221092224121094,6.379475507856114e-07,6.405738872672373e-07,6.392579052771907e-07
25.169315338134766,6.353309345286107e-07,6.379475507856114e-07,6.366364573295868e-07
25.117794036865234,6.327326218524831e-07,6.353309345286107e-07,6.340289928630227e-07
25.066377639770508,6.301804660324706e-07,6.327326218524831e-07,6.314537586149527e-07
25.012981414794922,6.275696478041937e-07,6.301804660324706e-07,6.288721579039702e-07
24.96343421936035,6.249796342672198e-07,6.275696478041937e-07,6.262718557081826e-07
24.912927627563477,6.224179287528386e-07,6.249796342672198e-07,6.236960530259239e-07
24.859968185424805,6.198799837875413e-07,6.224179287528386e-07,6.211461709426658e-07
24.80800437927246,6.173261226649629e-07,6.198799837875413e-07,6.18600211055309e-07
24.7587947845459,6.147750468699087e-07,6.173261226649629e-07,6.16047827861621e-07
24.707733154296875,6.122418199083768e-07,6.147750468699087e-07,6.13505676483328e-07
24.656686782836914,6.097492359913304e-07,6.122418199083768e-07,6.109927994657482e-07
24.609209060668945,6.072655764910451e-07,6.097492359913304e-07,6.085047630222107e-07
24.555768966674805,6.046995508768305e-07,6.072655764910451e-07,6.059797783564136e-07
24.504688262939453,6.022205525368918e-07,6.046995508768305e-07,6.034573516444652e-07
24.455848693847656,5.997543439661968e-07,6.022205525368918e-07,6.009847766108578e-07
24.402074813842773,5.972551662125625e-07,5.997543439661968e-07,5.985019697618554e-07
24.35393714904785,5.948337502559298e-07,5.972551662125625e-07,5.960417865935597e-07
24.3011474609375,5.923585035816359e-07,5.948337502559298e-07,5.935933131695492e-07
24.253042221069336,5.898817789784516e-07,5.923585035816359e-07,5.911174412176479e-07
24.204862594604492,5.874738917555078e-07,5.898817789784516e-07,5.886752205697121e-07
24.153236389160156,5.850369007021072e-07,5.874738917555078e-07,5.862527245881211e-07
24.103212356567383,5.826160531796631e-07,5.850369007021072e-07,5.838238053001987e-07
24.053050994873047,5.801935003546532e-07,5.826160531796631e-07,5.814021051264717e-07
24.00304412841797,5.77816422264732e-07,5.801935003546532e-07,5.790022896690061e-07
23.953548431396484,5.754358198828413e-07,5.77816422264732e-07,5.766234494331002e-07
23.903417587280273,5.730298084927199e-07,5.754358198828413e-07,5.742301141253847e-07
23.852087020874023,5.706359615942347e-07,5.730298084927199e-07,5.718301281376625e-07
23.803504943847656,5.682493906533637e-07,5.706359615942347e-07,5.694399760614033e-07
23.75501823425293,5.659046564687742e-07,5.682493906533637e-07,5.670743803420919e-07
23.705883026123047,5.635979505314026e-07,5.659046564687742e-07,5.647486887028208e-07
23.65705680847168,5.612469635707384e-07,5.635979505314026e-07,5.624198138320935e-07
23.60796546936035,5.588883595919469e-07,5.612469635707384e-07,5.600650183623657e-07
23.559814453125,5.565792662309832e-07,5.588883595919469e-07,5.577312549576163e-07
23.509044647216797,5.542773919842148e-07,5.565792662309832e-07,5.55425685888622e-07
23.46141242980957,5.51939706383564e-07,5.542773919842148e-07,5.531059628083312e-07
23.411968231201172,5.496469270838134e-07,5.51939706383564e-07,5.507907303581305e-07
23.361949920654297,5.473629016705672e-07,5.496469270838134e-07,5.485022711582133e-07
23.3168888092041,5.45098941984179e-07,5.473629016705672e-07,5.462284207169432e-07
23.267295837402344,5.428441340882273e-07,5.45098941984179e-07,5.439690085040638e-07
23.217960357666016,5.405752290243981e-07,5.428441340882273e-07,5.417070951807545e-07
23.168468475341797,5.383035386330448e-07,5.405752290243981e-07,5.394367690314539e-07
23.119962692260742,5.360519139685493e-07,5.383035386330448e-07,5.371751399252389e-07
23.072954177856445,5.338742425919918e-07,5.360519139685493e-07,5.349605771698407e-07
23.026355743408203,5.316295528245973e-07,5.338742425919918e-07,5.327493681761553e-07
22.979381561279297,5.294326683724648e-07,5.316295528245973e-07,5.305286663315201e-07
22.92854881286621,5.272125349620183e-07,5.294326683724648e-07,5.283200152916834e-07
22.881385803222656,5.249863193057536e-07,5.272125349620183e-07,5.260968691800372e-07
22.834396362304688,5.228026793702156e-07,5.249863193057536e-07,5.238920266492642e-07
22.7854061126709,5.206207447372435e-07,5.228026793702156e-07,5.217091825215903e-07
22.736513137817383,5.184476776776137e-07,5.206207447372435e-07,5.195316248318704e-07
22.690292358398438,5.162833645044884e-07,5.184476776776137e-07,5.173629915589117e-07
22.641122817993164,5.141356496096705e-07,5.162833645044884e-07,5.152069206815213e-07
22.59465217590332,5.119983370605041e-07,5.141356496096705e-07,5.130644353812386e-07
22.549320220947266,5.098592055219342e-07,5.119983370605041e-07,5.109262701807893e-07
22.503324508666992,5.077525315755338e-07,5.098592055219342e-07,5.088034527034324e-07
22.454572677612305,5.056122063251678e-07,5.077525315755338e-07,5.066798394182115e-07
22.408592224121094,5.035150252297171e-07,5.056122063251678e-07,5.045611715104314e-07
22.360628128051758,5.013903319195379e-07,5.035150252297171e-07,5.024501774641976e-07
22.31487274169922,4.993122502128244e-07,5.013903319195379e-07,5.003488467991701e-07
22.268444061279297,4.972366696165409e-07,4.993122502128244e-07,4.982720156476717e-07
22.223329544067383,4.951957635057624e-07,4.972366696165409e-07,4.962138291375595e-07
22.177091598510742,4.931093826598953e-07,4.951957635057624e-07,4.941501856592367e-07
22.129133224487305,4.910624511467176e-07,4.931093826598953e-07,4.920834726362955e-07
22.084007263183594,4.890063678431034e-07,4.910624511467176e-07,4.900319936496089e-07
22.036781311035156,4.869447707278596e-07,4.890063678431034e-07,4.879731250184705e-07
21.99203872680664,4.849418360208801e-07,4.869447707278596e-07,4.859409159507777e-07
21.943857192993164,4.829014415008714e-07,4.849418360208801e-07,4.839191660721553e-07
21.89690589904785,4.808916855836287e-07,4.829014415008714e-07,4.818940624318202e-07
21.853023529052734,4.78884771837329e-07,4.808916855836287e-07,4.798857844434679e-07
21.806198120117188,4.768617714034917e-07,4.78884771837329e-07,4.778707989316899e-07
21.763158798217773,4.7492733301623957e-07,4.768617714034917e-07,4.7589219320798293e-07
21.71752166748047,4.729376428258547e-07,4.7492733301623957e-07,4.7393007207574556e-07
21.67234992980957,4.7098563982217456e-07,4.729376428258547e-07,4.719592539004225e-07
21.627605438232422,4.69029515670627e-07,4.7098563982217456e-07,4.7000520453366335e-07
21.5821533203125,4.670734483624983e-07,4.69029515670627e-07,4.680490803821158e-07
21.538393020629883,4.6514179530277033e-07,4.670734483624983e-07,4.6610529125246103e-07
21.492958068847656,4.6319451030285563e-07,4.6514179530277033e-07,4.6416579380093026e-07
21.446455001831055,4.612315080976259e-07,4.6319451030285563e-07,4.622105791440845e-07
21.40334129333496,4.5935286152598565e-07,4.612315080976259e-07,4.602898684424872e-07
21.35866355895996,4.574372383103764e-07,4.5935286152598565e-07,4.583926909162983e-07
21.314313888549805,4.555394923499989e-07,4.574372383103764e-07,4.5648602053915965e-07
21.27046012878418,4.536668711807579e-07,4.555394923499989e-07,4.546008653960598e-07
21.226816177368164,4.5176864205132006e-07,4.536668711807579e-07,4.527154544575751e-07
21.181428909301758,4.498898249494232e-07,4.5176864205132006e-07,4.508268887093436e-07
21.13835906982422,4.4802399656873604e-07,4.498898249494232e-07,4.4895460860061576e-07
21.09225845336914,4.46173032742081e-07,4.4802399656873604e-07,4.4709611302096164e-07
21.05021858215332,4.4432070467337326e-07,4.46173032742081e-07,4.4524455233840854e-07
21.00579261779785,4.424597648267081e-07,4.4432070467337326e-07,4.4338787574815797e-07
20.963891983032227,4.406338689477707e-07,4.424597648267081e-07,4.415445573613397e-07
20.92108917236328,4.3882397449124255e-07,4.406338689477707e-07,4.3972670482617104e-07
20.87746810913086,4.370331510017422e-07,4.3882397449124255e-07,4.3792630322059267e-07
20.833837509155273,4.352207554347842e-07,4.370331510017422e-07,4.3612465105979936e-07
20.78997039794922,4.334144136919349e-07,4.352207554347842e-07,4.34315268194041e-07
20.74793815612793,4.316148078942206e-07,4.334144136919349e-07,4.3251236547803273e-07
20.704187393188477,4.2982071590813575e-07,4.316148078942206e-07,4.3071548816442373e-07
20.662126541137695,4.280882990315149e-07,4.2982071590813575e-07,4.2895226215478033e-07
20.620254516601562,4.263429218553938e-07,4.280882990315149e-07,4.2721336512840935e-07
20.57792854309082,4.245463287588791e-07,4.263429218553938e-07,4.2544237999209145e-07
20.535282135009766,4.2281240553165844e-07,4.245463287588791e-07,4.236771644627879e-07
20.491683959960938,4.2106677256015246e-07,4.2281240553165844e-07,4.219373010982963e-07
20.451473236083984,4.193801714791334e-07,4.2106677256015246e-07,4.202212835480168e-07
20.40877342224121,4.176308436854015e-07,4.193801714791334e-07,4.1850324805636774e-07
20.36807632446289,4.1593150967855763e-07,4.176308436854015e-07,4.1677901663206285e-07
20.32501220703125,4.1420980778639205e-07,4.1593150967855763e-07,4.1506842762828455e-07
20.28217887878418,4.1250089566347015e-07,4.1420980778639205e-07,4.133530921990314e-07
20.241994857788086,4.1080974710894225e-07,4.1250089566347015e-07,4.116531613362895e-07
20.20111656188965,4.091521077498328e-07,4.1080974710894225e-07,4.099787815903255e-07
20.15995216369629,4.0749785057414556e-07,4.091521077498328e-07,4.0832281911207247e-07
20.117380142211914,4.058132105910772e-07,4.0749785057414556e-07,4.066532994784211e-07
20.076337814331055,4.0414761315332726e-07,4.058132105910772e-07,4.049782091897214e-07
20.03592872619629,4.025337148050312e-07,4.0414761315332726e-07,4.033385039292625e-07
19.994369506835938,4.008768712537858e-07,4.025337148050312e-07,4.017030619252182e-07
19.955015182495117,3.9927775219439354e-07,4.008768712537858e-07,4.000751800958824e-07
19.913652420043945,3.976467723987298e-07,3.9927775219439354e-07,3.984600596140808e-07
19.873910903930664,3.960163894589641e-07,3.976467723987298e-07,3.9682942087893025e-07
19.834081649780273,3.9441943044948857e-07,3.960163894589641e-07,3.952158067477285e-07
19.79317283630371,3.9282744523916335e-07,3.9441943044948857e-07,3.9362129200526397e-07
19.753517150878906,3.9124390127653896e-07,3.9282744523916335e-07,3.920335416296439e-07
19.71375846862793,3.896595330843411e-07,3.9124390127653896e-07,3.9044959976308746e-07
19.674474716186523,3.880860788285645e-07,3.896595330843411e-07,3.8887071696080966e-07
19.63406753540039,3.8653746514683007e-07,3.880860788285645e-07,3.873096545703447e-07
19.595462799072266,3.849752374662785e-07,3.8653746514683007e-07,3.8575427652176586e-07
19.554553985595703,3.834021526927245e-07,3.849752374662785e-07,3.841865634512942e-07
19.517305374145508,3.8188875350897433e-07,3.834021526927245e-07,3.8264343515947985e-07
19.478351593017578,3.8035506122469087e-07,3.8188875350897433e-07,3.8111988942546304e-07
19.439775466918945,3.7883927461734856e-07,3.8035506122469087e-07,3.795951784013596e-07
19.39846420288086,3.772950378788664e-07,3.7883927461734856e-07,3.7806503883075493e-07
19.36056137084961,3.758113962248899e-07,3.772950378788664e-07,3.765511848996539e-07
19.32189178466797,3.742904937098501e-07,3.758113962248899e-07,3.75048898604291e-07
19.282333374023438,3.728017077264667e-07,3.742904937098501e-07,3.7354402593337e-07
19.244550704956055,3.7133168007130735e-07,3.728017077264667e-07,3.7206464753580804e-07
19.205944061279297,3.698327759593667e-07,3.7133168007130735e-07,3.705801532305486e-07
19.16756248474121,3.6838741834799293e-07,3.698327759593667e-07,3.6910805079060083e-07
19.130773544311523,3.6693307947643916e-07,3.6838741834799293e-07,3.676582309708465e-07
19.092426300048828,3.654532179098169e-07,3.6693307947643916e-07,3.6619113075175846e-07
19.05419158935547,3.6400126646185527e-07,3.654532179098169e-07,3.647252242444665e-07
19.01677894592285,3.625835063303384e-07,3.6400126646185527e-07,3.63290382665582e-07
18.98006820678711,3.6114394674768846e-07,3.625835063303384e-07,3.6186176544106274e-07
18.94268226623535,3.5973283729617833e-07,3.6114394674768846e-07,3.604364451348374e-07
18.90461540222168,3.582986209949013e-07,3.5973283729617833e-07,3.590137396258797e-07
18.868139266967773,3.56886971530912e-07,3.582986209949013e-07,3.5759086358666536e-07
18.83000373840332,3.5547597576623957e-07,3.56886971530912e-07,3.5617949833977036e-07
18.792800903320312,3.541028945619473e-07,3.5547597576623957e-07,3.5478745985528803e-07
18.75852394104004,3.52742290488095e-07,3.541028945619473e-07,3.5342071669219877e-07
18.720375061035156,3.513289357215399e-07,3.52742290488095e-07,3.5203365200686676e-07
18.683561325073242,3.499584408928058e-07,3.513289357215399e-07,3.506417556309316e-07
18.64798355102539,3.486071875613561e-07,3.499584408928058e-07,3.4928092418340384e-07
18.612045288085938,3.4726474495982984e-07,3.486071875613561e-07,3.4793407621691586e-07
18.575504302978516,3.458927722022054e-07,3.4726474495982984e-07,3.4657685432648577e-07
18.538667678833008,3.4457104902685387e-07,3.458927722022054e-07,3.4522997793828836e-07
18.502994537353516,3.432462563068839e-07,3.4457104902685387e-07,3.439067199906276e-07
18.467628479003906,3.418965945911623e-07,3.432462563068839e-07,3.4256953540534596e-07
18.431657791137695,3.4058533060488116e-07,3.418965945911623e-07,3.412390583434899e-07
18.396284103393555,3.392697180970572e-07,3.4058533060488116e-07,3.3992563430729206e-07
18.360849380493164,3.3798312415456166e-07,3.392697180970572e-07,3.38624545292987e-07
18.32581329345703,3.366944554272777e-07,3.3798312415456166e-07,3.3733689974724257e-07
18.292314529418945,3.354076056893973e-07,3.366944554272777e-07,3.360492257797887e-07
18.255666732788086,3.3414079325666535e-07,3.354076056893973e-07,3.347722952184995e-07
18.22139549255371,3.3285908784819185e-07,3.3414079325666535e-07,3.334980647196062e-07
18.186609268188477,3.315799688152765e-07,3.3285908784819185e-07,3.322176667097665e-07
18.151416778564453,3.303260882603354e-07,3.315799688152765e-07,3.3095113849412883e-07
18.117773056030273,3.290560641744378e-07,3.303260882603354e-07,3.296892430171283e-07
18.08368492126465,3.278189524280606e-07,3.290560641744378e-07,3.2843570352270035e-07
18.049299240112305,3.2659198723195004e-07,3.278189524280606e-07,3.2720365084060177e-07
18.014793395996094,3.2533523608435644e-07,3.2659198723195004e-07,3.2596176424704026e-07
17.981061935424805,3.24127228168436e-07,3.2533523608435644e-07,3.247294273478474e-07
17.945329666137695,3.228860236959008e-07,3.24127228168436e-07,3.2350470746678184e-07
17.91431999206543,3.2171635666600196e-07,3.228860236959008e-07,3.222994280349667e-07
17.880306243896484,3.205049665666593e-07,3.2171635666600196e-07,3.2110884262692707e-07
17.846866607666016,3.1928914268064545e-07,3.205049665666593e-07,3.1989526405595825e-07
17.81446075439453,3.1810361633688444e-07,3.1928914268064545e-07,3.186946457844897e-07
17.78046226501465,3.169355409227137e-07,3.1810361633688444e-07,3.1751778806210496e-07
17.747514724731445,3.157441312851006e-07,3.169355409227137e-07,3.1633805974706775e-07
17.715608596801758,3.145742368815263e-07,3.157441312851006e-07,3.151574787807476e-07
17.682296752929688,3.1342784723165096e-07,3.145742368815263e-07,3.1399929412145866e-07
17.65035629272461,3.12278842784508e-07,3.1342784723165096e-07,3.1285162549465895e-07
17.61663818359375,3.1112216447581886e-07,3.12278842784508e-07,3.1169872727332404e-07
17.584819793701172,3.0997290423329105e-07,3.1112216447581886e-07,3.105458006302797e-07
17.552555084228516,3.0884524448993034e-07,3.0997290423329105e-07,3.0940734063733544e-07
17.520038604736328,3.0771946057939203e-07,3.0884524448993034e-07,3.082805903886765e-07
17.48895835876465,3.065938471991103e-07,3.0771946057939203e-07,3.0715494858668535e-07
17.457107543945312,3.054868216167961e-07,3.065938471991103e-07,3.0603862910538737e-07
17.4268741607666,3.0439505849244597e-07,3.054868216167961e-07,3.049393058063288e-07
17.392610549926758,3.032594690921542e-07,3.0439505849244597e-07,3.0382548743546067e-07
17.36214256286621,3.021636985067744e-07,3.032594690921542e-07,3.027099069186079e-07
17.33065414428711,3.0107716497695947e-07,3.021636985067744e-07,3.016187406501558e-07
17.300121307373047,3.000087076543423e-07,3.0107716497695947e-07,3.005412736456492e-07
17.267988204956055,2.989037852785259e-07,3.000087076543423e-07,2.9945454116386827e-07
17.23758888244629,2.9786076538584894e-07,2.989037852785259e-07,2.98380598451331e-07
17.207683563232422,2.968029093608493e-07,2.9786076538584894e-07,2.9733018891420215e-07
17.176593780517578,2.957397668978956e-07,2.968029093608493e-07,2.9626966124851606e-07
17.145893096923828,2.94666790523479e-07,2.957397668978956e-07,2.9520163025154034e-07
17.115781784057617,2.9363275189098204e-07,2.94666790523479e-07,2.94148151169793e-07
17.083965301513672,2.9258353606564924e-07,2.9363275189098204e-07,2.931064386757498e-07
17.056203842163086,2.915755032972811e-07,2.9258353606564924e-07,2.920779422765918e-07
17.025007247924805,2.905428289068368e-07,2.915755032972811e-07,2.91057517642912e-07
16.994850158691406,2.8953093078598613e-07,2.905428289068368e-07,2.900352171764098e-07
16.96561050415039,2.8850274702563183e-07,2.8953093078598613e-07,2.8901521886837145e-07
16.935182571411133,2.8748513614118565e-07,2.8850274702563183e-07,2.879922931242618e-07
16.90595817565918,2.86518144321235e-07,2.8748513614118565e-07,2.870000059829181e-07
16.87796401977539,2.8552148023663904e-07,2.86518144321235e-07,2.8601823487406364e-07
16.847787857055664,2.8451751177271944e-07,2.8552148023663904e-07,2.850178759672417e-07
16.81895637512207,2.835285215496697e-07,2.8451751177271944e-07,2.8402143925632117e-07
16.790428161621094,2.825674982886994e-07,2.835285215496697e-07,2.830464609360206e-07
16.76154327392578,2.8158814302514656e-07,2.825674982886994e-07,2.820762574629043e-07
16.733360290527344,2.806420411616273e-07,2.8158814302514656e-07,2.811135573210777e-07
16.703876495361328,2.7966973448201315e-07,2.806420411616273e-07,2.801542962060921e-07
16.67677879333496,2.787235473533656e-07,2.7966973448201315e-07,2.7919514877794427e-07
16.646459579467773,2.777582892576902e-07,2.787235473533656e-07,2.782393266897998e-07
16.619295120239258,2.7683680059453764e-07,2.777582892576902e-07,2.7729601015380467e-07
16.591796875,2.759058190804353e-07,2.7683680059453764e-07,2.7636980348688667e-07
16.563690185546875,2.7499524435370404e-07,2.759058190804353e-07,2.7544899694476044e-07
16.535682678222656,2.740427191838535e-07,2.7499524435370404e-07,2.745174469964695e-07
16.50941276550293,2.731572124048398e-07,2.740427191838535e-07,2.735985162871657e-07
16.480384826660156,2.722206318139797e-07,2.731572124048398e-07,2.726873731262458e-07
16.45340919494629,2.713148035127233e-07,2.722206318139797e-07,2.717662255236064e-07
16.425939559936523,2.704019550492376e-07,2.713148035127233e-07,2.7085690135209006e-07
16.398298263549805,2.6952321263706835e-07,2.704019550492376e-07,2.6996107749255316e-07
16.37229347229004,2.6863858693104703e-07,2.6952321263706835e-07,2.69079436066022e-07
16.345108032226562,2.6774719685818127e-07,2.6863858693104703e-07,2.681914281765785e-07
16.318819046020508,2.6686390697250317e-07,2.6774719685818127e-07,2.673041308298707e-07
16.29108428955078,2.660179347913072e-07,2.6686390697250317e-07,2.664394287421601e-07
16.26474952697754,2.6512850581639213e-07,2.660179347913072e-07,2.655717423749593e-07
16.237812042236328,2.642734955315973e-07,2.6512850581639213e-07,2.646995085342496e-07
16.211946487426758,2.6341734837842523e-07,2.642734955315973e-07,2.638439582369756e-07
16.186660766601562,2.6257390572936856e-07,2.6341734837842523e-07,2.629942059684254e-07
16.15996551513672,2.6172341449637315e-07,2.6257390572936856e-07,2.621472106056899e-07
16.13471221923828,2.608912268442509e-07,2.6172341449637315e-07,2.613058995848405e-07
16.108745574951172,2.600596076263173e-07,2.608912268442509e-07,2.604739961498126e-07
16.082666397094727,2.5923293378582457e-07,2.600596076263173e-07,2.5964482119889e-07
16.057964324951172,2.5840785156105994e-07,2.5923293378582457e-07,2.5881900000968017e-07
16.033004760742188,2.5758325250535563e-07,2.5840785156105994e-07,2.5799420200200984e-07
16.0064697265625,2.567677768183785e-07,2.5758325250535563e-07,2.5717409357639553e-07
15.982291221618652,2.559853555794689e-07,2.567677768183785e-07,2.563751877460163e-07
15.95693588256836,2.5517380208839313e-07,2.559853555794689e-07,2.555781861701689e-07
15.932048797607422,2.543784489716927e-07,2.5517380208839313e-07,2.5477473286628083e-07
15.905746459960938,2.5355362254231295e-07,2.543784489716927e-07,2.539646004606766e-07
15.88249397277832,2.527913238736801e-07,2.5355362254231295e-07,2.531711231767986e-07
15.856413841247559,2.5198323783115484e-07,2.527913238736801e-07,2.5238585976694594e-07
15.83309268951416,2.512211665361974e-07,2.5198323783115484e-07,2.516008521524782e-07
15.808890342712402,2.504466465325095e-07,2.512211665361974e-07,2.508325565031555e-07
15.784191131591797,2.496930164852529e-07,2.504466465325095e-07,2.500684388451191e-07
15.760964393615723,2.489375390268833e-07,2.496930164852529e-07,2.4931392772487015e-07
15.735673904418945,2.4814627863634087e-07,2.489375390268833e-07,2.4854051616785e-07
15.712764739990234,2.474102416272217e-07,2.4814627863634087e-07,2.4777693852229277e-07
15.689054489135742,2.466711066517746e-07,2.474102416272217e-07,2.470393383191549e-07
15.665911674499512,2.4595090053480817e-07,2.466711066517746e-07,2.4630966777294816e-07
15.643156051635742,2.452021305998642e-07,2.4595090053480817e-07,2.455752223795571e-07
15.618237495422363,2.4447007263006526e-07,2.452021305998642e-07,2.4483472316205734e-07
15.596161842346191,2.4373110818487476e-07,2.4447007263006526e-07,2.4409931143054564e-07
15.5733642578125,2.430190875202243e-07,2.4373110818487476e-07,2.4337381887562515e-07
15.550237655639648,2.4231158590737323e-07,2.430190875202243e-07,2.4266404352601967e-07
15.527865409851074,2.4160115685845085e-07,2.4231158590737323e-07,2.4195509240598767e-07
15.504680633544922,2.4089388261927525e-07,2.4160115685845085e-07,2.4124622655108396e-07
15.480965614318848,2.4017117539187893e-07,2.4089388261927525e-07,2.4053119318523386e-07
15.459064483642578,2.394784814896411e-07,2.4017117539187893e-07,2.3982354946383566e-07
15.437272071838379,2.387835138506489e-07,2.394784814896411e-07,2.3912974711493007e-07
15.415474891662598,2.3810966354176344e-07,2.387835138506489e-07,2.3844535235184594e-07
15.392610549926758,2.374038530206235e-07,2.3810966354176344e-07,2.3775550062055117e-07
15.370403289794922,2.3673608495755616e-07,2.374038530206235e-07,2.3706870422302018e-07
15.348762512207031,2.3604985699421377e-07,2.3673608495755616e-07,2.363917417369521e-07
15.325743675231934,2.353724255499401e-07,2.3604985699421377e-07,2.3570984808429785e-07
15.30553913116455,2.3473558030673303e-07,2.353724255499401e-07,2.3505276658397634e-07
15.283232688903809,2.3404189164466516e-07,2.3473558030673303e-07,2.3438748542048415e-07
15.261876106262207,2.3338824917118473e-07,2.3404189164466516e-07,2.3371384827441943e-07
15.240408897399902,2.3273547355984192e-07,2.3338824917118473e-07,2.3306063212658046e-07
15.219106674194336,2.3207871890917886e-07,2.3273547355984192e-07,2.3240588120643224e-07
15.197839736938477,2.314305760364732e-07,2.3207871890917886e-07,2.3175343244474789e-07
15.177400588989258,2.3081503286448424e-07,2.314305760364732e-07,2.311216036332553e-07
15.156453132629395,2.301587755937362e-07,2.3081503286448424e-07,2.3048571051731415e-07
15.134387969970703,2.29508614779661e-07,2.301587755937362e-07,2.2983246594776574e-07
15.114521980285645,2.289000633481919e-07,2.29508614779661e-07,2.2920315245755774e-07
15.093724250793457,2.282672824094334e-07,2.289000633481919e-07,2.2858247916701657e-07
15.073139190673828,2.2765476614949876e-07,2.282672824094334e-07,2.2795981635681528e-07
15.053194046020508,2.270398056225531e-07,2.2765476614949876e-07,2.2734610638508457e-07
15.03387451171875,2.264381606664756e-07,2.270398056225531e-07,2.267378533815645e-07
15.012801170349121,2.2583901682082796e-07,2.264381606664756e-07,2.2613738792642835e-07
14.992249488830566,2.2522428366755776e-07,2.2583901682082796e-07,2.2553042811068735e-07
14.972643852233887,2.2461011894847616e-07,2.2522428366755776e-07,2.249160360179303e-07
14.953088760375977,2.2402699073609256e-07,2.2461011894847616e-07,2.2431740376305243e-07
14.932622909545898,2.234141760482089e-07,2.2402699073609256e-07,2.2371941099663673e-07
14.91325855255127,2.228477740118251e-07,2.234141760482089e-07,2.23129802634503e-07
14.894732475280762,2.2227233387184242e-07,2.228477740118251e-07,2.225589241788839e-07
14.875594139099121,2.2169210467382072e-07,2.2227233387184242e-07,2.2198111082616379e-07
14.855423927307129,2.2110069153313816e-07,2.2169210467382072e-07,2.2139525412967487e-07
14.836751937866211,2.2053902171137452e-07,2.2110069153313816e-07,2.2081874817558855e-07
14.817107200622559,2.1996787324951583e-07,2.2053902171137452e-07,2.202523035066406e-07
14.79805850982666,2.1940579131296545e-07,2.1996787324951583e-07,2.1968568830743607e-07
14.778626441955566,2.1882988221477717e-07,2.1940579131296545e-07,2.1911668568463938e-07
14.760215759277344,2.1829120555594272e-07,2.1882988221477717e-07,2.1855939280612802e-07
14.741729736328125,2.1772933678221307e-07,2.1829120555594272e-07,2.180091485115554e-07
14.723119735717773,2.1717379183883168e-07,2.1772933678221307e-07,2.1745046296928194e-07
14.70516300201416,2.1664129690179834e-07,2.1717379183883168e-07,2.169064572399293e-07
14.685866355895996,2.160884093882487e-07,2.1664129690179834e-07,2.163637162766463e-07
14.668599128723145,2.1556834894909116e-07,2.160884093882487e-07,2.1582729914371157e-07
14.64970874786377,2.15007403880918e-07,2.1556834894909116e-07,2.1528677507376415e-07
14.632054328918457,2.1449864107125904e-07,2.15007403880918e-07,2.147519353457028e-07
14.613407135009766,2.1395831595327763e-07,2.1449864107125904e-07,2.1422735585474584e-07
14.596819877624512,2.1344561673686258e-07,2.1395831595327763e-07,2.137009289526759e-07
14.578612327575684,2.1292554208685033e-07,2.1344561673686258e-07,2.1318450649232545e-07
14.562275886535645,2.1242452419301117e-07,2.1292554208685033e-07,2.1267402416924597e-07
14.542635917663574,2.118909776527289e-07,2.1242452419301117e-07,2.121566353707749e-07
14.526092529296875,2.1138816919119563e-07,2.118909776527289e-07,2.1163852181871334e-07
14.507962226867676,2.1086080437271448e-07,2.1138816919119563e-07,2.1112342096785142e-07
14.49087142944336,2.103673324427291e-07,2.1086080437271448e-07,2.106130096990455e-07
14.473672866821289,2.0986232129871496e-07,2.103673324427291e-07,2.1011378237290046e-07
14.456210136413574,2.0937403633070062e-07,2.0986232129871496e-07,2.0961709878974943e-07
14.439530372619629,2.0888225549242634e-07,2.0937403633070062e-07,2.0912708009745984e-07
14.423347473144531,2.0839954117946036e-07,2.0888225549242634e-07,2.0863987515440385e-07
14.406399726867676,2.0792187171991827e-07,2.0839954117946036e-07,2.0815966195186775e-07
14.390337944030762,2.0744377593473473e-07,2.0792187171991827e-07,2.0768180775121436e-07
14.372893333435059,2.069469928756007e-07,2.0744377593473473e-07,2.071943470127735e-07
14.35679817199707,2.0647206611101865e-07,2.069469928756007e-07,2.067085347334796e-07
14.340563774108887,2.0599955519173818e-07,2.0647206611101865e-07,2.0623483010240307e-07
14.323455810546875,2.0551999568851897e-07,2.0599955519173818e-07,2.057587664694438e-07
14.307629585266113,2.0506610098891542e-07,2.0551999568851897e-07,2.0529205357888713e-07
14.291613578796387,2.0459850702536642e-07,2.0506610098891542e-07,2.0483132345816557e-07
14.27612018585205,2.0414938717294717e-07,2.0459850702536642e-07,2.0437298076103616e-07
14.259322166442871,2.0368077002785867e-07,2.0414938717294717e-07,2.0391408384057286e-07
14.243194580078125,2.032174251098695e-07,2.0368077002785867e-07,2.0344810991446138e-07
14.227509498596191,2.0277295220694214e-07,2.032174251098695e-07,2.0299420100400312e-07
14.212007522583008,2.023313214749578e-07,2.0277295220694214e-07,2.0255114918654726e-07
14.196016311645508,2.0187340510346985e-07,2.023313214749578e-07,2.0210137563481112e-07
14.180777549743652,2.0143451706644555e-07,2.0187340510346985e-07,2.0165299474683707e-07
14.164785385131836,2.009975332839531e-07,2.0143451706644555e-07,2.0121501620451454e-07
14.150568008422852,2.0056867811035772e-07,2.009975332839531e-07,2.007821677807442e-07
14.134401321411133,2.0012765844512614e-07,2.0056867811035772e-07,2.0034718772876658e-07
14.12009334564209,1.997141652054779e-07,2.0012765844512614e-07,1.9991996680346347e-07
14.104427337646484,1.99265627998102e-07,1.997141652054779e-07,1.9948893736909667e-07
14.089238166809082,1.9883950130861194e-07,1.99265627998102e-07,1.9905161252609105e-07
14.07508659362793,1.984317918868328e-07,1.9883950130861194e-07,1.9863472289216588e-07
14.059588432312012,1.9800633310751437e-07,1.984317918868328e-07,1.982181032644803e-07
14.045260429382324,1.9760011582548032e-07,1.9800633310751437e-07,1.9780227944465878e-07
14.029580116271973,1.971675800405137e-07,1.9760011582548032e-07,1.9738287448944902e-07
14.016022682189941,1.9675876217206678e-07,1.971675800405137e-07,1.969622758224432e-07
14.001504898071289,1.9635695025499444e-07,1.9675876217206678e-07,1.965569538242562e-07
13.986807823181152,1.9595883316014806e-07,1.9635695025499444e-07,1.961569466857327e-07
13.972933769226074,1.9556473773718608e-07,1.9595883316014806e-07,1.9576086174311058e-07
13.95880126953125,1.9515823623805773e-07,1.9556473773718608e-07,1.9536058459834749e-07
13.943948745727539,1.947376517819066e-07,1.9515823623805773e-07,1.949470487261351e-07
13.930047988891602,1.943578382679334e-07,1.947376517819066e-07,1.945468568465003e-07
13.916035652160645,1.9397526784814545e-07,1.943578382679334e-07,1.941656364579103e-07
13.902624130249023,1.9359333691681968e-07,1.9397526784814545e-07,1.937834070986355e-07
13.888436317443848,1.9320114574838954e-07,1.9359333691681968e-07,1.9339633183790284e-07
13.874968528747559,1.9282387597741035e-07,1.9320114574838954e-07,1.9301161557905289e-07
13.860763549804688,1.9242926896367862e-07,1.9282387597741035e-07,1.9262566297584272e-07
13.846997261047363,1.9205539558697637e-07,1.9242926896367862e-07,1.9224141567519837e-07
13.833314895629883,1.9167333675795817e-07,1.9205539558697637e-07,1.9186344957233814e-07
13.820807456970215,1.913078619963926e-07,1.9167333675795817e-07,1.9148974672589247e-07
13.807100296020508,1.9094211722858745e-07,1.913078619963926e-07,1.9112410143407033e-07
13.793646812438965,1.9055940470025234e-07,1.9094211722858745e-07,1.907498869968549e-07
13.780305862426758,1.9019907426809368e-07,1.9055940470025234e-07,1.9037835841118067e-07
13.766945838928223,1.8984121652465547e-07,1.9019907426809368e-07,1.900192359016728e-07
13.75414752960205,1.894722885253941e-07,1.8984121652465547e-07,1.896558785574598e-07
13.741307258605957,1.89116022397684e-07,1.894722885253941e-07,1.8929330281025614e-07
13.728282928466797,1.8875766727433074e-07,1.89116022397684e-07,1.889359850792971e-07
13.716168403625488,1.8841664939373004e-07,1.8875766727433074e-07,1.8858632699902955e-07
13.703001976013184,1.8804712453857064e-07,1.8841664939373004e-07,1.8823106984200422e-07
13.689957618713379,1.8771056886635051e-07,1.8804712453857064e-07,1.878779869457503e-07
13.677088737487793,1.873418824516193e-07,1.8771056886635051e-07,1.8752538721855672e-07
13.664254188537598,1.8700370674196165e-07,1.873418824516193e-07,1.871719348400802e-07
13.652082443237305,1.8666803214273386e-07,1.8700370674196165e-07,1.868350238964922e-07
13.640546798706055,1.8634744947121362e-07,1.8666803214273386e-07,1.865069094719729e-07
13.627803802490234,1.8600469786633766e-07,1.8634744947121362e-07,1.8617521391206537e-07
13.615303039550781,1.856478206718748e-07,1.8600469786633766e-07,1.858254421449601e-07
13.602757453918457,1.8530846546127577e-07,1.856478206718748e-07,1.8547733304785652e-07
13.591105461120605,1.849832784728278e-07,1.8530846546127577e-07,1.851450832646151e-07
13.578446388244629,1.8466766960045788e-07,1.849832784728278e-07,1.8482461427993258e-07
13.567610740661621,1.8434688797697163e-07,1.8466766960045788e-07,1.8450649008627806e-07
13.555451393127441,1.8402704426989658e-07,1.8434688797697163e-07,1.8418614899928798e-07
13.544184684753418,1.8370826637692517e-07,1.8402704426989658e-07,1.8386687372640154e-07
13.532245635986328,1.833871010603616e-07,1.8370826637692517e-07,1.8354688791077933e-07
13.519551277160645,1.830431983762537e-07,1.833871010603616e-07,1.832143396995889e-07
13.508049964904785,1.8273448176842066e-07,1.830431983762537e-07,1.8288804426447314e-07
13.495979309082031,1.824054720600543e-07,1.8273448176842066e-07,1.8256918110637343e-07
13.484131813049316,1.8208275776032679e-07,1.824054720600543e-07,1.8224332620775385e-07
13.472908973693848,1.8179787275585113e-07,1.8208275776032679e-07,1.8193949813394283e-07
13.461956977844238,1.814946841705023e-07,1.8179787275585113e-07,1.816454755498853e-07
13.449989318847656,1.8117987110599643e-07,1.814946841705023e-07,1.8133644630324852e-07
13.440107345581055,1.8089320974468137e-07,1.8117987110599643e-07,1.8103577303918428e-07
13.428229331970215,1.8057613715427578e-07,1.8089320974468137e-07,1.8073389185246924e-07
13.416964530944824,1.8027073167559138e-07,1.8057613715427578e-07,1.804226599233516e-07
13.406375885009766,1.7998885937231535e-07,1.8027073167559138e-07,1.8012902103237138e-07
13.395203590393066,1.796838944301271e-07,1.7998885937231535e-07,1.798356095150666e-07
13.384261131286621,1.7939299823410693e-07,1.796838944301271e-07,1.795376789459624e-07
13.373396873474121,1.7909174232499936e-07,1.7939299823410693e-07,1.792416242096806e-07
13.36263370513916,1.7879341385196312e-07,1.7909174232499936e-07,1.7894186044031812e-07
13.350717544555664,1.7850001654551306e-07,1.7879341385196312e-07,1.7864593360172876e-07
13.339876174926758,1.7820012487845815e-07,1.7850001654551306e-07,1.7834931043125835e-07
13.329991340637207,1.7793865936255315e-07,1.7820012487845815e-07,1.780686460506331e-07
13.319047927856445,1.7765167115157965e-07,1.7793865936255315e-07,1.7779439076548442e-07
13.308303833007812,1.7736009283453313e-07,1.7765167115157965e-07,1.7750511460690177e-07
13.298383712768555,1.7709328403725522e-07,1.7736009283453313e-07,1.7722594236602163e-07
13.288128852844238,1.7680771691175323e-07,1.7709328403725522e-07,1.769497828263411e-07
13.277637481689453,1.7653115946814069e-07,1.7680771691175323e-07,1.7666872054178384e-07
13.267617225646973,1.7626732073949825e-07,1.7653115946814069e-07,1.76398515350229e-07
13.256256103515625,1.759705696713354e-07,1.7626732073949825e-07,1.7611819203011692e-07
13.246209144592285,1.7570141608302947e-07,1.759705696713354e-07,1.7583525391273724e-07
13.236225128173828,1.7544164165883558e-07,1.7570141608302947e-07,1.7557078990648733e-07
13.22617244720459,1.7517027117719408e-07,1.7544164165883558e-07,1.7530521745356964e-07
13.21723747253418,1.7492622816916992e-07,1.7517027117719408e-07,1.750475462358736e-07
13.20650577545166,1.7464725488025579e-07,1.7492622816916992e-07,1.7478600966569502e-07
13.196511268615723,1.7438301824768132e-07,1.7464725488025579e-07,1.7451441181037808e-07
13.18595027923584,1.7411389308108483e-07,1.7438301824768132e-07,1.7424770248908317e-07
13.17658519744873,1.7385926298629784e-07,1.7411389308108483e-07,1.7398585328010086e-07
13.166753768920898,1.7359498372115922e-07,1.7385926298629784e-07,1.737264057055654e-07
13.157356262207031,1.733374119794462e-07,1.7359498372115922e-07,1.7346550862384902e-07
13.147140502929688,1.7307573330072046e-07,1.733374119794462e-07,1.7320586209734756e-07
13.13760757446289,1.7282727071687987e-07,1.7307573330072046e-07,1.729507914660644e-07
13.128387451171875,1.725774296801319e-07,1.7282727071687987e-07,1.727016609720522e-07
13.118219375610352,1.7232490279184276e-07,1.725774296801319e-07,1.7245042727154214e-07
13.108095169067383,1.7205167068823357e-07,1.7232490279184276e-07,1.7218756909187505e-07
13.099185943603516,1.7182760814193898e-07,1.7205167068823357e-07,1.7193890755606844e-07
13.089987754821777,1.7157907450382481e-07,1.7182760814193898e-07,1.7170262367471878e-07
13.080854415893555,1.7131786478330469e-07,1.7157907450382481e-07,1.714478088388205e-07
13.071396827697754,1.7108479255512066e-07,1.7131786478330469e-07,1.7120063944275898e-07
13.061867713928223,1.708402947997456e-07,1.7108479255512066e-07,1.7096184024012473e-07
13.051617622375488,1.7059160484222957e-07,1.708402947997456e-07,1.7071518243483297e-07
13.043973922729492,1.7036528277003526e-07,1.7059160484222957e-07,1.704777616851061e-07
13.035909652709961,1.7014261288750276e-07,1.7036528277003526e-07,1.7025330123487947e-07
13.026286125183105,1.699059453130758e-07,1.7014261288750276e-07,1.7002358276840823e-07
13.016744613647461,1.696619733593252e-07,1.699059453130758e-07,1.6978324879346474e-07
13.007869720458984,1.6942831848609785e-07,1.696619733593252e-07,1.6954444959083048e-07
13.000044822692871,1.6921249823553808e-07,1.6942831848609785e-07,1.693197475560737e-07
12.990728378295898,1.689676878413593e-07,1.6921249823553808e-07,1.6908943223370443e-07
12.982093811035156,1.68752691820373e-07,1.689676878413593e-07,1.6885951481526718e-07
12.9723482131958,1.6849705275490123e-07,1.68752691820373e-07,1.6862418306118343e-07
12.964152336120605,1.6827704030220048e-07,1.6849705275490123e-07,1.6838639282923396e-07
12.955573081970215,1.6804722235974623e-07,1.6827704030220048e-07,1.6816149184251117e-07
12.946163177490234,1.678175181041297e-07,1.6804722235974623e-07,1.6793168811091164e-07
12.937137603759766,1.6760262155912642e-07,1.678175181041297e-07,1.6770934507803759e-07
12.930268287658691,1.6738903241275693e-07,1.6760262155912642e-07,1.674952017083342e-07
12.921377182006836,1.671612892550911e-07,1.6738903241275693e-07,1.6727452134546184e-07
12.91221809387207,1.6694099258529604e-07,1.671612892550911e-07,1.6705045879916725e-07
12.90371036529541,1.6671869218498614e-07,1.6694099258529604e-07,1.6682916736954212e-07
12.896202087402344,1.665129047978553e-07,1.6671869218498614e-07,1.666151661083859e-07
12.887870788574219,1.6630018251362344e-07,1.665129047978553e-07,1.6640589706184983e-07
12.879143714904785,1.6607033614945976e-07,1.6630018251362344e-07,1.6618461984307942e-07
12.87112045288086,1.65865841950108e-07,1.6607033614945976e-07,1.659674495613217e-07
12.862764358520508,1.6564823113185412e-07,1.65865841950108e-07,1.6575640415794624e-07
12.853899955749512,1.6543640413146932e-07,1.6564823113185412e-07,1.655416355106354e-07
12.8462553024292,1.65223255521596e-07,1.6543640413146932e-07,1.6532919744349783e-07
12.837976455688477,1.6501036270710756e-07,1.65223255521596e-07,1.6511617673131695e-07
12.829767227172852,1.6480177578159783e-07,1.6501036270710756e-07,1.649054297558905e-07
12.82203483581543,1.6459848950489686e-07,1.6480177578159783e-07,1.6469951447106723e-07
12.813101768493652,1.6439022942904558e-07,1.6459848950489686e-07,1.6449367024051753e-07
12.805328369140625,1.6419082271568186e-07,1.6439022942904558e-07,1.642898439513374e-07
12.797733306884766,1.6398448110521713e-07,1.6419082271568186e-07,1.640869982111326e-07
12.790660858154297,1.6380093370571558e-07,1.6398448110521713e-07,1.6389206791700417e-07
12.781997680664062,1.63581461265494e-07,1.6380093370571558e-07,1.636905437862879e-07
12.774405479431152,1.633848683013639e-07,1.63581461265494e-07,1.6348252529496676e-07
12.76689338684082,1.6318813322868664e-07,1.633848683013639e-07,1.632858754874178e-07
12.75851058959961,1.6297155980282696e-07,1.6318813322868664e-07,1.6307922123814933e-07
12.75106143951416,1.6278826819871028e-07,1.6297155980282696e-07,1.6287927451230644e-07
12.744091987609863,1.6259419055586477e-07,1.6278826819871028e-07,1.6269063962681685e-07
12.736632347106934,1.6241546063611167e-07,1.6259419055586477e-07,1.625042074238081e-07
12.72874927520752,1.622236709408753e-07,1.6241546063611167e-07,1.623189120891766e-07
12.721321105957031,1.6202289998545893e-07,1.622236709408753e-07,1.6212266018555965e-07
12.714323997497559,1.6183321349672042e-07,1.6202289998545893e-07,1.6192747409604635e-07
12.706428527832031,1.6164145222319348e-07,1.6183321349672042e-07,1.617367217932042e-07
12.698685646057129,1.6145598635830538e-07,1.6164145222319348e-07,1.615480726968599e-07
12.69139575958252,1.6125919444220926e-07,1.6145598635830538e-07,1.6135697933350457e-07
12.68368911743164,1.6107257749808923e-07,1.6125919444220926e-07,1.6116524648168706e-07
12.67568302154541,1.6086701748463383e-07,1.6107257749808923e-07,1.609691651083267e-07
12.669273376464844,1.6069981256805477e-07,1.6086701748463383e-07,1.6078280395959155e-07
12.662407875061035,1.605257011760841e-07,1.6069981256805477e-07,1.6061214580531669e-07
12.65567398071289,1.6035045291573624e-07,1.605257011760841e-07,1.6043748019001214e-07
12.64796257019043,1.6016190329537494e-07,1.6035045291573624e-07,1.6025555282794812e-07
12.640779495239258,1.5998006119843922e-07,1.6016190329537494e-07,1.600703569692996e-07
12.634522438049316,1.5981035517143027e-07,1.5998006119843922e-07,1.5989462553989142e-07
12.626526832580566,1.5961947497089568e-07,1.5981035517143027e-07,1.597142897935555e-07
12.618974685668945,1.594263636661708e-07,1.5961947497089568e-07,1.5952230114635313e-07
12.612314224243164,1.5924905483188923e-07,1.594263636661708e-07,1.5933711949855933e-07
12.604643821716309,1.5906670114418375e-07,1.5924905483188923e-07,1.5915725271042902e-07
12.598093032836914,1.5889915516709152e-07,1.5906670114418375e-07,1.5898231708888488e-07
12.591499328613281,1.5871934522238007e-07,1.5889915516709152e-07,1.5880867465511983e-07
12.584070205688477,1.58547848627677e-07,1.5871934522238007e-07,1.5863297164742107e-07
12.578293800354004,1.5838435274417861e-07,1.58547848627677e-07,1.5846553935716656e-07
12.5700101852417,1.5819375676073832e-07,1.5838435274417861e-07,1.58288429474851e-07
12.563735008239746,1.5802464758962742e-07,1.5819375676073832e-07,1.5810861953013955e-07
12.556597709655762,1.5784516449457442e-07,1.5802464758962742e-07,1.579343233970576e-07
12.549798965454102,1.5768546290928498e-07,1.5784516449457442e-07,1.5776470263517695e-07
12.54358196258545,1.5752031856663962e-07,1.5768546290928498e-07,1.5760230098749162e-07
12.53614330291748,1.573402528265433e-07,1.5752031856663962e-07,1.5742966752441134e-07
12.529745101928711,1.5717297685569065e-07,1.573402528265433e-07,1.572560250906463e-07
12.523099899291992,1.5700855726663576e-07,1.5717297685569065e-07,1.5709017020526517e-07
12.517012596130371,1.5685149890032335e-07,1.5700855726663576e-07,1.5692944543843623e-07
12.50974178314209,1.566670988495389e-07,1.5685149890032335e-07,1.567587162298878e-07
12.503227233886719,1.5651508533665037e-07,1.566670988495389e-07,1.5659048813176923e-07
12.49631404876709,1.5634428507382836e-07,1.5651508533665037e-07,1.5642906703305925e-07
12.490432739257812,1.561926978865813e-07,1.5634428507382836e-07,1.5626788751887943e-07
12.483023643493652,1.5600301139784278e-07,1.561926978865813e-07,1.56097257786314e-07
12.477411270141602,1.5585172263854474e-07,1.5600301139784278e-07,1.5592681279485987e-07
12.470577239990234,1.5569872857668088e-07,1.5585172263854474e-07,1.5577461454086006e-07
12.464340209960938,1.5553419530078827e-07,1.5569872857668088e-07,1.5561587929369125e-07
12.457127571105957,1.5537187891823123e-07,1.5553419530078827e-07,1.5545239762104757e-07
12.451579093933105,1.5521587215516774e-07,1.5537187891823123e-07,1.5529329289165617e-07
12.445767402648926,1.5506219597227755e-07,1.5521587215516774e-07,1.5513847984038875e-07
12.438163757324219,1.5489479210373247e-07,1.5506219597227755e-07,1.5497786876039754e-07
12.431697845458984,1.547359858022901e-07,1.5489479210373247e-07,1.5481475656997645e-07
12.426315307617188,1.5458667235179746e-07,1.547359858022901e-07,1.546607535374278e-07
12.419330596923828,1.5441510470282083e-07,1.5458667235179746e-07,1.5450029877683846e-07
12.414017677307129,1.5428085475832631e-07,1.5441510470282083e-07,1.543474041909576e-07
12.407841682434082,1.5411859521918814e-07,1.5428085475832631e-07,1.5419917076542333e-07
12.401004791259766,1.5396632591091475e-07,1.5411859521918814e-07,1.5404185660372605e-07
12.395759582519531,1.538229810194025e-07,1.5396632591091475e-07,1.5389409213639738e-07
12.389029502868652,1.5366035199804173e-07,1.538229810194025e-07,1.537410838636788e-07
12.382074356079102,1.534922375867609e-07,1.5366035199804173e-07,1.5357569793650327e-07
12.375997543334961,1.5334596525917732e-07,1.534922375867609e-07,1.534184974616437e-07
12.370307922363281,1.5319412227654539e-07,1.5334596525917732e-07,1.532694682282454e-07
12.363961219787598,1.5303916711673082e-07,1.5319412227654539e-07,1.5311606205159478e-07
12.358365058898926,1.5290065391582175e-07,1.5303916711673082e-07,1.5296933497666032e-07
12.352591514587402,1.5275564635430783e-07,1.5290065391582175e-07,1.5282758170087618e-07
12.346543312072754,1.5260607710843033e-07,1.5275564635430783e-07,1.526802861917531e-07
12.340327262878418,1.52452457768959e-07,1.5260607710843033e-07,1.5252869900450605e-07
12.33389949798584,1.5229799998905946e-07,1.52452457768959e-07,1.5237463912853855e-07
12.32787036895752,1.5214915549677244e-07,1.5229799998905946e-07,1.5222299509787263e-07
12.32215404510498,1.5200808434201463e-07,1.5214915549677244e-07,1.5207803016892285e-07
12.316518783569336,1.5185833035502583e-07,1.5200808434201463e-07,1.5193265312518633e-07
12.310593605041504,1.5172301459642767e-07,1.5185833035502583e-07,1.5179008983068343e-07
12.305641174316406,1.515966516763001e-07,1.5172301459642767e-07,1.5165926470217528e-07
12.29947566986084,1.5143616849400132e-07,1.515966516763001e-07,1.5151586296724417e-07
12.293081283569336,1.51291629890693e-07,1.5143616849400132e-07,1.5136330944187648e-07
12.288365364074707,1.5116914653390268e-07,1.51291629890693e-07,1.512298268835366e-07
12.282061576843262,1.5102480688256037e-07,1.5116914653390268e-07,1.5109637274690613e-07
12.276543617248535,1.5087840665728436e-07,1.5102480688256037e-07,1.5095103833573376e-07
12.270620346069336,1.507307558767934e-07,1.5087840665728436e-07,1.50804027043705e-07
12.265332221984863,1.5060513192111102e-07,1.507307558767934e-07,1.506673754647636e-07
12.259196281433105,1.5045661427848245e-07,1.5060513192111102e-07,1.5053029756018077e-07
12.253618240356445,1.503175752759489e-07,1.5045661427848245e-07,1.5038652634302707e-07
12.248095512390137,1.501736051068292e-07,1.503175752759489e-07,1.5024504307348252e-07
12.241494178771973,1.5003305975369585e-07,1.501736051068292e-07,1.5010272136350977e-07
12.236475944519043,1.4990155250416137e-07,1.5003305975369585e-07,1.499667234838853e-07
12.23095417022705,1.4976629358898208e-07,1.4990155250416137e-07,1.498333404015284e-07
12.224822998046875,1.4961408112412755e-07,1.4976629358898208e-07,1.4968961181693885e-07
12.21989631652832,1.4949350202186906e-07,1.4961408112412755e-07,1.4955321603338234e-07
12.214615821838379,1.4935795888959547e-07,1.4949350202186906e-07,1.4942517623239837e-07
12.2085542678833,1.492118713031232e-07,1.4935795888959547e-07,1.4928434666217072e-07
12.203215599060059,1.4908142986769235e-07,1.492118713031232e-07,1.4914608925664652e-07
12.197760581970215,1.489481746830279e-07,1.4908142986769235e-07,1.4901424094659887e-07
12.19179916381836,1.488068335220305e-07,1.489481746830279e-07,1.4887692145748588e-07
12.18665885925293,1.4867927689010685e-07,1.488068335220305e-07,1.4874248677188007e-07
12.1813325881958,1.4854512642159534e-07,1.4867927689010685e-07,1.486116474325172e-07
12.176047325134277,1.484246752170293e-07,1.4854512642159534e-07,1.48484318174269e-07
12.170172691345215,1.4827517702542536e-07,1.484246752170293e-07,1.4834935768703872e-07
12.165731430053711,1.4815644533427985e-07,1.4827517702542536e-07,1.482152924836555e-07
12.160286903381348,1.4803435988142155e-07,1.4815644533427985e-07,1.4809484127908945e-07
12.154521942138672,1.4788983548896795e-07,1.4803435988142155e-07,1.4796154346186086e-07
12.149026870727539,1.4776456680465344e-07,1.4788983548896795e-07,1.4782662560719473e-07
12.143426895141602,1.4762835576220823e-07,1.4776456680465344e-07,1.4769588574381487e-07
12.138534545898438,1.475198843081671e-07,1.4762835576220823e-07,1.4757351607386227e-07
12.133771896362305,1.4738741072051198e-07,1.475198843081671e-07,1.4745309329100564e-07
12.128220558166504,1.4725887353961298e-07,1.4738741072051198e-07,1.473225665904465e-07
12.123186111450195,1.4714080975863908e-07,1.4725887353961298e-07,1.471992590040827e-07
12.116983413696289,1.469861103942094e-07,1.4714080975863908e-07,1.470628774313809e-07
12.111955642700195,1.4686416704989824e-07,1.469861103942094e-07,1.4692456318243785e-07
12.107378005981445,1.4675524084850622e-07,1.4686416704989824e-07,1.4680912840958626e-07
12.101844787597656,1.4661489444733888e-07,1.4675524084850622e-07,1.4668449921373394e-07
12.097107887268066,1.4650430557594518e-07,1.4661489444733888e-07,1.4655903157745342e-07
12.091178894042969,1.463627938846912e-07,1.4650430557594518e-07,1.4643296708527487e-07
12.08613109588623,1.462385483819162e-07,1.463627938846912e-07,1.4630009559368773e-07
12.08175277709961,1.4612848531214695e-07,1.462385483819162e-07,1.4618295551827032e-07
12.076976776123047,1.4600675513065653e-07,1.4612848531214695e-07,1.4606708020892256e-07
12.07194995880127,1.4588522390113212e-07,1.4600675513065653e-07,1.4594544950341515e-07
12.066173553466797,1.457580651731405e-07,1.4588522390113212e-07,1.4582106189209298e-07
12.061535835266113,1.456377560771216e-07,1.457580651731405e-07,1.4569735640179715e-07
12.056514739990234,1.4551653748640092e-07,1.456377560771216e-07,1.4557659255842736e-07
12.05102825164795,1.4540064796619845e-07,1.4551653748640092e-07,1.454579887649743e-07
12.046116828918457,1.4527594771607255e-07,1.4540064796619845e-07,1.4533770809066482e-07
12.041022300720215,1.4514900215090165e-07,1.4527594771607255e-07,1.4521189939387114e-07
12.036673545837402,1.4502768408419797e-07,1.4514900215090165e-07,1.450878244213527e-07
12.030689239501953,1.4490409228073986e-07,1.4502768408419797e-07,1.4496529843199824e-07
12.025700569152832,1.4477981835625542e-07,1.4490409228073986e-07,1.4484137977888167e-07
12.020721435546875,1.4464970377048303e-07,1.4477981835625542e-07,1.4471422105089005e-07
12.015549659729004,1.4454371921601705e-07,1.4464970377048303e-07,1.44596114637352e-07
12.010026931762695,1.4440880136135092e-07,1.4454371921601705e-07,1.4447566343278595e-07
12.005257606506348,1.4430440842261305e-07,1.4440880136135092e-07,1.4435597961437452e-07
12.000500679016113,1.4418597515941656e-07,1.4430440842261305e-07,1.4424458072426205e-07
11.996583938598633,1.440734536117816e-07,1.4418597515941656e-07,1.4412916016226518e-07
11.991415977478027,1.4395752145901497e-07,1.440734536117816e-07,1.4401490489035496e-07
11.98662281036377,1.438424703792407e-07,1.4395752145901497e-07,1.438994132740845e-07
11.981595993041992,1.437279593119456e-07,1.438424703792407e-07,1.437846179896951e-07
11.976574897766113,1.4359936528762773e-07,1.437279593119456e-07,1.436630867601707e-07
11.97183609008789,1.4348984223033767e-07,1.4359936528762773e-07,1.4354401400851202e-07
11.966569900512695,1.433656393601268e-07,1.4348984223033767e-07,1.434271439393342e-07
11.96204662322998,1.4326340647130564e-07,1.433656393601268e-07,1.4331391184896347e-07
11.957252502441406,1.4313840779323073e-07,1.4326340647130564e-07,1.4320032448722486e-07
11.952685356140137,1.430209692898643e-07,1.4313840779323073e-07,1.4307913431821362e-07
11.947476387023926,1.4290446870290907e-07,1.430209692898643e-07,1.4296213635134336e-07
11.942748069763184,1.4278731441663695e-07,1.4290446870290907e-07,1.428453231255844e-07
11.937995910644531,1.426878952770494e-07,1.4278731441663695e-07,1.4273699378009042e-07
11.933399200439453,1.425759990070219e-07,1.426878952770494e-07,1.426313360752829e-07
11.928619384765625,1.424577646957914e-07,1.425759990070219e-07,1.425162849955086e-07
11.923587799072266,1.4233359024728998e-07,1.424577646957914e-07,1.4239509482649737e-07
11.919393539428711,1.4222943889308226e-07,1.4233359024728998e-07,1.4228095324142487e-07
11.914676666259766,1.4212091059562226e-07,1.4222943889308226e-07,1.421745992047363e-07
11.90976619720459,1.4201384601619793e-07,1.4212091059562226e-07,1.4206676723915734e-07
11.90573787689209,1.4190975150540908e-07,1.4201384601619793e-07,1.4196120901033282e-07
11.899951934814453,1.4177587104313716e-07,1.4190975150540908e-07,1.4184220731294772e-07
11.895303726196289,1.4166312212182675e-07,1.4177587104313716e-07,1.4171889972658391e-07
11.890792846679688,1.415536985405197e-07,1.4166312212182675e-07,1.416078276861299e-07
11.886407852172852,1.4144531235160684e-07,1.415536985405197e-07,1.414989299064473e-07
11.88087272644043,1.413256285331954e-07,1.4144531235160684e-07,1.4138485937564838e-07
11.876941680908203,1.4122610991762485e-07,1.413256285331954e-07,1.4127527947493945e-07
11.871853828430176,1.4111114410297887e-07,1.4122610991762485e-07,1.411680159435491e-07
11.868081092834473,1.4101746614869626e-07,1.4111114410297887e-07,1.4106370826993953e-07
11.862793922424316,1.409018608455881e-07,1.4101746614869626e-07,1.4095903111410735e-07
11.858816146850586,1.4079739685257664e-07,1.409018608455881e-07,1.4084902488775697e-07
11.854057312011719,1.4068240261622122e-07,1.4079739685257664e-07,1.407393028785009e-07
11.849918365478516,1.405801981491095e-07,1.4068240261622122e-07,1.4063071773762204e-07
11.84550952911377,1.4047361673874548e-07,1.405801981491095e-07,1.4052633900973888e-07
11.840091705322266,1.4036307049991592e-07,1.4047361673874548e-07,1.4041771123629587e-07
11.835786819458008,1.4025505379322567e-07,1.4036307049991592e-07,1.4030844397439068e-07
11.831111907958984,1.4014030114140041e-07,1.4025505379322567e-07,1.4019707350598765e-07
11.826871871948242,1.400398872419828e-07,1.4014030114140041e-07,1.4008949733579357e-07
11.821952819824219,1.3991945024827146e-07,1.400398872419828e-07,1.3997907899465645e-07
11.817680358886719,1.3983020608066e-07,1.3991945024827146e-07,1.3987420288685826e-07
11.81331729888916,1.397289821625236e-07,1.3983020608066e-07,1.3977896173855697e-07
11.809184074401855,1.3962724665361748e-07,1.397289821625236e-07,1.3967749623589043e-07
11.804168701171875,1.3949679100733192e-07,1.3962724665361748e-07,1.3956143618543138e-07
11.799517631530762,1.3940073984031187e-07,1.3949679100733192e-07,1.3944813304078707e-07
11.795910835266113,1.3930960562902328e-07,1.3940073984031187e-07,1.3935456877334218e-07
11.790739059448242,1.3918747754360083e-07,1.3930960562902328e-07,1.392479305195593e-07
11.786520957946777,1.3908595519751543e-07,1.3918747754360083e-07,1.391361195146601e-07
11.782330513000488,1.3898704764869763e-07,1.3908595519751543e-07,1.390359045672085e-07
11.777953147888184,1.3888379157833697e-07,1.3898704764869763e-07,1.3893482275761926e-07
11.77304744720459,1.3878386084797967e-07,1.3888379157833697e-07,1.3883317251384142e-07
11.768928527832031,1.3866709025478485e-07,1.3878386084797967e-07,1.3872488580091158e-07
11.764577865600586,1.3856656266852951e-07,1.3866709025478485e-07,1.3861622960575914e-07
11.760144233703613,1.3846607771483832e-07,1.3856656266852951e-07,1.3851571623035852e-07
11.755760192871094,1.3837073709055403e-07,1.3846607771483832e-07,1.3841777501966135e-07
11.750362396240234,1.382456389364961e-07,1.3837073709055403e-07,1.3830754141963553e-07
11.74661636352539,1.3814965882374963e-07,1.382456389364961e-07,1.3819703781337012e-07
11.742633819580078,1.3805012599732436e-07,1.3814965882374963e-07,1.3809929555463896e-07
11.737778663635254,1.3793990660815325e-07,1.3805012599732436e-07,1.3799440523598605e-07
11.733407974243164,1.3783915164822247e-07,1.3793990660815325e-07,1.378889180614351e-07
11.72952938079834,1.3775195384369e-07,1.3783915164822247e-07,1.3779492746834876e-07
11.72519302368164,1.376423028887075e-07,1.3775195384369e-07,1.376965315103007e-07
11.720911026000977,1.3754180372416158e-07,1.376423028887075e-07,1.375914564505365e-07
11.716100692749023,1.374445162127813e-07,1.3754180372416158e-07,1.3749250626915455e-07
11.712372779846191,1.3734538129028806e-07,1.374445162127813e-07,1.3739433768478193e-07
11.706960678100586,1.3723209235649847e-07,1.3734538129028806e-07,1.3728806891322165e-07
11.702759742736816,1.3713170687879028e-07,1.3723209235649847e-07,1.3718124591832748e-07
11.69811725616455,1.3702485546218668e-07,1.3713170687879028e-07,1.3707762036574422e-07
11.69443130493164,1.3693076539311733e-07,1.3702485546218668e-07,1.3697717804461718e-07
11.6901216506958,1.3683373367712193e-07,1.3693076539311733e-07,1.3688159583580273e-07
11.686363220214844,1.367457542755801e-07,1.3683373367712193e-07,1.3678909738246148e-07
11.682095527648926,1.3664006814906315e-07,1.367457542755801e-07,1.366922788292868e-07
11.676952362060547,1.3652561392518692e-07,1.3664006814906315e-07,1.3658218733780814e-07
11.673383712768555,1.3644215357544454e-07,1.3652561392518692e-07,1.3648323715642618e-07
11.6697359085083,1.3634917195304297e-07,1.3644215357544454e-07,1.3639504459206364e-07
11.664112091064453,1.3622937444779382e-07,1.3634917195304297e-07,1.3628860529024678e-07
11.66038703918457,1.3614433669317805e-07,1.3622937444779382e-07,1.3618618766031432e-07
11.656691551208496,1.360541830308648e-07,1.3614433669317805e-07,1.3609860616270453e-07
11.65153694152832,1.3593002279321809e-07,1.360541830308648e-07,1.359914563181519e-07
11.647980690002441,1.358489782887773e-07,1.3593002279321809e-07,1.3588885394710815e-07
11.643072128295898,1.3573836099567416e-07,1.358489782887773e-07,1.357930017320541e-07
11.639460563659668,1.3564645939823095e-07,1.3573836099567416e-07,1.3569177781391772e-07
11.634688377380371,1.3554294753248541e-07,1.3564645939823095e-07,1.3559403555518657e-07
11.630593299865723,1.3545138699555537e-07,1.3554294753248541e-07,1.3549649224842142e-07
11.62744140625,1.3536069332076295e-07,1.3545138699555537e-07,1.354054290914064e-07
11.623078346252441,1.3527065334528743e-07,1.3536069332076295e-07,1.353150196337083e-07
11.61890697479248,1.3516398666979512e-07,1.3527065334528743e-07,1.352166947299338e-07
11.614181518554688,1.3506362961379637e-07,1.3516398666979512e-07,1.3511315444247884e-07
11.610107421875,1.3497657391781104e-07,1.3506362961379637e-07,1.3501941964477737e-07
11.605428695678711,1.3486589978128904e-07,1.3497657391781104e-07,1.349205547285237e-07
11.602306365966797,1.3478184257564862e-07,1.3486589978128904e-07,1.34823238795434e-07
11.597895622253418,1.3467941073486145e-07,1.3478184257564862e-07,1.3472998716679285e-07
11.59325885772705,1.345869975466485e-07,1.3467941073486145e-07,1.3463251491430128e-07
11.588713645935059,1.3448340041577467e-07,1.345869975466485e-07,1.3453450264933053e-07
11.58469009399414,1.343804996167819e-07,1.3448340041577467e-07,1.3443128921153402e-07
11.580795288085938,1.3429016121335735e-07,1.343804996167819e-07,1.3433466961032536e-07
11.576416969299316,1.3419054312180378e-07,1.3429016121335735e-07,1.3423968425740895e-07
11.572649002075195,1.3411080601599679e-07,1.3419054312180378e-07,1.341499853424466e-07
11.568743705749512,1.340108042313659e-07,1.3411080601599679e-07,1.340601443189371e-07
11.56490421295166,1.3393136555350793e-07,1.340108042313659e-07,1.3397038856055588e-07
11.56085205078125,1.3382614838519657e-07,1.3393136555350793e-07,1.3387810327003535e-07
11.55626392364502,1.3372562079894124e-07,1.3382614838519657e-07,1.3377520247104258e-07
11.551968574523926,1.336262300810631e-07,1.3372562079894124e-07,1.3367524331897584e-07
11.547348976135254,1.3352129712984606e-07,1.336262300810631e-07,1.3357308148442826e-07
11.54324722290039,1.334283297182992e-07,1.3352129712984606e-07,1.334741170921916e-07
11.539390563964844,1.3333729498299363e-07,1.334283297182992e-07,1.333821302296201e-07
11.53504753112793,1.3323504788331775e-07,1.3333729498299363e-07,1.3328549641755671e-07
11.530588150024414,1.3314529212493653e-07,1.3323504788331775e-07,1.3318944525053666e-07
11.526718139648438,1.3305026413945598e-07,1.3314529212493653e-07,1.3309707469488785e-07
11.52262020111084,1.3295191081397206e-07,1.3305026413945598e-07,1.3300039825026033e-07
11.518454551696777,1.3285955446917797e-07,1.3295191081397206e-07,1.329050292042666e-07
11.51480770111084,1.3276979871079675e-07,1.3285955446917797e-07,1.3281399446896103e-07
11.510271072387695,1.3266144094359333e-07,1.3276979871079675e-07,1.3271494481159607e-07
11.506926536560059,1.3259000297694001e-07,1.3266144094359333e-07,1.3262503273381299e-07
11.502366065979004,1.3248680374999822e-07,1.3259000297694001e-07,1.3253770703158807e-07
11.498014450073242,1.3238282292604708e-07,1.3248680374999822e-07,1.3243412411156896e-07
11.49393081665039,1.3228877548954188e-07,1.3238282292604708e-07,1.3233511708676815e-07
11.490175247192383,1.3221173844613077e-07,1.3228877548954188e-07,1.322495393196732e-07
11.48569393157959,1.3210862448431726e-07,1.3221173844613077e-07,1.3215945671163354e-07
11.481833457946777,1.3201795923123427e-07,1.3210862448431726e-07,1.3206258131504e-07
11.477473258972168,1.3191396419642842e-07,1.3201795923123427e-07,1.319652653819503e-07
11.473055839538574,1.3182180680360034e-07,1.3191396419642842e-07,1.3186715364099655e-07
11.469766616821289,1.317443718562572e-07,1.3182180680360034e-07,1.3178237168176565e-07
11.464937210083008,1.3163344192435034e-07,1.317443718562572e-07,1.316881821367133e-07
11.461470603942871,1.315389113187848e-07,1.3163344192435034e-07,1.3158550871139596e-07
11.458025932312012,1.3145614730092348e-07,1.315389113187848e-07,1.3149687561053724e-07
11.453038215637207,1.3136033771843358e-07,1.3145614730092348e-07,1.3140751775608805e-07
11.449760437011719,1.3127026932124863e-07,1.3136033771843358e-07,1.313146356096695e-07
11.445003509521484,1.3116864749918022e-07,1.3127026932124863e-07,1.3121875497290603e-07
11.440868377685547,1.3109249152876146e-07,1.3116864749918022e-07,1.3112980923324358e-07
11.437655448913574,1.3100215312533692e-07,1.3109249152876146e-07,1.3104661888974078e-07
11.43343734741211,1.3090553352412826e-07,1.3100215312533692e-07,1.3095313988742419e-07
11.42933177947998,1.3080969551992894e-07,1.3090553352412826e-07,1.3085691819014755e-07
11.425162315368652,1.307105605974357e-07,1.3080969551992894e-07,1.3075944593765598e-07
11.421834945678711,1.3063072401564568e-07,1.307105605974357e-07,1.3066997439636907e-07
11.416709899902344,1.3052462577434198e-07,1.3063072401564568e-07,1.3057696435225807e-07
11.413192749023438,1.3043680269220204e-07,1.3052462577434198e-07,1.3048003211224568e-07
11.409131050109863,1.303495622551054e-07,1.3043680269220204e-07,1.3039247903634532e-07
11.405232429504395,1.302604744068958e-07,1.303495622551054e-07,1.303043148936922e-07
11.401040077209473,1.3016472166782478e-07,1.302604744068958e-07,1.3021188749462453e-07
11.39670181274414,1.3005831078771735e-07,1.3016472166782478e-07,1.3011083410674473e-07
11.392778396606445,1.2997062981412455e-07,1.3005831078771735e-07,1.3001378817989462e-07
11.38924789428711,1.2989193010071176e-07,1.2997062981412455e-07,1.2993059783639183e-07
11.385437965393066,1.298050307241283e-07,1.2989193010071176e-07,1.2984779118596634e-07
11.381012916564941,1.2970784268873103e-07,1.298050307241283e-07,1.2975573326912127e-07
11.376044273376465,1.295946105983603e-07,1.2970784268873103e-07,1.296505161008099e-07
11.372274398803711,1.2951423400409112e-07,1.295946105983603e-07,1.2955369754763524e-07
11.368273735046387,1.2942130922510842e-07,1.2951423400409112e-07,1.2946705396643665e-07
11.364120483398438,1.293304308092047e-07,1.2942130922510842e-07,1.2937513815813872e-07
11.360487937927246,1.2923126746500202e-07,1.293304308092047e-07,1.2928018122693175e-07
11.356731414794922,1.291458033847448e-07,1.2923126746500202e-07,1.291878675147018e-07
11.3526029586792,1.2904826007797965e-07,1.291458033847448e-07,1.2909637803204532e-07
11.348139762878418,1.2895412737634615e-07,1.2904826007797965e-07,1.2900051160613657e-07
11.345088958740234,1.288848068270454e-07,1.2895412737634615e-07,1.2891878498066944e-07
11.340391159057617,1.2876895993940707e-07,1.288848068270454e-07,1.2882622968390933e-07
11.336250305175781,1.2868042631453136e-07,1.2876895993940707e-07,1.287240252167976e-07
11.333135604858398,1.286024087221449e-07,1.2868042631453136e-07,1.2864077802987595e-07
11.328866958618164,1.285164898945368e-07,1.286024087221449e-07,1.2855876718731452e-07
11.32443904876709,1.2842698993154045e-07,1.285164898945368e-07,1.2847101515944814e-07
11.319584846496582,1.2831507945065823e-07,1.2842698993154045e-07,1.2837031704293622e-07
11.31579303741455,1.2822002304346825e-07,1.2831507945065823e-07,1.2826686202060955e-07
11.311092376708984,1.281244408346538e-07,1.2822002304346825e-07,1.2817150718547055e-07
11.306870460510254,1.2802698279301694e-07,1.281244408346538e-07,1.280749870602449e-07
11.303536415100098,1.2794967574336624e-07,1.2802698279301694e-07,1.2798761872545583e-07
11.299324035644531,1.2785071135112958e-07,1.2794967574336624e-07,1.2789949721536686e-07
11.295719146728516,1.277727790238714e-07,1.2785071135112958e-07,1.2781103464476473e-07
11.291187286376953,1.2767208090735949e-07,1.277727790238714e-07,1.2772170521202497e-07
11.2864351272583,1.275628136454543e-07,1.2767208090735949e-07,1.2761672962824377e-07
11.282732963562012,1.2748637345794123e-07,1.275628136454543e-07,1.2752386169267993e-07
11.279367446899414,1.274012930707613e-07,1.2748637345794123e-07,1.2744312982704287e-07
11.275093078613281,1.273065777240845e-07,1.274012930707613e-07,1.2735321774925978e-07
11.271592140197754,1.2721851305741438e-07,1.273065777240845e-07,1.2726187037515047e-07
11.266757011413574,1.2711839758594579e-07,1.2721851305741438e-07,1.2716773767351697e-07
11.261162757873535,1.270120293384025e-07,1.2711839758594579e-07,1.2706442475973745e-07
11.258463859558105,1.2693311646216898e-07,1.270120293384025e-07,1.2697185525212262e-07
11.254199028015137,1.2684239436566713e-07,1.2693311646216898e-07,1.2688701644947287e-07
11.250531196594238,1.2675613447754586e-07,1.2684239436566713e-07,1.2679853966801602e-07
11.245769500732422,1.2665422843838314e-07,1.2675613447754586e-07,1.2670443538809195e-07
11.241238594055176,1.2655401349093154e-07,1.2665422843838314e-07,1.2660336778935743e-07
11.237515449523926,1.2646300717733538e-07,1.2655401349093154e-07,1.2650778558054299e-07
11.233686447143555,1.2637863733289123e-07,1.2646300717733538e-07,1.2642009039609547e-07
11.229704856872559,1.2628368040168425e-07,1.2637863733289123e-07,1.2633044832455198e-07
11.225668907165527,1.2618755818039062e-07,1.2628368040168425e-07,1.262349229591564e-07
11.22115707397461,1.2608971644567646e-07,1.2618755818039062e-07,1.2613793387572514e-07
11.216736793518066,1.2599397791746014e-07,1.2608971644567646e-07,1.2604112953340518e-07
11.211870193481445,1.2588824915837904e-07,1.2599397791746014e-07,1.259403745734744e-07
11.207921981811523,1.2580852626342676e-07,1.2588824915837904e-07,1.2584762032474828e-07
11.205039024353027,1.2572596119753143e-07,1.2580852626342676e-07,1.2576654739859805e-07
11.200742721557617,1.2562065876409179e-07,1.2572596119753143e-07,1.2567264207064e-07
11.196842193603516,1.2553496731015912e-07,1.2562065876409179e-07,1.2557714512695384e-07
11.192333221435547,1.2542852800834225e-07,1.2553496731015912e-07,1.254810939599338e-07
11.188843727111816,1.253521020316839e-07,1.2542852800834225e-07,1.2538966132069618e-07
11.184518814086914,1.2524989756457217e-07,1.253521020316839e-07,1.2530036030966585e-07
11.181032180786133,1.2516647984739393e-07,1.2524989756457217e-07,1.252075776392303e-07
11.175796508789062,1.2505638835591526e-07,1.2516647984739393e-07,1.2511078750776505e-07
11.171915054321289,1.2496245460624777e-07,1.2505638835591526e-07,1.2500881041432876e-07
11.16849422454834,1.2488239065078233e-07,1.2496245460624777e-07,1.24921825772617e-07
11.163896560668945,1.2478136568461196e-07,1.2488239065078233e-07,1.2483127420637175e-07
11.1600923538208,1.246945657840115e-07,1.2478136568461196e-07,1.247373688784137e-07
11.155141830444336,1.2459102549655654e-07,1.246945657840115e-07,1.2464217036267655e-07
11.1511869430542,1.244938658828687e-07,1.2459102549655654e-07,1.2454185593924194e-07
11.146310806274414,1.2439031138455903e-07,1.244938658828687e-07,1.2444147046153375e-07
11.141708374023438,1.2429113382950163e-07,1.2439031138455903e-07,1.243400902239955e-07
11.138309478759766,1.2422060535755008e-07,1.2429113382950163e-07,1.2425522299963632e-07
11.133271217346191,1.241064779833323e-07,1.2422060535755008e-07,1.2416289507655165e-07
11.129406929016113,1.240256324308575e-07,1.241064779833323e-07,1.2406539440235065e-07
11.125043869018555,1.2393194026572019e-07,1.240256324308575e-07,1.2397811133268988e-07
11.121149063110352,1.238522031599132e-07,1.2393194026572019e-07,1.2389136827550828e-07
11.116312980651855,1.2374800917314133e-07,1.238522031599132e-07,1.2379938141293678e-07
11.111774444580078,1.2364174040158105e-07,1.2374800917314133e-07,1.2369417845548014e-07
11.107019424438477,1.235464424098609e-07,1.2364174040158105e-07,1.2359335244127578e-07
11.102910995483398,1.234515565329275e-07,1.235464424098609e-07,1.2349826761237637e-07
11.098000526428223,1.233546242929151e-07,1.234515565329275e-07,1.2340231592133932e-07
11.094911575317383,1.232719881727462e-07,1.233546242929151e-07,1.2331258858466754e-07
11.089874267578125,1.2317231323777378e-07,1.232719881727462e-07,1.2322138331910537e-07
11.085805892944336,1.230889523640144e-07,1.2317231323777378e-07,1.2312983699303004e-07
11.08127498626709,1.2298310991809558e-07,1.230889523640144e-07,1.2303524954404566e-07
11.076669692993164,1.2289312678603892e-07,1.2298310991809558e-07,1.2293729412249377e-07
11.072978019714355,1.2281296335459047e-07,1.2289312678603892e-07,1.2285221373531385e-07
11.068867683410645,1.2271135574337677e-07,1.2281296335459047e-07,1.2276136374111957e-07
11.065231323242188,1.2262727011602692e-07,1.2271135574337677e-07,1.2266853843811987e-07
11.06030559539795,1.2252158398950996e-07,1.2262727011602692e-07,1.2257363835033175e-07
11.056187629699707,1.2242341540513735e-07,1.2252158398950996e-07,1.2247173231116903e-07
11.0518159866333,1.2232314361426688e-07,1.2242341540513735e-07,1.223725263344022e-07
11.046963691711426,1.222279024659656e-07,1.2232314361426688e-07,1.222747272322522e-07
11.042503356933594,1.2214309208502527e-07,1.222279024659656e-07,1.2218464462421252e-07
11.03916072845459,1.2206569977024628e-07,1.2214309208502527e-07,1.2210355748720758e-07
11.035144805908203,1.2198034937682678e-07,1.2206569977024628e-07,1.2202217192225362e-07
11.030162811279297,1.2188580456040654e-07,1.2198034937682678e-07,1.2193216036848753e-07
11.025751113891602,1.2178833230791497e-07,1.2188580456040654e-07,1.2183615183403163e-07
11.021881103515625,1.2171145158390573e-07,1.2178833230791497e-07,1.2174893981864443e-07
11.016622543334961,1.216091618516657e-07,1.2171145158390573e-07,1.2165929774710094e-07
11.013307571411133,1.2154114870099875e-07,1.216091618516657e-07,1.2157413209479273e-07
11.008650779724121,1.2143149774601625e-07,1.2154114870099875e-07,1.2148531425282272e-07
11.005021095275879,1.213565781199577e-07,1.2143149774601625e-07,1.2139301475144748e-07
11.000877380371094,1.2127554782637162e-07,1.213565781199577e-07,1.2131499715906102e-07
10.99678897857666,1.211751197160993e-07,1.2127554782637162e-07,1.212243034842686e-07
10.9932222366333,1.2109481417610368e-07,1.211751197160993e-07,1.2113395086998935e-07
10.98946475982666,1.2101375546080817e-07,1.2109481417610368e-07,1.2105326163691643e-07
10.986123085021973,1.2095389934074774e-07,1.2101375546080817e-07,1.209827473758196e-07
10.981206893920898,1.2085595813005057e-07,1.2095389934074774e-07,1.2090380607787665e-07
10.977972030639648,1.2079502198503178e-07,1.2085595813005057e-07,1.2082432476745453e-07
10.975091934204102,1.207213813358976e-07,1.2079502198503178e-07,1.207570790029422e-07
10.96999454498291,1.206332171932445e-07,1.207213813358976e-07,1.2067607713106554e-07
10.967073440551758,1.2058436027473363e-07,1.206332171932445e-07,1.206075097570647e-07
10.964634895324707,1.2051025066739385e-07,1.2058436027473363e-07,1.205461046538403e-07
10.960619926452637,1.2043565789099375e-07,1.2051025066739385e-07,1.204716966185515e-07
10.957283020019531,1.203759723011899e-07,1.2043565789099375e-07,1.2040450769745803e-07
10.954706192016602,1.2033130758482002e-07,1.203759723011899e-07,1.2035228280637966e-07
10.952583312988281,1.2026933404740703e-07,1.2033130758482002e-07,1.2029902052290709e-07
10.9494047164917,1.2020805684187508e-07,1.2026933404740703e-07,1.2023735962429782e-07
10.948094367980957,1.201724728616682e-07,1.2020805684187508e-07,1.2018895745313785e-07
10.944705963134766,1.201015038532205e-07,1.201724728616682e-07,1.2013566674795584e-07
10.940667152404785,1.200486110519705e-07,1.201015038532205e-07,1.2007359373455984e-07
10.938641548156738,1.2000586480098718e-07,1.200486110519705e-07,1.2002575999758847e-07
10.93582820892334,1.1995604154435568e-07,1.2000586480098718e-07,1.199794326112169e-07
10.93351936340332,1.199461507894739e-07,1.1995604154435568e-07,1.1994940507520369e-07
10.931675910949707,1.199091173020861e-07,1.199461507894739e-07,1.1992592874321417e-07
10.930549621582031,1.1990307768883213e-07,1.199091173020861e-07,1.1990431403319235e-07
10.92880630493164,1.198733201590585e-07,1.1990307768883213e-07,1.1988637993454176e-07
10.928247451782227,1.1985935088887345e-07,1.198733201590585e-07,1.1986452363998978e-07
10.927116394042969,1.198447279193715e-07,1.1985935088887345e-07,1.1985018488758215e-07
10.926775932312012,1.1983895831235714e-07,1.198447279193715e-07,1.1983998149389663e-07
10.925591468811035,1.198418146941549e-07,1.1983895831235714e-07,1.1983840408902324e-07
10.924576759338379,1.198331318619239e-07,1.198418146941549e-07,1.1983543402038777e-07
10.924297332763672,1.1986091408289212e-07,1.198331318619239e-07,1.1984484160620923e-07
10.925926208496094,1.1989328640993335e-07,1.1986091408289212e-07,1.198749259856413e-07
10.924779891967773,1.1991392057097983e-07,1.1989328640993335e-07,1.1990124448857387e-07
10.927712440490723,1.19947742405202e-07,1.1991392057097983e-07,1.1992860038390063e-07
10.930137634277344,1.2000609217466263e-07,1.19947742405202e-07,1.199746577640326e-07
10.932306289672852,1.200571091430902e-07,1.2000609217466263e-07,1.2002932692212198e-07
10.93266487121582,1.2009557792680425e-07,1.200571091430902e-07,1.2007394900592772e-07
10.935654640197754,1.2016295158900903e-07,1.2009557792680425e-07,1.201268560180324e-07
10.936487197875977,1.2021692441521736e-07,1.2016295158900903e-07,1.2018738004826446e-07
10.939065933227539,1.2029234142119094e-07,1.2021692441521736e-07,1.2025199680465448e-07
10.94136905670166,1.2038212560128159e-07,1.2029234142119094e-07,1.2033443397285737e-07
10.947789192199707,1.2051324915773876e-07,1.2038212560128159e-07,1.2044492336826806e-07
10.951835632324219,1.2060064591423725e-07,1.2051324915773876e-07,1.2055419063017325e-07
10.958101272583008,1.2073013522240217e-07,1.2060064591423725e-07,1.206626620842144e-07
10.96180248260498,1.2083049227840092e-07,1.2073013522240217e-07,1.2077751421202265e-07
10.965564727783203,1.2093735790585924e-07,1.2083049227840092e-07,1.2088102607776818e-07
10.972209930419922,1.2106517033316777e-07,1.2093735790585924e-07,1.2099843615942518e-07
10.978076934814453,1.2120665360271232e-07,1.2106517033316777e-07,1.2113302716443286e-07
10.982869148254395,1.2131593507547223e-07,1.2120665360271232e-07,1.212584095355851e-07
10.990426063537598,1.2147262395956204e-07,1.2131593507547223e-07,1.2139142313571938e-07
10.99634075164795,1.2164980489615118e-07,1.2147262395956204e-07,1.2155815909409284e-07
11.002314567565918,1.217854617152625e-07,1.2164980489615118e-07,1.2171457797194307e-07
11.010091781616211,1.2197492083032557e-07,1.217854617152625e-07,1.2187705067390198e-07
11.019349098205566,1.2214388789288932e-07,1.2197492083032557e-07,1.2205642008211726e-07
11.026556015014648,1.223002499273207e-07,1.2214388789288932e-07,1.222191059468969e-07
11.03350830078125,1.2245452296610893e-07,1.223002499273207e-07,1.2237441637807933e-07
11.040884971618652,1.2262179893696157e-07,1.2245452296610893e-07,1.225351695666177e-07
11.049120903015137,1.2281867611818598e-07,1.2262179893696157e-07,1.2271718219381e-07
11.058027267456055,1.2299243223878875e-07,1.2281867611818598e-07,1.2290260542613396e-07
11.066150665283203,1.231836392889818e-07,1.2299243223878875e-07,1.2308504437896772e-07
11.075308799743652,1.2335623011949792e-07,1.231836392889818e-07,1.2326707121701475e-07
11.082937240600586,1.235244724284712e-07,1.2335623011949792e-07,1.2343750199761416e-07
11.09170913696289,1.2370783508686145e-07,1.235244724284712e-07,1.2361334711386007e-07
11.100631713867188,1.2388593972900708e-07,1.2370783508686145e-07,1.237941660292563e-07
11.107682228088379,1.2404512972352677e-07,1.2388593972900708e-07,1.2396282045301632e-07
11.114890098571777,1.24214921015664e-07,1.2404512972352677e-07,1.2412726846378064e-07
11.122642517089844,1.2437948271326604e-07,1.24214921015664e-07,1.242944733803597e-07
11.12909984588623,1.2452395026230079e-07,1.2437948271326604e-07,1.244490022145328e-07
11.136960983276367,1.2467525323245354e-07,1.2452395026230079e-07,1.245969798446822e-07
11.143075942993164,1.2481044109335926e-07,1.2467525323245354e-07,1.2474023947106616e-07
11.148809432983398,1.2493889300912997e-07,1.2481044109335926e-07,1.2487205935940437e-07
11.154826164245605,1.250667196472932e-07,1.2493889300912997e-07,1.2500022705808078e-07
11.163337707519531,1.2523817360943212e-07,1.250667196472932e-07,1.2514993841250543e-07
11.168909072875977,1.2535080884390482e-07,1.2523817360943212e-07,1.2529204695965745e-07
11.173849105834961,1.2546348671094165e-07,1.2535080884390482e-07,1.2540469640498486e-07
11.180442810058594,1.255831847402078e-07,1.2546348671094165e-07,1.2552099803997407e-07
11.185595512390137,1.2569896057357255e-07,1.255831847402078e-07,1.2563873497128952e-07
11.191089630126953,1.2580289876495954e-07,1.2569896057357255e-07,1.2574867014336633e-07
11.195328712463379,1.258982109675344e-07,1.2580289876495954e-07,1.258483024457746e-07
11.200096130371094,1.2599653587130888e-07,1.258982109675344e-07,1.259451494206587e-07
11.204963684082031,1.2610431099346897e-07,1.2599653587130888e-07,1.2604820653905335e-07
11.20880126953125,1.2617820743798802e-07,1.2610431099346897e-07,1.2613909916581179e-07
11.210864067077637,1.2624607848010783e-07,1.2617820743798802e-07,1.2620989764400292e-07
11.213862419128418,1.2630825096948683e-07,1.2624607848010783e-07,1.262749407260344e-07
11.219500541687012,1.2641203284147196e-07,1.2630825096948683e-07,1.2635800317184476e-07
11.222721099853516,1.264810549628237e-07,1.2641203284147196e-07,1.2644443359022262e-07
11.226547241210938,1.2655834780161968e-07,1.264810549628237e-07,1.265176194920059e-07
11.230169296264648,1.2661672599278972e-07,1.2655834780161968e-07,1.2658554737754457e-07
11.23379135131836,1.2668586180097918e-07,1.2661672599278972e-07,1.2664935411521583e-07
11.235978126525879,1.267370066670992e-07,1.2668586180097918e-07,1.2670949445237056e-07
11.237175941467285,1.2678195560056338e-07,1.267370066670992e-07,1.2675747029788909e-07
11.240696907043457,1.2683268835189665e-07,1.2678195560056338e-07,1.2680541772169818e-07
11.24345588684082,1.2687878836459276e-07,1.2683268835189665e-07,1.2685390515798645e-07
11.248367309570312,1.2695549855834543e-07,1.2687878836459276e-07,1.2691543815890327e-07
11.249485969543457,1.2701312357421557e-07,1.2695549855834543e-07,1.269824849714496e-07
11.250138282775879,1.2704404639407585e-07,1.2701312357421557e-07,1.270266949404686e-07
11.253010749816895,1.2708011354334303e-07,1.2704404639407585e-07,1.2706030361187004e-07
11.254881858825684,1.271043856831966e-07,1.2708011354334303e-07,1.27090544310704e-07
11.258774757385254,1.2716893138531304e-07,1.271043856831966e-07,1.271350384968173e-07
11.259584426879883,1.2721062603304745e-07,1.2716893138531304e-07,1.2718807340661442e-07
11.261305809020996,1.2723690190341586e-07,1.2721062603304745e-07,1.2722210840365733e-07
11.262726783752441,1.2727083742447576e-07,1.2723690190341586e-07,1.2725220699394413e-07
11.2633695602417,1.2729077525364119e-07,1.2727083742447576e-07,1.2727912235277472e-07
11.266992568969727,1.2733477205983945e-07,1.2729077525364119e-07,1.2731123888443108e-07
11.268379211425781,1.273607068696947e-07,1.2733477205983945e-07,1.273462260087399e-07
11.269492149353027,1.2740572685743246e-07,1.273607068696947e-07,1.2738162524783547e-07
11.270868301391602,1.2741880084377044e-07,1.2740572685743246e-07,1.2741074328914692e-07
11.272675514221191,1.2744700939038012e-07,1.2741880084377044e-07,1.2743143429361226e-07
11.275115013122559,1.2748591871059034e-07,1.2744700939038012e-07,1.2746505717586842e-07
11.276248931884766,1.2751696942814306e-07,1.2748591871059034e-07,1.2750001587846782e-07
11.276168823242188,1.2753324085679196e-07,1.2751696942814306e-07,1.2752360589729506e-07
11.276796340942383,1.275384136079083e-07,1.2753324085679196e-07,1.2753436351431446e-07
11.277582168579102,1.2755256761920464e-07,1.275384136079083e-07,1.2754404110637552e-07
11.278146743774414,1.275653289667389e-07,1.2755256761920464e-07,1.275574987857908e-07
11.279984474182129,1.2757797662743542e-07,1.275653289667389e-07,1.2757031697674392e-07
11.281452178955078,1.2760214929130598e-07,1.2757797662743542e-07,1.2758876266616426e-07
11.282143592834473,1.2762140499944508e-07,1.2760214929130598e-07,1.2761046264131437e-07
11.282819747924805,1.2763126733261743e-07,1.2762140499944508e-07,1.2762504297825217e-07
11.283529281616211,1.2765093515554327e-07,1.2763126733261743e-07,1.2763979384544655e-07
11.28467082977295,1.276568610819595e-07,1.2765093515554327e-07,1.2765266887981852e-07
11.284978866577148,1.2766383861162467e-07,1.276568610819595e-07,1.2765912060785922e-07
11.285500526428223,1.276720098530859e-07,1.2766383861162467e-07,1.2766670920427714e-07
11.286776542663574,1.2769726254191482e-07,1.276720098530859e-07,1.2768343538027693e-07
11.286471366882324,1.2770122737038037e-07,1.2769726254191482e-07,1.2769800150636001e-07
11.287768363952637,1.2771607771355775e-07,1.2770122737038037e-07,1.2770746593560034e-07
11.287384033203125,1.2770195212397084e-07,1.2771607771355775e-07,1.2770784962867765e-07
11.28752613067627,1.2769794466294115e-07,1.2770195212397084e-07,1.2769881152507878e-07
11.287617683410645,1.2770543378337607e-07,1.2769794466294115e-07,1.2770053103849932e-07
11.288516998291016,1.2772035518082703e-07,1.2770543378337607e-07,1.2771175761372433e-07
11.288776397705078,1.277352907891327e-07,1.2772035518082703e-07,1.2772665058946586e-07
11.289158821105957,1.2772039781339117e-07,1.277352907891327e-07,1.2772676427630358e-07
11.28904914855957,1.2772878221767314e-07,1.2772039781339117e-07,1.2772346735800966e-07
11.289575576782227,1.277316385994709e-07,1.2772878221767314e-07,1.277291232781863e-07
11.289365768432617,1.2772507318459247e-07,1.277316385994709e-07,1.2772727586707333e-07
11.2890043258667,1.277060306392741e-07,1.2772507318459247e-07,1.2771451451953908e-07
11.290027618408203,1.2772194679655513e-07,1.277060306392741e-07,1.2771297974722984e-07
11.288534164428711,1.2768634860549355e-07,1.2772194679655513e-07,1.2770314583576692e-07
11.28900146484375,1.2769149293490045e-07,1.2768634860549355e-07,1.2768794022122165e-07
11.289817810058594,1.2770632906722312e-07,1.2769149293490045e-07,1.2769794466294115e-07
11.291406631469727,1.2773320179348957e-07,1.2770632906722312e-07,1.277188346193725e-07
11.290700912475586,1.2772629531809798e-07,1.2773320179348957e-07,1.2772878221767314e-07
11.290465354919434,1.2771914725817624e-07,1.2772629531809798e-07,1.2772176205544383e-07
11.28964900970459,1.2768438750754285e-07,1.2771914725817624e-07,1.2770087209901249e-07
11.288667678833008,1.276766852242872e-07,1.2768438750754285e-07,1.276795842386491e-07
11.288976669311523,1.2767642942890234e-07,1.276766852242872e-07,1.276756336210383e-07
11.289690971374512,1.276817158668564e-07,1.2767642942890234e-07,1.2767819157488702e-07
11.289408683776855,1.276825685181393e-07,1.276817158668564e-07,1.2768123269779608e-07
11.289726257324219,1.2768251167472044e-07,1.276825685181393e-07,1.2768165902343753e-07
11.289121627807617,1.2767969792548683e-07,1.2768251167472044e-07,1.2768018109454715e-07
11.28933048248291,1.2768080637215462e-07,1.2767969792548683e-07,1.2767934265411895e-07
11.28896427154541,1.2766889767590328e-07,1.2768080637215462e-07,1.276739567401819e-07
11.287843704223633,1.2765259782554494e-07,1.2766889767590328e-07,1.2765981693974027e-07
11.289077758789062,1.2766422230470198e-07,1.2765259782554494e-07,1.2765754320298583e-07
11.287805557250977,1.2765356416366558e-07,1.2766422230470198e-07,1.2765795531777258e-07
11.287034034729004,1.2763247525526822e-07,1.2765356416366558e-07,1.276420960039104e-07
11.286879539489746,1.276290078067177e-07,1.2763247525526822e-07,1.2762981782543648e-07
11.287111282348633,1.2763968015860883e-07,1.276290078067177e-07,1.276333989608247e-07
11.286823272705078,1.2762771461893863e-07,1.2763968015860883e-07,1.2763277368321724e-07
11.286837577819824,1.2762986045800062e-07,1.2762771461893863e-07,1.2762785672748578e-07
11.287884712219238,1.2763364054535487e-07,1.2762986045800062e-07,1.2763089785039483e-07
11.287370681762695,1.2763467793774907e-07,1.2763364054535487e-07,1.2763325685227755e-07
11.28701114654541,1.2763014467509493e-07,1.2763467793774907e-07,1.2763149470629287e-07
11.28622817993164,1.2763055678988167e-07,1.2763014467509493e-07,1.276293630780856e-07
11.286981582641602,1.276240482184221e-07,1.2763055678988167e-07,1.2762640722030483e-07
11.285858154296875,1.2760771994635434e-07,1.276240482184221e-07,1.2761495327140437e-07
11.285921096801758,1.276073220424223e-07,1.2760771994635434e-07,1.2760659728883184e-07
11.286112785339355,1.276044230280604e-07,1.276073220424223e-07,1.276049772513943e-07
11.287015914916992,1.2761577750097786e-07,1.276044230280604e-07,1.2760924050780886e-07
11.28667163848877,1.2761705647790222e-07,1.2761577750097786e-07,1.2761552170559298e-07
11.286418914794922,1.2761856282850204e-07,1.2761705647790222e-07,1.2761688594764564e-07
11.28650951385498,1.2760614254148095e-07,1.2761856282850204e-07,1.2761148582285387e-07
11.286711692810059,1.276233803082505e-07,1.2760614254148095e-07,1.276138448247366e-07
11.286614418029785,1.2761032053276722e-07,1.276233803082505e-07,1.2761597645294387e-07
11.286012649536133,1.2760577305925835e-07,1.2761032053276722e-07,1.2760713730131101e-07
11.287994384765625,1.27646956116223e-07,1.2760577305925835e-07,1.2762546930389362e-07
11.28743839263916,1.2763075574184768e-07,1.27646956116223e-07,1.27637974856043e-07
11.287677764892578,1.2763437950980006e-07,1.2763075574184768e-07,1.2763169365825888e-07
11.287617683410645,1.2762939149979502e-07,1.2763437950980006e-07,1.2763102574808727e-07
11.28795051574707,1.2763874224219762e-07,1.2762939149979502e-07,1.276332000088587e-07
11.288338661193848,1.2765113410750928e-07,1.2763874224219762e-07,1.276440571018611e-07
11.289029121398926,1.2765949009008182e-07,1.2765113410750928e-07,1.2765445944751264e-07
11.28955364227295,1.276749799217214e-07,1.2765949009008182e-07,1.2766636814376398e-07
11.289850234985352,1.2768532542395405e-07,1.276749799217214e-07,1.2767927159984538e-07
11.28886890411377,1.2766493284743774e-07,1.2768532542395405e-07,1.276742409572762e-07
11.29033088684082,1.276835064345505e-07,1.2766493284743774e-07,1.2767338830599329e-07
11.291450500488281,1.2770703960995888e-07,1.276835064345505e-07,1.2769444879268121e-07
11.291374206542969,1.2772160573604197e-07,1.2770703960995888e-07,1.2771343449458072e-07
11.292465209960938,1.2772815694006567e-07,1.2772160573604197e-07,1.277240642139077e-07
11.292156219482422,1.2772839852459583e-07,1.2772815694006567e-07,1.277274321864752e-07
11.292728424072266,1.2773412549904606e-07,1.2772839852459583e-07,1.2773044488767482e-07
11.29346752166748,1.2775265645359468e-07,1.2773412549904606e-07,1.277425667467469e-07
11.293532371520996,1.2776499147548748e-07,1.2775265645359468e-07,1.2775795710240345e-07
11.294151306152344,1.2777356062088074e-07,1.2776499147548748e-07,1.2776843050232856e-07
11.29549789428711,1.27793157389533e-07,1.2777356062088074e-07,1.2778255609191547e-07
11.297067642211914,1.2783047509401513e-07,1.27793157389533e-07,1.278110062230553e-07
11.297065734863281,1.278304466723057e-07,1.2783047509401513e-07,1.2782965086444165e-07
11.297816276550293,1.278492476330939e-07,1.278304466723057e-07,1.2783903002855368e-07
11.297730445861816,1.2785638148216094e-07,1.278492476330939e-07,1.2785196190634451e-07
11.298440933227539,1.2787427294824738e-07,1.2785638148216094e-07,1.278644674584939e-07
11.299820899963379,1.2789099912424717e-07,1.2787427294824738e-07,1.2788183312295587e-07
11.300442695617676,1.279086916383676e-07,1.2789099912424717e-07,1.2789902825716126e-07
11.300933837890625,1.279252330732561e-07,1.279086916383676e-07,1.2791612391538365e-07
11.30237102508545,1.2794872361610032e-07,1.279252330732561e-07,1.279361754313868e-07
11.304015159606934,1.2798594184459944e-07,1.2794872361610032e-07,1.2796652981705847e-07
11.305110931396484,1.280071302289798e-07,1.2798594184459944e-07,1.2799574733435293e-07
11.30562686920166,1.280097450262474e-07,1.280071302289798e-07,1.280076844523137e-07
11.305694580078125,1.2801672255591257e-07,1.280097450262474e-07,1.28012459299498e-07
11.306910514831543,1.2804241578123765e-07,1.2801672255591257e-07,1.280288017824205e-07
11.30777359008789,1.2806196991732577e-07,1.2804241578123765e-07,1.280514254631271e-07
11.310198783874512,1.2810599514523346e-07,1.2806196991732577e-07,1.2808325777768914e-07
11.309788703918457,1.2811852911909227e-07,1.2810599514523346e-07,1.281114521134441e-07
11.3118314743042,1.2814663818971894e-07,1.2811852911909227e-07,1.2813184468996042e-07
11.312789916992188,1.2817929473385448e-07,1.2814663818971894e-07,1.2816218486477737e-07
11.313136100769043,1.28185305925399e-07,1.2817929473385448e-07,1.2818152583804476e-07
11.313957214355469,1.2819846517686528e-07,1.28185305925399e-07,1.2819113237583224e-07
11.315359115600586,1.2823201700484788e-07,1.2819846517686528e-07,1.2821448081012932e-07
11.316354751586914,1.282527932744415e-07,1.2823201700484788e-07,1.2824165196434478e-07
11.31818962097168,1.2829437423533818e-07,1.282527932744415e-07,1.2827283057958994e-07
11.318455696105957,1.2830770401706104e-07,1.2829437423533818e-07,1.2830025752919028e-07
11.32027530670166,1.2834166795983037e-07,1.2830770401706104e-07,1.283239328131458e-07
11.322267532348633,1.2837773510909756e-07,1.2834166795983037e-07,1.283589767808735e-07
11.32236385345459,1.2841090324400284e-07,1.2837773510909756e-07,1.28393480736122e-07
11.324296951293945,1.2843287322539254e-07,1.2841090324400284e-07,1.2842113505939778e-07
11.325638771057129,1.2844506613873818e-07,1.2843287322539254e-07,1.2843828756103903e-07
11.32625675201416,1.284663966316657e-07,1.2844506613873818e-07,1.2845501373703883e-07
11.328422546386719,1.285137045670126e-07,1.284663966316657e-07,1.2848934716203075e-07
11.330163955688477,1.2855504394337913e-07,1.285137045670126e-07,1.2853365660703275e-07
11.331867218017578,1.2859186426794622e-07,1.2855504394337913e-07,1.2857275066835427e-07
11.331963539123535,1.2859223375016882e-07,1.2859186426794622e-07,1.2859135267717647e-07
11.333638191223145,1.2862112441780482e-07,1.2859223375016882e-07,1.2860601827924256e-07
11.333756446838379,1.2864752818586567e-07,1.2862112441780482e-07,1.2863357312653534e-07
11.335378646850586,1.2868436272128747e-07,1.2864752818586567e-07,1.2866519227827666e-07
11.337252616882324,1.287177724407229e-07,1.2868436272128747e-07,1.2870034993284207e-07
11.339570999145508,1.2875764809905377e-07,1.287177724407229e-07,1.2873704235971672e-07
11.340998649597168,1.2879371524832095e-07,1.2875764809905377e-07,1.2877499955266103e-07
11.341432571411133,1.2881454836133344e-07,1.2879371524832095e-07,1.2880340705123672e-07
11.343347549438477,1.2885436717624543e-07,1.2881454836133344e-07,1.2883374722605367e-07
11.344766616821289,1.2888479261619068e-07,1.2885436717624543e-07,1.2886887645890965e-07
11.345505714416504,1.2890524203612586e-07,1.2888479261619068e-07,1.2889429967799515e-07
11.347805976867676,1.289428723794117e-07,1.2890524203612586e-07,1.2892338929759717e-07
11.3493070602417,1.2898065904209943e-07,1.289428723794117e-07,1.289610906951566e-07
11.350539207458496,1.290159730160667e-07,1.2898065904209943e-07,1.2899761259177467e-07
11.352356910705566,1.2905000801310962e-07,1.290159730160667e-07,1.290323154989892e-07
11.35341739654541,1.290777618123684e-07,1.2905000801310962e-07,1.2906319568628533e-07
11.354565620422363,1.2910753355299676e-07,1.290777618123684e-07,1.2909194424537418e-07
11.356470108032227,1.2913986324747384e-07,1.2910753355299676e-07,1.2912303759549104e-07
11.357931137084961,1.2918957281726762e-07,1.2913986324747384e-07,1.2916399327878025e-07
11.359461784362793,1.2920972380925377e-07,1.2918957281726762e-07,1.2919898040308908e-07
11.359825134277344,1.2922532732773107e-07,1.2920972380925377e-07,1.2921682923661137e-07
11.361734390258789,1.2926511772093363e-07,1.2922532732773107e-07,1.2924454040330602e-07
11.363107681274414,1.2929451997933938e-07,1.2926511772093363e-07,1.2927914383453754e-07
11.364068031311035,1.293200568852626e-07,1.2929451997933938e-07,1.293065992058473e-07
11.365429878234863,1.2934738435887994e-07,1.293200568852626e-07,1.293330456064723e-07
11.367260932922363,1.2938723159550136e-07,1.2934738435887994e-07,1.2936664006701903e-07
11.368416786193848,1.2941538329869218e-07,1.2938723159550136e-07,1.294006324314978e-07
11.370122909545898,1.294450271416281e-07,1.2941538329869218e-07,1.2942956573169795e-07
11.371472358703613,1.294904734550073e-07,1.294450271416281e-07,1.2946705396643665e-07
11.372211456298828,1.295072991069901e-07,1.294904734550073e-07,1.2949818994911766e-07
11.374601364135742,1.2955069905729033e-07,1.295072991069901e-07,1.2952834538282332e-07
11.375964164733887,1.295835687642466e-07,1.2955069905729033e-07,1.295664731060242e-07
11.377096176147461,1.2961305628778064e-07,1.295835687642466e-07,1.2959763751041464e-07
11.378702163696289,1.2965332985004352e-07,1.2961305628778064e-07,1.2963249673703103e-07
11.379836082458496,1.2967917939477047e-07,1.2965332985004352e-07,1.296655653959533e-07
11.380414962768555,1.296923812788009e-07,1.2967917939477047e-07,1.29685091110332e-07
11.382548332214355,1.297409966127816e-07,1.296923812788009e-07,1.2971599971933756e-07
11.384056091308594,1.2976065022485272e-07,1.297409966127816e-07,1.2975019103578234e-07
11.384726524353027,1.298054002063509e-07,1.2976065022485272e-07,1.2978227914572926e-07
11.386213302612305,1.29822709027394e-07,1.298054002063509e-07,1.2981337249584612e-07
11.387913703918457,1.2986150466076651e-07,1.29822709027394e-07,1.2984142472305393e-07
11.388710975646973,1.2987416653231776e-07,1.2986150466076651e-07,1.2986717479179788e-07
11.389938354492188,1.2990584252747794e-07,1.2987416653231776e-07,1.2988932951429888e-07
11.391526222229004,1.299346763516951e-07,1.2990584252747794e-07,1.2991961284569697e-07
11.392730712890625,1.299805916232799e-07,1.299346763516951e-07,1.2995691633932438e-07
11.394490242004395,1.3000598642065597e-07,1.299805916232799e-07,1.2999262821722368e-07
11.395235061645508,1.300359144806862e-07,1.3000598642065597e-07,1.3002023990793532e-07
11.396231651306152,1.3005495702600456e-07,1.300359144806862e-07,1.3004473942146433e-07
11.397860527038574,1.3009399424390722e-07,1.3005495702600456e-07,1.3007377219764749e-07
11.399232864379883,1.3011793953410233e-07,1.3009399424390722e-07,1.301052918734058e-07
11.39985179901123,1.3013391253480222e-07,1.3011793953410233e-07,1.3012524391342595e-07
11.40090560913086,1.3015795730098034e-07,1.3013391253480222e-07,1.3014525279686495e-07
11.402931213378906,1.3018944855502923e-07,1.3015795730098034e-07,1.3017307765039732e-07
11.402583122253418,1.302147438764223e-07,1.3018944855502923e-07,1.3020134304042585e-07
11.404315948486328,1.3023955602875503e-07,1.302147438764223e-07,1.3022645362070762e-07
11.404783248901367,1.3025390899201739e-07,1.3023955602875503e-07,1.3024602196765045e-07
11.405675888061523,1.3026875933519477e-07,1.3025390899201739e-07,1.302606449371524e-07
11.407205581665039,1.3030370382693945e-07,1.3026875933519477e-07,1.3028554235461343e-07
11.407641410827637,1.303229169025144e-07,1.3030370382693945e-07,1.3031258561113646e-07
11.409805297851562,1.3035202073297114e-07,1.303229169025144e-07,1.3033681511842587e-07
11.409832000732422,1.3036924428888597e-07,1.3035202073297114e-07,1.303599219681928e-07
11.41042709350586,1.3038285828770313e-07,1.3036924428888597e-07,1.303753407455588e-07
11.411544799804688,1.3040654778251337e-07,1.3038285828770313e-07,1.3039399959779985e-07
11.413140296936035,1.3043560898040596e-07,1.3040654778251337e-07,1.304204033658607e-07
11.413811683654785,1.304491092923854e-07,1.3043560898040596e-07,1.3044169122622407e-07
11.414907455444336,1.3047787206232897e-07,1.304491092923854e-07,1.3046280855633086e-07
11.415949821472168,1.3050168945483165e-07,1.3047787206232897e-07,1.3048909863755398e-07
11.415681838989258,1.3049927360953006e-07,1.3050168945483165e-07,1.304997852002998e-07
11.416592597961426,1.3052564895588148e-07,1.3049927360953006e-07,1.305117365291153e-07
11.41704273223877,1.3052853375938867e-07,1.3052564895588148e-07,1.3052640213118138e-07
11.418401718139648,1.3055591807642486e-07,1.3052853375938867e-07,1.305415509023078e-07
11.417953491210938,1.3056234138275613e-07,1.3055591807642486e-07,1.305583907651453e-07
11.419203758239746,1.3057982073405583e-07,1.3056234138275613e-07,1.3057038472652494e-07
11.419875144958496,1.3059703007911594e-07,1.3057982073405583e-07,1.3058772196927748e-07
11.420207977294922,1.3061388415280817e-07,1.3059703007911594e-07,1.3060471815151686e-07
11.421024322509766,1.306270007717103e-07,1.3061388415280817e-07,1.3061972481409612e-07
11.420608520507812,1.3062491177606717e-07,1.306270007717103e-07,1.3062521020401618e-07
11.421662330627441,1.3064902759651886e-07,1.3062491177606717e-07,1.3063622361642047e-07
11.421887397766113,1.306504628928451e-07,1.3064902759651886e-07,1.3064901338566415e-07
11.422565460205078,1.3066227211311343e-07,1.306504628928451e-07,1.3065564985481615e-07
11.422785758972168,1.3067101178876328e-07,1.3066227211311343e-07,1.3066591009192052e-07
11.423558235168457,1.3068498105894832e-07,1.3067101178876328e-07,1.3067727877569268e-07
11.423393249511719,1.3069232807083608e-07,1.3068498105894832e-07,1.3068789428416494e-07
11.42343521118164,1.3068958537587605e-07,1.3069232807083608e-07,1.3069021065348352e-07
11.424067497253418,1.3069848137092777e-07,1.3068958537587605e-07,1.3069330861981143e-07
11.42452621459961,1.3070896898170759e-07,1.3069848137092777e-07,1.307030004227272e-07
11.424558639526367,1.3070787474589451e-07,1.3070896898170759e-07,1.3070770421563793e-07
11.424705505371094,1.3071866078462335e-07,1.3070787474589451e-07,1.3071252169538639e-07
11.425235748291016,1.3072522619950178e-07,1.3071866078462335e-07,1.307212187384721e-07
11.42514419555664,1.307157049268426e-07,1.3072522619950178e-07,1.3071976923129114e-07
11.424750328063965,1.3071783655504987e-07,1.307157049268426e-07,1.3071603177650104e-07
11.425362586975098,1.3072995841412194e-07,1.3071783655504987e-07,1.3072316562556807e-07
11.425745964050293,1.307350601109647e-07,1.3072995841412194e-07,1.307317916143802e-07
11.42546558380127,1.3073790228190774e-07,1.307350601109647e-07,1.307357280211363e-07
11.423917770385742,1.3071176852008648e-07,1.3073790228190774e-07,1.3072404669856041e-07
11.424155235290527,1.3071718285573297e-07,1.3071176852008648e-07,1.3071368698547303e-07
11.424057960510254,1.307038388631554e-07,1.3071718285573297e-07,1.3070976478957164e-07
11.424164772033691,1.3070999216324708e-07,1.307038388631554e-07,1.3070615523247398e-07
11.423873901367188,1.307014940721274e-07,1.3070999216324708e-07,1.3070498994238733e-07
11.423836708068848,1.3068577686681238e-07,1.307014940721274e-07,1.3069293913758884e-07
11.424373626708984,1.3070922477709246e-07,1.3068577686681238e-07,1.3069676185750723e-07
11.422738075256348,1.3067548820799857e-07,1.3070922477709246e-07,1.306916033172456e-07
11.424064636230469,1.3070584259367024e-07,1.3067548820799857e-07,1.306899122255345e-07
11.422141075134277,1.3066923543192388e-07,1.3070584259367024e-07,1.3068675741578772e-07
11.41952896118164,1.3063913684163708e-07,1.3066923543192388e-07,1.3065329085293342e-07
11.420341491699219,1.3063919368505594e-07,1.3063913684163708e-07,1.3063834103377303e-07
11.419397354125977,1.3061759318588884e-07,1.3063919368505594e-07,1.306275692058989e-07
11.420307159423828,1.3061800530067558e-07,1.3061759318588884e-07,1.3061705317340966e-07
11.418983459472656,1.3059144521321286e-07,1.3061800530067558e-07,1.3060396497621696e-07
11.41866683959961,1.3058421188816283e-07,1.3059144521321286e-07,1.3058706826996058e-07
11.417695045471191,1.3056200032224297e-07,1.3058421188816283e-07,1.3057234582447563e-07
11.418163299560547,1.3055972658548853e-07,1.3056200032224297e-07,1.3056015291113e-07
11.416743278503418,1.3053282543751266e-07,1.3055972658548853e-07,1.3054554415248276e-07
11.41600227355957,1.3050845382167608e-07,1.3053282543751266e-07,1.3051993619228597e-07
11.414994239807129,1.3049280767063465e-07,1.3050845382167608e-07,1.3049989888713753e-07
11.41443920135498,1.3047456093318033e-07,1.3049280767063465e-07,1.3048297375917173e-07
11.412375450134277,1.3044035540588084e-07,1.3047456093318033e-07,1.3045669788880332e-07
11.411745071411133,1.304166801219253e-07,1.3044035540588084e-07,1.304277930103126e-07
11.410460472106934,1.303799308516318e-07,1.304166801219253e-07,1.303976091548975e-07
11.410079956054688,1.3037492863077205e-07,1.303799308516318e-07,1.3037671919846616e-07
11.408769607543945,1.303560850374197e-07,1.3037492863077205e-07,1.3036475365879596e-07
11.407293319702148,1.3032607171226118e-07,1.303560850374197e-07,1.3034031098868581e-07
11.406229019165039,1.3029435308453685e-07,1.3032607171226118e-07,1.3030947343395383e-07
11.404626846313477,1.3026144074501644e-07,1.3029435308453685e-07,1.3027714373947674e-07
11.402752876281738,1.3022599887335673e-07,1.3026144074501644e-07,1.3024293821217725e-07
11.401469230651855,1.3019115385759505e-07,1.3022599887335673e-07,1.3020780897932127e-07
11.399809837341309,1.301625047744892e-07,1.3019115385759505e-07,1.3017603350817808e-07
11.398499488830566,1.3012149224778113e-07,1.301625047744892e-07,1.3014124533583526e-07
11.397370338439941,1.300864909126176e-07,1.3012149224778113e-07,1.3010327393203625e-07
11.395222663879395,1.300485337196733e-07,1.300864909126176e-07,1.3006675203541818e-07
11.393242835998535,1.3001810827972804e-07,1.300485337196733e-07,1.3003250387555454e-07
11.391441345214844,1.2998435749977943e-07,1.3001810827972804e-07,1.3000038734389818e-07
11.389809608459473,1.2993791642657015e-07,1.2998435749977943e-07,1.2996032694445603e-07
11.38884449005127,1.298974723340507e-07,1.2993791642657015e-07,1.2991695541586523e-07
11.38610553741455,1.2986077990717604e-07,1.298974723340507e-07,1.2987828768018517e-07
11.385675430297852,1.2982519592696917e-07,1.2986077990717604e-07,1.2984224895262741e-07
11.384084701538086,1.297815543921388e-07,1.2982519592696917e-07,1.2980265751139086e-07
11.380328178405762,1.2970880902685167e-07,1.297815543921388e-07,1.2974442142876796e-07
11.379344940185547,1.296790230753686e-07,1.2970880902685167e-07,1.2969317708666495e-07
11.377374649047852,1.2964699180884054e-07,1.296790230753686e-07,1.2966222584509524e-07
11.376404762268066,1.2961201889538643e-07,1.2964699180884054e-07,1.2962877349309565e-07
11.372407913208008,1.295283169611139e-07,1.2961201889538643e-07,1.2956940054209554e-07
11.370877265930176,1.2948609651175502e-07,1.295283169611139e-07,1.2950647487741662e-07
11.368507385253906,1.2942479088451364e-07,1.2948609651175502e-07,1.2945473315539857e-07
11.366951942443848,1.2938753002345038e-07,1.2942479088451364e-07,1.2940546412210097e-07
11.365077018737793,1.2935036863837013e-07,1.2938753002345038e-07,1.2936823168274714e-07
11.361644744873047,1.2927959858188842e-07,1.2935036863837013e-07,1.2931423043482937e-07
11.358484268188477,1.292168576583208e-07,1.2927959858188842e-07,1.2924743941766792e-07
11.356657981872559,1.2916062530621275e-07,1.292168576583208e-07,1.2918800962324894e-07
11.35435962677002,1.29104677171199e-07,1.2916062530621275e-07,1.2913193359054276e-07
11.351655006408691,1.290486864036211e-07,1.29104677171199e-07,1.2907594282296486e-07
11.34923267364502,1.2899360513074498e-07,1.290486864036211e-07,1.2902040680273785e-07
11.345741271972656,1.2892158451904834e-07,1.2899360513074498e-07,1.2895682743874204e-07
11.343169212341309,1.2887043965292833e-07,1.2892158451904834e-07,1.2889522338355164e-07
11.339402198791504,1.287885282863499e-07,1.2887043965292833e-07,1.2882867395092035e-07
11.337143898010254,1.2873357491116622e-07,1.287885282863499e-07,1.2876026289632136e-07
11.334728240966797,1.2868237320162734e-07,1.2873357491116622e-07,1.2870717114310537e-07
11.33150577545166,1.2860920151069877e-07,1.2868237320162734e-07,1.2864498444287165e-07
11.328573226928711,1.2853536190959858e-07,1.2860920151069877e-07,1.2857150011313934e-07
11.324203491210938,1.284617212604644e-07,1.2853536190959858e-07,1.2849766051203915e-07
11.321930885314941,1.2840288832194346e-07,1.284617212604644e-07,1.2843145213992102e-07
11.319211959838867,1.2833577045512357e-07,1.2840288832194346e-07,1.2836849805353268e-07
11.313961029052734,1.2822945905099914e-07,1.2833577045512357e-07,1.2828172657464165e-07
11.30918025970459,1.281610906289643e-07,1.2822945905099914e-07,1.2819424455301487e-07
11.30759048461914,1.2809962868232105e-07,1.281610906289643e-07,1.2812942884465883e-07
11.303443908691406,1.2800933291146066e-07,1.2809962868232105e-07,1.2805352866962494e-07
11.30029582977295,1.2792352777069027e-07,1.2800933291146066e-07,1.279655350572284e-07
11.297615051269531,1.278555856742969e-07,1.2792352777069027e-07,1.278886969657833e-07
11.293871879577637,1.2777991287293844e-07,1.278555856742969e-07,1.2781684688434325e-07
11.290776252746582,1.2769720569849596e-07,1.2777991287293844e-07,1.277377066344343e-07
11.285676956176758,1.276018082307928e-07,1.2769720569849596e-07,1.2764857615366054e-07
11.282059669494629,1.2752724387610215e-07,1.276018082307928e-07,1.275635668207542e-07
11.277338981628418,1.274187582112063e-07,1.2752724387610215e-07,1.274720489163883e-07
11.273822784423828,1.2734292909044598e-07,1.274187582112063e-07,1.273798773127055e-07
11.269245147705078,1.272539691399288e-07,1.2734292909044598e-07,1.272974259336479e-07
11.265036582946777,1.2715892694359354e-07,1.272539691399288e-07,1.2720542486022168e-07
11.260819435119629,1.2706374263871112e-07,1.2715892694359354e-07,1.2711031160961284e-07
11.256443977355957,1.269650056201499e-07,1.2706374263871112e-07,1.27013350947891e-07
11.251569747924805,1.2686587069765665e-07,1.269650056201499e-07,1.2691437234479963e-07
11.24659252166748,1.2675546656737424e-07,1.2686587069765665e-07,1.2680959571298445e-07
11.242239952087402,1.266645597297611e-07,1.2675546656737424e-07,1.2670891180732724e-07
11.236860275268555,1.2654872705297748e-07,1.266645597297611e-07,1.2660551362841943e-07
11.232288360595703,1.2644400726458116e-07,1.2654872705297748e-07,1.2649525160668418e-07
11.226269721984863,1.2631210211111465e-07,1.2644400726458116e-07,1.263769178194707e-07
11.22128963470459,1.262018258785247e-07,1.2631210211111465e-07,1.2625582712644245e-07
11.215414047241211,1.2606972177309217e-07,1.262018258785247e-07,1.261346227465765e-07
11.209022521972656,1.2593677922723145e-07,1.2606972177309217e-07,1.260020638937931e-07
11.20331859588623,1.2579616281982453e-07,1.2593677922723145e-07,1.2586532704972342e-07
11.196450233459473,1.2565979545797745e-07,1.2579616281982453e-07,1.257267712162502e-07
11.189173698425293,1.2549293160191155e-07,1.2565979545797745e-07,1.255751556072937e-07
11.181296348571777,1.2532697724054742e-07,1.2549293160191155e-07,1.2540870386601455e-07
11.173717498779297,1.2514824732079433e-07,1.2532697724054742e-07,1.2523639725259272e-07
11.166722297668457,1.249774470579723e-07,1.2514824732079433e-07,1.2506168900472403e-07
11.157414436340332,1.247727254849451e-07,1.249774470579723e-07,1.2487390677051735e-07
11.149261474609375,1.245709881914081e-07,1.247727254849451e-07,1.2467074839150882e-07
11.137921333312988,1.2433358165253594e-07,1.245709881914081e-07,1.2445110542103066e-07
11.129283905029297,1.241355533920796e-07,1.2433358165253594e-07,1.242334235485032e-07
11.117340087890625,1.2387627634780074e-07,1.241355533920796e-07,1.2400471405271674e-07
11.104503631591797,1.2360614221051947e-07,1.2387627634780074e-07,1.237399374076631e-07
11.093544960021973,1.2331682341937267e-07,1.2360614221051947e-07,1.2346038147370564e-07
11.081033706665039,1.230283714903635e-07,1.2331682341937267e-07,1.2317154585161916e-07
11.067508697509766,1.2272649030364846e-07,1.230283714903635e-07,1.228763721883297e-07
11.052480697631836,1.2241424940384604e-07,1.2272649030364846e-07,1.2256921877451532e-07
11.036222457885742,1.2205782695673406e-07,1.2241424940384604e-07,1.2223483736306662e-07
11.018781661987305,1.216878757759332e-07,1.2205782695673406e-07,1.2187157949483662e-07
11.003375053405762,1.2131340554333292e-07,1.216878757759332e-07,1.214995108966832e-07
10.986222267150879,1.209183295713956e-07,1.2131340554333292e-07,1.2111479463783326e-07
10.967154502868652,1.20505802669868e-07,1.209183295713956e-07,1.2071095056853665e-07
10.944942474365234,1.2007434690985974e-07,1.20505802669868e-07,1.2028870344238385e-07
10.92520809173584,1.1963834367634263e-07,1.2007434690985974e-07,1.1985498815647588e-07
10.903207778930664,1.1917389741711304e-07,1.1963834367634263e-07,1.1940466038140585e-07
10.881749153137207,1.1871114935502192e-07,1.1917389741711304e-07,1.1894103835174974e-07
10.860818862915039,1.1823563283996918e-07,1.1871114935502192e-07,1.1847197356473771e-07
10.838292121887207,1.1774736208280956e-07,1.1823563283996918e-07,1.1799006216506314e-07
10.815678596496582,1.1725070692136796e-07,1.1774736208280956e-07,1.1749761341661724e-07
10.793453216552734,1.167775920407621e-07,1.1725070692136796e-07,1.1701271773745248e-07
10.770783424377441,1.1628344509517774e-07,1.167775920407621e-07,1.1652907971893e-07
10.748360633850098,1.1578829628433596e-07,1.1628344509517774e-07,1.1603447802599476e-07
10.725232124328613,1.1529867549597839e-07,1.1578829628433596e-07,1.1554206480468565e-07
10.700860977172852,1.1478341122028723e-07,1.1529867549597839e-07,1.1503955477110139e-07
10.678118705749512,1.142968670819755e-07,1.1478341122028723e-07,1.1453867898580938e-07
10.653824806213379,1.1378061515188165e-07,1.142968670819755e-07,1.1403723476632877e-07
10.631879806518555,1.1328666005283594e-07,1.1378061515188165e-07,1.1353226625487878e-07
10.607871055603027,1.1279876588332627e-07,1.1328666005283594e-07,1.1304124569733176e-07
10.585561752319336,1.1232004482053526e-07,1.1279876588332627e-07,1.1255797005560453e-07
10.56396770477295,1.1184877735104237e-07,1.1232004482053526e-07,1.1208303618559512e-07
10.540215492248535,1.11351113218916e-07,1.1184877735104237e-07,1.1159852419950766e-07
10.51931381225586,1.1090600082752644e-07,1.11351113218916e-07,1.1112720699202328e-07
10.497063636779785,1.1042948244721629e-07,1.1090600082752644e-07,1.1066639160617342e-07
10.47666072845459,1.0998503796599834e-07,1.1042948244721629e-07,1.1020601675681974e-07
10.45516300201416,1.0954111928640486e-07,1.0998503796599834e-07,1.0976179964927724e-07
10.433455467224121,1.0910218861681642e-07,1.0954111928640486e-07,1.0932031102584006e-07
10.412982940673828,1.0866750699278782e-07,1.0910218861681642e-07,1.0888354040616832e-07
10.393488883972168,1.0824336271753054e-07,1.0866750699278782e-07,1.0845421627436735e-07
10.372729301452637,1.0782134296505319e-07,1.0824336271753054e-07,1.0803108807522221e-07
10.353269577026367,1.0740573941347975e-07,1.0782134296505319e-07,1.0761233681932936e-07
10.333702087402344,1.0699405095238035e-07,1.0740573941347975e-07,1.0719872278741605e-07
10.314986228942871,1.0660457405720081e-07,1.0699405095238035e-07,1.06798168530986e-07
10.295889854431152,1.0620871648825414e-07,1.0660457405720081e-07,1.064055012989229e-07
10.277098655700684,1.0582588316765396e-07,1.0620871648825414e-07,1.0601614519600844e-07
10.259466171264648,1.0544285800051512e-07,1.0582588316765396e-07,1.0563331187540825e-07
10.240486145019531,1.0505830516649439e-07,1.0544285800051512e-07,1.0524949800583272e-07
10.222211837768555,1.0468295386090176e-07,1.0505830516649439e-07,1.0486955659416708e-07
10.205856323242188,1.0432528085857484e-07,1.0468295386090176e-07,1.0450317233789974e-07
10.186893463134766,1.0396303196102963e-07,1.0432528085857484e-07,1.0414308349027124e-07
10.169294357299805,1.0360484736793296e-07,1.0396303196102963e-07,1.037828667449503e-07
10.15252685546875,1.0325616983664077e-07,1.0360484736793296e-07,1.0342947831532001e-07
10.136523246765137,1.0290681018432224e-07,1.0325616983664077e-07,1.0308057341035237e-07
10.118790626525879,1.025543525656758e-07,1.0290681018432224e-07,1.027296292477331e-07
10.102846145629883,1.0222850477248357e-07,1.025543525656758e-07,1.0239050851623688e-07
10.085095405578613,1.0187825694174535e-07,1.0222850477248357e-07,1.0205240386085279e-07
10.068868637084961,1.015585979757816e-07,1.0187825694174535e-07,1.0171743269893341e-07
10.053577423095703,1.0123961402541681e-07,1.015585979757816e-07,1.0139816453147432e-07
10.037182807922363,1.0091325464145484e-07,1.0123961402541681e-07,1.0107547154802887e-07
10.022659301757812,1.0060144717272124e-07,1.0091325464145484e-07,1.0075649470309145e-07
10.006650924682617,1.0027535779499885e-07,1.0060144717272124e-07,1.0043756049071817e-07
9.991010665893555,9.997136629635861e-08,1.0027535779499885e-07,1.0012249163082743e-07
9.97607707977295,9.966777270165039e-08,9.997136629635861e-08,9.981872040043527e-08
9.960806846618652,9.936007216992948e-08,9.966777270165039e-08,9.951308754807542e-08
9.946551322937012,9.90674493550614e-08,9.936007216992948e-08,9.921297561277242e-08
9.931859970092773,9.877221884835308e-08,9.90674493550614e-08,9.891906671555262e-08
9.916149139404297,9.84725403441189e-08,9.877221884835308e-08,9.862154115580779e-08
9.90291690826416,9.819946455991158e-08,9.84725403441189e-08,9.833523506586062e-08
9.887560844421387,9.790835520107066e-08,9.819946455991158e-08,9.805306433463556e-08
9.873635292053223,9.760435659700306e-08,9.790835520107066e-08,9.77556453563011e-08
9.858875274658203,9.731620309594291e-08,9.760435659700306e-08,9.745956219830987e-08
9.844491958618164,9.703590109211291e-08,9.731620309594291e-08,9.717532378772376e-08
9.830158233642578,9.677070522684517e-08,9.703590109211291e-08,9.690249669347395e-08
9.816502571105957,9.649448884374578e-08,9.677070522684517e-08,9.66318225437135e-08
9.803495407104492,9.62328030595927e-08,9.649448884374578e-08,9.636291053993773e-08
9.789212226867676,9.595532901585102e-08,9.62328030595927e-08,9.609330930970827e-08
9.775786399841309,9.568346825972185e-08,9.595532901585102e-08,9.581869164776435e-08
9.762894630432129,9.542381462779304e-08,9.568346825972185e-08,9.55529770862995e-08
9.749943733215332,9.516880794535609e-08,9.542381462779304e-08,9.529566113997134e-08
9.736823081970215,9.491551367091233e-08,9.516880794535609e-08,9.504150000338996e-08
9.723433494567871,9.465197337021891e-08,9.491551367091233e-08,9.478308982124872e-08
9.708791732788086,9.439325054927394e-08,9.465197337021891e-08,9.452182325730973e-08
9.697417259216309,9.414613089120394e-08,9.439325054927394e-08,9.426904767906308e-08
9.683717727661133,9.389831490125289e-08,9.414613089120394e-08,9.402148037906954e-08
9.670321464538574,9.363604647205648e-08,9.389831490125289e-08,9.376644527492317e-08
9.657333374023438,9.33846990847087e-08,9.363604647205648e-08,9.350964091936476e-08
9.644601821899414,9.313335169736092e-08,9.33846990847087e-08,9.325832195372641e-08
9.631485939025879,9.289536251344543e-08,9.313335169736092e-08,9.30135826138212e-08
9.620016098022461,9.266439349175926e-08,9.289536251344543e-08,9.277916035443923e-08
9.607365608215332,9.240902443252708e-08,9.266439349175926e-08,9.253604105197155e-08
9.594721794128418,9.216988416937966e-08,9.240902443252708e-08,9.228877217992704e-08
9.583462715148926,9.194129546585827e-08,9.216988416937966e-08,9.205498230357989e-08
9.571427345275879,9.170661030566407e-08,9.194129546585827e-08,9.182336668800417e-08
9.559370040893555,9.147440493961767e-08,9.170661030566407e-08,9.158992497759755e-08
9.54731559753418,9.124255484493915e-08,9.147440493961767e-08,9.135790435266244e-08
9.53532600402832,9.101029263547389e-08,9.124255484493915e-08,9.112586951687263e-08
9.52381706237793,9.079461449346127e-08,9.101029263547389e-08,9.090188513027897e-08
9.51069164276123,9.05567389963835e-08,9.079461449346127e-08,9.067503015103284e-08
9.500036239624023,9.03372523453072e-08,9.05567389963835e-08,9.044644855293882e-08
9.488654136657715,9.011451851392849e-08,9.03372523453072e-08,9.022537028613442e-08
9.476364135742188,8.989719901819626e-08,9.011451851392849e-08,9.000525835745066e-08
9.463719367980957,8.966952691480401e-08,8.989719901819626e-08,8.978268795090116e-08
9.452729225158691,8.945568197304965e-08,8.966952691480401e-08,8.9561972060892e-08
9.441947937011719,8.925047012553478e-08,8.945568197304965e-08,8.935245432439842e-08
9.43033218383789,8.902531334342711e-08,8.925047012553478e-08,8.913729487858291e-08
9.41995906829834,8.881758617462765e-08,8.902531334342711e-08,8.89209275101166e-08
9.408090591430664,8.859077382794567e-08,8.881758617462765e-08,8.870366485780323e-08
9.396879196166992,8.838979681513592e-08,8.859077382794567e-08,8.848972754549322e-08
9.38546085357666,8.817387708859314e-08,8.838979681513592e-08,8.828127562310328e-08
9.374948501586914,8.7967706008385e-08,8.817387708859314e-08,8.807028706314668e-08
9.363239288330078,8.775683824069347e-08,8.7967706008385e-08,8.786171434849166e-08
9.353827476501465,8.756494196404674e-08,8.775683824069347e-08,8.766043180230554e-08
9.341606140136719,8.734434686630266e-08,8.756494196404674e-08,8.745412571897759e-08
9.331267356872559,8.714121690900356e-08,8.734434686630266e-08,8.724232714030222e-08
9.320128440856934,8.693453423802566e-08,8.714121690900356e-08,8.703741372073637e-08
9.308820724487305,8.672495255268586e-08,8.693453423802566e-08,8.682927443715016e-08
9.298736572265625,8.654329519686144e-08,8.672495255268586e-08,8.663363360028598e-08
9.286416053771973,8.633432457827439e-08,8.654329519686144e-08,8.643818460996044e-08
9.277359008789062,8.613666580004065e-08,8.633432457827439e-08,8.623504754723399e-08
9.266401290893555,8.593453060257161e-08,8.613666580004065e-08,8.603514345395524e-08
9.255935668945312,8.574660625981778e-08,8.593453060257161e-08,8.584008526213438e-08
9.245978355407715,8.555554131817189e-08,8.574660625981778e-08,8.565062614707131e-08
9.23564624786377,8.536443374396185e-08,8.555554131817189e-08,8.545953988914334e-08
9.22352409362793,8.515198857139694e-08,8.536443374396185e-08,8.525768180334126e-08
9.212121963500977,8.495906200778336e-08,8.515198857139694e-08,8.505490711741004e-08
9.202371597290039,8.477931601191813e-08,8.495906200778336e-08,8.486857439038431e-08
9.190790176391602,8.457806188744144e-08,8.477931601191813e-08,8.467799261779874e-08
9.180916786193848,8.439164389528742e-08,8.457806188744144e-08,8.448419208662017e-08
9.17100715637207,8.420418851073919e-08,8.439164389528742e-08,8.429729092540583e-08
9.1611328125,8.402414408692493e-08,8.420418851073919e-08,8.411353746851091e-08
9.151857376098633,8.384695604490844e-08,8.402414408692493e-08,8.393496386815968e-08
9.142136573791504,8.36522957570196e-08,8.384695604490844e-08,8.374912852104899e-08
9.13111400604248,8.346491142674495e-08,8.36522957570196e-08,8.355802805226631e-08
9.12214469909668,8.328802181267747e-08,8.346491142674495e-08,8.337597279250986e-08
9.112556457519531,8.310711763215295e-08,8.328802181267747e-08,8.319710786963697e-08
9.103199005126953,8.294242093143112e-08,8.310711763215295e-08,8.302428256001804e-08
9.092426300048828,8.275503660115646e-08,8.294242093143112e-08,8.28481745429599e-08
9.082901000976562,8.256415640062187e-08,8.275503660115646e-08,8.265914885896564e-08
9.072837829589844,8.238716020514403e-08,8.256415640062187e-08,8.247518223924999e-08
9.06277084350586,8.220850844509187e-08,8.238716020514403e-08,8.229733339248924e-08
9.053247451782227,8.204281698453997e-08,8.220850844509187e-08,8.212512625505042e-08
9.043020248413086,8.185175204289408e-08,8.204281698453997e-08,8.194676581751992e-08
9.033963203430176,8.168845511136169e-08,8.185175204289408e-08,8.17695990917855e-08
9.02530288696289,8.151164365699515e-08,8.168845511136169e-08,8.159965858567375e-08
9.015634536743164,8.133478957006446e-08,8.151164365699515e-08,8.142284002587985e-08
9.005962371826172,8.116037264471743e-08,8.133478957006446e-08,8.124720807245467e-08
8.996131896972656,8.09873128559957e-08,8.116037264471743e-08,8.107344484642454e-08
8.986098289489746,8.081421754013718e-08,8.09873128559957e-08,8.090032110885659e-08
8.976910591125488,8.064790790740517e-08,8.081421754013718e-08,8.073062929270236e-08
8.966821670532227,8.048387201142759e-08,8.064790790740517e-08,8.05653499469372e-08
8.957613945007324,8.030497156141791e-08,8.048387201142759e-08,8.039395993364451e-08
8.949044227600098,8.013773822312942e-08,8.030497156141791e-08,8.022098541005107e-08
8.940278053283691,7.998535522801831e-08,8.013773822312942e-08,8.00611559270692e-08
8.930425643920898,7.980519711736633e-08,7.998535522801831e-08,7.989489603232869e-08
8.920605659484863,7.963826931245421e-08,7.980519711736633e-08,7.972130333655514e-08
8.910558700561523,7.947422631104928e-08,7.963826931245421e-08,7.955572556284096e-08
8.902934074401855,7.931009804451605e-08,7.947422631104928e-08,7.939181756455582e-08
8.892926216125488,7.914368893580104e-08,7.931009804451605e-08,7.922647426994445e-08
8.884291648864746,7.898279363871552e-08,7.914368893580104e-08,7.906287180503568e-08
8.875039100646973,7.882509578394092e-08,7.898279363871552e-08,7.890353259654148e-08
8.866109848022461,7.866040618864645e-08,7.882509578394092e-08,7.874237439864373e-08
8.856913566589355,7.849730820908007e-08,7.866040618864645e-08,7.857848061121331e-08
8.84785270690918,7.833344284335908e-08,7.849730820908007e-08,7.84150202548517e-08
8.83871841430664,7.81779050385012e-08,7.833344284335908e-08,7.825528314242547e-08
8.829748153686523,7.801209278568422e-08,7.81779050385012e-08,7.809465074615218e-08
8.82111930847168,7.785913425095714e-08,7.801209278568422e-08,7.793527601052119e-08
8.811257362365723,7.770611176738385e-08,7.785913425095714e-08,7.778214694553753e-08
8.803503036499023,7.755232900308329e-08,7.770611176738385e-08,7.762885445572465e-08
8.79405689239502,7.739038210274884e-08,7.755232900308329e-08,7.747095764898404e-08
8.784892082214355,7.723629380507191e-08,7.739038210274884e-08,7.73128974174142e-08
8.775993347167969,7.706950100327958e-08,7.723629380507191e-08,7.71525208165258e-08
8.7665376663208,7.691442505119994e-08,7.706950100327958e-08,7.699151893802991e-08
8.759723663330078,7.677746793888218e-08,7.691442505119994e-08,7.684562319809629e-08
8.749141693115234,7.660568712708482e-08,7.677746793888218e-08,7.669115120734205e-08
8.742097854614258,7.647422251011449e-08,7.660568712708482e-08,7.653959954723177e-08
8.732344627380371,7.631886234094054e-08,7.647422251011449e-08,7.639607702003559e-08
8.724417686462402,7.616738173510385e-08,7.631886234094054e-08,7.624274189765856e-08
8.716198921203613,7.601853724281682e-08,7.616738173510385e-08,7.609261842844717e-08
8.706624984741211,7.586133676795725e-08,7.601853724281682e-08,7.59395248906003e-08
8.698264122009277,7.57173239662734e-08,7.586133676795725e-08,7.578891825232859e-08
8.689043998718262,7.557513015399309e-08,7.57173239662734e-08,7.564569415308142e-08
8.680228233337402,7.541542856870365e-08,7.557513015399309e-08,7.549478198143333e-08
8.67137336730957,7.525522960349917e-08,7.541542856870365e-08,7.533487433875052e-08
8.662693977355957,7.510838884172699e-08,7.525522960349917e-08,7.518133315898012e-08
8.65488052368164,7.495963671999561e-08,7.510838884172699e-08,7.503362553507031e-08
8.64732837677002,7.482569230887748e-08,7.495963671999561e-08,7.489230569035499e-08
8.638790130615234,7.46907318216472e-08,7.482569230887748e-08,7.475776442333881e-08
8.629590034484863,7.453120076661435e-08,7.46907318216472e-08,7.461051154677989e-08
8.621826171875,7.438553950578353e-08,7.453120076661435e-08,7.445800065397634e-08
8.613068580627441,7.424081616136391e-08,7.438553950578353e-08,7.431276571878698e-08
8.605021476745605,7.410320534972925e-08,7.424081616136391e-08,7.417159508804616e-08
8.595895767211914,7.396240420121103e-08,7.410320534972925e-08,7.403227897384568e-08
8.58974552154541,7.38324814619773e-08,7.396240420121103e-08,7.38970840075126e-08
8.58085823059082,7.369076371332994e-08,7.38324814619773e-08,7.376118560387113e-08
8.573248863220215,7.355124154173609e-08,7.369076371332994e-08,7.362062603988306e-08
8.563909530639648,7.34041165628696e-08,7.355124154173609e-08,7.347721009409725e-08
8.556984901428223,7.32677705173046e-08,7.34041165628696e-08,7.333559892686026e-08
8.549115180969238,7.31283904542579e-08,7.32677705173046e-08,7.319776784697751e-08
8.539448738098145,7.29822886569309e-08,7.31283904542579e-08,7.305489191367087e-08
8.53161334991455,7.284479863756133e-08,7.29822886569309e-08,7.291312442703202e-08
8.52370834350586,7.271710700251788e-08,7.284479863756133e-08,7.278048741454768e-08
8.515371322631836,7.257904854895969e-08,7.271710700251788e-08,7.264758039582375e-08
8.508502006530762,7.2439867437879e-08,7.257904854895969e-08,7.250910982747882e-08
8.499326705932617,7.228885579024791e-08,7.2439867437879e-08,7.236397436827247e-08
8.492584228515625,7.216959829747793e-08,7.228885579024791e-08,7.222888598334976e-08
8.483196258544922,7.202240226433787e-08,7.216959829747793e-08,7.209555974441173e-08
8.475188255310059,7.187985318068968e-08,7.202240226433787e-08,7.19507369240091e-08
8.467334747314453,7.175280813953577e-08,7.187985318068968e-08,7.181590433447127e-08
8.460227966308594,7.16273333978279e-08,7.175280813953577e-08,7.168968352289085e-08
8.452392578125,7.147949077079829e-08,7.16273333978279e-08,7.155311720907775e-08
8.4446439743042,7.135913904221525e-08,7.147949077079829e-08,7.141895963513889e-08
8.436208724975586,7.122574174900365e-08,7.135913904221525e-08,7.129201406996799e-08
8.428781509399414,7.108523902843444e-08,7.122574174900365e-08,7.115517064448795e-08
8.421438217163086,7.096446097420994e-08,7.108523902843444e-08,7.102451604623639e-08
8.41134262084961,7.082105923927884e-08,7.096446097420994e-08,7.089222719969257e-08
8.404394149780273,7.06940710415438e-08,7.082105923927884e-08,7.075711039306043e-08
8.396190643310547,7.05586273852532e-08,7.06940710415438e-08,7.062587314976554e-08
8.389693260192871,7.04334581769217e-08,7.05586273852532e-08,7.049568750971957e-08
8.380575180053711,7.030590154499805e-08,7.04334581769217e-08,7.03691398484807e-08
8.374699592590332,7.016997471964714e-08,7.030590154499805e-08,7.023766102065565e-08
8.367240905761719,7.004653213016354e-08,7.016997471964714e-08,7.010797276052472e-08
8.359922409057617,6.992802070726611e-08,7.004653213016354e-08,6.998696733262477e-08
8.351325988769531,6.979172439969261e-08,6.992802070726611e-08,6.985950307125677e-08
8.34329891204834,6.96650488407613e-08,6.979172439969261e-08,6.972796740001286e-08
8.335806846618652,6.954095965738816e-08,6.96650488407613e-08,6.960257792343327e-08
8.326835632324219,6.940515362430233e-08,6.954095965738816e-08,6.94725272865071e-08
8.321548461914062,6.929049334303272e-08,6.940515362430233e-08,6.93474930812954e-08
8.31375503540039,6.916272354828834e-08,6.929049334303272e-08,6.922626027972001e-08
8.305445671081543,6.903140814529252e-08,6.916272354828834e-08,6.909666439014472e-08
8.29774284362793,6.890292070238502e-08,6.903140814529252e-08,6.896677007262042e-08
8.289899826049805,6.877908731439675e-08,6.890292070238502e-08,6.884056347189471e-08
8.282617568969727,6.866707735753153e-08,6.877908731439675e-08,6.87225849560491e-08
8.276351928710938,6.854860856719824e-08,6.866707735753153e-08,6.860744861114654e-08
8.269859313964844,6.843042399395927e-08,6.854860856719824e-08,6.848920008906134e-08
8.262229919433594,6.830663323853514e-08,6.843042399395927e-08,6.83681946611614e-08
8.254249572753906,6.818878972580933e-08,6.830663323853514e-08,6.824727449838974e-08
8.246674537658691,6.80636915717514e-08,6.818878972580933e-08,6.81258001122842e-08
8.238987922668457,6.793348461542337e-08,6.80636915717514e-08,6.799817242608697e-08
8.23150634765625,6.781691297419457e-08,6.793348461542337e-08,6.787473694203072e-08
8.224549293518066,6.768166116444263e-08,6.781691297419457e-08,6.774897087780118e-08
8.217752456665039,6.757800008472259e-08,6.768166116444263e-08,6.762946469507369e-08
8.209712028503418,6.744485858689586e-08,6.757800008472259e-08,6.751105985358663e-08
8.203385353088379,6.733665713909431e-08,6.744485858689586e-08,6.739043101333664e-08
8.196507453918457,6.72256845746233e-08,6.733665713909431e-08,6.728082979634564e-08
8.188793182373047,6.710111222218984e-08,6.72256845746233e-08,6.716303602161133e-08
8.180740356445312,6.697680987599597e-08,6.710111222218984e-08,6.70385418288788e-08
8.172780990600586,6.685651499083178e-08,6.697680987599597e-08,6.69161721589262e-08
8.165680885314941,6.673567298776106e-08,6.685651499083178e-08,6.679563568923186e-08
8.158692359924316,6.662243379196298e-08,6.673567298776106e-08,6.667859508979745e-08
8.152231216430664,6.650279260611569e-08,6.662243379196298e-08,6.656225792767145e-08
8.145523071289062,6.639385219386895e-08,6.650279260611569e-08,6.644796712862444e-08
8.138002395629883,6.628073379033594e-08,6.639385219386895e-08,6.633686666646099e-08
8.13096809387207,6.616054548658212e-08,6.628073379033594e-08,6.622025239266804e-08
8.124129295349121,6.603946189898124e-08,6.616054548658212e-08,6.609968750126427e-08
8.116992950439453,6.592021151163863e-08,6.603946189898124e-08,6.597954893550195e-08
8.108867645263672,6.580604861028405e-08,6.592021151163863e-08,6.586270728803356e-08
8.101825714111328,6.569321442384535e-08,6.580604861028405e-08,6.574919808599589e-08
8.094828605651855,6.559143628237507e-08,6.569321442384535e-08,6.56418066569131e-08
8.088765144348145,6.54727472237937e-08,6.559143628237507e-08,6.553172227086179e-08
8.082551956176758,6.536755847719178e-08,6.54727472237937e-08,6.541982600083429e-08
8.074851989746094,6.52495586450641e-08,6.536755847719178e-08,6.530817842076431e-08
8.06892204284668,6.514358830145284e-08,6.52495586450641e-08,6.519627504530945e-08
8.061553955078125,6.502928329155111e-08,6.514358830145284e-08,6.508609828870249e-08
8.05295181274414,6.49085407644634e-08,6.502928329155111e-08,6.496843241166061e-08
8.045004844665527,6.478371972207242e-08,6.49085407644634e-08,6.484562220521184e-08
8.039156913757324,6.468452795616031e-08,6.478371972207242e-08,6.473366909176548e-08
8.032760620117188,6.458438406298228e-08,6.468452795616031e-08,6.463397994593834e-08
8.027360916137695,6.448247802381957e-08,6.458438406298228e-08,6.453306866660569e-08
8.019376754760742,6.436569321977004e-08,6.448247802381957e-08,6.442363087444392e-08
8.01211166381836,6.424866683119035e-08,6.436569321977004e-08,6.43067252781293e-08
8.005995750427246,6.414879294425191e-08,6.424866683119035e-08,6.419829645665232e-08
7.999138832092285,6.403122654319304e-08,6.414879294425191e-08,6.408963315607252e-08
7.992647171020508,6.39182644590619e-08,6.403122654319304e-08,6.39744399677511e-08
7.986583232879639,6.38181489875933e-08,6.39182644590619e-08,6.386792961166066e-08
7.979650974273682,6.371011096462098e-08,6.38181489875933e-08,6.376382799544444e-08
7.97285270690918,6.359979920489423e-08,6.371011096462098e-08,6.365466731494962e-08
7.965574264526367,6.349365833102638e-08,6.359979920489423e-08,6.354636639116507e-08
7.958773612976074,6.338077440659617e-08,6.349365833102638e-08,6.343688596643915e-08
7.952272891998291,6.327412904738594e-08,6.338077440659617e-08,6.332714974632836e-08
7.944670677185059,6.316533074368635e-08,6.327412904738594e-08,6.321933199160412e-08
7.939655303955078,6.307038091790673e-08,6.316533074368635e-08,6.311758227184328e-08
7.932664394378662,6.296427557117568e-08,6.307038091790673e-08,6.301701205302379e-08
7.924873352050781,6.28531466873028e-08,6.296427557117568e-08,6.290829190902514e-08
7.917971611022949,6.274460417898808e-08,6.28531466873028e-08,6.279844910750398e-08
7.911221027374268,6.264211549478205e-08,6.274460417898808e-08,6.269290508953418e-08
7.904138565063477,6.252423645491945e-08,6.264211549478205e-08,6.258275675463665e-08
7.898564338684082,6.243253380944225e-08,6.252423645491945e-08,6.24780085445309e-08
7.892370223999023,6.233155147583602e-08,6.243253380944225e-08,6.238168737127125e-08
7.885497570037842,6.221863202426903e-08,6.233155147583602e-08,6.227476490039408e-08
7.878507137298584,6.212203373934244e-08,6.221863202426903e-08,6.21699030034506e-08
7.871634483337402,6.200798452482559e-08,6.212203373934244e-08,6.206461478086567e-08
7.86627721786499,6.191568502345035e-08,6.200798452482559e-08,6.196151502990688e-08
7.860149383544922,6.182584399994084e-08,6.191568502345035e-08,6.1870395029473e-08
7.85384464263916,6.172319899633294e-08,6.182584399994084e-08,6.177417333219637e-08
7.847742557525635,6.161769761092728e-08,6.172319899633294e-08,6.167017829739052e-08
7.841491222381592,6.151738318749267e-08,6.161769761092728e-08,6.156729170925246e-08
7.835020542144775,6.142069963743779e-08,6.151738318749267e-08,6.146875364265725e-08
7.827397346496582,6.131733698566677e-08,6.142069963743779e-08,6.13685955386245e-08
7.820713043212891,6.121744178244626e-08,6.131733698566677e-08,6.126693108399195e-08
7.814797878265381,6.11161965480278e-08,6.121744178244626e-08,6.116643191944604e-08
7.8075785636901855,6.101674898673082e-08,6.11161965480278e-08,6.106597538746428e-08
7.801923751831055,6.092104598565129e-08,6.101674898673082e-08,6.096846050240856e-08
7.7960734367370605,6.081373271626944e-08,6.092104598565129e-08,6.086708026487031e-08
7.790115833282471,6.07242824912646e-08,6.081373271626944e-08,6.07686772013949e-08
7.783254623413086,6.061778634602888e-08,6.07242824912646e-08,6.067069335813358e-08
7.777153491973877,6.052022172298166e-08,6.061778634602888e-08,6.056868784298786e-08
7.771520137786865,6.042957068075339e-08,6.052022172298166e-08,6.047460487934586e-08
7.764983654022217,6.032452404269861e-08,6.042957068075339e-08,6.037677735548641e-08
7.758867263793945,6.023167742341684e-08,6.032452404269861e-08,6.02778200686771e-08
7.751248836517334,6.01254015464292e-08,6.023167742341684e-08,6.017815223913203e-08
7.745345592498779,6.00325762434295e-08,6.01254015464292e-08,6.007861941270676e-08
7.740110397338867,5.993484819555306e-08,6.00325762434295e-08,5.998347774038848e-08
7.733315944671631,5.983646644835972e-08,5.993484819555306e-08,5.988536599943473e-08
7.726916313171387,5.974935390895553e-08,5.983646644835972e-08,5.979252648558031e-08
7.7209858894348145,5.96492100157775e-08,5.974935390895553e-08,5.969896221813542e-08
7.713799953460693,5.9549641662215436e-08,5.96492100157775e-08,5.959901017149605e-08
7.709630489349365,5.94671121234569e-08,5.9549641662215436e-08,5.9508121097451294e-08
7.7018723487854,5.9366044524722383e-08,5.94671121234569e-08,5.941615910387554e-08
7.6961188316345215,5.9265602203595336e-08,5.9366044524722383e-08,5.931550361992777e-08
7.689309597015381,5.91725317633518e-08,5.9265602203595336e-08,5.921864953961631e-08
7.6835808753967285,5.9085230930122634e-08,5.91725317633518e-08,5.912846035016628e-08
7.6771626472473145,5.898028021533719e-08,5.9085230930122634e-08,5.90323807614368e-08
7.672104358673096,5.8895903265465677e-08,5.898028021533719e-08,5.893778265431138e-08
7.666107177734375,5.880322717644049e-08,5.8895903265465677e-08,5.8849256134863026e-08
7.659911155700684,5.870613151159887e-08,5.880322717644049e-08,5.8754388021498016e-08
7.6528401374816895,5.8616308251657756e-08,5.870613151159887e-08,5.866077401606162e-08
7.647332191467285,5.8515752243692987e-08,5.8616308251657756e-08,5.856571760887164e-08
7.641662120819092,5.8421768756034e-08,5.8515752243692987e-08,5.8468511809905976e-08
7.6357421875,5.8334997277142975e-08,5.8421768756034e-08,5.837810590492154e-08
7.629251480102539,5.824269067034038e-08,5.8334997277142975e-08,5.828850646594219e-08
7.622892379760742,5.8144820513916784e-08,5.824269067034038e-08,5.8193421637042775e-08
7.616359710693359,5.804726299629692e-08,5.8144820513916784e-08,5.809569003645265e-08
7.611395835876465,5.7961749178048194e-08,5.804726299629692e-08,5.8004246739074006e-08
7.605706214904785,5.7873275949305025e-08,5.7961749178048194e-08,5.791726565007593e-08
7.600368976593018,5.779802592087435e-08,5.7873275949305025e-08,5.783535783621119e-08
7.593059539794922,5.7700635380797394e-08,5.779802592087435e-08,5.7748909654264935e-08
7.586763858795166,5.761113186508737e-08,5.7700635380797394e-08,5.765541288837994e-08
7.581507205963135,5.7522747454186174e-08,5.761113186508737e-08,5.7566545308418426e-08
7.5758771896362305,5.743551056980323e-08,5.7522747454186174e-08,5.747875064798791e-08
7.569931507110596,5.734315067229545e-08,5.743551056980323e-08,5.738897002061094e-08
7.563503742218018,5.7247440565788565e-08,5.734315067229545e-08,5.7294919031392055e-08
7.559051036834717,5.716686501955337e-08,5.7247440565788565e-08,5.7206896997286094e-08
7.55263614654541,5.7079802218140685e-08,5.716686501955337e-08,5.7122989005620184e-08
7.546457290649414,5.69929241578393e-08,5.7079802218140685e-08,5.703596173134429e-08
7.539482116699219,5.6896908517956035e-08,5.69929241578393e-08,5.694442961612367e-08
7.535109996795654,5.6811167326031864e-08,5.6896908517956035e-08,5.6853728835903894e-08
7.52868127822876,5.6718285179613304e-08,5.6811167326031864e-08,5.676437808688206e-08
7.523348808288574,5.663515523224305e-08,5.6718285179613304e-08,5.6676402238053925e-08
7.517432689666748,5.655214607713788e-08,5.663515523224305e-08,5.659327939611103e-08
7.512497901916504,5.646508327572519e-08,5.655214607713788e-08,5.650835532833298e-08
7.505699634552002,5.636914579554286e-08,5.646508327572519e-08,5.6416794791402936e-08
7.499807834625244,5.6277883686561836e-08,5.636914579554286e-08,5.632322341853069e-08
7.494013786315918,5.6198153686182195e-08,5.6277883686561836e-08,5.6237666967717814e-08
7.4876532554626465,5.611315501141689e-08,5.6198153686182195e-08,5.6155208483232855e-08
7.482046604156494,5.60329311838359e-08,5.611315501141689e-08,5.60725652576366e-08
7.475961208343506,5.59436088565235e-08,5.60329311838359e-08,5.5987772640264666e-08
7.471324443817139,5.5858368597228036e-08,5.59436088565235e-08,5.5900635231864726e-08
7.465516567230225,5.577354045271932e-08,5.5858368597228036e-08,5.581558326639424e-08
7.460063934326172,5.568833927327432e-08,5.577354045271932e-08,5.5730602355197334e-08
7.454946041107178,5.5605045901074845e-08,5.568833927327432e-08,5.564641725186448e-08
7.449122905731201,5.551644122192556e-08,5.5605045901074845e-08,5.556048421340165e-08
7.442551612854004,5.5432110457331873e-08,5.551644122192556e-08,5.5473893922908246e-08
7.436737060546875,5.5344351324038144e-08,5.5432110457331873e-08,5.5387857855748734e-08
7.43169641494751,5.527112278969071e-08,5.5344351324038144e-08,5.5307353363787115e-08
7.426552772521973,5.519130041875542e-08,5.527112278969071e-08,5.523085633285518e-08
7.421160697937012,5.511881795428053e-08,5.519130041875542e-08,5.51546364135902e-08
7.415855407714844,5.5033794410519477e-08,5.511881795428053e-08,5.507593670017741e-08
7.410592079162598,5.494457866461744e-08,5.5033794410519477e-08,5.498891653132887e-08
7.404627323150635,5.486259979647912e-08,5.494457866461744e-08,5.490326415724667e-08
7.399170398712158,5.477689768440541e-08,5.486259979647912e-08,5.48194662997048e-08
7.393580913543701,5.469338404395785e-08,5.477689768440541e-08,5.4734865528871524e-08
7.388340950012207,5.461589225319585e-08,5.469338404395785e-08,5.465436458962358e-08
7.382030487060547,5.4538517701985256e-08,5.461589225319585e-08,5.4576787533733295e-08
7.37634801864624,5.445071593612738e-08,5.4538517701985256e-08,5.449422957326533e-08
7.371636390686035,5.436785244228304e-08,5.445071593612738e-08,5.440902128839298e-08
7.366396903991699,5.429734883932724e-08,5.436785244228304e-08,5.433227912021721e-08
7.36122989654541,5.420656634669285e-08,5.429734883932724e-08,5.425176397011455e-08
7.356327533721924,5.413786396957221e-08,5.420656634669285e-08,5.4171998442598124e-08
7.350138187408447,5.4052364362178196e-08,5.413786396957221e-08,5.4094840606921935e-08
7.344310283660889,5.3971088931348277e-08,5.4052364362178196e-08,5.401141223160266e-08
7.338968753814697,5.389146195966532e-08,5.3971088931348277e-08,5.393097168848726e-08
7.334568977355957,5.381845724627965e-08,5.389146195966532e-08,5.385473755836756e-08
7.327610969543457,5.372898570499274e-08,5.381845724627965e-08,5.377337686240935e-08
7.32199239730835,5.3647568165615667e-08,5.372898570499274e-08,5.368792699300684e-08
7.31658935546875,5.356613996809756e-08,5.3647568165615667e-08,5.3606523664484484e-08
7.311695575714111,5.3500016861107724e-08,5.356613996809756e-08,5.353270182695269e-08
7.307132244110107,5.342415221321062e-08,5.3500016861107724e-08,5.346178966192383e-08
7.300905227661133,5.333692598696871e-08,5.342415221321062e-08,5.3380205145003856e-08
7.295452117919922,5.326086949253295e-08,5.333692598696871e-08,5.329853536295559e-08
7.289337635040283,5.318163687206834e-08,5.326086949253295e-08,5.322079488223608e-08
7.283755302429199,5.309606265768707e-08,5.318163687206834e-08,5.313842876830677e-08
7.280166149139404,5.302981875843216e-08,5.309606265768707e-08,5.306265649096531e-08
7.274993896484375,5.296162797208126e-08,5.302981875843216e-08,5.299537164660251e-08
7.27016019821167,5.2882086265526596e-08,5.296162797208126e-08,5.292158888892118e-08
7.264223575592041,5.2799123295699246e-08,5.2882086265526596e-08,5.284030279995022e-08
7.258013725280762,5.271824576880135e-08,5.2799123295699246e-08,5.275829551010247e-08
7.252785682678223,5.2634476332968916e-08,5.271824576880135e-08,5.267604308301088e-08
7.247702121734619,5.2563517982662233e-08,5.2634476332968916e-08,5.259865787365925e-08
7.241851806640625,5.24855963135451e-08,5.2563517982662233e-08,5.2524150362387445e-08
7.238361835479736,5.241547285095294e-08,5.24855963135451e-08,5.245031786671461e-08
7.2330145835876465,5.23389935835894e-08,5.241547285095294e-08,5.2377004067238886e-08
7.226611137390137,5.2259714777846966e-08,5.23389935835894e-08,5.2298997132993463e-08
7.221439838409424,5.218346998958623e-08,5.2259714777846966e-08,5.222124954684659e-08
7.216080665588379,5.2105669112734176e-08,5.218346998958623e-08,5.214423026700388e-08
7.211893558502197,5.20328491404598e-08,5.2105669112734176e-08,5.206904063470574e-08
7.206813812255859,5.195809293923048e-08,5.20328491404598e-08,5.199526498245177e-08
7.202404975891113,5.190025831325329e-08,5.195809293923048e-08,5.192892160721385e-08
7.195831298828125,5.181862405834181e-08,5.190025831325329e-08,5.185905394000656e-08
7.191290378570557,5.174479511538266e-08,5.181862405834181e-08,5.17814058298427e-08
7.185722351074219,5.1670014045157586e-08,5.174479511538266e-08,5.17070475325454e-08
7.180622577667236,5.159963123446687e-08,5.1670014045157586e-08,5.163444072309176e-08
7.176731586456299,5.15323748118135e-08,5.159963123446687e-08,5.1565731240543755e-08
7.171360969543457,5.145764703229361e-08,5.15323748118135e-08,5.149471249410453e-08
7.166036605834961,5.138053538189524e-08,5.145764703229361e-08,5.14188016609296e-08
7.161069869995117,5.1310980353491686e-08,5.138053538189524e-08,5.134545233431709e-08
7.156020164489746,5.123226998193786e-08,5.1310980353491686e-08,5.12713782541141e-08
7.1505351066589355,5.116429591112137e-08,5.123226998193786e-08,5.119793655694593e-08
7.144942283630371,5.108158163125154e-08,5.116429591112137e-08,5.1122615474241684e-08
7.140098571777344,5.1015057067616e-08,5.108158163125154e-08,5.1047976512563764e-08
7.13570499420166,5.0944695573207355e-08,5.1015057067616e-08,5.097960453781525e-08
7.130496978759766,5.0871804546659405e-08,5.0944695573207355e-08,5.0907964066482236e-08
7.125370502471924,5.0798497852611035e-08,5.0871804546659405e-08,5.0834866982540916e-08
7.120180606842041,5.072831044117265e-08,5.0798497852611035e-08,5.076308440266075e-08
7.115476131439209,5.065913555313273e-08,5.072831044117265e-08,5.069342279284683e-08
7.111160755157471,5.059412089281068e-08,5.065913555313273e-08,5.062636532215947e-08
7.1050310134887695,5.051966667224406e-08,5.059412089281068e-08,5.055650120766586e-08
7.0999650955200195,5.044872608550577e-08,5.051966667224406e-08,5.048379492222921e-08
7.096080303192139,5.038655004341308e-08,5.044872608550577e-08,5.0417309438444136e-08
7.090279579162598,5.031117922271733e-08,5.038655004341308e-08,5.034846140006266e-08
7.085475444793701,5.023143501148297e-08,5.031117922271733e-08,5.027101934729217e-08
7.079353332519531,5.01585475376487e-08,5.023143501148297e-08,5.019456494892438e-08
7.075746536254883,5.0095714243525435e-08,5.01585475376487e-08,5.012682535721069e-08
7.071645736694336,5.0031268017391994e-08,5.0095714243525435e-08,5.0063249545928556e-08
7.066173076629639,4.9960419801209355e-08,5.0031268017391994e-08,4.999553482321062e-08
7.061269283294678,4.98944672244761e-08,4.9960419801209355e-08,4.9927102452329564e-08
7.054958343505859,4.981858836572428e-08,4.98944672244761e-08,4.985605173146723e-08
7.051166534423828,4.975515821570298e-08,4.981858836572428e-08,4.9786500255777355e-08
7.047840118408203,4.9692346237861784e-08,4.975515821570298e-08,4.972353906396165e-08
7.04199743270874,4.961756516763671e-08,4.9692346237861784e-08,4.965466260387075e-08
7.038197994232178,4.9557524306464984e-08,4.961756516763671e-08,4.9587320916089084e-08
7.032900333404541,4.948997656128995e-08,4.9557524306464984e-08,4.952345378228529e-08
7.028123378753662,4.9421366554724955e-08,4.948997656128995e-08,4.945538734091315e-08
7.023406982421875,4.935277786444203e-08,4.9421366554724955e-08,4.938681286148494e-08
7.016907215118408,4.927458974179899e-08,4.935277786444203e-08,4.9313285899188486e-08
7.012416839599609,4.920647711514903e-08,4.927458974179899e-08,4.9240192367960844e-08
7.006984233856201,4.913794171557129e-08,4.920647711514903e-08,4.917178841878922e-08
7.002530097961426,4.9072880869971414e-08,4.913794171557129e-08,4.910501871790984e-08
6.998863697052002,4.901141181790081e-08,4.9072880869971414e-08,4.904185857412813e-08
6.994184494018555,4.8944510666615315e-08,4.901141181790081e-08,4.8977685906947954e-08
6.989170551300049,4.888061511110209e-08,4.8944510666615315e-08,4.8912223604702376e-08
6.983887195587158,4.880899595605115e-08,4.888061511110209e-08,4.884444138042454e-08
6.979176998138428,4.874421932754558e-08,4.880899595605115e-08,4.877623638321893e-08
6.97292423248291,4.8665889096355386e-08,4.874421932754558e-08,4.870458525374488e-08
6.970098972320557,4.860195446099169e-08,4.8665889096355386e-08,4.863370861585281e-08
6.965036392211914,4.853362156609364e-08,4.860195446099169e-08,4.856754998172619e-08
6.961194038391113,4.8485425452327036e-08,4.853362156609364e-08,4.8509235739402357e-08
6.956325054168701,4.843085932293434e-08,4.8485425452327036e-08,4.845771783834607e-08
6.951756954193115,4.8354397819139194e-08,4.843085932293434e-08,4.839233014308775e-08
6.946949481964111,4.829010435969394e-08,4.8354397819139194e-08,4.8321929568828637e-08
6.943826198577881,4.8234706895300405e-08,4.829010435969394e-08,4.826221200460168e-08
6.937557697296143,4.815997556306684e-08,4.8234706895300405e-08,4.819701260316833e-08
6.93403959274292,4.8102258176641044e-08,4.815997556306684e-08,4.813088594346482e-08
6.927852153778076,4.8028212518147484e-08,4.8102258176641044e-08,4.8064876523312705e-08
6.92293643951416,4.796059727141255e-08,4.8028212518147484e-08,4.799404251798478e-08
6.919628620147705,4.790320318193153e-08,4.796059727141255e-08,4.79316639712124e-08
6.914813995361328,4.784505946986428e-08,4.790320318193153e-08,4.7873804476239457e-08
6.9104461669921875,4.777411888312599e-08,4.784505946986428e-08,4.780936890824705e-08
6.904515743255615,4.770791051100787e-08,4.777411888312599e-08,4.774063100398962e-08
6.900607585906982,4.7650697609924464e-08,4.770791051100787e-08,4.767895589452564e-08
6.896011829376221,4.758048532949033e-08,4.7650697609924464e-08,4.761530902896993e-08
6.8915815353393555,4.752308058186827e-08,4.758048532949033e-08,4.755146676416189e-08
6.886570930480957,4.746748416550872e-08,4.752308058186827e-08,4.749482584998077e-08
6.882003307342529,4.739326087133122e-08,4.746748416550872e-08,4.743002790519313e-08
6.8768310546875,4.73363357400558e-08,4.739326087133122e-08,4.736430980756268e-08
6.873743057250977,4.727503011281442e-08,4.73363357400558e-08,4.730539160391345e-08
6.868521690368652,4.719989021850779e-08,4.727503011281442e-08,4.7237197264848874e-08
6.864197731018066,4.7156547111626423e-08,4.719989021850779e-08,4.717779589213933e-08
6.860298156738281,4.7091440080748725e-08,4.7156547111626423e-08,4.71236880628112e-08
6.8541951179504395,4.701370315274289e-08,4.7091440080748725e-08,4.7052196805452695e-08
6.850791931152344,4.6967699063316104e-08,4.701370315274289e-08,4.699032984945006e-08
6.8467841148376465,4.691175803372971e-08,4.6967699063316104e-08,4.693936617172767e-08
6.841544151306152,4.684098087182065e-08,4.691175803372971e-08,4.687598931241155e-08
6.837892055511475,4.678866361018663e-08,4.684098087182065e-08,4.681447407506312e-08
6.833624362945557,4.672496700663942e-08,4.678866361018663e-08,4.6756518656820845e-08
6.827928066253662,4.6658691132961394e-08,4.672496700663942e-08,4.669140807322947e-08
6.824524879455566,4.660292773905894e-08,4.6658691132961394e-08,4.6630493244492754e-08
6.8199462890625,4.6541899223484506e-08,4.660292773905894e-08,4.6572079526185917e-08
6.816281795501709,4.6485304494581214e-08,4.6541899223484506e-08,4.651333895822063e-08
6.812155246734619,4.6428375810592115e-08,4.6485304494581214e-08,4.645658435720179e-08
6.806582927703857,4.636693162751726e-08,4.6428375810592115e-08,4.639723982791111e-08
6.802495002746582,4.6309278189937686e-08,4.636693162751726e-08,4.6337714110222805e-08
6.798975944519043,4.6247258467246866e-08,4.6309278189937686e-08,4.627802852041896e-08
6.794796466827393,4.6188620927978263e-08,4.6247258467246866e-08,4.621772120572132e-08
6.789758205413818,4.6117030194636754e-08,4.6188620927978263e-08,4.615263549112569e-08
6.78510046005249,4.605917780509117e-08,4.6117030194636754e-08,4.60878624153338e-08
6.781063556671143,4.600291703127368e-08,4.605917780509117e-08,4.603082004450698e-08
6.776594161987305,4.594963343151903e-08,4.600291703127368e-08,4.597596969801998e-08
6.771568298339844,4.588297031205002e-08,4.594963343151903e-08,4.5915975022126077e-08
6.768171310424805,4.583287704917893e-08,4.588297031205002e-08,4.585764656894753e-08
6.762506008148193,4.576673973133438e-08,4.583287704917893e-08,4.579941048632463e-08
6.7590179443359375,4.5711587404184684e-08,4.576673973133438e-08,4.5738858034383156e-08
6.755099296569824,4.565973199532891e-08,4.5711587404184684e-08,4.5685339955525706e-08
6.750983715057373,4.56033077966822e-08,4.565973199532891e-08,4.56312108099155e-08
6.7471137046813965,4.5544570781430593e-08,4.56033077966822e-08,4.557369948088308e-08
6.741334438323975,4.548126497638805e-08,4.5544570781430593e-08,4.5512514645906776e-08
6.736668109893799,4.542333087442785e-08,4.548126497638805e-08,4.545184140170022e-08
6.733836650848389,4.536533637633511e-08,4.542333087442785e-08,4.5394095593565e-08
6.729196071624756,4.5309100471513375e-08,4.536533637633511e-08,4.5336911114191025e-08
6.725732803344727,4.525782060227357e-08,4.5309100471513375e-08,4.52832047415086e-08
6.720160961151123,4.519553442605684e-08,4.525782060227357e-08,4.522627961023318e-08
6.716830730438232,4.5143860205598685e-08,4.519553442605684e-08,4.516937934795351e-08
6.711890697479248,4.508004280978639e-08,4.5143860205598685e-08,4.5111601565395176e-08
6.707791328430176,4.5019405092716624e-08,4.508004280978639e-08,4.5049436181443525e-08
6.703601360321045,4.496972749734596e-08,4.5019405092716624e-08,4.499420924730657e-08
6.699160099029541,4.490983940286242e-08,4.496972749734596e-08,4.493942640237947e-08
6.6957526206970215,4.4868144755128014e-08,4.490983940286242e-08,4.488859772777687e-08
6.690818786621094,4.480077109292324e-08,4.4868144755128014e-08,4.483406712552096e-08
6.687259197235107,4.474850712199441e-08,4.480077109292324e-08,4.477430692872986e-08
6.68353796005249,4.4688242439860915e-08,4.474850712199441e-08,4.4718156289036415e-08
6.678776741027832,4.462919633851925e-08,4.4688242439860915e-08,4.4658449382950494e-08
6.675568103790283,4.4579987701354185e-08,4.462919633851925e-08,4.460439839704122e-08
6.671144485473633,4.4526935027988657e-08,4.4579987701354185e-08,4.455319668750235e-08
6.666831970214844,4.447049306577355e-08,4.4526935027988657e-08,4.449843515885732e-08
6.6624650955200195,4.441004364252876e-08,4.447049306577355e-08,4.4440014335123124e-08
6.658828258514404,4.435243994294069e-08,4.441004364252876e-08,4.438109257876022e-08
6.654294967651367,4.429882949352759e-08,4.435243994294069e-08,4.432541089727238e-08
6.651171684265137,4.425977095934286e-08,4.429882949352759e-08,4.427905153647771e-08
6.644643306732178,4.4196930559792236e-08,4.425977095934286e-08,4.4227824957943085e-08
6.6408257484436035,4.413801235614301e-08,4.4196930559792236e-08,4.416703802689881e-08
6.636921405792236,4.4082216987817446e-08,4.413801235614301e-08,4.41097256498324e-08
6.633470058441162,4.4032933743665126e-08,4.4082216987817446e-08,4.4057227199800764e-08
6.629527568817139,4.3975148855679436e-08,4.4032933743665126e-08,4.400375175350746e-08
6.625123977661133,4.392158814425784e-08,4.3975148855679436e-08,4.394802743945547e-08
6.621809005737305,4.387327834365351e-08,4.392158814425784e-08,4.389714192143401e-08
6.617573261260986,4.381437079814532e-08,4.387327834365351e-08,4.384356344644402e-08
6.613491058349609,4.375706197379259e-08,4.381437079814532e-08,4.378549078865035e-08
6.609829902648926,4.371034023620268e-08,4.375706197379259e-08,4.3733461296824316e-08
6.605754375457764,4.365816153040214e-08,4.371034023620268e-08,4.368398975884702e-08
6.601883888244629,4.360871841413427e-08,4.365816153040214e-08,4.363316108424442e-08
6.598356246948242,4.355716853865488e-08,4.360871841413427e-08,4.358271965543281e-08
6.59395694732666,4.3504517321935054e-08,4.355716853865488e-08,4.3530555160486983e-08
6.590160369873047,4.3452892839468404e-08,4.3504517321935054e-08,4.347843685081898e-08
6.586385726928711,4.340436987604335e-08,4.3452892839468404e-08,4.342835069337525e-08
6.582330226898193,4.3352926581974316e-08,4.340436987604335e-08,4.3378342695632455e-08
6.577516555786133,4.329784530909819e-08,4.3352926581974316e-08,4.332498448889055e-08
6.574464797973633,4.3246011216524494e-08,4.329784530909819e-08,4.327166180928543e-08
6.5710859298706055,4.320049029615802e-08,4.3246011216524494e-08,4.3222996737313224e-08
6.566396236419678,4.314513546432863e-08,4.320049029615802e-08,4.317248425422804e-08
6.562814235687256,4.3088434154014976e-08,4.314513546432863e-08,4.31165680936374e-08
6.5579447746276855,4.3032457597291796e-08,4.3088434154014976e-08,4.306013678956333e-08
6.553264141082764,4.2983561598930464e-08,4.3032457597291796e-08,4.300755662711708e-08
6.549988746643066,4.292871480515714e-08,4.2983561598930464e-08,4.295582201052639e-08
6.546583652496338,4.288455102141597e-08,4.292871480515714e-08,4.2906314945412305e-08
6.542828559875488,4.283187848841408e-08,4.288455102141597e-08,4.28579340905344e-08
6.538357257843018,4.27724486939951e-08,4.283187848841408e-08,4.2801893584965e-08
6.5339250564575195,4.272144238370856e-08,4.27724486939951e-08,4.274659559655447e-08
6.529951095581055,4.26729869218434e-08,4.272144238370856e-08,4.2696825630628155e-08
6.5275397300720215,4.2634507479988315e-08,4.26729869218434e-08,4.265343989118264e-08
6.5234479904174805,4.258303931692353e-08,4.2634507479988315e-08,4.2608441219726956e-08
6.5200958251953125,4.253808327803199e-08,4.258303931692353e-08,4.256024510596035e-08
6.515564918518066,4.247008078550607e-08,4.253808327803199e-08,4.2503863539877784e-08
6.51239013671875,4.242884799054991e-08,4.247008078550607e-08,4.244925122520726e-08
6.5082902908325195,4.238342654616645e-08,4.242884799054991e-08,4.240582995862496e-08
6.50506591796875,4.233633177364027e-08,4.238342654616645e-08,4.235963046994584e-08
6.50042200088501,4.228295580332997e-08,4.233633177364027e-08,4.230930983339931e-08
6.496237277984619,4.22249328835278e-08,4.228295580332997e-08,4.225365302090722e-08
6.491988658905029,4.217796245598038e-08,4.22249328835278e-08,4.220106220031994e-08
6.487753868103027,4.212922632973459e-08,4.217796245598038e-08,4.215313254007924e-08
6.484189510345459,4.207951320722714e-08,4.212922632973459e-08,4.210394877190993e-08
6.481231212615967,4.20399359768453e-08,4.207951320722714e-08,4.2059319582676835e-08
6.477232933044434,4.1987490817518847e-08,4.20399359768453e-08,4.201331194053637e-08
6.47360372543335,4.193583080791541e-08,4.1987490817518847e-08,4.1961314423133445e-08
6.470094680786133,4.188488134104773e-08,4.193583080791541e-08,4.1910077186457784e-08
6.466160774230957,4.183203472507557e-08,4.188488134104773e-08,4.185820046131994e-08
6.463354587554932,4.179009494009733e-08,4.183203472507557e-08,4.1810878315118316e-08
6.459118843078613,4.174334122808432e-08,4.179009494009733e-08,4.176643386699652e-08
6.45516300201416,4.169400114051314e-08,4.174334122808432e-08,4.171836565092235e-08
6.4508585929870605,4.164284916896577e-08,4.169400114051314e-08,4.1668066330657894e-08
6.447642803192139,4.159882394105807e-08,4.164284916896577e-08,4.162050970535347e-08
6.444235324859619,4.155428712238063e-08,4.159882394105807e-08,4.157623578748826e-08
6.440731048583984,4.1504090830812856e-08,4.155428712238063e-08,4.152892785214135e-08
6.437409400939941,4.1465114009042736e-08,4.1504090830812856e-08,4.148429866290826e-08
6.433866024017334,4.141330833817847e-08,4.1465114009042736e-08,4.14389766945078e-08
6.430310249328613,4.136152398359627e-08,4.141330833817847e-08,4.138725628877182e-08
6.425991535186768,4.1311995602200113e-08,4.136152398359627e-08,4.133652709015223e-08
6.421947956085205,4.1261049688046114e-08,4.1311995602200113e-08,4.1286277507879277e-08
6.418886661529541,4.122274077644761e-08,4.1261049688046114e-08,4.124164121321883e-08
6.415344715118408,4.117872975939463e-08,4.122274077644761e-08,4.120046170896785e-08
6.412032604217529,4.113373108793894e-08,4.117872975939463e-08,4.115598528642295e-08
6.407406806945801,4.1073381140677157e-08,4.113373108793894e-08,4.110331985884841e-08
6.404484748840332,4.1035061570937614e-08,4.1073381140677157e-08,4.10540010875593e-08
6.400393486022949,4.098453842971139e-08,4.1035061570937614e-08,4.100955308672383e-08
6.396851062774658,4.093961791795664e-08,4.098453842971139e-08,4.09618294838765e-08
6.393827438354492,4.089888960834287e-08,4.093961791795664e-08,4.091902994218799e-08
6.390264511108398,4.085012861310133e-08,4.089888960834287e-08,4.0874322593253964e-08
6.384730815887451,4.07938927082796e-08,4.085012861310133e-08,4.082164295482471e-08
6.381324768066406,4.075037907114165e-08,4.07938927082796e-08,4.077177351291539e-08
6.378597259521484,4.0703124426499926e-08,4.075037907114165e-08,4.07265403623569e-08
6.374805927276611,4.0661102929107074e-08,4.0703124426499926e-08,4.068182590799552e-08
6.371643543243408,4.0614718699316654e-08,4.0661102929107074e-08,4.0637697651391136e-08
6.368189811706543,4.057400815327128e-08,4.0614718699316654e-08,4.059410940726593e-08
6.364190578460693,4.05270981218564e-08,4.057400815327128e-08,4.055024760418746e-08
6.360903739929199,4.048553492452811e-08,4.05270981218564e-08,4.050600921345904e-08
6.357454299926758,4.044537149638927e-08,4.048553492452811e-08,4.046509971544765e-08
6.352363586425781,4.0387071464920155e-08,4.044537149638927e-08,4.041578449687222e-08
6.350028991699219,4.034449574419341e-08,4.0387071464920155e-08,4.0365510045603514e-08
6.347143650054932,4.03009750016281e-08,4.034449574419341e-08,4.032254707908578e-08
6.342598915100098,4.02464266358038e-08,4.03009750016281e-08,4.027346989232683e-08
6.33889102935791,4.020566635176692e-08,4.02464266358038e-08,4.0225742736765824e-08
6.335746765136719,4.0169350512542223e-08,4.020566635176692e-08,4.018716026621405e-08
6.332663059234619,4.012014187537716e-08,4.0169350512542223e-08,4.014452059664109e-08
6.329283714294434,4.0081321373008905e-08,4.012014187537716e-08,4.01004598415966e-08
6.3260650634765625,4.0047819283017816e-08,4.0081321373008905e-08,4.006420795121812e-08
6.323547840118408,4.000856179686707e-08,4.0047819283017816e-08,4.0027920533702854e-08
6.319425106048584,3.99552817498261e-08,4.000856179686707e-08,3.998166064889119e-08
6.315033435821533,3.991194930108577e-08,3.99552817498261e-08,3.993320518702603e-08
6.310918807983398,3.98626411879377e-08,3.991194930108577e-08,3.9886849378945044e-08
6.308459758758545,3.981885754456016e-08,3.98626411879377e-08,3.9840465149154625e-08
6.304996967315674,3.977572760049952e-08,3.981885754456016e-08,3.979700125000818e-08
6.302361488342285,3.9734580070671655e-08,3.977572760049952e-08,3.975496198904693e-08
6.299152851104736,3.969596207298309e-08,3.9734580070671655e-08,3.9715057909006646e-08
6.295266151428223,3.964121475519278e-08,3.969596207298309e-08,3.9668442752827104e-08
6.291728496551514,3.960004590908284e-08,3.964121475519278e-08,3.962044559102651e-08
6.288113117218018,3.9556663722351004e-08,3.960004590908284e-08,3.957814342925303e-08
6.28457498550415,3.951243598976362e-08,3.9556663722351004e-08,3.953433491687974e-08
6.28065824508667,3.946950499766899e-08,3.951243598976362e-08,3.9490675618480964e-08
6.277665138244629,3.9426019782240473e-08,3.946950499766899e-08,3.944754212170665e-08
6.27418851852417,3.938599490993511e-08,3.9426019782240473e-08,3.940574089256188e-08
6.271032810211182,3.9341781388202435e-08,3.938599490993511e-08,3.936368031531856e-08
6.268368244171143,3.93087731254127e-08,3.9341781388202435e-08,3.932506587034368e-08
6.264434337615967,3.9263909457076807e-08,3.93087731254127e-08,3.9286071285005164e-08
6.26086950302124,3.921923408256589e-08,3.9263909457076807e-08,3.924129998722492e-08
6.257546901702881,3.918054503060375e-08,3.921923408256589e-08,3.9199584023208445e-08
6.254216194152832,3.914009383265693e-08,3.918054503060375e-08,3.915999613468557e-08
6.2502546310424805,3.909246970579261e-08,3.914009383265693e-08,3.911593182692741e-08
6.247188091278076,3.9054953049344476e-08,3.909246970579261e-08,3.9073352553486984e-08
6.2430009841918945,3.900662903788543e-08,3.9054953049344476e-08,3.903037892882821e-08
6.241568565368652,3.8976970984094805e-08,3.900662903788543e-08,3.8991544215605245e-08
6.238643646240234,3.8936985191639906e-08,3.8976970984094805e-08,3.895676314868979e-08
6.2341694831848145,3.8888202880116296e-08,3.8936985191639906e-08,3.8912286726144885e-08
6.231701374053955,3.885369181944043e-08,3.8888202880116296e-08,3.887069155439349e-08
6.227691650390625,3.881280363771111e-08,3.885369181944043e-08,3.883287291728266e-08
6.223331928253174,3.876137100178312e-08,3.881280363771111e-08,3.8786673428603535e-08
6.219817638397217,3.871320686243962e-08,3.876137100178312e-08,3.873693188438665e-08
6.217020034790039,3.867454623218691e-08,3.871320686243962e-08,3.869357101393689e-08
6.214484691619873,3.864327879909979e-08,3.867454623218691e-08,3.8658605205910135e-08
6.211249828338623,3.8605939778335596e-08,3.864327879909979e-08,3.862426467549085e-08
6.2081451416015625,3.856585095718401e-08,3.8605939778335596e-08,3.8585568518101354e-08
6.20404577255249,3.851916829944457e-08,3.856585095718401e-08,3.854212593523698e-08
6.200791358947754,3.8472897756491875e-08,3.851916829944457e-08,3.849572749459185e-08
6.197770118713379,3.843186391350173e-08,3.8472897756491875e-08,3.845212148689825e-08
6.194322109222412,3.839634388214108e-08,3.843186391350173e-08,3.8413752179167204e-08
6.192707061767578,3.836297679526979e-08,3.839634388214108e-08,3.8379482703021495e-08
6.189197540283203,3.8323857864952515e-08,3.836297679526979e-08,3.834318107465151e-08
6.186590194702148,3.82933436071653e-08,3.8323857864952515e-08,3.8308343164317193e-08
6.183160305023193,3.824668226570793e-08,3.82933436071653e-08,3.8269806879043244e-08
6.179190635681152,3.8205591579298925e-08,3.824668226570793e-08,3.822582783641337e-08
6.175699234008789,3.815619820102256e-08,3.8205591579298925e-08,3.818066574012846e-08
6.173366546630859,3.812006355019548e-08,3.815619820102256e-08,3.8138001201559746e-08
6.169849395751953,3.808502313518147e-08,3.812006355019548e-08,3.810230353451516e-08
6.166575908660889,3.804152015618456e-08,3.808502313518147e-08,3.8063070917360164e-08
6.163577556610107,3.800574788215272e-08,3.804152015618456e-08,3.802341907999107e-08
6.159484386444092,3.796715120074623e-08,3.800574788215272e-08,3.79860765065132e-08
6.156561851501465,3.7927360807543664e-08,3.796715120074623e-08,3.7946932707200176e-08
6.153765678405762,3.788901281609469e-08,3.7927360807543664e-08,3.790791680557959e-08
6.150501728057861,3.7846682232611784e-08,3.788901281609469e-08,3.786760416346624e-08
6.148376941680908,3.7821472176347015e-08,3.7846682232611784e-08,3.7833824961808205e-08
6.145303726196289,3.778139401333647e-08,3.7821472176347015e-08,3.780120749752314e-08
6.1420416831970215,3.773687495822742e-08,3.778139401333647e-08,3.77589657318822e-08
6.138133525848389,3.76968927184862e-08,3.773687495822742e-08,3.771661027940354e-08
6.134853363037109,3.765580913750455e-08,3.76968927184862e-08,3.767608802718314e-08
6.131502151489258,3.761548583725016e-08,3.765580913750455e-08,3.763537392842409e-08
6.129327774047852,3.7582275069780735e-08,3.761548583725016e-08,3.759869571240415e-08
6.125376224517822,3.7541163067089656e-08,3.7582275069780735e-08,3.756143485134089e-08
6.122079849243164,3.750436405880464e-08,3.7541163067089656e-08,3.752243316057502e-08
6.118377685546875,3.745875076788252e-08,3.750436405880464e-08,3.748122878732829e-08
6.116278171539307,3.7425472498853196e-08,3.745875076788252e-08,3.7441886036049254e-08
6.113807201385498,3.7393373730765234e-08,3.7425472498853196e-08,3.740922238648636e-08
6.1108903884887695,3.7354126902755524e-08,3.7393373730765234e-08,3.737359577371535e-08
6.106945514678955,3.7313462541987974e-08,3.7354126902755524e-08,3.7333538926986876e-08
6.1041436195373535,3.728347053311154e-08,3.7313462541987974e-08,3.72981574514597e-08
6.100509166717529,3.724133179616729e-08,3.728347053311154e-08,3.726205832776941e-08
6.098300457000732,3.7210803327525355e-08,3.724133179616729e-08,3.722577446296782e-08
6.095145225524902,3.716716179269497e-08,3.7210803327525355e-08,3.718875518643472e-08
6.0921759605407715,3.7131222541120223e-08,3.716716179269497e-08,3.714896479323215e-08
6.089687347412109,3.709429918785645e-08,3.7131222541120223e-08,3.7112620532298024e-08
6.085827827453613,3.705414286514497e-08,3.709429918785645e-08,3.707398832375475e-08
6.083130836486816,3.701960338275967e-08,3.705414286514497e-08,3.703666351384527e-08
6.0806403160095215,3.6988900831147475e-08,3.701960338275967e-08,3.700404960227388e-08
6.0780181884765625,3.6956347315708626e-08,3.6988900831147475e-08,3.6972430450532556e-08
6.073178291320801,3.6911927736582584e-08,3.6956347315708626e-08,3.69337449512841e-08
6.070474624633789,3.6874482134408026e-08,3.6911927736582584e-08,3.6892878085836855e-08
6.066684722900391,3.684062122033538e-08,3.6874482134408026e-08,3.685705962652719e-08
6.062676906585693,3.679313564930453e-08,3.684062122033538e-08,3.681636684405021e-08
6.061664581298828,3.6765968047802744e-08,3.679313564930453e-08,3.67792480915341e-08
6.05804443359375,3.672584369951437e-08,3.6765968047802744e-08,3.6745547049577e-08
6.055821895599365,3.669487114166259e-08,3.672584369951437e-08,3.671005543992578e-08
6.05360746383667,3.6663607261289144e-08,3.669487114166259e-08,3.667899761694571e-08
6.049808502197266,3.66239802929158e-08,3.6663607261289144e-08,3.6643463374730345e-08
6.046292304992676,3.658077218915423e-08,3.66239802929158e-08,3.6602052944090246e-08
6.04349422454834,3.654704627820138e-08,3.658077218915423e-08,3.6563587713089873e-08
6.040541172027588,3.6509650414018324e-08,3.654704627820138e-08,3.652804991816083e-08
6.036468029022217,3.647364010817e-08,3.6509650414018324e-08,3.6491165644747525e-08
6.034557342529297,3.644473522967928e-08,3.647364010817e-08,3.6458789764992616e-08
6.031826019287109,3.640993639919543e-08,3.644473522967928e-08,3.642696100314424e-08
6.028797626495361,3.637778078768861e-08,3.640993639919543e-08,3.6393423386016366e-08
6.0260844230651855,3.6342981957204756e-08,3.637778078768861e-08,3.635997458673046e-08
6.0221381187438965,3.6298615668783896e-08,3.6342981957204756e-08,3.632034406564344e-08
6.019408702850342,3.6263401170799625e-08,3.6298615668783896e-08,3.628058919957766e-08
6.016068935394287,3.622317379381457e-08,3.6263401170799625e-08,3.624286648573616e-08
6.013284683227539,3.6183486429308687e-08,3.622317379381457e-08,3.620299438011898e-08
6.0107340812683105,3.615959798253243e-08,3.6183486429308687e-08,3.61711158802791e-08
6.008500576019287,3.612439769540288e-08,3.615959798253243e-08,3.614168520016392e-08
6.006031513214111,3.6091766020263094e-08,3.612439769540288e-08,3.610781007523656e-08
6.002864837646484,3.606062648486841e-08,3.6091766020263094e-08,3.6075828546699995e-08
6.000511646270752,3.602250941980856e-08,3.606062648486841e-08,3.604133524959252e-08
5.997042179107666,3.598763953505113e-08,3.602250941980856e-08,3.6004749404128233e-08
5.996031284332275,3.596426978447198e-08,3.598763953505113e-08,3.597578768221865e-08
5.991966247558594,3.5920749041906674e-08,3.596426978447198e-08,3.594226427594549e-08
5.989953517913818,3.589114427882123e-08,3.5920749041906674e-08,3.590578145917789e-08
5.9861907958984375,3.5851797974828514e-08,3.589114427882123e-08,3.5871224213224195e-08
5.983147144317627,3.581890695159018e-08,3.5851797974828514e-08,3.5835057587974006e-08
5.980842113494873,3.578279716975885e-08,3.581890695159018e-08,3.5800674424990575e-08
5.978508949279785,3.5756663407937594e-08,3.578279716975885e-08,3.576953133688221e-08
5.975369453430176,3.572102258431187e-08,3.5756663407937594e-08,3.573861562244929e-08
5.971615791320801,3.567831186046533e-08,3.572102258431187e-08,3.5699407874290046e-08
5.969245433807373,3.5646067431116535e-08,3.567831186046533e-08,3.566198714111124e-08
5.966994762420654,3.562273676038785e-08,3.5646067431116535e-08,3.563415162943784e-08
5.964898109436035,3.559404149200418e-08,3.562273676038785e-08,3.5608188397873164e-08
5.960287570953369,3.555064864713131e-08,3.559404149200418e-08,3.557197914005883e-08
5.958286285400391,3.5510382190295786e-08,3.555064864713131e-08,3.5530380415593754e-08
5.955528259277344,3.547864935171674e-08,3.5510382190295786e-08,3.5494366557031753e-08
5.952992916107178,3.54493288057256e-08,3.547864935171674e-08,3.5463827430248784e-08
5.95004940032959,3.541554249864021e-08,3.54493288057256e-08,3.5432254463785284e-08
5.947333812713623,3.5385482988203876e-08,3.541554249864021e-08,3.540030135695815e-08
5.944431781768799,3.5355476768472727e-08,3.5385482988203876e-08,3.5370206319385034e-08
5.940910339355469,3.5314101864969416e-08,3.5355476768472727e-08,3.533450509962677e-08
5.937790870666504,3.52787772328611e-08,3.5314101864969416e-08,3.529613223918204e-08
5.935952186584473,3.525079961264055e-08,3.52787772328611e-08,3.526456993085958e-08
5.9341840744018555,3.522917779719137e-08,3.525079961264055e-08,3.523977909480891e-08
5.930445671081543,3.5186801028430637e-08,3.522917779719137e-08,3.5207747828280844e-08
5.927703857421875,3.5156272559788704e-08,3.5186801028430637e-08,3.517126856422692e-08
5.9246087074279785,3.5126298314480664e-08,3.5156272559788704e-08,3.514092128398261e-08
5.921827793121338,3.5090216954358766e-08,3.5126298314480664e-08,3.510793789018862e-08
5.919286727905273,3.5049403379616706e-08,3.5090216954358766e-08,3.5069639636731154e-08
5.916692733764648,3.502528755916501e-08,3.5049403379616706e-08,3.5037086121292305e-08
5.914752006530762,3.4995473185972514e-08,3.502528755916501e-08,3.5010216947739536e-08
5.911190509796143,3.4961910699848886e-08,3.4995473185972514e-08,3.497840594945956e-08
5.909076690673828,3.493604339155354e-08,3.4961910699848886e-08,3.4948705263104785e-08
5.906713485717773,3.49007898137188e-08,3.493604339155354e-08,3.491824784873643e-08
5.903288841247559,3.48616921996836e-08,3.49007898137188e-08,3.4881050936519387e-08
5.900248050689697,3.482962185330507e-08,3.48616921996836e-08,3.484541366560734e-08
5.8975419998168945,3.4805466953002906e-08,3.482962185330507e-08,3.481719090814295e-08
5.896392345428467,3.478238852494542e-08,3.4805466953002906e-08,3.4793711023439755e-08
5.892551898956299,3.474067256092894e-08,3.478238852494542e-08,3.476125698398391e-08
5.889678955078125,3.4707788643117965e-08,3.474067256092894e-08,3.472394638492915e-08
5.887441158294678,3.46776012349892e-08,3.4707788643117965e-08,3.46924657890213e-08
5.883796215057373,3.464353426352318e-08,3.46776012349892e-08,3.466021070153147e-08
5.882017135620117,3.4609190180390215e-08,3.464353426352318e-08,3.462619702077063e-08
5.878796577453613,3.458480790641261e-08,3.4609190180390215e-08,3.459664199567669e-08
5.876812934875488,3.4552385841379873e-08,3.458480790641261e-08,3.45683695002208e-08
5.874065399169922,3.451984298408206e-08,3.4552385841379873e-08,3.45358905917692e-08
5.871854305267334,3.449055085980035e-08,3.451984298408206e-08,3.4505021062614105e-08
5.868781566619873,3.4458132347481296e-08,3.449055085980035e-08,3.447411245360854e-08
5.866572856903076,3.443856400053846e-08,3.4458132347481296e-08,3.444802842977879e-08
5.863598823547363,3.440291962419906e-08,3.443856400053846e-08,3.4420430949921865e-08
5.860259532928467,3.4371559820556286e-08,3.440291962419906e-08,3.4386815173093055e-08
5.857582092285156,3.433357420590255e-08,3.4371559820556286e-08,3.435223661085729e-08
5.855052947998047,3.43059980423277e-08,3.433357420590255e-08,3.431942730003357e-08
5.8526787757873535,3.4274535209988244e-08,3.43059980423277e-08,3.4289961092781596e-08
5.850604057312012,3.424999661660877e-08,3.4274535209988244e-08,3.426196570899265e-08
5.84812593460083,3.422025685040353e-08,3.424999661660877e-08,3.423483718734133e-08
5.844491958618164,3.41852697260947e-08,3.422025685040353e-08,3.420236183160341e-08
5.841577529907227,3.41470602904792e-08,3.41852697260947e-08,3.416582217141695e-08
5.839967250823975,3.412290539017704e-08,3.41470602904792e-08,3.413472171587273e-08
5.837691783905029,3.409729032455289e-08,3.412290539017704e-08,3.4109820745698016e-08
5.835659980773926,3.406677961947935e-08,3.409729032455289e-08,3.408185733633218e-08
5.833271503448486,3.4047364039224703e-08,3.406677961947935e-08,3.405677162504617e-08
5.828370094299316,3.400187864599502e-08,3.4047364039224703e-08,3.4024143502620063e-08
5.826230525970459,3.397342140942783e-08,3.400187864599502e-08,3.398722725478365e-08
5.823714256286621,3.394528391709173e-08,3.397342140942783e-08,3.395891212676361e-08
5.821836471557617,3.391714287204195e-08,3.394528391709173e-08,3.3930867004983156e-08
5.81911039352417,3.38876731120763e-08,3.391714287204195e-08,3.3902026075338654e-08
5.817071437835693,3.385779479003759e-08,3.38876731120763e-08,3.387244262853528e-08
5.815735816955566,3.383564006753659e-08,3.385779479003759e-08,3.384652558224843e-08
5.813150405883789,3.3807125987550535e-08,3.383564006753659e-08,3.3821166312009154e-08
5.8108439445495605,3.377586565989077e-08,3.3807125987550535e-08,3.37913448333893e-08
5.8077287673950195,3.374577417503133e-08,3.377586565989077e-08,3.376057833293089e-08
5.804543972015381,3.3715714664595e-08,3.374577417503133e-08,3.373040158294316e-08
5.800719738006592,3.3677277855304055e-08,3.3715714664595e-08,3.3696061052523874e-08
5.798114776611328,3.364858969234774e-08,3.3677277855304055e-08,3.366247725011817e-08
5.797045707702637,3.361959244330137e-08,3.364858969234774e-08,3.363388145771751e-08
5.7940287590026855,3.3593074988402805e-08,3.361959244330137e-08,3.360599976076628e-08
5.790963649749756,3.355527056214669e-08,3.3593074988402805e-08,3.357386901825521e-08
5.788585662841797,3.352891297936367e-08,3.355527056214669e-08,3.3541773802880925e-08
5.786706447601318,3.350536559310058e-08,3.352891297936367e-08,3.351684796371046e-08
5.784354209899902,3.347908261730481e-08,3.350536559310058e-08,3.349191857182632e-08
5.782413959503174,3.344842980368412e-08,3.347908261730481e-08,3.346357146938317e-08
5.779801368713379,3.342105969750264e-08,3.344842980368412e-08,3.343451737691794e-08
5.778128623962402,3.3397089538311775e-08,3.342105969750264e-08,3.34089165221485e-08
5.774618625640869,3.336434417633427e-08,3.3397089538311775e-08,3.3380441522012916e-08
5.773171901702881,3.334040599156651e-08,3.336434417633427e-08,3.335220810640749e-08
5.770418643951416,3.331487974378433e-08,3.334040599156651e-08,3.332738174322003e-08
5.768059253692627,3.3285282086126244e-08,3.331487974378433e-08,3.3299855317636684e-08
5.765284061431885,3.324971942220145e-08,3.3285282086126244e-08,3.3267326671193587e-08
5.763253688812256,3.3225596496322396e-08,3.324971942220145e-08,3.323749808714638e-08
5.76076078414917,3.320121777505847e-08,3.3225596496322396e-08,3.321317976201499e-08
5.7583088874816895,3.317472874186933e-08,3.320121777505847e-08,3.3187721015792704e-08
5.7558979988098145,3.314401197940242e-08,3.317472874186933e-08,3.3159160750528827e-08
5.753165245056152,3.312289820200931e-08,3.314401197940242e-08,3.313309093755379e-08
5.750906944274902,3.309454754685248e-08,3.312289820200931e-08,3.310839247205877e-08
5.748157978057861,3.305974871636863e-08,3.309454754685248e-08,3.307686569087309e-08
5.745835781097412,3.303362916540209e-08,3.305974871636863e-08,3.30463976183637e-08
5.743923187255859,3.3009417421681064e-08,3.303362916540209e-08,3.3021265721799864e-08
5.7408599853515625,3.297480333230851e-08,3.3009417421681064e-08,3.299184214711204e-08
5.737720489501953,3.294248784868614e-08,3.297480333230851e-08,3.2958322293552555e-08
5.735681533813477,3.291803096772128e-08,3.294248784868614e-08,3.2929953874827333e-08
5.7350640296936035,3.290205796702139e-08,3.291803096772128e-08,3.290987393711475e-08
5.731831073760986,3.2869412081026894e-08,3.290205796702139e-08,3.2885495215850824e-08
5.729275703430176,3.2841512620507274e-08,3.2869412081026894e-08,3.285520122631169e-08
5.727475643157959,3.281329696847024e-08,3.2841512620507274e-08,3.2827259133227926e-08
5.724116802215576,3.27834399627136e-08,3.281329696847024e-08,3.2798091353924974e-08
5.722065448760986,3.275982862760429e-08,3.27834399627136e-08,3.277136073620568e-08
5.719913482666016,3.273566306916109e-08,3.275982862760429e-08,3.274746518400207e-08
5.71837854385376,3.271170001539758e-08,3.273566306916109e-08,3.272349857752488e-08
5.715667247772217,3.268556270086265e-08,3.271170001539758e-08,3.26983737863884e-08
5.712646961212158,3.265172665578575e-08,3.268556270086265e-08,3.266837467208461e-08
5.710850238800049,3.262759662447934e-08,3.265172665578575e-08,3.2639448477311817e-08
5.708261966705322,3.2601157329281705e-08,3.262759662447934e-08,3.261411407606829e-08
5.70589017868042,3.25678257695472e-08,3.2601157329281705e-08,3.258432457187155e-08
5.703456878662109,3.253796876379056e-08,3.25678257695472e-08,3.2552762263549084e-08
5.700747489929199,3.251503244428022e-08,3.253796876379056e-08,3.252624480865052e-08
5.699061393737793,3.249141400374356e-08,3.251503244428022e-08,3.2503034930186914e-08
5.695476055145264,3.246264412837263e-08,3.249141400374356e-08,3.247665247840814e-08
5.693334102630615,3.2438695285463837e-08,3.246264412837263e-08,3.245028779019776e-08
5.691839694976807,3.24214397551259e-08,3.2438695285463837e-08,3.242968915628808e-08
5.68946647644043,3.239279777744741e-08,3.24214397551259e-08,3.240676349491878e-08
5.6871867179870605,3.236511858517588e-08,3.239279777744741e-08,3.2378629555296357e-08
5.685027599334717,3.233572698491116e-08,3.236511858517588e-08,3.2350168766015486e-08
5.682863235473633,3.2306065378406856e-08,3.233572698491116e-08,3.232072032233191e-08
5.680008888244629,3.22831326116102e-08,3.2306065378406856e-08,3.2294277474420596e-08
5.678914546966553,3.226072919915168e-08,3.22831326116102e-08,3.227176392783804e-08
5.675722122192383,3.2230303759206436e-08,3.226072919915168e-08,3.224525713108051e-08
5.6735029220581055,3.220727506914045e-08,3.2230303759206436e-08,3.221849809165178e-08
5.6709818840026855,3.217763122620454e-08,3.220727506914045e-08,3.219217603600555e-08
5.6689324378967285,3.2149923612223574e-08,3.217763122620454e-08,3.216356958546385e-08
5.666998863220215,3.213153831893578e-08,3.2149923612223574e-08,3.2140469841124286e-08
5.6642608642578125,3.2105734959486654e-08,3.213153831893578e-08,3.2118293802341213e-08
5.662606239318848,3.208185361813776e-08,3.2105734959486654e-08,3.2093531387999974e-08
5.660090923309326,3.2051200804517066e-08,3.208185361813776e-08,3.206629628493829e-08
5.6573052406311035,3.202682208325314e-08,3.2051200804517066e-08,3.2038670383371937e-08
5.655326843261719,3.199556175559337e-08,3.202682208325314e-08,3.201098763838672e-08
5.653106689453125,3.1974757064290316e-08,3.199556175559337e-08,3.1984889403702255e-08
5.651602268218994,3.194888975599497e-08,3.1974757064290316e-08,3.196169018337969e-08
5.648633003234863,3.1921679521929036e-08,3.194888975599497e-08,3.193505193621604e-08
5.646299839019775,3.1899499930432285e-08,3.1921679521929036e-08,3.191029307458848e-08
5.6435933113098145,3.186949015798746e-08,3.1899499930432285e-08,3.1884187734476654e-08
5.642696857452393,3.185111197012702e-08,3.186949015798746e-08,3.186012520473014e-08
5.640578746795654,3.182992003303298e-08,3.185111197012702e-08,3.184029750968875e-08
5.639040946960449,3.180601382268833e-08,3.182992003303298e-08,3.181785146466609e-08
5.63570499420166,3.177662932785097e-08,3.180601382268833e-08,3.179107466166897e-08
5.633777141571045,3.175218310502714e-08,3.177662932785097e-08,3.1764201935402525e-08
5.631068706512451,3.172616658275729e-08,3.175218310502714e-08,3.173889950858211e-08
5.629279136657715,3.17108472813743e-08,3.172616658275729e-08,3.171815876612527e-08
5.627318859100342,3.168910467366004e-08,3.17108472813743e-08,3.169962070614929e-08
5.623963356018066,3.165031259300122e-08,3.168910467366004e-08,3.1669365796460625e-08
5.622121334075928,3.1622064966541075e-08,3.165031259300122e-08,3.163596673516622e-08
5.620227336883545,3.160389994150137e-08,3.1622064966541075e-08,3.161271422413847e-08
5.618114471435547,3.1581372184064094e-08,3.160389994150137e-08,3.159234651661791e-08
5.615819454193115,3.154941552452328e-08,3.1581372184064094e-08,3.1565200231398194e-08
5.6142144203186035,3.153530059307741e-08,3.154941552452328e-08,3.154210403977231e-08
5.611943244934082,3.151438221493663e-08,3.153530059307741e-08,3.152451455434857e-08
5.608331203460693,3.14784074362251e-08,3.151438221493663e-08,3.149599336893516e-08
5.607356071472168,3.146590188407572e-08,3.14784074362251e-08,3.1471781625214135e-08
5.604531764984131,3.143186688703281e-08,3.146590188407572e-08,3.14485433250411e-08
5.602100849151611,3.14066141982039e-08,3.143186688703281e-08,3.141887106039576e-08
5.599937438964844,3.138480764164342e-08,3.14066141982039e-08,3.1395302357850596e-08
5.599206447601318,3.136859660912705e-08,3.138480764164342e-08,3.137642323736145e-08
5.596505165100098,3.134434933826924e-08,3.136859660912705e-08,3.1356094609691354e-08
5.594552516937256,3.131280834622885e-08,3.134434933826924e-08,3.132835502128728e-08
5.591341495513916,3.1288088564451755e-08,3.131280834622885e-08,3.13000469986946e-08
5.590466499328613,3.1268747591184365e-08,3.1288088564451755e-08,3.1278169387860544e-08
5.58835506439209,3.1242915810025806e-08,3.1268747591184365e-08,3.125561676142752e-08
5.585944175720215,3.121884617485193e-08,3.1242915810025806e-08,3.123061986798348e-08
5.582545757293701,3.1195593663824184e-08,3.121884617485193e-08,3.1206724315779866e-08
5.582643985748291,3.117488134307678e-08,3.1195593663824184e-08,3.118509184218965e-08
5.579968452453613,3.115164304290374e-08,3.117488134307678e-08,3.1163008173962226e-08
5.577879905700684,3.1130429789527625e-08,3.115164304290374e-08,3.114075042276454e-08
5.575911998748779,3.1107802556107345e-08,3.1130429789527625e-08,3.111884083750738e-08
5.572841644287109,3.108161195086723e-08,3.1107802556107345e-08,3.10943022441279e-08
5.571690082550049,3.106192991708667e-08,3.108161195086723e-08,3.107147605874161e-08
5.56964635848999,3.1035504832743754e-08,3.106192991708667e-08,3.1048479343098734e-08
5.567060947418213,3.100713996673221e-08,3.1035504832743754e-08,3.1021077262494146e-08
5.564000606536865,3.098615053431786e-08,3.100713996673221e-08,3.099619050317415e-08
5.562057018280029,3.095791001328507e-08,3.098615053431786e-08,3.0971680331504103e-08
5.5602946281433105,3.0939062867219036e-08,3.095791001328507e-08,3.0948125839813656e-08
5.559239864349365,3.092414502248175e-08,3.0939062867219036e-08,3.093129663511718e-08
5.55726432800293,3.0900412895107365e-08,3.092414502248175e-08,3.0911998294413934e-08
5.555008888244629,3.087862765482896e-08,3.0900412895107365e-08,3.0889186319882356e-08
5.553147315979004,3.0850152654693375e-08,3.087862765482896e-08,3.086418232101096e-08
5.5514607429504395,3.082966415490773e-08,3.0850152654693375e-08,3.0839728992759774e-08
5.548593997955322,3.080625177176444e-08,3.082966415490773e-08,3.081764177181867e-08
5.5471391677856445,3.078562116343164e-08,3.080625177176444e-08,3.079569310671104e-08
5.545036315917969,3.0761952984903473e-08,3.078562116343164e-08,3.077354904235108e-08
5.542095184326172,3.07379508512895e-08,3.0761952984903473e-08,3.0749571777732854e-08
5.5413360595703125,3.0717199450691623e-08,3.07379508512895e-08,3.072739929166346e-08
5.538388729095459,3.069259690846593e-08,3.0717199450691623e-08,3.070458731713188e-08
5.536073684692383,3.0671735373744013e-08,3.069259690846593e-08,3.068177889531398e-08
5.5344743728637695,3.0646944537693344e-08,3.0671735373744013e-08,3.065906639676541e-08
5.531754016876221,3.061932574155435e-08,3.0646944537693344e-08,3.063282250082011e-08
5.530660629272461,3.0599725420188406e-08,3.061932574155435e-08,3.060933551068956e-08
5.529084205627441,3.0584892840579414e-08,3.0599725420188406e-08,3.059207642763795e-08
5.526750087738037,3.056428354852869e-08,3.0584892840579414e-08,3.05742702266798e-08
5.525527000427246,3.054402952784585e-08,3.056428354852869e-08,3.055394870443706e-08
5.522970199584961,3.051750141480625e-08,3.054402952784585e-08,3.053052921586641e-08
5.521415710449219,3.0501190906306874e-08,3.051750141480625e-08,3.0509095694242205e-08
5.518877029418945,3.047379948384332e-08,3.0501190906306874e-08,3.048723229426287e-08
5.516571521759033,3.044715413125232e-08,3.047379948384332e-08,3.046023522301766e-08
5.514423370361328,3.042680063458647e-08,3.044715413125232e-08,3.0436680731327215e-08
5.512281894683838,3.040328167003281e-08,3.042680063458647e-08,3.041474272436062e-08
5.511318206787109,3.03859550854213e-08,3.040328167003281e-08,3.039443186025892e-08
5.508364200592041,3.035899709402656e-08,3.03859550854213e-08,3.037219542534331e-08
5.506715297698975,3.034007534097327e-08,3.035899709402656e-08,3.034926976397401e-08
5.505180358886719,3.032003803582484e-08,3.034007534097327e-08,3.032983997286465e-08
5.50372838973999,3.030351081179106e-08,3.032003803582484e-08,3.0311568366414576e-08
5.501864433288574,3.028018724648973e-08,3.030351081179106e-08,3.029168738066801e-08
5.50062894821167,3.026336514722061e-08,3.028018724648973e-08,3.027166783908797e-08
5.497008323669434,3.0237174541980494e-08,3.026336514722061e-08,3.0249935889514745e-08
5.495053291320801,3.0212557788900085e-08,3.0237174541980494e-08,3.0224583724702825e-08
5.493051528930664,3.0183798571670195e-08,3.0212557788900085e-08,3.019800587367172e-08
5.4913330078125,3.016984351233987e-08,3.0183798571670195e-08,3.0176568799333836e-08
5.489384651184082,3.01475822084285e-08,3.016984351233987e-08,3.0158474828567705e-08
5.487439155578613,3.013124683093338e-08,3.01475822084285e-08,3.013909477544985e-08
5.485931396484375,3.0102285109023796e-08,3.013124683093338e-08,3.011664873042719e-08
5.483553409576416,3.0081857005370694e-08,3.0102285109023796e-08,3.0091861447090196e-08
5.4818902015686035,3.005838067338118e-08,3.0081857005370694e-08,3.006999449439718e-08
5.4794440269470215,3.0038492582207255e-08,3.005838067338118e-08,3.004819859597774e-08
5.477955341339111,3.002035953159066e-08,3.0038492582207255e-08,3.0029219999505585e-08
5.475438117980957,2.999405523951282e-08,3.002035953159066e-08,3.0006976459162615e-08
5.473111629486084,2.996665671162191e-08,2.999405523951282e-08,2.998015702360135e-08
5.4709577560424805,2.995136938466203e-08,2.996665671162191e-08,2.995867731669932e-08
5.469663619995117,2.9927953448805056e-08,2.995136938466203e-08,2.9939478451979085e-08
5.467940807342529,2.990697822724542e-08,2.9927953448805056e-08,2.9917320176764406e-08
5.465355396270752,2.988591774055749e-08,2.990697822724542e-08,2.989618153037554e-08
5.464365005493164,2.987074054772165e-08,2.988591774055749e-08,2.9878137297600915e-08
5.461672306060791,2.984544522632859e-08,2.987074054772165e-08,2.985782998621289e-08
5.460883140563965,2.9830779624262505e-08,2.984544522632859e-08,2.983795255318e-08
5.4587321281433105,2.9808976620415706e-08,2.9830779624262505e-08,2.981968805215729e-08
5.456330299377441,2.9784548161160274e-08,2.9808976620415706e-08,2.9796540346183065e-08
5.454934597015381,2.976349833261338e-08,2.9784548161160274e-08,2.977390067826491e-08
5.452581405639648,2.9743318918917794e-08,2.976349833261338e-08,2.975319368658802e-08
5.451042652130127,2.9728115080729367e-08,2.9743318918917794e-08,2.9735476303471842e-08
5.449665546417236,2.9711618054761857e-08,2.9728115080729367e-08,2.9719650740389625e-08
5.446499347686768,2.9680059299153072e-08,2.9711618054761857e-08,2.9695570447074715e-08
5.444643497467041,2.9655463862354736e-08,2.9680059299153072e-08,2.966756795785841e-08
5.442983150482178,2.9640009557851954e-08,2.9655463862354736e-08,2.9647500454643705e-08
5.441287040710449,2.9620597530310988e-08,2.9640009557851954e-08,2.9630083275833385e-08
5.439723491668701,2.9603420159673988e-08,2.9620597530310988e-08,2.961179035310124e-08
5.438040733337402,2.9584263927517895e-08,2.9603420159673988e-08,2.959363776255941e-08
5.436356544494629,2.957124323188509e-08,2.9584263927517895e-08,2.9577460480822992e-08
5.4334540367126465,2.954492117623886e-08,2.957124323188509e-08,2.9557698510984665e-08
5.4315948486328125,2.9518311350784643e-08,2.954492117623886e-08,2.9531340928201644e-08
5.429657459259033,2.9492650099882667e-08,2.9518311350784643e-08,2.950528354972448e-08
5.42803955078125,2.9481304508749417e-08,2.9492650099882667e-08,2.9486676211831764e-08
5.426883697509766,2.9462889017395355e-08,2.9481304508749417e-08,2.9471895146571114e-08
5.425243377685547,2.9447850380392993e-08,2.9462889017395355e-08,2.9455121008936658e-08
5.422800540924072,2.942943666539577e-08,2.9447850380392993e-08,2.9438256277103392e-08
5.419987201690674,2.9404651158415618e-08,2.942943666539577e-08,2.9416558078310118e-08
5.418891429901123,2.9387859257212767e-08,2.9404651158415618e-08,2.9395854639346908e-08
5.4164814949035645,2.9362453801695665e-08,2.9387859257212767e-08,2.9374742638310636e-08
5.41377067565918,2.9335568640931342e-08,2.9362453801695665e-08,2.9348553809427358e-08
5.413530349731445,2.9323537376058084e-08,2.9335568640931342e-08,2.9329259021437792e-08
5.411859512329102,2.9304661808282617e-08,2.9323537376058084e-08,2.9313817151432886e-08
5.409271240234375,2.9281990165941352e-08,2.9304661808282617e-08,2.929295206399729e-08
5.40794038772583,2.926556064153374e-08,2.9281990165941352e-08,2.927343700775964e-08
5.405952453613281,2.9242023913411685e-08,2.926556064153374e-08,2.9253486744096335e-08
5.403770446777344,2.922252129167191e-08,2.9242023913411685e-08,2.9231898679427104e-08
5.402642250061035,2.9205857288161496e-08,2.922252129167191e-08,2.9213891750146104e-08
5.401121139526367,2.9186876915332505e-08,2.9205857288161496e-08,2.9196112194540547e-08
5.399211406707764,2.9164633374989535e-08,2.9186876915332505e-08,2.9175527771485577e-08
5.397672176361084,2.914599228631687e-08,2.9164633374989535e-08,2.9155120984114546e-08
5.395629405975342,2.9126987044492125e-08,2.914599228631687e-08,2.913624541633908e-08
5.393774509429932,2.9106294263669952e-08,2.9126987044492125e-08,2.9116407063156657e-08
5.3925323486328125,2.9093143893987872e-08,2.9106294263669952e-08,2.9099481935190852e-08
5.3910017013549805,2.9072189988710306e-08,2.9093143893987872e-08,2.9082505292876704e-08
5.389220714569092,2.9055611250328184e-08,2.9072189988710306e-08,2.9063693673947455e-08
5.387247085571289,2.9034806559025128e-08,2.9055611250328184e-08,2.904499396549909e-08
5.385242462158203,2.9011243185550484e-08,2.9034806559025128e-08,2.9022842795711767e-08
5.383431434631348,2.8989207478957724e-08,2.9011243185550484e-08,2.900008766459905e-08
5.381816387176514,2.8972383603331764e-08,2.8989207478957724e-08,2.8980648991705493e-08
5.379515647888184,2.895548334436171e-08,2.8972383603331764e-08,2.8963651033109272e-08
5.377840042114258,2.893282413651832e-08,2.895548334436171e-08,2.8943949459403484e-08
5.375153541564941,2.8910033478268815e-08,2.893282413651832e-08,2.8921119721303512e-08
5.374075889587402,2.8892181092032843e-08,2.8910033478268815e-08,2.8900906556827977e-08
5.372548580169678,2.8877042979047474e-08,2.8892181092032843e-08,2.8884389990935233e-08
5.37007474899292,2.8854199030092786e-08,2.8877042979047474e-08,2.8865333234762147e-08
5.369712829589844,2.8845546395928068e-08,2.8854199030092786e-08,2.8849669320152316e-08
5.3677239418029785,2.882602245790622e-08,2.8845546395928068e-08,2.8835547283279084e-08
5.366677284240723,2.881278682309585e-08,2.882602245790622e-08,2.8819203023999762e-08
5.364904880523682,2.8791047768095268e-08,2.881278682309585e-08,2.880176097619369e-08
5.362785816192627,2.8766057980078585e-08,2.8791047768095268e-08,2.8778435634535526e-08
5.360204219818115,2.8744144842107744e-08,2.8766057980078585e-08,2.8754884695558758e-08
5.358762264251709,2.872857862712408e-08,2.8744144842107744e-08,2.8736147683616764e-08
5.356687068939209,2.8706171661951885e-08,2.872857862712408e-08,2.8717161981717254e-08
5.355665683746338,2.8692936027141513e-08,2.8706171661951885e-08,2.8699382426111697e-08
5.353311061859131,2.866990556071869e-08,2.8692936027141513e-08,2.8681210295644632e-08
5.352320194244385,2.865414927555321e-08,2.866990556071869e-08,2.866190662587087e-08
5.349334239959717,2.863489534377095e-08,2.865414927555321e-08,2.8644180360970495e-08
5.348241329193115,2.861298042944327e-08,2.863489534377095e-08,2.8623773573599465e-08
5.3469367027282715,2.8601920831761163e-08,2.861298042944327e-08,2.8607237467781488e-08
5.345241069793701,2.8584743461124162e-08,2.8601920831761163e-08,2.859310122005354e-08
5.343142986297607,2.8563675869008875e-08,2.8584743461124162e-08,2.8573953869681645e-08
5.342077255249023,2.8546915942229134e-08,2.8563675869008875e-08,2.855513514532504e-08
5.3400187492370605,2.8527045614623603e-08,2.8546915942229134e-08,2.8536781826460356e-08
5.337845802307129,2.850332592174709e-08,2.8527045614623603e-08,2.851499480982511e-08
5.335621356964111,2.848478786177111e-08,2.850332592174709e-08,2.8493776227378476e-08
5.334322929382324,2.8464906876024543e-08,2.848478786177111e-08,2.8474671509570726e-08
5.332460403442383,2.8446898170386703e-08,2.8464906876024543e-08,2.8455694689455413e-08
5.331426620483398,2.843355240145229e-08,2.8446898170386703e-08,2.8440059196555012e-08
5.329575061798096,2.8418902786597755e-08,2.843355240145229e-08,2.842597091046173e-08
5.328367710113525,2.8400279461493483e-08,2.8418902786597755e-08,2.8409434804643752e-08
5.326117992401123,2.8378114080851446e-08,2.8400279461493483e-08,2.8389008477347488e-08
5.324238300323486,2.8359242065789658e-08,2.8378114080851446e-08,2.8368470239570343e-08
5.3225860595703125,2.8343206892600392e-08,2.8359242065789658e-08,2.8350989111913805e-08
5.320769309997559,2.8324919298938767e-08,2.8343206892600392e-08,2.8333808188563125e-08
5.31859016418457,2.830056367031375e-08,2.8324919298938767e-08,2.8312506117345038e-08
5.317202091217041,2.8286095243856835e-08,2.830056367031375e-08,2.8293090537090393e-08
5.31509256362915,2.8266017082501094e-08,2.8286095243856835e-08,2.827577461061992e-08
5.313833236694336,2.8249161232452025e-08,2.8266017082501094e-08,2.8257369777406893e-08
5.312589168548584,2.823724010170281e-08,2.8249161232452025e-08,2.824295819436884e-08
5.310114860534668,2.822165967586443e-08,2.823724010170281e-08,2.8229017345893226e-08
5.307491302490234,2.819758471162004e-08,2.822165967586443e-08,2.8209120372935104e-08
5.306313514709473,2.8176618371844597e-08,2.819758471162004e-08,2.8186750711256536e-08
5.30436372756958,2.816076438705295e-08,2.8176618371844597e-08,2.81682552838447e-08
5.302739143371582,2.8137225882574057e-08,2.816076438705295e-08,2.8148669173333474e-08
5.301386833190918,2.812407018382146e-08,2.8137225882574057e-08,2.8130303419970915e-08
5.300135135650635,2.8111790228990685e-08,2.812407018382146e-08,2.8117566941432415e-08
5.299465656280518,2.8098305904222798e-08,2.8111790228990685e-08,2.8104798488470806e-08
5.2967400550842285,2.807324506193254e-08,2.8098305904222798e-08,2.8085455738846576e-08
5.295419692993164,2.80576077926753e-08,2.807324506193254e-08,2.8065137769317516e-08
5.2943243980407715,2.8047695721511445e-08,2.80576077926753e-08,2.805233378921912e-08
5.292055130004883,2.8018581232913675e-08,2.8047695721511445e-08,2.8032907550823438e-08
5.290075778961182,2.8005231911265582e-08,2.8018581232913675e-08,2.801154330711597e-08
5.288943290710449,2.7983304562440026e-08,2.8005231911265582e-08,2.7994079943027828e-08
5.2872233390808105,2.797061782189303e-08,2.7983304562440026e-08,2.7976676975072223e-08
5.2861456871032715,2.7954756731674024e-08,2.797061782189303e-08,2.7962482107568576e-08
5.284764766693115,2.7937867130845007e-08,2.7954756731674024e-08,2.794614673007345e-08
5.283096790313721,2.7918646949842696e-08,2.7937867130845007e-08,2.7928120260867217e-08
5.2817254066467285,2.790370778882334e-08,2.7918646949842696e-08,2.791104947164058e-08
5.279764652252197,2.788368647088646e-08,2.790370778882334e-08,2.7893555909486167e-08
5.278016090393066,2.7868093610550204e-08,2.788368647088646e-08,2.7875698194179677e-08
5.276529788970947,2.7851063677530874e-08,2.7868093610550204e-08,2.7859410778319216e-08
5.274289131164551,2.7830925120042593e-08,2.7851063677530874e-08,2.7840762584219192e-08
5.273396015167236,2.7818632730713944e-08,2.7830925120042593e-08,2.782459951333749e-08
5.270708084106445,2.7792946610816216e-08,2.7818632730713944e-08,2.7805560520732797e-08
5.269668102264404,2.7779808675632012e-08,2.7792946610816216e-08,2.7786189349399137e-08
5.268330097198486,2.7762744991832733e-08,2.7779808675632012e-08,2.7771141830612578e-08
5.266536712646484,2.7750351350164237e-08,2.7762744991832733e-08,2.775629681650571e-08
5.265340805053711,2.773376195364108e-08,2.7750351350164237e-08,2.774187635168346e-08
5.263751983642578,2.771574969528956e-08,2.773376195364108e-08,2.7724597728706613e-08
5.261499881744385,2.769469276131531e-08,2.771574969528956e-08,2.7705015170909064e-08
5.2594709396362305,2.7672797386912862e-08,2.769469276131531e-08,2.7683547898504912e-08
5.2584123611450195,2.766406481669037e-08,2.7672797386912862e-08,2.7668193069985136e-08
5.255906105041504,2.7641622324381387e-08,2.766406481669037e-08,2.7652532708088984e-08
5.254398822784424,2.7621748444062177e-08,2.7641622324381387e-08,2.7631447352405303e-08
5.252939224243164,2.7606214203501622e-08,2.7621748444062177e-08,2.761374773285752e-08
5.251652240753174,2.7593468843178925e-08,2.7606214203501622e-08,2.7599593721561178e-08
5.250357151031494,2.757349548687671e-08,2.7593468843178925e-08,2.7583348938264862e-08
5.248197078704834,2.7558639814628805e-08,2.757349548687671e-08,2.756579320362107e-08
5.247549057006836,2.7546699143954356e-08,2.7558639814628805e-08,2.7552488290893962e-08
5.244859218597412,2.7527896406809305e-08,2.7546699143954356e-08,2.753694516854921e-08
5.243965148925781,2.75097224999854e-08,2.7527896406809305e-08,2.7518616718680278e-08
5.2415995597839355,2.7486954934374808e-08,2.75097224999854e-08,2.7498106902612562e-08
5.239924907684326,2.747134253411332e-08,2.7486954934374808e-08,2.7478883168896573e-08
5.238735198974609,2.7456632523126245e-08,2.747134253411332e-08,2.7463762819479598e-08
5.2373738288879395,2.7438563421355866e-08,2.7456632523126245e-08,2.744744165283919e-08
5.236050128936768,2.742406479683268e-08,2.7438563421355866e-08,2.7431170224190282e-08
5.23367166519165,2.7402315083691065e-08,2.742406479683268e-08,2.741298743558218e-08
5.231934547424316,2.7387823564595237e-08,2.7402315083691065e-08,2.7394799317903562e-08
5.230414867401123,2.737016302489792e-08,2.7387823564595237e-08,2.73787552629301e-08
5.228948593139648,2.7353848963684868e-08,2.737016302489792e-08,2.736178572604331e-08
5.227531909942627,2.734223158995519e-08,2.7353848963684868e-08,2.7347763165153083e-08
5.226098537445068,2.73249103344142e-08,2.734223158995519e-08,2.7333335594903474e-08
5.223909378051758,2.7304015048912333e-08,2.73249103344142e-08,2.7314190020888418e-08
5.2221832275390625,2.7283693526669595e-08,2.7304015048912333e-08,2.7293623361401842e-08
5.221220016479492,2.7275278924321356e-08,2.7283693526669595e-08,2.7279225989218503e-08
5.2201924324035645,2.726507730699268e-08,2.7275278924321356e-08,2.726990899759585e-08
5.219693183898926,2.725444048223835e-08,2.726507730699268e-08,2.7259588364358933e-08
5.217092514038086,2.7234587918201214e-08,2.725444048223835e-08,2.7244208666843406e-08
5.215260982513428,2.721614933420824e-08,2.7234587918201214e-08,2.7225050658330474e-08
5.213701248168945,2.7195042662242486e-08,2.721614933420824e-08,2.720536684819308e-08
5.212204456329346,2.7185658169059934e-08,2.7195042662242486e-08,2.7190008466959625e-08
5.211591720581055,2.71679247987322e-08,2.7185658169059934e-08,2.7176657368954693e-08
5.209972858428955,2.71564957188275e-08,2.71679247987322e-08,2.716197577967705e-08
5.207780838012695,2.71347602165406e-08,2.71564957188275e-08,2.7145372172299176e-08
5.2061991691589355,2.7114092304714177e-08,2.71347602165406e-08,2.7124247736765028e-08
5.20488977432251,2.7106274558263976e-08,2.7114092304714177e-08,2.7109898326216353e-08
5.20274543762207,2.708692470321239e-08,2.7106274558263976e-08,2.7096259458403438e-08
5.201925754547119,2.7073586039705333e-08,2.708692470321239e-08,2.7080004016966086e-08
5.199007511138916,2.7051864748273147e-08,2.7073586039705333e-08,2.70623132792025e-08
5.198358058929443,2.7034829486183298e-08,2.7051864748273147e-08,2.7043125072623297e-08
5.1959147453308105,2.7015847336997467e-08,2.7034829486183298e-08,2.7024997351077218e-08
5.19495964050293,2.7000691460443704e-08,2.7015847336997467e-08,2.7008026037833588e-08
5.193359375,2.6986983314714053e-08,2.7000691460443704e-08,2.699353984780828e-08
5.191593170166016,2.696800649459874e-08,2.6986983314714053e-08,2.6977208023026833e-08
5.1898322105407715,2.694890177679099e-08,2.696800649459874e-08,2.6958183241276856e-08
5.188699245452881,2.6932500674092807e-08,2.694890177679099e-08,2.694051559615218e-08
5.186854839324951,2.6920428553012243e-08,2.6932500674092807e-08,2.6926148422035112e-08
5.186060428619385,2.690592459941854e-08,2.6920428553012243e-08,2.691297673607096e-08
5.18394136428833,2.6886947779303227e-08,2.690592459941854e-08,2.689617950579759e-08
5.182873725891113,2.6874584335701002e-08,2.6886947779303227e-08,2.6880535131112993e-08
5.1811933517456055,2.6858643309424224e-08,2.6874584335701002e-08,2.686635447446406e-08
5.178618431091309,2.6833856026087233e-08,2.6858643309424224e-08,2.684595301616355e-08
5.177858829498291,2.6822128518233512e-08,2.6833856026087233e-08,2.6827770227555447e-08
5.177170276641846,2.6812948306087492e-08,2.6822128518233512e-08,2.6817353671049204e-08
5.1751227378845215,2.6795930807566037e-08,2.6812948306087492e-08,2.6804176656014533e-08
5.1732683181762695,2.677782440230203e-08,2.6795930807566037e-08,2.678659427601815e-08
5.172257900238037,2.6768216088157715e-08,2.677782440230203e-08,2.6772720929102434e-08
5.1701483726501465,2.6744157111124878e-08,2.6768216088157715e-08,2.6755927251542744e-08
5.167836666107178,2.6727455804120837e-08,2.6744157111124878e-08,2.673541388276135e-08
5.167423725128174,2.671379206731217e-08,2.6727455804120837e-08,2.6720407220182096e-08
5.166132926940918,2.6704338296212882e-08,2.671379206731217e-08,2.6708775635597704e-08
5.164958477020264,2.6691438392845157e-08,2.6704338296212882e-08,2.6697613009218912e-08
5.162940502166748,2.6677405173813895e-08,2.6691438392845157e-08,2.6684018550326982e-08
5.1610846519470215,2.666035925358301e-08,2.6677405173813895e-08,2.6668438124488603e-08
5.158693313598633,2.6634289440607972e-08,2.666035925358301e-08,2.6646905126881393e-08
5.156057357788086,2.6602966940458828e-08,2.6634289440607972e-08,2.6618284465484976e-08
5.155418872833252,2.65948187916365e-08,2.6602966940458828e-08,2.6598582891779188e-08
5.154619216918945,2.6590299739837064e-08,2.65948187916365e-08,2.659217912537315e-08
5.153891086578369,2.6586093326841365e-08,2.6590299739837064e-08,2.6587754220486204e-08
5.153789520263672,2.6574472400398008e-08,2.6586093326841365e-08,2.658003950273269e-08
5.150713920593262,2.655322717259878e-08,2.6574472400398008e-08,2.6563407473645384e-08
5.148806571960449,2.6528713448215058e-08,2.655322717259878e-08,2.6540618591752718e-08
5.147769451141357,2.6510306838645192e-08,2.6528713448215058e-08,2.6519305862393594e-08
5.14662504196167,2.6495790450553613e-08,2.6510306838645192e-08,2.6502895877911214e-08
5.145875453948975,2.649198371784678e-08,2.6495790450553613e-08,2.6493660598703173e-08
5.144556045532227,2.6475204251141804e-08,2.649198371784678e-08,2.6483427006951388e-08
5.14343786239624,2.646505592451831e-08,2.6475204251141804e-08,2.646993912946982e-08
5.140580177307129,2.64388475557098e-08,2.646505592451831e-08,2.645169772108602e-08
5.139080047607422,2.6425109211913878e-08,2.64388475557098e-08,2.6431694166717534e-08
5.137768268585205,2.6406226538711053e-08,2.6425109211913878e-08,2.6415484910558007e-08
5.135662078857422,2.6386222984342567e-08,2.6406226538711053e-08,2.6396010710527662e-08
5.134692668914795,2.637803930838345e-08,2.6386222984342567e-08,2.638188512094075e-08
5.133297920227051,2.63658641586062e-08,2.637803930838345e-08,2.6371663963686842e-08
5.130837917327881,2.634270579449094e-08,2.63658641586062e-08,2.635395546235486e-08
5.130844593048096,2.633417217623446e-08,2.634270579449094e-08,2.6338275560533475e-08
5.129454612731934,2.6320417845226984e-08,2.633417217623446e-08,2.632712181593888e-08
5.127604961395264,2.629999329428756e-08,2.6320417845226984e-08,2.6310058132139602e-08
5.125725269317627,2.6285940535331065e-08,2.629999329428756e-08,2.6292720889387056e-08
5.124709606170654,2.6271555597645602e-08,2.6285940535331065e-08,2.627857753623175e-08
5.122682094573975,2.626051376353189e-08,2.6271555597645602e-08,2.6265679409220866e-08
5.122262001037598,2.624492978497983e-08,2.626051376353189e-08,2.6252580553887128e-08
5.119838714599609,2.6229603378169486e-08,2.624492978497983e-08,2.6236943284629888e-08
5.118518352508545,2.6209374226482396e-08,2.6229603378169486e-08,2.6219293403073607e-08
5.117273807525635,2.6198675229238688e-08,2.6209374226482396e-08,2.620379113693616e-08
5.117001533508301,2.6189566071366244e-08,2.6198675229238688e-08,2.6194008739821584e-08
5.114279747009277,2.6166450339815128e-08,2.6189566071366244e-08,2.6177803036375735e-08
5.112943172454834,2.615151828422313e-08,2.6166450339815128e-08,2.615880489997835e-08
5.112534523010254,2.6149521659135644e-08,2.615151828422313e-08,2.61502997034313e-08
5.110555171966553,2.6129931995910738e-08,2.6149521659135644e-08,2.613949234842039e-08
5.108352184295654,2.6109304940291622e-08,2.6129931995910738e-08,2.6119346685504752e-08
5.106282711029053,2.6090658522548438e-08,2.6109304940291622e-08,2.6099662875367358e-08
5.105494022369385,2.6073522008118744e-08,2.6090658522548438e-08,2.608194549225118e-08
5.103673934936523,2.606011761940863e-08,2.6073522008118744e-08,2.606657645287669e-08
5.102581024169922,2.60494221748786e-08,2.606011761940863e-08,2.605451854265084e-08
5.1005706787109375,2.603476545459671e-08,2.60494221748786e-08,2.6041728773407158e-08
5.09943151473999,2.60200447854686e-08,2.603476545459671e-08,2.6027098698477857e-08
5.099725246429443,2.601574422556041e-08,2.60200447854686e-08,2.601773019250686e-08
5.098005294799805,2.6002261677149363e-08,2.601574422556041e-08,2.600875959046789e-08
5.096099376678467,2.598402382147924e-08,2.6002261677149363e-08,2.5992875407609972e-08
5.0935516357421875,2.5964496330743714e-08,2.598402382147924e-08,2.597386838942839e-08
5.09171199798584,2.594261871990966e-08,2.5964496330743714e-08,2.595322534659772e-08
5.089930057525635,2.592197567707899e-08,2.594261871990966e-08,2.593201386957844e-08
5.088864803314209,2.591356462744443e-08,2.592197567707899e-08,2.5917440638068e-08
5.087695121765137,2.5897236355376663e-08,2.591356462744443e-08,2.590515535416671e-08
5.086334705352783,2.5883389653813538e-08,2.5897236355376663e-08,2.5890068755529683e-08
5.085731506347656,2.5879549170326754e-08,2.5883389653813538e-08,2.5881181642262163e-08
5.084885597229004,2.586561365092166e-08,2.5879549170326754e-08,2.587239578133449e-08
5.0832037925720215,2.5847315399118997e-08,2.586561365092166e-08,2.5856301988369523e-08
5.081705570220947,2.5831898398109843e-08,2.5847315399118997e-08,2.5839447914677294e-08
5.079943656921387,2.5819305804475334e-08,2.5831898398109843e-08,2.5825340088658777e-08
5.0785417556762695,2.5803363001841717e-08,2.5819305804475334e-08,2.5811104364947823e-08
5.076949119567871,2.5789191226976982e-08,2.5803363001841717e-08,2.57960088845266e-08
5.075756549835205,2.5781247359191184e-08,2.5789191226976982e-08,2.578487112714356e-08
5.074042320251465,2.576310187407671e-08,2.5781247359191184e-08,2.577183977336972e-08
5.071413040161133,2.5744721909859436e-08,2.576310187407671e-08,2.575341540023146e-08
5.070345878601074,2.572320312310694e-08,2.5744721909859436e-08,2.5733672970318366e-08
5.069450855255127,2.5711337059419748e-08,2.572320312310694e-08,2.5717035612160544e-08
5.069222927093506,2.5706334838559997e-08,2.5711337059419748e-08,2.5708654760592253e-08
5.067337989807129,2.569137080854489e-08,2.5706334838559997e-08,2.569858992274021e-08
5.065521240234375,2.567632151340149e-08,2.569137080854489e-08,2.56835175349579e-08
5.064309120178223,2.5661075042648918e-08,2.567632151340149e-08,2.5668427383607195e-08
5.063241958618164,2.565176693281046e-08,2.5661075042648918e-08,2.565612078342383e-08
5.062194347381592,2.5635962686010316e-08,2.565176693281046e-08,2.5643664969265956e-08
5.0617594718933105,2.5629692146367233e-08,2.5635962686010316e-08,2.563266576771639e-08
5.0589070320129395,2.5608130727050593e-08,2.5629692146367233e-08,2.5618604126975697e-08
5.0568766593933105,2.5591214480868985e-08,2.5608130727050593e-08,2.5599295128131416e-08
5.055304050445557,2.557630196520222e-08,2.5591214480868985e-08,2.5583361207281996e-08
5.054095268249512,2.5562298944237227e-08,2.557630196520222e-08,2.5568938966102905e-08
5.052324295043945,2.5546068371795627e-08,2.5562298944237227e-08,2.555378841861966e-08
5.05015754699707,2.55341241484075e-08,2.5546068371795627e-08,2.5539506509630883e-08
5.049213409423828,2.551611366641282e-08,2.55341241484075e-08,2.5524695246303963e-08
5.048314571380615,2.5507031153892967e-08,2.551611366641282e-08,2.5511148749046697e-08
5.04799222946167,2.5495037192513337e-08,2.5507031153892967e-08,2.5500781930531957e-08
5.047855854034424,2.549058208956012e-08,2.5495037192513337e-08,2.5492617794498074e-08
5.045841693878174,2.547512778505734e-08,2.549058208956012e-08,2.5482567167500747e-08
5.04342794418335,2.545441901702361e-08,2.547512778505734e-08,2.5464412800602076e-08
5.040167808532715,2.5422693283871922e-08,2.545441901702361e-08,2.5438168904656777e-08
5.039846420288086,2.541864319027809e-08,2.5422693283871922e-08,2.542030230756609e-08
5.0389204025268555,2.541002430689332e-08,2.541864319027809e-08,2.5413953608222073e-08
5.037511825561523,2.5392029812110195e-08,2.541002430689332e-08,2.540071974976854e-08
5.037278652191162,2.5389905289330272e-08,2.5392029812110195e-08,2.5390658464630178e-08
5.036311149597168,2.5374383483267593e-08,2.5389905289330272e-08,2.538194721068976e-08
5.034252166748047,2.5358232846883766e-08,2.5374383483267593e-08,2.5366020395267697e-08
5.033614158630371,2.534699206080404e-08,2.5358232846883766e-08,2.5352420607305248e-08
5.031680107116699,2.533215237576769e-08,2.534699206080404e-08,2.5339288001191562e-08
5.029541969299316,2.5307567597110392e-08,2.533215237576769e-08,2.5319634389120438e-08
5.0293169021606445,2.5303464212811377e-08,2.5307567597110392e-08,2.5305329387492748e-08
5.027219295501709,2.5284428772920364e-08,2.5303464212811377e-08,2.5293717342833588e-08
5.026014804840088,2.5272042236679226e-08,2.5284428772920364e-08,2.527801257201645e-08
5.024664402008057,2.5262858471819527e-08,2.5272042236679226e-08,2.526714126815932e-08
5.023527145385742,2.5245508794569105e-08,2.5262858471819527e-08,2.525399089847724e-08
5.0221476554870605,2.5233164890892112e-08,2.5245508794569105e-08,2.5239113909947264e-08
5.020345687866211,2.5217882893002752e-08,2.5233164890892112e-08,2.5225244115745227e-08
5.019087791442871,2.5199742736958797e-08,2.5217882893002752e-08,2.5208642284724192e-08
5.018091678619385,2.5190097119320853e-08,2.5199742736958797e-08,2.5194744068812724e-08
5.016800880432129,2.5179961227195236e-08,2.5190097119320853e-08,2.5184796470512083e-08
5.014941692352295,2.5163622296986432e-08,2.5179961227195236e-08,2.5171512874067048e-08
5.014066219329834,2.514885366622366e-08,2.5163622296986432e-08,2.51560781094895e-08
5.012106418609619,2.514111407947439e-08,2.514885366622366e-08,2.514458685709542e-08
5.0110955238342285,2.5123563673901117e-08,2.514111407947439e-08,2.51320884103734e-08
5.010273456573486,2.5113763513218146e-08,2.5123563673901117e-08,2.5118445989846805e-08
5.009594917297363,2.510442342895658e-08,2.5113763513218146e-08,2.510892649354446e-08
5.008510112762451,2.5092880662214156e-08,2.510442342895658e-08,2.509849750254034e-08
5.006862163543701,2.5080513665898252e-08,2.5092880662214156e-08,2.5086460908596564e-08
5.0058441162109375,2.5068711551057277e-08,2.5080513665898252e-08,2.5074408327441233e-08
5.003686428070068,2.504933149793942e-08,2.5068711551057277e-08,2.5058771058183993e-08
5.003024578094482,2.503718832258528e-08,2.504933149793942e-08,2.5043121354428877e-08
5.001274585723877,2.5021414273851406e-08,2.503718832258528e-08,2.502912721524808e-08
5.000529766082764,2.5016445803771603e-08,2.5021414273851406e-08,2.501870710602816e-08
4.998560905456543,2.4996129610599382e-08,2.5016445803771603e-08,2.5006075432543184e-08
4.997958183288574,2.49869511748102e-08,2.4996129610599382e-08,2.4991392066908702e-08
4.997016906738281,2.4975502554980267e-08,2.49869511748102e-08,2.498111939530645e-08
4.994102478027344,2.4958024980037408e-08,2.4975502554980267e-08,2.4966421818817253e-08
4.992829322814941,2.49486244996433e-08,2.4958024980037408e-08,2.4952917954124132e-08
4.991377353668213,2.493097284173018e-08,2.49486244996433e-08,2.4939453169281478e-08
4.989770889282227,2.4912273133281815e-08,2.493097284173018e-08,2.4921330776805917e-08
4.988336563110352,2.490056161263965e-08,2.4912273133281815e-08,2.4906073647912308e-08
4.987502098083496,2.488865469274515e-08,2.490056161263965e-08,2.489433725827439e-08
4.9866943359375,2.487772121639864e-08,2.488865469274515e-08,2.4882973903572747e-08
4.984975337982178,2.486317640659763e-08,2.487772121639864e-08,2.4870182357972226e-08
4.983003616333008,2.4844085899644597e-08,2.486317640659763e-08,2.4853353153275748e-08
4.983071804046631,2.4843709311994644e-08,2.4844085899644597e-08,2.4843641810434747e-08
4.980170726776123,2.4819501120987297e-08,2.4843709311994644e-08,2.483125172147993e-08
4.978596210479736,2.4804077014550785e-08,2.4819501120987297e-08,2.4811431131865902e-08
4.977484703063965,2.478868843525106e-08,2.4804077014550785e-08,2.4796111830482914e-08
4.9749979972839355,2.4775577145419447e-08,2.478868843525106e-08,2.4781627416814445e-08
4.974712371826172,2.4767059514374523e-08,2.4775577145419447e-08,2.4770928419570737e-08
4.973901271820068,2.4763117778547894e-08,2.4767059514374523e-08,2.476461524736351e-08
4.973382949829102,2.475483640296261e-08,2.4763117778547894e-08,2.475856675232535e-08
4.973067283630371,2.474699201115982e-08,2.475483640296261e-08,2.47505980155438e-08
4.969144821166992,2.4714420732152576e-08,2.474699201115982e-08,2.473025517701899e-08
4.968939781188965,2.4702249135089005e-08,2.4714420732152576e-08,2.4708093349090632e-08
4.967349529266357,2.4685343547048433e-08,2.4702249135089005e-08,2.4693576960999053e-08
4.9670209884643555,2.4680630872353504e-08,2.4685343547048433e-08,2.4682798027697572e-08
4.966488838195801,2.4675909315874378e-08,2.4680630872353504e-08,2.467806936579109e-08
4.965196132659912,2.4662675457420846e-08,2.4675909315874378e-08,2.4669098763752118e-08
4.963459014892578,2.464975423777105e-08,2.4662675457420846e-08,2.4655934183215322e-08
4.962331771850586,2.4632477391151042e-08,2.464975423777105e-08,2.464095771870234e-08
4.961421966552734,2.4624235095416225e-08,2.4632477391151042e-08,2.4628182160313372e-08
4.9597625732421875,2.4614188021132577e-08,2.4624235095416225e-08,2.4618907801254863e-08
4.957263469696045,2.4590917746536434e-08,2.4614188021132577e-08,2.460221537603502e-08
4.957123756408691,2.4587830438349556e-08,2.4590917746536434e-08,2.4589073888137136e-08
4.9553608894348145,2.4563362899243657e-08,2.4587830438349556e-08,2.457543502032422e-08
4.954738140106201,2.455893621799987e-08,2.4563362899243657e-08,2.456095593572627e-08
4.953852653503418,2.4549631660875093e-08,2.455893621799987e-08,2.4554100974683024e-08
4.9522929191589355,2.4535314224749527e-08,2.4549631660875093e-08,2.45422651090621e-08
4.950467586517334,2.4520057095855918e-08,2.4535314224749527e-08,2.4527420094955232e-08
4.9495649337768555,2.4512335272675045e-08,2.4520057095855918e-08,2.451590752627908e-08
4.948191165924072,2.4498731931998918e-08,2.4512335272675045e-08,2.450524405617216e-08
4.946922779083252,2.4487343708301523e-08,2.4498731931998918e-08,2.4492724293168067e-08
4.946436405181885,2.448009439603993e-08,2.4487343708301523e-08,2.4483455263180076e-08
4.944819927215576,2.4461577652346023e-08,2.448009439603993e-08,2.447062286137225e-08
4.942903995513916,2.4443020052444808e-08,2.4461577652346023e-08,2.445207769596891e-08
4.941689491271973,2.443113622518922e-08,2.4443020052444808e-08,2.443685609421209e-08
4.940430641174316,2.4418000066361856e-08,2.443113622518922e-08,2.442435942384691e-08
4.9394001960754395,2.4408290499877694e-08,2.4418000066361856e-08,2.441292679122853e-08
4.938201904296875,2.4394848807673952e-08,2.4408290499877694e-08,2.4401384024486106e-08
4.936515808105469,2.4385119701264557e-08,2.4394848807673952e-08,2.4389656516632385e-08
4.934854984283447,2.4368063122892636e-08,2.4385119701264557e-08,2.4376276996918023e-08
4.93491268157959,2.43610642769454e-08,2.4368063122892636e-08,2.436440560416031e-08
4.934004783630371,2.4353916217023652e-08,2.43610642769454e-08,2.435729484773219e-08
4.9319167137146,2.4339485094060365e-08,2.4353916217023652e-08,2.4346377358597238e-08
4.9314494132995605,2.4328826953023963e-08,2.4339485094060365e-08,2.433395707157615e-08
4.92972993850708,2.4313504098927297e-08,2.4328826953023963e-08,2.432093282322967e-08
4.928429126739502,2.4299296796925773e-08,2.4313504098927297e-08,2.4306196166890004e-08
4.926573276519775,2.428233081275266e-08,2.4299296796925773e-08,2.4290581990271676e-08
4.924576282501221,2.4269583676073125e-08,2.428233081275266e-08,2.427558243311978e-08
4.924060344696045,2.425967693397979e-08,2.4269583676073125e-08,2.426435585789477e-08
4.923102378845215,2.42517064208414e-08,2.425967693397979e-08,2.425538703221264e-08
4.9226531982421875,2.4241510132583244e-08,2.42517064208414e-08,2.4246421759244186e-08
4.921931743621826,2.423509215532249e-08,2.4241510132583244e-08,2.4238101303808435e-08
4.920732021331787,2.422469869145516e-08,2.423509215532249e-08,2.4229665385178123e-08
4.918878078460693,2.420533107283518e-08,2.422469869145516e-08,2.421480616021654e-08
4.9174933433532715,2.4192349457052842e-08,2.420533107283518e-08,2.4198619996695925e-08
4.915974140167236,2.4178222091109092e-08,2.4192349457052842e-08,2.4185048630442907e-08
4.914813041687012,2.4164700462847577e-08,2.4178222091109092e-08,2.417126765408284e-08
4.914258003234863,2.4156449285328563e-08,2.4164700462847577e-08,2.4160438982789856e-08
4.913675308227539,2.4152052802151047e-08,2.4156449285328563e-08,2.4154088507089e-08
4.912248134613037,2.413883848362275e-08,2.4152052802151047e-08,2.41452653426677e-08
4.9112114906311035,2.412968314047248e-08,2.413883848362275e-08,2.4134060083724762e-08
4.909355640411377,2.4113074204024088e-08,2.412968314047248e-08,2.4121142416788643e-08
4.907907962799072,2.410471822145155e-08,2.4113074204024088e-08,2.41085391650131e-08
4.906858921051025,2.4093091965937674e-08,2.410471822145155e-08,2.4098575579500903e-08
4.904867649078369,2.4076358684510524e-08,2.4093091965937674e-08,2.408433630307627e-08
4.902712821960449,2.405350230105796e-08,2.4076358684510524e-08,2.4064576109594782e-08
4.903059005737305,2.4045496260782784e-08,2.405350230105796e-08,2.404938470590423e-08
4.901399612426758,2.4035623269469397e-08,2.4045496260782784e-08,2.4040311075168574e-08
4.900217533111572,2.4024839007097398e-08,2.4035623269469397e-08,2.4029965572935907e-08
4.901111602783203,2.4026528322451668e-08,2.4024839007097398e-08,2.4025567313401552e-08
4.8988518714904785,2.4006634902207225e-08,2.4026528322451668e-08,2.4016415522964962e-08
4.898137092590332,2.4000527787393366e-08,2.4006634902207225e-08,2.4003398380045837e-08
4.897241115570068,2.3990338604562567e-08,2.4000527787393366e-08,2.399527865293294e-08
4.894756317138672,2.3972599905164316e-08,2.3990338604562567e-08,2.398117615598494e-08
4.8943047523498535,2.3965792905755734e-08,2.3972599905164316e-08,2.3968954820929866e-08
4.892698287963867,2.3950148531071136e-08,2.3965792905755734e-08,2.3957726469348017e-08
4.891286849975586,2.393428744085213e-08,2.3950148531071136e-08,2.394201636946036e-08
4.8901238441467285,2.3922613223703593e-08,2.393428744085213e-08,2.3928254933025528e-08
4.88924503326416,2.39169057891786e-08,2.3922613223703593e-08,2.3919504599234642e-08
4.888133525848389,2.3905606383323175e-08,2.39169057891786e-08,2.391101006082863e-08
4.8870768547058105,2.3897644751968983e-08,2.3905606383323175e-08,2.39013289160539e-08
4.885947227478027,2.3882025246280136e-08,2.3897644751968983e-08,2.3889633382623288e-08
4.883751392364502,2.3865641907150348e-08,2.3882025246280136e-08,2.3873525378803606e-08
4.882776260375977,2.38504416216756e-08,2.3865641907150348e-08,2.3857852582409578e-08
4.881509304046631,2.383658426197144e-08,2.38504416216756e-08,2.3843355734243232e-08
4.880552291870117,2.383104558134619e-08,2.383658426197144e-08,2.3833578666199173e-08
4.879654884338379,2.381741737167431e-08,2.383104558134619e-08,2.3824096473390455e-08
4.878367900848389,2.38059563173465e-08,2.381741737167431e-08,2.3811528748751698e-08
4.8776679039001465,2.380026487003306e-08,2.38059563173465e-08,2.380292940529216e-08
4.875582695007324,2.3782327218668797e-08,2.380026487003306e-08,2.3791063341604968e-08
4.874636173248291,2.3769125334638375e-08,2.3782327218668797e-08,2.3775577062679076e-08
4.873396396636963,2.3759060496786333e-08,2.3769125334638375e-08,2.37639010691737e-08
4.872848987579346,2.3753937483661502e-08,2.3759060496786333e-08,2.3756303590971584e-08
4.872252464294434,2.374829222162589e-08,2.3753937483661502e-08,2.3750915900677683e-08
4.870115280151367,2.3733822018812134e-08,2.374829222162589e-08,2.3740723165133204e-08
4.869246006011963,2.372261320715552e-08,2.3733822018812134e-08,2.372794227767372e-08
4.866983890533447,2.3705496232651058e-08,2.372261320715552e-08,2.3713674579539656e-08
4.866230010986328,2.3691553607818605e-08,2.3705496232651058e-08,2.3698284223883093e-08
4.865269184112549,2.368404494745846e-08,2.3691553607818605e-08,2.3687519501436327e-08
4.864537715911865,2.367465512520539e-08,2.368404494745846e-08,2.3679119109942803e-08
4.86392068862915,2.3667642068403438e-08,2.367465512520539e-08,2.3670938986697365e-08
4.862316608428955,2.365552020933137e-08,2.3667642068403438e-08,2.36612969217731e-08
4.861145496368408,2.3644545876777556e-08,2.365552020933137e-08,2.3649739944175963e-08
4.859607696533203,2.3632189538602688e-08,2.3644545876777556e-08,2.36380195417496e-08
4.858272075653076,2.36153869792588e-08,2.3632189538602688e-08,2.3623520917226415e-08
4.855645179748535,2.359948680918933e-08,2.36153869792588e-08,2.3606965271483205e-08
4.855797290802002,2.3597447551537698e-08,2.359948680918933e-08,2.3598071052788328e-08
4.855885028839111,2.359507433880026e-08,2.3597447551537698e-08,2.359593231915369e-08
4.854274749755859,2.3585455366514907e-08,2.359507433880026e-08,2.3589809217128277e-08
4.853762626647949,2.3572905405444544e-08,2.3585455366514907e-08,2.3578884622565965e-08
4.850950241088867,2.3548771821424452e-08,2.3572905405444544e-08,2.3560472683925582e-08
4.850601673126221,2.3538907711895263e-08,2.3548771821424452e-08,2.3543615057519673e-08
4.8495635986328125,2.3530422055273448e-08,2.3538907711895263e-08,2.3534406423664223e-08
4.8480682373046875,2.352810746231171e-08,2.3530422055273448e-08,2.3528746950773893e-08
4.848522663116455,2.351785965970521e-08,2.352810746231171e-08,2.352277661543667e-08
4.845797061920166,2.35007675541965e-08,2.351785965970521e-08,2.3508906821234632e-08
4.8449296951293945,2.3483098132714986e-08,2.35007675541965e-08,2.3491724121527113e-08
4.843756675720215,2.3475607235923235e-08,2.3483098132714986e-08,2.3479062249975868e-08
4.84391450881958,2.347272065605921e-08,2.3475607235923235e-08,2.347396765856047e-08
4.842035293579102,2.3459381992552153e-08,2.347272065605921e-08,2.3465750231821403e-08
4.842078685760498,2.3453637254533533e-08,2.3459381992552153e-08,2.34563408696431e-08
4.840261459350586,2.3438825991206613e-08,2.3453637254533533e-08,2.344600247283779e-08
4.839279651641846,2.3423950779033476e-08,2.3438825991206613e-08,2.3431272921925483e-08
4.838339805603027,2.3417266348246812e-08,2.3423950779033476e-08,2.342044247427566e-08
4.8374714851379395,2.3407658034102496e-08,2.3417266348246812e-08,2.341232274716276e-08
4.836423397064209,2.33959767115266e-08,2.3407658034102496e-08,2.3401710791404184e-08
4.835609436035156,2.3387855208056862e-08,2.33959767115266e-08,2.3391814707451886e-08
4.833799362182617,2.337329263468746e-08,2.3387855208056862e-08,2.3380408720186097e-08
4.833080291748047,2.336576265804524e-08,2.337329263468746e-08,2.3369375767856582e-08
4.832334041595459,2.3357342726626484e-08,2.336576265804524e-08,2.3361426571000266e-08
4.831396102905273,2.335022131205733e-08,2.3357342726626484e-08,2.3353614153620583e-08
4.829305171966553,2.3333743826015052e-08,2.335022131205733e-08,2.3341733879078674e-08
4.828693389892578,2.3323940112618402e-08,2.3333743826015052e-08,2.3328677656309083e-08
4.827037334442139,2.331005433120481e-08,2.3323940112618402e-08,2.3316786723626137e-08
4.825944423675537,2.3297186402260195e-08,2.331005433120481e-08,2.3303460494616957e-08
4.82463264465332,2.328861548051009e-08,2.3297186402260195e-08,2.3292653139606045e-08
4.823685646057129,2.327596249074304e-08,2.328861548051009e-08,2.3282115790834723e-08
4.823184013366699,2.3275504190678475e-08,2.327596249074304e-08,2.3275466887184848e-08
4.822089195251465,2.3260433579253004e-08,2.3275504190678475e-08,2.3267798354709157e-08
4.821226596832275,2.3255125825016876e-08,2.3260433579253004e-08,2.325754522303214e-08
4.819765567779541,2.3241653934746864e-08,2.3255125825016876e-08,2.3248141189924354e-08
4.819493770599365,2.323903025569507e-08,2.3241653934746864e-08,2.324009429344187e-08
4.818902015686035,2.322866343718033e-08,2.323903025569507e-08,2.323369940882003e-08
4.816127300262451,2.3209789645761703e-08,2.322866343718033e-08,2.3218907685418344e-08
4.815038681030273,2.3207000765523844e-08,2.3209789645761703e-08,2.3207912036582456e-08
4.8146891593933105,2.3199394405537532e-08,2.3207000765523844e-08,2.320280501066918e-08
4.811856269836426,2.317037228749541e-08,2.3199394405537532e-08,2.3184524522434913e-08
4.810670852661133,2.3162902706985733e-08,2.317037228749541e-08,2.316619784892282e-08
4.809753894805908,2.3147947558754822e-08,2.3162902706985733e-08,2.315511693495864e-08
4.808817386627197,2.3134663962309787e-08,2.3147947558754822e-08,2.3141090821354737e-08
4.809347152709961,2.3138488458585016e-08,2.3134663962309787e-08,2.3136388804800845e-08
4.808185577392578,2.3124600900814585e-08,2.3138488458585016e-08,2.3131415005650524e-08
4.805249214172363,2.3110883873300736e-08,2.3124600900814585e-08,2.311729829784781e-08
4.804795742034912,2.3099431700757123e-08,2.3110883873300736e-08,2.3104867352685687e-08
4.804441452026367,2.3092496803656104e-08,2.3099431700757123e-08,2.3095751089385885e-08
4.803809642791748,2.3089333112125132e-08,2.3092496803656104e-08,2.309063873440209e-08
4.802453994750977,2.3079786970470195e-08,2.3089333112125132e-08,2.3084208322643462e-08
4.800868988037109,2.3059110176859576e-08,2.3079786970470195e-08,2.3069212318205246e-08
4.799167156219482,2.3042641572601497e-08,2.3059110176859576e-08,2.3050644060162995e-08
4.798328876495361,2.303471902109777e-08,2.3042641572601497e-08,2.3038445817746833e-08
4.797006130218506,2.302287605004949e-08,2.303471902109777e-08,2.3028544404724016e-08
4.797003746032715,2.3020644945859203e-08,2.302287605004949e-08,2.3021556216917816e-08
4.79647159576416,2.3013740246824455e-08,2.3020644945859203e-08,2.3017026506977345e-08
4.795738697052002,2.3007320493206862e-08,2.3013740246824455e-08,2.301035095797488e-08
4.794097900390625,2.2991297754515472e-08,2.3007320493206862e-08,2.2999135040890906e-08
4.793242931365967,2.298060763905596e-08,2.2991297754515472e-08,2.2985833680877477e-08
4.792856216430664,2.2976447411338086e-08,2.298060763905596e-08,2.297841916742982e-08
4.79156494140625,2.296533097023712e-08,2.2976447411338086e-08,2.297075241131097e-08
4.789304256439209,2.294912881950495e-08,2.296533097023712e-08,2.295697321130774e-08
4.789027690887451,2.293967504840566e-08,2.294912881950495e-08,2.294429535254494e-08
4.788266658782959,2.293437972866741e-08,2.293967504840566e-08,2.2936877286383606e-08
4.787570476531982,2.2927345355583384e-08,2.293437972866741e-08,2.2930720433578244e-08
4.786539554595947,2.2916211150914023e-08,2.2927345355583384e-08,2.2921662790054143e-08
4.785405158996582,2.2909784291869073e-08,2.2916211150914023e-08,2.291278633492766e-08
4.784061908721924,2.2896475826428286e-08,2.2909784291869073e-08,2.2902927554468988e-08
4.782842636108398,2.288444100884135e-08,2.2896475826428286e-08,2.2890263906560904e-08
4.783030033111572,2.2887089556888895e-08,2.288444100884135e-08,2.2885553008222814e-08
4.781674861907959,2.2872047367172854e-08,2.2887089556888895e-08,2.2879399708131132e-08
4.780527591705322,2.2862007398316564e-08,2.2872047367172854e-08,2.2866839088919733e-08
4.779417991638184,2.2852979952858732e-08,2.2862007398316564e-08,2.2857271630982723e-08
4.77760648727417,2.284072664338055e-08,2.2852979952858732e-08,2.2846519343033833e-08
4.776426315307617,2.282567557188031e-08,2.284072664338055e-08,2.2832949753137655e-08
4.775486469268799,2.2816774247758076e-08,2.282567557188031e-08,2.282097177896958e-08
4.774860382080078,2.2807835620142214e-08,2.2816774247758076e-08,2.281211664012517e-08
4.773711681365967,2.2797429721777007e-08,2.2807835620142214e-08,2.2802431942636758e-08
4.773115634918213,2.2792749021505188e-08,2.2797429721777007e-08,2.2794866438857753e-08
4.771764278411865,2.2781383890446705e-08,2.2792749021505188e-08,2.2786810660591073e-08
4.770676612854004,2.2768169571918406e-08,2.2781383890446705e-08,2.277458222010864e-08
4.7704176902771,2.2764645279949036e-08,2.2768169571918406e-08,2.276623689567714e-08
4.769711017608643,2.2761415863215007e-08,2.2764645279949036e-08,2.2762783657981345e-08
4.768447399139404,2.2745197725271282e-08,2.2761415863215007e-08,2.2753148698484438e-08
4.766672134399414,2.2735774152238264e-08,2.2745197725271282e-08,2.2740163529988422e-08
4.765110969543457,2.2720074710491645e-08,2.2735774152238264e-08,2.2727618897988577e-08
4.764410495758057,2.27160601440346e-08,2.2720074710491645e-08,2.2717705050467885e-08
4.7636942863464355,2.270149224159468e-08,2.27160601440346e-08,2.2708583458097564e-08
4.762688636779785,2.2695491708191184e-08,2.270149224159468e-08,2.2698220192296503e-08
4.762684345245361,2.2692388412792752e-08,2.2695491708191184e-08,2.2693736667633857e-08
4.760860443115234,2.2675976651953533e-08,2.2692388412792752e-08,2.268395604687612e-08
4.759639739990234,2.2668977806006296e-08,2.2675976651953533e-08,2.2672150379321465e-08
4.758942127227783,2.2662133503104087e-08,2.2668977806006296e-08,2.266523324578884e-08
4.7580413818359375,2.2650818110037108e-08,2.2662133503104087e-08,2.2656212905758366e-08
4.757970809936523,2.264837917209661e-08,2.2650818110037108e-08,2.2649375708283515e-08
4.75730037689209,2.26385772350568e-08,2.264837917209661e-08,2.2643330765959035e-08
4.755427837371826,2.2622206330424888e-08,2.26385772350568e-08,2.2630210594343225e-08
4.754121780395508,2.2613033223706225e-08,2.2622206330424888e-08,2.261736753439436e-08
4.754405975341797,2.2611605032807347e-08,2.2613033223706225e-08,2.261215925614124e-08
4.752937316894531,2.2599563109793053e-08,2.2611605032807347e-08,2.260538067844209e-08
4.751122951507568,2.2580906033908832e-08,2.2599563109793053e-08,2.25900613770591e-08
4.750486850738525,2.2574379698880875e-08,2.2580906033908832e-08,2.2577481217922468e-08
4.749281883239746,2.2567576252185972e-08,2.2574379698880875e-08,2.2570713298364353e-08
4.748384475708008,2.2553965806082488e-08,2.2567576252185972e-08,2.256061826244604e-08
4.747491836547852,2.2544163869042677e-08,2.2553965806082488e-08,2.2548942268940664e-08
4.746042251586914,2.25332001946299e-08,2.2544163869042677e-08,2.253849729072499e-08
4.745277404785156,2.2530254994990173e-08,2.25332001946299e-08,2.253144693042941e-08
4.744304656982422,2.25172627210668e-08,2.2530254994990173e-08,2.2523561682419313e-08
4.743398189544678,2.251053388135915e-08,2.25172627210668e-08,2.2513660269396496e-08
4.742958068847656,2.2503883201352437e-08,2.251053388135915e-08,2.2507025576601336e-08
4.741211414337158,2.248930464077148e-08,2.2503883201352437e-08,2.2496365659208095e-08
4.739319324493408,2.2473795269206676e-08,2.248930464077148e-08,2.2481266626073193e-08
4.739648818969727,2.2469379246103927e-08,2.2473795269206676e-08,2.247147357081758e-08
4.738156795501709,2.246193275823316e-08,2.2469379246103927e-08,2.2465393101356312e-08
4.737949848175049,2.2456937642800767e-08,2.246193275823316e-08,2.245923980126463e-08
4.73659610748291,2.2441160041353214e-08,2.2456937642800767e-08,2.2448917391670875e-08
4.735391139984131,2.2434164748119656e-08,2.2441160041353214e-08,2.2437433244704152e-08
4.734286785125732,2.242692787035594e-08,2.2434164748119656e-08,2.243024610493194e-08
4.732916831970215,2.241534602376305e-08,2.242692787035594e-08,2.2420804768330527e-08
4.7312750816345215,2.240003382780742e-08,2.241534602376305e-08,2.240735241798575e-08
4.72938346862793,2.2385862052942684e-08,2.240003382780742e-08,2.2392526943804114e-08
4.729794025421143,2.238930818521112e-08,2.2385862052942684e-08,2.2387174780647e-08
4.73009729385376,2.239011465121621e-08,2.238930818521112e-08,2.2389347265061588e-08
4.729543209075928,2.237938545590623e-08,2.239011465121621e-08,2.238450846903106e-08
4.7298054695129395,2.238202512216958e-08,2.237938545590623e-08,2.2380460151794068e-08
4.7275543212890625,2.236271257061162e-08,2.238202512216958e-08,2.237207752386894e-08
4.7250542640686035,2.2339303740182004e-08,2.236271257061162e-08,2.2350709727447793e-08
4.723973274230957,2.2330391757918733e-08,2.2339303740182004e-08,2.2334523563927178e-08
4.722710132598877,2.2315045811183154e-08,2.2330391757918733e-08,2.2322469206415008e-08
4.722552299499512,2.2313830783105004e-08,2.2315045811183154e-08,2.2314184278116045e-08
4.722597599029541,2.2319014192362374e-08,2.2313830783105004e-08,2.231606188729529e-08
4.723489761352539,2.2322055315271427e-08,2.2319014192362374e-08,2.2320294945643582e-08
4.721327304840088,2.2306297253749108e-08,2.2322055315271427e-08,2.2313830783105004e-08
4.721036911010742,2.2298602075920826e-08,2.2306297253749108e-08,2.2302215185732166e-08
4.719462871551514,2.228013507021842e-08,2.2298602075920826e-08,2.2289214030024596e-08
4.717411518096924,2.2265634669338397e-08,2.228013507021842e-08,2.2272621080787758e-08
4.718121528625488,2.2268338284447964e-08,2.2265634669338397e-08,2.226681417027976e-08
4.717247009277344,2.2258150877974003e-08,2.2268338284447964e-08,2.2263115795340127e-08
4.714897155761719,2.2237596652985303e-08,2.2258150877974003e-08,2.224770589975833e-08
4.713695049285889,2.2233127339177372e-08,2.2237596652985303e-08,2.2235042251850246e-08
4.714454650878906,2.223401907031075e-08,2.2233127339177372e-08,2.2233393792703282e-08
4.7134928703308105,2.2224000417736534e-08,2.223401907031075e-08,2.2228851648264936e-08
4.713356971740723,2.2223076712180045e-08,2.2224000417736534e-08,2.2223373363772225e-08
4.7111711502075195,2.2204952543347645e-08,2.2223076712180045e-08,2.22137916949805e-08
4.710232734680176,2.2193900051092896e-08,2.2204952543347645e-08,2.219925399060685e-08
4.708579063415527,2.217887029587473e-08,2.2193900051092896e-08,2.2186199544194096e-08
4.708326816558838,2.2177712111215442e-08,2.217887029587473e-08,2.2178079817081198e-08
4.707943439483643,2.2172333302705738e-08,2.2177712111215442e-08,2.2174850400347168e-08
4.706532001495361,2.2160847379382176e-08,2.2172333302705738e-08,2.216637717822323e-08
4.705179214477539,2.214724403870605e-08,2.2160847379382176e-08,2.2153852086148618e-08
4.704955577850342,2.214199490424562e-08,2.214724403870605e-08,2.2144497791032336e-08
4.702740669250488,2.212460969985841e-08,2.214199490424562e-08,2.2133100685550744e-08
4.702202320098877,2.212496319486945e-08,2.212460969985841e-08,2.212446403859758e-08
4.701979160308838,2.2116932285598523e-08,2.212496319486945e-08,2.212075855823059e-08
4.70120906829834,2.2121898979321486e-08,2.2116932285598523e-08,2.211895022696808e-08
4.699906349182129,2.2106345198835697e-08,2.2121898979321486e-08,2.2113731290573924e-08
4.699350357055664,2.2098955554383792e-08,2.2106345198835697e-08,2.210230931609658e-08
4.696897029876709,2.208219740396089e-08,2.2098955554383792e-08,2.2090091533755185e-08
4.695621013641357,2.2065268723281406e-08,2.208219740396089e-08,2.2073360028684874e-08
4.695024013519287,2.2056209303400465e-08,2.2065268723281406e-08,2.2060444138105595e-08
4.69479513168335,2.2049714942795617e-08,2.2056209303400465e-08,2.2052766723845707e-08
4.693977355957031,2.2045671954629142e-08,2.2049714942795617e-08,2.2047416337045433e-08
4.69330358505249,2.204114579740235e-08,2.2045671954629142e-08,2.2043089131784654e-08
4.693338394165039,2.2038969760274085e-08,2.204114579740235e-08,2.2039795766204406e-08
4.692084789276123,2.2028718404953906e-08,2.2038969760274085e-08,2.2033546542843396e-08
4.691290855407715,2.202509818971521e-08,2.2028718404953906e-08,2.2026524604257247e-08
4.688223838806152,2.200107118710548e-08,2.202509818971521e-08,2.2012589084852152e-08
4.687254428863525,2.1984563502996934e-08,2.200107118710548e-08,2.1992493159928017e-08
4.687852382659912,2.1989542631217773e-08,2.1984563502996934e-08,2.198674309283888e-08
4.686511516571045,2.1979229103408215e-08,2.1989542631217773e-08,2.1984025266874596e-08
4.687833786010742,2.1984916998007975e-08,2.1979229103408215e-08,2.1981865216957885e-08
4.685451030731201,2.1963472818242735e-08,2.1984916998007975e-08,2.1973963981736233e-08
4.68524169921875,2.195878323618672e-08,2.1963472818242735e-08,2.1960961049671823e-08
4.6841254234313965,2.194699177948678e-08,2.195878323618672e-08,2.1952750728360115e-08
4.684299945831299,2.194921222553603e-08,2.194699177948678e-08,2.1947952788536895e-08
4.681626319885254,2.192844839044028e-08,2.194921222553603e-08,2.193858072985222e-08
4.681169033050537,2.1926538806837925e-08,2.192844839044028e-08,2.1927192506154825e-08
4.680826663970947,2.191885428715068e-08,2.1926538806837925e-08,2.192249759502829e-08
4.679118633270264,2.1904533298311435e-08,2.191885428715068e-08,2.1911455760914578e-08
4.679094314575195,2.1898198809822134e-08,2.1904533298311435e-08,2.1901268354440617e-08
4.678283214569092,2.189045389400235e-08,2.1898198809822134e-08,2.1894232204999753e-08
4.677472114562988,2.188550496384778e-08,2.189045389400235e-08,2.1887824885880036e-08
4.67730188369751,2.188150460824545e-08,2.188550496384778e-08,2.1883405310063608e-08
4.675982475280762,2.187188208324642e-08,2.188150460824545e-08,2.187653080909513e-08
4.675151348114014,2.1865659505238e-08,2.187188208324642e-08,2.1868572730454616e-08
4.673976898193359,2.1854983600633204e-08,2.1865659505238e-08,2.186011727189907e-08
4.673219680786133,2.1843753472694516e-08,2.1854983600633204e-08,2.1849258402539817e-08
4.672019004821777,2.183698910585008e-08,2.1843753472694516e-08,2.184015990280841e-08
4.670807838439941,2.1825901086458543e-08,2.183698910585008e-08,2.1831228380619905e-08
4.6712541580200195,2.1829919205629267e-08,2.1825901086458543e-08,2.1827696983223177e-08
4.670547962188721,2.182010305773474e-08,2.1829919205629267e-08,2.182487079949169e-08
4.669424057006836,2.181409364254705e-08,2.182010305773474e-08,2.1816855877432317e-08
4.66761589050293,2.18040554500476e-08,2.181409364254705e-08,2.180867397783004e-08
4.66702127456665,2.1793235660538812e-08,2.18040554500476e-08,2.1798365779091e-08
4.665327548980713,2.1776493497327465e-08,2.1793235660538812e-08,2.1784606119013006e-08
4.664511680603027,2.1765865554357333e-08,2.1776493497327465e-08,2.1770990343839003e-08
4.6645636558532715,2.1763641555594404e-08,2.1765865554357333e-08,2.176462743364027e-08
4.66385555267334,2.1760474311349753e-08,2.1763641555594404e-08,2.1761852764257128e-08
4.66272497177124,2.1748068235183382e-08,2.1760474311349753e-08,2.1754107848437343e-08
4.662400245666504,2.174307134339415e-08,2.1748068235183382e-08,2.1745453437915785e-08
4.66141939163208,2.1736664024274432e-08,2.174307134339415e-08,2.1739687383615092e-08
4.659985065460205,2.172733992722442e-08,2.1736664024274432e-08,2.173172752861774e-08
4.658616065979004,2.171650592686092e-08,2.172733992722442e-08,2.1721604070989997e-08
4.658979415893555,2.1714878783996028e-08,2.171650592686092e-08,2.171548985074878e-08
4.658326625823975,2.1714500419989236e-08,2.1714878783996028e-08,2.1714354758728405e-08
4.657299041748047,2.1701296759601973e-08,2.1714500419989236e-08,2.170764723530283e-08
4.654919147491455,2.1686361151296296e-08,2.1701296759601973e-08,2.1693409735235036e-08
4.654950141906738,2.1677681871778987e-08,2.1686361151296296e-08,2.1681810125073753e-08
4.654951095581055,2.168096102650452e-08,2.1677681871778987e-08,2.167903545569061e-08
4.654253005981445,2.167592327850798e-08,2.168096102650452e-08,2.1678122408275158e-08
4.652939319610596,2.1666881622195433e-08,2.167592327850798e-08,2.167100809913336e-08
4.651320457458496,2.1651381132414826e-08,2.1666881622195433e-08,2.165874590787098e-08
4.651031970977783,2.164354739875307e-08,2.1651381132414826e-08,2.1647199588414878e-08
4.64979887008667,2.1626119561801715e-08,2.164354739875307e-08,2.1634704694406537e-08
4.649324893951416,2.1621596957288602e-08,2.1626119561801715e-08,2.16237339145664e-08
4.64805793762207,2.161058176852748e-08,2.1621596957288602e-08,2.161594636618247e-08
4.647790908813477,2.16127826746515e-08,2.161058176852748e-08,2.1611430867096715e-08
4.646690845489502,2.1602128086328776e-08,2.16127826746515e-08,2.160721379595998e-08
4.645763397216797,2.1592470034192957e-08,2.1602128086328776e-08,2.159708145654804e-08
4.644845962524414,2.158126122253634e-08,2.1592470034192957e-08,2.158671108531962e-08
4.64298677444458,2.1569309893720856e-08,2.158126122253634e-08,2.1575006670104813e-08
4.6423420906066895,2.1559916518754108e-08,2.1569309893720856e-08,2.156441425427147e-08
4.642156600952148,2.1558152596412583e-08,2.1559916518754108e-08,2.1558836493795752e-08
4.640925407409668,2.155199751996406e-08,2.1558152596412583e-08,2.155475442577881e-08
4.63958740234375,2.1536401106914127e-08,2.155199751996406e-08,2.1543950623481578e-08
4.638505935668945,2.1525710991454616e-08,2.1536401106914127e-08,2.153082334643841e-08
4.637706279754639,2.1514395598387637e-08,2.1525710991454616e-08,2.1519911186373974e-08
4.637279033660889,2.151394440375043e-08,2.1514395598387637e-08,2.1513947956464108e-08
4.6369242668151855,2.1508093084321445e-08,2.151394440375043e-08,2.1510855319206712e-08
4.637427806854248,2.1511464609602626e-08,2.1508093084321445e-08,2.150964562019908e-08
4.635561466217041,2.1495150548389574e-08,2.1511464609602626e-08,2.1503149483237394e-08
4.634521007537842,2.1491031176879005e-08,2.1495150548389574e-08,2.1492805757361566e-08
4.633054733276367,2.1476367351169756e-08,2.1491031176879005e-08,2.148343725139057e-08
4.632871150970459,2.1473141487149405e-08,2.1476367351169756e-08,2.1474530598197816e-08
4.632399082183838,2.1472615685524943e-08,2.1473141487149405e-08,2.14725641711766e-08
4.631628036499023,2.1459790389144473e-08,2.1472615685524943e-08,2.146602007258025e-08
4.6304779052734375,2.1450997422789442e-08,2.1459790389144473e-08,2.1455168308648354e-08
4.631241798400879,2.14555626598667e-08,2.1450997422789442e-08,2.1453113063785167e-08
4.629008769989014,2.143990052161371e-08,2.14555626598667e-08,2.144744648546748e-08
4.627323150634766,2.1422463802878156e-08,2.143990052161371e-08,2.1430938801358934e-08
4.627280235290527,2.1418225415459347e-08,2.1422463802878156e-08,2.1420193618837402e-08
4.626553535461426,2.141065991168034e-08,2.1418225415459347e-08,2.141431032498531e-08
4.62570858001709,2.1404629180210577e-08,2.141065991168034e-08,2.1407469574796778e-08
4.625759601593018,2.1404339634045755e-08,2.1404629180210577e-08,2.140432719954788e-08
4.625252723693848,2.1402234651191065e-08,2.1404339634045755e-08,2.1403069538905584e-08
4.62466287612915,2.1397347893525875e-08,2.1402234651191065e-08,2.1399561234147768e-08
4.622585296630859,2.1377173808900807e-08,2.1397347893525875e-08,2.1387050352927872e-08
4.621258735656738,2.1369270797322315e-08,2.1377173808900807e-08,2.1372912328843086e-08
4.620578765869141,2.135926990831649e-08,2.1369270797322315e-08,2.136404653185764e-08
4.618960380554199,2.1346199474692185e-08,2.135926990831649e-08,2.135246646162159e-08
4.619481563568115,2.134529353270409e-08,2.1346199474692185e-08,2.1345613276935183e-08
4.618442058563232,2.133841903173561e-08,2.134529353270409e-08,2.1341659106610678e-08
4.618057727813721,2.1334527033900486e-08,2.133841903173561e-08,2.1336283850814652e-08
4.616697311401367,2.1325401888816486e-08,2.1334527033900486e-08,2.1329693566940477e-08
4.6158342361450195,2.132053467107653e-08,2.1325401888816486e-08,2.1322625443076504e-08
4.61488151550293,2.13075352917258e-08,2.132053467107653e-08,2.1313789844157327e-08
4.6135663986206055,2.129758414071148e-08,2.13075352917258e-08,2.130226306462646e-08
4.613470554351807,2.12915978181627e-08,2.129758414071148e-08,2.129441512010999e-08
4.613435745239258,2.1291086227392952e-08,2.12915978181627e-08,2.1291169716164404e-08
4.612631320953369,2.128199838580258e-08,2.1291086227392952e-08,2.128640907983481e-08
4.611993312835693,2.1274905392942856e-08,2.128199838580258e-08,2.1278347972497613e-08
4.610555648803711,2.1274253469982796e-08,2.1274905392942856e-08,2.127417886299554e-08
4.609677791595459,2.126260412183001e-08,2.1274253469982796e-08,2.126811082803215e-08
4.60961389541626,2.125661779928123e-08,2.126260412183001e-08,2.1259420890373804e-08
4.607513427734375,2.1240943226530362e-08,2.125661779928123e-08,2.124850162488201e-08
4.6065192222595215,2.1229819680002038e-08,2.1240943226530362e-08,2.1235150526877078e-08
4.606691360473633,2.1230352587053858e-08,2.1229819680002038e-08,2.1229880076134577e-08
4.604564189910889,2.1217037016185714e-08,2.1230352587053858e-08,2.1223339530251906e-08
4.604335308074951,2.12097326368621e-08,2.1217037016185714e-08,2.1213152123777945e-08
4.603196144104004,2.1201458366704173e-08,2.12097326368621e-08,2.1205311284688833e-08
4.602973461151123,2.119654851640007e-08,2.1201458366704173e-08,2.1198786726017715e-08
4.6024699211120605,2.1191272736587052e-08,2.119654851640007e-08,2.119370989817071e-08
4.60106897354126,2.1182845699740938e-08,2.1191272736587052e-08,2.118675190843078e-08
4.601111888885498,2.1176774112063868e-08,2.1182845699740938e-08,2.1179655362857375e-08
4.600307464599609,2.1170835751149752e-08,2.1176774112063868e-08,2.1173615749603414e-08
4.5992350578308105,2.1161529417668135e-08,2.1170835751149752e-08,2.1165979191550832e-08
4.597880840301514,2.1147755546735425e-08,2.1161529417668135e-08,2.1154470175588358e-08
4.597770690917969,2.1144526130001395e-08,2.1147755546735425e-08,2.114602182246017e-08
4.596097946166992,2.1133272909423795e-08,2.1144526130001395e-08,2.113868191599977e-08
4.594853401184082,2.1119728188523368e-08,2.1133272909423795e-08,2.1126332683252258e-08
4.593120098114014,2.110488139805966e-08,2.1119728188523368e-08,2.111211117039602e-08
4.593124866485596,2.1105186931436037e-08,2.110488139805966e-08,2.1104835212781836e-08
4.5932183265686035,2.1104888503487018e-08,2.1105186931436037e-08,2.1104867187204945e-08
4.593188762664795,2.1106261627323875e-08,2.1104888503487018e-08,2.1105364567119977e-08
4.592666149139404,2.109827690333077e-08,2.1106261627323875e-08,2.110213337402911e-08
4.591238498687744,2.1091638657821932e-08,2.109827690333077e-08,2.109466912258995e-08
4.590209484100342,2.1080877488088845e-08,2.1091638657821932e-08,2.1086000501213675e-08
4.588798522949219,2.106391860934309e-08,2.1080877488088845e-08,2.1072233735708323e-08
4.587990760803223,2.1061325128357566e-08,2.106391860934309e-08,2.1062344757183382e-08
4.586916446685791,2.1048361276143623e-08,2.1061325128357566e-08,2.1054638921214064e-08
4.58553409576416,2.1045423181931255e-08,2.1048361276143623e-08,2.1046457021611786e-08
4.586533069610596,2.1044805009751144e-08,2.1045423181931255e-08,2.1044911591161508e-08
4.586370944976807,2.1045035936140266e-08,2.1044805009751144e-08,2.1044677112058707e-08
4.585888385772705,2.1045726938950793e-08,2.1045035936140266e-08,2.1045016396215033e-08
4.583490371704102,2.1023385698981656e-08,2.1045726938950793e-08,2.1034196606706246e-08
4.582610130310059,2.101575802271327e-08,2.1023385698981656e-08,2.1019204154981708e-08
4.582114219665527,2.10079686979725e-08,2.101575802271327e-08,2.1011572925999644e-08
4.581850528717041,2.1001705263756776e-08,2.10079686979725e-08,2.1004638028898626e-08
4.5813422203063965,2.099384310838559e-08,2.1001705263756776e-08,2.0997651617449264e-08
4.579864025115967,2.0980332138265112e-08,2.099384310838559e-08,2.0986963278346593e-08
4.5806097984313965,2.0986307802672854e-08,2.0980332138265112e-08,2.0983216941772298e-08
4.579229354858398,2.098297535724214e-08,2.0986307802672854e-08,2.0984316506655887e-08
4.578399181365967,2.0967918956671383e-08,2.098297535724214e-08,2.0975297942982252e-08
4.577004432678223,2.09624779756723e-08,2.0967918956671383e-08,2.096487605740549e-08
4.577017784118652,2.0956161250751393e-08,2.09624779756723e-08,2.0959150859312103e-08
4.574550628662109,2.0939413758469527e-08,2.0956161250751393e-08,2.0947478418520404e-08
4.572997570037842,2.092500928085883e-08,2.0939413758469527e-08,2.0931906874466222e-08
4.571314811706543,2.0910061238055277e-08,2.092500928085883e-08,2.091721995611806e-08
4.571334362030029,2.090533968157615e-08,2.0910061238055277e-08,2.090750328420654e-08
4.571405410766602,2.0906433917389222e-08,2.090533968157615e-08,2.0905678965732477e-08
4.572181701660156,2.0911752329766387e-08,2.0906433917389222e-08,2.090892792239174e-08
4.570802688598633,2.089951145478608e-08,2.0911752329766387e-08,2.0905456921127552e-08
4.568920135498047,2.0885302376427717e-08,2.089951145478608e-08,2.0892159113827802e-08
4.569342613220215,2.0885718043928136e-08,2.0885302376427717e-08,2.0885346785348702e-08
4.567196846008301,2.087006834017302e-08,2.0885718043928136e-08,2.0877633843952026e-08
4.566789627075195,2.0862863436832413e-08,2.087006834017302e-08,2.0866290029175616e-08
4.565922737121582,2.085753614267105e-08,2.0862863436832413e-08,2.0859962646113672e-08
4.566110610961914,2.0857772398130692e-08,2.085753614267105e-08,2.08574526538996e-08
4.565199375152588,2.0854704629869047e-08,2.0857772398130692e-08,2.0855910776163e-08
4.564286231994629,2.0845437376237896e-08,2.0854704629869047e-08,2.0849764581498675e-08
4.563943862915039,2.0836502301335713e-08,2.0845437376237896e-08,2.08408028612439e-08
4.561964511871338,2.0826568913889787e-08,2.0836502301335713e-08,2.0831173230817512e-08
4.561495780944824,2.081773686768429e-08,2.0826568913889787e-08,2.0821900648115843e-08
4.5601983070373535,2.080493821665641e-08,2.081773686768429e-08,2.0811107503959647e-08
4.560838222503662,2.080926364556035e-08,2.080493821665641e-08,2.0806908196391305e-08
4.560394763946533,2.0801893541033678e-08,2.080926364556035e-08,2.0805465794637712e-08
4.559429168701172,2.079685046396662e-08,2.0801893541033678e-08,2.0799168609642038e-08
4.558258056640625,2.0786609766787478e-08,2.079685046396662e-08,2.0791516064377902e-08
4.556910514831543,2.0776461440163985e-08,2.0786609766787478e-08,2.078127003812824e-08
4.556562900543213,2.0770748676568473e-08,2.0776461440163985e-08,2.0773400777329698e-08
4.555516719818115,2.076172656018116e-08,2.0770748676568473e-08,2.076602001466199e-08
4.554142475128174,2.0753477159018985e-08,2.076172656018116e-08,2.075728211536898e-08
4.55380916595459,2.0747341622495696e-08,2.0753477159018985e-08,2.0750164253513503e-08
4.55465841293335,2.075390526101728e-08,2.0747341622495696e-08,2.0750405838043662e-08
4.553048133850098,2.0748952778149032e-08,2.075390526101728e-08,2.075097782494595e-08
4.55219030380249,2.073874227903616e-08,2.0748952778149032e-08,2.074345317737425e-08
4.5511474609375,2.0724568727814585e-08,2.073874227903616e-08,2.0731373950866328e-08
4.549168586730957,2.0704050029962673e-08,2.0724568727814585e-08,2.0714086446105284e-08
4.549213886260986,2.0706597325670373e-08,2.0704050029962673e-08,2.0705051895220095e-08
4.5489983558654785,2.070195215253534e-08,2.0706597325670373e-08,2.0704067793531067e-08
4.5485992431640625,2.069872273580131e-08,2.070195215253534e-08,2.070012072863392e-08
4.548724174499512,2.069600313348019e-08,2.069872273580131e-08,2.0697239477840412e-08
4.546682834625244,2.0681321544202547e-08,2.069600313348019e-08,2.0688442958771702e-08
4.5451860427856445,2.0666790945256253e-08,2.0681321544202547e-08,2.0673859069120226e-08
4.544678688049316,2.0662067612420287e-08,2.0666790945256253e-08,2.0664236544121195e-08
4.5447611808776855,2.066138193868028e-08,2.0662067612420287e-08,2.0661566679791576e-08
4.5446648597717285,2.0662195510112724e-08,2.066138193868028e-08,2.066158977243049e-08
4.543619155883789,2.0651405918670207e-08,2.0662195510112724e-08,2.0656631960491723e-08
4.54195499420166,2.0647533460760314e-08,2.0651405918670207e-08,2.064902915321909e-08
4.541069984436035,2.064274617907813e-08,2.0647533460760314e-08,2.0644620235543698e-08
4.54021692276001,2.0629789432291545e-08,2.064274617907813e-08,2.063587345446649e-08
4.536265850067139,2.0601394368213732e-08,2.0629789432291545e-08,2.0615011919744575e-08
4.53633451461792,2.059499948359189e-08,2.0601394368213732e-08,2.059779191654343e-08
4.536676406860352,2.0600442240947814e-08,2.059499948359189e-08,2.059725900949161e-08
4.536515712738037,2.0598029948359908e-08,2.0600442240947814e-08,2.059879733451453e-08
4.538564205169678,2.0612871409753097e-08,2.0598029948359908e-08,2.060510162493756e-08
4.538582801818848,2.061662840446843e-08,2.0612871409753097e-08,2.061431558786353e-08
4.536545753479004,2.059867298953577e-08,2.061662840446843e-08,2.0607201278721732e-08
4.534332275390625,2.0575505743636313e-08,2.059867298953577e-08,2.058671277893609e-08
4.532742500305176,2.0559733471259278e-08,2.0575505743636313e-08,2.056727765875621e-08
4.531815528869629,2.0544646872622252e-08,2.0559733471259278e-08,2.0552011648078405e-08
4.5316572189331055,2.054233760873103e-08,2.0544646872622252e-08,2.0543335921274775e-08
4.531731605529785,2.0541406797747186e-08,2.054233760873103e-08,2.054175496368771e-08
4.531672954559326,2.054995817957206e-08,2.0541406797747186e-08,2.0545343204503297e-08
4.529628276824951,2.0529119737489054e-08,2.054995817957206e-08,2.0539253853257833e-08
4.5290846824646,2.0524669963606357e-08,2.0529119737489054e-08,2.0526600863490785e-08
4.526483058929443,2.0501421005292286e-08,2.0524669963606357e-08,2.0512739951072945e-08
4.5267438888549805,2.0499854258559935e-08,2.0501421005292286e-08,2.050043157453274e-08
4.527013301849365,2.05012007370442e-08,2.0499854258559935e-08,2.050034808576129e-08
4.526265621185303,2.0496980113193786e-08,2.05012007370442e-08,2.0498848840588835e-08
4.526010990142822,2.049442038298821e-08,2.0496980113193786e-08,2.0495464880809777e-08
4.524425506591797,2.0484788976204982e-08,2.049442038298821e-08,2.0489252960942395e-08
4.523892879486084,2.0477383344541522e-08,2.0484788976204982e-08,2.048079750238685e-08
4.524633407592773,2.0486528029550755e-08,2.0477383344541522e-08,2.0481607521105616e-08
4.52180290222168,2.046645874997921e-08,2.0486528029550755e-08,2.0476008444347826e-08
4.5201735496521,2.0445325432660866e-08,2.046645874997921e-08,2.045556257712633e-08
4.518784046173096,2.0435114933547993e-08,2.0445325432660866e-08,2.043983471367028e-08
4.517901420593262,2.042647651023799e-08,2.0435114933547993e-08,2.0430427127848816e-08
4.517001152038574,2.0419825830231275e-08,2.042647651023799e-08,2.042274616087525e-08
4.517801284790039,2.042648006295167e-08,2.0419825830231275e-08,2.0422762148086804e-08
4.518160343170166,2.0424034019583814e-08,2.042648006295167e-08,2.0425005686774966e-08
4.518300533294678,2.042490443443512e-08,2.0424034019583814e-08,2.042422764247931e-08
4.51762580871582,2.0418767121554993e-08,2.042490443443512e-08,2.0421595081643318e-08
4.515854835510254,2.0405044764970626e-08,2.0418767121554993e-08,2.041160840349221e-08
4.515138149261475,2.0396431210656374e-08,2.0405044764970626e-08,2.0400493738748082e-08
4.514988422393799,2.0396633715336066e-08,2.0396431210656374e-08,2.0396250022258755e-08
4.513968467712402,2.0390208632647955e-08,2.0396633715336066e-08,2.039307034351623e-08
4.511717319488525,2.0367453501535238e-08,2.0390208632647955e-08,2.0378536191856256e-08
4.510983467102051,2.0360648278483495e-08,2.0367453501535238e-08,2.0363764008379803e-08
4.510571002960205,2.0353560614694288e-08,2.0360648278483495e-08,2.035690016555236e-08
4.509618282318115,2.0348867479924593e-08,2.0353560614694288e-08,2.0350913843003582e-08
4.509614944458008,2.0344426587826092e-08,2.0348867479924593e-08,2.0346455187336687e-08
4.509812831878662,2.0346972107176953e-08,2.0344426587826092e-08,2.0345488849216053e-08
4.509271621704102,2.0340683803965476e-08,2.0346972107176953e-08,2.0343652096244114e-08
4.507469654083252,2.0325941818555293e-08,2.0340683803965476e-08,2.0333098760261237e-08
4.5067548751831055,2.031895895981961e-08,2.0325941818555293e-08,2.032225054904302e-08
4.505319595336914,2.031019796788769e-08,2.031895895981961e-08,2.0314274706834112e-08
4.505833148956299,2.0311151871510447e-08,2.031019796788769e-08,2.031046264505676e-08
4.5052361488342285,2.0305733983150276e-08,2.0311151871510447e-08,2.0308231540866473e-08
4.503711700439453,2.0291309965614346e-08,2.0305733983150276e-08,2.0298326575129977e-08
4.502742290496826,2.028351175908938e-08,2.0291309965614346e-08,2.0287192370460616e-08
4.501516819000244,2.0275386702905962e-08,2.028351175908938e-08,2.0279159684832848e-08
4.501678466796875,2.027666390347349e-08,2.0275386702905962e-08,2.0275740197917003e-08
4.501142978668213,2.027000611803942e-08,2.027666390347349e-08,2.0273095202583136e-08
4.50100564956665,2.026772349950079e-08,2.027000611803942e-08,2.0268650757770956e-08
4.49966287612915,2.0266963218773526e-08,2.026772349950079e-08,2.0266849531935804e-08
4.499764442443848,2.0264064204411625e-08,2.0266963218773526e-08,2.026511403130371e-08
4.497923374176025,2.024752276952313e-08,2.0264064204411625e-08,2.0255392030321673e-08
4.496257305145264,2.023277545504243e-08,2.024752276952313e-08,2.0239740550209717e-08
4.495333671569824,2.021728384704602e-08,2.023277545504243e-08,2.0224799612833522e-08
4.493429660797119,2.020389189283378e-08,2.021728384704602e-08,2.021026546117355e-08
4.491951942443848,2.019175404655016e-08,2.020389189283378e-08,2.0197472139216188e-08
4.49204683303833,2.0193541061530595e-08,2.019175404655016e-08,2.0192274519104103e-08
4.49225378036499,2.0195795258359794e-08,2.0193541061530595e-08,2.0194285355046304e-08
4.492722034454346,2.019258360519416e-08,2.0195795258359794e-08,2.0193990479810964e-08
4.49270486831665,2.0194580230281645e-08,2.019258360519416e-08,2.0193329675066707e-08
4.4918131828308105,2.0188068106108403e-08,2.0194580230281645e-08,2.0191034622030202e-08
4.490124225616455,2.017661238085111e-08,2.0188068106108403e-08,2.0181957438580866e-08
4.490547180175781,2.017694455958008e-08,2.017661238085111e-08,2.0176482706801835e-08
4.488053321838379,2.0156290858608372e-08,2.017694455958008e-08,2.016627576040264e-08
4.4860334396362305,2.0137616019155757e-08,2.0156290858608372e-08,2.0146625701045195e-08
4.4857401847839355,2.0133086309215287e-08,2.0137616019155757e-08,2.0135072276161736e-08
4.484864711761475,2.0127874478248486e-08,2.0133086309215287e-08,2.0130135780505043e-08
4.484227657318115,2.0123978927699682e-08,2.0127874478248486e-08,2.0125536792647836e-08
4.484465599060059,2.0123936295135536e-08,2.0123978927699682e-08,2.0123621879974962e-08
4.484922885894775,2.013064914763163e-08,2.0123936295135536e-08,2.0126892152916298e-08
4.4844255447387695,2.012578903531903e-08,2.013064914763163e-08,2.0127828292970662e-08
4.4834394454956055,2.0113692045242715e-08,2.012578903531903e-08,2.0119429677833978e-08
4.481282711029053,2.0095090036420515e-08,2.0113692045242715e-08,2.0104060638459487e-08
4.480255126953125,2.008284738508337e-08,2.0095090036420515e-08,2.0088714691723908e-08
4.479400157928467,2.0078569917814093e-08,2.008284738508337e-08,2.0080371143649245e-08
4.479362964630127,2.007096355782778e-08,2.0078569917814093e-08,2.007461041841907e-08
4.479063510894775,2.00783674131344e-08,2.007096355782778e-08,2.007425692340803e-08
4.480616092681885,2.0085584750972885e-08,2.00783674131344e-08,2.0081735385701904e-08
4.47885799407959,2.0070929807047833e-08,2.0085584750972885e-08,2.007798727277077e-08
4.476810455322266,2.0051942328791483e-08,2.0070929807047833e-08,2.0061181160713204e-08
4.476474761962891,2.0047762561148375e-08,2.0051942328791483e-08,2.0049629512186584e-08
4.475639343261719,2.0041273529614045e-08,2.0047762561148375e-08,2.0044270243602114e-08
4.475062847137451,2.0033121828078038e-08,2.0041273529614045e-08,2.00370244840542e-08
4.475067138671875,2.0028892322443426e-08,2.0033121828078038e-08,2.0030940461879254e-08
4.474254131317139,2.0028338099109533e-08,2.0028892322443426e-08,2.002838073167368e-08
4.473223686218262,2.0016091895058707e-08,2.0028338099109533e-08,2.0022055124968574e-08
4.472905158996582,2.0017044022324626e-08,2.0016091895058707e-08,2.0016313939663632e-08
4.472342014312744,2.0013423807085928e-08,2.0017044022324626e-08,2.0014944368540455e-08
4.470458507537842,1.9993944277985065e-08,2.0013423807085928e-08,2.0003458445216893e-08
4.469470977783203,1.9987243859986847e-08,1.9993944277985065e-08,1.999031695731901e-08
4.469215393066406,1.9981410304126257e-08,1.9987243859986847e-08,1.9984138788231576e-08
4.469377517700195,1.998243348566575e-08,1.9981410304126257e-08,1.9981744259212064e-08
4.468924522399902,1.997962506550266e-08,1.998243348566575e-08,1.9980820553655576e-08
4.468336582183838,1.9977061782583405e-08,1.997962506550266e-08,1.9978067200554506e-08
4.466833591461182,1.996762932776619e-08,1.9977061782583405e-08,1.9971968967524845e-08
4.464505195617676,1.994766662960501e-08,1.996762932776619e-08,1.9957248298396735e-08
4.463980674743652,1.9935864514764035e-08,1.994766662960501e-08,1.9941545303936437e-08
4.46272087097168,1.9926950756143924e-08,1.9935864514764035e-08,1.9931128747430193e-08
4.461803436279297,1.9920843641330066e-08,1.9926950756143924e-08,1.9923566796364867e-08
4.462794303894043,1.9927924199691915e-08,1.9920843641330066e-08,1.9924097927059847e-08
4.462182521820068,1.992483156243452e-08,1.9927924199691915e-08,1.9926032379657954e-08
4.461638450622559,1.9914068616344593e-08,1.992483156243452e-08,1.9919252025601963e-08
4.461275100708008,1.9910398663114393e-08,1.9914068616344593e-08,1.9912047122261356e-08
4.460864543914795,1.9907581361167104e-08,1.9910398663114393e-08,1.9908782178390538e-08
4.461341857910156,1.9911418291940208e-08,1.9907581361167104e-08,1.9909302650944483e-08
4.460404872894287,1.9901539971556303e-08,1.9911418291940208e-08,1.990632014781113e-08
4.4581427574157715,1.9883861668290592e-08,1.9901539971556303e-08,1.9892476998961683e-08
4.4576897621154785,1.9881831292423158e-08,1.9883861668290592e-08,1.9882573809582027e-08
4.456132888793945,1.9870842749014628e-08,1.9881831292423158e-08,1.987599063113521e-08
4.455105781555176,1.985611319810232e-08,1.9870842749014628e-08,1.9863271916165104e-08
4.454247951507568,1.9848467758265542e-08,1.985611319810232e-08,1.985208442079056e-08
4.454450607299805,1.9847981036491547e-08,1.9848467758265542e-08,1.9848076959760874e-08
4.454824924468994,1.9852514299145696e-08,1.9847981036491547e-08,1.985007003213468e-08
4.452803134918213,1.9837386844301363e-08,1.9852514299145696e-08,1.9844698329052335e-08
4.452444076538086,1.9830984854252165e-08,1.9837386844301363e-08,1.9834015319020182e-08
4.45070743560791,1.981808672724128e-08,1.9830984854252165e-08,1.9824300423465502e-08
4.449874401092529,1.980813379987012e-08,1.981808672724128e-08,1.9812938845120698e-08
4.44934606552124,1.980673758339435e-08,1.980813379987012e-08,1.98071816726042e-08
4.44841194152832,1.979824304498834e-08,1.980673758339435e-08,1.980223984787699e-08
4.448016166687012,1.9792826932985008e-08,1.979824304498834e-08,1.9795333372485402e-08
4.446944713592529,1.97849097105518e-08,1.9792826932985008e-08,1.9788625849059827e-08
4.445192337036133,1.976675534365313e-08,1.97849097105518e-08,1.9775653115061687e-08
4.445882797241211,1.9772580017729524e-08,1.976675534365313e-08,1.9769498038613165e-08
4.445347785949707,1.9770208581348925e-08,1.9772580017729524e-08,1.9771164261328522e-08
4.44473123550415,1.976296992722837e-08,1.9770208581348925e-08,1.976640362499893e-08
4.444448471069336,1.975968189071864e-08,1.976296992722837e-08,1.976115981960902e-08
4.4447431564331055,1.976275854076448e-08,1.975968189071864e-08,1.976104258005762e-08
4.442700386047363,1.9745510115853904e-08,1.976275854076448e-08,1.97539318236295e-08
4.443089008331299,1.97481249131215e-08,1.9745510115853904e-08,1.9746638102446923e-08
4.442591667175293,1.9743140455830144e-08,1.97481249131215e-08,1.9745467483289758e-08
4.440181255340576,1.9729148093006188e-08,1.9743140455830144e-08,1.9735789891228706e-08
4.439422607421875,1.9720481247986754e-08,1.9729148093006188e-08,1.9724510025298514e-08
4.438770771026611,1.9709196052986044e-08,1.9720481247986754e-08,1.9714672561121915e-08
4.438569068908691,1.9706881460024306e-08,1.9709196052986044e-08,1.9707886877995406e-08
4.436793804168701,1.9695384878559707e-08,1.9706881460024306e-08,1.9700872044836615e-08
4.435878753662109,1.9685444385686424e-08,1.9695384878559707e-08,1.9690199692945498e-08
4.435357570648193,1.968483687164735e-08,1.9685444385686424e-08,1.9684824437149473e-08
4.436507225036621,1.9693086272809524e-08,1.968483687164735e-08,1.9688695118702526e-08
4.435949325561523,1.968460061618771e-08,1.9693086272809524e-08,1.9688666696993096e-08
4.434108734130859,1.9668023654162425e-08,1.968460061618771e-08,1.9676139828561645e-08
4.433638095855713,1.966765594829667e-08,1.9668023654162425e-08,1.9667572459525218e-08
4.433070659637451,1.96618188397224e-08,1.966765594829667e-08,1.9664490480408858e-08
4.432082653045654,1.9650439497809202e-08,1.96618188397224e-08,1.9655947980368182e-08
4.4301652908325195,1.9641806403569717e-08,1.9650439497809202e-08,1.9645728599471113e-08
4.428666591644287,1.9622527602791706e-08,1.9641806403569717e-08,1.9631924530472133e-08
4.427827835083008,1.9617845126163047e-08,1.9622527602791706e-08,1.961987550203048e-08
4.428020000457764,1.961624107593707e-08,1.9617845126163047e-08,1.9616816615553034e-08
4.427964210510254,1.96201739299795e-08,1.961624107593707e-08,1.961786821880196e-08
4.426790714263916,1.9605526091481806e-08,1.96201739299795e-08,1.9612617307984692e-08
4.427555561065674,1.9620170377265822e-08,1.9605526091481806e-08,1.9612414803305e-08
4.427552700042725,1.9613530355400144e-08,1.9620170377265822e-08,1.9616587465520752e-08
4.425658226013184,1.9600818745857396e-08,1.9613530355400144e-08,1.9606806844763014e-08
4.424410820007324,1.9584938115713157e-08,1.9600818745857396e-08,1.959263329354144e-08
4.4235053062438965,1.9573446863319077e-08,1.9584938115713157e-08,1.957903705829267e-08
4.4233222007751465,1.957450024292484e-08,1.9573446863319077e-08,1.9573750620338615e-08
4.422722816467285,1.95699989546938e-08,1.957450024292484e-08,1.9572006237922324e-08
4.422054767608643,1.9566517295288577e-08,1.95699989546938e-08,1.9567952591614812e-08
4.420775890350342,1.95561398186328e-08,1.9566517295288577e-08,1.956099815458856e-08
4.419275283813477,1.954331629860917e-08,1.95561398186328e-08,1.95493861099294e-08
4.419713973999023,1.9542024887186926e-08,1.954331629860917e-08,1.954246187096942e-08
4.419060230255127,1.9541342766160597e-08,1.9542024887186926e-08,1.9541344542517436e-08
4.419226169586182,1.9539687201586275e-08,1.9541342766160597e-08,1.9540255635774884e-08
4.417974472045898,1.9527337968838765e-08,1.9539687201586275e-08,1.9533285211537077e-08
4.416656970977783,1.951850059356275e-08,1.9527337968838765e-08,1.9522619965073318e-08
4.415044784545898,1.950792416494096e-08,1.951850059356275e-08,1.9512819804390347e-08
4.414653778076172,1.9495260517032875e-08,1.950792416494096e-08,1.950143513340663e-08
4.415531635284424,1.9506511961253636e-08,1.9495260517032875e-08,1.950063932554258e-08
4.414349555969238,1.949430306069644e-08,1.9506511961253636e-08,1.9500205894473766e-08
4.413754940032959,1.9489988289933535e-08,1.949430306069644e-08,1.9491920966174803e-08
4.412744522094727,1.947978489624802e-08,1.9489988289933535e-08,1.9484694746552123e-08
4.412655830383301,1.947907080079858e-08,1.947978489624802e-08,1.9479234225627806e-08
4.412948131561279,1.9482724766817228e-08,1.947907080079858e-08,1.94806766273814e-08
4.4130635261535645,1.9480870250276894e-08,1.9482724766817228e-08,1.948165007092939e-08
4.412095546722412,1.94741573977808e-08,1.9480870250276894e-08,1.9477319312954933e-08
4.410533905029297,1.946085959048105e-08,1.94741573977808e-08,1.9467300660380715e-08
4.409799575805664,1.9451270816261967e-08,1.946085959048105e-08,1.9455937305679072e-08
4.40818977355957,1.943769589729527e-08,1.9451270816261967e-08,1.9444339471874628e-08
4.408154487609863,1.9439523768483014e-08,1.943769589729527e-08,1.943841176910155e-08
4.4083333015441895,1.943923422231819e-08,1.9439523768483014e-08,1.9439228893247673e-08
4.407379627227783,1.9433898046372633e-08,1.943923422231819e-08,1.943633698431313e-08
4.406912803649902,1.9426156683266527e-08,1.9433898046372633e-08,1.9429890585342946e-08
4.405280590057373,1.9414734708789183e-08,1.9426156683266527e-08,1.9420232533207127e-08
4.405228614807129,1.9414517993254776e-08,1.9414734708789183e-08,1.9414407859130733e-08
4.404355525970459,1.9406549256473227e-08,1.9414517993254776e-08,1.9410322238400113e-08
4.404751777648926,1.9407558227158006e-08,1.9406549256473227e-08,1.9406906304197946e-08
4.403801441192627,1.939925375893381e-08,1.9407558227158006e-08,1.940325589089298e-08
4.402823448181152,1.9389640115718976e-08,1.939925375893381e-08,1.9394322592347635e-08
4.401902198791504,1.938420979286093e-08,1.9389640115718976e-08,1.9386732219572878e-08
4.401158332824707,1.9375184123759936e-08,1.938420979286093e-08,1.9379568172439576e-08
4.399902820587158,1.9372967230424365e-08,1.9375184123759936e-08,1.937371862936743e-08
4.39933967590332,1.936735927188238e-08,1.9372967230424365e-08,1.9369823078818627e-08
4.39982271194458,1.9364698289336957e-08,1.936735927188238e-08,1.9365867132137282e-08
4.398841381072998,1.935526938723342e-08,1.9364698289336957e-08,1.9359841729738037e-08
4.397808074951172,1.9346863666669378e-08,1.935526938723342e-08,1.9350906654835853e-08
4.397090911865234,1.933990034785893e-08,1.9346863666669378e-08,1.9343239898717002e-08
4.396378040313721,1.9333221246142784e-08,1.933990034785893e-08,1.933642934659474e-08
4.395471096038818,1.9328538769514125e-08,1.9333221246142784e-08,1.9330663292294048e-08
4.394639492034912,1.9317898392046118e-08,1.9328538769514125e-08,1.9323087130374006e-08
4.393843173980713,1.9314569499329082e-08,1.9317898392046118e-08,1.9316008348368996e-08
4.392330169677734,1.930236770419924e-08,1.9314569499329082e-08,1.9308213694557708e-08
4.391826152801514,1.9293892705718463e-08,1.930236770419924e-08,1.9297980102805923e-08
4.391547679901123,1.929384296772696e-08,1.9293892705718463e-08,1.9293656450258823e-08
4.391196250915527,1.9291714892233358e-08,1.929384296772696e-08,1.929254267452052e-08
4.3910675048828125,1.9292432540396476e-08,1.9291714892233358e-08,1.9291789499220613e-08
4.390831470489502,1.9286662933382104e-08,1.9292432540396476e-08,1.9289359443064313e-08
4.388717174530029,1.9267577755499588e-08,1.9286662933382104e-08,1.9276942708756906e-08
4.388313293457031,1.926652970496434e-08,1.9267577755499588e-08,1.9266813922058645e-08
4.38728141784668,1.9255317340594047e-08,1.926652970496434e-08,1.9260738781667897e-08
4.386916637420654,1.9249551286293354e-08,1.9255317340594047e-08,1.92523170738923e-08
4.387084484100342,1.9252356153742767e-08,1.9249551286293354e-08,1.925080184150829e-08
4.385923862457275,1.92411810928661e-08,1.9252356153742767e-08,1.9246641613790416e-08
4.3845534324646,1.9230625980526384e-08,1.92411810928661e-08,1.9235738335510177e-08
4.384210109710693,1.9227034186997116e-08,1.9230625980526384e-08,1.922868086978724e-08
4.383886337280273,1.9227812231292774e-08,1.9227034186997116e-08,1.9227179848257947e-08
4.383044719696045,1.9225822711632645e-08,1.9227812231292774e-08,1.92264337783854e-08
4.381889820098877,1.9215999458310762e-08,1.9225822711632645e-08,1.9220518510110196e-08
4.380411624908447,1.9202150980390797e-08,1.9215999458310762e-08,1.9208705737128184e-08
4.379456043243408,1.919050518495169e-08,1.9202150980390797e-08,1.919604386557694e-08
4.378966808319092,1.9182945010243202e-08,1.919050518495169e-08,1.9186526145631433e-08
4.378968715667725,1.9185652178066448e-08,1.9182945010243202e-08,1.9184030364272076e-08
4.3787007331848145,1.9184053456910988e-08,1.9185652178066448e-08,1.9184565047680735e-08
4.378283977508545,1.917675795937157e-08,1.9184053456910988e-08,1.9180212973424204e-08
4.375951766967773,1.916031777682292e-08,1.917675795937157e-08,1.9168240328326647e-08
4.375979900360107,1.9158621356041294e-08,1.916031777682292e-08,1.915922354100985e-08
4.375890254974365,1.915804048735481e-08,1.9158621356041294e-08,1.9158079567205277e-08
4.376559734344482,1.915774561211947e-08,1.915804048735481e-08,1.915780245553833e-08
4.375881671905518,1.9153372221580867e-08,1.915774561211947e-08,1.9155427466444053e-08
4.374497890472412,1.91439148977679e-08,1.9153372221580867e-08,1.914844283135153e-08
4.373241901397705,1.9133363338141862e-08,1.91439148977679e-08,1.9138425955134153e-08
4.372928142547607,1.9130514061771464e-08,1.9133363338141862e-08,1.9131729089849614e-08
4.373176097869873,1.912765767997371e-08,1.9130514061771464e-08,1.9129007711171653e-08
4.370462417602539,1.911071478843951e-08,1.912765767997371e-08,1.9118928662464896e-08
4.3690571784973145,1.909933899923999e-08,1.911071478843951e-08,1.9104746229459124e-08
4.368282794952393,1.9091590530706526e-08,1.909933899923999e-08,1.9095210745945224e-08
4.366985321044922,1.9084213320752497e-08,1.9091590530706526e-08,1.9087543989826372e-08
4.366353988647461,1.908106384007624e-08,1.9084213320752497e-08,1.908221847202185e-08
4.365596771240234,1.9071975998485868e-08,1.908106384007624e-08,1.9076164647913174e-08
4.367070198059082,1.9085190317014167e-08,1.9071975998485868e-08,1.907821811641952e-08
4.3693766593933105,1.9099795522947716e-08,1.9085190317014167e-08,1.9092272651732856e-08
4.368463039398193,1.9094013481435468e-08,1.9099795522947716e-08,1.9096628278703065e-08
4.366099834442139,1.9072716739287898e-08,1.9094013481435468e-08,1.908310309772787e-08
4.364170551300049,1.905775803834331e-08,1.9072716739287898e-08,1.9064927414547128e-08
4.363358020782471,1.9044744448137862e-08,1.905775803834331e-08,1.9051096700195558e-08
4.362700462341309,1.903829272009716e-08,1.9044744448137862e-08,1.9041383580997717e-08
4.361310958862305,1.9031340059427748e-08,1.903829272009716e-08,1.9034544607166026e-08
4.361352443695068,1.9029064546316476e-08,1.9031340059427748e-08,1.903000068637084e-08
4.360435962677002,1.9026199282734524e-08,1.9029064546316476e-08,1.9027295294904434e-08
4.361907005310059,1.9033397080647774e-08,1.9026199282734524e-08,1.9029609887866172e-08
4.361259460449219,1.9029638309575603e-08,1.9033397080647774e-08,1.903127966329521e-08
4.3617143630981445,1.9034555265307063e-08,1.9029638309575603e-08,1.90318338866291e-08
4.361137866973877,1.903100965705562e-08,1.9034555265307063e-08,1.9032480480518643e-08
4.358632564544678,1.9009725349405926e-08,1.903100965705562e-08,1.902004775899968e-08
4.358157634735107,1.900180457425904e-08,1.9009725349405926e-08,1.9005547358119657e-08
4.356872081756592,1.8992617256685662e-08,1.900180457425904e-08,1.8996939132875923e-08
4.355887413024902,1.898649237830341e-08,1.8992617256685662e-08,1.898921908605189e-08
4.354893207550049,1.8974798621229638e-08,1.898649237830341e-08,1.898038881620323e-08
4.353640556335449,1.8963612902211935e-08,1.8974798621229638e-08,1.896895618358485e-08
4.353360652923584,1.8962957426538196e-08,1.8963612902211935e-08,1.8962989400961305e-08
4.353812217712402,1.89673308170768e-08,1.8962957426538196e-08,1.896483681207428e-08
4.3546061515808105,1.8974485982425904e-08,1.89673308170768e-08,1.8970593984590778e-08
4.35377311706543,1.8967661219448928e-08,1.8974485982425904e-08,1.8970748527635806e-08
4.352455139160156,1.8955846670110077e-08,1.8967661219448928e-08,1.896143686508367e-08
4.351685523986816,1.894369106025806e-08,1.8955846670110077e-08,1.8949595670392227e-08
4.351500034332275,1.894046164352403e-08,1.894369106025806e-08,1.894194667784177e-08
4.350993633270264,1.893578627232273e-08,1.894046164352403e-08,1.8938001389301462e-08
4.349177837371826,1.8923444145002577e-08,1.893578627232273e-08,1.8929400269485086e-08
4.349118709564209,1.8921149091966072e-08,1.8923444145002577e-08,1.892212964094142e-08
4.348758220672607,1.8923154598837755e-08,1.8921149091966072e-08,1.8921848976560796e-08
4.346426963806152,1.8902031939660446e-08,1.8923154598837755e-08,1.8912309940333216e-08
4.347367286682129,1.890957435080054e-08,1.8902031939660446e-08,1.8905538468061422e-08
4.345578193664551,1.889535461430114e-08,1.890957435080054e-08,1.8902163390066562e-08
4.344815254211426,1.8884595220924894e-08,1.889535461430114e-08,1.888978395925278e-08
4.343369007110596,1.8878527185961502e-08,1.8884595220924894e-08,1.888119882664796e-08
4.343873500823975,1.887912581821638e-08,1.8878527185961502e-08,1.887856448945513e-08
4.343478679656982,1.8877098995062624e-08,1.887912581821638e-08,1.8877813090512063e-08
4.343560218811035,1.887563172431328e-08,1.8877098995062624e-08,1.8876123775157794e-08
4.3440117835998535,1.8876503915521425e-08,1.887563172431328e-08,1.8875907059623387e-08
4.343209743499756,1.887201506178826e-08,1.8876503915521425e-08,1.887403300315782e-08
4.341940879821777,1.886544254148248e-08,1.887201506178826e-08,1.8868384188408527e-08
4.341982841491699,1.8865137008106103e-08,1.886544254148248e-08,1.8864962925135842e-08
4.3391547203063965,1.8843213211994225e-08,1.8865137008106103e-08,1.88537754297613e-08
4.339334964752197,1.884079736669264e-08,1.8843213211994225e-08,1.884171396682177e-08
4.338696479797363,1.883298139659928e-08,1.884079736669264e-08,1.883665845525684e-08
4.338461399078369,1.8829471315484625e-08,1.883298139659928e-08,1.8831034509503297e-08
4.338985919952393,1.883295297488985e-08,1.8829471315484625e-08,1.8831048720358012e-08
4.338300704956055,1.882673572595195e-08,1.883295297488985e-08,1.8829688031019032e-08
4.337740421295166,1.8826453285214484e-08,1.882673572595195e-08,1.882631650573785e-08
4.335453033447266,1.880490074768204e-08,1.8826453285214484e-08,1.8815441649167042e-08
4.33535623550415,1.880052380442976e-08,1.880490074768204e-08,1.8802573720222426e-08
4.335285663604736,1.8804650281367685e-08,1.880052380442976e-08,1.880232147755123e-08
4.335206985473633,1.8799195089513887e-08,1.8804650281367685e-08,1.8801785017785733e-08
4.334595203399658,1.8795258682757776e-08,1.8799195089513887e-08,1.879705280316557e-08
4.333102703094482,1.8782614574774925e-08,1.8795258682757776e-08,1.8788753664011892e-08
4.333380222320557,1.8785152988698428e-08,1.8782614574774925e-08,1.878369815244696e-08
4.331491947174072,1.8772819743162472e-08,1.8785152988698428e-08,1.877869237887353e-08
4.331235408782959,1.8768730569718173e-08,1.8772819743162472e-08,1.8770531795553325e-08
4.330166339874268,1.876216515483975e-08,1.8768730569718173e-08,1.8765131670761548e-08
4.3296308517456055,1.8753029351614714e-08,1.876216515483975e-08,1.8757400965796478e-08
4.327277183532715,1.8737468465701568e-08,1.8753029351614714e-08,1.874492383535653e-08
4.328330039978027,1.8743291363421122e-08,1.8737468465701568e-08,1.8740143659101705e-08
4.326725959777832,1.8729071626921723e-08,1.8743291363421122e-08,1.873595323331756e-08
4.32709264755249,1.8732443152202904e-08,1.8729071626921723e-08,1.8730524686816352e-08
4.327240943908691,1.8735526907676103e-08,1.8732443152202904e-08,1.873370436555888e-08
4.327526569366455,1.8736002971309063e-08,1.8735526907676103e-08,1.873553756581714e-08
4.325705528259277,1.871930876973238e-08,1.8736002971309063e-08,1.872745158948419e-08
4.323806285858154,1.8701111770269563e-08,1.871930876973238e-08,1.8710052174242264e-08
4.324256420135498,1.8709155114038367e-08,1.8701111770269563e-08,1.8704866988628055e-08
4.322873115539551,1.8696162840114994e-08,1.8709155114038367e-08,1.870241916890336e-08
4.322846412658691,1.8695795134249238e-08,1.8696162840114994e-08,1.8695743619900895e-08
4.323953628540039,1.869999621817442e-08,1.8695795134249238e-08,1.86978041938346e-08
4.32306432723999,1.8692869474534746e-08,1.869999621817442e-08,1.869632626494422e-08
4.322022914886475,1.8685785363459217e-08,1.8692869474534746e-08,1.8689169323238275e-08
4.3214287757873535,1.8679060076465248e-08,1.8685785363459217e-08,1.8682307256767672e-08
4.319943904876709,1.8672588808499313e-08,1.8679060076465248e-08,1.8675537560852717e-08
4.3190693855285645,1.865989496252496e-08,1.8672588808499313e-08,1.8666092671537626e-08
4.31942892074585,1.8664326972839262e-08,1.865989496252496e-08,1.8661927114749233e-08
4.318824291229248,1.865873500150883e-08,1.8664326972839262e-08,1.8661356904203785e-08
4.31844425201416,1.865568499681558e-08,1.865873500150883e-08,1.8657029698943006e-08
4.319314002990723,1.8664460199602217e-08,1.865568499681558e-08,1.865985765903133e-08
4.316326141357422,1.86412947300596e-08,1.8664460199602217e-08,1.8652588806844506e-08
4.3167548179626465,1.8642317911599093e-08,1.86412947300596e-08,1.8641593158008618e-08
4.315984725952148,1.8632951181984936e-08,1.8642317911599093e-08,1.8637493326423282e-08
4.3152313232421875,1.862763809867829e-08,1.8632951181984936e-08,1.863012144553977e-08
4.315057754516602,1.862858667323053e-08,1.862763809867829e-08,1.862787435413793e-08
4.3144755363464355,1.8622106523480397e-08,1.862858667323053e-08,1.862514764638945e-08
4.314202785491943,1.861952192427907e-08,1.8622106523480397e-08,1.862062148916266e-08
4.312130928039551,1.8605206264510343e-08,1.861952192427907e-08,1.8612073660051465e-08
4.3124165534973145,1.860651721585782e-08,1.8605206264510343e-08,1.860560416844237e-08
4.31196403503418,1.85994739609896e-08,1.860651721585782e-08,1.8602822393631868e-08
4.312711715698242,1.860625609140243e-08,1.85994739609896e-08,1.8602682061441556e-08
4.311732769012451,1.8595299522417008e-08,1.860625609140243e-08,1.8600662343715157e-08
4.310834884643555,1.8590064598811296e-08,1.8595299522417008e-08,1.8592499984038113e-08
4.310137748718262,1.858678899679944e-08,1.8590064598811296e-08,1.8588171002420495e-08
4.308167934417725,1.8572672288996728e-08,1.858678899679944e-08,1.8579395799633858e-08
4.3078227043151855,1.8570162296782655e-08,1.8572672288996728e-08,1.8571071791484428e-08
4.307226181030273,1.8563135029125988e-08,1.8570162296782655e-08,1.856635378771898e-08
4.306488513946533,1.8552331226828755e-08,1.8563135029125988e-08,1.855755726865027e-08
4.3058271408081055,1.8549172864368302e-08,1.8552331226828755e-08,1.855050868471153e-08
4.304129123687744,1.8532867684939447e-08,1.8549172864368302e-08,1.8540820434509442e-08
4.3033623695373535,1.853096698312129e-08,1.8532867684939447e-08,1.8531592260728758e-08
4.303686141967773,1.8532572809704106e-08,1.853096698312129e-08,1.8531476797534197e-08
4.30355167388916,1.853072362223429e-08,1.8532572809704106e-08,1.853137376883751e-08
4.302797317504883,1.852314213124373e-08,1.853072362223429e-08,1.8526687739495173e-08
4.302670478820801,1.8527343215168912e-08,1.852314213124373e-08,1.8524854539236912e-08
4.302644729614258,1.8522779754448493e-08,1.8527343215168912e-08,1.8524790590390694e-08
4.300930500030518,1.8510654342662747e-08,1.8522779754448493e-08,1.8516374211685616e-08
4.301063537597656,1.8503055088103793e-08,1.8510654342662747e-08,1.8506748133972906e-08
4.300844669342041,1.8502158027899895e-08,1.8503055088103793e-08,1.850247421941731e-08
4.301237106323242,1.850652608936798e-08,1.8502158027899895e-08,1.8504183074696812e-08
4.299651145935059,1.8492187336960342e-08,1.850652608936798e-08,1.849921460461701e-08
4.3002777099609375,1.8500109888464067e-08,1.8492187336960342e-08,1.8495939002605155e-08
4.299870491027832,1.849601183323557e-08,1.8500109888464067e-08,1.8497868126132744e-08
4.298299789428711,1.848289521433344e-08,1.849601183323557e-08,1.8489249242747974e-08
4.297210693359375,1.847264741172694e-08,1.848289521433344e-08,1.847759101281099e-08
4.2968220710754395,1.8469958007472087e-08,1.847264741172694e-08,1.847110553399034e-08
4.295992374420166,1.8462566586663343e-08,1.8469958007472087e-08,1.846607133870748e-08
4.294483184814453,1.8461649986534212e-08,1.8462566586663343e-08,1.8461591366758512e-08
4.295496463775635,1.846023423013321e-08,1.8461649986534212e-08,1.8460699635625133e-08
4.294947624206543,1.8457651407288722e-08,1.846023423013321e-08,1.8458642614405107e-08
4.293722152709961,1.8446659311166513e-08,1.8457651407288722e-08,1.8451867589419635e-08
4.292715072631836,1.8437747328903242e-08,1.8446659311166513e-08,1.8441921767475833e-08
4.291557788848877,1.8432386283961932e-08,1.8437747328903242e-08,1.8434661797073204e-08
4.290289878845215,1.841835839400119e-08,1.8432386283961932e-08,1.842505170657205e-08
4.288339138031006,1.8412588786986817e-08,1.841835839400119e-08,1.841485541831389e-08
4.288102149963379,1.8406762336553584e-08,1.8412588786986817e-08,1.8409160418286774e-08
4.288438320159912,1.8410304392091348e-08,1.8406762336553584e-08,1.8408000457270646e-08
4.28877592086792,1.8407417812227322e-08,1.8410304392091348e-08,1.8408485402687802e-08
4.289860248565674,1.8414603175642696e-08,1.8407417812227322e-08,1.8410691637882337e-08
4.288633346557617,1.840697905208799e-08,1.8414603175642696e-08,1.8410393209933318e-08
4.288097858428955,1.8397548373627615e-08,1.840697905208799e-08,1.8401998147510312e-08
4.2862467765808105,1.838150431865415e-08,1.8397548373627615e-08,1.8389263445328652e-08
4.285151481628418,1.837084262490407e-08,1.838150431865415e-08,1.8375946098103668e-08
4.28417444229126,1.836403029642497e-08,1.837084262490407e-08,1.8367167342603352e-08
4.2847819328308105,1.8367245502304286e-08,1.836403029642497e-08,1.836542296018706e-08
4.283873558044434,1.8359362030651027e-08,1.8367245502304286e-08,1.836309060365693e-08
4.284212589263916,1.836240137720324e-08,1.8359362030651027e-08,1.8360665876571147e-08
4.284445285797119,1.8361852482939867e-08,1.836240137720324e-08,1.8361980380632303e-08
4.283596038818359,1.835962493146326e-08,1.8361852482939867e-08,1.836045449010726e-08
4.282817840576172,1.835230278857125e-08,1.835962493146326e-08,1.8355697406491345e-08
4.282222747802734,1.8350331032479517e-08,1.835230278857125e-08,1.8350965191871182e-08
4.28104305267334,1.8335796880819544e-08,1.8350331032479517e-08,1.834283125390357e-08
4.2792439460754395,1.8323442319001515e-08,1.8335796880819544e-08,1.8329304296571536e-08
4.279858589172363,1.833095097936166e-08,1.8323442319001515e-08,1.8326820949710054e-08
4.279139995574951,1.8322291239769584e-08,1.833095097936166e-08,1.8326312911653986e-08
4.279895305633545,1.8327625639358303e-08,1.8322291239769584e-08,1.8324682216075416e-08
4.280466079711914,1.8331212103817052e-08,1.8327625639358303e-08,1.832917817523594e-08
4.278870582580566,1.832769669363188e-08,1.8331212103817052e-08,1.832893659070578e-08
4.277997016906738,1.8316601568812985e-08,1.832769669363188e-08,1.8321729911008333e-08
4.277266025543213,1.8309172844510613e-08,1.8316601568812985e-08,1.831249996087081e-08
4.276397705078125,1.82958270755762e-08,1.8309172844510613e-08,1.8302273474546382e-08
4.276061534881592,1.8291133940806503e-08,1.82958270755762e-08,1.829330464886425e-08
4.2758870124816895,1.8288048408976465e-08,1.8291133940806503e-08,1.828945883630695e-08
4.276615619659424,1.829697815480813e-08,1.8288048408976465e-08,1.8292306336320507e-08
4.274612903594971,1.8285685854380063e-08,1.829697815480813e-08,1.829096518690676e-08
4.273019790649414,1.8268622170580784e-08,1.8285685854380063e-08,1.8276880453527156e-08
4.27090311050415,1.8254706191100922e-08,1.8268622170580784e-08,1.8261276935049864e-08
4.271602153778076,1.8253846434390653e-08,1.8254706191100922e-08,1.8254077360779775e-08
4.270986080169678,1.8251625988341402e-08,1.8253846434390653e-08,1.8252453770628563e-08
4.271938800811768,1.8255587264093265e-08,1.8251625988341402e-08,1.825343787231759e-08
4.270594120025635,1.8246167243773925e-08,1.8255587264093265e-08,1.825065254479341e-08
4.269150733947754,1.823374162768232e-08,1.8246167243773925e-08,1.8239731502944778e-08
4.269909858703613,1.8237052756830963e-08,1.823374162768232e-08,1.8235262189136847e-08
4.26882791519165,1.8228393017238886e-08,1.8237052756830963e-08,1.8232571008525156e-08
4.268518924713135,1.8228831777378218e-08,1.8228393017238886e-08,1.8228377030027332e-08
4.267947196960449,1.8221488318204138e-08,1.8228831777378218e-08,1.8224991293891435e-08
4.268435478210449,1.8225819076178595e-08,1.8221488318204138e-08,1.8223481390577945e-08
4.268252849578857,1.8228664799835315e-08,1.8225819076178595e-08,1.8226948839128454e-08
4.267450332641602,1.821973860671733e-08,1.8228664799835315e-08,1.822396455963826e-08
4.266092300415039,1.8210503327509286e-08,1.821973860671733e-08,1.821481987462903e-08
4.266103267669678,1.8203095919488987e-08,1.8210503327509286e-08,1.820670370022981e-08
4.264727592468262,1.819323003360296e-08,1.8203095919488987e-08,1.8198015538928303e-08
4.264357089996338,1.819168637950952e-08,1.819323003360296e-08,1.8192267248196003e-08
4.263038158416748,1.818285433330402e-08,1.819168637950952e-08,1.8187012784665058e-08
4.264240264892578,1.8187137129643816e-08,1.818285433330402e-08,1.818490247273985e-08
4.263302326202393,1.8182657157694848e-08,1.8187137129643816e-08,1.8184707073487516e-08
4.262810230255127,1.8185236427825657e-08,1.8182657157694848e-08,1.81835702051103e-08
4.263251304626465,1.8182960914714386e-08,1.8185236427825657e-08,1.8183888172984553e-08
4.2598490715026855,1.8164044490731612e-08,1.8182960914714386e-08,1.8173011540056905e-08
4.258042335510254,1.8142323199299426e-08,1.8164044490731612e-08,1.8152865877141267e-08
4.259617805480957,1.8151208536210106e-08,1.8142323199299426e-08,1.814657579757295e-08
4.259466171264648,1.8146533165008805e-08,1.8151208536210106e-08,1.8148774927340128e-08
4.258121967315674,1.814213312911761e-08,1.8146533165008805e-08,1.8144042712719965e-08
4.258476734161377,1.81396799803224e-08,1.814213312911761e-08,1.814076711070811e-08
4.257650852203369,1.813383576632077e-08,1.81396799803224e-08,1.8136585566708163e-08
4.258134365081787,1.8138536006517825e-08,1.813383576632077e-08,1.8135997592594322e-08
4.256694316864014,1.8130680956573997e-08,1.8138536006517825e-08,1.8134297619099016e-08
4.2548065185546875,1.8115660083140028e-08,1.8130680956573997e-08,1.8122829459343848e-08
4.254428863525391,1.8109233224095078e-08,1.8115660083140028e-08,1.8112196187303198e-08
4.253418922424316,1.8105453136740834e-08,1.8109233224095078e-08,1.8106959487340646e-08
4.254408359527588,1.8110018373818093e-08,1.8105453136740834e-08,1.8107458643612517e-08
4.254703998565674,1.8112856992047455e-08,1.8110018373818093e-08,1.811115168948163e-08
4.253509044647217,1.810117566947156e-08,1.8112856992047455e-08,1.810677119351567e-08
4.253645896911621,1.8101601995113015e-08,1.810117566947156e-08,1.8101165011330522e-08
4.251874923706055,1.808964711358385e-08,1.8101601995113015e-08,1.8095313691901538e-08
4.251741886138916,1.8083410324720717e-08,1.808964711358385e-08,1.808635907707412e-08
4.251346111297607,1.8082385366824383e-08,1.8083410324720717e-08,1.808266425484817e-08
4.250726699829102,1.8074711505278174e-08,1.8082385366824383e-08,1.8078381458508375e-08
4.250300884246826,1.8070320351171176e-08,1.8074711505278174e-08,1.8072370266963844e-08
4.2500410079956055,1.8068494256340273e-08,1.8070320351171176e-08,1.8069250984353857e-08
4.249798774719238,1.8065346552020856e-08,1.8068494256340273e-08,1.8066794282844967e-08
4.250162124633789,1.806891525291121e-08,1.8065346552020856e-08,1.806699145845414e-08
4.249708652496338,1.8067559892642748e-08,1.806891525291121e-08,1.806802885084835e-08
4.249773979187012,1.8065742679596042e-08,1.8067559892642748e-08,1.8066508289393823e-08
4.248406887054443,1.8052102035426287e-08,1.8065742679596042e-08,1.8058834427847614e-08
4.2480268478393555,1.8049256311769568e-08,1.8052102035426287e-08,1.805058147397176e-08
4.24593448638916,1.8034555182566692e-08,1.8049256311769568e-08,1.8041721006056832e-08
4.245251178741455,1.8031345305757895e-08,1.8034555182566692e-08,1.803269533695584e-08
4.244861602783203,1.802694882258038e-08,1.8031345305757895e-08,1.8028922355028953e-08
4.244717597961426,1.802575866349798e-08,1.802694882258038e-08,1.8026128145720577e-08
4.243687629699707,1.8017299652228758e-08,1.802575866349798e-08,1.802129467876057e-08
4.2432684898376465,1.8014858937931422e-08,1.8017299652228758e-08,1.801581461791102e-08
4.2438645362854,1.801640081566802e-08,1.8014858937931422e-08,1.8015462899256818e-08
4.242237091064453,1.800523818928923e-08,1.801640081566802e-08,1.8010577917948467e-08
4.241190433502197,1.7999997936613e-08,1.800523818928923e-08,1.800227522608111e-08
4.241247653961182,1.799463689167169e-08,1.7999997936613e-08,1.7997138002101565e-08
4.240408420562744,1.798968796151712e-08,1.799463689167169e-08,1.7991922618421086e-08
4.23884916305542,1.7979395749989635e-08,1.798968796151712e-08,1.7984220335165446e-08
4.239407062530518,1.7986330647090654e-08,1.7979395749989635e-08,1.7982479505462834e-08
4.238368511199951,1.7973915689140085e-08,1.7986330647090654e-08,1.7979839839199485e-08
4.236343860626221,1.7960349651957586e-08,1.7973915689140085e-08,1.7966748089293105e-08
4.236429691314697,1.795855908426347e-08,1.7960349651957586e-08,1.7959141729306793e-08
4.234980583190918,1.7948952546475994e-08,1.795855908426347e-08,1.7953368569578743e-08
4.236302375793457,1.7961207632311016e-08,1.7948952546475994e-08,1.7954661757357826e-08
4.235776424407959,1.7957100695298323e-08,1.7961207632311016e-08,1.7958727838163213e-08
4.23744535446167,1.7970453569660094e-08,1.7957100695298323e-08,1.7963371234941405e-08
4.235866546630859,1.7952030972878674e-08,1.7970453569660094e-08,1.7960976705921894e-08
4.233272552490234,1.7938994290034316e-08,1.7952030972878674e-08,1.794499837615149e-08
4.233880996704102,1.7932658025188175e-08,1.7938994290034316e-08,1.793563342289417e-08
4.233057975769043,1.7924129736002214e-08,1.7932658025188175e-08,1.7928243778442265e-08
4.23286771774292,1.7925572137755807e-08,1.7924129736002214e-08,1.792461645777621e-08
4.232273101806641,1.792396986388667e-08,1.7925572137755807e-08,1.792444059844911e-08
4.232601642608643,1.7923380113415988e-08,1.792396986388667e-08,1.7923438733191688e-08
4.232052803039551,1.7919749240036253e-08,1.7923380113415988e-08,1.792129999955705e-08
4.232405662536621,1.792340675876858e-08,1.7919749240036253e-08,1.7921294670486532e-08
4.2321038246154785,1.791837078712888e-08,1.792340675876858e-08,1.792067472194958e-08
4.2301926612854,1.7905559701603124e-08,1.791837078712888e-08,1.7911656158275946e-08
4.229987144470215,1.7898955206874234e-08,1.7905559701603124e-08,1.7902085147625257e-08
4.228389263153076,1.7890165793232882e-08,1.7898955206874234e-08,1.789425496667718e-08
4.227862358093262,1.788380288303415e-08,1.7890165793232882e-08,1.788673209546232e-08
4.22780179977417,1.7883101222082587e-08,1.788380288303415e-08,1.788320602713611e-08
4.226426601409912,1.7873629687414905e-08,1.7883101222082587e-08,1.787805814501553e-08
4.226060390472412,1.7867677115646075e-08,1.7873629687414905e-08,1.7870426916033466e-08
4.227469444274902,1.7879720815017208e-08,1.7867677115646075e-08,1.787346803894252e-08
4.227346897125244,1.7887824554918552e-08,1.7879720815017208e-08,1.7883285963193885e-08
4.2259135246276855,1.7872174851163436e-08,1.7887824554918552e-08,1.7879610680893165e-08
4.224383354187012,1.7858473810861142e-08,1.7872174851163436e-08,1.7864957513324953e-08
4.221817970275879,1.7841824018205443e-08,1.7858473810861142e-08,1.7849639988298804e-08
4.22146463394165,1.7834057786103585e-08,1.7841824018205443e-08,1.783756786721824e-08
4.224520683288574,1.7856686795880705e-08,1.7834057786103585e-08,1.7845085409362582e-08
4.224750518798828,1.785501524409483e-08,1.7856686795880705e-08,1.785566894341173e-08
4.224904537200928,1.786034431461303e-08,1.785501524409483e-08,1.785738490411859e-08
4.221791744232178,1.783866032667447e-08,1.786034431461303e-08,1.7849075106823875e-08
4.221243858337402,1.7831720100502935e-08,1.783866032667447e-08,1.7834830501328724e-08
4.221198558807373,1.7828455156632117e-08,1.7831720100502935e-08,1.782980874054374e-08
4.219669342041016,1.781405245537826e-08,1.7828455156632117e-08,1.782101577418871e-08
4.21911096572876,1.781120673172154e-08,1.781405245537826e-08,1.7812340047385078e-08
4.219245433807373,1.7810947383622988e-08,1.781120673172154e-08,1.781082659135791e-08
4.220113754272461,1.7817587405488666e-08,1.7810947383622988e-08,1.7814036468166705e-08
4.219639301300049,1.7811336405770817e-08,1.7817587405488666e-08,1.7814294039908418e-08
4.21908712387085,1.7808314822786997e-08,1.7811336405770817e-08,1.780961156327976e-08
4.21818208694458,1.7801529139660488e-08,1.7808314822786997e-08,1.7804683949407263e-08
4.216378688812256,1.7784071104642862e-08,1.7801529139660488e-08,1.7792622486467735e-08
4.217283725738525,1.779426561654418e-08,1.7784071104642862e-08,1.7788920558814425e-08
4.216700077056885,1.7786465633662374e-08,1.779426561654418e-08,1.7790199535738793e-08
4.2157979011535645,1.7779452576860422e-08,1.7786465633662374e-08,1.778277614050694e-08
4.215219497680664,1.7775240834794204e-08,1.7779452576860422e-08,1.777714508932604e-08
4.214138984680176,1.7771110805142598e-08,1.7775240834794204e-08,1.7772833871276816e-08
4.2149200439453125,1.777201852348753e-08,1.7771110805142598e-08,1.7771382587739026e-08
4.21393346786499,1.77666024114842e-08,1.777201852348753e-08,1.7769046678495215e-08
4.213505268096924,1.776579949819279e-08,1.77666024114842e-08,1.776585811796849e-08
4.213095664978027,1.7761905724000826e-08,1.776579949819279e-08,1.776352220872468e-08
4.212497711181641,1.7756514480993246e-08,1.7761905724000826e-08,1.7758889470087524e-08
4.210844993591309,1.7736853763494764e-08,1.7756514480993246e-08,1.774652247377162e-08
4.2104411125183105,1.773707403174285e-08,1.7736853763494764e-08,1.7736702773163415e-08
4.209038734436035,1.7723277068171228e-08,1.773707403174285e-08,1.772996860438525e-08
4.209724426269531,1.772539981459431e-08,1.7723277068171228e-08,1.7724236300864504e-08
4.208427429199219,1.7718818412504334e-08,1.772539981459431e-08,1.772188440440914e-08
4.208484172821045,1.771643454162586e-08,1.7718818412504334e-08,1.7717482592161105e-08
4.207955360412598,1.7712295630190056e-08,1.771643454162586e-08,1.771421231921977e-08
4.207518577575684,1.7707613153561397e-08,1.7712295630190056e-08,1.7709830046896968e-08
4.206855297088623,1.770467150663535e-08,1.7707613153561397e-08,1.770594337813236e-08
4.205697059631348,1.7696875076467222e-08,1.770467150663535e-08,1.7700518384344832e-08
4.204977989196777,1.7696006437972756e-08,1.7696875076467222e-08,1.7696040188752704e-08
4.206021785736084,1.7702308952038948e-08,1.7696006437972756e-08,1.7698827292633723e-08
4.204451084136963,1.768817803338152e-08,1.7702308952038948e-08,1.7694937071155437e-08
4.204400062561035,1.7686055286958435e-08,1.768817803338152e-08,1.7686859976606684e-08
4.202365875244141,1.767079282899431e-08,1.7686055286958435e-08,1.7678113195529477e-08
4.202218532562256,1.7663154494584887e-08,1.767079282899431e-08,1.766684576409716e-08
4.202332496643066,1.7664429918795577e-08,1.7663154494584887e-08,1.7663655427213598e-08
4.200653553009033,1.7659123940916288e-08,1.7664429918795577e-08,1.7661390572243363e-08
4.201326847076416,1.7659486317711526e-08,1.7659123940916288e-08,1.7659068873854267e-08
4.200568675994873,1.7650950923098208e-08,1.7659486317711526e-08,1.7655043649256186e-08
4.201013088226318,1.7653839279319072e-08,1.7650950923098208e-08,1.765224411087729e-08
4.200185298919678,1.7645410466116118e-08,1.7653839279319072e-08,1.7649515626771972e-08
4.20062255859375,1.7652876493912117e-08,1.7645410466116118e-08,1.764892587630129e-08
4.1991472244262695,1.7642046046262294e-08,1.7652876493912117e-08,1.7647199257453394e-08
4.198278427124023,1.7634306459513027e-08,1.7642046046262294e-08,1.7637926674751725e-08
4.197096824645996,1.7628291715254818e-08,1.7634306459513027e-08,1.7630938486945524e-08
4.197518348693848,1.7625451320668617e-08,1.7628291715254818e-08,1.7626692994099358e-08
4.196727275848389,1.762168366781225e-08,1.7625451320668617e-08,1.762330725796346e-08
4.195479869842529,1.761143231249207e-08,1.762168366781225e-08,1.761629064844783e-08
4.194540023803711,1.760147938512091e-08,1.761143231249207e-08,1.760624712687786e-08
4.194772720336914,1.7606025082272936e-08,1.760147938512091e-08,1.7603470681137878e-08
4.194060325622559,1.7597111323652825e-08,1.7606025082272936e-08,1.7601369250996868e-08
4.194802761077881,1.7602154400719883e-08,1.7597111323652825e-08,1.759946854917871e-08
4.195014476776123,1.7601740509576302e-08,1.7602154400719883e-08,1.7601845314629827e-08
4.193169593811035,1.7590664924682642e-08,1.7601740509576302e-08,1.759597445527561e-08
4.192765712738037,1.758640166826808e-08,1.7590664924682642e-08,1.758833079179567e-08
4.192579746246338,1.7585154665766822e-08,1.758640166826808e-08,1.7585566780553563e-08
4.191342353820801,1.7575931821056656e-08,1.7585154665766822e-08,1.7580298106167902e-08
4.191292762756348,1.7573363209066883e-08,1.7575931821056656e-08,1.757446455030731e-08
4.1904425621032715,1.7568790866562267e-08,1.7573363209066883e-08,1.7570821242429702e-08
4.190732002258301,1.756875711578232e-08,1.7568790866562267e-08,1.7568588361882576e-08
4.189664363861084,1.756170320277306e-08,1.756875711578232e-08,1.756498946292595e-08
4.188756465911865,1.7551538888938012e-08,1.756170320277306e-08,1.7556454068312632e-08
4.187260627746582,1.7545577435384985e-08,1.7551538888938012e-08,1.7548202890793618e-08
4.188302040100098,1.755059741981313e-08,1.7545577435384985e-08,1.754783873764154e-08
4.1879706382751465,1.7549066200217567e-08,1.755059741981313e-08,1.7549547592921044e-08
4.188882827758789,1.755580747442309e-08,1.7549066200217567e-08,1.7552178377400196e-08
4.188279151916504,1.7551684550198843e-08,1.755580747442309e-08,1.7553460907038243e-08
4.185764312744141,1.7530737750348635e-08,1.7551684550198843e-08,1.7540919827752077e-08
4.185177803039551,1.752430023316265e-08,1.7530737750348635e-08,1.7527273854511805e-08
4.1852126121521,1.752144918043541e-08,1.752430023316265e-08,1.7522719275575582e-08
4.184998989105225,1.7520843442753176e-08,1.752144918043541e-08,1.7520957129590897e-08
4.18557071685791,1.7528989815218665e-08,1.7520843442753176e-08,1.7524630635534777e-08
4.1850266456604,1.7521415429655463e-08,1.7528989815218665e-08,1.752500367047105e-08
4.183503150939941,1.7510339844761802e-08,1.7521415429655463e-08,1.7515629835429536e-08
4.182812690734863,1.7505957572439e-08,1.7510339844761802e-08,1.750786182697084e-08
4.181335926055908,1.748801103929054e-08,1.7505957572439e-08,1.7496855519993915e-08
4.179775714874268,1.7482719272265967e-08,1.748801103929054e-08,1.7485016101659312e-08
4.180124282836914,1.7486847525560734e-08,1.7482719272265967e-08,1.748439970583604e-08
4.180366039276123,1.748238354082332e-08,1.7486847525560734e-08,1.7484417469404434e-08
4.181981086730957,1.7497882254247088e-08,1.748238354082332e-08,1.748987621397191e-08
4.180750370025635,1.7485657366478335e-08,1.7497882254247088e-08,1.749156908203986e-08
4.180717945098877,1.748970390735849e-08,1.7485657366478335e-08,1.748735733997364e-08
4.179515838623047,1.747744349245295e-08,1.748970390735849e-08,1.7483312575450327e-08
4.178216457366943,1.746698075066888e-08,1.747744349245295e-08,1.7471940338964487e-08
4.178225517272949,1.7465660917537207e-08,1.746698075066888e-08,1.7466089019535502e-08
4.177459716796875,1.7460749290876265e-08,1.7465660917537207e-08,1.746293065707505e-08
4.1773576736450195,1.7459585777146458e-08,1.7460749290876265e-08,1.745990196866387e-08
4.176187038421631,1.7447600697551024e-08,1.7459585777146458e-08,1.745338984449063e-08
4.176914215087891,1.7451384337618947e-08,1.7447600697551024e-08,1.7449355738108352e-08
4.176264762878418,1.7449615086206904e-08,1.7451384337618947e-08,1.7450258127382767e-08
4.17396354675293,1.743360655837023e-08,1.7449615086206904e-08,1.744127509084592e-08
4.173669338226318,1.7425177745167275e-08,1.743360655837023e-08,1.7429229615117947e-08
4.1715850830078125,1.7415661801578608e-08,1.7425177745167275e-08,1.7420029863046693e-08
4.172182559967041,1.7414867770071396e-08,1.7415661801578608e-08,1.7415041853041657e-08
4.171327114105225,1.7407355556997572e-08,1.7414867770071396e-08,1.7410899388892176e-08
4.17169189453125,1.7413368524898942e-08,1.7407355556997572e-08,1.7410064501177658e-08
4.171731948852539,1.7411352359886223e-08,1.7413368524898942e-08,1.741213040418188e-08
4.170783519744873,1.7405753283128433e-08,1.7411352359886223e-08,1.740825616991515e-08
4.1707539558410645,1.74023568888515e-08,1.7405753283128433e-08,1.7403849028596596e-08
4.171226501464844,1.740546728967729e-08,1.74023568888515e-08,1.7403730012688357e-08
4.169787406921387,1.7396917684209257e-08,1.740546728967729e-08,1.7400910934384228e-08
4.168410778045654,1.7384873984838123e-08,1.7396917684209257e-08,1.739062938099778e-08
4.1669921875,1.737366162046783e-08,1.7384873984838123e-08,1.737898358555867e-08
4.166508197784424,1.737119958988842e-08,1.737366162046783e-08,1.7372101979162835e-08
4.166676998138428,1.7367362659115315e-08,1.737119958988842e-08,1.7369103488817927e-08
4.16539192199707,1.7359980120090768e-08,1.7367362659115315e-08,1.7363397830649774e-08
4.167017936706543,1.7370052063370167e-08,1.7359980120090768e-08,1.7364842008760206e-08
4.165841579437256,1.7360276771682948e-08,1.7370052063370167e-08,1.7364989446377876e-08
4.164867401123047,1.735123333901356e-08,1.7360276771682948e-08,1.7355606729552164e-08
4.164705753326416,1.735401866653774e-08,1.735123333901356e-08,1.735235954924974e-08
4.163361072540283,1.7342966174282992e-08,1.735401866653774e-08,1.7348220637813938e-08
4.162820339202881,1.7338184221671327e-08,1.7342966174282992e-08,1.7340312297164928e-08
4.164027214050293,1.7346330594136816e-08,1.7338184221671327e-08,1.734204957415386e-08
4.163364410400391,1.73392695757002e-08,1.7346330594136816e-08,1.7342635771910864e-08
4.162241458892822,1.7333086077542248e-08,1.73392695757002e-08,1.733592291941477e-08
4.162605285644531,1.733097576561704e-08,1.7333086077542248e-08,1.733192434016928e-08
4.162581443786621,1.733773302703412e-08,1.733097576561704e-08,1.7334047086592363e-08
4.1607747077941895,1.7322932421848236e-08,1.733773302703412e-08,1.7330016532923764e-08
4.159716606140137,1.7314555122993625e-08,1.7322932421848236e-08,1.731841692276248e-08
4.158820629119873,1.7306787114534927e-08,1.7314555122993625e-08,1.7310352262711604e-08
4.158487319946289,1.7302138388686217e-08,1.7306787114534927e-08,1.730419896261992e-08
4.158994674682617,1.73055010321832e-08,1.7302138388686217e-08,1.730358079043981e-08
4.159287452697754,1.7308860122966507e-08,1.73055010321832e-08,1.7306915012227364e-08
4.159022331237793,1.730352039430727e-08,1.7308860122966507e-08,1.7306014399309788e-08
4.159061908721924,1.7305968214031964e-08,1.730352039430727e-08,1.7304508048709977e-08
4.157569408416748,1.7294624399255554e-08,1.7305968214031964e-08,1.730002807676101e-08
4.157196044921875,1.7291363008098415e-08,1.7294624399255554e-08,1.7292730802864753e-08
4.15703010559082,1.7285225695218287e-08,1.7291363008098415e-08,1.7288169118501173e-08
4.155855655670166,1.7281596598195392e-08,1.7285225695218287e-08,1.7283108277865722e-08
4.156499862670898,1.7279866426633816e-08,1.7281596598195392e-08,1.7280633812788437e-08
4.154330730438232,1.726585097117095e-08,1.7279866426633816e-08,1.7272643759724815e-08
4.155328750610352,1.7277001163051864e-08,1.726585097117095e-08,1.7271128527340807e-08
4.154282569885254,1.726480647334938e-08,1.7277001163051864e-08,1.727070753076987e-08
4.152449607849121,1.7247675287990205e-08,1.726480647334938e-08,1.725609877212264e-08
4.152006149291992,1.7243500849417615e-08,1.7247675287990205e-08,1.7245461947368312e-08
4.152796268463135,1.7251414519137143e-08,1.7243500849417615e-08,1.7247291594912895e-08
4.151553630828857,1.724268372527149e-08,1.7251414519137143e-08,1.7246836847562008e-08
4.151998043060303,1.72456733338322e-08,1.724268372527149e-08,1.724398757119161e-08
4.15086030960083,1.7236128968534103e-08,1.72456733338322e-08,1.7240711969179756e-08
4.149972915649414,1.7229675464136562e-08,1.7236128968534103e-08,1.7232686388979346e-08
4.149075984954834,1.7224099480017685e-08,1.7229675464136562e-08,1.7226618354015955e-08
4.1485514640808105,1.721934594911545e-08,1.7224099480017685e-08,1.7221465142824854e-08
4.14835262298584,1.7216102321526705e-08,1.721934594911545e-08,1.721751274885719e-08
4.149012565612793,1.7221337245132418e-08,1.7216102321526705e-08,1.721851461411461e-08
4.147568702697754,1.7213235281587913e-08,1.7221337245132418e-08,1.7216969183664332e-08
4.148207187652588,1.7215233683032238e-08,1.7213235281587913e-08,1.721401332588357e-08
4.147747039794922,1.7208632741017027e-08,1.7215233683032238e-08,1.721179287983432e-08
4.14693546295166,1.720174758190751e-08,1.7208632741017027e-08,1.7205053381985635e-08
4.146362781524658,1.719760689411487e-08,1.720174758190751e-08,1.7199523583144583e-08
4.145873546600342,1.7195837642702827e-08,1.719760689411487e-08,1.7196502000160763e-08
4.145993232727051,1.719390141374788e-08,1.7195837642702827e-08,1.719473452510556e-08
4.1438517570495605,1.7176263966689476e-08,1.719390141374788e-08,1.7184941469849946e-08
4.142767906188965,1.717243236498689e-08,1.7176263966689476e-08,1.717405950785178e-08
4.141651153564453,1.716037090204736e-08,1.717243236498689e-08,1.7166193799766916e-08
4.141314506530762,1.7161390530873177e-08,1.716037090204736e-08,1.7160562748586017e-08
4.14149284362793,1.7160891374601306e-08,1.7161390530873177e-08,1.716088071646027e-08
4.142903804779053,1.7169719868093125e-08,1.7160891374601306e-08,1.7165127985663275e-08
4.141685962677002,1.715666897439405e-08,1.7169719868093125e-08,1.716310293886636e-08
4.140796184539795,1.715039488203729e-08,1.715666897439405e-08,1.7153409359593752e-08
4.1419291496276855,1.7160147081085597e-08,1.715039488203729e-08,1.715513775479849e-08
4.140268802642822,1.7153396925095876e-08,1.7160147081085597e-08,1.715643449529125e-08
4.1392364501953125,1.7144875741337273e-08,1.7153396925095876e-08,1.714879793723867e-08
4.138950347900391,1.713976516271032e-08,1.7144875741337273e-08,1.7142061992103663e-08
4.136779308319092,1.7121941198183777e-08,1.713976516271032e-08,1.7130588503277977e-08
4.137812614440918,1.7128488849493806e-08,1.7121941198183777e-08,1.712501074280226e-08
4.137790203094482,1.712933794806304e-08,1.7128488849493806e-08,1.7128678919675622e-08
4.138282299041748,1.7134475172042585e-08,1.712933794806304e-08,1.7131640106526902e-08
4.136547088623047,1.7121141837606046e-08,1.7134475172042585e-08,1.7127511853232136e-08
4.135035037994385,1.7110755479166073e-08,1.7121141837606046e-08,1.711559072248292e-08
4.134542942047119,1.7101005056474605e-08,1.7110755479166073e-08,1.7105687533103264e-08
4.134525299072266,1.7101889682180627e-08,1.7101005056474605e-08,1.710122532472269e-08
4.134491920471191,1.7102435023730322e-08,1.7101889682180627e-08,1.7101916327533218e-08
4.134423732757568,1.709877395228432e-08,1.7102435023730322e-08,1.7100449056783873e-08
4.133479595184326,1.7092238735472165e-08,1.709877395228432e-08,1.7095313609161167e-08
4.1331329345703125,1.7094105686510375e-08,1.7092238735472165e-08,1.7092840920440722e-08
4.133405685424805,1.7093601201167985e-08,1.7094105686510375e-08,1.7093602977524824e-08
4.1322503089904785,1.708650287923774e-08,1.7093601201167985e-08,1.7089728743258092e-08
4.130727291107178,1.7072274260954146e-08,1.708650287923774e-08,1.7079113234785837e-08
4.129448890686035,1.706088958997043e-08,1.7072274260954146e-08,1.7066330570969512e-08
4.129252910614014,1.7060756363207474e-08,1.706088958997043e-08,1.706052898953203e-08
4.129743576049805,1.706156638192624e-08,1.7060756363207474e-08,1.7060962420600845e-08
4.12925910949707,1.7059928580920314e-08,1.706156638192624e-08,1.7060479251540528e-08
4.127955913543701,1.7050826528475227e-08,1.7059928580920314e-08,1.7055059586823518e-08
4.127664566040039,1.704584562389755e-08,1.7050826528475227e-08,1.704809449165623e-08
4.127106189727783,1.704078123054842e-08,1.704584562389755e-08,1.704308516536912e-08
4.125773906707764,1.7029268661872266e-08,1.704078123054842e-08,1.7034810895211194e-08
4.124900817871094,1.7024174070456866e-08,1.7029268661872266e-08,1.702644603085446e-08
4.125019073486328,1.702303720207965e-08,1.7024174070456866e-08,1.702339247344753e-08
4.124609470367432,1.7019564424458622e-08,1.702303720207965e-08,1.7021090314983667e-08
4.125467777252197,1.7023083387357474e-08,1.7019564424458622e-08,1.7021218212676104e-08
4.123887538909912,1.7013547903843573e-08,1.7023083387357474e-08,1.7018106035493474e-08
4.123232364654541,1.7006993147106186e-08,1.7013547903843573e-08,1.701009466614778e-08
4.123447895050049,1.7013572772839325e-08,1.7006993147106186e-08,1.7009966768455342e-08
4.123435974121094,1.7009098129960876e-08,1.7013572772839325e-08,1.7011148045753544e-08
4.12349796295166,1.700713170293966e-08,1.7009098129960876e-08,1.7008000341434126e-08
4.122904300689697,1.7001962504537005e-08,1.700713170293966e-08,1.7004440522327968e-08
4.122279644012451,1.699750740158379e-08,1.7001962504537005e-08,1.699960705536796e-08
4.121799468994141,1.6992245832625485e-08,1.699750740158379e-08,1.6994787799262667e-08
4.122439384460449,1.699936902355148e-08,1.6992245832625485e-08,1.699566354318449e-08
4.121052265167236,1.6991156925882933e-08,1.699936902355148e-08,1.6995024054722307e-08
4.119954586029053,1.698686880047262e-08,1.6991156925882933e-08,1.6988634499170985e-08
4.118071556091309,1.697327434158069e-08,1.698686880047262e-08,1.6979635475422583e-08
4.116087913513184,1.695903151244238e-08,1.697327434158069e-08,1.6965653770739664e-08
4.11614990234375,1.6953011439113652e-08,1.695903151244238e-08,1.695571683058006e-08
4.1163649559021,1.695704199278225e-08,1.6953011439113652e-08,1.6954654569190097e-08
4.115306377410889,1.6946124503647297e-08,1.695704199278225e-08,1.6951275938481558e-08
4.117264270782471,1.696077589485867e-08,1.6946124503647297e-08,1.6953185522083913e-08
4.11776876449585,1.6963248583579116e-08,1.696077589485867e-08,1.6961799076398165e-08
4.116922378540039,1.6955404191776324e-08,1.6963248583579116e-08,1.6959138093852744e-08
4.116280555725098,1.694999518520035e-08,1.6955404191776324e-08,1.695251583555546e-08
4.115161418914795,1.6939786462444317e-08,1.694999518520035e-08,1.6944735392598886e-08
4.114255905151367,1.6932304447436763e-08,1.6939786462444317e-08,1.6935890911895513e-08
4.113325595855713,1.6926959389707008e-08,1.6932304447436763e-08,1.692940898578854e-08
4.112545967102051,1.691756956745394e-08,1.6926959389707008e-08,1.692212947546068e-08
4.113048076629639,1.6920921552809887e-08,1.691756956745394e-08,1.691913453782945e-08
4.112969875335693,1.6922708567790323e-08,1.6920921552809887e-08,1.6921632095545647e-08
4.111893177032471,1.6915324252408936e-08,1.6922708567790323e-08,1.6918789924602606e-08
4.110938549041748,1.690687057021023e-08,1.6915324252408936e-08,1.6910888689380954e-08
4.111138820648193,1.690932904807596e-08,1.690687057021023e-08,1.6907867106397134e-08
4.109325408935547,1.68963012470158e-08,1.690932904807596e-08,1.6902525601381058e-08
4.110980033874512,1.6907449662539875e-08,1.68963012470158e-08,1.690165873924343e-08
4.110678195953369,1.6904099453540766e-08,1.6907449662539875e-08,1.6905584487858505e-08
4.109821796417236,1.6897386601044673e-08,1.6904099453540766e-08,1.6900543187148287e-08
4.1097612380981445,1.6898507482210334e-08,1.6897386601044673e-08,1.6897699239848407e-08
4.107592582702637,1.687921091786393e-08,1.6898507482210334e-08,1.6888652254465342e-08
4.108548164367676,1.6883705100667612e-08,1.687921091786393e-08,1.6881353204212246e-08
4.107092380523682,1.6873451968990594e-08,1.6883705100667612e-08,1.6878422215427236e-08
4.106686592102051,1.687032735731009e-08,1.6873451968990594e-08,1.6871727126499536e-08
4.106956958770752,1.687227602076291e-08,1.687032735731009e-08,1.687114803416989e-08
4.1052446365356445,1.686057871097546e-08,1.687227602076291e-08,1.6866202656729e-08
4.105855464935303,1.6862331975175948e-08,1.686057871097546e-08,1.6861328333561687e-08
4.105193138122559,1.6864943219729867e-08,1.6862331975175948e-08,1.686327166794399e-08
4.105190753936768,1.6862081508861593e-08,1.6864943219729867e-08,1.6863230811736685e-08
4.102462291717529,1.6844694528117543e-08,1.6862081508861593e-08,1.6852954587420754e-08
4.102281093597412,1.683519457174043e-08,1.6844694528117543e-08,1.6839750927033492e-08
4.101679801940918,1.6830171034598607e-08,1.683519457174043e-08,1.6832492732987703e-08
4.101746082305908,1.6832210292250238e-08,1.6830171034598607e-08,1.683095618432162e-08
4.101222515106201,1.6828273885494127e-08,1.6832210292250238e-08,1.6829996951628345e-08
4.100887775421143,1.6825048021473776e-08,1.6828273885494127e-08,1.682643002709483e-08
4.10092830657959,1.6825019599764346e-08,1.6825048021473776e-08,1.6824813542370975e-08
4.100977897644043,1.6825907778184046e-08,1.6825019599764346e-08,1.6825229209871395e-08
4.099917888641357,1.6817031323057563e-08,1.6825907778184046e-08,1.6821239512410102e-08
4.099153995513916,1.6807124580964228e-08,1.6817031323057563e-08,1.6811956271567396e-08
4.099863529205322,1.6812823133705024e-08,1.6807124580964228e-08,1.6809856617783225e-08
4.098302841186523,1.6803397784315166e-08,1.6812823133705024e-08,1.680789196711885e-08
4.096535682678223,1.6790160373147955e-08,1.6803397784315166e-08,1.6796523283346687e-08
4.095202445983887,1.67775926485092e-08,1.6790160373147955e-08,1.6783669565256787e-08
4.095992088317871,1.6783706868750414e-08,1.67775926485092e-08,1.6780454359377472e-08
4.095818519592285,1.6781957157263605e-08,1.6783706868750414e-08,1.6782646383717292e-08
4.09622859954834,1.678475314292882e-08,1.6781957157263605e-08,1.678318639619647e-08
4.0958170890808105,1.678138161764764e-08,1.678475314292882e-08,1.6782898626388487e-08
4.094011306762695,1.6770545840927298e-08,1.678138161764764e-08,1.6775675959479486e-08
4.0933732986450195,1.676195360289512e-08,1.6770545840927298e-08,1.676606231626465e-08
4.093387603759766,1.676198380096139e-08,1.676195360289512e-08,1.6761784848995376e-08
4.092499256134033,1.6752803588815368e-08,1.676198380096139e-08,1.675726579719594e-08
4.091235637664795,1.6747693010188414e-08,1.6752803588815368e-08,1.6749964970586007e-08
4.091927528381348,1.675344840634807e-08,1.6747693010188414e-08,1.67502847148171e-08
4.090427398681641,1.6740186126185108e-08,1.675344840634807e-08,1.6746559694524876e-08
4.092050552368164,1.6751659615010794e-08,1.6740186126185108e-08,1.674571947773984e-08
4.090831279754639,1.6743104680472243e-08,1.6751659615010794e-08,1.674713701049768e-08
4.0905537605285645,1.6738367136781562e-08,1.6743104680472243e-08,1.67405644901919e-08
4.089813232421875,1.6734386321104466e-08,1.6738367136781562e-08,1.6736143138018633e-08
4.088865280151367,1.6726037443959285e-08,1.6734386321104466e-08,1.672999516699747e-08
4.087779521942139,1.6715610229312006e-08,1.6726037443959285e-08,1.6720653306379063e-08
4.088812828063965,1.672575500322182e-08,1.6715610229312006e-08,1.6720461459840408e-08
4.087983131408691,1.6715196338168425e-08,1.672575500322182e-08,1.672036731292792e-08
4.087265491485596,1.6713157080516794e-08,1.6715196338168425e-08,1.6713954664737685e-08
4.086771488189697,1.670603211323396e-08,1.6713157080516794e-08,1.670946403464768e-08
4.0863752365112305,1.6703385341543253e-08,1.670603211323396e-08,1.6704561289770936e-08
4.0858235359191895,1.6699825522437095e-08,1.6703385341543253e-08,1.6701429572663073e-08
4.084163188934326,1.6686165338342107e-08,1.6699825522437095e-08,1.669282134741934e-08
4.084320545196533,1.6688726844904522e-08,1.6686165338342107e-08,1.6687234705159426e-08
4.084164619445801,1.6688252557628402e-08,1.6688726844904522e-08,1.6688254333985242e-08
4.0843658447265625,1.6691881654651297e-08,1.6688252557628402e-08,1.668977134272609e-08
4.0832672119140625,1.6684207793105088e-08,1.6691881654651297e-08,1.6687710768792385e-08
4.082993507385254,1.6677827119337962e-08,1.6684207793105088e-08,1.6680807846114476e-08
4.081063747406006,1.6664341018213236e-08,1.6677827119337962e-08,1.6670805180751813e-08
4.081003189086914,1.6667428326400113e-08,1.6664341018213236e-08,1.6665499202872525e-08
4.080593585968018,1.665633142522438e-08,1.6667428326400113e-08,1.666172622094564e-08
4.079730987548828,1.665354965041388e-08,1.665633142522438e-08,1.6654659873438504e-08
4.078778266906738,1.6644765565843045e-08,1.665354965041388e-08,1.6648906253635687e-08
4.079543590545654,1.6652192513788577e-08,1.6644765565843045e-08,1.6648192158186248e-08
4.080081939697266,1.665395998884378e-08,1.6652192513788577e-08,1.665286930574439e-08
4.079101085662842,1.6646810152565195e-08,1.665395998884378e-08,1.6650151479780106e-08
4.077921390533447,1.6640047562077598e-08,1.6646810152565195e-08,1.6643110001268724e-08
4.077579975128174,1.6633805444143945e-08,1.6640047562077598e-08,1.6636711563933204e-08
4.077327251434326,1.662825610537766e-08,1.6633805444143945e-08,1.663092064063676e-08
4.076780319213867,1.6623442178342884e-08,1.662825610537766e-08,1.6625749665877265e-08
4.076415061950684,1.6623769028001334e-08,1.6623442178342884e-08,1.6623406651206096e-08
4.075429916381836,1.6617093478998868e-08,1.6623769028001334e-08,1.6620191445326782e-08
4.076507091522217,1.662402127067253e-08,1.6617093478998868e-08,1.66203726337244e-08
4.074735164642334,1.6607891950570774e-08,1.662402127067253e-08,1.6615821607501857e-08
4.073392868041992,1.6602253793962518e-08,1.6607891950570774e-08,1.6604779773388145e-08
4.072783946990967,1.659528692243839e-08,1.6602253793962518e-08,1.6598537655454493e-08
4.073283672332764,1.6599535967998236e-08,1.659528692243839e-08,1.6597173413401833e-08
4.072408676147461,1.659167381262705e-08,1.6599535967998236e-08,1.6595388174778236e-08
4.070129871368408,1.6577168082676508e-08,1.659167381262705e-08,1.6584081663495454e-08
4.070572853088379,1.6578333372763154e-08,1.6577168082676508e-08,1.657748605055076e-08
4.0696845054626465,1.6574865924212645e-08,1.6578333372763154e-08,1.6576221284481107e-08
4.0722856521606445,1.659052095703828e-08,1.6574865924212645e-08,1.6582479389626315e-08
4.070305347442627,1.6577775596715583e-08,1.659052095703828e-08,1.6583832973537938e-08
4.06986141204834,1.6573480365877913e-08,1.6577775596715583e-08,1.6575334882418247e-08
4.068959712982178,1.6564346339009717e-08,1.6573480365877913e-08,1.6568673544270496e-08
4.069108009338379,1.6564198901392047e-08,1.6564346339009717e-08,1.656407455641329e-08
4.069907188415527,1.657020476386606e-08,1.6564198901392047e-08,1.6567017979696175e-08


==> figs/data/curv_Adam_alpha_0.05_beta_5.0_lr0.001_NN1csv.csv <==
curvature,Vk_2,Vkm1_2,Vkm1Vk
1.000000045813705e-18,0.03340136259794235,0.0,0.0
0.7809917330741882,0.011059265583753586,0.03340136259794235,0.012995138764381409
0.9256699681282043,0.008241033181548119,0.011059265583753586,0.003446787130087614
1.1672210693359375,0.006998838856816292,0.008241033181548119,0.004660879261791706
1.12742280960083,0.005618247203528881,0.006998838856816292,0.0038063465617597103
0.8082173466682434,0.003321062307804823,0.005618247203528881,0.0013317965203896165
1.2201029062271118,0.002971540205180645,0.003321062307804823,0.0019842111505568027
1.3758654594421387,0.002406992483884096,0.002971540205180645,0.0020228547509759665
1.8439929485321045,0.0027208547107875347,0.002406992483884096,0.002090911380946636
2.8651459217071533,0.002555427374318242,0.0027208547107875347,0.002481423318386078
3.7450740337371826,0.0024981533642858267,0.002555427374318242,0.0024369850289076567
3.817793607711792,0.0024675466120243073,0.0024981533642858267,0.0023972010239958763
5.801863670349121,0.002552215475589037,0.0024675466120243073,0.0024706688709557056
6.567943096160889,0.002675505355000496,0.002552215475589037,0.002581187291070819
8.851119995117188,0.0028054844588041306,0.002675505355000496,0.0027213278226554394
8.111963272094727,0.0029040263034403324,0.0028054844588041306,0.0028317917603999376
12.437385559082031,0.0030212688725441694,0.0029040263034403324,0.0029520904645323753
12.910813331604004,0.003134062048047781,0.0030212688725441694,0.003067559562623501
13.531022071838379,0.0032270001247525215,0.003134062048047781,0.0031712371855974197
12.652169227600098,0.003303742501884699,0.0032270001247525215,0.0032546883448958397
12.264147758483887,0.0034066757652908564,0.003303742501884699,0.003343295305967331
12.008970260620117,0.0035432358272373676,0.0034066757652908564,0.003461734391748905
12.330938339233398,0.003738713450729847,0.0035432358272373676,0.003627012250944972
12.895530700683594,0.0039861975237727165,0.003738713450729847,0.003848077729344368
14.27500057220459,0.004286309704184532,0.0039861975237727165,0.0041226111352443695
16.47916603088379,0.004608720075339079,0.004286309704184532,0.004435785114765167
18.653465270996094,0.004899902734905481,0.004608720075339079,0.004744816571474075
19.54083824157715,0.005115801934152842,0.004899902734905481,0.004999839700758457
17.41008949279785,0.0052262768149375916,0.005115801934152842,0.005162023939192295
14.816320419311523,0.0052369264885783195,0.0052262768149375916,0.005219645798206329
13.53048324584961,0.005186736583709717,0.0052369264885783195,0.005197654943913221
13.680970191955566,0.005113707855343819,0.005186736583709717,0.005136511288583279
14.799795150756836,0.0050423722714185715,0.005113707855343819,0.0050664725713431835
16.341142654418945,0.004984215833246708,0.0050423722714185715,0.005003923084586859
17.626569747924805,0.004939944017678499,0.004984215833246708,0.004954110365360975
18.480342864990234,0.004905429668724537,0.004939944017678499,0.004915495403110981
18.710241317749023,0.004872883670032024,0.004905429668724537,0.004882188513875008
18.030900955200195,0.004834295250475407,0.004872883670032024,0.004846140742301941
16.93039321899414,0.004786079749464989,0.004834295250475407,0.004801813513040543
16.18038558959961,0.004727537278085947,0.004786079749464989,0.0047477371990680695
16.068603515625,0.0046563101932406425,0.004727537278085947,0.004682831931859255
16.4377498626709,0.0045680939219892025,0.0046563101932406425,0.004603611305356026
16.95729637145996,0.004459185991436243,0.0045680939219892025,0.004505644552409649
17.24561309814453,0.00432861503213644,0.004459185991436243,0.004386240150779486
17.177934646606445,0.004178598057478666,0.00432861503213644,0.004245983436703682
16.930713653564453,0.004013270139694214,0.004178598057478666,0.004088234156370163
16.648113250732422,0.0038371775299310684,0.004013270139694214,0.003917462192475796
16.3489990234375,0.0036543547175824642,0.0038371775299310684,0.0037379739806056023
15.984114646911621,0.003468368900939822,0.0036543547175824642,0.003553529269993305
15.52326774597168,0.003282813122496009,0.003468368900939822,0.003367682918906212
14.980112075805664,0.003101565409451723,0.003282813122496009,0.0031841788440942764
14.396564483642578,0.002928811823949218,0.003101565409451723,0.003007077844813466
13.84259033203125,0.0027685584500432014,0.002928811823949218,0.002840526169165969
13.400737762451172,0.0026238621212542057,0.0027685584500432014,0.002688118489459157
13.148043632507324,0.002495934721082449,0.0026238621212542057,0.0025520490016788244
13.143719673156738,0.002383478684350848,0.002495934721082449,0.0024323086254298687
13.422713279724121,0.002282495144754648,0.002383478684350848,0.002326234010979533
13.962974548339844,0.00218690256588161,0.002282495144754648,0.0022286917082965374
14.613607406616211,0.0020901099778711796,0.00218690256588161,0.0021331696771085262
15.029300689697266,0.001987405586987734,0.0020901099778711796,0.0020338171161711216
14.836281776428223,0.0018782095285132527,0.001987405586987734,0.0019278847612440586
14.05710220336914,0.001766783301718533,0.0018782095285132527,0.001817304058931768
13.14469051361084,0.001660691574215889,0.001766783301718533,0.001708251191303134
12.538261413574219,0.0015677654882892966,0.001660691574215889,0.0016087081748992205
12.453573226928711,0.0014933237107470632,0.0015677654882892966,0.001525386585853994
12.959114074707031,0.0014390163123607635,0.0014933237107470632,0.0014617072883993387
14.056975364685059,0.001403433969244361,0.0014390163123607635,0.0014176028780639172
15.688779830932617,0.0013835853897035122,0.001403433969244361,0.0013906813692301512
17.695886611938477,0.0013762634480372071,0.0013835853897035122,0.0013777266722172499
19.80106544494629,0.0013788522919639945,0.0013762634480372071,0.0013757966225966811
21.673921585083008,0.0013895228039473295,0.0013788522919639945,0.001382692251354456
23.121383666992188,0.0014070556499063969,0.0013895228039473295,0.001396937295794487
24.230316162109375,0.0014303670031949878,0.0014070556499063969,0.0014174352400004864
25.3550968170166,0.0014578757109120488,0.0014303670031949878,0.0014429112197831273
26.990928649902344,0.0014868497382849455,0.0014578757109120488,0.001471261028200388
29.56396484375,0.0015130862593650818,0.0014868497382849455,0.0014990377239882946
32.96217727661133,0.0015314386691898108,0.0015130862593650818,0.001521526137366891
35.3682861328125,0.0015373113565146923,0.0015314386691898108,0.0015337569639086723
33.940711975097656,0.0015284988330677152,0.0015373113565146923,0.001532237627543509
29.642759323120117,0.001506125321611762,0.0015284988330677152,0.0015164203941822052
25.60991859436035,0.0014741175109520555,0.001506125321611762,0.0014889237936586142
23.02092742919922,0.0014375490136444569,0.0014741175109520555,0.0014543789438903332
21.811548233032227,0.0014009668957442045,0.0014375490136444569,0.0014176862314343452
21.713016510009766,0.0013674271758645773,0.0014009668957442045,0.0013826624490320683
22.509323120117188,0.001338384347036481,0.0013674271758645773,0.0013515210011973977
24.04009246826172,0.001314074732363224,0.001338384347036481,0.0013250473421067
26.148151397705078,0.0012940417509526014,0.001314074732363224,0.0013030808186158538
28.65266990661621,0.0012775957584381104,0.0012940417509526014,0.001285019563511014
31.33949089050293,0.0012640838976949453,0.0012775957584381104,0.0012701820814982057
33.94889831542969,0.0012529762461781502,0.0012640838976949453,0.001257976982742548
36.260345458984375,0.0012438909616321325,0.0012529762461781502,0.0012479544384405017
38.12303161621094,0.0012365697184577584,0.0012438909616321325,0.0012398011749610305
39.50526809692383,0.0012308445293456316,0.0012365697184577584,0.0012333107879385352
40.47532653808594,0.0012266174890100956,0.0012308445293456316,0.0012283559190109372
41.155426025390625,0.001223819563165307,0.0012266174890100956,0.0012248572893440723
41.63770294189453,0.0012223956873640418,0.001223819563165307,0.0012227555271238089
42.0404167175293,0.0012222884688526392,0.0012223956873640418,0.001221996732056141
42.396888732910156,0.0012234346941113472,0.0012222884688526392,0.001222521415911615
42.76750564575195,0.0012257536873221397,0.0012234346941113472,0.0012242586817592382
43.16911697387695,0.0012291407911106944,0.0012257536873221397,0.001227116328664124
43.61238479614258,0.0012334769126027822,0.0012291407911106944,0.0012309825979173183
44.10882568359375,0.0012386152520775795,0.0012334769126027822,0.0012357248924672604
44.629676818847656,0.0012443886371329427,0.0012386152520775795,0.0012411859352141619
45.202449798583984,0.0012506069615483284,0.0012443886371329427,0.0012471876107156277
45.791709899902344,0.001257061492651701,0.0012506069615483284,0.001253530033864081
46.379966735839844,0.0012635223101824522,0.001257061492651701,0.0012599937617778778
46.92393493652344,0.0012697523925453424,0.0012635223101824522,0.001266344916075468
47.44368362426758,0.001275501330383122,0.0012697523925453424,0.0012723400723189116
47.872562408447266,0.0012805236037820578,0.001275501330383122,0.001277730567380786
48.204708099365234,0.0012845579767599702,0.0012805236037820578,0.0012822628486901522
48.410770416259766,0.0012873788364231586,0.0012845579767599702,0.0012856931425631046
48.436767578125,0.0012887618504464626,0.0012873788364231586,0.0012877958361059427
48.309112548828125,0.0012884982861578465,0.0012887618504464626,0.0012883545132353902
48.042964935302734,0.0012864315649494529,0.0012884982861578465,0.0012871865183115005
47.601375579833984,0.001282411627471447,0.0012864315649494529,0.0012841379502788186
47.0408821105957,0.0012763470876961946,0.001282411627471447,0.0012790885521098971
46.38713073730469,0.001268171239644289,0.0012763470876961946,0.0012719592778012156
45.66038513183594,0.0012578710447996855,0.001268171239644289,0.0012627106625586748
44.91339111328125,0.0012454655952751637,0.0012578710447996855,0.0012513461988419294
44.14724349975586,0.0012310175225138664,0.0012454655952751637,0.0012379069812595844
43.44568634033203,0.001214616815559566,0.0012310175225138664,0.0012224705424159765
42.78706359863281,0.0011963983997702599,0.001214616815559566,0.0012051493395119905
42.190128326416016,0.0011765107046812773,0.0011963983997702599,0.001186085632070899
41.70222854614258,0.0011551256757229567,0.0011765107046812773,0.0011654405388981104
41.305015563964844,0.0011324308579787612,0.0011551256757229567,0.0011433938052505255
41.008811950683594,0.0011086120503023267,0.0011324308579787612,0.0011201325105503201
40.80884552001953,0.0010838679736480117,0.0011086120503023267,0.0010958488564938307
40.699195861816406,0.0010583823313936591,0.0010838679736480117,0.0010707341134548187
40.70656967163086,0.001032338012009859,0.0010583823313936591,0.0010449718683958054
40.78476333618164,0.0010059056803584099,0.001032338012009859,0.001018738141283393
40.960479736328125,0.0009792398195713758,0.0010059056803584099,0.0009921956807374954
41.19340133666992,0.0009524796041660011,0.0009792398195713758,0.0009654907044023275
41.494136810302734,0.0009257483761757612,0.0009524796041660011,0.0009387542959302664
41.84931564331055,0.0008991543436422944,0.0009257483761757612,0.0009121019393205643
42.276939392089844,0.0008727838867343962,0.0008991543436422944,0.0008856308995746076
42.721282958984375,0.0008467140723951161,0.0008727838867343962,0.000859422143548727
43.19609069824219,0.0008210011292248964,0.0008467140723951161,0.0008335423190146685
43.68166732788086,0.0007956919725984335,0.0008210011292248964,0.0008080427069216967
44.18104553222656,0.0007708137854933739,0.0007956919725984335,0.0007829602109268308
44.65962219238281,0.0007463899673894048,0.0007708137854933739,0.0007583199185319245
45.087791442871094,0.0007224312284961343,0.0007463899673894048,0.00073413853533566
45.46443557739258,0.000698937801644206,0.0007224312284961343,0.000710421591065824
45.736167907714844,0.0006759039824828506,0.000698937801644206,0.0006871660007163882
45.90982437133789,0.0006533196428790689,0.0006759039824828506,0.0006643639644607902
45.9520378112793,0.0006311685428954661,0.0006533196428790689,0.0006420021527446806
45.84160614013672,0.0006094234995543957,0.0006311685428954661,0.0006200587376952171
45.616539001464844,0.000588071474339813,0.0006094234995543957,0.00059851398691535
45.24441909790039,0.0005670773098245263,0.000588071474339813,0.0005773434531874955
44.70966339111328,0.0005464213318191469,0.0005670773098245263,0.0005565198371186852
44.029502868652344,0.0005260859616100788,0.0005464213318191469,0.0005360245704650879
43.16945266723633,0.0005060596158728004,0.0005260859616100788,0.0005158429266884923
42.14448165893555,0.00048634616541676223,0.0005060596158728004,0.0004959712387062609
40.93513107299805,0.00046697925426997244,0.00048634616541676223,0.00047642827848903835
39.572059631347656,0.00044801950571127236,0.00046697925426997244,0.0004572615143842995
38.154884338378906,0.0004295542894396931,0.00044801950571127236,0.0004385457723401487
36.80099868774414,0.00041171128395944834,0.0004295542894396931,0.0004203898133710027
35.6695556640625,0.00039463461143895984,0.00041171128395944834,0.00040293115307576954
34.92824935913086,0.00037847302155569196,0.00039463461143895984,0.0003863179008476436
34.73789596557617,0.0003633663582149893,0.00037847302155569196,0.00037069572135806084
35.22231674194336,0.0003494160482659936,0.0003633663582149893,0.0003561853081919253
36.501670837402344,0.00033667695242911577,0.0003494160482659936,0.00034286381560377777
38.61465072631836,0.00032514194026589394,0.00033667695242911577,0.00033075251849368215
41.46001052856445,0.0003147411625832319,0.00032514194026589394,0.00031980968196876347
44.41914367675781,0.00030534202232956886,0.0003147411625832319,0.00030993024120107293
46.31147384643555,0.00029676963458769023,0.00030534202232956886,0.00030095758847892284
46.08140182495117,0.0002888223098125309,0.00029676963458769023,0.00029270240338519216
44.168357849121094,0.00028129384736530483,0.0002888223098125309,0.00028496255981735885
42.072547912597656,0.00027398415841162205,0.00028129384736530483,0.0002775390457827598
40.87091827392578,0.0002667247026693076,0.00027398415841162205,0.0002702517667785287
40.83879089355469,0.0002593643730506301,0.0002667247026693076,0.00026294260169379413
41.6975212097168,0.0002518154797144234,0.0002593643730506301,0.00025549117708578706
42.63483810424805,0.0002440600364934653,0.0002518154797144234,0.00024784181732684374
42.784114837646484,0.00023615614918526262,0.0002440600364934653,0.0002400125958956778
41.8828239440918,0.00022822569007985294,0.00023615614918526262,0.00023209358914755285
40.452030181884766,0.00022042349155526608,0.00022822569007985294,0.0002242249611299485
39.23377227783203,0.0002129019412677735,0.00022042349155526608,0.00021656259195879102
38.7426643371582,0.00020577057148329914,0.0002129019412677735,0.0002092389768222347
39.28403091430664,0.00019909771799575537,0.00020577057148329914,0.0002023436827585101
40.98135757446289,0.00019289433839730918,0.00019909771799575537,0.0001959154469659552
43.826629638671875,0.00018712363089434803,0.00019289433839730918,0.00018993958656210452
47.456871032714844,0.0001817179872887209,0.00018712363089434803,0.0001843617355916649
50.940128326416016,0.00017659626610111445,0.0001817179872887209,0.00017910577298607677
53.0460205078125,0.0001716807164484635,0.00017659626610111445,0.0001740915613481775
53.35055160522461,0.00016690633492544293,0.0001716807164484635,0.0001692482765065506
52.728248596191406,0.0001622261479496956,0.00016690633492544293,0.00016452133422717452
52.46590042114258,0.00015761161921545863,0.0001622261479496956,0.00015987451479304582
53.07413864135742,0.0001530480367364362,0.00015761161921545863,0.00015528679068665951
54.38872146606445,0.00014854139590170234,0.0001530480367364362,0.0001507536362623796
55.815834045410156,0.0001441077038180083,0.00014854139590170234,0.00014628547069150954
56.83338165283203,0.00013977423077449203,0.0001441077038180083,0.00014190361252985895
57.44065475463867,0.00013557527563534677,0.00013977423077449203,0.0001376389991492033
57.981929779052734,0.0001315379049628973,0.00013557527563534677,0.00013352255336940289
58.904266357421875,0.00012767747102770954,0.0001315379049628973,0.00012957568105775863
60.46403121948242,0.00012399506522342563,0.00012767747102770954,0.0001258065749425441
62.80875778198242,0.0001204799918923527,0.00012399506522342563,0.00012221033102832735
66.12208557128906,0.00011711183469742537,0.0001204799918923527,0.00011877126235049218
70.06956481933594,0.00011386517144273967,0.00011711183469742537,0.00011546615132829174
74.17849731445312,0.00011071597691625357,0.00011386517144273967,0.00011227010691072792
77.81273651123047,0.00010764478793134913,0.00011071597691625357,0.00010916130850091577
80.37020874023438,0.00010463842045282945,0.00010764478793134913,0.00010612346522975713
81.80589294433594,0.00010169068991672248,0.00010463842045282945,0.0001031470310408622
82.66034698486328,9.880489960778505e-05,0.00010169068991672248,0.00010023077629739419
83.38241577148438,9.598578617442399e-05,9.880489960778505e-05,9.737883374327794e-05
84.32035064697266,9.324285201728344e-05,9.598578617442399e-05,9.45984065765515e-05
85.4394760131836,9.058232535608113e-05,9.324285201728344e-05,9.189733827952296e-05
86.82852172851562,8.801124931778759e-05,9.058232535608113e-05,8.928227180149406e-05
88.2787094116211,8.553224324714392e-05,8.801124931778759e-05,8.67579728947021e-05
89.47289276123047,8.31439538160339e-05,8.553224324714392e-05,8.432501635979861e-05
90.57301330566406,8.084389992291108e-05,8.31439538160339e-05,8.198149589588866e-05
91.29854583740234,7.862667553126812e-05,8.084389992291108e-05,7.972342427819967e-05
92.09323120117188,7.648402970517054e-05,7.862667553126812e-05,7.75439984863624e-05
92.76493835449219,7.441059278789908e-05,7.648402970517054e-05,7.543641550000757e-05
93.65377807617188,7.239722617669031e-05,7.441059278789908e-05,7.339342846535146e-05
94.61564636230469,7.043979712761939e-05,7.239722617669031e-05,7.140841626096517e-05
95.6081314086914,6.853336526546627e-05,7.043979712761939e-05,6.947683868929744e-05
96.14089965820312,6.667644629487768e-05,6.853336526546627e-05,6.759546522516757e-05
96.75066375732422,6.486869824584574e-05,6.667644629487768e-05,6.57634373055771e-05
97.02267456054688,6.311073229881003e-05,6.486869824584574e-05,6.398086406989023e-05
97.0800552368164,6.140251934994012e-05,6.311073229881003e-05,6.224804383236915e-05
97.23968505859375,5.9747060731751844e-05,6.140251934994012e-05,6.0566511820070446e-05
97.16519165039062,5.814431278849952e-05,5.9747060731751844e-05,5.89376941206865e-05
97.19036102294922,5.659368252963759e-05,5.814431278849952e-05,5.736129605793394e-05
97.14170837402344,5.5095184507081285e-05,5.659368252963759e-05,5.5837019317550585e-05
97.1368637084961,5.364797470974736e-05,5.5095184507081285e-05,5.436445280793123e-05
96.89111328125,5.224983033258468e-05,5.364797470974736e-05,5.2942035836167634e-05
96.71089172363281,5.089874684927054e-05,5.224983033258468e-05,5.156767292646691e-05
96.5980453491211,4.9591897550271824e-05,5.089874684927054e-05,5.023894482292235e-05
96.45418548583984,4.8327397962566465e-05,4.9591897550271824e-05,4.895349411526695e-05
96.37850189208984,4.710264329332858e-05,4.8327397962566465e-05,4.7709079808555543e-05
96.23220825195312,4.5915359805803746e-05,4.710264329332858e-05,4.650325718102977e-05
96.19001770019531,4.476431058719754e-05,4.5915359805803746e-05,4.533428727881983e-05
96.0366439819336,4.36486370745115e-05,4.476431058719754e-05,4.420111145009287e-05
95.98983764648438,4.256696411175653e-05,4.36486370745115e-05,4.310262011131272e-05
95.90206146240234,4.1518833313602954e-05,4.256696411175653e-05,4.203789649181999e-05
95.8481216430664,4.050290954182856e-05,4.1518833313602954e-05,4.100604201084934e-05
95.6281509399414,3.9518778066849336e-05,4.050290954182856e-05,4.000617627752945e-05
95.43704223632812,3.85657258448191e-05,3.9518778066849336e-05,3.9037746319081634e-05
95.15184020996094,3.76438838429749e-05,3.85657258448191e-05,3.8100457459222525e-05
94.93562316894531,3.675165498862043e-05,3.76438838429749e-05,3.719357482623309e-05
94.74958801269531,3.588924300856888e-05,3.675165498862043e-05,3.631640720413998e-05
94.4613037109375,3.5054414183832705e-05,3.588924300856888e-05,3.5467925044940785e-05
94.37773895263672,3.424712485866621e-05,3.5054414183832705e-05,3.464701148914173e-05
93.87518310546875,3.346659286762588e-05,3.424712485866621e-05,3.385322634130716e-05
93.71184539794922,3.2711264793761075e-05,3.346659286762588e-05,3.308542727609165e-05
93.53143310546875,3.198075501131825e-05,3.2711264793761075e-05,3.2342635677196085e-05
93.28427124023438,3.12737756757997e-05,3.198075501131825e-05,3.1624007533537224e-05
93.11009216308594,3.0589384550694376e-05,3.12737756757997e-05,3.092843689955771e-05
92.96336364746094,2.9927130526630208e-05,3.0589384550694376e-05,3.0255227102315985e-05
92.76947784423828,2.928582762251608e-05,2.9927130526630208e-05,2.9603554139612243e-05
92.42508697509766,2.866479189833626e-05,2.928582762251608e-05,2.8972481231903657e-05
92.35604858398438,2.8063430363545194e-05,2.866479189833626e-05,2.8361384465824813e-05
92.10758209228516,2.7480544304125942e-05,2.8063430363545194e-05,2.776935070869513e-05
91.96208953857422,2.6916917704511434e-05,2.7480544304125942e-05,2.7196190785616636e-05
91.76123809814453,2.6370615159976296e-05,2.6916917704511434e-05,2.664131170604378e-05
91.55758666992188,2.5841993192443624e-05,2.6370615159976296e-05,2.610393494251184e-05
91.40474700927734,2.533026236051228e-05,2.5841993192443624e-05,2.5583842216292396e-05
91.08230590820312,2.483497155481018e-05,2.533026236051228e-05,2.5080407795030624e-05
91.00298309326172,2.4354874767595902e-05,2.483497155481018e-05,2.4592791305622086e-05
90.95169067382812,2.3891061573522165e-05,2.4354874767595902e-05,2.4120918169501238e-05
90.63572692871094,2.3441447410732508e-05,2.3891061573522165e-05,2.3664268155698664e-05
90.6326904296875,2.3006565243122168e-05,2.3441447410732508e-05,2.3222095478558913e-05
90.3294448852539,2.258571475977078e-05,2.3006565243122168e-05,2.2794292817707174e-05
90.2541732788086,2.2177659047883935e-05,2.258571475977078e-05,2.237990338471718e-05
90.11302947998047,2.1783391275675967e-05,2.2177659047883935e-05,2.1978807126288302e-05
89.99309539794922,2.1401350750238635e-05,2.1783391275675967e-05,2.1590711185126565e-05
89.89533996582031,2.103148835885804e-05,2.1401350750238635e-05,2.1214818843873218e-05
89.78668975830078,2.067273817374371e-05,2.103148835885804e-05,2.085056621581316e-05
89.79756164550781,2.0325722289271653e-05,2.067273817374371e-05,2.049774229817558e-05
89.60313415527344,1.998952757276129e-05,2.0325722289271653e-05,2.0156185200903565e-05
89.65928649902344,1.966365016414784e-05,1.998952757276129e-05,1.982520188903436e-05
89.6062240600586,1.9348281057318673e-05,1.966365016414784e-05,1.950462865352165e-05
89.53949737548828,1.9042392523260787e-05,1.9348281057318673e-05,1.9194045307813212e-05
89.42455291748047,1.8746251953416504e-05,1.9042392523260787e-05,1.8893075321102515e-05
89.32830810546875,1.845916995080188e-05,1.8746251953416504e-05,1.8601505871629342e-05
89.32123565673828,1.8180508050136268e-05,1.845916995080188e-05,1.8318674847250804e-05
89.33705139160156,1.7911115719471127e-05,1.8180508050136268e-05,1.8044691387331113e-05
89.3006362915039,1.7649919755058363e-05,1.7911115719471127e-05,1.7779435438569635e-05
89.43216705322266,1.7396432667737827e-05,1.7649919755058363e-05,1.7522133930469863e-05
89.2862319946289,1.7151191059383564e-05,1.7396432667737827e-05,1.7272805052925833e-05
89.23220825195312,1.691318720986601e-05,1.7151191059383564e-05,1.703121597529389e-05
89.23497772216797,1.66824902407825e-05,1.691318720986601e-05,1.6796899217297323e-05
89.17814636230469,1.64587236213265e-05,1.66824902407825e-05,1.6569698345847428e-05
89.29782104492188,1.6241840057773516e-05,1.64587236213265e-05,1.6349407815141603e-05
89.31806945800781,1.6031535778893158e-05,1.6241840057773516e-05,1.613584390725009e-05
89.35673522949219,1.582756158313714e-05,1.6031535778893158e-05,1.592873377376236e-05
89.37208557128906,1.5629591871402226e-05,1.582756158313714e-05,1.572779001435265e-05
89.32207489013672,1.5437952242791653e-05,1.5629591871402226e-05,1.553301262902096e-05
89.49988555908203,1.5251779586833436e-05,1.5437952242791653e-05,1.5344134226324968e-05
89.59165954589844,1.5071367670316249e-05,1.5251779586833436e-05,1.516086922492832e-05
89.61287689208984,1.4895914318913128e-05,1.5071367670316249e-05,1.498295932833571e-05
89.60714721679688,1.4726047083968297e-05,1.4895914318913128e-05,1.481032268202398e-05
89.77423858642578,1.4561119314748794e-05,1.4726047083968297e-05,1.4642950191046111e-05
89.82302856445312,1.440083906345535e-05,1.4561119314748794e-05,1.4480367099167779e-05
89.725830078125,1.4245213606045581e-05,1.440083906345535e-05,1.4322432434710208e-05
89.87435150146484,1.4094061043579131e-05,1.4245213606045581e-05,1.4169065252644941e-05
89.9223861694336,1.3947338629805017e-05,1.4094061043579131e-05,1.4020147318660747e-05
90.10563659667969,1.3804866284772288e-05,1.3947338629805017e-05,1.3875571312382817e-05
90.18507385253906,1.3666479389939923e-05,1.3804866284772288e-05,1.3735159882344306e-05
90.0578384399414,1.3532050616049673e-05,1.3666479389939923e-05,1.3598766599898227e-05
90.21502685546875,1.340167727903463e-05,1.3532050616049673e-05,1.3466384189086966e-05
90.28523254394531,1.327427162323147e-05,1.340167727903463e-05,1.3337509699340444e-05
90.37152862548828,1.3151103303243872e-05,1.327427162323147e-05,1.321224044659175e-05
90.44527435302734,1.3031218259129673e-05,1.3151103303243872e-05,1.309072831645608e-05
90.48019409179688,1.291470107389614e-05,1.3031218259129673e-05,1.2972541298950091e-05
90.44770050048828,1.280126343772281e-05,1.291470107389614e-05,1.2857575711677782e-05
90.61332702636719,1.2691369192907587e-05,1.280126343772281e-05,1.2745926142088138e-05
90.60346221923828,1.2584081559907645e-05,1.2691369192907587e-05,1.2637346117116977e-05
90.68697357177734,1.2480133591452613e-05,1.2584081559907645e-05,1.2531741958810017e-05
90.80979919433594,1.2378961400827393e-05,1.2480133591452613e-05,1.2429194612195715e-05
90.77728271484375,1.2280159353394993e-05,1.2378961400827393e-05,1.2329217497608624e-05
90.9240951538086,1.2184571460238658e-05,1.2280159353394993e-05,1.2232036169734783e-05
90.9979248046875,1.2091400094504934e-05,1.2184571460238658e-05,1.2137666999478824e-05
91.02481079101562,1.2000582501059398e-05,1.2091400094504934e-05,1.2045682524330914e-05
91.11976623535156,1.1912362424482126e-05,1.2000582501059398e-05,1.1956174603255931e-05
91.07866668701172,1.1826175068563316e-05,1.1912362424482126e-05,1.1868978617712855e-05
91.16363525390625,1.1742428796424065e-05,1.1826175068563316e-05,1.1784021808125544e-05
91.08099365234375,1.1660790733003523e-05,1.1742428796424065e-05,1.1701336916303262e-05
91.30423736572266,1.1581545550143346e-05,1.1660790733003523e-05,1.1620906661846675e-05
91.26846313476562,1.1504289432195947e-05,1.1581545550143346e-05,1.154266283265315e-05
91.29999542236328,1.1428845027694479e-05,1.1504289432195947e-05,1.146631984738633e-05
91.33998107910156,1.135539059760049e-05,1.1428845027694479e-05,1.1391878615540918e-05
91.38839721679688,1.1283876119705383e-05,1.135539059760049e-05,1.1319401892251335e-05
91.3827896118164,1.1214136975468136e-05,1.1283876119705383e-05,1.124878144764807e-05
91.47889709472656,1.1146405995532405e-05,1.1214136975468136e-05,1.1180054571013898e-05
91.54954528808594,1.1079777323175222e-05,1.1146405995532405e-05,1.1112881111330353e-05
91.63079833984375,1.1015456038876437e-05,1.1079777323175222e-05,1.1047413863707334e-05
91.52655792236328,1.0952311640721746e-05,1.1015456038876437e-05,1.0983685569954105e-05
91.5254898071289,1.0891106285271235e-05,1.0952311640721746e-05,1.0921516150119714e-05
91.56199645996094,1.08311714939191e-05,1.0891106285271235e-05,1.0860951988433953e-05
91.60560607910156,1.077280285244342e-05,1.08311714939191e-05,1.0801805728988256e-05
91.62299346923828,1.0715812095440924e-05,1.077280285244342e-05,1.074413194146473e-05
91.61359405517578,1.0660180123522878e-05,1.0715812095440924e-05,1.0687825124477968e-05
91.64313507080078,1.0605949682940263e-05,1.0660180123522878e-05,1.0632898920448497e-05
91.57861328125,1.0552882486081216e-05,1.0605949682940263e-05,1.0579254194453824e-05
91.65328216552734,1.0501336873858236e-05,1.0552882486081216e-05,1.0526953701628372e-05
91.73347473144531,1.0450841728015803e-05,1.0501336873858236e-05,1.0475938324816525e-05
91.65132904052734,1.0401575309515465e-05,1.0450841728015803e-05,1.0426060725876596e-05
91.74156951904297,1.0353172910981812e-05,1.0401575309515465e-05,1.0377230864833109e-05
91.70267486572266,1.0306154763384257e-05,1.0353172910981812e-05,1.0329524229746312e-05
91.59976196289062,1.0260142516926862e-05,1.0306154763384257e-05,1.0283011761202943e-05
91.56995391845703,1.0215334441454615e-05,1.0260142516926862e-05,1.0237605238216929e-05
91.64755249023438,1.0171545000048354e-05,1.0215334441454615e-05,1.0193311027251184e-05
91.62545776367188,1.0128463145520072e-05,1.0171545000048354e-05,1.0149878107768018e-05
91.60894775390625,1.0086650945595466e-05,1.0128463145520072e-05,1.010743471852038e-05
91.63131713867188,1.0045758244814351e-05,1.0086650945595466e-05,1.0066085451398976e-05
91.65703582763672,1.0005553122027777e-05,1.0045758244814351e-05,1.0025540177593939e-05
91.58210754394531,9.966318430087995e-06,1.0005553122027777e-05,9.985822543967515e-06
91.51073455810547,9.92793957266258e-06,9.966318430087995e-06,9.947018043021671e-06
91.584716796875,9.890600267681293e-06,9.92793957266258e-06,9.909163054544479e-06
91.41452026367188,9.853873052634299e-06,9.890600267681293e-06,9.872130249277689e-06
91.56599426269531,9.817926184041426e-06,9.853873052634299e-06,9.835797754931264e-06
91.40140533447266,9.782661436474882e-06,9.817926184041426e-06,9.800192856346257e-06
91.45361328125,9.748201591719408e-06,9.782661436474882e-06,9.765333743416704e-06
91.33258056640625,9.714828593132552e-06,9.748201591719408e-06,9.731418685987592e-06
91.35570526123047,9.68179665505886e-06,9.714828593132552e-06,9.698218491394073e-06
91.27458190917969,9.649454113969114e-06,9.68179665505886e-06,9.665533070801757e-06
91.23261260986328,9.617873729439452e-06,9.649454113969114e-06,9.633573426981457e-06
91.30049896240234,9.586704436514992e-06,9.617873729439452e-06,9.602201316738501e-06
91.301025390625,9.55648829403799e-06,9.586704436514992e-06,9.571511327521876e-06
91.230224609375,9.526533176540397e-06,9.55648829403799e-06,9.54142706177663e-06
91.12800598144531,9.497645805822685e-06,9.526533176540397e-06,9.51200672716368e-06
91.1341552734375,9.468711141380481e-06,9.497645805822685e-06,9.483097528573126e-06
91.10790252685547,9.440609574085101e-06,9.468711141380481e-06,9.454581231693737e-06
91.04863739013672,9.413250154466368e-06,9.440609574085101e-06,9.426852557226084e-06
91.06478881835938,9.38642187975347e-06,9.413250154466368e-06,9.399760529049672e-06
91.04564666748047,9.359860086988192e-06,9.38642187975347e-06,9.373066859552637e-06
90.88164520263672,9.333682100987062e-06,9.359860086988192e-06,9.346696970169432e-06
91.01551055908203,9.308459084422793e-06,9.333682100987062e-06,9.32100010686554e-06
90.85643005371094,9.283456165576354e-06,9.308459084422793e-06,9.295887139160186e-06
90.92047119140625,9.258956197299995e-06,9.283456165576354e-06,9.271137969335541e-06
90.83935546875,9.234938261215575e-06,9.258956197299995e-06,9.246879926649854e-06
90.79611206054688,9.211151336785406e-06,9.234938261215575e-06,9.222978405887261e-06
90.68232727050781,9.188080184685532e-06,9.211151336785406e-06,9.19954982236959e-06
90.68072509765625,9.165318260784261e-06,9.188080184685532e-06,9.176635103358421e-06
90.60696411132812,9.142948329099454e-06,9.165318260784261e-06,9.154069630312733e-06
90.60900115966797,9.120956747210585e-06,9.142948329099454e-06,9.131890692515299e-06
90.65086364746094,9.099492672248743e-06,9.120956747210585e-06,9.110164683079347e-06
90.54396057128906,9.07804314920213e-06,9.099492672248743e-06,9.08870788407512e-06
90.55211639404297,9.057306670001708e-06,9.07804314920213e-06,9.067616701941006e-06
90.37409210205078,9.036584742716514e-06,9.057306670001708e-06,9.046886589203496e-06
90.53560638427734,9.01673047337681e-06,9.036584742716514e-06,9.026602128869854e-06
90.39729309082031,8.99663154996233e-06,9.01673047337681e-06,9.006625077745412e-06
90.29971313476562,8.977220204542391e-06,8.99663154996233e-06,8.986869943328202e-06
90.23995208740234,8.957935278885998e-06,8.977220204542391e-06,8.967522262537386e-06
90.21942138671875,8.93905325938249e-06,8.957935278885998e-06,8.948440154199488e-06
90.12590026855469,8.920530490286183e-06,8.93905325938249e-06,8.929738214646932e-06
90.14443969726562,8.90203045855742e-06,8.920530490286183e-06,8.911228178476449e-06
90.1291275024414,8.88422982825432e-06,8.90203045855742e-06,8.89307921170257e-06
90.07630157470703,8.86643920239294e-06,8.88422982825432e-06,8.875284038367681e-06
90.1000747680664,8.848970537655987e-06,8.86643920239294e-06,8.857655302563217e-06
89.93878936767578,8.832032108330168e-06,8.848970537655987e-06,8.84045130078448e-06
89.8516616821289,8.814928150968626e-06,8.832032108330168e-06,8.8234301074408e-06
89.87942504882812,8.798334420134779e-06,8.814928150968626e-06,8.806582627585158e-06
89.68317413330078,8.78189894137904e-06,8.798334420134779e-06,8.790067113295663e-06
89.78829193115234,8.76583726494573e-06,8.78189894137904e-06,8.773820809437893e-06
89.78206634521484,8.749959306442179e-06,8.76583726494573e-06,8.757851901464164e-06
89.73929595947266,8.734300536161754e-06,8.749959306442179e-06,8.742083991819527e-06
89.65930938720703,8.718735443835612e-06,8.734300536161754e-06,8.726472515263595e-06
89.61856842041016,8.703509593033232e-06,8.718735443835612e-06,8.711077498446684e-06
89.57937622070312,8.68860115588177e-06,8.703509593033232e-06,8.696010809217114e-06
89.50289916992188,8.67377093527466e-06,8.68860115588177e-06,8.681141480337828e-06
89.54090881347656,8.659265404276084e-06,8.67377093527466e-06,8.666474968777038e-06
89.31621551513672,8.644881745567545e-06,8.659265404276084e-06,8.652028554934077e-06
89.39445495605469,8.630961019662209e-06,8.644881745567545e-06,8.637878636363894e-06
89.28366088867188,8.616832019470166e-06,8.630961019662209e-06,8.623853318567853e-06
89.36358642578125,8.603212336311117e-06,8.616832019470166e-06,8.609980795881711e-06
89.25547790527344,8.58965540828649e-06,8.603212336311117e-06,8.596392035542522e-06
89.18479919433594,8.57605664350558e-06,8.58965540828649e-06,8.582814189139754e-06
89.2297592163086,8.562981747672893e-06,8.57605664350558e-06,8.569479177822359e-06
89.12335968017578,8.54979589348659e-06,8.562981747672893e-06,8.556347893318161e-06
89.01902770996094,8.536999303032644e-06,8.54979589348659e-06,8.543356670998037e-06
89.0661849975586,8.524400072928984e-06,8.536999303032644e-06,8.530660124961287e-06
89.03678894042969,8.511564374202862e-06,8.524400072928984e-06,8.517942660546396e-06
88.97272491455078,8.499320756527595e-06,8.511564374202862e-06,8.505403457093053e-06
88.90927124023438,8.487202649121173e-06,8.499320756527595e-06,8.493222594552208e-06
88.92194366455078,8.475239155814052e-06,8.487202649121173e-06,8.481182703690138e-06
88.89704895019531,8.463305675832089e-06,8.475239155814052e-06,8.469234671792947e-06
88.7977523803711,8.451582289126236e-06,8.463305675832089e-06,8.457405783701688e-06
88.81278228759766,8.440095371042844e-06,8.451582289126236e-06,8.445801540801767e-06
88.75112915039062,8.428380169789307e-06,8.440095371042844e-06,8.434200935880654e-06
88.7317123413086,8.41753171698656e-06,8.428380169789307e-06,8.422919563599862e-06
88.59603881835938,8.406088454648852e-06,8.41753171698656e-06,8.411772796534933e-06
88.68986511230469,8.395285476581194e-06,8.406088454648852e-06,8.400651495321654e-06
88.5176010131836,8.384083230339456e-06,8.395285476581194e-06,8.389647518924903e-06
88.57495880126953,8.373547643714119e-06,8.384083230339456e-06,8.378779966733418e-06
88.48107147216797,8.362926564586814e-06,8.373547643714119e-06,8.368201633857097e-06
88.42464447021484,8.352263648703229e-06,8.362926564586814e-06,8.357559636351652e-06
88.44557189941406,8.341987268067896e-06,8.352263648703229e-06,8.347090442839544e-06
88.42853546142578,8.33166268421337e-06,8.341987268067896e-06,8.336790415341966e-06
88.33802795410156,8.321712812175974e-06,8.33166268421337e-06,8.326653187396005e-06
88.39827728271484,8.311746569233947e-06,8.321712812175974e-06,8.316696039400995e-06
88.30867004394531,8.30199678603094e-06,8.311746569233947e-06,8.306838026328478e-06
88.18147277832031,8.292243364849128e-06,8.30199678603094e-06,8.297085514641367e-06
88.20472717285156,8.282464477815665e-06,8.292243364849128e-06,8.287320270028431e-06
88.15447235107422,8.273029379779473e-06,8.282464477815665e-06,8.277713277493604e-06
88.17999267578125,8.26367613626644e-06,8.273029379779473e-06,8.268320016213693e-06
88.1310806274414,8.254512067651376e-06,8.26367613626644e-06,8.259061360149644e-06
88.04461669921875,8.245374374382664e-06,8.254512067651376e-06,8.249910024460405e-06
88.03372955322266,8.236285793827847e-06,8.245374374382664e-06,8.240797797043342e-06
87.94879150390625,8.227435500884894e-06,8.236285793827847e-06,8.231827450799756e-06
88.0140380859375,8.218511538871098e-06,8.227435500884894e-06,8.222941687563434e-06
88.00564575195312,8.20989953354001e-06,8.218511538871098e-06,8.214174158638343e-06
87.99645233154297,8.201141099561937e-06,8.20989953354001e-06,8.205489393731114e-06
87.83810424804688,8.192702807718888e-06,8.201141099561937e-06,8.19689012132585e-06
87.90655517578125,8.184392754628789e-06,8.192702807718888e-06,8.188517313101329e-06
87.86119842529297,8.17594991531223e-06,8.184392754628789e-06,8.180140866898e-06
87.70442962646484,8.16778810985852e-06,8.17594991531223e-06,8.171837180270813e-06
87.73616027832031,8.159697244991548e-06,8.16778810985852e-06,8.163711754605174e-06
87.69314575195312,8.151697329594754e-06,8.159697244991548e-06,8.15566636447329e-06
87.65029907226562,8.14373379398603e-06,8.151697329594754e-06,8.147684638970532e-06
87.60814666748047,8.135903044603765e-06,8.14373379398603e-06,8.139787496475037e-06
87.64141845703125,8.128112312988378e-06,8.135903044603765e-06,8.131977665470913e-06
87.67610931396484,8.120565325953066e-06,8.128112312988378e-06,8.124309715640265e-06
87.67244720458984,8.112895557133015e-06,8.120565325953066e-06,8.116701792459935e-06
87.59476470947266,8.105505003186408e-06,8.112895557133015e-06,8.109171176329255e-06
87.55513763427734,8.098172656900715e-06,8.105505003186408e-06,8.101809726213105e-06
87.55269622802734,8.090748451650143e-06,8.098172656900715e-06,8.094431905192323e-06
87.47672271728516,8.08367258287035e-06,8.090748451650143e-06,8.08718141342979e-06
87.43753814697266,8.076433005044237e-06,8.08367258287035e-06,8.080023690126836e-06
87.32377624511719,8.069300747592933e-06,8.076433005044237e-06,8.072836862993427e-06
87.47554016113281,8.062576853262726e-06,8.069300747592933e-06,8.065911060839426e-06
87.36324310302734,8.055772013904061e-06,8.062576853262726e-06,8.059146239247639e-06
87.36373901367188,8.048920790315606e-06,8.055772013904061e-06,8.05231866252143e-06
87.2528076171875,8.04234150564298e-06,8.048920790315606e-06,8.045602044148836e-06
87.25452423095703,8.035734936129302e-06,8.04234150564298e-06,8.039010026550386e-06
87.2573471069336,8.029329364944715e-06,8.035734936129302e-06,8.032504410948604e-06
87.1850357055664,8.022941074159462e-06,8.029329364944715e-06,8.026107025216334e-06
87.11231994628906,8.016464562388137e-06,8.022941074159462e-06,8.019674169190694e-06
87.19071197509766,8.01015630713664e-06,8.016464562388137e-06,8.013283149921335e-06
87.1195297241211,8.00398538558511e-06,8.01015630713664e-06,8.007043106772471e-06
87.23787689208984,7.998059118108358e-06,8.00398538558511e-06,8.000995876500383e-06
86.97772216796875,7.991711754584685e-06,7.998059118108358e-06,7.994856787263416e-06
87.05848693847656,7.985880074556917e-06,7.991711754584685e-06,7.988768629729748e-06
87.06514739990234,7.98020755610196e-06,7.985880074556917e-06,7.983016985235736e-06
87.03292083740234,7.974300388013944e-06,7.98020755610196e-06,7.97722714196425e-06
87.11532592773438,7.96870153862983e-06,7.974300388013944e-06,7.971475497470237e-06
86.93373107910156,7.963008101796731e-06,7.96870153862983e-06,7.965827535372227e-06
86.9043197631836,7.957622074172832e-06,7.963008101796731e-06,7.960287803143729e-06
86.87336730957031,7.951954103191383e-06,7.957622074172832e-06,7.954760803841054e-06
86.91768646240234,7.946327968966216e-06,7.951954103191383e-06,7.949114660732448e-06
86.9272689819336,7.941208423289936e-06,7.946327968966216e-06,7.943742275529075e-06
86.85942077636719,7.935678695503157e-06,7.941208423289936e-06,7.938417184050195e-06
86.86947631835938,7.930651918286458e-06,7.935678695503157e-06,7.933139386295807e-06
86.80252075195312,7.925284080556594e-06,7.930651918286458e-06,7.927941624075174e-06
86.77516174316406,7.920289135654457e-06,7.925284080556594e-06,7.922760232759174e-06
86.82150268554688,7.915039532235824e-06,7.920289135654457e-06,7.91763886809349e-06
86.71903228759766,7.91004640632309e-06,7.915039532235824e-06,7.912516593933105e-06
86.76736450195312,7.905171514721587e-06,7.91004640632309e-06,7.907583494670689e-06
86.74126434326172,7.900416676420718e-06,7.905171514721587e-06,7.902768629719503e-06
86.67706298828125,7.89555906521855e-06,7.900416676420718e-06,7.897961950220633e-06
86.65223693847656,7.891036148066632e-06,7.89555906521855e-06,7.89327168604359e-06
86.6636962890625,7.886292223702185e-06,7.891036148066632e-06,7.888638720032759e-06
86.67564392089844,7.881634701334406e-06,7.886292223702185e-06,7.883938451413997e-06
86.57653045654297,7.877253665355965e-06,7.881634701334406e-06,7.879418262746185e-06
86.51456451416016,7.87278804637026e-06,7.877253665355965e-06,7.874994480516762e-06
86.56635284423828,7.86858618084807e-06,7.87278804637026e-06,7.870661647757515e-06
86.46697998046875,7.864131475798786e-06,7.86858618084807e-06,7.866332452977076e-06
86.51973724365234,7.860115147195756e-06,7.864131475798786e-06,7.862097845645621e-06
86.57196044921875,7.855973308323883e-06,7.860115147195756e-06,7.858019671402872e-06
86.39984893798828,7.851925147406291e-06,7.855973308323883e-06,7.853923307266086e-06
86.52743530273438,7.847895176382735e-06,7.851925147406291e-06,7.849886060284916e-06
86.3931884765625,7.843926141504198e-06,7.847895176382735e-06,7.845885193091817e-06
86.37174987792969,7.84003350418061e-06,7.843926141504198e-06,7.841954356990755e-06
86.34996032714844,7.836079021217301e-06,7.84003350418061e-06,7.838030796847306e-06
86.44181060791016,7.832370101823471e-06,7.836079021217301e-06,7.834200005163439e-06
86.42091369628906,7.828582965885289e-06,7.832370101823471e-06,7.830451977497432e-06
86.3635025024414,7.824968633940443e-06,7.828582965885289e-06,7.826751243555918e-06
86.3803482055664,7.821235158189666e-06,7.824968633940443e-06,7.823077794455457e-06
86.35980224609375,7.817516234354116e-06,7.821235158189666e-06,7.819351594662294e-06
86.37812805175781,7.814047421561554e-06,7.817516234354116e-06,7.815758181095589e-06
86.43336486816406,7.810455826984253e-06,7.814047421561554e-06,7.812228432158008e-06
86.30245971679688,7.807137080817483e-06,7.810455826984253e-06,7.808772352291271e-06
86.2829360961914,7.803606422385201e-06,7.807137080817483e-06,7.805347195244394e-06
86.30327606201172,7.800510502420366e-06,7.803606422385201e-06,7.802034815540537e-06
86.28414154052734,7.797051694069523e-06,7.800510502420366e-06,7.798756996635348e-06
86.26618957519531,7.793809345457703e-06,7.797051694069523e-06,7.795406418154016e-06
86.2119369506836,7.790768904669676e-06,7.793809345457703e-06,7.792265023454092e-06
86.19376373291016,7.787483809806872e-06,7.790768904669676e-06,7.789101800881326e-06
86.21509552001953,7.784577974234708e-06,7.787483809806872e-06,7.786006790411193e-06
86.08555603027344,7.781422937114257e-06,7.784577974234708e-06,7.782975444570184e-06
86.14472961425781,7.778626240906306e-06,7.781422937114257e-06,7.780000487400685e-06
86.20426177978516,7.775864105497021e-06,7.778626240906306e-06,7.777221981086768e-06
86.15099334716797,7.773007382638752e-06,7.775864105497021e-06,7.77441164245829e-06
86.05958557128906,7.769993317197077e-06,7.773007382638752e-06,7.771475793560967e-06
86.08223724365234,7.767343959130812e-06,7.769993317197077e-06,7.768644536554348e-06
86.10497283935547,7.764704605506267e-06,7.767343959130812e-06,7.766000635456294e-06
86.12672424316406,7.761882443446666e-06,7.764704605506267e-06,7.763270332361571e-06
86.11205291748047,7.75923763285391e-06,7.761882443446666e-06,7.760536391288042e-06
86.09850311279297,7.75679563957965e-06,7.75923763285391e-06,7.757993444101885e-06
86.00965881347656,7.754251782898791e-06,7.75679563957965e-06,7.755499609629624e-06
86.03318786621094,7.75176340539474e-06,7.754251782898791e-06,7.75298394728452e-06
86.01932525634766,7.749265932943672e-06,7.75176340539474e-06,7.75049102230696e-06
85.931884765625,7.746950359432958e-06,7.749265932943672e-06,7.748083589831367e-06
85.99394989013672,7.744694812572561e-06,7.746950359432958e-06,7.745798939140514e-06
85.98043060302734,7.742259185761213e-06,7.744694812572561e-06,7.743453352304641e-06
85.96925354003906,7.740247383480892e-06,7.742259185761213e-06,7.741229637758806e-06
85.9957504272461,7.738292879366782e-06,7.740247383480892e-06,7.739246939308941e-06
85.90826416015625,7.735981853329577e-06,7.738292879366782e-06,7.737113264738582e-06
85.971435546875,7.733918209851254e-06,7.735981853329577e-06,7.73492683947552e-06
86.03280639648438,7.731498953944538e-06,7.733918209851254e-06,7.732685844530351e-06
85.9108657836914,7.729736353212502e-06,7.731498953944538e-06,7.730594006716274e-06
85.90007781982422,7.727795491518918e-06,7.729736353212502e-06,7.728742275503464e-06
85.85115814208984,7.725699106231332e-06,7.727795491518918e-06,7.726723197265528e-06
85.87913513183594,7.724027454969473e-06,7.725699106231332e-06,7.724839633738156e-06
85.94233703613281,7.721964720985852e-06,7.724027454969473e-06,7.722973350610118e-06
85.85832214355469,7.720283974776976e-06,7.721964720985852e-06,7.721100701019168e-06
85.88435363769531,7.718257620581426e-06,7.720283974776976e-06,7.719247150816955e-06
85.87610626220703,7.716775144217536e-06,7.718257620581426e-06,7.717492735537235e-06
85.86549377441406,7.714867933827918e-06,7.716775144217536e-06,7.715798346907832e-06
85.8188705444336,7.713190825597849e-06,7.714867933827918e-06,7.714005732850637e-06
85.84652709960938,7.711460057180375e-06,7.713190825597849e-06,7.712302249274217e-06
85.80062866210938,7.709912097197957e-06,7.711460057180375e-06,7.71066243032692e-06
85.82982635498047,7.708459634159226e-06,7.709912097197957e-06,7.709162673563696e-06
85.70942687988281,7.706893484282773e-06,7.708459634159226e-06,7.707652002864052e-06
85.73865509033203,7.705464668106288e-06,7.706893484282773e-06,7.706154974584933e-06
85.7672119140625,7.703907613176852e-06,7.705464668106288e-06,7.704662493779324e-06
85.79646301269531,7.70246970205335e-06,7.703907613176852e-06,7.703165465500206e-06
85.75177001953125,7.701134563831147e-06,7.70246970205335e-06,7.701778486080002e-06
85.70713806152344,7.699800335103646e-06,7.701134563831147e-06,7.7004433478578e-06
85.7744140625,7.69850976212183e-06,7.699800335103646e-06,7.699131856497843e-06
85.76625061035156,7.697044566157274e-06,7.69850976212183e-06,7.697753972024657e-06
85.68580627441406,7.695968633925077e-06,7.697044566157274e-06,7.696482498431578e-06
85.67851257324219,7.694658052059822e-06,7.695968633925077e-06,7.695289241382852e-06
85.70846557617188,7.693357474636286e-06,7.694658052059822e-06,7.693984116485808e-06
85.70401763916016,7.69255893828813e-06,7.693357474636286e-06,7.692934559599962e-06
85.77252960205078,7.691480277571827e-06,7.69255893828813e-06,7.691996870562434e-06
85.76680755615234,7.690454367548227e-06,7.691480277571827e-06,7.690944585192483e-06
85.68695068359375,7.689495760132559e-06,7.690454367548227e-06,7.689951416978147e-06
85.71741485595703,7.688281584705692e-06,7.689495760132559e-06,7.68886548030423e-06
85.74829864501953,7.687135621381458e-06,7.688281584705692e-06,7.68768586567603e-06
85.66825103759766,7.686140634177718e-06,7.687135621381458e-06,7.686614480917342e-06
85.66361236572266,7.685307537030894e-06,7.686140634177718e-06,7.68570043874206e-06
85.73207092285156,7.684226147830486e-06,7.685307537030894e-06,7.684743650315795e-06
85.76570129394531,7.683566764171701e-06,7.684226147830486e-06,7.6838741733809e-06
85.68553161621094,7.682563591515645e-06,7.683566764171701e-06,7.683041985728778e-06
85.64434814453125,7.681850547669455e-06,7.682563591515645e-06,7.682183422730304e-06
85.63842010498047,7.680788257857785e-06,7.681850547669455e-06,7.681295755901374e-06
85.6326675415039,7.67975507187657e-06,7.680788257857785e-06,7.680248018004932e-06
85.62850952148438,7.67901110521052e-06,7.67975507187657e-06,7.6793594416813e-06
85.66261291503906,7.678455403947737e-06,7.67901110521052e-06,7.678710062464233e-06
85.58374786376953,7.677645044168457e-06,7.678455403947737e-06,7.6780261224485e-06
85.61759185791016,7.677052053622901e-06,7.677645044168457e-06,7.677324902033433e-06
85.57758331298828,7.676540008105803e-06,7.677052053622901e-06,7.676771929254755e-06
85.64839935302734,7.675906090298668e-06,7.676540008105803e-06,7.67619985708734e-06
85.60718536376953,7.675185770494863e-06,7.675906090298668e-06,7.67552228353452e-06
85.56787109375,7.674797416257206e-06,7.675185770494863e-06,7.674967491766438e-06
85.63969421386719,7.674345397390425e-06,7.674797416257206e-06,7.67454821470892e-06
85.67328643798828,7.673692380194552e-06,7.674345397390425e-06,7.673996151424944e-06
85.59759521484375,7.673466825508513e-06,7.673692380194552e-06,7.673555955989286e-06
85.59407806396484,7.672835636185482e-06,7.673466825508513e-06,7.673127583984751e-06
85.62914276123047,7.67245455790544e-06,7.672835636185482e-06,7.672621904930566e-06
85.5528793334961,7.672108040424064e-06,7.67245455790544e-06,7.672257197555155e-06
85.55001068115234,7.671594175917562e-06,7.672108040424064e-06,7.671827006561216e-06
85.5484619140625,7.671316780033521e-06,7.671594175917562e-06,7.671431376365945e-06
85.5457534790039,7.670830200368073e-06,7.671316780033521e-06,7.6710493885912e-06
85.5442123413086,7.670554623473436e-06,7.670830200368073e-06,7.670668310311157e-06
85.58013153076172,7.67033634474501e-06,7.670554623473436e-06,7.670421837246977e-06
85.50331115722656,7.669868864468299e-06,7.67033634474501e-06,7.670078048249707e-06
85.57567596435547,7.669537808396854e-06,7.669868864468299e-06,7.66967968957033e-06
85.53704833984375,7.66926950745983e-06,7.669537808396854e-06,7.669379556318745e-06
85.53546905517578,7.668986654607579e-06,7.66926950745983e-06,7.669103979424108e-06
85.60807037353516,7.668680154893082e-06,7.668986654607579e-06,7.668810212635435e-06
85.60735321044922,7.668550097150728e-06,7.668680154893082e-06,7.66859193390701e-06
85.53131103515625,7.668239959457424e-06,7.668550097150728e-06,7.668370926694479e-06
85.56761932373047,7.668092621315736e-06,7.668239959457424e-06,7.668142643524334e-06
85.56552124023438,7.667717909498606e-06,7.668092621315736e-06,7.667881618544925e-06
85.52696990966797,7.667462341487408e-06,7.667717909498606e-06,7.66756602388341e-06
85.48882293701172,7.667271347600035e-06,7.667462341487408e-06,7.667342288186774e-06
85.56272888183594,7.667216777917929e-06,7.667271347600035e-06,7.667220415896736e-06
85.48651123046875,7.666854799026623e-06,7.667216777917929e-06,7.667011232115328e-06
85.48751831054688,7.667036697966978e-06,7.666854799026623e-06,7.666921192139853e-06
85.52397155761719,7.66692483011866e-06,7.667036697966978e-06,7.666956662433222e-06
85.52318572998047,7.666783858439885e-06,7.66692483011866e-06,7.666830242669675e-06
85.56039428710938,7.666798410355113e-06,7.666783858439885e-06,7.666767487535253e-06
85.55937957763672,7.666616511414759e-06,7.666798410355113e-06,7.66668381402269e-06
85.52230072021484,7.666624696867075e-06,7.666616511414759e-06,7.66659650253132e-06
85.4856948852539,7.666710189369041e-06,7.666624696867075e-06,7.66664288676111e-06
85.56009674072266,7.666744750167709e-06,7.666710189369041e-06,7.666703822906129e-06
85.52320861816406,7.666787496418692e-06,7.666744750167709e-06,7.666742021683604e-06
85.56269073486328,7.667209501960315e-06,7.666787496418692e-06,7.666974852327257e-06
85.45061492919922,7.667059435334522e-06,7.667209501960315e-06,7.66710945754312e-06
85.52717590332031,7.667498721275479e-06,7.667059435334522e-06,7.667254976695403e-06
85.56312561035156,7.667287718504667e-06,7.667498721275479e-06,7.667369573027827e-06
85.5632095336914,7.667302270419896e-06,7.667287718504667e-06,7.667271347600035e-06
85.56364440917969,7.667380486964248e-06,7.667302270419896e-06,7.667317731829826e-06
85.52816009521484,7.667676072742324e-06,7.667380486964248e-06,7.66750417824369e-06
85.52986145019531,7.667980753467418e-06,7.667676072742324e-06,7.667804311495274e-06
85.49287414550781,7.66799712437205e-06,7.667980753467418e-06,7.667964382562786e-06
85.569091796875,7.668357284273952e-06,7.66799712437205e-06,7.668153557460755e-06
85.56906127929688,7.668351827305742e-06,7.668357284273952e-06,7.6683309089276e-06
85.60696411132812,7.668481885048095e-06,7.668351827305742e-06,7.668393664062023e-06
85.53141021728516,7.66825905884616e-06,7.668481885048095e-06,7.668346370337531e-06
85.49535369873047,7.668442776775919e-06,7.66825905884616e-06,7.668326361454092e-06
85.45922088623047,7.668603757338133e-06,7.668442776775919e-06,7.668498255952727e-06
85.53443145751953,7.668799298699014e-06,7.668603757338133e-06,7.668677426408976e-06
85.49858093261719,7.669021215406246e-06,7.668799298699014e-06,7.668885700695682e-06
85.57320404052734,7.669093974982388e-06,7.669021215406246e-06,7.669033948332071e-06
85.49925231933594,7.66914126870688e-06,7.669093974982388e-06,7.669093065487687e-06
85.5738754272461,7.669215847272426e-06,7.66914126870688e-06,7.669154911127407e-06
85.53736877441406,7.66932589613134e-06,7.669215847272426e-06,7.669246770092286e-06
85.53838348388672,7.669508704566397e-06,7.66932589613134e-06,7.669393198739272e-06
85.5772705078125,7.66982338973321e-06,7.669508704566397e-06,7.669642400287557e-06
85.54158020019531,7.670082595723215e-06,7.66982338973321e-06,7.669928891118616e-06
85.5064926147461,7.670440936635714e-06,7.670082595723215e-06,7.670237209822517e-06
85.54566955566406,7.670814738958143e-06,7.670440936635714e-06,7.670603736187331e-06
85.47274780273438,7.671032108191866e-06,7.670814738958143e-06,7.670898412470706e-06
85.51151275634766,7.67134133639047e-06,7.671032108191866e-06,7.67116216593422e-06
85.51312255859375,7.671630555705633e-06,7.67134133639047e-06,7.671461389691103e-06
85.55242156982422,7.672026185900904e-06,7.671630555705633e-06,7.671804269193672e-06
85.44232177734375,7.672211722820066e-06,7.672026185900904e-06,7.672093488508835e-06
85.51768493652344,7.672448191442527e-06,7.672211722820066e-06,7.672305400774349e-06
85.52001953125,7.672868377994746e-06,7.672448191442527e-06,7.672633728361689e-06
85.59549713134766,7.673090294701979e-06,7.672868377994746e-06,7.672955689486116e-06
85.52346801757812,7.673486834391952e-06,7.673090294701979e-06,7.673264008190017e-06
85.52732849121094,7.674179869354703e-06,7.673486834391952e-06,7.67380879551638e-06
85.56481170654297,7.674249900446739e-06,7.674179869354703e-06,7.674190783291124e-06
85.56710052490234,7.674658263567835e-06,7.674249900446739e-06,7.67442998039769e-06
85.4930419921875,7.674675543967169e-06,7.674658263567835e-06,7.674641892663203e-06
85.64167785644531,7.67470191931352e-06,7.674675543967169e-06,7.67466553952545e-06
85.53166961669922,7.67495839681942e-06,7.67470191931352e-06,7.674805601709522e-06
85.60527038574219,7.674841981497593e-06,7.67495839681942e-06,7.67487654229626e-06
85.53248596191406,7.675105734961107e-06,7.674841981497593e-06,7.674949301872402e-06
85.60677337646484,7.675113010918722e-06,7.675105734961107e-06,7.675085726077668e-06
85.57056427001953,7.67528126743855e-06,7.675113010918722e-06,7.675173037569039e-06
85.61007690429688,7.675705091969576e-06,7.67528126743855e-06,7.675469532841817e-06
85.61158752441406,7.675976121390704e-06,7.675705091969576e-06,7.675816959817894e-06
85.50093078613281,7.67609162721783e-06,7.675976121390704e-06,7.676008863199968e-06
85.61286163330078,7.676204404560849e-06,7.67609162721783e-06,7.676124369027093e-06
85.61285400390625,7.676202585571446e-06,7.676204404560849e-06,7.676179848203901e-06
85.57633972167969,7.676316272409167e-06,7.676202585571446e-06,7.67623532738071e-06
85.54106140136719,7.676643690501805e-06,7.676316272409167e-06,7.676455425098538e-06
85.54255676269531,7.67691290093353e-06,7.676643690501805e-06,7.67675373936072e-06
85.6926040649414,7.677153007534798e-06,7.67691290093353e-06,7.67701021686662e-06
85.54661560058594,7.677640496694949e-06,7.677153007534798e-06,7.677372195757926e-06
85.58470916748047,7.677817848161794e-06,7.677640496694949e-06,7.677705070818774e-06
85.62285614013672,7.677996109123342e-06,7.677817848161794e-06,7.677883331780322e-06
85.69869995117188,7.678245310671628e-06,7.677996109123342e-06,7.67809797252994e-06
85.69883728027344,7.678270776523277e-06,7.678245310671628e-06,7.678235306229908e-06
85.66363525390625,7.678637302888092e-06,7.678270776523277e-06,7.67843084759079e-06
85.626220703125,7.678599104110617e-06,7.678637302888092e-06,7.678594556637108e-06
85.66419219970703,7.678738256799988e-06,7.678599104110617e-06,7.678645488340408e-06
85.6666030883789,7.67917026678333e-06,7.678738256799988e-06,7.678931069676764e-06
85.66693115234375,7.679227564949542e-06,7.67917026678333e-06,7.679175723751541e-06
85.70455932617188,7.679294867557473e-06,7.679227564949542e-06,7.679238478885964e-06
85.70484924316406,7.679347618250176e-06,7.679294867557473e-06,7.67929850553628e-06
85.70489501953125,7.67935489420779e-06,7.679347618250176e-06,7.679328518861439e-06
85.66741180419922,7.679315785935614e-06,7.67935489420779e-06,7.679312147956807e-06
85.66754913330078,7.679340342292562e-06,7.679315785935614e-06,7.679304871999193e-06
85.59259033203125,7.679232112423051e-06,7.679340342292562e-06,7.67926212574821e-06
85.6302719116211,7.679326699872036e-06,7.679232112423051e-06,7.679255759285297e-06
85.7041244506836,7.679217560507823e-06,7.679326699872036e-06,7.679249392822385e-06
85.58966064453125,7.678707333980128e-06,7.679217560507823e-06,7.678938345634378e-06
85.51494598388672,7.678608199057635e-06,7.678707333980128e-06,7.678632755414583e-06
85.69930267333984,7.678353540541138e-06,7.678608199057635e-06,7.678458132431842e-06
85.70013427734375,7.67850269767223e-06,7.678353540541138e-06,7.67840538173914e-06
85.5878677368164,7.6783853728557e-06,7.67850269767223e-06,7.678419933654368e-06
85.58518981933594,7.677904250158463e-06,7.6783853728557e-06,7.678120709897485e-06
85.5841293334961,7.677714165765792e-06,7.677904250158463e-06,7.67778510635253e-06
85.6953353881836,7.677643225179054e-06,7.677714165765792e-06,7.677655958104879e-06
85.618408203125,7.677199391764589e-06,7.677643225179054e-06,7.677397661609575e-06
85.65367126464844,7.67685105529381e-06,7.677199391764589e-06,7.677002031414304e-06
85.65182495117188,7.676520908717066e-06,7.67685105529381e-06,7.676662789890543e-06
85.61386108398438,7.676382665522397e-06,7.676520908717066e-06,7.676428140257485e-06
85.76133728027344,7.676095265196636e-06,7.676382665522397e-06,7.676217137486674e-06
85.68559265136719,7.67589699535165e-06,7.676095265196636e-06,7.675973392906599e-06
85.61009216308594,7.675707820453681e-06,7.67589699535165e-06,7.67577876104042e-06
85.71964263916016,7.675315828237217e-06,7.675707820453681e-06,7.675489541725256e-06
85.71852111816406,7.675114829908125e-06,7.675315828237217e-06,7.675193046452478e-06
85.67683410644531,7.67432720749639e-06,7.675114829908125e-06,7.674698281334713e-06
85.71270751953125,7.674073458474595e-06,7.67432720749639e-06,7.674178050365299e-06
85.67261505126953,7.673571417399216e-06,7.674073458474595e-06,7.673799700569361e-06
85.70635986328125,7.67293749959208e-06,7.673571417399216e-06,7.673232175875455e-06
85.70503997802734,7.672701940464322e-06,7.67293749959208e-06,7.672797437408008e-06
85.70256042480469,7.672257197555155e-06,7.672701940464322e-06,7.672457286389545e-06
85.73666381835938,7.671678758924827e-06,7.672257197555155e-06,7.671946150367148e-06
85.73170471191406,7.670791092095897e-06,7.671678758924827e-06,7.67121309763752e-06
85.7273941040039,7.670019840588793e-06,7.670791092095897e-06,7.670383638469502e-06
85.68472290039062,7.66906396165723e-06,7.670019840588793e-06,7.669519618502818e-06
85.60540771484375,7.668202670174651e-06,7.66906396165723e-06,7.668610123801045e-06
85.63813781738281,7.66739685786888e-06,7.668202670174651e-06,7.667777026654221e-06
85.74560546875,7.666592864552513e-06,7.66739685786888e-06,7.666973033337854e-06
85.62714385986328,7.665428711334243e-06,7.666592864552513e-06,7.665988050575834e-06
85.7361831665039,7.664907570870128e-06,7.665428711334243e-06,7.665146767976694e-06
85.7291488647461,7.663649739697576e-06,7.664907570870128e-06,7.66425728215836e-06
85.72348022460938,7.662637472094502e-06,7.663649739697576e-06,7.663122232770547e-06
85.56693267822266,7.661312338314019e-06,7.662637472094502e-06,7.661951713089366e-06
85.5982894897461,7.660262781428173e-06,7.661312338314019e-06,7.660764822503552e-06
85.5917739868164,7.6590968092205e-06,7.660262781428173e-06,7.659657057956792e-06
85.65982055664062,7.657932656002231e-06,7.6590968092205e-06,7.658492904738523e-06
85.65302276611328,7.656717571080662e-06,7.657932656002231e-06,7.657303285668604e-06
85.68388366699219,7.655557965335902e-06,7.656717571080662e-06,7.65611639508279e-06
85.67633056640625,7.654209184693173e-06,7.655557965335902e-06,7.654862201889046e-06
85.63176727294922,7.652917702216655e-06,7.654209184693173e-06,7.653541615582071e-06
85.66088104248047,7.651448868273292e-06,7.652917702216655e-06,7.652161912119482e-06
85.617431640625,7.650356565136462e-06,7.651448868273292e-06,7.650880434084684e-06
85.64707946777344,7.648984137631487e-06,7.650356565136462e-06,7.649648978258483e-06
85.60108947753906,7.64743617764907e-06,7.648984137631487e-06,7.648188329767436e-06
85.55622100830078,7.646078302059323e-06,7.64743617764907e-06,7.646734957234003e-06
85.5843734741211,7.644450306543149e-06,7.646078302059323e-06,7.645242476428393e-06
85.57498931884766,7.64277319831308e-06,7.644450306543149e-06,7.643589924555272e-06
85.60240173339844,7.641006050107535e-06,7.64277319831308e-06,7.641868251084816e-06
85.66841125488281,7.639444447704591e-06,7.641006050107535e-06,7.640204785275273e-06
85.62203979492188,7.63784373702947e-06,7.639444447704591e-06,7.63862317398889e-06
85.57482147216797,7.636082045792136e-06,7.63784373702947e-06,7.636941518285312e-06
85.63896942138672,7.634194844285958e-06,7.636082045792136e-06,7.635117981408257e-06
85.62750244140625,7.632151209691074e-06,7.634194844285958e-06,7.633152563357726e-06
85.54158782958984,7.630153049831279e-06,7.632151209691074e-06,7.631130756635685e-06
85.52896881103516,7.627902050444391e-06,7.630153049831279e-06,7.629006177012343e-06
85.53480529785156,7.625616035511484e-06,7.627902050444391e-06,7.626737897226121e-06
85.57965087890625,7.623622877872549e-06,7.625616035511484e-06,7.624598765687551e-06
85.6042251586914,7.621336862939643e-06,7.623622877872549e-06,7.622459634148981e-06
85.57352447509766,7.619200914632529e-06,7.621336862939643e-06,7.6202486525289714e-06
85.54190063476562,7.616897164552938e-06,7.619200914632529e-06,7.618028575961944e-06
85.52648162841797,7.614152764290338e-06,7.616897164552938e-06,7.615504273417173e-06
85.49435424804688,7.611757609993219e-06,7.614152764290338e-06,7.6129344961373135e-06
85.42353057861328,7.609106887684902e-06,7.611757609993219e-06,7.610410648339894e-06
85.4088363647461,7.606487997691147e-06,7.609106887684902e-06,7.6077758421888575e-06
85.46954345703125,7.604017810081132e-06,7.606487997691147e-06,7.6052324402553495e-06
85.45336151123047,7.6011388046026696e-06,7.604017810081132e-06,7.602557616337435e-06
85.40115356445312,7.598486263304949e-06,7.6011388046026696e-06,7.599791388201993e-06
85.40497589111328,7.595850547659211e-06,7.598486263304949e-06,7.597147487103939e-06
85.42533874511719,7.592835572722834e-06,7.595850547659211e-06,7.594322596560232e-06
85.48531341552734,7.590208952024113e-06,7.592835572722834e-06,7.591502708237385e-06
85.42987060546875,7.587004802189767e-06,7.590208952024113e-06,7.588586868223501e-06
85.32090759277344,7.584213562950026e-06,7.587004802189767e-06,7.585588264191756e-06
85.35781860351562,7.580838428111747e-06,7.584213562950026e-06,7.582505531900097e-06
85.3961181640625,7.577692940685665e-06,7.580838428111747e-06,7.5792459028889425e-06
85.33968353271484,7.574305072921561e-06,7.577692940685665e-06,7.575978997920174e-06
85.3582992553711,7.5709831435233355e-06,7.574305072921561e-06,7.572624326712685e-06
85.34000396728516,7.567737156932708e-06,7.5709831435233355e-06,7.5693405960919335e-06
85.34061431884766,7.564533916593064e-06,7.567737156932708e-06,7.566115982626798e-06
85.28327178955078,7.560986887256149e-06,7.564533916593064e-06,7.562740393041167e-06
85.24517822265625,7.55753990233643e-06,7.560986887256149e-06,7.5592433859128505e-06
85.27984619140625,7.553765499324072e-06,7.55753990233643e-06,7.555633146694163e-06
85.23912811279297,7.549857855337905e-06,7.553765499324072e-06,7.551791895821225e-06
85.21783447265625,7.546086635557003e-06,7.549857855337905e-06,7.5479524639376905e-06
85.14128112792969,7.542424100392964e-06,7.546086635557003e-06,7.544234904344194e-06
85.15634155273438,7.538496902270708e-06,7.542424100392964e-06,7.540440492448397e-06
85.1904525756836,7.534636552009033e-06,7.538496902270708e-06,7.536547400377458e-06
85.20567321777344,7.530727089033462e-06,7.534636552009033e-06,7.532662948506186e-06
85.09095001220703,7.5269244916853495e-06,7.530727089033462e-06,7.528805781475967e-06
85.14057159423828,7.522520718339365e-06,7.5269244916853495e-06,7.52470350562362e-06
85.09716796875,7.518145139329135e-06,7.522520718339365e-06,7.520313374698162e-06
85.0901107788086,7.513606306019938e-06,7.518145139329135e-06,7.515856395912124e-06
85.04588317871094,7.509086117352126e-06,7.513606306019938e-06,7.511326657549944e-06
85.01800537109375,7.504163022531429e-06,7.509086117352126e-06,7.50660501580569e-06
85.08563232421875,7.499647381337127e-06,7.504163022531429e-06,7.5018870120402426e-06
84.96581268310547,7.494954388675978e-06,7.499647381337127e-06,7.4972813308704644e-06
84.9384765625,7.490130428777775e-06,7.494954388675978e-06,7.4925228545907885e-06
84.9490966796875,7.4854415288427845e-06,7.490130428777775e-06,7.487767106795218e-06
84.88410186767578,7.480543445126386e-06,7.4854415288427845e-06,7.482973160222173e-06
84.91194152832031,7.4756162575795315e-06,7.480543445126386e-06,7.478060979337897e-06
84.82645416259766,7.470387117791688e-06,7.4756162575795315e-06,7.472982360923197e-06
84.81705474853516,7.465460839739535e-06,7.470387117791688e-06,7.467904652003199e-06
84.80679321289062,7.460383130819537e-06,7.465460839739535e-06,7.462902885890799e-06
84.79521179199219,7.455075774487341e-06,7.460383130819537e-06,7.457710580638377e-06
84.80245971679688,7.449811164406128e-06,7.455075774487341e-06,7.452425052179024e-06
84.75316619873047,7.4444187703193165e-06,7.449811164406128e-06,7.447096322721336e-06
84.7021484375,7.43872124076006e-06,7.4444187703193165e-06,7.4415511335246265e-06
84.76443481445312,7.4333279371785466e-06,7.43872124076006e-06,7.436006853822619e-06
84.62010192871094,7.427573564200429e-06,7.4333279371785466e-06,7.430431651300751e-06
84.60630798339844,7.421896043524612e-06,7.427573564200429e-06,7.424715931847459e-06
84.61151123046875,7.41629855838255e-06,7.421896043524612e-06,7.41907888368587e-06
84.57750701904297,7.410339094349183e-06,7.41629855838255e-06,7.413300409098156e-06
84.54397583007812,7.404464668070432e-06,7.410339094349183e-06,7.407383236568421e-06
84.58268737792969,7.3982337198685855e-06,7.404464668070432e-06,7.401331458822824e-06
84.51053619384766,7.392111911030952e-06,7.3982337198685855e-06,7.395154625555733e-06
84.36280822753906,7.385710887319874e-06,7.392111911030952e-06,7.388891845039325e-06
84.4379653930664,7.379422640951816e-06,7.385710887319874e-06,7.3825485742418095e-06
84.4009017944336,7.372945219685789e-06,7.379422640951816e-06,7.376165740424767e-06
84.32706451416016,7.366518730123062e-06,7.372945219685789e-06,7.369713330263039e-06
84.36357879638672,7.359953087870963e-06,7.366518730123062e-06,7.363218173850328e-06
84.3074722290039,7.353399723797338e-06,7.359953087870963e-06,7.3566584433137905e-06
84.25147247314453,7.346862275880994e-06,7.353399723797338e-06,7.350112809945131e-06
84.23052978515625,7.339983312704135e-06,7.346862275880994e-06,7.3434048317722045e-06
84.24630737304688,7.333049779845169e-06,7.339983312704135e-06,7.336499038501643e-06
84.13191986083984,7.326024842768675e-06,7.333049779845169e-06,7.329519121412886e-06
84.10901641845703,7.318820735235931e-06,7.326024842768675e-06,7.3224045991082676e-06
84.08590698242188,7.311585250135977e-06,7.318820735235931e-06,7.315185030165594e-06
84.02574920654297,7.304335667868145e-06,7.311585250135977e-06,7.307942269108025e-06
84.0221176147461,7.297284355445299e-06,7.304335667868145e-06,7.3007922765100375e-06
84.03277587890625,7.28950271877693e-06,7.297284355445299e-06,7.293376256711781e-06
83.99180603027344,7.2823959271772765e-06,7.28950271877693e-06,7.2859324973251205e-06
83.93028259277344,7.274934432643931e-06,7.2823959271772765e-06,7.27864789951127e-06
83.88543701171875,7.2671632551646326e-06,7.274934432643931e-06,7.271031336131273e-06
83.78736114501953,7.259756785060745e-06,7.2671632551646326e-06,7.263442057592329e-06
83.7423095703125,7.251952865772182e-06,7.259756785060745e-06,7.255836862896103e-06
83.7878189086914,7.243873369588982e-06,7.251952865772182e-06,7.247896064654924e-06
83.7047119140625,7.235883003886556e-06,7.243873369588982e-06,7.23986067896476e-06
83.58430480957031,7.227788046293426e-06,7.235883003886556e-06,7.23181710782228e-06
83.53628540039062,7.219486633402994e-06,7.227788046293426e-06,7.223618922580499e-06
83.52643585205078,7.211438060039654e-06,7.219486633402994e-06,7.215444384200964e-06
83.49880981445312,7.2034990807878785e-06,7.211438060039654e-06,7.207450835267082e-06
83.45170593261719,7.195374564616941e-06,7.2034990807878785e-06,7.199419087555725e-06
83.44058990478516,7.1871254476718605e-06,7.195374564616941e-06,7.191232725745067e-06
83.31810760498047,7.178667146945372e-06,7.1871254476718605e-06,7.182878107414581e-06
83.34187316894531,7.170129265432479e-06,7.178667146945372e-06,7.174380698415916e-06
83.25369262695312,7.161267603805754e-06,7.170129265432479e-06,7.165680472098757e-06
83.18455505371094,7.152525540732313e-06,7.161267603805754e-06,7.156878382374998e-06
83.18750762939453,7.14359293851885e-06,7.152525540732313e-06,7.148041731852572e-06
83.1002197265625,7.134889074222883e-06,7.14359293851885e-06,7.139223271224182e-06
83.10398864746094,7.12611517883488e-06,7.134889074222883e-06,7.130484846129548e-06
83.03336334228516,7.117142558854539e-06,7.12611517883488e-06,7.1216113610717e-06
83.0352783203125,7.108065801730845e-06,7.117142558854539e-06,7.112587354640709e-06
82.98278045654297,7.09908090357203e-06,7.108065801730845e-06,7.103556526999455e-06
82.89241027832031,7.089876817190088e-06,7.09908090357203e-06,7.094461579981726e-06
82.83722686767578,7.080438990669791e-06,7.089876817190088e-06,7.085140623530606e-06
82.72796630859375,7.071110303513706e-06,7.080438990669791e-06,7.075756457197713e-06
82.65198516845703,7.061233645799803e-06,7.071110303513706e-06,7.066153557389043e-06
82.70683288574219,7.051945431157947e-06,7.061233645799803e-06,7.056572485453216e-06
82.63130187988281,7.0421765485662036e-06,7.051945431157947e-06,7.047043709462741e-06
82.5566635131836,7.032558642094955e-06,7.0421765485662036e-06,7.037349860183895e-06
82.5369873046875,7.0230112214630935e-06,7.032558642094955e-06,7.027767878753366e-06
82.46063995361328,7.013117283349857e-06,7.0230112214630935e-06,7.018046744633466e-06
82.45813751220703,7.003415248618694e-06,7.013117283349857e-06,7.008249667705968e-06
82.32721710205078,6.993521765252808e-06,7.003415248618694e-06,6.9984507717890665e-06
82.32449340820312,6.983814273553435e-06,6.993521765252808e-06,6.988650966377463e-06
82.2469482421875,6.973739800741896e-06,6.983814273553435e-06,6.978759756748332e-06
82.20519256591797,6.963587566133356e-06,6.973739800741896e-06,6.968646630411968e-06
82.14546966552734,6.953472620807588e-06,6.963587566133356e-06,6.958513040444814e-06
82.05044555664062,6.943517291801982e-06,6.953472620807588e-06,6.948477675905451e-06
81.95176696777344,6.932934411452152e-06,6.943517291801982e-06,6.938207661733031e-06
81.8903579711914,6.922548891452607e-06,6.932934411452152e-06,6.927723461558344e-06
81.81195068359375,6.912342541909311e-06,6.922548891452607e-06,6.917427526786923e-06
81.80496978759766,6.902032964717364e-06,6.912342541909311e-06,6.907170245540328e-06
81.81617736816406,6.891748398629716e-06,6.902032964717364e-06,6.896873856021557e-06
81.6650619506836,6.881478384457296e-06,6.891748398629716e-06,6.886595656396821e-06
81.63805389404297,6.8708650360349566e-06,6.881478384457296e-06,6.876154202473117e-06
81.59298706054688,6.860253961349372e-06,6.8708650360349566e-06,6.8655422182928305e-06
81.53032684326172,6.8497211032081395e-06,6.860253961349372e-06,6.854970251879422e-06
81.46475982666016,6.838708486611722e-06,6.8497211032081395e-06,6.844197287136922e-06
81.36514282226562,6.828015102655627e-06,6.838708486611722e-06,6.833343832113314e-06
81.26469421386719,6.817173016315792e-06,6.828015102655627e-06,6.822575869591674e-06
81.21876525878906,6.806469627917977e-06,6.817173016315792e-06,6.811803359596524e-06
81.17170715332031,6.795587523811264e-06,6.806469627917977e-06,6.801010840717936e-06
81.14309692382812,6.784809556847904e-06,6.795587523811264e-06,6.790181032556575e-06
81.07758331298828,6.773858785891207e-06,6.784809556847904e-06,6.779316663596546e-06
81.06698608398438,6.763123110431479e-06,6.773858785891207e-06,6.76847412250936e-06
80.92859649658203,6.751964519935427e-06,6.763123110431479e-06,6.757526080036769e-06
80.89715576171875,6.74076727591455e-06,6.751964519935427e-06,6.746348390151979e-06
80.86629486083984,6.729678716510534e-06,6.74076727591455e-06,6.735206170560559e-06
80.72691345214844,6.718353233736707e-06,6.729678716510534e-06,6.723998012603261e-06
80.67559814453125,6.706854946969543e-06,6.718353233736707e-06,6.712586582580116e-06
80.6082992553711,6.695669981127139e-06,6.706854946969543e-06,6.701244728901656e-06
80.55995178222656,6.684688742097933e-06,6.695669981127139e-06,6.690162081213202e-06
80.52711486816406,6.6733432504406665e-06,6.684688742097933e-06,6.678998943243641e-06
80.42401885986328,6.662149644398596e-06,6.6733432504406665e-06,6.667728939646622e-06
80.32042694091797,6.6508650888863485e-06,6.662149644398596e-06,6.656489404122112e-06
80.24979400634766,6.639173079747707e-06,6.6508650888863485e-06,6.6450011217966676e-06
80.19931030273438,6.627897619182477e-06,6.639173079747707e-06,6.633517841692083e-06
80.16557312011719,6.616477094212314e-06,6.627897619182477e-06,6.622170076298062e-06
80.0614013671875,6.605123417102732e-06,6.616477094212314e-06,6.610782747884514e-06
79.95451354980469,6.5933127189055085e-06,6.605123417102732e-06,6.599199878110085e-06
79.95532989501953,6.581818524864502e-06,6.5933127189055085e-06,6.587548341485672e-06
79.90470123291016,6.5705826273187995e-06,6.581818524864502e-06,6.576183750439668e-06
79.79812622070312,6.558858331118245e-06,6.5705826273187995e-06,6.5647027440718375e-06
79.76644897460938,6.5478643591632135e-06,6.558858331118245e-06,6.553344519488746e-06
79.71253967285156,6.536127330036834e-06,6.5478643591632135e-06,6.541979018948041e-06
79.5528564453125,6.524356194859138e-06,6.536127330036834e-06,6.530223799927626e-06
79.51810455322266,6.512907930300571e-06,6.524356194859138e-06,6.518614554806845e-06
79.46431732177734,6.501227289845701e-06,6.512907930300571e-06,6.5070503296738025e-06
79.35782623291016,6.489542556664674e-06,6.501227289845701e-06,6.4953669607348274e-06
79.30477142333984,6.478008344856789e-06,6.489542556664674e-06,6.483757715614047e-06
79.21572875976562,6.466323611675762e-06,6.478008344856789e-06,6.4721480157459155e-06
79.17875671386719,6.454586127802031e-06,6.466323611675762e-06,6.460437361965887e-06
79.10871124267578,6.443171059800079e-06,6.454586127802031e-06,6.448861313401721e-06
79.0035400390625,6.431728252209723e-06,6.443171059800079e-06,6.437431693484541e-06
78.96742248535156,6.420175850507803e-06,6.431728252209723e-06,6.4259347709594294e-06
78.93092346191406,6.408577064576093e-06,6.420175850507803e-06,6.414359631889965e-06
78.7895278930664,6.396929165930487e-06,6.408577064576093e-06,6.402735380106606e-06
78.7529067993164,6.385343112924602e-06,6.396929165930487e-06,6.391118859028211e-06
78.64492797851562,6.373471023835009e-06,6.385343112924602e-06,6.379389105859445e-06
78.59127044677734,6.361967280099634e-06,6.373471023835009e-06,6.367701644194312e-06
78.51782989501953,6.350082912831567e-06,6.361967280099634e-06,6.356007361318916e-06
78.42800903320312,6.338359980873065e-06,6.350082912831567e-06,6.344203484331956e-06
78.35575103759766,6.326686161628459e-06,6.338359980873065e-06,6.332505108730402e-06
78.3702392578125,6.315060090855695e-06,6.326686161628459e-06,6.320856300590094e-06
78.22785949707031,6.303266673057806e-06,6.315060090855695e-06,6.309145646810066e-06
78.17493438720703,6.291961653914768e-06,6.303266673057806e-06,6.297596883086953e-06
78.08460998535156,6.280203706410248e-06,6.291961653914768e-06,6.2860649450158235e-06
78.04824829101562,6.268815923249349e-06,6.280203706410248e-06,6.274492534430465e-06
77.99235534667969,6.257074801396811e-06,6.268815923249349e-06,6.262928309297422e-06
77.91990661621094,6.2454546423396096e-06,6.257074801396811e-06,6.251247668842552e-06
77.88247680664062,6.233939075173112e-06,6.2454546423396096e-06,6.239680260478053e-06
77.70611572265625,6.222213414730504e-06,6.233939075173112e-06,6.228058282431448e-06
77.68251037597656,6.210201718204189e-06,6.222213414730504e-06,6.216190286068013e-06
77.57427215576172,6.198381015565246e-06,6.210201718204189e-06,6.204273631738033e-06
77.50177764892578,6.186801329022273e-06,6.198381015565246e-06,6.192573437147075e-06
77.44686126708984,6.175309408718022e-06,6.186801329022273e-06,6.181037861097138e-06
77.37504577636719,6.163862053654157e-06,6.175309408718022e-06,6.16956822341308e-06
77.35523986816406,6.1525433920905925e-06,6.163862053654157e-06,6.158185897220392e-06
77.318359375,6.141240191936959e-06,6.1525433920905925e-06,6.146875421109144e-06
77.22896575927734,6.1297610045585316e-06,6.141240191936959e-06,6.135483999969438e-06
77.12139129638672,6.118105375207961e-06,6.1297610045585316e-06,6.123916136857588e-06
77.03340148925781,6.1068508330208715e-06,6.118105375207961e-06,6.112461051088758e-06
76.97769165039062,6.0953275351494085e-06,6.1068508330208715e-06,6.101072358433157e-06
76.8361587524414,6.083672815293539e-06,6.0953275351494085e-06,6.089482212701114e-06
76.8486328125,6.072220458008815e-06,6.083672815293539e-06,6.077929810999194e-06
76.70774841308594,6.060679879738018e-06,6.072220458008815e-06,6.066432433726732e-06
76.65399932861328,6.049516741768457e-06,6.060679879738018e-06,6.055081030353904e-06
76.61743927001953,6.0384081734810024e-06,6.049516741768457e-06,6.043945631972747e-06
76.54646301269531,6.027225936122704e-06,6.0384081734810024e-06,6.0328002291498706e-06
76.47517395019531,6.016005499986932e-06,6.027225936122704e-06,6.021598892402835e-06
76.4563217163086,6.005064278724603e-06,6.016005499986932e-06,6.010518518451136e-06
76.36737060546875,5.9937524383713026e-06,6.005064278724603e-06,5.999391760269646e-06
76.3124771118164,5.9824897107318975e-06,5.9937524383713026e-06,5.9881049310206436e-06
76.19021606445312,5.9712547226808965e-06,5.9824897107318975e-06,5.976855391054414e-06
76.11849975585938,5.9600197346298955e-06,5.9712547226808965e-06,5.965620403003413e-06
76.02946472167969,5.948713805992156e-06,5.9600197346298955e-06,5.954349489911692e-06
76.00828552246094,5.9375179262133315e-06,5.948713805992156e-06,5.943099495198112e-06
75.93768310546875,5.92649303143844e-06,5.9375179262133315e-06,5.931989107921254e-06
75.85184478759766,5.915717792959185e-06,5.92649303143844e-06,5.921088813920505e-06
75.73090362548828,5.904692898184294e-06,5.915717792959185e-06,5.910188065172406e-06
75.74644470214844,5.894070454814937e-06,5.904692898184294e-06,5.899365532968659e-06
75.64371490478516,5.883298854314489e-06,5.894070454814937e-06,5.888668056286406e-06
75.55536651611328,5.8721593632071745e-06,5.883298854314489e-06,5.877712283108849e-06
75.50299072265625,5.8614286899683066e-06,5.8721593632071745e-06,5.866777428309433e-06
75.44882202148438,5.850432899023872e-06,5.8614286899683066e-06,5.855914423591457e-06
75.36245727539062,5.839629920956213e-06,5.850432899023872e-06,5.8450150390854105e-06
75.22319030761719,5.828359462611843e-06,5.839629920956213e-06,5.833976956637343e-06
75.23548126220703,5.817393684992567e-06,5.828359462611843e-06,5.822860202897573e-06
75.15028381347656,5.806793978990754e-06,5.817393684992567e-06,5.812077233713353e-06
75.09783935546875,5.796127425128361e-06,5.806793978990754e-06,5.801444331154926e-06
75.04559326171875,5.785504981759004e-06,5.796127425128361e-06,5.790800059912726e-06
75.02806854248047,5.775123554485617e-06,5.785504981759004e-06,5.780299034086056e-06
74.9273910522461,5.7647407629701775e-06,5.775123554485617e-06,5.769916242570616e-06
74.89517974853516,5.754684025305323e-06,5.7647407629701775e-06,5.759697160101496e-06
74.7601547241211,5.744118880102178e-06,5.754684025305323e-06,5.749385309172794e-06
74.75923919677734,5.733812031394336e-06,5.744118880102178e-06,5.7389502217120025e-06
74.59098815917969,5.7232136896345764e-06,5.733812031394336e-06,5.728496034862474e-06
74.50297546386719,5.712239271815633e-06,5.7232136896345764e-06,5.717709427699447e-06
74.44915771484375,5.701469490304589e-06,5.712239271815633e-06,5.706837328034453e-06
74.43116760253906,5.691156729881186e-06,5.701469490304589e-06,5.696297193935607e-06
74.37906646728516,5.680676622432657e-06,5.691156729881186e-06,5.68590075999964e-06
74.31184387207031,5.670412974723149e-06,5.680676622432657e-06,5.675528882420622e-06
74.23064422607422,5.660532679030439e-06,5.670412974723149e-06,5.665457138093188e-06
74.1988525390625,5.650677849189378e-06,5.660532679030439e-06,5.655590030073654e-06
74.18460083007812,5.640999461320462e-06,5.650677849189378e-06,5.645823875966016e-06
74.13768005371094,5.631366548186634e-06,5.640999461320462e-06,5.636168680211995e-06
73.990234375,5.621437139780028e-06,5.631366548186634e-06,5.626386155199725e-06
73.9247817993164,5.611495907942299e-06,5.621437139780028e-06,5.616450835077558e-06
73.84150695800781,5.601340490102302e-06,5.611495907942299e-06,5.6064022828650195e-06
73.70913696289062,5.591158696915954e-06,5.601340490102302e-06,5.5962327678571455e-06
73.67448425292969,5.580966899287887e-06,5.591158696915954e-06,5.586046427197289e-06
73.60786437988281,5.57087787456112e-06,5.580966899287887e-06,5.5759060160198715e-06
73.54056549072266,5.56069517188007e-06,5.57087787456112e-06,5.565770152315963e-06
73.47408294677734,5.550645255425479e-06,5.56069517188007e-06,5.555653842748143e-06
73.45987701416016,5.541138307307847e-06,5.550645255425479e-06,5.545876319956733e-06
73.4307632446289,5.531842361961026e-06,5.541138307307847e-06,5.536475327971857e-06
73.38739776611328,5.522861101781018e-06,5.531842361961026e-06,5.5273371799557935e-06
73.34241485595703,5.5136474657047074e-06,5.522861101781018e-06,5.51823995920131e-06
73.31559753417969,5.504726686922368e-06,5.5136474657047074e-06,5.5091732065193355e-06
73.220458984375,5.495326149684843e-06,5.504726686922368e-06,5.500011866388377e-06
73.12478637695312,5.485837391461246e-06,5.495326149684843e-06,5.490566763910465e-06
72.99576568603516,5.476188562170137e-06,5.485837391461246e-06,5.48099706065841e-06
72.92880249023438,5.46614592167316e-06,5.476188562170137e-06,5.4711508710170165e-06
72.83174896240234,5.4564311540161725e-06,5.46614592167316e-06,5.461271939566359e-06
72.73271179199219,5.446413524623495e-06,5.4564311540161725e-06,5.451405286294175e-06
72.73393249511719,5.436972969619092e-06,5.446413524623495e-06,5.441677330964012e-06
72.70335388183594,5.427596079243813e-06,5.436972969619092e-06,5.432269063021522e-06
72.59447479248047,5.41854024049826e-06,5.427596079243813e-06,5.423052243713755e-06
72.6196060180664,5.4103020374896005e-06,5.41854024049826e-06,5.414406587078702e-06
72.54475402832031,5.401547241490334e-06,5.4103020374896005e-06,5.405909632827388e-06
72.55155181884766,5.392986167862546e-06,5.401547241490334e-06,5.3972526075085625e-06
72.51216888427734,5.384741598390974e-06,5.392986167862546e-06,5.388850240706233e-06
72.37185668945312,5.375831278797705e-06,5.384741598390974e-06,5.38027143193176e-06
72.31122589111328,5.366827281250153e-06,5.375831278797705e-06,5.3713142733613495e-06
72.23295593261719,5.3575877245748416e-06,5.366827281250153e-06,5.362192041502567e-06
72.0735092163086,5.3481353461393155e-06,5.3575877245748416e-06,5.352844709705096e-06
72.0407943725586,5.338561095413752e-06,5.3481353461393155e-06,5.343331849871902e-06
72.00994873046875,5.3292742450139485e-06,5.338561095413752e-06,5.333901754056569e-06
71.93321228027344,5.320274794939905e-06,5.3292742450139485e-06,5.324758603819646e-06
71.93801879882812,5.311572749633342e-06,5.320274794939905e-06,5.3159087656240445e-06
71.8649673461914,5.303139005263802e-06,5.311572749633342e-06,5.307340870785993e-06
71.84265899658203,5.295153641782235e-06,5.303139005263802e-06,5.29913177160779e-06
71.78894805908203,5.2872383093927056e-06,5.295153641782235e-06,5.291181423672242e-06
71.79949951171875,5.279415745462757e-06,5.2872383093927056e-06,5.2833133850072045e-06
71.73114776611328,5.271708687359933e-06,5.279415745462757e-06,5.275548573990818e-06
71.69149017333984,5.263544153422117e-06,5.271708687359933e-06,5.2676127779704984e-06
71.60353088378906,5.255299583950546e-06,5.263544153422117e-06,5.259407771518454e-06
71.41842651367188,5.246718501439318e-06,5.255299583950546e-06,5.250993126537651e-06
71.2955551147461,5.23792687090463e-06,5.246718501439318e-06,5.242305633146316e-06
71.1862564086914,5.228792360867374e-06,5.23792687090463e-06,5.233341653365642e-06
71.18798828125,5.2198292905814014e-06,5.228792360867374e-06,5.224294000072405e-06
71.17609405517578,5.211174084251979e-06,5.2198292905814014e-06,5.215485543885734e-06
71.10379028320312,5.202890861255582e-06,5.211174084251979e-06,5.2070163292228244e-06
71.06454467773438,5.1948518375866115e-06,5.202890861255582e-06,5.198855433263816e-06
70.99820709228516,5.187450369703583e-06,5.1948518375866115e-06,5.1911351874878164e-06
70.96477508544922,5.1802762754959986e-06,5.187450369703583e-06,5.183847861189861e-06
70.96449279785156,5.173364570509875e-06,5.1802762754959986e-06,5.176805643714033e-06
70.94942474365234,5.166589289729018e-06,5.173364570509875e-06,5.1699626055778936e-06
70.96292114257812,5.159395641385345e-06,5.166589289729018e-06,5.16297905051033e-06
70.8964614868164,5.152021003596019e-06,5.159395641385345e-06,5.15569445269648e-06
70.68518829345703,5.144082024344243e-06,5.152021003596019e-06,5.148035143065499e-06
70.4743423461914,5.136024810781237e-06,5.144082024344243e-06,5.140034772921354e-06
70.338623046875,5.12751103087794e-06,5.136024810781237e-06,5.1317479119461495e-06
70.2164306640625,5.118679837323725e-06,5.12751103087794e-06,5.123074515722692e-06
70.21739959716797,5.109852736495668e-06,5.118679837323725e-06,5.114246050652582e-06
70.2542953491211,5.101757778902538e-06,5.109852736495668e-06,5.105786840431392e-06
70.21514129638672,5.093830623081885e-06,5.101757778902538e-06,5.097776011098176e-06
70.21131896972656,5.086550572741544e-06,5.093830623081885e-06,5.090173544886056e-06
70.0563735961914,5.079748461866984e-06,5.086550572741544e-06,5.083130872662878e-06
69.9695053100586,5.073837201052811e-06,5.079748461866984e-06,5.076773959444836e-06
70.02073669433594,5.067891834187321e-06,5.073837201052811e-06,5.070846782473382e-06
70.07311248779297,5.062079253548291e-06,5.067891834187321e-06,5.064969172963174e-06
70.04899597167969,5.0563639888423495e-06,5.062079253548291e-06,5.059205705038039e-06
69.97081756591797,5.049537321610842e-06,5.0563639888423495e-06,5.052933829574613e-06
69.70721435546875,5.0424978326191194e-06,5.049537321610842e-06,5.045997568231542e-06
69.37769317626953,5.034335117670707e-06,5.0424978326191194e-06,5.0383919187879656e-06
69.06388854980469,5.025770406064112e-06,5.034335117670707e-06,5.030024112784304e-06
68.81120300292969,5.017053354094969e-06,5.025770406064112e-06,5.021380275138654e-06
68.9430160522461,5.008193511457648e-06,5.017053354094969e-06,5.012594556319527e-06
69.04902648925781,4.999758402846055e-06,5.008193511457648e-06,5.003949809179176e-06
69.06964111328125,4.991897185391281e-06,4.999758402846055e-06,4.995803010388045e-06
68.91819763183594,4.9851496441988274e-06,4.991897185391281e-06,4.988497494196054e-06
68.62384796142578,4.979062396159861e-06,4.9851496441988274e-06,4.982076461601537e-06
68.41455841064453,4.974280273017939e-06,4.979062396159861e-06,4.976639502274338e-06
68.32598876953125,4.9699010560289025e-06,4.974280273017939e-06,4.972057922714157e-06
68.44287872314453,4.965617335983552e-06,4.9699010560289025e-06,4.967728727933718e-06
68.63501739501953,4.961404101777589e-06,4.965617335983552e-06,4.963483661413193e-06
68.65841674804688,4.956212706019869e-06,4.961404101777589e-06,4.958782028552378e-06
68.29135131835938,4.950017682858743e-06,4.956212706019869e-06,4.953083589498419e-06
67.56210327148438,4.942425221088342e-06,4.950017682858743e-06,4.946178705722559e-06
66.79236602783203,4.933914169669151e-06,4.942425221088342e-06,4.9381151256966405e-06
66.2947006225586,4.924619133817032e-06,4.933914169669151e-06,4.92920435135602e-06
66.26934814453125,4.914862074656412e-06,4.924619133817032e-06,4.9196787585970014e-06
66.65493774414062,4.905548848910257e-06,4.914862074656412e-06,4.910151346848579e-06
66.9419937133789,4.896946848020889e-06,4.905548848910257e-06,4.901199645246379e-06
66.80854034423828,4.889619958703406e-06,4.896946848020889e-06,4.893234290648252e-06
66.1294174194336,4.884184818365611e-06,4.889619958703406e-06,4.886843271378893e-06
65.1407241821289,4.8800939111970365e-06,4.884184818365611e-06,4.882063876721077e-06
64.29193115234375,4.877803803537972e-06,4.8800939111970365e-06,4.878858817392029e-06
64.21107482910156,4.876792445429601e-06,4.877803803537972e-06,4.877206720266258e-06
64.78968048095703,4.875359991274308e-06,4.876792445429601e-06,4.875995273323497e-06
65.4073715209961,4.873436409980059e-06,4.875359991274308e-06,4.874328624282498e-06
65.34369659423828,4.869777512794826e-06,4.873436409980059e-06,4.871536475548055e-06
64.08853149414062,4.863798949372722e-06,4.869777512794826e-06,4.866695235250518e-06
61.975982666015625,4.85585178466863e-06,4.863798949372722e-06,4.859691671299515e-06
59.966888427734375,4.845384410145925e-06,4.85585178466863e-06,4.850441655435134e-06
58.90884780883789,4.8337205953430384e-06,4.845384410145925e-06,4.839352641283767e-06
59.02042007446289,4.821949914912693e-06,4.8337205953430384e-06,4.827639713766985e-06
60.170249938964844,4.810801328858361e-06,4.821949914912693e-06,4.816208274860401e-06
61.119747161865234,4.800749593414366e-06,4.810801328858361e-06,4.805630396731431e-06
60.527626037597656,4.793148036696948e-06,4.800749593414366e-06,4.796793291461654e-06
57.99205017089844,4.788433216162957e-06,4.793148036696948e-06,4.790578259417089e-06
54.99134826660156,4.7870262278593145e-06,4.788433216162957e-06,4.787438228959218e-06
52.881839752197266,4.789236299984623e-06,4.7870262278593145e-06,4.787774741998874e-06
52.45826721191406,4.7941639422788285e-06,4.789236299984623e-06,4.7913281377987005e-06
53.67151641845703,4.799721864401363e-06,4.7941639422788285e-06,4.796608664037194e-06
55.559715270996094,4.803669980901759e-06,4.799721864401363e-06,4.8014171625254676e-06
55.88055419921875,4.803929186891764e-06,4.803669980901759e-06,4.803530373465037e-06
52.88503646850586,4.798718691745307e-06,4.803929186891764e-06,4.800965598406037e-06
48.12922286987305,4.788721525983419e-06,4.798718691745307e-06,4.793184416485019e-06
44.04184341430664,4.774644366989378e-06,4.788721525983419e-06,4.780948074767366e-06
41.748985290527344,4.758083377964795e-06,4.774644366989378e-06,4.765493031300139e-06
41.71713638305664,4.7413295760634355e-06,4.758083377964795e-06,4.748838364321273e-06
43.44220733642578,4.7253283810277935e-06,4.7413295760634355e-06,4.732571596832713e-06
45.67402267456055,4.711047040473204e-06,4.7253283810277935e-06,4.7175540203170385e-06
45.080928802490234,4.6994700824143365e-06,4.711047040473204e-06,4.704599632532336e-06
40.76909255981445,4.6930535972933285e-06,4.6994700824143365e-06,4.695349616667954e-06
35.629844665527344,4.694002200267278e-06,4.6930535972933285e-06,4.692178663390223e-06
32.145511627197266,4.704708317149198e-06,4.694002200267278e-06,4.697573331213789e-06
30.850841522216797,4.724639893538551e-06,4.704708317149198e-06,4.712676854978781e-06
31.625185012817383,4.7505700422334485e-06,4.724639893538551e-06,4.735706625069724e-06
33.90099334716797,4.775290108227637e-06,4.7505700422334485e-06,4.7613320930395275e-06
35.63563919067383,4.790813363797497e-06,4.775290108227637e-06,4.781656571140047e-06
33.541168212890625,4.7921248551574536e-06,4.790813363797497e-06,4.789838840224547e-06
28.56170654296875,4.778470156452386e-06,4.7921248551574536e-06,4.782866653840756e-06
24.106340408325195,4.754586370836478e-06,4.778470156452386e-06,4.7629300752305426e-06
21.44580841064453,4.727809937321581e-06,4.754586370836478e-06,4.736550181405619e-06
20.525249481201172,4.704218099504942e-06,4.727809937321581e-06,4.710926077677868e-06
21.130685806274414,4.685322892328259e-06,4.704218099504942e-06,4.6900213419576176e-06
22.810443878173828,4.6676600504724775e-06,4.685322892328259e-06,4.672503564506769e-06
23.9473819732666,4.648016329156235e-06,4.6676600504724775e-06,4.654281383409398e-06
21.928569793701172,4.6272980398498476e-06,4.648016329156235e-06,4.633341632143129e-06
18.07403564453125,4.6153863877407275e-06,4.6272980398498476e-06,4.6147779357852414e-06
15.115647315979004,4.628937858797144e-06,4.6153863877407275e-06,4.612503289536107e-06
13.628911972045898,4.6812219807179645e-06,4.628937858797144e-06,4.642821295419708e-06
13.430767059326172,4.773974069394171e-06,4.6812219807179645e-06,4.714494934887625e-06
14.334965705871582,4.88791374664288e-06,4.773974069394171e-06,4.819065907213371e-06
15.85733413696289,4.988800355931744e-06,4.88791374664288e-06,4.928573616780341e-06
16.387008666992188,5.042137672717217e-06,4.988800355931744e-06,5.006454557587858e-06
14.442422866821289,5.032418812334072e-06,5.042137672717217e-06,5.025710379413795e-06
11.654000282287598,4.974609510099981e-06,5.032418812334072e-06,4.985688065062277e-06
9.617137908935547,4.908024493488483e-06,4.974609510099981e-06,4.915278623229824e-06
8.547189712524414,4.8767574298835825e-06,4.908024493488483e-06,4.859482942265458e-06
8.289599418640137,4.904169145447668e-06,4.8767574298835825e-06,4.855033694184385e-06
8.71448802947998,4.9735299398889765e-06,4.904169145447668e-06,4.906147751171375e-06
9.55585765838623,5.034075911680702e-06,4.9735299398889765e-06,4.976408035872737e-06
9.916510581970215,5.030035026720725e-06,5.034075911680702e-06,5.006927040085429e-06
8.730887413024902,4.9483805923955515e-06,5.030035026720725e-06,4.957242254022276e-06
6.913058280944824,4.849422111874446e-06,4.9483805923955515e-06,4.84866495753522e-06
5.685373783111572,4.85853979625972e-06,4.849422111874446e-06,4.778669335792074e-06
5.257447719573975,5.100175258121453e-06,4.85853979625972e-06,4.882974280917551e-06
5.520476818084717,5.6048443184408825e-06,5.100175258121453e-06,5.2498089644359425e-06
6.303233623504639,6.255243079067441e-06,5.6048443184408825e-06,5.837900971528143e-06
7.196342945098877,6.823612693551695e-06,6.255243079067441e-06,6.464602392952656e-06
7.312833309173584,7.088969141477719e-06,6.823612693551695e-06,6.887652489240281e-06
6.266153812408447,6.976238182687666e-06,7.088969141477719e-06,6.944193955860101e-06
4.913247108459473,6.6264969973417465e-06,6.976238182687666e-06,6.6645070546655916e-06
3.966641664505005,6.352260243147612e-06,6.6264969973417465e-06,6.28768930255319e-06
3.5871777534484863,6.49746652925387e-06,6.352260243147612e-06,6.1643554545298684e-06
3.7269389629364014,7.243902473419439e-06,6.49746652925387e-06,6.5800031734397635e-06
4.246775150299072,8.469320164294913e-06,7.243902473419439e-06,7.575103154522367e-06
4.859071731567383,9.722484719532076e-06,8.469320164294913e-06,8.85149620444281e-06
5.051997184753418,1.039955168380402e-05,9.722484719532076e-06,9.842888175626285e-06
4.4100775718688965,1.0114135875483043e-05,1.039955168380402e-05,9.996641892939806e-06
3.3159983158111572,9.131321348831989e-06,1.0114135875483043e-05,9.207692528434563e-06
2.5459814071655273,8.508268365403637e-06,9.131321348831989e-06,8.156735020747874e-06
2.4667904376983643,9.597017196938396e-06,8.508268365403637e-06,8.15645125840092e-06
3.043104887008667,1.300606436416274e-05,9.597017196938396e-06,1.0323072274331935e-05
3.961885929107666,1.7839582142187282e-05,1.300606436416274e-05,1.455216079193633e-05
4.6446380615234375,2.206548015237786e-05,1.7839582142187282e-05,1.926373442984186e-05
4.571083068847656,2.3837716071284376e-05,2.206548015237786e-05,2.2334264940582216e-05
3.818693161010742,2.271925040986389e-05,2.3837716071284376e-05,2.2498919861391187e-05
2.9126904010772705,2.0033907276229e-05,2.271925040986389e-05,2.0195704564685002e-05
2.3207507133483887,1.8366730728303082e-05,2.0033907276229e-05,1.747404530760832e-05
2.271322727203369,2.054875949397683e-05,1.8366730728303082e-05,1.719258762022946e-05
2.7452545166015625,2.844050140993204e-05,2.054875949397683e-05,2.1843039576197043e-05
3.481003999710083,4.179509778623469e-05,2.844050140993204e-05,3.2319596357410774e-05
4.0534162521362305,5.741604763898067e-05,4.179509778623469e-05,4.689481284003705e-05
4.064927101135254,6.913894321769476e-05,5.741604763898067e-05,6.066679270588793e-05
3.3704917430877686,7.038695184746757e-05,6.913894321769476e-05,6.656153709627688e-05
2.3500349521636963,6.140858022263274e-05,7.038695184746757e-05,6.0329090047162026e-05
1.7467243671417236,5.622809112537652e-05,6.140858022263274e-05,4.9160036724060774e-05
1.9537280797958374,7.300013385247439e-05,5.622809112537652e-05,5.204443368711509e-05
2.676760673522949,0.0001087566779460758,7.300013385247439e-05,7.930048741400242e-05
3.1461212635040283,0.00013777459389530122,0.0001087566779460758,0.00011430798622313887
2.9495785236358643,0.0001418785541318357,0.00013777459389530122,0.00013127706188242882
2.4149060249328613,0.00012638750195037574,0.0001418785541318357,0.00012325868010520935
1.9588043689727783,0.00011063650890719146,0.00012638750195037574,0.00010388938972027972
1.8715723752975464,0.00011403003009036183,0.00011063650890719146,9.436022082809359e-05
2.158114194869995,0.0001466414687456563,0.00011403003009036183,0.00011002102837665007
2.5802037715911865,0.00021002962603233755,0.0001466414687456563,0.00015547744987998158
2.8567960262298584,0.0002906884183175862,0.00021002962603233755,0.00022516601893585175
2.623023748397827,0.00033749116118997335,0.0002906884183175862,0.00028557039331644773
1.8476239442825317,0.0003082407056353986,0.00033749116118997335,0.00027603673515841365
1.4436969757080078,0.00030062266159802675,0.0003082407056353986,0.0002220455789938569
1.779905080795288,0.00041485828114673495,0.00030062266159802675,0.00026531200273893774
2.1009457111358643,0.000505137606523931,0.00041485828114673495,0.0003895545960403979
1.7052466869354248,0.00041988701559603214,0.000505137606523931,0.0003891924279741943
1.2389541864395142,0.0003298659867141396,0.00041988701559603214,0.0002600386505946517
1.5524717569351196,0.0004387002263683826,0.0003298659867141396,0.00025467679370194674
2.0467569828033447,0.0006464178441092372,0.0004387002263683826,0.00042876406223513186
1.968124270439148,0.0006992887356318533,0.0006464178441092372,0.0005707803647965193
1.2495784759521484,0.0004929505521431565,0.0006992887356318533,0.00043484498746693134
1.1697325706481934,0.0005279314354993403,0.0004929505521431565,0.00023780015180818737
1.918758511543274,0.0009423531591892242,0.0005279314354993403,0.0005062544369138777
1.8060591220855713,0.0009016500553116202,0.0009423531591892242,0.000774878659285605
0.9568614363670349,0.0005055218352936208,0.0009016500553116202,0.0004203453427180648
1.3090424537658691,0.0007477832259610295,0.0005055218352936208,0.00022737914696335793
2.0375494956970215,0.0013786174822598696,0.0007477832259610295,0.0007570424349978566
1.4732632637023926,0.0011273437412455678,0.0013786174822598696,0.000984196667559445
0.8228375911712646,0.000673917937092483,0.0011273437412455678,0.00029824330704286695
1.6729670763015747,0.0014427241403609514,0.000673917937092483,0.0004781101015396416
1.607439398765564,0.0014280467294156551,0.0014427241403609514,0.0011273983400315046
0.8174418807029724,0.0007743636379018426,0.0014280467294156551,0.00045656185830011964
1.3974053859710693,0.001362222246825695,0.0007743636379018426,0.00032338505843654275
1.5165069103240967,0.0016810547094792128,0.001362222246825695,0.0010301405563950539
0.8396884202957153,0.0009244194952771068,0.0016810547094792128,0.0005848099244758487
1.1782361268997192,0.0012239604257047176,0.0009244194952771068,0.0002287646639160812
1.3635550737380981,0.0013884693617001176,0.0012239604257047176,0.0008139754645526409
0.8572250604629517,0.0008716699085198343,0.0013884693617001176,0.0004198838141746819
1.1722018718719482,0.001139430794864893,0.0008716699085198343,0.00021986560022924095
1.222656488418579,0.0012331560719758272,0.001139430794864893,0.0006227747071534395
0.7870871424674988,0.0007075490429997444,0.0012331560719758272,0.00025380076840519905
1.244100570678711,0.0010312828235328197,0.0007075490429997444,0.0002062648709397763
1.071563482284546,0.0008737645694054663,0.0010312828235328197,0.0004860085900872946
0.8870831727981567,0.0006800292758271098,0.0008737645694054663,8.078099199337885e-05
1.3243435621261597,0.001019177376292646,0.0006800292758271098,0.0003175386518705636
0.8151208162307739,0.0005762752844020724,0.001019177376292646,0.0002958117111120373
1.1491361856460571,0.0007582297548651695,0.0005762752844020724,3.974507126258686e-05
1.1708587408065796,0.0007619682583026588,0.0007582297548651695,0.00039272982394322753
0.8230394124984741,0.0005136674153618515,0.0007619682583026588,4.3417287088232115e-05
1.3598990440368652,0.0008332817815244198,0.0005136674153618515,0.0002292698045494035
0.7755880951881409,0.0004346009227447212,0.0008332817815244198,0.0002194381959270686
1.201451301574707,0.0006264559924602509,0.0004346009227447212,1.960209738172125e-05
1.1127396821975708,0.0005625155754387379,0.0006264559924602509,0.00031118839979171753
0.858528733253479,0.0004144547856412828,0.0005625155754387379,-9.491059245192446e-06
1.3663413524627686,0.00063461868558079,0.0004144547856412828,0.00021746952552348375
0.7138307690620422,0.0003039029543288052,0.00063461868558079,0.00010776023555081338
1.3229566812515259,0.0005235287244431674,0.0003039029543288052,5.0031587306875736e-05
0.9613059163093567,0.0003659360809251666,0.0005235287244431674,0.00021603726781904697
1.0010113716125488,0.00036503846058622,0.0003659360809251666,-2.443672565277666e-05
1.274334192276001,0.0004377725417725742,0.00036503846058622,0.00020442871027626097
0.7309370040893555,0.00023275830608326942,0.0004377725417725742,2.2192283722688444e-05
1.4028877019882202,0.0004153197805862874,0.00023275830608326942,9.500581654720008e-05
0.8025630116462708,0.0002283815119881183,0.0004153197805862874,0.00011778895714087412
1.1958366632461548,0.0003265324339736253,0.0002283815119881183,3.712785655807238e-06
1.088953971862793,0.00027616354054771364,0.0003265324339736253,0.0001608148741070181
0.8640293478965759,0.00020578982366714627,0.00027616354054771364,-1.0233816283289343e-05
1.3684614896774292,0.00030362195684574544,0.00020578982366714627,0.00011513409845065325
0.7426448464393616,0.00015992399130482227,0.00030362195684574544,4.6729310270166025e-05
1.3399635553359985,0.0002761682844720781,0.00015992399130482227,4.1090723243542016e-05
0.9000735282897949,0.00017233981634490192,0.0002761682844720781,0.00010456120071467012
1.0523673295974731,0.0001907793921418488,0.00017233981634490192,-3.805585492955288e-06
1.236783504486084,0.00021012868091929704,0.0001907793921418488,0.00010593703336780891
0.8003000020980835,0.0001337104185950011,0.00021012868091929704,1.3503728041541763e-05
1.3788683414459229,0.00021961890161037445,0.0001337104185950011,6.322268745861948e-05
0.7944295406341553,0.0001193064235849306,0.00021961890161037445,6.040211155777797e-05
1.2058957815170288,0.00017180050781462342,0.0001193064235849306,1.4148927220958285e-05
1.092050552368164,0.00014760611520614475,0.00017180050781462342,8.419975347351283e-05
0.9108191728591919,0.00012220298231113702,0.00014760611520614475,6.07627589488402e-06
1.3422460556030273,0.0001713942183414474,0.00012220298231113702,6.811597268097103e-05
0.7776743173599243,9.555767610436305e-05,0.0001713942183414474,3.577099778340198e-05
1.2884522676467896,0.00015015449025668204,9.555767610436305e-05,2.7700258215190843e-05
0.9958463311195374,0.00011154238018207252,0.00015015449025668204,6.483049219241366e-05
1.0080466270446777,0.00011268581874901429,0.00011154238018207252,8.554316991649102e-06
1.292831301689148,0.00013797354768030345,0.00011268581874901429,6.448420754168183e-05
0.8041170835494995,8.415296906605363e-05,0.00013797354768030345,2.56669991358649e-05
1.3205387592315674,0.00013133844186086208,8.415296906605363e-05,3.4069216781063005e-05
0.9569574594497681,9.207579569192603e-05,0.00013133844186086208,5.3248753829393536e-05
1.0624488592147827,0.00010241276322631165,9.207579569192603e-05,1.1756059393519536e-05
1.2778527736663818,0.00011831232404801995,0.00010241276322631165,5.953562867944129e-05
0.83017897605896,7.654136425117031e-05,0.00011831232404801995,2.356428376515396e-05
1.335320234298706,0.00011773090227507055,7.654136425117031e-05,3.518547600833699e-05
0.9665110111236572,8.21083303890191e-05,0.00011773090227507055,4.9494450649945065e-05
1.0617340803146362,9.05712804524228e-05,8.21083303890191e-05,1.2641022294701543e-05
1.3215330839157104,0.00010894855222431943,9.05712804524228e-05,5.5418353440472856e-05
0.8388081789016724,6.960502651054412e-05,0.00010894855222431943,2.641237006173469e-05
1.3366813659667969,0.00010763055615825579,6.960502651054412e-05,3.175134042976424e-05
1.0423612594604492,7.963510870467871e-05,0.00010763055615825579,5.229226007941179e-05
0.9862315058708191,7.555115735158324e-05,7.963510870467871e-05,1.2171072739874944e-05
1.4173271656036377,0.00010541894152993336,7.555115735158324e-05,4.931975854560733e-05
0.863789439201355,6.46459375275299e-05,0.00010541894152993336,3.484186527202837e-05
1.2669273614883423,9.473702812101692e-05,6.46459375275299e-05,2.3083746782504022e-05
1.2351202964782715,8.591232472099364e-05,9.473702812101692e-05,5.745318048866466e-05
0.8499931693077087,5.8756409998750314e-05,8.591232472099364e-05,1.641918242967222e-05
1.4638283252716064,9.885262988973409e-05,5.8756409998750314e-05,3.5326986107975245e-05
1.0317739248275757,6.880190630909055e-05,9.885262988973409e-05,4.852503479924053e-05
1.0475060939788818,7.230113260447979e-05,6.880190630909055e-05,1.4507553714793175e-05
1.4914395809173584,9.58647724473849e-05,7.230113260447979e-05,5.2912539103999734e-05
0.8408902883529663,5.237555888015777e-05,9.58647724473849e-05,3.378604742465541e-05
1.2483140230178833,7.678028487134725e-05,5.237555888015777e-05,1.5438698028447106e-05
1.419032335281372,8.446776337223127e-05,7.678028487134725e-05,5.424324263003655e-05
0.8335777521133423,5.1380782679188997e-05,8.446776337223127e-05,2.3253431209013797e-05
1.4493666887283325,8.776972390478477e-05,5.1380782679188997e-05,2.9027210985077545e-05
1.2455265522003174,7.015974551904947e-05,8.776972390478477e-05,5.463490015245043e-05
0.8437047600746155,4.717846240964718e-05,7.015974551904947e-05,1.3536231563193724e-05
1.5678048133850098,8.525353041477501e-05,4.717846240964718e-05,3.263874532422051e-05
1.1414064168930054,6.13879383308813e-05,8.525353041477501e-05,4.838408131035976e-05
0.9640922546386719,5.410769153968431e-05,6.13879383308813e-05,1.3108354323776439e-05
1.6305218935012817,8.631769742351025e-05,5.410769153968431e-05,4.3220745283178985e-05
1.0055172443389893,5.0929535063914955e-05,8.631769742351025e-05,4.278714914107695e-05
1.0246104001998901,5.1563441957114264e-05,5.0929535063914955e-05,9.672411579231266e-06
1.6641827821731567,8.113279181998223e-05,5.1563441957114264e-05,4.250620258972049e-05
0.9788568019866943,4.821796028409153e-05,8.113279181998223e-05,3.8543625123566017e-05
1.1249722242355347,5.720190529245883e-05,4.821796028409153e-05,1.3143786418368109e-05
1.668864130973816,7.91995698818937e-05,5.720190529245883e-05,4.773114778799936e-05
0.9133947491645813,4.2264946387149394e-05,7.91995698818937e-05,3.4731467167148367e-05
1.1466344594955444,5.265157960820943e-05,4.2264946387149394e-05,1.0810762432811316e-05
1.6922746896743774,7.529465074185282e-05,5.265157960820943e-05,4.4551277824211866e-05
0.9419720768928528,4.277405605535023e-05,7.529465074185282e-05,3.403995651751757e-05
1.187479853630066,5.54441794520244e-05,4.277405605535023e-05,1.3842452972312458e-05
1.7030901908874512,7.433589780703187e-05,5.54441794520244e-05,4.707917833002284e-05
0.9237289428710938,3.957571243518032e-05,7.433589780703187e-05,3.3262236684095114e-05
1.1497360467910767,4.903061199001968e-05,3.957571243518032e-05,1.1039270248147659e-05
1.7386506795883179,7.175686914706603e-05,4.903061199001968e-05,4.260294736013748e-05
0.994419276714325,4.188562888884917e-05,7.175686914706603e-05,3.5092314647044986e-05
1.1361809968948364,4.9610258429311216e-05,4.188562888884917e-05,1.3094173482386395e-05
1.760019063949585,7.223225111374632e-05,4.9610258429311216e-05,4.3579828343354166e-05
1.0287799835205078,4.1332823457196355e-05,7.223225111374632e-05,3.7033089029137045e-05
1.0468761920928955,4.226017335895449e-05,4.1332823457196355e-05,1.0826293873833492e-05
1.7753483057022095,6.914118421263993e-05,4.226017335895449e-05,3.748685048776679e-05
1.1553691625595093,4.5423119445331395e-05,6.914118421263993e-05,3.9937443943927065e-05
1.0065367221832275,4.173443448962644e-05,4.5423119445331395e-05,1.3286704415804707e-05
1.7688580751419067,6.98177027516067e-05,4.173443448962644e-05,3.682325768750161e-05
1.2631409168243408,4.817878652829677e-05,6.98177027516067e-05,4.3691696191672236e-05
0.914056658744812,3.5736069548875093e-05,4.817878652829677e-05,1.3901419151807204e-05
1.703647494316101,6.426080653909594e-05,3.5736069548875093e-05,2.9558908863691613e-05
1.4436417818069458,5.351248546503484e-05,6.426080653909594e-05,4.5440006942953914e-05
0.9123448133468628,3.650419967016205e-05,5.351248546503484e-05,1.8776427168631926e-05
1.6327205896377563,6.406230386346579e-05,3.650419967016205e-05,2.8268379537621513e-05
1.6115505695343018,5.9575810155365616e-05,6.406230386346579e-05,4.949737194692716e-05
0.926641583442688,3.663895768113434e-05,5.9575810155365616e-05,2.4888933694455773e-05
1.4906519651412964,5.847696229466237e-05,3.663895768113434e-05,2.4569690140197054e-05
1.7910839319229126,6.554771971423179e-05,5.847696229466237e-05,4.993776383344084e-05
1.0606249570846558,4.3327672756277025e-05,6.554771971423179e-05,3.422371810302138e-05
1.422865390777588,6.135770672699437e-05,4.3327672756277025e-05,2.8266344088478945e-05
1.9787607192993164,7.724984607193619e-05,6.135770672699437e-05,5.670861719409004e-05
1.3133805990219116,5.913328641327098e-05,7.724984607193619e-05,5.040794349042699e-05
1.445824384689331,7.243458821903914e-05,5.913328641327098e-05,4.211225314065814e-05
2.138664484024048,9.49368259171024e-05,7.243458821903914e-05,7.004477083683014e-05
1.6434710025787354,8.19772103568539e-05,9.49368259171024e-05,7.276448741322383e-05
1.5318903923034668,9.157790918834507e-05,8.19772103568539e-05,6.27186382189393e-05
2.2104945182800293,0.00011629056825768203,9.157790918834507e-05,8.87813075678423e-05
1.8050936460494995,9.985946235246956e-05,0.00011629056825768203,9.247923298971727e-05
1.4185659885406494,9.196376777254045e-05,9.985946235246956e-05,7.057468610582873e-05
1.762853741645813,0.00010825889330590144,9.196376777254045e-05,7.864269718993455e-05
1.697481632232666,0.00011600057769101113,0.00010825889330590144,8.881600660970435e-05
1.8658846616744995,0.0001549813023302704,0.00011600057769101113,0.00010525697143748403
2.5227909088134766,0.00021193132852204144,0.0001549813023302704,0.0001605879224371165
2.2894697189331055,0.00024698214838281274,0.00021193132852204144,0.00020175718236714602
2.313358783721924,0.00029167236061766744,0.00024698214838281274,0.00023694206902291626
2.5111773014068604,0.0002799524227157235,0.00029167236061766744,0.00026310893008485436
1.6983623504638672,0.00020344892982393503,0.0002799524227157235,0.00020641289302147925
1.4945708513259888,0.00016303290612995625,0.00020344892982393503,0.00014584182645194232
1.4717353582382202,0.00011978932889178395,0.00016303290612995625,0.0001135995626100339
1.1452093124389648,9.311304165748879e-05,0.00011978932889178395,6.740388198522851e-05
1.4085609912872314,9.938775474438444e-05,9.311304165748879e-05,6.538893649121746e-05
1.0964922904968262,6.437985575757921e-05,9.938775474438444e-05,5.432546458905563e-05
0.9952805638313293,5.518693069461733e-05,6.437985575757921e-05,2.1873116565984674e-05
1.4348183870315552,6.868924538139254e-05,5.518693069461733e-05,3.871666922350414e-05
1.0267975330352783,5.048437014920637e-05,6.868924538139254e-05,3.240999285480939e-05
1.2601970434188843,6.286647112574428e-05,5.048437014920637e-05,2.6176356186624616e-05
1.2903637886047363,5.721197885577567e-05,6.286647112574428e-05,4.038472252432257e-05
0.940412700176239,4.262421134626493e-05,5.721197885577567e-05,1.9603612599894404e-05
1.4320685863494873,5.9840440371772274e-05,4.262421134626493e-05,2.8366182959871367e-05
1.0912840366363525,4.1222530853701755e-05,5.9840440371772274e-05,3.224771353416145e-05
1.0068495273590088,3.793462019530125e-05,4.1222530853701755e-05,1.201151553686941e-05
1.4501304626464844,4.849841207033023e-05,3.793462019530125e-05,2.685711660888046e-05
0.9205154180526733,3.074736741837114e-05,4.849841207033023e-05,1.9378154320293106e-05
1.2943342924118042,4.4115840864833444e-05,3.074736741837114e-05,1.39565127028618e-05
1.3985226154327393,4.267447366146371e-05,4.4115840864833444e-05,3.08473790937569e-05
0.8298105597496033,2.532246071496047e-05,4.267447366146371e-05,1.2223932571941987e-05
1.4487109184265137,4.2165662307525054e-05,2.532246071496047e-05,1.4854027540422976e-05
1.2407374382019043,3.392989674466662e-05,4.2165662307525054e-05,2.6131903723580763e-05
0.9245592951774597,2.6748642994789407e-05,3.392989674466662e-05,8.401731065532658e-06
1.6045031547546387,4.346694186097011e-05,2.6748642994789407e-05,2.070808841381222e-05
1.0684657096862793,2.700045661185868e-05,4.346694186097011e-05,2.3131491616368294e-05
0.9988760352134705,2.5755944079719484e-05,2.700045661185868e-05,5.530426278710365e-06
1.7019065618515015,4.1523111576680094e-05,2.5755944079719484e-05,2.1777193978778087e-05
1.0057382583618164,2.4664906959515065e-05,4.1523111576680094e-05,2.0560955817927606e-05
1.105818748474121,2.8224725610925816e-05,2.4664906959515065e-05,6.687504537694622e-06
1.7145099639892578,4.012052886537276e-05,2.8224725610925816e-05,2.418354597466532e-05
0.9314503073692322,2.126712934114039e-05,4.012052886537276e-05,1.821968544390984e-05
1.1607390642166138,2.703626341826748e-05,2.126712934114039e-05,5.69914618608891e-06
1.7870687246322632,3.969619865529239e-05,2.703626341826748e-05,2.408024374744855e-05
0.9610870480537415,2.1903557353653014e-05,3.969619865529239e-05,1.8711163647822104e-05
1.167720913887024,2.767746991594322e-05,2.1903557353653014e-05,6.668725291092414e-06
1.8163877725601196,4.020102642243728e-05,2.767746991594322e-05,2.4957156711025164e-05
0.9950645565986633,2.193656109739095e-05,4.020102642243728e-05,1.989713746297639e-05
1.110398530960083,2.5316172468592413e-05,2.193656109739095e-05,5.964279807813e-06
1.8758419752120972,4.111100861337036e-05,2.5316172468592413e-05,2.3674927433603443e-05
1.1164190769195557,2.4884775484679267e-05,4.111100861337036e-05,2.2939642803976312e-05
1.0262515544891357,2.4348226361325942e-05,2.4884775484679267e-05,6.559723715326982e-06
1.8975648880004883,4.3463631300255656e-05,2.4348226361325942e-05,2.3101278202375397e-05
1.31977379322052,2.9956661819596775e-05,4.3463631300255656e-05,2.8050688342773356e-05
0.9042305946350098,2.1758980437880382e-05,2.9956661819596775e-05,8.531978892278858e-06
1.7863894701004028,4.20014257542789e-05,2.1758980437880382e-05,1.9003691704710945e-05
1.5645596981048584,3.5907614801544696e-05,4.20014257542789e-05,3.132851634291001e-05
0.8519545793533325,2.1160129108466208e-05,3.5907614801544696e-05,1.195602999359835e-05
1.6512891054153442,4.197289308649488e-05,2.1160129108466208e-05,1.555975541123189e-05
1.9145046472549438,4.724541213363409e-05,4.197289308649488e-05,3.706870847963728e-05
0.9724698066711426,2.5721534257172607e-05,4.724541213363409e-05,2.27082273340784e-05
1.26932954788208,3.461109736235812e-05,2.5721534257172607e-05,1.2115424397052266e-05
1.9705095291137695,5.01661779708229e-05,3.461109736235812e-05,3.298821684438735e-05
1.2122173309326172,3.139059845125303e-05,5.01661779708229e-05,3.0070197681197897e-05
1.0411614179611206,2.964504892588593e-05,3.139059845125303e-05,1.0949453098874073e-05
2.01113224029541,5.6911394494818524e-05,2.964504892588593e-05,2.9772651032544672e-05
1.7903000116348267,5.099274858366698e-05,5.6911394494818524e-05,4.5725810196017846e-05
0.9823912978172302,3.1102241337066516e-05,5.099274858366698e-05,2.415950075373985e-05
1.4802666902542114,4.670283669838682e-05,3.1102241337066516e-05,2.1381983970059082e-05
1.9873017072677612,5.667702134815045e-05,4.670283669838682e-05,4.2821346141863614e-05
1.1787729263305664,3.50743139279075e-05,5.667702134815045e-05,3.3205218642251566e-05
1.1866060495376587,3.923824260709807e-05,3.50743139279075e-05,1.6817433788673952e-05
2.131763458251953,6.865643081255257e-05,3.923824260709807e-05,4.070348950335756e-05
1.8791685104370117,6.188177940202877e-05,6.865643081255257e-05,5.625150879495777e-05
1.125956654548645,4.292817902751267e-05,6.188177940202877e-05,3.468322756816633e-05
1.5528677701950073,5.921736374148168e-05,4.292817902751267e-05,3.298387673567049e-05
2.0949065685272217,6.992091948632151e-05,5.921736374148168e-05,5.501457053469494e-05
1.369398832321167,4.8008405428845435e-05,6.992091948632151e-05,4.6127814130159095e-05
1.2394152879714966,4.96215361636132e-05,4.8008405428845435e-05,2.7917725674342364e-05
2.1003482341766357,7.971243030624464e-05,4.96215361636132e-05,5.015155329601839e-05
2.0041840076446533,7.384314085356891e-05,7.971243030624464e-05,6.729616143275052e-05
1.1705964803695679,5.069262260803953e-05,7.384314085356891e-05,4.322076711105183e-05
1.4929569959640503,6.672259769402444e-05,5.069262260803953e-05,3.721657412825152e-05
2.0064921379089355,8.186816558009014e-05,6.672259769402444e-05,6.162600766401738e-05
1.3576802015304565,5.9033394791185856e-05,8.186816558009014e-05,5.4243995691649616e-05
1.2381808757781982,6.062957982067019e-05,5.9033394791185856e-05,3.437290797592141e-05
2.0321404933929443,9.086975478567183e-05,6.062957982067019e-05,5.924475044594146e-05
1.7610522508621216,7.901127537479624e-05,9.086975478567183e-05,7.188088056864217e-05
1.2710645198822021,7.705984899075702e-05,7.901127537479624e-05,4.912366421194747e-05
2.1316030025482178,0.00013737438712269068,7.705984899075702e-05,8.020494715310633e-05
2.332237482070923,0.00015007743786554784,0.00013737438712269068,0.00012835940287914127
1.2690061330795288,0.0001044619275489822,0.00015007743786554784,9.434641106054187e-05
1.3907561302185059,0.00011927176092285663,0.0001044619275489822,7.144673145376146e-05
1.8002314567565918,0.00012211818830110133,0.00011927176092285663,9.981896437238902e-05
1.006240725517273,6.61663434584625e-05,0.00012211818830110133,6.128891254775226e-05
1.2809045314788818,9.141179180005565e-05,6.61663434584625e-05,3.0911294743418694e-05
2.0262258052825928,0.0001406357914675027,9.141179180005565e-05,8.965753659140319e-05
1.1615253686904907,8.64893663674593e-05,0.0001406357914675027,8.135732787195593e-05
1.0264185667037964,8.362765947822481e-05,8.64893663674593e-05,2.4388054953305982e-05
1.874302625656128,0.00015086869825609028,8.362765947822481e-05,7.834401185391471e-05
1.3156765699386597,0.00010685056622605771,0.00015086869825609028,9.759557724464685e-05
0.9011678099632263,7.903455843916163e-05,0.00010685056622605771,2.7445563318906352e-05
1.8306914567947388,0.00016949437849689275,7.903455843916163e-05,6.945588393136859e-05
1.6093275547027588,0.00015869451453909278,0.00016949437849689275,0.000131050415802747
0.8257320523262024,8.830252045299858e-05,0.00015869451453909278,5.0767892389558256e-05
1.551344394683838,0.00017309808754362166,8.830252045299858e-05,5.324666199157946e-05
1.7763086557388306,0.0002001203829422593,0.00017309808754362166,0.00014814923633821309
0.8780351281166077,0.00010389550880063325,0.0002001203829422593,8.240368333645165e-05
1.3444478511810303,0.00017113311332650483,0.00010389550880063325,3.9720325730741024e-05
1.9845457077026367,0.00027290722937323153,0.00017113311332650483,0.0001667124015511945
1.092597246170044,0.000165164252393879,0.00027290722937323153,0.00014907491276971996
1.0365593433380127,0.00016808556392788887,0.000165164252393879,3.830061905318871e-05
1.8774276971817017,0.00031291169580072165,0.00016808556392788887,0.0001575348142068833
1.3058528900146484,0.00022300530690699816,0.00031291169580072165,0.00020153794321231544
0.8865164518356323,0.0001615160726942122,0.00022300530690699816,5.3152936743572354e-05
1.8304283618927002,0.0003608521947171539,0.0001615160726942122,0.00013935306924395263
1.6027576923370361,0.0003495986748021096,0.0003608521947171539,0.00028031421243213117
0.8190328478813171,0.00019501804490573704,0.0003495986748021096,0.00010715855751186609
1.5358418226242065,0.00038416506140492857,0.00019501804490573704,0.00011114348308183253
1.702998161315918,0.0004356366116553545,0.00038416506140492857,0.0003192495205439627
0.8471508622169495,0.0002265696821268648,0.0004356366116553545,0.00016484319348819554
1.3927607536315918,0.0004006815725006163,0.0002265696821268648,8.954269287642092e-05
1.8437635898590088,0.0005814385949634016,0.0004006815725006163,0.00036540941800922155
0.9298042058944702,0.00032223729067482054,0.0005814385949634016,0.00025933459983207285
1.182596206665039,0.00043158154585398734,0.00032223729067482054,7.673233631066978e-05
1.7487717866897583,0.0006541894981637597,0.00043158154585398734,0.00037735537625849247
0.9682109951972961,0.0003733477205969393,0.0006541894981637597,0.00030910957138985395
1.1334011554718018,0.0004613260680343956,0.0003733477205969393,8.101639105007052e-05
1.7501015663146973,0.0007627286249771714,0.0004613260680343956,0.0004024035588372499
0.9776926636695862,0.00046005076728761196,0.0007627286249771714,0.00035983254201710224
1.080633282661438,0.0005217264988459647,0.00046005076728761196,8.32361911307089e-05
1.5854521989822388,0.0007728954660706222,0.0005217264988459647,0.00040693028131499887
0.927346408367157,0.00046226405538618565,0.0007728954660706222,0.0003298476804047823
1.1419130563735962,0.0005768210394307971,0.00046226405538618565,0.0001071547158062458
1.4844616651535034,0.0007739777793176472,0.0005768210394307971,0.0004178562667220831
0.8594068884849548,0.00045403503463603556,0.0007739777793176472,0.00026888636057265103
1.1829503774642944,0.000602290965616703,0.00045403503463603556,0.0001193111456814222
1.285317301750183,0.0006450079963542521,0.000602290965616703,0.00036966465995647013
0.8646122217178345,0.00042794831097126007,0.0006450079963542521,0.00017619669961277395
1.2549511194229126,0.0006038026185706258,0.00042794831097126007,0.0001640265982132405
1.1163513660430908,0.0005198016297072172,0.0006038026185706258,0.0003115301369689405
0.8693577647209167,0.00037633016472682357,0.0005198016297072172,9.071797830983996e-05
1.2692501544952393,0.0005052957567386329,0.00037633016472682357,0.00017796168685890734
0.9490020871162415,0.0003633785527199507,0.0005052957567386329,0.00019234608043916523
1.0332489013671875,0.0003731948381755501,0.0003633785527199507,7.180657121352851e-05
1.2205170392990112,0.00042022537672892213,0.0003731948381755501,0.00019566065748222172
0.8331327438354492,0.00026486843125894666,0.00042022537672892213,0.00010115552868228406
1.1989071369171143,0.0003486732894089073,0.00026486843125894666,8.81655651028268e-05
1.0277748107910156,0.00027781957760453224,0.0003486732894089073,0.00015427282778546214
0.9364466071128845,0.00023617576516699046,0.00027781957760453224,4.480549250729382e-05
1.2686866521835327,0.000303948821965605,0.00023617576516699046,0.00011995103704975918
0.8647406697273254,0.00019623643311206251,0.000303948821965605,9.026826592162251e-05
1.1728699207305908,0.00025177214411087334,0.00019623643311206251,5.767829861724749e-05
1.0910505056381226,0.00021434367226902395,0.00025177214411087334,0.00012397953832987696
0.8860710859298706,0.00016264857549685985,0.00021434367226902395,3.417635889491066e-05
1.3081324100494385,0.00022794058895669878,0.00016264857549685985,8.192539098672569e-05
0.8954422473907471,0.00014989980263635516,0.00022794058895669878,7.83875075285323e-05
1.1442203521728516,0.00018566136714071035,0.00014989980263635516,3.8761198084102944e-05
1.1608946323394775,0.00017174959066323936,0.00018566136714071035,9.999726171372458e-05
0.8516083359718323,0.00011891266331076622,0.00017174959066323936,3.0429157050093636e-05
1.3337103128433228,0.0001779870071914047,0.00011891266331076622,5.792678348370828e-05
0.9491875171661377,0.00012203067308291793,0.0001779870071914047,7.205189467640594e-05
1.0785590410232544,0.00013653065252583474,0.00012203067308291793,2.5238985472242348e-05
1.2624545097351074,0.00014605879550799727,0.00013653065252583474,8.097206591628492e-05
0.8207406401634216,9.006599429994822e-05,0.00014605879550799727,3.335732253617607e-05
1.314666509628296,0.00013862372725270689,9.006599429994822e-05,3.6972709494875744e-05
1.0739535093307495,0.00010884652147069573,0.00013862372725270689,6.940276944078505e-05
0.9566071629524231,9.628124826122075e-05,0.00010884652147069573,1.8703432942857035e-05
1.3767176866531372,0.00012812778004445136,9.628124826122075e-05,6.062059401301667e-05
0.8514108657836914,7.4829047662206e-05,0.00012812778004445136,4.316712875152007e-05
1.1897870302200317,0.00010091769217979163,7.4829047662206e-05,1.890104977064766e-05
1.2948533296585083,0.00010557440691627562,0.00010091769217979163,6.329816824290901e-05
0.8348055481910706,6.737976218573749e-05,0.00010557440691627562,2.447524093440734e-05
1.3772810697555542,0.00010564697731751949,6.737976218573749e-05,3.5137221857439727e-05
1.0641192197799683,7.606380677316338e-05,0.00010564697731751949,5.409733421402052e-05
0.9440537691116333,6.568029493791983e-05,7.606380677316338e-05,1.2474341929191723e-05
1.482861876487732,9.980169124901295e-05,6.568029493791983e-05,4.5003915147390217e-05
0.9302533268928528,6.131581903900951e-05,9.980169124901295e-05,4.213022839394398e-05
1.1168254613876343,7.266664761118591e-05,6.131581903900951e-05,1.4905946045473684e-05
1.4159446954727173,8.525916200596839e-05,7.266664761118591e-05,5.0694201490841806e-05
0.8314385414123535,4.878029358224012e-05,8.525916200596839e-05,2.6774532670970075e-05
1.3232864141464233,7.662034477107227e-05,4.878029358224012e-05,1.9622671970864758e-05
1.3667073249816895,7.68582831369713e-05,7.662034477107227e-05,5.2215771574992687e-05
0.8455711603164673,4.825367432204075e-05,7.68582831369713e-05,2.1264342649374157e-05
1.4235072135925293,7.802043546689674e-05,4.825367432204075e-05,2.7583842893363908e-05
1.2148423194885254,6.297430081758648e-05,7.802043546689674e-05,4.7182900743791834e-05
0.9167754650115967,4.8676185542717576e-05,6.297430081758648e-05,1.569456435390748e-05
1.569746732711792,8.203745528589934e-05,4.8676185542717576e-05,3.552575799403712e-05
1.1694873571395874,6.116707663750276e-05,8.203745528589934e-05,4.777556023327634e-05
1.000203251838684,5.5233471357496455e-05,6.116707663750276e-05,1.813915696402546e-05
1.5846999883651733,8.240012539317831e-05,5.5233471357496455e-05,4.2983810999430716e-05
1.0972251892089844,5.7561137509765103e-05,8.240012539317831e-05,4.462043580133468e-05
1.1418476104736328,6.455022958107293e-05,5.7561137509765103e-05,2.280025182699319e-05
1.669377088546753,8.9923785708379e-05,6.455022958107293e-05,5.3880172345088795e-05
1.1059223413467407,6.467802450060844e-05,8.9923785708379e-05,4.894748781225644e-05
1.2793811559677124,8.163366874214262e-05,6.467802450060844e-05,3.4765405871439725e-05
1.6899570226669312,0.00010082103835884482,8.163366874214262e-05,6.834693340351805e-05
1.172197699546814,7.989875302882865e-05,0.00010082103835884482,5.8391484344610944e-05
1.4198206663131714,0.00010199639655184001,7.989875302882865e-05,5.467044684337452e-05
1.6361688375473022,0.00010440540791023523,0.00010199639655184001,8.110023918561637e-05
1.1219456195831299,7.577806536573917e-05,0.00010440540791023523,5.78778053750284e-05
1.3701263666152954,8.67644848767668e-05,7.577806536573917e-05,5.064347351435572e-05
1.445369005203247,9.130063699558377e-05,8.67644848767668e-05,6.270235462579876e-05
1.4578973054885864,0.00011545691813807935,9.130063699558377e-05,6.534290150739253e-05
1.8662742376327515,0.00015446085308212787,0.00011545691813807935,0.00010480363562237471
1.6069291830062866,0.00014127971371635795,0.00015446085308212787,0.00011871210881508887
1.53532874584198,0.00014349896810017526,0.00014127971371635795,0.00010741506412159652
2.121891975402832,0.00016340431466232985,0.00014349896810017526,0.00013235618826001883
2.178403854370117,0.00015830047777853906,0.00016340431466232985,0.00014347991964314133
2.1726858615875244,0.0001430425327271223,0.00015830047777853906,0.00013531211880035698
2.03229022026062,0.00011713193089235574,0.0001430425327271223,0.0001159013481810689
1.7144423723220825,0.00010319105786038563,0.00011713193089235574,9.200174827128649e-05
1.8692022562026978,9.276271157432348e-05,0.00010319105786038563,8.431812602793798e-05
1.4309260845184326,6.043006214895286e-05,9.276271157432348e-05,6.182412471389398e-05
1.1786309480667114,4.739811265608296e-05,6.043006214895286e-05,3.531442052917555e-05
1.6394407749176025,5.330466592567973e-05,4.739811265608296e-05,3.8333251723088324e-05
1.501124382019043,4.955240001436323e-05,5.330466592567973e-05,3.939227099181153e-05
1.5578457117080688,5.290066110319458e-05,4.955240001436323e-05,3.831828507827595e-05
1.6752840280532837,4.40788317064289e-05,5.290066110319458e-05,4.0491493564331904e-05
1.0978004932403564,2.860473614418879e-05,4.40788317064289e-05,2.412375579297077e-05
1.4353060722351074,3.3794356568250805e-05,2.860473614418879e-05,2.0306229998823255e-05
1.4698606729507446,2.916227822424844e-05,3.3794356568250805e-05,2.4329354346264154e-05
1.0234342813491821,2.2103609808254987e-05,2.916227822424844e-05,1.3347742424230091e-05
1.4311221837997437,2.8083977667847648e-05,2.2103609808254987e-05,1.5352328773587942e-05
1.1665763854980469,1.9912957213819027e-05,2.8083977667847648e-05,1.6367184798582457e-05
0.9505022168159485,1.5841313143027946e-05,1.9912957213819027e-05,6.139965989859775e-06
1.516198992729187,2.3642347514396533e-05,1.5841313143027946e-05,1.1463094779173844e-05
1.1448800563812256,1.7696555005386472e-05,2.3642347514396533e-05,1.3397129805525765e-05
1.0509328842163086,1.7059857782442123e-05,1.7696555005386472e-05,6.197216862346977e-06
1.54888117313385,2.3824186428100802e-05,1.7059857782442123e-05,1.3033384675509296e-05
1.074409008026123,1.5658621123293415e-05,2.3824186428100802e-05,1.2675294783548452e-05
1.025869607925415,1.4971274140407331e-05,1.5658621123293415e-05,4.633277058019303e-06
1.6255509853363037,2.3203167074825615e-05,1.4971274140407331e-05,1.198566587845562e-05
1.1539417505264282,1.6991252778097987e-05,2.3203167074825615e-05,1.332126157649327e-05
1.0556012392044067,1.632595740375109e-05,1.6991252778097987e-05,6.181973731145263e-06
1.5795848369598389,2.3181150027085096e-05,1.632595740375109e-05,1.2771382898790762e-05
1.1272451877593994,1.5710273146396503e-05,2.3181150027085096e-05,1.3036928066867404e-05
1.0135414600372314,1.4486729924101382e-05,1.5710273146396503e-05,4.828040346183116e-06
1.7107582092285156,2.4590743123553693e-05,1.4486729924101382e-05,1.2233031156938523e-05
1.317026138305664,1.974203041754663e-05,2.4590743123553693e-05,1.614915527170524e-05
0.9874482750892639,1.5854035154916346e-05,1.974203041754663e-05,7.431398444168735e-06
1.5705848932266235,2.42906480707461e-05,1.5854035154916346e-05,1.2080243322998285e-05
1.3418998718261719,1.9423980120336637e-05,2.42906480707461e-05,1.619615068193525e-05
0.9240902066230774,1.3964312529424205e-05,1.9423980120336637e-05,6.5499270931468345e-06
1.6693100929260254,2.6210034775431268e-05,1.3964312529424205e-05,1.093189166567754e-05
1.6671957969665527,2.7357033104635775e-05,2.6210034775431268e-05,2.1161296899663284e-05
0.9878804087638855,1.8051370716420934e-05,2.7357033104635775e-05,1.2647280527744442e-05
1.3878355026245117,2.5689103495096788e-05,1.8051370716420934e-05,1.1005544365616515e-05
1.656884789466858,2.829379081958905e-05,2.5689103495096788e-05,2.0862971723545343e-05
0.9861376881599426,1.743973552947864e-05,2.829379081958905e-05,1.344240899925353e-05
1.3620067834854126,2.638461228343658e-05,1.743973552947864e-05,9.214002602675464e-06
1.9965704679489136,4.031414209748618e-05,2.638461228343658e-05,2.561266956035979e-05
1.3134063482284546,3.023946555913426e-05,4.031414209748618e-05,2.6249150323565118e-05
1.1225935220718384,2.889711868192535e-05,3.023946555913426e-05,1.4534203728544526e-05
1.7255969047546387,4.2425010178703815e-05,2.889711868192535e-05,2.4930830477387644e-05
1.4184291362762451,3.412183650652878e-05,4.2425010178703815e-05,2.9478103897417895e-05
1.0629706382751465,2.9449056455632672e-05,3.412183650652878e-05,1.5406061720568687e-05
1.8279131650924683,5.457778024720028e-05,2.9449056455632672e-05,2.675481664482504e-05
1.867643117904663,6.0348142142174765e-05,5.457778024720028e-05,4.74302978545893e-05
1.1446894407272339,4.5148331992095336e-05,6.0348142142174765e-05,3.4191030863439664e-05
1.45078706741333,6.170119741000235e-05,4.5148331992095336e-05,3.125719740637578e-05
1.8119282722473145,7.321873272303492e-05,6.170119741000235e-05,5.3710762585978955e-05
1.1970505714416504,5.4341428040061146e-05,7.321873272303492e-05,4.3795647798106074e-05
1.3706573247909546,7.206323789432645e-05,5.4341428040061146e-05,3.393950100871734e-05
1.9409140348434448,0.00010368416405981407,7.206323789432645e-05,6.795729859732091e-05
1.3431848287582397,7.931386062409729e-05,0.00010368416405981407,6.882495654281229e-05
1.1118704080581665,7.368525257334113e-05,7.931386062409729e-05,3.811078204307705e-05
1.6315789222717285,0.00010479007323738188,7.368525257334113e-05,5.997154949000105e-05
1.3453643321990967,9.137514280155301e-05,0.00010479007323738188,7.044412632239982e-05
1.2380367517471313,0.00010000256588682532,9.137514280155301e-05,5.111974314786494e-05
1.8090978860855103,0.00014998254482634366,0.00010000256588682532,9.014220267999917e-05
1.49862802028656,0.00012885026808362454,0.00014998254482634366,0.00010923855734290555
1.1325570344924927,0.00011265645298408344,0.00012885026808362454,6.798138201702386e-05
1.7133747339248657,0.00016965709801297635,0.00011265645298408344,9.647964907344431e-05
1.752058506011963,0.0001724469766486436,0.00016965709801297635,0.00013989093713462353
1.2877881526947021,0.0001393976854160428,0.0001724469766486436,0.00011100310075562447
1.4428727626800537,0.00014324422227218747,0.0001393976854160428,0.00010055900202132761
1.4489210844039917,0.00011704709322657436,0.00014324422227218747,0.00010119617218151689
1.0579559803009033,8.397796773351729e-05,0.00011704709322657436,5.940255505265668e-05
1.482818603515625,0.00011477850057417527,8.397796773351729e-05,6.039328218321316e-05
1.6749664545059204,0.00011667297076201066,0.00011477850057417527,9.240985673386604e-05
1.0374441146850586,7.127645221771672e-05,0.00011667297076201066,5.996567051624879e-05
1.2311762571334839,8.419022924499586e-05,7.127645221771672e-05,3.639744682004675e-05
1.7152246236801147,0.00011029155575670302,8.419022924499586e-05,7.176974031608552e-05
1.1700454950332642,7.840820762794465e-05,0.00011029155575670302,6.447561463573948e-05
1.141821026802063,8.045436698012054e-05,7.840820762794465e-05,3.66544263670221e-05
1.6471996307373047,0.00010693188232835382,8.045436698012054e-05,6.624936213484034e-05
1.208620309829712,7.021868077572435e-05,0.00010693188232835382,6.429061613744125e-05
0.9235101938247681,5.215203054831363e-05,7.021868077572435e-05,2.175007466576062e-05
1.6908615827560425,9.425653115613386e-05,5.215203054831363e-05,4.252405051374808e-05
1.5425641536712646,8.835022163111717e-05,9.425653115613386e-05,7.10440581315197e-05
0.9249511957168579,5.6352713727392256e-05,8.835022163111717e-05,3.5594479413703084e-05
1.4262067079544067,8.726544911041856e-05,5.6352713727392256e-05,3.426181137911044e-05
1.6695680618286133,9.758938540471718e-05,8.726544911041856e-05,7.141188689274713e-05
0.9825772643089294,5.5945660278666764e-05,9.758938540471718e-05,4.709416680270806e-05
1.1748590469360352,6.725426646880805e-05,5.5945660278666764e-05,2.203891745011788e-05
1.8413742780685425,0.00010684401786420494,6.725426646880805e-05,6.179830961627886e-05
1.3293229341506958,8.064947905950248e-05,0.00010684401786420494,7.025806553428993e-05
0.9588757157325745,6.049027433618903e-05,8.064947905950248e-05,2.998174022650346e-05
1.5821424722671509,9.785566362552345e-05,6.049027433618903e-05,4.576001811074093e-05
1.5643707513809204,9.251784649677575e-05,9.785566362552345e-05,7.453774742316455e-05
0.9333847761154175,5.4196323617361486e-05,9.251784649677575e-05,4.0530470869271085e-05
1.3277088403701782,7.77906971052289e-05,5.4196323617361486e-05,2.7986396162305027e-05
1.8702301979064941,0.00011257077858317643,7.77906971052289e-05,7.165285205701366e-05
1.2878552675247192,8.165393956005573e-05,0.00011257077858317643,7.191650365712121e-05
1.0053776502609253,6.599594780709594e-05,8.165393956005573e-05,3.2861811632756144e-05
1.6021910905838013,0.00010248269245494157,6.599594780709594e-05,5.1692746637854725e-05
1.5498210191726685,9.50353205553256e-05,0.00010248269245494157,7.732661470072344e-05
0.9698183536529541,5.844057159265503e-05,9.50353205553256e-05,4.3849679059349e-05
1.3245954513549805,8.075483492575586e-05,5.844057159265503e-05,3.1664298148825765e-05
1.8786476850509644,0.00011906953295692801,8.075483492575586e-05,7.482297951355577e-05
1.4067156314849854,9.47934968280606e-05,0.00011906953295692801,8.213516412070021e-05
1.0230337381362915,7.216328231152147e-05,9.47934968280606e-05,4.318563878769055e-05
1.5061208009719849,0.00010401943291071802,7.216328231152147e-05,5.231239993008785e-05
1.6071687936782837,0.00010590115562081337,0.00010401943291071802,8.169453940354288e-05
1.0638278722763062,6.844685412943363e-05,0.00010590115562081337,5.5758526286808774e-05
1.2078629732131958,7.860123878344893e-05,6.844685412943363e-05,3.384343654033728e-05
1.8314592838287354,0.00012562298798002303,7.860123878344893e-05,7.189868483692408e-05
1.632407307624817,0.00012105514178983867,0.00012562298798002303,9.85297083389014e-05
1.0968081951141357,8.752605936024338e-05,0.00012105514178983867,6.501856842078269e-05
1.3369331359863281,0.00010751792433438823,8.752605936024338e-05,5.425070412456989e-05
1.6442718505859375,0.00012627782416529953,0.00010751792433438823,8.763119694776833e-05
1.2333941459655762,9.203310764860362e-05,0.00012627782416529953,7.780759915476665e-05
1.0896849632263184,8.229758532252163e-05,9.203310764860362e-05,4.324672408984043e-05
1.6750445365905762,0.00013536425831262022,8.229758532252163e-05,6.789443432353437e-05
1.8315961360931396,0.00016402939218096435,0.00013536425831262022,0.00011909536260645837
1.2778266668319702,0.00012831907952204347,0.00016402939218096435,0.00010470957204233855
1.2094706296920776,0.00013001580373384058,0.00012831907952204347,7.160860695876181e-05
1.6065460443496704,0.00016944801609497517,0.00013001580373384058,0.00010443387145642191
1.4119555950164795,0.00014569630729965866,0.00016944801609497517,0.0001184922584798187
1.0722339153289795,0.00011442566756159067,0.00014569630729965866,7.268410990945995e-05
1.520361304283142,0.00017858820501714945,0.00011442566756159067,8.147014887072146e-05
1.9002609252929688,0.0002539361594244838,0.00017858820501714945,0.00016580916417296976
1.3900259733200073,0.00022010700195096433,0.0002539361594244838,0.00017555468366481364
1.2031021118164062,0.00022141000954434276,0.00022010700195096433,0.00012192670692456886
1.6312892436981201,0.0003109167446382344,0.00022141000954434276,0.00018031544459518045
1.4693500995635986,0.0002885322901420295,0.0003109167446382344,0.00022616299975197762
1.1178972721099854,0.0002463987038936466,0.0002885322901420295,0.00015004162560217083
1.5666738748550415,0.0003880636068060994,0.0002463987038936466,0.00018510522204451263
1.675973892211914,0.0004534814797807485,0.0003880636068060994,0.00032057403586804867
1.0965977907180786,0.0003351674531586468,0.0004534814797807485,0.00024202255008276552
1.208023190498352,0.0003728637530002743,0.0003351674531586468,0.00017234722326975316
1.3803002834320068,0.00040994264418259263,0.0003728637530002743,0.00025425769854336977
1.2487128973007202,0.0004175307403784245,0.00040994264418259263,0.0002436422073515132
1.6415578126907349,0.0005835270276293159,0.0004175307403784245,0.0003424632304813713
1.6367086172103882,0.0005559427663683891,0.0005835270276293159,0.00045719981426373124
1.1328952312469482,0.00041360995965078473,0.0005559427663683891,0.0003108896198682487
1.4073333740234375,0.0004841898335143924,0.00041360995965078473,0.0002861771790776402
1.4550262689590454,0.0004502282536122948,0.0004841898335143924,0.00034964224323630333
1.0969502925872803,0.0003212500596418977,0.0004502282536122948,0.00024263281375169754
1.1107356548309326,0.000277762912446633,0.0003212500596418977,0.00016338928253389895
1.1852331161499023,0.0002587439666967839,0.000277762912446633,0.00015560223255306482
1.1607269048690796,0.00024790933821350336,0.0002587439666967839,0.00013611908070743084
1.347468376159668,0.0002761506475508213,0.00024790933821350336,0.00016266547027043998
1.2150014638900757,0.00021266992553137243,0.0002761506475508213,0.00016760453581809998
0.9570733308792114,0.0001492633600719273,0.00021266992553137243,8.614545367890969e-05
1.364027976989746,0.00019591092132031918,0.0001492633600719273,9.28109438973479e-05
1.2493582963943481,0.00017074837523978204,0.00019591092132031918,0.00012154532305430621
1.005260705947876,0.0001440608175471425,0.00017074837523978204,6.372929055942222e-05
1.3508297204971313,0.0001846527447924018,0.0001440608175471425,8.897004590835422e-05
1.0999319553375244,0.00014401893713511527,0.0001846527447924018,9.721016976982355e-05
1.0185396671295166,0.00012708106078207493,0.00014401893713511527,5.2298921218607575e-05
1.335946798324585,0.00015651507419534028,0.00012708106078207493,7.851480768295005e-05
1.0780655145645142,0.00011974668450420722,0.00015651507419534028,8.002818503882736e-05
1.029147982597351,0.00010982945968862623,0.00011974668450420722,4.198710303171538e-05
1.3211175203323364,0.00013235601363703609,0.00010982945968862623,6.707986904075369e-05
1.0703356266021729,0.00010016740998253226,0.00013235601363703609,6.707978900521994e-05
1.0119001865386963,8.680222526891157e-05,0.00010016740998253226,3.655668115243316e-05
1.3105124235153198,0.0001040712813846767,8.680222526891157e-05,5.2224055252736434e-05
1.0849307775497437,8.118744153762236e-05,0.0001040712813846767,5.338114715414122e-05
1.045096516609192,7.510850991820917e-05,8.118744153762236e-05,3.054505214095116e-05
1.317217469215393,8.769080159254372e-05,7.510850991820917e-05,4.641638952307403e-05
1.0568710565567017,6.36234472040087e-05,8.769080159254372e-05,4.421805351739749e-05
1.0076717138290405,5.56007435079664e-05,6.36234472040087e-05,2.220399255747907e-05
1.389388084411621,7.278823613887653e-05,5.56007435079664e-05,3.6091234505875036e-05
1.1608504056930542,5.904202407691628e-05,7.278823613887653e-05,4.1361592593602836e-05
1.022024154663086,5.048817547503859e-05,5.904202407691628e-05,2.3250742742675357e-05
1.3465608358383179,6.151119305286556e-05,5.048817547503859e-05,3.192126314388588e-05
1.1504559516906738,4.685008025262505e-05,6.151119305286556e-05,3.49783367710188e-05
0.9497494697570801,3.527884837239981e-05,4.685008025262505e-05,1.6524809325346723e-05
1.4076043367385864,4.9650087021291256e-05,3.527884837239981e-05,2.2527319742948748e-05
1.3391938209533691,4.580240783980116e-05,4.9650087021291256e-05,3.3232488931389526e-05
0.9853627681732178,3.291453322162852e-05,4.580240783980116e-05,1.9794095351244323e-05
1.288164734840393,3.973607817897573e-05,3.291453322162852e-05,1.8878397895605303e-05
1.332619309425354,3.6035995435668156e-05,3.973607817897573e-05,2.6471185265108943e-05
0.9304832816123962,2.275204678880982e-05,3.6035995435668156e-05,1.4900398127792869e-05
1.2872296571731567,3.0168659577611834e-05,2.275204678880982e-05,1.1710726539604366e-05
1.6080459356307983,3.6936933611286804e-05,3.0168659577611834e-05,2.4222934371209703e-05
1.1449577808380127,2.65043017861899e-05,3.6936933611286804e-05,2.105115527228918e-05
1.121564507484436,2.494975706213154e-05,2.65043017861899e-05,1.2901119589514565e-05
1.468464732170105,2.8416978238965385e-05,2.494975706213154e-05,1.8290573279955424e-05
1.1444666385650635,1.943702227436006e-05,2.8416978238965385e-05,1.624568903935142e-05
1.0491986274719238,1.7349924746667966e-05,1.943702227436006e-05,7.987306162249297e-06
1.689060091972351,2.7931971999350935e-05,1.7349924746667966e-05,1.4531808119500056e-05
1.6552363634109497,2.8515867597889155e-05,2.7931971999350935e-05,2.2354872271534987e-05
1.189056158065796,2.172203858208377e-05,2.8515867597889155e-05,1.6903064533835277e-05
1.3457448482513428,2.301088534295559e-05,2.172203858208377e-05,1.440453706891276e-05
1.5433437824249268,2.2014331989339553e-05,2.301088534295559e-05,1.74105771293398e-05
1.1618056297302246,1.56927271746099e-05,2.2014331989339553e-05,1.2768572560162283e-05
1.3808144330978394,1.9660243196994998e-05,1.56927271746099e-05,1.0286767064826563e-05
2.0536859035491943,2.9855398679501377e-05,1.9660243196994998e-05,1.9381852325750515e-05
1.8808238506317139,3.0636168958153576e-05,2.9855398679501377e-05,2.5482622731942683e-05
1.501004695892334,2.782533920253627e-05,3.0636168958153576e-05,2.2557465854333714e-05
1.6989699602127075,2.992221197928302e-05,2.782533920253627e-05,2.285703521920368e-05
1.8750073909759521,2.8835804187110625e-05,2.992221197928302e-05,2.5026889488799497e-05
1.5934360027313232,2.6451652956893668e-05,2.8835804187110625e-05,2.207279612775892e-05
1.87406325340271,3.3871649065986276e-05,2.6451652956893668e-05,2.3860611690906808e-05
2.4644739627838135,4.392686969367787e-05,3.3871649065986276e-05,3.420852590352297e-05
2.2136917114257812,4.47355087089818e-05,4.392686969367787e-05,3.9455670048482716e-05
1.8618097305297852,4.366655048215762e-05,4.47355087089818e-05,3.74620794900693e-05
2.0243561267852783,4.569397424347699e-05,4.366655048215762e-05,3.854664828395471e-05
2.004042148590088,4.433904541656375e-05,4.569397424347699e-05,3.9199036109494045e-05
1.8242144584655762,4.6158434997778386e-05,4.433904541656375e-05,3.7502213672269136e-05
2.170466184616089,5.659412272507325e-05,4.6158434997778386e-05,4.395982250571251e-05
2.4241185188293457,6.27500849077478e-05,5.659412272507325e-05,5.367753328755498e-05
2.0950379371643066,6.525748904095963e-05,6.27500849077478e-05,5.589940337813459e-05
2.2749812602996826,8.172237721737474e-05,6.525748904095963e-05,6.358201790135354e-05
2.977339744567871,0.0001086636766558513,8.172237721737474e-05,8.688117668498307e-05
3.3881263732910156,0.00012718531070277095,0.0001086636766558513,0.00011140650167362764
3.5245203971862793,0.00012635251914616674,0.00012718531070277095,0.00012159407924627885
3.539027452468872,0.00010661131091183051,0.00012635251914616674,0.00011208582145627588
3.1201982498168945,8.096136298263445e-05,0.00010661131091183051,8.920877007767558e-05
2.7966115474700928,6.2283463194035e-05,8.096136298263445e-05,6.74286056892015e-05
2.901777982711792,5.019551099394448e-05,6.2283463194035e-05,5.317116665537469e-05
2.733996629714966,3.94175476685632e-05,5.019551099394448e-05,4.208036989439279e-05
2.171510696411133,3.179211853421293e-05,3.94175476685632e-05,3.223124804208055e-05
2.199685573577881,3.064014163101092e-05,3.179211853421293e-05,2.7930618671234697e-05
2.647672653198242,3.116718653473072e-05,3.064014163101092e-05,2.857322215277236e-05
2.5871644020080566,2.8330217901384458e-05,3.116718653473072e-05,2.762412987067364e-05
2.3104629516601562,2.346433757338673e-05,2.8330217901384458e-05,2.3698845325270668e-05
2.2816224098205566,1.740679726935923e-05,2.346433757338673e-05,1.871503991424106e-05
1.9554553031921387,1.077426531992387e-05,1.740679726935923e-05,1.253785376320593e-05
1.49941885471344,6.981700153119164e-06,1.077426531992387e-05,7.317705239984207e-06
1.8221766948699951,6.421448233595584e-06,6.981700153119164e-06,5.693864295608364e-06
2.3557357788085938,5.82522352488013e-06,6.421448233595584e-06,5.594420599663863e-06
1.8792375326156616,4.483724751480622e-06,5.82522352488013e-06,4.520014499576064e-06
1.7122808694839478,3.930108050553827e-06,4.483724751480622e-06,3.515294110911782e-06
2.1181652545928955,3.7687905205530114e-06,3.930108050553827e-06,3.413168087718077e-06
2.02182674407959,3.05026765090588e-06,3.7687905205530114e-06,3.036904217879055e-06
1.6276260614395142,2.6996324322681176e-06,3.05026765090588e-06,2.3422726371791214e-06
2.075089931488037,3.4257734569109743e-06,2.6996324322681176e-06,2.554656930442434e-06
2.6808764934539795,4.148827883909689e-06,3.4257734569109743e-06,3.438333806116134e-06
2.4200785160064697,4.005707523901947e-06,4.148827883909689e-06,3.7260324461385608e-06
2.035440444946289,3.506508619466331e-06,4.005707523901947e-06,3.3289286420767894e-06
2.0593035221099854,3.1052757094585104e-06,3.506508619466331e-06,2.935633347078692e-06
2.1706414222717285,2.623300133564044e-06,3.1052757094585104e-06,2.58614227277576e-06
1.9675328731536865,2.2008998712408356e-06,2.623300133564044e-06,2.127095740434015e-06
2.0264992713928223,2.307708200532943e-06,2.2008998712408356e-06,1.9453932509350125e-06
2.6185526847839355,2.910400780820055e-06,2.307708200532943e-06,2.3417806005454622e-06
3.126149892807007,3.492097221169388e-06,2.910400780820055e-06,2.986481376865413e-06
3.142274856567383,3.725439000845654e-06,3.492097221169388e-06,3.407008080102969e-06
3.1202850341796875,3.6372034628584515e-06,3.725439000845654e-06,3.492140422167722e-06
3.341784954071045,3.3228420761588495e-06,3.6372034628584515e-06,3.3317382985842414e-06
3.5736305713653564,2.9123962121957447e-06,3.3228420761588495e-06,3.0026940294192173e-06
3.4143571853637695,2.700605364225339e-06,2.9123962121957447e-06,2.6911563963949447e-06
3.5888051986694336,2.993110683746636e-06,2.700605364225339e-06,2.71857061306946e-06
4.545883655548096,3.837880740320543e-06,2.993110683746636e-06,3.2830282634677133e-06
5.6201982498168945,4.992537469661329e-06,3.837880740320543e-06,4.286798684915993e-06
6.016981601715088,6.090830538596492e-06,4.992537469661329e-06,5.421263267635368e-06
6.0808892250061035,6.8233421188779175e-06,6.090830538596492e-06,6.34882235317491e-06
6.172143459320068,7.090373856044607e-06,6.8233421188779175e-06,6.860573193989694e-06
6.299961566925049,7.079224360495573e-06,7.090373856044607e-06,6.9956226980139036e-06
6.467687606811523,7.1923241193871945e-06,7.079224360495573e-06,7.048874977044761e-06
6.972942352294922,7.868995453463867e-06,7.1923241193871945e-06,7.438461580022704e-06
8.081311225891113,9.439861969440244e-06,7.868995453463867e-06,8.53974142955849e-06
9.553868293762207,1.2060021617799066e-05,9.439861969440244e-06,1.0595449566608295e-05
10.7931547164917,1.5629761037416756e-05,1.2060021617799066e-05,1.365334537695162e-05
11.279369354248047,1.975737905013375e-05,1.5629761037416756e-05,1.7485841453890316e-05
10.752568244934082,2.3948075977386907e-05,1.975737905013375e-05,2.1638270482071675e-05
9.728200912475586,2.8004727937513962e-05,2.3948075977386907e-05,2.5737139367265627e-05
9.071550369262695,3.2279589504469186e-05,2.8004727937513962e-05,2.98555132758338e-05
9.135187149047852,3.7477282603504136e-05,3.2279589504469186e-05,3.453922545304522e-05
9.657734870910645,4.415545845404267e-05,3.7477282603504136e-05,4.042236105306074e-05
9.713948249816895,5.223142943577841e-05,4.415545845404267e-05,4.772256579599343e-05
8.595056533813477,6.063581895432435e-05,5.223142943577841e-05,5.583356323768385e-05
6.690498352050781,6.748271698597819e-05,6.063581895432435e-05,6.316805229289457e-05
4.803545951843262,7.167371950345114e-05,6.748271698597819e-05,6.792770000174642e-05
3.5168192386627197,7.591238681925461e-05,7.167371950345114e-05,7.053413719404489e-05
3.0103073120117188,8.833019091980532e-05,7.591238681925461e-05,7.644904690096155e-05
3.2087149620056152,0.0001188363166875206,8.833019091980532e-05,9.552657138556242e-05
3.9043517112731934,0.00017050758469849825,0.0001188363166875206,0.00013548244896810502
4.729469299316406,0.00023316049191635102,0.00017050758469849825,0.00019319789134897292
5.212411880493164,0.00028701432165689766,0.00023316049191635102,0.00025276211090385914
5.189861297607422,0.00031313853105530143,0.00028701432165689766,0.00029365805676206946
4.796692371368408,0.0003008006897289306,0.00031313853105530143,0.0003004330792464316
4.014461994171143,0.0002518980181775987,0.0003008006897289306,0.00026801880449056625
2.9280261993408203,0.0001845649239839986,0.0002518980181775987,0.0002062000276055187
2.020853281021118,0.00012902531307190657,0.0001845649239839986,0.00014048929733689874
1.7519948482513428,0.00011180763249285519,0.00012902531307190657,0.00010175202623941004
2.203909158706665,0.0001369898091070354,0.00011180763249285519,0.00010701901919674128
3.016779899597168,0.00017973411013372242,0.0001369898091070354,0.00014516324154101312
3.4876818656921387,0.00020151445642113686,0.00017973411013372242,0.00018133068806491792
3.2050445079803467,0.00017929411842487752,0.00020151445642113686,0.00018166209338232875
2.4553511142730713,0.0001233422663062811,0.00017929411842487752,0.0001399685861542821
1.6263686418533325,6.618218321818858e-05,0.0001233422663062811,8.066714508458972e-05
1.1222997903823853,3.508122608764097e-05,6.618218321818858e-05,3.667020064312965e-05
1.3171186447143555,3.1594936444889754e-05,3.508122608764097e-05,2.308680268470198e-05
1.9723511934280396,3.635122993728146e-05,3.1594936444889754e-05,2.844066511897836e-05
2.3977105617523193,3.295671922387555e-05,3.635122993728146e-05,3.1766696338308975e-05
2.152096748352051,2.2463937057182193e-05,3.295671922387555e-05,2.512777064112015e-05
1.686629056930542,1.4293658750830218e-05,2.2463937057182193e-05,1.5788786186021753e-05
1.7681924104690552,1.149658055510372e-05,1.4293658750830218e-05,1.1048312444472685e-05
2.1669204235076904,1.0301409929525107e-05,1.149658055510372e-05,9.789859177544713e-06
1.9580575227737427,8.454127964796498e-06,1.0301409929525107e-05,8.273822459159419e-06
1.704293966293335,7.605714017699938e-06,8.454127964796498e-06,6.6627167143451516e-06
1.9854717254638672,8.396486919082236e-06,7.605714017699938e-06,6.781264346500393e-06
2.232316732406616,8.797182999842335e-06,8.396486919082236e-06,7.638329407200217e-06
1.9766879081726074,7.916061804280616e-06,8.797182999842335e-06,7.321834345930256e-06
1.7330865859985352,6.918757662788266e-06,7.916061804280616e-06,6.232085979718249e-06
1.7410081624984741,6.445755388995167e-06,6.918757662788266e-06,5.55841234017862e-06
1.819990634918213,6.155116352601908e-06,6.445755388995167e-06,5.314409463608172e-06
1.8587175607681274,5.8358186834084336e-06,6.155116352601908e-06,5.105707714392338e-06
1.889901876449585,5.499046437762445e-06,5.8358186834084336e-06,4.861130037170369e-06
1.9105530977249146,5.134329967404483e-06,5.499046437762445e-06,4.584450834954623e-06
1.9210821390151978,4.848108801525086e-06,5.134329967404483e-06,4.3044055928476155e-06
2.03180193901062,4.8071970013552345e-06,4.848108801525086e-06,4.2086544453923125e-06
2.2938504219055176,4.808688572666142e-06,4.8071970013552345e-06,4.327410806581611e-06
2.541473627090454,4.366273515188368e-06,4.808688572666142e-06,4.2483952711336315e-06
2.4742937088012695,3.401970616323524e-06,4.366273515188368e-06,3.6009603263664758e-06
2.106044292449951,2.435285296087386e-06,3.401970616323524e-06,2.636304543557344e-06
1.9735474586486816,1.9467499896563822e-06,2.435285296087386e-06,1.941599975907593e-06
2.362074136734009,1.8986376062457566e-06,1.9467499896563822e-06,1.7469902786615421e-06
2.931504011154175,1.995641923713265e-06,1.8986376062457566e-06,1.8241618136016768e-06
3.096625328063965,2.1242396996967727e-06,1.995641923713265e-06,1.9418471310928e-06
3.229790687561035,2.3488373699365184e-06,2.1242396996967727e-06,2.112572474288754e-06
3.7802834510803223,2.634053089423105e-06,2.3488373699365184e-06,2.3883224002929637e-06
4.710762977600098,2.782717047011829e-06,2.634053089423105e-06,2.6426621388964122e-06
5.487087726593018,2.658428229551646e-06,2.782717047011829e-06,2.6768607312988024e-06
5.311046123504639,2.348543148400495e-06,2.658428229551646e-06,2.4597238734713756e-06
4.826691627502441,2.063527972495649e-06,2.348543148400495e-06,2.159993300665519e-06
5.038267135620117,1.949473244167166e-06,2.063527972495649e-06,1.968508286154247e-06
5.929203033447266,2.0438626506802393e-06,1.949473244167166e-06,1.9666401840368053e-06
6.308291435241699,2.370446964050643e-06,2.0438626506802393e-06,2.169340405089315e-06
6.3053975105285645,2.9903012546128593e-06,2.370446964050643e-06,2.620387931528967e-06
6.957546710968018,3.933554580726195e-06,2.9903012546128593e-06,3.3833132420113543e-06
8.359769821166992,5.089497790322639e-06,3.933554580726195e-06,4.433312369656051e-06
9.965575218200684,6.201536052685697e-06,5.089497790322639e-06,5.584053724305704e-06
10.466869354248047,7.002899565122789e-06,6.201536052685697e-06,6.556531388923759e-06
9.453547477722168,7.3896339927159715e-06,7.002899565122789e-06,7.151589670684189e-06
8.21589183807373,7.487454240617808e-06,7.3896339927159715e-06,7.3828514359775e-06
7.667181015014648,7.573834409413394e-06,7.487454240617808e-06,7.465956969099352e-06
8.112249374389648,7.944081517052837e-06,7.573834409413394e-06,7.695201929891482e-06
9.493634223937988,8.850797712511849e-06,7.944081517052837e-06,8.33373542263871e-06
10.710895538330078,1.056011751643382e-05,8.850797712511849e-06,9.617899195291102e-06
10.907336235046387,1.3425829820334911e-05,1.056011751643382e-05,1.184384473162936e-05
11.308512687683105,1.7839096472016536e-05,1.3425829820334911e-05,1.5395909940707497e-05
12.555304527282715,2.4021665012696758e-05,1.7839096472016536e-05,2.0612817024812102e-05
13.944080352783203,3.178226324962452e-05,2.4021665012696758e-05,2.7537240384845063e-05
13.654253959655762,4.046354297315702e-05,3.178226324962452e-05,3.573907451936975e-05
11.480029106140137,4.921531945001334e-05,4.046354297315702e-05,4.441955388756469e-05
9.189309120178223,5.7458350056549534e-05,4.921531945001334e-05,5.2809013141086325e-05
7.58297061920166,6.51334848953411e-05,5.7458350056549534e-05,6.0570200730580837e-05
6.515137672424316,7.236599776661023e-05,6.51334848953411e-05,6.775063229724765e-05
5.554549217224121,7.896436000009999e-05,7.236599776661023e-05,7.42449628887698e-05
4.472225189208984,8.515152876498178e-05,7.896436000009999e-05,7.97589891590178e-05
3.592402458190918,9.401471470482647e-05,8.515152876498178e-05,8.556108514312655e-05
3.221681594848633,0.00011268103844486177,9.401471470482647e-05,9.680123184807599e-05
3.288656234741211,0.00014944635040592402,0.00011268103844486177,0.00012155185686424375
3.5543360710144043,0.00021092151291668415,0.00014944635040592402,0.0001673325605224818
3.918447256088257,0.00029829901177436113,0.00021092151291668415,0.00023900352243799716
4.314791202545166,0.0003939340531360358,0.00029829901177436113,0.00033041657297872007
4.4095458984375,0.0004575335478875786,0.0003939340531360358,0.0004116702766623348
3.9598217010498047,0.00045438914094120264,0.0004575335478875786,0.0004412835696712136
3.1627495288848877,0.00038439390482380986,0.00045438914094120264,0.00039986666524782777
2.2918615341186523,0.0002848170115612447,0.00038439390482380986,0.00030665675876662135
1.699892282485962,0.00021537663997150958,0.0002848170115612447,0.0002128149790223688
1.734137773513794,0.00022886997612658888,0.00021537663997150958,0.00017853567260317504
2.3680336475372314,0.0003303966950625181,0.00022886997612658888,0.00023696279095020145
2.9729373455047607,0.0004470116109587252,0.0003303966950625181,0.00035367131931707263
2.8194997310638428,0.00047000794438645244,0.0004470116109587252,0.00042697880417108536
2.1223065853118896,0.0003697944921441376,0.00047000794438645244,0.0003787433379329741
1.4414342641830444,0.0002270281402161345,0.0003697944921441376,0.0002432020555716008
1.0938066244125366,0.00014356014435179532,0.0002270281402161345,0.00012396066449582577
1.3164817094802856,0.000147586950333789,0.00014356014435179532,9.284260158892721e-05
1.7559144496917725,0.0001788260997273028,0.000147586950333789,0.00012657311162911355
1.856550693511963,0.00016563288227189332,0.0001788260997273028,0.0001471742580179125
1.4913439750671387,0.00010500466305529699,0.00016563288227189332,0.00011151163198519498
1.036715030670166,5.391064041759819e-05,0.00010500466305529699,5.4376243497245014e-05
1.127405047416687,4.458786133909598e-05,5.391064041759819e-05,2.897711055993568e-05
1.6424176692962646,5.097253233543597e-05,4.458786133909598e-05,3.618884147726931e-05
1.6521847248077393,4.05338141717948e-05,5.097253233543597e-05,3.826566171483137e-05
1.1150568723678589,2.321065949217882e-05,4.05338141717948e-05,2.2528816771227866e-05
1.2290326356887817,2.2849435481475666e-05,2.321065949217882e-05,1.3591659808298573e-05
1.9057819843292236,3.142636705888435e-05,2.2849435481475666e-05,2.1123109036125243e-05
1.8802520036697388,3.13288219331298e-05,3.142636705888435e-05,2.6588701075525023e-05
1.4914100170135498,2.5844141418929212e-05,3.13288219331298e-05,2.2570107830688357e-05
1.4303784370422363,2.2829510271549225e-05,2.5844141418929212e-05,1.8311071471543983e-05
1.4991077184677124,2.058018435491249e-05,2.2829510271549225e-05,1.6774689356680028e-05
1.4302715063095093,1.7007805581670254e-05,2.058018435491249e-05,1.4444288353843149e-05
1.3545395135879517,1.4496946278086398e-05,1.7007805581670254e-05,1.149053787230514e-05
1.5113067626953125,1.4929173630662262e-05,1.4496946278086398e-05,1.0902344911301043e-05
1.7187886238098145,1.5942485333653167e-05,1.4929173630662262e-05,1.2328449884080328e-05
1.7107720375061035,1.5537560102529824e-05,1.5942485333653167e-05,1.2854440683440771e-05
1.6592352390289307,1.4659899534308352e-05,1.5537560102529824e-05,1.2236444490554277e-05
1.688110113143921,1.3633293747261632e-05,1.4659899534308352e-05,1.1604027349676471e-05
1.6462786197662354,1.1636975614237599e-05,1.3633293747261632e-05,1.0425740583741572e-05
1.5130873918533325,9.398212569067255e-06,1.1636975614237599e-05,8.414044714299962e-06
1.5173412561416626,8.410805094172247e-06,9.398212569067255e-06,6.9518891905318014e-06
1.7222462892532349,8.522883945261128e-06,8.410805094172247e-06,6.870457582408562e-06
1.8700428009033203,8.349192285095342e-06,8.522883945261128e-06,7.157788786571473e-06
1.7800172567367554,7.4969166234950535e-06,8.349192285095342e-06,6.697924618492834e-06
1.7078814506530762,7.081781859596958e-06,7.4969166234950535e-06,5.992069418425672e-06
1.9548312425613403,7.805344466760289e-06,7.081781859596958e-06,6.272217888181331e-06
2.3750810623168945,8.50970627652714e-06,7.805344466760289e-06,7.320685654121917e-06
2.4958624839782715,7.680305316171143e-06,8.50970627652714e-06,7.47633384889923e-06
2.058140516281128,5.6075978136505e-06,7.680305316171143e-06,5.970783604425378e-06
1.590391755104065,3.967408702010289e-06,5.6075978136505e-06,4.003562935395166e-06
1.6616204977035522,3.6794440347875934e-06,3.967408702010289e-06,3.1141771614784375e-06
2.1635944843292236,4.06945855502272e-06,3.6794440347875934e-06,3.3822641398728592e-06
2.438143491744995,4.045423338538967e-06,4.06945855502272e-06,3.7032023101346567e-06
2.07169508934021,3.5546786421036813e-06,4.045423338538967e-06,3.382256409167894e-06
1.8578810691833496,3.622205440478865e-06,3.5546786421036813e-06,3.013019977515796e-06
2.3677401542663574,5.062999662186485e-06,3.622205440478865e-06,3.711044428200694e-06
3.3875346183776855,7.421185728162527e-06,5.062999662186485e-06,5.725519258703571e-06
4.246541976928711,9.247038178727962e-06,7.421185728162527e-06,7.993217877810821e-06
4.210452556610107,9.352490451419726e-06,9.247038178727962e-06,9.030958608491346e-06
3.348071813583374,7.807777365087532e-06,9.352490451419726e-06,8.221413736464456e-06
2.43192195892334,5.833741852256935e-06,7.807777365087532e-06,6.308728643489303e-06
2.029545545578003,4.67900372314034e-06,5.833741852256935e-06,4.6888917495380156e-06
2.2608160972595215,4.5771676013828255e-06,4.67900372314034e-06,4.16200691688573e-06
2.8201584815979004,4.8370488912041765e-06,4.5771676013828255e-06,4.3821246435982175e-06
2.8253042697906494,4.977035132469609e-06,4.8370488912041765e-06,4.579948836180847e-06
2.4483842849731445,5.669907295668963e-06,4.977035132469609e-06,4.781441475643078e-06
2.762024164199829,8.489410902257077e-06,5.669907295668963e-06,6.220572686288506e-06
3.842104434967041,1.4599072528653778e-05,8.489410902257077e-06,1.0464891602168791e-05
5.209283828735352,2.340608261874877e-05,1.4599072528653778e-05,1.793159572116565e-05
5.986374855041504,3.224053216399625e-05,2.340608261874877e-05,2.6937919756164774e-05
5.539797306060791,3.7623976822942495e-05,3.224053216399625e-05,3.4160344512201846e-05
4.308526515960693,3.7766141758766025e-05,3.7623976822942495e-05,3.666220436571166e-05
3.168954849243164,3.459635263425298e-05,3.7766141758766025e-05,3.445893889875151e-05
2.6177613735198975,3.2824231311678886e-05,3.459635263425298e-05,3.1279447284759954e-05
2.7467265129089355,3.578610630938783e-05,3.2824231311678886e-05,3.170081618009135e-05
3.3226211071014404,4.2406558350194246e-05,3.578610630938783e-05,3.680644294945523e-05
3.5419678688049316,4.979803998139687e-05,4.2406558350194246e-05,4.3750951590482146e-05
3.132575511932373,5.916721420362592e-05,4.979803998139687e-05,5.088933539809659e-05
2.9896316528320312,7.679892587475479e-05,5.916721420362592e-05,6.232302985154092e-05
3.2511074542999268,0.00010570498125161976,7.679892587475479e-05,8.40297871036455e-05
3.3670291900634766,0.00013514839520212263,0.00010570498125161976,0.00011258274025749415
2.753039836883545,0.00014523555000778288,0.00013514839520212263,0.00012979001621715724
1.9175407886505127,0.00014032531180419028,0.00014523555000778288,0.00012257682101335377
1.777068018913269,0.0001724563626339659,0.00014032531180419028,0.00012158267054473981
2.36277174949646,0.0002823704853653908,0.0001724563626339659,0.00018551191897131503
3.1237947940826416,0.000434860703535378,0.0002823704853653908,0.0003215790493413806
3.6776809692382812,0.0005456021171994507,0.000434860703535378,0.000463952892459929
3.8660547733306885,0.0005504504661075771,0.0005456021171994507,0.0005292025161907077
3.6350016593933105,0.00044912524754181504,0.0005504504661075771,0.0004816177242901176
2.905472993850708,0.00029670094954781234,0.00044912524754181504,0.00035046841367147863
1.8896228075027466,0.00017008671420626342,0.00029670094954781234,0.00020582295837812126
1.469892978668213,0.00012326519936323166,0.00017008671420626342,0.00011803982488345355
2.056119918823242,0.0001586488215252757,0.00012326519936323166,0.00011662965698633343
3.302314519882202,0.00023372354917228222,0.0001586488215252757,0.0001790837850421667
4.159804344177246,0.0002833364997059107,0.00023372354917228222,0.0002481598639860749
3.5998404026031494,0.0002559227868914604,0.0002833364997059107,0.0002597274142317474
2.180936098098755,0.00016790535300970078,0.0002559227868914604,0.00019246782176196575
1.26681649684906,9.549528476782143e-05,0.00016790535300970078,0.00010174381895922124
1.2622692584991455,8.486572187393904e-05,9.549528476782143e-05,5.9867608797503635e-05
1.8213586807250977,0.00011157315748278052,8.486572187393904e-05,7.560609083157033e-05
2.180403709411621,0.00012826776946894825,0.00011157315748278052,0.00010416664008516818
2.0908613204956055,0.00011366073886165395,0.00012826776946894825,0.00010781481250887737
1.6957571506500244,7.803679909557104e-05,0.00011366073886165395,8.217094000428915e-05
1.286089301109314,4.843459464609623e-05,7.803679909557104e-05,4.859450564254075e-05
1.312766671180725,4.04292150051333e-05,4.843459464609623e-05,3.177673352183774e-05
1.7251336574554443,4.335144330980256e-05,4.04292150051333e-05,3.348470272612758e-05
1.9179641008377075,3.9738788473187014e-05,4.335144330980256e-05,3.596506576286629e-05
1.5965181589126587,2.816564665408805e-05,3.9738788473187014e-05,2.8426387871149927e-05
1.2880470752716064,1.987994801311288e-05,2.816564665408805e-05,1.7937045413418673e-05
1.5034633874893188,1.9934865122195333e-05,1.987994801311288e-05,1.4849752005829941e-05
1.9321787357330322,2.1421443307190202e-05,1.9934865122195333e-05,1.7439626390114427e-05
1.9121465682983398,1.835167313402053e-05,2.1421443307190202e-05,1.7350135749438778e-05
1.556633710861206,1.3726494216825813e-05,1.835167313402053e-05,1.3196955478633754e-05
1.5528159141540527,1.2433153642632533e-05,1.3726494216825813e-05,1.0323105016141199e-05
1.989498496055603,1.3403701814240776e-05,1.2433153642632533e-05,1.1012423783540726e-05
2.2984695434570312,1.2482678357628174e-05,1.3403701814240776e-05,1.174019962491002e-05
1.9647306203842163,9.058187970367726e-06,1.2482678357628174e-05,9.58247073867824e-06
1.4775222539901733,6.103664873080561e-06,9.058187970367726e-06,6.182958259159932e-06
1.5374479293823242,5.586012321145972e-06,6.103664873080561e-06,4.571635599859292e-06
2.0843656063079834,6.3572592807759065e-06,5.586012321145972e-06,5.120131845615106e-06
2.4320619106292725,6.334727004286833e-06,6.3572592807759065e-06,5.787358077213867e-06
2.1076583862304688,5.246267392067239e-06,6.334727004286833e-06,5.200295618124073e-06
1.768114686012268,4.494883341976674e-06,5.246267392067239e-06,4.138009899179451e-06
2.019845724105835,5.016228442400461e-06,4.494883341976674e-06,4.047808033647016e-06
2.71794056892395,6.094607670092955e-06,5.016228442400461e-06,5.0546859711175784e-06
3.200563430786133,6.3110101109487005e-06,6.094607670092955e-06,5.880584467377048e-06
2.804741859436035,5.197284735913854e-06,6.3110101109487005e-06,5.419554781838087e-06
1.9765706062316895,3.690213134177611e-06,5.197284735913854e-06,3.961965830967529e-06
1.6454033851623535,3.0522464840032626e-06,3.690213134177611e-06,2.797394245135365e-06
2.058072090148926,3.5544062484405003e-06,3.0522464840032626e-06,2.8053084406565176e-06
2.8140058517456055,4.314761099522002e-06,3.5544062484405003e-06,3.604118319344707e-06
3.0473039150238037,4.3480513340909965e-06,4.314761099522002e-06,4.090140009793686e-06
2.3934051990509033,3.635416987890494e-06,4.3480513340909965e-06,3.6747060221387073e-06
1.8147302865982056,3.151581495330902e-06,3.635416987890494e-06,2.905934252339648e-06
2.0230214595794678,3.9287670006160624e-06,3.151581495330902e-06,2.935009433713276e-06
2.930032968521118,6.066895366529934e-06,3.9287670006160624e-06,4.422006895765662e-06
3.9657490253448486,8.51233289722586e-06,6.066895366529934e-06,6.8589097281801514e-06
4.348161220550537,9.762901754584163e-06,8.51233289722586e-06,8.835920198180247e-06
3.7278990745544434,9.00760369404452e-06,9.762901754584163e-06,9.061512173502706e-06
2.6123077869415283,6.864127044536872e-06,9.00760369404452e-06,7.4116032919846475e-06
1.8040566444396973,5.033401976106688e-06,6.864127044536872e-06,5.174029865884222e-06
1.7491936683654785,4.931905095872935e-06,5.033401976106688e-06,4.108459506824147e-06
2.376215934753418,6.400775419024285e-06,4.931905095872935e-06,4.931377134198556e-06
3.1267058849334717,7.825461580068804e-06,6.400775419024285e-06,6.620644398935838e-06
3.1405410766601562,7.71500253904378e-06,7.825461580068804e-06,7.3719988904485945e-06
2.296995162963867,6.2751141740591265e-06,7.71500253904378e-06,6.399658559530508e-06
1.6928166151046753,5.554413746722275e-06,6.2751141740591265e-06,4.9085720092989504e-06
2.049943208694458,8.113332114589866e-06,5.554413746722275e-06,5.422958111012122e-06
3.2412805557250977,1.5256777260219678e-05,8.113332114589866e-06,1.0081790605909191e-05
4.610619068145752,2.588823190308176e-05,1.5256777260219678e-05,1.906487887026742e-05
5.334486484527588,3.650472717708908e-05,2.588823190308176e-05,2.997082810907159e-05
5.0009660720825195,4.2483072320465e-05,3.650472717708908e-05,3.8454010791610926e-05
3.8639862537384033,4.0717441152082756e-05,4.2483072320465e-05,4.023431392852217e-05
2.573366641998291,3.292939072707668e-05,4.0717441152082756e-05,3.430874494370073e-05
1.7900584936141968,2.668732122401707e-05,3.292939072707668e-05,2.5623361580073833e-05
1.8422362804412842,3.0204319045878947e-05,2.668732122401707e-05,2.3179545678431168e-05
2.5591635704040527,4.3457454012241215e-05,3.0204319045878947e-05,3.200450009899214e-05
3.2910473346710205,5.6293210946023464e-05,4.3457454012241215e-05,4.640944462153129e-05
3.194715738296509,5.837165372213349e-05,5.6293210946023464e-05,5.433364640339278e-05
2.3221442699432373,5.109080302645452e-05,5.837165372213349e-05,4.9982365453615785e-05
1.7776111364364624,5.0631071644602343e-05,5.109080302645452e-05,4.2137529817409813e-05
2.178807020187378,8.221258758567274e-05,5.0631071644602343e-05,5.2333794883452356e-05
3.273853302001953,0.0001703386369626969,8.221258758567274e-05,0.00010628747986629605
4.119076728820801,0.00032661145087331533,0.0001703386369626969,0.00022214317868929356
3.9470062255859375,0.0005271498812362552,0.00032661145087331533,0.00039285654202103615
2.9645843505859375,0.0006714790361002088,0.0005271498812362552,0.0005501530831679702
1.8579347133636475,0.000663215818349272,0.0006714790361002088,0.0005638376460410655
1.4316625595092773,0.0007016991730779409,0.000663215818349272,0.0004745022451970726
1.6591111421585083,0.000985913211479783,0.0007016991730779409,0.0005819725920446217
1.7726715803146362,0.0012208333937451243,0.000985913211479783,0.0008540102862752974
1.731676697731018,0.0013785321498289704,0.0012208333937451243,0.0010243218857795
1.7115693092346191,0.0015664862003177404,0.0013785321498289704,0.0011496955994516611
1.6046949625015259,0.0015641488134860992,0.0015664862003177404,0.0012247918639332056
1.195432424545288,0.0011775742750614882,0.0015641488134860992,0.0009335719514638186
1.1779791116714478,0.0012097040889784694,0.0011775742750614882,0.0006082177860662341
1.5013178586959839,0.0016971008153632283,0.0012097040889784694,0.000880437612067908
1.4761970043182373,0.0017528748139739037,0.0016971008153632283,0.00125093013048172
1.102407693862915,0.0012961996253579855,0.0017528748139739037,0.0009431838407181203
1.2240395545959473,0.0015078943688422441,0.0012961996253579855,0.0006610264535993338
1.3533562421798706,0.001803634804673493,0.0015078943688422441,0.0009713752660900354
1.0745673179626465,0.0016219468088820577,0.001803634804673493,0.0008044424466788769
1.1911052465438843,0.0017714843852445483,0.0016219468088820577,0.0008132095681503415
1.0405772924423218,0.0014031263999640942,0.0017714843852445483,0.0008169481297954917
1.0190929174423218,0.0013059694319963455,0.0014031263999640942,0.0004361129831522703
1.2795354127883911,0.0016698903637006879,0.0013059694319963455,0.0006910900119692087
0.9525933861732483,0.0013553898315876722,0.0016698903637006879,0.0004887481918558478
1.2396734952926636,0.0019059720216318965,0.0013553898315876722,0.0004685034800786525
0.9588987231254578,0.0014272356638684869,0.0019059720216318965,0.0007105664699338377
1.0995137691497803,0.001701459870673716,0.0014272356638684869,0.00018367287702858448
1.2419301271438599,0.0020366408862173557,0.001701459870673716,0.0008809050195850432
0.8522045612335205,0.0014710810501128435,0.0020366408862173557,0.00012757648073602468
1.3900425434112549,0.0024976793210953474,0.0014710810501128435,0.000667584827169776
0.786811113357544,0.0014695861609652638,0.0024976793210953474,0.0004265828465577215
1.3653117418289185,0.0026886221021413803,0.0014695861609652638,0.00027068692725151777
0.9244594573974609,0.002031071577221155,0.0026886221021413803,0.000796124862972647
1.1647638082504272,0.0027288775891065598,0.002031071577221155,-0.00023142837744671851
1.0376505851745605,0.002369269262999296,0.0027288775891065598,0.0011189200449734926
1.0752005577087402,0.002664618892595172,0.002369269262999296,-0.0004140829259995371
1.159830927848816,0.003159326035529375,0.002664618892595172,0.0009992382256314158
0.9083462953567505,0.002521416638046503,0.003159326035529375,-0.0005106244934722781
1.195800542831421,0.0032654476817697287,0.002521416638046503,0.0008811872103251517
0.8850601315498352,0.00250107585452497,0.0032654476817697287,-0.0004260565619915724
1.1667184829711914,0.0032829279080033302,0.00250107585452497,0.000541581423021853
0.875832200050354,0.002473774366080761,0.0032829279080033302,-0.0003788323374465108
1.0869925022125244,0.002905088709667325,0.002473774366080761,0.00020924417185597122
0.8914791345596313,0.0022900106851011515,0.002905088709667325,-0.00023253638937603682
1.0355955362319946,0.0024504773318767548,0.0022900106851011515,-0.00011173964594490826
0.8702083230018616,0.0018455341923981905,0.0024504773318767548,-0.0001570538297528401
1.0769217014312744,0.00209259707480669,0.0018455341923981905,-0.00029362269560806453
0.763383150100708,0.0012175433803349733,0.00209259707480669,-6.343721906887367e-05
1.244194507598877,0.0018208562396466732,0.0012175433803349733,-0.0002742147189565003
0.6922973990440369,0.0008351033320650458,0.0018208562396466732,-0.00025592310703359544
1.2997632026672363,0.0014106875751167536,0.0008351033320650458,-1.019818773784209e-05
0.7358632683753967,0.0006049093790352345,0.0014106875751167536,-0.0004214121727272868
1.2752901315689087,0.0009157936437986791,0.0006049093790352345,0.0001956953201442957
1.0429956912994385,0.0006517279543913901,0.0009157936437986791,-0.0004543093382380903
0.9013907313346863,0.0004491208237595856,0.0006517279543913901,0.0002108288463205099
1.4666764736175537,0.0006211709696799517,0.0004491208237595856,-0.0003156103193759918
0.6247155070304871,0.00023078714730218053,0.0006211709696799517,8.295636507682502e-05
1.5478911399841309,0.0004932504380121827,0.00023078714730218053,-0.00011087102757301182
0.5257490277290344,0.00013279449194669724,0.0004932504380121827,-4.127532884012908e-05
1.598637580871582,0.00033847737358883023,0.00013279449194669724,1.0920391105173621e-05
0.701115071773529,0.00014217950229067355,0.00033847737358883023,-8.367008558707312e-05
1.226741075515747,0.00019391856039874256,0.00014217950229067355,5.082671850686893e-05
0.9619671106338501,0.0001347997458651662,0.00019391856039874256,-8.064798021223396e-05
1.013594627380371,0.0001212825663969852,0.0001347997458651662,4.507158519118093e-05
1.1112258434295654,0.00012794742360711098,0.0001212825663969852,-4.754490510094911e-05
0.767781138420105,7.109878788469359e-05,0.00012794742360711098,2.2840195015305653e-05
1.2958863973617554,0.00010897597530856729,7.109878788469359e-05,-2.6007786800619215e-05
0.741550624370575,5.923235949012451e-05,0.00010897597530856729,8.64467347128084e-06
1.2340353727340698,8.97700956556946e-05,5.923235949012451e-05,-5.052380402048584e-06
0.7143179178237915,4.557149077299982e-05,8.97700956556946e-05,-4.5736669562757015e-06
1.2734477519989014,7.378538430202752e-05,4.557149077299982e-05,2.3183083612821065e-06
0.8149693012237549,4.8359623178839684e-05,7.378538430202752e-05,-6.865991508675506e-06
1.1144613027572632,5.833245086250827e-05,4.8359623178839684e-05,9.020681318361312e-06
0.8728062510490417,4.2300118366256356e-05,5.833245086250827e-05,-1.0895144441747107e-05
1.1076724529266357,4.9820599087979645e-05,4.2300118366256356e-05,9.19077228900278e-06
0.9714838862419128,4.583202098729089e-05,4.9820599087979645e-05,-7.597601779707475e-06
0.9566783308982849,3.958872548537329e-05,4.583202098729089e-05,1.0101854059030302e-05
1.0406112670898438,4.105184052605182e-05,3.958872548537329e-05,-8.303584763780236e-06
0.9683968424797058,3.648648998932913e-05,4.105184052605182e-05,8.848842298903037e-06
1.0951018333435059,4.333178367232904e-05,3.648648998932913e-05,-3.922233190678526e-06
0.8563941717147827,3.010640648426488e-05,4.333178367232904e-05,8.290428013424389e-06
1.1515271663665771,3.939039379474707e-05,3.010640648426488e-05,-3.9771548472344875e-06
0.8989189267158508,3.023146746272687e-05,3.939039379474707e-05,7.73441934143193e-06
1.1636767387390137,4.093823372386396e-05,3.023146746272687e-05,-1.6200198160731816e-07
0.8232539892196655,2.6345138394390233e-05,4.093823372386396e-05,7.380457645922434e-06
1.2041397094726562,3.819617268163711e-05,2.6345138394390233e-05,-3.432475921272271e-07
0.8877432942390442,2.825825140462257e-05,3.819617268163711e-05,8.132486073009204e-06
1.18462073802948,3.9418355299858376e-05,2.825825140462257e-05,2.5888066375046037e-06
0.8387932777404785,2.5834438929450698e-05,3.9418355299858376e-05,8.352595614269376e-06
1.2162545919418335,3.8008191040717065e-05,2.5834438929450698e-05,2.3202878765005153e-06
0.9160612225532532,2.8771464712917805e-05,3.8008191040717065e-05,1.0350384400226176e-05
1.167346477508545,3.853742964565754e-05,2.8771464712917805e-05,4.355304099590285e-06
0.8874386548995972,2.7051213692175224e-05,3.853742964565754e-05,1.0646021110005677e-05
1.1988639831542969,3.8274269172688946e-05,2.7051213692175224e-05,4.021131644549314e-06
0.9713544249534607,3.0489180062431842e-05,3.8274269172688946e-05,1.3481661881087348e-05
1.1078245639801025,3.665321128210053e-05,3.0489180062431842e-05,4.7849598558968864e-06
0.9502021670341492,2.817647146002855e-05,3.665321128210053e-05,1.2388626601023134e-05
1.1622943878173828,3.746288348338567e-05,2.817647146002855e-05,4.088752575626131e-06
1.042728304862976,3.219917562091723e-05,3.746288348338567e-05,1.5898049241513945e-05
1.0107462406158447,3.249962901463732e-05,3.219917562091723e-05,3.550787369022146e-06
1.0225483179092407,2.8361922886688262e-05,3.249962901463732e-05,1.2347724805295002e-05
1.1228125095367432,3.541203113854863e-05,2.8361922886688262e-05,3.11447593048797e-06
1.155168890953064,3.503764310153201e-05,3.541203113854863e-05,1.7911119357449934e-05
0.9280986189842224,2.9829672712367028e-05,3.503764310153201e-05,3.488732090772828e-06
1.1614290475845337,3.18521742883604e-05,2.9829672712367028e-05,1.4072742487769574e-05
1.0429352521896362,3.3963016903726384e-05,3.18521742883604e-05,4.621818334271666e-06
1.29318106174469,3.9446313166990876e-05,3.3963016903726384e-05,2.023123306571506e-05
0.8705686330795288,2.9125381843186915e-05,3.9446313166990876e-05,5.4444635679828934e-06
1.327415943145752,3.876445407513529e-05,2.9125381843186915e-05,1.662095746723935e-05
0.9018043875694275,3.029981962754391e-05,3.876445407513529e-05,6.75916817272082e-06
1.3540173768997192,4.217273090034723e-05,3.029981962754391e-05,1.754342156345956e-05
0.7865016460418701,2.5216882931999862e-05,4.217273090034723e-05,5.959253940091003e-06
1.4423009157180786,4.4954642362426966e-05,2.5216882931999862e-05,1.2734722076856997e-05
0.7927922010421753,2.5977311452152207e-05,4.4954642362426966e-05,9.703591786092147e-06
1.3561869859695435,4.4812979467678815e-05,2.5977311452152207e-05,8.503041499352548e-06
0.7794885039329529,2.4541306629544124e-05,4.4812979467678815e-05,1.0419225873192772e-05
1.4146978855133057,4.886652823188342e-05,2.4541306629544124e-05,2.479081786077586e-06
0.9187057018280029,3.1832969398237765e-05,4.886652823188342e-05,1.884117409645114e-05
1.1842516660690308,4.437134339241311e-05,3.1832969398237765e-05,-2.9457805794663727e-06
1.0554492473602295,3.8000711356289685e-05,4.437134339241311e-05,1.974515544134192e-05
1.0953397750854492,4.42102609667927e-05,3.8000711356289685e-05,-7.138829914765665e-06
1.3299583196640015,5.574180613621138e-05,4.42102609667927e-05,2.6603809601510875e-05
0.826677143573761,3.764633947866969e-05,5.574180613621138e-05,-4.967917902831687e-06
1.4493008852005005,6.663076055701822e-05,3.764633947866969e-05,1.9870176402037032e-05
0.7559583187103271,3.805943561019376e-05,6.663076055701822e-05,1.1192856845809729e-06
1.5546796321868896,8.577271364629269e-05,3.805943561019376e-05,1.4857458154438064e-05
0.7493173480033875,4.395171708893031e-05,8.577271364629269e-05,1.8149748939322308e-05
1.4060239791870117,8.687366789672524e-05,4.395171708893031e-05,-8.542169780412223e-07
0.9483389258384705,6.36518670944497e-05,8.687366789672524e-05,3.201143044861965e-05
1.1985962390899658,8.992677612695843e-05,6.36518670944497e-05,-9.751053767104167e-06
1.2114588022232056,9.605079685570672e-05,8.992677612695843e-05,4.849212564295158e-05
0.9050583243370056,7.726650073891506e-05,9.605079685570672e-05,-1.1542651009222027e-05
1.4421026706695557,0.00013179022062104195,7.726650073891506e-05,4.2795065382961184e-05
0.7873518466949463,8.128542685881257e-05,0.00013179022062104195,7.3763967520790175e-06
1.4802805185317993,0.00016649477765895426,8.128542685881257e-05,2.97170572594041e-05
0.7951628565788269,9.449951176065952e-05,0.00016649477765895426,4.012630961369723e-05
1.3497952222824097,0.000172165033291094,9.449951176065952e-05,-9.665793641033815e-07
1.0593512058258057,0.00015200587222352624,0.000172165033291094,7.470601121895015e-05
1.06698477268219,0.00017230681260116398,0.00015200587222352624,-1.0628671589074656e-05
1.289521336555481,0.00021850827033631504,0.00017230681260116398,9.453924576519057e-05
0.8352972269058228,0.00015244798851199448,0.00021850827033631504,-1.523250830359757e-06
1.4737870693206787,0.0002931731869466603,0.00015244798851199448,7.157355867093429e-05
0.8385345935821533,0.00019258826796431094,0.0002931731869466603,6.093016418162733e-05
1.3461252450942993,0.0003427750780247152,0.00019258826796431094,3.426568582653999e-05
0.9507300853729248,0.0002511917264200747,0.0003427750780247152,0.00012765565770678222
1.155874252319336,0.0003347269957885146,0.0002511917264200747,-1.483015512349084e-05
1.2571630477905273,0.0004089913272764534,0.0003347269957885146,0.00017624421161599457
0.9165871143341064,0.0003433421370573342,0.0004089913272764534,1.0414385542389937e-05
1.3896759748458862,0.0005553501541726291,0.0003433421370573342,0.00017599717830307782
0.7972046136856079,0.0003433336387388408,0.0005553501541726291,7.205850124591962e-05
1.4361101388931274,0.0006775807705707848,0.0003433336387388408,0.00010012958955485374
0.9092129468917847,0.00048053308273665607,0.0006775807705707848,0.00021510908845812082
1.2028976678848267,0.0006952685071155429,0.00048053308273665607,-4.720952347270213e-06
1.0272976160049438,0.0005895661888644099,0.0006952685071155429,0.000283806468360126
1.1259093284606934,0.0007388520753011107,0.0005895661888644099,-7.049190753605217e-05
1.3311965465545654,0.0009716210188344121,0.0007388520753011107,0.00043029332300648093
0.7547054886817932,0.0005534116644412279,0.0009716210188344121,2.2263470782490913e-06
1.3632391691207886,0.000913247000426054,0.0005534116644412279,0.00023795731249265373
0.8158099055290222,0.0006055966950953007,0.000913247000426054,4.486076068133116e-05
1.588227391242981,0.0012738327495753765,0.0006055966950953007,0.0003579819167498499
0.6825446486473083,0.0005388392601162195,0.0012738327495753765,0.00025129696587100625
1.482196569442749,0.0011717388406395912,0.0005388392601162195,8.014502236619592e-05
0.7336267232894897,0.0005502876592800021,0.0011717388406395912,0.0002866282593458891
1.47353196144104,0.0011944686993956566,0.0005502876592800021,1.4286346413427964e-05
0.7497340440750122,0.0005833894247189164,0.0011944686993956566,0.0003022533201146871
1.4930720329284668,0.0012390968622639775,0.0005833894247189164,-0.0001847897656261921
0.884257435798645,0.0007202258566394448,0.0012390968622639775,0.000478563888464123
1.3071117401123047,0.0011427473509684205,0.0007202258566394448,-0.00024231743009295315
0.9923151135444641,0.0009041966404765844,0.0011427473509684205,0.0004505389370024204
1.1986716985702515,0.001144276699051261,0.0009041966404765844,-0.0003512148396112025
1.1482574939727783,0.001074056955985725,0.001144276699051261,0.0005950493505224586
1.028760552406311,0.0010055566672235727,0.001074056955985725,-0.0003530264657456428
1.2175811529159546,0.0012335535138845444,0.0010055566672235727,0.000462602183688432
0.925723135471344,0.0009301763493567705,0.0012335535138845444,-0.00037118594627827406
1.3330377340316772,0.0013347301864996552,0.0009301763493567705,0.0004888710682280362
0.842600405216217,0.0008667457150295377,0.0013347301864996552,-0.0003142290806863457
1.3365802764892578,0.0013842701446264982,0.0008667457150295377,0.0003566197119653225
0.7909206748008728,0.0008043933776207268,0.0013842701446264982,-0.0002813183527905494
1.377197504043579,0.0013854214921593666,0.0008043933776207268,0.0003200726059731096
0.7716488242149353,0.0007798228762112558,0.0013854214921593666,-0.0002430760650895536
1.3375537395477295,0.0013184698764234781,0.0007798228762112558,0.0002377099881414324
0.7595688104629517,0.0007250546477735043,0.0013184698764234781,-0.0002116061223205179
1.347198486328125,0.001255700597539544,0.0007250546477735043,0.00020414296886883676
0.7609383463859558,0.0006941664032638073,0.001255700597539544,-0.0001986577408388257
1.292915940284729,0.0011227770010009408,0.0006941664032638073,0.00015894885291345417
0.7694201469421387,0.0006342045380733907,0.0011227770010009408,-0.0001807249354897067
1.2957239151000977,0.0010270548518747091,0.0006342045380733907,0.00015189034456852823
0.7782701849937439,0.0005893177585676312,0.0010270548518747091,-0.00017857179045677185
1.2449902296066284,0.0008863492403179407,0.0005893177585676312,0.00012447522021830082
0.8024691343307495,0.0005355551838874817,0.0008863492403179407,-0.00017113686772063375
1.2338873147964478,0.0007783123292028904,0.0005355551838874817,0.00013764303002972156
0.8232914805412292,0.0004881983040831983,0.0007783123292028904,-0.00016835000133141875
1.1897716522216797,0.0006625239038839936,0.0004881983040831983,0.00011559479753486812
0.8673102855682373,0.000453933171229437,0.0006625239038839936,-0.00016375297855120152
1.1508218050003052,0.0005599517608061433,0.000453933171229437,0.00013203761773183942
0.9039508700370789,0.0004108245484530926,0.0005599517608061433,-0.00015327532310038805
1.1119418144226074,0.0004771943495143205,0.0004108245484530926,0.00010895138984778896
0.9657512307167053,0.00039504942833445966,0.0004771943495143205,-0.0001455552119296044
1.045190453529358,0.00039276655297726393,0.00039504942833445966,0.00011810369323939085
1.0120588541030884,0.0003550905967131257,0.00039276655297726393,-0.00012792801135219634
1.0167704820632935,0.00034005785710178316,0.0003550905967131257,9.431619400857016e-05
1.077289342880249,0.00034928531385958195,0.00034005785710178316,-0.00011685464414767921
0.9375874400138855,0.00027778948424384,0.00034928531385958195,9.61537443799898e-05
1.1213300228118896,0.00031087768729776144,0.00027778948424384,-9.745133866090328e-05
0.928471565246582,0.00024830593611113727,0.00031087768729776144,7.530906441388652e-05
1.1727782487869263,0.00030863506253808737,0.00024830593611113727,-8.590702782385051e-05
0.8536479473114014,0.00020538235548883677,0.00030863506253808737,7.41825278964825e-05
1.2048263549804688,0.0002724924706853926,0.00020538235548883677,-6.938093429198489e-05
0.8690138459205627,0.00019207215518690646,0.0002724924706853926,5.9052385040558875e-05
1.2307528257369995,0.00027118559228256345,0.00019207215518690646,-5.94744851696305e-05
0.8081811666488647,0.0001634351210668683,0.00027118559228256345,5.8533099945634604e-05
1.245202898979187,0.00023888947907835245,0.0001634351210668683,-4.730304499389604e-05
0.8493151664733887,0.00016116030747070909,0.00023888947907835245,4.993366019334644e-05
1.2397347688674927,0.00023788577527739108,0.00016116030747070909,-3.896617636200972e-05
0.8069857358932495,0.00014271568215917796,0.00023788577527739108,5.171210796106607e-05
1.232377052307129,0.00021032019867561758,0.00014271568215917796,-2.9843076845281757e-05
0.8749304413795471,0.00014841636584606022,0.00021032019867561758,4.939663631375879e-05
1.1940982341766357,0.00020849183783866465,0.00014841636584606022,-2.140053766197525e-05
0.8530638813972473,0.00013672979548573494,0.00020849183783866465,5.3077656048117206e-05
1.170433759689331,0.00018603564240038395,0.00013672979548573494,-1.315316421823809e-05
0.9449558854103088,0.00014633106184192002,0.00018603564240038395,5.69464209547732e-05
1.0904369354248047,0.00017375737661495805,0.00014633106184192002,-5.911576863582013e-06
0.9269042611122131,0.00013050554844085127,0.00017375737661495805,5.340950156096369e-05
1.1141102313995361,0.00016198979574255645,0.00013050554844085127,-2.2422648271458456e-07
1.0309562683105469,0.00013747518823947757,0.00016198979574255645,6.699423829559237e-05
0.9286802411079407,0.00011854235344799235,0.00013747518823947757,-1.8003452169068623e-06
1.0271453857421875,0.00010712444054661319,0.00011854235344799235,4.268237898941152e-05
1.2028175592422485,0.00015206326497718692,0.00010712444054661319,1.7526665033074096e-05
1.2274001836776733,0.00013505836250260472,0.00015206326497718692,9.181286441162229e-05
0.9498497843742371,0.00011519846157170832,0.00013505836250260472,2.9148246539989486e-05
1.356173038482666,0.00011865032865898684,0.00011519846157170832,7.75507214711979e-05
1.292322039604187,0.0001504572865087539,0.00011865032865898684,6.55546537018381e-05
1.3229233026504517,0.00010863364877877757,0.0001504572865087539,9.79884498519823e-05
1.0919294357299805,0.0001070902289939113,0.00010863364877877757,4.489030106924474e-05
1.2242087125778198,7.754836406093091e-05,0.0001070902289939113,6.551390106324106e-05
1.1540168523788452,8.667434303788468e-05,7.754836406093091e-05,3.287142681074329e-05
0.9323150515556335,4.585642454912886e-05,8.667434303788468e-05,3.943860065191984e-05
1.269166350364685,7.144086703192443e-05,4.585642454912886e-05,1.037185029417742e-05
0.9881799221038818,4.1343893826706335e-05,7.144086703192443e-05,3.46876222465653e-05
1.1572051048278809,5.4975134844426066e-05,4.1343893826706335e-05,4.005369191872887e-06
0.899060845375061,3.116120569757186e-05,5.4975134844426066e-05,2.2623566110269167e-05
1.378487467765808,5.9197966038482264e-05,3.116120569757186e-05,-7.342985099967336e-07
1.0560985803604126,3.6767887650057673e-05,5.9197966038482264e-05,3.1057184969540685e-05
1.0818572044372559,4.152124893153086e-05,3.6767887650057673e-05,-7.327769253606675e-06
1.0638840198516846,3.1259929528459907e-05,4.152124893153086e-05,2.0847815903835e-05
1.225799322128296,4.322407767176628e-05,3.1259929528459907e-05,-1.0383617336628959e-05
1.3338878154754639,4.2339110223110765e-05,4.322407767176628e-05,2.868121191568207e-05
0.904645562171936,3.0963430617703125e-05,4.2339110223110765e-05,-1.1810920113930479e-05
1.42766535282135,4.236007953295484e-05,3.0963430617703125e-05,2.076764212688431e-05
0.8729913830757141,2.8675165594904684e-05,4.236007953295484e-05,-1.1652649845927954e-05
1.7071584463119507,5.550157220568508e-05,2.8675165594904684e-05,2.3121454432839528e-05
0.636711597442627,2.1789355741930194e-05,5.550157220568508e-05,-6.1838773035560735e-06
1.764126181602478,5.755711754318327e-05,2.1789355741930194e-05,1.3773412320006173e-05
0.5989651083946228,2.064686850644648e-05,5.755711754318327e-05,-3.89463139072177e-07
1.8504769802093506,6.716947245877236e-05,2.064686850644648e-05,8.326343959197402e-06
0.6035854816436768,2.216427310486324e-05,6.716947245877236e-05,1.1847007044707425e-05
1.7040823698043823,6.376762758009136e-05,2.216427310486324e-05,-3.623904376581777e-06
0.7811844944953918,3.012297020177357e-05,6.376762758009136e-05,2.083213439618703e-05
1.504353404045105,6.312497134786099e-05,3.012297020177357e-05,-1.186611370940227e-05
1.078848958015442,4.497268673731014e-05,6.312497134786099e-05,3.318490780657157e-05
1.1509143114089966,5.079200127511285e-05,4.497268673731014e-05,-1.8348891899222508e-05
1.400344967842102,6.249226862564683e-05,5.079200127511285e-05,3.438982093939558e-05
0.8659805655479431,4.23045530624222e-05,6.249226862564683e-05,-1.6039604815887287e-05
1.6915839910507202,8.440280362265185e-05,4.23045530624222e-05,3.2880448998184875e-05
0.6244807243347168,3.265871782787144e-05,8.440280362265185e-05,-4.636993253370747e-06
1.788047194480896,9.481835877522826e-05,3.265871782787144e-05,1.6872034393600188e-05
0.6441889405250549,3.704335176735185e-05,9.481835877522826e-05,1.4343386283144355e-05
1.6517078876495361,0.00010106207628268749,3.704335176735185e-05,-4.826813437830424e-08
0.8402034640312195,5.206693094805814e-05,0.00010106207628268749,3.770720286411233e-05
1.3364030122756958,8.63109526108019e-05,5.206693094805814e-05,-1.7968646716326475e-05
1.2058390378952026,8.162590529536828e-05,8.63109526108019e-05,4.962919047102332e-05
0.9683646559715271,7.141901005525142e-05,8.162590529536828e-05,-1.9756709662033245e-05
1.533241629600525,0.00011512615310493857,7.141901005525142e-05,5.083590804133564e-05
0.6831533908843994,5.3392730478663e-05,0.00011512615310493857,-6.208745617186651e-06
1.6781072616577148,0.00013379237498156726,5.3392730478663e-05,2.8055263101123273e-05
0.7073220610618591,6.183340883580968e-05,0.00013379237498156726,2.5116010874626227e-05
1.4956014156341553,0.00013820300227962434,6.183340883580968e-05,2.6030775188701227e-06
0.9200619459152222,8.520920528098941e-05,0.00013820300227962434,5.6561329984106123e-05
1.1712926626205444,0.00011181693116668612,8.520920528098941e-05,-2.0358365873107687e-05
1.3079559803009033,0.00013137439964339137,0.00011181693116668612,6.783296703360975e-05
0.8447346687316895,9.30655442061834e-05,0.00013137439964339137,-9.423391929885838e-06
1.5025728940963745,0.00016781101294327527,9.30655442061834e-05,5.6076914916047826e-05
0.6889954805374146,7.764733163639903e-05,0.00016781101294327527,1.8156781152356416e-05
1.5093274116516113,0.00017309245595242828,7.764733163639903e-05,1.6982761735562235e-05
0.91158527135849,0.00011472054029582068,0.00017309245595242828,6.34021416772157e-05
1.1759300231933594,0.0001584700949024409,0.00011472054029582068,-4.389816695038462e-06
1.1719168424606323,0.00015433158841915429,0.0001584700949024409,8.434704068349674e-05
0.8699620366096497,0.00011591818474698812,0.00015433158841915429,-1.164884179161163e-05
1.4707657098770142,0.00020285521168261766,0.00011591818474698812,6.701890379190445e-05
0.8057859539985657,0.00012436514953151345,0.00020285521168261766,3.751469557755627e-05
1.3510336875915527,0.00021616359299514443,0.00012436514953151345,3.5830948036164045e-05
0.8841352462768555,0.0001362088805763051,0.00021616359299514443,7.556056516477838e-05
1.1472516059875488,0.00017897607176564634,0.0001362088805763051,-6.403118732123403e-06
1.2702908515930176,0.00021217126050032675,0.00017897607176564634,0.00010038023174274713
0.902952253818512,0.0001706301118247211,0.00021217126050032675,2.22180133278016e-05
1.3517186641693115,0.00025609994190745056,0.0001706301118247211,8.833230822347105e-05
0.7845813632011414,0.0001453361619496718,0.00025609994190745056,5.391405284171924e-05
1.3457581996917725,0.0002564669121056795,0.0001453361619496718,3.0912968213669956e-05
1.1037453413009644,0.00023433665046468377,0.0002564669121056795,0.00012257287744432688
1.09671950340271,0.000274383754003793,0.00023433665046468377,4.129712033318356e-05
1.3087581396102905,0.0003266716958023608,0.000274383754003793,0.000165322155226022
0.8430193066596985,0.00022292305948212743,0.0003266716958023608,5.382828021538444e-05
1.5424638986587524,0.00042587355710566044,0.00022292305948212743,0.00013677176320925355
1.015268087387085,0.0003420201828703284,0.00042587355710566044,0.00017936486983671784
1.465698003768921,0.0006462049204856157,0.0003420201828703284,0.00016320470604114234
1.0191975831985474,0.000427969207521528,0.0006462049204856157,0.0003165967937093228
1.3490453958511353,0.0007548207649961114,0.000427969207521528,9.987875819206238e-05
1.2296653985977173,0.0007505841786041856,0.0007548207649961114,0.0004404233186505735
1.0906095504760742,0.0006582842906937003,0.0007505841786041856,0.0003602415672503412
1.3717652559280396,0.0007222774438560009,0.0006582842906937003,0.00044522955431602895
1.4379158020019531,0.0008208728977479041,0.0007222774438560009,0.0005167188355699182
2.0885744094848633,0.0011610733345150948,0.0008208728977479041,0.0008025281713344157
1.2146127223968506,0.0006263196119107306,0.0011610733345150948,0.0006791942287236452
1.1791372299194336,0.0006447398336604238,0.0006263196119107306,0.0003237825003452599
0.9797583818435669,0.00030494635575450957,0.0006447398336604238,0.0003158116596750915
1.2344363927841187,0.0004556389758363366,0.00030494635575450957,5.201910244068131e-05
1.1560362577438354,0.0003762381384149194,0.0004556389758363366,0.000255945255048573
1.3739725351333618,0.000652021961286664,0.0003762381384149194,0.00014183158054947853
1.4366357326507568,0.0004745963669847697,0.000652021961286664,0.00044756551505997777
0.8227819204330444,0.00032128466409631073,0.0004745963669847697,-1.3026592569076456e-06
1.3784366846084595,0.00036118720890954137,0.00032128466409631073,0.00021768391889054328
0.7603541016578674,0.00019532328587956727,0.00036118720890954137,-6.751850742148235e-05
1.7833374738693237,0.00042345712427049875,0.00019532328587956727,0.00016225900617428124
0.6598885655403137,0.00018431645003147423,0.00042345712427049875,-5.804507509310497e-06
1.8471499681472778,0.0004980344092473388,0.00018431645003147423,0.0001382019545417279
0.5545884370803833,0.00014232436660677195,0.0004980344092473388,7.087535050231963e-05
1.858689785003662,0.0004887241520918906,0.00014232436660677195,2.0501909602899104e-05
0.6763570308685303,0.0001652357168495655,0.0004887241520918906,0.00014515900693368167
1.6778162717819214,0.00043697142973542213,0.0001652357168495655,-6.613944424316287e-05
0.8965539336204529,0.00023145016166381538,0.00043697142973542213,0.0001857233582995832
1.4457182884216309,0.0004044892266392708,0.00023145016166381538,-0.00012385578884277493
1.325775146484375,0.00035404576919972897,0.0004044892266392708,0.00026812934083864093
1.004104733467102,0.0002858144580386579,0.00035404576919972897,-0.00014201518206391484
1.6127634048461914,0.0004458946641534567,0.0002858144580386579,0.00022583873942494392
0.7404880523681641,0.0002184683398809284,0.0004458946641534567,-0.0001018315670080483
1.8967111110687256,0.000565290218219161,0.0002184683398809284,0.00018620550690684468
0.5371760725975037,0.00016286203754134476,0.000565290218219161,-1.205097942147404e-05
1.9443151950836182,0.0005854550981894135,0.00016286203754134476,6.841814320068806e-05
0.5933108329772949,0.00018580177857074887,0.0005854550981894135,0.00010348432988394052
1.787999153137207,0.0005790643626824021,0.00018580177857074887,-5.201341264182702e-05
0.8227295279502869,0.00025869280216284096,0.0005790643626824021,0.00022568192798644304
1.5007693767547607,0.0004908199771307409,0.00025869280216284096,-0.0001414683210896328
1.180402159690857,0.0003976976440753788,0.0004908199771307409,0.00028580630896613
1.0897717475891113,0.0003685668343678117,0.0003976976440753788,-0.00017943119746632874
1.6262390613555908,0.0005416395724751055,0.0003685668343678117,0.00029782572528347373
0.745797872543335,0.00025833447580225766,0.0005416395724751055,-0.0001412115088896826
1.8741189241409302,0.0006466353079304099,0.00025833447580225766,0.00021908944472670555
0.5499923825263977,0.0001940761285368353,0.0006466353079304099,-3.1289266189560294e-05
1.9803223609924316,0.0007140653906390071,0.0001940761285368353,9.255032637156546e-05
0.5450200438499451,0.000193205734831281,0.0007140653906390071,0.00011088960309280083
1.8699792623519897,0.0006652367301285267,0.000193205734831281,-4.442247882252559e-05
0.7795507311820984,0.0002882606931962073,0.0006652367301285267,0.00023457649513147771
1.5326389074325562,0.0005709163378924131,0.0002882606931962073,-0.00016066427633631974
1.1604422330856323,0.0004132973845116794,0.0005709163378924131,0.0003303213743492961
1.1617921590805054,0.0004260042915120721,0.0004132973845116794,-0.00020399436471052468
1.5157191753387451,0.0005570863140746951,0.0004260042915120721,0.00031974457670003176
0.7851532101631165,0.00028607738204300404,0.0005570863140746951,-0.00016313439118675888
1.888377070426941,0.0006815239903517067,0.00028607738204300404,0.0002543956506997347
0.5466880798339844,0.00019755132962018251,0.0006815239903517067,-6.36784388916567e-05
2.0013349056243896,0.0007046863902360201,0.00019755132962018251,0.00012341910041868687
0.5298650860786438,0.00018902118608821183,0.0007046863902360201,7.70798942539841e-05
1.908886194229126,0.0006851628422737122,0.00018902118608821183,-2.6035550035885535e-05
0.6921722888946533,0.00023486040299758315,0.0006851628422737122,0.0002139792632078752
1.6725776195526123,0.0005664209020324051,0.00023486040299758315,-0.00013544579269364476
1.0202077627182007,0.0003478303551673889,0.0005664209020324051,0.0002842149988282472
1.269877314567566,0.0004224507138133049,0.0003478303551673889,-0.00019045191584154963
1.4756989479064941,0.00046531943371519446,0.0004224507138133049,0.00031168482382781804
0.891554594039917,0.00028387969359755516,0.00046531943371519446,-0.00017524341819807887
1.7694721221923828,0.0005420534871518612,0.00028387969359755516,0.0002450236934237182
0.601351797580719,0.0001796536089386791,0.0005420534871518612,-9.01705352589488e-05
2.023597478866577,0.0005941031267866492,0.0001796536089386791,0.0001433167199138552
0.4776965379714966,0.000134956935653463,0.0005941031267866492,1.9056729797739536e-05
2.014009475708008,0.0005430200835689902,0.000134956935653463,2.427291838102974e-05
0.5966788530349731,0.00015912807430140674,0.0005430200835689902,0.00012363868881948292
1.7888479232788086,0.00046690204180777073,0.00015912807430140674,-7.856825686758384e-05
0.8953576683998108,0.00021548721997532994,0.00046690204180777073,0.0002066126762656495
1.4454706907272339,0.00034172862069681287,0.00021548721997532994,-0.00013321862206794322
1.2684401273727417,0.00028909905813634396,0.00034172862069681287,0.00021644297521561384
1.0203582048416138,0.00022401825117412955,0.00028909905813634396,-0.00012869374768342823
1.7348344326019287,0.00035734203993342817,0.00022401825117412955,0.00019396786228753626
0.662580132484436,0.000132781860884279,0.00035734203993342817,-8.536995301255956e-05
1.9647817611694336,0.000366727210348472,0.000132781860884279,0.00011771461868193
0.5000883340835571,9.15675627766177e-05,0.000366727210348472,-7.333402209042106e-06
2.0213136672973633,0.0003575598821043968,9.15675627766177e-05,3.8071961171226576e-05
0.5333011150360107,8.655824785819277e-05,0.0003575598821043968,6.78707001497969e-05
1.8647446632385254,0.0002861453394871205,8.655824785819277e-05,-3.495111013762653e-05
0.8333809971809387,0.00012551317922770977,0.0002861453394871205,0.00011503307905513793
1.432517170906067,0.0002140051801688969,0.00012551317922770977,-6.7401873820927e-05
1.2784050703048706,0.00016869975661393255,0.0002140051801688969,0.00013670790940523148
1.01398766040802,0.00013093705638311803,0.00016869975661393255,-7.358270522672683e-05
1.6899739503860474,0.00020200596190989017,0.00013093705638311803,0.0001102831301977858
0.6762746572494507,8.669421367812902e-05,0.00020200596190989017,-3.285094862803817e-05
1.8984787464141846,0.00021925577311776578,8.669421367812902e-05,7.530226139351726e-05
0.5040213465690613,5.527917528524995e-05,0.00021925577311776578,9.563099411025178e-06
1.9218640327453613,0.00019484522636048496,5.527917528524995e-05,2.2191745301824994e-05
0.7161818146705627,7.781510794302449e-05,0.00019484522636048496,5.793586024083197e-05
1.4990549087524414,0.00017474389460403472,7.781510794302449e-05,3.077410838159267e-06
1.0468429327011108,9.88215469988063e-05,0.00017474389460403472,9.141814371105283e-05
1.1257002353668213,0.00012364104622974992,9.88215469988063e-05,-1.2443547348084394e-05
1.5322222709655762,0.000135248206788674,0.00012364104622974992,9.45034043979831e-05
0.9827012419700623,0.00012657168554142118,0.000135248206788674,2.3007462004898116e-05
1.7858622074127197,0.00017839593056123704,0.00012657168554142118,0.00011225574417039752
0.8890122175216675,0.0001135615530074574,0.00017839593056123704,6.278355431277305e-05
1.6464961767196655,0.00017874562763608992,0.0001135615530074574,9.226738620782271e-05
1.1920932531356812,0.000142375283758156,0.00017874562763608992,0.00010575848136795685
1.5013781785964966,0.00019118636555504054,0.000142375283758156,0.00010490366548765451
1.354642629623413,0.00015598970639985055,0.00019118636555504054,0.00012869846250396222
1.4854612350463867,0.0002253682177979499,0.00015598970639985055,0.00011017079668818042
2.4019906520843506,0.00030204857466742396,0.0002253682177979499,0.00022860351600684226
1.988784670829773,0.00030980416340753436,0.00030204857466742396,0.0002632682444527745
2.608795404434204,0.000366584601579234,0.00030980416340753436,0.00030630751280114055
3.0671989917755127,0.0004111737944185734,0.000366584601579234,0.0003643619129434228
3.301313877105713,0.0003727242583408952,0.0004111737944185734,0.00037484397762455046
2.377946615219116,0.00022768870985601097,0.0003727242583408952,0.00027513131499290466
1.5536631345748901,0.00012791602057404816,0.00022768870985601097,0.00014948786702007055
1.4997360706329346,8.470463944831863e-05,0.00012791602057404816,8.743688522372395e-05
1.8619951009750366,8.890962635632604e-05,8.470463944831863e-05,7.246459426824003e-05
2.5868709087371826,0.00010277242108713835,8.890962635632604e-05,8.694371354067698e-05
2.905453681945801,0.00010656270023901016,0.00010277242108713835,9.801339911064133e-05
3.813997983932495,7.519777864217758e-05,0.00010656270023901016,8.731908746995032e-05
2.039945125579834,4.1756640712264925e-05,7.519777864217758e-05,5.216366844251752e-05
2.1989171504974365,2.1812011254951358e-05,4.1756640712264925e-05,2.850303462764714e-05
1.2621381282806396,1.3357713214645628e-05,2.1812011254951358e-05,1.3392668734013569e-05
1.5989125967025757,1.0777876013889909e-05,1.3357713214645628e-05,9.926771781465504e-06
1.331757664680481,9.15286727831699e-06,1.0777876013889909e-05,7.170957360358443e-06
2.2649974822998047,9.974854037864134e-06,9.15286727831699e-06,8.48021409183275e-06
1.7002077102661133,7.530848051828798e-06,9.974854037864134e-06,7.450324119417928e-06
1.9077366590499878,7.3329374572495e-06,7.530848051828798e-06,6.3604916249460075e-06
1.7355130910873413,5.086618330096826e-06,7.3329374572495e-06,5.358614998840494e-06
1.4756674766540527,4.966645974491257e-06,5.086618330096826e-06,3.7336978948587785e-06
1.9291911125183105,3.59187220055901e-06,4.966645974491257e-06,3.791655217355583e-06
1.1880241632461548,3.085621301579522e-06,3.59187220055901e-06,2.08336837204115e-06
2.4419193267822266,3.2748775993240997e-06,3.085621301579522e-06,2.8826611924159806e-06
1.1915947198867798,2.2737362996849697e-06,3.2748775993240997e-06,1.951271769939922e-06
2.0157852172851562,2.639965714479331e-06,2.2737362996849697e-06,2.0712441255454905e-06
1.3478217124938965,1.8708087736740708e-06,2.639965714479331e-06,1.7361254549541627e-06
1.7849997282028198,2.5146316602331353e-06,1.8708087736740708e-06,1.6499431012562127e-06
1.9163601398468018,1.8516683439884218e-06,2.5146316602331353e-06,1.929894096974749e-06
1.305432677268982,1.7386919353157282e-06,1.8516683439884218e-06,1.20303366202279e-06
2.2736592292785645,1.660503698985849e-06,1.7386919353157282e-06,1.5347294493039954e-06
1.3324154615402222,1.5583223103021737e-06,1.660503698985849e-06,1.105132810153009e-06
2.288148880004883,1.8303746855963254e-06,1.5583223103021737e-06,1.4880339449518942e-06
1.3611342906951904,1.2759317087329691e-06,1.8303746855963254e-06,1.2074701771780383e-06
1.7158451080322266,1.4260119769460289e-06,1.2759317087329691e-06,1.0631174518493935e-06
1.8126163482666016,1.1780323347920785e-06,1.4260119769460289e-06,1.1219121915928554e-06
1.6251022815704346,1.3252160897536669e-06,1.1780323347920785e-06,9.473580462326936e-07
2.4563376903533936,1.2584788464664598e-06,1.3252160897536669e-06,1.1859692676807754e-06
1.4758810997009277,1.0214865824309527e-06,1.2584788464664598e-06,8.986160651147657e-07
2.326622486114502,1.0717737950471928e-06,1.0214865824309527e-06,9.400371823176101e-07
1.8668067455291748,9.317164426647651e-07,1.0717737950471928e-06,8.66270056576468e-07
2.2100532054901123,1.0500799589863163e-06,9.317164426647651e-07,8.681421945766488e-07
2.631464958190918,9.37909987897001e-07,1.0500799589863163e-06,9.267050700145774e-07
2.0129950046539307,8.734854191061459e-07,9.37909987897001e-07,7.948803499857604e-07
3.1613729000091553,8.520237884113158e-07,8.734854191061459e-07,8.200282763937139e-07
2.397214889526367,8.177925110430806e-07,8.520237884113158e-07,7.62376600960124e-07
3.268688201904297,8.590677680331282e-07,8.177925110430806e-07,7.96445419837255e-07
3.1388020515441895,8.010420060600154e-07,8.590677680331282e-07,7.898228773228766e-07
3.1999526023864746,7.872232004046964e-07,8.010420060600154e-07,7.555559022875968e-07
4.427122116088867,7.621542295055406e-07,7.872232004046964e-07,7.557182470918633e-07
3.820044994354248,7.60638954488968e-07,7.621542295055406e-07,7.354161652983748e-07
5.594694137573242,7.695293788856361e-07,7.60638954488968e-07,7.53116580654023e-07
4.940131664276123,7.629297442690586e-07,7.695293788856361e-07,7.510057002946269e-07
6.477132320404053,7.730557172180852e-07,7.629297442690586e-07,7.591544317619991e-07
8.045600891113281,7.755622846161714e-07,7.730557172180852e-07,7.687888228247175e-07
8.400466918945312,7.884653996370616e-07,7.755622846161714e-07,7.768416026010527e-07
12.016650199890137,8.059712399699492e-07,7.884653996370616e-07,7.948508482513716e-07
10.100310325622559,8.347256539309456e-07,8.059712399699492e-07,8.165596341314085e-07
13.888340950012207,8.75698788149748e-07,8.347256539309456e-07,8.531519597454462e-07
15.61608600616455,9.163334198092343e-07,8.75698788149748e-07,8.943741818256967e-07
17.40096664428711,9.5668815447425e-07,9.163334198092343e-07,9.351894618703227e-07
19.292142868041992,1.0020119134424021e-06,9.5668815447425e-07,9.782214647202636e-07
18.074491500854492,1.062394403561484e-06,1.0020119134424021e-06,1.0306014246452833e-06
17.733816146850586,1.141995312536892e-06,1.062394403561484e-06,1.1001111488440074e-06
19.296743392944336,1.2326116802796605e-06,1.141995312536892e-06,1.18523803394055e-06
19.981035232543945,1.3240332918940112e-06,1.2326116802796605e-06,1.2763040331265074e-06
22.185176849365234,1.4149300113786012e-06,1.3240332918940112e-06,1.367757931802771e-06
23.39012336730957,1.5113507743080845e-06,1.4149300113786012e-06,1.4614348629038432e-06
22.97078514099121,1.6227315882133553e-06,1.5113507743080845e-06,1.5649757187929936e-06
23.937448501586914,1.7508472183180857e-06,1.6227315882133553e-06,1.684504695731448e-06
24.76242446899414,1.8885961026171572e-06,1.7508472183180857e-06,1.817337306420086e-06
27.253753662109375,2.0262980342522496e-06,1.8885961026171572e-06,1.9553406218619784e-06
28.190706253051758,2.1586206457868684e-06,2.0262980342522496e-06,2.09052723221248e-06
28.495586395263672,2.287168626935454e-06,2.1586206457868684e-06,2.2210299448488513e-06
28.735809326171875,2.416766392343561e-06,2.287168626935454e-06,2.350084287172649e-06
28.899662017822266,2.5513197670079535e-06,2.416766392343561e-06,2.482076070009498e-06
29.15443992614746,2.689269194888766e-06,2.5513197670079535e-06,2.618275402710424e-06
29.045150756835938,2.824516514010611e-06,2.689269194888766e-06,2.7548599064175505e-06
28.67058753967285,2.9502525649149902e-06,2.824516514010611e-06,2.885376716221799e-06
27.879770278930664,3.06474157696357e-06,2.9502525649149902e-06,3.0054520721023437e-06
27.193090438842773,3.172037168042152e-06,3.06474157696357e-06,3.116253992629936e-06
26.899272918701172,3.280062628618907e-06,3.172037168042152e-06,3.223800831619883e-06
27.18186378479004,3.393189217604231e-06,3.280062628618907e-06,3.334318989800522e-06
28.02231216430664,3.5107425446767593e-06,3.393189217604231e-06,3.4496997614041902e-06
28.698062896728516,3.6294850360718556e-06,3.5107425446767593e-06,3.5678876884048805e-06
28.987796783447266,3.747657729036291e-06,3.6294850360718556e-06,3.6863398236164358e-06
29.022682189941406,3.866808128805133e-06,3.747657729036291e-06,3.80494270757481e-06
29.34404945373535,3.9932483559823595e-06,3.866808128805133e-06,3.927671059500426e-06
30.12874412536621,4.13330508308718e-06,3.9932483559823595e-06,4.060865194333019e-06
31.13103675842285,4.294332484278129e-06,4.13330508308718e-06,4.211300620227121e-06
32.138179779052734,4.480398729356239e-06,4.294332484278129e-06,4.384673957247287e-06
32.784149169921875,4.694577000918798e-06,4.480398729356239e-06,4.5845135900890455e-06
32.98725509643555,4.940467988490127e-06,4.694577000918798e-06,4.814137355424464e-06
32.97595977783203,5.224389497016091e-06,4.940467988490127e-06,5.0784892664523795e-06
32.73699951171875,5.558326847676653e-06,5.224389497016091e-06,5.386612428992521e-06
32.44117736816406,5.958932888461277e-06,5.558326847676653e-06,5.752731340180617e-06
31.832414627075195,6.446095085266279e-06,5.958932888461277e-06,6.194940397108439e-06
30.950246810913086,7.0429618972411845e-06,6.446095085266279e-06,6.734601811331231e-06
29.886674880981445,7.77604327595327e-06,7.0429618972411845e-06,7.396381533908425e-06
28.911516189575195,8.67835206008749e-06,7.77604327595327e-06,8.209861334762536e-06
27.969379425048828,9.794668585527688e-06,8.67835206008749e-06,9.213508747052401e-06
26.959341049194336,1.1186886695213616e-05,9.794668585527688e-06,1.0459963959874585e-05
25.816247940063477,1.2940588931087404e-05,1.1186886695213616e-05,1.2021921065752394e-05
24.622297286987305,1.5169517610047478e-05,1.2940588931087404e-05,1.3997789210407063e-05
23.37274742126465,1.8021763025899418e-05,1.5169517610047478e-05,1.6516807590960525e-05
21.959243774414062,2.168775063182693e-05,1.8021763025899418e-05,1.9745828467421234e-05
20.31867218017578,2.6398553018225357e-05,2.168775063182693e-05,2.3892753233667463e-05
18.39426612854004,3.241885133320466e-05,2.6398553018225357e-05,2.920166116382461e-05
16.234256744384766,4.000361150247045e-05,3.241885133320466e-05,3.592824941733852e-05
13.889856338500977,4.926616747980006e-05,4.000361150247045e-05,4.425260704010725e-05
11.36076545715332,5.993804006720893e-05,4.926616747980006e-05,5.408458673628047e-05
8.730963706970215,7.105322583811358e-05,5.993804006720893e-05,6.475055124610662e-05
6.24073600769043,8.107347821351141e-05,7.105322583811358e-05,7.477865437977016e-05
4.26168155670166,8.993955270852894e-05,8.107347821351141e-05,8.274305582745001e-05
3.103221893310547,0.00010514887981116772,8.993955270852894e-05,9.115392458625138e-05
2.878448486328125,0.00015017803525552154,0.00010514887981116772,0.00011432039900682867
3.471632242202759,0.0002622965257614851,0.00015017803525552154,0.00018352927872911096
4.451397895812988,0.0004562837420962751,0.0002622965257614851,0.0003304166020825505
4.977021217346191,0.0006542389746755362,0.0004562837420962751,0.0005303203361108899
4.217215538024902,0.0006957420846447349,0.0006542389746755362,0.0006541903130710125
2.8510773181915283,0.0005276154261082411,0.0006957420846447349,0.000576921331230551
1.7197595834732056,0.0002934904186986387,0.0005276154261082411,0.00035457900958135724
1.1473699808120728,0.00015510804951190948,0.0002934904186986387,0.00016506877727806568
1.2172397375106812,0.00011871426249854267,0.00015510804951190948,9.435071842744946e-05
1.4168241024017334,0.00010310005745850503,0.00011871426249854267,8.333250298164785e-05
1.4036800861358643,8.104732114588842e-05,0.00010310005745850503,7.086785626597703e-05
1.4506723880767822,6.097463483456522e-05,8.104732114588842e-05,5.6348952057305723e-05
1.3893729448318481,4.306779010221362e-05,6.097463483456522e-05,4.08069790864829e-05
1.397116780281067,3.4695607610046864e-05,4.306779010221362e-05,2.9624048693221994e-05
1.695435881614685,2.8896167350467294e-05,3.4695607610046864e-05,2.6685538614401594e-05
1.6230851411819458,1.783623702067416e-05,2.8896167350467294e-05,1.986596362257842e-05
1.4118658304214478,1.140932636189973e-05,1.783623702067416e-05,1.1756183994293679e-05
2.1268749237060547,9.467545169172809e-06,1.140932636189973e-05,9.392173524247482e-06
2.2156362533569336,7.31610134607763e-06,9.467545169172809e-06,7.639988325536251e-06
1.8070825338363647,5.383040843298659e-06,7.31610134607763e-06,5.524007974599954e-06
1.5720456838607788,4.261564299667953e-06,5.383040843298659e-06,3.9491496863774955e-06
1.825974464416504,4.24487552663777e-06,4.261564299667953e-06,3.5622663290268974e-06
2.0699360370635986,3.957552053179825e-06,4.24487552663777e-06,3.625994395406451e-06
1.7384188175201416,3.247693939556484e-06,3.957552053179825e-06,3.0603982850152534e-06
1.6110576391220093,2.9204029488028027e-06,3.247693939556484e-06,2.490286533429753e-06
1.7476304769515991,2.9703746804443654e-06,2.9204029488028027e-06,2.4059972929535434e-06
1.8436309099197388,2.965120529552223e-06,2.9703746804443654e-06,2.494762384230853e-06
1.78460693359375,2.641488208610099e-06,2.965120529552223e-06,2.3757365852361545e-06
1.597961187362671,2.15074965126405e-06,2.641488208610099e-06,1.9676872398122214e-06
1.5831669569015503,1.8724788333202014e-06,2.15074965126405e-06,1.6217970824072836e-06
1.7883356809616089,1.721584112601704e-06,1.8724788333202014e-06,1.5161168676058878e-06
1.9270817041397095,1.4916954569343943e-06,1.721584112601704e-06,1.4037048003956443e-06
1.9176733493804932,1.2408002021402353e-06,1.4916954569343943e-06,1.1972817901551025e-06
1.9420561790466309,1.1457543678261572e-06,1.2408002021402353e-06,1.0366936749051092e-06
2.453619956970215,1.2194863074910245e-06,1.1457543678261572e-06,1.0730457233876223e-06
3.510383367538452,1.1974348126386758e-06,1.2194863074910245e-06,1.159782414106303e-06
3.746628761291504,1.0036064850282855e-06,1.1974348126386758e-06,1.0634862519509625e-06
3.157785654067993,8.476171160509693e-07,1.0036064850282855e-06,8.82876918240072e-07
3.7422077655792236,8.204503387787554e-07,8.476171160509693e-07,8.050968745010323e-07
4.417796611785889,8.562775519749266e-07,8.204503387787554e-07,8.159788649209077e-07
3.9868075847625732,9.339130428998033e-07,8.562775519749266e-07,8.635677204438252e-07
4.074041366577148,1.030459429784969e-06,9.339130428998033e-07,9.483748613092757e-07
4.263425350189209,1.0630442375259008e-06,1.030459429784969e-06,1.017013460113958e-06
3.833787202835083,9.994716947403504e-07,1.0630442375259008e-06,9.977560466722935e-07
3.2516417503356934,9.281041002395796e-07,9.994716947403504e-07,9.203660624734766e-07
3.3822927474975586,9.387093768964405e-07,9.281041002395796e-07,8.917019158616313e-07
3.984170913696289,1.005753574645496e-06,9.387093768964405e-07,9.388244848196337e-07
3.8863608837127686,1.0833900887519121e-06,1.005753574645496e-06,1.006476850307081e-06
3.5487334728240967,1.1925524177058833e-06,1.0833900887519121e-06,1.0863988109122147e-06
3.714576244354248,1.3459241472446593e-06,1.1925524177058833e-06,1.214554913531174e-06
4.311267852783203,1.4777887145100976e-06,1.3459241472446593e-06,1.368566927339998e-06
4.949812412261963,1.507361503172433e-06,1.4777887145100976e-06,1.4616193766414654e-06
5.101103782653809,1.449365640837641e-06,1.507361503172433e-06,1.4510129631162272e-06
5.022143840789795,1.4133881904854206e-06,1.449365640837641e-06,1.4038255358173046e-06
5.578937530517578,1.502125655861164e-06,1.4133881904854206e-06,1.4325130450743018e-06
6.520916938781738,1.7576644495420624e-06,1.502125655861164e-06,1.6029152902774513e-06
6.670341968536377,2.1940220449323533e-06,1.7576644495420624e-06,1.9365843400009908e-06
6.91584587097168,2.8059998840035405e-06,2.1940220449323533e-06,2.448389523124206e-06
8.079583168029785,3.5112173009110847e-06,2.8059998840035405e-06,3.109200406470336e-06
10.210285186767578,4.167346105532488e-06,3.5112173009110847e-06,3.8039502214815e-06
12.280665397644043,4.70113400297123e-06,4.167346105532488e-06,4.410148903843947e-06
12.989006042480469,5.208453330851626e-06,4.70113400297123e-06,4.932550382363843e-06
13.98968505859375,5.919961949985009e-06,5.208453330851626e-06,5.5372101996908896e-06
16.453720092773438,7.101562005118467e-06,5.919961949985009e-06,6.4700689108576626e-06
17.419721603393555,8.993190931505524e-06,7.101562005118467e-06,7.97547272668453e-06
16.33991050720215,1.1770260243793018e-05,8.993190931505524e-06,1.0263775038765743e-05
16.70178985595703,1.54570079757832e-05,1.1770260243793018e-05,1.3457041859510355e-05
18.90298080444336,1.9844606867991388e-05,1.54570079757832e-05,1.7483020201325417e-05
18.89379119873047,2.4636881789774634e-05,1.9844606867991388e-05,2.2073367290431634e-05
14.702759742736816,2.9903361792094074e-05,2.4636881789774634e-05,2.7066933398600668e-05
12.733234405517578,3.649213977041654e-05,2.9903361792094074e-05,3.290988752269186e-05
14.094339370727539,4.581892426358536e-05,3.649213977041654e-05,4.076160257682204e-05
13.753121376037598,5.975193198537454e-05,4.581892426358536e-05,5.2143583161523566e-05
13.045984268188477,8.073299250099808e-05,5.975193198537454e-05,6.91790264681913e-05
13.331612586975098,0.00010976221528835595,8.073299250099808e-05,9.377503010910004e-05
10.281421661376953,0.00014559170813299716,0.00010976221528835595,0.0001256188261322677
7.856513977050781,0.00018304679542779922,0.00014559170813299716,0.0001615779910935089
5.091076850891113,0.00021387227752711624,0.00018304679542779922,0.00019334960961714387
3.367091417312622,0.00023702415637671947,0.00021387227752711624,0.00021386391017585993
2.5613667964935303,0.0002832046593539417,0.00023702415637671947,0.0002343104570172727
2.612711191177368,0.000406615057727322,0.0002832046593539417,0.00030155450804159045
3.009044885635376,0.0006134304567240179,0.000406615057727322,0.00045592858805321157
3.28178071975708,0.000848901632707566,0.0006134304567240179,0.0006736707291565835
3.318441867828369,0.0010216556256636977,0.000848901632707566,0.0008789203129708767
3.1367971897125244,0.0009875964606180787,0.0010216556256636977,0.0009538651793263853
2.2885184288024902,0.0007265622261911631,0.0009875964606180787,0.0007853384595364332
1.4153739213943481,0.0004545785777736455,0.0007265622261911631,0.00047658008406870067
1.3380850553512573,0.000465225923107937,0.0004545785777736455,0.0003009992651641369
2.1939103603363037,0.000841098022647202,0.000465225923107937,0.0004942897940054536
2.551344871520996,0.0010906282113865018,0.000841098022647202,0.000857084640301764
1.7670522928237915,0.0009304156992584467,0.0010906282113865018,0.0008587775519117713
1.2034226655960083,0.0005938202375546098,0.0009304156992584467,0.0005558907287195325
0.9893057942390442,0.000432541681220755,0.0005938202375546098,0.00025630724849179387
1.4616420269012451,0.000571942946407944,0.000432541681220755,0.00030703868833370507
1.559940218925476,0.0005795781034976244,0.000571942946407944,0.00043982407078146935
1.2493020296096802,0.00040369422640651464,0.0005795781034976244,0.0003599388583097607
0.9775877594947815,0.00023459660587832332,0.00040369422640651464,0.00019265912123955786
1.058034062385559,0.00018898153211921453,0.00023459660587832332,0.00011149453348480165
1.139599084854126,0.00015739940863568336,0.00018898153211921453,0.00010329129872843623
1.1726806163787842,0.00012199640332255512,0.00015739940863568336,9.154019790003076e-05
1.0056616067886353,7.707725308137015e-05,0.00012199640332255512,5.9405589126981795e-05
1.2028907537460327,7.876649760873988e-05,7.707725308137015e-05,4.22305784013588e-05
1.5459983348846436,7.336845010286197e-05,7.876649760873988e-05,5.938755930401385e-05
1.0187982320785522,3.892992026521824e-05,7.336845010286197e-05,3.7364952731877565e-05
0.9902290105819702,2.9096752768964507e-05,3.892992026521824e-05,1.641194467083551e-05
1.3484917879104614,3.15074939862825e-05,2.9096752768964507e-05,1.9258104657637887e-05
1.3014142513275146,2.6501755201024935e-05,3.15074939862825e-05,2.0502331608440727e-05
1.150404930114746,2.0283323465264402e-05,2.6501755201024935e-05,1.5056406482472084e-05
1.1781013011932373,1.68862497957889e-05,2.0283323465264402e-05,1.1708053534675855e-05
1.1920928955078125,1.4043158444110304e-05,1.68862497957889e-05,9.918463547364809e-06
1.1217989921569824,1.1261932741035707e-05,1.4043158444110304e-05,7.574919436592609e-06
1.271118402481079,1.1459052984719165e-05,1.1261932741035707e-05,6.91328068569419e-06
1.3944765329360962,1.0307170668966137e-05,1.1459052984719165e-05,7.96790664026048e-06
1.1204675436019897,7.169911441451404e-06,1.0307170668966137e-05,5.741168479289627e-06
1.2878679037094116,6.9480561251111794e-06,7.169911441451404e-06,4.551680831355043e-06
1.5116320848464966,6.260852387640625e-06,6.9480561251111794e-06,5.133482773089781e-06
1.2063032388687134,4.350632480054628e-06,6.260852387640625e-06,3.77300648324308e-06
1.2977192401885986,4.130091838305816e-06,4.350632480054628e-06,2.8006859338347567e-06
1.576507568359375,4.156821887590922e-06,4.130091838305816e-06,3.1968543225957546e-06
1.3742705583572388,3.336426743771881e-06,4.156821887590922e-06,2.824562216119375e-06
1.3354023694992065,2.940573267551372e-06,3.336426743771881e-06,2.2282476948021213e-06
1.5388370752334595,2.859208507288713e-06,2.940573267551372e-06,2.226721335318871e-06
1.5628002882003784,2.3852926460676827e-06,2.859208507288713e-06,2.1196369743847754e-06
1.358635425567627,1.7409124666301068e-06,2.3852926460676827e-06,1.5850621366553241e-06
1.435325264930725,1.5591717783536296e-06,1.7409124666301068e-06,1.2393250017339597e-06
1.8274550437927246,1.559663360239938e-06,1.5591717783536296e-06,1.3057356227363925e-06
1.817429780960083,1.3597259567177389e-06,1.559663360239938e-06,1.2499332342486014e-06
1.724748969078064,1.2273101219761884e-06,1.3597259567177389e-06,1.0787380233523436e-06
2.063621759414673,1.2155346666986588e-06,1.2273101219761884e-06,1.0705593922466505e-06
2.3404903411865234,1.0595101684884867e-06,1.2155346666986588e-06,1.0411556559120072e-06
2.010582208633423,8.331929279847827e-07,1.0595101684884867e-06,8.437292535745655e-07
2.006511926651001,7.544618938482017e-07,8.331929279847827e-07,6.985597451603098e-07
2.523954391479492,7.809063617969514e-07,7.544618938482017e-07,7.030063216006965e-07
2.972108840942383,7.969170496835432e-07,7.809063617969514e-07,7.424417844958953e-07
3.0695180892944336,7.881243391238968e-07,7.969170496835432e-07,7.502886205656978e-07
3.4302914142608643,7.719571613051812e-07,7.881243391238968e-07,7.473463483620435e-07
4.2407450675964355,7.26336566003738e-07,7.719571613051812e-07,7.294461283890996e-07
4.598249435424805,6.637375236095977e-07,7.26336566003738e-07,6.796505545025866e-07
4.393709182739258,6.384810831150389e-07,6.637375236095977e-07,6.350632020257763e-07
4.596114635467529,6.843968094472075e-07,6.384810831150389e-07,6.445815188271808e-07
5.349369525909424,7.889373705438629e-07,6.843968094472075e-07,7.204055236798013e-07
6.268822193145752,9.12262805741193e-07,7.889373705438629e-07,8.363332426597481e-07
7.696531772613525,1.0096554206029396e-06,9.12262805741193e-07,9.512474434814067e-07
9.4743070602417,1.0562298484728672e-06,1.0096554206029396e-06,1.0271591008859104e-06
10.192011833190918,1.0742604672486777e-06,1.0562298484728672e-06,1.060486056303489e-06
10.092283248901367,1.118891532314592e-06,1.0742604672486777e-06,1.0912417565123178e-06
10.269025802612305,1.2439268175512552e-06,1.118891532314592e-06,1.1740484069377999e-06
10.32509708404541,1.4914498933649156e-06,1.2439268175512552e-06,1.3549466757467599e-06
10.68548583984375,1.8897341078627505e-06,1.4914498933649156e-06,1.67004714057839e-06
12.25217056274414,2.4413182018179214e-06,1.8897341078627505e-06,2.1392008875409374e-06
15.168895721435547,3.1093966299522435e-06,2.4413182018179214e-06,2.7481114557303954e-06
19.04914093017578,3.839220880763605e-06,3.1093966299522435e-06,3.449765245022718e-06
21.8223934173584,4.596672624757048e-06,3.839220880763605e-06,4.196172994852532e-06
21.912307739257812,5.408886408986291e-06,4.596672624757048e-06,4.980698577128351e-06
21.25838279724121,6.365230547089595e-06,5.408886408986291e-06,5.860505098098656e-06
21.055269241333008,7.599742275488097e-06,6.365230547089595e-06,6.946324901946355e-06
21.119028091430664,9.265990229323506e-06,7.599742275488097e-06,8.380686267628334e-06
21.34380340576172,1.151520245912252e-05,9.265990229323506e-06,1.031601641443558e-05
21.896930694580078,1.4460214515565895e-05,1.151520245912252e-05,1.2887616321677342e-05
22.525705337524414,1.813380185922142e-05,1.4460214515565895e-05,1.6173704352695495e-05
22.511919021606445,2.245209543616511e-05,1.813380185922142e-05,2.0153649529675022e-05
21.372304916381836,2.7199972464586608e-05,2.245209543616511e-05,2.4680030037416145e-05
19.34054183959961,3.2044183171819896e-05,2.7199972464586608e-05,2.9476903364411555e-05
16.740951538085938,3.654562897281721e-05,3.2044183171819896e-05,3.41518061759416e-05
13.825618743896484,4.0198407077696174e-05,3.654562897281721e-05,3.821861537289806e-05
10.978869438171387,4.248940240358934e-05,4.0198407077696174e-05,4.114694456802681e-05
8.454358100891113,4.300066939322278e-05,4.248940240358934e-05,4.244109004503116e-05
6.2630205154418945,4.161466131336056e-05,4.300066939322278e-05,4.1777391743380576e-05
4.4772539138793945,3.902674507116899e-05,4.161466131336056e-05,3.9346454286715016e-05
3.281543254852295,3.7595120375044644e-05,3.902674507116899e-05,3.6551340599544346e-05
2.8201358318328857,4.211575287627056e-05,3.7595120375044644e-05,3.6883142456645146e-05
3.1227357387542725,5.965385935269296e-05,4.211575287627056e-05,4.63411197415553e-05
4.06679630279541,9.703573596198112e-05,5.965385935269296e-05,7.224493310786784e-05
5.26908540725708,0.00015462812734767795,9.703573596198112e-05,0.0001189260437968187
5.9882121086120605,0.00021733061294071376,0.00015462812734767795,0.00017968988686334342
5.51261043548584,0.00025202514370903373,0.00021733061294071376,0.00022952756262384355
4.0344929695129395,0.0002291753189638257,0.00025202514370903373,0.00023351976415142417
2.510889768600464,0.00016086666437331587,0.0002291753189638257,0.0001810032408684492
1.5745656490325928,9.8425880423747e-05,0.00016086666437331587,0.00010920649947365746
1.4006937742233276,7.43888012948446e-05,9.8425880423747e-05,6.709203444188461e-05
1.7050700187683105,7.046647078823298e-05,7.43888012948446e-05,5.944758595433086e-05
1.7244601249694824,5.8766767324414104e-05,7.046647078823298e-05,5.458764644572511e-05
1.3669778108596802,4.449779953574762e-05,5.8766767324414104e-05,3.943864430766553e-05
1.4487911462783813,4.85562086396385e-05,4.449779953574762e-05,3.220930011593737e-05
2.0425567626953125,7.176291546784341e-05,4.85562086396385e-05,4.7436467866646126e-05
2.4221434593200684,8.644293848192319e-05,7.176291546784341e-05,7.021258352324367e-05
1.9707906246185303,7.145889685489237e-05,8.644293848192319e-05,6.973143899813294e-05
1.30202054977417,4.79031223221682e-05,7.145889685489237e-05,4.549227742245421e-05
1.3339565992355347,4.849469769396819e-05,4.79031223221682e-05,3.1646173738408834e-05
1.9625076055526733,6.989826215431094e-05,4.849469769396819e-05,4.605657159117982e-05
2.3002142906188965,8.017350774025545e-05,6.989826215431094e-05,6.625113019254059e-05
1.8786892890930176,6.579330511158332e-05,8.017350774025545e-05,6.362771091517061e-05
1.3643183708190918,4.887434624833986e-05,6.579330511158332e-05,4.395846917759627e-05
1.5064252614974976,5.583963866229169e-05,4.887434624833986e-05,3.681264934130013e-05
2.181914806365967,8.275010623037815e-05,5.583963866229169e-05,5.641346433549188e-05
2.4866127967834473,9.448095806874335e-05,8.275010623037815e-05,7.984184048837051e-05
1.850691318511963,7.328398351091892e-05,9.448095806874335e-05,7.318469579331577e-05
1.2292379140853882,5.118119588587433e-05,7.328398351091892e-05,4.4913391320733353e-05
1.4884309768676758,6.374320946633816e-05,5.118119588587433e-05,3.77951109840069e-05
2.22051739692688,9.694172331364825e-05,6.374320946633816e-05,6.537213630508631e-05
2.4167187213897705,0.00010733152885222808,9.694172331364825e-05,9.182906796922907e-05
1.8075944185256958,8.430516754742712e-05,0.00010733152885222808,8.290627738460898e-05
1.3114086389541626,6.59313882351853e-05,8.430516754742712e-05,5.5052903917385265e-05
1.6548112630844116,9.2422662419267e-05,6.59313882351853e-05,5.4537384130526334e-05
2.4964866638183594,0.00015805396833457053,9.2422662419267e-05,0.00010295484389644116
2.78061580657959,0.00019817918655462563,0.00015805396833457053,0.00016199861420318484
1.9653831720352173,0.00016521275392733514,0.00019817918655462563,0.00016023602802306414
1.2550766468048096,0.00011980191629845649,0.00016521275392733514,0.00010335126717109233
1.4568135738372803,0.00014922597620170563,0.00011980191629845649,8.593696111347526e-05
2.1015703678131104,0.00023264865740202367,0.00014922597620170563,0.00014987480244599283
2.3045167922973633,0.0002654815325513482,0.00023264865740202367,0.0002202113246312365
1.7063292264938354,0.00021782450494356453,0.0002654815325513482,0.00020379485795274377
1.3165524005889893,0.00018803522107191384,0.00021782450494356453,0.0001433882280252874
1.7318614721298218,0.00030878273537382483,0.00018803522107191384,0.00016208988381549716
2.5700132846832275,0.0005824754480272532,0.00030878273537382483,0.00035845767706632614
2.2886998653411865,0.0007168479496613145,0.0005824754480272532,0.0005651949904859066
1.4899835586547852,0.0006005917675793171,0.0007168479496613145,0.0005177403800189495
1.191752552986145,0.0005379206268116832,0.0006005917675793171,0.000345451757311821
1.4821373224258423,0.000785481883212924,0.0005379206268116832,0.00037638290086761117
1.8272275924682617,0.0010764984181150794,0.000785481883212924,0.0007060322677716613
1.4246251583099365,0.0010207169689238071,0.0010764984181150794,0.0007651509949937463
1.2771812677383423,0.0009706718847155571,0.0010207169689238071,0.00064277951605618
1.5384292602539062,0.0014214059337973595,0.0009706718847155571,0.0007253051735460758
1.5622698068618774,0.0017727739177644253,0.0014214059337973595,0.0011100417468696833
1.2215460538864136,0.0016591891180723906,0.0017727739177644253,0.0010471256682649255
1.1241036653518677,0.0017415331676602364,0.0016591891180723906,0.0006995112053118646
1.3747036457061768,0.0023729263339191675,0.0017415331676602364,0.0010737711563706398
1.037922978401184,0.0018836341332644224,0.0023729263339191675,0.0010845217620953918
1.348677635192871,0.0026992715429514647,0.0018836341332644224,0.0010386325884610415
1.1597037315368652,0.002276410348713398,0.0026992715429514647,0.0015137968584895134
0.950343906879425,0.0018689252901822329,0.002276410348713398,0.0006221050280146301
1.2744075059890747,0.0024847921449691057,0.0018689252901822329,0.0009177790489047766
1.0307267904281616,0.0021181022748351097,0.0024847921449691057,0.0010198948439210653
1.1001969575881958,0.0022393467370420694,0.0021181022748351097,0.0007747857016511261
1.0637940168380737,0.002177605638280511,0.0022393467370420694,0.000828331452794373
1.056994080543518,0.002315409015864134,0.002177605638280511,0.000493453408125788
1.0076074600219727,0.002039390616118908,0.002315409015864134,0.0007908710977062583
0.9558714032173157,0.0018274907488375902,0.002039390616118908,0.00026789357070811093
1.2142977714538574,0.0023120688274502754,0.0018274907488375902,0.0007745494367554784
0.839661180973053,0.0016251008491963148,0.0023120688274502754,0.00010713699157349765
1.339926838874817,0.0027198665775358677,0.0016251008491963148,0.0005474673816934228
0.6854941844940186,0.0012552407570183277,0.0027198665775358677,0.00024695706088095903
1.5251015424728394,0.0029014707542955875,0.0012552407570183277,0.0001504260435467586
0.7621049880981445,0.0014862694079056382,0.0029014707542955875,0.0007134603802114725
1.5173672437667847,0.0032230347860604525,0.0014862694079056382,-0.0005277452291920781
0.8281707763671875,0.0015920554287731647,0.0032230347860604525,0.0011982163414359093
1.558660626411438,0.003099725814536214,0.0015920554287731647,-0.0009899326832965016
1.0531325340270996,0.0023293527774512768,0.003099725814536214,0.0015258288476616144
1.3773384094238281,0.0030902214348316193,0.0023293527774512768,-0.0014711888507008553
1.1803735494613647,0.0024385633878409863,0.0030902214348316193,0.0018076661508530378
1.465344786643982,0.003210977651178837,0.0024385633878409863,-0.0017402519006282091
1.1259292364120483,0.002860734239220619,0.003210977651178837,0.0016523355152457952
1.3770873546600342,0.0033721027430146933,0.002860734239220619,-0.0019106172258034348
1.0218522548675537,0.0022722603753209114,0.0033721027430146933,0.001648513600230217
1.5898959636688232,0.0037299401592463255,0.0022722603753209114,-0.0017238189466297626
0.845646321773529,0.0023898077197372913,0.0037299401592463255,0.0009630641434341669
1.5351734161376953,0.0041031078435480595,0.0023898077197372913,-0.0016316075343638659
0.6593848466873169,0.0017123641446232796,0.0041031078435480595,0.0005311003187671304
1.5735281705856323,0.003704942064359784,0.0017123641446232796,-0.0008946142625063658
0.6994946599006653,0.001810093643143773,0.003704942064359784,-0.00010009775724029168
1.4790345430374146,0.0037121842615306377,0.001810093643143773,-0.0006480423617176712
0.7229772210121155,0.0018643805524334311,0.0037121842615306377,-0.0005205322522670031
1.3624647855758667,0.0033479109406471252,0.0018643805524334311,-0.0004513604217208922
0.7933363914489746,0.0018388561438769102,0.0033479109406471252,-0.0008853102917782962
1.209121823310852,0.002688263077288866,0.0018388561438769102,1.3654435861099046e-05
0.896830677986145,0.0016955541213974357,0.002688263077288866,-0.0009918180294334888
1.1161192655563354,0.002084820531308651,0.0016955541213974357,0.00021402518905233592
1.2027918100357056,0.0020943814888596535,0.002084820531308651,-0.0011551629286259413
0.769166886806488,0.0012229365529492497,0.0020943814888596535,0.00018263942911289632
1.5450538396835327,0.0021885354071855545,0.0012229365529492497,-0.0008185541373677552
0.6245662569999695,0.0008082692511379719,0.0021885354071855545,-0.0003068498335778713
1.4308444261550903,0.0016393207479268312,0.0008082692511379719,-0.0001112744357669726
0.9016715288162231,0.0008420286467298865,0.0016393207479268312,-0.0007129337172955275
1.0776913166046143,0.0009100275347009301,0.0008420286467298865,0.00023069381131790578
1.402234435081482,0.0010425311047583818,0.0009100275347009301,-0.0006292636971920729
0.591489315032959,0.0003637346380855888,0.0010425311047583818,3.2328061934094876e-05
1.7621358633041382,0.000995607115328312,0.0003637346380855888,-0.00020715341088362038
0.6802770495414734,0.00035035848850384355,0.000995607115328312,-0.00028908613603562117
1.2509664297103882,0.0005229118978604674,0.00035035848850384355,9.207514813169837e-05
1.351992130279541,0.0005614322726614773,0.0005229118978604674,-0.0003480471496004611
0.6619202494621277,0.0002296275197295472,0.0005614322726614773,9.259145735995844e-05
1.5594276189804077,0.000478231260785833,0.0002296275197295472,-0.00012557236186694354
0.7112546563148499,0.00020456837955862284,0.000478231260785833,-0.0001229150511790067
1.4113342761993408,0.0003328452294226736,0.00020456837955862284,0.00011167236516484991
1.0508164167404175,0.0002612480893731117,0.0003328452294226736,-0.00015857594553381205
0.6829800009727478,0.00011181489389855415,0.0002612480893731117,4.9076923460233957e-05
1.646020531654358,0.0003009414649568498,0.00011181489389855415,-1.49444285852951e-05
0.6211611032485962,0.00011049005115637556,0.0003009414649568498,-4.0137849282473326e-05
1.3772928714752197,0.00014842598466202617,0.00011049005115637556,6.918185681570321e-05
1.1423238515853882,0.00018845839076675475,0.00014842598466202617,-2.7468948246678337e-05
0.8956254720687866,0.00011226125207031146,0.00018845839076675475,7.3794144554995e-05
1.3959863185882568,0.0001713609235594049,0.00011226125207031146,6.456907431129366e-05
0.8618202209472656,0.00011267619265709072,0.0001713609235594049,4.706282197730616e-05
1.4845561981201172,0.00010785981430672109,0.00011267619265709072,8.291352423839271e-05
1.0473058223724365,0.0001017862232401967,0.00010785981430672109,3.915500928997062e-05
0.9240869283676147,5.4957974498393014e-05,0.0001017862232401967,4.535431435215287e-05
1.1214529275894165,5.47371237189509e-05,5.4957974498393014e-05,2.501931885490194e-05
0.9143521785736084,4.243247531121597e-05,5.47371237189509e-05,1.300195071962662e-05
1.1037496328353882,3.630670107668266e-05,4.243247531121597e-05,2.1415104129118845e-05
0.9167554974555969,2.952189970528707e-05,3.630670107668266e-05,5.904711997573031e-06
0.9551114439964294,2.4037970433710143e-05,2.952189970528707e-05,8.73251337907277e-06
1.22112238407135,3.111225669272244e-05,2.4037970433710143e-05,9.937672075466253e-06
0.7380363941192627,1.642702591198031e-05,3.111225669272244e-05,3.961191396228969e-06
1.0657232999801636,1.7438876966480166e-05,1.642702591198031e-05,4.327224814915098e-06
1.0878101587295532,2.0616862457245588e-05,1.7438876966480166e-05,-5.945030352449976e-07
0.9166997671127319,1.4882205505273305e-05,2.0616862457245588e-05,6.578662123501999e-06
1.043678879737854,1.557257564854808e-05,1.4882205505273305e-05,-3.0229264211811824e-06
0.8743144869804382,1.1833633834612556e-05,1.557257564854808e-05,1.049937168318138e-06
1.3025197982788086,1.9985518520115875e-05,1.1833633834612556e-05,1.0445691032145987e-06
0.705909788608551,9.918441719491966e-06,1.9985518520115875e-05,-9.035180141836463e-07
1.2858717441558838,1.6319481801474467e-05,9.918441719491966e-06,8.995117468657554e-07
0.9470305442810059,1.3988829778099898e-05,1.6319481801474467e-05,-3.1803219826542772e-06
1.104179859161377,1.53330183820799e-05,1.3988829778099898e-05,4.655730663216673e-06
1.0281907320022583,1.417122985003516e-05,1.53330183820799e-05,-5.2287168728071265e-06
0.9955567717552185,1.3054934242973104e-05,1.417122985003516e-05,3.6140759220870677e-06
1.265508770942688,1.999560117837973e-05,1.3054934242973104e-05,-3.3774622352211736e-06
0.7305600047111511,1.011302629194688e-05,1.999560117837973e-05,3.2560583349550143e-06
1.4516832828521729,2.03988474822836e-05,1.011302629194688e-05,-2.9765392355329823e-06
0.7493063807487488,1.1427182471379638e-05,2.03988474822836e-05,7.346409347519511e-07
1.453492283821106,2.3817025066819042e-05,1.1427182471379638e-05,1.9188680653314805e-06
0.6659746766090393,1.0282479706802405e-05,2.3817025066819042e-05,-2.553942522354191e-06
1.5544155836105347,2.3489914383389987e-05,1.0282479706802405e-05,3.6322946925793076e-06
0.8512182831764221,1.6256890376098454e-05,2.3489914383389987e-05,-4.140180863032583e-06
1.3431272506713867,2.3436792616848834e-05,1.6256890376098454e-05,8.749315384193324e-06
0.9355851411819458,1.7736991139827296e-05,2.3436792616848834e-05,-7.5035572990600485e-06
1.340573787689209,2.409002263448201e-05,1.7736991139827296e-05,1.0217145245405845e-05
1.0962269306182861,2.7548172511160374e-05,2.409002263448201e-05,-5.669850906997453e-06
1.0755349397659302,2.1798978195874952e-05,2.7548172511160374e-05,1.377500120725017e-05
1.250981092453003,3.1495976145379245e-05,2.1798978195874952e-05,-7.26148846297292e-06
1.096272587776184,2.687605592655018e-05,3.1495976145379245e-05,1.5668039850424975e-05
1.285548448562622,4.441393684828654e-05,2.687605592655018e-05,-3.2875681199584506e-07
0.8779224753379822,2.4194765501306392e-05,4.441393684828654e-05,1.7751173800206743e-05
1.471075177192688,5.232026524026878e-05,2.4194765501306392e-05,9.940847576217493e-07
1.0014368295669556,3.8275509723462164e-05,5.232026524026878e-05,2.3276796127902344e-05
1.3998594284057617,6.879970896989107e-05,3.8275509723462164e-05,1.4762379578314722e-05
0.8469062447547913,3.7238838558550924e-05,6.879970896989107e-05,2.507307544874493e-05
1.61735999584198,8.418446668656543e-05,3.7238838558550924e-05,2.063387364614755e-05
1.0126501321792603,6.270846643019468e-05,8.418446668656543e-05,3.800555714406073e-05
1.4540684223175049,9.976513683795929e-05,6.270846643019468e-05,3.93540904042311e-05
0.8916017413139343,6.357775419019163e-05,9.976513683795929e-05,3.547067171894014e-05
1.653807520866394,0.00012179838813608512,6.357775419019163e-05,4.81650531583e-05
0.9075616598129272,7.567126885987818e-05,0.00012179838813608512,4.758901195600629e-05
1.3534905910491943,0.00010512607696000487,7.567126885987818e-05,4.384571366244927e-05
1.0474921464920044,0.00010382680193288252,0.00010512607696000487,3.3020449336618185e-05
1.8429532051086426,0.00018499433645047247,0.00010382680193288252,9.555916767567396e-05
0.9515203237533569,0.00012440604041330516,0.00018499433645047247,7.694423402426764e-05
1.7862844467163086,0.00019004897330887616,0.00012440604041330516,0.00011101289419457316
1.3456979990005493,0.00021984400518704206,0.00019004897330887616,0.00012285048433113843
2.025825262069702,0.0002366928238188848,0.00021984400518704206,0.00019592008902691305
0.9804785847663879,0.00017502755508758128,0.0002366928238188848,9.778178355190903e-05
1.7757747173309326,0.00017285153444390744,0.00017502755508758128,0.0001441497151972726
0.9765694737434387,0.000150658845086582,0.00017285153444390744,4.7343801270471886e-05
1.1612979173660278,9.89052714430727e-05,0.000150658845086582,8.744990918785334e-05
1.2100642919540405,0.00014319895126391202,9.89052714430727e-05,-1.2606706150108948e-05
1.2064272165298462,9.747897274792194e-05,0.00014319895126391202,8.619971049483865e-05
1.1924810409545898,0.00013398667215369642,9.747897274792194e-05,-2.0888777726213448e-05
0.892036497592926,7.355079287663102e-05,0.00013398667215369642,5.5285221606027335e-05
1.5964577198028564,0.00017901361570693552,7.355079287663102e-05,-2.435654096188955e-05
0.8316550850868225,7.6503652962856e-05,0.00017901361570693552,7.234071381390095e-05
1.5761572122573853,0.00015819771215319633,7.6503652962856e-05,-4.5043034333502874e-05
0.7313165068626404,6.630671850871295e-05,0.00015819771215319633,4.7634261136408895e-05
1.8800513744354248,0.00019969107233919203,6.630671850871295e-05,-4.426368832355365e-05
0.7266862392425537,7.408263627439737e-05,0.00019969107233919203,6.633823795709759e-05
1.8612027168273926,0.00019998580683022738,7.408263627439737e-05,-5.718584725400433e-05
0.7228500247001648,8.016898209461942e-05,0.00019998580683022738,6.109353853389621e-05
1.9025399684906006,0.0002317464241059497,8.016898209461942e-05,-6.116928852861747e-05
0.7469847798347473,9.013652743306011e-05,0.0002317464241059497,7.955091132316738e-05
1.8882012367248535,0.00024317170027643442,9.013652743306011e-05,-7.302984886337072e-05
0.7931337356567383,0.0001099331711884588,0.00024317170027643442,8.672424883116037e-05
1.7980942726135254,0.00026869194698520005,0.0001099331711884588,-8.49037678563036e-05
0.8592118620872498,0.00012860650895163417,0.00026869194698520005,0.00011023461411241442
1.746446132659912,0.00028160077636130154,0.00012860650895163417,-0.00010107885464094579
0.9418373107910156,0.00016433617565780878,0.00028160077636130154,0.00012582712224684656
1.6035734415054321,0.0002987332991324365,0.00016433617565780878,-0.00011995077511528507
1.0617702007293701,0.00020033525652252138,0.0002987332991324365,0.00015571355470456183
1.4976524114608765,0.00030640282784588635,0.00020033525652252138,-0.00013973920431453735
1.1768157482147217,0.0002594579418655485,0.00030640282784588635,0.00017575515084899962
1.3199764490127563,0.00030965529731474817,0.0002594579418655485,-0.00015909006469883025
1.339439034461975,0.00032169045880436897,0.00030965529731474817,0.00020477497309911996
1.1758900880813599,0.00030605169013142586,0.00032169045880436897,-0.00017524983559269458
1.4752167463302612,0.0004093618772458285,0.00030605169013142586,0.0002197364519815892
0.9944483041763306,0.0002948174951598048,0.0004093618772458285,-0.00018109887605533004
1.6357495784759521,0.0005033863708376884,0.0002948174951598048,0.0002317399630555883
0.848327100276947,0.0002796861226670444,0.0005033863708376884,-0.00017914819181896746
1.7717995643615723,0.0006156428135000169,0.0002796861226670444,0.0002268340322189033
0.7118448615074158,0.00026741655892692506,0.0006156428135000169,-0.00015332226757891476
1.85990571975708,0.000735615729354322,0.00026741655892692506,0.0002007150324061513
0.6072789430618286,0.0002514028747100383,0.000735615729354322,-0.00011642432946246117
1.9701402187347412,0.0008558791014365852,0.0002514028747100383,0.00016262181452475488
0.56258624792099,0.00026816234458237886,0.0008558791014365852,-4.806357901543379e-05
1.9387285709381104,0.000979909673333168,0.00026816234458237886,8.54804675327614e-05
0.52683025598526,0.00027095942641608417,0.000979909673333168,3.1477000447921455e-05
2.0015532970428467,0.0010849027894437313,0.00027095942641608417,1.2987317859369796e-05
0.5800969004631042,0.0003480544255580753,0.0010849027894437313,0.0001327150093857199
1.8686624765396118,0.0011827917769551277,0.0003480544255580753,-0.00010505518002901226
0.6116428971290588,0.000385162653401494,0.0011827917769551277,0.00024294565082527697
1.884811520576477,0.0012588356621563435,0.000385162653401494,-0.0001969481527339667
0.7155653834342957,0.0005280283512547612,0.0012588356621563435,0.00034666829742491245
1.7113534212112427,0.0013128516729921103,0.0005280283512547612,-0.00032359978649765253
0.7869231700897217,0.0005929825128987432,0.0013128516729921103,0.0004589855088852346
1.7101689577102661,0.0013701674761250615,0.0005929825128987432,-0.00041301813325844705
0.8746925592422485,0.000767085759434849,0.0013701674761250615,0.0005309869302436709
1.5537703037261963,0.0013907726388424635,0.000767085759434849,-0.0005154100945219398
0.9428033828735352,0.0008224906632676721,0.0013907726388424635,0.0006187381804920733
1.5765981674194336,0.0014601522125303745,0.0008224906632676721,-0.0005858548101969063
0.9649286270141602,0.0009692587773315609,0.0014601522125303745,0.0006373940268531442
1.470304012298584,0.0014782575890421867,0.0009692587773315609,-0.0006495902198366821
0.9873329997062683,0.0009572728304192424,0.0014782575890421867,0.0006892470992170274
1.5497533082962036,0.001588303130120039,0.0009572728304192424,-0.0006856184336356819
0.9308527112007141,0.0010316746775060892,0.001588303130120039,0.0006405145395547152
1.499430775642395,0.001633969834074378,0.0010316746775060892,-0.000705848797224462
0.8799595832824707,0.0009112023981288075,0.001633969834074378,0.0006454517133533955
1.6437954902648926,0.001775333541445434,0.0009112023981288075,-0.0006717474898323417
0.7849696278572083,0.0009201476350426674,0.001775333541445434,0.0005094099324196577
1.6218379735946655,0.0018581146141514182,0.0009201476350426674,-0.0006301972316578031
0.6753804683685303,0.0007322599994949996,0.0018581146141514182,0.00043022551108151674
1.7810509204864502,0.0019508018158376217,0.0007322599994949996,-0.00047832346172071993
0.6235319375991821,0.0007359725423157215,0.0019508018158376217,0.00020630491781048477
1.7307300567626953,0.0020248449873179197,0.0007359725423157215,-0.00034853967372328043
0.5642492175102234,0.000644644838757813,0.0020248449873179197,6.347798262140714e-06
1.7529393434524536,0.001961508532986045,0.000644644838757813,-0.00011115883535239846
0.6083483099937439,0.000696954783052206,0.001961508532986045,-0.00023359691840596497
1.652036428451538,0.0018891526851803064,0.000696954783052206,9.484519250690937e-05
0.7280582785606384,0.0008599303546361625,0.0018891526851803064,-0.0004790365637745708
1.431099534034729,0.0016943138325586915,0.0008599303546361625,0.0002351937146158889
0.8704172372817993,0.0009858374251052737,0.0016943138325586915,-0.000622518127784133
1.2611055374145508,0.001375266583636403,0.0009858374251052737,0.00040810127393342555
1.126336932182312,0.0012780033284798265,0.001375266583636403,-0.000685678911395371
1.0074920654296875,0.0012216285103932023,0.0012780033284798265,0.00030163463088683784
1.2678200006484985,0.0014768673572689295,0.0012216285103932023,-0.0006687467102892697
0.7916698455810547,0.0008744306396692991,0.0014768673572689295,0.0002672293921932578
1.4546266794204712,0.001571258413605392,0.0008744306396692991,-0.00045515873352997005
0.7243814468383789,0.0008239697199314833,0.001571258413605392,2.8435308195184916e-05
1.4594546556472778,0.0016577586065977812,0.0008239697199314833,-0.00027519394643604755
0.7099242210388184,0.000809983117505908,0.0016577586065977812,-0.0002025001449510455
1.3769172430038452,0.0015294919721782207,0.000809983117505908,-7.048257248243317e-05
0.7887982726097107,0.0008459896198473871,0.0015294919721782207,-0.00037903781048953533
1.2447702884674072,0.0012846392346546054,0.0008459896198473871,0.0001473383599659428
0.9897270798683167,0.0010389662347733974,0.0012846392346546054,-0.0004824128991458565
1.0620813369750977,0.0011595386313274503,0.0010389662347733974,0.00011305523366900161
1.129103422164917,0.0011916853254660964,0.0011595386313274503,-0.0005175730912014842
0.8499775528907776,0.0008468538871966302,0.0011916853254660964,0.00012853309453930706
1.287470817565918,0.0012252458836883307,0.0008468538871966302,-0.00036322427331469953
0.7864027619361877,0.0007574633928015828,0.0012252458836883307,-1.8025266399490647e-05
1.3282890319824219,0.001268717460334301,0.0007574633928015828,-0.00022066597011871636
0.7796770930290222,0.0007431037374772131,0.001268717460334301,-0.00018548773368820548
1.266469120979309,0.0011799216736108065,0.0007431037374772131,-9.386357851326466e-05
0.8464428782463074,0.0007533644093200564,0.0011799216736108065,-0.00031104363733902574
1.1242996454238892,0.0009447021293453872,0.0007533644093200564,7.531211304012686e-05
1.0276581048965454,0.0008512914646416903,0.0009447021293453872,-0.0003435173421166837
0.9988778233528137,0.000846866169013083,0.0008512914646416903,4.621921470970847e-05
1.1599761247634888,0.0009711850434541702,0.000846866169013083,-0.00034854601835832
0.8267254829406738,0.0006636613979935646,0.0009711850434541702,1.0792277862492483e-05
1.2584773302078247,0.0009658896015025675,0.0006636613979935646,-0.0002279436739627272
0.7850542068481445,0.0005866830470040441,0.0009658896015025675,-9.05064371181652e-05
1.2600873708724976,0.0009189253323711455,0.0005866830470040441,-8.54726240504533e-05
0.8601895570755005,0.0006310819298960268,0.0009189253323711455,-0.0002041295520029962
1.1704624891281128,0.0008633928373456001,0.0006310819298960268,-2.7266145480098203e-05
0.9609140753746033,0.0006883030291646719,0.0008633928373456001,-0.0002849393931683153
0.986914336681366,0.0006663220701739192,0.0006883030291646719,5.2870193030685186e-05
1.1338675022125244,0.0007502597873099148,0.0006663220701739192,-0.0002491831546649337
0.8877577185630798,0.0005912103806622326,0.0007502597873099148,7.767432180116884e-06
1.2288150787353516,0.0008183313184417784,0.0005912103806622326,-0.00020078668603673577
0.8204664587974548,0.000543341098818928,0.0008183313184417784,-7.796877616783604e-05
1.2401167154312134,0.000812844664324075,0.000543341098818928,-0.0001096689302357845
0.8338464498519897,0.0005290765548124909,0.000812844664324075,-0.00016572819731663913
1.1499460935592651,0.0006995999719947577,0.0005290765548124909,4.576399078359827e-06
0.9928379654884338,0.0006156371673569083,0.0006995999719947577,-0.00021494971588253975
1.0385926961898804,0.0006638483027927577,0.0006156371673569083,1.1766553143388592e-05
1.1023372411727905,0.0007023824146017432,0.0006638483027927577,-0.00024552649119868875
0.876842737197876,0.0005400179652497172,0.0007023824146017432,2.8832955649704672e-06
1.2213687896728516,0.0007481123320758343,0.0005400179652497172,-0.00016974855680018663
0.8244929909706116,0.0005031636683270335,0.0007481123320758343,-6.319393287412822e-05
1.2313728332519531,0.0007474417216144502,0.0005031636683270335,-8.740014163777232e-05
0.8883466124534607,0.0005552958464249969,0.0007474417216144502,-0.0001559336669743061
1.1604324579238892,0.000745675468351692,0.0005552958464249969,-3.40122714987956e-05
0.9554305076599121,0.0006036687991581857,0.000745675468351692,-0.0002256846200907603
1.0042288303375244,0.0006071660900488496,0.0006036687991581857,3.12327392748557e-05
1.1338860988616943,0.0007002523634582758,0.0006071660900488496,-0.00020923494594171643
0.9172609448432922,0.0005890970351174474,0.0007002523634582758,-7.174306119850371e-06
1.2001746892929077,0.0007820102036930621,0.0005890970351174474,-0.00019006244838237762
0.8464677333831787,0.0005525724263861775,0.0007820102036930621,-7.728292257525027e-05
1.2244901657104492,0.0008082791464403272,0.0005525724263861775,-0.00010444560757605359
0.8556694984436035,0.0005596269620582461,0.0008082791464403272,-0.00015681232616771013
1.148595929145813,0.0007381468894891441,0.0005596269620582461,-9.31058639253024e-06
1.0057754516601562,0.0006755521753802896,0.0007381468894891441,-0.00021797447698190808
1.048189640045166,0.0007421326590701938,0.0006755521753802896,-8.165137842297554e-06
1.0835685729980469,0.000768813188187778,0.0007421326590701938,-0.00025912158889696
0.8958796858787537,0.0006170505075715482,0.000768813188187778,-1.1332349458825774e-07
1.2083122730255127,0.0008416550699621439,0.0006170505075715482,-0.00018481508595868945
0.8607768416404724,0.0006167184328660369,0.0008416550699621439,-7.575986091978848e-05
1.2118879556655884,0.0008813391905277967,0.0006167184328660369,-0.00012105378118576482
0.8978301882743835,0.0006749354070052505,0.0008813391905277967,-0.00017243485490325838
1.1538740396499634,0.0008923950372263789,0.0006749354070052505,-6.463124736910686e-05
0.9463332295417786,0.0007222082931548357,0.0008923950372263789,-0.00024914887035265565
1.0257034301757812,0.0007593479822389781,0.0007222082931548357,1.831799090723507e-05
1.107762098312378,0.0008464729180559516,0.0007593479822389781,-0.00024264275270979851
0.9582096338272095,0.0007754992693662643,0.0008464729180559516,-3.793862197198905e-05
1.1542840003967285,0.000948157801758498,0.0007754992693662643,-0.00024608446983620524
0.8727247714996338,0.0007141659734770656,0.000948157801758498,-8.659822924528271e-05
1.186393141746521,0.0009716198546811938,0.0007141659734770656,-0.0001522750244475901
0.8797053694725037,0.000720240524969995,0.0009716198546811938,-0.00017170635692309588
1.1355117559432983,0.0009237035410478711,0.000720240524969995,-5.9648100432241336e-05
0.9883179068565369,0.0008372020674869418,0.0009237035410478711,-0.00023611937649548054
1.066786766052246,0.0009463871829211712,0.0008372020674869418,-7.283007289515808e-05
1.033186674118042,0.000909087248146534,0.0009463871829211712,-0.00029351102421060205
0.9373956918716431,0.0007977808709256351,0.000909087248146534,-3.0798812076682225e-05
1.133129358291626,0.0009602044592611492,0.0007977808709256351,-0.00021900009596720338
0.920933187007904,0.0008028523880057037,0.0009602044592611492,-0.0001044047821778804
1.1423872709274292,0.001004634890705347,0.0008028523880057037,-0.00018220915808342397
0.9259545207023621,0.0008309936383739114,0.001004634890705347,-0.00017157438560388982
1.1201695203781128,0.0010158277582377195,0.0008309936383739114,-0.00014753718278370798
0.9370319247245789,0.000830115401186049,0.0010158277582377195,-0.00024174051941372454
1.029630422592163,0.0008767654071561992,0.000830115401186049,-5.2028663048986346e-05
1.0424151420593262,0.0008914701174944639,0.0008767654071561992,-0.00022416393039748073
1.0110538005828857,0.0008997979457490146,0.0008914701174944639,-0.00010056963947135955
1.0727986097335815,0.0009581686463207006,0.0008997979457490146,-0.0002538592671044171
0.9325990080833435,0.0008213027031160891,0.0009581686463207006,-0.00010670146730262786
1.106365442276001,0.0009545884095132351,0.0008213027031160891,-0.00019889110990334302
0.9161025285720825,0.0007741532754153013,0.0009545884095132351,-0.0001577576040290296
1.0801061391830444,0.0008856955682858825,0.0007741532754153013,-0.00011511761113069952
0.9772933125495911,0.0008074878132902086,0.0008856955682858825,-0.00018028169870376587
1.0788190364837646,0.0009163817740045488,0.0008074878132902086,-0.0001357788423774764
0.9937894940376282,0.0008361513027921319,0.0009163817740045488,-0.00024149526143446565
0.9727193117141724,0.0007835783762857318,0.0008361513027921319,-7.920181815279648e-05
1.057625651359558,0.0008240083698183298,0.0007835783762857318,-0.00019662428530864418
0.9550603032112122,0.0007375535788014531,0.0008240083698183298,-0.00010661894339136779
1.0753145217895508,0.0008178363787010312,0.0007375535788014531,-0.00015733501641079783
0.957883894443512,0.0007285655592568219,0.0008178363787010312,-0.00013167090946808457
1.0952153205871582,0.0008378975908271968,0.0007285655592568219,-0.00015861360589042306
0.9505602717399597,0.000713212531991303,0.0008378975908271968,-0.00018611387349665165
1.0051249265670776,0.0007118855137377977,0.000713212531991303,-7.810327224433422e-05
1.0195815563201904,0.0007021015044301748,0.0007118855137377977,-0.00016007132944650948
1.0052566528320312,0.0006956332363188267,0.0007021015044301748,-9.771318582352251e-05
1.0463124513626099,0.0007238684920594096,0.0006956332363188267,-0.0001578650262672454
0.9651198983192444,0.0006583380745723844,0.0007238684920594096,-0.00010605849092826247
1.0718536376953125,0.0007220610277727246,0.0006583380745723844,-0.00014679266314487904
0.9538401365280151,0.0006287683499976993,0.0007220610277727246,-0.0001395327562931925
1.010844349861145,0.0006328379968181252,0.0006287683499976993,-7.727858610451221e-05
1.0199813842773438,0.0006317254155874252,0.0006328379968181252,-0.00012722471728920937
1.0249419212341309,0.0006454280810430646,0.0006317254155874252,-0.00010575736087048426
1.031840443611145,0.0006562096532434225,0.0006454280810430646,-0.0001381708134431392
0.9649340510368347,0.00059554009931162,0.0006562096532434225,-9.942763426806778e-05
1.0508003234863281,0.0006357778911478817,0.00059554009931162,-0.00011205568443983793
0.9802188277244568,0.0005855981726199389,0.0006357778911478817,-0.00012411833449732512
1.006656527519226,0.0005860424134880304,0.0005855981726199389,-6.532450788654387e-05
1.044924259185791,0.00061282969545573,0.0005860424134880304,-0.0001232202776009217
1.0065702199935913,0.0006032867822796106,0.00061282969545573,-0.00010243784345220774
1.0481789112091064,0.0006339483661577106,0.0006032867822796106,-0.00012906962365377694
0.9372087717056274,0.0005438526859506965,0.0006339483661577106,-8.965951565187424e-05
1.0775023698806763,0.0006180417258292437,0.0005438526859506965,-8.439109660685062e-05
0.9856215119361877,0.0005711312405765057,0.0006180417258292437,-0.00013117180787958205
1.0300099849700928,0.0006009659264236689,0.0005711312405765057,-5.3005805966677144e-05
1.0420007705688477,0.0006153237773105502,0.0006009659264236689,-0.00014516778173856437
0.9905269145965576,0.0005944431759417057,0.0006153237773105502,-7.497805927414447e-05
1.0713050365447998,0.0006436982075683773,0.0005944431759417057,-0.00014702643966302276
0.9085758328437805,0.0005258749006316066,0.0006436982075683773,-5.9220154071226716e-05
1.1426053047180176,0.0006684889085590839,0.0005258749006316066,-9.61813930189237e-05
0.952027440071106,0.0005780481733381748,0.0006684889085590839,-0.00013325440522748977
1.0876022577285767,0.0006761575932614505,0.0005780481733381748,-6.593052967218682e-05
0.9782927632331848,0.0006063538021408021,0.0006761575932614505,-0.00016071465506684035
1.0324760675430298,0.0006435982068069279,0.0006063538021408021,-4.096912743989378e-05
1.0571472644805908,0.0006627517868764699,0.0006435982068069279,-0.00018306236597709358
0.9345927238464355,0.000578278792090714,0.0006627517868764699,-2.012169898080174e-05
1.1662139892578125,0.0007432972197420895,0.000578278792090714,-0.00015364575665444136
0.9197883009910583,0.000613153912127018,0.0007432972197420895,-0.0001066173063009046
1.136209487915039,0.0007681313436478376,0.000613153912127018,-0.00011808297858806327
0.8948291540145874,0.0005901440163142979,0.0007681313436478376,-0.0001355073763988912
1.1280423402786255,0.0007478494662791491,0.0005901440163142979,-4.266983160050586e-05
0.9993137121200562,0.0006833186489529908,0.0007478494662791491,-0.00020845701510552317
1.0119783878326416,0.0006995535804890096,0.0006833186489529908,-1.2650176358874887e-05
1.10300874710083,0.0007797740399837494,0.0006995535804890096,-0.00021380747784860432
0.9367104172706604,0.0006795244989916682,0.0007797740399837494,-6.0143545852042735e-05
1.1370373964309692,0.0008242857875302434,0.0006795244989916682,-0.00018596458539832383
0.8641126155853271,0.0006073315162211657,0.0008242857875302434,-8.144629828166217e-05
1.195349097251892,0.0008523479336872697,0.0006073315162211657,-9.59855315159075e-05
0.9420282244682312,0.0007048711413517594,0.0008523479336872697,-0.00020228800713084638
1.0768183469772339,0.0008134069503284991,0.0007048711413517594,-5.243117630016059e-05
1.003944993019104,0.0007517154444940388,0.0008134069503284991,-0.00022540480131283402
0.9963552951812744,0.0007450515404343605,0.0007517154444940388,-2.9950089810881764e-05
1.1027089357376099,0.0008276041480712593,0.0007450515404343605,-0.00023093208437785506
0.8905329704284668,0.000653774244710803,0.0008276041480712593,-4.591467586578801e-05
1.1871771812438965,0.0008816556073725224,0.000653774244710803,-0.00015772617189213634
0.9128720164299011,0.0007010226836428046,0.0008816556073725224,-0.00016835477435961366
1.103624701499939,0.000839113665279001,0.0007010226836428046,-0.00010071830183733255
0.9301222562789917,0.0006788088358007371,0.000839113665279001,-0.00019230603356845677
1.0571366548538208,0.0007573149050585926,0.0006788088358007371,-2.946205495391041e-05
1.0651737451553345,0.0007748617208562791,0.0007573149050585926,-0.00024006268358789384
0.9247352480888367,0.0006606343085877597,0.0007748617208562791,-3.9091970393201336e-05
1.140114665031433,0.0008040592656470835,0.0006606343085877597,-0.00018390361219644547
0.9011890888214111,0.000635356642305851,0.0008040592656470835,-0.00011752170394174755
1.120151400566101,0.0007715427200309932,0.000635356642305851,-0.00012562517076730728
0.8853952288627625,0.0005761423381045461,0.0007715427200309932,-0.00014520861441269517
1.1048961877822876,0.0007003179052844644,0.0005761423381045461,-4.1727380448719487e-05
1.0217564105987549,0.0006553648272529244,0.0007003179052844644,-0.00021807693701703101
0.9590082168579102,0.00060112593928352,0.0006553648272529244,-3.245854895794764e-05
1.085945963859558,0.0006509681697934866,0.00060112593928352,-0.00017881981329992414
0.9036173820495605,0.0005262820632196963,0.0006509681697934866,-5.8171339333057404e-05
1.1479053497314453,0.0006543140625581145,0.0005262820632196963,-0.00013945065438747406
0.8479241132736206,0.00045739905908703804,0.0006543140625581145,-9.107194637181237e-05
1.159367561340332,0.0006066510104574263,0.00045739905908703804,-6.0670048696920276e-05
0.9484638571739197,0.000494286185130477,0.0006066510104574263,-0.0001681330322753638
1.0321934223175049,0.0005254922434687614,0.000494286185130477,-2.3637265258003026e-05
1.011937141418457,0.00048363034147769213,0.0005254922434687614,-0.00016041164053604007
0.9538664817810059,0.0004399075696710497,0.00048363034147769213,-7.922046279418282e-06
1.1599382162094116,0.0005294533912092447,0.0004399075696710497,-0.0001567316649015993
0.8329945206642151,0.0003655491163954139,0.0005294533912092447,-3.1038020097184926e-05
1.2202320098876953,0.0005193637334741652,0.0003655491163954139,-9.324746497441083e-05
0.853291928768158,0.00035826541716232896,0.0005193637334741652,-9.892313391901553e-05
1.1694775819778442,0.0004860125482082367,0.00035826541716232896,-3.7609715946018696e-05
0.895865797996521,0.00035157802631147206,0.0004860125482082367,-0.00012984071508981287
1.0946661233901978,0.00042089534690603614,0.00035157802631147206,1.1847960195154883e-05
1.0951606035232544,0.00042279023909941316,0.00042089534690603614,-0.00017004055553115904
0.903466522693634,0.0003441284643486142,0.00042279023909941316,2.0280673197703436e-05
1.2315171957015991,0.00045817671343684196,0.0003441284643486142,-0.00013876776210963726
0.811244785785675,0.00030025411979295313,0.00045817671343684196,-2.417443465674296e-05
1.3160291910171509,0.000492407358251512,0.00030025411979295313,-8.8606117060408e-05
0.7706893086433411,0.00027892255457118154,0.000492407358251512,-7.976661436259747e-05
1.3017621040344238,0.0004721077566500753,0.00027892255457118154,-1.2399124898365699e-05
0.9363316893577576,0.0003464412584435195,0.0004721077566500753,-0.00016327615594491363
1.0954338312149048,0.00041059558861888945,0.0003464412584435195,4.188270395388827e-05
1.1273484230041504,0.00041815306758508086,0.00041059558861888945,-0.0001846958475653082
0.9107185006141663,0.0003425093600526452,0.00041815306758508086,4.2193169065285474e-05
1.355588674545288,0.0005253639537841082,0.0003425093600526452,-0.00017246566130779684
0.7327324748039246,0.0002819704241119325,0.0005253639537841082,-7.114170784916496e-06
1.46117103099823,0.0005729657132178545,0.0002819704241119325,-8.82937602000311e-05
0.7708016633987427,0.0003129474353045225,0.0005729657132178545,-0.00012029288336634636
1.3383299112319946,0.0005602323217317462,0.0003129474353045225,9.656611837272067e-06
0.931596040725708,0.0003908306243829429,0.0005602323217317462,-0.0002072500647045672
1.1388769149780273,0.0004912839503958821,0.0003908306243829429,7.696885586483404e-05
1.2373225688934326,0.0005568134365603328,0.0004912839503958821,-0.0002665347419679165
0.8373233675956726,0.0003804732987191528,0.0005568134365603328,7.335300324484706e-05
1.4681750535964966,0.0006837307591922581,0.0003804732987191528,-0.0002080010890495032
0.7142674326896667,0.0003467104979790747,0.0006837307591922581,-3.790628397837281e-05
1.498282551765442,0.0007536540506407619,0.0003467104979790747,-9.099156886804849e-05
0.7580903172492981,0.000383366656024009,0.0007536540506407619,-0.00018219000776298344
1.3663469552993774,0.0007088166894391179,0.000383366656024009,5.116102329338901e-05
1.042410135269165,0.0005647878861054778,0.0007088166894391179,-0.00032676279079169035
1.016641616821289,0.000556228100322187,0.0005647878861054778,0.0001216870587086305
1.3429057598114014,0.0007483165245503187,0.000556228100322187,-0.0003251500893384218
0.7750681042671204,0.0004462737124413252,0.0007483165245503187,4.92384860990569e-05
1.5161129236221313,0.0008967278990894556,0.0004462737124413252,-0.0002244014758616686
0.681501567363739,0.00040007580537348986,0.0008967278990894556,-0.0001188750029541552
1.476030945777893,0.0008700104663148522,0.00040007580537348986,-2.5464627469773404e-05
0.8895069360733032,0.0005388288991525769,0.0008700104663148522,-0.00031912466511130333
1.1526846885681152,0.0006933202967047691,0.0005388288991525769,0.0001086272022803314
1.1969215869903564,0.000719304895028472,0.0006933202967047691,-0.00037088210228830576
0.8581293225288391,0.0005191188538447022,0.000719304895028472,8.631261880509555e-05
1.453372836112976,0.0008831823943182826,0.0005191188538447022,-0.0002986723557114601
0.6741219162940979,0.0003963819472119212,0.0008831823943182826,-6.585585651919246e-05
1.4716984033584595,0.0008399230428040028,0.0003963819472119212,-8.493218047078699e-05
0.8190212249755859,0.0004655243828892708,0.0008399230428040028,-0.00026064671692438424
1.2005671262741089,0.0006619562045671046,0.0004655243828892708,6.441280129365623e-05
1.1096904277801514,0.0005944571457803249,0.0006619562045671046,-0.0003263963444624096
0.8949662446975708,0.0004677011747844517,0.0005944571457803249,7.019648910500109e-05
1.3998819589614868,0.0007155287312343717,0.0004677011747844517,-0.00027091571246273816
0.6808782815933228,0.0003288187144789845,0.0007155287312343717,-4.533287574304268e-05
1.4391672611236572,0.0006564113427884877,0.0003288187144789845,-8.836988126859069e-05
0.8037503361701965,0.0003542930353432894,0.0006564113427884877,-0.00019559604697860777
1.2037074565887451,0.000509374774992466,0.0003542930353432894,3.7339872505981475e-05
1.0971304178237915,0.00044343218905851245,0.000509374774992466,-0.0002500331320334226
0.889955461025238,0.00034627545392140746,0.00044343218905851245,4.6439614379778504e-05
1.409157633781433,0.0005313641158863902,0.00034627545392140746,-0.0002044752036454156
0.6761950850486755,0.00023995638184715062,0.0005313641158863902,-3.971084515796974e-05
1.4502222537994385,0.00048654398415237665,0.00023995638184715062,-6.474685505963862e-05
0.8186546564102173,0.0002637996803969145,0.00048654398415237665,-0.00015657147741876543
1.2029705047607422,0.0003767932066693902,0.0002637996803969145,3.594680310925469e-05
1.1577342748641968,0.0003499187878333032,0.0003767932066693902,-0.00020123532158322632
0.8549007177352905,0.00025199580704793334,0.0003499187878333032,3.593356450437568e-05
1.4932087659835815,0.00043440694571472704,0.00025199580704793334,-0.0001575870846863836
0.6575601100921631,0.000183024414582178,0.00043440694571472704,-4.5109190978109837e-05
1.5037174224853516,0.0004055603640154004,0.000183024414582178,-3.8561429391847923e-05
0.8737940192222595,0.0002306180540472269,0.0004055603640154004,-0.00015450624050572515
1.175094723701477,0.00030761357629671693,0.0002306180540472269,4.9132504500448704e-05
1.2966735363006592,0.00033611722756177187,0.00030761357629671693,-0.00019026861991733313
0.7821017503738403,0.00020300227333791554,0.00033611722756177187,2.9349634132813662e-05
1.6221004724502563,0.00042754877358675003,0.00020300227333791554,-0.00013160862727090716
0.6515474319458008,0.00016849416715558618,0.00042754877358675003,-7.185056165326387e-05
1.5317727327346802,0.0003949451493099332,0.00016849416715558618,-8.203272955142893e-06
1.0044782161712646,0.00026016452466137707,0.0003949451493099332,-0.00018885861209128052
1.0706461668014526,0.00027879601111635566,0.00026016452466137707,6.87391875544563e-05
1.505799412727356,0.0003976660082116723,0.00027879601111635566,-0.00020279242016840726
0.682095468044281,0.0001848224928835407,0.0003976660082116723,8.773346053203568e-06
1.7266896963119507,0.00048497080570086837,0.0001848224928835407,-0.00010367018694523722
0.7160189747810364,0.00020251236855983734,0.00048497080570086837,-0.00013497933105099946
1.4461026191711426,0.0004169741296209395,0.00020251236855983734,3.606847894843668e-05
1.237209677696228,0.0003649311256594956,0.0004169741296209395,-0.0002552724035922438
0.8731637597084045,0.0002596634440124035,0.0003649311256594956,7.951913721626624e-05
1.730359673500061,0.00052779441466555,0.0002596634440124035,-0.0002097908582072705
0.6176597476005554,0.00019505200907588005,0.00052779441466555,-5.6771128583932295e-05
1.71110999584198,0.0005621300078928471,0.00019505200907588005,-4.148776497459039e-05
0.9209198951721191,0.0003120005130767822,0.0005621300078928471,-0.00024618080351501703
1.1973016262054443,0.0004201587871648371,0.0003120005130767822,8.913091733120382e-05
1.543291449546814,0.0005580081488005817,0.0004201587871648371,-0.00032205527531914413
0.6583030223846436,0.00023947881709318608,0.0005580081488005817,3.597209069994278e-05
1.8379929065704346,0.0006845000898465514,0.00023947881709318608,-0.00015883776359260082
0.716680645942688,0.00027416780358180404,0.0006845000898465514,-0.0002032779302680865
1.4691035747528076,0.0005752156721428037,0.00027416780358180404,6.634076999034733e-05
1.2937356233596802,0.0005293263820931315,0.0005752156721428037,-0.00037023931508883834
0.8440934419631958,0.0003606244281399995,0.0005293263820931315,9.143553324975073e-05
1.7782940864562988,0.0007818890153430402,0.0003606244281399995,-0.00029773518326692283
0.6121418476104736,0.0002713707508519292,0.0007818890153430402,-0.00012512071407400072
1.6605641841888428,0.0007472989964298904,0.0002713707508519292,-1.6473317373311147e-05
1.0785974264144897,0.0004934222088195384,0.0007472989964298904,-0.0003993229183834046
1.0052984952926636,0.00045875110663473606,0.0004934222088195384,0.00013460473564919084
1.692734956741333,0.0007947530830278993,0.00045875110663473606,-0.00037967966636642814
0.6168724894523621,0.00029814487788826227,0.0007947530830278993,-5.79368497710675e-05
1.7257965803146362,0.0008477028459310532,0.00029814487788826227,-0.00010708149056881666
0.9032846093177795,0.00045528734335675836,0.0008477028459310532,-0.00036317657213658094
1.1748459339141846,0.0006013164529576898,0.00045528734335675836,0.00010865877993637696
1.538320779800415,0.0007906751707196236,0.0006013164529576898,-0.0004596360377036035
0.6380236744880676,0.0003218349302187562,0.0007906751707196236,4.782180894835619e-06
1.7508939504623413,0.0008800902287475765,0.0003218349302187562,-0.0001748875656630844
0.8126246333122253,0.0004092346644029021,0.0008800902287475765,-0.0003264272236265242
1.2532926797866821,0.0006198223563842475,0.0004092346644029021,9.522917389404029e-05
1.4282550811767578,0.0007214266806840897,0.0006198223563842475,-0.00043820138671435416
0.7115471363067627,0.00036492402432486415,0.0007214266806840897,1.552306639496237e-05
1.6823056936264038,0.0008576065301895142,0.00036492402432486415,-0.00023040396627038717
0.7598970532417297,0.0003830597270280123,0.0008576065301895142,-0.00027277079061605036
1.3010348081588745,0.0006424484890885651,0.0003830597270280123,4.7541856474708766e-05
1.3438578844070435,0.0006514041451737285,0.0006424484890885651,-0.0004284086753614247
0.7155064344406128,0.0003317761584185064,0.0006514041451737285,3.3293134038103744e-05
1.6699631214141846,0.0007564494735561311,0.0003317761584185064,-0.00021397994714789093
0.7573338747024536,0.0003391409991309047,0.0007564494735561311,-0.0002366651751799509
1.2869998216629028,0.0005584192695096135,0.0003391409991309047,3.348025347804651e-05
1.2998987436294556,0.0005610586376860738,0.0005584192695096135,-0.0003563889767974615
0.7619355320930481,0.0003256257623434067,0.0005610586376860738,7.301344339794014e-06
1.5997445583343506,0.0006677231285721064,0.0003256257623434067,-0.00020787282846868038
0.7577753067016602,0.00030530529329553246,0.0006677231285721064,-0.00020379845227580518
1.2700848579406738,0.0004918605554848909,0.00030530529329553246,1.390099168929737e-05
1.3118571043014526,0.0004914480959996581,0.0004918605554848909,-0.00031840879819355905
0.7235813140869141,0.00025721703423187137,0.0004914480959996581,6.6839129431173205e-06
1.6087555885314941,0.0005513407522812486,0.00025721703423187137,-0.0001560861710458994
0.8018378615379333,0.0002678458404261619,0.0005513407522812486,-0.00018997874576598406
1.2108961343765259,0.0003911783860530704,0.0002678458404261619,2.0382747607072815e-05
1.3479313850402832,0.0004264946037437767,0.0003911783860530704,-0.0002583073219284415
0.731772243976593,0.0002274903526995331,0.0004264946037437767,-1.948876160895452e-05
1.5777548551559448,0.0004810062237083912,0.0002274903526995331,-0.00012837658869102597
0.8406298160552979,0.0002474854700267315,0.0004810062237083912,-0.00017991132335737348
1.1558563709259033,0.0003294859197922051,0.0002474854700267315,1.689172313490417e-05
1.4412274360656738,0.000399629061575979,0.0003294859197922051,-0.00023406458785757422
0.6724538207054138,0.00017848396964836866,0.000399629061575979,-2.9644168535014614e-05
1.587402105331421,0.00040692166658118367,0.00017848396964836866,-8.316813182318583e-05
0.9563743472099304,0.0002386906708125025,0.00040692166658118367,-0.0001866523816715926
1.0290552377700806,0.00024943819153122604,0.0002386906708125025,2.798784407787025e-05
1.546015977859497,0.0003666728734970093,0.00024943819153122604,-0.00018764773267321289
0.6807507276535034,0.0001590446918271482,0.0003666728734970093,-6.1105951317586e-05
1.5137981176376343,0.0003501658502500504,0.0001590446918271482,-4.674656520364806e-05
1.0811712741851807,0.00024508225033059716,0.0003501658502500504,-0.00018556634313426912
0.9140303730964661,0.00020374178711790591,0.00024508225033059716,1.572069595567882e-05
1.6392101049423218,0.00036082358565181494,0.00020374178711790591,-0.00015831051860004663
0.6953390836715698,0.00014807545812800527,0.00036082358565181494,-8.988727495307103e-05
1.4036798477172852,0.00029060477390885353,0.00014807545812800527,-1.3039556506555527e-05
1.323562502861023,0.0002688672102522105,0.00029060477390885353,-0.00019201275426894426
0.7321949601173401,0.00014412635937333107,0.0002688672102522105,2.1001869754400104e-06
1.6914249658584595,0.0003227184060961008,0.00014412635937333107,-0.00010054423910332844
0.8592358827590942,0.00016027000674512237,0.0003227184060961008,-0.0001301161537412554
1.139297366142273,0.0002065693843178451,0.00016027000674512237,1.5254387108143419e-05
1.5334163904190063,0.000270470860414207,0.0002065693843178451,-0.00015735242050141096
0.6707490682601929,0.00011526051821419969,0.000270470860414207,-4.057404657942243e-05
1.5513886213302612,0.0002598459832370281,0.00011526051821419969,-4.3548807298066095e-05
1.0936585664749146,0.00017751185805536807,0.0002598459832370281,-0.0001406461524311453
0.8825201988220215,0.000138006143970415,0.00017751185805536807,6.63342916595866e-06
1.6647051572799683,0.00025273021310567856,0.000138006143970415,-0.00010876687883865088
0.7409577965736389,0.00010739912977442145,0.00025273021310567856,-7.831775292288512e-05
1.2770912647247314,0.00017497803492005914,0.00010739912977442145,-4.48537048214348e-06
1.4529383182525635,0.00019196576613467187,0.00017497803492005914,-0.00012701828381977975
0.6663276553153992,8.261669427156448e-05,0.00019196576613467187,-2.2059339244151488e-05
1.5592057704925537,0.00017867190763354301,8.261669427156448e-05,-4.0375998651143163e-05
1.1012080907821655,0.00012001700088148937,0.00017867190763354301,-9.780435357242823e-05
0.8260343074798584,8.189032087102532e-05,0.00012001700088148937,4.756946623274416e-07
1.595269799232483,0.00014310854021459818,8.189032087102532e-05,-6.059548832126893e-05
0.8303976655006409,6.900119478814304e-05,0.00014310854021459818,-5.449852324090898e-05
1.053592324256897,7.649470353499055e-05,6.900119478814304e-05,-2.646693701535696e-06
1.429898738861084,9.245950059266761e-05,7.649470353499055e-05,-5.377392881200649e-05
0.7275840640068054,4.14608875871636e-05,9.245950059266761e-05,-2.4213240976678208e-05
1.1932246685028076,5.69269759580493e-05,4.14608875871636e-05,-9.175912964565214e-06
1.2264691591262817,5.130032150191255e-05,5.69269759580493e-05,-3.421799556235783e-05
0.736093282699585,2.5218581868102774e-05,5.130032150191255e-05,-1.09542888822034e-05
1.1825034618377686,3.2428586564492434e-05,2.5218581868102774e-05,-8.110342605505139e-06
1.1334238052368164,2.6751808036351576e-05,3.2428586564492434e-05,-1.7620011931285262e-05
0.7384958863258362,1.3027685781707987e-05,2.6751808036351576e-05,-6.109667992859613e-06
1.0764777660369873,1.4386790098797064e-05,1.3027685781707987e-05,-2.970870582430507e-06
1.2141363620758057,1.3999771908856928e-05,1.4386790098797064e-05,-8.27466465125326e-06
0.6795266270637512,5.50069580640411e-06,1.3999771908856928e-05,-3.3892013107106322e-06
0.9918864369392395,5.394330401031766e-06,5.50069580640411e-06,3.1806379752197245e-07
1.3736830949783325,7.347255632339511e-06,5.394330401031766e-06,-3.3216786050616065e-06
0.6642242670059204,2.8129591100878315e-06,7.347255632339511e-06,-1.6539370335522108e-06
0.9290241003036499,2.1130692857695976e-06,2.8129591100878315e-06,8.790456149654347e-07
1.34498929977417,3.7063723539176863e-06,2.1130692857695976e-06,-4.916342959404574e-07
0.7577976584434509,2.0587472135957796e-06,3.7063723539176863e-06,-5.018059141548292e-07
0.8930025696754456,1.4511335848510498e-06,2.0587472135957796e-06,5.90192826166458e-07
1.1859508752822876,1.8218997865915298e-06,1.4511335848510498e-06,5.34436480847944e-07
0.8775028586387634,1.2532768778328318e-06,1.8218997865915298e-06,4.94726293709391e-07
1.2543857097625732,1.5451948911504587e-06,1.2532768778328318e-06,6.486041570497036e-07
0.9663456678390503,1.3096604334350559e-06,1.5451948911504587e-06,4.3385523440520046e-07
1.1316888332366943,9.648804280004697e-07,1.3096604334350559e-06,7.332803306780988e-07
1.9233404397964478,1.23158929454803e-06,9.648804280004697e-07,8.8291244537686e-07
1.1060371398925781,1.1453809065642417e-06,1.23158929454803e-06,5.825592666042212e-07
1.2063661813735962,1.3735250377067132e-06,1.1453809065642417e-06,5.274987984194013e-07
1.0053852796554565,1.1027238997485256e-06,1.3735250377067132e-06,5.592080469796201e-07
1.266734004020691,9.571183454681886e-07,1.1027238997485256e-06,6.967739523133787e-07
1.8261182308197021,1.0975120403600158e-06,9.571183454681886e-07,8.308643373311497e-07
1.171614646911621,1.1369577350706095e-06,1.0975120403600158e-06,5.542992767004762e-07
1.2122223377227783,1.555795961394324e-06,1.1369577350706095e-06,3.51071605564357e-07
0.8836559653282166,1.100515646612621e-06,1.555795961394324e-06,4.0277484458783874e-07
1.1422840356826782,9.68065251072403e-07,1.100515646612621e-06,5.900111545997788e-07
1.637585997581482,1.1281141496510827e-06,9.68065251072403e-07,7.865423867770005e-07
1.133586049079895,1.2230934771650936e-06,1.1281141496510827e-06,4.6568055722673307e-07
1.2424815893173218,1.8758793203232926e-06,1.2230934771650936e-06,1.2962493656232255e-07
0.8879885077476501,1.4793708942306694e-06,1.8758793203232926e-06,-3.334375620056562e-08
0.9692212343215942,1.3741134807787603e-06,1.4793708942306694e-06,1.5550703835742752e-07
1.0207771062850952,1.0843032214324921e-06,1.3741134807787603e-06,6.022463594490546e-07
1.1514973640441895,1.1556389836187009e-06,1.0843032214324921e-06,4.970032705386984e-07
1.3475515842437744,2.083325853163842e-06,1.1556389836187009e-06,1.396926165853074e-07
1.0216846466064453,2.0570860215229914e-06,2.083325853163842e-06,-4.834818128074403e-07
1.1638270616531372,2.508207899154513e-06,2.0570860215229914e-06,-7.193660849225125e-07
0.8536025285720825,1.7485914440840133e-06,2.508207899154513e-06,-4.3736841348618327e-07
0.9153662919998169,1.4645654573541833e-06,1.7485914440840133e-06,-4.9629644394144634e-08
1.0229222774505615,1.43129761909222e-06,1.4645654573541833e-06,3.7394119090095046e-07
1.0324664115905762,1.517682107987639e-06,1.43129761909222e-06,1.140010468247965e-07
1.3571734428405762,2.6981406335835345e-06,1.517682107987639e-06,-3.811039448464726e-07
1.1510462760925293,2.8878416742372792e-06,2.6981406335835345e-06,-1.2248228813405149e-06
1.4111506938934326,3.981095233029919e-06,2.8878416742372792e-06,-1.8819555407389998e-06
1.1534746885299683,3.495269083941821e-06,3.981095233029919e-06,-2.1763107724837027e-06
1.2314268350601196,3.503762627588003e-06,3.495269083941821e-06,-2.038244247160037e-06
0.9422285556793213,2.4547241537220543e-06,3.503762627588003e-06,-1.3475870446200133e-06
0.8939998745918274,1.7908064364746679e-06,2.4547241537220543e-06,-6.206114449014422e-07
0.9218220114707947,1.5143975815590238e-06,1.7908064364746679e-06,1.2088862888504082e-07
1.0391725301742554,1.6359415440092562e-06,1.5143975815590238e-06,2.7666064994491535e-08
1.6292606592178345,3.8528542063431814e-06,1.6359415440092562e-06,-8.453881719105993e-07
1.720028042793274,6.1118134908610955e-06,3.8528542063431814e-06,-3.305743803139194e-06
2.4162392616271973,1.1509776413731743e-05,6.1118134908610955e-06,-6.904064321133774e-06
2.566927671432495,1.5906422049738467e-05,1.1509776413731743e-05,-1.2028984201606363e-05
3.1252458095550537,2.2884170903125778e-05,1.5906422049738467e-05,-1.7618491256143898e-05
3.148611545562744,2.7173999114893377e-05,2.2884170903125778e-05,-2.3396507458528504e-05
3.4062113761901855,3.189318158547394e-05,2.7173999114893377e-05,-2.7911053621210158e-05
3.1850533485412598,3.228555215173401e-05,3.189318158547394e-05,-3.0446197342826054e-05
3.105018377304077,3.103114431723952e-05,3.228555215173401e-05,-3.0033503207960166e-05
2.578003168106079,2.538184344302863e-05,3.103114431723952e-05,-2.6281519240001217e-05
2.167102575302124,1.8551188986748457e-05,2.538184344302863e-05,-1.993996193050407e-05
1.4195425510406494,1.1361928045516834e-05,1.8551188986748457e-05,-1.211303606396541e-05
1.1395134925842285,7.997632565093227e-06,1.1361928045516834e-05,-6.45117916064919e-06
1.710674524307251,1.4866996934870258e-05,7.997632565093227e-06,-6.58688077237457e-06
2.9454216957092285,3.710891178343445e-05,1.4866996934870258e-05,-1.9824336050078273e-05
3.9182217121124268,8.49002753966488e-05,3.710891178343445e-05,-5.177969433134422e-05
4.233005523681641,0.00017318135360255837,8.49002753966488e-05,-0.00011414689652156085
3.5288631916046143,0.0002949798363260925,0.00017318135360255837,-0.0002099950215779245
3.436913251876831,0.0005095995729789138,0.0002949798363260925,-0.00035824207589030266
2.6550509929656982,0.0007394838612526655,0.0005095995729789138,-0.0005470541073009372
2.634514093399048,0.0011285319924354553,0.0007394838612526655,-0.0008068681927397847
2.1023776531219482,0.0014550336636602879,0.0011285319924354553,-0.0010784551268443465
2.0482587814331055,0.00189453165512532,0.0014550336636602879,-0.0013787971111014485
1.6992634534835815,0.0020065507851541042,0.00189453165512532,-0.0015514842234551907
1.5901463031768799,0.001960915280506015,0.0020065507851541042,-0.0015536982100456953
1.289260983467102,0.0014143050648272038,0.001960915280506015,-0.0012529760133475065
1.0897700786590576,0.0008502007694914937,0.0014143050648272038,-0.0007705752504989505
1.1264512538909912,0.0008286297670565546,0.0008502007694914937,-0.0004042019718326628
1.7251765727996826,0.0018413802608847618,0.0008286297670565546,-0.000621749204583466
1.7576411962509155,0.004061968997120857,0.0018413802608847618,-0.0014624481555074453
1.2532554864883423,0.0050407773815095425,0.004061968997120857,-0.002073118928819895
0.828327476978302,0.003252774477005005,0.0050407773815095425,-0.000987838488072157
0.6957695484161377,0.0015703599201515317,0.003252774477005005,-0.00011800838547060266
1.2041031122207642,0.002226035576313734,0.0015703599201515317,0.0002792063751257956
1.41422700881958,0.003257949138060212,0.002226035576313734,-0.0013947398401796818
0.6668375730514526,0.0014008407015353441,0.003257949138060212,-0.00038837335887365043
0.9763293266296387,0.0012898585991933942,0.0014008407015353441,0.0002479952818248421
0.8887067437171936,0.0008453726768493652,0.0012898585991933942,-0.0004307622439227998
0.7790566682815552,0.0004892724100500345,0.0008453726768493652,0.00013854236749466509
1.2537630796432495,0.0006682454841211438,0.0004892724100500345,-0.00020706153009086847
0.7253210544586182,0.000350109621649608,0.0006682454841211438,-3.104837378486991e-05
1.1835664510726929,0.00046838022535666823,0.000350109621649608,-8.589328353991732e-05
0.7123624682426453,0.00022057215392123908,0.00046838022535666823,-8.624499605502933e-05
0.9990622401237488,0.0002195889101130888,0.00022057215392123908,1.1205394912394695e-05
0.7849607467651367,0.0001261443831026554,0.0002195889101130888,-4.3301904952386394e-05
1.0012768507003784,0.00012644618982449174,0.0001261443831026554,1.648099555495719e-06
0.7835034132003784,7.467209070455283e-05,0.00012644618982449174,-1.894625529530458e-05
1.0633959770202637,8.156763215083629e-05,7.467209070455283e-05,1.4396972801478114e-05
0.7645876407623291,4.704075399786234e-05,8.156763215083629e-05,-7.197553259175038e-06
0.9889551997184753,4.388005982036702e-05,4.704075399786234e-05,9.771782060852274e-06
0.925320029258728,3.603228833526373e-05,4.388005982036702e-05,-8.048841664276551e-06
0.9693238139152527,3.127896707155742e-05,3.603228833526373e-05,9.263113497581799e-06
0.9612265825271606,2.846670577127952e-05,3.127896707155742e-05,-3.6592932701751124e-06
0.9766514897346497,2.606400812510401e-05,2.846670577127952e-05,5.457154657051433e-06
1.0595624446868896,2.896193109336309e-05,2.606400812510401e-05,-2.784432581393048e-06
0.9534639120101929,2.369346475461498e-05,2.896193109336309e-05,8.28949487186037e-06
1.0153348445892334,2.3854725441196933e-05,2.369346475461498e-05,3.63815161108505e-06
0.6740950345993042,1.0645533620845526e-05,2.3854725441196933e-05,2.1352134353946894e-06
1.1568188667297363,1.4148903574096039e-05,1.0645533620845526e-05,1.0210553682554746e-06
0.9534417986869812,1.2607873941306025e-05,1.4148903574096039e-05,1.8810297888194327e-06
1.18972647190094,1.3616099749924615e-05,1.2607873941306025e-05,6.379798378475243e-06
0.9334366917610168,1.0466125786479097e-05,1.3616099749924615e-05,4.098650606465526e-06
0.9143180847167969,6.623167791985907e-06,1.0466125786479097e-05,4.105169864487834e-06
1.0776103734970093,7.249439477163833e-06,6.623167791985907e-06,1.662691829551477e-06
1.6209042072296143,9.411312930751592e-06,7.249439477163833e-06,5.875717761227861e-06
1.6053982973098755,1.0794155969051644e-05,9.411312930751592e-06,7.50934987081564e-06
1.4931126832962036,8.069890100159682e-06,1.0794155969051644e-05,7.609499334648717e-06
1.1373727321624756,5.929942290094914e-06,8.069890100159682e-06,4.54720111520146e-06
1.15760338306427,4.829973477171734e-06,5.929942290094914e-06,3.3522308058309136e-06
1.9231572151184082,7.661577001272235e-06,4.829973477171734e-06,4.5980195864103734e-06
2.6461730003356934,9.243936801794916e-06,7.661577001272235e-06,7.65696222515544e-06
2.3408195972442627,8.099066690192558e-06,9.243936801794916e-06,7.931220352475066e-06
1.4391610622406006,5.272288944979664e-06,8.099066690192558e-06,5.411566689872416e-06
1.3748222589492798,5.4515085139428265e-06,5.272288944979664e-06,3.608906126828515e-06
2.1371610164642334,8.927946510084439e-06,5.4515085139428265e-06,5.588234671449754e-06
3.142076015472412,1.3114567991578951e-05,8.927946510084439e-06,9.983898053178564e-06
3.2892255783081055,1.3352237147046253e-05,1.3114567991578951e-05,1.2595378393598367e-05
2.355168104171753,9.572792805556674e-06,1.3352237147046253e-05,1.0550207662163302e-05
1.423109769821167,5.892817625863245e-06,9.572792805556674e-06,6.2666067606187426e-06
1.4546984434127808,6.135162948339712e-06,5.892817625863245e-06,4.286302100808825e-06
2.3466317653656006,9.649065759731457e-06,6.135162948339712e-06,6.5038980210374575e-06
3.2288618087768555,1.312450876866933e-05,9.649065759731457e-06,1.0494293746887706e-05
3.155257225036621,1.311532651016023e-05,1.312450876866933e-05,1.2444577805581503e-05
2.2354393005371094,9.757152838574257e-06,1.311532651016023e-05,1.043680458678864e-05
1.4729348421096802,6.66053074382944e-06,9.757152838574257e-06,6.674315500276862e-06
1.596077799797058,7.556937816843856e-06,6.66053074382944e-06,5.28426517121261e-06
2.493640184402466,1.1834397810162045e-05,7.556937816843856e-06,8.180508302757517e-06
3.4475901126861572,1.6175470591406338e-05,1.1834397810162045e-05,1.3016526281717233e-05
3.5460028648376465,1.6915604646783322e-05,1.6175470591406338e-05,1.5839152183616534e-05
2.878692150115967,1.358523604721995e-05,1.6915604646783322e-05,1.4406416994461324e-05
2.0233354568481445,9.11905590328388e-06,1.358523604721995e-05,1.0177481271966826e-05
1.5158864259719849,6.670677066722419e-06,9.11905590328388e-06,6.439909611799521e-06
1.7905141115188599,7.39667666493915e-06,6.670677066722419e-06,5.6817943914211355e-06
2.662262201309204,1.0521630429138895e-05,7.39667666493915e-06,7.887725587352179e-06
3.4291224479675293,1.3490801393345464e-05,1.0521630429138895e-05,1.1246373105677776e-05
3.738384246826172,1.4393301171367057e-05,1.3490801393345464e-05,1.339283335255459e-05
3.2838921546936035,1.2546737707452849e-05,1.4393301171367057e-05,1.2884247553301975e-05
2.3534507751464844,9.191408025799319e-06,1.2546737707452849e-05,1.0003920579038095e-05
1.734300136566162,6.539446076203603e-06,9.191408025799319e-06,6.774616394977784e-06
1.7448657751083374,6.555779691552743e-06,6.539446076203603e-06,5.362956471799407e-06
2.3697292804718018,8.582335794926621e-06,6.555779691552743e-06,6.569331617356511e-06
3.4197983741760254,1.1505546353873797e-05,8.582335794926621e-06,9.350766049465165e-06
3.9750213623046875,1.322128991887439e-05,1.1505546353873797e-05,1.1877225915668532e-05
4.31498384475708,1.3013095667702146e-05,1.322128991887439e-05,1.2765888641297352e-05
3.845453977584839,1.1185127732460387e-05,1.3013095667702146e-05,1.1709142199833877e-05
3.1092543601989746,8.30632052384317e-06,1.1185127732460387e-05,9.261681043426506e-06
2.281973361968994,5.901804797758814e-06,8.30632052384317e-06,6.506871613964904e-06
1.748432993888855,4.32091610491625e-06,5.901804797758814e-06,4.4043345042155124e-06
1.792522668838501,4.328100658312906e-06,4.32091610491625e-06,3.588276740629226e-06
2.1638214588165283,5.410511221271008e-06,4.328100658312906e-06,4.143722435401287e-06
2.7611851692199707,7.279821602423908e-06,5.410511221271008e-06,5.69594476473867e-06
3.2502472400665283,9.100309398490936e-06,7.279821602423908e-06,7.643192475370597e-06
3.739290237426758,1.0315088729839772e-05,9.100309398490936e-06,9.288224646297749e-06
4.2120137214660645,1.060620979842497e-05,1.0315088729839772e-05,1.0152529284823686e-05
4.4285173416137695,9.788469469640404e-06,1.060620979842497e-05,9.946999853127636e-06
3.9672963619232178,8.247687219409272e-06,9.788469469640404e-06,8.741772035136819e-06
2.504680871963501,6.500111339846626e-06,8.247687219409272e-06,6.847072199889226e-06
1.5797938108444214,4.970659574610181e-06,6.500111339846626e-06,4.73444742965512e-06
1.2339569330215454,4.724135578726418e-06,4.970659574610181e-06,2.971499043269432e-06
1.1249552965164185,5.208046331972582e-06,4.724135578726418e-06,1.7821093933889642e-06
1.2326406240463257,7.503961569454987e-06,5.208046331972582e-06,1.4241628605304868e-06
1.1698049306869507,9.974531167245004e-06,7.503961569454987e-06,1.467823608436447e-06
1.1769968271255493,1.3419994502328336e-05,9.974531167245004e-06,1.9668136701511685e-06
1.1189641952514648,1.6452951967949048e-05,1.3419994502328336e-05,2.1483056116267107e-06
1.0789657831192017,1.8787866792990826e-05,1.6452951967949048e-05,2.434632278891513e-06
1.07208251953125,2.1387042579590343e-05,1.8787866792990826e-05,1.96804307961429e-06
0.9964620471000671,2.1103802282596007e-05,2.1387042579590343e-05,1.68236147146672e-06
1.0465511083602905,2.3095792130334303e-05,2.1103802282596007e-05,6.436949320232088e-07
0.932517945766449,2.008472802117467e-05,2.3095792130334303e-05,1.0828635765847139e-08
1.0421042442321777,2.1746762286056764e-05,2.008472802117467e-05,-1.1493189049360808e-06
0.8875693678855896,1.698047708487138e-05,2.1746762286056764e-05,-1.8098428427038016e-06
1.0641858577728271,1.876286114566028e-05,1.698047708487138e-05,-2.786096729323617e-06
0.865452229976654,1.3433122148853727e-05,1.876286114566028e-05,-3.3376768442394678e-06
1.127082109451294,1.576291469973512e-05,1.3433122148853727e-05,-4.020454070996493e-06
0.8801344633102417,1.0825044228113256e-05,1.576291469973512e-05,-4.401376827445347e-06
1.231748342514038,1.4095155165705364e-05,1.0825044228113256e-05,-4.65271295979619e-06
0.9333031177520752,1.0362609828007407e-05,1.4095155165705364e-05,-4.774190529133193e-06
1.2941381931304932,1.513530696684029e-05,1.0362609828007407e-05,-4.480724328459473e-06
0.9967795014381409,1.3616525393445045e-05,1.513530696684029e-05,-4.415214334585471e-06
1.2631199359893799,2.0646111806854606e-05,1.3616525393445045e-05,-3.7388676901173312e-06
1.0676593780517578,2.2786784029449336e-05,2.0646111806854606e-05,-3.868907697324175e-06
1.2030296325683594,3.251440284657292e-05,2.2786784029449336e-05,-3.2352807011193363e-06
1.119875431060791,4.0262289985548705e-05,3.251440284657292e-05,-4.0699301280255895e-06
1.1419751644134521,5.212091491557658e-05,4.0262289985548705e-05,-3.931463652406819e-06
1.1492102146148682,6.812313222326338e-05,5.212091491557658e-05,-6.066391506465152e-06
1.0905563831329346,8.023482951102778e-05,6.812313222326338e-05,-7.2823117989173625e-06
1.17219877243042,0.0001083410534192808,8.023482951102778e-05,-1.226221320393961e-05
1.0515848398208618,0.00011679624003591016,0.0001083410534192808,-1.7835212929639965e-05
1.207086443901062,0.00016205220890697092,0.00011679624003591016,-3.0066574254306033e-05
1.0426769256591797,0.00016045791562646627,0.00016205220890697092,-4.817136868950911e-05
1.3024235963821411,0.00022832609829492867,0.00016045791562646627,-7.683646981604397e-05
1.1663154363632202,0.0002189846127294004,0.00022832609829492867,-0.00012143802450736985
1.6185885667800903,0.0003209349524695426,0.0002189846127294004,-0.00017596840916667134
1.6254136562347412,0.00034014644916169345,0.0003209349524695426,-0.00025568006094545126
2.0922420024871826,0.0005092794890515506,0.00034014644916169345,-0.0003376093809492886
1.882508397102356,0.0006160846678540111,0.0005092794890515506,-0.00045459388638846576
1.9200235605239868,0.0009011500515043736,0.0006160846678540111,-0.0005787076661363244
1.725078821182251,0.0011446700664237142,0.0009011500515043736,-0.0007689126068726182
1.711620807647705,0.0015365652507171035,0.0011446700664237142,-0.0009761921828612685
1.6520439386367798,0.001953047700226307,0.0015365652507171035,-0.0012662496883422136
1.5374324321746826,0.0021480664145201445,0.001953047700226307,-0.001497722463682294
1.5253326892852783,0.0023477745708078146,0.0021480664145201445,-0.0016352604143321514
1.256961464881897,0.0019220615504309535,0.0023477745708078146,-0.0014745579101145267
1.0813097953796387,0.0015313485637307167,0.0019220615504309535,-0.0009683653479442
0.9141907691955566,0.0010677810059860349,0.0015313485637307167,-0.0005204866174608469
1.3092128038406372,0.001674072234891355,0.0010677810059860349,-0.0003905199118889868
1.4757471084594727,0.0029981015250086784,0.001674072234891355,-0.0009443069575354457
1.427184820175171,0.0048474823124706745,0.0029981015250086784,-0.0017311275005340576
0.9718354940414429,0.003919939510524273,0.0048474823124706745,-0.0016529900021851063
0.9566990733146667,0.0035172058269381523,0.003919939510524273,-0.0005209015216678381
0.8037103414535522,0.001999196596443653,0.0035172058269381523,0.0009187685209326446
1.5928382873535156,0.005041929893195629,0.001999196596443653,0.00024539142032153904
0.8329563736915588,0.0028903079219162464,0.005041929893195629,0.0015913064125925303
0.7501558661460876,0.0015753941843286157,0.0028903079219162464,0.00037815538235008717
1.1087106466293335,0.0018229245906695724,0.0015753941843286157,0.0004104691615793854
0.7951902151107788,0.0009107451187446713,0.0018229245906695724,0.0005903125274926424
0.972540020942688,0.0007514624739997089,0.0009107451187446713,0.00029556191293522716
0.9664890766143799,0.0004924812819808722,0.0007514624739997089,0.00033231513225473464
0.9002806544303894,0.0003961644251830876,0.0004924812819808722,3.826165630016476e-05
1.2299915552139282,0.00040019035805016756,0.0003961644251830876,0.0002295262092957273
0.986388623714447,0.0003278384101577103,0.00040019035805016756,0.00014399091014638543
1.245531678199768,0.0004883622750639915,0.0003278384101577103,7.980417285580188e-05
1.1574926376342773,0.0005462163826450706,0.0004883622750639915,0.00020991903147660196
1.129880666732788,0.0006391598144546151,0.0005462163826450706,0.00017063826089724898
1.1704140901565552,0.000742955831810832,0.0006391598144546151,0.0002681831829249859
1.055570125579834,0.0008014525519683957,0.000742955831810832,0.0001377252774545923
1.165205717086792,0.0008877572254277766,0.0008014525519683957,0.00036196905421093106
0.9288830161094666,0.000742737902328372,0.0008877572254277766,0.00014144367014523596
1.2969045639038086,0.0010549328289926052,0.000742737902328372,0.0003491156385280192
0.8699430227279663,0.0007199565880000591,0.0010549328289926052,0.00027313068858347833
1.2753610610961914,0.0011083753779530525,0.0007199565880000591,0.00020664959447458386
1.0258101224899292,0.0009097123984247446,0.0011083753779530525,0.00047100739902816713
1.0457309484481812,0.0009834310039877892,0.0009097123984247446,0.00010120272054336965
1.254307746887207,0.0012328866869211197,0.0009834310039877892,0.0004963110550306737
1.0092724561691284,0.0011936182854697108,0.0012328866869211197,0.00027005778974853456
1.246718406677246,0.0017214310355484486,0.0011936182854697108,0.0003849783097393811
1.0754141807556152,0.0018012013752013445,0.0017214310355484486,0.0005434947670437396
1.1515063047409058,0.0022921005729585886,0.0018012013752013445,0.0004078634665347636
1.1635702848434448,0.0029708663932979107,0.0022921005729585886,0.0005390061996877193
1.4251669645309448,0.005558735691010952,0.0029708663932979107,0.001140642212703824
1.0340842008590698,0.00592498853802681,0.005558735691010952,0.00032562226988375187
1.368976354598999,0.011019069701433182,0.00592498853802681,0.0007066600956022739
0.9425554871559143,0.00978352315723896,0.011019069701433182,-0.00025571166770532727
1.6616272926330566,0.026978913694620132,0.00978352315723896,0.0005717098247259855
0.9202549457550049,0.022838568314909935,0.026978913694620132,-0.0004938727943226695
1.122347354888916,0.028768904507160187,0.022838568314909935,1.5539131709374487e-05
1.0351526737213135,0.02765873447060585,0.028768904507160187,-0.009043297730386257
0.8447098135948181,0.01634364202618599,0.02765873447060585,-0.008814213797450066
0.7700562477111816,0.009662173688411713,0.01634364202618599,0.0006920079467818141
1.0922082662582397,0.011191371828317642,0.009662173688411713,-0.0017723115161061287
1.2935864925384521,0.012287331745028496,0.011191371828317642,-0.006876601837575436
1.2176363468170166,0.007595964707434177,0.012287331745028496,-0.0073768505826592445
0.7104274034500122,0.0033061015419662,0.007595964707434177,-0.0018591124098747969
1.4080952405929565,0.006523865275084972,0.0033061015419662,-0.0003206626570317894
1.2744568586349487,0.008149773813784122,0.006523865275084972,-0.00350368395447731
0.9829131960868835,0.005884647369384766,0.008149773813784122,-0.0034806658513844013
1.053147554397583,0.005843996070325375,0.005884647369384766,-0.001896736561320722
1.0426501035690308,0.00635237293317914,0.005843996070325375,-6.612676952499896e-05
0.8739849328994751,0.004835827276110649,0.00635237293317914,0.0003225340915378183
0.9056997895240784,0.003393234685063362,0.004835827276110649,0.0015403202269226313
0.9301831126213074,0.002297546248883009,0.003393234685063362,0.0013020170154049993
1.0983115434646606,0.0018360377289354801,0.002297546248883009,0.0011932442430406809
0.8696165084838867,0.0011512232013046741,0.0018360377289354801,0.0006009727949276567
1.1142525672912598,0.0009734792402014136,0.0011512232013046741,0.0005978369154036045
0.9714769124984741,0.0006171514396555722,0.0009734792402014136,0.00044408900430426
1.2698140144348145,0.0005127419717609882,0.0006171514396555722,0.000391651876270771
1.2421314716339111,0.00037660685484297574,0.0005127419717609882,0.000318081583827734
1.1380070447921753,0.0002645428467076272,0.00037660685484297574,0.00021351943723857403
1.2390285730361938,0.0002457973314449191,0.0002645428467076272,0.00016021833289414644
1.3587297201156616,0.00014766612730454654,0.0002457973314449191,0.00015647633699700236
1.0753870010375977,9.422384027857333e-05,0.00014766612730454654,7.897312025306746e-05
1.6902631521224976,0.00010664862202247605,9.422384027857333e-05,7.78964749770239e-05
1.824723482131958,9.561972547089681e-05,0.00010664862202247605,8.632383833173662e-05
1.699985146522522,6.42710947431624e-05,9.561972547089681e-05,6.867525371490046e-05
1.8690617084503174,5.108664481667802e-05,6.42710947431624e-05,5.0362337788101286e-05
1.8999147415161133,3.742692933883518e-05,5.108664481667802e-05,3.9038346585584804e-05
1.5509274005889893,2.6240042643621564e-05,3.742692933883518e-05,2.637915895320475e-05
1.9991482496261597,2.3259282897925004e-05,2.6240042643621564e-05,2.1794126951135695e-05
2.4979465007781982,2.1845338778803125e-05,2.3259282897925004e-05,2.0776144083356485e-05
2.1988589763641357,1.9206800061510876e-05,2.1845338778803125e-05,1.8528353393776342e-05
2.1867122650146484,1.8095322957378812e-05,1.9206800061510876e-05,1.6706095266272314e-05
2.7273366451263428,1.4392239791050088e-05,1.8095322957378812e-05,1.5251215700118337e-05
3.0407443046569824,1.2340109606157057e-05,1.4392239791050088e-05,1.269427957595326e-05
2.208103895187378,1.1904112398042344e-05,1.2340109606157057e-05,1.0855688742594793e-05
1.9058977365493774,8.939905455918051e-06,1.1904112398042344e-05,9.188490366796032e-06
3.1454617977142334,8.360661013284698e-06,8.939905455918051e-06,8.227203579735942e-06
2.902519941329956,8.334461199410725e-06,8.360661013284698e-06,7.838665624149144e-06
1.7026773691177368,6.718148142681457e-06,8.334461199410725e-06,6.358522114169318e-06
2.089939594268799,6.709271929139504e-06,6.718148142681457e-06,5.8970122154278215e-06
3.3778727054595947,5.9120884543517604e-06,6.709271929139504e-06,6.050485808373196e-06
1.9718762636184692,5.286255145620089e-06,5.9120884543517604e-06,4.906248250335921e-06
1.7297348976135254,5.906497335672611e-06,5.286255145620089e-06,4.423696736921556e-06
1.9058258533477783,4.3487443690537475e-06,5.906497335672611e-06,4.525871190708131e-06
2.846710681915283,4.075153810845222e-06,4.3487443690537475e-06,3.959368314099265e-06
1.806821584701538,5.056858753960114e-06,4.075153810845222e-06,3.5748396385315573e-06
1.2296409606933594,3.5343000490684062e-06,5.056858753960114e-06,3.1007507459435146e-06
2.2760708332061768,3.42297539646097e-06,3.5343000490684062e-06,3.1368040254164953e-06
2.335998058319092,4.1234693526348565e-06,3.42297539646097e-06,3.3170435926876962e-06
1.1476351022720337,3.289730784672429e-06,4.1234693526348565e-06,2.3133088689064607e-06
1.4247725009918213,3.395889052626444e-06,3.289730784672429e-06,2.343943833693629e-06
2.7845399379730225,3.1110721465665847e-06,3.395889052626444e-06,3.052815600312897e-06
1.3443503379821777,3.0069581953284796e-06,3.1110721465665847e-06,2.0868344563496066e-06
1.2984737157821655,3.7360837268352043e-06,3.0069581953284796e-06,1.720230329738115e-06
1.3605891466140747,2.4228024813055526e-06,3.7360837268352043e-06,2.4255555217678193e-06
1.9749464988708496,2.529945732021588e-06,2.4228024813055526e-06,2.11921610571153e-06
1.4385325908660889,3.9587703213328496e-06,2.529945732021588e-06,1.5640339370293077e-06
0.8861364722251892,2.3160887394624297e-06,3.9587703213328496e-06,1.5296366200345801e-06
2.0122756958007812,2.155893298549927e-06,2.3160887394624297e-06,1.961519956239499e-06
1.7575645446777344,3.6748087950400077e-06,2.155893298549927e-06,1.8853395431506215e-06
0.8808363676071167,2.6470590910321334e-06,3.6748087950400077e-06,8.360994456779736e-07
1.1254645586013794,2.2735812308383174e-06,2.6470590910321334e-06,1.3927185591455782e-06
2.3311033248901367,2.8830099836341105e-06,2.2735812308383174e-06,2.2423359951062594e-06
1.0364564657211304,2.9099583116476424e-06,2.8830099836341105e-06,7.13942597485584e-07
1.0341159105300903,2.9710897706536343e-06,2.9099583116476424e-06,6.278328896769381e-07
1.6040854454040527,2.0531601876427885e-06,2.9710897706536343e-06,2.1127912077645306e-06
1.3031452894210815,2.7204571324546123e-06,2.0531601876427885e-06,1.109119352804555e-06
1.194602370262146,3.870683030982036e-06,2.7204571324546123e-06,1.880682987120963e-07
0.7830555438995361,1.7389442064086325e-06,3.870683030982036e-06,1.342035602647229e-06
1.8249040842056274,2.1625937733915634e-06,1.7389442064086325e-06,1.535728074486542e-06
1.4317885637283325,4.3511313378985506e-06,2.1625937733915634e-06,4.2293572732887696e-07
0.7005722522735596,2.114212975357077e-06,4.3511313378985506e-06,3.0658071636935347e-07
1.4237334728240967,1.7304869288636837e-06,2.114212975357077e-06,1.4775021099922014e-06
1.7021363973617554,4.033459845231846e-06,1.7304869288636837e-06,1.169898837360961e-06
0.8406530022621155,2.8164654395368416e-06,4.033459845231846e-06,-3.7175578881942783e-07
0.8771592378616333,1.8877167349273805e-06,2.8164654395368416e-06,8.289324568977463e-07
2.0010955333709717,3.0850633265799843e-06,1.8877167349273805e-06,1.8574205569166224e-06
1.0318593978881836,3.251930138503667e-06,3.0850633265799843e-06,-3.218024744455761e-07
0.9020233750343323,2.6467232601135038e-06,3.251930138503667e-06,-5.923162404997129e-09
1.6322999000549316,2.0807297005376313e-06,2.6467232601135038e-06,1.970857283595251e-06
1.2258381843566895,3.0839867122267606e-06,2.0807297005376313e-06,3.0113614002402755e-07
1.0819718837738037,3.543096681823954e-06,3.0839867122267606e-06,-4.5493894162973447e-07
0.8429558873176575,1.5372953612313722e-06,3.543096681823954e-06,1.4568652204616228e-06
1.4688706398010254,2.470271738275187e-06,1.5372953612313722e-06,9.857625400400138e-07
1.2777780294418335,4.010806605947437e-06,2.470271738275187e-06,-2.4321741420862963e-07
0.6486363410949707,1.5486173197132302e-06,4.010806605947437e-06,7.159684400903643e-07
1.7133004665374756,1.86469731033867e-06,1.5486173197132302e-06,1.3057670003036037e-06
1.448419213294983,3.8101165955595206e-06,1.86469731033867e-06,4.3452595832604857e-07
0.6934090852737427,1.8172314639741671e-06,3.8101165955595206e-06,2.398023468686006e-07
1.3436472415924072,1.6135143141582375e-06,1.8172314639741671e-06,1.221355660163681e-06
1.6203635931015015,3.1432668947672937e-06,1.6135143141582375e-06,1.1453474826339516e-06
0.7991637587547302,1.988905751204584e-06,3.1432668947672937e-06,2.4465271053486504e-07
1.1119436025619507,1.7312875115749193e-06,1.988905751204584e-06,1.0103831300511956e-06
1.8694385290145874,2.4224775643233443e-06,1.7312875115749193e-06,1.5865837212913902e-06
0.9342806339263916,1.9495012111292453e-06,2.4224775643233443e-06,6.087149131417391e-07
1.1652706861495972,2.0076968212379143e-06,1.9495012111292453e-06,9.733845445225597e-07
2.135693311691284,1.961789166671224e-06,2.0076968212379143e-06,1.7597909618416452e-06
1.1842447519302368,1.8498277540857089e-06,1.961789166671224e-06,1.0912742709479062e-06
1.3827714920043945,2.2709123186359648e-06,1.8498277540857089e-06,1.227171424034168e-06
2.190819263458252,1.8706289210967952e-06,2.2709123186359648e-06,1.8763919342745794e-06
1.8260432481765747,1.936926082635182e-06,1.8706289210967952e-06,1.581162109687284e-06
1.8482964038848877,2.552523937993101e-06,1.936926082635182e-06,1.7433881112083327e-06
2.47066593170166,2.169500476156827e-06,2.552523937993101e-06,2.183759534091223e-06
3.481332778930664,2.42389887716854e-06,2.169500476156827e-06,2.1854750684724422e-06
2.9937870502471924,3.08692324324511e-06,2.42389887716854e-06,2.534223540351377e-06
3.5583298206329346,2.9760180950688664e-06,3.08692324324511e-06,2.9138000172679313e-06
6.686112403869629,3.529238256305689e-06,2.9760180950688664e-06,3.1981219308363507e-06
6.246708393096924,4.269973032933194e-06,3.529238256305689e-06,3.8218809095269535e-06
6.541762351989746,4.635493951354874e-06,4.269973032933194e-06,4.392716164147714e-06
11.360007286071777,5.639927621814422e-06,4.635493951354874e-06,5.089499609312043e-06
13.970794677734375,6.688702796964208e-06,5.639927621814422e-06,6.123828370618867e-06
13.942349433898926,7.769120202283375e-06,6.688702796964208e-06,7.1876697802508716e-06
18.47405433654785,9.40409972827183e-06,7.769120202283375e-06,8.532986612408422e-06
18.899215698242188,1.1064030331908725e-05,9.40409972827183e-06,1.01840851129964e-05
22.735942840576172,1.29967593238689e-05,1.1064030331908725e-05,1.1978429029113613e-05
22.018770217895508,1.5223477930703666e-05,1.29967593238689e-05,1.4049664969206788e-05
17.623390197753906,1.7326558008790016e-05,1.5223477930703666e-05,1.621176124899648e-05
17.749706268310547,1.9407665604376234e-05,1.7326558008790016e-05,1.8305516277905554e-05
13.811434745788574,2.103539191011805e-05,1.9407665604376234e-05,2.0148181647527963e-05
10.369196891784668,2.1857184037799016e-05,2.103539191011805e-05,2.1339003069442697e-05
8.08200454711914,2.1832078346051276e-05,2.1857184037799016e-05,2.1677464246749878e-05
5.742947101593018,2.0908828446408734e-05,2.1832078346051276e-05,2.10534744837787e-05
4.242659091949463,1.9729199266294017e-05,2.0908828446408734e-05,1.977143983822316e-05
3.439368724822998,1.948009230545722e-05,1.9729199266294017e-05,1.8768772861221805e-05
3.2189009189605713,2.159415998903569e-05,1.948009230545722e-05,1.938229070219677e-05
3.5890095233917236,2.6916655770037323e-05,2.159415998903569e-05,2.291338751092553e-05
4.377771854400635,3.499650119920261e-05,2.6916655770037323e-05,2.963304905279074e-05
5.34595251083374,4.393430572235957e-05,3.499650119920261e-05,3.834125163848512e-05
6.19083309173584,5.081186827737838e-05,4.393430572235957e-05,4.6530316467396915e-05
6.68490743637085,5.3497860790230334e-05,5.081186827737838e-05,5.152024095878005e-05
6.7449564933776855,5.152587254997343e-05,5.3497860790230334e-05,5.1944378355983645e-05
6.494338035583496,4.595603240886703e-05,5.152587254997343e-05,4.8144534957828e-05
6.227288722991943,3.8741171010769904e-05,4.595603240886703e-05,4.173399065621197e-05
6.129746913909912,3.1521456548944116e-05,3.8741171010769904e-05,3.456538252066821e-05
6.287752151489258,2.517679240554571e-05,3.1521456548944116e-05,2.788550773402676e-05
6.7076263427734375,1.9989176507806405e-05,2.517679240554571e-05,2.2235164578887634e-05
7.175453186035156,1.589399471413344e-05,1.9989176507806405e-05,1.7686641513137147e-05
7.492519378662109,1.2744432751787826e-05,1.589399471413344e-05,1.4130797353573143e-05
7.721153736114502,1.037612310028635e-05,1.2744432751787826e-05,1.142113069363404e-05
8.060885429382324,8.60774889588356e-06,1.037612310028635e-05,9.390601007908117e-06
8.689051628112793,7.279782039404381e-06,8.60774889588356e-06,7.871968591643963e-06
9.610634803771973,6.265459887799807e-06,7.279782039404381e-06,6.722531907144003e-06
10.723429679870605,5.474689714901615e-06,6.265459887799807e-06,5.834918738401029e-06
11.98940658569336,4.853317932429491e-06,5.474689714901615e-06,5.1392021305218805e-06
13.456759452819824,4.367143901617965e-06,4.853317932429491e-06,4.5928404688311275e-06
15.023355484008789,3.989605829701759e-06,4.367143901617965e-06,4.16613147535827e-06
16.393585205078125,3.7015961424913257e-06,3.989605829701759e-06,3.836747055174783e-06
17.2989444732666,3.488399215711979e-06,3.7015961424913257e-06,3.588240360841155e-06
17.725366592407227,3.34066862706095e-06,3.488399215711979e-06,3.4090182907675626e-06
17.8601131439209,3.250947884225752e-06,3.34066862706095e-06,3.290966105851112e-06
18.085834503173828,3.2128573366208e-06,3.250947884225752e-06,3.2274583645630628e-06
18.44809913635254,3.2237635423371103e-06,3.2128573366208e-06,3.214059688616544e-06
19.06488609313965,3.2809502954478376e-06,3.2237635423371103e-06,3.2481798371009063e-06
19.820270538330078,3.3830820029834285e-06,3.2809502954478376e-06,3.327757895021932e-06
20.766483306884766,3.529562945914222e-06,3.3830820029834285e-06,3.451875272730831e-06
21.95473289489746,3.7199281450739363e-06,3.529562945914222e-06,3.6200458453095052e-06
23.20583152770996,3.954429303121287e-06,3.7199281450739363e-06,3.832115453406004e-06
24.576032638549805,4.230577815178549e-06,3.954429303121287e-06,4.087067281943746e-06
25.983583450317383,4.545454430626705e-06,4.230577815178549e-06,4.382218776299851e-06
27.09797477722168,4.89529065816896e-06,4.545454430626705e-06,4.7141893446678296e-06
27.64729881286621,5.271311692922609e-06,4.89529065816896e-06,5.0767630455084145e-06
27.382314682006836,5.664127456839196e-06,5.271311692922609e-06,5.460792635858525e-06
26.105369567871094,6.0592874433496036e-06,5.664127456839196e-06,5.854294158780249e-06
23.868268966674805,6.440669039875502e-06,6.0592874433496036e-06,6.2417539083980955e-06
21.07289695739746,6.790785846533254e-06,6.440669039875502e-06,6.606068836845225e-06
18.177888870239258,7.089794053172227e-06,6.790785846533254e-06,6.928220955160214e-06
15.424041748046875,7.3248761509603355e-06,7.089794053172227e-06,7.191220902313944e-06
12.949329376220703,7.4905442488670815e-06,7.3248761509603355e-06,7.385133358184248e-06
10.899693489074707,7.595877377752913e-06,7.4905442488670815e-06,7.511271178373136e-06
9.255863189697266,7.668623766221572e-06,7.595877377752913e-06,7.587565960420761e-06
8.02637767791748,7.75891930970829e-06,7.668623766221572e-06,7.653334250790067e-06
7.200919151306152,7.930702849989757e-06,7.75891930970829e-06,7.767152055748738e-06
6.748101711273193,8.244447599281557e-06,7.930702849989757e-06,7.993738108780235e-06
6.65109920501709,8.735663868719712e-06,8.244447599281557e-06,8.384771717828698e-06
6.87639856338501,9.388257240061648e-06,8.735663868719712e-06,8.953102224040776e-06
7.383224010467529,1.011470885714516e-05,9.388257240061648e-06,9.64846185524948e-06
8.097993850708008,1.0766258128569461e-05,1.011470885714516e-05,1.0350882803322747e-05
8.922293663024902,1.1177091437275521e-05,1.0766258128569461e-05,1.089850138669135e-05
9.683366775512695,1.1215961421839893e-05,1.1177091437275521e-05,1.1136940884171054e-05
10.159735679626465,1.0835381544893607e-05,1.1215961421839893e-05,1.0972813470289111e-05
10.191411972045898,1.0094057870446704e-05,1.0835381544893607e-05,1.0411631592432968e-05
9.815244674682617,9.129855243372731e-06,1.0094057870446704e-05,9.555165888741612e-06
9.22625732421875,8.112380783131812e-06,9.129855243372731e-06,8.56153383210767e-06
8.68785285949707,7.1872973421704955e-06,8.112380783131812e-06,7.591369012516225e-06
8.440082550048828,6.445226063078735e-06,7.1872973421704955e-06,6.763656529074069e-06
8.610933303833008,5.919348950556014e-06,6.445226063078735e-06,6.138803655630909e-06
9.262801170349121,5.598796633421443e-06,5.919348950556014e-06,5.725511527998606e-06
10.4607572555542,5.449569471238647e-06,5.598796633421443e-06,5.499553481058683e-06
12.238216400146484,5.430288183561061e-06,5.449569471238647e-06,5.422294634627178e-06
14.503793716430664,5.506899469764903e-06,5.430288183561061e-06,5.455767222883878e-06
17.03146743774414,5.660744591295952e-06,5.506899469764903e-06,5.573898306465708e-06
19.534032821655273,5.881525794393383e-06,5.660744591295952e-06,5.762728505942505e-06
21.453598022460938,6.169976586534176e-06,5.881525794393383e-06,6.0176685110491235e-06
22.502513885498047,6.539596142829396e-06,6.169976586534176e-06,6.345962447085185e-06
22.94324493408203,7.015146366029512e-06,6.539596142829396e-06,6.766812475689221e-06
22.985612869262695,7.623230885656085e-06,7.015146366029512e-06,7.305868166440632e-06
22.694168090820312,8.404969776165672e-06,7.623230885656085e-06,7.99651570559945e-06
22.351171493530273,9.413223779120017e-06,8.404969776165672e-06,8.885375791578554e-06
22.272661209106445,1.071742553904187e-05,9.413223779120017e-06,1.0033179933088832e-05
22.268888473510742,1.2399263141560368e-05,1.071742553904187e-05,1.151479682448553e-05
22.24457359313965,1.4570182429451961e-05,1.2399263141560368e-05,1.3425537872535642e-05
22.278926849365234,1.7374803064740263e-05,1.4570182429451961e-05,1.5892237570369616e-05
22.290935516357422,2.098761615343392e-05,1.7374803064740263e-05,1.9073284420301206e-05
21.98386001586914,2.5614106561988592e-05,2.098761615343392e-05,2.315701021871064e-05
21.331785202026367,3.150289921904914e-05,2.5614106561988592e-05,2.8368453058646992e-05
20.248308181762695,3.889346044161357e-05,3.150289921904914e-05,3.495148121146485e-05
18.642913818359375,4.792602703673765e-05,3.889346044161357e-05,4.309812356950715e-05
16.44141960144043,5.848482032888569e-05,4.792602703673765e-05,5.282376514514908e-05
13.69653606414795,6.99254815117456e-05,5.848482032888569e-05,6.374625081662089e-05
10.632278442382812,8.075963705778122e-05,6.99254815117456e-05,7.476324390154332e-05
7.6694135665893555,8.86514171725139e-05,8.075963705778122e-05,8.382083615288138e-05
5.220709323883057,9.166291420115158e-05,8.86514171725139e-05,8.84187247720547e-05
3.522793769836426,9.155709994956851e-05,9.166291420115158e-05,8.784649253357202e-05
2.672168016433716,9.818743274081498e-05,9.155709994956851e-05,8.74053657753393e-05
2.645235300064087,0.00012913902173750103,9.818743274081498e-05,0.00010147224384127185
3.251218318939209,0.00019647058798000216,0.00012913902173750103,0.00014737859601154923
4.092229843139648,0.0002859649539459497,0.00019647058798000216,0.00022649674792774022
4.708618640899658,0.0003544583451002836,0.0002859649539459497,0.0003093479317612946
4.7912139892578125,0.00035864347591996193,0.0003544583451002836,0.00034859913284890354
4.106502532958984,0.0002935044758487493,0.00035864347591996193,0.0003164733061566949
2.964447498321533,0.00020051340106874704,0.0002935044758487493,0.00023297358711715788
2.138127088546753,0.00012929487274959683,0.00020051340106874704,0.00014922711125109345
1.976366400718689,9.601550118532032e-05,0.00012929487274959683,0.00010027069947682321
2.4182279109954834,8.392641029786319e-05,9.601550118532032e-05,8.278786845039576e-05
3.162114143371582,7.242170977406204e-05,8.392641029786319e-05,7.452262798324227e-05
3.633335590362549,5.515540760825388e-05,7.242170977406204e-05,6.135193689260632e-05
3.437544107437134,3.649545760708861e-05,5.515540760825388e-05,4.359178274171427e-05
2.8908395767211914,2.1772721083834767e-05,3.649545760708861e-05,2.7164347557118163e-05
2.455918312072754,1.2706153938779607e-05,2.1772721083834767e-05,1.580801108502783e-05
2.3642802238464355,7.960682523844298e-06,1.2706153938779607e-05,9.477367711951956e-06
2.5978777408599854,5.531287570192944e-06,7.960682523844298e-06,6.28530415269779e-06
3.0252697467803955,4.1977159526140895e-06,5.531287570192944e-06,4.614940280589508e-06
3.6566033363342285,3.408513293834403e-06,4.1977159526140895e-06,3.6663973332906608e-06
4.426229953765869,2.869124045901117e-06,3.408513293834403e-06,3.0597616387240123e-06
5.267038822174072,2.434040197840659e-06,2.869124045901117e-06,2.6023903956229333e-06
6.054314613342285,2.062411113001872e-06,2.434040197840659e-06,2.2149515643832274e-06
6.4386796951293945,1.7565143934916705e-06,2.062411113001872e-06,1.884141170194198e-06
6.366175651550293,1.5225884908431908e-06,1.7565143934916705e-06,1.6182613080673036e-06
7.210718154907227,1.3372948615142377e-06,1.5225884908431908e-06,1.4153063148114597e-06
7.76735258102417,1.1926036904696957e-06,1.3372948615142377e-06,1.2539859426397015e-06
8.957924842834473,1.087175405700691e-06,1.1926036904696957e-06,1.132663783209864e-06
8.740008354187012,1.0104170087288367e-06,1.087175405700691e-06,1.0421831575513352e-06
10.280149459838867,9.348083835902798e-07,1.0104170087288367e-06,9.680971970738028e-07
8.353228569030762,8.713797114978661e-07,9.348083835902798e-07,8.969740861175524e-07
10.454925537109375,8.310420298585086e-07,8.713797114978661e-07,8.477416031382745e-07
8.380844116210938,8.08502079507889e-07,8.310420298585086e-07,8.144944558807765e-07
11.15478801727295,7.765091254441359e-07,8.08502079507889e-07,7.89772059306415e-07
7.0124430656433105,7.49714331504947e-07,7.765091254441359e-07,7.559626737929648e-07
9.609458923339844,7.412986633426044e-07,7.49714331504947e-07,7.41992266739544e-07
6.673605442047119,7.466078386642039e-07,7.412986633426044e-07,7.359959681707551e-07
9.843819618225098,7.416213634314772e-07,7.466078386642039e-07,7.407874136333703e-07
5.457119464874268,7.419096164085204e-07,7.416213634314772e-07,7.297087449842365e-07
7.649726867675781,7.707332088102703e-07,7.419096164085204e-07,7.499559728785243e-07
5.359760284423828,8.03930674919684e-07,7.707332088102703e-07,7.732541007499094e-07
7.8896331787109375,8.340400086126465e-07,8.03930674919684e-07,8.12507892078429e-07
4.725174427032471,8.715795729585807e-07,8.340400086126465e-07,8.329348020197358e-07
6.090259552001953,9.795455753192073e-07,8.715795729585807e-07,9.104189189201861e-07
4.969305992126465,1.0724472758738557e-06,9.795455753192073e-07,1.0025006531577674e-06
6.0390753746032715,1.175686747956206e-06,1.0724472758738557e-06,1.1064074669775437e-06
4.878291130065918,1.290737259296293e-06,1.175686747956206e-06,1.2036555290251272e-06
5.128119945526123,1.591930754329951e-06,1.290737259296293e-06,1.3999958810018143e-06
5.648072242736816,1.8779667243506992e-06,1.591930754329951e-06,1.6973262972896919e-06
5.046477317810059,2.1634623408317566e-06,1.8779667243506992e-06,1.9700974007719196e-06
6.158923625946045,2.4809201022435445e-06,2.1634623408317566e-06,2.2820158847025596e-06
4.8072099685668945,3.2253851713903714e-06,2.4809201022435445e-06,2.748631914073485e-06
7.26492166519165,4.157647708780132e-06,3.2253851713903714e-06,3.6175483728584368e-06
5.030198574066162,4.964585514244391e-06,4.157647708780132e-06,4.4352991608320735e-06
7.567864418029785,5.854086793988245e-06,4.964585514244391e-06,5.335784408089239e-06
5.225729942321777,7.551552698714659e-06,5.854086793988245e-06,6.490513442258816e-06
7.715238571166992,1.0392956028226763e-05,7.551552698714659e-06,8.756640454521403e-06
6.056228160858154,1.2948762559972238e-05,1.0392956028226763e-05,1.140251879405696e-05
6.726011753082275,1.5467354387510568e-05,1.2948762559972238e-05,1.396460720570758e-05
6.800549507141113,1.9201375835109502e-05,1.5467354387510568e-05,1.700122084002942e-05
6.722959995269775,2.6602054276736453e-05,1.9201375835109502e-05,2.225231764896307e-05
7.980441570281982,3.4845175832742825e-05,2.6602054276736453e-05,3.0131766834529117e-05
5.75267219543457,4.1861905629048124e-05,3.4845175832742825e-05,3.749364259419963e-05
7.707297325134277,4.962303501088172e-05,4.1861905629048124e-05,4.512106897891499e-05
5.8837480545043945,6.362730346154422e-05,4.962303501088172e-05,5.514072108780965e-05
7.545460224151611,8.236160647356883e-05,6.362730346154422e-05,7.156384526751935e-05
4.811896324157715,9.393628715770319e-05,8.236160647356883e-05,8.576561958761886e-05
4.1345367431640625,9.936845890479162e-05,9.393628715770319e-05,9.357767703477293e-05
3.170463800430298,0.00010426387598272413,9.936845890479162e-05,9.632837463868782e-05
2.803842782974243,0.00011943406570935622,0.00010426387598272413,0.00010314218525309116
2.398314952850342,0.0001372773404000327,0.00011943406570935622,0.00011454001651145518
2.42889142036438,0.00020048287115059793,0.0001372773404000327,0.00014390607248060405
3.3803303241729736,0.0003340582479722798,0.00020048287115059793,0.00023918002261780202
4.4102253913879395,0.0004820655158255249,0.0003340582479722798,0.00038612246862612665
4.304619789123535,0.0005269528483040631,0.0004820655158255249,0.0004889179253950715
3.229250431060791,0.00048585969489067793,0.0005269528483040631,0.00048310315469279885
3.064107656478882,0.00037128227995708585,0.00048585969489067793,0.00040707364678382874
1.8086142539978027,0.0002439395902911201,0.00037128227995708585,0.0002690334804356098
1.585739016532898,0.00016803835751488805,0.0002439395902911201,0.00017251682584173977
1.6493643522262573,0.00015780476678628474,0.00016803835751488805,0.00013177061919122934
2.5714526176452637,0.00014041707618162036,0.00015780476678628474,0.0001384803035762161
1.5467944145202637,0.00010139420919585973,0.00014041707618162036,9.970266546588391e-05
1.9071722030639648,8.672448166180402e-05,0.00010139420919585973,8.201018499676138e-05
1.1493669748306274,6.179176125442609e-05,8.672448166180402e-05,4.968515713699162e-05
1.427308440208435,6.782876153010875e-05,6.179176125442609e-05,4.396557778818533e-05
0.8080472350120544,3.351845225552097e-05,6.782876153010875e-05,2.351363582420163e-05
1.3123482465744019,5.291387060424313e-05,3.351845225552097e-05,1.21631501315278e-05
0.8423260450363159,3.1103219953365624e-05,5.291387060424313e-05,1.6802921891212463e-05
1.453735589981079,6.563687929883599e-05,3.1103219953365624e-05,1.7368920453009196e-06
1.0728070735931396,5.4247124353423715e-05,6.563687929883599e-05,3.1682597182225436e-05
1.1505135297775269,7.108360296115279e-05,5.4247124353423715e-05,-6.2338071984413546e-06
1.268938660621643,8.338145562447608e-05,7.108360296115279e-05,4.011715282103978e-05
0.9400510191917419,7.147531141526997e-05,8.338145562447608e-05,-1.3367976862355135e-05
1.546706199645996,0.00013763016613665968,7.147531141526997e-05,4.38105889770668e-05
0.8021107912063599,8.78561259014532e-05,0.00013763016613665968,9.729639714350924e-06
1.5231592655181885,0.0001921266521094367,8.78561259014532e-05,3.113145430688746e-05
0.8169711828231812,0.00011829946015495807,0.0001921266521094367,4.1962375689763576e-05
1.4279816150665283,0.00024122984905261546,0.00011829946015495807,1.9568960851756856e-07
1.0492680072784424,0.0002106480678776279,0.00024122984905261546,0.0001025249803205952
1.1290088891983032,0.0002668108500074595,0.0002106480678776279,-1.883802906377241e-05
1.3145712614059448,0.000362313847290352,0.0002668108500074595,0.0001438983017578721
0.9065041542053223,0.0002974462113343179,0.000362313847290352,-1.0173334885621443e-05
1.451073169708252,0.0005472945049405098,0.0002974462113343179,0.00014330915291793644
0.8295450806617737,0.0003620438801590353,0.0005472945049405098,8.756718307267874e-05
1.4532597064971924,0.0007503636879846454,0.0003620438801590353,7.118376379366964e-05
0.9427996277809143,0.000573372351936996,0.0007503636879846454,0.00024572486290708184
1.2499802112579346,0.0008942250860854983,0.000573372351936996,-3.065971759497188e-05
1.127073884010315,0.000906413362827152,0.0008942250860854983,0.0004046869289595634
1.0251500606536865,0.0009439678979106247,0.000906413362827152,-8.795419125817716e-05
1.4230526685714722,0.0015578905586153269,0.0009439678979106247,0.0005216484423726797
0.8366596102714539,0.0010891440324485302,0.0015578905586153269,-4.632373747881502e-05
1.4633235931396484,0.002124528167769313,0.0010891440324485302,0.0004539243527688086
0.7459230422973633,0.0011699148453772068,0.002124528167769313,0.00016000313917174935
1.6369858980178833,0.0030995835550129414,0.0011699148453772068,0.00020254336413927376
0.7418878078460693,0.0016125327674672008,0.0030995835550129414,0.0005233041010797024
1.5402216911315918,0.003796487580984831,0.0016125327674672008,-0.00021505422773770988
0.7305460572242737,0.0018365955911576748,0.003796487580984831,0.0008077118545770645
1.6952251195907593,0.004952181130647659,0.0018365955911576748,-0.0007492932491004467
0.7412121295928955,0.0024355335626751184,0.004952181130647659,0.0011243675835430622
1.6320161819458008,0.005847069434821606,0.0024355335626751184,-0.0011852432508021593
0.6394539475440979,0.0022653653286397457,0.005847069434821606,0.0008338690968230367
1.8055397272109985,0.006873493082821369,0.0022653653286397457,-0.0010385371278971434
0.6544865965843201,0.0029428270645439625,0.006873493082821369,-9.989975660573691e-05
1.5360770225524902,0.006818861700594425,0.0029428270645439625,-0.0006006414769217372
0.7721167802810669,0.003734035650268197,0.006818861700594425,-0.0014401364605873823
1.1547775268554688,0.004979343619197607,0.003734035650268197,1.1592881492106244e-05
0.9825824499130249,0.004334501922130585,0.004979343619197607,-0.0014570819912478328
0.9898619651794434,0.004065481945872307,0.004334501922130585,-0.0008679905440658331
0.8987259268760681,0.0031680711545050144,0.004065481945872307,-0.0006735158385708928
1.162185788154602,0.0037400503642857075,0.0031680711545050144,-0.001221667043864727
0.8374560475349426,0.0022976743057370186,0.0037400503642857075,-0.001032416126690805
1.0051323175430298,0.002242423128336668,0.0022976743057370186,-0.00041847291868180037
0.9907346963882446,0.0017579291015863419,0.002242423128336668,-0.0008908627787604928
0.9429698586463928,0.001446777954697609,0.0017579291015863419,-0.0004351153620518744
0.8852866291999817,0.0009498816798441112,0.001446777954697609,-0.0004722443991340697
0.9606794714927673,0.0008402750245295465,0.0009498816798441112,-0.00018198785255663097
1.0861173868179321,0.000719556410331279,0.0008402750245295465,-0.00040708144661039114
0.7235841751098633,0.00036170316161587834,0.000719556410331279,-0.00010192664194619283
1.2516651153564453,0.00048548070481047034,0.00036170316161587834,-0.00015861554129514843
0.8867999911308289,0.00030370347667485476,0.00048548070481047034,-0.00017365464009344578
0.9495517611503601,0.000265616865362972,0.00030370347667485476,-4.920251376461238e-05
1.1588464975357056,0.0002733456203714013,0.000265616865362972,-0.00013025884982198477
0.898211658000946,0.00020535680232569575,0.0002733456203714013,-6.21497310930863e-05
1.0724549293518066,0.0002159977302653715,0.00020535680232569575,-6.158623727969825e-05
1.0088788270950317,0.00018362823175266385,0.0002159977302653715,-8.08395489002578e-05
0.9768050312995911,0.00017012862372212112,0.00018362823175266385,-3.0098846764303744e-05
1.0348728895187378,0.00016582598618697375,0.00017012862372212112,-5.035564390709624e-05
0.9483080506324768,0.00013893432333134115,0.00016582598618697375,-3.968105374951847e-05
1.0167416334152222,0.0001428097893949598,0.00013893432333134115,-1.0620524335536174e-05
0.9519626498222351,0.00012642568617593497,0.0001428097893949598,-2.0437815692275763e-05
0.965515673160553,0.00011748737597372383,0.00012642568617593497,-6.830444363004062e-06
1.0472753047943115,0.00012733611220028251,0.00011748737597372383,1.3299311831360683e-05
0.9417431354522705,0.00011120155977550894,0.00012733611220028251,1.4733196621818934e-05
0.979202926158905,0.00010339821164961904,0.00011120155977550894,1.865468584583141e-05
1.1131231784820557,0.00011718696623574942,0.00010339821164961904,3.2150612241821364e-05
0.9911392331123352,0.00010201062832493335,0.00011718696623574942,3.6896541132591665e-05
0.9751582741737366,8.673722186358646e-05,0.00010201062832493335,3.060505332541652e-05
1.1004737615585327,9.078418224817142e-05,8.673722186358646e-05,3.2694701076252386e-05
1.1005791425704956,8.854061888996512e-05,9.078418224817142e-05,3.957417720812373e-05
1.1479524374008179,9.212781878886744e-05,8.854061888996512e-05,4.1429892007727176e-05
1.360414743423462,0.00010832597763510421,9.212781878886744e-05,6.032792589394376e-05
1.7671825885772705,0.00014845258556306362,0.00010832597763510421,9.499758016318083e-05
1.8435959815979004,0.00018295514746569097,0.00014845258556306362,0.00013157556531950831
2.088313341140747,0.00018802503473125398,0.00018295514746569097,0.0001621533592697233
2.301367998123169,0.000182372925337404,0.00018802503473125398,0.0001673649239819497
1.9464564323425293,0.00015967601211741567,0.000182372925337404,0.0001496366603532806
1.8406908512115479,0.00011696595174726099,0.00015967601211741567,0.00012099114974262193
1.6973276138305664,8.341428474523127e-05,0.00011696595174726099,8.568275370635092e-05
1.4751924276351929,6.311704055406153e-05,8.341428474523127e-05,5.860303281224333e-05
1.6515141725540161,4.9298159865429625e-05,6.311704055406153e-05,4.71228631795384e-05
1.4401015043258667,3.941979957744479e-05,4.9298159865429625e-05,3.455554542597383e-05
1.2433942556381226,2.7116870114696212e-05,3.941979957744479e-05,2.43587219301844e-05
1.5562461614608765,2.3553518985863775e-05,2.7116870114696212e-05,2.024001514655538e-05
1.1918871402740479,1.928820347529836e-05,2.3553518985863775e-05,1.3872193449060433e-05
1.156105637550354,1.2437289115041494e-05,1.928820347529836e-05,1.1143276424263604e-05
1.2473143339157104,1.2113951925130095e-05,1.2437289115041494e-05,7.50688741391059e-06
1.0328501462936401,9.010223948280327e-06,1.2113951925130095e-05,5.749464889959199e-06
1.192178726196289,7.569095942017157e-06,9.010223948280327e-06,5.281809990265174e-06
0.9926871061325073,6.442214726121165e-06,7.569095942017157e-06,2.5792110136535484e-06
1.0952975749969482,5.10960762767354e-06,6.442214726121165e-06,3.3406136026314925e-06
1.1098905801773071,5.298171345202718e-06,5.10960762767354e-06,2.071144763249322e-06
0.9158456921577454,3.7425525079015642e-06,5.298171345202718e-06,1.7701413526083343e-06
1.2020366191864014,4.1885518839990254e-06,3.7425525079015642e-06,1.8809580524248304e-06
0.9167948961257935,3.2048203593149083e-06,4.1885518839990254e-06,1.0986315146510606e-06
1.1132357120513916,3.0672072171000764e-06,3.2048203593149083e-06,1.4972270037105773e-06
1.0604721307754517,3.182114141964121e-06,3.0672072171000764e-06,8.714575869817054e-07
1.0288745164871216,2.5739368538779672e-06,3.182114141964121e-06,1.3909079825680237e-06
1.0594737529754639,2.647863311722176e-06,2.5739368538779672e-06,7.562766768387519e-07
1.038761854171753,2.371462642258848e-06,2.647863311722176e-06,1.0342755558667704e-06
1.1710878610610962,2.7478176889417227e-06,2.371462642258848e-06,1.0067740277008852e-06
0.9275062084197998,1.9933229395974195e-06,2.7478176889417227e-06,9.276643595512724e-07
1.2096242904663086,2.4751084310992155e-06,1.9933229395974195e-06,8.656295449327445e-07
1.0294222831726074,2.2525046006194316e-06,2.4751084310992155e-06,8.885688203008613e-07
1.2142598628997803,2.4926312107709236e-06,2.2525046006194316e-06,1.184556026601058e-06
0.9425719976425171,2.02406158678059e-06,2.4926312107709236e-06,6.603149813599885e-07
1.3472957611083984,2.589150426501874e-06,2.02406158678059e-06,1.2450337862901506e-06
1.0606613159179688,2.59804892266402e-06,2.589150426501874e-06,8.540938551959698e-07
1.2113559246063232,2.4081314222712535e-06,2.59804892266402e-06,1.5188327324722195e-06
1.1352602243423462,2.873107405321207e-06,2.4081314222712535e-06,7.188780273281736e-07
1.3069809675216675,2.9209311378508573e-06,2.873107405321207e-06,1.844025860009424e-06
1.2206776142120361,3.66730500900303e-06,2.9209311378508573e-06,1.2998763168070582e-06
1.1039402484893799,2.81503844234976e-06,3.66730500900303e-06,1.9554954633349553e-06
1.4767780303955078,4.785177679877961e-06,2.81503844234976e-06,1.7250551991310203e-06
1.184019684791565,4.134685696044471e-06,4.785177679877961e-06,2.755857849479071e-06
1.4789255857467651,5.740713277191389e-06,4.134685696044471e-06,2.945226697192993e-06
1.1099919080734253,4.888375769951381e-06,5.740713277191389e-06,2.944938387372531e-06
1.9215779304504395,8.546670869691297e-06,4.888375769951381e-06,4.691005415224936e-06
1.2180684804916382,7.862388883950189e-06,8.546670869691297e-06,5.053777385910507e-06
1.8572436571121216,1.0021019988926128e-05,7.862388883950189e-06,7.048846327961655e-06
1.3187892436981201,1.126894676417578e-05,1.0021019988926128e-05,6.318383384495974e-06
2.4523961544036865,1.6863050404936075e-05,1.126894676417578e-05,1.1948397514061071e-05
1.408708930015564,1.7782364011509344e-05,1.6863050404936075e-05,1.1854889635287691e-05
2.3382046222686768,2.0463969121919945e-05,1.7782364011509344e-05,1.6950536519289017e-05
1.6662747859954834,2.8320306228124537e-05,2.0463969121919945e-05,1.7050046153599396e-05
2.8500614166259766,3.7138677726034075e-05,2.8320306228124537e-05,2.969870729430113e-05
1.7146855592727661,4.310345320845954e-05,3.7138677726034075e-05,3.112777631031349e-05
2.6529428958892822,4.786339559359476e-05,4.310345320845954e-05,4.168483428657055e-05
2.1031718254089355,7.04003032296896e-05,4.786339559359476e-05,4.742572855320759e-05
2.852403402328491,8.396183693548664e-05,7.04003032296896e-05,7.10251770215109e-05
2.0350093841552734,9.917492570821196e-05,8.396183693548664e-05,7.714900129940361e-05
2.4279019832611084,0.00010494158777873963,9.917492570821196e-05,9.240907820640132e-05
2.2431087493896484,0.00013716367539018393,0.00010494158777873963,0.00010322364687453955
2.105607509613037,0.00013516405306290835,0.00013716367539018393,0.00012007941404590383
1.8437765836715698,0.00015018561680335552,0.00013516405306290835,0.00011689678649418056
1.8314812183380127,0.00019438276649452746,0.00015018561680335552,0.00013390005915425718
2.5248472690582275,0.00033195322612300515,0.00019438276649452746,0.00021734938491135836
2.3939263820648193,0.00045952011714689434,0.00033195322612300515,0.00034013803815469146
3.020810127258301,0.0006173304282128811,0.00045952011714689434,0.0004918472259305418
3.1521177291870117,0.0006809420883655548,0.0006173304282128811,0.0006113095441833138
3.108721971511841,0.0005738841136917472,0.0006809420883655548,0.000597246689721942
1.7313787937164307,0.00039008568273857236,0.0005738841136917472,0.0004160561366006732
1.6113992929458618,0.00027101318119093776,0.00039008568273857236,0.0002782668452709913
1.3498733043670654,0.00022950198035687208,0.00027101318119093776,0.00018246195395477116
1.6547715663909912,0.00020010712614748627,0.00022950198035687208,0.00017692302935756743
1.5613926649093628,0.00020691014651674777,0.00020010712614748627,0.0001544143888168037
1.541286587715149,0.00013741879956796765,0.00020691014651674777,0.00014312317944131792
1.1677979230880737,0.00011061094846809283,0.00013741879956796765,7.892225403338671e-05
0.8603115677833557,5.589224019786343e-05,0.00011061094846809283,4.428973625181243e-05
1.4128347635269165,9.220006177201867e-05,5.589224019786343e-05,2.9910437660873868e-05
0.6427573561668396,3.53292198269628e-05,9.220006177201867e-05,1.536977470095735e-05
1.5172467231750488,7.709547935519367e-05,3.53292198269628e-05,1.1910682587767951e-05
0.6749206781387329,3.492015821393579e-05,7.709547935519367e-05,-3.902552634826861e-06
1.7265766859054565,9.013092494569719e-05,3.492015821393579e-05,2.0552792193484493e-05
0.6854047775268555,3.97012809116859e-05,9.013092494569719e-05,-1.4939238099032082e-05
1.6978785991668701,9.540647442918271e-05,3.97012809116859e-05,2.510700505808927e-05
0.794064462184906,4.8784175305627286e-05,9.540647442918271e-05,-2.9664586691069417e-05
1.7220090627670288,0.00011041598918382078,4.8784175305627286e-05,3.571039269445464e-05
0.8641834259033203,6.47169363219291e-05,0.00011041598918382078,-3.921277675544843e-05
1.5791802406311035,0.00011954033834626898,6.47169363219291e-05,4.479129711398855e-05
1.0158244371414185,8.524174336344004e-05,0.00011954033834626898,-5.61103988729883e-05
1.578653335571289,0.00014465110143646598,8.524174336344004e-05,6.272563769016415e-05
1.040395736694336,0.00011110242485301569,0.00014465110143646598,-6.831828795839101e-05
1.4700329303741455,0.00016562017844989896,0.00011110242485301569,7.55495420889929e-05
1.1433502435684204,0.00014581833966076374,0.00016562017844989896,-8.879846427589655e-05
1.4605343341827393,0.00020513878553174436,0.00014581833966076374,0.0001009242405416444
1.1399972438812256,0.0001853330322774127,0.00020513878553174436,-0.00010765279876068234
1.407840371131897,0.0002490611223038286,0.0001853330322774127,0.00012191118730697781
1.177522897720337,0.00023730070097371936,0.0002490611223038286,-0.0001359784946544096
1.4128538370132446,0.00031457614386454225,0.00023730070097371936,0.0001583511766511947
1.1547459363937378,0.000295831763651222,0.00031457614386454225,-0.0001656192762311548
1.406249761581421,0.00040006876224651933,0.000295831763651222,0.00019343465100973845
1.1431578397750854,0.0003719946835190058,0.00040006876224651933,-0.00020720119937323034
1.416314959526062,0.0005078305839560926,0.0003719946835190058,0.00024565664352849126
1.1190810203552246,0.000457750225905329,0.0005078305839560926,-0.0002552358200773597
1.440022349357605,0.0006614851299673319,0.000457750225905329,0.0003029624931514263
1.085587739944458,0.0005709577235393226,0.0006614851299673319,-0.00031790585489943624
1.4363843202590942,0.0008269260288216174,0.0005709577235393226,0.00037511391565203667
1.0810707807540894,0.0007020788034424186,0.0008269260288216174,-0.0003985094663221389
1.464086890220642,0.001070638420060277,0.0007020788034424186,0.0004657490353565663
1.0551108121871948,0.0008780325879342854,0.001070638420060277,-0.0004975417396053672
1.4271808862686157,0.0012855505337938666,0.0008780325879342854,0.0005633685505017638
1.0994340181350708,0.001102440757676959,0.0012855505337938666,-0.0006416910327970982
1.4118832349777222,0.0015856113750487566,0.001102440757676959,0.0006977172452025115
1.1124037504196167,0.0013939104974269867,0.0015856113750487566,-0.0008000239613465965
1.3190584182739258,0.0017544538713991642,0.0013939104974269867,0.0008224594057537615
1.2508186101913452,0.001834038645029068,0.0017544538713991642,-0.0010333384852856398
1.1862868070602417,0.0019319112179800868,0.001834038645029068,0.0009439658606424928
1.3247904777526855,0.002308054594323039,0.0019319112179800868,-0.0011931831249967217
1.0110700130462646,0.0018002553842961788,0.002308054594323039,0.0009923456236720085
1.5691938400268555,0.0030516767874360085,0.0018002553842961788,-0.0013083501253277063
0.8005368113517761,0.0017512233462184668,0.0030516767874360085,0.0007474924204871058
1.5955671072006226,0.003541909158229828,0.0017512233462184668,-0.0011291468981653452
0.6428861021995544,0.0014318109024316072,0.003541909158229828,0.0003333154018037021
1.68864107131958,0.0038104476407170296,0.0014318109024316072,-0.0006033030804246664
0.7011001110076904,0.0018097751308232546,0.0038104476407170296,-0.0004824497736990452
1.4113277196884155,0.003588911611586809,0.0018097751308232546,-0.00016917113680392504
0.8330969214439392,0.0021636295132339,0.003588911611586809,-0.00101004377938807
1.1270560026168823,0.002743331715464592,0.0021636295132339,0.00010424209176562726
1.03336501121521,0.0024829283356666565,0.002743331715464592,-0.0010189414024353027
0.92937833070755,0.0021413005888462067,0.0024829283356666565,-9.065391350304708e-05
1.0775880813598633,0.0022943587973713875,0.0021413005888462067,-0.0006161053315736353
0.9856633543968201,0.0020974238868802786,0.0022943587973713875,-0.0005330603453330696
0.9789302349090576,0.0018900649156421423,0.0020974238868802786,-0.0004863046342507005
0.9844858646392822,0.0017333280993625522,0.0018900649156421423,-0.00041981018148362637
0.9177817702293396,0.0013367338106036186,0.0017333280993625522,-0.00044233008520677686
1.0206074714660645,0.0013567735441029072,0.0013367338106036186,-0.00021540622401516885
0.9721248149871826,0.0011013360926881433,0.0013567735441029072,-0.0004590918542817235
0.8634044528007507,0.0008167361957021058,0.0011013360926881433,-6.843366281827912e-05
1.2312679290771484,0.0010273490333929658,0.0008167361957021058,-0.0003779935068450868
0.749268114566803,0.0005434509366750717,0.0010273490333929658,-0.00017955807561520487
1.167417287826538,0.0007105583790689707,0.0005434509366750717,-0.00012525655620265752
0.9086864590644836,0.0004473127191886306,0.0007105583790689707,-0.00027480791322886944
0.9620852470397949,0.0004140021628700197,0.0004473127191886306,-3.95503593608737e-06
1.1545889377593994,0.0003974641440436244,0.0004140021628700197,-0.00021458140690810978
0.6938422322273254,0.00018916322733275592,0.0003974641440436244,-2.9289323720149696e-05
1.3864573240280151,0.00032667923369444907,0.00018916322733275592,-7.923699013190344e-05
0.7587341666221619,0.00014847517013549805,0.00032667923369444907,-0.00010104509419761598
1.0775972604751587,0.0001721331209409982,0.00014847517013549805,6.439989647333277e-06
1.2499473094940186,0.00017498469969723374,0.0001721331209409982,-0.00010257978283334523
0.6949512958526611,8.450578025076538e-05,0.00017498469969723374,-9.213870271196356e-07
1.3930593729019165,0.00014027298311702907,8.450578025076538e-05,-4.1408915421925485e-05
0.7642035484313965,6.640436185989529e-05,0.00014027298311702907,-4.200374678475782e-05
1.168918251991272,9.028364002006128e-05,6.640436185989529e-05,5.456824055727338e-06
1.071624517440796,7.137768261600286e-05,9.028364002006128e-05,-4.480867210077122e-05
0.7764806151390076,4.296674160286784e-05,7.137768261600286e-05,2.2181802705745213e-06
1.3945040702819824,7.166208524722606e-05,4.296674160286784e-05,-2.0936444343533367e-05
0.6827154755592346,3.1918807508191094e-05,7.166208524722606e-05,-1.0078854757011868e-05
1.2030166387557983,4.584785347105935e-05,3.1918807508191094e-05,-3.320576524856733e-06
0.9594743251800537,3.445931361056864e-05,4.584785347105935e-05,-1.703080124570988e-05
0.9727732539176941,3.2237898267339915e-05,3.445931361056864e-05,3.557431682565948e-06
1.0270483493804932,2.98000595648773e-05,3.2237898267339915e-05,-1.090121986635495e-05
0.8405468463897705,2.0970393961761147e-05,2.98000595648773e-05,-1.5848451084821136e-06
1.1769745349884033,2.809379657264799e-05,2.0970393961761147e-05,-4.406001608003862e-06
0.8247451186180115,1.908091871882789e-05,2.809379657264799e-05,-9.06419700186234e-07
1.0312472581863403,1.986730785574764e-05,1.908091871882789e-05,-2.820250529111945e-06
0.9337164759635925,1.7040591046679765e-05,1.986730785574764e-05,-2.344117092434317e-06
1.1119004487991333,2.106059400830418e-05,1.7040591046679765e-05,-3.7625622439918516e-07
0.814887285232544,1.3978951756143942e-05,2.106059400830418e-05,-3.7887880921516626e-07
1.1143364906311035,1.724613321130164e-05,1.3978951756143942e-05,-1.255058123206254e-06
0.9212453961372375,1.4468518202193081e-05,1.724613321130164e-05,-1.6974092886812286e-06
1.1841622591018677,1.9798080757027492e-05,1.4468518202193081e-05,2.634706561366329e-06
0.8087590336799622,1.2573847925523296e-05,1.9798080757027492e-05,-2.6904749574896414e-06
1.1576794385910034,1.642090683162678e-05,1.2573847925523296e-05,2.3011327812128e-06
1.0558388233184814,1.736165359034203e-05,1.642090683162678e-05,-3.8371531445591245e-06
1.0637500286102295,1.702683584881015e-05,1.736165359034203e-05,6.278962700889679e-06
1.0526536703109741,1.7174903405248187e-05,1.702683584881015e-05,-5.123048140376341e-06
0.9366582036018372,1.3954741916677449e-05,1.7174903405248187e-05,4.209741291560931e-06
1.3572810888290405,2.477901944075711e-05,1.3954741916677449e-05,-3.537616976245772e-06
0.786268949508667,1.3636424228025135e-05,2.477901944075711e-05,6.092950570746325e-06
1.3642185926437378,2.433506233501248e-05,1.3636424228025135e-05,-3.6972803627577377e-06
0.7322925925254822,1.2897420674562454e-05,2.433506233501248e-05,1.9173598957422655e-06
1.5946009159088135,3.274669870734215e-05,1.2897420674562454e-05,8.087621381491772e-07
0.6353549361228943,1.3131890227668919e-05,3.274669870734215e-05,1.6877761481737252e-06
1.546386957168579,3.129834294668399e-05,1.3131890227668919e-05,1.1806762358901324e-06
0.7226443290710449,1.5947736756061204e-05,3.129834294668399e-05,-3.483000000414904e-06
1.6599979400634766,3.989563265349716e-05,1.5947736756061204e-05,7.659883522137534e-06
0.6744751930236816,1.7456655768910423e-05,3.989563265349716e-05,-5.156788574822713e-06
1.5518640279769897,3.812531940639019e-05,1.7456655768910423e-05,7.875264600443188e-06
0.8474413156509399,2.417670111753978e-05,3.812531940639019e-05,-1.0385643690824509e-05
1.5791257619857788,4.744250327348709e-05,2.417670111753978e-05,1.563449222885538e-05
0.8157691359519958,2.739761839620769e-05,4.744250327348709e-05,-1.3110523468640167e-05
1.4522666931152344,4.676552998716943e-05,2.739761839620769e-05,1.5631956557626836e-05
0.9998893737792969,3.8089314330136403e-05,4.676552998716943e-05,-1.8171082047047094e-05
1.4513449668884277,5.82313077757135e-05,3.8089314330136403e-05,2.466271325829439e-05
0.9628559350967407,4.36393529525958e-05,5.82313077757135e-05,-2.2069474653108045e-05
1.3489762544631958,6.06009598413948e-05,4.36393529525958e-05,2.5030210963450372e-05
1.1080079078674316,5.8566434745443985e-05,6.06009598413948e-05,-2.7483351004775614e-05
1.3576688766479492,7.668680336792022e-05,5.8566434745443985e-05,3.606781683629379e-05
1.057060956954956,6.744966231053695e-05,7.668680336792022e-05,-3.318161179777235e-05
1.2970550060272217,8.499709656462073e-05,6.744966231053695e-05,3.793178984778933e-05
1.144519567489624,8.727592648938298e-05,8.499709656462073e-05,-4.0042279579211026e-05
1.3269860744476318,0.00010981541709043086,8.727592648938298e-05,5.230560782365501e-05
1.079016923904419,0.00010075249883811921,0.00010981541709043086,-4.843046190217137e-05
1.3067556619644165,0.0001288264465983957,0.00010075249883811921,5.710272307624109e-05
1.112547516822815,0.00012646554387174547,0.0001288264465983957,-5.8059471484739333e-05
1.3552405834197998,0.00016904734366107732,0.00012646554387174547,7.628731691511348e-05
1.0361716747283936,0.00014568862388841808,0.00016904734366107732,-6.970851245569065e-05
1.3671793937683105,0.0002066036540782079,0.00014568862388841808,8.522761345375329e-05
1.0308904647827148,0.00017849465075414628,0.0002066036540782079,-8.305576193379238e-05
1.4233877658843994,0.000271789263933897,0.00017849465075414628,0.00010978652426274493
0.9511916637420654,0.00020417649648152292,0.000271789263933897,-9.704182593850419e-05
1.456906795501709,0.0003391566569916904,0.00020417649648152292,0.00012270256411284208
0.9267259240150452,0.00024584284983575344,0.0003391566569916904,-0.00011404131510062143
1.5053701400756836,0.0004395662108436227,0.00024584284983575344,0.0001510012662038207
0.8541770577430725,0.0002783952804747969,0.0004395662108436227,-0.00012707532732747495
1.549057960510254,0.0005482073756866157,0.0002783952804747969,0.00016545580001547933
0.8289561867713928,0.00033156602876260877,0.0005482073756866157,-0.00014759108307771385
1.5761351585388184,0.0006873949896544218,0.00033156602876260877,0.00019419264572206885
0.7732957601547241,0.00037140093627385795,0.0006873949896544218,-0.0001569318847032264
1.619394302368164,0.0008381899679079652,0.00037140093627385795,0.0002083291474264115
0.7591362595558167,0.0004375381104182452,0.0008381899679079652,-0.00018586564692668617
1.6189640760421753,0.000998305855318904,0.0004375381104182452,0.00023782800417393446
0.7273005247116089,0.00048455502837896347,0.000998305855318904,-0.0001996546343434602
1.6511948108673096,0.0011609020875766873,0.00048455502837896347,0.00026118496316485107
0.731171727180481,0.0005601293523795903,0.0011609020875766873,-0.0002517763350624591
1.6144155263900757,0.0012757848016917706,0.0005601293523795903,0.0003001958830282092
0.7430369853973389,0.0006261033122427762,0.0012757848016917706,-0.0002979141427204013
1.6093116998672485,0.0013729743659496307,0.0006261033122427762,0.0003630023275036365
0.7763866782188416,0.0007098485366441309,0.0013729743659496307,-0.0003723765548784286
1.482391595840454,0.0012922604801133275,0.0007098485366441309,0.00039671079139225185
0.9096975922584534,0.0008729260298423469,0.0012922604801133275,-0.00045525640598498285
1.3606438636779785,0.0012753010960295796,0.0008729260298423469,0.00048451562179252505
0.9544003009796143,0.000949182256590575,0.0012753010960295796,-0.0004705305036623031
1.0748441219329834,0.0009044957114383578,0.000949182256590575,0.0003877980343531817
1.2773255109786987,0.0012985053472220898,0.0009044957114383578,-0.0003755743382498622
1.0285063982009888,0.0011844763066619635,0.0012985053472220898,0.00046017285785637796
1.0918545722961426,0.0014078633394092321,0.0011844763066619635,-7.048642146401107e-05
1.0778014659881592,0.00128029880579561,0.0014078633394092321,0.0006256422493606806
1.2552918195724487,0.0016086568357422948,0.00128029880579561,0.0006460031145252287
0.8244554996490479,0.0009240031940862536,0.0016086568357422948,0.00047993636690080166
1.016679048538208,0.0008822958916425705,0.0009240031940862536,0.000249260978307575
0.7732165455818176,0.0005049145547673106,0.0008822958916425705,0.0001380888861604035
1.060628890991211,0.0005662004696205258,0.0005049145547673106,3.006581391673535e-05
0.9382112622261047,0.00047628203174099326,0.0005662004696205258,0.00010938051855191588
0.914767861366272,0.000389661465305835,0.00047628203174099326,6.434858369175345e-05
0.8524548411369324,0.0002773123560473323,0.000389661465305835,4.723784877569415e-05
1.2134499549865723,0.0003877214330714196,0.0002773123560473323,7.367055513896048e-05
0.7462998628616333,0.00020681030582636595,0.0003877214330714196,5.824692561873235e-05
0.9949689507484436,0.00019563749083317816,0.00020681030582636595,4.240254929754883e-05
0.7992483973503113,0.00012347694428171962,0.00019563749083317816,-1.7007985661621206e-05
1.0789328813552856,0.0001262153236893937,0.00012347694428171962,4.3590225686784834e-05
0.8971449136734009,9.84460930339992e-05,0.0001262153236893937,-1.960225563379936e-05
0.8303005695343018,6.100200698710978e-05,9.84460930339992e-05,2.46507661358919e-05
1.0862460136413574,7.014940638327971e-05,6.100200698710978e-05,-1.0430300790176261e-05
0.6973040699958801,3.3861193514894694e-05,7.014940638327971e-05,4.157858256803593e-06
1.2033826112747192,4.870333941653371e-05,3.3861193514894694e-05,3.349118287587771e-06
0.7376834750175476,2.625646084197797e-05,4.870333941653371e-05,-3.4544220852694707e-06
1.040371298789978,2.7029693228541873e-05,2.625646084197797e-05,5.8930750128638465e-06
0.9463565945625305,2.3801134375389665e-05,2.7029693228541873e-05,-3.2900748010433745e-06
0.8934271335601807,1.8090138837578706e-05,2.3801134375389665e-05,4.538857410807395e-06
1.081631064414978,2.1115374693181366e-05,1.8090138837578706e-05,9.491531614003179e-07
0.8556792736053467,1.515222538728267e-05,2.1115374693181366e-05,2.5283825380029157e-06
1.0541770458221436,1.5794954379089177e-05,1.515222538728267e-05,3.853306225209963e-06
0.9652224183082581,1.4685464520880487e-05,1.5794954379089177e-05,6.979499289627711e-07
1.040603756904602,1.371873077005148e-05,1.4685464520880487e-05,5.260869329504203e-06
1.0545635223388672,1.5019639249658212e-05,1.371873077005148e-05,1.7933479057319346e-06
0.8521741628646851,9.910751032293774e-06,1.5019639249658212e-05,3.6891556192131247e-06
1.2794034481048584,1.5525147318840027e-05,9.910751032293774e-06,2.5750769054866396e-06
0.8457769155502319,1.0445752195664681e-05,1.5525147318840027e-05,3.1061058507475536e-06
1.2672444581985474,1.4503608326776884e-05,1.0445752195664681e-05,4.530748810793739e-06
0.8273448348045349,9.903046702675056e-06,1.4503608326776884e-05,6.056072265891999e-07
1.4078649282455444,1.4772795111639425e-05,9.903046702675056e-06,6.01717420067871e-06
0.9063665270805359,1.2127202353440225e-05,1.4772795111639425e-05,3.739754390608141e-07
1.231048345565796,1.2691248230112251e-05,1.2127202353440225e-05,6.902197128511034e-06
1.0553197860717773,1.4039367670193315e-05,1.2691248230112251e-05,-1.100000645237742e-06
1.2123875617980957,1.3347625099413563e-05,1.4039367670193315e-05,8.136295946314931e-06
1.1198970079421997,1.6734886230551638e-05,1.3347625099413563e-05,-2.9566709258688206e-07
0.9853530526161194,1.130786768044345e-05,1.6734886230551638e-05,7.586147603433346e-06
1.3513039350509644,2.0647286874009296e-05,1.130786768044345e-05,-1.8285727776401473e-07
0.9403529167175293,1.3081892575428355e-05,2.0647286874009296e-05,8.751210771151818e-06
1.3358968496322632,2.3183740267995745e-05,1.3081892575428355e-05,1.4607613820771803e-06
0.7902491092681885,1.1954664842050988e-05,2.3183740267995745e-05,6.951112936803838e-06
1.596181869506836,2.9504717531381175e-05,1.1954664842050988e-05,3.3271051051997347e-06
0.784142017364502,1.5231550605676603e-05,2.9504717531381175e-05,8.491611879435368e-06
1.4894932508468628,3.176784957759082e-05,1.5231550605676603e-05,5.387360488384729e-06
0.7250203490257263,1.5671632354496978e-05,3.176784957759082e-05,5.535571290238295e-06
1.7447739839553833,4.1414608858758584e-05,1.5671632354496978e-05,9.255294571630657e-06
0.7276601195335388,2.047026100626681e-05,4.1414608858758584e-05,7.510003342758864e-06
1.5752372741699219,4.363567131804302e-05,2.047026100626681e-05,1.1221902241231874e-05
0.7295724153518677,2.3006568881100975e-05,4.363567131804302e-05,3.084936452069087e-06
1.7865252494812012,5.6933684390969574e-05,2.3006568881100975e-05,1.7155505702248774e-05
0.711762011051178,2.8545317036332563e-05,5.6933684390969574e-05,4.098295448784484e-06
1.6217379570007324,6.0211783420527354e-05,2.8545317036332563e-05,1.8448332411935553e-05
0.7560505867004395,3.43484862241894e-05,6.0211783420527354e-05,-2.0493957890721504e-06
1.7302463054656982,7.552080933237448e-05,3.43484862241894e-05,2.6248857466271147e-05
0.7292936444282532,3.979466055170633e-05,7.552080933237448e-05,-5.283240625431063e-06
1.67790687084198,8.5190731624607e-05,3.979466055170633e-05,2.8503032808657736e-05
0.8076054453849792,5.44647773494944e-05,8.5190731624607e-05,-9.582083293935284e-06
1.6219221353530884,0.00010056869359686971,5.44647773494944e-05,4.0408220229437575e-05
0.8146665096282959,6.295571802183986e-05,0.00010056869359686971,-1.896213143481873e-05
1.7237459421157837,0.00012684498506132513,6.295571802183986e-05,5.0702306907624006e-05
0.8569032549858093,9.110575047088787e-05,0.00012684498506132513,-1.589046951266937e-05
1.4985677003860474,0.00013487740943673998,9.110575047088787e-05,6.471076630987227e-05
0.9176218509674072,0.00010244057921227068,0.00013487740943673998,-3.679939254652709e-05
1.6686705350875854,0.00017645923071540892,0.00010244057921227068,8.303035428980365e-05
0.9026874899864197,0.00013677013339474797,0.00017645923071540892,-3.4320273698540404e-05
1.380859375,0.00017221552843693644,0.00013677013339474797,8.944261935539544e-05
1.0343965291976929,0.00014873206964693964,0.00017221552843693644,-7.028238178463653e-05
1.5484522581100464,0.00022595369955524802,0.00014873206964693964,0.00011096609523519874
0.9847193956375122,0.00019426379003562033,0.00022595369955524802,-7.054138404782861e-05
1.3235719203948975,0.0002321374777238816,0.00019426379003562033,0.00011973091750405729
1.104236364364624,0.00021067957277409732,0.0002321374777238816,-0.00011182671005371958
1.459815263748169,0.00030424841679632664,0.00021067957277409732,0.0001437432802049443
1.0259674787521362,0.0002720250631682575,0.00030424841679632664,-0.00011164326861035079
1.336289644241333,0.00034515850711613894,0.0002720250631682575,0.00016484899970237166
1.0595571994781494,0.00029513175832107663,0.00034515850711613894,-0.0001558255316922441
1.444364070892334,0.0004470853600651026,0.00029513175832107663,0.0001900943461805582
0.9809861779212952,0.00036732040462084115,0.0004470853600651026,-0.00015497961430810392
1.4058115482330322,0.0005444447160698473,0.00036732040462084115,0.00022360518050845712
0.9562269449234009,0.0004027211689390242,0.0005444447160698473,-0.00020466318528633565
1.4820750951766968,0.0006902562454342842,0.0004027211689390242,0.00024712574668228626
0.8910014033317566,0.0004820816684514284,0.0006902562454342842,-0.00020004689577035606
1.501768708229065,0.0008679425809532404,0.0004820816684514284,0.00029051234014332294
0.8502051830291748,0.0005390953738242388,0.0008679425809532404,-0.00025661441031843424
1.5377705097198486,0.0010652283672243357,0.0005390953738242388,0.0003072688705287874
0.8056983351707458,0.0006275264313444495,0.0010652283672243357,-0.00024866906460374594
1.5893685817718506,0.001341226976364851,0.0006275264313444495,0.00035990728065371513
0.7769199013710022,0.0007228069589473307,0.001341226976364851,-0.0003223335952498019
1.5790148973464966,0.0015789008466526866,0.0007228069589473307,0.0003760140389204025
0.7540695667266846,0.000819528941065073,0.0015789008466526866,-0.00033586291829124093
1.644063949584961,0.0019312504446133971,0.000819528941065073,0.0004503802629187703
0.7559172511100769,0.0009763676789589226,0.0019312504446133971,-0.00046614985330961645
1.5800421237945557,0.002153795910999179,0.0009763676789589226,0.0004947599372826517
0.7688403725624084,0.001098398701287806,0.002153795910999179,-0.0005698294844478369
1.615182638168335,0.0024436675012111664,0.001098398701287806,0.0006286089774221182
0.8302592039108276,0.0013571565505117178,0.0024436675012111664,-0.0008027859730646014
1.476507544517517,0.002484857104718685,0.0013571565505117178,0.0007349106017500162
0.9414896965026855,0.001624368247576058,0.002484857104718685,-0.0010293714003637433
1.3622065782546997,0.0024440018460154533,0.001624368247576058,0.0008665971108712256
1.0982482433319092,0.002033686963841319,0.0024440018460154533,-0.0012415070086717606
1.1285324096679688,0.0020830973517149687,0.002033686963841319,0.000910616188775748
1.3252079486846924,0.0025009349919855595,0.0020830973517149687,-0.0012838079128414392
0.9319438338279724,0.0019902116619050503,0.0025009349919855595,0.0006456178962253034
1.422286033630371,0.002986529842019081,0.0019902116619050503,-0.0012388015165925026
0.6981713175773621,0.0013418799499049783,0.002986529842019081,0.0005599207943305373
1.5228899717330933,0.0028533043805509806,0.0013418799499049783,-0.0005642467876896262
0.7402559518814087,0.0015529366210103035,0.0028533043805509806,-0.00017343868967145681
1.2957146167755127,0.002536652609705925,0.0015529366210103035,-0.0003264614788349718
0.7302507162094116,0.0013028020039200783,0.002536652609705925,-0.0003491865354590118
1.3714441061019897,0.002429299522191286,0.0013028020039200783,-0.0001650408812565729
0.7787842750549316,0.0012922685127705336,0.002429299522191286,-0.0006212060106918216
1.1170272827148438,0.0015875513199716806,0.0012922685127705336,0.00017791254504118115
0.9127374887466431,0.0011975639499723911,0.0015875513199716806,-0.0004239112604409456
1.0146936178207397,0.0012284338008612394,0.0011975639499723911,7.394427666440606e-05
0.9908950328826904,0.0010523386299610138,0.0012284338008612394,-0.00040603941306471825
0.8631739020347595,0.0007783244363963604,0.0010523386299610138,7.744529284536839e-05
1.115349292755127,0.0008453686023131013,0.0007783244363963604,-0.00028895976720377803
0.7898500561714172,0.0005273218266665936,0.0008453686023131013,7.860980076657142e-06
1.212742567062378,0.0007246574969030917,0.0005273218266665936,-0.00015836351667530835
0.7010113596916199,0.00035200401907786727,0.0007246574969030917,-5.422831600299105e-05
1.2611849308013916,0.0005518950056284666,0.00035200401907786727,-5.268496897770092e-05
0.7351976633071899,0.0002735423040576279,0.0005518950056284666,-0.00011195329716429114
1.164794683456421,0.00036200229078531265,0.0002735423040576279,4.934719254379161e-05
0.9102646112442017,0.0002447625738568604,0.00036200229078531265,-0.0001276797556784004
1.0061845779418945,0.00022222756524570286,0.0002447625738568604,7.49223108869046e-05
1.1636046171188354,0.00024896033573895693,0.00022222756524570286,-9.771832264959812e-05
0.7336971163749695,0.00012152296403655782,0.00024896033573895693,5.31121768290177e-05
1.4312394857406616,0.00023661935119889677,0.00012152296403655782,-3.771788760786876e-05
0.6089988946914673,8.589365461375564e-05,0.00023661935119889677,2.077730096061714e-05
1.5545731782913208,0.0002033915661741048,8.589365461375564e-05,1.8778171579469927e-05
0.6974719166755676,9.816613601287827e-05,0.0002033915661741048,-1.2527072613011114e-05
1.5889338254928589,0.00018073205137625337,9.816613601287827e-05,6.931232928764075e-05
0.8177732229232788,0.00011890895257238299,0.00018073205137625337,-1.8653108782018535e-05
1.3955578804016113,0.0001368265802739188,0.00011890895257238299,8.159255958162248e-05
1.1177140474319458,0.00017042206309270114,0.0001368265802739188,-8.378217899007723e-06
1.1584804058074951,0.00012970353418495506,0.00017042206309270114,9.782340930541977e-05
1.1713155508041382,0.00017710356041789055,0.00012970353418495506,1.0465639206813648e-05
0.8646727800369263,0.00010208463936578482,0.00017710356041789055,6.435150135075673e-05
1.5140836238861084,0.0002145639155060053,0.00010208463936578482,4.268002521712333e-05
0.8188598155975342,0.00012119817256461829,0.0002145639155060053,6.401854625437409e-05
1.378819227218628,0.00018624131917022169,0.00012119817256461829,6.578423199243844e-05
0.9963441491127014,0.0001710236829239875,0.00018624131917022169,4.886418901151046e-05
1.9229614734649658,0.0002947887114714831,0.0001710236829239875,0.00016405931091867387
1.1698440313339233,0.00029629896744154394,0.0002947887114714831,0.00015229827840812504
1.8209689855575562,0.0003211030852980912,0.00029629896744154394,0.0002530776837375015
1.327271580696106,0.0003375055966898799,0.0003211030852980912,0.00020907758153043687
1.5330959558486938,0.00026977580273523927,0.0003375055966898799,0.00024512523668818176
1.226761817932129,0.00027452470385469496,0.00026977580273523927,0.00015486424672417343
0.9954562187194824,0.00016657084051985294,0.00027452470385469496,0.00013314752141013741
1.18648099899292,0.00017755923909135163,0.00016657084051985294,8.473872730974108e-05
0.7936283946037292,0.00010165783896809444,0.00017755923909135163,4.053032898809761e-05
1.4511566162109375,0.0001534194452688098,0.00010165783896809444,6.647752888966352e-05
0.8387807607650757,0.00010673855285858735,0.0001534194452688098,1.3497829058906063e-05
1.1070001125335693,9.664356184657663e-05,0.00010673855285858735,5.190389492781833e-05
1.0249590873718262,9.340913675259799e-05,9.664356184657663e-05,-2.6869816792896017e-05
1.0841190814971924,8.12897487776354e-05,9.340913675259799e-05,4.4395266741048545e-05
1.1964037418365479,0.00010771291272249073,8.12897487776354e-05,-2.5506047677481547e-05
0.7449561953544617,5.1896142394980416e-05,0.00010771291272249073,2.7146896172780544e-05
1.5837843418121338,0.00011565051681827754,5.1896142394980416e-05,-2.5879960958263837e-05
0.6277208924293518,4.362350591691211e-05,0.00011565051681827754,1.4681963875773363e-05
1.7000898122787476,0.00012308503210078925,4.362350591691211e-05,-1.1308820830890909e-05
0.5678712129592896,3.949668462155387e-05,0.00012308503210078925,-4.897386588709196e-06
1.8016459941864014,0.00012757997319567949,3.949668462155387e-05,4.963029368809657e-06
0.6066873073577881,4.2545259930193424e-05,0.00012757997319567949,-2.258643689856399e-05
1.7811764478683472,0.00012410894851200283,4.2545259930193424e-05,2.0623705495381728e-05
0.767694354057312,5.766909089288674e-05,0.00012410894851200283,-3.89142005587928e-05
1.6157070398330688,0.00011898409866262227,5.766909089288674e-05,3.792969073401764e-05
0.968055009841919,7.383909542113543e-05,0.00011898409866262227,-5.447721196105704e-05
1.448012113571167,0.00011103397264378145,7.383909542113543e-05,4.81548959214706e-05
1.1816192865371704,0.00010078241029987112,0.00011103397264378145,-6.257543282117695e-05
1.2126352787017822,9.978870366467163e-05,0.00010078241029987112,5.731729470426217e-05
1.448682427406311,0.00012781392433680594,9.978870366467163e-05,-7.050096610328183e-05
1.0221033096313477,9.366587619297206e-05,0.00012781392433680594,5.9782498283311725e-05
1.5902717113494873,0.00016114028403535485,9.366587619297206e-05,-6.946931534912437e-05
0.8342791795730591,8.275006257463247e-05,0.00016114028403535485,5.912945562158711e-05
1.8323429822921753,0.0001977210195036605,8.275006257463247e-05,-6.868692435091361e-05
0.7208832502365112,8.385807450395077e-05,0.0001977210195036605,5.5214608437381685e-05
1.85487699508667,0.00023551812046207488,8.385807450395077e-05,-6.0235775890760124e-05
0.6100490093231201,7.755802653264254e-05,0.00023551812046207488,4.586197610478848e-05
2.04799747467041,0.00028525383095256984,7.755802653264254e-05,-5.21910005772952e-05
0.5797257423400879,9.028615022543818e-05,0.00028525383095256984,3.872711749863811e-05
1.96196711063385,0.00032999744871631265,9.028615022543818e-05,-3.878417192026973e-05
0.5284795761108398,9.078308357857168e-05,0.00032999744871631265,2.1197893147473224e-05
2.1270570755004883,0.00040433238609693944,9.078308357857168e-05,-2.3931519535835832e-05
0.5463652610778809,0.00012020309077342972,0.00040433238609693944,1.4139190170681104e-05
1.9631068706512451,0.0004627974412869662,0.00012020309077342972,-7.29929570297827e-06
0.5298388004302979,0.00012944458285346627,0.0004627974412869662,-1.482194693380734e-05
2.128310203552246,0.0005837923381477594,0.00012944458285346627,1.815671566873789e-05
0.5631908774375916,0.0001844498619902879,0.0005837923381477594,-2.046254485321697e-05
1.914960265159607,0.000668276334181428,0.0001844498619902879,3.846408435492776e-05
0.5699581503868103,0.00020879495423287153,0.000668276334181428,-7.302376616280526e-05
2.085239887237549,0.0008691629627719522,0.00020879495423287153,8.798579801805317e-05
0.6026098132133484,0.00030714087188243866,0.0008691629627719522,-8.472036279272288e-05
1.8459129333496094,0.0009988356614485383,0.00030714087188243866,0.00011827031266875565
0.6461064219474792,0.0003741728141903877,0.0009988356614485383,-0.00019585248082876205
1.969758152961731,0.0012987690279260278,0.0003741728141903877,0.0002263114438392222
0.6818303465843201,0.0005509143229573965,0.0012987690279260278,-0.0002503158466424793
1.7283281087875366,0.0014880013186484575,0.0005509143229573965,0.0002802330709528178
0.8148007392883301,0.0007747001363895833,0.0014880013186484575,-0.0004987624124623835
1.6697328090667725,0.0017532850615680218,0.0007747001363895833,0.0005056572845205665
0.8931944370269775,0.0010894427541643381,0.0017532850615680218,-0.0006499228766188025
1.4132955074310303,0.0018253291491419077,0.0010894427541643381,0.0005661407485604286
1.1078637838363647,0.0016629439778625965,0.0018253291491419077,-0.0008844838012009859
1.167203664779663,0.0018409894546493888,0.0016629439778625965,0.0007574293995276093
1.2584941387176514,0.002187352394685149,0.0018409894546493888,-0.0010029973927885294
0.9096508026123047,0.0016239681281149387,0.002187352394685149,0.0006041686283424497
1.493532419204712,0.0030471200589090586,0.0016239681281149387,-0.0008865504642017186
0.7332960963249207,0.0016194343334063888,0.0030471200589090586,0.00023967010201886296
1.4685689210891724,0.0033439979888498783,0.0016194343334063888,-0.0004800554015673697
0.7456457614898682,0.0018433367367833853,0.0033439979888498783,-0.00022949022240936756
1.265997052192688,0.002946073655039072,0.0018433367367833853,0.00012376489758025855
0.8863120675086975,0.0020550258923321962,0.002946073655039072,-0.0008235506247729063
1.1379408836364746,0.002552785910665989,0.0020550258923321962,0.00046203722013160586
1.0506486892700195,0.002450171858072281,0.002552785910665989,-0.0009034821996465325
0.8792031407356262,0.0018897972768172622,0.002450171858072281,0.00010111017036251724
1.276026964187622,0.002620161511003971,0.0018897972768172622,-0.0008574549574404955
0.7916738986968994,0.0016341432929039001,0.002620161511003971,-0.00014475743228103966
1.2051570415496826,0.002320033498108387,0.0016341432929039001,-0.0002920699189417064
0.8658707737922668,0.0015924497274681926,0.002320033498108387,-0.0005586908664554358
1.1083781719207764,0.001948488294146955,0.0015924497274681926,-0.00011151704529765993
0.9522325396537781,0.001593248569406569,0.001948488294146955,-0.0005521996645256877
0.9698570370674133,0.0014871112070977688,0.001593248569406569,-0.00013504791422747076
1.0583693981170654,0.0014542965218424797,0.0014871112070977688,-0.0005239985184744
0.8479085564613342,0.001036944566294551,0.0014542965218424797,-0.00011150924547109753
1.0841450691223145,0.001138361287303269,0.001036944566294551,-0.0002791081788018346
0.8769342303276062,0.0008298835600726306,0.001138361287303269,-0.00022166789858601987
1.0533185005187988,0.0008968595648184419,0.0008298835600726306,-0.00013893956202082336
0.9079180359840393,0.000677761563565582,0.0008968595648184419,-0.0002249314566142857
0.9920139908790588,0.0006497842259705067,0.000677761563565582,-0.00010655767982825637
0.9970369338989258,0.0005818119971081614,0.0006497842259705067,-0.00019373331451788545
0.8633754849433899,0.000426722748670727,0.0005818119971081614,-6.316988583421335e-05
1.04994797706604,0.0004376074066385627,0.000426722748670727,-0.00011412221647333354
0.8795471787452698,0.0003225026302970946,0.0004376074066385627,-8.175408584065735e-05
1.0356601476669312,0.0003387361648492515,0.0003225026302970946,-4.761406671605073e-05
0.915374755859375,0.0002582609304226935,0.0003387361648492515,-8.877718937583268e-05
0.9783803820610046,0.00024498437414877117,0.0002582609304226935,-2.3896513084764592e-05
1.0359901189804077,0.00023625631001777947,0.00024498437414877117,-7.663607539143413e-05
0.8284160494804382,0.0001613664790056646,0.00023625631001777947,-1.346065073448699e-05
1.1609418392181396,0.0002040691761067137,0.0001613664790056646,-4.5076369133312255e-05
0.8123506903648376,0.00012952803808730096,0.0002040691761067137,-3.176492464262992e-05
1.1549395322799683,0.00017226999625563622,0.00012952803808730096,-8.091154995781835e-06
0.9108663201332092,0.00012468441855162382,0.00017226999625563622,-5.236279685050249e-05
1.035423755645752,0.000132551824208349,0.00012468441855162382,1.1786965842475183e-05
1.1141884326934814,0.00013973095337860286,0.000132551824208349,-5.2857685659546405e-05
0.815529465675354,9.201970533467829e-05,0.00013973095337860286,1.1247766451560892e-05
1.3497244119644165,0.00015359220560640097,9.201970533467829e-05,-3.441374428803101e-05
0.7298426628112793,8.143157174345106e-05,0.00015359220560640097,-7.651572559552733e-06
1.3648196458816528,0.0001512228191131726,8.143157174345106e-05,-6.139454853837378e-06
0.8157687783241272,9.060866432264447e-05,0.0001512228191131726,-3.6950092180632055e-05
1.2788978815078735,0.00014132721116766334,9.060866432264447e-05,2.4368127924390137e-05
0.9919994473457336,0.00011832331074401736,0.00014132721116766334,-4.9952730478253216e-05
1.003866195678711,0.0001093294340535067,0.00011832331074401736,3.2791711419122294e-05
1.3269579410552979,0.00016676506493240595,0.0001093294340535067,-4.937977791996673e-05
0.8151420950889587,0.00010379419109085575,0.00016676506493240595,3.31021255988162e-05
1.3783012628555298,0.00018936110427603126,0.00010379419109085575,-2.7919470085180365e-05
0.7082659602165222,9.493312973063439e-05,0.00018936110427603126,-3.3302394513157196e-06
1.5669898986816406,0.00022979630739428103,9.493312973063439e-05,1.7601340005057864e-05
0.7493916749954224,0.00012661395885515958,0.00022979630739428103,-2.344214044569526e-05
1.3183791637420654,0.00020404564565978944,0.00012661395885515958,4.337574137025513e-05
1.0180586576461792,0.00018738099606707692,0.00020404564565978944,-6.601078348467126e-05
1.194754719734192,0.00021835234656464309,0.00018738099606707692,8.668561349622905e-05
1.1025238037109375,0.00024421396665275097,0.00021835234656464309,-6.52740418445319e-05
0.8765261173248291,0.00017026977729983628,0.00024421396665275097,6.20268692728132e-05
1.4283666610717773,0.00033459070255048573,0.00017026977729983628,-4.5818378566764295e-05
0.7801766991615295,0.00019655677897389978,0.00033459070255048573,4.788640217157081e-05
1.3477689027786255,0.00035693327663466334,0.00019655677897389978,-4.6532168198609725e-06
0.761018693447113,0.0002044953143922612,0.00035693327663466334,-2.8016569558531046e-05
1.4508085250854492,0.0004032835131511092,0.0002044953143922612,7.212344644358382e-05
0.8983964323997498,0.0003242717939428985,0.0004032835131511092,-2.2191015887074172e-05
1.193878173828125,0.00038957392098382115,0.0003242717939428985,0.0001408909010933712
1.0713509321212769,0.0004468631523195654,0.00038957392098382115,1.0590508281893563e-05
1.1444919109344482,0.00043843028834089637,0.0004468631523195654,0.00022174222976900637
1.1538959741592407,0.0005656603025272489,0.00043843028834089637,8.769101987127215e-05
0.8561950922012329,0.00035627296892926097,0.0005656603025272489,0.00016846577636897564
1.2059059143066406,0.0004915869794785976,0.00035627296892926097,9.466521441936493e-05
0.7890050411224365,0.0003058076836168766,0.0004915869794785976,1.0396903235232458e-05
1.32025945186615,0.0004781954630743712,0.0003058076836168766,0.00012267376587260514
0.9018656015396118,0.00037969573168084025,0.0004781954630743712,-6.571546691702679e-05
0.9985417127609253,0.000334570009727031,0.00037969573168084025,0.00012153540592407808
1.2155590057373047,0.0004204641154501587,0.000334570009727031,-0.00014500695397146046
0.8720834255218506,0.00029161578277125955,0.0004204641154501587,0.00010391217074356973
1.3814777135849,0.000523806200362742,0.00029161578277125955,-9.479218715569004e-05
0.647355854511261,0.00021948758512735367,0.000523806200362742,3.551531790435547e-06
1.614357590675354,0.0005593417445197701,0.00021948758512735367,-5.216433055466041e-05
0.6888512372970581,0.0002531391510274261,0.0005593417445197701,-8.093145152088255e-05
1.5054267644882202,0.0005594976828433573,0.0002531391510274261,5.920066905673593e-05
0.8453900814056396,0.0003136809973511845,0.0005594976828433573,-0.00019449132378213108
1.3468480110168457,0.0005119746783748269,0.0003136809973511845,0.00012688545393757522
1.1232563257217407,0.00045920221600681543,0.0005119746783748269,-0.00026071438333019614
1.0372090339660645,0.00043252945761196315,0.00045920221600681543,0.0001572234759805724
1.4053703546524048,0.000603805179707706,0.00043252945761196315,-0.0002767172991298139
0.786300539970398,0.0003366757882758975,0.000603805179707706,0.00014124938752502203
1.6749286651611328,0.0007615801878273487,0.0003366757882758975,-0.0002228443481726572
0.6449445486068726,0.00031563706579618156,0.0007615801878273487,2.9480164812412113e-05
1.7064875364303589,0.0008740192279219627,0.00031563706579618156,-0.00011640918091870844
0.6130831241607666,0.00031453013070859015,0.0008740192279219627,-0.00010819324234034866
1.695852279663086,0.0008996165706776083,0.00031453013070859015,3.9342914533335716e-05
0.7781164646148682,0.0004430642584338784,0.0008996165706776083,-0.0002726996026467532
1.4607161283493042,0.0008700384059920907,0.0004430642584338784,0.00017525747534818947
1.039457082748413,0.0006501883617602289,0.0008700384059920907,-0.00041764770867303014
1.1592719554901123,0.0007597093936055899,0.0006501883617602289,0.0002539553679525852
1.3174885511398315,0.0008955716621130705,0.0007597093936055899,-0.0004672321956604719
0.8805359601974487,0.0006076917634345591,0.0008955716621130705,0.00026065483689308167
1.6100988388061523,0.0011900748359039426,0.0006076917634345591,-0.00042057636892423034
0.6906450390815735,0.0005589559441432357,0.0011900748359039426,0.00010096521873492748
1.6661741733551025,0.0014001220697537065,0.0005589559441432357,-0.00027652777498587966
0.6177717447280884,0.000525743467733264,0.0014001220697537065,-0.00010885906522162259
1.6720948219299316,0.0014694822020828724,0.000525743467733264,-1.533225440653041e-05
0.7557547092437744,0.0007165796123445034,0.0014694822020828724,-0.00039241081685759127
1.4397375583648682,0.0014320954214781523,0.0007165796123445034,0.00019183257245458663
0.9927198886871338,0.0010403934866189957,0.0014320954214781523,-0.0006257722852751613
1.1326981782913208,0.0012289811857044697,0.0010403934866189957,0.0003184229717589915
1.258327603340149,0.0013898727484047413,0.0012289811857044697,-0.0006986564840190113
0.8661434650421143,0.0009737119544297457,0.0013898727484047413,0.00029921228997409344
1.4970064163208008,0.0017720723990350962,0.0009737119544297457,-0.0005694207502529025
0.7265138030052185,0.0009353355271741748,0.0017720723990350962,-2.7876867534359917e-06
1.5003944635391235,0.0019661271944642067,0.0009353355271741748,-0.00034903385676443577
0.7107069492340088,0.0009398197289556265,0.0019661271944642067,-0.00031485839281231165
1.3954975605010986,0.001829661661759019,0.0009398197289556265,2.2892212655278854e-05
0.8976239562034607,0.001218979712575674,0.001829661661759019,-0.0006214003078639507
1.1578830480575562,0.0016050979029387236,0.001218979712575674,0.00018691268633119762
1.115094542503357,0.0015931184170767665,0.0016050979029387236,-0.0007183127454482019
0.9219618439674377,0.0013474682345986366,0.0015931184170767665,0.00010309678327757865
1.2716091871261597,0.0018230816349387169,0.0013474682345986366,-0.0006333291530609131
0.7736225724220276,0.0010890171397477388,0.0018230816349387169,-6.156720337457955e-05
1.3081889152526855,0.001781451515853405,0.0010890171397477388,-0.00029260400333441794
0.8403821587562561,0.001173315104097128,0.001781451515853405,-0.000375391507986933
1.1933892965316772,0.001657337648794055,0.001173315104097128,-0.00012614252045750618
0.940290629863739,0.0012864773161709309,0.001657337648794055,-0.0005101369461044669
1.0254671573638916,0.0013520694337785244,0.0012864773161709309,-3.1447329092770815e-05
1.089685320854187,0.0013724744785577059,0.0013520694337785244,-0.0005189463263377547
0.8773899078369141,0.0010544117540121078,0.0013724744785577059,-5.4111500503495336e-05
1.1692372560501099,0.0013372877147048712,0.0010544117540121078,-0.00031928508542478085
0.8763546943664551,0.0009873545495793223,0.0013372877147048712,-0.00022586116392631084
1.143955945968628,0.0012420141138136387,0.0009873545495793223,-0.00021800221293233335
0.9077728390693665,0.0009435240644961596,0.0012420141138136387,-0.00030257762409746647
1.0418634414672852,0.0010167653672397137,0.0009435240644961596,-8.33209342090413e-05
1.01376473903656,0.0009201487991958857,0.0010167653672397137,-0.0003342730924487114
0.9331861138343811,0.000797302694991231,0.0009201487991958857,-6.049568037269637e-05
1.1068999767303467,0.0009192189900204539,0.000797302694991231,-0.000207986930035986
0.8761157989501953,0.0006907276110723615,0.0009192189900204539,-0.00011558449477888644
1.1152732372283936,0.0008247285732068121,0.0006907276110723615,-0.00015107818762771785
0.9312628507614136,0.0006829845951870084,0.0008247285732068121,-0.00015939761942718178
1.0255107879638672,0.0007182692643254995,0.0006829845951870084,-2.3110255824576598e-06
0.9597901105880737,0.0006169560365378857,0.0007182692643254995,-0.0001730473159113899
0.9695842266082764,0.0005799509817734361,0.0006169560365378857,-5.349362254492007e-06
1.0941139459609985,0.0006899092113599181,0.0005799509817734361,-5.002806574339047e-05
0.8661947250366211,0.0005173845565877855,0.0006899092113599181,1.3141743693267927e-05
1.124284267425537,0.0006536660948768258,0.0005173845565877855,-1.2804235666408204e-05
0.909489095211029,0.0005399272195063531,0.0006536660948768258,-2.2373769752448425e-05
1.093135952949524,0.0006130831316113472,0.0005399272195063531,0.00012833700748160481
1.1584359407424927,0.0008202558965422213,0.0006130831316113472,-3.898895374732092e-05
0.9473951458930969,0.0007087041740305722,0.0008202558965422213,-0.00014741928316652775
1.081527590751648,0.0007258321275003254,0.0007087041740305722,0.0002529865887481719
1.366321325302124,0.0010153912007808685,0.0007258321275003254,0.00042979337740689516
1.528989315032959,0.0010779504664242268,0.0010153912007808685,0.0007729847566224635
1.8253061771392822,0.00117485411465168,0.0010779504664242268,0.0009231215226463974
1.8513306379318237,0.0009775771759450436,0.00117485411465168,0.0009325690334662795
1.186699390411377,0.0006278976798057556,0.0009775771759450436,0.000577805214561522
1.1493512392044067,0.0005019385134801269,0.0006278976798057556,0.00035277020651847124
1.4696286916732788,0.0004707123152911663,0.0005019385134801269,0.0003656244953162968
1.5896711349487305,0.00042787796701304615,0.0004707123152911663,0.0003591100685298443
1.6897783279418945,0.00035420741187408566,0.00042787796701304615,0.0003280523233115673
1.299932837486267,0.00020627531921491027,0.00035420741187408566,0.00021882556029595435
0.8705348372459412,9.862981096375734e-05,0.00020627531921491027,8.665200584800914e-05
1.1062755584716797,7.516966434195638e-05,9.862981096375734e-05,5.28872296854388e-05
1.0383989810943604,6.010163633618504e-05,7.516966434195638e-05,3.417434709263034e-05
1.3712342977523804,6.381355342455208e-05,6.010163633618504e-05,4.0861246816348284e-05
1.3290680646896362,5.773277371190488e-05,6.381355342455208e-05,4.239439294906333e-05
1.113159418106079,3.5328237572684884e-05,5.773277371190488e-05,3.213099989807233e-05
1.1530870199203491,2.814641993609257e-05,3.5328237572684884e-05,1.9964014427387156e-05
1.0182137489318848,2.013844823522959e-05,2.814641993609257e-05,1.3253966244519688e-05
1.0277942419052124,1.5652029105694965e-05,2.013844823522959e-05,9.12733048608061e-06
0.9104452133178711,1.1289339454378933e-05,1.5652029105694965e-05,4.791377250512596e-06
1.0811556577682495,9.783407222130336e-06,1.1289339454378933e-05,5.345381396182347e-06
1.1098796129226685,1.0391619071015157e-05,9.783407222130336e-06,3.7434165278682485e-06
1.0317509174346924,8.066581358434632e-06,1.0391619071015157e-05,4.765127414430026e-06
1.0700124502182007,7.789840310579166e-06,8.066581358434632e-06,3.1376332572108367e-06
0.8792946338653564,5.290432909532683e-06,7.789840310579166e-06,2.2397541670216015e-06
1.2456938028335571,6.523363481392153e-06,5.290432909532683e-06,2.6635666472429875e-06
0.8824037313461304,4.845419425691944e-06,6.523363481392153e-06,1.2084879017493222e-06
1.1305046081542969,4.706401341536548e-06,4.845419425691944e-06,2.340472292416962e-06
1.0222935676574707,4.886405804427341e-06,4.706401341536548e-06,3.9413978925040283e-07
1.0200783014297485,3.7651400361937704e-06,4.886405804427341e-06,2.185878201999003e-06
1.1556651592254639,4.985715804650681e-06,3.7651400361937704e-06,4.0619278252052027e-07
0.8594133257865906,3.209583837815444e-06,4.985715804650681e-06,1.4345316685648868e-06
1.3266537189483643,5.274044269754086e-06,3.209583837815444e-06,1.0623398338793777e-06
0.7446074485778809,2.8521465083031217e-06,5.274044269754086e-06,6.109123660280602e-07
1.4330968856811523,4.937081939715426e-06,2.8521465083031217e-06,1.4892580111336429e-06
0.8677257895469666,3.718117568496382e-06,4.937081939715426e-06,2.658699926882946e-09
1.2868510484695435,4.373298452264862e-06,3.718117568496382e-06,2.1714859030907974e-06
0.9903401732444763,4.187375452602282e-06,4.373298452264862e-06,-6.625617743338807e-07
1.145918607711792,3.903049218934029e-06,4.187375452602282e-06,2.1786006527690915e-06
1.2038460969924927,5.616407179331873e-06,3.903049218934029e-06,-4.011243959212152e-07
0.8322249054908752,3.0625765248259995e-06,5.616407179331873e-06,1.9134884041704936e-06
1.4419944286346436,6.348617716867011e-06,3.0625765248259995e-06,-2.569497041804425e-07
0.7430779933929443,3.2508869480807334e-06,6.348617716867011e-06,1.2256406307642465e-06
1.5267462730407715,7.356176411121851e-06,3.2508869480807334e-06,8.404477398471499e-07
0.6483089923858643,3.0918149604985956e-06,7.356176411121851e-06,5.686037951591061e-08
1.6891357898712158,7.844781066523865e-06,3.0918149604985956e-06,1.6411361229984323e-06
0.7661089301109314,4.502066076383926e-06,7.844781066523865e-06,-8.880115842657688e-07
1.5248950719833374,7.94616062194109e-06,4.502066076383926e-06,2.9373504730756395e-06
0.8987248539924622,5.641756615659688e-06,7.94616062194109e-06,-2.3299749045690987e-06
1.4642664194107056,8.224794328270946e-06,5.641756615659688e-06,3.854834176308941e-06
1.0758424997329712,8.363369488506578e-06,8.224794328270946e-06,-2.891991243814118e-06
1.1651688814163208,7.553748673672089e-06,8.363369488506578e-06,4.599294697982259e-06
1.3438115119934082,1.1123317563033197e-05,7.553748673672089e-06,-3.9392725739162415e-06
1.027758002281189,8.203636753023602e-06,1.1123317563033197e-05,5.24846882399288e-06
1.4330248832702637,1.5002499822003301e-05,8.203636753023602e-06,-3.672564162116032e-06
0.7873063087463379,7.2614038799656555e-06,1.5002499822003301e-05,4.886811439064331e-06
1.7514605522155762,1.997921208385378e-05,7.2614038799656555e-06,-3.869564807246206e-06
0.7404906749725342,9.246561603504233e-06,1.997921208385378e-05,5.3685444072471e-06
1.668485164642334,2.495738590369001e-05,9.246561603504233e-06,-2.6551633709459566e-06
0.6050392389297485,8.61984517541714e-06,2.495738590369001e-05,3.4881834380939836e-06
1.9936281442642212,3.3961463486775756e-05,8.61984517541714e-06,-1.6078370208560955e-06
0.6414687037467957,1.332762258243747e-05,3.3961463486775756e-05,4.5789020077791065e-06
1.741102933883667,4.039370105601847e-05,1.332762258243747e-05,3.8658586731799005e-07
0.5806078910827637,1.3609121197077911e-05,4.039370105601847e-05,5.738435788771312e-07
2.0819427967071533,5.808294008602388e-05,1.3609121197077911e-05,3.491900770313805e-06
0.6399829387664795,2.347820918657817e-05,5.808294008602388e-05,4.227013505442301e-06
1.7077245712280273,6.699391815345734e-05,2.347820918657817e-05,5.82894290346303e-06
0.6181854009628296,2.5445653591305017e-05,6.699391815345734e-05,-3.229830099371611e-06
2.09307861328125,0.00010432912677060813,2.5445653591305017e-05,1.3050706911599264e-05
0.6668165326118469,4.582294059218839e-05,0.00010432912677060813,7.643075150554068e-06
1.6382086277008057,0.00011807589180534706,4.582294059218839e-05,1.4687439033878036e-05
0.6589189171791077,5.0936578190885484e-05,0.00011807589180534706,-6.216090696398169e-06
2.0785179138183594,0.0002001224347623065,5.0936578190885484e-05,3.0391802283702418e-05
0.6963071823120117,9.446562035009265e-05,0.0002001224347623065,2.234637395304162e-05
1.568725347518921,0.00022381244343705475,9.446562035009265e-05,2.806490010698326e-05
0.681320309638977,0.000103679412859492,0.00022381244343705475,-6.91693321641651e-06
2.0632925033569336,0.00040545762749388814,0.000103679412859492,5.8496421843301505e-05
0.7215448617935181,0.0002019743697019294,0.00040545762749388814,5.9476078604348004e-05
1.536832332611084,0.00046667817514389753,0.0002019743697019294,4.524003088590689e-05
0.6974458694458008,0.00022670664475299418,0.00046667817514389753,-1.183352833322715e-05
1.9763588905334473,0.000833240628708154,0.00022670664475299418,0.00010560388909652829
0.7281608581542969,0.00042935326928272843,0.000833240628708154,0.00010039352491730824
1.6774460077285767,0.00119495065882802,0.00042935326928272843,7.48062229831703e-05
0.9393268823623657,0.0010014604777097702,0.00119495065882802,-0.00024500535801053047
1.4454079866409302,0.0020870156586170197,0.0010014604777097702,7.236465171445161e-05
0.7028360962867737,0.0010295420652255416,0.0020870156586170197,5.40043693035841e-05
1.628333330154419,0.002461652969941497,0.0010295420652255416,0.0004989511799067259
0.8098672032356262,0.0015717942733317614,0.002461652969941497,-0.0003201401268597692
1.5023890733718872,0.0026082335971295834,0.0015717942733317614,0.0010419761529192328
0.9467771053314209,0.002337879966944456,0.0026082335971295834,-1.671979953243863e-05
1.2730923891067505,0.0027194335125386715,0.002337879966944456,0.0013397210277616978
0.9732583165168762,0.0025729641783982515,0.0027194335125386715,-8.982171129900962e-05
0.9442605972290039,0.0019208944868296385,0.0025729641783982515,0.0008967058965936303
1.304315447807312,0.0031556105241179466,0.0019208944868296385,-0.00045638607116416097
0.7674307823181152,0.001715078018605709,0.0031556105241179466,0.0006462594610638916
1.3893444538116455,0.0033036922104656696,0.001715078018605709,0.0001085668191080913
0.7014321088790894,0.0015557187143713236,0.0033036922104656696,-0.0004695288371294737
1.3336784839630127,0.00271405722014606,0.0015557187143713236,0.00028464378556236625
0.9209192395210266,0.002050538547337055,0.00271405722014606,-0.0007793828845024109
1.0143815279006958,0.0020158018451184034,0.002050538547337055,0.00042945073801092803
1.1787278652191162,0.0023276228457689285,0.0020158018451184034,-0.0008902951376512647
0.8011904358863831,0.0014603061135858297,0.0023276228457689285,0.0002773376472759992
1.2954615354537964,0.0022094687446951866,0.0014603061135858297,-0.0005635754787363112
0.8082940578460693,0.0014042737893760204,0.0022094687446951866,-0.00029048771830275655
1.2322157621383667,0.002066647633910179,0.0014042737893760204,-0.00029867826378904283
0.8267674446105957,0.0012826438760384917,0.002066647633910179,-0.000493906787596643
1.0846505165100098,0.001501166494563222,0.0012826438760384917,-9.990787657443434e-05
1.0304324626922607,0.0013491695281118155,0.001501166494563222,-0.0005576746771112084
0.9097114205360413,0.001115588704124093,0.0013491695281118155,-3.580438351491466e-05
1.0974617004394531,0.0012106008362025023,0.001115588704124093,-0.0003656810731627047
0.8863728642463684,0.0009111376712098718,0.0012106008362025023,-0.00021532621758524328
1.1195636987686157,0.0010767376516014338,0.0009111376712098718,-0.0002368520072195679
0.8722792863845825,0.0007628013263456523,0.0010767376516014338,-0.00023791038256604224
1.0136669874191284,0.0007650614716112614,0.0007628013263456523,-0.00011810407158918679
0.9954788088798523,0.0006696234922856092,0.0007650614716112614,-0.00024459336418658495
0.9082162976264954,0.0005476848455145955,0.0006696234922856092,-5.562168371398002e-05
1.0544018745422363,0.0005572608206421137,0.0005476848455145955,-0.00016087936819531024
0.8861261606216431,0.00042099348502233624,0.0005572608206421137,-9.428161138202995e-05
1.096276044845581,0.00048315204912796617,0.00042099348502233624,-9.57559677772224e-05
0.858817458152771,0.00033031677594408393,0.00048315204912796617,-0.00010799273877637461
1.0439999103546143,0.0003551138797774911,0.00033031677594408393,-4.0001963498070836e-05
0.9899717569351196,0.0003055646375287324,0.0003551138797774911,-0.00011506344890221953
0.8956490755081177,0.0002450781757943332,0.0003055646375287324,-3.610032763390336e-06
1.1343241930007935,0.000278893974609673,0.0002450781757943332,-8.888228330761194e-05
0.8194367289543152,0.00018462426669429988,0.000278893974609673,-2.6978512323694304e-05
1.2164278030395508,0.00026348739629611373,0.00018462426669429988,-4.156464638072066e-05
0.7952966094017029,0.00015298440121114254,0.00026348739629611373,-5.750385389546864e-05
1.162392258644104,0.0002067070745397359,0.00015298440121114254,4.9751406550058164e-08
0.9982485771179199,0.0001706059993011877,0.0002067070745397359,-7.782677130308002e-05
0.9488134980201721,0.0001502024824731052,0.0001706059993011877,2.3768287064740434e-05
1.2512460947036743,0.00019146986596751958,0.0001502024824731052,-7.30978645151481e-05
0.771104097366333,0.00011375162284821272,0.00019146986596751958,4.313435056246817e-06
1.4131498336791992,0.00021170263062231243,0.00011375162284821272,-4.048430491820909e-05
0.6929762959480286,9.745876741362736e-05,0.00021170263062231243,-2.921199848060496e-05
1.4197807312011719,0.00019645463908091187,9.745876741362736e-05,4.976085961061472e-07
0.8740649819374084,0.00012318944209255278,0.00019645463908091187,-6.586036761291325e-05
1.206895112991333,0.00016959165805019438,0.00012318944209255278,3.385984382475726e-05
1.163489818572998,0.00016675403458066285,0.00016959165805019438,-8.797147893346846e-05
0.9258323907852173,0.00013378671428654343,0.00016675403458066285,3.779062899411656e-05
1.4440025091171265,0.000218741042772308,0.00013378671428654343,-7.94854131527245e-05
0.689775288105011,0.00010242547432426363,0.000218741042772308,1.8845712475012988e-05
1.6541181802749634,0.0002571978257037699,0.00010242547432426363,-4.655012526200153e-05
0.6550436615943909,0.00010741334699559957,0.0002571978257037699,-2.7157004296896048e-05
1.605898380279541,0.0002770017017610371,0.00010741334699559957,1.0453329650772503e-06
0.7755020260810852,0.00013690264313481748,0.0002770017017610371,-8.220750896725804e-05
1.4521456956863403,0.000267346971668303,0.00013690264313481748,5.2021201554453e-05
1.0369669198989868,0.00020466759451664984,0.000267346971668303,-0.00012554682325571775
1.1636290550231934,0.00023731849796604365,0.00020466759451664984,8.35303872008808e-05
1.3843907117843628,0.0003066639765165746,0.00023731849796604365,-0.00015397477545775473
0.8780414462089539,0.0002083371509797871,0.0003066639765165746,8.712262933840975e-05
1.6019130945205688,0.000407064042519778,0.0002083371509797871,-0.00014224796905182302
0.6629727482795715,0.000172144515090622,0.000407064042519778,5.150756624061614e-05
1.8451052904129028,0.0005311396671459079,0.000172144515090622,-9.256102930521592e-05
0.6068258881568909,0.00019480750779621303,0.0005311396671459079,-2.0293953639338724e-05
1.7692806720733643,0.0006078663282096386,0.00019480750779621303,-1.9475553926895373e-05
0.6778349280357361,0.00024611095432192087,0.0006078663282096386,-0.0001333150576101616
1.722765564918518,0.0006844380986876786,0.00024611095432192087,0.00010299911082256585
0.8496994972229004,0.0003812446666415781,0.0006844380986876786,-0.0002441790420562029
1.4351296424865723,0.0006825096206739545,0.0003812446666415781,0.00018448219634592533
1.1759594678878784,0.000629419693723321,0.0006825096206739545,-0.00037829161738045514
1.1668332815170288,0.0006860560970380902,0.000629419693723321,0.0002934554358944297
1.3643320798873901,0.0008808980346657336,0.0006860560970380902,-0.0004329737857915461
0.8838416337966919,0.0005925259320065379,0.0008808980346657336,0.0002692983252927661
1.7194305658340454,0.0013474426232278347,0.0005925259320065379,-0.0004292770172469318
0.700965404510498,0.0006304250564426184,0.0013474426232278347,0.00020149818737991154
1.6893985271453857,0.0016125058755278587,0.0006304250564426184,-0.00032484426628798246
0.6294184923171997,0.0006341321277432144,0.0016125058755278587,-8.665311906952411e-05
1.7755995988845825,0.0019992589950561523,0.0006341321277432144,2.0360355392767815e-06
0.7242628931999207,0.0009586469968780875,0.0019992589950561523,-0.00040573603473603725
1.455962061882019,0.0019974173046648502,0.0009586469968780875,0.00018094955885317177
0.9890189170837402,0.0015064256731420755,0.0019974173046648502,-0.0008300431072711945
1.165743112564087,0.0018691399600356817,0.0015064256731420755,0.0004948387504555285
1.1863847970962524,0.0020663004834204912,0.0018691399600356817,-0.0009103650227189064
0.8799030184745789,0.0015883404994383454,0.0020663004834204912,0.00015326740685850382
1.3522464036941528,0.002623917069286108,0.0015883404994383454,-0.0006344071589410305
0.8220603466033936,0.0017574818339198828,0.002623917069286108,-0.00020218189456500113
1.2498390674591064,0.0026556216180324554,0.0017574818339198828,-0.0003905871417373419
0.8222938776016235,0.0016621311660856009,0.0026556216180324554,-0.0005728866090066731
1.143572211265564,0.002173077780753374,0.0016621311660856009,3.1253937777364627e-05
0.9997720122337341,0.002145711798220873,0.002173077780753374,-0.00023795251036062837
0.9139940142631531,0.0017572506330907345,0.002145711798220873,0.0002722872013691813
0.9795069098472595,0.0016854684799909592,0.0017572506330907345,-2.9582795832538977e-05
0.9258298277854919,0.0014412737218663096,0.0016854684799909592,7.610871398355812e-05
1.0022711753845215,0.0014390554279088974,0.0014412737218663096,-0.00011210813681827858
0.8941057324409485,0.0011487082811072469,0.0014390554279088974,-4.9560723709873855e-05
0.8949314951896667,0.0009153634309768677,0.0011487082811072469,-7.282679143827409e-05
0.9883833527565002,0.0008697416633367538,0.0009153634309768677,-0.00014762829232495278
0.937354564666748,0.0007563667022623122,0.0008697416633367538,-8.203880133805797e-05
0.9031535983085632,0.0006149703403934836,0.0007563667022623122,-3.8718830182915553e-05
0.9521448016166687,0.0005129710189066827,0.0006149703403934836,-0.00015876877296250314
0.9565767645835876,0.0004622958949767053,0.0005129710189066827,-5.986449104966596e-05
0.9675225019454956,0.0004191232146695256,0.0004622958949767053,-7.81271664891392e-05
0.8867117762565613,0.00031921936897560954,0.0004191232146695256,-6.473036046372727e-05
1.001596212387085,0.00030475243693217635,0.00031921936897560954,-6.859251880086958e-05
0.8782262206077576,0.00022824892948847264,0.00030475243693217635,-4.486494799493812e-05
0.9986226558685303,0.00021851406199857593,0.00022824892948847264,-4.467239341465756e-05
0.9098514318466187,0.00017213721002917737,0.00021851406199857593,-4.266981341061182e-05
0.9794060587882996,0.00016293211956508458,0.00017213721002917737,-1.92828883882612e-05
0.932033360004425,0.0001278696145163849,0.00016293211956508458,-4.4854597945231944e-05
0.9596825242042542,0.00011693788110278547,0.0001278696145163849,-1.0264103366353083e-05
1.0488144159317017,0.00011876394273713231,0.00011693788110278547,-3.264424594817683e-05
0.7882065773010254,7.295813702512532e-05,0.00011876394273713231,-9.854275049292482e-06
1.177761197090149,9.674798639025539e-05,7.295813702512532e-05,-1.7627779016038403e-05
0.8426200747489929,6.464510806836188e-05,9.674798639025539e-05,-1.9196821085643023e-05
1.0785032510757446,7.51076586311683e-05,6.464510806836188e-05,2.3661846171307843e-06
0.9968892931938171,6.22137522441335e-05,7.51076586311683e-05,-2.7893498554476537e-05
0.9331467151641846,5.363274976843968e-05,6.22137522441335e-05,5.775320460088551e-06
1.2315586805343628,7.213266508188099e-05,5.363274976843968e-05,-2.0935007341904566e-05
0.7130600214004517,3.6669604014605284e-05,7.213266508188099e-05,-7.149441785259114e-07
1.4069795608520508,7.034324517007917e-05,3.6669604014605284e-05,-8.940752195485402e-06
0.7733576893806458,3.9062149880919605e-05,7.034324517007917e-05,-1.4019862646819092e-05
1.2896430492401123,6.39055433566682e-05,3.9062149880919605e-05,6.392408067767974e-06
0.9794711470603943,4.795938730239868e-05,6.39055433566682e-05,-2.583386594778858e-05
1.0645627975463867,5.088999751023948e-05,4.795938730239868e-05,1.2470525689423084e-05
1.2838780879974365,6.628203846048564e-05,5.088999751023948e-05,-2.660584868863225e-05
0.7688504457473755,3.7626730772899464e-05,6.628203846048564e-05,9.949544619303197e-06
1.5601158142089844,7.990859739948064e-05,3.7626730772899464e-05,-1.957871427293867e-05
0.670150876045227,3.577119787223637e-05,7.990859739948064e-05,-3.04453737953736e-06
1.5758579969406128,8.847645221976563e-05,3.577119787223637e-05,-3.5697503335541114e-06
0.726236879825592,4.087710112798959e-05,8.847645221976563e-05,-2.1179410396143794e-05
1.4957529306411743,8.709472604095936e-05,4.087710112798959e-05,1.3029391084273811e-05
0.9688122272491455,6.210338324308395e-05,8.709472604095936e-05,-3.605266829254106e-05
1.1979267597198486,7.726269541308284e-05,6.210338324308395e-05,2.5268320314353332e-05
1.3164249658584595,9.154763392871246e-05,7.726269541308284e-05,-4.729834108729847e-05
0.9268126487731934,6.817234680056572e-05,9.154763392871246e-05,2.88209139398532e-05
1.542267918586731,0.0001252220245078206,6.817234680056572e-05,-4.409570465213619e-05
0.6796420216560364,5.5007072660373524e-05,0.0001252220245078206,1.8374426872469485e-05
1.8348201513290405,0.00016534858150407672,5.5007072660373524e-05,-3.1215775379678234e-05
0.6093757152557373,6.139637116575614e-05,0.00016534858150407672,-8.477555297758954e-07
1.7704668045043945,0.00019166246056556702,6.139637116575614e-05,-6.953769116080366e-06
0.6516591310501099,7.332282984862104e-05,0.00019166246056556702,-3.732556797331199e-05
1.8101595640182495,0.0002267801173729822,7.332282984862104e-05,3.054257103940472e-05
0.7923768162727356,0.00011588672350626439,0.0002267801173729822,-6.993756687734276e-05
1.51862370967865,0.0002304901136085391,0.00011588672350626439,6.062279862817377e-05
1.1030620336532593,0.000186540957656689,0.0002304901136085391,-0.00011998826812487096
1.3555601835250854,0.00025826357887126505,0.000186540957656689,0.00010898846812779084
1.227652668952942,0.00027388561284169555,0.00025826357887126505,-0.0001447849499527365
1.0458815097808838,0.0002357441117055714,0.00027388561284169555,0.00011730709229595959
1.6562066078186035,0.00044325203634798527,0.0002357441117055714,-0.00018129593809135258
0.8769567012786865,0.0002751426654867828,0.00044325203634798527,0.00015336403157562017
1.604727029800415,0.0005719527835026383,0.0002751426654867828,-0.00017417166964150965
0.6759373545646667,0.00024263093655463308,0.0005719527835026383,9.962512558558956e-05
2.003933906555176,0.0008821245282888412,0.00024263093655463308,-0.00014233308320399374
0.632896363735199,0.0003453026001807302,0.0008821245282888412,8.325044473167509e-05
1.7450294494628906,0.001032307744026184,0.0003453026001807302,-8.064782741712406e-05
0.6270758509635925,0.00039517064578831196,0.001032307744026184,-0.00010397758160252124
1.9419728517532349,0.001455394085496664,0.00039517064578831196,0.00011605433246586472
0.7023508548736572,0.0006761935073882341,0.001455394085496664,-0.00023922117543406785
1.5582804679870605,0.0015695227775722742,0.0006761935073882341,0.00021638291946146637
0.9948337078094482,0.0011893236078321934,0.0015695227775722742,-0.0006614013109356165
1.3270090818405151,0.0017890080343931913,0.0011893236078321934,0.0005569573258981109
1.0871256589889526,0.0016978330677375197,0.0017890080343931913,-0.0007735203835181892
1.0102574825286865,0.0015890852082520723,0.0016978330677375197,0.0004731055232696235
1.3826922178268433,0.0025633913464844227,0.0015890852082520723,-0.000797782267909497
0.7997791171073914,0.0016132836462929845,0.0025633913464844227,0.0002579506253823638
1.386389970779419,0.0029019704088568687,0.0016132836462929845,-0.0005479793762788177
0.821628212928772,0.001914412947371602,0.0029019704088568687,-0.0003557567251846194
1.335105061531067,0.0033952719531953335,0.001914412947371602,0.00018090711091645062
0.8742811679840088,0.002591734752058983,0.0033952719531953335,0.00010896425374085084
1.0752488374710083,0.002915401943027973,0.002591734752058983,0.00045210844837129116
0.8585116267204285,0.0021415166556835175,0.002915401943027973,0.00014522322453558445
0.9574044346809387,0.001919942325912416,0.0021415166556835175,0.0003001897130161524
1.0377737283706665,0.0020610783249139786,0.001919942325912416,-0.00011282303603366017
0.9292912483215332,0.0017690432723611593,0.0020610783249139786,0.00014920742250978947
0.8950867652893066,0.0014143389416858554,0.0017690432723611593,7.258656114572659e-05
0.945314884185791,0.0012134155258536339,0.0014143389416858554,-0.0002617783611640334
0.9565550684928894,0.0011100554838776588,0.0012134155258536339,-1.6251931810984388e-05
0.9607442617416382,0.0010178929660469294,0.0011100554838776588,-8.609843644080684e-05
0.8864319920539856,0.0007715015672147274,0.0010178929660469294,-0.00016675289953127503
0.9904804825782776,0.0007494165329262614,0.0007715015672147274,-7.552624447271228e-05
0.8655950427055359,0.0005334202433004975,0.0007494165329262614,-0.00014140119310468435
0.9845955967903137,0.0005071629420854151,0.0005334202433004975,-7.215141522465274e-05
0.9458649158477783,0.0004278115229681134,0.0005071629420854151,-0.00011134761734865606
0.8655605912208557,0.0003171406569890678,0.0004278115229681134,-3.779442704399116e-05
1.0220633745193481,0.0002969758352264762,0.0003171406569890678,-9.876943659037352e-05
0.9033459424972534,0.00023668458743486553,0.0002969758352264762,-4.051206633448601e-05
1.044543743133545,0.00024786972790025175,0.00023668458743486553,-4.8540001444052905e-05
0.8227687478065491,0.00015643920050933957,0.00024786972790025175,-5.122920265421271e-05
1.0455589294433594,0.00016828248044475913,0.00015643920050933957,-2.052592571999412e-05
0.9742416143417358,0.00014243691111914814,0.00016828248044475913,-5.093629806651734e-05
0.8724198937416077,0.00010840360482688993,0.00014243691111914814,1.083983534044819e-06
1.1110714673995972,0.00012024268653476611,0.00010840360482688993,-3.6370300222188234e-05
0.7846033573150635,7.265106978593394e-05,0.00012024268653476611,-1.2721116945613176e-05
1.222190260887146,0.00010712884250096977,7.265106978593394e-05,-1.000272277451586e-05
0.8099793791770935,6.320566171780229e-05,0.00010712884250096977,-2.611434319987893e-05
1.0901390314102173,7.451177225448191e-05,6.320566171780229e-05,6.149856744741555e-06
1.0983580350875854,7.265036401804537e-05,7.451177225448191e-05,-3.2222385925706476e-05
0.8440922498703003,5.0104688853025436e-05,7.265036401804537e-05,1.0800584277603775e-05
1.3471159934997559,7.820178871043026e-05,5.0104688853025436e-05,-2.3418055207002908e-05
0.697471022605896,3.7902304029557854e-05,7.820178871043026e-05,-3.310713282189681e-06
1.4630337953567505,8.030456228880212e-05,3.7902304029557854e-05,-5.567633252212545e-06
0.7382179498672485,3.8703365135006607e-05,8.030456228880212e-05,-1.8957569409394637e-05
1.3375648260116577,6.715404742863029e-05,3.8703365135006607e-05,8.859587069309782e-06
1.039972186088562,5.4912292398512363e-05,6.715404742863029e-05,-2.9993643693160266e-05
1.0260441303253174,5.196755228098482e-05,5.4912292398512363e-05,1.69836166605819e-05
1.3673279285430908,7.1213289629668e-05,5.196755228098482e-05,-3.143736466881819e-05
0.7571414709091187,3.9324866520473734e-05,7.1213289629668e-05,1.0142700375581626e-05
1.5898605585098267,8.811029692878947e-05,3.9324866520473734e-05,-1.983990841836203e-05
0.6112927198410034,3.277944779256359e-05,8.811029692878947e-05,-3.577149527700385e-06
1.6807606220245361,9.219349885825068e-05,3.277944779256359e-05,-3.65720416084514e-06
0.7326983213424683,4.30443869845476e-05,9.219349885825068e-05,-2.2741060092812404e-05
1.495064616203308,9.04000480659306e-05,4.30443869845476e-05,1.5336587239289656e-05
0.9710187911987305,6.038488572812639e-05,9.04000480659306e-05,-3.989505785284564e-05
1.2366124391555786,7.852799899410456e-05,6.038488572812639e-05,2.6634808818926103e-05
1.2999866008758545,9.075919660972431e-05,7.852799899410456e-05,-4.74660555482842e-05
0.919422447681427,6.446226325351745e-05,9.075919660972431e-05,3.057709182030521e-05
1.6277111768722534,0.000122768702567555,6.446226325351745e-05,-4.717278716270812e-05
0.6940628886222839,5.567632615566254e-05,0.000122768702567555,2.0011038941447623e-05
1.7811928987503052,0.000155707384692505,5.567632615566254e-05,-3.205551183782518e-05
0.5711739659309387,5.0795053539332e-05,0.000155707384692505,7.073569463500462e-07
1.9105942249298096,0.00018360244575887918,5.0795053539332e-05,-9.572846465744078e-06
0.627047598361969,6.710120214847848e-05,0.00018360244575887918,-2.9471790185198188e-05
1.7741423845291138,0.00020435545593500137,6.710120214847848e-05,2.1095114789204672e-05
0.7639042735099792,9.330551256425679e-05,0.00020435545593500137,-6.441031291615218e-05
1.6520432233810425,0.00021740302327089012,9.330551256425679e-05,5.447469447972253e-05
0.98270583152771,0.00014652912796009332,0.00021740302327089012,-9.809630137169734e-05
1.394188404083252,0.0002232494589406997,0.00014652912796009332,8.409278962062672e-05
1.246530294418335,0.0002206331118941307,0.0002232494589406997,-0.00013389633386395872
1.1647289991378784,0.0002259699977003038,0.0002206331118941307,0.00011052830086555332
1.435547947883606,0.00031225805287249386,0.0002259699977003038,-0.00015246975817717612
0.9588291049003601,0.00022501131752505898,0.00031225805287249386,0.00012324930867180228
1.6898329257965088,0.0004511672304943204,0.00022501131752505898,-0.0001738819555612281
0.7827233076095581,0.0002362345694564283,0.0004511672304943204,0.00012446528126019984
1.7436373233795166,0.0005803917301818728,0.0002362345694564283,-0.00016220864199567586
0.6746616959571838,0.00024281899095512927,0.0005803917301818728,0.00010674065561033785
1.936838150024414,0.0008072133641690016,0.00024281899095512927,-0.00014937020023353398
0.6116833686828613,0.0002974746748805046,0.0008072133641690016,6.014462633174844e-05
1.8402113914489746,0.0009768052259460092,0.0002974746748805046,-9.388809849042445e-05
0.5882210731506348,0.00033786107087507844,0.0009768052259460092,-1.0726029358920641e-05
1.966951608657837,0.0013070337008684874,0.00033786107087507844,-6.373759788402822e-06
0.6297865509986877,0.0005021434044465423,0.0013070337008684874,-0.00014350831042975187
1.7482789754867554,0.0015123822959139943,0.0005021434044465423,0.00010530668077990413
0.6988005042076111,0.0006623201770707965,0.0015123822959139943,-0.00032150433980859816
1.7619972229003906,0.0018739292863756418,0.0006623201770707965,0.0003317472874186933
0.8241843581199646,0.0010544785764068365,0.0018739292863756418,-0.0005823247483931482
1.468916893005371,0.002038013655692339,0.0010544785764068365,0.0004733838723041117
1.0292482376098633,0.0016021307092159986,0.002038013655692339,-0.0009176891180686653
1.272443175315857,0.0021242531947791576,0.0016021307092159986,0.0007850740221329033
1.2082269191741943,0.0022356933914124966,0.0021242531947791576,-0.0011511868797242641
1.0030035972595215,0.0019528695847839117,0.0022356933914124966,0.0007583714905194938
1.5099737644195557,0.0033400345128029585,0.0019528695847839117,-0.0012766331201419234
0.7588512301445007,0.0018316346686333418,0.0033400345128029585,0.0005401906091719866
1.5513941049575806,0.003783468622714281,0.0018316346686333418,-0.000991168199107051
0.6706334948539734,0.00169591442681849,0.003783468622714281,-0.00014658465806860477
1.7506613731384277,0.005114561878144741,0.00169591442681849,-0.00037240685196593404
0.9488879442214966,0.0037436094135046005,0.005114561878144741,-0.0018925776239484549
1.1104705333709717,0.004611906595528126,0.0037436094135046005,-0.00012983697524759918
1.0242629051208496,0.004150582477450371,0.004611906595528126,-0.0016496269963681698
0.9150733351707458,0.003353654872626066,0.004150582477450371,0.0006986493244767189
1.263378381729126,0.00490656727924943,0.003353654872626066,-0.001171283656731248
0.7894487380981445,0.0030551371164619923,0.00490656727924943,0.00011673861445160583
1.0773820877075195,0.003500652965158224,0.0030551371164619923,-0.0003708602162078023
0.9003108143806458,0.0027807005681097507,0.003500652965158224,-0.00044137879740446806
1.2271950244903564,0.003958761692047119,0.0027807005681097507,-0.0007758535211905837
0.7990439534187317,0.002527038101106882,0.003958761692047119,4.52724561910145e-05
0.959791362285614,0.0023116329684853554,0.002527038101106882,-0.0002020831743720919
1.3302909135818481,0.0040679797530174255,0.0023116329684853554,-0.0002292247663717717
0.6578885316848755,0.00173557095695287,0.0040679797530174255,0.0003173899604007602
0.9806256294250488,0.001653557177633047,0.00173557095695287,-0.00016280975250992924
1.1314964294433594,0.002076216507703066,0.001653557177633047,0.0002572496887296438
0.7402675747871399,0.0011229494120925665,0.002076216507703066,0.00017420650692656636
1.2171670198440552,0.001466074725612998,0.0011229494120925665,0.00044217059621587396
1.4411853551864624,0.0016542293597012758,0.001466074725612998,0.0010524836834520102
1.3680040836334229,0.0014522362034767866,0.0016542293597012758,0.0011293343268334866
1.4758152961730957,0.0011940391268581152,0.0014522362034767866,0.0010389573872089386
1.2458305358886719,0.0007820384344086051,0.0011940391268581152,0.0007346748607233167
1.2599570751190186,0.0006808731704950333,0.0007820384344086051,0.0004903509397991002
1.706228256225586,0.000769415928516537,0.0006808731704950333,0.0005661480245180428
1.8573176860809326,0.0005420400411821902,0.000769415928516537,0.0005760937929153442
1.5635340213775635,0.00034167809644714,0.0005420400411821902,0.0003707404248416424
1.1693700551986694,0.00018531485693529248,0.00034167809644714,0.0001954588806256652
1.1605756282806396,0.00011087489838246256,0.00018531485693529248,0.00010686465247999877
1.5334395170211792,0.00011154251114930958,0.00011087489838246256,8.412048919126391e-05
1.7418968677520752,0.00010960728104691952,0.00011154251114930958,9.092051186598837e-05
2.526228666305542,9.473253157921135e-05,0.00010960728104691952,9.47483567870222e-05
1.876288890838623,6.45975669613108e-05,9.473253157921135e-05,7.024416845524684e-05
1.5618696212768555,3.7088255339767784e-05,6.45975669613108e-05,4.280154826119542e-05
1.5693271160125732,2.394626244495157e-05,3.7088255339767784e-05,2.559909989940934e-05
1.3493447303771973,1.8784161511575803e-05,2.394626244495157e-05,1.60011368279811e-05
1.4900779724121094,1.628571772016585e-05,1.8784161511575803e-05,1.3655664588441141e-05
1.9980109930038452,1.5265532056218944e-05,1.628571772016585e-05,1.3793122889182996e-05
1.820532202720642,1.3593690709967632e-05,1.5265532056218944e-05,1.2319669622229412e-05
1.590701937675476,9.778504136193078e-06,1.3593690709967632e-05,9.754310667631216e-06
1.5455259084701538,6.823042895121034e-06,9.778504136193078e-06,6.872870017105015e-06
1.2786628007888794,5.107546712679323e-06,6.823042895121034e-06,4.347244612290524e-06
1.4040780067443848,3.953624400310218e-06,5.107546712679323e-06,3.5026359910261817e-06
1.5245648622512817,3.80994697479764e-06,3.953624400310218e-06,2.9701368475798517e-06
1.383203387260437,3.4018360111076618e-06,3.80994697479764e-06,2.62975663645193e-06
1.718353271484375,3.028470018762164e-06,3.4018360111076618e-06,2.6831403374671936e-06
1.5568677186965942,2.858912466763286e-06,3.028470018762164e-06,2.2997621726972284e-06
1.662420392036438,2.658858193171909e-06,2.858912466763286e-06,2.246342319267569e-06
1.802330732345581,2.495970875315834e-06,2.658858193171909e-06,2.1728089905082015e-06
1.6575061082839966,2.1487230696948245e-06,2.495970875315834e-06,1.9195708773622755e-06
1.9741169214248657,2.148040493921144e-06,2.1487230696948245e-06,1.8530315628595417e-06
1.9524757862091064,2.0941056391166057e-06,2.148040493921144e-06,1.8302947637494071e-06
2.064328908920288,1.8890201545218588e-06,2.0941056391166057e-06,1.7664457345745177e-06
2.016045331954956,1.801091912057018e-06,1.8890201545218588e-06,1.6143030734383501e-06
2.482523202896118,1.8132278682969627e-06,1.801091912057018e-06,1.6535184386157198e-06
2.1787655353546143,1.7582349300937494e-06,1.8132278682969627e-06,1.5933019312797114e-06
2.420888900756836,1.5818075098650297e-06,1.7582349300937494e-06,1.5348746273957659e-06
2.484907388687134,1.6409263707828359e-06,1.5818075098650297e-06,1.4701016652907128e-06
2.3728225231170654,1.5825942227820633e-06,1.6409263707828359e-06,1.4675347301817965e-06
2.8597843647003174,1.5443308711837744e-06,1.5825942227820633e-06,1.4676428463644697e-06
2.1322038173675537,1.464643560211698e-06,1.5443308711837744e-06,1.3384716339714942e-06
3.2621631622314453,1.4922821947038756e-06,1.464643560211698e-06,1.4063754179005628e-06
2.1809051036834717,1.5034249827294843e-06,1.4922821947038756e-06,1.3303468904268811e-06
2.8491017818450928,1.370245854559471e-06,1.5034249827294843e-06,1.352822664557607e-06
2.287231206893921,1.4538013601850253e-06,1.370245854559471e-06,1.2607581538759405e-06
2.4151134490966797,1.3853850759915076e-06,1.4538013601850253e-06,1.298617348766129e-06
2.536457061767578,1.4460404145211214e-06,1.3853850759915076e-06,1.2960524600202916e-06
1.9588935375213623,1.3074418347969186e-06,1.4460404145211214e-06,1.2026830518152565e-06
2.907857894897461,1.413720497112081e-06,1.3074418347969186e-06,1.270199732061883e-06
1.8330117464065552,1.3854684084435576e-06,1.413720497112081e-06,1.1784534308389993e-06
2.921792984008789,1.3424025837593945e-06,1.3854684084435576e-06,1.284565769310575e-06
1.7318096160888672,1.3685396424989449e-06,1.3424025837593945e-06,1.1018282748409547e-06
2.6615545749664307,1.3358823025555466e-06,1.3685396424989449e-06,1.2560342383949319e-06
1.7944554090499878,1.4574738997907843e-06,1.3358823025555466e-06,1.1352474302839255e-06
2.070657968521118,1.2514919944806024e-06,1.4574738997907843e-06,1.2082950888725463e-06
1.8879985809326172,1.4783041706323274e-06,1.2514919944806024e-06,1.112867494157399e-06
1.728302240371704,1.3028316061536316e-06,1.4783041706323274e-06,1.1657774621198769e-06
2.0056471824645996,1.5257711538652075e-06,1.3028316061536316e-06,1.1876982171088457e-06
1.4169408082962036,1.2688499282376142e-06,1.5257711538652075e-06,1.0655277264959295e-06
2.1899259090423584,1.5694827197876293e-06,1.2688499282376142e-06,1.2162947768956656e-06
1.311599850654602,1.3954622772871517e-06,1.5694827197876293e-06,1.0293606464983895e-06
2.186946153640747,1.5553011962765595e-06,1.3954622772871517e-06,1.2907942164019914e-06
1.2186082601547241,1.4646398085460532e-06,1.5553011962765595e-06,9.13710948680091e-07
2.202561616897583,1.6431492895208066e-06,1.4646398085460532e-06,1.3607802884507691e-06


==> figs/data/curv_Adam_alpha_0.15_beta_15.0_lr0.001_NN1.csv <==
curvature,Vk_2,Vkm1_2,Vkm1Vk
1.000000045813705e-18,0.03523256629705429,0.0,0.0
0.5688605904579163,0.011333949863910675,0.03523256629705429,-0.001536342315375805
1.011343240737915,0.005822841543704271,0.011333949863910675,0.005731196608394384
0.585576593875885,0.0019875825382769108,0.005822841543704271,-0.0002292869467055425
1.4222041368484497,0.002145634964108467,0.0019875825382769108,0.001410158583894372
0.7452467083930969,0.0010095310863107443,0.002145634964108467,0.0005753891309723258
2.461695671081543,0.0011083628050982952,0.0010095310863107443,0.0009571877890266478
0.7511522173881531,0.0005282310303300619,0.0011083628050982952,0.0003015675756614655
1.5502879619598389,0.0006448340136557817,0.0005282310303300619,0.0004094044561497867
1.2138307094573975,0.00053572584874928,0.0006448340136557817,0.0003881542943418026
4.635826110839844,0.0005609353538602591,0.00053572584874928,0.0005346654215827584
1.6608723402023315,0.0004871306591667235,0.0005609353538602591,0.00043269566958770156
3.4296975135803223,0.0004966019187122583,0.0004871306591667235,0.00047004790394566953
3.0482065677642822,0.0005227719084359705,0.0004966019187122583,0.000479788810480386
6.9169135093688965,0.0005195458070375025,0.0005227719084359705,0.0005157156265340745
4.899388790130615,0.0005107139586471021,0.0005195458070375025,0.0005044538993388414
6.718253135681152,0.000513722887262702,0.0005107139586471021,0.0005064768483862281
17.67542266845703,0.0005163376918062568,0.000513722887262702,0.0005142000154592097
8.513588905334473,0.00050332274986431,0.0005163376918062568,0.0005063495482318103
13.905948638916016,0.0004914583987556398,0.00050332274986431,0.0004960984224453568
21.933252334594727,0.0004799841553904116,0.0004914583987556398,0.00048519461415708065
15.14583683013916,0.000466883706394583,0.0004799841553904116,0.00047238438855856657
17.4443416595459,0.0004535327898338437,0.000466883706394583,0.00045942526776343584
20.02676010131836,0.00043913145782426,0.0004535327898338437,0.00044573552440851927
17.787464141845703,0.00042607937939465046,0.00043913145782426,0.00043189292773604393
19.937210083007812,0.00041560432873666286,0.00042607937939465046,0.0004202931304462254
20.266490936279297,0.0004065064713358879,0.00041560432873666286,0.0004105410189367831
20.27294158935547,0.0003989902907051146,0.0004065064713358879,0.00040225015254691243
20.969961166381836,0.0003934308479074389,0.0003989902907051146,0.0003957568551413715
21.107412338256836,0.00039003463461995125,0.0003934308479074389,0.0003912934917025268
22.30963134765625,0.00038907252019271255,0.00039003463461995125,0.00038916320772841573
23.322954177856445,0.00039042203570716083,0.00038907252019271255,0.00038938754005357623
24.28896713256836,0.00039396999636664987,0.00039042203570716083,0.00039185694186016917
25.860319137573242,0.0003996871819254011,0.00039396999636664987,0.0003965176874771714
27.273662567138672,0.00040759274270385504,0.0003996871819254011,0.0004033443401567638
28.78362464904785,0.00041770844836719334,0.00040759274270385504,0.00041236483957618475
30.282365798950195,0.0004299935535527766,0.00041770844836719334,0.00042356905760243535
31.712438583374023,0.0004443740763235837,0.0004299935535527766,0.00043690053280442953
32.98604965209961,0.00046080199535936117,0.0004443740763235837,0.0004522983217611909
34.11785125732422,0.00047924567479640245,0.00046080199535936117,0.0004697238910011947
35.158203125,0.0004997088108211756,0.00047924567479640245,0.0004891643766313791
36.10460662841797,0.0005221933824941516,0.0004997088108211756,0.0005106230964884162
37.1606330871582,0.0005466766888275743,0.0005221933824941516,0.0005340927746146917
38.269657135009766,0.000573144294321537,0.0005466766888275743,0.0005595542024821043
39.5140380859375,0.0006015713443048298,0.000573144294321537,0.0005869889282621443
40.85851287841797,0.0006319328676909208,0.0006015713443048298,0.0006163717480376363
42.224830627441406,0.0006642141379415989,0.0006319328676909208,0.0006476819980889559
43.50504684448242,0.0006983811035752296,0.0006642141379415989,0.0006808947073295712
44.53944396972656,0.0007344108307734132,0.0006983811035752296,0.0007159800734370947
45.165000915527344,0.0007722834125161171,0.0007344108307734132,0.0007529154536314309
45.312744140625,0.0008120035054162145,0.0007722834125161171,0.0007916921749711037
44.976932525634766,0.0008535886881873012,0.0008120035054162145,0.0008323206566274166
44.288421630859375,0.0008970717317424715,0.0008535886881873012,0.000874826218932867
43.385921478271484,0.0009425106109119952,0.0008970717317424715,0.0009192543802782893
42.40740966796875,0.000989977503195405,0.0009425106109119952,0.0009656709153205156
41.46928405761719,0.0010395542485639453,0.000989977503195405,0.00101415382232517
40.680721282958984,0.0010913294972851872,0.0010395542485639453,0.0010647899471223354
40.09354019165039,0.0011453870683908463,0.0010913294972851872,0.0011176670668646693
39.74951934814453,0.0012017821427434683,0.0011453870683908463,0.0011728566605597734
39.649356842041016,0.0012605200754478574,0.0012017821427434683,0.0012303906260058284
39.799556732177734,0.001321536605246365,0.0012605200754478574,0.0012902411399409175
40.14115524291992,0.0013846494257450104,0.001321536605246365,0.001352285617031157
40.58723449707031,0.0014495388604700565,0.0013846494257450104,0.0014162729494273663
40.99421310424805,0.0015157300513237715,0.0014495388604700565,0.0014818042982369661
41.18712615966797,0.0015825602458789945,0.0015157300513237715,0.0015483085298910737
41.00184631347656,0.0016491828719154,0.0015825602458789945,0.0016150278970599174
40.35355758666992,0.0017145993188023567,0.0016491828719154,0.0016810366651043296
39.24123001098633,0.0017776967724785209,0.0017145993188023567,0.0017452756874263287
37.77092742919922,0.0018373089842498302,0.0017776967724785209,0.0018066028133034706
36.10342788696289,0.0018923176685348153,0.0018373089842498302,0.001863874145783484
34.3935432434082,0.001941785798408091,0.0018923176685348153,0.001916061039082706
32.778114318847656,0.001985048409551382,0.001941785798408091,0.001962364185601473
31.343244552612305,0.002021834719926119,0.001985048409551382,0.0020023188553750515
30.183385848999023,0.0020522973500192165,0.002021834719926119,0.002035874407738447
29.346288681030273,0.0020769916009157896,0.0020522973500192165,0.0020633945241570473
28.887901306152344,0.002096745418384671,0.0020769916009157896,0.0020855830516666174
28.875904083251953,0.002112476620823145,0.002096745418384671,0.002103324979543686
29.339914321899414,0.0021249940618872643,0.002112476620823145,0.0021174883004277945
30.293493270874023,0.0021348167210817337,0.0021249940618872643,0.0021287340205162764
31.69011116027832,0.0021421234123408794,0.0021348167210817337,0.002137398812919855
33.3615608215332,0.0021467842161655426,0.0021421234123408794,0.002143487334251404
35.024452209472656,0.0021484894677996635,0.0021467842161655426,0.002146760933101177
36.31401443481445,0.002146883402019739,0.0021484894677996635,0.0021468729246407747
36.97210693359375,0.002141697332262993,0.002146883402019739,0.002143506659194827
37.01608657836914,0.0021327584981918335,0.002141697332262993,0.002136447001248598
36.68616485595703,0.00211997888982296,0.0021327584981918335,0.0021255742758512497
36.290042877197266,0.0021032674703747034,0.00211997888982296,0.002110811648890376
35.974300384521484,0.002082496415823698,0.0021032674703747034,0.0020920559763908386
35.825130462646484,0.0020574925001710653,0.002082496415823698,0.0020691603422164917
35.7792854309082,0.0020280871540308,0.0020574925001710653,0.002041950821876526
35.77201461791992,0.001994191436097026,0.0020280871540308,0.002010295633226633
35.732479095458984,0.001955896383151412,0.001994191436097026,0.001974192913621664
35.60102462768555,0.0019134976901113987,0.001955896383151412,0.0019338345155119896
35.36636734008789,0.0018675331957638264,0.0019134976901113987,0.001889638602733612
35.06540298461914,0.001818706514313817,0.0018675331957638264,0.0018422286957502365
34.76243209838867,0.0017678600270301104,0.001818706514313817,0.0017923822160810232
34.497982025146484,0.0017158493865281343,0.0017678600270301104,0.0017409507418051362
34.33369445800781,0.001663454226218164,0.0017158493865281343,0.0016887543024495244
34.301780700683594,0.0016113260062411427,0.001663454226218164,0.0016365090850740671
34.41471862792969,0.0015599082689732313,0.0016113260062411427,0.0015847610775381327
34.647972106933594,0.0015094309346750379,0.0015599082689732313,0.0015338440425693989
34.97359085083008,0.001459903665818274,0.0015094309346750379,0.0014838742790743709
35.33685302734375,0.001411163480952382,0.001459903665818274,0.0014347715768963099
35.646175384521484,0.0013629028107970953,0.001411163480952382,0.0013862965861335397
35.828941345214844,0.0013147459831088781,0.0013629028107970953,0.0013381052995100617
35.82432174682617,0.0012662982335314155,0.0013147459831088781,0.001289810985326767
35.594512939453125,0.0012172127608209848,0.0012662982335314155,0.0012410423951223493
35.14033889770508,0.0011672290274873376,0.0012172127608209848,0.0011914964998140931
34.50856018066406,0.001116208964958787,0.0011672290274873376,0.0011409760918468237
33.736202239990234,0.0010641529224812984,0.001116208964958787,0.0010894141159951687
32.886444091796875,0.0010112195741385221,0.0010641529224812984,0.001036893343552947
32.004085540771484,0.0009576844749972224,0.0010112195741385221,0.0009836334502324462
31.103878021240234,0.0009039475116878748,0.0009576844749972224,0.0009299746016040444
30.204957962036133,0.0008504885481670499,0.0009039475116878748,0.0008763589430600405
29.320281982421875,0.0007978451903909445,0.0008504885481670499,0.0008232973632402718
28.45356559753418,0.0007465664530172944,0.0007978451903909445,0.0007713343948125839
27.623212814331055,0.0006971883703954518,0.0007465664530172944,0.0007210139883682132
26.843175888061523,0.0006501905154436827,0.0006971883703954518,0.0006728441221639514
26.141569137573242,0.0006059858715161681,0.0006501905154436827,0.0006272714817896485
25.537282943725586,0.0005648939404636621,0.0006059858715161681,0.0005846614367328584
25.051280975341797,0.0005271227564662695,0.0005648939404636621,0.0005452762707136571
24.70755386352539,0.000492786755785346,0.0005271227564662695,0.0005092757637612522
24.52127456665039,0.00046189941349439323,0.000492786755785346,0.0004767216742038727
24.51081085205078,0.00043438596185296774,0.00046189941349439323,0.00044758126023225486
24.68570327758789,0.00041010224958881736,0.00043438596185296774,0.00042174290865659714
25.048503875732422,0.0003888466162607074,0.00041010224958881736,0.0003990316763520241
25.60772705078125,0.0003703894908539951,0.0003888466162607074,0.0003792306233663112
26.357667922973633,0.00035447021946310997,0.0003703894908539951,0.0003620932693593204
27.291101455688477,0.0003408298653084785,0.00035447021946310997,0.00034735919325612485
28.39919090270996,0.0003292123437859118,0.0003408298653084785,0.0003347705933265388
29.657243728637695,0.0003193740267306566,0.0003292123437859118,0.00032407749677076936
31.043838500976562,0.00031108982511796057,0.0003193740267306566,0.00031504587968811393
32.53091812133789,0.0003041555464733392,0.00031108982511796057,0.0003074615087825805
34.08221435546875,0.0002983921440318227,0.0003041555464733392,0.0003011333174072206
35.6618766784668,0.00029364030342549086,0.0002983921440318227,0.0002958926488645375
37.247318267822266,0.0002897639642469585,0.00029364030342549086,0.00029159244149923325
38.79400634765625,0.000286646478343755,0.0002897639642469585,0.0002881067630369216
40.286495208740234,0.000284186186036095,0.000286646478343755,0.00028532699798233807
41.691612243652344,0.00028229926829226315,0.000284186186036095,0.000283160712569952
43.01994705200195,0.00028091450803913176,0.00028229926829226315,0.00028153081075288355
44.24755096435547,0.00027996720746159554,0.00028091450803913176,0.0002803695679176599
45.37742614746094,0.0002794059691950679,0.00027996720746159554,0.00027961915475316346
46.39603042602539,0.00027918495470657945,0.0002794059691950679,0.0002792311133816838
47.308353424072266,0.00027926452457904816,0.00027918495470657945,0.00027916283579543233
48.141395568847656,0.00027960806619375944,0.00027926452457904816,0.0002793763705994934
48.86798858642578,0.0002801886876113713,0.00027960806619375944,0.00027983999461866915
49.4983024597168,0.00028097431641072035,0.0002801886876113713,0.00028052431298419833
50.02985382080078,0.0002819421060848981,0.00028097431641072035,0.0002814018807839602
50.489627838134766,0.0002830674930009991,0.0002819421060848981,0.0002824490948114544
50.8494873046875,0.00028433254919946194,0.0002830674930009991,0.0002836447092704475
51.12869644165039,0.0002857137587852776,0.00028433254919946194,0.0002849680313374847
51.349876403808594,0.00028719339752569795,0.0002857137587852776,0.00028639851370826364
51.51005172729492,0.00028875621501356363,0.00028719339752569795,0.00028791968361474574
51.59965896606445,0.0002903816639445722,0.00028875621501356363,0.00028951361309736967
51.65860366821289,0.0002920551341958344,0.0002903816639445722,0.00029116281075403094
51.651405334472656,0.00029375962913036346,0.0002920551341958344,0.00029285141499713063
51.65903854370117,0.0002954774536192417,0.00029375962913036346,0.00029456225456669927
51.612247467041016,0.00029719076701439917,0.0002954774536192417,0.00029627743060700595
51.59776306152344,0.0002988835331052542,0.00029719076701439917,0.00029798015020787716
51.559959411621094,0.00030053473892621696,0.0002988835331052542,0.00029965181602165103
51.523860931396484,0.00030212290585041046,0.00030053473892621696,0.0003012712113559246
51.513885498046875,0.00030362780671566725,0.00030212290585041046,0.0003028175560757518
51.514381408691406,0.0003050238301511854,0.00030362780671566725,0.00030426791636273265
51.53620147705078,0.0003062872274313122,0.0003050238301511854,0.00030559758306480944
51.570552825927734,0.0003073922707699239,0.0003062872274313122,0.0003067818470299244
51.61510467529297,0.00030831131152808666,0.0003073922707699239,0.0003077939909417182
51.667457580566406,0.00030901472200639546,0.00030831131152808666,0.0003086053766310215
51.699405670166016,0.00030947476625442505,0.00030901472200639546,0.0003091872204095125
51.73497009277344,0.00030966702615842223,0.00030947476625442505,0.00030951350345276296
51.72652053833008,0.0003095658903475851,0.00030966702615842223,0.00030955910915508866
51.685096740722656,0.00030914798844605684,0.0003095658903475851,0.00030929953209124506
51.59612274169922,0.000308394490275532,0.00030914798844605684,0.00030871364288032055
51.43280792236328,0.00030729215359315276,0.000308394490275532,0.00030778534710407257
51.18898010253906,0.0003058345173485577,0.00030729215359315276,0.00030650474946014583
50.90986251831055,0.0003040169249288738,0.0003058345173485577,0.00030486637842841446
50.54036331176758,0.0003018501156475395,0.0003040169249288738,0.00030287320259958506
50.10839080810547,0.0002993430243805051,0.0003018501156475395,0.00030053508817218244
49.64161682128906,0.0002965174790006131,0.0002993430243805051,0.0002978675183840096
49.14877700805664,0.00029340089531615376,0.0002965174790006131,0.0002948951441794634
48.63291549682617,0.00029002761584706604,0.00029340089531615376,0.0002916489029303193
48.11994171142578,0.00028643495170399547,0.00029002761584706604,0.000288164708763361
47.64542007446289,0.00028266350273042917,0.00028643495170399547,0.0002844816190190613
47.237823486328125,0.0002787571866065264,0.00028266350273042917,0.00028064200887456536
46.89249801635742,0.0002747604448813945,0.0002787571866065264,0.0002766900579445064
46.65498352050781,0.00027071707881987095,0.0002747604448813945,0.00027267003315500915
46.50634002685547,0.0002666658256202936,0.00027071707881987095,0.00026862311642616987
46.47357177734375,0.000262644374743104,0.0002666658256202936,0.00026458760839886963
46.541839599609375,0.0002586883201729506,0.000262644374743104,0.0002606000634841621
46.71384048461914,0.00025482449564151466,0.0002586883201729506,0.00025669168098829687
46.98822784423828,0.0002510797348804772,0.00025482449564151466,0.00025288923643529415
47.37012481689453,0.0002474714128766209,0.0002510797348804772,0.00024921479052864015
47.8276252746582,0.0002440194075461477,0.0002474714128766209,0.0002456868824083358
48.36334228515625,0.00024073495296761394,0.0002440194075461477,0.0002423209953121841
48.933284759521484,0.00023762680939398706,0.00024073495296761394,0.0002391270245425403
49.548004150390625,0.00023470335872843862,0.00023762680939398706,0.00023611354117747396
50.20756149291992,0.0002319695777259767,0.00023470335872843862,0.00023328720999415964
50.86092758178711,0.00022942588839214295,0.0002319695777259767,0.000230650621233508
51.525638580322266,0.0002270783734275028,0.00022942588839214295,0.00022820706362836063
52.199363708496094,0.00022492712014354765,0.0002270783734275028,0.00022595960763283074
52.87413024902344,0.00022296882525552064,0.00022492712014354765,0.00022390662343241274
53.52646255493164,0.00022120836365502328,0.00022296882525552064,0.00022204889683052897
54.190948486328125,0.00021964081679470837,0.00022120836365502328,0.00022038642782717943
54.84907531738281,0.0002182662719860673,0.00021964081679470837,0.0002189168008044362
55.536338806152344,0.00021708286658395082,0.0002182662719860673,0.00021763917175121605
56.204978942871094,0.00021608969836961478,0.00021708286658395082,0.00021655208547599614
56.91696548461914,0.00021528212528210133,0.00021608969836961478,0.00021565286442637444
57.622013092041016,0.00021465739700943232,0.00021528212528210133,0.00021493775420822203
58.35638427734375,0.00021421699784696102,0.00021465739700943232,0.00021440615819301456
59.084136962890625,0.00021395448129624128,0.00021421699784696102,0.00021405557345133275
59.83696746826172,0.00021386647131294012,0.00021395448129624128,0.00021388111053965986
60.58399963378906,0.0002139520802302286,0.00021386647131294012,0.0002138806157745421
61.359718322753906,0.00021420643315650523,0.0002139520802302286,0.00021405125153250992
62.13136672973633,0.0002146283513866365,0.00021420643315650523,0.0002143899619113654
62.90305709838867,0.00021521389135159552,0.0002146283513866365,0.0002148941857740283
63.61101531982422,0.00021596375154331326,0.00021521389135159552,0.00021556226420216262
64.37084197998047,0.00021687280968762934,0.00021596375154331326,0.00021639207261614501
65.09251403808594,0.0002179401199100539,0.00021687280968762934,0.00021738052600994706
65.7888412475586,0.00021916381956543773,0.0002179401199100539,0.00021852622739970684
66.41716003417969,0.00022054565488360822,0.00021916381956543773,0.00021982907492201775
67.03963470458984,0.00022208294831216335,0.00022054565488360822,0.00022128867567516863
67.6441650390625,0.00022377575805876404,0.00022208294831216335,0.0002229037054348737
68.1669692993164,0.00022562530648428947,0.00022377575805876404,0.0002246747462777421
68.68624114990234,0.00022763415472581983,0.00022562530648428947,0.00022660377726424485
69.1480941772461,0.00022980122594162822,0.00022763415472581983,0.00022869148233439773
69.67688751220703,0.00023212828091345727,0.00022980122594162822,0.00023093829804565758
70.08155059814453,0.00023461802629753947,0.00023212828091345727,0.00023334631987381727
70.53060150146484,0.0002372723538428545,0.00023461802629753947,0.00023591797798871994
70.90564727783203,0.00024009510525502264,0.0002372723538428545,0.000238656037254259
71.34610748291016,0.00024308721185661852,0.00024009510525502264,0.0002415630005998537
71.71084594726562,0.0002462525153532624,0.00024308721185661852,0.0002446411526761949
72.1513671875,0.0002495903172530234,0.0002462525153532624,0.0002478921669535339
72.52584838867188,0.00025310638011433184,0.0002495903172530234,0.0002513184736017138
72.9867935180664,0.00025679904501885176,0.00025310638011433184,0.00025492225540801883
73.42440795898438,0.00026067221187986434,0.00025679904501885176,0.000258704531006515
73.85999298095703,0.0002647268702276051,0.00026067221187986434,0.0002626677742227912
74.4259262084961,0.0002689603716135025,0.0002647268702276051,0.0002668112574610859
74.944580078125,0.00027337591745890677,0.0002689603716135025,0.00027113512624055147
75.4814224243164,0.000277969753369689,0.00027337591745890677,0.00027563917683437467
76.08087921142578,0.0002827393764164299,0.000277969753369689,0.00028032029513269663
76.81135559082031,0.0002876795770134777,0.0002827393764164299,0.000285174697637558
77.53678894042969,0.00029278919100761414,0.0002876795770134777,0.00029019906651228666
78.255126953125,0.00029806120437569916,0.00029278919100761414,0.00029538938542827964
78.96380615234375,0.0003034841502085328,0.00029806120437569916,0.00030073639936745167
79.78013610839844,0.0003090504906140268,0.0003034841502085328,0.00030623067868873477
80.65777587890625,0.0003147514071315527,0.0003090504906140268,0.00031186401611194015
81.54730987548828,0.00032057089265435934,0.0003147514071315527,0.0003176240134052932
82.52168273925781,0.0003264936385676265,0.00032057089265435934,0.0003234950127080083
83.45518493652344,0.00033250325941480696,0.0003264936385676265,0.0003294611524324864
84.39409637451172,0.0003385759482625872,0.00033250325941480696,0.0003355023800395429
85.36261749267578,0.0003446951159276068,0.0003385759482625872,0.00034159846836701035
86.43843841552734,0.00035082874819636345,0.0003446951159276068,0.0003477252321317792
87.40599822998047,0.0003569480322767049,0.00035082874819636345,0.00035385211231186986
88.53389739990234,0.0003630259889177978,0.0003569480322767049,0.00035995134385302663
89.62873077392578,0.00036902062129229307,0.0003630259889177978,0.00036598838050849736
90.71363067626953,0.00037489476380869746,0.00036902062129229307,0.0003719236410688609
91.93175506591797,0.0003806032473221421,0.00037489476380869746,0.0003777160309255123
93.10637664794922,0.00038610241608694196,0.0003806032473221421,0.0003833210503216833
94.3850326538086,0.0003913354594260454,0.00038610241608694196,0.0003886885242536664
95.7081527709961,0.0003962524060625583,0.0003913354594260454,0.00039376498898491263
97.00846099853516,0.00040079333120957017,0.0003962524060625583,0.0003984954964835197
98.38189697265625,0.00040489836828783154,0.00040079333120957017,0.00040282009285874665
99.8306884765625,0.0004084997926838696,0.00040489836828783154,0.00040667501161806285
101.3595199584961,0.00041153919300995767,0.0004084997926838696,0.0004099970683455467
102.74345397949219,0.0004139444208703935,0.00041153919300995767,0.00041272089583799243
104.12142944335938,0.00041565668652765453,0.0004139444208703935,0.0004147809522692114
105.24502563476562,0.0004166167345829308,0.00041565668652765453,0.0004161180986557156
106.04525756835938,0.00041675782995298505,0.0004166167345829308,0.00041666923789307475
106.371337890625,0.00041603171848692,0.00041675782995298505,0.0004163767443969846
106.035400390625,0.00041438976768404245,0.00041603171848692,0.0004151920438744128
105.04203796386719,0.00041179999243468046,0.00041438976768404245,0.0004130747402086854
102.99230194091797,0.0004082341038156301,0.00041179999243468046,0.00040999450720846653
99.95259094238281,0.0004036828177049756,0.0004082341038156301,0.0004059324855916202
96.29328918457031,0.00039814392221160233,0.0004036828177049756,0.0004008829710073769
91.78392028808594,0.000391639128793031,0.00039814392221160233,0.00039485556771978736
86.81922149658203,0.0003841998986899853,0.000391639128793031,0.0003878769348375499
81.62628173828125,0.00037587599945254624,0.0003841998986899853,0.0003799877595156431
76.31977844238281,0.00036673559225164354,0.00037587599945254624,0.0003712470643222332
71.1464614868164,0.0003568579559214413,0.00036673559225164354,0.00036172877298668027
66.22509765625,0.0003463400644250214,0.0003568579559214413,0.00035152127384208143
61.606327056884766,0.00033528252970427275,0.0003463400644250214,0.0003407234908081591
57.37043380737305,0.000323809334076941,0.00033528252970427275,0.00032944814302027225
53.502811431884766,0.0003120304027106613,0.000323809334076941,0.00031781228608451784
50.02983093261719,0.00030008063185960054,0.0003120304027106613,0.00030593888368457556
46.9188346862793,0.0002880750398617238,0.00030008063185960054,0.0002939529367722571
44.155391693115234,0.00027613522252067924,0.0002880750398617238,0.00028197310166433454
41.718013763427734,0.00026437148335389793,0.00027613522252067924,0.00027011550264433026
39.58785629272461,0.0002528864424675703,0.00026437148335389793,0.00025848677614703774
37.74993133544922,0.0002417705109110102,0.0002528864424675703,0.00024718354688957334
36.18696594238281,0.00023110197798814625,0.0002417705109110102,0.00023629025963600725
34.87303924560547,0.00022094215091783553,0.00023110197798814625,0.00022587661806028336
33.77549743652344,0.0002113375230692327,0.00022094215091783553,0.00021599636238534003
32.89988327026367,0.0002023175184149295,0.0002113375230692327,0.0002066873712465167
32.240142822265625,0.0001939066278282553,0.0002023175184149295,0.00019797658023890108
31.770343780517578,0.00018610811093822122,0.0001939066278282553,0.0001898775080917403
31.492733001708984,0.0001789153611753136,0.00018610811093822122,0.00018238833581563085
31.387304306030273,0.00017231475794687867,0.0001789153611753136,0.00017549868789501488
31.45819854736328,0.00016628247976768762,0.00017231475794687867,0.0001691896904958412
31.696887969970703,0.00016078886983450502,0.00016628247976768762,0.0001634343934711069
32.107357025146484,0.00015579942555632442,0.00016078886983450502,0.00015820057888049632
32.67060470581055,0.00015127983351703733,0.00015579942555632442,0.00015345364226959646
33.39323425292969,0.00014719017781317234,0.00015127983351703733,0.00014915637439116836
34.277191162109375,0.00014349387492984533,0.00014719017781317234,0.00014527046005241573
35.291568756103516,0.0001401503977831453,0.00014349387492984533,0.00014175716205500066
36.460140228271484,0.00013712752843275666,0.0001401503977831453,0.0001385801879223436
37.78401184082031,0.000134386180434376,0.00013712752843275666,0.00013570382725447416
39.245948791503906,0.00013189719174988568,0.000134386180434376,0.00013309394125826657
40.832984924316406,0.00012962977052666247,0.00013189719174988568,0.00013072052388451993
42.532005310058594,0.00012755871284753084,0.00012962977052666247,0.0001285555918002501
44.387847900390625,0.0001256585237570107,0.00012755871284753084,0.0001265738974325359
46.348751068115234,0.00012390792835503817,0.0001256585237570107,0.00012475201219785959
48.41761016845703,0.00012228748528286815,0.00012390792835503817,0.0001230696216225624
50.568634033203125,0.00012077960127498955,0.00012228748528286815,0.0001215082302223891
52.86518478393555,0.00011937139061046764,0.00012077960127498955,0.00012005269672954455
55.16455841064453,0.00011804696987383068,0.00011937139061046764,0.00011868854198837653
57.62345886230469,0.00011679786985041574,0.00011804696987383068,0.00011740376066882163
60.09101486206055,0.00011561262363102287,0.00011679786985041574,0.00011618830467341468
62.64452362060547,0.00011448274017311633,0.00011561262363102287,0.00011503227869980037
65.20789337158203,0.00011340088531142101,0.00011448274017311633,0.00011392775195417926
67.86055755615234,0.00011236095451749861,0.00011340088531142101,0.00011286807421129197
70.47525787353516,0.00011135689419461414,0.00011236095451749861,0.00011184713366674259
73.14762878417969,0.00011038524098694324,0.00011135689419461414,0.00011086023005191237
75.8208236694336,0.00010944042878691107,0.00011038524098694324,0.00010990283772116527
78.41813659667969,0.00010852094419533387,0.00010944042878691107,0.00010897142783505842
81.16185760498047,0.00010762058809632435,0.00010852094419533387,0.00010806218779180199
83.79176330566406,0.00010673883662093431,0.00010762058809632435,0.00010717173427110538
86.3962173461914,0.00010587397264316678,0.00010673883662093431,0.00010629896132741123
88.87384033203125,0.00010502214718144387,0.00010587397264316678,0.00010544107499299571
91.54931640625,0.00010418370948173106,0.00010502214718144387,0.00010459639452164993
93.88922119140625,0.00010335594561183825,0.00010418370948173106,0.00010376366117270663
96.36933135986328,0.00010253665095660836,0.00010335594561183825,0.00010294048115611076
98.72522735595703,0.00010172519250772893,0.00010253665095660836,0.00010212541383225471
101.01091003417969,0.00010092214506585151,0.00010172519250772893,0.00010131844464922324
103.1866226196289,0.0001001260316115804,0.00010092214506585151,0.00010051911522168666
105.46443176269531,9.933496767189354e-05,0.0001001260316115804,9.972576663130894e-05
107.48153686523438,9.85480728559196e-05,9.933496767189354e-05,9.893698734231293e-05
109.36455535888672,9.776710066944361e-05,9.85480728559196e-05,9.815323574002832e-05
111.28154754638672,9.698974463390186e-05,9.776710066944361e-05,9.737424261402339e-05
113.06404113769531,9.621526987757534e-05,9.698974463390186e-05,9.659848001319915e-05
114.68049621582031,9.544553904561326e-05,9.621526987757534e-05,9.582651546224952e-05
116.33690643310547,9.467751806369051e-05,9.544553904561326e-05,9.505776688456535e-05
117.84382629394531,9.391278581460938e-05,9.467751806369051e-05,9.429150668438524e-05
119.30606842041016,9.315086208516732e-05,9.391278581460938e-05,9.352828783448786e-05
120.43608093261719,9.239089558832347e-05,9.315086208516732e-05,9.276742639485747e-05
121.76322174072266,9.163357026409358e-05,9.239089558832347e-05,9.200887143379077e-05
123.08488464355469,9.087786020245403e-05,9.163357026409358e-05,9.125244105234742e-05
124.2427978515625,9.012486407300457e-05,9.087786020245403e-05,9.049817163031548e-05
125.05569458007812,8.937366510508582e-05,9.012486407300457e-05,8.974612865131348e-05
125.90044403076172,8.862455433700234e-05,8.937366510508582e-05,8.899603562895209e-05
126.77886962890625,8.787748811300844e-05,8.862455433700234e-05,8.824800897855312e-05
127.34635925292969,8.713202259968966e-05,8.787748811300844e-05,8.750178676564246e-05
128.0215301513672,8.638891449663788e-05,8.713202259968966e-05,8.675754361320287e-05
128.72109985351562,8.564784366171807e-05,8.638891449663788e-05,8.601550507592037e-05
128.8928985595703,8.490958134643734e-05,8.564784366171807e-05,8.527586760465056e-05
129.63047790527344,8.417242497671396e-05,8.490958134643734e-05,8.453820191789418e-05
130.01148986816406,8.343809167854488e-05,8.417242497671396e-05,8.380249346373603e-05
130.11288452148438,8.270605030702427e-05,8.343809167854488e-05,8.306933159474283e-05
130.4150848388672,8.197693387046456e-05,8.270605030702427e-05,8.233878179453313e-05
130.8270263671875,8.125029125949368e-05,8.197693387046456e-05,8.161093865055591e-05
130.44329833984375,8.052676275838166e-05,8.125029125949368e-05,8.088586037047207e-05
130.7661895751953,7.980616646818817e-05,8.052676275838166e-05,8.016383071662858e-05
131.10008239746094,7.908874977147207e-05,7.980616646818817e-05,7.944485696498305e-05
131.1293182373047,7.837337761884555e-05,7.908874977147207e-05,7.872848073020577e-05
131.05662536621094,7.766163616906852e-05,7.837337761884555e-05,7.801494211889803e-05
130.98651123046875,7.695437670918182e-05,7.766163616906852e-05,7.730546349193901e-05
131.02503967285156,7.625020953128114e-05,7.695437670918182e-05,7.659976836293936e-05
130.95944213867188,7.55499568185769e-05,7.625020953128114e-05,7.589758024550974e-05
130.89608764648438,7.485355308745056e-05,7.55499568185769e-05,7.519927021348849e-05
130.945556640625,7.416158041451126e-05,7.485355308745056e-05,7.450510747730732e-05
130.44602966308594,7.347302744165063e-05,7.416158041451126e-05,7.381485193036497e-05
130.49859619140625,7.278879638761282e-05,7.347302744165063e-05,7.312848174478859e-05
130.4446563720703,7.210961484815925e-05,7.278879638761282e-05,7.244679727591574e-05
130.28128051757812,7.143511902540922e-05,7.210961484815925e-05,7.176998042268679e-05
130.23272705078125,7.076485053403303e-05,7.143511902540922e-05,7.109761645551771e-05
129.95907592773438,7.009912224020809e-05,7.076485053403303e-05,7.042963261483237e-05
129.68780517578125,6.943965854588896e-05,7.009912224020809e-05,6.976705481065437e-05
129.4173126220703,6.878470594529063e-05,6.943965854588896e-05,6.910986121511087e-05
129.61106872558594,6.813522486481816e-05,6.878470594529063e-05,6.845767347840592e-05
129.34535217285156,6.749094609403983e-05,6.813522486481816e-05,6.781081174267456e-05
128.73196411132812,6.685235712211579e-05,6.749094609403983e-05,6.716938514728099e-05
128.81985473632812,6.621921784244478e-05,6.685235712211579e-05,6.653354648733512e-05
128.79660034179688,6.559183384524658e-05,6.621921784244478e-05,6.590331031475216e-05
128.65940856933594,6.497041613329202e-05,6.559183384524658e-05,6.527893128804862e-05
128.52597045898438,6.435494287870824e-05,6.497041613329202e-05,6.466050399467349e-05
128.2758026123047,6.374549411702901e-05,6.435494287870824e-05,6.404806481441483e-05
128.39263916015625,6.314201164059341e-05,6.374549411702901e-05,6.344162829918787e-05
128.27200317382812,6.254454638110474e-05,6.314201164059341e-05,6.284117262111977e-05
128.031982421875,6.19528946117498e-05,6.254454638110474e-05,6.2246632296592e-05
127.92008209228516,6.136840238468722e-05,6.19528946117498e-05,6.165858940221369e-05
127.68789672851562,6.07899455644656e-05,6.136840238468722e-05,6.107713124947622e-05
127.64763641357422,6.021813896950334e-05,6.07899455644656e-05,6.050202500773594e-05
127.61286926269531,5.9652127674780786e-05,6.021813896950334e-05,5.993313970975578e-05
127.32987976074219,5.909294850425795e-05,5.9652127674780786e-05,5.9370562667027116e-05
127.43486022949219,5.854056144016795e-05,5.909294850425795e-05,5.881481047254056e-05
127.22444152832031,5.799407517770305e-05,5.854056144016795e-05,5.8265391999157146e-05
127.21514129638672,5.74557161598932e-05,5.799407517770305e-05,5.772299846285023e-05
127.01490020751953,5.6922850490082055e-05,5.74557161598932e-05,5.7187404308933765e-05
127.28217315673828,5.639646769850515e-05,5.6922850490082055e-05,5.6657812820049e-05
127.02734375,5.5877360864542425e-05,5.639646769850515e-05,5.613508983515203e-05
126.84358215332031,5.5364602303598076e-05,5.5877360864542425e-05,5.561917714658193e-05
126.93514251708984,5.485839938046411e-05,5.5364602303598076e-05,5.5109721870394424e-05
127.10594177246094,5.4359603382181376e-05,5.485839938046411e-05,5.460725515149534e-05
126.94063568115234,5.3866562666371465e-05,5.4359603382181376e-05,5.411135498434305e-05
126.99076080322266,5.338110349839553e-05,5.3866562666371465e-05,5.362213414628059e-05
126.97891235351562,5.290188346407376e-05,5.338110349839553e-05,5.313981819199398e-05
126.90393829345703,5.2429313655011356e-05,5.290188346407376e-05,5.2663945098174736e-05
126.83638763427734,5.196382699068636e-05,5.2429313655011356e-05,5.219494050834328e-05
126.70306396484375,5.150423385202885e-05,5.196382699068636e-05,5.173242243472487e-05
126.86650848388672,5.1051658374490216e-05,5.150423385202885e-05,5.127636541146785e-05
126.96762084960938,5.0605238357093185e-05,5.1051658374490216e-05,5.082689312985167e-05
126.78311920166016,5.016588693251833e-05,5.0605238357093185e-05,5.0384027417749166e-05
126.8282241821289,4.973344039171934e-05,5.016588693251833e-05,4.9948153900913894e-05
126.80682373046875,4.93071747769136e-05,4.973344039171934e-05,4.951882146997377e-05
126.94506072998047,4.8887101002037525e-05,4.93071747769136e-05,4.9095677240984514e-05
127.17108154296875,4.8472989874426275e-05,4.8887101002037525e-05,4.8678612074581906e-05
127.10086059570312,4.806684592040256e-05,4.8472989874426275e-05,4.8268506361637264e-05
127.3502426147461,4.766564234159887e-05,4.806684592040256e-05,4.786485806107521e-05
127.13762664794922,4.7271401854231954e-05,4.766564234159887e-05,4.7467154217883945e-05
127.40998840332031,4.688358603743836e-05,4.7271401854231954e-05,4.707615516963415e-05
127.61561584472656,4.650181290344335e-05,4.688358603743836e-05,4.6691384341102093e-05
127.66890716552734,4.6125587687129155e-05,4.650181290344335e-05,4.631240517483093e-05
127.73336029052734,4.575667844619602e-05,4.6125587687129155e-05,4.5939865231048316e-05
127.8890609741211,4.539227666100487e-05,4.575667844619602e-05,4.557322972686961e-05
127.63587951660156,4.503493255469948e-05,4.539227666100487e-05,4.521237133303657e-05
127.72595977783203,4.4683074520435184e-05,4.503493255469948e-05,4.485779209062457e-05
127.82694244384766,4.4337648432701826e-05,4.4683074520435184e-05,4.4509171857498586e-05
128.02464294433594,4.399789031594992e-05,4.4337648432701826e-05,4.41666052211076e-05
128.41062927246094,4.366370922070928e-05,4.399789031594992e-05,4.3829659261973575e-05
128.1912841796875,4.333532342570834e-05,4.366370922070928e-05,4.349839218775742e-05
128.6931610107422,4.3012532842112705e-05,4.333532342570834e-05,4.317282946431078e-05
128.57904052734375,4.26957085437607e-05,4.3012532842112705e-05,4.2853040213231e-05
129.0208282470703,4.2384017433505505e-05,4.26957085437607e-05,4.2538806155789644e-05
128.83070373535156,4.2078048863913864e-05,4.2384017433505505e-05,4.2229992686770856e-05
128.8321990966797,4.177712253294885e-05,4.2078048863913864e-05,4.192655978840776e-05
129.02980041503906,4.148139487369917e-05,4.177712253294885e-05,4.162825280218385e-05
129.33486938476562,4.119094955967739e-05,4.148139487369917e-05,4.1335188143420964e-05
129.3660430908203,4.090638685738668e-05,4.119094955967739e-05,4.104770050616935e-05
129.6005401611328,4.0627091948408633e-05,4.090638685738668e-05,4.076579352840781e-05
129.747802734375,4.0352006180910394e-05,4.0627091948408633e-05,4.04886195610743e-05
129.6090545654297,4.0082410123432055e-05,4.0352006180910394e-05,4.021629138151184e-05
129.97512817382812,3.981748886872083e-05,4.0082410123432055e-05,3.9949052734300494e-05
130.25592041015625,3.95576425944455e-05,3.981748886872083e-05,3.9686688978690654e-05
130.1405792236328,3.930277671315707e-05,3.95576425944455e-05,3.94293456338346e-05
130.2372589111328,3.905266203219071e-05,3.930277671315707e-05,3.9176869904622436e-05
130.3428192138672,3.880696021951735e-05,3.905266203219071e-05,3.8928978028707206e-05
130.66726684570312,3.8565594877582043e-05,3.880696021951735e-05,3.868546264129691e-05
130.79425048828125,3.832940274151042e-05,3.8565594877582043e-05,3.844669845420867e-05
130.9311065673828,3.8097830838523805e-05,3.832940274151042e-05,3.821283098659478e-05
130.9676971435547,3.7869529478484765e-05,3.8097830838523805e-05,3.798290708800778e-05
131.45086669921875,3.764656503335573e-05,3.7869529478484765e-05,3.775729419430718e-05
131.39781188964844,3.7427747884066775e-05,3.764656503335573e-05,3.7536414311034605e-05
131.46241760253906,3.72130743926391e-05,3.7427747884066775e-05,3.7319681723602116e-05
131.64730834960938,3.700257730088197e-05,3.72130743926391e-05,3.710711098392494e-05
131.95620727539062,3.6796343920286745e-05,3.700257730088197e-05,3.689876029966399e-05
132.16278076171875,3.6593923141481355e-05,3.6796343920286745e-05,3.669444777187891e-05
132.1498260498047,3.639615169959143e-05,3.6593923141481355e-05,3.6494362575467676e-05
132.02548217773438,3.620086135924794e-05,3.639615169959143e-05,3.629783896030858e-05
132.25958251953125,3.6011166230309755e-05,3.620086135924794e-05,3.610536077758297e-05
132.1486053466797,3.5823704820359126e-05,3.6011166230309755e-05,3.591678978409618e-05
132.3994598388672,3.564096914487891e-05,3.5823704820359126e-05,3.5731703974306583e-05
133.02223205566406,3.546206426108256e-05,3.564096914487891e-05,3.555090370355174e-05
132.8131561279297,3.528650267980993e-05,3.546206426108256e-05,3.537367592798546e-05
133.09439086914062,3.511388786137104e-05,3.528650267980993e-05,3.519959864206612e-05
132.89662170410156,3.494535485515371e-05,3.511388786137104e-05,3.5029032005695626e-05
133.1970977783203,3.4780841815518215e-05,3.494535485515371e-05,3.486252171569504e-05
133.2569580078125,3.461830783635378e-05,3.4780841815518215e-05,3.469900548225269e-05
133.3250732421875,3.445970651227981e-05,3.461830783635378e-05,3.45384469255805e-05
133.52713012695312,3.4304775908822194e-05,3.445970651227981e-05,3.4381693694740534e-05
133.8661651611328,3.415323590161279e-05,3.4304775908822194e-05,3.4228469303343445e-05
133.70274353027344,3.4004871849901974e-05,3.415323590161279e-05,3.4078522730851546e-05
133.8004608154297,3.385920717846602e-05,3.4004871849901974e-05,3.393151564523578e-05
133.7759246826172,3.3716576581355184e-05,3.385920717846602e-05,3.3787375286919996e-05
134.01722717285156,3.357695823069662e-05,3.3716576581355184e-05,3.3646261726971716e-05
134.13851928710938,3.3441388950450346e-05,3.357695823069662e-05,3.3508677006466314e-05
134.39598083496094,3.3307042031083256e-05,3.3441388950450346e-05,3.337372618261725e-05
134.0006866455078,3.317672235425562e-05,3.3307042031083256e-05,3.3241394703509286e-05
134.1385955810547,3.30486727762036e-05,3.317672235425562e-05,3.3112217352027074e-05
134.1517791748047,3.292422479717061e-05,3.30486727762036e-05,3.2985975849442184e-05
134.43685913085938,3.28013084072154e-05,3.292422479717061e-05,3.28623027598951e-05
134.59649658203125,3.268153523094952e-05,3.28013084072154e-05,3.274096525274217e-05
134.2208251953125,3.2564894354436547e-05,3.268153523094952e-05,3.262276004534215e-05
134.665283203125,3.245104744564742e-05,3.2564894354436547e-05,3.250752706662752e-05
134.84393310546875,3.233876122976653e-05,3.245104744564742e-05,3.239446596126072e-05
134.61703491210938,3.223002204322256e-05,3.233876122976653e-05,3.22839587170165e-05
134.66915893554688,3.2123029086505994e-05,3.223002204322256e-05,3.217609628336504e-05
134.4506072998047,3.201885556336492e-05,3.2123029086505994e-05,3.2070514862425625e-05
134.37355041503906,3.191647192579694e-05,3.201885556336492e-05,3.1967239920049906e-05
134.72079467773438,3.1817533454159275e-05,3.191647192579694e-05,3.18665879603941e-05
134.65354919433594,3.171981006744318e-05,3.1817533454159275e-05,3.1768260669196025e-05
134.87388610839844,3.1625168048776686e-05,3.171981006744318e-05,3.167208342347294e-05
134.53536987304688,3.1532465072814375e-05,3.1625168048776686e-05,3.1578412745147943e-05
134.9078369140625,3.144245420116931e-05,3.1532465072814375e-05,3.148706309730187e-05
134.860107421875,3.135404404019937e-05,3.144245420116931e-05,3.1397856218973175e-05
134.6745147705078,3.1267813028534874e-05,3.135404404019937e-05,3.131053745164536e-05
134.92091369628906,3.118365566479042e-05,3.1267813028534874e-05,3.12253505398985e-05
134.74429321289062,3.110206307610497e-05,3.118365566479042e-05,3.114247738267295e-05
134.85763549804688,3.1022085750009865e-05,3.110206307610497e-05,3.106169606326148e-05
134.68862915039062,3.094438216066919e-05,3.1022085750009865e-05,3.0982857424532995e-05
134.8114471435547,3.086860670009628e-05,3.094438216066919e-05,3.090612153755501e-05
134.79421997070312,3.079461384913884e-05,3.086860670009628e-05,3.083124101976864e-05
134.92428588867188,3.0721617804374546e-05,3.079461384913884e-05,3.075775020988658e-05
134.77174377441406,3.0652194254798815e-05,3.0721617804374546e-05,3.0686544050695375e-05
134.4764862060547,3.058382208109833e-05,3.0652194254798815e-05,3.0617644370067865e-05
134.47665405273438,3.0518109269905835e-05,3.058382208109833e-05,3.055060369661078e-05
134.40391540527344,3.045224366360344e-05,3.0518109269905835e-05,3.0484816306852736e-05
134.55763244628906,3.0390205211006105e-05,3.045224366360344e-05,3.042086973437108e-05
134.2042694091797,3.0329083529068157e-05,3.0390205211006105e-05,3.0359287848114036e-05
134.50840759277344,3.0269242415670305e-05,3.0329083529068157e-05,3.0298811907414347e-05
134.45281982421875,3.0211351258913055e-05,3.0269242415670305e-05,3.02399475913262e-05
134.18417358398438,3.015624315594323e-05,3.0211351258913055e-05,3.018344796146266e-05
134.28370666503906,3.0102595701464452e-05,3.015624315594323e-05,3.0129072911222465e-05
134.23875427246094,3.004966492881067e-05,3.0102595701464452e-05,3.007578561664559e-05
133.90467834472656,2.9998132959008217e-05,3.004966492881067e-05,3.0023551516933367e-05
134.15977478027344,2.9948834708193317e-05,2.9998132959008217e-05,2.99731418635929e-05
133.76116943359375,2.9901320885983296e-05,2.9948834708193317e-05,2.9924733098596334e-05
133.73162841796875,2.985558057844173e-05,2.9901320885983296e-05,2.9878106943215244e-05
133.63088989257812,2.9810624255333096e-05,2.985558057844173e-05,2.9832759537384845e-05
133.97244262695312,2.976731411763467e-05,2.9810624255333096e-05,2.9788632673444226e-05
133.58602905273438,2.9725688364123926e-05,2.976731411763467e-05,2.9746161089860834e-05
133.5692901611328,2.9685787012567744e-05,2.9725688364123926e-05,2.9705399356316775e-05
133.55564880371094,2.9647273549926467e-05,2.9685787012567744e-05,2.9666192858712748e-05
133.39944458007812,2.961033897008747e-05,2.9647273549926467e-05,2.962846883747261e-05
133.17276000976562,2.9574308427982032e-05,2.961033897008747e-05,2.959198536700569e-05
133.0970458984375,2.9540693503804505e-05,2.9574308427982032e-05,2.955716263386421e-05
133.0226287841797,2.9507671570172533e-05,2.9540693503804505e-05,2.952384420495946e-05
133.0249786376953,2.9476525014615618e-05,2.9507671570172533e-05,2.9491760869859718e-05
132.73831176757812,2.944576772279106e-05,2.9476525014615618e-05,2.9460807127179578e-05
132.6753692626953,2.941784987342544e-05,2.944576772279106e-05,2.943147046607919e-05
132.46945190429688,2.9390443160082214e-05,2.941784987342544e-05,2.940380545624066e-05
132.3409423828125,2.936530472652521e-05,2.9390443160082214e-05,2.937753379228525e-05
132.35708618164062,2.9340602850425057e-05,2.936530472652521e-05,2.935261363745667e-05
132.45016479492188,2.931806375272572e-05,2.9340602850425057e-05,2.932899587904103e-05
132.25723266601562,2.9296346838236786e-05,2.931806375272572e-05,2.9306866053957492e-05
132.21249389648438,2.927653258666396e-05,2.9296346838236786e-05,2.9286100470926613e-05
132.24154663085938,2.9257593268994242e-05,2.927653258666396e-05,2.9266724595800042e-05
131.91583251953125,2.9240256480989046e-05,2.9257593268994242e-05,2.924858381447848e-05
131.8087158203125,2.922439125541132e-05,2.9240256480989046e-05,2.9231981898192316e-05
131.56219482421875,2.9209630156401545e-05,2.922439125541132e-05,2.921666600741446e-05
131.60330200195312,2.9196380637586117e-05,2.9209630156401545e-05,2.920266160799656e-05
131.43435668945312,2.91843170998618e-05,2.9196380637586117e-05,2.9190003260737285e-05
131.624267578125,2.917416895797942e-05,2.91843170998618e-05,2.917890014941804e-05
131.24864196777344,2.9164570150896907e-05,2.917416895797942e-05,2.9169023036956787e-05
131.09097290039062,2.915705590567086e-05,2.9164570150896907e-05,2.9160464691813104e-05
130.93576049804688,2.9150422051316127e-05,2.915705590567086e-05,2.915338882303331e-05
131.06436157226562,2.9145225198590197e-05,2.9150422051316127e-05,2.9147475288482383e-05
130.77560424804688,2.9141370760044083e-05,2.9145225198590197e-05,2.9142946004867554e-05
130.84033203125,2.9139089747332036e-05,2.9141370760044083e-05,2.9139879188733175e-05
130.69790649414062,2.9137831006664783e-05,2.9139089747332036e-05,2.9138107493054122e-05
130.42214965820312,2.9138769605197012e-05,2.9137831006664783e-05,2.9137943784007803e-05
130.63294982910156,2.9139913749531843e-05,2.9138769605197012e-05,2.9138987883925438e-05
130.1557159423828,2.9143095161998644e-05,2.9139913749531843e-05,2.914114338636864e-05
129.89125061035156,2.914754077210091e-05,2.9143095161998644e-05,2.914495416916907e-05
130.11013793945312,2.9153483410482295e-05,2.914754077210091e-05,2.9150151021895e-05
129.9895477294922,2.9160935810068622e-05,2.9153483410482295e-05,2.915684672188945e-05
130.0088348388672,2.91695941996295e-05,2.9160935810068622e-05,2.9164901206968352e-05
130.03170776367188,2.9179860575823113e-05,2.91695941996295e-05,2.9174363589845598e-05
129.78492736816406,2.9191756766522303e-05,2.9179860575823113e-05,2.9185441235313192e-05
129.47291564941406,2.9204029488028027e-05,2.9191756766522303e-05,2.919752114394214e-05
129.70956420898438,2.9219077987363562e-05,2.9204029488028027e-05,2.9211183573352173e-05
129.5403594970703,2.9234462999738753e-05,2.9219077987363562e-05,2.922639760072343e-05
129.5776824951172,2.92513141175732e-05,2.9234462999738753e-05,2.924251566582825e-05
129.41732788085938,2.9270357117638923e-05,2.92513141175732e-05,2.926045999629423e-05
129.39358520507812,2.929007496277336e-05,2.9270357117638923e-05,2.9279839509399608e-05
129.24009704589844,2.931177368736826e-05,2.929007496277336e-05,2.930054506578017e-05
129.2238006591797,2.9334760256460868e-05,2.931177368736826e-05,2.932288589363452e-05
129.1448516845703,2.9359598556766286e-05,2.9334760256460868e-05,2.934679650934413e-05
129.1348419189453,2.9385380912572145e-05,2.9359598556766286e-05,2.9372105927905068e-05
128.92877197265625,2.9412622097879648e-05,2.9385380912572145e-05,2.939861406048294e-05
128.86033630371094,2.9441809601848945e-05,2.9412622097879648e-05,2.9426824767142534e-05
128.9926300048828,2.947202665382065e-05,2.9441809601848945e-05,2.9456528864102438e-05
128.86480712890625,2.9504266422009096e-05,2.947202665382065e-05,2.9487753636203706e-05
128.73922729492188,2.953723378595896e-05,2.9504266422009096e-05,2.9520353564294055e-05
128.74984741210938,2.957225478894543e-05,2.953723378595896e-05,2.955434683826752e-05
128.43621826171875,2.9608392651425675e-05,2.957225478894543e-05,2.9589920814032666e-05
128.51817321777344,2.964619852718897e-05,2.9608392651425675e-05,2.9626891773659736e-05
128.34454345703125,2.9685998015338555e-05,2.964619852718897e-05,2.966569081763737e-05
128.4973907470703,2.972670699818991e-05,2.9685998015338555e-05,2.970594505313784e-05
128.4598388671875,2.9769373213639483e-05,2.972670699818991e-05,2.97476308332989e-05
128.42507934570312,2.9813267246936448e-05,2.9769373213639483e-05,2.9790908229188062e-05
128.45657348632812,2.9857907065888867e-05,2.9813267246936448e-05,2.983517333632335e-05
128.5587921142578,2.9905440896982327e-05,2.9857907065888867e-05,2.988125925185159e-05
128.27635192871094,2.995377144543454e-05,2.9905440896982327e-05,2.9929185984656215e-05
128.3193359375,3.0003800929989666e-05,2.995377144543454e-05,2.997836418217048e-05
128.2384796142578,3.0055736715439707e-05,3.0003800929989666e-05,3.0029343179194257e-05
128.35061645507812,3.0108323699096218e-05,3.0055736715439707e-05,3.0081604563747533e-05
128.0222930908203,3.0163177143549547e-05,3.0108323699096218e-05,3.0135317501844838e-05
128.332275390625,3.021955126314424e-05,3.0163177143549547e-05,3.0190933102858253e-05
128.32676696777344,3.0276863981271163e-05,3.021955126314424e-05,3.0247774702729657e-05
128.38832092285156,3.0335904739331454e-05,3.0276863981271163e-05,3.030594962183386e-05
128.64414978027344,3.0396709917113185e-05,3.0335904739331454e-05,3.0365872589754872e-05
128.5192413330078,3.0457895263680257e-05,3.0396709917113185e-05,3.0426865123445168e-05
128.5899658203125,3.0521499866154045e-05,3.0457895263680257e-05,3.0489258278976195e-05
128.41159057617188,3.058685615542345e-05,3.0521499866154045e-05,3.055373235838488e-05
128.5498046875,3.065272903768346e-05,3.058685615542345e-05,3.0619346944149584e-05
128.8184814453125,3.072062827413902e-05,3.065272903768346e-05,3.068623482249677e-05
128.96397399902344,3.079005909967236e-05,3.072062827413902e-05,3.075489803450182e-05
128.85702514648438,3.085982461925596e-05,3.079005909967236e-05,3.0824492569081485e-05
128.88095092773438,3.09317147184629e-05,3.085982461925596e-05,3.089531674049795e-05
129.0344696044922,3.100544563494623e-05,3.09317147184629e-05,3.096812724834308e-05
128.93702697753906,3.1079602194949985e-05,3.100544563494623e-05,3.104206552961841e-05
129.0938262939453,3.1155243050307035e-05,3.1079602194949985e-05,3.1116964237298816e-05
129.2544708251953,3.123283022432588e-05,3.1155243050307035e-05,3.119357643299736e-05
129.1651153564453,3.131104676867835e-05,3.123283022432588e-05,3.1271476473193616e-05
129.3291778564453,3.13906348310411e-05,3.131104676867835e-05,3.135037695756182e-05
129.2447052001953,3.147117968183011e-05,3.13906348310411e-05,3.143043795716949e-05
129.66502380371094,3.155388549203053e-05,3.147117968183011e-05,3.151206692564301e-05
129.58447265625,3.163686778862029e-05,3.155388549203053e-05,3.15949073410593e-05
129.88133239746094,3.1720614060759544e-05,3.163686778862029e-05,3.1678271625423804e-05
129.6791534423828,3.180547719239257e-05,3.1720614060759544e-05,3.176257087034173e-05
129.98004150390625,3.1891773687675595e-05,3.180547719239257e-05,3.184815068379976e-05
130.53680419921875,3.1979601772036403e-05,3.1891773687675595e-05,3.1935218430589885e-05
130.46315002441406,3.2067364372778684e-05,3.1979601772036403e-05,3.202301013516262e-05
130.51904296875,3.215682227164507e-05,3.2067364372778684e-05,3.211161674698815e-05
130.57579040527344,3.224682222935371e-05,3.215682227164507e-05,3.220134385628626e-05
130.75877380371094,3.2337258744519204e-05,3.224682222935371e-05,3.2291562092723325e-05
130.69244384765625,3.2428735721623525e-05,3.2337258744519204e-05,3.2382515200879425e-05
130.87841796875,3.252109308959916e-05,3.2428735721623525e-05,3.2474432373419404e-05
130.81333923339844,3.2613268558634445e-05,3.252109308959916e-05,3.256669515394606e-05
131.00148010253906,3.2707150239730254e-05,3.2613268558634445e-05,3.26597219100222e-05
131.3157958984375,3.280155215179548e-05,3.2707150239730254e-05,3.275386552559212e-05
131.3778839111328,3.289537562523037e-05,3.280155215179548e-05,3.2847976399352774e-05
131.94613647460938,3.299054515082389e-05,3.289537562523037e-05,3.294247653684579e-05
131.8837432861328,3.308590385131538e-05,3.299054515082389e-05,3.3037737011909485e-05
132.20082092285156,3.318160088383593e-05,3.308590385131538e-05,3.3133266697404906e-05
132.1387481689453,3.3277498005190864e-05,3.318160088383593e-05,3.3229061955353245e-05
132.5826873779297,3.337357338750735e-05,3.3277498005190864e-05,3.332505002617836e-05
132.5202178955078,3.3469910704297945e-05,3.337357338750735e-05,3.342125273775309e-05
132.7103271484375,3.356601155246608e-05,3.3469910704297945e-05,3.351747363922186e-05
132.8994598388672,3.366175587871112e-05,3.356601155246608e-05,3.361339622642845e-05
133.21719360351562,3.37583405780606e-05,3.366175587871112e-05,3.370956255821511e-05
133.2783966064453,3.385398304089904e-05,3.37583405780606e-05,3.380567432031967e-05
133.212890625,3.3949829230550677e-05,3.385398304089904e-05,3.39014150085859e-05
133.1476287841797,3.40455662808381e-05,3.3949829230550677e-05,3.3997202990576625e-05
133.71424865722656,3.414080856600776e-05,3.40455662808381e-05,3.409269993426278e-05
133.7727813720703,3.4235810744576156e-05,3.414080856600776e-05,3.4187818528153e-05
133.82919311523438,3.432984522078186e-05,3.4235810744576156e-05,3.428233685554005e-05
134.2675323486328,3.442393062869087e-05,3.432984522078186e-05,3.4376400435576215e-05
134.32205200195312,3.4517528547439724e-05,3.442393062869087e-05,3.4470242098905146e-05
134.7583465576172,3.4610005968715996e-05,3.4517528547439724e-05,3.456328340689652e-05
134.93576049804688,3.4701195545494556e-05,3.4610005968715996e-05,3.465511690592393e-05
134.9838104248047,3.4792199585353956e-05,3.4701195545494556e-05,3.474621189525351e-05
135.03070068359375,3.4882701584137976e-05,3.4792199585353956e-05,3.483696491457522e-05
135.33071899414062,3.49712572642602e-05,3.4882701584137976e-05,3.4926495573017746e-05
135.76052856445312,3.50596455973573e-05,3.49712572642602e-05,3.501497121760622e-05
135.79891967773438,3.514656418701634e-05,3.50596455973573e-05,3.5102624678984284e-05
135.96376037597656,3.523194754961878e-05,3.514656418701634e-05,3.518877565511502e-05
135.99794006347656,3.531694528646767e-05,3.523194754961878e-05,3.527396620484069e-05
136.2877197265625,3.540004036040045e-05,3.531694528646767e-05,3.535801442922093e-05
136.314208984375,3.548140375642106e-05,3.540004036040045e-05,3.5440243664197624e-05
136.86215209960938,3.5562792618293315e-05,3.548140375642106e-05,3.5521625250112265e-05
137.14541625976562,3.564172948244959e-05,3.5562792618293315e-05,3.560179175110534e-05
137.162841796875,3.5719229344977066e-05,3.564172948244959e-05,3.568000829545781e-05
137.4384307861328,3.5794182622339576e-05,3.5719229344977066e-05,3.575623850338161e-05
137.58078002929688,3.58683719241526e-05,3.5794182622339576e-05,3.5830809792969376e-05
137.1945037841797,3.5941138776252046e-05,3.58683719241526e-05,3.59042824129574e-05
137.9879608154297,3.601172647904605e-05,3.5941138776252046e-05,3.597596878535114e-05
137.98867797851562,3.6081368307350203e-05,3.601172647904605e-05,3.604608355090022e-05
137.98434448242188,3.614837260101922e-05,3.6081368307350203e-05,3.61144047928974e-05
138.37344360351562,3.6213212297298014e-05,3.614837260101922e-05,3.618033224483952e-05
138.492919921875,3.627577461884357e-05,3.6213212297298014e-05,3.6244033253751695e-05
138.47647094726562,3.633691812865436e-05,3.627577461884357e-05,3.630588616942987e-05
138.8556671142578,3.639590795501135e-05,3.633691812865436e-05,3.636595647549257e-05
139.09786987304688,3.645259857876226e-05,3.639590795501135e-05,3.6423800338525325e-05
139.20272827148438,3.650757935247384e-05,3.645259857876226e-05,3.647963603725657e-05
139.30404663085938,3.656074113678187e-05,3.650757935247384e-05,3.653370731626637e-05
139.13096618652344,3.661079244920984e-05,3.656074113678187e-05,3.658531204564497e-05
139.35574340820312,3.665853728307411e-05,3.661079244920984e-05,3.6634213756769896e-05
139.57901000976562,3.6705216189147905e-05,3.665853728307411e-05,3.668142744572833e-05
139.93194580078125,3.674860636238009e-05,3.6705216189147905e-05,3.672646562336013e-05
140.01028442382812,3.678975917864591e-05,3.674860636238009e-05,3.676873893709853e-05
140.08424377441406,3.6828641896136105e-05,3.678975917864591e-05,3.680875670397654e-05
139.74696350097656,3.68646506103687e-05,3.6828641896136105e-05,3.684619878185913e-05
139.8121795654297,3.6899065889883786e-05,3.68646506103687e-05,3.688141077873297e-05
139.872802734375,3.693107282742858e-05,3.6899065889883786e-05,3.691462188726291e-05
140.3336639404297,3.6959911085432395e-05,3.693107282742858e-05,3.6945049942005426e-05
140.38528442382812,3.698709770105779e-05,3.6959911085432395e-05,3.697306237882003e-05
140.70437622070312,3.7011384847573936e-05,3.698709770105779e-05,3.699880471685901e-05
140.4728546142578,3.7033263652119786e-05,3.7011384847573936e-05,3.70218840544112e-05
140.78289794921875,3.7052705010864884e-05,3.7033263652119786e-05,3.7042547774035484e-05
140.40615844726562,3.7069814425194636e-05,3.7052705010864884e-05,3.70608177036047e-05
140.84188842773438,3.708375879796222e-05,3.7069814425194636e-05,3.707635187311098e-05
140.8662567138672,3.7096597225172445e-05,3.708375879796222e-05,3.7089743273099884e-05
140.60948181152344,3.710533201228827e-05,3.7096597225172445e-05,3.7100526242284104e-05
141.03408813476562,3.711268800543621e-05,3.710533201228827e-05,3.71085770893842e-05
140.63259887695312,3.711753015522845e-05,3.711268800543621e-05,3.711467070388608e-05
140.77322387695312,3.7119712942512706e-05,3.711753015522845e-05,3.711818499141373e-05
141.0463104248047,3.711911631398834e-05,3.7119712942512706e-05,3.711898170877248e-05
140.90457153320312,3.7116784369573e-05,3.711911631398834e-05,3.711751560331322e-05
140.7576904296875,3.711151657626033e-05,3.7116784369573e-05,3.711371391545981e-05
140.47157287597656,3.7104364309925586e-05,3.711151657626033e-05,3.71075002476573e-05
140.5880126953125,3.709399970830418e-05,3.7104364309925586e-05,3.709874363266863e-05
140.97421264648438,3.7081175833009183e-05,3.709399970830418e-05,3.7087153032189235e-05
140.94747924804688,3.706712232087739e-05,3.7081175833009183e-05,3.707371433847584e-05
140.6417694091797,3.7050413084216416e-05,3.706712232087739e-05,3.705832932610065e-05
140.46829223632812,3.703084803419188e-05,3.7050413084216416e-05,3.704019036376849e-05
140.4278106689453,3.700951492646709e-05,3.703084803419188e-05,3.7019741284893826e-05
140.11117553710938,3.698563523357734e-05,3.700951492646709e-05,3.699713124660775e-05
140.33351135253906,3.695982741191983e-05,3.698563523357734e-05,3.697229112731293e-05
140.00918579101562,3.6931814975105226e-05,3.695982741191983e-05,3.6945377360098064e-05
140.3578338623047,3.69009721907787e-05,3.6931814975105226e-05,3.6915953387506306e-05
140.02523803710938,3.686895070131868e-05,3.69009721907787e-05,3.688451761263423e-05
139.96080017089844,3.683503018692136e-05,3.686895070131868e-05,3.6851546610705554e-05
139.62136840820312,3.679841756820679e-05,3.683503018692136e-05,3.68162764061708e-05
139.68234252929688,3.675958578241989e-05,3.679841756820679e-05,3.6778554203920066e-05
138.93661499023438,3.671925878734328e-05,3.675958578241989e-05,3.6738965718541294e-05
139.12181091308594,3.66763852071017e-05,3.671925878734328e-05,3.669736906886101e-05
139.30596923828125,3.6632351111620665e-05,3.66763852071017e-05,3.6653917049989104e-05
138.95046997070312,3.658610876300372e-05,3.6632351111620665e-05,3.660877700895071e-05
138.99270629882812,3.6538069252856076e-05,3.658610876300372e-05,3.6561636079568416e-05
138.76431274414062,3.6488134355749935e-05,3.6538069252856076e-05,3.651264705695212e-05
138.40138244628906,3.643689342425205e-05,3.6488134355749935e-05,3.6462053685681894e-05
138.4325714111328,3.6383597034728155e-05,3.643689342425205e-05,3.640978684416041e-05
138.06454467773438,3.632910011219792e-05,3.6383597034728155e-05,3.635588655015454e-05
137.9575653076172,3.6272816942073405e-05,3.632910011219792e-05,3.630049468483776e-05
137.4538116455078,3.621460200520232e-05,3.6272816942073405e-05,3.624324017437175e-05
137.73483276367188,3.615579043980688e-05,3.621460200520232e-05,3.618473056121729e-05
137.35671997070312,3.6094825190957636e-05,3.615579043980688e-05,3.612483851611614e-05
137.49981689453125,3.603251388994977e-05,3.6094825190957636e-05,3.6063203879166394e-05
137.24798583984375,3.596916940296069e-05,3.603251388994977e-05,3.6000372347189113e-05
136.99378967285156,3.5904336982639506e-05,3.596916940296069e-05,3.593628207454458e-05
136.47872924804688,3.583814759622328e-05,3.5904336982639506e-05,3.5870765714207664e-05
136.60968017578125,3.577117240638472e-05,3.583814759622328e-05,3.580418706405908e-05
136.35072326660156,3.570331682567485e-05,3.577117240638472e-05,3.5736768040806055e-05
136.08819580078125,3.563334030332044e-05,3.570331682567485e-05,3.566785017028451e-05
135.69761657714844,3.556307274266146e-05,3.563334030332044e-05,3.559772449079901e-05
135.68740844726562,3.549074608599767e-05,3.556307274266146e-05,3.5526427382137626e-05
135.04209899902344,3.5419339837972075e-05,3.549074608599767e-05,3.545455547282472e-05
135.02764892578125,3.5345434298506007e-05,3.5419339837972075e-05,3.538189776008949e-05
134.88706970214844,3.5271870729047805e-05,3.5345434298506007e-05,3.530816320562735e-05
134.61859130859375,3.519753227010369e-05,3.5271870729047805e-05,3.523421037243679e-05
134.47296142578125,3.512141847750172e-05,3.519753227010369e-05,3.515898424666375e-05
134.20089721679688,3.50449736288283e-05,3.512141847750172e-05,3.508270310703665e-05
133.92808532714844,3.496788485790603e-05,3.50449736288283e-05,3.50059344782494e-05
133.90525817871094,3.4890734241344035e-05,3.496788485790603e-05,3.492881660349667e-05
133.6324920654297,3.481369640212506e-05,3.4890734241344035e-05,3.485172055661678e-05
133.6056671142578,3.473478136584163e-05,3.481369640212506e-05,3.477374411886558e-05
133.0807647705078,3.4655688068596646e-05,3.473478136584163e-05,3.469473449513316e-05
132.92906188964844,3.4576718462631106e-05,3.4655688068596646e-05,3.46157030435279e-05
132.900634765625,3.449767973506823e-05,3.4576718462631106e-05,3.45367006957531e-05
132.62432861328125,3.4418368159094825e-05,3.449767973506823e-05,3.4457523724995553e-05
131.85897827148438,3.4338536352152005e-05,3.4418368159094825e-05,3.437794293859042e-05
131.82606506347656,3.425817340030335e-05,3.4338536352152005e-05,3.4297845559194684e-05
131.91558837890625,3.417810512473807e-05,3.425817340030335e-05,3.4217635402455926e-05
131.76051330566406,3.409779674257152e-05,3.417810512473807e-05,3.413744707359001e-05
131.3642120361328,3.401855065021664e-05,3.409779674257152e-05,3.405766619835049e-05
131.45091247558594,3.393774386495352e-05,3.401855065021664e-05,3.397764157853089e-05
131.2958984375,3.385774471098557e-05,3.393774386495352e-05,3.389723860891536e-05
131.14117431640625,3.377800021553412e-05,3.385774471098557e-05,3.381736678420566e-05
130.8655548095703,3.3698463084874675e-05,3.377800021553412e-05,3.373772415216081e-05
130.7122039794922,3.361953349667601e-05,3.3698463084874675e-05,3.365849261172116e-05
130.43545532226562,3.353921420057304e-05,3.361953349667601e-05,3.3578864531591535e-05
130.16355895996094,3.346117591718212e-05,3.353921420057304e-05,3.3499683922855183e-05
130.13125610351562,3.3382959372829646e-05,3.346117591718212e-05,3.342155832797289e-05
130.09812927246094,3.330439358251169e-05,3.3382959372829646e-05,3.3343170798616484e-05
129.82701110839844,3.3227046515094116e-05,3.330439358251169e-05,3.3265212550759315e-05
129.43702697753906,3.31496266881004e-05,3.3227046515094116e-05,3.318782546557486e-05
129.5274200439453,3.3073876693379134e-05,3.31496266881004e-05,3.311124601168558e-05
129.37796020507812,3.299759191577323e-05,3.3073876693379134e-05,3.303522680653259e-05
129.230224609375,3.292227484053001e-05,3.299759191577323e-05,3.295942588010803e-05
129.20285034179688,3.2847598049556836e-05,3.292227484053001e-05,3.288443258497864e-05
129.0565948486328,3.277327778050676e-05,3.2847598049556836e-05,3.2809934054967016e-05
128.91189575195312,3.269982335041277e-05,3.277327778050676e-05,3.273604670539498e-05
129.0063934326172,3.2626689062453806e-05,3.269982335041277e-05,3.2662755984347314e-05
128.39016723632812,3.255561023252085e-05,3.2626689062453806e-05,3.259064396843314e-05
128.72398376464844,3.2484000257682055e-05,3.255561023252085e-05,3.251930684200488e-05
128.58399963378906,3.2413387089036405e-05,3.2484000257682055e-05,3.244819527026266e-05
128.80592346191406,3.2344298233510926e-05,3.2413387089036405e-05,3.2378349715145305e-05
128.67044067382812,3.227629349566996e-05,3.2344298233510926e-05,3.230980291846208e-05
128.77362060546875,3.22074192808941e-05,3.227629349566996e-05,3.224136889912188e-05
128.8820037841797,3.214080061297864e-05,3.22074192808941e-05,3.2173626095755026e-05
128.27000427246094,3.2075706258183345e-05,3.214080061297864e-05,3.210776412743144e-05
128.2593231201172,3.201052459189668e-05,3.2075706258183345e-05,3.204262611689046e-05
128.49261474609375,3.194688179064542e-05,3.201052459189668e-05,3.197821934008971e-05
128.48634338378906,3.1883704650681466e-05,3.194688179064542e-05,3.191481300746091e-05
128.48263549804688,3.1821811717236415e-05,3.1883704650681466e-05,3.185227978974581e-05
128.7239227294922,3.176059908582829e-05,3.1821811717236415e-05,3.179073246428743e-05
128.35963439941406,3.170096897520125e-05,3.176059908582829e-05,3.1730309274280444e-05
128.72817993164062,3.164213558193296e-05,3.170096897520125e-05,3.167108297930099e-05
128.4873046875,3.158388426527381e-05,3.164213558193296e-05,3.161254062433727e-05
128.49618530273438,3.152818317175843e-05,3.158388426527381e-05,3.155556623823941e-05
128.38067626953125,3.147152892779559e-05,3.152818317175843e-05,3.14993885695003e-05
128.51625061035156,3.141786146443337e-05,3.147152892779559e-05,3.144423317280598e-05
128.90049743652344,3.136422310490161e-05,3.141786146443337e-05,3.1390587537316605e-05
128.91709899902344,3.131183621007949e-05,3.136422310490161e-05,3.133757854811847e-05
128.8113555908203,3.126050069113262e-05,3.131183621007949e-05,3.128571552224457e-05
129.45974731445312,3.121016197837889e-05,3.126050069113262e-05,3.1234889320330694e-05
129.10638427734375,3.1161296647042036e-05,3.121016197837889e-05,3.1185285479296e-05
129.2588348388672,3.111336991423741e-05,3.1161296647042036e-05,3.1136893085204065e-05
129.54331970214844,3.106732037849724e-05,3.111336991423741e-05,3.108991222688928e-05
129.57347106933594,3.102070331806317e-05,3.106732037849724e-05,3.104357892880216e-05
129.7351531982422,3.097570515819825e-05,3.102070331806317e-05,3.099777677562088e-05
129.77352905273438,3.0932769732316956e-05,3.097570515819825e-05,3.0953811801737174e-05
129.68353271484375,3.088988160016015e-05,3.0932769732316956e-05,3.091090184170753e-05
130.11236572265625,3.084815398324281e-05,3.088988160016015e-05,3.0868599424138665e-05
130.15670776367188,3.080755050177686e-05,3.084815398324281e-05,3.082743569393642e-05
130.07400512695312,3.0768416763748974e-05,3.080755050177686e-05,3.0787567084189504e-05
130.25279235839844,3.0729614081792533e-05,3.0768416763748974e-05,3.074860433116555e-05
130.70016479492188,3.0692484870087355e-05,3.0729614081792533e-05,3.071064566029236e-05
130.6212921142578,3.065545024583116e-05,3.0692484870087355e-05,3.067356374231167e-05
130.8121337890625,3.062059113290161e-05,3.065545024583116e-05,3.0637620511697605e-05
131.00485229492188,3.0586008506361395e-05,3.062059113290161e-05,3.060290327994153e-05
131.066162109375,3.055214983760379e-05,3.0586008506361395e-05,3.0568684451282024e-05
131.26454162597656,3.0519335268763825e-05,3.055214983760379e-05,3.053535328945145e-05
131.73797607421875,3.0487335607176647e-05,3.0519335268763825e-05,3.050295345019549e-05
131.74075317382812,3.045705125259701e-05,3.0487335607176647e-05,3.0471812351606786e-05
131.94956970214844,3.042699972866103e-05,3.045705125259701e-05,3.0441648050327785e-05
132.1614532470703,3.0397715818253346e-05,3.042699972866103e-05,3.041198397113476e-05
132.3075408935547,3.036942143808119e-05,3.0397715818253346e-05,3.0383198463823646e-05
132.52597045898438,3.034199653484393e-05,3.036942143808119e-05,3.0355342460097745e-05
132.95724487304688,3.031470623682253e-05,3.034199653484393e-05,3.0327990316436626e-05
133.04127502441406,3.0288647394627333e-05,3.031470623682253e-05,3.0301318474812433e-05
133.26890563964844,3.026315607712604e-05,3.0288647394627333e-05,3.0275547032942995e-05
133.49984741210938,3.0238456020015292e-05,3.026315607712604e-05,3.0250455893110484e-05
133.66172790527344,3.0214343496481888e-05,3.0238456020015292e-05,3.0226052331272513e-05
133.97012329101562,3.019069481524639e-05,3.0214343496481888e-05,3.020217627636157e-05
134.06321716308594,3.0167286240612157e-05,3.019069481524639e-05,3.0178649467416108e-05
134.01388549804688,3.0145092750899494e-05,3.0167286240612157e-05,3.015584843524266e-05
134.256591796875,3.0123223041300662e-05,3.0145092750899494e-05,3.013382047356572e-05
134.79518127441406,3.0100993171799928e-05,3.0123223041300662e-05,3.011177795997355e-05
134.67466735839844,3.0080189389991574e-05,3.0100993171799928e-05,3.0090261134319007e-05
135.073486328125,3.0059482014621608e-05,3.0080189389991574e-05,3.0069510103203356e-05
135.17674255371094,3.0038985642022453e-05,3.0059482014621608e-05,3.00489100482082e-05
135.28172302246094,3.001908044097945e-05,3.0038985642022453e-05,3.0028711989871226e-05
135.6887969970703,2.9999064281582832e-05,3.001908044097945e-05,3.0008755857124925e-05
135.72105407714844,2.9979824830661528e-05,2.9999064281582832e-05,2.9989128961460665e-05
135.90484619140625,2.996029070345685e-05,2.9979824830661528e-05,2.996974581037648e-05
136.3212890625,2.994136229972355e-05,2.996029070345685e-05,2.9950519092381e-05
136.35354614257812,2.9921717214165255e-05,2.994136229972355e-05,2.9931234166724607e-05
136.7750244140625,2.9902807000325993e-05,2.9921717214165255e-05,2.991196197399404e-05
136.88832092285156,2.9884200557717122e-05,2.9902807000325993e-05,2.9893204555264674e-05
137.0004425048828,2.9864888347219676e-05,2.9884200557717122e-05,2.987424704770092e-05
137.1937255859375,2.984650564030744e-05,2.9864888347219676e-05,2.9855402317480184e-05
137.06858825683594,2.982625665026717e-05,2.984650564030744e-05,2.983608646900393e-05
137.3412322998047,2.980779026984237e-05,2.982625665026717e-05,2.9816732421750203e-05
137.53436279296875,2.9788458050461486e-05,2.980779026984237e-05,2.9797834940836765e-05
137.88743591308594,2.9768676540697925e-05,2.9788458050461486e-05,2.977828262373805e-05
137.7609405517578,2.9748602173640393e-05,2.9768676540697925e-05,2.9758353775832802e-05
137.795654296875,2.9729057132499292e-05,2.9748602173640393e-05,2.9738544981228188e-05
137.98951721191406,2.9708862712141126e-05,2.9729057132499292e-05,2.971867797896266e-05
138.1011962890625,2.9687587812077254e-05,2.9708862712141126e-05,2.9697945137741044e-05
137.9725341796875,2.966692227346357e-05,2.9687587812077254e-05,2.9676974008907564e-05
138.408447265625,2.96455982606858e-05,2.966692227346357e-05,2.965598469018005e-05
138.3575439453125,2.962380494864192e-05,2.96455982606858e-05,2.9634426027769223e-05
138.22369384765625,2.9601265850942582e-05,2.962380494864192e-05,2.961225800390821e-05
138.496826171875,2.9578799512819387e-05,2.9601265850942582e-05,2.958975892397575e-05
138.27857971191406,2.9555216315202415e-05,2.9578799512819387e-05,2.9566732337116264e-05
138.38673400878906,2.953179500764236e-05,2.9555216315202415e-05,2.9543232813011855e-05
138.57614135742188,2.9507897124858573e-05,2.953179500764236e-05,2.9519575036829337e-05
138.43504333496094,2.9482698664651252e-05,2.9507897124858573e-05,2.9495025955839083e-05
138.45733642578125,2.9457327400450595e-05,2.9482698664651252e-05,2.9469742003129795e-05
138.6422119140625,2.9431150323944166e-05,2.9457327400450595e-05,2.9443970561260357e-05
138.58030700683594,2.9404875022009946e-05,2.9431150323944166e-05,2.9417744372040033e-05
138.3507537841797,2.9377173632383347e-05,2.9404875022009946e-05,2.939075420727022e-05
138.2855224609375,2.934947406174615e-05,2.9377173632383347e-05,2.936305281764362e-05
138.13597106933594,2.9320739486138336e-05,2.934947406174615e-05,2.9334834835026413e-05
137.90435791015625,2.9291682949406095e-05,2.9320739486138336e-05,2.9305938369361684e-05
137.99777221679688,2.926210072473623e-05,2.9291682949406095e-05,2.927661989815533e-05
138.00782775878906,2.9231719963718206e-05,2.926210072473623e-05,2.924663931480609e-05
138.01600646972656,2.920053702837322e-05,2.9231719963718206e-05,2.9215858376119286e-05
137.85926818847656,2.9168822948122397e-05,2.920053702837322e-05,2.9184408049331978e-05
137.7823944091797,2.9136297598597594e-05,2.9168822948122397e-05,2.9152288334444165e-05
137.45965576171875,2.9103075576131232e-05,2.9136297598597594e-05,2.9119411919964477e-05
137.30032348632812,2.906993540818803e-05,2.9103075576131232e-05,2.9086229915264994e-05
137.46334838867188,2.903589302150067e-05,2.906993540818803e-05,2.9052640456939116e-05
137.30023193359375,2.900131767091807e-05,2.903589302150067e-05,2.9018330678809434e-05
136.9732666015625,2.8965732781216502e-05,2.900131767091807e-05,2.8983247830183245e-05
136.80877685546875,2.8930251573910937e-05,2.8965732781216502e-05,2.8947713872184977e-05
136.80250549316406,2.889355891966261e-05,2.8930251573910937e-05,2.891162694140803e-05
136.95741271972656,2.8856667995569296e-05,2.889355891966261e-05,2.8874837880721316e-05
136.46697998046875,2.881975524360314e-05,2.8856667995569296e-05,2.8837932404712774e-05
136.217041015625,2.8781782020814717e-05,2.881975524360314e-05,2.880048668885138e-05
136.2054443359375,2.8743137590936385e-05,2.8781782020814717e-05,2.8762178772012703e-05
136.1953887939453,2.870515345421154e-05,2.8743137590936385e-05,2.8723865398205817e-05
135.94296264648438,2.8666081561823376e-05,2.870515345421154e-05,2.868533556465991e-05
135.6123504638672,2.8627175197470933e-05,2.8666081561823376e-05,2.86463437078055e-05
135.35968017578125,2.858725747501012e-05,2.8627175197470933e-05,2.8606929845409468e-05
135.10841369628906,2.8547630790853873e-05,2.858725747501012e-05,2.8567155823111534e-05
135.01422119140625,2.8507840397651307e-05,2.8547630790853873e-05,2.8527447284432128e-05
135.0747833251953,2.8467045922297984e-05,2.8507840397651307e-05,2.8487156669143587e-05
135.0585479736328,2.8427019060472958e-05,2.8467045922297984e-05,2.8446746000554413e-05
134.80450439453125,2.838629370671697e-05,2.8427019060472958e-05,2.84063680737745e-05
134.78712463378906,2.834592669387348e-05,2.838629370671697e-05,2.8365822799969465e-05
134.60997009277344,2.830442099366337e-05,2.834592669387348e-05,2.832488462445326e-05
134.5914306640625,2.826367926900275e-05,2.830442099366337e-05,2.82837627310073e-05
134.10569763183594,2.8223603294463828e-05,2.826367926900275e-05,2.8243350243428722e-05
134.16220092773438,2.818191387632396e-05,2.8223603294463828e-05,2.820246845658403e-05
133.98846435546875,2.814162326103542e-05,2.818191387632396e-05,2.8161477530375123e-05
133.9703826904297,2.8101381758460775e-05,2.814162326103542e-05,2.8121212380938232e-05
133.9496307373047,2.8060039767296985e-05,2.8101381758460775e-05,2.8080421543563716e-05
133.6979217529297,2.8019714591209777e-05,2.8060039767296985e-05,2.8039587050443515e-05
133.83572387695312,2.7979760488960892e-05,2.8019714591209777e-05,2.7999449230264872e-05
133.5836944580078,2.793939711409621e-05,2.7979760488960892e-05,2.7959289582213387e-05
133.72276306152344,2.790001963148825e-05,2.793939711409621e-05,2.791942097246647e-05
133.47203063964844,2.786030381685123e-05,2.790001963148825e-05,2.7879872504854575e-05
133.76596069335938,2.7820407922263257e-05,2.786030381685123e-05,2.7840071197715588e-05
133.51791381835938,2.7782180040958337e-05,2.7820407922263257e-05,2.780100840027444e-05
133.4246368408203,2.7743371902033687e-05,2.7782180040958337e-05,2.7762489480664954e-05
133.6446075439453,2.7704973035724834e-05,2.7743371902033687e-05,2.772389052552171e-05
133.47438049316406,2.766684519883711e-05,2.7704973035724834e-05,2.768562626442872e-05
133.2283172607422,2.7629508622339927e-05,2.766684519883711e-05,2.7647893148241565e-05
133.5290069580078,2.7592197511694394e-05,2.7629508622339927e-05,2.7610572942649014e-05
133.12840270996094,2.7555841370485723e-05,2.7592197511694394e-05,2.7573736588237807e-05
133.58827209472656,2.751931424427312e-05,2.7555841370485723e-05,2.753730041149538e-05
133.34490966796875,2.7483822123031132e-05,2.751931424427312e-05,2.7501289878273383e-05
133.65208435058594,2.7448135369922966e-05,2.7483822123031132e-05,2.7465704988571815e-05
133.25360107421875,2.7413901989348233e-05,2.7448135369922966e-05,2.743074219324626e-05
133.48568725585938,2.7379828679841012e-05,2.7413901989348233e-05,2.739659248618409e-05
133.5599365234375,2.7345402486389503e-05,2.7379828679841012e-05,2.736234455369413e-05
133.637451171875,2.7312182282912545e-05,2.7345402486389503e-05,2.7328522264724597e-05
133.636474609375,2.727929677348584e-05,2.7312182282912545e-05,2.729547122726217e-05
133.63787841796875,2.7247388061368838e-05,2.727929677348584e-05,2.7263075025985017e-05
133.56021118164062,2.721572673181072e-05,2.7247388061368838e-05,2.7231290005147457e-05
133.6442413330078,2.7185005819774233e-05,2.721572673181072e-05,2.720010161283426e-05
133.56874084472656,2.7154295821674168e-05,2.7185005819774233e-05,2.7169386157765985e-05
133.89498901367188,2.7124053303850815e-05,2.7154295821674168e-05,2.7138914447277784e-05
133.66293334960938,2.70951131824404e-05,2.7124053303850815e-05,2.7109321308671497e-05
133.6725311279297,2.7066505936090834e-05,2.70951131824404e-05,2.708054853428621e-05
133.6834259033203,2.7038406187784858e-05,2.7066505936090834e-05,2.705219594645314e-05
133.9366912841797,2.7010430130758323e-05,2.7038406187784858e-05,2.702416168176569e-05
134.11318969726562,2.6983514544554055e-05,2.7010430130758323e-05,2.6996718588634394e-05
133.9666290283203,2.695721559575759e-05,2.6983514544554055e-05,2.6970110411639325e-05
134.0661163330078,2.6931882530334406e-05,2.695721559575759e-05,2.6944297133013606e-05
134.4117889404297,2.6906631319434382e-05,2.6931882530334406e-05,2.691900954232551e-05
134.10467529296875,2.6881953090196475e-05,2.6906631319434382e-05,2.689404209377244e-05
134.2066192626953,2.685731124074664e-05,2.6881953090196475e-05,2.6869383873417974e-05
134.4779052734375,2.6834419259103015e-05,2.685731124074664e-05,2.684562059585005e-05
134.5858154296875,2.6811605494003743e-05,2.6834419259103015e-05,2.6822770450962707e-05
134.2821807861328,2.678916098375339e-05,2.6811605494003743e-05,2.680013858480379e-05
134.5581817626953,2.6767662347992882e-05,2.678916098375339e-05,2.6778170649777167e-05
135.00448608398438,2.6746605726657435e-05,2.6767662347992882e-05,2.6756897568702698e-05
135.03732299804688,2.672644768608734e-05,2.6746605726657435e-05,2.673629205673933e-05
134.73590087890625,2.6706331482273526e-05,2.672644768608734e-05,2.671615220606327e-05
134.68637084960938,2.6686699129641056e-05,2.6706331482273526e-05,2.669627792784013e-05
134.72377014160156,2.6668507416616194e-05,2.6686699129641056e-05,2.6677367714000866e-05
135.17999267578125,2.664999738044571e-05,2.6668507416616194e-05,2.6659021386876702e-05
134.79916381835938,2.6632254957803525e-05,2.664999738044571e-05,2.664089151949156e-05
134.9231719970703,2.6615052775014192e-05,2.6632254957803525e-05,2.6623421945259906e-05
135.13360595703125,2.6598494514473714e-05,2.6615052775014192e-05,2.6606543542584404e-05
135.0912628173828,2.6581823476590216e-05,2.6598494514473714e-05,2.6589928893372416e-05
135.22335815429688,2.6567311579128727e-05,2.6581823476590216e-05,2.657434015418403e-05
135.5215301513672,2.655097341630608e-05,2.6567311579128727e-05,2.6558918762020767e-05
135.39935302734375,2.6536470613791607e-05,2.655097341630608e-05,2.6543497369857505e-05
135.448486328125,2.65223588939989e-05,2.6536470613791607e-05,2.6529191018198617e-05
135.75579833984375,2.6508752853260376e-05,2.65223588939989e-05,2.6515335775911808e-05
135.98060607910156,2.649571979418397e-05,2.6508752853260376e-05,2.650201895448845e-05
136.0338897705078,2.648282315931283e-05,2.649571979418397e-05,2.6489055017009377e-05
135.91561889648438,2.6470401280676015e-05,2.648282315931283e-05,2.64763948507607e-05
136.05677795410156,2.6458070351509377e-05,2.6470401280676015e-05,2.6464020265848376e-05
135.9398193359375,2.6446214178577065e-05,2.6458070351509377e-05,2.64519258053042e-05
136.25958251953125,2.6435682229930535e-05,2.6446214178577065e-05,2.6440735382493585e-05
136.31915283203125,2.6425002943142317e-05,2.6435682229930535e-05,2.6430130674270913e-05
136.03085327148438,2.6414327294332907e-05,2.6425002943142317e-05,2.6419451387482695e-05
136.26548767089844,2.6404200980323367e-05,2.6414327294332907e-05,2.6409052225062624e-05
136.41525268554688,2.6394574888399802e-05,2.6404200980323367e-05,2.6399178750580177e-05
136.56727600097656,2.638558544276748e-05,2.6394574888399802e-05,2.6389872800791636e-05
136.4558563232422,2.6376415917184204e-05,2.638558544276748e-05,2.6380792405689135e-05
136.60848999023438,2.636756471474655e-05,2.6376415917184204e-05,2.6371782951173373e-05
136.76272583007812,2.6359097319073044e-05,2.636756471474655e-05,2.6363126380601898e-05
136.82962036132812,2.635083546920214e-05,2.6359097319073044e-05,2.6354762667324394e-05
136.89739990234375,2.6342855562688783e-05,2.635083546920214e-05,2.6346642698626965e-05
137.05532836914062,2.6335330403526314e-05,2.6342855562688783e-05,2.6338891984778456e-05
137.03683471679688,2.6328227249905467e-05,2.6335330403526314e-05,2.63315778283868e-05
137.3739471435547,2.632061114127282e-05,2.6328227249905467e-05,2.632422183523886e-05
137.62557983398438,2.6313766284147277e-05,2.632061114127282e-05,2.6316993171349168e-05
137.60772705078125,2.6306937797926366e-05,2.6313766284147277e-05,2.6310157409170642e-05
137.40963745117188,2.629994742164854e-05,2.6306937797926366e-05,2.6303245249437168e-05
137.6626434326172,2.6293470000382513e-05,2.629994742164854e-05,2.629651498864405e-05
137.73548889160156,2.6286797947250307e-05,2.6293470000382513e-05,2.6289941160939634e-05
137.90069580078125,2.6280711608706042e-05,2.6286797947250307e-05,2.6283563784090802e-05
138.06692504882812,2.6274763513356447e-05,2.6280711608706042e-05,2.6277548386133276e-05
138.23275756835938,2.6268397050444037e-05,2.6274763513356447e-05,2.6271392925991677e-05
138.03578186035156,2.6262910978402942e-05,2.6268397050444037e-05,2.626546483952552e-05
138.29396057128906,2.6256875571561977e-05,2.6262910978402942e-05,2.6259705919073895e-05
138.18658447265625,2.625085471663624e-05,2.6256875571561977e-05,2.6253677788190544e-05
138.63031005859375,2.6244917535223067e-05,2.625085471663624e-05,2.6247702407999896e-05
138.61630249023438,2.6239617000101134e-05,2.6244917535223067e-05,2.6242083549732342e-05
138.60076904296875,2.623373620735947e-05,2.6239617000101134e-05,2.6236493795295246e-05
138.676513671875,2.6227438866044395e-05,2.623373620735947e-05,2.6230405637761578e-05
138.75497436523438,2.6222100132144988e-05,2.6227438866044395e-05,2.622458850964904e-05
139.11061096191406,2.6215886464342475e-05,2.6222100132144988e-05,2.6218815037282184e-05
139.0946044921875,2.6209854695480317e-05,2.6215886464342475e-05,2.621269231894985e-05
139.1720733642578,2.6203830202575773e-05,2.6209854695480317e-05,2.62066660070559e-05
139.15603637695312,2.6197789338766597e-05,2.6203830202575773e-05,2.620063241920434e-05
139.70372009277344,2.6191406504949555e-05,2.6197789338766597e-05,2.619442602735944e-05
139.49893188476562,2.6185465685557574e-05,2.6191406504949555e-05,2.6188263291260228e-05
139.57464599609375,2.6178462576353922e-05,2.6185465685557574e-05,2.618179132696241e-05
139.55795288085938,2.6172199795837514e-05,2.6178462576353922e-05,2.6175159291597083e-05
139.63320922851562,2.6164971131947823e-05,2.6172199795837514e-05,2.6168414478888735e-05
139.71139526367188,2.6158773835049942e-05,2.6164971131947823e-05,2.616170240798965e-05
139.5967254638672,2.615129778860137e-05,2.6158773835049942e-05,2.6154864826821722e-05
140.14891052246094,2.614422919577919e-05,2.615129778860137e-05,2.6147597964154556e-05
139.93814086914062,2.6136891392525285e-05,2.614422919577919e-05,2.614039294712711e-05
140.2020721435547,2.6128309400519356e-05,2.6136891392525285e-05,2.6132434868486598e-05
140.37350463867188,2.612056050566025e-05,2.6128309400519356e-05,2.6124271244043484e-05
140.06219482421875,2.6111883926205337e-05,2.612056050566025e-05,2.611605668789707e-05
140.52113342285156,2.610369301692117e-05,2.6111883926205337e-05,2.610762749100104e-05
140.40158081054688,2.6095152861671522e-05,2.610369301692117e-05,2.609926013974473e-05
140.56944274902344,2.60857032117201e-05,2.6095152861671522e-05,2.6090267056133598e-05
140.64256286621094,2.607686838018708e-05,2.60857032117201e-05,2.608112663438078e-05
140.71246337890625,2.6066780264955014e-05,2.607686838018708e-05,2.6071666070492938e-05
140.7849578857422,2.60575907304883e-05,2.6066780264955014e-05,2.606202724564355e-05
140.75564575195312,2.6046742277685553e-05,2.60575907304883e-05,2.6052008252008818e-05
140.8257598876953,2.6036621420644224e-05,2.6046742277685553e-05,2.6041525416076183e-05
140.6972198486328,2.6025121769635007e-05,2.6036621420644224e-05,2.6030713343061507e-05
141.05958557128906,2.6014575269073248e-05,2.6025121769635007e-05,2.6019693905254826e-05
140.83274841308594,2.6003130187746137e-05,2.6014575269073248e-05,2.6008696295320988e-05
140.79983520507812,2.599097933853045e-05,2.6003130187746137e-05,2.599689833004959e-05
140.96353149414062,2.5979155907407403e-05,2.599097933853045e-05,2.5984913008869626e-05
141.12452697753906,2.5966081011574715e-05,2.5979155907407403e-05,2.597246566438116e-05
140.79689025878906,2.595382829895243e-05,2.5966081011574715e-05,2.595980004116427e-05
140.95533752441406,2.5939994884538464e-05,2.595382829895243e-05,2.5946757887140848e-05
141.21295166015625,2.5926086891558953e-05,2.5939994884538464e-05,2.5932889911928214e-05
141.4743194580078,2.59129265032243e-05,2.5926086891558953e-05,2.5919358449755237e-05
141.03842163085938,2.589821997389663e-05,2.59129265032243e-05,2.5905421352945268e-05
141.1967010498047,2.588385177659802e-05,2.589821997389663e-05,2.5890885808621533e-05
141.15533447265625,2.5868688680930063e-05,2.588385177659802e-05,2.5876119252643548e-05
141.2109832763672,2.585281981737353e-05,2.5868688680930063e-05,2.5860605092020705e-05
141.1683349609375,2.583720561233349e-05,2.585281981737353e-05,2.584486355772242e-05
140.92726135253906,2.5821289455052465e-05,2.583720561233349e-05,2.5829096557572484e-05
141.27658081054688,2.5804230972426012e-05,2.5821289455052465e-05,2.581261287559755e-05
141.13331604003906,2.578815838205628e-05,2.5804230972426012e-05,2.5796045520110056e-05
140.9856719970703,2.5770386855583638e-05,2.578815838205628e-05,2.577912346168887e-05
141.23583984375,2.575306461949367e-05,2.5770386855583638e-05,2.576157930889167e-05
140.98828125,2.573518213466741e-05,2.575306461949367e-05,2.5743975129444152e-05
141.0361785888672,2.5716484742588364e-05,2.573518213466741e-05,2.57256851909915e-05
141.18528747558594,2.5698373065097257e-05,2.5716484742588364e-05,2.5707282475195825e-05
140.83506774902344,2.5679277314338833e-05,2.5698373065097257e-05,2.5688676032586955e-05
140.87901306152344,2.5659204766270705e-05,2.5679277314338833e-05,2.566909279266838e-05
140.92672729492188,2.564045826147776e-05,2.5659204766270705e-05,2.5649684175732546e-05
140.9716033935547,2.5620647647883743e-05,2.564045826147776e-05,2.5630406526033767e-05
141.11383056640625,2.559992572059855e-05,2.5620647647883743e-05,2.5610141165088862e-05
140.76025390625,2.557992047513835e-05,2.559992572059855e-05,2.5589775759726763e-05
140.60354614257812,2.5558956622262485e-05,2.557992047513835e-05,2.556929030106403e-05
140.74266052246094,2.5537494366290048e-05,2.5558956622262485e-05,2.554807906562928e-05
140.68463134765625,2.5516441382933408e-05,2.5537494366290048e-05,2.552682053647004e-05
140.5241241455078,2.5494169676676393e-05,2.5516441382933408e-05,2.5505158191663213e-05
140.76248168945312,2.5472603738307953e-05,2.5494169676676393e-05,2.548324118833989e-05
140.20606994628906,2.5450412067584693e-05,2.5472603738307953e-05,2.5461358745815232e-05
140.63771057128906,2.5427470973227173e-05,2.5450412067584693e-05,2.543879600125365e-05
140.1793670654297,2.5404977350262925e-05,2.5427470973227173e-05,2.5416075004613958e-05
140.01675415039062,2.5381728846696205e-05,2.5404977350262925e-05,2.5393203031853773e-05
140.05215454101562,2.5358884158777073e-05,2.5381728846696205e-05,2.537015825510025e-05
140.1840362548828,2.5335175450891256e-05,2.5358884158777073e-05,2.5346882466692477e-05
139.92144775390625,2.5311575882369652e-05,2.5335175450891256e-05,2.5323226509499364e-05
139.85580444335938,2.5287830794695765e-05,2.5311575882369652e-05,2.5299554181401618e-05
139.9862518310547,2.5263736461056396e-05,2.5287830794695765e-05,2.5275636289734393e-05
139.62493896484375,2.5239873139071278e-05,2.5263736461056396e-05,2.5251654733438045e-05
139.75308227539062,2.5215169443981722e-05,2.5239873139071278e-05,2.522737304389011e-05
139.58566284179688,2.519023655622732e-05,2.5215169443981722e-05,2.5202552933478728e-05
139.4212188720703,2.516627500881441e-05,2.519023655622732e-05,2.517810571589507e-05
139.54751586914062,2.514104198780842e-05,2.516627500881441e-05,2.5153509341180325e-05
139.283447265625,2.5116560209426098e-05,2.514104198780842e-05,2.5128651031991467e-05
139.0189971923828,2.509158366592601e-05,2.5116560209426098e-05,2.5103920052060857e-05
139.1454315185547,2.506680721126031e-05,2.509158366592601e-05,2.5079045371967368e-05
138.9766082763672,2.5041154003702104e-05,2.506680721126031e-05,2.505382872186601e-05
138.90744018554688,2.5016233848873526e-05,2.5041154003702104e-05,2.502854295016732e-05
138.8365936279297,2.499072070349939e-05,2.5016233848873526e-05,2.5003326300065964e-05
139.06024169921875,2.4965776901808567e-05,2.499072070349939e-05,2.497810055501759e-05
138.40623474121094,2.494056934665423e-05,2.4965776901808567e-05,2.4953018510132097e-05
138.52857971191406,2.4914865207392722e-05,2.494056934665423e-05,2.492756539140828e-05
138.55630493164062,2.4889919586712494e-05,2.4914865207392722e-05,2.4902241420932114e-05
138.48464965820312,2.4864182705641724e-05,2.4889919586712494e-05,2.4876899260561913e-05
138.2207794189453,2.4839020625222474e-05,2.4864182705641724e-05,2.48514479608275e-05
138.14906311035156,2.4813254640321247e-05,2.4839020625222474e-05,2.482598392816726e-05
138.17660522460938,2.478841634001583e-05,2.4813254640321247e-05,2.4800683604553342e-05
137.912841796875,2.476307054166682e-05,2.478841634001583e-05,2.4775588826742023e-05
137.74615478515625,2.4737757485127077e-05,2.476307054166682e-05,2.4750259399297647e-05
137.58189392089844,2.471322841302026e-05,2.4737757485127077e-05,2.4725337425479665e-05
137.51187133789062,2.4688077246537432e-05,2.471322841302026e-05,2.4700497306184843e-05
137.63278198242188,2.466260048095137e-05,2.4688077246537432e-05,2.46751842496451e-05
137.2783203125,2.4638564354972914e-05,2.466260048095137e-05,2.4650425984873436e-05
137.4015655517578,2.4614142603240907e-05,2.4638564354972914e-05,2.462619886500761e-05
137.33270263671875,2.4589480744907632e-05,2.4614142603240907e-05,2.460165705997497e-05
137.26455688476562,2.4565082640037872e-05,2.4589480744907632e-05,2.457712616887875e-05
136.8160400390625,2.454100649629254e-05,2.4565082640037872e-05,2.4552886316087097e-05
136.8436279296875,2.4516841222066432e-05,2.454100649629254e-05,2.452876651659608e-05
136.68211364746094,2.4492979719070718e-05,2.4516841222066432e-05,2.4504752218490466e-05
136.61788940429688,2.4469971322105266e-05,2.4492979719070718e-05,2.4481318178004585e-05
136.64541625976562,2.444586789351888e-05,2.4469971322105266e-05,2.4457762265228666e-05
136.3922882080078,2.4423061404377222e-05,2.444586789351888e-05,2.4434306396869943e-05
136.4224853515625,2.440002208459191e-05,2.4423061404377222e-05,2.4411383492406458e-05
136.1704559326172,2.4377406589337625e-05,2.440002208459191e-05,2.4388555175391957e-05
136.20230102539062,2.4355067580472678e-05,2.4377406589337625e-05,2.436607792333234e-05
136.2344970703125,2.4332821340067312e-05,2.4355067580472678e-05,2.4343786208191887e-05
136.0792694091797,2.431108987366315e-05,2.4332821340067312e-05,2.432179644529242e-05
136.1122589111328,2.4289178327308036e-05,2.431108987366315e-05,2.4299975848407485e-05
135.676025390625,2.426767059660051e-05,2.4289178327308036e-05,2.4278262571897358e-05
135.80413818359375,2.4246426619356498e-05,2.426767059660051e-05,2.4256889446405694e-05
135.65370178222656,2.4226214009104297e-05,2.4246426619356498e-05,2.4236160243162885e-05
135.408935546875,2.420556847937405e-05,2.4226214009104297e-05,2.4215729354182258e-05
135.446044921875,2.4185466827475466e-05,2.420556847937405e-05,2.4195356672862545e-05
135.48455810546875,2.4165834474842995e-05,2.4185466827475466e-05,2.4175489670597017e-05
135.33602905273438,2.4146198484231718e-05,2.4165834474842995e-05,2.4155855498975143e-05
135.09681701660156,2.4127308279275894e-05,2.4146198484231718e-05,2.413659058220219e-05
134.95123291015625,2.4108467187033966e-05,2.4127308279275894e-05,2.411772402410861e-05
134.8075714111328,2.4090219085337594e-05,2.4108467187033966e-05,2.409917942713946e-05
134.7567901611328,2.407207284704782e-05,2.4090219085337594e-05,2.4080982257146388e-05
134.70750427246094,2.40544668486109e-05,2.407207284704782e-05,2.406310522928834e-05
134.56715393066406,2.4037308321567252e-05,2.40544668486109e-05,2.4045722966548055e-05
134.70523071289062,2.402065001660958e-05,2.4037308321567252e-05,2.4028815460042097e-05
134.4749298095703,2.4004371880437247e-05,2.402065001660958e-05,2.4012346329982392e-05
134.42974853515625,2.3988246539374813e-05,2.4004371880437247e-05,2.399614459136501e-05
134.47842407226562,2.3972723283804953e-05,2.3988246539374813e-05,2.3980321202543564e-05
134.4369659423828,2.3957945813890547e-05,2.3972723283804953e-05,2.396517083980143e-05
134.02728271484375,2.3942848201841116e-05,2.3957945813890547e-05,2.3950229660840705e-05
133.89743041992188,2.3929093003971502e-05,2.3942848201841116e-05,2.3935803255881183e-05
133.67575073242188,2.3914930352475494e-05,2.3929093003971502e-05,2.392184251220897e-05
134.0041046142578,2.3901904569356702e-05,2.3914930352475494e-05,2.3908251023385674e-05
133.78338623046875,2.3888347641332075e-05,2.3901904569356702e-05,2.389495784882456e-05
134.02418518066406,2.3876398699940182e-05,2.3888347641332075e-05,2.3882208552095108e-05
133.5340118408203,2.3864242393756285e-05,2.3876398699940182e-05,2.3870150471339002e-05
133.77633666992188,2.385327752563171e-05,2.3864242393756285e-05,2.3858592612668872e-05
133.56272888183594,2.384205799899064e-05,2.385327752563171e-05,2.3847498596296646e-05
133.6253204345703,2.3831933503970504e-05,2.384205799899064e-05,2.3836828404455446e-05
133.59695434570312,2.3821814465918578e-05,2.3831933503970504e-05,2.3826705728424713e-05
133.47984313964844,2.3812477593310177e-05,2.3821814465918578e-05,2.381697777309455e-05
133.36427307128906,2.3803611838957295e-05,2.3812477593310177e-05,2.3807875550119206e-05
133.2501983642578,2.3795204469934106e-05,2.3803611838957295e-05,2.3799237169441767e-05
133.13673400878906,2.37869426200632e-05,2.3795204469934106e-05,2.379090255999472e-05
133.11805725097656,2.3780270566930994e-05,2.37869426200632e-05,2.3783435608493164e-05
132.9167938232422,2.3772685381118208e-05,2.3780270566930994e-05,2.3776305170031264e-05
133.1708984375,2.3766891899867915e-05,2.3772685381118208e-05,2.376961856498383e-05
132.97377014160156,2.3760909243719652e-05,2.3766891899867915e-05,2.376372867729515e-05
132.95828247070312,2.3755374058964662e-05,2.3760909243719652e-05,2.3757969756843522e-05
132.7655029296875,2.3750661057420075e-05,2.3755374058964662e-05,2.375284384470433e-05
132.933837890625,2.374664109083824e-05,2.3750661057420075e-05,2.374847827013582e-05
132.9248046875,2.3743414203636348e-05,2.374664109083824e-05,2.3744854843243957e-05
132.7372283935547,2.374054747633636e-05,2.3743414203636348e-05,2.3741806217003614e-05
132.5504608154297,2.373770621488802e-05,2.374054747633636e-05,2.373895222262945e-05
132.3683624267578,2.373626921325922e-05,2.373770621488802e-05,2.3736811272101477e-05
132.45367431640625,2.3734959540888667e-05,2.373626921325922e-05,2.37354379351018e-05
132.45103454589844,2.373401730437763e-05,2.3734959540888667e-05,2.3734311980661005e-05
132.45191955566406,2.373433562752325e-05,2.373401730437763e-05,2.3733999114483595e-05
132.18728637695312,2.373494135099463e-05,2.373433562752325e-05,2.3734459318802692e-05
132.27859497070312,2.3735912691336125e-05,2.373494135099463e-05,2.373524876020383e-05
132.54966735839844,2.3737422452541068e-05,2.3735912691336125e-05,2.3736491129966453e-05
132.28912353515625,2.3739688913337886e-05,2.3737422452541068e-05,2.373837742197793e-05
131.9449920654297,2.3743014025967568e-05,2.3739688913337886e-05,2.3741169570712373e-05
131.9539031982422,2.3746219085296616e-05,2.3743014025967568e-05,2.3744434656691737e-05
131.966796875,2.3750861146254465e-05,2.3746219085296616e-05,2.3748358216835186e-05
132.066650390625,2.3755088477628306e-05,2.3750861146254465e-05,2.375279291300103e-05
131.99444580078125,2.3760814656270668e-05,2.3755088477628306e-05,2.3757769668009132e-05
131.83473205566406,2.37665772147011e-05,2.3760814656270668e-05,2.3763512217556126e-05
131.76663208007812,2.3773611246724613e-05,2.37665772147011e-05,2.3769909603288397e-05
131.7864227294922,2.378075078013353e-05,2.3773611246724613e-05,2.3776996386004612e-05
131.89645385742188,2.3788838007021695e-05,2.378075078013353e-05,2.3784610675647855e-05
131.4853515625,2.379801298957318e-05,2.3788838007021695e-05,2.379323632339947e-05
131.68434143066406,2.380700971116312e-05,2.379801298957318e-05,2.3802323994459584e-05
131.62481689453125,2.381700869591441e-05,2.380700971116312e-05,2.3811820938135497e-05
131.4806671142578,2.3827758923289366e-05,2.381700869591441e-05,2.382219463470392e-05
131.5117645263672,2.383903120062314e-05,2.3827758923289366e-05,2.3833204977563582e-05
131.3709716796875,2.3850801881053485e-05,2.383903120062314e-05,2.3844724637456238e-05
131.3196258544922,2.3863529349910095e-05,2.3850801881053485e-05,2.3856973712099716e-05
131.26934814453125,2.3876606064732186e-05,2.3863529349910095e-05,2.3869873984949663e-05
131.39328002929688,2.389030487393029e-05,2.3876606064732186e-05,2.388326174695976e-05
131.17689514160156,2.3905584384920076e-05,2.389030487393029e-05,2.38977481785696e-05
131.39100646972656,2.3920885723782703e-05,2.3905584384920076e-05,2.391304042248521e-05
131.09080505371094,2.39367345784558e-05,2.3920885723782703e-05,2.3928612790768966e-05
130.966064453125,2.395360206719488e-05,2.39367345784558e-05,2.394496914348565e-05
131.1865234375,2.3971704649738967e-05,2.395360206719488e-05,2.3962455088621937e-05
130.9796905517578,2.398979449935723e-05,2.3971704649738967e-05,2.3980548576219007e-05
130.77589416503906,2.4008524633245543e-05,2.398979449935723e-05,2.399895674898289e-05
130.82998657226562,2.4028387997532263e-05,2.4008524633245543e-05,2.4018252588575706e-05
130.80003356933594,2.4048509658314288e-05,2.4028387997532263e-05,2.4038243282120675e-05
130.8579559326172,2.4069813662208617e-05,2.4048509658314288e-05,2.405895611445885e-05
130.8319091796875,2.409136686765123e-05,2.4069813662208617e-05,2.4080383809632622e-05
130.7254638671875,2.4114349798765033e-05,2.409136686765123e-05,2.4102650058921427e-05
130.4519805908203,2.4137380023603328e-05,2.4114349798765033e-05,2.4125652998918667e-05
130.60247802734375,2.416207644273527e-05,2.4137380023603328e-05,2.4149516320903786e-05
130.33351135253906,2.41862544498872e-05,2.416207644273527e-05,2.4173950805561617e-05
130.48678588867188,2.4212207790696993e-05,2.41862544498872e-05,2.419901647954248e-05
130.30758666992188,2.423840487608686e-05,2.4212207790696993e-05,2.4225089873652905e-05
130.46340942382812,2.426544961053878e-05,2.423840487608686e-05,2.42517107835738e-05
130.45497131347656,2.4293267415487207e-05,2.426544961053878e-05,2.427914114377927e-05
130.0347900390625,2.4321572709595785e-05,2.4293267415487207e-05,2.430719723633956e-05
129.8675537109375,2.435108763165772e-05,2.4321572709595785e-05,2.433610279695131e-05
130.1951904296875,2.4381613911828026e-05,2.435108763165772e-05,2.4366127036046237e-05
130.19522094726562,2.441245669615455e-05,2.4381613911828026e-05,2.4396809749305248e-05
130.19761657714844,2.4444192604278214e-05,2.441245669615455e-05,2.442809818603564e-05
129.95555114746094,2.4476259568473324e-05,2.4444192604278214e-05,2.445999598421622e-05
129.9624481201172,2.4509579816367477e-05,2.4476259568473324e-05,2.449268868076615e-05
129.80743408203125,2.4543096515117213e-05,2.4509579816367477e-05,2.4526103516109288e-05
130.1446990966797,2.457836853864137e-05,2.4543096515117213e-05,2.456050060573034e-05
129.91323852539062,2.461382609908469e-05,2.457836853864137e-05,2.459586175973527e-05
129.76651000976562,2.465014586050529e-05,2.461382609908469e-05,2.4631746782688424e-05
129.7834014892578,2.4687205950613134e-05,2.465014586050529e-05,2.4668435798957944e-05
129.80184936523438,2.472486812621355e-05,2.4687205950613134e-05,2.4705796022317372e-05
129.3417205810547,2.4762899556662887e-05,2.472486812621355e-05,2.4743636458879337e-05
129.7646484375,2.480259172443766e-05,2.4762899556662887e-05,2.4782500986475497e-05
129.2311553955078,2.4842098355293274e-05,2.480259172443766e-05,2.4822093109833077e-05
129.8960418701172,2.4883533114916645e-05,2.4842098355293274e-05,2.486256926204078e-05
129.4456329345703,2.492462044756394e-05,2.4883533114916645e-05,2.49038239417132e-05
129.7152099609375,2.4967335775727406e-05,2.492462044756394e-05,2.494572618161328e-05
129.1944580078125,2.5010154786286876e-05,2.4967335775727406e-05,2.4988486984511837e-05
129.54310607910156,2.5053748686332256e-05,2.5010154786286876e-05,2.5031695258803666e-05
129.0305938720703,2.509817568352446e-05,2.5053748686332256e-05,2.5075698431464843e-05
129.38145446777344,2.514350853743963e-05,2.509817568352446e-05,2.5120580176007934e-05
129.26351928710938,2.518887231417466e-05,2.514350853743963e-05,2.516592576284893e-05
129.3853759765625,2.523638613638468e-05,2.518887231417466e-05,2.5212364562321454e-05
128.8060302734375,2.528249751776457e-05,2.523638613638468e-05,2.5259168978664093e-05
129.3921356201172,2.5330384232802317e-05,2.528249751776457e-05,2.530617348384112e-05
129.12921142578125,2.5379198632435873e-05,2.5330384232802317e-05,2.5354518584208563e-05
129.2545623779297,2.5428493245271966e-05,2.5379198632435873e-05,2.5403573090443388e-05
129.14981079101562,2.5478319003013894e-05,2.5428493245271966e-05,2.545312963775359e-05
128.8180389404297,2.5528690457576886e-05,2.5478319003013894e-05,2.550322278693784e-05
129.0233917236328,2.557986408646684e-05,2.5528690457576886e-05,2.5553996238159016e-05
129.00128173828125,2.5631643438828178e-05,2.557986408646684e-05,2.5605470000300556e-05
129.05726623535156,2.5684192223707214e-05,2.5631643438828178e-05,2.565763315942604e-05
128.81019592285156,2.573684832896106e-05,2.5684192223707214e-05,2.5710231057018973e-05
128.6426239013672,2.579033753136173e-05,2.573684832896106e-05,2.5763300072867423e-05
129.0030975341797,2.5844259653240442e-05,2.579033753136173e-05,2.5817007553996518e-05
128.9879913330078,2.589873838587664e-05,2.5844259653240442e-05,2.587120616226457e-05
128.7494659423828,2.5953804652090184e-05,2.589873838587664e-05,2.5925974114215933e-05
128.96266174316406,2.6009576686192304e-05,2.5953804652090184e-05,2.5981393264373764e-05
128.80299377441406,2.6065918063977733e-05,2.6009576686192304e-05,2.603744542284403e-05
128.79319763183594,2.6122301278519444e-05,2.6065918063977733e-05,2.60938068095129e-05
128.56085205078125,2.6178458938375115e-05,2.6122301278519444e-05,2.6150073608732782e-05
128.62899780273438,2.6236308258376084e-05,2.6178458938375115e-05,2.62070752796717e-05
128.54916381835938,2.6293928385712206e-05,2.6236308258376084e-05,2.6264806365361437e-05
128.61837768554688,2.6352343411417678e-05,2.6293928385712206e-05,2.6322823032387532e-05
128.46778869628906,2.6410754799144343e-05,2.6352343411417678e-05,2.6381232601124793e-05
128.68399047851562,2.6469600925338455e-05,2.6410754799144343e-05,2.6439862267579883e-05
128.53524780273438,2.6528656235313974e-05,2.6469600925338455e-05,2.649880843819119e-05
128.82510375976562,2.6588060791254975e-05,2.6528656235313974e-05,2.6558040190138854e-05
128.3160858154297,2.6647910999599844e-05,2.6588060791254975e-05,2.6617659386829473e-05
128.67755126953125,2.6707901270128787e-05,2.6647910999599844e-05,2.6677582354750484e-05
128.31607055664062,2.676770236575976e-05,2.6707901270128787e-05,2.673747258086223e-05
128.4612274169922,2.682830199773889e-05,2.676770236575976e-05,2.679767203517258e-05
128.39100646972656,2.6888928914559074e-05,2.682830199773889e-05,2.6858282581088133e-05
128.6077880859375,2.6949724997393787e-05,2.6888928914559074e-05,2.6918994990410283e-05
128.46519470214844,2.7010077246814035e-05,2.6949724997393787e-05,2.6979565518558957e-05
128.5390167236328,2.7071175281889737e-05,2.7010077246814035e-05,2.7040288841817528e-05
128.682373046875,2.7131598471896723e-05,2.7071175281889737e-05,2.7101050363853574e-05
128.61395263671875,2.7193020287086256e-05,2.7131598471896723e-05,2.7161970137967728e-05
128.54373168945312,2.7253501684754156e-05,2.7193020287086256e-05,2.722291901591234e-05
128.61627197265625,2.7314355975249782e-05,2.7253501684754156e-05,2.72835859504994e-05
128.40614318847656,2.737513932515867e-05,2.7314355975249782e-05,2.734440022322815e-05
128.83168029785156,2.7436119125923142e-05,2.737513932515867e-05,2.7405285436543636e-05
128.549560546875,2.7496447728481144e-05,2.7436119125923142e-05,2.7465934181236662e-05
128.69056701660156,2.7556801796890795e-05,2.7496447728481144e-05,2.752627551672049e-05
128.4794158935547,2.7616573788691312e-05,2.7556801796890795e-05,2.7586334908846766e-05
128.69007873535156,2.7677087928168476e-05,2.7616573788691312e-05,2.7646477974485606e-05
128.75732421875,2.773617597995326e-05,2.7677087928168476e-05,2.770627907011658e-05
128.7553253173828,2.7795627829618752e-05,2.773617597995326e-05,2.7765547201852314e-05
128.68280029296875,2.785468677757308e-05,2.7795627829618752e-05,2.782480078167282e-05
128.88783264160156,2.7913298254134133e-05,2.785468677757308e-05,2.788363599393051e-05
128.7441864013672,2.7971716917818412e-05,2.7913298254134133e-05,2.794214742607437e-05
128.9455108642578,2.802902235998772e-05,2.7971716917818412e-05,2.8000011297990568e-05
129.0074920654297,2.808624594763387e-05,2.802902235998772e-05,2.8057274903403595e-05
129.0685577392578,2.8143145755166188e-05,2.808624594763387e-05,2.811433660099283e-05
129.1282501220703,2.819951441779267e-05,2.8143145755166188e-05,2.817097083607223e-05
128.9783172607422,2.8255104552954435e-05,2.819951441779267e-05,2.8226946596987545e-05
128.96644592285156,2.831040728779044e-05,2.8255104552954435e-05,2.8282391212997027e-05
129.22824096679688,2.8364709578454494e-05,2.831040728779044e-05,2.833719554473646e-05
129.35035705566406,2.8418344300007448e-05,2.8364709578454494e-05,2.8391164960339665e-05
129.6088104248047,2.8470909455791116e-05,2.8418344300007448e-05,2.844426671799738e-05
129.5191650390625,2.8523079890874214e-05,2.8470909455791116e-05,2.8496631784946658e-05
129.56634521484375,2.857440267689526e-05,2.8523079890874214e-05,2.854837839549873e-05
129.74900817871094,2.8624404876609333e-05,2.857440267689526e-05,2.8599042707355693e-05
130.00013732910156,2.867383591365069e-05,2.8624404876609333e-05,2.8648761144722812e-05
129.83229064941406,2.872248114726972e-05,2.867383591365069e-05,2.8697795642074198e-05
130.07772827148438,2.876962571463082e-05,2.872248114726972e-05,2.8745693271048367e-05
130.4621124267578,2.8816068152082153e-05,2.876962571463082e-05,2.879249041143339e-05
130.35452270507812,2.8861284590675496e-05,2.8816068152082153e-05,2.8838318030466326e-05
130.52377319335938,2.8905287763336673e-05,2.8861284590675496e-05,2.8882928745588288e-05
130.61923217773438,2.894758290494792e-05,2.8905287763336673e-05,2.8926078812219203e-05
130.85482788085938,2.898981620091945e-05,2.894758290494792e-05,2.8968344849999994e-05
130.7350311279297,2.903003041865304e-05,2.898981620091945e-05,2.900956678786315e-05
131.17327880859375,2.9068487492622808e-05,2.903003041865304e-05,2.904890789068304e-05
131.0464630126953,2.910602415795438e-05,2.9068487492622808e-05,2.9086902941344306e-05
131.4805450439453,2.9141940103727393e-05,2.910602415795438e-05,2.9123633794370107e-05
131.62991333007812,2.9176675525377505e-05,2.9141940103727393e-05,2.915896038757637e-05
131.91746520996094,2.9209322747192346e-05,2.9176675525377505e-05,2.9192655347287655e-05
131.98780822753906,2.9240485673653893e-05,2.9209322747192346e-05,2.922456042142585e-05
131.697509765625,2.926974957517814e-05,2.9240485673653893e-05,2.925477019743994e-05
132.1884307861328,2.9297663786564954e-05,2.926974957517814e-05,2.928336471086368e-05
132.31918334960938,2.93237990263151e-05,2.9297663786564954e-05,2.9310391255421564e-05
132.66123962402344,2.9347556846914813e-05,2.93237990263151e-05,2.9335342333070002e-05
132.8569793701172,2.9370006814133376e-05,2.9347556846914813e-05,2.9358447136473842e-05
132.82986450195312,2.939011756097898e-05,2.9370006814133376e-05,2.9379727493505925e-05
132.7253875732422,2.940798549389001e-05,2.939011756097898e-05,2.939871592388954e-05
133.19873046875,2.9424487365758978e-05,2.940798549389001e-05,2.941590537375305e-05
133.15684509277344,2.943823710666038e-05,2.9424487365758978e-05,2.9431032089632936e-05
133.47618103027344,2.9449969588313252e-05,2.943823710666038e-05,2.9443775929394178e-05
133.3517303466797,2.945977212220896e-05,2.9449969588313252e-05,2.9454542527673766e-05
133.6614990234375,2.9466811611200683e-05,2.945977212220896e-05,2.9462966267601587e-05
133.74755859375,2.9472228561644442e-05,2.9466811611200683e-05,2.946919630630873e-05
133.67947387695312,2.9474736948031932e-05,2.9472228561644442e-05,2.9473158065229654e-05
133.97528076171875,2.9474724215106107e-05,2.9474736948031932e-05,2.9474409529939294e-05
133.6752166748047,2.9472859750967473e-05,2.9474724215106107e-05,2.9473467293428257e-05
133.88702392578125,2.9468512366292998e-05,2.9472859750967473e-05,2.9470364097505808e-05
133.72299194335938,2.9461407393682748e-05,2.9468512366292998e-05,2.9464636099874042e-05
133.70066833496094,2.9451570298988372e-05,2.9461407393682748e-05,2.945616506622173e-05
134.04283142089844,2.9439092031680048e-05,2.9451570298988372e-05,2.9445011023199186e-05
133.71286010742188,2.942441642517224e-05,2.9439092031680048e-05,2.9431430448312312e-05
133.8206329345703,2.9406721296254545e-05,2.942441642517224e-05,2.9415246899588965e-05
133.2602081298828,2.9387048925855197e-05,2.9406721296254545e-05,2.939655678346753e-05
133.355224609375,2.9364271540543996e-05,2.9387048925855197e-05,2.9375332815106958e-05
133.15078735351562,2.9338811145862564e-05,2.9364271540543996e-05,2.9351211196626537e-05
133.08718872070312,2.9310791433090344e-05,2.9338811145862564e-05,2.932447023340501e-05
132.94403076171875,2.9279914087965153e-05,2.9310791433090344e-05,2.92950207949616e-05
133.01551818847656,2.924704494944308e-05,2.9279914087965153e-05,2.926314846263267e-05
132.42340087890625,2.9210526918177493e-05,2.924704494944308e-05,2.9228447601781227e-05
132.33651733398438,2.9172206268412992e-05,2.9210526918177493e-05,2.919102735177148e-05
132.31527709960938,2.9130993425496854e-05,2.9172206268412992e-05,2.9151260605431162e-05
131.78550720214844,2.908773603849113e-05,2.9130993425496854e-05,2.910902003350202e-05
131.46588134765625,2.9041129891993478e-05,2.908773603849113e-05,2.9064083719276823e-05
131.1417236328125,2.8991937142563984e-05,2.9041129891993478e-05,2.9016180633334443e-05
131.16748046875,2.8940739866811782e-05,2.8991937142563984e-05,2.8965985620743595e-05
130.4830322265625,2.8887250664411113e-05,2.8940739866811782e-05,2.8913635105709545e-05
130.2859649658203,2.883093839045614e-05,2.8887250664411113e-05,2.885873254854232e-05
129.94464111328125,2.8772212317562662e-05,2.883093839045614e-05,2.8801208827644587e-05
129.59986877441406,2.8711399863823317e-05,2.8772212317562662e-05,2.8741435016854666e-05
129.3199920654297,2.8648362786043435e-05,2.8711399863823317e-05,2.8679507522610947e-05
128.69403076171875,2.85825790342642e-05,2.8648362786043435e-05,2.8615089831873775e-05
128.1380615234375,2.851535646186676e-05,2.85825790342642e-05,2.8548580303322524e-05
128.24917602539062,2.844515438482631e-05,2.851535646186676e-05,2.8479869797592983e-05
127.4862289428711,2.8373795430525206e-05,2.844515438482631e-05,2.840908018697519e-05
127.51985931396484,2.830002995324321e-05,2.8373795430525206e-05,2.833651888067834e-05
126.8858642578125,2.8224334528204054e-05,2.830002995324321e-05,2.826178024406545e-05
126.58089447021484,2.814710751408711e-05,2.8224334528204054e-05,2.8185317205497995e-05
125.88311767578125,2.806823977152817e-05,2.814710751408711e-05,2.8107260732213035e-05
125.7012939453125,2.7987214707536623e-05,2.806823977152817e-05,2.8027312509948388e-05
125.25860595703125,2.790459075185936e-05,2.7987214707536623e-05,2.7945483452640474e-05
125.26445007324219,2.7821570256492123e-05,2.790459075185936e-05,2.7862663046107627e-05
124.56167602539062,2.7736052288673818e-05,2.7821570256492123e-05,2.777838562906254e-05
124.36604309082031,2.764899909379892e-05,2.7736052288673818e-05,2.7692098228726536e-05
123.91545867919922,2.756073445198126e-05,2.764899909379892e-05,2.7604433853412047e-05
123.59024810791016,2.747183316387236e-05,2.756073445198126e-05,2.7515849069459364e-05
122.891845703125,2.738199691521004e-05,2.747183316387236e-05,2.7426473025116138e-05
122.81072998046875,2.7290985599393025e-05,2.738199691521004e-05,2.733604924287647e-05
122.41864776611328,2.7198791940463707e-05,2.7290985599393025e-05,2.7244443117524497e-05
122.2701187133789,2.7105637855129316e-05,2.7198791940463707e-05,2.7151769245392643e-05
122.11995697021484,2.7011970814783126e-05,2.7105637855129316e-05,2.7058358682552353e-05
121.7835922241211,2.691732697712723e-05,2.7011970814783126e-05,2.6964200515067205e-05
121.38595581054688,2.6822250219993293e-05,2.691732697712723e-05,2.686933657969348e-05
121.10852813720703,2.6726465875981376e-05,2.6822250219993293e-05,2.677390511962585e-05
120.83168029785156,2.663096529431641e-05,2.6726465875981376e-05,2.6678260837798007e-05
120.55176544189453,2.6534165954217315e-05,2.663096529431641e-05,2.6582109057926573e-05
120.51290893554688,2.6437806809553877e-05,2.6534165954217315e-05,2.6485533453524113e-05
120.29090881347656,2.6340492695453577e-05,2.6437806809553877e-05,2.6388695914647542e-05
119.9489974975586,2.624331318656914e-05,2.6340492695453577e-05,2.629144728416577e-05
119.84526824951172,2.6145684387302026e-05,2.624331318656914e-05,2.6194044039584696e-05
119.5630111694336,2.604867950140033e-05,2.6145684387302026e-05,2.609672628750559e-05
119.75868225097656,2.595139085315168e-05,2.604867950140033e-05,2.5999584977398627e-05
119.2357406616211,2.5854553314275108e-05,2.595139085315168e-05,2.590251824585721e-05
119.12969970703125,2.5756955437827855e-05,2.5854553314275108e-05,2.58053023571847e-05
118.96440887451172,2.565978684287984e-05,2.5756955437827855e-05,2.5707919121487066e-05
118.92005920410156,2.5563485905877315e-05,2.565978684287984e-05,2.5611188902985305e-05
118.9964828491211,2.5467568775638938e-05,2.5563485905877315e-05,2.5515084416838363e-05
118.89230346679688,2.5371569790877402e-05,2.5467568775638938e-05,2.5419127268833108e-05
118.84913635253906,2.527607102820184e-05,2.5371569790877402e-05,2.5323381123598665e-05
118.62437438964844,2.518055771361105e-05,2.527607102820184e-05,2.522787508496549e-05
118.58255767822266,2.508607394702267e-05,2.518055771361105e-05,2.513288018235471e-05
118.60271453857422,2.4992252292577177e-05,2.508607394702267e-05,2.503873110981658e-05
118.44156646728516,2.4898865376599133e-05,2.4992252292577177e-05,2.4945127734099515e-05
118.52399444580078,2.4805769498925656e-05,2.4898865376599133e-05,2.4851891794241965e-05
118.42493438720703,2.4713302991585806e-05,2.4805769498925656e-05,2.4759112420724705e-05
118.45262908935547,2.4622775526950136e-05,2.4713302991585806e-05,2.4667620891705155e-05
118.41756439208984,2.453168053762056e-05,2.4622775526950136e-05,2.4576811483711936e-05
118.50839233398438,2.4441593268420547e-05,2.453168053762056e-05,2.4486225811415352e-05
118.29210662841797,2.4352459149667993e-05,2.4441593268420547e-05,2.4396616936428472e-05
118.57479095458984,2.426438732072711e-05,2.4352459149667993e-05,2.4308021238539368e-05
118.29725646972656,2.4176390070351772e-05,2.426438732072711e-05,2.4219985789386556e-05
118.5244140625,2.4090455553960055e-05,2.4176390070351772e-05,2.4133027181960642e-05
118.69247436523438,2.4005068553378806e-05,2.4090455553960055e-05,2.404737278993707e-05
118.67373657226562,2.392063834122382e-05,2.4005068553378806e-05,2.396246782154776e-05
118.71875762939453,2.38362408708781e-05,2.392063834122382e-05,2.3878057618276216e-05
118.64165496826172,2.375408075749874e-05,2.38362408708781e-05,2.3794782464392483e-05
118.88522338867188,2.367174965911545e-05,2.375408075749874e-05,2.3712542315479368e-05
118.7471694946289,2.3591157514601946e-05,2.367174965911545e-05,2.3631082513020374e-05
118.9994125366211,2.351118018850684e-05,2.3591157514601946e-05,2.3550805053673685e-05
119.12724304199219,2.3432647139998153e-05,2.351118018850684e-05,2.347155532334e-05
119.0617446899414,2.335532190045342e-05,2.3432647139998153e-05,2.3393629817292094e-05
118.99739837646484,2.3278560547623783e-05,2.335532190045342e-05,2.3316588340094313e-05
118.93648529052734,2.320327803317923e-05,2.3278560547623783e-05,2.3240569134941325e-05
119.4092788696289,2.312875585630536e-05,2.320327803317923e-05,2.316567588422913e-05
119.28719329833984,2.305560337845236e-05,2.312875585630536e-05,2.30918412853498e-05
119.63826751708984,2.298322579008527e-05,2.305560337845236e-05,2.301908352819737e-05
119.5888671875,2.2912219719728455e-05,2.298322579008527e-05,2.2947395336814225e-05
119.54222869873047,2.2842365069664083e-05,2.2912219719728455e-05,2.2876967705087736e-05
119.7718734741211,2.277364910696633e-05,2.2842365069664083e-05,2.2807687855674885e-05
119.9384536743164,2.270620461786166e-05,2.277364910696633e-05,2.273961217724718e-05
120.17728424072266,2.263909664179664e-05,2.270620461786166e-05,2.267234231112525e-05
120.00372314453125,2.257375672343187e-05,2.263909664179664e-05,2.2606120182899758e-05
120.04210662841797,2.2509564587380737e-05,2.257375672343187e-05,2.254135688417591e-05
120.36466217041016,2.2446223738370463e-05,2.2509564587380737e-05,2.2477597667602822e-05
120.55424499511719,2.238480738014914e-05,2.2446223738370463e-05,2.2415224520955235e-05
120.67527770996094,2.2323820303427055e-05,2.238480738014914e-05,2.2354026441462338e-05
120.51374816894531,2.226409560535103e-05,2.2323820303427055e-05,2.2293672373052686e-05
120.71410369873047,2.220565511379391e-05,2.226409560535103e-05,2.2234595235204324e-05
120.99124908447266,2.2147967683849856e-05,2.220565511379391e-05,2.2176536731421947e-05
120.91097259521484,2.209199737990275e-05,2.2147967683849856e-05,2.211970968346577e-05
121.05126953125,2.2036678274162114e-05,2.209199737990275e-05,2.2064068616600707e-05
121.1234359741211,2.1982901671435684e-05,2.2036678274162114e-05,2.200952440034598e-05
121.27256774902344,2.193005639128387e-05,2.1982901671435684e-05,2.1956217096885666e-05
121.42774200439453,2.1878933694097213e-05,2.193005639128387e-05,2.190423765568994e-05
121.06394958496094,2.1828014723723754e-05,2.1878933694097213e-05,2.185321500292048e-05
121.6725845336914,2.1778756490675732e-05,2.1828014723723754e-05,2.1803136405651458e-05
121.31173706054688,2.1730074877268635e-05,2.1778756490675732e-05,2.1754163753939793e-05
121.40565490722656,2.1683301383745857e-05,2.1730074877268635e-05,2.1706440747948363e-05
120.82758331298828,2.1636638848576695e-05,2.1683301383745857e-05,2.165971636713948e-05
120.70381927490234,2.1592337361653335e-05,2.1636638848576695e-05,2.1614236175082624e-05
119.77156829833984,2.1547122742049396e-05,2.1592337361653335e-05,2.1569467207882553e-05
119.43975830078125,2.150575164705515e-05,2.1547122742049396e-05,2.152617344108876e-05
117.76781463623047,2.146289625670761e-05,2.150575164705515e-05,2.1484040189534426e-05
116.84021759033203,2.1424106307676993e-05,2.146289625670761e-05,2.144320751540363e-05
113.7955551147461,2.1382071281550452e-05,2.1424106307676993e-05,2.140275319106877e-05
110.8655014038086,2.134594069502782e-05,2.1382071281550452e-05,2.1363630366977304e-05
105.17876434326172,2.1305027985363267e-05,2.134594069502782e-05,2.1325011402950622e-05
100.11813354492188,2.1273335732985288e-05,2.1305027985363267e-05,2.1288615243975073e-05
92.01103210449219,2.1232315702945925e-05,2.1273335732985288e-05,2.125206265191082e-05
84.4460678100586,2.1205178200034425e-05,2.1232315702945925e-05,2.1217756511759944e-05
74.34800720214844,2.116267387464177e-05,2.1205178200034425e-05,2.1182502678129822e-05
65.33604431152344,2.1141928300494328e-05,2.116267387464177e-05,2.1150322936591692e-05
55.269779205322266,2.1096881027915515e-05,2.1141928300494328e-05,2.1116442439961247e-05
46.66232681274414,2.1085363187012263e-05,2.1096881027915515e-05,2.1086780179757625e-05
38.2889289855957,2.103439692291431e-05,2.1085363187012263e-05,2.105319799738936e-05
31.536115646362305,2.1036808902863413e-05,2.103439692291431e-05,2.1025523892603815e-05
25.443140029907227,2.0976211089873686e-05,2.1036808902863413e-05,2.099080302286893e-05
20.6196231842041,2.1000883862143382e-05,2.0976211089873686e-05,2.0964318537153304e-05
16.425445556640625,2.092418981192168e-05,2.1000883862143382e-05,2.0924258933519013e-05
13.189289093017578,2.09878635359928e-05,2.092418981192168e-05,2.089600093313493e-05
10.403620719909668,2.0888412109343335e-05,2.09878635359928e-05,2.084209154418204e-05
8.304213523864746,2.1024159650551155e-05,2.0888412109343335e-05,2.0803186998819e-05
6.498235702514648,2.08990641112905e-05,2.1024159650551155e-05,2.0713830963359214e-05
5.190954208374023,2.1173858840484172e-05,2.08990641112905e-05,2.0637267880374566e-05
4.039019584655762,2.1043570086476393e-05,2.1173858840484172e-05,2.04560456040781e-05
3.25584077835083,2.1607162125292234e-05,2.1043570086476393e-05,2.026502443186473e-05
2.5321991443634033,2.1581661712843925e-05,2.1607162125292234e-05,1.984188384085428e-05
2.092966079711914,2.2772419470129535e-05,2.1581661712843925e-05,1.931593033077661e-05
1.658408284187317,2.3258031433215365e-05,2.2772419470129535e-05,1.824783976189792e-05
1.4469424486160278,2.581621811259538e-05,2.3258031433215365e-05,1.6796619092929177e-05
1.2235969305038452,2.808624594763387e-05,2.581621811259538e-05,1.4079418178880587e-05
1.1565406322479248,3.3252305001951754e-05,2.808624594763387e-05,1.0359320185671095e-05
1.1085819005966187,4.0355967939831316e-05,3.3252305001951754e-05,4.095569238415919e-06
1.0994552373886108,4.84917763969861e-05,4.0355967939831316e-05,-3.4213474009447964e-06
1.1779321432113647,6.326201400952414e-05,4.84917763969861e-05,-1.3543150998884812e-05
1.1315321922302246,7.293049566214904e-05,6.326201400952414e-05,-2.143901292583905e-05
1.1761966943740845,8.899543172447011e-05,7.293049566214904e-05,-2.7668917027767748e-05
1.1896857023239136,0.00011316499148961157,8.899543172447011e-05,-3.198643389623612e-05
1.1211909055709839,0.00012771406909450889,0.00011316499148961157,-3.843904778477736e-05
1.0911074876785278,0.00013992516323924065,0.00012771406909450889,-3.7745096051367e-05
0.9997240900993347,0.00013102451339364052,0.00013992516323924065,-3.401260983082466e-05
0.962051510810852,0.00011923175043193623,0.00013102451339364052,-1.620323382667266e-05
0.929513692855835,0.00010299666610080749,0.00011923175043193623,-1.5408429590024753e-06
0.9966986775398254,0.00010210510663455352,0.00010299666610080749,4.6857035158609506e-06
0.9328187704086304,8.879428787622601e-05,0.00010210510663455352,2.334813643756206e-06
1.0165189504623413,9.17530560400337e-05,8.879428787622601e-05,7.946880486997543e-08
0.9031429886817932,7.470440323231742e-05,9.17530560400337e-05,-3.5341195143701043e-06
0.9803159832954407,7.179212116170675e-05,7.470440323231742e-05,3.0114858873275807e-07
0.8929921984672546,5.6975353800226e-05,7.179212116170675e-05,4.4325474846118595e-06
1.0222430229187012,5.91563803027384e-05,5.6975353800226e-05,4.655258635466453e-06
0.9526455402374268,5.366868572309613e-05,5.91563803027384e-05,1.0495078868189012e-06
1.0378297567367554,5.7768673286773264e-05,5.366868572309613e-05,-1.4358581665874226e-06
0.9306163191795349,4.994248229195364e-05,5.7768673286773264e-05,-2.26238148570701e-06
0.9958943128585815,4.9533642595633864e-05,4.994248229195364e-05,-1.6945034531090641e-07
0.9365151524543762,4.33864988735877e-05,4.9533642595633864e-05,1.6995190890156664e-06
1.0211997032165527,4.516246190178208e-05,4.33864988735877e-05,1.9089316083409358e-06
0.9740590453147888,4.2841646063607186e-05,4.516246190178208e-05,6.389550435415003e-07
1.0312038660049438,4.555458144750446e-05,4.2841646063607186e-05,-3.866541646857513e-07
0.9607697129249573,4.203727803542279e-05,4.555458144750446e-05,-8.013207661861088e-07
1.0075291395187378,4.2673651478253305e-05,4.203727803542279e-05,3.637819645518903e-08
0.9646580815315247,3.9692342397756875e-05,4.2673651478253305e-05,9.051627785083838e-07
1.023284912109375,4.153988265898079e-05,3.9692342397756875e-05,9.65422259469051e-07
0.97963547706604,3.986121009802446e-05,4.153988265898079e-05,4.5496881284634583e-07
1.025733470916748,4.1940147639252245e-05,3.986121009802446e-05,4.075559445482213e-08
0.9736602902412415,3.976038351538591e-05,4.1940147639252245e-05,-1.3338944881979842e-07
1.0166360139846802,4.109503061044961e-05,3.976038351538591e-05,1.0835356079041958e-07
0.9735514521598816,3.894509427482262e-05,4.109503061044961e-05,4.889739102509338e-07
1.0220396518707275,4.067482950631529e-05,3.894509427482262e-05,5.185778491068049e-07
0.980743944644928,3.9122933230828494e-05,4.067482950631529e-05,2.4410837795585394e-07
1.02386474609375,4.101358354091644e-05,3.9122933230828494e-05,5.6407998272334225e-09
0.9778234958648682,3.921525058103725e-05,4.101358354091644e-05,-1.2646046343434136e-07
1.0189541578292847,4.0716779039939865e-05,3.921525058103725e-05,-8.319273092638468e-08
0.9772840738296509,3.888886567438021e-05,4.0716779039939865e-05,4.187006652500713e-08
1.0214262008666992,4.0574239392299205e-05,3.888886567438021e-05,1.017258455249248e-08
0.9804481863975525,3.9003534766379744e-05,4.0574239392299205e-05,-1.5316902590711834e-07
1.0214502811431885,4.069385613547638e-05,3.9003534766379744e-05,-2.753189392024069e-07
0.9791005253791809,3.900875890394673e-05,4.069385613547638e-05,-3.4173410767834866e-07
1.0191994905471802,4.051917130709626e-05,3.900875890394673e-05,-3.365605607541511e-07
0.979677140712738,3.888722130795941e-05,4.051917130709626e-05,-3.314576133561786e-07
1.020445704460144,4.0490740502718836e-05,3.888722130795941e-05,-3.908457983925473e-07
0.980923056602478,3.8955335185164586e-05,4.0490740502718836e-05,-5.021317974751582e-07
1.0197269916534424,4.050015559187159e-05,3.8955335185164586e-05,-5.694798801414436e-07
0.9806270003318787,3.893773828167468e-05,4.050015559187159e-05,-6.156877816465567e-07
1.0188746452331543,4.041215288452804e-05,3.893773828167468e-05,-6.351556294248439e-07
0.9811828136444092,3.889567597070709e-05,4.041215288452804e-05,-6.624924253628706e-07
1.0191682577133179,4.038924816995859e-05,3.889567597070709e-05,-7.077483132889029e-07
0.9821193218231201,3.894336259691045e-05,4.038924816995859e-05,-7.881159262979054e-07
1.018893837928772,4.041150532430038e-05,3.894336259691045e-05,-8.456731848127674e-07
0.9822458028793335,3.897023998433724e-05,4.041150532430038e-05,-8.991856930151698e-07
1.01836359500885,4.039320629090071e-05,3.897023998433724e-05,-9.357218004879542e-07
0.9827786087989807,3.899098373949528e-05,4.039320629090071e-05,-9.825912457017694e-07
1.018472671508789,4.0418402932118624e-05,3.899098373949528e-05,-1.0342820360165206e-06
0.9834655523300171,3.906356141669676e-05,4.0418402932118624e-05,-1.1056529274355853e-06
1.0182491540908813,4.046874528285116e-05,3.906356141669676e-05,-1.1623394584603375e-06
0.9838047623634338,3.9132552046794444e-05,4.046874528285116e-05,-1.222667378897313e-06
1.0180325508117676,4.051606811117381e-05,3.9132552046794444e-05,-1.2748442941301619e-06
0.9843696355819702,3.921601819456555e-05,4.051606811117381e-05,-1.3398121154750697e-06
1.0180342197418213,4.059407365275547e-05,3.921601819456555e-05,-1.40227393785608e-06
0.9848957061767578,3.932428080588579e-05,4.059407365275547e-05,-1.4759887108084513e-06
1.017868161201477,4.068282578373328e-05,3.932428080588579e-05,-1.5393584362755064e-06
0.9853354692459106,3.943562842323445e-05,4.068282578373328e-05,-1.6088408756331773e-06
1.01775062084198,4.077806806890294e-05,3.943562842323445e-05,-1.6722405007385532e-06
0.9858944416046143,3.9561822632094845e-05,4.077806806890294e-05,-1.7463946733187186e-06
1.0177630186080933,4.089713183930144e-05,3.9561822632094845e-05,-1.8177066749558435e-06
0.9864591360092163,3.9709590055281296e-05,4.089713183930144e-05,-1.8998968016603612e-06
1.0176420211791992,4.10258726333268e-05,3.9709590055281296e-05,-1.972648078663042e-06
0.9869390726089478,3.9859449316281825e-05,4.10258726333268e-05,-2.050246166618308e-06
1.0175368785858154,4.1157458326779306e-05,3.9859449316281825e-05,-2.1223158910288475e-06
0.9875171780586243,4.001905472250655e-05,4.1157458326779306e-05,-2.2030999389244244e-06
1.0175728797912598,4.130859815631993e-05,4.001905472250655e-05,-2.280383341712877e-06
0.9881397485733032,4.0199207433033735e-05,4.130859815631993e-05,-2.369045887462562e-06
1.0175524950027466,4.147388244746253e-05,4.0199207433033735e-05,-2.4507075977453496e-06
0.9887124300003052,4.0387742046732455e-05,4.147388244746253e-05,-2.539699835324427e-06
1.0174858570098877,4.164271740592085e-05,4.0387742046732455e-05,-2.6214538593194447e-06
0.9892973303794861,4.0580031054560095e-05,4.164271740592085e-05,-2.709517048060661e-06
1.0175087451934814,4.18213676312007e-05,4.0580031054560095e-05,-2.7932705961575266e-06
0.9899419546127319,4.0785289456835017e-05,4.18213676312007e-05,-2.885133426389075e-06
1.0175278186798096,4.201099363854155e-05,4.0785289456835017e-05,-2.9715135951846605e-06
0.9906286597251892,4.100311343790963e-05,4.201099363854155e-05,-3.0671544664073735e-06
1.0175750255584717,4.22135490225628e-05,4.100311343790963e-05,-3.1573915748595027e-06
0.9913229942321777,4.1232437069993466e-05,4.22135490225628e-05,-3.2561645184614463e-06
1.017634391784668,4.242668364895508e-05,4.1232437069993466e-05,-3.3494445688120322e-06
0.9919929504394531,4.146861465414986e-05,4.242668364895508e-05,-3.449396444921149e-06
1.0176899433135986,4.2644816858228296e-05,4.146861465414986e-05,-3.5436082725937013e-06
0.9927471280097961,4.171545879216865e-05,4.2644816858228296e-05,-3.6456117413763423e-06
1.0177937746047974,4.287574483896606e-05,4.171545879216865e-05,-3.7431032069434877e-06
0.9935166835784912,4.197407542960718e-05,4.287574483896606e-05,-3.849635049846256e-06
1.0179301500320435,4.3118619942106307e-05,4.197407542960718e-05,-3.9512724470114335e-06
0.9943074584007263,4.2244155338266864e-05,4.3118619942106307e-05,-4.060919309267774e-06
1.0180414915084839,4.336893471190706e-05,4.2244155338266864e-05,-4.163687208347255e-06
0.9951024055480957,4.2520878196228296e-05,4.336893471190706e-05,-4.273390914022457e-06
1.0181806087493896,4.362654726719484e-05,4.2520878196228296e-05,-4.3783634282590356e-06
0.9959418177604675,4.2806783312698826e-05,4.362654726719484e-05,-4.49118761025602e-06
1.0183796882629395,4.3896081479033455e-05,4.2806783312698826e-05,-4.59918737760745e-06
0.9968313574790955,4.3106549128424376e-05,4.3896081479033455e-05,-4.7164608076855075e-06
1.0185883045196533,4.4177460949867964e-05,4.3106549128424376e-05,-4.828623787034303e-06
0.9976964592933655,4.341403109719977e-05,4.4177460949867964e-05,-4.947067282046191e-06
1.018783688545227,4.446360981091857e-05,4.341403109719977e-05,-5.060226612840779e-06
0.9986458420753479,4.373182309791446e-05,4.446360981091857e-05,-5.182290806260426e-06
1.0190610885620117,4.476426693145186e-05,4.373182309791446e-05,-5.29993212694535e-06
0.9996129870414734,4.406287189340219e-05,4.476426693145186e-05,-5.426409188657999e-06
1.0193074941635132,4.507277117227204e-05,4.406287189340219e-05,-5.546153715840774e-06
1.0005632638931274,4.439902113517746e-05,4.507277117227204e-05,-5.6724911701167e-06
1.0196032524108887,4.538892972050235e-05,4.439902113517746e-05,-5.79408515477553e-06
1.0015920400619507,4.474764136830345e-05,4.538892972050235e-05,-5.92463584325742e-06
1.019937515258789,4.5717704779235646e-05,4.474764136830345e-05,-6.050776846677763e-06
1.0026453733444214,4.510829603532329e-05,4.5717704779235646e-05,-6.185235633893171e-06
1.0202609300613403,4.605491631082259e-05,4.510829603532329e-05,-6.313109224720392e-06
1.0036920309066772,4.5475582737708464e-05,4.605491631082259e-05,-6.4480559558433015e-06
1.0206085443496704,4.6398923586821184e-05,4.5475582737708464e-05,-6.577967724297196e-06
1.0048028230667114,4.585324859363027e-05,4.6398923586821184e-05,-6.717009455314837e-06
1.0210307836532593,4.675658419728279e-05,4.585324859363027e-05,-6.851455964351771e-06
1.005953311920166,4.6245375415310264e-05,4.675658419728279e-05,-6.994699106144253e-06
1.021444320678711,4.71248640678823e-05,4.6245375415310264e-05,-7.132167411327828e-06
1.007103443145752,4.6646098780911416e-05,4.71248640678823e-05,-7.277697932295268e-06
1.0218769311904907,4.750092193717137e-05,4.6646098780911416e-05,-7.417453161906451e-06
1.008285403251648,4.7056008043000475e-05,4.750092193717137e-05,-7.564665793324821e-06
1.0223511457443237,4.7887544496916234e-05,4.7056008043000475e-05,-7.707305485382676e-06
1.0095186233520508,4.7478675696766004e-05,4.7887544496916234e-05,-7.859333891246933e-06
1.0228410959243774,4.828481178265065e-05,4.7478675696766004e-05,-8.005471499927808e-06
1.0107669830322266,4.791123865288682e-05,4.828481178265065e-05,-8.160262950696051e-06
1.0233651399612427,4.8692600103095174e-05,4.791123865288682e-05,-8.308588803629391e-06
1.012033462524414,4.8354453610954806e-05,4.8692600103095174e-05,-8.46592229208909e-06
1.0239073038101196,4.9109548854175955e-05,4.8354453610954806e-05,-8.618351785116829e-06
1.013342261314392,4.880857522948645e-05,4.9109548854175955e-05,-8.778305527812336e-06
1.0244611501693726,4.953605093760416e-05,4.880857522948645e-05,-8.932796845328994e-06
1.014683485031128,4.927357076667249e-05,4.953605093760416e-05,-9.096274879993871e-06
1.0250566005706787,4.99742163810879e-05,4.927357076667249e-05,-9.25410131458193e-06
1.0160731077194214,4.97523469675798e-05,4.99742163810879e-05,-9.422416951565538e-06
1.0256844758987427,5.042546399636194e-05,4.97523469675798e-05,-9.584366125636734e-06
1.0174450874328613,5.0240727432537824e-05,5.042546399636194e-05,-9.754327038535848e-06
1.026317834854126,5.0884766096714884e-05,5.0240727432537824e-05,-9.918118848872837e-06
1.0188480615615845,5.073917782283388e-05,5.0884766096714884e-05,-1.0090030627907254e-05
1.0269776582717896,5.1354076276766136e-05,5.073917782283388e-05,-1.0257147550873924e-05
1.0203185081481934,5.125138704897836e-05,5.1354076276766136e-05,-1.0434961950522847e-05
1.027679204940796,5.183728353586048e-05,5.125138704897836e-05,-1.0605592251522467e-05
1.0217936038970947,5.177652201382443e-05,5.183728353586048e-05,-1.0785866834339686e-05
1.0283926725387573,5.2331881306599826e-05,5.177652201382443e-05,-1.0960016879835166e-05
1.0232683420181274,5.231133400229737e-05,5.2331881306599826e-05,-1.114283804781735e-05
1.0291202068328857,5.2835057431366295e-05,5.231133400229737e-05,-1.1319318218738772e-05
1.0247968435287476,5.285894440021366e-05,5.2835057431366295e-05,-1.150520438386593e-05
1.0298593044281006,5.334946763468906e-05,5.285894440021366e-05,-1.1684707715176046e-05
1.0263335704803467,5.341726864571683e-05,5.334946763468906e-05,-1.1873429684783332e-05
1.0306318998336792,5.3875643061473966e-05,5.341726864571683e-05,-1.2055405022692867e-05
1.0279284715652466,5.399146175477654e-05,5.3875643061473966e-05,-1.2249597602931317e-05
1.0314520597457886,5.4418145737145096e-05,5.399146175477654e-05,-1.2437099940143526e-05
1.0294965505599976,5.457736915559508e-05,5.4418145737145096e-05,-1.2633555343199987e-05
1.032244324684143,5.4967793403193355e-05,5.457736915559508e-05,-1.2822228200093377e-05
1.0310916900634766,5.517336103366688e-05,5.4967793403193355e-05,-1.302036162087461e-05
1.033058524131775,5.5527947552036494e-05,5.517336103366688e-05,-1.321163017564686e-05
1.0327343940734863,5.578378477366641e-05,5.5527947552036494e-05,-1.341372262686491e-05
1.033918857574463,5.610402877209708e-05,5.578378477366641e-05,-1.3609791494673118e-05
1.0344046354293823,5.641061216010712e-05,5.610402877209708e-05,-1.381739457428921e-05
1.0347867012023926,5.669407619279809e-05,5.641061216010712e-05,-1.401641384290997e-05
1.0360485315322876,5.7048764574574307e-05,5.669407619279809e-05,-1.4225415725377388e-05
1.035629391670227,5.7291217672172934e-05,5.7048764574574307e-05,-1.442660141037777e-05
1.0377188920974731,5.7696772273629904e-05,5.7291217672172934e-05,-1.4637589629273862e-05
1.0365239381790161,5.790266368421726e-05,5.7696772273629904e-05,-1.4840898984402884e-05
1.0394361019134521,5.836385389557108e-05,5.790266368421726e-05,-1.5056908523547463e-05
1.037420392036438,5.852989124832675e-05,5.836385389557108e-05,-1.5265013644238934e-05
1.0411405563354492,5.9044054069090635e-05,5.852989124832675e-05,-1.5484547475352883e-05
1.0383089780807495,5.9167490690015256e-05,5.9044054069090635e-05,-1.5694506146246567e-05
1.0428255796432495,5.973397128400393e-05,5.9167490690015256e-05,-1.5914432879071683e-05
1.03920578956604,5.981563663226552e-05,5.973397128400393e-05,-1.6126001355587505e-05
1.0445655584335327,6.044064139132388e-05,5.981563663226552e-05,-1.6350728401448578e-05
1.0401302576065063,6.048067007213831e-05,6.044064139132388e-05,-1.656663152971305e-05
1.0463029146194458,6.116370059316978e-05,6.048067007213831e-05,-1.6794807379483245e-05
1.0410417318344116,6.115910946391523e-05,6.116370059316978e-05,-1.7013304386637174e-05
1.048022747039795,6.189937994349748e-05,6.115910946391523e-05,-1.7243351976503618e-05
1.0419435501098633,6.184861558722332e-05,6.189937994349748e-05,-1.7463531548855826e-05
1.0497627258300781,6.265004049055278e-05,6.184861558722332e-05,-1.769620030245278e-05
1.0428539514541626,6.255324115045369e-05,6.265004049055278e-05,-1.7919162928592414e-05
1.0514929294586182,6.341598782455549e-05,6.255324115045369e-05,-1.815466384869069e-05
1.043745517730713,6.327041774056852e-05,6.341598782455549e-05,-1.837937452364713e-05
1.0532206296920776,6.419616693165153e-05,6.327041774056852e-05,-1.8617338355397806e-05
1.044636845588684,6.400133861461654e-05,6.419616693165153e-05,-1.8844342775992118e-05
1.054926872253418,6.498994480352849e-05,6.400133861461654e-05,-1.9083901861449704e-05
1.0455195903778076,6.474548717960715e-05,6.498994480352849e-05,-1.9312301446916535e-05
1.0566543340682983,6.580204353667796e-05,6.474548717960715e-05,-1.9555191101972014e-05
1.0463733673095703,6.550390389747918e-05,6.580204353667796e-05,-1.9785969925578684e-05
1.0583412647247314,6.662662781309336e-05,6.550390389747918e-05,-2.0029652660014108e-05
1.0472157001495361,6.627527181990445e-05,6.662662781309336e-05,-2.026087895501405e-05
1.0600320100784302,6.746836879756302e-05,6.627527181990445e-05,-2.050730836344883e-05
1.0480539798736572,6.706307613058016e-05,6.746836879756302e-05,-2.0741614207508974e-05
1.061699390411377,6.832659710198641e-05,6.706307613058016e-05,-2.099001176247839e-05
1.0488553047180176,6.786425365135074e-05,6.832659710198641e-05,-2.1225041564321145e-05
1.0633525848388672,6.920089072082192e-05,6.786425365135074e-05,-2.1475232642842457e-05
1.0496360063552856,6.868089985800907e-05,6.920089072082192e-05,-2.1710882720071822e-05
1.064945936203003,7.008906686678529e-05,6.868089985800907e-05,-2.1960842786938883e-05
1.0503671169281006,6.950802344363183e-05,7.008906686678529e-05,-2.2196696590981446e-05
1.0665509700775146,7.099376671249047e-05,6.950802344363183e-05,-2.2448999516200274e-05
1.0511161088943481,7.035501766949892e-05,7.099376671249047e-05,-2.2687592718284577e-05
1.06813383102417,7.191979966592044e-05,7.035501766949892e-05,-2.2942649593460374e-05
1.0517871379852295,7.121545786503702e-05,7.191979966592044e-05,-2.318110637133941e-05
1.069640040397644,7.285668107215315e-05,7.121545786503702e-05,-2.3434524337062612e-05
1.0524262189865112,7.208740134956315e-05,7.285668107215315e-05,-2.3672026145504788e-05
1.0711231231689453,7.380946044577286e-05,7.208740134956315e-05,-2.3925473215058446e-05
1.0530143976211548,7.297286356333643e-05,7.380946044577286e-05,-2.4162098270608112e-05
1.072597622871399,7.47813392081298e-05,7.297286356333643e-05,-2.4417744498350658e-05
1.0536084175109863,7.387997175101191e-05,7.47813392081298e-05,-2.4657179892528802e-05
1.0740127563476562,7.577257929369807e-05,7.387997175101191e-05,-2.491426857886836e-05
1.0541245937347412,7.479965279344469e-05,7.577257929369807e-05,-2.5152621674351394e-05
1.0753780603408813,7.677848043385893e-05,7.479965279344469e-05,-2.5408404326299205e-05
1.0545977354049683,7.5732939876616e-05,7.677848043385893e-05,-2.5646622816566378e-05
1.076703429222107,7.780046144034714e-05,7.5732939876616e-05,-2.5901994376908988e-05
1.055012583732605,7.668062607990578e-05,7.780046144034714e-05,-2.61374116234947e-05
1.0779852867126465,7.884034857852384e-05,7.668062607990578e-05,-2.6393581720185466e-05
1.0554144382476807,7.764667680021375e-05,7.884034857852384e-05,-2.663166742422618e-05
1.0792524814605713,7.990203448571265e-05,7.764667680021375e-05,-2.6890233129961416e-05
1.0557578802108765,7.862991333240643e-05,7.990203448571265e-05,-2.71276876446791e-05
1.0804259777069092,8.097800309769809e-05,7.862991333240643e-05,-2.738360308285337e-05
1.0560297966003418,7.962396193761379e-05,8.097800309769809e-05,-2.761896394076757e-05
1.08157217502594,8.207024075090885e-05,7.962396193761379e-05,-2.7874508305103518e-05
1.0562831163406372,8.063623681664467e-05,8.207024075090885e-05,-2.8110149287385866e-05
1.082708716392517,8.318608161062002e-05,8.063623681664467e-05,-2.836940620909445e-05
1.0565108060836792,8.1669568317011e-05,8.318608161062002e-05,-2.8607249987544492e-05
1.0837970972061157,8.432272443315014e-05,8.1669568317011e-05,-2.8868136723758653e-05
1.056701898574829,8.272062405012548e-05,8.432272443315014e-05,-2.9107666705385782e-05
1.0848453044891357,8.547883771825582e-05,8.272062405012548e-05,-2.936870623670984e-05
1.056817889213562,8.378439815714955e-05,8.547883771825582e-05,-2.9607050237245858e-05
1.0858609676361084,8.665140921948478e-05,8.378439815714955e-05,-2.9868489946238697e-05
1.0569329261779785,8.486723527312279e-05,8.665140921948478e-05,-3.010882210219279e-05
1.0869066715240479,8.785218233242631e-05,8.486723527312279e-05,-3.0376648282981478e-05
1.057088851928711,8.598168642492965e-05,8.785218233242631e-05,-3.062458199565299e-05
1.087935447692871,8.908255404094234e-05,8.598168642492965e-05,-3.090083919232711e-05
1.0572166442871094,8.71165975695476e-05,8.908255404094234e-05,-3.115433719358407e-05
1.0889301300048828,9.033295646077022e-05,8.71165975695476e-05,-3.143155117868446e-05
1.0572774410247803,8.826353587210178e-05,9.033295646077022e-05,-3.168540570186451e-05
1.0899277925491333,9.160164336208254e-05,8.826353587210178e-05,-3.1965915695764124e-05
1.0573923587799072,8.943567081587389e-05,9.160164336208254e-05,-3.2226376788457856e-05
1.0910454988479614,9.291213063988835e-05,8.943567081587389e-05,-3.252273745601997e-05
1.057606816291809,9.065197082236409e-05,9.291213063988835e-05,-3.279979500803165e-05
1.0921770334243774,9.426214819541201e-05,9.065197082236409e-05,-3.3110500226030126e-05
1.0578324794769287,9.189877164317295e-05,9.426214819541201e-05,-3.339867907925509e-05
1.0932929515838623,9.563891217112541e-05,9.189877164317295e-05,-3.3716762118274346e-05
1.0580087900161743,9.3158392701298e-05,9.563891217112541e-05,-3.401084541110322e-05
1.0944466590881348,9.703484829515219e-05,9.3158392701298e-05,-3.433534220675938e-05
1.0582890510559082,9.444841998629272e-05,9.703484829515219e-05,-3.464064866420813e-05
1.0958272218704224,9.848916670307517e-05,9.444841998629272e-05,-3.499215017654933e-05
1.058838129043579,9.581577614881098e-05,9.848916670307517e-05,-3.533005656208843e-05
1.097342610359192,0.00010002017370425165,9.581577614881098e-05,-3.571723937056959e-05
1.0594314336776733,9.723354014568031e-05,0.00010002017370425165,-3.608365295804106e-05
1.098779320716858,0.0001015760499285534,9.723354014568031e-05,-3.64790867024567e-05
1.059903860092163,9.86522645689547e-05,0.0001015760499285534,-3.684493276523426e-05
1.100297212600708,0.00010315039253327996,9.86522645689547e-05,-3.724890484591015e-05
1.0606122016906738,0.00010011930135078728,0.00010315039253327996,-3.7636800698237494e-05
1.1022416353225708,0.00010482287325430661,0.00010011930135078728,-3.8091202441137284e-05
1.061863660812378,0.00010172725887969136,0.00010482287325430661,-3.854444366879761e-05
1.1044716835021973,0.00010663256398402154,0.00010172725887969136,-3.906882557203062e-05
1.0632004737854004,0.00010342473979108036,0.00010663256398402154,-3.9569851651322097e-05
1.106489658355713,0.00010847175144590437,0.00010342473979108036,-4.010530392406508e-05
1.0642356872558594,0.00010509506682865322,0.00010847175144590437,-4.059625280206092e-05
1.1085485219955444,0.00011030447785742581,0.00010509506682865322,-4.1129278542939574e-05
1.0657228231430054,0.0001068379424395971,0.00011030447785742581,-4.165203790762462e-05
1.111443042755127,0.00011231662938371301,0.0001068379424395971,-4.228145917295478e-05
1.0682575702667236,0.00010885099618462846,0.00011231662938371301,-4.293163510737941e-05
1.1149159669876099,0.00011459319648565724,0.00010885099618462846,-4.369871021481231e-05
1.0709776878356934,0.00011103914584964514,0.00011459319648565724,-4.443944271770306e-05
1.1178559064865112,0.00011690022074617445,0.00011103914584964514,-4.521730443229899e-05
1.0730122327804565,0.00011313652794342488,0.00011690022074617445,-4.591919787344523e-05
1.1207014322280884,0.00011914069182239473,0.00011313652794342488,-4.6665525587741286e-05
1.0757029056549072,0.00011531739437486976,0.00011914069182239473,-4.7401066694874316e-05
1.1251258850097656,0.0001216959863086231,0.00011531739437486976,-4.8319179768441245e-05
1.0805995464324951,0.00011804947280324996,0.0001216959863086231,-4.93145125801675e-05
1.1309140920639038,0.0001248152693733573,0.00011804947280324996,-5.053403219790198e-05
1.0860495567321777,0.0001211753988172859,0.0001248152693733573,-5.172815144760534e-05
1.1355993747711182,0.00012799369869753718,0.0001211753988172859,-5.2973693527746946e-05
1.0899593830108643,0.00012407406757120043,0.00012799369869753718,-5.40621840627864e-05
1.139655590057373,0.00013093682355247438,0.00012407406757120043,-5.518988473340869e-05
1.094878077507019,0.00012705055996775627,0.00013093682355247438,-5.6304954341612756e-05
1.1469204425811768,0.0001344849879387766,0.00012705055996775627,-5.7768622355069965e-05
1.1043651103973389,0.00013118362403474748,0.0001344849879387766,-5.943176074652001e-05
1.1574456691741943,0.0001392864214722067,0.00013118362403474748,-6.156821473268792e-05
1.1156575679779053,0.0001362968178000301,0.0001392864214722067,-6.371493509504944e-05
1.166335105895996,0.00014435943739954382,0.0001362968178000301,-6.600309279747307e-05
1.124281406402588,0.0001410600234521553,0.00014435943739954382,-6.798205140512437e-05
1.173626184463501,0.00014894110790919513,0.0001410600234521553,-7.003183418419212e-05
1.1344386339187622,0.00014591564831789583,0.00014894110790919513,-7.2034279583022e-05
1.1870810985565186,0.00015473425446543843,0.00014591564831789583,-7.475005986634642e-05
1.1538437604904175,0.00015324269770644605,0.00015473425446543843,-7.793193799443543e-05
1.2087233066558838,0.0001634609216125682,0.00015324269770644605,-8.222543692681938e-05
1.1791983842849731,0.00016323759336955845,0.0001634609216125682,-8.671788964420557e-05
1.2301901578903198,0.0001735716941766441,0.00016323759336955845,-9.179463086184114e-05
1.2022478580474854,0.0001734665420372039,0.0001735716941766441,-9.638901974540204e-05
1.2500028610229492,0.00018345196440350264,0.0001734665420372039,-0.00010141055099666119
1.2291423082351685,0.00018454232485964894,0.00018345196440350264,-0.00010636298975441605
1.2817401885986328,0.00019631731265690178,0.00018454232485964894,-0.0001130028031184338
1.2738969326019287,0.00020118874090258032,0.00019631731265690178,-0.00012064246402587742
1.3322889804840088,0.00021619119797833264,0.00020118874090258032,-0.00013101042713969946
1.3339000940322876,0.00022485862427856773,0.00021619119797833264,-0.00014211282541509718
1.3881771564483643,0.00024081917945295572,0.00022485862427856773,-0.0001550988235976547
1.3932485580444336,0.0002508132311049849,0.00024081917945295572,-0.0001673126535024494
1.4371494054794312,0.00026490094023756683,0.0002508132311049849,-0.00018018223636317998
1.4473190307617188,0.00027549220249056816,0.00026490094023756683,-0.00019169403822161257
1.4806725978851318,0.00028704653959721327,0.00027549220249056816,-0.00020370763377286494
1.4950370788574219,0.000297807710012421,0.00028704653959721327,-0.00021402175480034202
1.500861406326294,0.00030184962088242173,0.000297807710012421,-0.00022236269433051348
1.5021193027496338,0.0003055384731851518,0.00030184962088242173,-0.00022550701396539807
1.442618489265442,0.00028933543944731355,0.0003055384731851518,-0.0002194948901887983
1.4071263074874878,0.00027440523263067007,0.00028933543944731355,-0.0002033865894190967
1.2626875638961792,0.00023202004376798868,0.00027440523263067007,-0.00017292580741923302
1.1712732315063477,0.00019458186579868197,0.00023202004376798868,-0.00013247040624264628
0.9676945209503174,0.00013866838708054274,0.00019458186579868197,-8.030107710510492e-05
0.8342282176017761,9.105357457883656e-05,0.00013866838708054274,-2.6706919015850872e-05
0.8887973427772522,6.726438004989177e-05,9.105357457883656e-05,1.9930706912418827e-05
1.274863839149475,9.938895527739078e-05,6.726438004989177e-05,2.4649631086504087e-05
1.632148265838623,0.0002338012563996017,9.938895527739078e-05,-5.2130912081338465e-05
2.2324039936065674,0.0005385497352108359,0.0002338012563996017,-0.000260223780060187
2.4264602661132812,0.000804317242000252,0.0005385497352108359,-0.0005685844225808978
2.444002628326416,0.0009272150928154588,0.000804317242000252,-0.0007757860003039241
2.159390449523926,0.0008303655777126551,0.0009272150928154588,-0.0007887075771577656
1.221723198890686,0.0004199555260129273,0.0008303655777126551,-0.00048016622895374894
0.796482503414154,0.00016647044685669243,0.0004199555260129273,-0.00016194568888749927
0.8188710808753967,0.00011069503671023995,0.00016647044685669243,1.2406313544488512e-05
1.470310926437378,0.00023022852838039398,0.00011069503671023995,-3.108930104644969e-05
1.8148590326309204,0.000411773391533643,0.00023022852838039398,-0.0002081425627693534
1.9318839311599731,0.0005232973489910364,0.000411773391533643,-0.00037697170046158135
1.9019789695739746,0.0005305404774844646,0.0005232973489910364,-0.0004470153362490237
1.6950953006744385,0.00046082952758297324,0.0005305404774844646,-0.00041301455348730087
1.6843504905700684,0.0004275914980098605,0.00046082952758297324,-0.00036414508940652013
1.4408005475997925,0.00033985660411417484,0.0004275914980098605,-0.00029946715221740305
1.3221970796585083,0.00027729233261197805,0.00033985660411417484,-0.00022418086882680655
0.82413250207901,0.00015300704399123788,0.00027729233261197805,-8.921224798541516e-05
1.0515010356903076,0.00016915565356612206,0.00015300704399123788,1.6764754491305212e-06
1.7456940412521362,0.00044387162779457867,0.00016915565356612206,-0.00010213885980192572
2.0031003952026367,0.0008092171628959477,0.00044387162779457867,-0.0004427048843353987
1.7682490348815918,0.0008026199648156762,0.0008092171628959477,-0.0006659305072389543
1.5202791690826416,0.0005756838945671916,0.0008026199648156762,-0.0005645042983815074
1.277099609375,0.0004550990997813642,0.0005756838945671916,-0.00036743126111105084
1.5231513977050781,0.00044833042193204165,0.0004550990997813642,-0.00034263223642483354
1.5575363636016846,0.00047152803745120764,0.00044833042193204165,-0.00034604844404384494
1.9540470838546753,0.0006565286312252283,0.00047152803745120764,-0.0004434941220097244
2.216928005218506,0.0008094565710052848,0.0006565286312252283,-0.000630964117590338
1.4835001230239868,0.0005826862761750817,0.0008094565710052848,-0.0005633695400319993
1.0306761264801025,0.0003330802428536117,0.0005826862761750817,-0.00029940754757262766
0.9930797219276428,0.00032014312455430627,0.0003330802428536117,5.204451736062765e-05
1.3821955919265747,0.0005855918279848993,0.00032014312455430627,-8.932719356380403e-05
1.1118278503417969,0.0005282422644086182,0.0005855918279848993,-0.00028914332506246865
0.8340252041816711,0.00029437043122015893,0.0005282422644086182,-0.00017585346358828247
0.7619372010231018,0.0001695117971394211,0.00029437043122015893,2.0109964680159464e-05
1.1377326250076294,0.00020336892339400947,0.0001695117971394211,-5.022269033361226e-05
0.8804883360862732,0.0001573827030370012,0.00020336892339400947,7.563590315839974e-06
1.0394871234893799,0.0001675144740147516,0.0001573827030370012,-1.9859004169120453e-05
1.4149601459503174,0.0003209073329344392,0.0001675144740147516,-4.817162698600441e-05
1.2995491027832031,0.0004150848835706711,0.0003209073329344392,-0.00017658837896306068
0.9901137351989746,0.00035387303796596825,0.0004150848835706711,-0.00013837750884704292
1.1871576309204102,0.00044351775432005525,0.00035387303796596825,-0.0001318149734288454
1.6228816509246826,0.0008998307748697698,0.00044351775432005525,-0.0003027550410479307
1.5172914266586304,0.0011625125771388412,0.0008998307748697698,-0.0006775247165933251
2.05346941947937,0.0028787930496037006,0.0011625125771388412,-0.001175272511318326
1.4792381525039673,0.002466184087097645,0.0028787930496037006,-0.002078481251373887
0.6925861835479736,0.0010945266112685204,0.002466184087097645,-0.00044923057430423796
0.7455222606658936,0.0006026821793057024,0.0010945266112685204,-7.834131974959746e-05
1.5685267448425293,0.001065999735146761,0.0006026821793057024,-0.00042494566878303885
1.3602997064590454,0.0012070878874510527,0.001065999735146761,-0.0007066347752697766
1.4843919277191162,0.001008432824164629,0.0012070878874510527,-0.0008693338604643941
0.7787560820579529,0.0006041964516043663,0.001008432824164629,-8.574291132390499e-05
2.1591861248016357,0.00220669899135828,0.0006041964516043663,-0.0005373896565288305
1.5784780979156494,0.0025646898429840803,0.00220669899135828,-0.0017376909963786602
0.8783426284790039,0.0014873745385557413,0.0025646898429840803,-0.0009731879108585417
1.117679238319397,0.0017726444639265537,0.0014873745385557413,-0.00034810524084605277
1.6841559410095215,0.002406901214271784,0.0017726444639265537,-0.0014913517516106367
1.113700270652771,0.0022227989975363016,0.002406901214271784,-0.0011690040118992329
1.2531883716583252,0.002120313234627247,0.0022227989975363016,-0.0013602898688986897
1.385024905204773,0.0034480015747249126,0.002120313234627247,-0.0010551308514550328
3.1029512882232666,0.020481115207076073,0.0034480015747249126,-0.005201151594519615
1.1295413970947266,0.012007576413452625,0.020481115207076073,0.011529149487614632
0.8515735268592834,0.0071461396291852,0.012007576413452625,0.003922677133232355
0.9450828433036804,0.004538119304925203,0.0071461396291852,0.003061461029574275
0.9703656435012817,0.003396598156541586,0.004538119304925203,0.001778165576979518
0.9270572066307068,0.0029099236708134413,0.003396598156541586,-0.0001768115907907486
0.9042994379997253,0.0023793105501681566,0.0029099236708134413,-2.9652524972334504e-05
0.8925491571426392,0.0017978267278522253,0.0023793105501681566,0.00046940753236413
0.8822981715202332,0.001318605849519372,0.0017978267278522253,0.0003702131216414273
0.8779540061950684,0.0009553710697218776,0.001318605849519372,0.00027500049327500165
0.8986524343490601,0.000725317164324224,0.0009553710697218776,0.00020374201994854957
0.9584129452705383,0.0006220502546057105,0.000725317164324224,0.00017299954197369516
0.9413267374038696,0.000504393014125526,0.0006220502546057105,0.0001632248458918184
1.0225884914398193,0.0004499992646742612,0.000504393014125526,0.00018255141912959516
1.0239533185958862,0.00034622455132193863,0.0004499992646742612,0.00020364773808978498
1.2134474515914917,0.00029096670914441347,0.00034622455132193863,0.0002079499390674755
1.4785244464874268,0.00025541987270116806,0.00029096670914441347,0.0002108915796270594
1.758091926574707,0.00022502736828755587,0.00025541987270116806,0.00020271632820367813
1.9804906845092773,0.00021158967865630984,0.00022502736828755587,0.00019026175141334534
1.9112029075622559,0.00020433208555914462,0.00021158967865630984,0.00017833792662713677
1.8415369987487793,0.00019848371448460966,0.00020433208555914462,0.00017011738964356482
1.801039457321167,0.00019609414448495954,0.00019848371448460966,0.00016452113050036132
1.9300791025161743,0.000187834317330271,0.00019609414448495954,0.00016541557852178812
2.338162422180176,0.00018576334696263075,0.000187834317330271,0.00016905875236261636
2.9936633110046387,0.0001789158268366009,0.00018576334696263075,0.00017223339818883687
3.677405595779419,0.00017929403111338615,0.0001789158268366009,0.00017234156257472932
4.18261194229126,0.0001708697236608714,0.00017929403111338615,0.0001701974542811513
4.919304847717285,0.0001646631135372445,0.0001708697236608714,0.0001643644500290975
5.433781147003174,0.00015499652363359928,0.0001646631135372445,0.00015719005023129284
5.548344135284424,0.00014511863992083818,0.00015499652363359928,0.0001476784673286602
5.7754034996032715,0.00013990042498335242,0.00014511863992083818,0.0001404119684593752
6.108389854431152,0.00013568572467193007,0.00013990042498335242,0.00013597503129858524
6.935436248779297,0.0001356615248369053,0.00013568572467193007,0.0001342566538369283
7.999090194702148,0.00013774546096101403,0.0001356615248369053,0.00013561107334680855
9.624673843383789,0.0001431606651749462,0.00013774546096101403,0.00013963748642709106
11.05813217163086,0.00015157589223235846,0.0001431606651749462,0.00014666959759779274
10.612810134887695,0.0001631430786801502,0.00015157589223235846,0.0001565005222801119
9.892127990722656,0.00017866175039671361,0.0001631430786801502,0.00016976868209894747
8.503512382507324,0.00019895608420483768,0.00017866175039671361,0.0001870791893452406
7.181561470031738,0.00022751839424017817,0.00019895608420483768,0.00021038706472609192
6.535921096801758,0.00026782401255331933,0.00022751839424017817,0.00024342560209333897
6.519909858703613,0.0003235307813156396,0.00026782401255331933,0.0002901504631154239
7.0082221031188965,0.0003949790261685848,0.0003235307813156396,0.00035300408490002155
6.9032673835754395,0.0004916673642583191,0.0003949790261685848,0.0004348863731138408
6.342281341552734,0.0006548984674736857,0.0004916673642583191,0.0005579699063673615
5.080766201019287,0.000996457994915545,0.0006548984674736857,0.0007836551521904767
2.63045334815979,0.001328437589108944,0.000996457994915545,0.0010337727144360542
0.959526777267456,0.0010641576955094934,0.001328437589108944,0.000428589410148561
1.0751515626907349,0.0008692947449162602,0.0010641576955094934,0.0005209061200730503
1.2575230598449707,0.000771021528635174,0.0008692947449162602,0.0005425133858807385
0.9332592487335205,0.0006040693260729313,0.000771021528635174,0.00021632038988173008
1.0181387662887573,0.0005666537908837199,0.0006040693260729313,0.00018039217684417963
0.9635602235794067,0.0005260768230073154,0.0005666537908837199,-4.312882992962841e-06
0.9039931297302246,0.0004292108933441341,0.0005260768230073154,-1.9199011148884892e-05
0.9196463227272034,0.0003595846937969327,0.0004292108933441341,-3.813745570369065e-05
0.9438886046409607,0.00030827237060293555,0.0003595846937969327,6.468320498242974e-05
0.9976025223731995,0.0003040925948880613,0.00030827237060293555,2.8745980671374127e-05
0.9656148552894592,0.00027796777430921793,0.0003040925948880613,4.075930701219477e-05
1.0113604068756104,0.000283779896562919,0.00027796777430921793,-1.2245292964507826e-05
0.8840965032577515,0.0002055424265563488,0.000283779896562919,6.540664617205039e-05
1.0435998439788818,0.00022105177049525082,0.0002055424265563488,2.3863402020651847e-05
1.207686424255371,0.0003189646522514522,0.00022105177049525082,2.7437086828285828e-05
1.3575005531311035,0.0004774376575369388,0.0003189646522514522,-0.00016908833640627563
1.5320124626159668,0.0007169093005359173,0.0004774376575369388,-0.00035114173078909516
1.4646687507629395,0.0006823012372478843,0.0007169093005359173,-0.0005216721910983324
0.9935454726219177,0.00044374907156452537,0.0006823012372478843,-0.00032138911774381995
1.1627953052520752,0.0004754204710479826,0.00044374907156452537,-0.00020928774029016495
1.4240093231201172,0.0006584272487089038,0.0004754204710479826,-0.00031502250931225717
2.767688512802124,0.00222679297439754,0.0006584272487089038,-0.0009049055515788496
1.1335599422454834,0.001725881127640605,0.00222679297439754,-0.0012349406024441123
1.3022221326828003,0.0029228627681732178,0.001725881127640605,8.154346869559959e-05
7.053732395172119,0.07317723333835602,0.0029228627681732178,-0.010308340191841125
1.397416591644287,0.044381074607372284,0.07317723333835602,0.04731835424900055
0.8999825716018677,0.02018536999821663,0.044381074607372284,0.019819317385554314
0.824673593044281,0.010228954255580902,0.02018536999821663,0.00725430715829134
0.9131654500961304,0.007454118225723505,0.010228954255580902,0.003100675530731678
0.8327637910842896,0.004565373994410038,0.007454118225723505,0.0019940845668315887
0.9732545018196106,0.0026328410021960735,0.004565373994410038,0.0021683722734451294
1.5799204111099243,0.00230586645193398,0.0026328410021960735,0.00198516808450222
1.6758882999420166,0.002036594320088625,0.00230586645193398,0.0017942480044439435
1.6290911436080933,0.0017661979654803872,0.002036594320088625,0.0015561569016426802
1.8505955934524536,0.0014091748744249344,0.0017661979654803872,0.0013816819991916418
2.1423017978668213,0.0013208677992224693,0.0014091748744249344,0.0012170386034995317
2.6527116298675537,0.0011722962372004986,0.0013208677992224693,0.0011632509995251894
5.31879997253418,0.001098188222385943,0.0011722962372004986,0.0011156934779137373
4.1793365478515625,0.001029931241646409,0.001098188222385943,0.0010345673654228449
3.7517783641815186,0.0009183123474940658,0.001029931241646409,0.000941216479986906
5.156718730926514,0.0008210012456402183,0.0009183123474940658,0.000853574019856751
6.979425430297852,0.0007128086872398853,0.0008210012456402183,0.0007581470999866724
7.969414710998535,0.0006251175655052066,0.0007128086872398853,0.0006629005074501038
7.145678997039795,0.0005484854918904603,0.0006251175655052066,0.0005804969696328044
7.051237106323242,0.00047445044037885964,0.0005484854918904603,0.0005056700902059674
7.312122821807861,0.00041156995575875044,0.00047445044037885964,0.0004382942570373416
7.494507789611816,0.0003548238892108202,0.00041156995575875044,0.00037920140312053263
7.162670612335205,0.00030867254827171564,0.0003548238892108202,0.00032812735298648477
7.828855514526367,0.000273404031759128,0.00030867254827171564,0.0002883973065763712
8.522808074951172,0.0002466006553731859,0.000273404031759128,0.00025804006145335734
10.043693542480469,0.00022535855532623827,0.0002466006553731859,0.00023467068967875093
11.637636184692383,0.0002068934845738113,0.00022535855532623827,0.00021519610891118646
13.215951919555664,0.00019078119657933712,0.0002068934845738113,0.0001981494133360684
14.358123779296875,0.00017673881666269153,0.00019078119657933712,0.00018321326933801174
15.692985534667969,0.0001640391710679978,0.00017673881666269153,0.00016994995530694723
16.884321212768555,0.00015295686898753047,0.0001640391710679978,0.00015814235666766763
17.92200469970703,0.00014316484157461673,0.00015295686898753047,0.0001477646001148969
19.029895782470703,0.00013466790551319718,0.00014316484157461673,0.00013867142843082547
20.137645721435547,0.00012722739484161139,0.00013466790551319718,0.0001307427155552432
21.238115310668945,0.00012061363668181002,0.00012722739484161139,0.00012374662037473172
22.328947067260742,0.00011475900828372687,0.00012061363668181002,0.00011753808939829469
23.257152557373047,0.00010953146556857973,0.00011475900828372687,0.00011201629968127236
24.045717239379883,0.00010477974137756974,0.00010953146556857973,0.00010704109445214272
24.818401336669922,0.00010046258830698207,0.00010477974137756974,0.00010251906496705487
25.54554557800293,9.652161679696292e-05,0.00010046258830698207,9.840036364039406e-05
26.3281192779541,9.292823961004615e-05,9.652161679696292e-05,9.464258619118482e-05
27.136335372924805,8.963960135588422e-05,9.292823961004615e-05,9.12098039407283e-05
27.929840087890625,8.661518222652376e-05,8.963960135588422e-05,8.806031837593764e-05
28.74227523803711,8.382928353967145e-05,8.661518222652376e-05,8.516140951542184e-05
29.586191177368164,8.125157182803378e-05,8.382928353967145e-05,8.248515223385766e-05
30.46415138244629,7.885933155193925e-05,8.125157182803378e-05,8.000514208106324e-05
31.378843307495117,7.663793803658336e-05,7.885933155193925e-05,7.77028180891648e-05
32.351192474365234,7.456957246176898e-05,7.663793803658336e-05,7.556202763225883e-05
33.356719970703125,7.263857696671039e-05,7.456957246176898e-05,7.35660141799599e-05
34.41499328613281,7.083170930854976e-05,7.263857696671039e-05,7.170041499193758e-05
35.5079231262207,6.913642573636025e-05,7.083170930854976e-05,6.995233707129955e-05
36.640602111816406,6.754175410605967e-05,6.913642573636025e-05,6.831006612628698e-05
37.79044723510742,6.603888323297724e-05,6.754175410605967e-05,6.676372140645981e-05
38.985260009765625,6.46189073449932e-05,6.603888323297724e-05,6.530449900310487e-05
40.18077087402344,6.327445589704439e-05,6.46189073449932e-05,6.392424984369427e-05
41.350406646728516,6.199817289598286e-05,6.327445589704439e-05,6.261561065912247e-05
42.53085708618164,6.07846122875344e-05,6.199817289598286e-05,6.137225136626512e-05
43.685028076171875,5.962959403404966e-05,6.07846122875344e-05,6.0189351643202826e-05
44.81085968017578,5.8527642977423966e-05,5.962959403404966e-05,5.9062105719931424e-05
45.91888427734375,5.747665636590682e-05,5.8527642977423966e-05,5.7986755564343184e-05
46.960323333740234,5.647103535011411e-05,5.747665636590682e-05,5.695943036698736e-05
47.94820785522461,5.5509684898424894e-05,5.647103535011411e-05,5.597682320512831e-05
48.9131965637207,5.4589596402365714e-05,5.5509684898424894e-05,5.503690044861287e-05
49.820560455322266,5.370805592974648e-05,5.4589596402365714e-05,5.4136795370141044e-05
50.655982971191406,5.286386294756085e-05,5.370805592974648e-05,5.3274561651051044e-05
51.4576530456543,5.2055384003324434e-05,5.286386294756085e-05,5.244880594545975e-05
52.22629928588867,5.1280341722304e-05,5.2055384003324434e-05,5.165757465874776e-05
52.93870162963867,5.053763743489981e-05,5.1280341722304e-05,5.089917976874858e-05
53.60779571533203,4.9826339818537235e-05,5.053763743489981e-05,5.017261719331145e-05
54.25699996948242,4.9144873628392816e-05,4.9826339818537235e-05,4.9476639105705544e-05
54.835662841796875,4.8492227506358176e-05,4.9144873628392816e-05,4.8809946747496724e-05
55.42079162597656,4.786771387443878e-05,4.8492227506358176e-05,4.817171429749578e-05
56.0029182434082,4.7269786591641605e-05,4.786771387443878e-05,4.756081762025133e-05
56.487220764160156,4.669790723710321e-05,4.7269786591641605e-05,4.6976201701909304e-05
57.0048828125,4.615093348547816e-05,4.669790723710321e-05,4.641705163521692e-05
57.51204299926758,4.5628068619407713e-05,4.615093348547816e-05,4.588239607983269e-05
57.96598815917969,4.5128821511752903e-05,4.5628068619407713e-05,4.537157656159252e-05
58.40731430053711,4.4652013457380235e-05,4.5128821511752903e-05,4.488377089728601e-05
58.824466705322266,4.4196909584570676e-05,4.4652013457380235e-05,4.44180222984869e-05
59.27431869506836,4.376345532364212e-05,4.4196909584570676e-05,4.3973948777420446e-05
59.65066146850586,4.335009361966513e-05,4.376345532364212e-05,4.355071723693982e-05
60.028018951416016,4.2956460674759e-05,4.335009361966513e-05,4.3147392716491595e-05
60.42432403564453,4.258245826349594e-05,4.2956460674759e-05,4.2763742385432124e-05
60.723106384277344,4.222659481456503e-05,4.258245826349594e-05,4.239894769852981e-05
61.06498718261719,4.188947059446946e-05,4.222659481456503e-05,4.205259756417945e-05
61.410850524902344,4.156956492806785e-05,4.188947059446946e-05,4.1724219045136124e-05
61.70878219604492,4.126737258047797e-05,4.156956492806785e-05,4.1413291910430416e-05
61.996551513671875,4.0981984056998044e-05,4.126737258047797e-05,4.111961607122794e-05
62.32701110839844,4.071342482347973e-05,4.0981984056998044e-05,4.0842758608050644e-05
62.55811309814453,4.0460647142026573e-05,4.071342482347973e-05,4.058218473801389e-05
62.8298454284668,4.0224098484031856e-05,4.0460647142026573e-05,4.0337617974728346e-05
63.09758377075195,4.0002778405323625e-05,4.0224098484031856e-05,4.010877455584705e-05
63.349693298339844,3.979748726123944e-05,4.0002778405323625e-05,3.9895552617963403e-05
63.525299072265625,3.960735921282321e-05,3.979748726123944e-05,3.969791214331053e-05
63.75186538696289,3.943202318623662e-05,3.960735921282321e-05,3.9515252865385264e-05
63.98281478881836,3.927144280169159e-05,3.943202318623662e-05,3.934736378141679e-05
64.18157196044922,3.912617466994561e-05,3.927144280169159e-05,3.91944995499216e-05
64.29598236083984,3.899508737958968e-05,3.912617466994561e-05,3.905636549461633e-05
64.54899597167969,3.887817365466617e-05,3.899508737958968e-05,3.893242683261633e-05
64.66626739501953,3.877616109093651e-05,3.887817365466617e-05,3.8823003706056625e-05
64.78355407714844,3.8687918276991695e-05,3.877616109093651e-05,3.8727910578018054e-05
64.93946838378906,3.8613550714217126e-05,3.8687918276991695e-05,3.864664176944643e-05
65.06983184814453,3.855309114442207e-05,3.8613550714217126e-05,3.857925912598148e-05
65.13427734375,3.850601933663711e-05,3.855309114442207e-05,3.852551162708551e-05
65.26323699951172,3.847270636470057e-05,3.850601933663711e-05,3.848534470307641e-05
65.32447814941406,3.8451798900496215e-05,3.847270636470057e-05,3.845824539894238e-05
65.37071228027344,3.844406455755234e-05,3.8451798900496215e-05,3.844393359031528e-05
65.41451263427734,3.8448895793408155e-05,3.844406455755234e-05,3.844248567475006e-05
65.4284896850586,3.846532490570098e-05,3.8448895793408155e-05,3.845311584882438e-05
65.426513671875,3.8494152249768376e-05,3.846532490570098e-05,3.847573680104688e-05
65.34191131591797,3.853445377899334e-05,3.8494152249768376e-05,3.851028304779902e-05
65.30610656738281,3.858533455058932e-05,3.853445377899334e-05,3.8555859646294266e-05
65.2012710571289,3.86471365345642e-05,3.858533455058932e-05,3.8612175558228046e-05
65.05461120605469,3.871980879921466e-05,3.86471365345642e-05,3.8679376302752644e-05
64.89154052734375,3.880168515024707e-05,3.871980879921466e-05,3.875661423080601e-05
64.76406860351562,3.889353683916852e-05,3.880168515024707e-05,3.8843441870994866e-05
64.53254699707031,3.899470902979374e-05,3.889353683916852e-05,3.89399028790649e-05
64.27474212646484,3.910459054168314e-05,3.899470902979374e-05,3.90453715226613e-05
63.98030090332031,3.922368341591209e-05,3.910459054168314e-05,3.915979323210195e-05
63.746803283691406,3.935184213332832e-05,3.922368341591209e-05,3.9283360820263624e-05
63.429622650146484,3.948814264731482e-05,3.935184213332832e-05,3.9415517676388845e-05
63.09141540527344,3.963293056585826e-05,3.948814264731482e-05,3.955598367610946e-05
62.81352615356445,3.97869516746141e-05,3.963293056585826e-05,3.9705315430182964e-05
62.47110366821289,3.9950638893060386e-05,3.97869516746141e-05,3.986408410128206e-05
62.20883560180664,4.012273711850867e-05,3.9950638893060386e-05,4.0031900425674394e-05
61.9268913269043,4.0303981222677976e-05,4.012273711850867e-05,4.020849155494943e-05
61.62690353393555,4.049474227940664e-05,4.0303981222677976e-05,4.039440682390705e-05
61.34208679199219,4.069624628755264e-05,4.049474227940664e-05,4.0590450225863606e-05
61.142967224121094,4.090848960913718e-05,4.069624628755264e-05,4.079724385519512e-05
60.925941467285156,4.113174509257078e-05,4.090848960913718e-05,4.101491140318103e-05
60.73146057128906,4.13660382037051e-05,4.113174509257078e-05,4.124360202695243e-05
60.62836456298828,4.161351898801513e-05,4.13660382037051e-05,4.1484418034087867e-05
60.477962493896484,4.1873023292282596e-05,4.161351898801513e-05,4.1737828723853454e-05
60.36793899536133,4.214506043354049e-05,4.1873023292282596e-05,4.200352123007178e-05
60.31713104248047,4.243151124683209e-05,4.214506043354049e-05,4.228269244777039e-05
60.28594970703125,4.273142258170992e-05,4.243151124683209e-05,4.2575804400257766e-05
60.274227142333984,4.304522371967323e-05,4.273142258170992e-05,4.2882591515081e-05
60.34650421142578,4.337373684393242e-05,4.304522371967323e-05,4.320369043853134e-05
60.34539031982422,4.371658724267036e-05,4.337373684393242e-05,4.3539301259443164e-05
60.400020599365234,4.407448795973323e-05,4.371658724267036e-05,4.388960951473564e-05
60.526241302490234,4.444547084858641e-05,4.407448795973323e-05,4.4254000385990366e-05
60.624183654785156,4.4830103433923796e-05,4.444547084858641e-05,4.4631749915424734e-05
60.738216400146484,4.5227065129438415e-05,4.4830103433923796e-05,4.502249066717923e-05
60.87751770019531,4.563699258142151e-05,4.5227065129438415e-05,4.5425884309224784e-05
60.97707748413086,4.60569208371453e-05,4.563699258142151e-05,4.5840755774406716e-05
61.14300537109375,4.6484721679007635e-05,4.60569208371453e-05,4.626458394341171e-05
61.267555236816406,4.692010406870395e-05,4.6484721679007635e-05,4.669612826546654e-05
61.357398986816406,4.7359124437207356e-05,4.692010406870395e-05,4.713328598882072e-05
61.44720458984375,4.780005838256329e-05,4.7359124437207356e-05,4.757322312798351e-05
61.446964263916016,4.8239235184155405e-05,4.780005838256329e-05,4.801322938874364e-05
61.42635726928711,4.8673598939785734e-05,4.8239235184155405e-05,4.844995419261977e-05
61.34849166870117,4.9097965529654175e-05,4.8673598939785734e-05,4.8879272071644664e-05
61.079654693603516,4.9510075768921524e-05,4.9097965529654175e-05,4.92974286316894e-05
60.78373336791992,4.99051675433293e-05,4.9510075768921524e-05,4.9700949602993205e-05
60.35569381713867,5.027823135606013e-05,4.99051675433293e-05,5.0084927352145314e-05
59.78169250488281,5.0626615120563656e-05,5.027823135606013e-05,5.044551653554663e-05
59.0655517578125,5.094397783977911e-05,5.0626615120563656e-05,5.0778224249370396e-05
58.2867317199707,5.1228460506536067e-05,5.094397783977911e-05,5.107896140543744e-05
57.35057067871094,5.147468618815765e-05,5.1228460506536067e-05,5.1344082748983055e-05
56.356117248535156,5.168081042938866e-05,5.147468618815765e-05,5.1569993956945837e-05
55.32342529296875,5.184176916372962e-05,5.168081042938866e-05,5.175324622541666e-05
54.24347686767578,5.1956998504465446e-05,5.184176916372962e-05,5.1891012844862416e-05
53.13532257080078,5.202305328566581e-05,5.1956998504465446e-05,5.198129656491801e-05
52.05990219116211,5.203867476666346e-05,5.202305328566581e-05,5.202176180318929e-05
51.00827407836914,5.2002043958054855e-05,5.203867476666346e-05,5.201086605666205e-05
49.991188049316406,5.191273885429837e-05,5.2002043958054855e-05,5.1947492465842515e-05
49.05782699584961,5.176970807951875e-05,5.191273885429837e-05,5.18309316248633e-05
48.16028594970703,5.157187842996791e-05,5.176970807951875e-05,5.1660099416039884e-05
47.346946716308594,5.132080696057528e-05,5.157187842996791e-05,5.143526868778281e-05
46.60613250732422,5.1015435019508004e-05,5.132080696057528e-05,5.115668318467215e-05
45.91153335571289,5.065639561507851e-05,5.1015435019508004e-05,5.0824120990000665e-05
45.28831100463867,5.024555139243603e-05,5.065639561507851e-05,5.043885175837204e-05
44.69624328613281,4.9783458962338045e-05,5.024555139243603e-05,5.0002065108856186e-05
44.18950653076172,4.927197005599737e-05,4.9783458962338045e-05,4.951499795424752e-05
43.671512603759766,4.871335841016844e-05,4.927197005599737e-05,4.897966573480517e-05
43.23177719116211,4.811125108972192e-05,4.871335841016844e-05,4.8399073421023786e-05
42.8005256652832,4.746940976474434e-05,4.811125108972192e-05,4.7776877181604505e-05
42.38713836669922,4.6792178181931376e-05,4.746940976474434e-05,4.711714427685365e-05
42.03287124633789,4.608398739947006e-05,4.6792178181931376e-05,4.642428393708542e-05
41.68849182128906,4.5350905566010624e-05,4.608398739947006e-05,4.570352757582441e-05
41.381534576416016,4.459829506231472e-05,4.5350905566010624e-05,4.496060500969179e-05
41.113731384277344,4.383229315862991e-05,4.459829506231472e-05,4.4201275159139186e-05
40.89270782470703,4.305810944060795e-05,4.383229315862991e-05,4.3431209633126855e-05
40.725311279296875,4.228395118843764e-05,4.305810944060795e-05,4.265713505446911e-05
40.61212921142578,4.1515217162668705e-05,4.228395118843764e-05,4.188584352959879e-05
40.559974670410156,4.075630567967892e-05,4.1515217162668705e-05,4.112223177799024e-05
40.571590423583984,4.001315028290264e-05,4.075630567967892e-05,4.0371469367528334e-05
40.67203903198242,3.929077502107248e-05,4.001315028290264e-05,3.9639042370254174e-05
40.80555725097656,3.859207208734006e-05,3.929077502107248e-05,3.8928865251364186e-05
41.05022048950195,3.792210918618366e-05,3.859207208734006e-05,3.824496525339782e-05
41.33541488647461,3.728227238752879e-05,3.792210918618366e-05,3.759050741791725e-05
41.687374114990234,3.6674395232694224e-05,3.728227238752879e-05,3.696711428347044e-05
42.12992858886719,3.610119892982766e-05,3.6674395232694224e-05,3.637707413872704e-05
42.60291290283203,3.5562741686590016e-05,3.610119892982766e-05,3.5821729397866875e-05
43.11708068847656,3.506014036247507e-05,3.5562741686590016e-05,3.5301680327393115e-05
43.70244216918945,3.4594180760905147e-05,3.506014036247507e-05,3.4817880077753216e-05
44.3240852355957,3.41630402544979e-05,3.4594180760905147e-05,3.436979022808373e-05
44.97964859008789,3.3767901186365634e-05,3.41630402544979e-05,3.395709427422844e-05
45.62785339355469,3.340759576531127e-05,3.3767901186365634e-05,3.357978130225092e-05
46.32822036743164,3.30824259435758e-05,3.340759576531127e-05,3.323744022054598e-05
47.02024459838867,3.279122756794095e-05,3.30824259435758e-05,3.2929619919741526e-05
47.71513366699219,3.253346949350089e-05,3.279122756794095e-05,3.265547638875432e-05
48.41276168823242,3.230654328945093e-05,3.253346949350089e-05,3.2413438020739704e-05
49.157745361328125,3.21128754876554e-05,3.230654328945093e-05,3.2203435694100335e-05
49.808589935302734,3.1948977266438305e-05,3.21128754876554e-05,3.20248982461635e-05
50.4729118347168,3.181524152751081e-05,3.1948977266438305e-05,3.187630500178784e-05
51.11846923828125,3.171217394992709e-05,3.181524152751081e-05,3.175810707034543e-05
51.75343704223633,3.163767178193666e-05,3.171217394992709e-05,3.1669500458519906e-05
52.340370178222656,3.1591935112373903e-05,3.163767178193666e-05,3.1609532015863806e-05
52.86149978637695,3.157355968141928e-05,3.1591935112373903e-05,3.1577597837895155e-05
53.423065185546875,3.158344770781696e-05,3.157355968141928e-05,3.1573468731949106e-05
53.88058090209961,3.1619776564184576e-05,3.158344770781696e-05,3.159665720886551e-05
54.28998565673828,3.1683935958426446e-05,3.1619776564184576e-05,3.1646959541831166e-05
54.77690505981445,3.177453254465945e-05,3.1683935958426446e-05,3.172440119669773e-05
55.12380599975586,3.189083872712217e-05,3.177453254465945e-05,3.1827876227907836e-05
55.41995620727539,3.203330561518669e-05,3.189083872712217e-05,3.195726822013967e-05
55.73048400878906,3.2201198337133974e-05,3.203330561518669e-05,3.2112446206156164e-05
56.06390380859375,3.2393261790275574e-05,3.2201198337133974e-05,3.22924206557218e-05
56.31078338623047,3.260996891185641e-05,3.2393261790275574e-05,3.249677683925256e-05
56.608341217041016,3.285059210611507e-05,3.260996891185641e-05,3.272541653132066e-05
56.84476089477539,3.311380714876577e-05,3.285059210611507e-05,3.297729563200846e-05
57.07846450805664,3.339849354233593e-05,3.311380714876577e-05,3.32511990563944e-05
57.3280029296875,3.3703116059768945e-05,3.339849354233593e-05,3.35458098561503e-05
57.52112579345703,3.402687070774846e-05,3.3703116059768945e-05,3.3859942050185055e-05
57.716331481933594,3.4367280022706836e-05,3.402687070774846e-05,3.4191969461971894e-05
57.88075256347656,3.472181560937315e-05,3.4367280022706836e-05,3.453938552411273e-05
58.01445770263672,3.5090564779238775e-05,3.472181560937315e-05,3.4900964237749577e-05
58.072872161865234,3.546797961462289e-05,3.5090564779238775e-05,3.5273984394734725e-05
58.00790786743164,3.5853852750733495e-05,3.546797961462289e-05,3.565553925000131e-05
57.86109924316406,3.624504461186007e-05,3.5853852750733495e-05,3.6043977161170915e-05
57.539398193359375,3.6638066376326606e-05,3.624504461186007e-05,3.643596573965624e-05
57.065914154052734,3.7032725231256336e-05,3.6638066376326606e-05,3.6829653254244477e-05
56.42000961303711,3.742668923223391e-05,3.7032725231256336e-05,3.7223777326289564e-05
55.65719985961914,3.78189142793417e-05,3.742668923223391e-05,3.761665720958263e-05
54.71835708618164,3.820944402832538e-05,3.78189142793417e-05,3.8007765397196636e-05
53.674407958984375,3.8599529943894595e-05,3.820944402832538e-05,3.8397760363295674e-05
52.57796859741211,3.898970317095518e-05,3.8599529943894595e-05,3.8787540688645095e-05
51.48720169067383,3.9385056879837066e-05,3.898970317095518e-05,3.917991853086278e-05
50.39863204956055,3.9788661524653435e-05,3.9385056879837066e-05,3.957897570217028e-05
49.4151611328125,4.0205311961472034e-05,3.9788661524653435e-05,3.998867032350972e-05
48.55888748168945,4.0642600652063265e-05,4.0205311961472034e-05,4.0415201510768384e-05
47.782981872558594,4.1106774006038904e-05,4.0642600652063265e-05,4.086547778570093e-05
47.24748611450195,4.160366370342672e-05,4.1106774006038904e-05,4.134560003876686e-05
46.82207489013672,4.2141917219851166e-05,4.160366370342672e-05,4.1862753278110176e-05
46.551536560058594,4.2728504922706634e-05,4.2141917219851166e-05,4.2424773710081354e-05
46.47425842285156,4.337251084507443e-05,4.2728504922706634e-05,4.3039690353907645e-05
46.55836868286133,4.4081665691919625e-05,4.337251084507443e-05,4.3715903302654624e-05
46.723018646240234,4.486257239477709e-05,4.4081665691919625e-05,4.446054299478419e-05
47.03254699707031,4.572450779960491e-05,4.486257239477709e-05,4.528155841398984e-05
47.42703628540039,4.667478788178414e-05,4.572450779960491e-05,4.618722596205771e-05
47.83908462524414,4.772246029460803e-05,4.667478788178414e-05,4.718568015960045e-05
48.26689147949219,4.8876445362111554e-05,4.772246029460803e-05,4.828589590033516e-05
48.63780212402344,5.0146882131230086e-05,4.8876445362111554e-05,4.949735739501193e-05
48.815093994140625,5.1544753659982234e-05,5.0146882131230086e-05,5.08305529365316e-05
48.73350524902344,5.308331310516223e-05,5.1544753659982234e-05,5.229754242463969e-05
48.21501922607422,5.477603554027155e-05,5.308331310516223e-05,5.3911571740172803e-05
47.20708465576172,5.6636381486896425e-05,5.477603554027155e-05,5.568602864514105e-05
45.5880241394043,5.868518564966507e-05,5.6636381486896425e-05,5.763781882706098e-05
43.39768600463867,6.0937480157008395e-05,5.868518564966507e-05,5.978475383017212e-05
40.76825714111328,6.34089665254578e-05,6.0937480157008395e-05,6.214198947418481e-05
37.87458038330078,6.611408025491983e-05,6.34089665254578e-05,6.472437235061079e-05
34.96242904663086,6.905631744302809e-05,6.611408025491983e-05,6.754082278348505e-05
32.200645446777344,7.2217415436171e-05,6.905631744302809e-05,7.058407209115103e-05
29.726768493652344,7.555090996902436e-05,7.2217415436171e-05,7.382213516393676e-05
27.587038040161133,7.896473107393831e-05,7.555090996902436e-05,7.718641427345574e-05
25.753822326660156,8.230211096815765e-05,7.896473107393831e-05,8.055329817580059e-05
24.147310256958008,8.534513472113758e-05,8.230211096815765e-05,8.373576565645635e-05
22.657241821289062,8.783666271483526e-05,8.534513472113758e-05,8.649560913909227e-05
21.23198699951172,8.953838550951332e-05,8.783666271483526e-05,8.858361979946494e-05
19.889795303344727,9.029946522787213e-05,8.953838550951332e-05,8.980393613455817e-05
18.8236083984375,9.012296504806727e-05,9.029946522787213e-05,9.008453343994915e-05
18.209754943847656,8.915414218790829e-05,9.012296504806727e-05,8.950393385021016e-05
18.211204528808594,8.761914068600163e-05,8.915414218790829e-05,8.825275290291756e-05
18.87218475341797,8.574021194363013e-05,8.761914068600163e-05,8.655592682771385e-05
20.148765563964844,8.368655835511163e-05,8.574021194363013e-05,8.460576646029949e-05
21.81926918029785,8.15634848549962e-05,8.368655835511163e-05,8.253408304881305e-05
23.57044792175293,7.944055687403306e-05,8.15634848549962e-05,8.042492845561355e-05
25.153337478637695,7.735803228570148e-05,7.944055687403306e-05,7.833252311684191e-05
26.508323669433594,7.534374890383333e-05,7.735803228570148e-05,7.629181345691904e-05
27.701696395874023,7.341369928326458e-05,7.534374890383333e-05,7.432572601828724e-05
28.821727752685547,7.157663640100509e-05,7.341369928326458e-05,7.24472920410335e-05
29.907997131347656,6.984297942835838e-05,7.157663640100509e-05,7.066641410347074e-05
30.981191635131836,6.821997521910816e-05,6.984297942835838e-05,6.899207073729485e-05
32.08366775512695,6.67130880174227e-05,6.821997521910816e-05,6.743076664861292e-05
33.205997467041016,6.532474799314514e-05,6.67130880174227e-05,6.598644540645182e-05
34.413482666015625,6.405266321962699e-05,6.532474799314514e-05,6.465928890975192e-05
35.621482849121094,6.289509474299848e-05,6.405266321962699e-05,6.344717257888988e-05
36.86497116088867,6.184524681884795e-05,6.289509474299848e-05,6.234589091036469e-05
38.11071014404297,6.0896250943187624e-05,6.184524681884795e-05,6.134860450401902e-05
39.34362030029297,6.004024908179417e-05,6.0896250943187624e-05,6.044797191862017e-05
40.532318115234375,5.927042366238311e-05,6.004024908179417e-05,5.9636666264850646e-05
41.76362609863281,5.8579629694577307e-05,5.927042366238311e-05,5.890781540074386e-05
42.954925537109375,5.796186451334506e-05,5.8579629694577307e-05,5.82548018428497e-05
44.17211151123047,5.741047425544821e-05,5.796186451334506e-05,5.7671364629641175e-05
45.46321487426758,5.692058039130643e-05,5.741047425544821e-05,5.715178849641234e-05
46.74108123779297,5.648544174619019e-05,5.692058039130643e-05,5.669021265930496e-05
48.0660514831543,5.6102260714396834e-05,5.648544174619019e-05,5.628192229778506e-05
49.43659210205078,5.5764117860235274e-05,5.6102260714396834e-05,5.5922057072166353e-05
50.83209228515625,5.546930697164498e-05,5.5764117860235274e-05,5.560630961554125e-05
52.17932891845703,5.520959530258551e-05,5.546930697164498e-05,5.53296813450288e-05
53.6561164855957,5.498545215232298e-05,5.520959530258551e-05,5.5088377848733217e-05
55.05427169799805,5.4789903515484184e-05,5.498545215232298e-05,5.4879066738067195e-05
56.49775695800781,5.4623393225483596e-05,5.4789903515484184e-05,5.469853931572288e-05
57.862545013427734,5.448064621305093e-05,5.4623393225483596e-05,5.454434722196311e-05
59.441959381103516,5.435900675365701e-05,5.448064621305093e-05,5.44126087334007e-05
60.826904296875,5.4256430303212255e-05,5.435900675365701e-05,5.430086821434088e-05
62.31294631958008,5.417118882178329e-05,5.4256430303212255e-05,5.4207321227295324e-05
63.6566162109375,5.41001973033417e-05,5.417118882178329e-05,5.412950849859044e-05
65.13996124267578,5.4042087867856026e-05,5.41001973033417e-05,5.4065269068814814e-05
66.51276397705078,5.399417568696663e-05,5.4042087867856026e-05,5.40125256520696e-05
67.98486328125,5.395576954470016e-05,5.399417568696663e-05,5.396963388193399e-05
69.23941040039062,5.392488674260676e-05,5.395576954470016e-05,5.393520405050367e-05
70.70320892333984,5.390123260440305e-05,5.392488674260676e-05,5.3908166592009366e-05
71.93909454345703,5.3881685744272545e-05,5.390123260440305e-05,5.3886753448750824e-05
73.28556823730469,5.386599150369875e-05,5.3881685744272545e-05,5.386932389228605e-05
74.6007080078125,5.38527310709469e-05,5.386599150369875e-05,5.385502299759537e-05
75.85823822021484,5.384136602515355e-05,5.38527310709469e-05,5.3842872148379683e-05
77.07331085205078,5.3829535318072885e-05,5.384136602515355e-05,5.383141979109496e-05
78.17205810546875,5.3819065215066075e-05,5.3829535318072885e-05,5.382039671530947e-05
79.31749725341797,5.3805692004971206e-05,5.3819065215066075e-05,5.380860238801688e-05
80.53303527832031,5.379227877710946e-05,5.3805692004971206e-05,5.379533831728622e-05
81.30829620361328,5.3774696425534785e-05,5.379227877710946e-05,5.377992056310177e-05
82.5405044555664,5.375631008064374e-05,5.3774696425534785e-05,5.376205808715895e-05
83.37271881103516,5.373312524170615e-05,5.375631008064374e-05,5.374135071178898e-05
84.53399658203125,5.370659346226603e-05,5.373312524170615e-05,5.371660154196434e-05
85.1701431274414,5.367348785512149e-05,5.370659346226603e-05,5.368683923734352e-05
86.2958755493164,5.363874151953496e-05,5.367348785512149e-05,5.3653009672416374e-05
86.37112426757812,5.359663919080049e-05,5.363874151953496e-05,5.361459625419229e-05
87.76871490478516,5.355161556508392e-05,5.359663919080049e-05,5.3571147873299196e-05
87.4732437133789,5.349785351427272e-05,5.355161556508392e-05,5.352173320716247e-05
88.683349609375,5.3443243814399466e-05,5.349785351427272e-05,5.346764737623744e-05
87.48941802978516,5.33784186700359e-05,5.3443243814399466e-05,5.340783536667004e-05
88.694091796875,5.3313102398533374e-05,5.33784186700359e-05,5.334286470315419e-05
85.56219482421875,5.3236595704220235e-05,5.3313102398533374e-05,5.327170219970867e-05
85.30987548828125,5.316135866451077e-05,5.3236595704220235e-05,5.319581396179274e-05
78.826416015625,5.3073679737281054e-05,5.316135866451077e-05,5.3113733883947134e-05
75.63831329345703,5.298847099766135e-05,5.3073679737281054e-05,5.3026931709609926e-05
65.19055938720703,5.288922693580389e-05,5.298847099766135e-05,5.293310823617503e-05
57.94839096069336,5.279774632072076e-05,5.288922693580389e-05,5.283611244522035e-05
46.27594757080078,5.268686800263822e-05,5.279774632072076e-05,5.273048736853525e-05
37.86159133911133,5.259307363303378e-05,5.268686800263822e-05,5.26221192558296e-05
28.669343948364258,5.247709123068489e-05,5.259307363303378e-05,5.250365211395547e-05
22.111312866210938,5.2387986215762794e-05,5.247709123068489e-05,5.237946243141778e-05
16.308998107910156,5.228158988757059e-05,5.2387986215762794e-05,5.2236988267395645e-05
12.185325622558594,5.222458275966346e-05,5.228158988757059e-05,5.207751746638678e-05
8.887685775756836,5.217727448325604e-05,5.222458275966346e-05,5.1870250899810344e-05
6.534510612487793,5.2256255003158e-05,5.217727448325604e-05,5.160125874681398e-05
4.750735759735107,5.2463125030044466e-05,5.2256255003158e-05,5.118229819345288e-05
3.4830238819122314,5.305244121700525e-05,5.2463125030044466e-05,5.051083644502796e-05
2.561793088912964,5.427186988526955e-05,5.305244121700525e-05,4.930010618409142e-05
1.9292123317718506,5.6848246458685026e-05,5.427186988526955e-05,4.708512642537244e-05
1.5088481903076172,6.203314114827663e-05,5.6848246458685026e-05,4.285167233319953e-05
1.2622861862182617,7.217045640572906e-05,6.203314114827663e-05,3.4758024412440136e-05
1.1624822616577148,9.190224227495492e-05,7.217045640572906e-05,1.956336564035155e-05
1.176225185394287,0.00012642476940527558,9.190224227495492e-05,-8.133120900311042e-06
1.2980401515960693,0.0001877456670626998,0.00012642476940527558,-5.30641118530184e-05
1.409633755683899,0.00026590662309899926,0.0001877456670626998,-0.00011974899098277092
1.5495582818984985,0.00038387649692595005,0.00026590662309899926,-0.00020175262761767954
1.4943561553955078,0.00047929020365700126,0.00038387649692595005,-0.00028481343179009855
1.5213255882263184,0.0005180641310289502,0.00047929020365700126,-0.00036378524964675307
1.57485830783844,0.0005413233302533627,0.0005180641310289502,-0.0004028543480671942
1.3948493003845215,0.0004288998316042125,0.0005413233302533627,-0.0003709782613441348
1.1146265268325806,0.00029233007808215916,0.0004288998316042125,-0.0002379001525696367
0.9239972829818726,0.0001881601638160646,0.00029233007808215916,-0.00011634851398412138
1.1781539916992188,0.00022046372760087252,0.0001881601638160646,-8.041406545089558e-05
1.2895019054412842,0.0002654448617249727,0.00022046372760087252,-0.00012706976849585772
1.380578875541687,0.0003114726860076189,0.0002654448617249727,-0.000178267146111466
1.0197840929031372,0.00021562697656918317,0.0003114726860076189,-0.00014984546578489244
0.6656956076622009,9.233385208062828e-05,0.00021562697656918317,-2.59092848864384e-05
1.0777406692504883,8.274550054920837e-05,9.233385208062828e-05,4.1780534957069904e-05
1.2914930582046509,0.00013787495845463127,8.274550054920837e-05,3.430744072829839e-06
1.3994954824447632,0.00021775191999040544,0.00013787495845463127,-7.624646241310984e-05
1.0047807693481445,0.00016636724467389286,0.00021775191999040544,-9.38704251893796e-05
0.6883559823036194,7.870236004237086e-05,0.00016636724467389286,-4.621014340955298e-06
1.1523247957229614,8.288247772725299e-05,7.870236004237086e-05,3.6738740163855255e-05
1.2046327590942383,0.00012021423026453704,8.288247772725299e-05,2.253316324640764e-06
1.2103424072265625,0.00015794404316693544,0.00012021423026453704,-4.425205770530738e-05
0.8353527188301086,0.00010314997052773833,0.00015794404316693544,-3.231926530133933e-05
0.9195021390914917,6.890707300044596e-05,0.00010314997052773833,3.862506491714157e-05
1.5465110540390015,0.00016399126616306603,6.890707300044596e-05,7.479768555640476e-06
1.4965652227401733,0.0002650821697898209,0.00016399126616306603,-0.00010998835205100477
1.4873743057250977,0.0003159314801450819,0.0002650821697898209,-0.00019654666539281607
1.233383059501648,0.00027067813789471984,0.0003159314801450819,-0.00019327018526382744
1.021074652671814,0.0001952722668647766,0.00027067813789471984,-0.00012760354729834944
1.0791844129562378,0.00017945485888049006,0.0001952722668647766,-8.597214036853984e-05
1.0771621465682983,0.00017181632574647665,0.00017945485888049006,-7.342031312873587e-05
1.4305419921875,0.0002635028795339167,0.00017181632574647665,-0.00010651517368387431
1.6485716104507446,0.00037718869862146676,0.0002635028795339167,-0.0002168927894672379
1.6212973594665527,0.0004494268505368382,0.00037718869862146676,-0.0003044310142286122
1.4353063106536865,0.00040620664367452264,0.0004494268505368382,-0.0003201026120223105
1.2349207401275635,0.00032528763404116035,0.00040620664367452264,-0.00025050091790035367
0.9686478972434998,0.00020662503084167838,0.00032528763404116035,-0.00014734454452991486
1.1657606363296509,0.0002302112552570179,0.00020662503084167838,-9.257622878067195e-05
1.3703680038452148,0.00029430328868329525,0.0002302112552570179,-0.00014706942602060735
1.6447066068649292,0.0004257179971318692,0.00029430328868329525,-0.00024143699556589127
1.0124943256378174,0.0002579093270469457,0.0004257179971318692,-0.00021192267013248056
0.782972514629364,0.00015444974997080863,0.0002579093270469457,3.0370676540769637e-05
1.6736724376678467,0.0003936838766094297,0.00015444974997080863,-7.399717287626117e-05
1.7600277662277222,0.0005772905424237251,0.0003936838766094297,-0.0003459566505625844
1.5827971696853638,0.0005063698044978082,0.0005772905424237251,-0.0004358596634119749
1.2294116020202637,0.00036898968392051756,0.0005063698044978082,-0.0003110698889940977
0.9346278309822083,0.00021518902212847024,0.00036898968392051756,-0.0001624565338715911
1.0233442783355713,0.0001851941633503884,0.00021518902212847024,-8.42730951262638e-05
1.0092695951461792,0.00015147108933888376,0.0001851941633503884,-7.434874714817852e-05
1.0827100276947021,0.00014184517203830183,0.00015147108933888376,-6.574288272531703e-05
1.0123836994171143,0.00013117757043801248,0.00014184517203830183,-4.2636613216018304e-05
1.513120174407959,0.000251813413342461,0.00013117757043801248,-7.305419421754777e-05
2.0123860836029053,0.0005617860588245094,0.000251813413342461,-0.00025205794372595847
1.9232723712921143,0.0008517582900822163,0.0005617860588245094,-0.0005313883302733302
1.8114383220672607,0.0008952136849984527,0.0008517582900822163,-0.0007199114188551903
1.6424503326416016,0.0007953505264595151,0.0008952136849984527,-0.000691024586558342
1.321044683456421,0.0005390828591771424,0.0007953505264595151,-0.0005120905116200447
1.0706630945205688,0.0003907604841515422,0.0005390828591771424,-0.0002782969386316836
1.4532917737960815,0.000538098975084722,0.0003907604841515422,-0.00027050747303292155
2.263124704360962,0.0010983110405504704,0.000538098975084722,-0.0005962196737527847
2.3884055614471436,0.0016378562431782484,0.0010983110405504704,-0.0011526577873155475
2.5134317874908447,0.0018956365529447794,0.0016378562431782484,-0.0015924699837341905
1.5945547819137573,0.001581589225679636,0.0018956365529447794,-0.0014192659873515368
1.3381991386413574,0.0013743708841502666,0.001581589225679636,-0.001057781046256423
0.9763920903205872,0.0008232239633798599,0.0013743708841502666,-0.0006484984187409282
1.211834192276001,0.0010334471007809043,0.0008232239633798599,-0.0003514238051138818
0.7370198965072632,0.000538266496732831,0.0010334471007809043,-0.00015129815437830985
1.6177605390548706,0.0013091713190078735,0.000538266496732831,-0.00022315965907182544
1.0524897575378418,0.0009886438492685556,0.0013091713190078735,-0.0006418324774131179
1.350791573524475,0.0008906631264835596,0.0009886438492685556,-0.0006676741759292781
1.2800755500793457,0.0006618350744247437,0.0008906631264835596,-0.000567586743272841
1.2332347631454468,0.0004928731941618025,0.0006618350744247437,-0.0004080123035237193
1.066235065460205,0.0003471130330581218,0.0004928731941618025,-0.0002551472862251103
1.1740299463272095,0.000326403824146837,0.0003471130330581218,-0.00018974774866364896
1.5402777194976807,0.00048254296416416764,0.000326403824146837,-0.0002436350769130513
2.1428921222686768,0.0008380601066164672,0.00048254296416416764,-0.00050144869601354
2.1281819343566895,0.0010160497622564435,0.0008380601066164672,-0.0007896682946011424
2.271475315093994,0.001144523499533534,0.0010160497622564435,-0.0009534207638353109
1.8265048265457153,0.0011599899735301733,0.001144523499533534,-0.0009614058071747422
1.7141873836517334,0.001064183423295617,0.0011599899735301733,-0.0009214330930262804
1.6512380838394165,0.0009121862822212279,0.001064183423295617,-0.0008158187847584486
1.602470874786377,0.000872611184604466,0.0009121862822212279,-0.0007067247061058879
1.3218291997909546,0.0005864069098606706,0.000872611184604466,-0.0005611556116491556
1.2058658599853516,0.0006314581260085106,0.0005864069098606706,-0.00030996304121799767
1.371277928352356,0.0006508355727419257,0.0006314581260085106,-0.0004309433279559016
1.5205910205841064,0.000799860164988786,0.0006508355727419257,-0.0004938440397381783
1.9624491930007935,0.00095853500533849,0.000799860164988786,-0.0007267207838594913
2.015751838684082,0.0012808191822841763,0.00095853500533849,-0.0009077287977561355
2.6927268505096436,0.001682175206951797,0.0012808191822841763,-0.0013282697182148695
1.8233026266098022,0.001509839203208685,0.001682175206951797,-0.0013616534415632486
1.5318830013275146,0.0013155419146642089,0.001509839203208685,-0.0011174813844263554
0.9019359946250916,0.0006702065002173185,0.0013155419146642089,-0.0005740420892834663
1.8693660497665405,0.0018436773680150509,0.0006702065002173185,-0.0005127780023030937
0.6538611054420471,0.0007674401858821511,0.0018436773680150509,0.00019320698629599065
0.981764018535614,0.0007241182029247284,0.0007674401858821511,-0.00010821670002769679
1.1640383005142212,0.0008745311060920358,0.0007241182029247284,0.0002623492619022727
1.2430466413497925,0.000742664560675621,0.0008745311060920358,0.0005408617435023189
2.0466153621673584,0.0022814269177615643,0.000742664560675621,-0.0006720941746607423
0.6996155381202698,0.0010685985907912254,0.0022814269177615643,0.0003239670768380165
1.0288411378860474,0.0009816305246204138,0.0010685985907912254,-0.00037234212504699826
1.295623540878296,0.0014817544724792242,0.0009816305246204138,0.0003828522458206862
0.598816454410553,0.0005196327110752463,0.0014817544724792242,-0.0001301933079957962
0.9576245546340942,0.00047409028047695756,0.0005196327110752463,3.5495257179718465e-05
0.7639510631561279,0.00026173493824899197,0.00047409028047695756,8.189454820239916e-05
0.9989749193191528,0.0002611404634080827,0.00026173493824899197,3.934102551284013e-06
1.4978073835372925,0.0005535180680453777,0.0002611404634080827,-8.931769116315991e-05
1.8234632015228271,0.0010483982041478157,0.0005535180680453777,-0.0004997420473955572
1.6426548957824707,0.0014210238587111235,0.0010483982041478157,-0.0008610697695985436
1.6898841857910156,0.0015080043813213706,0.0014210238587111235,-0.0011604244355112314
1.2523870468139648,0.0012915849220007658,0.0015080043813213706,-0.0009402873693034053
2.0750985145568848,0.002710347529500723,0.0012915849220007658,-0.0013396537397056818
0.7313862442970276,0.0014094238867983222,0.002710347529500723,-0.00032630685018375516
1.1125800609588623,0.0012794353533536196,0.0014094238867983222,-0.0006934216944500804
1.1403013467788696,0.0016481713391840458,0.0012794353533536196,0.00014000170631334186
0.6763187646865845,0.0007467811228707433,0.0016481713391840458,-0.00010769908112706617
0.9444761872291565,0.0006580381887033582,0.0007467811228707433,-7.738458225503564e-05
0.8001821041107178,0.00041813921416178346,0.0006580381887033582,4.5696702727582306e-05
1.1081044673919678,0.00046321339323185384,0.00041813921416178346,-0.00013763982860837132
1.3564926385879517,0.0006600396591238678,0.00046321339323185384,-0.00026264344342052937
1.2935041189193726,0.0007302949670702219,0.0006600396591238678,-0.0004040624189656228
1.0658011436462402,0.0005647796206176281,0.0007302949670702219,-0.0003628370468504727
1.2615482807159424,0.0005940325208939612,0.0005647796206176281,-0.0003373041108716279
1.4093647003173828,0.0005314876325428486,0.0005940325208939612,-0.00041654339293017983
1.5052282810211182,0.0005860611563548446,0.0005314876325428486,-0.00039986392948776484
1.9734994173049927,0.0007628712337464094,0.0005860611563548446,-0.0005455851787701249
1.9668478965759277,0.0008356643375009298,0.0007628712337464094,-0.0006760077085345984
1.961988925933838,0.0008299805922433734,0.0008356643375009298,-0.0007173781632445753
1.9386001825332642,0.0007657917449250817,0.0008299805922433734,-0.0006924953777343035
1.944771647453308,0.0006815150263719261,0.0007657917449250817,-0.0006317396182566881
1.7709537744522095,0.0005539338453672826,0.0006815150263719261,-0.0005288461106829345
1.4420875310897827,0.0004163279663771391,0.0005539338453672826,-0.0003837602853309363
1.237682819366455,0.00032010325230658054,0.0004163279663771391,-0.0002576397091615945
1.3139864206314087,0.00032043413375504315,0.00032010325230658054,-0.00020761170890182257
1.3149453401565552,0.00035848922561854124,0.00032043413375504315,-0.00020136339298915118
1.8282936811447144,0.0007475964375771582,0.00035848922561854124,-0.00031749584013596177
2.043245553970337,0.001519630546681583,0.0007475964375771582,-0.0007634998764842749
1.4145443439483643,0.0018129367381334305,0.001519630546681583,-0.0010547011625021696
1.5131473541259766,0.0018978759180754423,0.0018129367381334305,-0.0013665904989466071
1.05135178565979,0.0016894798027351499,0.0018978759180754423,-0.000790003570728004
2.563187599182129,0.005392157938331366,0.0016894798027351499,-0.00216435338370502
0.763417661190033,0.002951547037810087,0.005392157938331366,0.0009836090030148625
0.7146517038345337,0.0014711685944348574,0.002951547037810087,-0.00032321468461304903
0.9777178764343262,0.0013055121526122093,0.0014711685944348574,0.00037107703974470496
0.8684697151184082,0.0007800390012562275,0.0013055121526122093,0.0004600328975357115
1.1467947959899902,0.0008781017968431115,0.0007800390012562275,0.0003140966291539371
1.2858299016952515,0.0011050885077565908,0.0008781017968431115,0.0004814053245354444
1.5248054265975952,0.0013080594362691045,0.0011050885077565908,0.0008423837716691196
0.8558481931686401,0.0009528574300929904,0.0013080594362691045,-8.276333392132074e-05
0.8453314900398254,0.0006540118483826518,0.0009528574300929904,0.00015686814731452614
1.0835635662078857,0.0007650827756151557,0.0006540118483826518,4.271691068424843e-05
1.272469401359558,0.0010287411278113723,0.0007650827756151557,-0.0003653284511528909
0.9305745959281921,0.0008253391133621335,0.0010287411278113723,-0.0002498913090676069
1.0640422105789185,0.0009119184105657041,0.0008253391133621335,-0.0001346803328488022
0.9190658330917358,0.0007504220702685416,0.0009119184105657041,-0.00013282959116622806
0.9777596592903137,0.0004991646856069565,0.0007504220702685416,-0.0003375725354999304
0.9413156509399414,0.0004338023718446493,0.0004991646856069565,-6.449344073189422e-05
1.536780595779419,0.0006164357182569802,0.0004338023718446493,-0.00032636395189911127
1.3802047967910767,0.0005945618031546474,0.0006164357182569802,-0.0004253704973962158
1.4876039028167725,0.000716769602149725,0.0005945618031546474,-0.0004404611827339977
1.775430679321289,0.001038919435814023,0.000716769602149725,-0.0006342310807667673
1.9027109146118164,0.0011993376538157463,0.001038919435814023,-0.0009212487493641675
1.9466307163238525,0.0011987658217549324,0.0011993376538157463,-0.001028832863084972
2.305595874786377,0.0016347139608114958,0.0011987658217549324,-0.0012070341035723686
1.4971240758895874,0.001174303819425404,0.0016347139608114958,-0.0011421081144362688
1.2566982507705688,0.0010759965516626835,0.001174303819425404,-0.0007283225422725081
0.8307138085365295,0.0004926297697238624,0.0010759965516626835,-0.00042236936860717833
1.083707332611084,0.0005043726414442062,0.0004926297697238624,-0.00017849142022896558
0.8908636569976807,0.00030698752379976213,0.0005043726414442062,-0.00018997478764504194
0.9631434679031372,0.0002727434621192515,0.00030698752379976213,-5.9480378695297986e-05
1.1702009439468384,0.00029163435101509094,0.0002727434621192515,-0.0001320317533100024
0.9611990451812744,0.00022064302174840122,0.00029163435101509094,-0.00010795464913826436
1.2940356731414795,0.00027985195629298687,0.00022064302174840122,-0.00012238464842084795
1.7019978761672974,0.00043727373122237623,0.00027985195629298687,-0.00023741426412016153
2.0339715480804443,0.0007284718449227512,0.00043727373122237623,-0.0004361985484138131
2.2140023708343506,0.0010536632034927607,0.0007284718449227512,-0.0007355785928666592
2.392209768295288,0.0012850952334702015,0.0010536632034927607,-0.0010322184534743428
2.3271327018737793,0.0012612718855962157,0.0012850952334702015,-0.001152001554146409
2.504148244857788,0.001413111574947834,0.0012612718855962157,-0.0012099072337150574
1.6198867559432983,0.0009677690104581416,0.001413111574947834,-0.0010053078876808286
1.1042569875717163,0.0007593386108055711,0.0009677690104581416,-0.0005118664121255279
0.9597538113594055,0.00046611891593784094,0.0007593386108055711,-0.0003436160332057625
0.9054259061813354,0.0003326511650811881,0.00046611891593784094,-0.00014168430061545223
1.1373329162597656,0.0003564569924492389,0.0003326511650811881,-0.00014264407218433917
1.5272232294082642,0.0006118769524618983,0.0003564569924492389,-0.00023998052347451448
2.121230125427246,0.0009044066537171602,0.0006118769524618983,-0.0006095933495089412
2.000074625015259,0.0010717606637626886,0.0009044066537171602,-0.0008259310852736235
2.295955181121826,0.0012629986740648746,0.0010717606637626886,-0.0010251958156004548
2.268080234527588,0.0011482262052595615,0.0012629986740648746,-0.0010926644317805767
2.228778600692749,0.0010146661661565304,0.0011482262052595615,-0.0009786770679056644
1.6436197757720947,0.0007366846548393369,0.0010146661661565304,-0.0007393231499008834
1.0508211851119995,0.0004818349552806467,0.0007366846548393369,-0.0003804069710895419
1.1417791843414307,0.00045553254312835634,0.0004818349552806467,-0.0002455953508615494
1.3936529159545898,0.0006623860681429505,0.00045553254312835634,-0.00027539185248315334
1.7106823921203613,0.0008969079935923219,0.0006623860681429505,-0.0005649880040436983
1.9272147417068481,0.0010846778750419617,0.0008969079935923219,-0.0008099933620542288
2.38016676902771,0.0013451720587909222,0.0010846778750419617,-0.0010675557423382998
1.8044418096542358,0.0011477542575448751,0.0013451720587909222,-0.0010673991637304425
1.3103513717651367,0.001009975909255445,0.0011477542575448751,-0.0007517466438002884
1.1576836109161377,0.0006795060471631587,0.001009975909255445,-0.0005846121930517256
1.4681130647659302,0.0009606382809579372,0.0006795060471631587,-0.000473925843834877
0.8416363596916199,0.0005269143148325384,0.0009606382809579372,-0.0003379707923159003
1.2327934503555298,0.0007884663064032793,0.0005269143148325384,-7.9976802226156e-05
1.0901572704315186,0.0006707159918732941,0.0007884663064032793,-0.0003876966948155314
1.1932090520858765,0.0006517322035506368,0.0006707159918732941,-0.000372548121958971
1.3194540739059448,0.0006451194640249014,0.0006517322035506368,-0.0004259038541931659
1.014478325843811,0.000446088844910264,0.0006451194640249014,-0.00030728691490367055
1.4544904232025146,0.0005373337771743536,0.000446088844910264,-0.0003212785813957453
1.55817711353302,0.000584595138207078,0.0005373337771743536,-0.00041637016693130136
1.9781434535980225,0.0007173840422183275,0.000584595138207078,-0.0005365269025787711
1.8311522006988525,0.0007481125649064779,0.0007173840422183275,-0.0006080902530811727
1.9245883226394653,0.0007362716714851558,0.0007481125649064779,-0.000635973468888551
1.9487971067428589,0.0007193922065198421,0.0007362716714851558,-0.0006272156606428325
2.0443615913391113,0.000798503402620554,0.0007193922065198421,-0.0006495220004580915
1.8690571784973145,0.000700836768373847,0.000798503402620554,-0.0006473176763392985
1.573742389678955,0.0006238092901185155,0.000700836768373847,-0.0005292138666845858
1.251578450202942,0.0005350839346647263,0.0006238092901185155,-0.0003886016784235835
1.0835765600204468,0.0005421150708571076,0.0005350839346647263,-0.00019943898951169103
1.321937918663025,0.0006303794216364622,0.0005421150708571076,-0.00033814681228250265
1.7674050331115723,0.0010370243107900023,0.0006303794216364622,-0.0005562774604186416
1.9569711685180664,0.001351097016595304,0.0010370243107900023,-0.0009614918963052332
2.1572649478912354,0.00144366011954844,0.001351097016595304,-0.00122584099881351
2.606673002243042,0.0019447358790785074,0.00144366011954844,-0.0015003110747784376
1.4043974876403809,0.0014229356311261654,0.0019447358790785074,-0.001319341128692031
1.2656364440917969,0.0014381185173988342,0.0014229356311261654,-0.0008690323447808623
0.9719798564910889,0.0008843293762765825,0.0014381185173988342,-0.0006663285894319415
1.2975164651870728,0.0009857468539848924,0.0008843293762765825,-0.0005427284631878138
1.1714664697647095,0.0008160807774402201,0.0009857468539848924,-0.0005649371305480599
1.5152751207351685,0.0010539686772972345,0.0008160807774402201,-0.0006134471041150391
1.4902044534683228,0.0010094345780089498,0.0010539686772972345,-0.0007778623257763684
0.9674332737922668,0.0006649267161265016,0.0010094345780089498,-0.0004458760959096253
0.9339699745178223,0.00045289756963029504,0.0006649267161265016,-0.0002569046337157488
1.3912829160690308,0.0006494976114481688,0.00045289756963029504,-0.00027608493110165
0.6944149732589722,0.0003028495120815933,0.0006494976114481688,-8.061088738031685e-05
1.4760698080062866,0.0006581765483133495,0.0003028495120815933,2.2452020857599564e-05
1.134644627571106,0.0006268902798183262,0.0006581765483133495,-0.0003276426577940583
1.1805660724639893,0.000567409151699394,0.0006268902798183262,-0.00035313423722982407
1.5731914043426514,0.000798920402303338,0.000567409151699394,-0.00044206329039298
1.7993385791778564,0.0009301739628426731,0.000798920402303338,-0.0006898515857756138
2.7179312705993652,0.0015072179958224297,0.0009301739628426731,-0.001046162098646164
1.5886186361312866,0.001362072303891182,0.0015072179958224297,-0.0011479619424790144
1.3263671398162842,0.0014048784505575895,0.001362072303891182,-0.0008897517109289765
1.2618149518966675,0.0009402696159668267,0.0014048784505575895,-0.0008750335546210408
1.2723960876464844,0.0008869625744409859,0.0009402696159668267,-0.000589969044085592
1.357740879058838,0.000833544647321105,0.0008869625744409859,-0.0006020179716870189
2.055338144302368,0.0016312743537127972,0.000833544647321105,-0.0008542942232452333
0.8964649438858032,0.0010748838540166616,0.0016312743537127972,-0.0005619348376058042
1.0890663862228394,0.001185514498502016,0.0010748838540166616,-0.0002988778578583151
0.8975009918212891,0.000954760005697608,0.001185514498502016,-1.469796279707225e-05
1.4491082429885864,0.0013232678174972534,0.000954760005697608,-0.0006553954444825649
0.9620135426521301,0.000848343363031745,0.0013232678174972534,-0.0005873176269233227
1.0519354343414307,0.0007379410089924932,0.000848343363031745,-0.00036594370612874627
1.4959642887115479,0.0011574547970667481,0.0007379410089924932,-0.0005054647917859256
1.7107223272323608,0.0016684809233993292,0.0011574547970667481,-0.0009899330325424671
1.9771510362625122,0.002106861211359501,0.0016684809233993292,-0.0015426427125930786
1.7056100368499756,0.0018631659913808107,0.002106861211359501,-0.0016529217828065157
1.3850842714309692,0.0016327972989529371,0.0018631659913808107,-0.0012854969827458262
2.28918719291687,0.0037302090786397457,0.0016327972989529371,-0.0018534937407821417
0.727999210357666,0.0017995258094742894,0.0037302090786397457,-0.0007761598099023104
0.9889653921127319,0.00144423998426646,0.0017995258094742894,-0.0006828716723248363
1.229419231414795,0.0021581165492534637,0.00144423998426646,0.00018822452693711966
1.0308558940887451,0.0017241681925952435,0.0021581165492534637,-0.0009609897388145328
0.9014795422554016,0.0012509296648204327,0.0017241681925952435,-0.0004809031670447439
1.09184992313385,0.001360961003229022,0.0012509296648204327,-0.00038571254117414355
1.0409260988235474,0.0012414490338414907,0.001360961003229022,-0.0005168917705304921
1.1725692749023438,0.0012442778097465634,0.0012414490338414907,-0.0006470383377745748
0.9856115579605103,0.0007172378827817738,0.0012442778097465634,-0.0006023987662047148
0.992418646812439,0.0005511298659257591,0.0007172378827817738,-0.0002947695611510426
1.4699046611785889,0.000689164618961513,0.0005511298659257591,-0.00039999961154535413
1.3107097148895264,0.0011319729965180159,0.000689164618961513,-0.00018507774802856147
1.1825727224349976,0.0014232145622372627,0.0011319729965180159,-0.00040330321644432843
1.1314891576766968,0.0014046311844140291,0.0014232145622372627,-0.000676770112477243
0.9225637912750244,0.0011938950046896935,0.0014046311844140291,4.768703001900576e-05
1.8152190446853638,0.003161771222949028,0.0011938950046896935,-0.0008607642957940698
0.688835084438324,0.001500232727266848,0.003161771222949028,5.199996849114541e-06
1.0499836206436157,0.00146376749034971,0.001500232727266848,-0.0005025111604481936
1.0505632162094116,0.0014961923006922007,0.00146376749034971,0.00040222820825874805
1.9310834407806396,0.0037677548825740814,0.0014961923006922007,-0.0013529456919059157
0.7977151870727539,0.002107535023242235,0.0037677548825740814,0.000980154611170292
0.756511926651001,0.0011805096874013543,0.002107535023242235,-0.00023004029935691506
0.95046466588974,0.0010285715106874704,0.0011805096874013543,0.00020768112153746188
1.1188756227493286,0.001220857142470777,0.0010285715106874704,0.0002552244404796511
1.1714636087417603,0.001628621481359005,0.001220857142470777,0.00023565790615975857
0.8671574592590332,0.0011812872253358364,0.001628621481359005,0.00026103624259121716
0.942717432975769,0.001047796569764614,0.0011812872253358364,4.8962607252178714e-05
0.7674168944358826,0.0006063497858121991,0.001047796569764614,-0.00010509817366255447
0.9283379316329956,0.000505067640915513,0.0006063497858121991,-0.00010124929394805804
1.0427992343902588,0.0005307096289470792,0.000505067640915513,-9.506422065896913e-05
1.294994831085205,0.0007245669839903712,0.0005307096289470792,0.0002673576818779111
1.2104310989379883,0.0010196007788181305,0.0007245669839903712,-0.00017095256771426648
1.0483440160751343,0.0010375964920967817,0.0010196007788181305,-0.0002798820787575096
0.655271589756012,0.000445469340775162,0.0010375964920967817,7.5654834290617146e-06
1.2583264112472534,0.0006333970231935382,0.000445469340775162,0.00016965733084362
0.9863731861114502,0.0005789004499092698,0.0006333970231935382,-0.0001490811409894377
1.3230277299880981,0.0007529134163632989,0.0005789004499092698,-0.0003346736775711179
1.3563263416290283,0.000806835014373064,0.0007529134163632989,-0.0005035969661548734
1.1510239839553833,0.000693941954523325,0.000806835014373064,-0.0004431927518453449
1.483837604522705,0.0007907701074145734,0.000693941954523325,-0.0005145319737493992
1.8151180744171143,0.0010937040206044912,0.0007907701074145734,-0.0007083783857524395
1.7767704725265503,0.0012316228821873665,0.0010937040206044912,-0.0009308774024248123
1.8775084018707275,0.0014598313719034195,0.0012316228821873665,-0.0010924285743385553
1.7513787746429443,0.0014004316180944443,0.0014598313719034195,-0.0011853305622935295
2.2981016635894775,0.0022702543064951897,0.0014004316180944443,-0.0014843943063169718
1.334121584892273,0.0017350458074361086,0.0022702543064951897,-0.0014992186333984137
1.397420048713684,0.0018574611749500036,0.0017350458074361086,-0.0012066438794136047
1.1662544012069702,0.0015910312067717314,0.0018574611749500036,-0.0010460284538567066
1.5873116254806519,0.0018462210427969694,0.0015910312067717314,-0.0012587961973622441
1.3998218774795532,0.0015304367989301682,0.0018462210427969694,-0.00127679412253201
1.908950686454773,0.0020167441107332706,0.0015304367989301682,-0.0014037014916539192
1.631623387336731,0.0016682692803442478,0.0020167441107332706,-0.0015228426782414317
1.2622652053833008,0.001556561328470707,0.0016682692803442478,-0.0010373563272878528
1.3367743492126465,0.0015180851332843304,0.001556561328470707,-0.0010360172018408775
1.8190704584121704,0.00175393745303154,0.0015180851332843304,-0.0013164184056222439
1.4769490957260132,0.001368854776956141,0.00175393745303154,-0.0012417349498718977
1.890672206878662,0.0016709729097783566,0.001368854776956141,-0.0012272821040824056
2.099027156829834,0.0017034003976732492,0.0016709729097783566,-0.0014791127759963274
1.5429426431655884,0.0016210980247706175,0.0017034003976732492,-0.0012874423991888762
1.7877068519592285,0.0023078108206391335,0.0016210980247706175,-0.0014403751119971275
1.5089253187179565,0.0033890779595822096,0.0023078108206391335,-0.0016663565766066313
1.0507915019989014,0.0026701041497290134,0.0033890779595822096,-0.0016100637149065733
0.8998357653617859,0.0014970172196626663,0.0026701041497290134,-0.0011088020401075482
1.1583142280578613,0.0020006620325148106,0.0014970172196626663,-0.00010836365981958807
1.015376091003418,0.001691324869170785,0.0020006620325148106,-0.0007804947672411799
0.9874340891838074,0.0013889821711927652,0.001691324869170785,-0.0006087155779823661
1.2529293298721313,0.001461635110899806,0.0013889821711927652,-0.0008181020384654403
1.2104389667510986,0.0010947615373879671,0.001461635110899806,-0.0008843885734677315
1.2390719652175903,0.0011161263100802898,0.0010947615373879671,-0.0006406995235010982
1.2476309537887573,0.0010456820018589497,0.0011161263100802898,-0.0006816490786150098
1.5914639234542847,0.0013592932373285294,0.0010456820018589497,-0.000831791665405035
0.8622261881828308,0.0007525327382609248,0.0013592932373285294,-0.0005110485944896936
1.081538438796997,0.0007563438848592341,0.0007525327382609248,-0.00028305946034379303
0.7155821323394775,0.00037218883517198265,0.0007563438848592341,-0.0001047754631144926
1.1965043544769287,0.0005185997579246759,0.00037218883517198265,-7.181079126894474e-05
0.9852573275566101,0.0003985299845226109,0.0005185997579246759,-0.00020751655392814428
1.0884673595428467,0.0004243761068210006,0.0003985299845226109,-0.0001308335631620139
1.3580585718154907,0.0005390585865825415,0.0004243761068210006,-0.0002668484521564096
1.1970314979553223,0.0004829300451092422,0.0005390585865825415,-0.00031235310598276556
1.027496337890625,0.00044850981794297695,0.0004829300451092422,-0.00016143280663527548
0.9587879180908203,0.0004111316811759025,0.00044850981794297695,2.2902389900991693e-05
1.2282520532608032,0.0006140026962384582,0.0004111316811759025,-5.036828952142969e-05
1.1483815908432007,0.000638458994217217,0.0006140026962384582,-0.00028795847902074456
1.2998701333999634,0.0010599340312182903,0.000638458994217217,-0.00010873511200770736
1.0678584575653076,0.000993596506305039,0.0010599340312182903,-0.0004328940703999251
1.1281579732894897,0.0011749871773645282,0.000993596506305039,-0.00028761487919837236
0.7439441084861755,0.0006250725127756596,0.0011749871773645282,-0.00016879780741874129
1.1716560125350952,0.0007732876692898571,0.0006250725127756596,-0.0002185580087825656
1.2815567255020142,0.0009077966096810997,0.0007732876692898571,-0.0004474623128771782
1.4540735483169556,0.0012443599989637733,0.0009077966096810997,-0.0006302982801571488
1.3260433673858643,0.001293255714699626,0.0012443599989637733,-0.000811244361102581
1.3600419759750366,0.0015616366872563958,0.001293255714699626,-0.0008373603341169655
1.1796367168426514,0.0013754249084740877,0.0015616366872563958,-0.0008879310917109251
1.5424931049346924,0.002193928463384509,0.0013754249084740877,-0.0009972832631319761
1.0020602941513062,0.0014380782376974821,0.002193928463384509,-0.0010466462699696422
1.1407747268676758,0.001449420116841793,0.0014380782376974821,-0.000685612321831286
0.9014787077903748,0.0011441521346569061,0.001449420116841793,-0.0002179505827371031
1.781563639640808,0.0030334140174090862,0.0011441521346569061,-0.0007560465019196272
0.7388657331466675,0.0016184733249247074,0.0030334140174090862,-0.00033358950167894363
1.045538067817688,0.0015149430837482214,0.0016184733249247074,-0.0005936420639045537
1.1594319343566895,0.0019343476742506027,0.0015149430837482214,0.000383419101126492
2.422013759613037,0.006491241976618767,0.0019343476742506027,-0.002318055834621191
0.948877215385437,0.0037132385186851025,0.006491241976618767,0.002964732702821493
0.7390648722648621,0.0018160883337259293,0.0037132385186851025,0.0008398523787036538
0.7096240520477295,0.0008656868012621999,0.0018160883337259293,0.00028974522138014436
1.0572961568832397,0.0009197695762850344,0.0008656868012621999,0.00019865002832375467
0.9343847036361694,0.0007100547663867474,0.0009197695762850344,0.00027497950941324234
1.1443367004394531,0.0008047939627431333,0.0007100547663867474,0.0002772001316770911
1.1708483695983887,0.000965345127042383,0.0008047939627431333,0.0003116598818451166
1.2043089866638184,0.001294563291594386,0.000965345127042383,0.0003069198573939502
1.142532467842102,0.001585075631737709,0.001294563291594386,0.0003567675594240427
1.1757460832595825,0.0019314333330839872,0.001585075631737709,0.0006024184403941035
0.9683997631072998,0.001714405370876193,0.0019314333330839872,0.0004208636819384992
0.7521397471427917,0.0009479050640948117,0.001714405370876193,0.00019181826792191714
1.0991419553756714,0.001136072096414864,0.0009479050640948117,-9.253406460629776e-05
0.9771957397460938,0.0010127973509952426,0.001136072096414864,-0.00027644101646728814
0.9526075720787048,0.0008183714235201478,0.0010127973509952426,-0.0003013589303009212
0.9210236668586731,0.0006787068559788167,0.0008183714235201478,-0.00011138269474031404
0.699775755405426,0.0003299132513348013,0.0006787068559788167,-4.054937744513154e-05
1.0189697742462158,0.00029914756305515766,0.0003299132513348013,0.00011182458547409624
1.2451034784317017,0.0004549880977720022,0.00029914756305515766,-5.0752758397720754e-05
0.894658625125885,0.00035938352812081575,0.0004549880977720022,-4.640506085706875e-05
1.31216561794281,0.0005821078084409237,0.00035938352812081575,-0.0001113486650865525
1.2392390966415405,0.0006238769274204969,0.0005821078084409237,-0.00033123549656011164
1.353430151939392,0.0006986533990129828,0.0006238769274204969,-0.0004115850606467575
1.9903335571289062,0.00104777910746634,0.0006986533990129828,-0.000674464856274426
1.5984898805618286,0.0010193632915616035,0.00104777910746634,-0.000813266437035054
2.204803705215454,0.0013065151870250702,0.0010193632915616035,-0.0009902867022901773
1.938122034072876,0.0012653123121708632,0.0013065151870250702,-0.001107669435441494
1.9582828283309937,0.0012081251479685307,0.0012653123121708632,-0.0010714724194258451
2.0737650394439697,0.001234353636391461,0.0012081251479685307,-0.0010662850691005588
2.6211845874786377,0.0022917722817510366,0.001234353636391461,-0.001436806283891201
0.9613314270973206,0.001497961115092039,0.0022917722817510366,-0.0010024734074249864
1.1746877431869507,0.001455248100683093,0.001497961115092039,-0.000803234928753227
1.0317856073379517,0.0014396070037037134,0.001455248100683093,-0.00038502257666550577
1.4969598054885864,0.002167757600545883,0.0014396070037037134,-0.0010117845376953483
0.8581591844558716,0.0015175254084169865,0.002167757600545883,-0.0004031977441627532
1.1885733604431152,0.0017539848340675235,0.0015175254084169865,-0.0006957085570320487
0.8103216886520386,0.0011515921214595437,0.0017539848340675235,1.402485759172123e-05
1.9204734563827515,0.0035241730511188507,0.0011515921214595437,-0.0008312574937008321
0.7174180746078491,0.0018118806183338165,0.0035241730511188507,8.3312981587369e-05
1.0232172012329102,0.0013939852360635996,0.0018118806183338165,-0.0008183671161532402
1.173314094543457,0.0018177060410380363,0.0013939852360635996,0.0003658085479401052
1.4056366682052612,0.0030520278960466385,0.0018177060410380363,-0.000912822550162673
0.7828434109687805,0.0018407134339213371,0.0030520278960466385,0.0002986920007970184
0.9825395345687866,0.0016737398691475391,0.0018407134339213371,-0.0004231085767969489
1.0826975107192993,0.0018207053653895855,0.0016737398691475391,-0.0004684894229285419
0.9578686952590942,0.0016550194704905152,0.0018207053653895855,-0.00016721690190024674
1.096410870552063,0.0019895199220627546,0.0016550194704905152,3.5997168197354767e-06
0.818588137626648,0.0013116173213347793,0.0019895199220627546,-0.00020530386245809495
1.108667016029358,0.0011565543245524168,0.0013116173213347793,-0.0006547556258738041
1.1431268453598022,0.0011504435678943992,0.0011565543245524168,-0.0005636572604998946
1.4374229907989502,0.001575375790707767,0.0011504435678943992,-0.0007818101439625025
1.3326830863952637,0.0016056187450885773,0.001575375790707767,-0.0010382233886048198
1.7800514698028564,0.0018851731438189745,0.0016056187450885773,-0.0013803162146359682
2.4000930786132812,0.002628384158015251,0.0018851731438189745,-0.0019379574805498123
1.3053054809570312,0.0019096912583336234,0.002628384158015251,-0.001696752617135644
1.545668601989746,0.0017898199148476124,0.0019096912583336234,-0.0014412278542295098
1.1353965997695923,0.0015770633472129703,0.0017898199148476124,-0.0009451698861084878
2.6158711910247803,0.005266833119094372,0.0015770633472129703,-0.0020621097646653652
0.739399790763855,0.002876648446545005,0.005266833119094372,-0.00012123030319344252
0.8089531064033508,0.001517327968031168,0.002876648446545005,-0.0009201564243994653
0.8502029180526733,0.0010967928683385253,0.001517327968031168,1.0719531928771175e-06
1.0663490295410156,0.0011448608711361885,0.0010967928683385253,0.00032093923073261976
1.2655675411224365,0.0012760661775246263,0.0011448608711361885,0.0006665278924629092
1.3803640604019165,0.001824697246775031,0.0012760661775246263,-0.000762252020649612
0.8335386514663696,0.0012676436454057693,0.001824697246775031,1.55484231072478e-05
1.0249241590499878,0.0012065594783052802,0.0012676436454057693,-0.00037900637835264206
1.188589334487915,0.0016643304843455553,0.0012065594783052802,0.00021770570310764015
1.5466206073760986,0.0026422408409416676,0.0016643304843455553,-0.00121611962094903
0.7898465394973755,0.0015544700436294079,0.0026422408409416676,-0.00048373761819675565
1.3172669410705566,0.0019004996865987778,0.0015544700436294079,-0.0009341927943751216
0.9308392405509949,0.001578055671416223,0.0019004996865987778,-0.0003536099102348089
1.210746169090271,0.0022256365045905113,0.001578055671416223,-0.0003647893317975104
0.8205524682998657,0.0014928100863471627,0.0022256365045905113,-0.00011266949877608567
0.8848521113395691,0.0010070190764963627,0.0014928100863471627,-0.000456177192972973
1.266772985458374,0.0014541391283273697,0.0010070190764963627,0.0003829543711617589
1.0187739133834839,0.001304271980188787,0.0014541391283273697,-0.000507530989125371
0.7504374980926514,0.0007288055494427681,0.001304271980188787,-8.591873483965173e-05
1.0200471878051758,0.0006404620362445712,0.0007288055494427681,-0.00026934355264529586
0.9420382976531982,0.0005143547314219177,0.0006404620362445712,-0.00017693810514174402
0.9374457001686096,0.00043139042099937797,0.0005143547314219177,-0.00010062694491352886
1.1681791543960571,0.0005460906540974975,0.00043139042099937797,0.00013057203614152968
1.040901780128479,0.0005818061763420701,0.0005460906540974975,-7.280598219949752e-05
1.2389386892318726,0.0008181605371646583,0.0005818061763420701,-0.00019980076467618346
0.8050602078437805,0.0005162348970770836,0.0008181605371646583,-0.00010572517930995673
0.8981205821037292,0.0004092600429430604,0.0005162348970770836,6.021578883519396e-05
0.8720303773880005,0.0003104661009274423,0.0004092600429430604,-1.751239142322447e-05
1.1984245777130127,0.0004208954342175275,0.0003104661009274423,-8.560152491554618e-05
1.229262351989746,0.0005561155849136412,0.0004208954342175275,-0.0001714738755254075
1.2279648780822754,0.0007097552879713476,0.0005561155849136412,-0.00024623278295621276
1.3091487884521484,0.000940331316087395,0.0007097552879713476,-0.0003892100357916206
1.59327232837677,0.0013523283414542675,0.000940331316087395,-0.0007424422074109316
1.318558692932129,0.0012237910414114594,0.0013523283414542675,-0.0008908127201721072
1.837282419204712,0.0024214950390160084,0.0012237910414114594,-0.0011074042413383722
0.900032103061676,0.0016135148471221328,0.0024214950390160084,-0.0008326087845489383
1.1274853944778442,0.00147671764716506,0.0016135148471221328,-0.0008168703643605113
0.9226801991462708,0.0012247217819094658,0.00147671764716506,0.00021611337433569133
1.6147263050079346,0.001852512708865106,0.0012247217819094658,-0.000976015639025718
0.8665543794631958,0.0013183985138311982,0.001852512708865106,-0.00035723112523555756
1.3419877290725708,0.0018831822089850903,0.0013183985138311982,-0.000716656562872231
0.7905897498130798,0.0010800105519592762,0.0018831822089850903,-0.00040948434616439044
1.1644314527511597,0.001146599999628961,0.0010800105519592762,-0.0005183953326195478
1.0320043563842773,0.0009680486982688308,0.001146599999628961,-0.00047965580597519875
1.2870078086853027,0.0012199353659525514,0.0009680486982688308,-0.0005314811132848263
1.6427654027938843,0.001412046141922474,0.0012199353659525514,-0.0009918531868606806
1.4511644840240479,0.001566082239151001,0.001412046141922474,-0.0010230985935777426
1.4214588403701782,0.0017230072990059853,0.001566082239151001,-0.0011086429003626108
1.5254148244857788,0.0031910899560898542,0.0017230072990059853,-0.0010592567268759012
0.8072677254676819,0.0018685990944504738,0.0031910899560898542,-0.0007777779828757048
0.7394133806228638,0.0008541314164176583,0.0018685990944504738,-0.0005115316598676145
1.3389043807983398,0.0013050413690507412,0.0008541314164176583,0.00040573588921688497
0.9699689745903015,0.0010843159398064017,0.0013050413690507412,0.00040670184534974396
1.5444388389587402,0.0024972863029688597,0.0010843159398064017,-0.0003054666449315846
1.029064655303955,0.002176766749471426,0.0024972863029688597,-0.0009805989684537053
1.1535640954971313,0.0021863358560949564,0.002176766749471426,-0.0010802916949614882
0.855690598487854,0.0012321954127401114,0.0021863358560949564,-0.0007876490708440542
0.8484734892845154,0.0008375868201255798,0.0012321954127401114,-0.00023993499053176492
0.8702776432037354,0.0005718236789107323,0.0008375868201255798,-0.00021731576998718083
0.8365873694419861,0.00039812788600102067,0.0005718236789107323,-3.4396565752103925e-05
0.9476630091667175,0.0003469153889454901,0.00039812788600102067,-6.408130138879642e-05
1.1157711744308472,0.00040449268999509513,0.0003469153889454901,-9.435164975002408e-05
1.2311583757400513,0.0004998245276510715,0.00040449268999509513,-0.00019327925110701472
1.2103006839752197,0.0005308544496074319,0.0004998245276510715,-0.0002700974582694471
1.873146653175354,0.0009455052204430103,0.0005308544496074319,-0.0004971271846443415
1.4236860275268555,0.0009671688312664628,0.0009455052204430103,-0.0006730225868523121
1.4179562330245972,0.0011700345203280449,0.0009671688312664628,-0.000671371934004128
0.8481395244598389,0.0006756006041541696,0.0011700345203280449,-0.00039491336792707443
2.391899347305298,0.002450610976666212,0.0006756006041541696,-0.0007784227491356432
0.7615259289741516,0.001294163754209876,0.002450610976666212,-0.0005323663353919983
1.277834177017212,0.0018014437519013882,0.001294163754209876,-0.0005864574341103435
0.9771629571914673,0.0017200418515130877,0.0018014437519013882,1.0666780326573644e-05
0.8549513220787048,0.0011612165253609419,0.0017200418515130877,-0.0003905972989741713
1.1100319623947144,0.0013203031849116087,0.0011612165253609419,-0.00034412246895954013
0.9692884683609009,0.0012074847472831607,0.0013203031849116087,-0.00020584111916832626
1.3210184574127197,0.0012307089054957032,0.0012074847472831607,-0.0007862041820771992
1.2903611660003662,0.0015417600516229868,0.0012307089054957032,-0.000685452192556113
1.223949670791626,0.0015350913163274527,0.0015417600516229868,-0.00089089764514938
1.6903018951416016,0.003651025705039501,0.0015350913163274527,-0.0009690868319012225
0.7561931014060974,0.002064695581793785,0.003651025705039501,-0.0002885759749915451
0.6931824088096619,0.0007960803341120481,0.002064695581793785,-0.0005698627210222185
1.2449793815612793,0.001061145099811256,0.0007960803341120481,0.00034391143708489835
1.3369704484939575,0.0013565334957093,0.001061145099811256,0.00064031349029392
0.9078972339630127,0.0011172967497259378,0.0013565334957093,3.42227504006587e-05
1.008772373199463,0.0010557600762695074,0.0011172967497259378,-0.0002902942069340497
1.052767038345337,0.0010980890365317464,0.0010557600762695074,-0.0002671433030627668
0.943167507648468,0.0008469066233374178,0.0010980890365317464,-0.00035168975591659546
1.2920621633529663,0.0011598332785069942,0.0008469066233374178,-0.00042009190656244755
0.8751500248908997,0.0008008240256458521,0.0011598332785069942,-0.0003024384786840528
1.0504511594772339,0.0008469292661175132,0.0008008240256458521,-0.0001679239940131083
1.042511224746704,0.0008442968246527016,0.0008469292661175132,-0.000243256741669029
1.3915711641311646,0.001061422866769135,0.0008442968246527016,-0.0005606846534647048
1.6937259435653687,0.0018016630783677101,0.001061422866769135,-0.000883635540958494
1.509750485420227,0.0014886718709021807,0.0018016630783677101,-0.001307599013671279
1.2143878936767578,0.001131074270233512,0.0014886718709021807,-0.000903495354577899
1.38422429561615,0.0012346713338047266,0.001131074270233512,-0.0007751872763037682
2.298499345779419,0.0027259255293756723,0.0012346713338047266,-0.0013996879570186138
0.8250429630279541,0.0016584814293310046,0.0027259255293756723,-0.0006928864750079811
1.1988734006881714,0.001670656492933631,0.0016584814293310046,-0.0009104124619625509
0.9715849161148071,0.0015725360717624426,0.001670656492933631,-8.683660416863859e-05
1.1964086294174194,0.001956881955265999,0.0015725360717624426,-0.0006340216496028006
0.8658359050750732,0.00146182207390666,0.001956881955265999,-0.00010067613038700074
1.1488275527954102,0.0016737596597522497,0.00146182207390666,-0.0005692976992577314
0.9648929834365845,0.0014718541642650962,0.0016737596597522497,0.00036968430504202843
2.4858224391937256,0.007319113239645958,0.0014718541642650962,-0.0014503519050776958
0.7568063139915466,0.003382289782166481,0.007319113239645958,0.0021867691539227962
0.7492529153823853,0.001777367782779038,0.003382289782166481,-0.0006199238123372197
0.8387578725814819,0.0012148988898843527,0.001777367782779038,0.00024762036628089845
1.0201176404953003,0.001258006552234292,0.0012148988898843527,-8.704086940269917e-05
1.1018637418746948,0.0013755196705460548,0.001258006552234292,0.0004147506842855364
1.2512019872665405,0.0015630044508725405,0.0013755196705460548,0.000767749035730958
1.2540963888168335,0.002058913465589285,0.0015630044508725405,0.0007230130140669644
0.9691511392593384,0.0019282165449112654,0.002058913465589285,0.00010747941269073635
0.9894346594810486,0.0017701192991808057,0.0019282165449112654,-0.00046106355148367584
0.9561960101127625,0.0014998862752690911,0.0017701192991808057,-0.0004410014080349356
1.3204201459884644,0.0020042420364916325,0.0014998862752690911,-0.0008379565551877022
1.284527063369751,0.0022243624553084373,0.0020042420364916325,-0.0012081065215170383
1.4437432289123535,0.002395984949544072,0.0022243624553084373,-0.0016048013931140304
1.4155784845352173,0.002224341267719865,0.002395984949544072,-0.0016912751598283648
1.8171337842941284,0.0038844062946736813,0.002224341267719865,-0.002017592079937458
0.9531217217445374,0.002915916033089161,0.0038844062946736813,-0.0014025300042703748
1.0653671026229858,0.0017456668429076672,0.002915916033089161,-0.0015509171644225717
0.9528979063034058,0.001570582971908152,0.0017456668429076672,-0.0001584156707394868
0.9468147158622742,0.0013915542513132095,0.001570582971908152,-0.00015959504526108503
0.8997670412063599,0.0009963329648599029,0.0013915542513132095,-0.00040035933488979936
1.2239934206008911,0.001359632471576333,0.0009963329648599029,-0.0003474678669590503
1.1341633796691895,0.001220101141370833,0.001359632471576333,-0.000708240841049701
1.8430134057998657,0.0020568659529089928,0.001220101141370833,-0.0011243015760555863
1.2812631130218506,0.002036710735410452,0.0020568659529089928,-0.0012893324019387364
1.3640841245651245,0.002123776823282242,0.002036710735410452,-0.00137895077932626
1.1398693323135376,0.0018219012999907136,0.002123776823282242,-0.0011465669376775622
1.2877423763275146,0.002555882791057229,0.0018219012999907136,-0.0008468915475532413
0.7932059168815613,0.00149619672447443,0.002555882791057229,-0.0005158570129424334
0.8804433345794678,0.0010369480587542057,0.00149619672447443,-0.00040542383794672787
1.3471075296401978,0.001485623186454177,0.0010369480587542057,0.0005694678402505815
1.6798131465911865,0.00287226727232337,0.001485623186454177,-0.0011590702924877405
0.750588595867157,0.0016112738521769643,0.00287226727232337,-0.00014061830006539822
1.1137844324111938,0.0015841657295823097,0.0016112738521769643,-0.0007276758551597595
0.871026337146759,0.0011566387256607413,0.0015841657295823097,0.00026264338521286845
1.3953112363815308,0.0015841854037716985,0.0011566387256607413,-0.0007370763923972845
0.9367773532867432,0.0011900992831215262,0.0015841854037716985,-0.0005209378432482481
1.385633945465088,0.0016080366913229227,0.0011900992831215262,-0.000752961088437587
0.9145660400390625,0.0010831431718543172,0.0016080366913229227,-0.0005823314422741532
1.499990463256836,0.0022119111381471157,0.0010831431718543172,-0.00047045055544003844
0.8617796301841736,0.0013756479602307081,0.0022119111381471157,-0.0007033343426883221
1.1681773662567139,0.0015664008678868413,0.0013756479602307081,-0.0005973471561446786
0.7996478080749512,0.0009985328651964664,0.0015664008678868413,6.937332364032045e-05
1.6663531064987183,0.002141769276931882,0.0009985328651964664,-0.0006975847063586116
0.7233405113220215,0.0011175420368090272,0.002141769276931882,8.108495239866897e-05
1.2125372886657715,0.0013816196005791426,0.0011175420368090272,-0.0004956654738634825
1.122652530670166,0.0014916264917701483,0.0013816196005791426,0.0005436153151094913
2.234714984893799,0.0041612726636230946,0.0014916264917701483,-0.001655184431001544
0.7054535746574402,0.0018633094150573015,0.0041612726636230946,0.0008816542103886604
0.9181734323501587,0.0013810547534376383,0.0018633094150573015,-0.0005576008115895092
0.9609074592590332,0.0011580274440348148,0.0013810547534376383,0.0003833273076452315
1.1709705591201782,0.0015276833437383175,0.0011580274440348148,0.0002589232462923974
0.9599234461784363,0.001399909146130085,0.0015276833437383175,0.00010872029815800488
0.8182857632637024,0.0009323671692982316,0.001399909146130085,-8.34472302813083e-05
0.9813857674598694,0.0008836310589686036,0.0009323671692982316,0.0001147403527284041
0.7650830745697021,0.0004939896753057837,0.0008836310589686036,0.0001400641049258411
1.1651586294174194,0.0006652250303886831,0.0004939896753057837,-5.150649303686805e-05
1.345729947090149,0.0011890903115272522,0.0006652250303886831,0.00010129370639333501
0.9239403605461121,0.0009890575893223286,0.0011890903115272522,0.00017365851090289652
1.3938466310501099,0.001906897872686386,0.0009890575893223286,-0.00011992748477496207
0.7508147358894348,0.0009984401986002922,0.001906897872686386,-0.0003681473317556083
0.9586190581321716,0.0009137556771747768,0.0009984401986002922,-6.11655050306581e-05
1.1793562173843384,0.001017868984490633,0.0009137556771747768,-0.00043033919064328074
1.3931572437286377,0.0013358687283471227,0.001017868984490633,-0.0006635453901253641
1.4573891162872314,0.00166042591445148,0.0013358687283471227,-0.0009592043934389949
1.7166005373001099,0.0018293375615030527,0.00166042591445148,-0.001379064517095685
1.858778715133667,0.002084646839648485,0.0018293375615030527,-0.0015986652579158545
2.334750175476074,0.004766581114381552,0.002084646839648485,-0.0024017891846597195
0.8445054888725281,0.00333512295037508,0.004766581114381552,-0.00054857914801687
0.8936191201210022,0.0018298125360161066,0.00333512295037508,-0.0013819591840729117
0.8908289074897766,0.0014493592316284776,0.0018298125360161066,7.070408901199698e-05
1.0320963859558105,0.001412104582414031,0.0014493592316284776,0.00041797460289672017
1.1259167194366455,0.001743839937262237,0.001412104582414031,0.00025228780577890575
0.9442813992500305,0.0014645502669736743,0.001743839937262237,-0.0003852806403301656
0.9598550200462341,0.0013297429541125894,0.0014645502669736743,-0.00016810643137432635
0.7492507696151733,0.0007453963626176119,0.0013297429541125894,-3.806093445746228e-05
1.0557163953781128,0.0008036901126615703,0.0007453963626176119,-0.00013974767352920026
0.8111004829406738,0.0005099422996863723,0.0008036901126615703,0.00012069409422110766
1.214313268661499,0.0007462875219061971,0.0005099422996863723,5.348780541680753e-05
1.157360553741455,0.0008540204726159573,0.0007462875219061971,-0.0003047031059395522
1.285254955291748,0.0012457401026040316,0.0008540204726159573,-0.00035275076515972614
1.828633427619934,0.00204586423933506,0.0012457401026040316,-0.001138822641223669
1.613674521446228,0.002384739462286234,0.00204586423933506,-0.0016416055150330067
1.939664602279663,0.0034307660534977913,0.002384739462286234,-0.002247896511107683
0.9130832552909851,0.002490874147042632,0.0034307660534977913,-0.0010505840182304382
0.8993124961853027,0.0016543539240956306,0.002490874147042632,-0.0008583403541706502
1.1686848402023315,0.002203351352363825,0.0016543539240956306,-0.0003011193184647709
1.9079009294509888,0.005882312078028917,0.002203351352363825,-0.0018587888916954398
0.7922124266624451,0.003602387849241495,0.005882312078028917,0.0007161644753068686
0.7853171229362488,0.002212541177868843,0.003602387849241495,-0.0001810288813430816
0.8048984408378601,0.0013666920131072402,0.002212541177868843,-0.00037518981844186783
0.9092163443565369,0.0011281961342319846,0.0013666920131072402,4.693286609835923e-05
1.0390548706054688,0.0010774850379675627,0.0011281961342319846,0.0003745348658412695
1.365970492362976,0.0011769222328439355,0.0010774850379675627,0.0007250932394526899
1.5261523723602295,0.0014878876972943544,0.0011769222328439355,0.0008947884198278189
1.3057851791381836,0.0013431361876428127,0.0014878876972943544,0.0009697475470602512
0.8041762709617615,0.0008212566608563066,0.0013431361876428127,0.000245214207097888
1.0731964111328125,0.0008574898238293827,0.0008212566608563066,0.00025653510238043964
1.1538382768630981,0.0011327604297548532,0.0008574898238293827,8.679399616084993e-05
1.043650507926941,0.001194624463096261,0.0011327604297548532,0.0002073144423775375
1.1428669691085815,0.001464678207412362,0.001194624463096261,-0.00032754900166764855
1.0533840656280518,0.0012079252628609538,0.001464678207412362,-0.0006740036187693477
1.3208991289138794,0.0017737769521772861,0.0012079252628609538,-0.0005825208500027657
1.3887763023376465,0.001797497970983386,0.0017737769521772861,-0.0012300978414714336
1.8699893951416016,0.003049101447686553,0.001797497970983386,-0.0016799047589302063
1.0660481452941895,0.0027186390943825245,0.003049101447686553,-0.0013363659381866455
0.886989176273346,0.0017283041961491108,0.0027186390943825245,-0.0009497152641415596
1.342484474182129,0.00281491968780756,0.0017283041961491108,-0.0006844522431492805
1.2608678340911865,0.002827766351401806,0.00281491968780756,-0.0017117741517722607
1.169718861579895,0.002289885189384222,0.002827766351401806,-0.0016257057432085276
1.8655089139938354,0.0037965686060488224,0.002289885189384222,-0.00213352357968688
1.142317771911621,0.0035612222272902727,0.0037965686060488224,-0.0019497096072882414
0.9681569933891296,0.002210702747106552,0.0035612222272902727,-0.0016305914614349604
1.0712465047836304,0.0023880936205387115,0.002210702747106552,-0.0005565421306528151
1.5503880977630615,0.003638461697846651,0.0023880936205387115,-0.001783672603778541
1.236276626586914,0.003134752158075571,0.003638461697846651,-0.0022307420149445534
1.1948789358139038,0.002344707027077675,0.003134752158075571,-0.001870686886832118
1.151136875152588,0.002731551183387637,0.002344707027077675,-0.0008797489572316408
1.3449708223342896,0.00407942570745945,0.002731551183387637,-0.001394091872498393
0.8774248361587524,0.0031273269560188055,0.00407942570745945,-0.00023260049056261778
0.6953023672103882,0.0013638304080814123,0.0031273269560188055,-0.000646290834993124
1.0058512687683105,0.0011652272660285234,0.0013638304080814123,0.0004971616435796022
1.181359052658081,0.001292330794967711,0.0011652272660285234,0.0005560261779464781
1.089277982711792,0.001528294407762587,0.001292330794967711,8.098165562842041e-05
0.9188130497932434,0.0012338701635599136,0.001528294407762587,-0.00028696577646769583
0.8995828032493591,0.0009530901443213224,0.0012338701635599136,-0.00023128421162255108
1.031134009361267,0.0009349971078336239,0.0009530901443213224,-0.00026251323288306594
1.221079707145691,0.0011050044558942318,0.0009349971078336239,-0.000462881987914443
0.981050431728363,0.0008544258307665586,0.0011050044558942318,-0.00043084428762085736
1.0117263793945312,0.0007970582228153944,0.0008544258307665586,-0.00024569823290221393
0.8099866509437561,0.0004968298599123955,0.0007970582228153944,-0.00014059650129638612
1.448325276374817,0.0008429253939539194,0.0004968298599123955,-0.00028296164236962795
1.0602970123291016,0.0006512671243399382,0.0008429253939539194,-0.000414355774410069
1.0661303997039795,0.0005899019888602197,0.0006512671243399382,-0.0002793403109535575
1.4818803071975708,0.0009358541574329138,0.0005899019888602197,-0.000391447392757982
0.919013500213623,0.0006887258496135473,0.0009358541574329138,-0.00028795708203688264
1.0271499156951904,0.0006440074066631496,0.0006887258496135473,-0.00022457778686657548
0.9722456336021423,0.0005723726935684681,0.0006440074066631496,-0.00014842829841654748
1.0048236846923828,0.0005550675559788942,0.0005723726935684681,-0.00011205822374904528
1.1461042165756226,0.0005548396147787571,0.0005550675559788942,-0.0002713158028200269
1.1363822221755981,0.000620627892203629,0.0005548396147787571,-0.00021465493773575872
1.2133708000183105,0.0006834914092905819,0.000620627892203629,-0.0003269371809437871
1.5431678295135498,0.0010077017359435558,0.0006834914092905819,-0.000512187834829092
2.053015947341919,0.002205532044172287,0.0010077017359435558,-0.0010336461709812284
1.2600576877593994,0.0028125611133873463,0.002205532044172287,-0.0011049773311242461
1.218706727027893,0.0028251120820641518,0.0028125611133873463,-0.0016037794994190335
0.8183054327964783,0.0017639019060879946,0.0028251120820641518,-0.0005803515668958426
1.6168038845062256,0.004585557617247105,0.0017639019060879946,-0.0002110049972543493
0.6784703135490417,0.0019582652021199465,0.004585557617247105,0.0008056322112679482
0.854938805103302,0.0013667275197803974,0.0019582652021199465,-0.00034757869434542954
0.9797341227531433,0.0012020792346447706,0.0013667275197803974,0.00037084188079461455
1.1038851737976074,0.001366754644550383,0.0012020792346447706,0.0003316325310152024
1.368082880973816,0.0015987739898264408,0.001366754644550383,0.0009052359382621944
0.9545600414276123,0.0014374711317941546,0.0015987739898264408,0.00017453097098041326
1.106217622756958,0.0016339309513568878,0.0014374711317941546,-0.0004087471461389214
1.137947916984558,0.001662979368120432,0.0016339309513568878,-0.0007625946309417486
1.4189049005508423,0.0026018298231065273,0.001662979368120432,-0.0009820272680372
0.8479990363121033,0.0018364544957876205,0.0026018298231065273,-0.00029694821569137275
1.1489354372024536,0.001856327522546053,0.0018364544957876205,-0.0008936428348533809
1.0830732583999634,0.0021446594037115574,0.001856327522546053,-0.0002452643821015954
1.9687073230743408,0.007271956652402878,0.0021446594037115574,-0.0013971126172691584
0.7987688183784485,0.004275127314031124,0.007271956652402878,0.0015630354173481464
0.6660717129707336,0.0018754807533696294,0.004275127314031124,-0.00029927148716524243
0.8014228343963623,0.0011514478828758001,0.0018754807533696294,0.000308635295368731
1.019450068473816,0.0011597061529755592,0.0011514478828758001,0.00020311062689870596
1.1600158214569092,0.0011736080050468445,0.0011597061529755592,0.0005809215363115072
1.7040826082229614,0.0018073164392262697,0.0011736080050468445,0.0009981243638321757
1.5503922700881958,0.0043318625539541245,0.0018073164392262697,0.0001495808974141255
0.8384467959403992,0.002976641058921814,0.0043318625539541245,0.0005390628939494491
0.8432067632675171,0.0020589332561939955,0.002976641058921814,-0.0004078868078067899
1.0543394088745117,0.002240989124402404,0.0020589332561939955,-0.0003103804774582386
0.9596745371818542,0.002045026049017906,0.002240989124402404,-0.0002046970184892416
1.0581685304641724,0.0022498518228530884,0.002045026049017906,0.00028352331719361246
0.9852176308631897,0.002041596220806241,0.0022498518228530884,-0.000546954688616097
1.1519615650177002,0.0020050168968737125,0.002041596220806241,-0.001031510066241026
0.8586846590042114,0.001476244768127799,0.0020050168968737125,-6.535798456752673e-05
1.5910348892211914,0.0025082691572606564,0.001476244768127799,-0.0011033876799046993
1.0689704418182373,0.0023816574830561876,0.0025082691572606564,-0.0010049344273284078
1.3922518491744995,0.00288759870454669,0.0023816574830561876,-0.0016048660036176443
0.9970205426216125,0.0019938114564865828,0.00288759870454669,-0.00132599042262882
1.4072234630584717,0.002508280798792839,0.0019938114564865828,-0.0013505464885383844
1.6056642532348633,0.004431324079632759,0.002508280798792839,-0.0018704202957451344
0.8500425219535828,0.003106042742729187,0.004431324079632759,-0.0006420877180062234
0.9692742228507996,0.0023404709063470364,0.003106042742729187,-0.0011995856184512377
1.10134756565094,0.0025859202723950148,0.0023404709063470364,-0.0007344094337895513
1.2110744714736938,0.003584453836083412,0.0025859202723950148,-0.0007135203923098743
0.9216445684432983,0.0025964032392948866,0.003584453836083412,-0.0011706420918926597
1.0335155725479126,0.002226148033514619,0.0025964032392948866,-0.0010679182596504688
0.954655110836029,0.0019040033221244812,0.002226148033514619,-0.0005106860771775246
1.4786726236343384,0.0031612173188477755,0.0019040033221244812,-0.001203520456328988
0.7433226704597473,0.001697621075436473,0.0031612173188477755,-0.0003881754237227142
1.1362284421920776,0.0018027042970061302,0.001697621075436473,-0.0007369605591520667
0.9734019637107849,0.001690255361609161,0.0018027042970061302,0.00017833744641393423
1.3254083395004272,0.0026095034554600716,0.001690255361609161,-0.0007310533546842635
0.7780032753944397,0.0015749729936942458,0.0026095034554600716,0.00010858579480554909
1.0445492267608643,0.0015163957141339779,0.0015749729936942458,-0.0005298919277265668
1.0849037170410156,0.0014784641098231077,0.0015163957141339779,0.0006203397642821074
1.7364128828048706,0.002902638167142868,0.0014784641098231077,-0.0012235625181347132
0.752141535282135,0.0016387171344831586,0.002902638167142868,9.857815166469663e-05
1.1562035083770752,0.0015740175731480122,0.0016387171344831586,-0.0008520858827978373
0.8284057378768921,0.0010117170168086886,0.0015740175731480122,0.00031769744236953557
1.0289252996444702,0.0009640709031373262,0.0010117170168086886,-0.0003121816262137145
0.8943986892700195,0.0007708886405453086,0.0009640709031373262,-1.7551632481627166e-05
1.1513925790786743,0.0009089690865948796,0.0007708886405453086,-0.00027835305081680417
1.1196653842926025,0.0009036218980327249,0.0009089690865948796,-0.00041236079414375126
2.114544153213501,0.002125401049852371,0.0009036218980327249,-0.0009540786268189549
1.136841893196106,0.0020295418798923492,0.002125401049852371,-0.0010613629128783941
1.3186774253845215,0.002286309376358986,0.0020295418798923492,-0.001278333249501884
0.8714327812194824,0.0016184357227757573,0.002286309376358986,-0.0005010076565667987
1.2897337675094604,0.0026068855077028275,0.0016184357227757573,-0.0003655042964965105
0.6430269479751587,0.0010729556670412421,0.0026068855077028275,0.00011332758731441572
1.1307218074798584,0.0013610944151878357,0.0010729556670412421,-0.00010680258128559217
1.0865800380706787,0.0013064430095255375,0.0013610944151878357,0.0005766823305748403
1.182788610458374,0.0018174899742007256,0.0013064430095255375,-0.00011517510574776679
0.8468804359436035,0.0012423425214365125,0.0018174899742007256,-0.0003255225601606071
1.2825630903244019,0.0013252249918878078,0.0012423425214365125,-0.0007607576553709805
1.158341407775879,0.0012385968584567308,0.0013252249918878078,-0.0007057272596284747
1.0114939212799072,0.0010101960506290197,0.0012385968584567308,-0.0005037769442424178
1.3609338998794556,0.0012366361916065216,0.0010101960506290197,-0.0006508224178105593
1.3118590116500854,0.0012570938561111689,0.0012366361916065216,-0.0007976958295330405
2.227262496948242,0.003201522631570697,0.0012570938561111689,-0.0013994381297379732
0.9390235543251038,0.002524285577237606,0.003201522631570697,-0.0009247302077710629
1.0909632444381714,0.00241854228079319,0.002524285577237606,-0.0010911026038229465
1.0179094076156616,0.0024772940669208765,0.00241854228079319,-0.00026174227241426706
1.0537586212158203,0.002142944373190403,0.0024772940669208765,-0.0010830957908183336
0.7143162488937378,0.0010484373196959496,0.002142944373190403,-0.000304064538795501
1.2952537536621094,0.0017054618801921606,0.0010484373196959496,-0.0002331744908588007
0.6393044590950012,0.0006948983063921332,0.0017054618801921606,-6.034458056092262e-05
1.1618444919586182,0.0009368905448354781,0.0006948983063921332,2.815233892761171e-05
0.9160704016685486,0.0006523965857923031,0.0009368905448354781,-0.0003225534164812416
0.943440318107605,0.0005806691478937864,0.0006523965857923031,3.293028385087382e-06
1.5209028720855713,0.001137763261795044,0.0005806691478937864,-0.00031786051113158464
1.817160725593567,0.002197456080466509,0.001137763261795044,-0.0010187388397753239
1.2642184495925903,0.0026816893368959427,0.002197456080466509,-0.0011803855886682868
1.0337361097335815,0.002279320964589715,0.0026816893368959427,-0.0011183441383764148
0.8933616876602173,0.0017593654338270426,0.002279320964589715,-0.00036292849108576775
1.9093098640441895,0.005913701374083757,0.0017593654338270426,-0.00090061902301386
0.7501460313796997,0.0029699052684009075,0.005913701374083757,0.0013742785668000579
0.9188283681869507,0.002423908095806837,0.0029699052684009075,-0.0004893997684121132
0.8096259236335754,0.0014770643319934607,0.002423908095806837,0.0005019080126658082
1.0329638719558716,0.0015728946309536695,0.0014770643319934607,-6.820223643444479e-05
1.043516755104065,0.001387809170410037,0.0015728946309536695,0.0006435469840653241
1.5534944534301758,0.0017672330141067505,0.001387809170410037,0.0010763283353298903
1.4189784526824951,0.0035004401579499245,0.0017672330141067505,0.00031722552375867963
0.929270327091217,0.003021184355020523,0.0035004401579499245,7.478192856069654e-05
0.8356253504753113,0.002029196359217167,0.003021184355020523,-0.00048338636406697333
1.0475527048110962,0.0022234481293708086,0.002029196359217167,8.208207145798951e-05
1.0539311170578003,0.0022847680374979973,0.0022234481293708086,-0.0006168283289298415
0.9522271752357483,0.0019712471403181553,0.0022847680374979973,-0.0004672788199968636
1.60972261428833,0.004146137274801731,0.0019712471403181553,-0.0012405304005369544
0.8994035124778748,0.003023268189281225,0.004146137274801731,-0.0011116554960608482
0.925674557685852,0.002252002013847232,0.003023268189281225,-0.0009432824444957078
1.008060336112976,0.0022883592173457146,0.002252002013847232,-1.4546052625519224e-05
1.1088069677352905,0.0025252168998122215,0.0022883592173457146,-0.0007693978259339929
0.9984148740768433,0.002039514482021332,0.0025252168998122215,-0.0009886258048936725
1.177592158317566,0.0018090956145897508,0.002039514482021332,-0.0011530667543411255
1.0508109331130981,0.001689867116510868,0.0018090956145897508,-0.0006862720474600792
1.665061593055725,0.0033119157887995243,0.001689867116510868,-0.0012807503808289766
0.7422469258308411,0.001813892973586917,0.0033119157887995243,-0.0001880698837339878
1.269451379776001,0.0019467053934931755,0.001813892973586917,-0.0010860436595976353
0.9790431261062622,0.0018540879245847464,0.0019467053934931755,0.0001515890471637249
1.3904354572296143,0.002274805912747979,0.0018540879245847464,-0.001241398393176496
0.9403311014175415,0.0018911308143287897,0.002274805912747979,-0.0005072490312159061
1.2370659112930298,0.0019278899999335408,0.0018911308143287897,-0.00110325263813138
0.8722565174102783,0.0014660863671451807,0.0019278899999335408,-3.708613076014444e-05
1.3636186122894287,0.00263493275269866,0.0014660863671451807,-0.0003594757290557027
0.7473821043968201,0.0014380724169313908,0.00263493275269866,0.00029476580675691366
1.0564063787460327,0.0015384771395474672,0.0014380724169313908,-0.0003025620826520026
1.072757601737976,0.0014369701966643333,0.0015384771395474672,0.0006453359383158386
3.0759336948394775,0.009207278490066528,0.0014369701966643333,-0.002066538669168949
0.8433059453964233,0.00478853564709425,0.009207278490066528,0.0034418608993291855
0.7308376431465149,0.0024918727576732635,0.00478853564709425,0.0005540500860661268
0.8309217691421509,0.0012469177599996328,0.0024918727576732635,0.0009247860289178789
0.9624426960945129,0.0011403930839151144,0.0012469177599996328,0.00013417283480521291
1.2299877405166626,0.0013429782120510936,0.0011403930839151144,0.0005825457046739757
1.1766257286071777,0.0014500994002446532,0.0013429782120510936,0.0006546673830598593
1.6448917388916016,0.002560889348387718,0.0014500994002446532,0.001135644968599081
0.9437346458435059,0.0016796905547380447,0.002560889348387718,0.0010647517628967762
0.9739876389503479,0.0015715484041720629,0.0016796905547380447,0.00019044808868784457
1.1281344890594482,0.001995268976315856,0.0015715484041720629,8.695053111296147e-05
1.092292070388794,0.0021643168292939663,0.001995268976315856,-0.0006263160612434149
1.1212356090545654,0.002049854025244713,0.0021643168292939663,-0.0010460327612236142
1.5599983930587769,0.0024649761617183685,0.002049854025244713,-0.001598775153979659
1.824324131011963,0.0028652164619416,0.0024649761617183685,-0.0021438340190798044
2.193453073501587,0.0044416035525500774,0.0028652164619416,-0.002936969744041562
1.1332110166549683,0.004178635776042938,0.0044416035525500774,-0.002227714052423835
1.1088030338287354,0.0026733572594821453,0.004178635776042938,-0.0023147189058363438
1.0288599729537964,0.0026647280901670456,0.0026733572594821453,-0.0006448026979342103
1.4260228872299194,0.0030676904134452343,0.0026647280901670456,-0.0018832981586456299
1.4406557083129883,0.0039054236840456724,0.0030676904134452343,-0.0021521716844290495
1.3994896411895752,0.005933724343776703,0.0039054236840456724,-0.002279646461829543
0.9643983840942383,0.004782968666404486,0.005933724343776703,-0.0019452046835795045
0.9693750143051147,0.004085088148713112,0.004782968666404486,-0.001334100728854537
1.331089735031128,0.005747291259467602,0.004085088148713112,-0.0021989471279084682
1.1637811660766602,0.007247066590934992,0.005747291259467602,-0.0016950888093560934
0.8924157619476318,0.005754433572292328,0.007247066590934992,-0.000352261820808053
0.7224858403205872,0.0029990896582603455,0.005754433572292328,0.00016333389794453979
0.8583145141601562,0.002208624966442585,0.0029990896582603455,4.946760964230634e-05
1.0412166118621826,0.002364937448874116,0.002208624966442585,0.0002536955871619284
1.1506019830703735,0.002899319166317582,0.002364937448874116,0.0007121640956029296
0.9426459074020386,0.0024647272657603025,0.002899319166317582,0.0005562620935961604
0.8979401588439941,0.0019835042767226696,0.0024647272657603025,9.665576362749562e-05
1.1089061498641968,0.0023308061063289642,0.0019835042767226696,-0.0004529862490016967
0.7430857419967651,0.0012851387728005648,0.0023308061063289642,-6.611378921661526e-05
1.3233321905136108,0.0021267791744321585,0.0012851387728005648,-0.0003877009148709476
1.2746585607528687,0.002870549913495779,0.0021267791744321585,-0.0010165914427489042
0.8344982266426086,0.0019382174359634519,0.002870549913495779,-0.00041135726496577263
1.177803874015808,0.0022034107241779566,0.0019382174359634519,-0.0008779962081462145
0.7308424115180969,0.0011750478297472,0.0022034107241779566,6.399828271241859e-05
2.2227041721343994,0.004123007412999868,0.0011750478297472,-0.001184859429486096
0.683904767036438,0.0018864835146814585,0.004123007412999868,0.0004113527247682214
1.0750548839569092,0.0020487960427999496,0.0018864835146814585,-0.00048280777991749346
0.9304349422454834,0.0017072856426239014,0.0020487960427999496,0.0003618053160607815
1.6213511228561401,0.004481052048504353,0.0017072856426239014,0.00010945869144052267
0.7636982202529907,0.00253742141649127,0.004481052048504353,0.0005753417499363422
0.8729450106620789,0.0018014747183769941,0.00253742141649127,-0.0005588812055066228
1.0960031747817993,0.0021614483557641506,0.0018014747183769941,6.741455581504852e-05
0.9403884410858154,0.0019003137713298202,0.0021614483557641506,-0.0001545910636195913
0.9024289846420288,0.0015468422789126635,0.0019003137713298202,-3.7301793781807646e-05
1.0860828161239624,0.0018234041053801775,0.0015468422789126635,4.333486140239984e-05
0.9550662040710449,0.0016498956829309464,0.0018234041053801775,-0.0001552540488773957
1.0179765224456787,0.0016954661114141345,0.0016498956829309464,-0.0001528675784356892
0.943990170955658,0.001442170119844377,0.0016954661114141345,0.0003334170032758266
3.0643460750579834,0.0111755495890975,0.001442170119844377,-0.0016783121973276138
0.9123517274856567,0.006255280692130327,0.0111755495890975,0.004785238299518824
0.8101043701171875,0.0033615767024457455,0.006255280692130327,0.0019516050815582275
0.9459392428398132,0.0021573654375970364,0.0033615767024457455,0.0014320416375994682
0.7878121733665466,0.0013385163620114326,0.0021573654375970364,3.1112362194107845e-05
0.8910534381866455,0.0010240091942250729,0.0013385163620114326,0.0002235315041616559
0.9931915402412415,0.00100212381221354,0.0010240091942250729,9.009498171508312e-05
0.9715011119842529,0.0009008034830912948,0.00100212381221354,0.00020727998344227672
1.2146152257919312,0.0011763399234041572,0.0009008034830912948,0.00034883234184235334
1.1840872764587402,0.0015319872181862593,0.0011763399234041572,0.0003580329939723015
1.1015779972076416,0.0017207551281899214,0.0015319872181862593,0.00044280567090027034
1.382956862449646,0.0024627638049423695,0.0017207551281899214,0.0010327545460313559
0.864271342754364,0.001576462760567665,0.0024627638049423695,0.0007452155114151537
1.2044751644134521,0.002043394837528467,0.001576462760567665,0.0005858478834852576
1.277491569519043,0.0033266025129705667,0.002043394837528467,-0.00012918811989948153
0.8718541860580444,0.002466075588017702,0.0033266025129705667,0.00045056527596898377
1.1080188751220703,0.0028210326563566923,0.002466075588017702,-0.0006889775977469981
1.0375640392303467,0.003008846892043948,0.0028210326563566923,-0.00028027602820657194
1.1986701488494873,0.003368375124409795,0.003008846892043948,-0.0014960956759750843
0.911101758480072,0.002343707485124469,0.003368375124409795,-0.001130180200561881
1.036739706993103,0.0020091314800083637,0.002343707485124469,-0.0009763386333361268
0.8297415971755981,0.0012678168714046478,0.0020091314800083637,-0.00046101247426122427
1.6335645914077759,0.0024099794682115316,0.0012678168714046478,-0.0009375169174745679
0.9316021800041199,0.0014042803086340427,0.0024099794682115316,-0.0010545558761805296
1.2736033201217651,0.0017793956212699413,0.0014042803086340427,-0.0007394498679786921
1.1034634113311768,0.0018045284086838365,0.0017793956212699413,-0.0007325728656724095
1.4415203332901,0.0036699408665299416,0.0018045284086838365,-0.0003754999197553843
0.75276780128479,0.0020789767149835825,0.0036699408665299416,4.8082947614602745e-05
0.8563409447669983,0.001523679355159402,0.0020789767149835825,-4.266790710971691e-05
1.010891318321228,0.0014736384619027376,0.001523679355159402,0.0003468219074420631
1.266983985900879,0.001924811745993793,0.0014736384619027376,0.0007269710768014193
1.542918086051941,0.004543533083051443,0.001924811745993793,-0.00027166432118974626
0.9117634892463684,0.0037763500586152077,0.004543533083051443,5.827287532156333e-05
0.8149609565734863,0.0024841122794896364,0.0037763500586152077,-0.00029957230435684323
0.8625874519348145,0.00184795749373734,0.0024841122794896364,-3.010471846209839e-05
1.9593682289123535,0.0067014931701123714,0.00184795749373734,-0.000828309915959835
0.7976800799369812,0.003850229550153017,0.0067014931701123714,0.0015825442969799042
0.777188777923584,0.002315077930688858,0.003850229550153017,0.00020106039301026613
0.7628864049911499,0.00134457612875849,0.002315077930688858,-8.028076263144612e-05
0.9311102628707886,0.0011555558303371072,0.00134457612875849,0.00011629668006207794
1.1119673252105713,0.0013801741879433393,0.0011555558303371072,0.0002330056595383212
1.265537142753601,0.0010892755817621946,0.0013801741879433393,0.0008732404676266015
1.5697075128555298,0.0011892750626429915,0.0010892755817621946,0.0008493699715472758
1.4713225364685059,0.0011327657848596573,0.0011892750626429915,0.000868579838424921
1.155037522315979,0.0012229526182636619,0.0011327657848596573,0.0005140667199157178
0.9073188304901123,0.0009583112550899386,0.0012229526182636619,0.0002375061740167439
1.0746768712997437,0.001081939204595983,0.0009583112550899386,-0.00015255995094776154
1.2253284454345703,0.0014689394738525152,0.001081939204595983,-0.00039006740553304553
1.0691462755203247,0.0012353325728327036,0.0014689394738525152,-0.0006925261113792658
1.1740838289260864,0.0010007263626903296,0.0012353325728327036,-0.0007139581139199436
1.2616020441055298,0.0009255011682398617,0.0010007263626903296,-0.0006229102145880461
1.0529844760894775,0.0006683463579975069,0.0009255011682398617,-0.00046442577149719
1.1922104358673096,0.0006037873099558055,0.0006683463579975069,-0.0003834769013337791
1.2037252187728882,0.000595426419749856,0.0006037873099558055,-0.0003388654440641403
1.2952255010604858,0.0006721022073179483,0.000595426419749856,-0.0003618329355958849
0.9440308213233948,0.0004519767826423049,0.0006721022073179483,-0.00027304061222821474
1.061518669128418,0.0003917900030501187,0.0004519767826423049,-0.00020213134121149778
1.3452762365341187,0.0005293047288432717,0.0003917900030501187,-0.00022928262478671968
2.1304845809936523,0.0015732161700725555,0.0005293047288432717,-0.0005361266667023301
1.1981377601623535,0.0020030178129673004,0.0015732161700725555,-0.0005969483172520995
1.0151219367980957,0.0017278551822528243,0.0020030178129673004,-0.0007508181734010577
0.9515075087547302,0.0015610127011314034,0.0017278551822528243,-7.577960059279576e-05
2.239151954650879,0.005899976938962936,0.0015610127011314034,-0.0015057106502354145
0.828068733215332,0.003353227861225605,0.005899976938962936,0.0018400754779577255
0.9056141376495361,0.0027358168736100197,0.003353227861225605,0.00021833193022757769
0.9095834493637085,0.001955163199454546,0.0027358168736100197,0.0008535550441592932
1.0805329084396362,0.0022827493958175182,0.001955163199454546,-3.2579846447333694e-06
1.1576471328735352,0.002952041570097208,0.0022827493958175182,0.00048589223297312856
1.0159721374511719,0.002996227703988552,0.002952041570097208,0.000384264305466786
1.0613130331039429,0.002844149712473154,0.002996227703988552,0.0011576603865250945
3.240396738052368,0.026056092232465744,0.002844149712473154,-0.003073998261243105
0.9711344838142395,0.0170389823615551,0.026056092232465744,0.011667338199913502
0.9649006724357605,0.010280899703502655,0.0170389823615551,0.007851728238165379
0.9488331079483032,0.007549691013991833,0.010280899703502655,0.003782418090850115
0.8059777021408081,0.004305219277739525,0.007549691013991833,0.0019925551023334265
0.7788326144218445,0.0023745677899569273,0.004305219277739525,0.0009629965643398464
1.1319330930709839,0.0017052367329597473,0.0023745677899569273,0.0013340594014152884
1.0691648721694946,0.0016041782218962908,0.0017052367329597473,0.0006959140300750732
1.089667797088623,0.0009519651066511869,0.0016041782218962908,0.0008740111370570958
1.3369189500808716,0.0007073557935655117,0.0009519651066511869,0.0006272465689107776
1.6955511569976807,0.0007371294777840376,0.0007073557935655117,0.0005765516543760896
1.649625301361084,0.0005281533231027424,0.0007371294777840376,0.0005355481989681721
1.7729259729385376,0.0003657496999949217,0.0005281533231027424,0.0003880898584611714
1.9323687553405762,0.00030810729367658496,0.0003657496999949217,0.0002954109513666481
2.323181629180908,0.00027209502877667546,0.00030810729367658496,0.00026479660300537944
3.215271472930908,0.00022738213010597974,0.00027209502877667546,0.0002384712570346892
3.6732115745544434,0.00019011858967132866,0.00022738213010597974,0.000201372429728508
3.295651912689209,0.00016885955119505525,0.00019011858967132866,0.00017169237253256142
4.472691059112549,0.00016038643661886454,0.00016885955119505525,0.00016061466885730624
6.132343292236328,0.00015277662896551192,0.00016038643661886454,0.00015454055392183363
7.413041591644287,0.00014560043928213418,0.00015277662896551192,0.000147846934851259
6.571846961975098,0.0001387875818181783,0.00014560043928213418,0.00014057624503038824
7.820354461669922,0.00013351411325857043,0.0001387875818181783,0.00013505095557775348
9.735908508300781,0.00013228852185420692,0.00013351411325857043,0.0001322039752267301
10.504114151000977,0.00013109890278428793,0.00013228852185420692,0.0001311001251451671
11.230611801147461,0.00013173234765417874,0.00013109890278428793,0.00013089121785014868
11.687878608703613,0.00013353172107599676,0.00013173234765417874,0.00013213649799581617
11.716052055358887,0.00013635748473461717,0.00013353172107599676,0.0001344348565908149
11.911025047302246,0.00014018837828189135,0.00013635748473461717,0.00013775831030216068
11.695984840393066,0.00014489250315818936,0.00014018837828189135,0.00014198212011251599
11.707107543945312,0.00015130708925426006,0.00014489250315818936,0.00014750042464584112
11.40778636932373,0.00015981313481461257,0.00015130708925426006,0.00015487015480175614
11.005891799926758,0.00017161111463792622,0.00015981313481461257,0.00016487191896885633
10.425673484802246,0.0001889956183731556,0.00017161111463792622,0.00017917956574819982
9.712972640991211,0.00021566955547314137,0.0001889956183731556,0.0002006683498620987
8.825738906860352,0.0002590615476947278,0.00021566955547314137,0.00023454285110346973
7.752402305603027,0.0003350260085426271,0.0002590615476947278,0.00029141909908503294
6.4917120933532715,0.00047893397277221084,0.0003350260085426271,0.0003937167639378458
5.19517183303833,0.0007464524824172258,0.00047893397277221084,0.0005803944077342749
3.4111173152923584,0.0011114284861832857,0.0007464524824172258,0.0008505689329467714
2.3957860469818115,0.0017395472386851907,0.0011114284861832857,0.0011858257930725813
2.4497623443603516,0.0017080031102523208,0.0017395472386851907,0.0015764039708301425
1.4203087091445923,0.0012721936218440533,0.0017080031102523208,0.0011707281228154898
1.1465916633605957,0.0012597045861184597,0.0012721936218440533,0.0006289310986176133
1.1960363388061523,0.0010411613620817661,0.0012597045861184597,0.0007441567722707987
1.2297323942184448,0.0009003813611343503,0.0010411613620817661,0.0006335302023217082
0.9805128574371338,0.0007486379472538829,0.0009003813611343503,0.0003018321003764868
1.2437018156051636,0.0011379215866327286,0.0007486379472538829,0.00012150672409916297
1.0030360221862793,0.001143838744610548,0.0011379215866327286,3.3783988328650594e-05
1.5212689638137817,0.0024628755636513233,0.001143838744610548,-0.00044283116585575044
1.1788839101791382,0.002459850860759616,0.0024628755636513233,-0.0013055416056886315
1.1744948625564575,0.002732485067099333,0.002459850860759616,-0.0011440347880125046
1.0971667766571045,0.0025763348676264286,0.002732485067099333,-0.0012352706398814917
1.0023835897445679,0.00219128024764359,0.0025763348676264286,-0.0009308994631282985
0.8282891511917114,0.001428823685273528,0.00219128024764359,-0.0003939871094189584
0.871403157711029,0.001047972240485251,0.001428823685273528,-0.00022596254711970687
1.1790926456451416,0.0013720931019634008,0.001047972240485251,-0.0002894006029237062
1.390839695930481,0.0019009965471923351,0.0013720931019634008,-0.0008603546302765608
1.0976743698120117,0.001802168320864439,0.0019009965471923351,-0.0008546289755031466
1.0726042985916138,0.001638846006244421,0.001802168320864439,-0.0007867403328418732
0.9613631963729858,0.0012858618283644319,0.001638846006244421,-0.0005641962052322924
0.8288320899009705,0.0008532281499356031,0.0012858618283644319,-0.0001933897437993437
1.4059759378433228,0.0014204152394086123,0.0008532281499356031,-0.0004373720439616591
1.3199881315231323,0.0019282418070361018,0.0014204152394086123,-0.0007777934079058468
1.0877763032913208,0.001878025010228157,0.0019282418070361018,-0.0008003449765965343
1.3805186748504639,0.002973551396280527,0.001878025010228157,-0.0009720898233354092
4.56815767288208,0.04703022539615631,0.002973551396280527,-0.0058185141533613205
1.096255898475647,0.03444868326187134,0.04703022539615631,0.025152835994958878
1.0351911783218384,0.022609330713748932,0.03444868326187134,0.017373664304614067
0.9207255244255066,0.014103250578045845,0.022609330713748932,0.009178129956126213
0.9568105936050415,0.008120136335492134,0.014103250578045845,0.00651895347982645
0.6549577116966248,0.0027573145925998688,0.008120136335492134,0.0021601878106594086
1.208158254623413,0.0028649293817579746,0.0027573145925998688,0.0015087604988366365
1.2060502767562866,0.0022395355626940727,0.0028649293817579746,0.0017227802891284227
1.212479591369629,0.0016356657724827528,0.0022395355626940727,0.0013576685450971127
1.3445433378219604,0.0013560117222368717,0.0016356657724827528,0.0010958337225019932
2.08015513420105,0.0012484339531511068,0.0013560117222368717,0.0011544243898242712
1.9392343759536743,0.0010553376050665975,0.0012484339531511068,0.0010106251575052738
1.9029484987258911,0.0008390857838094234,0.0010553376050665975,0.0008313192520290613
3.2813544273376465,0.0007617262308485806,0.0008390857838094234,0.0007650271290913224
3.400622844696045,0.000727894832380116,0.0007617262308485806,0.0007131907041184604
3.4876596927642822,0.0006398583063855767,0.000727894832380116,0.0006573365535587072
5.558215141296387,0.0005724167567677796,0.0006398583063855767,0.0005963724688626826
7.783412456512451,0.0004932077717967331,0.0005724167567677796,0.0005275467410683632
5.44019079208374,0.00041525508277118206,0.0004932077717967331,0.0004460728960111737
6.901601791381836,0.0003593414439819753,0.00041525508277118206,0.0003827633918263018
7.620316505432129,0.00030202706693671644,0.0003593414439819753,0.0003270477754995227
7.886984825134277,0.00026131418417207897,0.00030202706693671644,0.00027897395193576813
8.255887985229492,0.00023156689712777734,0.00026131418417207897,0.0002443874254822731
8.422274589538574,0.00019805380725301802,0.00023156689712777734,0.00021286128321662545
8.657654762268066,0.00017367690452374518,0.00019805380725301802,0.00018437765538692474
9.779606819152832,0.0001568587904330343,0.00017367690452374518,0.00016427307855337858
10.54179573059082,0.00014286310761235654,0.0001568587904330343,0.00014908326556906104
10.677861213684082,0.00013115792535245419,0.00014286310761235654,0.00013633372145704925
11.981657981872559,0.00012207448889967054,0.00013115792535245419,0.00012612435966730118
12.995332717895508,0.00011490008910186589,0.00012207448889967054,0.00011810296564362943
13.360645294189453,0.0001083965107682161,0.00011490008910186589,0.00011130612983833998
14.94381332397461,0.0001034386150422506,0.0001083965107682161,0.00010566256241872907
15.709358215332031,9.922686876961961e-05,0.0001034386150422506,0.0001011142521747388
16.358692169189453,9.552732080919668e-05,9.922686876961961e-05,9.718473302200437e-05
17.723787307739258,9.255930490326136e-05,9.552732080919668e-05,9.388696344103664e-05
18.80084800720215,9.015977411763743e-05,9.255930490326136e-05,9.122619667323306e-05
20.122098922729492,8.820240327622741e-05,9.015977411763743e-05,8.906841685529798e-05
21.14418601989746,8.656788122607395e-05,8.820240327622741e-05,8.728585089556873e-05
22.566423416137695,8.52924058563076e-05,8.656788122607395e-05,8.584510942455381e-05
24.043909072875977,8.428349974565208e-05,8.52924058563076e-05,8.471445471514016e-05
25.557355880737305,8.350348798558116e-05,8.428349974565208e-05,8.382943633478135e-05
27.15311622619629,8.292148413602263e-05,8.350348798558116e-05,8.3156417531427e-05
28.803667068481445,8.249151142081246e-05,8.292148413602263e-05,8.265711949206889e-05
30.21141815185547,8.218507718993351e-05,8.249151142081246e-05,8.229369996115565e-05
31.614402770996094,8.198889554478228e-05,8.218507718993351e-05,8.204644836951047e-05
32.989749908447266,8.188175706891343e-05,8.198889554478228e-05,8.18982080090791e-05
34.0181884765625,8.184617763618007e-05,8.188175706891343e-05,8.182910096365958e-05
35.001922607421875,8.187034109141678e-05,8.184617763618007e-05,8.182533201761544e-05
35.764976501464844,8.194221300072968e-05,8.187034109141678e-05,8.187472121790051e-05
36.24081802368164,8.20538989501074e-05,8.194221300072968e-05,8.196727139875293e-05
36.5333137512207,8.219898154493421e-05,8.20538989501074e-05,8.209608495235443e-05
36.62107849121094,8.236996654886752e-05,8.219898154493421e-05,8.225418423535302e-05
36.46366882324219,8.256307046394795e-05,8.236996654886752e-05,8.24358721729368e-05
36.177303314208984,8.277595043182373e-05,8.256307046394795e-05,8.263827476184815e-05
35.76228332519531,8.300931949634105e-05,8.277595043182373e-05,8.286054799100384e-05
35.290374755859375,8.326154784299433e-05,8.300931949634105e-05,8.310235716635361e-05
34.828826904296875,8.353388693649322e-05,8.326154784299433e-05,8.33636149764061e-05
34.40278625488281,8.382783562410623e-05,8.353388693649322e-05,8.364574750885367e-05
34.045188903808594,8.414353214902803e-05,8.382783562410623e-05,8.394966425839812e-05
33.815853118896484,8.447806612821296e-05,8.414353214902803e-05,8.427411376032978e-05
33.67318344116211,8.483101555611938e-05,8.447806612821296e-05,8.46173643367365e-05
33.61017608642578,8.519605034962296e-05,8.483101555611938e-05,8.497603994328529e-05
33.61109924316406,8.55706020956859e-05,8.519605034962296e-05,8.53456585900858e-05
33.64677429199219,8.59500578371808e-05,8.55706020956859e-05,8.572256774641573e-05
33.66843032836914,8.63329041749239e-05,8.59500578371808e-05,8.610359509475529e-05
33.65237808227539,8.672027615830302e-05,8.63329041749239e-05,8.64884932525456e-05
33.567039489746094,8.711720874998719e-05,8.672027615830302e-05,8.688025991432369e-05
33.44055938720703,8.752782014198601e-05,8.711720874998719e-05,8.728353714104742e-05
33.24547576904297,8.796514157438651e-05,8.752782014198601e-05,8.770680869929492e-05
32.99724578857422,8.843894465826452e-05,8.796514157438651e-05,8.816149784252048e-05
32.71733474731445,8.896206418285146e-05,8.843894465826452e-05,8.865893323672935e-05
32.402793884277344,8.954388613346964e-05,8.896206418285146e-05,8.921021071728319e-05
32.06079864501953,9.019156277645379e-05,8.954388613346964e-05,8.982360304798931e-05
31.67519760131836,9.091135143535212e-05,9.019156277645379e-05,9.050574590219185e-05
31.25905990600586,9.170205157715827e-05,9.091135143535212e-05,9.125920769292861e-05
30.78673553466797,9.255854092771187e-05,9.170205157715827e-05,9.208073606714606e-05
30.27773666381836,9.347202285425738e-05,9.255854092771187e-05,9.296341886511073e-05
29.71165657043457,9.442864393349737e-05,9.347202285425738e-05,9.389584738528356e-05
29.07366371154785,9.541085455566645e-05,9.442864393349737e-05,9.486223279964179e-05
28.383098602294922,9.640102507546544e-05,9.541085455566645e-05,9.584500367054716e-05
27.636404037475586,9.738063090480864e-05,9.640102507546544e-05,9.682599920779467e-05
26.83924102783203,9.833766671363264e-05,9.738063090480864e-05,9.778986714081839e-05
26.033781051635742,9.926009806804359e-05,9.833766671363264e-05,9.872471127891913e-05
25.22594451904297,0.00010014986037276685,9.926009806804359e-05,9.962541662389413e-05
24.4648494720459,0.00010101315274368972,0.00010014986037276685,0.00010049629781860858
23.775896072387695,0.00010186558938585222,0.00010101315274368972,0.00010134845797438174
23.17985725402832,0.00010273331281496212,0.00010186558938585222,0.00010220298281637952
22.697608947753906,0.00010364597255829722,0.00010273331281496212,0.00010308805212844163
22.33864974975586,0.00010464164370205253,0.00010364597255829722,0.00010403771739220247
22.106182098388672,0.00010575692431302741,0.00010464164370205253,0.00010508947161724791
21.996803283691406,0.00010703300358727574,0.00010575692431302741,0.00010628222662489861
22.009754180908203,0.00010851255501620471,0.00010703300358727574,0.00010765791375888512
22.129610061645508,0.00011023565457435325,0.00010851255501620471,0.0001092577149393037
22.340084075927734,0.00011224809713894501,0.00011023565457435325,0.00011112429638160393
22.629634857177734,0.00011459540110081434,0.00011224809713894501,0.00011330307461321354
22.967836380004883,0.00011732851271517575,0.00011459540110081434,0.00011584183084778488
23.32327651977539,0.00012050916848238558,0.00011732851271517575,0.00011879640078404918
23.660852432250977,0.0001242102443939075,0.00012050916848238558,0.0001222335413331166
23.93048667907715,0.00012852399959228933,0.0001242102443939075,0.0001262350269826129
24.086854934692383,0.00013356927956920117,0.00012852399959228933,0.00013090546417515725
24.059860229492188,0.00013950365246273577,0.00013356927956920117,0.00013638153905048966
23.785715103149414,0.00014653499238193035,0.00013950365246273577,0.00014284382632467896
23.18256378173828,0.00015495624393224716,0.00014653499238193035,0.00015053899551276118
22.176681518554688,0.00016518196207471192,0.00015495624393224716,0.00015981445903889835
20.6922664642334,0.00017782842041924596,0.00016518196207471192,0.00017117350944317877
18.734060287475586,0.00019386326312087476,0.00017782842041924596,0.00018538474978413433
16.40872573852539,0.000214896077523008,0.00019386326312087476,0.00020368886180222034
13.928873062133789,0.00024377995578106493,0.000214896077523008,0.00022821324819233268
11.547785758972168,0.00028588619898073375,0.00024377995578106493,0.0002628320944495499
9.457612991333008,0.000351908674929291,0.00028588619898073375,0.000314994715154171
7.719892501831055,0.00046427076449617743,0.000351908674929291,0.0003997056628577411
6.325277805328369,0.0006716549396514893,0.00046427076449617743,0.0005482289707288146
5.189533710479736,0.001057157409377396,0.0006716549396514893,0.0008176481351256371
3.128758192062378,0.0016170794842764735,0.001057157409377396,0.001200991915538907
2.183605670928955,0.0018102549947798252,0.0016170794842764735,0.0014966803137212992
1.8813409805297852,0.0017352827126160264,0.0018102549947798252,0.0015134559944272041
1.6214892864227295,0.0013872528215870261,0.0017352827126160264,0.0012943432666361332
1.6162142753601074,0.0013620159588754177,0.0013872528215870261,0.0010859488975256681
1.248286485671997,0.0015482461312785745,0.0013620159588754177,0.0007552487077191472
1.2562000751495361,0.0023935483768582344,0.0015482461312785745,-0.00027441239217296243
1.4574402570724487,0.005082658026367426,0.0023935483768582344,6.104925705585629e-05
1.26056706905365,0.00791892409324646,0.005082658026367426,0.0008861441165208817
0.7940100431442261,0.004977688658982515,0.00791892409324646,0.00034199212677776814
0.9017539024353027,0.004029335919767618,0.004977688658982515,0.00030131544917821884
0.7940379977226257,0.002510499209165573,0.004029335919767618,-0.00034552073339000344
0.8655208945274353,0.001820228062570095,0.002510499209165573,-0.000383263744879514
0.9361293315887451,0.0015950959641486406,0.001820228062570095,8.53611527418252e-06
0.8028574585914612,0.0010216000955551863,0.0015950959641486406,0.00010202598059549928
1.0527963638305664,0.0011290800757706165,0.0010216000955551863,-5.747145041823387e-05
1.0826313495635986,0.0013231319608166814,0.0011290800757706165,1.692049227131065e-05
1.1684075593948364,0.00179206021130085,0.0013231319608166814,-0.00013676800881512463
1.1284760236740112,0.002269915770739317,0.00179206021130085,-0.00014746031956747174
1.0730286836624146,0.002580059692263603,0.002269915770739317,-0.0002739891060627997
1.0310981273651123,0.0027272780425846577,0.002580059692263603,0.00020098823006264865
1.0651566982269287,0.0030586104840040207,0.0027272780425846577,0.00031000206945464015
0.8173642754554749,0.0020355323795229197,0.0030586104840040207,0.00015493057435378432
0.9682697653770447,0.0019002826884388924,0.0020355323795229197,0.00012832177162636071
0.974936842918396,0.0017453483305871487,0.0019002826884388924,0.0003343370626680553
1.0316097736358643,0.0018237568438053131,0.0017453483305871487,-0.00024023224250413477
1.3732349872589111,0.0026890814770013094,0.0018237568438053131,-0.0010342388413846493
1.2201294898986816,0.0031919877510517836,0.0026890814770013094,-0.0013189043384045362
1.3763126134872437,0.003555457340553403,0.0031919877510517836,-0.002162274671718478
1.223854899406433,0.0035644297022372484,0.003555457340553403,-0.0020471324678510427
1.15248441696167,0.0035585579462349415,0.0035644297022372484,-0.0017748724203556776
0.8690165281295776,0.0024710427969694138,0.0035585579462349415,-0.0008413655450567603
1.5469114780426025,0.004809458274394274,0.0024710427969694138,-0.0014893143670633435
1.3366237878799438,0.006575573235750198,0.004809458274394274,-0.002724533900618553
0.9484508037567139,0.004660821054130793,0.006575573235750198,-0.0025492722634226084
1.2046109437942505,0.004341252148151398,0.004660821054130793,-0.002691835630685091
0.8883824348449707,0.003187610534951091,0.004341252148151398,-0.0009816908277571201
1.427357792854309,0.005435170605778694,0.003187610534951091,-0.001680909190326929
1.1412004232406616,0.006873652338981628,0.005435170605778694,0.001039624447003007
0.9371813535690308,0.004683514125645161,0.006873652338981628,0.002686703111976385
0.647174060344696,0.0017841296503320336,0.004683514125645161,0.0008695110445842147
0.8888527154922485,0.0014095153892412782,0.0017841296503320336,-9.74960312305484e-06
0.8039283156394958,0.0008726964006200433,0.0014095153892412782,0.00022733837249688804
1.416643738746643,0.0011148935882374644,0.0008726964006200433,0.0005946438759565353
1.1767686605453491,0.0009499413426965475,0.0011148935882374644,0.0006383094005286694
1.7440016269683838,0.001456995029002428,0.0009499413426965475,0.0008283202769234776
1.5729719400405884,0.0019263779977336526,0.001456995029002428,0.0011431965976953506
1.1591233015060425,0.0019487433601170778,0.0019263779977336526,0.000963074155151844
1.065064549446106,0.0021174182184040546,0.0019487433601170778,0.00041701592272147536
1.510933756828308,0.0047815339639782906,0.0021174182184040546,-0.00033117926795966923
0.9308311939239502,0.004049896262586117,0.0047815339639782906,0.0006594854639843106
0.9161310195922852,0.0032502529211342335,0.004049896262586117,-0.0007591309258714318
0.8725405335426331,0.002469490049406886,0.0032502529211342335,-0.0001275489921681583
1.3735830783843994,0.004641523119062185,0.002469490049406886,0.0002089143672492355
0.8732853531837463,0.003401490394026041,0.004641523119062185,-0.0007852910785004497
0.9418004155158997,0.0028281561098992825,0.003401490394026041,-0.0007761382148601115
0.9323394894599915,0.0024533572141081095,0.0028281561098992825,-0.00011924377758987248
1.1360198259353638,0.002887170761823654,0.0024533572141081095,-0.0007900293567217886
0.9253990054130554,0.002176268957555294,0.002887170761823654,-0.00086759909754619
0.9410552382469177,0.001674876781180501,0.002176268957555294,-0.0006909028743393719
1.2860207557678223,0.0022601019591093063,0.001674876781180501,-0.0008347489638254046
1.0950520038604736,0.0026082368567585945,0.0022601019591093063,-0.0004708822234533727
1.3100907802581787,0.0029363762587308884,0.0026082368567585945,-0.0016232999041676521
1.3740264177322388,0.004384665749967098,0.0029363762587308884,-0.0016406907234340906
1.0001912117004395,0.003300886135548353,0.004384665749967098,-0.0018925124313682318
1.0789014101028442,0.0027740588411688805,0.003300886135548353,-0.0015955702401697636
1.0128982067108154,0.0025482294149696827,0.0027740588411688805,-0.0008601101581007242
1.1084249019622803,0.0020788097754120827,0.0025482294149696827,-0.0013341382145881653
0.9086650013923645,0.001681867870502174,0.0020788097754120827,-0.00026527995942160487
1.6200586557388306,0.00275325495749712,0.001681867870502174,-0.0013199950335547328
1.3630778789520264,0.0026686389464884996,0.00275325495749712,-0.0018746869172900915
1.3684601783752441,0.003005534876137972,0.0026686389464884996,-0.0017880161758512259
1.136094570159912,0.0023900631349533796,0.003005534876137972,-0.0016606147401034832
1.1868435144424438,0.0023018624633550644,0.0023900631349533796,-0.0013190926983952522
1.259617805480957,0.0023948191665112972,0.0023018624633550644,-0.0013776369160041213
1.2858730554580688,0.003209448419511318,0.0023948191665112972,-0.001206809189170599
0.7116284966468811,0.0015289653092622757,0.003209448419511318,-0.0005393469473347068
1.2654014825820923,0.002269729506224394,0.0015289653092622757,-0.0005030314205214381
1.1346160173416138,0.002631829585880041,0.002269729506224394,-0.0007701325230300426
1.3627312183380127,0.004878841806203127,0.002631829585880041,-0.00014998987899161875
0.796052873134613,0.0030491456855088472,0.004878841806203127,0.00045262635103426874
0.7561638355255127,0.001743293134495616,0.0030491456855088472,2.20451875065919e-05
1.0345016717910767,0.0017457862850278616,0.001743293134495616,0.000442211952758953
1.3124232292175293,0.002365412190556526,0.0017457862850278616,0.0009386874735355377
1.0701334476470947,0.0025004236958920956,0.002365412190556526,0.0006745775463059545
1.0474436283111572,0.002472099382430315,0.0025004236958920956,-0.0007817299920134246
1.0790278911590576,0.0024888841435313225,0.002472099382430315,-0.0009123452473431826
1.094198226928711,0.002826438285410404,0.0024888841435313225,-0.0006018346175551414
1.1617461442947388,0.0027665134984999895,0.002826438285410404,-0.00146580976434052
1.1313509941101074,0.0031713314820080996,0.0027665134984999895,-0.0009570566471666098
1.157689094543457,0.003463462460786104,0.0031713314820080996,-0.0014260092284530401
1.020890235900879,0.0031700008548796177,0.003463462460786104,-0.0011564281303435564
1.3283321857452393,0.0031755222007632256,0.0031700008548796177,-0.0020860014483332634
0.8655611276626587,0.002210313221439719,0.0031755222007632256,-0.000705642276443541
1.5253909826278687,0.004294638987630606,0.002210313221439719,-0.001251331064850092
0.81451416015625,0.0028451315592974424,0.004294638987630606,0.00013220160326454788
1.0421136617660522,0.002629603259265423,0.0028451315592974424,-0.0010556245688349009
0.8431296348571777,0.0018661774229258299,0.002629603259265423,9.054507245309651e-05
1.3566086292266846,0.0034341150894761086,0.0018661774229258299,2.6480662199901417e-05
0.9068506360054016,0.002601894084364176,0.0034341150894761086,-0.0008385474793612957
1.1482561826705933,0.002567905467003584,0.002601894084364176,-0.0012962054461240768
0.9171482920646667,0.0020822002552449703,0.002567905467003584,-0.0004389087262097746
1.180647373199463,0.002741761738434434,0.0020822002552449703,-0.000562175759114325
0.9747635126113892,0.0021104691550135612,0.002741761738434434,-0.0010481930803507566
0.9907953143119812,0.0020511518232524395,0.0021104691550135612,-0.00020769084221683443
1.204780101776123,0.002278028056025505,0.0020511518232524395,-0.0010475523304194212
1.1682240962982178,0.0026874886825680733,0.002278028056025505,-0.0009109994280152023
1.1620599031448364,0.002519594971090555,0.0026874886825680733,-0.0014388300478458405
1.009850263595581,0.002029653172940016,0.002519594971090555,-0.0010365265188738704
1.876795768737793,0.004784196149557829,0.002029653172940016,-0.0017922613769769669
0.7680056691169739,0.0026442548260092735,0.004784196149557829,0.0008923481218516827
0.8510189056396484,0.0018901284784078598,0.0026442548260092735,0.00025506954989396036
0.8378790616989136,0.0013269339688122272,0.0018901284784078598,5.326129667082569e-06
1.0801283121109009,0.0014552633510902524,0.0013269339688122272,0.000340303493430838
1.5417286157608032,0.0024064788594841957,0.0014552633510902524,0.001032310537993908
0.8966227769851685,0.0014174969401210546,0.0024064788594841957,0.0009549038950353861
1.0594996213912964,0.0014981436543166637,0.0014174969401210546,-0.00035240562283433974
0.9590939879417419,0.0013762267772108316,0.0014981436543166637,5.2728930313605815e-05
0.9325791001319885,0.001179251354187727,0.0013762267772108316,-0.00015474051178898662
0.8781319260597229,0.0008980048587545753,0.001179251354187727,-0.00011489211465232074
1.1464024782180786,0.0010132042225450277,0.0008980048587545753,-0.00035880308132618666
0.7857168912887573,0.0005922887939959764,0.0010132042225450277,-0.00017851075972430408
1.6589174270629883,0.0015513115795329213,0.0005922887939959764,-0.0002105916355503723
1.3151130676269531,0.0021043578162789345,0.0015513115795329213,-0.0008390986477024853
1.159662127494812,0.002312833908945322,0.0021043578162789345,-0.0009430740028619766
1.4787646532058716,0.0032395869493484497,0.002312833908945322,-0.001641125651076436
0.8593694567680359,0.0020267150830477476,0.0032395869493484497,-0.0010018935427069664
0.9620475172996521,0.001752581330947578,0.0020267150830477476,-0.0004830322286579758
1.3951911926269531,0.0025565773248672485,0.001752581330947578,-0.001059644389897585
1.0749047994613647,0.0025000697933137417,0.0025565773248672485,-0.0009909769287332892
1.0172399282455444,0.001894132699817419,0.0025000697933137417,-0.0011261904146522284
1.1226367950439453,0.002351476578041911,0.001894132699817419,-0.0002581793814897537
1.5826138257980347,0.0032482673414051533,0.002351476578041911,-0.0018508360954001546
0.959054708480835,0.002545236609876156,0.0032482673414051533,-0.0011065348517149687
1.276027798652649,0.0022819042205810547,0.002545236609876156,-0.0016155547928065062
1.0519740581512451,0.002361022401601076,0.0022819042205810547,-0.0005919612594880164
1.5272536277770996,0.00259509589523077,0.002361022401601076,-0.001799953286536038
0.9150044322013855,0.0019139848882332444,0.00259509589523077,-0.0007690557977184653
1.205953598022461,0.0018360288813710213,0.0019139848882332444,-0.0010937168262898922
1.2066477537155151,0.002479870803654194,0.0018360288813710213,-0.0005739145562984049
1.1412426233291626,0.003204990178346634,0.002479870803654194,0.00024743788526393473
0.8842054009437561,0.002162132877856493,0.003204990178346634,0.0009747848380357027
0.9486057758331299,0.0019040560582652688,0.002162132877856493,0.000296496698865667
1.0268704891204834,0.0019015967845916748,0.0019040560582652688,0.0004375482094474137
1.2245041131973267,0.002722328994423151,0.0019015967845916748,0.000483854440972209
0.876079261302948,0.002071504481136799,0.002722328994423151,0.00021994923008605838
1.0337786674499512,0.0021131178364157677,0.002071504481136799,-0.0004462123033590615
0.9140366315841675,0.0016621759859845042,0.0021131178364157677,-0.00045324573875404894
1.0808671712875366,0.0014608262572437525,0.0016621759859845042,-0.0007755731930956244
1.131333827972412,0.0018622130155563354,0.0014608262572437525,0.00010462242062203586
0.9041687250137329,0.0015172900166362524,0.0018622130155563354,9.737862274050713e-05
0.9307205080986023,0.0013064625672996044,0.0015172900166362524,-0.0001089926008717157
1.1840417385101318,0.001802140730433166,0.0013064625672996044,0.00019460750627331436
3.540839910507202,0.0205426923930645,0.001802140730433166,-0.001833512680605054
1.1425639390945435,0.014949105679988861,0.0205426923930645,0.011657977476716042
0.7889198064804077,0.005484861321747303,0.014949105679988861,0.0058015817776322365
0.9736011624336243,0.0034369141794741154,0.005484861321747303,0.002527718199416995
0.7494491934776306,0.0017784212250262499,0.0034369141794741154,0.0006937516736797988
1.2529098987579346,0.0018429846968501806,0.0017784212250262499,0.0010554010514169931
1.1646537780761719,0.001136524137109518,0.0018429846968501806,0.0010687937028706074
1.4323982000350952,0.0008189119398593903,0.001136524137109518,0.000777087640017271
1.4738035202026367,0.0006992382695898414,0.0008189119398593903,0.0005895061185583472
1.7671345472335815,0.0007246461464092135,0.0006992382695898414,0.0005818461067974567
1.7022215127944946,0.00045584634062834084,0.0007246461464092135,0.000508540659211576
1.9356011152267456,0.0003286769788246602,0.00045584634062834084,0.00034783961018547416
1.9931063652038574,0.000246072537265718,0.0003286769788246602,0.00025619484949856997
2.7082231044769287,0.00020737361046485603,0.000246072537265718,0.0002125227329088375
3.1749706268310547,0.00019870535470545292,0.00020737361046485603,0.0001931050792336464
2.842555522918701,0.00018907178309746087,0.00019870535470545292,0.00018205921514891088
3.859311819076538,0.00018387015734333545,0.00018907178309746087,0.00018026359612122178
4.159066677093506,0.00018273387104272842,0.00018387015734333545,0.0001779581216396764
6.491623878479004,0.00018227900727652013,0.00018273387104272842,0.0001803338382160291
7.30902099609375,0.00018560148600954562,0.00018227900727652013,0.0001821719342842698
8.303192138671875,0.0001889814157038927,0.00018560148600954562,0.00018589620594866574
9.68775749206543,0.00019427825463935733,0.0001889814157038927,0.0001905597309814766
9.832046508789062,0.0002002899709623307,0.00019427825463935733,0.0001962070382433012
10.39622688293457,0.0002094909141305834,0.0002002899709623307,0.00020384574600029737
9.916194915771484,0.00022208434529602528,0.0002094909141305834,0.00021453038789331913
9.223947525024414,0.0002439500531181693,0.00022208434529602528,0.00023125368170440197
8.063005447387695,0.00028237764490768313,0.0002439500531181693,0.00026011501904577017
7.197465896606445,0.0003547895175870508,0.00028237764490768313,0.0003126581432297826
6.470337867736816,0.0004992902977392077,0.0003547895175870508,0.0004137497744522989
5.384024143218994,0.0007571802707388997,0.0004992902977392077,0.0005985611351206899
3.3146772384643555,0.0010909037664532661,0.0007571802707388997,0.0008471696637570858
2.2340266704559326,0.0017261417815461755,0.0010909037664532661,0.0011340430937707424
2.0884335041046143,0.0017392977606505156,0.0017261417815461755,0.0015194341540336609
1.7322523593902588,0.0016897397581487894,0.0017392977606505156,0.0014097671955823898
1.197946310043335,0.001587681588716805,0.0016897397581487894,0.0009624211816117167
1.1407771110534668,0.0013930482091382146,0.001587681588716805,0.0008488441235385835
1.0392855405807495,0.0014028290752321482,0.0013930482091382146,0.00036365631967782974
1.1092594861984253,0.0016670108307152987,0.0014028290752321482,-0.00028298888355493546
1.4038180112838745,0.003256275551393628,0.0016670108307152987,-0.00021857366664335132
1.0388622283935547,0.003396395593881607,0.003256275551393628,0.0006091039394959807
0.8591620326042175,0.002446817932650447,0.003396395593881607,-0.00044694539974443614
1.0663832426071167,0.0023513142950832844,0.002446817932650447,0.0009441753500141203
1.1643109321594238,0.003101308597251773,0.0023513142950832844,0.00044402742059901357
1.1124156713485718,0.003783644177019596,0.003101308597251773,0.00040681971586309373
1.5331342220306396,0.00525375222787261,0.003783644177019596,-0.0028522515203803778
0.9178125262260437,0.0042450521141290665,0.00525375222787261,-0.0009540040628053248
1.0962955951690674,0.004473062232136726,0.0042450521141290665,-0.0015299266669899225
0.8855084180831909,0.0028151809237897396,0.004473062232136726,-0.0015765046700835228
1.089677095413208,0.0027576980646699667,0.0028151809237897396,-0.001165647991001606
0.9858068227767944,0.0025699734687805176,0.0027576980646699667,0.0005393479950726032
0.8876487016677856,0.0020223520696163177,0.0025699734687805176,-8.142209117067978e-05
1.0907663106918335,0.002249934710562229,0.0020223520696163177,-0.000543497852049768
1.0250508785247803,0.0019525705138221383,0.002249934710562229,-0.0008744688821025193
1.165628433227539,0.0019298482220619917,0.0019525705138221383,-0.0010134392650797963
0.8595079183578491,0.0011797770857810974,0.0019298482220619917,-0.0006266645505093038
1.3264436721801758,0.001983548514544964,0.0011797770857810974,-0.0003224290849175304
1.4278432130813599,0.002486439887434244,0.001983548514544964,-0.0013782300520688295
0.8459265828132629,0.001564812962897122,0.002486439887434244,-0.0006848182529211044
1.5550460815429688,0.0033467328175902367,0.001564812962897122,-0.0007779159932397306
2.38352632522583,0.015936236828565598,0.0033467328175902367,-0.0029380021151155233
0.9409515857696533,0.013398498296737671,0.015936236828565598,0.0032808228861540556
0.7468568682670593,0.006382709369063377,0.013398498296737671,0.003533127950504422
0.951782763004303,0.004622507840394974,0.006382709369063377,0.0024324378464370966
0.7514815330505371,0.0025592967867851257,0.004622507840394974,0.0004814506391994655
1.0526392459869385,0.002713511697947979,0.0025592967867851257,0.0005473044002428651
0.8152005672454834,0.0016193788032978773,0.002713511697947979,0.0006694071926176548
0.9042671918869019,0.0010882726637646556,0.0016193788032978773,0.0005603113095276058
1.0617424249649048,0.0010486275423318148,0.0010882726637646556,0.0004071188159286976
0.9299184083938599,0.0007072522421367466,0.0010486275423318148,0.0004039852356072515
1.1673117876052856,0.0005417505162768066,0.0007072522421367466,0.0004095913900528103
1.2530831098556519,0.000368814158719033,0.0005417505162768066,0.00033641967456787825
1.6575103998184204,0.0003273097099736333,0.000368814158719033,0.00028587080305442214
1.5914076566696167,0.00028936658054590225,0.0003273097099736333,0.000248295022174716
1.730668306350708,0.0002716425515245646,0.00028936658054590225,0.000232311591389589
2.1829946041107178,0.0002543407026678324,0.0002716425515245646,0.00023561713169328868
2.6396877765655518,0.0002550622739363462,0.0002543407026678324,0.00023566163145005703
3.843987464904785,0.0002746824757196009,0.0002550622739363462,0.00025486311642453074
4.163098335266113,0.00031389688956551254,0.0002746824757196009,0.00028379069408401847
4.4221014976501465,0.00039610653766430914,0.00031389688956551254,0.0003410475910641253
4.903146743774414,0.000584012595936656,0.00039610653766430914,0.0004659878322854638
4.649888038635254,0.0009309645392931998,0.000584012595936656,0.0007096555200405419
2.950801134109497,0.0013760160654783249,0.0009309645392931998,0.0010312951635569334
1.9470486640930176,0.0020413545425981283,0.0013760160654783249,0.0013075633905828
1.4274717569351196,0.0018502562306821346,0.0020413545425981283,0.001448086928576231
1.042481541633606,0.0013227700255811214,0.0018502562306821346,0.0009151187259703875
1.281240701675415,0.0012070604134351015,0.0013227700255811214,0.0008420847589150071
0.9986171722412109,0.000820835935883224,0.0012070604134351015,0.000561391469091177
1.2828844785690308,0.001338752219453454,0.000820835935883224,9.951731044566259e-05
1.4837963581085205,0.002332834992557764,0.001338752219453454,-0.0008070043986663222
1.5247780084609985,0.005296315997838974,0.002332834992557764,-0.0005387344863265753
1.016408085823059,0.005345731973648071,0.005296315997838974,-0.0008068679017014802
1.1091786623001099,0.004679161123931408,0.005345731973648071,-0.0026864679530262947
0.9626004099845886,0.0036948020569980145,0.004679161123931408,-0.001598626608029008
0.909019947052002,0.0029314453713595867,0.0036948020569980145,-0.0006568940589204431
1.0034774541854858,0.0024707713164389133,0.0029314453713595867,-0.0010864894138649106
1.0081833600997925,0.0024735142942517996,0.0024707713164389133,-0.0003035429399460554
1.077013611793518,0.002294609323143959,0.0024735142942517996,-0.0010661123087629676
0.7151686549186707,0.0011660160962492228,0.002294609323143959,-0.00013162508548703045
1.190441608428955,0.0016472189454361796,0.0011660160962492228,-7.777067366987467e-05
1.0182198286056519,0.0013547115959227085,0.0016472189454361796,-0.0006792317726649344
1.080754280090332,0.0014189525973051786,0.0013547115959227085,-0.0004455257731024176
1.0993496179580688,0.0013324555475264788,0.0014189525973051786,-0.0006493473192676902
1.1974902153015137,0.0014829100109636784,0.0013324555475264788,-0.0006651364965364337
1.5426708459854126,0.0025089187547564507,0.0014829100109636784,-0.0010370619129389524
1.3924838304519653,0.0030838395468890667,0.0025089187547564507,-0.0016830064123496413
1.0688096284866333,0.003286436665803194,0.0030838395468890667,-0.0008246827055700123
1.0493204593658447,0.0023975330404937267,0.003286436665803194,-0.0016305927420035005
0.8431646227836609,0.0016281153075397015,0.0023975330404937267,-0.00041816686280071735
1.037314534187317,0.0017219475703313947,0.0016281153075397015,0.00021889139316044748
1.3198020458221436,0.0023486465215682983,0.0017219475703313947,-0.0009367335587739944
0.9057492017745972,0.0017684252234175801,0.0023486465215682983,-0.000584266206715256
1.1824673414230347,0.0022039697505533695,0.0017684252234175801,-0.0006507943035103381
1.1519520282745361,0.00263539282605052,0.0022039697505533695,-0.0007579382508993149
1.3345080614089966,0.0035949526354670525,0.00263539282605052,-0.0014890719903632998
1.0663906335830688,0.003997830208390951,0.0035949526354670525,-0.0005634658737108111
1.5643318891525269,0.007182427681982517,0.003997830208390951,-0.002762869466096163
0.9460152983665466,0.004906783811748028,0.007182427681982517,-0.0028878748416900635
1.3521521091461182,0.008335139602422714,0.004906783811748028,-0.0017027986468747258
0.8464779257774353,0.005940422415733337,0.008335139602422714,-0.0005143689340911806
0.758223295211792,0.0034022622276097536,0.005940422415733337,-0.00027632503770291805
0.9455179572105408,0.002959504723548889,0.0034022622276097536,-0.0005214335396885872
0.9770969748497009,0.0027095547411590815,0.002959504723548889,0.0005736251478083432
1.2536413669586182,0.0035390567500144243,0.0027095547411590815,0.0012727213324978948
1.1147507429122925,0.004021252505481243,0.0035390567500144243,-0.0011039709206670523
0.8961923718452454,0.0032043831888586283,0.004021252505481243,-0.0003179003542754799
1.1337898969650269,0.0035728709772229195,0.0032043831888586283,-0.001232228591106832
0.9636098146438599,0.0030241175554692745,0.0035728709772229195,-0.0009776108199730515
0.9369085431098938,0.0024642266798764467,0.0030241175554692745,-0.0007309795473702252
1.2127108573913574,0.003379201516509056,0.0024642266798764467,-0.0007500798674300313
1.357416033744812,0.005488608498126268,0.003379201516509056,-0.0014825123362243176
1.1585947275161743,0.00698360288515687,0.005488608498126268,-0.0014134056400507689
0.9948604702949524,0.005503700114786625,0.00698360288515687,-0.0027984227053821087
1.0195655822753906,0.005318499635905027,0.005503700114786625,-0.0014353450387716293
1.2597795724868774,0.007114954758435488,0.005318499635905027,-0.002437929157167673
0.7312361001968384,0.0035979384556412697,0.007114954758435488,-0.0011786918621510267
1.4771876335144043,0.007792735937982798,0.0035979384556412697,-0.00045616363058798015
0.8828249573707581,0.005739167332649231,0.007792735937982798,-0.0015690643340349197
1.113497257232666,0.006704903673380613,0.005739167332649231,-0.0014907452277839184
0.9888899326324463,0.0064921751618385315,0.006704903673380613,-0.0006547517841681838
0.7525047659873962,0.003577057272195816,0.0064921751618385315,-0.0007917057955637574
2.4060401916503906,0.0176529623568058,0.003577057272195816,-0.003052055835723877
0.9183416962623596,0.0112425796687603,0.0176529623568058,0.006970787886530161
0.8247892260551453,0.006478326860815287,0.0112425796687603,0.0033375988714396954
0.9952839016914368,0.006355916149914265,0.006478326860815287,0.0006279211957007647
0.7190700769424438,0.003260622965171933,0.006355916149914265,-0.0004031902353744954
0.8292132616043091,0.0021054628305137157,0.003260622965171933,0.0006465659243986011
1.0329488515853882,0.001396680949255824,0.0021054628305137157,0.0010547066340222955
0.9952061772346497,0.0012225101236253977,0.001396680949255824,0.0004455267917364836
0.9167515635490417,0.0009051158558577299,0.0012225101236253977,0.00036295712925493717
1.0369043350219727,0.0006620102212764323,0.0009051158558577299,0.0004376984143164009
1.3424957990646362,0.0005453620105981827,0.0006620102212764323,0.000442733580712229
1.535178303718567,0.000472957210149616,0.0005453620105981827,0.00040375773096457124
1.5232075452804565,0.0003429778735153377,0.000472957210149616,0.000333936361130327
1.5852736234664917,0.00030817551305517554,0.0003429778735153377,0.0002605892368592322
1.6279709339141846,0.00025768205523490906,0.00030817551305517554,0.00023314732243306935
1.7977066040039062,0.00022991118021309376,0.00025768205523490906,0.00020709419914055616
2.586979627609253,0.000230933801503852,0.00022991118021309376,0.00021242826187517494
2.833477020263672,0.0002299555781064555,0.000230933801503852,0.0002156811096938327
3.3978660106658936,0.00023712922120466828,0.0002299555781064555,0.0002228432276751846
3.3640849590301514,0.0002527981996536255,0.00023712922120466828,0.000233021768508479
4.059363842010498,0.0002873059711419046,0.0002527981996536255,0.0002600412699393928
5.484312057495117,0.00036278925836086273,0.0002873059711419046,0.0003160000196658075
5.521356105804443,0.0005077195819467306,0.00036278925836086273,0.00041921340744011104
4.54733419418335,0.0007739389548078179,0.0005077195819467306,0.0006033058743923903
3.5573480129241943,0.0012534719426184893,0.0007739389548078179,0.0009197572944685817
2.531244993209839,0.0016366082709282637,0.0012534719426184893,0.0012780458200722933
1.7000843286514282,0.0019411196699365973,0.0016366082709282637,0.0013686476740986109
1.086625099182129,0.0013438262976706028,0.0019411196699365973,0.0010388016235083342
1.1037322282791138,0.0015859021805226803,0.0013438262976706028,0.0002581261796876788
1.26220703125,0.0025240411050617695,0.0015859021805226803,6.376767851179466e-05
1.1391875743865967,0.0031170733273029327,0.0025240411050617695,-0.0006170081906020641
0.9546921849250793,0.0026933623012155294,0.0031170733273029327,-0.0006605538656003773
0.9503974318504333,0.002278024796396494,0.0026933623012155294,-0.0006247649434953928
0.8801360130310059,0.001749221934005618,0.002278024796396494,-0.00018663977971300483
0.9584750533103943,0.001589669380337,0.001749221934005618,-0.00017300339823123068
0.9192391633987427,0.0012101740576326847,0.001589669380337,-0.0004365982604213059
1.2614866495132446,0.0016606696881353855,0.0012101740576326847,-0.0005260137841105461
1.1315299272537231,0.0016718124970793724,0.0016606696881353855,-0.0007703141309320927
1.1682960987091064,0.0017917740624397993,0.0016718124970793724,-0.000802113558165729
1.2942168712615967,0.002363285282626748,0.0017917740624397993,-0.0009487209608778358
1.446226716041565,0.0034671530593186617,0.002363285282626748,-0.0015641135396435857
1.2670878171920776,0.004911125637590885,0.0034671530593186617,-0.0014159465208649635
0.97510826587677,0.004434296861290932,0.004911125637590885,-0.0010477168252691627
0.7006664872169495,0.0019276090897619724,0.004434296861290932,-0.000989443389698863
1.0224140882492065,0.002014924306422472,0.0019276090897619724,1.125073595176218e-05
1.0056281089782715,0.0018641672795638442,0.002014924306422472,0.0005655324785038829
1.0602480173110962,0.002040507737547159,0.0018641672795638442,0.0003161181230098009
1.2653499841690063,0.0027513476088643074,0.002040507737547159,-0.0009414005326107144
0.908693253993988,0.002217085100710392,0.0027513476088643074,-0.00038347410736605525
1.0478402376174927,0.0021082398016005754,0.002217085100710392,-0.0007912408909760416
1.6070185899734497,0.0034300568513572216,0.0021082398016005754,-0.0016357341082766652
1.220602035522461,0.004851549863815308,0.0034300568513572216,-0.0009179897606372833
1.4181350469589233,0.005973470862954855,0.004851549863815308,-0.0033523058518767357
1.0627796649932861,0.005440851673483849,0.005973470862954855,-0.0025083788204938173
1.2581080198287964,0.005761745851486921,0.005440851673483849,-0.0032210620120167732
1.2551531791687012,0.006112663075327873,0.005761745851486921,-0.0033914889208972454
1.4127240180969238,0.012114444747567177,0.006112663075327873,0.0007189043099060655
0.7178083062171936,0.005847041495144367,0.012114444747567177,0.0021169439423829317
0.8958157896995544,0.004364853724837303,0.005847041495144367,0.0013342872262001038
0.7800227403640747,0.0026099872775375843,0.004364853724837303,-0.0004429803229868412
0.833747923374176,0.001806626096367836,0.0026099872775375843,0.0001411846897099167
0.8607594966888428,0.001246053958311677,0.001806626096367836,0.0003943942137993872
0.957438588142395,0.0010523778619244695,0.001246053958311677,0.00032119936076924205
0.8734270930290222,0.0006215599132701755,0.0010523778619244695,0.00038431028951890767
1.3173930644989014,0.0007071812869980931,0.0006215599132701755,0.00038909912109375
1.1044362783432007,0.0005012726178392768,0.0007071812869980931,0.0003853458329103887
1.6494672298431396,0.0005938326939940453,0.0005012726178392768,0.0004099536454305053
1.7940654754638672,0.0006568270036950707,0.0005938326939940453,0.0005059731192886829
2.894683599472046,0.0010809125378727913,0.0006568270036950707,0.0007553385803475976
1.706713080406189,0.001202302984893322,0.0010809125378727913,0.0008962858701124787
1.2595386505126953,0.0012378126848489046,0.001202302984893322,0.0007227917667478323
1.3165537118911743,0.0011760883498936892,0.0012378126848489046,0.0008110353955999017
1.6545606851577759,0.0013762820744886994,0.0011760883498936892,0.0009626634418964386
1.291795253753662,0.0019786260090768337,0.0013762820744886994,0.000614072079770267
1.0009803771972656,0.0019810569938272238,0.0019786260090768337,5.3570485761156306e-05
1.0602072477340698,0.0018784240819513798,0.0019810569938272238,-0.0007629961473867297
1.1374698877334595,0.0021268236450850964,0.0018784240819513798,-0.0007063886150717735
1.1480942964553833,0.00260551436804235,0.0021268236450850964,-0.0006254439940676093
0.7747052907943726,0.001559285563416779,0.00260551436804235,-0.00010767053754534572
1.0728486776351929,0.0016935482854023576,0.001559285563416779,-0.0003858735435642302
1.0203078985214233,0.0017625977052375674,0.0016935482854023576,2.7133661205880344e-05
2.5774941444396973,0.009902440011501312,0.0017625977052375674,-0.0016413219273090363
0.8211994171142578,0.0052373409271240234,0.009902440011501312,0.003344810102134943
0.8669902086257935,0.0033802655525505543,0.0052373409271240234,0.0015819505788385868
0.5838627815246582,0.0009863243903964758,0.0033802655525505543,0.0006930193630978465
1.2018072605133057,0.0014011235907673836,0.0009863243903964758,0.00015087806968949735
1.0735896825790405,0.0011978576658293605,0.0014011235907673836,0.0006583690410479903
0.9798430800437927,0.0008020785171538591,0.0011978576658293605,0.0005391715094447136
1.390256404876709,0.0009889842476695776,0.0008020785171538591,0.0005359096685424447
1.6377124786376953,0.0013406907673925161,0.0009889842476695776,0.0008097888203337789
1.4084900617599487,0.002115704584866762,0.0013406907673925161,0.0007616943330504
0.958516538143158,0.001402303110808134,0.002115704584866762,0.000909126945771277
1.2566988468170166,0.0018869657069444656,0.001402303110808134,0.0006257157074287534
1.8620396852493286,0.0064522139728069305,0.0018869657069444656,-0.00040984307997860014
1.0129066705703735,0.006572520360350609,0.0064522139728069305,-0.0005505906301550567
1.139401912689209,0.006416410207748413,0.006572520360350609,-0.0032341156620532274
1.267233967781067,0.006359558552503586,0.006416410207748413,-0.003952294588088989
1.107397198677063,0.005803355947136879,0.006359558552503586,-0.003073037602007389
0.9747776389122009,0.004299246706068516,0.005803355947136879,-0.0023447051644325256
1.463881254196167,0.006688319146633148,0.004299246706068516,-0.0028071231208741665
0.8703041076660156,0.004708725959062576,0.006688319146633148,-0.001490177819505334
0.8686174750328064,0.0032653873786330223,0.004708725959062576,-0.001115138758905232
0.9670706987380981,0.002786161145195365,0.0032653873786330223,-0.0008930593030527234
0.9736328125,0.0024836440570652485,0.002786161145195365,-0.000642434461042285
0.8824163675308228,0.0018380435649305582,0.0024836440570652485,0.0004757082788273692
0.8418275117874146,0.0012978347949683666,0.0018380435649305582,-9.315671195508912e-05
1.0953435897827148,0.0015488120261579752,0.0012978347949683666,-0.0001035263849189505
1.4188746213912964,0.0029590167105197906,0.0015488120261579752,-0.00048351805889979005
0.9113538861274719,0.002062695100903511,0.0029590167105197906,-0.000990396598353982
1.0871738195419312,0.001928961486555636,0.002062695100903511,-0.0009114587446674705
1.128431797027588,0.0017084998544305563,0.001928961486555636,-0.001001644181087613
1.3087289333343506,0.0019761943258345127,0.0017084998544305563,-0.0010469947010278702
1.2368301153182983,0.0017190806102007627,0.0019761943258345127,-0.0012105345958843827
1.1820199489593506,0.001565044280141592,0.0017190806102007627,-0.000968168955296278
1.2919774055480957,0.001409066142514348,0.001565044280141592,-0.001007860992103815
1.060663104057312,0.000985453836619854,0.001409066142514348,-0.000724815996363759
1.1845121383666992,0.0009331286419183016,0.000985453836619854,-0.0005467790178954601
1.1732771396636963,0.0008378869970329106,0.0009331286419183016,-0.0005213998374529183
1.1870006322860718,0.0009231626754626632,0.0008378869970329106,-0.00041066683479584754
1.4213273525238037,0.0009795429650694132,0.0009231626754626632,-0.0006552225677296519
1.7543158531188965,0.00196160189807415,0.0009795429650694132,-0.0008192671230062842
1.1567093133926392,0.001873919041827321,0.00196160189807415,-0.0010253512300550938
1.0184279680252075,0.001713666133582592,0.001873919041827321,-0.0006163885118439794
0.9026509523391724,0.0013317856937646866,0.001713666133582592,-0.0003246304695494473
0.9423195719718933,0.0011669587111100554,0.0013317856937646866,0.0001432876306353137
1.2406362295150757,0.0015911648515611887,0.0011669587111100554,-0.0004603455890901387
1.3536944389343262,0.0028415247797966003,0.0015911648515611887,-0.0003393576480448246
1.597198724746704,0.004721104167401791,0.0028415247797966003,-0.0021628683898597956
1.100066065788269,0.004148400388658047,0.004721104167401791,-0.0023160832934081554
1.408907175064087,0.00622229790315032,0.004148400388658047,-0.0025115730240941048
1.0975837707519531,0.00515406858175993,0.00622229790315032,-0.0031653312034904957
0.9370774626731873,0.0045192427933216095,0.00515406858175993,-0.00018457428086549044
1.3940520286560059,0.007354238536208868,0.0045192427933216095,-0.0023249355144798756
1.2193025350570679,0.008316290564835072,0.007354238536208868,-0.0038262703455984592
0.985943078994751,0.006791768129914999,0.008316290564835072,-0.0030049136839807034
1.1522343158721924,0.006899974774569273,0.006791768129914999,-0.00331704318523407
0.991365909576416,0.00514367688447237,0.006899974774569273,-0.00292762229219079
0.9444785118103027,0.0043965894728899,0.00514367688447237,-0.0009722142131067812
1.678820252418518,0.006377199199050665,0.0043965894728899,-0.0036889594048261642
1.0313632488250732,0.0056188879534602165,0.006377199199050665,-0.0024802912957966328
1.4488170146942139,0.010328056290745735,0.0056188879534602165,-0.0026860893703997135
0.9069839119911194,0.007976720109581947,0.010328056290745735,-0.0022440883331000805
0.8508989214897156,0.0057753343135118484,0.007976720109581947,-1.8447732145432383e-05
1.088724970817566,0.006510840728878975,0.0057753343135118484,-0.00135608681011945
0.7754061222076416,0.0035692101810127497,0.006510840728878975,-0.001432049903087318
1.0573164224624634,0.003663367824628949,0.0035692101810127497,0.001034715911373496
0.8612252473831177,0.002593782264739275,0.003663367824628949,0.0006568357348442078
0.7670838236808777,0.0014456273056566715,0.002593782264739275,0.00044499346404336393
1.1862828731536865,0.0020274894777685404,0.0014456273056566715,-9.967447840608656e-05
1.0527640581130981,0.0022464715875685215,0.0020274894777685404,3.546484367689118e-05
0.9071870446205139,0.0016923447838053107,0.0022464715875685215,-0.0005672459956258535
0.8875946998596191,0.001325387042015791,0.0016923447838053107,-0.00011516940867295489
1.0189578533172607,0.001313237240538001,0.001325387042015791,-0.0002820146910380572
0.9496247172355652,0.0010484929662197828,0.001313237240538001,-0.00039731088327243924
1.22914719581604,0.0015359496464952826,0.0010484929662197828,-0.00022117621847428381
1.0793286561965942,0.0011285404907539487,0.0015359496464952826,-0.0008000711677595973
1.0811543464660645,0.0010791863314807415,0.0011285404907539487,-0.00047068449202924967
0.9821711778640747,0.0010325487237423658,0.0010791863314807415,-9.538659651298076e-05
1.0531047582626343,0.0011363956145942211,0.0010325487237423658,-9.459447755943984e-05
1.2017847299575806,0.0014808420091867447,0.0011363956145942211,-0.00040558745968155563
1.0034667253494263,0.001272571156732738,0.0014808420091867447,-0.00052555778529495
1.3683708906173706,0.002114450093358755,0.001272571156732738,-0.0005504991859197617
0.7926260232925415,0.0012266384437680244,0.002114450093358755,-0.0004457766772247851
1.0140339136123657,0.0011836615158244967,0.0012266384437680244,-0.00029897037893533707
1.1004918813705444,0.0012824939331039786,0.0011836615158244967,-0.000399904849473387
0.943057656288147,0.0011373802553862333,0.0012824939331039786,-6.413665687432513e-05
2.4569332599639893,0.0059137120842933655,0.0011373802553862333,-0.0009657871560193598
0.886543333530426,0.004503972828388214,0.0059137120842933655,0.0009082898031920195
0.8270236849784851,0.0030592235270887613,0.004503972828388214,0.00030903046717867255
0.718442976474762,0.0015782986301928759,0.0030592235270887613,-4.7944107791408896e-05
1.2287533283233643,0.002377524273470044,0.0015782986301928759,9.261808008886874e-05
1.057502269744873,0.0017776869935914874,0.002377524273470044,0.001183491898700595
1.247472882270813,0.001688655698671937,0.0017776869935914874,0.0010814361739903688
0.973839282989502,0.0013213797938078642,0.001688655698671937,0.0006246939301490784
1.2896106243133545,0.0020740090403705835,0.0013213797938078642,-0.00039256285526789725
0.8497255444526672,0.0014833114109933376,0.0020740090403705835,-0.00017075854702852666
1.0482558012008667,0.0015803331043571234,0.0014833114109933376,-0.00026705837808549404
1.0111769437789917,0.0013926040846854448,0.0015803331043571234,-0.0005514249205589294
1.1807985305786133,0.0017339008627459407,0.0013926040846854448,-0.0005083308788016438
0.9567004442214966,0.0015039800200611353,0.0017339008627459407,-0.0003693448379635811
1.0316020250320435,0.0014658173313364387,0.0015039800200611353,-0.0004307737108319998
0.9627582430839539,0.001324039651080966,0.0014658173313364387,-0.0002224203199148178
1.4733251333236694,0.0027091943193227053,0.001324039651080966,-0.00045363890239968896
0.7541098594665527,0.0015231366269290447,0.0027091943193227053,-0.00021670271235052496
0.9364113807678223,0.0013351544039323926,0.0015231366269290447,-2.5692294002510607e-05
1.1080812215805054,0.001639333670027554,0.0013351544039323926,6.220791874511633e-06
1.1412913799285889,0.0020331544801592827,0.001639333670027554,-0.0003993163409177214
0.9839605689048767,0.0017966617597267032,0.0020331544801592827,-0.0005646264762617648
1.0988267660140991,0.0017896631034091115,0.0017966617597267032,-0.0007501635700464249
1.5399068593978882,0.003377798479050398,0.0017896631034091115,-0.0011106962338089943
0.8089349865913391,0.0020817879121750593,0.003377798479050398,0.0006395301898010075
0.8522100448608398,0.0014021950773894787,0.0020817879121750593,-0.00046027626376599073
0.9210547208786011,0.001171440351754427,0.0014021950773894787,0.0001580985845066607
1.1514190435409546,0.0013696569949388504,0.001171440351754427,0.00043528375681489706
1.2501263618469238,0.0018141475738957524,0.0013696569949388504,0.000615519005805254
0.8441036939620972,0.001145203597843647,0.0018141475738957524,-0.00048673234414309263
0.9654511213302612,0.0010085715912282467,0.001145203597843647,-0.0002523867296986282
1.049540638923645,0.0010459115728735924,0.0010085715912282467,-0.0002485581790097058
0.7646762728691101,0.0005173241952434182,0.0010459115728735924,-0.00028876811848022044
1.0951063632965088,0.0006172934081405401,0.0005173241952434182,4.0029248339124024e-05
1.3975592851638794,0.0007654363289475441,0.0006172934081405401,-0.00041536689968779683
1.2734637260437012,0.001056433655321598,0.0007654363289475441,-0.00034704338759183884
2.422642230987549,0.0034855057019740343,0.001056433655321598,-0.0012697603087872267
1.007721185684204,0.0034487778320908546,0.0034855057019740343,-0.0005551895592361689
0.7563105225563049,0.001696830615401268,0.0034487778320908546,-0.0009046638151630759
0.869028627872467,0.001275170361623168,0.001696830615401268,-0.00010309663048246875
1.1710963249206543,0.001722714165225625,0.001275170361623168,0.00018120696768164635
1.3803035020828247,0.003265566658228636,0.001722714165225625,0.00016875607252586633
1.724433422088623,0.006058734841644764,0.003265566658228636,-0.002727779094129801
0.9954663515090942,0.005862543359398842,0.006058734841644764,-0.0009145602234639227
0.9700585007667542,0.0049285003915429115,0.005862543359398842,-0.0017552305944263935
1.0004167556762695,0.003579455427825451,0.0049285003915429115,-0.0021998919546604156
1.1675810813903809,0.003781969426199794,0.003579455427825451,-0.0017450805753469467
0.9150476455688477,0.0029429616406559944,0.003781969426199794,-0.000886766065377742
0.8802304863929749,0.002032715827226639,0.0029429616406559944,-0.0008058181265369058
1.115502953529358,0.0021278366912156343,0.002032715827226639,-0.0008286630036309361
1.053632140159607,0.0018874283414334059,0.0021278366912156343,-0.0008984383894130588
0.979427695274353,0.0016247450839728117,0.0018874283414334059,-0.000561012770049274
1.2359330654144287,0.002184190321713686,0.0016247450839728117,-0.0006523935007862747
1.1267282962799072,0.0017592448275536299,0.002184190321713686,-0.0011851737508550286
1.0871633291244507,0.0014442962128669024,0.0017592448275536299,-0.0008808861603029072
1.3544212579727173,0.0019814870320260525,0.0014442962128669024,-0.0008494437788613141
1.3258105516433716,0.0032094537746161222,0.0019814870320260525,-0.0007067323895171285
1.4766860008239746,0.004835124127566814,0.0032094537746161222,-0.0021902103908360004
1.1318836212158203,0.004984631203114986,0.004835124127566814,-0.00216968497261405
1.3557078838348389,0.005861894227564335,0.004984631203114986,-0.0032440098002552986
1.0816800594329834,0.005390590056777,0.005861894227564335,-0.002600664272904396
1.2403616905212402,0.007667334284633398,0.005390590056777,-0.00176639249548316
1.0889513492584229,0.006912317592650652,0.007667334284633398,-0.003564544953405857
0.7770578861236572,0.004110705107450485,0.006912317592650652,-0.0006553349667228758
1.1184905767440796,0.004239176865667105,0.004110705107450485,-0.0017496425425633788
0.9333377480506897,0.0031607605051249266,0.004239176865667105,-0.0013894441071897745
1.1403770446777344,0.00385467242449522,0.0031607605051249266,-0.0008707041852176189
0.9989497065544128,0.003534687915816903,0.00385467242449522,-0.001051075872965157
1.2777631282806396,0.005010336171835661,0.003534687915816903,-0.0015278556384146214
0.8876294493675232,0.003765610046684742,0.005010336171835661,0.0009325662394985557
0.7479819655418396,0.0017243794864043593,0.003765610046684742,0.0010856264270842075
1.0967068672180176,0.0020308969542384148,0.0017243794864043593,-0.0002698598545975983
1.06383216381073,0.002264014445245266,0.0020308969542384148,0.0002624481567181647
1.0517663955688477,0.002479555318132043,0.002264014445245266,-0.00023637515550944954
1.0160785913467407,0.0025504957884550095,0.002479555318132043,-0.00015268891002051532
1.2229551076889038,0.003295272821560502,0.0025504957884550095,-0.0010696554090827703
0.9328275918960571,0.002788578625768423,0.003295272821560502,0.0005027143051847816
0.6952270269393921,0.0013035729061812162,0.002788578625768423,0.0003455026017036289
0.9981727600097656,0.0012986494693905115,0.0013035729061812162,1.4667442883364856e-05
1.1818636655807495,0.0016980250366032124,0.0012986494693905115,0.0003754110657609999
1.0383343696594238,0.0017768032848834991,0.0016980250366032124,0.0002980517747346312
0.9449479579925537,0.0014782322105020285,0.0017768032848834991,-0.0004234720836393535
0.910374641418457,0.0011533887591212988,0.0014782322105020285,-0.00031598133500665426
1.2928882837295532,0.001922132563777268,0.0011533887591212988,-8.186171180568635e-05
1.2796794176101685,0.002242898102849722,0.001922132563777268,-0.0011131851933896542
1.22244131565094,0.0020739352330565453,0.002242898102849722,-0.0013316678814589977
1.5297242403030396,0.004085489548742771,0.0020739352330565453,-0.0011576765682548285
0.75191330909729,0.002309536561369896,0.004085489548742771,3.4540207707323134e-05
0.8455559015274048,0.0016471981070935726,0.002309536561369896,9.647357364883646e-05
1.0861176252365112,0.0018949799705296755,0.0016471981070935726,-0.00027808890445157886
1.0540894269943237,0.002105266321450472,0.0018949799705296755,2.2005135178915225e-05
1.5961673259735107,0.004749581683427095,0.002105266321450472,-0.0010699750855565071
1.284880518913269,0.006835687905550003,0.004749581683427095,-0.002040402963757515
1.063904047012329,0.007194544188678265,0.006835687905550003,-0.0018573146080598235
0.8950760364532471,0.0045923455618321896,0.007194544188678265,-0.0025915238074958324
0.9806637167930603,0.0036535232793539762,0.0045923455618321896,-0.00170247838832438
0.8014188408851624,0.0022761914879083633,0.0036535232793539762,-0.0004993723705410957
0.8844112753868103,0.0017220876179635525,0.0022761914879083633,0.0003583038051147014
0.9392989277839661,0.0014962016139179468,0.0017220876179635525,-0.0001982099056476727
1.5634852647781372,0.0027959018480032682,0.0014962016139179468,-0.0009926727507263422
0.8963382244110107,0.0019301095744594932,0.0027959018480032682,-0.0008715391159057617
1.0315066576004028,0.0016474074218422174,0.0019301095744594932,-0.0007930867723189294
1.329797387123108,0.002547514159232378,0.0016474074218422174,-0.0007258298574015498
1.2231184244155884,0.0027631372213363647,0.002547514159232378,-0.001391271478496492
0.7359043955802917,0.0014300954062491655,0.0027631372213363647,-0.0004184147110208869
1.102358102798462,0.0017307130619883537,0.0014300954062491655,-0.00010077567276312038
0.813589870929718,0.001142095192335546,0.0017307130619883537,-7.786315109115094e-05
1.2883683443069458,0.0017838524654507637,0.001142095192335546,-0.00034678782685659826
0.9508640170097351,0.0014382554218173027,0.0017838524654507637,-0.0005270167603157461
1.2369136810302734,0.00181496050208807,0.0014382554218173027,-0.000676255498547107
1.1356465816497803,0.0018599597970023751,0.00181496050208807,-0.0008326902752742171
1.9366018772125244,0.006432319059967995,0.0018599597970023751,0.0009653270826674998
0.8824663758277893,0.004822818096727133,0.006432319059967995,0.0010742261074483395
0.8056787848472595,0.0030198823660612106,0.004822818096727133,0.0007176318904384971
0.8159657120704651,0.0020103231072425842,0.0030198823660612106,-3.084709896938875e-05
1.0997780561447144,0.002426710445433855,0.0020103231072425842,-9.813622455112636e-05
0.925463855266571,0.0016474800650030375,0.002426710445433855,0.0009104750351980329
1.150493860244751,0.0015359197277575731,0.0016474800650030375,0.0008649564115330577
1.1095023155212402,0.0014291349798440933,0.0015359197277575731,0.0007320322329178452
1.0416057109832764,0.0014541000127792358,0.0014291349798440933,0.0003595015441533178
1.1251728534698486,0.001825622282922268,0.0014541000127792358,0.000148486637044698
4.029522895812988,0.02601660043001175,0.001825622282922268,-0.0024104281328618526
0.9420042634010315,0.0149286650121212,0.02601660043001175,0.011715006083250046
1.1476584672927856,0.009315883740782738,0.0149286650121212,0.008554719388484955
0.8439763784408569,0.005666183307766914,0.009315883740782738,0.0027770630549639463
0.7725070118904114,0.002885183086618781,0.005666183307766914,0.0015488765202462673
0.8246772289276123,0.0016523839440196753,0.002885183086618781,0.0008675968274474144
1.2858725786209106,0.0013575832126662135,0.0016523839440196753,0.0010623576818034053
1.094508171081543,0.0009838801342993975,0.0013575832126662135,0.0007263848092406988
1.089576244354248,0.0007175379432737827,0.0009838801342993975,0.0005218111909925938
1.6232964992523193,0.0005835350602865219,0.0007175379432737827,0.0005380396032705903
1.7292007207870483,0.0005394341424107552,0.0005835350602865219,0.0004663291620090604
2.0228302478790283,0.00047311963862739503,0.0005394341424107552,0.0004477866168599576
2.435375452041626,0.00044478688505478203,0.00047311963862739503,0.00042081112042069435
2.354515552520752,0.00034738212707452476,0.00044478688505478203,0.00036434008507058024
2.2560131549835205,0.00024883472360670567,0.00034738212707452476,0.0002725348458625376
2.536957263946533,0.00018221903883386403,0.00024883472360670567,0.00020045861310791224
3.193450927734375,0.0001580623647896573,0.00018221903883386403,0.00016233390488196164
3.9017670154571533,0.00014018079673405737,0.0001580623647896573,0.00014445297711063176
5.090023994445801,0.00012618642358575016,0.00014018079673405737,0.00013066924293525517
6.40518045425415,0.00011748696852009743,0.00012618642358575016,0.00012036997213726863
7.250977516174316,0.00011120734416181222,0.00011748696852009743,0.00011327093670843169
8.238929748535156,0.00010672478674678132,0.00011120734416181222,0.00010817064321599901
10.280269622802734,0.00010374424164183438,0.00010672478674678132,0.00010473941802047193
11.162054061889648,0.00010175115312449634,0.00010374424164183438,0.00010233816283289343
11.68559455871582,0.00010133605974260718,0.00010175115312449634,0.00010117292549693957
13.408734321594238,0.00010117742203874514,0.00010133605974260718,0.00010097566701006144
14.864395141601562,0.00010147236753255129,0.00010117742203874514,0.00010109506547451019
15.96622371673584,0.0001025038945954293,0.00010147236753255129,0.00010178505908697844
16.46976089477539,0.00010435236617922783,0.0001025038945954293,0.00010323024616809562
16.51671028137207,0.00010678815306164324,0.00010435236617922783,0.0001053655578289181
16.01160430908203,0.00010991830640705302,0.00010678815306164324,0.0001081247246474959
15.879539489746094,0.00011349559645168483,0.00010991830640705302,0.00011146422184538096
15.68837833404541,0.00011739287583623081,0.00011349559645168483,0.00011518550309119746
15.381017684936523,0.00012142572813900188,0.00011739287583623081,0.0001191314950119704
15.28995418548584,0.00012579429312609136,0.00012142572813900188,0.0001233170769410208
15.29290771484375,0.00013035906886216253,0.00012579429312609136,0.00012777282972820103
15.318192481994629,0.0001350723614450544,0.00013035906886216253,0.00013240199768915772
15.122507095336914,0.00013983328244648874,0.0001350723614450544,0.00013712130021303892
14.697524070739746,0.0001449127885280177,0.00013983328244648874,0.00014200902660377324
14.080472946166992,0.00015064251783769578,0.0001449127885280177,0.00014736253069713712
13.367145538330078,0.0001574224152136594,0.00015064251783769578,0.00015354469360318035
12.620800018310547,0.00016570574371144176,0.0001574224152136594,0.00016097695333883166
11.778090476989746,0.00017622110317461193,0.00016570574371144176,0.00017022682004608214
10.77022647857666,0.00019010770483873785,0.00017622110317461193,0.00018218017066828907
9.605077743530273,0.00020952863269485533,0.00019010770483873785,0.00019838687148876488
8.417816162109375,0.000238933163927868,0.00020952863269485533,0.00022194124176166952
7.369728088378906,0.0002876785583794117,0.000238933163927868,0.0002592537202872336
6.560825347900391,0.000375896692276001,0.0002876785583794117,0.0003238134959246963
5.987789630889893,0.0005446029826998711,0.000375896692276001,0.00044321856694296
5.1875224113464355,0.0008367270929738879,0.0005446029826998711,0.0006554910214617848
2.957225799560547,0.0011203268077224493,0.0008367270929738879,0.0008910029428079724
1.8788586854934692,0.00154158438090235,0.0011203268077224493,0.001026584766805172
2.0749735832214355,0.0013219479005783796,0.00154158438090235,0.0012775014620274305
1.4284398555755615,0.0011592709925025702,0.0013219479005783796,0.0009348048479296267
1.3023278713226318,0.0010572797618806362,0.0011592709925025702,0.0007527238922193646
1.4272435903549194,0.0011875347699970007,0.0010572797618806362,0.0007505026878789067
1.0456056594848633,0.001109359785914421,0.0011875347699970007,0.00043788133189082146
0.990444004535675,0.0010846569202840328,0.001109359785914421,6.31186630926095e-05
1.0132486820220947,0.0010924770031124353,0.0010846569202840328,-0.0001498837664257735
1.5619555711746216,0.002427270170301199,0.0010924770031124353,-0.00048666269867680967
2.14650559425354,0.007806883193552494,0.002427270170301199,-0.0023919676896184683
0.8115336298942566,0.005048377439379692,0.007806883193552494,0.0008449307060800493
0.7446125745773315,0.002798960078507662,0.005048377439379692,2.2782078303862363e-05
1.007632851600647,0.0027046184986829758,0.002798960078507662,-0.000604617758654058
0.8301230669021606,0.0018632280407473445,0.0027046184986829758,3.810205453191884e-05
1.1536744832992554,0.00216270936653018,0.0018632280407473445,0.0007179112290032208
1.1354855298995972,0.002725664060562849,0.00216270936653018,0.00036429957253858447
0.9383395314216614,0.002398136770352721,0.002725664060562849,-6.922923785168678e-05
1.501695990562439,0.004843654111027718,0.002398136770352721,-0.0011009922018274665
1.2548233270645142,0.005363448988646269,0.004843654111027718,-0.0027765706181526184
1.1834399700164795,0.005297217518091202,0.005363448988646269,-0.002894084667786956
1.4510319232940674,0.007171374745666981,0.005297217518091202,-0.0036827190779149532
2.0356202125549316,0.022324059158563614,0.007171374745666981,-0.006310741882771254
2.30908203125,0.07440989464521408,0.022324059158563614,0.02495371550321579
1.0544824600219727,0.034495845437049866,0.07440989464521408,0.03868665546178818
0.9955217838287354,0.017988918349146843,0.034495845437049866,0.01714712381362915
0.8822129368782043,0.008155460469424725,0.017988918349146843,0.007826264947652817
0.8527102470397949,0.004914706572890282,0.008155460469424725,0.0026195934042334557
0.8593349456787109,0.002946948166936636,0.004914706572890282,0.0016501648351550102
0.9412442445755005,0.0018098766449838877,0.002946948166936636,0.0012791564222425222
1.189228892326355,0.001743178814649582,0.0018098766449838877,0.0010031715501099825
1.0844995975494385,0.0010319907451048493,0.001743178814649582,0.0009452176745980978
1.5218430757522583,0.0009504001354798675,0.0010319907451048493,0.0007686333847232163
1.5714428424835205,0.0008809033315628767,0.0009504001354798675,0.0007231687777675688
1.7616249322891235,0.0008723184582777321,0.0008809033315628767,0.0007233446813188493
2.280184507369995,0.00081315275747329,0.0008723184582777321,0.0007629896863363683
2.2606778144836426,0.0008304726798087358,0.00081315275747329,0.0007350862724706531
2.3330066204071045,0.0007698112167418003,0.0008304726798087358,0.0007283068262040615
2.740884780883789,0.0007240661652758718,0.0007698112167418003,0.0006982892518863082
2.9522271156311035,0.0006257237400859594,0.0007240661652758718,0.0006388609763234854
3.4729185104370117,0.0005897737573832273,0.0006257237400859594,0.0005832640454173088
3.7425689697265625,0.0005245416541583836,0.0005897737573832273,0.0005382544477470219
4.427118301391602,0.0004907618858851492,0.0005245416541583836,0.0004951131413690746
4.965861797332764,0.00043873960385099053,0.0004907618858851492,0.0004555339692160487
6.440371990203857,0.0004081637307535857,0.00043873960385099053,0.0004184035351499915
7.849674701690674,0.000363094120984897,0.0004081637307535857,0.00038218137342482805
9.917705535888672,0.0003255505580455065,0.000363094120984897,0.0003422401496209204
9.977100372314453,0.0002785513352137059,0.0003255505580455065,0.00029983886633999646
11.11226749420166,0.0002436438953736797,0.0002785513352137059,0.00025958975311368704
7.550970554351807,0.00020708510419353843,0.0002436438953736797,0.0002229419187642634
8.749934196472168,0.00017946455045603216,0.00020708510419353843,0.0001916870824061334
7.4450154304504395,0.00015592924319207668,0.00017946455045603216,0.00016596767818555236
9.268813133239746,0.00013945212413091213,0.00015592924319207668,0.00014669165830127895
9.115604400634766,0.00012692611198872328,0.00013945212413091213,0.00013231161574367434
11.825647354125977,0.00011793937301263213,0.00012692611198872328,0.00012194359442219138
12.91865348815918,0.00011049298336729407,0.00011793937301263213,0.00011383509990992025
15.870512008666992,0.00010463781654834747,0.00011049298336729407,0.00010732370719779283
17.917709350585938,9.95783120742999e-05,0.00010463781654834747,0.0001019258052110672
19.71846580505371,9.501395834377035e-05,9.95783120742999e-05,9.71504341578111e-05
21.145282745361328,9.111839608522132e-05,9.501395834377035e-05,9.294644405599684e-05
21.917123794555664,8.757779141888022e-05,9.111839608522132e-05,8.924162830226123e-05
23.73958969116211,8.456635987386107e-05,8.757779141888022e-05,8.598563726991415e-05
24.9549617767334,8.185637125279754e-05,8.456635987386107e-05,8.313613943755627e-05
26.429641723632812,7.945101242512465e-05,8.185637125279754e-05,8.058916864683852e-05
28.0336971282959,7.733394159004092e-05,7.945101242512465e-05,7.833726704120636e-05
29.226757049560547,7.538002682849765e-05,7.733394159004092e-05,7.630765321664512e-05
30.850788116455078,7.364398334175348e-05,7.538002682849765e-05,7.446919335052371e-05
32.27519989013672,7.204440044006333e-05,7.364398334175348e-05,7.280608406290412e-05
33.809791564941406,7.059140625642613e-05,7.204440044006333e-05,7.128412835299969e-05
35.2620849609375,6.924995977897197e-05,7.059140625642613e-05,6.989037501625717e-05
36.852012634277344,6.801709241699427e-05,6.924995977897197e-05,6.86064304318279e-05
38.10995101928711,6.687497079838067e-05,6.801709241699427e-05,6.742127879988402e-05
39.648475646972656,6.581821071449667e-05,6.687497079838067e-05,6.632420991081744e-05
40.837928771972656,6.483931792899966e-05,6.581821071449667e-05,6.530812970595434e-05
42.168270111083984,6.39315476291813e-05,6.483931792899966e-05,6.436647527152672e-05
43.43015670776367,6.309412128757685e-05,6.39315476291813e-05,6.349533214233816e-05
44.699729919433594,6.231556471902877e-05,6.309412128757685e-05,6.268863216973841e-05
45.881370544433594,6.159485201351345e-05,6.231556471902877e-05,6.194011075422168e-05
47.15281295776367,6.093072806834243e-05,6.159485201351345e-05,6.124875653767958e-05
48.38760757446289,6.031364682712592e-05,6.093072806834243e-05,6.060908344807103e-05
49.64592361450195,5.974330269964412e-05,6.031364682712592e-05,6.001623114570975e-05
50.84938049316406,5.921323463553563e-05,5.974330269964412e-05,5.946677629253827e-05
52.1829833984375,5.872421388630755e-05,5.921323463553563e-05,5.895797585253604e-05
53.361942291259766,5.826885171700269e-05,5.872421388630755e-05,5.848639557370916e-05
54.677276611328125,5.784873428638093e-05,5.826885171700269e-05,5.804927059216425e-05
55.8743896484375,5.745660018874332e-05,5.784873428638093e-05,5.764366142102517e-05
57.1923942565918,5.7093409850494936e-05,5.745660018874332e-05,5.726651579607278e-05
58.377685546875,5.675682768924162e-05,5.7093409850494936e-05,5.691706610377878e-05
59.647705078125,5.644448901875876e-05,5.675682768924162e-05,5.659303133143112e-05
60.83436965942383,5.615463305730373e-05,5.644448901875876e-05,5.62923050893005e-05
62.10413360595703,5.588537169387564e-05,5.615463305730373e-05,5.601311204372905e-05
63.28048324584961,5.5633383453823626e-05,5.588537169387564e-05,5.575280374614522e-05
64.46131896972656,5.5401054851245135e-05,5.5633383453823626e-05,5.551094363909215e-05
65.60961151123047,5.518435864360072e-05,5.5401054851245135e-05,5.528670226340182e-05
66.7720947265625,5.498373502632603e-05,5.518435864360072e-05,5.507830064743757e-05
67.89111328125,5.479637911776081e-05,5.498373502632603e-05,5.488454189617187e-05
68.95443725585938,5.462355329655111e-05,5.479637911776081e-05,5.470466203405522e-05
70.07203674316406,5.4461514082504436e-05,5.462355329655111e-05,5.453743506222963e-05
71.0082778930664,5.431234967545606e-05,5.4461514082504436e-05,5.438200241769664e-05
72.10879516601562,5.4174033721210435e-05,5.431234967545606e-05,5.4238444135989994e-05
73.1037826538086,5.404625699156895e-05,5.4174033721210435e-05,5.410555604612455e-05
74.07097625732422,5.3928957640891895e-05,5.404625699156895e-05,5.398316716309637e-05
75.01565551757812,5.381884693633765e-05,5.3928957640891895e-05,5.386959674069658e-05
76.02466583251953,5.372041050577536e-05,5.381884693633765e-05,5.3765463235322386e-05
77.03895568847656,5.363041418604553e-05,5.372041050577536e-05,5.367137782741338e-05
77.83084869384766,5.3548596042674035e-05,5.363041418604553e-05,5.3585572459269315e-05
78.75482940673828,5.347373735276051e-05,5.3548596042674035e-05,5.350734500098042e-05
79.7571792602539,5.340877396520227e-05,5.347373735276051e-05,5.343755037756637e-05
80.62723541259766,5.335059540811926e-05,5.340877396520227e-05,5.337607581168413e-05
81.44148254394531,5.3299503633752465e-05,5.335059540811926e-05,5.33215279574506e-05
82.32699584960938,5.325665551936254e-05,5.3299503633752465e-05,5.3274648962542415e-05
83.20914459228516,5.322021752363071e-05,5.325665551936254e-05,5.32350895809941e-05
84.12698364257812,5.3190677135717124e-05,5.322021752363071e-05,5.320218770066276e-05
84.93504333496094,5.3167619626037776e-05,5.3190677135717124e-05,5.317596151144244e-05
85.70848083496094,5.3151547035668045e-05,5.3167619626037776e-05,5.315646558301523e-05
86.6201400756836,5.3141840908210725e-05,5.3151547035668045e-05,5.3143652621656656e-05
87.33831787109375,5.31386976945214e-05,5.3141840908210725e-05,5.3137286158744246e-05
88.19664764404297,5.3141240641707554e-05,5.31386976945214e-05,5.313705332810059e-05
88.94103240966797,5.314992449712008e-05,5.3141240641707554e-05,5.314272129908204e-05
89.63399505615234,5.31629630131647e-05,5.314992449712008e-05,5.3153635235503316e-05
90.52603149414062,5.318292824085802e-05,5.31629630131647e-05,5.3170198953012004e-05
91.11066436767578,5.3207688324619085e-05,5.318292824085802e-05,5.3192601626506075e-05
91.81555938720703,5.323679943103343e-05,5.3207688324619085e-05,5.3219584515318274e-05
92.56759643554688,5.327079998096451e-05,5.323679943103343e-05,5.325118763721548e-05
93.2037582397461,5.3310250223148614e-05,5.327079998096451e-05,5.328795305103995e-05
93.82723999023438,5.335328751243651e-05,5.3310250223148614e-05,5.332923319656402e-05
94.37889862060547,5.339922790881246e-05,5.335328751243651e-05,5.337375478120521e-05
94.8556900024414,5.344913370208815e-05,5.339922790881246e-05,5.3421703341882676e-05
95.28353881835938,5.3503012168221176e-05,5.344913370208815e-05,5.3473617299459875e-05
95.74748992919922,5.3558389481622726e-05,5.3503012168221176e-05,5.3528270655078813e-05
96.10060119628906,5.361817602533847e-05,5.3558389481622726e-05,5.3585870773531497e-05
96.36676788330078,5.367910489439964e-05,5.361817602533847e-05,5.3646239393856376e-05
96.42222595214844,5.374091415433213e-05,5.367910489439964e-05,5.3707608458353207e-05
96.66160583496094,5.380412039812654e-05,5.374091415433213e-05,5.377012712415308e-05
96.6583480834961,5.3868476243223995e-05,5.380412039812654e-05,5.38339045306202e-05
96.6242446899414,5.393237006501295e-05,5.3868476243223995e-05,5.3898023907095194e-05
96.37804412841797,5.399579822551459e-05,5.393237006501295e-05,5.3961666708346456e-05
96.25536346435547,5.4060652473708615e-05,5.399579822551459e-05,5.402579699875787e-05
95.77411651611328,5.41221015737392e-05,5.4060652473708615e-05,5.408891593106091e-05
95.32837677001953,5.418152068159543e-05,5.41221015737392e-05,5.414932093117386e-05
94.86083984375,5.424061600933783e-05,5.418152068159543e-05,5.420854358817451e-05
94.0609130859375,5.4295294830808416e-05,5.424061600933783e-05,5.42653797310777e-05
93.47126007080078,5.434773629531264e-05,5.4295294830808416e-05,5.431889803730883e-05
92.56985473632812,5.43956775800325e-05,5.434773629531264e-05,5.4369025747291744e-05
91.71867370605469,5.4440464737126604e-05,5.43956775800325e-05,5.441532994154841e-05
90.78890228271484,5.448180309031159e-05,5.4440464737126604e-05,5.445832357509062e-05
89.73851776123047,5.4517491662409157e-05,5.448180309031159e-05,5.449675882118754e-05
88.86144256591797,5.4548640036955476e-05,5.4517491662409157e-05,5.453010817291215e-05
87.75749969482422,5.457457882585004e-05,5.4548640036955476e-05,5.455856444314122e-05
86.79859161376953,5.459442036226392e-05,5.457457882585004e-05,5.458137457026169e-05
85.65682220458984,5.460894317366183e-05,5.459442036226392e-05,5.459845851873979e-05
84.8196029663086,5.4619740694761276e-05,5.460894317366183e-05,5.461104592541233e-05
83.78565216064453,5.4624244512524456e-05,5.4619740694761276e-05,5.4618602007394657e-05
82.99358367919922,5.4623731557512656e-05,5.4624244512524456e-05,5.46205228602048e-05
82.2943115234375,5.461872206069529e-05,5.4623731557512656e-05,5.4617692512692884e-05
81.44548797607422,5.460788088385016e-05,5.461872206069529e-05,5.4609685321338475e-05
80.93510437011719,5.459287785924971e-05,5.460788088385016e-05,5.4596712288912386e-05
80.34527587890625,5.457505540107377e-05,5.459287785924971e-05,5.4580239520873874e-05
79.8660659790039,5.455252539832145e-05,5.457505540107377e-05,5.4560012358706445e-05
79.51020812988281,5.4527448810404167e-05,5.455252539832145e-05,5.453617268358357e-05
79.18939971923828,5.449895979836583e-05,5.4527448810404167e-05,5.45093571417965e-05
78.93678283691406,5.446916111395694e-05,5.449895979836583e-05,5.448018782772124e-05
78.73300170898438,5.443636473501101e-05,5.446916111395694e-05,5.444887210614979e-05
78.70872497558594,5.440279346657917e-05,5.443636473501101e-05,5.44156864634715e-05
78.68436431884766,5.4369123972719535e-05,5.440279346657917e-05,5.438206790131517e-05
78.70913696289062,5.433575279312208e-05,5.4369123972719535e-05,5.434855120256543e-05
78.75078582763672,5.430302189779468e-05,5.433575279312208e-05,5.431550744106062e-05
78.89117431640625,5.427038558991626e-05,5.430302189779468e-05,5.428284202935174e-05
79.08502960205078,5.424163464340381e-05,5.427038558991626e-05,5.425217386800796e-05
79.19788360595703,5.421400419436395e-05,5.424163464340381e-05,5.422399772214703e-05
79.56700134277344,5.419080116553232e-05,5.421400419436395e-05,5.419862281996757e-05
79.89208984375,5.417011198005639e-05,5.419080116553232e-05,5.4176711273612455e-05
80.18965148925781,5.415329724201001e-05,5.417011198005639e-05,5.415799387264997e-05
80.58293151855469,5.4142437875270844e-05,5.415329724201001e-05,5.4144198657013476e-05
80.98408508300781,5.413407052401453e-05,5.4142437875270844e-05,5.413462713477202e-05
81.48706817626953,5.41322078788653e-05,5.413407052401453e-05,5.4129563068272546e-05
82.0592269897461,5.413563849288039e-05,5.41322078788653e-05,5.4130403441376984e-05
82.5908203125,5.4144475143402815e-05,5.413563849288039e-05,5.413658800534904e-05
83.21419525146484,5.4158772400114685e-05,5.4144475143402815e-05,5.41482113476377e-05
83.9355239868164,5.4179086873773485e-05,5.4158772400114685e-05,5.416558269644156e-05
84.5166015625,5.420422166935168e-05,5.4179086873773485e-05,5.4188356443773955e-05
85.25932312011719,5.423551192507148e-05,5.420422166935168e-05,5.421663445304148e-05
85.96139526367188,5.427216092357412e-05,5.423551192507148e-05,5.425066046882421e-05
86.86000061035156,5.4314885346684605e-05,5.427216092357412e-05,5.4290416301228106e-05
87.56271362304688,5.4360469221137464e-05,5.4314885346684605e-05,5.4334625019691885e-05
88.30892944335938,5.441145913209766e-05,5.4360469221137464e-05,5.438296648208052e-05
89.0296859741211,5.446704017231241e-05,5.441145913209766e-05,5.44363065273501e-05
89.89111328125,5.452668119687587e-05,5.446704017231241e-05,5.4493975767400116e-05
90.72953033447266,5.459025123855099e-05,5.452668119687587e-05,5.455563950818032e-05
91.36400604248047,5.465796130010858e-05,5.459025123855099e-05,5.4621319577563554e-05
92.09004974365234,5.472796328831464e-05,5.465796130010858e-05,5.469022289616987e-05
92.78102111816406,5.4800708312541246e-05,5.472796328831464e-05,5.476164005813189e-05
93.46207427978516,5.487728776643053e-05,5.4800708312541246e-05,5.483634231495671e-05
94.0197982788086,5.495533696375787e-05,5.487728776643053e-05,5.491368938237429e-05
94.78401184082031,5.503524880623445e-05,5.495533696375787e-05,5.499271355802193e-05
95.16707611083984,5.511855852091685e-05,5.503524880623445e-05,5.507434252649546e-05
95.61137390136719,5.520208287634887e-05,5.511855852091685e-05,5.515778320841491e-05
96.1795654296875,5.52880264876876e-05,5.520208287634887e-05,5.524254811462015e-05
96.63825988769531,5.537497054319829e-05,5.52880264876876e-05,5.5329015594907105e-05
97.07291412353516,5.546282773138955e-05,5.537497054319829e-05,5.541643622564152e-05
97.45269775390625,5.5552161938976496e-05,5.546282773138955e-05,5.550505011342466e-05
97.71427917480469,5.564237289945595e-05,5.5552161938976496e-05,5.5594831792404875e-05
98.06974792480469,5.5733042245265096e-05,5.564237289945595e-05,5.568529013544321e-05
98.2740707397461,5.5824984883656725e-05,5.5733042245265096e-05,5.577660340350121e-05
98.60528564453125,5.591893204837106e-05,5.5824984883656725e-05,5.586956103798002e-05
98.7820053100586,5.601305019808933e-05,5.591893204837106e-05,5.5963599152164534e-05
98.9906997680664,5.610737935057841e-05,5.601305019808933e-05,5.605783007922582e-05
98.98135375976562,5.62037130293902e-05,5.610737935057841e-05,5.615315603790805e-05
99.22358703613281,5.630006126011722e-05,5.62037130293902e-05,5.6249504268635064e-05
99.18368530273438,5.639793744194321e-05,5.630006126011722e-05,5.6346609198953956e-05
99.30207824707031,5.64967849641107e-05,5.639793744194321e-05,5.64449728699401e-05
99.39095306396484,5.659796443069354e-05,5.64967849641107e-05,5.654498454532586e-05
99.32244110107422,5.669939855579287e-05,5.659796443069354e-05,5.664628406520933e-05
99.25537872314453,5.6802062317728996e-05,5.669939855579287e-05,5.674832209479064e-05
99.15982055664062,5.690737452823669e-05,5.6802062317728996e-05,5.6852299167076126e-05
99.0960693359375,5.701284680981189e-05,5.690737452823669e-05,5.695768049918115e-05
99.00464630126953,5.7121644204016775e-05,5.701284680981189e-05,5.7064804423134774e-05
98.76131439208984,5.72315402678214e-05,5.7121644204016775e-05,5.717412932426669e-05
98.55243682861328,5.7343051594216377e-05,5.72315402678214e-05,5.728481482947245e-05
98.31835174560547,5.745780072174966e-05,5.7343051594216377e-05,5.739792322856374e-05
98.02869415283203,5.7574208767618984e-05,5.745780072174966e-05,5.7513476349413395e-05
97.80436706542969,5.769381095888093e-05,5.7574208767618984e-05,5.7631459640106186e-05
97.40833282470703,5.781433355878107e-05,5.769381095888093e-05,5.775149111286737e-05
97.10955810546875,5.794051685370505e-05,5.781433355878107e-05,5.787481495644897e-05
96.84376525878906,5.8067336794920266e-05,5.794051685370505e-05,5.800129292765632e-05
96.30445861816406,5.819843499921262e-05,5.8067336794920266e-05,5.8130208344664425e-05
96.08238983154297,5.833336035721004e-05,5.819843499921262e-05,5.826319465995766e-05
95.59203338623047,5.847083230037242e-05,5.833336035721004e-05,5.8399353292770684e-05
95.14179229736328,5.8612880820874125e-05,5.847083230037242e-05,5.853907350683585e-05
94.5718994140625,5.8758785598911345e-05,5.8612880820874125e-05,5.868299922440201e-05
94.2493667602539,5.8908044593408704e-05,5.8758785598911345e-05,5.8830548368860036e-05
93.7068099975586,5.906234582653269e-05,5.8908044593408704e-05,5.898227755096741e-05
93.2791748046875,5.922089985688217e-05,5.906234582653269e-05,5.913866334594786e-05
92.71592712402344,5.938351387158036e-05,5.922089985688217e-05,5.929919279878959e-05
92.19344329833984,5.9550991863943636e-05,5.938351387158036e-05,5.946418605162762e-05
91.70966339111328,5.9723191952798516e-05,5.9550991863943636e-05,5.96339741605334e-05
91.216064453125,5.989931378280744e-05,5.9723191952798516e-05,5.9808084188262e-05
90.6250991821289,6.008178388583474e-05,5.989931378280744e-05,5.998731649015099e-05
90.09557342529297,6.026762639521621e-05,6.008178388583474e-05,6.0171416407683864e-05
89.56040954589844,6.045836926205084e-05,6.026762639521621e-05,6.0359649069141597e-05
88.9133071899414,6.0652000684058294e-05,6.045836926205084e-05,6.05517670919653e-05
88.49433135986328,6.0850965382996947e-05,6.0652000684058294e-05,6.074801058275625e-05
87.82329559326172,6.105400098022074e-05,6.0850965382996947e-05,6.0948936152271926e-05
87.1927261352539,6.125908839749172e-05,6.105400098022074e-05,6.115292489994317e-05
86.6789321899414,6.146857049316168e-05,6.125908839749172e-05,6.136014417279512e-05
86.02679443359375,6.167789979372174e-05,6.146857049316168e-05,6.156947347335517e-05
85.46824645996094,6.188942643348128e-05,6.167789979372174e-05,6.177982868393883e-05
84.74552917480469,6.210128776729107e-05,6.188942643348128e-05,6.199143535923213e-05
83.94132232666016,6.231246516108513e-05,6.210128776729107e-05,6.220286013558507e-05
83.19681549072266,6.252143066376448e-05,6.231246516108513e-05,6.241283699637279e-05
82.44186401367188,6.272712198551744e-05,6.252143066376448e-05,6.262007082113996e-05
81.49032592773438,6.293028127402067e-05,6.272712198551744e-05,6.282437243498862e-05
80.4523696899414,6.312696496024728e-05,6.293028127402067e-05,6.302416295511648e-05
79.39539337158203,6.331373879220337e-05,6.312696496024728e-05,6.321575347101316e-05
78.13362884521484,6.349386239890009e-05,6.331373879220337e-05,6.339902756735682e-05
76.74972534179688,6.366468733176589e-05,6.349386239890009e-05,6.35743053862825e-05
75.16799926757812,6.382203719113022e-05,6.366468733176589e-05,6.373815995175391e-05
73.56657409667969,6.396679964382201e-05,6.382203719113022e-05,6.388896144926548e-05
71.76801300048828,6.410024070646614e-05,6.396679964382201e-05,6.402775761671364e-05
69.93858337402344,6.421936996048316e-05,6.410024070646614e-05,6.415370444301516e-05
68.04441833496094,6.432516238419339e-05,6.421936996048316e-05,6.426579057006165e-05
66.13082122802734,6.441732693929225e-05,6.432516238419339e-05,6.4364357967861e-05
64.27931213378906,6.449837383115664e-05,6.441732693929225e-05,6.445052713388577e-05
62.46388626098633,6.456875416915864e-05,6.449837383115664e-05,6.452577508753166e-05
60.81833267211914,6.462948658736423e-05,6.456875416915864e-05,6.459087308030576e-05
59.2729377746582,6.468430365202948e-05,6.462948658736423e-05,6.464817852247506e-05
57.937007904052734,6.473215762525797e-05,6.468430365202948e-05,6.469908112194389e-05
56.812416076660156,6.477985880337656e-05,6.473215762525797e-05,6.474646215792745e-05
55.897735595703125,6.48250279482454e-05,6.477985880337656e-05,6.479256262537092e-05
55.196685791015625,6.487175414804369e-05,6.48250279482454e-05,6.483823381131515e-05
54.705928802490234,6.492094689747319e-05,6.487175414804369e-05,6.488599319709465e-05
54.44565963745117,6.497330468846485e-05,6.492094689747319e-05,6.493665568996221e-05
54.36097717285156,6.502935866592452e-05,6.497330468846485e-05,6.499081791844219e-05
54.44003677368164,6.50892689009197e-05,6.502935866592452e-05,6.504882185254246e-05
54.68484878540039,6.515378481708467e-05,6.50892689009197e-05,6.51111186016351e-05
55.053688049316406,6.521969771711156e-05,6.515378481708467e-05,6.51764712529257e-05
55.52506637573242,6.528700760100037e-05,6.521969771711156e-05,6.524324999190867e-05
56.0467414855957,6.535393185913563e-05,6.528700760100037e-05,6.531055259983987e-05
56.612735748291016,6.542130722664297e-05,6.535393185913563e-05,6.537789886351675e-05
57.131675720214844,6.548622332047671e-05,6.542130722664297e-05,6.544421921717003e-05
57.65164566040039,6.554705032613128e-05,6.548622332047671e-05,6.550726538989693e-05
58.09564971923828,6.560284236911684e-05,6.554705032613128e-05,6.556572043336928e-05
58.49242401123047,6.56556076137349e-05,6.560284236911684e-05,6.562012276845053e-05
58.803810119628906,6.570236291736364e-05,6.56556076137349e-05,6.566997763002291e-05
58.95846939086914,6.574491271749139e-05,6.570236291736364e-05,6.571467383764684e-05
59.08957290649414,6.578359170816839e-05,6.574491271749139e-05,6.575532461283728e-05
59.06003189086914,6.581933848792687e-05,6.578359170816839e-05,6.57925265841186e-05
59.017757415771484,6.585186929441988e-05,6.581933848792687e-05,6.582664354937151e-05
58.89640808105469,6.588420365005732e-05,6.585186929441988e-05,6.585903611266986e-05
58.64153289794922,6.591570854652673e-05,6.588420365005732e-05,6.589086842723191e-05
58.42403793334961,6.594921433134004e-05,6.591570854652673e-05,6.592329737031832e-05
58.13485336303711,6.598650361411273e-05,6.594921433134004e-05,6.595859304070473e-05
57.85274887084961,6.602950452361256e-05,6.598650361411273e-05,6.599863263545558e-05
57.48377227783203,6.607950490433723e-05,6.602950452361256e-05,6.604499503737316e-05
57.136417388916016,6.613842560909688e-05,6.607950490433723e-05,6.609932461287826e-05
56.77046585083008,6.620846397709101e-05,6.613842560909688e-05,6.616365863010287e-05
56.40769577026367,6.6291046096012e-05,6.620846397709101e-05,6.623981607845053e-05
56.00082015991211,6.638777995249256e-05,6.6291046096012e-05,6.632930308114737e-05
55.62926483154297,6.650047725997865e-05,6.638777995249256e-05,6.643385131610557e-05
55.27422332763672,6.663244857918471e-05,6.650047725997865e-05,6.655601464444771e-05
54.91737747192383,6.678429781459272e-05,6.663244857918471e-05,6.669774302281439e-05
54.5072021484375,6.695772026432678e-05,6.678429781459272e-05,6.686017150059342e-05
54.14360427856445,6.715521158184856e-05,6.695772026432678e-05,6.704542465740815e-05
53.75675582885742,6.737646617693827e-05,6.715521158184856e-05,6.725457205902785e-05
53.44134521484375,6.762714474461973e-05,6.737646617693827e-05,6.749032763764262e-05
53.06419372558594,6.790523912059143e-05,6.762714474461973e-05,6.775446672691032e-05
52.718231201171875,6.821575516369194e-05,6.790523912059143e-05,6.804851727792993e-05
52.37141036987305,6.855843821540475e-05,6.821575516369194e-05,6.837485125288367e-05
52.03318405151367,6.893653335282579e-05,6.855843821540475e-05,6.873496022308245e-05
51.68960189819336,6.935105921002105e-05,6.893653335282579e-05,6.913096876814961e-05
51.35667419433594,6.980389298405498e-05,6.935105921002105e-05,6.9564332079608e-05
51.0498161315918,7.029954576864839e-05,6.980389298405498e-05,7.003824430285022e-05
50.6877555847168,7.083879609126598e-05,7.029954576864839e-05,7.055531750665978e-05
50.34810256958008,7.14234629413113e-05,7.083879609126598e-05,7.111688319128007e-05
49.98088836669922,7.205761357909068e-05,7.14234629413113e-05,7.172585173975676e-05
49.63237380981445,7.274100062204525e-05,7.205761357909068e-05,7.238416583277285e-05
49.26828384399414,7.347916107391939e-05,7.274100062204525e-05,7.309443753911182e-05
48.91522216796875,7.427517994074151e-05,7.347916107391939e-05,7.386099605355412e-05
48.51796340942383,7.512896263506263e-05,7.427517994074151e-05,7.468530384358019e-05
48.15349578857422,7.604587153764442e-05,7.512896263506263e-05,7.557003118563443e-05
47.76879119873047,7.702719449298456e-05,7.604587153764442e-05,7.651847408851609e-05
47.378578186035156,7.807678775861859e-05,7.702719449298456e-05,7.753320824122056e-05
46.95726013183594,7.919712516013533e-05,7.807678775861859e-05,7.86173768574372e-05
46.543243408203125,8.039165550144389e-05,7.919712516013533e-05,7.977396307978779e-05
46.14248275756836,8.166222687577829e-05,8.039165550144389e-05,8.100562263280153e-05
45.67612838745117,8.301033085444942e-05,8.166222687577829e-05,8.231396350311115e-05
45.23139572143555,8.443839760730043e-05,8.301033085444942e-05,8.37010084069334e-05
44.77761459350586,8.594754035584629e-05,8.443839760730043e-05,8.516850357409567e-05
44.26841354370117,8.754005830269307e-05,8.594754035584629e-05,8.6718107922934e-05
43.77939987182617,8.921461267163977e-05,8.754005830269307e-05,8.835037442622706e-05
43.25259780883789,9.097342262975872e-05,8.921461267163977e-05,9.006567415781319e-05
42.72429275512695,9.281541861128062e-05,9.097342262975872e-05,9.186462557408959e-05
42.14594650268555,9.473965474171564e-05,9.281541861128062e-05,9.374615910928696e-05
41.58403396606445,9.674712782725692e-05,9.473965474171564e-05,9.57103620748967e-05
40.97531509399414,9.883410530164838e-05,9.674712782725692e-05,9.775580110726878e-05
40.41128921508789,0.00010100360668729991,9.883410530164838e-05,9.98822069959715e-05
39.84064483642578,0.00010325275070499629,0.00010100360668729991,0.0001020896015688777
39.2961311340332,0.00010558427311480045,0.00010325275070499629,0.00010437793389428407
38.75749588012695,0.00010799951269291341,0.00010558427311480045,0.00010674920486053452
38.28669738769531,0.00011050044849980623,0.00010799951269291341,0.00010920519707724452
37.816864013671875,0.00011309106776025146,0.00011050044849980623,0.00011174875544384122
37.42945861816406,0.00011578062549233437,0.00011309106776025146,0.00011438663204899058
37.091156005859375,0.0001185719738714397,0.00011578062549233437,0.00011712487321346998
36.76467514038086,0.00012147987581556663,0.0001185719738714397,0.0001199721300508827
36.50505828857422,0.0001245116291102022,0.00012147987581556663,0.00012293961481191218
36.249183654785156,0.00012768644955940545,0.0001245116291102022,0.0001260403369087726
36.008975982666016,0.0001310188672505319,0.00012768644955940545,0.00012929124932270497
35.767032623291016,0.000134532485390082,0.0001310188672505319,0.0001327112695435062
35.49978256225586,0.0001382512564305216,0.000134532485390082,0.00013632408808916807
35.182621002197266,0.0001422044588252902,0.0001382512564305216,0.00014015616034157574
34.81079864501953,0.00014642685709986836,0.0001422044588252902,0.00014423939865082502
34.31420135498047,0.00015096607967279851,0.00014642685709986836,0.00014861454837955534
33.72420883178711,0.0001558653311803937,0.00015096607967279851,0.0001533270115032792
32.99641036987305,0.00016118823259603232,0.0001558653311803937,0.00015842965513002127
32.1436767578125,0.0001670075871516019,0.00016118823259603232,0.00016399033484049141
31.150028228759766,0.00017340469639748335,0.0001670075871516019,0.0001700855209492147
30.014684677124023,0.00018048858328256756,0.00017340469639748335,0.00017680946621112525
28.79050636291504,0.00018835657101590186,0.00018048858328256756,0.00018426502356305718
27.460033416748047,0.0001971583697013557,0.00018835657101590186,0.000192573934327811
26.06877899169922,0.00020701790344901383,0.0001971583697013557,0.00020187237532809377
24.64365577697754,0.00021809866302646697,0.00020701790344901383,0.0002123021986335516
23.220897674560547,0.00023053697077557445,0.00021809866302646697,0.00022401221212930977
21.82339859008789,0.00024448547628708184,0.00023053697077557445,0.00023714484996162355
20.460407257080078,0.0002600469160825014,0.00024448547628708184,0.00025182616082020104
19.157512664794922,0.0002773145097307861,0.0002600469160825014,0.0002681520418263972
17.914304733276367,0.00029634503880515695,0.0002773145097307861,0.0002861947286874056
16.733644485473633,0.00031718978425487876,0.00029634503880515695,0.0003060043090954423
15.630061149597168,0.00033988337963819504,0.00031718978425487876,0.0003276202187407762
14.616567611694336,0.0003644807729870081,0.00033988337963819504,0.00035108334850519896
13.688685417175293,0.00039083644514903426,0.0003644807729870081,0.00037634765612892807
12.837519645690918,0.0004185950383543968,0.00039083644514903426,0.00040316174272447824
12.018856048583984,0.00044633744983002543,0.0004185950383543968,0.00043064600322395563
11.157539367675781,0.0004722470766864717,0.00044633744983002543,0.00045715487794950604
10.167695045471191,0.0004912890726700425,0.0004722470766864717,0.00047924485988914967
8.625861167907715,0.0005038267700001597,0.0004912890726700425,0.0004940784419886768
5.347505569458008,0.0004991833120584488,0.0005038267700001597,0.000492735649459064
2.34336519241333,0.0005627254140563309,0.0004991833120584488,0.0004724813043139875
1.4274351596832275,0.0010272730141878128,0.0005627254140563309,0.00024527133791707456
3.5341598987579346,0.008757347241044044,0.0010272730141878128,-0.001690009841695428
1.7420475482940674,0.026078108698129654,0.008757347241044044,-0.0020688381046056747
1.0275681018829346,0.026943478733301163,0.026078108698129654,-0.0038876577746123075
0.7083245515823364,0.013140163384377956,0.026943478733301163,0.0031464779749512672
0.9876226186752319,0.012709595263004303,0.013140163384377956,0.001182433101348579
0.7409689426422119,0.006224050186574459,0.012709595263004303,0.0029235566034913063
0.8878189325332642,0.00468086265027523,0.006224050186574459,0.0011561177670955658
0.7307567596435547,0.0023764839861541986,0.00468086265027523,0.0007402246701531112
1.1162631511688232,0.002411734312772751,0.0023764839861541986,0.0010312637314200401
1.0101374387741089,0.0015548638766631484,0.002411734312772751,0.001174989272840321
0.887927770614624,0.0010612707119435072,0.0015548638766631484,0.0004707199113909155
1.2052322626113892,0.0009627175168134272,0.0010612707119435072,0.000619396916590631
1.2176989316940308,0.0005443556001409888,0.0009627175168134272,0.0005694029969163239
1.166527271270752,0.0004833622369915247,0.0005443556001409888,0.00030236929887905717
1.442812204360962,0.00036331225419417024,0.0004833622369915247,0.0003349691105540842
1.2033753395080566,0.00026725541101768613,0.00036331225419417024,0.00021857328829355538
1.853818416595459,0.0002578102285042405,0.00026725541101768613,0.00022262302809394896
1.9641413688659668,0.00022679561516270041,0.0002578102285042405,0.00021245607058517635
2.1320316791534424,0.0002403895341558382,0.00022679561516270041,0.00020446676353458315
3.1854050159454346,0.00024551659589633346,0.0002403895341558382,0.0002303893124917522
2.9982285499572754,0.00026380165945738554,0.00024551659589633346,0.0002388020948274061
3.8647210597991943,0.0002971721696667373,0.00026380165945738554,0.00026922515826299787
4.5645270347595215,0.00033892111969180405,0.0002971721696667373,0.00030855313525535166
4.8821258544921875,0.0003847022308036685,0.00033892111969180405,0.0003523846680764109
4.930149078369141,0.00045990353100933135,0.0003847022308036685,0.0004101517843082547
4.734856128692627,0.0005569873028434813,0.00045990353100933135,0.0004922630032524467
4.250091552734375,0.0006580584449693561,0.0005569873028434813,0.000585283967666328
3.5396201610565186,0.0007262872532010078,0.0006580584449693561,0.0006601803470402956
2.903630256652832,0.000757786154281348,0.0007262872532010078,0.0006944502820260823
2.6845431327819824,0.0007683434523642063,0.000757786154281348,0.0007073362357914448
2.852663993835449,0.0006928090006113052,0.0007683434523642063,0.0006879920838400722
2.623566150665283,0.0005817092605866492,0.0006928090006113052,0.0005948547623120248
2.765815496444702,0.0005200636223889887,0.0005817092605866492,0.0005168849602341652
2.229278087615967,0.0004962050588801503,0.0005200636223889887,0.00045663374476134777
1.5437313318252563,0.0005814506439492106,0.0004962050588801503,0.00038295172271318734
1.3193364143371582,0.001005917089059949,0.0005814506439492106,5.978977424092591e-05
3.5106022357940674,0.0074172778986394405,0.001005917089059949,-0.0017312299460172653
1.3595143556594849,0.013550486415624619,0.0074172778986394405,-0.0010787099599838257
0.957533061504364,0.01194700412452221,0.013550486415624619,0.002493137028068304
0.6839768886566162,0.005174044519662857,0.01194700412452221,0.0021425310987979174
0.9407466650009155,0.00428227661177516,0.005174044519662857,0.0011983374133706093
0.8849054574966431,0.0027425538282841444,0.00428227661177516,0.0014625155599787831
0.9106512665748596,0.002149761188775301,0.0027425538282841444,0.0005683321505784988
0.7800017595291138,0.0010615703649818897,0.002149761188775301,0.0006556256557814777
1.152347207069397,0.0009654766181483865,0.0010615703649818897,0.0005682913470081985
1.0783828496932983,0.0006798377726227045,0.0009654766181483865,0.0005088560865260661
1.3519737720489502,0.0007417566375806928,0.0006798377726227045,0.000450844963779673
1.1070470809936523,0.0005829620640724897,0.0007417566375806928,0.0003938496229238808
1.2530783414840698,0.00047056382754817605,0.0005829620640724897,0.00036510455538518727
2.074575185775757,0.0006142224301584065,0.00047056382754817605,0.00044874625746160746
1.6833841800689697,0.0007373231928795576,0.0006142224301584065,0.0005109175108373165
1.946937918663025,0.0008226853096857667,0.0007373231928795576,0.0006542433984577656
2.1250343322753906,0.0008726973319426179,0.0008226853096857667,0.0007411495316773653
1.7201592922210693,0.0008477349765598774,0.0008726973319426179,0.0007049409905448556
1.9040367603302002,0.0007495067548006773,0.0008477349765598774,0.0006931310635991395
1.5837172269821167,0.0005685723153874278,0.0007495067548006773,0.000545215792953968
1.5133436918258667,0.0004918045015074313,0.0005685723153874278,0.00041715195402503014
1.2702288627624512,0.0004839893081225455,0.0004918045015074313,0.0003047102363780141
1.1362215280532837,0.0005644165794365108,0.0004839893081225455,0.00016252028581220657
1.4762322902679443,0.001186954090371728,0.0005644165794365108,-0.00015314292977564037
1.731502890586853,0.0023131261114031076,0.001186954090371728,-0.0009802706772461534
2.6698553562164307,0.0063486406579613686,0.0023131261114031076,-0.0030051320791244507
1.0165585279464722,0.005716520361602306,0.0063486406579613686,-0.0021608914248645306
0.8705965876579285,0.0043317656964063644,0.005716520361602306,7.580801320727915e-05
0.8653230667114258,0.002887437120079994,0.0043317656964063644,-0.001171862124465406
0.7937476634979248,0.0018117560539394617,0.002887437120079994,0.0001461932115489617
0.8606117963790894,0.0011222835164517164,0.0018117560539394617,0.0005768452538177371
1.1264413595199585,0.001371932914480567,0.0011222835164517164,0.00023734373098704964
0.981700599193573,0.0013093368615955114,0.001371932914480567,-0.00013210611359681934
1.1149739027023315,0.0016183299012482166,0.0013093368615955114,-0.00011059450480388477
0.9916262626647949,0.001561701763421297,0.0016183299012482166,-0.0002169639483327046
1.2466611862182617,0.0022619240917265415,0.001561701763421297,-0.0004903653752990067
0.9223774671554565,0.0018992209807038307,0.0022619240917265415,-0.00023708722437731922
1.7961329221725464,0.006093714386224747,0.0018992209807038307,-0.0002510012127459049
1.0235484838485718,0.005045951344072819,0.006093714386224747,-0.0025387126952409744
0.8847267031669617,0.003949498757719994,0.005045951344072819,2.9831424399162643e-05
0.9735463857650757,0.0034869706723839045,0.003949498757719994,-0.0009711188031360507
0.9878828525543213,0.0032677811104804277,0.0034869706723839045,-0.0006728312000632286
1.0340064764022827,0.0034348280169069767,0.0032677811104804277,-0.0004353102413006127
1.0133229494094849,0.0031885728240013123,0.0034348280169069767,-0.0010250834748148918
0.9712458848953247,0.0029488164000213146,0.0031885728240013123,-0.0004295467515476048
0.9423916935920715,0.002368394285440445,0.0029488164000213146,-0.0008172622183337808
1.1793715953826904,0.002824118360877037,0.002368394285440445,-0.0009770054602995515
1.3331048488616943,0.0034671209286898375,0.002824118360877037,-0.0017399636562913656
1.431854248046875,0.003917651250958443,0.0034671209286898375,-0.002469190862029791
1.8502871990203857,0.00640834541991353,0.003917651250958443,-0.003620814997702837
1.0489572286605835,0.005104832351207733,0.00640834541991353,-0.0030049874912947416
1.2088720798492432,0.005213763099163771,0.005104832351207733,-0.002830927725881338
1.2419050931930542,0.005403770133852959,0.005213763099163771,-0.0030399165116250515
1.376508355140686,0.006207203026860952,0.005403770133852959,-0.0036342497915029526
0.996505856513977,0.00457390584051609,0.006207203026860952,-0.0027062110602855682
1.5002155303955078,0.005032422952353954,0.00457390584051609,-0.0034300710540264845
1.3081609010696411,0.004795031156390905,0.005032422952353954,-0.003270308952778578
1.3895796537399292,0.0038254649844020605,0.004795031156390905,-0.0032809157855808735
1.3195677995681763,0.002772324252873659,0.0038254649844020605,-0.0024882745929062366
1.2366052865982056,0.002144872210919857,0.002772324252873659,-0.001714015263132751
1.3387280702590942,0.0019386785570532084,0.002144872210919857,-0.0014356470201164484
1.3317928314208984,0.0016443526837974787,0.0019386785570532084,-0.001289732870645821
0.9049743413925171,0.0009344680001959205,0.0016443526837974787,-0.0006858224514871836
0.9731858372688293,0.0007999776280485094,0.0009344680001959205,-0.0002680269244592637
0.9306938648223877,0.0006614912999793887,0.0007999776280485094,-0.0001549592416267842
1.1130366325378418,0.0007862019701860845,0.0006614912999793887,-0.00014534563524648547
1.0258808135986328,0.0007392807165160775,0.0007862019701860845,-0.00024883070727810264
0.9447416067123413,0.0006569881807081401,0.0007392807165160775,-4.5784905523760244e-05
1.1310813426971436,0.0008403470274060965,0.0006569881807081401,1.052736297424417e-05
1.2320307493209839,0.0010710624046623707,0.0008403470274060965,-0.00037986936513334513
0.8056230545043945,0.000692137167789042,0.0010710624046623707,-5.6689419579925016e-05
1.5138306617736816,0.0015374586218968034,0.000692137167789042,-0.00018075983098242432
0.8871148824691772,0.0009517633588984609,0.0015374586218968034,-0.0005587817868217826
1.1521869897842407,0.00123829604126513,0.0009517633588984609,0.00015332982002291828
1.4124659299850464,0.0017651647794991732,0.00123829604126513,-0.0007899602642282844
0.8710471987724304,0.0013245493173599243,0.0017651647794991732,-0.00016032191342674196
1.437727928161621,0.0023553017526865005,0.0013245493173599243,-0.0006602879147976637
0.7956213355064392,0.001404705224558711,0.0023553017526865005,-0.00043744375579990447
1.5518878698349,0.0032874727621674538,0.001404705224558711,-0.0003611674183048308
1.1252243518829346,0.0025088959373533726,0.0032874727621674538,-0.0018100922461599112
0.8266507387161255,0.0017015127232298255,0.0025088959373533726,0.00017953867791220546
1.6798449754714966,0.003477360587567091,0.0017015127232298255,-0.0012773707276210189
1.0424515008926392,0.0022729146294295788,0.003477360587567091,-0.001774766482412815
1.0649045705795288,0.0021049664355814457,0.0022729146294295788,-0.0009365792502649128
1.2522214651107788,0.0021993108093738556,0.0021049664355814457,-0.0012428967747837305
1.0672224760055542,0.001866254024207592,0.0021993108093738556,-0.0010229938197880983
1.1797757148742676,0.0020811487920582294,0.001866254024207592,-0.0008787409169599414
1.343113899230957,0.0025549589190632105,0.0020811487920582294,-0.0013033186551183462
1.1763523817062378,0.0023050608579069376,0.0025549589190632105,-0.0014316786546260118
0.863120436668396,0.001505302730947733,0.0023050608579069376,-0.0006543672061525285
1.207282304763794,0.001961035653948784,0.001505302730947733,-0.0005598906427621841
1.2260509729385376,0.0021013240329921246,0.001961035653948784,-0.0010878113098442554
0.9988422989845276,0.0016054816078394651,0.0021013240329921246,-0.0008888696320354939
1.3496458530426025,0.0024100905284285545,0.0016054816078394651,-0.000824960763566196
1.4040889739990234,0.002294488251209259,0.0024100905284285545,-0.0016910023987293243
0.7909178137779236,0.0012704783584922552,0.002294488251209259,-0.0005786095862276852
1.450809121131897,0.002221615519374609,0.0012704783584922552,-0.0006911259843036532
1.368651270866394,0.002411739667877555,0.002221615519374609,-0.0015009541530162096
1.605126976966858,0.0026420382782816887,0.002411739667877555,-0.0019137911731377244
1.3310980796813965,0.0019289134070277214,0.0026420382782816887,-0.0017309917602688074
1.19113028049469,0.0019397521391510963,0.0019289134070277214,-0.001043845433741808
1.2423487901687622,0.0024352394975721836,0.0019397521391510963,-0.0009388392209075391
1.193242073059082,0.002512784209102392,0.0024352394975721836,-0.0012979391030967236
1.1730555295944214,0.0023334987927228212,0.002512784209102392,-0.0013807506766170263
0.9808562397956848,0.0017179264687001705,0.0023334987927228212,-0.0009701460949145257
0.9556249976158142,0.0013238387182354927,0.0017179264687001705,-0.0005959611153230071
1.2845392227172852,0.0016650931211188436,0.0013238387182354927,-0.0007239017286337912
1.2323594093322754,0.0018385015428066254,0.0016650931211188436,-0.0009141373448073864
1.1011717319488525,0.0015905746258795261,0.0018385015428066254,-0.0009153544087894261
0.8562806248664856,0.0010672026546671987,0.0015905746258795261,-0.0003796635428443551
1.0698055028915405,0.001064833253622055,0.0010672026546671987,-0.0003816646058112383
1.2634296417236328,0.0013489488046616316,0.001064833253622055,-0.000544471200555563
0.8928864002227783,0.0009074048139154911,0.0013489488046616316,-0.00043733190977945924
1.1662837266921997,0.0010266187600791454,0.0009074048139154911,-0.00039588313666172326
0.9482571482658386,0.0007889213738963008,0.0010266187600791454,-0.00034314487129449844
1.4682875871658325,0.0014239297015592456,0.0007889213738963008,-0.000427642953582108
1.7958558797836304,0.002150696236640215,0.0014239297015592456,-0.0012760189129039645
1.210313320159912,0.00228774081915617,0.002150696236640215,-0.0011607586639001966
1.044863224029541,0.0015730056911706924,0.00228774081915617,-0.0011542115826159716
1.1594233512878418,0.0017180570866912603,0.0015730056911706924,-0.0007118455832824111
1.5332578420639038,0.0020760726183652878,0.0017180570866912603,-0.0013165957061573863
1.0756677389144897,0.0014043208211660385,0.0020760726183652878,-0.0011004791595041752
1.5754811763763428,0.0025905745569616556,0.0014043208211660385,-0.0009665690595284104
1.7521929740905762,0.003233155235648155,0.0025905745569616556,-0.002229563193395734
1.0826985836029053,0.0021813721396028996,0.003233155235648155,-0.0017301677726209164
0.944929838180542,0.0013450521510094404,0.0021813721396028996,-0.0009528251830488443
0.8728628158569336,0.0009519595769234002,0.0013450521510094404,-0.0003016447590198368
1.2741373777389526,0.0011085855076089501,0.0009519595769234002,-0.0005461797118186951
1.2602856159210205,0.001542561105452478,0.0011085855076089501,-0.0004603715206030756
1.542236566543579,0.0021516599226742983,0.001542561105452478,-0.0011715844739228487
1.141196846961975,0.0016820617020130157,0.0021516599226742983,-0.001202793326228857
1.0562759637832642,0.0014718534657731652,0.0016820617020130157,-0.0007308110361918807
1.6946120262145996,0.0026201866567134857,0.0014718534657731652,-0.0012107186485081911
0.9400162100791931,0.002191491425037384,0.0026201866567134857,-0.0005540780257433653
1.25636625289917,0.0020232610404491425,0.002191491425037384,-0.0013566690031439066
0.9078660607337952,0.0014477918157353997,0.0020232610404491425,-0.0006213949527591467
1.064739465713501,0.0013515260070562363,0.0014477918157353997,-0.0005877778166905046
0.9523435831069946,0.0011183773167431355,0.0013515260070562363,-0.0003639194183051586
0.9584758877754211,0.0008737844764254987,0.0011183773167431355,-0.0003822761354967952
0.8588688969612122,0.000644043437205255,0.0008737844764254987,-2.1091462258482352e-05
1.6361849308013916,0.0015193631406873465,0.000644043437205255,-0.0003409359778743237
1.2230254411697388,0.0016863386845216155,0.0015193631406873465,-0.0008130208007059991
0.9565064907073975,0.0014704364584758878,0.0016863386845216155,-0.00034112640423700213
1.146730899810791,0.0017556194216012955,0.0014704364584758878,-0.0004874791484326124
1.2504950761795044,0.0020809792913496494,0.0017556194216012955,-0.0009402658906765282
0.872503936290741,0.0013471482088789344,0.0020809792913496494,-0.0006476457929238677
1.1980623006820679,0.0018040068680420518,0.0013471482088789344,-0.00040363584412261844
1.347480058670044,0.001884183962829411,0.0018040068680420518,-0.001201596693135798
0.7102538347244263,0.0009210389107465744,0.001884183962829411,-0.00023191444051917642
1.540171504020691,0.00195117830298841,0.0009210389107465744,-0.00043838837882503867
1.0050559043884277,0.001285696867853403,0.00195117830298841,-0.000933915376663208
1.0503042936325073,0.001418182160705328,0.001285696867853403,-1.2494935617723968e-05
1.5090689659118652,0.0021351585164666176,0.001418182160705328,-0.0010129893198609352
0.940345823764801,0.0015533179976046085,0.0021351585164666176,-0.0007667766185477376
1.0839052200317383,0.0016104122623801231,0.0015533179976046085,-0.0005422460380941629
0.9274662733078003,0.0011691253166645765,0.0016104122623801231,-0.0005420035449787974
1.3142056465148926,0.0017016322817653418,0.0011691253166645765,-0.0005593909882009029
1.1458672285079956,0.0012485128827393055,0.0017016322817653418,-0.0009681573719717562
1.0026829242706299,0.001165987690910697,0.0012485128827393055,-0.00032169895712286234
1.3191179037094116,0.0015429139602929354,0.001165987690910697,-0.0006564491195604205
1.3130544424057007,0.0022930693812668324,0.0015429139602929354,-0.000698733376339078
1.4422178268432617,0.0031001786701381207,0.0022930693812668324,-0.0015773982740938663
0.9214946627616882,0.0022584572434425354,0.0031001786701381207,-0.0009974429849535227
1.0065391063690186,0.0021153439301997423,0.0022584572434425354,-0.0006005726754665375
1.5168774127960205,0.00438151927664876,0.0021153439301997423,-0.0009617277537472546
1.2269513607025146,0.005098765715956688,0.00438151927664876,-0.0022518918849527836
1.1724516153335571,0.004899974912405014,0.005098765715956688,-0.002741833683103323
0.9421513080596924,0.0038161412812769413,0.004899974912405014,-0.0015142043121159077
1.1471360921859741,0.004611078649759293,0.0038161412812769413,-0.0011995802633464336
1.0749298334121704,0.004495194181799889,0.004611078649759293,-0.0017999546835198998
0.9546001553535461,0.0037047830410301685,0.004495194181799889,-0.0012616361491382122
1.002280831336975,0.0032667985651642084,0.0037047830410301685,-0.0012162751518189907
0.9422401785850525,0.0025762920267879963,0.0032667985651642084,-0.000969675078522414
1.1647686958312988,0.003093734150752425,0.0025762920267879963,-0.0009568352834321558
1.4577754735946655,0.0036546140909194946,0.003093734150752425,-0.002240861300379038
1.1724298000335693,0.0024562557227909565,0.0036546140909194946,-0.0021418659016489983
0.7429796457290649,0.0010804848279803991,0.0024562557227909565,-0.0007342200260609388
1.1073144674301147,0.0013039610348641872,0.0010804848279803991,-0.00014898457447998226
1.6744401454925537,0.0020824321545660496,0.0013039610348641872,-0.0010810761013999581
1.4014028310775757,0.001688232645392418,0.0020824321545660496,-0.0014367997646331787
0.8122012615203857,0.0007789417868480086,0.001688232645392418,-0.0006286957650445402
1.0516161918640137,0.0007893372676335275,0.0007789417868480086,-0.00022684020223096013
1.6054238080978394,0.0012803766876459122,0.0007893372676335275,-0.0006120401667430997
1.6929665803909302,0.0014288100646808743,0.0012803766876459122,-0.001056945649906993
0.8634515404701233,0.0006568827666342258,0.0014288100646808743,-0.0005998329725116491
0.9357216358184814,0.0005722107016481459,0.0006568827666342258,-4.383602208690718e-05
1.7268223762512207,0.001101610716432333,0.0005722107016481459,-0.0004726370971184224
1.8150416612625122,0.0011843141401186585,0.001101610716432333,-0.0009374958463013172
0.9268170595169067,0.0005572008667513728,0.0011843141401186585,-0.0005463167326524854
1.130054235458374,0.0007104113465175033,0.0005572008667513728,-2.5270564947277308e-05
2.6397037506103516,0.002143939258530736,0.0007104113465175033,-0.0009292089962400496
1.6962884664535522,0.0020171217620372772,0.002143939258530736,-0.001706029986962676
0.6080785393714905,0.0005712725687772036,0.0020171217620372772,-0.0005193457473069429
1.1031227111816406,0.0006948229856789112,0.0005712725687772036,-1.4099819054536056e-05
1.3570168018341064,0.000891119590960443,0.0006948229856789112,-0.0004335304838605225
1.116746425628662,0.0007513057207688689,0.000891119590960443,-0.00046571873826906085
1.0721784830093384,0.0007010623230598867,0.0007513057207688689,-0.0003149135736748576
2.8071539402008057,0.0046212575398385525,0.0007010623230598867,-0.0007277894765138626
0.8656119108200073,0.0034618729259818792,0.0046212575398385525,-5.935239823884331e-05
0.7645829916000366,0.0019027867820113897,0.0034618729259818792,-0.0006275201449170709
0.8888759016990662,0.0014413949102163315,0.0019027867820113897,-0.00033631041878834367
0.8807574510574341,0.0010269712656736374,0.0014413949102163315,0.00034741187118925154
1.157403588294983,0.0011473442427814007,0.0010269712656736374,0.0004422644560690969
0.9423754811286926,0.001018523471429944,0.0011473442427814007,2.1452638975461014e-05
0.8665227890014648,0.000755616812966764,0.001018523471429944,9.598089673090726e-05
0.8547597527503967,0.0005487417802214622,0.000755616812966764,4.996102870791219e-05
1.198063850402832,0.000785804761108011,0.0005487417802214622,3.171318894601427e-05
1.075010061264038,0.0007957697380334139,0.000785804761108011,-0.00027813544147647917
1.3537143468856812,0.0010440463665872812,0.0007957697380334139,-0.0004858000320382416
1.9397646188735962,0.0018143565393984318,0.0010440463665872812,-0.001009651692584157
1.325119972229004,0.0014141405699774623,0.0018143565393984318,-0.001194522948935628
0.7010741829872131,0.0006406920729205012,0.0014141405699774623,-0.0002662092156242579
1.5365548133850098,0.0012914608232676983,0.0006406920729205012,-0.0003478570142760873
1.7484074831008911,0.0016796874115243554,0.0012914608232676983,-0.001116385217756033
1.5072942972183228,0.0013789263321086764,0.0016796874115243554,-0.0012162411585450172
1.0434075593948364,0.001037861336953938,0.0013789263321086764,-0.0006646338733844459
1.512433648109436,0.0016320723807439208,0.001037861336953938,-0.0007276003016158938
1.79292893409729,0.001883540186099708,0.0016320723807439208,-0.0014037255896255374
1.414412260055542,0.0014011058956384659,0.001883540186099708,-0.0012875432148575783
1.002794623374939,0.0009222583612427115,0.0014011058956384659,-0.0006680989172309637
1.3556057214736938,0.0011509740725159645,0.0009222583612427115,-0.000583621789701283
2.3282370567321777,0.002375988755375147,0.0011509740725159645,-0.0013012546114623547
0.8375262022018433,0.0013559517683461308,0.002375988755375147,-0.0007749701035209
0.7489005923271179,0.0007318410207517445,0.0013559517683461308,-0.00019334402168169618
1.0678123235702515,0.0008245774079114199,0.0007318410207517445,-8.455305942334235e-05
1.1224735975265503,0.0009149630204774439,0.0008245774079114199,-0.0003000336582772434
1.1461869478225708,0.0009604571387171745,0.0009149630204774439,-0.00042024889262393117
1.7238389253616333,0.0020820952486246824,0.0009604571387171745,-0.0007354759145528078
1.3213378190994263,0.0022677078377455473,0.0020820952486246824,-0.0013327306369319558
1.1097471714019775,0.001738936873152852,0.0022677078377455473,-0.0012198432814329863
0.970752477645874,0.0013593938201665878,0.001738936873152852,-0.0006347596645355225
0.8935539126396179,0.0010153866605833173,0.0013593938201665878,-0.00029837607871741056
0.9207105040550232,0.0007885558879934251,0.0010153866605833173,-0.00025914941215887666
1.1036490201950073,0.000778592424467206,0.0007885558879934251,-0.00034099124604836106
1.0059738159179688,0.0007293625385500491,0.000778592424467206,-0.0002054419892374426
1.6052210330963135,0.0015041211154311895,0.0007293625385500491,-0.00046802585711702704
1.6305843591690063,0.0023797382600605488,0.0015041211154311895,-0.0012039330322295427
1.7657935619354248,0.0017123648431152105,0.0023797382600605488,-0.001770474947988987
0.7313919067382812,0.0007657721871510148,0.0017123648431152105,-0.00046374474186450243
0.9499772787094116,0.0006901081651449203,0.0007657721871510148,2.7221751224715263e-05
1.6813862323760986,0.0012710161972790956,0.0006901081651449203,-0.0005529053742066026
1.4978638887405396,0.0016754630487412214,0.0012710161972790956,-0.0009372018976137042
1.0327047109603882,0.0015021396102383733,0.0016754630487412214,-0.0006332549965009093
1.4390771389007568,0.0022383923642337322,0.0015021396102383733,-0.0009710814920254052
1.5621984004974365,0.002083648694679141,0.0022383923642337322,-0.0016985354013741016
1.058223009109497,0.0012984605273231864,0.002083648694679141,-0.0010954267345368862
0.990298867225647,0.001098285079933703,0.0012984605273231864,-0.0004428341635502875
1.6224143505096436,0.001773844938725233,0.001098285079933703,-0.0008676429279148579
1.7339227199554443,0.0021899063140153885,0.001773844938725233,-0.0015130904503166676
0.8971655368804932,0.001119710854254663,0.0021899063140153885,-0.0009457403211854398
1.0357635021209717,0.001143185654655099,0.001119710854254663,-0.00024870893685147166
1.311924934387207,0.0012571861734613776,0.001143185654655099,-0.0007203510031104088
1.055125117301941,0.0008518602116964757,0.0012571861734613776,-0.0006473994581028819
1.0635820627212524,0.0008050032774917781,0.0008518602116964757,-0.00033598317531868815
1.8194891214370728,0.001755045261234045,0.0008050032774917781,-0.0006945514469407499
1.2694939374923706,0.001830053050071001,0.001755045261234045,-0.001064767362549901
1.4680238962173462,0.001878667389973998,0.001830053050071001,-0.001341777155175805
1.1068309545516968,0.0016152278985828161,0.001878667389973998,-0.00095123250503093
1.0910011529922485,0.0014114740770310163,0.0016152278985828161,-0.0007785147754475474
0.9097388982772827,0.0009508880320936441,0.0014114740770310163,-0.0004996451316401362
1.1250731945037842,0.0009133216226473451,0.0009508880320936441,-0.00045767531264573336
1.0558398962020874,0.0008677731384523213,0.0009133216226473451,-0.00034215624327771366
1.962727665901184,0.0016733331140130758,0.0008677731384523213,-0.0008516016532666981
1.0882679224014282,0.0017519479151815176,0.0016733331140130758,-0.0005830761510878801
1.7091972827911377,0.001908638165332377,0.0017519479151815176,-0.001448049326427281
0.9010310173034668,0.0011155647225677967,0.001908638165332377,-0.0007722201989963651
0.8968029618263245,0.0008048031013458967,0.0011155647225677967,-0.0003040719893760979
1.0841538906097412,0.0008244137279689312,0.0008048031013458967,-0.00029197768890298903
1.1637336015701294,0.000788609148003161,0.0008244137279689312,-0.00043695024214684963
1.0049266815185547,0.0005749640986323357,0.000788609148003161,-0.00035506649874150753
1.319914698600769,0.0007367384387180209,0.0005749640986323357,-0.0003347292949911207
1.0762295722961426,0.0007201374974101782,0.0007367384387180209,-0.0002877824008464813
1.3976083993911743,0.0012271441519260406,0.0007201374974101782,-0.0003358192043378949
2.0800154209136963,0.002208992373198271,0.0012271441519260406,-0.0012581311166286469
0.8551996350288391,0.0013490804703906178,0.002208992373198271,-0.0007011364214122295
1.0428541898727417,0.0014241768512874842,0.0013490804703906178,-0.00023732444969937205
1.3584463596343994,0.001594923553057015,0.0014241768512874842,-0.0009449830977246165
0.9426071643829346,0.0010718518169596791,0.001594923553057015,-0.0006453640526160598
0.6775522232055664,0.0004725402104668319,0.0010718518169596791,-0.00014175816613715142
0.9799787998199463,0.0004520691290963441,0.0004725402104668319,2.861806206055917e-05
1.4994679689407349,0.0009006616892293096,0.0004520691290963441,-0.00021535277483053505
1.274444580078125,0.0009744231356307864,0.0009006616892293096,-0.0005413261242210865
1.009148359298706,0.0008013909100554883,0.0009744231356307864,-0.0003876321716234088
1.4113048315048218,0.0014823477249592543,0.0008013909100554883,-0.00029108504531905055
2.364668369293213,0.0030079735442996025,0.0014823477249592543,-0.0016854547429829836
1.0490224361419678,0.0017211386002600193,0.0030079735442996025,-0.0015764585696160793
0.7707991600036621,0.0009693022584542632,0.0017211386002600193,-0.00029483094112947583
1.2287111282348633,0.00111309380736202,0.0009693022584542632,-0.000508196884766221
1.1676990985870361,0.0011667420621961355,0.00111309380736202,-0.0005480265244841576
1.1945935487747192,0.0010634840000420809,0.0011667420621961355,-0.0006695310585200787
1.3868091106414795,0.0012628559488803148,0.0010634840000420809,-0.0007167983567342162
2.411623239517212,0.004942287690937519,0.0012628559488803148,-0.0014288173988461494
0.7481895089149475,0.002763494150713086,0.004942287690937519,-0.00012445187894627452
0.8623142838478088,0.0019264260772615671,0.002763494150713086,-0.0005769145209342241
0.9671595692634583,0.0016120898071676493,0.0019264260772615671,-0.000572061282582581
0.8239201903343201,0.0010861207265406847,0.0016120898071676493,0.0001148065275629051
0.9846532940864563,0.0008798437193036079,0.0010861207265406847,0.00039645121432840824
1.013462781906128,0.0009031427325680852,0.0008798437193036079,2.202813993790187e-05
0.982921302318573,0.0008592138765379786,0.0009031427325680852,-0.00010893768194364384
1.0545129776000977,0.0008448041044175625,0.0008592138765379786,-0.00028992368606850505
1.0344021320343018,0.0008863750845193863,0.0008448041044175625,-0.00012059580330969766
0.8332486748695374,0.0005783363012596965,0.0008863750845193863,-0.00017574033699929714
1.2433652877807617,0.0008482441771775484,0.0005783363012596965,-0.0001585936697665602
2.122422695159912,0.002233946230262518,0.0008482441771775484,-0.0008871765458025038
1.3587689399719238,0.002433507237583399,0.002233946230262518,-0.0014929072931408882
0.6556065082550049,0.0010381558677181602,0.002433507237583399,-0.00013738316192757338
1.100547194480896,0.0011823925888165832,0.0010381558677181602,-0.0002706336381379515
0.8560863733291626,0.0008619653526693583,0.0011823925888165832,-7.348920917138457e-05
0.8683661222457886,0.0006489986553788185,0.0008619653526693583,2.8975609893677756e-05
1.045574426651001,0.0006586378440260887,0.0006489986553788185,-0.00017505697906017303
1.9932076930999756,0.0023933551274240017,0.0006586378440260887,-0.0003668009885586798
0.8223167061805725,0.0016020785551518202,0.0023933551274240017,0.0001966377312783152
0.821836531162262,0.0009147544042207301,0.0016020785551518202,-0.00047602932318113744
1.0640733242034912,0.0010308444034308195,0.0009147544042207301,-6.671895971521735e-05
0.9529407620429993,0.0009159321198239923,0.0010308444034308195,0.00014264878700487316
0.8194055557250977,0.0006147166131995618,0.0009159321198239923,1.5552603144897148e-05
1.0392283201217651,0.0006475531263276935,0.0006147166131995618,-9.897864219965413e-05
1.1215968132019043,0.0007424689829349518,0.0006475531263276935,-0.00020634435350075364
1.3720736503601074,0.0010742261074483395,0.0007424689829349518,-0.0004296678234823048
0.9742490649223328,0.0007572815520688891,0.0010742261074483395,-0.0004574939957819879
1.2303173542022705,0.0009318128577433527,0.0007572815520688891,-0.00036335541517473757
1.8977950811386108,0.0015892575029283762,0.0009318128577433527,-0.0008829578873701394
1.966128945350647,0.0019213230116292834,0.0015892575029283762,-0.0014486329164355993
1.0500285625457764,0.0015318813966587186,0.0019213230116292834,-0.0009026991901919246
1.2248506546020508,0.0017818030901253223,0.0015318813966587186,-0.0007831539260223508
1.183466911315918,0.001428362331353128,0.0017818030901253223,-0.001043254742398858
1.1373988389968872,0.0012614906299859285,0.001428362331353128,-0.0007561488309875131
1.0852011442184448,0.001058426103554666,0.0012614906299859285,-0.0006196230533532798
1.2775324583053589,0.0011181014124304056,0.001058426103554666,-0.0006461013108491898
2.8456716537475586,0.005732442252337933,0.0011181014124304056,-0.001533453119918704
0.7976307272911072,0.003523973748087883,0.005732442252337933,0.0008257104782387614
0.7402600049972534,0.0019200624665245414,0.003523973748087883,-0.00019652105402201414
0.9713205695152283,0.0017589661292731762,0.0019200624665245414,-0.00031298777321353555
0.7955790758132935,0.0010956358164548874,0.0017589661292731762,0.00017501757247373462
1.1061686277389526,0.0012744178529828787,0.0010956358164548874,0.0002626072382554412
1.0124850273132324,0.0011544438311830163,0.0012744178529828787,0.00041372707346454263
0.9148386120796204,0.0009572013514116406,0.0011544438311830163,0.00010138771904166788
0.940601646900177,0.0008261053590103984,0.0009572013514116406,-0.00013923320511821657
0.9363545775413513,0.000720761890988797,0.0008261053590103984,-5.390801379689947e-05
1.1374746561050415,0.0009044462349265814,0.000720761890988797,-0.00014018273213878274
1.2694718837738037,0.0012274804757907987,0.0009044462349265814,-0.0004186321748420596
1.1373100280761719,0.001084808842279017,0.0012274804757907987,-0.0006494435947388411
0.9550224542617798,0.0009530260576866567,0.001084808842279017,-0.00019500913913361728
1.9404120445251465,0.0025287256576120853,0.0009530260576866567,-0.000843587564304471
1.5152636766433716,0.002604147419333458,0.0025287256576120853,-0.001905664335936308
0.5994454026222229,0.0008865389390848577,0.002604147419333458,-0.0003484814951661974
1.2090550661087036,0.0011179693974554539,0.0008865389390848577,-0.0003689463483169675
0.8074819445610046,0.0006844149902462959,0.0011179693974554539,-0.0002162038435926661
0.9222109913825989,0.0005775978206656873,0.0006844149902462959,-5.515659358934499e-05
1.0449838638305664,0.0005890108877792954,0.0005775978206656873,-0.00015001502470113337
1.557525396347046,0.0012641428038477898,0.0005890108877792954,-0.00029298962908796966
1.0955256223678589,0.001302056247368455,0.0012641428038477898,-0.0004831167170777917
1.5033016204833984,0.0015252765733748674,0.001302056247368455,-0.0009780328255146742
1.0385454893112183,0.0010810098610818386,0.0015252765733748674,-0.000751925224903971
0.8378968834877014,0.0007045665988698602,0.0010810098610818386,-0.00023360917111858726
0.8543398380279541,0.0004940294311381876,0.0007045665988698602,-0.00011702149640768766
1.5794391632080078,0.0010829037055373192,0.0004940294311381876,-0.0002547646581660956
1.5304354429244995,0.0015437128022313118,0.0010829037055373192,-0.0008088679751381278
1.1667791604995728,0.0013411527033895254,0.0015437128022313118,-0.0008655192796140909
1.0808417797088623,0.0012342188274487853,0.0013411527033895254,-0.0005927307065576315
1.366864562034607,0.0013925611274316907,0.0012342188274487853,-0.0008250902756117284
1.2573018074035645,0.0012742767576128244,0.0013925611274316907,-0.0008644796325825155
1.4863743782043457,0.0012808581814169884,0.0012742767576128244,-0.0009431781363673508
1.091124176979065,0.0008802314405329525,0.0012808581814169884,-0.0006904025794938207
1.1085293292999268,0.0008337091421708465,0.0008802314405329525,-0.0004101521335542202
1.889148235321045,0.0017473335610702634,0.0008337091421708465,-0.0007754163816571236
1.7461113929748535,0.0020898813381791115,0.0017473335610702634,-0.0014897000510245562
1.0704025030136108,0.0010615515056997538,0.0020898813381791115,-0.0011112997308373451
0.696656346321106,0.0004766311903949827,0.0010615515056997538,-0.00019463003263808787
1.390234351158142,0.000835419399663806,0.0004766311903949827,-0.00019256980158388615
1.9778554439544678,0.0013587173307314515,0.000835419399663806,-0.0008143582381308079
1.49283766746521,0.0011841480154544115,0.0013587173307314515,-0.0009898112621158361
1.0108983516693115,0.0008975164964795113,0.0011841480154544115,-0.0005239584716036916
1.283877968788147,0.0011659504380077124,0.0008975164964795113,-0.00047088140854611993
2.007138729095459,0.002317929407581687,0.0011659504380077124,-0.001170013565570116
1.9448710680007935,0.0028226799331605434,0.002317929407581687,-0.0021062695886939764
0.7831786274909973,0.0011731975246220827,0.0028226799331605434,-0.0010332345264032483
1.0697804689407349,0.001245064428076148,0.0011731975246220827,-0.00032582221319898963
1.2042266130447388,0.001191847724840045,0.001245064428076148,-0.0007101983646862209
1.0736441612243652,0.0009850392816588283,0.001191847724840045,-0.0005764212110079825
1.3075724840164185,0.0011243836488574743,0.0009850392816588283,-0.0006067391950637102
2.073589563369751,0.003876816015690565,0.0011243836488574743,-0.0009292840259149671
0.826600193977356,0.002630332950502634,0.003876816015690565,0.00026738259475678205
0.7715049982070923,0.0012891110964119434,0.002630332950502634,-0.0007738677086308599
0.9668456315994263,0.0011259797029197216,0.0012891110964119434,-0.0003086130600422621
1.0065245628356934,0.0011403659591451287,0.0011259797029197216,2.0015737391076982e-05
0.8777887225151062,0.0008298635948449373,0.0011403659591451287,0.0002292668359586969
0.9592070579528809,0.0006951381801627576,0.0008298635948449373,0.00022733054356649518
0.9851039052009583,0.000592025404330343,0.0006951381801627576,0.00022442362387664616
1.0074183940887451,0.0005802363157272339,0.000592025404330343,-0.00010854094580281526
0.9345442056655884,0.0005024815327487886,0.0005802363157272339,4.963440733263269e-05
0.8698797821998596,0.000369498273357749,0.0005024815327487886,7.23698758520186e-05
1.063869833946228,0.0004093308234587312,0.000369498273357749,-5.665564094670117e-05
1.5479836463928223,0.0007692112121731043,0.0004093308234587312,-0.00026065571000799537
1.3003826141357422,0.0008800446521490812,0.0007692112121731043,-0.0004679095291066915
1.2685679197311401,0.0009041799930855632,0.0008800446521490812,-0.0005363747477531433
1.2388474941253662,0.0007887230603955686,0.0009041799930855632,-0.0005548099288716912
0.8600785732269287,0.0005042270058766007,0.0007887230603955686,-0.0002323764783795923
1.7781665325164795,0.0014432967873290181,0.0005042270058766007,-0.00026254751719534397
2.558185577392578,0.004022189415991306,0.0014432967873290181,-0.0018256905023008585
0.8514754772186279,0.0026598970871418715,0.004022189415991306,-0.000969567452557385
0.7487112879753113,0.0014908837620168924,0.0026598970871418715,2.136286457243841e-05
0.9954900145530701,0.0011958437971770763,0.0014908837620168924,-0.0005829546134918928
0.9342959523200989,0.0010204488644376397,0.0011958437971770763,0.00016544565733056515
0.8419433832168579,0.0006819843547418714,0.0010204488644376397,0.0001995274651562795
1.0752856731414795,0.0007573735201731324,0.0006819843547418714,0.00014287736848928034
0.8477281928062439,0.0005363169475458562,0.0007573735201731324,-7.709879719186574e-05
0.8896799683570862,0.00042015520739369094,0.0005363169475458562,4.8089663323480636e-05
1.0414758920669556,0.00045181531459093094,0.00042015520739369094,4.038980114273727e-05
1.0993117094039917,0.000496359309181571,0.00045181531459093094,-0.0001428093237336725
1.2575422525405884,0.000588296796195209,0.000496359309181571,-0.00027047464391216636
1.134368896484375,0.0005743387155234814,0.000588296796195209,-0.00028554434538818896
1.080732822418213,0.0005465109134092927,0.0005743387155234814,-0.00024117444991134107
1.5514533519744873,0.0011057365918532014,0.0005465109134092927,-0.00031039072200655937
2.1224703788757324,0.0021388493478298187,0.0011057365918532014,-0.0011616852134466171
1.1881837844848633,0.001521076774224639,0.0021388493478298187,-0.0012706381967291236
0.8220179080963135,0.0009791526244953275,0.001521076774224639,-0.00026554008945822716
1.3111878633499146,0.001329266233369708,0.0009791526244953275,-0.0005232496187090874
1.2546844482421875,0.0014087954768911004,0.001329266233369708,-0.0007822542684152722
1.5764144659042358,0.0015590982511639595,0.0014087954768911004,-0.0011037664953619242
1.5646764039993286,0.0015855205710977316,0.0015590982511639595,-0.0012021493166685104
1.8151113986968994,0.0032466421835124493,0.0015855205710977316,-0.0013958034105598927
0.8565878868103027,0.0021732253953814507,0.0032466421835124493,-0.0007867348613217473
0.8557295203208923,0.001139896223321557,0.0021732253953814507,-0.0008383482927456498
1.0614597797393799,0.0011215533595532179,0.001139896223321557,-0.00040251994505524635
0.9484653472900391,0.000987144885584712,0.0011215533595532179,-0.0001546328276162967
0.767841637134552,0.0005805928958579898,0.000987144885584712,-3.72543690900784e-05
1.0560153722763062,0.0006389981135725975,0.0005805928958579898,-6.963254418224096e-05
1.0584238767623901,0.0006369653274305165,0.0006389981135725975,-0.00021177917369641364
1.7388697862625122,0.0016196239739656448,0.0006369653274305165,-0.0004050881543662399
1.109828233718872,0.0016372009413316846,0.0016196239739656448,-0.0006895529222674668
1.5242635011672974,0.0015397404786199331,0.0016372009413316846,-0.0012249307474121451
1.1551564931869507,0.0012924947077408433,0.0015397404786199331,-0.0008591795340180397
1.045148491859436,0.001113964943215251,0.0012924947077408433,-0.0005511554190889001
1.180747389793396,0.0009532357798889279,0.001113964943215251,-0.0006404011510312557
1.621373176574707,0.001494191586971283,0.0009532357798889279,-0.0007583184051327407
1.0329099893569946,0.0013799068983644247,0.001494191586971283,-0.000526410702150315
1.5033385753631592,0.001447157934308052,0.0013799068983644247,-0.001034547807648778
1.348593831062317,0.0014945953153073788,0.001447157934308052,-0.0009667843696661294
0.9976980090141296,0.0008857084903866053,0.0014945953153073788,-0.0007318967254832387
0.9600898027420044,0.0005865971324965358,0.0008857084903866053,-0.00038243463495746255
1.5159183740615845,0.0010964625980705023,0.0005865971324965358,-0.0003464407054707408
1.130063533782959,0.0013304947642609477,0.0010964625980705023,-0.0002695477451197803
1.161234974861145,0.0010230469051748514,0.0013304947642609477,-0.0007648530881851912
1.0922802686691284,0.0009435376850888133,0.0010230469051748514,-0.00046807341277599335
1.4677112102508545,0.0013108134735375643,0.0009435376850888133,-0.0006627027178183198
2.0196640491485596,0.0017460770905017853,0.0013108134735375643,-0.0012415137607604265
1.7942861318588257,0.0019578742794692516,0.0017460770905017853,-0.0014926304575055838
1.1795995235443115,0.0017873947508633137,0.0019578742794692516,-0.0010970400180667639
1.536566138267517,0.001968562602996826,0.0017873947508633137,-0.0013701351126655936
1.1562455892562866,0.0012102072359994054,0.001968562602996826,-0.001134395133703947
1.0030813217163086,0.0009563887724652886,0.0012102072359994054,-0.0004983583930879831
1.0609302520751953,0.0007741883164271712,0.0009563887724652886,-0.00045598886208608747
1.6409355401992798,0.0013777893036603928,0.0007741883164271712,-0.0006013987585902214
1.6251808404922485,0.002135646063834429,0.0013777893036603928,-0.00110255170147866
1.037887692451477,0.001753110671415925,0.002135646063834429,-0.0009438854176551104
1.4039942026138306,0.00232347147539258,0.001753110671415925,-0.0011552523355931044
1.587803840637207,0.0020966771990060806,0.00232347147539258,-0.0017685815691947937
0.9471050500869751,0.00101622031070292,0.0020966771990060806,-0.000989652005955577
0.9299077987670898,0.0007143132388591766,0.00101622031070292,-0.0003685625270009041
0.8416298627853394,0.0004026922397315502,0.0007143132388591766,-0.00024231793940998614
1.4045724868774414,0.0007074170280247927,0.0004026922397315502,-0.00017665146151557565
1.3496387004852295,0.0008245292701758444,0.0007074170280247927,-0.0004583191475830972
1.3227598667144775,0.0009536708239465952,0.0008245292701758444,-0.0005162673769518733
1.3980562686920166,0.0012030932120978832,0.0009536708239465952,-0.0006378203397616744
1.6619213819503784,0.0017468195874243975,0.0012030932120978832,-0.0009984038770198822
1.7471649646759033,0.0017633362440392375,0.0017468195874243975,-0.0014358394546434283
1.1277134418487549,0.0012039305875077844,0.0017633362440392375,-0.0009915627306327224
0.9523521065711975,0.001022412208840251,0.0012039305875077844,-0.00027994991978630424
1.3732295036315918,0.0013575564371421933,0.001022412208840251,-0.0006408431800082326
1.367637038230896,0.00139159569516778,0.0013575564371421933,-0.0009240279323421419
1.4842031002044678,0.0013657859526574612,0.00139159569516778,-0.0010265610180795193
1.606447696685791,0.0015290331793949008,0.0013657859526574612,-0.0010873780120164156
1.550037145614624,0.0017066438449546695,0.0015290331793949008,-0.0011820492800325155
1.3149354457855225,0.0015050575602799654,0.0017066438449546695,-0.001121837762184441
1.3947155475616455,0.001121495384722948,0.0015050575602799654,-0.0010204578284174204
1.0033715963363647,0.0007159564411267638,0.001121495384722948,-0.0005420221714302897
1.1613329648971558,0.0007164611015468836,0.0007159564411267638,-0.0003638035850599408
2.2551827430725098,0.0016203164122998714,0.0007164611015468836,-0.0008029157179407775
1.0615365505218506,0.001425404567271471,0.0016203164122998714,-0.0007117328932508826
0.7350501418113708,0.0005254667485132813,0.001425404567271471,-0.0004878126783296466
1.1485824584960938,0.000687549589201808,0.0005254667485132813,-5.4357329645426944e-05
1.298450231552124,0.0009660108480602503,0.000687549589201808,-0.00033269618870690465
1.7110377550125122,0.0010260589187964797,0.0009660108480602503,-0.000794720312114805
1.1247742176055908,0.0006882817251607776,0.0010260589187964797,-0.0005759873893111944
1.002577781677246,0.0005769292474724352,0.0006882817251607776,-0.0002568120835348964
1.6482311487197876,0.0010953141609206796,0.0005769292474724352,-0.00043624252430163324
2.194617986679077,0.0019359379075467587,0.0010953141609206796,-0.0011585806496441364
1.159848690032959,0.0014069525059312582,0.0019359379075467587,-0.0011190567165613174
0.8421223163604736,0.0009405850432813168,0.0014069525059312582,-0.0002753986918833107
1.3832756280899048,0.00126499158795923,0.0009405850432813168,-0.0005945937009528279
1.0576672554016113,0.0010213337372988462,0.00126499158795923,-0.0005995869869366288
1.183728814125061,0.0009574845898896456,0.0010213337372988462,-0.0005688928067684174
1.479867935180664,0.0011401474475860596,0.0009574845898896456,-0.0007057613111101091
2.430610418319702,0.004322830121964216,0.0011401474475860596,-0.0013287669280543923
0.7486748695373535,0.002379031851887703,0.004322830121964216,0.00043202994856983423
0.7277258634567261,0.0012240009382367134,0.002379031851887703,-0.0002880472457036376
1.0628350973129272,0.0013513254234567285,0.0012240009382367134,-0.00019359495490789413
0.8902096152305603,0.0010653077624738216,0.0013513254234567285,-8.662509935675189e-05
1.0567245483398438,0.0011555703822523355,0.0010653077624738216,0.00018764339620247483
0.7665300369262695,0.0006351026240736246,0.0011555703822523355,0.0002177702699555084
0.9209787845611572,0.00042548897909000516,0.0006351026240736246,0.00023830404097680002
1.0872697830200195,0.00047041609650477767,0.00042548897909000516,0.00011386086407583207
0.9560278654098511,0.0004000219632871449,0.00047041609650477767,0.00011446038843132555
0.9710645079612732,0.00036070766509510577,0.0004000219632871449,7.944717799546197e-05
0.926090657711029,0.0003057155408896506,0.00036070766509510577,-3.604115408961661e-05
1.3568577766418457,0.0004360640305094421,0.0003057155408896506,-0.0001732866367092356
1.4424550533294678,0.000546872615814209,0.0004360640305094421,-0.0003077909641433507
1.4595750570297241,0.0006500410381704569,0.000546872615814209,-0.0003964112838730216
1.0836840867996216,0.0006414844538085163,0.0006500410381704569,-0.0002580496366135776
1.5896624326705933,0.001128101022914052,0.0006414844538085163,-0.0004691053763963282
1.7362273931503296,0.0014918041415512562,0.001128101022914052,-0.0009719287045300007
1.1301501989364624,0.0010675708763301373,0.0014918041415512562,-0.0008368314011022449
1.1420927047729492,0.0009813489159569144,0.0010675708763301373,-0.0005561845609918237
1.3122972249984741,0.0009648457053117454,0.0009813489159569144,-0.0006374025251716375
1.3226886987686157,0.001049275859259069,0.0009648457053117454,-0.00061893550446257
1.4777758121490479,0.0010645759757608175,0.001049275859259069,-0.0007733512320555747
1.2764809131622314,0.0009579097386449575,0.0010645759757608175,-0.0006757390219718218
1.333250880241394,0.0009016230469569564,0.0009579097386449575,-0.0006374543299898505
1.3642123937606812,0.0009146218071691692,0.0009016230469569564,-0.0006124997162260115
1.1480876207351685,0.0006625865353271365,0.0009146218071691692,-0.000522443326190114
1.158278226852417,0.0006277173524722457,0.0006625865353271365,-0.0003495979181025177
1.2709009647369385,0.0007249066838994622,0.0006277173524722457,-0.0003601315547712147
1.641502857208252,0.0011944326106458902,0.0007249066838994622,-0.0005799870705232024
2.329082727432251,0.0023107226006686687,0.0011944326106458902,-0.0013325571781024337
1.181588888168335,0.0020271576941013336,0.0023107226006686687,-0.0013194121420383453
0.8655698895454407,0.0010094274766743183,0.0020271576941013336,-0.0008284006034955382
1.044047474861145,0.0010421598562970757,0.0010094274766743183,-0.00023579312255606055
1.515485167503357,0.0016320532886311412,0.0010421598562970757,-0.0007356015266850591
1.8109270334243774,0.0020440155640244484,0.0016320532886311412,-0.0014359501656144857
1.281981110572815,0.0019041290506720543,0.0020440155640244484,-0.0012984412023797631
1.2953836917877197,0.0018026689067482948,0.0019041290506720543,-0.0012230853317305446
1.3256070613861084,0.0016571616288274527,0.0018026689067482948,-0.0011935356305912137
1.1818480491638184,0.001097515458241105,0.0016571616288274527,-0.0009779483079910278
0.9225682616233826,0.0007209862815216184,0.001097515458241105,-0.00042491586646065116
0.9374768733978271,0.00039475198718719184,0.0007209862815216184,-0.0003275721101090312
1.064845085144043,0.0004423075297381729,0.00039475198718719184,-4.547293792711571e-05
1.31602144241333,0.0005081918789073825,0.0004423075297381729,-0.0002750632120296359
1.2975572347640991,0.0006369666079990566,0.0005081918789073825,-0.000287614791886881
1.4858726263046265,0.0009994651190936565,0.0006369666079990566,-0.0004291565273888409
1.7662930488586426,0.0016257734969258308,0.0009994651190936565,-0.0008818666101433337
2.0095367431640625,0.00206097774207592,0.0016257734969258308,-0.0015161902410909534
1.159668207168579,0.0016648971941322088,0.00206097774207592,-0.001170546282082796
0.9476577639579773,0.0014760007616132498,0.0016648971941322088,-0.00017750106053426862
1.353657603263855,0.0020213660318404436,0.0014760007616132498,-0.0008681630133651197
1.201817274093628,0.0020063032861799,0.0020213660318404436,-0.0011263249907642603
1.1328163146972656,0.001671290723606944,0.0020063032861799,-0.0010846593650057912
1.4000722169876099,0.0019927355460822582,0.001671290723606944,-0.001142205554060638
1.3730802536010742,0.0018150520045310259,0.0019927355460822582,-0.001367312972433865
1.0729169845581055,0.0014097531093284488,0.0018150520045310259,-0.0009123197523877025
1.4206197261810303,0.0012765086721628904,0.0014097531093284488,-0.0009960710303857923
1.0468119382858276,0.0008510029874742031,0.0012765086721628904,-0.0006522501353174448
1.115422248840332,0.000680852506775409,0.0008510029874742031,-0.00045477619278244674
1.729282259941101,0.0012927469797432423,0.000680852506775409,-0.0005668520461767912
1.1289294958114624,0.0013306724140420556,0.0012927469797432423,-0.0005752247525379062
0.8922737240791321,0.0005638953298330307,0.0013306724140420556,-0.0005924248835071921
0.9080818891525269,0.0004649935581255704,0.0005638953298330307,-1.1906395229743794e-06
1.2043724060058594,0.0006585319642908871,0.0004649935581255704,-8.509214239893481e-05
1.9280364513397217,0.0010262045543640852,0.0006585319642908871,-0.0006264946423470974
1.557465672492981,0.0010115548502653837,0.0010262045543640852,-0.0007850024267099798
0.932274341583252,0.0006032598903402686,0.0010115548502653837,-0.00043762227869592607
1.499774694442749,0.0010817816946655512,0.0006032598903402686,-0.0003637697082012892
2.2866251468658447,0.0019506674725562334,0.0010817816946655512,-0.0011757796164602041
1.4021042585372925,0.0015161546180024743,0.0019506674725562334,-0.0013372411485761404
0.8162246942520142,0.0008584961178712547,0.0015161546180024743,-0.0004419883480295539
1.2765135765075684,0.001013373490422964,0.0008584961178712547,-0.0004896569298580289
1.0222035646438599,0.0008047651499509811,0.001013373490422964,-0.0004423928039614111
1.22588050365448,0.0008311767596751451,0.0008047651499509811,-0.00045736850006505847
1.5482875108718872,0.0010039613116532564,0.0008311767596751451,-0.0006434317911043763
2.0616393089294434,0.002646687440574169,0.0010039613116532564,-0.0010045338422060013
0.8226197957992554,0.0017802852671593428,0.002646687440574169,-0.00016807351494207978
0.8564594984054565,0.0009579742327332497,0.0017802852671593428,-0.0006740642711520195
1.045853614807129,0.0010151938768103719,0.0009579742327332497,-0.00017407519044354558
0.9821443557739258,0.0009495038539171219,0.0010151938768103719,-0.00017115760419983417
0.8604947328567505,0.0006930738454684615,0.0009495038539171219,-9.669046994531527e-05
0.8560042381286621,0.0005078307585790753,0.0006930738454684615,3.241156946387491e-06
1.0564115047454834,0.0005273958668112755,0.0005078307585790753,-0.00013636125368066132
1.4466418027877808,0.0010341827291995287,0.0005273958668112755,-0.0001853752473834902
1.3664271831512451,0.0012836017413064837,0.0010341827291995287,-0.0006671095034107566
1.7394376993179321,0.0013914576265960932,0.0012836017413064837,-0.0010705904569476843
1.0727595090866089,0.0008845517295412719,0.0013914576265960932,-0.0007422413909807801
0.8351656794548035,0.0005699478788301349,0.0008845517295412719,-0.00019603274995461106
1.1974128484725952,0.0006579922046512365,0.0005699478788301349,-0.0002702942001633346
1.8159795999526978,0.0013696164824068546,0.0006579922046512365,-0.0005765212699770927
1.159757375717163,0.001151797128841281,0.0013696164824068546,-0.0007688964833505452
0.9333240389823914,0.0008199613657779992,0.001151797128841281,-0.00041545103886164725
1.2840373516082764,0.0010286630131304264,0.0008199613657779992,-0.0004490855790209025
1.158761739730835,0.0008653983240947127,0.0010286630131304264,-0.000576583668589592
0.8563296794891357,0.00046339223627001047,0.0008653983240947127,-0.0003289214218966663
1.242939829826355,0.0005712256534025073,0.00046339223627001047,-0.00023128275643102825
1.0594907999038696,0.0005359445931389928,0.0005712256534025073,-0.0002241885376861319
1.4911044836044312,0.0008113413350656629,0.0005359445931389928,-0.0003725145652424544
1.5522606372833252,0.0010110032744705677,0.0008113413350656629,-0.0006293366895988584
1.373429775238037,0.0010158715303987265,0.0010110032744705677,-0.0006927864742465317
1.1450244188308716,0.0009489813237451017,0.0010158715303987265,-0.0005264562787488103
1.5250046253204346,0.0014750350965186954,0.0009489813237451017,-0.0006813530926592648
1.5688821077346802,0.0017238560831174254,0.0014750350965186954,-0.0011556092649698257
1.0884599685668945,0.0012461391743272543,0.0017238560831174254,-0.0009151236154139042
1.148429274559021,0.001169796334579587,0.0012461391743272543,-0.0006482076132670045
1.2938799858093262,0.001146760769188404,0.001169796334579587,-0.0007456251769326627
1.2156850099563599,0.0010804063640534878,0.001146760769188404,-0.0006701800739392638
1.0670946836471558,0.0007837840821594,0.0010804063640534878,-0.0005543569568544626
1.098926067352295,0.0007173042977228761,0.0007837840821594,-0.0003689895092975348
1.0763072967529297,0.0006235382752493024,0.0007173042977228761,-0.00033412984339520335
1.4988309144973755,0.0010656449012458324,0.0006235382752493024,-0.00039871432818472385
1.4131513833999634,0.0010740978177636862,0.0010656449012458324,-0.0007529258728027344
0.9412655830383301,0.0006910354131832719,0.0010740978177636862,-0.00045083905570209026
1.1891531944274902,0.0008465724531561136,0.0006910354131832719,-0.0002796312910504639
1.7629050016403198,0.0015868762275204062,0.0008465724531561136,-0.0007301643490791321
1.7521270513534546,0.0021916881669312716,0.0015868762275204062,-0.001383205410093069
0.9695793986320496,0.001504872227087617,0.0021916881669312716,-0.0009429932106286287
1.0035350322723389,0.0014149151975288987,0.001504872227087617,-0.00037598246126435697
1.1609352827072144,0.0016626286087557673,0.0014149151975288987,-0.0005490340990945697
1.4203500747680664,0.002510072197765112,0.0016626286087557673,-0.001024817582219839
0.983375608921051,0.0020027332939207554,0.002510072197765112,-0.0009377137175761163
1.2571018934249878,0.0025794287212193012,0.0020027332939207554,-0.0009775881189852953
0.8915783762931824,0.001789397792890668,0.0025794287212193012,-0.0007665358134545386
1.3784228563308716,0.003044755896553397,0.001789397792890668,-0.0007544393301941454
0.8903114795684814,0.0016220312099903822,0.003044755896553397,-0.0012725889682769775
1.034994125366211,0.0017327133100479841,0.0016220312099903822,-8.837591303745285e-05
1.275923728942871,0.0016590631566941738,0.0017327133100479841,-0.001088092103600502
1.1888293027877808,0.0016981067601591349,0.0016590631566941738,-0.0008814660832285881
1.9124549627304077,0.001837993273511529,0.0016981067601591349,-0.001482384861446917
1.1115732192993164,0.0009059212170541286,0.001837993273511529,-0.0010004343930631876
1.0961318016052246,0.0008287100936286151,0.0009059212170541286,-0.00042327679693698883
1.91616952419281,0.0011764734517782927,0.0008287100936286151,-0.0007733017555437982
1.918225884437561,0.001188332331366837,0.0011764734517782927,-0.0010071087162941694
1.3726677894592285,0.0011231957469135523,0.001188332331366837,-0.0008155890391208231
1.349687099456787,0.0010275826789438725,0.0011231957469135523,-0.0007579745724797249


==> figs/data/curv_Adam_alpha_0.3_beta_30.0_lr0.001_NN1.csv <==
curvature,Vk_2,Vkm1_2,Vkm1Vk
1.000000045813705e-18,0.034035906195640564,0.0,0.0
0.6066205501556396,0.01252064574509859,0.034035906195640564,-0.0003769677714444697
0.9198355078697205,0.004031515680253506,0.01252064574509859,0.005591750144958496
0.7097415924072266,0.0019426608923822641,0.004031515680253506,-0.0005830460577271879
1.6106295585632324,0.0015017802361398935,0.0019426608923822641,0.0014311001868918538
0.9913899302482605,0.001350058359093964,0.0015017802361398935,0.0004159787786193192
0.8808821439743042,0.0004887196701020002,0.001350058359093964,0.0005932871717959642
0.785785973072052,0.00027707021217793226,0.0004887196701020002,-0.00010526779806241393
1.2800624370574951,0.0001996153441723436,0.00027707021217793226,0.0001760391896823421
1.2161109447479248,0.00026536345831118524,0.0001996153441723436,7.318987627513707e-05
0.9387529492378235,6.95166818331927e-05,0.00026536345831118524,0.00011385751713532954
1.10582435131073,8.379202336072922e-05,6.95166818331927e-05,9.133740604738705e-06
0.9203472137451172,5.121800859342329e-05,8.379202336072922e-05,3.456453123362735e-05
1.8976294994354248,6.239362119231373e-05,5.121800859342329e-05,4.5985434553585947e-05
0.9133174419403076,3.6962825106456876e-05,6.239362119231373e-05,2.5853114493656904e-05
2.7839741706848145,4.203564822091721e-05,3.6962825106456876e-05,3.6411729524843395e-05
1.7562305927276611,4.964548134012148e-05,4.203564822091721e-05,3.5886463592760265e-05
2.666635036468506,3.890023799613118e-05,4.964548134012148e-05,4.145427737967111e-05
2.6426637172698975,3.858294076053426e-05,3.890023799613118e-05,3.588542313082144e-05
3.1792328357696533,3.92727306461893e-05,3.858294076053426e-05,3.6914803786203265e-05
8.299419403076172,3.977162123192102e-05,3.92727306461893e-05,3.923028998542577e-05
5.878489017486572,4.1270126530434936e-05,3.977162123192102e-05,3.9901544369058684e-05
6.739762783050537,4.302525849197991e-05,4.1270126530434936e-05,4.165270729572512e-05
12.584403991699219,4.270317731425166e-05,4.302525849197991e-05,4.272988735465333e-05
9.825169563293457,4.2700608901213855e-05,4.270317731425166e-05,4.248065670253709e-05
13.44750690460205,4.3726933654397726e-05,4.2700608901213855e-05,4.3088712118333206e-05
19.321569442749023,4.440969860297628e-05,4.3726933654397726e-05,4.400751640787348e-05
23.165454864501953,4.52184394816868e-05,4.440969860297628e-05,4.477021502680145e-05
23.440263748168945,4.605777940014377e-05,4.52184394816868e-05,4.5594366383738816e-05
18.8508358001709,4.643098509404808e-05,4.605777940014377e-05,4.617886588675901e-05
23.40814781188965,4.702802107203752e-05,4.643098509404808e-05,4.668584369937889e-05
22.35652732849121,4.778870788868517e-05,4.702802107203752e-05,4.735912807518616e-05
19.057674407958984,4.861163324676454e-05,4.778870788868517e-05,4.813137638848275e-05
19.91387176513672,4.962963066645898e-05,4.861163324676454e-05,4.9055233830586076e-05
18.774978637695312,5.079647962702438e-05,4.962963066645898e-05,5.0137226935476065e-05
18.30753517150879,5.221750325290486e-05,5.079647962702438e-05,5.142355803400278e-05
18.617267608642578,5.39400425623171e-05,5.221750325290486e-05,5.299314943840727e-05
18.968524932861328,5.592266097664833e-05,5.39400425623171e-05,5.484373104991391e-05
20.252696990966797,5.808205241919495e-05,5.592266097664833e-05,5.6920438510132954e-05
22.26641082763672,6.029335054336116e-05,5.808205241919495e-05,5.911590051255189e-05
25.58169937133789,6.239990761969239e-05,6.029335054336116e-05,6.128957465989515e-05
30.974599838256836,6.422588194254786e-05,6.239990761969239e-05,6.327285518636927e-05
39.33430099487305,6.560103793162853e-05,6.422588194254786e-05,6.488889630418271e-05
49.41941452026367,6.641396612394601e-05,6.560103793162853e-05,6.599307380383834e-05
53.60761260986328,6.664766988251358e-05,6.641396612394601e-05,6.651959847658873e-05
47.70413589477539,6.638742343056947e-05,6.664766988251358e-05,6.650335853919387e-05
40.31597900390625,6.579425098607317e-05,6.638742343056947e-05,6.607051909668371e-05
35.61733627319336,6.505878991447389e-05,6.579425098607317e-05,6.540048343595117e-05
33.88587951660156,6.435944669647142e-05,6.505878991447389e-05,6.468078936450183e-05
34.68311309814453,6.382621359080076e-05,6.435944669647142e-05,6.406634929589927e-05
38.13767623901367,6.35329051874578e-05,6.382621359080076e-05,6.365809531416744e-05
44.77419662475586,6.350065814331174e-05,6.35329051874578e-05,6.350144394673407e-05
54.86161804199219,6.371426570694894e-05,6.350065814331174e-05,6.359726830851287e-05
65.80982208251953,6.414009840227664e-05,6.371426570694894e-05,6.391989882104099e-05
70.35772705078125,6.473928806371987e-05,6.414009840227664e-05,6.443292659241706e-05
66.73794555664062,6.54759060125798e-05,6.473928806371987e-05,6.509966624435037e-05
61.554161071777344,6.63131067994982e-05,6.54759060125798e-05,6.588487303815782e-05
58.61769485473633,6.721215322613716e-05,6.63131067994982e-05,6.675177428405732e-05
58.39219284057617,6.813491199864075e-05,6.721215322613716e-05,6.766240403521806e-05
60.62862014770508,6.904104520799592e-05,6.813491199864075e-05,6.857753032818437e-05
64.63658905029297,6.989867688389495e-05,6.904104520799592e-05,6.946062057977542e-05
69.18690490722656,7.068282866384834e-05,6.989867688389495e-05,7.028273830655962e-05
72.52098083496094,7.138361979741603e-05,7.068282866384834e-05,7.102604286046699e-05
73.40969848632812,7.200679829111323e-05,7.138361979741603e-05,7.16883223503828e-05
72.25501251220703,7.257037214003503e-05,7.200679829111323e-05,7.228156027849764e-05
70.49930572509766,7.31005275156349e-05,7.257037214003503e-05,7.282808655872941e-05
69.47537231445312,7.362649193964899e-05,7.31005275156349e-05,7.335588452406228e-05
69.63407135009766,7.417492452077568e-05,7.362649193964899e-05,7.389302481897175e-05
71.2451400756836,7.476619794033468e-05,7.417492452077568e-05,7.44630815461278e-05
73.69605255126953,7.541485683759674e-05,7.476619794033468e-05,7.508335693273693e-05
76.55171966552734,7.612811168655753e-05,7.541485683759674e-05,7.576461939606816e-05
79.12210845947266,7.690794882364571e-05,7.612811168655753e-05,7.651136547792703e-05
80.73384094238281,7.774932601023465e-05,7.690794882364571e-05,7.732200174359605e-05
81.6988754272461,7.86478485679254e-05,7.774932601023465e-05,7.819187158020213e-05
82.03762817382812,7.959522190503776e-05,7.86478485679254e-05,7.91146740084514e-05
82.21629333496094,8.058166713453829e-05,7.959522190503776e-05,8.008143049664795e-05
82.65817260742188,8.159931167028844e-05,8.058166713453829e-05,8.108338806778193e-05
83.36119842529297,8.263931522378698e-05,8.159931167028844e-05,8.211218664655462e-05
84.28056335449219,8.369694842258468e-05,8.263931522378698e-05,8.316102321259677e-05
85.23949432373047,8.476651419186965e-05,8.369694842258468e-05,8.422466635238379e-05
86.07649230957031,8.584639726905152e-05,8.476651419186965e-05,8.529941987944767e-05
87.0604019165039,8.693781273905188e-05,8.584639726905152e-05,8.638511644676328e-05
87.77942657470703,8.804337994661182e-05,8.693781273905188e-05,8.748360414756462e-05
88.59117889404297,8.916534716263413e-05,8.804337994661182e-05,8.859737135935575e-05
89.35755157470703,9.030803630594164e-05,8.916534716263413e-05,8.972968498710543e-05
90.19457244873047,9.147508535534143e-05,9.030803630594164e-05,9.088453225558624e-05
90.98844146728516,9.267077984986827e-05,9.147508535534143e-05,9.206586400978267e-05
92.03807067871094,9.389668412040919e-05,9.267077984986827e-05,9.327664156444371e-05
92.7746353149414,9.515506826573983e-05,9.389668412040919e-05,9.451872028876096e-05
93.49439239501953,9.644644160289317e-05,9.515506826573983e-05,9.579352627042681e-05
94.2275161743164,9.777111699804664e-05,9.644644160289317e-05,9.710148151498288e-05
94.81670379638672,9.912845416693017e-05,9.777111699804664e-05,9.84423968475312e-05
95.54254913330078,0.00010051912977360189,9.912845416693017e-05,9.981633047573268e-05
96.08818054199219,0.00010193922207690775,0.00010051912977360189,0.00010122163075720891
96.57858276367188,0.00010338959691580385,0.00010193922207690775,0.00010265676974086091
96.98115539550781,0.00010486923565622419,0.00010338959691580385,0.00010412167466711253
97.26455688476562,0.00010637785453582183,0.00010486923565622419,0.0001056156906997785
97.74358367919922,0.00010791485692607239,0.00010637785453582183,0.00010713841766119003
97.91539001464844,0.00010948043927783147,0.00010791485692607239,0.0001086895790649578
98.06554412841797,0.00011107597674708813,0.00010948043927783147,0.00011027001164620742
98.13374328613281,0.00011270196409896016,0.00011107597674708813,0.00011188062489964068
98.03356170654297,0.00011435998749220744,0.00011270196409896016,0.0001135224592871964
97.89120483398438,0.0001160500687547028,0.00011435998749220744,0.00011519632971612737
97.59556579589844,0.00011777575855376199,0.0001160500687547028,0.00011690400424413383
97.21324920654297,0.00011953650391660631,0.00011777575855376199,0.00011864699627039954
96.56419372558594,0.00012133792915847152,0.00011953650391660631,0.00012042779417242855
95.93519592285156,0.00012317753862589598,0.00012133792915847152,0.00012224803504068404
95.17646026611328,0.0001250596105819568,0.00012317753862589598,0.00012410855561029166
94.37691497802734,0.00012698529462795705,0.0001250596105819568,0.00012601209164131433
93.63697814941406,0.0001289572101086378,0.00012698529462795705,0.00012796054943464696
92.908447265625,0.00013097790360916406,0.0001289572101086378,0.00012995649012736976
91.89488220214844,0.00013305118773132563,0.00013097790360916406,0.00013200304238125682
91.16458129882812,0.00013517776096705347,0.00013305118773132563,0.00013410256360657513
90.21856689453125,0.0001373614650219679,0.00013517776096705347,0.00013625723659060895
89.42377471923828,0.00013960656360723078,0.0001373614650219679,0.0001384711649734527
88.62211608886719,0.00014191486116033047,0.00013960656360723078,0.00014074737555347383
87.88707733154297,0.0001442913489881903,0.00014191486116033047,0.0001430892589269206
87.21431732177734,0.00014673962141387165,0.0001442913489881903,0.00014550110790878534
86.72712707519531,0.00014926400035619736,0.00014673962141387165,0.00014798692427575588
86.13301086425781,0.00015186819655355066,0.00014926400035619736,0.0001505506515968591
85.6822509765625,0.00015455613902304322,0.00015186819655355066,0.00015319616068154573
85.47896575927734,0.00015733236796222627,0.00015455613902304322,0.0001559277152409777
85.30873107910156,0.00016020110342651606,0.00015733236796222627,0.00015874965174589306
85.22547149658203,0.0001631651248317212,0.00016020110342651606,0.00016166549175977707
85.30657196044922,0.00016622914699837565,0.0001631651248317212,0.00016467898967675865
85.49125671386719,0.00016939589113462716,0.00016622914699837565,0.00016779385623522103
85.82975006103516,0.00017266953364014626,0.00016939589113462716,0.00017101355479098856
86.37216186523438,0.0001760530285537243,0.00017266953364014626,0.00017434166511520743
86.984130859375,0.0001795475254766643,0.0001760530285537243,0.00017778020992409438
87.74658203125,0.0001831571280490607,0.0001795475254766643,0.00018133183766622096
88.52608489990234,0.00018688192358240485,0.0001831571280490607,0.00018499861471354961
89.56841278076172,0.0001907249097712338,0.00018688192358240485,0.00018878214177675545
90.60506439208984,0.00019468742539174855,0.0001907249097712338,0.00019268449977971613
91.60670471191406,0.000198771565919742,0.00019468742539174855,0.00019670743495225906
92.7981948852539,0.00020297334413044155,0.000198771565919742,0.0002008500596275553
94.10150909423828,0.00020729732932522893,0.00020297334413044155,0.00020511262118816376
95.2234878540039,0.00021174218272790313,0.00020729732932522893,0.00020949667668901384
96.48597717285156,0.00021631030540447682,0.00021174218272790313,0.00021400282275862992
97.67865753173828,0.0002209968224633485,0.00021631030540447682,0.00021862980793230236
98.85980987548828,0.00022580496442969888,0.0002209968224633485,0.0002233767881989479
99.80706787109375,0.00023073278134688735,0.00022580496442969888,0.00022824437473900616
100.82964324951172,0.00023578081163577735,0.00023073278134688735,0.00023323192726820707
101.64205932617188,0.0002409486914984882,0.00023578081163577735,0.00023833946033846587
102.3369369506836,0.000246235664235428,0.0002409486914984882,0.00024356645008083433
102.97770690917969,0.00025164353428408504,0.000246235664235428,0.0002489134203642607
103.28231048583984,0.0002571704681031406,0.00025164353428408504,0.000254380312981084
103.72415161132812,0.00026281981263309717,0.0002571704681031406,0.0002599679573904723
103.8714599609375,0.0002685909566935152,0.00026281981263309717,0.0002656776341609657
104.03630065917969,0.00027448427863419056,0.0002685909566935152,0.0002715093141887337
103.92630004882812,0.00028050527907907963,0.00027448427863419056,0.00027746582054533064
104.01477813720703,0.00028665090212598443,0.00028050527907907963,0.00028354855021461844
104.01072692871094,0.00029292560066096485,0.00028665090212598443,0.00028975808527320623
103.81204986572266,0.0002993351954501122,0.00029292560066096485,0.00029609951889142394
103.53937530517578,0.0003058768925257027,0.0002993351954501122,0.0003025744517799467
103.25234985351562,0.00031256090733222663,0.0003058768925257027,0.00030918652191758156
102.90290069580078,0.0003193860175088048,0.00031256090733222663,0.00031594029860571027
102.69103240966797,0.00032635880052112043,0.0003193860175088048,0.00032283845939673483
102.37187194824219,0.0003334836510475725,0.00032635880052112043,0.0003298864176031202
101.82125091552734,0.0003407683689147234,0.0003334836510475725,0.0003370902268216014
101.32537078857422,0.00034821423469111323,0.0003407683689147234,0.00034445454366505146
100.8808822631836,0.0003558287280611694,0.00034821423469111323,0.0003519837337080389
100.40331268310547,0.00036361656384542584,0.0003558287280611694,0.0003596838505472988
99.89826202392578,0.00037158545455895364,0.00036361656384542584,0.00036756109329871833
99.14578247070312,0.0003797408426180482,0.00037158545455895364,0.0003756220103241503
98.46475982666016,0.000388086074963212,0.0003797408426180482,0.00038387105450965464
97.78107452392578,0.00039662880590185523,0.000388086074963212,0.0003923137264791876
97.13092041015625,0.0004053753218613565,0.00039662880590185523,0.00040095701115205884
96.44917297363281,0.0004143246042076498,0.0004053753218613565,0.00040980352787300944
95.62210083007812,0.00042348209535703063,0.0004143246042076498,0.0004188554303254932
95.0166015625,0.00043285012361593544,0.00042348209535703063,0.00042811676394194365
94.13849639892578,0.00044242519652470946,0.00043285012361593544,0.0004375867429189384
93.57776641845703,0.0004522069066297263,0.00044242519652470946,0.00044726370833814144
92.7669448852539,0.0004621869302354753,0.0004522069066297263,0.00045714303269051015
92.1729736328125,0.0004723593301605433,0.0004621869302354753,0.00046721784747205675
91.5390625,0.00048271167906932533,0.0004723593301605433,0.00047747883945703506
91.070068359375,0.0004932264564558864,0.00048271167906932533,0.00048791119479574263
90.53282928466797,0.0005038835806772113,0.0004932264564558864,0.0004984959959983826
90.01626586914062,0.0005146576440893114,0.0005038835806772113,0.0005092105129733682
89.49639129638672,0.0005255141295492649,0.0005146576440893114,0.0005200249142944813
89.27900695800781,0.0005364190437830985,0.0005255141295492649,0.0005309050902724266
88.92206573486328,0.0005473268683999777,0.0005364190437830985,0.0005418110522441566
88.50714874267578,0.0005581900477409363,0.0005473268683999777,0.0005526962922886014
88.42224884033203,0.0005689521785825491,0.0005581900477409363,0.0005635091802105308
88.22479248046875,0.0005795528995804489,0.0005689521785825491,0.000574190984480083
87.95158386230469,0.0005899271927773952,0.0005795528995804489,0.0005846790736541152
87.70162200927734,0.0006000099238008261,0.0005899271927773952,0.0005949083715677261
87.40397644042969,0.0006097290897741914,0.0006000099238008261,0.0006048102513886988
87.05734252929688,0.0006190193817019463,0.0006097290897741914,0.0006143160280771554
86.60021209716797,0.0006278143264353275,0.0006190193817019463,0.0006233596941456199
86.00791931152344,0.0006360487313941121,0.0006278143264353275,0.0006318753585219383
85.28938293457031,0.0006436726544052362,0.0006360487313941121,0.0006398053374141455
84.45381164550781,0.0006506351055577397,0.0006436726544052362,0.0006470991647802293
83.53772735595703,0.000656906864605844,0.0006506351055577397,0.0006537166773341596
82.52352905273438,0.0006624589441344142,0.000656906864605844,0.0006596287130378187
81.46990203857422,0.0006672860472463071,0.0006624589441344142,0.0006648181588388979
80.40397644042969,0.0006713884067721665,0.0006672860472463071,0.0006692825118079782
79.39247131347656,0.0006747812149114907,0.0006713884067721665,0.0006730295135639608
78.38824462890625,0.000677490490488708,0.0006747812149114907,0.0006760797696188092
77.57118225097656,0.0006795524968765676,0.000677490490488708,0.0006784646539017558
76.88548278808594,0.0006810108898207545,0.0006795524968765676,0.0006802241550758481
76.37918853759766,0.0006819190457463264,0.0006810108898207545,0.0006814068183302879
76.0618667602539,0.000682326324749738,0.0006819190457463264,0.0006820641574449837
75.8541259765625,0.0006822882569395006,0.000682326324749738,0.0006822485011070967
75.97975158691406,0.0006818618858233094,0.0006822882569395006,0.0006820164853706956
76.14362335205078,0.000681094010360539,0.0006818618858233094,0.0006814196240156889
76.5220718383789,0.0006800418486818671,0.000681094010360539,0.0006805101875215769
77.04993438720703,0.0006787438178434968,0.0006800418486818671,0.0006793359061703086
77.61991882324219,0.000677250325679779,0.0006787438178434968,0.0006779410177841783
78.34036254882812,0.0006755914655514061,0.000677250325679779,0.0006763659184798598
79.14161682128906,0.0006738050142303109,0.0006755914655514061,0.000674644426908344
79.92227935791016,0.00067191943526268,0.0006738050142303109,0.0006728095468133688
80.70362854003906,0.0006699571385979652,0.00067191943526268,0.0006708867149427533
81.50997161865234,0.000667942629661411,0.0006699571385979652,0.0006688994471915066
82.24703216552734,0.0006659021019004285,0.000667942629661411,0.0006668729474768043
82.90763854980469,0.0006638389313593507,0.0006659021019004285,0.0006648220005445182
83.48648834228516,0.0006617811159230769,0.0006638389313593507,0.0006627623224630952
84.08213806152344,0.0006597355240955949,0.0006617811159230769,0.0006607114337384701
84.40132141113281,0.0006577048916369677,0.0006597355240955949,0.0006586738163605332
84.70171356201172,0.0006557130836881697,0.0006577048916369677,0.0006566630909219384
84.98169708251953,0.0006537497974932194,0.0006557130836881697,0.0006546860095113516
85.07572937011719,0.0006518269656226039,0.0006537497974932194,0.0006527432124130428
85.06256866455078,0.0006499405717477202,0.0006518269656226039,0.000650838715955615
85.02442169189453,0.0006480953888967633,0.0006499405717477202,0.0006489730440080166
84.82255554199219,0.000646278029307723,0.0006480953888967633,0.0006471417145803571
84.56827545166016,0.0006444904720410705,0.000646278029307723,0.0006453391397371888
84.34320831298828,0.0006427208427339792,0.0006444904720410705,0.0006435604300349951
83.98430633544922,0.0006409576744772494,0.0006427208427339792,0.0006417937693186104
83.62769317626953,0.0006391896749846637,0.0006409576744772494,0.0006400279235094786
83.19319915771484,0.0006373993819579482,0.0006391896749846637,0.000638248398900032
82.73460388183594,0.0006355710793286562,0.0006373993819579482,0.0006364387227222323
82.17506408691406,0.0006336855003610253,0.0006355710793286562,0.0006345812580548227
81.74359130859375,0.0006317156949080527,0.0006336855003610253,0.0006326531292870641
81.33451080322266,0.0006296444917097688,0.0006317156949080527,0.0006306322175078094
80.74911499023438,0.0006274451734498143,0.0006296444917097688,0.0006284963455982506
80.23419189453125,0.0006250891601666808,0.0006274451734498143,0.0006262180977500975
79.76092529296875,0.0006225506658665836,0.0006250891601666808,0.0006237702909857035
79.25564575195312,0.0006198067567311227,0.0006225506658665836,0.0006211284780874848
78.76303100585938,0.0006168201798573136,0.0006198067567311227,0.0006182625656947494
78.30361938476562,0.0006135713774710894,0.0006168201798573136,0.0006151442066766322
77.76129913330078,0.0006100294995121658,0.0006135713774710894,0.0006117480807006359
77.29230499267578,0.0006061705644242465,0.0006100294995121658,0.0006080468883737922
76.71666717529297,0.0006019712891429663,0.0006061705644242465,0.0006040168227627873
76.2306137084961,0.0005974119994789362,0.0006019712891429663,0.0005996365798637271
75.70111846923828,0.0005924772121943533,0.0005974119994789362,0.0005948885227553546
75.12799072265625,0.0005871538887731731,0.0005924772121943533,0.0005897582741454244
74.4906005859375,0.0005814321339130402,0.0005871538887731731,0.0005842343671247363
73.81104278564453,0.0005753115983679891,0.0005814321339130402,0.000578311737626791
73.15026092529297,0.0005687945522367954,0.0005753115983679891,0.0005719914333894849
72.50688934326172,0.0005618933355435729,0.0005687945522367954,0.000565280788578093
71.72445678710938,0.0005546228494495153,0.0005618933355435729,0.0005581931909546256
70.86746215820312,0.0005470026517286897,0.0005546228494495153,0.0005507459864020348
70.08968353271484,0.0005390650476329029,0.0005470026517286897,0.0005429653683677316
69.223388671875,0.0005308425170369446,0.0005390650476329029,0.0005348835256882012
68.36454010009766,0.0005223766784183681,0.0005308425170369446,0.0005265376530587673
67.54962158203125,0.0005137156695127487,0.0005223766784183681,0.0005179727450013161
66.70964050292969,0.0005049045430496335,0.0005137156695127487,0.0005092353094369173
65.91600799560547,0.0004959973739460111,0.0005049045430496335,0.0005003750557079911
65.1197280883789,0.0004870482662227005,0.0004959973739460111,0.0004914460587315261
64.44648742675781,0.00047811755212023854,0.0004870482662227005,0.000482505711261183
63.814353942871094,0.00046925817150622606,0.00047811755212023854,0.0004736105620395392
63.321720123291016,0.0004605238791555166,0.00046925817150622606,0.0004648141039069742
62.92210388183594,0.0004519642679952085,0.0004605238791555166,0.00045616793795488775
62.69156265258789,0.0004436254093889147,0.0004519642679952085,0.0004477199981920421
62.620670318603516,0.000435546797234565,0.0004436254093889147,0.0004395130090415478
62.71086502075195,0.0004277604748494923,0.000435546797234565,0.00043158268090337515
63.000675201416016,0.0004202872805763036,0.0004277604748494923,0.00042395544005557895
63.5733757019043,0.000413142261095345,0.0004202872805763036,0.00041664927266538143
64.265869140625,0.00040632524178363383,0.000413142261095345,0.00040967128006741405
65.23362731933594,0.0003998297324869782,0.00040632524178363383,0.000403018289944157
66.38134765625,0.00039363166433759034,0.0003998297324869782,0.0003966747608501464
67.61984252929688,0.0003876971313729882,0.00039363166433759034,0.0003906115598510951
69.05500793457031,0.0003819845151156187,0.0003876971313729882,0.0003847909683827311
70.51351928710938,0.00037643962423317134,0.0003819845151156187,0.000379164848709479
71.82010650634766,0.0003710036398842931,0.00037643962423317134,0.0003736765356734395
72.96842193603516,0.0003656067419797182,0.0003710036398842931,0.0003682617098093033
73.7008285522461,0.0003601779753807932,0.0003656067419797182,0.00036284979432821274
74.1155014038086,0.00035465022665448487,0.0003601779753807932,0.0003573718713596463
74.05345153808594,0.0003489493392407894,0.00035465022665448487,0.00035175716038793325
73.48822784423828,0.0003430141368880868,0.0003489493392407894,0.0003459380241110921
72.56957244873047,0.00033679098123684525,0.0003430141368880868,0.00033985712798312306
71.35761260986328,0.00033022963907569647,0.00033679098123684525,0.00033346255077049136
69.96417999267578,0.00032329943496733904,0.00033022963907569647,0.0003267139836680144
68.4921646118164,0.00031598229543305933,0.00032329943496733904,0.00031958712497726083
67.00296783447266,0.0003082707989960909,0.00031598229543305933,0.00031206931453198195
65.5098648071289,0.00030018039979040623,0.0003082707989960909,0.0003041646850761026
64.0633544921875,0.00029172864742577076,0.00030018039979040623,0.0002958897966891527
62.645774841308594,0.0002829584991559386,0.00029172864742577076,0.00028727509197779
61.27890396118164,0.0002739148330874741,0.0002829584991559386,0.0002783645468298346
59.87757110595703,0.00026466057170182467,0.0002739148330874741,0.0002692121488507837
58.562538146972656,0.0002552594232838601,0.00026466057170182467,0.0002598814317025244
57.230201721191406,0.0002457787049934268,0.0002552594232838601,0.0002504378790035844
55.85597229003906,0.0002362961822655052,0.0002457787049934268,0.00024095416301861405
54.55318832397461,0.00022687442833557725,0.0002362961822655052,0.00023150052584242076
53.31306838989258,0.00021758684306405485,0.00022687442833557725,0.00022214511409401894
52.12772750854492,0.000208493453101255,0.00021758684306405485,0.00021295456099323928
51.02471923828125,0.00019964980310760438,0.000208493453101255,0.0002039866812992841
50.04453659057617,0.00019110538414679468,0.00019964980310760438,0.00019529403652995825
49.16476821899414,0.00018289762374479324,0.00019110538414679468,0.00018691993318498135
48.4028205871582,0.00017505648429505527,0.00018289762374479324,0.00017889804439619184
47.806026458740234,0.00016760686412453651,0.00017505648429505527,0.00017125578597187996
47.314632415771484,0.00016056290769483894,0.00016760686412453651,0.00016401246830355376
46.96527099609375,0.00015393154171761125,0.00016056290769483894,0.0001571785833220929
46.764129638671875,0.00014771503629162908,0.00015393154171761125,0.00015075865667313337
46.667747497558594,0.00014190924412105232,0.00014771503629162908,0.00014475159696303308
46.7301139831543,0.00013650536129716784,0.00014190924412105232,0.00013915091403760016
46.907501220703125,0.0001314921391895041,0.00013650536129716784,0.00013394646521192044
47.18929672241211,0.00012685505498666316,0.0001314921391895041,0.00012912529928144068
47.55516815185547,0.0001225770392920822,0.00012685505498666316,0.00012467155465856194
48.03276824951172,0.00011863900726893917,0.0001225770392920822,0.00012056714331265539
48.605918884277344,0.00011502388952067122,0.00011863900726893917,0.00011679398448904976
49.271236419677734,0.0001117118081310764,0.00011502388952067122,0.00011333356815157458
49.997711181640625,0.0001086826523533091,0.0001117118081310764,0.00011016587086487561
50.77577209472656,0.00010591996397124603,0.0001086826523533091,0.00010727262997534126
51.57709884643555,0.00010340548760723323,0.00010591996397124603,0.00010463646322023124
52.47418212890625,0.00010112360905623063,0.00010340548760723323,0.00010224051948171109
53.3647346496582,9.905276965582743e-05,0.00010112360905623063,0.0001000661141006276
54.30393600463867,9.718452929519117e-05,9.905276965582743e-05,9.809837501961738e-05
55.2525520324707,9.550071990815923e-05,9.718452929519117e-05,9.632393630454317e-05
56.20996856689453,9.398842666996643e-05,9.550071990815923e-05,9.472729288972914e-05
57.20008087158203,9.263896208722144e-05,9.398842666996643e-05,9.329769818577915e-05
58.158287048339844,9.143732313532382e-05,9.263896208722144e-05,9.20232487260364e-05
59.21456527709961,9.03752661542967e-05,9.143732313532382e-05,9.089242666959763e-05
60.18745803833008,8.94421391421929e-05,9.03752661542967e-05,8.989570778794587e-05
61.26448440551758,8.863009134074673e-05,8.94421391421929e-05,8.902393165044487e-05
62.333030700683594,8.793227607384324e-05,8.863009134074673e-05,8.826972043607384e-05
63.4415168762207,8.733911818126217e-05,8.793227607384324e-05,8.762488141655922e-05
64.53009033203125,8.684751810505986e-05,8.733911818126217e-05,8.708306995686144e-05
65.64117431640625,8.644675835967064e-05,8.684751810505986e-05,8.663739572511986e-05
66.84528350830078,8.613619138486683e-05,8.644675835967064e-05,8.628221257822588e-05
68.026611328125,8.590788638684899e-05,8.613619138486683e-05,8.601319132139906e-05
69.21250915527344,8.575746323913336e-05,8.590788638684899e-05,8.582419832237065e-05
70.5127182006836,8.568154589738697e-05,8.575746323913336e-05,8.571138459956273e-05
71.87371063232422,8.567582699470222e-05,8.568154589738697e-05,8.56708938954398e-05
73.1952896118164,8.57370177982375e-05,8.567582699470222e-05,8.569891360821202e-05
74.58222198486328,8.586009062128142e-05,8.57370177982375e-05,8.579131099395454e-05
76.03683471679688,8.604482718510553e-05,8.586009062128142e-05,8.594545943196863e-05
77.53958129882812,8.628606155980378e-05,8.604482718510553e-05,8.615867409389466e-05
79.08892822265625,8.65829351823777e-05,8.628606155980378e-05,8.642793545732275e-05
80.63670349121094,8.692978735780343e-05,8.65829351823777e-05,8.674999116919935e-05
82.2662124633789,8.732717105885968e-05,8.692978735780343e-05,8.712228736840189e-05
83.98068237304688,8.777211769483984e-05,8.732717105885968e-05,8.754362352192402e-05
85.67916107177734,8.826040721032768e-05,8.777211769483984e-05,8.801039803074673e-05
87.5134048461914,8.87921778485179e-05,8.826040721032768e-05,8.852058090269566e-05
89.408447265625,8.936399535741657e-05,8.87921778485179e-05,8.907252049539238e-05
91.2706298828125,8.997348777484149e-05,8.936399535741657e-05,8.966330642579123e-05
93.34362030029297,9.062020399142057e-05,8.997348777484149e-05,9.02915489859879e-05
95.3414535522461,9.130002581514418e-05,9.062020399142057e-05,9.095494169741869e-05
97.38432312011719,9.201135253533721e-05,9.130002581514418e-05,9.165063238469884e-05
99.50669860839844,9.2751593911089e-05,9.201135253533721e-05,9.237653284799308e-05
101.6707763671875,9.352051711175591e-05,9.2751593911089e-05,9.313122427556664e-05
103.8268814086914,9.431328362552449e-05,9.352051711175591e-05,9.391217463416979e-05
105.87191009521484,9.512915858067572e-05,9.431328362552449e-05,9.471658268012106e-05
108.20741271972656,9.596477320883423e-05,9.512915858067572e-05,9.554244024911895e-05
110.1655044555664,9.682017844170332e-05,9.596477320883423e-05,9.63880229392089e-05
112.41598510742188,9.769003372639418e-05,9.682017844170332e-05,9.725075506139547e-05
114.6627426147461,9.85727965598926e-05,9.769003372639418e-05,9.812715870793909e-05
116.66282653808594,9.946693171514198e-05,9.85727965598926e-05,9.901568409986794e-05
118.37511444091797,0.00010036904131993651,9.946693171514198e-05,9.991387196350843e-05
120.07417297363281,0.0001012777938740328,0.00010036904131993651,0.00010081936488859355
121.49794006347656,0.00010219012619927526,0.0001012777938740328,0.00010172996553592384
122.68557739257812,0.00010310253128409386,0.00010219012619927526,0.00010264237789670005
123.68738555908203,0.00010401401959825307,0.00010310253128409386,0.00010355436097597703
124.69384765625,0.00010492174624232575,0.00010401401959825307,0.00010446400847285986
125.3643569946289,0.0001058244815794751,0.00010492174624232575,0.00010536926856730133
125.75645446777344,0.00010671761992853135,0.0001058244815794751,0.00010626722360029817
125.66835021972656,0.0001076022963388823,0.00010671761992853135,0.00010715612734202296
125.57464599609375,0.00010847447265405208,0.0001076022963388823,0.00010803455370478332
125.27732849121094,0.00010933171870419756,0.00010847447265405208,0.00010889925761148334
124.4023666381836,0.00011017452197847888,0.00010933171870419756,0.00010974924225592986
123.48686218261719,0.00011099981202278286,0.00011017452197847888,0.00011058324889745563
122.8348388671875,0.00011180682486156002,0.00011099981202278286,0.00011139937123516575
121.66484832763672,0.00011259499297011644,0.00011180682486156002,0.00011219690350117162
120.41920471191406,0.00011336093302816153,0.00011259499297011644,0.00011297389573883265
119.21611022949219,0.00011410596198402345,0.00011336093302816153,0.00011372931476216763
117.99948120117188,0.0001148281735368073,0.00011410596198402345,0.00011446286225691438
116.47237396240234,0.00011552734940778464,0.0001148281735368073,0.00011517346138134599
115.19882202148438,0.00011620110308285803,0.00011552734940778464,0.0001158598461188376
113.9231948852539,0.00011685257777571678,0.00011620110308285803,0.0001165223729913123
112.7790298461914,0.00011747857206501067,0.00011685257777571678,0.00011716102744685486
111.36902618408203,0.00011807894770754501,0.00011747857206501067,0.00011777410691138357
110.1765365600586,0.00011865505803143606,0.00011807894770754501,0.00011836225166916847
109.1787109375,0.00011920419638045132,0.00011865505803143606,0.00011892479960806668
108.08953094482422,0.00011972791253356263,0.00011920419638045132,0.00011946113227168098
106.95653533935547,0.00012022755981888622,0.00011972791253356263,0.00011997271212749183
106.07106018066406,0.00012070096272509545,0.00012022755981888622,0.00012045915354974568
105.20215606689453,0.00012114737182855606,0.00012070096272509545,0.00012091897951904684
104.45207214355469,0.00012156931188656017,0.00012114737182855606,0.00012135307770222425
103.67891693115234,0.00012196619354654104,0.00012156931188656017,0.00012176240852568299
102.9159164428711,0.00012233544839546084,0.00012196619354654104,0.00012214540038257837
102.22723388671875,0.0001226806198246777,0.00012233544839546084,0.00012250253348611295
101.54536437988281,0.00012300015077926219,0.0001226806198246777,0.00012283481191843748
100.99110412597656,0.00012329367746133357,0.00012300015077926219,0.0001231412752531469
100.43811798095703,0.0001235619274666533,0.00012329367746133357,0.0001234220981132239
99.82745361328125,0.00012380418775137514,0.0001235619274666533,0.00012367728049866855
99.39279174804688,0.00012402221909724176,0.00012380418775137514,0.0001239073753822595
99.01136779785156,0.0001242134312633425,0.00012402221909724176,0.00012411194620653987
98.62641143798828,0.00012438181147444993,0.0001242134312633425,0.00012429169146344066
97.96073150634766,0.0001245238381670788,0.00012438181147444993,0.00012444681487977505
97.73379516601562,0.00012464253813959658,0.0001245238381670788,0.0001245771418325603
97.23011016845703,0.00012473681999836117,0.00012464253813959658,0.00012468357454054058
96.93768310546875,0.00012480810983106494,0.00012473681999836117,0.00012476631673052907
96.53337097167969,0.00012485397746786475,0.00012480810983106494,0.00012482484453357756
96.22972106933594,0.00012487827916629612,0.00012485397746786475,0.00012485988554544747
96.02310943603516,0.0001248792978003621,0.00012487827916629612,0.0001248725166078657
95.70726776123047,0.00012485889601521194,0.0001248792978003621,0.00012486278137657791
95.285400390625,0.00012481756857596338,0.00012485889601521194,0.00012483185855671763
95.11105346679688,0.00012475615949369967,0.00012481756857596338,0.00012478046119213104
94.78069305419922,0.00012467533815652132,0.00012475615949369967,0.00012470930232666433
94.54460144042969,0.00012457530829124153,0.00012467533815652132,0.0001246188476216048
94.45085906982422,0.00012445820902939886,0.00012457530829124153,0.00012451027578208596
94.25279998779297,0.00012432460789568722,0.00012445820902939886,0.00012438489648047835
94.19590759277344,0.00012417457764968276,0.00012432460789568722,0.00012424307351466268
94.03600311279297,0.0001240106939803809,0.00012417457764968276,0.0001240861020050943
94.06621551513672,0.00012383285502437502,0.0001240106939803809,0.00012391524796839803
93.89688110351562,0.0001236440148204565,0.00012383285502437502,0.0001237318938365206
93.82025146484375,0.00012344229617156088,0.0001236440148204565,0.00012353660713415593
93.88631439208984,0.00012323138071224093,0.00012344229617156088,0.00012333030463196337
94.0470962524414,0.0001230102643603459,0.00012323138071224093,0.00012311432510614395
94.05845642089844,0.00012278251233510673,0.0001230102643603459,0.00012288990546949208
94.26592254638672,0.00012254889588803053,0.00012278251233510673,0.00012265925761312246
94.6239013671875,0.0001223088038386777,0.00012254889588803053,0.00012242246884852648
94.93406677246094,0.00012206276005599648,0.0001223088038386777,0.00012217945186421275
95.22180938720703,0.0001218142278958112,0.00012206276005599648,0.00012193222210044041
95.74763488769531,0.00012156239245086908,0.0001218142278958112,0.00012168211833341047
96.12319946289062,0.00012130783579777926,0.00012156239245086908,0.00012142898776801303
96.61273956298828,0.00012105245696147904,0.00012130783579777926,0.00012117410369683057
97.1667709350586,0.00012079613952664658,0.00012105245696147904,0.0001209183392347768
97.81689453125,0.00012053830141667277,0.00012079613952664658,0.00012066135968780145
98.54086303710938,0.0001202802814077586,0.00012053830141667277,0.00012040353612974286
99.37330627441406,0.00012002183211734518,0.0001202802814077586,0.00012014541425742209
100.13961029052734,0.00011976408859482035,0.00012002183211734518,0.00011988742335233837
101.02119445800781,0.00011950599582633004,0.00011976408859482035,0.00011962962162215263
101.83344268798828,0.00011924736463697627,0.00011950599582633004,0.0001193713687825948
102.86896514892578,0.00011899007949978113,0.00011924736463697627,0.0001191135379485786
103.90644073486328,0.00011873143375851214,0.00011899007949978113,0.00011885569256264716
105.05169677734375,0.00011847251153085381,0.00011873143375851214,0.00011859703954542056
106.129150390625,0.00011821075167972594,0.00011847251153085381,0.00011833681492134929
107.20771789550781,0.0001179496175609529,0.00011821075167972594,0.00011807548435172066
108.32353973388672,0.00011768561671487987,0.0001179496175609529,0.00011781303328461945
109.43819427490234,0.0001174186691059731,0.00011768561671487987,0.00011754767183447257
110.71784210205078,0.00011714811262208968,0.0001174186691059731,0.0001172790362033993
111.96116638183594,0.00011687535152304918,0.00011714811262208968,0.00011700749746523798
113.20572662353516,0.00011659757001325488,0.00011687535152304918,0.00011673233530018479
114.3554916381836,0.00011631385859800503,0.00011659757001325488,0.0001164516870630905
115.64105224609375,0.00011602469021454453,0.00011631385859800503,0.00011616534902714193
116.6241455078125,0.0001157296501332894,0.00011602469021454453,0.00011587332846829668
117.84062194824219,0.00011542855645529926,0.0001157296501332894,0.00011557535617612302
118.93914794921875,0.00011512034689076245,0.00011542855645529926,0.0001152707845903933
120.01567077636719,0.00011480326793389395,0.00011512034689076245,0.0001149582167272456
120.89823150634766,0.00011447732686065137,0.00011480326793389395,0.00011463677219580859
121.97473907470703,0.00011414355685701594,0.00011447732686065137,0.00011430698941694573
122.90384674072266,0.00011380086652934551,0.00011414355685701594,0.00011396881745895371
123.43109893798828,0.00011344916129019111,0.00011380086652934551,0.00011362165969330817
124.20861053466797,0.00011308692046441138,0.00011344916129019111,0.0001132647375925444
125.00037384033203,0.00011271423136349767,0.00011308692046441138,0.00011289732356090099
125.61444091796875,0.00011233189434278756,0.00011271423136349767,0.00011251984687987715
126.04108428955078,0.0001119403459597379,0.00011233189434278756,0.00011213293328182772
126.53462219238281,0.00011153725790791214,0.0001119403459597379,0.00011173564416822046
126.89822387695312,0.00011112471111118793,0.00011153725790791214,0.00011132784857181832
126.99151611328125,0.00011070146865677088,0.00011112471111118793,0.00011090996122220531
127.14834594726562,0.00011026927677448839,0.00011070146865677088,0.00011048225860577077
127.4375228881836,0.00010982614185195416,0.00011026927677448839,0.00011004460975527763
127.4502944946289,0.0001093753962777555,0.00010982614185195416,0.0001095976767828688
127.18108367919922,0.00010891382407862693,0.0001093753962777555,0.00010914150334428996
127.18146514892578,0.00010844369535334408,0.00010891382407862693,0.00010867566015804186
127.17726135253906,0.0001079658031812869,0.00010844369535334408,0.00010820165334735066
127.09835815429688,0.0001074792817234993,0.0001079658031812869,0.00010771944653242826
126.66826629638672,0.00010698659025365487,0.0001074792817234993,0.00010722982551669702
126.37159729003906,0.00010648604802554473,0.00010698659025365487,0.00010673319775378332
125.9330062866211,0.00010597895015962422,0.00010648604802554473,0.00010622935951687396
125.76579284667969,0.00010546752309892327,0.00010597895015962422,0.00010572010069154203
125.45661926269531,0.00010494962043594569,0.00010546752309892327,0.00010520542855374515
125.34935760498047,0.00010442726488690823,0.00010494962043594569,0.00010468529944773763
124.96541595458984,0.00010390215902589262,0.00010442726488690823,0.00010416156146675348
124.64697265625,0.00010337329877074808,0.00010390215902589262,0.00010363457113271579
124.32606506347656,0.00010284171003149822,0.00010337329877074808,0.00010310434299753979
124.00355529785156,0.00010230884072370827,0.00010284171003149822,0.00010257210669806227
123.54374694824219,0.00010177361400565132,0.00010230884072370827,0.00010203805140918121
123.3536376953125,0.0001012392167467624,0.00010177361400565132,0.00010150324669666588
123.23027038574219,0.00010070535790873691,0.0001012392167467624,0.00010096912592416629
122.90270233154297,0.00010017069143941626,0.00010070535790873691,0.00010043485963251442
122.77809143066406,9.963861521100625e-05,0.00010017069143941626,9.990150283556432e-05
122.92516326904297,9.91078486549668e-05,9.963861521100625e-05,9.937010327121243e-05
122.73365020751953,9.858007251750678e-05,9.91078486549668e-05,9.884084283839911e-05
122.61139678955078,9.805563604459167e-05,9.858007251750678e-05,9.831474744714797e-05
122.69679260253906,9.753504127729684e-05,9.805563604459167e-05,9.779226093087345e-05
122.50899505615234,9.701830276753753e-05,9.753504127729684e-05,9.7273601568304e-05
122.3232421875,9.650659922044724e-05,9.701830276753753e-05,9.675939509179443e-05
122.55633544921875,9.600045450497419e-05,9.650659922044724e-05,9.625050734030083e-05
122.37516021728516,9.54989081947133e-05,9.600045450497419e-05,9.574666910339147e-05
122.47837829589844,9.500518353888765e-05,9.54989081947133e-05,9.524906636215746e-05
122.6576156616211,9.451720688957721e-05,9.500518353888765e-05,9.475824481341988e-05
122.7001724243164,9.403507283423096e-05,9.451720688957721e-05,9.427321492694318e-05
122.82035064697266,9.356084046885371e-05,9.403507283423096e-05,9.379506082041189e-05
122.80127716064453,9.30928872548975e-05,9.356084046885371e-05,9.332399349659681e-05
122.93392944335938,9.26343709579669e-05,9.30928872548975e-05,9.286079148296267e-05
123.07327270507812,9.218322520609945e-05,9.26343709579669e-05,9.240598592441529e-05
123.5177993774414,9.174027218250558e-05,9.218322520609945e-05,9.195898019243032e-05
123.44896697998047,9.130541002377868e-05,9.174027218250558e-05,9.152009442914277e-05
123.61168670654297,9.087921353057027e-05,9.130541002377868e-05,9.108959056902677e-05
123.55492401123047,9.046254126587883e-05,9.087921353057027e-05,9.066818165592849e-05
123.88519287109375,9.005346510093659e-05,9.046254126587883e-05,9.025534382089972e-05
123.99473571777344,8.965346205513924e-05,9.005346510093659e-05,8.985082968138158e-05
123.95594024658203,8.926200098358095e-05,8.965346205513924e-05,8.94551194505766e-05
124.31443786621094,8.887950389180332e-05,8.926200098358095e-05,8.906817674869671e-05
124.5276107788086,8.850761514622718e-05,8.887950389180332e-05,8.869101293385029e-05
124.51016998291016,8.814441389404237e-05,8.850761514622718e-05,8.832348976284266e-05
124.73931884765625,8.77899001352489e-05,8.814441389404237e-05,8.796466136118397e-05
124.89640045166016,8.744364458834752e-05,8.77899001352489e-05,8.76143021741882e-05
125.06278991699219,8.710777183296159e-05,8.744364458834752e-05,8.727326348889619e-05
124.99102783203125,8.678050653543323e-05,8.710777183296159e-05,8.694171265233308e-05
125.25434112548828,8.646163041703403e-05,8.678050653543323e-05,8.661866741022095e-05
125.36151885986328,8.615226397523656e-05,8.646163041703403e-05,8.630457159597427e-05
125.22684478759766,8.585316390963271e-05,8.615226397523656e-05,8.600034925621003e-05
125.59855651855469,8.556015382055193e-05,8.585316390963271e-05,8.570432692067698e-05
125.6442642211914,8.527786121703684e-05,8.556015382055193e-05,8.541669376427308e-05
125.78132629394531,8.50035430630669e-05,8.527786121703684e-05,8.51384102134034e-05
126.01236724853516,8.473843627143651e-05,8.50035430630669e-05,8.486871956847608e-05
125.99152374267578,8.447941218037158e-05,8.473843627143651e-05,8.460666867904365e-05
126.23863983154297,8.423137478530407e-05,8.447941218037158e-05,8.435315976385027e-05
126.05716705322266,8.398937643505633e-05,8.423137478530407e-05,8.410814916715026e-05
126.14421081542969,8.375808101845905e-05,8.398937643505633e-05,8.387152047362179e-05
126.41242218017578,8.353329030796885e-05,8.375808101845905e-05,8.364349923795089e-05
126.9578628540039,8.331748540513217e-05,8.353329030796885e-05,8.342323417309672e-05
126.79873657226562,8.310875273309648e-05,8.331748540513217e-05,8.321097266161814e-05
126.9130859375,8.290713594760746e-05,8.310875273309648e-05,8.300581248477101e-05
127.03448486328125,8.271358092315495e-05,8.290713594760746e-05,8.280824113171548e-05
127.16353607177734,8.252875704783946e-05,8.271358092315495e-05,8.261906623374671e-05
127.48165893554688,8.235096174757928e-05,8.252875704783946e-05,8.243777847383171e-05
127.62359619140625,8.217889990191907e-05,8.235096174757928e-05,8.226286445278674e-05
127.58824157714844,8.201494347304106e-05,8.217889990191907e-05,8.209486259147525e-05
127.83649444580078,8.185880142264068e-05,8.201494347304106e-05,8.19348351797089e-05
127.90567779541016,8.170933870133013e-05,8.185880142264068e-05,8.178204006981105e-05
128.2612762451172,8.156582771334797e-05,8.170933870133013e-05,8.163557504303753e-05
128.4369354248047,8.142933074850589e-05,8.156582771334797e-05,8.149558561854064e-05
128.80996704101562,8.129940397338942e-05,8.142933074850589e-05,8.13623919384554e-05
129.00015258789062,8.117641846183687e-05,8.129940397338942e-05,8.123595034703612e-05
129.39016723632812,8.105894085019827e-05,8.117641846183687e-05,8.111573697533458e-05
129.3993682861328,8.094863733276725e-05,8.105894085019827e-05,8.100185368675739e-05
129.80520629882812,8.084422734100372e-05,8.094863733276725e-05,8.089451876003295e-05
130.1215057373047,8.074591460172087e-05,8.084422734100372e-05,8.079317194642499e-05
130.54473876953125,8.065206930041313e-05,8.074591460172087e-05,8.069711475400254e-05
131.08099365234375,8.056593651417643e-05,8.065206930041313e-05,8.060714753810316e-05
131.42324829101562,8.048450399655849e-05,8.056593651417643e-05,8.052337943809107e-05
131.77345275878906,8.040864486247301e-05,8.048450399655849e-05,8.044474816415459e-05
131.61233520507812,8.033816993702203e-05,8.040864486247301e-05,8.037158113438636e-05
132.39242553710938,8.027310104807839e-05,8.033816993702203e-05,8.030384196899831e-05
133.0855255126953,8.021370740607381e-05,8.027310104807839e-05,8.024163253139704e-05
133.14649963378906,8.015824278118089e-05,8.021370740607381e-05,8.018421067390591e-05
133.5353240966797,8.010811870917678e-05,8.015824278118089e-05,8.013143087737262e-05
134.04190063476562,8.006341522559524e-05,8.010811870917678e-05,8.008403528947383e-05
134.55795288085938,8.002239337656647e-05,8.006341522559524e-05,8.004119445104152e-05
135.0852508544922,7.998693763511255e-05,8.002239337656647e-05,8.000297384569421e-05
135.50914001464844,7.995529449544847e-05,7.998693763511255e-05,7.996943895705044e-05
135.8275909423828,7.992882456164807e-05,7.995529449544847e-05,7.994039333425462e-05
136.1519775390625,7.9906421888154e-05,7.992882456164807e-05,7.991596794454381e-05
136.71458435058594,7.988818833837286e-05,7.9906421888154e-05,7.989566802280024e-05
137.28785705566406,7.987389108166099e-05,7.988818833837286e-05,7.987942080944777e-05
137.63345336914062,7.986304990481585e-05,7.987389108166099e-05,7.986686250660568e-05
138.5880584716797,7.985674892552197e-05,7.986304990481585e-05,7.985832053236663e-05
138.95115661621094,7.985429692780599e-05,7.985674892552197e-05,7.985395495779812e-05
139.07418823242188,7.985505362739787e-05,7.985429692780599e-05,7.985311094671488e-05
139.57081604003906,7.985944830579683e-05,7.985505362739787e-05,7.985570118762553e-05
140.2006072998047,7.986668788362294e-05,7.985944830579683e-05,7.98615365056321e-05
140.71615600585938,7.987884600879624e-05,7.986668788362294e-05,7.987124990904704e-05
141.23931884765625,7.989333244040608e-05,7.987884600879624e-05,7.988458673935384e-05
142.16110229492188,7.991025631781667e-05,7.989333244040608e-05,7.99003173597157e-05
142.5738067626953,7.99311965238303e-05,7.991025631781667e-05,7.991925667738542e-05
142.8600616455078,7.995548367034644e-05,7.99311965238303e-05,7.994187762960792e-05
143.01739501953125,7.998288492672145e-05,7.995548367034644e-05,7.996772910701111e-05
143.71389770507812,8.001243986655027e-05,7.998288492672145e-05,7.999622175702825e-05
144.01492309570312,8.004617120604962e-05,8.001243986655027e-05,8.002787217264995e-05
144.45516967773438,8.008082659216598e-05,8.004617120604962e-05,8.006207644939423e-05
145.04080200195312,8.011919271666557e-05,8.008082659216598e-05,8.009860175661743e-05
145.21676635742188,8.016028732527047e-05,8.011919271666557e-05,8.013833576114848e-05
146.09710693359375,8.020333189051598e-05,8.016028732527047e-05,8.018042717594653e-05
145.9975128173828,8.024911949178204e-05,8.020333189051598e-05,8.022483962122351e-05
146.6092987060547,8.029749733395875e-05,8.024911949178204e-05,8.027193689486012e-05
147.086669921875,8.034902566578239e-05,8.029749733395875e-05,8.032190089579672e-05
147.1343536376953,8.040113607421517e-05,8.034902566578239e-05,8.037372026592493e-05
147.620849609375,8.045802678680047e-05,8.040113607421517e-05,8.042823174037039e-05
147.96421813964844,8.05141607997939e-05,8.045802678680047e-05,8.048475137911737e-05
148.60894775390625,8.05745949037373e-05,8.05141607997939e-05,8.054304635152221e-05
148.6662139892578,8.06367170298472e-05,8.05745949037373e-05,8.060432446654886e-05
149.02244567871094,8.070045441854745e-05,8.06367170298472e-05,8.066726149991155e-05
149.38336181640625,8.076708763837814e-05,8.070045441854745e-05,8.073245408013463e-05
149.74746704101562,8.083497232291847e-05,8.076708763837814e-05,8.079972030827776e-05
150.4207763671875,8.090499613899738e-05,8.083497232291847e-05,8.08686891105026e-05
150.48789978027344,8.097722457023337e-05,8.090499613899738e-05,8.093981159618124e-05
150.8638458251953,8.105112647172064e-05,8.097722457023337e-05,8.101288403850049e-05
150.93479919433594,8.11273930594325e-05,8.105112647172064e-05,8.108797192107886e-05
151.471435546875,8.120448183035478e-05,8.11273930594325e-05,8.116466051433235e-05
151.70098876953125,8.128336048685014e-05,8.120448183035478e-05,8.124264422804117e-05
151.93304443359375,8.136426913551986e-05,8.128336048685014e-05,8.132254151860252e-05
152.0100860595703,8.144680759869516e-05,8.136426913551986e-05,8.140426507452503e-05
152.24623107910156,8.153139788191766e-05,8.144680759869516e-05,8.148782944772393e-05
152.64183044433594,8.161660662153736e-05,8.153139788191766e-05,8.157273987308145e-05
152.72447204589844,8.170500223059207e-05,8.161660662153736e-05,8.165954204741865e-05
152.9651641845703,8.179250289686024e-05,8.170500223059207e-05,8.17474938230589e-05
152.57371520996094,8.188252104446292e-05,8.179250289686024e-05,8.18362386780791e-05
153.29486083984375,8.197447459679097e-05,8.188252104446292e-05,8.192723907995969e-05
153.0624237060547,8.206701022572815e-05,8.197447459679097e-05,8.20194763946347e-05
153.30865478515625,8.216025162255391e-05,8.206701022572815e-05,8.211236854549497e-05
153.55758666992188,8.2255712186452e-05,8.216025162255391e-05,8.22067231638357e-05
153.80828857421875,8.235238783527166e-05,8.2255712186452e-05,8.230279490817338e-05
153.8991241455078,8.244968921644613e-05,8.235238783527166e-05,8.239978342317045e-05
154.1512908935547,8.254720160039142e-05,8.244968921644613e-05,8.249719394370914e-05
153.76153564453125,8.264638017863035e-05,8.254720160039142e-05,8.259552851086482e-05
154.01454162597656,8.274598803836852e-05,8.264638017863035e-05,8.269492536783218e-05
154.26918029785156,8.28466727398336e-05,8.274598803836852e-05,8.27950716484338e-05
154.6875762939453,8.294844883494079e-05,8.28466727398336e-05,8.289630932267755e-05
154.2966766357422,8.304942457471043e-05,8.294844883494079e-05,8.299767796415836e-05
154.5534210205078,8.315223385579884e-05,8.304942457471043e-05,8.309957047458738e-05
154.6486053466797,8.325469389092177e-05,8.315223385579884e-05,8.320220513269305e-05
154.2605743408203,8.335684833582491e-05,8.325469389092177e-05,8.330450509674847e-05
155.1649932861328,8.346125832758844e-05,8.335684833582491e-05,8.340780186699703e-05
154.93544006347656,8.356382022611797e-05,8.346125832758844e-05,8.351128053618595e-05
154.70811462402344,8.366706606466323e-05,8.356382022611797e-05,8.361417712876573e-05
154.80404663085938,8.377086487598717e-05,8.366706606466323e-05,8.371769945370033e-05
154.89962768554688,8.387433626921847e-05,8.377086487598717e-05,8.382133819395676e-05
155.31802368164062,8.397701458306983e-05,8.387433626921847e-05,8.39244166854769e-05
154.76617431640625,8.407843415625393e-05,8.397701458306983e-05,8.402645471505821e-05
155.0209197998047,8.418061042902991e-05,8.407843415625393e-05,8.412825263803825e-05
155.11415100097656,8.428189175901935e-05,8.418061042902991e-05,8.422998507739976e-05
155.04490661621094,8.438156510237604e-05,8.428189175901935e-05,8.433045877609402e-05
155.13658142089844,8.448138396488503e-05,8.438156510237604e-05,8.443020487902686e-05
155.22715759277344,8.458005322609097e-05,8.448138396488503e-05,8.452944894088432e-05
154.83615112304688,8.467778388876468e-05,8.458005322609097e-05,8.462763798888773e-05
155.2436981201172,8.47734190756455e-05,8.467778388876468e-05,8.472432818962261e-05
154.53260803222656,8.486735896440223e-05,8.47734190756455e-05,8.481909753754735e-05
155.0946502685547,8.496076770825312e-05,8.486735896440223e-05,8.491278276778758e-05
155.01986694335938,8.505370351485908e-05,8.496076770825312e-05,8.50059514050372e-05
154.46644592285156,8.514191722497344e-05,8.505370351485908e-05,8.509651524946094e-05
154.54660034179688,8.523030555807054e-05,8.514191722497344e-05,8.518481627106667e-05
154.15347290039062,8.53159508551471e-05,8.523030555807054e-05,8.527182217221707e-05
154.54263305664062,8.539970440324396e-05,8.53159508551471e-05,8.53565288707614e-05
154.45863342285156,8.548048208467662e-05,8.539970440324396e-05,8.543879084754735e-05
154.5299835205078,8.555948443245143e-05,8.548048208467662e-05,8.551868086215109e-05
154.44180297851562,8.563540177419782e-05,8.555948443245143e-05,8.559614070691168e-05
154.04107666015625,8.570953650632873e-05,8.563540177419782e-05,8.567115582991391e-05
153.79469299316406,8.577977132517844e-05,8.570953650632873e-05,8.574333332944661e-05
153.7018585205078,8.584812167100608e-05,8.577977132517844e-05,8.581262227380648e-05
153.6062774658203,8.591305959271267e-05,8.584812167100608e-05,8.587926276959479e-05
152.8990478515625,8.597425767220557e-05,8.591305959271267e-05,8.59423162182793e-05
152.79989624023438,8.603266178397462e-05,8.597425767220557e-05,8.600211003795266e-05
152.6978759765625,8.608747157268226e-05,8.603266178397462e-05,8.605871698819101e-05
152.29440307617188,8.613939280621707e-05,8.608747157268226e-05,8.611207158537582e-05
152.03857421875,8.618662832304835e-05,8.613939280621707e-05,8.616164268460125e-05
151.78125,8.623038593214005e-05,8.618662832304835e-05,8.620713197160512e-05
151.81617736816406,8.627006900496781e-05,8.623038593214005e-05,8.624885231256485e-05
151.4072265625,8.630630327388644e-05,8.627006900496781e-05,8.628680370748043e-05
150.9982147216797,8.633832476334646e-05,8.630630327388644e-05,8.632092067273334e-05
150.7330322265625,8.636595157440752e-05,8.633832476334646e-05,8.635073754703626e-05
150.1801300048828,8.638992585474625e-05,8.636595157440752e-05,8.637652354082093e-05
149.91307067871094,8.641000022180378e-05,8.638992585474625e-05,8.639854058856145e-05
149.78366088867188,8.64241155795753e-05,8.641000022180378e-05,8.641563181299716e-05
149.22984313964844,8.643433102406561e-05,8.64241155795753e-05,8.642778266221285e-05
148.95616149902344,8.644045738037676e-05,8.643433102406561e-05,8.643594628665596e-05
148.1299591064453,8.644214540254325e-05,8.644045738037676e-05,8.643983164802194e-05
148.12738037109375,8.643911860417575e-05,8.644214540254325e-05,8.643916225992143e-05
147.44158935546875,8.643145702080801e-05,8.643911860417575e-05,8.643379987915978e-05
147.02711486816406,8.641805470688269e-05,8.643145702080801e-05,8.642325701657683e-05
146.745849609375,8.640108717372641e-05,8.641805470688269e-05,8.640806481707841e-05
146.0659637451172,8.637851715320721e-05,8.640108717372641e-05,8.638827421236783e-05
145.78134155273438,8.635147241875529e-05,8.637851715320721e-05,8.636346319690347e-05
145.7551727294922,8.63204913912341e-05,8.635147241875529e-05,8.63344466779381e-05
144.81932067871094,8.628374052932486e-05,8.63204913912341e-05,8.630055526737124e-05
144.4022979736328,8.624268957646564e-05,8.628374052932486e-05,8.626164344605058e-05
143.60781860351562,8.619661093689501e-05,8.624268957646564e-05,8.621806045994163e-05
143.31527709960938,8.61446897033602e-05,8.619661093689501e-05,8.616904960945249e-05
142.774658203125,8.608926145825535e-05,8.61446897033602e-05,8.611536031821743e-05
142.23599243164062,8.602970046922565e-05,8.608926145825535e-05,8.605785114923492e-05
142.06028747558594,8.596410043537617e-05,8.602970046922565e-05,8.599526336183771e-05
141.40028381347656,8.589457866037264e-05,8.596410043537617e-05,8.592768426751718e-05
140.86273193359375,8.58202256495133e-05,8.589457866037264e-05,8.585573232267052e-05
140.20945739746094,8.574123785365373e-05,8.58202256495133e-05,8.577904372941703e-05
139.67564392089844,8.565738971810788e-05,8.574123785365373e-05,8.569761121179909e-05
139.14373779296875,8.556972170481458e-05,8.565738971810788e-05,8.561183494748548e-05
138.95469665527344,8.54778554639779e-05,8.556972170481458e-05,8.552206418244168e-05
138.4219970703125,8.538138354197145e-05,8.54778554639779e-05,8.542787691112608e-05
137.89071655273438,8.528061880497262e-05,8.538138354197145e-05,8.53292440297082e-05
137.14013671875,8.517577953170985e-05,8.528061880497262e-05,8.522642019670457e-05
137.16241455078125,8.506655285600573e-05,8.517577953170985e-05,8.511939086019993e-05
136.7420654296875,8.495412475895137e-05,8.506655285600573e-05,8.500854892190546e-05
135.99549865722656,8.483639976475388e-05,8.495412475895137e-05,8.489345054840669e-05
135.68423461914062,8.471640467178077e-05,8.483639976475388e-05,8.477458322886378e-05
135.4774627685547,8.459195669274777e-05,8.471640467178077e-05,8.465235441690311e-05
135.05714416503906,8.44660316943191e-05,8.459195669274777e-05,8.452715701423585e-05
134.63368225097656,8.433283073827624e-05,8.44660316943191e-05,8.439757948508486e-05
134.00326538085938,8.419818186666816e-05,8.433283073827624e-05,8.426363638136536e-05
133.78977966308594,8.406034612562507e-05,8.419818186666816e-05,8.412738679908216e-05
133.7814178466797,8.391962182940915e-05,8.406034612562507e-05,8.398811041843146e-05
133.1502227783203,8.377458289032802e-05,8.391962182940915e-05,8.38452106108889e-05
132.9319305419922,8.362870721612126e-05,8.377458289032802e-05,8.369974966626614e-05
132.60836791992188,8.347797847818583e-05,8.362870721612126e-05,8.355143654625863e-05
132.38705444335938,8.332708239322528e-05,8.347797847818583e-05,8.340062049683183e-05
132.2630157470703,8.317102765431628e-05,8.332708239322528e-05,8.324714144691825e-05
131.63473510742188,8.301311754621565e-05,8.317102765431628e-05,8.30901408335194e-05
131.5072784423828,8.285242802230641e-05,8.301311754621565e-05,8.293084101751447e-05
131.67843627929688,8.268975943792611e-05,8.285242802230641e-05,8.276916923932731e-05
131.24752807617188,8.252546831499785e-05,8.268975943792611e-05,8.260567847173661e-05
131.01522827148438,8.235847781179473e-05,8.252546831499785e-05,8.244003402069211e-05
130.58404541015625,8.218949369620532e-05,8.235847781179473e-05,8.227203215938061e-05
130.54640197753906,8.201810123864561e-05,8.218949369620532e-05,8.210184751078486e-05
130.4093475341797,8.184598118532449e-05,8.201810123864561e-05,8.193009125534445e-05
130.07421875,8.167207124643028e-05,8.184598118532449e-05,8.175706898327917e-05
130.12892150878906,8.149435598170385e-05,8.167207124643028e-05,8.158126001944765e-05
129.98800659179688,8.131795038934797e-05,8.149435598170385e-05,8.14041995909065e-05
130.23870849609375,8.113828516798094e-05,8.131795038934797e-05,8.122617873596027e-05
130.19239807128906,8.095725206658244e-05,8.113828516798094e-05,8.104582957457751e-05
129.65213012695312,8.077596430666745e-05,8.095725206658244e-05,8.086465822998434e-05
129.7994384765625,8.059186802711338e-05,8.077596430666745e-05,8.068197348620743e-05
129.8492431640625,8.040836837608367e-05,8.059186802711338e-05,8.049818279687315e-05
129.99612426757812,8.022152178455144e-05,8.040836837608367e-05,8.03130169515498e-05
129.7449188232422,8.003425318747759e-05,8.022152178455144e-05,8.012595935724676e-05
129.5927734375,7.984667172422633e-05,8.003425318747759e-05,7.993853068910539e-05
129.83799743652344,7.96584936324507e-05,7.984667172422633e-05,7.975066546350718e-05
129.48240661621094,7.946675032144412e-05,7.96584936324507e-05,7.956069748615846e-05
129.62571716308594,7.927597471280023e-05,7.946675032144412e-05,7.936944894026965e-05
129.5685577392578,7.908392581157386e-05,7.927597471280023e-05,7.917804032331333e-05
129.61061096191406,7.889082189649343e-05,7.908392581157386e-05,7.898546755313873e-05
129.6527099609375,7.86974560469389e-05,7.889082189649343e-05,7.879223994677886e-05
129.29104614257812,7.850228575989604e-05,7.86974560469389e-05,7.859796460252255e-05
129.5325469970703,7.830749382264912e-05,7.850228575989604e-05,7.840299804229289e-05
129.47097778320312,7.811110117472708e-05,7.830749382264912e-05,7.820740574970841e-05
129.61119079589844,7.791368989273906e-05,7.811110117472708e-05,7.801051833666861e-05
129.9580078125,7.771680247969925e-05,7.791368989273906e-05,7.781338354106992e-05
129.7926788330078,7.75191729189828e-05,7.771680247969925e-05,7.76161250541918e-05
129.72850036621094,7.732009544270113e-05,7.75191729189828e-05,7.741777517367154e-05
129.7665557861328,7.712040678597987e-05,7.732009544270113e-05,7.721839938312769e-05
129.90753173828125,7.6919692219235e-05,7.712040678597987e-05,7.701820868533105e-05
129.9448699951172,7.671820640098304e-05,7.6919692219235e-05,7.681711576879025e-05
129.983642578125,7.651813211850822e-05,7.671820640098304e-05,7.661634299438447e-05
129.81141662597656,7.631548214703798e-05,7.651813211850822e-05,7.641498086741194e-05
130.05799865722656,7.611340697621927e-05,7.631548214703798e-05,7.621262921020389e-05
129.9888458251953,7.590953464386985e-05,7.611340697621927e-05,7.600965909659863e-05
130.2366180419922,7.57055458961986e-05,7.590953464386985e-05,7.580574310850352e-05
130.16690063476562,7.550122973043472e-05,7.57055458961986e-05,7.560159428976476e-05
130.09716796875,7.529722643084824e-05,7.550122973043472e-05,7.539743819506839e-05
130.23838806152344,7.509053102694452e-05,7.529722643084824e-05,7.51920961192809e-05
130.3814239501953,7.488449773518369e-05,7.509053102694452e-05,7.498574268538505e-05
130.4174346923828,7.467836258001626e-05,7.488449773518369e-05,7.477966573787853e-05
130.34423828125,7.447095413226634e-05,7.467836258001626e-05,7.457289757439867e-05
130.48675537109375,7.426223601214588e-05,7.447095413226634e-05,7.436484156642109e-05
130.4129638671875,7.405452197417617e-05,7.426223601214588e-05,7.415663276333362e-05
130.33653259277344,7.384413038380444e-05,7.405452197417617e-05,7.39475799491629e-05
130.36903381347656,7.363363693002611e-05,7.384413038380444e-05,7.373714470304549e-05
130.5120086669922,7.342344179050997e-05,7.363363693002611e-05,7.352681132033467e-05
130.5440216064453,7.321147859329358e-05,7.342344179050997e-05,7.331573578994721e-05
130.5765380859375,7.29998282622546e-05,7.321147859329358e-05,7.310393993975595e-05
130.83203125,7.278761768247932e-05,7.29998282622546e-05,7.289202039828524e-05
130.52745056152344,7.25730715203099e-05,7.278761768247932e-05,7.267863838933408e-05
130.33554077148438,7.23598204785958e-05,7.25730715203099e-05,7.246473978739232e-05
130.70071411132812,7.214439392555505e-05,7.23598204785958e-05,7.225041917990893e-05
130.84423828125,7.192924385890365e-05,7.214439392555505e-05,7.203513814602047e-05
130.53309631347656,7.171152537921444e-05,7.192924385890365e-05,7.181870023487136e-05
130.56124877929688,7.149440352804959e-05,7.171152537921444e-05,7.160128734540194e-05
130.58831787109375,7.127589924493805e-05,7.149440352804959e-05,7.138348155422136e-05
130.7295379638672,7.105709664756432e-05,7.127589924493805e-05,7.116483902791515e-05
130.6419219970703,7.083769742166623e-05,7.105709664756432e-05,7.094573811627924e-05
131.01339721679688,7.061669020913541e-05,7.083769742166623e-05,7.072555308695883e-05
130.69021606445312,7.039299089228734e-05,7.061669020913541e-05,7.050319254631177e-05
130.83103942871094,7.01711542205885e-05,7.039299089228734e-05,7.028043910395354e-05
130.85479736328125,6.994746217969805e-05,7.01711542205885e-05,7.00576783856377e-05
131.1112823486328,6.972164555918425e-05,6.994746217969805e-05,6.98329386068508e-05
130.8991241455078,6.949618546059355e-05,6.972164555918425e-05,6.960729660931975e-05
130.56814575195312,6.926923379069194e-05,6.949618546059355e-05,6.938108708709478e-05
130.7038116455078,6.904034671606496e-05,6.926923379069194e-05,6.91531749907881e-05
130.8408660888672,6.881154695292935e-05,6.904034671606496e-05,6.892434612382203e-05
130.62033081054688,6.857977132312953e-05,6.881154695292935e-05,6.869405478937551e-05
130.6349334716797,6.834676605649292e-05,6.857977132312953e-05,6.846166797913611e-05
130.2931671142578,6.811314233345911e-05,6.834676605649292e-05,6.822834984632209e-05
130.0689697265625,6.787893653381616e-05,6.811314233345911e-05,6.79944350849837e-05
130.43499755859375,6.764256249880418e-05,6.787893653381616e-05,6.775915971957147e-05
130.0873565673828,6.740559911122546e-05,6.764256249880418e-05,6.752248737029731e-05
130.09408569335938,6.716630014125258e-05,6.740559911122546e-05,6.728435982950032e-05
129.6228485107422,6.692509487038478e-05,6.716630014125258e-05,6.704410043312237e-05
129.6253662109375,6.66831765556708e-05,6.692509487038478e-05,6.680254591628909e-05
129.62681579589844,6.644014501944184e-05,6.66831765556708e-05,6.656007462879643e-05
129.50595092773438,6.619429041165859e-05,6.644014501944184e-05,6.631563155679032e-05
129.1471710205078,6.594938167836517e-05,6.619429041165859e-05,6.607024988625199e-05
128.9030303955078,6.570027471752837e-05,6.594938167836517e-05,6.582323840120807e-05
128.42327880859375,6.545214273501188e-05,6.570027471752837e-05,6.557461165357381e-05
128.05897521972656,6.52006347081624e-05,6.545214273501188e-05,6.532478437293321e-05
127.92884063720703,6.494911212939769e-05,6.52006347081624e-05,6.507326907012612e-05
127.56221771240234,6.469577783718705e-05,6.494911212939769e-05,6.482083699665964e-05
126.96334075927734,6.444159953389317e-05,6.469577783718705e-05,6.456706614699215e-05
126.82633972167969,6.418555858545005e-05,6.444159953389317e-05,6.431195652112365e-05
126.11194610595703,6.392737850546837e-05,6.418555858545005e-05,6.405483145499602e-05
125.85795593261719,6.367014429997653e-05,6.392737850546837e-05,6.379712431225926e-05
125.14933013916016,6.3411018345505e-05,6.367014429997653e-05,6.353892968036234e-05
124.5577621459961,6.315161590464413e-05,6.3411018345505e-05,6.327965093078092e-05
124.0787124633789,6.289081647992134e-05,6.315161590464413e-05,6.301954272203147e-05
123.92951965332031,6.262792157940567e-05,6.289081647992134e-05,6.275769555941224e-05
123.67007446289062,6.236597255337983e-05,6.262792157940567e-05,6.249527359614149e-05
122.97213745117188,6.210413994267583e-05,6.236597255337983e-05,6.223336822586134e-05
122.38651275634766,6.184099765960127e-05,6.210413994267583e-05,6.197086622705683e-05
121.91146850585938,6.157811731100082e-05,6.184099765960127e-05,6.170784763526171e-05
121.43761444091797,6.131496047601104e-05,6.157811731100082e-05,6.144482176750898e-05
120.9664306640625,6.10530114499852e-05,6.131496047601104e-05,6.118226156104356e-05
120.28781127929688,6.0791026044171304e-05,6.10530114499852e-05,6.0920279793208465e-05
119.82013702392578,6.0528160247486085e-05,6.0791026044171304e-05,6.065784691600129e-05
119.45862579345703,6.026730261510238e-05,6.0528160247486085e-05,6.039598156348802e-05
118.84402465820312,6.0008434957126155e-05,6.026730261510238e-05,6.013610982336104e-05
118.53514099121094,5.974802843411453e-05,6.0008434957126155e-05,5.9876467275898904e-05
118.02784729003906,5.949111073277891e-05,5.974802843411453e-05,5.961779970675707e-05
117.47307586669922,5.923438220634125e-05,5.949111073277891e-05,5.936096567893401e-05
117.22135162353516,5.898080053157173e-05,5.923438220634125e-05,5.9105812397319824e-05
116.67488861083984,5.872931069461629e-05,5.898080053157173e-05,5.8853267546510324e-05
116.42583465576172,5.847886131959967e-05,5.872931069461629e-05,5.8602297940524295e-05
116.08106231689453,5.8231067669112235e-05,5.847886131959967e-05,5.835317642777227e-05
115.7881851196289,5.798637357656844e-05,5.8231067669112235e-05,5.810693255625665e-05
115.49752807617188,5.7744153309613466e-05,5.798637357656844e-05,5.786347537650727e-05
115.30548095703125,5.750391210312955e-05,5.7744153309613466e-05,5.762224827776663e-05
114.87646484375,5.7268825912615284e-05,5.750391210312955e-05,5.7384582760278136e-05
114.83670806884766,5.703728675143793e-05,5.7268825912615284e-05,5.7151279179379344e-05
114.79793548583984,5.680700996890664e-05,5.703728675143793e-05,5.692038030247204e-05
114.81436157226562,5.65834779990837e-05,5.680700996890664e-05,5.669349047821015e-05
114.6380844116211,5.636206333292648e-05,5.65834779990837e-05,5.647102079819888e-05
114.51433563232422,5.61450251552742e-05,5.636206333292648e-05,5.6251803471241146e-05
114.54071044921875,5.5932250688783824e-05,5.61450251552742e-05,5.603690806310624e-05
114.5726547241211,5.572467853198759e-05,5.5932250688783824e-05,5.5826749303378165e-05
114.70760345458984,5.5520940804854035e-05,5.572467853198759e-05,5.56211089133285e-05
114.89884948730469,5.5322012485703453e-05,5.5520940804854035e-05,5.5419794080080464e-05
115.40042114257812,5.512779898708686e-05,5.5322012485703453e-05,5.5223252275027335e-05
115.20195007324219,5.493832577485591e-05,5.512779898708686e-05,5.5031414376571774e-05
115.51699829101562,5.475377110997215e-05,5.493832577485591e-05,5.484442226588726e-05
115.99855041503906,5.4574848036281765e-05,5.475377110997215e-05,5.4662712500430644e-05
116.17935943603516,5.4401396482717246e-05,5.4574848036281765e-05,5.448653973871842e-05
116.63221740722656,5.4232463298831135e-05,5.4401396482717246e-05,5.4315372835844755e-05
117.04519653320312,5.4068983445176855e-05,5.4232463298831135e-05,5.4149189963936806e-05
117.57958221435547,5.390999649534933e-05,5.4068983445176855e-05,5.398798384703696e-05
117.96527099609375,5.3757998102810234e-05,5.390999649534933e-05,5.383251482271589e-05
118.58586120605469,5.360887007554993e-05,5.3757998102810234e-05,5.3681978897657245e-05
119.22789001464844,5.3466923418454826e-05,5.360887007554993e-05,5.353647065931e-05
120.06414794921875,5.332804721547291e-05,5.3466923418454826e-05,5.339609197108075e-05
120.5690689086914,5.319578849594109e-05,5.332804721547291e-05,5.326054815668613e-05
121.27046966552734,5.3067487897351384e-05,5.319578849594109e-05,5.313029760145582e-05
122.1212387084961,5.294659058563411e-05,5.3067487897351384e-05,5.3005729569122195e-05
122.86882781982422,5.28279306308832e-05,5.294659058563411e-05,5.288597822072916e-05
123.51083374023438,5.271547342999838e-05,5.28279306308832e-05,5.2770446927752346e-05
124.4363021850586,5.260711259325035e-05,5.271547342999838e-05,5.2660067012766376e-05
125.18708801269531,5.2502666221698746e-05,5.260711259325035e-05,5.255368887446821e-05
126.17179870605469,5.2405248425202444e-05,5.2502666221698746e-05,5.245278953225352e-05
127.04293060302734,5.2309354941826314e-05,5.2405248425202444e-05,5.2356161177158356e-05
127.79852294921875,5.2220428187865764e-05,5.2309354941826314e-05,5.226377470535226e-05
128.7957305908203,5.2133327699266374e-05,5.2220428187865764e-05,5.217579018790275e-05
129.74887084960938,5.2050378144485876e-05,5.2133327699266374e-05,5.209079245105386e-05
130.7314453125,5.197125210543163e-05,5.2050378144485876e-05,5.200978193897754e-05
131.4272918701172,5.1897583034588024e-05,5.197125210543163e-05,5.193340257392265e-05
132.38417053222656,5.18271881446708e-05,5.1897583034588024e-05,5.186139605939388e-05
133.4509735107422,5.175877959118225e-05,5.18271881446708e-05,5.1792019803542644e-05
134.55149841308594,5.1693910791072994e-05,5.175877959118225e-05,5.1725408411584795e-05
135.5986785888672,5.163208334124647e-05,5.1693910791072994e-05,5.1662085752468556e-05
136.051513671875,5.1573486416600645e-05,5.163208334124647e-05,5.16018844791688e-05
137.32899475097656,5.151741061126813e-05,5.1573486416600645e-05,5.154457539902069e-05
138.2746124267578,5.1464194257277995e-05,5.151741061126813e-05,5.1489951147232205e-05
138.77003479003906,5.141329165780917e-05,5.1464194257277995e-05,5.1437902584439144e-05
139.56173706054688,5.136386971571483e-05,5.141329165780917e-05,5.138775668456219e-05
140.76475524902344,5.131608486408368e-05,5.136386971571483e-05,5.1339178753551096e-05
141.4991912841797,5.1270253607071936e-05,5.131608486408368e-05,5.1292383432155475e-05
142.0482635498047,5.12284786964301e-05,5.1270253607071936e-05,5.124859308125451e-05
143.22589111328125,5.118585977470502e-05,5.12284786964301e-05,5.12064179929439e-05
143.69366455078125,5.114517261972651e-05,5.118585977470502e-05,5.116477404953912e-05
144.7035675048828,5.110485653858632e-05,5.114517261972651e-05,5.11242906213738e-05
145.30056762695312,5.1066570449620485e-05,5.110485653858632e-05,5.108500045025721e-05
145.90513610839844,5.102773866383359e-05,5.1066570449620485e-05,5.104645242681727e-05
146.63238525390625,5.09901437908411e-05,5.102773866383359e-05,5.1008253649342805e-05
147.37274169921875,5.0953265599673614e-05,5.09901437908411e-05,5.097102985018864e-05
148.12623596191406,5.091686762170866e-05,5.0953265599673614e-05,5.093440267955884e-05
148.30584716796875,5.088039324618876e-05,5.091686762170866e-05,5.089797195978463e-05
149.07455444335938,5.084327858639881e-05,5.088039324618876e-05,5.086118835606612e-05
149.4976348876953,5.080704431748018e-05,5.084327858639881e-05,5.0824521167669445e-05
150.0435791015625,5.076929664937779e-05,5.080704431748018e-05,5.078754111309536e-05
150.84165954589844,5.073138163425028e-05,5.076929664937779e-05,5.074972068541683e-05
150.65997314453125,5.069183316663839e-05,5.073138163425028e-05,5.071098712505773e-05
150.7263946533203,5.0653885409701616e-05,5.069183316663839e-05,5.06722426507622e-05
151.7838134765625,5.0612783525139093e-05,5.0653885409701616e-05,5.063273056293838e-05
151.84844970703125,5.0572016334626824e-05,5.0612783525139093e-05,5.059179966337979e-05
152.41798400878906,5.052951746620238e-05,5.0572016334626824e-05,5.0550173909869045e-05
152.3516845703125,5.048555976827629e-05,5.052951746620238e-05,5.050694744568318e-05
152.794921875,5.04400122736115e-05,5.048555976827629e-05,5.046220030635595e-05
153.10958862304688,5.039212555857375e-05,5.04400122736115e-05,5.0415488658472896e-05
152.78067016601562,5.034567948314361e-05,5.039212555857375e-05,5.0368318625260144e-05
152.8322296142578,5.0294700486119837e-05,5.034567948314361e-05,5.0319606089033186e-05
152.75534057617188,5.024411075282842e-05,5.0294700486119837e-05,5.026882354286499e-05
153.0625457763672,5.019070522394031e-05,5.024411075282842e-05,5.021682954975404e-05
152.97694396972656,5.0134585762862116e-05,5.019070522394031e-05,5.016206705477089e-05
153.14971923828125,5.007723666494712e-05,5.0134585762862116e-05,5.01053364132531e-05
152.93064880371094,5.00191563332919e-05,5.007723666494712e-05,5.004761987947859e-05
152.83670043945312,4.9957721785176545e-05,5.00191563332919e-05,4.99878624395933e-05
152.74012756347656,4.9894602852873504e-05,4.9957721785176545e-05,4.99255838803947e-05
152.3812713623047,4.9829381168819964e-05,4.9894602852873504e-05,4.98614099342376e-05
152.1496124267578,4.976220225216821e-05,4.9829381168819964e-05,4.9795205995906144e-05
151.91590881347656,4.969341534888372e-05,4.976220225216821e-05,4.9727219447959214e-05
151.93618774414062,4.962270395481028e-05,4.969341534888372e-05,4.965747211826965e-05
151.6954803466797,4.954931137035601e-05,4.962270395481028e-05,4.9585418310016394e-05
151.57928466796875,4.947342677041888e-05,4.954931137035601e-05,4.951077789883129e-05
151.33653259277344,4.939841164741665e-05,4.947342677041888e-05,4.943532621837221e-05
151.08717346191406,4.9318798119202256e-05,4.939841164741665e-05,4.935800825478509e-05
150.71078491210938,4.9238653446082026e-05,4.9318798119202256e-05,4.927812551613897e-05
150.58334350585938,4.915541285299696e-05,4.9238653446082026e-05,4.919643106404692e-05
150.32748413085938,4.907072798232548e-05,4.915541285299696e-05,4.911246651317924e-05
150.0709228515625,4.898530460195616e-05,4.907072798232548e-05,4.902741056866944e-05
149.31385803222656,4.889785486739129e-05,4.898530460195616e-05,4.8940964916255325e-05
149.302490234375,4.880931373918429e-05,4.889785486739129e-05,4.885296948486939e-05
148.67135620117188,4.871917553828098e-05,4.880931373918429e-05,4.876362072536722e-05
148.7770233154297,4.862740752287209e-05,4.871917553828098e-05,4.8672671255189925e-05
148.0245361328125,4.8535312089370564e-05,4.862740752287209e-05,4.8580732254777104e-05
147.63638305664062,4.843969873036258e-05,4.8535312089370564e-05,4.848687240155414e-05
147.85537719726562,4.834491846850142e-05,4.843969873036258e-05,4.8391681048087776e-05
147.10398864746094,4.824841016670689e-05,4.834491846850142e-05,4.829602767131291e-05
147.07894897460938,4.815329157281667e-05,4.824841016670689e-05,4.820021422347054e-05
146.9302215576172,4.8055953811854124e-05,4.815329157281667e-05,4.8103986046044156e-05
146.8998565673828,4.7957582864910364e-05,4.8055953811854124e-05,4.8006131692091e-05
146.38970947265625,4.785895725945011e-05,4.7957582864910364e-05,4.790762977791019e-05
146.59620666503906,4.775953129865229e-05,4.785895725945011e-05,4.780860763275996e-05
145.96493530273438,4.7659130359534174e-05,4.775953129865229e-05,4.770868690684438e-05
146.2882537841797,4.755908594233915e-05,4.7659130359534174e-05,4.760847150464542e-05
145.65931701660156,4.745976912090555e-05,4.755908594233915e-05,4.7508783609373495e-05
145.50721740722656,4.736070695798844e-05,4.745976912090555e-05,4.740959411719814e-05
145.47361755371094,4.7261841245926917e-05,4.736070695798844e-05,4.731063381768763e-05
144.96481323242188,4.7161171096377075e-05,4.7261841245926917e-05,4.721085861092433e-05
145.16415405273438,4.7060984798008576e-05,4.7161171096377075e-05,4.7110435843933374e-05
145.3671875,4.696208270615898e-05,4.7060984798008576e-05,4.701089710579254e-05
145.2151336669922,4.686389002017677e-05,4.696208270615898e-05,4.691235153586604e-05
145.6614227294922,4.676645403378643e-05,4.686389002017677e-05,4.6814544475637376e-05
145.15170288085938,4.666965833166614e-05,4.676645403378643e-05,4.6717424993403256e-05
145.84078979492188,4.657217868953012e-05,4.666965833166614e-05,4.662029823521152e-05
145.32810974121094,4.647583409678191e-05,4.657217868953012e-05,4.65233824797906e-05
145.1781005859375,4.6379933337448165e-05,4.647583409678191e-05,4.642725980374962e-05
145.5125732421875,4.628577153198421e-05,4.6379933337448165e-05,4.6332235797308385e-05
145.60720825195312,4.6191737055778503e-05,4.628577153198421e-05,4.6238143113441765e-05
145.82635498046875,4.609878669725731e-05,4.6191737055778503e-05,4.614465433405712e-05
145.5584716796875,4.6006651245988905e-05,4.609878669725731e-05,4.6052111429162323e-05
145.90736389160156,4.591768083628267e-05,4.6006651245988905e-05,4.596156577463262e-05
146.13504028320312,4.582801557262428e-05,4.591768083628267e-05,4.5872253394918516e-05
145.99212646484375,4.5738423068542033e-05,4.582801557262428e-05,4.57826245110482e-05
146.10128784179688,4.565154085867107e-05,4.5738423068542033e-05,4.56943926110398e-05
146.46163940429688,4.556485509965569e-05,4.565154085867107e-05,4.5607615902554244e-05
146.4506378173828,4.547998833004385e-05,4.556485509965569e-05,4.552184327621944e-05
146.69639587402344,4.5397886424325407e-05,4.547998833004385e-05,4.543836257653311e-05
147.0723114013672,4.5316093746805564e-05,4.5397886424325407e-05,4.535642437986098e-05
147.5828094482422,4.523503957898356e-05,4.5316093746805564e-05,4.527501005213708e-05
147.45260620117188,4.5155262341722846e-05,4.523503957898356e-05,4.519459616858512e-05
147.32391357421875,4.507646735874005e-05,4.5155262341722846e-05,4.5115310058463365e-05
148.10687255859375,4.4998261728323996e-05,4.507646735874005e-05,4.503682066570036e-05
148.2454071044922,4.492257357924245e-05,4.4998261728323996e-05,4.495988105190918e-05
148.38868713378906,4.4849242840427905e-05,4.492257357924245e-05,4.488537524593994e-05
149.20558166503906,4.4777465518563986e-05,4.4849242840427905e-05,4.481283394852653e-05
148.68511962890625,4.470691055757925e-05,4.4777465518563986e-05,4.4741664169123396e-05
148.83526611328125,4.463607183424756e-05,4.470691055757925e-05,4.467097096494399e-05
149.26039123535156,4.4567226723302156e-05,4.463607183424756e-05,4.460113632376306e-05
149.5548553466797,4.449913467396982e-05,4.4567226723302156e-05,4.45326732005924e-05
150.54879760742188,4.44329489255324e-05,4.449913467396982e-05,4.446554885362275e-05
150.3003387451172,4.4368596718413755e-05,4.44329489255324e-05,4.440027987584472e-05
151.0343475341797,4.430508124642074e-05,4.4368596718413755e-05,4.433635695022531e-05
150.36871337890625,4.4244457967579365e-05,4.430508124642074e-05,4.42742821178399e-05
151.25326538085938,4.418393655214459e-05,4.4244457967579365e-05,4.421372068463825e-05
151.43626403808594,4.412405542097986e-05,4.418393655214459e-05,4.41535230493173e-05
151.3347625732422,4.4064916437491775e-05,4.412405542097986e-05,4.4094012991990894e-05
151.95849609375,4.400886973598972e-05,4.4064916437491775e-05,4.4036431063432246e-05
152.29795837402344,4.395257565192878e-05,4.400886973598972e-05,4.3980267946608365e-05
152.93946838378906,4.3898158764932305e-05,4.395257565192878e-05,4.392491973703727e-05
152.6994171142578,4.3845284380950034e-05,4.3898158764932305e-05,4.38712741015479e-05
153.203857421875,4.3793894292321056e-05,4.3845284380950034e-05,4.381914914119989e-05
152.96766662597656,4.374409036245197e-05,4.3793894292321056e-05,4.3768552131950855e-05
153.62948608398438,4.3694111809600145e-05,4.374409036245197e-05,4.3718668166548014e-05
153.39212036132812,4.3644788092933595e-05,4.3694111809600145e-05,4.3669017031788826e-05
153.9124298095703,4.3596664909273386e-05,4.3644788092933595e-05,4.362030085758306e-05
154.44366455078125,4.355102646513842e-05,4.3596664909273386e-05,4.3573425500653684e-05
154.210693359375,4.350625385995954e-05,4.355102646513842e-05,4.352821997599676e-05
154.59536743164062,4.346273635746911e-05,4.350625385995954e-05,4.348408037913032e-05
155.1427001953125,4.342078318586573e-05,4.346273635746911e-05,4.3441352318041027e-05
155.06651306152344,4.3378138798289e-05,4.342078318586573e-05,4.339905353845097e-05
155.46470642089844,4.333742617745884e-05,4.3378138798289e-05,4.3357380491215736e-05
155.54872131347656,4.3296262447256595e-05,4.333742617745884e-05,4.331644595367834e-05
155.4795684814453,4.325776899349876e-05,4.3296262447256595e-05,4.32766173616983e-05
155.7271270751953,4.321918822824955e-05,4.325776899349876e-05,4.3238083890173584e-05
156.3006591796875,4.318261198932305e-05,4.321918822824955e-05,4.320051084505394e-05
156.3986358642578,4.314778561820276e-05,4.318261198932305e-05,4.316481499699876e-05
156.82040405273438,4.3112406274303794e-05,4.314778561820276e-05,4.3129715777467936e-05
156.9188690185547,4.307698691263795e-05,4.3112406274303794e-05,4.3094318243674934e-05
156.8568878173828,4.304296453483403e-05,4.307698691263795e-05,4.305959737394005e-05
156.95965576171875,4.300975342630409e-05,4.304296453483403e-05,4.302598244976252e-05
157.8917694091797,4.297793930163607e-05,4.300975342630409e-05,4.2993480747099966e-05
157.3365478515625,4.2946387111442164e-05,4.297793930163607e-05,4.29617939516902e-05
157.94635009765625,4.2916901293210685e-05,4.2946387111442164e-05,4.293128222343512e-05
158.05958557128906,4.288757190806791e-05,4.2916901293210685e-05,4.2901876440737396e-05
158.1722412109375,4.285771501599811e-05,4.288757190806791e-05,4.287228512112051e-05
158.28871154785156,4.2829702579183504e-05,4.285771501599811e-05,4.284335227566771e-05
158.40625,4.28020503022708e-05,4.2829702579183504e-05,4.281552173779346e-05
158.86279296875,4.277368861949071e-05,4.28020503022708e-05,4.2787520214915276e-05
158.64471435546875,4.2747891711769626e-05,4.277368861949071e-05,4.2760439100675285e-05
159.10784912109375,4.272155274520628e-05,4.2747891711769626e-05,4.273437662050128e-05
158.8904571533203,4.269673809176311e-05,4.272155274520628e-05,4.270879799150862e-05
159.19100952148438,4.267402982804924e-05,4.269673809176311e-05,4.268504198989831e-05
158.9755859375,4.26505648647435e-05,4.267402982804924e-05,4.26619517384097e-05
159.2743682861328,4.26264523412101e-05,4.26505648647435e-05,4.263816663296893e-05
159.57786560058594,4.260376590536907e-05,4.26264523412101e-05,4.2614770791260526e-05
159.8837890625,4.258127592038363e-05,4.260376590536907e-05,4.25921862188261e-05
159.84219360351562,4.255912790540606e-05,4.258127592038363e-05,4.256986721884459e-05
159.45542907714844,4.253841325407848e-05,4.255912790540606e-05,4.254843224771321e-05
159.9403839111328,4.25183679908514e-05,4.253841325407848e-05,4.2528059566393495e-05
160.07740783691406,4.249803168931976e-05,4.25183679908514e-05,4.2507868784014136e-05
159.5181427001953,4.2479310650378466e-05,4.249803168931976e-05,4.248833647579886e-05
159.8302764892578,4.245984018780291e-05,4.2479310650378466e-05,4.246924436301924e-05
159.62152099609375,4.2441697587491944e-05,4.245984018780291e-05,4.245043601258658e-05
160.46644592285156,4.242381692165509e-05,4.2441697587491944e-05,4.243243165547028e-05
160.25450134277344,4.240524867782369e-05,4.242381692165509e-05,4.241420538164675e-05
160.57870483398438,4.238939072820358e-05,4.240524867782369e-05,4.239699774188921e-05
160.5450897216797,4.237164102960378e-05,4.238939072820358e-05,4.238019391777925e-05
160.8727264404297,4.235646338202059e-05,4.237164102960378e-05,4.236373206367716e-05
161.02151489257812,4.234052175888792e-05,4.235646338202059e-05,4.234817606629804e-05
160.63446044921875,4.232496576150879e-05,4.234052175888792e-05,4.233242361806333e-05
160.609130859375,4.2311614379286766e-05,4.232496576150879e-05,4.2317969928262755e-05
161.29981994628906,4.229770274832845e-05,4.2311614379286766e-05,4.23043456976302e-05
160.9115753173828,4.2282721551600844e-05,4.229770274832845e-05,4.228989564580843e-05
160.8863067626953,4.226945020491257e-05,4.2282721551600844e-05,4.227576937410049e-05
160.86111450195312,4.225620796205476e-05,4.226945020491257e-05,4.226251257932745e-05
161.1947479248047,4.2242616473231465e-05,4.225620796205476e-05,4.22490993514657e-05
160.63340759277344,4.223053474561311e-05,4.2242616473231465e-05,4.223625728627667e-05
160.6121368408203,4.2219347960781306e-05,4.223053474561311e-05,4.222462303005159e-05
161.12867736816406,4.2207990190945566e-05,4.2219347960781306e-05,4.2213356209686026e-05
161.287841796875,4.219678885419853e-05,4.2207990190945566e-05,4.220207847538404e-05
160.55099487304688,4.218721005599946e-05,4.219678885419853e-05,4.2191681131953374e-05
160.7094268798828,4.217655805405229e-05,4.218721005599946e-05,4.218156755086966e-05
160.69012451171875,4.2166422645095736e-05,4.217655805405229e-05,4.21711738454178e-05
161.39407348632812,4.215762601234019e-05,4.2166422645095736e-05,4.216171510051936e-05
161.01414489746094,4.214801447233185e-05,4.215762601234019e-05,4.215250737615861e-05
160.99728393554688,4.213918145978823e-05,4.214801447233185e-05,4.214328509988263e-05
160.98390197753906,4.213218198856339e-05,4.213918145978823e-05,4.21353688579984e-05
160.61270141601562,4.212580097373575e-05,4.213218198856339e-05,4.212867497699335e-05
160.2420196533203,4.211840860079974e-05,4.212580097373575e-05,4.212178464513272e-05
160.40858459472656,4.2112409573746845e-05,4.211840860079974e-05,4.211509076412767e-05
159.86329650878906,4.210549741401337e-05,4.2112409573746845e-05,4.210862971376628e-05
159.1515350341797,4.2099989514099434e-05,4.210549741401337e-05,4.210241240798496e-05
157.596435546875,4.2094470700249076e-05,4.2099989514099434e-05,4.209688268019818e-05
156.4171905517578,4.208992322674021e-05,4.2094470700249076e-05,4.209183680359274e-05
154.14064025878906,4.2083760490641e-05,4.208992322674021e-05,4.208645623293705e-05
152.42608642578125,4.2082512663910165e-05,4.2083760490641e-05,4.208273094263859e-05
147.60415649414062,4.2077695979969576e-05,4.2082512663910165e-05,4.207963866065256e-05
142.58950805664062,4.2077936086570844e-05,4.2077695979969576e-05,4.207728125038557e-05
133.2959442138672,4.207203528494574e-05,4.2077936086570844e-05,4.207430174574256e-05
123.53376007080078,4.207564052194357e-05,4.207203528494574e-05,4.207295933156274e-05
109.5267562866211,4.206516678095795e-05,4.207564052194357e-05,4.206915036775172e-05
95.85151672363281,4.207671372569166e-05,4.206516678095795e-05,4.206915036775172e-05
79.31480407714844,4.206155426800251e-05,4.207671372569166e-05,4.2066290916409343e-05
64.9874038696289,4.20815049437806e-05,4.206155426800251e-05,4.206704397802241e-05
50.86281967163086,4.2059058614540845e-05,4.20815049437806e-05,4.206265293760225e-05
39.333492279052734,4.20997675973922e-05,4.2059058614540845e-05,4.206629455438815e-05
29.462560653686523,4.205995355732739e-05,4.20997675973922e-05,4.2056133679579943e-05
22.049293518066406,4.2142142774537206e-05,4.205995355732739e-05,4.205812365398742e-05
16.183269500732422,4.207369784126058e-05,4.2142142774537206e-05,4.202807031106204e-05
11.912542343139648,4.2256389860995114e-05,4.207369784126058e-05,4.201597403152846e-05
8.597322463989258,4.2161733290413395e-05,4.2256389860995114e-05,4.192368214717135e-05
6.254976749420166,4.261051071807742e-05,4.2161733290413395e-05,4.183501732768491e-05
4.447711944580078,4.25983416789677e-05,4.261051071807742e-05,4.151444954914041e-05
3.250211000442505,4.386849468573928e-05,4.25983416789677e-05,4.1068196878768504e-05
2.3183047771453857,4.4633063225774094e-05,4.386849468573928e-05,3.9841848774813116e-05
1.7797508239746094,4.879008338321e-05,4.4633063225774094e-05,3.776469748117961e-05
1.3647592067718506,5.413768667494878e-05,4.879008338321e-05,3.267815918661654e-05
1.2216535806655884,6.918377766851336e-05,5.413768667494878e-05,2.3203874661703594e-05
1.1935547590255737,9.853499796008691e-05,6.918377766851336e-05,1.2820453321182868e-06
1.3007476329803467,0.0001497100165579468,9.853499796008691e-05,-3.8792830309830606e-05
1.6807472705841064,0.0002724430523812771,0.0001497100165579468,-0.00012046779738739133
1.662398099899292,0.00035118928644806147,0.0002724430523812771,-0.0002259445027448237
1.7272626161575317,0.00040010857628658414,0.00035118928644806147,-0.0002947128959931433
1.6638866662979126,0.00039083947194740176,0.00040010857628658414,-0.0003181237552780658
1.4155011177062988,0.00031445283093489707,0.00039083947194740176,-0.0002712019777391106
1.4512567520141602,0.00030415086075663567,0.00031445283093489707,-0.0002274173457408324
1.4505950212478638,0.0002912580966949463,0.00030415086075663567,-0.00021970883244648576
1.4776358604431152,0.0002939099504146725,0.0002912580966949463,-0.00021457058028317988
1.3902260065078735,0.0002717510797083378,0.0002939099504146725,-0.00020411048899404705
1.4493870735168457,0.0002764803357422352,0.0002717510797083378,-0.00019683998834807426
1.6638853549957275,0.00033002931741066277,0.0002764803357422352,-0.0002278262109030038
1.6450313329696655,0.0003433867241255939,0.00033002931741066277,-0.00026411155704408884
1.418593406677246,0.000292656768579036,0.0003433867241255939,-0.00024069644859991968
1.4105286598205566,0.00028270314214751124,0.000292656768579036,-0.0002063145220745355
1.6199193000793457,0.0003243362298235297,0.00028270314214751124,-0.00022716545208822936
1.5941338539123535,0.00034441123716533184,0.0003243362298235297,-0.00025500619085505605
1.3605395555496216,0.0002872754994314164,0.00034441123716533184,-0.00023314722056966275
1.350667953491211,0.0002672098926268518,0.0002872754994314164,-0.00019396981224417686
1.7664045095443726,0.0003599545161705464,0.0002672098926268518,-0.0002337910555070266
1.5901265144348145,0.0003695900086313486,0.0003599545161705464,-0.0002810927981045097
1.209314227104187,0.0002734513836912811,0.0003695900086313486,-0.00022346017067320645
1.0947600603103638,0.00022480075131170452,0.0002734513836912811,-0.00013894878793507814
1.6338368654251099,0.00033304275711998343,0.00022480075131170452,-0.00018253078451380134
1.470202922821045,0.0003697152133099735,0.00033304275711998343,-0.00024473058874718845
1.207587718963623,0.00028206402203068137,0.0003697152133099735,-0.00022299258853308856
1.0747581720352173,0.00022372591774910688,0.00028206402203068137,-0.0001406165538355708
1.9581794738769531,0.0004265295574441552,0.00022372591774910688,-0.00021904527966398746
1.3891743421554565,0.0004228410543873906,0.0004265295574441552,-0.0002961513528134674
0.9897768497467041,0.0003033452667295933,0.0004228410543873906,-0.0001853054272942245
0.7381765842437744,0.00016307580517604947,0.0003033452667295933,-2.5769993953872472e-05
1.2462700605392456,0.00022798439022153616,0.00016307580517604947,-6.094544369261712e-05
1.1189907789230347,0.0002620475133880973,0.00022798439022153616,-7.001281483098865e-05
1.414046287536621,0.00030050959321670234,0.0002620475133880973,-0.00018326047575101256
1.1880825757980347,0.0002751832944341004,0.00030050959321670234,-0.00017043422849383205
2.193505048751831,0.0005829419242218137,0.0002751832944341004,-0.0002996482071466744
1.2699388265609741,0.0004975101328454912,0.0005829419242218137,-0.0003695196646731347
1.0175701379776,0.00046929786913096905,0.0004975101328454912,-0.00014415424084290862
0.7718818783760071,0.0002792322775349021,0.00046929786913096905,-1.3287924957694486e-05
1.0416967868804932,0.00029322432237677276,0.0002792322775349021,-5.140955909155309e-05
0.9962104558944702,0.00029017217457294464,0.00029322432237677276,1.56246533151716e-05
1.3614814281463623,0.0003934470587410033,0.00029017217457294464,-0.00017508780001662672
2.119414806365967,0.001107528805732727,0.0003934470587410033,-0.00040333913057111204
0.7957732677459717,0.0006070827366784215,0.001107528805732727,-0.00030061620054766536
1.0926588773727417,0.000724752084352076,0.0006070827366784215,5.358374437491875e-06
1.0498565435409546,0.0007679022382944822,0.000724752084352076,0.00014677090803161263
0.9292660355567932,0.0006447743508033454,0.0007679022382944822,-0.00011701221228577197
1.0219801664352417,0.0006693538744002581,0.0006447743508033454,5.111851351102814e-05
1.0066291093826294,0.0006078895530663431,0.0006693538744002581,-0.00020546333689708263
0.9126074910163879,0.0005031699547544122,0.0006078895530663431,-4.33690584031865e-05
0.6834076642990112,0.000212315542739816,0.0005031699547544122,0.00010155777272302657
0.9387362599372864,0.00018220493802800775,0.000212315542739816,3.1809828215045854e-05
1.1911879777908325,0.00021096068667247891,0.00018220493802800775,8.410406007897109e-05
0.8714631199836731,0.00015551230171695352,0.00021096068667247891,3.102987102465704e-05
1.3299369812011719,0.00027270481223240495,0.00015551230171695352,-1.9061617422266863e-05
1.4343680143356323,0.000493750732857734,0.00027270481223240495,-0.00012710329610854387
1.3748372793197632,0.0006003780872561038,0.000493750732857734,-0.0003251758171245456
1.0554040670394897,0.0004149590968154371,0.0006003780872561038,-0.0003074829000979662
0.9571874737739563,0.00034445582423359156,0.0004149590968154371,-0.0001159069943241775
0.8357527256011963,0.00023971975315362215,0.00034445582423359156,1.7352303984807804e-05
1.12382972240448,0.00030086893821135163,0.00023971975315362215,2.1256662876112387e-05
1.2464299201965332,0.00044448484550230205,0.00030086893821135163,-8.101857383735478e-05
1.4597572088241577,0.0006061947206035256,0.00044448484550230205,-0.0003114402643404901
1.0400832891464233,0.00048582578892819583,0.0006061947206035256,-0.00027626167866401374
1.0184228420257568,0.00035588626633398235,0.00048582578892819583,-0.0002253549755550921
1.217290997505188,0.0003970512771047652,0.00035588626633398235,-0.00018685453687794507
1.6417397260665894,0.0007469071424566209,0.0003970512771047652,-0.00029930411255918443
1.2012217044830322,0.0006461838493123651,0.0007469071424566209,-0.00043961548362858593
0.8710522651672363,0.0004872622084803879,0.0006461838493123651,-4.4031756260665134e-05
1.4381715059280396,0.0008841220987960696,0.0004872622084803879,-0.000229950703214854
1.1997538805007935,0.0007378956070169806,0.0008841220987960696,-0.0005235621938481927
0.8976120948791504,0.0005806595436297357,0.0007378956070169806,-9.997665620176122e-05
1.2992165088653564,0.000860318192280829,0.0005806595436297357,-0.00024711800506338477
1.0065337419509888,0.0005188281647861004,0.000860318192280829,-0.00042503944132477045
0.7863652110099792,0.0002756527392193675,0.0005188281647861004,0.00014190890942700207
1.9942755699157715,0.000641393184196204,0.0002756527392193675,-0.0002708594547584653
2.0695276260375977,0.0020872843451797962,0.000641393184196204,-0.0005670433165505528
0.7404029965400696,0.001142843277193606,0.0020872843451797962,-5.401192538556643e-05
0.8636825084686279,0.0008040695684030652,0.001142843277193606,-0.00022848634398542345
1.5064948797225952,0.0013621416874229908,0.0008040695684030652,0.0005269891698844731
0.9487540125846863,0.0007991869933903217,0.0013621416874229908,0.0006156671443022788
3.243372678756714,0.005889075808227062,0.0007991869933903217,-0.0011872733011841774
0.7266331911087036,0.0021838487591594458,0.005889075808227062,0.0019565823022276163
0.7961680889129639,0.0013794046826660633,0.0021838487591594458,-0.00010328392090741545
1.1854338645935059,0.0018344962736591697,0.0013794046826660633,0.0003683216345962137
0.7516764998435974,0.0010253500659018755,0.0018344962736591697,0.0001423945213900879
1.270251750946045,0.0010363933397457004,0.0010253500659018755,0.000630064052529633
0.8558053374290466,0.0007132581667974591,0.0010363933397457004,0.00021119345910847187
1.788389801979065,0.0011935948859900236,0.0007132581667974591,0.0006371045019477606
1.562878966331482,0.001401376910507679,0.0011935948859900236,0.0009320256067439914
0.9104160666465759,0.0011605483014136553,0.001401376910507679,3.730926982825622e-05
0.9181838035583496,0.000934143434278667,0.0011605483014136553,0.00022148143034428358
0.9247590899467468,0.0007821813924238086,0.000934143434278667,-0.00012351476470939815
1.3192496299743652,0.0009871416259557009,0.0007821813924238086,0.0004606863367371261
0.7274084687232971,0.0005215797573328018,0.0009871416259557009,2.7010868507204577e-05
1.2452690601348877,0.0006740352837368846,0.0005215797573328018,0.00024203973589465022
0.8962941765785217,0.00046807981561869383,0.0006740352837368846,0.00020680707530118525
1.2596359252929688,0.0005824441905133426,0.00046807981561869383,0.0002425398852210492
0.9784985184669495,0.00040824984898790717,0.0005824441905133426,0.0002524084411561489
1.0205192565917969,0.00038062885869294405,0.00040824984898790717,0.0001275978283956647
1.3033947944641113,0.0004262194561306387,0.00038062885869294405,0.00023515557404607534
0.943325400352478,0.00029952521435916424,0.0004262194561306387,0.00016384276386816055
1.3087743520736694,0.0004217322275508195,0.00029952521435916424,0.0001499493228038773
1.1542820930480957,0.00038114539347589016,0.0004217322275508195,0.0002273957070428878
1.059482455253601,0.0003811545029748231,0.00038114539347589016,0.0001259036362171173
1.010243535041809,0.000373201968614012,0.0003811545029748231,7.601613469887525e-05
1.1413905620574951,0.00044416607124730945,0.000373201968614012,0.00011971008643740788
1.1768134832382202,0.0006075066048651934,0.00044416607124730945,-5.7800069043878466e-05
1.4176017045974731,0.0010574277257546782,0.0006075066048651934,-0.00029323709895834327
0.735531747341156,0.0005706872907467186,0.0010574277257546782,-3.827835826086812e-05
1.2385632991790771,0.0008518518297933042,0.0005706872907467186,0.000114492628199514
1.0584971904754639,0.0009298298973590136,0.0008518518297933042,0.00014288234524428844
1.1158331632614136,0.0011557303369045258,0.0009298298973590136,4.294661994208582e-05
0.8631221055984497,0.0008546363678760827,0.0011557303369045258,8.541898569092155e-05
1.0086841583251953,0.0008686240180395544,0.0008546363678760827,2.8047958039678633e-05
1.0242791175842285,0.0008643120527267456,0.0008686240180395544,0.0001967810676433146
0.9411325454711914,0.0007275008829310536,0.0008643120527267456,0.0001767784997355193
1.2140448093414307,0.0009819207480177283,0.0007275008829310536,0.00024533626856282353
1.1016496419906616,0.0011282244231551886,0.0009819207480177283,0.00024290074361488223
0.9465703964233398,0.0010101019870489836,0.0011282244231551886,2.9710996386711486e-05
1.1800048351287842,0.0011593432864174247,0.0010101019870489836,0.0004536174819804728
0.8894602656364441,0.0008895083446986973,0.0011593432864174247,0.00017646013293415308
1.1985642910003662,0.0011725779622793198,0.0008895083446986973,0.0002931066555902362
1.0475646257400513,0.001254234230145812,0.0011725779622793198,0.00019286142196506262
0.9137434363365173,0.0009923242032527924,0.001254234230145812,0.0002553720260038972
1.3202661275863647,0.0016886035446077585,0.0009923242032527924,0.0001995882485061884
1.045680046081543,0.0016469925176352262,0.0016886035446077585,0.0005480455001816154
1.1677156686782837,0.0022187032736837864,0.0016469925176352262,-0.00020987706375308335
1.1710158586502075,0.0028991433791816235,0.0022187032736837864,0.0005504539585672319
0.9440953135490417,0.0023353807628154755,0.0028991433791816235,-0.0008071926422417164
1.2961349487304688,0.0035777660086750984,0.0023353807628154755,0.0008579064160585403
0.9046398997306824,0.002916845493018627,0.0035777660086750984,-0.00019893186981789768
2.4523355960845947,0.016208548098802567,0.002916845493018627,-0.0018955834675580263
0.6643823981285095,0.006441439036279917,0.016208548098802567,0.003225834807381034
0.832719087600708,0.0034295222721993923,0.006441439036279917,0.0022648023441433907
0.9522063136100769,0.0025440058670938015,0.0034295222721993923,0.0012596696615219116
0.9466782808303833,0.0022794557735323906,0.0025440058670938015,3.504068808979355e-05
0.8775826692581177,0.0017553754150867462,0.0022794557735323906,1.8567527149571106e-05
0.8587883114814758,0.0012672686716541648,0.0017553754150867462,0.0002167917846236378
1.0198508501052856,0.0013160172384232283,0.0012672686716541648,5.1109753258060664e-05
0.6981524229049683,0.0006331289187073708,0.0013160172384232283,0.00010396130528533831
0.9571102261543274,0.0005354247987270355,0.0006331289187073708,0.00016138402861543
0.9621409773826599,0.0004450221313163638,0.0005354247987270355,0.0001560108212288469
1.0350220203399658,0.0004177180235274136,0.0004450221313163638,0.00015170492406468838
1.0103237628936768,0.0003262067912146449,0.0004177180235274136,0.00017892866162583232
1.3800466060638428,0.00033359078224748373,0.0003262067912146449,0.00022447557421401143
1.5119434595108032,0.00032913382165133953,0.00033359078224748373,0.00024981540627777576
1.7087256908416748,0.0003319252864457667,0.00032913382165133953,0.0002674208371900022
2.2059662342071533,0.00034329527989029884,0.0003319252864457667,0.00029955091304145753
2.3877978324890137,0.0004252760554663837,0.00034329527989029884,0.0003380454145371914
2.3385989665985107,0.00045933533692732453,0.0004252760554663837,0.00039593689143657684
3.9750053882598877,0.0005427715368568897,0.00045933533692732453,0.0004802810144610703
4.173823356628418,0.0006911772070452571,0.0005427715368568897,0.0005896857473999262
2.9278781414031982,0.000780122762080282,0.0006911772070452571,0.0006842588190920651
1.1176223754882812,0.0006445137551054358,0.000780122762080282,0.00041259825229644775
1.0081487894058228,0.0005908017046749592,0.0006445137551054358,0.00019327059271745384
0.8165130615234375,0.00031933299032971263,0.0005908017046749592,0.00018896728579420596
0.8940964937210083,0.00022292332141660154,0.00031933299032971263,9.498692816123366e-05
1.2401050329208374,0.00022940206690691411,0.00022292332141660154,0.0001300749136134982
1.0465755462646484,0.0002489242178853601,0.00022940206690691411,2.308836701558903e-05
1.1549363136291504,0.00033104390604421496,0.0002489242178853601,1.5689922292949632e-05
0.9212847352027893,0.00027347615105099976,0.00033104390604421496,-4.916924808640033e-05
1.2897920608520508,0.0004398031742312014,0.00027347615105099976,-6.32733863312751e-05
0.8540747165679932,0.0003120928886346519,0.0004398031742312014,-6.107869558036327e-05
1.6762992143630981,0.0008055194048210979,0.0003120928886346519,-0.00014312370331026614
0.8937460780143738,0.0006320941029116511,0.0008055194048210979,-9.47339431149885e-05
1.1606651544570923,0.0008251553517766297,0.0006320941029116511,-0.00012708538270089775
1.1235271692276,0.0009202035143971443,0.0008251553517766297,0.0002974896924570203
1.0458576679229736,0.0009259539656341076,0.0009202035143971443,-0.0002611814416013658
1.1331770420074463,0.0010421209735795856,0.0009259539656341076,0.0003452672390267253
0.955686628818512,0.000869035953655839,0.0010421209735795856,-0.00028063805075362325
1.1275519132614136,0.0009155137813650072,0.000869035953655839,0.00036926334723830223
0.8744421005249023,0.0006977475131861866,0.0009155137813650072,4.581267057801597e-05
1.5185874700546265,0.0015676002949476242,0.0006977475131861866,0.00016792421229183674
0.6730406880378723,0.0007089428836479783,0.0015676002949476242,4.251737118465826e-05
1.5941100120544434,0.0018013110384345055,0.0007089428836479783,1.3251902601041365e-05
0.7216957807540894,0.0009092690888792276,0.0018013110384345055,0.0002247523661935702
1.7581088542938232,0.002516502980142832,0.0009092690888792276,-0.0004892470315098763
0.8190430402755737,0.0015762331895530224,0.002516502980142832,0.000512804021127522
1.1842609643936157,0.001882696058601141,0.0015762331895530224,-0.000663489568978548
1.0490882396697998,0.0017027230933308601,0.001882696058601141,0.000755922868847847
1.2445124387741089,0.002614879049360752,0.0017027230933308601,-0.00019411831453908235
2.405221939086914,0.012653762474656105,0.002614879049360752,-0.0023260340094566345
0.7964439392089844,0.0062454696744680405,0.012653762474656105,0.004187664017081261
0.6165080070495605,0.002062231535091996,0.0062454696744680405,0.0013001724146306515
0.9725854396820068,0.0017821260262280703,0.002062231535091996,0.0005635757697746158
0.905970573425293,0.0011199713917449117,0.0017821260262280703,0.0006838947883807123
1.0461128950119019,0.000939489749725908,0.0011199713917449117,0.0004956414923071861
1.1498446464538574,0.0007632753113284707,0.000939489749725908,0.0005257850280031562
1.3118140697479248,0.0006547905504703522,0.0007632753113284707,0.0005006360588595271
1.0389034748077393,0.0005065702134743333,0.0006547905504703522,0.0003065016935579479
1.111069917678833,0.000422859622631222,0.0005065702134743333,0.0002633656549733132
1.3142240047454834,0.0004549293371383101,0.000422859622631222,0.00026934410561807454
1.3099429607391357,0.0004014087317045778,0.0004549293371383101,0.00029784609796479344
1.9806901216506958,0.00047395791625604033,0.0004014087317045778,0.0003646806289907545
2.7506790161132812,0.0005465485737659037,0.00047395791625604033,0.0004685739113483578
2.613187313079834,0.0006245456170290709,0.0005465485737659037,0.0005331278080120683
2.7234249114990234,0.0006790065672248602,0.0006245456170290709,0.0006015898543410003
2.1385929584503174,0.0007693860679864883,0.0006790065672248602,0.0006268889410421252
1.5538759231567383,0.0007565399864688516,0.0007693860679864883,0.0005873899208381772
0.9655537009239197,0.0005265226936899126,0.0007565399864688516,0.00031776848481968045
1.1548298597335815,0.0005500197876244783,0.0005265226936899126,0.0002505153534002602
0.770132839679718,0.00031228538136929274,0.0005500197876244783,8.565558528061956e-05
1.0516610145568848,0.00030465511372312903,0.00031228538136929274,0.00010592289618216455
1.0047094821929932,0.00026565033476799726,0.00030465511372312903,0.00010498538904357702
1.344222068786621,0.00047994498163461685,0.00026565033476799726,4.28555540565867e-06
1.0207030773162842,0.0004777166177518666,0.00047994498163461685,-0.00010113784810528159
0.9184767603874207,0.00038708679494448006,0.0004777166177518666,-8.545686432626098e-05
1.103111982345581,0.00045121656148694456,0.00038708679494448006,8.57144477777183e-05
1.6334489583969116,0.0010895782615989447,0.00045121656148694456,-0.0002160844742320478
0.9773733615875244,0.0009826943278312683,0.0010895782615989447,-0.00024455145467072725
0.9742177128791809,0.0009137587621808052,0.0009826943278312683,-0.00013495604798663408
1.013229250907898,0.0008847751887515187,0.0009137587621808052,0.0002143673482351005
1.1538681983947754,0.0011597377015277743,0.0008847751887515187,-0.00012612991849891841
1.1076964139938354,0.0014012751635164022,0.0011597377015277743,-0.00015747614088468254
0.8273213505744934,0.0008894446073099971,0.0014012751635164022,-0.00030089839128777385
0.9561505317687988,0.0007359319133684039,0.0008894446073099971,0.0002493209613021463
0.9306731224060059,0.0006234699976630509,0.0007359319133684039,-0.00010024312359746546
1.2065529823303223,0.0007837918237783015,0.0006234699976630509,0.00025821535382419825
0.8318876624107361,0.0004921085201203823,0.0007837918237783015,-0.00018913504027295858
1.2591462135314941,0.0006272225873544812,0.0004921085201203823,0.00024601921904832125
0.7735278606414795,0.0003752853663172573,0.0006272225873544812,-2.624667786221835e-06
1.444775104522705,0.0007674321532249451,0.0003752853663172573,7.653222564840689e-05
0.7414378523826599,0.0004200328257866204,0.0007674321532249451,3.757968079298735e-05
1.37944495677948,0.0007842271588742733,0.0004200328257866204,-7.873507274780422e-05
0.6791002154350281,0.0003378380788490176,0.0007842271588742733,0.00013212425983510911
1.6464859247207642,0.0007922605145722628,0.0003378380788490176,-0.00019005205831490457
0.9184046387672424,0.000651052687317133,0.0007922605145722628,-0.00011520220141392201
0.871749997138977,0.0004045266832690686,0.000651052687317133,-0.00021917044068686664
1.0122476816177368,0.00036704528611153364,0.0004045266832690686,0.00013037692406214774
1.0935167074203491,0.0003906221245415509,0.00036704528611153364,-0.00012558996968436986
1.15191650390625,0.0005010025342926383,0.0003906221245415509,-8.086702291620895e-05
1.1964600086212158,0.0005304843652993441,0.0005010025342926383,-0.0002630404196679592
1.3130136728286743,0.0007667794707231224,0.0005304843652993441,-0.0002563738089520484
0.8855164647102356,0.0005973333027213812,0.0007667794707231224,-5.471155236591585e-05
1.2632644176483154,0.0009494409896433353,0.0005973333027213812,-4.7592970076948404e-05
1.0382565259933472,0.0009419841226190329,0.0009494409896433353,-0.00026685488410294056
1.021898627281189,0.0008987119072116911,0.0009419841226190329,-0.00027043570298701525
0.8632552623748779,0.0006669461727142334,0.0008987119072116911,-4.9910900997929275e-05
1.1442521810531616,0.000872079748660326,0.0006669461727142334,2.783184936561156e-05
1.4818273782730103,0.0018958428408950567,0.000872079748660326,-0.00012835819507017732
1.0599265098571777,0.002069290028885007,0.0018958428408950567,-0.00033405458088964224
0.7955220937728882,0.0012751290341839194,0.002069290028885007,-0.0002633982803672552
1.242412805557251,0.001850187429226935,0.0012751290341839194,0.0003762260312214494
1.0991801023483276,0.0022281529381871223,0.001850187429226935,-0.00011554177035577595
2.329890489578247,0.00988209992647171,0.0022281529381871223,-0.0020072355400770903
0.7414323687553406,0.004528811201453209,0.00988209992647171,0.0027283979579806328
0.6255115866661072,0.0014803661033511162,0.004528811201453209,0.0010503691155463457
1.1069656610488892,0.0014928928576409817,0.0014803661033511162,0.0006254699546843767
1.0269508361816406,0.0012658092891797423,0.0014928928576409817,0.0006086386274546385
0.9083476662635803,0.0009141496848315,0.0012658092891797423,0.00037990056443959475
0.9546190500259399,0.0005668490193784237,0.0009141496848315,0.0004069295828230679
1.3252061605453491,0.0005886504077352583,0.0005668490193784237,0.0003692789759952575
1.0547738075256348,0.0004314524703659117,0.0005886504077352583,0.0002943728177342564
1.3145195245742798,0.0005089016631245613,0.0004314524703659117,0.0002639902522787452
1.615403175354004,0.000499125977512449,0.0005089016631245613,0.00039816880598664284
2.093639612197876,0.0006273273611441255,0.000499125977512449,0.0004725832841359079
2.2588469982147217,0.0007324430625885725,0.0006273273611441255,0.0005952653591521084
2.2683873176574707,0.0008887385483831167,0.0007324430625885725,0.0007053009467199445
1.9331231117248535,0.000817472580820322,0.0008887385483831167,0.0007400645408779383
1.2525640726089478,0.0012806833256036043,0.000817472580820322,-3.901278614648618e-05
0.7644588351249695,0.0007481842767447233,0.0012806833256036043,-1.7685495549812913e-05
0.8930848836898804,0.0005938882823102176,0.0007481842767447233,-4.6185032260837033e-05
1.4102628231048584,0.0008423943072557449,0.0005938882823102176,0.0003787929308600724
1.7214864492416382,0.0021705543622374535,0.0008423943072557449,-0.0004885647213086486
0.891706645488739,0.001714767306111753,0.0021705543622374535,0.00015492521924898028
0.6214439868927002,0.0006493184482678771,0.001714767306111753,-0.00014734399155713618
1.4592700004577637,0.0012134122662246227,0.0006493184482678771,0.0003105906944256276
1.0648075342178345,0.001370481331832707,0.0012134122662246227,8.007706492207944e-05
0.8527010083198547,0.0009312256006523967,0.001370481331832707,-0.00028908360400237143
1.1205569505691528,0.0011488671880215406,0.0009312256006523967,0.0001367055083392188
1.121476650238037,0.0014283492928370833,0.0011488671880215406,-0.00013727709301747382
1.428600788116455,0.0024598001036792994,0.0014283492928370833,-0.0007407940574921668
0.7934355735778809,0.0014902689727023244,0.0024598001036792994,-0.00037141499342396855
0.9058798551559448,0.001194013748317957,0.0014902689727023244,-0.00020516422227956355
1.1615424156188965,0.0015827512834221125,0.001194013748317957,0.00018185461522080004
1.1249738931655884,0.001983874011784792,0.0015827512834221125,0.00017350420239381492
1.7269721031188965,0.00367391062900424,0.001983874011784792,-0.001662188908085227
0.7370319962501526,0.0018966132774949074,0.00367391062900424,0.0005882648983970284
0.7219438552856445,0.0009171607671305537,0.0018966132774949074,-0.00035436212783679366
1.3034700155258179,0.0015574819408357143,0.0009171607671305537,-2.7200945623917505e-05
0.7439824938774109,0.0008576872060075402,0.0015574819408357143,8.252512634498999e-05
1.074215054512024,0.0008683385094627738,0.0008576872060075402,0.0003022231685463339
1.076894760131836,0.000991546898148954,0.0008683385094627738,0.00011500228720251471
0.832284152507782,0.0006643563974648714,0.000991546898148954,0.00014685295172967017
1.161100149154663,0.000894698838237673,0.0006643563974648714,2.519913687137887e-05
0.8583092093467712,0.000656082178466022,0.000894698838237673,5.201880412641913e-05
1.7295655012130737,0.001792714698240161,0.000656082178466022,-0.00031908240634948015
0.7769367098808289,0.0010596995707601309,0.001792714698240161,-0.00019847368821501732
0.9540215134620667,0.0009564438369125128,0.0010596995707601309,9.197492909152061e-05
1.0479995012283325,0.0009988059755414724,0.0009564438369125128,0.0002167493075830862
0.8775047659873962,0.0007680418202653527,0.0009988059755414724,3.2427320547867566e-05
1.565535068511963,0.00187933468259871,0.0007680418202653527,4.8450776375830173e-05
0.9901829361915588,0.001838800497353077,0.00187933468259871,8.46123875817284e-05
0.8251657485961914,0.0011773218866437674,0.001838800497353077,-0.00035942764952778816
1.128472924232483,0.0013860601466149092,0.0011773218866437674,0.00035101798130199313
1.2094810009002686,0.0019862132612615824,0.0013860601466149092,0.00023702930775471032
2.3334920406341553,0.007097703404724598,0.0019862132612615824,-0.0022013240959495306
0.7522820830345154,0.002936593722552061,0.007097703404724598,0.0023675160482525826
0.6408222317695618,0.0010039650369435549,0.002936593722552061,0.0007026693201623857
1.2288413047790527,0.001379417022690177,0.0010039650369435549,0.00035327556543052197
0.8700612783432007,0.0008439362281933427,0.001379417022690177,0.00047253858065232635
0.9500675201416016,0.000710768043063581,0.0008439362281933427,0.00020038580987602472
1.2622195482254028,0.0006655757315456867,0.000710768043063581,0.0004416097071953118
1.3615646362304688,0.0007220306433737278,0.0006655757315456867,0.00044649100163951516
1.3096991777420044,0.0010389345698058605,0.0007220306433737278,0.0003476767160464078
1.007588505744934,0.0008890954777598381,0.0010389345698058605,0.000380899291485548
1.4980984926223755,0.0014089405303820968,0.0008890954777598381,0.0006067703943699598
1.0084052085876465,0.0012838630937039852,0.0014089405303820968,0.0004335286212153733
1.0819857120513916,0.0014922958798706532,0.0012838630937039852,-0.00011687029473250732
0.880614161491394,0.001110993092879653,0.0014922958798706532,-0.00025742489378899336
0.9051588773727417,0.0009096135036088526,0.001110993092879653,2.6614121452439576e-05
1.1291803121566772,0.0011438400251790881,0.0009096135036088526,0.00011966467718593776
1.02509343624115,0.0010619566310197115,0.0011438400251790881,-0.00037615810288116336
1.1043695211410522,0.0012491969391703606,0.0010619566310197115,-0.00021706186817027628
0.7581000328063965,0.0006730238674208522,0.0012491969391703606,0.00022932919091545045
1.2668402194976807,0.001058934722095728,0.0006730238674208522,-0.00011825011461041868
1.0229076147079468,0.0010109711438417435,0.001058934722095728,0.00030619537574239075
1.1099815368652344,0.0011770084965974092,0.0010109711438417435,-0.00025593957980163395
1.0016142129898071,0.0011784326052293181,0.0011770084965974092,5.287209205562249e-05
0.8228379487991333,0.0007977749919518828,0.0011784326052293181,-1.0741610822151415e-05
1.4002857208251953,0.001499319914728403,0.0007977749919518828,0.00022286956664174795
1.0783509016036987,0.0017324254149571061,0.001499319914728403,-0.00012828368926420808
1.099294900894165,0.0020929656457155943,0.0017324254149571061,3.1801308068679646e-05
0.7509371638298035,0.0011799067724496126,0.0020929656457155943,-2.6314159185858443e-05
1.1658618450164795,0.00156984175555408,0.0011799067724496126,0.00019795472326222807
1.010620355606079,0.0014615501277148724,0.00156984175555408,0.00045048323227092624
1.9817308187484741,0.0037877110298722982,0.0014615501277148724,-0.0013721553841605783
0.6956850290298462,0.001500099664554,0.0037877110298722982,0.001016048016026616
0.772493302822113,0.0008883934933692217,0.001500099664554,-0.00010050596029032022
1.3122520446777344,0.0014987390022724867,0.0008883934933692217,0.00016447249799966812
0.7282644510269165,0.0007615572540089488,0.0014987390022724867,0.00021875978563912213
1.2828491926193237,0.0010900688357651234,0.0007615572540089488,0.0003288139123469591
1.0085738897323608,0.0010955878533422947,0.0010900688357651234,0.00011948040628340095
0.8609633445739746,0.0007656153757125139,0.0010955878533422947,0.0002191493840655312
1.209864854812622,0.0011166036128997803,0.0007656153757125139,5.582212543231435e-05
0.942955732345581,0.0009829546324908733,0.0011166036128997803,-0.00010457196913193911
2.116020441055298,0.004174265544861555,0.0009829546324908733,-0.0004599865642376244
0.7483338117599487,0.00233408878557384,0.004174265544861555,-0.00012104307825211436
0.8337379693984985,0.0015947999199852347,0.00233408878557384,-0.0002519592526368797
1.092040777206421,0.0018750816816464067,0.0015947999199852347,-0.00020528698223643005
1.010941982269287,0.0018899096176028252,0.0018750816816464067,-0.00022108477423898876
1.0922187566757202,0.0018840366974473,0.0018899096176028252,-0.0007649604813195765
1.2005993127822876,0.002672250149771571,0.0018840366974473,-0.0002838954678736627
1.2703381776809692,0.0035022739320993423,0.002672250149771571,-0.0013259397819638252
0.7603241205215454,0.001890690764412284,0.0035022739320993423,-0.0006618824554607272
1.074209213256836,0.002162662334740162,0.001890690764412284,-0.00018897757399827242
1.1401962041854858,0.0021562697365880013,0.002162662334740162,-0.0010425344808027148
0.8175376057624817,0.0014138694386929274,0.0021562697365880013,0.00024036836111918092
2.3682093620300293,0.004838933236896992,0.0014138694386929274,-0.0016329726204276085
0.6737416386604309,0.0021656365133821964,0.004838933236896992,0.00038389291148632765
0.7905295491218567,0.0013333669630810618,0.0021656365133821964,-0.00020667508943006396
1.3160333633422852,0.002007194561883807,0.0013333669630810618,-0.0005917255766689777
0.7443137764930725,0.0011119034606963396,0.002007194561883807,-1.334773151029367e-05
1.3507249355316162,0.001982356421649456,0.0011119034606963396,-0.00022421150060836226
0.9808294773101807,0.0015827335882931948,0.001982356421649456,-0.0007304915925487876
0.9713629484176636,0.0014932926278561354,0.0015827335882931948,-1.1955882655456662e-05
1.1667165756225586,0.0017892001196742058,0.0014932926278561354,-0.000565750349778682
1.9616457223892212,0.004989346489310265,0.0017892001196742058,-0.001567740342579782
0.6584307551383972,0.0021226813551038504,0.004989346489310265,0.0004445124650374055
0.7921203374862671,0.0013101734220981598,0.0021226813551038504,0.0002129304630216211
1.0862642526626587,0.0015448116464540362,0.0013101734220981598,3.8882397348061204e-05
0.8941137194633484,0.0011804418172687292,0.0015448116464540362,0.00028378923889249563
1.0424790382385254,0.001282731769606471,0.0011804418172687292,1.2350905308267102e-05
1.0117201805114746,0.0012719545047730207,0.001282731769606471,0.00022578005155082792
1.1115893125534058,0.0014663493493571877,0.0012719545047730207,-0.0003535297291819006
0.8263171315193176,0.0009272068273276091,0.0014663493493571877,-0.00031703541753813624
0.8104838132858276,0.0006070438539609313,0.0009272068273276091,4.324972542235628e-05
2.221282720565796,0.001993499230593443,0.0006070438539609313,-0.0006361758569255471
0.6699845194816589,0.0008812922169454396,0.001993499230593443,-0.00016309553757309914
0.7916594743728638,0.000541329791303724,0.0008812922169454396,9.74671493167989e-05
1.4338234663009644,0.0010577935026958585,0.000541329791303724,0.00016837820294313133
1.047229290008545,0.001060454174876213,0.0010577935026958585,0.00031036464497447014
2.545548677444458,0.004180464893579483,0.001060454174876213,-0.0013176349457353354
0.636242687702179,0.0014419921208173037,0.004180464893579483,0.0009442174341529608
0.6718542575836182,0.0006474730325862765,0.0014419921208173037,7.009839464444667e-05
1.356657862663269,0.0011759297922253609,0.0006474730325862765,0.00010034395381808281
0.9393184781074524,0.0009004394523799419,0.0011759297922253609,0.00037406242336146533
1.1134742498397827,0.0010714760283008218,0.0009004394523799419,0.000197012530406937
1.2708812952041626,0.0014849355211481452,0.0010714760283008218,0.0004752328968606889
1.2538409233093262,0.0021461299620568752,0.0014849355211481452,-0.0005070895422250032
0.7561776041984558,0.0012081342283636332,0.0021461299620568752,-0.00020053540356457233
0.8633488416671753,0.0008941446430981159,0.0012081342283636332,-8.737876487430185e-05
1.32267165184021,0.001479774247854948,0.0008941446430981159,-0.0002673431299626827
0.7085850238800049,0.0007223299471661448,0.001479774247854948,-0.0001723786845104769
1.304646372795105,0.0010777089046314359,0.0007223299471661448,-0.0003099945606663823
0.9131093621253967,0.000830356846563518,0.0010777089046314359,-0.0002606240741442889
0.8825923800468445,0.000598113052546978,0.000830356846563518,-0.00019339332357048988
1.1120693683624268,0.0007375266868621111,0.000598113052546978,-3.589044354157522e-05
1.4450567960739136,0.0010186971630901098,0.0007375266868621111,-0.0005043397541157901
3.32775616645813,0.007352093234658241,0.0010186971630901098,-0.0016150695737451315
0.6731985807418823,0.002465981524437666,0.007352093234658241,0.002170704770833254
0.8445289134979248,0.001329614664427936,0.002465981524437666,0.0008944914443418384
1.037431001663208,0.0013586045242846012,0.001329614664427936,0.00030233757570385933
0.8942639231681824,0.0009411399951204658,0.0013586045242846012,0.0004135856288485229
0.9979117512702942,0.0009315909119322896,0.0009411399951204658,7.253071089508012e-05
0.9939438700675964,0.0008586256881244481,0.0009315909119322896,0.0002316015597898513
1.11038339138031,0.0009853072697296739,0.0008586256881244481,0.00024208941613323987
1.1179656982421875,0.001108315191231668,0.0009853072697296739,0.00033048749901354313
1.1001968383789062,0.0013060055207461119,0.001108315191231668,0.00019581335072871298
1.3196970224380493,0.002113162074238062,0.0013060055207461119,0.00044250296195968986
0.9763072729110718,0.001981074456125498,0.002113162074238062,-0.00026245281333103776
0.9293103814125061,0.001493557239882648,0.001981074456125498,-0.000613076554145664
1.0283246040344238,0.0014324847143143415,0.001493557239882648,-0.0004460642230696976
1.1621322631835938,0.0015291923191398382,0.0014324847143143415,-0.000677557080052793
1.0396430492401123,0.001357655506581068,0.0015291923191398382,-0.000608916103374213
0.7960466146469116,0.0008113811491057277,0.001357655506581068,-0.0002503579598851502
1.1460258960723877,0.001064544660039246,0.0008113811491057277,-2.992441841342952e-05
1.3481535911560059,0.0009221552172675729,0.001064544660039246,-0.0007167997537180781
0.8272647261619568,0.0006276657804846764,0.0009221552172675729,-5.6066433899104595e-05
1.0012787580490112,0.00042899700929410756,0.0006276657804846764,-0.00029274309054017067
1.2632955312728882,0.0006390783237293363,0.00042899700929410756,0.00013508094707503915
0.8727009892463684,0.0004145409620832652,0.0006390783237293363,-0.0001982191897695884
1.849703311920166,0.001410085940733552,0.0004145409620832652,5.8236095355823636e-05
2.8362667560577393,0.009599577635526657,0.001410085940733552,-0.0014425129629671574
0.7940439581871033,0.004236034117639065,0.009599577635526657,0.0034934901632368565
0.7972986102104187,0.0025420314632356167,0.004236034117639065,0.0007764296606183052
1.090754747390747,0.0029271459206938744,0.0025420314632356167,-0.0004890897544100881
0.9240139722824097,0.002292782533913851,0.0029271459206938744,-0.0007445252267643809
1.0767778158187866,0.0020527932792901993,0.002292782533913851,-0.001035453868098557
1.007334589958191,0.0014874192420393229,0.0020527932792901993,-0.0009343717247247696
1.1439094543457031,0.0013904799707233906,0.0014874192420393229,-0.0007685470627620816
0.778837263584137,0.000745463534258306,0.0013904799707233906,-0.00034701323602348566
0.9475153088569641,0.0006429388886317611,0.000745463534258306,-0.00013731239596381783
0.8450923562049866,0.00045799330109730363,0.0006429388886317611,2.753451553871855e-05
1.0768555402755737,0.0005036720540374517,0.00045799330109730363,0.00010914418089669198
1.1192396879196167,0.00047472832375206053,0.0005036720540374517,0.00024331561871804297
1.5351349115371704,0.0005788063281215727,0.00047472832375206053,0.0003641670336946845
1.5541123151779175,0.0007924872916191816,0.0005788063281215727,0.00044572370825335383
1.3540385961532593,0.0008180320728570223,0.0007924872916191816,0.0005322525976225734
1.8351340293884277,0.0008895042119547725,0.0008180320728570223,0.0007019273471087217
1.1572091579437256,0.0011816396145150065,0.0008895042119547725,9.168310498353094e-05
0.8456085920333862,0.0008179062278941274,0.0011816396145150065,0.00017583693261258304
0.9521255493164062,0.0006896792910993099,0.0008179062278941274,0.00019849400268867612
3.0672738552093506,0.004514675587415695,0.0006896792910993099,-0.0009732604958117008
0.6986924409866333,0.0018932127859443426,0.004514675587415695,0.0010977406054735184
0.6794809103012085,0.0008163942256942391,0.0018932127859443426,0.0003193963202647865
1.3220173120498657,0.0013672790955752134,0.0008163942256942391,0.0002158570132451132
0.8586174845695496,0.0009109425009228289,0.0013672790955752134,0.0003462916356511414
1.0173845291137695,0.000885533750988543,0.0009109425009228289,0.0002215202257502824
1.3416670560836792,0.0012891312362626195,0.000885533750988543,0.0004672809154726565
0.9259092211723328,0.0009589652763679624,0.0012891312362626195,0.0004044208617415279
1.1959971189498901,0.001371399499475956,0.0009589652763679624,-1.736681406327989e-05
0.7997788190841675,0.0008651742246001959,0.001371399499475956,0.00012759651872329414
1.0683461427688599,0.0009868788765743375,0.0008651742246001959,-2.2785792680224404e-05
0.865754246711731,0.0006662609521299601,0.0009868788765743375,0.0002554940292611718
1.429686427116394,0.00128560746088624,0.0006662609521299601,-0.00021897177794016898
0.8742915391921997,0.0009737986838445067,0.00128560746088624,-0.0001064936222974211
0.7825514674186707,0.0005879999953322113,0.0009737986838445067,-8.949755283538252e-05
1.3965685367584229,0.0010886695235967636,0.0005879999953322113,0.00018019150593318045
1.1613932847976685,0.0014454717747867107,0.0010886695235967636,-0.00015687406994402409
1.2541192770004272,0.0020408150739967823,0.0014454717747867107,-0.0005494284559972584
0.9198660254478455,0.0017069546738639474,0.0020408150739967823,-0.0002003057161346078
0.9796181321144104,0.0016220182878896594,0.0017069546738639474,-0.00016477974713779986
1.4854073524475098,0.0035311863757669926,0.0016220182878896594,0.0002762791118584573
1.1109516620635986,0.00390423065982759,0.0035311863757669926,-0.0011984079610556364
1.1519355773925781,0.004837736487388611,0.00390423065982759,-0.0011182615999132395
0.7514528632164001,0.002728919265791774,0.004837736487388611,0.00011758487380575389
1.6513060331344604,0.006515316665172577,0.002728919265791774,-0.0014874082989990711
0.7933782339096069,0.0034360098652541637,0.006515316665172577,-0.0019053479190915823
1.2669093608856201,0.004762742202728987,0.0034360098652541637,-0.001494055613875389
0.6753183603286743,0.001579669420607388,0.004762742202728987,-0.0014324618969112635
1.4184013605117798,0.0029668076895177364,0.001579669420607388,0.0005581699660979211
2.1495845317840576,0.006038811057806015,0.0029668076895177364,-0.0031660504173487425
0.750728189945221,0.0032250303775072098,0.006038811057806015,-0.0010103743989020586
1.150914192199707,0.0039622364565730095,0.0032250303775072098,-0.0009624171070754528
1.6096071004867554,0.00425872765481472,0.0039622364565730095,-0.0031422502361238003
0.9373040795326233,0.0033018984831869602,0.00425872765481472,-0.0012853173539042473
2.033238410949707,0.006809360347688198,0.0033018984831869602,-0.003356765490025282
1.4741928577423096,0.006139446049928665,0.006809360347688198,-0.004945875611156225
1.185598373413086,0.006431445945054293,0.006139446049928665,-0.0031715589575469494
1.482668161392212,0.008200347423553467,0.006431445945054293,-0.004706410691142082
1.0782002210617065,0.008317293599247932,0.008200347423553467,-0.0029492522589862347
1.2602388858795166,0.010369199328124523,0.008317293599247932,-0.004306309390813112
0.8995460867881775,0.006275202613323927,0.010369199328124523,-0.004050275776535273
1.1679491996765137,0.006620403844863176,0.006275202613323927,-0.003068162128329277
1.261942744255066,0.006836371496319771,0.006620403844863176,-0.003988983575254679
1.224450945854187,0.006131834350526333,0.006836371496319771,-0.004103803541511297
1.39000403881073,0.004678237251937389,0.006131834350526333,-0.004166380036622286
1.0636130571365356,0.0029457181226462126,0.004678237251937389,-0.002471927087754011
1.0443203449249268,0.0019481017952784896,0.0029457181226462126,-0.001502913306467235
0.7020831108093262,0.0008037338266149163,0.0019481017952784896,-0.0005051977932453156
0.9551515579223633,0.0007069607963785529,0.0008037338266149163,-0.00014275389548856765
0.990436851978302,0.0006816342356614769,0.0007069607963785529,-9.082099131774157e-05
1.310815691947937,0.0009992490522563457,0.0006816342356614769,-0.00031623663380742073
1.5649192333221436,0.0018515409901738167,0.0009992490522563457,-0.0006710427114740014
0.6051243543624878,0.0005274997092783451,0.0018515409901738167,0.00046560727059841156
1.1898698806762695,0.0007213104399852455,0.0005274997092783451,-0.00011402551899664104
1.0057839155197144,0.0007056373870000243,0.0007213104399852455,0.00012950084055773914
1.2788267135620117,0.0007056053727865219,0.0007056373870000243,0.00043984450167044997
0.7925944924354553,0.00043995340820401907,0.0007056053727865219,-4.8166795750148594e-05
1.1794065237045288,0.0006084456108510494,0.00043995340820401907,-3.9299156924244016e-05
0.686427652835846,0.00028029020177200437,0.0006084456108510494,6.169928383314982e-05
1.2949949502944946,0.00043150465353392065,0.00028029020177200437,9.959099406842142e-05
3.3604836463928223,0.0035605032462626696,0.00043150465353392065,-0.0006432668888010085
0.6764891743659973,0.0012794982176274061,0.0035605032462626696,0.0009891106747090816
0.748393177986145,0.0006882607704028487,0.0012794982176274061,0.00018673694285098463
1.2637497186660767,0.0010374505072832108,0.0006882607704028487,0.00020027713617309928
1.0610908269882202,0.000757901812903583,0.0010374505072832108,0.0005254612769931555
1.1187760829925537,0.0008734303992241621,0.000757901812903583,0.0002290854463353753
0.9665259122848511,0.0006816303357481956,0.0008734303992241621,0.00031304534059017897
1.040922999382019,0.0006716114585287869,0.0006816303357481956,0.00020371185382828116
1.1102821826934814,0.000694607850164175,0.0006716114585287869,0.00027407053858041763
0.9195626378059387,0.0005767383845523,0.000694607850164175,8.510682528140023e-05
2.8484396934509277,0.003289237152785063,0.0005767383845523,-0.0007507223053835332
0.6145762801170349,0.0010607450967654586,0.003289237152785063,0.0007141735404729843
0.8548415303230286,0.0007471542339771986,0.0010607450967654586,0.00016916997265070677
1.2574448585510254,0.0010386095382273197,0.0007471542339771986,0.00030623364727944136
1.1729310750961304,0.0007362300530076027,0.0010386095382273197,0.0006088260561227798
1.1273103952407837,0.0006664542597718537,0.0007362300530076027,0.0003757114172913134
1.2770636081695557,0.0005974937230348587,0.0006664542597718537,0.0004234441148582846
1.2874892950057983,0.000984732760116458,0.0005974937230348587,5.8146855735685676e-05
0.7369691133499146,0.0005328373517841101,0.000984732760116458,-4.4237691326998174e-05
1.004973292350769,0.00048609115765430033,0.0005328373517841101,0.00015829163021408021
1.5059884786605835,0.000890520226676017,0.00048609115765430033,-0.00028847227804362774
1.1542887687683105,0.000821174995508045,0.000890520226676017,-0.0004745172045659274
0.7948761582374573,0.0005027742590755224,0.000821174995508045,-0.00011307458044029772
1.4861743450164795,0.001097721979022026,0.0005027742590755224,-7.965014810906723e-05
1.445603370666504,0.0012921422021463513,0.001097721979022026,-0.0007870573317632079
0.7487215995788574,0.0007145661511458457,0.0012921422021463513,-0.0001117028878070414
1.5173717737197876,0.0015057618729770184,0.0007145661511458457,-0.0003020135045517236
0.9808439612388611,0.0010198436211794615,0.0015057618729770184,-0.0006741950637660921
5.219112873077393,0.023149650543928146,0.0010198436211794615,-0.001983663532882929
0.9852955341339111,0.009711910039186478,0.023149650543928146,0.01129910722374916
0.9292783737182617,0.004602087661623955,0.009711910039186478,0.004491052590310574
0.6965980529785156,0.0020291837863624096,0.004602087661623955,0.0009235617471858859
1.1631817817687988,0.0016673584468662739,0.0020291837863624096,0.0011526537127792835
1.1539016962051392,0.0010389755479991436,0.0016673584468662739,0.0009600112680345774
1.3863376379013062,0.0010749229695647955,0.0010389755479991436,0.0007180689135566354
1.2242841720581055,0.0007845398504287004,0.0010749229695647955,0.0006577816093340516
1.5856292247772217,0.0006903756293468177,0.0007845398504287004,0.0005933453794568777
2.141246795654297,0.0006007881602272391,0.0006903756293468177,0.0005796945188194513
1.7955278158187866,0.0004561870009638369,0.0006007881602272391,0.0004577350919134915
1.6785402297973633,0.00035240594297647476,0.0004561870009638369,0.0003415922401472926
1.8230568170547485,0.0003268636064603925,0.00035240594297647476,0.000288171082502231
1.7293295860290527,0.0002662771730683744,0.0003268636064603925,0.0002516498207114637
2.016862154006958,0.0002503159048501402,0.0002662771730683744,0.00022638458176515996
1.7489949464797974,0.0002043226850219071,0.0002503159048501402,0.00019364355830475688
1.9978132247924805,0.0002029760362347588,0.0002043226850219071,0.00017649485380388796
1.8162353038787842,0.0001774000411387533,0.0002029760362347588,0.00016268930630758405
2.0911879539489746,0.0001735012629069388,0.0001774000411387533,0.00015458217239938676
1.9694889783859253,0.0001659783738432452,0.0001735012629069388,0.00014729349641129375
2.211367607116699,0.00016588509606663138,0.0001659783738432452,0.0001480077626183629
2.3820436000823975,0.00016520763165317476,0.00016588509606663138,0.0001503179082646966
2.8656022548675537,0.00016703693836461753,0.00016520763165317476,0.0001555576454848051
3.4369194507598877,0.0001713959500193596,0.00016703693836461753,0.0001616870576981455
4.537082672119141,0.00018008006736636162,0.0001713959500193596,0.0001711426884867251
5.710856914520264,0.00018651410937309265,0.00018008006736636162,0.0001803358318284154
7.249398708343506,0.00019770886865444481,0.00018651410937309265,0.00019008394156116992
7.794637203216553,0.0002060690167127177,0.00019770886865444481,0.0002001073444262147
8.289724349975586,0.0002190438681282103,0.0002060690167127177,0.0002108083717757836
8.723904609680176,0.00023262026661541313,0.0002190438681282103,0.00022415010607801378
8.446149826049805,0.00025039172032848,0.00023262026661541313,0.00023951528419274837
8.169240951538086,0.00027759638032875955,0.00025039172032848,0.00026144488947466016
7.792295932769775,0.00031322456197813153,0.00027759638032875955,0.00029212076333351433
7.01638126373291,0.00036740003270097077,0.00031322456197813153,0.0003351673949509859
6.021438121795654,0.0004407893866300583,0.00036740003270097077,0.00039571168599650264
3.9985814094543457,0.0005181677406653762,0.0004407893866300583,0.0004600112442858517
3.684875965118408,0.0006083189509809017,0.0005181677406653762,0.000536617822945118
3.758500337600708,0.0007138298242352903,0.0006083189509809017,0.0006310037570074201
1.5618393421173096,0.0006972140399739146,0.0007138298242352903,0.0005462735425680876
1.3883603811264038,0.0006098492303863168,0.0006972140399739146,0.00048192107351496816
1.2033405303955078,0.00046858564019203186,0.0006098492303863168,0.00036623975029215217
1.4182547330856323,0.0009418522240594029,0.00046858564019203186,1.790513124433346e-05
0.8381193280220032,0.0006231653387658298,0.0009418522240594029,-0.00018465117318555713
1.1114102602005005,0.0007186586735770106,0.0006231653387658298,0.00017241842579096556
0.9721349477767944,0.0006724288687109947,0.0007186586735770106,-6.923975161043927e-05
1.2011829614639282,0.0007656549569219351,0.0006724288687109947,-0.00032946665305644274
5.566216468811035,0.014053713530302048,0.0007656549569219351,-0.002094176597893238
0.8540773987770081,0.005109928082674742,0.014053713530302048,0.006001451052725315
0.7987877726554871,0.002287886803969741,0.005109928082674742,0.0018674330785870552
0.9027253985404968,0.001806466723792255,0.002287886803969741,0.0003584553487598896
0.8964051008224487,0.0012476388365030289,0.001806466723792255,0.0005627104546874762
0.8531081080436707,0.0008789844578132033,0.0012476388365030289,0.0001872764842119068
0.986111044883728,0.0006482300232164562,0.0008789844578132033,0.0003710289020091295
1.052893042564392,0.000499947345815599,0.0006482300232164562,0.0003140317276120186
1.4340629577636719,0.0004318564897403121,0.000499947345815599,0.0003538636374287307
1.4071383476257324,0.00034880044404417276,0.0004318564897403121,0.0002986435138154775
1.8786691427230835,0.0003099603345617652,0.00034880044404417276,0.0002844171831384301
1.9420604705810547,0.0002856192004401237,0.0003099603345617652,0.00025865278439596295
2.016684055328369,0.0002707939129322767,0.0002856192004401237,0.00024354454944841564
1.8492062091827393,0.0002747225807979703,0.0002707939129322767,0.00022874151181895286
2.2661385536193848,0.0003125254879705608,0.0002747225807979703,0.00025853177066892385
2.7545182704925537,0.0003692378231789917,0.0003125254879705608,0.0003121341287624091
3.2370481491088867,0.0004289300413802266,0.0003692378231789917,0.00037525943480432034
3.1183130741119385,0.0005152734811417758,0.0004289300413802266,0.00044012744911015034
3.0147340297698975,0.0005729353288188577,0.0005152734811417758,0.0005090204649604857
2.8102829456329346,0.0006813439540565014,0.0005729353288188577,0.0005758352926932275
3.1442060470581055,0.0007562418468296528,0.0006813439540565014,0.0006763224955648184
2.4940598011016846,0.0007334891706705093,0.0007562418468296528,0.0006842546281404793
1.2252192497253418,0.0009936762508004904,0.0007334891706705093,0.00026664527831599116
0.9277775883674622,0.0008526395540684462,0.0009936762508004904,-5.161220542504452e-05
0.9589738845825195,0.0007839557947590947,0.0008526395540684462,1.1638221621979028e-05
3.115384101867676,0.0058517674915492535,0.0007839557947590947,-0.0010292481165379286
0.7092152237892151,0.002491260413080454,0.0058517674915492535,0.0014964011497795582
0.6811867952346802,0.0011285534128546715,0.002491260413080454,0.00025829137302935123
1.2088935375213623,0.0016231712652370334,0.0011285534128546715,-0.00017034228949341923
0.8257089853286743,0.0011046994477510452,0.0016231712652370334,5.652430991176516e-05
0.9329547882080078,0.0009610181441530585,0.0011046994477510452,2.3922468244563788e-05
0.9817704558372498,0.000860251602716744,0.0009610181441530585,0.0002427928411634639
1.2587672472000122,0.001125962007790804,0.000860251602716744,0.0004104740801267326
1.0301121473312378,0.0011587727349251509,0.001125962007790804,0.00019833369879052043
1.1690263748168945,0.0015451620565727353,0.0011587727349251509,0.0002084877050947398
1.0587505102157593,0.0017194475512951612,0.0015451620565727353,-0.0001390620891470462
3.9531192779541016,0.018339945003390312,0.0017194475512951612,-0.0031640050001442432
0.8604021072387695,0.007369587663561106,0.018339945003390312,0.007860900834202766
0.8193866014480591,0.003221842460334301,0.007369587663561106,0.002878001658245921
0.8715748190879822,0.002422848017886281,0.003221842460334301,0.0002801188384182751
0.8420442938804626,0.0016286217141896486,0.002422848017886281,0.00045282699284143746
0.8966800570487976,0.0012983954511582851,0.0016286217141896486,0.000133730674860999
0.8866926431655884,0.0009419831912964582,0.0012983954511582851,0.00030735586187802255
0.9983579516410828,0.0009050699882209301,0.0009419831912964582,0.0001752517418935895
0.9026954770088196,0.0007262714789249003,0.0009050699882209301,0.00010006299999076873
1.1239404678344727,0.0009167143143713474,0.0007262714789249003,-2.3229646103573032e-05
0.9431483745574951,0.000768850208260119,0.0009167143143713474,-0.00020068202866241336
1.2109531164169312,0.0009710307931527495,0.000768850208260119,-0.0003218346682842821
0.9751431941986084,0.0007306617917492986,0.0009710307931527495,-0.0003847925690934062
1.1138345003128052,0.0007071471773087978,0.0007306617917492986,-0.00033707296825014055
0.9732725620269775,0.0005470341420732439,0.0007071471773087978,-0.0002663206250872463
0.9483985304832458,0.000454166263807565,0.0005470341420732439,-0.00013828114606440067
0.9148653149604797,0.00037816204712726176,0.000454166263807565,-2.9805647500324994e-05
0.9604645371437073,0.00034319981932640076,0.00037816204712726176,4.585812712321058e-05
1.050579309463501,0.00034734851215034723,0.00034319981932640076,9.94833535514772e-05
1.0959689617156982,0.00033839663956314325,0.00034734851215034723,0.0001490174327045679
1.2830297946929932,0.00036974716931581497,0.00033839663956314325,0.00020511513866949826
1.4255582094192505,0.000388921209378168,0.00036974716931581497,0.00026338562020100653
1.8839987516403198,0.0004360527964308858,0.000388921209378168,0.00034061886253766716
2.842827796936035,0.0005209775408729911,0.0004360527964308858,0.0004399885074235499
2.2426862716674805,0.0005840345984324813,0.0005209775408729911,0.000486263568745926
2.619763135910034,0.0006561846239492297,0.0005840345984324813,0.000566125032491982
2.558079719543457,0.000801390502601862,0.0006561846239492297,0.0006540013127960265
1.9559807777404785,0.0009457297855988145,0.000801390502601862,0.0007239620899781585
1.354012131690979,0.0017330178525298834,0.0009457297855988145,2.811858939821832e-05
0.838945209980011,0.0012111610267311335,0.0017330178525298834,-0.00012156623415648937
0.750873327255249,0.0006481058080680668,0.0012111610267311335,-0.00019989351858384907
1.3395990133285522,0.0011502162087708712,0.0006481058080680668,9.067622886504978e-05
1.1231056451797485,0.0014459005324169993,0.0011502162087708712,-7.528698188252747e-05
3.308175563812256,0.012502346187829971,0.0014459005324169993,-0.00194797501899302
0.7791615724563599,0.005533321760594845,0.012502346187829971,0.0043296972289681435
0.7534822821617126,0.003090604906901717,0.005533321760594845,0.0005261798505671322
1.088770866394043,0.003358800895512104,0.003090604906901717,-0.0009294245392084122
0.9080767035484314,0.002448645420372486,0.003358800895512104,-0.0009763723937794566
1.1002880334854126,0.002084406092762947,0.002448645420372486,-0.0012309150770306587
0.9484331011772156,0.0014457671204581857,0.002084406092762947,-0.000830572098493576
1.052914023399353,0.0012363780988380313,0.0014457671204581857,-0.0006392706418409944
0.8094169497489929,0.0007413280545733869,0.0012363780988380313,-0.00027879755361936986
0.9437615871429443,0.0006327995797619224,0.0007413280545733869,-0.0001397565647494048
0.8957313895225525,0.0005048509920015931,0.0006327995797619224,-4.247300967108458e-05
0.992616593837738,0.0004951218725182116,0.0005048509920015931,-3.401593858143315e-05
0.9358973503112793,0.00043021314195357263,0.0004951218725182116,4.1265011532232165e-05
1.0541813373565674,0.00042348189163021743,0.00043021314195357263,0.0001442631910322234
1.3234583139419556,0.0005053748027421534,0.00042348189163021743,0.0002611533273011446
1.2903287410736084,0.0006067174253985286,0.0005053748027421534,0.00029245298355817795
1.2951406240463257,0.0006888068746775389,0.0006067174253985286,0.000367503147572279
1.3838684558868408,0.0008811302250251174,0.0006888068746775389,0.0004489132552407682
1.356722116470337,0.0010836462024599314,0.0008811302250251174,0.000562916393391788
0.999840259552002,0.000908767688088119,0.0010836462024599314,0.00039832282345741987
1.0207911729812622,0.0009454807732254267,0.000908767688088119,3.651537554105744e-05
1.0951918363571167,0.0011323359794914722,0.0009454807732254267,4.0266106225317344e-05
1.0219162702560425,0.0011419684160500765,0.0011323359794914722,-0.00021056391415186226
1.2988240718841553,0.0016843152698129416,0.0011419684160500765,-0.0004916767356917262
1.3450913429260254,0.002063405467197299,0.0016843152698129416,-0.0010593353072181344
1.0531525611877441,0.001990295946598053,0.002063405467197299,-0.0007316230330616236
3.2079620361328125,0.014653178863227367,0.001990295946598053,-0.0028809383511543274
0.7431659698486328,0.006662852596491575,0.014653178863227367,0.00415353337302804
0.714954137802124,0.0033104587346315384,0.006662852596491575,0.0007857091259211302
1.0188034772872925,0.003233999479562044,0.0033104587346315384,-0.0007935818284749985
0.9814038276672363,0.002699335105717182,0.003233999479562044,-0.0010791157837957144
1.110134243965149,0.0023661269806325436,0.002699335105717182,-0.001357997301965952
1.020479679107666,0.0018940195441246033,0.0023661269806325436,-0.0010181961115449667
1.0119572877883911,0.001477228943258524,0.0018940195441246033,-0.0008166774059645832
0.9602029919624329,0.00120688253082335,0.001477228943258524,-0.000450596067821607
0.9923762679100037,0.0010219563264399767,0.00120688253082335,-0.00041578745003789663
0.9562948346138,0.0008494089124724269,0.0010219563264399767,-0.0002812625898513943
0.9425806999206543,0.0007217256352305412,0.0008494089124724269,-0.00016357879212591797
0.918051540851593,0.0006080518942326307,0.0007217256352305412,-1.2959317245986313e-05
1.0713536739349365,0.0006817525718361139,0.0006080518942326307,9.800155385164544e-05
1.0822194814682007,0.0006867792690172791,0.0006817525718361139,0.0002559174317866564
1.2069952487945557,0.0008474200731143355,0.0006867792690172791,0.0002984293387271464
1.0583316087722778,0.0007733356906101108,0.0008474200731143355,0.00034842611057683825
1.2991009950637817,0.0010380982421338558,0.0007733356906101108,0.00040528387762606144
1.1695131063461304,0.001230731955729425,0.0010380982421338558,0.00041254187817685306
0.9556381702423096,0.0011217226274311543,0.001230731955729425,-5.2423562010517344e-05
0.9232819080352783,0.0009561588522046804,0.0011217226274311543,-7.782423381286208e-06
1.908962607383728,0.003210218157619238,0.0009561588522046804,-0.000491442100610584
0.7215911149978638,0.0016523129306733608,0.003210218157619238,0.00024701555958017707
0.8501511216163635,0.0010525307152420282,0.0016523129306733608,-0.0004542468814179301
1.1692134141921997,0.001438287552446127,0.0010525307152420282,-2.4838194804033265e-05
1.230722427368164,0.00210935203358531,0.001438287552446127,-0.0003104143834207207
1.2595280408859253,0.002423248253762722,0.00210935203358531,-0.0011874199844896793
1.3586591482162476,0.0036704340018332005,0.002423248253762722,-0.0012634118320420384
2.1003105640411377,0.009477662853896618,0.0036704340018332005,-0.0037979520857334137
0.9658774733543396,0.007687705103307962,0.009477662853896618,-0.0030840046238154173
0.958696722984314,0.006059202365577221,0.007687705103307962,-0.002576007042080164
1.1095287799835205,0.0046578021720051765,0.006059202365577221,-0.003255666233599186
0.8712641596794128,0.002975291106849909,0.0046578021720051765,-0.0014821235090494156
0.8731333613395691,0.0019991956651210785,0.002975291106849909,-0.0008399753132835031
0.9706769585609436,0.0016614184714853764,0.0019991956651210785,-0.0006260194350033998
1.098554253578186,0.0014336539898067713,0.0016614184714853764,-0.0008238805457949638
1.0217880010604858,0.0011673100525513291,0.0014336539898067713,-0.000606958637945354
0.9885166883468628,0.0009613051079213619,0.0011673100525513291,-0.00042004731949418783
1.092969536781311,0.0010333608370274305,0.0009613051079213619,-0.00031540170311927795
1.1069276332855225,0.001134401187300682,0.0010333608370274305,-0.0003492728865239769
1.1695055961608887,0.0014811099972575903,0.001134401187300682,-0.0002762267249636352
1.1193289756774902,0.0016706706956028938,0.0014811099972575903,-0.0004966890555806458
0.967846691608429,0.0014749935362488031,0.0016706706956028938,-0.0003763894783332944
0.9480671286582947,0.0013094025198370218,0.0014749935362488031,-0.0001544213155284524
1.963631272315979,0.0045609744265675545,0.0013094025198370218,-0.0007596754585392773
0.7307950258255005,0.002387312473729253,0.0045609744265675545,0.0004657540121115744
0.7134819626808167,0.0010551696177572012,0.002387312473729253,-0.0005760822095908225
1.1875195503234863,0.0013829412637278438,0.0010551696177572012,-0.0003209862334188074
1.0905723571777344,0.0015833887737244368,0.0013829412637278438,-0.00028593119350261986
1.0454620122909546,0.0015949590597301722,0.0015833887737244368,-0.0004449498374015093
1.3586981296539307,0.0027393843047320843,0.0015949590597301722,-0.0005515566444955766
1.3808871507644653,0.002795969136059284,0.0027393843047320843,-0.0018866828177124262
1.409797191619873,0.0033318521454930305,0.002795969136059284,-0.0019314009696245193
3.821455240249634,0.029897399246692657,0.0033318521454930305,-0.006197224836796522
0.9511740803718567,0.013337211683392525,0.029897399246692657,0.014217451214790344
0.7946444749832153,0.005832315422594547,0.013337211683392525,0.0048906197771430016
0.7737707495689392,0.003482512664049864,0.005832315422594547,0.00023406336549669504
0.7743090987205505,0.0017404572572559118,0.003482512664049864,0.0010043720249086618
0.881195068359375,0.0010445807129144669,0.0017404572572559118,0.0006425291649065912
1.5764788389205933,0.0009688040590845048,0.0010445807129144669,0.000796454434748739
1.0401604175567627,0.0007462307112291455,0.0009688040590845048,0.0004563576076179743
1.3709526062011719,0.0007268770132213831,0.0007462307112291455,0.0005111831706017256
1.6246702671051025,0.0005933332722634077,0.0007268770132213831,0.0005458096857182682
1.4059337377548218,0.0005040791002102196,0.0005933332722634077,0.000412963330745697
1.3946183919906616,0.000477559253340587,0.0005040791002102196,0.000351382652297616
1.1548943519592285,0.00038363790372386575,0.000477559253340587,0.0002699327887967229
1.1513410806655884,0.0003707146388478577,0.00038363790372386575,0.00019633177726063877
0.9248917102813721,0.0002810913138091564,0.0003707146388478577,0.00010880596528295428
1.0754927396774292,0.00030732969753444195,0.0002810913138091564,6.87814608681947e-05
0.9166062474250793,0.0002540457353461534,0.00030732969753444195,3.54811672877986e-05
1.0365855693817139,0.000269587297225371,0.0002540457353461534,2.9156752134440467e-05
0.934640109539032,0.0002326813992112875,0.000269587297225371,2.7397374651627615e-05
0.9923650622367859,0.00021689760615117848,0.0002326813992112875,5.1932733185822144e-05
1.0145275592803955,0.00018385316070634872,0.00021689760615117848,8.388463174924254e-05
1.258151650428772,0.00016764864267315716,0.00018385316070634872,0.00011431252642069012
1.7297439575195312,0.00016201734251808375,0.00016764864267315716,0.0001356057618977502
2.1187429428100586,0.00017411034787073731,0.00016201734251808375,0.00014647912757936865
1.9725736379623413,0.00018522712343838066,0.00017411034787073731,0.0001530774316051975
1.9053139686584473,0.000196979075553827,0.00018522712343838066,0.00016061693895608187
2.2396438121795654,0.000206617551157251,0.000196979075553827,0.00017941187252290547
3.090730667114258,0.0002214480482507497,0.000206617551157251,0.00020154821686446667
4.25248384475708,0.0002450119354762137,0.0002214480482507497,0.00022569455904886127
4.772324085235596,0.0002796658664010465,0.0002450119354762137,0.0002551227225922048
5.573137283325195,0.0003168621042277664,0.0002796658664010465,0.00029220423311926425
6.183436870574951,0.00038028135895729065,0.0003168621042277664,0.00034163560485467315
5.16763973236084,0.0004494600580073893,0.00038028135895729065,0.00040417438140138984
4.270177364349365,0.0005258951568976045,0.0004494600580073893,0.00047032133443281054
3.575639247894287,0.0006142006022855639,0.0005258951568976045,0.0005417559877969325
3.1246869564056396,0.0007007373496890068,0.0006142006022855639,0.0006165242521092296
3.522636651992798,0.0007098614005371928,0.0007007373496890068,0.0006758839590474963
3.1466064453125,0.000686290324665606,0.0007098614005371928,0.0006630248390138149
2.1341543197631836,0.0007104869000613689,0.000686290324665606,0.0006138160824775696
1.2975232601165771,0.0011545800371095538,0.0007104869000613689,0.00016885180957615376
0.9375355839729309,0.0010121625382453203,0.0011545800371095538,-5.558451812248677e-05
1.232125163078308,0.001536527182906866,0.0010121625382453203,8.486475053359754e-06
2.556206703186035,0.007366102654486895,0.001536527182906866,-0.0017361728241667151
0.770508885383606,0.0038199264090508223,0.007366102654486895,0.0018866669852286577
0.6037301421165466,0.0013059598859399557,0.0038199264090508223,0.0005562788574025035
1.159726858139038,0.0017481707036495209,0.0013059598859399557,0.00010388377995695919
0.6990108489990234,0.000796738313511014,0.0017481707036495209,0.00030605948995798826
1.1742730140686035,0.0007828207453712821,0.000796738313511014,0.000423428020440042
1.1808809041976929,0.0009521542815491557,0.0007828207453712821,0.00030859941034577787
1.1394689083099365,0.0010498820338398218,0.0009521542815491557,0.00038821707130409777
0.9816991090774536,0.0009347062441520393,0.0010498820338398218,0.00027345650596544147
1.2654752731323242,0.001065649907104671,0.0009347062441520393,0.000535674742422998
1.3915408849716187,0.0014582665171474218,0.001065649907104671,0.0006751309847459197
0.9870406985282898,0.001342914765700698,0.0014582665171474218,0.00032747857039794326
0.902891993522644,0.0010548310820013285,0.001342914765700698,-0.000227310141781345
1.4938162565231323,0.0023446071427315474,0.0010548310820013285,9.85150909400545e-05
2.305443286895752,0.011220323853194714,0.0023446071427315474,-0.001618858426809311
0.7219207286834717,0.005220428574830294,0.011220323853194714,0.002506620716303587
0.6995550394058228,0.002465400844812393,0.005220428574830294,0.00067095085978508
1.0248366594314575,0.002513042651116848,0.002465400844812393,-0.00042740031494759023
0.7712571024894714,0.001454151701182127,0.002513042651116848,-0.0003154334262944758
0.9727924466133118,0.0012843682197853923,0.001454151701182127,-0.0003528479137457907
0.8760921955108643,0.0009819533443078399,0.0012843682197853923,-7.016543531790376e-05
0.9667195081710815,0.0009167253156192601,0.0009819533443078399,-3.0637220334028825e-05
0.8656806945800781,0.0006468426436185837,0.0009167253156192601,0.0001861705823102966
1.1672121286392212,0.0006205920362845063,0.0006468426436185837,0.00034457867150194943
1.473129391670227,0.0006970152026042342,0.0006205920362845063,0.0004568252188619226
1.5205851793289185,0.000725286197848618,0.0006970152026042342,0.0005272835260257125
1.5507279634475708,0.0008886641589924693,0.000725286197848618,0.0005622597527690232
1.256630778312683,0.0008711275877431035,0.0008886641589924693,0.000541830318979919
1.4193183183670044,0.0013680430129170418,0.0008711275877431035,0.0005125325988046825
1.7928380966186523,0.003407565411180258,0.0013680430129170418,-0.0010243108263239264
0.9203864336013794,0.0027031549252569675,0.003407565411180258,-0.0007650746265426278
1.1463353633880615,0.0023263769689947367,0.0027031549252569675,-0.0014731197152286768
1.584360957145691,0.003986953757703304,0.0023263769689947367,-0.0017154230736196041
1.8091751337051392,0.006778458599001169,0.003986953757703304,-0.003603825345635414
1.6993796825408936,0.007730015553534031,0.006778458599001169,-0.005630868021398783
1.7448307275772095,0.011824294924736023,0.007730015553534031,-0.006743704900145531
2.4345626831054688,0.026881108060479164,0.011824294924736023,-0.013997731730341911
0.7112118005752563,0.013412153348326683,0.026881108060479164,0.0022142657544463873
0.8239026069641113,0.009012036956846714,0.013412153348326683,-0.0011072224006056786
0.9989064931869507,0.0074578928761184216,0.009012036956846714,-0.003386563155800104
1.11570405960083,0.006118705030530691,0.0074578928761184216,-0.003944183699786663
0.9767333269119263,0.003638869384303689,0.006118705030530691,-0.0028957631438970566
0.7423520684242249,0.0016374390106648207,0.003638869384303689,-0.0010455232113599777
0.7966334819793701,0.0010113007156178355,0.0016374390106648207,-0.0002107017789967358
1.1165767908096313,0.00119658128824085,0.0010113007156178355,-0.00024832942290231586
1.1142923831939697,0.0011447286233305931,0.00119658128824085,-0.0005607022903859615
1.3308115005493164,0.0013450586702674627,0.0011447286233305931,-0.0007198628736659884
1.199553370475769,0.001109748031012714,0.0013450586702674627,-0.0007979997899383307
1.298003077507019,0.0010275612585246563,0.001109748031012714,-0.0007166790310293436
1.031569480895996,0.0006816636305302382,0.0010275612585246563,-0.0005136068211868405
0.9670649766921997,0.000521267531439662,0.0006816636305302382,-0.00025453275884501636
0.9138092398643494,0.0004257003893144429,0.000521267531439662,-6.989693793002516e-05
1.0162805318832397,0.00043957895832136273,0.0004257003893144429,-6.41008364254958e-06
1.001729965209961,0.0004059013444930315,0.00043957895832136273,0.0001193262287415564
1.293665885925293,0.0004220171831548214,0.0004059013444930315,0.00025471459957771003
1.6632769107818604,0.0005585877224802971,0.0004220171831548214,0.00035064021358266473
1.3260773420333862,0.0008465700084343553,0.0005585877224802971,0.0002555928658694029
0.9987292885780334,0.000824309594463557,0.0008465700084343553,0.000128919244161807
1.2072806358337402,0.0011561880819499493,0.000824309594463557,0.00018949345394503325
0.9578545093536377,0.0009990907274186611,0.0011561880819499493,0.00025919731706380844
1.0096789598464966,0.0009726496646180749,0.0009990907274186611,0.00020921247778460383
1.0077838897705078,0.0009767954470589757,0.0009726496646180749,0.0001031187639455311
1.1640874147415161,0.0013190796598792076,0.0009767954470589757,-6.674567703157663e-05
1.19915771484375,0.0017042409162968397,0.0013190796598792076,-0.00047773076221346855
1.1189334392547607,0.0017461217939853668,0.0017042409162968397,-0.0007352420361712575
1.0510170459747314,0.0013458949979394674,0.0017461217939853668,-0.0008427650318481028
1.0812044143676758,0.0015543390763923526,0.0013458949979394674,-0.00015901608276180923
0.9336215257644653,0.0012391062919050455,0.0015543390763923526,-0.000405613100156188
1.3792343139648438,0.0021590925753116608,0.0012391062919050455,-0.00047411140985786915
1.4267563819885254,0.004296076018363237,0.0021590925753116608,-0.0004572019970510155
0.9052342772483826,0.0034711970947682858,0.004296076018363237,-0.0004566105199046433
1.015831708908081,0.0034978939220309258,0.0034711970947682858,-0.0005338725168257952
1.121978759765625,0.003614621004089713,0.0034978939220309258,-0.0015048407949507236
1.093616008758545,0.0031555932946503162,0.003614621004089713,-0.0017550934571772814
0.805053174495697,0.0016860838513821363,0.0031555932946503162,-0.0009665331454016268
0.9943510293960571,0.001367713906802237,0.0016860838513821363,-0.000643526203930378
1.0209037065505981,0.0012023691087961197,0.001367713906802237,-0.0005073498468846083
1.2625850439071655,0.0016847155056893826,0.0012023691087961197,-0.0004951697774231434
1.3344179391860962,0.0025244252756237984,0.0016847155056893826,-0.0008210415253415704
1.0523059368133545,0.0021621775813400745,0.0025244252756237984,-0.0011119567789137363
1.4287850856781006,0.003799524623900652,0.0021621775813400745,-0.0010693626245483756
3.429769277572632,0.024692367762327194,0.003799524623900652,-0.006479781121015549
0.9074749946594238,0.010631146840751171,0.024692367762327194,0.011192183941602707
0.7448568940162659,0.00441879453137517,0.010631146840751171,0.003432695521041751
0.8403526544570923,0.0029921699315309525,0.00441879453137517,0.0007374481065198779
0.7838243842124939,0.0015002833679318428,0.0029921699315309525,0.0009085681522265077
0.8569594621658325,0.0011003516847267747,0.0015002833679318428,4.623048153007403e-05
1.1049084663391113,0.0011763842776417732,0.0011003516847267747,0.00040109120891429484
0.8148752450942993,0.0007811157265678048,0.0011763842776417732,5.911978405492846e-06
1.045650601387024,0.0008196939597837627,0.0007811157265678048,0.00016051417333073914
0.8038362860679626,0.000527317519299686,0.0008196939597837627,4.361166065791622e-05
1.0468226671218872,0.0005742678185924888,0.000527317519299686,4.336036363383755e-05
0.9073249101638794,0.0004699963319581002,0.0005742678185924888,-3.972314152633771e-05
1.1763947010040283,0.000620377017185092,0.0004699963319581002,-0.0001160724859801121
1.0897817611694336,0.0005917834350839257,0.000620377017185092,-0.0002687910455279052
1.252219796180725,0.0006662997184321284,0.0005917834350839257,-0.00033343792892992496
1.181524395942688,0.0006220106733962893,0.0006662997184321284,-0.00037053890991955996
1.1989084482192993,0.0006012769881635904,0.0006220106733962893,-0.00034996948670595884
1.0741277933120728,0.0005011156899854541,0.0006012769881635904,-0.00028923540958203375
0.9557206034660339,0.00039706449024379253,0.0005011156899854541,-0.0001623820571694523
0.8961071968078613,0.00031627772841602564,0.00039706449024379253,-3.18098500429187e-05
1.0603368282318115,0.00035233344533480704,0.00031627772841602564,3.19785212923307e-05
1.1091557741165161,0.0004306045884732157,0.00035233344533480704,3.1565476092509925e-05
1.07974374294281,0.0005016082432121038,0.0004306045884732157,1.331070416199509e-05
0.9960488677024841,0.0004763980978168547,0.0005016082432121038,0.00010102664236910641
1.1678913831710815,0.000515157647896558,0.0004763980978168547,0.000225501338718459
1.3067145347595215,0.0005120601272210479,0.000515157647896558,0.0003320110554341227
1.4653807878494263,0.0007718957494944334,0.0005120601272210479,0.00034320197300985456
0.9912625551223755,0.0006580222398042679,0.0007718957494944334,0.0002593552344478667
1.2643084526062012,0.0009001623839139938,0.0006580222398042679,0.0002922535059042275
1.0190801620483398,0.0007162486435845494,0.0009001623839139938,0.0003882769960910082
1.3556246757507324,0.000729159452021122,0.0007162486435845494,0.0004826472722925246
1.103253722190857,0.0008533286163583398,0.000729159452021122,0.0001548055442981422
1.2006785869598389,0.0011120864655822515,0.0008533286163583398,0.00030183116905391216
1.3930633068084717,0.0020621081348508596,0.0011120864655822515,-0.00031945103546604514
0.8573733568191528,0.0014631536323577166,0.0020621081348508596,-0.0003238163481000811
1.3813265562057495,0.0025011454708874226,0.0014631536323577166,-0.0006172415451146662
1.3264100551605225,0.00380418892018497,0.0025011454708874226,-0.0011354367015883327
1.1889519691467285,0.0037376147229224443,0.00380418892018497,-0.0020823641680181026
1.1984491348266602,0.004027418792247772,0.0037376147229224443,-0.0019390237284824252
0.90133136510849,0.0029891300946474075,0.004027418792247772,-0.0010199537500739098
1.7542803287506104,0.006167766638100147,0.0029891300946474075,-0.002464780118316412
0.9098803400993347,0.0048307497054338455,0.006167766638100147,-0.0012677463237196207
1.2000292539596558,0.005013639107346535,0.0048307497054338455,-0.0026008719578385353
1.0278149843215942,0.004021564498543739,0.005013639107346535,-0.002202999545261264
1.4444751739501953,0.005510595627129078,0.004021564498543739,-0.002758151851594448
1.785984992980957,0.00837402231991291,0.005510595627129078,-0.004915440920740366
1.4052793979644775,0.010549148544669151,0.00837402231991291,-0.005655687768012285
1.273026704788208,0.007537524215877056,0.010549148544669151,-0.006667597219347954
0.9143325686454773,0.004754611756652594,0.007537524215877056,-0.0029659857973456383
1.0427398681640625,0.003757196245715022,0.004754611756652594,-0.0022092964500188828
1.2352594137191772,0.003908240702003241,0.003757196245715022,-0.0021618858445435762
0.9998630285263062,0.002778574824333191,0.003908240702003241,-0.0017710865940898657
0.9970284104347229,0.0023959793616086245,0.002778574824333191,-0.0009393731597810984
1.2911394834518433,0.0029609608463943005,0.0023959793616086245,-0.0013547001872211695
1.5130822658538818,0.004252068232744932,0.0029609608463943005,-0.0021663266234099865
1.7353333234786987,0.010243047028779984,0.004252068232744932,-0.002951777307316661
0.6899710297584534,0.004780438728630543,0.010243047028779984,0.0009811549680307508
0.6783878803253174,0.002188062993809581,0.004780438728630543,-0.00023829593556001782
0.9786188006401062,0.0020619535353034735,0.002188062993809581,-0.00026873883325606585
0.7742314338684082,0.0011926591396331787,0.0020619535353034735,0.00029367569368332624
0.8114348649978638,0.0007705413154326379,0.0011926591396331787,0.00013132918684277683
1.023536205291748,0.0007453446742147207,0.0007705413154326379,0.00020984842558391392
1.0654404163360596,0.0006473950343206525,0.0007453446742147207,0.0003366261371411383
1.2389349937438965,0.0006437261472456157,0.0006473950343206525,0.0003831216017715633
1.8636932373046875,0.0007896142778918147,0.0006437261472456157,0.0005734014557674527
1.4080677032470703,0.000683128135278821,0.0007896142778918147,0.0005513937794603407
1.789625644683838,0.0008472685003653169,0.000683128135278821,0.0005955288652330637
2.501736879348755,0.004819439724087715,0.0008472685003653169,-0.0006100842147134244
0.6884514093399048,0.0018473194213584065,0.004819439724087715,0.001304976874962449
0.7261307835578918,0.0009492909302935004,0.0018473194213584065,0.0002110424538841471
1.0743886232376099,0.0010948462877422571,0.0009492909302935004,-2.9727842047577724e-05
0.986492931842804,0.0009776805527508259,0.0010948462877422571,0.00029697996797040105
0.8833891749382019,0.0007272718939930201,0.0009776805527508259,0.00018237103358842432
1.0251073837280273,0.0006781397387385368,0.0007272718939930201,0.00023573311045765877
1.540252685546875,0.0011589137138798833,0.0006781397387385368,0.00046880042646080256
1.1068077087402344,0.0013514054007828236,0.0011589137138798833,-0.0002744770608842373
1.2883652448654175,0.002230969723314047,0.0013514054007828236,-0.00012810171756427735
1.4182401895523071,0.0035165040753781796,0.002230969723314047,-0.0013028339017182589
1.2452540397644043,0.0035819821059703827,0.0035165040753781796,-0.0020788852125406265
1.3436607122421265,0.0035863700322806835,0.0035819821059703827,-0.0023921122774481773
1.0694125890731812,0.003355651628226042,0.0035863700322806835,-0.0014793702866882086
1.217138648033142,0.0031861402094364166,0.003355651628226042,-0.0019593548495322466
0.6879288554191589,0.0013621924445033073,0.0031861402094364166,-0.0006474569672718644
1.4305522441864014,0.0024235164746642113,0.0013621924445033073,-0.0006567200180143118
0.9839063882827759,0.0019359529251232743,0.0024235164746642113,-0.0009056992712430656
0.7694038152694702,0.0011219338048249483,0.0019359529251232743,-0.00021378989913500845
0.9935131669044495,0.0010200723772868514,0.0011219338048249483,-0.00030045764287933707
0.8635138869285583,0.0007574327755719423,0.0010200723772868514,5.693589264410548e-05
2.413039445877075,0.0035469396971166134,0.0007574327755719423,-0.0007252242648974061
1.0007449388504028,0.003466480178758502,0.0035469396971166134,-0.0005447904695756733
0.964590311050415,0.0027028252370655537,0.003466480178758502,-0.0012320051901042461
1.179710030555725,0.0027240028139203787,0.0027028252370655537,-0.0014250685926526785
0.8560557961463928,0.0018088239012286067,0.0027240028139203787,-0.0006801341660320759
0.884149968624115,0.0012727631255984306,0.0018088239012286067,-0.0004795314453076571
1.0381699800491333,0.0013187999138608575,0.0012727631255984306,-0.00025461448240093887
1.346331238746643,0.002346862806007266,0.0013187999138608575,-0.00023761004558764398
2.973536491394043,0.012587478384375572,0.002346862806007266,-0.0034090159460902214
0.7941858768463135,0.00555683858692646,0.012587478384375572,0.004581483546644449
0.6323850750923157,0.0019247940508648753,0.00555683858692646,0.0011965062003582716
0.9362431168556213,0.001686156028881669,0.0019247940508648753,4.440595512278378e-05
0.9083315134048462,0.00093677086988464,0.001686156028881669,0.0007182921981438994
0.7948375940322876,0.0005557920085266232,0.00093677086988464,0.00017803524679038674
1.2330743074417114,0.0005681324400939047,0.0005557920085266232,0.0003216805635020137
1.0594533681869507,0.00047907495172694325,0.0005681324400939047,0.00026019621873274446
1.105301022529602,0.0003800266422331333,0.00047907495172694325,0.0002526819007471204
1.2050195932388306,0.0003384284791536629,0.0003800266422331333,0.0002230157988378778
1.5543030500411987,0.00035346008371561766,0.0003384284791536629,0.000260590051766485
2.1934452056884766,0.0004100613878108561,0.00035346008371561766,0.0003316488873679191
2.0728259086608887,0.0004869616823270917,0.0004100613878108561,0.00038012396544218063
2.8969101905822754,0.0005548979388549924,0.0004869616823270917,0.00048324308590963483
2.40633225440979,0.0007022919016890228,0.0005548979388549924,0.0005518366233445704
1.6910109519958496,0.0006334569770842791,0.0007022919016890228,0.0005518562393262982
1.9109185934066772,0.0008336111786775291,0.0006334569770842791,0.0005811677547171712
1.0134202241897583,0.0008510437328368425,0.0008336111786775291,6.496408605016768e-05
0.9934436082839966,0.0008131853537634015,0.0008510437328368425,-0.00014842352538835257
2.1188366413116455,0.002470178296789527,0.0008131853537634015,-0.0008059670799411833
0.7181099057197571,0.001257746946066618,0.002470178296789527,0.00019803622853942215
0.8986709713935852,0.0009339451789855957,0.001257746946066618,-0.0003076100838370621
1.0414611101150513,0.0010129425209015608,0.0009339451789855957,-7.098151854734169e-06
1.1931780576705933,0.001439844025298953,0.0010129425209015608,-4.7778914449736476e-05
1.0683339834213257,0.0013017591554671526,0.001439844025298953,-0.0006241814116947353
1.6326329708099365,0.002389528788626194,0.0013017591554671526,-0.0009841015562415123
1.8891470432281494,0.005201974883675575,0.002389528788626194,-0.0022017958108335733
1.5692510604858398,0.006546091753989458,0.005201974883675575,-0.0040806131437420845
1.1422102451324463,0.004782633390277624,0.006546091753989458,-0.0037114867009222507
1.2397645711898804,0.004894438199698925,0.004782633390277624,-0.0027968864887952805
0.9187818765640259,0.003109139623120427,0.004894438199698925,-0.001940663205459714
1.1307892799377441,0.003473859280347824,0.003109139623120427,-0.0011675301939249039
1.526365041732788,0.002839253982529044,0.003473859280347824,-0.002530424389988184
1.1773921251296997,0.0024251663126051426,0.002839253982529044,-0.0016257246024906635
1.1682546138763428,0.0018621387425810099,0.0024251663126051426,-0.001405462040565908
1.094888687133789,0.001928115962073207,0.0018621387425810099,-0.0006994610885158181
1.4627777338027954,0.002892107702791691,0.001928115962073207,-0.0012912253150716424
1.6549664735794067,0.004964481107890606,0.002892107702791691,-0.0023150239139795303
1.5087229013442993,0.007025685161352158,0.004964481107890606,-0.0036323461681604385
1.1213150024414062,0.00498262420296669,0.007025685161352158,-0.003906555939465761
1.4148551225662231,0.008152488619089127,0.00498262420296669,-0.002723855897784233
2.33205509185791,0.034546829760074615,0.008152488619089127,-0.0078861303627491
0.9269744753837585,0.02191627211868763,0.034546829760074615,0.014076782390475273
0.6951797604560852,0.00837540253996849,0.02191627211868763,0.006197384558618069
0.7047878503799438,0.003220299491658807,0.00837540253996849,0.0024685910902917385
1.123809576034546,0.003602183423936367,0.003220299491658807,0.0011515014339238405
0.6276605129241943,0.0011611073277890682,0.003602183423936367,0.0008720114128664136
1.0647733211517334,0.0011136139510199428,0.0011611073277890682,0.0004462997312657535
1.0964512825012207,0.0010812105610966682,0.0011136139510199428,0.00048130989307537675
0.9884734749794006,0.0005618345458060503,0.0010812105610966682,0.0005332910222932696
1.7503811120986938,0.000729555613361299,0.0005618345458060503,0.00048597282147966325
1.589167594909668,0.0006058652652427554,0.000729555613361299,0.0005446685245260596
2.622285842895508,0.0005032175104133785,0.0006058652652427554,0.0005177420098334551
2.0945117473602295,0.0004685082531068474,0.0005032175104133785,0.00043096125591546297
2.511530637741089,0.00039972265949472785,0.0004685082531068474,0.000402421981561929
4.212563991546631,0.00035902427043765783,0.00039972265949472785,0.0003691163146868348
2.7974016666412354,0.0002955863601528108,0.00035902427043765783,0.00030815249192528427
3.556629180908203,0.00024994488921947777,0.0002955863601528108,0.00026256783166900277
4.254946708679199,0.0002164191973861307,0.00024994488921947777,0.00022694944345857948
4.345306396484375,0.0001933768653543666,0.0002164191973861307,0.0001996752107515931
4.467724800109863,0.00016992684686556458,0.0001933768653543666,0.00017723848577588797
5.79907751083374,0.00015556201105937362,0.00016992684686556458,0.0001603581040399149
5.314470291137695,0.00014502560952678323,0.00015556201105937362,0.00014770220150239766
6.1268157958984375,0.0001358741137664765,0.00014502560952678323,0.00013861292973160744
6.490936279296875,0.0001279775460716337,0.0001358741137664765,0.00013038492761552334
7.134025573730469,0.00012444963795132935,0.0001279775460716337,0.00012499028525780886
8.046585083007812,0.00012297387002035975,0.00012444963795132935,0.00012276243069209158
8.776968955993652,0.00012329504534136504,0.00012297387002035975,0.00012233093730174005
9.413132667541504,0.00012554939894471318,0.00012329504534136504,0.0001237006508745253
10.068601608276367,0.00012926477938890457,0.00012554939894471318,0.0001267454936169088
10.741868019104004,0.00013437385496217757,0.00012926477938890457,0.00013120006769895554
11.442392349243164,0.0001403922215104103,0.00013437385496217757,0.00013680147822014987
11.857114791870117,0.00014767448010388762,0.0001403922215104103,0.00014344818191602826
12.293853759765625,0.00015644643281120807,0.00014767448010388762,0.00015146406076382846
12.204781532287598,0.00016642812988720834,0.00015644643281120807,0.00016078341286629438
11.813254356384277,0.00017889341688714921,0.00016642812988720834,0.00017188295896630734
11.287155151367188,0.0001938779023475945,0.00017889341688714921,0.00018544172053225338
10.515321731567383,0.00021282810484990478,0.0001938779023475945,0.00020212182425893843
10.141892433166504,0.00023666000925004482,0.00021282810484990478,0.00022321204596664757
9.35985279083252,0.0002666250220499933,0.00023666000925004482,0.0002495762309990823
8.660972595214844,0.0003048732760362327,0.0002666250220499933,0.0002829276490956545
7.627100944519043,0.0003526167420204729,0.0003048732760362327,0.00032460186048410833
6.57335090637207,0.00041390530532225966,0.0003526167420204729,0.0003768096212297678
5.39549446105957,0.00048762609367258847,0.00041390530532225966,0.00044007226824760437
3.9028890132904053,0.0005624776240438223,0.00048762609367258847,0.000503497023601085
3.4545514583587646,0.000646518892608583,0.0005624776240438223,0.0005732608260586858
3.831874370574951,0.0006908733630552888,0.000646518892608583,0.0006435499526560307
3.6004984378814697,0.0006996121956035495,0.0006908733630552888,0.0006675236509181559
2.559915065765381,0.0007139320368878543,0.0006996121956035495,0.0006493821856565773
1.3420082330703735,0.0009369114995934069,0.0007139320368878543,0.0004260171845089644
0.9963136315345764,0.0009300176752731204,0.0009369114995934069,-5.934180080657825e-08
2.4344441890716553,0.0038551827892661095,0.0009300176752731204,-0.0010380784515291452
0.6898325681686401,0.0017056275391951203,0.0038551827892661095,0.0006798038957640529
0.7323393225669861,0.0008852080209180713,0.0017056275391951203,0.00022086904209572822
1.1167351007461548,0.0010054789017885923,0.0008852080209180713,0.0002817555796355009
1.003603458404541,0.0008867463911883533,0.0010054789017885923,0.0003330509061925113
1.0669217109680176,0.0009843196021392941,0.0008867463911883533,0.00014727805682923645
1.2206883430480957,0.0014614249812439084,0.0009843196021392941,7.204011490102857e-05
0.967278003692627,0.0013663931749761105,0.0014614249812439084,-3.7369769415818155e-05
0.9977892637252808,0.0013594289775937796,0.0013663931749761105,-3.5646116884890944e-05
2.460805654525757,0.007059477269649506,0.0013594289775937796,-0.0011692058760672808
0.7479184865951538,0.0034004654735326767,0.007059477269649506,0.0018259768839925528
0.7138960957527161,0.0017177064437419176,0.0034004654735326767,-0.00022732862271368504
1.009947657585144,0.001738223247230053,0.0017177064437419176,-0.00015351329057011753
0.8618279099464417,0.0012520963791757822,0.001738223247230053,0.0002562926965765655
0.8530811667442322,0.0009089589584618807,0.0012520963791757822,5.303294165059924e-05
1.0002495050430298,0.0008564697927795351,0.0009089589584618807,0.00021288986317813396
1.0789912939071655,0.0009546938817948103,0.0008564697927795351,0.00018652754079084843
1.047634482383728,0.0010213418863713741,0.0009546938817948103,0.00015695291222073138
1.4000239372253418,0.001966355135664344,0.0010213418863713741,0.00018883644952438772
1.1515562534332275,0.0021673431620001793,0.001966355135664344,-0.0008482162957079709
1.775046944618225,0.006518520414829254,0.0021673431620001793,-0.0008012645994313061
0.9229037165641785,0.0050584906712174416,0.006518520414829254,0.0017122675199061632
0.660804808139801,0.0022084445226937532,0.0050584906712174416,4.562209142022766e-05
0.964576005935669,0.002054613782092929,0.0022084445226937532,-1.7527119780424982e-05
0.9617531299591064,0.0018928288482129574,0.002054613782092929,0.00012492519454099238
0.9115332365036011,0.0015646028332412243,0.0018928288482129574,-0.00012377444363664836
0.8096376657485962,0.0010246103629469872,0.0015646028332412243,-3.969529643654823e-05
1.008357286453247,0.0010053393198177218,0.0010246103629469872,0.00018989198724739254
1.2124340534210205,0.001477827550843358,0.0010053393198177218,4.366835128166713e-06
1.0061246156692505,0.0014777263859286904,0.001477827550843358,-0.0001632652711123228
1.1056060791015625,0.0017686157952994108,0.0014777263859286904,-0.00023357283498626202
1.0996061563491821,0.0018804578576236963,0.0017686157952994108,-0.0006334829377010465
1.4577471017837524,0.002580750733613968,0.0018804578576236963,-0.001311025582253933
2.755737543106079,0.01126481220126152,0.002580750733613968,-0.003515942022204399
0.8332720994949341,0.007131887134164572,0.01126481220126152,0.0026617152616381645
0.7314597368240356,0.0038007230032235384,0.007131887134164572,-0.00032724402262829244
0.9014412760734558,0.0028786116745322943,0.0038007230032235384,-0.0008621863089501858
0.8002685904502869,0.001836760202422738,0.0028786116745322943,-0.00013953843154013157
0.8967265486717224,0.0012063293252140284,0.001836760202422738,-0.0006371952476911247
0.9418041110038757,0.0010352885583415627,0.0012063293252140284,-0.0002013088669627905
0.9239374399185181,0.0008351370343007147,0.0010352885583415627,-0.0002181582385674119
1.0642520189285278,0.0009308761218562722,0.0008351370343007147,-0.0001111356687033549
0.8998371958732605,0.0007353117689490318,0.0009308761218562722,-0.00012935567065142095
0.9645454287528992,0.0006830237107351422,0.0007353117689490318,2.8065202059224248e-05
1.0169153213500977,0.0006578713655471802,0.0006830237107351422,0.00017557365936227143
1.1636377573013306,0.000642629514914006,0.0006578713655471802,0.00034318817779421806
1.4547854661941528,0.0009215392637997866,0.000642629514914006,0.0004369732632767409
1.0723350048065186,0.000774968124460429,0.0009215392637997866,0.0004380414611659944
1.0570504665374756,0.0007439161418005824,0.000774968124460429,0.0002850009477697313
1.3754663467407227,0.0010882474016398191,0.0007439161418005824,0.00042847776785492897
1.1377127170562744,0.0014038074295967817,0.0010882474016398191,7.223004649858922e-05
1.887518286705017,0.004974666982889175,0.0014038074295967817,0.00019314623204991221
0.8421839475631714,0.003317936323583126,0.004974666982889175,0.0009922408498823643
0.7371321320533752,0.001802830956876278,0.003317936323583126,-7.309096872631926e-06
1.0271875858306885,0.0018878168193623424,0.001802830956876278,-0.00016038684407249093
0.9376626014709473,0.001635426888242364,0.0018878168193623424,-0.00021288201969582587
0.7614521980285645,0.0009467876516282558,0.001635426888242364,-4.863884169026278e-05
0.9610021710395813,0.0008653817349113524,0.0009467876516282558,9.183988004224375e-05
1.2139921188354492,0.0012637160252779722,0.0008653817349113524,0.00010001237387768924
1.3658405542373657,0.0021501979790627956,0.0012637160252779722,-0.0004887990653514862
1.3960647583007812,0.003695177147164941,0.0021501979790627956,-0.0009692978346720338
1.2240327596664429,0.0036971280351281166,0.003695177147164941,-0.002130360808223486
1.417842149734497,0.004020149353891611,0.0036971280351281166,-0.0026121868286281824
1.7321428060531616,0.009524942375719547,0.004020149353891611,-0.0028378511779010296
0.8732416033744812,0.007201680447906256,0.009524942375719547,-0.0007625782745890319
0.7525347471237183,0.0034653223119676113,0.007201680447906256,-0.0019368401262909174
0.8069220185279846,0.002240723231807351,0.0034653223119676113,-0.0002319150953553617
0.7598153948783875,0.001209733192808926,0.002240723231807351,0.0004192438500467688
0.9988173842430115,0.0012067562201991677,0.001209733192808926,-1.197823257825803e-05
0.9391891360282898,0.0010564419208094478,0.0012067562201991677,9.794619109015912e-05
1.047231674194336,0.0011504971189424396,0.0010564419208094478,-9.21678583836183e-05
1.0097377300262451,0.001173006952740252,0.0011504971189424396,-2.7973155738436617e-06
1.0154067277908325,0.0011034687049686909,0.001173006952740252,0.0003367560275364667
1.0014214515686035,0.0010541292140260339,0.0011034687049686909,0.00023486948339268565
1.5663981437683105,0.002518329070881009,0.0010541292140260339,0.0002643569605425
5.415183067321777,0.05373631417751312,0.002518329070881009,-0.006070793606340885
1.1560548543930054,0.02491793781518936,0.05373631417751312,0.0295704398304224
1.3419619798660278,0.010040128603577614,0.02491793781518936,0.013935701921582222
0.822382390499115,0.003154872916638851,0.010040128603577614,0.0041180625557899475
1.1059483289718628,0.0018473804229870439,0.003154872916638851,0.0017429869621992111
0.9287357926368713,0.0009958067676052451,0.0018473804229870439,0.0008306530071422458
1.2056878805160522,0.0007505053072236478,0.0009958067676052451,0.000599907711148262
1.5815551280975342,0.0008322904468514025,0.0007505053072236478,0.0005896626971662045
2.0115480422973633,0.0006239716894924641,0.0008322904468514025,0.0006504656048491597
2.0425920486450195,0.0005795478355139494,0.0006239716894924641,0.0005302060162648559
2.599689483642578,0.000590028939768672,0.0005795478355139494,0.0005389240686781704
6.122759819030762,0.0005917094531469047,0.000590028939768672,0.0005829123547300696
3.286736011505127,0.0005326960235834122,0.0005917094531469047,0.0005375255132094026
5.501954555511475,0.0005000918754376471,0.0005326960235834122,0.0005080706905573606
5.35215950012207,0.0004936739569529891,0.0005000918754376471,0.00048823654651641846
6.527474880218506,0.0004673396178986877,0.0004936739569529891,0.0004749609506689012
9.599333763122559,0.00043429498327896,0.0004673396178986877,0.00044823746429756284
8.604325294494629,0.000395010516513139,0.00043429498327896,0.0004116356431040913
9.067726135253906,0.0003592248249333352,0.000395010516513139,0.00037460451130755246
9.426739692687988,0.00032192119397222996,0.0003592248249333352,0.0003383433213457465
9.055197715759277,0.00028352130902931094,0.00032192119397222996,0.00030048537882976234
8.212841033935547,0.0002470047038514167,0.00028352130902931094,0.00026291978429071605
7.500134468078613,0.0002139792632078752,0.0002470047038514167,0.0002281230699736625
7.21522855758667,0.00018751324387267232,0.0002139792632078752,0.00019861703913193196
7.015064716339111,0.00016668086755089462,0.00018751324387267232,0.00017518698587082326
6.984545707702637,0.0001501923834439367,0.00016668086755089462,0.00015675440954510123
7.392918586730957,0.00013772377860732377,0.0001501923834439367,0.00014261189789976925
7.893835067749023,0.0001282729790546,0.00013772377860732377,0.0001319178263656795
8.563677787780762,0.0001205182634294033,0.0001282729790546,0.00012353665078990161
9.32763671875,0.0001141177344834432,0.0001205182634294033,0.0001166349247796461
10.155927658081055,0.00010867715172935277,0.0001141177344834432,0.00011084940342698246
11.094710350036621,0.00010410237882751971,0.00010867715172935277,0.00010595098865451291
12.110968589782715,0.00010021316120401025,0.00010410237882751971,0.00010180402750847861
13.173711776733398,9.680053335614502e-05,0.00010021316120401025,9.821807907428592e-05
14.235258102416992,9.38252778723836e-05,9.680053335614502e-05,9.507359936833382e-05
15.179089546203613,9.121615585172549e-05,9.38252778723836e-05,9.23166298889555e-05
15.99229621887207,8.890116441762075e-05,9.121615585172549e-05,8.987996989162639e-05
16.566211700439453,8.685208740644157e-05,8.890116441762075e-05,8.771460852585733e-05
17.130905151367188,8.504193829139695e-05,8.685208740644157e-05,8.579924906371161e-05
17.511503219604492,8.34765742183663e-05,8.504193829139695e-05,8.412115857936442e-05
18.00655746459961,8.213643741328269e-05,8.34765742183663e-05,8.267855446320027e-05
18.454071044921875,8.100438572000712e-05,8.213643741328269e-05,8.145075116772205e-05
19.10838508605957,8.008924487512559e-05,8.100438572000712e-05,8.043689012993127e-05
19.821409225463867,7.936563633847982e-05,8.008924487512559e-05,7.962650852277875e-05
20.701448440551758,7.880851626396179e-05,7.936563633847982e-05,7.899540651123971e-05
21.607484817504883,7.83878203947097e-05,7.880851626396179e-05,7.851461850805208e-05
22.571500778198242,7.809122325852513e-05,7.83878203947097e-05,7.816334982635453e-05
23.413799285888672,7.788157381583005e-05,7.809122325852513e-05,7.791585812810808e-05
24.1124324798584,7.776341954013333e-05,7.788157381583005e-05,7.77561217546463e-05
24.543106079101562,7.770853699184954e-05,7.776341954013333e-05,7.767196802888066e-05
24.73375701904297,7.774095138302073e-05,7.770853699184954e-05,7.766166527289897e-05
24.61085319519043,7.784727495163679e-05,7.774095138302073e-05,7.77302630012855e-05
24.30701446533203,7.806060602888465e-05,7.784727495163679e-05,7.788818766130134e-05
23.76597785949707,7.838044984964654e-05,7.806060602888465e-05,7.815130811650306e-05
23.15643882751465,7.883970101829618e-05,7.838044984964654e-05,7.853647548472509e-05
22.433704376220703,7.944757089717314e-05,7.883970101829618e-05,7.906428072601557e-05
21.702836990356445,8.022924157558009e-05,7.944757089717314e-05,7.975232438184321e-05
20.966766357421875,8.119978156173602e-05,8.022924157558009e-05,8.062059350777417e-05
20.259262084960938,8.238512964453548e-05,8.119978156173602e-05,8.168965723598376e-05
19.606578826904297,8.380239887628704e-05,8.238512964453548e-05,8.298124157590792e-05
19.027578353881836,8.54852405609563e-05,8.380239887628704e-05,8.45208196551539e-05
18.532316207885742,8.746022649575025e-05,8.54852405609563e-05,8.633871766505763e-05
18.142562866210938,8.977149263955653e-05,8.746022649575025e-05,8.847056597005576e-05
17.838645935058594,9.24546766327694e-05,8.977149263955653e-05,9.095617133425549e-05
17.632822036743164,9.556146687828004e-05,9.24546766327694e-05,9.383937867823988e-05
17.5017032623291,9.914451220538467e-05,9.556146687828004e-05,9.717202920001e-05
17.424707412719727,0.00010326009942218661,9.914451220538467e-05,0.00010100820509251207
17.399049758911133,0.0001079804205801338,0.00010326009942218661,0.00010541186202317476
17.384611129760742,0.0001133712794398889,0.0001079804205801338,0.00011045118299080059
17.366317749023438,0.00011951615306315944,0.0001133712794398889,0.00011620006989687681
17.307781219482422,0.00012649073323700577,0.00011951615306315944,0.00012273712491150945
17.17929458618164,0.00013437072630040348,0.00012649073323700577,0.0001301368756685406
16.952463150024414,0.00014322870993055403,0.00013437072630040348,0.0001384720380883664
16.608318328857422,0.00015312287723645568,0.00014322870993055403,0.00014780643687117845
16.14250373840332,0.00016409151430707425,0.00015312287723645568,0.00015818659448996186
15.562341690063477,0.0001761388557497412,0.00016409151430707425,0.00016963185044005513
14.884682655334473,0.00018920141155831516,0.0001761388557497412,0.0001821107871364802
14.128406524658203,0.00020312148262746632,0.00018920141155831516,0.00019551056902855635
13.315169334411621,0.00021761917741969228,0.00020312148262746632,0.0002096097159665078
12.45268726348877,0.00023230738588608801,0.00021761917741969228,0.00022406864445656538
11.545251846313477,0.00024677347391843796,0.00023230738588608801,0.00023847573902457952
10.594200134277344,0.0002607681672088802,0.00024677347391843796,0.0002524778537917882
9.626544952392578,0.00027453768416307867,0.0002607681672088802,0.000266040675342083
8.709734916687012,0.00028924705111421645,0.00027453768416307867,0.00027983321342617273
7.940032958984375,0.00030741828959435225,0.00028924705111421645,0.0002956705866381526
7.378150939941406,0.0003330264298710972,0.00030741828959435225,0.00031676713842898607
7.0103278160095215,0.0003712259931489825,0.0003330264298710972,0.000347597902873531
6.679120063781738,0.00042681439663283527,0.0003712259931489825,0.00039288861444219947
6.026261329650879,0.0004987126449123025,0.00042681439663283527,0.0004538827924989164
4.818661212921143,0.0005698688910342753,0.0004987126449123025,0.0005198223516345024
3.952409505844116,0.0006177868344821036,0.0005698688910342753,0.0005723866051994264
3.8009581565856934,0.0006330700707621872,0.0006177868344821036,0.0006027953932061791
3.5796310901641846,0.0006462555611506104,0.0006330700707621872,0.0006136221345514059
3.540733575820923,0.0006778613314963877,0.0006462555611506104,0.0006335775833576918
2.487400770187378,0.0006977408193051815,0.0006778613314963877,0.0006279222434386611
1.6398804187774658,0.0007198420353233814,0.0006977408193051815,0.0005563972517848015
1.1414753198623657,0.0008607269846834242,0.0007198420353233814,0.00022583227837458253
2.402935028076172,0.0043046362698078156,0.0008607269846834242,-0.000704257981851697
0.7950287461280823,0.0024805832654237747,0.0043046362698078156,0.0009710179874673486
0.8395708203315735,0.0017116900999099016,0.0024805832654237747,-0.00029902555979788303
1.005509376525879,0.001707330928184092,0.0017116900999099016,-0.00019824245828203857
1.0665881633758545,0.0017312613781541586,0.001707330928184092,-0.0005666873184964061
1.1454485654830933,0.001932606566697359,0.0017312613781541586,-0.0007065326208248734
1.255232810974121,0.002733631292358041,0.001932606566697359,-0.0007350337109528482
1.2973932027816772,0.003113923827186227,0.002733631292358041,-0.0016588116995990276
1.0860466957092285,0.003200060920789838,0.003113923827186227,-0.001132587669417262
1.1394591331481934,0.003495880402624607,0.003200060920789838,-0.001332029583863914
0.9007875323295593,0.0018835047958418727,0.003495880402624607,-0.0014874213375151157
1.2772032022476196,0.0028820661827921867,0.0018835047958418727,-0.0005799951031804085
3.743354320526123,0.03290754556655884,0.0028820661827921867,-0.00419063214212656
0.9640724062919617,0.015151143074035645,0.03290754556655884,0.01586194895207882
0.866118848323822,0.005867483094334602,0.015151143074035645,0.006557884160429239
0.9536847472190857,0.005134152248501778,0.005867483094334602,0.0010689212940633297
0.6612065434455872,0.0021733648609369993,0.005134152248501778,0.0005951720522716641
0.9672178626060486,0.0012148950481787324,0.0021733648609369993,0.0010308711789548397
1.2243529558181763,0.0013186079449951649,0.0012148950481787324,0.0006648895796388388
0.8611676096916199,0.0008418270153924823,0.0013186079449951649,0.0003930055536329746
1.2298916578292847,0.0006145574152469635,0.0008418270153924823,0.0005173657555133104
1.2582610845565796,0.0005420398665592074,0.0006145574152469635,0.0003841087454929948
1.1738382577896118,0.0003934429259970784,0.0005420398665592074,0.0003176773607265204
1.541802167892456,0.0004002096247859299,0.0003934429259970784,0.00030013680225238204
1.171355128288269,0.00029988359892740846,0.0004002096247859299,0.00023339519975706935
1.2478083372116089,0.0002760843199212104,0.00029988359892740846,0.00018395512597635388
1.1048309803009033,0.00022298243129625916,0.0002760843199212104,0.00014432214084081352
1.2074538469314575,0.00024259941710624844,0.00022298243129625916,0.0001171645853901282
0.9868142604827881,0.00021074808319099247,0.00024259941710624844,7.42829724913463e-05
1.063361406326294,0.00022163214453030378,0.00021074808319099247,5.716098166885786e-05
0.9551659226417542,0.000191783212358132,0.00022163214453030378,4.680602432927117e-05
1.0197874307632446,0.00018357968656346202,0.000191783212358132,5.2927774959243834e-05
0.9996151924133301,0.00015176256420090795,0.00018357968656346202,6.93618567311205e-05
1.18425452709198,0.0001442489301552996,0.00015176256420090795,8.399468788411468e-05
1.3564845323562622,0.0001408300595358014,0.0001442489301552996,9.76532610366121e-05
1.3646594285964966,0.00014658391592092812,0.0001408300595358014,9.542399493511766e-05
1.3392289876937866,0.00017124971782322973,0.00014658391592092812,9.354895883006975e-05
1.1691436767578125,0.00016715172387193888,0.00017124971782322973,9.046886407304555e-05
1.2841359376907349,0.00017944139835890383,0.00016715172387193888,0.00010231162013951689
1.3950155973434448,0.0001604878343641758,0.00017944139835890383,0.00012475276889745146
2.106435537338257,0.00016940286150202155,0.0001604878343641758,0.0001439431798644364
2.620225667953491,0.00017957360250875354,0.00016940286150202155,0.0001603857963345945
2.440047025680542,0.00019498579786159098,0.00017957360250875354,0.0001692004152573645
2.4436440467834473,0.00021661072969436646,0.00019498579786159098,0.0001854150468716398
2.4640557765960693,0.00024300639051944017,0.00021661072969436646,0.00020715220307465643
2.2733075618743896,0.0002690725086722523,0.00024300639051944017,0.00022666521545033902
2.4773149490356445,0.0003143434296362102,0.0002690725086722523,0.0002616882266011089
2.5138556957244873,0.0003515775315463543,0.0003143434296362102,0.0003015903930645436
2.7966501712799072,0.00042008195305243134,0.0003515775315463543,0.00035373587161302567
2.694790840148926,0.0004984810366295278,0.00042008195305243134,0.00041855222661979496
2.8715269565582275,0.0005701855407096446,0.0004984810366295278,0.0004947717534378171
2.693864345550537,0.0006898356368765235,0.0005701855407096446,0.0005725030787289143
3.0593361854553223,0.0007313510868698359,0.0006898356368765235,0.0006688536959700286
2.6997971534729004,0.00072951934998855,0.0007313510868698359,0.0006786166923120618
2.0378735065460205,0.0008200176525861025,0.00072951934998855,0.0006605321541428566
1.1436216831207275,0.0006346815498545766,0.0008200176525861025,0.0004609266179613769
1.5513666868209839,0.001013007014989853,0.0006346815498545766,0.0004653586365748197
1.2453715801239014,0.0013804202899336815,0.001013007014989853,0.0004119908553548157
1.8044532537460327,0.004198696464300156,0.0013804202899336815,-0.0006178415496833622
1.1605143547058105,0.005307543091475964,0.004198696464300156,-0.0011697919107973576
0.7197544574737549,0.0027336757630109787,0.005307543091475964,-0.0002894629433285445
1.1201976537704468,0.003384215058758855,0.0027336757630109787,0.00035267716157250106
0.8417640328407288,0.0023154793307185173,0.003384215058758855,-0.0005191114614717662
0.8982060551643372,0.0018545695347711444,0.0023154793307185173,-0.0001761624007485807
1.014809489250183,0.0018945671617984772,0.0018545695347711444,0.00016799336299300194
1.5212926864624023,0.0038463249802589417,0.0018945671617984772,-0.0009458798449486494
1.4350645542144775,0.0057212854735553265,0.0038463249802589417,-0.0024721487425267696
1.6097344160079956,0.007948420941829681,0.0057212854735553265,-0.004592830780893564
1.296596884727478,0.007226142566651106,0.007948420941829681,-0.005135787650942802
0.9985652565956116,0.006335606798529625,0.007226142566651106,-0.0023508851882070303
1.4838191270828247,0.009711087681353092,0.006335606798529625,-0.004323551896959543
1.3118674755096436,0.01307649351656437,0.009711087681353092,-0.005256331991404295
1.131386160850525,0.012203534133732319,0.01307649351656437,-0.006575252395123243
0.7400464415550232,0.005801307037472725,0.012203534133732319,-0.003056923858821392
0.8276263475418091,0.003970359452068806,0.005801307037472725,-0.0001390557299600914
0.9278138279914856,0.003203627420589328,0.003970359452068806,-0.0008928573224693537
1.2069835662841797,0.0032322262413799763,0.003203627420589328,-0.0017842375673353672
1.0018712282180786,0.0020868098363280296,0.0032322262413799763,-0.001551296329125762
1.038826823234558,0.0016280555864796042,0.0020868098363280296,-0.0009702111128717661
0.8951734900474548,0.0011084722355008125,0.0016280555864796042,-0.0005208906368352473
0.7891094088554382,0.000680985045619309,0.0011084722355008125,-0.00010060117347165942
1.0899708271026611,0.0008085463778115809,0.000680985045619309,1.8259492208017036e-05
0.9606007933616638,0.0007215811056084931,0.0008085463778115809,0.00013844092609360814
1.1370738744735718,0.000881964631844312,0.0007215811056084931,0.00018651029677130282
1.0560407638549805,0.0009154344443231821,0.000881964631844312,0.00023652423988096416
1.00873601436615,0.0009265547851100564,0.0009154344443231821,6.710230809403583e-05
1.0476022958755493,0.0010043983347713947,0.0009265547851100564,0.00010682595893740654
1.3403338193893433,0.0017834820318967104,0.0010043983347713947,-0.0001440994383301586
1.0384875535964966,0.0018920841393992305,0.0017834820318967104,-0.00023442938982043415
0.8250108361244202,0.0012027246411889791,0.0018920841393992305,-0.0003878044954035431
1.466107964515686,0.0025800548028200865,0.0012027246411889791,7.878350152168423e-05
1.3239307403564453,0.004515823908150196,0.0025800548028200865,0.0001291968219447881
1.1623419523239136,0.005218383390456438,0.004515823908150196,-0.001846433151513338
1.1067652702331543,0.006346173584461212,0.005218383390456438,0.00048806366976350546
0.7449449300765991,0.0034498460590839386,0.006346173584461212,-0.0006686467677354813
0.9308648705482483,0.0029852117877453566,0.0034498460590839386,0.00011903729318873957
1.0401469469070435,0.0031018354929983616,0.0029852117877453566,-0.0006055104895494878
0.6773216724395752,0.0013936749892309308,0.0031018354929983616,-0.0002985382452607155
0.9226518869400024,0.0011859969235956669,0.0013936749892309308,2.4207063688663766e-05
1.1663669347763062,0.0015811956254765391,0.0011859969235956669,-0.00019360810983926058
1.2220916748046875,0.002190300263464451,0.0015811956254765391,-0.0005011149914935231
1.1606587171554565,0.0028772151563316584,0.002190300263464451,-0.000395946204662323
1.1434463262557983,0.003371786093339324,0.0028772151563316584,-0.0010029851691797376
1.0589191913604736,0.0034811217337846756,0.003371786093339324,-0.0009645787067711353
1.2333176136016846,0.005090027116239071,0.0034811217337846756,-0.000828274991363287
1.0027053356170654,0.005023283883929253,0.005090027116239071,-0.0006864779279567301
0.8477312326431274,0.00320206256583333,0.005023283883929253,-0.0013481557834893465
0.9590189456939697,0.0026951245963573456,0.00320206256583333,0.0008556932443752885
0.9295963644981384,0.002140504540875554,0.0026951245963573456,-0.0006832878571003675
0.8722049593925476,0.0015567070804536343,0.002140504540875554,-0.0003829444758594036
1.0368046760559082,0.0016160495579242706,0.0015567070804536343,-0.0002936418168246746
0.8550449013710022,0.0011633597314357758,0.0016160495579242706,-0.00016988770221360028
1.335410237312317,0.002067337743937969,0.0011633597314357758,-9.203974332194775e-05
1.4378830194473267,0.0038046170957386494,0.002067337743937969,-0.0009296208154410124
0.8944792747497559,0.0030025457963347435,0.0038046170957386494,-0.00039465088048018515
0.8213627338409424,0.001995315309613943,0.0030025457963347435,-0.00029942349647171795
0.8901899456977844,0.0015579892788082361,0.001995315309613943,-0.00021345829009078443
1.1032568216323853,0.0017724649515002966,0.0015579892788082361,-0.00042473507346585393
0.751781702041626,0.0009938242146745324,0.0017724649515002966,-0.00011809062561951578
1.064832091331482,0.0011157260742038488,0.0009938242146745324,0.00010469873086549342
1.6329740285873413,0.002932853065431118,0.0011157260742038488,-0.00021581939654424787
2.7735109329223633,0.016499076038599014,0.002932853065431118,-0.00360570359043777
0.8198781609535217,0.006257025990635157,0.016499076038599014,0.006707683205604553
0.6740245223045349,0.002756391419097781,0.006257025990635157,0.0007233201758936048
0.9071007966995239,0.0021690656431019306,0.002756391419097781,0.0005108091281726956
0.7520058751106262,0.0011296907905489206,0.0021690656431019306,0.0004400675534270704
0.8502562642097473,0.0007350409287028015,0.0011296907905489206,0.00028813356766477227
1.1117209196090698,0.0008038313826546073,0.0007350409287028015,0.00026085705030709505
0.9223384261131287,0.0006340835825540125,0.0008038313826546073,0.0001925526885315776
0.9500651955604553,0.000570968200918287,0.0006340835825540125,2.945627784356475e-05
0.9029591679573059,0.00046397087862715125,0.000570968200918287,2.9798948162351735e-05
1.0838675498962402,0.000511271005962044,0.00046397087862715125,0.00012126484944019467
1.0936779975891113,0.0004973355680704117,0.000511271005962044,0.00021791798644699156
1.3783031702041626,0.0006735568167641759,0.0004973355680704117,0.00031011432292871177
1.2110339403152466,0.00068130117142573,0.0006735568167641759,0.0003773613425437361
1.3619269132614136,0.000759333313908428,0.00068130117142573,0.00045440156827680767
1.2910382747650146,0.0006510576931759715,0.000759333313908428,0.0004899612395092845
1.4075385332107544,0.0008521871641278267,0.0006510576931759715,0.0004338896251283586
1.1504148244857788,0.0011258862214162946,0.0008521871641278267,4.068722410011105e-05
1.401133418083191,0.002210307400673628,0.0011258862214162946,2.574250174802728e-06
1.2363237142562866,0.0027178400196135044,0.002210307400673628,-0.0010838067391887307
1.1893929243087769,0.0029770461842417717,0.0027178400196135044,-0.0013513501035049558
1.0337481498718262,0.002379177836701274,0.0029770461842417717,-0.0013364104088395834
1.131227970123291,0.0026407178957015276,0.002379177836701274,-0.0009129084646701813
0.9343968033790588,0.001634837593883276,0.0026407178957015276,-0.001120706438086927
1.0671967267990112,0.0018530688248574734,0.001634837593883276,0.00012008888006675988
1.6150716543197632,0.0033161877654492855,0.0018530688248574734,-0.001388951437547803
0.9095265865325928,0.002675992902368307,0.0033161877654492855,-0.00046654208563268185
2.2773990631103516,0.013480212539434433,0.002675992902368307,-0.0010182901751250029
0.9683494567871094,0.009602023288607597,0.013480212539434433,0.0055778976529836655
0.7774897813796997,0.003914135508239269,0.009602023288607597,0.003498457372188568
0.8513768911361694,0.002498113550245762,0.003914135508239269,0.0010809272062033415
0.8784496188163757,0.0016598908696323633,0.002498113550245762,0.0007590310415253043
0.8877297639846802,0.0012210146524012089,0.0016598908696323633,0.0003673295141197741
0.8701351284980774,0.0008826281409710646,0.0012210146524012089,0.00022086533135734499
0.9265551567077637,0.000666680745780468,0.0008826281409710646,0.00026592082576826215
0.9341742992401123,0.00042367662535980344,0.000666680745780468,0.0002770695136860013
1.032453179359436,0.00039458635728806257,0.00042367662535980344,0.00014530432235915214
0.8860212564468384,0.0002707216772250831,0.00039458635728806257,0.00011603442544583231
1.1567844152450562,0.00034636177588254213,0.0002707216772250831,6.416384712792933e-05
0.8758352398872375,0.0002656904689501971,0.00034636177588254213,1.3836074685968924e-07
1.0925039052963257,0.00031710430630482733,0.0002656904689501971,-2.0434672478586435e-06
1.0058465003967285,0.00032007304253056645,0.00031710430630482733,-1.5413868823088706e-05
1.0380629301071167,0.00034484374918974936,0.00032007304253056645,-4.377156074042432e-06
0.9500550627708435,0.00030747445998713374,0.00034484374918974936,3.5902849049307406e-05
1.011010766029358,0.00028447582735680044,0.00030747445998713374,9.108219819609076e-05
1.1652535200119019,0.00028155892505310476,0.00028447582735680044,0.0001473515440011397
1.2950176000595093,0.0003045051998924464,0.00028155892505310476,0.00017449223378207535
1.2712085247039795,0.00035367952659726143,0.0003045051998924464,0.0001740389270707965
1.1770648956298828,0.00037836842238903046,0.00035367952659726143,0.00017461657989770174
1.2340303659439087,0.00034511962439864874,0.00037836842238903046,0.00022884087229613215
1.6654497385025024,0.00034064732608385384,0.00034511962439864874,0.0002751885331235826
1.6776529550552368,0.00042941930587403476,0.00034064732608385384,0.0002841887471731752
1.5089386701583862,0.00041556564974598587,0.00042941930587403476,0.0003203212982043624
2.389216184616089,0.00044158613309264183,0.00041556564974598587,0.0003864560858346522
2.458526372909546,0.0007007528329268098,0.00044158613309264183,0.00047770445235073566
1.608970046043396,0.0007180786924436688,0.0007007528329268098,0.0005513757932931185
1.4785789251327515,0.00076533283572644,0.0007180786924436688,0.0005307032261043787
1.4505648612976074,0.00104234809987247,0.00076533283572644,0.000530458171851933
1.396112322807312,0.0009253260213881731,0.00104234809987247,0.0007247242610901594
1.1067405939102173,0.0009347001323476434,0.0009253260213881731,0.0003894034307450056
1.3001755475997925,0.00157281500287354,0.0009347001323476434,8.216802962124348e-05
1.0436315536499023,0.0015794605715200305,0.00157281500287354,0.0004401577461976558
0.8220686316490173,0.0010492848232388496,0.0015794605715200305,0.000167688267538324
1.0149739980697632,0.0008846906712278724,0.0010492848232388496,0.00041053531458601356
1.2158173322677612,0.0012316778302192688,0.0008846906712278724,0.0002517829416319728
1.1709635257720947,0.0014153261436149478,0.0012316778302192688,-0.0005313263391144574
1.4973822832107544,0.003155191894620657,0.0014153261436149478,-0.00015998652088455856
2.0103378295898438,0.010920196771621704,0.003155191894620657,-0.0022245170548558235
0.7548961639404297,0.005785175133496523,0.010920196771621704,0.0021084235049784184
0.8046727776527405,0.003718600608408451,0.005785175133496523,0.0003958900342695415
0.9892928600311279,0.003362052608281374,0.003718600608408451,-0.0009760838001966476
0.8008694052696228,0.002008037641644478,0.003362052608281374,-0.0006815167143940926
0.8519766330718994,0.0013623498380184174,0.002008037641644478,-0.0004227326135151088
0.6947045922279358,0.0006493392866104841,0.0013623498380184174,-0.00010472253779880702
0.9085404872894287,0.0005027332808822393,0.0006493392866104841,0.00014233071124181151
1.069859266281128,0.0003325150173623115,0.0005027332808822393,0.00026564724976196885
1.4386945962905884,0.0003722267283592373,0.0003325150173623115,0.00023839579080231488
1.3017282485961914,0.00043582258513197303,0.0003722267283592373,0.00022390215599443763
1.1737803220748901,0.00044927350245416164,0.00043582258513197303,0.00022203712433110923
1.3465677499771118,0.0005250714020803571,0.00044927350245416164,0.00028957438189536333
1.5093092918395996,0.0006101462058722973,0.0005250714020803571,0.0003961673937737942
1.5277001857757568,0.0008387202396988869,0.0006101462058722973,0.0004586203140206635
1.2533286809921265,0.0008374071912840009,0.0008387202396988869,0.0005058966344222426
1.6203339099884033,0.0008306230884045362,0.0008374071912840009,0.0006578651373274624
1.1663050651550293,0.0010302222799509764,0.0008306230884045362,0.0002747192920651287
1.1721514463424683,0.0012247286504134536,0.0010302222799509764,0.000412336434237659
3.0636112689971924,0.01113156694918871,0.0012247286504134536,-0.0006564988289028406
0.8565418124198914,0.005719234235584736,0.01113156694918871,0.004368075169622898
0.6714199185371399,0.002301812404766679,0.005719234235584736,0.0011880802921950817
1.0376629829406738,0.0024631014093756676,0.002301812404766679,0.00018746686691883951
0.6656697988510132,0.001070369966328144,0.0024631014093756676,0.00022560528304893523
0.9013533592224121,0.0008455963106825948,0.001070369966328144,0.00015809385513421148
0.8039990663528442,0.0005195949343033135,0.0008455963106825948,0.00014735013246536255
1.072602391242981,0.00042794388718903065,0.0005195949343033135,0.00025134652969427407
1.0501084327697754,0.0003025564947165549,0.00042794388718903065,0.00021555690909735858
1.8013527393341064,0.0003235418116673827,0.0003025564947165549,0.0002561836736276746
1.8115646839141846,0.00036339423968456686,0.0003235418116673827,0.0002780907670967281
1.5042096376419067,0.00041110458550974727,0.00036339423968456686,0.0002733113069552928
1.664201259613037,0.00047302362509071827,0.00041110458550974727,0.0003371547791175544
2.1651618480682373,0.0005619110888801515,0.00047302362509071827,0.00044547184370458126
2.474339246749878,0.0006646604160778224,0.0005619110888801515,0.0005489292088896036
1.7522894144058228,0.0007826900691725314,0.0006646604160778224,0.000566314731258899
1.7117174863815308,0.0007487317780032754,0.0007826900691725314,0.0006282462272793055
1.537662148475647,0.0008139697602018714,0.0007487317780032754,0.0005737845203839242
1.4827882051467896,0.0009063971228897572,0.0008139697602018714,0.0006034226389601827
1.3758126497268677,0.0016774515388533473,0.0009063971228897572,0.00018407267634756863
0.8978421092033386,0.0013522005174309015,0.0016774515388533473,6.902692348376149e-06
0.8694760203361511,0.0009961110772565007,0.0013522005174309015,-0.00018558022566139698
1.1806623935699463,0.0013238976243883371,0.0009961110772565007,0.00024778416263870895
1.213044285774231,0.0019385525956749916,0.0013238976243883371,-0.00011206760245840997
1.8868621587753296,0.005214909091591835,0.0019385525956749916,-0.0015718754148110747
0.8225656151771545,0.0034270177129656076,0.005214909091591835,0.0007168760057538748
0.746885359287262,0.001871301094070077,0.0034270177129656076,-0.0003682238166220486
1.0040613412857056,0.0018655385356396437,0.001871301094070077,-0.000197103334357962
1.0493332147598267,0.0019127125851809978,0.0018655385356396437,-0.0004956638440489769
0.7096384167671204,0.0009354058420285583,0.0019127125851809978,-0.0002272861311212182
1.0614007711410522,0.0010216513182967901,0.0009354058420285583,0.0001707545598037541
1.6616685390472412,0.002810865640640259,0.0010216513182967901,0.00010120737715624273
1.6580575704574585,0.005526356399059296,0.002810865640640259,-0.0021035107783973217
1.1539998054504395,0.006586085539311171,0.005526356399059296,-0.001955798827111721
1.12141752243042,0.0075530437752604485,0.006586085539311171,-0.002093133982270956
1.17546546459198,0.009697925299406052,0.0075530437752604485,-0.002276324201375246
1.1521412134170532,0.01250992901623249,0.009697925299406052,-0.0018505628686398268
0.8400446772575378,0.00880165584385395,0.01250992901623249,0.0005726249655708671
0.8236870169639587,0.005773377604782581,0.00880165584385395,-0.0012986790388822556
0.9728560447692871,0.005110638681799173,0.005773377604782581,-0.0013817393919453025
0.6693981885910034,0.002092455280944705,0.005110638681799173,-0.0009605663944967091
0.912578821182251,0.0017074960051104426,0.002092455280944705,0.00026827119290828705
0.9563940763473511,0.001447073882445693,0.0017074960051104426,-0.00042608511284925044
0.8198198080062866,0.0009488214273005724,0.001447073882445693,-0.00018316193018108606
0.8066878318786621,0.000562561908736825,0.0009488214273005724,0.0002178141294280067
1.0412143468856812,0.0004569774027913809,0.000562561908736825,0.0002538800472393632
1.0450403690338135,0.0004080408834852278,0.0004569774027913809,0.0001844207290560007
1.0537563562393188,0.00030729974969290197,0.0004080408834852278,0.00020086589211132377
1.3108848333358765,0.000288218492642045,0.00030729974969290197,0.00020057136134710163
1.5647670030593872,0.0002672977279871702,0.000288218492642045,0.00021876933169551194
2.413884162902832,0.00029774935683235526,0.0002672977279871702,0.0002537186082918197
2.62516188621521,0.00032261802698485553,0.00029774935683235526,0.00028452867991290987
2.8992364406585693,0.00036624385393224657,0.00032261802698485553,0.0003196864272467792
3.2595279216766357,0.0003988732642028481,0.00036624385393224657,0.000362091843271628
3.5025620460510254,0.0004236989771015942,0.0003988732642028481,0.00039289856795221567
3.5611789226531982,0.00045472479541786015,0.0004236989771015942,0.0004199551185593009
3.444467067718506,0.0005119792185723782,0.00045472479541786015,0.000459039059933275
3.937655448913574,0.0006429270142689347,0.0005119792185723782,0.0005500060506165028
2.3097763061523438,0.0007162503316067159,0.0006429270142689347,0.0006036045379005373
1.8857122659683228,0.0007890031556598842,0.0007162503316067159,0.0006245450931601226
1.4071776866912842,0.0008912442717701197,0.0007890031556598842,0.0005495959194377065
0.9606805443763733,0.0007595941424369812,0.0008912442717701197,0.0002276059822179377
1.5016719102859497,0.0015695851761847734,0.0007595941424369812,-0.00031583799864165485
1.138353943824768,0.0017226625932380557,0.0015695851761847734,-0.0006432831287384033
0.9475003480911255,0.0014698532177135348,0.0017226625932380557,-0.0003543219354469329
1.1697683334350586,0.0019299965351819992,0.0014698532177135348,-0.00033860845724120736
2.299999237060547,0.0077880145981907845,0.0019299965351819992,-0.001888177590444684
1.844376564025879,0.025453686714172363,0.0077880145981907845,0.0027882633730769157
0.7861310839653015,0.014456101693212986,0.025453686714172363,0.005459735170006752
0.6513931751251221,0.006129181012511253,0.014456101693212986,-0.0002614351105876267
0.7413087487220764,0.0033217235468328,0.006129181012511253,0.0005301533965393901
1.1289867162704468,0.0021532869432121515,0.0033217235468328,0.0018748152069747448
0.9943361878395081,0.002048602793365717,0.0021532869432121515,0.0004080588696524501
0.7618455290794373,0.0011825199471786618,0.002048602793365717,0.00011514395737322047
0.9384498596191406,0.000832863210234791,0.0011825199471786618,0.00044412026181817055
1.1051760911941528,0.0005365623510442674,0.000832863210234791,0.0004595366190187633
1.4516650438308716,0.0004883874207735062,0.0005365623510442674,0.00038582884008064866
1.317588448524475,0.00047935202019289136,0.0004883874207735062,0.00031898615998215973
1.0528091192245483,0.0003101050388067961,0.00047935202019289136,0.0002487770398147404
1.9811991453170776,0.00024816562654450536,0.0003101050388067961,0.00024752275203354657
2.379667282104492,0.00020434672478586435,0.00024816562654450536,0.0002081779093714431
2.057996988296509,0.00019254247308708727,0.00020434672478586435,0.0001749070652294904
2.34175705909729,0.00018833979265764356,0.00019254247308708727,0.00017261269385926425
2.7542192935943604,0.000200581198441796,0.00018833979265764356,0.0001802050683181733
4.298105716705322,0.00022024767531547695,0.000200581198441796,0.00020384287927299738
5.463569641113281,0.0002514761290512979,0.00022024767531547695,0.00023080018581822515
7.083721160888672,0.00029427779372781515,0.0002514761290512979,0.0002688462845981121
7.609316825866699,0.00034499692264944315,0.00029427779372781515,0.0003153881407342851
8.126148223876953,0.00040688144508749247,0.00034499692264944315,0.0003713033511303365
7.196702480316162,0.0004888934781774879,0.00040688144508749247,0.00044080300722271204
5.964364528656006,0.0005819796351715922,0.0004888934781774879,0.0005244096973910928
3.9384915828704834,0.0006692428141832352,0.0005819796351715922,0.0006005100440233946
1.9764213562011719,0.0007290621288120747,0.0006692428141832352,0.0005931677296757698
1.7433288097381592,0.0008245688513852656,0.0007290621288120747,0.0006143677164800465
1.36098313331604,0.0005729867261834443,0.0008245688513852656,0.0005433402839116752
1.668413519859314,0.0005748781841248274,0.0005729867261834443,0.0004589908348862082
1.7623428106307983,0.0007029533153399825,0.0005748781841248274,0.0004949873546138406
1.3460896015167236,0.0007718097185716033,0.0007029533153399825,0.0004623762797564268
1.0872288942337036,0.000781562936026603,0.0007718097185716033,0.0002940444683190435
0.960934042930603,0.000662779959384352,0.000781562936026603,0.0002056323573924601
1.2723404169082642,0.00104836979880929,0.000662779959384352,-0.0001261493598576635
5.01489782333374,0.02262028306722641,0.00104836979880929,-0.0018354228232055902
0.9230291247367859,0.01194566860795021,0.02262028306722641,0.010135281831026077
0.8049144148826599,0.005284894723445177,0.01194566860795021,0.004474603570997715
0.8293105959892273,0.003441404551267624,0.005284894723445177,0.0009835194796323776
0.810481071472168,0.0018318041693419218,0.003441404551267624,0.0010934937745332718
0.9282709360122681,0.0012339206878095865,0.0018318041693419218,0.0007023884099908173
0.9218930602073669,0.0007108931895345449,0.0012339206878095865,0.0005315594025887549
1.2675162553787231,0.0006518648006021976,0.0007108931895345449,0.00044600191176868975
1.1176073551177979,0.0004522879025898874,0.0006518648006021976,0.0003620145726017654
1.326330542564392,0.0003435342223383486,0.0004522879025898874,0.0002971363428514451
1.2346789836883545,0.0002446828002575785,0.0003435342223383486,0.00021162169286981225
1.360460638999939,0.00025095869204960763,0.0002446828002575785,0.00016546249389648438
1.175091028213501,0.00018234683375339955,0.00025095869204960763,0.00014724767243023962
1.4173907041549683,0.00018356848158873618,0.00018234683375339955,0.00012922874884679914
1.1377737522125244,0.00016804219922050834,0.00018356848158873618,9.504705667495728e-05
1.2131870985031128,0.00019572490418795496,0.00016804219922050834,8.284016803372651e-05
1.064186692237854,0.00019094315939582884,0.00019572490418795496,7.19631789252162e-05
1.1374361515045166,0.00021891063079237938,0.00019094315939582884,6.89852749928832e-05
1.0529391765594482,0.00022167584393173456,0.00021891063079237938,6.48407221888192e-05
1.1062875986099243,0.00024485314497724175,0.00022167584393173456,7.274545350810513e-05
1.072086215019226,0.00024408618628513068,0.00024485314497724175,8.90508308657445e-05
1.1654013395309448,0.00026104366406798363,0.00024408618628513068,0.00011637787974905223
1.2195731401443481,0.00026464759139344096,0.00026104366406798363,0.00014830971485935152
1.4060035943984985,0.0002846823772415519,0.00026464759139344096,0.00018532172543928027
1.5404397249221802,0.0003319513634778559,0.0002846823772415519,0.00021923625899944454
1.5161159038543701,0.0003794209915213287,0.0003319513634778559,0.0002516353561077267
1.6464866399765015,0.00044652255019173026,0.0003794209915213287,0.0003096329455729574
1.775936245918274,0.0005168395582586527,0.00044652255019173026,0.0003822122816927731
2.019540309906006,0.0006059190491214395,0.0005168395582586527,0.0004723839811049402
1.8665748834609985,0.0007387230871245265,0.0006059190491214395,0.0005394237814471126
1.762250542640686,0.0009517275029793382,0.0007387230871245265,0.0006414010422304273
1.3671072721481323,0.0008723674691282213,0.0009517275029793382,0.0006504384218715131
1.4600919485092163,0.0011532687349244952,0.0008723674691282213,0.0006182199576869607
1.0374592542648315,0.0011280199978500605,0.0011532687349244952,0.00034454313572496176
1.0320205688476562,0.0011251867981627584,0.0011280199978500605,0.00028378411661833525
1.0201572179794312,0.001150735653936863,0.0011251867981627584,0.00014971158816479146
1.7680646181106567,0.003401881782338023,0.001150735653936863,-0.0004611085751093924
1.1000087261199951,0.004095589742064476,0.003401881782338023,-0.0002650393289513886
0.7633568048477173,0.002284934278577566,0.004095589742064476,-0.0006312521873041987
0.9954914450645447,0.0022636563517153263,0.002284934278577566,-4.0602495573693886e-05
0.763419508934021,0.0012998080346733332,0.0022636563517153263,-0.0002083955187117681
1.038310170173645,0.0013905938249081373,0.0012998080346733332,0.00011756234016502276
1.2009531259536743,0.001972647150978446,0.0013905938249081373,-0.00021242292132228613
1.578368902206421,0.003718215972185135,0.001972647150978446,-0.0013361338060349226
1.686234951019287,0.008986161090433598,0.003718215972185135,-0.0022389492951333523
2.5289149284362793,0.048695437610149384,0.008986161090433598,-0.008173863403499126
0.86704021692276,0.02157549560070038,0.048695437610149384,0.02077043429017067
0.817927896976471,0.01179477944970131,0.02157549560070038,0.006821487098932266
0.707639753818512,0.005037745460867882,0.01179477944970131,0.002955973381176591
1.2256220579147339,0.0030948263593018055,0.005037745460867882,0.003035586792975664
0.8838546872138977,0.00232977163977921,0.0030948263593018055,0.000512012979015708
0.8646973371505737,0.0017163080628961325,0.00232977163977921,0.00024272638256661594
0.7744896411895752,0.0008922069100663066,0.0017163080628961325,0.0004519006470218301
1.1829099655151367,0.0008082205895334482,0.0008922069100663066,0.0005042551783844829
1.4859352111816406,0.0006604741793125868,0.0008082205895334482,0.0005798651836812496
1.2864102125167847,0.00048324232921004295,0.0006604741793125868,0.00042196596041321754
1.726574182510376,0.0004812935076188296,0.00048324232921004295,0.00039354385808110237
1.8800537586212158,0.00044567749137058854,0.0004812935076188296,0.0003978777676820755
2.039125680923462,0.00037435663398355246,0.00044567749137058854,0.00036488159094005823
2.5255229473114014,0.00029868452111259103,0.00037435663398355246,0.0003127745003439486
3.5404117107391357,0.00026166305178776383,0.00029868452111259103,0.00026961573166772723
4.978228569030762,0.0002210402162745595,0.00026166305178776383,0.00023636157857254148
3.6698381900787354,0.00018451333744451404,0.0002210402162745595,0.00019559432985261083
4.107972621917725,0.00015224397066049278,0.00018451333744451404,0.00016345552285201848
4.708223819732666,0.00012997743033338338,0.00015224397066049278,0.00013793582911603153
5.582487106323242,0.00011727090168278664,0.00012997743033338338,0.00012166098895249888
5.346348762512207,0.00010532789747230709,0.00011727090168278664,0.00010937950719380751
6.302800178527832,9.814435907173902e-05,0.00010532789747230709,0.00010047369869425893
6.478653907775879,9.204205707646906e-05,9.814435907173902e-05,9.39769233809784e-05
8.687078475952148,8.831688319332898e-05,9.204205707646906e-05,8.958570833783597e-05
9.078149795532227,8.588256605435163e-05,8.831688319332898e-05,8.65763722686097e-05
9.698251724243164,8.372755837626755e-05,8.588256605435163e-05,8.435809286311269e-05
10.697525978088379,8.250408427556977e-05,8.372755837626755e-05,8.275546133518219e-05
11.477944374084473,8.154589158948511e-05,8.250408427556977e-05,8.171582157956436e-05
12.243417739868164,8.132340735755861e-05,8.154589158948511e-05,8.116373646771535e-05
12.4985933303833,8.158426498994231e-05,8.132340735755861e-05,8.119226549752057e-05
13.46115493774414,8.212778629967943e-05,8.158426498994231e-05,8.162838639691472e-05
13.351059913635254,8.331504068337381e-05,8.212778629967943e-05,8.248406811617315e-05
14.408068656921387,8.466801955364645e-05,8.331504068337381e-05,8.378348138649017e-05
13.930935859680176,8.674297714605927e-05,8.466801955364645e-05,8.547322067897767e-05
15.069291114807129,8.892813639249653e-05,8.674297714605927e-05,8.763078949414194e-05
14.459482192993164,9.200177009915933e-05,8.892813639249653e-05,9.022834274219349e-05
15.563518524169922,9.526757639832795e-05,9.200177009915933e-05,9.342061821371317e-05
15.196154594421387,9.960557508748025e-05,9.526757639832795e-05,9.719216905068606e-05
15.997343063354492,0.00010446050146128982,9.960557508748025e-05,0.00010179544915445149
15.952489852905273,0.00011058576637879014,0.00010446050146128982,0.0001072562372428365
16.181468963623047,0.00011782588990172371,0.00011058576637879014,0.00011391647421987727
16.147584915161133,0.0001265341998077929,0.00011782588990172371,0.00012185124796815217
15.871270179748535,0.0001372385595459491,0.0001265341998077929,0.0001314942492172122
15.365256309509277,0.00014969058975111693,0.0001372385595459491,0.0001429984695278108
15.028380393981934,0.0001653141516726464,0.00014969058975111693,0.00015692398301325738
13.773426055908203,0.0001834165450418368,0.0001653141516726464,0.0001736208505462855
13.373076438903809,0.00020610570209100842,0.0001834165450418368,0.0001938191708177328
11.720873832702637,0.0002333334123250097,0.00020610570209100842,0.0002183924661949277
11.051445007324219,0.00026747985975816846,0.0002333334123250097,0.00024864927399903536
9.488264083862305,0.0003104712232016027,0.00026747985975816846,0.00028631172608584166
8.6756010055542,0.0003641830408014357,0.0003104712232016027,0.00033362640533596277
6.983506202697754,0.000432407483458519,0.0003641830408014357,0.0003919719601981342
5.714834690093994,0.000513601815328002,0.000432407483458519,0.000462610914837569
4.166810035705566,0.0006172055145725608,0.000513601815328002,0.0005431921454146504
3.300584554672241,0.000727772363461554,0.0006172055145725608,0.0006329031893983483
2.9502108097076416,0.000772952102124691,0.000727772363461554,0.0007027734536677599
2.3844375610351562,0.0007786863134242594,0.000772952102124691,0.0007037328323349357
1.9970487356185913,0.0007429320830851793,0.0007786863134242594,0.0006634128512814641
1.7288649082183838,0.0007888877880759537,0.0007429320830851793,0.0006147174863144755
1.2514140605926514,0.0008014347404241562,0.0007888877880759537,0.00047127576544880867
1.2735636234283447,0.001077925437130034,0.0008014347404241562,0.0003840831923298538
1.0465500354766846,0.001173617085441947,0.001077925437130034,8.660845924168825e-05
1.06716787815094,0.001335565117187798,0.001173617085441947,-3.436078259255737e-05
1.1080403327941895,0.0015974595444276929,0.001335565117187798,-0.0002345634129596874
1.153664231300354,0.0019210072932764888,0.0015974595444276929,-0.0005441114772111177
1.2885229587554932,0.0023171580396592617,0.0019210072932764888,-0.0011033479822799563
1.603451132774353,0.0035960471723228693,0.0023171580396592617,-0.0018174008000642061
1.4075803756713867,0.006105927750468254,0.0035960471723228693,-0.0017719833413138986
1.9102998971939087,0.019068559631705284,0.006105927750468254,-0.004097742959856987
0.9745182394981384,0.017924506217241287,0.019068559631705284,-0.0018667606636881828
0.7183327078819275,0.009062770754098892,0.017924506217241287,-0.0018089257646352053
0.8368484377861023,0.005646617151796818,0.009062770754098892,0.002376031829044223
1.186031699180603,0.0078083667904138565,0.005646617151796818,-0.0008642790489830077
0.8263948559761047,0.004033009521663189,0.0078083667904138565,-0.0027702758088707924
0.5980415940284729,0.0014420468360185623,0.004033009521663189,-3.886235208483413e-05
1.0651549100875854,0.0016075741732493043,0.0014420468360185623,0.00020098264212720096
0.8508520126342773,0.0010958394268527627,0.0016075741732493043,-0.00032074243063107133
0.8490093350410461,0.000755233340896666,0.0010958394268527627,0.00019058387260884047
1.1130101680755615,0.0009269548463635147,0.000755233340896666,-8.032721234485507e-05
0.9314943552017212,0.0007000418263487518,0.0009269548463635147,-0.0002900296822190285
0.9057878255844116,0.0005173003301024437,0.0007000418263487518,-0.00018966029165312648
0.9344508051872253,0.00043617753544822335,0.0005173003301024437,-8.807402628008276e-05
0.9605339169502258,0.000401931582018733,0.00043617753544822335,-1.4726796507602558e-05
1.0458424091339111,0.00042449525790289044,0.000401931582018733,7.663625729037449e-05
1.1507633924484253,0.0005588161293417215,0.00042449525790289044,3.746196671272628e-05
1.1795991659164429,0.0007724253227934241,0.0005588161293417215,5.3432300774147734e-05
1.1569654941558838,0.0010336250998079777,0.0007724253227934241,1.5743988114991225e-05
1.2615504264831543,0.0016334829851984978,0.0010336250998079777,-0.00010884527728194371
1.284651756286621,0.0024467178154736757,0.0016334829851984978,-0.0006076694699004292
1.3557661771774292,0.003652391955256462,0.0024467178154736757,-0.0012957265134900808
1.451175570487976,0.005048905964940786,0.003652391955256462,-0.002517115790396929
1.4035881757736206,0.007141918875277042,0.005048905964940786,-0.0031886971555650234
1.4654581546783447,0.011013503186404705,0.007141918875277042,-0.004709175322204828
0.7917789816856384,0.006704837083816528,0.011013503186404705,-0.0014613708481192589
0.8480947613716125,0.004598961677402258,0.006704837083816528,-0.001195675227791071
1.3119354248046875,0.005602817051112652,0.004598961677402258,-0.002743846271187067
1.1952359676361084,0.004602224100381136,0.005602817051112652,-0.0033104801550507545
1.0711668729782104,0.0034365151077508926,0.004602224100381136,-0.002350124064832926
1.1192750930786133,0.0026270642410963774,0.0034365151077508926,-0.0018759032245725393
1.2141259908676147,0.002321117091923952,0.0026270642410963774,-0.0015629782574251294
1.4035760164260864,0.0027787380386143923,0.002321117091923952,-0.001590705825947225
1.9302855730056763,0.005766143091022968,0.0027787380386143923,-0.002664444036781788
1.39700448513031,0.005884148180484772,0.005766143091022968,-0.004023444838821888
1.0745058059692383,0.00421117153018713,0.005884148180484772,-0.00306908180937171
1.443161129951477,0.0041096750646829605,0.00421117153018713,-0.003032691078260541
1.337770700454712,0.004850781988352537,0.0041096750646829605,-0.002605211455374956
1.1719324588775635,0.0029318025335669518,0.004850781988352537,-0.0028219008818268776
1.129256248474121,0.003032280132174492,0.0029318025335669518,-0.0012960497988387942
1.3343749046325684,0.003620291594415903,0.003032280132174492,-0.0019017974846065044
1.279005527496338,0.005402417853474617,0.003620291594415903,-0.0013102786615490913
0.6663901209831238,0.0023479098454117775,0.005402417853474617,-0.0005201583262532949
1.40562105178833,0.004629593808203936,0.0023479098454117775,-0.0001479267084505409
0.8899596333503723,0.003660426940768957,0.004629593808203936,0.0001712069206405431
1.3927510976791382,0.006431886926293373,0.003660426940768957,-0.0014887771103531122
0.8065352439880371,0.003612671047449112,0.006431886926293373,-0.001781189814209938
1.0564279556274414,0.0033795246854424477,0.003612671047449112,-0.0014055038336664438
0.7770271301269531,0.0019742618314921856,0.0033795246854424477,-0.0004652539500966668
0.855384349822998,0.0013440863694995642,0.0019742618314921856,-0.0004295570543035865
1.1639090776443481,0.0016760797007009387,0.0013440863694995642,-0.0004231692582834512
1.169271469116211,0.002158205956220627,0.0016760797007009387,-0.0004587610310409218
1.3484272956848145,0.002861787099391222,0.002158205956220627,-0.0012931007659062743
1.119498372077942,0.002507676836103201,0.002861787099391222,-0.0014692982658743858
1.260956883430481,0.002252839971333742,0.002507676836103201,-0.0015676148468628526
1.2579561471939087,0.0030528930947184563,0.002252839971333742,-0.0009939804440364242
2.1281261444091797,0.00865509919822216,0.0030528930947184563,-0.003143656300380826
0.799813985824585,0.005242033861577511,0.00865509919822216,0.0015538774896413088
0.7551587224006653,0.002921388251706958,0.005242033861577511,-0.0005900367395952344
1.181775689125061,0.0035875116009265184,0.002921388251706958,-0.0011247519869357347
1.0520650148391724,0.0025650900788605213,0.0035875116009265184,-0.0018049173522740602
1.097962498664856,0.0017885552952066064,0.0025650900788605213,-0.001390770310536027
0.9605650901794434,0.0012963410699740052,0.0017885552952066064,-0.0007051698630675673
0.9487791657447815,0.0009962184121832252,0.0012963410699740052,-0.0004346713831182569
0.8861820101737976,0.0007821060717105865,0.0009962184121832252,1.5577004887745716e-05
1.0363917350769043,0.0007617760566063225,0.0007821060717105865,0.0002356386830797419
1.2141841650009155,0.000996956368908286,0.0007617760566063225,0.00029200525023043156
0.9409088492393494,0.0007271957001648843,0.000996956368908286,0.0003572989080566913
1.1351577043533325,0.0008393185562454164,0.0007271957001648843,0.0002523083530832082
1.2986201047897339,0.00140749616548419,0.0008393185562454164,8.142637670971453e-05
1.46128249168396,0.002906219335272908,0.00140749616548419,-0.0003675778571050614
0.9475630521774292,0.002594656776636839,0.002906219335272908,-0.00020658120047301054
0.8469987511634827,0.0018060366855934262,0.002594656776636839,0.0003734141937457025
1.0032089948654175,0.0018115350976586342,0.0018060366855934262,-0.00010489106352906674
0.7960329055786133,0.0010782135650515556,0.0018115350976586342,0.00034437872818671167
0.9777420163154602,0.0009889444336295128,0.0010782135650515556,0.00020796203170903027
1.0959367752075195,0.0011659824522212148,0.0009889444336295128,0.00014553360233549029
1.3431283235549927,0.00208465987816453,0.0011659824522212148,0.00014726415975019336
3.5579559803009033,0.021342627704143524,0.00208465987816453,-0.002917081816121936
1.0990651845932007,0.009173831902444363,0.021342627704143524,0.011230416595935822
0.6956266164779663,0.003127605654299259,0.009173831902444363,0.002911568619310856
0.9365428686141968,0.0024651531130075455,0.003127605654299259,0.0008841020171530545
0.9238402247428894,0.0013272834476083517,0.0024651531130075455,0.0010990198934450746
1.066359281539917,0.0009875670075416565,0.0013272834476083517,0.0006731275934726
1.1751158237457275,0.0007495655445381999,0.0009875670075416565,0.0005773862358182669
1.3063403367996216,0.0006600420456379652,0.0007495655445381999,0.0004893437726423144
1.9374942779541016,0.00048502173740416765,0.0006600420456379652,0.0005074128857813776
1.6178665161132812,0.00033307826379314065,0.00048502173740416765,0.00034520431654527783
1.9447368383407593,0.00028532714350149035,0.00033307826379314065,0.00027112819952890277
1.5071232318878174,0.00021083606407046318,0.00028532714350149035,0.00020146314636804163
2.33573842048645,0.00018881598953157663,0.00021083606407046318,0.00018241342331748456
2.3436784744262695,0.00016146893904078752,0.00018881598953157663,0.00016044153016991913
3.1614830493927,0.0001578355295350775,0.00016146893904078752,0.00015163520583882928
4.500461101531982,0.0001614649227121845,0.0001578355295350775,0.00015555665595456958
4.994638442993164,0.00016936926112975925,0.0001614649227121845,0.00016185629647225142
6.131324768066406,0.00018342371913604438,0.00016936926112975925,0.00017369964916724712
6.8947343826293945,0.00020471845346037298,0.00018342371913604438,0.0001914910099003464
7.451551914215088,0.00022878458548802882,0.00020471845346037298,0.00021422881400212646
7.821863174438477,0.0002633922267705202,0.00022878458548802882,0.00024315924383699894
7.57480525970459,0.00030745944241061807,0.0002633922267705202,0.00028166506672278047
7.620243549346924,0.00036354930489324033,0.00030745944241061807,0.0003309092717245221
6.541878700256348,0.0004360465391073376,0.00036354930489324033,0.0003925328201148659
5.186483383178711,0.0005192912649363279,0.0004360465391073376,0.0004651998169720173
3.1823198795318604,0.000604956061579287,0.0005192912649363279,0.0005272678099572659
2.498971939086914,0.0007169094169512391,0.000604956061579287,0.0005927885649725795
2.603787660598755,0.0006695524789392948,0.0007169094169512391,0.000643339182715863
2.2867586612701416,0.0006230075377970934,0.0006695524789392948,0.0005855874042026699
2.101113796234131,0.0007128238212317228,0.0006230075377970934,0.0005735834711231291
1.3269041776657104,0.0007573830080218613,0.0007128238212317228,0.00046268856385722756
1.3731801509857178,0.0013981792144477367,0.0007573830080218613,0.0001490530848968774
2.1460084915161133,0.006049604155123234,0.0013981792144477367,-0.000715303816832602
0.787746250629425,0.0036177216097712517,0.006049604155123234,0.0008914961945265532
0.808322012424469,0.002155952388420701,0.0036177216097712517,-0.0008280749898403883
0.9929782748222351,0.0021057776175439358,0.002155952388420701,0.00020669770310632885
0.7774409651756287,0.0012724826810881495,0.0021057776175439358,2.428808693366591e-05
1.2814855575561523,0.0020514552015811205,0.0012724826810881495,-0.00021851786004845053
0.9209798574447632,0.0013966142432764173,0.0020514552015811205,-0.0007519914070144296
1.0005570650100708,0.0013522185618057847,0.0013966142432764173,-0.00024913708330132067
1.3484506607055664,0.0022977469488978386,0.0013522185618057847,-0.00045108256745152175
1.0764901638031006,0.0025892111007124186,0.0022977469488978386,-0.0004052183357998729
1.3602372407913208,0.003947670571506023,0.0025892111007124186,-0.001341131515800953
1.8835647106170654,0.008638396859169006,0.003947670571506023,-0.0036150184459984303
0.993399977684021,0.007413974963128567,0.008638396859169006,-0.0028887754306197166
0.863477349281311,0.00428143423050642,0.007413974963128567,-0.002675272524356842
1.2708120346069336,0.004862354602664709,0.00428143423050642,-0.0024856000673025846
1.0555779933929443,0.004090063273906708,0.004862354602664709,-0.0022076978348195553
1.2524248361587524,0.0033608218654990196,0.004090063273906708,-0.002558331936597824
1.2956559658050537,0.0028363442979753017,0.0033608218654990196,-0.002177202608436346
1.7773202657699585,0.0038939279038459063,0.0028363442979753017,-0.002498897723853588
2.3505098819732666,0.00586157850921154,0.0038939279038459063,-0.0040750205516815186
1.8559892177581787,0.007793311960995197,0.00586157850921154,-0.005296173505485058
1.6800264120101929,0.009323887526988983,0.007793311960995197,-0.006470176391303539
1.4195213317871094,0.009954314678907394,0.009323887526988983,-0.006605947390198708
1.1683803796768188,0.009340736083686352,0.009954314678907394,-0.005391379818320274
1.6507645845413208,0.00838693417608738,0.009340736083686352,-0.007247570902109146
1.2283165454864502,0.005187254399061203,0.00838693417608738,-0.005066649056971073
0.9430439472198486,0.0027878060936927795,0.005187254399061203,-0.002392085501924157
0.7977704405784607,0.0014379669446498156,0.0027878060936927795,-0.000871683529112488
0.9824966192245483,0.0013754984829574823,0.0014379669446498156,-0.00013384094927459955
0.9225685596466064,0.000978620257228613,0.0013754984829574823,-0.00046998739708215
1.0555846691131592,0.0010582904797047377,0.000978620257228613,-0.00017473487241659313
1.1441346406936646,0.001361704315058887,0.0010582904797047377,-0.00015683520177844912
0.8563832640647888,0.0009948441293090582,0.001361704315058887,7.198470120783895e-05
1.2955777645111084,0.001644208561629057,0.0009948441293090582,-0.00015854393132030964
2.7553653717041016,0.010155433788895607,0.001644208561629057,-0.0017644608160480857
0.8085917830467224,0.00515361875295639,0.010155433788895607,0.003422690089792013
0.6148842573165894,0.0019472743151709437,0.00515361875295639,7.926547550596297e-05
0.9858982563018799,0.0018896477995440364,0.0019472743151709437,7.756717968732119e-05
0.8493205308914185,0.0009934317786246538,0.0018896477995440364,0.0007135053165256977
0.9156603217124939,0.0007328725187107921,0.0009934317786246538,0.0002957328106276691
1.0895346403121948,0.0008354096789844334,0.0007328725187107921,0.00015598551544826478
0.8886575102806091,0.0005739161279052496,0.0008354096789844334,0.0002497345267329365
1.2714145183563232,0.0008772742585279047,0.0005739161279052496,0.00016548289568163455
1.053330659866333,0.0007741674780845642,0.0008772742585279047,0.00037279416574165225
1.3626363277435303,0.0008186756749637425,0.0007741674780845642,0.0005223302869126201
1.2679404020309448,0.0008473171037621796,0.0008186756749637425,0.0004970954032614827
1.2836151123046875,0.0010535900946706533,0.0008473171037621796,0.0004679901758208871
0.9186615347862244,0.0008433876791968942,0.0010535900946706533,0.00021389027824625373
1.0508062839508057,0.0008853685576468706,0.0008433876791968942,0.0001918344642035663
1.6982815265655518,0.0024293260648846626,0.0008853685576468706,-0.00032346800435334444
1.2572476863861084,0.003747168928384781,0.0024293260648846626,-0.0004690336063504219
0.7787491083145142,0.002220848109573126,0.003747168928384781,-0.00043479749001562595
0.9306634068489075,0.0019182980759069324,0.002220848109573126,0.00010788914369186386
0.8255687355995178,0.001307063503190875,0.0019182980759069324,2.698273237911053e-05
1.1342053413391113,0.0016355247935280204,0.001307063503190875,-0.00024160077737178653
1.0177263021469116,0.0015640832716599107,0.0016355247935280204,-0.00044296623673290014
1.3166412115097046,0.002486838959157467,0.0015640832716599107,-0.0005675866268575191
2.2468743324279785,0.011955253779888153,0.002486838959157467,-0.001191421877592802
0.7971174120903015,0.006907451897859573,0.011955253779888153,0.0027365635614842176
0.6340219378471375,0.0027766344137489796,0.006907451897859573,-1.8578608433017507e-05
0.8801230788230896,0.0021461290307343006,0.0027766344137489796,-0.0001140967506216839
1.0101101398468018,0.0019474829314276576,0.0021461290307343006,0.0006800028495490551
1.2361180782318115,0.001692511374130845,0.0019474829314276576,0.0011922202538698912
1.397404432296753,0.001124212285503745,0.001692511374130845,0.0011205009650439024
0.9766414761543274,0.0006977452430874109,0.001124212285503745,0.000523449620231986
1.3195436000823975,0.0007482111686840653,0.0006977452430874109,0.0004478245391510427
1.4634672403335571,0.0010271369246765971,0.0007482111686840653,0.0005252814153209329
1.0667681694030762,0.001074617262929678,0.0010271369246765971,0.00029834581073373556
1.0384827852249146,0.0010537165217101574,0.001074617262929678,0.0003206077963113785
2.338434934616089,0.005552390590310097,0.0010537165217101574,-0.00046136073069646955
0.8210049867630005,0.0036063361912965775,0.005552390590310097,0.0008537954417988658
0.7376055717468262,0.0019249258330091834,0.0036063361912965775,-0.0003625214158091694
1.1335378885269165,0.002204430755227804,0.0019249258330091834,-0.0006792452768422663
0.8058670163154602,0.001429287833161652,0.002204430755227804,7.142081449273974e-05
0.9291952252388,0.0012135193683207035,0.001429287833161652,-0.00016988416609819978
0.8548203706741333,0.0008858577348291874,0.0012135193683207035,3.272388130426407e-05
1.4368457794189453,0.001791024231351912,0.0008858577348291874,0.00018121604807674885
1.6242916584014893,0.002965922001749277,0.001791024231351912,-0.001406357972882688
1.6531445980072021,0.005549626890569925,0.002965922001749277,-0.002278208266943693
1.815460443496704,0.015478783287107944,0.005549626890569925,-0.0036341752856969833
0.8213420510292053,0.010380776599049568,0.015478783287107944,-0.0009708742145448923
0.7502883672714233,0.005540450103580952,0.010380776599049568,-0.0017275435384362936
0.8330057859420776,0.0037875270936638117,0.005540450103580952,-0.0005577077390626073
0.8724497556686401,0.002872996963560581,0.0037875270936638117,-0.00019379722652956843
0.6578754186630249,0.001212309580296278,0.002872996963560581,0.0002952653157990426
1.0430501699447632,0.0010649606119841337,0.001212309580296278,0.0004986075218766928
0.9840729832649231,0.0010272683575749397,0.0010649606119841337,6.546504300786182e-05
0.9906160235404968,0.000908362737391144,0.0010272683575749397,-0.00030381546821445227
0.9218991994857788,0.0007691117352806032,0.000908362737391144,-5.127106487634592e-05
1.0509557723999023,0.0008284711511805654,0.0007691117352806032,0.0001255656243301928
1.0643031597137451,0.0007424618816003203,0.0008284711511805654,0.00035841032513417304
1.2387343645095825,0.0007640061085112393,0.0007424618816003203,0.00043226033449172974
1.4097265005111694,0.0008746320381760597,0.0007640061085112393,0.0005322552751749754
1.2744555473327637,0.0007769385119900107,0.0008746320381760597,0.000554882746655494
1.0825526714324951,0.0007571355672553182,0.0007769385119900107,0.00031478636083193123
1.2440499067306519,0.0008993578376248479,0.0007571355672553182,0.0003978851600550115
1.0526971817016602,0.0009640021016821265,0.0008993578376248479,0.00016850822430569679
1.6341395378112793,0.0023699442390352488,0.0009640021016821265,0.0004258513799868524
0.9884867668151855,0.0023121151607483625,0.0023699442390352488,9.194792801281437e-05
1.203884243965149,0.0028828682843595743,0.0023121151607483625,0.0009650029242038727
0.9868448972702026,0.0027934452518820763,0.0028828682843595743,-0.00020092427439521998
0.7249991297721863,0.0014505290891975164,0.0027934452518820763,0.00022146258561406285
1.2866724729537964,0.002388391876593232,0.0014505290891975164,-0.00013694065273739398
1.0519602298736572,0.0026430441066622734,0.002388391876593232,4.239336703903973e-07
1.4737284183502197,0.004974236711859703,0.0026430441066622734,-0.0013246354646980762
0.7114019989967346,0.0024767103604972363,0.004974236711859703,-0.0004463778459466994
1.4687293767929077,0.0048617105931043625,0.0024767103604972363,-0.0010411429684609175
1.0335787534713745,0.004991070367395878,0.0048617105931043625,-0.0009729672456160188
1.198095679283142,0.005061803385615349,0.004991070367395878,-0.002722913632169366
0.8962092399597168,0.0029725180938839912,0.005061803385615349,-0.002011306583881378
0.8056661486625671,0.0016048611141741276,0.0029725180938839912,-0.0008958479738794267
0.883544921875,0.0010811961255967617,0.0016048611141741276,-0.0004875684389844537
0.9011816382408142,0.0007024535443633795,0.0010811961255967617,0.00038974464405328035
1.565861701965332,0.0017119802068918943,0.0007024535443633795,-8.514998626196757e-05
0.8943272233009338,0.0013660230906680226,0.0017119802068918943,7.457172614522278e-05
1.0272072553634644,0.0014215211849659681,0.0013660230906680226,-0.0001635124790482223
1.2797636985778809,0.0021072321105748415,0.0014215211849659681,-0.0005331552238203585
1.0637215375900269,0.0017736380686983466,0.0021072321105748415,-0.0009784074500203133
1.0679357051849365,0.0020222007296979427,0.0017736380686983466,3.290738459327258e-05
2.2432596683502197,0.00786625687032938,0.0020222007296979427,-0.0019002060871571302
0.8249056339263916,0.004398428834974766,0.00786625687032938,0.0024836536031216383
0.689536452293396,0.002074028365314007,0.004398428834974766,-0.0002743228105828166
1.1318954229354858,0.002653744537383318,0.002074028365314007,8.484408317599446e-05
1.0441514253616333,0.0019008808303624392,0.002653744537383318,-0.0013153795152902603
0.853233277797699,0.0012430058559402823,0.0019008808303624392,-0.0004903953522443771
0.986842691898346,0.0012099796440452337,0.0012430058559402823,2.5741692297742702e-05
1.5382565259933472,0.002380562014877796,0.0012099796440452337,-0.000696746981702745
0.7347618937492371,0.001266886480152607,0.002380562014877796,0.00020734022837132215
1.0150865316390991,0.001276570837944746,0.001266886480152607,0.00018899486167356372
1.0948065519332886,0.001529200468212366,0.001276570837944746,3.389663470443338e-05
1.0285022258758545,0.0015609831316396594,0.001529200468212366,0.00028908473905175924
4.325901031494141,0.024157002568244934,0.0015609831316396594,-0.002554333768785
0.9839528203010559,0.013895729556679726,0.024157002568244934,0.011672116816043854
1.1135685443878174,0.005573304370045662,0.013895729556679726,0.007238512858748436
0.6606411933898926,0.0022123469971120358,0.005573304370045662,0.001056270208209753
1.347233772277832,0.0019741365686059,0.0022123469971120358,0.0014900662936270237
0.9847654104232788,0.0009778242092579603,0.0019741365686059,0.000971806060988456
1.0766104459762573,0.0008672138792462647,0.0009778242092579603,0.000446259044110775
1.4235610961914062,0.0006672326708212495,0.0008672138792462647,0.0005991227808408439
1.4610729217529297,0.0006982074119150639,0.0006672326708212495,0.0004873446887359023
1.868628740310669,0.0005845361156389117,0.0006982074119150639,0.0005570228677242994
1.6189712285995483,0.0004005117225460708,0.0005845361156389117,0.0004158291267231107
2.1328606605529785,0.00030949123902246356,0.0004005117225460708,0.00032077933428809047
2.211517333984375,0.00024714026949368417,0.00030949123902246356,0.0002529814373701811
2.404655933380127,0.0002119154523825273,0.00024714026949368417,0.00021120288874953985
2.820556879043579,0.00015817485109437257,0.0002119154523825273,0.00017428415594622493
2.4902102947235107,0.00012809685722459108,0.00015817485109437257,0.0001327242935076356
3.4536685943603516,0.00012231970322318375,0.00012809685722459108,0.00012006042379653081
3.468801259994507,0.00012150665861554444,0.00012231970322318375,0.00011677238217089325
4.192598819732666,0.00012336885265540332,0.00012150665861554444,0.00011884614650625736
4.41947603225708,0.00012569685350172222,0.00012336885265540332,0.00012123645865358412
4.730876922607422,0.00013464911899063736,0.00012569685350172222,0.0001269450003746897
4.980841636657715,0.00013990415027365088,0.00013464911899063736,0.00013434712309390306
5.312805652618408,0.00015074468683451414,0.00013990415027365088,0.00014242500765249133
5.227781295776367,0.00016093533486127853,0.00015074468683451414,0.0001526846899650991
5.389823913574219,0.00017811550060287118,0.00016093533486127853,0.0001660517300479114
5.465080261230469,0.00019397627329453826,0.00017811550060287118,0.00018245703540742397
6.046098709106445,0.0002186136262025684,0.00019397627329453826,0.0002027281152550131
6.673286437988281,0.00024621625198051333,0.0002186136262025684,0.00022905277728568763
8.146769523620605,0.000284172419924289,0.00024621625198051333,0.00026220493600703776
7.5680413246154785,0.0003325329162180424,0.000284172419924289,0.0003042472235392779
6.43975830078125,0.00039516916149295866,0.0003325329162180424,0.00035726965870708227
6.096022605895996,0.0004724178579635918,0.00039516916149295866,0.00042506447061896324
4.52097749710083,0.0005764511879533529,0.0004724178579635918,0.000506032258272171
3.727250576019287,0.0007125457050278783,0.0005764511879533529,0.0006117203738540411
3.072903871536255,0.0008486931910738349,0.0007125457050278783,0.0007269489578902721
2.9802567958831787,0.0009172664722427726,0.0008486931910738349,0.0008268915116786957
1.948538899421692,0.0007887864485383034,0.0009172664722427726,0.0007481027278117836
1.7562470436096191,0.0008674238924868405,0.0007887864485383034,0.0006635271711274981
1.348806381225586,0.001153656980022788,0.0008674238924868405,0.0005187905626371503
1.211639642715454,0.001597268390469253,0.001153656980022788,0.0003238292702008039
4.010584831237793,0.02101888880133629,0.001597268390469253,-0.0024710888974368572
0.9074420928955078,0.010613593272864819,0.02101888880133629,0.009289007633924484
0.7503941059112549,0.004208649508655071,0.010613593272864819,0.0036349238362163305
1.0384224653244019,0.002882482949644327,0.004208649508655071,0.00210383883677423
0.9268644452095032,0.0015201258938759565,0.002882482949644327,0.0013007293455302715
1.0547912120819092,0.0011518981773406267,0.0015201258938759565,0.0007472819415852427
1.1125489473342896,0.0007494842866435647,0.0011518981773406267,0.0006399273406714201
1.28858482837677,0.0007431750418618321,0.0007494842866435647,0.00047368003288283944
1.018036961555481,0.0003696345374919474,0.0007431750418618321,0.0003779846301767975
1.4434865713119507,0.0003187963739037514,0.0003696345374919474,0.00026279845042154193
1.1608095169067383,0.0002530550700612366,0.0003187963739037514,0.0001820709148887545
1.0932985544204712,0.00021830006153322756,0.0002530550700612366,0.00012399045226629823
1.042386531829834,0.00016695573867764324,0.00021830006153322756,0.0001038903501466848
1.235477089881897,0.00018582787015475333,0.00016695573867764324,9.166297240881249e-05
1.1008442640304565,0.00018798840756062418,0.00018582787015475333,7.597460353281349e-05
1.1758136749267578,0.0002245618961751461,0.00018798840756062418,7.576458301628008e-05
1.0748624801635742,0.00022472816635854542,0.0002245618961751461,8.217510185204446e-05
1.1749485731124878,0.00025681473198346794,0.00022472816635854542,9.969252278096974e-05
1.1409831047058105,0.00025487865786999464,0.00025681473198346794,0.00012472343223635107
1.291312336921692,0.0002895916113629937,0.00025487865786999464,0.00015335515490733087
1.3117867708206177,0.0003251975285820663,0.0002895916113629937,0.00018088193610310555
1.3438743352890015,0.0004009148105978966,0.0003251975285820663,0.00020341471827123314
1.2800517082214355,0.000484548625536263,0.0004009148105978966,0.0002257696760352701
1.2792445421218872,0.0005927368765696883,0.000484548625536263,0.0002692916023079306
1.3208979368209839,0.0008626730414107442,0.0005927368765696883,0.0002912124036811292
1.2774418592453003,0.001365735661238432,0.0008626730414107442,0.00018754198390524834
1.4867956638336182,0.0029163891449570656,0.001365735661238432,-0.0003680130757857114
1.5804122686386108,0.006592000834643841,0.0029163891449570656,-0.0013516922481358051
1.4271899461746216,0.008825722150504589,0.006592000834643841,-0.004465142264962196
1.6410526037216187,0.014635993167757988,0.008825722150504589,-0.007044905796647072
1.0324724912643433,0.011630680412054062,0.014635993167757988,-0.00658247759565711
0.8655115365982056,0.007305979263037443,0.011630680412054062,-0.0037039457820355892
1.1346144676208496,0.006680000573396683,0.007305979263037443,-0.0037605492398142815
1.447756290435791,0.008142261765897274,0.006680000573396683,-0.004770777653902769
1.3189743757247925,0.009780118241906166,0.008142261765897274,-0.004964970052242279
1.0580947399139404,0.00831704679876566,0.009780118241906166,-0.004422198049724102
1.0207549333572388,0.006357572041451931,0.00831704679876566,-0.0037529263645410538
1.1342910528182983,0.005917448550462723,0.006357572041451931,-0.00322565995156765
1.1596544981002808,0.004531851038336754,0.005917448550462723,-0.003397802822291851
1.5468863248825073,0.005586608313024044,0.004531851038336754,-0.0035035149194300175
2.0644655227661133,0.00669529102742672,0.005586608313024044,-0.005185191053897142
2.3614697456359863,0.008193323388695717,0.00669529102742672,-0.0065435972064733505
2.5758583545684814,0.010194210335612297,0.008193323388695717,-0.00823783315718174
2.2733449935913086,0.010144272819161415,0.010194210335612297,-0.009137890301644802
1.911968469619751,0.008389194495975971,0.010144272819161415,-0.008114810101687908
1.70102059841156,0.005429817363619804,0.008389194495975971,-0.005946624092757702
1.6395882368087769,0.0043668244034051895,0.005429817363619804,-0.004076461773365736
1.7379772663116455,0.0036330835428088903,0.0043668244034051895,-0.003390461904928088
1.320481300354004,0.002550081815570593,0.0036330835428088903,-0.0023527052253484726
1.3350478410720825,0.0022802583407610655,0.002550081815570593,-0.0017022315878421068
1.610470175743103,0.0029246043413877487,0.0022802583407610655,-0.0018360343528911471
1.8998215198516846,0.005666396580636501,0.0029246043413877487,-0.002770578721538186
2.5168046951293945,0.02024657279253006,0.005666396580636501,-0.007071794010698795
0.8262776732444763,0.010647779330611229,0.02024657279253006,0.007037091068923473
0.7210643887519836,0.003509670961648226,0.010647779330611229,0.003698531538248062
0.8958516716957092,0.002348267240449786,0.003509670961648226,0.0011707267258316278
1.192700743675232,0.001582680968567729,0.002348267240449786,0.0013984648976475
0.6949387788772583,0.0007574631599709392,0.001582680968567729,-0.00010385696077719331
1.0392935276031494,0.000490293896291405,0.0007574631599709392,0.00038577901432290673
1.2732594013214111,0.0007060512434691191,0.000490293896291405,0.00019666690786834806
0.887444019317627,0.00036140994052402675,0.0007060512434691191,0.0002988699125126004
1.1609559059143066,0.000265604438027367,0.00036140994052402675,0.00020892987959086895
1.2611315250396729,0.0002441629476379603,0.000265604438027367,0.00016543164383620024
1.2801198959350586,0.00025841471506282687,0.0002441629476379603,0.00014948254101909697
1.2739676237106323,0.00022713179350830615,0.00025841471506282687,0.0001640371629036963
1.7501986026763916,0.0002805306576192379,0.00022713179350830615,0.00019500363850966096
1.7230126857757568,0.00030259028426371515,0.0002805306576192379,0.00023247544595506042
2.574005365371704,0.00036505088792182505,0.00030259028426371515,0.00030057894764468074
3.1892542839050293,0.00042569503420963883,0.00036505088792182505,0.00037092374986968935
2.5850884914398193,0.0005568268243223429,0.00042569503420963883,0.00043662573443725705
2.12931752204895,0.0007001518970355392,0.0005568268243223429,0.0005307962419465184
1.7938189506530762,0.000756151566747576,0.0007001518970355392,0.0005930705810897052
1.8150858879089355,0.0008604103932157159,0.000756151566747576,0.0006526057841256261
1.321400761604309,0.000692203058861196,0.0008604103932157159,0.0005667192162945867
1.4644813537597656,0.0007590098539367318,0.000692203058861196,0.0005067313322797418
1.1198052167892456,0.0007678739493712783,0.0007590098539367318,0.00033557615824975073
1.2829655408859253,0.0011785654351115227,0.0007678739493712783,0.00024721899535506964
2.215005874633789,0.0052437325939536095,0.0011785654351115227,-0.0007587220170535147
0.7089505195617676,0.0024844391737133265,0.0052437325939536095,0.0008642838802188635
0.8810626268386841,0.001875352580100298,0.0024844391737133265,-0.00035866035614162683
1.0085599422454834,0.0019053490832448006,0.001875352580100298,6.488942744908854e-05
0.9081177711486816,0.00144823151640594,0.0019053490832448006,0.00046489041415043175
0.8972802758216858,0.0009467988274991512,0.00144823151640594,0.0005077051464468241
0.9051768779754639,0.0007419674657285213,0.0009467988274991512,0.00017492136976215988
1.4417082071304321,0.001229401328600943,0.0007419674657285213,0.0004301308945287019
1.2983733415603638,0.0019386003259569407,0.001229401328600943,-0.0003923955373466015
1.2033002376556396,0.0027460732962936163,0.0019386003259569407,-0.0003398205735720694
2.346707582473755,0.012076163664460182,0.0027460732962936163,-0.002584703965112567
0.7534090280532837,0.006427166983485222,0.012076163664460182,0.0022002968471497297
0.8465524911880493,0.004589079413563013,0.006427166983485222,-0.00032952523906715214
0.6971753835678101,0.002222832292318344,0.004589079413563013,-0.00018773038755171
1.126841425895691,0.002111324341967702,0.002222832292318344,0.0010874273721128702
0.9864418506622314,0.0019556228071451187,0.002111324341967702,0.0004456929164007306
0.9987848401069641,0.0019183942349627614,0.0019556228071451187,-0.0002499205875210464
0.8375278115272522,0.0011626932537183166,0.0019183942349627614,-0.0005507112946361303
0.8570399284362793,0.0007545671542175114,0.0011626932537183166,-0.00031963535002432764
0.7390775084495544,0.00041080694063566625,0.0007545671542175114,3.2040581572800875e-05
1.2628371715545654,0.0005609107902273536,0.00041080694063566625,0.00018204981461167336
1.1945775747299194,0.0007660019909963012,0.0005609107902273536,0.00013594242045655847
1.2052159309387207,0.0011047450825572014,0.0007660019909963012,7.755856495350599e-05
1.2778666019439697,0.0017974962247535586,0.0011047450825572014,-8.453037298750132e-05
0.9284075498580933,0.0014709323877468705,0.0017974962247535586,-0.0003657845954876393
0.9542291164398193,0.0012821541167795658,0.0014709323877468705,-0.0002838241052813828
1.079177975654602,0.0013972511515021324,0.0012821541167795658,-0.000339337857440114
2.140655517578125,0.005802561994642019,0.0013972511515021324,-0.0008717998280189931
1.3443118333816528,0.00613605510443449,0.005802561994642019,-0.0038432497531175613
1.0294984579086304,0.004767829552292824,0.00613605510443449,-0.0027941917069256306
1.798403024673462,0.007317139767110348,0.004767829552292824,-0.004281666129827499
1.493006706237793,0.01115171704441309,0.007317139767110348,-0.005080178380012512
1.188175082206726,0.01036016270518303,0.01115171704441309,-0.006285366602241993
0.9350627660751343,0.006804934702813625,0.01036016270518303,-0.0041878377087414265
0.96324223279953,0.0045075798407197,0.006804934702813625,-0.00296229962259531
1.1158064603805542,0.0043279617093503475,0.0045075798407197,-0.002112757880240679
1.0289690494537354,0.0033278383780270815,0.0043279617093503475,-0.0019857101142406464
1.0994151830673218,0.002660013735294342,0.0033278383780270815,-0.0017315344884991646
1.0549834966659546,0.0019403855549171567,0.002660013735294342,-0.0013336373958736658
1.092483639717102,0.0019721032585948706,0.0019403855549171567,-0.0007536944467574358
1.3482787609100342,0.001963816350325942,0.0019721032585948706,-0.0013233872596174479
1.1452348232269287,0.0015486679039895535,0.001963816350325942,-0.0011012102477252483
1.301892876625061,0.001668387558311224,0.0015486679039895535,-0.0009703166433610022
1.192452311515808,0.0017252153484150767,0.001668387558311224,-0.0008860921952873468
1.1186583042144775,0.0017405928811058402,0.0017252153484150767,-0.0007628059247508645
1.275170922279358,0.0020608536433428526,0.0017405928811058402,-0.0009875239338725805
2.1105732917785645,0.005316973198205233,0.0020608536433428526,-0.0021473472006618977
0.8385194540023804,0.003710583783686161,0.005316973198205233,-0.000383439619326964
1.0377817153930664,0.003252378199249506,0.003710583783686161,-0.0014988158363848925
0.9086799621582031,0.0020558927208185196,0.003252378199249506,-0.0012520442251116037
0.8793466091156006,0.00157609221059829,0.0020558927208185196,0.00016666797455400229
0.8719671964645386,0.0011680311290547252,0.00157609221059829,0.00021580210886895657
1.0222710371017456,0.0011912817135453224,0.0011680311290547252,-0.00018293324683327228
1.0344223976135254,0.001232111593708396,0.0011912817135453224,-0.00022146900300867856
1.244620442390442,0.001863323268480599,0.001232111593708396,-0.00023347593378275633
0.9683917164802551,0.0017464773263782263,0.001863323268480599,4.129940498387441e-05
1.362192153930664,0.0030780727975070477,0.0017464773263782263,-0.0005194085533730686
2.026597738265991,0.009060652926564217,0.0030780727975070477,-0.002810816280543804
0.7325877547264099,0.0046467967331409454,0.009060652926564217,0.0013672952773049474
0.5781478881835938,0.0015513544203713536,0.0046467967331409454,-9.293314360547811e-05
1.1769911050796509,0.0021268301643431187,0.0015513544203713536,0.0001849274558480829
0.6801849603652954,0.0008861329406499863,0.0021268301643431187,0.00043291281326673925
1.075019359588623,0.0008136777905747294,0.0008861329406499863,0.0003848845371976495
1.299910545349121,0.0013186776777729392,0.0008136777905747294,0.00020951629267074168
0.8791096210479736,0.0010156782809644938,0.0013186776777729392,-6.724879494868219e-05
1.0424306392669678,0.0010852222330868244,0.0010156782809644938,0.00013584182306658477
1.0367190837860107,0.0011432471219450235,0.0010852222330868244,0.00015687527775298804
1.2033283710479736,0.0016553199384361506,0.0011432471219450235,1.0821235264302231e-05
2.8003041744232178,0.008706072345376015,0.0016553199384361506,-0.002178445691242814
0.7224113941192627,0.004012805409729481,0.008706072345376015,0.002020067535340786
0.6602134704589844,0.001661827671341598,0.004012805409729481,-0.0005768592236563563
1.0306062698364258,0.0016911928541958332,0.001661827671341598,0.0003430653305258602
1.0297727584838867,0.0016087193507701159,0.0016911928541958332,0.0005293033318594098
0.9248369932174683,0.0011168133933097124,0.0016087193507701159,0.0005817166529595852
1.1699693202972412,0.001483123516663909,0.0011168133933097124,0.00022228645684663206
0.9414898753166199,0.001258831936866045,0.001483123516663909,-0.000281540589639917
1.0924961566925049,0.0014139411505311728,0.001258831936866045,-0.0003238595090806484
0.9637851715087891,0.0012920813169330359,0.0014139411505311728,-0.00017214483523275703
1.4640178680419922,0.002682493533939123,0.0012920813169330359,-0.00032976624788716435
1.8421276807785034,0.00502727460116148,0.002682493533939123,-0.002457208698615432
1.521860957145691,0.005813970696181059,0.00502727460116148,-0.0038254037499427795
1.5552648305892944,0.00893484614789486,0.005813970696181059,-0.004352359101176262
1.0603097677230835,0.008608410134911537,0.00893484614789486,-0.0033166874200105667
0.9084996581077576,0.006945889908820391,0.008608410134911537,-0.0011576495599001646
0.8260753750801086,0.0036841656547039747,0.006945889908820391,-0.0023873881436884403
0.8128909468650818,0.002428540727123618,0.0036841656547039747,0.00014757779717911035
0.8624523282051086,0.001793731702491641,0.002428540727123618,0.00017483685223851353
1.2031950950622559,0.0023135142400860786,0.001793731702491641,-0.0006727792788296938
1.2626457214355469,0.0023486409336328506,0.0023135142400860786,-0.00140487146563828
0.9504631161689758,0.001459470484405756,0.0023486409336328506,-0.001034360844641924
0.8710763454437256,0.0010495574679225683,0.001459470484405756,-0.00028288160683587193
1.116111397743225,0.001306241611018777,0.0010495574679225683,-3.544431456248276e-05
1.1732765436172485,0.0017981268465518951,0.001306241611018777,4.812753104488365e-06
0.9936623573303223,0.0016857986338436604,0.0017981268465518951,-0.00039114870014600456
0.8809186816215515,0.0012719891965389252,0.0016857986338436604,-0.00024366202706005424
1.055960774421692,0.0013577822828665376,0.0012719891965389252,-0.00027154438430443406
1.1132200956344604,0.0016561845550313592,0.0013577822828665376,0.00018805009312927723
1.2188925743103027,0.002310597337782383,0.0016561845550313592,-0.00048298874753527343
0.8485004305839539,0.0016616175416857004,0.002310597337782383,6.630230927839875e-05
1.2458125352859497,0.002408703789114952,0.0016616175416857004,-0.0005139615386724472
1.0840483903884888,0.002825056202709675,0.002408703789114952,-0.00011561137944227085
1.3004709482192993,0.004125076346099377,0.002825056202709675,-0.0012617758475244045
0.9372374415397644,0.003199733328074217,0.004125076346099377,-0.0012424647575244308
2.0056302547454834,0.01104552298784256,0.003199733328074217,-0.0022389397490769625
0.745343029499054,0.0055068074725568295,0.01104552298784256,0.0024977605789899826
0.988946259021759,0.0053704651072621346,0.0055068074725568295,-0.0002896133519243449
0.724251925945282,0.002655185991898179,0.0053704651072621346,-0.0009051163215190172
0.9075222015380859,0.0021675738971680403,0.002655185991898179,0.0002249599783681333
0.893441379070282,0.001698874169960618,0.0021675738971680403,-0.0002583689638413489
0.7381739616394043,0.0009149593533948064,0.001698874169960618,0.00013440917246043682
0.8147112131118774,0.0004909146809950471,0.0009149593533948064,0.0002934032818302512
1.2910668849945068,0.0004143714904785156,0.0004909146809950471,0.0003168766270391643
1.4494349956512451,0.00041657843394204974,0.0004143714904785156,0.00030002600396983325
1.6743167638778687,0.0004752643289975822,0.00041657843394204974,0.0003426533075980842
1.7935763597488403,0.0006611085846088827,0.0004752643289975822,0.0004223003052175045
1.7570120096206665,0.0007872397545725107,0.0006611085846088827,0.000565418042242527
1.8619554042816162,0.0008548689656890929,0.0007872397545725107,0.0006798474350944161
1.73429536819458,0.0007283266168087721,0.0008548689656890929,0.0006680284859612584
1.8504555225372314,0.0006924888584762812,0.0007283266168087721,0.0006035839323885739
1.3952937126159668,0.0006682344246655703,0.0006924888584762812,0.00048309515113942325
1.144429087638855,0.000639098696410656,0.0006682344246655703,0.0003394252562429756
1.3232157230377197,0.0008177681593224406,0.000639098696410656,0.00037508917739614844
1.2716307640075684,0.001320008421316743,0.0008177681593224406,4.390100730233826e-05
2.6665825843811035,0.006627778057008982,0.001320008421316743,-0.0016034471336752176
0.8051854372024536,0.0038300026208162308,0.006627778057008982,0.0016608693404123187
0.6593211889266968,0.001579134725034237,0.0038300026208162308,0.0005582357989624143
1.1502028703689575,0.001948753953911364,0.001579134725034237,0.0004547493299469352
0.7785003185272217,0.0011232991237193346,0.001948753953911364,0.00032721689785830677
1.054337739944458,0.0011262258049100637,0.0011232991237193346,0.000352242001099512
1.2586004734039307,0.0017706919461488724,0.0011262258049100637,-0.00012209475971758366
1.2211254835128784,0.0022452217526733875,0.0017706919461488724,-0.0007713405648246408
1.348595142364502,0.0034475098364055157,0.0022452217526733875,-0.0010979046346619725
0.8834719657897949,0.002204708755016327,0.0034475098364055157,-0.001171841286122799
0.8577001690864563,0.0014284017961472273,0.002204708755016327,-0.0006129444809630513
1.7089295387268066,0.0038316091522574425,0.0014284017961472273,-0.0006678483914583921
2.4705002307891846,0.014631262049078941,0.0038316091522574425,-0.004581114277243614
2.294191837310791,0.07261474430561066,0.014631262049078941,0.0077861612662673
1.0615007877349854,0.041309792548418045,0.07261474430561066,0.03853846713900566
0.9497784972190857,0.01939280889928341,0.041309792548418045,0.019601231440901756
0.7545515894889832,0.008983248844742775,0.01939280889928341,0.0056983837857842445
1.2365418672561646,0.006497249938547611,0.008983248844742775,0.0055459896102547646
1.2565586566925049,0.007556014694273472,0.006497249938547611,0.003596389899030328
0.9678041338920593,0.0029399811755865812,0.007556014694273472,0.003603665390983224
1.0726473331451416,0.0017648008652031422,0.0029399811755865812,0.001575293717905879
0.9489636421203613,0.0010293221566826105,0.0017648008652031422,0.0008000115631148219
1.3081496953964233,0.0007229550974443555,0.0010293221566826105,0.000662364880554378
1.3914073705673218,0.0005272167036309838,0.0007229550974443555,0.0004874244041275233
1.490859031677246,0.00047558487858623266,0.0005272167036309838,0.0003859733114950359
2.3895742893218994,0.0004145107523072511,0.00047558487858623266,0.00040871126111596823
2.5510411262512207,0.0004125103587284684,0.0004145107523072511,0.0003805819433182478
3.2166495323181152,0.00042059493716806173,0.0004125103587284684,0.00039547838969156146
4.429246425628662,0.00038999191019684076,0.00042059493716806173,0.00039531802758574486
5.521181583404541,0.0003665603289846331,0.00038999191019684076,0.0003722204710356891
5.511693954467773,0.0003609561244957149,0.0003665603289846331,0.00035780403413809836
8.842480659484863,0.00035660527646541595,0.0003609561244957149,0.0003565007937140763
10.05981159210205,0.0003509132075123489,0.00035660527646541595,0.00035202421713620424
9.91747760772705,0.0003454760881140828,0.0003509132075123489,0.00034643756225705147
12.61332893371582,0.00033884274307638407,0.0003454760881140828,0.00034108757972717285
14.017054557800293,0.00033231856650672853,0.00033884274307638407,0.0003347267338540405
14.337215423583984,0.0003258906945120543,0.00033231856650672853,0.0003283034893684089
15.388087272644043,0.00031897969893179834,0.0003258906945120543,0.0003217501216568053
16.130226135253906,0.000312748656142503,0.00031897969893179834,0.0003152536228299141
16.120378494262695,0.0003060743329115212,0.000312748656142503,0.00030881084967404604
17.047719955444336,0.00029858926427550614,0.0003060743329115212,0.00030180130852386355
17.86879539489746,0.00029095695936121047,0.00029858926427550614,0.0002942988066934049
17.662715911865234,0.0002829951699823141,0.00029095695936121047,0.00028650127933360636
17.476449966430664,0.0002748000551946461,0.0002829951699823141,0.00027842435520142317
17.477907180786133,0.00026635543326847255,0.0002748000551946461,0.0002701157354749739
17.16602897644043,0.0002572432276792824,0.00026635543326847255,0.0002613308606669307
16.996198654174805,0.000247310585109517,0.0002572432276792824,0.0002518084365874529
16.64752960205078,0.00023666278866585344,0.000247310585109517,0.0002415105700492859
15.854870796203613,0.00022535471362061799,0.00023666278866585344,0.0002305022208020091
14.911978721618652,0.00021342720719985664,0.00022535471362061799,0.00021884284797124565
13.776598930358887,0.00020117152598686516,0.00021342720719985664,0.0002066940942313522
12.597451210021973,0.00018916097178589553,0.00020117152598686516,0.0001944955438375473
11.572328567504883,0.00017805899551603943,0.00018916097178589553,0.00018288040882907808
10.792696952819824,0.00016848316590767354,0.00017805899551603943,0.0001725004694890231
10.308647155761719,0.00016086598043330014,0.00016848316590767354,0.00016388976655434817
10.1538667678833,0.00015545943460892886,0.00016086598043330014,0.00015739721129648387
10.317547798156738,0.000152253734995611,0.00015545943460892886,0.00015313937910832465
10.737191200256348,0.00015099145821295679,0.000152253734995611,0.00015096824790816754
11.3104829788208,0.00015128662926144898,0.00015099145821295679,0.00015054643154144287
11.875479698181152,0.00015279490617103875,0.00015128662926144898,0.00015149400860536844
12.281652450561523,0.0001553348556626588,0.00015279490617103875,0.0001535401097498834
12.472270011901855,0.0001588901795912534,0.0001553348556626588,0.00015658559277653694
12.50181770324707,0.00016359682194888592,0.0001588901795912534,0.00016069490811787546
12.460357666015625,0.0001696914405329153,0.00016359682194888592,0.00016605928249191493
12.41085433959961,0.0001774414995452389,0.0001696914405329153,0.00017293370910920203
12.368570327758789,0.00018709819414652884,0.0001774414995452389,0.00018157738668378443
12.318766593933105,0.0001988706790143624,0.00018709819414652884,0.000192218431038782
12.229397773742676,0.00021289722644723952,0.0001988706790143624,0.0002050272305496037
12.07530403137207,0.00022924281074665487,0.00021289722644723952,0.00022010219981893897
11.848100662231445,0.00024787624715827405,0.00022924281074665487,0.0002374582109041512
11.558887481689453,0.00026872011949308217,0.00024787624715827405,0.00025703918072395027
11.217578887939453,0.00029177305987104774,0.00026872011949308217,0.00027879929984919727
10.841936111450195,0.00031726917950436473,0.00029177305987104774,0.00030284415697678924
10.467440605163574,0.00034584873355925083,0.00031726917950436473,0.00032959948293864727
10.14388370513916,0.0003786616143770516,0.00034584873355925083,0.00035995355574414134
9.908454895019531,0.0004174127825535834,0.0003786616143770516,0.0003953276318497956
9.756270408630371,0.0004643962311092764,0.0004174127825535834,0.0004376981232780963
9.606566429138184,0.0005227590445429087,0.0004643962311092764,0.000489700585603714
9.287415504455566,0.0005971506470814347,0.0005227590445429087,0.0005550066707655787
8.592242240905762,0.0006948744412511587,0.0005971506470814347,0.0006390658090822399
7.364993572235107,0.0008261726470664144,0.0006948744412511587,0.0007493355078622699
5.46701192855835,0.0009904021862894297,0.0008261726470664144,0.0008862422546371818
3.0241758823394775,0.0011062874691560864,0.0009904021862894297,0.000980739714577794
1.719627022743225,0.0010995413176715374,0.0011062874691560864,0.0008986482862383127
1.629027247428894,0.000922262785024941,0.0010995413176715374,0.0008327957475557923
1.0228897333145142,0.000625963497441262,0.000922262785024941,0.0004503479867707938
1.5590466260910034,0.00060145219322294,0.000625963497441262,0.0004771372477989644
1.639962077140808,0.0006348391762003303,0.00060145219322294,0.0004816378350369632
1.3274909257888794,0.0006876707775518298,0.0006348391762003303,0.00041013804730027914
1.2740979194641113,0.001004470163024962,0.0006876707775518298,0.00026307161897420883
1.2866625785827637,0.0015289965085685253,0.001004470163024962,-0.00035167307942174375
1.880610466003418,0.003434006357565522,0.0015289965085685253,-0.0013843008782714605
2.0329015254974365,0.006563467904925346,0.003434006357565522,-0.003480661893263459
1.8475900888442993,0.010726424865424633,0.006563467904925346,-0.006057822611182928
0.9951464533805847,0.008913008496165276,0.010726424865424633,-0.003922526724636555
1.0058637857437134,0.0078006936237216,0.008913008496165276,-0.003063370008021593
1.1771085262298584,0.00978107564151287,0.0078006936237216,-0.0026931236498057842
0.9490787386894226,0.006477251648902893,0.00978107564151287,-0.004095961339771748
1.007369041442871,0.005064900498837233,0.006477251648902893,-0.0027436045929789543
1.1760603189468384,0.004549514502286911,0.005064900498837233,-0.002842189511284232
1.5921618938446045,0.006735403090715408,0.004549514502286911,-0.003570287488400936
1.378503680229187,0.004886755719780922,0.006735403090715408,-0.004510815255343914
1.2266027927398682,0.0038882428780198097,0.004886755719780922,-0.002992064692080021
1.6032867431640625,0.0038312706165015697,0.0038882428780198097,-0.003030933439731598
1.7216547727584839,0.005873643793165684,0.0038312706165015697,-0.003296107752248645
1.2802708148956299,0.0034890358801931143,0.005873643793165684,-0.003614756278693676
1.2262064218521118,0.0037046303041279316,0.0034890358801931143,-0.0019488113466650248
1.6397273540496826,0.004651019815355539,0.0037046303041279316,-0.003030645428225398
1.8997200727462769,0.008308510296046734,0.004651019815355539,-0.004417596850544214
1.1840028762817383,0.004982317797839642,0.008308510296046734,-0.0048670461401343346
1.3274177312850952,0.00524591188877821,0.004982317797839642,-0.0032432633452117443
1.4125323295593262,0.004989610984921455,0.00524591188877821,-0.0037009872030466795
2.171834945678711,0.007931696251034737,0.004989610984921455,-0.005122349131852388
1.2930152416229248,0.0053340354934334755,0.007931696251034737,-0.005028927698731422
1.3548074960708618,0.003931784071028233,0.0053340354934334755,-0.00354261277243495
1.101408839225769,0.002541273832321167,0.003931784071028233,-0.0021605873480439186
1.5865442752838135,0.003231986192986369,0.002541273832321167,-0.0020158111583441496
1.5912951231002808,0.0030397295486181974,0.003231986192986369,-0.0024850377812981606
1.3484792709350586,0.0020040543749928474,0.0030397295486181974,-0.001970562618225813
1.5787907838821411,0.0019536204636096954,0.0020040543749928474,-0.0015440096613019705
1.5258402824401855,0.002620827406644821,0.0019536204636096954,-0.001473042881116271
2.4016079902648926,0.00531105138361454,0.002620827406644821,-0.0030047986656427383
0.8462878465652466,0.003203436965122819,0.00531105138361454,-0.0016386792995035648
0.7835047841072083,0.0016069263219833374,0.003203436965122819,-0.000970209832303226
1.162104606628418,0.0016246492741629481,0.0016069263219833374,-0.0008100767154246569
0.8460626602172852,0.0011384105309844017,0.0016246492741629481,-0.0001975929772015661
1.2766098976135254,0.0018014217494055629,0.0011384105309844017,-0.00024405265867244452
2.7889790534973145,0.00924722757190466,0.0018014217494055629,-0.0023800740018486977
0.7900156378746033,0.004277647938579321,0.00924722757190466,0.00319970166310668
0.6398317217826843,0.0015854558441787958,0.004277647938579321,0.000801189336925745
0.8679519295692444,0.001192449126392603,0.0015854558441787958,-5.5414362577721477e-05
1.1501301527023315,0.0010356591083109379,0.001192449126392603,0.0006512475665658712
0.8408359885215759,0.0007113184547051787,0.0010356591083109379,0.00014500402903649956
1.0583651065826416,0.0006282776012085378,0.0007113184547051787,0.0003074233536608517
1.0613601207733154,0.0006353473872877657,0.0006282776012085378,0.000202073686523363
1.1351923942565918,0.0007593481568619609,0.0006353473872877657,0.00018708889547269791
1.11600661277771,0.0008315971354022622,0.0007593481568619609,0.0002760753850452602
1.2865206003189087,0.0010966528207063675,0.0008315971354022622,0.0004305330803617835
1.0626466274261475,0.0008700767648406327,0.0010966528207063675,0.0005326984683051705
1.1969321966171265,0.0008730655536055565,0.0008700767648406327,0.00047705593169666827
1.1390495300292969,0.0007983742980286479,0.0008730655536055565,0.00045360252261161804
1.327222228050232,0.001361939124763012,0.0007983742980286479,0.0001853083958849311
0.8989230394363403,0.001080667832866311,0.001361939124763012,-0.00016299326671287417
1.1471718549728394,0.0014187959022819996,0.001080667832866311,6.025641050655395e-05
1.1428760290145874,0.0017506188014522195,0.0014187959022819996,-0.00037076277658343315
5.297898292541504,0.04299690201878548,0.0017506188014522195,-0.0030666517559438944
1.1621216535568237,0.01903485134243965,0.04299690201878548,0.023455385118722916
1.1277207136154175,0.007309010252356529,0.01903485134243965,0.009854931384325027
0.950332760810852,0.00302320858463645,0.007309010252356529,0.0034607171546667814
1.1163629293441772,0.0021885097958147526,0.00302320858463645,0.00166528788395226
1.0876762866973877,0.0015499112196266651,0.0021885097958147526,0.001166809699498117
1.0318115949630737,0.0011599211720749736,0.0015499112196266651,0.0007307808846235275
1.0541532039642334,0.0007399697205983102,0.0011599211720749736,0.0006046191556379199
1.935806393623352,0.0006979843601584435,0.0007399697205983102,0.0006216757465153933
2.308750629425049,0.0006320236716419458,0.0006979843601584435,0.0006051474483683705
1.6501325368881226,0.000538112479262054,0.0006320236716419458,0.00048348470591008663
2.360569715499878,0.0005004951963201165,0.000538112479262054,0.0004736765113193542
2.951107978820801,0.0004056999459862709,0.0005004951963201165,0.0004291296354494989
3.6628360748291016,0.0003685263218358159,0.0004056999459862709,0.00037334789521992207
4.458686828613281,0.0003407797194086015,0.0003685263218358159,0.00034604192478582263
4.410292148590088,0.00028988035046495497,0.0003407797194086015,0.00030735231121070683
5.705346584320068,0.00026389359845779836,0.00028988035046495497,0.0002726874081417918
5.503917694091797,0.00022592110326513648,0.00026389359845779836,0.00024069582286756486
6.918171405792236,0.0001967833813978359,0.00022592110326513648,0.00020892254542559385
7.97896671295166,0.0001718760177027434,0.0001967833813978359,0.00018264308164361864
7.513400077819824,0.00015246184193529189,0.0001718760177027434,0.00016060174675658345
8.0639009475708,0.00013396555732470006,0.00015246184193529189,0.00014194639516063035
8.123976707458496,0.00011823506793007255,0.00013396555732470006,0.0001250109198736027
8.478902816772461,0.00010573907638899982,0.00011823506793007255,0.00011111548519693315
8.90247631072998,9.635836613597348e-05,0.00010573907638899982,0.00010035829473054036
9.3635835647583,8.882209658622742e-05,9.635836613597348e-05,9.202639921568334e-05
9.433584213256836,8.260646427515894e-05,8.882209658622742e-05,8.520964183844626e-05
10.458684921264648,7.784478657413274e-05,8.260646427515894e-05,7.98446053522639e-05
10.694560050964355,7.373047264991328e-05,7.784478657413274e-05,7.544585241703317e-05
11.70820426940918,7.04879203112796e-05,7.373047264991328e-05,7.183963316492736e-05
12.252815246582031,6.759620737284422e-05,7.04879203112796e-05,6.880660657770932e-05
13.124940872192383,6.518539157696068e-05,6.759620737284422e-05,6.619429041165859e-05
13.676639556884766,6.309385935310274e-05,6.518539157696068e-05,6.396545359166339e-05
14.293319702148438,6.137850868981332e-05,6.309385935310274e-05,6.20824284851551e-05
14.888083457946777,5.998220149194822e-05,6.137850868981332e-05,6.054293044144288e-05
15.374232292175293,5.896396760363132e-05,5.998220149194822e-05,5.934760702075437e-05
15.985892295837402,5.821372178616002e-05,5.896396760363132e-05,5.847485954291187e-05
16.375532150268555,5.7900917454389855e-05,5.821372178616002e-05,5.794983735540882e-05
17.04317855834961,5.785231405752711e-05,5.7900917454389855e-05,5.777748447144404e-05
17.105838775634766,5.833703835378401e-05,5.785231405752711e-05,5.7994486269308254e-05
17.666292190551758,5.9019374020863324e-05,5.833703835378401e-05,5.858253643964417e-05
16.94230079650879,6.0399357607821e-05,5.9019374020863324e-05,5.959935879218392e-05
16.5566463470459,6.185343227116391e-05,6.0399357607821e-05,6.100830069044605e-05
14.666343688964844,6.435168324969709e-05,6.185343227116391e-05,6.293794285738841e-05
12.810909271240234,6.66590131004341e-05,6.435168324969709e-05,6.528868107125163e-05
10.468741416931152,7.074933091644198e-05,6.66590131004341e-05,6.834090163465589e-05
8.145567893981934,7.406117947539315e-05,7.074933091644198e-05,7.18135415809229e-05
6.351181983947754,8.085098670562729e-05,7.406117947539315e-05,7.632788037881255e-05
4.570944309234619,8.553482621209696e-05,8.085098670562729e-05,8.102774154394865e-05
3.5278096199035645,9.795773803489283e-05,8.553482621209696e-05,8.722312486497685e-05
2.4313442707061768,0.00010573930194368586,9.795773803489283e-05,9.201469219988212e-05
1.9692548513412476,0.00013421841140370816,0.00010573930194368586,9.770836913958192e-05
1.4074050188064575,0.00015858380356803536,0.00013421841140370816,9.267500718124211e-05
1.3681515455245972,0.0002548264164943248,0.00015858380356803536,7.563271356048062e-05
1.2707091569900513,0.00041085685370489955,0.0002548264164943248,-1.2493055692175403e-05
1.5887303352355957,0.0008904385031200945,0.00041085685370489955,-0.00022740931308362633
2.022439956665039,0.0020270629320293665,0.0008904385031200945,-0.0008946507005020976
2.1171083450317383,0.004317423794418573,0.0020270629320293665,-0.002143114572390914
2.175412178039551,0.007158543448895216,0.004317423794418573,-0.004480850882828236
1.7294752597808838,0.010825210250914097,0.007158543448895216,-0.006189878098666668
0.9680007100105286,0.006462274119257927,0.010825210250914097,-0.005038637667894363
0.44702598452568054,0.0012820393312722445,0.006462274119257927,0.00024467718321830034
1.4004460573196411,0.0012658059131354094,0.0012820393312722445,0.0008976930985227227
1.246232509613037,0.001823114464059472,0.0012658059131354094,-0.0004094294854439795
0.8881529569625854,0.0013408263912424445,0.001823114464059472,-0.00040663115214556456
0.8614227771759033,0.0009776486549526453,0.0013408263912424445,0.00015102187171578407
1.161444067955017,0.0009666068945080042,0.0009776486549526453,0.0005023643025197089
1.0780662298202515,0.000687670661136508,0.0009666068945080042,0.0005077640525996685
1.6298906803131104,0.0008442705729976296,0.000687670661136508,0.0005588068161159754
1.1873942613601685,0.0008666628273203969,0.0008442705729976296,0.00044605458970181644
1.3728338479995728,0.001396293519064784,0.0008666628273203969,0.0004191038606222719
1.2949565649032593,0.0023360897321254015,0.001396293519064784,8.652231917949393e-05
1.232975959777832,0.0033379863016307354,0.0023360897321254015,-0.0006845304160378873
0.8769755363464355,0.002560668159276247,0.0033379863016307354,-0.00014746736269444227
0.9662879109382629,0.002301895059645176,0.002560668159276247,-0.0004685024032369256
1.2164463996887207,0.003404076211154461,0.002301895059645176,-7.009641558397561e-05
0.9188076257705688,0.0023263306356966496,0.003404076211154461,-0.0012282030656933784
1.1748740673065186,0.0031878675799816847,0.0023263306356966496,0.0002316516183782369
0.8326289653778076,0.002161711920052767,0.0031878675799816847,-0.0003882598248310387
1.9892059564590454,0.008342325687408447,0.002161711920052767,-0.0006676664343103766
3.2810676097869873,0.07601365447044373,0.008342325687408447,-0.009869369678199291
1.1631823778152466,0.03986772894859314,0.07601365447044373,0.043078262358903885
1.2491673231124878,0.016864579170942307,0.03986772894859314,0.022137857973575592
1.0329811573028564,0.005667880177497864,0.016864579170942307,0.008091982454061508
0.8439947962760925,0.003381660208106041,0.005667880177497864,0.0017643566243350506
0.7928560972213745,0.001643226481974125,0.003381660208106041,0.0011231255484744906
1.3305619955062866,0.001194547745399177,0.001643226481974125,0.0010755977127701044
1.0400339365005493,0.0008514707442373037,0.001194547745399177,0.0005889495951123536
1.1553000211715698,0.0007175336359068751,0.0008514707442373037,0.0004745728219859302
1.556030511856079,0.0006333881756290793,0.0007175336359068751,0.000537387328222394
1.6534587144851685,0.0005682562477886677,0.0006333881756290793,0.0004917451296932995
2.245864152908325,0.0005339575582183897,0.0005682562477886677,0.0004968898138031363
1.9175633192062378,0.00048142188461497426,0.0005339575582183897,0.00044048679410479963
2.8982625007629395,0.0004176077200099826,0.00048142188461497426,0.0004245989548508078
4.92933988571167,0.00040518748573958874,0.0004176077200099826,0.0004030547570437193
3.8976504802703857,0.00040123992948792875,0.00040518748573958874,0.0003898465365637094
4.773707866668701,0.0003778515674639493,0.00040123992948792875,0.0003812405630014837
9.989636421203613,0.0003737768856808543,0.0003778515674639493,0.00037394193350337446
8.319988250732422,0.0003569067921489477,0.0003737768856808543,0.0003627170517574996
8.971111297607422,0.0003328253806103021,0.0003569067921489477,0.00034265374415554106
9.631988525390625,0.00032017234480008483,0.0003328253806103021,0.0003247412387281656
11.66362476348877,0.0003046212368644774,0.00032017234480008483,0.0003112065023742616
12.91503620147705,0.0002870074240490794,0.0003046212368644774,0.00029484741389751434
13.173896789550781,0.0002707816893234849,0.0002870074240490794,0.0002780182403512299
13.883115768432617,0.00025486398953944445,0.0002707816893234849,0.00026206058100797236
14.670618057250977,0.0002401989622740075,0.00025486398953944445,0.0002468810125719756
15.064848899841309,0.00022477741003967822,0.0002401989622740075,0.00023188121849671006
15.264382362365723,0.00021065122564323246,0.00022477741003967822,0.0002171621599700302
15.628883361816406,0.00019699896802194417,0.00021065122564323246,0.00020332090207375586
15.562092781066895,0.00018371723126620054,0.00019699896802194417,0.0001898760674521327
15.769588470458984,0.00017131514323409647,0.00018371723126620054,0.00017707540246192366
15.741633415222168,0.00015933149552438408,0.00017131514323409647,0.00016490484995301813
15.752845764160156,0.00014818724594078958,0.00015933149552438408,0.00015337063814513385
15.506282806396484,0.00013775547267869115,0.00014818724594078958,0.00014260021271184087
15.560808181762695,0.00012808827159460634,0.00013775547267869115,0.00013257915270514786
15.441232681274414,0.00011922965495614335,0.00012808827159460634,0.000123338628327474
15.471120834350586,0.0001111389574361965,0.00011922965495614335,0.00011488936434034258
15.556591033935547,0.0001037246038322337,0.0001111389574361965,0.00010716105316532776
15.651216506958008,9.701082308311015e-05,0.0001037246038322337,0.00010012036364059895
15.912397384643555,9.092772961594164e-05,9.701082308311015e-05,9.374653018312529e-05
16.144575119018555,8.538508700439706e-05,9.092772961594164e-05,8.795445319265127e-05
16.458837509155273,8.03687289590016e-05,8.538508700439706e-05,8.269539102911949e-05
16.76038932800293,7.579869998153299e-05,8.03687289590016e-05,7.791962707415223e-05
17.139986038208008,7.16357899364084e-05,7.579869998153299e-05,7.356971764238551e-05
17.546062469482422,6.783961725886911e-05,7.16357899364084e-05,6.960505561437458e-05
17.957454681396484,6.437354750232771e-05,6.783961725886911e-05,6.59870493109338e-05
18.366405487060547,6.120794569142163e-05,6.437354750232771e-05,6.268275319598615e-05
18.805343627929688,5.8317331422585994e-05,6.120794569142163e-05,5.9665111621143296e-05
19.240339279174805,5.5679694924037904e-05,5.8317331422585994e-05,5.691021215170622e-05
19.700227737426758,5.327630788087845e-05,5.5679694924037904e-05,5.439805318019353e-05
20.176191329956055,5.108941695652902e-05,5.327630788087845e-05,5.2110408432781696e-05
20.669511795043945,4.91047503601294e-05,5.108941695652902e-05,5.003137266612612e-05
21.201539993286133,4.730712316813879e-05,4.91047503601294e-05,4.814637213712558e-05
21.77080726623535,4.5681292249355465e-05,4.730712316813879e-05,4.6440214646281675e-05
22.375314712524414,4.4217202230356634e-05,4.5681292249355465e-05,4.490031278692186e-05
23.037445068359375,4.28993662353605e-05,4.4217202230356634e-05,4.351396637503058e-05
23.747100830078125,4.17179471696727e-05,4.28993662353605e-05,4.2268533434253186e-05
24.497638702392578,4.0661063394509256e-05,4.17179471696727e-05,4.115315095987171e-05
25.316875457763672,3.97162621084135e-05,4.0661063394509256e-05,4.015574813820422e-05
26.150468826293945,3.8876878534210846e-05,3.97162621084135e-05,3.926669160136953e-05
27.083406448364258,3.8129830500110984e-05,3.8876878534210846e-05,3.8476289773825556e-05
27.966949462890625,3.747133450815454e-05,3.8129830500110984e-05,3.777589154196903e-05
28.978971481323242,3.688696233439259e-05,3.747133450815454e-05,3.715670027304441e-05
29.883115768432617,3.637874033302069e-05,3.688696233439259e-05,3.661223308881745e-05
30.919050216674805,3.592937719076872e-05,3.637874033302069e-05,3.61351776518859e-05
31.774341583251953,3.5546217986848205e-05,3.592937719076872e-05,3.572026616893709e-05
32.803977966308594,3.520952304825187e-05,3.5546217986848205e-05,3.536168151185848e-05
33.53749465942383,3.4931763366330415e-05,3.520952304825187e-05,3.505539643811062e-05
34.47888946533203,3.469307557679713e-05,3.4931763366330415e-05,3.479816950857639e-05
35.0904655456543,3.450575241004117e-05,3.469307557679713e-05,3.458580977167003e-05
35.892967224121094,3.435386315686628e-05,3.450575241004117e-05,3.4416916605550796e-05
36.3173828125,3.424982787691988e-05,3.435386315686628e-05,3.4289339964743704e-05
36.96259307861328,3.417536572669633e-05,3.424982787691988e-05,3.420058055780828e-05
37.22836685180664,3.414926686673425e-05,3.417536572669633e-05,3.415049650357105e-05
37.75800704956055,3.4152777516283095e-05,3.414926686673425e-05,3.4139542549382895e-05
37.874237060546875,3.420159191591665e-05,3.4152777516283095e-05,3.416574327275157e-05
38.276126861572266,3.428103809710592e-05,3.420159191591665e-05,3.423007728997618e-05
38.34885787963867,3.440608270466328e-05,3.428103809710592e-05,3.4332282666582614e-05
38.62211227416992,3.456712875049561e-05,3.440608270466328e-05,3.4475397114874795e-05
38.63827896118164,3.4769873309414834e-05,3.456712875049561e-05,3.465717236394994e-05
38.82771682739258,3.5018412745557725e-05,3.4769873309414834e-05,3.4882767067756504e-05
38.79438018798828,3.5303244658280164e-05,3.5018412745557725e-05,3.51492635672912e-05
38.8395881652832,3.5648990888148546e-05,3.5303244658280164e-05,3.5464323445921764e-05
38.7249870300293,3.602267679525539e-05,3.5648990888148546e-05,3.582377394195646e-05
38.607765197753906,3.647732955869287e-05,3.602267679525539e-05,3.6237477615941316e-05
38.19676208496094,3.6946839827578515e-05,3.647732955869287e-05,3.669909347081557e-05
37.810264587402344,3.752914926735684e-05,3.6946839827578515e-05,3.722413021023385e-05
36.755592346191406,3.8103949918877333e-05,3.752914926735684e-05,3.780175029532984e-05
35.739620208740234,3.883793397108093e-05,3.8103949918877333e-05,3.845434548566118e-05
33.38853454589844,3.9525359170511365e-05,3.883793397108093e-05,3.916275454685092e-05
31.120498657226562,4.0450911910738796e-05,3.9525359170511365e-05,3.996483064838685e-05
26.905147552490234,4.125585837755352e-05,4.0450911910738796e-05,4.082312079844996e-05
23.238563537597656,4.2439496610313654e-05,4.125585837755352e-05,4.180412724963389e-05
18.26706886291504,4.335457560955547e-05,4.2439496610313654e-05,4.28293933509849e-05
14.510120391845703,4.492076186579652e-05,4.335457560955547e-05,4.4022508518537506e-05
10.582515716552734,4.59267248515971e-05,4.492076186579652e-05,4.521365917753428e-05
7.947364330291748,4.815914871869609e-05,4.59267248515971e-05,4.663817526306957e-05
5.560338497161865,4.9264333938481286e-05,4.815914871869609e-05,4.789654485648498e-05
4.099717617034912,5.294723086990416e-05,4.9264333938481286e-05,4.9413254600949585e-05
2.8156518936157227,5.4606094636255875e-05,5.294723086990416e-05,5.0151549658039585e-05
2.1487345695495605,6.25371394562535e-05,5.4606094636255875e-05,5.067463644081727e-05
1.5318965911865234,6.837941327830777e-05,6.25371394562535e-05,4.7789650125196204e-05
1.3566612005233765,9.287340071750805e-05,6.837941327830777e-05,4.079602877027355e-05
1.1837432384490967,0.00012677785707637668,9.287340071750805e-05,1.7441263480577618e-05
1.3710390329360962,0.00022856760188005865,0.00012677785707637668,-3.442252636887133e-05
1.6370211839675903,0.00043419841676950455,0.00022856760188005865,-0.00016998095088638365
2.1048529148101807,0.0008823792450129986,0.00043419841676950455,-0.00045540090650320053
2.7172999382019043,0.0018448460614308715,0.0008823792450129986,-0.0010802383767440915
2.3825912475585938,0.0030874244403094053,0.0018448460614308715,-0.0020041605457663536
2.2106497287750244,0.0041608610190451145,0.0030874244403094053,-0.0030501987785100937
1.6177334785461426,0.004066802561283112,0.0041608610190451145,-0.0032560352701693773
1.1668189764022827,0.0025533270090818405,0.004066802561283112,-0.002365440595895052
0.5860329270362854,0.0006767605082131922,0.0025533270090818405,-0.000628005072940141
0.635297954082489,0.0002576485276222229,0.0006767605082131922,9.945558849722147e-05
1.249847173690796,0.0003999993787147105,0.0002576485276222229,2.519775262044277e-05
1.0803158283233643,0.00041878654155880213,0.0003999993787147105,-0.00013130407023709267
0.9418837428092957,0.0003481986350379884,0.00041878654155880213,-9.568464156473055e-05
0.8331241011619568,0.00023283877817448229,0.0003481986350379884,5.4471460316563025e-05
1.266135573387146,0.00021789170568808913,0.00023283877817448229,0.0001453211298212409
1.9746168851852417,0.0002573553647380322,0.00021789170568808913,0.000197710600332357
1.7521239519119263,0.0002986416802741587,0.0002573553647380322,0.00021864505833946168
1.6388256549835205,0.0003564432845450938,0.0002986416802741587,0.0002431939064990729
1.7619726657867432,0.00039134870166890323,0.0003564432845450938,0.0003002697485499084
2.232588291168213,0.00043828372145071626,0.00039134870166890323,0.00036466948222368956
2.79312801361084,0.0004961033118888736,0.00043828372145071626,0.0004311463562771678
3.106077194213867,0.0006315081263892353,0.0004961033118888736,0.0005214953562244773
2.655164957046509,0.0006797063979320228,0.0006315081263892353,0.0006030819495208561
2.9176878929138184,0.0008508498431183398,0.0006797063979320228,0.0007023446378298104
2.5249719619750977,0.000952554983086884,0.0008508498431183398,0.0008174116956070065
2.0078978538513184,0.0011601431760936975,0.000952554983086884,0.0008782141376286745
1.3136109113693237,0.0009593029972165823,0.0011601431760936975,0.0007613289635628462
1.3067271709442139,0.0011185046751052141,0.0009593029972165823,0.0005833698669448495
1.1072056293487549,0.0012336175423115492,0.0011185046751052141,0.0003720605745911598
1.2929879426956177,0.0020397368352860212,0.0012336175423115492,-0.00016623223200440407
1.5901812314987183,0.004337002988904715,0.0020397368352860212,-0.00118652218952775
1.7279882431030273,0.007436829153448343,0.004337002988904715,-0.003705576527863741
1.393231749534607,0.0082310875877738,0.007436829153448343,-0.005129307974129915
1.1657954454421997,0.006988458801060915,0.0082310875877738,-0.0046462444588541985
1.4503800868988037,0.008706473745405674,0.006988458801060915,-0.004980977158993483
1.787431240081787,0.014585969969630241,0.008706473745405674,-0.007771868258714676
1.0478776693344116,0.012389540672302246,0.014585969969630241,-0.006396816112101078
0.9622784852981567,0.010395677760243416,0.012389540672302246,-0.0034768888726830482
1.3533973693847656,0.012573742307722569,0.010395677760243416,-0.0066632675006985664
1.6138116121292114,0.01546522043645382,0.012573742307722569,-0.010130205191671848
1.24573814868927,0.01261079777032137,0.01546522043645382,-0.009620320051908493
1.3139430284500122,0.010661723092198372,0.01261079777032137,-0.008283178322017193
1.3639869689941406,0.007826821878552437,0.010661723092198372,-0.007107780780643225
1.121437430381775,0.004492502193897963,0.007826821878552437,-0.004371934570372105
1.0168839693069458,0.0024250890128314495,0.004492502193897963,-0.0022819587029516697
0.9443753957748413,0.0016591977328062057,0.0024250890128314495,-0.0009679436916485429
1.0384048223495483,0.0014979926636442542,0.0016591977328062057,-0.0006359253893606365
1.151172399520874,0.001736372010782361,0.0014979926636442542,-0.0005709215765818954
1.1870779991149902,0.0021204783115535975,0.001736372010782361,-0.0007007643580436707
1.5038561820983887,0.0032878820784389973,0.0021204783115535975,-0.001480531762354076
2.0858383178710938,0.006262662820518017,0.0032878820784389973,-0.0034023653715848923
2.183352470397949,0.01087363250553608,0.006262662820518017,-0.006579897832125425
1.2844420671463013,0.01028726901859045,0.01087363250553608,-0.006907514296472073
1.4244215488433838,0.00985044613480568,0.01028726901859045,-0.007315150462090969
1.8003963232040405,0.0088585764169693,0.00985044613480568,-0.007940473034977913
1.3392202854156494,0.007137655280530453,0.0088585764169693,-0.005901157855987549
1.08242928981781,0.0036885198205709457,0.007137655280530453,-0.0038360704202204943
0.8845700025558472,0.0018623739015311003,0.0036885198205709457,-0.0015609913971275091
0.9300045967102051,0.0011321513447910547,0.0018623739015311003,-0.0007915316382423043
1.1035261154174805,0.0012358969543129206,0.0011321513447910547,-0.0003806965542025864
0.8567803502082825,0.0008992061484605074,0.0012358969543129206,-9.919519652612507e-05
1.1467305421829224,0.0011816673213616014,0.0008992061484605074,2.6507244911044836e-05
1.3417754173278809,0.0020715591963380575,0.0011816673213616014,-0.0002535486128181219
1.6093802452087402,0.0042447843588888645,0.0020715591963380575,-0.001355277025140822
2.447969675064087,0.012276161462068558,0.0042447843588888645,-0.0051924092695117
0.804639458656311,0.007705288007855415,0.012276161462068558,0.0017000437946990132
0.856993556022644,0.005604589357972145,0.007705288007855415,-0.0006447077030315995
0.8570364713668823,0.003546960186213255,0.005604589357972145,-0.001658604247495532
0.673087477684021,0.0015992734115570784,0.003546960186213255,0.00016450328985229135
1.146601915359497,0.002033759607002139,0.0015992734115570784,-0.0003262350510340184
1.4785858392715454,0.0026073288172483444,0.002033759607002139,-0.001480920473113656
1.1536529064178467,0.001874205656349659,0.0026073288172483444,-0.0014991331845521927
1.224327802658081,0.0014247653307393193,0.001874205656349659,-0.0011472045443952084
0.8246398568153381,0.0007641392876394093,0.0014247653307393193,-0.0004796556895598769
1.0794183015823364,0.0008695827564224601,0.0007641392876394093,-0.00012444604362826794
1.1006009578704834,0.0010322032030671835,0.0008695827564224601,-0.0001342266332358122
1.0710628032684326,0.0011405592085793614,0.0010322032030671835,-0.00020810797286685556
1.193326711654663,0.0015984951751306653,0.0011405592085793614,-0.00016983291425276548
0.7977747321128845,0.0010161849204450846,0.0015984951751306653,4.320908192312345e-05
1.0308018922805786,0.00105242058634758,0.0010161849204450846,0.00016452913405373693
1.1100982427597046,0.0012795784277841449,0.00105242058634758,0.0001341821625828743
1.428407907485962,0.0016702581197023392,0.0012795784277841449,0.0008774573798291385
0.932801365852356,0.0014506750740110874,0.0016702581197023392,-6.644483073614538e-05
1.2914841175079346,0.002384281251579523,0.0014506750740110874,0.00022478388564195484
0.8783764839172363,0.001809994806535542,0.002384281251579523,-0.0002634560805745423
1.7335418462753296,0.005239707417786121,0.001809994806535542,0.0005899771931581199
1.1212987899780273,0.0057403091341257095,0.005239707417786121,-0.0019672084599733353
0.9101771116256714,0.004565917421132326,0.0057403091341257095,0.0010219363030046225
0.9058423042297363,0.003650920931249857,0.004565917421132326,-0.0006523482734337449
1.076825499534607,0.0037751004565507174,0.003650920931249857,-0.0012215510942041874
0.8274156451225281,0.002352067269384861,0.0037751004565507174,-0.0008936082012951374
0.8649547696113586,0.0017079039243981242,0.002352067269384861,-0.0003438381536398083
1.0752677917480469,0.0016510379500687122,0.0017079039243981242,-0.0006798215908929706
0.9805830121040344,0.0014263233169913292,0.0016510379500687122,-0.0004890308482572436
1.368870735168457,0.002507681492716074,0.0014263233169913292,-0.0004698753182310611
0.7636924386024475,0.0014571355422958732,0.002507681492716074,-0.00011626520426943898
1.0874725580215454,0.0017139895353466272,0.0014571355422958732,0.00011556856770766899
1.3716286420822144,0.002796800108626485,0.0017139895353466272,-0.0007975095650181174
1.525268793106079,0.004489732440561056,0.002796800108626485,-0.001972890691831708
1.5921767950057983,0.011294924654066563,0.004489732440561056,-0.000621420273091644
0.8138611912727356,0.00724455714225769,0.011294924654066563,0.0016095484606921673
0.7460939884185791,0.004029900301247835,0.00724455714225769,0.00014308914251159877
0.8779178857803345,0.003105846233665943,0.004029900301247835,2.5302731955889612e-05
0.878687858581543,0.002357806544750929,0.003105846233665943,0.0003503492334857583
0.7753211855888367,0.0014063315466046333,0.002357806544750929,0.00016042415518313646
1.119196891784668,0.001752470270730555,0.0014063315466046333,-0.00011286126391496509
1.006040096282959,0.0014854574110358953,0.001752470270730555,-0.0006504261400550604
1.192192792892456,0.0013962795492261648,0.0014854574110358953,-0.0008381161605939269
0.8701884746551514,0.0009907737839967012,0.0013962795492261648,-0.00029503885889425874
1.2029441595077515,0.001432374701835215,0.0009907737839967012,-3.6557623388944194e-05
0.9027417898178101,0.0011436932254582644,0.001432374701835215,0.00018203264335170388
0.9762183427810669,0.0010899044573307037,0.0011436932254582644,6.6686570789897814e-06
0.9388182759284973,0.0009603788494132459,0.0010899044573307037,-1.6228590538958088e-05
1.145387887954712,0.001117424457333982,0.0009603788494132459,0.00034840148873627186
0.8493275046348572,0.000806061492767185,0.001117424457333982,1.2374302968964912e-06
1.1930522918701172,0.0009598443284630775,0.000806061492767185,0.00035556801594793797
1.0884695053100586,0.001124184811487794,0.0009598443284630775,-0.00011109452316304669
1.3674739599227905,0.0020637675188481808,0.001124184811487794,0.0002059779071714729
1.083533763885498,0.002362737897783518,0.0020637675188481808,-0.00034812503145076334
0.8008907437324524,0.0014824012760072947,0.002362737897783518,0.0002766684629023075
1.3267858028411865,0.0025782822631299496,0.0014824012760072947,-0.00021404193830676377
0.7155143618583679,0.0013150603044778109,0.0025782822631299496,-0.00011241425818298012
1.288915753364563,0.0021223868243396282,0.0013150603044778109,-0.0002821856178343296
0.7878803610801697,0.0012996727600693703,0.0021223868243396282,-0.00019310929928906262
1.3281233310699463,0.002260291948914528,0.0012996727600693703,0.00020318501628935337
1.9296079874038696,0.008271627128124237,0.002260291948914528,-0.0005662221228703856
1.0922293663024902,0.007349739782512188,0.008271627128124237,0.003938690759241581
0.5833384990692139,0.002245279960334301,0.007349739782512188,0.001298958552069962
1.1556200981140137,0.0029571824707090855,0.002245279960334301,0.0003023943863809109
0.8034132719039917,0.0019079502671957016,0.0029571824707090855,-4.957215060130693e-05
1.0354467630386353,0.0018416312523186207,0.0019079502671957016,-0.0005919237155467272
0.85203617811203,0.0011447530705481768,0.0018416312523186207,-0.0005505341687239707
0.9228543043136597,0.0009460423607379198,0.0011447530705481768,-0.00017916910292115062
0.8477219343185425,0.0006168017280288041,0.0009460423607379198,-0.00023263847106136382
0.9786142706871033,0.0005838595679961145,0.0006168017280288041,-6.459287396864966e-05
1.0197503566741943,0.0005957350367680192,0.0005838595679961145,8.087079913821071e-05
1.2392185926437378,0.0009103736956603825,0.0005957350367680192,5.1511604397092015e-05
1.0375924110412598,0.0009794943034648895,0.0009103736956603825,-2.3621953005203977e-05
1.1384375095367432,0.0012691619340330362,0.0009794943034648895,1.723016430332791e-05
1.0975840091705322,0.001491001108661294,0.0012691619340330362,0.0002167176571674645
0.8290822505950928,0.0010100342333316803,0.001491001108661294,0.00014770291454624385
1.0472238063812256,0.001014399342238903,0.0010100342333316803,0.00029374330188147724
1.1011701822280884,0.0011607558699324727,0.001014399342238903,0.00025752768851816654
1.6618194580078125,0.003084530821070075,0.0011607558699324727,-0.0003677245113067329
1.0709367990493774,0.0033480925485491753,0.003084530821070075,-0.0007439166074618697
0.7704527378082275,0.0019536884501576424,0.0033480925485491753,-0.00033319531939923763
1.2014025449752808,0.0025157483760267496,0.0019536884501576424,-0.0007280902937054634
0.9193108677864075,0.002030277391895652,0.0025157483760267496,-0.0004798913432750851
1.4239319562911987,0.003054998582229018,0.002030277391895652,-0.001264701597392559
1.6382238864898682,0.005309997592121363,0.003054998582229018,-0.002390800043940544
2.6202430725097656,0.029443960636854172,0.005309997592121363,-0.005484044086188078
1.0583809614181519,0.012633895501494408,0.029443960636854172,0.015149254351854324
0.73097825050354,0.0056261299178004265,0.012633895501494408,0.003441011533141136
0.872562050819397,0.004097294062376022,0.0056261299178004265,0.0010011320700868964
0.9805970788002014,0.003054156433790922,0.004097294062376022,0.0016772350063547492
1.0768446922302246,0.0029236124828457832,0.003054156433790922,0.0012482197489589453
0.878155529499054,0.0018700615037232637,0.0029236124828457832,0.0009656213223934174
1.0702940225601196,0.0011385197285562754,0.0018700615037232637,0.0009987743105739355
1.7818266153335571,0.0009670035797171295,0.0011385197285562754,0.0008980125421658158
1.3301653861999512,0.0008287423988804221,0.0009670035797171295,0.0006428238120861351
1.0473078489303589,0.0005664924392476678,0.0008287423988804221,0.0004205951699987054
1.7202483415603638,0.0004890988348051906,0.0005664924392476678,0.0004429832333698869
2.525212526321411,0.0005309396074153483,0.0004890988348051906,0.00046419299906119704
3.0848138332366943,0.000618469319306314,0.0005309396074153483,0.0005368192214518785
2.4574997425079346,0.0007657697424292564,0.000618469319306314,0.0006136025185696781
2.5941154956817627,0.0008699326426722109,0.0007657697424292564,0.0007441171910613775
2.243349552154541,0.0008857439388521016,0.0008699326426722109,0.0007839942118152976
1.3809055089950562,0.0007255546515807509,0.0008857439388521016,0.000605467357672751
1.2880951166152954,0.0007590110180899501,0.0007255546515807509,0.0004510967410169542
1.1033707857131958,0.0007329743821173906,0.0007590110180899501,0.0003391691134311259
1.1393650770187378,0.0008155758259817958,0.0007329743821173906,0.0002922401763498783
1.1232596635818481,0.001012363936752081,0.0008155758259817958,0.00011561586143216118
1.093587040901184,0.001200405997224152,0.001012363936752081,-0.00010174982890021056
1.083178162574768,0.0013057466130703688,0.001200405997224152,-0.0003380116540938616
1.3312822580337524,0.0018300770316272974,0.0013057466130703688,-0.000707032042555511
1.2931854724884033,0.0019593210890889168,0.0018300770316272974,-0.0011358459014445543
1.880814790725708,0.0034476364962756634,0.0019593210890889168,-0.001842536497861147
2.3928587436676025,0.007915472611784935,0.0034476364962756634,-0.00404315534979105
1.2511953115463257,0.007694293279200792,0.007915472611784935,-0.0048048896715044975
1.2351523637771606,0.006868790835142136,0.007694293279200792,-0.004682392813265324
1.8112021684646606,0.007688819896429777,0.006868790835142136,-0.005898442585021257
1.4454258680343628,0.008081077598035336,0.007688819896429777,-0.005556706339120865
1.6211298704147339,0.007754863239824772,0.008081077598035336,-0.006307509262114763
1.0093014240264893,0.004303349647670984,0.007754863239824772,-0.0038977977819740772
1.1470953226089478,0.0028788151685148478,0.004303349647670984,-0.0024678281042724848
1.376505970954895,0.0031577302142977715,0.0028788151685148478,-0.001956528751179576
1.4239182472229004,0.0028602664824575186,0.0031577302142977715,-0.0022353879176080227
1.1983486413955688,0.0022902670316398144,0.0028602664824575186,-0.0017023938708007336
1.9401304721832275,0.00438510999083519,0.0022902670316398144,-0.0022213757038116455
1.8732300996780396,0.008002862334251404,0.00438510999083519,-0.004103842657059431
1.530938982963562,0.008855131454765797,0.008002862334251404,-0.006116402801126242
1.048744559288025,0.0060141198337078094,0.008855131454765797,-0.0045133475214242935
1.227159857749939,0.004210593644529581,0.0060141198337078094,-0.003681045025587082
1.071276068687439,0.0036624979693442583,0.004210593644529581,-0.001932091312482953
1.4173567295074463,0.0033653515856713057,0.0036624979693442583,-0.0025860953610390425
1.0230435132980347,0.002216666005551815,0.0033653515856713057,-0.0016628633020445704
0.7934057712554932,0.0012957364087924361,0.002216666005551815,-0.000452875392511487
1.4184154272079468,0.002308277413249016,0.0012957364087924361,-0.0005853287875652313
1.5513522624969482,0.004205870442092419,0.002308277413249016,-0.0015356625663116574
1.2057716846466064,0.004395272582769394,0.004205870442092419,-0.0022800236474722624
0.5111755728721619,0.001130816526710987,0.004395272582769394,-0.00027653516735881567
1.206613540649414,0.0016415405552834272,0.001130816526710987,-7.383570482488722e-05
1.034553050994873,0.0016709270421415567,0.0016415405552834272,0.0003664484538603574
1.358954668045044,0.002406352199614048,0.0016709270421415567,-0.0009409197373315692
2.9564950466156006,0.018974758684635162,0.002406352199614048,-0.002114085480570793
1.0239036083221436,0.011345712468028069,0.018974758684635162,0.00961754284799099
0.9027862548828125,0.0034957306925207376,0.011345712468028069,0.004966684617102146
0.7210713624954224,0.0017228445503860712,0.0034957306925207376,0.0005602875608019531
1.5551291704177856,0.001742335967719555,0.0017228445503860712,0.0013215611688792706
0.7896038293838501,0.0006876313127577305,0.001742335967719555,0.0006630951538681984
1.0487264394760132,0.0006310272729024291,0.0006876313127577305,0.00026807087124325335
1.1811009645462036,0.00038429134292528033,0.0006310272729024291,0.00036964169703423977
1.6216808557510376,0.000514346407726407,0.00038429134292528033,0.000311549985781312
1.8302431106567383,0.00036603587795980275,0.000514346407726407,0.00038506154669448733
1.384971261024475,0.0002675815485417843,0.00036603587795980275,0.0002462053089402616
1.7401200532913208,0.00020207685884088278,0.0002675815485417843,0.0002014609199250117
1.9667985439300537,0.00018563284538686275,0.00020207685884088278,0.00016912743740249425
2.9452056884765625,0.00016119595966301858,0.00018563284538686275,0.00016409714589826763
2.4001362323760986,0.00013692451466340572,0.00016119595966301858,0.00013717604451812804
3.632868766784668,0.00013836730795446783,0.00013692451466340572,0.00013226998271420598
3.7378828525543213,0.00016333202074747533,0.00013836730795446783,0.0001438422768842429
4.334028244018555,0.00017874507466331124,0.00016333202074747533,0.00016581329691689461
5.385592937469482,0.0002093690272886306,0.00017874507466331124,0.00018950611411128193
5.232816219329834,0.00024413198116235435,0.0002093690272886306,0.0002212178078480065
6.054933547973633,0.0002912517520599067,0.00024413198116235435,0.0002622792380861938
5.778006076812744,0.0003390119527466595,0.0002912517520599067,0.0003086999640800059
6.112162113189697,0.00040345487650483847,0.0003390119527466595,0.0003638946218416095
5.498140811920166,0.0004743060562759638,0.00040345487650483847,0.0004288585332687944
3.6764612197875977,0.0005903386045247316,0.0004743060562759638,0.000504200579598546
3.2515294551849365,0.0007390996324829757,0.0005903386045247316,0.0006202021613717079
3.4733080863952637,0.0008437646320089698,0.0007390996324829757,0.000751407234929502
3.532170295715332,0.0008507132297381759,0.0008437646320089698,0.0008122777799144387
2.5948855876922607,0.0007424805662594736,0.0008507132297381759,0.0007414628053084016
2.0405993461608887,0.0006529940292239189,0.0007424805662594736,0.0006184135563671589
1.3004239797592163,0.0007264999439939857,0.0006529940292239189,0.0004028591501992196
1.118379831314087,0.0006944528431631625,0.0007264999439939857,0.00034488755045458674
2.076408863067627,0.002898882608860731,0.0006944528431631625,-0.0002530490164645016
0.9340806007385254,0.002517507877200842,0.002898882608860731,-0.00018441767315380275
1.0119322538375854,0.0021768463775515556,0.002517507877200842,-0.0009233973687514663
1.0267677307128906,0.0022040645126253366,0.0021768463775515556,-0.0004358901351224631
1.3834998607635498,0.0026953532360494137,0.0022040645126253366,-0.0014646498020738363
1.3226784467697144,0.00343668507412076,0.0026953532360494137,-0.0015849415212869644
1.4616203308105469,0.004039977677166462,0.00343668507412076,-0.0024988430086523294
1.346867561340332,0.004345664754509926,0.004039977677166462,-0.002673220355063677
3.334944725036621,0.03697197884321213,0.004345664754509926,-0.006145182065665722
0.9748685956001282,0.016313493251800537,0.03697197884321213,0.017975371330976486
0.9869613647460938,0.006627275608479977,0.016313493251800537,0.007938834838569164
0.9724234342575073,0.003081993665546179,0.006627275608479977,0.003221825696527958
1.2028993368148804,0.0022834681440144777,0.003081993665546179,0.0018531270325183868
1.399694800376892,0.0014196287374943495,0.0022834681440144777,0.0014876129571348429
0.9762051701545715,0.0009081722819246352,0.0014196287374943495,0.0006509945960715413
1.1854815483093262,0.0007063560769893229,0.0009081722819246352,0.0005352286389097571
1.5556949377059937,0.0006452034576795995,0.0007063560769893229,0.0005326702957972884
1.3826713562011719,0.000539919943548739,0.0006452034576795995,0.00044257877743802965
2.4240341186523438,0.00044174044160172343,0.000539919943548739,0.0004530958249233663
2.3557894229888916,0.0003539555473253131,0.00044174044160172343,0.0003657622146420181
2.2405192852020264,0.00028583704261109233,0.0003539555473253131,0.00029137294040992856
3.3082807064056396,0.000253909092862159,0.00028583704261109233,0.00025823706528171897
3.9573371410369873,0.00021533532708417624,0.000253909092862159,0.00022740912390872836
2.902639389038086,0.00016709623741917312,0.00021533532708417624,0.00018074271793011576
3.9725539684295654,0.00013695191591978073,0.00016709623741917312,0.00014729492249898612
4.613293170928955,0.0001146753056673333,0.00013695191591978073,0.00012283003889024258
4.23566198348999,9.696742927189916e-05,0.0001146753056673333,0.00010293576633557677
4.688525199890137,8.631535456515849e-05,9.696742927189916e-05,8.961551066022366e-05
5.581542491912842,7.85527445259504e-05,8.631535456515849e-05,8.113148942356929e-05
6.397892475128174,7.499802450183779e-05,7.85527445259504e-05,7.585488492622972e-05
7.539271354675293,7.237035606522113e-05,7.499802450183779e-05,7.304493919946253e-05
8.431514739990234,7.160949462559074e-05,7.237035606522113e-05,7.148666918510571e-05
9.976827621459961,7.125778938643634e-05,7.160949462559074e-05,7.10759632056579e-05
10.79600715637207,7.201933476608247e-05,7.125778938643634e-05,7.132678001653403e-05
10.845365524291992,7.128012657631189e-05,7.201933476608247e-05,7.134719635359943e-05
10.387774467468262,7.233330688904971e-05,7.128012657631189e-05,7.146685675252229e-05
10.30197525024414,7.223369902931154e-05,7.233330688904971e-05,7.194311183411628e-05
9.648935317993164,7.434762665070593e-05,7.223369902931154e-05,7.287734479177743e-05
9.357277870178223,7.464358350262046e-05,7.434762665070593e-05,7.406763324979693e-05
8.776296615600586,7.829355308786035e-05,7.464358350262046e-05,7.592499605379999e-05
8.458553314208984,7.980575901456177e-05,7.829355308786035e-05,7.848145469324663e-05
7.767665863037109,8.577157859690487e-05,7.980575901456177e-05,8.199526200769469e-05
7.359201908111572,8.891643665265292e-05,8.577157859690487e-05,8.649051596876234e-05
6.767087936401367,9.845319436863065e-05,8.891643665265292e-05,9.242584928870201e-05
6.2112836837768555,0.00010394836135674268,9.845319436863065e-05,9.977012814488262e-05
5.664475917816162,0.0001192525596707128,0.00010394836135674268,0.00010932982695521787
4.99564790725708,0.00012832311040256172,0.0001192525596707128,0.00012100895401090384
4.540460586547852,0.0001539151999168098,0.00012832311040256172,0.0001363888441119343
3.742145299911499,0.0001682204892858863,0.0001539151999168098,0.00015450271894223988
3.3787403106689453,0.00021422721329145133,0.0001682204892858863,0.00017893433687277138
2.489638328552246,0.0002356277109356597,0.00021422721329145133,0.00020376639440655708
2.259469509124756,0.00033249519765377045,0.0002356277109356597,0.00023809753474779427
1.5011688470840454,0.00038011709693819284,0.00033249519765377045,0.0002495397930033505
1.543199896812439,0.000677961390465498,0.00038011709693819284,0.00025436532450839877
1.2551521062850952,0.0010647219605743885,0.000677961390465498,4.75443375762552e-05
1.5778529644012451,0.002514049643650651,0.0010647219605743885,-0.0003715473576448858
1.6044117212295532,0.004647836554795504,0.002514049643650651,-0.0018146097427234054
1.555367112159729,0.009259911254048347,0.004647836554795504,-0.0027557481080293655
0.9766951203346252,0.0070190876722335815,0.009259911254048347,-0.0036536771804094315
0.6720138788223267,0.003006270155310631,0.0070190876722335815,-0.0010434857103973627
0.7278212308883667,0.0015829362673684955,0.003006270155310631,0.000168994243722409
1.3524349927902222,0.0027860538102686405,0.0015829362673684955,-0.0004079633508808911
1.3117384910583496,0.003262526588514447,0.0027860538102686405,-0.001703973743133247
1.2929586172103882,0.00352219445630908,0.003262526588514447,-0.0020175089593976736
1.1998250484466553,0.003715998027473688,0.00352219445630908,-0.0018698503263294697
1.390796184539795,0.004727797582745552,0.003715998027473688,-0.0024521290324628353
1.2373278141021729,0.004901399835944176,0.004727797582745552,-0.0027351609896868467
1.5235047340393066,0.006918131373822689,0.004901399835944176,-0.0036453355569392443
1.6660362482070923,0.008855205029249191,0.006918131373822689,-0.005745505448430777
1.963839054107666,0.010515831410884857,0.008855205029249191,-0.008027870208024979
1.8553038835525513,0.011053230613470078,0.010515831410884857,-0.008985569700598717
1.7689406871795654,0.010975278913974762,0.011053230613470078,-0.009100399911403656
1.4683616161346436,0.007521551102399826,0.010975278913974762,-0.007504134438931942
1.0154894590377808,0.0036082135047763586,0.007521551102399826,-0.003809764049947262
0.7447818517684937,0.0014432460302487016,0.0036082135047763586,-0.0012051686644554138
0.9391717910766602,0.0011207053903490305,0.0014432460302487016,-0.00043989892583340406
0.9687929749488831,0.001015729270875454,0.0011207053903490305,-0.00019771387451328337
0.9585431814193726,0.000927796820178628,0.001015729270875454,-7.426106458297e-05
1.101201057434082,0.0011230339296162128,0.000927796820178628,-4.3618321797112e-05
1.3580513000488281,0.001948200399056077,0.0011230339296162128,-0.0003604810044635087
2.2023627758026123,0.0050175366923213005,0.001948200399056077,-0.0021412011701613665
2.165290355682373,0.008377425372600555,0.0050175366923213005,-0.005202420987188816
1.0828396081924438,0.007327293045818806,0.008377425372600555,-0.003949063364416361
1.1730825901031494,0.005911023356020451,0.007327293045818806,-0.004233377519994974
1.3708698749542236,0.005353525746613741,0.005911023356020451,-0.004048976115882397
1.1347315311431885,0.0030448664911091328,0.005353525746613741,-0.0030167000368237495
0.7471722960472107,0.001277327653951943,0.0030448664911091328,-0.0009832270443439484
0.8440483808517456,0.0009041336015798151,0.001277327653951943,8.622244058642536e-05
1.082749843597412,0.0009062846656888723,0.0009041336015798151,0.00034467183286324143
1.0461747646331787,0.0009890731889754534,0.0009062846656888723,-5.06591095472686e-05
0.9687502384185791,0.0009136947337538004,0.0009890731889754534,0.0001189332251669839
1.4745856523513794,0.001982098678126931,0.0009136947337538004,6.506394856842235e-05
1.641644835472107,0.005296635441482067,0.001982098678126931,-0.00029778340831398964
0.9816446304321289,0.0048499200493097305,0.005296635441482067,0.0011307834647595882
0.902032196521759,0.003925168886780739,0.0048499200493097305,0.0003184957313351333
0.8666142225265503,0.0028533339500427246,0.003925168886780739,-0.0005993444356136024
0.835093080997467,0.0018966775387525558,0.0028533339500427246,0.0005034187925048172
1.2150400876998901,0.0025461821351200342,0.0018966775387525558,-0.0006617727922275662
1.4508410692214966,0.003262818092480302,0.0025461821351200342,-0.0018028074409812689
1.2191144227981567,0.0026702824980020523,0.003262818092480302,-0.0019786441698670387
1.1390025615692139,0.0026039937511086464,0.0026702824980020523,-0.0013140267692506313
0.8268139362335205,0.001725120935589075,0.0026039937511086464,-0.00037263488047756255
1.4218099117279053,0.0029312893748283386,0.001725120935589075,-0.0008979910053312778
1.1776068210601807,0.002908708993345499,0.0029312893748283386,-0.0015573330456390977
0.9526909589767456,0.0020659356378018856,0.002908708993345499,-0.0011431103339418769
1.1202342510223389,0.00213619414716959,0.0020659356378018856,-0.0008814241155050695
1.0632144212722778,0.0022372095845639706,0.00213619414716959,-0.0005928606842644513
0.8028748035430908,0.0013772527454420924,0.0022372095845639706,-0.00037229317240417004
1.027145266532898,0.0014474054332822561,0.0013772527454420924,-8.792677544988692e-05
1.2189606428146362,0.0018886919133365154,0.0014474054332822561,-0.0005770419375039637
1.2222989797592163,0.002725409809499979,0.0018886919133365154,-0.0004191875923424959
1.0079174041748047,0.002639804035425186,0.002725409809499979,0.0005788215785287321
0.744450032711029,0.0014453462790697813,0.002639804035425186,0.00021454098168760538
1.1642894744873047,0.0019235025392845273,0.0014453462790697813,-0.00022528244880959392
0.7452489733695984,0.0010648105526342988,0.0019235025392845273,-8.186604827642441e-05
0.9618361592292786,0.000984518090263009,0.0010648105526342988,2.4624412617413327e-05
1.570112943649292,0.0023525573778897524,0.000984518090263009,-0.0002666938817128539
0.6565617918968201,0.001014061737805605,0.0023525573778897524,-1.2227264960529283e-05
1.4548683166503906,0.0021444326266646385,0.001014061737805605,4.4733234972227365e-05
1.004057765007019,0.001961000729352236,0.0021444326266646385,-0.0006250848527997732
1.4443949460983276,0.004091150127351284,0.001961000729352236,9.04214903130196e-06
0.9726437926292419,0.003867434337735176,0.004091150127351284,0.00010966271656798199
0.7921259999275208,0.0024249511770904064,0.003867434337735176,-8.161233563441783e-05
1.0902340412139893,0.002601830055937171,0.0024249511770904064,-0.0007835751748643816
0.7655181884765625,0.0014839002396911383,0.002601830055937171,0.0003215009637642652
1.1777408123016357,0.0019074933370575309,0.0014839002396911383,-0.0004553688922896981
1.3091630935668945,0.002358006779104471,0.0019074933370575309,-0.001119697466492653
1.0920721292495728,0.0022463162895292044,0.002358006779104471,-0.0010324092581868172
1.3054839372634888,0.003025628859177232,0.0022463162895292044,-0.0011937813833355904
0.6050834655761719,0.0011059322860091925,0.003025628859177232,7.433775317622349e-05
0.9111597537994385,0.0009145698277279735,0.0011059322860091925,6.288209260674194e-05
1.2455828189849854,0.001418223138898611,0.0009145698277279735,-2.5513476430205628e-05
1.5160239934921265,0.0025466408114880323,0.001418223138898611,-0.0008887785370461643
1.6251691579818726,0.00661065336316824,0.0025466408114880323,-0.000537605257704854
0.896122395992279,0.004883298184722662,0.00661065336316824,0.0016081712674349546
0.501390278339386,0.0010418698657304049,0.004883298184722662,0.0008774031884968281
1.4834177494049072,0.0022825589403510094,0.0010418698657304049,-0.00010239372932119295
0.819155752658844,0.0012679656501859426,0.0022825589403510094,0.0007058570627123117
0.9019663333892822,0.0010150591842830181,0.0012679656501859426,-0.00014342369104269892
0.9047337174415588,0.0007336724665947258,0.0010150591842830181,0.0002951610367745161
1.1708416938781738,0.0009294318733736873,0.0007336724665947258,0.00022750149946659803
1.1064494848251343,0.0009809802286326885,0.0009294318733736873,0.00035453110467642546
0.9480991959571838,0.0008091839263215661,0.0009809802286326885,0.0002556671970523894
1.1354340314865112,0.0009286012500524521,0.0008091839263215661,0.00028731668135151267
1.2820967435836792,0.0009498291183263063,0.0009286012500524521,0.000577207887545228
1.248915195465088,0.0014385274844244123,0.0009498291183263063,-0.00019915742450393736
0.7926619052886963,0.0008830331498757005,0.0014385274844244123,-0.00017102785932365805
1.0497113466262817,0.0009729552548378706,0.0008830331498757005,6.948050213395618e-06
1.2192883491516113,0.0013892047572880983,0.0009729552548378706,-0.00023130272165872157
1.7211439609527588,0.003567867446690798,0.0013892047572880983,-0.0008119898266158998
0.6987603902816772,0.0017302983906120062,0.003567867446690798,0.00020423767273314297
0.8182310461997986,0.0011063518468290567,0.0017302983906120062,-0.00029338427702896297
1.250813603401184,0.0016673123463988304,0.0011063518468290567,-0.0002603730245027691
1.1817982196807861,0.00179514370393008,0.0016673123463988304,-0.0008280858164653182
1.2119295597076416,0.002268186304718256,0.00179514370393008,-0.0007543374667875469
1.1457818746566772,0.0029744748026132584,0.002268186304718256,8.564672316424549e-05
1.1965150833129883,0.0036982428282499313,0.0029744748026132584,-0.0012029174249619246
1.1574766635894775,0.0039024248253554106,0.0036982428282499313,-0.001750756986439228
0.9664649963378906,0.0028739385306835175,0.0039024248253554106,-0.0015403495635837317
0.9086949825286865,0.0023678301367908716,0.0028739385306835175,-0.00012279307702556252
1.2116934061050415,0.0023957458324730396,0.0023678301367908716,-0.0013279491104185581
0.8962656259536743,0.0017647093627601862,0.0023957458324730396,-0.0005924534052610397
1.2440717220306396,0.0022046261001378298,0.0017647093627601862,-0.0008661232423037291
0.8512719869613647,0.0015974367270246148,0.0022046261001378298,1.9757264453801326e-05
1.517592191696167,0.0034276337828487158,0.0015974367270246148,-0.0006116846925579011
1.2140575647354126,0.0036874962970614433,0.0034276337828487158,-0.0018477020785212517
0.8020101189613342,0.0023348769173026085,0.0036874962970614433,0.0003664621617645025
1.4580450057983398,0.004059219267219305,0.0023348769173026085,-0.0013141692616045475
0.9374121427536011,0.0028928678948432207,0.004059219267219305,-0.0014897314831614494
1.11928129196167,0.0027103552129119635,0.0028928678948432207,-0.0014060484245419502
1.0583481788635254,0.0027479410637170076,0.0027103552129119635,-0.0008404648397117853
3.2614266872406006,0.020791614428162575,0.0027479410637170076,-0.0040612127631902695
0.7808429002761841,0.007284057326614857,0.020791614428162575,0.008026659488677979
1.0109070539474487,0.003913445398211479,0.007284057326614857,0.003676874563097954
0.841475248336792,0.00223469827324152,0.003913445398211479,0.0013010292313992977
1.1926571130752563,0.0016661836998537183,0.00223469827324152,0.0013310570502653718
0.8197672963142395,0.0007888630498200655,0.0016661836998537183,0.0006231917650438845
1.337354063987732,0.000786219781730324,0.0007888630498200655,0.0005240262253209949
1.100690484046936,0.0006707108113914728,0.000786219781730324,0.00039498572004958987
1.3927016258239746,0.000464210519567132,0.0006707108113914728,0.000447494734544307
1.1649707555770874,0.00027607486117631197,0.000464210519567132,0.0002683236380107701
2.072343111038208,0.000293947960017249,0.00027607486117631197,0.00024704739917069674
1.7776589393615723,0.00033770559821277857,0.000293947960017249,0.00025135395117104053
2.8624954223632812,0.00040690251626074314,0.00033770559821277857,0.0003423553134780377
3.480280876159668,0.0005064517026767135,0.00040690251626074314,0.0004300009459257126
3.933058977127075,0.0005920476978644729,0.0005064517026767135,0.0005264831706881523
3.5715365409851074,0.0007278693374246359,0.0005920476978644729,0.0006240198272280395
3.2014639377593994,0.0008646532660350204,0.0007278693374246359,0.0007459302432835102
2.6575164794921875,0.0007883237558417022,0.0008646532660350204,0.0007704755989834666
2.9080357551574707,0.000756558496505022,0.0007883237558417022,0.0007271381327882409
2.7147655487060547,0.0006133271381258965,0.000756558496505022,0.0006426331819966435
2.824336528778076,0.0005257615121081471,0.0006133271381258965,0.0005364802200347185
2.6036763191223145,0.0005002116085961461,0.0005257615121081471,0.0004754822875838727
2.1412065029144287,0.0004904701490886509,0.0005002116085961461,0.00043916935101151466
1.5132324695587158,0.00040320231346413493,0.0004904701490886509,0.0003560378681868315
1.6175910234451294,0.00041569641325622797,0.00040320231346413493,0.00031869884696789086
1.7244086265563965,0.0005608801729977131,0.00041569641325622797,0.0003568791726138443
1.1566643714904785,0.0007158101652748883,0.0005608801729977131,0.00013601515092886984
1.2087422609329224,0.0010184990242123604,0.0007158101652748883,0.00013805947673972696
2.42370343208313,0.004698409698903561,0.0010184990242123604,-0.0010136326309293509
0.8666720390319824,0.003466728376224637,0.004698409698903561,-0.0005364158423617482
1.013085961341858,0.0034115086309611797,0.003466728376224637,-0.0006979312747716904
1.0255082845687866,0.003573307069018483,0.0034115086309611797,0.00022170183365233243
0.8061938881874084,0.002218957059085369,0.003573307069018483,-0.0005944638978689909
0.7943006753921509,0.001372254453599453,0.002218957059085369,0.0002455278590787202
0.9576554894447327,0.0012584174983203411,0.001372254453599453,1.0708276022342034e-05
1.0784659385681152,0.001463638385757804,0.0012584174983203411,-4.2103765736101195e-06
1.0294986963272095,0.001551263965666294,0.001463638385757804,1.3517728802980855e-07
1.1600663661956787,0.0017139713745564222,0.001551263965666294,-0.0006898444844409823
1.3854175806045532,0.0018585592042654753,0.0017139713745564222,-0.0011772235156968236
1.5051627159118652,0.0025311496574431658,0.0018585592042654753,-0.0013698041439056396
1.5461094379425049,0.0034050014801323414,0.0025311496574431658,-0.0019412452820688486
1.6450756788253784,0.004578927531838417,0.0034050014801323414,-0.00280069001019001
1.3213073015213013,0.0038446777034550905,0.004578927531838417,-0.003022886347025633
1.003382682800293,0.0026197396218776703,0.0038446777034550905,-0.001804222003556788
1.597190499305725,0.0036069853231310844,0.0026197396218776703,-0.0020854989998042583
1.5751423835754395,0.005091558210551739,0.0036069853231310844,-0.0028136258479207754
2.650493621826172,0.01940140500664711,0.005091558210551739,-0.006723253987729549
0.7518293857574463,0.00988905318081379,0.01940140500664711,0.004341854713857174
0.845054566860199,0.006206088233739138,0.00988905318081379,0.002727246843278408
0.7862910032272339,0.0037881825119256973,0.006206088233739138,-0.0005465635331347585
0.8291180729866028,0.0026033418253064156,0.0037881825119256973,5.4864241974428296e-05
0.7459874749183655,0.00137957779224962,0.0026033418253064156,0.00041411168058402836
0.9143872857093811,0.0010098421480506659,0.00137957779224962,0.000416502938605845
0.9522866010665894,0.0008318326435983181,0.0010098421480506659,0.00027748773572966456
1.0013350248336792,0.0007647436577826738,0.0008318326435983181,0.00022992401500232518
0.9707509279251099,0.000587035552598536,0.0007647436577826738,0.00028851721435785294
1.0238488912582397,0.0004349176015239209,0.000587035552598536,0.0002736212918534875
2.078404426574707,0.0005338756018318236,0.0004349176015239209,0.0004076901532243937
2.049103021621704,0.0006473167450167239,0.0005338756018318236,0.0004957750206813216
2.0593860149383545,0.0008408731082454324,0.0006473167450167239,0.0006144859362393618
2.212585687637329,0.0009111734689213336,0.0008408731082454324,0.0007723933667875826
2.03225040435791,0.0008609377546235919,0.0009111734689213336,0.0007778146537020802
1.6940685510635376,0.001082191476598382,0.0008609377546235919,0.0007236156961880624
1.0260602235794067,0.0010539338691160083,0.001082191476598382,0.0002923866850323975
1.4771919250488281,0.0022729714401066303,0.0010539338691160083,-0.00016713025979697704
1.2119873762130737,0.00283636013045907,0.0022729714401066303,-0.0009849737398326397
1.005934715270996,0.002593930112197995,0.00283636013045907,-0.0008414319599978626
1.197158694267273,0.0030619739554822445,0.002593930112197995,-0.0011835179757326841
1.3896687030792236,0.004110665060579777,0.0030619739554822445,-0.001958796288818121
1.5200315713882446,0.0052331723272800446,0.004110665060579777,-0.003107879776507616
1.0564422607421875,0.00418154988437891,0.0052331723272800446,-0.002493166131898761
0.7632774710655212,0.0021215814631432295,0.00418154988437891,-0.0010702817235141993
1.0861198902130127,0.0022485165391117334,0.0021215814631432295,-0.0006961082108318806
1.015392541885376,0.0016913118306547403,0.0022485165391117334,-0.0010141392704099417
0.785006582736969,0.0009433183586224914,0.0016913118306547403,-0.0003891493543051183
0.96233069896698,0.000805032963398844,0.0009433183586224914,-0.00024412194034084678
1.4394707679748535,0.001519971527159214,0.000805032963398844,-0.0003296264912933111
1.999830722808838,0.003243118990212679,0.001519971527159214,-0.0015164271462708712
0.9096841812133789,0.0024242058862000704,0.003243118990212679,-0.0008719898178242147
1.0283669233322144,0.001963116927072406,0.0024242058862000704,-0.0010558657813817263
1.690209150314331,0.0037261061370372772,0.001963116927072406,-0.0015667998231947422
1.258290410041809,0.0029973466880619526,0.0037261061370372772,-0.0023439573124051094
2.1224400997161865,0.00878888089209795,0.0029973466880619526,-0.0030324929393827915
4.1282758712768555,0.14739030599594116,0.00878888089209795,-0.0045517305843532085
1.334189772605896,0.09683439880609512,0.14739030599594116,0.09489317238330841
0.9647905826568604,0.04854379594326019,0.09683439880609512,0.04657330363988876
0.7383871078491211,0.023015569895505905,0.04854379594326019,0.012070238590240479
1.1757118701934814,0.01581702008843422,0.023015569895505905,0.013529621995985508
0.8441047072410583,0.009079386480152607,0.01581702008843422,0.00528321135789156
1.0245667695999146,0.004349554888904095,0.009079386480152607,0.004633469507098198
1.1357684135437012,0.0036016213707625866,0.004349554888904095,0.002368470886722207
0.8747998476028442,0.0020442823879420757,0.0036016213707625866,0.0013790689408779144
1.8966249227523804,0.0018533084075897932,0.0020442823879420757,0.0016834023408591747
0.9732686281204224,0.0010785392951220274,0.0018533084075897932,0.0008779772906564176
1.5955020189285278,0.0007208002498373389,0.0010785392951220274,0.0007571761962026358
1.7222739458084106,0.0007177598308771849,0.0007208002498373389,0.0005862427642568946
1.3713669776916504,0.0004951943410560489,0.0007177598308771849,0.0004743850731756538
3.0291709899902344,0.00044037928455509245,0.0004951943410560489,0.0004437776224222034
1.9080034494400024,0.0003866233746521175,0.00044037928455509245,0.0003594459849409759
3.4236817359924316,0.0003488478250801563,0.0003866233746521175,0.0003528327797539532
3.0351951122283936,0.00032314364216290414,0.0003488478250801563,0.00031842326279729605
4.7587385177612305,0.00030681281350553036,0.00032314364216290414,0.0003082013572566211
5.78616189956665,0.0002992071968037635,0.00030681281350553036,0.000298541272059083
6.807735919952393,0.000290873198537156,0.0002992071968037635,0.0002919007674790919
10.473664283752441,0.0002844318514689803,0.000290873198537156,0.0002863501140382141
10.446146965026855,0.00028077326714992523,0.0002844318514689803,0.00028131602448411286
13.939502716064453,0.0002764657256193459,0.00028077326714992523,0.00027790485182777047
16.111392974853516,0.000271850498393178,0.0002764657256193459,0.0002736291498877108
15.750229835510254,0.0002662680926732719,0.000271850498393178,0.0002685136569198221
20.888166427612305,0.00026027203421108425,0.0002662680926732719,0.0002629584341775626
19.94558334350586,0.00025472606648691,0.00026027203421108425,0.0002571677032392472
21.495906829833984,0.00024931959342211485,0.00025472606648691,0.00025174178881570697
21.894529342651367,0.00024364033015444875,0.00024931959342211485,0.0002462127595208585
23.205944061279297,0.00023834302555769682,0.00024364033015444875,0.00024075864348560572
23.929128646850586,0.00023349856201093644,0.00023834302555769682,0.0002357069606659934
24.40852928161621,0.000228816585149616,0.00023349856201093644,0.00023095603683032095
25.166996002197266,0.0002244831994175911,0.000228816585149616,0.00022646444267593324
25.689956665039062,0.00022051208361517638,0.0002244831994175911,0.00022232363699004054
25.925214767456055,0.00021685240790247917,0.00022051208361517638,0.00021851505152881145
26.17809295654297,0.00021351451869122684,0.00021685240790247917,0.00021502285380847752
26.564496994018555,0.00021044767345301807,0.00021351451869122684,0.00021182795171625912
26.75313949584961,0.0002077187818940729,0.00021044767345301807,0.00020893506007269025
26.90918731689453,0.0002053757489193231,0.0002077187818940729,0.0002064033760689199
27.218828201293945,0.00020334814325906336,0.0002053757489193231,0.0002042233245447278
27.558359146118164,0.00020163413137197495,0.00020334814325906336,0.00020235759438946843
27.872190475463867,0.00020026109996251762,0.00020163413137197495,0.0002008184528676793
28.244667053222656,0.00019920640625059605,0.00020026109996251762,0.00019960899953730404
28.665401458740234,0.0001984414120670408,0.00019920640625059605,0.0001987034920603037
29.129547119140625,0.00019794321269728243,0.0001984414120670408,0.00019807612989097834
29.604045867919922,0.00019767243065871298,0.00019794321269728243,0.00019769553910009563
30.060951232910156,0.00019758811686187983,0.00019767243065871298,0.00019752143998630345
30.496849060058594,0.00019764852186199278,0.00019758811686187983,0.00019751251966226846
30.845436096191406,0.00019780374714173377,0.00019764852186199278,0.00019762260490097106
31.089244842529297,0.0001980034721782431,0.00019780374714173377,0.00019780157890636474
31.18181610107422,0.00019820811576209962,0.0001980034721782431,0.00019800425798166543
31.099214553833008,0.00019838381558656693,0.00019820811576209962,0.00019819381122943014
30.85120391845703,0.00019851484103128314,0.00019838381558656693,0.00019834547128994018
30.42852210998535,0.00019859627354890108,0.00019851484103128314,0.00019844876078423113
29.87774658203125,0.00019864251953549683,0.00019859627354890108,0.00019850858370773494
29.21798324584961,0.00019868731033056974,0.00019864251953549683,0.00019854899437632412
28.503280639648438,0.00019878042803611606,0.00019868731033056974,0.00019861196051351726
27.769939422607422,0.00019898524624295533,0.00019878042803611606,0.00019875419093295932
27.04340171813965,0.00019937322940677404,0.00019898524624295533,0.00019904316286556423
26.376867294311523,0.00020002367091365159,0.00019937322940677404,0.0001995546481339261
25.768850326538086,0.0002010158495977521,0.00020002367091365159,0.00020036785281263292
25.25115394592285,0.00020242870959918946,0.0002010158495977521,0.0002015621867030859
24.823455810546875,0.00020433627651073039,0.00020242870959918946,0.00020321410556789488
24.500110626220703,0.0002068042231258005,0.00020433627651073039,0.00020539367687888443
24.261934280395508,0.00020989544282201678,0.0002068042231258005,0.00020816491451114416
24.11121368408203,0.00021366591681726277,0.00020989544282201678,0.00021158730669412762
24.00640106201172,0.00021816919615957886,0.00021366591681726277,0.0002157149720005691
23.94339942932129,0.00022345755132846534,0.00021816919615957886,0.00022060071933083236
23.87677764892578,0.00022959095076657832,0.00022345755132846534,0.0002262998023070395
23.793487548828125,0.0002366339322179556,0.00022959095076657832,0.0002328740811208263
23.66282081604004,0.0002446589060127735,0.0002366339322179556,0.00024039122217800468
23.481481552124023,0.0002537451800890267,0.0002446589060127735,0.00024892669171094894
23.2280330657959,0.00026398414047434926,0.0002537451800890267,0.0002585648908279836
22.91173553466797,0.00027545233024284244,0.00026398414047434926,0.0002693896531127393
22.501113891601562,0.00028822722379118204,0.00027545233024284244,0.00028147659031674266
22.014142990112305,0.00030234636506065726,0.00028822722379118204,0.0002948832407128066
21.41343116760254,0.0003178189799655229,0.00030234636506065726,0.0003096311411354691
20.710102081298828,0.0003345954464748502,0.0003178189799655229,0.0003256993950344622
19.888031005859375,0.00035255681723356247,0.0003345954464748502,0.0003430014767218381
18.99600601196289,0.000371493399143219,0.00035255681723356247,0.00036137300776317716
18.063636779785156,0.0003911044914275408,0.000371493399143219,0.000380557932658121
17.159870147705078,0.00041098351357504725,0.0003911044914275408,0.0004002053174190223
16.321598052978516,0.0004306643968448043,0.00041098351357504725,0.0004198811366222799
15.569604873657227,0.00044968267320655286,0.0004306643968448043,0.0004391225229483098
14.881644248962402,0.0004676763783209026,0.00044968267320655286,0.00045751372817903757
14.22657585144043,0.00048451797920279205,0.0004676763783209026,0.00047480332432314754
13.567760467529297,0.0005003598635084927,0.00048451797920279205,0.0004909926792606711
12.90194034576416,0.0005157218547537923,0.0005003598635084927,0.0005064081633463502
12.25484561920166,0.0005314006702974439,0.0005157218547537923,0.000521704088896513
11.668596267700195,0.0005485611036419868,0.0005314006702974439,0.0005378625937737525
11.176990509033203,0.0005687131197191775,0.0005485611036419868,0.0005562242586165667
10.781255722045898,0.0005938012036494911,0.0005687131197191775,0.0005785063840448856
10.425759315490723,0.0006263898685574532,0.0005938012036494911,0.0006069118389859796
9.983222961425781,0.0006697091739624739,0.0006263898685574532,0.0006442045560106635
9.317883491516113,0.0007282024598680437,0.0006697091739624739,0.0006939574959687889
8.382184028625488,0.0008080944535322487,0.0007282024598680437,0.0007610276225022972
7.207012176513672,0.0009169329423457384,0.0008080944535322487,0.0008513415232300758
5.708108901977539,0.0010536124464124441,0.0009169329423457384,0.0009654131717979908
3.8664886951446533,0.0011784126982092857,0.0010536124464124441,0.0010717756813392043
2.6640830039978027,0.0012338247615844011,0.0011784126982092857,0.0011133120860904455
2.4925894737243652,0.001122820656746626,0.0012338247615844011,0.0010874040890485048
2.3449206352233887,0.000831503130029887,0.001122820656746626,0.0008988271583802998
1.8677009344100952,0.0006868175114504993,0.000831503130029887,0.0006601993227377534
2.6586148738861084,0.0006815076339989901,0.0006868175114504993,0.0006343202549032867
2.2417123317718506,0.0006677956553176045,0.0006815076339989901,0.0006052824901416898
1.5490139722824097,0.0006741657853126526,0.0006677956553176045,0.0005106730968691409
1.2927000522613525,0.0006541600450873375,0.0006741657853126526,0.00043004052713513374
1.254917025566101,0.0008640816085971892,0.0006541600450873375,0.0003018910065293312
1.2824805974960327,0.0014078946551308036,0.0008640816085971892,0.00010674193617887795
1.4172221422195435,0.0026814104057848454,0.0014078946551308036,-0.0004420549375936389
2.0523500442504883,0.008916584774851799,0.0026814104057848454,-0.0022435944993048906
0.9168131947517395,0.0073678940534591675,0.008916584774851799,-0.001054725144058466
0.7590017914772034,0.004076260142028332,0.0073678940534591675,-0.001091149402782321
0.964351236820221,0.003787124529480934,0.004076260142028332,-0.0001225764281116426
1.21537446975708,0.004571819212287664,0.003787124529480934,-0.0017787649994716048
1.2296260595321655,0.004459939897060394,0.004571819212287664,-0.002689685206860304
1.464747667312622,0.004771009087562561,0.004459939897060394,-0.003266331274062395
1.6498783826828003,0.005927444901317358,0.004771009087562561,-0.00392080657184124
2.0119776725769043,0.009564392268657684,0.005927444901317358,-0.0058390493504703045
1.6410380601882935,0.009854975156486034,0.009564392268657684,-0.007628425024449825
0.9035269618034363,0.005839104764163494,0.009854975156486034,-0.003972334787249565
0.8849917054176331,0.0040825409814715385,0.005839104764163494,-0.0015993257984519005
1.0046279430389404,0.003924213349819183,0.0040825409814715385,-0.0008734217844903469
1.0592395067214966,0.0032490496523678303,0.003924213349819183,-0.0018279447685927153
0.8294897079467773,0.0018052884843200445,0.0032490496523678303,-0.0010624616406857967
0.8645259737968445,0.001240511774085462,0.0018052884843200445,-0.00042489200131967664
1.4014341831207275,0.0023624158930033445,0.001240511774085462,-0.0002982928999699652
1.5279595851898193,0.003217812394723296,0.0023624158930033445,-0.0017795428866520524
1.7342579364776611,0.004248942714184523,0.003217812394723296,-0.0027694357559084892
2.147792100906372,0.005034663248807192,0.004248942714184523,-0.00398712232708931
2.3501851558685303,0.005256892181932926,0.005034663248807192,-0.004632862750440836
3.047553062438965,0.006243914365768433,0.005256892181932926,-0.005350316874682903
2.2705798149108887,0.005617660004645586,0.006243914365768433,-0.005380983464419842
2.13596248626709,0.004030741751194,0.005617660004645586,-0.0043683238327503204
1.7479585409164429,0.0028952029533684254,0.004030741751194,-0.0029877042397856712
2.0905683040618896,0.002883459674194455,0.0028952029533684254,-0.0025388612411916256
1.8738694190979004,0.002939380705356598,0.002883459674194455,-0.0024525567423552275
1.4055371284484863,0.0015116657596081495,0.002939380705356598,-0.001812910893931985
1.1054798364639282,0.0011365426471456885,0.0015116657596081495,-0.0008130721980705857
1.496856927871704,0.001303081982769072,0.0011365426471456885,-0.0008503883145749569
1.3501074314117432,0.0016635648207738996,0.001303081982769072,-0.0008059247629716992
0.8989145755767822,0.0010371539974585176,0.0016635648207738996,-0.0006278172950260341
1.2165504693984985,0.0013163312105461955,0.0010371539974585176,-0.000440991367213428
0.901628851890564,0.00102115492336452,0.0013163312105461955,-0.0002479348913766444
1.2469266653060913,0.0015160857001319528,0.00102115492336452,-0.0002642899053171277
1.0543608665466309,0.0014549170155078173,0.0015160857001319528,0.0005492217605933547
1.7003636360168457,0.0031205229461193085,0.0014549170155078173,-0.001082641538232565
0.8619498610496521,0.002108186949044466,0.0031205229461193085,0.0007723598973825574
1.319772720336914,0.003215167671442032,0.002108186949044466,-0.0009183346410281956
0.9494538307189941,0.002519729547202587,0.003215167671442032,0.0010287449695169926
1.335717797279358,0.0032875577453523874,0.002519729547202587,-0.001491953618824482
0.8485429883003235,0.0019986098632216454,0.0032875577453523874,0.0010113883763551712
1.5794713497161865,0.003913845866918564,0.0019986098632216454,-0.0012969330418854952
0.7601925134658813,0.0021424393635243177,0.003913845866918564,0.0006651669391430914
1.4344208240509033,0.0036675473675131798,0.0021424393635243177,-0.0011490009492263198
0.7768444418907166,0.0021769003942608833,0.0036675473675131798,0.00036244868533685803
1.0860223770141602,0.0024170116521418095,0.0021769003942608833,-0.0005553944502025843
0.767785906791687,0.0014171961229294538,0.0024170116521418095,-0.00013535955804400146
1.4097613096237183,0.002586985705420375,0.0014171961229294538,-0.0005466739530675113
1.0603846311569214,0.0019793538376688957,0.002586985705420375,-0.001279150601476431
0.6794999241828918,0.0008303152280859649,0.0019793538376688957,-0.00038771828985773027
0.8988777995109558,0.000660049612633884,0.0008303152280859649,-9.406045137438923e-05
1.078128695487976,0.0007597181829623878,0.000660049612633884,-7.001080666668713e-05
1.2272518873214722,0.0011047543957829475,0.0007597181829623878,-0.00017020305676851422
1.2812292575836182,0.0016799839213490486,0.0011047543957829475,-0.00036966486368328333
0.9419946074485779,0.001449432224035263,0.0016799839213490486,-0.00025976021424867213
1.0482711791992188,0.0014488114975392818,0.001449432224035263,-0.000435621157521382
0.8809701204299927,0.0010549355065450072,0.0014488114975392818,-0.0003073576954193413
0.9819419384002686,0.001013907603919506,0.0010549355065450072,-5.86639616813045e-05
1.4336172342300415,0.0016992512391880155,0.001013907603919506,-0.000563892419449985
1.3998384475708008,0.0021914122626185417,0.0016992512391880155,-0.0011282949708402157
1.209354043006897,0.0019269856857135892,0.0021914122626185417,-0.001297650160267949
0.7539889216423035,0.0009110611863434315,0.0019269856857135892,-0.0005436557112261653
0.8972373008728027,0.0007165954448282719,0.0009110611863434315,-0.0001224385341629386
1.210116982460022,0.0008573175291530788,0.0007165954448282719,-0.0003353168722242117
1.016222596168518,0.0008755931630730629,0.0008573175291530788,-9.09993686946109e-05
1.3626242876052856,0.0013756295666098595,0.0008755931630730629,-0.00043048046063631773
1.341354489326477,0.001551115419715643,0.0013756295666098595,-0.0008924948051571846
1.2075073719024658,0.001833550981245935,0.001551115419715643,-0.0007337110000662506
1.3877731561660767,0.0027488102205097675,0.001833550981245935,-0.0010567768476903439
1.6209700107574463,0.005140043795108795,0.0027488102205097675,-0.0020184083841741085
0.9356051683425903,0.0033173325937241316,0.005140043795108795,-0.002116500400006771
0.7621004581451416,0.0017274916172027588,0.0033173325937241316,-0.0007697452674619853
0.9718643426895142,0.0016294640954583883,0.0017274916172027588,6.143534847069532e-05
1.2441229820251465,0.002150755375623703,0.0016294640954583883,-0.0007183771813288331
1.0253312587738037,0.0019276991952210665,0.002150755375623703,-0.0007818765006959438
4.323085308074951,0.03276016190648079,0.0019276991952210665,-0.0023929723538458347
1.0946751832962036,0.013978661969304085,0.03276016190648079,0.01717201992869377
1.2464282512664795,0.007612193934619427,0.013978661969304085,0.008313261903822422
1.07744562625885,0.0032698039431124926,0.007612193934619427,0.0039598653092980385
1.1543018817901611,0.0019303124863654375,0.0032698039431124926,0.0018748959992080927
1.0813257694244385,0.001413928810507059,0.0019303124863654375,0.0010097222402691841
1.4781184196472168,0.0011020350502803922,0.001413928810507059,0.0010011650156229734
1.5868178606033325,0.0006903575267642736,0.0011020350502803922,0.0007559917867183685
1.4115183353424072,0.0005582414451055229,0.0006903575267642736,0.00047851266572251916
2.385063648223877,0.000555847305804491,0.0005582414451055229,0.0005059482646174729
2.333087682723999,0.00046014413237571716,0.000555847305804491,0.0004656956880353391
2.71451735496521,0.00042235368164256215,0.00046014413237571716,0.00041247488115914166
3.534212589263916,0.0003757260274142027,0.00042235368164256215,0.00038391092675738037
4.633350372314453,0.000330174108967185,0.0003757260274142027,0.00034493085695430636
4.137361526489258,0.00028889699024148285,0.000330174108967185,0.0003008502535521984
4.662052154541016,0.0002632714167702943,0.00028889699024148285,0.0002699436736293137
6.216317653656006,0.00024247220426332206,0.0002632714167702943,0.0002496293163858354
6.013327598571777,0.00021910273062530905,0.00024247220426332206,0.0002275938168168068
7.675261497497559,0.0002019185631070286,0.00021910273062530905,0.00020868401043117046
8.329241752624512,0.0001889454579213634,0.0002019185631070286,0.0001940030779223889
7.549717426300049,0.00018105347407981753,0.0001889454579213634,0.00018339656526222825
8.491019248962402,0.00017567237955518067,0.00018105347407981753,0.00017713900888338685
9.865120887756348,0.00017040545935742557,0.00017567237955518067,0.00017215494881384075
10.526595115661621,0.00016741108265705407,0.00017040545935742557,0.00016815173148643225
11.099761962890625,0.0001673221995588392,0.00016741108265705407,0.00016668689204379916
11.675110816955566,0.00016910264093894511,0.0001673221995588392,0.0001675858220551163
11.795230865478516,0.0001718895509839058,0.00016910264093894511,0.00016986695118248463
11.921619415283203,0.00017680285964161158,0.0001718895509839058,0.0001736974372761324
11.967398643493652,0.00018474075477570295,0.00017680285964161158,0.00018006825121119618
11.933236122131348,0.00019654983771033585,0.00018474075477570295,0.0001898411865113303
11.617904663085938,0.0002131751098204404,0.00019654983771033585,0.00020387022232171148
11.031933784484863,0.0002360764774493873,0.0002131751098204404,0.00022331129002850503
10.128670692443848,0.00026741030160337687,0.0002360764774493873,0.00024986499920487404
9.064878463745117,0.00030911684734746814,0.00026741030160337687,0.00028547941474244
7.924239635467529,0.0003624682140070945,0.00030911684734746814,0.0003315917565487325
6.792357444763184,0.0004290777142159641,0.0003624682140070945,0.0003892774402629584
5.804240703582764,0.0005123391165398061,0.0004290777142159641,0.0004604804562404752
4.978299617767334,0.0006155762821435928,0.0005123391165398061,0.000547808944247663
4.270483493804932,0.0007388136000372469,0.0006155762821435928,0.0006518176523968577
3.851972818374634,0.000880860723555088,0.0007388136000372469,0.0007736273109912872
3.979881525039673,0.000998512958176434,0.000880860723555088,0.0009036625269800425
4.213156700134277,0.0010019773617386818,0.000998512958176434,0.0009715603664517403
4.011213302612305,0.0009075615671463311,0.0010019773617386818,0.000926372071262449
3.411614179611206,0.0007867780514061451,0.0009075615671463311,0.0008129365742206573
3.076409101486206,0.0006687930435873568,0.0007867780514061451,0.0006920492742210627
3.061354875564575,0.0006089612143114209,0.0006687930435873568,0.000606383488047868
3.217738389968872,0.0005984982708469033,0.0006089612143114209,0.0005743404617533088
3.392643451690674,0.0005914848297834396,0.0005984982708469033,0.0005688652163371444
4.0419721603393555,0.0005487630842253566,0.0005914848297834396,0.0005533110816031694
3.5762243270874023,0.00046225861296989024,0.0005487630842253566,0.0004867885436397046
3.02752423286438,0.00036672595888376236,0.00046225861296989024,0.000393509806599468
1.4731576442718506,0.0003937765141017735,0.00036672595888376236,0.00027010857593268156
1.9629316329956055,0.0014455385971814394,0.0003937765141017735,-0.00016403888002969325
6.2701849937438965,0.041709668934345245,0.0014455385971814394,-0.004005375783890486
1.0083327293395996,0.022235732525587082,0.041709668934345245,0.02100369520485401
1.280984878540039,0.01162651926279068,0.022235732525587082,0.013272006064653397
0.909310519695282,0.0055936165153980255,0.01162651926279068,0.005214733071625233
1.1337093114852905,0.0033537065610289574,0.0055936165153980255,0.0031636329367756844
1.0477725267410278,0.0023072739131748676,0.0033537065610289574,0.001699642976745963
1.1063886880874634,0.0015210483688861132,0.0023072739131748676,0.0012725716223940253
1.0856819152832031,0.0010796479182317853,0.0015210483688861132,0.0008082588901743293
1.3372167348861694,0.0008721994236111641,0.0010796479182317853,0.0007184979622252285
1.6447824239730835,0.0006806834717281163,0.0008721994236111641,0.0006499426672235131
1.8484821319580078,0.0005663970950990915,0.0006806834717281163,0.000540045730303973
2.0234150886535645,0.0005025961436331272,0.0005663970950990915,0.0004721989971585572
2.569279670715332,0.00042677554301917553,0.0005025961436331272,0.0004323246539570391
2.486544609069824,0.0003392024082131684,0.00042677554301917553,0.00035518239019438624
2.912170648574829,0.000301831285469234,0.0003392024082131684,0.0003027209313586354
4.0937395095825195,0.0002710889093577862,0.000301831285469234,0.0002782772935461253
4.472593307495117,0.00023661150771658868,0.0002710889093577862,0.0002476778463460505
5.439945220947266,0.0002077709068544209,0.00023661150771658868,0.00021840889530722052
6.458594799041748,0.000179134716745466,0.0002077709068544209,0.00019091852300334722
5.514002799987793,0.00015955159324221313,0.000179134716745466,0.0001665656454861164
6.867713451385498,0.00014450287562794983,0.00015955159324221313,0.000150376494275406
7.313910961151123,0.000130463857203722,0.00014450287562794983,0.0001361409085802734
7.486652374267578,0.00012175440497230738,0.000130463857203722,0.00012498075375333428
8.221372604370117,0.00011790171265602112,0.00012175440497230738,0.00011895171337528154
9.15013599395752,0.00011585462198127061,0.00011790171265602112,0.000116186318336986
10.341690063476562,0.00011490846372907981,0.00011585462198127061,0.00011484482092782855
11.389352798461914,0.0001150895914179273,0.00011490846372907981,0.00011455467029009014
12.83389663696289,0.00011625396291492507,0.0001150895914179273,0.00011531558266142383
14.241571426391602,0.00011848528811242431,0.00011625396291492507,0.00011706957593560219
15.587539672851562,0.00012167832028353587,0.00011848528811242431,0.00011981768329860643
16.319406509399414,0.0001254491799045354,0.00012167832028353587,0.00012331049947533756
16.55908966064453,0.00013020262122154236,0.0001254491799045354,0.00012756220530718565
16.11789321899414,0.00013605141430161893,0.00013020262122154236,0.00013282746658660471
15.807973861694336,0.00014356072642840445,0.00013605141430161893,0.000139460782520473
15.23645305633545,0.00015331617032643408,0.00014356072642840445,0.00014801716315560043
14.734861373901367,0.0001660853740759194,0.00015331617032643408,0.00015917503333184868
13.886137962341309,0.00018276329501532018,0.0001660853740759194,0.00017372755974065512
12.896092414855957,0.00020484288688749075,0.00018276329501532018,0.00019283583969809115
11.67808723449707,0.0002342386869713664,0.00020484288688749075,0.00021812849445268512
10.413613319396973,0.0002737484755925834,0.0002342386869713664,0.00025185654521919787
9.138745307922363,0.0003264378465246409,0.0002737484755925834,0.00029679329600185156
7.8127570152282715,0.00039815809577703476,0.0003264378465246409,0.0003568992833606899
6.770413398742676,0.0004985565901733935,0.00039815809577703476,0.00043941137846559286
5.817883491516113,0.0006369540933519602,0.0004985565901733935,0.0005527856410481036
4.638244152069092,0.0008030575118027627,0.0006369540933519602,0.0006939269951544702
3.3671581745147705,0.000985733000561595,0.0008030575118027627,0.0008401780505664647
3.104586124420166,0.001141797169111669,0.000985733000561595,0.000995112000964582
3.051764488220215,0.0010677134850993752,0.001141797169111669,0.0010472373105585575
3.208524465560913,0.0008927736198529601,0.0010677134850993752,0.0009358439710922539
2.3856775760650635,0.0007122837705537677,0.0008927736198529601,0.0007394368294626474
2.2020115852355957,0.0005893650813959539,0.0007122837705537677,0.0005900508840568364
2.3035707473754883,0.0005956629174761474,0.0005893650813959539,0.0005331028369255364
1.4334226846694946,0.000565326539799571,0.0005956629174761474,0.0004256779211573303
1.3480291366577148,0.0007504904642701149,0.000565326539799571,0.00033811654429882765
1.1415996551513672,0.0009493933175690472,0.0007504904642701149,0.00014455500058829784
1.1842108964920044,0.0013049650005996227,0.0009493933175690472,-0.000156806519953534
1.4617005586624146,0.002688916400074959,0.0013049650005996227,-0.00035339297028258443
2.211277723312378,0.009170038625597954,0.002688916400074959,-0.002731364918872714
1.2340880632400513,0.013558626174926758,0.009170038625597954,-0.0019037567544728518
0.8574301600456238,0.009967802092432976,0.013558626174926758,-6.564513023477048e-05
0.9381152987480164,0.008720045909285545,0.009967802092432976,0.0007193235214799643
0.8375380635261536,0.0058912429958581924,0.008720045909285545,-0.0013765001203864813
0.8003847599029541,0.003773632925003767,0.0058912429958581924,-4.797975270776078e-05
0.7982143759727478,0.002273350488394499,0.003773632925003767,-0.000683690479490906
0.9079239368438721,0.0018704256508499384,0.002273350488394499,-8.983944280771539e-05
0.8521409630775452,0.0013372444082051516,0.0018704256508499384,-0.00019644483109004796
1.0202789306640625,0.001380239729769528,0.0013372444082051516,0.00012503858306445181
0.939332902431488,0.0010670763440430164,0.001380239729769528,0.0004270133504178375
1.3234832286834717,0.0015518541913479567,0.0010670763440430164,0.0005301585188135505
1.2421894073486328,0.0017613887321203947,0.0015518541913479567,0.0008501636330038309
0.9913702011108398,0.0017120293341577053,0.0017613887321203947,-0.00018236201140098274
1.068506121635437,0.0018919558497145772,0.0017120293341577053,-0.0003222831292077899
1.1155489683151245,0.002094230381771922,0.0018919558497145772,-0.0006617427570745349
1.369815468788147,0.003860765602439642,0.002094230381771922,-0.000376348034478724
1.240585207939148,0.004519219510257244,0.003860765602439642,-0.0020439093932509422
1.5253068208694458,0.0074980673380196095,0.004519219510257244,-0.003117781365290284
0.8335098624229431,0.004946831613779068,0.0074980673380196095,-0.0013668050523847342
0.9447961449623108,0.004406824242323637,0.004946831613779068,0.00020980028784833848
1.0054521560668945,0.004451633896678686,0.004406824242323637,-0.00012191855785204098
1.3704241514205933,0.006708985194563866,0.004451633896678686,-0.0024288890417665243
1.0265436172485352,0.005001847632229328,0.006708985194563866,-0.0031330399215221405
1.048256278038025,0.003768988884985447,0.005001847632229328,-0.0024340099189430475
1.0377024412155151,0.003759369719773531,0.003768988884985447,-0.001021996489726007
1.3373795747756958,0.003243452636525035,0.003759369719773531,-0.0025122901424765587
0.7937730550765991,0.0016465384978801012,0.003243452636525035,-0.0010186618892475963
0.9488894939422607,0.0014815826434642076,0.0016465384978801012,-3.947776713175699e-05
1.0152788162231445,0.0014068601885810494,0.0014815826434642076,-0.0004052755539305508
1.28941810131073,0.0021833223290741444,0.0014068601885810494,-0.0004522123490460217
0.9470662474632263,0.001579022267833352,0.0021833223290741444,-0.000817130203358829
1.828277349472046,0.005171990022063255,0.001579022267833352,-0.00040508032543584704
1.3372313976287842,0.005966279190033674,0.005171990022063255,-0.003309241496026516
1.0133411884307861,0.0061137559823691845,0.005966279190033674,-0.0002758561458904296
0.7361119985580444,0.003100099042057991,0.0061137559823691845,-0.0011031501926481724
1.2407430410385132,0.0047711702063679695,0.003100099042057991,6.244366522878408e-05
0.7887351512908936,0.002608501585200429,0.0047711702063679695,-0.0012280328664928675
1.094985008239746,0.003037738613784313,0.002608501585200429,-0.0004770788364112377
0.7380527853965759,0.0015202760696411133,0.003037738613784313,-0.0006125610671006143
1.0343108177185059,0.0015361907426267862,0.0015202760696411133,-0.0003598940675146878
1.007384181022644,0.0014942248817533255,0.0015361907426267862,0.00030873838113620877
0.7731612920761108,0.0008315206505358219,0.0014942248817533255,0.00029294926207512617
1.159106731414795,0.0009977349545806646,0.0008315206505358219,0.0002978211850859225
1.0443699359893799,0.0010859189787879586,0.0009977349545806646,-4.8062920541269705e-05
1.3403960466384888,0.0018647888209670782,0.0010859189787879586,0.00029918563086539507
2.9168941974639893,0.014586349949240685,0.0018647888209670782,-0.0014812282752245665
0.9264848828315735,0.008314494974911213,0.014586349949240685,0.0063828835263848305
0.951476514339447,0.004303907975554466,0.008314494974911213,0.003914548084139824
0.7796815633773804,0.002480675932019949,0.004303907975554466,0.0007441025227308273
0.9468661546707153,0.001762552885338664,0.002480675932019949,0.0009525192435830832
1.2476285696029663,0.0014793105656281114,0.001762552885338664,0.0010961227817460895
1.1746468544006348,0.0011127276811748743,0.0014793105656281114,0.0008652850519865751
1.2976269721984863,0.0008960285922512412,0.0011127276811748743,0.0007212684722617269
0.9866983890533447,0.0005206588539294899,0.0008960285922512412,0.00043368409387767315
1.6807600259780884,0.0005124689778313041,0.0005206588539294899,0.00041696056723594666
1.4371709823608398,0.0003119400644209236,0.0005124689778313041,0.0003357805544510484
1.6438064575195312,0.0003480701707303524,0.0003119400644209236,0.0002524694427847862
1.392940878868103,0.0003203191445209086,0.0003480701707303524,0.00024210073752328753
1.5495208501815796,0.000381290476070717,0.0003203191445209086,0.00024816248333081603
1.4117482900619507,0.00041605602018535137,0.000381290476070717,0.00026792677817866206
1.65541410446167,0.0004999651573598385,0.00041605602018535137,0.0003417587431613356
1.981920838356018,0.0005748766707256436,0.0004999651573598385,0.00045087013859301805
2.0996885299682617,0.000829540949780494,0.0005748766707256436,0.0005663902265951037
1.6476281881332397,0.0008624618640169501,0.000829540949780494,0.0006644105887971818
1.7262836694717407,0.0010198873933404684,0.0008624618640169501,0.0007284030434675515
1.5619291067123413,0.001116403378546238,0.0010198873933404684,0.0007922915974631906
1.2175415754318237,0.0006965538486838341,0.001116403378546238,0.0006710729794576764
1.706074833869934,0.0005726038361899555,0.0006965538486838341,0.000534981198143214
1.585749864578247,0.0007638873066753149,0.0005726038361899555,0.00045315723400563
1.3083088397979736,0.0007251114584505558,0.0007638873066753149,0.0004967161803506315
1.1774513721466064,0.000756380264647305,0.0007251114584505558,0.00036850880132988095
1.2018529176712036,0.0009201682405546308,0.000756380264647305,0.000331386283505708
1.0522727966308594,0.0009967905934900045,0.0009201682405546308,0.00014102505519986153
1.8980677127838135,0.003496204037219286,0.0009967905934900045,0.0003034697438124567
1.0363121032714844,0.0037543175276368856,0.003496204037219286,-3.772579293581657e-05
1.0338295698165894,0.003984329756349325,0.0037543175276368856,0.00032480090158060193
0.885910153388977,0.00311309564858675,0.003984329756349325,0.00023525986762251705
0.9932200908660889,0.0027627884410321712,0.00311309564858675,0.0009291200549341738
0.8132421970367432,0.0018232045695185661,0.0027627884410321712,0.00010503111843718216
1.0282317399978638,0.001613517408259213,0.0018232045695185661,0.0006923411274328828
1.3831932544708252,0.003070112317800522,0.001613517408259213,-0.0001647251920076087
4.3776092529296875,0.057746537029743195,0.003070112317800522,-0.001810226822271943
1.1093225479125977,0.02878325805068016,0.057746537029743195,0.03144681826233864
1.3603405952453613,0.017963245511054993,0.02878325805068016,0.018511340022087097
1.212143898010254,0.006924865767359734,0.017963245511054993,0.009578922763466835
0.8512253761291504,0.002635555574670434,0.006924865767359734,0.002943548373878002
0.8815364837646484,0.0014680414460599422,0.002635555574670434,0.0010468102991580963
1.731321930885315,0.0014423722168430686,0.0014680414460599422,0.0011930634500458837
1.1524691581726074,0.0010135299526154995,0.0014423722168430686,0.0008297408930957317
1.2997642755508423,0.0007682748837396502,0.0010135299526154995,0.0006551988190039992
2.3061940670013428,0.0008128973422572017,0.0007682748837396502,0.0007073077140375972
1.9499289989471436,0.000584856141358614,0.0008128973422572017,0.000620859325863421
1.900444746017456,0.0004685661115217954,0.000584856141358614,0.00046179472701624036
3.717393636703491,0.00045956028043292463,0.0004685661115217954,0.00044727156637236476
3.4557230472564697,0.0004174569039605558,0.00045956028043292463,0.0004210154293105006
3.8244662284851074,0.00038299153675325215,0.0004174569039605558,0.00038711022352799773
4.678829193115234,0.00036484276643022895,0.00038299153675325215,0.00036558389547280967
6.461718559265137,0.000365096319001168,0.00036484276643022895,0.00036056997487321496
8.803608894348145,0.00036373554030433297,0.000365096319001168,0.0003620660281740129
9.246988296508789,0.00035081279929727316,0.00036373554030433297,0.0003551959234755486
11.251919746398926,0.00033242121571674943,0.00035081279929727316,0.0003402133588679135
12.881235122680664,0.0003169492701999843,0.00033242121571674943,0.0003236596239730716
14.032876968383789,0.0003017770068254322,0.0003169492701999843,0.0003085220232605934
15.808677673339844,0.0002823657123371959,0.0003017770068254322,0.0002913635689765215
16.046632766723633,0.00026126106968149543,0.0002823657123371959,0.00027112054522149265
15.752823829650879,0.0002400887751718983,0.00026126106968149543,0.00024998761364258826
15.426301956176758,0.00021990554523654282,0.0002400887751718983,0.00022933351283427328
14.634334564208984,0.00020098795357625932,0.00021990554523654282,0.000209785473998636
14.327805519104004,0.00018296559574082494,0.00020098795357625932,0.0001913399901241064
13.651071548461914,0.00016627440345473588,0.00018296559574082494,0.00017399511125404388
12.623525619506836,0.00015131666441448033,0.00016627440345473588,0.00015816622180864215
11.99453353881836,0.00013843025953974575,0.00015131666441448033,0.00014426969573833048
11.666645050048828,0.00012728918227367103,0.00013843025953974575,0.00013229422620497644
11.423274040222168,0.00011783551599364728,0.00012728918227367103,0.0001220364574692212
11.438712120056152,0.0001100811205105856,0.00011783551599364728,0.00011348551925038919
11.627589225769043,0.00010381685569882393,0.0001100811205105856,0.000106530096672941
12.132858276367188,9.899592259898782e-05,0.00010381685569882393,0.00010104934335686266
12.949605941772461,9.5340859843418e-05,9.899592259898782e-05,9.687231795396656e-05
14.041342735290527,9.252590825781226e-05,9.5340859843418e-05,9.369188774144277e-05
15.331683158874512,9.03588006622158e-05,9.252590825781226e-05,9.124629286816344e-05
16.80016326904297,8.866329153534025e-05,9.03588006622158e-05,8.935180812841281e-05
18.44195556640625,8.727756357984617e-05,8.866329153534025e-05,8.784080273471773e-05
20.13106918334961,8.60843138070777e-05,8.727756357984617e-05,8.657384023535997e-05
21.711557388305664,8.501660340698436e-05,8.60843138070777e-05,8.545962919015437e-05
23.120285034179688,8.403879473917186e-05,8.501660340698436e-05,8.44485912239179e-05
24.34627342224121,8.314756269101053e-05,8.403879473917186e-05,8.35226965136826e-05
25.327035903930664,8.233192784246057e-05,8.314756269101053e-05,8.267535304185003e-05
26.047826766967773,8.159033313859254e-05,8.233192784246057e-05,8.190091466531157e-05
26.53943634033203,8.09375851531513e-05,8.159033313859254e-05,8.120655547827482e-05
26.858285903930664,8.038521627895534e-05,8.09375851531513e-05,8.06058815214783e-05
27.031192779541016,7.994026236701757e-05,8.038521627895534e-05,8.010835881577805e-05
27.092815399169922,7.961086521390826e-05,7.994026236701757e-05,7.972175808390602e-05
27.070758819580078,7.940663635963574e-05,7.961086521390826e-05,7.945505785755813e-05
26.995250701904297,7.933544111438096e-05,7.940663635963574e-05,7.931710570119321e-05
26.896120071411133,7.940650539239869e-05,7.933544111438096e-05,7.931653817649931e-05
26.773059844970703,7.962553354445845e-05,7.940650539239869e-05,7.946080586407334e-05
26.655532836914062,7.999813533388078e-05,7.962553354445845e-05,7.975567132234573e-05
26.563274383544922,8.053371857386082e-05,7.999813533388078e-05,8.020870154723525e-05
26.49593162536621,8.123943553073332e-05,8.053371857386082e-05,8.082817657850683e-05
26.460996627807617,8.212066313717514e-05,8.123943553073332e-05,8.162038284353912e-05
26.443370819091797,8.318148320540786e-05,8.212066313717514e-05,8.258999150712043e-05
26.447359085083008,8.442800026386976e-05,8.318148320540786e-05,8.37421030155383e-05
26.43433380126953,8.58650601003319e-05,8.442800026386976e-05,8.508202154189348e-05
26.39084243774414,8.750333654461429e-05,8.58650601003319e-05,8.661739411763847e-05
26.27253532409668,8.935721416492015e-05,8.750333654461429e-05,8.836048800731078e-05
26.08123779296875,9.145592048298568e-05,8.935721416492015e-05,9.03329491848126e-05
25.74935531616211,9.383710857946426e-05,9.145592048298568e-05,9.256766497856006e-05
25.30413818359375,9.656016482040286e-05,9.383710857946426e-05,9.511288953945041e-05
24.689285278320312,9.970828978111967e-05,9.656016482040286e-05,9.803896682569757e-05
23.938678741455078,0.00010339447180740535,9.970828978111967e-05,0.00010144325642613694
23.033411026000977,0.00010776613635243848,0.00010339447180740535,0.00010545444820309058
22.00701141357422,0.00011302065831841901,0.00010776613635243848,0.00011024308332707733
20.89493751525879,0.00011941247066715732,0.00011302065831841901,0.00011603247548919171
19.737768173217773,0.00012728733418043703,0.00011941247066715732,0.00012311877799220383
18.594512939453125,0.00013709448103327304,0.00012728733418043703,0.00013189454330131412
17.49248504638672,0.00014941347762942314,0.00013709448103327304,0.00014286690566223115
16.43452262878418,0.0001649608020670712,0.00014941347762942314,0.00015667412662878633
15.38620662689209,0.0001845934020821005,0.0001649608020670712,0.0001740888401400298
14.299506187438965,0.00020937729277648032,0.0001845934020821005,0.00019604968838393688
13.159174919128418,0.00024082792515400797,0.00020937729277648032,0.00022380618611350656
12.002463340759277,0.00028121870127506554,0.00024082792515400797,0.00025918454048223794
10.8319673538208,0.00033357905340380967,0.00028121870127506554,0.0003047304053325206
9.521981239318848,0.00040122633799910545,0.00033357905340380967,0.00036340829683467746
7.97812557220459,0.0004882328794337809,0.00040122633799910545,0.0004383461782708764
6.4389328956604,0.0006003958405926824,0.0004882328794337809,0.0005333282751962543
5.163962364196777,0.0007414047140628099,0.0006003958405926824,0.0006515549612231553
4.315145969390869,0.0009053734829649329,0.0007414047140628099,0.0007919770432636142
3.951643943786621,0.0010641191620379686,0.0009053734829649329,0.0009438812267035246
3.902113676071167,0.001145385904237628,0.0010641191620379686,0.0010642691049724817
3.6721127033233643,0.0010909985285252333,0.001145385904237628,0.0010776570998132229
3.1353585720062256,0.0009537880541756749,0.0010909985285252333,0.0009736746433191001
2.6865129470825195,0.0008447056170552969,0.0009537880541756749,0.0008407188579440117
2.842722177505493,0.0008077602833509445,0.0008447056170552969,0.0007756152772344649
3.2856240272521973,0.0007855562726035714,0.0008077602833509445,0.0007598542142659426
2.8268117904663086,0.0007107468554750085,0.0007855562726035714,0.0007036441238597035
2.6330695152282715,0.0006256613996811211,0.0007107468554750085,0.0006230776780284941
2.6297316551208496,0.000518017157446593,0.0006256613996811211,0.000534135615453124
1.8675367832183838,0.00045498658437281847,0.000518017157446593,0.0004199239192530513
2.084582805633545,0.0006195493624545634,0.00045498658437281847,0.00043995020678266883
1.9900202751159668,0.0008855214109644294,0.0006195493624545634,0.0005921291885897517
1.5788440704345703,0.002206035889685154,0.0008855214109644294,-3.454999387031421e-05
4.593357086181641,0.037237945944070816,0.002206035889685154,-0.004052930511534214
1.0668931007385254,0.03740740567445755,0.037237945944070816,0.012791838496923447
0.9349867701530457,0.015055198222398758,0.03740740567445755,0.01743273064494133
0.8987447023391724,0.00851704366505146,0.015055198222398758,0.006198374554514885
0.9691912531852722,0.006247065030038357,0.00851704366505146,0.0034146979451179504
0.9844107627868652,0.0040750568732619286,0.006247065030038357,0.0028846049681305885
0.7467043399810791,0.0020345423836261034,0.0040750568732619286,0.0009310797322541475
1.623382806777954,0.0015490370569750667,0.0020345423836261034,0.001497023506090045
0.8492568731307983,0.0008015218190848827,0.0015490370569750667,0.000592321390286088
1.5604956150054932,0.0009046242339536548,0.0008015218190848827,0.0006237156339921057
1.1313420534133911,0.0005016762879677117,0.0009046242339536548,0.0005071436753496528
1.7801440954208374,0.0004915816825814545,0.0005016762879677117,0.0004127446445636451
2.0139517784118652,0.0004163513076491654,0.0004915816825814545,0.0004024081863462925
2.286945104598999,0.0003958426241297275,0.0004163513076491654,0.00036722002550959587
3.107459306716919,0.0003321488620713353,0.0003958426241297275,0.00034648817381821573
3.3975231647491455,0.00026049965526908636,0.0003321488620713353,0.00028398260474205017
3.576005458831787,0.00022184399131219834,0.00026049965526908636,0.00023225403856486082
3.7912209033966064,0.00019844830967485905,0.00022184399131219834,0.00020318674796726555
4.908618927001953,0.00016893679276108742,0.00019844830967485905,0.0001798357698135078
4.19541597366333,0.0001449074479751289,0.00016893679276108742,0.0001526019914308563
5.2388834953308105,0.00013095280155539513,0.0001449074479751289,0.0001354671549052
5.371819496154785,0.00012497880379669368,0.00013095280155539513,0.00012579809117596596
5.6907501220703125,0.00011805976828327402,0.00012497880379669368,0.00011968581384280697
6.563169956207275,0.00011686317157000303,0.00011805976828327402,0.00011610299407038838
6.668321132659912,0.00011953650391660631,0.00011686317157000303,0.00011682547483360395
7.212185382843018,0.00012509216321632266,0.00011953650391660631,0.00012104697816539556
7.560492992401123,0.00013023514475207776,0.00012509216321632266,0.00012647054973058403
8.65473461151123,0.0001378469169139862,0.00013023514475207776,0.0001330374798271805
9.70984172821045,0.00014846865087747574,0.0001378469169139862,0.00014224027108866721
10.80126667022705,0.0001638257090235129,0.00014846865087747574,0.00015521951718255877
12.542614936828613,0.00018456688849255443,0.0001638257090235129,0.00017326409579254687
11.928218841552734,0.0002131679211743176,0.00018456688849255443,0.00019754641107283533
12.174835205078125,0.0002510956837795675,0.0002131679211743176,0.0002304353256477043
10.994779586791992,0.0003044822660740465,0.0002510956837795675,0.0002751137362793088
10.485199928283691,0.00037643456016667187,0.0003044822660740465,0.0003366438904777169
8.597723007202148,0.0004751071101054549,0.00037643456016667187,0.0004192774649709463
6.317360877990723,0.0006155684823170304,0.0004751071101054549,0.0005319463089108467
4.42693567276001,0.0008043301641009748,0.0006155684823170304,0.0006797866080887616
3.168987274169922,0.0010544457472860813,0.0008043301641009748,0.0008587248157709837
2.8033950328826904,0.0012656217440962791,0.0010544457472860813,0.0010633504716679454
2.58099627494812,0.001139091677032411,0.0012656217440962791,0.0011166383046656847
2.225492477416992,0.0009095809073187411,0.001139091677032411,0.0009322302066721022
1.642576813697815,0.0007801179308444262,0.0009095809073187411,0.0006957136793062091
1.7932935953140259,0.0007413387065753341,0.0007801179308444262,0.0006383078289218247
1.8037257194519043,0.0009554630378261209,0.0007413387065753341,0.0006540055619552732
1.2108618021011353,0.0013552714372053742,0.0009554630378261209,0.0002053433854598552
1.5618840456008911,0.002919031772762537,0.0013552714372053742,-0.0006806115270592272
1.6982421875,0.0051639871671795845,0.002919031772762537,-0.002414017915725708
1.5606824159622192,0.007308024913072586,0.0051639871671795845,-0.0039764270186424255
1.42874014377594,0.013874657452106476,0.007308024913072586,-0.0026628240011632442
1.843338131904602,0.042065028101205826,0.013874657452106476,-0.007929956540465355
1.032519817352295,0.043532468378543854,0.042065028101205826,-0.0073220133781433105
0.9198549389839172,0.01976699009537697,0.043532468378543854,0.019967928528785706
0.9806108474731445,0.018344201147556305,0.01976699009537697,0.003558240830898285
0.7388549447059631,0.00977032259106636,0.018344201147556305,0.002089302521198988
0.984408438205719,0.006564942188560963,0.00977032259106636,0.004434760194271803
0.79279625415802,0.004125910345464945,0.006564942188560963,-4.6284978452604264e-05
0.8673852682113647,0.0024114076513797045,0.004125910345464945,0.0014900885289534926
0.7694432735443115,0.0013585883425548673,0.0024114076513797045,0.00039811557508073747
1.1626521348953247,0.001330542378127575,0.0013585883425548673,0.0007056931499391794
0.7066810727119446,0.0005313601577654481,0.001330542378127575,0.00037633758620359004
1.4794243574142456,0.0009567935485392809,0.0005313601577654481,0.00030023063300177455
1.0249229669570923,0.0005236462457105517,0.0009567935485392809,0.0004898877232335508
1.0600780248641968,0.0004346318601164967,0.0005236462457105517,0.00024391361512243748
1.4411821365356445,0.0002875339996535331,0.0004346318601164967,0.0002918328973464668
1.796104073524475,0.00028639897936955094,0.0002875339996535331,0.00023858671193011105
1.8317619562149048,0.0002561297151260078,0.00028639897936955094,0.00023195681569632143
3.1587533950805664,0.00025666592409834266,0.0002561297151260078,0.00024318219220731407
2.4632959365844727,0.0002609884541016072,0.00025666592409834266,0.0002361387450946495
3.338165283203125,0.00027133652474731207,0.0002609884541016072,0.00025339500280097127
4.348198890686035,0.00032025392283685505,0.00027133652474731207,0.00028543348889797926
4.791690826416016,0.00039757334161549807,0.00032025392283685505,0.0003470454830676317
5.157543659210205,0.0005012888577766716,0.00039757334161549807,0.00043572086724452674
4.294787883758545,0.0006533712148666382,0.0005012888577766716,0.0005517104873433709
3.708906412124634,0.00088082643924281,0.0006533712148666382,0.0007204902940429747
3.5599775314331055,0.0010313167003914714,0.00088082643924281,0.0009080128511413932
3.207798480987549,0.0010073401499539614,0.0010313167003914714,0.0009696771739982069
3.0164308547973633,0.0008796392939984798,0.0010073401499539614,0.0008950178744271398
2.51267409324646,0.0007398808957077563,0.0008796392939984798,0.000751080980990082
2.6292967796325684,0.0006483973120339215,0.0007398808957077563,0.0006472429959103465
2.992410182952881,0.0006595789454877377,0.0006483973120339215,0.0006156996823847294
2.295793294906616,0.000644289655610919,0.0006595789454877377,0.0005883894627913833
2.349059820175171,0.0007043640944175422,0.000644289655610919,0.0006032458622939885
1.7093994617462158,0.0007343477918766439,0.0007043640944175422,0.0005767997354269028
1.4531999826431274,0.0008432167815044522,0.0007343477918766439,0.0005315328598953784
1.2742677927017212,0.0010238704271614552,0.0008432167815044522,0.0004666241875384003
1.2486175298690796,0.0014861669624224305,0.0010238704271614552,0.00032395776361227036
1.6284703016281128,0.003609192091971636,0.0014861669624224305,0.0006721933605149388
1.17593252658844,0.004988137632608414,0.003609192091971636,9.899340511765331e-05
1.1820247173309326,0.006957868579775095,0.004988137632608414,0.00023899729421827942
1.3894832134246826,0.009419434703886509,0.006957868579775095,0.004425280261784792
0.9336220622062683,0.0076234545558691025,0.009419434703886509,0.0022658072412014008
1.038901448249817,0.008014250546693802,0.0076234545558691025,0.0012601750204339623
0.8559723496437073,0.0053210388869047165,0.008014250546693802,-0.0020002303645014763
0.8692944645881653,0.0038771620020270348,0.0053210388869047165,0.0008589631179347634
0.882827639579773,0.0029501263052225113,0.0038771620020270348,-0.0005208685761317611
1.0724081993103027,0.0031469776295125484,0.0029501263052225113,-0.0008201936725527048
1.034409761428833,0.002698036376386881,0.0031469776295125484,-0.0012990410905331373
1.0705928802490234,0.002304083202034235,0.002698036376386881,-0.001258858828805387
1.0576716661453247,0.0017287340015172958,0.002304083202034235,-0.0011452737962827086
0.8960778117179871,0.0012967803049832582,0.0017287340015172958,-0.0003840280696749687
1.054785966873169,0.001298250863328576,0.0012967803049832582,-0.0004106477717868984
1.3901474475860596,0.0020069442689418793,0.001298250863328576,-0.000721992808394134
1.315322756767273,0.0021418705582618713,0.0020069442689418793,-0.001283329096622765
1.2964985370635986,0.0023376871831715107,0.0021418705582618713,-0.001325117889791727
1.312443494796753,0.0026175398379564285,0.0023376871831715107,-0.0014633361715823412
1.0055547952651978,0.0019372269744053483,0.0026175398379564285,-0.0011658775620162487
0.9246656894683838,0.0014169617788866162,0.0019372269744053483,-0.0006298532825894654
1.2567497491836548,0.0017032246105372906,0.0014169617788866162,-0.0007593893678858876
1.689758062362671,0.004327579401433468,0.0017032246105372906,-0.0009009952191263437
1.477051854133606,0.004701790399849415,0.004327579401433468,-0.0031960045453161
0.8096683025360107,0.0027821091935038567,0.004701790399849415,-0.0011287361849099398
1.4659292697906494,0.0038565511349588633,0.0027821091935038567,-0.0019514861050993204
1.145775556564331,0.004428880289196968,0.0038565511349588633,-0.0014624951872974634
1.2030597925186157,0.004007137380540371,0.004428880289196968,-0.002579337917268276
0.7856269478797913,0.0024491669610142708,0.004007137380540371,-0.0003091010730713606
1.1554927825927734,0.003096209838986397,0.0024491669610142708,-0.0006349077448248863
0.7969717979431152,0.0019655274227261543,0.003096209838986397,5.765668538515456e-05
1.3909504413604736,0.003182376269251108,0.0019655274227261543,-0.0010101962834596634
0.7749167680740356,0.0018595349974930286,0.003182376269251108,-0.0003992303682025522
1.2298084497451782,0.002526397816836834,0.0018595349974930286,-0.0006912101525813341
0.7328746914863586,0.0013568939175456762,0.002526397816836834,1.1033993359887972e-05
1.8099244832992554,0.004137310199439526,0.0013568939175456762,-0.0006233352469280362
1.2977279424667358,0.004215704742819071,0.004137310199439526,-0.0026246430352330208
0.7839948534965515,0.0025417194701731205,0.004215704742819071,0.00045222812332212925
1.2772376537322998,0.003399259876459837,0.0025417194701731205,-0.001247732318006456
1.4028743505477905,0.006499335169792175,0.003399259876459837,-0.0007933775195851922
1.4576425552368164,0.007423806004226208,0.006499335169792175,-0.004723445046693087
0.7447175979614258,0.0036652099806815386,0.007423806004226208,-0.001728456816636026
0.949622392654419,0.002954828552901745,0.0036652099806815386,-0.0010715053649619222
0.8189855813980103,0.0018997571896761656,0.002954828552901745,-0.00048238789895549417
1.030508279800415,0.001825433922931552,0.0018997571896761656,-0.0005745035014115274
0.9285613894462585,0.0015342964325100183,0.001825433922931552,-0.0002655950956977904
0.9952849745750427,0.0014319107867777348,0.0015342964325100183,0.00035656080581247807
1.110318899154663,0.0016509274719282985,0.0014319107867777348,-0.00039131351513788104
0.9861271381378174,0.0014613044913858175,0.0016509274719282985,-0.0004653966170735657
0.8869382739067078,0.001132829813286662,0.0014613044913858175,-0.00015516977873630822
1.193105936050415,0.0015179186593741179,0.001132829813286662,-0.000317721685860306
1.103247880935669,0.0015573594719171524,0.0015179186593741179,-0.0006093392730690539
0.9673998951911926,0.001255707466043532,0.0015573594719171524,-0.0005203124601393938
1.0743016004562378,0.0011980540584772825,0.001255707466043532,-0.0005106372409500182
1.3418501615524292,0.0017677841242402792,0.0011980540584772825,-0.0006183038931339979
1.5195643901824951,0.0026950878091156483,0.0017677841242402792,-0.001272283960133791
0.8502395749092102,0.0019048324320465326,0.0026950878091156483,-0.00033842772245407104
0.9692195653915405,0.0015405404847115278,0.0019048324320465326,-0.0006388071924448013
1.436090111732483,0.002720178570598364,0.0015405404847115278,-0.0007763513713143766
0.8858066201210022,0.0013397755101323128,0.002720178570598364,-0.001164816552773118
0.9727206826210022,0.0012412613723427057,0.0013397755101323128,-0.00018615523003973067
2.09616756439209,0.0043756403028965,0.0012412613723427057,-0.0010362814646214247
1.3963313102722168,0.007385303732007742,0.0043756403028965,-0.002083531115204096
1.1318001747131348,0.00720988167449832,0.007385303732007742,-0.0035590347833931446
0.9196030497550964,0.005510467570275068,0.00720988167449832,-0.001955269370228052
0.9403898119926453,0.0033751288428902626,0.005510467570275068,-0.0023910431191325188
1.1810941696166992,0.004126003012061119,0.0033751288428902626,-0.0013123025419190526
1.1294702291488647,0.0032934569753706455,0.004126003012061119,-0.0022552525624632835
1.2067840099334717,0.003328808816149831,0.0032934569753706455,-0.001831515459343791
1.3362433910369873,0.0036496780812740326,0.003328808816149831,-0.0021654327865689993
1.4504282474517822,0.00421743281185627,0.0036496780812740326,-0.002633906900882721
2.1596109867095947,0.009623849764466286,0.00421743281185627,-0.004552959464490414
0.7125275135040283,0.004764966666698456,0.009623849764466286,0.0010657490929588675
0.829115629196167,0.003275577211752534,0.004764966666698456,-9.036506526172161e-06
1.100080132484436,0.0036067129112780094,0.003275577211752534,-0.001031944528222084
0.783540666103363,0.002000664360821247,0.0036067129112780094,-0.0008343602530658245
1.2969244718551636,0.0029608607292175293,0.002000664360821247,-0.0008436026400886476
0.9117690324783325,0.0021058174315840006,0.0029608607292175293,-0.0009491070522926748
1.0417449474334717,0.0019463608041405678,0.0021058174315840006,-0.0007796739810146391
1.2442618608474731,0.0026501889806240797,0.0019463608041405678,-0.0007884354563429952
0.7244622111320496,0.001310938037931919,0.0026501889806240797,-0.0004470189451240003
1.0323395729064941,0.0013970895670354366,0.001310938037931919,3.827517502941191e-06
1.3494445085525513,0.0022283103317022324,0.0013970895670354366,-0.0006216324400156736
0.7566968202590942,0.001275876653380692,0.0022283103317022324,-8.501907359459437e-06
1.5363872051239014,0.0027445401065051556,0.001275876653380692,-0.0005573300877586007
0.9632465839385986,0.002171102911233902,0.0027445401065051556,-0.0009372419444844127
1.0649722814559937,0.0024623917415738106,0.002171102911233902,3.887125785695389e-07
1.0010708570480347,0.0023440085351467133,0.0024623917415738106,-0.0005378118949010968
1.4478685855865479,0.004913704469799995,0.0023440085351467133,1.5109802916413173e-05
1.623400330543518,0.008156104013323784,0.004913704469799995,-0.003851654939353466
0.6564463973045349,0.003274396527558565,0.008156104013323784,-0.001351127284578979
1.1197400093078613,0.00410070363432169,0.003274396527558565,-0.00012521633470896631
0.7478615045547485,0.002187903504818678,0.00410070363432169,-0.0006427479675039649
0.8829777240753174,0.001640782691538334,0.002187903504818678,-0.0003699025546666235
1.069191575050354,0.0017945400904864073,0.001640782691538334,0.0003569280088413507
0.7884496450424194,0.000957215204834938,0.0017945400904864073,0.0004938127822242677
1.0307804346084595,0.0009441055590286851,0.000957215204834938,0.000254589511314407
1.151450276374817,0.001250511733815074,0.0009441055590286851,3.392896906007081e-05
0.9937918782234192,0.0012324536219239235,0.001250511733815074,-5.674893327523023e-05
3.3290181159973145,0.009751992300152779,0.0012324536219239235,-0.0018540665041655302
0.7913175225257874,0.00539793586358428,0.009751992300152779,0.0024715170729905367
0.7181699275970459,0.0023858407512307167,0.00539793586358428,0.001357273431494832
1.0767358541488647,0.0027500158175826073,0.0023858407512307167,0.00019502050417941064
0.8025808334350586,0.0013820547610521317,0.0027500158175826073,0.0009139719186350703
1.2852797508239746,0.0021429425105452538,0.0013820547610521317,0.0004263665177859366
0.8466293811798096,0.0013340217992663383,0.0021429425105452538,0.0006131459958851337
0.9779103398323059,0.0011830845614895225,0.0013340217992663383,0.0003385624149814248
1.141060471534729,0.0015267711132764816,0.0011830845614895225,0.00012641794455703348
0.9123967885971069,0.0012688894057646394,0.0015267711132764816,5.656976281898096e-05
1.1309263706207275,0.0015788170276209712,0.0012688894057646394,-0.00023328502720687538
0.6944582462310791,0.0007614148780703545,0.0015788170276209712,2.8879931051051244e-06
1.0137146711349487,0.0007812645053490996,0.0007614148780703545,2.995011891471222e-05
1.0730441808700562,0.0008116411045193672,0.0007812645053490996,0.00024895727983675897
1.4729083776474,0.0016221306286752224,0.0008116411045193672,0.00032202928559854627
0.8250458836555481,0.0010888362303376198,0.0016221306286752224,-0.00015669573622290045
1.0431697368621826,0.001050447695888579,0.0010888362303376198,0.00036022820859216154
1.927889108657837,0.0038012273143976927,0.001050447695888579,-0.0003246174310334027
4.960577964782715,0.07802489399909973,0.0038012273143976927,-0.007013501599431038
1.1997416019439697,0.04794646054506302,0.07802489399909973,0.04630223661661148
1.4189114570617676,0.022648125886917114,0.04794646054506302,0.028829224407672882
0.9412229061126709,0.007140865549445152,0.022648125886917114,0.010206261649727821
0.8515357375144958,0.0031153010204434395,0.007140865549445152,0.0029768592212349176
1.4454501867294312,0.0028164563700556755,0.0031153010204434395,0.002231024205684662
0.9831247329711914,0.0015503453323617578,0.0028164563700556755,0.00137101742438972
1.2610952854156494,0.00113997096195817,0.0015503453323617578,0.0009747915901243687
2.0628902912139893,0.0011578182457014918,0.00113997096195817,0.0010024306830018759
1.8215655088424683,0.000942822196520865,0.0011578182457014918,0.000907589856069535
1.7767338752746582,0.0006351677584461868,0.000942822196520865,0.0006863311864435673
2.280404806137085,0.0005727706593461335,0.0006351677584461868,0.0005483788554556668
2.2278449535369873,0.0004413743154145777,0.0005727706593461335,0.00046212150482460856
3.1272261142730713,0.00037906988291069865,0.0004413743154145777,0.00039066452882252634
4.2490105628967285,0.00036890755291096866,0.00037906988291069865,0.00036373623879626393
4.697665691375732,0.00036044392618350685,0.00036890755291096866,0.0003564878716133535
6.1472296714782715,0.0003362683055456728,0.00036044392618350685,0.0003438224084675312
7.499147415161133,0.00031019304879009724,0.0003362683055456728,0.00032030834699980915
8.608640670776367,0.0002916216035373509,0.00031019304879009724,0.000298850703984499
9.160724639892578,0.0002761195064522326,0.0002916216035373509,0.00028215983184054494
11.434840202331543,0.00025742739671841264,0.0002761195064522326,0.0002656579890754074
11.458900451660156,0.00023654577671550214,0.00025742739671841264,0.0002459013485349715
11.073222160339355,0.00021907422342337668,0.00023654577671550214,0.00022678158711642027
12.063629150390625,0.00020516134100034833,0.00021907422342337668,0.0002113209484377876
13.138338088989258,0.00019479906768538058,0.00020516134100034833,0.00019936298485845327
13.043107032775879,0.0001862023345893249,0.00019479906768538058,0.00018991688557434827
13.324517250061035,0.00017862848471850157,0.0001862023345893249,0.00018188319518230855
14.554476737976074,0.00017233961261808872,0.00017862848471850157,0.00017505635332781821
15.509674072265625,0.00016716012032702565,0.00017233961261808872,0.0001693880622042343
16.878374099731445,0.00016307203623000532,0.00016716012032702565,0.00016482098726555705
18.194629669189453,0.000159905175678432,0.00016307203623000532,0.00016124200192280114
19.823680877685547,0.00015726525452919304,0.000159905175678432,0.00015838166291359812
21.614532470703125,0.00015486747724935412,0.00015726525452919304,0.00015589769463986158
22.807209014892578,0.00015271914890035987,0.00015486747724935412,0.00015364421415142715
23.697267532348633,0.00015082425670698285,0.00015271914890035987,0.0001516357297077775
24.486831665039062,0.0001490884751547128,0.00015082425670698285,0.00014983069559093565
24.93135643005371,0.00014746827946510166,0.0001490884751547128,0.0001481586368754506
25.24746322631836,0.00014598137931898236,0.00014746827946510166,0.00014660946908406913
25.46281623840332,0.0001446612732252106,0.00014598137931898236,0.00014520922559313476
25.615070343017578,0.0001435415615560487,0.0001446612732252106,0.00014399182691704482
25.794111251831055,0.0001426409580744803,0.0001435415615560487,0.0001429841504432261
25.991077423095703,0.00014192773960530758,0.0001426409580744803,0.0001421795750502497
26.12095832824707,0.00014136399840936065,0.00014192773960530758,0.00014154266682453454
26.279273986816406,0.00014093215577304363,0.00014136399840936065,0.0001410464901709929
26.489328384399414,0.00014061079127714038,0.00014093215577304363,0.00014067176380194724
26.721952438354492,0.00014036885113455355,0.00014061079127714038,0.00014039203233551234
26.984060287475586,0.00014015859051141888,0.00014036885113455355,0.00014016797649674118
27.263301849365234,0.00013993773609399796,0.00014015859051141888,0.0001399545290041715
27.57767105102539,0.00013966418919153512,0.00013993773609399796,0.0001397096348227933
27.917869567871094,0.00013929768465459347,0.00013966418919153512,0.0001393920392729342
28.25766372680664,0.00013879334437660873,0.00013929768465459347,0.00013895900337956846
28.613170623779297,0.00013811391545459628,0.00013879334437660873,0.000138369548949413
28.94594383239746,0.00013722406583838165,0.00013811391545459628,0.00013758712157141417
29.277891159057617,0.00013609844609163702,0.00013722406583838165,0.00013658151146955788
29.578510284423828,0.00013471904094330966,0.00013609844609163702,0.00013533086166717112
29.846477508544922,0.00013307476183399558,0.00013471904094330966,0.00013382062024902552
30.052221298217773,0.00013115705223754048,0.00013307476183399558,0.00013204081915318966
30.20269203186035,0.00012896933185402304,0.00013115705223754048,0.00012998897000215948
30.26217269897461,0.00012651929864659905,0.00012896933185402304,0.00012767050066031516
30.230318069458008,0.00012381942360661924,0.00012651929864659905,0.00012509553926065564
30.12217903137207,0.00012088860967196524,0.00012381942360661924,0.00012227988918311894
29.898059844970703,0.00011775009625125676,0.00012088860967196524,0.0001192445051856339
29.591596603393555,0.00011443105904618278,0.00011775009625125676,0.00011601478036027402
29.189550399780273,0.00011095839727204293,0.00011443105904618278,0.00011261770850978792
28.734704971313477,0.00010737112461356446,0.00011095839727204293,0.00010908654076047242
28.2146053314209,0.0001037048059515655,0.00010737112461356446,0.00010545850091148168
27.637510299682617,9.999495523516089e-05,0.0001037048059515655,0.00010176918294746429
27.04924964904785,9.627858526073396e-05,9.999495523516089e-05,9.805508307181299e-05
26.43828582763672,9.259376383852214e-05,9.627858526073396e-05,9.435371612198651e-05
25.824790954589844,8.89772127266042e-05,9.259376383852214e-05,9.07025532796979e-05
25.238866806030273,8.545824675820768e-05,8.89772127266042e-05,8.71347074280493e-05
24.656997680664062,8.206756319850683e-05,8.545824675820768e-05,8.368006820091978e-05
24.11927604675293,7.88276520324871e-05,8.206756319850683e-05,8.036536019062623e-05
23.61196517944336,7.576149073429406e-05,7.88276520324871e-05,7.721321890130639e-05
23.14234733581543,7.288304186658934e-05,7.576149073429406e-05,7.424205250572413e-05
22.74367332458496,7.020912744337693e-05,7.288304186658934e-05,7.146744610508904e-05
22.371858596801758,6.774660141672939e-05,7.020912744337693e-05,6.890085205668584e-05
22.07842254638672,6.550228863488883e-05,6.774660141672939e-05,6.654938624706119e-05
21.835899353027344,6.34779134998098e-05,6.550228863488883e-05,6.441708683269098e-05
21.660871505737305,6.167918036226183e-05,6.34779134998098e-05,6.250775186344981e-05
21.571237564086914,6.009991193423048e-05,6.167918036226183e-05,6.082114123273641e-05
21.532596588134766,5.8739482483360916e-05,6.009991193423048e-05,5.935364242759533e-05
21.586116790771484,5.759266423410736e-05,5.8739482483360916e-05,5.810251604998484e-05
21.713396072387695,5.6652956118341535e-05,5.759266423410736e-05,5.706175579689443e-05
21.918169021606445,5.5914188124006614e-05,5.6652956118341535e-05,5.622501339530572e-05
22.212373733520508,5.536473327083513e-05,5.5914188124006614e-05,5.5583423090865836e-05
22.578998565673828,5.500222323462367e-05,5.536473327083513e-05,5.512988718692213e-05
23.029441833496094,5.481268453877419e-05,5.500222323462367e-05,5.485626024892554e-05
23.559864044189453,5.479003448272124e-05,5.481268453877419e-05,5.475249054143205e-05
24.15577507019043,5.492418858921155e-05,5.479003448272124e-05,5.4810428991913795e-05
24.835485458374023,5.520888589671813e-05,5.492418858921155e-05,5.502196654560976e-05
25.559539794921875,5.563483136938885e-05,5.520888589671813e-05,5.5379190598614514e-05
26.340177536010742,5.619508374365978e-05,5.563483136938885e-05,5.587404302787036e-05
27.166061401367188,5.6885422964114696e-05,5.619508374365978e-05,5.650091407005675e-05
28.014408111572266,5.770144343841821e-05,5.6885422964114696e-05,5.725544906454161e-05
28.869285583496094,5.8638925111154094e-05,5.770144343841821e-05,5.81333260925021e-05
29.682790756225586,5.969844278297387e-05,5.8638925111154094e-05,5.913262430112809e-05
30.47852325439453,6.0877275245729834e-05,5.969844278297387e-05,6.02523832640145e-05
31.168224334716797,6.218636553967372e-05,6.0877275245729834e-05,6.14964883425273e-05
31.798656463623047,6.3620216678828e-05,6.218636553967372e-05,6.286788266152143e-05
32.23758316040039,6.519963790196925e-05,6.3620216678828e-05,6.437383126467466e-05
32.590675354003906,6.692938040941954e-05,6.519963790196925e-05,6.60274235997349e-05
32.70952606201172,6.88352229190059e-05,6.692938040941954e-05,6.784348806831986e-05
32.715171813964844,7.093041494954377e-05,6.88352229190059e-05,6.984182982705534e-05
32.4884033203125,7.326047489186749e-05,7.093041494954377e-05,7.20512616680935e-05
32.15560531616211,7.584483682876453e-05,7.326047489186749e-05,7.450464181602001e-05
31.60350799560547,7.875668234191835e-05,7.584483682876453e-05,7.724737224634737e-05
30.958234786987305,8.203079050872475e-05,7.875668234191835e-05,8.033389167394489e-05
30.203338623046875,8.577842527301982e-05,8.203079050872475e-05,8.383610111195594e-05
29.295679092407227,9.004835737869143e-05,8.577842527301982e-05,8.783421071711928e-05
28.4099178314209,9.502704779151827e-05,9.004835737869143e-05,9.244423563359305e-05
27.27838134765625,0.00010076985927298665,9.502704779151827e-05,9.778709500096738e-05
26.366607666015625,0.00010759080032585189,0.00010076985927298665,0.00010404502245364711
24.974340438842773,0.00011554767115740106,0.00010759080032585189,0.00011140276183141395
24.1174373626709,0.00012518215226009488,0.00011554767115740106,0.00012015693937428296
22.291332244873047,0.00013653901987709105,0.00012518215226009488,0.00013059428601991385
21.51223373413086,0.00015059008728712797,0.00013653901987709105,0.00014322210336104035
18.904932022094727,0.00016731875075493008,0.00015059008728712797,0.0001584877900313586
17.993099212646484,0.00018848931358661503,0.00016731875075493008,0.00017728013335727155
14.268316268920898,0.0002139633579645306,0.00018848931358661503,0.00020026270067319274
12.601037979125977,0.0002468545862939209,0.0002139633579645306,0.0002289854019181803
8.6150484085083,0.0002877432852983475,0.0002468545862939209,0.0002644153428263962
6.512570381164551,0.0003413804806768894,0.0002877432852983475,0.0003090025275014341
4.044133186340332,0.0004179072566330433,0.0003413804806768894,0.00036330061266198754
2.6781835556030273,0.0005190272349864244,0.0004179072566330433,0.00042349498835392296
1.8155395984649658,0.0007607877487316728,0.0005190272349864244,0.0004682669532485306
1.3736469745635986,0.0012439670972526073,0.0007607877487316728,0.00035537980147637427
1.7112277746200562,0.003530176356434822,0.0012439670972526073,-0.00036832899786531925
2.42756986618042,0.012804651632905006,0.003530176356434822,-0.004168987274169922
1.773492455482483,0.02244354784488678,0.012804651632905006,-0.011279751546680927
1.145851969718933,0.02238496206700802,0.02244354784488678,-0.010988921858370304
0.7381476759910583,0.00830015353858471,0.02238496206700802,0.007704432122409344
1.2563132047653198,0.008935132995247841,0.00830015353858471,0.004855903331190348
0.767910897731781,0.004836674779653549,0.008935132995247841,0.0018829319160431623
0.9320691227912903,0.003779731225222349,0.004836674779653549,0.0013552296441048384
1.0374021530151367,0.004066687077283859,0.003779731225222349,6.367580499500036e-05
1.0747921466827393,0.004685395862907171,0.004066687077283859,-0.00022384572366718203
1.063194751739502,0.005230244714766741,0.004685395862907171,0.0005528145120479167
1.362379550933838,0.0090273916721344,0.005230244714766741,-0.001819072524085641
0.7575996518135071,0.005130445584654808,0.0090273916721344,-0.0006744688143953681
1.1555382013320923,0.006552886217832565,0.005130445584654808,-0.0012085812631994486
1.0385115146636963,0.0067509496584534645,0.006552886217832565,-0.0014072631020098925
1.9319137334823608,0.014120789244771004,0.0067509496584534645,-0.006473329849541187
1.3188406229019165,0.011975894682109356,0.014120789244771004,-0.00930867251008749
1.2243090867996216,0.009444507770240307,0.011975894682109356,-0.007321084383875132
1.299756407737732,0.008236171677708626,0.009444507770240307,-0.006134556606411934
1.6625170707702637,0.008960707113146782,0.008236171677708626,-0.006689657457172871
1.272409200668335,0.005967927630990744,0.008960707113146782,-0.005610555410385132
1.0118769407272339,0.003759424202144146,0.005967927630990744,-0.0029381182976067066
1.1088783740997314,0.002668104600161314,0.003759424202144146,-0.002059388905763626
0.937797486782074,0.0016063546063378453,0.002668104600161314,-0.0011627092026174068
0.8769592642784119,0.0010966294212266803,0.0016063546063378453,-0.0004448029794730246
0.8622782826423645,0.0008147772750817239,0.0010966294212266803,2.5504945369902998e-05
1.1828585863113403,0.0010407068766653538,0.0008147772750817239,0.00027176414732821286
1.1057603359222412,0.0012495653936639428,0.0010407068766653538,0.00015302840620279312
1.3365718126296997,0.002231088699772954,0.0012495653936639428,3.8176287489477545e-05
1.1060564517974854,0.0026967511512339115,0.002231088699772954,-0.00026838676421903074
1.3929662704467773,0.004486470483243465,0.0026967511512339115,-0.0013135159388184547
1.089332938194275,0.004290067590773106,0.004486470483243465,-0.0019332452211529016
0.7096526622772217,0.0021369922906160355,0.004290067590773106,-0.00031589000718668103
1.2781915664672852,0.003443355206400156,0.0021369922906160355,0.0003180936037097126
0.8441764712333679,0.002167545258998871,0.003443355206400156,-0.0009331835899502039
1.4505608081817627,0.004513822495937347,0.002167545258998871,0.00031742709688842297
1.2450846433639526,0.004509414546191692,0.004513822495937347,-0.0026902523823082447
0.9380010366439819,0.0035491043236106634,0.004509414546191692,0.0012992615811526775
1.0749101638793945,0.0036187591031193733,0.0035491043236106634,-0.0012286459095776081
1.243282437324524,0.005370394326746464,0.0036187591031193733,0.0008808164857327938
1.090509057044983,0.0050933705642819405,0.005370394326746464,-0.002353417221456766
0.7998389601707458,0.003257951932027936,0.0050933705642819405,5.013622285332531e-05
1.1997621059417725,0.004087533336132765,0.003257951932027936,-0.0013075396418571472
0.7774589657783508,0.0022575065959244967,0.004087533336132765,-0.0008922833949327469
1.068261742591858,0.002500743605196476,0.0022575065959244967,-0.00040671497117727995
0.8589121103286743,0.0015513068065047264,0.002500743605196476,-0.0007856950396671891
0.9722681641578674,0.0014626183547079563,0.0015513068065047264,7.709342025918886e-05
1.0656235218048096,0.001660858397372067,0.0014626183547079563,-5.9878448155359365e-06
1.2820689678192139,0.002387925051152706,0.001660858397372067,-0.0007049066480249166
1.4248898029327393,0.003411355195567012,0.002387925051152706,-0.0015537890139967203
0.7055304646492004,0.0015388792380690575,0.003411355195567012,-0.0007015551091171801
1.177727222442627,0.002125935861840844,0.0015388792380690575,-0.00011450891906861216
1.174325942993164,0.0028267493471503258,0.002125935861840844,-0.0004639389517251402
1.6164568662643433,0.005834261886775494,0.0028267493471503258,-0.0018614580621942878
0.6628267168998718,0.0022348021157085896,0.005834261886775494,-0.0012925085611641407
1.1704281568527222,0.002772206673398614,0.0022348021157085896,0.0007650820771232247
0.7462887763977051,0.0014209289802238345,0.002772206673398614,-0.0005602845922112465
1.3776437044143677,0.0026511517353355885,0.0014209289802238345,0.0002524796291254461
1.0849072933197021,0.0023112271446734667,0.0026511517353355885,-0.0012605730444192886
0.7228323221206665,0.0011577839031815529,0.0023112271446734667,0.0003321993863210082
1.7708638906478882,0.00313316541723907,0.0011577839031815529,-0.0007050937274470925
1.1068758964538574,0.0035450083669275045,0.00313316541723907,-0.0009218002669513226
1.722700595855713,0.010037803091108799,0.0035450083669275045,-0.0012777720112353563
1.091955542564392,0.006546535063534975,0.010037803091108799,-0.005456183571368456
0.7255828976631165,0.003429354866966605,0.006546535063534975,-0.00033475516829639673
0.9297837018966675,0.00274320924654603,0.003429354866966605,-0.0008382934611290693
0.8370773196220398,0.001830515218898654,0.00274320924654603,-0.000489308382384479
0.9329777359962463,0.0015647727996110916,0.001830515218898654,0.00022672636259812862
0.9345665574073792,0.0013654653448611498,0.0015647727996110916,-4.386902946862392e-05
1.2458447217941284,0.0021145448554307222,0.0013654653448611498,8.116415119729936e-05
1.1741746664047241,0.0028378008864820004,0.0021145448554307222,-0.00039938665577210486
0.6453728675842285,0.0011329411063343287,0.0028378008864820004,0.00036515964893624187
0.9963065385818481,0.001124434289522469,0.0011329411063343287,-1.322631669609109e-05
1.1225473880767822,0.0014150099596008658,0.001124434289522469,4.625438668881543e-05
0.8489331603050232,0.001017813105136156,0.0014150099596008658,5.271587724564597e-05
0.7539071440696716,0.0005586152547039092,0.001017813105136156,0.0001398012536810711
1.8239667415618896,0.0017500913236290216,0.0005586152547039092,0.00023873455938883126
1.2095168828964233,0.002280007116496563,0.0017500913236290216,-0.0006608986295759678
1.70807945728302,0.003458583727478981,0.002280007116496563,-0.0019456699956208467
1.220231056213379,0.004847938194870949,0.003458583727478981,-0.0009912294335663319
1.060471773147583,0.003981912042945623,0.004847938194870949,-0.0022814844269305468
0.5650532245635986,0.0012450199574232101,0.003981912042945623,0.0003205187385901809
1.425138235092163,0.002361731603741646,0.0012450199574232101,-0.00044058053754270077
0.9109349846839905,0.00195766962133348,0.002361731603741646,7.042320794425905e-05
1.7208340167999268,0.005501450039446354,0.00195766962133348,-0.0007412335253320634
0.717551589012146,0.0028264508582651615,0.005501450039446354,-0.00018355908105149865
1.3431066274642944,0.005094191059470177,0.0028264508582651615,-0.00011329271364957094
0.9274346232414246,0.0036372975446283817,0.005094191059470177,-0.001774220960214734
0.8943968415260315,0.0028457632288336754,0.0036372975446283817,0.00047669970081187785
1.2578325271606445,0.0036669173277914524,0.0028457632288336754,-0.0013915462186560035
0.8009781241416931,0.0022435453720390797,0.0036669173277914524,-0.00061746034771204
0.9814890027046204,0.0021604541689157486,0.0022435453720390797,4.237783286953345e-05
0.9924452900886536,0.0021185199730098248,0.0021604541689157486,0.0001423054200131446
1.5732592344284058,0.004536030814051628,0.0021185199730098248,-0.0011387706035748124
2.4157838821411133,0.019992288202047348,0.004536030814051628,-0.004711532965302467
0.9174109101295471,0.009901823475956917,0.019992288202047348,0.009025872685015202
0.954594075679779,0.004187803715467453,0.009901823475956917,0.00471392972394824
0.7652044892311096,0.002344282576814294,0.004187803715467453,0.0006570662371814251
1.1349190473556519,0.002354067750275135,0.002344282576814294,0.0011028273729607463
1.2055078744888306,0.0013007186353206635,0.002354067750275135,0.0013776007108390331
0.9066694378852844,0.0007647944148629904,0.0013007186353206635,0.000532217905856669
1.6824184656143188,0.0007139288354665041,0.0007647944148629904,0.000604929169639945
1.070704460144043,0.0005612695822492242,0.0007139288354665041,0.0003548454842530191
1.9058657884597778,0.0004819825408048928,0.0005612695822492242,0.000454496534075588
1.2982542514801025,0.0003565718070603907,0.0004819825408048928,0.0003105261130258441
2.2136518955230713,0.00027358822990208864,0.0003565718070603907,0.00028684368589892983
1.8899399042129517,0.0002904734865296632,0.00027358822990208864,0.0002363226521993056
2.30619740486145,0.00031618017237633467,0.0002904734865296632,0.0002702698693610728
2.482445001602173,0.00033243271172977984,0.00031618017237633467,0.0002952560898847878
3.0118463039398193,0.00039909398765303195,0.00033243271172977984,0.000339284393703565
3.5072762966156006,0.0005141252186149359,0.00039909398765303195,0.0004285985487513244
3.54382061958313,0.0006128815584816039,0.0005141252186149359,0.0005340308416634798
3.228538751602173,0.000688052736222744,0.0006128815584816039,0.0006134143332019448
2.8275845050811768,0.0008731664274819195,0.000688052736222744,0.0007109332946129143
2.4953086376190186,0.0008887830190360546,0.0008731664274819195,0.0008057239465415478
2.241529703140259,0.0007240342674776912,0.0008887830190360546,0.0007342855678871274
2.0042948722839355,0.000730110565200448,0.0007240342674776912,0.0006292304606176913
1.769154667854309,0.0005375368054956198,0.000730110565200448,0.0005478541716001928
1.837605357170105,0.0004804059863090515,0.0005375368054956198,0.0004357642901595682
2.1330227851867676,0.0005613127141259611,0.0004804059863090515,0.00044767031795345247
1.6691619157791138,0.0006835330277681351,0.0005613127141259611,0.00046473724069073796
1.2794469594955444,0.0007141316309571266,0.0006835330277681351,0.00042023154674097896
1.0254243612289429,0.0006779404357075691,0.0007141316309571266,0.00021689728600904346
1.0935406684875488,0.0006564529030583799,0.0006779404357075691,0.0002909914474003017
1.9607868194580078,0.0024208039976656437,0.0006564529030583799,-0.00025473214918747544
1.034053087234497,0.002530075144022703,0.0024208039976656437,-0.0003717601648531854
1.352097511291504,0.004345216788351536,0.002530075144022703,-0.0008160587749443948
0.756123960018158,0.0023883385583758354,0.004345216788351536,-0.0006330240285024047
1.3721493482589722,0.004496362991631031,0.0023883385583758354,-3.0428505851887167e-05
1.0923047065734863,0.004347761627286673,0.004496362991631031,-0.0019250675104558468
1.2601622343063354,0.006686076987534761,0.004347761627286673,-0.0009585083462297916
1.4738305807113647,0.0099940225481987,0.006686076987534761,-0.004564981907606125
0.8785542249679565,0.007475591730326414,0.0099940225481987,-0.0015194292645901442
0.8981171250343323,0.0060253869742155075,0.007475591730326414,0.00018401420675218105
0.9555723071098328,0.0054566748440265656,0.0060253869742155075,0.0005198245635256171
0.9542511105537415,0.00444833654910326,0.0054566748440265656,-0.0015945592895150185
0.6302027106285095,0.0017601014114916325,0.00444833654910326,0.0001707668707240373
1.6983866691589355,0.004919201135635376,0.0017601014114916325,-0.0005188320646993816
1.1378549337387085,0.005043950863182545,0.004919201135635376,-0.00227199774235487
1.0352356433868408,0.004517574794590473,0.005043950863182545,-0.0019348300993442535
1.2367905378341675,0.003986016381531954,0.004517574794590473,-0.0027604768984019756
0.9373540282249451,0.002970597241073847,0.003986016381531954,-0.0013406956568360329
0.9368050694465637,0.002400679513812065,0.002970597241073847,-0.0007512730080634356
0.8671802878379822,0.0016970005817711353,0.002400679513812065,-0.0004943972453474998
0.9272754192352295,0.001455451943911612,0.0016970005817711353,-7.910923886811361e-05
1.3691632747650146,0.002451760694384575,0.001455451943911612,-0.0006015115650370717
2.1576149463653564,0.006962509825825691,0.002451760694384575,-0.0025801598094403744
1.78599214553833,0.018931031227111816,0.006962509825825691,-0.004410586319863796
1.0787248611450195,0.014263169839978218,0.018931031227111816,0.009756466373801231
0.7680873870849609,0.004488031379878521,0.014263169839978218,0.0054654767736792564
0.8048256635665894,0.0028401848394423723,0.004488031379878521,0.0005416601779870689
0.990744948387146,0.0020243553444743156,0.0028401848394423723,0.0012548347003757954
0.8515644669532776,0.0012065907940268517,0.0020243553444743156,0.0006594950100407004
1.3703105449676514,0.0010721698636189103,0.0012065907940268517,0.0008255162974819541
1.2127667665481567,0.0008990071364678442,0.0010721698636189103,0.0006437267875298858
1.4777055978775024,0.0008384235552512109,0.0008990071364678442,0.000657135620713234
1.4662212133407593,0.0005340405041351914,0.0008384235552512109,0.0005613286048173904
2.0476784706115723,0.000498352397698909,0.0005340405041351914,0.0004548733704723418
1.9696903228759766,0.0005179175641387701,0.000498352397698909,0.00043470290256664157
2.3522937297821045,0.000600829953327775,0.0005179175641387701,0.000495923450216651
2.9357006549835205,0.0007753699319437146,0.000600829953327775,0.000629371264949441
2.7987122535705566,0.0008100097184069455,0.0007753699319437146,0.0007377619622275233
2.926921844482422,0.0010000747861340642,0.0008100097184069455,0.000832661462482065
1.8703734874725342,0.0008889638120308518,0.0010000747861340642,0.0008143301820382476
1.6090635061264038,0.0009512327960692346,0.0008889638120308518,0.0007043639197945595
1.2892711162567139,0.0007587728323414922,0.0009512327960692346,0.0006127026863396168
1.129244089126587,0.000628387148026377,0.0007587728323414922,0.00040883751353248954
1.2862510681152344,0.0008141954313032329,0.000628387148026377,0.00033308143611066043
1.1104146242141724,0.0009991730330511928,0.0008141954313032329,6.202819349709898e-05
1.6260502338409424,0.002101913560181856,0.0009991730330511928,-0.0006551595288328826
2.152024984359741,0.004213989712297916,0.002101913560181856,-0.0022412254475057125
1.5447396039962769,0.004184589721262455,0.004213989712297916,-0.0032086644787341356
1.0031577348709106,0.002521079033613205,0.004184589721262455,-0.0020576189272105694
1.3651666641235352,0.002870243275538087,0.002521079033613205,-0.0016779949655756354
2.1597344875335693,0.006198002025485039,0.002870243275538087,-0.003090960904955864
1.150306224822998,0.006658369209617376,0.006198002025485039,-0.002786333439871669
1.0856866836547852,0.005307251121848822,0.006658369209617376,-0.0033825086429715157
0.9221430420875549,0.0037076990120112896,0.005307251121848822,-0.001873853849247098
1.0445905923843384,0.002734192879870534,0.0037076990120112896,-0.0018128362717106938
1.467822790145874,0.003908862825483084,0.002734192879870534,-0.0018962690373882651
0.9164565205574036,0.0022223058622330427,0.003908862825483084,-0.0016752915689721704
0.974023163318634,0.0018439184641465545,0.0022223058622330427,-0.0007168985903263092
0.855818510055542,0.0013502668589353561,0.0018439184641465545,2.2160831576911733e-05
1.409972071647644,0.002581411972641945,0.0013502668589353561,-0.0003656208573374897
1.1927484273910522,0.0030979523435235023,0.002581411972641945,-0.0011184855829924345
1.0470978021621704,0.0032565025612711906,0.0030979523435235023,0.0006451550871133804
1.372840166091919,0.004589516669511795,0.0032565025612711906,-0.0019415415590628982
0.5071120858192444,0.001141994260251522,0.004589516669511795,-0.0004121844540350139
1.4318597316741943,0.002336520701646805,0.001141994260251522,7.414050924126059e-05
1.1918795108795166,0.002866132417693734,0.002336520701646805,-0.0009560954058542848
1.1197818517684937,0.0035171988420188427,0.002866132417693734,-0.00046376968384720385
1.9519829750061035,0.010955608449876308,0.0035171988420188427,-0.0026518497616052628
1.2283583879470825,0.015185119584202766,0.010955608449876308,0.003679688088595867
0.5814658403396606,0.004155266098678112,0.015185119584202766,0.0034684534184634686
1.1273971796035767,0.005158018320798874,0.004155266098678112,0.0007077318150550127
0.7740187048912048,0.0025296718813478947,0.005158018320798874,0.0015384285943582654
1.0187172889709473,0.0026181878056377172,0.0025296718813478947,0.00013354260590858757
0.7530979514122009,0.0014683621702715755,0.0026181878056377172,0.00020706365467049181
1.0499998331069946,0.0015795719809830189,0.0014683621702715755,0.00023728275846224278
0.7662322521209717,0.000846044160425663,0.0015795719809830189,0.00034236826468259096
1.417486310005188,0.0016862310003489256,0.000846044160425663,-0.00010722523438744247
1.0931392908096313,0.0018191372510045767,0.0016862310003489256,-0.0005460071843117476
1.2731032371520996,0.0022704985458403826,0.0018191372510045767,-0.0009745281422510743
1.0739295482635498,0.0021804249845445156,0.0022704985458403826,-0.0009101857431232929
0.897098958492279,0.0014669629745185375,0.0021804249845445156,-0.0007243116851896048
1.196004033088684,0.0017352456925436854,0.0014669629745185375,-0.0006637173937633634


==> figs/data/curv_BBI_alpha_0.01_beta_1.0_lr0.01_NN1.csv <==
curvature,Vk_2,Vkm1_2,Vkm1Vk
1.000000045813705e-18,0.000584788853302598,0.0,0.0
211.9807586669922,0.0005288237589411438,0.000584788853302598,0.000556097598746419
190.09815979003906,0.0005199350416660309,0.0005288237589411438,0.0005243539344519377
169.83477783203125,0.000552671030163765,0.0005199350416660309,0.0005360438372008502
148.98741149902344,0.0006242925301194191,0.000552671030163765,0.0005873767659068108
126.25375366210938,0.0007303697057068348,0.0006242925301194191,0.0006752270855940878
100.3463363647461,0.0008540756534785032,0.0007303697057068348,0.0007897590985521674
72.35669708251953,0.0009459854918532073,0.0008540756534785032,0.0008987620240077376
44.15373611450195,0.0009021774167194963,0.0009459854918532073,0.0009235963225364685
19.628257751464844,0.0005975112435407937,0.0009021774167194963,0.0007335768896155059
2.4786269664764404,9.615337330615148e-05,0.0005975112435407937,0.0002365331311011687
3.854748010635376,8.614228863734752e-05,9.615337330615148e-05,8.822452218737453e-05
3.479030132293701,8.430739399045706e-05,8.614228863734752e-05,8.170236833393574e-05
3.7652883529663086,9.258264617528766e-05,8.430739399045706e-05,8.485812577418983e-05
4.663308620452881,0.00010876699525397271,9.258264617528766e-05,9.760141256265342e-05
7.162502288818359,0.00022226356668397784,0.00010876699525397271,0.00015235552564263344
24.669946670532227,0.0005549120833165944,0.00022226356668397784,0.0003504730120766908
36.90711212158203,0.000868441304191947,0.0005549120833165944,0.0006937980651855469
50.68550491333008,0.0010279419366270304,0.000868441304191947,0.0009446147014386952
65.68417358398438,0.0010284297168254852,0.0010279419366270304,0.0010280670830979943
81.48576354980469,0.0009380923002026975,0.0010284297168254852,0.0009821560233831406
99.0183334350586,0.0008207758655771613,0.0009380923002026975,0.0008774369489401579
119.91311645507812,0.0007115809712558985,0.0008207758655771613,0.000764208089094609
147.5508575439453,0.0006237168563529849,0.0007115809712558985,0.000666189007461071
185.21095275878906,0.00055943604093045,0.0006237168563529849,0.0005906954756937921
235.45181274414062,0.0005168828647583723,0.00055943604093045,0.0005377347115427256
282.5146484375,0.0004932922311127186,0.0005168828647583723,0.000504947267472744
285.9111633300781,0.0004861918860115111,0.0004932922311127186,0.0004897267208434641
242.12538146972656,0.0004937066114507616,0.0004861918860115111,0.0004899310879409313
196.385009765625,0.0005144856404513121,0.0004937066114507616,0.0005039827665314078
160.48486328125,0.0005474634235724807,0.0005144856404513121,0.0005307079991325736
134.57203674316406,0.0005915506044402719,0.0005474634235724807,0.0005690637626685202
114.39067840576172,0.0006452634697780013,0.0005915506044402719,0.0006177983595989645
98.72010040283203,0.0007063556695356965,0.0006452634697780013,0.0006750815082341433
85.68809509277344,0.0007715099491178989,0.0007063556695356965,0.0007381599862128496
74.73475646972656,0.000836231978610158,0.0007715099491178989,0.0008031419129110873
65.21171569824219,0.0008951203199103475,0.000836231978610158,0.0008650668896734715
56.887413024902344,0.0009426389588043094,0.0008951203199103475,0.0009184234659187496
49.628700256347656,0.0009743405389599502,0.0009426389588043094,0.0009581580525264144
43.45389175415039,0.0009882212616503239,0.0009743405389599502,0.0009809932671487331
38.35031509399414,0.0009856284596025944,0.0009882212616503239,0.0009865898173302412
34.3253288269043,0.0009712007595226169,0.0009856284596025944,0.0009779792744666338
31.362646102905273,0.0009517428698018193,0.0009712007595226169,0.0009609440458007157
29.416210174560547,0.0009344338905066252,0.0009517428698018193,0.0009425139869563282
28.42734146118164,0.0009250657167285681,0.0009344338905066252,0.0009291688329540193
28.33941650390625,0.0009268318535760045,0.0009250657167285681,0.000925371132325381
29.091327667236328,0.0009398189140483737,0.0009268318535760045,0.0009327440056949854
30.615644454956055,0.0009611222776584327,0.0009398189140483737,0.0009498927975073457
32.854061126708984,0.0009854799136519432,0.0009611222776584327,0.0009727630531415343
35.7403450012207,0.0010063792578876019,0.0009854799136519432,0.0009954770794138312
39.20785903930664,0.0010174941271543503,0.0010063792578876019,0.0010115890763700008
43.200927734375,0.0010141192469745874,0.0010174941271543503,0.0010155345080420375
47.66610336303711,0.0009941556490957737,0.0010141192469745874,0.0010038716718554497
52.58012008666992,0.0009583369246684015,0.0009941556490957737,0.0009759123204275966
57.978126525878906,0.0009096721769310534,0.0009583369246684015,0.000933556177187711
63.9133415222168,0.0008524602744728327,0.0009096721769310534,0.0008805011748336256
70.53666687011719,0.0007912601577118039,0.0008524602744728327,0.0008212142274715006
78.20050811767578,0.0007301348960027099,0.0007912601577118039,0.0007600264507345855
87.27710723876953,0.0006722511607222259,0.0007301348960027099,0.0007005536463111639
98.60354614257812,0.0006197986076585948,0.0006722511607222259,0.0006454621907323599
113.0908203125,0.0005741039640270174,0.0006197986076585948,0.0005964927840977907
132.2682647705078,0.0005358284106478095,0.0005741039640270174,0.0005546218017116189
158.7967071533203,0.0005051828920841217,0.0005358284106478095,0.0005202708416618407
198.5112762451172,0.00048210492241196334,0.0005051828920841217,0.0004935035249218345
255.56564331054688,0.00046639982610940933,0.00048210492241196334,0.0004741843440569937
335.97784423828125,0.00045783474342897534,0.00046639982610940933,0.0004620959225576371
393.25115966796875,0.00045620041782967746,0.00045783474342897534,0.0004570158780552447
377.28729248046875,0.0004613417258951813,0.00045620041782967746,0.00045876274816691875
301.911865234375,0.00047315930714830756,0.0004613417258951813,0.00046721103717572987
235.9676055908203,0.0004916011239401996,0.00047315930714830756,0.00048228807281702757
192.6344451904297,0.0005166217451915145,0.0004916011239401996,0.0005039495299570262
160.582763671875,0.0005481315311044455,0.0005166217451915145,0.0005321330390870571
138.57650756835938,0.0005859218072146177,0.0005481315311044455,0.0005666965153068304
121.62389373779297,0.0006295673083513975,0.0005859218072146177,0.0006073311087675393
108.04882049560547,0.0006783112767152488,0.0006295673083513975,0.0006534553249366581
96.94326782226562,0.0007309376960620284,0.0006783112767152488,0.00070409313775599
87.29570007324219,0.0007856488809920847,0.0007309376960620284,0.0007577467476949096
78.7465591430664,0.0008399884100072086,0.0007856488809920847,0.0008122948929667473
70.98603057861328,0.0008908333256840706,0.0008399884100072086,0.0008649468654766679
63.785179138183594,0.0009345371508970857,0.0008908333256840706,0.0009123064810410142
57.01361846923828,0.0009672605665400624,0.0009345371508970857,0.0009506072383373976
50.75175857543945,0.0009855027310550213,0.0009672605665400624,0.0009761464316397905
44.975101470947266,0.000986801111139357,0.0009855027310550213,0.0009859080892056227
39.73967742919922,0.0009704579133540392,0.000986801111139357,0.0009782911511138082
35.10759735107422,0.0009380587725900114,0.0009704579133540392,0.0009537471341900527
31.146818161010742,0.0008935702499002218,0.0009380587725900114,0.0009150952100753784
27.901872634887695,0.0008428764413110912,0.0008935702499002218,0.0008673278498463333
25.400484085083008,0.0007928236736916006,0.0008428764413110912,0.0008168714120984077
23.659929275512695,0.0007500289939343929,0.0007928236736916006,0.0007704781601205468
22.688390731811523,0.0007198401726782322,0.0007500289939343929,0.000734094763174653
22.47801971435547,0.0007056708564050496,0.0007198401726782322,0.0007120290538296103
23.00706672668457,0.0007088074926286936,0.0007056708564050496,0.0007065666140988469
24.246747970581055,0.0007284934399649501,0.0007088074926286936,0.0007179551757872105
26.160755157470703,0.0007621980039402843,0.0007284934399649501,0.0007445858791470528
28.699901580810547,0.0008059596875682473,0.0007621980039402843,0.0007832707487978041
31.832754135131836,0.0008548545883968472,0.0008059596875682473,0.0008296131854876876
35.51427459716797,0.0009036075789481401,0.0008548545883968472,0.000878525257576257
39.722110748291016,0.0009472825331613421,0.0009036075789481401,0.0009248804999515414
44.43925094604492,0.0009819341357797384,0.0009472825331613421,0.0009642000659368932
49.589962005615234,0.0010050272103399038,0.0009819341357797384,0.0009932073298841715
55.22370910644531,0.0010155863128602505,0.0010050272103399038,0.0010101260850206017
61.31947708129883,0.0010140425292775035,0.0010155863128602505,0.001014679903164506
67.88357543945312,0.0010018923785537481,0.0010140425292775035,0.00100784155074507
74.92250061035156,0.00098126451484859,0.0010018923785537481,0.0009914387483149767
82.50305938720703,0.0009545297361910343,0.00098126451484859,0.0009677361231297255
90.54627227783203,0.0009239893988706172,0.0009545297361910343,0.0009390804916620255
99.40858459472656,0.0008916819933801889,0.0009239893988706172,0.0009076481219381094
108.7530746459961,0.0008592912927269936,0.0008916819933801889,0.0008753016591072083
118.96942901611328,0.0008281227201223373,0.0008592912927269936,0.0008435348281636834
129.53738403320312,0.0007991332677192986,0.0008281227201223373,0.0008134759846143425
141.2941436767578,0.0007729787612333894,0.0007991332677192986,0.0007859286852180958
152.48866271972656,0.0007500772480852902,0.0007729787612333894,0.0007614265196025372
163.7424774169922,0.0007306605111807585,0.0007500772480852902,0.0007402922492474318
173.45309448242188,0.0007148185977712274,0.0007306605111807585,0.0007226848974823952
181.05836486816406,0.0007025501690804958,0.0007148185977712274,0.0007086477125994861
185.5539093017578,0.0006937806610949337,0.0007025501690804958,0.000698142102919519
186.7284698486328,0.0006883848691359162,0.0006937806610949337,0.0006910681840963662
184.27264404296875,0.0006862090085633099,0.0006883848691359162,0.0006872864905744791
178.8101806640625,0.000687072635628283,0.0006862090085633099,0.0006866304320283234
171.56491088867188,0.0006907739443704486,0.000687072635628283,0.0006889095529913902
163.65003967285156,0.0006970993126742542,0.0006907739443704486,0.0006939168670214713
155.23623657226562,0.0007058129413053393,0.0006970993126742542,0.0007014283328317106
146.18016052246094,0.0007166631985455751,0.0007058129413053393,0.0007112009916454554
137.56263732910156,0.0007293855305761099,0.0007166631985455751,0.0007229774491861463
129.98541259765625,0.0007436943706125021,0.0007293855305761099,0.0007364834891632199
122.57705688476562,0.0007592911133542657,0.0007436943706125021,0.0007514272583648562
115.7891845703125,0.000775856024120003,0.0007592911133542657,0.000767500139772892
109.6034164428711,0.0007930676219984889,0.000775856024120003,0.0007843817584216595
104.01406860351562,0.0008105942397378385,0.0007930676219984889,0.0008017456857487559
98.67390441894531,0.0008281109039671719,0.0008105942397378385,0.000819263281300664
93.8387222290039,0.0008453029440715909,0.0008281109039671719,0.0008366147521883249
89.41106414794922,0.000861878041177988,0.0008453029440715909,0.0008534963126294315
85.35963439941406,0.0008775735623203218,0.000861878041177988,0.0008696301374584436
81.64820098876953,0.0008921674452722073,0.0008775735623203218,0.0008847734425216913
78.28680419921875,0.0009054816910065711,0.0008921674452722073,0.0008987259934656322
75.19776916503906,0.0009173923172056675,0.0009054816910065711,0.0009113363921642303
72.43274688720703,0.000927819637581706,0.0009173923172056675,0.0009225028334185481
70.01172637939453,0.0009367342572659254,0.000927819637581706,0.0009321707766503096
67.92861938476562,0.0009441332658752799,0.0009367342572659254,0.0009403242729604244
66.11286163330078,0.0009500519372522831,0.0009441332658752799,0.0009469794458709657
64.59487915039062,0.0009545281063765287,0.0009500519372522831,0.0009521732572466135
63.39717483520508,0.000957592623308301,0.0009545281063765287,0.0009559403406456113
62.46817398071289,0.000959262135438621,0.000957592623308301,0.0009583045030012727
61.842830657958984,0.000959520461037755,0.000959262135438621,0.0009592663263902068
61.49803161621094,0.0009583169594407082,0.000959520461037755,0.0009587923996150494
61.465816497802734,0.0009555540164001286,0.0009583169594407082,0.0009568086825311184
61.714271545410156,0.0009511015377938747,0.0009555540164001286,0.0009532010881230235
62.20219039916992,0.0009448048658668995,0.0009511015377938747,0.0009478267747908831
62.995975494384766,0.0009365022415295243,0.0009448048658668995,0.0009405274176970124
64.04871368408203,0.0009260382503271103,0.0009365022415295243,0.0009311438188888133
65.36624908447266,0.000913295429199934,0.0009260382503271103,0.000919539132155478
66.98371124267578,0.0008982009603641927,0.000913295429199934,0.0009056179551407695
68.8376235961914,0.0008807552512735128,0.0008982009603641927,0.000889343791641295
70.95478820800781,0.000861037231516093,0.0008807552512735128,0.0008707563974894583
73.4122543334961,0.00083920918405056,0.000861037231516093,0.0008499767864122987
76.17999267578125,0.0008155143586918712,0.00083920918405056,0.0008272081613540649
79.27794647216797,0.0007902688230387866,0.0008155143586918712,0.0008027309668250382
82.7981948852539,0.0007638438837602735,0.0007902688230387866,0.0007768897339701653
86.65943145751953,0.0007366446661762893,0.0007638438837602735,0.000750073348172009
91.0911865234375,0.0007091075531207025,0.0007366446661762893,0.0007227035239338875
96.20897674560547,0.0006816533859819174,0.0007091075531207025,0.0006952093681320548
102.09022521972656,0.0006546999211423099,0.0006816533859819174,0.0006680104415863752
108.86933135986328,0.0006286303396336734,0.0006546999211423099,0.0006415072130039334
116.58430480957031,0.0006037917919456959,0.0006286303396336734,0.0006160646444186568
126.50233459472656,0.0005804845714010298,0.0006037917919456959,0.0005920061958022416
137.87266540527344,0.0005589623469859362,0.0005804845714010298,0.0005696078878827393
1.000000045813705e-18,0.0,0.0005589623469859362,0.0
1.000000045813705e-18,0.0005378593341447413,0.0,0.0
145.01815795898438,0.0005327134858816862,0.0005378593341447413,0.0005352681037038565
149.53065490722656,0.0005273371934890747,0.0005327134858816862,0.0005300072953104973
154.16395568847656,0.0005217882571741939,0.0005273371934890747,0.0005245449719950557
160.04200744628906,0.0005161191220395267,0.0005217882571741939,0.0005189364310353994
166.52999877929688,0.0005103867151774466,0.0005161191220395267,0.0005132362712174654
174.3592071533203,0.0005046483129262924,0.0005103867151774466,0.0005075016524642706
183.28208923339844,0.0004989610170014203,0.0005046483129262924,0.000501789734698832
194.4478759765625,0.0004933818127028644,0.0004989610170014203,0.0004961575614288449
206.19227600097656,0.00048796372720971704,0.0004933818127028644,0.0004906600806862116
221.4119110107422,0.00048275949666276574,0.00048796372720971704,0.0004853502323385328
238.19821166992188,0.00047782104229554534,0.00048275949666276574,0.00048028022865764797
261.1730041503906,0.0004731944063678384,0.00047782104229554534,0.0004754991387017071
285.0027770996094,0.0004689233610406518,0.0004731944063678384,0.0004710516659542918
313.7145080566406,0.00046504795318469405,0.0004689233610406518,0.00046697977813892066
354.28717041015625,0.00046160415513440967,0.00046504795318469405,0.0004633215139620006
400.2605895996094,0.00045862013939768076,0.00046160415513440967,0.0004601088003255427
456.03515625,0.000456127425422892,0.00045862013939768076,0.0004573714977595955
530.913818359375,0.00045414260239340365,0.000456127425422892,0.0004551336169242859
585.58349609375,0.0004526873235590756,0.00045414260239340365,0.000453414220828563
605.35009765625,0.00045176915591582656,0.0004526873235590756,0.0004522278904914856
598.08203125,0.0004513965977821499,0.00045176915591582656,0.0004515827167779207
572.378173828125,0.0004515704931691289,0.0004513965977821499,0.00045148335630074143
503.2567138671875,0.0004522855451796204,0.0004515704931691289,0.0004519274807535112
448.8207092285156,0.00045353511814028025,0.0004522855451796204,0.00045290926937013865
394.81658935546875,0.0004553029139060527,0.00045353511814028025,0.00045441719703376293
343.3531494140625,0.0004575693455990404,0.0004553029139060527,0.0004564332775771618
307.4144287109375,0.0004603091801982373,0.0004575693455990404,0.00045893527567386627
275.8026123046875,0.0004634896758943796,0.0004603091801982373,0.00046189414570108056
250.6929473876953,0.00046707523870281875,0.0004634896758943796,0.00046527577796950936
229.84304809570312,0.00047102576354518533,0.00046707523870281875,0.0004690423666033894
212.00100708007812,0.00047529450966976583,0.00047102576354518533,0.00047315051779150963
197.10662841796875,0.0004798293230123818,0.00047529450966976583,0.000477550842333585
184.64418029785156,0.0004845753137487918,0.0004798293230123818,0.0004821898473892361
174.3354034423828,0.0004894731682725251,0.0004845753137487918,0.00048701048945076764
164.69456481933594,0.0004944615066051483,0.0004894731682725251,0.0004919523489661515
156.76229858398438,0.0004994737100787461,0.0004944615066051483,0.0004969515721313655
150.19268798828125,0.0005044431891292334,0.0004994737100787461,0.0005019415402784944
144.3043670654297,0.000509300793055445,0.0005044431891292334,0.0005068543832749128
139.43423461914062,0.0005139807472005486,0.000509300793055445,0.0005116226384416223
134.51962280273438,0.0005184122128412127,0.0005139807472005486,0.0005161778535693884
131.2417755126953,0.0005225308705121279,0.0005184122128412127,0.0005204527406021953
127.84473419189453,0.0005262743798084557,0.0005225308705121279,0.0005243836203590035
125.01095581054688,0.0005295823211781681,0.0005262743798084557,0.0005279092583805323
122.83712768554688,0.0005324035882949829,0.0005295823211781681,0.0005309738917276263
121.02169036865234,0.0005346859106794,0.0005324035882949829,0.0005335257155820727
119.60469818115234,0.000536393781658262,0.0005346859106794,0.0005355208995752037
118.80795288085938,0.0005374874453991652,0.000536393781658262,0.0005369217833504081
118.04953002929688,0.000537947635166347,0.0005374874453991652,0.0005376986810006201
117.85090637207031,0.0005377557827159762,0.000537947635166347,0.0005378328496590257
117.84632873535156,0.0005369056016206741,0.0005377557827159762,0.0005373117164708674
118.3963394165039,0.0005354015156626701,0.0005369056016206741,0.0005361344665288925
119.34710693359375,0.0005332567961886525,0.0005354015156626701,0.000534309889189899
120.8359603881836,0.0005304962978698313,0.0005332567961886525,0.0005318571347743273
122.7370834350586,0.0005271524423733354,0.0005304962978698313,0.000528804783243686
125.01738739013672,0.0005232685361988842,0.0005271524423733354,0.0005251907277852297
128.1090087890625,0.0005188992945477366,0.0005232685361988842,0.0005210640956647694
131.31747436523438,0.0005141000729054213,0.0005188992945477366,0.0005164797767065465
135.222412109375,0.0005089425249025226,0.0005141000729054213,0.0005115014500916004
140.18231201171875,0.0005034968489781022,0.0005089425249025226,0.0005062001291662455
146.7449951171875,0.0004978447686880827,0.0005034968489781022,0.0005006518331356347
153.84280395507812,0.0004920639330521226,0.0004978447686880827,0.0004949360736645758
161.77716064453125,0.0004862392379436642,0.0004920639330521226,0.000489134166855365
171.3342742919922,0.0004804552299901843,0.0004862392379436642,0.0004833309503737837
182.5843963623047,0.0004747945349663496,0.0004804552299901843,0.0004776099231094122
197.75604248046875,0.000469338265247643,0.0004747945349663496,0.00047205304144881666
214.89410400390625,0.000464163429569453,0.000469338265247643,0.00046673917677253485
233.54690551757812,0.00045934238005429506,0.000464163429569453,0.00046174292219802737
259.3723449707031,0.0004549444711301476,0.00045934238005429506,0.0004571352619677782
289.93096923828125,0.0004510300641413778,0.0004549444711301476,0.0004529808647930622
323.0773010253906,0.00044765343773178756,0.0004510300641413778,0.0004493369488045573
359.3646240234375,0.0004448615072760731,0.00044765343773178756,0.0004462540673557669
397.30987548828125,0.00044269487261772156,0.0004448615072760731,0.0004437759635038674
421.4122619628906,0.0004411818226799369,0.00044269487261772156,0.0004419369506649673
431.2381591796875,0.0004403460188768804,0.0004411818226799369,0.00044076304766349494
409.1315002441406,0.0004402009944897145,0.0004403460188768804,0.00044027267722412944
375.57806396484375,0.0004407497472129762,0.0004402009944897145,0.0004404742212500423
334.95556640625,0.0004419916367623955,0.0004407497472129762,0.00044136878568679094
299.2188720703125,0.0004439101612661034,0.0004419916367623955,0.00044294787221588194
266.2812805175781,0.0004464860539883375,0.0004439101612661034,0.00044519358198158443
238.18112182617188,0.00044968436122871935,0.0004464860539883375,0.0004480788775254041
213.95791625976562,0.0004534664039965719,0.00044968436122871935,0.0004515669425018132
194.13357543945312,0.0004577854706440121,0.0004534664039965719,0.0004556152271106839
178.0498504638672,0.0004625757283065468,0.0004577854706440121,0.0004601675318554044
164.58224487304688,0.0004677719553001225,0.0004625757283065468,0.00046515840222127736
152.81918334960938,0.0004733033129014075,0.0004677719553001225,0.00047051982255652547
143.0547332763672,0.00047907663974910975,0.0004733033129014075,0.0004761699528899044
134.70750427246094,0.00048500538105145097,0.00047907663974910975,0.00048201894969679415
127.5254898071289,0.0004909909912385046,0.00048500538105145097,0.0004879743210040033
121.30435180664062,0.000496930442750454,0.0004909909912385046,0.0004939353093504906
115.61002349853516,0.0005027181468904018,0.000496930442750454,0.0004997975192964077
111.3533935546875,0.0005082421703264117,0.0005027181468904018,0.0005054525099694729
107.363037109375,0.0005133968661539257,0.0005082421703264117,0.0005107911420054734
103.98175048828125,0.0005180708249099553,0.0005133968661539257,0.0005157049745321274
100.84037017822266,0.0005221631145104766,0.0005180708249099553,0.000520087662152946
98.36587524414062,0.0005255746655166149,0.0005221631145104766,0.0005238393787294626
96.41651153564453,0.00052821752615273,0.0005255746655166149,0.0005268664681352675
94.75323486328125,0.0005300089833326638,0.00052821752615273,0.0005290834233164787
93.41429138183594,0.0005308818072080612,0.0005300089833326638,0.0005304152728058398
92.61209869384766,0.0005307894898578525,0.0005308818072080612,0.0005308052059262991
92.12774658203125,0.0005296984454616904,0.0005307894898578525,0.0005302130011841655
91.90110778808594,0.0005275870207697153,0.0005296984454616904,0.000528611009940505
92.1890640258789,0.0005244674393907189,0.0005275870207697153,0.0005259946337901056
92.79523468017578,0.0005203602486290038,0.0005244674393907189,0.0005223802290856838
93.9881820678711,0.0005153144593350589,0.0005203602486290038,0.0005178026622161269
95.41993713378906,0.0005094048101454973,0.0005153144593350589,0.0005123238079249859
97.78836059570312,0.0005027229781262577,0.0005094048101454973,0.0005060272524133325
100.76556396484375,0.0004953836323693395,0.0005027229781262577,0.0004990160814486444
104.21400451660156,0.00048751506255939603,0.0004953836323693395,0.000491411832626909
108.79141998291016,0.00047926849219948053,0.00048751506255939603,0.00048335461178794503
114.47821044921875,0.00047080119838938117,0.00047926849219948053,0.00047499866923317313
121.70496368408203,0.0004622822452802211,0.00047080119838938117,0.00046650730655528605
130.6705780029297,0.00045388692524284124,0.0004622822452802211,0.00045805267291143537
142.1179656982422,0.00044578290544450283,0.00045388692524284124,0.0004498062189668417
157.0516357421875,0.0004381480976007879,0.00044578290544450283,0.0004419407050590962
176.90322875976562,0.0004311347147449851,0.0004381480976007879,0.00043462091707624495
203.26332092285156,0.00042489852057769895,0.0004311347147449851,0.0004280006396584213
239.96412658691406,0.00041957281064242125,0.00042489852057769895,0.00042222414049319923
288.56182861328125,0.0004152759211137891,0.00041957281064242125,0.0004174168570898473
358.20135498046875,0.00041211204370483756,0.0004152759211137891,0.00041368984966538846
435.3451232910156,0.0004101619706489146,0.00041211204370483756,0.00041113526094704866
453.6725769042969,0.0004094827454537153,0.0004101619706489146,0.0004098217177670449
403.9439697265625,0.0004101131344214082,0.0004094827454537153,0.00040979706682264805
327.06317138671875,0.00041206838795915246,0.0004101131344214082,0.00041108817094936967
261.7102355957031,0.000415341550251469,0.00041206838795915246,0.0004136991919949651
214.57321166992188,0.00041989856981672347,0.000415341550251469,0.00041760975727811456
181.01895141601562,0.0004256800457369536,0.00041989856981672347,0.0004227733879815787
156.3101043701172,0.00043259820085950196,0.0004256800457369536,0.000429116771556437
137.954345703125,0.0004405392101034522,0.00043259820085950196,0.0004365394706837833
123.68033599853516,0.00044936308404430747,0.0004405392101034522,0.00044491494190879166
112.38715362548828,0.00045890550245530903,0.00044936308404430747,0.0004540913796517998
103.35748291015625,0.00046896340791136026,0.00045890550245530903,0.00046388551709242165
96.0728759765625,0.00047932955203577876,0.00046896340791136026,0.0004740924050565809
90.06861114501953,0.0004897575126960874,0.00047932955203577876,0.0004844854702241719
85.06224822998047,0.000500000431202352,0.0004897575126960874,0.0004948180867359042
81.14366912841797,0.0005097999819554389,0.000500000431202352,0.0005048378370702267
77.73666381835938,0.0005188919603824615,0.0005097999819554389,0.0005142830777913332
74.98757934570312,0.0005270273541100323,0.0005188919603824615,0.0005228971131145954
72.83580780029297,0.0005339618073776364,0.0005270273541100323,0.0005304330843500793
71.16248321533203,0.0005394809413701296,0.0005339618073776364,0.0005366612458601594
69.92758178710938,0.0005434054764918983,0.0005394809413701296,0.0005413843900896609
69.13276672363281,0.0005455887294374406,0.0005434054764918983,0.0005444393027573824
68.665771484375,0.0005459273234009743,0.0005455887294374406,0.0005457006045617163
68.65443420410156,0.0005443752161227167,0.0005459273234009743,0.0005450935568660498
69.10157012939453,0.0005409272853285074,0.0005443752161227167,0.0005425925482995808
69.92290496826172,0.0005356488982215524,0.0005409272853285074,0.0005382276140153408
71.22748565673828,0.0005286545492708683,0.0005356488982215524,0.0005320889758877456
73.09977722167969,0.0005201100138947368,0.0005286545492708683,0.0005243170890025795
75.58838653564453,0.0005102307186461985,0.0005201100138947368,0.0005151029326952994
78.77721405029297,0.0004992820904590189,0.0005102307186461985,0.0005046874284744263
82.92108154296875,0.00048755257739685476,0.0004992820904590189,0.0004933479358442128
88.01664733886719,0.00047536203055642545,0.00048755257739685476,0.0004813889099750668
94.61182403564453,0.00046303769340738654,0.00047536203055642545,0.0004691343638114631
102.8941879272461,0.0004509028512984514,0.00046303769340738654,0.00045690947445109487
113.8535385131836,0.0004392688861116767,0.0004509028512984514,0.0004450316191650927
128.3662567138672,0.0004284284950699657,0.0004392688861116767,0.00043380248825997114
147.47796630859375,0.00041864137165248394,0.0004284284950699657,0.0004234976368024945
173.45921325683594,0.000410132750403136,0.00041864137165248394,0.00041435897583141923
209.8978729248047,0.00040308176539838314,0.000410132750403136,0.0004065879329573363
259.2008972167969,0.00039763818494975567,0.00040308176539838314,0.0004003482754342258
309.4247131347656,0.00039389991434291005,0.00039763818494975567,0.00039576308336108923
333.1169738769531,0.00039193881093524396,0.00039389991434291005,0.00039291687426157296
302.24188232421875,0.00039177638245746493,0.00039193881093524396,0.00039185595232993364
246.0040740966797,0.00039340477087534964,0.00039177638245746493,0.0003925869823433459
201.02561950683594,0.00039677676977589726,0.00039340477087534964,0.0003950827522203326
166.27430725097656,0.00040180369978770614,0.00039677676977589726,0.0003992755082435906
141.44281005859375,0.0004083689418621361,0.00040180369978770614,0.00040506324148736894
123.13872528076172,0.00041630998020991683,0.0004083689418621361,0.00041230698116123676
109.13327026367188,0.0004254380473867059,0.00041630998020991683,0.0004208317259326577
98.43560791015625,0.00043551501585170627,0.0004254380473867059,0.00043042481411248446
90.11209106445312,0.00044627347961068153,0.00043551501585170627,0.0004408341192174703
83.38569641113281,0.0004574154154397547,0.00044627347961068153,0.00045177730498835444
78.01712799072266,0.0004686134634539485,0.0004574154154397547,0.00046294211642816663
73.66425323486328,0.00047953121247701347,0.0004686134634539485,0.00047399671166203916
70.05448150634766,0.000489818281494081,0.00047953121247701347,0.0004845975199714303
67.19424438476562,0.0004991261521354318,0.000489818281494081,0.0004943950334563851
64.88853454589844,0.0005071242339909077,0.0004991261521354318,0.0005030491156503558
63.05093002319336,0.0005135179962962866,0.0005071242339909077,0.0005102466093376279
61.695796966552734,0.0005180471343919635,0.0005135179962962866,0.0005157097475603223
60.79814529418945,0.0005205099005252123,0.0005180471343919635,0.0005192069802433252
60.31654357910156,0.0005207668291404843,0.0005205099005252123,0.000520567235071212
60.21206283569336,0.0005187531933188438,0.0005207668291404843,0.000519688124768436
60.570438385009766,0.0005144827300682664,0.0005187531933188438,0.0005165442125871778
61.30764389038086,0.0005080486880615354,0.0005144827300682664,0.000511188933160156
62.58909606933594,0.0004996380885131657,0.0005080486880615354,0.0005037630908191204
64.51956939697266,0.0004895004676654935,0.0004996380885131657,0.0004944856045767665
67.09294128417969,0.00047797083971090615,0.0004895004676654935,0.0004836493171751499
70.45891571044922,0.0004654373915400356,0.00047797083971090615,0.0004716167168226093
74.8859634399414,0.00045231799595057964,0.0004654373915400356,0.00045879153185524046
80.7203369140625,0.00043907074723392725,0.00045231799595057964,0.00044561244430951774
88.38374328613281,0.0004261356370989233,0.00043907074723392725,0.0004325284680817276
98.68879699707031,0.0004139479133300483,0.0004261356370989233,0.0004199771210551262
112.52383422851562,0.00040290469769388437,0.0004139479133300483,0.00040837377309799194
131.6044158935547,0.000393356109270826,0.00040290469769388437,0.00039809104055166245
158.2034149169922,0.000385596213163808,0.000393356109270826,0.0003894497058354318
192.73658752441406,0.00037986604729667306,0.000385596213163808,0.0003827158361673355
232.42759704589844,0.00037633677129633725,0.00037986604729667306,0.00037809432251378894
248.71620178222656,0.0003751216281671077,0.00037633677129633725,0.000375726172933355
224.57089233398438,0.0003762763226404786,0.0003751216281671077,0.0003756952937692404
185.71542358398438,0.0003797965182457119,0.0003762763226404786,0.0003780272963922471
151.3561248779297,0.00038560989196412265,0.0003797965182457119,0.00038268420030362904
125.74000549316406,0.00039359170477837324,0.00038560989196412265,0.00038956827484071255
107.3426742553711,0.0004035436431877315,0.00039359170477837324,0.00039851939072832465
93.71537780761719,0.0004151969333179295,0.0004035436431877315,0.00040930535760708153
83.47866821289062,0.0004282164154574275,0.0004151969333179295,0.00042162573663517833
75.6436538696289,0.0004421997582539916,0.0004282164154574275,0.0004351131501607597
69.58769226074219,0.00045667600352317095,0.0004421997582539916,0.0004493321757763624
64.7894515991211,0.0004711251240223646,0.00045667600352317095,0.0004637878155335784
61.000675201416016,0.00048499630065634847,0.0004711251240223646,0.00047794479178264737
58.00783920288086,0.0004977243952453136,0.00048499630065634847,0.0004912447184324265
55.6905517578125,0.0005087588215246797,0.0004977243952453136,0.0005031289183534682
53.9231071472168,0.0005175984697416425,0.0005087588215246797,0.0005130703211762011
52.65118408203125,0.0005238042795099318,0.0005175984697416425,0.000520597561262548
51.847835540771484,0.0005270316614769399,0.0005238042795099318,0.000525317678693682
51.498985290527344,0.0005270646652206779,0.0005270316614769399,0.0005269492976367474
51.58165740966797,0.0005238023586571217,0.0005270646652206779,0.0005253333365544677
52.11494827270508,0.0005172993987798691,0.0005238023586571217,0.0005204465705901384
53.15618896484375,0.0005077498499304056,0.0005172993987798691,0.000512413855176419
54.73649215698242,0.0004954876494593918,0.0005077498499304056,0.0005015000933781266
56.978824615478516,0.0004809784877579659,0.0004954876494593918,0.0004881066852249205
60.00453567504883,0.0004647797904908657,0.0004809784877579659,0.0004727468185592443
64.03219604492188,0.0004475275636650622,0.0004647797904908657,0.0004560190427582711
69.38180541992188,0.0004298803396522999,0.0004475275636650622,0.0004385719366837293
76.53910827636719,0.0004124937695451081,0.0004298803396522999,0.0004210633342154324
86.35890197753906,0.00039598142029717565,0.0004124937695451081,0.00040412775706499815
100.16618347167969,0.0003808814217336476,0.00039598142029717565,0.00038833991857245564
120.61372375488281,0.0003676573687698692,0.0003808814217336476,0.0003741990658454597
152.29660034179688,0.00035666482290253043,0.0003676573687698692,0.0003621123032644391
204.75096130371094,0.00034817273262888193,0.00035666482290253043,0.0003523895866237581
290.5333251953125,0.0003423570888116956,0.00034817273262888193,0.0003452511446084827
353.38372802734375,0.0003393149236217141,0.0003423570888116956,0.00034083175705745816
289.1340026855469,0.0003390672500245273,0.0003393149236217141,0.0003391895443201065
206.45118713378906,0.0003415744286030531,0.0003390672500245273,0.00034031501854769886
154.15066528320312,0.00034672924084588885,0.0003415744286030531,0.000344135332852602
122.27571868896484,0.0003543617785908282,0.00034672924084588885,0.00035051326267421246
101.81170654296875,0.00036423554411157966,0.0003543617785908282,0.00035924743860960007
87.76625061035156,0.0003760377876460552,0.00036423554411157966,0.000370065332390368
77.53824615478516,0.0003893877728842199,0.0003760377876460552,0.00038262212183326483
69.9295883178711,0.00040381879080086946,0.0003893877728842199,0.0003964960924349725
64.18138122558594,0.00041880470234900713,0.00040381879080086946,0.0004111922171432525
59.673301696777344,0.00043375359382480383,0.00041880470234900713,0.0004261521389707923
56.18708038330078,0.00044804211938753724,0.00043375359382480383,0.00044076834456063807
53.43784713745117,0.00046103555359877646,0.00044804211938753724,0.0004544110270217061
51.340431213378906,0.00047211963101290166,0.00046103555359877646,0.000466454541310668
49.774295806884766,0.0004807444056496024,0.00047211963101290166,0.0004763150936923921
48.704322814941406,0.00048646313371136785,0.0004807444056496024,0.0004834926512558013
48.10637664794922,0.0004889380070380867,0.00048646313371136785,0.0004875935846939683
47.95802307128906,0.0004880020278505981,0.0004889380070380867,0.0004883643123321235
48.2900276184082,0.0004836518201045692,0.0004880020278505981,0.00048571929801255465
49.11034393310547,0.0004760767624247819,0.0004836518201045692,0.0004797519068233669
50.51205062866211,0.00046562106581404805,0.0004760767624247819,0.0004707301268354058
52.553436279296875,0.0004528140416368842,0.00046562106581404805,0.00045909255277365446
55.407779693603516,0.0004382909683045,0.0004528140416368842,0.000445423589553684
59.28287124633789,0.0004227774334140122,0.0004382909683045,0.00043040572199970484
64.49385833740234,0.0004070343275088817,0.0004227774334140122,0.00041478368802927434
71.45831298828125,0.00039179628947749734,0.0004070343275088817,0.00039930548518896103
80.79383850097656,0.00037774749216623604,0.00039179628947749734,0.00038467984995804727
93.37085723876953,0.00036546337651088834,0.00037774749216623604,0.0003715345519594848
109.72246551513672,0.0003554129507392645,0.00036546337651088834,0.0003603890654630959
128.91619873046875,0.00034794548992067575,0.0003554129507392645,0.00035164953442290425
145.21148681640625,0.00034327589673921466,0.00034794548992067575,0.0003455952100921422
148.18934631347656,0.0003415214014239609,0.00034327589673921466,0.00034239026717841625
135.70433044433594,0.00034267533919773996,0.0003415214014239609,0.0003420890716370195
116.98155975341797,0.00034664408303797245,0.00034267533919773996,0.00034464176860637963
99.76732635498047,0.0003532308910507709,0.00034664408303797245,0.0003499045851640403
86.12883758544922,0.00036213756538927555,0.0003532308910507709,0.0003576322924345732
75.68234252929688,0.0003729710297193378,0.00036213756538927555,0.00036748184356838465
67.75495910644531,0.00038523980765603483,0.0003729710297193378,0.00037901365431025624
61.701171875,0.00039836327778175473,0.00038523980765603483,0.00039169390220195055
57.061031341552734,0.0004116756026633084,0.00039836327778175473,0.00040490098763257265
53.485740661621094,0.0004244793963152915,0.0004116756026633084,0.0004179536481387913
50.74443054199219,0.000436041213106364,0.0004244793963152915,0.00043013616232201457
48.682518005371094,0.0004456769092939794,0.000436041213106364,0.00044073816388845444
47.1848030090332,0.00045275953016243875,0.0004456769092939794,0.0004491022555157542
46.22534942626953,0.00045679736649617553,0.00045275953016243875,0.00045466708252206445
45.75352478027344,0.00045745077659375966,0.00045679736649617553,0.00045701509225182235
45.7750244140625,0.000454587658168748,0.00045745077659375966,0.0004559093213174492
46.29571533203125,0.00044827107922174037,0.000454587658168748,0.00045131496153771877
47.35463333129883,0.00043879481381736696,0.00044827107922174037,0.00044341132161207497
49.05261993408203,0.0004266385512892157,0.00043879481381736696,0.00043258705409243703
51.49996566772461,0.0004124567494727671,0.0004266385512892157,0.0004194117500446737
54.897491455078125,0.0003970125690102577,0.0004124567494727671,0.0004045968526042998
59.51339340209961,0.00038112836773507297,0.0003970125690102577,0.0003889371582772583
65.88219451904297,0.00036562737659551203,0.00038112836773507297,0.0003732566547114402
74.64128112792969,0.00035126827424392104,0.00036562737659551203,0.0003583455109037459
86.97941589355469,0.0003387201577425003,0.00035126827424392104,0.00034491566475480795
104.11481475830078,0.00032853070297278464,0.0003387201577425003,0.0003335720975883305
127.62820434570312,0.000321116647683084,0.00032853070297278464,0.00032479327637702227
154.6046600341797,0.00031677429797127843,0.000321116647683084,0.00031893199775367975
167.98876953125,0.0003156810998916626,0.00031677429797127843,0.0003162221400998533
154.8817138671875,0.0003179106570314616,0.0003156810998916626,0.0003167877730447799
128.94760131835938,0.0003234350006096065,0.0003179106570314616,0.0003206516266800463
105.60023498535156,0.0003321301192045212,0.0003234350006096065,0.0003277391369920224
88.28700256347656,0.00034376324038021266,0.0003321301192045212,0.0003378746914677322
75.75454711914062,0.00035798316821455956,0.00034376324038021266,0.000350769842043519
66.57939147949219,0.0003743099223356694,0.00035798316821455956,0.00036601285682991147
59.73130798339844,0.00039212769479490817,0.0003743099223356694,0.0003830594941973686
54.51930618286133,0.0004106794367544353,0.00039212769479490817,0.00040122619247995317
50.49544906616211,0.00042910128831863403,0.0004106794367544353,0.000419703806983307
47.369449615478516,0.0004464489466045052,0.00042910128831863403,0.00043758819811046124
44.95541763305664,0.00046174670569598675,0.0004464489466045052,0.00045391771709546447
43.162479400634766,0.0004740685981232673,0.00046174670569598675,0.00046773866051808
41.87700271606445,0.000482591160107404,0.0004740685981232673,0.00047817255835980177
41.066932678222656,0.0004866795497946441,0.000482591160107404,0.00048448663437739015
40.72420883178711,0.0004859270411543548,0.0004866795497946441,0.0004861572524532676
40.84939956665039,0.00048022609553299844,0.0004859270411543548,0.0004829255922231823
41.46659469604492,0.00046977552119642496,0.00048022609553299844,0.00047483743401244283
42.642234802246094,0.00045508885523304343,0.00046977552119642496,0.00046225119149312377
44.48996353149414,0.00043696886859834194,0.00045508885523304343,0.0004458291514310986
47.18661880493164,0.0004164404817856848,0.00043696886859834194,0.00042649038368836045
50.996456146240234,0.0003946672659367323,0.0004164404817856848,0.0004053343436680734
56.45574951171875,0.0003728407609742135,0.0003946672659367323,0.00038354244315996766
64.35151672363281,0.0003520892350934446,0.0003728407609742135,0.0003622756339609623
76.22888946533203,0.00033339200308546424,0.0003520892350934446,0.00034258567029610276
95.41722869873047,0.0003175345482304692,0.00033339200308546424,0.0003253501490689814
128.7532196044922,0.0003050918458029628,0.0003175345482304692,0.0003112425038125366
195.55203247070312,0.00029644451569765806,0.0003050918458029628,0.00030073378002271056
308.48193359375,0.00029179934062995017,0.00029644451569765806,0.00029411172727122903
280.29864501953125,0.00029122212436050177,0.00029179934062995017,0.00029150923364795744
173.23617553710938,0.0002946595777757466,0.00029122212436050177,0.0002929313632193953
119.9275131225586,0.00030195320141501725,0.0002946595777757466,0.00029827398248016834
92.16675567626953,0.0003128331736661494,0.00030195320141501725,0.00030732681625522673
75.5224838256836,0.00032690964872017503,0.0003128331736661494,0.0003197651822119951
64.66889953613281,0.0003436428669374436,0.00032690964872017503,0.00033513022935949266
57.146427154541016,0.0003623449010774493,0.0003436428669374436,0.0003528135421220213
51.71223068237305,0.0003821642603725195,0.0003623449010774493,0.00037204977707006037
47.68051528930664,0.0004021119384560734,0.0003821642603725195,0.0003919210284948349
44.66038131713867,0.0004211085906717926,0.0004021119384560734,0.0004113931208848953
42.406829833984375,0.0004380401805974543,0.0004211085906717926,0.00042936723912134767
40.769779205322266,0.00045184599002823234,0.0004380401805974543,0.0004447519895620644
39.67500305175781,0.00046162333455868065,0.00045184599002823234,0.00045656078145839274
39.05588912963867,0.00046668449067510664,0.00046162333455868065,0.0004639936669263989
38.90692138671875,0.00046665576519444585,0.00046668449067510664,0.0004665164742618799
39.25293731689453,0.000461495277704671,0.00046665576519444585,0.00046391988871619105
1.000000045813705e-18,0.0,0.000461495277704671,0.0
1.000000045813705e-18,0.0004507209814619273,0.0,0.0
40.83904266357422,0.00044352893019095063,0.0004507209814619273,0.0004469790728762746
41.955745697021484,0.00043199840001761913,0.00044352893019095063,0.00043760507833212614
43.726715087890625,0.00041687372140586376,0.00043199840001761913,0.0004242620780132711
46.32890319824219,0.00039912742795422673,0.00041687372140586376,0.00040781358256936073
49.992549896240234,0.00037986348615959287,0.00039912742795422673,0.0003893026732839644
55.17734146118164,0.00036022235872223973,0.00037986348615959287,0.0003698554646689445
62.558624267578125,0.00034128595143556595,0.00036022235872223973,0.0003505843924358487
73.59532928466797,0.00032399510382674634,0.00034128595143556595,0.00033249950502067804
90.68878936767578,0.0003091039543505758,0.00032399510382674634,0.00031644408591091633
119.6400146484375,0.00029717455618083477,0.0003091039543505758,0.0003030708758160472
173.24241638183594,0.0002885663416236639,0.00029717455618083477,0.0002928345638792962
267.2638244628906,0.0002834762854035944,0.0002885663416236639,0.0002860085223801434
287.3154602050781,0.0002819598594214767,0.0002834762854035944,0.00028271586052142084
194.32627868652344,0.00028394750552251935,0.0002819598594214767,0.00028294866206124425
133.78004455566406,0.000289272575173527,0.00028394750552251935,0.00028659001691266894
101.36719512939453,0.0002976631512865424,0.000289272575173527,0.0002934236836154014
82.45256805419922,0.00030873314244672656,0.0002976631512865424,0.0003031250089406967
70.28888702392578,0.0003219936625100672,0.00030873314244672656,0.00031526092789135873
61.96274948120117,0.0003368267207406461,0.0003219936625100672,0.00032928233849816024
56.07966995239258,0.00035251295776106417,0.0003368267207406461,0.0003445237525738776
51.77853012084961,0.00036824148264713585,0.00035251295776106417,0.0003602217184379697
48.6365852355957,0.0003831506473943591,0.00036824148264713585,0.00037553999572992325
46.35118103027344,0.0003963849740102887,0.0003831506473943591,0.00038961830432526767
44.75537872314453,0.0004071620060130954,0.0003963849740102887,0.00040163483936339617
43.760101318359375,0.00041483534732833505,0.0004071620060130954,0.00041087192948907614
43.289974212646484,0.0004189506871625781,0.00041483534732833505,0.0004167761071585119
43.35276412963867,0.00041929169674403965,0.0004189506871625781,0.00041901005897670984
43.925079345703125,0.00041589155443944037,0.00041929169674403965,0.000417481322074309
45.062442779541016,0.00040904496563598514,0.00041589155443944037,0.0004123546532355249
46.819271087646484,0.000399263808503747,0.00040904496563598514,0.0004040352941956371
49.31779479980469,0.00038723391480743885,0.000399263808503747,0.00039312493754550815
52.72645568847656,0.0003737568040378392,0.00038723391480743885,0.0003803701256401837
57.25144577026367,0.0003596713941078633,0.0003737568040378392,0.0003665931290015578
63.234100341796875,0.00034578650956973433,0.0003596713941078633,0.00035261872108094394
71.03411102294922,0.00033282264485023916,0.00034578650956973433,0.0003392107901163399
81.08967590332031,0.0003213845775462687,0.00033282264485023916,0.000327030080370605
93.25743865966797,0.0003119282191619277,0.0003213845775462687,0.0003166039241477847
106.1498794555664,0.00030477059772238135,0.0003119282191619277,0.00030831576441414654
115.61647033691406,0.0003000865690410137,0.00030477059772238135,0.0003024088800884783
117.19237518310547,0.00029793038265779614,0.0003000865690410137,0.00029899622313678265
110.10053253173828,0.00029824324883520603,0.00029793038265779614,0.0002980749704875052
98.83228302001953,0.00030087155755609274,0.00029824324883520603,0.0002995395625475794
87.5634994506836,0.0003055722627323121,0.00030087155755609274,0.0003031932283192873
77.88465881347656,0.00031201750971376896,0.0003055722627323121,0.00030875258380547166
70.17538452148438,0.0003198080521542579,0.00031201750971376896,0.0003158563922625035
64.14075469970703,0.00032847406691871583,0.0003198080521542579,0.0003240721416659653
59.501976013183594,0.0003374985826667398,0.00032847406691871583,0.00033290794817730784
55.92831802368164,0.0003463340981397778,0.0003374985826667398,0.00034183223033323884
53.23418045043945,0.00035443209344521165,0.0003463340981397778,0.00035029693390242755
51.269989013671875,0.0003612731525208801,0.00035443209344521165,0.00035776739241555333
49.903873443603516,0.00036641291808336973,0.0003612731525208801,0.00036376036587171257
49.11354446411133,0.00036950112553313375,0.00036641291808336973,0.00036787736462429166
48.84932327270508,0.00037032811087556183,0.00036950112553313375,0.00036983718746341765
49.12009811401367,0.00036882725544273853,0.00037032811087556183,0.00036950112553313375
49.91770935058594,0.0003650931757874787,0.00036882725544273853,0.0003668830613605678
51.35855484008789,0.00035937491338700056,0.0003650931757874787,0.00036215566797181964
53.47312927246094,0.0003520453756209463,0.00035937491338700056,0.0003556308220140636
56.42324447631836,0.00034359603887423873,0.0003520453756209463,0.0003477422287687659
60.38764953613281,0.00033456628443673253,0.00034359603887423873,0.00033900633570738137
65.62208557128906,0.00032552346237935126,0.00033456628443673253,0.0003299771051388234
72.4123306274414,0.0003170201671309769,0.00032552346237935126,0.00032121434924192727
81.01939392089844,0.00030955622787587345,0.0003170201671309769,0.0003132431593257934
91.2616195678711,0.00030356773640960455,0.00030955622787587345,0.0003065298078581691
102.3321533203125,0.00029939523665234447,0.00030356773640960455,0.0003014605608768761
110.8438491821289,0.0002972777292598039,0.00029939523665234447,0.0002983230515383184
113.12715911865234,0.0002973600057885051,0.0002972777292598039,0.0002973077353090048
108.02850341796875,0.000299690174870193,0.0002973600057885051,0.00029851042199879885
97.8204116821289,0.00030421093106269836,0.000299690174870193,0.00030192657141014934
86.7972183227539,0.0003107719821855426,0.00030421093106269836,0.0003074536216445267
77.0804443359375,0.00031909471726976335,0.0003107719821855426,0.0003148791438434273
68.99698638916016,0.0003288318985141814,0.00031909471726976335,0.0003238921635784209
62.603515625,0.0003394946688786149,0.0003288318985141814,0.00033407725277356803
57.599510192871094,0.000350539805367589,0.0003394946688786149,0.0003449198557063937
53.66225051879883,0.00036132847890257835,0.000350539805367589,0.0003558300668373704
50.66689682006836,0.00037120329216122627,0.00036132847890257835,0.000366159831173718
48.43038558959961,0.000379499135306105,0.00037120329216122627,0.00037524697836488485
46.82426452636719,0.00038562979898415506,0.000379499135306105,0.00038246402982622385
45.80792236328125,0.0003891020023729652,0.00038562979898415506,0.00038726936327293515
45.319725036621094,0.0003895797417499125,0.0003891020023729652,0.00038924638647586107
45.36454391479492,0.0003869367064908147,0.0003895797417499125,0.0003881627635564655
45.96090316772461,0.00038125377614051104,0.0003869367064908147,0.0003839956480078399
47.1859130859375,0.00037281765253283083,0.00038125377614051104,0.0003769298200495541
49.12618637084961,0.0003621055802796036,0.00037281765253283083,0.00036734913010150194
51.958988189697266,0.00034975522430613637,0.0003621055802796036,0.0003558136522769928
55.934993743896484,0.00033649144461378455,0.00034975522430613637,0.00034300697734579444
61.50497817993164,0.00032306063803844154,0.00033649144461378455,0.00032966630533337593
69.33100891113281,0.00031019968446344137,0.00032306063803844154,0.00031653372570872307
80.64436340332031,0.00029855818138457835,0.00031019968446344137,0.0003043012402486056
97.5037841796875,0.0002886869478970766,0.00029855818138457835,0.00029356664163060486
123.27713012695312,0.00028101849602535367,0.0002886869478970766,0.0002848182921297848
163.77542114257812,0.0002758447080850601,0.00028101849602535367,0.0002784149837680161
212.83309936523438,0.00027337128994986415,0.0002758447080850601,0.000274602702120319
221.67373657226562,0.00027367129223421216,0.00027337128994986415,0.0002735189627856016
176.75184631347656,0.0002767357509583235,0.00027367129223421216,0.000275195314316079
135.404541015625,0.0002824668772518635,0.0002767357509583235,0.00027957934071309865
107.1221694946289,0.00029067497234791517,0.0002824668772518635,0.00028652918990701437
88.682861328125,0.0003010745858773589,0.00029067497234791517,0.0002958101104013622
76.2105712890625,0.00031328556360676885,0.0003010745858773589,0.00030709238490089774
67.36738586425781,0.0003268228319939226,0.00031328556360676885,0.0003199463535565883
60.946739196777344,0.0003411143261473626,0.0003268228319939226,0.0003338457318022847
56.21407699584961,0.00035549234598875046,0.0003411143261473626,0.0003481722087599337
52.59559631347656,0.00036924704909324646,0.00035549234598875046,0.00036223692586645484
49.9053840637207,0.00038165683508850634,0.00036924704909324646,0.00037532325950451195
47.94178009033203,0.0003920150629710406,0.00038165683508850634,0.00038671534275636077
46.58275604248047,0.0003997240564785898,0.0003920150629710406,0.00039575828122906387
45.74858474731445,0.0004042973159812391,0.0003997240564785898,0.00040190754225477576
45.44467544555664,0.0004054350429214537,0.0004042973159812391,0.0004047679831273854
45.653541564941406,0.0004030437848996371,0.0004054350429214537,0.0004041417269036174
46.39060974121094,0.0003972474951297045,0.0004030437848996371,0.00040004399488680065
47.735740661621094,0.00038838753243908286,0.0003972474951297045,0.00039270875276997685
49.7786865234375,0.00037698098458349705,0.00038838753243908286,0.00038256729021668434
52.725276947021484,0.00036370757152326405,0.00037698098458349705,0.0003702210378833115
56.80816650390625,0.00034933321876451373,0.00036370757152326405,0.000356395379640162
62.512107849121094,0.00033463718136772513,0.00034933321876451373,0.0003418648266233504
70.4924545288086,0.0003203905653208494,0.00033463718136772513,0.0003274053451605141
81.96864318847656,0.00030727076227776706,0.0003203905653208494,0.0003137401945423335
99.23050689697266,0.0002958500408567488,0.00030727076227776706,0.00030149208032526076
125.68060302734375,0.0002865665010176599,0.0002958500408567488,0.0002911628398578614
167.06900024414062,0.0002797397901304066,0.0002865665010176599,0.00028312811627984047
216.30699157714844,0.00027555949054658413,0.0002797397901304066,0.0002776393375825137
222.43223571777344,0.00027410738402977586,0.00027555949054658413,0.0002748302067629993
176.89234924316406,0.00027535451226867735,0.00027410738402977586,0.0002747263351920992
134.490478515625,0.0002791925217024982,0.00027535451226867735,0.0002772596199065447
106.39442443847656,0.0002854211488738656,0.0002791925217024982,0.00028227741131559014
88.27072143554688,0.0002937472891062498,0.0002854211488738656,0.0002895356738008559
75.80724334716797,0.00030378997325897217,0.0002937472891062498,0.0002987000625580549
67.1580581665039,0.0003150813572574407,0.00030378997325897217,0.00030934909591451287
60.877601623535156,0.00032707391073927283,0.0003150813572574407,0.00032097718212753534
56.223472595214844,0.0003391432110220194,0.00032707391073927283,0.00033299977076239884
52.807701110839844,0.00035064254188910127,0.0003391432110220194,0.00034478152520023286
50.30623245239258,0.0003609289415180683,0.00035064254188910127,0.00035567671875469387
48.529605865478516,0.0003694034239742905,0.0003609289415180683,0.0003650627622846514
47.395912170410156,0.0003755550133064389,0.0003694034239742905,0.0003723827248904854
46.83867645263672,0.00037903524935245514,0.0003755550133064389,0.0003772048221435398
46.81364440917969,0.00037965073715895414,0.00037903524935245514,0.00037925667129456997
47.360660552978516,0.00037741195410490036,0.00037965073715895414,0.0003784463042393327
48.49972152709961,0.0003725083952303976,0.00037741195410490036,0.00037487398367375135
50.33042526245117,0.0003653310122899711,0.0003725083952303976,0.0003688313299790025
52.9513053894043,0.0003563875216059387,0.0003653310122899711,0.00036076927790418267
56.5533561706543,0.0003462994936853647,0.0003563875216059387,0.00035125442082062364
61.40532302856445,0.00033573200926184654,0.0003462994936853647,0.00034093146678060293
67.81880187988281,0.0003253276227042079,0.00033573200926184654,0.0003304545534774661
76.23545837402344,0.0003156891034450382,0.0003253276227042079,0.0003204458625987172
87.02345275878906,0.0003073248080909252,0.0003156891034450382,0.0003114593564532697
99.93348693847656,0.00030063794110901654,0.0003073248080909252,0.00030394858913496137
112.99425506591797,0.00029591855127364397,0.00030063794110901654,0.0002982579171657562
122.16438293457031,0.0002933421637862921,0.00029591855127364397,0.000294618250336498
121.4599380493164,0.00029297437868081033,0.0002933421637862921,0.00029314879793673754
112.63446807861328,0.0002947755274362862,0.00029297437868081033,0.00029386242385953665
100.13102722167969,0.00029861790244467556,0.0002947755274362862,0.0002966760075651109
88.18714904785156,0.00030428197351284325,0.00029861790244467556,0.0003014173998963088
78.30399322509766,0.0003114604623988271,0.00030428197351284325,0.00030782510293647647
70.47122955322266,0.00031976401805877686,0.0003114604623988271,0.0003155528102070093
64.41410827636719,0.0003287438885308802,0.00031976401805877686,0.0003241832018829882
59.673282623291016,0.00033789011649787426,0.0003287438885308802,0.0003332380438223481
56.03567123413086,0.00034665962448343635,0.00033789011649787426,0.00034219137160107493
53.271278381347656,0.000354513234924525,0.00034665962448343635,0.00035050176666118205
51.2188606262207,0.00036093470407649875,0.000354513234924525,0.00035764064523391426
49.79119873046875,0.00036548165371641517,0.00036093470407649875,0.00036312738666310906
48.926422119140625,0.00036780559457838535,0.00036548165371641517,0.0003665652184281498
48.58925247192383,0.00036770093720406294,0.00036780559457838535,0.0003676758788060397
48.769412994384766,0.0003651026636362076,0.00036770093720406294,0.00036632351111620665
49.54732131958008,0.00036012398777529597,0.0003651026636362076,0.00036253241705708206
50.946128845214844,0.00035302198375575244,0.00036012398777529597,0.0003564884536899626
53.081687927246094,0.00034420390147715807,0.00035302198375575244,0.0003485252382233739
56.169708251953125,0.00033417920349165797,0.00034420390147715807,0.00033910281490534544
60.417049407958984,0.0003235249314457178,0.00033417920349165797,0.00032876580371521413
66.27408599853516,0.00031284947181120515,0.0003235249314457178,0.0003181078936904669
74.37600708007812,0.00030273094307631254,0.00031284947181120515,0.00030772219179198146
85.65872955322266,0.00029370386619120836,0.00030273094307631254,0.0002981640282087028
101.0914535522461,0.00028623087564483285,0.00029370386619120836,0.0002899299724958837
121.67676544189453,0.000280663778539747,0.00028623087564483285,0.00028342477162368596
145.2843017578125,0.0002772748121060431,0.000280663778539747,0.00027895811945199966
160.0811004638672,0.0002762193325906992,0.0002772748121060431,0.00027674168813973665
152.44992065429688,0.00027756791678257287,0.0002762193325906992,0.00027688732370734215
130.98341369628906,0.00028129928978160024,0.00027756791678257287,0.0002794196188915521
109.29378509521484,0.0002872832410503179,0.00028129928978160024,0.00028426386415958405
91.9795913696289,0.00029531301697716117,0.0002872832410503179,0.00029125326545909047
79.3364486694336,0.0003050729865208268,0.00029531301697716117,0.00030012920615263283
70.04080200195312,0.00031615537591278553,0.0003050729865208268,0.00031053245766088367
63.18403625488281,0.0003280433011241257,0.00031615537591278553,0.0003220031503587961
57.999881744384766,0.0003401567810215056,0.0003280433011241257,0.00033399416133761406
54.09413146972656,0.00035183862200938165,0.0003401567810215056,0.0003458877617958933
51.1300163269043,0.0003624227538239211,0.00035183862200938165,0.00035702163586393
48.95648193359375,0.0003712571051437408,0.0003624227538239211,0.00036673544673249125
47.427284240722656,0.0003777543897740543,0.0003712571051437408,0.0003744074492715299
46.4427604675293,0.0003814430092461407,0.0003777543897740543,0.0003795058582909405
46.010135650634766,0.00038200936978682876,0.0003814430092461407,0.0003816362877842039
46.09965896606445,0.00037935347063466907,0.00038200936978682876,0.00038059064536355436
46.7509880065918,0.00037354626692831516,0.00037935347063466907,0.0003763543500099331
47.988624572753906,0.0003648997808340937,0.00037354626692831516,0.000369119894457981
1.000000045813705e-18,0.0,0.0003648997808340937,0.0
1.000000045813705e-18,0.0003524289932101965,0.0,0.0
49.756675720214844,0.00035294221015647054,0.0003524289932101965,0.00035261467564851046
49.90629959106445,0.00035100875538773835,0.00035294221015647054,0.0003519043675623834
50.64527130126953,0.00034669999149627984,0.00035100875538773835,0.0003487810317892581
52.05425262451172,0.00034023498301394284,0.00034669999149627984,0.0003433905658312142
54.27391052246094,0.0003319770912639797,0.00034023498301394284,0.00033602549228817225
57.41493225097656,0.00032239299616776407,0.0003319770912639797,0.0003271022578701377
61.852291107177734,0.0003120222536381334,0.00032239299616776407,0.00031712561030872166
68.00745391845703,0.00030143040930852294,0.0003120222536381334,0.0003066490753553808
76.70598602294922,0.00029117189114913344,0.00030143040930852294,0.0002962329308502376
89.13768005371094,0.0002817399217747152,0.00029117189114913344,0.0002864001435227692
107.70262145996094,0.0002735776361078024,0.0002817399217747152,0.0002776176552288234
137.063232421875,0.00026701268507167697,0.0002735776361078024,0.0002702687052078545
184.63992309570312,0.00026229905779473484,0.00026701268507167697,0.0002646420616656542
254.82601928710938,0.000259595486568287,0.00026229905779473484,0.00026094226632267237
286.5658264160156,0.00025898037711158395,0.000259595486568287,0.0002592866658233106
229.1867218017578,0.00026043300749734044,0.00025898037711158395,0.00025970369460992515
168.76332092285156,0.0002638908918015659,0.00026043300749734044,0.00026215208345092833
129.6365509033203,0.00026918554794974625,0.0002638908918015659,0.00026651748339645565
105.49944305419922,0.0002761044888757169,0.00026918554794974625,0.0002726110105868429
89.62435150146484,0.00028435722924768925,0.0002761044888757169,0.0002801830123644322
78.70722198486328,0.0002935821539722383,0.00028435722924768925,0.00028890930116176605
70.78482818603516,0.0003033674438484013,0.0002935821539722383,0.0002984044258482754
65.01403045654297,0.0003132449055556208,0.0003033674438484013,0.00030822947155684233
60.712608337402344,0.0003227287670597434,0.0003132449055556208,0.0003179075429216027
57.4981689453125,0.00033131460077129304,0.0003227287670597434,0.0003269432345405221
55.15762710571289,0.00033853724016807973,0.00033131460077129304,0.0003348507161717862
53.51336669921875,0.0003439909778535366,0.00033853724016807973,0.0003411931684240699
52.52183532714844,0.00034733826760202646,0.0003439909778535366,0.0003455978003330529
52.08452224731445,0.0003483681648503989,0.00034733826760202646,0.00034778902772814035
52.22018051147461,0.000347010645782575,0.0003483681648503989,0.0003476257261354476
52.93787384033203,0.0003433200472500175,0.000347010645782575,0.00034509997931309044
54.30351257324219,0.0003374886582605541,0.0003433200472500175,0.0003403356240596622
56.42011642456055,0.0003298465453553945,0.0003374886582605541,0.00033359500230289996
59.454559326171875,0.0003208090492989868,0.0003298465453553945,0.0003252521564718336
63.69968795776367,0.00031086368835531175,0.0003208090492989868,0.0003157600003760308
69.50598907470703,0.0003005191683769226,0.00031086368835531175,0.0003056175773963332
77.5784912109375,0.00029030171572230756,0.0003005191683769226,0.0002953430521301925
88.96930694580078,0.0002806765551213175,0.00029030171572230756,0.00028543162625283003
105.15769958496094,0.000272065750323236,0.0002806765551213175,0.0002763259981293231
129.0488739013672,0.0002648117661010474,0.000272065750323236,0.0002684069040697068
163.19515991210938,0.0002591664087958634,0.0002648117661010474,0.00026196957333013415
204.2095947265625,0.00025530840503051877,0.0002591664087958634,0.0002572276280261576
221.5316162109375,0.00025332419318147004,0.00025530840503051877,0.0002543122973293066
194.3484649658203,0.0002532321959733963,0.00025332419318147004,0.0002532753278501332
154.0093536376953,0.0002549728087615222,0.0002532321959733963,0.000254096114076674
123.47689056396484,0.00025841209571808577,0.0002549728087615222,0.0002566786715760827
102.43799591064453,0.0002633666153997183,0.00025841209571808577,0.0002608654322102666
87.95370483398438,0.0002695771399885416,0.0002633666153997183,0.0002664366620592773
77.63932800292969,0.00027672250871546566,0.0002695771399885416,0.00027310370933264494
70.16267395019531,0.00028444721829146147,0.00027672250871546566,0.00028052949346601963
64.67538452148438,0.00029233808163553476,0.00028444721829146147,0.00028833074611611664
60.603755950927734,0.0002999801654368639,0.00029233808163553476,0.0002960936108138412
57.6125373840332,0.0003069379599764943,0.0002999801654368639,0.00030339285149239004
55.46914291381836,0.00031282135751098394,0.0003069379599764943,0.00030981487361714244
54.0534782409668,0.0003172959550283849,0.00031282135751098394,0.0003149965195916593
53.24546432495117,0.0003200923965778202,0.0003172959550283849,0.0003186349058523774
53.012020111083984,0.0003210541617590934,0.0003200923965778202,0.00032051620655693114
53.35932540893555,0.00032013707095757127,0.0003210541617590934,0.0003205396351404488
54.274993896484375,0.000317415629979223,0.00032013707095757127,0.00031872029649093747
55.80294418334961,0.00031306312303058803,0.000317415629979223,0.0003151824348606169
58.036319732666016,0.0003073528641834855,0.00031306312303058803,0.000310150149744004
61.0960693359375,0.00030063692247495055,0.0003073528641834855,0.0003039370058104396
65.10733032226562,0.00029329510289244354,0.00030063692247495055,0.0002969096531160176
70.26746368408203,0.0002857285726349801,0.00029329510289244354,0.0002894590434152633
76.84708404541016,0.0002783224917948246,0.0002857285726349801,0.0002819784567691386
85.08172607421875,0.00027143125771544874,0.0002783224917948246,0.0002748372498899698
94.8519515991211,0.00026534218341112137,0.00027143125771544874,0.0002683553611859679
105.84432220458984,0.0002603058237582445,0.00026534218341112137,0.00026280092424713075
116.31705474853516,0.0002564825990702957,0.0002603058237582445,0.00025837821885943413
123.36875915527344,0.00025397309218533337,0.0002564825990702957,0.0002552169607952237
124.3990249633789,0.00025282808928750455,0.00025397309218533337,0.0002533922961447388
119.05472564697266,0.0002530222409404814,0.00025282808928750455,0.0002529167104512453
109.79204559326172,0.00025447510415688157,0.0002530222409404814,0.000253737554885447
99.71261596679688,0.0002570627839304507,0.00025447510415688157,0.0002557531697675586
90.33285522460938,0.00026060972595587373,0.0002570627839304507,0.0002588146016933024
82.28245544433594,0.0002648988738656044,0.00026060972595587373,0.00026272633112967014
75.71302032470703,0.00026966791483573616,0.0002648988738656044,0.00026724953204393387
70.37561798095703,0.00027464490267448127,0.00026966791483573616,0.000272117555141449
66.18824005126953,0.0002795269538182765,0.00027464490267448127,0.000277043494861573
62.9530143737793,0.0002840106899384409,0.0002795269538182765,0.0002817242930177599
60.42580032348633,0.0002878069644793868,0.0002840106899384409,0.0002858633524738252
58.569766998291016,0.0002906651352532208,0.0002878069644793868,0.0002891904441639781
57.350215911865234,0.0002923751308117062,0.0002906651352532208,0.00029147480381652713
56.67083740234375,0.00029277976136654615,0.0002923751308117062,0.0002925322623923421
56.55936813354492,0.00029181528952904046,0.00029277976136654615,0.0002922520798165351
56.972930908203125,0.0002894856152124703,0.00029181528952904046,0.0002906041918322444
57.986549377441406,0.0002858839288819581,0.0002894856152124703,0.0002876373764593154
59.626319885253906,0.00028117280453443527,0.0002858839288819581,0.00028347986517474055
62.02455520629883,0.00027558309375308454,0.00028117280453443527,0.000278328952845186
65.33748626708984,0.00026940536918118596,0.00027558309375308454,0.00027244602097198367
69.76373291015625,0.00026294912095181644,0.00026940536918118596,0.000266131479293108
75.5478744506836,0.0002565329195931554,0.00026294912095181644,0.0002596995036583394
82.9979019165039,0.0002504793228581548,0.0002565329195931554,0.0002534705854486674
92.34891510009766,0.00024506941554136574,0.0002504793228581548,0.00024774589110165834
103.8539810180664,0.00024056315305642784,0.00024506941554136574,0.00024279528588522226
116.40675354003906,0.0002371596492594108,0.00024056315305642784,0.00023884714755695313
127.6112289428711,0.00023501022951677442,0.0002371596492594108,0.0002360758080612868
132.71975708007812,0.00023420932120643556,0.00023501022951677442,0.00023460329975932837
128.99195861816406,0.0002347964618820697,0.00023420932120643556,0.00023449613945558667
118.59712219238281,0.00023675354896113276,0.0002347964618820697,0.00023576502280775458
105.75242614746094,0.00023999944096431136,0.00023675354896113276,0.00023836067703086883
93.90203857421875,0.00024440002744086087,0.00023999944096431136,0.00024217626196332276
83.82347106933594,0.0002497612149454653,0.00024440002744086087,0.0002470486215315759
75.78892517089844,0.00025583221577107906,0.0002497612149454653,0.00025275646476075053
69.4373550415039,0.0002623187901917845,0.00025583221577107906,0.0002590281656011939
64.43192291259766,0.00026887631975114346,0.0002623187901917845,0.0002655450371094048
60.57645034790039,0.0002751467109192163,0.00026887631975114346,0.0002719560288824141
57.63180923461914,0.00028075341833755374,0.0002751467109192163,0.000277893734164536
55.44443130493164,0.0002853444602806121,0.00028075341833755374,0.00028299333644099534
53.91559982299805,0.00028860679594799876,0.0002853444602806121,0.00028692156774923205
52.958839416503906,0.0002902904525399208,0.00028860679594799876,0.000289396004518494
52.58573913574219,0.0002902385895140469,0.0002902904525399208,0.00029021254158578813
52.733154296875,0.00028838805155828595,0.0002902385895140469,0.00028926064260303974
53.4410285949707,0.0002847952418960631,0.00028838805155828595,0.0002865369606297463
54.76481246948242,0.000279614090686664,0.0002847952418960631,0.0002821470843628049
56.79194641113281,0.0002730995765887201,0.000279614090686664,0.0002762962831184268
59.709815979003906,0.0002655662829056382,0.0002730995765887201,0.0002692703565116972
63.674251556396484,0.0002573979727458209,0.0002655662829056382,0.00026141948183067143
69.06770324707031,0.000248981814365834,0.0002573979727458209,0.0002531297504901886
76.3073959350586,0.00024070315703283995,0.000248981814365834,0.0002447876613587141
86.30817413330078,0.00023291839170269668,0.00024070315703283995,0.00023676389537286013
100.22590637207031,0.0002259492321172729,0.00023291839170269668,0.000229396770009771
120.02275848388672,0.0002200496383011341,0.0002259492321172729,0.00022297288523986936
149.2329864501953,0.000215421081520617,0.0002200496383011341,0.00021771877072751522
189.3495330810547,0.00021219912741798908,0.000215421081520617,0.00021380159887485206
229.0348663330078,0.00021047030168119818,0.00021219912741798908,0.00021133144036866724
232.3160858154297,0.00021026098693255335,0.00021047030168119818,0.0002103641745634377
196.18824768066406,0.00021156095317564905,0.00021026098693255335,0.00021090771770104766
156.9652099609375,0.00021430110791698098,0.00021156095317564905,0.00021292275050655007
127.52787017822266,0.00021837356325704604,0.00021430110791698098,0.0002163214812753722
106.78236389160156,0.00022362412710208446,0.00021837356325704604,0.0002209738304372877
92.15914916992188,0.00022984998940955848,0.00022362412710208446,0.00022670248290523887
81.65409851074219,0.00023680672165937722,0.00022984998940955848,0.00023328491079155356
73.75694274902344,0.0002441977267153561,0.00023680672165937722,0.00024045153986662626
67.78323364257812,0.0002517082029953599,0.0002441977267153561,0.00024789723102003336
63.23468017578125,0.00025897688465192914,0.0002517082029953599,0.00025528433616273105
59.71839904785156,0.00026564262225292623,0.00025897688465192914,0.00026225135661661625
57.04176712036133,0.0002713408903218806,0.00026564262225292623,0.00026843498926609755
55.059139251708984,0.0002757458423729986,0.0002713408903218806,0.0002734891604632139
53.6915168762207,0.000278577848803252,0.0002757458423729986,0.00027711017173714936
52.85451126098633,0.0002796351909637451,0.000278577848803252,0.0002790563739836216
52.57707977294922,0.00027879909612238407,0.0002796351909637451,0.0002791669685393572
52.824790954589844,0.00027607232914306223,0.00027879909612238407,0.00027738363132812083
53.66049575805664,0.000271551834885031,0.00027607232914306223,0.000273756479145959
55.162540435791016,0.0002654468407854438,0.000271551834885031,0.00026843935484066606
57.46205520629883,0.0002580565633252263,0.0002654468407854438,0.00026168758631683886
60.78724670410156,0.0002497494569979608,0.0002580565633252263,0.00025383627507835627
65.41907501220703,0.00024093291722238064,0.0002497494569979608,0.000245274422923103
71.89578247070312,0.00023202922602649778,0.00024093291722238064,0.00023641763255000114
81.11540222167969,0.00022344745229929686,0.00023202922602649778,0.00022768173948861659
94.44359588623047,0.00021555669081863016,0.00022344745229929686,0.000219455236219801
114.55628967285156,0.00020867321291007102,0.00021555669081863016,0.00021207969984970987
146.21096801757812,0.0002030517061939463,0.00020867321291007102,0.0002058390819001943
196.2859649658203,0.0001988765870919451,0.0002030517061939463,0.00020095123909413815
257.9356384277344,0.00019626296125352383,0.0001988765870919451,0.00019756448455154896
257.918212890625,0.00019526842515915632,0.00019626296125352383,0.00019576409249566495
197.89881896972656,0.00019588929717428982,0.00019526842515915632,0.00019557660561986268
147.95848083496094,0.00019805891497526318,0.00019588929717428982,0.00019696707022376359
116.29178619384766,0.0002016616053879261,0.00019805891497526318,0.00019984511891379952
95.82063293457031,0.00020652322564274073,0.0002016616053879261,0.0002040670660790056
82.17345428466797,0.0002124137245118618,0.00020652322564274073,0.000209432328119874
72.76895904541016,0.00021905163885094225,0.0002124137245118618,0.0002156866539735347
65.92839813232422,0.0002261034242110327,0.00021905163885094225,0.0002225236821686849
60.94419860839844,0.0002332048024982214,0.0002261034242110327,0.00022959528723731637
57.287330627441406,0.00023996569507289678,0.0002332048024982214,0.0002365245163673535
54.63347244262695,0.0002460025134496391,0.00023996569507289678,0.00024292412854265422
52.76262283325195,0.00025095423916354775,0.0002460025134496391,0.0002484210126567632
51.58590316772461,0.0002545231836847961,0.00025095423916354775,0.00025268475292250514
51.00693130493164,0.0002564896713010967,0.0002545231836847961,0.000255455553997308
51.01643753051758,0.0002567367337178439,0.0002564896713010967,0.0002565643226262182
51.58929443359375,0.0002552537771407515,0.0002567367337178439,0.00025594685575924814
52.743804931640625,0.00025215165806002915,0.0002552537771407515,0.0002536534157115966
54.550323486328125,0.0002476358786225319,0.00025215165806002915,0.000249842822086066
57.06523895263672,0.00024199446488637477,0.0002476358786225319,0.0002447626902721822
60.445106506347656,0.00023556823725812137,0.00024199446488637477,0.0002387284184806049
64.80397033691406,0.000228723423788324,0.00023556823725812137,0.00023209425853565335
70.32975769042969,0.00022181532403919846,0.000228723423788324,0.00022522130166180432
77.0816879272461,0.0002151783264707774,0.00022181532403919846,0.0002184542827308178
85.00154876708984,0.00020909676095470786,0.0002151783264707774,0.0002121019788319245
93.74065399169922,0.00020379239867907017,0.00020909676095470786,0.00020641658920794725
102.13783264160156,0.0001994325575651601,0.00020379239867907017,0.00020159172709099948
108.12715911865234,0.0001961161324288696,0.0001994325575651601,0.00019775956752710044
109.77115631103516,0.00019388383952900767,0.0001961161324288696,0.0001949892903212458
106.58935546875,0.0001927267003338784,0.00019388383952900767,0.00019329645147081465
100.25565338134766,0.00019258883548900485,0.0001927267003338784,0.0001926486729644239
92.68861389160156,0.0001933679450303316,0.00019258883548900485,0.00019296721438877285
85.37818908691406,0.0001949365541804582,0.0001933679450303316,0.00019413774134591222
78.8890151977539,0.0001971313322428614,0.0001949365541804582,0.00019601544772740453
73.4057846069336,0.0001997709332499653,0.0001971313322428614,0.0001984285918297246
69.00482177734375,0.00020265774219296873,0.0001997709332499653,0.00020118823158554733
65.51341247558594,0.0002055906952591613,0.00020265774219296873,0.0002040953258983791
62.76626968383789,0.00020837411284446716,0.0002055906952591613,0.0002069516049232334
60.756778717041016,0.00021082317107357085,0.00020837411284446716,0.00020956684602424502
59.361656188964844,0.00021278986241668463,0.00021082317107357085,0.00021177440066821873
58.53112030029297,0.00021415574883576483,0.00021278986241668463,0.00021344085689634085
58.240970611572266,0.0002148513012798503,0.00021415574883576483,0.00021447202016133815
58.48421096801758,0.00021485784964170307,0.0002148513012798503,0.00021482366719283164
59.2243766784668,0.00021420572011265904,0.00021485784964170307,0.0002145015459973365
60.46102523803711,0.00021297800412867218,0.00021420572011265904,0.00021356242359615862
62.20315933227539,0.00021129594824742526,0.00021297800412867218,0.00021210861450526863
64.42288970947266,0.00020931195467710495,0.00021129594824742526,0.00021027700859121978
67.03282165527344,0.00020719485473819077,0.00020931195467710495,0.00020822827355004847
69.9019775390625,0.00020511748152785003,0.00020719485473819077,0.00020613316155504435
72.67061614990234,0.00020324389333836734,0.00020511748152785003,0.00020415987819433212
75.11653137207031,0.00020171896903775632,0.00020324389333836734,0.0002024626883212477
76.60408782958984,0.00020065040735062212,0.00020171896903775632,0.00020116742234677076
76.82892608642578,0.00020011205924674869,0.00020065040735062212,0.00020036462228745222
75.71871948242188,0.0002001271932385862,0.00020011205924674869,0.0002001026732614264
73.35651397705078,0.00020067745936103165,0.0002001271932385862,0.00020038396178279072
70.18535614013672,0.00020169446361251175,0.00020067745936103165,0.00020116529776714742
66.79560089111328,0.00020306900842115283,0.00020169446361251175,0.00020235823467373848
63.363853454589844,0.00020464856061153114,0.00020306900842115283,0.0002038321690633893
60.29378890991211,0.00020624684111680835,0.00020464856061153114,0.00020541816775221378
57.63093185424805,0.0002076674427371472,0.00020624684111680835,0.00020692504767794162
55.460411071777344,0.00020870153093710542,0.0002076674427371472,0.00020815033349208534
53.83317184448242,0.00020915930508635938,0.00020870153093710542,0.0002088946639560163
52.75000762939453,0.00020888494327664375,0.00020915930508635938,0.00020898506045341492
52.19056701660156,0.0002077676763292402,0.00020888494327664375,0.00020828802371397614
52.21874237060547,0.00020576994575094432,0.0002077676763292402,0.00020672933897003531
52.854225158691406,0.00020292226690798998,0.00020576994575094432,0.00020430557196959853
54.184471130371094,0.00019933722796849906,0.00020292226690798998,0.00020108860917389393
56.287254333496094,0.00019519214401952922,0.00019933722796849906,0.00019722380966413766
59.342613220214844,0.000190720398677513,0.00019519214401952922,0.00019291703938506544
63.52515411376953,0.00018619561160448939,0.000190720398677513,0.00018842212739400566
69.06420135498047,0.00018190585251431912,0.00018619561160448939,0.00018401988199912012
76.11756896972656,0.00017812784062698483,0.00018190585251431912,0.00017999221745412797
84.56554412841797,0.00017511314945295453,0.00017812784062698483,0.00017660242156125605
93.49144744873047,0.00017307429516222328,0.00017511314945295453,0.00017408138955943286
100.70156860351562,0.00017217060667462647,0.00017307429516222328,0.00017261388711631298
103.1234359741211,0.00017250451492145658,0.00017217060667462647,0.00017232986283488572
99.37078857421875,0.00017411643057130277,0.00017250451492145658,0.00017330024274997413
91.37201690673828,0.00017697931616567075,0.00017411643057130277,0.00017553185170982033
81.95830535888672,0.00018100111628882587,0.00017697931616567075,0.0001789657981134951
73.29117584228516,0.00018601557530928403,0.00018100111628882587,0.00018347417062614113
65.94450378417969,0.00019178874208591878,0.00018601557530928403,0.00018885821918956935
60.07181930541992,0.00019800948211923242,0.00019178874208591878,0.00019484691438265145
55.380897521972656,0.00020430985023267567,0.00019800948211923242,0.000201101676793769
51.763885498046875,0.00021027211914770305,0.00020430985023267567,0.00020723024499602616
48.999755859375,0.00021545778145082295,0.00021027211914770305,0.00021280423970893025
46.934173583984375,0.00021944090258330107,0.00021545778145082295,0.0002173904504161328
45.490962982177734,0.000221842376049608,0.00021944090258330107,0.00022058497415855527
44.65468978881836,0.00022237905068323016,0.000221842376049608,0.00022205521236173809
44.37837219238281,0.00022089645790401846,0.00022237905068323016,0.0002215811109635979
44.70927047729492,0.00021739625663030893,0.00022089645790401846,0.00021908590861130506
45.73719024658203,0.0002120435528922826,0.00021739625663030893,0.00021465365716721863
47.56781005859375,0.0002051561896223575,0.0002120435528922826,0.00020852734451182187
50.449859619140625,0.0001971765304915607,0.0002051561896223575,0.0002010893076658249
54.82282257080078,0.00018862276920117438,0.0001971765304915607,0.00019282202993053943
61.38261032104492,0.0001800432801246643,0.00018862276920117438,0.00018426025053486228
71.4515151977539,0.00017196554108522832,0.0001800432801246643,0.00017594208475202322
87.46882629394531,0.00016485402011312544,0.00017196554108522832,0.0001683621812844649
115.34270477294922,0.00015908307977952063,0.00016485402011312544,0.00016193746705539525
169.468505859375,0.00015493285900447518,0.00015908307977952063,0.00015699208597652614
267.3244934082031,0.00015257573977578431,0.00015493285900447518,0.00015374922077171504
267.81768798828125,0.00015209548291750252,0.00015257573977578431,0.00015233486192300916
170.05960083007812,0.00015349045861512423,0.00015209548291750252,0.00015278921637218446
116.98534393310547,0.00015667619300074875,0.00015349045861512423,0.00015506986528635025
89.16730499267578,0.00016148402937687933,0.00015667619300074875,0.00015905214240774512
72.9049072265625,0.00016766281623858958,0.00016148402937687933,0.00016452885756734759
62.54777145385742,0.00017487404693383723,0.00016766281623858958,0.00017120815755333751
55.54893493652344,0.0001826961524784565,0.00017487404693383723,0.00017871256568469107
50.70310592651367,0.0001906315446831286,0.0001826961524784565,0.0001865843078121543
47.277366638183594,0.00019813748076558113,0.0001906315446831286,0.00019430360407568514
44.89345932006836,0.0002046736772172153,0.00019813748076558113,0.0002013279590755701
43.344085693359375,0.00020973579376004636,0.0002046736772172153,0.00020713327103294432
42.4844856262207,0.00021292470046319067,0.00020973579376004636,0.00021126530191395432
42.263919830322266,0.0002139947027899325,0.00021292470046319067,0.00021339947124943137
42.667789459228516,0.00021288507559802383,0.0002139947027899325,0.00021338133956305683
43.743743896484375,0.00020972307538613677,0.00021288507559802383,0.0002112442598445341
45.585025787353516,0.00020482914987951517,0.00020972307538613677,0.00020721345208585262
48.34024429321289,0.00019864541536662728,0.00020482914987951517,0.00020167221373412758
52.20139694213867,0.00019171481835655868,0.00019864541536662728,0.000195115280803293
57.462223052978516,0.00018459104467183352,0.00019171481835655868,0.00018809227913152426
64.39115142822266,0.0001777916622813791,0.00018459104467183352,0.00018113890837412328
73.05268859863281,0.00017176021356135607,0.0001777916622813791,0.0001747345959302038
82.49353790283203,0.00016683517605997622,0.00017176021356135607,0.00016926819807849824
90.26797485351562,0.00016324242460541427,0.00016683517605997622,0.00016501960635650903
92.50221252441406,0.0001610884937690571,0.00016324242460541427,0.00016215302457567304
88.04768371582031,0.00016038728062994778,0.0001610884937690571,0.00016072767903096974
79.59857940673828,0.00016104750102385879,0.00016038728062994778,0.00016070481797214597
70.8407211303711,0.0001629037142265588,0.00016104750102385879,0.00016195712669286877
63.302860260009766,0.00016570973093621433,0.0001629037142265588,0.00016428038361482322
57.29063034057617,0.00016916150343604386,0.00016570973093621433,0.00016740118735469878
52.696868896484375,0.0001729034265736118,0.00016916150343604386,0.0001709912612568587
49.29658889770508,0.0001765594643075019,0.0001729034265736118,0.00017468567239120603
46.879432678222656,0.00017975326045416296,0.0001765594643075019,0.00017810844292398542
45.29336929321289,0.00018215522868558764,0.00017975326045416296,0.00018090606317855418
44.47393798828125,0.00018351030303165317,0.00018215522868558764,0.00018278544303029776
44.380218505859375,0.00018368352903053164,0.00018351030303165317,0.0001835507428040728
45.041805267333984,0.00018267633276991546,0.00018368352903053164,0.00018313483451493084
46.52439880371094,0.0001806316722650081,0.00018267633276991546,0.00018161012849304825
48.980567932128906,0.00017782907525543123,0.0001806316722650081,0.00017918861703947186
52.53238296508789,0.0001746367779560387,0.00017782907525543123,0.00017619483696762472
57.28618621826172,0.0001714752579573542,0.0001746367779560387,0.00017302340711466968
63.15620803833008,0.00016877369489520788,0.0001714752579573542,0.00017009861767292023
69.26395416259766,0.00016690269694663584,0.00016877369489520788,0.00016781878366600722
73.77759552001953,0.00016615621279925108,0.00016690269694663584,0.00016651430632919073
74.32814025878906,0.00016671576304361224,0.00016615621279925108,0.00016642114496789873
70.5735855102539,0.00016863533528521657,0.00016671576304361224,0.00016765628242865205
64.30374908447266,0.00017183367162942886,0.00016863533528521657,0.00017020652012433857
57.77101516723633,0.00017608987400308251,0.00017183367162942886,0.00017392255540471524
52.064815521240234,0.00018104849732480943,0.00017608987400308251,0.0001785186177585274
47.49808120727539,0.0001862359931692481,0.00018104849732480943,0.00018358256784267724
44.01948928833008,0.00019108635024167597,0.0001862359931692481,0.00018859613919630647
41.478721618652344,0.0001950010482687503,0.00019108635024167597,0.00019297702237963676
39.74816131591797,0.00019741561845876276,0.0001950010482687503,0.00019614225311670452
38.73094177246094,0.00019787490600720048,0.00019741561845876276,0.000197579589439556
38.408287048339844,0.00019611589959822595,0.00019787490600720048,0.00019692775094881654
38.792816162109375,0.00019211313338018954,0.00019611589959822595,0.00019404150953050703
39.98061752319336,0.00018610080587677658,0.00019211313338018954,0.00018902626470662653
42.18097686767578,0.00017853894678410143,0.00018610080587677658,0.0001822320045903325
45.72340393066406,0.0001700541761238128,0.00017853894678410143,0.00017420572112314403
51.27299880981445,0.00016135233454406261,0.0001700541761238128,0.0001656167150940746
60.02151107788086,0.0001531171437818557,0.00016135233454406261,0.00015716059715487063
74.3204116821289,0.00014594361709896475,0.0001531171437818557,0.00014947494491934776
99.7618637084961,0.0001402966445311904,0.00014594361709896475,0.00014308585377875715
148.95709228515625,0.00013648811727762222,0.0001402966445311904,0.00013837673759553581
222.0519256591797,0.00013469098485074937,0.00013648811727762222,0.0001355857093585655
194.26898193359375,0.0001349480589851737,0.00013469098485074937,0.0001348181685898453
127.52703857421875,0.00013719635899178684,0.0001349480589851737,0.0001360638125333935
91.64988708496094,0.00014126559835858643,0.00013719635899178684,0.0001392080885125324
72.04650115966797,0.00014689360978081822,0.00014126559835858643,0.00014403820387087762
60.29248809814453,0.0001537093339720741,0.00014689360978081822,0.00015024171443656087
52.666748046875,0.00016124246758408844,0.0001537093339720741,0.0001574015914229676
47.52151107788086,0.00016893690917640924,0.00016124246758408844,0.0001650070771574974
43.963890075683594,0.00017617514822632074,0.00016893690917640924,0.00017247203504666686
41.521827697753906,0.0001823354687076062,0.00017617514822632074,0.0001791755494195968
39.964630126953125,0.00018685843679122627,0.0001823354687076062,0.00018452438234817237
39.12675857543945,0.0001893086009658873,0.00018685843679122627,0.00018801778787747025
38.945098876953125,0.00018945291230920702,0.0001893086009658873,0.0001893187582027167
39.454593658447266,0.00018728415307123214,0.00018945291230920702,0.00018830609042197466
40.70793533325195,0.00018304643162991852,0.00018728415307123214,0.0001850990520324558
42.85525894165039,0.00017718359595164657,0.00018304643162991852,0.00018004418234340847
46.11107635498047,0.00017028914589900523,0.00017718359595164657,0.00017366340034641325
50.7767219543457,0.00016300883726216853,0.00017028914589900523,0.00016657878586556762
57.16773223876953,0.0001559763477416709,0.00016300883726216853,0.0001594309724168852
65.27648162841797,0.00014972707140259445,0.0001559763477416709,0.0001528030406916514
73.99543762207031,0.00014467007713392377,0.00014972707140259445,0.00014716436271555722
79.83748626708984,0.00014105321315582842,0.00014467007713392377,0.00014283976634033024
78.96247100830078,0.00013897634926252067,0.00014105321315582842,0.00014000036753714085
72.25405883789062,0.00013839684834238142,0.00013897634926252067,0.00013867356756236404
63.84651565551758,0.00013914596638642251,0.00013839684834238142,0.0001387542870361358
56.34619140625,0.00014094561629462987,0.00013914596638642251,0.00014002106036059558
50.494178771972656,0.00014342772192321718,0.00014094561629462987,0.00014215338160283864
46.22526550292969,0.00014616496628150344,0.00014342772192321718,0.00014475584612227976
43.219764709472656,0.00014870631275698543,0.00014616496628150344,0.00014739051403012127
41.26188278198242,0.00015062664169818163,0.00014870631275698543,0.0001496193726779893
40.207496643066406,0.00015159009490162134,0.00015062664169818163,0.00015106106002349406
39.98575210571289,0.0001513884635642171,0.00015159009490162134,0.00015144242206588387
40.58186340332031,0.00014999252744019032,0.0001513884635642171,0.00015064404578879476
42.088783264160156,0.00014754728181287646,0.00014999252744019032,0.00014872406609356403
44.64620590209961,0.00014435518824029714,0.00014754728181287646,0.00014590717910323292
48.4376106262207,0.00014082506822887808,0.00014435518824029714,0.0001425500522600487
53.665287017822266,0.00013740778376813978,0.00014082506822887808,0.0001390828547300771
60.34567642211914,0.000134532485390082,0.00013740778376813978,0.000135944748762995
67.64772033691406,0.00013256735110189766,0.000134532485390082,0.00013353241956792772
73.22492218017578,0.00013176363427191973,0.00013256735110189766,0.0001321531308349222
74.20358276367188,0.0001322644529864192,0.00013176363427191973,0.00013200227112974972
69.82665252685547,0.00013407875667326152,0.0001322644529864192,0.00013315517571754754
62.95762634277344,0.00013708652113564312,0.00013407875667326152,0.00013555731857195497
56.055580139160156,0.00014105014270171523,0.00013708652113564312,0.00013903195213060826
50.29988098144531,0.0001456028112443164,0.00014105014270171523,0.00014327967073768377
45.8077278137207,0.00015028458437882364,0.0001456028112443164,0.00014788929547648877
42.45872116088867,0.0001545596169307828,0.00015028458437882364,0.00015236414037644863
40.044376373291016,0.00015787639131303877,0.0001545596169307828,0.0001561599492561072
38.447227478027344,0.00015973082918208092,0.00015787639131303877,0.00015874704695306718
37.56599426269531,0.00015974161215126514,0.00015973082918208092,0.00015968011575751007
37.36823654174805,0.00015771873586345464,0.00015974161215126514,0.00015867131878621876
37.914634704589844,0.0001537044590804726,0.00015771873586345464,0.00015564636851195246
39.31307601928711,0.0001479794882470742,0.0001537044590804726,0.000150768319144845
41.82851028442383,0.00014101792476139963,0.0001479794882470742,0.00014441792154684663
45.89128875732422,0.00013342619058676064,0.00014101792476139963,0.00013713921362068504
52.37532424926758,0.00012585165677592158,0.00013342619058676064,0.00012956179853063077
62.99789047241211,0.00011889658344443887,0.00012585165677592158,0.00012231062282808125
81.675537109375,0.0001130643067881465,0.00011889658344443887,0.00011593600356718525
118.8194580078125,0.00010872541315620765,0.0001130643067881465,0.0001108703509089537
201.7109375,0.00010611194011289626,0.00010872541315620765,0.00010740993457147852
255.11312866210938,0.00010533352906350046,0.00010611194011289626,0.00010572170867817476
153.5205841064453,0.00010639529500622302,0.00010533352906350046,0.0001058613124769181
99.68521881103516,0.00010920811473624781,0.00010639529500622302,0.00010778746946016327
74.18913269042969,0.00011359107156749815,0.00010920811473624781,0.00011136801913380623
60.05241394042969,0.0001192688214359805,0.00011359107156749815,0.00011637889838311821
51.3896484375,0.0001258670090464875,0.0001192688214359805,0.0001224995357915759
45.707786560058594,0.00013290852075442672,0.0001258670090464875,0.0001293076784349978
41.88117218017578,0.00013984175166115165,0.00013290852075442672,0.00013629069144371897
39.298858642578125,0.00014607458433602005,0.00013984175166115165,0.00014287636440712959
37.643798828125,0.0001510420988779515,0.00014607458433602005,0.00014848388673271984
36.75318908691406,0.0001542797836009413,0.0001510420988779515,0.00015259513747878373
36.54411697387695,0.00015550288662780076,0.0001542797836009413,0.0001548321743030101
37.033958435058594,0.0001546501589473337,0.00015550288662780076,0.00015502019959967583
38.260658264160156,0.00015190019621513784,0.0001546501589473337,0.00015321807586587965
40.37884521484375,0.0001476413890486583,0.00015190019621513784,0.0001497115008533001
43.57221221923828,0.00014241128519643098,0.0001476413890486583,0.00014496641233563423
48.116050720214844,0.00013680534902960062,0.00014241128519643098,0.00013955170288681984
54.26187515258789,0.00013139650400262326,0.00013680534902960062,0.0001340522721875459
62.05137634277344,0.0001266688050236553,0.00013139650400262326,0.00012899533612653613
70.24536895751953,0.00012298206274863333,0.0001266688050236553,0.0001248000335181132
75.85594940185547,0.00012055281695211306,0.00012298206274863333,0.00012175150914117694
75.75048065185547,0.00011946629820158705,0.00012055281695211306,0.00011999846174148843
70.2786636352539,0.00011968468606937677,0.00011946629820158705,0.00011956381786148995
62.810970306396484,0.0001210625923704356,0.00011968468606937677,0.00012035673717036843
55.87659454345703,0.00012336298823356628,0.0001210625923704356,0.0001221879356307909
50.27073669433594,0.00012627446267288178,0.00012336298823356628,0.0001247854670509696
46.03988265991211,0.00012941808381583542,0.00012627446267288178,0.0001278062118217349
42.97770309448242,0.0001323963952017948,0.00012941808381583542,0.0001308630162384361
40.875221252441406,0.00013480932102538645,0.0001323963952017948,0.00013355720147956163
39.61492156982422,0.00013633006892632693,0.00013480932102538645,0.00013552437303587794
39.11943054199219,0.00013672681234311312,0.00013633006892632693,0.0001364840572932735
39.41764831542969,0.00013592529285233468,0.00013672681234311312,0.0001362823386443779
40.56541442871094,0.0001340187300229445,0.00013592529285233468,0.00013492870493791997
42.75403594970703,0.00013126136036589742,0.0001340187300229445,0.00013259783736430109
46.24152755737305,0.0001280338183278218,0.00013126136036589742,0.00012960846652276814
51.32259750366211,0.0001247913169208914,0.0001280338183278218,0.0001263792801182717
58.355224609375,0.00012198829790577292,0.0001247913169208914,0.0001233646325999871
67.02580261230469,0.0001200407714350149,0.00012198829790577292,0.0001209978581755422
75.1249008178711,0.0001192669733427465,0.0001200407714350149,0.00011964321311097592
77.9073715209961,0.00011987464677076787,0.0001192669733427465,0.0001195610238937661
73.23936462402344,0.00012194145529065281,0.00011987464677076787,0.00012089267693227157
64.66093444824219,0.0001254089002031833,0.00012194145529065281,0.0001236483221873641
56.27484893798828,0.00013008181122131646,0.0001254089002031833,0.00012770357716362923
49.51192855834961,0.00013561880041379482,0.00013008181122131646,0.00013279372069519013
44.41051483154297,0.0001415435690432787,0.00013561880041379482,0.00013851336552761495
40.686134338378906,0.00014727143570780754,0.0001415435690432787,0.0001443342334823683
38.06325149536133,0.00015214990708045661,0.00014727143570780754,0.00014963792636990547
36.299251556396484,0.00015555426944047213,0.00015214990708045661,0.00015378347598016262
35.28425216674805,0.00015695906768087298,0.00015555426944047213,0.00015619225450791419
34.96108627319336,0.0001560536038596183,0.00015695906768087298,0.00015644251834601164
35.347591400146484,0.00015279577928595245,0.0001560536038596183,0.00015435607929248363
36.5609245300293,0.0001474373711971566,0.00015279577928595245,0.00015003897715359926
38.79785919189453,0.00014049006858840585,0.0001474373711971566,0.00014387673581950366
42.489166259765625,0.0001326348865404725,0.00014049006858840585,0.00013647077139467
48.35884094238281,0.00012461119331419468,0.0001326348865404725,0.0001285351172555238
57.923248291015625,0.000117113086162135,0.00012461119331419468,0.00012078753934474662
74.16287231445312,0.00011070937034673989,0.000117113086162135,0.00011385692050680518
104.07737731933594,0.00010580285743344575,0.00011070937034673989,0.00010822402691701427
157.52239990234375,0.0001026262907544151,0.00010580285743344575,0.00010420092439744622
181.51402282714844,0.00010126852430403233,0.0001026262907544151,0.0001019441187963821
129.266845703125,0.00010169479355681688,0.00010126852430403233,0.0001014788867905736
90.47110748291016,0.00010376896534580737,0.00010169479355681688,0.00010272074723616242
69.41576385498047,0.00010726257460191846,0.00010376896534580737,0.00010549050057306886
57.1833381652832,0.00011185617768205702,0.00010726257460191846,0.00010951833974104375
49.506343841552734,0.00011714942229446024,0.00011185617768205702,0.00011444825940998271
44.463470458984375,0.0001226635358761996,0.00011714942229446024,0.00011984354205196723
41.093807220458984,0.00012787533341906965,0.0001226635358761996,0.0001252041693078354
38.87971878051758,0.00013226267765276134,0.00012787533341906965,0.0001300065196119249
37.56133270263672,0.00013537316408473998,0.00013226267765276134,0.0001337608409812674
37.003292083740234,0.00013687997125089169,0.00013537316408473998,0.00013607471191789955
37.16520690917969,0.00013665336882695556,0.00013687997125089169,0.00013671768829226494
38.097930908203125,0.00013476981257554144,0.00013665336882695556,0.0001356627035420388
39.88658142089844,0.0001315155386691913,0.00013476981257554144,0.00013309238420333713
42.70512008666992,0.00012732535833492875,0.0001315155386691913,0.00012936962593812495
46.73133087158203,0.00012272050662431866,0.00012732535833492875,0.00012497462739702314
52.05842208862305,0.00011822058877442032,0.00012272050662431866,0.00012042861635563895
58.26563262939453,0.00011427782737882808,0.00011822058877442032,0.00011621643352555111
63.76741027832031,0.00011122715659439564,0.00011427782737882808,0.00011272917618043721
65.8380355834961,0.0001092639213311486,0.00011122715659439564,0.00011022917169611901
63.06282424926758,0.00010843552445294335,0.0001092639213311486,0.00010883584764087573
57.25017166137695,0.00010865990043384954,0.00010843552445294335,0.00010853155981749296
51.04486083984375,0.00010971870506182313,0.00010865990043384954,0.00010916736209765077
45.76133346557617,0.00011129466292914003,0.00010971870506182313,0.0001104776092688553
41.70443344116211,0.00011298743629595265,0.00011129466292914003,0.00011210562661290169
38.79872131347656,0.0001143629415309988,0.00011298743629595265,0.00011363538942532614
36.88786697387695,0.00011500858090585098,0.0001143629415309988,0.00011464342242106795
35.846275329589844,0.00011459823872428387,0.00011500858090585098,0.00011475920473458245
35.626766204833984,0.00011295891454210505,0.00011459823872428387,0.00011373193410690874
36.26935958862305,0.00011011216702172533,0.00011295891454210505,0.00011148562043672428
37.908119201660156,0.00010627667506923899,0.00011011216702172533,0.00010814158304128796
40.83935546875,0.00010183201811742038,0.00010627667506923899,0.00010400121391285211
45.51101303100586,9.725555719342083e-05,0.00010183201811742038,9.949502418749034e-05
52.74414825439453,9.303796105086803e-05,9.725555719342083e-05,9.510751988273114e-05
63.55549240112305,8.962233550846577e-05,9.303796105086803e-05,9.13037802092731e-05
78.21479034423828,8.735025039641187e-05,8.962233550846577e-05,8.847244316712022e-05
91.29753875732422,8.644838817417622e-05,8.735025039641187e-05,8.689348760526627e-05
90.77538299560547,8.702120976522565e-05,8.644838817417622e-05,8.672953117638826e-05
77.70323944091797,8.906686707632616e-05,8.702120976522565e-05,8.803114178590477e-05
63.7358512878418,9.246670379070565e-05,8.906686707632616e-05,9.073977707885206e-05
53.30363082885742,9.698615758679807e-05,9.246670379070565e-05,9.468250209465623e-05
46.00696563720703,0.00010226666199741885,9.698615758679807e-05,9.956712165148929e-05
40.93230438232422,0.00010783056495711207,0.00010226666199741885,0.00010497923358343542
37.410037994384766,0.00011309443652862683,0.00010783056495711207,0.00011039026867365465
34.99728775024414,0.00011743294453481212,0.00011309443652862683,0.00011519492545630783
33.459781646728516,0.00012025259638903663,0.00011743294453481212,0.00011878055374836549
32.6794548034668,0.00012110407260479406,0.00012025259638903663,0.00012062117457389832
32.629112243652344,0.00011977068788837641,0.00012110407260479406,0.00012038007844239473
33.37834930419922,0.00011633632675511762,0.00011977068788837641,0.0001179900427814573
35.111019134521484,0.00011118313705082983,0.00011633632675511762,0.00011368694686098024
38.19289779663086,0.00010491831926628947,0.00011118313705082983,0.00010797085997182876
43.30815124511719,9.826262976275757e-05,0.00010491831926628947,0.00010151108290301636
51.7497444152832,9.192060679197311e-05,9.826262976275757e-05,9.502261673333123e-05
66.0145034790039,8.648163930047303e-05,9.192060679197311e-05,8.915051876101643e-05
89.7444839477539,8.236024586949497e-05,8.648163930047303e-05,8.439128578174859e-05
118.15948486328125,7.978840585565194e-05,8.236024586949497e-05,8.106180757749826e-05
113.8830337524414,7.883569924160838e-05,7.978840585565194e-05,7.930809806566685e-05
86.16802215576172,7.943820673972368e-05,7.883569924160838e-05,7.913151057437062e-05
65.81488037109375,8.142102160491049e-05,7.943820673972368e-05,8.041449473239481e-05
53.524269104003906,8.451279427390546e-05,8.142102160491049e-05,8.29379860078916e-05
45.894100189208984,8.835604239720851e-05,8.451279427390546e-05,8.639211591798812e-05
41.042884826660156,9.251731535186991e-05,8.835604239720851e-05,9.038514690473676e-05
37.947975158691406,9.652547305449843e-05,9.251731535186991e-05,9.446642070543021e-05
36.09109878540039,9.992464765673503e-05,9.652547305449843e-05,9.817183308769017e-05
35.20650863647461,0.00010233728971797973,9.992464765673503e-05,0.00010108249261975288
35.1869010925293,0.00010353857942391187,0.00010233728971797973,0.00010289462079526857
36.046260833740234,0.00010350534284953028,0.00010353857942391187,0.0001034826273098588
37.87788391113281,0.0001024118100758642,0.00010350534284953028,0.00010292211663909256
40.85780334472656,0.00010060009662993252,0.0001024118100758642,0.00010147254215553403
45.17527770996094,9.851355571299791e-05,0.00010060009662993252,9.952796972356737e-05
50.856876373291016,9.660462092142552e-05,9.851355571299791e-05,9.753641643328592e-05
57.183624267578125,9.52741684159264e-05,9.660462092142552e-05,9.592311835149303e-05
61.98592758178711,9.481135930400342e-05,9.52741684159264e-05,9.503067121841013e-05
62.52168655395508,9.537662845104933e-05,9.481135930400342e-05,9.508183575235307e-05
58.46630859375,9.69847897067666e-05,9.537662845104933e-05,9.616354509489611e-05
52.44106674194336,9.951532410923392e-05,9.69847897067666e-05,9.822408901527524e-05
46.65738296508789,0.00010270776692777872,9.951532410923392e-05,0.00010107548587257043
41.948211669921875,0.00010618218220770359,0.00010270776692777872,0.00010440035111969337
38.37660217285156,0.00010946622933261096,0.00010618218220770359,0.00010777446732390672
35.81173324584961,0.00011204466864001006,0.00010946622933261096,0.0001107042480725795
34.10661315917969,0.00011342761717969552,0.00011204466864001006,0.00011268546222709119
33.191429138183594,0.00011324947990942746,0.00011342761717969552,0.00011328764230711386
33.07394027709961,0.0001113508187700063,0.00011324947990942746,0.00011224615445826203
33.85612106323242,0.0001078311397577636,0.0001113508187700063,0.00010953104356303811
35.786067962646484,0.00010305075556971133,0.0001078311397577636,0.00010537500202190131
39.399715423583984,9.758023225003853e-05,0.00010305075556971133,0.00010024809307651594
45.732460021972656,9.208692063111812e-05,9.758023225003853e-05,9.477289131609723e-05
57.00318145751953,8.722655184101313e-05,9.208692063111812e-05,8.96112178452313e-05
78.39591979980469,8.355184399988502e-05,8.722655184101313e-05,8.536326640751213e-05
119.4584732055664,8.144851744873449e-05,8.355184399988502e-05,8.249115489888936e-05
147.3739776611328,8.113730291370302e-05,8.144851744873449e-05,8.12913931440562e-05
104.60630798339844,8.267741941381246e-05,8.113730291370302e-05,8.190043445210904e-05
71.90586853027344,8.59782230691053e-05,8.267741941381246e-05,8.430369780398905e-05
54.77501678466797,9.080086601898074e-05,8.59782230691053e-05,8.834160689730197e-05
45.11288070678711,9.674602188169956e-05,9.080086601898074e-05,9.370229963678867e-05
39.24607849121094,0.00010325342736905441,9.674602188169956e-05,9.991266415454447e-05
35.53126525878906,0.00010962598025798798,0.00010325342736905441,0.00010634776845108718
33.19318771362305,0.00011509727482916787,0.00010962598025798798,0.00011227530194446445
31.8660831451416,0.00011895570060005412,0.00011509727482916787,0.00011695153079926968
31.37403106689453,0.00012067470379406586,0.00011895570060005412,0.00011975086817983538
31.675403594970703,0.00012004031304968521,0.00012067470379406586,0.00012029791105305776
32.846065521240234,0.0001172004995169118,0.00012004031304968521,0.00011855871707666665
35.0740966796875,0.00011264112981734797,0.0001172004995169118,0.00011485379945952445
38.71352767944336,0.00010706760076573119,0.00011264112981734797,0.00010978466889355332
44.2645378112793,0.00010125339031219482,0.00010706760076573119,0.00010409527749288827
52.28481674194336,9.589987166691571e-05,0.00010125339031219482,9.852369839791209e-05
62.394012451171875,9.153178689302877e-05,9.589987166691571e-05,9.367938037030399e-05
70.77116394042969,8.846086711855605e-05,9.153178689302877e-05,8.997503755381331e-05
70.78961944580078,8.679332677274942e-05,8.846086711855605e-05,8.761504432186484e-05
63.068172454833984,8.645890193292871e-05,8.679332677274942e-05,8.661560423206538e-05
54.06241226196289,8.72415112098679e-05,8.645890193292871e-05,8.683483611093834e-05
46.883121490478516,8.881476969690993e-05,8.72415112098679e-05,8.800474461168051e-05
41.807491302490234,9.076968854060397e-05,8.881476969690993e-05,8.976116077974439e-05
38.38626480102539,9.265699191018939e-05,9.076968854060397e-05,9.167721873382106e-05
36.23746109008789,9.404864977113903e-05,9.265699191018939e-05,9.331464389106259e-05
35.145538330078125,9.460454748477787e-05,9.404864977113903e-05,9.428827615920454e-05
35.00608444213867,9.413167572347447e-05,9.460454748477787e-05,9.432999650016427e-05
35.84956741333008,9.263508400181308e-05,9.413167572347447e-05,9.334511560155079e-05
37.839481353759766,9.031741501530632e-05,9.263508400181308e-05,9.143825445789844e-05
41.283546447753906,8.754158625379205e-05,9.031741501530632e-05,8.889387390809134e-05
46.68120193481445,8.475348295178264e-05,8.754158625379205e-05,8.611760858912021e-05
54.532493591308594,8.24039161670953e-05,8.475348295178264e-05,8.35572718642652e-05
64.41029357910156,8.08806435088627e-05,8.24039161670953e-05,8.162956510204822e-05
72.3868408203125,8.046039147302508e-05,8.08806435088627e-05,8.0663085100241e-05
71.71235656738281,8.128787158057094e-05,8.046039147302508e-05,8.086563320830464e-05
63.135711669921875,8.33668455015868e-05,8.128787158057094e-05,8.231071115005761e-05
53.326805114746094,8.65594920469448e-05,8.33668455015868e-05,8.493317000102252e-05
45.49795150756836,9.057257557287812e-05,8.65594920469448e-05,8.852143218973652e-05
39.85225296020508,9.496974234934896e-05,9.057257557287812e-05,9.271499584428966e-05
35.907203674316406,9.918100840877742e-05,9.496974234934896e-05,9.701373346615583e-05
33.22758483886719,0.00010257121903123334,9.918100840877742e-05,0.0001008151302812621
31.522924423217773,0.0001045284589054063,0.00010257121903123334,0.00010349260992370546
30.6583309173584,0.00010459051554789767,0.0001045284589054063,0.00010450431727804244
30.596160888671875,0.00010255930828861892,0.00010459051554789767,0.00010351616947446018
31.423355102539062,9.857419354375452e-05,0.00010255930828861892,0.00010049855336546898
33.37004470825195,9.308989683631808e-05,9.857419354375452e-05,9.575266449246556e-05
36.94066619873047,8.679256279719993e-05,9.308989683631808e-05,8.985587192000821e-05
43.14055252075195,8.044148125918582e-05,8.679256279719993e-05,8.353637531399727e-05
54.1827278137207,7.472847937606275e-05,8.044148125918582e-05,7.752059173071757e-05
75.24954986572266,7.018181349849328e-05,7.472847937606275e-05,7.241395360324532e-05
116.78533172607422,6.712670437991619e-05,7.018181349849328e-05,6.863534508738667e-05
149.236328125,6.569990364369005e-05,6.712670437991619e-05,6.640850915573537e-05
106.09778594970703,6.588641554117203e-05,6.569990364369005e-05,6.579066393896937e-05
72.33633422851562,6.755605136277154e-05,6.588641554117203e-05,6.670998118352145e-05
54.97809600830078,7.047281542327255e-05,6.755605136277154e-05,6.898762512719259e-05
45.29046630859375,7.430138066411018e-05,7.047281542327255e-05,7.234369695652276e-05
39.431785583496094,7.860864570830017e-05,7.430138066411018e-05,7.639918476343155e-05
35.7656135559082,8.288516983157024e-05,7.860864570830017e-05,8.068582974374294e-05
33.501792907714844,8.659921877551824e-05,8.288516983157024e-05,8.468291343888268e-05
32.282955169677734,8.926950977183878e-05,8.659921877551824e-05,8.788124250713736e-05
31.95237922668457,9.056314593181014e-05,8.926950977183878e-05,8.98698199307546e-05
32.49324035644531,9.037482232088223e-05,9.056314593181014e-05,9.04266707948409e-05
33.9973030090332,8.885187708074227e-05,9.037482232088223e-05,8.9572487922851e-05
36.685516357421875,8.636154962005094e-05,8.885187708074227e-05,8.756671741139144e-05
40.81270217895508,8.341097418451682e-05,8.636154962005094e-05,8.484932186547667e-05
46.57961654663086,8.05331437732093e-05,8.341097418451682e-05,8.194168185582384e-05
53.37971496582031,7.818973972462118e-05,8.05331437732093e-05,7.933976303320378e-05
58.68126678466797,7.670342165511101e-05,7.818973972462118e-05,7.743247988400981e-05
58.896827697753906,7.623317651450634e-05,7.670342165511101e-05,7.645747973583639e-05
54.12057113647461,7.677352550672367e-05,7.623317651450634e-05,7.649022154510021e-05
47.76214599609375,7.816762808943167e-05,7.677352550672367e-05,7.745065522613004e-05
42.21836853027344,8.012569742277265e-05,7.816762808943167e-05,7.911835564300418e-05
38.01877975463867,8.225705096265301e-05,8.012569742277265e-05,8.115605305647478e-05
35.07707214355469,8.411121234530583e-05,8.225705096265301e-05,8.314489969052374e-05
33.171165466308594,8.524262375431135e-05,8.411121234530583e-05,8.463652920909226e-05
32.169517517089844,8.53000528877601e-05,8.524262375431135e-05,8.523059659637511e-05
32.03749084472656,8.410097507294267e-05,8.53000528877601e-05,8.46581970108673e-05
32.84716796875,8.168576459866017e-05,8.410097507294267e-05,8.284774958156049e-05
34.851619720458984,7.832300616428256e-05,8.168576459866017e-05,7.995562918949872e-05
38.52592468261719,7.445523078786209e-05,7.832300616428256e-05,7.634066423634067e-05
44.844635009765625,7.060703501338139e-05,7.445523078786209e-05,7.2488997830078e-05
55.732669830322266,6.729034066665918e-05,7.060703501338139e-05,6.891865632496774e-05
74.87598419189453,6.491801468655467e-05,6.729034066665918e-05,6.608833791688085e-05
103.7425308227539,6.377675163093954e-05,6.491801468655467e-05,6.434241367969662e-05
114.5572280883789,6.401686550816521e-05,6.377675163093954e-05,6.389475311152637e-05
88.9546890258789,6.565985677298158e-05,6.401686550816521e-05,6.482945900643244e-05
66.02017974853516,6.861012661829591e-05,6.565985677298158e-05,6.711125024594367e-05
52.208473205566406,7.265426393132657e-05,6.861012661829591e-05,7.059004565235227e-05
43.83226013183594,7.745010952930897e-05,7.265426393132657e-05,7.499357161577791e-05
38.518341064453125,8.253302075900137e-05,7.745010952930897e-05,7.992298196768388e-05
35.08575439453125,8.734146831557155e-05,8.253302075900137e-05,8.486722072120756e-05
32.892616271972656,9.127969678957015e-05,8.734146831557155e-05,8.924624853534624e-05
31.65224266052246,9.381207928527147e-05,9.127969678957015e-05,9.249025606550276e-05
31.235271453857422,9.457951091462746e-05,9.381207928527147e-05,9.414683154318482e-05
31.636608123779297,9.347910236101598e-05,9.457951091462746e-05,9.398175461683422e-05
32.98491668701172,9.070817759493366e-05,9.347910236101598e-05,9.20426391530782e-05
35.553829193115234,8.672590047353879e-05,9.070817759493366e-05,8.866163261700422e-05
39.810516357421875,8.21439316496253e-05,8.672590047353879e-05,8.437909127678722e-05
46.53509521484375,7.760617882013321e-05,8.21439316496253e-05,7.982589158928022e-05
56.47615051269531,7.366942736553028e-05,7.760617882013321e-05,7.560141966678202e-05
68.45511627197266,7.072983135003597e-05,7.366942736553028e-05,7.21777614671737e-05
74.8563232421875,6.900176231283695e-05,7.072983135003597e-05,6.985486834309995e-05
68.83795166015625,6.852354272268713e-05,6.900176231283695e-05,6.875552935525775e-05
57.696556091308594,6.918547296663746e-05,6.852354272268713e-05,6.884377216920257e-05
48.42156982421875,7.075349276419729e-05,6.918547296663746e-05,6.995033618295565e-05
41.979270935058594,7.288657070603222e-05,7.075349276419729e-05,7.179162639658898e-05
37.76338195800781,7.517902122344822e-05,7.288657070603222e-05,7.399765308946371e-05
35.161495208740234,7.720325083937496e-05,7.517902122344822e-05,7.615327194798738e-05
33.78746795654297,7.858012395445257e-05,7.720325083937496e-05,7.785441994201392e-05
33.46976852416992,7.905733946245164e-05,7.858012395445257e-05,7.878347241785377e-05
34.19459533691406,7.857106538722292e-05,7.905733946245164e-05,7.878082396928221e-05
36.099464416503906,7.726202602498233e-05,7.857106538722292e-05,7.788489165250212e-05
39.46273422241211,7.54461289034225e-05,7.726202602498233e-05,7.632523193024099e-05
44.668357849121094,7.353721593972296e-05,7.54461289034225e-05,7.44678545743227e-05
51.924015045166016,7.196280057542026e-05,7.353721593972296e-05,7.273304072441533e-05
60.069908142089844,7.108251884346828e-05,7.196280057542026e-05,7.151201134547591e-05
64.87166595458984,7.114288746379316e-05,7.108251884346828e-05,7.1104739618022e-05
62.298282623291016,7.224659202620387e-05,7.114288746379316e-05,7.168373849708587e-05
54.89162063598633,7.435091538354754e-05,7.224659202620387e-05,7.327918865485117e-05
47.304832458496094,7.726407056907192e-05,7.435091538354754e-05,7.577640644740313e-05
41.35256576538086,8.065542351687327e-05,7.726407056907192e-05,7.891794666647911e-05
37.062591552734375,8.406824781559408e-05,8.065542351687327e-05,8.231341780629009e-05
34.11137008666992,8.69685027282685e-05,8.406824781559408e-05,8.54685713420622e-05
32.22580337524414,8.882525435183197e-05,8.69685027282685e-05,8.78492501215078e-05
31.24516487121582,8.921256085159257e-05,8.882525435183197e-05,8.897339284885675e-05
31.11824607849121,8.791152504272759e-05,8.921256085159257e-05,8.851508027873933e-05
31.945512771606445,8.498500392306596e-05,8.791152504272759e-05,8.639541920274496e-05
33.97216033935547,8.077672828221694e-05,8.498500392306596e-05,8.28205156722106e-05
37.7440071105957,7.583783008158207e-05,8.077672828221694e-05,7.824302156222984e-05
44.42885208129883,7.081185322022066e-05,7.583783008158207e-05,7.326491322601214e-05
56.627742767333984,6.629595009144396e-05,7.081185322022066e-05,6.850718636997044e-05
80.73291778564453,6.276179919950664e-05,6.629595009144396e-05,6.450047658290714e-05
129.94761657714844,6.050332012819126e-05,6.276179919950664e-05,6.162094359751791e-05
151.023193359375,5.964891897747293e-05,6.050332012819126e-05,6.007379852235317e-05
98.7060546875,6.0180285800015554e-05,5.964891897747293e-05,5.9911413700319827e-05
67.68352508544922,6.196140020620078e-05,6.0180285800015554e-05,6.105799548095092e-05
52.100921630859375,6.475122791016474e-05,6.196140020620078e-05,6.332927296170965e-05
43.418460845947266,6.820377893745899e-05,6.475122791016474e-05,6.643703090958297e-05
38.22368621826172,7.188837480498478e-05,6.820377893745899e-05,6.999709876254201e-05
35.0552978515625,7.532488234573975e-05,7.188837480498478e-05,7.35557041480206e-05
33.24176788330078,7.804822234902531e-05,7.532488234573975e-05,7.663901487831026e-05
32.476043701171875,7.968919817358255e-05,7.804822234902531e-05,7.882676436565816e-05
32.64812088012695,8.006281859707087e-05,7.968919817358255e-05,7.983863906702027e-05
33.80702209472656,7.92116261436604e-05,8.006281859707087e-05,7.960210496094078e-05
36.08706283569336,7.73889769334346e-05,7.92116261436604e-05,7.826611545169726e-05
39.724693298339844,7.500437641283497e-05,7.73889769334346e-05,7.616444054292515e-05
44.88515090942383,7.252303475979716e-05,7.500437641283497e-05,7.373606058536097e-05
51.20378494262695,7.036179158603773e-05,7.252303475979716e-05,7.14215129846707e-05
56.799644470214844,6.883516471134499e-05,7.036179158603773e-05,6.958423182368279e-05
58.264591217041016,6.810915510868654e-05,6.883516471134499e-05,6.846171891083941e-05
54.69692611694336,6.820830458309501e-05,6.810915510868654e-05,6.814780499553308e-05
48.8338737487793,6.901381129864603e-05,6.820830458309501e-05,6.859582208562642e-05
43.248077392578125,7.02960678609088e-05,6.901381129864603e-05,6.963352643651888e-05
38.87164306640625,7.172972254920751e-05,7.02960678609088e-05,7.098579953890294e-05
35.720436096191406,7.294653914868832e-05,7.172972254920751e-05,7.23072444088757e-05
33.64998245239258,7.357540016528219e-05,7.294653914868832e-05,7.32281623641029e-05
32.52910232543945,7.332864333875477e-05,7.357540016528219e-05,7.34178174752742e-05
32.34206008911133,7.206160080386326e-05,7.332864333875477e-05,7.265870226547122e-05
33.18628692626953,6.982276681810617e-05,7.206160080386326e-05,7.090263534337282e-05
35.36671447753906,6.685848347842693e-05,6.982276681810617e-05,6.829888297943398e-05
39.48583221435547,6.356636004056782e-05,6.685848347842693e-05,6.517225119750947e-05
46.736026763916016,6.0414578911149874e-05,6.356636004056782e-05,6.195744208525866e-05
59.4441032409668,5.784668610431254e-05,6.0414578911149874e-05,5.910917025175877e-05
80.4480209350586,5.622157550533302e-05,5.784668610431254e-05,5.702455382561311e-05
100.46051025390625,5.576654803007841e-05,5.622157550533302e-05,5.599134601652622e-05
89.26350402832031,5.6579701777081937e-05,5.576654803007841e-05,5.6168581068050116e-05
66.86033630371094,5.862567195435986e-05,5.6579701777081937e-05,5.758743645856157e-05
51.828609466552734,6.174055306473747e-05,5.862567195435986e-05,6.0151676734676585e-05
42.78712463378906,6.56220072414726e-05,6.174055306473747e-05,6.363373540807515e-05
37.19981384277344,6.984065112192184e-05,6.56220072414726e-05,6.767295417375863e-05
33.68185806274414,7.385517528746277e-05,6.984065112192184e-05,7.178690430009738e-05
31.52880859375,7.709013880230486e-05,7.385517528746277e-05,7.541621016571298e-05
30.38665008544922,7.902966171968728e-05,7.709013880230486e-05,7.801104220561683e-05
30.114065170288086,7.9340286902152e-05,7.902966171968728e-05,7.914147863630205e-05
30.726978302001953,7.795894634909928e-05,7.9340286902152e-05,7.86061427788809e-05
32.35020446777344,7.5113246566616e-05,7.795894634909928e-05,7.648812606930733e-05
35.353187561035156,7.127242133719847e-05,7.5113246566616e-05,7.31403415556997e-05
40.31243133544922,6.702419341308996e-05,7.127242133719847e-05,6.909616058692336e-05
48.27374267578125,6.294647755566984e-05,6.702419341308996e-05,6.494073750218377e-05
60.364810943603516,5.950667036813684e-05,6.294647755566984e-05,6.119495810708031e-05
75.1619873046875,5.700907786376774e-05,5.950667036813684e-05,5.8240038924850523e-05
81.63141632080078,5.5584761867066845e-05,5.700907786376774e-05,5.628879080177285e-05
72.36509704589844,5.5226602853508666e-05,5.5584761867066845e-05,5.540063648368232e-05
59.3366584777832,5.5806111049605533e-05,5.5226602853508666e-05,5.550813511945307e-05
49.49181365966797,5.710956975235604e-05,5.5806111049605533e-05,5.644279008265585e-05
42.9515380859375,5.885205609956756e-05,5.710956975235604e-05,5.795857941848226e-05
38.761436462402344,6.070883318898268e-05,5.885205609956756e-05,5.975321982987225e-05
36.200416564941406,6.235306500457227e-05,6.070883318898268e-05,6.150185072328895e-05
34.88921356201172,6.350652256514877e-05,6.235306500457227e-05,6.290132296271622e-05
34.65296173095703,6.399489211617038e-05,6.350652256514877e-05,6.372398638632149e-05
35.47336959838867,6.37831399217248e-05,6.399489211617038e-05,6.386412132997066e-05
37.49923324584961,6.298896187217906e-05,6.37831399217248e-05,6.336304068099707e-05
40.966575622558594,6.185383244883269e-05,6.298896187217906e-05,6.240104994503781e-05
46.180145263671875,6.0692815168295056e-05,6.185383244883269e-05,6.1256971093826e-05
52.99583435058594,5.9822075854754075e-05,6.0692815168295056e-05,6.0245794884394854e-05
59.60761260986328,5.9509649872779846e-05,5.9822075854754075e-05,5.965780292171985e-05
61.94519805908203,5.99271988903638e-05,5.9509649872779846e-05,5.971072459942661e-05
57.85243606567383,6.113404378993437e-05,5.99271988903638e-05,6.051889431546442e-05
50.72560501098633,6.306280556600541e-05,6.113404378993437e-05,6.207899423316121e-05
43.99506759643555,6.55207404633984e-05,6.306280556600541e-05,6.426328036468476e-05
38.83793640136719,6.819216650910676e-05,6.55207404633984e-05,6.68205539113842e-05
35.1740608215332,7.066902617225423e-05,6.819216650910676e-05,6.939098238945007e-05
32.73041534423828,7.250088674481958e-05,7.066902617225423e-05,7.154532067943364e-05
31.298582077026367,7.328133506234735e-05,7.250088674481958e-05,7.285295578185469e-05
30.7728271484375,7.274169911397621e-05,7.328133506234735e-05,7.297324191313237e-05
31.167030334472656,7.082898810040206e-05,7.274169911397621e-05,7.174348138505593e-05
32.66686248779297,6.773957284167409e-05,7.082898810040206e-05,6.923649925738573e-05
35.67836380004883,6.387411849573255e-05,6.773957284167409e-05,6.575457518920302e-05
41.04644012451172,5.975383101031184e-05,6.387411849573255e-05,6.176296301418915e-05
50.620548248291016,5.59035106562078e-05,5.975383101031184e-05,5.778655031463131e-05
68.82088470458984,5.2758026868104935e-05,5.59035106562078e-05,5.4303076467476785e-05
106.18941497802734,5.061681440565735e-05,5.2758026868104935e-05,5.1674622227437794e-05
153.25344848632812,4.963243554811925e-05,5.061681440565735e-05,5.012165638618171e-05
116.178466796875,4.983394319424406e-05,4.963243554811925e-05,4.973173781763762e-05
76.72998046875,5.114491796121001e-05,4.983394319424406e-05,5.048128150519915e-05
56.9171257019043,5.339843482943252e-05,5.114491796121001e-05,5.225162021815777e-05
46.19910430908203,5.634004628518596e-05,5.339843482943252e-05,5.483648055815138e-05
39.857757568359375,5.963157309452072e-05,5.634004628518596e-05,5.794365279143676e-05
35.94488525390625,6.286721327342093e-05,5.963157309452072e-05,6.120355101302266e-05
33.5636100769043,6.562464113812894e-05,6.286721327342093e-05,6.420187855837867e-05
32.305477142333984,6.752480840077624e-05,6.562464113812894e-05,6.653562741121277e-05
32.00601577758789,6.831352220615372e-05,6.752480840077624e-05,6.788497557863593e-05
32.66360855102539,6.792791828047484e-05,6.831352220615372e-05,6.808919715695083e-05
34.38511657714844,6.651069998042658e-05,6.792791828047484e-05,6.718822987750173e-05
37.39189529418945,6.43786188447848e-05,6.651069998042658e-05,6.541381299030036e-05
41.96510314941406,6.194594607222825e-05,6.43786188447848e-05,6.313380436040461e-05
48.014896392822266,5.962291106698103e-05,6.194594607222825e-05,6.076113277231343e-05
54.291343688964844,5.774271267000586e-05,5.962291106698103e-05,5.866613355465233e-05
57.41731643676758,5.6511904404032975e-05,5.774271267000586e-05,5.711600897484459e-05
55.06692123413086,5.5995471484493464e-05,5.6511904404032975e-05,5.6244400184368715e-05
49.401371002197266,5.612860695691779e-05,5.5995471484493464e-05,5.6050987041089684e-05
43.64043426513672,5.6736527767498046e-05,5.612860695691779e-05,5.6417273299302906e-05
39.10301208496094,5.756147584179416e-05,5.6736527767498046e-05,5.712905476684682e-05
35.92471694946289,5.830345253343694e-05,5.756147584179416e-05,5.790904106106609e-05
33.91206741333008,5.8668621932156384e-05,5.830345253343694e-05,5.846066051162779e-05
32.938232421875,5.8430050557944924e-05,5.8668621932156384e-05,5.852283356944099e-05
32.95500564575195,5.747812247136608e-05,5.8430050557944924e-05,5.792637603008188e-05
34.060184478759766,5.5856544349808246e-05,5.747812247136608e-05,5.663828778779134e-05
36.54999542236328,5.375569162424654e-05,5.5856544349808246e-05,5.477679951582104e-05
40.9603385925293,5.1471048209350556e-05,5.375569162424654e-05,5.258644523564726e-05
48.307884216308594,4.9341539124725387e-05,5.1471048209350556e-05,5.038518429500982e-05
59.95501708984375,4.7677480324637145e-05,4.9341539124725387e-05,4.8496345698367804e-05
75.88971710205078,4.672045906772837e-05,4.7677480324637145e-05,4.719302523881197e-05
86.34241485595703,4.6617991756647825e-05,4.672045906772837e-05,4.666657332563773e-05
78.3187255859375,4.741604789160192e-05,4.6617991756647825e-05,4.701193392975256e-05
63.065223693847656,4.906279355054721e-05,4.741604789160192e-05,4.8226625949610025e-05
51.16230392456055,5.14119237777777e-05,4.906279355054721e-05,5.0214082875754684e-05
43.22040557861328,5.42157213203609e-05,5.14119237777777e-05,5.278082244331017e-05
38.00082778930664,5.714136204915121e-05,5.42157213203609e-05,5.563952072407119e-05
34.56846237182617,5.978798435535282e-05,5.714136204915121e-05,5.842461177962832e-05
32.4000244140625,6.17452897131443e-05,5.978798435535282e-05,6.072936957934871e-05
31.215885162353516,6.26638502581045e-05,6.17452897131443e-05,6.217097688931972e-05
30.91912841796875,6.234057946130633e-05,6.26638502581045e-05,6.246997509151697e-05
31.55609893798828,6.0776812460971996e-05,6.234057946130633e-05,6.15240860497579e-05
33.357017517089844,5.818870704388246e-05,6.0776812460971996e-05,5.9443580539664254e-05
36.76530838012695,5.49662254343275e-05,5.818870704388246e-05,5.653523840010166e-05
42.65010070800781,5.157674240763299e-05,5.49662254343275e-05,5.323126970324665e-05
52.51687240600586,4.8471214540768415e-05,5.157674240763299e-05,4.999183875042945e-05
68.08543395996094,4.6003773604752496e-05,4.8471214540768415e-05,4.721703226095997e-05
84.875732421875,4.439246913534589e-05,4.6003773604752496e-05,4.518840432865545e-05
83.2784423828125,4.372132389107719e-05,4.439246913534589e-05,4.405298750498332e-05
66.78440856933594,4.395413998281583e-05,4.372132389107719e-05,4.3833137169713154e-05
53.0150032043457,4.495750545174815e-05,4.395413998281583e-05,4.444540900294669e-05
44.217281341552734,4.6517227019649e-05,4.495750545174815e-05,4.571912359097041e-05
38.77064895629883,4.8357069317717105e-05,4.6517227019649e-05,4.741233351523988e-05
35.48360061645508,5.0169961468782276e-05,4.8357069317717105e-05,4.923538654111326e-05
33.68103790283203,5.1660885219462216e-05,5.0169961468782276e-05,5.088736361358315e-05
33.05339050292969,5.2603201766032726e-05,5.1660885219462216e-05,5.2106119255768135e-05
33.4847526550293,5.289196997182444e-05,5.2603201766032726e-05,5.272423368296586e-05
35.03042221069336,5.256629447103478e-05,5.289196997182444e-05,5.270802284940146e-05
37.86294174194336,5.1798859203699976e-05,5.256629447103478e-05,5.216372665017843e-05
42.19480895996094,5.085063821752556e-05,5.1798859203699976e-05,5.130890349391848e-05
47.98426818847656,5.000613964512013e-05,5.085063821752556e-05,5.041634722147137e-05
54.08443832397461,4.951381924911402e-05,5.000613964512013e-05,4.975144474883564e-05
57.458740234375,4.9543137720320374e-05,4.951381924911402e-05,4.9521469918545336e-05
55.62685012817383,5.0160557293565944e-05,4.9543137720320374e-05,4.9843238230096176e-05
50.19829177856445,5.1326183893252164e-05,5.0160557293565944e-05,5.073022475698963e-05
44.30828094482422,5.289401451591402e-05,5.1326183893252164e-05,5.2091032557655126e-05
39.472694396972656,5.462482295115478e-05,5.289401451591402e-05,5.3735144319944084e-05
35.94940185546875,5.621147283818573e-05,5.462482295115478e-05,5.539091216633096e-05
33.60227584838867,5.7326404203195125e-05,5.621147283818573e-05,5.674106432707049e-05
32.277503967285156,5.7682322221808136e-05,5.7326404203195125e-05,5.7476812798995525e-05
31.92290496826172,5.710403638659045e-05,5.7682322221808136e-05,5.736506500397809e-05
32.62310791015625,5.558283010032028e-05,5.710403638659045e-05,5.6313023378606886e-05
34.644283294677734,5.329135819920339e-05,5.558283010032028e-05,5.44037829968147e-05
38.584022521972656,5.0551876483950764e-05,5.329135819920339e-05,5.188749491935596e-05
45.73834228515625,4.7763431211933494e-05,5.0551876483950764e-05,4.912726581096649e-05
58.98722839355469,4.531524609774351e-05,4.7763431211933494e-05,4.6517383452737704e-05
85.15472412109375,4.3524065404199064e-05,4.531524609774351e-05,4.4408174289856106e-05
129.61843872070312,4.259420165908523e-05,4.3524065404199064e-05,4.3055864807683975e-05
125.74358367919922,4.261656431481242e-05,4.259420165908523e-05,4.260453351889737e-05
83.8686294555664,4.357554280431941e-05,4.261656431481242e-05,4.30907603004016e-05
60.18901443481445,4.536178312264383e-05,4.357554280431941e-05,4.445381637196988e-05
47.736175537109375,4.777435606229119e-05,4.536178312264383e-05,4.6542198106180876e-05
40.588294982910156,5.052828782936558e-05,4.777435606229119e-05,4.911677024210803e-05
36.28744888305664,5.3273608500603586e-05,5.052828782936558e-05,5.1862531108781695e-05
33.75017166137695,5.563586819334887e-05,5.3273608500603586e-05,5.441747634904459e-05
32.456993103027344,5.7279357861261815e-05,5.563586819334887e-05,5.642454925691709e-05
32.21915054321289,5.798376878374256e-05,5.7279357861261815e-05,5.760288331657648e-05
32.98774337768555,5.769531344412826e-05,5.798376878374256e-05,5.781340951216407e-05
34.896141052246094,5.654544656863436e-05,5.769531344412826e-05,5.709499237127602e-05
38.174774169921875,5.481336484081112e-05,5.654544656863436e-05,5.565464380197227e-05
43.10464096069336,5.285093357088044e-05,5.481336484081112e-05,5.380973016144708e-05
49.5825309753418,5.1004863053094596e-05,5.285093357088044e-05,5.1909992180299014e-05
56.134376525878906,4.954393443767913e-05,5.1004863053094596e-05,5.026183498557657e-05
59.12410354614258,4.862877540290356e-05,4.954393443767913e-05,4.9077825678978115e-05
56.284271240234375,4.829912359127775e-05,4.862877540290356e-05,4.8456568038091063e-05
50.27682113647461,4.8489026085007936e-05,4.829912359127775e-05,4.83848707517609e-05
44.31635284423828,4.904082015855238e-05,4.8489026085007936e-05,4.875208833254874e-05
39.7022705078125,4.9734084313968197e-05,4.904082015855238e-05,4.9370850319974124e-05
36.47580337524414,5.031405089539476e-05,4.9734084313968197e-05,5.000470991944894e-05
34.49057388305664,5.0543130782898515e-05,5.031405089539476e-05,5.040766700403765e-05
33.61045455932617,5.0244554586242884e-05,5.0543130782898515e-05,5.037194205215201e-05
33.831085205078125,4.935325705446303e-05,5.0244554586242884e-05,4.977603384759277e-05
35.33473587036133,4.793755942955613e-05,4.935325705446303e-05,4.862182686338201e-05
38.53669738769531,4.6192246372811496e-05,4.793755942955613e-05,4.7042034566402435e-05
44.216163635253906,4.439535041456111e-05,4.6192246372811496e-05,4.527424607658759e-05
53.645713806152344,4.285080649424344e-05,4.439535041456111e-05,4.360941966297105e-05
67.66499328613281,4.182287375442684e-05,4.285080649424344e-05,4.2329702409915626e-05
80.3294906616211,4.1501371015328914e-05,4.182287375442684e-05,4.1659106500446796e-05
76.59298706054688,4.197740418021567e-05,4.1501371015328914e-05,4.1735613194759935e-05
62.31272506713867,4.3237407226115465e-05,4.197740418021567e-05,4.259760316926986e-05
50.1105842590332,4.516342232818715e-05,4.3237407226115465e-05,4.418124080984853e-05
42.00575256347656,4.753304529003799e-05,4.516342232818715e-05,4.63197793578729e-05
36.810951232910156,5.0030197598971426e-05,4.753304529003799e-05,4.874720980296843e-05
33.51205062866211,5.227551446296275e-05,5.0030197598971426e-05,5.111725113238208e-05
31.54608917236328,5.388130739447661e-05,5.227551446296275e-05,5.304535443428904e-05
30.629520416259766,5.453645280795172e-05,5.388130739447661e-05,5.41791450814344e-05
30.66813850402832,5.4078678658697754e-05,5.453645280795172e-05,5.4278945754049346e-05
31.749616622924805,5.255084397504106e-05,5.4078678658697754e-05,5.3284078603610396e-05
34.13478469848633,5.019244781578891e-05,5.255084397504106e-05,5.133754530106671e-05
38.378658294677734,4.737882409244776e-05,5.019244781578891e-05,4.8750203859526664e-05
45.49708938598633,4.452729262993671e-05,4.737882409244776e-05,4.5920991396997124e-05
57.0590705871582,4.201030606054701e-05,4.452729262993671e-05,4.3244712287560105e-05
73.466064453125,4.009252734249458e-05,4.201030606054701e-05,4.103707760805264e-05
85.27738189697266,3.891387677867897e-05,4.009252734249458e-05,3.9496662793681026e-05
77.5892105102539,3.849918721243739e-05,3.891387677867897e-05,3.8703292375430465e-05
62.384029388427734,3.87774889532011e-05,3.849918721243739e-05,3.863358870148659e-05
50.94222640991211,3.960366302635521e-05,3.87774889532011e-05,3.918119182344526e-05
43.57164764404297,4.077607809449546e-05,3.960366302635521e-05,4.0175204048864543e-05
39.02933120727539,4.2060761188622564e-05,4.077607809449546e-05,4.1399922338314354e-05
36.363739013671875,4.3222447857260704e-05,4.2060761188622564e-05,4.262158472556621e-05
35.0944938659668,4.406186781125143e-05,4.3222447857260704e-05,4.362258187029511e-05
35.03415298461914,4.445970989763737e-05,4.406186781125143e-05,4.424264625413343e-05
36.16850280761719,4.44014513050206e-05,4.445970989763737e-05,4.441410783329047e-05
38.68474578857422,4.3983593059238046e-05,4.44014513050206e-05,4.4177897507324815e-05
42.85875701904297,4.338868893682957e-05,4.3983593059238046e-05,4.367389192339033e-05
48.92966842651367,4.284210444893688e-05,4.338868893682957e-05,4.310613439884037e-05
56.18522262573242,4.2559393477858976e-05,4.284210444893688e-05,4.269429337000474e-05
61.59931945800781,4.270858698873781e-05,4.2559393477858976e-05,4.262878792360425e-05
60.79933547973633,4.338161670602858e-05,4.270858698873781e-05,4.3038377043558285e-05
54.563507080078125,4.457867908058688e-05,4.338161670602858e-05,4.396899021230638e-05
47.2451286315918,4.620374602382071e-05,4.457867908058688e-05,4.537391214398667e-05
41.255584716796875,4.8067158786579967e-05,4.620374602382071e-05,4.7112349420785904e-05
36.942108154296875,4.990079833078198e-05,4.8067158786579967e-05,4.8957277613226324e-05
34.055477142333984,5.1394032198004425e-05,4.990079833078198e-05,5.061992851551622e-05
32.34257125854492,5.2248746214900166e-05,5.1394032198004425e-05,5.1794944738503546e-05
31.67691421508789,5.2248386054998264e-05,5.2248746214900166e-05,5.222302570473403e-05
32.06775665283203,5.1327195251360536e-05,5.2248386054998264e-05,5.1761497161351144e-05
33.72445297241211,4.9592934374231845e-05,5.1327195251360536e-05,5.043167038820684e-05
37.11515426635742,4.73124127893243e-05,4.9592934374231845e-05,4.8422967665828764e-05
43.2866325378418,4.485239333007485e-05,4.73124127893243e-05,4.60548180853948e-05
54.50921630859375,4.258756234776229e-05,4.485239333007485e-05,4.369881207821891e-05
75.95442199707031,4.083963722223416e-05,4.258756234776229e-05,4.170146712567657e-05
115.13700866699219,3.982959606219083e-05,4.083963722223416e-05,4.0330465708393604e-05
130.94741821289062,3.9666861994192004e-05,3.982959606219083e-05,3.974749051849358e-05
92.31513977050781,4.036233440274373e-05,3.9666861994192004e-05,4.001120396424085e-05
65.33649444580078,4.183595592621714e-05,4.036233440274373e-05,4.1088060243055224e-05
51.05100631713867,4.392579285195097e-05,4.183595592621714e-05,4.2860017856583e-05
42.93049240112305,4.639704275177792e-05,4.392579285195097e-05,4.513208841672167e-05
38.114479064941406,4.8953763325698674e-05,4.639704275177792e-05,4.764146433444694e-05
35.264549255371094,5.127162876306102e-05,4.8953763325698674e-05,5.007870277040638e-05
33.78285217285156,5.305318700266071e-05,5.127162876306102e-05,5.2131661504972726e-05
33.438411712646484,5.408396100392565e-05,5.305318700266071e-05,5.354217501007952e-05
34.16677474975586,5.429135853773914e-05,5.408396100392565e-05,5.416475687525235e-05
36.055267333984375,5.375273758545518e-05,5.429135853773914e-05,5.4001298849470913e-05
39.3113899230957,5.268382665235549e-05,5.375273758545518e-05,5.319921547197737e-05
44.05866622924805,5.137460902915336e-05,5.268382665235549e-05,5.201252497499809e-05
49.92267990112305,5.0120390369556844e-05,5.137460902915336e-05,5.073418651591055e-05
55.085933685302734,4.915666067972779e-05,5.0120390369556844e-05,4.9628659326117486e-05
56.39054489135742,4.862050627707504e-05,4.915666067972779e-05,4.888074181508273e-05
53.033626556396484,4.853961581829935e-05,4.862050627707504e-05,4.857192107010633e-05
47.59945297241211,4.883638757746667e-05,4.853961581829935e-05,4.867746611125767e-05
42.58185577392578,4.934712342219427e-05,4.883638757746667e-05,4.9077912990469486e-05
38.759620666503906,4.9854395911097527e-05,4.934712342219427e-05,4.95839340146631e-05
36.236331939697266,5.012371184420772e-05,4.9854395911097527e-05,4.9970232794294134e-05
34.87214279174805,4.9959962780121714e-05,5.012371184420772e-05,5.0021757488138974e-05
34.63813018798828,4.924803215544671e-05,4.9959962780121714e-05,4.958283534506336e-05
35.6076774597168,4.799372254638001e-05,4.924803215544671e-05,4.859863838646561e-05
38.0855598449707,4.632547643268481e-05,4.799372254638001e-05,4.71370221930556e-05
42.66957092285156,4.447031096788123e-05,4.632547643268481e-05,4.537693894235417e-05
50.485469818115234,4.2698346078395844e-05,4.447031096788123e-05,4.356760473456234e-05
63.192344665527344,4.127068314119242e-05,4.2698346078395844e-05,4.197385715087876e-05
80.77041625976562,4.039179839310236e-05,4.127068314119242e-05,4.0826307667884976e-05
90.82807159423828,4.0182905649999157e-05,4.039179839310236e-05,4.028528564958833e-05
79.61862182617188,4.067784902872518e-05,4.0182905649999157e-05,4.0426893974654377e-05
62.85331726074219,4.1820698243100196e-05,4.067784902872518e-05,4.1240455175284296e-05
50.695987701416016,4.34665780630894e-05,4.1820698243100196e-05,4.26275837526191e-05
42.86783218383789,4.5392611355055124e-05,4.34665780630894e-05,4.440704651642591e-05
37.86781692504883,4.7310139052569866e-05,4.5392611355055124e-05,4.632512354874052e-05
34.70132064819336,4.88978112116456e-05,4.7310139052569866e-05,4.807728691957891e-05
32.83942794799805,4.9852871597977355e-05,4.88978112116456e-05,4.935019387630746e-05
32.04798889160156,4.995617928216234e-05,4.9852871597977355e-05,4.98806475661695e-05
32.24966049194336,4.912638905807398e-05,4.995617928216234e-05,4.9516616854816675e-05
33.5701789855957,4.7451118007302284e-05,4.912638905807398e-05,4.826128497370519e-05
36.31742477416992,4.516610351856798e-05,4.7451118007302284e-05,4.6278295485535637e-05
41.065879821777344,4.260145942680538e-05,4.516610351856798e-05,4.385325883049518e-05
48.653018951416016,4.0102786442730576e-05,4.260145942680538e-05,4.13255111197941e-05
59.51405334472656,3.7958929169690236e-05,4.0102786442730576e-05,3.901140735251829e-05
70.18917083740234,3.6362718674354255e-05,3.7958929169690236e-05,3.714912963914685e-05
70.78515625,3.5396999010117725e-05,3.6362718674354255e-05,3.5873617889592424e-05
61.19888687133789,3.504269989207387e-05,3.5396999010117725e-05,3.521524558891542e-05
50.8408203125,3.519580786814913e-05,3.504269989207387e-05,3.511284739943221e-05
43.363304138183594,3.5694298276212066e-05,3.519580786814913e-05,3.543512139003724e-05
38.54910659790039,3.633413143688813e-05,3.5694298276212066e-05,3.600096169975586e-05
35.650447845458984,3.690585435833782e-05,3.633413143688813e-05,3.660474612843245e-05
34.2133674621582,3.72311296814587e-05,3.690585435833782e-05,3.70526613551192e-05
34.02950668334961,3.719856613315642e-05,3.72311296814587e-05,3.719928645296022e-05
35.08925247192383,3.6796755011891946e-05,3.719856613315642e-05,3.698274667840451e-05
37.55580139160156,3.6112363886786625e-05,3.6796755011891946e-05,3.6440764233702794e-05
41.71358871459961,3.5308908991282806e-05,3.6112363886786625e-05,3.569883847376332e-05
47.76395034790039,3.4583699743961915e-05,3.5308908991282806e-05,3.4937416785396636e-05
54.818824768066406,3.411900979699567e-05,3.4583699743961915e-05,3.4345426684012637e-05
59.46389389038086,3.404872040846385e-05,3.411900979699567e-05,3.4079537726938725e-05
57.822303771972656,3.443278546910733e-05,3.404872040846385e-05,3.4235537896165624e-05
51.44009017944336,3.525067586451769e-05,3.443278546910733e-05,3.483309774310328e-05
44.599639892578125,3.6398232623469085e-05,3.525067586451769e-05,3.5811070119962096e-05
39.17563247680664,3.769786417251453e-05,3.6398232623469085e-05,3.703035690705292e-05
35.334678649902344,3.8912130548851565e-05,3.769786417251453e-05,3.828485932899639e-05
32.837486267089844,3.9784907130524516e-05,3.8912130548851565e-05,3.932794788852334e-05
31.463428497314453,4.008682299172506e-05,3.9784907130524516e-05,3.9915754314279184e-05
31.12127685546875,3.967777229263447e-05,4.008682299172506e-05,3.986188676208258e-05
31.89637565612793,3.855127215501852e-05,3.967777229263447e-05,3.909227962139994e-05
34.0709228515625,3.6845740396529436e-05,3.855127215501852e-05,3.767383168451488e-05
38.339656829833984,3.481738895061426e-05,3.6845740396529436e-05,3.5806180676445365e-05
46.12648391723633,3.2771720725577325e-05,3.481738895061426e-05,3.377208486199379e-05
60.60578536987305,3.099941386608407e-05,3.2771720725577325e-05,3.1869632948655635e-05
87.88130950927734,2.9722732506343164e-05,3.099941386608407e-05,3.0352966859936714e-05
119.04425811767578,2.907114685513079e-05,2.9722732506343164e-05,2.9394614102784544e-05
99.01835632324219,2.908375972765498e-05,2.907114685513079e-05,2.9076469218125567e-05
69.40580749511719,2.9719831218244508e-05,2.908375972765498e-05,2.9397462640190497e-05
52.695823669433594,3.087084769504145e-05,2.9719831218244508e-05,3.028471655852627e-05
43.44173812866211,3.237017517676577e-05,3.087084769504145e-05,3.160335108987056e-05
38.062408447265625,3.400469358894043e-05,3.237017517676577e-05,3.316585207358003e-05
34.95279312133789,3.553775968612172e-05,3.400469358894043e-05,3.474841651041061e-05
33.35367202758789,3.675152038340457e-05,3.553775968612172e-05,3.612325235735625e-05
32.98096466064453,3.7489931855816394e-05,3.675152038340457e-05,3.710198507178575e-05
33.74696350097656,3.769792601815425e-05,3.7489931855816394e-05,3.757768718060106e-05
35.758209228515625,3.743631168617867e-05,3.769792601815425e-05,3.7552799767581746e-05
39.21318817138672,3.686394848045893e-05,3.743631168617867e-05,3.7137626350158826e-05
44.201683044433594,3.619226481532678e-05,3.686394848045893e-05,3.651787847047672e-05
50.10628128051758,3.5629265767056495e-05,3.619226481532678e-05,3.590311825973913e-05
54.5105094909668,3.533616472850554e-05,3.5629265767056495e-05,3.547698725014925e-05
54.28316879272461,3.539578756317496e-05,3.533616472850554e-05,3.536045187502168e-05
49.75320816040039,3.580432166927494e-05,3.539578756317496e-05,3.559269680408761e-05
44.058265686035156,3.6473298678174615e-05,3.580432166927494e-05,3.612828368204646e-05
39.214988708496094,3.7242163671180606e-05,3.6473298678174615e-05,3.684399416670203e-05
35.692684173583984,3.790637492784299e-05,3.7242163671180606e-05,3.7558293115580454e-05
33.4241943359375,3.825237217824906e-05,3.790637492784299e-05,3.8062280509620905e-05
32.29448318481445,3.810818452620879e-05,3.825237217824906e-05,3.816247044596821e-05
32.29719161987305,3.7393561797216535e-05,3.810818452620879e-05,3.7731919292127714e-05
33.6158561706543,3.615171954152174e-05,3.7393561797216535e-05,3.675215702969581e-05
36.709354400634766,3.454700345173478e-05,3.615171954152174e-05,3.5328212106833234e-05
42.628761291503906,3.2829299016157165e-05,3.454700345173478e-05,3.366888267919421e-05
53.613929748535156,3.127621312160045e-05,3.2829299016157165e-05,3.203852611477487e-05
73.91724395751953,3.013116838701535e-05,3.127621312160045e-05,3.0696137400809675e-05
102.3759536743164,2.9564431315520778e-05,3.013116838701535e-05,2.9845552489859983e-05
97.8864517211914,2.9660095606232062e-05,2.9564431315520778e-05,2.96111757052131e-05
70.37379455566406,3.041047057195101e-05,2.9660095606232062e-05,3.0030336347408593e-05
52.5252799987793,3.172521974192932e-05,3.041047057195101e-05,3.105552605120465e-05
42.49556350708008,3.3432545023970306e-05,3.172521974192932e-05,3.2558706152485684e-05
36.657379150390625,3.529008608893491e-05,3.3432545023970306e-05,3.4335782402195036e-05
33.18575668334961,3.7007419450674206e-05,3.529008608893491e-05,3.612185537349433e-05
31.274919509887695,3.829487832263112e-05,3.7007419450674206e-05,3.76262360077817e-05
30.534135818481445,3.892399399774149e-05,3.829487832263112e-05,3.8587608287343755e-05
30.879594802856445,3.87898508051876e-05,3.892399399774149e-05,3.883705358020961e-05
32.38297653198242,3.794344956986606e-05,3.87898508051876e-05,3.8346912333508953e-05
35.32875442504883,3.657428169390187e-05,3.794344956986606e-05,3.723867848748341e-05
40.13119888305664,3.496001227176748e-05,3.657428169390187e-05,3.5747914807870984e-05
47.076473236083984,3.338569513289258e-05,3.496001227176748e-05,3.415691389818676e-05
55.031822204589844,3.2081974495667964e-05,3.338569513289258e-05,3.272264075349085e-05
59.4203987121582,3.118589302175678e-05,3.2081974495667964e-05,3.162689972668886e-05
56.41030502319336,3.0734179745195433e-05,3.118589302175678e-05,3.095491410931572e-05
49.407310485839844,3.067252691835165e-05,3.0734179745195433e-05,3.069755985052325e-05
42.9355354309082,3.0875766242388636e-05,3.067252691835165e-05,3.0766077543376014e-05
38.27668380737305,3.1174633477348834e-05,3.0875766242388636e-05,3.101464972132817e-05
35.31697463989258,3.138609463348985e-05,3.1174633477348834e-05,3.1268060411093757e-05
33.778602600097656,3.135133010800928e-05,3.138609463348985e-05,3.1355473765870556e-05
33.50242614746094,3.0975512345321476e-05,3.135133010800928e-05,3.11496332869865e-05
34.58632278442383,3.0253184377215803e-05,3.0975512345321476e-05,3.060021117562428e-05
37.32100296020508,2.927504465333186e-05,3.0253184377215803e-05,2.9750248359050602e-05
42.446678161621094,2.820373083523009e-05,2.927504465333186e-05,2.8727203243761323e-05
51.261329650878906,2.7234142180532217e-05,2.820373083523009e-05,2.771009530988522e-05
65.30040740966797,2.65483686234802e-05,2.7234142180532217e-05,2.688648964976892e-05
81.2857666015625,2.628206493682228e-05,2.65483686234802e-05,2.6413399609737098e-05
82.0709228515625,2.6510444513405673e-05,2.628206493682228e-05,2.639453305164352e-05
66.80900573730469,2.723711440921761e-05,2.6510444513405673e-05,2.686873631319031e-05
52.69296646118164,2.8397798814694397e-05,2.723711440921761e-05,2.7806690923171118e-05
43.40269470214844,2.9858567359042354e-05,2.8397798814694397e-05,2.911141018557828e-05
37.52418899536133,3.142340938211419e-05,2.9858567359042354e-05,3.0620059987995774e-05
33.86854934692383,3.285389539087191e-05,3.142340938211419e-05,3.211655712220818e-05
31.714086532592773,3.3904023439390585e-05,3.285389539087191e-05,3.3358210203005e-05
30.738191604614258,3.437596751609817e-05,3.3904023439390585e-05,3.412135993130505e-05
30.848264694213867,3.417254993109964e-05,3.437596751609817e-05,3.425670001888648e-05
32.17969512939453,3.3332136808894575e-05,3.417254993109964e-05,3.373432264197618e-05
35.06485366821289,3.2022056984715164e-05,3.3332136808894575e-05,3.265825580456294e-05
40.20323944091797,3.0493305530399084e-05,3.2022056984715164e-05,3.1239615054801106e-05
48.72433090209961,2.901853440562263e-05,3.0493305530399084e-05,2.9741308026132174e-05
61.40093231201172,2.782697629299946e-05,2.901853440562263e-05,2.841338573489338e-05
73.67350006103516,2.706958184717223e-05,2.782697629299946e-05,2.744370067375712e-05
72.53943634033203,2.6807339963852428e-05,2.706958184717223e-05,2.6936104404740036e-05
60.66292190551758,2.7021487767342478e-05,2.6807339963852428e-05,2.691101690288633e-05
49.81083679199219,2.762376425380353e-05,2.7021487767342478e-05,2.7315843908581883e-05
42.580745697021484,2.847452378773596e-05,2.762376425380353e-05,2.8038452001055703e-05
38.11186599731445,2.9403376174741425e-05,2.847452378773596e-05,2.8925443984917365e-05
35.613765716552734,3.0236253223847598e-05,2.9403376174741425e-05,2.9805323720211163e-05
34.62948989868164,3.0832638003630564e-05,3.0236253223847598e-05,3.0520510335918516e-05
35.00624465942383,3.111709884251468e-05,3.0832638003630564e-05,3.09622882923577e-05
36.83364486694336,3.110423858743161e-05,3.111709884251468e-05,3.109970566583797e-05
40.399478912353516,3.089266101596877e-05,3.110423858743161e-05,3.098933302680962e-05
46.02600860595703,3.064078191528097e-05,3.089266101596877e-05,3.0759758374188095e-05
53.54937744140625,3.05228604702279e-05,3.064078191528097e-05,3.057694993913174e-05
60.29536056518555,3.06892761727795e-05,3.05228604702279e-05,3.06022229779046e-05
60.99268341064453,3.1234063499141484e-05,3.06892761727795e-05,3.095674037467688e-05
55.01923751831055,3.217743505956605e-05,3.1234063499141484e-05,3.1697352824267e-05
47.42044448852539,3.3458138204878196e-05,3.217743505956605e-05,3.280446253484115e-05
41.19008255004883,3.4934339055325836e-05,3.3458138204878196e-05,3.417826155782677e-05
36.783470153808594,3.639959322754294e-05,3.4934339055325836e-05,3.564621874829754e-05
33.928306579589844,3.760999607038684e-05,3.639959322754294e-05,3.698374348459765e-05
32.316287994384766,3.833443042822182e-05,3.760999607038684e-05,3.795245720539242e-05
31.822357177734375,3.8409394619520754e-05,3.833443042822182e-05,3.835340612567961e-05
32.4804801940918,3.779232065426186e-05,3.8409394619520754e-05,3.8082333048805594e-05
34.54994583129883,3.657762135844678e-05,3.779232065426186e-05,3.716542778420262e-05
38.62699508666992,3.4982975193997845e-05,3.657762135844678e-05,3.5760436730924994e-05
45.932491302490234,3.328720777062699e-05,3.4982975193997845e-05,3.4117350878659636e-05
58.9046516418457,3.177031612722203e-05,3.328720777062699e-05,3.2515934435650706e-05
80.75801849365234,3.065158671233803e-05,3.177031612722203e-05,3.120412293355912e-05
101.77503204345703,3.0066237741266377e-05,3.065158671233803e-05,3.0356559364008717e-05
90.1602783203125,3.0057013646000996e-05,3.0066237741266377e-05,3.0060276912990957e-05
67.57122802734375,3.0586284992750734e-05,3.0057013646000996e-05,3.031762025784701e-05
52.878719329833984,3.154326986987144e-05,3.0586284992750734e-05,3.1055871659191325e-05
44.252864837646484,3.2763840863481164e-05,3.154326986987144e-05,3.213974559912458e-05
39.16304397583008,3.404682138352655e-05,3.2763840863481164e-05,3.3388365409336984e-05
36.25725555419922,3.517908771755174e-05,3.404682138352655e-05,3.459522849880159e-05
34.87443542480469,3.598034891183488e-05,3.517908771755174e-05,3.5563007259042934e-05
34.7697639465332,3.633644519140944e-05,3.598034891183488e-05,3.614335582824424e-05
35.88738250732422,3.623138400143944e-05,3.633644519140944e-05,3.6270328564569354e-05
38.35661697387695,3.574738366296515e-05,3.623138400143944e-05,3.597699833335355e-05
42.30133819580078,3.5041517548961565e-05,3.574738366296515e-05,3.538349119480699e-05
47.6253776550293,3.430080323596485e-05,3.5041517548961565e-05,3.466219641268253e-05
53.07802200317383,3.3698088373057544e-05,3.430080323596485e-05,3.39926773449406e-05
55.53028106689453,3.3350086596328765e-05,3.3698088373057544e-05,3.351875420776196e-05
52.96523666381836,3.329989340272732e-05,3.3350086596328765e-05,3.331954940222204e-05
47.37049865722656,3.3510150387883186e-05,3.329989340272732e-05,3.339786780998111e-05
41.809173583984375,3.386838943697512e-05,3.3510150387883186e-05,3.367955650901422e-05
37.44965362548828,3.420949724386446e-05,3.386838943697512e-05,3.402675793040544e-05
34.48368835449219,3.434366954024881e-05,3.420949724386446e-05,3.426254625082947e-05
32.77051544189453,3.40985061484389e-05,3.434366954024881e-05,3.420554276090115e-05
32.226741790771484,3.336921508889645e-05,3.40985061484389e-05,3.3716489269863814e-05
32.92437744140625,3.2151874620467424e-05,3.336921508889645e-05,3.274081973358989e-05
35.184207916259766,3.0556086130673066e-05,3.2151874620467424e-05,3.1332281650975347e-05
39.761837005615234,2.8780592401744798e-05,3.0556086130673066e-05,2.964670602523256e-05
48.24140930175781,2.7061900254921056e-05,2.8780592401744798e-05,2.7902864530915394e-05
64.0010986328125,2.5621608074288815e-05,2.7061900254921056e-05,2.632935138535686e-05
91.07669830322266,2.4620672775199637e-05,2.5621608074288815e-05,2.5115190510405228e-05
107.30989074707031,2.414610207779333e-05,2.4620672775199637e-05,2.4381690309382975e-05
82.80598449707031,2.420608689135406e-05,2.414610207779333e-05,2.417480936856009e-05
59.86880111694336,2.4740882508922368e-05,2.420608689135406e-05,2.446903999953065e-05
46.848182678222656,2.5629149604355916e-05,2.4740882508922368e-05,2.5175664632115513e-05
39.377784729003906,2.6698573492467403e-05,2.5629149604355916e-05,2.615011908346787e-05
34.95925521850586,2.7741236408473924e-05,2.6698573492467403e-05,2.7203850549994968e-05
32.40782165527344,2.8541275241877884e-05,2.7741236408473924e-05,2.8125134122092277e-05
31.200538635253906,2.8919263058924116e-05,2.8541275241877884e-05,2.8715196094708517e-05
31.131044387817383,2.8774717065971345e-05,2.8919263058924116e-05,2.8832586394855753e-05
32.228782653808594,2.8115315217291936e-05,2.8774717065971345e-05,2.8430218662833795e-05
34.7092399597168,2.7058791602030396e-05,2.8115315217291936e-05,2.7571466489462182e-05
38.93827438354492,2.5794266548473388e-05,2.7058791602030396e-05,2.6411145881866105e-05
45.212425231933594,2.4532509996788576e-05,2.5794266548473388e-05,2.5150113287963904e-05
52.56161117553711,2.3452146706404164e-05,2.4532509996788576e-05,2.398258584435098e-05
57.014278411865234,2.2668453311780468e-05,2.3452146706404164e-05,2.30540335905971e-05
54.50336456298828,2.2217958758119494e-05,2.2668453311780468e-05,2.2438867745222524e-05
47.84618377685547,2.2068896214477718e-05,2.2217958758119494e-05,2.2138996428111568e-05
41.48430633544922,2.2131058358354494e-05,2.2068896214477718e-05,2.2094016458140686e-05
36.85976791381836,2.2276204617810436e-05,2.2131058358354494e-05,2.2195788915269077e-05
33.887115478515625,2.2366490156855434e-05,2.2276204617810436e-05,2.2312042347039096e-05
32.316165924072266,2.2278440155787393e-05,2.2366490156855434e-05,2.2312273358693346e-05
32.016727447509766,2.1938347344985232e-05,2.2278440155787393e-05,2.20976144191809e-05
33.05974578857422,2.134529859176837e-05,2.1938347344985232e-05,2.1630650735460222e-05
35.80303955078125,2.057188976323232e-05,2.134529859176837e-05,2.0947638404322788e-05
41.012229919433594,1.9748620616155677e-05,2.057188976323232e-05,2.0150790078332648e-05
50.062782287597656,1.9027736925636418e-05,1.9748620616155677e-05,1.9381592210265808e-05
64.34788513183594,1.8548982552601956e-05,1.9027736925636418e-05,1.8785116481012665e-05
78.59059143066406,1.841134508140385e-05,1.8548982552601956e-05,1.8479049685993232e-05
75.37552642822266,1.8661643480299972e-05,1.841134508140385e-05,1.8534921764512546e-05
60.21862030029297,1.929218342411332e-05,1.8661643480299972e-05,1.8972097677760758e-05
47.8846321105957,2.024002060352359e-05,1.929218342411332e-05,1.9756411347771063e-05
39.997798919677734,2.13882522075437e-05,2.024002060352359e-05,2.0799858248210512e-05
35.08876037597656,2.257440246467013e-05,2.13882522075437e-05,2.1964418920106255e-05
32.09379577636719,2.3608532501384616e-05,2.257440246467013e-05,2.307446629856713e-05
30.45705223083496,2.430759195704013e-05,2.3608532501384616e-05,2.394272269157227e-05
29.941259384155273,2.4539789592381567e-05,2.430759195704013e-05,2.4410161131527275e-05
30.545827865600586,2.4266206310130656e-05,2.4539789592381567e-05,2.439017771393992e-05
32.46631622314453,2.3553891878691502e-05,2.4266206310130656e-05,2.3896878701634705e-05
36.176116943359375,2.2562104277312756e-05,2.3553891878691502e-05,2.304471672687214e-05
42.49345397949219,2.1496494809980504e-05,2.2562104277312756e-05,2.201753159170039e-05
52.17189025878906,2.0555831724777818e-05,2.1496494809980504e-05,2.101769860018976e-05
63.185359954833984,1.988916119444184e-05,2.0555831724777818e-05,2.0217790734022856e-05
66.06736755371094,1.9577364582801238e-05,1.988916119444184e-05,1.9730918211280368e-05
57.65854263305664,1.9627876099548303e-05,1.9577364582801238e-05,1.9600149244070053e-05
47.66303253173828,1.998700463445857e-05,1.9627876099548303e-05,1.980269189516548e-05
40.464805603027344,2.0550331100821495e-05,1.998700463445857e-05,2.02608534891624e-05
35.9013557434082,2.1179723262321204e-05,2.0550331100821495e-05,2.085481901303865e-05
33.29301834106445,2.1728239516960457e-05,2.1179723262321204e-05,2.1442805518745445e-05
32.18766403198242,2.2071460989536718e-05,2.1728239516960457e-05,2.1888943592784926e-05
32.4279899597168,2.2142137822811492e-05,2.2071460989536718e-05,2.2096724933362566e-05
34.12108612060547,2.1952138922642916e-05,2.2142137822811492e-05,2.2038042516214773e-05
37.62989807128906,2.1588937670458108e-05,2.1952138922642916e-05,2.1762716642115265e-05
43.47736358642578,2.1193467546254396e-05,2.1588937670458108e-05,2.1385229047155008e-05
51.70779037475586,2.091639908030629e-05,2.1193467546254396e-05,2.1051087969681248e-05
59.33924865722656,2.0884908735752106e-05,2.091639908030629e-05,2.0898183720419183e-05
59.58008575439453,2.117100484611001e-05,2.0884908735752106e-05,2.1024970919825137e-05
52.290428161621094,2.1783340343972668e-05,2.117100484611001e-05,2.1471456420840696e-05
44.06814193725586,2.265999501105398e-05,2.1783340343972668e-05,2.221190334239509e-05
37.86665725708008,2.3674168915022165e-05,2.265999501105398e-05,2.3153603251557797e-05
33.71352005004883,2.4647823011036962e-05,2.3674168915022165e-05,2.4145534553099424e-05
31.12889862060547,2.5379475118825212e-05,2.4647823011036962e-05,2.499818947399035e-05
29.795909881591797,2.568768832134083e-05,2.5379475118825212e-05,2.5519060727674514e-05
29.563152313232422,2.5462801204412244e-05,2.568768832134083e-05,2.5560988433426246e-05
30.519594192504883,2.4705719624762423e-05,2.5462801204412244e-05,2.5068829927477054e-05
32.97863006591797,2.353157105972059e-05,2.4705719624762423e-05,2.4101427698042244e-05
37.65538787841797,2.214177220594138e-05,2.353157105972059e-05,2.281900742673315e-05
45.912601470947266,2.0762176063726656e-05,2.214177220594138e-05,2.143659548892174e-05
59.5263786315918,1.959240580617916e-05,2.0762176063726656e-05,2.016661164816469e-05
75.70289611816406,1.8761551473289728e-05,1.959240580617916e-05,1.9171366147929803e-05
76.37751770019531,1.8322814867133275e-05,1.8761551473289728e-05,1.853982757893391e-05
61.491817474365234,1.8259523130836897e-05,1.8322814867133275e-05,1.8289230865775608e-05
48.73150634765625,1.8495742551749572e-05,1.8259523130836897e-05,1.8373837519902736e-05
40.71986770629883,1.8916118278866634e-05,1.8495742551749572e-05,1.869948573585134e-05
35.940773010253906,1.937941851792857e-05,1.8916118278866634e-05,1.9139279174851254e-05
33.26499557495117,1.974326733034104e-05,1.937941851792857e-05,1.9551995137589984e-05
32.13236618041992,1.989411066460889e-05,1.974326733034104e-05,1.9809374862234108e-05
32.34493637084961,1.9775690816459246e-05,1.989411066460889e-05,1.9825885829050094e-05
33.94456100463867,1.940542642842047e-05,1.9775690816459246e-05,1.9581835658755153e-05
37.23779296875,1.8868769984692335e-05,1.940542642842047e-05,1.9129000065731816e-05
42.559242248535156,1.8291457308805548e-05,1.8868769984692335e-05,1.8573391571408138e-05
49.59385681152344,1.78050158865517e-05,1.8291457308805548e-05,1.804351995815523e-05
55.3879508972168,1.750974843162112e-05,1.78050158865517e-05,1.7654430848779157e-05
54.8279914855957,1.7458241927670315e-05,1.750974843162112e-05,1.7481575923739e-05
48.57586669921875,1.76438334165141e-05,1.7458241927670315e-05,1.754753611749038e-05
41.56379699707031,1.8005146557698026e-05,1.76438334165141e-05,1.7818814740167e-05
36.180763244628906,1.8434235244058073e-05,1.8005146557698026e-05,1.821180740080308e-05
32.52420425415039,1.8790979083860293e-05,1.8434235244058073e-05,1.8603288481244817e-05
30.271345138549805,1.8933216779259965e-05,1.8790979083860293e-05,1.8852093489840627e-05
29.186668395996094,1.874890222097747e-05,1.8933216779259965e-05,1.8830378394341096e-05
29.210874557495117,1.819331919250544e-05,1.874890222097747e-05,1.8459009879734367e-05
30.504066467285156,1.7306074369116686e-05,1.819331919250544e-05,1.7735568690113723e-05
33.55528259277344,1.6206144209718332e-05,1.7306074369116686e-05,1.6740599676268175e-05
39.409427642822266,1.505697400716599e-05,1.6206144209718332e-05,1.56168043758953e-05
50.38139724731445,1.4025663404027e-05,1.505697400716599e-05,1.452998913009651e-05
70.36480712890625,1.3241406122688204e-05,1.4025663404027e-05,1.3627080988953821e-05
92.9752426147461,1.2779824828612618e-05,1.3241406122688204e-05,1.3008333553443663e-05
81.82281494140625,1.2662234439630993e-05,1.2779824828612618e-05,1.2720450285996776e-05
59.45759963989258,1.2862649782618973e-05,1.2662234439630993e-05,1.2760719073412474e-05
45.841957092285156,1.3316932381712832e-05,1.2862649782618973e-05,1.3085104910715017e-05
38.209903717041016,1.3929921806266066e-05,1.3316932381712832e-05,1.3615610441775061e-05
33.83591842651367,1.4585357348551042e-05,1.3929921806266066e-05,1.424786478310125e-05
31.464136123657227,1.516126485512359e-05,1.4585357348551042e-05,1.4863224350847304e-05
30.50188636779785,1.5554585843347013e-05,1.516126485512359e-05,1.5348703527706675e-05
30.76901626586914,1.5710264051449485e-05,1.5554585843347013e-05,1.5624393199686892e-05
32.30842590332031,1.5633628208888695e-05,1.5710264051449485e-05,1.5664925740566105e-05
35.324954986572266,1.5391164197353646e-05,1.5633628208888695e-05,1.5506298950640485e-05
40.06367874145508,1.5088073268998414e-05,1.5391164197353646e-05,1.5234705642797053e-05
46.09292984008789,1.48350591189228e-05,1.5088073268998414e-05,1.4958064639358781e-05
51.006771087646484,1.4721490515512414e-05,1.48350591189228e-05,1.4775845556869172e-05
51.151695251464844,1.4795747119933367e-05,1.4721490515512414e-05,1.475623867008835e-05
46.61444854736328,1.5058039025461767e-05,1.4795747119933367e-05,1.4923325579729863e-05
41.06554412841797,1.5464080206584185e-05,1.5058039025461767e-05,1.5255568541761022e-05
36.533470153808594,1.5930598237900995e-05,1.5464080206584185e-05,1.569005507917609e-05
33.40658187866211,1.635108856135048e-05,1.5930598237900995e-05,1.6132556993397884e-05
31.546871185302734,1.6617816072539426e-05,1.635108856135048e-05,1.6475998563691974e-05
30.826894760131836,1.664754017838277e-05,1.6617816072539426e-05,1.6624402633169666e-05
31.264204025268555,1.6408470401074737e-05,1.664754017838277e-05,1.651973434491083e-05
33.0727653503418,1.593243177921977e-05,1.6408470401074737e-05,1.6162013707798906e-05
36.7922248840332,1.530756344436668e-05,1.593243177921977e-05,1.5611820344929583e-05
43.589298248291016,1.4660055967397057e-05,1.530756344436668e-05,1.4977024875406642e-05
55.536537170410156,1.4117003956926055e-05,1.4660055967397057e-05,1.438421259081224e-05
74.91580963134766,1.3784570910502225e-05,1.4117003956926055e-05,1.3949077583674807e-05
90.88744354248047,1.3729923011851497e-05,1.3784570910502225e-05,1.3756889529759064e-05
79.3404541015625,1.3978107745060697e-05,1.3729923011851497e-05,1.3852843949280214e-05
60.341285705566406,1.4512840607494581e-05,1.3978107745060697e-05,1.4241443750506733e-05
47.75627136230469,1.5279983927030116e-05,1.4512840607494581e-05,1.488854832132347e-05
40.20901870727539,1.618882015463896e-05,1.5279983927030116e-05,1.57231988850981e-05
35.69802474975586,1.7120382835855708e-05,1.618882015463896e-05,1.664169212745037e-05
33.11820983886719,1.7945403669727966e-05,1.7120382835855708e-05,1.7520174878882244e-05
31.934783935546875,1.854830225056503e-05,1.7945403669727966e-05,1.8235623429063708e-05
31.938552856445312,1.8855123926186934e-05,1.854830225056503e-05,1.869226798589807e-05
33.15607452392578,1.8858316252590157e-05,1.8855123926186934e-05,1.8848641047952697e-05
35.743412017822266,1.8616399756865576e-05,1.8858316252590157e-05,1.873022483778186e-05
39.92655944824219,1.82384410436498e-05,1.8616399756865576e-05,1.8421284039504826e-05
45.5478401184082,1.7848611605586484e-05,1.82384410436498e-05,1.8038712369161658e-05
51.012550354003906,1.7555470549268648e-05,1.7848611605586484e-05,1.769858499756083e-05
52.84571838378906,1.742768108670134e-05,1.7555470549268648e-05,1.7488848243374377e-05
49.62016677856445,1.7483536794316024e-05,1.742768108670134e-05,1.745253030094318e-05
44.12204360961914,1.769060327205807e-05,1.7483536794316024e-05,1.7582697182660922e-05
39.13422775268555,1.797583172447048e-05,1.769060327205807e-05,1.7827234842116013e-05
35.48671340942383,1.82377225428354e-05,1.797583172447048e-05,1.8099512089975178e-05
33.2092399597168,1.8371183614362963e-05,1.82377225428354e-05,1.8296472262591124e-05
32.161014556884766,1.8290871594217606e-05,1.8371183614362963e-05,1.832265843404457e-05
32.36619567871094,1.795906064216979e-05,1.8290871594217606e-05,1.8116206774720922e-05
33.98698043823242,1.740114385029301e-05,1.795906064216979e-05,1.7670978195383213e-05
37.570335388183594,1.670134224696085e-05,1.740114385029301e-05,1.7042346371454187e-05
44.18053436279297,1.5983579942258075e-05,1.670134224696085e-05,1.6335003238054924e-05
55.5579833984375,1.5377170711872168e-05,1.5983579942258075e-05,1.56754904310219e-05
72.1379165649414,1.499151585448999e-05,1.5377170711872168e-05,1.5182190509221982e-05
81.33635711669922,1.489479654992465e-05,1.499151585448999e-05,1.494245407229755e-05
69.22229766845703,1.5107229955901857e-05,1.489479654992465e-05,1.4999553059169557e-05
53.78651428222656,1.5601483028149232e-05,1.5107229955901857e-05,1.5350135072367266e-05
43.41421127319336,1.6304727978422306e-05,1.5601483028149232e-05,1.594531931914389e-05
37.08758544921875,1.710306059976574e-05,1.6304727978422306e-05,1.669326775299851e-05
33.28200912475586,1.7855378246167675e-05,1.710306059976574e-05,1.7467446014052257e-05
31.150005340576172,1.8415650629322045e-05,1.7855378246167675e-05,1.812421942304354e-05
30.304912567138672,1.8667846234166063e-05,1.8415650629322045e-05,1.8531587556935847e-05
30.613067626953125,1.8556773284217343e-05,1.8667846234166063e-05,1.8602851923787966e-05
32.19352340698242,1.810917819966562e-05,1.8556773284217343e-05,1.8323471522307955e-05
35.3668327331543,1.7423044482711703e-05,1.810917819966562e-05,1.775645614543464e-05
40.5916633605957,1.6639269233564846e-05,1.7423044482711703e-05,1.7022201063809916e-05
48.05452346801758,1.590198553458322e-05,1.6639269233564846e-05,1.626357334316708e-05
55.86728286743164,1.5321766113629565e-05,1.590198553458322e-05,1.5607261957484297e-05
58.3087272644043,1.4958543943066616e-05,1.5321766113629565e-05,1.5137386071728542e-05
53.267086029052734,1.4819035641266964e-05,1.4958543943066616e-05,1.4886524695612025e-05
46.00525665283203,1.4863374417473096e-05,1.4819035641266964e-05,1.4838172319286969e-05
40.14842224121094,1.5018562407931313e-05,1.4863374417473096e-05,1.4936586012481712e-05
36.27259826660156,1.5194139450613875e-05,1.5018562407931313e-05,1.5100789823918603e-05
34.063255310058594,1.5299101505661383e-05,1.5194139450613875e-05,1.5240415450534783e-05
33.32619094848633,1.5268429706338793e-05,1.5299101505661383e-05,1.527739004814066e-05
34.0339241027832,1.5078926480782684e-05,1.5268429706338793e-05,1.5167409401328769e-05
36.449974060058594,1.4759469195269048e-05,1.5078926480782684e-05,1.49133411468938e-05
41.19776153564453,1.4384472706296947e-05,1.4759469195269048e-05,1.4567074686056003e-05
49.29975509643555,1.4053251106815878e-05,1.4384472706296947e-05,1.4215534065442625e-05
61.11509323120117,1.3864944776287302e-05,1.4053251106815878e-05,1.3957433111499995e-05
71.14517211914062,1.3895811207476072e-05,1.3864944776287302e-05,1.3879495782020967e-05
67.44095611572266,1.4186652151693124e-05,1.3895811207476072e-05,1.4039407687960193e-05
55.30436325073242,1.4733601346961223e-05,1.4186652151693124e-05,1.445559519197559e-05
45.05765151977539,1.548895670566708e-05,1.4733601346961223e-05,1.5103159967111424e-05
38.24960708618164,1.636065644561313e-05,1.548895670566708e-05,1.5913607057882473e-05
33.991851806640625,1.722117667668499e-05,1.636065644561313e-05,1.6778269127826206e-05
31.486629486083984,1.7926766304299235e-05,1.722117667668499e-05,1.7561713320901617e-05
30.318805694580078,1.835055445553735e-05,1.7926766304299235e-05,1.8127826479030773e-05
30.33855628967285,1.8416329112369567e-05,1.835055445553735e-05,1.8373888451606035e-05
31.651283264160156,1.8127499060938135e-05,1.8416329112369567e-05,1.8262860976392403e-05
34.58888244628906,1.7568110706633888e-05,1.8127499060938135e-05,1.7838876374298707e-05
39.81013870239258,1.6878209862625226e-05,1.7568110706633888e-05,1.7214975741808303e-05
48.061180114746094,1.6213110939133912e-05,1.6878209862625226e-05,1.6539368516532704e-05
58.557865142822266,1.5704143152106553e-05,1.6213110939133912e-05,1.5954836271703243e-05
64.39857482910156,1.543250800750684e-05,1.5704143152106553e-05,1.556638380861841e-05
59.037086486816406,1.5423342119902372e-05,1.543250800750684e-05,1.5426212485181168e-05
49.57807922363281,1.56475834955927e-05,1.5423342119902372e-05,1.553235597384628e-05
42.03533935546875,1.603435885044746e-05,1.56475834955927e-05,1.583570337970741e-05
37.13682556152344,1.6483714716741815e-05,1.603435885044746e-05,1.6251931810984388e-05
34.30116653442383,1.6885405784705654e-05,1.6483714716741815e-05,1.6676593077136204e-05
33.08745193481445,1.7145401216112077e-05,1.6885405784705654e-05,1.7007518181344494e-05
1.000000045813705e-18,0.0,1.7145401216112077e-05,0.0
1.000000045813705e-18,1.7240534361917526e-05,0.0,0.0
35.1083869934082,1.680835703155026e-05,1.7240534361917526e-05,1.7016835045069456e-05
39.5772705078125,1.6205514839384705e-05,1.680835703155026e-05,1.649959449423477e-05
47.87807846069336,1.556025745230727e-05,1.6205514839384705e-05,1.587677252246067e-05
62.32277297973633,1.5004732631496154e-05,1.556025745230727e-05,1.527856511529535e-05
81.23419189453125,1.464133856643457e-05,1.5004732631496154e-05,1.4821320291957818e-05
82.47822570800781,1.4524011930916458e-05,1.464133856643457e-05,1.4581992218154483e-05
64.59293365478516,1.465303466829937e-05,1.4524011930916458e-05,1.4587119039788377e-05
49.89882278442383,1.4978853869251907e-05,1.465303466829937e-05,1.4812512745265849e-05
41.032779693603516,1.54087865666952e-05,1.4978853869251907e-05,1.5188164979917929e-05
35.870391845703125,1.582331969984807e-05,1.54087865666952e-05,1.560895179864019e-05
33.008731842041016,1.6096735635073856e-05,1.582331969984807e-05,1.595249523234088e-05
31.816503524780273,1.612972846487537e-05,1.6096735635073856e-05,1.610574690857902e-05
32.0936164855957,1.587608494446613e-05,1.612972846487537e-05,1.599525239726063e-05
33.98405838012695,1.536039235361386e-05,1.587608494446613e-05,1.561005956318695e-05
38.08192825317383,1.4671683857159223e-05,1.536039235361386e-05,1.500763391959481e-05
45.541786193847656,1.3935370589024387e-05,1.4671683857159223e-05,1.4296001609181985e-05
57.8621826171875,1.327478912571678e-05,1.3935370589024387e-05,1.3599623343907297e-05
72.7508544921875,1.2782757039531134e-05,1.327478912571678e-05,1.3025755833950825e-05
74.49466705322266,1.250449895451311e-05,1.2782757039531134e-05,1.2642242836591322e-05
61.06741714477539,1.2435759344953112e-05,1.250449895451311e-05,1.246891770279035e-05
48.59815979003906,1.2530542335298378e-05,1.2435759344953112e-05,1.2480899385991506e-05
40.638572692871094,1.2710901501122862e-05,1.2530542335298378e-05,1.2617027095984668e-05
35.9261474609375,1.2882692317361943e-05,1.2710901501122862e-05,1.2791986591764726e-05
33.39634704589844,1.2954074918525293e-05,1.2882692317361943e-05,1.2913011232740246e-05
32.50295639038086,1.285829785047099e-05,1.2954074918525293e-05,1.2900531146442518e-05
33.1702995300293,1.2574166248668917e-05,1.285829785047099e-05,1.2710281225736253e-05
35.63092041015625,1.2132608389947563e-05,1.2574166248668917e-05,1.23472109407885e-05
40.710662841796875,1.1608937711571343e-05,1.2132608389947563e-05,1.1864947737194598e-05
49.974178314208984,1.1099169569206424e-05,1.1608937711571343e-05,1.1349507985869423e-05
65.41979217529297,1.0694439879443962e-05,1.1099169569206424e-05,1.0894189472310245e-05
81.972900390625,1.0459732948220335e-05,1.0694439879443962e-05,1.0576160093478393e-05
77.3921127319336,1.0423766070744023e-05,1.0459732948220335e-05,1.0441364793223329e-05
60.04844284057617,1.057796907844022e-05,1.0423766070744023e-05,1.049961065291427e-05
47.111507415771484,1.087936652766075e-05,1.057796907844022e-05,1.0725631000241265e-05
39.31974411010742,1.1256686775595881e-05,1.087936652766075e-05,1.1063223610108253e-05
34.74604034423828,1.1619824363151565e-05,1.1256686775595881e-05,1.1432432074798271e-05
32.22924041748047,1.1876481949002482e-05,1.1619824363151565e-05,1.1742176866391674e-05
31.247440338134766,1.195426557387691e-05,1.1876481949002482e-05,1.1909669410670176e-05
31.671098709106445,1.1821743100881577e-05,1.195426557387691e-05,1.1882455510203727e-05
33.700679779052734,1.1500311302370392e-05,1.1821743100881577e-05,1.165541834780015e-05
37.993438720703125,1.1058865311497357e-05,1.1500311302370392e-05,1.1274161806795746e-05
45.73944854736328,1.0593590559437871e-05,1.1058865311497357e-05,1.0821739124367014e-05
58.753807067871094,1.019897717924323e-05,1.0593590559437871e-05,1.0393452612333931e-05
74.76693725585938,9.947221769834869e-06,1.019897717924323e-05,1.0071928045363165e-05
76.4139404296875,9.875161595118698e-06,9.947221769834869e-06,9.910781955113634e-06
62.04281997680664,9.982937626773492e-06,9.875161595118698e-06,9.928102372214198e-06
49.160400390625,1.0237288734060712e-05,9.982937626773492e-06,1.0107674825121649e-05
41.02836227416992,1.0578301953501068e-05,1.0237288734060712e-05,1.0403712622064631e-05
36.223304748535156,1.09283319034148e-05,1.0578301953501068e-05,1.0748167369456496e-05
33.604862213134766,1.1206999261048622e-05,1.09283319034148e-05,1.1062268640671391e-05
32.5948600769043,1.1349334272381384e-05,1.1206999261048622e-05,1.1273069503658917e-05
33.04834747314453,1.132363649958279e-05,1.1349334272381384e-05,1.13317983050365e-05
35.120880126953125,1.1142690709675662e-05,1.132363649958279e-05,1.1228814400965348e-05
39.34830856323242,1.086045813281089e-05,1.1142690709675662e-05,1.0997699973813724e-05
46.668827056884766,1.055503889801912e-05,1.086045813281089e-05,1.0704763553803787e-05
57.89492416381836,1.030841849569697e-05,1.055503889801912e-05,1.0429974281578325e-05
69.5266342163086,1.0184437996940687e-05,1.030841849569697e-05,1.024569064611569e-05
69.4449234008789,1.0217534509138204e-05,1.0184437996940687e-05,1.0200412361882627e-05
58.28169250488281,1.0409537935629487e-05,1.0217534509138204e-05,1.0312047379557043e-05
47.456939697265625,1.0728144843596965e-05,1.0409537935629487e-05,1.0565730008238461e-05
40.106441497802734,1.111329038394615e-05,1.0728144843596965e-05,1.0916011888184585e-05
35.54341125488281,1.1483651178423315e-05,1.111329038394615e-05,1.1292841008980758e-05
32.932044982910156,1.1753041690099053e-05,1.1483651178423315e-05,1.161258842330426e-05
31.80695343017578,1.1850692317239009e-05,1.1753041690099053e-05,1.1796385479101446e-05
32.056678771972656,1.1741232810891233e-05,1.1850692317239009e-05,1.1790645658038557e-05
33.83061599731445,1.1438231013016775e-05,1.1741232810891233e-05,1.158430222858442e-05
37.66068649291992,1.1001449820469134e-05,1.1438231013016775e-05,1.121440072893165e-05
44.544925689697266,1.0518512681301218e-05,1.1001449820469134e-05,1.0755168659670744e-05
55.99371337890625,1.008163599180989e-05,1.0518512681301218e-05,1.0296673281118274e-05
70.8646469116211,9.762655281519983e-06,1.008163599180989e-05,9.920398952090181e-06
75.92509460449219,9.60241595748812e-06,9.762655281519983e-06,9.681873962108511e-06
64.32801818847656,9.606566891307011e-06,9.60241595748812e-06,9.603830221749377e-06
51.27803039550781,9.74880822468549e-06,9.606566891307011e-06,9.676062290964182e-06
42.50265884399414,9.977017725759652e-06,9.74880822468549e-06,9.859964848146774e-06
37.149559020996094,1.0221608135907445e-05,9.977017725759652e-06,1.0095329344039783e-05
34.07062911987305,1.0409163223812357e-05,1.0221608135907445e-05,1.0310938705515582e-05
32.628292083740234,1.0476024726813193e-05,1.0409163223812357e-05,1.0438105164212175e-05
32.595497131347656,1.0387335350969806e-05,1.0476024726813193e-05,1.0427214874653146e-05
34.030982971191406,1.014690860756673e-05,1.0387335350969806e-05,1.0262581781717017e-05
37.31671142578125,9.79706510406686e-06,1.014690860756673e-05,9.967487130779773e-06
43.14973831176758,9.405945093021728e-06,9.79706510406686e-06,9.597528332960792e-06
52.24657440185547,9.048054380400572e-06,9.405945093021728e-06,9.224128916685004e-06
62.84763717651367,8.785123100096826e-06,9.048054380400572e-06,8.915016223909333e-06
66.11672973632812,8.65334368427284e-06,8.785123100096826e-06,8.71849806571845e-06
57.88243865966797,8.658512342663016e-06,8.65334368427284e-06,8.655135388835333e-06
47.6010856628418,8.777963557804469e-06,8.658512342663016e-06,8.716586307855323e-06
40.05725860595703,8.964139851741493e-06,8.777963557804469e-06,8.86824545887066e-06
35.21192932128906,9.151572157861665e-06,8.964139851741493e-06,9.054147085407749e-06
32.35063934326172,9.270499504054897e-06,9.151572157861665e-06,9.206888535118196e-06
31.000900268554688,9.262147614208516e-06,9.270499504054897e-06,9.262004823540337e-06
31.003990173339844,9.097011570702307e-06,9.262147614208516e-06,9.17501347430516e-06
32.4866943359375,8.784238161752e-06,9.097011570702307e-06,8.935658115660772e-06
35.955867767333984,8.372418960789219e-06,8.784238161752e-06,8.57318354974268e-06
42.494144439697266,7.933256711112335e-06,8.372418960789219e-06,8.148228516802192e-06
53.8824348449707,7.5427656156534795e-06,7.933256711112335e-06,7.734768587397411e-06
70.32935333251953,7.260725851665484e-06,7.5427656156534795e-06,7.400172762572765e-06
78.2611312866211,7.121920134522952e-06,7.260725851665484e-06,7.190907581389183e-06
65.72958374023438,7.131836355256382e-06,7.121920134522952e-06,7.126550826797029e-06
51.269405364990234,7.271202321135206e-06,7.131836355256382e-06,7.200290383480024e-06
41.85883712768555,7.499416824430227e-06,7.271202321135206e-06,7.382762305496726e-06
36.275508880615234,7.759567779430654e-06,7.499416824430227e-06,7.625892521900823e-06
33.08119201660156,7.988942343217786e-06,7.759567779430654e-06,7.87022327131126e-06
31.60248565673828,8.131815775413997e-06,7.988942343217786e-06,8.0564586824039e-06
31.510473251342773,8.153164344548713e-06,8.131815775413997e-06,8.138871635310352e-06
32.8900260925293,8.050358701439109e-06,8.153164344548713e-06,8.098397302092053e-06
36.09621047973633,7.854878276702948e-06,8.050358701439109e-06,7.949533937789965e-06
41.867652893066406,7.622941666340921e-06,7.854878276702948e-06,7.736391125945374e-06
50.85444641113281,7.418590030283667e-06,7.622941666340921e-06,7.5191501309745945e-06
61.232391357421875,7.2958737291628495e-06,7.418590030283667e-06,7.356507012445945e-06
64.2402572631836,7.288976121344604e-06,7.2958737291628495e-06,7.292041118489578e-06
56.34733200073242,7.405451924569206e-06,7.288976121344604e-06,7.346311576839071e-06
46.64236068725586,7.6275819083093666e-06,7.405451924569206e-06,7.514424396504182e-06
39.58110046386719,7.914469279057812e-06,7.6275819083093666e-06,7.767637725919485e-06
35.082252502441406,8.208939107134938e-06,7.914469279057812e-06,8.057471859501675e-06
32.53471374511719,8.448246262560133e-06,8.208939107134938e-06,8.324191185238305e-06
31.476041793823242,8.578685083193704e-06,8.448246262560133e-06,8.509356121066958e-06
31.8330020904541,8.572527804062702e-06,8.578685083193704e-06,8.571876605856232e-06
33.77629089355469,8.437142241746187e-06,8.572527804062702e-06,8.501392585458234e-06
37.9151611328125,8.21670164441457e-06,8.437142241746187e-06,8.32386558613507e-06
45.457115173339844,7.976855158631224e-06,8.21670164441457e-06,8.094481017906219e-06
58.08650588989258,7.78679532231763e-06,7.976855158631224e-06,7.8806060628267e-06
73.71797180175781,7.70294718677178e-06,7.78679532231763e-06,7.74455020291498e-06
76.24077606201172,7.758117135381326e-06,7.70294718677178e-06,7.73031479184283e-06
62.50566482543945,7.957786692713853e-06,7.758117135381326e-06,7.85679276305018e-06
49.55366134643555,8.280074325739406e-06,7.957786692713853e-06,8.116121534840204e-06
41.24869155883789,8.680517566972412e-06,8.280074325739406e-06,8.475832146359608e-06
36.28887939453125,9.0959310909966e-06,8.680517566972412e-06,8.88277281774208e-06
33.515377044677734,9.456616680836305e-06,9.0959310909966e-06,9.270737791666761e-06
32.356990814208984,9.701685485197231e-06,9.456616680836305e-06,9.574179784976877e-06
32.61039733886719,9.795239748200402e-06,9.701685485197231e-06,9.744224371388555e-06
34.42813491821289,9.740469977259636e-06,9.795239748200402e-06,9.764216883922927e-06
38.219573974609375,9.578063327353448e-06,9.740469977259636e-06,9.656169822847005e-06
44.695518493652344,9.374254659633152e-06,9.578063327353448e-06,9.47378430282697e-06
54.18807601928711,9.201558896165807e-06,9.374254659633152e-06,9.286448403145187e-06
63.322608947753906,9.118988600675948e-06,9.201558896165807e-06,9.15954660740681e-06
63.23709487915039,9.159842193184886e-06,9.118988600675948e-06,9.138745554082561e-06
54.37834167480469,9.325454811914824e-06,9.159842193184886e-06,9.241191037290264e-06
45.36239242553711,9.586829946783837e-06,9.325454811914824e-06,9.453384336666204e-06
38.993736267089844,9.889805369311944e-06,9.586829946783837e-06,9.734343620948493e-06
35.04310607910156,1.0164152627112344e-05,9.889805369311944e-06,1.0022351489169523e-05
32.90852355957031,1.0339588698116131e-05,1.0164152627112344e-05,1.0247184036416002e-05
32.311302185058594,1.036556568578817e-05,1.0339588698116131e-05,1.0348097930545919e-05
33.221107482910156,1.0226784070255235e-05,1.036556568578817e-05,1.0291834769304842e-05
36.01046371459961,9.951119864126667e-06,1.0226784070255235e-05,1.0084718269354198e-05
41.488765716552734,9.603756552678533e-06,9.951119864126667e-06,9.773645615496207e-06
51.14202880859375,9.264225809602067e-06,9.603756552678533e-06,9.431215403310489e-06
65.90031433105469,9.007565495267045e-06,9.264225809602067e-06,9.134464562521316e-06
77.2844467163086,8.884602721082047e-06,9.007565495267045e-06,8.945630725065712e-06
69.49580383300781,8.914743375498801e-06,8.884602721082047e-06,8.899236490833573e-06
54.84185791015625,9.085739293368533e-06,8.914743375498801e-06,8.998815246741287e-06
44.41389083862305,9.355166184832342e-06,9.085739293368533e-06,9.217569640895817e-06
38.053131103515625,9.65944491326809e-06,9.355166184832342e-06,9.503206456429325e-06
34.384300231933594,9.924286132445559e-06,9.65944491326809e-06,9.787221642909572e-06
32.549346923828125,1.0079469575430267e-05,9.924286132445559e-06,9.997285815188661e-06
32.204959869384766,1.0079547791974619e-05,1.0079469575430267e-05,1.0075148566102143e-05
33.35033416748047,9.91603246802697e-06,1.0079547791974619e-05,9.993529602070339e-06
36.2943115234375,9.622204743209295e-06,9.91603246802697e-06,9.764908099896275e-06
41.66654586791992,9.263074389309622e-06,9.622204743209295e-06,9.438805136596784e-06
50.326847076416016,8.91365471034078e-06,9.263074389309622e-06,9.085449164558668e-06
61.26021957397461,8.64046705828514e-06,8.91365471034078e-06,8.775356945989188e-06
66.5777587890625,8.48417948873248e-06,8.64046705828514e-06,8.561513823224232e-06
59.958404541015625,8.456969226244837e-06,8.48417948873248e-06,8.469888598483521e-06
49.67473220825195,8.540520866517909e-06,8.456969226244837e-06,8.497405360685661e-06
41.800411224365234,8.69339237397071e-06,8.540520866517909e-06,8.614611942903139e-06
36.75579833984375,8.857221473590471e-06,8.69339237397071e-06,8.772120054345578e-06
33.83769607543945,8.969784175860696e-06,8.857221473590471e-06,8.909885764296632e-06
32.58418273925781,8.980916391010396e-06,8.969784175860696e-06,8.971615898190066e-06
32.813480377197266,8.86490033735754e-06,8.980916391010396e-06,8.919126230466645e-06
34.722557067871094,8.63250534166582e-06,8.86490033735754e-06,8.7448916019639e-06
38.90498352050781,8.326436727656983e-06,8.63250534166582e-06,8.4758794400841e-06
46.563209533691406,8.010887540876865e-06,8.326436727656983e-06,8.165816325345077e-06
59.27476119995117,7.750740223855246e-06,8.010887540876865e-06,7.879147233325057e-06
74.6132583618164,7.597515377710806e-06,7.750740223855246e-06,7.673565050936304e-06
76.1749496459961,7.578486474812962e-06,7.597515377710806e-06,7.587841992062749e-06
62.23928451538086,7.694568921579048e-06,7.578486474812962e-06,7.635810106876306e-06
49.44602584838867,7.921715223346837e-06,7.694568921579048e-06,7.806179382896516e-06
41.28634262084961,8.214230547309853e-06,7.921715223346837e-06,8.06470234238077e-06
36.4409065246582,8.512868589605205e-06,8.214230547309853e-06,8.359462299267761e-06
33.775115966796875,8.754033842706122e-06,8.512868589605205e-06,8.629224794276524e-06
32.73423767089844,8.88645627128426e-06,8.754033842706122e-06,8.816321496851742e-06
33.14665222167969,8.883952432370279e-06,8.88645627128426e-06,8.881661415216513e-06
35.15325927734375,8.754706868785433e-06,8.883952432370279e-06,8.816072295303456e-06
39.272674560546875,8.540677299606614e-06,8.754706868785433e-06,8.644788977107964e-06
46.254581451416016,8.301998605020344e-06,8.540677299606614e-06,8.419072401011363e-06
56.624874114990234,8.102647370833438e-06,8.301998605020344e-06,8.20096283860039e-06
66.84555053710938,7.991746315383352e-06,8.102647370833438e-06,8.04661431175191e-06
66.90133666992188,7.996950444066897e-06,7.991746315383352e-06,7.993954568519257e-06
57.2506103515625,8.118759069475345e-06,7.996950444066897e-06,8.056880687945522e-06
47.53839874267578,8.333508048963267e-06,8.118759069475345e-06,8.224071279983036e-06
40.780643463134766,8.598080967203714e-06,8.333508048963267e-06,8.462642654194497e-06
36.647918701171875,8.856609383656178e-06,8.598080967203714e-06,8.723548489797395e-06
34.455589294433594,9.053099347511306e-06,8.856609383656178e-06,8.950965820986312e-06
33.8786735534668,9.146017873717938e-06,9.053099347511306e-06,9.095937457459513e-06
34.87453842163086,9.120837603404652e-06,9.146017873717938e-06,9.130173566518351e-06
37.76554870605469,8.996430551633239e-06,9.120837603404652e-06,9.05578417587094e-06
43.285926818847656,8.819559297990054e-06,8.996430551633239e-06,8.905720278562512e-06
1.000000045813705e-18,0.0,8.819559297990054e-06,0.0
1.000000045813705e-18,8.638638973934576e-06,0.0,0.0
54.6673583984375,8.625742339063436e-06,8.638638973934576e-06,8.631245691503864e-06
58.30473327636719,8.587438969698269e-06,8.625742339063436e-06,8.605808034189977e-06
63.16914749145508,8.537721441825852e-06,8.587438969698269e-06,8.561975846532732e-06
68.31790924072266,8.492008419125341e-06,8.537721441825852e-06,8.51442564453464e-06
71.35456085205078,8.462599907943513e-06,8.492008419125341e-06,8.476960829284508e-06
70.3173599243164,8.456708201265428e-06,8.462599907943513e-06,8.459298442176078e-06
65.90719604492188,8.472162335237954e-06,8.456708201265428e-06,8.463955964543857e-06
60.38229751586914,8.500701369484887e-06,8.472162335237954e-06,8.485752914566547e-06
55.58647537231445,8.527608770236839e-06,8.500701369484887e-06,8.513263310305774e-06
52.27582550048828,8.53624806040898e-06,8.527608770236839e-06,8.530864761269186e-06
50.46502685546875,8.51100412546657e-06,8.53624806040898e-06,8.522447387804277e-06
50.25089645385742,8.443523256573826e-06,8.51100412546657e-06,8.476029506709892e-06
51.68821334838867,8.333271580340806e-06,8.443523256573826e-06,8.387163688894361e-06
54.943904876708984,8.188821084331721e-06,8.333271580340806e-06,8.259881724370643e-06
60.1820068359375,8.026052455534227e-06,8.188821084331721e-06,8.106426321319304e-06
67.23834991455078,7.863905921112746e-06,8.026052455534227e-06,7.944199751364067e-06
74.52379608154297,7.720738722127862e-06,7.863905921112746e-06,7.791800271661486e-06
78.36376953125,7.609760814375477e-06,7.720738722127862e-06,7.664930308237672e-06
76.08321380615234,7.53655376684037e-06,7.609760814375477e-06,7.572918548248708e-06
69.50796508789062,7.498572358599631e-06,7.53655376684037e-06,7.5172638389631175e-06
62.35393142700195,7.486023605451919e-06,7.498572358599631e-06,7.491833002859494e-06
56.7022819519043,7.484422894776799e-06,7.486023605451919e-06,7.484559318982065e-06
52.99552536010742,7.477858616766753e-06,7.484422894776799e-06,7.48030925024068e-06
51.10004806518555,7.452420959452866e-06,7.477858616766753e-06,7.464203463314334e-06
50.92949295043945,7.400396953016752e-06,7.452420959452866e-06,7.42543988963007e-06
52.4613151550293,7.321602424781304e-06,7.400396953016752e-06,7.360068593698088e-06
55.65972900390625,7.223000466183294e-06,7.321602424781304e-06,7.271472895808984e-06
60.29391860961914,7.116930191841675e-06,7.223000466183294e-06,7.1692938945489004e-06
65.46630859375,7.018298674665857e-06,7.116930191841675e-06,7.0671258072252385e-06
69.21316528320312,6.938413662282983e-06,7.018298674665857e-06,6.978018973313738e-06
69.08729553222656,6.884983577037929e-06,6.938413662282983e-06,6.911426680744626e-06
65.1689224243164,6.858115739305504e-06,6.884983577037929e-06,6.8712297434103675e-06
59.70712661743164,6.8510071287164465e-06,6.858115739305504e-06,6.854099865449825e-06
54.73588180541992,6.8516956162056886e-06,6.8510071287164465e-06,6.850707904959563e-06
51.15925979614258,6.84603810441331e-06,6.8516956162056886e-06,6.848058546893299e-06
49.14471435546875,6.820512680860702e-06,6.84603810441331e-06,6.832352937635733e-06
48.71044158935547,6.766323622287018e-06,6.820512680860702e-06,6.792442036385182e-06
49.962608337402344,6.682764251308981e-06,6.766323622287018e-06,6.723580554535147e-06
53.02634048461914,6.576154646609211e-06,6.682764251308981e-06,6.628581104450859e-06
58.10658645629883,6.459454198193271e-06,6.576154646609211e-06,6.517090696434025e-06
64.9566879272461,6.34918160358211e-06,6.459454198193271e-06,6.40383041172754e-06
71.96936798095703,6.260720510908868e-06,6.34918160358211e-06,6.304692306002835e-06
75.41991424560547,6.205498721101321e-06,6.260720510908868e-06,6.233003205124987e-06
72.72421264648438,6.188307452248409e-06,6.205498721101321e-06,6.196812137204688e-06
65.95927429199219,6.206397756614024e-06,6.188307452248409e-06,6.197132279339712e-06
58.995357513427734,6.250222668313654e-06,6.206397756614024e-06,6.227872290764935e-06
53.59837341308594,6.305983788479352e-06,6.250222668313654e-06,6.2774411162536126e-06
50.10989761352539,6.357966867653886e-06,6.305983788479352e-06,6.3311526901088655e-06
48.375301361083984,6.392589511960978e-06,6.357966867653886e-06,6.374386430252343e-06
48.30525588989258,6.401680366252549e-06,6.392589511960978e-06,6.396260687324684e-06
49.80646514892578,6.383856089087203e-06,6.401680366252549e-06,6.391976512531983e-06
52.86083221435547,6.345834663079586e-06,6.383856089087203e-06,6.364183263940504e-06
57.203365325927734,6.298889275058173e-06,6.345834663079586e-06,6.321857654256746e-06
61.930904388427734,6.256324013520498e-06,6.298889275058173e-06,6.277256034081802e-06
65.05653381347656,6.230140570551157e-06,6.256324013520498e-06,6.242983090487542e-06
64.67142486572266,6.2269700720207766e-06,6.230140570551157e-06,6.22831066721119e-06
61.05082702636719,6.245878466870636e-06,6.2269700720207766e-06,6.2360786614590324e-06
56.23724365234375,6.2806375353829935e-06,6.245878466870636e-06,6.262739589146804e-06
51.92387008666992,6.319034127955092e-06,6.2806375353829935e-06,6.299132564890897e-06
48.903831481933594,6.347065209411085e-06,6.319034127955092e-06,6.332205430226168e-06
47.29401779174805,6.35209016763838e-06,6.347065209411085e-06,6.348656825139187e-06
47.2329216003418,6.326557922875509e-06,6.35209016763838e-06,6.338394996419083e-06
48.72311782836914,6.270016456255689e-06,6.326557922875509e-06,6.297406798694283e-06
51.90028762817383,6.189577561599435e-06,6.270016456255689e-06,6.229022346815327e-06
56.848541259765625,6.099010988691589e-06,6.189577561599435e-06,6.143687187432079e-06
63.07490921020508,6.0137790569569916e-06,6.099010988691589e-06,6.055990979803028e-06
68.68010711669922,5.9482003962330054e-06,6.0137790569569916e-06,5.980769856250845e-06
70.37625122070312,5.912287178944098e-06,5.9482003962330054e-06,5.9301200963091105e-06
66.99345397949219,5.908632829232374e-06,5.912287178944098e-06,5.9103017520101275e-06
60.93180847167969,5.932844487688271e-06,5.908632829232374e-06,5.920426701777615e-06
55.0382080078125,5.974347914161626e-06,5.932844487688271e-06,5.953072104603052e-06
50.606300354003906,6.018716248945566e-06,5.974347914161626e-06,5.99581335336552e-06
47.843040466308594,6.050758202036377e-06,6.018716248945566e-06,6.033892077539349e-06
46.667327880859375,6.059085990273161e-06,6.050758202036377e-06,6.0540287449839525e-06
46.976436614990234,6.037259481672663e-06,6.059085990273161e-06,6.047296665201429e-06
48.79777908325195,5.987130862195045e-06,6.037259481672663e-06,6.011388904880732e-06
52.01567840576172,5.9169187807128765e-06,5.987130862195045e-06,5.951331331743859e-06
56.205448150634766,5.839693130837986e-06,5.9169187807128765e-06,5.877757757843938e-06
60.314613342285156,5.76859474676894e-06,5.839693130837986e-06,5.803743988508359e-06
62.30314254760742,5.713942755392054e-06,5.76859474676894e-06,5.7409688452025875e-06
60.86939239501953,5.679758032783866e-06,5.713942755392054e-06,5.696559128409717e-06
56.93193054199219,5.664414857164957e-06,5.679758032783866e-06,5.671708095178474e-06
52.49638748168945,5.659593625750858e-06,5.664414857164957e-06,5.66147718927823e-06
48.86870574951172,5.653767402691301e-06,5.659593625750858e-06,5.655996574205346e-06
46.54950714111328,5.634381523123011e-06,5.653767402691301e-06,5.6432672863593325e-06
45.63249588012695,5.591653007286368e-06,5.634381523123011e-06,5.612137101707049e-06
46.21024703979492,5.522449555428466e-06,5.591653007286368e-06,5.5561554290761705e-06
48.40190505981445,5.4301481213769875e-06,5.522449555428466e-06,5.475450961966999e-06
52.31134796142578,5.324841367837507e-06,5.4301481213769875e-06,5.376768513087882e-06
57.897247314453125,5.220949788053986e-06,5.324841367837507e-06,5.272363523545209e-06
64.03142547607422,5.1329416237422265e-06,5.220949788053986e-06,5.176633749215398e-06
68.12838745117188,5.072060048405547e-06,5.1329416237422265e-06,5.10236395712127e-06
67.28681182861328,5.044292265665717e-06,5.072060048405547e-06,5.058100214228034e-06
62.25265884399414,5.0491025831433944e-06,5.044292265665717e-06,5.04654553878936e-06
56.191776275634766,5.078712547401665e-06,5.0491025831433944e-06,5.063580829300918e-06
51.085113525390625,5.122036327520618e-06,5.078712547401665e-06,5.09984511154471e-06
47.62773132324219,5.164991307538003e-06,5.122036327520618e-06,5.142827831150498e-06
45.74238967895508,5.195201083552092e-06,5.164991307538003e-06,5.179330401006155e-06
45.39162826538086,5.203905857342761e-06,5.195201083552092e-06,5.198788130655885e-06
46.47657012939453,5.188462637306657e-06,5.203905857342761e-06,5.195478479436133e-06
49.04541778564453,5.154357040737523e-06,5.188462637306657e-06,5.1708120736293495e-06
52.87468719482422,5.1108640946040396e-06,5.154357040737523e-06,5.132152182341088e-06
57.357330322265625,5.0701705731626134e-06,5.1108640946040396e-06,5.090207196190022e-06
60.86465835571289,5.043774763180409e-06,5.0701705731626134e-06,5.056775080447551e-06
61.50533676147461,5.0387006922392175e-06,5.043774763180409e-06,5.041071290179389e-06
58.964481353759766,5.056298959971173e-06,5.0387006922392175e-06,5.047264494351111e-06
54.82878494262695,5.092328592581907e-06,5.056298959971173e-06,5.073933607491199e-06
50.91770935058594,5.138039796293015e-06,5.092328592581907e-06,5.11463986185845e-06
48.071102142333984,5.181737833481748e-06,5.138039796293015e-06,5.15921874466585e-06
46.53907012939453,5.213260010350496e-06,5.181737833481748e-06,5.1967695071653e-06
46.50074005126953,5.225326276558917e-06,5.213260010350496e-06,5.218580554355867e-06
47.945030212402344,5.217314082983648e-06,5.225326276558917e-06,5.220684215601068e-06
51.07984161376953,5.1945435188827105e-06,5.217314082983648e-06,5.2054219850106165e-06
55.880985260009766,5.1675315262400545e-06,5.1945435188827105e-06,5.1806932788167614e-06
61.84251022338867,5.149750450073043e-06,5.1675315262400545e-06,5.158460226084571e-06
67.20098876953125,5.152597623236943e-06,5.149750450073043e-06,5.15110332344193e-06
68.89994812011719,5.185434929444455e-06,5.152597623236943e-06,5.168943971511908e-06
65.85828399658203,5.2505256462609395e-06,5.185434929444455e-06,5.217772923060693e-06
60.14492416381836,5.3446706260729115e-06,5.2505256462609395e-06,5.297148163663223e-06
54.59395217895508,5.458124178403523e-06,5.3446706260729115e-06,5.400679583544843e-06
50.3581657409668,5.578123818850145e-06,5.458124178403523e-06,5.517191311810166e-06
47.653846740722656,5.690095804311568e-06,5.578123818850145e-06,5.633071396005107e-06
46.515628814697266,5.781645540992031e-06,5.690095804311568e-06,5.73484521737555e-06
46.817256927490234,5.845906798640499e-06,5.781645540992031e-06,5.812848939967807e-06
48.593326568603516,5.882302048121346e-06,5.845906798640499e-06,5.863328169652959e-06
51.744285583496094,5.897951268707402e-06,5.882302048121346e-06,5.889519343327265e-06
56.072486877441406,5.903602868784219e-06,5.897951268707402e-06,5.900337328057503e-06
60.56000900268555,5.912364031246398e-06,5.903602868784219e-06,5.907675586058758e-06
63.33354187011719,5.935514764132677e-06,5.912364031246398e-06,5.9236876950308215e-06
62.83108139038086,5.978145054541528e-06,5.935514764132677e-06,5.956533641438e-06
59.46006393432617,6.04038723395206e-06,5.978145054541528e-06,6.008829586789943e-06
55.22077178955078,6.115275027696043e-06,6.04038723395206e-06,6.077209945942741e-06
51.49845886230469,6.191793545440305e-06,6.115275027696043e-06,6.1527439356723335e-06
49.04899978637695,6.256800588744227e-06,6.191793545440305e-06,6.223407581273932e-06
47.9908561706543,6.2997669374453835e-06,6.256800588744227e-06,6.277376542129787e-06
48.44721221923828,6.314480742730666e-06,6.2997669374453835e-06,6.306273462541867e-06
50.54568099975586,6.302893325482728e-06,6.314480742730666e-06,6.307951480266638e-06
54.32504653930664,6.27279723630636e-06,6.302893325482728e-06,6.287265932769515e-06
59.74425506591797,6.237858997337753e-06,6.27279723630636e-06,6.254931122384733e-06
65.8019027709961,6.212260359461652e-06,6.237858997337753e-06,6.224829576240154e-06
70.03207397460938,6.2092190091789234e-06,6.212260359461652e-06,6.210606443346478e-06
69.6317367553711,6.235447472136002e-06,6.2092190091789234e-06,6.2221761254477315e-06
64.97628021240234,6.291575573413866e-06,6.235447472136002e-06,6.2632025219500065e-06
58.84749221801758,6.370111805154011e-06,6.291575573413866e-06,6.3302995840786025e-06
53.558292388916016,6.458306415879633e-06,6.370111805154011e-06,6.413427399820648e-06
49.82324981689453,6.540553840750363e-06,6.458306415879633e-06,6.498477432614891e-06
47.7404670715332,6.60110072203679e-06,6.540553840750363e-06,6.569805009348784e-06
47.197998046875,6.629216841247398e-06,6.60110072203679e-06,6.614153789996635e-06
48.220523834228516,6.621382453886326e-06,6.629216841247398e-06,6.62437514620251e-06
50.7787971496582,6.581604793609586e-06,6.621382453886326e-06,6.600689630431589e-06
54.780067443847656,6.521604973386275e-06,6.581604793609586e-06,6.550952093675733e-06
59.83882141113281,6.4562746047158726e-06,6.521604973386275e-06,6.488457984232809e-06
64.2978286743164,6.399636731657665e-06,6.4562746047158726e-06,6.4276205193891656e-06
65.98709869384766,6.362123258440988e-06,6.399636731657665e-06,6.3806223806750495e-06
63.81630325317383,6.3467373365710955e-06,6.362123258440988e-06,6.3541469899064396e-06
59.43785095214844,6.35076139587909e-06,6.3467373365710955e-06,6.34835032542469e-06
54.91486740112305,6.364493401633808e-06,6.35076139587909e-06,6.357067832141183e-06
51.51051330566406,6.37568246020237e-06,6.364493401633808e-06,6.3693832998978905e-06
49.54526901245117,6.372889401973225e-06,6.37568246020237e-06,6.373487849486992e-06
49.20966720581055,6.347413545881864e-06,6.372889401973225e-06,6.359329745464493e-06
50.56007385253906,6.298344487731811e-06,6.347413545881864e-06,6.322102308331523e-06
53.71929168701172,6.230796316231135e-06,6.298344487731811e-06,6.263902832870372e-06
58.80044174194336,6.1571058722620364e-06,6.230796316231135e-06,6.193453373271041e-06
65.29185485839844,6.0911261243745685e-06,6.1571058722620364e-06,6.123813818703638e-06
71.22663116455078,6.046803719073068e-06,6.0911261243745685e-06,6.068828952265903e-06
73.06986236572266,6.0336096794344485e-06,6.046803719073068e-06,6.0401380324037746e-06
69.41761016845703,6.054719051462598e-06,6.0336096794344485e-06,6.044026577001205e-06
62.83136749267578,6.105662578193005e-06,6.054719051462598e-06,6.0798629419878125e-06
56.54854202270508,6.175863745738752e-06,6.105662578193005e-06,6.14019427302992e-06
51.83919906616211,6.250782462302595e-06,6.175863745738752e-06,6.2125432123139035e-06
48.948890686035156,6.315185146377189e-06,6.250782462302595e-06,6.282079084485304e-06
47.79069900512695,6.356382982630748e-06,6.315185146377189e-06,6.334856152534485e-06
48.27476501464844,6.36816730548162e-06,6.356382982630748e-06,6.361405212373938e-06
50.41215515136719,6.351690899464302e-06,6.36816730548162e-06,6.359175131365191e-06
54.24269485473633,6.3166785366775e-06,6.351690899464302e-06,6.333588771667564e-06
59.46488952636719,6.276138719840674e-06,6.3166785366775e-06,6.2959898059489205e-06
64.9231948852539,6.244879841688089e-06,6.276138719840674e-06,6.26024939265335e-06
67.96402740478516,6.23441519564949e-06,6.244879841688089e-06,6.239470621949295e-06
66.7272720336914,6.250530532270204e-06,6.23441519564949e-06,6.242265499167843e-06
62.22705078125,6.291648787737358e-06,6.250530532270204e-06,6.270742687775055e-06
57.091331481933594,6.3498337112832814e-06,6.291648787737358e-06,6.320197826426011e-06
52.97426986694336,6.412660241039703e-06,6.3498337112832814e-06,6.380523700499907e-06
50.44690704345703,6.466919330705423e-06,6.412660241039703e-06,6.438958735088818e-06
49.59503936767578,6.50202673568856e-06,6.466919330705423e-06,6.483625384134939e-06
50.5384407043457,6.513638254546095e-06,6.50202673568856e-06,6.5070539676526096e-06
53.327491760253906,6.504928478534566e-06,6.513638254546095e-06,6.508638762170449e-06
58.08725357055664,6.485844096459914e-06,6.504928478534566e-06,6.494919034594204e-06
64.48302459716797,6.47059096081648e-06,6.485844096459914e-06,6.477935130533297e-06
70.62492370605469,6.473567736975383e-06,6.47059096081648e-06,6.471930191764841e-06
73.09093475341797,6.50596166451578e-06,6.473567736975383e-06,6.4896353251242545e-06
69.88530731201172,6.571890480699949e-06,6.50596166451578e-06,6.538669367728289e-06
63.37973403930664,6.667555680905934e-06,6.571890480699949e-06,6.619217856496107e-06
56.982200622558594,6.781836873415159e-06,6.667555680905934e-06,6.723904334648978e-06
52.09811782836914,6.898429091961589e-06,6.781836873415159e-06,6.8391073000384495e-06
49.050838470458984,7.000174718996277e-06,6.898429091961589e-06,6.94815389579162e-06
47.76786422729492,7.071460913721239e-06,7.000174718996277e-06,7.034672762529226e-06
48.10544967651367,7.10441599949263e-06,7.071460913721239e-06,7.08688185113715e-06
50.12013626098633,7.099657523212954e-06,7.10441599949263e-06,7.101123628672212e-06
53.81095504760742,7.065845693432493e-06,7.099657523212954e-06,7.082012871251209e-06
58.86676025390625,7.018800715741236e-06,7.065845693432493e-06,7.041772732918616e-06
64.0878677368164,6.974270945647731e-06,7.018800715741236e-06,6.996152478677686e-06
67.04264068603516,6.945423137949547e-06,6.974270945647731e-06,6.959559868846554e-06
65.78419494628906,6.939024387975223e-06,6.945423137949547e-06,6.941921583347721e-06
61.38156509399414,6.9528141466435045e-06,6.939024387975223e-06,6.9454927142942324e-06
1.000000045813705e-18,0.0,6.9528141466435045e-06,0.0
1.000000045813705e-18,6.976423719606828e-06,0.0,0.0
52.95773696899414,7.016999006737024e-06,6.976423719606828e-06,6.99592874298105e-06
51.05189514160156,7.034226655378006e-06,7.016999006737024e-06,7.024756996543147e-06
50.79710006713867,7.0193382271099836e-06,7.034226655378006e-06,7.0259193307720125e-06
52.14994430541992,6.971524271648377e-06,7.0193382271099836e-06,6.994611339905532e-06
55.22768020629883,6.896312243043212e-06,6.971524271648377e-06,6.933189069968648e-06
59.972042083740234,6.805624252592679e-06,6.896312243043212e-06,6.850375029898714e-06
65.66351318359375,6.713593847962329e-06,6.805624252592679e-06,6.759175903425785e-06
70.42642211914062,6.633456905547064e-06,6.713593847962329e-06,6.67323729430791e-06
71.5959701538086,6.5735507632780354e-06,6.633456905547064e-06,6.603295332752168e-06
68.40168762207031,6.5362451096007135e-06,6.5735507632780354e-06,6.5546732912480365e-06
62.97272872924805,6.517276233353186e-06,6.5362451096007135e-06,6.526432571263285e-06
57.746490478515625,6.507021680590697e-06,6.517276233353186e-06,6.511671472253511e-06
53.84992218017578,6.493225555459503e-06,6.507021680590697e-06,6.499501068901736e-06
51.58085250854492,6.46449143459904e-06,6.493225555459503e-06,6.478129307652125e-06
50.9984245300293,6.41276164969895e-06,6.46449143459904e-06,6.437844604079146e-06
52.071327209472656,6.3364800553245004e-06,6.41276164969895e-06,6.373842097673332e-06
54.714019775390625,6.240426500880858e-06,6.3364800553245004e-06,6.287731594056822e-06
58.872711181640625,6.134422619652469e-06,6.240426500880858e-06,6.186815880937502e-06
63.65222930908203,6.0304050748527516e-06,6.134422619652469e-06,6.08194932283368e-06
67.37368774414062,5.938738468103111e-06,6.0304050748527516e-06,5.984243216516916e-06
67.78080749511719,5.866570973012131e-06,5.938738468103111e-06,5.902406883251388e-06
64.61141204833984,5.814855740027269e-06,5.866570973012131e-06,5.840460289618932e-06
59.720306396484375,5.778735612693708e-06,5.814855740027269e-06,5.7964584811998066e-06
55.12921142578125,5.7494926295476034e-06,5.778735612693708e-06,5.763650733570103e-06
51.7911376953125,5.715912266168743e-06,5.7494926295476034e-06,5.732114004786126e-06
50.01369094848633,5.6681442401895765e-06,5.715912266168743e-06,5.691347723768558e-06
49.770931243896484,5.60086209588917e-06,5.6681442401895765e-06,5.63377579965163e-06
51.15571594238281,5.513445103133563e-06,5.60086209588917e-06,5.55643237021286e-06
54.16011428833008,5.411739039118402e-06,5.513445103133563e-06,5.461936780193355e-06
58.659080505371094,5.306051207298879e-06,5.411739039118402e-06,5.358366252039559e-06
64.0202407836914,5.207565664022695e-06,5.306051207298879e-06,5.256443728285376e-06
68.29460144042969,5.1265328693261836e-06,5.207565664022695e-06,5.166841219761409e-06
69.13998413085938,5.069457984063774e-06,5.1265328693261836e-06,5.09788560520974e-06
65.98870086669922,5.037678420194425e-06,5.069457984063774e-06,5.053464974480448e-06
60.84682846069336,5.027351107855793e-06,5.037678420194425e-06,5.032333319832105e-06
55.86906433105469,5.030480679124594e-06,5.027351107855793e-06,5.028609848523047e-06
52.213844299316406,5.037219125370029e-06,5.030480679124594e-06,5.033424713474233e-06
50.04197692871094,5.037981281930115e-06,5.037219125370029e-06,5.037094069848536e-06
49.40605545043945,5.026193321100436e-06,5.037981281930115e-06,5.0315547923673876e-06
50.20888137817383,4.999420980311697e-06,5.026193321100436e-06,5.012298970541451e-06
52.531246185302734,4.9606087486608885e-06,4.999420980311697e-06,4.97957989864517e-06
56.077144622802734,4.916440502711339e-06,4.9606087486608885e-06,4.938194706483046e-06
60.188697814941406,4.876353614235995e-06,4.916440502711339e-06,4.896183781966101e-06
63.47492599487305,4.848061962547945e-06,4.876353614235995e-06,4.8620859161019325e-06
64.15009307861328,4.837591859541135e-06,4.848061962547945e-06,4.8427364163217135e-06
61.81414794921875,4.846164301852696e-06,4.837591859541135e-06,4.841741883865325e-06
57.80281448364258,4.869667009188561e-06,4.846164301852696e-06,4.8576721383142285e-06
53.85730743408203,4.901599822915159e-06,4.869667009188561e-06,4.885261205345159e-06
50.818058013916016,4.932396223011892e-06,4.901599822915159e-06,4.916517355013639e-06
49.08161163330078,4.952729341312079e-06,4.932396223011892e-06,4.942023224430159e-06
48.70096206665039,4.957097644364694e-06,4.952729341312079e-06,4.954367796017323e-06
49.72913360595703,4.943698968418175e-06,4.957097644364694e-06,4.9498949010740034e-06
52.17172622680664,4.9152204155689105e-06,4.943698968418175e-06,4.929037459078245e-06
55.882537841796875,4.879535026702797e-06,4.9152204155689105e-06,4.897065082332119e-06
60.29682159423828,4.845943294640165e-06,4.879535026702797e-06,4.862544301431626e-06
64.02059173583984,4.8236720431305e-06,4.845943294640165e-06,4.83470648759976e-06
65.26203918457031,4.818877641810104e-06,4.8236720431305e-06,4.821208676730748e-06
63.308143615722656,4.833554612559965e-06,4.818877641810104e-06,4.826107215194497e-06
59.268272399902344,4.865729351877235e-06,4.833554612559965e-06,4.849422111874446e-06
54.99880599975586,4.907998118142132e-06,4.865729351877235e-06,4.886505394097185e-06
51.58141326904297,4.952230938215507e-06,4.907998118142132e-06,4.929632268613204e-06
49.36005401611328,4.988031832908746e-06,4.952230938215507e-06,4.969573637936264e-06
48.500736236572266,5.0084163376595825e-06,4.988031832908746e-06,4.997647920390591e-06
48.938602447509766,5.009949745726772e-06,5.0084163376595825e-06,5.0086368901247624e-06
50.61482238769531,4.993213224224746e-06,5.009949745726772e-06,5.001100817025872e-06
53.478294372558594,4.9642094381852075e-06,4.993213224224746e-06,4.978323431714671e-06
56.960304260253906,4.930877821607282e-06,4.9642094381852075e-06,4.94725645694416e-06
60.012718200683594,4.901927241007797e-06,4.930877821607282e-06,4.916201305604773e-06
61.25586700439453,4.883584551862441e-06,4.901927241007797e-06,4.892596734862309e-06
59.9283332824707,4.878352683590492e-06,4.883584551862441e-06,4.880788765149191e-06
56.73099136352539,4.8839388000487816e-06,4.878352683590492e-06,4.880886081082281e-06
53.18210983276367,4.8952260840451345e-06,4.8839388000487816e-06,4.889213414571714e-06
50.20802688598633,4.902957243757555e-06,4.8952260840451345e-06,4.898617135040695e-06
48.298919677734375,4.898929091723403e-06,4.902957243757555e-06,4.9003929234459065e-06
47.621177673339844,4.8768779379315674e-06,4.898929091723403e-06,4.887317118118517e-06
48.18497848510742,4.834664650843479e-06,4.8768779379315674e-06,4.855186489294283e-06
50.09886932373047,4.774372428073548e-06,4.834664650843479e-06,4.803975571121555e-06
53.209476470947266,4.703277227235958e-06,4.774372428073548e-06,4.738363259093603e-06
57.17266845703125,4.630292096408084e-06,4.703277227235958e-06,4.66643541585654e-06
60.91864776611328,4.565009476209525e-06,4.630292096408084e-06,4.597420684149256e-06
62.791778564453125,4.514768534136238e-06,4.565009476209525e-06,4.53974735137308e-06
61.750736236572266,4.4824860196968075e-06,4.514768534136238e-06,4.498510861594696e-06
58.341575622558594,4.467106919037178e-06,4.4824860196968075e-06,4.474633897189051e-06
54.248809814453125,4.4632324716076255e-06,4.467106919037178e-06,4.4649109440797474e-06
50.73959732055664,4.462926426640479e-06,4.4632324716076255e-06,4.462712695385562e-06
48.339019775390625,4.45759178546723e-06,4.462926426640479e-06,4.459804586076643e-06
47.18301773071289,4.440302291186526e-06,4.45759178546723e-06,4.448442268767394e-06
47.29839324951172,4.40710846305592e-06,4.440302291186526e-06,4.4231910578673705e-06
48.67261505126953,4.358809292170918e-06,4.40710846305592e-06,4.3824747990584e-06
51.21046447753906,4.3004720282624476e-06,4.358809292170918e-06,4.329224793764297e-06
54.542724609375,4.239806003170088e-06,4.3004720282624476e-06,4.269820237823296e-06
57.69017791748047,4.184780664218124e-06,4.239806003170088e-06,4.212075509713031e-06
59.360626220703125,4.142204943491379e-06,4.184780664218124e-06,4.16335115005495e-06
58.52448654174805,4.115115189051721e-06,4.142204943491379e-06,4.128537511860486e-06
55.757015228271484,4.102703314856626e-06,4.115115189051721e-06,4.108745088160504e-06
52.28627395629883,4.100145815755241e-06,4.102703314856626e-06,4.101174454262946e-06
49.3078498840332,4.100736532564042e-06,4.100145815755241e-06,4.100097612536047e-06
47.30620574951172,4.097157670912566e-06,4.100736532564042e-06,4.098531462659594e-06
46.50295639038086,4.083110525243683e-06,4.097157670912566e-06,4.089684807695448e-06
46.9818000793457,4.056214038428152e-06,4.083110525243683e-06,4.06922254114761e-06
48.73093032836914,4.018296749563888e-06,4.056214038428152e-06,4.0368663576373365e-06
51.76284408569336,3.974600076617207e-06,4.018296749563888e-06,3.9961482798389625e-06
55.697486877441406,3.933124844479607e-06,3.974600076617207e-06,3.953674877266167e-06
59.5464973449707,3.902133357769344e-06,3.933124844479607e-06,3.917548383469693e-06
61.68782424926758,3.888450919475872e-06,3.902133357769344e-06,3.895275312970625e-06
60.87807846069336,3.894900146406144e-06,3.888450919475872e-06,3.891648702847306e-06
57.72974395751953,3.920755716535496e-06,3.894900146406144e-06,3.907718109985581e-06
53.78913879394531,3.9616261346964166e-06,3.920755716535496e-06,3.940952410630416e-06
50.367916107177734,4.010152224509511e-06,3.9616261346964166e-06,3.9855231079855e-06
48.01387405395508,4.0581626308267005e-06,4.010152224509511e-06,4.033703589811921e-06
46.906822204589844,4.098308636457659e-06,4.0581626308267005e-06,4.0777526919555385e-06
47.12583923339844,4.126570274820551e-06,4.098308636457659e-06,4.111984708288219e-06
48.57758331298828,4.142208581470186e-06,4.126570274820551e-06,4.134003575018141e-06
51.22809982299805,4.149485448579071e-06,4.142208581470186e-06,4.1455546124780085e-06
54.697662353515625,4.155086116952589e-06,4.149485448579071e-06,4.152090241404949e-06
58.103302001953125,4.1666344259283505e-06,4.155086116952589e-06,4.160739081271458e-06
60.0317497253418,4.190509571344592e-06,4.1666344259283505e-06,4.178473318461329e-06
59.45893096923828,4.229889782436658e-06,4.190509571344592e-06,4.210055067233043e-06
56.851600646972656,4.2844749259529635e-06,4.229889782436658e-06,4.25693087890977e-06
53.5051155090332,4.3495092540979385e-06,4.2844749259529635e-06,4.316607828513952e-06
50.5766487121582,4.418021489982493e-06,4.3495092540979385e-06,4.383265149954241e-06
48.666114807128906,4.481503310671542e-06,4.418021489982493e-06,4.449199877853971e-06
47.93902587890625,4.53357097285334e-06,4.481503310671542e-06,4.506972800299991e-06
48.5549201965332,4.570401870296337e-06,4.53357097285334e-06,4.551478014036547e-06
50.53611373901367,4.593279300024733e-06,4.570401870296337e-06,4.581425855576526e-06
53.79240417480469,4.606882612279151e-06,4.593279300024733e-06,4.599779458658304e-06
57.94855880737305,4.619384981197072e-06,4.606882612279151e-06,4.612941665982362e-06
61.98126983642578,4.640053703042213e-06,4.619384981197072e-06,4.629603608918842e-06
64.15086364746094,4.674892352340976e-06,4.640053703042213e-06,4.657372301153373e-06
63.2497444152832,4.728221938421484e-06,4.674892352340976e-06,4.701390025729779e-06
59.88772201538086,4.7983494368963875e-06,4.728221938421484e-06,4.7629864639020525e-06
55.85304260253906,4.880061169387773e-06,4.7983494368963875e-06,4.838748282054439e-06
52.36756134033203,4.964661002304638e-06,4.880061169387773e-06,4.921770596411079e-06
50.065895080566406,5.0427979658707045e-06,4.964661002304638e-06,5.003067144571105e-06
48.98701095581055,5.106076059746556e-06,5.0427979658707045e-06,5.0737708079395816e-06
49.294227600097656,5.149326170794666e-06,5.106076059746556e-06,5.127093572809827e-06
50.923866271972656,5.172301371203503e-06,5.149326170794666e-06,5.160302407603012e-06
53.77710723876953,5.180284915695665e-06,5.172301371203503e-06,5.175895694264909e-06
57.48006820678711,5.180539119464811e-06,5.180284915695665e-06,5.1801280278596096e-06
60.966529846191406,5.182372660783585e-06,5.180539119464811e-06,5.181258529773913e-06
62.7827262878418,5.192810931475833e-06,5.182372660783585e-06,5.187430360820144e-06
61.98488998413086,5.215423698246013e-06,5.192810931475833e-06,5.2039258662262e-06
59.10511016845703,5.2488394430838525e-06,5.215423698246013e-06,5.2318528105388395e-06
55.515987396240234,5.288052761898143e-06,5.2488394430838525e-06,5.268050244922051e-06
52.47166442871094,5.32497597305337e-06,5.288052761898143e-06,5.306013463268755e-06
50.537513732910156,5.3507951633946504e-06,5.32497597305337e-06,5.3373209993878845e-06
49.89908981323242,5.359127953852294e-06,5.3507951633946504e-06,5.354383119993145e-06
50.645782470703125,5.346918896975694e-06,5.359127953852294e-06,5.352478183340281e-06
52.78018569946289,5.3168378144619055e-06,5.346918896975694e-06,5.331404281605501e-06
56.266639709472656,5.275095645629335e-06,5.3168378144619055e-06,5.2955938372178935e-06
60.58889389038086,5.231887371337507e-06,5.275095645629335e-06,5.253235485724872e-06
64.575439453125,5.195880476094317e-06,5.231887371337507e-06,5.213730219111312e-06
66.41189575195312,5.174703801458236e-06,5.195880476094317e-06,5.1851948228431866e-06
64.9320297241211,5.1709798754018266e-06,5.174703801458236e-06,5.172728378965985e-06
61.17171859741211,5.1832807912433054e-06,5.1709798754018266e-06,5.176933882466983e-06
56.81503677368164,5.205210982239805e-06,5.1832807912433054e-06,5.193927336222259e-06
53.22218322753906,5.228499503573403e-06,5.205210982239805e-06,5.216418230702402e-06
50.84066390991211,5.243570285529131e-06,5.228499503573403e-06,5.235514436208177e-06
49.848289489746094,5.243133273324929e-06,5.243570285529131e-06,5.242796760285273e-06
50.23264694213867,5.2233217502362095e-06,5.243133273324929e-06,5.23268408869626e-06
51.98213577270508,5.185530881135492e-06,5.2233217502362095e-06,5.203934051678516e-06
55.01883316040039,5.135951141710393e-06,5.185530881135492e-06,5.160334694664925e-06
58.88142013549805,5.083056294097332e-06,5.135951141710393e-06,5.109203357278602e-06
62.50944900512695,5.035759386373684e-06,5.083056294097332e-06,5.059208888269495e-06
64.26060485839844,5.00074565934483e-06,5.035759386373684e-06,5.0181170081486925e-06
63.28677749633789,4.981466190656647e-06,5.00074565934483e-06,4.990974957763683e-06
60.13612365722656,4.9763780225475784e-06,4.981466190656647e-06,4.97873361382517e-06
56.368778228759766,4.980714038538281e-06,4.9763780225475784e-06,4.97826158607495e-06
53.24501419067383,4.986744897905737e-06,4.980714038538281e-06,4.983348844689317e-06
51.29396438598633,4.986925432604039e-06,4.986744897905737e-06,4.98638746648794e-06
50.68587112426758,4.975697720510652e-06,4.986925432604039e-06,4.980840458301827e-06
51.49186325073242,4.950725269736722e-06,4.975697720510652e-06,4.962763341609389e-06
53.69038772583008,4.9145237426273525e-06,4.950725269736722e-06,4.932240244670538e-06
57.237518310546875,4.8732126742834225e-06,4.9145237426273525e-06,4.893581717624329e-06
61.56868362426758,4.835333129449282e-06,4.8732126742834225e-06,4.854098733630963e-06
65.40484619140625,4.808865014638286e-06,4.835333129449282e-06,4.822019036510028e-06
66.90555572509766,4.800014721695334e-06,4.808865014638286e-06,4.8044016693893354e-06
65.16899108886719,4.810940481547732e-06,4.800014721695334e-06,4.805408025276847e-06
61.310997009277344,4.839386747335084e-06,4.810940481547732e-06,4.824998541153036e-06
57.00767517089844,4.87996749143349e-06,4.839386747335084e-06,4.859382897848263e-06
53.43720626831055,4.9241202759731095e-06,4.87996749143349e-06,4.9016302909876686e-06
51.1292610168457,4.9632726586423814e-06,4.9241202759731095e-06,4.943206477037165e-06
50.16303634643555,4.990295565221459e-06,4.9632726586423814e-06,4.976272975909524e-06
50.5686149597168,5.001544195692986e-06,4.990295565221459e-06,4.995438303012634e-06
52.33198928833008,4.997771156922681e-06,5.001544195692986e-06,4.999244993086904e-06
55.27589797973633,4.98397639603354e-06,4.997771156922681e-06,4.990553861716762e-06
58.94506072998047,4.96764778290526e-06,4.98397639603354e-06,4.975590854883194e-06
62.358726501464844,4.95668518851744e-06,4.96764778290526e-06,4.962026196153602e-06
63.9583625793457,4.957535566063598e-06,4.95668518851744e-06,4.957004421157762e-06
62.9107666015625,4.972842361894436e-06,4.957535566063598e-06,4.9650548135105055e-06
59.92987823486328,5.001099452783819e-06,4.972842361894436e-06,4.986753992852755e-06
56.33832931518555,5.03739920532098e-06,5.001099452783819e-06,5.018921910959762e-06
53.34603500366211,5.074273758509662e-06,5.03739920532098e-06,5.05540992890019e-06
51.45004653930664,5.103991952637443e-06,5.074273758509662e-06,5.088645593787078e-06
50.81315612792969,5.120482455822639e-06,5.103991952637443e-06,5.111738119012443e-06
51.51768493652344,5.1210417950642295e-06,5.120482455822639e-06,5.120297373650828e-06
53.542850494384766,5.107874130771961e-06,5.1210417950642295e-06,5.114063242217526e-06
56.724788665771484,5.086260898679029e-06,5.107874130771961e-06,5.096766471979208e-06
60.55280303955078,5.063919161329977e-06,5.086260898679029e-06,5.074887667433359e-06
63.787132263183594,5.049444553151261e-06,5.063919161329977e-06,5.0565563469717745e-06
64.9266128540039,5.047430022386834e-06,5.049444553151261e-06,5.048338607593905e-06
63.29255294799805,5.060707280790666e-06,5.047430022386834e-06,5.0539324547571596e-06
59.741764068603516,5.086609689897159e-06,5.060707280790666e-06,5.073428837931715e-06
55.81356430053711,5.119654815644026e-06,5.086609689897159e-06,5.102782779431436e-06
1.000000045813705e-18,0.0,5.119654815644026e-06,0.0
1.000000045813705e-18,5.1561564760049805e-06,0.0,0.0
54.47027587890625,5.121747562952805e-06,5.1561564760049805e-06,5.1385613915044814e-06
57.58937072753906,5.0811127039196435e-06,5.121747562952805e-06,5.101124770590104e-06
61.087013244628906,5.041665190219646e-06,5.0811127039196435e-06,5.061175670562079e-06
63.83395767211914,5.010535460314713e-06,5.041665190219646e-06,5.025961854698835e-06
64.52355194091797,4.992529738956364e-06,5.010535460314713e-06,5.001425051887054e-06
62.74091339111328,4.988987711840309e-06,4.992529738956364e-06,4.9906248023035005e-06
59.369449615478516,4.997761607228313e-06,4.988987711840309e-06,4.9931636567635e-06
55.80931854248047,5.0126459427701775e-06,4.997761607228313e-06,5.004892955184914e-06
52.82477569580078,5.026351573178545e-06,5.0126459427701775e-06,5.019092895963695e-06
50.90333938598633,5.031447926739929e-06,5.026351573178545e-06,5.028427949582692e-06
50.13270568847656,5.02197872265242e-06,5.031447926739929e-06,5.026212420489173e-06
50.44321823120117,4.995284143660683e-06,5.02197872265242e-06,5.008133484807331e-06
51.747955322265625,4.952599283569725e-06,4.995284143660683e-06,4.973473096470116e-06
53.78810501098633,4.8982219595927745e-06,4.952599283569725e-06,4.924991117150057e-06
56.04092025756836,4.83868188894121e-06,4.8982219595927745e-06,4.868092219112441e-06
57.762935638427734,4.7795001592021435e-06,4.83868188894121e-06,4.80878497910453e-06
58.08407211303711,4.725397047877777e-06,4.7795001592021435e-06,4.752172571897972e-06
56.917266845703125,4.677406650444027e-06,4.725397047877777e-06,4.701119905803353e-06
54.754669189453125,4.634112883650232e-06,4.677406650444027e-06,4.655437805922702e-06
52.429901123046875,4.59147213405231e-06,4.634112883650232e-06,4.612409611581825e-06
50.63471984863281,4.5447645788954105e-06,4.59147213405231e-06,4.56767429568572e-06
49.72406005859375,4.489573711907724e-06,4.5447645788954105e-06,4.5166793825046625e-06
49.84903335571289,4.424029611982405e-06,4.489573711907724e-06,4.4562939365278e-06
51.12034225463867,4.349521987023763e-06,4.424029611982405e-06,4.386288310342934e-06
53.47957992553711,4.2699239202192985e-06,4.349521987023763e-06,4.309295036364347e-06
56.623470306396484,4.191837888356531e-06,4.2699239202192985e-06,4.230548256600741e-06
59.76271057128906,4.122174232179532e-06,4.191837888356531e-06,4.156783688813448e-06
61.68779373168945,4.066687324666418e-06,4.122174232179532e-06,4.0943027670437004e-06
61.32925033569336,4.028103830933105e-06,4.066687324666418e-06,4.047314178023953e-06
58.869056701660156,4.00611952500185e-06,4.028103830933105e-06,4.017018909507897e-06
55.44174575805664,3.9977303458726965e-06,4.00611952500185e-06,4.001772595074726e-06
52.212562561035156,3.996854047727538e-06,3.9977303458726965e-06,3.997059138782788e-06
49.75801086425781,3.9969372664927505e-06,3.996854047727538e-06,3.996588475274621e-06
48.36957550048828,3.991905941802543e-06,3.9969372664927505e-06,3.994067810708657e-06
48.061126708984375,3.9779197322786786e-06,3.991905941802543e-06,3.984546310675796e-06
48.80222702026367,3.954249223170336e-06,3.9779197322786786e-06,3.965737505495781e-06
50.38539123535156,3.9228871173691005e-06,3.954249223170336e-06,3.938265308534028e-06
52.485687255859375,3.888453647959977e-06,3.9228871173691005e-06,3.9054275475791655e-06
54.377174377441406,3.856435796478763e-06,3.888453647959977e-06,3.87226009479491e-06
55.39860916137695,3.831015874311561e-06,3.856435796478763e-06,3.843580998363905e-06
54.81283187866211,3.81464087695349e-06,3.831015874311561e-06,3.822684902843321e-06
53.036529541015625,3.806770564551698e-06,3.81464087695349e-06,3.810527232417371e-06
50.7640266418457,3.8045284327381523e-06,3.806770564551698e-06,3.8054113247198984e-06
48.70810317993164,3.80307301384164e-06,3.8045284327381523e-06,3.803499112109421e-06
47.399356842041016,3.797610133915441e-06,3.80307301384164e-06,3.7999957385181915e-06
47.043113708496094,3.78451795768342e-06,3.797610133915441e-06,3.7907038858975284e-06
47.76433563232422,3.7629461075994186e-06,3.78451795768342e-06,3.773392791117658e-06
49.539546966552734,3.734806341526564e-06,3.7629461075994186e-06,3.7485899611056084e-06
52.26230239868164,3.7051336221338715e-06,3.734806341526564e-06,3.719762844411889e-06
55.3655891418457,3.6800838643102907e-06,3.7051336221338715e-06,3.69248755305307e-06
57.85197067260742,3.665703388833208e-06,3.6800838643102907e-06,3.672839056889643e-06
58.551692962646484,3.666050133688259e-06,3.665703388833208e-06,3.6658420867752284e-06
57.118072509765625,3.682333044707775e-06,3.666050133688259e-06,3.674118033814011e-06
54.236083984375,3.7127156247152016e-06,3.682333044707775e-06,3.697361535159871e-06
51.156349182128906,3.751695430764812e-06,3.7127156247152016e-06,3.731936658368795e-06
48.610355377197266,3.793196810875088e-06,3.751695430764812e-06,3.772084710362833e-06
47.00623321533203,3.83033329853788e-06,3.793196810875088e-06,3.8113512346171774e-06
46.42964553833008,3.8575199141632766e-06,3.83033329853788e-06,3.843506419798359e-06
46.864471435546875,3.872184606734663e-06,3.8575199141632766e-06,3.864462996716611e-06
48.20246124267578,3.875615220749751e-06,3.872184606734663e-06,3.8735652196919546e-06
50.108367919921875,3.8707339626853354e-06,3.875615220749751e-06,3.872903107549064e-06
52.063560485839844,3.863136953441426e-06,3.8707339626853354e-06,3.866721272061113e-06
53.305816650390625,3.857155206787866e-06,3.863136953441426e-06,3.859966454911046e-06
53.270503997802734,3.8559178392461035e-06,3.857155206787866e-06,3.85635712518706e-06
51.95606231689453,3.85947623726679e-06,3.8559178392461035e-06,3.857481715385802e-06
49.940914154052734,3.865322014462436e-06,3.85947623726679e-06,3.862122866848949e-06
47.99314880371094,3.8692637644999195e-06,3.865322014462436e-06,3.866952283715364e-06
46.66981506347656,3.865836333716288e-06,3.8692637644999195e-06,3.867162376991473e-06
46.187068939208984,3.851270776067395e-06,3.865836333716288e-06,3.8581447370233946e-06
46.693946838378906,3.824226496362826e-06,3.851270776067395e-06,3.8373491406673566e-06
48.247684478759766,3.7865604554099264e-06,3.824226496362826e-06,3.80503502128704e-06
50.676578521728516,3.742966327990871e-06,3.7865604554099264e-06,3.76447292183002e-06
53.540164947509766,3.700173238030402e-06,3.742966327990871e-06,3.721363782460685e-06
55.92308807373047,3.664261839730898e-06,3.700173238030402e-06,3.682088390632998e-06
56.740047454833984,3.6403409922058927e-06,3.664261839730898e-06,3.6522167192742927e-06
55.54585647583008,3.6297260521678254e-06,3.6403409922058927e-06,3.6349415495351423e-06
52.873321533203125,3.6308233575255144e-06,3.6297260521678254e-06,3.6301253203419037e-06
49.922096252441406,3.6391440971783595e-06,3.6308233575255144e-06,3.634751010395121e-06
47.43857955932617,3.6483452277025208e-06,3.6391440971783595e-06,3.6434307730814908e-06
45.83053207397461,3.652108716778457e-06,3.6483452277025208e-06,3.6498568078968674e-06
45.20120620727539,3.6454102882998995e-06,3.652108716778457e-06,3.6483661460806616e-06
45.55118942260742,3.626595571404323e-06,3.6454102882998995e-06,3.6356177588459104e-06
46.745304107666016,3.596644546632888e-06,3.626595571404323e-06,3.611267402447993e-06
48.552894592285156,3.559647211659467e-06,3.596644546632888e-06,3.5778443816525396e-06
50.41526794433594,3.5206880966143217e-06,3.559647211659467e-06,3.5399225453147665e-06
51.565956115722656,3.484927674435312e-06,3.5206880966143217e-06,3.5026077966904268e-06
51.50209426879883,3.4551931094028987e-06,3.484927674435312e-06,3.4698778108577244e-06
50.160343170166016,3.431969162193127e-06,3.4551931094028987e-06,3.443380137468921e-06
48.19816970825195,3.412746991671156e-06,3.431969162193127e-06,3.4221106943732593e-06
46.27777862548828,3.393583710931125e-06,3.412746991671156e-06,3.4028603295155335e-06
44.956302642822266,3.369812702658237e-06,3.393583710931125e-06,3.3813448681030422e-06
44.506649017333984,3.338320766488323e-06,3.369812702658237e-06,3.3536887258378556e-06
45.03059387207031,3.2979692150547635e-06,3.338320766488323e-06,3.3177723253174918e-06
46.57528305053711,3.250914915042813e-06,3.2979692150547635e-06,3.2741099857958034e-06
49.00867462158203,3.2019122500059893e-06,3.250914915042813e-06,3.2261552860290976e-06
51.90077209472656,3.157332685077563e-06,3.2019122500059893e-06,3.1794588721822947e-06
54.31010437011719,3.123287569906097e-06,3.157332685077563e-06,3.1402346394315828e-06
55.1213493347168,3.103993094555335e-06,3.123287569906097e-06,3.113614639005391e-06
53.884971618652344,3.100989943050081e-06,3.103993094555335e-06,3.102457185377716e-06
51.33777618408203,3.1125771329243435e-06,3.100989943050081e-06,3.1066874726093374e-06
48.52399826049805,3.1346112336905207e-06,3.1125771329243435e-06,3.1234085327014327e-06
46.22190475463867,3.1614517865818925e-06,3.1346112336905207e-06,3.1477620723308064e-06
44.804988861083984,3.1869531085249037e-06,3.1614517865818925e-06,3.173881850671023e-06
44.392066955566406,3.2068949167296523e-06,3.1869531085249037e-06,3.1965937523636967e-06
44.9486083984375,3.2193611332331784e-06,3.2068949167296523e-06,3.2128245948115364e-06
46.285465240478516,3.225195769118727e-06,3.2193611332331784e-06,3.2220241337199695e-06
48.251068115234375,3.2280836421705317e-06,3.225195769118727e-06,3.2264460969599895e-06
50.18001174926758,3.2325563097401755e-06,3.2280836421705317e-06,3.230177298974013e-06
51.40508270263672,3.2427124097011983e-06,3.2325563097401755e-06,3.237516693843645e-06
51.354347229003906,3.2609000299999025e-06,3.2427124097011983e-06,3.2516750252398197e-06
50.13581085205078,3.2874463613552507e-06,3.2609000299999025e-06,3.273991751484573e-06
48.30374526977539,3.319488314446062e-06,3.2874463613552507e-06,3.3032160899892915e-06
46.62548065185547,3.3528308449604083e-06,3.319488314446062e-06,3.3358453492837725e-06
45.50164794921875,3.382863269507652e-06,3.3528308449604083e-06,3.367495082784444e-06
45.237403869628906,3.4055719879688695e-06,3.382863269507652e-06,3.3938654269149993e-06
46.00552749633789,3.419701442908263e-06,3.4055719879688695e-06,3.4123208934033755e-06
47.73963165283203,3.4268878152943216e-06,3.419701442908263e-06,3.423040652705822e-06
50.39698791503906,3.4315107768634334e-06,3.4268878152943216e-06,3.4290228541067336e-06
53.4589729309082,3.43943474945263e-06,3.4315107768634334e-06,3.4353686260146787e-06
56.05471420288086,3.4564832276373636e-06,3.43943474945263e-06,3.4478982797736535e-06
57.051490783691406,3.487255071377149e-06,3.4564832276373636e-06,3.4717991184152197e-06
55.98899459838867,3.5332022889633663e-06,3.487255071377149e-06,3.5100895274808863e-06
53.549198150634766,3.592537723307032e-06,3.5332022889633663e-06,3.56261898559751e-06
50.78300094604492,3.6613648717320757e-06,3.592537723307032e-06,3.6265762446419103e-06
48.52065658569336,3.733174935405259e-06,3.6613648717320757e-06,3.696799922181526e-06
47.13888931274414,3.8014593428670196e-06,3.733174935405259e-06,3.7668037293769885e-06
46.71806716918945,3.860931428789627e-06,3.8014593428670196e-06,3.8306925489450805e-06
47.302181243896484,3.9092410588636994e-06,3.860931428789627e-06,3.884635134454584e-06
48.76934051513672,3.9467586248065345e-06,3.9092410588636994e-06,3.927623765775934e-06
50.80036926269531,3.977209871663945e-06,3.9467586248065345e-06,3.961683432862628e-06
52.83308792114258,4.0048357732302975e-06,3.977209871663945e-06,3.9907808968564495e-06
54.100494384765625,4.034241101180669e-06,4.0048357732302975e-06,4.019321750092786e-06
54.0235710144043,4.067902864335338e-06,4.034241101180669e-06,4.050839379488025e-06
52.691280364990234,4.105832886125427e-06,4.067902864335338e-06,4.086583430762403e-06
50.68482971191406,4.144886133872205e-06,4.105832886125427e-06,4.1250050344388e-06
48.81167221069336,4.18005902247387e-06,4.144886133872205e-06,4.1620564843469765e-06
47.56356430053711,4.20564174419269e-06,4.18005902247387e-06,4.192399956082227e-06
47.20091247558594,4.217739842715673e-06,4.20564174419269e-06,4.211239229334751e-06
47.919525146484375,4.214527507429011e-06,4.217739842715673e-06,4.2157157622568775e-06
49.75578689575195,4.1980965761467814e-06,4.214527507429011e-06,4.205956884106854e-06
52.54756546020508,4.173874458501814e-06,4.1980965761467814e-06,4.185712896287441e-06
55.820556640625,4.148901098233182e-06,4.173874458501814e-06,4.161203833064064e-06
58.55625915527344,4.130500201426912e-06,4.148901098233182e-06,4.139588327234378e-06
59.51478958129883,4.123480266571278e-06,4.130500201426912e-06,4.126906787860207e-06
58.223323822021484,4.129910394112812e-06,4.123480266571278e-06,4.12658482673578e-06
55.41922378540039,4.148116204305552e-06,4.129910394112812e-06,4.138827534916345e-06
52.34279251098633,4.172555236436892e-06,4.148116204305552e-06,4.160055596003076e-06
49.85739517211914,4.197174348519184e-06,4.172555236436892e-06,4.18450144934468e-06
48.34991455078125,4.215094577375567e-06,4.197174348519184e-06,4.2057226892211474e-06
47.98200607299805,4.221336439513834e-06,4.215094577375567e-06,4.217797140881885e-06
48.64341735839844,4.214775344735244e-06,4.221336439513834e-06,4.217664354655426e-06
50.24332046508789,4.196968802716583e-06,4.214775344735244e-06,4.205532150081126e-06
52.39728546142578,4.1725079427124e-06,4.196968802716583e-06,4.184461431577802e-06
54.405208587646484,4.1471148506389e-06,4.1725079427124e-06,4.159592208452523e-06
55.417022705078125,4.125441591895651e-06,4.1471148506389e-06,4.136092684348114e-06
54.867488861083984,4.109740075364243e-06,4.125441591895651e-06,4.1174012039846275e-06
53.02136993408203,4.099908892385429e-06,4.109740075364243e-06,4.104592790099559e-06
50.70477294921875,4.09202993978397e-06,4.099908892385429e-06,4.09567201131722e-06
48.713043212890625,4.081171937286854e-06,4.09202993978397e-06,4.086237822775729e-06
47.465145111083984,4.0622398955747485e-06,4.081171937286854e-06,4.071294370078249e-06
47.297950744628906,4.031637217849493e-06,4.0622398955747485e-06,4.046510184707586e-06
48.26300811767578,3.989164724771399e-06,4.031637217849493e-06,4.0099903344525956e-06
50.39329528808594,3.9379751797241624e-06,3.989164724771399e-06,3.963213657698361e-06
53.4859619140625,3.884570105583407e-06,3.9379751797241624e-06,3.911003659595735e-06
56.83872604370117,3.835920324490871e-06,3.884570105583407e-06,3.8600755942752585e-06
59.368953704833984,3.7987572341080522e-06,3.835920324490871e-06,3.8172547647263855e-06
59.7590217590332,3.7773845633637393e-06,3.7987572341080522e-06,3.788027015616535e-06
57.81201171875,3.7723521018051542e-06,3.7773845633637393e-06,3.7748031900264323e-06
54.70458984375,3.781218538279063e-06,3.7723521018051542e-06,3.776650828513084e-06
51.65912628173828,3.7984968912496697e-06,3.781218538279063e-06,3.789635684370296e-06
49.409183502197266,3.818420736934058e-06,3.7984968912496697e-06,3.8081630009401124e-06
48.279842376708984,3.835069037450012e-06,3.818420736934058e-06,3.826412466878537e-06
48.27381896972656,3.844709681288805e-06,3.835069037450012e-06,3.839561031782068e-06
49.37824630737305,3.847458174277563e-06,3.844709681288805e-06,3.84579470846802e-06
51.34225082397461,3.845540959446225e-06,3.847458174277563e-06,3.846269919449696e-06
53.627445220947266,3.8436819522758015e-06,3.845540959446225e-06,3.844443199341185e-06
55.362003326416016,3.846860636258498e-06,3.8436819522758015e-06,3.8451435102615505e-06
55.69721603393555,3.858318905258784e-06,3.846860636258498e-06,3.85246357836877e-06
54.34962844848633,3.87939553547767e-06,3.858318905258784e-06,3.868685780616943e-06
51.97296142578125,3.907436621375382e-06,3.87939553547767e-06,3.893166649504565e-06
49.52548599243164,3.937360816053115e-06,3.907436621375382e-06,3.92206629840075e-06
47.6659049987793,3.96339237340726e-06,3.937360816053115e-06,3.949981874029618e-06
46.77021408081055,3.979971552325878e-06,3.96339237340726e-06,3.971262685809052e-06
47.039695739746094,3.983705482824007e-06,3.979971552325878e-06,3.981437657785136e-06
48.47710037231445,3.975475920015015e-06,3.983705482824007e-06,3.979243047069758e-06
51.030391693115234,3.9588348954566754e-06,3.975475920015015e-06,3.966887106798822e-06
54.393367767333984,3.940804162994027e-06,3.9588348954566754e-06,3.949643542000558e-06
57.56406021118164,3.928420028387336e-06,3.940804162994027e-06,3.9345145523839165e-06
59.25590896606445,3.928011210518889e-06,3.928420028387336e-06,3.928156274923822e-06
58.59318161010742,3.94211883758544e-06,3.928011210518889e-06,3.934984306397382e-06
56.00773239135742,3.969930730818305e-06,3.94211883758544e-06,3.95586721424479e-06
52.90911102294922,4.00745830120286e-06,3.969930730818305e-06,3.988433491031174e-06
50.28325653076172,4.048422852065414e-06,4.00745830120286e-06,4.027586328447796e-06
48.644683837890625,4.0858672036847565e-06,4.048422852065414e-06,4.066736892127665e-06
48.17536163330078,4.1150578908855096e-06,4.0858672036847565e-06,4.100048499822151e-06
48.835811614990234,4.133220500079915e-06,4.1150578908855096e-06,4.1237617551814765e-06
50.46360778808594,4.142366833548294e-06,4.133220500079915e-06,4.137477390031563e-06
52.66572189331055,4.145997991145123e-06,4.142366833548294e-06,4.1439343476668e-06
1.000000045813705e-18,0.0,4.145997991145123e-06,0.0
1.000000045813705e-18,4.14957230532309e-06,0.0,0.0
55.43547439575195,4.151946541242069e-06,4.14957230532309e-06,4.150583663431462e-06
55.78043746948242,4.151428584009409e-06,4.151946541242069e-06,4.151520442974288e-06
55.56252670288086,4.148538209847175e-06,4.151428584009409e-06,4.149811502429657e-06
54.83639144897461,4.143371370446403e-06,4.148538209847175e-06,4.145765160501469e-06
53.90408706665039,4.134493792662397e-06,4.143371370446403e-06,4.138718850299483e-06
53.144474029541016,4.120253834116738e-06,4.134493792662397e-06,4.127138709009159e-06
52.81194305419922,4.0992931644723285e-06,4.120253834116738e-06,4.109525889361976e-06
53.06550979614258,4.070882368978346e-06,4.0992931644723285e-06,4.084840838913806e-06
53.943870544433594,4.036059181089513e-06,4.070882368978346e-06,4.053240900248056e-06
55.28187942504883,3.9969449971977156e-06,4.036059181089513e-06,4.016301318188198e-06
56.92478942871094,3.9565902625327e-06,3.9969449971977156e-06,3.9766064219293185e-06
58.277809143066406,3.918330548913218e-06,3.9565902625327e-06,3.93733762393822e-06
59.00156784057617,3.884865691361483e-06,3.918330548913218e-06,3.901504442183068e-06
58.68582534790039,3.857492629322223e-06,3.884865691361483e-06,3.871095032081939e-06
57.538482666015625,3.836104042420629e-06,3.857492629322223e-06,3.846704203169793e-06
55.907962799072266,3.8193452382984105e-06,3.836104042420629e-06,3.827604814432561e-06
54.36103820800781,3.8044254324631765e-06,3.8193452382984105e-06,3.8117345866339747e-06
53.18998336791992,3.788947196881054e-06,3.8044254324631765e-06,3.796509190578945e-06
52.6216926574707,3.770747298403876e-06,3.788947196881054e-06,3.7796557990077417e-06
52.584896087646484,3.7485008306248346e-06,3.770747298403876e-06,3.75943022845604e-06
53.05766296386719,3.7227537177386694e-06,3.7485008306248346e-06,3.735444352059858e-06
53.778568267822266,3.6944006751582492e-06,3.7227537177386694e-06,3.708411895786412e-06
54.39495849609375,3.6652054404839873e-06,3.6944006751582492e-06,3.67965526493208e-06
54.648345947265625,3.636959945652052e-06,3.6652054404839873e-06,3.6509468372969422e-06
54.337127685546875,3.6104227092437213e-06,3.636959945652052e-06,3.623556040110998e-06
53.524559020996094,3.5853242934535956e-06,3.6104227092437213e-06,3.5977263905806467e-06
52.521507263183594,3.5607131394499447e-06,3.5853242934535956e-06,3.572852619981859e-06
51.599449157714844,3.5348602978046983e-06,3.5607131394499447e-06,3.5476000448397826e-06
51.07126235961914,3.506748726067599e-06,3.5348602978046983e-06,3.5206048778491095e-06
51.082847595214844,3.4751135444821557e-06,3.506748726067599e-06,3.490730250632623e-06
51.68376541137695,3.440740783844376e-06,3.4751135444821557e-06,3.4577410588099156e-06
52.847293853759766,3.404993549338542e-06,3.440740783844376e-06,3.4227114156237803e-06
54.28584289550781,3.3704304769344162e-06,3.404993549338542e-06,3.387596507309354e-06
55.680355072021484,3.339976728966576e-06,3.3704304769344162e-06,3.355130502313841e-06
56.51184844970703,3.316306219858234e-06,3.339976728966576e-06,3.3281012292718515e-06
56.53944396972656,3.30064790432516e-06,3.316306219858234e-06,3.3084515962400474e-06
55.704612731933594,3.2934995033429004e-06,3.30064790432516e-06,3.297041075711604e-06
54.346466064453125,3.293345798738301e-06,3.2934995033429004e-06,3.2933651255007135e-06
52.893165588378906,3.2983134587993845e-06,3.293345798738301e-06,3.2957391340460163e-06
51.7290153503418,3.3062215152313e-06,3.2983134587993845e-06,3.302147206341033e-06
51.03212356567383,3.3142587199108675e-06,3.3062215152313e-06,3.310101192255388e-06
50.85342025756836,3.3210758374480065e-06,3.3142587199108675e-06,3.3175233511428814e-06
51.160362243652344,3.3261753742408473e-06,3.3210758374480065e-06,3.323489181639161e-06
51.73753356933594,3.329829723952571e-06,3.3261753742408473e-06,3.3278799946856452e-06
52.36164855957031,3.3333490137010813e-06,3.329829723952571e-06,3.3314809115836397e-06
52.67676544189453,3.337627276778221e-06,3.3333490137010813e-06,3.335386054459377e-06
52.54795837402344,3.343299340485828e-06,3.337627276778221e-06,3.3403566703782417e-06
51.92943572998047,3.3502853966638213e-06,3.343299340485828e-06,3.346669245729572e-06
51.04397201538086,3.3572669053683057e-06,3.3502853966638213e-06,3.353629836055916e-06
50.12195587158203,3.3627429729676805e-06,3.3572669053683057e-06,3.3598344089114107e-06
49.47596740722656,3.3645610528765246e-06,3.3627429729676805e-06,3.3634646570135374e-06
49.26533889770508,3.3613605410209857e-06,3.3645610528765246e-06,3.3627679840719793e-06
49.604042053222656,3.352351541252574e-06,3.3613605410209857e-06,3.3566720958333462e-06
50.421600341796875,3.338905571581563e-06,3.352351541252574e-06,3.3454655294917757e-06
51.64226531982422,3.3224287108168937e-06,3.338905571581563e-06,3.3305343549727695e-06
52.9967041015625,3.3054911909857765e-06,3.3224287108168937e-06,3.313860815978842e-06
54.04859924316406,3.2912194001255557e-06,3.3054911909857765e-06,3.298284354968928e-06
54.50619888305664,3.2809850836201804e-06,3.2912194001255557e-06,3.2860461942618713e-06
54.187965393066406,3.2761670354375383e-06,3.2809850836201804e-06,3.278517397120595e-06
53.241127014160156,3.2761117836344056e-06,3.2761670354375383e-06,3.2760615340521326e-06
52.02394485473633,3.279413704149192e-06,3.2761117836344056e-06,3.2776563330116915e-06
50.851585388183594,3.2837942853802815e-06,3.279413704149192e-06,3.2814682526804972e-06
50.0108528137207,3.287002755314461e-06,3.2837942853802815e-06,3.2852408367034514e-06
49.615970611572266,3.2873549571377225e-06,3.287002755314461e-06,3.2870111681404524e-06
49.68827438354492,3.283470277892775e-06,3.2873549571377225e-06,3.2852472031663638e-06
50.08709716796875,3.2759269288362702e-06,3.283470277892775e-06,3.2795437618915457e-06
50.62676239013672,3.265312443545554e-06,3.2759269288362702e-06,3.2704786008252995e-06
51.0013542175293,3.2528942028875463e-06,3.265312443545554e-06,3.2589723559794948e-06
51.04336166381836,3.2398904750152724e-06,3.2528942028875463e-06,3.246264213885297e-06
50.60533142089844,3.2264472338283667e-06,3.2398904750152724e-06,3.233032202842878e-06
49.79090881347656,3.2119314710143954e-06,3.2264472338283667e-06,3.21903371514054e-06
48.852516174316406,3.1951060464052716e-06,3.2119314710143954e-06,3.20333879244572e-06
47.99357223510742,3.1743431918584974e-06,3.1951060464052716e-06,3.1845193007029593e-06
47.496681213378906,3.147937832181924e-06,3.1743431918584974e-06,3.1609160942025483e-06
47.459625244140625,3.115372237516567e-06,3.147937832181924e-06,3.131422090518754e-06
47.90795135498047,3.0769201657676604e-06,3.115372237516567e-06,3.0959172363509424e-06
48.78131103515625,3.0343010166689055e-06,3.0769201657676604e-06,3.0553997021343093e-06
49.90079879760742,2.9900274967076257e-06,3.0343010166689055e-06,3.0119833809294505e-06
50.983612060546875,2.9468478714989033e-06,2.9900274967076257e-06,2.968292847072007e-06
51.64491653442383,2.9073519272060366e-06,2.9468478714989033e-06,2.9269885999383405e-06
51.671356201171875,2.873297717087553e-06,2.9073519272060366e-06,2.8902368285343982e-06
51.046104431152344,2.845061771949986e-06,2.873297717087553e-06,2.859099140550825e-06
49.99222183227539,2.8219924388395157e-06,2.845061771949986e-06,2.8334393391560297e-06
48.871604919433594,2.802793915179791e-06,2.8219924388395157e-06,2.812290404108353e-06
47.94102096557617,2.7853880055772606e-06,2.802793915179791e-06,2.7939718165725935e-06
47.41340255737305,2.7683740881911945e-06,2.7853880055772606e-06,2.776752580757602e-06
47.28345489501953,2.7506785045261495e-06,2.7683740881911945e-06,2.7593973754846957e-06
47.531436920166016,2.7323471840645652e-06,2.7506785045261495e-06,2.7413932457420742e-06
47.990013122558594,2.714107267820509e-06,2.7323471840645652e-06,2.723123088799184e-06
48.44955825805664,2.6969514692609664e-06,2.714107267820509e-06,2.7054416023020167e-06
48.631465911865234,2.6822876861842815e-06,2.6969514692609664e-06,2.689542725420324e-06
48.39311218261719,2.6704365154728293e-06,2.6822876861842815e-06,2.676285475899931e-06
47.737422943115234,2.661258349689888e-06,2.6704365154728293e-06,2.6657596663426375e-06
46.87995910644531,2.6539619284449145e-06,2.661258349689888e-06,2.657503955560969e-06
46.03334045410156,2.6466614144737832e-06,2.6539619284449145e-06,2.6501847969484515e-06
45.414329528808594,2.6378622806078056e-06,2.6466614144737832e-06,2.6421189431857783e-06
45.25133514404297,2.626411060191458e-06,2.6378622806078056e-06,2.6319894459447823e-06
45.515380859375,2.611931449791882e-06,2.626411060191458e-06,2.619031192807597e-06
46.25333023071289,2.5951615043595666e-06,2.611931449791882e-06,2.6034267648356035e-06
47.30352783203125,2.5779952466109535e-06,2.5951615043595666e-06,2.5864883355097845e-06
48.45061492919922,2.5625640773796476e-06,2.5779952466109535e-06,2.5702224775159266e-06
49.384681701660156,2.551416400820017e-06,2.5625640773796476e-06,2.5569611352693755e-06
49.83651351928711,2.5463623387622647e-06,2.551416400820017e-06,2.5488754999969387e-06
49.654850006103516,2.5480139811406843e-06,2.5463623387622647e-06,2.5471713342994917e-06
49.03986740112305,2.5563758754287846e-06,2.5480139811406843e-06,2.5521599127387162e-06
48.209075927734375,2.5703691335365875e-06,2.5563758754287846e-06,2.5633098630351014e-06
47.43572235107422,2.5883314265229274e-06,2.5703691335365875e-06,2.5792592168727424e-06
47.00529479980469,2.6083885131811257e-06,2.5883314265229274e-06,2.598249920993112e-06
46.96100616455078,2.6295506359019782e-06,2.6083885131811257e-06,2.618851567603997e-06
47.29851531982422,2.651205932124867e-06,2.6295506359019782e-06,2.6402631192468107e-06
47.92216873168945,2.673541985132033e-06,2.651205932124867e-06,2.6622681161825312e-06
48.61388397216797,2.697543777685496e-06,2.673541985132033e-06,2.685444997041486e-06
49.11197280883789,2.7240380404691678e-06,2.697543777685496e-06,2.7106934794574045e-06
49.210933685302734,2.753748503891984e-06,2.7240380404691678e-06,2.738784132816363e-06
48.82374954223633,2.786467121040914e-06,2.753748503891984e-06,2.7699745714926394e-06
48.107765197753906,2.8211104563524714e-06,2.786467121040914e-06,2.8036251933372114e-06
47.312931060791016,2.855904767784523e-06,2.8211104563524714e-06,2.8383155949995853e-06
46.66007614135742,2.888519702537451e-06,2.855904767784523e-06,2.8720016871375265e-06
46.34611129760742,2.9171765163482632e-06,2.888519702537451e-06,2.9026327865722124e-06
46.53290557861328,2.9402458494587336e-06,2.9171765163482632e-06,2.928508820332354e-06
47.188499450683594,2.957859123853268e-06,2.9402458494587336e-06,2.9488746804418042e-06
48.25098419189453,2.970802825075225e-06,2.957859123853268e-06,2.9641855689988006e-06
49.55379867553711,2.9815296329616103e-06,2.970802825075225e-06,2.9760540201095864e-06
50.791259765625,2.992108875332633e-06,2.9815296329616103e-06,2.9867344437661814e-06
51.618743896484375,3.004974587383913e-06,2.992108875332633e-06,2.9984707907715347e-06
51.8237419128418,3.0215619517548475e-06,3.004974587383913e-06,3.0131941457511857e-06
51.456336975097656,3.042083790205652e-06,3.0215619517548475e-06,3.031730784641695e-06
50.7158203125,3.0656879062007647e-06,3.042083790205652e-06,3.053766704397276e-06
49.965065002441406,3.0908267945051193e-06,3.0656879062007647e-06,3.0781120585743338e-06
49.42693328857422,3.1157069315668195e-06,3.0908267945051193e-06,3.103103608737001e-06
49.27401351928711,3.138964530080557e-06,3.1157069315668195e-06,3.1271670195565093e-06
49.548805236816406,3.159559582854854e-06,3.138964530080557e-06,3.149101303279167e-06
50.16909408569336,3.17792773785186e-06,3.159559582854854e-06,3.168598595948424e-06
50.92979431152344,3.1948211471899413e-06,3.17792773785186e-06,3.1862471132626524e-06
51.54744338989258,3.2117607133841375e-06,3.1948211471899413e-06,3.203175083399401e-06
51.74605178833008,3.229251888114959e-06,3.2117607133841375e-06,3.2203911359829362e-06
51.41758728027344,3.247896984248655e-06,3.229251888114959e-06,3.2384464248025324e-06
50.579063415527344,3.26672375194903e-06,3.247896984248655e-06,3.2571579140494578e-06
49.58610534667969,3.2839579944266006e-06,3.26672375194903e-06,3.275161361671053e-06
48.64799118041992,3.297554940218106e-06,3.2839579944266006e-06,3.2905522857618053e-06
48.063140869140625,3.3048854675143957e-06,3.297554940218106e-06,3.3010026072588516e-06
47.93870544433594,3.304515303170774e-06,3.3048854675143957e-06,3.304481424493133e-06
48.339595794677734,3.2962584555207286e-06,3.304515303170774e-06,3.3001792871800717e-06
49.21855926513672,3.2806210583657958e-06,3.2962584555207286e-06,3.2882537652767496e-06
50.43070983886719,3.2603106774331536e-06,3.2806210583657958e-06,3.270309662184445e-06
51.68721008300781,3.2377056413679384e-06,3.2603106774331536e-06,3.2488828765053768e-06
52.64060592651367,3.2158559406525455e-06,3.2377056413679384e-06,3.226682338208775e-06
53.03740310668945,3.1967229006113485e-06,3.2158559406525455e-06,3.2062071113614365e-06
52.79185104370117,3.181132342433557e-06,3.1967229006113485e-06,3.1888475859886967e-06
52.08848190307617,3.169107912981417e-06,3.181132342433557e-06,3.1750305424793623e-06
51.260520935058594,3.159377001793473e-06,3.169107912981417e-06,3.1641377518099034e-06
50.60609436035156,3.1508457141171675e-06,3.159377001793473e-06,3.154993464704603e-06
50.30385208129883,3.1420890991284978e-06,3.1508457141171675e-06,3.1463437153433915e-06
50.43889617919922,3.1323734219768085e-06,3.1420890991284978e-06,3.137112116746721e-06
50.98097610473633,3.1226481951307505e-06,3.1323734219768085e-06,3.127406444036751e-06
51.71061325073242,3.113567572654574e-06,3.1226481951307505e-06,3.1180225050775334e-06
52.3576774597168,3.10658356283966e-06,3.113567572654574e-06,3.1100071282708086e-06
52.64207077026367,3.103247763647232e-06,3.10658356283966e-06,3.104855295532616e-06
52.370906829833984,3.1037882308737608e-06,3.103247763647232e-06,3.1034521725814557e-06
51.532630920410156,3.107870270468993e-06,3.1037882308737608e-06,3.105743417108897e-06
50.38479995727539,3.1141139515966643e-06,3.107870270468993e-06,3.1108770599530544e-06
49.29148864746094,3.120751443930203e-06,3.1141139515966643e-06,3.1172885428532027e-06
48.45420837402344,3.1250669962901156e-06,3.120751443930203e-06,3.122742782579735e-06
48.080482482910156,3.1254039640771225e-06,3.1250669962901156e-06,3.125059492958826e-06
48.24868392944336,3.120843757642433e-06,3.1254039640771225e-06,3.1229528758558445e-06
48.924156188964844,3.1114198009163374e-06,3.120843757642433e-06,3.1159784157352988e-06
50.01398468017578,3.099157083852333e-06,3.1114198009163374e-06,3.105163159489166e-06
51.26212692260742,3.086083097514347e-06,3.099157083852333e-06,3.092526185355382e-06
52.368621826171875,3.0748333301744424e-06,3.086083097514347e-06,3.0803926165390294e-06
52.993011474609375,3.067499847020372e-06,3.0748333301744424e-06,3.0711182716913754e-06
52.98851013183594,3.0650639928353485e-06,3.067499847020372e-06,3.066235876758583e-06
52.480194091796875,3.067909801757196e-06,3.0650639928353485e-06,3.0664295991300605e-06
51.697906494140625,3.0749679353903048e-06,3.067909801757196e-06,3.0713615615240997e-06
51.011878967285156,3.0850178518448956e-06,3.0749679353903048e-06,3.079895805058186e-06
50.61423110961914,3.0965225050749723e-06,3.0850178518448956e-06,3.090660356974695e-06
50.664981842041016,3.10857149088406e-06,3.0965225050749723e-06,3.1024353575048735e-06
51.13814163208008,3.1211200166580966e-06,3.10857149088406e-06,3.1147424124355894e-06
51.92041015625,3.1345921343017835e-06,3.1211200166580966e-06,3.1277672860596795e-06
52.75331497192383,3.1505464903602842e-06,3.1345921343017835e-06,3.142492914776085e-06
53.30132293701172,3.169832325511379e-06,3.1505464903602842e-06,3.16011664835969e-06
53.314125061035156,3.1933295758790337e-06,3.169832325511379e-06,3.1814972771826433e-06
52.731361389160156,3.2212637961492874e-06,3.1933295758790337e-06,3.207186637155246e-06
51.68418884277344,3.2519037631573156e-06,3.2212637961492874e-06,3.236438260501018e-06
50.50650405883789,3.2834586818353273e-06,3.2519037631573156e-06,3.267498868808616e-06
49.48613357543945,3.3130470455944305e-06,3.2834586818353273e-06,3.298042429378256e-06
48.85902404785156,3.3381675166310742e-06,3.3130470455944305e-06,3.325383659102954e-06
48.7303581237793,3.356784418429015e-06,3.3381675166310742e-06,3.3472556424385402e-06
49.143470764160156,3.3683631954772864e-06,3.356784418429015e-06,3.362371217008331e-06
50.02248001098633,3.3733040254446678e-06,3.3683631954772864e-06,3.3706585327308858e-06
51.14517593383789,3.37356686941348e-06,3.3733040254446678e-06,3.3732906103978166e-06
52.28271484375,3.371163984411396e-06,3.37356686941348e-06,3.3722485568432603e-06
53.050086975097656,3.368465513631236e-06,3.371163984411396e-06,3.3697160688461736e-06
53.28811264038086,3.3671237815724453e-06,3.368465513631236e-06,3.367701765455422e-06
52.94831466674805,3.3676651582936756e-06,3.3671237815724453e-06,3.367293857081677e-06
52.245513916015625,3.3694709600240458e-06,3.3676651582936756e-06,3.368450734342332e-06
51.463653564453125,3.3711487503751414e-06,3.3694709600240458e-06,3.37017331730749e-06
50.885284423828125,3.37116080117994e-06,3.3711487503751414e-06,3.371003913343884e-06
50.72490692138672,3.368665602465626e-06,3.37116080117994e-06,3.369758360349806e-06
50.96683883666992,3.363075165907503e-06,3.368665602465626e-06,3.3657220228633378e-06
51.57999038696289,3.3549511044839164e-06,3.363075165907503e-06,3.358880348969251e-06
52.35885238647461,3.3454593904025387e-06,3.3549511044839164e-06,3.350091901666019e-06
52.98537063598633,3.335994961162214e-06,3.3454593904025387e-06,3.340629746162449e-06
1.000000045813705e-18,0.0,3.335994961162214e-06,0.0
1.000000045813705e-18,3.3294918466708623e-06,0.0,0.0
53.230865478515625,3.310283773316769e-06,3.3294918466708623e-06,3.319790039313375e-06
52.95588684082031,3.2901998565648682e-06,3.310283773316769e-06,3.3001401789078955e-06
52.463768005371094,3.2687594284652732e-06,3.2901998565648682e-06,3.2793686841614544e-06
51.90803527832031,3.245825155318016e-06,3.2687594284652732e-06,3.2571701922279317e-06
51.44754409790039,3.22038795275148e-06,3.245825155318016e-06,3.232973540434614e-06
51.227970123291016,3.192361191395321e-06,3.22038795275148e-06,3.2062362151918933e-06
51.30998992919922,3.1612876227882225e-06,3.192361191395321e-06,3.1766865049576154e-06
51.62373352050781,3.127957825199701e-06,3.1612876227882225e-06,3.1444922115042573e-06
52.11070251464844,3.0933974812796805e-06,3.127957825199701e-06,3.1105605557968374e-06
52.601226806640625,3.058799620703212e-06,3.0933974812796805e-06,3.0759974833927117e-06
52.894775390625,3.0256021545937983e-06,3.058799620703212e-06,3.042115167772863e-06
52.875389099121094,2.9947786970296875e-06,3.0256021545937983e-06,3.0101155061856844e-06
52.48572540283203,2.9664599878742592e-06,2.9947786970296875e-06,2.9805473786836956e-06
51.82523727416992,2.9405141503957566e-06,2.9664599878742592e-06,2.953411467387923e-06
51.052799224853516,2.9163306862756144e-06,2.9405141503957566e-06,2.9283382900757715e-06
50.35655975341797,2.892680186050711e-06,2.9163306862756144e-06,2.9044113034615293e-06
49.86796188354492,2.8690483304671943e-06,2.892680186050711e-06,2.8807635317207314e-06
49.669734954833984,2.844601567630889e-06,2.8690483304671943e-06,2.856722630895092e-06
49.73291015625,2.8192248464620207e-06,2.844601567630889e-06,2.8318152089923387e-06
49.98055648803711,2.7934120225836523e-06,2.8192248464620207e-06,2.806229986163089e-06
50.321041107177734,2.768267677311087e-06,2.7934120225836523e-06,2.780765044008149e-06
50.53602981567383,2.744355697359424e-06,2.768267677311087e-06,2.7562487048271578e-06
50.556461334228516,2.7227481496083783e-06,2.744355697359424e-06,2.733498149609659e-06
50.308021545410156,2.7035348466597497e-06,2.7227481496083783e-06,2.713090452743927e-06
49.85139083862305,2.6868876830121735e-06,2.7035348466597497e-06,2.69515794570907e-06
49.26477813720703,2.672035407158546e-06,2.6868876830121735e-06,2.679400950000854e-06
48.793121337890625,2.6584680199448485e-06,2.672035407158546e-06,2.665184865691117e-06
48.48973846435547,2.645292170200264e-06,2.6584680199448485e-06,2.651809609233169e-06
48.45859909057617,2.632284804349183e-06,2.645292170200264e-06,2.638720161485253e-06
48.68159103393555,2.619385668367613e-06,2.632284804349183e-06,2.625774868647568e-06
49.10798263549805,2.607348733363324e-06,2.619385668367613e-06,2.6133197934541386e-06
49.6036262512207,2.5970273327402538e-06,2.607348733363324e-06,2.602155291242525e-06
49.9992790222168,2.589169525890611e-06,2.5970273327402538e-06,2.5930776246241294e-06
50.17869186401367,2.584883986855857e-06,2.589169525890611e-06,2.5870126592053566e-06
50.024723052978516,2.58440832112683e-06,2.584883986855857e-06,2.5846297830867115e-06
49.60807418823242,2.5874210223264527e-06,2.58440832112683e-06,2.5858885237539653e-06
49.022483825683594,2.5933597953553544e-06,2.5874210223264527e-06,2.5903491405188106e-06
48.4395866394043,2.600876996439183e-06,2.5933597953553544e-06,2.5970614387915703e-06
48.0420036315918,2.609261173347477e-06,2.600876996439183e-06,2.605000418043346e-06
47.85039520263672,2.617123300296953e-06,2.609261173347477e-06,2.6131176582566695e-06
47.915958404541016,2.6242998956149677e-06,2.617123300296953e-06,2.6206375878246035e-06
48.19363784790039,2.630511289680726e-06,2.6242998956149677e-06,2.627337380545214e-06
48.56322479248047,2.6361565232946305e-06,2.630511289680726e-06,2.6332734250900103e-06
48.87685775756836,2.6420707399665844e-06,2.6361565232946305e-06,2.6390589482616633e-06
49.042030334472656,2.6484740374144167e-06,2.6420707399665844e-06,2.645219865371473e-06
48.9621467590332,2.6556599550531246e-06,2.6484740374144167e-06,2.6520106075622607e-06
48.64237594604492,2.6635862013790756e-06,2.6556599550531246e-06,2.6595571398502216e-06
48.19216537475586,2.6715406420407817e-06,2.6635862013790756e-06,2.667485205165576e-06
47.75571060180664,2.6783357043314027e-06,2.6715406420407817e-06,2.6748487016448053e-06
47.471466064453125,2.6834400159714278e-06,2.6783357043314027e-06,2.680791112652514e-06
47.412479400634766,2.6859756871999707e-06,2.6834400159714278e-06,2.6846100809052587e-06
47.595985412597656,2.6856891963689122e-06,2.6859756871999707e-06,2.6857396733248606e-06
47.98265838623047,2.6829129637917504e-06,2.6856891963689122e-06,2.6842180886887945e-06
48.486061096191406,2.6785660338646267e-06,2.6829129637917504e-06,2.680669012988801e-06
48.9211311340332,2.673523567864322e-06,2.6785660338646267e-06,2.6759851152746705e-06
49.17359161376953,2.6687503122957423e-06,2.673523567864322e-06,2.6710840757004917e-06
49.11541748046875,2.6646337119018426e-06,2.6687503122957423e-06,2.6666389203455765e-06
48.76092529296875,2.6614479793352075e-06,2.6646337119018426e-06,2.6629807052813703e-06
48.22003936767578,2.658242465258809e-06,2.6614479793352075e-06,2.6597731448418926e-06
47.65442657470703,2.6545944820099976e-06,2.658242465258809e-06,2.6563334358797874e-06
47.15259552001953,2.6490279196877964e-06,2.6545944820099976e-06,2.6517141122894827e-06
46.89311218261719,2.6409520614834037e-06,2.6490279196877964e-06,2.6448865355632734e-06
46.866798400878906,2.6299981072952505e-06,2.6409520614834037e-06,2.635370947245974e-06
47.03715133666992,2.6159502795053413e-06,2.6299981072952505e-06,2.6228738079225877e-06
47.285152435302734,2.5993788312916877e-06,2.6159502795053413e-06,2.607570422696881e-06
47.527366638183594,2.5813933461904526e-06,2.5993788312916877e-06,2.5902993456838885e-06
47.603721618652344,2.5623855890444247e-06,2.5813933461904526e-06,2.571806817286415e-06
47.46603012084961,2.542973788877134e-06,2.5623855890444247e-06,2.5525971523165936e-06
47.09086990356445,2.523606781323906e-06,2.542973788877134e-06,2.5332030872959876e-06
46.561161041259766,2.5036290480784373e-06,2.523606781323906e-06,2.513520939828595e-06
46.067474365234375,2.4821836177579826e-06,2.5036290480784373e-06,2.4927987851697253e-06
45.66075134277344,2.458931476212456e-06,2.4821836177579826e-06,2.470440904289717e-06
45.46815490722656,2.433530880807666e-06,2.458931476212456e-06,2.4461101020278875e-06
45.53117370605469,2.4058717826846987e-06,2.433530880807666e-06,2.4195819605665747e-06
45.777191162109375,2.3766701815475244e-06,2.4058717826846987e-06,2.39115979638882e-06
46.14742660522461,2.346996097912779e-06,2.3766701815475244e-06,2.361735823797062e-06
46.466552734375,2.317711505384068e-06,2.346996097912779e-06,2.3322713786910754e-06
46.62226867675781,2.2902738692209823e-06,2.317711505384068e-06,2.3039251573209185e-06
46.509071350097656,2.265394641653984e-06,2.2902738692209823e-06,2.277776729897596e-06
46.15517807006836,2.2431599973060656e-06,2.265394641653984e-06,2.2542235456057824e-06
45.612247467041016,2.223336650786223e-06,2.2431599973060656e-06,2.2331921627483098e-06
45.05433654785156,2.205279997724574e-06,2.223336650786223e-06,2.214246933363029e-06
44.59785842895508,2.188406597269932e-06,2.205279997724574e-06,2.196777131757699e-06
44.35331726074219,2.1720770746469498e-06,2.188406597269932e-06,2.180174760724185e-06
44.30205154418945,2.1559023934969446e-06,2.1720770746469498e-06,2.1639255010086345e-06
44.435523986816406,2.1401797312137205e-06,2.1559023934969446e-06,2.1479847873706603e-06
44.67188262939453,2.1253472368698567e-06,2.1401797312137205e-06,2.1327182366803754e-06
44.88517761230469,2.112251195285353e-06,2.1253472368698567e-06,2.1187649963394506e-06
44.97401809692383,2.1013051991758402e-06,2.112251195285353e-06,2.1067517081974074e-06
44.85719680786133,2.093147941195639e-06,2.1013051991758402e-06,2.0972024685761426e-06
44.578670501708984,2.087568645947613e-06,2.093147941195639e-06,2.090331236104248e-06
44.15803909301758,2.084271272906335e-06,2.087568645947613e-06,2.0858849438809557e-06
43.77690505981445,2.0824354578508064e-06,2.084271272906335e-06,2.083309937006561e-06
43.525901794433594,2.0814541130675934e-06,2.0824354578508064e-06,2.0818954453716287e-06
43.45661163330078,2.080843842122704e-06,2.0814541130675934e-06,2.0810980458918493e-06
43.651493072509766,2.080485955957556e-06,2.080843842122704e-06,2.0806189695576904e-06
44.02225112915039,2.0802856397494907e-06,2.080485955957556e-06,2.0803490770049393e-06
44.50529098510742,2.0816023607039824e-06,2.0802856397494907e-06,2.080918420688249e-06
44.979759216308594,2.084821062453557e-06,2.0816023607039824e-06,2.0831957954214886e-06
45.32712936401367,2.0909860722895246e-06,2.084821062453557e-06,2.087892426061444e-06
45.455963134765625,2.1005405415053247e-06,2.0909860722895246e-06,2.0957495507900603e-06
45.34562301635742,2.113731852659839e-06,2.1005405415053247e-06,2.1071118680993095e-06
45.098209381103516,2.130036591552198e-06,2.113731852659839e-06,2.121844772773329e-06
44.79991149902344,2.1489559003384784e-06,2.130036591552198e-06,2.1394398572738282e-06
44.60755157470703,2.1694504539482296e-06,2.1489559003384784e-06,2.1591336007986683e-06
44.56123733520508,2.1906835172558203e-06,2.1694504539482296e-06,2.1799892238050234e-06
44.753990173339844,2.2124086171970703e-06,2.1906835172558203e-06,2.2014667138137156e-06
45.1087646484375,2.234207386209164e-06,2.2124086171970703e-06,2.223232058895519e-06
45.536705017089844,2.256525704069645e-06,2.234207386209164e-06,2.2452945813711267e-06
45.99740982055664,2.2798060399509268e-06,2.256525704069645e-06,2.2680969777866267e-06
46.30415725708008,2.3044642603053944e-06,2.2798060399509268e-06,2.2920644369150978e-06
46.4158821105957,2.3307839001063257e-06,2.3044642603053944e-06,2.3175455226009944e-06
46.30122756958008,2.3582790618092986e-06,2.3307839001063257e-06,2.344440872548148e-06
46.06227111816406,2.386584583291551e-06,2.3582790618092986e-06,2.372326889599208e-06
45.780818939208984,2.4146941086655715e-06,2.386584583291551e-06,2.4005216801015195e-06
45.61253356933594,2.441441665723687e-06,2.4146941086655715e-06,2.427943854854675e-06
45.6435661315918,2.4660812414367683e-06,2.441441665723687e-06,2.4536382170481374e-06
45.8778076171875,2.488107838871656e-06,2.4660812414367683e-06,2.476978579579736e-06
46.344032287597656,2.5076801648538094e-06,2.488107838871656e-06,2.4977907742140815e-06
46.9351921081543,2.524980573070934e-06,2.5076801648538094e-06,2.5162421479762997e-06
47.53020095825195,2.541121375543298e-06,2.524980573070934e-06,2.532975486246869e-06
47.99449920654297,2.5569661374902353e-06,2.541121375543298e-06,2.54897622653516e-06
48.19927978515625,2.573022129581659e-06,2.5569661374902353e-06,2.56492762673588e-06
48.1518669128418,2.5895774342643563e-06,2.573022129581659e-06,2.58122781815473e-06
47.889617919921875,2.60629258264089e-06,2.5895774342643563e-06,2.5978531539294636e-06
47.54888916015625,2.6222869564662687e-06,2.60629258264089e-06,2.6141974558413494e-06
47.2616081237793,2.636912540765479e-06,2.6222869564662687e-06,2.6294990220776526e-06
47.14080810546875,2.6492193683225196e-06,2.636912540765479e-06,2.6429624995216727e-06
47.2331657409668,2.658595576576772e-06,2.6492193683225196e-06,2.653807314345613e-06
47.5334358215332,2.6652778615243733e-06,2.658595576576772e-06,2.661844746398856e-06
47.923866271972656,2.6695538508647587e-06,2.6652778615243733e-06,2.667333774297731e-06
48.320884704589844,2.6720267669588793e-06,2.6695538508647587e-06,2.6707177767093526e-06
48.59092330932617,2.6735226583696203e-06,2.6720267669588793e-06,2.672708433237858e-06
48.590003967285156,2.674495135579491e-06,2.6735226583696203e-06,2.6739423901744885e-06
48.33341598510742,2.6750067263492383e-06,2.674495135579491e-06,2.6746783987618983e-06
47.932655334472656,2.6747125048132148e-06,2.6750067263492383e-06,2.6747775336843915e-06
47.458927154541016,2.672804384928895e-06,2.6747125048132148e-06,2.673664994290448e-06
47.0783805847168,2.6684124350140337e-06,2.672804384928895e-06,2.670505637070164e-06
46.909549713134766,2.6608158805174753e-06,2.6684124350140337e-06,2.6645070647646207e-06
46.985626220703125,2.649876705618226e-06,2.6608158805174753e-06,2.6552406779956073e-06
47.292537689208984,2.635788405314088e-06,2.649876705618226e-06,2.6427342163515277e-06
47.77622985839844,2.619396354930359e-06,2.635788405314088e-06,2.6275060918123927e-06
48.282676696777344,2.6020761652034707e-06,2.619396354930359e-06,2.6106640689249616e-06
48.67143249511719,2.5848976292763837e-06,2.6020761652034707e-06,2.593427325336961e-06
48.80954360961914,2.5687122615636326e-06,2.5848976292763837e-06,2.5767533315956825e-06
48.6771125793457,2.5542531147948466e-06,2.5687122615636326e-06,2.561433575465344e-06
48.326393127441406,2.541475168982288e-06,2.5542531147948466e-06,2.5478120733168907e-06
47.88337326049805,2.530020765334484e-06,2.541475168982288e-06,2.5356898731843103e-06
47.49781799316406,2.519193458283553e-06,2.530020765334484e-06,2.5245431061193813e-06
47.281436920166016,2.5084918888751417e-06,2.519193458283553e-06,2.5137760530924425e-06
47.29360580444336,2.4975779524538666e-06,2.5084918888751417e-06,2.502970801288029e-06
47.531856536865234,2.4868465970939724e-06,2.4975779524538666e-06,2.4921562271629227e-06
47.870567321777344,2.4765631678747013e-06,2.4868465970939724e-06,2.4816592940624105e-06
48.22325134277344,2.4677167402842315e-06,2.4765631678747013e-06,2.4721055069676368e-06
48.433258056640625,2.4609882984805154e-06,2.4677167402842315e-06,2.464325689288671e-06
48.38362121582031,2.457010850775987e-06,2.4609882984805154e-06,2.4589739950897638e-06
48.11577224731445,2.4556757125537843e-06,2.457010850775987e-06,2.456312813592376e-06
47.64337158203125,2.4567239051975776e-06,2.4556757125537843e-06,2.4561586542404257e-06
47.13228225708008,2.459353709127754e-06,2.4567239051975776e-06,2.4579849196015857e-06
46.742618560791016,2.462573775119381e-06,2.459353709127754e-06,2.4608996227470925e-06
46.55903244018555,2.4654477783769835e-06,2.462573775119381e-06,2.4639416551508475e-06
46.660804748535156,2.4678220142959617e-06,2.4654477783769835e-06,2.466567821102217e-06
47.017616271972656,2.4695182219147682e-06,2.4678220142959617e-06,2.4686114556971006e-06
47.531883239746094,2.4714383926038863e-06,2.4695182219147682e-06,2.470431127221673e-06
48.094139099121094,2.4739792934269644e-06,2.4714383926038863e-06,2.4726737137825694e-06
48.53363800048828,2.4786977519397624e-06,2.4739792934269644e-06,2.4763112378423102e-06
48.73100280761719,2.4859396035026293e-06,2.4786977519397624e-06,2.48229252974852e-06
48.671966552734375,2.496079105185345e-06,2.4859396035026293e-06,2.4909772946557496e-06
48.380104064941406,2.5088093025260605e-06,2.496079105185345e-06,2.5024000933626667e-06
48.035301208496094,2.5235417524527293e-06,2.5088093025260605e-06,2.5161177745758323e-06
47.73593521118164,2.539333991080639e-06,2.5235417524527293e-06,2.5313681817351608e-06
47.631744384765625,2.5556021228112513e-06,2.539333991080639e-06,2.547391659390996e-06
47.74577713012695,2.571481672930531e-06,2.5556021228112513e-06,2.5634653866291046e-06
48.092525482177734,2.5874060156638734e-06,2.571481672930531e-06,2.5793719942157622e-06
48.549522399902344,2.603048869787017e-06,2.5874060156638734e-06,2.59516332334897e-06
49.02375411987305,2.619724227770348e-06,2.603048869787017e-06,2.611328000057256e-06
49.287044525146484,2.6374445951660164e-06,2.619724227770348e-06,2.628526544867782e-06
49.306941986083984,2.656710876181023e-06,2.6374445951660164e-06,2.647013616297045e-06
49.040225982666016,2.6772604542202316e-06,2.656710876181023e-06,2.666909040272003e-06
48.5446891784668,2.698443495319225e-06,2.6772604542202316e-06,2.6877582968154456e-06
48.0751953125,2.7190214950678637e-06,2.698443495319225e-06,2.708624379010871e-06
47.65430450439453,2.7377132028050255e-06,2.7190214950678637e-06,2.72824831881735e-06
47.47811508178711,2.7533849333849503e-06,2.7377132028050255e-06,2.745426854744437e-06
47.55526351928711,2.7654250516206957e-06,2.7533849333849503e-06,2.759286644504755e-06
47.898075103759766,2.773619144136319e-06,2.7654250516206957e-06,2.7694145501300227e-06
48.36626052856445,2.778639782263781e-06,2.773619144136319e-06,2.776034307316877e-06
48.832733154296875,2.7809860512206797e-06,2.778639782263781e-06,2.7797295842901804e-06
49.14680099487305,2.7817247882921947e-06,2.7809860512206797e-06,2.781279590635677e-06
49.242149353027344,2.781502189463936e-06,2.7817247882921947e-06,2.7815399334940594e-06
49.010433197021484,2.780509248623275e-06,2.781502189463936e-06,2.7809269340650644e-06
48.60966110229492,2.7782020879385527e-06,2.780509248623275e-06,2.7792675609816797e-06
48.15325164794922,2.7742530619434547e-06,2.7782020879385527e-06,2.776128667392186e-06
47.782596588134766,2.7675287128658965e-06,2.7742530619434547e-06,2.77078288490884e-06
47.604068756103516,2.7577070795814507e-06,2.7675287128658965e-06,2.762505346254329e-06
47.64762878417969,2.7441733436717186e-06,2.7577070795814507e-06,2.7508278890309157e-06
1.000000045813705e-18,0.0,2.7441733436717186e-06,0.0
1.000000045813705e-18,2.726745151448995e-06,0.0,0.0
48.13838577270508,2.7145824788021855e-06,2.726745151448995e-06,2.7205715014133602e-06
48.437049865722656,2.699292963370681e-06,2.7145824788021855e-06,2.7068517738371156e-06
48.72250747680664,2.6820844141184352e-06,2.699292963370681e-06,2.69061024482653e-06
48.843589782714844,2.663427949300967e-06,2.6820844141184352e-06,2.6726818305178313e-06
48.730865478515625,2.644129153850372e-06,2.663427949300967e-06,2.6537045414443128e-06
48.410301208496094,2.6243758384225657e-06,2.644129153850372e-06,2.6341742795921164e-06
47.93721008300781,2.6036382223537657e-06,2.6243758384225657e-06,2.613920287330984e-06
47.4586181640625,2.58161253441358e-06,2.6036382223537657e-06,2.5925291993189603e-06
47.07141876220703,2.557796051405603e-06,2.58161253441358e-06,2.569599928392563e-06
46.875274658203125,2.532027565393946e-06,2.557796051405603e-06,2.544803464843426e-06
46.83317565917969,2.5040421860467177e-06,2.532027565393946e-06,2.5179256226692814e-06
46.992042541503906,2.4743640096858144e-06,2.5040421860467177e-06,2.489098960722913e-06
47.208168029785156,2.4439700609946158e-06,2.4743640096858144e-06,2.45907199314388e-06
47.37584686279297,2.413391257505282e-06,2.4439700609946158e-06,2.4285950530611444e-06
47.37953567504883,2.383652372373035e-06,2.413391257505282e-06,2.3984450763236964e-06
47.18781280517578,2.355287506361492e-06,2.383652372373035e-06,2.36939877140685e-06
46.82259750366211,2.3284419512492605e-06,2.355287506361492e-06,2.341795379834366e-06
46.336124420166016,2.302765551576158e-06,2.3284419512492605e-06,2.3155321287049446e-06
45.84864044189453,2.2779879600420827e-06,2.302765551576158e-06,2.2903016088093864e-06
45.4627571105957,2.25343228521524e-06,2.2779879600420827e-06,2.2656320197711466e-06
45.25425720214844,2.2290855667961296e-06,2.25343228521524e-06,2.2411818463297095e-06
45.23258590698242,2.2046210688131396e-06,2.2290855667961296e-06,2.2167810129758436e-06
45.35160827636719,2.1806965833093273e-06,2.2046210688131396e-06,2.192596184613649e-06
45.52488708496094,2.157808921765536e-06,2.1806965833093273e-06,2.1692021618946455e-06
45.646549224853516,2.1366681721701752e-06,2.157808921765536e-06,2.1471998934430303e-06
45.63945007324219,2.1180067051318474e-06,2.1366681721701752e-06,2.12730856219423e-06
45.44148254394531,2.102019607264083e-06,2.1180067051318474e-06,2.109989054588368e-06
45.07571029663086,2.0886432139377575e-06,2.102019607264083e-06,2.0953068542439723e-06
44.6558723449707,2.0775755729118828e-06,2.0886432139377575e-06,2.083081199089065e-06
44.2558708190918,2.0681334262917517e-06,2.0775755729118828e-06,2.072821189358365e-06
43.97079086303711,2.0600384686986217e-06,2.0681334262917517e-06,2.0640493403334403e-06
43.844722747802734,2.052613581327023e-06,2.0600384686986217e-06,2.0562888494168874e-06
43.89299774169922,2.045746668954962e-06,2.052613581327023e-06,2.049146360150189e-06
44.08961868286133,2.039806304310332e-06,2.045746668954962e-06,2.0427496565389447e-06
44.331905364990234,2.035028273894568e-06,2.039806304310332e-06,2.0373981897137128e-06
44.54508972167969,2.032088787018438e-06,2.035028273894568e-06,2.0335460249043535e-06
44.634395599365234,2.0311856587795774e-06,2.032088787018438e-06,2.0316274458309636e-06
44.56718444824219,2.0327502170403022e-06,2.0311856587795774e-06,2.031956000791979e-06
44.35453796386719,2.0366592252685223e-06,2.0327502170403022e-06,2.034686076513026e-06
44.059505462646484,2.0423176465556026e-06,2.0366592252685223e-06,2.039460468949983e-06
43.784507751464844,2.049159093076014e-06,2.0423176465556026e-06,2.045700966846198e-06
43.61439514160156,2.056190169241745e-06,2.049159093076014e-06,2.052631089100032e-06
43.573123931884766,2.063524789264193e-06,2.056190169241745e-06,2.0598106402758276e-06
43.700103759765625,2.0703587324533146e-06,2.063524789264193e-06,2.066896740871016e-06
43.94687271118164,2.077119688692619e-06,2.0703587324533146e-06,2.0736986243719002e-06
44.23342514038086,2.083831077470677e-06,2.077119688692619e-06,2.0804400264751166e-06
44.48530960083008,2.090982661684393e-06,2.083831077470677e-06,2.087375378323486e-06
44.59230422973633,2.099244284181623e-06,2.090982661684393e-06,2.095081526931608e-06
44.55799865722656,2.1082043986098142e-06,2.099244284181623e-06,2.103688530041836e-06
44.36876678466797,2.1180874227866298e-06,2.1082043986098142e-06,2.1131020275788615e-06
44.10330581665039,2.128199184880941e-06,2.1180874227866298e-06,2.1230900983937318e-06
43.853275299072266,2.137806404789444e-06,2.128199184880941e-06,2.1329415176296607e-06
43.674705505371094,2.146454335161252e-06,2.137806404789444e-06,2.1420632947410922e-06
43.63890075683594,2.1533287508646026e-06,2.146454335161252e-06,2.1498233309102943e-06
43.741676330566406,2.1582627596217208e-06,2.1533287508646026e-06,2.155730271624634e-06
43.977081298828125,2.1613273020193446e-06,2.1582627596217208e-06,2.159735686291242e-06
44.24582290649414,2.1628968625009293e-06,2.1613273020193446e-06,2.162059445254272e-06
44.4677619934082,2.1635182747559156e-06,2.1628968625009293e-06,2.163160388590768e-06
44.57054138183594,2.1635937628161628e-06,2.1635182747559156e-06,2.1635114535456523e-06
44.51274108886719,2.163391854992369e-06,2.1635937628161628e-06,2.1634468794218265e-06
44.28527069091797,2.1627415662806015e-06,2.163391854992369e-06,2.163015324185835e-06
43.95880889892578,2.161289557989221e-06,2.1627415662806015e-06,2.1619562176056206e-06
43.64936065673828,2.1582600311376154e-06,2.161289557989221e-06,2.159707946702838e-06
43.434303283691406,2.1533451217692345e-06,2.1582600311376154e-06,2.1557304989983095e-06
43.3237419128418,2.1462371933012037e-06,2.1533451217692345e-06,2.1497166926565114e-06
43.3498420715332,2.1364328404160915e-06,2.1462371933012037e-06,2.1412611204141285e-06
43.48727035522461,2.124630327671184e-06,2.1364328404160915e-06,2.1304617803252768e-06
43.68837356567383,2.110909690600238e-06,2.124630327671184e-06,2.1177061171329115e-06
43.830562591552734,2.096279786201194e-06,2.110909690600238e-06,2.10353664442664e-06
43.861446380615234,2.081300408462994e-06,2.096279786201194e-06,2.0887359823973384e-06
43.73468780517578,2.066243723675143e-06,2.081300408462994e-06,2.0737184058816638e-06
43.4526481628418,2.051271167147206e-06,2.066243723675143e-06,2.058700829365989e-06
43.098140716552734,2.0360976122901775e-06,2.051271167147206e-06,2.043622316705296e-06
42.72773742675781,2.0203447093081195e-06,2.0360976122901775e-06,2.02815272132284e-06
42.4323844909668,2.003563622565707e-06,2.0203447093081195e-06,2.0118804968660697e-06
42.281986236572266,1.9857275219692383e-06,2.003563622565707e-06,1.9945705389545765e-06
42.249813079833984,1.966471700143302e-06,1.9857275219692383e-06,1.9760254872380756e-06
42.34967041015625,1.946416887221858e-06,1.966471700143302e-06,1.956376081579947e-06
42.49061584472656,1.9261428860772867e-06,1.946416887221858e-06,1.9362200873729307e-06
42.58852005004883,1.9061608327319846e-06,1.9261428860772867e-06,1.9161004729539854e-06
42.59129333496094,1.8874360421250458e-06,1.9061608327319846e-06,1.896755179586762e-06
42.44243240356445,1.8701696262724e-06,1.8874360421250458e-06,1.878764010143641e-06
42.16803741455078,1.8543544229032705e-06,1.8701696262724e-06,1.8622239394971984e-06
41.82175827026367,1.8399315422357176e-06,1.8543544229032705e-06,1.847103021646035e-06
41.4858512878418,1.8265383232574095e-06,1.8399315422357176e-06,1.8331921864955802e-06
41.22706985473633,1.8136772723664762e-06,1.8265383232574095e-06,1.8200630620412994e-06
41.10269546508789,1.8012138980338932e-06,1.8136772723664762e-06,1.8074018726110808e-06
41.12931823730469,1.7891245533974143e-06,1.8012138980338932e-06,1.795130287973734e-06
41.260780334472656,1.7775480500858976e-06,1.7891245533974143e-06,1.7833049241744447e-06
41.44927215576172,1.7670672605163418e-06,1.7775480500858976e-06,1.7722857137414394e-06
41.619476318359375,1.7583716953595285e-06,1.7670672605163418e-06,1.7627065744818537e-06
41.69489669799805,1.7519038237878704e-06,1.7583716953595285e-06,1.7551309383634361e-06
41.643226623535156,1.7479588905189303e-06,1.7519038237878704e-06,1.7499262412457028e-06
41.47124481201172,1.746651378198294e-06,1.7479588905189303e-06,1.7472972331233905e-06
41.243621826171875,1.7474486639912357e-06,1.746651378198294e-06,1.7470363218308194e-06
41.0264778137207,1.7501456568425056e-06,1.7474486639912357e-06,1.7487767536294996e-06
40.89337921142578,1.7542079149279743e-06,1.7501456568425056e-06,1.7521510926599149e-06
40.9022331237793,1.759151928126812e-06,1.7542079149279743e-06,1.7566524093126645e-06
41.05680465698242,1.7649991832513479e-06,1.759151928126812e-06,1.7620495782466605e-06
41.33635330200195,1.7718269873512327e-06,1.7649991832513479e-06,1.7683912574284477e-06
41.664573669433594,1.7799463876144728e-06,1.7718269873512327e-06,1.7758693502401002e-06
41.97700881958008,1.7899142221722286e-06,1.7799463876144728e-06,1.7849154119176092e-06
42.194732666015625,1.8022554968410986e-06,1.7899142221722286e-06,1.7960680906980997e-06
42.28871536254883,1.8170018165619695e-06,1.8022554968410986e-06,1.8096055782734766e-06
42.25585174560547,1.8340726910537342e-06,1.8170018165619695e-06,1.825503659347305e-06
42.151649475097656,1.8531152363721048e-06,1.8340726910537342e-06,1.8435478068568045e-06
42.049293518066406,1.873474616331805e-06,1.8531152363721048e-06,1.8632371165949735e-06
42.039703369140625,1.8947215494335978e-06,1.873474616331805e-06,1.8840319171431474e-06
42.15742874145508,1.9162589524057694e-06,1.8947215494335978e-06,1.9054205040447414e-06
42.42427444458008,1.9377298485778738e-06,1.9162589524057694e-06,1.926925961015513e-06
42.80654525756836,1.9594754121499136e-06,1.9377298485778738e-06,1.9485373741190415e-06
43.23337173461914,1.9813214748864993e-06,1.9594754121499136e-06,1.9703379621205386e-06
43.625938415527344,2.004051339099533e-06,1.9813214748864993e-06,1.9926274035242386e-06
43.917144775390625,2.027825303230202e-06,2.004051339099533e-06,2.0158774987066863e-06
44.060752868652344,2.0530271740426542e-06,2.027825303230202e-06,2.0403583675943082e-06
44.04065704345703,2.0789384507224895e-06,2.0530271740426542e-06,2.0659060737671098e-06
43.947330474853516,2.1057071535324212e-06,2.0789384507224895e-06,2.0922345811413834e-06
43.84492874145508,2.132185045411461e-06,2.1057071535324212e-06,2.118849806720391e-06
43.8240966796875,2.1576702238235157e-06,2.132185045411461e-06,2.144827703887131e-06
43.952552795410156,2.1817581909999717e-06,2.1576702238235157e-06,2.1696157546102768e-06
44.22042465209961,2.203986696258653e-06,2.1817581909999717e-06,2.192780357290758e-06
44.58891296386719,2.224597665190231e-06,2.203986696258653e-06,2.214208507211879e-06
45.033294677734375,2.2437984625867102e-06,2.224597665190231e-06,2.234123940070276e-06
45.38372039794922,2.2619954052061075e-06,2.2437984625867102e-06,2.2528292902279645e-06
45.645965576171875,2.27968462240824e-06,2.2619954052061075e-06,2.270775439683348e-06
45.700775146484375,2.297034825460287e-06,2.27968462240824e-06,2.2882932171341963e-06
45.589019775390625,2.313695404154714e-06,2.297034825460287e-06,2.3052932647260604e-06
45.41069793701172,2.329389644728508e-06,2.313695404154714e-06,2.3214643078972585e-06
45.207462310791016,2.3434376998920925e-06,2.329389644728508e-06,2.336329544050386e-06
45.110748291015625,2.3551688173029106e-06,2.3434376998920925e-06,2.3492170839745086e-06
45.140254974365234,2.363809926464455e-06,2.3551688173029106e-06,2.359405243623769e-06
45.34413146972656,2.369783032918349e-06,2.363809926464455e-06,2.3667182631470496e-06
45.664669036865234,2.373061079197214e-06,2.369783032918349e-06,2.371352366026258e-06
45.98696517944336,2.3739789867249783e-06,2.373061079197214e-06,2.373458755755564e-06
46.29277801513672,2.3734985461487668e-06,2.3739789867249783e-06,2.3736849925626302e-06
46.43729019165039,2.3721599973214325e-06,2.3734985461487668e-06,2.3727791358396644e-06
46.40427017211914,2.3702564249106217e-06,2.3721599973214325e-06,2.3711577341600787e-06
46.19837951660156,2.3677107492403593e-06,2.3702564249106217e-06,2.3689285626460332e-06
45.895755767822266,2.3640923245693557e-06,2.3677107492403593e-06,2.365839691265137e-06
45.61918258666992,2.359345216973452e-06,2.3640923245693557e-06,2.3616507860424463e-06
45.42238235473633,2.352637466174201e-06,2.359345216973452e-06,2.355918923058198e-06
45.38151550292969,2.3437228264810983e-06,2.352637466174201e-06,2.3481070456909947e-06
45.512474060058594,2.3327784219873138e-06,2.3437228264810983e-06,2.338181275263196e-06
45.73882293701172,2.3203638193081133e-06,2.3327784219873138e-06,2.326508365513291e-06
46.0263786315918,2.306762326043099e-06,2.3203638193081133e-06,2.3135087303671753e-06
46.244144439697266,2.2931458261155058e-06,2.306762326043099e-06,2.2999079192231875e-06
46.332340240478516,2.2799372345616575e-06,2.2931458261155058e-06,2.2865010578243528e-06
46.21030044555664,2.2674566935165785e-06,2.2799372345616575e-06,2.2736576283932664e-06
45.9662971496582,2.2560648176295217e-06,2.2674566935165785e-06,2.2617198283114703e-06
45.63755798339844,2.245221367047634e-06,2.2560648176295217e-06,2.250597617603489e-06
45.334388732910156,2.2346498553815763e-06,2.245221367047634e-06,2.239885816379683e-06
45.10258102416992,2.223881438112585e-06,2.2346498553815763e-06,2.2292126686807023e-06
45.05487060546875,2.2127171632746467e-06,2.223881438112585e-06,2.218247345808777e-06
45.16887664794922,2.2011988676240435e-06,2.2127171632746467e-06,2.206911176472204e-06
45.37220764160156,2.189699443988502e-06,2.2011988676240435e-06,2.195409933847259e-06
45.62849426269531,2.1790028768009506e-06,2.189699443988502e-06,2.1843213744432433e-06
45.82865524291992,2.169509571103845e-06,2.1790028768009506e-06,2.1742346234532306e-06
45.89920425415039,2.1618238861265127e-06,2.169509571103845e-06,2.165650357710547e-06
45.80661392211914,2.1564501366810873e-06,2.1618238861265127e-06,2.15912154999387e-06
45.570560455322266,2.153169361918117e-06,2.1564501366810873e-06,2.1547907635977026e-06
45.27178955078125,2.1515911612368654e-06,2.153169361918117e-06,2.1523551367863547e-06
45.00581741333008,2.151253966076183e-06,2.1515911612368654e-06,2.1513915271498263e-06
44.828895568847656,2.1517371351365e-06,2.151253966076183e-06,2.15146019399981e-06
44.8146858215332,2.1526566342799924e-06,2.1517371351365e-06,2.152160959667526e-06
44.95638656616211,2.153883542632684e-06,2.1526566342799924e-06,2.153237119273399e-06
45.22686767578125,2.1556950287049403e-06,2.153883542632684e-06,2.1547621145145968e-06
45.536964416503906,2.1584821752185235e-06,2.1556950287049403e-06,2.157067683583591e-06
45.80793762207031,2.1627774913213216e-06,2.1584821752185235e-06,2.160613348678453e-06
45.962257385253906,2.169208073610207e-06,2.1627774913213216e-06,2.1659768663084833e-06
45.949039459228516,2.1775622371933423e-06,2.169208073610207e-06,2.173365373892011e-06
45.774078369140625,2.187689460697584e-06,2.1775622371933423e-06,2.1825978819833836e-06
45.551326751708984,2.1994742382958066e-06,2.187689460697584e-06,2.193543878092896e-06
45.333927154541016,2.2121741949376883e-06,2.1994742382958066e-06,2.2057768092054175e-06
45.20259094238281,2.2249278117669746e-06,2.2121741949376883e-06,2.218497229478089e-06
45.223480224609375,2.2376800643542083e-06,2.2249278117669746e-06,2.2312476630759193e-06
45.40119171142578,2.2496769815916196e-06,2.2376800643542083e-06,2.2436247490986716e-06
45.68113327026367,2.261372856082744e-06,2.2496769815916196e-06,2.255475465062773e-06
46.01616668701172,2.2729996089765336e-06,2.261372856082744e-06,2.267142008349765e-06
46.28826141357422,2.2848569187772227e-06,2.2729996089765336e-06,2.2788872229284607e-06
46.44389724731445,2.2973049453867134e-06,2.2848569187772227e-06,2.2910398911335506e-06
46.43754577636719,2.310405534444726e-06,2.2973049453867134e-06,2.3038101062411442e-06
46.27180099487305,2.3241257167683216e-06,2.310405534444726e-06,2.3172126475401456e-06
46.03188705444336,2.3376671833830187e-06,2.3241257167683216e-06,2.330834831809625e-06
45.782676696777344,2.3505508579546586e-06,2.3376671833830187e-06,2.3440393306373153e-06
45.62802505493164,2.362153281865176e-06,2.3505508579546586e-06,2.356277491344372e-06
45.613731384277344,2.3715542738500517e-06,2.362153281865176e-06,2.366778971918393e-06
45.724857330322266,2.37884546550049e-06,2.3715542738500517e-06,2.3751281332806684e-06
45.93406677246094,2.3838724700908642e-06,2.37884546550049e-06,2.3812926883692853e-06
46.21281051635742,2.3871566554589663e-06,2.3838724700908642e-06,2.385454990871949e-06
46.43892288208008,2.3889983822300564e-06,2.3871566554589663e-06,2.388023403909756e-06
46.52384948730469,2.389870132901706e-06,2.3889983822300564e-06,2.3893821889942046e-06
46.432621002197266,2.3898207928141346e-06,2.389870132901706e-06,2.389791234236327e-06
46.19644546508789,2.3888628675194923e-06,2.3898207928141346e-06,2.3892821445770096e-06
1.000000045813705e-18,0.0,2.3888628675194923e-06,0.0
1.000000045813705e-18,2.387141648796387e-06,0.0,0.0
45.833282470703125,2.3762891032674816e-06,2.387141648796387e-06,2.3816437533241697e-06
45.76797866821289,2.3661882551095914e-06,2.3762891032674816e-06,2.3711686480965e-06
45.61130905151367,2.356638788114651e-06,2.3661882551095914e-06,2.3613424673385452e-06
45.34806823730469,2.3477505237678997e-06,2.356638788114651e-06,2.352119736315217e-06
44.948944091796875,2.3392224193230504e-06,2.3477505237678997e-06,2.3434038212144515e-06
44.49608612060547,2.3301395231101196e-06,2.3392224193230504e-06,2.334588316443842e-06
43.9921760559082,2.3199054339784198e-06,2.3301395231101196e-06,2.3249176592798904e-06
43.543766021728516,2.3077732294041198e-06,2.3199054339784198e-06,2.3137231437431183e-06
43.16072463989258,2.2927645204617875e-06,2.3077732294041198e-06,2.300141659361543e-06
42.9204216003418,2.2744252419215627e-06,2.2927645204617875e-06,2.283459707541624e-06
42.820411682128906,2.2525819076690823e-06,2.2744252419215627e-06,2.2633635126112495e-06
42.8316650390625,2.2274866751104128e-06,2.2525819076690823e-06,2.2398926375899464e-06
42.93879318237305,2.199656137236161e-06,2.2274866751104128e-06,2.213431798736565e-06
43.0820198059082,2.1700429897464346e-06,2.199656137236161e-06,2.1847154130227864e-06
43.20762634277344,2.139417574653635e-06,2.1700429897464346e-06,2.1546034076891374e-06
43.305450439453125,2.108607077389024e-06,2.139417574653635e-06,2.1238947738311253e-06
43.338356018066406,2.0785023480129894e-06,2.108607077389024e-06,2.093447619699873e-06
43.34099578857422,2.0497122932283673e-06,2.0785023480129894e-06,2.064011823676992e-06
43.3206787109375,2.023041815846227e-06,2.0497122932283673e-06,2.0362947452667868e-06
43.30890655517578,1.99848636839306e-06,2.023041815846227e-06,2.010694061027607e-06
43.319236755371094,1.976826069949311e-06,1.99848636839306e-06,1.9876001715601888e-06
43.3412971496582,1.9583385437726974e-06,1.976826069949311e-06,1.9675394469231833e-06
43.368282318115234,1.943244114954723e-06,1.9583385437726974e-06,1.9507601791701745e-06
43.35702133178711,1.931976839841809e-06,1.943244114954723e-06,1.937588422151748e-06
43.25127029418945,1.9246906504122308e-06,1.931976839841809e-06,1.9283158962934976e-06
43.043373107910156,1.9213975974707864e-06,1.9246906504122308e-06,1.9230249108659336e-06
42.72477722167969,1.9216977307223715e-06,1.9213975974707864e-06,1.9215212887502275e-06
42.34194564819336,1.9249168872192968e-06,1.9216977307223715e-06,1.923269792314386e-06
41.926414489746094,1.930487087520305e-06,1.9249168872192968e-06,1.927650828292826e-06
41.5560188293457,1.937364231707761e-06,1.930487087520305e-06,1.933861540237558e-06
41.25822448730469,1.944531277331407e-06,1.937364231707761e-06,1.940873062267201e-06
41.06767654418945,1.9511537630023668e-06,1.944531277331407e-06,1.9477611203910783e-06
40.99119186401367,1.95688289750251e-06,1.9511537630023668e-06,1.953933860932011e-06
41.05062484741211,1.9610288291005418e-06,1.95688289750251e-06,1.958872871909989e-06
41.16427993774414,1.963811428140616e-06,1.9610288291005418e-06,1.962340093086823e-06
41.340431213378906,1.9654999050544575e-06,1.963811428140616e-06,1.964580405910965e-06
41.51716995239258,1.966272748177289e-06,1.9654999050544575e-06,1.9658159544633236e-06
41.68272018432617,1.9665781110234093e-06,1.966272748177289e-06,1.966359377547633e-06
41.80651092529297,1.9667515971377725e-06,1.9665781110234093e-06,1.9666022126330063e-06
41.92731475830078,1.9669428183988202e-06,1.9667515971377725e-06,1.966787749552168e-06
42.049774169921875,1.9675944713526405e-06,1.9669428183988202e-06,1.9672122562042205e-06
42.20198059082031,1.968905962712597e-06,1.9675944713526405e-06,1.9681972389662405e-06
42.39236831665039,1.971183564819512e-06,1.968905962712597e-06,1.969995992112672e-06
42.6341667175293,1.974722636077786e-06,1.971183564819512e-06,1.9729091036424506e-06
42.85042190551758,1.9797764707618626e-06,1.974722636077786e-06,1.977208739845082e-06
43.03764724731445,1.9870069536409574e-06,1.9797764707618626e-06,1.9833519218082074e-06
43.12931823730469,1.9963267732237e-06,1.9870069536409574e-06,1.991624685615534e-06
43.087059020996094,2.0080349258932984e-06,1.9963267732237e-06,2.0021313957840903e-06
42.92294692993164,2.021672116825357e-06,2.0080349258932984e-06,2.0147931536484975e-06
42.64703369140625,2.036705154750962e-06,2.021672116825357e-06,2.029114511969965e-06
42.31851577758789,2.052275021924288e-06,2.036705154750962e-06,2.0444019810383907e-06
41.9630241394043,2.067587274723337e-06,2.052275021924288e-06,2.0598295122908894e-06
41.67511749267578,2.0811735339520965e-06,2.067587274723337e-06,2.0742697870446136e-06
41.473323822021484,2.0923553165630437e-06,2.0811735339520965e-06,2.086648464683094e-06
41.33747100830078,2.1000394099246478e-06,2.0923553165630437e-06,2.096079242619453e-06
41.300968170166016,2.1040889350842917e-06,2.1000394099246478e-06,2.10194639294059e-06
41.32380294799805,2.104086433973862e-06,2.1040889350842917e-06,2.103971610267763e-06
41.368995666503906,2.1001305867685005e-06,2.104086433973862e-06,2.1019941414124332e-06
41.395774841308594,2.092330305458745e-06,2.1001305867685005e-06,2.0961165319022257e-06
41.417564392089844,2.0808822682738537e-06,2.092330305458745e-06,2.0864922589680646e-06
41.43204879760742,2.066335127892671e-06,2.0808822682738537e-06,2.073494442811352e-06
41.41312026977539,2.048849182756385e-06,2.066335127892671e-06,2.057476649497403e-06
41.41240310668945,2.0288912310206797e-06,2.048849182756385e-06,2.038754701061407e-06
41.46456527709961,2.0070315258635674e-06,2.0288912310206797e-06,2.0178486010991037e-06
41.5674934387207,1.9836140836559935e-06,2.0070315258635674e-06,1.9952149159507826e-06
41.683101654052734,1.9595031517383177e-06,1.9836140836559935e-06,1.9714582322194474e-06
41.81159591674805,1.9354304185981164e-06,1.9595031517383177e-06,1.9473764041322283e-06
41.88315200805664,1.912146217364352e-06,1.9354304185981164e-06,1.923708396134316e-06
41.85732650756836,1.8902691181210685e-06,1.912146217364352e-06,1.9011370113730663e-06
41.7241325378418,1.8703412933973595e-06,1.8902691181210685e-06,1.8802418253471842e-06
41.466407775878906,1.8521939182392089e-06,1.8703412933973595e-06,1.8612071244206163e-06
41.10029602050781,1.8359556861469173e-06,1.8521939182392089e-06,1.8440136955177877e-06
40.67268371582031,1.8210838561572018e-06,1.8359556861469173e-06,1.8284544012203696e-06
40.26132583618164,1.8071006024911185e-06,1.8210838561572018e-06,1.8140215161110973e-06
39.871864318847656,1.793092906154925e-06,1.8071006024911185e-06,1.8000193904299522e-06
39.5507698059082,1.778911837391206e-06,1.793092906154925e-06,1.7859199488157174e-06
39.293148040771484,1.7638865301705664e-06,1.778911837391206e-06,1.771312327036867e-06
39.12236404418945,1.747890792103135e-06,1.7638865301705664e-06,1.7557997580297524e-06
38.965641021728516,1.7308078668065718e-06,1.747890792103135e-06,1.7392587778886082e-06
38.82316207885742,1.7128616036643507e-06,1.7308078668065718e-06,1.7217435015481897e-06
38.693214416503906,1.6940954310484813e-06,1.7128616036643507e-06,1.7033872836691444e-06
38.54120635986328,1.6747313793530338e-06,1.6940954310484813e-06,1.6843222283569048e-06
38.39360809326172,1.6547228369745426e-06,1.6747313793530338e-06,1.664636101850192e-06
38.282676696777344,1.6345109088433674e-06,1.6547228369745426e-06,1.6445285382360453e-06
38.206512451171875,1.6142397498697392e-06,1.6345109088433674e-06,1.6242911442532204e-06
38.220523834228516,1.5943327298373333e-06,1.6142397498697392e-06,1.604209955985425e-06
38.305965423583984,1.5751113551232265e-06,1.5943327298373333e-06,1.5846563883314957e-06
38.43134307861328,1.5573979226246593e-06,1.5751113551232265e-06,1.5662025134588475e-06
38.606407165527344,1.5417963368236087e-06,1.5573979226246593e-06,1.549560352032131e-06
38.75128936767578,1.5291481076928903e-06,1.5417963368236087e-06,1.5354501101683127e-06
38.85393142700195,1.5197537095446023e-06,1.5291481076928903e-06,1.5244403357428382e-06
38.87260055541992,1.5145147926887148e-06,1.5197537095446023e-06,1.517130840511527e-06
38.799983978271484,1.513311644885107e-06,1.5145147926887148e-06,1.5139104334593867e-06
38.653751373291016,1.5160244402068201e-06,1.513311644885107e-06,1.514660084467323e-06
38.486053466796875,1.5224319440676481e-06,1.5160244402068201e-06,1.5192108548944816e-06
38.31321716308594,1.531818270450458e-06,1.5224319440676481e-06,1.5270960602720152e-06
38.19856643676758,1.5438970422110287e-06,1.531818270450458e-06,1.5378166153823258e-06
38.1149787902832,1.5579578303004382e-06,1.5438970422110287e-06,1.5508751403103815e-06
38.11060333251953,1.573451527292491e-06,1.5579578303004382e-06,1.565643628964608e-06
38.15007019042969,1.589949306435301e-06,1.573451527292491e-06,1.5816324321349384e-06
38.21562957763672,1.6072067410277668e-06,1.589949306435301e-06,1.5985042409738526e-06
38.280975341796875,1.6248698102572234e-06,1.6072067410277668e-06,1.615959490663954e-06
38.3634033203125,1.6427502487204038e-06,1.6248698102572234e-06,1.6337271517841145e-06
38.420047760009766,1.6601911738689523e-06,1.6427502487204038e-06,1.651384991419036e-06
38.49246597290039,1.6772362414485542e-06,1.6601911738689523e-06,1.668625600359519e-06
38.59237289428711,1.6934043287619716e-06,1.6772362414485542e-06,1.685232064119191e-06
38.7482795715332,1.7086501884477912e-06,1.6934043287619716e-06,1.700940856608213e-06
38.97724151611328,1.7228576325578615e-06,1.7086501884477912e-06,1.715671942292829e-06
39.28389358520508,1.736212766445533e-06,1.7228576325578615e-06,1.7294595409111935e-06
39.66341781616211,1.748996737660491e-06,1.736212766445533e-06,1.742536937854311e-06
40.083892822265625,1.761799012456322e-06,1.748996737660491e-06,1.7553377347212518e-06
40.49098587036133,1.775213149812771e-06,1.761799012456322e-06,1.7684518525129533e-06
40.840877532958984,1.7897177713166457e-06,1.775213149812771e-06,1.7824140741140582e-06
41.11020278930664,1.8059067770082038e-06,1.7897177713166457e-06,1.7977596371565596e-06
41.27925109863281,1.8238888515043072e-06,1.8059067770082038e-06,1.8148401750295307e-06
41.36588668823242,1.8438082634020247e-06,1.8238888515043072e-06,1.8337825622438686e-06
41.35236358642578,1.8653487359188148e-06,1.8438082634020247e-06,1.8545015336712822e-06
41.33324432373047,1.8879028402807307e-06,1.8653487359188148e-06,1.8765390450425912e-06
41.28990936279297,1.911080744321225e-06,1.8879028402807307e-06,1.8993955563928466e-06
41.27695846557617,1.9342880932526896e-06,1.911080744321225e-06,1.922581304825144e-06
41.29840850830078,1.956852202056325e-06,1.9342880932526896e-06,1.945463282027049e-06
41.30625534057617,1.9785452423093375e-06,1.956852202056325e-06,1.967588559637079e-06
41.32147979736328,1.9986389361292822e-06,1.9785452423093375e-06,1.988481017178856e-06
41.29754638671875,2.0168768060102593e-06,1.9986389361292822e-06,2.007645434787264e-06
41.248844146728516,2.032626980508212e-06,2.0168768060102593e-06,2.0246388885425404e-06
41.13756561279297,2.045531346084317e-06,2.032626980508212e-06,2.0389643395901658e-06
41.06071472167969,2.055146296697785e-06,2.045531346084317e-06,2.0502234292507637e-06
40.9537239074707,2.060848146356875e-06,2.055146296697785e-06,2.0578806925186655e-06
40.95033645629883,2.062413841485977e-06,2.060848146356875e-06,2.061515942841652e-06
41.0079345703125,2.059807684418047e-06,2.062413841485977e-06,2.060997985608992e-06
41.179039001464844,2.0531279005808756e-06,2.059807684418047e-06,2.0563597900036257e-06
41.40978240966797,2.0430602489796e-06,2.0531279005808756e-06,2.0479924387473147e-06
41.71567153930664,2.030227278737584e-06,2.0430602489796e-06,2.0365505406516604e-06
42.00714874267578,2.0157667677267455e-06,2.030227278737584e-06,2.0229131223459262e-06
42.280521392822266,2.000629137910437e-06,2.0157667677267455e-06,2.0081242837477475e-06
42.44168472290039,1.985601784326718e-06,2.000629137910437e-06,1.993050318560563e-06
42.51041030883789,1.97149302039179e-06,1.985601784326718e-06,1.978489535758854e-06
42.455848693847656,1.958648681466002e-06,1.97149302039179e-06,1.9650171907414915e-06
42.33161926269531,1.9472031453915406e-06,1.958648681466002e-06,1.9528742996044457e-06
42.157352447509766,1.9372653241589433e-06,1.9472031453915406e-06,1.9421829620114295e-06
41.994144439697266,1.9287099348730408e-06,1.9372653241589433e-06,1.932936129378504e-06
41.837520599365234,1.9211158814869123e-06,1.9287099348730408e-06,1.924860498547787e-06
41.717185974121094,1.9144331417919602e-06,1.9211158814869123e-06,1.9177216472598957e-06
41.58626174926758,1.9087274267803878e-06,1.9144331417919602e-06,1.911526396725094e-06
41.46195983886719,1.9035880995943444e-06,1.9087274267803878e-06,1.9061023976973956e-06
41.300750732421875,1.8988980627909768e-06,1.9035880995943444e-06,1.9011851009054226e-06
41.10529327392578,1.8946058162327972e-06,1.8988980627909768e-06,1.8966901507155853e-06
40.85463333129883,1.889975692392909e-06,1.8946058162327972e-06,1.8922232811746653e-06
40.623775482177734,1.884999164758483e-06,1.889975692392909e-06,1.8874147826863918e-06
40.4251594543457,1.8790598232953926e-06,1.884999164758483e-06,1.8819523575075436e-06
40.31306457519531,1.8717942111834418e-06,1.8790598232953926e-06,1.8753477206701064e-06
40.28422927856445,1.8632138107932406e-06,1.8717942111834418e-06,1.8674252260098e-06
40.36680603027344,1.853446406130388e-06,1.8632138107932406e-06,1.8582551319923368e-06
40.56266403198242,1.8426698034090805e-06,1.853446406130388e-06,1.8479904611012898e-06
40.81285095214844,1.8317637113796081e-06,1.8426698034090805e-06,1.8371589476373629e-06
41.1072883605957,1.8215959016743e-06,1.8317637113796081e-06,1.8266338202010957e-06
41.37786865234375,1.8127599332729005e-06,1.8215959016743e-06,1.8171432429880952e-06
41.57252883911133,1.806081854738295e-06,1.8127599332729005e-06,1.8093953713105293e-06
41.70620346069336,1.802291308194981e-06,1.806081854738295e-06,1.8041674820779008e-06
41.75762939453125,1.8015842897511902e-06,1.802291308194981e-06,1.8019211438513594e-06
41.763790130615234,1.8042970850729034e-06,1.8015842897511902e-06,1.8029229522653623e-06
41.75996780395508,1.8101130763170659e-06,1.8042970850729034e-06,1.807183707569493e-06
41.75993728637695,1.8190318087363266e-06,1.8101130763170659e-06,1.8145453850593185e-06
41.81156539916992,1.83108500095841e-06,1.8190318087363266e-06,1.825024696699984e-06
41.86911392211914,1.8458945305610541e-06,1.83108500095841e-06,1.8384482700639637e-06
41.935794830322266,1.863374563981779e-06,1.8458945305610541e-06,1.8545840703154681e-06
41.96393585205078,1.8832938621926587e-06,1.863374563981779e-06,1.8732728221948491e-06
41.95509719848633,1.905313638417283e-06,1.8832938621926587e-06,1.8942303086078027e-06
41.864662170410156,1.9289889223728096e-06,1.905313638417283e-06,1.917064082590514e-06
41.729862213134766,1.9536073523340747e-06,1.9289889223728096e-06,1.941197751875734e-06
41.57557678222656,1.978490672627231e-06,1.9536073523340747e-06,1.9659369172586594e-06
41.44380569458008,2.0026793663419085e-06,1.978490672627231e-06,1.990464852497098e-06
41.39476776123047,2.02521573555714e-06,2.0026793663419085e-06,2.0138245417911094e-06
41.408447265625,2.0456577658478636e-06,2.02521573555714e-06,2.0353140826046e-06
41.57232666015625,2.0634533939301036e-06,2.0456577658478636e-06,2.0544389371934813e-06
41.82258224487305,2.0784286789421458e-06,2.0634533939301036e-06,2.070833033940289e-06
42.1588020324707,2.090966290779761e-06,2.0784286789421458e-06,2.084599600493675e-06
42.5292854309082,2.1015571292082313e-06,2.090966290779761e-06,2.0961738300684374e-06
42.86040496826172,2.110600007654284e-06,2.1015571292082313e-06,2.1059991013316903e-06
43.13529586791992,2.118722704835818e-06,2.110600007654284e-06,2.114587914547883e-06
43.3426628112793,2.126328126905719e-06,2.118722704835818e-06,2.1224559532129206e-06
43.46303176879883,2.1338596525311004e-06,2.126328126905719e-06,2.1300256776157767e-06
43.551700592041016,2.1412811292975675e-06,2.1338596525311004e-06,2.137502633559052e-06
43.62342834472656,2.148773091903422e-06,2.1412811292975675e-06,2.1449591258715373e-06
43.689361572265625,2.156141590603511e-06,2.148773091903422e-06,2.152389242837671e-06
43.75004577636719,2.163440967706265e-06,2.156141590603511e-06,2.159722953365417e-06
43.8338623046875,2.1708642634621356e-06,2.163440967706265e-06,2.1670844034815673e-06
43.846275329589844,2.178214117520838e-06,2.1708642634621356e-06,2.1744695004599635e-06
43.80152893066406,2.185548737543286e-06,2.178214117520838e-06,2.18180866795592e-06
43.62236404418945,2.192367901443504e-06,2.185548737543286e-06,2.1888795345148537e-06
43.371368408203125,2.1984340037306538e-06,2.192367901443504e-06,2.1953144369035726e-06
43.03498458862305,2.2032056676835055e-06,2.1984340037306538e-06,2.200723656642367e-06
1.000000045813705e-18,0.0,2.2032056676835055e-06,0.0
1.000000045813705e-18,2.2058552531234454e-06,0.0,0.0
42.79267501831055,2.2005328901286703e-06,2.2058552531234454e-06,2.2030917534721084e-06
42.95753479003906,2.1919261143921176e-06,2.2005328901286703e-06,2.1961316178931156e-06
43.04573440551758,2.1807131815876346e-06,2.1919261143921176e-06,2.1862242647330277e-06
43.0397834777832,2.1674750314559788e-06,2.1807131815876346e-06,2.173999291699147e-06
42.98972702026367,2.152350589312846e-06,2.1674750314559788e-06,2.1598175408144016e-06
42.88819122314453,2.135504018951906e-06,2.152350589312846e-06,2.1438306703203125e-06
42.83763122558594,2.117119947797619e-06,2.135504018951906e-06,2.1262155769363744e-06
42.84075164794922,2.0978150132577866e-06,2.117119947797619e-06,2.107374257320771e-06
42.88482666015625,2.0774625681951875e-06,2.0978150132577866e-06,2.0875495465588756e-06
42.970664978027344,2.0568177205859683e-06,2.0774625681951875e-06,2.0670577214332297e-06
43.01480484008789,2.036645128100645e-06,2.0568177205859683e-06,2.0466563910304103e-06
42.97817611694336,2.017218321270775e-06,2.036645128100645e-06,2.026862603088375e-06
42.78925704956055,1.9986907773272833e-06,2.017218321270775e-06,2.007887587751611e-06
42.47169494628906,1.9814385723293526e-06,1.9986907773272833e-06,1.989996917473036e-06
42.02919006347656,1.964865532499971e-06,1.9814385723293526e-06,1.9730787244043313e-06
41.56684112548828,1.9485876237013144e-06,1.964865532499971e-06,1.956645974132698e-06
41.09951400756836,1.9319040802656673e-06,1.9485876237013144e-06,1.940156380442204e-06
40.75029373168945,1.9143158169754315e-06,1.9319040802656673e-06,1.923013769555837e-06
40.49055099487305,1.8952090385937481e-06,1.9143158169754315e-06,1.9046608485950856e-06
40.34436798095703,1.8745173520073877e-06,1.8952090385937481e-06,1.884759399217728e-06
40.310420989990234,1.852336367846874e-06,1.8745173520073877e-06,1.863324314399506e-06
40.29179000854492,1.8292155345989158e-06,1.852336367846874e-06,1.8406766457701451e-06
40.28762435913086,1.8055870896205306e-06,1.8292155345989158e-06,1.817307065721252e-06
40.23370361328125,1.781986156856874e-06,1.8055870896205306e-06,1.793697720131604e-06
40.134029388427734,1.758884422997653e-06,1.781986156856874e-06,1.7703519006317947e-06
39.972991943359375,1.7366232896165457e-06,1.758884422997653e-06,1.7476752418588148e-06
39.818077087402344,1.7152577811430092e-06,1.7366232896165457e-06,1.725866809465515e-06
39.67926025390625,1.6950853023445234e-06,1.7152577811430092e-06,1.7051036138582276e-06
39.60798645019531,1.6761596270953305e-06,1.6950853023445234e-06,1.6855618696354213e-06
39.611812591552734,1.6588237485848367e-06,1.6761596270953305e-06,1.6674407561367843e-06
39.691078186035156,1.643439873078023e-06,1.6588237485848367e-06,1.6510923614987405e-06
39.79597473144531,1.6303520169458352e-06,1.643439873078023e-06,1.636868205423525e-06
39.876983642578125,1.6203641735046403e-06,1.6303520169458352e-06,1.6253409285127418e-06
39.8997688293457,1.613529207133979e-06,1.6203641735046403e-06,1.6169362879736582e-06
39.820159912109375,1.6101612345664762e-06,1.613529207133979e-06,1.6118366374939797e-06
39.642948150634766,1.6101550954772392e-06,1.6101612345664762e-06,1.6101458868433838e-06
39.37673568725586,1.6131047004819266e-06,1.6101550954772392e-06,1.611609036444861e-06
39.107337951660156,1.6184058040380478e-06,1.6131047004819266e-06,1.6157239315361949e-06
38.85228729248047,1.6253370631602593e-06,1.6184058040380478e-06,1.6218292557823588e-06
38.67728042602539,1.6331766801158665e-06,1.6253370631602593e-06,1.629206167308439e-06
38.58371353149414,1.6413628145528492e-06,1.6331766801158665e-06,1.6372132449760102e-06
38.587867736816406,1.6493338534928625e-06,1.6413628145528492e-06,1.6452895579277538e-06
38.662906646728516,1.656944277783623e-06,1.6493338534928625e-06,1.6530802895431407e-06
38.78989028930664,1.6642541140754474e-06,1.656944277783623e-06,1.6605420114501612e-06
38.88414764404297,1.6711485386622371e-06,1.6642541140754474e-06,1.66764505138417e-06
38.98590087890625,1.677832983659755e-06,1.6711485386622371e-06,1.6744353388276068e-06
39.01719284057617,1.684334847595892e-06,1.677832983659755e-06,1.6810274701128947e-06
39.036033630371094,1.6906393511817441e-06,1.684334847595892e-06,1.6874292896318366e-06
39.05040740966797,1.6965657323453343e-06,1.6906393511817441e-06,1.6935435951381805e-06
39.09505081176758,1.702010763438011e-06,1.6965657323453343e-06,1.6992291875794763e-06
39.19888687133789,1.7068712168111233e-06,1.702010763438011e-06,1.7043837488017743e-06
39.35987854003906,1.7114098227466457e-06,1.7068712168111233e-06,1.7090866322178044e-06
39.59687805175781,1.71586100350396e-06,1.7114098227466457e-06,1.7135866983153392e-06
39.86238479614258,1.7205225049110595e-06,1.71586100350396e-06,1.7181487237394322e-06
40.07772445678711,1.7258309981116327e-06,1.7205225049110595e-06,1.7231374158654944e-06
40.21963119506836,1.732189730319078e-06,1.7258309981116327e-06,1.7289719380642055e-06
40.25433349609375,1.7397856026946101e-06,1.732189730319078e-06,1.7359466255584266e-06
40.16751480102539,1.7486138403910445e-06,1.7397856026946101e-06,1.744152086757822e-06
39.97795486450195,1.7581314750714228e-06,1.7486138403910445e-06,1.7533160416860483e-06
39.74755096435547,1.767919911799254e-06,1.7581314750714228e-06,1.7629591866352712e-06
39.5228385925293,1.777110469447507e-06,1.767919911799254e-06,1.772440214153903e-06
39.33005142211914,1.7849631603894522e-06,1.777110469447507e-06,1.7809553582992521e-06
39.21708297729492,1.7908097333929618e-06,1.7849631603894522e-06,1.7878016933536856e-06
39.17155456542969,1.7943295915756607e-06,1.7908097333929618e-06,1.792483999452088e-06
39.173805236816406,1.7952337429960608e-06,1.7943295915756607e-06,1.7946966863746638e-06
39.19225311279297,1.7934323750523617e-06,1.7952337429960608e-06,1.7942491012945538e-06
39.1950798034668,1.7891501329359016e-06,1.7934323750523617e-06,1.7912077510118252e-06
39.16094207763672,1.7823736015998293e-06,1.7891501329359016e-06,1.7856776821645326e-06
39.060367584228516,1.7732303376760683e-06,1.7823736015998293e-06,1.7777151697373483e-06
38.956356048583984,1.7619013306102715e-06,1.7732303376760683e-06,1.7674765331321396e-06
38.82762145996094,1.748219119690475e-06,1.7619013306102715e-06,1.7549673430039547e-06
38.74211120605469,1.7325073713436723e-06,1.748219119690475e-06,1.740268771754927e-06
38.708099365234375,1.7146476238849573e-06,1.7325073713436723e-06,1.7234825691048172e-06
38.75872802734375,1.6953966905930429e-06,1.7146476238849573e-06,1.7049310372385662e-06
38.849647521972656,1.6750479971960885e-06,1.6953966905930429e-06,1.6851370219228556e-06
38.95701217651367,1.6544703385079629e-06,1.6750479971960885e-06,1.6646825997668202e-06
39.04661560058594,1.6343568631782546e-06,1.6544703385079629e-06,1.6443470940430416e-06
39.04404067993164,1.615424139345123e-06,1.6343568631782546e-06,1.624833203095477e-06
38.94004440307617,1.5980382386260317e-06,1.615424139345123e-06,1.6066808257164666e-06
38.73476791381836,1.5825986565687344e-06,1.5980382386260317e-06,1.5902724044281058e-06
38.44108581542969,1.56893929670332e-06,1.5825986565687344e-06,1.5757234450575197e-06
38.10810089111328,1.55673524204758e-06,1.56893929670332e-06,1.562789520903607e-06
37.80469512939453,1.5455311768164393e-06,1.55673524204758e-06,1.5510825051023858e-06
37.5440559387207,1.535030150989769e-06,1.5455311768164393e-06,1.5402273447762127e-06
37.354244232177734,1.5247831015585689e-06,1.535030150989769e-06,1.5298518292183871e-06
37.22629928588867,1.5146707710300689e-06,1.5247831015585689e-06,1.519672196081956e-06
37.15163803100586,1.5046781527416897e-06,1.5146707710300689e-06,1.5096212564458256e-06
37.08664321899414,1.4948833495509461e-06,1.5046781527416897e-06,1.4997294783825055e-06
37.02088928222656,1.485224743191793e-06,1.4948833495509461e-06,1.490004478910123e-06
36.92144012451172,1.4760161093363422e-06,1.485224743191793e-06,1.4805719956711982e-06
36.7867317199707,1.4672652923763962e-06,1.4760161093363422e-06,1.471592213420081e-06
36.65605926513672,1.4588455314878956e-06,1.4672652923763962e-06,1.4630065834353445e-06
36.5450553894043,1.4507825198961655e-06,1.4588455314878956e-06,1.4547654245689046e-06
36.493900299072266,1.4429388102144003e-06,1.4507825198961655e-06,1.4468137123913039e-06
36.518585205078125,1.4353398682942498e-06,1.4429388102144003e-06,1.4390963087862474e-06
36.63582229614258,1.4283958762462134e-06,1.4353398682942498e-06,1.4318316061689984e-06
36.82033157348633,1.4226291114027845e-06,1.4283958762462134e-06,1.4254849247663515e-06
37.06201934814453,1.418411102349637e-06,1.4226291114027845e-06,1.4205022580426885e-06
37.28759765625,1.4162877732815105e-06,1.418411102349637e-06,1.4173397175909486e-06
37.477699279785156,1.41719294788345e-06,1.4162877732815105e-06,1.4167358131089713e-06
37.58670425415039,1.4211120742402272e-06,1.41719294788345e-06,1.419148247805424e-06
37.61114501953125,1.4284286180554773e-06,1.4211120742402272e-06,1.4247607396100648e-06
37.57673263549805,1.4389793250302318e-06,1.4284286180554773e-06,1.4336847016238607e-06
37.515995025634766,1.4524122207149048e-06,1.4389793250302318e-06,1.4456641110882629e-06
37.469478607177734,1.4684451343782712e-06,1.4524122207149048e-06,1.4603836007154314e-06
37.485774993896484,1.4863367141515482e-06,1.4684451343782712e-06,1.4773347629670752e-06
37.565025329589844,1.5056225493026432e-06,1.4863367141515482e-06,1.4959148302295944e-06
37.69179153442383,1.526299797660613e-06,1.5056225493026432e-06,1.515888470748905e-06
37.863258361816406,1.5477154420295847e-06,1.526299797660613e-06,1.5369301991086104e-06
38.02967834472656,1.5700649100836017e-06,1.5477154420295847e-06,1.558806957291381e-06
38.17427444458008,1.5927955701044993e-06,1.5700649100836017e-06,1.5813425306987483e-06
38.28365707397461,1.6159331153176026e-06,1.5927955701044993e-06,1.6042710058172815e-06
38.35353088378906,1.6388946733059129e-06,1.6159331153176026e-06,1.6273158962576417e-06
38.4130973815918,1.6616033917671302e-06,1.6388946733059129e-06,1.6501464870088967e-06
38.4869499206543,1.6831546645335038e-06,1.6616033917671302e-06,1.672275743658247e-06
38.63252639770508,1.7035472410498187e-06,1.6831546645335038e-06,1.6932491462284815e-06
38.84491729736328,1.7223298982571578e-06,1.7035472410498187e-06,1.7128417084677494e-06
39.172271728515625,1.7394439737472567e-06,1.7223298982571578e-06,1.7307986581727164e-06
39.5653076171875,1.7554821170051582e-06,1.7394439737472567e-06,1.747383635120059e-06
39.98258590698242,1.7705337995721493e-06,1.7554821170051582e-06,1.7629379271966172e-06
40.36819076538086,1.7853971030490356e-06,1.7705337995721493e-06,1.777901957211725e-06
40.696083068847656,1.8005855508818058e-06,1.7853971030490356e-06,1.7929314708453603e-06
40.90456771850586,1.8164186030844576e-06,1.8005855508818058e-06,1.8084417661157204e-06
40.995567321777344,1.83310737611464e-06,1.8164186030844576e-06,1.8246983017888851e-06
40.990230560302734,1.8503948240322643e-06,1.83310737611464e-06,1.8416799321130384e-06
40.95556640625,1.8678611013456248e-06,1.8503948240322643e-06,1.8590503714221995e-06
40.917938232421875,1.8853684196074028e-06,1.8678611013456248e-06,1.876530973277113e-06
40.904449462890625,1.9020062609342858e-06,1.8853684196074028e-06,1.8936003698399873e-06
40.95072555541992,1.917560211950331e-06,1.9020062609342858e-06,1.9096953565167496e-06
41.02466583251953,1.9317621990921907e-06,1.917560211950331e-06,1.9245740077167284e-06
41.0927848815918,1.9443257315288065e-06,1.9317621990921907e-06,1.9379579043743433e-06
41.13926696777344,1.9552683170331875e-06,1.9443257315288065e-06,1.9497115317790303e-06
41.10498809814453,1.9643052837636787e-06,1.9552683170331875e-06,1.9597000573412515e-06
41.018253326416016,1.9713265828613658e-06,1.9643052837636787e-06,1.9677268028317485e-06
40.8624153137207,1.9757380869123153e-06,1.9713265828613658e-06,1.9734393390535843e-06
40.70069122314453,1.9774565771513153e-06,1.9757380869123153e-06,1.976500243472401e-06
40.555538177490234,1.9757180780288763e-06,1.9774565771513153e-06,1.9764866010518745e-06
40.491973876953125,1.9702752069861162e-06,1.9757180780288763e-06,1.9728940969798714e-06
40.545467376708984,1.9612805317592574e-06,1.9702752069861162e-06,1.9656763470266014e-06
40.69402313232422,1.9489448277454358e-06,1.9612805317592574e-06,1.9550147953850683e-06
40.92565155029297,1.9338731362950057e-06,1.9489448277454358e-06,1.941317350429017e-06
41.171417236328125,1.917086137837032e-06,1.9338731362950057e-06,1.925396190927131e-06
41.364070892333984,1.899278231576318e-06,1.917086137837032e-06,1.9081066966464277e-06
41.4921989440918,1.8815085240930784e-06,1.899278231576318e-06,1.8903263026004424e-06
41.50935745239258,1.864455953182187e-06,1.8815085240930784e-06,1.8729219846136402e-06
41.41340255737305,1.8482418226994923e-06,1.864455953182187e-06,1.8562925561127486e-06
41.23619842529297,1.8334253581997473e-06,1.8482418226994923e-06,1.8407797597319586e-06
41.03471755981445,1.8197640656580916e-06,1.8334253581997473e-06,1.8265417338625412e-06
40.85465621948242,1.8070547866955167e-06,1.8197640656580916e-06,1.8133571302314522e-06
40.715423583984375,1.7951358586287824e-06,1.8070547866955167e-06,1.8010441635851748e-06
40.64197540283203,1.7843459545474616e-06,1.7951358586287824e-06,1.789692760212347e-06
40.588375091552734,1.7743982425599825e-06,1.7843459545474616e-06,1.7793266806620522e-06
40.535980224609375,1.7653369468462188e-06,1.7743982425599825e-06,1.7698247347652796e-06
40.44710922241211,1.7576047639522585e-06,1.7653369468462188e-06,1.7614295302337268e-06
40.26662063598633,1.7509860299469437e-06,1.7576047639522585e-06,1.7542523664815235e-06
40.03544235229492,1.7451516214350704e-06,1.7509860299469437e-06,1.7480221004007035e-06
39.78083038330078,1.7399365788151044e-06,1.7451516214350704e-06,1.7424924863007618e-06
39.5174674987793,1.7347283574054018e-06,1.7399365788151044e-06,1.7372751699440414e-06
39.29824447631836,1.7294053122896003e-06,1.7347283574054018e-06,1.7320049892077805e-06
39.19544982910156,1.7233389826287748e-06,1.7294053122896003e-06,1.7263087102037389e-06
39.198585510253906,1.7162778931378853e-06,1.7233389826287748e-06,1.7197464785567718e-06
39.31735610961914,1.7087684227590216e-06,1.7162778931378853e-06,1.7124664282164304e-06
39.523738861083984,1.7010038391163107e-06,1.7087684227590216e-06,1.7048373592842836e-06
39.753719329833984,1.693727199381101e-06,1.7010038391163107e-06,1.697325842542341e-06
39.98521423339844,1.6875183064257726e-06,1.693727199381101e-06,1.6905921711440897e-06
40.152374267578125,1.682961851656728e-06,1.6875183064257726e-06,1.6852166027092608e-06
40.239742279052734,1.6805374798423145e-06,1.682961851656728e-06,1.6817302821436897e-06
40.255027770996094,1.6805247469164897e-06,1.6805374798423145e-06,1.6805125824248535e-06
40.226280212402344,1.6829085325298365e-06,1.6805247469164897e-06,1.6816961760923732e-06
40.19071960449219,1.687647227299749e-06,1.6829085325298365e-06,1.6852537783051957e-06
40.183197021484375,1.694541879260214e-06,1.687647227299749e-06,1.6910662452573888e-06
40.2150993347168,1.7033009953593137e-06,1.694541879260214e-06,1.698889150247851e-06
40.303504943847656,1.713937535896548e-06,1.7033009953593137e-06,1.7085833405872108e-06
40.40966796875,1.7263198515138356e-06,1.713937535896548e-06,1.7200889033119893e-06
40.50447082519531,1.7403980336894165e-06,1.7263198515138356e-06,1.7333140931441449e-06
40.535369873046875,1.7561305867275223e-06,1.7403980336894165e-06,1.7482120711065363e-06
40.496883392333984,1.7731200614434783e-06,1.7561305867275223e-06,1.7645641037233872e-06
40.38234329223633,1.7910987253344501e-06,1.7731200614434783e-06,1.7820373159338487e-06
40.21952819824219,1.8092355276166927e-06,1.7910987253344501e-06,1.8000847603616421e-06
40.05085372924805,1.8269167867401848e-06,1.8092355276166927e-06,1.8179848666477483e-06
39.924339294433594,1.8432998558637337e-06,1.8269167867401848e-06,1.8350115169596393e-06
39.89229965209961,1.8577109131001635e-06,1.8432998558637337e-06,1.8504073295844137e-06
39.95255661010742,1.8694972823141143e-06,1.8577109131001635e-06,1.8635089418239659e-06
40.12117385864258,1.878722287074197e-06,1.8694972823141143e-06,1.8740203131528688e-06
40.34865188598633,1.8854651671063039e-06,1.878722287074197e-06,1.8820114746631589e-06
40.630218505859375,1.890101088974916e-06,1.8854651671063039e-06,1.8877091179092531e-06
40.8605842590332,1.892993623187067e-06,1.890101088974916e-06,1.8914798829428037e-06
41.031639099121094,1.89471245448658e-06,1.892993623187067e-06,1.8937901131721446e-06
41.11846923828125,1.8956282019644277e-06,1.89471245448658e-06,1.8951096762975794e-06
41.11808776855469,1.895977675303584e-06,1.8956282019644277e-06,1.8957422298626625e-06
41.06376266479492,1.8955715859192424e-06,1.895977675303584e-06,1.8957125575980172e-06
40.99221420288086,1.8945120245916769e-06,1.8955715859192424e-06,1.8949780269394978e-06
40.95640182495117,1.8925380800283165e-06,1.8945120245916769e-06,1.8934607624032651e-06
40.955101013183594,1.8897480913437903e-06,1.8925380800283165e-06,1.8910792505266727e-06
40.974525451660156,1.8860060890801833e-06,1.8897480913437903e-06,1.887814505607821e-06
40.99382019042969,1.881668822534266e-06,1.8860060890801833e-06,1.883776462818787e-06
40.966793060302734,1.8767084384307964e-06,1.881668822534266e-06,1.8791279217111878e-06
40.86671447753906,1.8711575648922008e-06,1.8767084384307964e-06,1.8738708149612648e-06
1.000000045813705e-18,0.0,1.8711575648922008e-06,0.0
1.000000045813705e-18,1.863736315499409e-06,0.0,0.0
40.551483154296875,1.870257392511121e-06,1.863736315499409e-06,1.8669252312975004e-06
40.44596862792969,1.8746717387330136e-06,1.870257392511121e-06,1.8723901575867785e-06
40.33108901977539,1.8767968867905438e-06,1.8746717387330136e-06,1.8756570625555469e-06
40.23028564453125,1.875891030067578e-06,1.8767968867905438e-06,1.8762643776426557e-06
40.15468978881836,1.8721475498750806e-06,1.875891030067578e-06,1.8739378901955206e-06
40.055877685546875,1.8653161077963887e-06,1.8721475498750806e-06,1.868647586888983e-06
40.04092025756836,1.8553566860646242e-06,1.8653161077963887e-06,1.8602513591758907e-06
40.02962112426758,1.8424683503326378e-06,1.8553566860646242e-06,1.8488266277927323e-06
40.0325927734375,1.8270734472025651e-06,1.8424683503326378e-06,1.8346850083617028e-06
40.03705596923828,1.8092567870553466e-06,1.8270734472025651e-06,1.8180792267230572e-06
40.043487548828125,1.7897859834192786e-06,1.8092567870553466e-06,1.7994373138208175e-06
40.0543098449707,1.7690488220978295e-06,1.7897859834192786e-06,1.7793361166695831e-06
40.02754211425781,1.747559167597501e-06,1.7690488220978295e-06,1.7582260625204071e-06
39.96413040161133,1.7258666957786772e-06,1.747559167597501e-06,1.7366389784001512e-06
39.8831901550293,1.70423527379171e-06,1.7258666957786772e-06,1.714981408440508e-06
39.77240753173828,1.6830915683385683e-06,1.70423527379171e-06,1.6935986195676378e-06
39.632781982421875,1.6625444914097898e-06,1.6830915683385683e-06,1.6727574347896734e-06
39.48163604736328,1.6429764855274698e-06,1.6625444914097898e-06,1.6527046682313085e-06
39.30565643310547,1.6244989637925755e-06,1.6429764855274698e-06,1.6336859971488593e-06
39.112998962402344,1.6070475794549566e-06,1.6244989637925755e-06,1.6157246136572212e-06
38.91515350341797,1.5908308341749944e-06,1.6070475794549566e-06,1.5988935047062114e-06
38.68180847167969,1.5755525737404241e-06,1.5908308341749944e-06,1.583146854500228e-06
38.449703216552734,1.5612395145581104e-06,1.5755525737404241e-06,1.5683518768128124e-06
38.20486831665039,1.5477253327844664e-06,1.5612395145581104e-06,1.5544377447440638e-06
37.97090148925781,1.5348914530477487e-06,1.5477253327844664e-06,1.541262918181019e-06
37.75690460205078,1.5223398577290936e-06,1.5348914530477487e-06,1.5285689869415364e-06
37.57219314575195,1.5100489463293343e-06,1.5223398577290936e-06,1.5161472219915595e-06
37.39398193359375,1.4979837033024523e-06,1.5100489463293343e-06,1.5039687468743068e-06
37.27684783935547,1.4859281236567767e-06,1.4979837033024523e-06,1.491909188189311e-06
37.185791015625,1.4739613334313617e-06,1.4859281236567767e-06,1.4798997653997503e-06
37.13051986694336,1.4622164599131793e-06,1.4739613334313617e-06,1.46804700307257e-06
37.0982551574707,1.450914169254247e-06,1.4622164599131793e-06,1.4565273431799142e-06
37.092350006103516,1.4402854731088155e-06,1.450914169254247e-06,1.4455666814683354e-06
37.09550476074219,1.4306745015346678e-06,1.4402854731088155e-06,1.4354521908899187e-06
37.112998962402344,1.422159243702481e-06,1.4306745015346678e-06,1.4263943057812867e-06
37.119842529296875,1.415164888385334e-06,1.422159243702481e-06,1.4186442740538041e-06
37.14238739013672,1.4098266092332778e-06,1.415164888385334e-06,1.412482220075617e-06
37.157012939453125,1.4063851949686068e-06,1.4098266092332778e-06,1.4080954997552908e-06
37.17741394042969,1.405101556883892e-06,1.4063851949686068e-06,1.4057349062568392e-06
37.190765380859375,1.4056390682526398e-06,1.405101556883892e-06,1.40536212711595e-06
37.204437255859375,1.4084039321460295e-06,1.4056390682526398e-06,1.4070120641918038e-06
37.20616149902344,1.413255745319475e-06,1.4084039321460295e-06,1.410817276337184e-06
37.21631622314453,1.4200109035300557e-06,1.413255745319475e-06,1.416616669303039e-06
37.20012664794922,1.428687255611294e-06,1.4200109035300557e-06,1.4243262285162928e-06
37.1670036315918,1.4387078408617526e-06,1.428687255611294e-06,1.4336679896587157e-06
37.13587188720703,1.4500955103358137e-06,1.4387078408617526e-06,1.444364556846267e-06
37.09210968017578,1.4623210518038832e-06,1.4500955103358137e-06,1.4561638863597182e-06
37.060604095458984,1.474828195568989e-06,1.4623210518038832e-06,1.4685242604173254e-06
37.05423355102539,1.48743288264086e-06,1.474828195568989e-06,1.4810752873017918e-06
37.049503326416016,1.4995375750004314e-06,1.48743288264086e-06,1.4934265664123814e-06
37.066097259521484,1.5108776096894871e-06,1.4995375750004314e-06,1.505146883573616e-06
37.13151550292969,1.5212310700007947e-06,1.5108776096894871e-06,1.5159936310737976e-06
37.2115364074707,1.5303138525268878e-06,1.5212310700007947e-06,1.525712946204294e-06
37.30656433105469,1.5381394860014552e-06,1.5303138525268878e-06,1.5341689731940278e-06
37.39826965332031,1.5445978078787448e-06,1.5381394860014552e-06,1.5413129403896164e-06
37.52155685424805,1.5498369521083077e-06,1.5445978078787448e-06,1.5471646293008234e-06
37.62440490722656,1.5539997093583224e-06,1.5498369521083077e-06,1.5518679674642044e-06
37.73094177246094,1.5569860352115938e-06,1.5539997093583224e-06,1.5554452374999528e-06
37.8206787109375,1.5593595890095457e-06,1.5569860352115938e-06,1.5581272236886434e-06
37.905696868896484,1.5609880392730702e-06,1.5593595890095457e-06,1.5601303857692983e-06
37.97019577026367,1.5620430531271268e-06,1.5609880392730702e-06,1.561473709443817e-06
38.02816390991211,1.5627060747647192e-06,1.5620430531271268e-06,1.5623342051185318e-06
38.05473327636719,1.5630791949661216e-06,1.5627060747647192e-06,1.5628529581590556e-06
38.065250396728516,1.5632845133950468e-06,1.5630791949661216e-06,1.5631424048478948e-06
38.031803131103516,1.5631694623152725e-06,1.5632845133950468e-06,1.5631866290277685e-06
37.9615478515625,1.5629700556019088e-06,1.5631694623152725e-06,1.5630274674549582e-06
37.859867095947266,1.5621039892721456e-06,1.5629700556019088e-06,1.5624921161361272e-06
37.720706939697266,1.5606709666826646e-06,1.5621039892721456e-06,1.561338876854279e-06
37.562137603759766,1.558323788231064e-06,1.5606709666826646e-06,1.5594447404509992e-06
37.392539978027344,1.5547749399047461e-06,1.558323788231064e-06,1.5564924069622066e-06
37.22342300415039,1.549721673654858e-06,1.5547749399047461e-06,1.552187086417689e-06
37.034393310546875,1.542909899399092e-06,1.549721673654858e-06,1.5462496776308399e-06
36.903839111328125,1.5340635854954598e-06,1.542909899399092e-06,1.5384173366328469e-06
36.76476287841797,1.5232910755003104e-06,1.5340635854954598e-06,1.5286045709217433e-06
36.64286804199219,1.5103064470167737e-06,1.5232910755003104e-06,1.5167227047641063e-06
36.53696823120117,1.4953668596717762e-06,1.5103064470167737e-06,1.5027583231130848e-06
36.4317741394043,1.4787713098485256e-06,1.4953668596717762e-06,1.4869891629132326e-06
36.36055374145508,1.4605202522943728e-06,1.4787713098485256e-06,1.46956540447718e-06
36.25405502319336,1.4412185009859968e-06,1.4605202522943728e-06,1.4507893411064288e-06
36.16486358642578,1.421050910721533e-06,1.4412185009859968e-06,1.431056261935737e-06
36.08846664428711,1.4005433968122816e-06,1.421050910721533e-06,1.4107224615145242e-06
35.99834060668945,1.3800026863464154e-06,1.4005433968122816e-06,1.3902028968004743e-06
35.912200927734375,1.3597705219581258e-06,1.3800026863464154e-06,1.3698222574021202e-06
35.81919860839844,1.3403387129073963e-06,1.3597705219581258e-06,1.349997432953387e-06
35.716922760009766,1.3219631682659383e-06,1.3403387129073963e-06,1.331101202595164e-06
35.60169982910156,1.3050899951849715e-06,1.3219631682659383e-06,1.3134847449691733e-06
35.46626663208008,1.2898883596790256e-06,1.3050899951849715e-06,1.2974542187293991e-06
35.30523681640625,1.2763596259901533e-06,1.2898883596790256e-06,1.2830942068831064e-06
35.127193450927734,1.2646410141314846e-06,1.2763596259901533e-06,1.2704743994618184e-06
34.93584060668945,1.254646917914215e-06,1.2646410141314846e-06,1.259620148630347e-06
34.749446868896484,1.246236706720083e-06,1.254646917914215e-06,1.2504187907325104e-06
34.56120300292969,1.2391536756695132e-06,1.246236706720083e-06,1.2426714874891331e-06
34.396697998046875,1.2333039194345474e-06,1.2391536756695132e-06,1.2362041843516636e-06
34.2564811706543,1.2282055195100838e-06,1.2333039194345474e-06,1.230728798873315e-06
34.139347076416016,1.2240607247804292e-06,1.2282055195100838e-06,1.2261062920515542e-06
34.0577507019043,1.2204583299535443e-06,1.2240607247804292e-06,1.2222321856825147e-06
34.00018310546875,1.2173871937193326e-06,1.2204583299535443e-06,1.2188952496217098e-06
33.98157501220703,1.2147422694397392e-06,1.2173871937193326e-06,1.2160380720160902e-06
33.9697151184082,1.2125825605835416e-06,1.2147422694397392e-06,1.2136365512560587e-06
33.988380432128906,1.2108948794775642e-06,1.2125825605835416e-06,1.2117143342038617e-06
34.028648376464844,1.209816446134937e-06,1.2108948794775642e-06,1.2103331528123817e-06
34.08805465698242,1.2095526926714228e-06,1.209816446134937e-06,1.20966410577239e-06
34.18199157714844,1.2102507298550336e-06,1.2095526926714228e-06,1.2098837487428682e-06
34.2924919128418,1.2120719929953339e-06,1.2102507298550336e-06,1.2111456726415781e-06
34.424110412597656,1.21506207051425e-06,1.2120719929953339e-06,1.2135534461776842e-06
34.569820404052734,1.2196638863315457e-06,1.21506207051425e-06,1.2173504728707485e-06
34.72617721557617,1.2260604762559524e-06,1.2196638863315457e-06,1.2228496188981808e-06
34.87350082397461,1.2342734407866374e-06,1.2260604762559524e-06,1.230152633979742e-06
35.01399612426758,1.2445170796127059e-06,1.2342734407866374e-06,1.2393770703056362e-06
35.12897491455078,1.2567726344059338e-06,1.2445170796127059e-06,1.2506205848694663e-06
35.24283218383789,1.271145492864889e-06,1.2567726344059338e-06,1.2639268334169174e-06
35.32652282714844,1.2871212220488815e-06,1.271145492864889e-06,1.279092657568981e-06
35.407161712646484,1.3046912954450818e-06,1.2871212220488815e-06,1.2958560091647087e-06
35.47996139526367,1.3235141977929743e-06,1.3046912954450818e-06,1.314043174716062e-06
35.56035232543945,1.3431763363769278e-06,1.3235141977929743e-06,1.3332777371033444e-06
35.64897918701172,1.3631715773954056e-06,1.3431763363769278e-06,1.3531004015021608e-06
35.74202346801758,1.383222524964367e-06,1.3631715773954056e-06,1.3731187209486961e-06
35.8541145324707,1.403019268764183e-06,1.383222524964367e-06,1.3930397244621417e-06
35.9640007019043,1.4220725006452994e-06,1.403019268764183e-06,1.4124636891210685e-06
36.09016418457031,1.4400636700884206e-06,1.4220725006452994e-06,1.4309866855910514e-06
36.22463607788086,1.456782229070086e-06,1.4400636700884206e-06,1.448343482479686e-06
36.357177734375,1.472120629841811e-06,1.456782229070086e-06,1.4643742360931356e-06
36.496742248535156,1.4857159840175882e-06,1.472120629841811e-06,1.4788447515456937e-06
36.669071197509766,1.4977920272940537e-06,1.4857159840175882e-06,1.491684542997973e-06
36.825592041015625,1.5081391211424489e-06,1.4977920272940537e-06,1.5029004316602368e-06
37.010677337646484,1.5169521248026285e-06,1.5081391211424489e-06,1.5124853689485462e-06
37.201194763183594,1.5244286259985529e-06,1.5169521248026285e-06,1.5206348962237826e-06
37.37419509887695,1.5306999330277904e-06,1.5244286259985529e-06,1.527513063592778e-06
37.55337142944336,1.5362730891865795e-06,1.5306999330277904e-06,1.5334392173826927e-06
37.69093322753906,1.5409268598887138e-06,1.5362730891865795e-06,1.5385558072011918e-06
37.802337646484375,1.5453383639396634e-06,1.5409268598887138e-06,1.5430903204105562e-06
37.872379302978516,1.549439502923633e-06,1.5453383639396634e-06,1.5473474377358798e-06
37.88874816894531,1.5532273209828418e-06,1.549439502923633e-06,1.5512912341364427e-06
37.869590759277344,1.5567113678116584e-06,1.5532273209828418e-06,1.5549255749647273e-06
37.82783889770508,1.55978750626673e-06,1.5567113678116584e-06,1.5582036212435924e-06
37.75386428833008,1.5622815681126667e-06,1.55978750626673e-06,1.5609859929099912e-06
37.665740966796875,1.5638677268725587e-06,1.5622815681126667e-06,1.5630232610419625e-06
37.582462310791016,1.564507101647905e-06,1.5638677268725587e-06,1.5641335266991518e-06
37.4807243347168,1.563714022267959e-06,1.564507101647905e-06,1.5640539459127467e-06
37.3840446472168,1.5615358961440506e-06,1.563714022267959e-06,1.5625660125806462e-06
37.29848861694336,1.5575596989947371e-06,1.5615358961440506e-06,1.5594868045809562e-06
37.19387435913086,1.5518230611633044e-06,1.5575596989947371e-06,1.554627942823572e-06
37.113555908203125,1.5443455367858405e-06,1.5518230611633044e-06,1.5480193269468145e-06
37.027950286865234,1.5348911119872355e-06,1.5443455367858405e-06,1.5395514765259577e-06
36.967124938964844,1.5237932302625268e-06,1.5348911119872355e-06,1.5292747548301122e-06
36.92018127441406,1.5109379774003173e-06,1.5237932302625268e-06,1.5172979601629777e-06
36.883113861083984,1.496770096309774e-06,1.5109379774003173e-06,1.5037874163681408e-06
36.86612319946289,1.4816398561379174e-06,1.496770096309774e-06,1.4891409136907896e-06
36.86569595336914,1.4658455711469287e-06,1.4816398561379174e-06,1.4736824596184306e-06
36.863304138183594,1.449742967452039e-06,1.4658455711469287e-06,1.4577387901226757e-06
36.87044906616211,1.4340772622745135e-06,1.449742967452039e-06,1.4418615137401503e-06
36.85468673706055,1.41895384331292e-06,1.4340772622745135e-06,1.4264733181335032e-06
36.82429885864258,1.4048983985048835e-06,1.41895384331292e-06,1.4118907074589515e-06
36.77028274536133,1.3923258848080877e-06,1.4048983985048835e-06,1.3985832083562855e-06
36.693115234375,1.3812837096338626e-06,1.3923258848080877e-06,1.3867809229850536e-06
36.60318374633789,1.3720841707254294e-06,1.3812837096338626e-06,1.3766642723567202e-06
36.4949951171875,1.3645907301906846e-06,1.3720841707254294e-06,1.3683201132153044e-06
36.38642883300781,1.3587417697635829e-06,1.3645907301906846e-06,1.3616499927593395e-06
36.278114318847656,1.3545547972171335e-06,1.3587417697635829e-06,1.3566320831159828e-06
36.17847442626953,1.3518858850147808e-06,1.3545547972171335e-06,1.3532032880902989e-06
36.08788299560547,1.3506021332432283e-06,1.3518858850147808e-06,1.3512253644876182e-06
36.003135681152344,1.3504557045962429e-06,1.3506021332432283e-06,1.3505080005415948e-06
35.927513122558594,1.3512452596842195e-06,1.3504557045962429e-06,1.3508270058082417e-06
35.863250732421875,1.3528492672776338e-06,1.3512452596842195e-06,1.3520210586648318e-06
35.80945587158203,1.3550624089475605e-06,1.3528492672776338e-06,1.3539270184992347e-06
35.77772903442383,1.3576103583545773e-06,1.3550624089475605e-06,1.3563054608312086e-06
35.773895263671875,1.3605204003397375e-06,1.3576103583545773e-06,1.3590330354418256e-06
35.79666519165039,1.3634182778332615e-06,1.3605204003397375e-06,1.361936483590398e-06
35.845645904541016,1.3665677442986635e-06,1.3634182778332615e-06,1.3649603261001175e-06
35.94926834106445,1.369925257677096e-06,1.3665677442986635e-06,1.3682154076377628e-06
36.06081771850586,1.3734138519794215e-06,1.369925257677096e-06,1.3716403373109642e-06
36.19858932495117,1.3773734508504276e-06,1.3734138519794215e-06,1.3753666507909657e-06
36.36144256591797,1.3819784498991794e-06,1.3773734508504276e-06,1.3796513940178556e-06
36.50997543334961,1.3875333024770953e-06,1.3819784498991794e-06,1.3847326272298233e-06
36.658023834228516,1.394073251503869e-06,1.3875333024770953e-06,1.3907806533097755e-06
36.7910270690918,1.401899453412625e-06,1.394073251503869e-06,1.3979629329696763e-06
36.90347671508789,1.4109465382716735e-06,1.401899453412625e-06,1.4063975868339185e-06
37.002845764160156,1.4213569556886796e-06,1.4109465382716735e-06,1.4161230410536518e-06
37.07933044433594,1.4331785678223241e-06,1.4213569556886796e-06,1.427234224138374e-06
37.1436882019043,1.4460006241279189e-06,1.4331785678223241e-06,1.4395511698239716e-06
37.18476867675781,1.4598897450923687e-06,1.4460006241279189e-06,1.4529005056829192e-06
37.22836685180664,1.4743449128218344e-06,1.4598897450923687e-06,1.4670674772787606e-06
37.25151824951172,1.4892733588567353e-06,1.4743449128218344e-06,1.481753542975639e-06
37.26299285888672,1.5042404584164615e-06,1.4892733588567353e-06,1.4966963135520928e-06
37.252689361572266,1.5187119970505591e-06,1.5042404584164615e-06,1.5114114830794279e-06
37.243221282958984,1.5324478681577602e-06,1.5187119970505591e-06,1.5255118341883644e-06
37.226470947265625,1.545091436128132e-06,1.5324478681577602e-06,1.5386989389298833e-06
37.18821334838867,1.556067559249641e-06,1.545091436128132e-06,1.550507022329839e-06
37.19425582885742,1.5649088709324133e-06,1.556067559249641e-06,1.5604161944793304e-06
37.19878387451172,1.5715826293671853e-06,1.5649088709324133e-06,1.5681741842854535e-06
37.239253997802734,1.5757922255943413e-06,1.5715826293671853e-06,1.57361773744924e-06
37.26929473876953,1.5775460724398727e-06,1.5757922255943413e-06,1.5766009937578929e-06
37.330909729003906,1.5767461718496634e-06,1.5775460724398727e-06,1.577080411152565e-06
37.39502716064453,1.5737409739813302e-06,1.5767461718496634e-06,1.5751802493468858e-06
37.45961380004883,1.568653033245937e-06,1.5737409739813302e-06,1.5711360674686148e-06
37.49469757080078,1.5618434190400876e-06,1.568653033245937e-06,1.565189108987397e-06
37.51103210449219,1.553446509205969e-06,1.5618434190400876e-06,1.5575874385831412e-06
37.50199890136719,1.5439045455423184e-06,1.553446509205969e-06,1.548619479763147e-06
37.468238830566406,1.5334650242948555e-06,1.5439045455423184e-06,1.5386299310193863e-06
37.40670394897461,1.5223876062009367e-06,1.5334650242948555e-06,1.527872427686816e-06
37.31516647338867,1.510671836513211e-06,1.5223876062009367e-06,1.5164761180130881e-06
1.000000045813705e-18,0.0,1.510671836513211e-06,0.0
1.000000045813705e-18,1.4974665418776567e-06,0.0,0.0
37.18724060058594,1.4962438399379607e-06,1.4974665418776567e-06,1.4968140931159724e-06
37.18778991699219,1.4936151728761615e-06,1.4962438399379607e-06,1.4948889202059945e-06
37.14702606201172,1.489558144385228e-06,1.4936151728761615e-06,1.4915456176822772e-06
37.07868576049805,1.4842387372482335e-06,1.489558144385228e-06,1.4868563766867737e-06
36.98278045654297,1.4775038152947673e-06,1.4842387372482335e-06,1.4808274499955587e-06
36.889286041259766,1.4694237506773788e-06,1.4775038152947673e-06,1.473418478781241e-06
36.773414611816406,1.4600535678255255e-06,1.4694237506773788e-06,1.4646914223703789e-06
36.669315338134766,1.4493529079118161e-06,1.4600535678255255e-06,1.454654579902126e-06
36.57544708251953,1.4373797512234887e-06,1.4493529079118161e-06,1.4433168189498247e-06
36.469764709472656,1.4242466477298876e-06,1.4373797512234887e-06,1.4307628362075775e-06
36.38573455810547,1.4101653960096883e-06,1.4242466477298876e-06,1.4171561133480282e-06
36.28278732299805,1.3954622772871517e-06,1.4101653960096883e-06,1.4027647239345242e-06
36.16657257080078,1.3801428622173262e-06,1.3954622772871517e-06,1.387753968629113e-06
36.037437438964844,1.3643987131217727e-06,1.3801428622173262e-06,1.3722230960411252e-06
35.879539489746094,1.3485171166394139e-06,1.3643987131217727e-06,1.356411075903452e-06
35.72242736816406,1.3326709904504241e-06,1.3485171166394139e-06,1.3405485788098304e-06
35.55774688720703,1.316818497798522e-06,1.3326709904504241e-06,1.3247004062577616e-06
35.39473342895508,1.3012119097766117e-06,1.316818497798522e-06,1.3089727417536778e-06
35.2436637878418,1.285750499846472e-06,1.3012119097766117e-06,1.2934406186104752e-06
35.10010528564453,1.2706752841040725e-06,1.285750499846472e-06,1.2781750911017298e-06
34.9793701171875,1.2562454685394187e-06,1.2706752841040725e-06,1.2634264976441045e-06
34.85822677612305,1.2423095085978275e-06,1.2562454685394187e-06,1.249246906809276e-06
34.73286437988281,1.2292755400267197e-06,1.2423095085978275e-06,1.2357659215922467e-06
34.60213088989258,1.2171808521088678e-06,1.2292755400267197e-06,1.2232050039528986e-06
34.465850830078125,1.2061261713824933e-06,1.2171808521088678e-06,1.2116332754885661e-06
34.33055877685547,1.1961400332438643e-06,1.2061261713824933e-06,1.2011153103230754e-06
34.19263458251953,1.1870798743984778e-06,1.1961400332438643e-06,1.1915936966033769e-06
34.07070541381836,1.1791566976171453e-06,1.1870798743984778e-06,1.183103790936002e-06
33.96552658081055,1.1722811450454174e-06,1.1791566976171453e-06,1.1757058473449433e-06
33.88560485839844,1.166248694062233e-06,1.1722811450454174e-06,1.1692532098095398e-06
33.82575225830078,1.1612216894718586e-06,1.166248694062233e-06,1.1637250736384885e-06
33.78775405883789,1.157186716227443e-06,1.1612216894718586e-06,1.1591956763368216e-06
33.76802062988281,1.1541501407918986e-06,1.157186716227443e-06,1.155661379925732e-06
33.75482177734375,1.152211780208745e-06,1.1541501407918986e-06,1.1531749350979226e-06
33.750240325927734,1.1513809567986755e-06,1.152211780208745e-06,1.1517909115354996e-06
33.743499755859375,1.1515683127072407e-06,1.1513809567986755e-06,1.151468950411072e-06
33.74076843261719,1.15293505587033e-06,1.1515683127072407e-06,1.1522450904521975e-06
33.7349853515625,1.1552568821571185e-06,1.15293505587033e-06,1.1540878404048271e-06
33.7498779296875,1.1584785397644737e-06,1.1552568821571185e-06,1.1568580475795898e-06
33.78091049194336,1.1625560318861972e-06,1.1584785397644737e-06,1.1605061445152387e-06
33.82607650756836,1.1674878805933986e-06,1.1625560318861972e-06,1.1650091664705542e-06
33.890541076660156,1.1732477105397265e-06,1.1674878805933986e-06,1.1703534710250096e-06
33.965576171875,1.1794980991908233e-06,1.1732477105397265e-06,1.1763575002987636e-06
34.03858947753906,1.1865502074215328e-06,1.1794980991908233e-06,1.1830068160634255e-06
34.12600326538086,1.1942411219934002e-06,1.1865502074215328e-06,1.190376679005567e-06
34.19605255126953,1.2023396038784995e-06,1.1942411219934002e-06,1.1982693877143902e-06
34.2528076171875,1.211002427226049e-06,1.2023396038784995e-06,1.2066470844729338e-06
34.30751037597656,1.2199583352412446e-06,1.211002427226049e-06,1.2154538353570388e-06
34.35856246948242,1.229228473675903e-06,1.2199583352412446e-06,1.224563902724185e-06
34.406288146972656,1.2382980685288203e-06,1.229228473675903e-06,1.2337318366917316e-06
34.45810317993164,1.2472953585529467e-06,1.2382980685288203e-06,1.2427632327671745e-06
34.52835464477539,1.2559103197418153e-06,1.2472953585529467e-06,1.2515686194092268e-06
34.597412109375,1.2639327451324789e-06,1.2559103197418153e-06,1.2598870853253175e-06
34.66574478149414,1.2713894648186397e-06,1.2639327451324789e-06,1.267626544176892e-06
34.7452278137207,1.278187255593366e-06,1.2713894648186397e-06,1.274754367841524e-06
34.79692077636719,1.2843331660405966e-06,1.278187255593366e-06,1.2812261047656648e-06
34.844120025634766,1.2896143744001165e-06,1.2843331660405966e-06,1.2869398915427155e-06
34.8726692199707,1.2940787428306066e-06,1.2896143744001165e-06,1.291812509407464e-06
34.882041931152344,1.297540848099743e-06,1.2940787428306066e-06,1.295775405196764e-06
34.87656784057617,1.3000378658034606e-06,1.297540848099743e-06,1.2987543414055835e-06
34.866851806640625,1.3013866464461898e-06,1.3000378658034606e-06,1.300676785831456e-06
34.85578918457031,1.3015279591854778e-06,1.3013866464461898e-06,1.301421661992208e-06
34.848548889160156,1.300573103435454e-06,1.3015279591854778e-06,1.3010150041736779e-06
34.83566665649414,1.2985080957150785e-06,1.300573103435454e-06,1.2995052429687348e-06
34.82379150390625,1.2951411463291151e-06,1.2985080957150785e-06,1.2967896054760786e-06
34.790626525878906,1.290749082727416e-06,1.2951411463291151e-06,1.2929101558256662e-06
34.751487731933594,1.2852378858951852e-06,1.290749082727416e-06,1.2879585256087012e-06
34.689693450927734,1.2788927961082663e-06,1.2852378858951852e-06,1.282030098082032e-06
34.59164810180664,1.2716736819129437e-06,1.2788927961082663e-06,1.2752468592225341e-06
34.492130279541016,1.2636908195418073e-06,1.2716736819129437e-06,1.2676449614446028e-06
34.36830520629883,1.2547683354569017e-06,1.2636908195418073e-06,1.2591906397574348e-06
34.24952697753906,1.2451766906451667e-06,1.2547683354569017e-06,1.2499326658144128e-06
34.11571502685547,1.2346720268396894e-06,1.2451766906451667e-06,1.2398829767334973e-06
33.99894332885742,1.223474782818812e-06,1.2346720268396894e-06,1.229031568072969e-06
33.88242721557617,1.2115795016143238e-06,1.223474782818812e-06,1.2174850780866109e-06
33.76602554321289,1.1991212431894382e-06,1.2115795016143238e-06,1.2053085356455995e-06
33.650596618652344,1.1863023701152997e-06,1.1991212431894382e-06,1.1926708793907892e-06
33.527164459228516,1.173270788967784e-06,1.1863023701152997e-06,1.1797468459917582e-06
33.38703918457031,1.1600623111007735e-06,1.173270788967784e-06,1.1666276122923591e-06
33.2473030090332,1.1469790024420945e-06,1.1600623111007735e-06,1.1534833674886613e-06
33.095787048339844,1.13393389256089e-06,1.1469790024420945e-06,1.1404202950870967e-06
32.94504928588867,1.121036802942399e-06,1.13393389256089e-06,1.1274505595793016e-06
32.79800033569336,1.1086058293585666e-06,1.121036802942399e-06,1.1147888017148944e-06
32.66640090942383,1.0964519105982617e-06,1.1086058293585666e-06,1.1024984587493236e-06
32.55556869506836,1.0848070814972743e-06,1.0964519105982617e-06,1.0906022680501337e-06
32.45023727416992,1.0737282991613029e-06,1.0848070814972743e-06,1.0792437024065293e-06
32.35892105102539,1.06352729289938e-06,1.0737282991613029e-06,1.0686078439903213e-06
32.272769927978516,1.0540830999161699e-06,1.06352729289938e-06,1.0587887118163053e-06
32.19590377807617,1.0456502650413313e-06,1.0540830999161699e-06,1.049853835866088e-06
32.107181549072266,1.0383716926298803e-06,1.0456502650413313e-06,1.0420010312373051e-06
32.02634811401367,1.0323335573048098e-06,1.0383716926298803e-06,1.0353450079492177e-06
31.951356887817383,1.0273886346112704e-06,1.0323335573048098e-06,1.0298549568688031e-06
31.881351470947266,1.0237004062219057e-06,1.0273886346112704e-06,1.0255392908220529e-06
31.836971282958984,1.0210828804702032e-06,1.0237004062219057e-06,1.0223870958725456e-06
31.811809539794922,1.0196995390288066e-06,1.0210828804702032e-06,1.020387117023347e-06
31.806562423706055,1.0193631396759884e-06,1.0196995390288066e-06,1.0195275308433338e-06
31.82596778869629,1.0201467830484034e-06,1.0193631396759884e-06,1.01975126653997e-06
31.864990234375,1.022072865453083e-06,1.0201467830484034e-06,1.0211060725850984e-06
31.916929244995117,1.0251758340018569e-06,1.022072865453083e-06,1.0236200296276365e-06
31.979238510131836,1.0294151024936582e-06,1.0251758340018569e-06,1.027289954436128e-06
32.043006896972656,1.0348085197620094e-06,1.0294151024936582e-06,1.032104364639963e-06
32.1147346496582,1.0413226618766203e-06,1.0348085197620094e-06,1.0380556432210142e-06
32.19917297363281,1.0489272881386569e-06,1.0413226618766203e-06,1.0451121852383949e-06
32.29412841796875,1.057612735166913e-06,1.0489272881386569e-06,1.0532539818086661e-06
32.39673614501953,1.0670885330910096e-06,1.057612735166913e-06,1.0623316484270617e-06
32.53087615966797,1.0775074770208448e-06,1.0670885330910096e-06,1.0722761771830847e-06
32.674861907958984,1.0886449217650807e-06,1.0775074770208448e-06,1.083051984096528e-06
32.8426399230957,1.1005892019966268e-06,1.0886449217650807e-06,1.0945905160042457e-06
33.01102828979492,1.1132666486446396e-06,1.1005892019966268e-06,1.1068989351770142e-06
33.188777923583984,1.1266652109043207e-06,1.1132666486446396e-06,1.1199343816770124e-06
33.365962982177734,1.1407523743400816e-06,1.1266652109043207e-06,1.1336744591972092e-06
33.525917053222656,1.1554216143849771e-06,1.1407523743400816e-06,1.1480494777060812e-06
33.68104553222656,1.170652694781893e-06,1.1554216143849771e-06,1.1629961136350175e-06
33.83251953125,1.186280996989808e-06,1.170652694781893e-06,1.1784226217059768e-06
33.9755859375,1.201977966047707e-06,1.186280996989808e-06,1.1940828699152917e-06
34.12336730957031,1.2178845736343646e-06,1.201977966047707e-06,1.2098820434403024e-06
34.273338317871094,1.2335542578512104e-06,1.2178845736343646e-06,1.2256691661605146e-06
34.44426345825195,1.2491258303271024e-06,1.2335542578512104e-06,1.2412890555424383e-06
34.60454559326172,1.2641817193070892e-06,1.2491258303271024e-06,1.2566032410177286e-06
34.769432067871094,1.2787314744855394e-06,1.2641817193070892e-06,1.2714067452179734e-06
34.9276237487793,1.2926129784318618e-06,1.2787314744855394e-06,1.285623511648737e-06
35.05094909667969,1.3059473076282302e-06,1.2926129784318618e-06,1.2992313713766634e-06
35.176055908203125,1.3183812370698433e-06,1.3059473076282302e-06,1.3121166375640314e-06
35.282894134521484,1.329940232608351e-06,1.3183812370698433e-06,1.324113782175118e-06
35.3656120300293,1.3404492165136617e-06,1.329940232608351e-06,1.3351483403312159e-06
35.444366455078125,1.3498533917299937e-06,1.3404492165136617e-06,1.3451057156999013e-06
35.533653259277344,1.3580984159489162e-06,1.3498533917299937e-06,1.3539316796595813e-06
35.60731506347656,1.3647437526742578e-06,1.3580984159489162e-06,1.3613787359645357e-06
35.6909294128418,1.3701470606974908e-06,1.3647437526742578e-06,1.3674048204848077e-06
35.76422882080078,1.374181010760367e-06,1.3701470606974908e-06,1.3721253253606847e-06
35.84684753417969,1.3770313671557233e-06,1.374181010760367e-06,1.3755695817962987e-06
35.895225524902344,1.3786999488729634e-06,1.3770313671557233e-06,1.3778303582512308e-06
35.934600830078125,1.379230639031448e-06,1.3786999488729634e-06,1.3789311879008892e-06
35.9274787902832,1.3786840327156824e-06,1.379230639031448e-06,1.3789232298222487e-06
35.924198150634766,1.3771118574368302e-06,1.3786840327156824e-06,1.3778642369288718e-06
35.89010238647461,1.3746455351792974e-06,1.3771118574368302e-06,1.3758445902567473e-06
35.85415267944336,1.3710159691981971e-06,1.3746455351792974e-06,1.3727963050769176e-06
35.80738830566406,1.3665674032381503e-06,1.3710159691981971e-06,1.3687570117326686e-06
35.77723693847656,1.361211161565734e-06,1.3665674032381503e-06,1.3638549489769503e-06
35.737693786621094,1.3548640254157363e-06,1.361211161565734e-06,1.3580036011262564e-06
35.70619201660156,1.3478385199050535e-06,1.3548640254157363e-06,1.351318132947199e-06
35.6563835144043,1.3403226830632775e-06,1.3478385199050535e-06,1.3440483144222526e-06
35.60157775878906,1.3321709957381245e-06,1.3403226830632775e-06,1.3362151776163955e-06
35.54289627075195,1.3237614666650188e-06,1.3321709957381245e-06,1.3279357062856434e-06
35.46126937866211,1.3151150142221013e-06,1.3237614666650188e-06,1.3194082839618204e-06
35.37373733520508,1.3062121979601216e-06,1.3151150142221013e-06,1.3106341612001415e-06
35.28057098388672,1.2972179774806136e-06,1.3062121979601216e-06,1.301686324950424e-06
35.1983528137207,1.2883620001957752e-06,1.2972179774806136e-06,1.2927624766234658e-06
35.123207092285156,1.2795007933164015e-06,1.2883620001957752e-06,1.2839052487834124e-06
35.06515884399414,1.2708019312412944e-06,1.2795007933164015e-06,1.275127260669251e-06
35.013301849365234,1.262307364413573e-06,1.2708019312412944e-06,1.2665327631111722e-06
34.97843551635742,1.2543700904643629e-06,1.262307364413573e-06,1.258319912267325e-06
34.950538635253906,1.2469539569792687e-06,1.2543700904643629e-06,1.2506461644079536e-06
34.91109848022461,1.2402614402162726e-06,1.2469539569792687e-06,1.2435943972377572e-06
34.87160873413086,1.234554133588972e-06,1.2402614402162726e-06,1.237396872966201e-06
34.82944107055664,1.2297772400415852e-06,1.234554133588972e-06,1.2321564781814232e-06
34.78586959838867,1.2260145467735128e-06,1.2297772400415852e-06,1.2278878784854896e-06
34.74729919433594,1.223297090291453e-06,1.2260145467735128e-06,1.22464848573145e-06
34.71881866455078,1.2217037692607846e-06,1.223297090291453e-06,1.222493438035599e-06
34.707218170166016,1.2210246040922357e-06,1.2217037692607846e-06,1.2213573654662468e-06
34.71647644042969,1.2214020443934714e-06,1.2210246040922357e-06,1.221206616719428e-06
34.74494552612305,1.2228570085426327e-06,1.2214020443934714e-06,1.2221228189446265e-06
34.78536605834961,1.225428832185571e-06,1.2228570085426327e-06,1.2241358717801631e-06
34.83681106567383,1.2289182222957606e-06,1.225428832185571e-06,1.2271659670659574e-06
34.89692687988281,1.2335783594608074e-06,1.2289182222957606e-06,1.2312395938351983e-06
34.94645690917969,1.2393039696689812e-06,1.2335783594608074e-06,1.2364304211587296e-06
35.00193405151367,1.246027636625513e-06,1.2393039696689812e-06,1.242652729160909e-06
35.06065368652344,1.2535657560874824e-06,1.246027636625513e-06,1.2497811212597298e-06
35.1274528503418,1.2619943845493253e-06,1.2535657560874824e-06,1.2577615962072741e-06
35.201168060302734,1.2711002455034759e-06,1.2619943845493253e-06,1.2665261692745844e-06
35.294307708740234,1.2809510963052162e-06,1.2711002455034759e-06,1.276001967198681e-06
35.39588165283203,1.2911832527606748e-06,1.2809510963052162e-06,1.286041651837877e-06
35.52739715576172,1.3018004665354965e-06,1.2911832527606748e-06,1.2964652569280588e-06
35.65511703491211,1.3129114222465432e-06,1.3018004665354965e-06,1.307327693211846e-06
35.789283752441406,1.3242672594060423e-06,1.3129114222465432e-06,1.3185600664655794e-06
35.915428161621094,1.3361116089072311e-06,1.3242672594060423e-06,1.330158283963101e-06
36.03231430053711,1.3480697589329793e-06,1.3361116089072311e-06,1.342058112641098e-06
36.140987396240234,1.3603714705823222e-06,1.3480697589329793e-06,1.354185769741889e-06
36.23362731933594,1.372578481095843e-06,1.3603714705823222e-06,1.366438482364174e-06
36.31587600708008,1.3848141406924697e-06,1.372578481095843e-06,1.378657657369331e-06
36.41389083862305,1.3968217444926267e-06,1.3848141406924697e-06,1.3907781521993456e-06
36.49822998046875,1.4084487247600919e-06,1.3968217444926267e-06,1.4025944210516172e-06
36.58436584472656,1.4195172752806684e-06,1.4084487247600919e-06,1.4139417316982872e-06
36.678226470947266,1.4298691439762479e-06,1.4195172752806684e-06,1.4246522823668784e-06
36.75896453857422,1.4395508287634584e-06,1.4298691439762479e-06,1.4346690022648545e-06
36.8305549621582,1.4482477581623243e-06,1.4395508287634584e-06,1.4438587641052436e-06
36.88984298706055,1.4561630905518541e-06,1.4482477581623243e-06,1.4521649518428603e-06
36.92960739135742,1.4628701592300786e-06,1.4561630905518541e-06,1.4594763797504129e-06
36.93868637084961,1.4685532505609444e-06,1.4628701592300786e-06,1.4656707207905129e-06
36.937931060791016,1.472836515858944e-06,1.4685532505609444e-06,1.4706535012010136e-06
36.90953063964844,1.4756834616491687e-06,1.472836515858944e-06,1.474217697250424e-06
36.89426040649414,1.4770934058105922e-06,1.4756834616491687e-06,1.4763456874788972e-06
36.86626052856445,1.4768610299142892e-06,1.4770934058105922e-06,1.4769339031772688e-06
36.847293853759766,1.4748786725249374e-06,1.4768610299142892e-06,1.4758263660041848e-06
36.82318878173828,1.471253654017346e-06,1.4748786725249374e-06,1.4730226212122943e-06
1.000000045813705e-18,0.0,1.471253654017346e-06,0.0
1.000000045813705e-18,1.4651337778559537e-06,0.0,0.0
36.59237289428711,1.4671768440166488e-06,1.4651337778559537e-06,1.4661070508736884e-06
36.29591369628906,1.469560061195807e-06,1.4671768440166488e-06,1.4683101881018956e-06
35.982521057128906,1.4712286429130472e-06,1.469560061195807e-06,1.4703259694215376e-06
35.72071075439453,1.4716562191097182e-06,1.4712286429130472e-06,1.4713657492393395e-06
35.52566146850586,1.470119968871586e-06,1.4716562191097182e-06,1.4708055005030474e-06
35.436492919921875,1.466032927055494e-06,1.470119968871586e-06,1.4679914102089242e-06
35.42473602294922,1.4593537116525113e-06,1.466032927055494e-06,1.462608224755968e-06
35.43733215332031,1.4501124496746343e-06,1.4593537116525113e-06,1.4546486681865645e-06
35.444976806640625,1.4387404689841787e-06,1.4501124496746343e-06,1.4443429563471e-06
35.38933181762695,1.4256836493586889e-06,1.4387404689841787e-06,1.4321283288154518e-06
35.260623931884766,1.4110919437371194e-06,1.4256836493586889e-06,1.4183019629854243e-06
35.08132553100586,1.395238768964191e-06,1.4110919437371194e-06,1.403076453243557e-06
34.849884033203125,1.3779945220449008e-06,1.395238768964191e-06,1.3865229675502633e-06
34.64863586425781,1.3595320069725858e-06,1.3779945220449008e-06,1.3686664033230045e-06
34.50294494628906,1.339867139904527e-06,1.3595320069725858e-06,1.3496014616976026e-06
34.45085144042969,1.3193628092267318e-06,1.339867139904527e-06,1.3295200460561318e-06
34.47732162475586,1.2982826547158766e-06,1.3193628092267318e-06,1.308734567828651e-06
34.5518684387207,1.2774369224644033e-06,1.2982826547158766e-06,1.2877828794444213e-06
34.64161682128906,1.2577509096445283e-06,1.2774369224644033e-06,1.2675318430410698e-06
34.671852111816406,1.239994162460789e-06,1.2577509096445283e-06,1.2488253560150042e-06
34.61164855957031,1.2246600817888975e-06,1.239994162460789e-06,1.2322922202656628e-06
34.427772521972656,1.2120866585974e-06,1.2246600817888975e-06,1.218345914821839e-06
34.15288543701172,1.2023559747831314e-06,1.2120866585974e-06,1.2071961918991292e-06
33.833656311035156,1.1948196743105655e-06,1.2023559747831314e-06,1.1985600849584443e-06
33.52077865600586,1.1893025657627732e-06,1.1948196743105655e-06,1.1920287761313375e-06
33.250972747802734,1.1848151189042255e-06,1.1893025657627732e-06,1.187020984616538e-06
33.071258544921875,1.1811191598098958e-06,1.1848151189042255e-06,1.18292575734813e-06
32.97398376464844,1.1776423889386933e-06,1.1811191598098958e-06,1.1793380281233112e-06
32.944278717041016,1.1744109542632941e-06,1.1776423889386933e-06,1.1759846074710367e-06
32.95896530151367,1.1713829053405789e-06,1.1744109542632941e-06,1.1728568551916396e-06
32.9620246887207,1.1686360039675492e-06,1.1713829053405789e-06,1.1699709148160764e-06
32.923770904541016,1.1664179737636005e-06,1.1686360039675492e-06,1.1674884490275872e-06
32.85477828979492,1.1646026223388617e-06,1.1664179737636005e-06,1.1654705076580285e-06
32.72478485107422,1.1630750123003963e-06,1.1646026223388617e-06,1.163795559477876e-06
32.61467361450195,1.161670752480859e-06,1.1630750123003963e-06,1.162326611847675e-06
32.530799865722656,1.1600347988860449e-06,1.161670752480859e-06,1.1608044587774202e-06
32.52036666870117,1.158088366537413e-06,1.1600347988860449e-06,1.1590136637096293e-06
32.60645294189453,1.1558877304196358e-06,1.158088366537413e-06,1.1569439948289073e-06
32.7763557434082,1.1535535122675356e-06,1.1558877304196358e-06,1.1546832183739753e-06
33.006473541259766,1.1517255416038097e-06,1.1535535122675356e-06,1.1526105936354725e-06
33.25437545776367,1.1511129969221656e-06,1.1517255416038097e-06,1.1513988056321978e-06
33.46247863769531,1.1521988199092448e-06,1.1511129969221656e-06,1.151641299657058e-06
33.59160232543945,1.1555919172678841e-06,1.1521988199092448e-06,1.153882067228551e-06
33.6117057800293,1.161342424893519e-06,1.1555919172678841e-06,1.1584495496208547e-06
33.55392837524414,1.169512870546896e-06,1.161342424893519e-06,1.1654010450001806e-06
33.44969177246094,1.179684431917849e-06,1.169512870546896e-06,1.1745603387680603e-06
33.331703186035156,1.1910806279047392e-06,1.179684431917849e-06,1.1853326213895343e-06
33.263397216796875,1.2033113989673438e-06,1.1910806279047392e-06,1.1971363846896566e-06
33.2557258605957,1.215706561197294e-06,1.2033113989673438e-06,1.209443212246697e-06
33.3227424621582,1.2275544349904521e-06,1.215706561197294e-06,1.221563138642523e-06
33.43262481689453,1.2388402410579147e-06,1.2275544349904521e-06,1.2331299785728334e-06
33.549774169921875,1.2494568863985478e-06,1.2388402410579147e-06,1.2440820000847452e-06
33.63224411010742,1.259207692783093e-06,1.2494568863985478e-06,1.2542659533210099e-06
33.65999984741211,1.268113692276529e-06,1.259207692783093e-06,1.2635930488613667e-06
33.61941146850586,1.2759794572048122e-06,1.268113692276529e-06,1.2719758615276078e-06
33.52090835571289,1.2821819836972281e-06,1.2759794572048122e-06,1.2790062555723125e-06
33.41225814819336,1.2864486507169204e-06,1.2821819836972281e-06,1.2842372143495595e-06
33.34263610839844,1.2882971986982739e-06,1.2864486507169204e-06,1.2872931165475165e-06
33.33856201171875,1.2874768344772747e-06,1.2882971986982739e-06,1.2878077768618823e-06
33.421722412109375,1.284002564716502e-06,1.2874768344772747e-06,1.285663870476128e-06
33.56601333618164,1.2780775477949646e-06,1.284002564716502e-06,1.2809696272597648e-06
33.78337478637695,1.2704203982139006e-06,1.2780775477949646e-06,1.2741868431476178e-06
33.95738220214844,1.2617795164260315e-06,1.2704203982139006e-06,1.2660456150115351e-06
34.07639694213867,1.2529500281743822e-06,1.2617795164260315e-06,1.2573176491059712e-06
34.10524368286133,1.2444934327504598e-06,1.2529500281743822e-06,1.2486797231758828e-06
33.99931335449219,1.236774551216513e-06,1.2444934327504598e-06,1.2405931784087443e-06
33.80488204956055,1.2298149840717087e-06,1.236774551216513e-06,1.233251850862871e-06
33.561458587646484,1.2234361292939866e-06,1.2298149840717087e-06,1.226578433488612e-06
33.32618713378906,1.217201997860684e-06,1.2234361292939866e-06,1.2202672223793343e-06
33.11588668823242,1.210491063829977e-06,1.217201997860684e-06,1.2137901421738206e-06
32.98215866088867,1.2033315215376206e-06,1.210491063829977e-06,1.2068530850228854e-06
32.907188415527344,1.195405047837994e-06,1.2033315215376206e-06,1.1993099633400561e-06
32.82915496826172,1.1868019100802485e-06,1.195405047837994e-06,1.1910452712982078e-06
32.76327133178711,1.177649892269983e-06,1.1868019100802485e-06,1.1821687166957418e-06
32.6372184753418,1.1680001534841722e-06,1.177649892269983e-06,1.1727670425898395e-06
32.447166442871094,1.1580276577660698e-06,1.1680001534841722e-06,1.162953481070872e-06
32.19039535522461,1.1474293160063098e-06,1.1580276577660698e-06,1.1526628895808244e-06
31.903865814208984,1.1361191809555748e-06,1.1474293160063098e-06,1.1417024552429211e-06
31.625892639160156,1.12357156467624e-06,1.1361191809555748e-06,1.1297665878373664e-06
31.408449172973633,1.1096324215031927e-06,1.12357156467624e-06,1.1165182058903156e-06
31.260787963867188,1.094113031285815e-06,1.1096324215031927e-06,1.1017859833373223e-06
31.200542449951172,1.0773940175567986e-06,1.094113031285815e-06,1.0856683729798533e-06
31.208261489868164,1.0597680102364393e-06,1.0773940175567986e-06,1.068500978362863e-06
31.253925323486328,1.0419940963402041e-06,1.0597680102364393e-06,1.0508103969186777e-06
31.28680419921875,1.0248244279864593e-06,1.0419940963402041e-06,1.033350372381392e-06
31.28211784362793,1.0090535624840413e-06,1.0248244279864593e-06,1.016892952065973e-06
31.195528030395508,9.953987500921357e-07,1.0090535624840413e-06,1.0021915386460023e-06
31.04474449157715,9.839367294262047e-07,9.953987500921357e-07,9.896407391352113e-07
30.85585594177246,9.74705926637398e-07,9.839367294262047e-07,9.79298647507676e-07
30.657400131225586,9.676574563854956e-07,9.74705926637398e-07,9.711606026030495e-07
30.50163459777832,9.623975074646296e-07,9.676574563854956e-07,9.650067340771784e-07
30.40565299987793,9.588726470610709e-07,9.623975074646296e-07,9.606148978491547e-07
30.372093200683594,9.568620953359641e-07,9.588726470610709e-07,9.578482149663614e-07
30.390640258789062,9.562461400491884e-07,9.568620953359641e-07,9.565363825458917e-07
30.423986434936523,9.571881491865497e-07,9.562461400491884e-07,9.56699977905373e-07
30.448606491088867,9.5968653113232e-07,9.571881491865497e-07,9.58418922891724e-07
30.442232131958008,9.639203426559106e-07,9.5968653113232e-07,9.617809837436653e-07
30.39260482788086,9.693914080344257e-07,9.639203426559106e-07,9.666272262620623e-07
30.30784034729004,9.758965688888566e-07,9.693914080344257e-07,9.72607267613057e-07
30.21808624267578,9.83101472229464e-07,9.758965688888566e-07,9.794539437280037e-07
30.171497344970703,9.9021463029203e-07,9.83101472229464e-07,9.866075743047986e-07
30.177759170532227,9.969412531063426e-07,9.9021463029203e-07,9.935247362591326e-07
30.275056838989258,1.0029633585872944e-06,9.969412531063426e-07,9.999005214922363e-07
30.4483699798584,1.0082608241646085e-06,1.0029633585872944e-06,1.0055647408080404e-06
30.687665939331055,1.0130366945304559e-06,1.0082608241646085e-06,1.010608002616209e-06
30.954511642456055,1.017876797959616e-06,1.0130366945304559e-06,1.0154226401937194e-06
31.21116065979004,1.0230863836113713e-06,1.017876797959616e-06,1.0204530553892255e-06
31.422927856445312,1.0293834975527716e-06,1.0230863836113713e-06,1.0262087926093955e-06
31.56647491455078,1.0369973324486637e-06,1.0293834975527716e-06,1.0331630164728267e-06
31.665483474731445,1.0461344572831877e-06,1.0369973324486637e-06,1.0415341193947825e-06
31.714038848876953,1.0566631090114242e-06,1.0461344572831877e-06,1.0513601864658995e-06
31.777667999267578,1.0682549600460334e-06,1.0566631090114242e-06,1.0624141850712476e-06
31.87080955505371,1.0808777233251021e-06,1.0682549600460334e-06,1.074515580512525e-06
32.01333999633789,1.0941788559648558e-06,1.0808777233251021e-06,1.087473947336548e-06
32.21099090576172,1.1079674777647597e-06,1.0941788559648558e-06,1.1010174603143241e-06
32.43192672729492,1.1223817182326457e-06,1.1079674777647597e-06,1.1151175840495853e-06
32.642860412597656,1.1372709423085325e-06,1.1223817182326457e-06,1.129767952079419e-06
32.794681549072266,1.1528875347721623e-06,1.1372709423085325e-06,1.1450164265625062e-06
32.88388442993164,1.1690026440192014e-06,1.1528875347721623e-06,1.1608763088588603e-06
32.879188537597656,1.1852603165607434e-06,1.1690026440192014e-06,1.177054855361348e-06
32.828426361083984,1.2012067145406036e-06,1.1852603165607434e-06,1.193149159917084e-06
32.738319396972656,1.2159453035565093e-06,1.2012067145406036e-06,1.2084858553862432e-06
32.670040130615234,1.2289583537494764e-06,1.2159453035565093e-06,1.2223583780723857e-06
32.67050552368164,1.2393079487083014e-06,1.2289583537494764e-06,1.2340414059508475e-06
32.7552604675293,1.2467219221434789e-06,1.2393079487083014e-06,1.2429281923687086e-06
32.891761779785156,1.2511079603427788e-06,1.2467219221434789e-06,1.2488346783356974e-06
33.10021209716797,1.252691617992241e-06,1.2511079603427788e-06,1.251827825399232e-06
33.3115348815918,1.2518335097411182e-06,1.252691617992241e-06,1.2521984444902046e-06
33.490028381347656,1.2493460417317692e-06,1.2518335097411182e-06,1.2505322501965566e-06
33.591835021972656,1.2457926459319424e-06,1.2493460417317692e-06,1.247516138391802e-06
33.62689208984375,1.2414524235282443e-06,1.2457926459319424e-06,1.2435717735570506e-06
33.56710433959961,1.2366574537736597e-06,1.2414524235282443e-06,1.2390039501042338e-06
33.48630905151367,1.2314762898313347e-06,1.2366574537736597e-06,1.2340151442913339e-06
33.405357360839844,1.2257830803719116e-06,1.2314762898313347e-06,1.2285772754694335e-06
33.359710693359375,1.2197785963508068e-06,1.2257830803719116e-06,1.2227292245370336e-06
33.35744857788086,1.21316145396122e-06,1.2197785963508068e-06,1.2164205145381857e-06
33.392189025878906,1.2064360817021225e-06,1.21316145396122e-06,1.2097532362531638e-06
33.443599700927734,1.1999811704299645e-06,1.2064360817021225e-06,1.2031679261781392e-06
33.454010009765625,1.1938578836634406e-06,1.1999811704299645e-06,1.1968822946073487e-06
33.38711166381836,1.1885808817169163e-06,1.1938578836634406e-06,1.1911834008060396e-06
33.24404525756836,1.1839445051009534e-06,1.1885808817169163e-06,1.1862248356919736e-06
33.0012092590332,1.1799590993177844e-06,1.1839445051009534e-06,1.181908487524197e-06
32.7297477722168,1.175971874545212e-06,1.1799590993177844e-06,1.1779150099755498e-06
32.446739196777344,1.1715219443431124e-06,1.175971874545212e-06,1.1736884744095732e-06
32.228904724121094,1.1661179541988531e-06,1.1715219443431124e-06,1.1687556025208323e-06
32.05835723876953,1.159066869149683e-06,1.1661179541988531e-06,1.162523403763771e-06
31.993257522583008,1.1504076837809407e-06,1.159066869149683e-06,1.154667415903532e-06
31.99774169921875,1.1401377832953585e-06,1.1504076837809407e-06,1.1452046919657732e-06
32.05754852294922,1.1287479537713807e-06,1.1401377832953585e-06,1.1343796586515964e-06
32.12024688720703,1.1166293916176073e-06,1.1287479537713807e-06,1.1226313745282823e-06
32.14763259887695,1.1045530072806287e-06,1.1166293916176073e-06,1.110540551962913e-06
32.12535095214844,1.0930492635452538e-06,1.1045530072806287e-06,1.098756683859392e-06
32.050376892089844,1.0823478078236803e-06,1.0930492635452538e-06,1.0876586884478456e-06
31.939411163330078,1.0727786730058142e-06,1.0823478078236803e-06,1.0775269174700952e-06
31.83601188659668,1.0643458381309756e-06,1.0727786730058142e-06,1.0685289453249425e-06
31.75969123840332,1.0569553978712065e-06,1.0643458381309756e-06,1.0606203204588383e-06
31.74799919128418,1.0509063486097148e-06,1.0569553978712065e-06,1.0539052937019733e-06
31.787586212158203,1.046291572492919e-06,1.0509063486097148e-06,1.0485787242942024e-06
31.880353927612305,1.0432792123538093e-06,1.046291572492919e-06,1.04477112472523e-06
31.988319396972656,1.0422143077448709e-06,1.0432792123538093e-06,1.042737380885228e-06
32.055809020996094,1.043462702909892e-06,1.0422143077448709e-06,1.0428306040921598e-06
32.07390594482422,1.0472141411810298e-06,1.043462702909892e-06,1.045327735482715e-06
32.02107620239258,1.0533258318901062e-06,1.0472141411810298e-06,1.0502518534849514e-06
31.91562843322754,1.061569946614327e-06,1.0533258318901062e-06,1.057418671734922e-06
31.781131744384766,1.0713586107158335e-06,1.061569946614327e-06,1.0664225555956364e-06
31.65561294555664,1.081937966773694e-06,1.0713586107158335e-06,1.0765952538349666e-06
31.602983474731445,1.0927635685220594e-06,1.081937966773694e-06,1.0872900020331144e-06
31.624906539916992,1.103034946936532e-06,1.0927635685220594e-06,1.0978355931001715e-06
31.730436325073242,1.1124691354780225e-06,1.103034946936532e-06,1.1076892860728549e-06
31.898170471191406,1.121022933148197e-06,1.1124691354780225e-06,1.1166868034706567e-06
32.107818603515625,1.1287748975519207e-06,1.121022933148197e-06,1.1248446298850467e-06
32.30949020385742,1.1359973086655373e-06,1.1287748975519207e-06,1.1323361377435504e-06
32.47669982910156,1.1429895039327675e-06,1.1359973086655373e-06,1.1394461125746602e-06
32.59461975097656,1.1498552794364514e-06,1.1429895039327675e-06,1.146376007454819e-06
32.65617752075195,1.1568699846975505e-06,1.1498552794364514e-06,1.1533147699083202e-06
32.69476318359375,1.1637372381301248e-06,1.1568699846975505e-06,1.1602541007960099e-06
32.754398345947266,1.1705476481438382e-06,1.1637372381301248e-06,1.1670917956507765e-06
32.84638595581055,1.1768863714678446e-06,1.1705476481438382e-06,1.1736672149709193e-06
33.0028076171875,1.1830454695882509e-06,1.1768863714678446e-06,1.1799187404903932e-06
33.21149444580078,1.189151134894928e-06,1.1830454695882509e-06,1.186055214930093e-06
33.44443893432617,1.195463482872583e-06,1.189151134894928e-06,1.1922686553589301e-06
33.66203308105469,1.2023101589875296e-06,1.195463482872583e-06,1.1988513506366871e-06
33.803958892822266,1.2102610753572662e-06,1.2023101589875296e-06,1.2062494079145836e-06
33.855995178222656,1.219202658830909e-06,1.2102610753572662e-06,1.214691678796953e-06
33.78675842285156,1.2290158792893635e-06,1.219202658830909e-06,1.2240609521541046e-06
33.64125442504883,1.2394250461511547e-06,1.2290158792893635e-06,1.234161686625157e-06
33.45085144042969,1.2494779184635263e-06,1.2394250461511547e-06,1.2443828154573566e-06
33.29269027709961,1.2584821433847537e-06,1.2494779184635263e-06,1.2539039744297042e-06
33.17744445800781,1.2655521004489856e-06,1.2584821433847537e-06,1.2619370863831136e-06
33.1272087097168,1.2703310403594514e-06,1.2655521004489856e-06,1.2678603980020853e-06
33.16447830200195,1.2723158988592331e-06,1.2703310403594514e-06,1.2712446277873823e-06
33.22722244262695,1.2716116088995477e-06,1.2723158988592331e-06,1.2718878679152112e-06
33.2901611328125,1.268118239750038e-06,1.2716116088995477e-06,1.2697917100013e-06
1.000000045813705e-18,0.0,1.268118239750038e-06,0.0
1.000000045813705e-18,1.2632318657779251e-06,0.0,0.0
33.30842971801758,1.2488252423281665e-06,1.2632318657779251e-06,1.2559454489746713e-06
33.294254302978516,1.2327657259447733e-06,1.2488252423281665e-06,1.240713800143567e-06
33.27518844604492,1.2157452147221193e-06,1.2327657259447733e-06,1.2241772537890938e-06
33.221710205078125,1.19816411370266e-06,1.2157452147221193e-06,1.206880142490263e-06
33.15047073364258,1.1805373105744366e-06,1.19816411370266e-06,1.1892811926372815e-06
33.06510543823242,1.163278511739918e-06,1.1805373105744366e-06,1.171844360214891e-06
32.941951751708984,1.1467336662462912e-06,1.163278511739918e-06,1.154948336079542e-06
32.80859375,1.1312268952679005e-06,1.1467336662462912e-06,1.1389286100893514e-06
32.6519775390625,1.116937482947833e-06,1.1312268952679005e-06,1.1240358617214952e-06
32.464111328125,1.1038821412512334e-06,1.116937482947833e-06,1.1103670658485498e-06
32.25177001953125,1.0920902013822342e-06,1.1038821412512334e-06,1.0979455282722483e-06
32.01840591430664,1.0814715096785221e-06,1.0920902013822342e-06,1.0867405535464059e-06
31.77707290649414,1.071888505066454e-06,1.0814715096785221e-06,1.0766386822069762e-06
31.510784149169922,1.0626912398947752e-06,1.071888505066454e-06,1.0672449661797145e-06
31.259424209594727,1.0539141612753156e-06,1.0626912398947752e-06,1.0582544973658514e-06
31.021520614624023,1.045044768943626e-06,1.0539141612753156e-06,1.0494272828509565e-06
30.809368133544922,1.0356559414503863e-06,1.045044768943626e-06,1.040294478116266e-06
30.624570846557617,1.0258282827635412e-06,1.0356559414503863e-06,1.0306837339157937e-06
30.476682662963867,1.0152052709599957e-06,1.0258282827635412e-06,1.0204566933680326e-06
30.355213165283203,1.0037767879111925e-06,1.0152052709599957e-06,1.0094304343510885e-06
30.267440795898438,9.918354635374271e-07,1.0037767879111925e-06,9.977471790989512e-07
30.196781158447266,9.795386404221063e-07,9.918354635374271e-07,9.8563100436877e-07
30.13592529296875,9.672314718045527e-07,9.795386404221063e-07,9.733332717587473e-07
30.08531951904297,9.5513632913935e-07,9.672314718045527e-07,9.611374025553232e-07
30.049579620361328,9.436291747988435e-07,9.5513632913935e-07,9.493429615758942e-07
30.023902893066406,9.333576826975332e-07,9.436291747988435e-07,9.384617669638828e-07
30.00665855407715,9.241989573638421e-07,9.333576826975332e-07,9.287538773605775e-07
29.996116638183594,9.167985695057723e-07,9.241989573638421e-07,9.20481909361115e-07
29.994192123413086,9.114137355936691e-07,9.167985695057723e-07,9.140956649389409e-07
29.994417190551758,9.080519021154032e-07,9.114137355936691e-07,9.097266229218803e-07
29.99819564819336,9.070018904822064e-07,9.080519021154032e-07,9.075228035726468e-07
29.99555015563965,9.082739893528924e-07,9.070018904822064e-07,9.076329661183991e-07
29.990921020507812,9.118795105678146e-07,9.082739893528924e-07,9.100680244955583e-07
29.96910858154297,9.175479362966144e-07,9.118795105678146e-07,9.146984893959598e-07
29.944889068603516,9.250363746104995e-07,9.175479362966144e-07,9.212686791215674e-07
29.920677185058594,9.34024228627095e-07,9.250363746104995e-07,9.294976734963711e-07
29.906017303466797,9.440395842830185e-07,9.34024228627095e-07,9.389906381329638e-07
29.89517593383789,9.546333785692696e-07,9.440395842830185e-07,9.492874255556671e-07
29.90585708618164,9.653308552515227e-07,9.546333785692696e-07,9.599273198546143e-07
29.93205451965332,9.755785868037492e-07,9.653308552515227e-07,9.703965133667225e-07
29.98475456237793,9.85149881671532e-07,9.755785868037492e-07,9.80304434960999e-07
30.066665649414062,9.938282801158493e-07,9.85149881671532e-07,9.894296226775623e-07
30.15265464782715,1.0011747235694202e-06,9.938282801158493e-07,9.974439763027476e-07
30.254709243774414,1.0073390512843616e-06,1.0011747235694202e-06,1.004201749310596e-06
30.366857528686523,1.0123048923560418e-06,1.0073390512843616e-06,1.0097699032485252e-06
30.479337692260742,1.0162272019442753e-06,1.0123048923560418e-06,1.0142171049665194e-06
30.60230827331543,1.0191201909037773e-06,1.0162272019442753e-06,1.017628505906032e-06
30.720050811767578,1.021291268443747e-06,1.0191201909037773e-06,1.0201640634477371e-06
30.845680236816406,1.0230633051833138e-06,1.021291268443747e-06,1.0221392585663125e-06
30.959138870239258,1.0245013299936545e-06,1.0230633051833138e-06,1.0237475862595602e-06
31.078472137451172,1.0261553597956663e-06,1.0245013299936545e-06,1.0252967967971927e-06
31.18022918701172,1.0279123898726539e-06,1.0261553597956663e-06,1.0270048278471222e-06
31.257883071899414,1.0303729141014628e-06,1.0279123898726539e-06,1.02911462818156e-06
31.311023712158203,1.0334334774597664e-06,1.0303729141014628e-06,1.0318749446014408e-06
31.32461929321289,1.0372314136475325e-06,1.0334334774597664e-06,1.0353021480113966e-06
31.3081111907959,1.041598807205446e-06,1.0372314136475325e-06,1.0393814591225237e-06
31.263097763061523,1.0463837725183112e-06,1.041598807205446e-06,1.043953147927823e-06
31.179475784301758,1.0511828349990537e-06,1.0463837725183112e-06,1.048739818543254e-06
31.09041976928711,1.0557359928498045e-06,1.0511828349990537e-06,1.0534107559578842e-06
30.988142013549805,1.0594999366730917e-06,1.0557359928498045e-06,1.057564531947719e-06
30.890275955200195,1.061930902324093e-06,1.0594999366730917e-06,1.0606581781757995e-06
30.790546417236328,1.0629528333083726e-06,1.061930902324093e-06,1.0623811022014706e-06
30.703710556030273,1.0618960004649125e-06,1.0629528333083726e-06,1.0623610933180316e-06
30.639123916625977,1.0588204304440296e-06,1.0618960004649125e-06,1.0602932434267132e-06
30.568710327148438,1.053534560924163e-06,1.0588204304440296e-06,1.0561105909800972e-06
30.507156372070312,1.046015881911444e-06,1.053534560924163e-06,1.0497067250980763e-06
30.444751739501953,1.0363669389334973e-06,1.046015881911444e-06,1.041121436173853e-06
30.379390716552734,1.024996890919283e-06,1.0363669389334973e-06,1.0306112017133273e-06
30.327302932739258,1.0120743354491424e-06,1.024996890919283e-06,1.018465241031663e-06
30.267383575439453,9.980806225939887e-07,1.0120743354491424e-06,1.005008698484744e-06
30.2030086517334,9.833652256929781e-07,9.980806225939887e-07,9.906568720907671e-07
30.153112411499023,9.684384849606431e-07,9.833652256929781e-07,9.758409760252107e-07
30.08480453491211,9.536630614093156e-07,9.684384849606431e-07,9.60995748755522e-07
30.024383544921875,9.396389373250713e-07,9.536630614093156e-07,9.46604018281505e-07
29.93863868713379,9.266372558158764e-07,9.396389373250713e-07,9.330986472377845e-07
29.850486755371094,9.150092523668718e-07,9.266372558158764e-07,9.207915354636498e-07
29.72991943359375,9.049697382579325e-07,9.150092523668718e-07,9.099637736653676e-07
29.598548889160156,8.966908922047878e-07,9.049697382579325e-07,9.008090842144156e-07
29.447891235351562,8.900010470824782e-07,8.966908922047878e-07,8.933266144595109e-07
29.299161911010742,8.848886636769748e-07,8.900010470824782e-07,8.874258128344081e-07
29.146381378173828,8.810925464786123e-07,8.848886636769748e-07,8.82970027760166e-07
29.01364517211914,8.783970315562328e-07,8.810925464786123e-07,8.797220516498783e-07
28.88580322265625,8.764596373111999e-07,8.783970315562328e-07,8.774026127866819e-07
28.794008255004883,8.750923825573409e-07,8.764596373111999e-07,8.757480145504815e-07
28.707672119140625,8.739281724956527e-07,8.750923825573409e-07,8.744798947191157e-07
28.641809463500977,8.729538762963784e-07,8.739281724956527e-07,8.734088510209403e-07
28.60543441772461,8.718541835150972e-07,8.729538762963784e-07,8.723711175662174e-07
28.572813034057617,8.706557537152548e-07,8.718541835150972e-07,8.712215731065953e-07
28.561420440673828,8.692661026543647e-07,8.706557537152548e-07,8.699278737367422e-07
28.570446014404297,8.678204039824777e-07,8.692661026543647e-07,8.685113925821497e-07
28.60329818725586,8.663757853355492e-07,8.678204039824777e-07,8.670683655509492e-07
28.65690040588379,8.649578830954852e-07,8.663757853355492e-07,8.65639947278396e-07
28.7371883392334,8.638966164653539e-07,8.649578830954852e-07,8.644040576655243e-07
28.844970703125,8.635311132820789e-07,8.638966164653539e-07,8.636949360152357e-07
28.977279663085938,8.64073001594079e-07,8.635311132820789e-07,8.637874771011411e-07
29.1154842376709,8.659260970489413e-07,8.64073001594079e-07,8.649882943245757e-07
29.266759872436523,8.693483550814562e-07,8.659260970489413e-07,8.676280458530528e-07
29.411867141723633,8.746466733100533e-07,8.693483550814562e-07,8.719879360796767e-07
29.55311393737793,8.82124254530936e-07,8.746466733100533e-07,8.78372475199285e-07
29.6771240234375,8.916955493987189e-07,8.82124254530936e-07,8.868907457326713e-07
29.794086456298828,9.033803962665843e-07,8.916955493987189e-07,8.975100627139909e-07
29.903738021850586,9.171076271741185e-07,9.033803962665843e-07,9.102052445086883e-07
30.007829666137695,9.325121368419786e-07,9.171076271741185e-07,9.247598882211605e-07
30.119640350341797,9.492722483628313e-07,9.325121368419786e-07,9.408314554093522e-07
30.23495864868164,9.671035741121159e-07,9.492722483628313e-07,9.581171980244108e-07
30.356300354003906,9.854103382167523e-07,9.671035741121159e-07,9.761790806805948e-07
30.487707138061523,1.0039989319921006e-06,9.854103382167523e-07,9.946207910616067e-07
30.61860466003418,1.0222311175311916e-06,1.0039989319921006e-06,1.0130283953913022e-06
30.756990432739258,1.039988546835957e-06,1.0222311175311916e-06,1.0310214975106646e-06
30.886505126953125,1.0565743195911637e-06,1.039988546835957e-06,1.0481944627827033e-06
31.037349700927734,1.0719572856032755e-06,1.0565743195911637e-06,1.0641812195899547e-06
31.17741584777832,1.0856324479391333e-06,1.0719572856032755e-06,1.0787143764900975e-06
31.328685760498047,1.097643462344422e-06,1.0856324479391333e-06,1.0915618986473419e-06
31.515193939208984,1.1078157058364013e-06,1.097643462344422e-06,1.1026598940588883e-06
31.693504333496094,1.1162760529259685e-06,1.1078157058364013e-06,1.1119819873783854e-06
31.8995361328125,1.123201172958943e-06,1.1162760529259685e-06,1.1196812010894064e-06
32.104026794433594,1.1288599353065365e-06,1.123201172958943e-06,1.1259792245255085e-06
32.307098388671875,1.133693331212271e-06,1.1288599353065365e-06,1.1312308743072208e-06
32.48200607299805,1.1377253485989058e-06,1.133693331212271e-06,1.135668298957171e-06
32.64213943481445,1.1418239864724455e-06,1.1377253485989058e-06,1.1397369235055521e-06
32.754520416259766,1.145796545642952e-06,1.1418239864724455e-06,1.1437745115472353e-06
32.83149337768555,1.1502077086333884e-06,1.145796545642952e-06,1.1479663726277067e-06
32.86649703979492,1.1546264886419522e-06,1.1502077086333884e-06,1.152380491475924e-06
32.8609504699707,1.1593929230002686e-06,1.1546264886419522e-06,1.1569703701752587e-06
32.837303161621094,1.1640995580819435e-06,1.1593929230002686e-06,1.1617039490374736e-06
32.792327880859375,1.1687368441926083e-06,1.1640995580819435e-06,1.166372385341674e-06
32.730712890625,1.1728745903383242e-06,1.1687368441926083e-06,1.170756377177895e-06
32.65811538696289,1.1762863323383499e-06,1.1728745903383242e-06,1.1745277106456342e-06
32.56373977661133,1.1785391507146414e-06,1.1762863323383499e-06,1.1773564665418235e-06
32.46959686279297,1.1795254977187142e-06,1.1785391507146414e-06,1.1789727523137117e-06
32.3414421081543,1.178556885861326e-06,1.1795254977187142e-06,1.1789777545345714e-06
32.23196792602539,1.1756701496778987e-06,1.178556885861326e-06,1.1770468972827075e-06
32.12276077270508,1.1707669500538032e-06,1.1756701496778987e-06,1.1731488029909087e-06
32.006675720214844,1.1632522500804043e-06,1.1707669500538032e-06,1.1669360446830979e-06
31.928258895874023,1.1536187685123878e-06,1.1632522500804043e-06,1.15835996439273e-06
31.85447883605957,1.1417178029660136e-06,1.1536187685123878e-06,1.1475906376290368e-06
31.820104598999023,1.1279743148406851e-06,1.1417178029660136e-06,1.134768581323442e-06
31.788490295410156,1.1127526704513002e-06,1.1279743148406851e-06,1.120287379308138e-06
31.778385162353516,1.0966609806928318e-06,1.1127526704513002e-06,1.1046348618037882e-06
31.759593963623047,1.0801129519677488e-06,1.0966609806928318e-06,1.0883203458433854e-06
31.721120834350586,1.063884610630339e-06,1.0801129519677488e-06,1.0719396641434287e-06
31.673250198364258,1.0482445986781386e-06,1.063884610630339e-06,1.0560133887338452e-06
31.595592498779297,1.0339177833884605e-06,1.0482445986781386e-06,1.0410387858428294e-06
31.492496490478516,1.021092771225085e-06,1.0339177833884605e-06,1.0274706028212677e-06
31.3826904296875,1.0099538485519588e-06,1.021092771225085e-06,1.0154953997698613e-06
31.246036529541016,1.0006225465986063e-06,1.0099538485519588e-06,1.0052649486169685e-06
31.11827850341797,9.931172826327384e-07,1.0006225465986063e-06,9.968500762624899e-07
30.979711532592773,9.874565876089036e-07,9.931172826327384e-07,9.9026851785311e-07
30.848041534423828,9.832996283876128e-07,9.874565876089036e-07,9.853592928266153e-07
30.718732833862305,9.807591823118855e-07,9.832996283876128e-07,9.820089417189592e-07
30.59325408935547,9.792539685804513e-07,9.807591823118855e-07,9.799831559575978e-07
30.470788955688477,9.787128192328964e-07,9.792539685804513e-07,9.789563364392961e-07
30.359012603759766,9.786709824766149e-07,9.787128192328964e-07,9.786609780348954e-07
30.26217269897461,9.789964678930119e-07,9.786709824766149e-07,9.787992212295649e-07
30.174089431762695,9.792056516744196e-07,9.789964678930119e-07,9.790633157535922e-07
30.1219425201416,9.791249340196373e-07,9.792056516744196e-07,9.791257298275013e-07
30.106462478637695,9.78634147941193e-07,9.791249340196373e-07,9.788396937437938e-07
30.11288070678711,9.77711238192569e-07,9.78634147941193e-07,9.78133471107867e-07
30.158109664916992,9.763075468072202e-07,9.77711238192569e-07,9.76972501121054e-07
30.23493194580078,9.747404874360655e-07,9.763075468072202e-07,9.754905931913527e-07
30.32708740234375,9.730586043588119e-07,9.747404874360655e-07,9.738702146933065e-07
30.43759536743164,9.718421551951906e-07,9.730586043588119e-07,9.724257097332156e-07
30.54228401184082,9.71327381193987e-07,9.718421551951906e-07,9.715640771901235e-07
30.651018142700195,9.717405191622674e-07,9.71327381193987e-07,9.715167834656313e-07
30.758054733276367,9.734842478792416e-07,9.717405191622674e-07,9.72597490545013e-07
30.849767684936523,9.768097015694366e-07,9.734842478792416e-07,9.751323659656919e-07
30.936485290527344,9.817650834520464e-07,9.768097015694366e-07,9.792713626666227e-07
31.024621963500977,9.884612381938496e-07,9.817650834520464e-07,9.85093947747373e-07
31.09823226928711,9.966755669665872e-07,9.884612381938496e-07,9.925445283442969e-07
31.16834259033203,1.0065864444186445e-06,9.966755669665872e-07,1.0016005944635253e-06
31.224538803100586,1.0178675893257605e-06,1.0065864444186445e-06,1.0121891591552412e-06
31.270427703857422,1.0300882422598079e-06,1.0178675893257605e-06,1.0239327821182087e-06
31.295860290527344,1.0432335102450452e-06,1.0300882422598079e-06,1.0366072729084408e-06
31.31292724609375,1.0566333230599412e-06,1.0432335102450452e-06,1.0498729352548253e-06
31.31473159790039,1.0699100130295847e-06,1.0566333230599412e-06,1.063205104401277e-06
31.306909561157227,1.0824126093211817e-06,1.0699100130295847e-06,1.076090711649158e-06
31.314958572387695,1.0937831120827468e-06,1.0824126093211817e-06,1.0880249874389847e-06
31.32358169555664,1.1034209137505968e-06,1.0937831120827468e-06,1.098528855436598e-06
31.34748649597168,1.111026563194173e-06,1.1034209137505968e-06,1.1071516610172694e-06
31.38515281677246,1.1163858744112076e-06,1.111026563194173e-06,1.113636130867235e-06
31.447052001953125,1.1194446187801077e-06,1.1163858744112076e-06,1.117848114517983e-06
31.512752532958984,1.1199499567737803e-06,1.1194446187801077e-06,1.1196333389307256e-06
31.597726821899414,1.1183930155311828e-06,1.1199499567737803e-06,1.1191111752850702e-06
31.663305282592773,1.1149476222271915e-06,1.1183930155311828e-06,1.1166130207129754e-06
31.727603912353516,1.1098672985099256e-06,1.1149476222271915e-06,1.112353402277222e-06
31.761762619018555,1.103542103919608e-06,1.1098672985099256e-06,1.1066533716075355e-06
31.78537368774414,1.096569008041115e-06,1.103542103919608e-06,1.1000074664480053e-06
31.782445907592773,1.089017246158619e-06,1.096569008041115e-06,1.0927476523647783e-06
31.75714111328125,1.0813218978000805e-06,1.089017246158619e-06,1.0851267688849475e-06
31.698230743408203,1.0736584954429418e-06,1.0813218978000805e-06,1.0774492693599313e-06
31.625106811523438,1.0660954785635113e-06,1.0736584954429418e-06,1.0698374808271183e-06
31.52288818359375,1.0588760233076755e-06,1.0660954785635113e-06,1.0624469268805115e-06
31.38823890686035,1.0518656381464098e-06,1.0588760233076755e-06,1.0553312677075155e-06
1.000000045813705e-18,0.0,1.0518656381464098e-06,0.0
1.000000045813705e-18,1.045041472025332e-06,0.0,0.0
31.094179153442383,1.038404434439144e-06,1.045041472025332e-06,1.0416807754154433e-06
30.92258071899414,1.0309970548405545e-06,1.038404434439144e-06,1.034655156217923e-06
30.722026824951172,1.0224956668025698e-06,1.0309970548405545e-06,1.0266960543958703e-06
30.55498695373535,1.012892880680738e-06,1.0224956668025698e-06,1.0176406703976681e-06
30.41695785522461,1.0019741694122786e-06,1.012892880680738e-06,1.0073774774355115e-06
30.335100173950195,9.898928965412779e-07,1.0019741694122786e-06,9.958775990526192e-07
30.297657012939453,9.76910769168171e-07,9.898928965412779e-07,9.83348513727833e-07
30.26280975341797,9.63524030339613e-07,9.76910769168171e-07,9.70168457570253e-07
30.20979881286621,9.500873261458764e-07,9.63524030339613e-07,9.56761709858256e-07
30.108219146728516,9.370099860461778e-07,9.500873261458764e-07,9.43509292028466e-07
29.953330993652344,9.247420393876382e-07,9.370099860461778e-07,9.308405424235389e-07
29.743383407592773,9.132322134064452e-07,9.247420393876382e-07,9.189530487674347e-07
29.504390716552734,9.024747669172939e-07,9.132322134064452e-07,9.078192988454248e-07
29.275915145874023,8.921571179598686e-07,9.024747669172939e-07,8.972807563623064e-07
29.072317123413086,8.82241465660627e-07,8.921571179598686e-07,8.871636509866221e-07
28.923852920532227,8.725880888960091e-07,8.82241465660627e-07,8.77380102792813e-07
28.825767517089844,8.6304305568774e-07,8.725880888960091e-07,8.677832283865428e-07
28.76890754699707,8.539490181647125e-07,8.6304305568774e-07,8.584681836509844e-07
28.7211971282959,8.453981763523188e-07,8.539490181647125e-07,8.496504619870393e-07
28.664020538330078,8.37645416140731e-07,8.453981763523188e-07,8.415031516051386e-07
28.573240280151367,8.309560826091911e-07,8.37645416140731e-07,8.342851742781932e-07
28.45781898498535,8.254530712292762e-07,8.309560826091911e-07,8.281904229079373e-07
28.305967330932617,8.209485713450704e-07,8.254530712292762e-07,8.231854735640809e-07
28.167051315307617,8.173751666618045e-07,8.209485713450704e-07,8.191448159777792e-07
28.042728424072266,8.143330205712118e-07,8.173751666618045e-07,8.158349373843521e-07
27.970962524414062,8.116824119497323e-07,8.143330205712118e-07,8.129879347507085e-07
27.96114730834961,8.093795713648433e-07,8.116824119497323e-07,8.105125743895769e-07
28.002817153930664,8.07470087238471e-07,8.093795713648433e-07,8.084094247351459e-07
28.082735061645508,8.061680887294642e-07,8.07470087238471e-07,8.068077477219049e-07
28.17835807800293,8.055743023760442e-07,8.061680887294642e-07,8.058638627517212e-07
28.252626419067383,8.062871756919776e-07,8.055743023760442e-07,8.05925594704604e-07
28.30501937866211,8.082330396064208e-07,8.062871756919776e-07,8.072551054283394e-07
28.320688247680664,8.117268066598626e-07,8.082330396064208e-07,8.099719934762106e-07
28.30846405029297,8.163102052094473e-07,8.117268066598626e-07,8.140059435390867e-07
28.299755096435547,8.22090555629984e-07,8.163102052094473e-07,8.191819915737142e-07
28.313735961914062,8.285537091978767e-07,8.22090555629984e-07,8.252989687207446e-07
28.35977554321289,8.355020781891653e-07,8.285537091978767e-07,8.32001148864947e-07
28.46556854248047,8.428066848864546e-07,8.355020781891653e-07,8.391263008888927e-07
28.612245559692383,8.502116770614521e-07,8.428066848864546e-07,8.464817256026436e-07
28.772911071777344,8.579513064432831e-07,8.502116770614521e-07,8.540544627066993e-07
28.92629051208496,8.660763342049904e-07,8.579513064432831e-07,8.619866207482119e-07
29.057147979736328,8.746019943828287e-07,8.660763342049904e-07,8.703107141627697e-07
29.139732360839844,8.83586665167968e-07,8.746019943828287e-07,8.790624406174175e-07
29.173908233642578,8.928208217184874e-07,8.83586665167968e-07,8.881671078597719e-07
29.185468673706055,9.021470077641425e-07,8.928208217184874e-07,8.974420779850334e-07
29.190643310546875,9.110401606449159e-07,9.021470077641425e-07,9.06547938939184e-07
29.230831146240234,9.19087256079365e-07,9.110401606449159e-07,9.150168693849992e-07
29.298194885253906,9.261583500119741e-07,9.19087256079365e-07,9.225764188158792e-07
29.417726516723633,9.320091294284794e-07,9.261583500119741e-07,9.290405387218925e-07
29.5645809173584,9.366673339172849e-07,9.320091294284794e-07,9.342994076178002e-07
29.725563049316406,9.404665206602658e-07,9.366673339172849e-07,9.3853276439404e-07
29.85076904296875,9.435432275495259e-07,9.404665206602658e-07,9.419741218152922e-07
29.927623748779297,9.46167858728586e-07,9.435432275495259e-07,9.448264108868898e-07
29.940916061401367,9.48486217566824e-07,9.46167858728586e-07,9.472972806179314e-07
29.89710807800293,9.505396292297519e-07,9.48486217566824e-07,9.49480636336375e-07
29.825620651245117,9.52067352955055e-07,9.505396292297519e-07,9.512680207990343e-07
29.741764068603516,9.526545454718871e-07,9.52067352955055e-07,9.523224093754834e-07
29.68618392944336,9.521530728306971e-07,9.526545454718871e-07,9.523635640107386e-07
29.663827896118164,9.504194622422801e-07,9.521530728306971e-07,9.512458518656786e-07
29.672277450561523,9.474575790591189e-07,9.504194622422801e-07,9.488993555351044e-07
29.69358253479004,9.43455802371318e-07,9.474575790591189e-07,9.454196288061212e-07
29.702102661132812,9.385312296217307e-07,9.43455802371318e-07,9.409584436070872e-07
29.674518585205078,9.330346415481472e-07,9.385312296217307e-07,9.357491990158451e-07
29.580472946166992,9.2698087428289e-07,9.330346415481472e-07,9.299732255385607e-07
29.423564910888672,9.20617480915098e-07,9.2698087428289e-07,9.237621156898967e-07
29.242992401123047,9.137273764281417e-07,9.20617480915098e-07,9.171318424705532e-07
29.02357292175293,9.060044021680369e-07,9.137273764281417e-07,9.098200735024875e-07
28.83993148803711,8.97270297173236e-07,9.060044021680369e-07,9.015875548357144e-07
28.67966651916504,8.874661148183804e-07,8.97270297173236e-07,8.923154837248148e-07
28.573570251464844,8.763638561504195e-07,8.874661148183804e-07,8.818610695016105e-07
28.490936279296875,8.643350497550273e-07,8.763638561504195e-07,8.702965033080545e-07
28.430471420288086,8.517106380168116e-07,8.643350497550273e-07,8.579729637858691e-07
28.350738525390625,8.388532819481043e-07,8.517106380168116e-07,8.452358315480524e-07
28.23794937133789,8.261637276518741e-07,8.388532819481043e-07,8.324664122483227e-07
28.077529907226562,8.139356850733748e-07,8.261637276518741e-07,8.200108254641236e-07
27.877260208129883,8.023215514185722e-07,8.139356850733748e-07,8.08091670023714e-07
27.654781341552734,7.91305524217023e-07,8.023215514185722e-07,7.967772717165644e-07
27.441848754882812,7.807079782651272e-07,7.91305524217023e-07,7.859706556700985e-07
27.25201988220215,7.705352231823781e-07,7.807079782651272e-07,7.755862725389306e-07
27.106172561645508,7.606390681758057e-07,7.705352231823781e-07,7.655536364836735e-07
27.00641632080078,7.5119515940969e-07,7.606390681758057e-07,7.558874699498119e-07
26.939788818359375,7.421714371957933e-07,7.5119515940969e-07,7.4665842930699e-07
26.883832931518555,7.340794354604441e-07,7.421714371957933e-07,7.381065643130569e-07
26.816200256347656,7.26916027815605e-07,7.340794354604441e-07,7.304835207833094e-07
26.732891082763672,7.21106403034355e-07,7.26916027815605e-07,7.240008699227474e-07
26.618003845214844,7.165326678659767e-07,7.21106403034355e-07,7.188102699728915e-07
26.48838996887207,7.131610573196667e-07,7.165326678659767e-07,7.148366876208456e-07
26.357128143310547,7.107702231223811e-07,7.131610573196667e-07,7.119530778254557e-07
26.25342559814453,7.091844054230023e-07,7.107702231223811e-07,7.099624212969502e-07
26.190513610839844,7.079341344251588e-07,7.091844054230023e-07,7.08542984284577e-07
26.182369232177734,7.071432719385484e-07,7.079341344251588e-07,7.07522815446282e-07
26.218097686767578,7.06690968854673e-07,7.071432719385484e-07,7.069030516504426e-07
26.290563583374023,7.066738589855959e-07,7.06690968854673e-07,7.066712441883283e-07
26.37806510925293,7.073513756949978e-07,7.066738589855959e-07,7.070042329360149e-07
26.455371856689453,7.089574296514911e-07,7.073513756949978e-07,7.081474677761435e-07
26.521644592285156,7.115942253221874e-07,7.089574296514911e-07,7.102687504811911e-07
26.56144905090332,7.15376017978997e-07,7.115942253221874e-07,7.134756287996424e-07
26.588651657104492,7.202980896181543e-07,7.15376017978997e-07,7.178233545346302e-07
26.6218204498291,7.260040888468211e-07,7.202980896181543e-07,7.23133211977256e-07
26.668188095092773,7.323758381971857e-07,7.260040888468211e-07,7.291680503840325e-07
26.762693405151367,7.393670102828764e-07,7.323758381971857e-07,7.35846924726502e-07
26.898550033569336,7.466048259630043e-07,7.393670102828764e-07,7.429611059706076e-07
27.0679874420166,7.542495268353377e-07,7.466048259630043e-07,7.504026484639326e-07
27.265575408935547,7.624700515407312e-07,7.542495268353377e-07,7.583357728435658e-07
27.45087432861328,7.712839078521938e-07,7.624700515407312e-07,7.668525086046429e-07
27.619522094726562,7.808333748471341e-07,7.712839078521938e-07,7.76032095473056e-07
27.75135040283203,7.91281877354777e-07,7.808333748471341e-07,7.860264759074198e-07
27.842273712158203,8.025120905585936e-07,7.91281877354777e-07,7.968594673002372e-07
27.90408706665039,8.139136298268568e-07,8.025120905585936e-07,8.081699434114853e-07
27.970046997070312,8.254594376921887e-07,8.139136298268568e-07,8.196384442271665e-07
28.038692474365234,8.366662314074347e-07,8.254594376921887e-07,8.310116186294181e-07
28.157865524291992,8.47173737383855e-07,8.366662314074347e-07,8.418691095357644e-07
28.30389976501465,8.568034672862268e-07,8.47173737383855e-07,8.519400580553338e-07
28.480365753173828,8.654458270029863e-07,8.568034672862268e-07,8.610801387476386e-07
28.66026496887207,8.7323871866829e-07,8.654458270029863e-07,8.693018571648281e-07
28.8310546875,8.802752518022317e-07,8.7323871866829e-07,8.767203212300956e-07
28.95442771911621,8.869194516591961e-07,8.802752518022317e-07,8.835620519676013e-07
29.02764892578125,8.928478791858652e-07,8.869194516591961e-07,8.898488204067689e-07
29.054439544677734,8.984314376903058e-07,8.928478791858652e-07,8.956030796980485e-07
29.052711486816406,9.032185062096687e-07,8.984314376903058e-07,9.007866310639656e-07
29.040578842163086,9.07162132079975e-07,9.032185062096687e-07,9.051502729562344e-07
29.04922103881836,9.098607733903918e-07,9.07162132079975e-07,9.084712928597583e-07
29.082584381103516,9.113270493799064e-07,9.098607733903918e-07,9.105548315346823e-07
29.14426612854004,9.115274224313907e-07,9.113270493799064e-07,9.113906571656116e-07
29.229656219482422,9.106601055464125e-07,9.115274224313907e-07,9.110607379625435e-07
29.30600929260254,9.08979814084887e-07,9.106601055464125e-07,9.097904012378422e-07
29.349088668823242,9.068066901818383e-07,9.08979814084887e-07,9.078662515094038e-07
29.331546783447266,9.043050113177742e-07,9.068066901818383e-07,9.055294754034549e-07
29.2601375579834,9.017078355100239e-07,9.043050113177742e-07,9.029789111991704e-07
29.1334171295166,8.986907573671488e-07,9.017078355100239e-07,9.001686862575298e-07
28.989803314208984,8.953938959166408e-07,8.986907573671488e-07,8.9700813532545e-07
28.84848403930664,8.912268754102115e-07,8.953938959166408e-07,8.932726132115931e-07
28.72869110107422,8.861863989295671e-07,8.912268754102115e-07,8.886663067642075e-07
28.65044593811035,8.800593036539794e-07,8.861863989295671e-07,8.830816113913897e-07
28.605113983154297,8.729509772820165e-07,8.800593036539794e-07,8.764646395320597e-07
28.58588409423828,8.650424092593312e-07,8.729509772820165e-07,8.689585229149088e-07
28.55752182006836,8.566049700675649e-07,8.650424092593312e-07,8.607883046352072e-07
28.50390625,8.479879625156173e-07,8.566049700675649e-07,8.52263838169165e-07
28.411291122436523,8.394580390813644e-07,8.479879625156173e-07,8.436923621957249e-07
28.278873443603516,8.312421186928987e-07,8.394580390813644e-07,8.353203497790673e-07
28.118213653564453,8.232619848058675e-07,8.312421186928987e-07,8.27221867893968e-07
27.959091186523438,8.154370334523264e-07,8.232619848058675e-07,8.193186999960744e-07
27.805896759033203,8.076241897470027e-07,8.154370334523264e-07,8.114990350804874e-07
27.70656394958496,7.999878448572417e-07,8.076241897470027e-07,8.037760039769637e-07
27.647598266601562,7.922849363239948e-07,7.999878448572417e-07,7.96108906797599e-07
27.62480926513672,7.849929488656926e-07,7.922849363239948e-07,7.886162620707182e-07
27.625965118408203,7.782911097820033e-07,7.849929488656926e-07,7.816249762981897e-07
27.62404441833496,7.724571560174809e-07,7.782911097820033e-07,7.753625368422945e-07
27.597347259521484,7.678045221837237e-07,7.724571560174809e-07,7.701232789258938e-07
27.54401206970215,7.645808182132896e-07,7.678045221837237e-07,7.661870995434583e-07
27.457494735717773,7.626993010489969e-07,7.645808182132896e-07,7.63633636324812e-07
27.3652400970459,7.620947712894122e-07,7.626993010489969e-07,7.623881401741528e-07
27.28207778930664,7.624200861755526e-07,7.620947712894122e-07,7.622452358191367e-07
27.23121452331543,7.634999974470702e-07,7.624200861755526e-07,7.629450351487321e-07
27.22882843017578,7.651361784155597e-07,7.634999974470702e-07,7.643016033398453e-07
27.279132843017578,7.672470019315369e-07,7.651361784155597e-07,7.661753329557541e-07
27.371858596801758,7.697460659983335e-07,7.672470019315369e-07,7.684818115194503e-07
27.49102020263672,7.728970103926258e-07,7.697460659983335e-07,7.713085778959794e-07
27.606430053710938,7.768009027131484e-07,7.728970103926258e-07,7.748368489046698e-07
27.69814682006836,7.816657330295129e-07,7.768009027131484e-07,7.792200449330267e-07
27.76896858215332,7.87421413406264e-07,7.816657330295129e-07,7.845276854823169e-07
27.812236785888672,7.940983550724923e-07,7.87421413406264e-07,7.907394774520071e-07
27.84827423095703,8.014915806597855e-07,7.940983550724923e-07,7.977695872796176e-07
27.89980697631836,8.092836196738062e-07,8.014915806597855e-07,8.053582405409543e-07
27.98396873474121,8.173339551831305e-07,8.092836196738062e-07,8.13276869848778e-07
28.125530242919922,8.253992405116151e-07,8.173339551831305e-07,8.213348792196484e-07
28.29518699645996,8.335211987287039e-07,8.253992405116151e-07,8.294296094391029e-07
28.5058536529541,8.4182192949811e-07,8.335211987287039e-07,8.376431992473954e-07
28.717416763305664,8.504729294145363e-07,8.4182192949811e-07,8.461206562060397e-07
28.902067184448242,8.596406928518263e-07,8.504729294145363e-07,8.550298957743507e-07
29.053104400634766,8.695604947206448e-07,8.596406928518263e-07,8.645711773169751e-07
29.15372085571289,8.801352464615775e-07,8.695604947206448e-07,8.748140203351795e-07
29.203500747680664,8.911425197766221e-07,8.801352464615775e-07,8.855992064127349e-07
29.243223190307617,9.023668781082961e-07,8.911425197766221e-07,8.967093663159176e-07
29.293617248535156,9.134305400948506e-07,9.023668781082961e-07,9.07849425857421e-07
29.36379623413086,9.237917879545421e-07,9.134305400948506e-07,9.185606586470385e-07
29.477624893188477,9.332894705949002e-07,9.237917879545421e-07,9.284912607654405e-07
29.622455596923828,9.418343438483134e-07,9.332894705949002e-07,9.375153240398504e-07
29.777141571044922,9.493779202784935e-07,9.418343438483134e-07,9.455631015953259e-07
29.921737670898438,9.561269962432561e-07,9.493779202784935e-07,9.527124120722874e-07
30.02753257751465,9.620288210498984e-07,9.561269962432561e-07,9.590397667125217e-07
30.074419021606445,9.67194637269131e-07,9.620288210498984e-07,9.645734735386213e-07
30.063432693481445,9.71625922829844e-07,9.67194637269131e-07,9.693701485957718e-07
30.006853103637695,9.749328455654904e-07,9.71625922829844e-07,9.732365242598462e-07
29.951519012451172,9.770518545337836e-07,9.749328455654904e-07,9.759471595316427e-07
29.892566680908203,9.775777698450838e-07,9.770518545337836e-07,9.77267745838617e-07
29.877065658569336,9.762595709617017e-07,9.775777698450838e-07,9.768716608959949e-07
29.89948272705078,9.733548722579144e-07,9.762595709617017e-07,9.747618605615571e-07
29.952003479003906,9.687202009445173e-07,9.733548722579144e-07,9.70994960880489e-07
29.999454498291016,9.629929991206154e-07,9.687202009445173e-07,9.658174349169713e-07
30.013757705688477,9.564354286339949e-07,9.629929991206154e-07,9.59677890932653e-07
1.000000045813705e-18,0.0,9.564354286339949e-07,0.0
1.000000045813705e-18,9.481944402978115e-07,0.0,0.0
29.9971923828125,9.512879728390544e-07,9.481944402978115e-07,9.497113069301122e-07
29.955459594726562,9.537947107673972e-07,9.512879728390544e-07,9.525090263196034e-07
29.886322021484375,9.555403721606126e-07,9.537947107673972e-07,9.546322417008923e-07
29.812471389770508,9.561791785017704e-07,9.555403721606126e-07,9.558217470839736e-07
29.746715545654297,9.554865982863703e-07,9.561791785017704e-07,9.5579298431403e-07
29.724164962768555,9.532350304652937e-07,9.554865982863703e-07,9.543207397655351e-07
29.736318588256836,9.495411177340429e-07,9.532350304652937e-07,9.51349420574843e-07
29.76958656311035,9.44614384934539e-07,9.495411177340429e-07,9.470417126067332e-07
29.790552139282227,9.386809551870101e-07,9.44614384934539e-07,9.416142461304844e-07
29.78470802307129,9.321605602963245e-07,9.386809551870101e-07,9.353897780783882e-07
29.707868576049805,9.251496067008702e-07,9.321605602963245e-07,9.286244448958314e-07
29.58485221862793,9.181006817016168e-07,9.251496067008702e-07,9.215940508511267e-07
29.409513473510742,9.107412211051269e-07,9.181006817016168e-07,9.143871579908591e-07
29.21356964111328,9.029634497892403e-07,9.107412211051269e-07,9.068151030078297e-07
29.033416748046875,8.945443141783471e-07,9.029634497892403e-07,8.987135515781119e-07
28.879867553710938,8.853444342094008e-07,8.945443141783471e-07,8.899019121599849e-07
28.77808952331543,8.754431064517121e-07,8.853444342094008e-07,8.80351478826924e-07
28.70856285095215,8.648936500321724e-07,8.754431064517121e-07,8.701278488842945e-07
28.657325744628906,8.54059862831491e-07,8.648936500321724e-07,8.594398082095722e-07
28.608327865600586,8.433259495177481e-07,8.54059862831491e-07,8.486608180646726e-07
28.518939971923828,8.329787419825152e-07,8.433259495177481e-07,8.381243787880521e-07
28.388858795166016,8.232440222855075e-07,8.329787419825152e-07,8.28086399451422e-07
28.217222213745117,8.14270038063114e-07,8.232440222855075e-07,8.187334401554835e-07
28.022090911865234,8.059931246862106e-07,8.14270038063114e-07,8.10107849247288e-07
27.835508346557617,7.982024499142426e-07,8.059931246862106e-07,8.02073316208407e-07
27.67737579345703,7.909444548204192e-07,7.982024499142426e-07,7.945490096972208e-07
27.555551528930664,7.837809903321613e-07,7.909444548204192e-07,7.87338535701565e-07
27.495302200317383,7.770055390210473e-07,7.837809903321613e-07,7.803720905030787e-07
27.471179962158203,7.706237283855444e-07,7.770055390210473e-07,7.737975238342187e-07
27.467527389526367,7.648436053386831e-07,7.706237283855444e-07,7.677213602619304e-07
27.461585998535156,7.600543767694035e-07,7.648436053386831e-07,7.624413456142065e-07
27.433982849121094,7.562170480923669e-07,7.600543767694035e-07,7.581309091619914e-07
27.376333236694336,7.53723838897713e-07,7.562170480923669e-07,7.54966549720848e-07
27.297958374023438,7.525488854298601e-07,7.53723838897713e-07,7.531311894126702e-07
27.2128849029541,7.52369658130192e-07,7.525488854298601e-07,7.524512852796761e-07
27.14483642578125,7.528839205406257e-07,7.52369658130192e-07,7.526158469772781e-07
27.109386444091797,7.540518822679587e-07,7.528839205406257e-07,7.534546284659882e-07
27.120092391967773,7.556092214144883e-07,7.540518822679587e-07,7.548164830950554e-07
27.185110092163086,7.575141580673517e-07,7.556092214144883e-07,7.565485589111631e-07
27.281949996948242,7.598321190016577e-07,7.575141580673517e-07,7.586618266941514e-07
27.39706802368164,7.627166382917494e-07,7.598321190016577e-07,7.612649142174632e-07
27.50189781188965,7.663288101866783e-07,7.627166382917494e-07,7.645139703527093e-07
27.581035614013672,7.708320026722504e-07,7.663288101866783e-07,7.685704304094543e-07
27.633338928222656,7.763628104839881e-07,7.708320026722504e-07,7.735840767963964e-07
27.6573429107666,7.826689056855685e-07,7.763628104839881e-07,7.794978387209994e-07
27.675003051757812,7.895897624621284e-07,7.826689056855685e-07,7.861061703806627e-07
27.703842163085938,7.967331612235284e-07,7.895897624621284e-07,7.93134290688613e-07
27.759475708007812,8.038786063480075e-07,7.967331612235284e-07,8.002762115211226e-07
27.861536026000977,8.10903770798177e-07,8.038786063480075e-07,8.073611184045149e-07
27.997230529785156,8.176185701813665e-07,8.10903770798177e-07,8.142326350935036e-07
28.157705307006836,8.241789828389301e-07,8.176185701813665e-07,8.208724011637969e-07
28.320003509521484,8.306072913910612e-07,8.241789828389301e-07,8.273689786619798e-07
28.454418182373047,8.371758895009407e-07,8.306072913910612e-07,8.338680572705925e-07
28.55082130432129,8.439239991275826e-07,8.371758895009407e-07,8.405254448007327e-07
28.59345054626465,8.508146152053087e-07,8.439239991275826e-07,8.473418802168453e-07
28.60206413269043,8.576049594921642e-07,8.508146152053087e-07,8.541787792637479e-07
28.589746475219727,8.640217856736854e-07,8.576049594921642e-07,8.607787549408386e-07
28.585424423217773,8.698452234057186e-07,8.640217856736854e-07,8.668962436786387e-07
28.600460052490234,8.744804063098854e-07,8.698452234057186e-07,8.721250992493879e-07
28.655534744262695,8.780848474998493e-07,8.744804063098854e-07,8.76246019743121e-07
28.737754821777344,8.804082654023659e-07,8.780848474998493e-07,8.792127346168854e-07
28.82642936706543,8.816932108857145e-07,8.804082654023659e-07,8.810199574327271e-07
28.898784637451172,8.819471872811846e-07,8.816932108857145e-07,8.817921752779512e-07
28.934534072875977,8.815608225631877e-07,8.819471872811846e-07,8.817274874672876e-07
28.918970108032227,8.806127880234271e-07,8.815608225631877e-07,8.810602025732805e-07
28.849367141723633,8.790755146037554e-07,8.806127880234271e-07,8.798157296041609e-07
28.737152099609375,8.76897388479847e-07,8.790755146037554e-07,8.779549034443335e-07
28.60869026184082,8.738205679037492e-07,8.76897388479847e-07,8.753238489589421e-07
28.49704933166504,8.695529913893552e-07,8.738205679037492e-07,8.71648865086172e-07
28.40380096435547,8.641006843390642e-07,8.695529913893552e-07,8.667871611578448e-07
28.340221405029297,8.573603054173873e-07,8.641006843390642e-07,8.606903065810911e-07
28.30250358581543,8.495246675011003e-07,8.573603054173873e-07,8.534033781870676e-07
28.266036987304688,8.407969858126307e-07,8.495246675011003e-07,8.451235089523834e-07
28.209819793701172,8.315753916576796e-07,8.407969858126307e-07,8.36151116345718e-07
28.115036010742188,8.220426366278843e-07,8.315753916576796e-07,8.267754196822352e-07
27.964590072631836,8.125126669256133e-07,8.220426366278843e-07,8.172443699550058e-07
27.77527618408203,8.031277047848562e-07,8.125126669256133e-07,8.077861366473371e-07
27.561336517333984,7.935234407341341e-07,8.031277047848562e-07,7.982889655977488e-07
27.34228515625,7.836797522031702e-07,7.935234407341341e-07,7.885622608228005e-07
27.147846221923828,7.735789040452801e-07,7.836797522031702e-07,7.785882871758076e-07
26.9838809967041,7.629796527908184e-07,7.735789040452801e-07,7.682372142880922e-07
26.85562515258789,7.519722657889361e-07,7.629796527908184e-07,7.57434804654622e-07
26.753530502319336,7.408951319121115e-07,7.519722657889361e-07,7.463956990250153e-07
26.659637451171875,7.297245474546799e-07,7.408951319121115e-07,7.352753641498566e-07
26.55054473876953,7.191565600805916e-07,7.297245474546799e-07,7.244112794069224e-07
26.414064407348633,7.091247198331985e-07,7.191565600805916e-07,7.141148898881511e-07
26.24820899963379,6.999733841439593e-07,7.091247198331985e-07,7.045262577776157e-07
26.061330795288086,6.915860240042093e-07,6.999733841439593e-07,6.957579898880795e-07
25.86598777770996,6.837673254267429e-07,6.915860240042093e-07,6.876546194689581e-07
25.689828872680664,6.766613296349533e-07,6.837673254267429e-07,6.801924996580055e-07
25.55194854736328,6.698999186482979e-07,6.766613296349533e-07,6.732591941727151e-07
25.453702926635742,6.634325018239906e-07,6.698999186482979e-07,6.666464287263807e-07
25.40142822265625,6.573726523129153e-07,6.634325018239906e-07,6.603862630072399e-07
25.376079559326172,6.519250632663898e-07,6.573726523129153e-07,6.546370059368201e-07
25.363300323486328,6.473194389400305e-07,6.519250632663898e-07,6.496150604107243e-07
25.344112396240234,6.436749799831887e-07,6.473194389400305e-07,6.454935714828025e-07
25.307830810546875,6.412143989109609e-07,6.436749799831887e-07,6.424429557227995e-07
25.254711151123047,6.399756671271462e-07,6.412143989109609e-07,6.405930434993934e-07
25.197118759155273,6.399111498467391e-07,6.399756671271462e-07,6.399394578693318e-07
25.143095016479492,6.409073876056937e-07,6.399111498467391e-07,6.404021632988588e-07
25.110517501831055,6.424376124414266e-07,6.409073876056937e-07,6.416626092686784e-07
25.124208450317383,6.44717033537745e-07,6.424376124414266e-07,6.435656132453005e-07
25.18012809753418,6.472658924394636e-07,6.44717033537745e-07,6.45979753244319e-07
25.26852035522461,6.502938276753412e-07,6.472658924394636e-07,6.487688324341434e-07
25.389257431030273,6.53884796975035e-07,6.502938276753412e-07,6.520796205222723e-07
25.514657974243164,6.581767024727014e-07,6.53884796975035e-07,6.560217116202693e-07
25.625858306884766,6.632543545492808e-07,6.581767024727014e-07,6.607056093343999e-07
25.716650009155273,6.692781653327984e-07,6.632543545492808e-07,6.662534133283771e-07
25.78730583190918,6.761360964446794e-07,6.692781653327984e-07,6.726899641762429e-07
25.8417911529541,6.836654620201443e-07,6.761360964446794e-07,6.798783829253807e-07
25.89548683166504,6.916553729752195e-07,6.836654620201443e-07,6.87633018969791e-07
25.9764461517334,6.997075843173661e-07,6.916553729752195e-07,6.956512379474589e-07
26.090490341186523,7.078382395775407e-07,6.997075843173661e-07,7.037411364763102e-07
26.24165916442871,7.157120762713021e-07,7.078382395775407e-07,7.117445193216554e-07
26.415054321289062,7.233375072246417e-07,7.157120762713021e-07,7.194962563517038e-07
26.599611282348633,7.309869829441595e-07,7.233375072246417e-07,7.271355570992455e-07
26.778541564941406,7.386532843156601e-07,7.309869829441595e-07,7.347950372604828e-07
26.919973373413086,7.465588396371459e-07,7.386532843156601e-07,7.425803687510779e-07
27.02549934387207,7.546236702182796e-07,7.465588396371459e-07,7.505637427129841e-07
27.088665008544922,7.628686375937832e-07,7.546236702182796e-07,7.587150321342051e-07
27.127145767211914,7.710192448939779e-07,7.628686375937832e-07,7.669091246498283e-07
27.166927337646484,7.786942433085642e-07,7.710192448939779e-07,7.748195685053361e-07
27.220592498779297,7.856906449887902e-07,7.786942433085642e-07,7.821543022146216e-07
27.299118041992188,7.91713091530255e-07,7.856906449887902e-07,7.886648063504254e-07
27.410667419433594,7.967016699694796e-07,7.91713091530255e-07,7.941731610117131e-07
27.532808303833008,8.007150995581469e-07,7.967016699694796e-07,7.98677660895919e-07
27.648860931396484,8.038725809456082e-07,8.007150995581469e-07,8.022664701456961e-07
27.738210678100586,8.064963026299665e-07,8.038725809456082e-07,8.051592317315226e-07
27.77712631225586,8.085415856839973e-07,8.064963026299665e-07,8.074943025349057e-07
27.768680572509766,8.100662967081007e-07,8.085415856839973e-07,8.092782763924333e-07
27.714406967163086,8.110942530947796e-07,8.100662967081007e-07,8.105520805656852e-07
27.653514862060547,8.11446113857528e-07,8.110942530947796e-07,8.112396017168066e-07
27.58139419555664,8.108082738544908e-07,8.11446113857528e-07,8.110942530947796e-07
27.526649475097656,8.089711514003284e-07,8.108082738544908e-07,8.098554076241271e-07
27.512222290039062,8.059720357778133e-07,8.089711514003284e-07,8.074378570199769e-07
27.507795333862305,8.017555046535563e-07,8.059720357778133e-07,8.038313126235153e-07
27.527585983276367,7.967070132508525e-07,8.017555046535563e-07,7.992016435309779e-07
27.5258731842041,7.909658847893297e-07,7.967070132508525e-07,7.938093631310039e-07
27.492717742919922,7.849797611925169e-07,7.909658847893297e-07,7.879479539951717e-07
27.40963363647461,7.788332254676789e-07,7.849797611925169e-07,7.818821927685349e-07
27.289155960083008,7.72678845351038e-07,7.788332254676789e-07,7.757312232570257e-07
27.132591247558594,7.666002375117387e-07,7.72678845351038e-07,7.696129387113615e-07
26.97719383239746,7.60160730806092e-07,7.666002375117387e-07,7.633515224370058e-07
26.832935333251953,7.535260806434962e-07,7.60160730806092e-07,7.568129376522847e-07
26.714921951293945,7.463445399480406e-07,7.535260806434962e-07,7.499039611502667e-07
26.637313842773438,7.38908966013696e-07,7.463445399480406e-07,7.425968533425475e-07
26.58531379699707,7.311656418096391e-07,7.38908966013696e-07,7.350099622271955e-07
26.541778564453125,7.234870622596645e-07,7.311656418096391e-07,7.27302790437534e-07
26.48692512512207,7.160332415878656e-07,7.234870622596645e-07,7.197402283054544e-07
26.409025192260742,7.091317115737183e-07,7.160332415878656e-07,7.125657930373563e-07
26.30004119873047,7.030158144516463e-07,7.091317115737183e-07,7.060589837237785e-07
26.16895866394043,6.975824931032548e-07,7.030158144516463e-07,7.002846018622222e-07
26.033063888549805,6.927832600922557e-07,6.975824931032548e-07,6.9516767098321e-07
25.90456771850586,6.885168204462389e-07,6.927832600922557e-07,6.906337830514531e-07
25.807790756225586,6.844041990916594e-07,6.885168204462389e-07,6.864436841169663e-07
25.752483367919922,6.80606831338082e-07,6.844041990916594e-07,6.824897695878462e-07
25.738229751586914,6.77180082675477e-07,6.80606831338082e-07,6.788802124901849e-07
25.751855850219727,6.740144726791186e-07,6.77180082675477e-07,6.755872732355783e-07
25.783594131469727,6.715580411764677e-07,6.740144726791186e-07,6.727800609951373e-07
25.813634872436523,6.699420964650926e-07,6.715580411764677e-07,6.707468855893239e-07
25.826005935668945,6.69409018883016e-07,6.699420964650926e-07,6.696736818412319e-07
25.818920135498047,6.699510777252726e-07,6.69409018883016e-07,6.696774903502956e-07
25.800113677978516,6.715864060424792e-07,6.699510777252726e-07,6.707637680847256e-07
25.779582977294922,6.741823881384335e-07,6.715864060424792e-07,6.728758989993366e-07
25.779539108276367,6.775800329705817e-07,6.741823881384335e-07,6.758692734365468e-07
25.814865112304688,6.813323238930025e-07,6.775800329705817e-07,6.794423370592995e-07
25.88865089416504,6.855755145807052e-07,6.813323238930025e-07,6.834391115262406e-07
26.002344131469727,6.902268410158285e-07,6.855755145807052e-07,6.878867679915857e-07
26.140460968017578,6.952872126930743e-07,6.902268410158285e-07,6.927436402293097e-07
26.286466598510742,7.009155069681583e-07,6.952872126930743e-07,6.980884563745349e-07
26.425676345825195,7.072873131619417e-07,7.009155069681583e-07,7.040877676445234e-07
26.541263580322266,7.145695235521998e-07,7.072873131619417e-07,7.109118769221823e-07
26.63115882873535,7.225627314255689e-07,7.145695235521998e-07,7.185455501712568e-07
26.699810028076172,7.312365255529585e-07,7.225627314255689e-07,7.268737363119726e-07
26.765552520751953,7.402989012916805e-07,7.312365255529585e-07,7.357369895544252e-07
26.841331481933594,7.493699740734883e-07,7.402989012916805e-07,7.448004453181056e-07
26.951013565063477,7.583556680401671e-07,7.493699740734883e-07,7.538272939200397e-07
27.091882705688477,7.670550985494629e-07,7.583556680401671e-07,7.626703109053778e-07
27.260713577270508,7.752511805847462e-07,7.670550985494629e-07,7.711205398663878e-07
27.447946548461914,7.832817914277257e-07,7.752511805847462e-07,7.792361884639831e-07
27.62549591064453,7.910621206974611e-07,7.832817914277257e-07,7.871439606788044e-07
27.776451110839844,7.988537618075497e-07,7.910621206974611e-07,7.949305995680334e-07
27.88665771484375,8.066642749327002e-07,7.988537618075497e-07,8.027307671909512e-07
27.951919555664062,8.14397083104268e-07,8.066642749327002e-07,8.105001825242653e-07
27.990365982055664,8.219830078814994e-07,8.14397083104268e-07,8.181565362974652e-07
28.00875473022461,8.289943025374669e-07,8.219830078814994e-07,8.254527301687631e-07
28.03706932067871,8.352289455615391e-07,8.289943025374669e-07,8.320744200318586e-07
28.090700149536133,8.405353355556144e-07,8.352289455615391e-07,8.378452207580267e-07
28.163909912109375,8.446517085758387e-07,8.405353355556144e-07,8.425585065197083e-07
28.26044464111328,8.475918775729951e-07,8.446517085758387e-07,8.460898470730172e-07
28.35701560974121,8.495550787301909e-07,8.475918775729951e-07,8.485446301165211e-07
28.43429946899414,8.506993367518589e-07,8.495550787301909e-07,8.501008892380923e-07
28.466466903686523,8.511510714015458e-07,8.506993367518589e-07,8.508999940204376e-07
28.450347900390625,8.511075293426984e-07,8.511510714015458e-07,8.511035503033781e-07
28.378496170043945,8.504762831762491e-07,8.511075293426984e-07,8.50763854032266e-07
28.280851364135742,8.489529363941983e-07,8.504762831762491e-07,8.496835448568163e-07
28.171268463134766,8.46581997393514e-07,8.489529363941983e-07,8.477333039991208e-07
1.000000045813705e-18,0.0,8.46581997393514e-07,0.0
1.000000045813705e-18,8.429825584244099e-07,0.0,0.0
28.079792022705078,8.380899885196413e-07,8.429825584244099e-07,8.405013431911357e-07
28.078083038330078,8.322068651978043e-07,8.380899885196413e-07,8.351155429409118e-07
28.047225952148438,8.257283639068191e-07,8.322068651978043e-07,8.289365496239043e-07
27.97271728515625,8.189008440240286e-07,8.257283639068191e-07,8.222843348448805e-07
27.840858459472656,8.115951004583621e-07,8.189008440240286e-07,8.152163673003088e-07
27.672117233276367,8.042245553951943e-07,8.115951004583621e-07,8.078764039964881e-07
27.483617782592773,7.964824249029334e-07,8.042245553951943e-07,8.003170250958647e-07
27.298032760620117,7.880071848376247e-07,7.964824249029334e-07,7.922049007902388e-07
27.138025283813477,7.789220717313583e-07,7.880071848376247e-07,7.834228199499194e-07
27.024213790893555,7.692059398323181e-07,7.789220717313583e-07,7.740222827123944e-07
26.9304141998291,7.588459993712604e-07,7.692059398323181e-07,7.639853834007226e-07
26.86307716369629,7.483286026399583e-07,7.588459993712604e-07,7.535505801570253e-07
26.789382934570312,7.376604571618373e-07,7.483286026399583e-07,7.429615607179585e-07
26.689851760864258,7.275732514244737e-07,7.376604571618373e-07,7.32588887331076e-07
26.557174682617188,7.18112573849794e-07,7.275732514244737e-07,7.228184131236048e-07
26.386615753173828,7.094723741829512e-07,7.18112573849794e-07,7.137699640225037e-07
26.193767547607422,7.015968890300428e-07,7.094723741829512e-07,7.055124342514318e-07
26.00541877746582,6.943111543478153e-07,7.015968890300428e-07,6.979312274779659e-07
25.832895278930664,6.874433893244714e-07,6.943111543478153e-07,6.908537670824444e-07
25.70604705810547,6.807840122746711e-07,6.874433893244714e-07,6.840905371063855e-07
25.616676330566406,6.744172083017475e-07,6.807840122746711e-07,6.775793508495553e-07
25.57187271118164,6.684173854409892e-07,6.744172083017475e-07,6.713995617246837e-07
25.545045852661133,6.628612254644395e-07,6.684173854409892e-07,6.656256346104783e-07
25.521215438842773,6.580708031833638e-07,6.628612254644395e-07,6.604565214729519e-07
25.48728370666504,6.542172741319519e-07,6.580708031833638e-07,6.561376721947454e-07
25.431982040405273,6.514916321975761e-07,6.542172741319519e-07,6.528493941004854e-07
25.354745864868164,6.497331241916982e-07,6.514916321975761e-07,6.506064664790756e-07
25.27213478088379,6.488823487416084e-07,6.497331241916982e-07,6.492996362794656e-07
25.203107833862305,6.488450594588357e-07,6.488823487416084e-07,6.488529606940574e-07
25.163192749023438,6.492389275081223e-07,6.488450594588357e-07,6.490292889793636e-07
25.16494369506836,6.499411711047287e-07,6.492389275081223e-07,6.495768047898309e-07
25.21178436279297,6.509898753392918e-07,6.499411711047287e-07,6.504532166218269e-07
25.29172706604004,6.523613933495653e-07,6.509898753392918e-07,6.516653456856147e-07


==> figs/data/curv_BBI_alpha_0.05_beta_5.0_lr0.01_NN1.csv <==
curvature,Vk_2,Vkm1_2,Vkm1Vk
1.000000045813705e-18,0.0006077511934563518,0.0,0.0
131.31875610351562,0.0005592797533608973,0.0006077511934563518,0.000582996872253716
95.90541076660156,0.0005750999553129077,0.0005592797533608973,0.0005671035032719374
74.88729858398438,0.0006460731383413076,0.0005750999553129077,0.000609493930824101
59.702301025390625,0.000762294337619096,0.0006460731383413076,0.0007016663439571857
45.81930160522461,0.0008940492407418787,0.000762294337619096,0.0008253174019046128
31.364742279052734,0.0009575962321832776,0.0008940492407418787,0.0009247740381397307
17.06260871887207,0.0007990646990947425,0.0009575962321832776,0.0008734923903830349
5.471279144287109,0.00034268255694769323,0.0007990646990947425,0.0005195218836888671
6.540635585784912,0.00037179264472797513,0.00034268255694769323,0.0003523862105794251
5.723659992218018,0.00039535207906737924,0.00037179264472797513,0.0003771183837670833
5.484237194061279,0.00041315058479085565,0.00039535207906737924,0.00039707066025584936
5.776095390319824,0.0004203429853077978,0.00041315058479085565,0.000410328502766788
0.8542211651802063,5.2991745178587735e-05,0.0004203429853077978,0.00013574387412518263
14.19371509552002,0.0003571571141947061,5.2991745178587735e-05,0.00013525367830879986
24.17244529724121,0.000799574248958379,0.0003571571141947061,0.0005333669250831008
36.947044372558594,0.001045924611389637,0.000799574248958379,0.0009140536421909928
51.7371826171875,0.0010334928520023823,0.001045924611389637,0.0010394987184554338
67.69309997558594,0.0009061237797141075,0.0010334928520023823,0.0009676229674369097
85.28995513916016,0.0007762130117043853,0.0009061237797141075,0.000838607782498002
105.46822357177734,0.0006838507251814008,0.0007762130117043853,0.0007285413448698819
127.03244018554688,0.0006342039559967816,0.0006838507251814008,0.0006585412193089724
142.19808959960938,0.0006228320999071002,0.0006342039559967816,0.0006284775445237756
140.8446044921875,0.0006445175968110561,0.0006228320999071002,0.0006335660582408309
125.0433578491211,0.0006945896311663091,0.0006445175968110561,0.0006690628360956907
103.98006439208984,0.0007672698120586574,0.0006945896311663091,0.0007299890276044607
83.82843780517578,0.0008525073644705117,0.0007672698120586574,0.000808703014627099
65.72029113769531,0.000932266004383564,0.0008525073644705117,0.0008913828060030937
49.89674758911133,0.000978662515990436,0.000932266004383564,0.0009549817186780274
36.33687210083008,0.000958940596319735,0.000978662515990436,0.0009683923562988639
25.239295959472656,0.000851983786560595,0.000958940596319735,0.0009032514644786716
16.79912757873535,0.0006711209425702691,0.000851983786560595,0.0007551084854640067
11.017069816589355,0.0004710956709459424,0.0006711209425702691,0.0005606551421806216
7.766993999481201,0.00032002513762563467,0.0004710956709459424,0.0003860894648823887
6.942433834075928,0.00025708001339808106,0.00032002513762563467,0.00028443115297704935
8.409788131713867,0.0002839775988832116,0.00025708001339808106,0.0002680764882825315
11.773062705993652,0.00039099479909054935,0.0002839775988832116,0.0003315587237011641
16.437191009521484,0.00056189124006778,0.00039099479909054935,0.0004674703814089298
22.089046478271484,0.0007587670115754008,0.00056189124006778,0.0006520470487885177
28.743471145629883,0.0009275767952203751,0.0007587670115754008,0.0008383162785321474
36.48248291015625,0.001025443198159337,0.0009275767952203751,0.0009748786105774343
45.397483825683594,0.0010416515870019794,0.001025443198159337,0.0010332614183425903
55.692657470703125,0.0009942720644176006,0.0010416515870019794,0.001017529983073473
67.91976165771484,0.0009122019982896745,0.0009942720644176006,0.0009522591717541218
83.30207061767578,0.0008204272598959506,0.0009122019982896745,0.0008650429081171751
104.08892822265625,0.0007348220096901059,0.0008204272598959506,0.0007764141191728413
133.9341278076172,0.0006632227450609207,0.0007348220096901059,0.0006980879697948694
180.9520721435547,0.0006083349580876529,0.0006632227450609207,0.0006351778283715248
252.8907928466797,0.0005702271591871977,0.0006083349580876529,0.0005889690946787596
317.83575439453125,0.0005479081301018596,0.0005702271591871977,0.0005589540814980865
286.34368896484375,0.0005401626112870872,0.0005479081301018596,0.0005440188106149435
218.64425659179688,0.0005458969972096384,0.0005401626112870872,0.0005430169985629618
168.30848693847656,0.0005642175674438477,0.0005458969972096384,0.0005549720954149961
136.35418701171875,0.0005943356081843376,0.0005642175674438477,0.0005790649447590113
114.804443359375,0.0006353633943945169,0.0005943356081843376,0.0006144827930256724
98.97215270996094,0.000686019891873002,0.0006353633943945169,0.0006601701024919748
86.59505462646484,0.0007442804053425789,0.000686019891873002,0.0007145054405555129
76.33647918701172,0.0008069965988397598,0.0007442804053425789,0.0007749327924102545
67.42567443847656,0.000869604991748929,0.0008069965988397598,0.0008376173209398985
59.32115173339844,0.000926085514947772,0.000869604991748929,0.000897265737876296
51.84357833862305,0.0009693801403045654,0.000926085514947772,0.0009473015670664608
44.938289642333984,0.0009924742626026273,0.0009693801403045654,0.0009806110756471753
38.622413635253906,0.0009901134762912989,0.0009924742626026273,0.0009909621439874172
33.00809097290039,0.0009607492247596383,0.0009901134762912989,0.0009748869342729449
28.188154220581055,0.0009079455630853772,0.0009607492247596383,0.0009334192145615816
24.254858016967773,0.0008403407409787178,0.0009079455630853772,0.0008728024549782276
21.255794525146484,0.0007698738481849432,0.0008403407409787178,0.0008035205537453294
19.214086532592773,0.0007088456186465919,0.0007698738481849432,0.0007378085283562541
18.13069725036621,0.000667096464894712,0.0007088456186465919,0.00068666972219944
17.987957000732422,0.0006503997137770057,0.000667096464894712,0.0006577025633305311
18.749767303466797,0.0006602054927498102,0.0006503997137770057,0.0006543380441144109
20.360275268554688,0.0006941603496670723,0.0006602054927498102,0.0006761114927940071
22.745590209960938,0.0007468130206689239,0.0006941603496670723,0.0007192570483312011
25.83293342590332,0.0008104548905976117,0.0007468130206689239,0.0007773511460982263
29.54975700378418,0.0008763043442741036,0.0008104548905976117,0.0008422152604907751
33.82465744018555,0.0009360162075608969,0.0008763043442741036,0.0009052459499798715
38.599220275878906,0.0009831141214817762,0.0009360162075608969,0.0009589385008439422
43.8147087097168,0.0010138635989278555,0.0009831141214817762,0.0009981028269976377
49.43931579589844,0.0010273848893120885,0.0010138635989278555,0.001020390773192048
55.375484466552734,0.0010251032654196024,0.0010273848893120885,0.0010260769631713629
61.688602447509766,0.0010098961647599936,0.0010251032654196024,0.0010173401096835732
68.33101654052734,0.0009852478979155421,0.0010098961647599936,0.0009973922278732061
75.34144592285156,0.0009546027868054807,0.0009852478979155421,0.0009697220521047711
82.75817108154297,0.0009209747076965868,0.0009546027868054807,0.0009375724475830793
90.6941146850586,0.0008867913857102394,0.0009209747076965868,0.0009036690462380648
99.2836685180664,0.0008538688416592777,0.0008867913857102394,0.000870132411364466
108.57136535644531,0.0008234876440837979,0.0008538688416592777,0.0008385068504139781
118.57752990722656,0.0007964858086779714,0.0008234876440837979,0.0008098468533717096
129.58804321289062,0.0007733663078397512,0.0007964858086779714,0.0007848187233321369
141.07708740234375,0.0007543868268840015,0.0007733663078397512,0.0007637994131073356
153.3722686767578,0.000739626120775938,0.0007543868268840015,0.0007469549309462309
165.69918823242188,0.0007290494395419955,0.000739626120775938,0.0007343060569837689
176.78567504882812,0.0007225393783301115,0.0007290494395419955,0.0007257761317305267
186.8710479736328,0.000719926378224045,0.0007225393783301115,0.0007212219061329961
194.27679443359375,0.0007209978648461401,0.000719926378224045,0.0007204528665170074
196.99652099609375,0.000725513556972146,0.0007209978648461401,0.0007232432835735381
195.6168670654297,0.0007332059321925044,0.000725513556972146,0.0007293404778465629
190.21034240722656,0.0007437797030434012,0.0007332059321925044,0.0007384640630334616
181.3989715576172,0.0007569106528535485,0.0007437797030434012,0.0007503053639084101
171.47950744628906,0.0007722436566837132,0.0007569106528535485,0.0007645259611308575
161.15623474121094,0.0007893951842561364,0.0007722436566837132,0.0007807574584148824
150.70172119140625,0.0008079521940089762,0.0007893951842561364,0.000798602297436446
140.69203186035156,0.0008274702704511583,0.0008079521940089762,0.0008176323608495295
130.8649444580078,0.0008474960341118276,0.0008274702704511583,0.0008373987511731684
121.95172882080078,0.0008675644639879465,0.0008474960341118276,0.0008574425592087209
113.5972900390625,0.0008872216567397118,0.0008675644639879465,0.0008773037698119879
106.27509307861328,0.0009060435695573688,0.0008872216567397118,0.0008965432061813772
99.58174133300781,0.0009236519690603018,0.0009060435695573688,0.0009147588862106204
93.4124984741211,0.0009397321264259517,0.0009236519690603018,0.0009316035429947078
87.82107543945312,0.0009540548198856413,0.0009397321264259517,0.0009468045900575817
82.96636199951172,0.000966482562944293,0.0009540548198856413,0.0009601784404367208
78.62356567382812,0.0009769767057150602,0.000966482562944293,0.0009716365020722151
74.739990234375,0.00098559376783669,0.0009769767057150602,0.0009811876807361841
71.3295669555664,0.0009924692567437887,0.00098559376783669,0.000988928135484457
68.38877868652344,0.0009978037560358644,0.0009924692567437887,0.0009950264357030392
65.91641235351562,0.0010018248576670885,0.0009978037560358644,0.0009996972512453794
63.81193923950195,0.0010047683026641607,0.0010018248576670885,0.001003172481432557
62.1844596862793,0.0010068394476547837,0.0010047683026641607,0.001005673548206687
60.95815658569336,0.0010081835789605975,0.0010068394476547837,0.001007376005873084
60.171016693115234,0.001008868683129549,0.0010081835789605975,0.0010083871893584728
59.71104049682617,0.0010088605340570211,0.001008868683129549,0.0010087236296385527
59.62502670288086,0.0010080256033688784,0.0010088605340570211,0.0010083017405122519
59.82773971557617,0.0010061404900625348,0.0010080256033688784,0.0010069427080452442
60.436405181884766,0.0010029049590229988,0.0010061404900625348,0.0010043848305940628
61.35042190551758,0.000997977564111352,0.0010029049590229988,0.0010003064526244998
62.5953483581543,0.0009909961372613907,0.000997977564111352,0.000994355184957385
64.14126586914062,0.00098163983784616,0.0009909961372613907,0.0009861886501312256
65.95713806152344,0.0009696377674117684,0.00098163983784616,0.0009755101054906845
68.03209686279297,0.000954824557993561,0.0009696377674117684,0.000962100806646049
70.45744323730469,0.0009371409541927278,0.000954824557993561,0.0009458484128117561
73.18595123291016,0.0009166625677607954,0.0009371409541927278,0.0009267610730603337
76.19591522216797,0.0008935822988860309,0.0009166625677607954,0.0009049733635038137
79.49673461914062,0.0008682081243023276,0.0008935822988860309,0.0008807366248220205
83.1378402709961,0.0008409327128902078,0.0008682081243023276,0.0008544021984562278
87.12703704833984,0.0008122206199914217,0.0008409327128902078,0.0008263998897746205
91.71884155273438,0.0007825694046914577,0.0008122206199914217,0.0007972120074555278
96.711181640625,0.0007524853572249413,0.0007825694046914577,0.0007673410000279546
102.24913787841797,0.0007224635919556022,0.0007524853572249413,0.0007372883264906704
108.82857513427734,0.0006929626688361168,0.0007224635919556022,0.0007075312314555049
116.28069305419922,0.0006644011591561139,0.0006929626688361168,0.0006785080768167973
124.85440063476562,0.0006371419294737279,0.0006644011591561139,0.0006506092613562942
135.0284881591797,0.0006114895222708583,0.0006371419294737279,0.0006241680239327252
147.3244171142578,0.0005876930663362145,0.0006114895222708583,0.0005994604434818029
162.94879150390625,0.0005659484886564314,0.0005876930663362145,0.0005767083493992686
182.0685272216797,0.0005464020068757236,0.0005659484886564314,0.0005560817662626505
206.5054931640625,0.0005291631096042693,0.0005464020068757236,0.0005377078778110445
237.8520050048828,0.000514302751980722,0.0005291631096042693,0.0005216760328039527
281.0175476074219,0.0005018680822104216,0.000514302751980722,0.0005080447299405932
344.5567932128906,0.0004918797640129924,0.0005018680822104216,0.0004968472640030086
424.48529052734375,0.0004843487113248557,0.0004918797640129924,0.0004880988853983581
545.4037475585938,0.000479270180221647,0.0004843487113248557,0.0004818024463020265
662.0872192382812,0.0004766332567669451,0.000479270180221647,0.00047794985584914684
636.8629760742188,0.00047642053687013686,0.0004766332567669451,0.0004765267949551344
505.48651123046875,0.000478611997095868,0.00047642053687013686,0.00047751457896083593
404.71112060546875,0.00048317667096853256,0.000478611997095868,0.000480887945741415
327.125,0.0004900848143734038,0.00048317667096853256,0.00048661668552085757
270.55914306640625,0.0004992954200133681,0.0004900848143734038,0.0004946657572872937
231.18307495117188,0.000510754412971437,0.0004992954200133681,0.0005049880710430443
200.46591186523438,0.000524394097737968,0.000510754412971437,0.0005175232072360814
177.00265502929688,0.0005401262314990163,0.000524394097737968,0.0005321938078850508
159.40078735351562,0.00055783981224522,0.0005401262314990163,0.0005489009199663997
144.4829559326172,0.000577392871491611,0.00055783981224522,0.0005675185821019113
132.68101501464844,0.0005986103788018227,0.000577392871491611,0.0005878891097381711
122.59364318847656,0.0006212757434695959,0.0005986103788018227,0.0006098172161728144
114.04426574707031,0.0006451464723795652,0.0006212757434695959,0.0006330738542601466
106.6862564086914,0.0006699239602312446,0.0006451464723795652,0.0006573889986611903
100.13920593261719,0.0006952895782887936,0.0006699239602312446,0.000682454148773104
94.52230834960938,0.0007208889001049101,0.0006952895782887936,0.0007079329807311296
89.68345642089844,0.0007463492220267653,0.0007208889001049101,0.0007334618712775409
85.29891204833984,0.00077129399869591,0.0007463492220267653,0.0007586657302454114
81.38079833984375,0.0007953552412800491,0.00077129399869591,0.0007831717375665903
77.83479309082031,0.000818180909845978,0.0007953552412800491,0.0008066193549893796
74.73426055908203,0.0008394718170166016,0.000818180909845978,0.0008286823867820203
72.03118133544922,0.0008589705103076994,0.0008394718170166016,0.0008490819600410759
69.636962890625,0.0008764892700128257,0.0008589705103076994,0.0008675949065946043
67.57882690429688,0.0008919023093767464,0.0008764892700128257,0.0008840641821734607
65.8681411743164,0.0009051503147929907,0.0008919023093767464,0.0008983972948044538
64.46944427490234,0.0009162288624793291,0.0009051503147929907,0.0009105623466894031
63.39283752441406,0.0009251812007278204,0.0009162288624793291,0.0009205789538100362
62.63056564331055,0.0009320622775703669,0.0009251812007278204,0.0009284965926781297
62.180580139160156,0.0009369467152282596,0.0009320622775703669,0.0009343803394585848
62.077571868896484,0.0009399013360962272,0.0009369467152282596,0.000938301207497716
62.26164627075195,0.0009409707854501903,0.0009399013360962272,0.0009403149597346783
62.73366165161133,0.0009401729912497103,0.0009409707854501903,0.0009404529118910432
63.509517669677734,0.0009375116787850857,0.0009401729912497103,0.0009387258323840797
64.61316680908203,0.0009329549502581358,0.0009375116787850857,0.0009351195767521858
66.04325103759766,0.0009264720138162374,0.0009329549502581358,0.0009296024800278246
67.72937774658203,0.0009180427296087146,0.0009264720138162374,0.0009221486398018897
69.7718505859375,0.0009076574351638556,0.0009180427296087146,0.0009127430967055261
72.13394165039062,0.0008953448268584907,0.0009076574351638556,0.0009013951639644802
74.8067626953125,0.0008811666630208492,0.0008953448268584907,0.0008881498361006379
77.81029510498047,0.0008652419783174992,0.0008811666630208492,0.0008730976842343807
81.13878631591797,0.0008477301453240216,0.0008652419783174992,0.0008563780575059354
84.92817687988281,0.0008288394892588258,0.0008477301453240216,0.000838175299577415
89.00116729736328,0.0008088083704933524,0.0008288394892588258,0.0008187127532437444
93.65678405761719,0.0007879074546508491,0.0008088083704933524,0.0007982456590980291
98.60599517822266,0.0007664135191589594,0.0007879074546508491,0.0007770478259772062
104.37783813476562,0.0007446142844855785,0.0007664135191589594,0.0007554020849056542
110.54257202148438,0.0007227862952277064,0.0007446142844855785,0.0007335904520004988
117.52365112304688,0.0007011916604824364,0.0007227862952277064,0.0007118826033547521
125.1312026977539,0.0006800719420425594,0.0007011916604824364,0.000690530170686543
133.99440002441406,0.0006596394232474267,0.0006800719420425594,0.0006697601638734341
143.74623107910156,0.0006400760030373931,0.0006596394232474267,0.0006497693248093128
155.3979949951172,0.0006215411704033613,0.0006400760030373931,0.0006307283183559775
168.1296844482422,0.0006041541928425431,0.0006215411704033613,0.0006127759697847068
182.8401641845703,0.000588015653192997,0.0006041541928425431,0.0005960221169516444
200.82057189941406,0.0005732002900913358,0.000588015653192997,0.0005805541877634823
221.4014129638672,0.0005597516428679228,0.0005732002900913358,0.0005664309137500823
243.8983154296875,0.0005477078375406563,0.0005597516428679228,0.0005536929238587618
271.4947509765625,0.0005370781873352826,0.0005477078375406563,0.0005423638503998518
303.92108154296875,0.0005278666503727436,0.0005370781873352826,0.0005324501544237137
342.46624755859375,0.0005200629821047187,0.0005278666503727436,0.0005239485763013363
373.7247009277344,0.0005136443069204688,0.0005200629821047187,0.0005168423522263765
401.5804748535156,0.0005085846642032266,0.0005136443069204688,0.0005111071513965726
428.76007080078125,0.000504853785969317,0.0005085846642032266,0.0005067149177193642
437.0862121582031,0.0005024112178944051,0.000504853785969317,0.000503630202729255
418.4356689453125,0.000501215981785208,0.0005024112178944051,0.0005018123192712665
410.18011474609375,0.0005012201727367938,0.000501215981785208,0.0005012170877307653
378.70281982421875,0.0005023755365982652,0.0005012201727367938,0.0005017962539568543
337.3463134765625,0.000504629104398191,0.0005023755365982652,0.0005034993519075215
312.8064270019531,0.0005079235415905714,0.000504629104398191,0.0005062715499661863
283.8959045410156,0.0005122016882523894,0.0005079235415905714,0.0005100554553791881
257.3811340332031,0.0005173934623599052,0.0005122016882523894,0.0005147876217961311
236.20384216308594,0.000523437513038516,0.0005173934623599052,0.0005204025073908269
219.43939208984375,0.000530254328623414,0.000523437513038516,0.0005268298555165529
203.9176483154297,0.000537767366040498,0.000530254328623414,0.0005339916097000241
189.8576202392578,0.0005458959494717419,0.000537767366040498,0.0005418093060143292
178.448486328125,0.0005545467720367014,0.0005458959494717419,0.0005501960986293852
168.96353149414062,0.0005636325804516673,0.0005545467720367014,0.0005590617656707764
160.08084106445312,0.0005730512784793973,0.0005636325804516673,0.0005683116614818573
151.66928100585938,0.0005826989072375,0.0005730512784793973,0.0005778427002951503
144.5439453125,0.0005924739525653422,0.0005826989072375,0.0005875523202121258
138.5277557373047,0.000602264772169292,0.0005924739525653422,0.0005973340012133121
132.5732879638672,0.0006119614117778838,0.000602264772169292,0.0006070766830816865
127.65377044677734,0.000621452578343451,0.0006119614117778838,0.0006166700040921569
123.25286102294922,0.0006306279101409018,0.000621452578343451,0.0006260030204430223
119.50198364257812,0.0006393789080902934,0.0006306279101409018,0.0006349663017317653
115.62606811523438,0.0006476030102930963,0.0006393789080902934,0.0006434539682231843
112.51289367675781,0.0006552006816491485,0.0006476030102930963,0.0006513652624562383
109.93267822265625,0.0006620737840421498,0.0006552006816491485,0.0006586012314073741
107.50514221191406,0.0006681385566480458,0.0006620737840421498,0.0006650707218796015
105.55623626708984,0.0006733185146003962,0.0006681385566480458,0.0006706936983391643
104.00067138671875,0.0006775435758754611,0.0006733185146003962,0.0006753968191333115
102.54652404785156,0.0006807647296227515,0.0006775435758754611,0.0006791203049942851
101.66313171386719,0.0006829231278970838,0.0006807647296227515,0.0006818104884587228
100.94575500488281,0.0006839955458417535,0.0006829231278970838,0.0006834260420873761
100.68160247802734,0.0006839608540758491,0.0006839955458417535,0.0006839449633844197
100.72713470458984,0.0006828078767284751,0.0006839608540758491,0.0006833510124124587
101.17503356933594,0.0006805520388297737,0.0006828078767284751,0.0006816463428549469
101.95762634277344,0.0006772037595510483,0.0006805520388297737,0.0006788438186049461
102.92228698730469,0.0006728144944645464,0.0006772037595510483,0.0006749744061380625
1.000000045813705e-18,0.0,0.0006728144944645464,0.0
1.000000045813705e-18,0.0006676317425444722,0.0,0.0
106.51944732666016,0.0006599053158424795,0.0006676317425444722,0.0006637288606725633
109.28884887695312,0.000651560490950942,0.0006599053158424795,0.0006556930020451546
112.51368713378906,0.0006426831241697073,0.000651560490950942,0.000647081877104938
116.25023651123047,0.0006333746714517474,0.0006426831241697073,0.0006379891419783235
120.32066345214844,0.0006237318157218397,0.0006333746714517474,0.0006285138661041856
125.1635971069336,0.0006138572352938354,0.0006237318157218397,0.000618755875620991
130.9293975830078,0.0006038637948222458,0.0006138572352938354,0.0006088230293244123
137.5576934814453,0.0005938592948950827,0.0006038637948222458,0.0005988255725242198
144.84434509277344,0.0005839485093019903,0.0005938592948950827,0.0005888697342015803
153.22813415527344,0.000574238714762032,0.0005839485093019903,0.0005790616269223392
163.4575653076172,0.0005648224614560604,0.000574238714762032,0.000569501135032624
176.02261352539062,0.0005558035336434841,0.0005648224614560604,0.0005602864548563957
190.46153259277344,0.0005472628399729729,0.0005558035336434841,0.0005515096709132195
207.4996795654297,0.000539282918907702,0.0005472628399729729,0.0005432525067590177
225.83763122558594,0.0005319391493685544,0.000539282918907702,0.0005355937755666673
251.9374237060547,0.0005252953851595521,0.0005319391493685544,0.0005286032101139426
280.7889099121094,0.0005194087279960513,0.0005252953851595521,0.0005223409971222281
316.5526123046875,0.0005143294692970812,0.0005194087279960513,0.0005168608040548861
358.5145568847656,0.0005100936396047473,0.0005143294692970812,0.0005122057045809925
420.7332458496094,0.0005067352904006839,0.0005100936396047473,0.0005084107397124171
476.3529968261719,0.0005042807897552848,0.0005067352904006839,0.0005055059446021914
510.2071533203125,0.0005027452716603875,0.0005042807897552848,0.0005035119829699397
517.7603149414062,0.0005021367687731981,0.0005027452716603875,0.0005024404963478446
488.4577941894531,0.000502459704875946,0.0005021367687731981,0.000502297654747963
458.4122619628906,0.0005037065129727125,0.000502459704875946,0.0005030820029787719
404.253662109375,0.0005058659007772803,0.0005037065129727125,0.0005047839949838817
352.9615783691406,0.0005089177284389734,0.0005058659007772803,0.0005073879729025066
305.85650634765625,0.0005128303309902549,0.0005089177284389734,0.0005108680343255401
272.00799560546875,0.0005175773403607309,0.0005128303309902549,0.00051519536646083
244.6249542236328,0.0005231103859841824,0.0005175773403607309,0.0005203325999900699
221.0174560546875,0.0005293781869113445,0.0005231103859841824,0.0005262300255708396
202.2825469970703,0.000536323175765574,0.0005293781869113445,0.0005328332772478461
184.94212341308594,0.0005438768421299756,0.000536323175765574,0.00054007931612432
172.3651580810547,0.0005519688129425049,0.0005438768421299756,0.0005478990497067571
160.4208984375,0.0005605088663287461,0.0005519688129425049,0.0005562119768001139
150.79920959472656,0.000569414347410202,0.0005605088663287461,0.0005649319500662386
142.25669860839844,0.0005785836256109178,0.000569414347410202,0.0005739667685702443
135.0025177001953,0.0005879150703549385,0.0005785836256109178,0.0005832149181514978
128.32186889648438,0.0005973033257760108,0.0005879150703549385,0.0005925728473812342
122.7054443359375,0.0006066340138204396,0.0005973033257760108,0.0006019307766109705
117.8148422241211,0.0006157970638014376,0.0006066340138204396,0.0006111765396781266
113.56086730957031,0.0006246758857741952,0.0006157970638014376,0.000620196689851582
109.80450439453125,0.0006331601762212813,0.0006246758857741952,0.0006288777804002166
106.71695709228516,0.0006411420181393623,0.0006331601762212813,0.0006371107883751392
103.89449310302734,0.0006485158228315413,0.0006411420181393623,0.0006447886698879302
101.5180892944336,0.0006551807746291161,0.0006485158228315413,0.0006518083391711116
99.58440399169922,0.0006610533455386758,0.0006551807746291161,0.0006580775370821357
97.96967315673828,0.0006660475046373904,0.0006610533455386758,0.0006635113968513906
96.65843200683594,0.0006700909580104053,0.0006660475046373904,0.0006680306978523731
95.68114471435547,0.0006731285830028355,0.0006700909580104053,0.000671571702696383
95.14637756347656,0.0006751103792339563,0.0006731285830028355,0.0006740819080732763
94.7664566040039,0.0006760024698451161,0.0006751103792339563,0.0006755191134288907
94.7512435913086,0.0006757855881005526,0.0006760024698451161,0.0006758568924851716
94.98877716064453,0.0006744512938894331,0.0006757855881005526,0.0006750812754034996
95.7148666381836,0.0006720033707097173,0.0006744512938894331,0.000673190108500421
96.77708435058594,0.0006684660911560059,0.0006720033707097173,0.0006701973034068942
98.0152816772461,0.0006638717604801059,0.0006684660911560059,0.0006661310326308012
99.50508117675781,0.0006582716014236212,0.0006638717604801059,0.0006610331474803388
101.38968658447266,0.0006517292931675911,0.0006582716014236212,0.0006549612153321505
103.80947875976562,0.0006443185266107321,0.0006517292931675911,0.0006479840958490968
106.74146270751953,0.0006361309206113219,0.0006443185266107321,0.000640184385702014
110.02603912353516,0.0006272618193179369,0.0006361309206113219,0.0006316555663943291
113.75932312011719,0.0006178218754939735,0.0006272618193179369,0.0006225007819011807
118.1497573852539,0.0006079275626689196,0.0006178218754939735,0.0006128336535766721
123.41409301757812,0.0005977030377835035,0.0006079275626689196,0.000602774671278894
129.01113891601562,0.000587267626542598,0.0005977030377835035,0.0005924453726038337
136.06817626953125,0.0005767571274191141,0.000587267626542598,0.0005819736979901791
143.998779296875,0.0005662876646965742,0.0005767571274191141,0.0005714853759855032
153.16209411621094,0.0005559927085414529,0.0005662876646965742,0.0005611053202301264
164.37033081054688,0.0005459861131384969,0.0005559927085414529,0.0005509571637958288
177.89581298828125,0.0005363804521039128,0.0005459861131384969,0.0005411540623754263
192.2161407470703,0.0005272841081023216,0.0005363804521039128,0.0005318062612786889
212.06927490234375,0.0005187943461351097,0.0005272841081023216,0.0005230167880654335
236.33152770996094,0.0005109994090162218,0.0005187943461351097,0.0005148780765011907
264.0524597167969,0.0005039782263338566,0.0005109994090162218,0.0005074735963717103
302.95416259765625,0.0004978014039807022,0.0005039782263338566,0.0005008780863136053
352.2889404296875,0.000492531864438206,0.0004978014039807022,0.0004951581358909607
404.8250427246094,0.00048821832751855254,0.000492531864438206,0.0004903693916276097
479.8472900390625,0.00048490118933841586,0.00048821832751855254,0.0004865563823841512
547.3045043945312,0.0004826165677513927,0.00048490118933841586,0.0004837572341784835
597.3163452148438,0.000481393130030483,0.0004826165677513927,0.00048200428136624396
556.6724243164062,0.00048124167369678617,0.000481393130030483,0.00048131711082533
488.7330322265625,0.0004821708716917783,0.00048124167369678617,0.0004817055305466056
417.6855163574219,0.00048418797086924314,0.0004821708716917783,0.00048317748587578535
357.0107116699219,0.0004872758872807026,0.00048418797086924314,0.0004857280582655221
306.82513427734375,0.0004914246965199709,0.0004872758872807026,0.0004893437726423144
266.4401550292969,0.0004966052365489304,0.0004914246965199709,0.0004940051585435867
232.9460906982422,0.0005027813604101539,0.0004966052365489304,0.000499679590575397
208.67205810546875,0.0005099097616039217,0.0005027813604101539,0.000506327603943646
187.46978759765625,0.0005179309519007802,0.0005099097616039217,0.000513897801283747
171.08763122558594,0.0005267790984362364,0.0005179309519007802,0.0005223277257755399
156.9292449951172,0.0005363747477531433,0.0005267790984362364,0.0005315447924658656
145.4030303955078,0.0005466204602271318,0.0005363747477531433,0.0005414608167484403
135.5522918701172,0.000557418679818511,0.0005466204602271318,0.0005519783589988947
126.739990234375,0.0005686427466571331,0.000557418679818511,0.0005629853694699705
119.14195251464844,0.0005801735678687692,0.0005686427466571331,0.0005743590882048011
112.86817932128906,0.0005918667302466929,0.0005801735678687692,0.000585968024097383
107.14883422851562,0.0006035722908563912,0.0005918667302466929,0.0005976647953502834
102.23099517822266,0.00061513960827142,0.0006035722908563912,0.0006092992844060063
1.000000045813705e-18,0.0,0.00061513960827142,0.0
1.000000045813705e-18,0.0006285010022111237,0.0,0.0
91.03550720214844,0.0006233395542949438,0.0006285010022111237,0.0006258779903873801
92.83782196044922,0.0006171612185426056,0.0006233395542949438,0.0006202075746841729
95.1689453125,0.0006100585451349616,0.0006171612185426056,0.0006135666044428945
97.8172607421875,0.0006021560402587056,0.0006100585451349616,0.0006060636369511485
101.22733306884766,0.0005935773951932788,0.0006021560402587056,0.0005978230619803071
105.03243255615234,0.000584459281526506,0.0005935773951932788,0.0005889749154448509
109.87593841552734,0.0005749553674831986,0.000584459281526506,0.0005796647164970636
115.55644226074219,0.0005652107065543532,0.0005749553674831986,0.0005700417095795274
121.89368438720703,0.0005553915398195386,0.0005652107065543532,0.0005602616001851857
129.59121704101562,0.0005456390790641308,0.0005553915398195386,0.000550478114746511
139.22227478027344,0.0005361121147871017,0.0005456390790641308,0.0005408414290286601
151.54733276367188,0.0005269520916044712,0.0005361121147871017,0.000531501485966146
165.73040771484375,0.0005182872409932315,0.0005269520916044712,0.0005225928616710007
184.26280212402344,0.0005102439899928868,0.0005182872409932315,0.0005142429145053029
206.72616577148438,0.0005029316525906324,0.0005102439899928868,0.0005065692821517587
235.96444702148438,0.0004964494146406651,0.0005029316525906324,0.0004996760981157422
275.41119384765625,0.0004908733535557985,0.0004964494146406651,0.0004936507903039455
331.1551208496094,0.00048627651995047927,0.0004908733535557985,0.000488567806314677
406.5259094238281,0.0004827098164241761,0.00048627651995047927,0.00048448893357999623
506.3350524902344,0.00048022015835158527,0.0004827098164241761,0.0004814629501197487
602.2547607421875,0.00047882978105917573,0.00048022015835158527,0.0004795243148691952
630.524658203125,0.0004785552155226469,0.00047882978105917573,0.0004786923818755895
550.4688110351562,0.00047939439537003636,0.0004785552155226469,0.0004789743397850543
448.11883544921875,0.00048133954987861216,0.00047939439537003636,0.000480365299154073
368.800537109375,0.00048436393262818456,0.00048133954987861216,0.00048284808872267604
305.8902282714844,0.0004884344525635242,0.00048436393262818456,0.0004863928188569844
261.2919616699219,0.0004934957250952721,0.0004884344525635242,0.0004909554263576865
224.55323791503906,0.0004994902410544455,0.0004934957250952721,0.0004964794497936964
199.219482421875,0.0005063425633125007,0.0004994902410544455,0.0005028988234698772
178.4828643798828,0.0005139665445312858,0.0005063425633125007,0.0005101326969452202
162.40562438964844,0.0005222649197094142,0.0005139665445312858,0.0005180896259844303
149.1494598388672,0.0005311262793838978,0.0005222649197094142,0.0005266654188744724
138.62022399902344,0.0005404333933256567,0.0005311262793838978,0.0005357459303922951
129.65057373046875,0.0005500527331605554,0.0005404333933256567,0.0005452058394439518
122.09696197509766,0.0005598487332463264,0.0005500527331605554,0.0005549106863327324
115.77404022216797,0.0005696818116120994,0.0005598487332463264,0.0005647229263558984
110.36735534667969,0.000579400802962482,0.0005696818116120994,0.0005744972731918097
106.07072448730469,0.0005888676969334483,0.000579400802962482,0.0005840891972184181
102.16368865966797,0.0005979264387860894,0.0005888676969334483,0.0005933514330536127
98.94564056396484,0.0006064408808015287,0.0005979264387860894,0.0006021379376761615
96.207275390625,0.0006142842466942966,0.0006064408808015287,0.0006103170453570783
93.87824249267578,0.000621324812527746,0.0006142842466942966,0.0006177595350891352
92.01444244384766,0.0006274540210142732,0.000621324812527746,0.0006243451498448849
90.62677001953125,0.0006325750146061182,0.0006274540210142732,0.0006299711531028152
89.50554656982422,0.0006366047309711576,0.0006325750146061182,0.0006345473229885101
88.86558532714844,0.0006394853699021041,0.0006366047309711576,0.0006380033446475863
88.41220092773438,0.0006411668146029115,0.0006394853699021041,0.0006402849685400724
88.41212463378906,0.000641620543319732,0.0006411668146029115,0.0006413530791178346
88.70532989501953,0.0006408451590687037,0.000641620543319732,0.0006411925423890352
89.46688842773438,0.0006388505571521819,0.0006408451590687037,0.0006398077239282429
90.57498931884766,0.0006356724770739675,0.0006388505571521819,0.0006372213829308748
91.94017791748047,0.0006313618505373597,0.0006356724770739675,0.0006334767676889896
93.69027709960938,0.0006259923102334142,0.0006313618505373597,0.0006286363350227475
95.91397857666016,0.0006196476751938462,0.0006259923102334142,0.0006227788981050253
98.7400131225586,0.000612435454968363,0.0006196476751938462,0.0006160002667456865
101.9474868774414,0.0006044729379937053,0.000612435454968363,0.0006084127817302942
105.76496124267578,0.0005958955734968185,0.0006044729379937053,0.0006001429865136743
110.53380584716797,0.0005868390435352921,0.0005958955734968185,0.0005913266213610768
115.69275665283203,0.0005774522433057427,0.0005868390435352921,0.0005821058293804526
122.21466064453125,0.0005678838933818042,0.0005774522433057427,0.000572629738599062
129.69708251953125,0.0005582804442383349,0.0005678838933818042,0.0005630457308143377
138.82933044433594,0.0005487963207997382,0.0005582804442383349,0.000553504447452724
149.42193603515625,0.000539566739462316,0.0005487963207997382,0.0005441504763439298
162.52586364746094,0.0005307262181304395,0.000539566739462316,0.0005351187428459525
178.02618408203125,0.0005224085762165487,0.0005307262181304395,0.0005265432992018759
198.1661376953125,0.000514717074111104,0.0005224085762165487,0.000518542539793998
223.1503143310547,0.000507761025801301,0.000514717074111104,0.0005112226353958249
253.42877197265625,0.0005016252398490906,0.000507761025801301,0.0005046804435551167
297.7685852050781,0.000496388936880976,0.0005016252398490906,0.0004989979206584394
352.14044189453125,0.000492116785608232,0.000496388936880976,0.0004942467785440385
417.50970458984375,0.000488853664137423,0.000492116785608232,0.0004904816159978509
487.49237060546875,0.00048664252972230315,0.000488853664137423,0.00048774632159620523
548.9422607421875,0.0004855092556681484,0.00048664252972230315,0.00048607526696287096
553.942138671875,0.00048546315520070493,0.0004855092556681484,0.0004854859143961221
487.4242248535156,0.00048650638200342655,0.00048546315520070493,0.0004859839682467282
417.4140625,0.0004886297392658889,0.00048650638200342655,0.0004875659942626953
344.5331726074219,0.0004918123595416546,0.0004886297392658889,0.0004902168875560164
290.2088317871094,0.0004960158839821815,0.0004918123595416546,0.0004939071950502694
250.53604125976562,0.0005011999164707959,0.0004960158839821815,0.0004985976265743375
219.9331512451172,0.0005073035135865211,0.0005011999164707959,0.0005042377160862088
196.3411865234375,0.0005142560694366693,0.0005073035135865211,0.0005107617471367121
176.7083740234375,0.0005219733575358987,0.0005142560694366693,0.0005180924199521542
160.84796142578125,0.0005303661455400288,0.0005219733575358987,0.0005261431797407568
147.9691162109375,0.0005393209867179394,0.0005303661455400288,0.0005348129197955132
137.14810180664062,0.0005487232701852918,0.0005393209867179394,0.0005439876113086939
128.04266357421875,0.000558443134650588,0.0005487232701852918,0.0005535451928153634
120.43414306640625,0.0005683430354110897,0.000558443134650588,0.0005633520777337253
114.0198974609375,0.0005782785592600703,0.0005683430354110897,0.0005732673453167081
108.44014739990234,0.0005880908574908972,0.0005782785592600703,0.0005831393646076322
103.67797088623047,0.0005976380780339241,0.0005880908574908972,0.0005928177270106971
99.43951416015625,0.0006067542126402259,0.0005976380780339241,0.0006021484732627869
95.70050048828125,0.0006152931600809097,0.0006067542126402259,0.0006109754322096705
92.75800323486328,0.0006231120205484331,0.0006152931600809097,0.0006191543070599437
90.10661315917969,0.0006300603854469955,0.0006231120205484331,0.0006265380652621388
87.96332550048828,0.000636023934930563,0.0006300603854469955,0.0006329943425953388
86.21746826171875,0.0006408825283870101,0.000636023934930563,0.000638405850622803
84.90108489990234,0.0006445382605306804,0.0006408825283870101,0.0006426634499803185
83.75852966308594,0.0006469083018600941,0.0006445382605306804,0.0006456765113398433
83.12010955810547,0.0006479423609562218,0.0006469083018600941,0.0006473786779679358
1.000000045813705e-18,0.0,0.0006479423609562218,0.0
1.000000045813705e-18,0.0006461407756432891,0.0,0.0
81.10657501220703,0.00065522117074579,0.0006461407756432891,0.0006506154895760119
79.41796875,0.000663099461235106,0.00065522117074579,0.0006590961711481214
78.07721710205078,0.0006696410127915442,0.000663099461235106,0.0006663075182586908
77.05745697021484,0.0006747289444319904,0.0006696410127915442,0.0006721236277371645
76.4423599243164,0.0006782857235521078,0.0006747289444319904,0.0006764472927898169
76.13390350341797,0.0006802454008720815,0.0006782857235521078,0.0006792065687477589
76.13338470458984,0.0006805734010413289,0.0006802454008720815,0.0006803511641919613
76.49768829345703,0.0006792679196223617,0.0006805734010413289,0.0006798628601245582
77.20928192138672,0.0006763492710888386,0.0006792679196223617,0.0006777509115636349
78.22760772705078,0.000671866990160197,0.0006763492710888386,0.0006740501848980784
79.607421875,0.0006658980855718255,0.000671866990160197,0.0006688240682706237
81.3833236694336,0.0006585436640307307,0.0006658980855718255,0.00066216173581779
83.48097229003906,0.0006499297451227903,0.0006585436640307307,0.0006541766924783587
86.17231750488281,0.0006402115104719996,0.0006499297451227903,0.0006450100336223841
89.36919403076172,0.000629552872851491,0.0006402115104719996,0.0006348212482407689
93.06297302246094,0.0006181418430060148,0.000629552872851491,0.0006237864145077765
97.42497253417969,0.000606175628490746,0.0006181418430060148,0.0006120983744040132
102.65314483642578,0.0005938553949818015,0.000606175628490746,0.0005999564891681075
108.70950317382812,0.0005813856841996312,0.0005938553949818015,0.000587563612498343
115.94066619873047,0.0005689755780622363,0.0005813856841996312,0.0005751267308369279
125.00421142578125,0.000556811923161149,0.0005689755780622363,0.000562843750230968
135.48216247558594,0.0005450893077068031,0.000556811923161149,0.000550905242562294
148.64459228515625,0.0005339672788977623,0.0005450893077068031,0.0005394881591200829
163.8230438232422,0.0005236101569607854,0.0005339672788977623,0.0005287542007863522
183.54949951171875,0.0005141453584656119,0.0005236101569607854,0.0005188491195440292
210.97735595703125,0.0005056928494013846,0.0005141453584656119,0.0005098964320495725
243.68243408203125,0.0004983486142009497,0.0005056928494013846,0.000502003647852689
290.5274963378906,0.0004921926301904023,0.0004983486142009497,0.0004952586605213583
358.3817443847656,0.0004872876452282071,0.0004921926301904023,0.0004897325998172164
446.5032653808594,0.00048367748968303204,0.0004872876452282071,0.00048547849291935563
567.4937133789062,0.0004813878040295094,0.00048367748968303204,0.0004825310315936804
639.5397338867188,0.0004804338386747986,0.0004813878040295094,0.000480910501210019
572.75537109375,0.00048080828855745494,0.0004804338386747986,0.00048062080168165267
469.0348205566406,0.0004825026262551546,0.00048080828855745494,0.00048165410407818854
380.2616271972656,0.00048547788173891604,0.0004825026262551546,0.00048398677608929574
306.2857360839844,0.0004896983737125993,0.00048547788173891604,0.00048758144839666784
258.6111755371094,0.0004951001610606909,0.0004896983737125993,0.0004923886153846979
220.53933715820312,0.0005016104551032186,0.0004951001610606909,0.0004983399994671345
193.6802978515625,0.0005091457860544324,0.0005016104551032186,0.0005053577478975058
173.56568908691406,0.0005176004488021135,0.0005091457860544324,0.000513347564265132
156.79348754882812,0.0005268611712381244,0.0005176004488021135,0.0005221999599598348
143.28610229492188,0.0005367951816879213,0.0005268611712381244,0.0005317922914400697
132.17306518554688,0.0005472597549669445,0.0005367951816879213,0.0005419868975877762
123.05535888671875,0.0005580952856689692,0.0005472597549669445,0.0005526328459382057
115.32437896728516,0.000569135881960392,0.0005580952856689692,0.0005635674460791051
108.857177734375,0.0005802072118967772,0.000569135881960392,0.0005746206734329462
103.38251495361328,0.000591126037761569,0.0005802072118967772,0.0005856137722730637
98.74465942382812,0.0006017095292918384,0.000591126037761569,0.0005963636795058846
1.000000045813705e-18,0.0,0.0006017095292918384,0.0
1.000000045813705e-18,0.0006120191537775099,0.0,0.0
88.00591278076172,0.0006195087335072458,0.0006120191537775099,0.0006157128373160958
86.14684295654297,0.00062600988894701,0.0006195087335072458,0.0006227089324966073
84.72412872314453,0.0006314086494967341,0.00062600988894701,0.0006286597927100956
83.68659973144531,0.0006356063531711698,0.0006314086494967341,0.000633459014352411
83.08358001708984,0.0006385333836078644,0.0006356063531711698,0.0006370223127305508
82.79777526855469,0.0006401335122063756,0.0006385333836078644,0.0006392867071554065
82.81388854980469,0.0006403826409950852,0.0006401335122063756,0.0006402118597179651
83.21102142333984,0.0006392847280949354,0.0006403826409950852,0.0006397878169082105
83.93022918701172,0.0006368522881530225,0.0006392847280949354,0.0006380227277986705
85.09369659423828,0.0006331358454190195,0.0006368522881530225,0.0006349482573568821
86.5973892211914,0.0006282099056988955,0.0006331358454190195,0.0006306268624030054
88.646484375,0.0006221563671715558,0.0006282099056988955,0.0006251368904486299
91.06776428222656,0.0006150921690277755,0.0006221563671715558,0.0006185778183862567
93.9322738647461,0.000607146299444139,0.0006150921690277755,0.000611072639003396
97.38191223144531,0.0005984640447422862,0.000607146299444139,0.0006027587223798037
101.57008361816406,0.0005891968030482531,0.0005984640447422862,0.0005937844980508089
106.53620147705078,0.0005795130273327231,0.0005891968030482531,0.0005843100370839238
112.28082275390625,0.0005695785512216389,0.0005795130273327231,0.00057450239546597
118.9711685180664,0.0005595622933469713,0.0005695785512216389,0.0005645290948450565
127.24595642089844,0.0005496302619576454,0.0005595622933469713,0.0005545577150769532
136.86788940429688,0.0005399408983066678,0.0005496302619576454,0.0005447502480819821
149.08212280273438,0.0005306469392962754,0.0005399408983066678,0.000535262399353087
163.30996704101562,0.0005218879086896777,0.0005306469392962754,0.0005262399790808558
182.1012725830078,0.0005137848202139139,0.0005218879086896777,0.0005178133142180741
204.4374542236328,0.0005064537981525064,0.0005137848202139139,0.0005101006245240569
234.51914978027344,0.0004999905941076577,0.0005064537981525064,0.0005032077897340059
276.41827392578125,0.0004944698885083199,0.0004999905941076577,0.0004972198512405157
330.2482604980469,0.0004899652558378875,0.0004944698885083199,0.0004922106745652854
400.2294921875,0.0004865207301918417,0.0004899652558378875,0.0004882389330305159
489.7468566894531,0.0004841734189540148,0.0004865207301918417,0.0004853451391682029
568.4107666015625,0.00048294488806277514,0.0004841734189540148,0.0004835585132241249
562.89453125,0.00048283819342032075,0.00048294488806277514,0.00048289127880707383
516.3314208984375,0.00048385094851255417,0.00048283819342032075,0.00048334390157833695
420.6617736816406,0.0004859627515543252,0.00048385094851255417,0.00048490482731722295
349.7939147949219,0.0004891410935670137,0.0004859627515543252,0.0004875478334724903
295.3201904296875,0.0004933358868584037,0.0004891410935670137,0.0004912316799163818
248.9529571533203,0.0004984935512766242,0.0004933358868584037,0.0004959044745191932
217.5309600830078,0.0005045451107434928,0.0004984935512766242,0.0005015053320676088
193.2811737060547,0.0005113984225317836,0.0005045451107434928,0.0005079538095742464
174.68365478515625,0.0005189613439142704,0.0005113984225317836,0.0005151579389348626
159.45260620117188,0.0005271239788271487,0.0005189613439142704,0.0005230167880654335
146.10601806640625,0.0005357656627893448,0.0005271239788271487,0.0005314151057973504
135.8411865234375,0.0005447597941383719,0.0005357656627893448,0.0005402296083047986
127.20217895507812,0.0005539612611755729,0.0005447597941383719,0.000549324497114867
119.8909683227539,0.0005632279207929969,0.0005539612611755729,0.0005585561157204211
113.6628189086914,0.0005724060465581715,0.0005632279207929969,0.0005677766166627407
108.38573455810547,0.0005813466850668192,0.0005724060465581715,0.0005768346018157899
103.82289123535156,0.0005898985546082258,0.0005813466850668192,0.0005855799536220729
100.24484252929688,0.0005979040870442986,0.0005898985546082258,0.0005938583635725081
96.9960708618164,0.0006052312674000859,0.0005979040870442986,0.0006015246617607772
94.2869644165039,0.0006117401644587517,0.0006052312674000859,0.0006084429332986474
92.17766571044922,0.0006173176225274801,0.0006117401644587517,0.0006144865765236318
90.36915588378906,0.000621853512711823,0.0006173176225274801,0.0006195437163114548
89.1627197265625,0.0006252590101212263,0.000621853512711823,0.000623514992184937
88.15381622314453,0.0006274731131270528,0.0006252590101212263,0.0006263251416385174
87.68621826171875,0.0006284425035119057,0.0006274731131270528,0.0006279172375798225
87.60287475585938,0.0006281418027356267,0.0006284425035119057,0.0006282516987994313
87.83747100830078,0.0006265704869292676,0.0006281418027356267,0.0006273156031966209
88.46807098388672,0.0006237545749172568,0.0006265704869292676,0.0006251216982491314
89.56717681884766,0.0006197373731993139,0.0006237545749172568,0.0006217047339305282
91.17387390136719,0.0006145909428596497,0.0006197373731993139,0.0006171224522404373
93.05094909667969,0.0006084063788875937,0.0006145909428596497,0.0006114564021117985
95.73247528076172,0.0006013009697198868,0.0006084063788875937,0.0006048111245036125
98.9042739868164,0.0005934074288234115,0.0006013009697198868,0.0005973115330561996
102.99738311767578,0.0005848775617778301,0.0005934074288234115,0.0005891001783311367
107.62137603759766,0.0005758728366345167,0.0005848775617778301,0.0005803335807286203
113.4549560546875,0.0005665682256221771,0.0005758728366345167,0.0005711802514269948
120.31832885742188,0.0005571387009695172,0.0005665682256221771,0.0005618151044473052
128.92306518554688,0.0005477669183164835,0.0005571387009695172,0.0005524170701391995
139.1095733642578,0.0005386237753555179,0.0005477669183164835,0.00054316280875355
152.35491943359375,0.0005298811011016369,0.0005386237753555179,0.000534223741851747
168.8997039794922,0.0005216944846324623,0.0005298811011016369,0.0005257632583379745
189.8181610107422,0.0005142099689692259,0.0005216944846324623,0.0005179321160539985
216.41456604003906,0.0005075582303106785,0.0005142099689692259,0.0005108683835715055
252.5467071533203,0.0005018519004806876,0.0005075582303106785,0.0005046935984864831
304.4049987792969,0.0004971870221197605,0.0005018519004806876,0.0004995118360966444
363.5098571777344,0.0004936411278322339,0.0004971870221197605,0.000495409534778446
437.07891845703125,0.000491274637170136,0.0004936411278322339,0.0004924556706100702
489.23333740234375,0.0004901245702058077,0.000491274637170136,0.0004906987305730581
441.6357421875,0.0004902187502011657,0.0004901245702058077,0.0004901709035038948
406.2073669433594,0.0004915581084787846,0.0004902187502011657,0.0004908869741484523
336.0298767089844,0.0004941257648169994,0.0004915581084787846,0.000492838560603559
273.70550537109375,0.0004978938959538937,0.0004941257648169994,0.0004960034275427461
232.22406005859375,0.0005028084269724786,0.0004978938959538937,0.0005003409460186958
201.08416748046875,0.0005088048055768013,0.0005028084269724786,0.0005057919188402593
176.89427185058594,0.0005157865816727281,0.0005088048055768013,0.0005122760194353759
158.26242065429688,0.0005236579454503953,0.0005157865816727281,0.0005196973215788603
143.48471069335938,0.0005322924116626382,0.0005236579454503953,0.0005279449978843331
131.36021423339844,0.0005415535997599363,0.0005322924116626382,0.0005368877318687737
121.72665405273438,0.0005512830102816224,0.0005415535997599363,0.0005463783745653927
113.83536529541016,0.0005613225512206554,0.0005512830102816224,0.0005562587757594883
107.2108383178711,0.0005714877042919397,0.0005613225512206554,0.000566357746720314
101.53591918945312,0.0005815993063151836,0.0005714877042919397,0.0005764933885075152
96.85595703125,0.0005914709181524813,0.0005815993063151836,0.0005864830454811454
93.05618286132812,0.0006009141216054559,0.0005914709181524813,0.0005961393471807241
89.65705108642578,0.0006097522564232349,0.0006009141216054559,0.0006052793469280005
87.00345611572266,0.0006178126786835492,0.0006097522564232349,0.0006137286545708776
84.76679992675781,0.0006249346188269556,0.0006178126786835492,0.0006213202141225338
83.08885955810547,0.0006309793679974973,0.0006249346188269556,0.0006279043154790998
1.000000045813705e-18,0.0,0.0006309793679974973,0.0
1.000000045813705e-18,0.0006361018167808652,0.0,0.0
81.4178237915039,0.0006374944932758808,0.0006361018167808652,0.0006367501337081194
81.53887176513672,0.0006374564254656434,0.0006374944932758808,0.0006374280201271176
82.1717529296875,0.0006359925027936697,0.0006374564254656434,0.0006366774905472994
83.09847259521484,0.0006331350305117667,0.0006359925027936697,0.0006345169385895133
84.53134155273438,0.0006289542652666569,0.0006331350305117667,0.0006309978198260069
86.21397399902344,0.0006235246546566486,0.0006289542652666569,0.0006261923117563128
88.56925201416016,0.000616963196080178,0.0006235246546566486,0.0006201966316439211
91.29293823242188,0.0006094054551795125,0.000616963196080178,0.0006131368572823703
94.7472152709961,0.0006010059732943773,0.0006094054551795125,0.0006051583914086223
98.82799530029297,0.000591923831962049,0.0006010059732943773,0.0005964180454611778
103.5418930053711,0.0005823414539918303,0.000591923831962049,0.000587086658924818
109.16995239257812,0.0005724466755054891,0.0005823414539918303,0.0005773495649918914
116.07028198242188,0.000562406494282186,0.0005724466755054891,0.0005673841806128621
124.10567474365234,0.0005524219595827162,0.000562406494282186,0.0005573746166191995
134.132080078125,0.0005426577990874648,0.0005524219595827162,0.0005475036450661719
145.9366455078125,0.0005332844448275864,0.0005426577990874648,0.0005379387876018882
160.17637634277344,0.0005244531203061342,0.0005332844448275864,0.0005288406973704696
178.2457275390625,0.0005163004389032722,0.0005244531203061342,0.0005203532637096941
201.11264038085938,0.000508948927745223,0.0005163004389032722,0.0005126057658344507
232.15394592285156,0.000502504815813154,0.000508948927745223,0.0005057124653831124
267.67572021484375,0.0004970510490238667,0.000502504815813154,0.0004997675423510373
315.2220764160156,0.0004926634719595313,0.0004970510490238667,0.0004948504501953721
373.7777099609375,0.0004893935401923954,0.0004926634719595313,0.0004910245188511908
421.22802734375,0.0004872719291597605,0.0004893935401923954,0.0004883307265117764
447.7191162109375,0.00048631519894115627,0.0004872719291597605,0.00048679261817596853
425.4410705566406,0.00048653234262019396,0.00048631519894115627,0.00048642291221767664
374.769287109375,0.0004879057814832777,0.00048653234262019396,0.00048721733037382364
318.2591552734375,0.0004904109518975019,0.0004879057814832777,0.0004891548305749893
270.27752685546875,0.0004940044600516558,0.0004904109518975019,0.000492201535962522
236.48193359375,0.0004986292915418744,0.0004940044600516558,0.000496307504363358
206.47964477539062,0.0005042144330218434,0.0004986292915418744,0.0005014086491428316
183.2781982421875,0.0005106712924316525,0.0005042144330218434,0.0005074254586361349
165.15928649902344,0.0005178969004191458,0.0005106712924316525,0.000514262355864048
150.61582946777344,0.0005257759476080537,0.0005178969004191458,0.000521810376085341
139.11868286132812,0.000534188118763268,0.0005257759476080537,0.0005299519398249686
129.045166015625,0.0005429891753010452,0.000534188118763268,0.0005385547410696745
120.7742691040039,0.0005520298145711422,0.0005429891753010452,0.0005474722711369395
113.74137878417969,0.0005611490923911333,0.0005520298145711422,0.0005565494066104293
107.7216796875,0.0005701923510059714,0.0005611490923911333,0.0005656284047290683
102.74908447265625,0.0005789884016849101,0.0005701923510059714,0.0005745464004576206
98.49456024169922,0.0005873718182556331,0.0005789884016849101,0.0005831350572407246
94.78211212158203,0.0005951737985014915,0.0005873718182556331,0.0005912270862609148
91.85916900634766,0.0006022534798830748,0.0005951737985014915,0.0005986677715554833
89.25350189208984,0.0006084487540647388,0.0006022534798830748,0.0006053053075447679
87.23963165283203,0.0006136404117569327,0.0006084487540647388,0.0006109990645200014
85.51481628417969,0.0006177092436701059,0.0006136404117569327,0.0006156296003609896
84.27232360839844,0.000620558625087142,0.0006177092436701059,0.0006190889980643988
83.35684204101562,0.0006221137009561062,0.000620558625087142,0.0006212913431227207
82.86050415039062,0.0006223204545676708,0.0006221137009561062,0.0006221722578629851
82.7574691772461,0.0006211723666638136,0.0006223204545676708,0.0006217013578861952
83.04327392578125,0.0006186462705954909,0.0006211723666638136,0.000619863742031157
83.68431854248047,0.000614782446064055,0.0006186462705954909,0.0006166680832393467
84.72085571289062,0.0006096346769481897,0.000614782446064055,0.0006121613550931215
86.19035339355469,0.0006032921373844147,0.0006096346769481897,0.0006064152112230659
88.1906967163086,0.0005958554684184492,0.0006032921373844147,0.0005995247047394514
90.7240982055664,0.0005874618072994053,0.0005958554684184492,0.0005916088121011853
93.88092041015625,0.0005782665102742612,0.0005874618072994053,0.0005828139837831259
97.84019470214844,0.0005684490315616131,0.0005782665102742612,0.000573307799641043
102.53199005126953,0.0005581865552812815,0.0005684490315616131,0.0005632686079479754
108.30201721191406,0.0005476776277646422,0.0005581865552812815,0.0005528844776563346
115.37892150878906,0.0005371295846998692,0.0005476776277646422,0.0005423584952950478
124.35408782958984,0.0005267319502308965,0.0005371295846998692,0.0005318889743648469
135.40013122558594,0.0005166840273886919,0.0005267319502308965,0.0005216703284531832
148.86373901367188,0.0005071649793535471,0.0005166840273886919,0.0005118915578350425
166.67747497558594,0.0004983543767593801,0.0005071649793535471,0.0005027320003136992
190.49053955078125,0.0004904011730104685,0.0004983543767593801,0.0004943555686622858
223.5574188232422,0.00048343351227231324,0.0004904011730104685,0.00048690056428313255
268.06378173828125,0.000477579771541059,0.00048343351227231324,0.0004804949276149273
336.67474365234375,0.00047293162788264453,0.000477579771541059,0.0004752484383061528
439.93927001953125,0.00046956088044680655,0.00047293162788264453,0.0004712425288744271
548.6796875,0.00046752154594287276,0.00046956088044680655,0.00046853983076289296
608.2377319335938,0.00046685661072842777,0.00046752154594287276,0.0004671888309530914
529.227783203125,0.00046756566734984517,0.00046685661072842777,0.00046721065882593393
403.003662109375,0.00046965465298853815,0.00046756566734984517,0.00046860805014148355
316.41510009765625,0.000473089050501585,0.00046965465298853815,0.00047136686043813825
255.56951904296875,0.0004778195871040225,0.000473089050501585,0.0004754452675115317
213.00967407226562,0.0004837896558456123,0.0004778195871040225,0.0004807905061170459
183.78721618652344,0.0004909014096483588,0.0004837896558456123,0.000487325742142275
161.38624572753906,0.0004990527522750199,0.0004909014096483588,0.0004949511494487524
144.82652282714844,0.0005081096314825118,0.0004990527522750199,0.0005035491194576025
131.29293823242188,0.0005179214640520513,0.0005081096314825118,0.0005129774217493832
120.78307342529297,0.0005283335922285914,0.0005179214640520513,0.0005230838432908058
112.16947174072266,0.0005391548038460314,0.0005283335922285914,0.0005336956237442791
104.94876098632812,0.0005501905106939375,0.0005391548038460314,0.0005446199793368578
99.23221588134766,0.0005612391978502274,0.0005501905106939375,0.0005556591204367578
94.34590911865234,0.000572092249058187,0.0005612391978502274,0.0005666078068315983
90.30557250976562,0.0005825288826599717,0.000572092249058187,0.0005772514268755913
87.01054382324219,0.0005923538701608777,0.0005825288826599717,0.0005873818881809711
84.23048400878906,0.0006013588863424957,0.0005923538701608777,0.0005967972101643682
81.94155883789062,0.0006093752454034984,0.0006013588863424957,0.0006053086253814399
80.1939468383789,0.0006162268109619617,0.0006093752454034984,0.0006127437809482217
78.82569885253906,0.0006217805203050375,0.0006162268109619617,0.0006189476698637009
77.87400817871094,0.0006259188521653414,0.0006217805203050375,0.0006237949710339308
77.3863525390625,0.0006285617128014565,0.0006259188521653414,0.0006271867896430194
77.19649505615234,0.0006296439096331596,0.0006285617128014565,0.0006290501914918423
77.3801498413086,0.0006291580502875149,0.0006296439096331596,0.0006293489132076502
77.96940612792969,0.0006270993035286665,0.0006291580502875149,0.0006280768429860473
78.84376525878906,0.0006235128967091441,0.0006270993035286665,0.0006252540042623878
80.29135131835938,0.0006184752564877272,0.0006235128967091441,0.0006209416897036135
82.01921081542969,0.0006120969774201512,0.0006184752564877272,0.000615233089774847
84.36396026611328,0.0006045092013664544,0.0006120969774201512,0.0006082495674490929
87.10660552978516,0.0005958708934485912,0.0006045092013664544,0.0006001360015943646
90.49169921875,0.0005863625556230545,0.0005958708934485912,0.0005910625914111733
94.55394744873047,0.0005761792417615652,0.0005863625556230545,0.0005812171730212867
99.50951385498047,0.000565533060580492,0.0005761792417615652,0.0005708035314455628
105.4953384399414,0.0005546406609937549,0.000565533060580492,0.0005600362201221287
112.6426010131836,0.0005437126383185387,0.0005546406609937549,0.000549128744751215
121.21408081054688,0.0005329662235453725,0.0005437126383185387,0.0005382951349020004
132.01229858398438,0.000522598042152822,0.0005329662235453725,0.0005277423188090324
145.14541625976562,0.0005128022166900337,0.000522598042152822,0.000517665408551693
162.14334106445312,0.0005037460941821337,0.0005128022166900337,0.0005082449642941356
183.0184326171875,0.0004955768235959113,0.0005037460941821337,0.000499637913890183
210.05169677734375,0.0004884240333922207,0.0004955768235959113,0.0004919824423268437
244.02098083496094,0.0004824039642699063,0.0004884240333922207,0.00048540113493800163
289.0901184082031,0.00047760529560036957,0.0004824039642699063,0.0004799962916877121
346.90106201171875,0.0004740792792290449,0.00047760529560036957,0.000475837558042258
396.0660095214844,0.00047188566531986,0.0004740792792290449,0.0004729802021756768
414.1517028808594,0.00047103787073865533,0.00047188566531986,0.00047146069118753076
384.909912109375,0.00047154788626357913,0.00047103787073865533,0.00047129171434789896
332.23907470703125,0.0004734023823402822,0.00047154788626357913,0.0004724725731648505
281.6895751953125,0.00047655901289545,0.0004734023823402822,0.0004749755607917905
237.7517547607422,0.00048096684622578323,0.00047655901289545,0.00047875408199615777
204.60264587402344,0.0004865606315433979,0.00048096684622578323,0.0004837503074668348
179.0979461669922,0.0004932432202622294,0.0004865606315433979,0.0004898832994513214
159.52056884765625,0.0005009117885492742,0.0004932432202622294,0.0004970533191226423
143.81161499023438,0.00050944002578035,0.0005009117885492742,0.0005051459884271026
131.5154266357422,0.0005186715861782432,0.00050944002578035,0.0005140204448252916
121.18629455566406,0.0005284477374516428,0.0005186715861782432,0.0005235191783867776
112.72561645507812,0.0005385971162468195,0.0005284477374516428,0.0005334774032235146
105.6307144165039,0.000548920885194093,0.0005385971162468195,0.0005437101935967803
99.7698745727539,0.0005592258530668914,0.000548920885194093,0.0005540215643122792
94.80531311035156,0.0005693064886145294,0.0005592258530668914,0.0005642122123390436
90.69591522216797,0.0005789571441709995,0.0005693064886145294,0.0005740765482187271
87.24197387695312,0.0005879777017980814,0.0005789571441709995,0.0005834115436300635
84.27249908447266,0.0005961715942248702,0.0005879777017980814,0.000592018710449338
81.93123626708984,0.0006033607060089707,0.0005961715942248702,0.0005997106782160699
79.99011993408203,0.0006093739066272974,0.0006033607060089707,0.0006063124747015536
78.51929473876953,0.0006140850600786507,0.0006093739066272974,0.0006116754375398159
77.38426971435547,0.0006173737929202616,0.0006140850600786507,0.0006156760500743985
76.72051239013672,0.0006191623397171497,0.0006173737929202616,0.0006182152428664267
76.41798400878906,0.0006193876033648849,0.0006191623397171497,0.0006192224100232124
76.52352142333984,0.0006180320051498711,0.0006193876033648849,0.0006186572136357427
77.0040283203125,0.0006151182460598648,0.0006180320051498711,0.0006165221566334367
77.89388275146484,0.000610698654782027,0.0006151182460598648,0.0006128548411652446
79.2099609375,0.0006048494251444936,0.000610698654782027,0.0006077195284888148
81.07561492919922,0.0005977115361019969,0.0006048494251444936,0.0006012251833453774
83.39063262939453,0.0005894264904782176,0.0005977115361019969,0.0005935129593126476
86.4342269897461,0.0005801843944936991,0.0005894264904782176,0.000584749155677855
90.04438781738281,0.0005701970076188445,0.0005801843944936991,0.0005751346470788121
94.61135864257812,0.0005596849950961769,0.0005701970076188445,0.0005648860824294388
100.20215606689453,0.0005488871247507632,0.0005596849950961769,0.0005542332073673606
107.01388549804688,0.0005380600341595709,0.0005488871247507632,0.000543423870112747
115.67664337158203,0.0005274430150166154,0.0005380600341595709,0.0005327060353010893
126.29044342041016,0.0005172691307961941,0.0005274430150166154,0.0005223157349973917
139.82421875,0.0005077557871118188,0.0005172691307961941,0.0005124780000187457
156.70547485351562,0.0004991116002202034,0.0005077557871118188,0.0005034055793657899
178.78306579589844,0.0004915102617815137,0.0004991116002202034,0.0004952892195433378
206.11317443847656,0.0004851165576837957,0.0004915102617815137,0.0004882977809756994
242.12562561035156,0.0004800579627044499,0.0004851165576837957,0.0004825770447496325
282.3360290527344,0.0004764289187733084,0.0004800579627044499,0.0004782375181093812
316.8231506347656,0.0004743100726045668,0.0004764289187733084,0.0004753664543386549
323.6876525878906,0.00047374088899232447,0.0004743100726045668,0.00047402363270521164
303.2712707519531,0.0004747530911117792,0.00047374088899232447,0.0004742446471937001
263.41815185546875,0.0004773259279318154,0.0004747530911117792,0.00047603482380509377
223.76931762695312,0.00048143573803827167,0.0004773259279318154,0.0004793721018359065
192.54470825195312,0.00048700804472900927,0.00048143573803827167,0.0004842077614739537
166.21054077148438,0.0004939580103382468,0.00048700804472900927,0.0004904622328467667
146.826904296875,0.0005021652323193848,0.0004939580103382468,0.0004980334779247642
131.36709594726562,0.0005114752566441894,0.0005021652323193848,0.0005067844176664948
118.88513946533203,0.0005217322614043951,0.0005114752566441894,0.000516560161486268
109.00841522216797,0.0005327119142748415,0.0005217322614043951,0.0005271713598631322
1.000000045813705e-18,0.0,0.0005327119142748415,0.0
1.000000045813705e-18,0.0005458957748487592,0.0,0.0
99.98161315917969,0.0005435643251985312,0.0005458957748487592,0.0005447021685540676
101.55856323242188,0.0005404339171946049,0.0005435643251985312,0.0005419712397269905
103.76191711425781,0.0005365635734051466,0.0005404339171946049,0.0005384709220379591
106.61090087890625,0.0005320305353961885,0.0005365635734051466,0.0005342694348655641
110.0710678100586,0.0005269284592941403,0.0005320305353961885,0.0005294522270560265
114.5865249633789,0.0005213700351305306,0.0005269284592941403,0.0005241226172074676
120.07858276367188,0.0005154740065336227,0.0005213700351305306,0.0005183963803574443
126.92609405517578,0.0005093609215691686,0.0005154740065336227,0.0005123931332491338
135.01773071289062,0.000503158604260534,0.0005093609215691686,0.0005062370328232646
144.98770141601562,0.000497005064971745,0.000503158604260534,0.0005000611417926848
157.2402801513672,0.000491010956466198,0.000497005064971745,0.0004939895588904619
173.4352569580078,0.000485307042254135,0.000491010956466198,0.0004881431523244828
193.5267791748047,0.0004799985035788268,0.000485307042254135,0.000482639588881284
220.32298278808594,0.00047519709914922714,0.0004799985035788268,0.0004775873967446387
255.26451110839844,0.00047099063522182405,0.00047519709914922714,0.0004730860819108784
301.7801513671875,0.0004674454976338893,0.00047099063522182405,0.00046921265311539173
362.69769287109375,0.00046463761827908456,0.0004674454976338893,0.00046603818191215396
436.667236328125,0.0004626022418960929,0.00046463761827908456,0.0004636181110981852
530.3593139648438,0.0004613807541318238,0.0004626022418960929,0.0004619907704181969
560.8255615234375,0.0004609875613823533,0.0004613807541318238,0.00046118389582261443
496.3263854980469,0.00046142289647832513,0.0004609875613823533,0.00046120473416522145
412.6473083496094,0.0004626662121154368,0.00046142289647832513,0.00046204327372834086
343.44976806640625,0.0004646930319722742,0.0004626662121154368,0.00046367704635486007
286.0020751953125,0.00046745617873966694,0.0004646930319722742,0.00046607019612565637
245.089599609375,0.000470904225949198,0.00046745617873966694,0.0004691735957749188
213.99649047851562,0.0004749545769300312,0.000470904225949198,0.0004729203647002578
190.6394500732422,0.00047953316243365407,0.0004749545769300312,0.00047723224270157516
172.36936950683594,0.0004845485382247716,0.00047953316243365407,0.00048202663310803473
157.87232971191406,0.0004898886545561254,0.0004845485382247716,0.0004872019053436816
146.0232391357422,0.0004954419564455748,0.0004898886545561254,0.0004926463006995618
137.0740966796875,0.000501103000715375,0.0004954419564455748,0.000498251523822546
129.24444580078125,0.0005067473975941539,0.000501103000715375,0.0005039025563746691
122.94942474365234,0.0005122598959133029,0.0005067473975941539,0.000509479665197432
117.75628662109375,0.0005175212863832712,0.0005122598959133029,0.0005148656200617552
113.78810119628906,0.0005224199267104268,0.0005175212863832712,0.000519945053383708
110.50788879394531,0.0005268540699034929,0.0005224199267104268,0.0005246111541055143
107.89891815185547,0.0005307327373884618,0.0005268540699034929,0.0005287674721330404
106.08344268798828,0.0005339846829883754,0.0005307327373884618,0.000532332924194634
104.86710357666016,0.000536532374098897,0.0005339846829883754,0.0005352330626919866
104.11583709716797,0.00053833716083318,0.000536532374098897,0.0005374096217565238
103.91117858886719,0.0005393652827478945,0.00053833716083318,0.0005388264544308186
104.11650848388672,0.0005396060878410935,0.0005393652827478945,0.0005394612671807408
105.0526123046875,0.0005390746518969536,0.0005396060878410935,0.0005393163883127272
106.46031951904297,0.0005377854686230421,0.0005390746518969536,0.0005384064861573279
108.3421859741211,0.0005357855698093772,0.0005377854686230421,0.0005367622943595052
111.09043884277344,0.0005331416614353657,0.0005357855698093772,0.0005344409146346152
114.10855865478516,0.0005299141630530357,0.0005331416614353657,0.0005315056769177318
118.1877212524414,0.0005261988844722509,0.0005299141630530357,0.0005280349869281054
122.76060485839844,0.0005220912862569094,0.0005261988844722509,0.000524124305229634
128.5514373779297,0.0005176800768822432,0.0005220912862569094,0.0005198658909648657
135.0661163330078,0.0005130760837346315,0.0005176800768822432,0.000515359453856945
143.15756225585938,0.0005083954310975969,0.0005130760837346315,0.0005107185570523143
151.87637329101562,0.0005037327064201236,0.0005083954310975969,0.0005060483235865831
162.39739990234375,0.0004991855239495635,0.0005037327064201236,0.0005014450289309025
174.19354248046875,0.0004948587156832218,0.0004991855239495635,0.000497009779792279
186.98422241210938,0.0004908300470560789,0.0004948587156832218,0.0004928337875753641
201.97039794921875,0.00048718100879341364,0.0004908300470560789,0.0004889966803602874
216.32318115234375,0.00048397673526778817,0.00048718100879341364,0.00048557156696915627
230.085693359375,0.0004812651895917952,0.00048397673526778817,0.0004826150252483785
242.7456817626953,0.000479089911095798,0.0004812651895917952,0.00048017274821177125
249.11782836914062,0.0004774799454025924,0.000479089911095798,0.0004782809119205922
249.7961883544922,0.0004764517943840474,0.0004774799454025924,0.0004769622755702585
244.60226440429688,0.0004759986186400056,0.0004764517943840474,0.000476221670396626
235.34608459472656,0.00047611890477128327,0.0004759986186400056,0.0004760549636557698
223.7044219970703,0.00047678715782240033,0.00047611890477128327,0.00047644865117035806
210.01272583007812,0.0004779737791977823,0.00047678715782240033,0.0004773751716129482
195.46083068847656,0.0004796332505065948,0.0004779737791977823,0.00047879701014608145
182.7928009033203,0.0004817137378267944,0.0004796332505065948,0.0004806656506843865
172.29904174804688,0.00048415324999950826,0.0004817137378267944,0.00048292428255081177
161.75796508789062,0.00048688543029129505,0.00048415324999950826,0.0004855085862800479
152.53662109375,0.0004898383049294353,0.00048688543029129505,0.0004883495857939124
145.10922241210938,0.0004929360002279282,0.0004898383049294353,0.000491373473778367
138.67599487304688,0.0004960926016792655,0.0004929360002279282,0.0004944993415847421
132.8206024169922,0.0004992383765056729,0.0004960926016792655,0.0004976493073627353
128.06053161621094,0.0005022790282964706,0.0004992383765056729,0.0005007415311411023
123.80675506591797,0.0005051533808000386,0.0005022790282964706,0.000503698131069541
120.36011505126953,0.0005077752284705639,0.0005051533808000386,0.0005064455326646566
117.82974243164062,0.0005100857233628631,0.0005077752284705639,0.000508911267388612
115.69471740722656,0.0005120253772474825,0.0005100857233628631,0.0005110359634272754
114.22742462158203,0.0005135505343787372,0.0005120253772474825,0.0005127681652083993
113.0986328125,0.0005146191106177866,0.0005135505343787372,0.0005140649154782295
112.513427734375,0.0005152021767571568,0.0005146191106177866,0.0005148907075636089
112.52362060546875,0.0005152956582605839,0.0005152021767571568,0.0005152290686964989
112.72147369384766,0.0005148905329406261,0.0005152956582605839,0.0005150733049958944
114.02558135986328,0.0005140075227245688,0.0005148905329406261,0.0005144295864738524
115.67963409423828,0.0005126707255840302,0.0005140075227245688,0.0005133200320415199
118.01995086669922,0.0005109230987727642,0.0005126707255840302,0.0005117783439345658
120.88477325439453,0.0005088094621896744,0.0005109230987727642,0.000509848294313997
124.39883422851562,0.0005063934368081391,0.0005088094621896744,0.0005075841909274459
129.10995483398438,0.0005037527880631387,0.0005063934368081391,0.0005050568142905831
134.43858337402344,0.0005009553860872984,0.0005037527880631387,0.0005023388075642288
140.7125244140625,0.0004980927333235741,0.0005009553860872984,0.0004995099734514952
148.43209838867188,0.0004952510353177786,0.0004980927333235741,0.0004966591368429363
157.0196075439453,0.0004925039829686284,0.0004952510353177786,0.0004938661586493254
167.45294189453125,0.0004899449413642287,0.0004925039829686284,0.0004912145668640733
178.41851806640625,0.000487654993776232,0.0004899449413642287,0.0004887914983555675
190.81320190429688,0.00048570591025054455,0.000487654993776232,0.0004866733215749264
203.8429718017578,0.0004841635236516595,0.00048570591025054455,0.00048492877976968884
215.82070922851562,0.00048308662371709943,0.0004841635236516595,0.00048362009692937136
226.08230590820312,0.0004825143259949982,0.00048308662371709943,0.0004827961674891412
231.49273681640625,0.00048249043175019324,0.0004825143259949982,0.0004824983770959079
231.9964141845703,0.0004830258840229362,0.00048249043175019324,0.0004827540833503008
227.87037658691406,0.00048413206241093576,0.0004830258840229362,0.00048357449122704566
219.52682495117188,0.0004857946769334376,0.00048413206241093576,0.00048495811643078923
206.1981964111328,0.0004879917250946164,0.0004857946769334376,0.00048688671085983515
193.26992797851562,0.0004906836547888815,0.0004879917250946164,0.0004893297445960343
179.54299926757812,0.0004938212223351002,0.0004906836547888815,0.0004922427469864488
166.77748107910156,0.0004973334725946188,0.0004938212223351002,0.0004955657641403377
155.2553253173828,0.0005011411849409342,0.0004973334725946188,0.0004992237663827837
145.6351318359375,0.0005051573971286416,0.0005011411849409342,0.0005031338077969849
137.14523315429688,0.0005092869396321476,0.0005051573971286416,0.0005072048516012728
129.3493194580078,0.000513413455337286,0.0005092869396321476,0.0005113311344757676
123.25135040283203,0.0005174315301701427,0.000513413455337286,0.0005154020036570728
117.81082916259766,0.0005212323740124702,0.0005174315301701427,0.0005193101242184639
113.46499633789062,0.0005247030640020967,0.0005212323740124702,0.0005229449016042054
109.71556854248047,0.0005277343443594873,0.0005247030640020967,0.0005261950427666306
106.83037567138672,0.0005302374484017491,0.0005277343443594873,0.0005289616528898478
104.68597412109375,0.0005321289063431323,0.0005302374484017491,0.0005311585264280438
103.0871810913086,0.0005333193112164736,0.0005321289063431323,0.0005326991667971015
1.000000045813705e-18,0.0,0.0005333193112164736,0.0
1.000000045813705e-18,0.0005344359087757766,0.0,0.0
106.94422149658203,0.0005287053645588458,0.0005344359087757766,0.0005315404268912971
113.01648712158203,0.0005227934452705085,0.0005287053645588458,0.000525721232406795
120.04562377929688,0.0005168687785044312,0.0005227934452705085,0.0005198053549975157
128.32945251464844,0.000511100806761533,0.0005168687785044312,0.0005139617715030909
138.2969207763672,0.0005056302761659026,0.000511100806761533,0.000508345547132194
150.01193237304688,0.0005006100400350988,0.0005056302761659026,0.0005031033069826663
163.67715454101562,0.0004961683298461139,0.0005006100400350988,0.0004983755061402917
178.94773864746094,0.0004924162058159709,0.0004961683298461139,0.0004942815285176039
193.24166870117188,0.0004894533194601536,0.0004924162058159709,0.0004909264971502125
206.062744140625,0.00048735077143646777,0.0004894533194601536,0.0004883956862613559
215.5995330810547,0.00048615550622344017,0.00048735077143646777,0.00048674806021153927
217.05935668945312,0.0004859051841776818,0.00048615550622344017,0.0004860256740357727
210.7702178955078,0.00048659974709153175,0.0004859051841776818,0.0004862473579123616
200.0047607421875,0.00048822222743183374,0.00048659974709153175,0.0004874047008343041
186.19461059570312,0.0004907292313873768,0.00048822222743183374,0.0004894675221294165
171.32278442382812,0.0004940585931763053,0.0004907292313873768,0.000492383143864572
156.77566528320312,0.0004981282399967313,0.0004940585931763053,0.0004960795631632209
144.2456512451172,0.0005028308369219303,0.0004981282399967313,0.0005004623671993613
133.43887329101562,0.000508042867295444,0.0005028308369219303,0.0005054163048043847
123.86012268066406,0.0005136258550919592,0.000508042867295444,0.0005108104087412357
116.08769226074219,0.0005194316618144512,0.0005136258550919592,0.0005165017209947109
109.68072509765625,0.0005252985283732414,0.0005194316618144512,0.0005223354091867805
104.08201599121094,0.0005310511915013194,0.0005252985283732414,0.0005281429039314389
99.43888092041016,0.0005365278921090066,0.0005310511915013194,0.0005337557522580028
95.59201049804688,0.0005415615160018206,0.0005365278921090066,0.0005390095757320523
92.54731750488281,0.0005460007814690471,0.0005415615160018206,0.0005437451181933284
90.1434326171875,0.0005496948724612594,0.0005460007814690471,0.0005478112725540996
88.3094482421875,0.0005525215528905392,0.0005496948724612594,0.000551071367226541
87.00397491455078,0.0005543717416003346,0.0005525215528905392,0.0005534096853807569
86.14753723144531,0.0005551747744902968,0.0005543717416003346,0.0005547361797653139
85.89083099365234,0.0005548769840970635,0.0005551747744902968,0.0005549887428060174
86.14854431152344,0.0005534598603844643,0.0005548769840970635,0.0005541312275454402
86.8721923828125,0.0005509364418685436,0.0005534598603844643,0.0005521607818081975
88.14867401123047,0.0005473456112667918,0.0005509364418685436,0.0005491034826263785
90.00049591064453,0.000542766647413373,0.0005473456112667918,0.0005450184689834714
92.70105743408203,0.000537311949301511,0.000542766647413373,0.0005400017835199833
96.1893081665039,0.0005311166751198471,0.000537311949301511,0.0005341772921383381
100.48237609863281,0.0005243392661213875,0.0005311166751198471,0.0005276917945593596
106.03672790527344,0.0005171527154743671,0.0005243392661213875,0.000520711240824312
112.88907623291016,0.0005097466055303812,0.0005171527154743671,0.0005134169477969408
121.33480834960938,0.0005023216363042593,0.0005097466055303812,0.0005060040857642889
132.676513671875,0.000495081883855164,0.0005023216363042593,0.0004986751591786742
147.18321228027344,0.0004882131179329008,0.000495081883855164,0.0004916248144581914
166.21121215820312,0.00048190163215622306,0.0004882131179329008,0.0004850389377679676
191.48355102539062,0.0004763192846439779,0.00048190163215622306,0.0004790963721461594
225.9668731689453,0.00047161930706351995,0.0004763192846439779,0.00047395937144756317
276.45733642578125,0.0004679172416217625,0.00047161930706351995,0.00046976207522675395
347.5588684082031,0.0004653318028431386,0.0004679172416217625,0.0004666213062591851
432.14434814453125,0.0004639390390366316,0.0004653318028431386,0.0004646341549232602
479.32025146484375,0.00046377695980481803,0.0004639390390366316,0.0004638574901036918
437.7400207519531,0.0004648780741263181,0.00046377695980481803,0.0004643264692276716
349.5904541015625,0.0004672309150919318,0.0004648780741263181,0.0004660515987779945
278.6347961425781,0.00047079805517569184,0.0004672309150919318,0.00046900854795239866
227.2578582763672,0.00047552050091326237,0.00047079805517569184,0.0004731492663268
190.98892211914062,0.00048129289643839,0.00047552050091326237,0.00047839185572229326
165.07159423828125,0.0004880045889876783,0.00048129289643839,0.0004846286028623581
145.48736572265625,0.000495508371386677,0.0004880045889876783,0.0004917308688163757
130.35491943359375,0.0005036237998865545,0.000495508371386677,0.0004995351773686707
119.01647186279297,0.0005121671129018068,0.0005036237998865545,0.0005078597459942102
109.73621368408203,0.0005209235241636634,0.0005121671129018068,0.0005165054462850094
102.61614227294922,0.0005296824965626001,0.0005209235241636634,0.0005252598784863949
96.73185729980469,0.0005382143426686525,0.0005296824965626001,0.000533902901224792
92.06867980957031,0.0005462885601446033,0.0005382143426686525,0.0005422044778242707
88.29428100585938,0.0005536931566894054,0.0005462885601446033,0.0005499431281350553
85.31975555419922,0.0005602345336228609,0.0005536931566894054,0.0005569160566665232
83.1364974975586,0.0005657238652929664,0.0005602345336228609,0.000562931876629591
81.31067657470703,0.0005700108013115823,0.0005657238652929664,0.0005678205052390695
80.25849914550781,0.0005729763070121408,0.0005700108013115823,0.0005714475410059094
79.66666412353516,0.0005745317321270704,0.0005729763070121408,0.000573708675801754
79.64891815185547,0.0005746451206505299,0.0005745317321270704,0.0005745436064898968
80.12445068359375,0.0005733060534112155,0.0005746451206505299,0.0005739310872741044
81.13166809082031,0.0005705688381567597,0.0005733060534112155,0.0005718930624425411
82.81221008300781,0.0005665083881467581,0.0005705688381567597,0.0005684943171218038
85.1393814086914,0.0005612436216324568,0.0005665083881467581,0.0005638318252749741
88.17708587646484,0.0005549397319555283,0.0005612436216324568,0.0005580477882176638
92.23689270019531,0.0005477913655340672,0.0005549397319555283,0.0005513224750757217
97.13866424560547,0.0005400044610723853,0.0005477913655340672,0.0005438560619950294
103.54360961914062,0.0005318118492141366,0.0005400044610723853,0.0005358683993108571
111.59040069580078,0.0005234548589214683,0.0005318118492141366,0.0005275964504107833
121.63798522949219,0.000515169813297689,0.0005234548589214683,0.0005192790413275361
134.7089385986328,0.0005071972846053541,0.000515169813297689,0.000511154648847878
151.88323974609375,0.0004997499054297805,0.0005071972846053541,0.0005034495843574405
173.8709259033203,0.0004930273862555623,0.0004997499054297805,0.0004963696701452136
203.4679412841797,0.00048720312770456076,0.0004930273862555623,0.0004901012289337814
240.59165954589844,0.0004824177594855428,0.00048720312770456076,0.00048480089753866196
287.2603454589844,0.0004787833022419363,0.0004824177594855428,0.000480594695545733
323.5491943359375,0.000476382439956069,0.0004787833022419363,0.0004775795969180763
335.172607421875,0.00047526005073450506,0.000476382439956069,0.00047581930994056165
304.3423767089844,0.00047541671665385365,0.00047526005073450506,0.0004753363027703017
257.8832092285156,0.00047683267621323466,0.00047541671665385365,0.0004761210875585675
217.15003967285156,0.00047944948892109096,0.00047683267621323466,0.00047813469427637756
185.52064514160156,0.00048317640903405845,0.00047944948892109096,0.0004813027917407453
161.17196655273438,0.00048790022265166044,0.00048317640903405845,0.000485523632960394
142.384521484375,0.0004934791941195726,0.00048790022265166044,0.0004906700341962278
127.73579406738281,0.000499734771437943,0.0004934791941195726,0.0004965822445228696
116.76647186279297,0.0005064767319709063,0.000499734771437943,0.0005030762404203415
107.86914825439453,0.000513507635332644,0.0005064767319709063,0.0005099583650007844
101.03414154052734,0.0005206066416576505,0.000513507635332644,0.0005170197691768408
95.33606719970703,0.0005275554722175002,0.0005206066416576505,0.0005240408354438841
1.000000045813705e-18,0.0,0.0005275554722175002,0.0
1.000000045813705e-18,0.0005347264814190567,0.0,0.0
88.91632843017578,0.0005357512854970992,0.0005347264814190567,0.0005352052394300699
89.06287384033203,0.0005356719484552741,0.0005357512854970992,0.0005356783512979746
89.82011413574219,0.0005344884120859206,0.0005356719484552741,0.0005350472638383508
91.33296966552734,0.0005322517827153206,0.0005344884120859206,0.0005333375884220004
93.65601348876953,0.0005290376720950007,0.0005322517827153206,0.0005306127131916583
96.71338653564453,0.0005249420646578074,0.0005290376720950007,0.0005269584362395108
100.81340789794922,0.0005201090825721622,0.0005249420646578074,0.0005224950145930052
106.12064361572266,0.0005146939656697214,0.0005201090825721622,0.0005173722165636718
112.87406158447266,0.0005088694742880762,0.0005146939656697214,0.0005117540713399649
121.39439392089844,0.0005028151208534837,0.0005088694742880762,0.0005058167735114694
132.62326049804688,0.0004967321874573827,0.0005028151208534837,0.0004997508367523551
146.2542266845703,0.0004907852271571755,0.0004967321874573827,0.0004937388584949076
164.991455078125,0.00048515413072891533,0.0004907852271571755,0.0004879531916230917
188.66201782226562,0.00047999570961110294,0.00048515413072891533,0.0004825618234463036
223.7311553955078,0.0004754442488774657,0.00047999570961110294,0.0004777103313244879
271.79644775390625,0.000471622624900192,0.0004754442488774657,0.0004735268885269761
341.13275146484375,0.0004686047323048115,0.000471622624900192,0.0004701097495853901
438.49041748046875,0.00046647328417748213,0.0004686047323048115,0.00046753708738833666
532.5785522460938,0.00046525002107955515,0.00046647328417748213,0.00046586093958467245
537.1951904296875,0.0004649523471016437,0.00046525002107955515,0.0004651008639484644
457.706787109375,0.0004655746743083,0.0004649523471016437,0.00046526279766112566
366.67822265625,0.00046706601278856397,0.0004655746743083,0.0004663185100071132
293.3931579589844,0.000469381979200989,0.00046706601278856397,0.00046822032891213894
243.6861114501953,0.00047243956942111254,0.000469381979200989,0.00047090480802580714
209.05038452148438,0.00047614722279831767,0.00047243956942111254,0.00047428481047973037
183.0959014892578,0.00048038552631624043,0.00047614722279831767,0.00047825498040765524
164.3013153076172,0.0004850321274716407,0.00048038552631624043,0.00048269471153616905
149.78585815429688,0.0004899607156403363,0.0004850321274716407,0.00048747973050922155
138.5271453857422,0.0004950281581841409,0.0004899607156403363,0.0004924754612147808
129.26385498046875,0.0005000914097763598,0.0004950281581841409,0.0004975388292223215
122.18165588378906,0.000505013216752559,0.0005000914097763598,0.0005025297868996859
116.76688385009766,0.0005096549866721034,0.000505013216752559,0.0005073104985058308
112.1295166015625,0.0005138879641890526,0.0005096549866721034,0.0005117470864206553
108.65702819824219,0.0005176002741791308,0.0005138879641890526,0.0005157192936167121
105.99659729003906,0.0005206851637922227,0.0005176002741791308,0.000519117689691484
103.97769927978516,0.000523064867593348,0.0005206851637922227,0.0005218498990871012
102.78471374511719,0.000524659757502377,0.000523064867593348,0.0005238373414613307
102.08596801757812,0.0005254365969449282,0.000524659757502377,0.0005250233225524426
102.1388931274414,0.0005253743147477508,0.0005254365969449282,0.0005253807757981122
102.6455078125,0.0005244662752375007,0.0005253743147477508,0.0005248957313597202
104.13291931152344,0.0005227341898716986,0.0005244662752375007,0.0005235759308561683
105.95122528076172,0.0005202395259402692,0.0005227341898716986,0.0005214627599343657
108.59699249267578,0.0005170285003259778,0.0005202395259402692,0.0005186101770959795
112.13507080078125,0.0005132068763487041,0.0005170285003259778,0.0005150943179614842
116.67533111572266,0.0005088560283184052,0.0005132068763487041,0.0005110087222419679
122.38768768310547,0.0005041022086516023,0.0005088560283184052,0.0005064572906121612
129.8911895751953,0.000499064801260829,0.0005041022086516023,0.0005015629576519132
138.52297973632812,0.0004938814672641456,0.000499064801260829,0.0004964540712535381
149.78982543945312,0.0004886807291768491,0.0004938814672641456,0.000491263868752867
164.45928955078125,0.0004836038569919765,0.0004886807291768491,0.00048612727550789714
183.16075134277344,0.0004787731741089374,0.0004836038569919765,0.00048117584083229303
206.72328186035156,0.000474311615107581,0.0004787731741089374,0.00047653215005993843
240.94866943359375,0.000470333150587976,0.000474311615107581,0.00047231465578079224
285.1208190917969,0.000466945901280269,0.000470333150587976,0.0004686340980697423
347.143310546875,0.00046421977458521724,0.000466945901280269,0.00046557941823266447
433.89849853515625,0.0004622338165063411,0.00046421977458521724,0.0004632250056602061
508.0965881347656,0.00046102682244963944,0.0004622338165063411,0.00046162953367456794
525.2969970703125,0.0004606458533089608,0.00046102682244963944,0.0004608359595295042
471.1832580566406,0.0004610872711054981,0.0004606458533089608,0.00046086596557870507
371.09075927734375,0.0004623434506356716,0.0004610872711054981,0.0004617137601599097
299.9446105957031,0.00046439471771009266,0.0004623434506356716,0.00046336586819961667
248.78103637695312,0.0004671832430176437,0.00046439471771009266,0.0004657836107071489
212.72592163085938,0.0004706483450718224,0.0004671832430176437,0.0004689078778028488
184.26611328125,0.0004746873746626079,0.0004706483450718224,0.00047265703324228525
164.51632690429688,0.00047921302029863,0.0004746873746626079,0.0004769364313688129
148.68907165527344,0.00048409856390208006,0.00047921302029863,0.00048163908650167286
136.25872802734375,0.0004892152501270175,0.00048409856390208006,0.0004866374365519732
126.57513427734375,0.0004944246611557901,0.0004892152501270175,0.0004917980404570699
118.98963928222656,0.0004995741765014827,0.0004944246611557901,0.000496975495480001
112.63866424560547,0.0005045337602496147,0.0004995741765014827,0.0005020283861085773
107.76628112792969,0.0005091486964374781,0.0005045337602496147,0.0005068144528195262
103.88011169433594,0.0005132898222655058,0.0005091486964374781,0.0005111916689202189
100.89806365966797,0.0005168349016457796,0.0005132898222655058,0.0005150343640707433
98.76984405517578,0.0005196792772039771,0.0005168349016457796,0.0005182289169169962
97.33108520507812,0.0005217434372752905,0.0005196792772039771,0.0005206832429394126
96.58086395263672,0.0005229615489952266,0.0005217434372752905,0.0005223245825618505
96.46171569824219,0.0005232968251220882,0.0005229615489952266,0.0005231015384197235
97.01544189453125,0.0005227477522566915,0.0005232968251220882,0.000522994960192591
98.23158264160156,0.0005213322583585978,0.0005227477522566915,0.0005220130551606417
100.09098815917969,0.0005190962692722678,0.0005213322583585978,0.0005201877211220562
102.78929901123047,0.0005160965956747532,0.0005190962692722678,0.0005175704136490822
106.43196105957031,0.0005124433082528412,0.0005160965956747532,0.0005142446607351303
110.95853424072266,0.0005082272691652179,0.0005124433082528412,0.0005103108705952764
116.52408599853516,0.0005035859066992998,0.0005082272691652179,0.0005058833048678935
123.6629867553711,0.0004986400017514825,0.0005035859066992998,0.0005010911263525486
132.0594024658203,0.0004935325123369694,0.0004986400017514825,0.0004960661171935499
143.0235137939453,0.000488392892293632,0.0004935325123369694,0.0004909445997327566
156.010986328125,0.0004833635175600648,0.000488392892293632,0.00048586231423541903
173.0088348388672,0.0004785679338965565,0.0004833635175600648,0.00048095229431055486
195.24098205566406,0.00047411720152013004,0.0004785679338965565,0.00047633168287575245
222.81333923339844,0.0004701065772678703,0.00047411720152013004,0.00047210342017933726
259.90203857421875,0.00046663417015224695,0.0004701065772678703,0.00046836421824991703
311.36846923828125,0.00046376168029382825,0.00046663417015224695,0.0004651938215829432
380.80462646484375,0.0004615428624674678,0.00046376168029382825,0.0004626498557627201
457.9741516113281,0.00046001450391486287,0.0004615428624674678,0.00046077746083028615
529.100341796875,0.0004591929609887302,0.00046001450391486287,0.00045960323768667877
543.7000122070312,0.00045907378080300987,0.0004591929609887302,0.0004591330944094807
484.2151184082031,0.0004596499493345618,0.00045907378080300987,0.00045936129754409194
407.515380859375,0.0004608963499777019,0.0004596499493345618,0.0004602718399837613
340.2282409667969,0.00046275416389107704,0.0004608963499777019,0.0004618228122126311
287.5098876953125,0.00046518075396306813,0.00046275416389107704,0.00046396354446187615
247.59986877441406,0.00046811025822535157,0.00046518075396306813,0.00046663987450301647
218.80392456054688,0.0004714536771643907,0.00046811025822535157,0.0004697745607700199
196.37179565429688,0.0004751360393129289,0.0004714536771643907,0.00047328558866865933
178.89036560058594,0.00047906124382279813,0.0004751360393129289,0.0004770875966642052
165.59698486328125,0.00048313496517948806,0.00047906124382279813,0.0004810854443348944
154.83331298828125,0.000487257115310058,0.00048313496517948806,0.00048518195399083197
145.6888427734375,0.0004913221346214414,0.000487257115310058,0.0004892742726951838
138.5561981201172,0.0004952358431182802,0.0004913221346214414,0.0004932626616209745
132.50474548339844,0.0004989107837900519,0.0004952358431182802,0.000497056171298027
128.0558319091797,0.0005022420082241297,0.0004989107837900519,0.000500558759085834
123.91697692871094,0.0005051593761891127,0.0005022420082241297,0.0005036825896240771
121.04336547851562,0.000507586810272187,0.0005051593761891127,0.0005063547869212925
118.79815673828125,0.0005094683147035539,0.000507586810272187,0.0005085091106593609
117.34967041015625,0.0005107471370138228,0.0005094683147035539,0.0005100892740301788
116.42401885986328,0.000511400168761611,0.0005107471370138228,0.0005110551719553769
116.33476257324219,0.0005114041268825531,0.000511400168761611,0.0005113837542012334
116.98413848876953,0.0005107566248625517,0.0005114041268825531,0.0005110620986670256
118.03951263427734,0.0005094704683870077,0.0005107566248625517,0.0005100953858345747
119.9389877319336,0.0005075776716694236,0.0005094704683870077,0.0005085060838609934
122.40602111816406,0.0005051253247074783,0.0005075776716694236,0.0005063337157480419
125.90966033935547,0.0005021583056077361,0.0005051253247074783,0.0005036243237555027
130.36656188964844,0.000498767476528883,0.0005021583056077361,0.0005004458944313228
135.6476287841797,0.0004950118600390851,0.000498767476528883,0.000496873224619776
142.88217163085938,0.0004909930285066366,0.0004950118600390851,0.0004929868737235665
151.3340606689453,0.0004868109244853258,0.0004909930285066366,0.0004888874245807528
161.7977752685547,0.0004825537616852671,0.0004868109244853258,0.00048466899897903204
175.8707733154297,0.00047832843847572803,0.0004825537616852671,0.00048042924026958644
193.24142456054688,0.00047423684736713767,0.00047832843847572803,0.00047627242747694254
215.3931427001953,0.00047037244075909257,0.00047423684736713767,0.00047229614574462175
244.47999572753906,0.0004668250330723822,0.00047037244075909257,0.00046859198482707143
282.6957702636719,0.0004636883968487382,0.0004668250330723822,0.0004652516799978912
337.1483154296875,0.0004610303440131247,0.0004636883968487382,0.00046235593617893755
406.64068603515625,0.0004589198506437242,0.0004610303440131247,0.00045997300185263157
486.6537780761719,0.000457398738944903,0.0004589198506437242,0.0004581582034006715
575.5059204101562,0.00045651919208467007,0.000457398738944903,0.0004569585726130754
587.910400390625,0.00045629218220710754,0.00045651919208467007,0.00045640551252290606
518.5645141601562,0.00045674003195017576,0.00045629218220710754,0.00045651569962501526
419.5841064453125,0.0004578572406899184,0.00045674003195017576,0.00045729748671874404
341.56939697265625,0.00045961851719766855,0.0004578572406899184,0.00045873556518927217
284.3268127441406,0.00046199600910767913,0.00045961851719766855,0.00046080336323939264
242.63243103027344,0.00046493607806041837,0.00046199600910767913,0.00046346025192178786
211.91714477539062,0.0004683834849856794,0.00046493607806041837,0.00046665186528116465
188.56492614746094,0.0004722579615190625,0.0004683834849856794,0.00047031056601554155
170.02102661132812,0.00047648337204009295,0.0004722579615190625,0.0004743581812363118
155.5064697265625,0.0004809462116099894,0.00047648337204009295,0.0004787000943906605
144.1988525390625,0.00048555992543697357,0.0004809462116099894,0.00048323633382096887
134.91358947753906,0.0004901986685581505,0.00048555992543697357,0.0004878607578575611
127.46271514892578,0.0004947633133269846,0.0004901986685581505,0.0004924609092995524
121.36430358886719,0.0004991363966837525,0.0004947633133269846,0.0004969285218976438
116.389404296875,0.0005032110493630171,0.0004991363966837525,0.000501151429489255
112.40711212158203,0.0005068743485026062,0.0005032110493630171,0.0005050197360105813
109.32184600830078,0.0005100404378026724,0.0005068743485026062,0.0005084340227767825
107.07275390625,0.000512626429554075,0.0005100404378026724,0.0005113098886795342
105.5700912475586,0.0005145572358742356,0.000512626429554075,0.0005135682877153158
104.58112335205078,0.0005157844279892743,0.0005145572358742356,0.0005151473451405764
104.1814193725586,0.0005162717425264418,0.0005157844279892743,0.0005160047439858317
104.60424041748047,0.0005160124856047332,0.0005162717425264418,0.0005161190056242049
105.48392486572266,0.0005150128854438663,0.0005160124856047332,0.0005154898390173912
107.07228088378906,0.0005132892401888967,0.0005150128854438663,0.000514128478243947
109.11604309082031,0.0005108940531499684,0.0005132892401888967,0.0005120693240314722
112.03230285644531,0.0005078833200968802,0.0005108940531499684,0.0005093668005429208
115.8860092163086,0.0005043395212851465,0.0005078833200968802,0.000506090116687119
120.58285522460938,0.0005003464757464826,0.0005043395212851465,0.0005023223930038512
126.42018127441406,0.0004960056976415217,0.0005003464757464826,0.0004981564125046134
133.71682739257812,0.0004914278397336602,0.0004960056976415217,0.0004936982877552509
142.6043701171875,0.0004867183160968125,0.0004914278397336602,0.0004890559939667583
153.8843536376953,0.00048199191223829985,0.0004867183160968125,0.00048433971824124455
167.67808532714844,0.00047735252883285284,0.00048199191223829985,0.0004796586581505835
183.7289581298828,0.00047290639486163855,0.00047735252883285284,0.00047511779121123254
206.3217315673828,0.0004687540349550545,0.00047290639486163855,0.00047082063974812627
233.7655487060547,0.00046497402945533395,0.0004687540349550545,0.0004668564652092755
271.39434814453125,0.00046165366075001657,0.00046497402945533395,0.00046330824261531234
318.55853271484375,0.0004588461306411773,0.00046165366075001657,0.00046024599578231573
377.0433349609375,0.00045660778414458036,0.0004588461306411773,0.00045772449811920524
458.51446533203125,0.00045498181134462357,0.00045660778414458036,0.0004557934880722314
535.680908203125,0.0004539832880254835,0.00045498181134462357,0.0004544819821603596
573.6852416992188,0.0004536352935247123,0.0004539832880254835,0.0004538090724963695
526.06005859375,0.00045393098844215274,0.0004536352935247123,0.00045378279173746705
446.5946044921875,0.0004548519500531256,0.00045393098844215274,0.0004543905961327255
376.94677734375,0.00045637396397069097,0.0004548519500531256,0.0004556112107820809
315.3946838378906,0.00045846239663660526,0.00045637396397069097,0.00045741518260911107
271.8539123535156,0.00046106750960461795,0.00045846239663660526,0.0004597604856826365
238.92576599121094,0.0004641303385142237,0.00046106750960461795,0.0004625928122550249
212.03009033203125,0.0004675744567066431,0.0004641303385142237,0.0004658444959204644
191.77101135253906,0.00047132850158959627,0.0004675744567066431,0.0004694417875725776
175.64566040039062,0.0004753087996505201,0.00047132850158959627,0.00047330724191851914
162.9541778564453,0.0004794294945895672,0.0004753087996505201,0.0004773561377078295
152.2991485595703,0.0004835888394154608,0.0004794294945895672,0.000481494702398777
143.71255493164062,0.00048770030844025314,0.0004835888394154608,0.0004856288724113256
136.67620849609375,0.0004916739417240024,0.00048770030844025314,0.0004896703758276999
130.70664978027344,0.0004954064497724175,0.0004916739417240024,0.0004935226170346141
126.0708236694336,0.0004988190485164523,0.0004954064497724175,0.0004970945883542299
122.21649932861328,0.0005018234951421618,0.0004988190485164523,0.0005003026453778148
119.0675048828125,0.0005043542478233576,0.0005018234951421618,0.0005030699539929628
116.84236145019531,0.0005063407006673515,0.0005043542478233576,0.0005053284112364054
115.47380065917969,0.0005077433306723833,0.0005063407006673515,0.0005070229526609182
114.0028305053711,0.000508507015183568,0.0005077433306723833,0.0005081059643998742
113.93159484863281,0.0005086272722110152,0.000508507015183568,0.000508548051584512
114.12510681152344,0.0005080821574665606,0.0005086272722110152,0.0005083356518298388
115.2015151977539,0.0005068967002443969,0.0005080821574665606,0.0005074705113656819
116.97309875488281,0.000505085161421448,0.0005068967002443969,0.0005059721879661083
119.26315307617188,0.0005027013830840588,0.000505085161421448,0.0005038747331127524
122.60775756835938,0.0004997915239073336,0.0005027013830840588,0.0005012282636016607
126.83301544189453,0.0004964414401911199,0.0004997915239073336,0.0004980987869203091
132.49769592285156,0.0004927264526486397,0.0004964414401911199,0.0004945669788867235
139.38644409179688,0.0004887488903477788,0.0004927264526486397,0.0004907216061837971
148.1765899658203,0.00048460133257322013,0.0004887488903477788,0.0004866601957473904
158.9476776123047,0.00048040866386145353,0.00048460133257322013,0.0004824914794880897
172.5946502685547,0.00047627915046177804,0.00048040866386145353,0.00047833198914304376
190.6769561767578,0.000472314830403775,0.00047627915046177804,0.0004742868768516928
214.07603454589844,0.00046863878378644586,0.000472314830403775,0.0004704686289187521
246.3998565673828,0.00046535077854059637,0.00046863878378644586,0.0004669885674957186
287.4378662109375,0.00046254321932792664,0.00046535077854059637,0.0004639425897039473
345.6740417480469,0.0004602986155077815,0.00046254321932792664,0.0004614181234501302
419.9667053222656,0.0004586926370393485,0.0004602986155077815,0.00045949412742629647
486.8609313964844,0.0004577882355079055,0.0004586926370393485,0.00045823975233361125
510.3876037597656,0.000457612331956625,0.0004577882355079055,0.0004576999053824693
448.23272705078125,0.0004581949324347079,0.000457612331956625,0.000457902904599905
376.5502624511719,0.00045954101369716227,0.0004581949324347079,0.0004588663578033447
307.8572082519531,0.0004616361693479121,0.00045954101369716227,0.0004605854628607631
254.50880432128906,0.0004644356667995453,0.0004616361693479121,0.0004630307084880769
216.6987762451172,0.0004678922123275697,0.0004644356667995453,0.00046615622704848647
188.29319763183594,0.0004719297285191715,0.0004678922123275697,0.0004699004639405757
167.09109497070312,0.00047645391896367073,0.0004719297285191715,0.00047417834866791964
150.07269287109375,0.0004813515115529299,0.00047645391896367073,0.00047888621338643134
137.32815551757812,0.00048649607924744487,0.0004813515115529299,0.00048390449956059456
126.83301544189453,0.0004917595651932061,0.00048649607924744487,0.0004891058779321611
118.58380126953125,0.0004969906294718385,0.0004917595651932061,0.0004943509120494127
111.95026397705078,0.0005020331009291112,0.0004969906294718385,0.000499485875479877
106.80589294433594,0.0005067542660981417,0.0005020331009291112,0.0005043663550168276
102.58621978759766,0.0005109964404255152,0.0005067542660981417,0.0005088470643386245
99.3810806274414,0.0005146332550793886,0.0005109964404255152,0.0005127859767526388
97.04205322265625,0.00051755306776613,0.0005146332550793886,0.0005160640575923026
95.48521423339844,0.0005196547717787325,0.00051755306776613,0.0005185747868381441
94.6829833984375,0.0005208741640672088,0.0005196547717787325,0.0005202355096116662
94.3314437866211,0.00052115716971457,0.0005208741640672088,0.0005209868540987372
94.83906555175781,0.0005204987246543169,0.00052115716971457,0.0005207994254305959
96.056884765625,0.0005189137300476432,0.0005204987246543169,0.0005196780548430979
97.87613677978516,0.0005164510221220553,0.0005189137300476432,0.0005176545237191021
100.65596008300781,0.0005131781799718738,0.0005164510221220553,0.0005147872725501657
104.29923248291016,0.0005092084757052362,0.0005131781799718738,0.0005111666396260262
109.19025421142578,0.0005046494770795107,0.0005092084757052362,0.0005069032777100801
114.98995208740234,0.0004996490315534174,0.0005046494770795107,0.000502124719787389
122.36772918701172,0.0004943502135574818,0.0004996490315534174,0.0004969766596332192
131.98472595214844,0.0004889185656793416,0.0004943502135574818,0.0004916134057566524
143.5356903076172,0.0004835026047658175,0.0004889185656793416,0.0004861918860115111
159.07925415039062,0.0004782583564519882,0.0004835026047658175,0.000480864429846406
178.68568420410156,0.00047331934911198914,0.0004782583564519882,0.0004757755668833852
204.45391845703125,0.0004688213230110705,0.00047331934911198914,0.0004710598732344806
237.4244384765625,0.0004648782196454704,0.0004688213230110705,0.0004668420006055385
282.76025390625,0.00046157301403582096,0.0004648782196454704,0.0004632202908396721
338.8390808105469,0.0004589830059558153,0.00046157301403582096,0.00046027469215914607
397.6102600097656,0.0004571679455693811,0.0004589830059558153,0.0004580736276693642
438.9048767089844,0.0004561424721032381,0.0004571679455693811,0.0004566542338579893
423.4674987792969,0.0004559336230158806,0.0004561424721032381,0.000456037261756137
370.351318359375,0.00045651086838915944,0.0004559336230158806,0.0004562209942378104
311.2803649902344,0.0004578592488542199,0.00045651086838915944,0.0004571827012114227
263.637451171875,0.00045991537626832724,0.0004578592488542199,0.00045888335444033146
227.7805633544922,0.0004626101581379771,0.00045991537626832724,0.000461256830021739
197.50379943847656,0.0004658711259253323,0.0004626101581379771,0.00046423228923231363
176.59971618652344,0.00046959432074800134,0.0004658711259253323,0.00046772195491939783
159.54644775390625,0.00047366321086883545,0.00046959432074800134,0.0004716155235655606
146.2924041748047,0.0004779613227583468,0.00047366321086883545,0.00047579669626429677
135.30006408691406,0.0004823556519113481,0.0004779613227583468,0.00048014073399826884
126.90936279296875,0.0004867269308306277,0.0004823556519113481,0.00048452167538926005
119.7468032836914,0.0004909284180030227,0.0004867269308306277,0.0004888064577244222
114.25880432128906,0.00049483502516523,0.0004909284180030227,0.0004928593407385051
109.87185668945312,0.0004983212566003203,0.00049483502516523,0.0004965548869222403
106.29584503173828,0.0005012681940570474,0.0004983212566003203,0.0004997708019800484
103.33688354492188,0.0005035843933001161,0.0005012681940570474,0.0005024018464609981
101.51417541503906,0.0005051710177212954,0.0005035843933001161,0.0005043530254624784
100.23472595214844,0.0005059678805992007,0.0005051710177212954,0.000505544594489038
99.5428237915039,0.0005059279501438141,0.0005059678805992007,0.0005059228860773146
99.73955535888672,0.0005050345207564533,0.0005059279501438141,0.0005054561770521104
100.25923919677734,0.0005032898625358939,0.0005050345207564533,0.0005041369586251676
101.85619354248047,0.0005007302388548851,0.0005032898625358939,0.000501984846778214
1.000000045813705e-18,0.0,0.0005007302388548851,0.0
1.000000045813705e-18,0.0004973043687641621,0.0,0.0
106.6661148071289,0.0004941702354699373,0.0004973043687641621,0.0004957136698067188
110.08885192871094,0.0004904153174720705,0.0004941702354699373,0.000492269522510469
114.75987243652344,0.00048615268315188587,0.0004904153174720705,0.0004882614593952894
120.7657241821289,0.0004814911517314613,0.00048615268315188587,0.00048380036605522037
128.26116943359375,0.00047656329115852714,0.0004814911517314613,0.0004790069651789963
138.10997009277344,0.0004715110408142209,0.00047656329115852714,0.0004740186268463731
150.4239959716797,0.0004664855950977653,0.0004715110408142209,0.0004689818306360394
166.46690368652344,0.00046160983038134873,0.0004664855950977653,0.00046403351007029414
187.9873504638672,0.00045702725765295327,0.00046160983038134873,0.0004593069024849683
216.0510711669922,0.000452872714959085,0.00045702725765295327,0.00045494092046283185
257.741943359375,0.0004492429434321821,0.000452872714959085,0.0004510513099376112
318.2814636230469,0.0004462550859898329,0.0004492429434321821,0.0004477448237594217
399.9678649902344,0.000443982076831162,0.0004462550859898329,0.0004451162531040609
501.87469482421875,0.00044247432379052043,0.000443982076831162,0.0004432271816767752
554.5573120117188,0.0004417900345288217,0.00044247432379052043,0.0004421318299137056
501.5686340332031,0.00044193482608534396,0.0004417900345288217,0.00044186203740537167
391.3561706542969,0.00044289923971518874,0.00044193482608534396,0.0004424158250913024
310.612060546875,0.0004446635430213064,0.00044289923971518874,0.0004437786992639303
250.75430297851562,0.00044717403943650424,0.0004446635430213064,0.0004459139599930495
210.7596893310547,0.00045035319635644555,0.00044717403943650424,0.00044875621097162366
181.5558624267578,0.00045411099563352764,0.00045035319635644555,0.0004522217786870897
160.89236450195312,0.0004583333502523601,0.00045411099563352764,0.00045620888704434037
144.6279296875,0.00046288553858175874,0.0004583333502523601,0.00046059320447966456
132.34527587890625,0.00046763475984334946,0.00046288553858175874,0.0004652411735150963
122.91919708251953,0.0004724320024251938,0.00046763475984334946,0.00047001204802654684
115.28985595703125,0.00047711393563076854,0.0004724320024251938,0.0004747496568597853
109.28427124023438,0.00048153524403460324,0.00047711393563076854,0.00047929974971339107
104.68476104736328,0.00048555046669207513,0.00048153524403460324,0.0004835169529542327
101.2393569946289,0.0004890161799266934,0.00048555046669207513,0.000487256795167923
98.53998565673828,0.0004918290069326758,0.0004890161799266934,0.0004903957014903426
96.97789764404297,0.0004938769852742553,0.0004918290069326758,0.0004928261041641235
95.98711395263672,0.0004950993461534381,0.0004938769852742553,0.0004944613901898265
95.65935516357422,0.0004954524338245392,0.0004950993461534381,0.0004952492890879512
96.0215835571289,0.0004949182621203363,0.0004954524338245392,0.0004951589507982135
97.26603698730469,0.0004935120232403278,0.0004949182621203363,0.0004941890947520733
99.11346435546875,0.0004912805161438882,0.0004935120232403278,0.0004923705710098147
102.07201385498047,0.0004882996436208487,0.0004912805161438882,0.0004897649632766843
105.88338470458984,0.000484660267829895,0.0004882996436208487,0.0004864555085077882
110.48783874511719,0.000480475602671504,0.000484660267829895,0.00048254430294036865
116.51856231689453,0.0004758790601044893,0.000480475602671504,0.0004781548632308841
124.30558776855469,0.00047100690426304936,0.0004758790601044893,0.00047342205652967095
133.65321350097656,0.00046600576024502516,0.00047100690426304936,0.00046848718193359673
145.5858917236328,0.0004610185860656202,0.00046600576024502516,0.0004634951474145055
161.04400634765625,0.0004561784735415131,0.0004610185860656202,0.0004585839051287621
181.0541229248047,0.0004516045446507633,0.0004561784735415131,0.00045387938735075295
206.26206970214844,0.00044743367470800877,0.0004516045446507633,0.00044950953451916575
241.06826782226562,0.0004437388270162046,0.00044743367470800877,0.0004455791204236448
285.0235290527344,0.0004406194784678519,0.0004437388270162046,0.0004421742050908506
346.5340270996094,0.0004381269682198763,0.0004406194784678519,0.00043937013833783567
416.64910888671875,0.0004363172920420766,0.0004381269682198763,0.00043722044210880995
482.017333984375,0.0004352009273134172,0.0004363172920420766,0.00043575832387432456
505.9540100097656,0.0004347960348241031,0.0004352009273134172,0.00043499807361513376
445.3885498046875,0.0004350785166025162,0.0004347960348241031,0.00043493666453287005
370.13018798828125,0.00043603029916994274,0.0004350785166025162,0.0004355530545581132
307.1684875488281,0.0004376047581899911,0.00043603029916994274,0.0004368149966467172
263.0478820800781,0.00043973629362881184,0.0004376047581899911,0.00043866655323654413
227.23451232910156,0.00044236131361685693,0.00043973629362881184,0.0004410430556163192
201.37965393066406,0.0004453863366506994,0.00044236131361685693,0.0004438662435859442
181.63197326660156,0.0004487309488467872,0.0004453863366506994,0.00044704918400384486
166.08926391601562,0.0004522921808529645,0.0004487309488467872,0.00045050031621940434
153.79563903808594,0.00045596560812555254,0.0004522921808529645,0.0004541160014923662
143.64894104003906,0.0004596429644152522,0.00045596560812555254,0.000457789923530072
135.77650451660156,0.0004632241907529533,0.0004596429644152522,0.0004614180070348084
129.68031311035156,0.00046661109081469476,0.0004632241907529533,0.00046490112436003983
124.6095199584961,0.00046969775576144457,0.00046661109081469476,0.0004681372083723545
120.79796600341797,0.0004724051395896822,0.00046969775576144457,0.00047103376709856093
117.89527130126953,0.0004746507038362324,0.0004724051395896822,0.00047350997920148075
115.86036682128906,0.00047637804527767,0.0004746507038362324,0.0004754963156301528
114.2801284790039,0.00047753547551110387,0.00047637804527767,0.0004769386141560972
113.71533966064453,0.0004780958406627178,0.00047753547551110387,0.0004777975846081972
113.9320297241211,0.0004780307353939861,0.0004780958406627178,0.00047804537462070584
114.85452270507812,0.00047735680709593,0.0004780307353939861,0.00047767607611604035
116.40003967285156,0.0004760943993460387,0.00047735680709593,0.0004767081409227103
118.86589813232422,0.0004742741584777832,0.0004760943993460387,0.00047516715130768716
122.23365020751953,0.00047196022933349013,0.0004742741584777832,0.00047310051741078496
126.56988525390625,0.00046920665772631764,0.00047196022933349013,0.00047056732000783086
131.98509216308594,0.00046610672143287957,0.00046920665772631764,0.00046764127910137177
139.13204956054688,0.00046274092164821923,0.00046610672143287957,0.0004644093569368124
147.896484375,0.00045921673881821334,0.00046274092164821923,0.0004609655006788671
158.2209014892578,0.0004556252679321915,0.00045921673881821334,0.00045740892528556287
171.95059204101562,0.00045207893708720803,0.0004556252679321915,0.00045384152326732874
188.82858276367188,0.00044867396354675293,0.00045207893708720803,0.00045036745723336935
209.62181091308594,0.00044550339225679636,0.00044867396354675293,0.0004470813146326691
238.5148162841797,0.00044266670010983944,0.00044550339225679636,0.0004440794000402093
274.7662658691406,0.0004402379272505641,0.00044266670010983944,0.0004414482391439378
314.38848876953125,0.00043828203342854977,0.0004402379272505641,0.0004392571863718331
362.2914123535156,0.0004368571098893881,0.00043828203342854977,0.0004375678254291415
407.180908203125,0.0004360135062597692,0.0004368571098893881,0.00043643428944051266
411.64752197265625,0.00043576827738434076,0.0004360135062597692,0.0004358900769148022
388.36114501953125,0.0004361462197266519,0.00043576827738434076,0.0004359562590252608
346.1363830566406,0.0004371220711618662,0.0004361462197266519,0.00043663254473358393
296.5849914550781,0.00043868954526260495,0.0004371220711618662,0.0004379031015560031
254.7637176513672,0.00044080978841520846,0.00043868954526260495,0.00043974549043923616
222.28277587890625,0.0004434243019204587,0.00044080978841520846,0.0004421111079864204
196.4853515625,0.0004464720841497183,0.0004434243019204587,0.0004449402913451195
177.18685913085938,0.00044987903675064445,0.0004464720841497183,0.0004481656360439956
161.65142822265625,0.00045354204485192895,0.00044987903675064445,0.00045169860823079944
148.6331787109375,0.0004573734477162361,0.00045354204485192895,0.0004554438346531242
138.9090576171875,0.00046125880908221006,0.0004573734477162361,0.0004593005287460983
130.56961059570312,0.0004650939372368157,0.00046125880908221006,0.0004631592018995434
124.12886047363281,0.00046877178829163313,0.0004650939372368157,0.00046691446914337575
118.75831604003906,0.000472184648970142,0.00046877178829163313,0.00047045882092788815
114.64423370361328,0.0004752279201056808,0.000472184648970142,0.00047368620289489627
111.5505599975586,0.0004778117872774601,0.0004752279201056808,0.0004764993500430137
109.13346862792969,0.0004798605223186314,0.0004778117872774601,0.00047881537466309965
107.67687225341797,0.00048130907816812396,0.0004798605223186314,0.00048056396190077066
106.90785217285156,0.0004821093170903623,0.00048130907816812396,0.00048168841749429703
106.73859405517578,0.0004822419141419232,0.0004821093170903623,0.00048215495189651847
107.41944885253906,0.0004816971195396036,0.0004822419141419232,0.00048194907139986753
108.73507690429688,0.0004804927157238126,0.0004816971195396036,0.00048107473412528634
110.68824005126953,0.00047865445958450437,0.0004804927157238126,0.0004795537097379565
113.80859375,0.00047624154831282794,0.00047865445958450437,0.0004774286353494972
117.57933044433594,0.0004733172245323658,0.00047624154831282794,0.0004747605707962066
122.42861938476562,0.00046997712342999876,0.0004733172245323658,0.0004716290859505534
128.4966583251953,0.0004663012223318219,0.00046997712342999876,0.00046812198706902564
135.97206115722656,0.00046240712981671095,0.0004663012223318219,0.0004643381398636848
145.756591796875,0.0004583904810715467,0.00046240712981671095,0.0004603841807693243
157.62582397460938,0.00045437371591106057,0.0004583904810715467,0.00045636907452717423
172.46522521972656,0.0004504607059061527,0.00045437371591106057,0.0004524059477262199
191.5501251220703,0.0004467504331842065,0.0004504607059061527,0.0004485961690079421
215.7149200439453,0.00044333882397040725,0.0004467504331842065,0.00044503711978904903
246.81326293945312,0.00044031988363713026,0.00044333882397040725,0.0004418236785568297
288.7850646972656,0.0004377631994429976,0.00044031988363713026,0.0004390375688672066
344.2169494628906,0.0004357359139248729,0.0004377631994429976,0.0004367470392026007
415.6758117675781,0.0004342811298556626,0.0004357359139248729,0.00043500715401023626
470.2051086425781,0.00043343627476133406,0.0004342811298556626,0.0004338580183684826
505.03021240234375,0.0004332097596488893,0.00043343627476133406,0.000433322653407231
466.8514709472656,0.0004336187557782978,0.0004332097596488893,0.0004334137192927301
397.8291931152344,0.00043464050395414233,0.0004336187557782978,0.00043412845116108656
334.011962890625,0.00043625797843560576,0.00043464050395414233,0.00043544702930375934
283.5521545410156,0.00043842196464538574,0.00043625797843560576,0.0004373363917693496
245.54689025878906,0.0004410773981362581,0.00043842196464538574,0.00043974450090900064
214.93385314941406,0.0004441676428541541,0.0004410773981362581,0.00044261550647206604
192.4253692626953,0.00044760937453247607,0.0004441676428541541,0.00044587961747311056
173.97312927246094,0.0004513251187745482,0.00044760937453247607,0.0004494564200285822
159.94615173339844,0.0004551919410005212,0.0004513251187745482,0.0004532459715846926
148.5034942626953,0.0004591430479194969,0.0004551919410005212,0.0004571532772388309
139.265869140625,0.000463066971860826,0.0004591430479194969,0.0004610893374774605
131.58975219726562,0.00046684639528393745,0.000463066971860826,0.00046493980335071683
125.48846435546875,0.0004703892336692661,0.00046684639528393745,0.00046859998838044703
120.57107543945312,0.0004735938855446875,0.0004703892336692661,0.00047197300591506064
116.96722412109375,0.0004763655597344041,0.0004735938855446875,0.000474960746942088
114.00532531738281,0.000478645961266011,0.0004763655597344041,0.00047748643555678427
111.80366516113281,0.0004803463234566152,0.000478645961266011,0.0004794766427949071
110.4316177368164,0.0004814064013771713,0.0004803463234566152,0.0004808568046428263
109.71365356445312,0.000481823313748464,0.0004814064013771713,0.0004815952852368355
109.76280975341797,0.00048155381227843463,0.000481823313748464,0.0004816690634470433
110.74972534179688,0.0004806141369044781,0.00048155381227843463,0.0004810646641999483
112.11810302734375,0.0004790276288986206,0.0004806141369044781,0.00047980170347727835
114.5150146484375,0.00047682886361144483,0.0004790276288986206,0.00047790934331715107
117.625244140625,0.0004740896401926875,0.00047682886361144483,0.00047544069821015
121.92485046386719,0.000470876635517925,0.0004740896401926875,0.00047246512258425355
127.71650695800781,0.00046730248141102493,0.000470876635517925,0.0004690723726525903
135.02734375,0.0004634327779058367,0.00046730248141102493,0.00046535144792869687
143.99110412597656,0.0004594216006807983,0.0004634327779058367,0.0004614123026840389
156.1896209716797,0.0004553613252937794,0.0004594216006807983,0.0004573781625367701
171.16546630859375,0.0004513706953730434,0.0004553613252937794,0.00045335444156080484
190.59283447265625,0.00044758227886632085,0.0004513706953730434,0.0004494668683037162
217.56683349609375,0.00044409543625079095,0.00044758227886632085,0.0004458312760107219
253.73716735839844,0.0004410120309330523,0.00044409543625079095,0.0004425481311045587
299.12664794921875,0.0004384283092804253,0.0004410120309330523,0.0004397163284011185
366.9588928222656,0.0004364286141935736,0.0004384283092804253,0.00043742620619013906
448.3663024902344,0.00043506480869837105,0.0004364286141935736,0.00043574560550041497
528.8723754882812,0.00043437571730464697,0.00043506480869837105,0.0004347198409959674
514.611328125,0.0004343879409134388,0.00043437571730464697,0.00043438150896690786
436.8049621582031,0.00043512924457900226,0.0004343879409134388,0.00043475779239088297
347.3050231933594,0.00043656816706061363,0.00043512924457900226,0.00043584679951891303
285.1590576171875,0.0004386719665490091,0.00043656816706061363,0.000437616603448987
238.61973571777344,0.0004413991700857878,0.0004386719665490091,0.0004400300676934421
205.62461853027344,0.0004446723614819348,0.0004413991700857878,0.0004430279659572989
180.9886016845703,0.00044841773342341185,0.0004446723614819348,0.00044653474469669163
161.8768768310547,0.0004525201511569321,0.00044841773342341185,0.00045045610750094056
147.21585083007812,0.00045689207036048174,0.0004525201511569321,0.00045469077304005623
135.82151794433594,0.00046138381003402174,0.00045689207036048174,0.0004591203760355711
126.62516021728516,0.0004658834368456155,0.00046138381003402174,0.0004636140656657517
119.61267852783203,0.00047025870298966765,0.0004658834368456155,0.0004680499550886452
113.94737243652344,0.0004743807076010853,0.00047025870298966765,0.00047229736810550094
109.53112030029297,0.0004781264578923583,0.0004743807076010853,0.000476230401545763
106.09776306152344,0.0004813829727936536,0.0004781264578923583,0.00047973101027309895
103.70973205566406,0.00048406064161099494,0.0004813829727936536,0.00048269788385368884
101.96581268310547,0.00048607372445985675,0.00048406064161099494,0.0004850432160310447
101.0995101928711,0.00048736861208453774,0.00048607372445985675,0.00048669736133888364
100.93934631347656,0.00048790135770104825,0.00048736861208453774,0.00048761145444586873
101.37911987304688,0.00048767513362690806,0.00048790135770104825,0.00048776500625535846
102.76891326904297,0.00048669095849618316,0.00048767513362690806,0.00048716028686612844
104.9359130859375,0.0004849987162742764,0.00048669095849618316,0.00048582261661067605
107.8663558959961,0.00048266592784784734,0.0004849987162742764,0.00048381072701886296
111.6506576538086,0.0004797581350430846,0.00048266592784784734,0.0004811911494471133
116.53443908691406,0.00047640406410209835,0.0004797581350430846,0.00047806117800064385
122.9520492553711,0.00047268453636206686,0.00047640406410209835,0.0004745255864690989
130.73484802246094,0.0004687590117100626,0.00047268453636206686,0.0004707045154646039
140.5463104248047,0.00046472257236018777,0.0004687590117100626,0.0004667252069339156
152.8756866455078,0.0004607298760674894,0.00046472257236018777,0.0004627126036211848
167.67733764648438,0.00045689145918004215,0.0004607298760674894,0.00045879906974732876
185.36007690429688,0.00045334151946008205,0.00045689145918004215,0.0004551069578155875
208.33644104003906,0.00045016242074780166,0.00045334151946008205,0.0004517445049714297
236.29710388183594,0.00044747357605956495,0.00045016242074780166,0.000448812497779727
265.3243713378906,0.00044533167965710163,0.00044747357605956495,0.0004463986842893064
295.7259521484375,0.0004437877214513719,0.00044533167965710163,0.0004445569938980043
310.9801025390625,0.00044290334335528314,0.0004437877214513719,0.00044334353879094124
311.8946838378906,0.000442681135609746,0.00044290334335528314,0.00044279044959694147
292.994873046875,0.0004431240085978061,0.000442681135609746,0.00044290043297223747
263.7799987792969,0.00044421255006454885,0.0004431240085978061,0.00044366525253280997
235.4580841064453,0.0004459150368347764,0.00044421255006454885,0.00044505944242700934
209.9466094970703,0.0004481679352466017,0.0004459150368347764,0.00044703547609969974
187.9979248046875,0.0004509069840423763,0.0004481679352466017,0.0004495294706430286
169.75823974609375,0.00045404391130432487,0.0004509069840423763,0.00045246531954035163
155.22657775878906,0.00045747720287181437,0.00045404391130432487,0.0004557482898235321
143.4993896484375,0.00046108366223052144,0.00045747720287181437,0.0004592661571223289
133.70010375976562,0.00046477201976813376,0.00046108366223052144,0.00046291161561384797
125.7784194946289,0.00046842164010740817,0.00046477201976813376,0.0004665789019782096
119.39732360839844,0.0004718860727734864,0.00046842164010740817,0.00047013454604893923
114.21424865722656,0.00047508676652796566,0.0004718860727734864,0.0004734659451059997
109.98468780517578,0.0004778698494192213,0.00047508676652796566,0.0004764569748658687
106.95149230957031,0.00048017269000411034,0.0004778698494192213,0.00047899933997541666
104.63409423828125,0.0004818942688871175,0.00048017269000411034,0.00048101117135956883
102.99517059326172,0.0004829704121220857,0.0004818942688871175,0.00048240975593216717
102.31958770751953,0.0004833584825973958,0.0004829704121220857,0.0004831418045796454
102.09139251708984,0.00048302498180419207,0.0004833584825973958,0.0004831690457649529
102.75707244873047,0.0004819691530428827,0.00048302498180419207,0.00048247448285110295
104.14363861083984,0.00048022804548963904,0.0004819691530428827,0.00048107621842063963
106.47098541259766,0.0004778472939506173,0.00048022804548963904,0.0004790156672243029
109.64151763916016,0.00047489238204434514,0.0004778472939506173,0.00047634835937060416
113.96173095703125,0.0004714763490483165,0.00047489238204434514,0.00047316370182670653
119.711669921875,0.0004677007091231644,0.0004714763490483165,0.0004695689713116735
126.96465301513672,0.0004636932862922549,0.0004677007091231644,0.0004656788660213351
1.000000045813705e-18,0.0,0.0004636932862922549,0.0
1.000000045813705e-18,0.000458895112387836,0.0,0.0
130.93563842773438,0.00046071971883066,0.000458895112387836,0.00045979354763403535
126.63495635986328,0.00046222173841670156,0.00046071971883066,0.00046145619126036763
123.70160675048828,0.0004633235512301326,0.00046222173841670156,0.00046275765635073185
121.75621032714844,0.00046396604739129543,0.0004633235512301326,0.0004636295197997242
120.65884399414062,0.0004641146515496075,0.00046396604739129543,0.00046402489533647895
120.50275421142578,0.00046375978854484856,0.0004641146515496075,0.00046392172225750983
121.4453125,0.00046288734301924706,0.00046375978854484856,0.0004633081844076514
123.16524505615234,0.00046152190770953894,0.00046288734301924706,0.0004621894331648946
125.96886444091797,0.00045968114864081144,0.00046152190770953894,0.0004605866561178118
130.04258728027344,0.0004574094491545111,0.00045968114864081144,0.0004585309070535004
135.16407775878906,0.00045480113476514816,0.0004574094491545111,0.00045609151129610837
142.15567016601562,0.00045190079254098237,0.00045480113476514816,0.0004533379978965968
150.99676513671875,0.0004488107224460691,0.00045190079254098237,0.000450343795819208
162.147216796875,0.000445615645730868,0.0004488107224460691,0.0004472023865673691
176.24827575683594,0.00044241323485039175,0.000445615645730868,0.00044400495244190097
195.39340209960938,0.0004393011622596532,0.00044241323485039175,0.00044084922410547733
219.44471740722656,0.0004363780899439007,0.0004393011622596532,0.00043783316505141556
251.09713745117188,0.00043371773790568113,0.0004363780899439007,0.00043504295172169805
295.83966064453125,0.00043139304034411907,0.00043371773790568113,0.00043255186756141484
351.61737060546875,0.00042948572081513703,0.00043139304034411907,0.0004304370959289372
422.5832214355469,0.0004280451685190201,0.00042948572081513703,0.00042876414954662323
489.0397644042969,0.00042709257104434073,0.0004280451685190201,0.00042756821494549513
492.832275390625,0.00042667362140491605,0.00042709257104434073,0.00042688267421908677
459.812255859375,0.0004267943149898201,0.00042667362140491605,0.0004267334588803351
392.436767578125,0.0004274197272025049,0.0004267943149898201,0.00042710601701401174
323.8917236328125,0.0004285410395823419,0.0004274197272025049,0.00042797846253961325
272.2701721191406,0.0004301181179471314,0.0004285410395823419,0.0004293264355510473
234.33380126953125,0.00043207782437093556,0.0004301181179471314,0.000431093416409567
206.39706420898438,0.0004343815380707383,0.00043207782437093556,0.00043322352576069534
184.21823120117188,0.00043690894381143153,0.0004343815380707383,0.00043563745566643775
167.6573486328125,0.00043960282346233726,0.00043690894381143153,0.00043824646854773164
154.6676025390625,0.0004423525824677199,0.00043960282346233726,0.0004409667744766921
144.2079315185547,0.0004450699780136347,0.0004423525824677199,0.00044369895476847887
136.18170166015625,0.0004476417670957744,0.0004450699780136347,0.00044634242658503354
129.82308959960938,0.0004499804927036166,0.0004476417670957744,0.00044879672350361943
125.28982543945312,0.0004519974172580987,0.0004499804927036166,0.0004509738937485963
121.69944763183594,0.00045361940283328295,0.0004519974172580987,0.0004527928540483117
119.22158813476562,0.0004547783173620701,0.00045361940283328295,0.00045418296940624714
117.76216888427734,0.0004554171464405954,0.0004547783173620701,0.0004550816956907511
117.31071472167969,0.00045553670497611165,0.0004554171464405954,0.0004554608603939414
117.7733154296875,0.00045509968185797334,0.00045553670497611165,0.0004553022445179522
119.29755401611328,0.00045411550672724843,0.00045509968185797334,0.00045459187822416425
121.62535095214844,0.0004526366537902504,0.00045411550672724843,0.00045336069888435304
125.23554992675781,0.0004506929835770279,0.0004526366537902504,0.0004516499466262758
130.29856872558594,0.00044834151049144566,0.0004506929835770279,0.0004495030443649739
136.87701416015625,0.0004456812748685479,0.00044834151049144566,0.0004469980485737324
145.3280487060547,0.0004427906824275851,0.0004456812748685479,0.0004442236677277833
155.81781005859375,0.00043977019959129393,0.0004427906824275851,0.0004412693378981203
169.9786834716797,0.00043672428000718355,0.00043977019959129393,0.0004382375627756119
188.964111328125,0.0004337299324106425,0.00043672428000718355,0.00043521897168830037
212.0274658203125,0.00043092816486023366,0.0004337299324106425,0.0004323225002735853
243.9339599609375,0.0004283746238797903,0.00043092816486023366,0.00042964640306308866
288.9681091308594,0.0004261671274434775,0.0004283746238797903,0.00042726739775389433
350.98992919921875,0.0004243688308633864,0.0004261671274434775,0.0004252658109180629
433.4707946777344,0.00042304335511289537,0.0004243688308633864,0.00042370494338683784
531.478515625,0.0004222254501655698,0.00042304335511289537,0.0004226339515298605
571.6821899414062,0.00042193784611299634,0.0004222254501655698,0.0004220814735163003
531.461669921875,0.00042219864553771913,0.00042193784611299634,0.0004220679693389684
427.945556640625,0.00042298741755075753,0.00042219864553771913,0.0004225921875331551
342.38232421875,0.0004242800350766629,0.00042298741755075753,0.0004236319218762219
284.8912658691406,0.0004260376445017755,0.0004242800350766629,0.00042515579843893647
241.45632934570312,0.0004282007575966418,0.0004260376445017755,0.0004271146608516574
211.97254943847656,0.00043070499668829143,0.0004282007575966418,0.00042944675078615546
188.228759765625,0.00043345423182472587,0.00043070499668829143,0.000432071799878031
170.90170288085938,0.0004363799234852195,0.00043345423182472587,0.00043490761891007423
157.53208923339844,0.00043938850285485387,0.0004363799234852195,0.0004378732410259545
147.00335693359375,0.0004423664649948478,0.00043938850285485387,0.0004408652021083981
138.94827270507812,0.00044522422831505537,0.0004423664649948478,0.00044378198799677193
132.4396514892578,0.00044788228115066886,0.00044522422831505537,0.00044653896475210786
127.5852279663086,0.00045023468555882573,0.00044788228115066886,0.00044904358219355345
124.01239013671875,0.00045222684275358915,0.00045023468555882573,0.00045121542643755674
121.37506103515625,0.0004537769127637148,0.00045222684275358915,0.00045298627810552716
119.88562774658203,0.00045483894064091146,0.0004537769127637148,0.00045429228339344263
119.24874877929688,0.0004553994513116777,0.00045483894064091146,0.00045510358177125454
119.57980346679688,0.0004554344923235476,0.0004553994513116777,0.0004554015467874706
121.07486724853516,0.0004549481673166156,0.0004554344923235476,0.000455176254035905
123.33807373046875,0.0004539632936939597,0.0004549481673166156,0.00045444106217473745
126.84675598144531,0.0004525303957052529,0.0004539632936939597,0.0004532327293418348
131.44198608398438,0.0004507136472966522,0.0004525303957052529,0.00045160859008319676
137.31747436523438,0.0004485543176997453,0.0004507136472966522,0.00044962132233195007
145.2766571044922,0.00044616303057409823,0.0004485543176997453,0.00044734703260473907
155.13580322265625,0.0004436338786035776,0.00044616303057409823,0.00044488796265795827
167.46241760253906,0.00044102972606197,0.0004436338786035776,0.00044232254731468856
182.70089721679688,0.0004384845378808677,0.00044102972606197,0.0004397492448333651
202.5058135986328,0.00043605954851955175,0.0004384845378808677,0.0004372655530460179
226.97544860839844,0.000433856388553977,0.00043605954851955175,0.00043495287536643445
258.3558349609375,0.00043195937178097665,0.000433856388553977,0.0004329041112214327
288.7679748535156,0.00043043066398240626,0.00043195937178097665,0.00043119225301779807
323.0370178222656,0.00042931942152790725,0.00043043066398240626,0.0004298731219023466
348.3773498535156,0.000428671482950449,0.00042931942152790725,0.0004289940698072314
354.19793701171875,0.0004285103641450405,0.000428671482950449,0.00042858970118686557
334.92132568359375,0.00042884275899268687,0.0004285103641450405,0.0004286751209292561
303.41693115234375,0.00042966025648638606,0.00042884275899268687,0.0004292494850233197
267.2191467285156,0.0004309329960960895,0.00042966025648638606,0.00043029364314861596
237.1260223388672,0.00043261732207611203,0.0004309329960960895,0.0004317709826864302
210.09141540527344,0.0004346557252574712,0.00043261732207611203,0.00043363089207559824
188.99436950683594,0.0004369874659460038,0.0004346557252574712,0.0004358144069556147
172.1887664794922,0.00043952581472694874,0.0004369874659460038,0.00043824786553159356
158.42416381835938,0.0004421875928528607,0.00043952581472694874,0.0004408463719300926
147.9469757080078,0.0004448785912245512,0.0004421875928528607,0.0004435213631950319
139.56796264648438,0.00044750364031642675,0.0004448785912245512,0.00044617816456593573
133.0531463623047,0.00044998040539212525,0.00044750364031642675,0.000448728067567572
127.73047637939453,0.00045221002073958516,0.00044998040539212525,0.0004510804428718984
124.02674865722656,0.00045412228791974485,0.00045221002073958516,0.00045315086026676
121.39586639404297,0.0004556481144391,0.00045412228791974485,0.0004548695869743824
119.75115966796875,0.0004567407595459372,0.0004556481144391,0.0004561786772683263
119.1273193359375,0.00045736361062154174,0.0004567407595459372,0.0004570364544633776
119.47077941894531,0.00045751227298751473,0.00045736361062154174,0.00045742240035906434
120.91917419433594,0.0004571831086650491,0.00045751227298751473,0.00045733252773061395
123.18895721435547,0.0004563995753414929,0.0004571831086650491,0.00045677664456889033
127.02483367919922,0.00045521059655584395,0.0004563995753414929,0.00045579110155813396
131.58041381835938,0.0004536790365818888,0.00045521059655584395,0.000454431603429839
137.82398986816406,0.0004518695641309023,0.0004536790365818888,0.00045276203309185803
145.77764892578125,0.0004498640773817897,0.0004518695641309023,0.0004508556448854506
155.97923278808594,0.00044776269351132214,0.0004498640773817897,0.0004488034755922854
168.1826629638672,0.00044565481948666275,0.00044776269351132214,0.00044670014176517725
182.36114501953125,0.00044363041524775326,0.00044565481948666275,0.00044463531230576336
200.5613250732422,0.0004417739110067487,0.00044363041524775326,0.00044269621139392257
219.69142150878906,0.0004401690966915339,0.0004417739110067487,0.00044096671626903117
241.1279296875,0.00043888200889341533,0.0004401690966915339,0.0004395217983983457
259.563232421875,0.000437967071775347,0.00043888200889341533,0.00043842155719175935
271.2055969238281,0.00043746447772718966,0.000437967071775347,0.00043771322816610336
270.5205383300781,0.0004373870324343443,0.00043746447772718966,0.0004374232667032629
261.2577819824219,0.0004377446894068271,0.0004373870324343443,0.00043756311060860753
243.86505126953125,0.00043851742520928383,0.0004377446894068271,0.0004381276958156377
223.8996124267578,0.00043968542013317347,0.00043851742520928383,0.0004390971444081515
204.25302124023438,0.0004411882837302983,0.00043968542013317347,0.00044043140951544046
185.91246032714844,0.0004429704858921468,0.0004411882837302983,0.0004420725745148957
170.59176635742188,0.0004449621483217925,0.0004429704858921468,0.0004439580370672047
158.38404846191406,0.0004470742424018681,0.0004449621483217925,0.00044600851833820343
148.5618133544922,0.0004492262960411608,0.0004470742424018681,0.0004481392679736018
140.42933654785156,0.00045132264494895935,0.0004492262960411608,0.0004502622759900987
133.69332885742188,0.00045328057603910565,0.00045132264494895935,0.00045228833914734423
128.66639709472656,0.00045500684063881636,0.00045328057603910565,0.00045412962208501995
124.83568572998047,0.0004564371192827821,0.00045500684063881636,0.0004557072534225881
122.33497619628906,0.00045749833225272596,0.0004564371192827821,0.00045695260632783175
120.71034240722656,0.00045814982149749994,0.00045749833225272596,0.000457808724604547
120.01847839355469,0.00045836286153644323,0.00045814982149749994,0.0004582409164868295
120.48394775390625,0.00045812278403900564,0.00045836286153644323,0.0004582275287248194
122.15232849121094,0.00045743605005554855,0.00045812278403900564,0.00045776445767842233
124.82305908203125,0.0004563448019325733,0.00045743605005554855,0.00045687597594223917
128.71771240234375,0.0004548876022454351,0.0004563448019325733,0.00045560242142528296
133.9030303955078,0.00045313817099668086,0.0004548876022454351,0.00045399993541650474
140.94578552246094,0.0004511793376877904,0.00045313817099668086,0.00045214686542749405
149.291015625,0.00044910644646734,0.0004511793376877904,0.00045013215276412666
160.48497009277344,0.0004470202839002013,0.00044910644646734,0.0004480539937503636
173.94757080078125,0.00044502821401692927,0.0004470202839002013,0.0004460162890609354
188.77334594726562,0.0004432258429005742,0.00044502821401692927,0.00044412040733732283
206.08348083496094,0.0004417149757500738,0.0004432258429005742,0.0004424650687724352
222.291259765625,0.0004405818763189018,0.0004417149757500738,0.00044114410411566496
232.60025024414062,0.0004398800665512681,0.0004405818763189018,0.00044022727524861693
234.65444946289062,0.00043967136298306286,0.0004398800665512681,0.00043977220775559545
227.00413513183594,0.00043996504973620176,0.00043967136298306286,0.0004398144083097577
210.9419403076172,0.00044077224447391927,0.00043996504973620176,0.00044036400504410267
192.62449645996094,0.00044205706217326224,0.00044077224447391927,0.0004414087161421776
173.18807983398438,0.0004437693569343537,0.00044205706217326224,0.0004429054679349065
1.000000045813705e-18,0.0,0.0004437693569343537,0.0
1.000000045813705e-18,0.0004461400967556983,0.0,0.0
163.27601623535156,0.0004456345923244953,0.0004461400967556983,0.00044587941374629736
171.47645568847656,0.0004453103756532073,0.0004456345923244953,0.00044546538265421987
177.71530151367188,0.00044521299423649907,0.0004453103756532073,0.0004452551365830004
182.52362060546875,0.0004453907604329288,0.00044521299423649907,0.00044529567821882665
184.64224243164062,0.00044586817966774106,0.0004453907604329288,0.000445623358245939
181.99081420898438,0.0004466500540729612,0.00044586817966774106,0.0004462526994757354
177.8526611328125,0.00044774264097213745,0.0004466500540729612,0.00044718943536281586
170.25392150878906,0.000449106766609475,0.00044774264097213745,0.00044841691851615906
161.96389770507812,0.0004507163539528847,0.000449106766609475,0.0004499027272686362
153.32720947265625,0.00045250816037878394,0.0004507163539528847,0.00045160221634432673
144.73165893554688,0.0004544050607364625,0.00045250816037878394,0.00045344524551182985
136.8389434814453,0.00045633281115442514,0.0004544050607364625,0.000455356203019619
130.2240447998047,0.0004581933899316937,0.00045633281115442514,0.00045724911615252495
124.38602447509766,0.00045990917715243995,0.0004581933899316937,0.0004590360913425684
119.75738525390625,0.0004613796481862664,0.00045990917715243995,0.000460628216387704
116.23035430908203,0.0004625188885256648,0.0004613796481862664,0.0004619322717189789
113.51118469238281,0.0004632558557204902,0.0004625188885256648,0.00046286973520182073
111.83758544921875,0.0004635289660654962,0.0004632558557204902,0.00046337436651811004
111.11421203613281,0.0004633011994883418,0.0004635289660654962,0.0004633968055713922
111.32720184326172,0.00046255416236817837,0.0004633011994883418,0.0004629093746189028
112.36284637451172,0.0004612790944520384,0.00046255416236817837,0.00046189845306798816
114.6889877319336,0.0004595206119120121,0.0004612790944520384,0.0004603820852935314
118.21768951416016,0.0004573201877065003,0.0004595206119120121,0.0004584032576531172
123.205810546875,0.0004547573043964803,0.0004573201877065003,0.00045602250611409545
130.38807678222656,0.0004519265494309366,0.0004547573043964803,0.0004533269675448537
139.4391326904297,0.0004489414277486503,0.0004519265494309366,0.000450420513516292
151.6353759765625,0.00044592306949198246,0.0004489414277486503,0.0004474205488804728
167.99258422851562,0.0004430052649695426,0.00044592306949198246,0.0004444544611033052
190.62200927734375,0.0004403165075927973,0.0004430052649695426,0.00044165330473333597
219.49415588378906,0.00043797679245471954,0.0004403165075927973,0.0004391410620883107
260.77081298828125,0.00043611429282464087,0.00043797679245471954,0.00043704186100512743
311.1053771972656,0.0004348097136244178,0.00043611429282464087,0.0004354597767814994
361.16912841796875,0.00043415476102381945,0.0004348097136244178,0.0004344809567555785
372.7758483886719,0.00043419733992777765,0.00043415476102381945,0.0004341749881859869
338.5887756347656,0.0004349494120106101,0.00043419733992777765,0.00043457181891426444
285.9712829589844,0.0004364142660051584,0.0004349494120106101,0.0004356790450401604
235.6450958251953,0.0004385431238915771,0.0004364142660051584,0.0004374739364720881
197.332763671875,0.00044126511784270406,0.0004385431238915771,0.0004398968303576112
168.74044799804688,0.0004444723599590361,0.00044126511784270406,0.0004428584943525493
147.94229125976562,0.0004480353672988713,0.0004444723599590361,0.0004462405340746045
132.71458435058594,0.00045179418521001935,0.0004480353672988713,0.00044989847810938954
120.93307495117188,0.0004555857158266008,0.00045179418521001935,0.00045367085840553045
112.2906494140625,0.00045921868877485394,0.0004555857158266008,0.00045738081098534167
105.51768493652344,0.00046252377796918154,0.00045921868877485394,0.0004608479212038219
100.67865753173828,0.0004653242649510503,0.00046252377796918154,0.0004638993996195495
97.45063018798828,0.00046747183660045266,0.0004653242649510503,0.00046637264313176274
95.36454772949219,0.00046884664334356785,0.00046747183660045266,0.00046813342487439513
94.59410858154297,0.00046937487786635756,0.00046884664334356785,0.0004690849455073476
94.8746109008789,0.00046901905443519354,0.00046937487786635756,0.0004691713838838041
96.46249389648438,0.0004677888937294483,0.00046901905443519354,0.0004683789738919586
99.2866439819336,0.0004657432436943054,0.0004677888937294483,0.0004667418834287673
103.66386413574219,0.00046299066161736846,0.0004657432436943054,0.00046434393152594566
109.87157440185547,0.0004596719518303871,0.00046299066161736846,0.0004613098572008312
118.1986083984375,0.0004559527733363211,0.0004596719518303871,0.00045779283391311765
129.8357696533203,0.00045203082845546305,0.0004559527733363211,0.00045397470239549875
144.99330139160156,0.000448095437604934,0.00045203082845546305,0.0004500487120822072
165.80494689941406,0.00044434418668970466,0.000448095437604934,0.0004462083161342889
194.7779541015625,0.0004409547836985439,0.00044434418668970466,0.00044264094321988523
231.2948455810547,0.00043807056499645114,0.0004409547836985439,0.0004395067226141691
274.0682373046875,0.0004358178121037781,0.00043807056499645114,0.00043694034684449434
313.98297119140625,0.00043428287608549,0.0004358178121037781,0.0004350479575805366
314.7413330078125,0.0004335002158768475,0.00043428287608549,0.0004338896833360195
282.7066345214844,0.00043348519830033183,0.0004335002158768475,0.00043349049519747496
240.76934814453125,0.0004342033062130213,0.00043348519830033183,0.0004338408471085131
204.075927734375,0.00043557523167692125,0.0004342033062130213,0.00043488398659974337
175.9908905029297,0.00043751634075306356,0.00043557523167692125,0.0004365381319075823
155.4651641845703,0.0004398921737447381,0.00043751634075306356,0.0004386940272524953
139.77366638183594,0.0004425692022778094,0.0004398921737447381,0.0004412177950143814
127.9788818359375,0.0004453904984984547,0.0004425692022778094,0.00044396446901373565
119.3381118774414,0.00044820705079473555,0.0004453904984984547,0.0004467812832444906
113.08763885498047,0.00045087235048413277,0.00044820705079473555,0.0004495205357670784
108.48001861572266,0.0004532392485998571,0.00045087235048413277,0.00045203545596450567
105.49697875976562,0.0004552161553874612,0.0004532392485998571,0.00045420663082040846
103.87454223632812,0.00045670970575883985,0.0004552161553874612,0.0004559416265692562
103.52204132080078,0.00045767001574859023,0.00045670970575883985,0.00045716873137280345
104.24505615234375,0.00045807601418346167,0.00045767001574859023,0.0004578523803502321
106.1935043334961,0.0004579649248626083,0.00045807601418346167,0.0004580006643664092
109.42953491210938,0.0004573746700771153,0.0004579649248626083,0.0004576511273626238
113.91997528076172,0.0004564005648717284,0.0004573746700771153,0.0004568703006953001
119.92669677734375,0.0004551506426651031,0.0004564005648717284,0.0004557598731480539
127.5479736328125,0.0004537596250884235,0.0004551506426651031,0.0004544411785900593
136.16058349609375,0.00045235914876684546,0.0004537596250884235,0.00045304716331884265
145.8758087158203,0.0004510894068516791,0.00045235914876684546,0.00045171374222263694
155.15841674804688,0.000450069026555866,0.0004510894068516791,0.00045057007810100913
162.41720581054688,0.0004494041495490819,0.000450069026555866,0.0004497284535318613
165.0761260986328,0.0004491703293751925,0.0004494041495490819,0.00044927949784323573
162.69522094726562,0.00044940318912267685,0.0004491703293751925,0.00044927874114364386
154.92410278320312,0.00045010773465037346,0.00044940318912267685,0.00044974643969908357
144.5185089111328,0.0004512440937105566,0.00045010773465037346,0.00045066524762660265
133.38140869140625,0.00045272125862538815,0.0004512440937105566,0.00045196982682682574
122.80326080322266,0.000454423890914768,0.00045272125862538815,0.00045355717884376645
113.80068969726562,0.000456199049949646,0.000454423890914768,0.00045529345516115427
106.37549591064453,0.0004578894004225731,0.000456199049949646,0.0004570236778818071
100.60274505615234,0.00045932078501209617,0.0004578894004225731,0.000458582304418087
96.58782958984375,0.0004603168345056474,0.00045932078501209617,0.0004597943334374577
93.85088348388672,0.000460746290627867,0.0004603168345056474,0.00046050583478063345
92.44667053222656,0.0004604934947565198,0.000460746290627867,0.0004605934373103082
92.4738540649414,0.00045951991342008114,0.0004604934947565198,0.000459980103187263
93.91720581054688,0.00045780386426486075,0.00045951991342008114,0.00045863568084314466
1.000000045813705e-18,0.0,0.00045780386426486075,0.0
1.000000045813705e-18,0.00045494793448597193,0.0,0.0
93.98120880126953,0.00045611453242599964,0.00045494793448597193,0.00045550550566986203
92.18132019042969,0.00045661727199330926,0.00045611453242599964,0.0004563394468277693
91.86090087890625,0.00045639544259756804,0.00045661727199330926,0.0004564798146020621
93.12528991699219,0.00045541624422185123,0.00045639544259756804,0.00045587983913719654
95.98005676269531,0.0004537376225925982,0.00045541624422185123,0.00045455206418409944
100.5475845336914,0.0004514614411164075,0.0004537376225925982,0.0004525763215497136
107.53573608398438,0.000448748585768044,0.0004514614411164075,0.00045008413144387305
117.34583282470703,0.0004457904433365911,0.000448748585768044,0.0004472514265216887
130.57383728027344,0.0004427947860676795,0.0004457904433365911,0.00044427765533328056
149.17599487304688,0.00043999511399306357,0.0004427947860676795,0.00044138336670584977
173.51893615722656,0.00043757990351878107,0.00043999511399306357,0.0004387790977489203
204.3964080810547,0.00043572840513661504,0.00043757990351878107,0.00043664846452884376
238.56784057617188,0.00043458142317831516,0.00043572840513661504,0.0004351512179709971
263.8216857910156,0.0004342245520092547,0.00043458142317831516,0.00043440033914521337
256.87200927734375,0.00043469324009492993,0.0004342245520092547,0.00043445604387670755
227.52833557128906,0.00043597264448180795,0.00043469324009492993,0.00043532875133678317
193.63717651367188,0.0004379871825221926,0.00043597264448180795,0.0004369734087958932
166.3129119873047,0.0004406308871693909,0.0004379871825221926,0.0004392995615489781
144.48487854003906,0.000443743250798434,0.0004406308871693909,0.00044217417598702013
128.29751586914062,0.00044713198440149426,0.000443743250798434,0.00044542126124724746
116.51949310302734,0.0004505979595705867,0.00044713198440149426,0.00044884547241963446
107.4308090209961,0.00045391949242912233,0.0004505979595705867,0.0004522364470176399
100.88714599609375,0.00045688566751778126,0.00045391949242912233,0.00045537814730778337
96.28234100341797,0.00045929820043966174,0.00045688566751778126,0.00045806600246578455
93.20384216308594,0.00046098860912024975,0.00045929820043966174,0.0004601165419444442
91.451416015625,0.00046182842925190926,0.00046098860912024975,0.00046138119068928063
90.91764068603516,0.0004617457452695817,0.00046182842925190926,0.00046175965690054
91.67891693115234,0.0004607044393196702,0.0004617457452695817,0.0004611979238688946
93.90983581542969,0.0004587586154229939,0.0004607044393196702,0.0004597050428856164
97.67098236083984,0.00045598397264257073,0.0004587586154229939,0.00045734585728496313
103.15061950683594,0.00045253371354192495,0.00045598397264257073,0.00045423489063978195
111.3849868774414,0.00044859127956442535,0.00045253371354192495,0.00045054068323224783
122.62884521484375,0.00044438085751608014,0.00044859127956442535,0.000446466903667897
138.85450744628906,0.00044013449223712087,0.00044438085751608014,0.0004422417259775102
163.81883239746094,0.00043610582360997796,0.00044013449223712087,0.0004381079343147576
201.40541076660156,0.00043251400347799063,0.00043610582360997796,0.00043430138612166047
263.0210266113281,0.00042957958066836,0.00043251400347799063,0.0004310416989028454
369.8765563964844,0.0004274695529602468,0.00042957958066836,0.0004285222094040364
492.6238098144531,0.00042631273390725255,0.0004274695529602468,0.0004268903867341578
449.8507995605469,0.0004261713183950633,0.00042631273390725255,0.000426241458626464
313.4371643066406,0.0004270558711141348,0.0004261713183950633,0.0004266116884537041
227.6554718017578,0.0004289181961212307,0.0004270558711141348,0.00042798236245289445
177.00816345214844,0.0004316463600844145,0.0004289181961212307,0.0004302737070247531
145.06512451171875,0.00043506541987881064,0.0004316463600844145,0.00043334264773875475
124.48050689697266,0.0004389612877275795,0.00043506541987881064,0.00043699529487639666
110.12532043457031,0.00044309074291959405,0.0004389612877275795,0.00044100332888774574
100.10144805908203,0.0004471723805181682,0.00044309074291959405,0.0004451049608178437
93.10635375976562,0.0004509420250542462,0.0004471723805181682,0.00044902763329446316
88.34400939941406,0.00045414583291858435,0.0004509420250542462,0.0004525124095380306
85.43238830566406,0.0004565667768474668,0.00045414583291858435,0.0004553238395601511
83.9279556274414,0.00045805383706465364,0.0004565667768474668,0.00045727763790637255
83.83966827392578,0.0004585226415656507,0.00045805383706465364,0.000458256050478667
85.18656158447266,0.0004579558444675058,0.0004585226415656507,0.0004582081164699048
87.9730453491211,0.00045642134500667453,0.0004579558444675058,0.0004571590106934309
92.4501953125,0.00045406108256429434,0.00045642134500667453,0.00045521368156187236
98.68760681152344,0.00045106984907761216,0.00045406108256429434,0.00045254040742293
107.32669830322266,0.0004476762260310352,0.00045106984907761216,0.00044935097685083747
118.68511199951172,0.0004441353084985167,0.0004476762260310352,0.000445887038949877
133.75656127929688,0.00044069215073250234,0.0004441353084985167,0.000442398595623672
151.92803955078125,0.0004375694552436471,0.00044069215073250234,0.0004391190886963159
173.17222595214844,0.00043496026773937047,0.0004375694552436471,0.00043625617399811745
191.34217834472656,0.0004329943913035095,0.00043496026773937047,0.0004339708248153329
201.2279052734375,0.0004317519487813115,0.0004329943913035095,0.0004323679022490978
196.09312438964844,0.00043126207310706377,0.0004317519487813115,0.00043150183046236634
181.2378692626953,0.0004314900725148618,0.00043126207310706377,0.00043136999011039734
162.38746643066406,0.00043235550401732326,0.0004314900725148618,0.0004319148720242083
145.2518310546875,0.00043372990330681205,0.00043235550401732326,0.0004330323718022555
131.4928741455078,0.00043546303641051054,0.00043372990330681205,0.0004345834895502776
120.36248779296875,0.00043738289969041944,0.00043546303641051054,0.0004364072810858488
111.9511489868164,0.00043930226820521057,0.00043738289969041944,0.0004383244668133557
105.700439453125,0.00044104066910222173,0.00043930226820521057,0.0004401513433549553
101.37156677246094,0.00044244196033105254,0.00044104066910222173,0.0004417196905706078
98.52542877197266,0.0004433731082826853,0.00044244196033105254,0.00044288492063060403
97.21318054199219,0.00044374316348694265,0.0004433731082826853,0.00044353510020300746
97.15547943115234,0.0004434912116266787,0.00044374316348694265,0.00044359418097883463
98.3165512084961,0.00044262042501941323,0.0004434912116266787,0.00044303323375061154
101.15808868408203,0.00044117600191384554,0.00044262042501941323,0.00044187658932060003
105.44586181640625,0.0004392423725221306,0.00044117600191384554,0.00044018891640007496
111.65031433105469,0.0004369444795884192,0.0004392423725221306,0.00043807493057101965
120.07264709472656,0.0004344397457316518,0.0004369444795884192,0.00043567578541114926
131.2570037841797,0.0004318964492995292,0.0004344397457316518,0.00043315422954037786
145.57460021972656,0.0004294919199310243,0.0004318964492995292,0.00043068290688097477
163.4988555908203,0.000427401828346774,0.0004294919199310243,0.0004284381284378469
183.9485321044922,0.00042578272405080497,0.000427401828346774,0.0004265857278369367
204.39048767089844,0.0004247607721481472,0.00042578272405080497,0.00042526685865595937
215.0404815673828,0.00042442098492756486,0.0004247607721481472,0.0004245867603458464
210.83619689941406,0.00042480576667003334,0.00042442098492756486,0.00042460905387997627
193.1298370361328,0.0004259252455085516,0.00042480576667003334,0.00042535993270576
170.86912536621094,0.0004277163534425199,0.0004259252455085516,0.0004268130287528038
150.5074462890625,0.0004300840082578361,0.0004277163534425199,0.00042888952884823084
133.51829528808594,0.00043289741734042764,0.0004300840082578361,0.00043147674296051264
119.93656921386719,0.0004359674931038171,0.00043289741734042764,0.000434415036579594
109.49726867675781,0.00043909804662689567,0.0004359674931038171,0.0004375120915938169
101.53521728515625,0.0004420712939463556,0.00043909804662689567,0.0004405611543916166
95.75584411621094,0.00044468193664215505,0.0004420712939463556,0.00044335087295621634
91.57477569580078,0.0004467230464797467,0.00044468193664215505,0.00044567513396032155
88.95716094970703,0.00044803490163758397,0.0004467230464797467,0.0004473506414797157
87.61654663085938,0.00044848467223346233,0.00044803490163758397,0.00044823100324720144
87.52767944335938,0.00044802133925259113,0.00044848467223346233,0.000448224222054705
1.000000045813705e-18,0.0,0.00044802133925259113,0.0
1.000000045813705e-18,0.0004462638753466308,0.0,0.0
87.99913024902344,0.000447226339019835,0.0004462638753466308,0.000446716439910233
88.58185577392578,0.0004472312284633517,0.000447226339019835,0.000447200785856694
90.49927520751953,0.0004463028453756124,0.0004472312284633517,0.0004467400722205639
94.00648498535156,0.0004445288795977831,0.0004463028453756124,0.00044539038208313286
99.1059799194336,0.00044203881407156587,0.0004445288795977831,0.0004432601563166827
106.4422836303711,0.00043900945456698537,0.00044203881407156587,0.00044050271390005946
116.21309661865234,0.0004356533463578671,0.00043900945456698537,0.0004373126139398664
129.7283935546875,0.0004321811720728874,0.0004356533463578671,0.00043390149949118495
147.92369079589844,0.000428817787906155,0.0004321811720728874,0.0004304869216866791
172.02178955078125,0.0004257553955540061,0.000428817787906155,0.0004272771766409278
204.29861450195312,0.00042316425242461264,0.0004257553955540061,0.00042445329017937183
242.8594207763672,0.0004211757914163172,0.00042316425242461264,0.0004221657873131335
278.2341003417969,0.00041987787699326873,0.0004211757914163172,0.0004205241275485605
288.28411865234375,0.0004193144850432873,0.00041987787699326873,0.00041959405643865466
264.28277587890625,0.000419481482822448,0.0004193144850432873,0.00041939548100344837
227.7792205810547,0.00042032459168694913,0.000419481482822448,0.00041989926830865443
193.92416381835938,0.00042177457362413406,0.00042032459168694913,0.0004210438346490264
168.56312561035156,0.0004236920503899455,0.00042177457362413406,0.00042272525024600327
148.984130859375,0.000425944133894518,0.0004236920503899455,0.0004248074837960303
134.52134704589844,0.00042836624197661877,0.000425944133894518,0.0004271421057637781
124.02025604248047,0.000430797110311687,0.00042836624197661877,0.00042956642573699355
116.39369201660156,0.0004330655501689762,0.000430797110311687,0.00043191431905142963
111.08340454101562,0.0004350324743427336,0.0004330655501689762,0.00043403072049841285
107.4451904296875,0.00043656962225213647,0.0004350324743427336,0.00043578192708082497
105.4784927368164,0.00043757143430411816,0.00043656962225213647,0.00043705105781555176
105.06375885009766,0.000437992304796353,0.00043757143430411816,0.00043776247184723616
105.9783935546875,0.0004378063604235649,0.000437992304796353,0.00043788034236058593
108.3391342163086,0.0004370323149487376,0.0004378063604235649,0.00043740106048062444
112.3863525390625,0.0004357400757726282,0.0004370323149487376,0.00043636898044496775
118.312255859375,0.00043401611037552357,0.0004357400757726282,0.00043486227514222264
126.65147399902344,0.00043199752690270543,0.00043401611037552357,0.000432992703281343
137.56907653808594,0.00042982003651559353,0.00043199752690270543,0.0004308965872041881
152.31362915039062,0.0004276398103684187,0.00042982003651559353,0.0004287198535166681
171.4759063720703,0.00042562486487440765,0.0004276398103684187,0.00042662443593144417
195.4298095703125,0.00042390311136841774,0.00042562486487440765,0.00042475806549191475
220.98294067382812,0.0004226197488605976,0.00042390311136841774,0.0004232571227476001
244.05535888671875,0.00042186700738966465,0.0004226197488605976,0.0004222401767037809
249.71681213378906,0.0004217029199935496,0.00042186700738966465,0.0004217820824123919
235.13534545898438,0.00042216593283228576,0.0004217029199935496,0.00042193103581666946
210.12579345703125,0.0004232328792568296,0.00042216593283228576,0.00042269477853551507
182.69442749023438,0.0004248538753017783,0.0004232328792568296,0.0004240367270540446
159.95413208007812,0.0004269414348527789,0.0004248538753017783,0.0004258885164745152
141.92916870117188,0.0004293563833925873,0.0004269414348527789,0.00042813702020794153
127.82455444335938,0.00043195305624976754,0.0004293563833925873,0.00043064000783488154
117.12884521484375,0.00043456058483570814,0.00043195305624976754,0.00043323947465978563
109.19164276123047,0.0004369972739368677,0.00043456058483570814,0.00043575934250839055
103.46619415283203,0.0004391055554151535,0.0004369972739368677,0.0004380300815682858
99.37665557861328,0.0004407201777212322,0.0004391055554151535,0.0004398902819957584
97.02305603027344,0.0004417352029122412,0.0004407201777212322,0.0004412044072523713
95.99182891845703,0.0004420492332428694,0.0004417352029122412,0.00044186870218254626
96.29790496826172,0.00044163409620523453,0.0004420492332428694,0.00044181832345202565
98.08052062988281,0.00044049782445654273,0.00044163409620523453,0.0004410432302393019
101.388671875,0.0004387019434943795,0.00044049782445654273,0.0004395781725179404
106.56072998046875,0.0004363517800811678,0.0004387019434943795,0.000437506620073691
113.65216827392578,0.0004335811245255172,0.0004363517800811678,0.0004349480150267482
123.72857666015625,0.0004305554029997438,0.0004335811245255172,0.0004320520965848118
137.4543914794922,0.0004274540697224438,0.0004305554029997438,0.00042899115942418575
155.99087524414062,0.00042445934377610683,0.0004274540697224438,0.0004259458801243454
183.07559204101562,0.00042175117414444685,0.00042445934377610683,0.00042309731361456215
221.27662658691406,0.00041946873534470797,0.00042175117414444685,0.0004206046287436038
272.4570007324219,0.00041774578858166933,0.00041946873534470797,0.0004186040605418384
332.6753845214844,0.00041666842298582196,0.00041774578858166933,0.0004172053886577487
383.2972717285156,0.0004162947880104184,0.00041666842298582196,0.0004164806450717151
360.1635437011719,0.00041663943557068706,0.0004162947880104184,0.0004164659767411649
299.15277099609375,0.0004176683141849935,0.00041663943557068706,0.0004171517211943865
244.3272247314453,0.0004193327040411532,0.0004176683141849935,0.00041849666740745306
203.0311737060547,0.00042152911191806197,0.0004193327040411532,0.0004204248543828726
173.46034240722656,0.0004241491260472685,0.00042152911191806197,0.0004228305188007653
152.68734741210938,0.0004270268836989999,0.0004241491260472685,0.0004255768726579845
137.5106658935547,0.0004300054570194334,0.0004270268836989999,0.00042850268073379993
126.31249237060547,0.000432938541052863,0.0004300054570194334,0.0004314563993830234
118.03775024414062,0.0004356539575383067,0.000432938541052863,0.00043427894706837833
112.11174774169922,0.00043800295679830015,0.0004356539575383067,0.00043680990347638726
108.01298522949219,0.00043983772047795355,0.00043800295679830015,0.0004389009845908731
105.51099395751953,0.0004410811234265566,0.00043983772047795355,0.0004404396458994597
104.28311920166016,0.00044163584243506193,0.0004410811234265566,0.00044133857591077685
104.52649688720703,0.00044147379230707884,0.00044163584243506193,0.0004415351140778512
106.19667053222656,0.00044059637002646923,0.00044147379230707884,0.00044101584353484213
109.10208892822266,0.0004390522080939263,0.00044059637002646923,0.00043980570626445115
113.84210205078125,0.00043691747123375535,0.0004390522080939263,0.0004379672172944993
120.58094024658203,0.0004343173059169203,0.00043691747123375535,0.00043560104677453637
129.9759063720703,0.0004313735698815435,0.0004343173059169203,0.0004328307113610208
142.92083740234375,0.0004282433947082609,0.0004313735698815435,0.00042979567660950124
160.87608337402344,0.0004250980564393103,0.0004282433947082609,0.0004266601463314146
185.9685821533203,0.0004221006529405713,0.0004250980564393103,0.00042359111830592155
222.39845275878906,0.00041941425297409296,0.0004221006529405713,0.0004207515739835799
273.68994140625,0.0004171751206740737,0.00041941425297409296,0.00041829090332612395
345.8388671875,0.0004154852940700948,0.0004171751206740737,0.0004163281118962914
408.4381103515625,0.0004144343838561326,0.0004154852940700948,0.00041495877667330205
413.1316833496094,0.00041407925891689956,0.0004144343838561326,0.0004142560646869242
345.3941650390625,0.00041441747453063726,0.00041407925891689956,0.00041424710070714355
273.83758544921875,0.0004154429188929498,0.00041441747453063726,0.0004149276064708829
221.02362060546875,0.0004170883330516517,0.0004154429188929498,0.0004162610275670886
184.03211975097656,0.0004192700143903494,0.0004170883330516517,0.00041817204328253865
158.4447479248047,0.00042184448102489114,0.0004192700143903494,0.000420547352405265
140.29641723632812,0.0004246903117746115,0.00042184448102489114,0.0004232546780258417
126.90428161621094,0.00042763061355799437,0.0004246903117746115,0.00042614509584382176
117.23023223876953,0.00043051355169154704,0.00042763061355799437,0.00042905446025542915
110.34371948242188,0.0004331560921855271,0.00043051355169154704,0.0004318154533393681
105.45510864257812,0.0004354355332907289,0.0004331560921855271,0.0004342751926742494
102.19658660888672,0.0004372103721834719,0.0004354355332907289,0.00043630157597362995
100.4646987915039,0.00043837990961037576,0.0004372103721834719,0.00043777350219897926
100.02076721191406,0.0004388816887512803,0.00043837990961037576,0.0004386092768982053
101.08081817626953,0.0004387181543279439,0.0004388816887512803,0.00043877895222976804
103.39781951904297,0.0004379031015560031,0.0004387181543279439,0.0004382904735393822
107.14703369140625,0.0004364888882264495,0.0004379031015560031,0.00043717693188227713
112.66522216796875,0.00043458034633658826,0.0004364888882264495,0.0004355169949121773
120.41963958740234,0.00043231196468696,0.00043458034633658826,0.00043343030847609043
130.48715209960938,0.0004298183193895966,0.00043231196468696,0.0004310512449592352
144.2667694091797,0.00042726119863800704,0.0004298183193895966,0.0004285281174816191
161.82504272460938,0.0004247928154654801,0.00042726119863800704,0.00042601762106642127
185.18406677246094,0.000422539102146402,0.0004247928154654801,0.0004236588138155639
213.7416229248047,0.00042063900036737323,0.000422539102146402,0.00042158388532698154
244.7936553955078,0.00041919125942513347,0.00042063900036737323,0.0004199115210212767
271.2299499511719,0.0004182736447546631,0.00041919125942513347,0.0004187298472970724
280.60382080078125,0.0004178941308055073,0.0004182736447546631,0.00041808170499280095
266.43975830078125,0.00041809247341006994,0.0004178941308055073,0.00041799084283411503
240.2261505126953,0.00041880999924615026,0.00041809247341006994,0.0004184479475952685
211.58273315429688,0.00042000203393399715,0.00041880999924615026,0.0004194013890810311
185.6341552734375,0.00042158685391768813,0.00042000203393399715,0.0004207880701869726
165.94467163085938,0.0004234542138874531,0.00042158685391768813,0.00042251229751855135
149.81565856933594,0.0004254862433299422,0.0004234542138874531,0.00042446001316420734
138.00625610351562,0.00042756751645356417,0.0004254862433299422,0.00042651486000977457
129.18597412109375,0.00042954616947099566,0.00042756751645356417,0.00042854330968111753
122.57494354248047,0.0004313093959353864,0.00042954616947099566,0.000430412997957319
117.80818176269531,0.00043274927884340286,0.0004313093959353864,0.000432013621320948
114.82939147949219,0.000433783425251022,0.00043274927884340286,0.0004332500684540719
113.30926513671875,0.0004343317705206573,0.000433783425251022,0.00043404108146205544
113.36524200439453,0.00043438695138320327,0.0004343317705206573,0.0004343429463915527
114.5947036743164,0.00043392303632572293,0.00043438695138320327,0.000434138928540051
117.34752655029297,0.000432978558819741,0.00043392303632572293,0.00043343534343875945
122.00238037109375,0.0004316213307902217,0.000432978558819741,0.00043228542199358344
128.66285705566406,0.00042992873932234943,0.0004316213307902217,0.00043076174915768206
137.63265991210938,0.0004280122520867735,0.00042992873932234943,0.0004289586504455656
149.79295349121094,0.0004260102577973157,0.0004280122520867735,0.0004270010977052152
166.2168731689453,0.00042404053965583444,0.0004260102577973157,0.0004250170895829797
187.798095703125,0.0004222351126372814,0.00042404053965583444,0.000423131394200027
215.81874084472656,0.0004207206075079739,0.0004222351126372814,0.00042147317435592413
249.63710021972656,0.00041962001705542207,0.0004207206075079739,0.0004201670817565173
280.21258544921875,0.0004190148029010743,0.00041962001705542207,0.0004193151253275573
298.6854248046875,0.0004189607861917466,0.0004190148029010743,0.0004189859319012612
290.0256042480469,0.0004194996727164835,0.0004189607861917466,0.00041922813397832215
258.4568176269531,0.00042063224827870727,0.0004194996727164835,0.00042006291914731264
221.65365600585938,0.0004223293508403003,0.00042063224827870727,0.0004214761429466307
190.87240600585938,0.00042450896580703557,0.0004223293508403003,0.0004234124207869172
165.87379455566406,0.0004270965000614524,0.00042450896580703557,0.00042579349246807396
147.57357788085938,0.0004299594147596508,0.0004270965000614524,0.0004285161558073014
133.36624145507812,0.0004329473595134914,0.0004299594147596508,0.0004314390826039016
122.48744201660156,0.0004359336453489959,0.0004329473595134914,0.0004344238550402224
114.62467193603516,0.00043873878894373775,0.0004359336453489959,0.00043731770711019635
108.60302734375,0.0004412235284689814,0.00043873878894373775,0.00043996114982292056
104.36017608642578,0.00044323972542770207,0.0004412235284689814,0.0004422105848789215
101.52310180664062,0.00044466558028943837,0.00044323972542770207,0.00044393097050487995
100.06916046142578,0.0004454267327673733,0.00044466558028943837,0.0004450242267921567
100.0415267944336,0.000445472018327564,0.0004454267327673733,0.000445427605882287
100.99317932128906,0.0004447851679287851,0.000445472018327564,0.0004451071727089584
103.46051025390625,0.0004434187721926719,0.0004447851679287851,0.0004440812626853585
107.5846176147461,0.0004414088907651603,0.0004434187721926719,0.0004423941718414426
113.51297760009766,0.00043889490189030766,0.0004414088907651603,0.00044013361912220716
121.82671356201172,0.0004359946760814637,0.00043889490189030766,0.000437428243458271
133.03598022460938,0.00043286613072268665,0.0004359946760814637,0.0004344159096945077
148.62599182128906,0.00042968476191163063,0.00043286613072268665,0.0004312633245717734
170.8187713623047,0.0004266150062903762,0.00042968476191163063,0.0004281403380446136
201.3045654296875,0.000423825258621946,0.0004266150062903762,0.00042521313298493624
246.997802734375,0.0004214474465698004,0.000423825258621946,0.0004226317396387458
321.6431579589844,0.00041960057569667697,0.0004214474465698004,0.00042052147909998894
425.6146240234375,0.00041839212644845247,0.00041960057569667697,0.0004189952742308378
513.9254760742188,0.0004178571398369968,0.00041839212644845247,0.0004181242547929287
483.8236389160156,0.00041803036583587527,0.0004178571398369968,0.00041794334538280964
362.7856140136719,0.0004188974853605032,0.00041803036583587527,0.0004184626159258187
277.66015625,0.00042039112304337323,0.0004188974853605032,0.00041964140837080777
222.820068359375,0.00042245094664394855,0.00042039112304337323,0.0004214160144329071
187.04251098632812,0.00042495341040194035,0.00042245094664394855,0.0004236947279423475
162.10308837890625,0.0004277834086678922,0.00042495341040194035,0.00042635839781723917
144.75588989257812,0.00043077312875539064,0.0004277834086678922,0.0004292658413760364
131.77255249023438,0.0004337798454798758,0.00043077312875539064,0.0004322618478909135
122.65013122558594,0.0004366545472294092,0.0004337798454798758,0.00043520075269043446
115.85690307617188,0.0004392372793518007,0.0004366545472294092,0.00043792810174636543
111.11761474609375,0.0004414093855302781,0.0004392372793518007,0.00044030457502231
108.15604400634766,0.00044304627226665616,0.0004414093855302781,0.00044220860581845045
106.41706848144531,0.0004440750053618103,0.00044304627226665616,0.0004435412120074034
106.30353546142578,0.0004444435180630535,0.0004440750053618103,0.00044424005318433046
107.34668731689453,0.00044415390584617853,0.0004444435180630535,0.0004442799254320562
109.8805160522461,0.0004432313144207001,0.00044415390584617853,0.00044367453665472567
114.12510681152344,0.0004417458549141884,0.0004432313144207001,0.0004424715298227966
119.8841552734375,0.0004397694137878716,0.0004417458549141884,0.00044074177276343107
128.07260131835938,0.00043745015864260495,0.0004397694137878716,0.00043859545257873833
139.00411987304688,0.0004348976071923971,0.00043745015864260495,0.0004361612955108285
154.48858642578125,0.000432299159001559,0.0004348976071923971,0.00043358790571801364
1.000000045813705e-18,0.0,0.000432299159001559,0.0
1.000000045813705e-18,0.0004295230028219521,0.0,0.0
176.88970947265625,0.0004292474768590182,0.0004295230028219521,0.0004293788515496999
180.87420654296875,0.00042880812543444335,0.0004292474768590182,0.00042902168934233487
186.86273193359375,0.0004282018344383687,0.00042880812543444335,0.00042849924648180604
194.22547912597656,0.0004274777602404356,0.0004282018344383687,0.0004278344858903438
203.68283081054688,0.00042665423825383186,0.0004274777602404356,0.0004270611680112779
215.04074096679688,0.00042576779378578067,0.00042665423825383186,0.0004262066795490682
226.9796905517578,0.0004248760815244168,0.00042576779378578067,0.0004253180813975632
240.7429962158203,0.0004239876288920641,0.0004248760815244168,0.00042442846461199224
253.44419860839844,0.00042316914186812937,0.0004239876288920641,0.0004235754022374749
264.56646728515625,0.00042241974733769894,0.00042316914186812937,0.0004227917524985969
273.0581970214844,0.0004217614477965981,0.00042241974733769894,0.0004220881382934749
276.4649963378906,0.0004212288185954094,0.0004217614477965981,0.00042149279033765197
272.7517395019531,0.0004208153113722801,0.0004212288185954094,0.0004210196784697473
263.9705810546875,0.0004205190052744001,0.0004208153113722801,0.00042066461173817515
254.2799530029297,0.00042031920747831464,0.0004205190052744001,0.0004204163560643792
243.08106994628906,0.0004202251438982785,0.00042031920747831464,0.0004202691197860986
232.81497192382812,0.0004201849806122482,0.0004202251438982785,0.00042020168621093035
222.2289276123047,0.0004202123964205384,0.0004201849806122482,0.0004201949341222644
214.3208770751953,0.00042024836875498295,0.0004202123964205384,0.00042022630805149674
207.82090759277344,0.00042028375901281834,0.00042024836875498295,0.00042026169830933213
203.0245819091797,0.000420302152633667,0.00042028375901281834,0.0004202883574180305
200.1810302734375,0.0004202737472951412,0.000420302152633667,0.00042028320604003966
199.06182861328125,0.00042020046385005116,0.0004202737472951412,0.00042023230344057083
199.8573760986328,0.0004200783441774547,0.00042020046385005116,0.00042013463098555803
202.06369018554688,0.0004198980168439448,0.0004200783441774547,0.00041998352389782667
205.82925415039062,0.0004196647787466645,0.0004198980168439448,0.0004197769158054143
210.455078125,0.00041940418304875493,0.0004196647787466645,0.00041953023173846304
218.60398864746094,0.000419132731622085,0.00041940418304875493,0.0004192645428702235
226.5720672607422,0.0004188693128526211,0.000419132731622085,0.0004189974279142916
235.9593963623047,0.00041864850209094584,0.0004188693128526211,0.0004187556332908571
247.6931610107422,0.0004184669815003872,0.00041864850209094584,0.0004185548168607056
256.5770568847656,0.00041836785385385156,0.0004184669815003872,0.00041841474012471735
263.9314880371094,0.0004183671553619206,0.00041836785385385156,0.0004183650016784668
266.5611877441406,0.00041847367538139224,0.0004183671553619206,0.00041841797064989805
265.9717712402344,0.00041868386324495077,0.00041847367538139224,0.0004185762954875827
260.3741760253906,0.00041900400537997484,0.00041868386324495077,0.0004188413149677217
250.1217041015625,0.0004194299690425396,0.00041900400537997484,0.00041921407682821155
237.70819091796875,0.0004199435352347791,0.0004194299690425396,0.00041968346340581775
226.61233520507812,0.0004205127479508519,0.0004199435352347791,0.0004202244454063475
215.5752410888672,0.00042112439405173063,0.0004205127479508519,0.0004208144382573664
205.4302215576172,0.000421723845647648,0.00042112439405173063,0.0004214195068925619
195.3138885498047,0.00042229017708450556,0.000421723845647648,0.00042200187454000115
187.46383666992188,0.00042277888860553503,0.00042229017708450556,0.0004225289449095726
181.71018981933594,0.000423171411966905,0.00042277888860553503,0.0004229691985528916
177.00352478027344,0.00042341731023043394,0.000423171411966905,0.00042328808922320604
174.4121856689453,0.0004235048545524478,0.00042341731023043394,0.0004234546213410795
173.31077575683594,0.0004234180087223649,0.0004235048545524478,0.0004234548832755536
173.7928924560547,0.0004231398634146899,0.0004234180087223649,0.00042327240225858986
175.90272521972656,0.0004226697492413223,0.0004231398634146899,0.00042289841803722084
180.6493682861328,0.00042204404599033296,0.0004226697492413223,0.0004223508294671774
186.67527770996094,0.00042125798063352704,0.00042204404599033296,0.00042164529440924525
195.63836669921875,0.0004203526768833399,0.00042125798063352704,0.00042080009006895125
208.53347778320312,0.00041937397327274084,0.0004203526768833399,0.0004198587266728282
224.0505828857422,0.0004183639830444008,0.00041937397327274084,0.0004188650054857135
245.79953002929688,0.00041736813727766275,0.0004183639830444008,0.00041786281508393586
275.61505126953125,0.00041643198346719146,0.00041736813727766275,0.0004168975574430078
312.36651611328125,0.000415624090237543,0.00041643198346719146,0.0004160262178629637
361.082763671875,0.0004149742890149355,0.000415624090237543,0.0004152979818172753
415.8531188964844,0.0004145195707678795,0.0004149742890149355,0.0004147461731918156
466.6946105957031,0.00041431066347286105,0.0004145195707678795,0.00041441465145908296
489.74053955078125,0.0004143565602134913,0.00041431066347286105,0.0004143332480452955
466.8954162597656,0.00041466724360361695,0.0004143565602134913,0.0004145114216953516
408.8330383300781,0.0004152362234890461,0.00041466724360361695,0.0004149508895352483
350.50689697265625,0.0004160504322499037,0.0004152362234890461,0.00041564193088561296
297.0932312011719,0.0004170748288743198,0.0004160504322499037,0.0004165604477748275
260.7646179199219,0.0004182825796306133,0.0004170748288743198,0.00041767567745409906
230.50450134277344,0.00041961821261793375,0.0004182825796306133,0.00041894640889950097
208.63023376464844,0.00042103006853722036,0.00041961821261793375,0.00042031920747831464
191.123291015625,0.0004224363074172288,0.00042103006853722036,0.00042172730900347233
178.62744140625,0.00042379306978546083,0.0004224363074172288,0.0004231079947203398
168.82920837402344,0.00042503071017563343,0.00042379306978546083,0.0004244044830556959
161.92852783203125,0.0004260994610376656,0.00042503071017563343,0.0004255571111571044
157.49908447265625,0.00042693130671977997,0.0004260994610376656,0.00042650706018321216
154.50047302246094,0.00042750267311930656,0.00042693130671977997,0.000427208433393389
153.5583038330078,0.0004277948464732617,0.00042750267311930656,0.0004276401596143842
154.80552673339844,0.0004277976113371551,0.0004277948464732617,0.0004277878033462912
157.33908081054688,0.00042750523425638676,0.0004277976113371551,0.00042764327372424304
162.67388916015625,0.0004269504570402205,0.00042750523425638676,0.0004272201913408935
169.38478088378906,0.0004261626163497567,0.0004269504570402205,0.00042654943536035717
178.92332458496094,0.00042519811540842056,0.0004261626163497567,0.00042567396303638816
192.2274627685547,0.0004241052083671093,0.00042519811540842056,0.00042464607395231724
207.2399444580078,0.0004229370679240674,0.0004241052083671093,0.00042351632146164775
227.35287475585938,0.0004217613022774458,0.0004229370679240674,0.00042234521242789924
249.94113159179688,0.0004206427256576717,0.0004217613022774458,0.00042119878344237804
277.4046936035156,0.0004196179215796292,0.0004206427256576717,0.0004201277915854007
304.3214111328125,0.00041874891030602157,0.0004196179215796292,0.0004191814223304391
326.9747619628906,0.0004180688410997391,0.00041874891030602157,0.00041840728954412043
338.31329345703125,0.00041758641600608826,0.0004180688410997391,0.00041782623156905174
332.92987060546875,0.0004173062043264508,0.00041758641600608826,0.0004174449131824076
312.97808837890625,0.00041725317714735866,0.0004173062043264508,0.00041727806092239916
286.79437255859375,0.00041738577419891953,0.00041725317714735866,0.0004173174384050071
263.7189636230469,0.00041769363451749086,0.00041738577419891953,0.00041753717232495546
239.54879760742188,0.0004181216936558485,0.00041769363451749086,0.00041790446266531944
221.43844604492188,0.00041865537059493363,0.0004181216936558485,0.00041838467586785555
205.72305297851562,0.00041923183016479015,0.00041865537059493363,0.0004189390456303954
194.73602294921875,0.00041979504749178886,0.00041923183016479015,0.0004195083165541291
185.57884216308594,0.00042033332283608615,0.00041979504749178886,0.0004200584953650832
179.5732879638672,0.00042078489786945283,0.00042033332283608615,0.00042055302765220404
175.39352416992188,0.00042112148366868496,0.00042078489786945283,0.00042094680247828364
1.000000045813705e-18,0.0,0.00042112148366868496,0.0
1.000000045813705e-18,0.000421201519202441,0.0,0.0
158.84095764160156,0.0004224881995469332,0.000421201519202441,0.00042183647747151554
147.1770477294922,0.00042386935092508793,0.0004224881995469332,0.0004231689090374857
138.16860961914062,0.00042524043237790465,0.00042386935092508793,0.00042454368667677045
131.50550842285156,0.0004264870658516884,0.00042524043237790465,0.0004258514381945133
127.03265380859375,0.0004275569226592779,0.0004264870658516884,0.0004270088975317776
124.18496704101562,0.00042835151543840766,0.0004275569226592779,0.0004279406275600195
123.03657531738281,0.0004288367636036128,0.00042835151543840766,0.0004285803879611194
123.50221252441406,0.0004289814387448132,0.0004288367636036128,0.0004288955242373049
125.57264709472656,0.00042879959801211953,0.0004289814387448132,0.00042887742165476084
128.85340881347656,0.00042830390157178044,0.00042879959801211953,0.0004285392933525145
134.47845458984375,0.0004275667597539723,0.00042830390157178044,0.0004279238637536764
141.8696746826172,0.00042665345245040953,0.0004275667597539723,0.00042709975969046354
151.24278259277344,0.0004256422398611903,0.00042665345245040953,0.0004261387512087822
162.968017578125,0.0004246310272719711,0.0004256422398611903,0.00042512884829193354
176.30870056152344,0.000423718272941187,0.0004246310272719711,0.0004241681017447263
189.3538818359375,0.000422998855356127,0.000423718272941187,0.000423353019868955
201.56399536132812,0.00042255353764630854,0.000422998855356127,0.0004227714380249381
208.34861755371094,0.0004224209114909172,0.00042255353764630854,0.00042248284444212914
205.05752563476562,0.0004226426244713366,0.0004224209114909172,0.00042252722778357565
194.25697326660156,0.0004232234787195921,0.0004226426244713366,0.0004229278420098126
179.0925750732422,0.0004241360002197325,0.0004232234787195921,0.0004236733657307923
163.1001434326172,0.0004253198276273906,0.0004241360002197325,0.00042471999768167734
148.6635284423828,0.00042668578680604696,0.0004253198276273906,0.00042599308653734624
135.99635314941406,0.0004281227011233568,0.00042668578680604696,0.0004273925442248583
125.88168334960938,0.00042952917283400893,0.0004281227011233568,0.00042881228728219867
117.97553253173828,0.00043073907727375627,0.00042952917283400893,0.00043011870002374053
112.1889877319336,0.0004316468257457018,0.00043073907727375627,0.00043117604218423367
108.15253448486328,0.00043212389573454857,0.0004316468257457018,0.000431867316365242
105.87840270996094,0.00043208670103922486,0.00043212389573454857,0.0004320865264162421
105.28776550292969,0.0004314735997468233,0.00043208670103922486,0.0004317610873840749
106.17803192138672,0.0004302702727727592,0.0004314735997468233,0.00043085296056233346
109.03844451904297,0.00042850541649386287,0.0004302702727727592,0.0004293694510124624
113.97860717773438,0.00042624500929377973,0.00042850541649386287,0.00042735785245895386
121.72225189208984,0.000423604593379423,0.00042624500929377973,0.00042490899795666337
132.99163818359375,0.00042073827353306115,0.000423604593379423,0.0004221576382406056
148.9138946533203,0.0004177979426458478,0.00042073827353306115,0.00041925665573216975
172.64566040039062,0.0004149694577790797,0.0004177979426458478,0.0004163748526480049
207.7402801513672,0.0004124217084608972,0.0004149694577790797,0.0004136893549002707
262.65533447265625,0.0004103155806660652,0.0004124217084608972,0.0004113648319616914
343.03472900390625,0.0004087749111931771,0.0004103155806660652,0.00040954328142106533
431.2497253417969,0.0004078939091414213,0.0004087749111931771,0.0004083335807081312
417.52679443359375,0.00040771561907604337,0.0004078939091414213,0.00040780409472063184
333.1826171875,0.00040824757888913155,0.00040771561907604337,0.0004079801728948951
256.1827392578125,0.00040944264037534595,0.00040824757888913155,0.0004088420537300408
202.85568237304688,0.0004112197202630341,0.00040944264037534595,0.00041032570879906416
167.99713134765625,0.0004134589107707143,0.0004112197202630341,0.0004123309627175331
145.26263427734375,0.0004159846866969019,0.0004134589107707143,0.00041471049189567566
129.3773956298828,0.0004186411388218403,0.0004159846866969019,0.0004172987537458539
118.06201934814453,0.00042122910963371396,0.0004186411388218403,0.00041991847683675587
110.34129333496094,0.0004235696978867054,0.00042122910963371396,0.0004223808355163783
104.94824981689453,0.00042548985220491886,0.0004235696978867054,0.00042450983892194927
101.61869049072266,0.00042687004315666854,0.00042548985220491886,0.0004261591820977628
100.06201171875,0.0004275876563042402,0.00042687004315666854,0.0004272078222129494
100.23531341552734,0.00042760802898555994,0.0004275876563042402,0.000427577062509954
102.09306335449219,0.00042692123679444194,0.00042760802898555994,0.00042724452214315534
105.6800765991211,0.00042559386929497123,0.00042692123679444194,0.0004262385191395879
111.77247619628906,0.0004237208631820977,0.00042559386929497123,0.0004246399039402604
120.37673950195312,0.00042146077612414956,0.0004237208631820977,0.0004225753073114902
132.7137451171875,0.00041898179915733635,0.00042146077612414956,0.00042020808905363083
149.84190368652344,0.00041648687329143286,0.00041898179915733635,0.0004177237278781831
173.57376098632812,0.00041418199543841183,0.00041648687329143286,0.00041532647446729243
204.00196838378906,0.0004122466198168695,0.00041418199543841183,0.0004132087342441082
236.0439910888672,0.00041084090480580926,0.0004122466198168695,0.00041153997881338
255.1933135986328,0.00041007681284099817,0.00041084090480580926,0.0004104560357518494
243.1151885986328,0.0004100220976397395,0.00041007681284099817,0.00041004648664966226
209.22227478027344,0.0004106830747332424,0.0004100220976397395,0.00041034826426766813
176.1245574951172,0.00041200005216524005,0.0004106830747332424,0.0004113348841201514
149.83963012695312,0.0004138604854233563,0.00041200005216524005,0.0004129204899072647
130.35791015625,0.0004161085234954953,0.0004138604854233563,0.0004149712040089071
115.85714721679688,0.00041853441507555544,0.0004161085234954953,0.00041730457451194525
105.99476623535156,0.00042093871161341667,0.00041853441507555544,0.00041971655446104705
99.09672546386719,0.00042309315176680684,0.00042093871161341667,0.00042199346353299916
94.70555877685547,0.00042480017873458564,0.00042309315176680684,0.0004239225818309933
92.5013198852539,0.00042592533282004297,0.00042480017873458564,0.00042533795931376517
92.22628784179688,0.000426366925239563,0.00042592533282004297,0.00042612149263732135
93.87657165527344,0.00042611645767465234,0.000426366925239563,0.0004262180009391159
97.48699188232422,0.00042522524017840624,0.00042611645767465234,0.00042564875911921263
103.6172103881836,0.0004238272085785866,0.00042522524017840624,0.00042450643377378583
112.4794692993164,0.00042210222454741597,0.0004238272085785866,0.0004229476908221841
124.58323669433594,0.00042026216397061944,0.00042210222454741597,0.00042116816621273756
140.0331268310547,0.00041853205766528845,0.00042026216397061944,0.00041938608046621084
158.37986755371094,0.0004171188047621399,0.00041853205766528845,0.0004178170347586274
174.9232177734375,0.0004161944962106645,0.0004171188047621399,0.0004166500875726342
181.79229736328125,0.00041585922008380294,0.0004161944962106645,0.0004160210373811424
175.10350036621094,0.00041616050293669105,0.00041585922008380294,0.0004160035459790379
158.78643798828125,0.0004170616448391229,0.00041616050293669105,0.00041660305578261614
140.5992431640625,0.00041847105603665113,0.0004170616448391229,0.00041775565478019416
124.7110366821289,0.00042021949775516987,0.00041847105603665113,0.0004193313361611217
112.33309173583984,0.00042210606625303626,0.00042021949775516987,0.0004211454652249813
103.0206298828125,0.0004239030531607568,0.00042210606625303626,0.00042298409971408546
96.3823471069336,0.0004253761435393244,0.0004239030531607568,0.00042461653356440365
92.0333480834961,0.000426310405600816,0.0004253761435393244,0.00042581831803545356
89.5062484741211,0.0004265362222213298,0.000426310405600816,0.00042639716411940753
88.71927642822266,0.000425941136199981,0.0004265362222213298,0.00042621203465387225
89.68449401855469,0.00042449135798960924,0.000425941136199981,0.00042518979171290994
92.6972427368164,0.000422229670220986,0.00042449135798960924,0.0004233350045979023
98.05481719970703,0.00041927993879653513,0.000422229670220986,0.00042073099757544696
106.47048950195312,0.00041581792174838483,0.00041927993879653513,0.00041752756806090474
119.03353881835938,0.00041210767813026905,0.00041581792174838483,0.00041394465370103717
138.42376708984375,0.00040840954170562327,0.00041210767813026905,0.00041024433448910713
170.02957153320312,0.00040501286275684834,0.00040840954170562327,0.00040670117596164346
222.40762329101562,0.0004021733475383371,0.00040501286275684834,0.00040358706610277295
319.8798522949219,0.00040012257522903383,0.0004021733475383371,0.0004011451965197921
454.5371398925781,0.0003990189579781145,0.00040012257522903383,0.0003995699225924909
405.51141357421875,0.00039894471410661936,0.0003990189579781145,0.00039898112299852073
273.00445556640625,0.00039990400546230376,0.00039894471410661936,0.00039942190051078796
194.92515563964844,0.0004018118779640645,0.00039990400546230376,0.00040085200453177094
151.77606201171875,0.0004045135574415326,0.0004018118779640645,0.0004031521384604275
125.44364929199219,0.0004077679477632046,0.0004045135574415326,0.00040612497832626104
108.45874786376953,0.00041129402234219015,0.0004077679477632046,0.0004095101321581751
97.23670196533203,0.00041478927596472204,0.00041129402234219015,0.0004130164161324501
89.91094207763672,0.0004179325478617102,0.00041478927596472204,0.00041633250657469034
85.30288696289062,0.00042045238660648465,0.0004179325478617102,0.0004191620973870158
82.7072982788086,0.00042213109554722905,0.00042045238660648465,0.0004212604835629463
82.08131408691406,0.00042282429058104753,0.00042213109554722905,0.00042244663927704096
83.21415710449219,0.0004224840959068388,0.00042282429058104753,0.00042262417264282703
86.31675720214844,0.0004211822524666786,0.0004224840959068388,0.0004218049580231309
91.6458969116211,0.00041906186379492283,0.0004211822524666786,0.00042009633034467697
99.76333618164062,0.00041634903755038977,0.00041906186379492283,0.00041768289520405233
111.49867248535156,0.00041332573164254427,0.00041634903755038977,0.0004148185544181615
128.15496826171875,0.00041028953273780644,0.00041332573164254427,0.000411792891100049
151.21644592285156,0.0004075255710631609,0.00041028953273780644,0.00040889682713896036
180.51278686523438,0.0004052842268720269,0.0004075255710631609,0.0004063976521138102
207.12667846679688,0.0004037460021208972,0.0004052842268720269,0.00040451018139719963
216.16175842285156,0.00040302047273144126,0.0004037460021208972,0.00040337926475331187
197.43418884277344,0.00040314672514796257,0.00040302047273144126,0.0004030789132229984
168.60618591308594,0.00040405173785984516,0.00040314672514796257,0.0004035923629999161
143.2291259765625,0.00040561374044045806,0.00040405173785984516,0.0004048225819133222
124.03714752197266,0.0004076305194757879,0.00040561374044045806,0.0004066081019118428
110.11946868896484,0.00040986904059536755,0.0004076305194757879,0.0004087318084202707
100.37360382080078,0.000412075431086123,0.00040986904059536755,0.00041095074266195297
93.6653823852539,0.00041398804751224816,0.000412075431086123,0.0004130074812564999
89.51174926757812,0.00041539559606462717,0.00041398804751224816,0.00041466575930826366
87.3846206665039,0.00041611125925555825,0.00041539559606462717,0.00041572650661692023
86.98346710205078,0.0004160430107731372,0.00041611125925555825,0.0004160501412115991
88.59684753417969,0.00041517161298543215,0.0004160430107731372,0.0004155811620876193
92.17817687988281,0.000413557660067454,0.00041517161298543215,0.00041434005834162235
98.04328155517578,0.0004113480681553483,0.000413557660067454,0.00041243055602535605
107.36720275878906,0.0004087605921085924,0.0004113480681553483,0.0004100351070519537
120.84595489501953,0.0004060517530888319,0.0004087605921085924,0.0004073905583936721
140.0977783203125,0.0004034954181406647,0.0004060517530888319,0.00040476181311532855
167.19102478027344,0.0004013652796857059,0.0004034954181406647,0.00040242227260023355
198.88584899902344,0.0003998870961368084,0.0004013652796857059,0.00040062094922177494
222.7952423095703,0.0003992424753960222,0.0003998870961368084,0.000399561133235693
214.13922119140625,0.00039951771032065153,0.0003992424753960222,0.0003993762074969709
182.72705078125,0.0004007117822766304,0.00039951771032065153,0.00040010878001339734
150.0811767578125,0.00040274052298627794,0.0004007117822766304,0.0004017164174001664
125.36365509033203,0.00040541839553043246,0.00040274052298627794,0.00040406480547972023
107.9974594116211,0.00040848180651664734,0.00040541839553043246,0.0004069301357958466
95.72826385498047,0.00041162114939652383,0.00040848180651664734,0.00041002643411047757
87.45001983642578,0.0004145085404161364,0.00041162114939652383,0.00041303562466055155
82.04817199707031,0.00041680113645270467,0.0004145085404161364,0.0004156227223575115
78.86731719970703,0.0004182383418083191,0.00041680113645270467,0.0004174859495833516
77.73445892333984,0.00041861989302560687,0.0004182383418083191,0.0004183949204161763
78.44332885742188,0.00041787256486713886,0.00041861989302560687,0.0004182126431260258
81.24957275390625,0.00041602784767746925,0.00041787256486713886,0.00041691825026646256
86.62359619140625,0.0004132627509534359,0.00041602784767746925,0.00041461604996584356
95.33759307861328,0.0004098554782103747,0.0004132627509534359,0.00041153363417834044
109.05636596679688,0.0004061471263412386,0.0004098554782103747,0.00040798058034852147
131.13116455078125,0.000402543053496629,0.0004061471263412386,0.0004043299122713506
167.97979736328125,0.00039941270370036364,0.000402543053496629,0.0004009682743344456
233.44512939453125,0.00039708567783236504,0.00039941270370036364,0.0003982443595305085
330.697265625,0.00039581398596055806,0.00039708567783236504,0.000396448012907058
347.8755187988281,0.00039573878166265786,0.00039581398596055806,0.00039577524876222014
249.90150451660156,0.0003968811361119151,0.00039573878166265786,0.00039630685932934284
179.14239501953125,0.0003991540870629251,0.0003968811361119151,0.00039801024831831455
138.53179931640625,0.00040234491461887956,0.0003991540870629251,0.00040073628770187497
114.29442596435547,0.00040617925697006285,0.00040234491461887956,0.0004042424261569977
99.10474395751953,0.00041029835119843483,0.00040617925697006285,0.0004082131199538708
89.27084350585938,0.00041432230500504375,0.00041029835119843483,0.0004122797981835902
83.07920837402344,0.0004179009119980037,0.00041432230500504375,0.0004160778480581939
79.44546508789062,0.0004207189194858074,0.0004179009119980037,0.00041927461279556155
77.88529968261719,0.0004225412558298558,0.0004207189194858074,0.00042159471195191145
78.2792739868164,0.0004232600622344762,0.0004225412558298558,0.0004228664329275489
80.51544189453125,0.00042288278928026557,0.0004232600622344762,0.0004230392805766314
84.98588562011719,0.00042153734830208123,0.00042288278928026557,0.0004221808922011405
92.01307678222656,0.0004194697248749435,0.00042153734830208123,0.0004204780561849475
102.39982604980469,0.000416978495195508,0.0004194697248749435,0.00041820292244665325
116.93563842773438,0.0004144238482695073,0.000416978495195508,0.00041568459710106254
136.47195434570312,0.000412150751799345,0.0004144238482695073,0.0004132752073928714
157.7996826171875,0.0004104448016732931,0.000412150751799345,0.00041128916200250387
170.62066650390625,0.00040952832205221057,0.0004104448016732931,0.0004099797806702554
165.39564514160156,0.00040951071423478425,0.00040952832205221057,0.000409512547776103
146.1254119873047,0.00041037623304873705,0.00040951071423478425,0.0004099341167602688
124.76885986328125,0.00041200098348781466,0.00041037623304873705,0.000411175045883283
107.54358673095703,0.0004141439276281744,0.00041200098348781466,0.0004130536108277738
94.9190673828125,0.0004164912970736623,0.0004141439276281744,0.0004152932669967413
85.92759704589844,0.000418682349845767,0.0004164912970736623,0.0004175574576947838
80.02543640136719,0.0004203606804367155,0.000418682349845767,0.0004194882931187749
76.47806549072266,0.00042119837598875165,0.0004203606804367155,0.00042074377415701747
74.92806243896484,0.0004209646722301841,0.00042119837598875165,0.00042104453314095736
75.43515014648438,0.00041956044151447713,0.0004209646722301841,0.0004202256677672267
78.02900695800781,0.0004170139436610043,0.00041956044151447713,0.00041825161315500736
83.10124206542969,0.00041349988896399736,0.0004170139436610043,0.00041522388346493244
91.67865753173828,0.0004093322204425931,0.00041349988896399736,0.00041138703818432987
105.52397918701172,0.00040489272214472294,0.0004093322204425931,0.00040708883898332715
127.98277282714844,0.0004006069211754948,0.00040489272214472294,0.0004027324612252414
166.42832946777344,0.00039690558332949877,0.0004006069211754948,0.0003987453237641603
234.93026733398438,0.000394122616853565,0.00039690558332949877,0.00039550859946757555
334.75054931640625,0.0003925310156773776,0.000394122616853565,0.0003933247644454241
315.5423889160156,0.0003922429168596864,0.0003925310156773776,0.00039238546742126346
217.6062774658203,0.00039326533442363143,0.0003922429168596864,0.00039275013841688633
157.41014099121094,0.0003954404965043068,0.00039326533442363143,0.000394343922380358
123.80360412597656,0.00039851359906606376,0.0003954404965043068,0.0003969615208916366
103.35850524902344,0.00040212582098320127,0.00039851359906606376,0.0004002972273156047
90.5626220703125,0.0004058718914166093,0.00040212582098320127,0.00040397015982307494
82.44095611572266,0.0004093286406714469,0.0004058718914166093,0.000407566869398579
77.4534912109375,0.00041210732888430357,0.0004093286406714469,0.00041068167774938047
74.8497085571289,0.0004138886579312384,0.00041210732888430357,0.0004129605076741427
74.24854278564453,0.00041448697447776794,0.0004138886579312384,0.000414150592405349
75.56327056884766,0.000413841160479933,0.00041448697447776794,0.00041412824066355824
78.98373413085938,0.00041202997090294957,0.000413841160479933,0.0004129021253902465
84.8915786743164,0.00040927642839960754,0.00041202997090294957,0.00041062309173867106
94.151611328125,0.00040591368451714516,0.00040927642839960754,0.0004075692850165069
108.08080291748047,0.00040231304592452943,0.00040591368451714516,0.00040409271605312824
128.70892333984375,0.00039889803156256676,0.00040231304592452943,0.0004005904193036258
158.39707946777344,0.0003960335161536932,0.00039889803156256676,0.0003974558203481138
193.55857849121094,0.00039401682442985475,0.0003960335161536932,0.0003950191312469542
210.64747619628906,0.00039305188693106174,0.00039401682442985475,0.00039353015017695725
190.22952270507812,0.0003932181280106306,0.00039305188693106174,0.00039313005981966853
154.96681213378906,0.00039444240974262357,0.0003932181280106306,0.0003938220615964383
126.5855941772461,0.00039657141314819455,0.00039444240974262357,0.0003954935818910599
106.999755859375,0.00039930338971316814,0.00039657141314819455,0.0003979180473834276
93.46402740478516,0.0004022947105113417,0.00039930338971316814,0.0004007736570201814
84.7249526977539,0.00040516426088288426,0.0004022947105113417,0.0004036991158500314
79.04143524169922,0.00040754099609330297,0.00040516426088288426,0.00040631869342178106
75.89543914794922,0.00040910550160333514,0.00040754099609330297,0.0004082874220330268
74.83518981933594,0.0004096533521078527,0.00040910550160333514,0.00040934322169050574
75.7703857421875,0.00040909519884735346,0.0004096533521078527,0.0004093390889465809
78.80806732177734,0.0004074879107065499,0.00040909519884735346,0.0004082585219293833
84.40699005126953,0.0004050319257657975,0.0004074879107065499,0.0004062302177771926
93.40364837646484,0.00040202902164310217,0.0004050319257657975,0.0004035052261315286
106.93934631347656,0.00039885257137939334,0.00040202902164310217,0.0004004207730758935
126.85188293457031,0.0003959000459872186,0.00039885257137939334,0.0003973618149757385
154.51475524902344,0.00039353419560939074,0.0003959000459872186,0.0003947076329495758
185.0518035888672,0.0003920366580132395,0.00039353419560939074,0.0003927795041818172
196.52874755859375,0.00039158883737400174,0.0003920366580132395,0.0003918081056326628
173.7646484375,0.00039224556530825794,0.00039158883737400174,0.0003919110749848187
142.733642578125,0.0003939183079637587,0.00039224556530825794,0.00039307185215875506
117.80643463134766,0.00039638427551835775,0.0003939183079637587,0.00039513554656878114
100.17251586914062,0.0003993283607997,0.00039638427551835775,0.0003978341119363904
88.34326171875,0.00040234977495856583,0.0003993283607997,0.0004008108517155051
80.39149475097656,0.00040502974297851324,0.00040234977495856583,0.0004036565951537341
75.4190673828125,0.0004069657879881561,0.00040502974297851324,0.00040596124017611146
72.72626495361328,0.0004078247584402561,0.0004069657879881561,0.0004073569434694946
72.02489471435547,0.00040739457472227514,0.0004078247584402561,0.0004075708566233516
73.4780502319336,0.00040561490459367633,0.00040739457472227514,0.0004064667737111449
77.14566040039062,0.00040260248351842165,0.00040561490459367633,0.000404072692617774
83.88700103759766,0.0003986232331953943,0.00040260248351842165,0.00040058023296296597
95.25270080566406,0.00039407447911798954,0.0003986232331953943,0.00039632123662158847
114.12693786621094,0.00038944758125580847,0.00039407447911798954,0.0003917398280464113
146.90484619140625,0.0003852455993182957,0.00038944758125580847,0.00038733251858502626
211.1441192626953,0.00038193241925910115,0.0003852455993182957,0.00038358167512342334
329.3183288574219,0.00037989465636201203,0.00038193241925910115,0.0003809109330177307
333.2626037597656,0.00037935213185846806,0.00037989465636201203,0.0003796220989897847
211.7959747314453,0.00038037775084376335,0.00037935213185846806,0.0003798608377110213
144.2317352294922,0.00038285646587610245,0.00038037775084376335,0.00038160636904649436
109.55967712402344,0.0003864986647386104,0.00038285646587610245,0.00038465758552774787
89.88507843017578,0.0003908862709067762,0.0003864986647386104,0.00038866244722157717
77.98390197753906,0.00039546965854242444,0.0003908862709067762,0.0003931390820071101
70.61260223388672,0.00039970100624486804,0.00039546965854242444,0.0003975399013143033
66.32231903076172,0.0004030453274026513,0.00039970100624486804,0.000401324185077101
64.44595336914062,0.0004051002615597099,0.0004030453274026513,0.00040402309969067574
64.65384674072266,0.0004056498873978853,0.0004051002615597099,0.00040532692219130695
67.00310516357422,0.00040469851228408515,0.0004056498873978853,0.0004051293944939971
71.97650909423828,0.00040247489232569933,0.00040469851228408515,0.0004035469319205731
80.30023193359375,0.0003994190483354032,0.00040247489232569933,0.0004009137046523392
93.3910140991211,0.0003960820031352341,0.0003994190483354032,0.00039772491436451674
113.1212387084961,0.00039304199162870646,0.0003960820031352341,0.00039454427314922214
139.77272033691406,0.0003908220096491277,0.00039304199162870646,0.00039192094118334353
160.58795166015625,0.00038980221142992377,0.0003908220096491277,0.00039030471816658974
153.9875946044922,0.00039016338996589184,0.00038980221142992377,0.00038997502997517586
128.5841827392578,0.0003918696311302483,0.00039016338996589184,0.0003910041996277869
104.77220916748047,0.000394671515095979,0.0003918696311302483,0.0003932505496777594
88.10385131835938,0.0003981388290412724,0.000394671515095979,0.00039637612644582987
77.02931213378906,0.0004017344326712191,0.0003981388290412724,0.00039989908691495657
69.98247528076172,0.00040485739009454846,0.0004017344326712191,0.0004032519063912332
65.82291412353516,0.0004069599963258952,0.00040485739009454846,0.00040586074464954436
63.916507720947266,0.0004076266777701676,0.0004069599963258952,0.00040724375867284834
64.06239318847656,0.00040662294486537576,0.0004076266777701676,0.00040707550942897797
66.39656066894531,0.0004039481282234192,0.00040662294486537576,0.0004052381555084139
71.26280975341797,0.00039985368493944407,0.0004039481282234192,0.00040185701800510287
79.81532287597656,0.0003947950608562678,0.00039985368493944407,0.0003972860286012292
94.27296447753906,0.00038937205681577325,0.0003947950608562678,0.0003920529270544648
119.89854431152344,0.00038422958459705114,0.00038937205681577325,0.0003867794875986874
168.0423126220703,0.00037998586776666343,0.00038422958459705114,0.0003820956335403025
261.58819580078125,0.0003771152696572244,0.00037998586776666343,0.00037854560650885105
305.5464782714844,0.0003759365063160658,0.0003771152696572244,0.00037652390892617404
202.22296142578125,0.00037652364699169993,0.0003759365063160658,0.00037622585659846663
136.9973602294922,0.0003787329769693315,0.00037652364699169993,0.0003776170779019594
103.3135757446289,0.00038220558781176805,0.0003787329769693315,0.00038044783286750317
84.66216278076172,0.00038641516584903,0.00038220558781176805,0.00038427801337093115
73.52729797363281,0.00039073918014764786,0.00038641516584903,0.00038853532169014215
66.81716918945312,0.00039452951750718057,0.00039073918014764786,0.0003925858763977885
63.103145599365234,0.0003972023550886661,0.00039452951750718057,0.00039581413147971034
61.734432220458984,0.0003983492497354746,0.0003972023550886661,0.00039772354648448527
62.424957275390625,0.0003977836458943784,0.0003983492497354746,0.00039801583625376225
65.34188842773438,0.00039556625415571034,0.0003977836458943784,0.0003966276999562979
70.99646759033203,0.00039202935295179486,0.00039556625415571034,0.00039375561755150557
80.42430877685547,0.00038766534999012947,0.00039202935295179486,0.0003898119321092963
95.76303100585938,0.0003830951754935086,0.00038766534999012947,0.0003853532252833247
120.85802459716797,0.0003789257607422769,0.0003830951754935086,0.00038099236553534865
160.62220764160156,0.00037570216227322817,0.0003789257607422769,0.0003773037751670927
207.8248291015625,0.00037378957495093346,0.00037570216227322817,0.0003747408336494118
203.64083862304688,0.0003733737103175372,0.00037378957495093346,0.0003735775826498866
158.3035888671875,0.0003744151908904314,0.0003733737103175372,0.00037388710188679397
121.45636749267578,0.0003766764421015978,0.0003744151908904314,0.0003755318175535649
98.70610046386719,0.00037978289765305817,0.0003766764421015978,0.0003782074199989438
84.60907745361328,0.0003832222428172827,0.00037978289765305817,0.00038147231680341065
75.9278335571289,0.00038646833854727447,0.0003832222428172827,0.0003848087217193097
70.8149642944336,0.00038900578510947526,0.00038646833854727447,0.00038769657840020955
68.30525970458984,0.00039043667493388057,0.00038900578510947526,0.0003896791604347527
68.06552124023438,0.00039053239743225276,0.00039043667493388057,0.00039044287404976785
70.06588745117188,0.0003892493259627372,0.00039053239743225276,0.00038985125138424337
74.70320892333984,0.0003867708146572113,0.0003892493259627372,0.00038797405431978405
82.82988739013672,0.0003834483795799315,0.0003867708146572113,0.00038507868885062635
96.29035186767578,0.0003797701792791486,0.0003834483795799315,0.00038158497773110867
118.39388275146484,0.00037627818528562784,0.0003797701792791486,0.00037800727295689285
154.6845245361328,0.00037350814091041684,0.00037627818528562784,0.00037488332600332797
204.56219482421875,0.00037188842543400824,0.00037350814091041684,0.00037269346648827195
219.79478454589844,0.00037168950075283647,0.00037188842543400824,0.0003717856016010046
173.17628479003906,0.0003730101161636412,0.00037168950075283647,0.00037234349292702973
128.70420837402344,0.00037572806468233466,0.0003730101161636412,0.0003743557317648083
100.802978515625,0.0003795292868744582,0.00037572806468233466,0.00037760561099275947
83.69202423095703,0.0003839296114165336,0.0003795292868744582,0.00038169603794813156
73.08094024658203,0.0003883410827256739,0.0003839296114165336,0.000386092986445874
66.49400329589844,0.000392137881135568,0.0003883410827256739,0.0003901908057741821
62.70830154418945,0.0003947650548070669,0.000392137881135568,0.0003933994157705456
61.12818908691406,0.00039578397991135716,0.0003947650548070669,0.0003952216648031026
61.54203414916992,0.00039498828118667006,0.00039578397991135716,0.00039533432573080063
64.0738525390625,0.0003924302873201668,0.00039498828118667006,0.0003936600696761161
69.16837310791016,0.00038839157787151635,0.0003924302873201668,0.0003903658362105489
77.87112426757812,0.0003833846712950617,0.00038839157787151635,0.00038584909634664655
92.2795181274414,0.0003780358820222318,0.0003833846712950617,0.000380679324734956
116.55663299560547,0.0003729936433956027,0.0003780358820222318,0.00037549316766671836
158.51507568359375,0.00036883464781567454,0.0003729936433956027,0.0003709015145432204
222.3512420654297,0.0003659971116576344,0.00036883464781567454,0.0003674099571071565
241.22689819335938,0.00036472550709731877,0.0003659971116576344,0.0003653581370599568
183.04132080078125,0.0003650376165751368,0.00036472550709731877,0.0003648765850812197
133.66360473632812,0.00036676437593996525,0.0003650376165751368,0.00036589018418453634
105.15245819091797,0.00036954472307115793,0.00036676437593996525,0.00036813566111959517
88.193359375,0.0003729154996108264,0.00036954472307115793,0.00037120271008461714
77.85430908203125,0.0003763392742257565,0.0003729154996108264,0.0003745927824638784
71.78050231933594,0.00037929206155240536,0.0003763392742257565,0.00037777633406221867
68.56315612792969,0.0003813508665189147,0.00037929206155240536,0.0003802799037657678
67.75897216796875,0.00038221210706979036,0.0003813508665189147,0.0003817400720436126
69.17630004882812,0.0003817954857368022,0.00038221210706979036,0.00038196437526494265
73.13616943359375,0.0003802105493377894,0.0003817954857368022,0.00038096721982583404
80.33209991455078,0.0003777618985623121,0.0003802105493377894,0.0003789555630646646
92.10966491699219,0.0003749170864466578,0.0003777618985623121,0.0003763152926694602
110.76316833496094,0.00037218473153188825,0.0003749170864466578,0.0003735338104888797
139.7252960205078,0.0003701017121784389,0.00037218473153188825,0.00037113280268386006
173.2821044921875,0.0003690966696012765,0.0003701017121784389,0.00036959321005269885
181.73509216308594,0.0003694585175253451,0.0003690966696012765,0.0003692724567372352
150.88320922851562,0.0003712777397595346,0.0003694585175253451,0.0003703593392856419
117.34127044677734,0.00037442584289237857,0.0003712777397595346,0.00037283531855791807
94.2186279296875,0.0003785889712162316,0.00037442584289237857,0.00037648071884177625
79.38878631591797,0.00038324957131408155,0.0003785889712162316,0.00038088206201791763
69.9735107421875,0.0003877961135003716,0.00038324957131408155,0.000385476800147444
64.15253448486328,0.00039159803418442607,0.0003877961135003716,0.0003896451380569488
60.93739318847656,0.00039407366421073675,0.00039159803418442607,0.0003927811631001532
59.897315979003906,0.0003948324592784047,0.00039407366421073675,0.00039439828833565116
60.918460845947266,0.00039372083847410977,0.0003948324592784047,0.0003942237817682326
64.26968383789062,0.0003908656653948128,0.00039372083847410977,0.00039224402280524373
70.61449432373047,0.0003866612969432026,0.0003908656653948128,0.000388719723559916
81.42178344726562,0.0003817126853391528,0.0003866612969432026,0.0003841509169433266
99.80816650390625,0.0003767139569390565,0.0003817126853391528,0.00037918679299764335
131.90206909179688,0.00037235161289572716,0.0003767139569390565,0.0003745162975974381
187.88706970214844,0.00036920991260558367,0.00037235161289572716,0.00037077273009344935
243.32992553710938,0.0003676661872304976,0.00036920991260558367,0.0003684346447698772
200.5181121826172,0.0003678614448290318,0.0003676661872304976,0.00036775972694158554
142.18165588378906,0.0003696967614814639,0.0003678614448290318,0.0003687692806124687
107.2216567993164,0.00037285557482391596,0.0003696967614814639,0.0003712570178322494
87.33959197998047,0.0003768307506106794,0.00037285557482391596,0.0003748135641217232
75.4399185180664,0.00038102042162790895,0.0003768307506106794,0.00037888664519414306
68.2976303100586,0.0003847834304906428,0.00038102042162790895,0.0003828563494607806
64.2232894897461,0.000387540552765131,0.0003847834304906428,0.0003861128934659064
62.575439453125,0.00038887743721716106,0.000387540552765131,0.00038815918378531933
63.0901985168457,0.00038858276093378663,0.00038887743721716106,0.00038868177216500044
65.80458068847656,0.00038669511559419334,0.00038858276093378663,0.0003875937545672059
71.2129898071289,0.00038350216345861554,0.00038669511559419334,0.00038505817065015435
80.27825927734375,0.00037950649857521057,0.00038350216345861554,0.00038147030863910913
94.75062561035156,0.0003752991324290633,0.00037950649857521057,0.00037737665115855634
116.69847106933594,0.00037152395816519856,0.0003752991324290633,0.00037339370464906096
144.78427124023438,0.00036871296470053494,0.00037152395816519856,0.00037010753294453025
160.57969665527344,0.000367248198017478,0.00036871296470053494,0.00036797323264181614
142.8585968017578,0.0003672858001664281,0.000367248198017478,0.0003672585007734597
114.03119659423828,0.00036873709177598357,0.0003672858001664281,0.00036799703957512975
92.30228424072266,0.00037127966061234474,0.00036873709177598357,0.00036998483119532466
77.90901184082031,0.00037439510924741626,0.00037127966061234474,0.00037280365359038115
68.78221130371094,0.0003774578799493611,0.00037439510924741626,0.0003758838283829391
63.30633544921875,0.0003798191319219768,0.0003774578799493611,0.0003785896406043321
60.521820068359375,0.000380934972781688,0.0003798191319219768,0.00038032507291063666
60.08111572265625,0.0003804501611739397,0.000380934972781688,0.000380640325602144
61.94533920288086,0.000378293392714113,0.0003804501611739397,0.0003793215728364885
66.50947570800781,0.00037468282971531153,0.000378293392714113,0.0003764421271625906
74.9061508178711,0.000370095600374043,0.00037468282971531153,0.00037234986666589975
89.47421264648438,0.00036518642446026206,0.000370095600374043,0.00036761065712198615
115.661376953125,0.00036066712345927954,0.00036518642446026206,0.00036290683783590794
165.6295166015625,0.00035717623541131616,0.00036066712345927954,0.00035891146399080753
255.2218475341797,0.0003551911795511842,0.00035717623541131616,0.00035618009860627353
255.82351684570312,0.0003549630637280643,0.0003551911795511842,0.00035507488064467907
169.29786682128906,0.00035648944322019815,0.0003549630637280643,0.00035571970511227846
119.26998901367188,0.00035951106110587716,0.00035648944322019815,0.0003579848853405565
93.00023651123047,0.00036357465432956815,0.00035951106110587716,0.0003615165187511593
78.0806655883789,0.0003680622030515224,0.00036357465432956815,0.00036578168510459363
69.2122573852539,0.0003722939291037619,0.0003680622030515224,0.00037013343535363674
64.13946533203125,0.00037563417572528124,0.0003722939291037619,0.00037391495425254107
61.758243560791016,0.00037756579695269465,0.00037563417572528124,0.00037654960760846734
61.64085006713867,0.00037779047852382064,0.00037756579695269465,0.00037762889405712485
63.76839065551758,0.00037627096753567457,0.00037779047852382064,0.00037698427331633866
68.62442779541016,0.00037326099118217826,0.00037627096753567457,0.00037472398253157735
77.35238647460938,0.00036923863808624446,0.00037326099118217826,0.0003712141769938171
91.99281311035156,0.000364853476639837,0.00036923863808624446,0.00036701856879517436
116.76060485839844,0.0003608100232668221,0.000364853476639837,0.0003628134436439723
155.95913696289062,0.00035774405114352703,0.0003608100232668221,0.0003592669381760061
188.776611328125,0.00035611962084658444,0.00035774405114352703,0.000356926437234506
164.6636962890625,0.0003561793128028512,0.00035611962084658444,0.0003561433986760676
122.65650939941406,0.0003578859323170036,0.0003561793128028512,0.00035702018067240715
94.17159271240234,0.00036091828951612115,0.0003578859323170036,0.0003593789879232645
77.26290130615234,0.0003647363046184182,0.00036091828951612115,0.0003627920523285866
67.088134765625,0.0003686558920890093,0.0003647363046184182,0.000366650172509253
61.14397048950195,0.0003719419473782182,0.0003686558920890093,0.0003702458052430302
58.19364929199219,0.0003739725798368454,0.0003719419473782182,0.0003729010059032589
57.677181243896484,0.0003743350098375231,0.0003739725798368454,0.000374097959138453
59.58323287963867,0.00037293098284862936,0.0003743350098375231,0.0003735804057214409
64.37080383300781,0.0003700277302414179,0.00037293098284862936,0.00037143254303373396
73.20940399169922,0.000366153777576983,0.0003700277302414179,0.0003680521622300148
88.63998413085938,0.0003620671050157398,0.000366153777576983,0.0003640822833403945
116.01040649414062,0.00035853852750733495,0.0003620671050157398,0.0003602857468649745
162.88412475585938,0.0003562438068911433,0.00035853852750733495,0.0003573831345420331
207.3010711669922,0.00035564880818128586,0.0003562438068911433,0.00035594255314208567
173.72430419921875,0.0003569291438907385,0.00035564880818128586,0.0003562829806469381
124.5443344116211,0.00035995844518765807,0.0003569291438907385,0.0003584294463507831
94.8203125,0.00036433793138712645,0.00035995844518765807,0.0003621216746978462
77.6312484741211,0.00036945013562217355,0.00036433793138712645,0.00036685477243736386
67.53714752197266,0.00037453643744811416,0.00036945013562217355,0.0003719437518157065
61.572914123535156,0.00037883390905335546,0.00037453643744811416,0.0003766292938962579
58.460514068603516,0.0003816875396296382,0.00037883390905335546,0.0003802024875767529
57.609867095947266,0.00038263804162852466,0.0003816875396296382,0.0003821052669081837
58.85821533203125,0.0003815546224359423,0.00038263804162852466,0.0003820414422079921
62.47919464111328,0.00037859322037547827,0.0003815546224359423,0.0003800232370849699
69.25037384033203,0.00037423931644298136,0.00037859322037547827,0.00037637166678905487
80.6442642211914,0.0003691576130222529,0.00037423931644298136,0.0003716620849445462
99.67359924316406,0.0003641331859398633,0.0003691576130222529,0.00036661908961832523
130.20675659179688,0.0003598810581024736,0.0003641331859398633,0.0003619908238761127
166.8927459716797,0.00035697073326446116,0.0003598810581024736,0.00035841704811900854
168.72198486328125,0.0003557253803592175,0.00035697073326446116,0.0003563417703844607
132.85476684570312,0.00035617471439763904,0.0003557253803592175,0.0003559403703548014
101.87982177734375,0.00035807720269076526,0.00035617471439763904,0.00035710789961740375
82.6083984375,0.00036094372626394033,0.00035807720269076526,0.00035948154982179403
70.92208862304688,0.00036412611370906234,0.00036094372626394033,0.00036249557160772383
64.01610565185547,0.00036691519198939204,0.00036412611370906234,0.0003654735628515482
60.34851837158203,0.0003686869749799371,0.00036691519198939204,0.00036774977343156934
59.23566818237305,0.00036900132545270026,0.0003686869749799371,0.00036879201070405543
60.422367095947266,0.00036767730489373207,0.00036900132545270026,0.0003682889509946108
64.2028579711914,0.0003648603451438248,0.00036767730489373207,0.0003662225208245218
71.34815216064453,0.0003609582781791687,0.0003648603451438248,0.00036286929389461875
83.61603546142578,0.00035657634725794196,0.0003609582781791687,0.00035873576416634023
104.5667953491211,0.000352392322383821,0.00035657634725794196,0.0003544626524671912
141.9284210205078,0.0003490344970487058,0.000352392322383821,0.00035070127341896296
203.33436584472656,0.00034698157105594873,0.0003490344970487058,0.0003480028244666755
238.47015380859375,0.000346506480127573,0.00034698157105594873,0.00034674140624701977
184.3776092529297,0.0003476309939287603,0.000346506480127573,0.0003470636438578367
133.08116149902344,0.0003501733881421387,0.0003476309939287603,0.00034889046219177544
103.69739532470703,0.00035375499282963574,0.0003501733881421387,0.0003519435995258391
86.47321319580078,0.00035785752697847784,0.00035375499282963574,0.0003557767777238041
76.32989501953125,0.00036191544495522976,0.00035785752697847784,0.00035985003341920674
70.36824798583984,0.00036537868436425924,0.00036191544495522976,0.000363606377504766
67.3935775756836,0.00036779040237888694,0.00036537868436425924,0.0003665424301289022
66.77721405029297,0.00036888057366013527,0.00036779040237888694,0.00036829416058026254
68.4559326171875,0.00036856619408354163,0.00036888057366013527,0.0003686845302581787
72.70574951171875,0.0003669792495202273,0.00036856619408354163,0.00036773772444576025
80.33621978759766,0.0003644645039457828,0.0003669792495202273,0.00036569207441061735
92.95845031738281,0.00036148756043985486,0.0003644645039457828,0.00036295264726504683
113.62313842773438,0.00035858803312294185,0.00036148756043985486,0.00036002154229208827
147.54129028320312,0.00035628004116006196,0.00035858803312294185,0.00035742452018894255
196.04620361328125,0.00035499222576618195,0.00035628004116006196,0.0003556314331945032
218.98486328125,0.00035499868681654334,0.00035499222576618195,0.0003549922548700124
179.42727661132812,0.00035638679401017725,0.00035499868681654334,0.00035568702151067555
134.56063842773438,0.0003590564301703125,0.00035638679401017725,0.00035770967951975763
105.99129486083984,0.00036271283170208335,0.0003590564301703125,0.00036086427280679345
88.2635498046875,0.000366934051271528,0.00036271283170208335,0.0003647941630333662
77.53858184814453,0.00037119333865121007,0.000366934051271528,0.0003690269950311631
71.08920288085938,0.00037496309960260987,0.00037119333865121007,0.00037303665885701776
67.54204559326172,0.0003777772362809628,0.00037496309960260987,0.00037632646854035556
66.45257568359375,0.00037931147380732,0.0003777772362809628,0.0003785010485444218
67.595458984375,0.00037943877396173775,0.00037931147380732,0.0003793340874835849
71.06593322753906,0.00037824534229002893,0.00037943877396173775,0.0003788046888075769
77.3865966796875,0.00037601415533572435,0.00037824534229002893,0.00037709728349000216
87.328857421875,0.0003731868346221745,0.00037601415533572435,0.0003745739522855729
101.97325134277344,0.0003702344838529825,0.0003731868346221745,0.000371690490283072
121.6680908203125,0.0003676509950309992,0.0003702344838529825,0.0003689285949803889
142.68942260742188,0.00036582385655492544,0.0003676509950309992,0.0003667278215289116
150.40673828125,0.00036498619010671973,0.00036582385655492544,0.0003653972235042602
137.74513244628906,0.0003652081359177828,0.00036498619010671973,0.00036508802440948784
116.8263168334961,0.00036638008896261454,0.0003652081359177828,0.0003657806955743581
98.7154541015625,0.0003682268725242466,0.00036638008896261454,0.00036728387931361794
85.7820053100586,0.00037036321009509265,0.0003682268725242466,0.0003692687605507672
76.91612243652344,0.00037231697933748364,0.00037036321009509265,0.0003713077458087355
71.20024108886719,0.0003736271755769849,0.00037231697933748364,0.00037293508648872375
67.9876937866211,0.0003739000530913472,0.0003736271755769849,0.0003737236256711185
66.94732666015625,0.00037284946301952004,0.0003739000530913472,0.0003733333433046937
68.01068878173828,0.0003703836991917342,0.00037284946301952004,0.0003715751226991415
71.40795135498047,0.00036660933983512223,0.0003703836991917342,0.00036845641443505883
77.9419937133789,0.0003618054906837642,0.00036660933983512223,0.0003641704097390175
89.13837432861328,0.0003564376966096461,0.0003618054906837642,0.0003590898122638464
108.7256851196289,0.00035104900598526,0.0003564376966096461,0.0003537188458722085
144.66941833496094,0.00034619992948137224,0.00035104900598526,0.00034860832965932786
219.4199676513672,0.0003423987072892487,0.00034619992948137224,0.00034429103834554553
339.50677490234375,0.0003400262794457376,0.0003423987072892487,0.00034120946656912565
267.95758056640625,0.00033928180346265435,0.0003400262794457376,0.00033965197508223355
165.9584197998047,0.0003401597496122122,0.00033928180346265435,0.00033971481025218964
116.87835693359375,0.0003424545284360647,0.0003401597496122122,0.00034129314008168876
91.4567642211914,0.0003457642742432654,0.0003424545284360647,0.0003440851578488946
76.96937561035156,0.0003495561541058123,0.0003457642742432654,0.0003476258716545999
68.3836441040039,0.0003532255650497973,0.0003495561541058123,0.0003513486008159816
63.539981842041016,0.0003561900230124593,0.0003532255650497973,0.0003546609077602625
61.37432861328125,0.00035797664895653725,0.0003561900230124593,0.000357035081833601
61.55577850341797,0.00035833194851875305,0.00035797664895653725,0.0003581074415706098
64.1338119506836,0.0003572526038624346,0.00035833194851875305,0.0003577489987947047
69.63616180419922,0.0003549930697772652,0.0003572526038624346,0.00035608504549600184
79.19908142089844,0.00035202904837206006,0.0003549930697772652,0.0003534805146045983
95.2236099243164,0.00034897075966000557,0.00035202904837206006,0.0003504779015202075
121.34782409667969,0.00034643267281353474,0.00034897075966000557,0.00034768818295560777
159.76136779785156,0.00034494372084736824,0.00034643267281353474,0.00034568115370348096
187.68846130371094,0.0003448492498137057,0.00034494372084736824,0.000344892090652138
164.19058227539062,0.0003462895401753485,0.0003448492498137057,0.00034556270111352205
125.94181060791016,0.0003491551033221185,0.0003462895401753485,0.0003477088175714016
99.10295867919922,0.0003531155234668404,0.0003491551033221185,0.0003511121612973511
82.55277252197266,0.00035768095403909683,0.0003531155234668404,0.0003553649876266718
72.29529571533203,0.00036223899223841727,0.00035768095403909683,0.0003599183983169496
66.17269897460938,0.00036618270678445697,0.00036223899223841727,0.00036416397779248655
62.890174865722656,0.00036897120298817754,0.00036618270678445697,0.00036752797313965857
61.95418930053711,0.00037024670746177435,0.00036897120298817754,0.00036956058465875685
63.273807525634766,0.0003698743530549109,0.00037024670746177435,0.0003700148081406951
67.0872802734375,0.0003679915680550039,0.0003698743530549109,0.00036889148759655654
74.25711059570312,0.0003649937571026385,0.0003679915680550039,0.0003664571268018335
86.46051788330078,0.0003614510060288012,0.0003649937571026385,0.0003631945000961423
106.5096435546875,0.00035801512422040105,0.0003614510060288012,0.00035971374018117785
137.43441772460938,0.0003553165588527918,0.00035801512422040105,0.0003566544037312269
168.6687469482422,0.0003538450109772384,0.0003553165588527918,0.0003545743238646537
162.1632080078125,0.00035386273520998657,0.0003538450109772384,0.00035384765942581
126.97655487060547,0.0003553853021003306,0.00035386273520998657,0.0003546126536093652
98.45977020263672,0.00035813977592624724,0.0003553853021003306,0.00035674183163791895
80.5220718383789,0.0003616238245740533,0.00035813977592624724,0.0003598500625230372
69.53093719482422,0.00036517740227282047,0.0003616238245740533,0.000363358820322901
63.031349182128906,0.0003680858062580228,0.00036517740227282047,0.0003665827098302543
59.62387466430664,0.00036971515510231256,0.0003680858062580228,0.00036884797737002373
58.72788619995117,0.00036962819285690784,0.00036971515510231256,0.0003696185885928571
60.180084228515625,0.00036768586141988635,0.00036962819285690784,0.00036860560066998005
64.26073455810547,0.0003640762297436595,0.00036768586141988635,0.0003658332279883325
71.84730529785156,0.0003592659195419401,0.0003640762297436595,0.0003616290050558746
84.6673583984375,0.00035391596611589193,0.0003592659195419401,0.00035655690589919686
105.90547180175781,0.0003487421781755984,0.00035391596611589193,0.0003513046249281615
140.3887176513672,0.00034437066642567515,0.0003487421781755984,0.0003465413465164602
181.39849853515625,0.0003412763471715152,0.00034437066642567515,0.0003428153577260673
182.25692749023438,0.00033968023490160704,0.0003412763471715152,0.00034047276130877435
144.68167114257812,0.00033955706749111414,0.00033968023490160704,0.0003396110259927809
112.16765594482422,0.00034067194792442024,0.00033955706749111414,0.00034010098897852004
91.68531036376953,0.00034260156098753214,0.00034067194792442024,0.0003416154650039971
79.38091278076172,0.0003448444767855108,0.00034260156098753214,0.00034369423519819975
72.07301330566406,0.0003468621871434152,0.0003448444767855108,0.0003458188730292022
68.13184356689453,0.00034819735446944833,0.0003468621871434152,0.00034749205224215984
66.87963104248047,0.0003485335619188845,0.00034819735446944833,0.0003483269247226417
68.06060028076172,0.0003477392019703984,0.0003485335619188845,0.0003480991581454873
71.91216278076172,0.0003459177678450942,0.0003477392019703984,0.00034679443342611194
79.20835876464844,0.0003433469100855291,0.0003459177678450942,0.000344603176927194
91.72856903076172,0.00034047605004161596,0.0003433469100855291,0.00034188880817964673
112.48338317871094,0.00033780536614358425,0.00034047605004161596,0.00033912528306245804
147.64639282226562,0.00033585107303224504,0.00033780536614358425,0.0003368196194060147
197.41424560546875,0.0003350105253048241,0.00033585107303224504,0.00033542673918418586
215.46058654785156,0.0003355575609020889,0.0003350105253048241,0.0003352808125782758
170.41836547851562,0.0003375571104697883,0.0003355575609020889,0.0003365505253896117
126.37521362304688,0.0003408717457205057,0.0003375571104697883,0.0003392001672182232
98.98986053466797,0.00034518036409281194,0.0003408717457205057,0.00034300205879844725
82.51184844970703,0.00034999503986909986,0.00034518036409281194,0.00034755398519337177
72.4298324584961,0.00035473296884447336,0.00034999503986909986,0.0003523225022945553
66.41022491455078,0.00035880442010238767,0.00035473296884447336,0.0003567224775906652
63.28186798095703,0.00036169361555948853,0.00035880442010238767,0.00036020128754898906
62.47212219238281,0.0003630598948802799,0.00036169361555948853,0.0003623299999162555
63.86331558227539,0.0003627918194979429,0.0003630598948802799,0.00036288186674937606
67.6758804321289,0.0003610141866374761,0.0003627918194979429,0.0003618630871642381
74.5076904296875,0.00035809032851830125,0.0003610141866374761,0.00035951766767539084
85.47541046142578,0.00035453724558465183,0.00035809032851830125,0.000356285716407001
102.5140151977539,0.0003509265370666981,0.00035453724558465183,0.00035271115484647453
126.96229553222656,0.0003477992722764611,0.0003509265370666981,0.000349349167663604
154.2048797607422,0.00034558901097625494,0.0003477992722764611,0.00034668564330786467
162.67442321777344,0.0003445447073318064,0.00034558901097625494,0.0003450604563113302
143.23143005371094,0.0003447253839112818,0.0003445447073318064,0.0003446271293796599
116.93801879882812,0.00034598808269947767,0.0003447253839112818,0.0003453439858276397
97.13812255859375,0.00034804028109647334,0.00034598808269947767,0.00034699466777965426
83.71192932128906,0.0003504604392219335,0.00034804028109647334,0.0003492236719466746
75.1316146850586,0.00035277713323011994,0.0003504604392219335,0.00035158602986484766
69.88230895996094,0.00035452243173494935,0.00035277713323011994,0.0003536128206178546
67.30248260498047,0.00035532767651602626,0.00035452243173494935,0.0003548860549926758
67.02019500732422,0.0003549676912371069,0.00035532767651602626,0.0003551086410880089
69.0564193725586,0.0003534093266353011,0.0003549676912371069,0.00035415118327364326
73.84825134277344,0.0003508274385239929,0.0003534093266353011,0.0003520844620652497
82.41377258300781,0.0003475821577012539,0.0003508274385239929,0.00034917605808004737
96.55662536621094,0.0003441571316216141,0.0003475821577012539,0.0003458475403022021
119.01995086669922,0.0003411018697079271,0.0003441571316216141,0.00034261459950357676
150.02731323242188,0.00033890927443280816,0.0003411018697079271,0.00033999679726548493
171.8119659423828,0.0003379456466063857,0.00033890927443280816,0.0003384219016879797
153.98667907714844,0.0003384007140994072,0.0003379456466063857,0.00033816645736806095
120.55707550048828,0.00034024036722257733,0.0003384007140994072,0.0003393080551177263
95.15420532226562,0.00034319196129217744,0.00034024036722257733,0.00034169445279985666
78.91329956054688,0.0003467744973022491,0.00034319196129217744,0.0003449510841164738
68.76050567626953,0.00035038701025769114,0.0003467744973022491,0.00034853932447731495
62.63048553466797,0.0003533725976012647,0.00035038701025769114,0.00035183189902454615
59.426753997802734,0.0003551463596522808,0.0003533725976012647,0.0003542084596119821
58.56542205810547,0.000355307653080672,0.0003551463596522808,0.0003551756963133812
60.06073760986328,0.00035373566788621247,0.000355307653080672,0.00035447237314656377
64.2605209350586,0.00035061349626630545,0.00035373566788621247,0.00035212934017181396
72.08731079101562,0.000346394837833941,0.00035061349626630545,0.00034846513881348073
85.55054473876953,0.000341741309966892,0.000346394837833941,0.0003440375148784369
108.95995330810547,0.00033736019395291805,0.000341741309966892,0.0003395300591364503
148.91555786132812,0.00033390498720109463,0.00033736019395291805,0.00033562115277163684
197.82810974121094,0.0003318606177344918,0.00033390498720109463,0.0003328775055706501
189.43136596679688,0.00033144064946100116,0.0003318606177344918,0.0003316464426461607
139.9730987548828,0.0003326409787405282,0.00033144064946100116,0.00033203227212652564
105.26207733154297,0.000335165997967124,0.0003326409787405282,0.00033388641895726323
84.93925476074219,0.0003385548188816756,0.000335165997967124,0.0003368330653756857
72.95010375976562,0.00034219087683595717,0.0003385548188816756,0.0003403361770324409
65.92027282714844,0.00034543557558208704,0.00034219087683595717,0.00034376996336504817
62.10750961303711,0.000347720313584432,0.00034543557558208704,0.00034653133479878306
60.83070755004883,0.00034864776534959674,0.000347720313584432,0.000348137051332742
61.84773254394531,0.0003480460145510733,0.00034864776534959674,0.00034830180811695755
65.4041519165039,0.00034602347295731306,0.0003480460145510733,0.0003469934454187751
72.12384033203125,0.000342961197020486,0.00034602347295731306,0.0003444566100370139
83.40533447265625,0.0003393946390133351,0.000342961197020486,0.0003411494835745543
101.1465072631836,0.00033596926368772984,0.0003393946390133351,0.00033766176784411073
125.82311248779297,0.0003332923515699804,0.00033596926368772984,0.00033461814746260643
145.3914794921875,0.00033182307379320264,0.0003332923515699804,0.0003325495636090636
136.77964782714844,0.00033179271849803627,0.00033182307379320264,0.00033179952879436314
110.86915588378906,0.0003331878106109798,0.00033179271849803627,0.0003324764547869563
88.84418487548828,0.0003357107634656131,0.0003331878106109798,0.000334426062181592
74.32935333251953,0.0003388515906408429,0.0003357107634656131,0.000337247212883085
65.2533950805664,0.00034195161424577236,0.0003388515906408429,0.0003403582377359271
59.991703033447266,0.00034433387918397784,0.00034195161424577236,0.0003430931828916073
57.5031852722168,0.0003454227698966861,0.00034433387918397784,0.0003448260831646621
57.483158111572266,0.00034489366225898266,0.0003454227698966861,0.0003451064694672823
60.04302215576172,0.0003427198389545083,0.00034489366225898266,0.00034375814720988274
65.79663848876953,0.0003392271464690566,0.0003427198389545083,0.0003409305354580283
76.39509582519531,0.0003350172773934901,0.0003392271464690566,0.0003370876074768603
95.19507598876953,0.0003308271989226341,0.0003350172773934901,0.00033289799466729164
130.5209503173828,0.0003274094488006085,0.0003308271989226341,0.0003291048342362046
195.88954162597656,0.00032538853702135384,0.0003274094488006085,0.00032639369601383805
233.80865478515625,0.00032513722544535995,0.00032538853702135384,0.00032526039285585284
168.72991943359375,0.00032675848342478275,0.00032513722544535995,0.00032594159711152315
117.21963500976562,0.0003300609823781997,0.00032675848342478275,0.00032839400228112936
89.6216812133789,0.0003345993463881314,0.0003300609823781997,0.00033230194821953773
74.1642837524414,0.00033974944381043315,0.0003345993463881314,0.0003371339407749474
65.16925811767578,0.0003447785275056958,0.00033974944381043315,0.00034221436362713575
60.058406829833984,0.0003489842056296766,0.0003447785275056958,0.0003468268259894103
57.63019561767578,0.0003517833538353443,0.0003489842056296766,0.0003503283078316599
57.42378234863281,0.000352818809915334,0.0003517833538353443,0.00035224761813879013
59.4076042175293,0.00035204150481149554,0.000352818809915334,0.0003523806226439774
63.91550827026367,0.0003497122088447213,0.00035204150481149554,0.0003508327645249665
71.76895904541016,0.00034634029725566506,0.0003497122088447213,0.00034798920387402177
84.17610931396484,0.00034260330721735954,0.00034634029725566506,0.00034444319317117333
101.81059265136719,0.0003391886712051928,0.00034260330721735954,0.0003408759366720915
120.22540283203125,0.00033668812830001116,0.0003391886712051928,0.0003379249828867614
123.85968017578125,0.00033547336352057755,0.00033668812830001116,0.0003360697883181274
108.23963165283203,0.000335642253048718,0.00033547336352057755,0.0003355439694132656
89.10186004638672,0.00033696775790303946,0.000335642253048718,0.00033628358505666256
74.64601135253906,0.0003389880293980241,0.00033696775790303946,0.0003379463742021471
65.25115966796875,0.0003410608333069831,0.0003389880293980241,0.0003399831766728312
59.59339141845703,0.0003424640162847936,0.0003410608333069831,0.00034171389415860176
56.841590881347656,0.0003425978356972337,0.0003424640162847936,0.00034247839357703924
56.583683013916016,0.000341080070938915,0.0003425978356972337,0.00034178546047769487
58.89094924926758,0.0003378699766471982,0.000341080070938915,0.0003394232480786741
64.40933990478516,0.0003332832711748779,0.0003378699766471982,0.00033552938839420676
74.66098022460938,0.00032792999991215765,0.0003332832711748779,0.00033056712709367275
93.333740234375,0.0003225799591746181,0.00032792999991215765,0.0003252261085435748
128.8321990966797,0.0003180257335770875,0.0003225799591746181,0.00032028573332354426
194.38172912597656,0.000314900215016678,0.0003180257335770875,0.0003164554655086249
229.6199493408203,0.0003135918523184955,0.000314900215016678,0.0003142428759019822
161.8019256591797,0.00031419104197993875,0.0003135918523184955,0.0003138858010061085
111.90644836425781,0.0003164900408592075,0.00031419104197993875,0.0003153262659907341
85.75115203857422,0.00032001902582123876,0.0003164900408592075,0.00031822826713323593
71.25675201416016,0.0003241246158722788,0.00032001902582123876,0.0003220336511731148
62.941802978515625,0.0003280693490523845,0.0003241246158722788,0.0003260498633608222
58.338008880615234,0.00033115892438218,0.0003280693490523845,0.0003295621427241713
56.4544677734375,0.00033284552046097815,0.00033115892438218,0.0003319492971058935
56.91725158691406,0.0003328564635012299,0.00033284552046097815,0.00033280011848546565
59.896949768066406,0.00033123939647339284,0.0003328564635012299,0.00033200139296241105
66.08695983886719,0.0003283723781351,0.00033123939647339284,0.00032976584043353796
76.9669189453125,0.0003248794237151742,0.0003283723781351,0.0003265944542363286
95.53604888916016,0.0003215134784113616,0.0003248794237151742,0.00032317504519596696
124.48094940185547,0.00031900417525321245,0.0003215134784113616,0.0003202466177754104
153.20989990234375,0.0003179161576554179,0.00031900417525321245,0.0003184534434694797
142.1898956298828,0.000318547070492059,0.0003179161576554179,0.00031822407618165016
108.97468566894531,0.00032086155260913074,0.000318547070492059,0.00031968916300684214
84.7227783203125,0.0003245059051550925,0.00032086155260913074,0.00032265635672956705
69.84266662597656,0.00032884994288906455,0.0003245059051550925,0.00032663726597093046
61.104957580566406,0.0003331075713504106,0.00032884994288906455,0.0003309275198262185
56.277286529541016,0.00033647450618445873,0.0003331075713504106,0.0003347339225001633
54.27957534790039,0.0003383059229236096,0.00033647450618445873,0.0003373319050297141
54.77806854248047,0.00033826055005192757,0.0003383059229236096,0.0003382273716852069
57.835391998291016,0.0003363805008120835,0.00033826055005192757,0.0003372695646248758
64.16006469726562,0.00033310469007119536,0.0003363805008120835,0.0003346988232806325
75.20780181884766,0.0003291295433882624,0.00033310469007119536,0.00033108273055404425
93.21185302734375,0.000325278117088601,0.0003291295433882624,0.00032718005240894854
119.58763122558594,0.00032230382203124464,0.000325278117088601,0.00032377682509832084
139.98716735839844,0.00032073090551421046,0.00032230382203124464,0.00032150873448699713
128.9979705810547,0.00032078189542517066,0.00032073090551421046,0.00032074726186692715
103.031982421875,0.00032235050457529724,0.00032078189542517066,0.000321550527587533
82.66307067871094,0.0003250280278734863,0.00032235050457529724,0.0003236631164327264
69.8621597290039,0.0003281812823843211,0.0003250280278734863,0.0003265675622969866
62.05282974243164,0.00033108287607319653,0.0003281812823843211,0.000329586211591959
57.764129638671875,0.0003330271574668586,0.00033108287607319653,0.0003320040414109826
56.095741271972656,0.0003334828361403197,0.0003330271574668586,0.0003332023916300386
56.83732986450195,0.00033220433397218585,0.0003334828361403197,0.0003327921440359205
60.19671630859375,0.00032929013832472265,0.00033220433397218585,0.0003306992875877768
67.10211181640625,0.00032517133513465524,0.00032929013832472265,0.00032718887086957693
79.59541320800781,0.0003205279354006052,0.00032517133513465524,0.00032281666062772274
102.18374633789062,0.00031615301850251853,0.0003205279354006052,0.0003183184307999909
144.27175903320312,0.00031279888935387135,0.00031615301850251853,0.0003144645015709102
202.21392822265625,0.0003110362449660897,0.00031279888935387135,0.0003119130269624293
182.11917114257812,0.00031117326579988003,0.0003110362449660897,0.0003111005644313991
125.48699951171875,0.00031318218680098653,0.00031117326579988003,0.00031216663774102926
91.58785247802734,0.00031672787736169994,0.00031318218680098653,0.0003149315598420799
73.33140563964844,0.0003212059964425862,0.00031672787736169994,0.0003189294948242605
62.90476608276367,0.000325840781442821,0.0003212059964425862,0.00032347411615774035
57.04518127441406,0.0003298083902336657,0.000325840781442821,0.00032776809530332685
54.24576187133789,0.0003324035496916622,0.0003298083902336657,0.00033104722388088703
53.9014892578125,0.0003331865882501006,0.0003324035496916622,0.0003327379235997796
55.96080780029297,0.0003320627147331834,0.0003331865882501006,0.00033257174072787166
60.757957458496094,0.0003293350455351174,0.0003320627147331834,0.00033065213938243687
69.19889831542969,0.00032560282852500677,0.0003293350455351174,0.000327430316247046
82.81455993652344,0.0003216295735910535,0.00032560282852500677,0.0003235873009543866
102.50972747802734,0.00031817337730899453,0.0003216295735910535,0.0003198822378180921
122.3974838256836,0.0003158271429128945,0.00031817337730899453,0.0003169880947098136
124.29823303222656,0.0003149207041133195,0.0003158271429128945,0.0003153639263473451
106.35110473632812,0.00031547335674986243,0.0003149207041133195,0.0003151834534946829
87.14124298095703,0.0003172184224240482,0.00031547335674986243,0.0003163242363370955
73.27740478515625,0.00031963916262611747,0.0003172184224240482,0.0003183971275575459
64.36421203613281,0.0003220856888219714,0.00031963916262611747,0.0003208215639460832
59.068634033203125,0.0003238675417378545,0.0003220856888219714,0.0003229293506592512
56.48859786987305,0.000324425520375371,0.0003238675417378545,0.0003240960359107703
56.327476501464844,0.0003234085161238909,0.000324425520375371,0.00032386623206548393
58.72390365600586,0.0003208009875379503,0.0003234085161238909,0.0003220562939532101
64.42784881591797,0.0003169240662828088,0.0003208009875379503,0.00031881919130682945
75.35482788085938,0.0003124041249975562,0.0003169240662828088,0.0003146291710436344
96.08895111083984,0.00030804768903180957,0.0003124041249975562,0.00031020218739286065
138.17083740234375,0.0003046831698156893,0.00030804768903180957,0.00030635338043794036
214.4578857421875,0.0003029935178346932,0.0003046831698156893,0.00030383438570424914
202.0493621826172,0.00030340137891471386,0.0003029935178346932,0.0003031941596418619
127.73182678222656,0.00030596854048781097,0.00030340137891471386,0.00030467333272099495
89.06779479980469,0.0003103894996456802,0.00030596854048781097,0.0003081518807448447
69.50828552246094,0.0003160063934046775,0.0003103894996456802,0.00031315285013988614
58.79941177368164,0.0003219283535145223,0.0003160063934046775,0.0003189071430824697
52.92445373535156,0.00032716814894229174,0.0003219283535145223,0.000324479304254055
50.17611312866211,0.0003308541199658066,0.00032716814894229174,0.0003289403975941241
49.88218307495117,0.00033242051722481847,0.0003308541199658066,0.00033156992867588997
52.001590728759766,0.0003317554364912212,0.00033242051722481847,0.00033202703343704343
57.04521179199219,0.0003292405162937939,0.0003317554364912212,0.0003304456768091768
66.18327331542969,0.0003256331547163427,0.0003292405162937939,0.0003273953916504979
81.4230728149414,0.0003219102509319782,0.0003256331547163427,0.00032374271540902555
104.57179260253906,0.0003190089773852378,0.0003219102509319782,0.0003204423119314015
125.46003723144531,0.0003176286118105054,0.0003190089773852378,0.0003183084772899747
118.19650268554688,0.00031810166547074914,0.0003176286118105054,0.0003178541664965451
94.47016906738281,0.0003203533706255257,0.00031810166547074914,0.0003192080184817314
75.48300170898438,0.0003239147481508553,0.0003203533706255257,0.00032210105564445257
63.39742660522461,0.0003280402743257582,0.0003239147481508553,0.00032593042124062777
56.14149475097656,0.00033182554761879146,0.0003280402743257582,0.0003298750380054116
52.15253829956055,0.0003343966673128307,0.00033182554761879146,0.0003330474137328565
50.64189147949219,0.00033508456544950604,0.0003343966673128307,0.0003346755402162671
51.37116241455078,0.0003335913352202624,0.00033508456544950604,0.00033427454764023423
54.526161193847656,0.00033005146542564034,0.0003335913352202624,0.0003317619557492435
60.918243408203125,0.00032502671820111573,0.00033005146542564034,0.0003274864866398275
72.10919189453125,0.000319365382893011,0.00032502671820111573,0.00032215367536991835
90.8100814819336,0.0003140114131383598,0.000319365382893011,0.0003166586975567043
117.40119171142578,0.0003098238375969231,0.0003140114131383598,0.00031189993023872375
132.52098083496094,0.00030736459302715957,0.0003098238375969231,0.00030858354875817895
113.29396057128906,0.0003068295191042125,0.00030736459302715957,0.0003070854872930795
87.33843994140625,0.00030799955129623413,0.0003068295191042125,0.000307394249830395
69.81685638427734,0.00031030658283270895,0.00030799955129623413,0.00030911946669220924
59.3588981628418,0.00031290698098018765,0.00031030658283270895,0.00031155996839515865
53.33428955078125,0.0003148695104755461,0.00031290698098018765,0.00031383169698528945
50.46253967285156,0.00031537312315776944,0.0003148695104755461,0.00031505973311141133
50.12764358520508,0.0003139068721793592,0.00031537312315776944,0.0003145773080177605
52.365352630615234,0.0003103961644228548,0.0003139068721793592,0.000312090793158859
57.9035758972168,0.00030526542104780674,0.0003103961644228548,0.0003077754518017173
68.58390808105469,0.00029930658638477325,0.00030526542104780674,0.0003022403107024729
89.02949523925781,0.0002935133525170386,0.00029930658638477325,0.00029637798434123397
131.9077911376953,0.0002888283634092659,0.0002935133525170386,0.000291153701255098
219.27537536621094,0.000285973132122308,0.0002888283634092659,0.00028739473782479763
210.44602966308594,0.00028531873249448836,0.000285973132122308,0.00028564303647726774
129.53594970703125,0.00028683681739494205,0.00028531873249448836,0.00028606870910152793
90.16151428222656,0.0002901418483816087,0.00028683681739494205,0.00028846715576946735
70.77861022949219,0.00029456615447998047,0.0002901418483816087,0.0002923165156971663
60.32725143432617,0.0002992615627590567,0.00029456615447998047,0.0002968636399600655
54.59992599487305,0.00030335443443618715,0.0002992615627590567,0.00030125031480565667
51.95530319213867,0.00030610396061092615,0.00030335443443618715,0.00030466963653452694
51.692176818847656,0.00030705524841323495,0.00030610396061092615,0.0003065221826545894
53.78232192993164,0.0003061230818275362,0.00030705524841323495,0.00030653647263534367
58.72407150268555,0.00030364032136276364,0.0003061230818275362,0.0003048358194064349
67.58834838867188,0.00030025269370526075,0.00030364032136276364,0.0003019095747731626
82.27701568603516,0.000296780897770077,0.00030025269370526075,0.00029849045677110553
103.70784759521484,0.0002940393169410527,0.000296780897770077,0.00029539380921050906
121.66011047363281,0.0002926485030911863,0.0002940393169410527,0.0002933337236754596
114.37692260742188,0.00029292498948052526,0.0002926485030911863,0.00029277600697241724
91.97760009765625,0.00029480777448043227,0.00029292498948052526,0.00029384790104813874
73.85757446289062,0.0002978902484755963,0.00029480777448043227,0.00029631805955432355
62.27012634277344,0.0003014685644302517,0.0002978902484755963,0.00029963545966893435
55.365928649902344,0.000304699526168406,0.0003014685644302517,0.00030303027597256005
51.7536735534668,0.00030677285394631326,0.000304699526168406,0.0003056774730794132
50.741241455078125,0.0003071018436457962,0.00030677285394631326,0.00030687812250107527
52.212059020996094,0.00030548725044354796,0.0003071018436457962,0.00030623810016550124
56.66680145263672,0.0003021770971827209,0.00030548725044354796,0.000303781358525157
65.38762664794922,0.00029781681951135397,0.0003021770971827209,0.00029995496151968837
81.46941375732422,0.0002933013020083308,0.00029781681951135397,0.0002955289965029806
111.4923095703125,0.00028955109883099794,0.0002933013020083308,0.0002914090873673558
160.47442626953125,0.0002873216290026903,0.00028955109883099794,0.00028842914616689086
172.26800537109375,0.00028705678414553404,0.0002873216290026903,0.00028718484099954367
124.48509216308594,0.0002888077578973025,0.00028705678414553404,0.00028792209923267365
89.76216888427734,0.000292267301119864,0.0002888077578973025,0.000290514639345929
70.81910705566406,0.0002968009212054312,0.000292267301119864,0.00029449607245624065
60.15611267089844,0.00030156824504956603,0.0002968009212054312,0.00029913359321653843
54.199317932128906,0.0003056733403354883,0.00030156824504956603,0.0003035619738511741
51.301063537597656,0.0003083241463173181,0.0003056733403354883,0.0003069375525228679
50.7933349609375,0.00030900922138243914,0.0003083241463173181,0.00030860703554935753
52.626285552978516,0.00030761316884309053,0.00030900922138243914,0.00030825549038127065
57.30654525756836,0.00030445074662566185,0.00030761316884309053,0.0003059822483919561
65.9535140991211,0.000300208805128932,0.00030445074662566185,0.0003022885648533702
80.93848419189453,0.0002957827236969024,0.000300208805128932,0.00029796562739647925
104.53510284423828,0.000292070209980011,0.0002957827236969024,0.00029390782583504915
127.72254180908203,0.00028978183399885893,0.000292070209980011,0.0002909154281951487
119.90806579589844,0.0002893017663154751,0.00028978183399885893,0.0002895321522373706
93.16454315185547,0.00029059298685751855,0.0002893017663154751,0.0002899303799495101
72.90943908691406,0.0002932306088041514,0.00029059298685751855,0.00029188161715865135
60.648983001708984,0.00029646712937392294,0.0002932306088041514,0.0002948043984360993
53.482242584228516,0.0002993866801261902,0.00029646712937392294,0.00029787124367430806
49.80034255981445,0.00030108733335509896,0.0002993866801261902,0.0003001754230353981
48.71963882446289,0.0003009414067491889,0.00030108733335509896,0.00030095147667452693
50.11147689819336,0.00029872212326154113,0.0003009414067491889,0.00029977093799971044
54.362281799316406,0.0002946988679468632,0.00029872212326154113,0.0002966546453535557
62.64399719238281,0.00028956675669178367,0.0002946988679468632,0.0002920854603871703
77.47431182861328,0.00028428187943063676,0.00028956675669178367,0.0002868891751859337
102.36965942382812,0.00027979008154943585,0.00028428187943063676,0.0002820142835844308
132.431884765625,0.00027683613006956875,0.00027979008154943585,0.0002783018280752003
129.69679260253906,0.0002758001210168004,0.00027683613006956875,0.00027630996191874146
100.01158142089844,0.0002766551333479583,0.0002758001210168004,0.0002762139483820647
77.1535873413086,0.000278987834462896,0.0002766551333479583,0.0002777960035018623
63.465118408203125,0.00028208555886521935,0.000278987834462896,0.0002804977120831609
55.61174011230469,0.0002850890450645238,0.00028208555886521935,0.0002835374907590449
51.414398193359375,0.00028714624932035804,0.0002850890450645238,0.0002860617823898792
49.95471954345703,0.0002876324288081378,0.00028714624932035804,0.0002873320481739938
50.96858596801758,0.0002862708643078804,0.0002876324288081378,0.0002868963638320565
54.77660369873047,0.00028322753496468067,0.0002862708643078804,0.00028469867538660765
62.60798263549805,0.00027908076299354434,0.00028322753496468067,0.0002811116573866457
77.37818145751953,0.000274689809884876,0.00027908076299354434,0.0002768543199636042
105.63616180419922,0.0002709746768232435,0.000274689809884876,0.0002728143590502441
157.05372619628906,0.0002687421510927379,0.0002709746768232435,0.0002698511816561222
179.80503845214844,0.0002685014042071998,0.0002687421510927379,0.0002686181105673313
125.55165100097656,0.0002703805803321302,0.0002685014042071998,0.000269431242486462
87.56197357177734,0.0002740985946729779,0.0002703805803321302,0.00027221575146541
67.80343627929688,0.0002790194994304329,0.0002740985946729779,0.0002765179960988462
56.996978759765625,0.0002842462854459882,0.0002790194994304329,0.0002815771149471402
51.09119415283203,0.0002887893933802843,0.0002842462854459882,0.0002864535781554878
48.28713607788086,0.0002917539968620986,0.0002887893933802843,0.00029020552756264806
47.91728210449219,0.00029258086578920484,0.0002917539968620986,0.0002921038249041885
49.90164566040039,0.00029115256620571017,0.00029258086578920484,0.00029180801357142627
54.65920639038086,0.0002878405211959034,0.00029115256620571017,0.00028944440418854356
63.27315902709961,0.00028341118013486266,0.0002878405211959034,0.00028558264602907
77.29560852050781,0.0002787986886687577,0.00028341118013486266,0.0002810728328768164
97.07103729248047,0.0002748863189481199,0.0002787986886687577,0.00027682160725817084
112.26478576660156,0.000272302539087832,0.0002748863189481199,0.0002735811285674572
104.519287109375,0.00027131589013151824,0.000272302539087832,0.0002717968600336462
85.23894500732422,0.00027180093456991017,0.00027131589013151824,0.00027154007693752646
69.72803497314453,0.0002732927678152919,0.00027180093456991017,0.00027251814026385546
59.75217056274414,0.00027508725179359317,0.0002732927678152919,0.0002741503994911909
53.88760757446289,0.0002763907250482589,0.00027508725179359317,0.0002756910107564181
50.96788787841797,0.0002765101380646229,0.0002763907250482589,0.00027639768086373806
50.53850555419922,0.0002749929262790829,0.0002765101380646229,0.00027569729718379676
52.677085876464844,0.0002717847819440067,0.0002749929262790829,0.0002733359578996897
58.1407470703125,0.0002672382688615471,0.0002717847819440067,0.00026946322759613395
68.76215362548828,0.0002620583982206881,0.0002672382688615471,0.00026460870867595077
89.00042724609375,0.0002571279474068433,0.0002620583982206881,0.0002595658879727125
127.74319458007812,0.00025330629432573915,0.0002571279474068433,0.0002552027581259608
172.12667846679688,0.00025123264640569687,0.00025330629432573915,0.0002522636204957962
140.96730041503906,0.00025120971258729696,0.00025123264640569687,0.00025121535873040557
96.06925964355469,0.00025312541401945055,0.00025120971258729696,0.00025215247296728194
71.65653991699219,0.0002564898459240794,0.00025312541401945055,0.0002547774347476661
58.6016845703125,0.0002604982000775635,0.0002564898459240794,0.0002584485337138176
51.41257858276367,0.00026420113863423467,0.0002604982000775635,0.0002622932952363044
47.79482650756836,0.00026668800273910165,0.00026420113863423467,0.00026538351085036993
46.822837829589844,0.0002673088456504047,0.00026668800273910165,0.0002669377136044204
48.2883186340332,0.0002658445155248046,0.0002673088456504047,0.0002665193169377744
52.62744903564453,0.0002625671913847327,0.0002658445155248046,0.0002641541650518775
61.20280838012695,0.00025819061556831,0.0002625671913847327,0.0002603360335342586
77.01753997802734,0.00025366328191012144,0.00025819061556831,0.0002558962441980839
105.927978515625,0.0002499407855793834,0.00025366328191012144,0.0002517846005503088
145.81825256347656,0.00024775610654614866,0.0002499407855793834,0.0002488407480996102
141.3906707763672,0.0002474845387041569,0.00024775610654614866,0.000247614603722468
102.64453887939453,0.0002490979677531868,0.0002474845387041569,0.00024827857851050794
76.95032501220703,0.0002521866699680686,0.0002490979677531868,0.00025061663473024964
62.62319564819336,0.0002560469147283584,0.0002521866699680686,0.0002540770801715553
54.68506622314453,0.00025982700753957033,0.0002560469147283584,0.0002578867715783417
50.549720764160156,0.000262695481069386,0.00025982700753957033,0.0002612061216495931
49.13089370727539,0.000264032743871212,0.000262695481069386,0.00026330893160775304
50.13823318481445,0.00026355742011219263,0.000264032743871212,0.0002637431025505066
53.731746673583984,0.00026143412105739117,0.00026355742011219263,0.0002624490298330784
60.844688415527344,0.0002581948065198958,0.00026143412105739117,0.00025977526092901826
73.16358184814453,0.00025461718905717134,0.0002581948065198958,0.0002563766320236027
92.57777404785156,0.0002515238302294165,0.00025461718905717134,0.00025305169401690364
114.56962585449219,0.00024959820439107716,0.0002515238302294165,0.0002505501906853169
115.7310791015625,0.0002492271887604147,0.00024959820439107716,0.00024940381990745664
94.26651763916016,0.00025043889763765037,0.0002492271887604147,0.0002498186950106174
74.60154724121094,0.00025290000485256314,0.00025043889763765037,0.00025164411636069417
61.82159423828125,0.0002559853019192815,0.00025290000485256314,0.0002544047893024981
54.26070785522461,0.00025889487005770206,0.0002559853019192815,0.00025739226839505136
50.2138786315918,0.0002608309150673449,0.00025889487005770206,0.0002598096616566181
48.819515228271484,0.0002611821983009577,0.0002608309150673449,0.00026095216162502766
49.92982864379883,0.0002597021812107414,0.0002611821983009577,0.0002603897009976208
53.91808319091797,0.00025656638899818063,0.0002597021812107414,0.0002580861619208008
62.01872253417969,0.0002523590810596943,0.00025656638899818063,0.00025442198966629803
77.03662872314453,0.0002479164977557957,0.0002523590810596943,0.0002501077251508832
105.10035705566406,0.00024412153288722038,0.0002479164977557957,0.000246001232881099
149.9437255859375,0.00024168870004359633,0.00024412153288722038,0.00024289722205139697
157.26644897460938,0.00024103788018692285,0.00024168870004359633,0.00024135870626196265
113.34026336669922,0.00024221421335823834,0.00024103788018692285,0.00024161637702491134
82.38227844238281,0.0002449008752591908,0.00024221421335823834,0.00024353619664907455
65.37823486328125,0.0002484693832229823,0.0002449008752591908,0.00024664989905431867
55.876739501953125,0.00025210127932950854,0.0002484693832229823,0.00025023857597261667
50.65790939331055,0.0002549333730712533,0.00025210127932950854,0.0002534639206714928
48.336978912353516,0.000256248633377254,0.0002549333730712533,0.0002555356768425554
48.394134521484375,0.0002556280524004251,0.000256248633377254,0.0002558841370046139
50.885223388671875,0.0002530816709622741,0.0002556280524004251,0.0002543035370763391
56.43762969970703,0.0002490300976205617,0.0002530816709622741,0.0002510094200260937
66.46733856201172,0.00024421591660939157,0.0002490300976205617,0.00024658438633196056
83.21578216552734,0.00023950220202095807,0.00024421591660939157,0.0002418309450149536
106.54206848144531,0.00023566820891574025,0.00023950220202095807,0.00023756767041049898
118.48249816894531,0.00023323189816437662,0.00023566820891574025,0.00023443912505172193
101.73777770996094,0.00023236546257976443,0.00023323189816437662,0.00023278756998479366
79.66140747070312,0.0002328696136828512,0.00023236546257976443,0.0002325995301362127
64.70303344726562,0.00023422548838425428,0.0002328696136828512,0.0002335190074518323
55.71841049194336,0.00023572100326418877,0.00023422548838425428,0.00023493447224609554
50.75811004638672,0.00023659734870307148,0.00023572100326418877,0.00023611326469108462
48.71105194091797,0.0002362329396419227,0.00023659734870307148,0.00023636582773178816
49.166786193847656,0.00023430681903846562,0.0002362329396419227,0.0002352201408939436
52.414329528808594,0.00023090123431757092,0.00023430681903846562,0.00023255657288245857
59.44830322265625,0.00022647419245913625,0.00023090123431757092,0.0002286457602167502
72.79560852050781,0.00022175683989189565,0.00022647419245913625,0.00022408289078157395
98.12642669677734,0.00021756303613074124,0.00022175683989189565,0.00021963923063594848
142.6417999267578,0.00021457727416418493,0.00021756303613074124,0.0002160602598451078
162.96713256835938,0.00021322519751265645,0.00021457727416418493,0.00021389666653703898
119.15866088867188,0.00021358666708692908,0.00021322519751265645,0.00021339883096516132
84.79258728027344,0.00021539372391998768,0.00021358666708692908,0.00021447375183925033
66.25923919677734,0.00021809256577398628,0.00021539372391998768,0.00021671445574611425
56.205684661865234,0.0002209220256190747,0.00021809256577398628,0.00021946804190520197
50.839229583740234,0.00022309954511001706,0.0002209220256190747,0.0002219652378698811
48.61735534667969,0.00022397444990929216,0.00022309954511001706,0.0002234895946457982
49.07075500488281,0.0002231957478215918,0.00022397444990929216,0.00022353898384608328
52.45354461669922,0.00022083710064180195,0.0002231957478215918,0.00022197386715561152
59.98865509033203,0.00021736108465120196,0.00022083710064180195,0.00021906272741034627
74.88561248779297,0.00021353746706154197,0.00021736108465120196,0.00021542242029681802
105.46944427490234,0.0002102271537296474,0.00021353746706154197,0.00021186696540098637
165.2749481201172,0.00020817707991227508,0.0002102271537296474,0.00020919631060678512
174.3763427734375,0.00020784224034287035,0.00020817707991227508,0.0002080066769849509
112.19309997558594,0.00020931102335453033,0.00020784224034287035,0.00020856749324593693
77.75727844238281,0.00021227997785899788,0.00020931102335453033,0.00021077309793327004
60.775535583496094,0.00021611333067994565,0.00021227997785899788,0.0002141590666724369
51.80304718017578,0.00021996258874423802,0.00021611333067994565,0.00021798862144351006
47.17681884765625,0.00022294645896181464,0.00021996258874423802,0.00022139957582112402
45.45146942138672,0.00022434332640841603,0.00022294645896181464,0.0002235898282378912
46.20068359375,0.00022381760936696082,0.00022434332640841603,0.0002240284375147894
49.668296813964844,0.00022148486459627748,0.00022381760936696082,0.0002226040232926607
56.934879302978516,0.000217917695408687,0.00022148486459627748,0.00021966118947602808
70.2935791015625,0.00021396533702500165,0.000217917695408687,0.00021591151016764343
93.25048828125,0.00021052442025393248,0.00021396533702500165,0.00021222639770712703
120.57113647460938,0.00020831447909586132,0.00021052442025393248,0.0002094099036185071
115.1375732421875,0.00020770977425854653,0.00020831447909586132,0.00020800458150915802
87.1344985961914,0.0002086737658828497,0.00020770977425854653,0.00020817793847527355
67.02334594726562,0.00021079691941849887,0.0002086737658828497,0.00020970957120880485
55.3749885559082,0.00021336908685043454,0.00021079691941849887,0.00021204460063017905
48.89772033691406,0.00021553560509346426,0.00021336908685043454,0.00021440480486489832
45.791648864746094,0.0002165155892726034,0.00021553560509346426,0.00021597379236482084
45.29854965209961,0.00021578931773547083,0.0002165155892726034,0.00021610014664474875
47.43804931640625,0.00021327311696950346,0.00021578931773547083,0.00021448091138154268
53.02545166015625,0.00020935360225848854,0.00021327311696950346,0.00021126787760294974
64.33015441894531,0.0002047953603323549,0.00020935360225848854,0.00020703795598819852
87.23603820800781,0.00020052255422342569,0.0002047953603323549,0.0002026351576205343
136.61953735351562,0.00019738430273719132,0.00020052255422342569,0.00019894249271601439
187.82237243652344,0.00019595626508817077,0.00019738430273719132,0.0001966667186934501
128.24368286132812,0.00019642052939161658,0.00019595626508817077,0.00019618278020061553
84.0002212524414,0.00019855212303809822,0.00019642052939161658,0.0001974698097910732
63.1409912109375,0.00020176111138425767,0.00019855212303809822,0.00020012518507428467
52.43679428100586,0.00020521131227724254,0.00020176111138425767,0.00020344177028164268
46.83063888549805,0.0002079741534544155,0.00020521131227724254,0.00020654087711591274
44.42741012573242,0.00020926403522025794,0.0002079741534544155,0.00020856541232205927
44.533905029296875,0.00020862343080807477,0.00020926403522025794,0.00020889146253466606
47.24726867675781,0.00020607130136340857,0.00020862343080807477,0.00020729805692099035
53.47537612915039,0.00020210212096571922,0.00020607130136340857,0.00020404256065376103
65.20706176757812,0.0001975469058379531,0.00020210212096571922,0.00019978906493633986
86.27545166015625,0.00019331456860527396,0.0001975469058379531,0.00019540693028829992
115.97063446044922,0.0001901766227092594,0.00019331456860527396,0.00019173265900462866
119.35186004638672,0.00018857582472264767,0.0001901766227092594,0.00018936843844130635
91.0865249633789,0.00018855214875657111,0.00018857582472264767,0.00018855312373489141
68.85424041748047,0.0001897701295092702,0.00018855214875657111,0.00018914058455266058
56.08313751220703,0.00019158207578584552,0.0001897701295092702,0.0001906438556034118
49.06250762939453,0.00019320652063470334,0.00019158207578584552,0.00019235277432017028
45.60012435913086,0.00019389009685255587,0.00019320652063470334,0.00019350179354660213
44.84219741821289,0.00019311648793518543,0.00019389009685255587,0.00019345547480043024
46.69317626953125,0.0001907646656036377,0.00019311648793518543,0.00019189398153685033
51.81306457519531,0.00018715411715675145,0.0001907646656036377,0.00018891673244070262
62.05574417114258,0.00018294899200554937,0.00018715411715675145,0.0001850166154326871
81.6781005859375,0.0001789889793144539,0.00018294899200554937,0.00018094538245350122
116.60588073730469,0.00017604115419089794,0.0001789889793144539,0.00017750302504282445
139.6005859375,0.0001746133784763515,0.00017604115419089794,0.00017532185302115977
106.83890533447266,0.00017486049910075963,0.0001746133784763515,0.00017472973559051752
76.234375,0.00017656067211646587,0.00017486049910075963,0.00017569377087056637
59.482078552246094,0.00017915817443281412,0.00017656067211646587,0.0001778296718839556
50.37035369873047,0.00018189800903201103,0.00017915817443281412,0.000180487273610197
45.62699508666992,0.00018397002713754773,0.00018189800903201103,0.0001828871463658288
43.81245422363281,0.00018471213115844876,0.00018397002713754773,0.0001842929923441261
44.52073287963867,0.0001838101597968489,0.00018471213115844876,0.00018421483400743455
48.12138748168945,0.00018138364248443395,0.0001838101597968489,0.0001825544604798779
56.02490234375,0.0001779842423275113,0.00018138364248443395,0.00017964831204153597
71.8530502319336,0.00017442964599467814,0.0001779842423275113,0.00017618175479583442
105.0863037109375,0.00017158116679638624,0.00017442964599467814,0.00017299233877565712
163.04974365234375,0.00017011244199238718,0.00017158116679638624,0.0001708425406832248
145.41229248046875,0.00017037747602444142,0.00017011244199238718,0.0001702413719613105
93.08697509765625,0.000172336571267806,0.00017037747602444142,0.00017134472727775574
67.12639617919922,0.00017557873798068613,0.000172336571267806,0.00017393093730788678
54.207733154296875,0.000179411013959907,0.00017557873798068613,0.00017745417426340282
47.47416305541992,0.00018299833755008876,0.000179411013959907,0.00018115529383067042
44.34309387207031,0.0001855509908637032,0.00018299833755008876,0.00018422323046252131
43.84951400756836,0.0001865356753114611,0.0001855509908637032,0.00018599454779177904
45.883419036865234,0.00018582920893095434,0.0001865356753114611,0.00018613855354487896
51.03166961669922,0.00018374974024482071,0.00018582920893095434,0.0001847519597504288
60.69724655151367,0.00018097745487466455,0.00018374974024482071,0.0001823344500735402
77.1899185180664,0.00017832667799666524,0.00018097745487466455,0.00017963281425181776
99.27997589111328,0.00017652352107688785,0.00017832667799666524,0.00017741438932716846
105.64930725097656,0.00017602340085431933,0.00017652352107688785,0.00017626590852160007
86.39795684814453,0.0001769185473676771,0.00017602340085431933,0.00017645902698859572
67.23945617675781,0.00017893390031531453,0.0001769185473676771,0.00017790397396311164
55.242122650146484,0.00018148290109820664,0.00017893390031531453,0.0001801744510885328
48.33451461791992,0.00018380978144705296,0.00018148290109820664,0.00018260354408994317
44.86904525756836,0.00018517412536311895,0.00018380978144705296,0.00018444503075443208
44.05238342285156,0.00018504634499549866,0.00018517412536311895,0.00018506305059418082
45.798831939697266,0.00018328279838897288,0.00018504634499549866,0.00018411947530694306
50.781185150146484,0.00018018661648966372,0.00018328279838897288,0.00018169396207667887
60.86377716064453,0.0001764195621944964,0.00018018661648966372,0.0001782700710464269
80.30235290527344,0.0001728224742691964,0.0001764195621944964,0.00017459898663219064
115.62610626220703,0.00017017695063259453,0.0001728224742691964,0.00017148879123851657
139.5089111328125,0.0001690029603196308,0.00017017695063259453,0.00016958510968834162
105.6797103881836,0.00016946144751273096,0.0001690029603196308,0.00016922494978643954
75.0256576538086,0.00017133387154899538,0.00016946144751273096,0.0001703802845440805
58.38740539550781,0.00017406328697688878,0.00017133387154899538,0.0001726679620333016
49.430965423583984,0.00017688333173282444,0.00017406328697688878,0.00017543166177347302
44.774715423583984,0.0001789701054804027,0.00017688333173282444,0.00017787925025913864
42.969242095947266,0.0001796588476281613,0.0001789701054804027,0.0001792658877093345
43.5806999206543,0.00017861745436675847,0.0001796588476281613,0.00017909100279211998
46.886348724365234,0.00017596749239601195,0.00017861745436675847,0.00017724829376675189
53.969791412353516,0.00017224447219632566,0.00017596749239601195,0.00017406727420166135
67.28507995605469,0.00016824062913656235,0.00017224447219632566,0.00017021290841512382
91.15553283691406,0.00016477554163429886,0.00016824062913656235,0.00016648975724820048
120.91658782958984,0.0001624896831344813,0.00016477554163429886,0.0001636235974729061
113.95264434814453,0.00016169642913155258,0.0001624896831344813,0.00016208685701712966
84.27752685546875,0.00016234628856182098,0.00016169642913155258,0.0001620100811123848
64.47774505615234,0.0001640531700104475,0.00016234628856182098,0.0001631781633477658
53.44266128540039,0.00016619473171886057,0.0001640531700104475,0.00016509169654455036
47.548927307128906,0.00016804617189336568,0.00016619473171886057,0.00016708101611584425
44.95915603637695,0.000168976082932204,0.00016804617189336568,0.00016846906510181725
44.972537994384766,0.00016860579489730299,0.000168976082932204,0.0001687496987869963
47.72357177734375,0.00016692977806087583,0.00016860579489730299,0.00016772972594480962
54.01960754394531,0.00016432456322945654,0.00016692977806087583,0.00016559461073484272
65.83419799804688,0.0001614416833035648,0.00016432456322945654,0.0001628587779123336
85.87238311767578,0.00015899856225587428,0.0001614416833035648,0.00016020526527427137
108.98531341552734,0.00015758589142933488,0.00015899856225587428,0.000158284543431364
105.32987976074219,0.0001575245551066473,0.00015758589142933488,0.00015754862397443503
81.57848358154297,0.00015879652346484363,0.0001575245551066473,0.0001581477845320478
63.51301193237305,0.00016105911345221102,0.00015879652346484363,0.00015990421525202692
52.86477279663086,0.00016371801029890776,0.00016105911345221102,0.0001623540883883834
46.97328186035156,0.00016605688142590225,0.00016371801029890776,0.00016484590014442801
44.28076934814453,0.00016742481966502964,0.00016605688142590225,0.00016669707838445902
44.161258697509766,0.00016740206046961248,0.00016742481966502964,0.00016737102123443037
46.798316955566406,0.00016596946807112545,0.00016740206046961248,0.00016664699069224298
53.140682220458984,0.00016349999350495636,0.00016596946807112545,0.00016470186528749764
65.71878814697266,0.0001606875885045156,0.00016349999350495636,0.0001620697439648211
89.88256072998047,0.00015832453209441155,0.0001606875885045156,0.00015949245425872505
125.74442291259766,0.0001570868626004085,0.00015832453209441155,0.0001577000366523862
121.48429107666016,0.00015736138448119164,0.0001570868626004085,0.00015721922682132572
85.91552734375,0.0001591583713889122,0.00015736138448119164,0.00015824698493815958
63.44427490234375,0.00016211645561270416,0.0001591583713889122,0.00016061078349594027
51.45706558227539,0.0001655568485148251,0.00016211645561270416,0.00016379653243348002
45.048492431640625,0.00016864425560925156,0.0001655568485148251,0.00016705198504496366
41.97478103637695,0.0001705674803815782,0.00016864425560925156,0.00016955495811998844
41.40312194824219,0.00017076756921596825,0.0001705674803815782,0.00017061815015040338
43.240928649902344,0.0001691225916147232,0.00017076756921596825,0.00016989857249427587
48.06819152832031,0.00016598704678472131,0.0001691225916147232,0.00016751239309087396
57.3237190246582,0.00016208864690270275,0.00016598704678472131,0.0001640023838263005
73.19203186035156,0.00015830612392164767,0.00016208864690270275,0.00016017211601138115
93.18769836425781,0.00015539726882707328,0.00015830612392164767,0.0001568365842103958
94.65892028808594,0.00015382326091639698,0.00015539726882707328,0.00015460021677426994
75.34796905517578,0.00015364226419478655,0.00015382326091639698,0.00015371970948763192
58.72694396972656,0.00015451300714630634,0.00015364226419478655,0.00015405505837406963
48.61635971069336,0.00015579600585624576,0.00015451300714630634,0.0001551205787109211
43.01235580444336,0.0001567051513120532,0.00015579600585624576,0.00015620794147253036
40.4632568359375,0.00015652677393518388,0.0001567051513120532,0.00015656865434721112
40.410011291503906,0.000154831912368536,0.00015652677393518388,0.00015563037595711648
43.03295135498047,0.00015165432705543935,0.000154831912368536,0.00015319485100917518
49.40907669067383,0.00014748967078048736,0.00015165432705543935,0.00014952820492908359
62.28391647338867,0.00014314401778392494,0.00014748967078048736,0.0001452829164918512
87.1595230102539,0.0001394802238792181,0.00014314401778392494,0.00014129167539067566
119.2625503540039,0.000137169670779258,0.0001394802238792181,0.0001383158378303051
104.46014404296875,0.00013651429617311805,0.000137169670779258,0.00013683584984391928
73.08619689941406,0.0001374055427731946,0.00013651429617311805,0.00013694679364562035
55.22853088378906,0.00013935996685177088,0.0001374055427731946,0.00013835680147167295
45.82536697387695,0.00014163009473122656,0.00013935996685177088,0.00014045694842934608
41.03673553466797,0.00014337553875520825,0.00014163009473122656,0.00014245780766941607
39.21964645385742,0.0001438970648450777,0.00014337553875520825,0.00014358969929162413
39.9404182434082,0.00014285091310739517,0.0001438970648450777,0.00014332891441881657
43.55756759643555,0.00014038296649232507,0.00014285091310739517,0.0001415753795299679
51.57532501220703,0.0001370939426124096,0.00014038296649232507,0.00013870373368263245
67.60099029541016,0.00013384725025389344,0.0001370939426124096,0.00013544689863920212
96.77418518066406,0.00013147410936653614,0.00013384725025389344,0.00013264891458675265
115.4836654663086,0.0001305555342696607,0.00013147410936653614,0.00013100964133627713
87.14862823486328,0.0001312668900936842,0.0001305555342696607,0.0001309025683440268
62.24174499511719,0.0001333665568381548,0.0001312668900936842,0.00013229571050032973
48.952571868896484,0.00013623332779388875,0.0001333665568381548,0.0001347640936728567
42.00202941894531,0.00013903266517445445,0.00013623332779388875,0.0001375865685986355
38.704925537109375,0.0001409078249707818,0.00013903266517445445,0.0001399202592438087
38.03748321533203,0.00014124832523521036,0.0001409078249707818,0.00014102959539741278
39.86072540283203,0.00013989993021823466,0.00014124832523521036,0.0001405291841365397
44.7841682434082,0.00013722266885451972,0.00013989993021823466,0.0001385214418405667
54.290836334228516,0.0001339816371910274,0.00013722266885451972,0.00013557050260715187
70.07911682128906,0.00013104798563290387,0.0001339816371910274,0.00013249399489723146
85.47076416015625,0.00012913123646285385,0.00013104798563290387,0.00013007780944462866
79.81844329833984,0.00012856278044637293,0.00012913123646285385,0.00012883712770417333
62.695396423339844,0.00012925459304824471,0.00012856278044637293,0.00012889223580714315
50.24470520019531,0.00013073580339550972,0.00012925459304824471,0.00012996754958294332
43.0131950378418,0.0001322921016253531,0.00013073580339550972,0.0001314761902904138
39.32526397705078,0.00013315098476596177,0.0001322921016253531,0.00013267814938444644
38.28984832763672,0.00013273878721520305,0.00013315098476596177,0.00013290002243593335
39.771522521972656,0.00013087299885228276,0.00013273878721520305,0.00013176200445741415
44.4814567565918,0.00012785906437784433,0.00013087299885228276,0.00012932581012137234
54.248008728027344,0.00012439186684787273,0.00012785906437784433,0.00012609318946488202
72.41685485839844,0.00012131653784308583,0.00012439186684787273,0.0001228336477652192
94.68716430664062,0.00011934117355849594,0.00012131653784308583,0.00012031869846396148
87.7630844116211,0.00011883372644660994,0.00011934117355849594,0.00011907998123206198
64.49144744873047,0.00011972885840805247,0.00011883372644660994,0.00011926650768145919
49.4903678894043,0.00012154689466115087,0.00011972885840805247,0.00012060995504725724
41.27210235595703,0.0001235093077411875,0.00012154689466115087,0.00012248812709003687
37.04010772705078,0.00012473436072468758,0.0001235093077411875,0.0001240751298610121
35.477630615234375,0.00012448836059775203,0.00012473436072468758,0.00012456238619051874
36.213253021240234,0.00012245267862454057,0.00012448836059775203,0.00012342051195446402
39.64735412597656,0.00011884864943567663,0.00012245267862454057,0.00012060044537065551
47.094642639160156,0.00011437273496994749,0.00011884864943567663,0.00011656440619844943
61.4798583984375,0.00010993544128723443,0.00011437273496994749,0.00011211837409064174
84.99376678466797,0.00010635414946591482,0.00010993544128723443,0.00010812321852426976
94.06204223632812,0.00010412304982310161,0.00010635414946591482,0.0001052273582899943
72.5914077758789,0.00010330681107006967,0.00010412304982310161,0.00010370486415922642
54.32954788208008,0.0001035903042065911,0.00010330681107006967,0.00010343139001633972
44.179832458496094,0.0001043740485329181,0.0001035903042065911,0.00010395509889349341
38.945465087890625,0.000104933264083229,0.0001043740485329181,0.00010461909550940618
36.8549690246582,0.00010465385275892913,0.000104933264083229,0.00010475548333488405
37.3454475402832,0.00010321619629394263,0.00010465385275892913,0.00010389628005214036
40.7581672668457,0.00010073858720716089,0.00010321619629394263,0.00010194040078204125
48.57341384887695,9.773768397280946e-05,0.00010073858720716089,9.920688171405345e-05
64.125244140625,9.49463719734922e-05,9.773768397280946e-05,9.632103319745511e-05
89.11164093017578,9.304720879299566e-05,9.49463719734922e-05,9.398668771609664e-05
93.60416412353516,9.246556146536022e-05,9.304720879299566e-05,9.275116462958977e-05
68.97300720214844,9.326459985459223e-05,9.246556146536022e-05,9.285487612942234e-05
51.26600646972656,9.514381235931069e-05,9.326459985459223e-05,9.418174158781767e-05
41.78675842285156,9.751484321895987e-05,9.514381235931069e-05,9.629426494939253e-05
36.94866180419922,9.964392666006461e-05,9.751484321895987e-05,9.85372462309897e-05
35.072052001953125,0.00010086798283737153,9.964392666006461e-05,0.00010021332855103537
35.626983642578125,0.00010082517110276967,0.00010086798283737153,0.00010080735955853015
38.95432662963867,9.960413444787264e-05,0.00010082517110276967,0.0001001806667773053
46.346073150634766,9.773159399628639e-05,9.960413444787264e-05,9.864137973636389e-05
60.59474563598633,9.597308962838724e-05,9.773159399628639e-05,9.683589451014996e-05
82.3479232788086,9.504969057161361e-05,9.597308962838724e-05,9.550379763823003e-05
86.95409393310547,9.541777399135754e-05,9.504969057161361e-05,9.522773325443268e-05
66.57556915283203,9.714896441437304e-05,9.541777399135754e-05,9.626892278902233e-05
50.38627243041992,9.992330888053402e-05,9.714896441437304e-05,9.850692003965378e-05
41.275245666503906,0.00010310010839020833,9.992330888053402e-05,0.00010146904969587922
36.46892547607422,0.00010586949065327644,0.00010310010839020833,0.00010443579230923206
34.44342041015625,0.00010747864143922925,0.00010586949065327644,0.00010662588465493172
34.67102813720703,0.00010747819032985717,0.00010747864143922925,0.00010743419989012182
37.347618103027344,0.00010591765749268234,0.00010747819032985717,0.00010665786976460367
43.346797943115234,0.00010333235695725307,0.00010591765749268234,0.00010459035547683015
54.1393928527832,0.00010054186714114621,0.00010333235695725307,0.000101911136880517
68.35749816894531,9.833919466473162e-05,0.00010054186714114621,9.94245201582089e-05
71.32730865478516,9.722303366288543e-05,9.833919466473162e-05,9.777052036952227e-05
58.77898025512695,9.727073484100401e-05,9.722303366288543e-05,9.723330003907904e-05
46.82547378540039,9.81526100076735e-05,9.727073484100401e-05,9.768869495019317e-05
39.55056381225586,9.923939069267362e-05,9.81526100076735e-05,9.866310574579984e-05
35.81725311279297,9.98047980829142e-05,9.923939069267362e-05,9.948317892849445e-05
34.7098503112793,9.927745850291103e-05,9.98047980829142e-05,9.950017556548119e-05
36.05240249633789,9.745969873620197e-05,9.927745850291103e-05,9.832772047957405e-05
40.42708969116211,9.463745664106682e-05,9.745969873620197e-05,9.601016790838912e-05
49.36808395385742,9.145697549683973e-05,9.463745664106682e-05,9.301566751673818e-05
64.6217269897461,8.867432188708335e-05,9.145697549683973e-05,9.004493767861277e-05
78.6451644897461,8.687408990226686e-05,8.867432188708335e-05,8.776313188718632e-05
70.45267486572266,8.629407966509461e-05,8.687408990226686e-05,8.657543367007747e-05
54.34071350097656,8.678843005327508e-05,8.629407966509461e-05,8.65266629261896e-05
43.63553237915039,8.789496496319771e-05,8.678843005327508e-05,8.731721754884347e-05
37.72281265258789,8.896407962311059e-05,8.789496496319771e-05,8.839695510687307e-05
34.97264862060547,8.935110236052424e-05,8.896407962311059e-05,8.912126941140741e-05
34.726924896240234,8.864393021212891e-05,8.935110236052424e-05,8.896069630282e-05
37.1905403137207,8.682344923727214e-05,8.864393021212891e-05,8.769839769229293e-05
43.7205924987793,8.431592141278088e-05,8.682344923727214e-05,8.5539257270284e-05
58.31269454956055,8.182918099919334e-05,8.431592141278088e-05,8.305188384838402e-05
91.58657836914062,8.010008605197072e-05,8.182918099919334e-05,8.095578959910199e-05
127.78496551513672,7.965425174916163e-05,8.010008605197072e-05,7.98749242676422e-05
86.74629974365234,8.06722673587501e-05,7.965425174916163e-05,8.015675120986998e-05
57.70566940307617,8.29691271064803e-05,8.06722673587501e-05,8.180050645023584e-05
44.599876403808594,8.604811591794714e-05,8.29691271064803e-05,8.447307482128963e-05
38.39344024658203,8.922739652916789e-05,8.604811591794714e-05,8.759301999816671e-05
35.83620071411133,9.182784560834989e-05,8.922739652916789e-05,9.048251376952976e-05
35.88766098022461,9.339430835098028e-05,9.182784560834989e-05,9.257169585907832e-05
38.45845031738281,9.386673627886921e-05,9.339430835098028e-05,9.359890827909112e-05
44.10166549682617,9.358957322547212e-05,9.386673627886921e-05,9.37045260798186e-05
53.410057067871094,9.316045907326043e-05,9.358957322547212e-05,9.335897630080581e-05
63.77230453491211,9.319393575424328e-05,9.316045907326043e-05,9.316623618360609e-05
64.92623138427734,9.408198820892721e-05,9.319393575424328e-05,9.362620039610192e-05
55.50004577636719,9.588753164280206e-05,9.408198820892721e-05,9.496526035945863e-05
45.74867630004883,9.830440831137821e-05,9.588753164280206e-05,9.70651744864881e-05
39.285587310791016,0.00010075513273477554,9.830440831137821e-05,9.948968363460153e-05
35.70623016357422,0.00010253580694552511,0.00010075513273477554,0.00010160150122828782
34.42745590209961,0.00010304988245479763,0.00010253580694552511,0.00010274943633703515
35.314414978027344,0.0001020400450215675,0.00010304988245479763,0.00010250350169371814
38.750877380371094,9.97136376099661e-05,0.0001020400450215675,0.0001008378021651879
45.74527359008789,9.667584527051076e-05,9.97136376099661e-05,9.816073725232854e-05
57.28656768798828,9.370728366775438e-05,9.667584527051076e-05,9.516642603557557e-05
68.77719116210938,9.146235242951661e-05,9.370728366775438e-05,9.256895282305777e-05
65.7127685546875,9.028003114508465e-05,9.146235242951661e-05,9.0859379270114e-05
53.03926467895508,9.009067434817553e-05,9.028003114508465e-05,9.016980766318738e-05
43.01210403442383,9.047609637491405e-05,9.009067434817553e-05,9.025917097460479e-05
37.04368209838867,9.079178562387824e-05,9.047609637491405e-05,9.060115553438663e-05
34.061214447021484,9.036804840434343e-05,9.079178562387824e-05,9.054130350705236e-05
33.44532012939453,8.874913328327239e-05,9.036804840434343e-05,8.951610652729869e-05
35.2745475769043,8.589384378865361e-05,8.874913328327239e-05,8.72763484949246e-05
40.43832778930664,8.220898598665372e-05,8.589384378865361e-05,8.400711521971971e-05
51.3203010559082,7.840515172574669e-05,8.220898598665372e-05,8.027049625525251e-05
71.81330108642578,7.521298539359123e-05,7.840515172574669e-05,7.678582915104926e-05
90.57292175292969,7.31439795345068e-05,7.521298539359123e-05,7.416736480081454e-05
74.0291976928711,7.235001248773187e-05,7.31439795345068e-05,7.27398437447846e-05
53.898563385009766,7.263620500452816e-05,7.235001248773187e-05,7.24809433449991e-05
42.741416931152344,7.35367793822661e-05,7.263620500452816e-05,7.306535553652793e-05
37.08785629272461,7.44549761293456e-05,7.35367793822661e-05,7.396771979983896e-05
34.74201202392578,7.483642548322678e-05,7.44549761293456e-05,7.461487257387489e-05
34.94188690185547,7.43585842428729e-05,7.483642548322678e-05,7.456725870724767e-05
37.813873291015625,7.306013139896095e-05,7.43585842428729e-05,7.368166552623734e-05
44.30552291870117,7.131906022550538e-05,7.306013139896095e-05,7.21668911864981e-05
55.68288803100586,6.969687819946557e-05,7.131906022550538e-05,7.049268606351689e-05
68.40061950683594,6.871094228699803e-05,6.969687819946557e-05,6.919536099303514e-05
66.9930419921875,6.865512114018202e-05,6.871094228699803e-05,6.867587944725528e-05
54.091339111328125,6.951637624297291e-05,6.865512114018202e-05,6.907295755809173e-05
43.7076416015625,7.09917803760618e-05,6.951637624297291e-05,7.023193029453978e-05
37.674312591552734,7.258378900587559e-05,7.09917803760618e-05,7.175801874836907e-05
34.82720184326172,7.374770939350128e-05,7.258378900587559e-05,7.313329115277156e-05
34.49834442138672,7.409343379549682e-05,7.374770939350128e-05,7.3889663326554e-05
36.73747253417969,7.355563866440207e-05,7.409343379549682e-05,7.379738963209093e-05
42.394615173339844,7.242674473673105e-05,7.355563866440207e-05,7.29695093468763e-05
53.15935134887695,7.125375122996047e-05,7.242674473673105e-05,7.182584522524849e-05
68.67945861816406,7.061074575176463e-05,7.125375122996047e-05,7.092456507962197e-05
73.66696166992188,7.089348218869418e-05,7.061074575176463e-05,7.074592576827854e-05
59.97596740722656,7.219515828182921e-05,7.089348218869418e-05,7.153173646656796e-05
46.674617767333984,7.428388926200569e-05,7.219515828182921e-05,7.321529119508341e-05
38.583534240722656,7.664943404961377e-05,7.428388926200569e-05,7.543174433521926e-05
34.14203643798828,7.862655911594629e-05,7.664943404961377e-05,7.759804429952055e-05
32.176239013671875,7.958812057040632e-05,7.862655911594629e-05,7.906770042609423e-05
32.23609161376953,7.91586353443563e-05,7.958812057040632e-05,7.933559390949085e-05
34.44862365722656,7.737695705145597e-05,7.91586353443563e-05,7.823097985237837e-05
39.433937072753906,7.469112460967153e-05,7.737695705145597e-05,7.599907257826999e-05
48.02812957763672,7.177344377851114e-05,7.469112460967153e-05,7.320298755075783e-05
58.321502685546875,6.925696652615443e-05,7.177344377851114e-05,7.049446867313236e-05
60.341835021972656,6.751518230885267e-05,6.925696652615443e-05,6.837186811026186e-05
51.72734451293945,6.659051723545417e-05,6.751518230885267e-05,6.703939288854599e-05
42.78953552246094,6.621555075980723e-05,6.659051723545417e-05,6.63852333673276e-05
37.13689041137695,6.594193837372586e-05,6.621555075980723e-05,6.605523958569393e-05
34.40176010131836,6.530067912535742e-05,6.594193837372586e-05,6.559356552315876e-05
34.12971115112305,6.399227277142927e-05,6.530067912535742e-05,6.461646262323484e-05
36.44479751586914,6.200908683240414e-05,6.399227277142927e-05,6.297038635239005e-05
42.30360794067383,5.9655008953996e-05,6.200908683240414e-05,6.080479943193495e-05
53.845489501953125,5.7420533266849816e-05,5.9655008953996e-05,5.851788228028454e-05
71.9883804321289,5.578430136665702e-05,5.7420533266849816e-05,5.659169255523011e-05
79.48697662353516,5.504723230842501e-05,5.578430136665702e-05,5.5410710046999156e-05
63.55452346801758,5.5263993999687955e-05,5.504723230842501e-05,5.514915392268449e-05
48.58901596069336,5.623891411232762e-05,5.5263993999687955e-05,5.5737811635481194e-05
39.91718292236328,5.7589393691159785e-05,5.623891411232762e-05,5.689236422767863e-05
35.37649154663086,5.8836780226556584e-05,5.7589393691159785e-05,5.8186487876810133e-05
33.606468200683594,5.955531378276646e-05,5.8836780226556584e-05,5.916892769164406e-05
34.16316223144531,5.951516141067259e-05,5.955531378276646e-05,5.9510239225346595e-05
37.387969970703125,5.878644878976047e-05,5.951516141067259e-05,5.9129277360625565e-05
44.467628479003906,5.7720801123650745e-05,5.878644878976047e-05,5.823721949127503e-05
57.2606315612793,5.681223046849482e-05,5.7720801123650745e-05,5.725661321775988e-05
72.285400390625,5.6511704315198585e-05,5.681223046849482e-05,5.665687422151677e-05
69.73798370361328,5.7075121731031686e-05,5.6511704315198585e-05,5.678732122760266e-05
54.58436584472656,5.849776425748132e-05,5.7075121731031686e-05,5.777263140771538e-05
43.42813491821289,6.0515289078466594e-05,5.849776425748132e-05,5.948216494289227e-05
37.15425491333008,6.267402932280675e-05,6.0515289078466594e-05,6.156260496936738e-05
34.13977813720703,6.446253973990679e-05,6.267402932280675e-05,6.353444769047201e-05
33.52382278442383,6.547731754835695e-05,6.446253973990679e-05,6.493908585980535e-05
35.14323043823242,6.558484164997935e-05,6.547731754835695e-05,6.550498073920608e-05
39.40399932861328,6.497514550574124e-05,6.558484164997935e-05,6.525895150844008e-05
47.159202575683594,6.40864745946601e-05,6.497514550574124e-05,6.451546505559236e-05
58.0730094909668,6.341691187117249e-05,6.40864745946601e-05,6.374195800162852e-05
65.30683898925781,6.334960198728368e-05,6.341691187117249e-05,6.337632657960057e-05
60.21400833129883,6.403736915672198e-05,6.334960198728368e-05,6.368417962221429e-05
50.16181945800781,6.538527668453753e-05,6.403736915672198e-05,6.46951884846203e-05
42.42937088012695,6.708344881189987e-05,6.538527668453753e-05,6.621055217692629e-05
37.82000732421875,6.87024075887166e-05,6.708344881189987e-05,6.786429730709642e-05
35.668670654296875,6.981935439398512e-05,6.87024075887166e-05,6.923146429471672e-05
35.66154861450195,7.016160088824108e-05,6.981935439398512e-05,6.996311276452616e-05
37.85334014892578,6.972016853978857e-05,7.016160088824108e-05,6.991677946643904e-05
42.64918899536133,6.874647078802809e-05,6.972016853978857e-05,6.921333988429978e-05
50.21349334716797,6.766649312339723e-05,6.874647078802809e-05,6.819152622483671e-05
57.7558479309082,6.690066948067397e-05,6.766649312339723e-05,6.72730166115798e-05
58.00275802612305,6.671505980193615e-05,6.690066948067397e-05,6.6798398620449e-05
50.621482849121094,6.712980393785983e-05,6.671505980193615e-05,6.690947338938713e-05
42.84720993041992,6.791697524022311e-05,6.712980393785983e-05,6.750413740519434e-05
37.50569534301758,6.8670604377985e-05,6.791697524022311e-05,6.826870230725035e-05
34.59700012207031,6.892665987834334e-05,6.8670604377985e-05,6.877016130601987e-05
33.798954010009766,6.833519728388637e-05,6.892665987834334e-05,6.860100256744772e-05
35.203617095947266,6.68113207211718e-05,6.833519728388637e-05,6.754280184395611e-05
39.579402923583984,6.458606367232278e-05,6.68113207211718e-05,6.566949014086276e-05
48.98567581176758,6.214554014150053e-05,6.458606367232278e-05,6.334183854050934e-05
67.93672943115234,6.005838076816872e-05,6.214554014150053e-05,6.108714296715334e-05
96.28501892089844,5.878202500753105e-05,6.005838076816872e-05,5.941413473919965e-05
89.56938171386719,5.854419578099623e-05,5.878202500753105e-05,5.865984712727368e-05
63.08217239379883,5.930980114499107e-05,5.854419578099623e-05,5.891875844099559e-05
47.82830810546875,6.080819002818316e-05,5.930980114499107e-05,6.004136957926676e-05
40.149635314941406,6.260758527787402e-05,6.080819002818316e-05,6.168212712509558e-05
36.60979461669922,6.423938611987978e-05,6.260758527787402e-05,6.339446554193273e-05
35.88121795654297,6.534253770951182e-05,6.423938611987978e-05,6.47635170025751e-05
37.67191696166992,6.579048931598663e-05,6.534253770951182e-05,6.554336869157851e-05
42.41353988647461,6.575068982783705e-05,6.579048931598663e-05,6.575281440746039e-05
50.66681671142578,6.560639303643256e-05,6.575068982783705e-05,6.566623778780922e-05
60.45098114013672,6.579208275070414e-05,6.560639303643256e-05,6.569065590156242e-05
62.59021759033203,6.662594387307763e-05,6.579208275070414e-05,6.619964551646262e-05
54.24706268310547,6.818291149102151e-05,6.662594387307763e-05,6.738871888956055e-05
44.99982833862305,7.02714896760881e-05,6.818291149102151e-05,6.92022149451077e-05
38.86882400512695,7.247778557939455e-05,7.02714896760881e-05,7.13422559783794e-05
35.67915344238281,7.429703691741452e-05,7.247778557939455e-05,7.335272675845772e-05
34.91670227050781,7.530703442171216e-05,7.429703691741452e-05,7.476973405573517e-05
36.54119873046875,7.535605982411653e-05,7.530703442171216e-05,7.530381117248908e-05
41.09756851196289,7.463749352609739e-05,7.535605982411653e-05,7.497442129533738e-05
49.70610046386719,7.362240285146981e-05,7.463749352609739e-05,7.411390834022313e-05
62.3325309753418,7.2863171226345e-05,7.362240285146981e-05,7.323297177208588e-05
69.96744537353516,7.278533303178847e-05,7.2863171226345e-05,7.28173108655028e-05
62.037315368652344,7.354674744419754e-05,7.278533303178847e-05,7.315594848478213e-05
50.02278518676758,7.500047649955377e-05,7.354674744419754e-05,7.4255425715819e-05
41.64653015136719,7.674570952076465e-05,7.500047649955377e-05,7.584619743283838e-05
36.82120895385742,7.8231816587504e-05,7.674570952076465e-05,7.745657057967037e-05
34.61360168457031,7.892186113167554e-05,7.8231816587504e-05,7.854349678382277e-05
34.573699951171875,7.849647226976231e-05,7.892186113167554e-05,7.867662498028949e-05
36.80333709716797,7.696342072449625e-05,7.849647226976231e-05,7.769852527417243e-05
41.92235565185547,7.468389958376065e-05,7.696342072449625e-05,7.57946545490995e-05
50.70948028564453,7.220922270789742e-05,7.468389958376065e-05,7.342282333411276e-05
61.152809143066406,7.007679960224777e-05,7.220922270789742e-05,7.112628372851759e-05
63.42271041870117,6.861493602627888e-05,7.007679960224777e-05,6.933406984899193e-05
54.797019958496094,6.7868284531869e-05,6.861493602627888e-05,6.822984869359061e-05
45.65293884277344,6.760992982890457e-05,6.7868284531869e-05,6.772328924853355e-05
39.8026008605957,6.744903657818213e-05,6.760992982890457e-05,6.750867032678798e-05
37.00334930419922,6.697289063595235e-05,6.744903657818213e-05,6.718666554661468e-05
36.784847259521484,6.591847341042012e-05,6.697289063595235e-05,6.641991785727441e-05
39.2724494934082,6.427270272979513e-05,6.591847341042012e-05,6.507030047941953e-05
45.40851593017578,6.229712744243443e-05,6.427270272979513e-05,6.326282164081931e-05
57.12294387817383,6.040924199623987e-05,6.229712744243443e-05,6.133729766588658e-05
74.85466003417969,5.903072451474145e-05,6.040924199623987e-05,5.971129212412052e-05
82.6775131225586,5.843597318744287e-05,5.903072451474145e-05,5.872884139535017e-05
68.12474822998047,5.868600055691786e-05,5.843597318744287e-05,5.855501876794733e-05
52.91067123413086,5.961977512924932e-05,5.868600055691786e-05,5.914081702940166e-05
43.74574279785156,6.090937677072361e-05,5.961977512924932e-05,6.0245543863857165e-05
38.916290283203125,6.21480357949622e-05,6.090937677072361e-05,6.15053650108166e-05
37.03731155395508,6.297379150055349e-05,6.21480357949622e-05,6.253694300539792e-05
37.63187026977539,6.318804662441835e-05,6.297379150055349e-05,6.305897841230035e-05
40.94438171386719,6.283582479227334e-05,6.318804662441835e-05,6.29934947937727e-05
47.7786865234375,6.219355418579653e-05,6.283582479227334e-05,6.250081059988588e-05
58.75669479370117,6.16534089203924e-05,6.219355418579653e-05,6.191449938341975e-05
69.05955505371094,6.15742028458044e-05,6.16534089203924e-05,6.160783959785476e-05
66.09315490722656,6.215088797034696e-05,6.15742028458044e-05,6.185522943269461e-05
54.48822784423828,6.334677163977176e-05,6.215088797034696e-05,6.273571489145979e-05
44.980262756347656,6.491086969617754e-05,6.334677163977176e-05,6.410831701941788e-05
39.25200653076172,6.64366380078718e-05,6.491086969617754e-05,6.56480115139857e-05
36.427574157714844,6.748278246959671e-05,6.64366380078718e-05,6.693253817502409e-05
1.000000045813705e-18,0.0,6.748278246959671e-05,0.0
1.000000045813705e-18,6.774270150344819e-05,0.0,0.0
38.18402862548828,6.701850361423567e-05,6.774270150344819e-05,6.735726492479444e-05
43.39137649536133,6.55706535326317e-05,6.701850361423567e-05,6.627389666391537e-05
52.26145553588867,6.383929576259106e-05,6.55706535326317e-05,6.468814535764977e-05
63.068904876708984,6.226583354873583e-05,6.383929576259106e-05,6.304041744442657e-05
66.38988494873047,6.113879499025643e-05,6.226583354873583e-05,6.169336120365188e-05
58.298763275146484,6.0523030697368085e-05,6.113879499025643e-05,6.0821770603070036e-05
48.67681121826172,6.026097253197804e-05,6.0523030697368085e-05,6.037966886651702e-05
42.26304244995117,6.005398608976975e-05,6.026097253197804e-05,6.0141104768263176e-05
39.02467727661133,5.95749297644943e-05,6.005398608976975e-05,5.979499110253528e-05
38.530548095703125,5.859970406163484e-05,5.95749297644943e-05,5.906622391194105e-05
40.87055969238281,5.710378900403157e-05,5.859970406163484e-05,5.7830529840430245e-05
47.088233947753906,5.5286793212872e-05,5.710378900403157e-05,5.617616989184171e-05
59.50899887084961,5.34896862518508e-05,5.5286793212872e-05,5.4373878811020404e-05
80.08309936523438,5.207297363085672e-05,5.34896862518508e-05,5.2773062634514645e-05
90.79647827148438,5.128180782776326e-05,5.207297363085672e-05,5.167328708921559e-05
72.668701171875,5.117634282214567e-05,5.128180782776326e-05,5.122470611240715e-05
54.67111587524414,5.1626848289743066e-05,5.117634282214567e-05,5.1392929890425876e-05
44.34142303466797,5.23437192896381e-05,5.1626848289743066e-05,5.1971146604046226e-05
38.98784255981445,5.296486779116094e-05,5.23437192896381e-05,5.2636351028922945e-05
36.874359130859375,5.316573879099451e-05,5.296486779116094e-05,5.304611840983853e-05
37.44084930419922,5.277192030916922e-05,5.316573879099451e-05,5.295020673656836e-05
41.081851959228516,5.183829489396885e-05,5.277192030916922e-05,5.228829832049087e-05
49.361854553222656,5.063164280727506e-05,5.183829489396885e-05,5.122164293425158e-05
65.47383880615234,4.95289932587184e-05,5.063164280727506e-05,5.007206345908344e-05
88.0504379272461,4.8875492211664096e-05,4.95289932587184e-05,4.9198522901861e-05
86.14988708496094,4.8867361329030246e-05,4.8875492211664096e-05,4.886863462161273e-05
64.23473358154297,4.950335278408602e-05,4.8867361329030246e-05,4.917879414279014e-05
49.57717514038086,5.0591464969329536e-05,4.950335278408602e-05,5.0034552259603515e-05
41.89733123779297,5.180931475479156e-05,5.0591464969329536e-05,5.118233821121976e-05
38.414215087890625,5.2808201871812344e-05,5.180931475479156e-05,5.228881127550267e-05
37.94097900390625,5.332707587513141e-05,5.2808201871812344e-05,5.304889054968953e-05
40.328636169433594,5.330376370693557e-05,5.332707587513141e-05,5.329953273758292e-05
46.287715911865234,5.289294495014474e-05,5.330376370693557e-05,5.308615800458938e-05
57.17573165893555,5.2410061471164227e-05,5.289294495014474e-05,5.264346691546962e-05
71.45435333251953,5.219213562668301e-05,5.2410061471164227e-05,5.2296381909400225e-05
74.70197296142578,5.247644003247842e-05,5.219213562668301e-05,5.2329880418255925e-05
62.077720642089844,5.331434294930659e-05,5.247644003247842e-05,5.288726242724806e-05
49.620849609375,5.4559262935072184e-05,5.331434294930659e-05,5.392250750446692e-05
41.91008377075195,5.590486398432404e-05,5.4559262935072184e-05,5.52123601664789e-05
37.88780212402344,5.6979504734044895e-05,5.590486398432404e-05,5.64200927328784e-05
36.62389373779297,5.746711394749582e-05,5.6979504734044895e-05,5.720177432522178e-05
37.88994216918945,5.723664799006656e-05,5.746711394749582e-05,5.733236685045995e-05
42.194488525390625,5.6400625908281654e-05,5.723664799006656e-05,5.680186950485222e-05
50.75774383544922,5.527905159397051e-05,5.6400625908281654e-05,5.582689482253045e-05
64.1291732788086,5.426306597655639e-05,5.527905159397051e-05,5.476266233017668e-05
73.82231903076172,5.366661207517609e-05,5.426306597655639e-05,5.3959614888299257e-05
66.10210418701172,5.361562216421589e-05,5.366661207517609e-05,5.3635478252545e-05
52.894432067871094,5.402577153290622e-05,5.361562216421589e-05,5.381111623137258e-05
43.82025146484375,5.462731860461645e-05,5.402577153290622e-05,5.4311909480020404e-05
38.84196853637695,5.506657907972112e-05,5.462731860461645e-05,5.482868436956778e-05
36.87941360473633,5.502096610143781e-05,5.506657907972112e-05,5.5024047469487414e-05
37.51750946044922,5.432985199149698e-05,5.502096610143781e-05,5.465563299367204e-05
41.173309326171875,5.3062281949678436e-05,5.432985199149698e-05,5.3677351388614625e-05
49.32307815551758,5.1499118853826076e-05,5.3062281949678436e-05,5.2264920668676496e-05
64.72794342041016,5.00225905852858e-05,5.1499118853826076e-05,5.075009539723396e-05
85.23466491699219,4.897105827694759e-05,5.00225905852858e-05,4.949119102093391e-05
83.72303771972656,4.852449637837708e-05,4.897105827694759e-05,4.874431760981679e-05
63.77128982543945,4.867325333179906e-05,4.852449637837708e-05,4.859332329942845e-05
49.75301742553711,4.922196239931509e-05,4.867325333179906e-05,4.893734148936346e-05
42.1806640625,4.9865069740917534e-05,4.922196239931509e-05,4.952886956743896e-05
38.6964225769043,5.028028681408614e-05,4.9865069740917534e-05,5.005588900530711e-05
38.12785720825195,5.0241538701811805e-05,5.028028681408614e-05,5.024413258070126e-05
40.33027648925781,4.969856672687456e-05,5.0241538701811805e-05,4.995461495127529e-05
45.96415328979492,4.880497363046743e-05,4.969856672687456e-05,4.9238791689276695e-05
56.29490280151367,4.7844674554653466e-05,4.880497363046743e-05,4.831545811612159e-05
70.25852966308594,4.71196326543577e-05,4.7844674554653466e-05,4.747652928926982e-05
75.58027648925781,4.683898441726342e-05,4.71196326543577e-05,4.6975510485935956e-05
64.66920471191406,4.705631727119908e-05,4.683898441726342e-05,4.6942386688897386e-05
52.157371520996094,4.7661429562140256e-05,4.705631727119908e-05,4.7349592932732776e-05
44.18215560913086,4.84175980091095e-05,4.7661429562140256e-05,4.802602779818699e-05
40.07572937011719,4.904398156213574e-05,4.84175980091095e-05,4.871491910307668e-05
38.9399299621582,4.930982686346397e-05,4.904398156213574e-05,4.91609207529109e-05
40.666202545166016,4.912813528790139e-05,4.930982686346397e-05,4.9204569222638384e-05
46.041988372802734,4.86002245452255e-05,4.912813528790139e-05,4.8852562031242996e-05
57.28192901611328,4.79853042634204e-05,4.86002245452255e-05,4.828501550946385e-05
77.8831787109375,4.759628791362047e-05,4.79853042634204e-05,4.778699076268822e-05
98.22528839111328,4.769658698933199e-05,4.759628791362047e-05,4.764443656313233e-05
84.17868041992188,4.8409630835521966e-05,4.769658698933199e-05,4.8048848839243874e-05
61.816585540771484,4.9683236284181476e-05,4.8409630835521966e-05,4.903621811536141e-05
48.48933410644531,5.1303879445185885e-05,4.9683236284181476e-05,5.047647573519498e-05
41.404170989990234,5.294178845360875e-05,5.1303879445185885e-05,5.210121889831498e-05
38.03284454345703,5.4243420890998095e-05,5.294178845360875e-05,5.35701765329577e-05
37.294803619384766,5.493660501088016e-05,5.4243420890998095e-05,5.456953658722341e-05
38.95209884643555,5.493218486662954e-05,5.493660501088016e-05,5.491678894031793e-05
43.35181427001953,5.4354462918126956e-05,5.493218486662954e-05,5.4628671932732686e-05
51.026611328125,5.348869672161527e-05,5.4354462918126956e-05,5.391014929045923e-05
60.78404998779297,5.2661143854493275e-05,5.348869672161527e-05,5.306673119775951e-05
65.53901672363281,5.211226380197331e-05,5.2661143854493275e-05,5.23804483236745e-05
59.93133544921875,5.192573007661849e-05,5.211226380197331e-05,5.201219755690545e-05
50.98154830932617,5.2013754611834884e-05,5.192573007661849e-05,5.19602072017733e-05
44.311485290527344,5.2158768085064366e-05,5.2013754611834884e-05,5.2073410188313574e-05
40.616912841796875,5.2099989261478186e-05,5.2158768085064366e-05,5.2114086429355666e-05
39.58515167236328,5.163583773537539e-05,5.2099989261478186e-05,5.1851486205123365e-05
41.20631790161133,5.070125189376995e-05,5.163583773537539e-05,5.115211024531163e-05
46.17271041870117,4.9411741201765835e-05,5.070125189376995e-05,5.0041395297739655e-05
56.12095642089844,4.8019239329732955e-05,4.9411741201765835e-05,4.8703492211643606e-05
72.72933959960938,4.6816585381748155e-05,4.8019239329732955e-05,4.7410223487531766e-05
87.21004486083984,4.603780689649284e-05,4.6816585381748155e-05,4.642305793822743e-05
77.84022521972656,4.57803689641878e-05,4.603780689649284e-05,4.59056391264312e-05
60.288482666015625,4.598786108545028e-05,4.57803689641878e-05,4.5878157834522426e-05
48.5445442199707,4.646548768505454e-05,4.598786108545028e-05,4.621664993464947e-05
42.053043365478516,4.6938861487433314e-05,4.646548768505454e-05,4.668873589253053e-05
39.071044921875,4.713780799647793e-05,4.6938861487433314e-05,4.702325531980023e-05
38.81403350830078,4.688690023613162e-05,4.713780799647793e-05,4.6997163735795766e-05
41.38727951049805,4.6168566768756136e-05,4.688690023613162e-05,4.651346898754127e-05
47.83534622192383,4.5142729504732415e-05,4.6168566768756136e-05,4.564350820146501e-05
60.73609924316406,4.4083204556955025e-05,4.5142729504732415e-05,4.460441050468944e-05
83.05079650878906,4.328188515501097e-05,4.4083204556955025e-05,4.367809378891252e-05
99.23011779785156,4.294593964004889e-05,4.328188515501097e-05,4.311191150918603e-05
81.4035415649414,4.314894977142103e-05,4.294593964004889e-05,4.304456160753034e-05
60.998348236083984,4.381498001748696e-05,4.314894977142103e-05,4.347526191850193e-05
49.360374450683594,4.475194509723224e-05,4.381498001748696e-05,4.427220846991986e-05
43.506263732910156,4.5708085963269696e-05,4.475194509723224e-05,4.521579103311524e-05
41.32135009765625,4.645020089810714e-05,4.5708085963269696e-05,4.606444053933956e-05
42.11427307128906,4.684982559410855e-05,4.645020089810714e-05,4.663682193495333e-05
46.01238250732422,4.692800575867295e-05,4.684982559410855e-05,4.687830733018927e-05
53.87278366088867,4.684643499786034e-05,4.692800575867295e-05,4.687963883043267e-05
65.94464111328125,4.6842455049045384e-05,4.684643499786034e-05,4.683955921791494e-05
75.84909057617188,4.7130899474723265e-05,4.6842455049045384e-05,4.698284828918986e-05
70.95972442626953,4.7826713853282854e-05,4.7130899474723265e-05,4.747325147036463e-05
58.1375617980957,4.890080890618265e-05,4.7826713853282854e-05,4.835396975977346e-05
48.0162353515625,5.018182855565101e-05,4.890080890618265e-05,4.952665767632425e-05
41.91349792480469,5.1395545597188175e-05,5.018182855565101e-05,5.077076275483705e-05
38.93967819213867,5.2249361033318564e-05,5.1395545597188175e-05,5.1803825044771656e-05
38.48210525512695,5.253170456853695e-05,5.2249361033318564e-05,5.237305595073849e-05
40.5513801574707,5.219523154664785e-05,5.253170456853695e-05,5.23478738614358e-05
45.74162673950195,5.138586857356131e-05,5.219523154664785e-05,5.177727871341631e-05
54.989253997802734,5.038134258938953e-05,5.138586857356131e-05,5.087337194709107e-05
67.52938079833984,4.9485868657939136e-05,5.038134258938953e-05,4.99267152918037e-05
73.7270736694336,4.8920675908448175e-05,4.9485868657939136e-05,4.919848288409412e-05
65.425537109375,4.87551988044288e-05,4.8920675908448175e-05,4.883268047706224e-05
53.718135833740234,4.8897894885158166e-05,4.87551988044288e-05,4.881851054960862e-05
45.52347946166992,4.913270095130429e-05,4.8897894885158166e-05,4.9003774620359764e-05
40.932640075683594,4.919493949273601e-05,4.913270095130429e-05,4.914961755275726e-05
39.140159606933594,4.885406815446913e-05,4.919493949273601e-05,4.9008813221007586e-05
39.89659118652344,4.801006434718147e-05,4.885406815446913e-05,4.841577174374834e-05
43.58061599731445,4.6728135203011334e-05,4.801006434718147e-05,4.735311813419685e-05
51.40146255493164,4.5223012421047315e-05,4.6728135203011334e-05,4.596148573909886e-05
65.37126159667969,4.3777170503744856e-05,4.5223012421047315e-05,4.4489672291092575e-05
83.08704376220703,4.2641579057089984e-05,4.3777170503744856e-05,4.320309017202817e-05
84.35277557373047,4.1957464418374e-05,4.2641579057089984e-05,4.229570913594216e-05
67.61245727539062,4.172468834440224e-05,4.1957464418374e-05,4.1836861782940105e-05
53.62704086303711,4.18165946030058e-05,4.172468834440224e-05,4.176383663434535e-05
45.50176239013672,4.20207143179141e-05,4.18165946030058e-05,4.190885738353245e-05
41.48826217651367,4.211095438222401e-05,4.20207143179141e-05,4.205406366963871e-05
40.504425048828125,4.191603511571884e-05,4.211095438222401e-05,4.200113471597433e-05
42.29649353027344,4.1385610529687256e-05,4.191603511571884e-05,4.1638981201685965e-05
47.464473724365234,4.0609764255350456e-05,4.1385610529687256e-05,4.098741919733584e-05
57.32865905761719,3.977778760599904e-05,4.0609764255350456e-05,4.018612889922224e-05
72.43860626220703,3.9112575905164704e-05,3.977778760599904e-05,3.94405797123909e-05
83.26002502441406,3.878421921399422e-05,3.9112575905164704e-05,3.894576366292313e-05
74.64891815185547,3.885989644913934e-05,3.878421921399422e-05,3.8819049223093316e-05
59.57556915283203,3.9289916458074003e-05,3.885989644913934e-05,3.906925121555105e-05
49.02962112426758,3.9921458665048704e-05,3.9289916458074003e-05,3.9596561691723764e-05
43.02123260498047,4.054018063470721e-05,3.9921458665048704e-05,4.0219096263172105e-05
40.26982116699219,4.093632014701143e-05,4.054018063470721e-05,4.0725586586631835e-05
40.16026306152344,4.0972052374854684e-05,4.093632014701143e-05,4.094197356607765e-05
42.82135009765625,4.063797678099945e-05,4.0972052374854684e-05,4.0794133383315057e-05
49.15867614746094,4.005277878604829e-05,4.063797678099945e-05,4.033658478874713e-05
61.263004302978516,3.943079354939982e-05,4.005277878604829e-05,3.973585262428969e-05
80.7313232421875,3.9001206459943205e-05,3.943079354939982e-05,3.9212933188537136e-05
94.44261169433594,3.8934369513299316e-05,3.9001206459943205e-05,3.8966092688497156e-05
80.96045684814453,3.929443846573122e-05,3.8934369513299316e-05,3.911148087354377e-05
62.3090705871582,4.0026156057137996e-05,3.929443846573122e-05,3.965391078963876e-05
50.50774002075195,4.097271084901877e-05,4.0026156057137996e-05,4.048904884257354e-05
44.03281021118164,4.191183688817546e-05,4.097271084901877e-05,4.14291862398386e-05
41.00878143310547,4.2623789340723306e-05,4.191183688817546e-05,4.2254036088706926e-05
40.55353546142578,4.295109101803973e-05,4.2623789340723306e-05,4.277451807865873e-05
42.49505615234375,4.285907925805077e-05,4.295109101803973e-05,4.289370554033667e-05
47.08327102661133,4.2435978684807196e-05,4.285907925805077e-05,4.2637977458070964e-05
54.515769958496094,4.1862593207042664e-05,4.2435978684807196e-05,4.214181171846576e-05
63.0865592956543,4.133533002459444e-05,4.1862593207042664e-05,4.1593462810851634e-05
66.7311019897461,4.100038131582551e-05,4.133533002459444e-05,4.1163428250001743e-05
61.467689514160156,4.090430593350902e-05,4.100038131582551e-05,4.0947408706415445e-05
53.06019592285156,4.098847057321109e-05,4.090430593350902e-05,4.093957977602258e-05
46.38282012939453,4.111230737180449e-05,4.098847057321109e-05,4.104127219761722e-05
42.335235595703125,4.1096329368883744e-05,4.111230737180449e-05,4.109335350221954e-05
40.768707275390625,4.078989150002599e-05,4.1096329368883744e-05,4.0931096009444445e-05
41.6060905456543,4.0127441025106236e-05,4.078989150002599e-05,4.0446309867547825e-05
45.332664489746094,3.9159582229331136e-05,4.0127441025106236e-05,3.963163908338174e-05
53.22731399536133,3.8041616789996624e-05,3.9159582229331136e-05,3.859042772091925e-05
67.74895477294922,3.698410728247836e-05,3.8041616789996624e-05,3.7505655200220644e-05
88.98919677734375,3.618113260017708e-05,3.698410728247836e-05,3.6578650906449184e-05
96.20513916015625,3.575455048121512e-05,3.618113260017708e-05,3.596578608267009e-05
77.57219696044922,3.572399873519316e-05,3.575455048121512e-05,3.5736804420594126e-05
59.7028923034668,3.600872150855139e-05,3.572399873519316e-05,3.5861507058143616e-05
48.97956848144531,3.644498792709783e-05,3.600872150855139e-05,3.621905852924101e-05
43.18333435058594,3.683685281430371e-05,3.644498792709783e-05,3.663096867967397e-05
40.62565231323242,3.699763328768313e-05,3.683685281430371e-05,3.6906421883031726e-05
40.61976623535156,3.681884481920861e-05,3.699763328768313e-05,3.689749792101793e-05
43.2574462890625,3.630308492574841e-05,3.681884481920861e-05,3.6550918594002724e-05
49.25056076049805,3.55610391125083e-05,3.630308492574841e-05,3.592338543967344e-05
59.84860610961914,3.4777389373630285e-05,3.55610391125083e-05,3.516272408887744e-05
74.83025360107422,3.413948434172198e-05,3.4777389373630285e-05,3.445443508098833e-05
83.7193832397461,3.3782209357013926e-05,3.413948434172198e-05,3.3958476706175134e-05
74.78780364990234,3.375484811840579e-05,3.3782209357013926e-05,3.3766009437385947e-05
60.97121047973633,3.401157300686464e-05,3.375484811840579e-05,3.387887772987597e-05
51.2849006652832,3.4435492125339806e-05,3.401157300686464e-05,3.421679139137268e-05
45.846038818359375,3.487483991193585e-05,3.4435492125339806e-05,3.4646622225409374e-05
43.66664123535156,3.5189586924389005e-05,3.487483991193585e-05,3.5023091186303645e-05
44.28941345214844,3.530134563334286e-05,3.5189586924389005e-05,3.5236909752711654e-05
48.046844482421875,3.5221321013523266e-05,3.530134563334286e-05,3.525419015204534e-05
55.98589324951172,3.505129279801622e-05,3.5221321013523266e-05,3.513112460495904e-05
69.72382354736328,3.494480552035384e-05,3.505129279801622e-05,3.499491867842153e-05
86.83815002441406,3.50566697306931e-05,3.494480552035384e-05,3.499886588542722e-05
89.8696060180664,3.549023313098587e-05,3.50566697306931e-05,3.527107764966786e-05
73.99137878417969,3.6266297684051096e-05,3.549023313098587e-05,3.587332321330905e-05
58.7769775390625,3.731358810910024e-05,3.6266297684051096e-05,3.6781246308237314e-05
49.22222137451172,3.8481695810332894e-05,3.731358810910024e-05,3.788558387896046e-05
43.98389434814453,3.9573656977154315e-05,3.8481695810332894e-05,3.9013990317471325e-05
41.73762512207031,4.040691055706702e-05,3.9573656977154315e-05,3.9976897824089974e-05
42.0225830078125,4.08641790272668e-05,4.040691055706702e-05,4.062376683577895e-05
44.91686248779297,4.0940016333479434e-05,4.08641790272668e-05,4.089242429472506e-05
51.0578727722168,4.074155003763735e-05,4.0940016333479434e-05,4.0833365346770734e-05
61.24993133544922,4.045123205287382e-05,4.074155003763735e-05,4.059125785715878e-05
73.79983520507812,4.025952148367651e-05,4.045123205287382e-05,4.035207530250773e-05
78.78267669677734,4.030233321827836e-05,4.025952148367651e-05,4.027817340102047e-05
70.22924041748047,4.062085645273328e-05,4.030233321827836e-05,4.045764944748953e-05
58.44568634033203,4.1156596125802025e-05,4.062085645273328e-05,4.08822888857685e-05
49.93097686767578,4.176557558821514e-05,4.1156596125802025e-05,4.1452032746747136e-05
44.8803596496582,4.226577948429622e-05,4.176557558821514e-05,4.2004881834145635e-05
42.60771179199219,4.248561162967235e-05,4.226577948429622e-05,4.236432141624391e-05
42.714717864990234,4.232757055433467e-05,4.248561162967235e-05,4.2395437048980966e-05
45.2823486328125,4.179547249805182e-05,4.232757055433467e-05,4.205104778520763e-05
50.82377624511719,4.0998420445248485e-05,4.179547249805182e-05,4.1387662349734455e-05
60.09626770019531,4.011110286228359e-05,4.0998420445248485e-05,4.054733653902076e-05
71.87543487548828,3.9314931200351566e-05,4.011110286228359e-05,3.970774923800491e-05
78.0538558959961,3.874002868542448e-05,3.9314931200351566e-05,3.9023761928547174e-05
71.59464263916016,3.843027661787346e-05,3.874002868542448e-05,3.8581605622312054e-05
60.367557525634766,3.8339578168233857e-05,3.843027661787346e-05,3.8380145269911736e-05
51.72967529296875,3.8345307984855026e-05,3.8339578168233857e-05,3.8335776480380446e-05
46.528343200683594,3.8299112929962575e-05,3.8345307984855026e-05,3.8313861296046525e-05
44.25991439819336,3.806220775004476e-05,3.8299112929962575e-05,3.81712889065966e-05
44.56350326538086,3.756024671019986e-05,3.806220775004476e-05,3.780149563681334e-05
47.64200973510742,3.6810230085393414e-05,3.756024671019986e-05,3.717581421369687e-05
54.27647018432617,3.591219137888402e-05,3.6810230085393414e-05,3.6352910683490336e-05
65.73155212402344,3.501864557620138e-05,3.591219137888402e-05,3.545909567037597e-05
81.75250244140625,3.428023774176836e-05,3.501864557620138e-05,3.4645432606339455e-05
91.57965850830078,3.3802600228227675e-05,3.428023774176836e-05,3.403907612664625e-05
82.28758239746094,3.3621930924709886e-05,3.3802600228227675e-05,3.371016646269709e-05
66.70279693603516,3.369795376784168e-05,3.3621930924709886e-05,3.365662996657193e-05
55.41743850708008,3.39297330356203e-05,3.369795376784168e-05,3.3808602893259376e-05
48.690704345703125,3.4179283829871565e-05,3.39297330356203e-05,3.404754534130916e-05
45.367958068847656,3.431602453929372e-05,3.4179283829871565e-05,3.42397324857302e-05
44.83024215698242,3.4245844290126115e-05,3.431602453929372e-05,3.427290357649326e-05
47.05048370361328,3.395286330487579e-05,3.4245844290126115e-05,3.409189957892522e-05
52.913997650146484,3.350032784510404e-05,3.395286330487579e-05,3.3720389183145016e-05
64.34625244140625,3.3015894587151706e-05,3.350032784510404e-05,3.3253767469432205e-05
84.7402114868164,3.2651772926328704e-05,3.3015894587151706e-05,3.283156547695398e-05
110.31927490234375,3.2537049264647067e-05,3.2651772926328704e-05,3.259352524764836e-05
107.84895324707031,3.27464695146773e-05,3.2537049264647067e-05,3.264068072894588e-05
82.3245620727539,3.328231832711026e-05,3.27464695146773e-05,3.301133619970642e-05
63.69009780883789,3.407257463550195e-05,3.328231832711026e-05,3.367138560861349e-05
53.1351432800293,3.499293961795047e-05,3.407257463550195e-05,3.452391683822498e-05
47.486392974853516,3.588926119846292e-05,3.499293961795047e-05,3.5430712159723043e-05
45.08705520629883,3.6621306207962334e-05,3.588926119846292e-05,3.624484088504687e-05
45.20897674560547,3.7102177884662524e-05,3.6621306207962334e-05,3.685232513817027e-05
47.74509048461914,3.731799733941443e-05,3.7102177884662524e-05,3.7202222301857546e-05
52.890689849853516,3.7338071706471965e-05,3.731799733941443e-05,3.732185723492876e-05
60.48496627807617,3.727770672412589e-05,3.7338071706471965e-05,3.7303285353118554e-05
68.46709442138672,3.7260717363096774e-05,3.727770672412589e-05,3.726573777385056e-05
71.51557922363281,3.7377911212388426e-05,3.7260717363096774e-05,3.731610922841355e-05
66.85413360595703,3.765584551729262e-05,3.7377911212388426e-05,3.751289477804676e-05
59.03208541870117,3.8056550692999735e-05,3.765584551729262e-05,3.785068111028522e-05
52.37095642089844,3.8483722164528444e-05,3.8056550692999735e-05,3.8262987800408155e-05
48.03106689453125,3.8815473089925945e-05,3.8483722164528444e-05,3.864129394060001e-05
46.03487777709961,3.894045585184358e-05,3.8815473089925945e-05,3.8869213312864304e-05
46.287715911865234,3.879257928929292e-05,3.894045585184358e-05,3.885791011271067e-05
49.01136016845703,3.837990516331047e-05,3.879257928929292e-05,3.8578240491915494e-05
54.98944091796875,3.778592508751899e-05,3.837990516331047e-05,3.8076053897384554e-05
65.3476333618164,3.714302147272974e-05,3.778592508751899e-05,3.745927824638784e-05
80.45889282226562,3.659529102151282e-05,3.714302147272974e-05,3.6865829315502197e-05
93.42573547363281,3.62587597919628e-05,3.659529102151282e-05,3.642506635515019e-05
89.03409576416016,3.618881237343885e-05,3.62587597919628e-05,3.622198710218072e-05
73.5347671508789,3.637088229879737e-05,3.618881237343885e-05,3.627686237450689e-05
60.40262985229492,3.6725003155879676e-05,3.637088229879737e-05,3.654295869637281e-05
51.93661117553711,3.712185571203008e-05,3.6725003155879676e-05,3.6916480894433334e-05
47.11206817626953,3.741701220860705e-05,3.712185571203008e-05,3.7261179386405274e-05
44.96648406982422,3.748496237676591e-05,3.741701220860705e-05,3.744219429790974e-05
45.1499137878418,3.7257450458128005e-05,3.748496237676591e-05,3.736242069862783e-05
47.68381881713867,3.674251274787821e-05,3.7257450458128005e-05,3.6991557863075286e-05
53.12869644165039,3.6021599953528494e-05,3.674251274787821e-05,3.637444751802832e-05
62.37483215332031,3.522756014717743e-05,3.6021599953528494e-05,3.5618384572444484e-05
75.51793670654297,3.450013173278421e-05,3.522756014717743e-05,3.485945126158185e-05
87.2166519165039,3.3951608202187344e-05,3.450013173278421e-05,3.4223052352899686e-05
86.1142807006836,3.3638330933172256e-05,3.3951608202187344e-05,3.379284680704586e-05
74.2307357788086,3.355455555720255e-05,3.3638330933172256e-05,3.3593874832149595e-05
62.70421600341797,3.364096119184978e-05,3.355455555720255e-05,3.359394759172574e-05
55.01289749145508,3.379950067028403e-05,3.364096119184978e-05,3.371504135429859e-05
50.813385009765625,3.3927313779713586e-05,3.379950067028403e-05,3.3857264497783035e-05
49.42891311645508,3.394361192476936e-05,3.3927313779713586e-05,3.39290127158165e-05
50.70063018798828,3.3814321795944124e-05,3.394361192476936e-05,3.3872838685056195e-05
54.79364776611328,3.356339584570378e-05,3.3814321795944124e-05,3.368355464772321e-05
62.327545166015625,3.3266274840570986e-05,3.356339584570378e-05,3.34107389790006e-05
73.13858032226562,3.302203549537808e-05,3.3266274840570986e-05,3.314135392429307e-05
83.41085815429688,3.29262220475357e-05,3.302203549537808e-05,3.297223156550899e-05
83.58010864257812,3.30345646943897e-05,3.29262220475357e-05,3.2978481613099575e-05
73.22407531738281,3.335285873617977e-05,3.30345646943897e-05,3.319070674479008e-05
61.66020584106445,3.383022703928873e-05,3.335285873617977e-05,3.3586718927836046e-05
53.223873138427734,3.436790211708285e-05,3.383022703928873e-05,3.409239434404299e-05
48.045623779296875,3.484162880340591e-05,3.436790211708285e-05,3.4596858313307166e-05
45.5296630859375,3.513422780088149e-05,3.484162880340591e-05,3.497961370158009e-05
45.3388557434082,3.516940341796726e-05,3.513422780088149e-05,3.5143752029398456e-05
47.58161926269531,3.493789699859917e-05,3.516940341796726e-05,3.504626511130482e-05
52.79255676269531,3.450261283433065e-05,3.493789699859917e-05,3.4713917557382956e-05
62.129215240478516,3.398172339075245e-05,3.450261283433065e-05,3.423730595386587e-05
76.65027618408203,3.351196210132912e-05,3.398172339075245e-05,3.374369043740444e-05
92.41439056396484,3.320988980703987e-05,3.351196210132912e-05,3.3359145163558424e-05
94.4224624633789,3.314437344670296e-05,3.320988980703987e-05,3.317575828987174e-05
80.63062286376953,3.332219421281479e-05,3.314437344670296e-05,3.323109558550641e-05
66.17349243164062,3.369097248651087e-05,3.332219421281479e-05,3.3502710721222684e-05
56.39391326904297,3.4152541047660634e-05,3.369097248651087e-05,3.3916068787220865e-05
50.63664245605469,3.4587203117553145e-05,3.4152541047660634e-05,3.43628998962231e-05
47.86170196533203,3.488373477011919e-05,3.4587203117553145e-05,3.472800744930282e-05
47.54351043701172,3.497241050354205e-05,3.488373477011919e-05,3.492079849820584e-05
49.57943344116211,3.483923865132965e-05,3.497241050354205e-05,3.489918526611291e-05
54.23893356323242,3.453543831710704e-05,3.483923865132965e-05,3.4681659599300474e-05
61.84214782714844,3.415538230910897e-05,3.453543831710704e-05,3.434094105614349e-05
71.57720947265625,3.380786438356154e-05,3.415538230910897e-05,3.397839464014396e-05
78.53206634521484,3.3584630728000775e-05,3.380786438356154e-05,3.3693846489768475e-05
76.43184661865234,3.353376087034121e-05,3.3584630728000775e-05,3.355681838002056e-05
67.53284454345703,3.364589065313339e-05,3.353376087034121e-05,3.358658432262018e-05
58.50885772705078,3.3860480471048504e-05,3.364589065313339e-05,3.374855441506952e-05
52.07477951049805,3.4083779610227793e-05,3.3860480471048504e-05,3.3966141927521676e-05
48.34156799316406,3.4209479053970426e-05,3.4083779610227793e-05,3.413973900023848e-05
46.962547302246094,3.4155029425164685e-05,3.4209479053970426e-05,3.4175005566794425e-05
47.893314361572266,3.3886746678035706e-05,3.4155029425164685e-05,3.4013763070106506e-05
51.34873962402344,3.342776471981779e-05,3.3886746678035706e-05,3.365067459526472e-05
57.92670440673828,3.286042920080945e-05,3.342776471981779e-05,3.3138523576781154e-05
68.12149810791016,3.2293552067130804e-05,3.286042920080945e-05,3.2572803320363164e-05
80.18730926513672,3.183395529049449e-05,3.2293552067130804e-05,3.206096880603582e-05
85.6705551147461,3.1557021429762244e-05,3.183395529049449e-05,3.1693543860455975e-05
78.54511260986328,3.1486069929087535e-05,3.1557021429762244e-05,3.151947748847306e-05
66.61437225341797,3.159073821734637e-05,3.1486069929087535e-05,3.153529542032629e-05
56.92609405517578,3.179393388563767e-05,3.159073821734637e-05,3.1687752198195085e-05
50.64796829223633,3.198966078343801e-05,3.179393388563767e-05,3.1885894713923335e-05
47.267913818359375,3.207278496120125e-05,3.198966078343801e-05,3.2024508982431144e-05
46.28919219970703,3.196658508386463e-05,3.207278496120125e-05,3.201269282726571e-05
47.70975112915039,3.16483638016507e-05,3.196658508386463e-05,3.1800656870473176e-05
51.951168060302734,3.115330764558166e-05,3.16483638016507e-05,3.1394629331771284e-05
60.0188102722168,3.057221692870371e-05,3.115330764558166e-05,3.085768548771739e-05
73.54273986816406,3.0023376893950626e-05,3.057221692870371e-05,3.029429899470415e-05
91.92640686035156,2.961675272672437e-05,3.0023376893950626e-05,2.9818127586622722e-05
101.77818298339844,2.9427452318486758e-05,2.961675272672437e-05,2.952103386633098e-05
90.02973175048828,2.9483499019988813e-05,2.9427452318486758e-05,2.9454142350004986e-05
72.63562774658203,2.9757546144537628e-05,2.9483499019988813e-05,2.961787504318636e-05
60.25542068481445,3.017313065356575e-05,2.9757546144537628e-05,2.9960936444695108e-05
52.789432525634766,3.0630864785052836e-05,3.017313065356575e-05,3.03961023746524e-05
48.85496139526367,3.10238465317525e-05,3.0630864785052836e-05,3.0820690881228074e-05
47.54975509643555,3.127194577245973e-05,3.10238465317525e-05,3.1141207728069276e-05
48.592769622802734,3.133601421723142e-05,3.127194577245973e-05,3.1297822715714574e-05
52.03661346435547,3.1236166250891984e-05,3.133601421723142e-05,3.128078969893977e-05
58.175437927246094,3.103782364632934e-05,3.1236166250891984e-05,3.1132763979258016e-05
66.80554962158203,3.083061892539263e-05,3.103782364632934e-05,3.093110353802331e-05
75.61811828613281,3.070169623242691e-05,3.083061892539263e-05,3.076390930800699e-05
78.70233154296875,3.0710885766893625e-05,3.070169623242691e-05,3.070431193918921e-05
73.52422332763672,3.0873579817125574e-05,3.0710885766893625e-05,3.078976442338899e-05
64.93086242675781,3.116449806839228e-05,3.0873579817125574e-05,3.10154864564538e-05
57.405147552490234,3.151608325424604e-05,3.116449806839228e-05,3.13354903482832e-05
52.38324737548828,3.184337401762605e-05,3.151608325424604e-05,3.167397517245263e-05
49.79556655883789,3.206758265150711e-05,3.184337401762605e-05,3.194929377059452e-05
49.45675277709961,3.213099262211472e-05,3.206758265150711e-05,3.209319766028784e-05
51.39945602416992,3.202331208740361e-05,3.213099262211472e-05,3.2071555324364454e-05
56.01995086669922,3.178306724294089e-05,3.202331208740361e-05,3.1898416636977345e-05
63.71508026123047,3.148523683194071e-05,3.178306724294089e-05,3.163043948006816e-05
74.0093765258789,3.12225820380263e-05,3.148523683194071e-05,3.135129372822121e-05
82.5706787109375,3.107567681581713e-05,3.12225820380263e-05,3.114726860076189e-05
81.84105682373047,3.1089359254110605e-05,3.107567681581713e-05,3.108069722657092e-05
72.19510650634766,3.1265415600501e-05,3.1089359254110605e-05,3.1174757168628275e-05
61.572410583496094,3.1554794986732304e-05,3.1265415600501e-05,3.140609260299243e-05
53.60331344604492,3.187010224792175e-05,3.1554794986732304e-05,3.170698619214818e-05
48.54356002807617,3.210414433851838e-05,3.187010224792175e-05,3.19805731123779e-05
45.8924446105957,3.215650576748885e-05,3.210414433851838e-05,3.212317460565828e-05
45.366153717041016,3.196228499291465e-05,3.215650576748885e-05,3.205200482625514e-05
46.963233947753906,3.1508196116192266e-05,3.196228499291465e-05,3.1727831810712814e-05
51.14867401123047,3.0845483706798404e-05,3.1508196116192266e-05,3.1169740395853296e-05
58.649635314941406,3.006924453075044e-05,3.0845483706798404e-05,3.045106859644875e-05
70.63926696777344,2.9297001674422063e-05,3.006924453075044e-05,2.9678207283723168e-05
86.25852966308594,2.863517147488892e-05,2.9297001674422063e-05,2.896278783737216e-05
96.07964324951172,2.8155467589385808e-05,2.863517147488892e-05,2.8393289539963007e-05
89.40679168701172,2.78846055152826e-05,2.8155467589385808e-05,2.801847040245775e-05
75.2682876586914,2.7800775569630787e-05,2.78846055152826e-05,2.784070784400683e-05
63.718204498291016,2.7847463570651598e-05,2.7800775569630787e-05,2.7821177354780957e-05
56.37617874145508,2.7945130568696186e-05,2.7847463570651598e-05,2.78923507721629e-05
52.45176315307617,2.801830487442203e-05,2.7945130568696186e-05,2.7977095669484697e-05
51.23491668701172,2.8008264052914456e-05,2.801830487442203e-05,2.8008449589833617e-05
52.48543167114258,2.7893942387891002e-05,2.8008264052914456e-05,2.7946491172770038e-05
56.30235290527344,2.7693240554071963e-05,2.7893942387891002e-05,2.7789556042989716e-05
62.77607345581055,2.746015161392279e-05,2.7693240554071963e-05,2.7573478291742504e-05
71.12352752685547,2.7261678042123094e-05,2.746015161392279e-05,2.735854832280893e-05
77.64435577392578,2.7160212994203903e-05,2.7261678042123094e-05,2.7209149266127497e-05
76.85535430908203,2.7191217668587342e-05,2.7160212994203903e-05,2.71739081654232e-05
69.20765686035156,2.7354848498362117e-05,2.7191217668587342e-05,2.7270547434454784e-05
60.378726959228516,2.7611074983724393e-05,2.7354848498362117e-05,2.7479360142024234e-05
53.5152702331543,2.7889722332474776e-05,2.7611074983724393e-05,2.774565655272454e-05
49.17203140258789,2.8107271646149457e-05,2.7889722332474776e-05,2.7992951800115407e-05
47.1256217956543,2.8187732823425904e-05,2.8107271646149457e-05,2.814161780406721e-05
47.2552375793457,2.808710269164294e-05,2.8187732823425904e-05,2.8131593353464268e-05
49.708736419677734,2.7807283913716674e-05,2.808710269164294e-05,2.794174179143738e-05
55.14204025268555,2.7398729798733257e-05,2.7807283913716674e-05,2.759827475529164e-05
64.46578216552734,2.6947496735374443e-05,2.7398729798733257e-05,2.7169457098352723e-05
78.31514739990234,2.6549361791694537e-05,2.6947496735374443e-05,2.6746036382974125e-05
92.34280395507812,2.6287145374226384e-05,2.6549361791694537e-05,2.6416892069391906e-05
93.19772338867188,2.6207359042018652e-05,2.6287145374226384e-05,2.6246214474667795e-05
79.9248046875,2.6315687136957422e-05,2.6207359042018652e-05,2.625990418891888e-05
66.02546691894531,2.6570269255898893e-05,2.6315687136957422e-05,2.644011146912817e-05
56.241153717041016,2.6896610506810248e-05,2.6570269255898893e-05,2.672916707524564e-05
50.21818542480469,2.7201258490094915e-05,2.6896610506810248e-05,2.7043584850616753e-05
47.023250579833984,2.7393707568990067e-05,2.7201258490094915e-05,2.729159859882202e-05
46.034339904785156,2.741004209383391e-05,2.7393707568990067e-05,2.739590490818955e-05
47.08197021484375,2.7224265068070963e-05,2.741004209383391e-05,2.7311372832627967e-05
50.2066535949707,2.6863224775297567e-05,2.7224265068070963e-05,2.703834616113454e-05
55.591983795166016,2.6391713618068025e-05,2.6863224775297567e-05,2.6622688892530277e-05
62.79456329345703,2.5891193217830732e-05,2.6391713618068025e-05,2.613749893498607e-05
69.50406646728516,2.5436802388867363e-05,2.5891193217830732e-05,2.5660878236521967e-05
71.15013885498047,2.5081290004891343e-05,2.5436802388867363e-05,2.5256456865463406e-05
66.45032501220703,2.4833025236148387e-05,2.5081290004891343e-05,2.495454828022048e-05
59.30581283569336,2.466801743139513e-05,2.4833025236148387e-05,2.4747387215029448e-05
53.196659088134766,2.453187516948674e-05,2.466801743139513e-05,2.4596027287770994e-05
49.2454833984375,2.4357919755857438e-05,2.453187516948674e-05,2.4440236302325502e-05
47.516937255859375,2.40907866100315e-05,2.4357919755857438e-05,2.4219176339101978e-05
48.00135040283203,2.3704331397311762e-05,2.40907866100315e-05,2.389217115705833e-05
51.031063079833984,2.3209931896417402e-05,2.3704331397311762e-05,2.345191387576051e-05
57.33930587768555,2.2658525267615914e-05,2.3209931896417402e-05,2.2929660190129653e-05
68.2034683227539,2.2124539100332186e-05,2.2658525267615914e-05,2.238808519905433e-05
84.19651794433594,2.16860935324803e-05,2.2124539100332186e-05,2.190320083172992e-05
98.74856567382812,2.1404797735158354e-05,2.16860935324803e-05,2.1544392438954674e-05
95.12053680419922,2.130917346221395e-05,2.1404797735158354e-05,2.135625618393533e-05
78.65995025634766,2.1392614144133404e-05,2.130917346221395e-05,2.1349622329580598e-05
64.26719665527344,2.1612841010210104e-05,2.1392614144133404e-05,2.1500318325706758e-05
54.86806106567383,2.190296072512865e-05,2.1612841010210104e-05,2.1754258341388777e-05
49.34843063354492,2.218298686784692e-05,2.190296072512865e-05,2.2038448150851764e-05
46.68166732788086,2.2379219444701448e-05,2.218298686784692e-05,2.227623190265149e-05
46.36707305908203,2.2446209186455235e-05,2.2379219444701448e-05,2.2407961296266876e-05
48.34447479248047,2.237366425106302e-05,2.2446209186455235e-05,2.2405627532862127e-05
53.00054931640625,2.219506131950766e-05,2.237366425106302e-05,2.228074663435109e-05
60.90687561035156,2.1975967683829367e-05,2.219506131950766e-05,2.2082793293520808e-05
71.94213104248047,2.1792244297103025e-05,2.1975967683829367e-05,2.1882315195398405e-05
82.03204345703125,2.171156302210875e-05,2.1792244297103025e-05,2.1750754967797548e-05
82.26698303222656,2.1774550987174734e-05,2.171156302210875e-05,2.1741923774243332e-05
72.71516418457031,2.1984167688060552e-05,2.1774550987174734e-05,2.1877522158320062e-05
62.07817840576172,2.231061262136791e-05,2.1984167688060552e-05,2.2144376998767257e-05
54.42549133300781,2.269332435389515e-05,2.231061262136791e-05,2.2497795725939795e-05
49.82946014404297,2.3060172679834068e-05,2.269332435389515e-05,2.2871836335980333e-05
47.8424072265625,2.334776581847109e-05,2.3060172679834068e-05,2.3198894268716685e-05
48.14378356933594,2.3516358851338737e-05,2.334776581847109e-05,2.342732113902457e-05
50.77287673950195,2.3566499294247478e-05,2.3516358851338737e-05,2.3537340894108638e-05
56.02075958251953,2.353508534724824e-05,2.3566499294247478e-05,2.354753996769432e-05
63.96733093261719,2.348821362829767e-05,2.353508534724824e-05,2.350927024963312e-05
73.07123565673828,2.3491735191782936e-05,2.348821362829767e-05,2.348827365494799e-05
77.92425537109375,2.360099824727513e-05,2.3491735191782936e-05,2.354485695832409e-05
73.97608184814453,2.3838234483264387e-05,2.360099824727513e-05,2.3717633666819893e-05
65.06124877929688,2.4190641852328554e-05,2.3838234483264387e-05,2.401141682639718e-05
56.640586853027344,2.4607306841062382e-05,2.4190641852328554e-05,2.4394721549469978e-05
50.66849899291992,2.501543531252537e-05,2.4607306841062382e-05,2.4806124201859348e-05
47.05506896972656,2.53324269579025e-05,2.501543531252537e-05,2.516817767173052e-05
45.55833053588867,2.5490744519629516e-05,2.53324269579025e-05,2.5405803171452135e-05
46.03388595581055,2.5455194190726615e-05,2.5490744519629516e-05,2.5467459636274725e-05
48.629817962646484,2.5236751753254794e-05,2.5455194190726615e-05,2.5340921638417058e-05
53.67044448852539,2.4886960090952925e-05,2.5236751753254794e-05,2.5057452148757875e-05
61.43284606933594,2.4485267203999683e-05,2.4886960090952925e-05,2.4682574803591706e-05
70.81710052490234,2.4117249267874286e-05,2.4485267203999683e-05,2.4298671633005142e-05
76.83358764648438,2.384697290835902e-05,2.4117249267874286e-05,2.3980219339136966e-05
74.0018310546875,2.370540823903866e-05,2.384697290835902e-05,2.37744261539774e-05
65.40367126464844,2.3683409381192178e-05,2.370540823903866e-05,2.3692138711339794e-05
56.982418060302734,2.3735785362077877e-05,2.3683409381192178e-05,2.3706425054115243e-05
51.09050369262695,2.379580655542668e-05,2.3735785362077877e-05,2.376171323703602e-05
47.7130126953125,2.37930980802048e-05,2.379580655542668e-05,2.3789725673850626e-05
46.58012390136719,2.3675143893342465e-05,2.37930980802048e-05,2.3729104213998653e-05
47.66751480102539,2.34212311625015e-05,2.3675143893342465e-05,2.354321622988209e-05
51.107967376708984,2.305662928847596e-05,2.34212311625015e-05,2.3234331820276566e-05
57.415672302246094,2.2634969354839996e-05,2.305662928847596e-05,2.2841919417260215e-05
66.47869110107422,2.2233552954276092e-05,2.2634969354839996e-05,2.24313662329223e-05
75.50544738769531,2.1920051949564368e-05,2.2233552954276092e-05,2.207483339589089e-05
77.46102905273438,2.173866050725337e-05,2.1920051949564368e-05,2.1827861928613856e-05
70.16664123535156,2.1697072952520102e-05,2.173866050725337e-05,2.1716154151363298e-05
60.228172302246094,2.1766056306660175e-05,2.1697072952520102e-05,2.1729032596340403e-05
52.42261505126953,2.1883613953832537e-05,2.1766056306660175e-05,2.1821264454047196e-05
47.36056137084961,2.1974072296870872e-05,2.1883613953832537e-05,2.192438842030242e-05
44.72746658325195,2.1963951439829543e-05,2.1974072296870872e-05,2.196402238041628e-05
44.23220443725586,2.180408591812011e-05,2.1963951439829543e-05,2.187881909776479e-05
45.91310501098633,2.1487343474291265e-05,2.180408591812011e-05,2.164057150366716e-05
50.164710998535156,2.1050727809779346e-05,2.1487343474291265e-05,2.1264269889798015e-05
57.682430267333984,2.0564088117680512e-05,2.1050727809779346e-05,2.0803425286430866e-05
69.1241226196289,2.0109764591325074e-05,2.0564088117680512e-05,2.0334071450633928e-05
81.5937271118164,1.9760545910685323e-05,2.0109764591325074e-05,1.9933415387640707e-05
85.25321960449219,1.95632892427966e-05,1.9760545910685323e-05,1.966082891158294e-05
76.30101013183594,1.9525139578036033e-05,1.95632892427966e-05,1.9543029338819906e-05
64.48983764648438,1.9621937099145725e-05,1.9525139578036033e-05,1.957161475729663e-05
55.80353546142578,1.9801344024017453e-05,1.9621937099145725e-05,1.9708744730451144e-05
50.51482009887695,1.999952655751258e-05,1.9801344024017453e-05,1.9896751837222837e-05
48.040225982666016,2.0157669496256858e-05,1.999952655751258e-05,2.0074559870408848e-05
47.92837142944336,2.0239407604094595e-05,2.0157669496256858e-05,2.0194584067212418e-05
50.06058883666992,2.0238632714608684e-05,2.0239407604094595e-05,2.0235482224961743e-05
54.43494415283203,2.018409395532217e-05,2.0238632714608684e-05,2.0208442947478034e-05
60.74854278564453,2.0123252397752367e-05,2.018409395532217e-05,2.015142672462389e-05
67.06763458251953,2.010920798056759e-05,2.0123252397752367e-05,2.0114493963774294e-05
69.216552734375,2.018100713030435e-05,2.010920798056759e-05,2.0143466826993972e-05
65.20185852050781,2.0351464627310634e-05,2.018100713030435e-05,2.0264154954929836e-05
58.214378356933594,2.059991493297275e-05,2.0351464627310634e-05,2.047275847871788e-05
51.80710983276367,2.0879655494354665e-05,2.059991493297275e-05,2.0735900761792436e-05
47.268001556396484,2.1124213162693195e-05,2.0879655494354665e-05,2.0997325918870047e-05
44.730194091796875,2.1267856936901808e-05,2.1124213162693195e-05,2.1191081032156944e-05
44.140316009521484,2.1263495000312105e-05,2.1267856936901808e-05,2.1260719222482294e-05
45.586273193359375,2.109935667249374e-05,2.1263495000312105e-05,2.1176707377890125e-05
49.44664764404297,2.080373997159768e-05,2.109935667249374e-05,2.0947298253304325e-05
56.4007682800293,2.0441551896510646e-05,2.080373997159768e-05,2.061916165985167e-05
67.00154876708984,2.0094092178624123e-05,2.0441551896510646e-05,2.0265353668946773e-05
78.87678527832031,1.983581023523584e-05,2.0094092178624123e-05,1.996344690269325e-05
82.49279022216797,1.971566234715283e-05,1.983581023523584e-05,1.9774699467234313e-05
73.56745147705078,1.9746024918276817e-05,1.971566234715283e-05,1.9729512132471427e-05
61.70240020751953,1.9901424821000546e-05,1.9746024918276817e-05,1.982145113288425e-05
52.696624755859375,2.012280310736969e-05,1.9901424821000546e-05,2.00086669792654e-05
47.035030364990234,2.0332992789917625e-05,2.012280310736969e-05,2.02235078177182e-05
43.96358871459961,2.0453704564715736e-05,2.0332992789917625e-05,2.038845377683174e-05
43.024574279785156,2.0431085431482643e-05,2.0453704564715736e-05,2.0437375496840104e-05
43.94028854370117,2.0242378013790585e-05,2.0431085431482643e-05,2.0331792256911285e-05
46.75857925415039,1.991173849091865e-05,2.0242378013790585e-05,2.0072357074241154e-05
51.29811096191406,1.9490127669996582e-05,1.991173849091865e-05,1.969663571799174e-05
56.91777420043945,1.904427699628286e-05,1.9490127669996582e-05,1.9263501599198207e-05
61.32588577270508,1.8633138097357005e-05,1.904427699628286e-05,1.8835629816749133e-05
61.611854553222656,1.8289449144504033e-05,1.8633138097357005e-05,1.8458602426107973e-05
57.71830368041992,1.8014265151578e-05,1.8289449144504033e-05,1.8149148672819138e-05
52.68977355957031,1.7784519513952546e-05,1.8014265151578e-05,1.789633824955672e-05
48.54344177246094,1.7555992599227466e-05,1.7784519513952546e-05,1.7666681742412038e-05
46.13336944580078,1.7288428352912888e-05,1.7555992599227466e-05,1.7418162315152586e-05
45.76468276977539,1.695224636932835e-05,1.7288428352912888e-05,1.7115999071393162e-05
47.68900680541992,1.6546273400308564e-05,1.695224636932835e-05,1.6744928871048614e-05
52.5960693359375,1.6101028450066224e-05,1.6546273400308564e-05,1.6319754649885e-05
61.63267135620117,1.566925857332535e-05,1.6101028450066224e-05,1.5882134903222322e-05
75.7064437866211,1.531247835373506e-05,1.566925857332535e-05,1.5489014913327992e-05
89.42842864990234,1.5081963283591904e-05,1.531247835373506e-05,1.5196344065770973e-05
87.40568542480469,1.5004970009613317e-05,1.5081963283591904e-05,1.5042936865938827e-05
72.17410278320312,1.507762681285385e-05,1.5004970009613317e-05,1.5040304788271897e-05
58.556907653808594,1.5267029084498063e-05,1.507762681285385e-05,1.5170295228017494e-05
49.794639587402344,1.5513969628955238e-05,1.5267029084498063e-05,1.5387353414553218e-05
44.72134017944336,1.5747908037155867e-05,1.5513969628955238e-05,1.5627038010279648e-05
42.31279754638672,1.590477768331766e-05,1.5747908037155867e-05,1.582218646944966e-05
42.05393600463867,1.5942387108225375e-05,1.590477768331766e-05,1.5919558791210875e-05
43.86214065551758,1.5852019714657217e-05,1.5942387108225375e-05,1.5893529052846134e-05
47.94900131225586,1.5664940292481333e-05,1.5852019714657217e-05,1.5755313143017702e-05
54.5768928527832,1.5434870874742046e-05,1.5664940292481333e-05,1.5547404473181814e-05
63.13731384277344,1.5225484276015777e-05,1.5434870874742046e-05,1.5328419976867735e-05
69.9916763305664,1.5088482541614212e-05,1.5225484276015777e-05,1.5155793334997725e-05
69.54896545410156,1.5052183698571753e-05,1.5088482541614212e-05,1.5069267647049855e-05
62.79808044433594,1.5116115719138179e-05,1.5052183698571753e-05,1.5082696336321533e-05
55.26388168334961,1.5253688616212457e-05,1.5116115719138179e-05,1.5182739844021853e-05
49.67226028442383,1.5419855117215775e-05,1.5253688616212457e-05,1.5333907867898233e-05
46.47021484375,1.5565994544886053e-05,1.5419855117215775e-05,1.5489633369725198e-05
45.47744369506836,1.5652887668693438e-05,1.5565994544886053e-05,1.5606086890329607e-05
46.56062316894531,1.5666055332985707e-05,1.5652887668693438e-05,1.5656354662496597e-05
49.83089828491211,1.5617873941664584e-05,1.5666055332985707e-05,1.563930527481716e-05
55.226566314697266,1.5543777408311144e-05,1.5617873941664584e-05,1.5578738384647295e-05
61.5135612487793,1.549174339743331e-05,1.5543777408311144e-05,1.5516194252995774e-05
65.16744232177734,1.550194065202959e-05,1.549174339743331e-05,1.5495515981456265e-05
62.74470901489258,1.559529482619837e-05,1.550194065202959e-05,1.5547062503173947e-05
56.0637092590332,1.576130307512358e-05,1.559529482619837e-05,1.5676061593694612e-05
49.424591064453125,1.5964085832820274e-05,1.576130307512358e-05,1.5859584891586564e-05
44.513031005859375,1.6145771951414645e-05,1.5964085832820274e-05,1.605107718205545e-05
41.61656951904297,1.6242582205450162e-05,1.6145771951414645e-05,1.618990245333407e-05
40.61248016357422,1.6206311556743458e-05,1.6242582205450162e-05,1.6220028555835597e-05
41.480560302734375,1.6017656889744103e-05,1.6206311556743458e-05,1.610757681191899e-05
44.45431900024414,1.5697012713644654e-05,1.6017656889744103e-05,1.58530874614371e-05
50.060611724853516,1.5297231584554538e-05,1.5697012713644654e-05,1.549331318528857e-05
58.72135543823242,1.4888754776620772e-05,1.5297231584554538e-05,1.508997411292512e-05
68.9798812866211,1.4538553841703106e-05,1.4888754776620772e-05,1.4711597032146528e-05
74.32180786132812,1.4290270883066114e-05,1.4538553841703106e-05,1.4413090866582934e-05
69.55967712402344,1.4159093552734703e-05,1.4290270883066114e-05,1.4223572179616895e-05
60.19828796386719,1.4131030184216797e-05,1.4159093552734703e-05,1.4143606676952913e-05
52.30149459838867,1.416473969584331e-05,1.4131030184216797e-05,1.4145783097774256e-05
47.19441223144531,1.4209499568096362e-05,1.416473969584331e-05,1.4184407518769149e-05
44.610260009765625,1.421818342350889e-05,1.4209499568096362e-05,1.4210767403710634e-05
44.23220443725586,1.4157940313452855e-05,1.421818342350889e-05,1.4184917745296843e-05
45.95911407470703,1.4022881259734277e-05,1.4157940313452855e-05,1.408744265063433e-05
49.934635162353516,1.3836981452186592e-05,1.4022881259734277e-05,1.3927361578680575e-05
56.12404251098633,1.3640897122968454e-05,1.3836981452186592e-05,1.3736936125496868e-05
63.186649322509766,1.3480894267559052e-05,1.3640897122968454e-05,1.355947824777104e-05
67.01376342773438,1.3394835150393192e-05,1.3480894267559052e-05,1.343680742138531e-05
64.1568603515625,1.3396422218647785e-05,1.3394835150393192e-05,1.3394501365837641e-05
57.40348434448242,1.3478730579663534e-05,1.3396422218647785e-05,1.3435963410302065e-05
50.93178939819336,1.3609487723442726e-05,1.3478730579663534e-05,1.3541817679652013e-05
46.37210464477539,1.3744071111432277e-05,1.3609487723442726e-05,1.3673904504685197e-05
43.92974090576172,1.3838604900229257e-05,1.3744071111432277e-05,1.3788160686090123e-05
43.549896240234375,1.3860787476005498e-05,1.3838604900229257e-05,1.3846534784534015e-05
45.19415283203125,1.3805170965497382e-05,1.3860787476005498e-05,1.3830077477905434e-05
49.19481658935547,1.3691939784621354e-05,1.3805170965497382e-05,1.374611929350067e-05
55.70623016357422,1.3562737876782194e-05,1.3691939784621354e-05,1.3625508472614456e-05
63.856773376464844,1.3467952157952823e-05,1.3562737876782194e-05,1.351411447103601e-05
69.48526763916016,1.344817519566277e-05,1.3467952157952823e-05,1.3457168279273901e-05
67.65072631835938,1.3525806934922002e-05,1.344817519566277e-05,1.3485954696079716e-05
60.276798248291016,1.3695372217625845e-05,1.3525806934922002e-05,1.3608932022179943e-05
52.757720947265625,1.39294261316536e-05,1.3695372217625845e-05,1.380988396704197e-05
47.33796691894531,1.4179904610500671e-05,1.39294261316536e-05,1.4051419384486508e-05
44.18439483642578,1.439723746443633e-05,1.4179904610500671e-05,1.4284945791587234e-05
43.080909729003906,1.4537836250383407e-05,1.439723746443633e-05,1.4463932529906742e-05
43.93672561645508,1.4583916708943434e-05,1.4537836250383407e-05,1.4557575013895985e-05
46.91522979736328,1.454434277547989e-05,1.4583916708943434e-05,1.4561315765604377e-05
52.30281448364258,1.4456550161412451e-05,1.454434277547989e-05,1.4498244127025828e-05
59.86330795288086,1.4371831639437005e-05,1.4456550161412451e-05,1.4412627933779731e-05
67.14085388183594,1.4339468179969117e-05,1.4371831639437005e-05,1.435455124010332e-05
68.7374496459961,1.439356947230408e-05,1.4339468179969117e-05,1.43654679050087e-05
63.06725311279297,1.4540567462972831e-05,1.439356947230408e-05,1.446554688300239e-05
55.2171745300293,1.4762053979211487e-05,1.4540567462972831e-05,1.464895649405662e-05
48.82908630371094,1.5011393770691939e-05,1.4762053979211487e-05,1.488353154854849e-05
44.68478775024414,1.5233666090352926e-05,1.5011393770691939e-05,1.5118782357603777e-05
42.60789108276367,1.537778189231176e-05,1.5233666090352926e-05,1.5301800885936245e-05
42.397743225097656,1.540630364615936e-05,1.537778189231176e-05,1.538824653835036e-05
43.956295013427734,1.531564339529723e-05,1.540630364615936e-05,1.535745286673773e-05
47.421993255615234,1.5130224710446782e-05,1.531564339529723e-05,1.5219804481603205e-05
52.55128479003906,1.489563328505028e-05,1.5130224710446782e-05,1.5010290553618688e-05
58.3909797668457,1.4665876733488403e-05,1.489563328505028e-05,1.4778670447412878e-05
62.14635467529297,1.4480825484497473e-05,1.4665876733488403e-05,1.4571691281162202e-05
61.060264587402344,1.4362281035573687e-05,1.4480825484497473e-05,1.4420011211768724e-05
56.37322998046875,1.4305675904324744e-05,1.4362281035573687e-05,1.4332203136291355e-05
51.166656494140625,1.4285325960372575e-05,1.4305675904324744e-05,1.4293270396592561e-05
47.22224807739258,1.4262771401263308e-05,1.4285325960372575e-05,1.4271347936301026e-05
45.066558837890625,1.4202056263457052e-05,1.4262771401263308e-05,1.4229391126718838e-05
44.76438903808594,1.4077855666982941e-05,1.4202056263457052e-05,1.4136820027488284e-05
46.4262580871582,1.3887928616895806e-05,1.4077855666982941e-05,1.3979865798319224e-05
50.19731903076172,1.3655229849973693e-05,1.3887928616895806e-05,1.376889667881187e-05
55.962032318115234,1.3416993169812486e-05,1.3655229849973693e-05,1.3533959645428695e-05
62.26827621459961,1.32152927108109e-05,1.3416993169812486e-05,1.3314565876498818e-05
65.08251953125,1.3084645615890622e-05,1.32152927108109e-05,1.3148767720849719e-05
61.44635772705078,1.3036986274528317e-05,1.3084645615890622e-05,1.305956993746804e-05
54.41164779663086,1.3058159311185591e-05,1.3036986274528317e-05,1.304586203332292e-05
47.8318977355957,1.3112338820064906e-05,1.3058159311185591e-05,1.3082850273349322e-05
43.2005615234375,1.314876863034442e-05,1.3112338820064906e-05,1.3127513739163987e-05
40.55610656738281,1.3115626643411815e-05,1.314876863034442e-05,1.3128704267728608e-05
39.78398513793945,1.2975102436030284e-05,1.3115626643411815e-05,1.3041595593676902e-05
40.86780548095703,1.2717991921817884e-05,1.2975102436030284e-05,1.2842629075748846e-05
44.10837936401367,1.2367707313387655e-05,1.2717991921817884e-05,1.2538985174614936e-05
50.0036506652832,1.1971863386861514e-05,1.2367707313387655e-05,1.2166312444605865e-05
59.1161994934082,1.1590195754251909e-05,1.1971863386861514e-05,1.1778343832702376e-05
69.5712661743164,1.1276032637397293e-05,1.1590195754251909e-05,1.1431378879933618e-05
74.56554412841797,1.1061829354730435e-05,1.1276032637397293e-05,1.1167927368660457e-05
69.05667114257812,1.0958036909869406e-05,1.1061829354730435e-05,1.1009165064024273e-05
59.60078811645508,1.0950685464194976e-05,1.0958036909869406e-05,1.095331936085131e-05
51.84091567993164,1.1007705325027928e-05,1.0950685464194976e-05,1.0977606507367454e-05
46.849918365478516,1.1088269275205676e-05,1.1007705325027928e-05,1.1045880455640145e-05
44.2719841003418,1.1154748790431768e-05,1.1088269275205676e-05,1.1119106602563988e-05
43.74137496948242,1.118131240218645e-05,1.1154748790431768e-05,1.1165597243234515e-05
44.93444061279297,1.1160527719766833e-05,1.118131240218645e-05,1.1168653145432472e-05
47.70044708251953,1.1105476005468518e-05,1.1160527719766833e-05,1.1131031897093635e-05
51.305030822753906,1.1039855053240899e-05,1.1105476005468518e-05,1.1071024346165359e-05
54.09803771972656,1.0991625458700582e-05,1.1039855053240899e-05,1.101433917938266e-05
53.9988899230957,1.0977892088703811e-05,1.0991625458700582e-05,1.09833754322608e-05
50.87202072143555,1.1000223821611144e-05,1.0977892088703811e-05,1.0987425412167795e-05
46.55366134643555,1.1041118341381662e-05,1.1000223821611144e-05,1.1018601071555167e-05
42.78763198852539,1.1068677849834785e-05,1.1041118341381662e-05,1.1052363333874382e-05
40.319488525390625,1.1045376595575362e-05,1.1068677849834785e-05,1.105412684410112e-05
39.39435577392578,1.0942349035758525e-05,1.1045376595575362e-05,1.0990730515914038e-05
40.15853500366211,1.0749089597084094e-05,1.0942349035758525e-05,1.0842481060535647e-05
42.95737838745117,1.048031117534265e-05,1.0749089597084094e-05,1.061153943737736e-05
48.31845474243164,1.0174166163778864e-05,1.048031117534265e-05,1.032445015880512e-05
56.72146224975586,9.880144716589712e-06,1.0174166163778864e-05,1.0025057235907298e-05
66.63565826416016,9.645857971918304e-06,9.880144716589712e-06,9.761719411471859e-06
70.83062744140625,9.502322427579202e-06,9.645857971918304e-06,9.573377610649914e-06
64.53226470947266,9.459354259888642e-06,9.502322427579202e-06,9.480179869569838e-06
54.70799255371094,9.501471140538342e-06,9.459354259888642e-06,9.479299478698522e-06
46.95049285888672,9.594202310836408e-06,9.501471140538342e-06,9.546040018904023e-06
42.014610290527344,9.693013453215826e-06,9.594202310836408e-06,9.64122409641277e-06
39.40547180175781,9.752347068570089e-06,9.693013453215826e-06,9.719986337586306e-06
38.74300003051758,9.739818779053167e-06,9.752347068570089e-06,9.743337614054326e-06
39.84169006347656,9.646070793678518e-06,9.739818779053167e-06,9.690304977993947e-06
42.787498474121094,9.48678825807292e-06,9.646070793678518e-06,9.56402436713688e-06
47.46295928955078,9.296672942582518e-06,9.48678825807292e-06,9.389701517648064e-06
53.00386047363281,9.11550159798935e-06,9.296672942582518e-06,9.204530215356499e-06
56.686073303222656,8.976458957477007e-06,9.11550159798935e-06,9.044822945725173e-06
55.747283935546875,8.896412509784568e-06,8.976458957477007e-06,8.935418918554205e-06
51.4314079284668,8.87376972968923e-06,8.896412509784568e-06,8.883907867129892e-06
46.69499206542969,8.887208423402626e-06,8.87376972968923e-06,8.878947483026423e-06
43.34827423095703,8.90992578206351e-06,8.887208423402626e-06,8.896686267689802e-06
41.78204345703125,8.914386853575706e-06,8.90992578206351e-06,8.910102224035654e-06
42.14241409301758,8.88468639459461e-06,8.914386853575706e-06,8.897525731299538e-06
44.58549880981445,8.823741154628806e-06,8.88468639459461e-06,8.852447535900865e-06
49.476131439208984,8.752886060392484e-06,8.823741154628806e-06,8.786959369899705e-06
56.73825454711914,8.703134881216101e-06,8.752886060392484e-06,8.727125532459468e-06
64.40581512451172,8.709282155905385e-06,8.703134881216101e-06,8.70565781951882e-06
66.76077270507812,8.794371751719154e-06,8.709282155905385e-06,8.751234418014064e-06
61.415592193603516,8.965652341430541e-06,8.794371751719154e-06,8.878903827280737e-06
53.36343765258789,9.211111319018528e-06,8.965652341430541e-06,9.086420504900161e-06
46.781105041503906,9.501214663032442e-06,9.211111319018528e-06,9.353341738460585e-06
42.472206115722656,9.79374090093188e-06,9.501214663032442e-06,9.644119927543215e-06
40.29944610595703,1.0047721843875479e-05,9.79374090093188e-06,9.917291208694223e-06
39.96723556518555,1.0231420674244873e-05,1.0047721843875479e-05,1.0136427590623498e-05
41.47517776489258,1.0335914339520968e-05,1.0231420674244873e-05,1.0281017239321955e-05
44.928733825683594,1.0375598321843427e-05,1.0335914339520968e-05,1.0353663128626067e-05
50.24793243408203,1.0385232599219307e-05,1.0375598321843427e-05,1.0378857041359879e-05
56.16962432861328,1.040620463754749e-05,1.0385232599219307e-05,1.0394563105364796e-05
59.222965240478516,1.0470966117281932e-05,1.040620463754749e-05,1.0437539458507672e-05
56.82109832763672,1.0596137144602835e-05,1.0470966117281932e-05,1.0532217856962234e-05
51.155128479003906,1.0773137546493672e-05,1.0596137144602835e-05,1.0682699212338775e-05
45.671363830566406,1.0971847586915828e-05,1.0773137546493672e-05,1.0869888683373574e-05
41.83587646484375,1.1150023965456057e-05,1.0971847586915828e-05,1.1057869414798915e-05
39.76639938354492,1.1263628039159812e-05,1.1150023965456057e-05,1.1203605026821606e-05
39.456809997558594,1.128149961004965e-05,1.1263628039159812e-05,1.126943425333593e-05
40.91267776489258,1.1197700587217696e-05,1.128149961004965e-05,1.1236686987103894e-05
44.28512191772461,1.1034730050596409e-05,1.1197700587217696e-05,1.1113619621028192e-05
49.51234436035156,1.0832542102434672e-05,1.1034730050596409e-05,1.0931475117104128e-05
55.5787239074707,1.0637918421707582e-05,1.0832542102434672e-05,1.0733578164945357e-05
59.31748962402344,1.0488417501619551e-05,1.0637918421707582e-05,1.0561920134932734e-05
57.75634765625,1.0401723557151854e-05,1.0488417501619551e-05,1.0443925930303521e-05
52.61808776855469,1.0370760719524696e-05,1.0401723557151854e-05,1.038485970639158e-05
47.31645584106445,1.037150650518015e-05,1.0370760719524696e-05,1.0369317351432983e-05
43.53974533081055,1.0368121365900151e-05,1.037150650518015e-05,1.0367579307057895e-05
41.55500793457031,1.0327054951630998e-05,1.0368121365900151e-05,1.034508204611484e-05
41.385433197021484,1.0227365237369668e-05,1.0327054951630998e-05,1.0274615306116175e-05
43.052162170410156,1.0068089977721684e-05,1.0227365237369668e-05,1.014521603792673e-05
46.61363983154297,9.870047506410629e-06,1.0068089977721684e-05,9.966823199647479e-06
51.783477783203125,9.66635525401216e-06,9.870047506410629e-06,9.766381481313147e-06
56.839111328125,9.492181561654434e-06,9.66635525401216e-06,9.577912351232953e-06
58.33223342895508,9.372310159960762e-06,9.492181561654434e-06,9.431183570995927e-06
54.84929656982422,9.312570909969509e-06,9.372310159960762e-06,9.341348231828306e-06
49.2203369140625,9.299388693762012e-06,9.312570909969509e-06,9.304559171141591e-06
44.3330192565918,9.305039384344127e-06,9.299388693762012e-06,9.300345482188277e-06
41.126792907714844,9.292307368014008e-06,9.305039384344127e-06,9.296425560023636e-06
39.79011917114258,9.232326192432083e-06,9.292307368014008e-06,9.259860235033557e-06
40.3619270324707,9.109907296078745e-06,9.232326192432083e-06,9.16863154998282e-06
43.117218017578125,8.93355354492087e-06,9.109907296078745e-06,9.019415301736444e-06
48.67697525024414,8.73316457727924e-06,8.93355354492087e-06,8.831462764646858e-06
57.75278854370117,8.549997801310383e-06,8.73316457727924e-06,8.640322448627558e-06
69.22197723388672,8.426261956628878e-06,8.549997801310383e-06,8.487528248224407e-06
75.33832550048828,8.391163646592759e-06,8.426261956628878e-06,8.408455869357567e-06
69.12389373779297,8.454548151348718e-06,8.391163646592759e-06,8.42241024656687e-06
58.30144500732422,8.608110874774866e-06,8.454548151348718e-06,8.530210834578611e-06
49.6476936340332,8.82490257936297e-06,8.608110874774866e-06,8.714526302355807e-06
44.148399353027344,9.064615369425155e-06,8.82490257936297e-06,8.94210552360164e-06
41.18660354614258,9.286955901188776e-06,9.064615369425155e-06,9.172847057925537e-06
40.201622009277344,9.45954798226012e-06,9.286955901188776e-06,9.37040567805525e-06
40.91392517089844,9.566319931764156e-06,9.45954798226012e-06,9.510413292446174e-06
43.20812225341797,9.611399946152233e-06,9.566319931764156e-06,9.58675445872359e-06
46.72177505493164,9.618090189178474e-06,9.611399946152233e-06,9.613040674594231e-06
50.46516418457031,9.615896487957798e-06,9.618090189178474e-06,9.61560544965323e-06
52.52787399291992,9.63007187237963e-06,9.615896487957798e-06,9.62173544394318e-06
51.569583892822266,9.673739441495854e-06,9.63007187237963e-06,9.650559150031768e-06
48.39316177368164,9.743453119881451e-06,9.673739441495854e-06,9.70694782154169e-06
44.97706985473633,9.820223567658104e-06,9.743453119881451e-06,9.77982836047886e-06
42.573036193847656,9.876564035948832e-06,9.820223567658104e-06,9.84612233878579e-06
41.619930267333984,9.88986539596226e-06,9.876564035948832e-06,9.880855941446498e-06
42.36479568481445,9.848737136053387e-06,9.88986539596226e-06,9.867040716926567e-06
45.07196044921875,9.76193041424267e-06,9.848737136053387e-06,9.803343345993198e-06
49.977333068847656,9.653513188823126e-06,9.76193041424267e-06,9.706145647214726e-06
56.80479431152344,9.55996074480936e-06,9.653513188823126e-06,9.605646482668817e-06
62.982444763183594,9.515543752058875e-06,9.55996074480936e-06,9.537028745398857e-06
63.60451126098633,9.542543921270408e-06,9.515543752058875e-06,9.528353984933347e-06
57.91853332519531,9.642566510592587e-06,9.542543921270408e-06,9.591482921678107e-06
50.516902923583984,9.798093742574565e-06,9.642566510592587e-06,9.71858753473498e-06
44.542884826660156,9.972590305551421e-06,9.798093742574565e-06,9.882925951387733e-06
40.610260009765625,1.0120811566594057e-05,9.972590305551421e-06,1.0043840120488312e-05
38.548980712890625,1.019799219648121e-05,1.0120811566594057e-05,1.0156385542359203e-05
38.126949310302734,1.0174235285376199e-05,1.019799219648121e-05,1.0183110134676099e-05
39.368865966796875,1.0044354894489516e-05,1.0174235285376199e-05,1.0106363333761692e-05
42.31772994995117,9.82849633146543e-06,1.0044354894489516e-05,9.933619367075153e-06
47.09370422363281,9.566087101120502e-06,9.82849633146543e-06,9.69476968748495e-06
52.99256134033203,9.30316855374258e-06,9.566087101120502e-06,9.432571459910832e-06
57.59767532348633,9.077405593416188e-06,9.30316855374258e-06,9.18873593036551e-06
57.6300163269043,8.90938736120006e-06,9.077405593416188e-06,8.992170478450134e-06
53.446407318115234,8.800716386758722e-06,8.90938736120006e-06,8.8538508862257e-06
48.337467193603516,8.735019036976155e-06,8.800716386758722e-06,8.76644207892241e-06
44.36835479736328,8.684292879479472e-06,8.735019036976155e-06,8.707917913852725e-06
42.143009185791016,8.623259418527596e-06,8.684292879479472e-06,8.651801181258634e-06
41.656490325927734,8.53262645250652e-06,8.623259418527596e-06,8.575874744565226e-06
42.97108840942383,8.40959091874538e-06,8.53262645250652e-06,8.469120984955225e-06
46.08574295043945,8.266611985163763e-06,8.40959091874538e-06,8.336361133842729e-06
50.62046432495117,8.12770758784609e-06,8.266611985163763e-06,8.195788723242003e-06
55.12754821777344,8.019767847144976e-06,8.12770758784609e-06,8.072743185039144e-06
56.77772521972656,7.961736628203653e-06,8.019767847144976e-06,7.989967343746684e-06
54.1076545715332,7.960086804814637e-06,7.961736628203653e-06,7.96005224401597e-06
49.286136627197266,8.005332347238436e-06,7.960086804814637e-06,7.98152632341953e-06
44.810386657714844,8.07473679742543e-06,8.005332347238436e-06,8.03844250185648e-06
41.74945831298828,8.139561941788998e-06,8.07473679742543e-06,8.105242159217596e-06
40.36552810668945,8.174966751539614e-06,8.139561941788998e-06,8.155231626005843e-06
40.735374450683594,8.16548435977893e-06,8.174966751539614e-06,8.16826468508225e-06
42.95079040527344,8.114741831377614e-06,8.16548435977893e-06,8.138379598676693e-06
47.28183364868164,8.042507033678703e-06,8.114741831377614e-06,8.07725064078113e-06
53.454490661621094,7.97956636233721e-06,8.042507033678703e-06,8.010081728571095e-06
59.53523254394531,7.957623893162236e-06,7.97956636233721e-06,7.967965757416096e-06
61.182308197021484,7.998886758286972e-06,7.957623893162236e-06,7.977659151947591e-06
56.834590911865234,8.109895134111866e-06,7.998886758286972e-06,8.053439159994014e-06
50.24510955810547,8.278557288576849e-06,8.109895134111866e-06,8.192640962079167e-06
44.7083625793457,8.477949450025335e-06,8.278557288576849e-06,8.376019650313538e-06
41.069339752197266,8.672692274558358e-06,8.477949450025335e-06,8.572673323214985e-06
39.316009521484375,8.826646080706269e-06,8.672692274558358e-06,8.746954335947521e-06
39.297088623046875,8.9178720372729e-06,8.826646080706269e-06,8.869741577655077e-06
41.11893844604492,8.941229680203833e-06,8.9178720372729e-06,8.927396265789866e-06
44.8879280090332,8.91636409505736e-06,8.941229680203833e-06,8.927077942644246e-06
50.63968276977539,8.875547791831195e-06,8.91636409505736e-06,8.894704478734639e-06
57.009254455566406,8.857411557983141e-06,8.875547791831195e-06,8.86561338120373e-06
60.28944778442383,8.891116522136144e-06,8.857411557983141e-06,8.873523256625049e-06
57.654449462890625,8.989498383016326e-06,8.891116522136144e-06,8.9393151938566e-06
51.72609329223633,9.143655915977433e-06,8.989498383016326e-06,9.065030099009164e-06
46.10316848754883,9.330289685749449e-06,9.143655915977433e-06,9.234789104084484e-06
42.109012603759766,9.510844392934814e-06,9.330289685749449e-06,9.417931323696394e-06
39.89852523803711,9.647549632063601e-06,9.510844392934814e-06,9.576404409017414e-06
39.348751068115234,9.713024155644234e-06,9.647549632063601e-06,9.677585694589652e-06
40.292171478271484,9.697110726847313e-06,9.713024155644234e-06,9.702579518489074e-06
42.68270492553711,9.611038876755629e-06,9.697110726847313e-06,9.651850632508285e-06
46.11246109008789,9.48296110436786e-06,9.611038876755629e-06,9.545066859573126e-06
49.52145004272461,9.344375939690508e-06,9.48296110436786e-06,9.412018698640168e-06
51.1147575378418,9.221078471455257e-06,9.344375939690508e-06,9.281266102334484e-06
49.75486755371094,9.124218195211142e-06,9.221078471455257e-06,9.171184501610696e-06
46.57927322387695,9.048431820701808e-06,9.124218195211142e-06,9.084666999115143e-06
43.332374572753906,8.973409421741962e-06,9.048431820701808e-06,9.008960660139564e-06
41.16976547241211,8.87547867023386e-06,8.973409421741962e-06,8.922203051042743e-06
40.515541076660156,8.735978553886525e-06,8.87547867023386e-06,8.803308446658775e-06
41.59494400024414,8.549916856281925e-06,8.735978553886525e-06,8.640497071610298e-06
44.824501037597656,8.332004654221237e-06,8.549916856281925e-06,8.438703844149131e-06
50.585784912109375,8.109592272376176e-06,8.332004654221237e-06,8.218976290663704e-06
58.89432144165039,7.919708878034726e-06,8.109592272376176e-06,8.013454134925269e-06
66.79531860351562,7.793080840201583e-06,7.919708878034726e-06,7.855769581510685e-06
67.77281188964844,7.747128620394506e-06,7.793080840201583e-06,7.769728654238861e-06
60.69315719604492,7.784388799336739e-06,7.747128620394506e-06,7.765178452245891e-06
51.968658447265625,7.88846955401823e-06,7.784388799336739e-06,7.835289579816163e-06
45.31023025512695,8.028082447708584e-06,7.88846955401823e-06,7.956501576700248e-06
41.05869674682617,8.165294275386259e-06,8.028082447708584e-06,8.094459190033376e-06
38.8598518371582,8.26455288915895e-06,8.165294275386259e-06,8.212523425754625e-06
38.44424057006836,8.299757610075176e-06,8.26455288915895e-06,8.279823305201717e-06
39.81828308105469,8.266280929092318e-06,8.299757610075176e-06,8.280899237433914e-06
43.09819793701172,8.178984899132047e-06,8.266280929092318e-06,8.220824383897707e-06
48.51156234741211,8.07032483862713e-06,8.178984899132047e-06,8.123266525217332e-06
55.172725677490234,7.977548193593975e-06,8.07032483862713e-06,8.02299655333627e-06
60.12895202636719,7.932988410175312e-06,7.977548193593975e-06,7.954641660035122e-06
59.682106018066406,7.951581210363656e-06,7.932988410175312e-06,7.94166226114612e-06
54.66515350341797,8.035278369789012e-06,7.951581210363656e-06,7.992471182660665e-06
49.17392349243164,8.166852239810396e-06,8.035278369789012e-06,8.099599654087797e-06
45.184486389160156,8.321533641719725e-06,8.166852239810396e-06,8.242277544923127e-06
43.11151885986328,8.47140654514078e-06,8.321533641719725e-06,8.394340511586051e-06
42.8705940246582,8.597633495810442e-06,8.47140654514078e-06,8.532433639629744e-06
44.372379302978516,8.694820280652493e-06,8.597633495810442e-06,8.644372428534552e-06
47.42118835449219,8.773096851655282e-06,8.694820280652493e-06,8.732413334655575e-06
51.33998489379883,8.851839083945379e-06,8.773096851655282e-06,8.81119558471255e-06
54.450706481933594,8.953900760388933e-06,8.851839083945379e-06,8.90170758793829e-06
54.47026443481445,9.095256245927885e-06,8.953900760388933e-06,9.02326064533554e-06
51.27135467529297,9.275276170228608e-06,9.095256245927885e-06,9.183548172586598e-06
46.812355041503906,9.480030712438747e-06,9.275276170228608e-06,9.375413355883211e-06
42.88119125366211,9.678893547970802e-06,9.480030712438747e-06,9.576791853760369e-06
40.26444625854492,9.837118341238238e-06,9.678893547970802e-06,9.755130122357514e-06
39.137386322021484,9.92101377050858e-06,9.837118341238238e-06,9.876226613414474e-06
39.59219741821289,9.914848305925261e-06,9.92101377050858e-06,9.91526849247748e-06
41.824684143066406,9.823541404330172e-06,9.914848305925261e-06,9.866791515378281e-06
46.12424850463867,9.675495675764978e-06,9.823541404330172e-06,9.747476724442095e-06
52.5174674987793,9.51086803979706e-06,9.675495675764978e-06,9.591614798409864e-06
59.58920669555664,9.373663488077e-06,9.51086803979706e-06,9.441202564630657e-06
62.900455474853516,9.292873983213212e-06,9.373663488077e-06,9.332509762316477e-06
59.49803924560547,9.280610356654506e-06,9.292873983213212e-06,9.285929991165176e-06
52.865970611572266,9.327406587544829e-06,9.280610356654506e-06,9.302807484345976e-06
46.9388313293457,9.405082892044447e-06,9.327406587544829e-06,9.364523066324182e-06
42.970672607421875,9.47750322666252e-06,9.405082892044447e-06,9.439148925594054e-06
40.97502136230469,9.510926247457974e-06,9.47750322666252e-06,9.491863238508813e-06
40.812564849853516,9.482620953349397e-06,9.510926247457974e-06,9.494419828115497e-06
42.486732482910156,9.390005288878456e-06,9.482620953349397e-06,9.434108505956829e-06
46.08025360107422,9.253424650523812e-06,9.390005288878456e-06,9.319797754869796e-06
51.43446350097656,9.103401680476964e-06,9.253424650523812e-06,9.17689612833783e-06
57.140830993652344,8.975554919743445e-06,9.103401680476964e-06,9.03838372323662e-06
59.76784133911133,8.897130101104267e-06,8.975554919743445e-06,8.935514415497892e-06
57.19881057739258,8.877729669620749e-06,8.897130101104267e-06,8.88656904862728e-06
51.709266662597656,8.909113603294827e-06,8.877729669620749e-06,8.892239748092834e-06
46.53819274902344,8.967476787802298e-06,8.909113603294827e-06,8.936672202253249e-06
42.9927978515625,9.023282473208383e-06,8.967476787802298e-06,8.99338920135051e-06
41.24576950073242,9.045984370459337e-06,9.023282473208383e-06,9.032464731717482e-06
41.30724334716797,9.01865405467106e-06,9.045984370459337e-06,9.030169167090207e-06
43.12158966064453,8.940440238802694e-06,9.01865405467106e-06,8.977565812529065e-06
46.70683288574219,8.830208571453113e-06,8.940440238802694e-06,8.883638656698167e-06
51.54092025756836,8.715900548850186e-06,8.830208571453113e-06,8.771735338086728e-06
55.79174041748047,8.627508577774279e-06,8.715900548850186e-06,8.670710485603195e-06
56.618473052978516,8.584791430621408e-06,8.627508577774279e-06,8.605286893725861e-06
53.26339340209961,8.590894140070304e-06,8.584791430621408e-06,8.586827789258678e-06
48.31489181518555,8.633447578176856e-06,8.590894140070304e-06,8.610792065155692e-06
44.146888732910156,8.686438377480954e-06,8.633447578176856e-06,8.658168553665746e-06
41.547393798828125,8.72034524945775e-06,8.686438377480954e-06,8.701344995643012e-06
40.67333984375,8.710874681128189e-06,8.72034524945775e-06,8.713476745469961e-06
41.71129608154297,8.648452421766706e-06,8.710874681128189e-06,8.677629011799581e-06
44.84861755371094,8.544029697077349e-06,8.648452421766706e-06,8.594468454248272e-06
50.32345962524414,8.424165571341291e-06,8.544029697077349e-06,8.482730663672555e-06
57.50703048706055,8.323990186909214e-06,8.424165571341291e-06,8.37317384139169e-06
63.12005615234375,8.274431820609607e-06,8.323990186909214e-06,8.298637112602592e-06
62.178367614746094,8.293100108858198e-06,8.274431820609607e-06,8.283187526103575e-06
55.59175491333008,8.377447556995321e-06,8.293100108858198e-06,8.334307494806126e-06
48.44129943847656,8.507947313773911e-06,8.377447556995321e-06,8.441122190561146e-06
43.08699417114258,8.649191840959247e-06,8.507947313773911e-06,8.576434083806816e-06
39.81558609008789,8.761142453295179e-06,8.649191840959247e-06,8.702709237695672e-06
38.36164093017578,8.808870006760117e-06,8.761142453295179e-06,8.782473742030561e-06
38.61195373535156,8.773691661190242e-06,8.808870006760117e-06,8.788825653027743e-06
40.51031494140625,8.659097147756256e-06,8.773691661190242e-06,8.71408155944664e-06
44.171897888183594,8.488660569128115e-06,8.659097147756256e-06,8.571796570322476e-06
49.298362731933594,8.298864486278035e-06,8.488660569128115e-06,8.392032214032952e-06
54.316219329833984,8.126219654513989e-06,8.298864486278035e-06,8.211220119846985e-06
56.14951705932617,7.995849955477752e-06,8.126219654513989e-06,8.060009349719621e-06
53.57255172729492,7.915664355095942e-06,7.995849955477752e-06,7.954781722219195e-06
48.91126251220703,7.877491043473128e-06,7.915664355095942e-06,7.89541081758216e-06
44.80339431762695,7.860438927309588e-06,7.877491043473128e-06,7.86750388215296e-06
42.222408294677734,7.840226317057386e-06,7.860438927309588e-06,7.848629138607066e-06
41.360626220703125,7.79728088673437e-06,7.840226317057386e-06,7.816949619154911e-06
42.237548828125,7.72415933170123e-06,7.79728088673437e-06,7.758976607874501e-06
44.70306396484375,7.628983439644799e-06,7.72415933170123e-06,7.675023880437948e-06
48.40719223022461,7.531612027378287e-06,7.628983439644799e-06,7.579041266581044e-06
51.97406768798828,7.452796126017347e-06,7.531612027378287e-06,7.491225460398709e-06
53.03317642211914,7.41174835638958e-06,7.452796126017347e-06,7.431428457493894e-06
50.51564025878906,7.4117438089160714e-06,7.41174835638958e-06,7.41079384170007e-06
46.11508560180664,7.442565220117103e-06,7.4117438089160714e-06,7.42588599678129e-06
41.90932083129883,7.482373803213704e-06,7.442565220117103e-06,7.460808319592616e-06
38.943241119384766,7.500058018194977e-06,7.482373803213704e-06,7.48923548599123e-06
37.43271255493164,7.469860065612011e-06,7.500058018194977e-06,7.4827821663348e-06
37.469566345214844,7.374761935352581e-06,7.469860065612011e-06,7.420045676553855e-06
39.34553527832031,7.218639439088292e-06,7.374761935352581e-06,7.294470833585365e-06
43.51243209838867,7.0248179326881655e-06,7.218639439088292e-06,7.119732345017837e-06
50.57274627685547,6.829533049312886e-06,7.0248179326881655e-06,6.925663910806179e-06
60.33390808105469,6.671148639725288e-06,6.829533049312886e-06,6.749464773747604e-06
67.8576889038086,6.579269211215433e-06,6.671148639725288e-06,6.62483671476366e-06
65.51707458496094,6.568516255356371e-06,6.579269211215433e-06,6.573625796590932e-06
56.685821533203125,6.635487807216123e-06,6.568516255356371e-06,6.601381755899638e-06
48.634708404541016,6.760357791790739e-06,6.635487807216123e-06,6.6966940721613355e-06
43.355712890625,6.913615379744442e-06,6.760357791790739e-06,6.835202839283738e-06
40.526832580566406,7.063337761792354e-06,6.913615379744442e-06,6.986407242948189e-06
39.74845504760742,7.1840331656858325e-06,7.063337761792354e-06,7.121640919649508e-06
40.710384368896484,7.2653851930226665e-06,7.1840331656858325e-06,7.222893145808484e-06
43.33915328979492,7.3132005127263255e-06,7.2653851930226665e-06,7.287801963684615e-06
47.27146530151367,7.345948688453063e-06,7.3132005127263255e-06,7.328409992624074e-06
51.359493255615234,7.387942787318025e-06,7.345948688453063e-06,7.366012596321525e-06
53.411705017089844,7.4595509431674145e-06,7.387942787318025e-06,7.42284919397207e-06
51.99109649658203,7.56953886593692e-06,7.4595509431674145e-06,7.513436685258057e-06
48.219783782958984,7.712369551882148e-06,7.56953886593692e-06,7.639450814167503e-06
44.287994384765625,7.869727596698795e-06,7.712369551882148e-06,7.789129995217081e-06
41.42365264892578,8.016138963284902e-06,7.869727596698795e-06,7.940742762002628e-06
39.93004608154297,8.124237865558825e-06,8.016138963284902e-06,8.067945600487292e-06
39.98411560058594,8.1782427514554e-06,8.124237865558825e-06,8.14913073554635e-06
41.61970901489258,8.177272320608608e-06,8.1782427514554e-06,8.175897164619528e-06
44.92155075073242,8.136871656461153e-06,8.177272320608608e-06,8.155534487741534e-06
49.38954544067383,8.083330612862483e-06,8.136871656461153e-06,8.108903784886934e-06
53.460575103759766,8.046366929193027e-06,8.083330612862483e-06,8.063921995926648e-06
54.259178161621094,8.044898095249664e-06,8.046366929193027e-06,8.044766218517907e-06
51.08130645751953,8.084143701125868e-06,8.044898095249664e-06,8.06344542070292e-06
46.26057815551758,8.150389476213604e-06,8.084143701125868e-06,8.115788659779355e-06
42.07124328613281,8.217222784878686e-06,8.150389476213604e-06,8.181908924598247e-06
39.33662414550781,8.251866347563919e-06,8.217222784878686e-06,8.232354957726784e-06
38.20106506347656,8.226943464251235e-06,8.251866347563919e-06,8.237079782702494e-06
38.662227630615234,8.1290472735418e-06,8.226943464251235e-06,8.175642506103031e-06
40.9093017578125,7.965949407662265e-06,8.1290472735418e-06,8.045223694352899e-06
45.05293655395508,7.763635949231684e-06,7.965949407662265e-06,7.862747224862687e-06
50.89099884033203,7.557631306553958e-06,7.763635949231684e-06,7.658994945813902e-06
56.703861236572266,7.381027899100445e-06,7.557631306553958e-06,7.468167495972011e-06
58.64937973022461,7.25644031263073e-06,7.381027899100445e-06,7.3179189712391235e-06
54.985130310058594,7.189211373770377e-06,7.25644031263073e-06,7.222061867651064e-06
49.12201690673828,7.167542207753286e-06,7.189211373770377e-06,7.177384759415872e-06
44.01927947998047,7.16827798896702e-06,7.167542207753286e-06,7.166560408222722e-06
40.658729553222656,7.162011570471805e-06,7.16827798896702e-06,7.163478585425764e-06
39.054901123046875,7.123487193894107e-06,7.162011570471805e-06,7.140893103496637e-06
39.19586181640625,7.039467618596973e-06,7.123487193894107e-06,7.079572242219001e-06
41.108394622802734,6.913243396411417e-06,7.039467618596973e-06,6.974538337090053e-06
44.88302993774414,6.762540579074994e-06,6.913243396411417e-06,6.836311058577849e-06
50.263038635253906,6.615171514567919e-06,6.762540579074994e-06,6.687649602099555e-06
55.55947494506836,6.499345090560382e-06,6.615171514567919e-06,6.556454536621459e-06
57.47455978393555,6.432362170016859e-06,6.499345090560382e-06,6.465295882662758e-06
54.698883056640625,6.420654244720936e-06,6.432362170016859e-06,6.425932951970026e-06
49.841041564941406,6.455983111663954e-06,6.420654244720936e-06,6.43749262962956e-06
45.56535720825195,6.521247541968478e-06,6.455983111663954e-06,6.487457085313508e-06
42.980018615722656,6.596066668862477e-06,6.521247541968478e-06,6.557257620443124e-06
42.173160552978516,6.662934083578875e-06,6.596066668862477e-06,6.628035862377146e-06
43.14906692504883,6.714941264363006e-06,6.662934083578875e-06,6.687578661512816e-06
45.877586364746094,6.7564092205429915e-06,6.714941264363006e-06,6.734534963470651e-06
49.92585754394531,6.803288670198526e-06,6.7564092205429915e-06,6.778940587537363e-06
53.822879791259766,6.874008704471635e-06,6.803288670198526e-06,6.837867204012582e-06
55.01544952392578,6.985178970353445e-06,6.874008704471635e-06,6.92871162755182e-06
52.228458404541016,7.141387868614402e-06,6.985178970353445e-06,7.062033546390012e-06
47.397674560546875,7.333125267905416e-06,7.141387868614402e-06,7.235474186018109e-06
42.83538055419922,7.538008958363207e-06,7.333125267905416e-06,7.433285645674914e-06
39.58559036254883,7.723863745923154e-06,7.538008958363207e-06,7.628381808899576e-06
37.78528594970703,7.857954187784344e-06,7.723863745923154e-06,7.788348739268258e-06
37.51167297363281,7.917331458884291e-06,7.857954187784344e-06,7.885264494689181e-06
38.873138427734375,7.89638033893425e-06,7.917331458884291e-06,7.904738595243543e-06
42.0556755065918,7.810599527147133e-06,7.89638033893425e-06,7.851674126868602e-06
47.39160919189453,7.69178404880222e-06,7.810599527147133e-06,7.749760698061436e-06
54.44890213012695,7.578161785204429e-06,7.69178404880222e-06,7.633989298483357e-06
60.40132522583008,7.503984306822531e-06,7.578161785204429e-06,7.540455953858327e-06
60.556026458740234,7.4874442361760885e-06,7.503984306822531e-06,7.495189493056387e-06
55.14830780029297,7.5306816142983735e-06,7.4874442361760885e-06,7.5082916737301275e-06
48.735355377197266,7.6178730523679405e-06,7.5306816142983735e-06,7.5730417847807985e-06
43.86610794067383,7.720507710473612e-06,7.6178730523679405e-06,7.667502359254286e-06
40.89718246459961,7.807588190189563e-06,7.720507710473612e-06,7.762081622786354e-06
39.734893798828125,7.852599992475007e-06,7.807588190189563e-06,7.828069101378787e-06
40.15086364746094,7.841928891139105e-06,7.852599992475007e-06,7.845331310818437e-06
41.932918548583984,7.779462976031937e-06,7.841928891139105e-06,7.808927875885274e-06
44.87401580810547,7.681948773097247e-06,7.779462976031937e-06,7.729153367108665e-06
48.049983978271484,7.5731059041572735e-06,7.681948773097247e-06,7.626201295352075e-06
50.03688430786133,7.473444838979049e-06,7.5731059041572735e-06,7.522124178649392e-06
49.60877990722656,7.394231943180785e-06,7.473444838979049e-06,7.432735856127692e-06
47.15852355957031,7.334149813686963e-06,7.394231943180785e-06,7.362985343206674e-06
44.14772415161133,7.281964371941285e-06,7.334149813686963e-06,7.306647148652701e-06
41.794525146484375,7.2198167799797375e-06,7.281964371941285e-06,7.2492639446863905e-06
40.627620697021484,7.131539859983604e-06,7.2198167799797375e-06,7.173892299761064e-06
40.93840789794922,7.009376076894114e-06,7.131539859983604e-06,7.068616469041444e-06
42.91218948364258,6.858302640466718e-06,7.009376076894114e-06,6.932080395927187e-06
46.705387115478516,6.6949155552720185e-06,6.858302640466718e-06,6.7750943344435655e-06
51.99560546875,6.544279131048825e-06,6.6949155552720185e-06,6.618466613872442e-06
56.99549102783203,6.428985216189176e-06,6.544279131048825e-06,6.485890935437055e-06
58.15230941772461,6.365052286128048e-06,6.428985216189176e-06,6.39649988443125e-06
54.23366928100586,6.3560419221175835e-06,6.365052286128048e-06,6.359965482261032e-06
48.45769500732422,6.39089284959482e-06,6.3560419221175835e-06,6.372580173774622e-06
43.526939392089844,6.44880947220372e-06,6.39089284959482e-06,6.418578323064139e-06
40.35906219482422,6.5027725213440135e-06,6.44880947220372e-06,6.474232122855028e-06
38.937957763671875,6.528624908241909e-06,6.5027725213440135e-06,6.514029337267857e-06
39.23139190673828,6.5133108364534564e-06,6.528624908241909e-06,6.519348971778527e-06
41.28315734863281,6.459081305365544e-06,6.5133108364534564e-06,6.484749974333681e-06
45.21935272216797,6.382599622156704e-06,6.459081305365544e-06,6.419671990443021e-06
50.722171783447266,6.308376669039717e-06,6.382599622156704e-06,6.344657776935492e-06
56.15427017211914,6.262118404265493e-06,6.308376669039717e-06,6.28471389063634e-06
58.15803146362305,6.2617127696285024e-06,6.262118404265493e-06,6.261489943426568e-06
55.27470779418945,6.3134052652458195e-06,6.2617127696285024e-06,6.286970346991438e-06
50.02980422973633,6.408227363863261e-06,6.3134052652458195e-06,6.359853614412714e-06
45.25070571899414,6.528332050947938e-06,6.408227363863261e-06,6.466896593337879e-06
42.011390686035156,6.650441264355322e-06,6.528332050947938e-06,6.58770659356378e-06
40.37477493286133,6.750979991920758e-06,6.650441264355322e-06,6.698939159832662e-06
40.305667877197266,6.8150634433550294e-06,6.750979991920758e-06,6.781340744055342e-06
41.779598236083984,6.8392032517294865e-06,6.8150634433550294e-06,6.825660875620088e-06
44.739768981933594,6.835040494479472e-06,6.8392032517294865e-06,6.835914518887876e-06
48.795528411865234,6.821382157795597e-06,6.835040494479472e-06,6.827276138210436e-06
52.635135650634766,6.819642294431105e-06,6.821382157795597e-06,6.8197814471204765e-06
54.293392181396484,6.847262739029247e-06,6.819642294431105e-06,6.832775852672057e-06
52.67734146118164,6.910081083333353e-06,6.847262739029247e-06,6.877851774333976e-06
49.23484802246094,7.0031892391853034e-06,6.910081083333353e-06,6.955528533580946e-06
45.82837677001953,7.111538252502214e-06,7.0031892391853034e-06,7.05595357430866e-06
43.50081253051758,7.217267921078019e-06,7.111538252502214e-06,7.162790552683873e-06
42.574867248535156,7.303174243133981e-06,7.217267921078019e-06,7.258570349222282e-06
43.063575744628906,7.360482413787395e-06,7.303174243133981e-06,7.330281732720323e-06
44.9151611328125,7.391467988782097e-06,7.360482413787395e-06,7.374624146905262e-06
47.7691650390625,7.408056717395084e-06,7.391467988782097e-06,7.398632988042664e-06
50.658390045166016,7.426850061165169e-06,7.408056717395084e-06,7.416499101964291e-06
51.941070556640625,7.46173918741988e-06,7.426850061165169e-06,7.44338922231691e-06
50.583343505859375,7.518890470237238e-06,7.46173918741988e-06,7.489287327189231e-06
47.21717071533203,7.593697773700114e-06,7.518890470237238e-06,7.554992407676764e-06
43.57830810546875,7.66789435147075e-06,7.593697773700114e-06,7.629179435753031e-06
40.71525955200195,7.717173502896912e-06,7.66789435147075e-06,7.69066082284553e-06
39.105594635009766,7.718496817687992e-06,7.717173502896912e-06,7.715811079833657e-06
38.909019470214844,7.654862201889046e-06,7.718496817687992e-06,7.684593583690003e-06
40.34064865112305,7.526977242378052e-06,7.654862201889046e-06,7.58885289542377e-06
43.74684524536133,7.351354270213051e-06,7.526977242378052e-06,7.437243311869679e-06
49.51376724243164,7.158571861509699e-06,7.351354270213051e-06,7.253375315485755e-06
57.465919494628906,6.98306303092977e-06,7.158571861509699e-06,7.0697224145988e-06
64.67024230957031,6.854357252450427e-06,6.98306303092977e-06,6.918094186403323e-06
65.56511688232422,6.789277449570363e-06,6.854357252450427e-06,6.821451279392932e-06
59.58349609375,6.790376573917456e-06,6.789277449570363e-06,6.789370672777295e-06
52.26262664794922,6.843938990641618e-06,6.790376573917456e-06,6.816349468863336e-06
46.614768981933594,6.927852609805996e-06,6.843938990641618e-06,6.884667072881712e-06
43.19207763671875,7.015927621978335e-06,6.927852609805996e-06,6.970361937419511e-06
41.673831939697266,7.084986464178655e-06,7.015927621978335e-06,7.048824954836164e-06
41.81002426147461,7.121832368284231e-06,7.084986464178655e-06,7.101844403223367e-06
43.40034484863281,7.125721822376363e-06,7.121832368284231e-06,7.122384886315558e-06
46.12369918823242,7.107712463039206e-06,7.125721822376363e-06,7.1155423029267695e-06
49.189483642578125,7.08491688783397e-06,7.107712463039206e-06,7.095342880347744e-06
51.29133605957031,7.074044333421625e-06,7.08491688783397e-06,7.078634553181473e-06
51.20396423339844,7.0845412665221374e-06,7.074044333421625e-06,7.078439011820592e-06
49.21231460571289,7.116824690456269e-06,7.0845412665221374e-06,7.0996929935063235e-06
46.592933654785156,7.161257599364035e-06,7.116824690456269e-06,7.137853572203312e-06
44.51964569091797,7.205984729807824e-06,7.161257599364035e-06,7.182264198490884e-06
43.630985260009766,7.235420980578056e-06,7.205984729807824e-06,7.2192842708318494e-06
44.188419342041016,7.2447819547960535e-06,7.235420980578056e-06,7.238743819470983e-06
46.37709045410156,7.2359061960014515e-06,7.2447819547960535e-06,7.239161277539097e-06
50.17988967895508,7.221942269097781e-06,7.2359061960014515e-06,7.2279876803804655e-06
54.912837982177734,7.2224279392685276e-06,7.221942269097781e-06,7.221487521746894e-06
58.490699768066406,7.256121534737758e-06,7.2224279392685276e-06,7.238693342515035e-06
58.1264533996582,7.3350374805158935e-06,7.256121534737758e-06,7.2948841989273205e-06
53.95330810546875,7.4580448199412785e-06,7.3350374805158935e-06,7.3954979598056525e-06
48.616085052490234,7.612877197971102e-06,7.4580448199412785e-06,7.533941243309528e-06
44.16598892211914,7.774979167152196e-06,7.612877197971102e-06,7.691992323088925e-06
41.236446380615234,7.9144629125949e-06,7.774979167152196e-06,7.84256735641975e-06
39.88331985473633,8.005410563782789e-06,7.9144629125949e-06,7.957778507261537e-06
40.08112716674805,8.030955541471485e-06,8.005410563782789e-06,8.016169886104763e-06
41.869441986083984,7.991897291503847e-06,8.030955541471485e-06,8.009626981220208e-06
45.23940658569336,7.906213795649819e-06,7.991897291503847e-06,7.947515769046731e-06
49.94335174560547,7.800565072102472e-06,7.906213795649819e-06,7.85215524956584e-06
54.674217224121094,7.703539267822634e-06,7.800565072102472e-06,7.75111675466178e-06
56.996334075927734,7.636115697096102e-06,7.703539267822634e-06,7.669081242056563e-06
55.205665588378906,7.607336556247901e-06,7.636115697096102e-06,7.620965789101319e-06
50.975128173828125,7.6110000009066425e-06,7.607336556247901e-06,7.608203304698691e-06
46.64276885986328,7.630684194737114e-06,7.6110000009066425e-06,7.619580173923168e-06
43.466712951660156,7.643277967872564e-06,7.630684194737114e-06,7.635454494447913e-06
41.78786849975586,7.6272699516266584e-06,7.643277967872564e-06,7.633587301825173e-06
41.65523147583008,7.570247817056952e-06,7.6272699516266584e-06,7.59703016228741e-06
43.08849334716797,7.471161552530248e-06,7.570247817056952e-06,7.519039172620978e-06
46.067203521728516,7.3431565397186205e-06,7.471161552530248e-06,7.405662927340018e-06
50.316165924072266,7.208262559288414e-06,7.3431565397186205e-06,7.274481959029799e-06
54.63163375854492,7.088927759468788e-06,7.208262559288414e-06,7.147664291551337e-06
56.748966217041016,7.003219707257813e-06,7.088927759468788e-06,7.045359780022409e-06
55.42066192626953,6.958558515179902e-06,7.003219707257813e-06,6.9802226789761335e-06
51.87384033203125,6.950517217774177e-06,6.958558515179902e-06,6.95374546921812e-06
48.24455642700195,6.967744411667809e-06,6.950517217774177e-06,6.958127414691262e-06
45.73966598510742,6.993650458753109e-06,6.967744411667809e-06,6.979511908866698e-06
44.705169677734375,7.014420589257497e-06,6.993650458753109e-06,7.002770871622488e-06
45.210975646972656,7.022531917755259e-06,7.014420589257497e-06,7.017256393737625e-06
47.130706787109375,7.020439625193831e-06,7.022531917755259e-06,7.020405519142514e-06
49.978389739990234,7.018665201030672e-06,7.020439625193831e-06,7.018647465883987e-06
52.69145584106445,7.029939297353849e-06,7.018665201030672e-06,7.023533271421911e-06
53.696510314941406,7.065978934406303e-06,7.029939297353849e-06,7.047208782751113e-06
51.96856689453125,7.130672202038113e-06,7.065978934406303e-06,7.097427896951558e-06
48.55977249145508,7.217795882752398e-06,7.130672202038113e-06,7.173065114329802e-06
44.96052551269531,7.31172531232005e-06,7.217795882752398e-06,7.263291536219185e-06
42.20096206665039,7.390885912172962e-06,7.31172531232005e-06,7.349615316343261e-06
40.67839813232422,7.4338167905807495e-06,7.390885912172962e-06,7.410568741761381e-06
40.64329147338867,7.427753189404029e-06,7.4338167905807495e-06,7.429036486428231e-06
42.169498443603516,7.37178106646752e-06,7.427753189404029e-06,7.398147317871917e-06
45.60301971435547,7.279142664629035e-06,7.37178106646752e-06,7.32407306713867e-06
50.98323440551758,7.174890924943611e-06,7.279142664629035e-06,7.225954959722003e-06
57.57434844970703,7.087826816132292e-06,7.174890924943611e-06,7.13066037860699e-06
62.22237777709961,7.040723630780121e-06,7.087826816132292e-06,7.06382797943661e-06
61.194923400878906,7.046832251944579e-06,7.040723630780121e-06,7.043336154310964e-06
1.000000045813705e-18,0.0,7.046832251944579e-06,0.0
1.000000045813705e-18,7.112154889910016e-06,0.0,0.0
55.21277618408203,7.1074632614909206e-06,7.112154889910016e-06,7.109143098205095e-06
55.94355773925781,7.080525392666459e-06,7.1074632614909206e-06,7.093351541698212e-06
57.350284576416016,7.034260761429323e-06,7.080525392666459e-06,7.056787580950186e-06
59.16492462158203,6.972286428208463e-06,7.034260761429323e-06,7.002711299719522e-06
60.832977294921875,6.9014540713396855e-06,6.972286428208463e-06,6.936349564057309e-06
61.8125114440918,6.826648586866213e-06,6.9014540713396855e-06,6.863558155600913e-06
61.73571014404297,6.750767170160543e-06,6.826648586866213e-06,6.788218342990149e-06
60.781028747558594,6.67463245918043e-06,6.750767170160543e-06,6.712190952384844e-06
59.525150299072266,6.596619641641155e-06,6.67463245918043e-06,6.635083082073834e-06
58.510215759277344,6.5152567003679e-06,6.596619641641155e-06,6.555363142979331e-06
58.20556640625,6.427557309507392e-06,6.5152567003679e-06,6.470812877523713e-06
58.747528076171875,6.334364115900826e-06,6.427557309507392e-06,6.380375907610869e-06
60.11268615722656,6.237797606445383e-06,6.334364115900826e-06,6.285535164352041e-06
62.14277267456055,6.14115378994029e-06,6.237797606445383e-06,6.188994120748248e-06
64.09674835205078,6.049536295904545e-06,6.14115378994029e-06,6.09493827141705e-06
65.23172760009766,5.96768086325028e-06,6.049536295904545e-06,6.008269338053651e-06
64.94499206542969,5.898069048271282e-06,5.96768086325028e-06,5.932574822509196e-06
63.36882781982422,5.83986957281013e-06,5.898069048271282e-06,5.868670996278524e-06
61.179039001464844,5.792157935502473e-06,5.83986957281013e-06,5.8156920204055496e-06
59.16305923461914,5.749392585130408e-06,5.792157935502473e-06,5.77041555516189e-06
57.892337799072266,5.709299330192152e-06,5.749392585130408e-06,5.728960331907729e-06
57.66546630859375,5.667663117492339e-06,5.709299330192152e-06,5.688092187483562e-06
58.567962646484375,5.624953701044433e-06,5.667663117492339e-06,5.645949386234861e-06
60.47450637817383,5.583019628829788e-06,5.624953701044433e-06,5.603685167443473e-06
63.108665466308594,5.545703515963396e-06,5.583019628829788e-06,5.564134880842175e-06
65.50750732421875,5.51868106413167e-06,5.545703515963396e-06,5.532033355848398e-06
66.80009460449219,5.505260560312308e-06,5.51868106413167e-06,5.511849849426653e-06
66.29315948486328,5.5079558478610124e-06,5.505260560312308e-06,5.506481102202088e-06
64.15833282470703,5.5258110478462186e-06,5.5079558478610124e-06,5.516704732144717e-06
61.38097381591797,5.556326868827455e-06,5.5258110478462186e-06,5.540809979720507e-06
58.80316162109375,5.59317231818568e-06,5.556326868827455e-06,5.574409442488104e-06
57.00476837158203,5.631630301650148e-06,5.59317231818568e-06,5.612000677501783e-06
56.15273666381836,5.666716333507793e-06,5.631630301650148e-06,5.648746082442813e-06
56.22604751586914,5.695898380508879e-06,5.666716333507793e-06,5.680886715708766e-06
57.0322380065918,5.718412467103917e-06,5.695898380508879e-06,5.706764568458311e-06
58.18262481689453,5.735909780923976e-06,5.718412467103917e-06,5.72680664845393e-06
59.17776870727539,5.750659511249978e-06,5.735909780923976e-06,5.742958364862716e-06
59.55316162109375,5.765788046119269e-06,5.750659511249978e-06,5.757905455539003e-06
59.0349235534668,5.781570507679135e-06,5.765788046119269e-06,5.7733441281015985e-06
57.926536560058594,5.7969191402662545e-06,5.781570507679135e-06,5.788875569123775e-06
56.60429382324219,5.809218691865681e-06,5.7969191402662545e-06,5.802658506581793e-06
55.6109733581543,5.815260919916909e-06,5.809218691865681e-06,5.81179847358726e-06
55.23664474487305,5.812160452478565e-06,5.815260919916909e-06,5.813258212583605e-06
55.717979431152344,5.7995430324808694e-06,5.812160452478565e-06,5.8054147302755155e-06
56.9536018371582,5.777882506663445e-06,5.7995430324808694e-06,5.788312591903377e-06
58.70170211791992,5.750960099248914e-06,5.777882506663445e-06,5.7640718296170235e-06
60.45965576171875,5.7232336985180154e-06,5.750960099248914e-06,5.736797902500257e-06
61.45162582397461,5.697920641978271e-06,5.7232336985180154e-06,5.710309324058471e-06
61.225982666015625,5.6783133004501e-06,5.697920641978271e-06,5.687851626134943e-06
59.85085678100586,5.663938281941228e-06,5.6783133004501e-06,5.670830887538614e-06
57.7471809387207,5.651891115121543e-06,5.663938281941228e-06,5.657564543071203e-06
55.72294616699219,5.638195943902247e-06,5.651891115121543e-06,5.644631983159343e-06
54.33744430541992,5.617754140985198e-06,5.638195943902247e-06,5.627515292871976e-06
53.72346878051758,5.5873292694741394e-06,5.617754140985198e-06,5.602054443443194e-06
54.09506607055664,5.545126441575121e-06,5.5873292694741394e-06,5.565741957980208e-06
55.24247741699219,5.492812761076493e-06,5.545126441575121e-06,5.5185096243803855e-06
57.02070999145508,5.433697879198007e-06,5.492812761076493e-06,5.462841727421619e-06
58.78091049194336,5.372109171730699e-06,5.433697879198007e-06,5.4025399549573194e-06
59.87163162231445,5.314141162671149e-06,5.372109171730699e-06,5.342806616681628e-06
59.86037063598633,5.2616287575801834e-06,5.314141162671149e-06,5.287586645863485e-06
58.67650604248047,5.215264536673203e-06,5.2616287575801834e-06,5.238139237917494e-06
56.95396423339844,5.173170393391047e-06,5.215264536673203e-06,5.1938786782557145e-06
55.31724166870117,5.131978468853049e-06,5.173170393391047e-06,5.15219608132611e-06
54.257686614990234,5.088540092401672e-06,5.131978468853049e-06,5.109850462758914e-06
54.051631927490234,5.040664291300345e-06,5.088540092401672e-06,5.064184733782895e-06
54.663818359375,4.9883537940331735e-06,5.040664291300345e-06,5.0141079555032775e-06
56.08171844482422,4.932975116389571e-06,4.9883537940331735e-06,4.9603045226831455e-06
57.757877349853516,4.878786967310589e-06,4.932975116389571e-06,4.90557613375131e-06
59.18159484863281,4.829209046874894e-06,4.878786967310589e-06,4.853746304434026e-06
59.77234649658203,4.788002115674317e-06,4.829209046874894e-06,4.808392077393364e-06
59.160640716552734,4.755759619001765e-06,4.788002115674317e-06,4.771674866788089e-06
57.74424743652344,4.732434717880096e-06,4.755759619001765e-06,4.743873887491645e-06
56.038997650146484,4.7155353968264535e-06,4.732434717880096e-06,4.723727215605322e-06
54.68521499633789,4.701239049609285e-06,4.7155353968264535e-06,4.708096184913302e-06
53.92997741699219,4.687348337029107e-06,4.701239049609285e-06,4.6939831008785404e-06
54.090354919433594,4.671362148656044e-06,4.687348337029107e-06,4.679050562117482e-06
54.89950180053711,4.65454922959907e-06,4.671362148656044e-06,4.662676474254113e-06
56.27183151245117,4.638163773051929e-06,4.65454922959907e-06,4.646117304218933e-06
57.55097198486328,4.625499059329741e-06,4.638163773051929e-06,4.63162905361969e-06
58.28200912475586,4.618636012310162e-06,4.625499059329741e-06,4.621886546374299e-06
57.81724166870117,4.619754690793343e-06,4.618636012310162e-06,4.61900435766438e-06
56.51344680786133,4.62869957118528e-06,4.619754690793343e-06,4.624000212061219e-06
54.661014556884766,4.641371560865082e-06,4.62869957118528e-06,4.634754077414982e-06
52.97984313964844,4.655110842577415e-06,4.641371560865082e-06,4.64790628029732e-06
51.83313751220703,4.664701009460259e-06,4.655110842577415e-06,4.659535079554189e-06
51.510597229003906,4.668363544624299e-06,4.664701009460259e-06,4.666152108256938e-06
52.03291702270508,4.663791969505837e-06,4.668363544624299e-06,4.665716005547438e-06
53.3095703125,4.652494226320414e-06,4.663791969505837e-06,4.657821591536049e-06
55.036869049072266,4.637925030692713e-06,4.652494226320414e-06,4.644938599085435e-06
56.62896728515625,4.624309440259822e-06,4.637925030692713e-06,4.630891453416552e-06
57.49162673950195,4.6144614316290244e-06,4.624309440259822e-06,4.619184892362682e-06
57.14463806152344,4.610903033608338e-06,4.6144614316290244e-06,4.612476004695054e-06
55.850929260253906,4.6130126065691e-06,4.610903033608338e-06,4.611718395608477e-06
54.116485595703125,4.6186105464585125e-06,4.6130126065691e-06,4.615521902451292e-06
52.41919708251953,4.623334916686872e-06,4.6186105464585125e-06,4.62063053419115e-06
51.307525634765625,4.623248059942853e-06,4.623334916686872e-06,4.6229133658926e-06
50.854225158691406,4.614831595972646e-06,4.623248059942853e-06,4.618646016751882e-06
51.118675231933594,4.5975948523846455e-06,4.614831595972646e-06,4.605826234183041e-06
51.89484405517578,4.5717169996351e-06,4.5975948523846455e-06,4.584289854392409e-06
52.986839294433594,4.540156169241527e-06,4.5717169996351e-06,4.555601663014386e-06
53.92520523071289,4.505353444983484e-06,4.540156169241527e-06,4.522447852650657e-06
54.30757522583008,4.470224666874856e-06,4.505353444983484e-06,4.487497790250927e-06
53.99711990356445,4.436498329596361e-06,4.470224666874856e-06,4.453069777810015e-06
53.27284240722656,4.403457751323003e-06,4.436498329596361e-06,4.419672222866211e-06
52.33218002319336,4.370127498987131e-06,4.403457751323003e-06,4.386464297567727e-06
51.728126525878906,4.334314326115418e-06,4.370127498987131e-06,4.351875304564601e-06
51.672115325927734,4.295792678021826e-06,4.334314326115418e-06,4.3147074393345974e-06
52.369258880615234,4.254100531397853e-06,4.295792678021826e-06,4.274621460353956e-06
53.72949981689453,4.2114661482628435e-06,4.254100531397853e-06,4.232501396472799e-06
55.63188552856445,4.171567979938118e-06,4.2114661482628435e-06,4.191296284261625e-06
57.41846466064453,4.137957603234099e-06,4.171567979938118e-06,4.154601811023895e-06
58.54542922973633,4.114944204047788e-06,4.137957603234099e-06,4.126334715692792e-06
58.477779388427734,4.103883838979527e-06,4.114944204047788e-06,4.1093103391176555e-06
57.23120880126953,4.105053449166007e-06,4.103883838979527e-06,4.10434176956187e-06
55.32233810424805,4.116923719266197e-06,4.105053449166007e-06,4.110811460122932e-06
53.46613693237305,4.135182280151639e-06,4.116923719266197e-06,4.125819032196887e-06
52.11826705932617,4.15659997088369e-06,4.135182280151639e-06,4.145611455896869e-06
51.53746795654297,4.176805305178277e-06,4.15659997088369e-06,4.1664034142741e-06
51.770172119140625,4.195107976556756e-06,4.176805305178277e-06,4.185663328826195e-06
52.69377517700195,4.211023679090431e-06,4.195107976556756e-06,4.202799573249649e-06
54.097320556640625,4.2267383832950145e-06,4.211023679090431e-06,4.21865115640685e-06
55.48514938354492,4.2447904888831545e-06,4.2267383832950145e-06,4.235565029375721e-06
56.38381576538086,4.267749318387359e-06,4.2447904888831545e-06,4.256082775100367e-06
56.35344314575195,4.297811756259762e-06,4.267749318387359e-06,4.2825768105103634e-06
55.41942596435547,4.333903234510217e-06,4.297811756259762e-06,4.315613296057563e-06
54.01871871948242,4.375026946945582e-06,4.333903234510217e-06,4.354165866971016e-06
52.60598373413086,4.4172352318128105e-06,4.375026946945582e-06,4.395780706545338e-06
51.52945327758789,4.456850547285285e-06,4.4172352318128105e-06,4.436657945916522e-06
51.08037185668945,4.491039362619631e-06,4.456850547285285e-06,4.4735502342518885e-06
51.26316833496094,4.517264642345253e-06,4.491039362619631e-06,4.503772288444452e-06
51.94294738769531,4.536025699053425e-06,4.517264642345253e-06,4.526294105744455e-06
52.88759994506836,4.548604920273647e-06,4.536025699053425e-06,4.541997441265266e-06
53.64857864379883,4.557411557470914e-06,4.548604920273647e-06,4.552714017336257e-06
53.973941802978516,4.563841685012449e-06,4.557411557470914e-06,4.560341949400026e-06
53.59466552734375,4.569156317302259e-06,4.563841685012449e-06,4.566202733258251e-06
52.656105041503906,4.571916178974789e-06,4.569156317302259e-06,4.570211331156315e-06
51.51071548461914,4.570650617097272e-06,4.571916178974789e-06,4.570922101265751e-06
50.56757354736328,4.561789864965249e-06,4.570650617097272e-06,4.565826657199068e-06
50.12342071533203,4.543700924841687e-06,4.561789864965249e-06,4.552332939056214e-06
50.27578353881836,4.515043656283524e-06,4.543700924841687e-06,4.528957560978597e-06
51.0413818359375,4.475892637856305e-06,4.515043656283524e-06,4.495067969401134e-06
52.302921295166016,4.429930413607508e-06,4.475892637856305e-06,4.45254408987239e-06
53.69363784790039,4.380213795229793e-06,4.429930413607508e-06,4.40474377683131e-06
54.74262237548828,4.330902811489068e-06,4.380213795229793e-06,4.355267265054863e-06
55.02277374267578,4.28447810918442e-06,4.330902811489068e-06,4.3074214772786945e-06
54.465728759765625,4.2426836444064975e-06,4.28447810918442e-06,4.263315531716216e-06
53.25555419921875,4.204561719234334e-06,4.2426836444064975e-06,4.223339601594489e-06
51.93638229370117,4.168117357039591e-06,4.204561719234334e-06,4.1860284909489565e-06
50.945804595947266,4.131025889364537e-06,4.168117357039591e-06,4.149235792283434e-06
50.574119567871094,4.0907416405389085e-06,4.131025889364537e-06,4.1105363379756454e-06
50.944705963134766,4.047051334055141e-06,4.0907416405389085e-06,4.068559519510018e-06
52.1524543762207,4.0012628232943825e-06,4.047051334055141e-06,4.023857854917878e-06
53.91731262207031,3.956733053200878e-06,4.0012628232943825e-06,3.978756012656959e-06
55.836551666259766,3.917345566151198e-06,3.956733053200878e-06,3.936862412956543e-06
57.26926803588867,3.886795639118645e-06,3.917345566151198e-06,3.901948730344884e-06
57.644657135009766,3.8684074752382e-06,3.886795639118645e-06,3.877508788718842e-06
56.89214324951172,3.862268386001233e-06,3.8684074752382e-06,3.865240159939276e-06
55.289669036865234,3.867398390866583e-06,3.862268386001233e-06,3.864699920086423e-06
53.54638671875,3.881617885781452e-06,3.867398390866583e-06,3.874324193020584e-06
52.11077117919922,3.90101831726497e-06,3.881617885781452e-06,3.891087089868961e-06
51.27149963378906,3.922215910279192e-06,3.90101831726497e-06,3.911356088792672e-06
51.13518142700195,3.943005140172318e-06,3.922215910279192e-06,3.932342224288732e-06
51.61023712158203,3.962100890930742e-06,3.943005140172318e-06,3.952296992792981e-06
52.361934661865234,3.981104782724287e-06,3.962100890930742e-06,3.971365003963001e-06
53.10336685180664,4.001032721134834e-06,3.981104782724287e-06,3.990846380474977e-06
53.41966247558594,4.022882876597578e-06,4.001032721134834e-06,4.011737473774701e-06
53.13179016113281,4.0476807043887675e-06,4.022882876597578e-06,4.035045094497036e-06
52.25507736206055,4.074145181220956e-06,4.0476807043887675e-06,4.060644641867839e-06
51.154151916503906,4.100626028957777e-06,4.074145181220956e-06,4.08707956012222e-06
50.219390869140625,4.124160568608204e-06,4.100626028957777e-06,4.1120579226117115e-06
49.75152587890625,4.142224042880116e-06,4.124160568608204e-06,4.132844878768083e-06
49.87610626220703,4.152813744440209e-06,4.142224042880116e-06,4.147180334257428e-06
50.60274887084961,4.155925580562325e-06,4.152813744440209e-06,4.1540579331922345e-06
51.837894439697266,4.153545887675136e-06,4.155925580562325e-06,4.1544626583345234e-06
53.2391357421875,4.149123014940415e-06,4.153545887675136e-06,4.1511020754114725e-06
54.25759506225586,4.144722424825886e-06,4.149123014940415e-06,4.146718310948927e-06
54.58669662475586,4.1436642277403735e-06,4.144722424825886e-06,4.143998012295924e-06
53.861576080322266,4.146444553043693e-06,4.1436642277403735e-06,4.144839294895064e-06
52.4941520690918,4.151609573455062e-06,4.146444553043693e-06,4.148772859480232e-06
50.964107513427734,4.1564371713320725e-06,4.151609573455062e-06,4.15372232964728e-06
49.65781021118164,4.156910108576994e-06,4.1564371713320725e-06,4.156330760451965e-06
48.869075775146484,4.149712822254514e-06,4.156910108576994e-06,4.152941528445808e-06
48.827945709228516,4.132973117521033e-06,4.149712822254514e-06,4.1409684854443185e-06
49.416744232177734,4.106653250346426e-06,4.132973117521033e-06,4.119452569284476e-06
50.53859329223633,4.072220235684654e-06,4.106653250346426e-06,4.089104550075717e-06
51.86671829223633,4.033385266666301e-06,4.072220235684654e-06,4.052507847518427e-06
52.97066879272461,3.9938213376444764e-06,4.033385266666301e-06,4.013344096165383e-06
53.42436599731445,3.9560991353937425e-06,3.9938213376444764e-06,3.974723313149298e-06
53.145137786865234,3.922559699276462e-06,3.9560991353937425e-06,3.9391002246702556e-06
52.190486907958984,3.8919056351005565e-06,3.922559699276462e-06,3.90698914998211e-06
51.168495178222656,3.863609890686348e-06,3.8919056351005565e-06,3.877495146298315e-06
50.271060943603516,3.83500128009473e-06,3.863609890686348e-06,3.8490211409225594e-06
49.898677825927734,3.8044381653890014e-06,3.83500128009473e-06,3.819426183326868e-06
50.04893493652344,3.7715690268669277e-06,3.8044381653890014e-06,3.7877161958022043e-06
50.781734466552734,3.7368215544120176e-06,3.7715690268669277e-06,3.7539316508627962e-06
51.756141662597656,3.7019278806837974e-06,3.7368215544120176e-06,3.719143705893657e-06
52.652801513671875,3.6699384509120136e-06,3.7019278806837974e-06,3.685737283376511e-06
53.072837829589844,3.6429057672648923e-06,3.6699384509120136e-06,3.656251010397682e-06
52.7602424621582,3.6216388252796605e-06,3.6429057672648923e-06,3.632106654549716e-06
51.782039642333984,3.606256541388575e-06,3.6216388252796605e-06,3.6137673760094913e-06
50.52527618408203,3.5946939078712603e-06,3.606256541388575e-06,3.600266836656374e-06
49.43030548095703,3.5844645935867447e-06,3.5946939078712603e-06,3.5893424410460284e-06
48.756046295166016,3.5732828109757975e-06,3.5844645935867447e-06,3.578618134270073e-06
48.69895553588867,3.5600655792222824e-06,3.5732828109757975e-06,3.5664179449668154e-06
49.26871871948242,3.5434056826488813e-06,3.5600655792222824e-06,3.5514965475158533e-06
50.36484909057617,3.525761712808162e-06,3.5434056826488813e-06,3.5343782656127587e-06
51.657867431640625,3.5101038520224392e-06,3.525761712808162e-06,3.517766799632227e-06
52.72698211669922,3.498233127174899e-06,3.5101038520224392e-06,3.504034566503833e-06
53.15163803100586,3.493143140076427e-06,3.498233127174899e-06,3.4955689898197306e-06
52.707786560058594,3.4956869967572857e-06,3.493143140076427e-06,3.494285692795529e-06
51.62053680419922,3.505032282191678e-06,3.4956869967572857e-06,3.5001985452254303e-06
50.313720703125,3.5191828828828875e-06,3.505032282191678e-06,3.511904878905625e-06
49.2298583984375,3.5350631151231937e-06,3.5191828828828875e-06,3.526884256643825e-06
48.66304016113281,3.5499708701536292e-06,3.5350631151231937e-06,3.542259037203621e-06
48.7591667175293,3.562387746569584e-06,3.5499708701536292e-06,3.5559241950977594e-06
49.50823974609375,3.5718117032956798e-06,3.562387746569584e-06,3.566867690096842e-06
50.79883575439453,3.5803313949145377e-06,3.5718117032956798e-06,3.5758750982495258e-06
52.31187057495117,3.590211235859897e-06,3.5803313949145377e-06,3.585111699067056e-06
53.522315979003906,3.604564653869602e-06,3.590211235859897e-06,3.5972514069726458e-06
54.10567855834961,3.625658791861497e-06,3.604564653869602e-06,3.614976776589174e-06
53.79695510864258,3.65415439773642e-06,3.625658791861497e-06,3.6397468647919595e-06
52.88420867919922,3.6901860767102335e-06,3.65415439773642e-06,3.67196548722859e-06
51.735198974609375,3.730578782779048e-06,3.6901860767102335e-06,3.7101294765307102e-06
50.76382064819336,3.7734428133262554e-06,3.730578782779048e-06,3.7517161217692774e-06
50.23942947387695,3.815255695371889e-06,3.7734428133262554e-06,3.794034455495421e-06
50.28841781616211,3.8549005694221705e-06,3.815255695371889e-06,3.834763447230216e-06
50.7684326171875,3.8913367461645976e-06,3.8549005694221705e-06,3.872819888783852e-06
51.55115509033203,3.925239070667885e-06,3.8913367461645976e-06,3.9080114220269024e-06
52.2662353515625,3.957869921578094e-06,3.925239070667885e-06,3.9412952901329845e-06
52.56184768676758,3.990203367720824e-06,3.957869921578094e-06,3.97378062189091e-06
52.23030471801758,4.023142082587583e-06,3.990203367720824e-06,4.006400558864698e-06
51.395416259765625,4.055313183926046e-06,4.023142082587583e-06,4.038926817884203e-06
50.30341720581055,4.085040018253494e-06,4.055313183926046e-06,4.069840997544816e-06
49.3337516784668,4.108366283617215e-06,4.085040018253494e-06,4.0963413994177245e-06
48.795440673828125,4.123141479794867e-06,4.108366283617215e-06,4.115380761504639e-06
48.8528938293457,4.127429747313727e-06,4.123141479794867e-06,4.124919996684184e-06
49.49003601074219,4.121071015106281e-06,4.127429747313727e-06,4.123908183828462e-06
50.68235397338867,4.105932930542622e-06,4.121071015106281e-06,4.11319615523098e-06
52.08845520019531,4.0852187339623924e-06,4.105932930542622e-06,4.095310487173265e-06
53.36334991455078,4.062319476361154e-06,4.0852187339623924e-06,4.073540367244277e-06
53.98412322998047,4.0407594497082755e-06,4.062319476361154e-06,4.051332325616386e-06
53.694007873535156,4.022355369670549e-06,4.0407594497082755e-06,4.031349817523733e-06
52.658668518066406,4.006178187410114e-06,4.022355369670549e-06,4.014036676380783e-06
51.2812385559082,3.990675395471044e-06,4.006178187410114e-06,3.998160991613986e-06
50.014888763427734,3.973473212681711e-06,3.990675395471044e-06,3.981771442340687e-06
49.20012283325195,3.950743121095002e-06,3.973473212681711e-06,3.96177665606956e-06
48.94196319580078,3.92137371818535e-06,3.950743121095002e-06,3.935713721148204e-06
49.37032699584961,3.885018486471381e-06,3.92137371818535e-06,3.902858225046657e-06
50.230255126953125,3.842545993393287e-06,3.885018486471381e-06,3.8634639167867135e-06
51.34873962402344,3.7973532016621903e-06,3.842545993393287e-06,3.819664016191382e-06
52.34880828857422,3.752302745851921e-06,3.7973532016621903e-06,3.7745771805930417e-06
52.825477600097656,3.7105460251041222e-06,3.752302745851921e-06,3.731202014023438e-06
52.64666748046875,3.672865204862319e-06,3.7105460251041222e-06,3.6914957490807865e-06
51.91270446777344,3.6397982512426097e-06,3.672865204862319e-06,3.6561198157869512e-06
51.00829315185547,3.610509338614065e-06,3.6397982512426097e-06,3.6249311961000785e-06
50.31251525878906,3.5829009448207216e-06,3.610509338614065e-06,3.596471742639551e-06
50.05338668823242,3.5563432447816012e-06,3.5829009448207216e-06,3.569388354662806e-06
50.313602447509766,3.529527020873502e-06,3.5563432447816012e-06,3.5427133298071567e-06
51.1460075378418,3.5045304684899747e-06,3.529527020873502e-06,3.516837296047015e-06
52.21909713745117,3.4820063774532173e-06,3.5045304684899747e-06,3.4931122172565665e-06
53.16374206542969,3.4651727673917776e-06,3.4820063774532173e-06,3.4734666769509204e-06
53.56843566894531,3.455491878412431e-06,3.4651727673917776e-06,3.4602269352035364e-06
53.21662902832031,3.454040552242077e-06,3.455491878412431e-06,3.4546562801551772e-06
52.1323127746582,3.460555490164552e-06,3.454040552242077e-06,3.4571596643218072e-06
50.67809295654297,3.4728182072285563e-06,3.460555490164552e-06,3.4665049497561995e-06
49.33722686767578,3.4874042285082396e-06,3.4728182072285563e-06,3.4798868000507355e-06
48.404605865478516,3.5017105801671278e-06,3.4874042285082396e-06,3.4943022910738364e-06
48.04705810546875,3.512632702040719e-06,3.5017105801671278e-06,3.5069060686510056e-06
48.25718688964844,3.519596702972194e-06,3.512632702040719e-06,3.5158570881321793e-06
48.98692321777344,3.5226307772973087e-06,3.519596702972194e-06,3.5208793178753695e-06
49.99099349975586,3.5230482353654224e-06,3.5226307772973087e-06,3.522634642649791e-06
50.81478500366211,3.5238690543337725e-06,3.5230482353654224e-06,3.523276291161892e-06
51.1953239440918,3.5261898574390216e-06,3.5238690543337725e-06,3.5248565382062225e-06
50.84357833862305,3.5313898933964083e-06,3.5261898574390216e-06,3.528605702740606e-06
49.8885612487793,3.538618784659775e-06,3.5313898933964083e-06,3.534791403581039e-06
48.58476257324219,3.5460734579828568e-06,3.538618784659775e-06,3.542092827046872e-06
47.422576904296875,3.5502630453265738e-06,3.5460734579828568e-06,3.5478781228448497e-06
46.692745208740234,3.548407676134957e-06,3.5502630453265738e-06,3.5490215850586537e-06
46.443851470947266,3.5386349281907314e-06,3.548407676134957e-06,3.5431980904832017e-06
46.779197692871094,3.5197645047446713e-06,3.5386349281907314e-06,3.528883780745673e-06
47.60211181640625,3.4937299915327458e-06,3.5197645047446713e-06,3.5064531402895227e-06
48.59288787841797,3.4624308682396077e-06,3.4937299915327458e-06,3.477813152130693e-06
49.53798294067383,3.428798436289071e-06,3.4624308682396077e-06,3.4453760235919617e-06
50.026641845703125,3.396057763893623e-06,3.428798436289071e-06,3.412211299291812e-06
49.91627502441406,3.365793872944778e-06,3.396057763893623e-06,3.380717316758819e-06
49.27992630004883,3.3373987662344007e-06,3.365793872944778e-06,3.351379973537405e-06
48.47818374633789,3.3109113246609922e-06,3.3373987662344007e-06,3.3239250569749856e-06
47.750728607177734,3.2843545341165736e-06,3.3109113246609922e-06,3.2973869110719534e-06
47.469635009765625,3.256559921283042e-06,3.2843545341165736e-06,3.270205979788443e-06
47.640174865722656,3.226848548365524e-06,3.256559921283042e-06,3.2414602628705325e-06
48.31148910522461,3.196371835656464e-06,3.226848548365524e-06,3.211390094293165e-06
49.258995056152344,3.1668439532950288e-06,3.196371835656464e-06,3.181421789122396e-06
50.19561767578125,3.140613443974871e-06,3.1668439532950288e-06,3.153578745695995e-06
50.70827102661133,3.1197323551168665e-06,3.140613443974871e-06,3.1300492082664277e-06
50.57279968261719,3.105993073404534e-06,3.1197323551168665e-06,3.1127481179282768e-06
49.80897521972656,3.099186415056465e-06,3.105993073404534e-06,3.102463324466953e-06
48.682559967041016,3.0974711080489215e-06,3.099186415056465e-06,3.098175284321769e-06
47.63240051269531,3.0988894650363363e-06,3.0974711080489215e-06,3.097997250733897e-06
46.952449798583984,3.101273250649683e-06,3.0988894650363363e-06,3.0998776310298126e-06
46.810123443603516,3.1029271667648572e-06,3.101273250649683e-06,3.1018919344205642e-06
47.33054733276367,3.103033122897614e-06,3.1029271667648572e-06,3.102787559328135e-06
48.3657341003418,3.103027665929403e-06,3.103033122897614e-06,3.1028671401145402e-06
49.72399139404297,3.104922598140547e-06,3.103027665929403e-06,3.1038471206557006e-06
50.9683952331543,3.1116571790335e-06,3.104922598140547e-06,3.1081890483619645e-06
51.70159149169922,3.125244120383286e-06,3.1116571790335e-06,3.1183585633698385e-06
51.57474899291992,3.147426468785852e-06,3.125244120383286e-06,3.136223767796764e-06
50.69559097290039,3.1777772164787166e-06,3.147426468785852e-06,3.1624465464119567e-06
49.385894775390625,3.2142370400833897e-06,3.1777772164787166e-06,3.19579521601554e-06
48.09189224243164,3.2541495329496684e-06,3.2142370400833897e-06,3.2339269182557473e-06
47.140724182128906,3.2939483389782254e-06,3.2541495329496684e-06,3.2737459605414188e-06
46.71212387084961,3.330573690618621e-06,3.2939483389782254e-06,3.3119456475105835e-06
46.77422332763672,3.3623175568209263e-06,3.330573690618621e-06,3.346138328197412e-06
47.24088668823242,3.3886421988427173e-06,3.3623175568209263e-06,3.375193955434952e-06
47.905033111572266,3.410496447031619e-06,3.3886421988427173e-06,3.3993078432104085e-06
48.42581558227539,3.428531726967776e-06,3.410496447031619e-06,3.419270569793298e-06
48.575416564941406,3.4443826280039502e-06,3.428531726967776e-06,3.4362176393187838e-06
48.24474334716797,3.45797934642178e-06,3.4443826280039502e-06,3.4509309898567153e-06
47.52022933959961,3.4688846426433884e-06,3.45797934642178e-06,3.4631591461220523e-06
46.68106460571289,3.474789082247298e-06,3.4688846426433884e-06,3.471538093435811e-06
46.03670883178711,3.4734919154288946e-06,3.474789082247298e-06,3.473820925137261e-06
45.7510986328125,3.4633658287930302e-06,3.4734919154288946e-06,3.4680983844737057e-06
45.95131301879883,3.4438137390679913e-06,3.4633658287930302e-06,3.453261342656333e-06
46.611175537109375,3.415486389712896e-06,3.4438137390679913e-06,3.429335947657819e-06
47.6098518371582,3.380965608812403e-06,3.415486389712896e-06,3.3979376894421875e-06
48.579044342041016,3.34294645654154e-06,3.380965608812403e-06,3.361695235071238e-06
49.22345733642578,3.304412530269474e-06,3.34294645654154e-06,3.3234427974093705e-06
49.26899337768555,3.268029786340776e-06,3.304412530269474e-06,3.2859986731637036e-06
48.665428161621094,3.2336843105440494e-06,3.268029786340776e-06,3.2506300158274826e-06
47.644981384277344,3.2006596484279726e-06,3.2336843105440494e-06,3.216925733795506e-06
46.55284881591797,3.1674640013079625e-06,3.2006596484279726e-06,3.1837889764574356e-06
45.71940994262695,3.132058736809995e-06,3.1674640013079625e-06,3.1494637369178236e-06
45.4138069152832,3.0926721592550166e-06,3.132058736809995e-06,3.1120548555918504e-06
45.624847412109375,3.0490664357785136e-06,3.0926721592550166e-06,3.0705612061865395e-06
46.37227249145508,3.0026130843907595e-06,3.0490664357785136e-06,3.0255539513746044e-06
47.38419723510742,2.9558966616605176e-06,3.0026130843907595e-06,2.9790062399115413e-06
48.408931732177734,2.9114244171069004e-06,2.9558966616605176e-06,2.9334560167626478e-06
49.04072570800781,2.87253442365909e-06,2.9114244171069004e-06,2.8918175303260796e-06
48.97565841674805,2.8403742362570483e-06,2.87253442365909e-06,2.8563174510054523e-06
48.202884674072266,2.8159001885796897e-06,2.8403742362570483e-06,2.828005335686612e-06
47.1284065246582,2.7978155685559614e-06,2.8159001885796897e-06,2.8067138373444322e-06
46.02765655517578,2.7837745619763155e-06,2.7978155685559614e-06,2.7906296509172535e-06
45.25601577758789,2.7722480808733962e-06,2.7837745619763155e-06,2.7778289677371504e-06
44.981868743896484,2.760845745797269e-06,2.7722480808733962e-06,2.7663591026794165e-06
45.20125961303711,2.749284021774656e-06,2.760845745797269e-06,2.754886281763902e-06
45.888126373291016,2.738195234996965e-06,2.749284021774656e-06,2.743584218478645e-06
46.73252487182617,2.7291605420032283e-06,2.738195234996965e-06,2.733549536060309e-06
47.43815994262695,2.7236803816776956e-06,2.7291605420032283e-06,2.7263140509603545e-06
47.76625442504883,2.724133537412854e-06,2.7236803816776956e-06,2.723809984672698e-06
47.49806213378906,2.730049800447887e-06,2.724133537412854e-06,2.726984803302912e-06


==> figs/data/curv_BBI_alpha_0.15_beta_15.0_lr0.01_NN1.csv <==
curvature,Vk_2,Vkm1_2,Vkm1Vk
1.000000045813705e-18,0.0009007048793137074,0.0,0.0
31.469078063964844,0.0007525425171479583,0.0009007048793137074,0.0008229505619965494
21.691665649414062,0.0008148084743879735,0.0007525425171479583,0.0007821558974683285
16.083532333374023,0.0009791397023946047,0.0008148084743879735,0.000891126343049109
10.478675842285156,0.001067708944901824,0.0009791397023946047,0.001017376547679305
5.693639755249023,0.000874652003403753,0.001067708944901824,0.0009540837490931153
3.9026687145233154,0.000649013789370656,0.000874652003403753,0.0007348511135205626
6.136169910430908,0.0007879665936343372,0.000649013789370656,0.0007034997688606381
10.389677047729492,0.0010555116459727287,0.0007879665936343372,0.0009063045727089047
14.753297805786133,0.0011613997630774975,0.0010555116459727287,0.0011043889680877328
20.627180099487305,0.001145714893937111,0.0011613997630774975,0.0011521931737661362
26.460559844970703,0.0011096368543803692,0.001145714893937111,0.0011267520021647215
22.098169326782227,0.000983009347692132,0.0011096368543803692,0.0010434584692120552
9.096571922302246,0.0005784294917248189,0.000983009347692132,0.0007513712625950575
0.40279391407966614,3.196190664311871e-05,0.0005784294917248189,0.00011041393736377358
5.648081302642822,0.0001395438303006813,3.196190664311871e-05,6.204691453604028e-05
14.662290573120117,0.0005042332923039794,0.0001395438303006813,0.0002630218514241278
22.487167358398438,0.0009135784930549562,0.0005042332923039794,0.000677500618621707
31.19674301147461,0.0011019061785191298,0.0009135784930549562,0.0010027119424194098
28.893903732299805,0.0011317403987050056,0.0011019061785191298,0.0011160370195284486
21.246824264526367,0.0011154701933264732,0.0011317403987050056,0.001122349058277905
15.740373611450195,0.001079956186003983,0.0011154701933264732,0.001095423474907875
12.293526649475098,0.0010279540438205004,0.001079956186003983,0.0010503116063773632
10.597209930419922,0.0009884326718747616,0.0010279540438205004,0.0010036755120381713
10.53976821899414,0.0010025114752352238,0.0009884326718747616,0.000990892993286252
11.899002075195312,0.0010731888469308615,0.0010025114752352238,0.001033320208080113
14.306558609008789,0.0011509592877700925,0.0010731888469308615,0.0011084789875894785
17.433147430419922,0.001173940021544695,0.0011509592877700925,0.0011604411993175745
21.186113357543945,0.0011191372759640217,0.001173940021544695,0.0011449938174337149
25.803001403808594,0.0010102944215759635,0.0011191372759640217,0.001062603434547782
31.95459747314453,0.0008864931296557188,0.0010102944215759635,0.0009459652937948704
41.046260833740234,0.0007760298904031515,0.0008864931296557188,0.0008292095735669136
56.16480255126953,0.0006915277917869389,0.0007760298904031515,0.0007324584294110537
84.9028091430664,0.0006353334756568074,0.0006915277917869389,0.0006627936381846666
146.23583984375,0.0006051803356967866,0.0006353334756568074,0.0006200603093020618
198.23182678222656,0.0005974019877612591,0.0006051803356967866,0.0006012715166434646
132.7179412841797,0.0006081712199375033,0.0005974019877612591,0.0006027456256560981
89.76289367675781,0.0006337048253044486,0.0006081712199375033,0.000620767124928534
68.30855560302734,0.0006700869416818023,0.0006337048253044486,0.0006515686982311308
56.088626861572266,0.0007130923913791776,0.0006700869416818023,0.000691138906404376
48.3979606628418,0.0007582303369417787,0.0007130923913791776,0.0007351486710831523
43.25899124145508,0.0008010639576241374,0.0007582303369417787,0.0007791334064677358
39.79307556152344,0.0008376682526431978,0.0008010639576241374,0.0008188916835933924
37.57782745361328,0.0008650310337543488,0.0008376682526431978,0.0008509288891218603
36.383872985839844,0.000881209212820977,0.0008650310337543488,0.0008727471577003598
36.119625091552734,0.0008852380560711026,0.000881209212820977,0.0008828817517496645
36.7613639831543,0.0008770135464146733,0.0008852380560711026,0.0008807936683297157
38.36550521850586,0.0008572950027883053,0.0008770135464146733,0.000866810732986778
41.08590316772461,0.0008278372115455568,0.0008572950027883053,0.0008421968668699265
45.25486755371094,0.0007914530579000711,0.0008278372115455568,0.0008092522621154785
51.48723602294922,0.0007518004858866334,0.0007914530579000711,0.0007712342776358128
60.901390075683594,0.0007129108998924494,0.0007518004858866334,0.0007320044096559286
75.66798400878906,0.000678610522300005,0.0007129108998924494,0.0006954919663257897
98.99221801757812,0.000652073766104877,0.000678610522300005,0.0006651777075603604
130.9110565185547,0.0006356160738505423,0.000652073766104877,0.0006437745178118348
145.87672424316406,0.0006307007861323655,0.0006356160738505423,0.0006331393960863352
121.28583526611328,0.0006380599224939942,0.0006307007861323655,0.0006343483692035079
92.06842041015625,0.0006577945314347744,0.0006380599224939942,0.0006478131981566548
72.03968048095703,0.0006894037360325456,0.0006577945314347744,0.000673346221446991
58.97572708129883,0.0007317058043554425,0.0006894037360325456,0.0007101320661604404
49.99763107299805,0.0007826994406059384,0.0007317058043554425,0.0007566118147224188
43.46684265136719,0.0008394635515287519,0.0007826994406059384,0.0008103551808744669
38.46986770629883,0.0008982316358014941,0.0008394635515287519,0.0008680371101945639
34.50959014892578,0.000954759307205677,0.0008982316358014941,0.0009256514022126794
31.341806411743164,0.0010050261626020074,0.000954759307205677,0.0009790458716452122
28.834753036499023,0.0010460957419127226,0.0010050261626020074,0.0010247138561680913
26.943973541259766,0.0010767700150609016,0.0010460957419127226,0.001060569891706109
25.659826278686523,0.0010976102203130722,0.0010767700150609016,0.00108629884198308
24.982824325561523,0.001110209384933114,0.0010976102203130722,0.0011029974557459354
24.912424087524414,0.0011160271242260933,0.001110209384933114,0.0011122131254523993
25.44829750061035,0.0011154749663546681,0.0011160271242260933,0.0011148902121931314
26.584867477416992,0.0011077455710619688,0.0011154749663546681,0.0011108227772638202
28.334020614624023,0.0010914828162640333,0.0011077455710619688,0.0010989096481353045
30.741010665893555,0.0010658768005669117,0.0010914828162640333,0.0010780468583106995
33.914772033691406,0.001031528227031231,0.0010658768005669117,0.0010481211356818676
38.063941955566406,0.0009906981140375137,0.001031528227031231,0.0010105724213644862
43.539581298828125,0.0009468814823776484,0.0009906981140375137,0.0009682983509264886
50.92774963378906,0.0009040323202498257,0.0009468814823776484,0.0009250390576198697
61.15519714355469,0.0008658090373501182,0.0009040323202498257,0.0008846014970913529
75.37528228759766,0.0008350845309905708,0.0008658090373501182,0.0008502363343723118
94.11949157714844,0.0008137589320540428,0.0008350845309905708,0.0008243079064413905
112.57926177978516,0.0008027820149436593,0.0008137589320540428,0.0008082208805717528
117.74456787109375,0.000802281778305769,0.0008027820149436593,0.0008025034330785275
104.98474884033203,0.0008116800454445183,0.000802281778305769,0.0008069307077676058
87.44834899902344,0.0008297957247123122,0.0008116800454445183,0.0008206335478462279
72.7093734741211,0.0008549118065275252,0.0008297957247123122,0.0008421785896643996
61.75458526611328,0.0008848618599586189,0.0008549118065275252,0.0008696403820067644
53.695064544677734,0.0009171774727292359,0.0008848618599586189,0.0009007133194245398
47.718936920166016,0.000949307344853878,0.0009171774727292359,0.0009328925516456366
43.265567779541016,0.0009789112955331802,0.000949307344853878,0.0009637306211516261
39.98212432861328,0.0010041086934506893,0.0009789112955331802,0.000991112319752574
37.666439056396484,0.0010236279340460896,0.0010041086934506893,0.0010134575422853231
36.17951965332031,0.0010367496870458126,0.0010236279340460896,0.001029769773595035
35.45802307128906,0.00104308791924268,0.0010367496870458126,0.0010394982527941465
35.45284652709961,0.0010423443745821714,0.00104308791924268,0.0010423019994050264
36.14786148071289,0.0010341752786189318,0.0010423443745821714,0.0010378580773249269
37.583248138427734,0.0010182890109717846,0.0010341752786189318,0.001025844132527709
39.79092788696289,0.0009947128128260374,0.0010182890109717846,0.0010061218636110425
42.920379638671875,0.0009641040815040469,0.0009947128128260374,0.0009790316689759493
47.191123962402344,0.0009279046789743006,0.0009641040815040469,0.0009456272819079459
52.96834182739258,0.0008882726542651653,0.0009279046789743006,0.0009077180293388665
60.92293167114258,0.0008477946394123137,0.0008882726542651653,0.000867686583660543
72.16499328613281,0.0008091165800578892,0.0008477946394123137,0.0008281544432975352
88.60154724121094,0.0007746018236503005,0.0008091165800578892,0.000791623373515904
112.58987426757812,0.0007461174391210079,0.0007746018236503005,0.0007601978722959757
144.05380249023438,0.0007249549962580204,0.0007461174391210079,0.0007354433764703572
166.49179077148438,0.0007118384819477797,0.0007249549962580204,0.0007183545967563987
154.1463623046875,0.0007070016581565142,0.0007118384819477797,0.0007094016182236373
123.8757553100586,0.0007102612871676683,0.0007070016581565142,0.0007086069090291858
98.48541259765625,0.0007210676558315754,0.0007102612871676683,0.0007156071369536221
80.76470947265625,0.0007385555072687566,0.0007210676558315754,0.0007297024130821228
68.4767074584961,0.0007615494541823864,0.0007385555072687566,0.0007498824270442128
59.68518829345703,0.0007886061212047935,0.0007615494541823864,0.0007748475763946772
53.1868896484375,0.0008180628065019846,0.0007886061212047935,0.0008030526805669069
48.27915573120117,0.000848128052894026,0.0008180628065019846,0.0008327750256285071
44.533470153808594,0.0008770120912231505,0.000848128052894026,0.0008622247842140496
41.65998458862305,0.000903058797121048,0.0008770120912231505,0.0008896766230463982
39.51667785644531,0.0009248749702237546,0.000903058797121048,0.0009136025328189135
37.99296569824219,0.0009413835359737277,0.0009248749702237546,0.0009327642037533224
37.031410217285156,0.0009518075967207551,0.0009413835359737277,0.0009462326997891068
36.59526062011719,0.0009556331788189709,0.0009518075967207551,0.0009533613920211792
36.66316223144531,0.0009525322820991278,0.0009556331788189709,0.000953728158492595
37.22665023803711,0.0009423493756912649,0.0009525322820991278,0.0009470894001424313
38.292850494384766,0.0009251495939679444,0.0009423493756912649,0.0009333977359347045
39.87581253051758,0.000901315885130316,0.0009251495939679444,0.000912875693757087
42.01895523071289,0.0008716195006854832,0.000901315885130316,0.0008861010428518057
44.814117431640625,0.000837249681353569,0.0008716195006854832,0.0008540579001419246
48.36695861816406,0.0007997440407052636,0.000837249681353569,0.0008181154262274504
52.932254791259766,0.0007608329760842025,0.0007997440407052636,0.0007799139712005854
58.7656364440918,0.0007222805870696902,0.0007608329760842025,0.0007412047707475722
66.40855407714844,0.0006856955587863922,0.0007222805870696902,0.0007036750903353095
76.64212036132812,0.0006524308701045811,0.0006856955587863922,0.0006688027642667294
90.6977767944336,0.0006235113833099604,0.0006524308701045811,0.0006377706886269152
110.73067474365234,0.0005996367544867098,0.0006235113833099604,0.0006114340503700078
139.35430908203125,0.0005812139715999365,0.0005996367544867098,0.0005903392448090017
179.7646484375,0.0005684003117494285,0.0005812139715999365,0.0005747632239945233
220.00537109375,0.0005611670203506947,0.0005684003117494285,0.0005647668149322271
230.93734741210938,0.0005593386013060808,0.0005611670203506947,0.0005602473393082619
200.6089630126953,0.0005626229685731232,0.0005593386013060808,0.0005609718500636518
163.3989715576172,0.0005706340307369828,0.0005626229685731232,0.0005666040815412998
135.0362091064453,0.0005829015863128006,0.0005706340307369828,0.000576719525270164
114.10765075683594,0.0005988742341287434,0.0005829015863128006,0.0005908111343160272
99.45820617675781,0.0006179223419167101,0.0005988742341287434,0.000608292524702847
88.69629669189453,0.000639340840280056,0.0006179223419167101,0.0006284995470196009
80.6572036743164,0.0006623704102821648,0.000639340840280056,0.0006507024518214166
74.4976806640625,0.0006862098816782236,0.0006623704102821648,0.0006741223623976111
69.71092987060547,0.0007100463844835758,0.0006862098816782236,0.0006979525787755847
65.98968505859375,0.0007330904481932521,0.0007100463844835758,0.0007213914068415761
63.059326171875,0.0007546063279733062,0.0007330904481932521,0.0007436748128384352
60.814231872558594,0.000773946987465024,0.0007546063279733062,0.0007641100091859698
59.0950813293457,0.0007905710372142494,0.000773946987465024,0.0007821009494364262
57.887939453125,0.0008040503598749638,0.0007905710372142494,0.0007971617160364985
57.12953567504883,0.000814086408354342,0.0008040503598749638,0.0008089278126135468
56.806217193603516,0.0008204883197322488,0.000814086408354342,0.0008171539520844817
56.86656951904297,0.0008231737301684916,0.0008204883197322488,0.0008217029389925301
57.29170608520508,0.0008221539901569486,0.0008231737301684916,0.0008225390338338912
58.11811447143555,0.0008175352122634649,0.0008221539901569486,0.0008197211427614093
59.349822998046875,0.0008094982476904988,0.0008175352122634649,0.0008133929804898798
60.9885139465332,0.0007983081741258502,0.0008094982476904988,0.0008037776569835842
63.08054733276367,0.0007842978811822832,0.0007983081741258502,0.0007911748252809048
65.62494659423828,0.0007678751135244966,0.0007842978811822832,0.0007759553263895214
68.70014190673828,0.0007494943565689027,0.0007678751135244966,0.0007585511193610728
72.46476745605469,0.0007296575349755585,0.0007494943565689027,0.0007394413696601987
76.90464782714844,0.0007088912534527481,0.0007296575349755585,0.0007191408658400178
82.23312377929688,0.0006877194391563535,0.0007088912534527481,0.0006981755141168833
88.71617889404297,0.0006666569970548153,0.0006877194391563535,0.0006770651089027524
96.49759674072266,0.0006461821030825377,0.0006666569970548153,0.0006563060451298952
106.11558532714844,0.0006267265998758376,0.0006461821030825377,0.0006363530992530286
118.06361389160156,0.0006086641224101186,0.0006267265998758376,0.000617608311586082
132.66493225097656,0.0005923185963183641,0.0006086641224101186,0.000600419647525996
151.04855346679688,0.0005779390339739621,0.0005923185963183641,0.0005850726156495512
173.1484375,0.0005657223518937826,0.0005779390339739621,0.0005717892199754715
198.1558074951172,0.0005558036500588059,0.0005657223518937826,0.0005607345374301076
223.13613891601562,0.0005482705892063677,0.0005558036500588059,0.0005520192789845169
239.1339874267578,0.0005431618774309754,0.0005482705892063677,0.0005457060178741813
240.7642364501953,0.0005404705880209804,0.0005431618774309754,0.0005418104119598866
223.25718688964844,0.0005401617381721735,0.0005404705880209804,0.0005403112154453993
200.28985595703125,0.0005421540117822587,0.0005401617381721735,0.0005411506863310933
176.82777404785156,0.0005463396082632244,0.0005421540117822587,0.0005442345282062888
156.7867889404297,0.0005525718443095684,0.0005463396082632244,0.0005494360812008381
139.19137573242188,0.0005606841878034174,0.0005525718443095684,0.0005565991741605103
125.60771179199219,0.000570466450881213,0.0005606841878034174,0.000565536436624825
114.35585021972656,0.0005816911580041051,0.000570466450881213,0.0005760295316576958
105.26072692871094,0.0005940969567745924,0.0005816911580041051,0.0005878347437828779
97.88117980957031,0.000607404625043273,0.0005940969567745924,0.0006006823969073594
91.85199737548828,0.0006213118322193623,0.000607404625043273,0.0006142821512185037
86.88813781738281,0.0006355114746838808,0.0006213118322193623,0.0006283294642344117
82.79630279541016,0.0006496873684227467,0.0006355114746838808,0.0006425129249691963
79.46620178222656,0.0006635375320911407,0.0006496873684227467,0.0006565233343280852
76.76206970214844,0.0006767684826627374,0.0006635375320911407,0.0006700628437101841
74.56727600097656,0.0006891107768751681,0.0006767684826627374,0.0006828497280366719
72.78394317626953,0.0007003301288932562,0.0006891107768751681,0.0006946316570974886
71.49374389648438,0.0007102338131517172,0.0007003301288932562,0.0007051951251924038
70.58389282226562,0.0007186612347140908,0.0007102338131517172,0.0007143630646169186
70.04873657226562,0.0007255131495185196,0.0007186612347140908,0.0007220052648335695
69.75292205810547,0.0007307266932912171,0.0007255131495185196,0.0007280404097400606
69.86870574951172,0.000734291214030236,0.0007307266932912171,0.0007324318867176771
70.23340606689453,0.0007362343603745103,0.000734291214030236,0.000735187903046608
70.90523529052734,0.0007366326171904802,0.0007362343603745103,0.0007363606709986925
71.8611831665039,0.0007355882553383708,0.0007366326171904802,0.0007360395975410938
73.14977264404297,0.0007332393433898687,0.0007355882553383708,0.0007343449397012591
74.59296417236328,0.0007297460688278079,0.0007332393433898687,0.0007314257090911269
76.39204406738281,0.0007252887007780373,0.0007297460688278079,0.0007274525123648345
78.40776824951172,0.0007200541440397501,0.0007252887007780373,0.0007226088200695813
80.6563949584961,0.0007142345421016216,0.0007200541440397501,0.0007170842727646232
83.17698669433594,0.0007080270443111658,0.0007142345421016216,0.0007110735750757158
85.85708618164062,0.0007016135496087372,0.0007080270443111658,0.0007047661347314715
88.72293853759766,0.0006951667601242661,0.0007016135496087372,0.0006983392522670329
91.77118682861328,0.0006888501811772585,0.0006951667601242661,0.0006919610314071178
94.8391342163086,0.0006827988545410335,0.0006888501811772585,0.0006857805419713259
97.88282775878906,0.0006771364714950323,0.0006827988545410335,0.0006799270631745458
100.84412384033203,0.0006719639059156179,0.0006771364714950323,0.0006745128193870187
103.89385223388672,0.0006673565367236733,0.0006719639059156179,0.0006696259370073676
106.63903045654297,0.0006633736193180084,0.0006673565367236733,0.0006653335294686258
109.0713119506836,0.0006600488559342921,0.0006633736193180084,0.0006616819882765412
111.39372253417969,0.0006573987193405628,0.0006600488559342921,0.0006586965173482895
113.17036437988281,0.0006554254796355963,0.0006573987193405628,0.0006563863134942949
114.56548309326172,0.0006541128968819976,0.0006554254796355963,0.0006547444500029087
115.31584930419922,0.0006534210406243801,0.0006541128968819976,0.0006537428125739098
115.85653686523438,0.0006533124833367765,0.0006534210406243801,0.0006533429259434342
115.82351684570312,0.0006537210429087281,0.0006533124833367765,0.0006534928688779473
115.62405395507812,0.0006545840296894312,0.0006537210429087281,0.0006541283801198006
114.84894561767578,0.0006558182649314404,0.0006545840296894312,0.0006551764672622085
113.85494232177734,0.0006573424907401204,0.0006558182649314404,0.000656555057503283
112.78083801269531,0.0006590655539184809,0.0006573424907401204,0.0006581780035048723
111.44448852539062,0.0006608897820115089,0.0006590655539184809,0.0006599508924409747
110.10391235351562,0.0006627266411669552,0.0006608897820115089,0.0006617807084694505
108.86683654785156,0.0006644751410931349,0.0006627266411669552,0.0006635727477259934
107.49884796142578,0.0006660424405708909,0.0006644751410931349,0.0006652299780398607
106.26983642578125,0.0006673338357359171,0.0006660424405708909,0.0006666587432846427
105.26148223876953,0.0006682734237983823,0.0006673338357359171,0.0006677737692371011
104.20098114013672,0.0006687798886559904,0.0006682734237983823,0.00066849630093202
103.37444305419922,0.0006687866407446563,0.0006687798886559904,0.0006687524728477001
102.80708312988281,0.0006682330276817083,0.0006687866407446563,0.0006684786640107632
102.38887786865234,0.0006670791190117598,0.0006682330276817083,0.000667624524794519
102.29850006103516,0.0006652928423136473,0.0006670791190117598,0.0006661541410721838
102.2517318725586,0.0006628588889725506,0.0006652928423136473,0.0006640435894951224
102.62772369384766,0.0006597727769985795,0.0006628588889725506,0.000661283265799284
103.05928802490234,0.0006560597685165703,0.0006597727769985795,0.0006578833563253284
103.95103454589844,0.0006517378496937454,0.0006560597685165703,0.0006538656889460981
105.1466293334961,0.0006468665087595582,0.0006517378496937454,0.0006492689717561007
106.69123077392578,0.0006414955132640898,0.0006468665087595582,0.0006441478617489338
108.41478729248047,0.0006357070524245501,0.0006414955132640898,0.0006385683082044125
110.54055786132812,0.0006295859348028898,0.0006357070524245501,0.0006326139555312693
113.02326965332031,0.0006232367595657706,0.0006295859348028898,0.0006263795075938106
115.94585418701172,0.0006167596438899636,0.0006232367595657706,0.0006199674098752439
119.17695617675781,0.000610276882071048,0.0006167596438899636,0.0006134888390079141
122.96327209472656,0.000603905355092138,0.000610276882071048,0.0006070634117349982
127.25363159179688,0.0005977684631943703,0.000603905355092138,0.0006008112104609609
132.05886840820312,0.0005919947288930416,0.0005977684631943703,0.0005948581965640187
137.10821533203125,0.0005867020809091628,0.0005919947288930416,0.0005893274210393429
143.11558532714844,0.0005820145597681403,0.0005867020809091628,0.0005843399558216333
148.85574340820312,0.0005780477076768875,0.0005820145597681403,0.0005800152430310845
154.61178588867188,0.000574916135519743,0.0005780477076768875,0.0005764683010056615
160.6620635986328,0.0005727126263082027,0.000574916135519743,0.0005738027393817902
165.33995056152344,0.0005715414881706238,0.0005727126263082027,0.0005721168126910925
169.3883056640625,0.0005714805447496474,0.0005715414881706238,0.0005715015577152371
172.08677673339844,0.0005725962109863758,0.0005714805447496474,0.0005720289191231132
171.41183471679688,0.0005749544943682849,0.0005725962109863758,0.0005737648461945355
169.20712280273438,0.0005785913672298193,0.0005749544943682849,0.0005767604452557862
165.01138305664062,0.0005835365154780447,0.0005785913672298193,0.0005810484290122986
157.94284057617188,0.0005897913360968232,0.0005835365154780447,0.0005866442224942148
150.3167724609375,0.0005973418010398746,0.0005897913360968232,0.0005935417721047997
142.03543090820312,0.0006061423337087035,0.0005973418010398746,0.0006017113337293267
133.35922241210938,0.0006161330966278911,0.0006061423337087035,0.0006111003458499908
125.13163757324219,0.0006272149039432406,0.0006161330966278911,0.0006216295878402889
117.30059051513672,0.0006392656359821558,0.0006272149039432406,0.000633188639767468
110.04236602783203,0.0006521180039271712,0.0006392656359821558,0.0006456331466324627
103.4645004272461,0.0006655906909145415,0.0006521180039271712,0.000658789009321481
97.5697250366211,0.0006794608780182898,0.0006655906909145415,0.0006724544800817966
92.34261322021484,0.0006934845587238669,0.0006794608780182898,0.0006863963208161294
87.75297546386719,0.0007073923479765654,0.0006934845587238669,0.0007003580685704947
83.76346588134766,0.0007209055474959314,0.0007073923479765654,0.0007140656234696507
80.232666015625,0.00073372817132622,0.0007209055474959314,0.0007272316142916679
77.18201446533203,0.000745567842386663,0.00073372817132622,0.0007395617431029677
74.66531372070312,0.0007561490638181567,0.000745567842386663,0.0007507720147259533
1.000000045813705e-18,0.0,0.0007561490638181567,0.0
1.000000045813705e-18,0.0007673611398786306,0.0,0.0
71.6789321899414,0.0007593757472932339,0.0007673611398786306,0.0007632849738001823
72.94637298583984,0.0007496097823604941,0.0007593757472932339,0.0007544074906036258
74.62847137451172,0.0007382213370874524,0.0007496097823604941,0.0007438284810632467
76.70404815673828,0.0007254033698700368,0.0007382213370874524,0.000731723674107343
79.22386932373047,0.0007113745086826384,0.0007254033698700368,0.0007182990666478872
82.25679779052734,0.0006963862106204033,0.0007113745086826384,0.0007037900504656136
85.89164733886719,0.0006807075114920735,0.0006963862106204033,0.0006884571048431098
90.14155578613281,0.000664602848701179,0.0006807075114920735,0.0006725670536980033
95.03861999511719,0.000648345856461674,0.000664602848701179,0.0006563890492543578
100.9299545288086,0.0006321946275420487,0.000648345856461674,0.0006401891587302089
107.68630981445312,0.0006163927027955651,0.0006321946275420487,0.000624217907898128
115.57494354248047,0.0006011571967974305,0.0006163927027955651,0.000608705566264689
124.89241790771484,0.0005866859573870897,0.0006011571967974305,0.0005938594113104045
136.15042114257812,0.0005731387063860893,0.0005866859573870897,0.0005798579659312963
149.46054077148438,0.0005606499034911394,0.0005731387063860893,0.0005668479716405272
165.11077880859375,0.0005493293283507228,0.0005606499034911394,0.0005549512570723891
183.81893920898438,0.0005392574821598828,0.0005493293283507228,0.0005442627007141709
207.2498016357422,0.0005304843070916831,0.0005392574821598828,0.0005348472623154521
234.66310119628906,0.0005230417009443045,0.0005304843070916831,0.0005267456290312111
265.2997131347656,0.0005169443320482969,0.0005230417009443045,0.0005199809093028307
299.3731994628906,0.0005121868452988565,0.0005169443320482969,0.0005145577597431839
324.1556396484375,0.0005087513709440827,0.0005121868452988565,0.0005104643059894443
352.1575927734375,0.0005066018784418702,0.0005087513709440827,0.0005076739471405745
362.32025146484375,0.0005056980298832059,0.0005066018784418702,0.0005061483243480325
347.0331726074219,0.0005059856921434402,0.0005056980298832059,0.0005058402311988175
327.6884765625,0.0005074004293419421,0.0005059856921434402,0.0005066907033324242
303.3693542480469,0.0005098808323964477,0.0005074004293419421,0.000508636818267405
273.17669677734375,0.000513346865773201,0.0005098808323964477,0.0005116079701110721
252.79615783691406,0.0005177230341359973,0.000513346865773201,0.0005155267426744103
231.12062072753906,0.0005229156231507659,0.0005177230341359973,0.0005203084438107908
213.0399169921875,0.0005288377869874239,0.0005229156231507659,0.0005258630262687802
196.10311889648438,0.0005353942979127169,0.0005288377869874239,0.00053209945326671
183.699462890625,0.0005424852715805173,0.0005353942979127169,0.0005389205180108547
173.14739990234375,0.0005500100087374449,0.0005424852715805173,0.0005462259287014604
163.8058319091797,0.0005578608252108097,0.0005500100087374449,0.0005539115518331528
155.87120056152344,0.0005659357411786914,0.0005578608252108097,0.0005618725554086268
148.8487548828125,0.0005741245113313198,0.0005659357411786914,0.0005700028850696981
143.00726318359375,0.0005823242827318609,0.0005741245113313198,0.000578196020796895
138.05877685546875,0.0005904275458306074,0.0005823242827318609,0.0005863468395546079
133.9174041748047,0.0005983359878882766,0.0005904275458306074,0.0005943523137830198
130.2969207763672,0.0006059493171051145,0.0005983359878882766,0.0006021131412126124
126.99462127685547,0.0006131738191470504,0.0006059493171051145,0.000609532231464982
124.22196197509766,0.000619924976490438,0.0006131738191470504,0.0006165204686112702
121.8757553100586,0.0006261252565309405,0.000619924976490438,0.0006229967111721635
120.19721984863281,0.0006317030056379735,0.0006261252565309405,0.0006288865115493536
118.77894592285156,0.0006365926237776875,0.0006317030056379735,0.000634120951872319
117.50990295410156,0.0006407452747225761,0.0006365926237776875,0.0006386428140103817
116.79729461669922,0.0006441142177209258,0.0006407452747225761,0.0006424043676815927
116.24268341064453,0.0006466633640229702,0.0006441142177209258,0.0006453640526160598
115.97417449951172,0.000648376764729619,0.0006466633640229702,0.0006474958499893546
116.05123138427734,0.0006492385873571038,0.000648376764729619,0.0006487839273177087
116.4745864868164,0.0006492460961453617,0.0006492385873571038,0.0006492189131677151
117.11400604248047,0.0006484105251729488,0.0006492460961453617,0.0006488050566986203
118.1328125,0.0006467439234256744,0.0006484105251729488,0.0006475540576502681
119.41679382324219,0.0006442780140787363,0.0006467439234256744,0.0006454877438955009
121.0021743774414,0.0006410445203073323,0.0006442780140787363,0.0006426378968171775
122.68431091308594,0.0006370889022946358,0.0006410445203073323,0.0006390430498868227
125.0199203491211,0.0006324639543890953,0.0006370889022946358,0.000634752563200891
127.6620864868164,0.0006272254977375269,0.0006324639543890953,0.0006298206280916929
130.78334045410156,0.0006214335444383323,0.0006272254977375269,0.0006243052193894982
134.27333068847656,0.0006151634734123945,0.0006214335444383323,0.0006182740908116102
138.34561157226562,0.0006084804190322757,0.0006151634734123945,0.0006117974990047514
142.87684631347656,0.0006014627870172262,0.0006084804190322757,0.0006049472722224891
148.1358642578125,0.0005941847339272499,0.0006014627870172262,0.0005977997207082808
153.790771484375,0.0005867236759513617,0.0005941847339272499,0.0005904305726289749
160.09974670410156,0.0005791544681414962,0.0005867236759513617,0.0005829160800203681
166.976806640625,0.0005715535953640938,0.0005791544681414962,0.000575331796426326
174.78106689453125,0.0005639941664412618,0.0005715535953640938,0.0005677526351064444
184.73272705078125,0.0005565508035942912,0.0005639941664412618,0.0005602525197900832
195.7860870361328,0.0005492832860909402,0.0005565508035942912,0.0005528985057026148
207.1120147705078,0.0005422634421847761,0.0005492832860909402,0.0005457563092932105
222.3004608154297,0.0005355420871637762,0.0005422634421847761,0.000538887397851795
238.23687744140625,0.0005291832494549453,0.0005355420871637762,0.000532349047716707
257.86944580078125,0.0005232291296124458,0.0005291832494549453,0.0005261943442746997
281.5820617675781,0.000517731998115778,0.0005232291296124458,0.0005204705521464348
304.2143859863281,0.0005127253825776279,0.000517731998115778,0.0005152203375473619
334.1959533691406,0.000508250086568296,0.0005127253825776279,0.0005104810697957873
373.2900085449219,0.0005043391138315201,0.000508250086568296,0.0005062895361334085
414.1617431640625,0.0005010137683711946,0.0005043391138315201,0.0005026727449148893
435.2955322265625,0.0004983029793947935,0.0005010137683711946,0.0004996557254344225
506.8854064941406,0.0004962201928719878,0.0004983029793947935,0.000497260014526546
522.131103515625,0.0004947815905325115,0.0004962201928719878,0.0004954999894835055
548.7861938476562,0.0004939982900395989,0.0004947815905325115,0.0004943894455209374
539.232421875,0.0004938732599839568,0.0004939982900395989,0.0004939354257658124
505.96148681640625,0.0004944129032082856,0.0004938732599839568,0.0004941425286233425
460.3373107910156,0.0004956111079081893,0.0004944129032082856,0.0004950109869241714
421.17230224609375,0.0004974682233296335,0.0004956111079081893,0.0004965378902852535
384.23486328125,0.0004999728407710791,0.0004974682233296335,0.0004987177671864629
343.6733093261719,0.0005031105247326195,0.0004999728407710791,0.0005015375791117549
310.7431640625,0.00050686567556113,0.0005031105247326195,0.0005049824831075966
283.6227722167969,0.0005112165817990899,0.00050686567556113,0.0005090337945148349
261.9953918457031,0.000516133732162416,0.0005112165817990899,0.0005136660183779895
240.30136108398438,0.0005215885466895998,0.000516133732162416,0.000518849934451282
223.0437469482422,0.0005275463918223977,0.0005215885466895998,0.00052455416880548
208.41928100585938,0.0005339595954865217,0.0005275463918223977,0.0005307376268319786
194.6616668701172,0.0005407865392044187,0.0005339595954865217,0.0005373555468395352
183.3030548095703,0.0005479695973917842,0.0005407865392044187,0.0005443585105240345
172.9084014892578,0.0005554537056013942,0.0005479695973917842,0.0005516901146620512
163.66993713378906,0.0005631726235151291,0.0005554537056013942,0.0005592897650785744
155.6051483154297,0.0005710523691959679,0.0005631726235151291,0.0005670874379575253
148.321044921875,0.0005790244322270155,0.0005710523691959679,0.0005750118289142847
142.13522338867188,0.0005870034219697118,0.0005790244322270155,0.0005829861620441079
136.54440307617188,0.0005949096521362662,0.0005870034219697118,0.0005909277824684978
131.56044006347656,0.0006026464980095625,0.0005949096521362662,0.0005987485637888312
127.16692352294922,0.0006101322360336781,0.0006026464980095625,0.0006063593318685889
123.15560150146484,0.0006172730936668813,0.0006101322360336781,0.0006136723095551133
119.61946105957031,0.0006239789072424173,0.0006172730936668813,0.0006205955287441611
116.3893814086914,0.0006301607354544103,0.0006239789072424173,0.0006270393496379256
114.15039825439453,0.0006357294041663408,0.0006301607354544103,0.0006329149473458529
111.7568588256836,0.0006406090687960386,0.0006357294041663408,0.0006381393177434802
109.7730941772461,0.0006447220221161842,0.0006406090687960386,0.0006426359177567065
108.18513488769531,0.0006480044685304165,0.0006447220221161842,0.0006463339086622
107.04244995117188,0.0006503946497105062,0.0006480044685304165,0.000649170542601496
106.24092102050781,0.00065185985295102,0.0006503946497105062,0.0006510984385386109
105.7495346069336,0.0006523530464619398,0.00065185985295102,0.0006520777242258191
105.60472106933594,0.0006518659647554159,0.0006523530464619398,0.0006520807510241866
105.74876403808594,0.000650390749797225,0.0006518659647554159,0.0006510993698611856
106.40478515625,0.000647940905764699,0.000650390749797225,0.0006491366075351834
107.2766342163086,0.0006445352919399738,0.000647940905764699,0.0006462084129452705
108.50724792480469,0.0006402183789759874,0.0006445352919399738,0.0006423466256819665
110.15145111083984,0.0006350489566102624,0.0006402183789759874,0.0006376028759405017
112.41783142089844,0.0006290831370279193,0.0006350489566102624,0.0006320347310975194
115.02596282958984,0.0006224148673936725,0.0006290831370279193,0.0006257172208279371
118.29505157470703,0.0006151254056021571,0.0006224148673936725,0.0006187380640767515
121.98405456542969,0.0006073174299672246,0.0006151254056021571,0.0006111891707405448
126.20674133300781,0.0005990990903228521,0.0006073174299672246,0.0006031760713085532
131.33872985839844,0.0005905761499889195,0.0005990990903228521,0.0005948058678768575
137.7027130126953,0.0005818673525936902,0.0005905761499889195,0.0005861908430233598
144.5521697998047,0.0005730811390094459,0.0005818673525936902,0.0005774444434791803
152.81202697753906,0.0005643278709612787,0.0005730811390094459,0.0005686761578544974
162.13531494140625,0.0005557214608415961,0.0005643278709612787,0.0005599981523118913
173.55758666992188,0.0005473589990288019,0.0005557214608415961,0.0005515158409252763
186.57452392578125,0.0005393368192017078,0.0005473589990288019,0.0005433259066194296
202.77255249023438,0.0005317447939887643,0.0005393368192017078,0.0005355214234441519
221.2224884033203,0.0005246635410003364,0.0005317447939887643,0.0005281874909996986
246.77374267578125,0.0005181621527299285,0.0005246635410003364,0.0005213989643380046
274.06109619140625,0.000512304250150919,0.0005181621527299285,0.0005152219673618674
309.1181945800781,0.0005071404157206416,0.000512304250150919,0.0005097136599943042
348.3334655761719,0.0005027218721807003,0.0005071404157206416,0.0005049247411079705
397.81170654296875,0.0004990835441276431,0.0005027218721807003,0.0005008983425796032
478.8573913574219,0.0004962498787790537,0.0004990835441276431,0.0004976640921086073
530.4230346679688,0.0004942449741065502,0.0004962498787790537,0.00049524602945894
568.83447265625,0.0004930822760798037,0.0004942449741065502,0.0004936630139127374
568.6526489257812,0.0004927671398036182,0.0004930822760798037,0.0004929244169034064
538.9200439453125,0.0004933011950924993,0.0004927671398036182,0.0004930337308906019
471.7935485839844,0.0004946734406985343,0.0004933011950924993,0.0004939862410537899
416.6212463378906,0.0004968786961399019,0.0004946734406985343,0.0004957739147357643
365.8039245605469,0.000499891466461122,0.0004968786961399019,0.0004983814433217049
322.53778076171875,0.0005036856164224446,0.000499891466461122,0.000501783040817827
289.502197265625,0.000508238619659096,0.0005036856164224446,0.0005059544346295297
259.32794189453125,0.0005135065293870866,0.000508238619659096,0.0005108624463900924
235.30160522460938,0.0005194463883526623,0.0005135065293870866,0.0005164637113921344
215.17491149902344,0.0005260154139250517,0.0005194463883526623,0.0005227153887972236
200.35357666015625,0.0005331528373062611,0.0005260154139250517,0.0005295659066177905
186.4769744873047,0.000540797074791044,0.0005331528373062611,0.0005369540303945541
174.92364501953125,0.0005488850874826312,0.000540797074791044,0.0005448175361379981
165.1223602294922,0.0005573417292907834,0.0005488850874826312,0.0005530874477699399
156.48019409179688,0.0005660908063873649,0.0005573417292907834,0.000561688095331192
149.30419921875,0.0005750481504946947,0.0005660908063873649,0.0005705393850803375
142.79161071777344,0.0005841298261657357,0.0005750481504946947,0.0005795572651550174
136.97946166992188,0.0005932458443567157,0.0005841298261657357,0.0005886547733098269
131.96534729003906,0.0006023070309311152,0.0005932458443567157,0.0005977423279546201
127.5750732421875,0.0006112129194661975,0.0006023070309311152,0.000606725225225091
123.50346374511719,0.0006198773044161499,0.0006112129194661975,0.0006155099254101515
120.34587860107422,0.0006282083922997117,0.0006198773044161499,0.0006240076036192477
117.23157501220703,0.0006361137493513525,0.0006282083922997117,0.0006321259425021708
114.57350158691406,0.0006435071118175983,0.0006361137493513525,0.0006397755932994187
112.47230529785156,0.0006503100739791989,0.0006435071118175983,0.0006468743085861206
110.70657348632812,0.0006564469658769667,0.0006503100739791989,0.0006533449050039053
108.99148559570312,0.0006618488696403801,0.0006564469658769667,0.0006591149140149355
107.75006866455078,0.0006664558895863593,0.0006618488696403801,0.0006641200743615627
106.86843872070312,0.0006702195387333632,0.0006664558895863593,0.0006683061365038157
106.20588684082031,0.0006730965687893331,0.0006702195387333632,0.0006716271163895726
105.79505157470703,0.0006750656757503748,0.0006730965687893331,0.0006740507087670267
105.67193603515625,0.0006760951946489513,0.0006750656757503748,0.0006755504291504622
105.78075408935547,0.0006761858239769936,0.0006760951946489513,0.0006761107943020761
106.22720336914062,0.000675337330903858,0.0006761858239769936,0.0006757320370525122
106.71231842041016,0.000673565489705652,0.000675337330903858,0.00067442178260535
107.7268295288086,0.0006708969012834132,0.000673565489705652,0.0006722015095874667
109.04634094238281,0.0006673603784292936,0.0006708969012834132,0.0006690988084301353
110.59923553466797,0.0006630067946389318,0.0006673603784292936,0.0006651534931734204
112.42803955078125,0.0006578915053978562,0.0006630067946389318,0.0006604187656193972
114.45394897460938,0.0006520774913951755,0.0006578915053978562,0.0006549537647515535
116.93475341796875,0.0006456312839873135,0.0006520774913951755,0.0006488233921118081
119.90081024169922,0.0006386329187080264,0.0006456312839873135,0.0006421009893529117
123.13239288330078,0.0006311609176918864,0.0006386329187080264,0.0006348657188937068
127.0703125,0.0006233035237528384,0.0006311609176918864,0.000627201225142926
131.17539978027344,0.0006151492707431316,0.0006233035237528384,0.0006191956927068532
135.81004333496094,0.0006067791255190969,0.0006151492707431316,0.0006109340465627611
141.662109375,0.0005982876755297184,0.0006067791255190969,0.0006025041220709682
147.74221801757812,0.0005897604860365391,0.0005982876755297184,0.0005939958500675857
154.7182159423828,0.0005812814342789352,0.0005897604860365391,0.0005854940391145647
162.40574645996094,0.0005729295080527663,0.0005812814342789352,0.000577080063521862
171.1661376953125,0.0005647806101478636,0.0005729295080527663,0.0005688313976861537
180.648681640625,0.0005569085478782654,0.0005647806101478636,0.0005608227802440524
191.94281005859375,0.000549374963156879,0.0005569085478782654,0.0005531220231205225
203.39547729492188,0.0005422409740276635,0.000549374963156879,0.000545790302567184
217.6766357421875,0.0005355597822926939,0.0005422409740276635,0.0005388848949223757
233.93975830078125,0.0005293789436109364,0.0005355597822926939,0.0005324560916051269
250.6828155517578,0.0005237346049398184,0.0005293789436109364,0.0005265455693006516
270.0555725097656,0.0005186640191823244,0.0005237346049398184,0.0005211901152506471
291.1927795410156,0.00051419174997136,0.0005186640191823244,0.0005164205213077366
308.4053649902344,0.0005103405565023422,0.00051419174997136,0.0005122603615745902
329.6374206542969,0.0005071291234344244,0.0005103405565023422,0.0005087304743938148
346.5456237792969,0.0005045649595558643,0.0005071291234344244,0.0005058438400737941
361.2278747558594,0.0005026533035561442,0.0005045649595558643,0.0005036068032495677
366.3529968261719,0.0005013932823203504,0.0005026533035561442,0.0005020215176045895
363.30926513671875,0.0005007795989513397,0.0005013932823203504,0.0005010849563404918
360.56243896484375,0.0005008031730540097,0.0005007795989513397,0.0005007899599149823
343.1052551269531,0.0005014487542212009,0.0005008031730540097,0.0005011242465116084
324.17510986328125,0.0005026954459026456,0.0005014487542212009,0.0005020698299631476
306.64349365234375,0.000504526193253696,0.0005026954459026456,0.0005036077927798033
290.5205078125,0.0005069074686616659,0.000504526193253696,0.0005057129310443997
273.3935241699219,0.0005098114488646388,0.0005069074686616659,0.0005083544529043138
256.3370666503906,0.000513204257003963,0.0005098114488646388,0.0005115016247145832
240.02853393554688,0.0005170511431060731,0.000513204257003963,0.0005151201039552689
227.40805053710938,0.00052130181575194,0.0005170511431060731,0.0005191675736568868
215.15367126464844,0.0005259115714579821,0.00052130181575194,0.0005235964199528098
205.3926239013672,0.0005308418185450137,0.0005259115714579821,0.0005283651407808065
195.4054718017578,0.0005360368522815406,0.0005308418185450137,0.0005334264715202153
187.64419555664062,0.0005414397455751896,0.0005360368522815406,0.0005387242999859154
181.21275329589844,0.000547011848539114,0.0005414397455751896,0.0005442107794806361
174.11947631835938,0.0005526735913008451,0.000547011848539114,0.0005498267710208893
1.000000045813705e-18,0.0,0.0005526735913008451,0.0
1.000000045813705e-18,0.0005593602545559406,0.0,0.0
168.93263244628906,0.0005567820044234395,0.0005593602545559406,0.000558060419280082
175.75462341308594,0.0005541124846786261,0.0005567820044234395,0.0005554371746256948
182.5817413330078,0.0005514271324500442,0.0005541124846786261,0.000552760437130928
189.62608337402344,0.0005487513262778521,0.0005514271324500442,0.0005500804982148111
196.83035278320312,0.0005461379187181592,0.0005487513262778521,0.0005474365316331387
204.10903930664062,0.0005436273058876395,0.0005461379187181592,0.0005448751617223024
210.83700561523438,0.0005412447499111295,0.0005436273058876395,0.0005424291593953967
215.08279418945312,0.0005390287842601538,0.0005412447499111295,0.0005401303060352802
220.24728393554688,0.0005369895370677114,0.0005390287842601538,0.0005380031652748585
223.42294311523438,0.0005351528525352478,0.0005369895370677114,0.000536065548658371
223.69056701660156,0.0005335230962373316,0.0005351528525352478,0.0005343325319699943
222.78562927246094,0.000532104168087244,0.0005335230962373316,0.0005328083061613142
219.57179260253906,0.0005308943800628185,0.000532104168087244,0.0005314939189702272
215.96478271484375,0.0005298842443153262,0.0005308943800628185,0.0005303838988766074
210.98648071289062,0.0005290567642077804,0.0005298842443153262,0.0005294649163261056
205.8743438720703,0.000528400472830981,0.0005290567642077804,0.0005287227686494589
200.24264526367188,0.0005278945900499821,0.000528400472830981,0.0005281413905322552
193.44317626953125,0.0005275030853226781,0.0005278945900499821,0.0005276922602206469
187.66326904296875,0.0005272003472782671,0.0005275030853226781,0.0005273447022773325
181.71209716796875,0.0005269669927656651,0.0005272003472782671,0.0005270761903375387
177.2086944580078,0.000526761228684336,0.0005269669927656651,0.0005268562235869467
173.3085479736328,0.0005265577347017825,0.000526761228684336,0.0005266512162052095
169.11106872558594,0.0005263304337859154,0.0005265577347017825,0.0005264353821985424
166.4542694091797,0.000526050163898617,0.0005263304337859154,0.0005261813057586551
164.1503448486328,0.000525704468600452,0.000526050163898617,0.0005258680321276188
162.87106323242188,0.0005252627888694406,0.000525704468600452,0.0005254741990938783
161.60423278808594,0.0005247241351753473,0.0005252627888694406,0.0005249838577583432
160.80747985839844,0.0005240784958004951,0.0005247241351753473,0.0005243915948085487
160.923583984375,0.0005233281990513206,0.0005240784958004951,0.0005236936267465353
162.19967651367188,0.0005224725464358926,0.0005233281990513206,0.0005228907684795558
163.7415313720703,0.0005215286510065198,0.0005224725464358926,0.0005219911690801382
165.83175659179688,0.0005205221241340041,0.0005215286510065198,0.0005210161907598376
169.62197875976562,0.0005194670520722866,0.0005205221241340041,0.0005199857987463474
173.99435424804688,0.0005183981265872717,0.0005194670520722866,0.0005189242656342685
178.42747497558594,0.0005173538229428232,0.0005183981265872717,0.0005178680876269937
184.65171813964844,0.0005163694731891155,0.0005173538229428232,0.0005168543430045247
190.83241271972656,0.0005154802347533405,0.0005163694731891155,0.0005159180727787316
197.29583740234375,0.0005147375050000846,0.0005154802347533405,0.0005151026416569948
205.008544921875,0.0005141800502315164,0.0005147375050000846,0.0005144531023688614
213.21746826171875,0.0005138423293828964,0.0005141800502315164,0.0005140060093253851
219.51083374023438,0.0005137711996212602,0.0005138423293828964,0.0005138019332662225
225.8056640625,0.000513981212861836,0.0005137711996212602,0.0005138716660439968
227.90602111816406,0.0005145171890035272,0.000513981212861836,0.0005142446607351303
228.77200317382812,0.0005153883248567581,0.0005145171890035272,0.0005149481585249305
227.6983184814453,0.0005165977636352181,0.0005153883248567581,0.0005159882130101323
222.89340209960938,0.0005181598826311529,0.0005165977636352181,0.0005173734971322119
215.61700439453125,0.000520060770213604,0.0005181598826311529,0.0005191043601371348
206.12652587890625,0.0005222764448262751,0.000520060770213604,0.0005211617681197822
195.7947998046875,0.0005247864173725247,0.0005222764448262751,0.0005235235439613461
185.2190399169922,0.0005275348084978759,0.0005247864173725247,0.0005261516198515892
175.4167022705078,0.0005304904188960791,0.0005275348084978759,0.0005290023982524872
166.37066650390625,0.0005335776368156075,0.0005304904188960791,0.0005320226191543043
158.25613403320312,0.0005367366829887033,0.0005335776368156075,0.0005351445870473981
149.82730102539062,0.0005398850189521909,0.0005367366829887033,0.0005382969975471497
143.15249633789062,0.0005429515149444342,0.0005398850189521909,0.0005414033075794578
137.33731079101562,0.000545846822205931,0.0005429515149444342,0.0005443832487799227
132.19871520996094,0.0005484894500114024,0.000545846822205931,0.0005471513140946627
128.15255737304688,0.0005507985479198396,0.0005484894500114024,0.000549626478459686
124.54143524169922,0.0005526966997422278,0.0005507985479198396,0.0005517294630408287
122.13383483886719,0.0005541090504266322,0.0005526966997422278,0.0005533843068405986
119.63418579101562,0.000554986298084259,0.0005541090504266322,0.0005545286112464964
118.25341033935547,0.0005552727961912751,0.000554986298084259,0.0005551101639866829
117.53092193603516,0.0005549408379010856,0.0005552727961912751,0.000555087230168283
117.34334564208984,0.0005539723788388073,0.0005549408379010856,0.0005544368177652359
118.03060913085938,0.0005523714935407043,0.0005539723788388073,0.0005531520582735538
119.47164154052734,0.000550155877135694,0.0005523714935407043,0.0005512438365258276
121.57898712158203,0.0005473650526255369,0.000550155877135694,0.0005487407324835658
124.27542877197266,0.000544045411515981,0.0005473650526255369,0.0005456856451928616
128.2667694091797,0.0005402889801189303,0.000544045411515981,0.0005421480746008456
133.5857696533203,0.0005361689254641533,0.0005402889801189303,0.0005382105591706932
140.2924041748047,0.000531783327460289,0.0005361689254641533,0.0005339586641639471
148.4244384765625,0.0005272575072012842,0.000531783327460289,0.0005295041482895613
158.7808074951172,0.00052269158186391,0.0005272575072012842,0.000524959759786725
172.21728515625,0.0005182212917134166,0.00052269158186391,0.0005204434273764491
189.77215576171875,0.0005139607237651944,0.0005182212917134166,0.0005160800064913929
211.3382110595703,0.0005100240232422948,0.0005139607237651944,0.0005119834095239639
239.9176483154297,0.0005065222503617406,0.0005100240232422948,0.000508266210090369
276.47265625,0.0005035628564655781,0.0005065222503617406,0.0005050376057624817
325.6930847167969,0.0005012397887185216,0.0005035628564655781,0.0005023981211706996
384.100341796875,0.0004996228381060064,0.0005012397887185216,0.0005004294798709452
435.50146484375,0.0004987746360711753,0.0004996228381060064,0.0004991977475583553
473.7331237792969,0.0004987490829080343,0.0004987746360711753,0.0004987612483091652
445.82598876953125,0.000499565270729363,0.0004987490829080343,0.000499156245496124
388.0707702636719,0.0005012393230572343,0.000499565270729363,0.0005004004342481494
326.5089111328125,0.0005037540686316788,0.0005012393230572343,0.0005024932324886322
271.5062255859375,0.0005070879124104977,0.0005037540686316788,0.0005054153152741492
233.42604064941406,0.0005111984792165458,0.0005070879124104977,0.0005091348430141807
202.9720916748047,0.0005160056171007454,0.0005111984792165458,0.0005135906394571066
179.4517364501953,0.0005214361590333283,0.0005160056171007454,0.0005187061615288258
161.77940368652344,0.0005273857968859375,0.0005214361590333283,0.0005243929335847497
147.20126342773438,0.0005337381735444069,0.0005273857968859375,0.0005305405938997865
136.09930419921875,0.0005403630202636123,0.0005337381735444069,0.0005370262078940868
126.84756469726562,0.0005471305921673775,0.0005403630202636123,0.0005437196814455092
119.60525512695312,0.0005538852419704199,0.0005471305921673775,0.0005504785804077983
113.0678482055664,0.0005604761536233127,0.0005538852419704199,0.0005571494111791253
108.16786193847656,0.0005667530349455774,0.0005604761536233127,0.0005635819979943335
104.01538848876953,0.0005725654773414135,0.0005667530349455774,0.0005696257576346397
100.73542785644531,0.0005777811165899038,0.0005725654773414135,0.0005751393036916852
98.30159759521484,0.0005822601378895342,0.0005777811165899038,0.0005799865466542542
1.000000045813705e-18,0.0,0.0005822601378895342,0.0
1.000000045813705e-18,0.0005866695428267121,0.0,0.0
98.9922866821289,0.0005830558948218822,0.0005866695428267121,0.0005848307628184557
103.01355743408203,0.0005788843845948577,0.0005830558948218822,0.0005809396971017122
107.66332244873047,0.0005742976209148765,0.0005788843845948577,0.0005765622481703758
113.2226791381836,0.0005694739520549774,0.0005742976209148765,0.0005718590691685677
119.59101104736328,0.0005645756609737873,0.0005694739520549774,0.0005670003592967987
126.79290771484375,0.0005597600247710943,0.0005645756609737873,0.0005621458403766155
134.89169311523438,0.0005551762296818197,0.0005597600247710943,0.0005574487149715424
142.79933166503906,0.000550958386156708,0.0005551762296818197,0.0005530503112822771
150.8420867919922,0.000547223084140569,0.000550958386156708,0.0005490760668180883
157.83770751953125,0.0005440529785118997,0.000547223084140569,0.0005456253420561552
162.7643585205078,0.0005415373016148806,0.0005440529785118997,0.0005427839932963252
165.09312438964844,0.0005396929336711764,0.0005415373016148806,0.0005406049313023686
164.19679260253906,0.0005385564872995019,0.0005396929336711764,0.0005391149315983057
161.10577392578125,0.0005381109076552093,0.0005385564872995019,0.0005383237730711699
155.56027221679688,0.0005383260431699455,0.0005381109076552093,0.0005382078234106302
147.94369506835938,0.0005391356535255909,0.0005383260431699455,0.0005387188866734505
140.97769165039062,0.0005404618568718433,0.0005391356535255909,0.0005397852510213852
133.81988525390625,0.0005422193789854646,0.0005404618568718433,0.0005413252511061728
126.95291137695312,0.0005442872643470764,0.0005422193789854646,0.0005432359175756574
120.91917419433594,0.0005465465947054327,0.0005442872643470764,0.0005453975172713399
115.7999267578125,0.0005488619790412486,0.0005465465947054327,0.0005476830410771072
111.38316345214844,0.0005511199706234038,0.0005488619790412486,0.0005499680410139263
107.71028137207031,0.0005531893111765385,0.0005511199706234038,0.0005521302809938788
104.91322326660156,0.0005549433408305049,0.0005531893111765385,0.0005540408892557025
102.69503784179688,0.0005562800215557218,0.0005549433408305049,0.0005555853713303804
101.22064208984375,0.0005571201909333467,0.0005562800215557218,0.0005566732143051922
100.28308868408203,0.0005573840462602675,0.0005571201909333467,0.0005572249065153301
100.093994140625,0.0005570335779339075,0.0005573840462602675,0.0005571814836002886
100.4792709350586,0.0005560410209000111,0.0005570335779339075,0.0005565100582316518
101.57390594482422,0.0005544096347875893,0.0005560410209000111,0.0005551984068006277
103.23123168945312,0.0005521793500520289,0.0005544096347875893,0.0005532680079340935
105.8012466430664,0.0005493914941325784,0.0005521793500520289,0.0005507596652023494
109.0350112915039,0.0005461199907585979,0.0005493914941325784,0.0005477308877743781
113.1301040649414,0.000542469322681427,0.0005461199907585979,0.0005442709662020206
117.93651580810547,0.0005385373369790614,0.000542469322681427,0.000540480948984623
124.30892181396484,0.0005344445817172527,0.0005385373369790614,0.0005364703247323632
131.9623565673828,0.0005303117213770747,0.0005344445817172527,0.0005323594668880105
140.62811279296875,0.0005262736231088638,0.0005303117213770747,0.0005282760830596089
151.28378295898438,0.0005224565393291414,0.0005262736231088638,0.0005243507330305874
163.830322265625,0.0005189697840251029,0.0005224565393291414,0.000520701112691313
178.50205993652344,0.0005159318679943681,0.0005189697840251029,0.0005174410180188715
194.4947967529297,0.0005134370876476169,0.0005159318679943681,0.0005146766779944301
211.12197875976562,0.0005115754320286214,0.0005134370876476169,0.0005125001771375537
225.67083740234375,0.000510403246153146,0.0005115754320286214,0.0005109845078550279
236.8462371826172,0.0005099624395370483,0.000510403246153146,0.0005101787392050028
239.2318572998047,0.0005102933500893414,0.0005099624395370483,0.0005101239075884223
232.75125122070312,0.0005114005180075765,0.0005102933500893414,0.0005108424229547381
223.0852813720703,0.000513258739374578,0.0005114005180075765,0.0005123240989632905
205.8284454345703,0.0005158350104466081,0.000513258739374578,0.0005145396571606398
188.4234619140625,0.0005190807860344648,0.0005158350104466081,0.0005174485268071294
172.70785522460938,0.0005229139933362603,0.0005190807860344648,0.0005209855735301971
158.58242797851562,0.0005272417329251766,0.0005229139933362603,0.000525063369423151
146.09327697753906,0.0005319451447576284,0.0005272417329251766,0.0005295762093737721
135.66282653808594,0.0005369025748223066,0.0005319451447576284,0.0005344039527699351
126.46526336669922,0.0005419757217168808,0.0005369025748223066,0.0005394166801124811
118.95091247558594,0.0005470177857205272,0.0005419757217168808,0.0005444720154628158
112.72132110595703,0.0005518688121810555,0.0005470177857205272,0.000549416639842093
107.56246948242188,0.000556386134121567,0.0005518688121810555,0.0005540992133319378
103.36083984375,0.0005604071193374693,0.000556386134121567,0.000558367173653096
99.86748504638672,0.0005638038273900747,0.0005604071193374693,0.0005620750598609447
97.19284057617188,0.0005664501804858446,0.0005638038273900747,0.0005650959210470319
95.28768157958984,0.000568243907764554,0.0005664501804858446,0.0005673154955729842
93.97039031982422,0.0005690891994163394,0.000568243907764554,0.0005686346557922661
93.28742218017578,0.0005689519457519054,0.0005690891994163394,0.0005689883837476373
93.2333755493164,0.0005677869776263833,0.0005689519457519054,0.0005683370400220156
93.72628021240234,0.0005656250286847353,0.0005677869776263833,0.0005666733486577868
95.069580078125,0.0005624890327453613,0.0005656250286847353,0.0005640243180096149
97.1675033569336,0.0005584610044024885,0.0005624890327453613,0.0005604424513876438
99.94664001464844,0.0005536502576433122,0.0005584610044024885,0.0005560233257710934
103.85347747802734,0.0005481834523379803,0.0005536502576433122,0.0005508852773346007
108.9215316772461,0.0005422215908765793,0.0005481834523379803,0.000545172137208283
115.5001220703125,0.0005359291681088507,0.0005422215908765793,0.0005390467122197151
123.73187255859375,0.0005294941947795451,0.0005359291681088507,0.0005326852551661432
134.4473876953125,0.0005231165559962392,0.0005294941947795451,0.0005262818303890526
148.60609436035156,0.000516979955136776,0.0005231165559962392,0.0005200280575081706
166.6741485595703,0.0005112705985084176,0.000516979955136776,0.0005141086876392365
191.8802490234375,0.0005061550764366984,0.0005112705985084176,0.000508700089994818
225.7341766357422,0.0005017917137593031,0.0005061550764366984,0.0005039642564952374
273.8192138671875,0.0004983075778000057,0.0005017917137593031,0.0005000437959097326
348.3923645019531,0.0004958267672918737,0.0004983075778000057,0.0004970640875399113
438.4747314453125,0.000494417326990515,0.0004958267672918737,0.0004951207665726542
498.3731994628906,0.0004941513179801404,0.000494417326990515,0.0004942837986163795
465.9085998535156,0.0004950448637828231,0.0004941513179801404,0.0004945972468703985
376.7081604003906,0.0004970973823219538,0.0004950448637828231,0.0004960687947459519
298.9324035644531,0.0005002768011763692,0.0004970973823219538,0.0004986822605133057
242.67880249023438,0.0005045360885560513,0.0005002768011763692,0.0005023981211706996
203.16348266601562,0.0005097715184092522,0.0005045360885560513,0.0005071413470432162
174.76364135742188,0.0005158811109140515,0.0005097715184092522,0.0005128092016093433
153.48916625976562,0.0005227156798355281,0.0005158811109140515,0.0005192764801904559
137.86346435546875,0.0005301235942170024,0.0005227156798355281,0.0005263930652290583
125.77582550048828,0.0005379241774789989,0.0005301235942170024,0.000533993006683886
116.40341186523438,0.0005459218518808484,0.0005379241774789989,0.0005418884684331715
108.9168930053711,0.000553914112970233,0.0005459218518808484,0.0005498804384842515
102.90995788574219,0.0005616931011900306,0.000553914112970233,0.0005577638512477279
98.13378143310547,0.0005690627731382847,0.0005616931011900306,0.00056533666793257
94.52490234375,0.0005758253391832113,0.0005690627731382847,0.0005724021466448903
91.6411361694336,0.0005818000063300133,0.0005758253391832113,0.0005787706468254328
89.58709716796875,0.0005868442822247744,0.0005818000063300133,0.0005842804675921798
88.18682861328125,0.0005908237071707845,0.0005868442822247744,0.0005887930165044963
1.000000045813705e-18,0.0,0.0005908237071707845,0.0
1.000000045813705e-18,0.0005948313046246767,0.0,0.0
90.37162780761719,0.0005867090658284724,0.0005948313046246767,0.0005907210288569331
95.42977905273438,0.0005778912454843521,0.0005867090658284724,0.0005822524544782937
101.71874237060547,0.0005686393124051392,0.0005778912454843521,0.0005732198478654027
109.71219635009766,0.0005592303932644427,0.0005686393124051392,0.0005638927104882896
119.7183837890625,0.000549927877727896,0.0005592303932644427,0.0005545411258935928
132.40296936035156,0.0005410019657574594,0.000549927877727896,0.0005454318597912788
148.82489013671875,0.0005326849641278386,0.0005410019657574594,0.0005368159036152065
169.46337890625,0.00052518246229738,0.0005326849641278386,0.0005289118271321058
195.9074249267578,0.0005186883499845862,0.00052518246229738,0.0005219191079959273
228.99481201171875,0.0005133404629305005,0.0005186883499845862,0.0005160031141713262
262.2802734375,0.0005092484643682837,0.0005133404629305005,0.0005112871876917779
287.6264343261719,0.0005064894212409854,0.0005092484643682837,0.0005078645190224051
292.8506774902344,0.0005050876061432064,0.0005064894212409854,0.0005057855742052197
268.6977233886719,0.0005050563486292958,0.0005050876061432064,0.000505068979691714
235.2537078857422,0.0005063491407781839,0.0005050563486292958,0.0005056982627138495
205.42576599121094,0.0005089059704914689,0.0005063491407781839,0.0005076203960925341
179.22122192382812,0.0005126188043504953,0.0005089059704914689,0.0005107515025883913
157.52822875976562,0.0005173662793822587,0.0005126188043504953,0.0005149770877324045
140.96261596679688,0.0005229971138760448,0.0005173662793822587,0.0005201613530516624
127.754150390625,0.0005293288850225508,0.0005229971138760448,0.00052613765001297
117.3250961303711,0.0005361729417927563,0.0005293288850225508,0.0005327208200469613
109.10155487060547,0.0005433225305750966,0.0005361729417927563,0.000539713422767818
102.50524139404297,0.0005505561712197959,0.0005433225305750966,0.000546901545021683
97.3378677368164,0.000557663559447974,0.0005505561712197959,0.0005540693528018892
93.2065200805664,0.000564425892662257,0.000557663559447974,0.0005610023508779705
90.00556945800781,0.000570648699067533,0.000564425892662257,0.0005674938438460231
87.45436096191406,0.0005761528154835105,0.000570648699067533,0.0005733568104915321
85.71189880371094,0.0005807906854897738,0.0005761528154835105,0.0005784279201179743
84.52916717529297,0.0005844202823936939,0.0005807906854897738,0.0005825621192343533
83.9694595336914,0.0005869667511433363,0.0005844202823936939,0.0005856509087607265
83.92362213134766,0.0005883759586140513,0.0005869667511433363,0.0005876296199858189
84.47296142578125,0.0005886274739168584,0.0005883759586140513,0.000588460941798985
85.59700775146484,0.0005877643125131726,0.0005886274739168584,0.0005881561664864421
87.34703826904297,0.0005858420045115054,0.0005877643125131726,0.0005867645377293229
89.6116943359375,0.0005829597939737141,0.0005858420045115054,0.0005843634135089815
92.6951675415039,0.0005792557494714856,0.0005829597939737141,0.000581071712076664
96.33626556396484,0.0005748767871409655,0.0005792557494714856,0.0005770317511633039
100.98802947998047,0.0005699970060959458,0.0005748767871409655,0.000572404358536005
106.33202362060547,0.0005647895159199834,0.0005699970060959458,0.0005673629348166287
112.66529083251953,0.0005594476824626327,0.0005647895159199834,0.0005620908341370523
119.90460968017578,0.0005541506689041853,0.0005594476824626327,0.0005567742045968771
128.28433227539062,0.0005490581388585269,0.0005541506689041853,0.0005515824304893613
137.1483154296875,0.0005443455302156508,0.0005490581388585269,0.0005466828588396311
147.0410614013672,0.0005401280941441655,0.0005443455302156508,0.0005422207759693265
156.12083435058594,0.000536537729203701,0.0005401280941441655,0.0005383194657042623
164.16490173339844,0.000533641199581325,0.000536537729203701,0.0005350781138986349
169.4071807861328,0.0005315161542966962,0.000533641199581325,0.0005325688980519772
172.47842407226562,0.0005301836063154042,0.0005315161542966962,0.0005308410618454218
171.00204467773438,0.00052965636132285,0.0005301836063154042,0.0005299113690853119
165.54739379882812,0.0005299051990732551,0.00052965636132285,0.0005297716124914587
158.47177124023438,0.0005308914696797729,0.0005299051990732551,0.0005303880316205323
149.89572143554688,0.0005325310630723834,0.0005308914696797729,0.00053169927559793
140.9871063232422,0.0005347488913685083,0.0005325310630723834,0.0005336258327588439
133.0992889404297,0.0005374267348088324,0.0005347488913685083,0.0005360714276321232
125.63998413085938,0.0005404382827691734,0.0005374267348088324,0.0005389137659221888
118.94286346435547,0.0005436497158370912,0.0005404382827691734,0.0005420228699222207
113.1289291381836,0.000546927796676755,0.0005436497158370912,0.0005452653858810663
108.34114074707031,0.0005501230480149388,0.000546927796676755,0.0005485001020133495
104.25778198242188,0.0005530926864594221,0.0005501230480149388,0.0005515808588825166
100.87675476074219,0.0005557102849707007,0.0005530926864594221,0.0005543730803765357
98.1827621459961,0.0005578476702794433,0.0005557102849707007,0.0005567494663409889
96.16780853271484,0.0005594100803136826,0.0005578476702794433,0.000558598549105227
94.79578399658203,0.0005603000172413886,0.0005594100803136826,0.000559824169613421
94.02442169189453,0.0005604812176898122,0.0005603000172413886,0.0005603593890555203
93.84686279296875,0.0005599043215624988,0.0005604812176898122,0.0005601614248007536
94.25460052490234,0.0005585747421719134,0.0005599043215624988,0.0005592082161456347
95.23458862304688,0.0005565244937315583,0.0005585747421719134,0.0005575185641646385
96.80938720703125,0.000553806487005204,0.0005565244937315583,0.0005551348440349102
99.24626922607422,0.0005505048902705312,0.000553806487005204,0.0005521258572116494
102.4339828491211,0.0005467371083796024,0.0005505048902705312,0.0005485923029482365
106.61136627197266,0.0005426205461844802,0.0005467371083796024,0.0005446516443043947
111.5523910522461,0.0005383092793636024,0.0005426205461844802,0.0005404395633377135
117.78861236572266,0.0005339571507647634,0.0005383092793636024,0.0005361101357266307
125.2430191040039,0.000529724289663136,0.0005339571507647634,0.0005318201729096472
134.115966796875,0.0005257755983620882,0.000529724289663136,0.0005277321906760335
144.92831420898438,0.0005222728359512985,0.0005257755983620882,0.0005240094033069909
156.9550323486328,0.0005193437682464719,0.0005222728359512985,0.0005207962240092456
170.06471252441406,0.0005171318771317601,0.0005193437682464719,0.0005182282184250653
183.1374969482422,0.0005157443229109049,0.0005171318771317601,0.0005164304748177528
194.42388916015625,0.0005152630037628114,0.0005157443229109049,0.0005154972895979881
202.452392578125,0.0005157523555681109,0.0005152630037628114,0.0005155018297955394
201.35293579101562,0.0005172454984858632,0.0005157523555681109,0.0005164925241842866
196.11033630371094,0.0005197633290663362,0.0005172454984858632,0.0005184966139495373
185.52455139160156,0.0005232661496847868,0.0005197633290663362,0.0005215046694502234
171.51754760742188,0.0005277175223454833,0.0005232661496847868,0.0005254786228761077
157.9241943359375,0.0005330357234925032,0.0005277175223454833,0.0005303597426973283
144.8912811279297,0.0005391136510297656,0.0005330357234925032,0.0005360536742955446
133.750244140625,0.0005458202213048935,0.0005391136510297656,0.000542441732250154
123.67051696777344,0.000553006015252322,0.0005458202213048935,0.000549383694306016
115.63180541992188,0.00056050019338727,0.000553006015252322,0.0005567198968492448
108.55823516845703,0.0005681072943843901,0.00056050019338727,0.0005642671603709459
102.4515380859375,0.0005756400059908628,0.0005681072943843901,0.0005718341562896967
97.6959457397461,0.0005828853463754058,0.0005756400059908628,0.0005792211159132421
93.60307312011719,0.0005896383663639426,0.0005828853463754058,0.0005862187827005982
90.33269500732422,0.0005957031389698386,0.0005896383663639426,0.000592626805882901
87.76750946044922,0.0006009117932990193,0.0005957031389698386,0.0005982631118968129
85.64543914794922,0.0006050810334272683,0.0006009117932990193,0.0006029519136063755
84.18172454833984,0.0006080877501517534,0.0006050810334272683,0.0006065400084480643
83.26238250732422,0.0006098091253079474,0.0006080877501517534,0.0006089042872190475
1.000000045813705e-18,0.0,0.0006098091253079474,0.0
1.000000045813705e-18,0.0006101169274188578,0.0,0.0
82.3855972290039,0.000609676237218082,0.0006101169274188578,0.0006098521407693624
82.7198486328125,0.0006078623700886965,0.000609676237218082,0.0006087247747927904
83.60667419433594,0.0006046907510608435,0.0006078623700886965,0.0006062318570911884
85.06180572509766,0.0006002318114042282,0.0006046907510608435,0.0006024163449183106
86.9806137084961,0.0005945887533016503,0.0006002318114042282,0.000597365025896579
89.66767120361328,0.0005879004020243883,0.0005945887533016503,0.0005911992629989982
93.14459991455078,0.0005803413805551827,0.0005879004020243883,0.0005840759258717299
97.34516143798828,0.0005720881163142622,0.0005803413805551827,0.0005761705106124282
102.89385223388672,0.0005633660475723445,0.0005720881163142622,0.0005676844157278538
109.9273681640625,0.0005543921724893153,0.0005633660475723445,0.0005588388303294778
118.32994842529297,0.0005453965859487653,0.0005543921724893153,0.0005498571554198861
129.09226989746094,0.0005365954129956663,0.0005453965859487653,0.0005409626173786819
143.41717529296875,0.0005281997146084905,0.0005365954129956663,0.0005323687801137567
162.1171417236328,0.000520411180332303,0.0005281997146084905,0.0005242816405370831
186.65081787109375,0.0005134156090207398,0.000520411180332303,0.0005168947391211987
221.17605590820312,0.0005073585780337453,0.0005134156090207398,0.0005103734438307583
270.2420654296875,0.0005023768171668053,0.0005073585780337453,0.0005048586172051728
342.1180114746094,0.0004985671257600188,0.0005023768171668053,0.0005004667327739298
444.23565673828125,0.0004960076184943318,0.0004985671257600188,0.0004972849856130779
506.12786865234375,0.0004947381094098091,0.0004960076184943318,0.0004953719908371568
498.68572998046875,0.0004947712295688689,0.0004947381094098091,0.0004947541747242212
404.1479187011719,0.0004960938822478056,0.0004947712295688689,0.0004954310716129839
313.4787292480469,0.0004986691637896001,0.0004960938822478056,0.0004973778268322349
252.6895751953125,0.0005024198908358812,0.0004986691637896001,0.0005005375714972615
210.7635498046875,0.0005072540952824056,0.0005024198908358812,0.0005048259627074003
179.6217803955078,0.0005130348727107048,0.0005072540952824056,0.000510128797031939
157.87274169921875,0.0005196317215450108,0.0005130348727107048,0.0005163127789273858
141.32611083984375,0.0005268604145385325,0.0005196317215450108,0.0005232208059169352
128.7292022705078,0.000534545979462564,0.0005268604145385325,0.0005306735401973128
118.81570434570312,0.0005424880073405802,0.000534545979462564,0.0005384834948927164
110.6661148071289,0.0005504627479240298,0.0005424880073405802,0.0005464386777020991
104.50499725341797,0.000558261526748538,0.0005504627479240298,0.0005543231964111328
99.47171783447266,0.0005656795110553503,0.000558261526748538,0.0005619300063699484
95.46666717529297,0.000572502613067627,0.0005656795110553503,0.0005690497346222401
92.32018280029297,0.0005785474786534905,0.000572502613067627,0.0005754834855906665
89.98969268798828,0.0005836458876729012,0.0005785474786534905,0.0005810554139316082
88.25559997558594,0.0005876651266589761,0.0005836458876729012,0.0005856147035956383
87.13270568847656,0.0005904830759391189,0.0005876651266589761,0.0005890339380130172
86.82645416259766,0.0005920440889894962,0.0005904830759391189,0.00059122423408553
86.877685546875,0.0005923036951571703,0.0005920440889894962,0.0005921351257711649
87.48670196533203,0.0005912811029702425,0.0005923036951571703,0.0005917540984228253
88.8036880493164,0.0005890194443054497,0.0005912811029702425,0.0005901124095544219
90.7650375366211,0.0005855943891219795,0.0005890194443054497,0.0005872694891877472
93.41172790527344,0.0005811352748423815,0.0005855943891219795,0.0005833278992213309
96.7315444946289,0.0005757915205322206,0.0005811352748423815,0.0005784271052107215
101.17476654052734,0.0005697236047126353,0.0005757915205322206,0.0005727223469875753
106.48616027832031,0.0005631279200315475,0.0005697236047126353,0.0005663919728249311
113.08760833740234,0.0005562055157497525,0.0005631279200315475,0.0005596348783001304
121.11453247070312,0.0005491678020916879,0.0005562055157497525,0.0005526573513634503
130.7127227783203,0.0005421951645985246,0.0005491678020916879,0.000545655086170882
142.63685607910156,0.0005354942986741662,0.0005421951645985246,0.0005388217396102846
156.51014709472656,0.0005292362766340375,0.0005354942986741662,0.0005323458462953568
173.10557556152344,0.0005235809367150068,0.0005292362766340375,0.0005263928323984146
192.60955810546875,0.0005186476628296077,0.0005235809367150068,0.0005211019888520241
211.73643493652344,0.0005145574687048793,0.0005186476628296077,0.0005165932816453278
227.21102905273438,0.000511383987031877,0.0005145574687048793,0.0005129638593643904
238.19610595703125,0.0005091867642477155,0.000511383987031877,0.000510280195157975
238.68960571289062,0.0005079825641587377,0.0005091867642477155,0.000508580356836319
227.75045776367188,0.0005077765672467649,0.0005079825641587377,0.0005078751710243523
212.66246032714844,0.0005085383309051394,0.0005077765672467649,0.0005081521812826395
195.1447296142578,0.000510224315803498,0.0005085383309051394,0.0005093744257465005
177.63287353515625,0.000512756232637912,0.000510224315803498,0.0005114810774102807
162.15245056152344,0.0005160464788787067,0.000512756232637912,0.0005143893649801612
149.40931701660156,0.0005199849256314337,0.0005160464788787067,0.0005180007428862154
137.9909210205078,0.0005244541098363698,0.0005199849256314337,0.0005222014151513577
129.03359985351562,0.0005293238209560513,0.0005244541098363698,0.0005268678651191294
121.47978210449219,0.0005344463279470801,0.0005293238209560513,0.0005318612093105912
115.56934356689453,0.0005396814085543156,0.0005344463279470801,0.0005370376748032868
110.39054870605469,0.000544887559954077,0.0005396814085543156,0.0005422562826424837
106.35931396484375,0.0005499347462318838,0.000544887559954077,0.0005473814089782536
103.17667388916016,0.0005546940374188125,0.0005499347462318838,0.0005522835999727249
100.75067138671875,0.0005590488435700536,0.0005546940374188125,0.0005568400374613702
99.17688751220703,0.000562903587706387,0.0005590488435700536,0.0005609446670860052
97.8373794555664,0.000566187547519803,0.000562903587706387,0.0005645140190608799
97.20796966552734,0.0005688266828656197,0.000566187547519803,0.0005674759158864617
97.18904876708984,0.0005708045791834593,0.0005688266828656197,0.000569785013794899
97.6286392211914,0.0005720960907638073,0.0005708045791834593,0.0005714204162359238
98.49755859375,0.0005727249663323164,0.0005720960907638073,0.0005723814247176051
99.78407287597656,0.000572715129237622,0.0005727249663323164,0.0005726917879655957
101.7074966430664,0.0005721263587474823,0.000572715129237622,0.0005723935319110751
104.1044921875,0.0005710234399884939,0.0005721263587474823,0.0005715488223358989
107.08592987060547,0.0005694893188774586,0.0005710234399884939,0.0005702315829694271
110.53246307373047,0.0005676237633451819,0.0005694893188774586,0.0005685330834239721
114.33831024169922,0.0005655325949192047,0.0005676237633451819,0.0005665561184287071
118.75798034667969,0.00056330522056669,0.0005655325949192047,0.0005643983604386449
123.38219451904297,0.0005610638181678951,0.00056330522056669,0.0005621655145660043
128.42559814453125,0.0005589082138612866,0.0005610638181678951,0.0005599685828201473
133.83294677734375,0.0005569211789406836,0.0005589082138612866,0.0005578987766057253
138.78677368164062,0.0005551869980990887,0.0005569211789406836,0.0005560395075008273
143.0118408203125,0.0005537898978218436,0.0005551869980990887,0.0005544750019907951
146.3839569091797,0.0005527734174393117,0.0005537898978218436,0.0005532690556719899
148.671630859375,0.0005521737039089203,0.0005527734174393117,0.0005524614825844765
149.34996032714844,0.0005520305130630732,0.0005521737039089203,0.0005520902341231704
148.51950073242188,0.0005523281288333237,0.0005520305130630732,0.0005521673010662198
145.9285125732422,0.000553057761862874,0.0005523281288333237,0.0005526803433895111
142.4525909423828,0.0005541919963434339,0.000553057761862874,0.0005536114331334829
138.0146942138672,0.0005556795513257384,0.0005541919963434339,0.0005549211637116969
133.39735412597656,0.0005574449896812439,0.0005556795513257384,0.0005565463798120618
128.48342895507812,0.0005594117101281881,0.0005574449896812439,0.0005584110040217638
1.000000045813705e-18,0.0,0.0005594117101281881,0.0
1.000000045813705e-18,0.000561462074983865,0.0,0.0
120.47251892089844,0.0005636364221572876,0.000561462074983865,0.0005625292542390525
119.47968292236328,0.0005651868414133787,0.0005636364221572876,0.0005643917829729617
119.22576904296875,0.0005660968599840999,0.0005651868414133787,0.0005656222347170115
119.60172271728516,0.0005663420306518674,0.0005660968599840999,0.0005662001203745604
120.35807800292969,0.0005659389426000416,0.0005663420306518674,0.0005661214236170053
122.17484283447266,0.0005649074446409941,0.0005659389426000416,0.0005654045380651951
123.91836547851562,0.0005632692482322454,0.0005649074446409941,0.0005640699528157711
126.94242095947266,0.0005610809312202036,0.0005632692482322454,0.0005621571326628327
130.63003540039062,0.0005583950551226735,0.0005610809312202036,0.000559720559976995
135.0340576171875,0.0005552874063141644,0.0005583950551226735,0.0005568243796005845
140.07359313964844,0.0005518251564353704,0.0005552874063141644,0.000553540070541203
145.9269561767578,0.0005480878753587604,0.0005518251564353704,0.0005499410326592624
153.03416442871094,0.0005441587418317795,0.0005480878753587604,0.0005461086984723806
161.63551330566406,0.0005401346716098487,0.0005441587418317795,0.0005421331734396517
171.21319580078125,0.0005360841751098633,0.0005401346716098487,0.000538096996024251
182.5926055908203,0.0005320862983353436,0.0005360841751098633,0.0005340740317478776
194.78631591796875,0.000528228294569999,0.0005320862983353436,0.0005301473429426551
207.56451416015625,0.0005245734355412424,0.000528228294569999,0.0005263921339064837
221.69313049316406,0.000521176727488637,0.0005245734355412424,0.0005228675436228514
234.9960174560547,0.0005180981243029237,0.000521176727488637,0.0005196309648454189
250.4319305419922,0.000515385705512017,0.0005180981243029237,0.0005167365306988358
262.2312316894531,0.0005130608333274722,0.000515385705512017,0.0005142187583260238
271.4462890625,0.0005111529026180506,0.0005130608333274722,0.0005121030262671411
272.19805908203125,0.000509675417561084,0.0005111529026180506,0.000510410696733743
270.7760925292969,0.0005086320452392101,0.000509675417561084,0.0005091505008749664
265.1105041503906,0.0005080251721665263,0.0005086320452392101,0.000508325407281518
254.0484619140625,0.0005078380927443504,0.0005080251721665263,0.0005079281982034445
241.88465881347656,0.0005080506671220064,0.0005078380927443504,0.0005079405382275581
230.7021026611328,0.000508631463162601,0.0005080506671220064,0.0005083366995677352
218.01161193847656,0.0005095438100397587,0.000508631463162601,0.0005090825725346804
205.79934692382812,0.0005107586039230227,0.0005095438100397587,0.0005101453280076385
195.95262145996094,0.0005122226430103183,0.0005107586039230227,0.0005114839295856655
186.00466918945312,0.0005138948909007013,0.0005122226430103183,0.0005130511708557606
178.1463623046875,0.0005157249397598207,0.0005138948909007013,0.0005148014752194285
171.2704315185547,0.0005176608101464808,0.0005157249397598207,0.0005166836199350655
164.93508911132812,0.0005196586716920137,0.0005176608101464808,0.0005186497000977397
160.4365997314453,0.0005216638091951609,0.0005196586716920137,0.000520650646649301
155.47152709960938,0.0005236423457972705,0.0005216638091951609,0.0005226418143138289
152.7063751220703,0.0005255417781881988,0.0005236423457972705,0.000524580420460552
150.08741760253906,0.0005273379501886666,0.0005255417781881988,0.0005264278734102845
148.3076934814453,0.0005289890104904771,0.0005273379501886666,0.0005281512858346105
146.5771942138672,0.0005304726655595005,0.0005289890104904771,0.0005297184688970447
145.89898681640625,0.0005317703471519053,0.0005304726655595005,0.0005311091081239283
145.71090698242188,0.0005328718689270318,0.0005317703471519053,0.0005323087680153549
146.0029754638672,0.0005337693146429956,0.0005328718689270318,0.0005333083681762218
146.78164672851562,0.0005344616947695613,0.0005337693146429956,0.0005341034848242998
147.7177276611328,0.0005349498242139816,0.0005344616947695613,0.000534693943336606
149.5453643798828,0.0005352515145204961,0.0005349498242139816,0.0005350891733542085
150.85206604003906,0.000535374041646719,0.0005352515145204961,0.0005353015149012208
153.3330078125,0.0005353378364816308,0.000535374041646719,0.0005353450542315841
155.50865173339844,0.0005351534928195179,0.0005353378364816308,0.0005352350999601185
158.19183349609375,0.0005348440608941019,0.0005351534928195179,0.00053498859051615
161.00717163085938,0.0005344345699995756,0.0005348440608941019,0.0005346294492483139
162.78102111816406,0.0005339364288374782,0.0005344345699995756,0.0005341758951544762
165.5911865234375,0.0005333776352927089,0.0005339364288374782,0.0005336477188393474
167.76959228515625,0.0005327583639882505,0.0005333776352927089,0.0005330589483492076
169.2346649169922,0.0005321012577041984,0.0005327583639882505,0.0005324209341779351
170.1946563720703,0.0005314109148457646,0.0005321012577041984,0.0005317472969181836
170.6225128173828,0.0005306970560923219,0.0005314109148457646,0.0005310452543199062
170.77743530273438,0.0005299636395648122,0.0005306970560923219,0.00053032161667943
170.38194274902344,0.0005292015848681331,0.0005299636395648122,0.0005295738810673356
169.98403930664062,0.000528414617292583,0.0005292015848681331,0.0005287993117235601
169.3134307861328,0.0005275907460600138,0.000528414617292583,0.0005279938341118395
168.64303588867188,0.0005267320084385574,0.0005275907460600138,0.0005271524423733354
167.7081756591797,0.0005258198361843824,0.0005267320084385574,0.0005262668710201979
166.52064514160156,0.0005248557426966727,0.0005258198361843824,0.0005253286217339337
165.59381103515625,0.0005238178418949246,0.0005248557426966727,0.000524327508173883
164.42027282714844,0.0005227140500210226,0.0005238178418949246,0.0005232564872130752
164.73007202148438,0.0005215266719460487,0.0005227140500210226,0.0005221109022386372
164.5309600830078,0.0005202667089179158,0.0005215266719460487,0.0005208872025832534
164.81973266601562,0.0005189320654608309,0.0005202667089179158,0.0005195899284444749
165.86390686035156,0.0005175213445909321,0.0005189320654608309,0.0005182173335924745
168.52294921875,0.0005160635337233543,0.0005175213445909321,0.0005167833296582103
169.64039611816406,0.0005145545583218336,0.0005160635337233543,0.0005153000820428133
172.79881286621094,0.0005130366771481931,0.0005145545583218336,0.0005137869738973677
176.16171264648438,0.0005115234525874257,0.0005130366771481931,0.0005122717702761292
181.0988311767578,0.000510052777826786,0.0005115234525874257,0.0005107803153805435
186.52117919921875,0.0005086526507511735,0.000510052777826786,0.0005093454383313656
192.1099395751953,0.000507367542013526,0.0005086526507511735,0.0005080033442936838
198.74606323242188,0.000506238080561161,0.000507367542013526,0.0005067965830676258
205.69119262695312,0.0005052964552305639,0.000506238080561161,0.0005057615926489234
212.94227600097656,0.0005045986617915332,0.0005052964552305639,0.0005049423780292273
219.8634490966797,0.0005041682161390781,0.0005045986617915332,0.0005043786950409412
228.2765350341797,0.0005040587275288999,0.0005041682161390781,0.000504109135363251
233.29588317871094,0.0005042924312874675,0.0005040587275288999,0.0005041714175604284
237.19021606445312,0.0005048953462392092,0.0005042924312874675,0.0005045898142270744
237.42593383789062,0.0005058993119746447,0.0005048953462392092,0.0005053930799476802
233.26141357421875,0.0005073104985058308,0.0005058993119746447,0.0005066002486273646
226.04702758789062,0.0005091320490464568,0.0005073104985058308,0.0005082159768790007
218.39990234375,0.0005113605293445289,0.0005091320490464568,0.0005102402064949274
207.4501190185547,0.0005139753920957446,0.0005113605293445289,0.0005126608302816749
196.0031280517578,0.0005169591750018299,0.0005139753920957446,0.0005154588725417852
185.34828186035156,0.000520272646099329,0.0005169591750018299,0.0005186061607673764
174.61166381835938,0.0005238577723503113,0.000520272646099329,0.0005220540333539248
164.2110595703125,0.0005276630399748683,0.0005238577723503113,0.0005257476586848497
155.1988067626953,0.0005316210445016623,0.0005276630399748683,0.0005296277813613415
146.9453887939453,0.0005356548354029655,0.0005316210445016623,0.0005336221656762064
139.68429565429688,0.0005396763444878161,0.0005356548354029655,0.0005376484477892518
133.478759765625,0.0005436067003756762,0.0005396763444878161,0.0005416231579147279
1.000000045813705e-18,0.0,0.0005436067003756762,0.0
1.000000045813705e-18,0.0005477369413711131,0.0,0.0
124.92849731445312,0.0005479614483192563,0.0005477369413711131,0.0005478321108967066
122.9281997680664,0.0005481464904733002,0.0005479614483192563,0.000548036303371191
120.91886138916016,0.0005482459673658013,0.0005481464904733002,0.0005481779808178544
119.35070037841797,0.0005482134874910116,0.0005482459673658013,0.0005482109845615923
118.08464813232422,0.0005480075487866998,0.0005482134874910116,0.0005480913678184152
116.92091369628906,0.0005476039368659258,0.0005480075487866998,0.0005477861850522459
116.09637451171875,0.0005469684838317335,0.0005476039368659258,0.0005472663324326277
115.58893585205078,0.0005460860556922853,0.0005469684838317335,0.0005465071881189942
115.54863739013672,0.0005449281306937337,0.0005460860556922853,0.000545486924238503
115.97869873046875,0.0005435113562270999,0.0005449281306937337,0.0005441996036097407
116.89794921875,0.000541820889338851,0.0005435113562270999,0.0005426461575552821
117.81927490234375,0.0005398911307565868,0.000541820889338851,0.0005408362485468388
119.56849670410156,0.0005377335473895073,0.0005398911307565868,0.0005387929850257933
121.78170013427734,0.0005353797459974885,0.0005377335473895073,0.0005365378456190228
124.33507537841797,0.0005328698316588998,0.0005353797459974885,0.0005341066280379891
127.6372299194336,0.0005302570061758161,0.0005328698316588998,0.0005315460730344057
131.2469024658203,0.0005275850417092443,0.0005302570061758161,0.0005289045511744916
135.9150848388672,0.0005249227397143841,0.0005275850417092443,0.000526238523889333
141.02781677246094,0.0005223233019933105,0.0005249227397143841,0.0005236088181845844
146.4900665283203,0.0005198493599891663,0.0005223233019933105,0.0005210732924751937
153.13357543945312,0.0005175666883587837,0.0005198493599891663,0.0005186962662264705
160.4154815673828,0.0005155350081622601,0.0005175666883587837,0.0005165403708815575
167.8861846923828,0.0005138115957379341,0.0005155350081622601,0.0005146639887243509
176.0098114013672,0.0005124449380673468,0.0005138115957379341,0.0005131200305186212
183.4251251220703,0.0005114904488436878,0.0005124449380673468,0.0005119603592902422
190.38818359375,0.0005109732737764716,0.0005114904488436878,0.000511225254740566
194.8577423095703,0.0005109347403049469,0.0005109732737764716,0.0005109477788209915
197.96328735351562,0.0005113827646709979,0.0005109347403049469,0.0005111526697874069
199.03504943847656,0.0005123231094330549,0.0005113827646709979,0.0005118467379361391
195.3938446044922,0.0005137500702403486,0.0005123231094330549,0.0005130298668518662
190.86492919921875,0.0005156559636816382,0.0005137500702403486,0.000514695537276566
182.8446807861328,0.0005179883446544409,0.0005156559636816382,0.0005168135976418853
175.28024291992188,0.0005207238718867302,0.0005179883446544409,0.0005193463293835521
166.6073760986328,0.0005237869336269796,0.0005207238718867302,0.000522244197782129
157.4734649658203,0.0005271106492727995,0.0005237869336269796,0.000525436014868319
149.07847595214844,0.0005306209204718471,0.0005271106492727995,0.0005288514075800776
141.68626403808594,0.0005342231597751379,0.0005306209204718471,0.0005324061494320631
134.83973693847656,0.0005378156201913953,0.0005342231597751379,0.0005360020441003144
129.3078155517578,0.0005413086619228125,0.0005378156201913953,0.0005395435728132725
124.02998352050781,0.0005445848219096661,0.0005413086619228125,0.0005429270095191896
119.36825561523438,0.0005475453799590468,0.0005445848219096661,0.0005460443207994103
115.76432037353516,0.0005500846309587359,0.0005475453799590468,0.0005487934686243534
112.6725845336914,0.0005521306302398443,0.0005500846309587359,0.0005510853952728212
110.0562744140625,0.0005535781965591013,0.0005521306302398443,0.0005528315668925643
108.49004364013672,0.0005543767474591732,0.0005535781965591013,0.0005539542762562633
107.31216430664062,0.0005544699961319566,0.0005543767474591732,0.0005543997976928949
106.67184448242188,0.0005538337863981724,0.0005544699961319566,0.000554127967916429
106.66557312011719,0.0005524441949091852,0.0005538337863981724,0.0005531148053705692
107.36567687988281,0.0005503262509591877,0.0005524441949091852,0.0005513608921319246
108.76103973388672,0.0005475101643241942,0.0005503262509591877,0.0005488938186317682
111.03076934814453,0.0005440503591671586,0.0005475101643241942,0.0005457560182549059
114.05640411376953,0.00054003088735044,0.0005440503591671586,0.0005420166999101639
117.78592681884766,0.0005355478497222066,0.00054003088735044,0.0005377659690566361
122.64234161376953,0.000530716497451067,0.0005355478497222066,0.0005331096472218633
129.17897033691406,0.0005256606382317841,0.000530716497451067,0.0005281673511490226
137.1830291748047,0.0005205218330956995,0.0005256606382317841,0.0005230716778896749
147.28952026367188,0.00051543687004596,0.0005205218330956995,0.0005179618019610643
160.10342407226562,0.000510547193698585,0.00051543687004596,0.0005129767814651132
176.1435546875,0.000506000011228025,0.000510547193698585,0.0005082609131932259
197.0052032470703,0.0005019266391173005,0.000506000011228025,0.0005039532552473247
221.72926330566406,0.0004984529223293066,0.0005019266391173005,0.0005001822137273848
254.7855987548828,0.0004956750781275332,0.0004984529223293066,0.0004970587324351072
285.3323059082031,0.0004937031189911067,0.0004956750781275332,0.0004946856060996652
322.8752746582031,0.0004926042165607214,0.0004937031189911067,0.0004931514849886298
340.00439453125,0.0004924258682876825,0.0004926042165607214,0.0004925134126096964
329.2142333984375,0.0004932104493491352,0.0004924258682876825,0.0004928162088617682
298.8974914550781,0.0004949596477672458,0.0004932104493491352,0.0004940819926559925
262.3925476074219,0.0004976618220098317,0.0004949596477672458,0.0004963057581335306
228.33319091796875,0.0005012741312384605,0.0004976618220098317,0.0004994603805243969
198.64768981933594,0.0005057370872236788,0.0005012741312384605,0.0005034947535023093
175.14166259765625,0.0005109732155688107,0.0005057370872236788,0.0005083405412733555
157.23187255859375,0.0005168605130165815,0.0005109732155688107,0.000513898441568017
142.26412963867188,0.0005232748226262629,0.0005168605130165815,0.000520045286975801
130.44610595703125,0.0005300808697938919,0.0005232748226262629,0.0005266516818664968
121.00517272949219,0.000537096755579114,0.0005300808697938919,0.0005335593014024198
113.30599212646484,0.0005441574612632394,0.000537096755579114,0.0005405947449617088
107.0491943359375,0.0005510887713171542,0.0005441574612632394,0.0005475884536281228
101.9297103881836,0.0005576957482844591,0.0005510887713171542,0.0005543559091165662
97.58338165283203,0.0005638058646582067,0.0005576957482844591,0.0005607132334262133
94.41067504882812,0.0005692461272701621,0.0005638058646582067,0.0005664878990501165
91.82715606689453,0.0005738571053370833,0.0005692461272701621,0.0005715133156627417
89.87847137451172,0.0005775019526481628,0.0005738571053370833,0.0005756412865594029
88.61166381835938,0.0005800762446597219,0.0005775019526481628,0.0005787511472590268
87.82466888427734,0.0005814913311041892,0.0005800762446597219,0.000580746098421514
87.67156219482422,0.000581702624913305,0.0005814913311041892,0.0005815596086904407
87.96785736083984,0.0005806863773614168,0.000581702624913305,0.0005811572773382068
88.91006469726562,0.0005784681998193264,0.0005806863773614168,0.0005795402103103697
90.43058776855469,0.0005750987911596894,0.0005784681998193264,0.000576746475417167
92.56713104248047,0.0005706739611923695,0.0005750987911596894,0.0005728494143113494
95.44220733642578,0.0005653163534589112,0.0005706739611923695,0.0005679584573954344
99.20036315917969,0.0005591604858636856,0.0005653163534589112,0.0005622022436000407
104.01311492919922,0.0005523889558389783,0.0005591604858636856,0.0005557395052164793
109.99112701416016,0.0005451766774058342,0.0005523889558389783,0.0005487490561790764
117.58324432373047,0.0005377301131375134,0.0005451766774058342,0.0005414217594079673
126.73234558105469,0.0005302442004904151,0.0005377301131375134,0.0005339581402949989
138.37451171875,0.0005229157977737486,0.0005302442004904151,0.0005265541840344667
153.9095458984375,0.0005159309948794544,0.0005229157977737486,0.0005194013356231153
173.97518920898438,0.000509474950376898,0.0005159309948794544,0.000512684928253293
200.07342529296875,0.0005037025548517704,0.000509474950376898,0.0005065747536718845
233.4818572998047,0.0004987505380995572,0.0005037025548517704,0.0005012163892388344
279.0121765136719,0.0004947308916598558,0.0004987505380995572,0.000496733991894871
337.4667663574219,0.0004917317419312894,0.0004947308916598558,0.000493227387778461
390.5094299316406,0.0004898057668469846,0.0004917317419312894,0.0004907667171210051
401.2491760253906,0.0004890029667876661,0.0004898057668469846,0.0004894032026641071
380.118408203125,0.0004893174045719206,0.0004890029667876661,0.0004891589633189142
320.29583740234375,0.0004907363327220082,0.0004893174045719206,0.0004900244530290365
264.42889404296875,0.0004932060837745667,0.0004907363327220082,0.0004919666098430753
224.57769775390625,0.000496663386002183,0.0004932060837745667,0.0004949272843077779
192.95289611816406,0.0005009942688047886,0.000496663386002183,0.000498817884363234
169.908935546875,0.0005061025731265545,0.0005009942688047886,0.0005035336362197995
151.68453979492188,0.0005118357948958874,0.0005061025731265545,0.0005089504411444068
137.7279510498047,0.0005180405569262803,0.0005118357948958874,0.0005149156204424798
127.06163024902344,0.0005245455540716648,0.0005180405569262803,0.0005212670657783747
118.28914642333984,0.0005311747081577778,0.0005245455540716648,0.0005278311436995864
111.19468688964844,0.0005377412890084088,0.0005311747081577778,0.0005344265373423696
105.726318359375,0.0005440590903162956,0.0005377412890084088,0.0005408669821918011
101.38472747802734,0.0005499531398527324,0.0005440590903162956,0.0005469718016684055
97.90501403808594,0.0005552539369091392,0.0005499531398527324,0.0005525685846805573
95.29084014892578,0.000559824809897691,0.0005552539369091392,0.0005575042450800538
93.42613983154297,0.0005635323468595743,0.000559824809897691,0.0005616436246782541
92.33074188232422,0.0005662743933498859,0.0005635323468595743,0.0005648689111694694
91.75049591064453,0.0005679993191733956,0.0005662743933498859,0.0005671029211953282
91.84429168701172,0.0005686702788807452,0.0005679993191733956,0.0005683014751411974
92.6167221069336,0.0005682897754013538,0.0005686702788807452,0.0005684474017471075
93.87450408935547,0.0005669025122188032,0.0005682897754013538,0.0005675641004927456
95.92101287841797,0.0005645759520120919,0.0005669025122188032,0.0005657079163938761
98.69501495361328,0.0005614157998934388,0.0005645759520120919,0.0005629654042422771
102.19282531738281,0.0005575392860919237,0.0005614157998934388,0.000559448089916259
106.5386734008789,0.0005531124770641327,0.0005575392860919237,0.0005552977090701461
111.68344116210938,0.0005482872948050499,0.0005531124770641327,0.0005506732268258929
118.18407440185547,0.0005432397010736167,0.0005482872948050499,0.0005457387887872756
125.2656021118164,0.0005381355877034366,0.0005432397010736167,0.0005406650598160923
133.7271270751953,0.0005331404972821474,0.0005381355877034366,0.0005356178735382855
142.63990783691406,0.0005284114740788937,0.0005331404972821474,0.0005307582905516028
151.9073944091797,0.0005240862956270576,0.0005284114740788937,0.0005262336344458163
160.45489501953125,0.0005202841712161899,0.0005240862956270576,0.0005221721949055791
168.15286254882812,0.0005170911317691207,0.0005202841712161899,0.0005186765920370817
173.0587158203125,0.0005145811010152102,0.0005170911317691207,0.0005158265121281147
174.242431640625,0.0005128085613250732,0.0005145811010152102,0.0005136861582286656
172.58641052246094,0.0005117762484587729,0.0005128085613250732,0.000512284052092582
167.5060272216797,0.0005114872474223375,0.0005117762484587729,0.0005116231041029096
160.0838165283203,0.0005119137931615114,0.0005114872474223375,0.0005116909742355347
152.05735778808594,0.0005130090285092592,0.0005119137931615114,0.0005124505260027945
144.3824005126953,0.0005147054325789213,0.0005130090285092592,0.000513844657689333
136.99583435058594,0.0005169174401089549,0.0005147054325789213,0.0005157969426363707
129.509033203125,0.000519563676789403,0.0005169174401089549,0.0005182238528504968
123.85841369628906,0.0005225412314757705,0.000519563676789403,0.0005210337694734335
118.59574890136719,0.0005257449229247868,0.0005225412314757705,0.0005241223843768239
114.18142700195312,0.0005290733533911407,0.0005257449229247868,0.0005273866700008512
110.49551391601562,0.0005324213998392224,0.0005290733533911407,0.0005307233659550548
107.64926147460938,0.0005356993060559034,0.0005324213998392224,0.0005340351490303874
105.4061508178711,0.000538828840944916,0.0005356993060559034,0.00053723796736449
103.59599304199219,0.0005417205393314362,0.000538828840944916,0.0005402479437179863
102.37902069091797,0.0005443202098831534,0.0005417205393314362,0.00054299330804497
101.4045639038086,0.0005465771537274122,0.0005443202098831534,0.0005454213824123144
101.13737487792969,0.0005484637804329395,0.0005465771537274122,0.0005474932841025293
101.16572570800781,0.0005499626859091222,0.0005484637804329395,0.0005491863121278584
101.5986099243164,0.0005510742776095867,0.0005499626859091222,0.0005504919681698084
102.16844177246094,0.0005518049001693726,0.0005510742776095867,0.0005514135118573904
103.23137664794922,0.0005521808052435517,0.0005518049001693726,0.000551967415958643
104.59650421142578,0.0005522347055375576,0.0005521808052435517,0.0005521830171346664
105.98994445800781,0.0005520068225450814,0.0005522347055375576,0.0005520966951735318
107.55020141601562,0.0005515461089089513,0.0005520068225450814,0.0005517530953511596
109.37328338623047,0.0005509065231308341,0.0005515461089089513,0.0005512037314474583
111.13790130615234,0.0005501334089785814,0.0005509065231308341,0.0005504980799742043
112.9111328125,0.0005492763593792915,0.0005501334089785814,0.000549683696590364
114.2951431274414,0.0005483771092258394,0.0005492763593792915,0.0005488060996867716
115.65352630615234,0.0005474750068970025,0.0005483771092258394,0.0005479059182107449
116.5604019165039,0.0005466045695357025,0.0005474750068970025,0.0005470199976116419
116.89568328857422,0.000545776856597513,0.0005466045695357025,0.0005461710970848799
116.72836303710938,0.000545008631888777,0.000545776856597513,0.0005453731282614172
116.4830551147461,0.0005442998954094946,0.000545008631888777,0.0005446345894597471
115.7414321899414,0.0005436291103251278,0.0005442998954094946,0.0005439445958472788
114.52833557128906,0.0005429820157587528,0.0005436291103251278,0.000543285277672112
113.34886932373047,0.0005423258407972753,0.0005429820157587528,0.0005426332354545593
111.8968276977539,0.00054163858294487,0.0005423258407972753,0.0005419609951786697
110.56034088134766,0.0005408729775808752,0.00054163858294487,0.0005412340397015214
109.3965072631836,0.0005399947986006737,0.0005408729775808752,0.0005404116818681359
108.4566879272461,0.0005389727302826941,0.0005399947986006737,0.000539461150765419
107.72126007080078,0.0005377670167945325,0.0005389727302826941,0.0005383468815125525
107.31138610839844,0.0005363636882975698,0.0005377670167945325,0.0005370421567931771
107.62186431884766,0.000534752500243485,0.0005363636882975698,0.0005355349276214838
108.052734375,0.0005329265259206295,0.000534752500243485,0.0005338164628483355
108.96510314941406,0.0005309063708409667,0.0005329265259206295,0.0005318936891853809
110.62897491455078,0.0005287216044962406,0.0005309063708409667,0.0005297918105497956
112.6080322265625,0.0005264024948701262,0.0005287216044962406,0.0005275405710563064
115.04444885253906,0.0005240048049017787,0.0005264024948701262,0.0005251830443739891
118.68309020996094,0.0005216001882217824,0.0005240048049017787,0.0005227831425145268
122.42667388916016,0.0005192547687329352,0.0005216001882217824,0.0005204093758948147
126.83515930175781,0.0005170589429326355,0.0005192547687329352,0.0005181401502341032
131.95884704589844,0.0005150799406692386,0.0005170589429326355,0.0005160542204976082
137.25759887695312,0.0005134115926921368,0.0005150799406692386,0.0005142319714650512
142.8455810546875,0.0005121205467730761,0.0005134115926921368,0.0005127536132931709
147.9685516357422,0.0005112792132422328,0.0005121205467730761,0.0005116885295137763
152.1520233154297,0.0005109529593028128,0.0005112792132422328,0.000511105521582067
154.86428833007812,0.0005111838690936565,0.0005109529593028128,0.0005110582569614053
156.05780029296875,0.000512005528435111,0.0005111838690936565,0.0005115845124237239
155.203125,0.0005134232342243195,0.000512005528435111,0.0005127037293277681
152.41607666015625,0.0005154323298484087,0.0005134232342243195,0.0005144161987118423
147.83908081054688,0.0005180181469768286,0.0005154323298484087,0.0005167122581042349
141.8128204345703,0.0005211306852288544,0.0005180181469768286,0.000519559602253139
135.4698028564453,0.0005246935179457068,0.0005211306852288544,0.0005228952504694462
128.8316192626953,0.0005286341183818877,0.0005246935179457068,0.0005266446387395263
1.000000045813705e-18,0.0,0.0005286341183818877,0.0
1.000000045813705e-18,0.0005332260043360293,0.0,0.0
120.47364044189453,0.0005340782226994634,0.0005332260043360293,0.0005336340400390327
120.31514739990234,0.0005343591328710318,0.0005340782226994634,0.0005342006916180253
120.27976989746094,0.0005340449279174209,0.0005343591328710318,0.000534184044227004
121.0403823852539,0.0005331453867256641,0.0005340449279174209,0.0005335772875696421
122.65240478515625,0.0005316791357472539,0.0005331453867256641,0.0005323946243152022
125.3460922241211,0.0005296819726936519,0.0005316791357472539,0.0005306632956489921
128.7755889892578,0.0005272090784274042,0.0005296819726936519,0.000528428703546524
133.00743103027344,0.0005243280902504921,0.0005272090784274042,0.0005257523152977228
138.28126525878906,0.0005210982053540647,0.0005243280902504921,0.000522697577252984
145.30477905273438,0.0005176158156245947,0.0005210982053540647,0.00051934237126261
153.8221435546875,0.0005139679415151477,0.0005176158156245947,0.0005157783161848783
163.68463134765625,0.0005102494615130126,0.0005139679415151477,0.0005120963323861361
176.55429077148438,0.000506548210978508,0.0005102494615130126,0.0005083878641016781
192.500732421875,0.0005029628518968821,0.000506548210978508,0.000504746101796627
211.88108825683594,0.0004995819181203842,0.0005029628518968821,0.0005012644687667489
235.97430419921875,0.0004964908584952354,0.0004995819181203842,0.0004980300436727703
264.5756530761719,0.0004937537014484406,0.0004964908584952354,0.0004951173905283213
305.9825744628906,0.0004914543242193758,0.0004937537014484406,0.0004926005494780838
353.8562316894531,0.0004896356258541346,0.0004914543242193758,0.0004905426758341491
404.87445068359375,0.0004883374786004424,0.0004896356258541346,0.0004889851552434266
451.0233154296875,0.0004875992890447378,0.0004883374786004424,0.00048796753981150687
462.3150329589844,0.00048743782099336386,0.0004875992890447378,0.0004875179147347808
445.7624206542969,0.0004878567124251276,0.00048743782099336386,0.00048764649545773864
401.18353271484375,0.000488842895720154,0.0004878567124251276,0.000488348538056016
354.12420654296875,0.0004903774242848158,0.000488842895720154,0.0004896080936305225
309.739990234375,0.000492429593577981,0.0004903774242848158,0.0004914003657177091
269.3783264160156,0.0004949466674588621,0.000492429593577981,0.0004936836194247007
239.45074462890625,0.0004978778306394815,0.0004949466674588621,0.0004964062245562673
214.47128295898438,0.0005011614412069321,0.0004978778306394815,0.0004995119525119662
195.36387634277344,0.0005047060549259186,0.0005011614412069321,0.0005029244930483401
178.81785583496094,0.0005084527656435966,0.0005047060549259186,0.0005065684672445059
166.8408203125,0.0005122937145642936,0.0005084527656435966,0.000510360870976001
157.34271240234375,0.0005161484004929662,0.0005122937145642936,0.0005142074660398066
148.658935546875,0.0005199204897508025,0.0005161484004929662,0.0005180197185836732
142.13755798339844,0.0005235200515016913,0.0005199204897508025,0.0005217046709731221
136.4458465576172,0.0005268630338832736,0.0005235200515016913,0.0005251751863397658
131.7811279296875,0.0005298670730553567,0.0005268630338832736,0.0005283481441438198
128.1304473876953,0.0005324516678228974,0.0005298670730553567,0.0005311420536600053
125.59752655029297,0.0005345637910068035,0.0005324516678228974,0.0005334902089089155
123.47075653076172,0.0005361355724744499,0.0005345637910068035,0.0005353320157155395
122.37594604492188,0.0005371303996071219,0.0005361355724744499,0.0005366153200156987
122.02629089355469,0.0005375324399210513,0.0005371303996071219,0.0005373138119466603
122.19990539550781,0.0005373245803639293,0.0005375324399210513,0.0005374110187403858
123.31079864501953,0.0005365174729377031,0.0005373245803639293,0.0005369037389755249
124.80781555175781,0.0005351161817088723,0.0005365174729377031,0.0005357997142709792
127.5323257446289,0.0005331726279109716,0.0005351161817088723,0.0005341276410035789
130.52499389648438,0.0005307222018018365,0.0005331726279109716,0.0005319309420883656
134.5120391845703,0.0005278324242681265,0.0005307222018018365,0.0005292613059282303
139.63880920410156,0.0005245700012892485,0.0005278324242681265,0.0005261857877485454
146.128662109375,0.0005210163071751595,0.0005245700012892485,0.0005227784859016538
154.31338500976562,0.0005172560922801495,0.0005210163071751595,0.0005191224627196789
163.93377685546875,0.0005133682861924171,0.0005172560922801495,0.0005152994999662042
176.11773681640625,0.0005094626685604453,0.0005133682861924171,0.0005114040686748922
190.9688262939453,0.0005056036170572042,0.0005094626685604453,0.0005075230728834867
209.11546325683594,0.0005018975352868438,0.0005056036170572042,0.0005037419614382088
233.40328979492188,0.0004984148545190692,0.0005018975352868438,0.000500149093568325
264.9708557128906,0.000495229905936867,0.0004984148545190692,0.0004968168213963509
299.7067565917969,0.0004924149834550917,0.000495229905936867,0.0004938181955367327
353.99560546875,0.0004900213680230081,0.0004924149834550917,0.0004912152653560042
421.5849304199219,0.00048809798317961395,0.0004900213680230081,0.0004890578566119075
480.72430419921875,0.00048667530063539743,0.00048809798317961395,0.000487385579617694
544.2059326171875,0.00048578676069155335,0.00048667530063539743,0.0004862305067945272
544.00732421875,0.00048543227603659034,0.00048578676069155335,0.00048560916911810637
513.1792602539062,0.00048562578740529716,0.00048543227603659034,0.0004855286097154021
450.4449768066406,0.0004863496287725866,0.00048562578740529716,0.00048598687862977386
379.4422607421875,0.00048757821787148714,0.0004863496287725866,0.0004869623517151922
327.90069580078125,0.0004892825963906944,0.00048757821787148714,0.000488427875097841
284.6729431152344,0.000491423939820379,0.0004892825963906944,0.0004903495428152382
251.48324584960938,0.0004939530044794083,0.000491423939820379,0.0004926834371872246
224.6079559326172,0.0004967971472069621,0.0004939530044794083,0.0004953686147928238
205.5947723388672,0.0004999020602554083,0.0004967971472069621,0.0004983417456969619
190.11306762695312,0.0005031862528994679,0.0004999020602554083,0.0005015349597670138
176.87744140625,0.0005065831355750561,0.0005031862528994679,0.0005048742168582976
165.68408203125,0.0005100083071738482,0.0005065831355750561,0.0005082840216346085
157.80438232421875,0.0005133837694302201,0.0005100083071738482,0.0005116834072396159
150.4381561279297,0.0005166322225704789,0.0005133837694302201,0.0005149944918230176
144.56808471679688,0.0005196797428652644,0.0005166322225704789,0.0005181417800486088
140.42433166503906,0.0005224538617767394,0.0005196797428652644,0.0005210521630942822
136.7551727294922,0.0005249002715572715,0.0005224538617767394,0.0005236620781943202
133.7335662841797,0.0005269456887617707,0.0005249002715572715,0.0005259077297523618
131.8697052001953,0.000528555188793689,0.0005269456887617707,0.0005277351010590792
130.6434326171875,0.0005296989111229777,0.000528555188793689,0.0005291117122396827
130.35630798339844,0.0005303404177539051,0.0005296989111229777,0.0005300044431351125
130.49557495117188,0.0005304829683154821,0.0005303404177539051,0.0005303965881466866
131.06373596191406,0.0005301129422150552,0.0005304829683154821,0.0005302830250002444
132.84991455078125,0.0005292508867569268,0.0005301129422150552,0.0005296672461554408
135.0637664794922,0.0005279239267110825,0.0005292508867569268,0.0005285730585455894
138.3622283935547,0.0005261659389361739,0.0005279239267110825,0.000527030962985009
142.3652801513672,0.0005240191821940243,0.0005261659389361739,0.0005250790854915977
147.43922424316406,0.0005215464625507593,0.0005240191821940243,0.0005227698711678386
153.72235107421875,0.0005188031936995685,0.0005215464625507593,0.0005201625754125416
160.93389892578125,0.0005158574203960598,0.0005188031936995685,0.0005173187819309533
170.18067932128906,0.0005127800395712256,0.0005158574203960598,0.000514308107085526
181.0272216796875,0.0005096496315672994,0.0005127800395712256,0.0005112051730975509
194.86004638671875,0.0005065265577286482,0.0005096496315672994,0.0005080795381218195
211.06072998046875,0.0005034997593611479,0.0005065265577286482,0.000505005766171962
230.99803161621094,0.0005006191786378622,0.0005034997593611479,0.0005020532407797873
258.34381103515625,0.0004979618825018406,0.0005006191786378622,0.0004992855247110128
288.65863037109375,0.0004955809563398361,0.0004979618825018406,0.0004967675195075572
327.23388671875,0.0004935276228934526,0.0004955809563398361,0.0004945514374412596
365.7063293457031,0.0004918399499729276,0.0004935276228934526,0.0004926817491650581
422.6455078125,0.0004905569367110729,0.0004918399499729276,0.0004911971627734601
475.69110107421875,0.0004897090257145464,0.0004905569367110729,0.0004901321954093874
503.3442077636719,0.0004893110599368811,0.0004897090257145464,0.000489509548060596
519.267822265625,0.0004893698496744037,0.0004893110599368811,0.000489340047352016
469.500732421875,0.0004898771294392645,0.0004893698496744037,0.0004896228201687336
427.31536865234375,0.000490828650072217,0.0004898771294392645,0.0004903518129140139
378.0018615722656,0.0004922004882246256,0.000490828650072217,0.0004915128811262548
329.4638366699219,0.000493958592414856,0.0004922004882246256,0.0004930769791826606
293.1387939453125,0.0004960783408023417,0.000493958592414856,0.0004950149450451136
263.6805419921875,0.000498512526974082,0.0004960783408023417,0.0004972908645868301
238.65206909179688,0.000501192407682538,0.000498512526974082,0.0004998467629775405
219.2339324951172,0.0005040829419158399,0.000501192407682538,0.0005026308353990316
203.1111297607422,0.0005071075865998864,0.0005040829419158399,0.0005055873189121485
188.69354248046875,0.0005102074355818331,0.0005071075865998864,0.0005086484597995877
177.41201782226562,0.0005133140366524458,0.0005102074355818331,0.0005117506952956319
168.8408966064453,0.0005163532914593816,0.0005133140366524458,0.0005148228374309838
160.5299835205078,0.0005192712415009737,0.0005163532914593816,0.000517800624947995
154.60256958007812,0.0005219790618866682,0.0005192712415009737,0.0005206129280850291
149.4882354736328,0.0005244365893304348,0.0005219790618866682,0.0005231951363384724
145.6961212158203,0.00052658561617136,0.0005244365893304348,0.0005254980642348528
142.31427001953125,0.0005283593782223761,0.00052658561617136,0.0005274591967463493
139.87130737304688,0.0005297345924191177,0.0005283593782223761,0.000529033481143415
138.3669891357422,0.0005306596867740154,0.0005297345924191177,0.0005301835481077433
137.70773315429688,0.000531134195625782,0.0005306596867740154,0.0005308833788149059
137.4214630126953,0.0005311266286298633,0.000531134195625782,0.0005311168497428298
138.21949768066406,0.0005306410603225231,0.0005311266286298633,0.0005308703985065222
139.41607666015625,0.0005296862218528986,0.0005306410603225231,0.0005301503115333617
141.51644897460938,0.0005282805068418384,0.0005296862218528986,0.000528970209416002
144.4974822998047,0.0005264643696136773,0.0005282805068418384,0.0005273595452308655
148.0028839111328,0.0005242667975835502,0.0005264643696136773,0.0005253530107438564
153.14511108398438,0.0005217400612309575,0.0005242667975835502,0.0005229912931099534
159.33180236816406,0.0005189371295273304,0.0005217400612309575,0.0005203270120546222
166.64141845703125,0.0005159190041013062,0.0005189371295273304,0.0005174170946702361
175.142333984375,0.0005127626354806125,0.0005159190041013062,0.0005143305752426386
186.6806640625,0.0005095227970741689,0.0005127626354806125,0.0005111333448439837
199.6630096435547,0.000506279175169766,0.0005095227970741689,0.0005078925751149654
217.2174072265625,0.0005030917236581445,0.000506279175169766,0.0005046781152486801
239.17079162597656,0.0005000439705327153,0.0005030917236581445,0.0005015616770833731
265.4934997558594,0.0004971855087205768,0.0005000439705327153,0.0004986096755601466
295.6938781738281,0.0004945851396769285,0.0004971855087205768,0.0004958813078701496
337.6602478027344,0.00049229571595788,0.0004945851396769285,0.0004934374592266977
398.0109558105469,0.0004903627559542656,0.00049229571595788,0.0004913272568956017
468.99359130859375,0.0004888194380328059,0.0004903627559542656,0.0004895898746326566
565.7302856445312,0.00048771535512059927,0.0004888194380328059,0.00048826681450009346
621.256591796875,0.0004870559205301106,0.00048771535512059927,0.0004873854049947113
651.9307250976562,0.00048686127411201596,0.0004870559205301106,0.0004869585100095719
594.4896240234375,0.00048713351134210825,0.00048686127411201596,0.0004869971890002489
518.468017578125,0.0004878635227214545,0.00048713351134210825,0.0004874979786109179
446.306884765625,0.0004890492418780923,0.0004878635227214545,0.0004884552909061313
371.1895446777344,0.0004906594404019415,0.0004890492418780923,0.0004898523911833763
317.0881652832031,0.0004926613182760775,0.0004906594404019415,0.0004916574107483029
277.821533203125,0.0004950102884322405,0.0004926613182760775,0.0004938316997140646
249.65357971191406,0.0004976753843948245,0.0004950102884322405,0.0004963375395163894
226.8075714111328,0.0005005865823477507,0.0004976753843948245,0.0004991244641132653
208.4332275390625,0.0005036855582147837,0.0005005865823477507,0.0005021283868700266
192.84242248535156,0.0005069146864116192,0.0005036855582147837,0.0005052912165410817
179.78529357910156,0.0005102063296362758,0.0005069146864116192,0.0005085504380986094
169.74156188964844,0.0005134913371875882,0.0005102063296362758,0.0005118377739563584
161.77503967285156,0.0005166937480680645,0.0005134913371875882,0.0005150806391611695
155.31092834472656,0.0005197529681026936,0.0005166937480680645,0.0005182108143344522
149.5979461669922,0.000522601418197155,0.0005197529681026936,0.0005211640382185578
1.000000045813705e-18,0.0,0.000522601418197155,0.0
1.000000045813705e-18,0.0005255555734038353,0.0,0.0
148.765380859375,0.0005245298380032182,0.0005255555734038353,0.000525031122379005
151.57565307617188,0.0005231371033005416,0.0005245298380032182,0.0005238221492618322
155.34951782226562,0.0005214160191826522,0.0005231371033005416,0.0005222655599936843
160.08871459960938,0.0005194039549678564,0.0005214160191826522,0.0005203994223847985
166.31790161132812,0.000517138047143817,0.0005194039549678564,0.0005182609311304986
172.49020385742188,0.0005146694602444768,0.000517138047143817,0.0005158941494300961
181.1160430908203,0.0005120591958984733,0.0005146694602444768,0.0005133553640916944
191.2736358642578,0.0005093484651297331,0.0005120591958984733,0.0005106955650262535
201.11253356933594,0.0005065940204076469,0.0005093484651297331,0.0005079636466689408
216.2051544189453,0.000503855524584651,0.0005065940204076469,0.0005052180495113134
233.31004333496094,0.0005011851899325848,0.000503855524584651,0.0005025144782848656
255.54269409179688,0.0004986252170056105,0.0005011851899325848,0.00049990025581792
280.7254943847656,0.0004962383536621928,0.0004986252170056105,0.0004974277107976377
306.7899475097656,0.0004940512590110302,0.0004962383536621928,0.0004951414884999394
344.63812255859375,0.0004921119543723762,0.0004940512590110302,0.0004930790746584535
394.3558349609375,0.000490449951030314,0.0004921119543723762,0.0004912791773676872
436.10809326171875,0.0004890945856459439,0.000490449951030314,0.0004897710168734193
495.2946472167969,0.0004880652413703501,0.0004890945856459439,0.0004885791568085551
535.6744995117188,0.0004873774014413357,0.0004880652413703501,0.0004877208557445556
560.0140380859375,0.0004870366246905178,0.0004873774014413357,0.00048720670747570693
570.8220825195312,0.00048705103108659387,0.0004870366246905178,0.00048704358050599694
518.2236938476562,0.0004874038277193904,0.00048705103108659387,0.0004872269928455353
465.6097412109375,0.0004881005734205246,0.0004874038277193904,0.0004877514438703656
411.2685546875,0.0004891157150268555,0.0004881005734205246,0.0004886069218628109
365.1802062988281,0.0004904257948510349,0.0004891157150268555,0.0004897689796052873
326.7264709472656,0.0004919982166029513,0.0004904257948510349,0.0004912095610052347
293.95574951171875,0.0004938175552524626,0.0004919982166029513,0.0004929046845063567
271.9493103027344,0.0004958298522979021,0.0004938175552524626,0.0004948198329657316
250.65060424804688,0.0004980014637112617,0.0004958298522979021,0.0004969110013917089
234.58909606933594,0.0005002888501621783,0.0004980014637112617,0.0004991397727280855
218.91995239257812,0.000502640032209456,0.0005002888501621783,0.0005014583002775908
206.1379852294922,0.000505020609125495,0.000502640032209456,0.0005038234521634877
196.74737548828125,0.0005073733627796173,0.000505020609125495,0.0005061895353719592
187.82960510253906,0.000509653240442276,0.0005073733627796173,0.0005085052689537406
180.0684814453125,0.0005118150729686022,0.000509653240442276,0.0005107256001792848
173.81436157226562,0.0005138090928085148,0.0005118150729686022,0.0005128030898049474
168.7172088623047,0.0005155970575287938,0.0005138090928085148,0.0005146937328390777
164.78646850585938,0.0005171419470570982,0.0005155970575287938,0.0005163598689250648
161.56687927246094,0.0005184038309380412,0.0005171419470570982,0.0005177630810067058
158.94654846191406,0.0005193717079237103,0.0005184038309380412,0.0005188777577131987
157.70986938476562,0.0005200078012421727,0.0005193717079237103,0.0005196796846576035
157.099609375,0.0005203010514378548,0.0005200078012421727,0.0005201443564146757
156.8749237060547,0.0005202463362365961,0.0005203010514378548,0.0005202636239118874
157.2474365234375,0.0005198413273319602,0.0005202463362365961,0.0005200337618589401
158.4547119140625,0.000519085384439677,0.0005198413273319602,0.0005194533732719719
160.7990264892578,0.0005180031294003129,0.000519085384439677,0.000518534448929131
163.2111053466797,0.0005166046321392059,0.0005180031294003129,0.0005172942182980478
167.00344848632812,0.0005149163189344108,0.0005166046321392059,0.0005157510749995708
171.91754150390625,0.000512978236656636,0.0005149163189344108,0.0005139381974004209
178.25746154785156,0.0005108196055516601,0.000512978236656636,0.0005118902772665024
184.66249084472656,0.0005084901349619031,0.0005108196055516601,0.0005096466047689319
193.50160217285156,0.0005060271359980106,0.0005084901349619031,0.0005072508938610554
204.82510375976562,0.0005034921923652291,0.0005060271359980106,0.0005047525628469884
217.94078063964844,0.0005009185988456011,0.0005034921923652291,0.0005021989927627146
233.39292907714844,0.0004983707331120968,0.0005009185988456011,0.0004996389616280794
251.97756958007812,0.0004958968493156135,0.0004983707331120968,0.000497128872666508
276.1578063964844,0.0004935383913107216,0.0004958968493156135,0.0004947134875692427
305.95068359375,0.0004913518787361681,0.0004935383913107216,0.0004924418171867728
346.11859130859375,0.0004893759032711387,0.0004913518787361681,0.0004903613589704037
393.2295837402344,0.00048765254905447364,0.0004893759032711387,0.0004885123926214874
437.3031005859375,0.00048621304449625313,0.00048765254905447364,0.00048693150165490806
508.8948059082031,0.0004850878904107958,0.00048621304449625313,0.0004856497107539326
563.7411499023438,0.00048429181333631277,0.0004850878904107958,0.00048468942986801267
619.2101440429688,0.00048385243280790746,0.00048429181333631277,0.00048407193389721215
612.1386108398438,0.0004837696615140885,0.00048385243280790746,0.0004838109016418457
558.2957153320312,0.00048405243433080614,0.0004837696615140885,0.00048391075688414276
508.6861877441406,0.00048469030298292637,0.00048405243433080614,0.0004843708302360028
439.5818786621094,0.00048566973418928683,0.00048469030298292637,0.00048517901450395584
377.5873107910156,0.0004869721014983952,0.00048566973418928683,0.0004863192734774202
330.8530578613281,0.0004885756643489003,0.0004869721014983952,0.0004877714964095503
294.4505615234375,0.0004904347006231546,0.0004885756643489003,0.0004895019810646772
267.57818603515625,0.0004925213288515806,0.0004904347006231546,0.0004914739402011037
242.80746459960938,0.0004947761772200465,0.0004925213288515806,0.000493643747176975
223.37637329101562,0.0004971727030351758,0.0004947761772200465,0.000495968502946198
207.5927276611328,0.0004996315110474825,0.0004971727030351758,0.0004983952967450023
194.01055908203125,0.0005021197721362114,0.0004996315110474825,0.0005008678999729455
183.23422241210938,0.0005045633297413588,0.0005021197721362114,0.0005033330526202917
174.75157165527344,0.0005069221369922161,0.0005045633297413588,0.0005057335365563631
167.92398071289062,0.0005091188359074295,0.0005069221369922161,0.0005080107366666198
162.34243774414062,0.0005111201317049563,0.0005091188359074295,0.000510109297465533
157.72508239746094,0.000512867933139205,0.0005111201317049563,0.0005119834677316248
153.87493896484375,0.000514320912770927,0.000512867933139205,0.0005135835381224751
151.42869567871094,0.0005154495593160391,0.000514320912770927,0.0005148741765879095
149.2393341064453,0.0005162095185369253,0.0005154495593160391,0.0005158183048479259
148.5487823486328,0.0005165812908671796,0.0005162095185369253,0.0005163841415196657
148.3610382080078,0.0005165575421415269,0.0005165812908671796,0.000516558182425797
148.67147827148438,0.0005161484004929662,0.0005165575421415269,0.0005163417663425207
150.6350555419922,0.0005153438542038202,0.0005161484004929662,0.0005157351261004806
152.42823791503906,0.000514162122271955,0.0005153438542038202,0.0005147421034052968
155.5098114013672,0.0005126390606164932,0.000514162122271955,0.000513389939442277
159.9102020263672,0.0005108040058985353,0.0005126390606164932,0.0005117112305015326
165.72854614257812,0.000508683267980814,0.0005108040058985353,0.0005097337998449802
172.84600830078125,0.0005063609569333494,0.000508683267980814,0.000507512828335166
180.673095703125,0.0005038573872298002,0.0005063609569333494,0.0005051004118286073
190.946044921875,0.0005012384499423206,0.0005038573872298002,0.0005025398568250239
203.32925415039062,0.0004985714331269264,0.0005012384499423206,0.0004998976364731789
217.44989013671875,0.0004959122743457556,0.0004985714331269264,0.0004972353344783187
235.21812438964844,0.0004933140007779002,0.0004959122743457556,0.0004946074914187193
257.50079345703125,0.0004908577539026737,0.0004933140007779002,0.000492081162519753
286.6115417480469,0.0004885768285021186,0.0004908577539026737,0.0004897135077044368
318.9208679199219,0.0004865320515818894,0.0004885768285021186,0.00048755150055512786
361.638427734375,0.0004847652744501829,0.0004865320515818894,0.00048564650933258235
415.13580322265625,0.0004833104903809726,0.0004847652744501829,0.00048403642722405493
456.92327880859375,0.0004822108312509954,0.0004833104903809726,0.00048275970038957894
519.2494506835938,0.0004814882413484156,0.0004822108312509954,0.0004818490124307573
546.4779052734375,0.0004811599210370332,0.0004814882413484156,0.00048132374649867415
527.783935546875,0.0004812319530174136,0.0004811599210370332,0.0004811955732293427
478.2640075683594,0.00048170663649216294,0.0004812319530174136,0.0004814686835743487
416.9898986816406,0.0004825766081921756,0.00048170663649216294,0.0004821405455004424
370.1117248535156,0.00048382740351371467,0.0004825766081921756,0.0004832003323826939
326.6056213378906,0.0004854252911172807,0.00048382740351371467,0.00048462391714565456
289.09686279296875,0.0004873572033829987,0.0004854252911172807,0.00048638787120580673
259.729248046875,0.0004895738093182445,0.0004873572033829987,0.0004884611116722226
235.68374633789062,0.0004920357605442405,0.0004895738093182445,0.0004907993134111166
217.18081665039062,0.0004946856060996652,0.0004920357605442405,0.0004933541640639305
200.69488525390625,0.0004974586190655828,0.0004946856060996652,0.0004960644873790443
188.00743103027344,0.000500331399962306,0.0004974586190655828,0.0004988863365724683
176.92408752441406,0.0005032062763348222,0.000500331399962306,0.0005017592338845134
167.6838836669922,0.0005060273106209934,0.0005032062763348222,0.0005046062869951129
159.82164001464844,0.0005087515455670655,0.0005060273106209934,0.0005073781358078122
154.04196166992188,0.0005112944636493921,0.0005087515455670655,0.000510011101141572
147.9362335205078,0.0005136036197654903,0.0005112944636493921,0.0005124364979565144
144.0036163330078,0.0005156294209882617,0.0005136036197654903,0.0005146035691723228
140.6637420654297,0.0005173265235498548,0.0005156294209882617,0.00051646470092237
138.24908447265625,0.0005186306079849601,0.0005173265235498548,0.0005179650615900755
136.47972106933594,0.0005195352132432163,0.0005186306079849601,0.000519069260917604
135.55288696289062,0.0005199896404519677,0.0005195352132432163,0.0005197487189434469
134.86181640625,0.0005199944134801626,0.0005199896404519677,0.0005199782317504287
135.21522521972656,0.000519530673045665,0.0005199944134801626,0.0005197487771511078
136.07521057128906,0.0005186156486161053,0.000519530673045665,0.0005190594820305705
138.21347045898438,0.0005172515520825982,0.0005186156486161053,0.0005179201252758503
140.41342163085938,0.0005154869868420064,0.0005172515520825982,0.0005163559690117836
143.85076904296875,0.0005133310332894325,0.0005154869868420064,0.0005143960006535053
148.0911102294922,0.0005108500481583178,0.0005133310332894325,0.0005120779387652874
154.18496704101562,0.0005080928094685078,0.0005108500481583178,0.0005094594089314342
160.9055633544922,0.0005051265470683575,0.0005080928094685078,0.0005065982695668936
168.93826293945312,0.0005019977106712759,0.0005051265470683575,0.000503551447764039
179.76060485839844,0.0004987808060832322,0.0005019977106712759,0.0005003794794902205
192.7379608154297,0.0004955541808158159,0.0004987808060832322,0.0004971587331965566
208.72042846679688,0.0004923957167193294,0.0004955541808158159,0.0004939672653563321
227.6786651611328,0.0004893524455837905,0.0004923957167193294,0.0004908675327897072
255.35684204101562,0.0004865135415457189,0.0004893524455837905,0.0004879276966676116
287.3629455566406,0.0004839320608880371,0.0004865135415457189,0.0004852186539210379
323.2750244140625,0.0004816585569642484,0.0004839320608880371,0.00048279218026436865
378.0064392089844,0.0004797365400008857,0.0004816585569642484,0.00048069542390294373
446.66802978515625,0.0004782278847415,0.0004797365400008857,0.00047898091725073755
504.71234130859375,0.00047714717220515013,0.0004782278847415,0.0004776867863256484
548.8119506835938,0.0004765127960126847,0.00047714717220515013,0.00047682959120720625
559.0975341796875,0.0004763462347909808,0.0004765127960126847,0.0004764292389154434
489.4669494628906,0.0004766475176438689,0.0004763462347909808,0.00047649635234847665
433.3192138671875,0.0004773945256602019,0.0004766475176438689,0.00047702010488137603
369.6202087402344,0.0004785670607816428,0.0004773945256602019,0.00047797919251024723
320.7449645996094,0.0004801370669156313,0.0004785670607816428,0.000479349575471133
279.27801513671875,0.00048205419443547726,0.0004801370669156313,0.00048109208000823855
247.17486572265625,0.0004842857306357473,0.00048205419443547726,0.0004831652040593326
222.98892211914062,0.00048676657024770975,0.0004842857306357473,0.0004855201696045697
203.93116760253906,0.0004894239827990532,0.00048676657024770975,0.0004880880587734282
187.6334991455078,0.0004921953659504652,0.0004894239827990532,0.0004908012342639267
175.4755096435547,0.0004949999274685979,0.0004921953659504652,0.0004935881006531417
165.50914001464844,0.0004977703210897744,0.0004949999274685979,0.0004963745595887303
156.9113006591797,0.000500423600897193,0.0004977703210897744,0.0004990855231881142
150.9458770751953,0.0005028840969316661,0.000500423600897193,0.00050164177082479
145.80284118652344,0.0005050840554758906,0.0005028840969316661,0.0005039714742451906
141.6333465576172,0.0005069683538749814,0.0005050840554758906,0.0005060131661593914
138.23204040527344,0.0005084926960989833,0.0005069683538749814,0.0005077171372249722
136.74497985839844,0.0005095838569104671,0.0005084926960989833,0.0005090248305350542
135.2521514892578,0.0005102312425151467,0.0005095838569104671,0.0005098939873278141
134.71511840820312,0.0005104128504171968,0.0005102312425151467,0.0005103084840811789
135.3792266845703,0.0005101237329654396,0.0005104128504171968,0.0005102548748254776
136.56890869140625,0.0005093581276014447,0.0005101237329654396,0.0005097276298329234
139.4097442626953,0.0005081439157947898,0.0005093581276014447,0.0005087380995973945
142.39199829101562,0.0005065130535513163,0.0005081439157947898,0.0005073158536106348
146.61985778808594,0.0005045040161348879,0.0005065130535513163,0.0005054963403381407
152.251708984375,0.0005021776887588203,0.0005045040161348879,0.0005033292109146714
158.84158325195312,0.0004995939088985324,0.0005021776887588203,0.0005008747684769332
167.7880401611328,0.0004968239227309823,0.0004995939088985324,0.0004981986712664366
177.55140686035156,0.0004939362988807261,0.0004968239227309823,0.0004953707102686167
191.43502807617188,0.0004910099087283015,0.0004939362988807261,0.0004924647510051727
207.28042602539062,0.00048812574823386967,0.0004910099087283015,0.0004895605379715562
227.44558715820312,0.0004853398131672293,0.00048812574823386967,0.00048672661068849266
252.8849334716797,0.0004827236698474735,0.0004853398131672293,0.0004840267065446824
284.1925048828125,0.00048036430962383747,0.0004827236698474735,0.00048154007527045906
324.1949157714844,0.0004782858013641089,0.00048036430962383747,0.00047932215966284275
381.75439453125,0.00047657248796895146,0.0004782858013641089,0.0004774272383656353
432.3368835449219,0.0004752324603032321,0.00047657248796895146,0.00047590123722329736
488.27203369140625,0.00047432311112061143,0.0004752324603032321,0.00047477707266807556
528.1804809570312,0.00047383614582940936,0.00047432311112061143,0.000474079221021384
510.9506530761719,0.00047381879994645715,0.00047383614582940936,0.00047382706543430686
461.9501647949219,0.0004742472374346107,0.00047381879994645715,0.00047403236385434866
418.1605224609375,0.0004751118249259889,0.0004742472374346107,0.00047467846889048815
354.35333251953125,0.0004763944889418781,0.0004751118249259889,0.0004757513233926147
311.4333801269531,0.0004780690651386976,0.0004763944889418781,0.0004772290703840554
272.9870300292969,0.0004801012692041695,0.0004780690651386976,0.00047908135456964374
244.0289306640625,0.00048243545461446047,0.0004801012692041695,0.0004812633851543069
220.3087615966797,0.0004850238037761301,0.00048243545461446047,0.0004837233864236623
202.09803771972656,0.00048779696226119995,0.0004850238037761301,0.00048640291788615286
186.7654266357422,0.0004906972753815353,0.00048779696226119995,0.0004892384167760611
174.91952514648438,0.00049364916048944,0.0004906972753815353,0.0004921634099446237
164.5215301513672,0.0004965741536580026,0.00049364916048944,0.0004951008013449609
156.3068389892578,0.0004994197515770793,0.0004965741536580026,0.000497985165566206
149.4561767578125,0.0005021084798499942,0.0004994197515770793,0.0005007515428587794
144.14578247070312,0.0005045536672696471,0.0005021084798499942,0.0005033179186284542
139.6820526123047,0.000506723765283823,0.0005045536672696471,0.0005056250374764204
136.45742797851562,0.0005085268639959395,0.000506723765283823,0.0005076113156974316
133.8232421875,0.0005099314730614424,0.0005085268639959395,0.0005092149367555976
132.20709228515625,0.0005109152989462018,0.0005099314730614424,0.0005104090087115765
130.97360229492188,0.0005114112282171845,0.0005109152989462018,0.0005111487698741257
130.8484344482422,0.0005114307859912515,0.0005114112282171845,0.0005114065716043115
131.0432586669922,0.0005109556950628757,0.0005114307859912515,0.0005111788050271571
131.95822143554688,0.0005100072012282908,0.0005109556950628757,0.0005104670999571681
134.05844116210938,0.0005085872253403068,0.0005100072012282908,0.0005092830979265273
136.80238342285156,0.0005067436723038554,0.0005085872253403068,0.0005076515953987837
140.323486328125,0.0005045115249231458,0.0005067436723038554,0.0005056140944361687
145.70599365234375,0.0005019418895244598,0.0005045115249231458,0.00050321378512308
151.98944091796875,0.0004991043824702501,0.0005019418895244598,0.0005005108541809022
159.45755004882812,0.0004960759542882442,0.0004991043824702501,0.0004975786432623863
169.09181213378906,0.0004929250571876764,0.0004960759542882442,0.0004944899119436741
181.22244262695312,0.000489721423946321,0.0004929250571876764,0.0004913136945106089
196.6376190185547,0.00048655131831765175,0.000489721423946321,0.0004881280183326453
215.01321411132812,0.00048351497389376163,0.00048655131831765175,0.00048502604477107525
237.67323303222656,0.00048064926522783935,0.00048351497389376163,0.00048207625513896346
271.1847839355469,0.00047806365182623267,0.00048064926522783935,0.00047935196198523045
307.0881042480469,0.0004757999849971384,0.00047806365182623267,0.0004769284569192678
357.5718688964844,0.00047392433043569326,0.0004757999849971384,0.00047485987306572497
421.5400085449219,0.00047247912152670324,0.00047392433043569326,0.00047320034354925156
483.300537109375,0.00047151141916401684,0.00047247912152670324,0.00047199451364576817
526.61474609375,0.00047103106044232845,0.00047151141916401684,0.000471270817797631
509.4703369140625,0.0004710773937404156,0.00047103106044232845,0.0004710538196377456
451.8801574707031,0.0004716251278296113,0.0004710773937404156,0.000471350533189252
390.7674255371094,0.0004726766492240131,0.0004716251278296113,0.0004721495497506112
333.6571044921875,0.0004742120217997581,0.0004726766492240131,0.0004734420799650252
284.34783935546875,0.00047618322423659265,0.0004742120217997581,0.000475194159662351
248.92666625976562,0.00047855073353275657,0.00047618322423659265,0.00047736213309690356
222.05410766601562,0.0004812588158529252,0.00047855073353275657,0.000479898473713547
199.659912109375,0.00048421966494061053,0.0004812588158529252,0.00048273138236254454
182.397705078125,0.0004873796133324504,0.00048421966494061053,0.0004857902240473777
168.98411560058594,0.0004906351678073406,0.0004873796133324504,0.0004889965639449656
158.17005920410156,0.0004939223872497678,0.0004906351678073406,0.0004922666121274233
148.9049530029297,0.0004971208982169628,0.0004939223872497678,0.0004955083131790161
141.66372680664062,0.0005001770914532244,0.0004971208982169628,0.0004986346466466784
136.14816284179688,0.0005029875901527703,0.0005001770914532244,0.0005015672650188208
131.50038146972656,0.0005054678185842931,0.0005029875901527703,0.000504212046507746
128.60939025878906,0.0005075563676655293,0.0005054678185842931,0.0005064961151219904
125.98310852050781,0.0005092114442959428,0.0005075563676655293,0.0005083676660433412
124.22318267822266,0.0005103537114337087,0.0005092114442959428,0.000509766221512109
123.32598876953125,0.0005109760095365345,0.0005103537114337087,0.0005106484750285745
123.87345886230469,0.0005110569181852043,0.0005109760095365345,0.0005110002821311355
124.69232177734375,0.0005105957970954478,0.0005110569181852043,0.0005108104087412357
126.60762786865234,0.0005096072563901544,0.0005105957970954478,0.0005100858979858458
129.05043029785156,0.0005081353010609746,0.0005096072563901544,0.0005088560283184052
132.65928649902344,0.0005062213749624789,0.0005081353010609746,0.0005071635823696852
136.86279296875,0.0005039203679189086,0.0005062213749624789,0.0005050566396676004
142.8279571533203,0.000501307426020503,0.0005039203679189086,0.0005026004510000348
149.49476623535156,0.0004984651459380984,0.000501307426020503,0.0004998736549168825
158.18209838867188,0.0004954541218467057,0.0004984651459380984,0.0004969479632563889
168.14865112304688,0.0004923787200823426,0.0004954541218467057,0.0004939058562740684
180.794189453125,0.0004893122240900993,0.0004923787200823426,0.0004908361006528139
195.2452392578125,0.00048634191625751555,0.0004893122240900993,0.0004878189356531948
212.66473388671875,0.000483540294226259,0.00048634191625751555,0.0004849342512898147
233.02073669433594,0.000480979448184371,0.000483540294226259,0.00048225425416603684
258.9189147949219,0.0004787194193340838,0.000480979448184371,0.00047984503908082843
284.53717041015625,0.00047681768774054945,0.0004787194193340838,0.0004777651629410684
311.4602966308594,0.00047532838652841747,0.00047681768774054945,0.0004760705051012337
339.5230407714844,0.00047425777302123606,0.00047532838652841747,0.00047479121712967753
358.8793640136719,0.00047364813508465886,0.00047425777302123606,0.00047395151341333985
360.2563781738281,0.0004735127149615437,0.00047364813508465886,0.0004735791007988155
352.0591735839844,0.0004738531424663961,0.0004735127149615437,0.0004736814880743623
330.44110107421875,0.00047464814269915223,0.0004738531424663961,0.0004742488090414554
301.9336242675781,0.00047588071902282536,0.00047464814269915223,0.0004752619133796543
278.6209716796875,0.0004775292763952166,0.00047588071902282536,0.00047670170897617936
252.541748046875,0.0004795581626240164,0.0004775292763952166,0.00047853938303887844
231.73284912109375,0.0004819289897568524,0.0004795581626240164,0.00048073811922222376
213.47265625,0.0004845686489716172,0.0004819289897568524,0.00048324218369089067
197.7335662841797,0.0004874383157584816,0.0004845686489716172,0.0004859956097789109
184.0744171142578,0.0004904646193608642,0.0004874383157584816,0.0004889423726126552
171.5384521484375,0.0004935904289595783,0.0004904646193608642,0.0004920171340927482
161.99807739257812,0.0004967336426489055,0.0004935904289595783,0.0004951505688950419
153.9732666015625,0.000499798683449626,0.0004967336426489055,0.0004982537357136607
146.91250610351562,0.0005027509178034961,0.000499798683449626,0.0005012614419683814
141.4267120361328,0.0005054902285337448,0.0005027509178034961,0.0005041065160185099
136.0908660888672,0.0005079545080661774,0.0005054902285337448,0.00050670764176175
132.35972595214844,0.0005100562120787799,0.0005079545080661774,0.0005089901969768107
129.2645263671875,0.0005117679829709232,0.0005100562120787799,0.0005108965560793877
127.03031921386719,0.0005130156641826034,0.0005117679829709232,0.0005123760201968253
125.52413177490234,0.0005137621192261577,0.0005130156641826034,0.0005133729428052902
124.66549682617188,0.0005139945424161851,0.0005137621192261577,0.0005138622946105897
124.51670837402344,0.0005136708496138453,0.0005139945424161851,0.0005138166015967727
125.29536437988281,0.0005128050688654184,0.0005136708496138453,0.0005132219521328807
127.06438446044922,0.0005114112282171845,0.0005128050688654184,0.0005120923742651939
129.4731903076172,0.0005095184314996004,0.0005114112282171845,0.0005104492884129286
132.78509521484375,0.0005071820924058557,0.0005095184314996004,0.0005083350697532296
137.68223571777344,0.0005044557619839907,0.0005071820924058557,0.0005058043170720339
144.0419921875,0.0005014119669795036,0.0005044557619839907,0.0005029200110584497
152.25527954101562,0.0004981531528756022,0.0005014119669795036,0.0004997696960344911
163.7034454345703,0.000494767795316875,0.0004981531528756022,0.0004964488907717168
178.08078002929688,0.0004913483280688524,0.000494767795316875,0.0004930478753522038
196.02821350097656,0.0004880137275904417,0.0004913483280688524,0.000489672354888171
219.95147705078125,0.0004848599201068282,0.0004880137275904417,0.00048642978072166443
255.16441345214844,0.0004819908645004034,0.0004848599201068282,0.0004834200663026422
298.94146728515625,0.0004794999258592725,0.0004819908645004034,0.00048074161168187857
358.9033508300781,0.00047746041673235595,0.0004794999258592725,0.0004784777411259711
432.6629638671875,0.0004759495204780251,0.00047746041673235595,0.00047670360072515905
511.59857177734375,0.000475021282909438,0.0004759495204780251,0.0004754847614094615
515.580322265625,0.0004747077473439276,0.000475021282909438,0.0004748640931211412
450.6675109863281,0.00047500833170488477,0.0004747077473439276,0.00047485734103247523
362.6226501464844,0.00047592641203664243,0.00047500833170488477,0.0004754658439196646
298.29443359375,0.00047742651076987386,0.00047592641203664243,0.0004766736819874495
251.54513549804688,0.0004794638080056757,0.00047742651076987386,0.000478440779261291
216.48692321777344,0.00048198172589764,0.0004794638080056757,0.00048071646597236395
191.28013610839844,0.0004848914104513824,0.00048198172589764,0.00048342824447900057
172.0807342529297,0.00048809804138727486,0.0004848914104513824,0.00048648432129994035
157.66400146484375,0.0004914903547614813,0.00048809804138727486,0.0004897818434983492
146.50587463378906,0.000494974316097796,0.0004914903547614813,0.0004932181909680367
137.15655517578125,0.000498421024531126,0.000494974316097796,0.0004966818960383534
130.88534545898438,0.0005017477669753134,0.000498421024531126,0.0005000674282200634
126.12776947021484,0.0005048255552537739,0.0005017477669753134,0.0005032689077779651
122.49437713623047,0.0005076015368103981,0.0005048255552537739,0.0005061951815150678
119.92484283447266,0.0005099693080410361,0.0005076015368103981,0.0005087667959742248
118.22677612304688,0.0005119018023833632,0.0005099693080410361,0.0005109168123453856
117.55464935302734,0.0005133373779244721,0.0005119018023833632,0.0005126009928062558
117.384033203125,0.0005142544978298247,0.0005133373779244721,0.0005137775442562997
118.07691192626953,0.0005146624753251672,0.0005142544978298247,0.0005144404713064432
118.72169494628906,0.0005145557224750519,0.0005146624753251672,0.0005145913455635309
120.096923828125,0.0005139525164850056,0.0005145557224750519,0.0005142367444932461
122.08706665039062,0.000512907630763948,0.0005139525164850056,0.0005134131060913205
124.46414184570312,0.0005114337545819581,0.000512907630763948,0.000512154190801084
1.000000045813705e-18,0.0,0.0005114337545819581,0.0
1.000000045813705e-18,0.0005098935798741877,0.0,0.0
134.02711486816406,0.0005052126944065094,0.0005098935798741877,0.0005075342487543821
144.79310607910156,0.0005005531711503863,0.0005052126944065094,0.0005028661689721048
157.58413696289062,0.0004960516816936433,0.0005005531711503863,0.0004982879036106169
173.3522186279297,0.0004918392514809966,0.0004960516816936433,0.0004939333302900195
192.96168518066406,0.00048803596291691065,0.0004918392514809966,0.0004899278865195811
215.28746032714844,0.00048474918003194034,0.00048803596291691065,0.0004863850772380829
240.50204467773438,0.0004820584144908935,0.00048474918003194034,0.00048339826753363013
267.5868835449219,0.000480049813631922,0.0004820584144908935,0.00048105022870004177
287.9707336425781,0.0004787407524418086,0.000480049813631922,0.00047939244541339576
293.7926025390625,0.00047819718020036817,0.0004787407524418086,0.0004784666234627366
287.8669738769531,0.0004783958138432354,0.00047819718020036817,0.0004782940959557891
266.809326171875,0.00047933595487847924,0.0004783958138432354,0.00047886278480291367
242.78846740722656,0.00048097435501404107,0.00047933595487847924,0.0004801508621312678
217.3901824951172,0.00048326130490750074,0.00048097435501404107,0.00048211184912361205
195.6506805419922,0.00048613580293022096,0.00048326130490750074,0.0004846905649174005
177.9090118408203,0.0004894797457382083,0.00048613580293022096,0.0004877976607531309
162.9364776611328,0.0004932332085445523,0.0004894797457382083,0.0004913440789096057
151.1009979248047,0.0004972734022885561,0.0004932332085445523,0.0004952387535013258
141.35446166992188,0.0005014847265556455,0.0004972734022885561,0.0004993625334464014
132.596923828125,0.0005057456437498331,0.0005014847265556455,0.0005035967333242297
125.96015930175781,0.0005099494010210037,0.0005057456437498331,0.0005078275571577251
120.69107818603516,0.0005139631102792919,0.0005099494010210037,0.0005119350971654058
116.24409484863281,0.0005176861886866391,0.0005139631102792919,0.0005158025887794793
112.90367126464844,0.0005210082745179534,0.0005176861886866391,0.0005193245597183704
110.19050598144531,0.0005238321609795094,0.0005210082745179534,0.0005223971675150096
108.1194839477539,0.0005261003971099854,0.0005238321609795094,0.000524942995980382
106.7107925415039,0.0005277254385873675,0.0005261003971099854,0.0005268895765766501
105.94428253173828,0.0005286646774038672,0.0005277254385873675,0.000528171774931252
105.77093505859375,0.0005288897082209587,0.0005286646774038672,0.0005287540261633694
106.18009948730469,0.000528395758010447,0.0005288897082209587,0.000528619741089642
107.06238555908203,0.0005272055277600884,0.000528395758010447,0.0005277778254821897
108.74443054199219,0.0005253165727481246,0.0005272055277600884,0.000526238523889333
110.83242797851562,0.0005228030495345592,0.0005253165727481246,0.000524037575814873
113.74205780029297,0.0005197380669414997,0.0005228030495345592,0.0005212487885728478
117.97239685058594,0.0005161822191439569,0.0005197380669414997,0.0005179391009733081
122.84131622314453,0.0005122378352098167,0.0005161822191439569,0.0005141898291185498
128.54498291015625,0.0005080100381746888,0.0005122378352098167,0.0005101047572679818
135.79734802246094,0.0005036189686506987,0.0005080100381746888,0.0005057966336607933
144.5944366455078,0.0004991805180907249,0.0005036189686506987,0.000501383445225656
155.141357421875,0.0004948017885908484,0.0004991805180907249,0.0004969766014255583
167.846923828125,0.0004906132235191762,0.0004948017885908484,0.0004926949040964246
183.1844940185547,0.00048671025433577597,0.0004906132235191762,0.0004886511014774442
201.142578125,0.00048319550114683807,0.00048671025433577597,0.00048494423390366137
219.83963012695312,0.0004801471659447998,0.00048319550114683807,0.00048166446504183114
239.82057189941406,0.0004776565474458039,0.0004801471659447998,0.0004788966034539044
258.64678955078125,0.0004757666029036045,0.0004776565474458039,0.0004767075879499316
267.7911682128906,0.00047452183207497,0.0004757666029036045,0.000475141016067937
269.4129333496094,0.00047394930152222514,0.00047452183207497,0.0004742327146232128
259.7837219238281,0.00047406600788235664,0.00047394930152222514,0.0004740046279039234
242.97430419921875,0.00047483816160820425,0.00047406600788235664,0.00047444840311072767
222.8995361328125,0.0004762543539982289,0.00047483816160820425,0.00047554142656736076
203.3634796142578,0.00047827750677242875,0.0004762543539982289,0.00047725957119837403
186.2314453125,0.00048082967987284064,0.00047827750677242875,0.0004795454442501068
170.88011169433594,0.0004838602617383003,0.00048082967987284064,0.0004823347844649106
158.03594970703125,0.00048727018292993307,0.0004838602617383003,0.00048555294051766396
146.84243774414062,0.0004909754497930408,0.00048727018292993307,0.0004891083808615804
137.4258270263672,0.000494883512146771,0.0004909754497930408,0.0004929129499942064
129.86610412597656,0.0004988721339032054,0.000494883512146771,0.0004968594876118004
122.97957611083984,0.0005028275772929192,0.0004988721339032054,0.0005008297739550471
117.71038818359375,0.0005066333105787635,0.0005028275772929192,0.0005047090235166252
113.26995086669922,0.0005102049326524138,0.0005066333105787635,0.0005083965370431542
109.68182373046875,0.0005134048406034708,0.0005102049326524138,0.0005117814871482551
106.88626861572266,0.0005161624285392463,0.0005134048406034708,0.0005147596239112318
104.65084075927734,0.0005183847388252616,0.0005161624285392463,0.0005172491655685008
103.1156005859375,0.0005199974402785301,0.0005183847388252616,0.0005191664677113295
102.30148315429688,0.0005209564696997404,0.0005199974402785301,0.0005204523331485689
102.14965057373047,0.0005212334217503667,0.0005209564696997404,0.000521070440299809
102.58879089355469,0.0005208237562328577,0.0005212334217503667,0.0005210043163970113
103.58485412597656,0.0005197444697842002,0.0005208237562328577,0.0005202601314522326
105.39582824707031,0.0005180325242690742,0.0005197444697842002,0.0005188650102354586
107.75057983398438,0.000515758350957185,0.0005180325242690742,0.0005168725037947297
110.93148040771484,0.0005129935452714562,0.000515758350957185,0.0005143538000993431
114.83777618408203,0.0005098417168483138,0.0005129935452714562,0.0005113964434713125
119.70368957519531,0.0005064220167696476,0.0005098417168483138,0.0005081119015812874
125.53080749511719,0.0005028099403716624,0.0005064220167696476,0.0005045973230153322
131.46484375,0.0004991586320102215,0.0005028099403716624,0.000500967085827142
138.13198852539062,0.0004955398617312312,0.0004991586320102215,0.0004973335308022797
145.5271759033203,0.0004920813953503966,0.0004955398617312312,0.0004937965422868729
152.48797607421875,0.0004888491239398718,0.0004920813953503966,0.000490452628582716
160.47459411621094,0.00048593565588817,0.0004888491239398718,0.0004873813013546169
166.88458251953125,0.0004833824932575226,0.00048593565588817,0.0004846492374781519
172.70989990234375,0.0004812561674043536,0.0004833824932575226,0.0004823105991818011
176.26502990722656,0.00047957111382856965,0.0004812561674043536,0.00048040569527074695
178.7554473876953,0.00047833897406235337,0.00047957111382856965,0.00047894768067635596
179.13705444335938,0.0004775815468747169,0.00047833897406235337,0.0004779531736858189
177.86900329589844,0.00047728954814374447,0.0004775815468747169,0.0004774284898303449
175.54165649414062,0.00047743660979904234,0.00047728954814374447,0.00047735581756569445
171.8147735595703,0.00047799889580346644,0.00047743660979904234,0.0004777100693900138
166.81845092773438,0.00047894989256747067,0.00047799889580346644,0.00047846604138612747
162.05247497558594,0.00048025278374552727,0.00047894989256747067,0.00047959224320948124
156.92132568359375,0.0004818543966393918,0.00048025278374552727,0.0004810436221305281
152.31869506835938,0.00048371299635618925,0.0004818543966393918,0.0004827728553209454
147.48419189453125,0.0004857805906794965,0.00048371299635618925,0.0004847350064665079
143.314697265625,0.0004879925982095301,0.0004857805906794965,0.00048687393427826464
139.44473266601562,0.0004902895307168365,0.0004879925982095301,0.0004891275893896818
135.76242065429688,0.000492631399538368,0.0004902895307168365,0.000491446175146848
132.5225830078125,0.0004949560388922691,0.000492631399538368,0.0004937787307426333
130.1638946533203,0.0004972178721800447,0.0004949560388922691,0.0004960714722983539
127.9312515258789,0.0004993600305169821,0.0004972178721800447,0.0004982730024494231
1.000000045813705e-18,0.0,0.0004993600305169821,0.0
1.000000045813705e-18,0.0005008242442272604,0.0,0.0
119.69721221923828,0.0005072011845186353,0.0005008242442272604,0.000503985327668488
112.1073989868164,0.0005136852851137519,0.0005072011845186353,0.0005104128504171968
106.00096130371094,0.0005200740415602922,0.0005136852851137519,0.0005168470088392496
100.77462005615234,0.0005262114573270082,0.0005200740415602922,0.0005231081740930676
96.65251159667969,0.0005318940384313464,0.0005262114573270082,0.0005290170083753765
93.36801147460938,0.0005369524587877095,0.0005318940384313464,0.0005343868397176266
90.66510009765625,0.0005412427708506584,0.0005369524587877095,0.0005390607984736562
88.7022933959961,0.0005446247523650527,0.0005412427708506584,0.0005428969161584973
87.29277038574219,0.000546969473361969,0.0005446247523650527,0.0005457603838294744
86.45057678222656,0.000548211857676506,0.000546969473361969,0.0005475541111081839
86.14861297607422,0.0005482768174260855,0.000548211857676506,0.0005482078995555639
86.29918670654297,0.000547160510905087,0.0005482768174260855,0.0005476821679621935
87.09159851074219,0.000544892915058881,0.000547160510905087,0.0005459901876747608
88.52266693115234,0.0005415090126916766,0.000544892915058881,0.0005431643803603947
90.59774017333984,0.0005370944272726774,0.0005415090126916766,0.0005392651073634624
93.58511352539062,0.000531805562786758,0.0005370944272726774,0.0005344137316569686
97.39849090576172,0.0005257794982753694,0.000531805562786758,0.0005287568783387542
102.55224609375,0.0005192284588702023,0.0005257794982753694,0.0005224696942605078
109.34544372558594,0.0005123484879732132,0.0005192284588702023,0.0005157561972737312
118.03598022460938,0.0005053850472904742,0.0005123484879732132,0.0005088373436592519
129.44500732421875,0.0004985681152902544,0.0005053850472904742,0.0005019507370889187
144.09690856933594,0.0004921253421343863,0.0004985681152902544,0.0004953249590471387
162.55230712890625,0.0004862960195168853,0.0004921253421343863,0.000489193364046514
186.91015625,0.00048129045171663165,0.0004862960195168853,0.00048378040082752705
214.81858825683594,0.00047726777847856283,0.00048129045171663165,0.00047927023842930794
242.41644287109375,0.0004743706085719168,0.00047726777847856283,0.00047581346007063985
258.3465270996094,0.00047272018855437636,0.0004743706085719168,0.00047354164416901767
252.6094970703125,0.00047238689148798585,0.00047272018855437636,0.0004725503094960004
228.18846130371094,0.00047336105490103364,0.00047238689148798585,0.00047286966582760215
198.8388671875,0.00047564273700118065,0.00047336105490103364,0.0004744949983432889
172.48886108398438,0.00047915917821228504,0.00047564273700118065,0.00047739013098180294
150.97232055664062,0.0004838230961468071,0.00047915917821228504,0.0004814753192476928
133.80670166015625,0.000489483296405524,0.0004838230961468071,0.0004866317322012037
120.36038208007812,0.0004959722864441574,0.000489483296405524,0.0004927003756165504
109.32129669189453,0.0005030788015574217,0.0004959722864441574,0.0004994922201149166
100.6883544921875,0.0005105579039081931,0.0005030788015574217,0.0005067797028459609
93.6904296875,0.0005181859014555812,0.0005105579039081931,0.0005143285379745066
88.03981018066406,0.0005256918957456946,0.0005181859014555812,0.000521891750395298
83.3286361694336,0.0005327744293026626,0.0005256918957456946,0.0005291831912472844
79.56639862060547,0.0005391842569224536,0.0005327744293026626,0.0005359274218790233
76.49295043945312,0.000544653506949544,0.0005391842569224536,0.0005418657092377543
74.10650634765625,0.0005489194300025702,0.000544653506949544,0.0005467326263897121
72.40618896484375,0.0005517891841009259,0.0005489194300025702,0.0005503001739270985
71.35618591308594,0.0005530914640985429,0.0005517891841009259,0.0005523860454559326
70.93589782714844,0.0005527460016310215,0.0005530914640985429,0.0005528642795979977
71.23989868164062,0.0005506993038579822,0.0005527460016310215,0.000551668053958565
72.3528823852539,0.0005470157484523952,0.0005506993038579822,0.0005488028400577605
74.25623321533203,0.0005418320652097464,0.0005470157484523952,0.0005443693371489644
77.27760314941406,0.0005353759042918682,0.0005418320652097464,0.0005385502590797842
81.56742095947266,0.0005279183387756348,0.0005353759042918682,0.0005315951420925558
87.28427124023438,0.0005198121070861816,0.0005279183387756348,0.0005238162120804191
94.96821594238281,0.0005114178638905287,0.0005198121070861816,0.0005155702820047736
105.12299346923828,0.0005031323526054621,0.0005114178638905287,0.0005072361091151834
118.48055267333984,0.0004953084862791002,0.0005031323526054621,0.0004991880850866437
135.6054229736328,0.0004882815992459655,0.0004953084862791002,0.0004917698097415268
157.1122283935547,0.00048230908578261733,0.0004882815992459655,0.00048527694889344275
181.1031036376953,0.0004776219429913908,0.00048230908578261733,0.00047995304339565337
203.29629516601562,0.00047435302985832095,0.0004776219429913908,0.00047597946831956506
215.5944061279297,0.00047260464634746313,0.00047435302985832095,0.00047347345389425755
210.20025634765625,0.000472398241981864,0.00047260464634746313,0.0004724965838249773
194.47276306152344,0.0004736956616397947,0.000472398241981864,0.00047304073814302683
173.41326904296875,0.0004764318582601845,0.0004736956616397947,0.00047505434486083686
153.97572326660156,0.00048049434553831816,0.0004764318582601845,0.00047844910295680165
137.5299072265625,0.00048572468222118914,0.00048049434553831816,0.00048309002886526287
123.66267395019531,0.0004919613711535931,0.00048572468222118914,0.000488817400764674
112.59722900390625,0.000498996872920543,0.0004919613711535931,0.0004954473115503788
103.57992553710938,0.0005065805744379759,0.000498996872920543,0.0005027511506341398
96.09304809570312,0.0005144671886228025,0.0005065805744379759,0.0005104810697957873
89.86834716796875,0.0005223697517067194,0.0005144671886228025,0.0005183713510632515
84.90271759033203,0.0005300154443830252,0.0005223697517067194,0.0005261421902105212
80.80559539794922,0.0005371065344661474,0.0005300154443830252,0.0005335083114914596
77.47416687011719,0.0005433436017483473,0.0005371065344661474,0.0005401710513979197
75.0221939086914,0.0005484811845235527,0.0005433436017483473,0.0005458578816615045
73.27206420898438,0.000552252633497119,0.0005484811845235527,0.0005503125721588731
72.20594787597656,0.0005545074236579239,0.000552252633497119,0.0005533260991796851
71.79520416259766,0.000555117498151958,0.0005545074236579239,0.0005547589971683919
72.09577941894531,0.0005540268030017614,0.000555117498151958,0.0005545191233977675
73.0613021850586,0.0005512550706043839,0.0005540268030017614,0.0005525882006622851
74.71503448486328,0.0005469236057251692,0.0005512550706043839,0.0005490367766469717
77.12210083007812,0.0005411863094195724,0.0005469236057251692,0.0005440026288852096
80.39341735839844,0.0005342744989320636,0.0005411863094195724,0.0005376787157729268
84.48309326171875,0.0005264509818516672,0.0005342744989320636,0.000530312187038362
89.655029296875,0.0005180213483981788,0.0005264509818516672,0.0005221876781433821
95.80888366699219,0.0005092916544526815,0.0005180213483981788,0.0005136109539307654
103.28206634521484,0.0005005666753277183,0.0005092916544526815,0.0005048875464126468
112.48617553710938,0.000492120860144496,0.0005005666753277183,0.0004963070387020707
123.41756439208984,0.00048425013665109873,0.000492120860144496,0.00048815435729920864
136.70352172851562,0.0004771855310536921,0.00048425013665109873,0.0004806926881428808
153.0186767578125,0.00047113263281062245,0.0004771855310536921,0.00047413993161171675
172.19224548339844,0.00046629447024315596,0.00047113263281062245,0.00046869998914189637
192.8992919921875,0.00046281248796731234,0.00046629447024315596,0.00046454451512545347
210.19931030273438,0.00046082070912234485,0.00046281248796731234,0.00046181082143448293
219.15786743164062,0.0004603994020726532,0.00046082070912234485,0.00046060571912676096
211.55995178222656,0.0004615953075699508,0.0004603994020726532,0.00046099230530671775
191.0138397216797,0.00046442830353043973,0.0004615953075699508,0.000463003758341074
165.89242553710938,0.0004688416374847293,0.00046442830353043973,0.000466621684608981
142.76055908203125,0.00047473571612499654,0.0004688416374847293,0.0004717682604677975
123.6318588256836,0.0004819296591449529,0.00047473571612499654,0.0004783037875313312
108.55323028564453,0.000490204431116581,0.0004819296591449529,0.0004860289627686143
96.86076354980469,0.0004992379108443856,0.000490204431116581,0.0004946741973981261
87.70193481445312,0.0005086810560896993,0.0004992379108443856,0.0005039044772274792
80.71815490722656,0.0005181200685910881,0.0005086810560896993,0.0005133392405696213
75.30113220214844,0.00052715337369591,0.0005181200685910881,0.0005225708009675145
71.23918151855469,0.0005353271844796836,0.00052715337369591,0.0005311719141900539
68.24529266357422,0.0005422438262030482,0.0005353271844796836,0.0005387163255363703
66.09725952148438,0.0005475545185618103,0.0005422438262030482,0.0005448302254080772
64.7865982055664,0.0005509747425094247,0.0005475545185618103,0.0005491966148838401
64.19999694824219,0.0005523182917386293,0.0005509747425094247,0.0005515795201063156
64.26376342773438,0.0005514929071068764,0.0005523182917386293,0.0005518392426893115
64.97428131103516,0.0005485197762027383,0.0005514929071068764,0.0005499400431290269
66.49114990234375,0.0005435490747913718,0.0005485197762027383,0.0005459680687636137
68.73191833496094,0.0005368054262362421,0.0005435490747913718,0.0005401107482612133
71.91111755371094,0.00052861706353724,0.0005368054262362421,0.0005326452665030956
76.21074676513672,0.0005193434190005064,0.00052861706353724,0.0005239159218035638
82.10762786865234,0.0005094270454719663,0.0005193434190005064,0.0005143244052305818
89.90908813476562,0.0004993169568479061,0.0005094270454719663,0.0005043165874667466
100.58324432373047,0.0004894704325124621,0.0004993169568479061,0.0004943457315675914
115.81502532958984,0.00048029946628957987,0.0004894704325124621,0.00048484603757970035
137.64553833007812,0.0004722050507552922,0.00048029946628957987,0.0004762232128996402
171.25759887695312,0.0004655141965486109,0.0004722050507552922,0.0004688402987085283
225.43150329589844,0.000460512877907604,0.0004655141965486109,0.00046300276881083846
313.0513000488281,0.00045737926848232746,0.000460512877907604,0.0004589415621012449
401.26104736328125,0.0004562296671792865,0.00045737926848232746,0.0004568031872622669
364.27886962890625,0.0004571114550344646,0.0004562296671792865,0.00045666913501918316
264.82281494140625,0.0004599782405421138,0.0004571114550344646,0.0004585398128256202
196.54432678222656,0.00046472856774926186,0.0004599782405421138,0.0004623417626135051
155.05471801757812,0.0004711587680503726,0.00046472856774926186,0.00046792326611466706
128.8528289794922,0.0004790373786818236,0.0004711587680503726,0.0004750677035190165
111.560302734375,0.0004880374181084335,0.0004790373786818236,0.0004834971623495221
99.2254867553711,0.0004978360957466066,0.0004880374181084335,0.0004928873968310654
90.2663803100586,0.000508036115206778,0.0004978360957466066,0.0005028792656958103
83.68897247314453,0.0005182312452234328,0.000508036115206778,0.0005130714853294194
78.79530334472656,0.0005280614132061601,0.0005182312452234328,0.0005230808164924383
75.09713745117188,0.0005371033912524581,0.0005280614132061601,0.0005325156962499022
72.384765625,0.0005450579919852316,0.0005371033912524581,0.0005410141893662512
70.47135162353516,0.0005516004748642445,0.0005450579919852316,0.0005482641281560063
69.29328918457031,0.0005565100582316518,0.0005516004748642445,0.000553992111235857
68.5948715209961,0.0005595901748165488,0.0005565100582316518,0.0005579888820648193
68.61734008789062,0.0005607789498753846,0.0005595901748165488,0.0005601251032203436
69.0625991821289,0.0005600290605798364,0.0005607789498753846,0.0005603457102552056
70.1290054321289,0.0005574187962338328,0.0005600290605798364,0.0005586663610301912
71.85704040527344,0.0005530687049031258,0.0005574187962338328,0.0005551866488531232
74.33598327636719,0.000547177973203361,0.0005530687049031258,0.0005500667029991746
77.7139892578125,0.0005400333320721984,0.000547177973203361,0.0005435500061139464
82.24034881591797,0.0005319406045600772,0.0005400333320721984,0.0005359331844374537
88.25408935546875,0.0005232669645920396,0.0005319406045600772,0.0005275531439110637
96.1866683959961,0.0005143930902704597,0.0005232669645920396,0.0005187839851714671
106.6971435546875,0.0005057229427620769,0.0005143930902704597,0.0005100180860608816
120.66352081298828,0.0004976263153366745,0.0005057229427620769,0.0005016418290324509
139.14767456054688,0.0004904568777419627,0.0004976263153366745,0.0004940165090374649
163.81443786621094,0.0004845048824790865,0.0004904568777419627,0.00048746331594884396
191.37216186523438,0.00048002874245867133,0.0004845048824790865,0.00048225559294223785
213.6056365966797,0.00047720500151626766,0.00048002874245867133,0.00047861007624305785
216.70654296875,0.0004761262971442193,0.00047720500151626766,0.0004766607889905572
199.569091796875,0.0004768244398292154,0.0004761262971442193,0.0004764697514474392
172.8178253173828,0.0004792501567862928,0.0004768244398292154,0.00047802820336073637
147.68426513671875,0.00048329084529541433,0.0004792501567862928,0.0004812556435354054
127.7902603149414,0.0004887544782832265,0.00048329084529541433,0.0004860004410147667
112.8627700805664,0.000495421583764255,0.0004887544782832265,0.0004920576466247439
101.4760971069336,0.0005029939347878098,0.000495421583764255,0.0004991692840121686
92.82524871826172,0.0005111674545332789,0.0005029939347878098,0.0005070348270237446
86.20620727539062,0.0005195953417569399,0.0005111674545332789,0.0005153294187039137
81.06512451171875,0.0005279391189105809,0.0005195953417569399,0.000523710623383522
77.16258239746094,0.0005358628113754094,0.0005279391189105809,0.0005318413604982197
74.07681274414062,0.0005430497694760561,0.0005358628113754094,0.0005393950268626213
71.84082794189453,0.000549214193597436,0.0005430497694760561,0.0005460702814161777
70.28239440917969,0.0005541093414649367,0.000549214193597436,0.0005516004748642445
69.23692321777344,0.0005575582035817206,0.0005541093414649367,0.0005557732656598091
68.83866119384766,0.0005594373214989901,0.0005575582035817206,0.0005584383616223931
69.04217529296875,0.0005596979171968997,0.0005594373214989901,0.0005595093825832009
69.8125228881836,0.0005583565798588097,0.0005596979171968997,0.0005589701468124986
71.22767639160156,0.0005555306561291218,0.0005583565798588097,0.0005568877095356584
73.33820343017578,0.0005513716023415327,0.0005555306561291218,0.0005533966468647122
76.1211929321289,0.000546117895282805,0.0005513716023415327,0.0005486920708790421
79.8214111328125,0.0005400499794632196,0.000546117895282805,0.0005430338205769658
84.480224609375,0.0005334774614311755,0.0005400499794632196,0.0005367170087993145
90.24303436279297,0.0005267345695756376,0.0005334774614311755,0.0005300636403262615
97.0265121459961,0.0005201271269470453,0.0005267345695756376,0.0005233934498392045
104.84925842285156,0.0005139532731845975,0.0005201271269470453,0.0005170082440599799
113.66352844238281,0.0005084925796836615,0.0005139532731845975,0.0005111965583637357
122.79578399658203,0.0005039588431827724,0.0005084925796836615,0.000506204494740814
131.38055419921875,0.0005005282000638545,0.0005039588431827724,0.0005022266414016485
137.75070190429688,0.0004983305698260665,0.0005005282000638545,0.0004994155606254935
140.94590759277344,0.0004974337061867118,0.0004983305698260665,0.0004978699143975973
139.5526580810547,0.0004978503566235304,0.0004974337061867118,0.0004976296913810074
134.39198303222656,0.0004995567724108696,0.0004978503566235304,0.0004986894782632589
126.76792907714844,0.0005024797865189612,0.0004995567724108696,0.0005010009626857936
117.97444915771484,0.0005064784782007337,0.0005024797865189612,0.0005044573917984962
109.5408935546875,0.0005113879451528192,0.0005064784782007337,0.0005089063779450953
101.67350006103516,0.0005169872310943902,0.0005113879451528192,0.0005141553119756281
94.83222198486328,0.0005230408860370517,0.0005169872310943902,0.0005199764855206013
88.9900894165039,0.0005292652640491724,0.0005230408860370517,0.000526110758073628
84.10708618164062,0.0005353634478524327,0.0005292652640491724,0.0005322680808603764
80.28218841552734,0.000541050685569644,0.0005353634478524327,0.0005381578812375665
77.39380645751953,0.0005460522370412946,0.000541050685569644,0.0005435004131868482
75.24519348144531,0.0005500989500433207,0.0005460522370412946,0.0005480236141011119
73.86731719970703,0.0005530042108148336,0.0005500989500433207,0.0005514993681572378
73.20097351074219,0.0005546123720705509,0.0005530042108148336,0.0005537563702091575
73.21670532226562,0.0005548507906496525,0.0005546123720705509,0.0005546803004108369
73.95670318603516,0.0005537065444514155,0.0005548507906496525,0.0005542283179238439
75.39110565185547,0.0005512419156730175,0.0005537065444514155,0.0005524249863810837
77.60236358642578,0.0005475969519466162,0.0005512419156730175,0.000549371587112546
80.6481704711914,0.0005429661832749844,0.0005475969519466162,0.0005452355835586786
84.60719299316406,0.0005375823238864541,0.0005429661832749844,0.000540230656042695
89.31224822998047,0.0005317112663760781,0.0005375823238864541,0.0005346061079762876
95.25919342041016,0.0005256486474536359,0.0005317112663760781,0.0005286429659463465
102.05423736572266,0.0005196538986638188,0.0005256486474536359,0.0005226183566264808
109.82081604003906,0.0005140048451721668,0.0005196538986638188,0.0005168009665794671
118.25887298583984,0.0005089236656203866,0.0005140048451721668,0.0005114403320476413
125.98558044433594,0.0005046118749305606,0.0005089236656203866,0.0005067478632554412
132.94691467285156,0.0005012172623537481,0.0005046118749305606,0.0005028980667702854
136.31703186035156,0.0004988278378732502,0.0005012172623537481,0.0005000082310289145
136.2831573486328,0.000497498840559274,0.0004988278378732502,0.0004981500096619129
132.28054809570312,0.0004972239257767797,0.000497498840559274,0.0004973476752638817
126.31159973144531,0.000497940112836659,0.0004972239257767797,0.00049756676889956
118.498779296875,0.0004995476338081062,0.000497940112836659,0.0004987259162589908
110.81290435791016,0.0005018907831981778,0.0004995476338081062,0.0005006978753954172
103.52394104003906,0.0005047854501754045,0.0005018907831981778,0.0005033129127696157
97.23241424560547,0.0005080291302874684,0.0005047854501754045,0.0005063782446086407
91.81484985351562,0.0005113857914693654,0.0005080291302874684,0.000509674777276814
87.56008911132812,0.0005146234761923552,0.0005113857914693654,0.0005129689234308898
84.29735565185547,0.0005175208207219839,0.0005146234761923552,0.0005160340806469321
1.000000045813705e-18,0.0,0.0005175208207219839,0.0
1.000000045813705e-18,0.000519825960509479,0.0,0.0
79.7253189086914,0.0005217315629124641,0.000519825960509479,0.0005207372596487403
79.79816436767578,0.0005223148036748171,0.0005217315629124641,0.000521982554346323
80.7498779296875,0.0005215638084337115,0.0005223148036748171,0.0005218997248448431
82.7283706665039,0.0005195490084588528,0.0005215638084337115,0.0005205180495977402
85.72784423828125,0.0005164114409126341,0.0005195490084588528,0.0005179432919248939
89.40372467041016,0.0005123297451063991,0.0005164114409126341,0.0005143351154401898
94.46053314208984,0.0005075226072221994,0.0005123297451063991,0.000509892706759274
100.85950469970703,0.000502229027915746,0.0005075226072221994,0.0005048448219895363
109.308837890625,0.0004967047134414315,0.000502229027915746,0.0004994390765205026
120.19026184082031,0.0004912078729830682,0.0004967047134414315,0.0004939322243444622
134.69772338867188,0.0004859910695813596,0.0004912078729830682,0.0004885796806775033
154.21287536621094,0.00048128346679732203,0.0004859910695813596,0.0004836219595745206
181.22190856933594,0.0004772930114995688,0.00048128346679732203,0.0004792773397639394
215.9619140625,0.0004742173186969012,0.0004772930114995688,0.0004757481219712645
256.1059265136719,0.0004721917794086039,0.0004742173186969012,0.000473200372653082
281.5031433105469,0.0004713157541118562,0.0004721917794086039,0.00047175108920782804
267.5611267089844,0.0004716234398074448,0.0004713157541118562,0.0004714667738880962
229.2270050048828,0.0004730919317808002,0.0004716234398074448,0.0004723531019408256
189.86557006835938,0.00047564785927534103,0.0004730919317808002,0.00047436205204576254
160.0912628173828,0.000479141395771876,0.00047564785927534103,0.0004773825639858842
139.18516540527344,0.0004833915736526251,0.000479141395771876,0.00048124976456165314
124.31627655029297,0.00048817985225468874,0.0004833915736526251,0.00048576443805359304
113.51202392578125,0.0004932628944516182,0.00048817985225468874,0.0004906960530206561
106.20216369628906,0.0004984155530110002,0.0004932628944516182,0.0004958108183927834
100.8012924194336,0.0005034237983636558,0.0004984155530110002,0.000500889029353857
97.13269805908203,0.00050808594096452,0.0005034237983636558,0.0005057229427620769
94.41839599609375,0.0005122590810060501,0.00050808594096452,0.0005101399146951735
92.56663513183594,0.0005158044514246285,0.0005122590810060501,0.0005139990244060755
90.99039459228516,0.0005186282214708626,0.0005158044514246285,0.0005171835073269904
89.75957489013672,0.0005206370260566473,0.0005186282214708626,0.0005195997655391693
88.43472290039062,0.000521769339684397,0.0005206370260566473,0.000521169975399971
87.42691802978516,0.0005219574086368084,0.000521769339684397,0.0005218297010287642
86.9153823852539,0.0005211438983678818,0.0005219574086368084,0.0005215165438130498
87.09484100341797,0.0005193243268877268,0.0005211438983678818,0.0005201996536925435
88.21894073486328,0.0005165081238374114,0.0005193243268877268,0.0005178817082196474
90.72801208496094,0.0005127665353938937,0.0005165081238374114,0.00051460339454934
94.86744689941406,0.0005082376883365214,0.0005127665353938937,0.0005104694864712656
101.30816650390625,0.0005031226901337504,0.0005082376883365214,0.0005056498339399695
110.50416564941406,0.000497676432132721,0.0005031226901337504,0.0005003723781555891
123.30048370361328,0.0004921811632812023,0.000497676432132721,0.0004949055728502572
140.433349609375,0.0004869347030762583,0.0004921811632812023,0.00048953911755234
162.3806915283203,0.00048220009193755686,0.0004869347030762583,0.00048455302021466196
186.31085205078125,0.00047820902545936406,0.00048220009193755686,0.0004801940522156656
207.44113159179688,0.0004751066444441676,0.00047820902545936406,0.00047665031161159277
215.6866455078125,0.0004730091313831508,0.0004751066444441676,0.00047405215445905924
210.38650512695312,0.0004719474818557501,0.0004730091313831508,0.00047247318434529006
197.34115600585938,0.00047190464101731777,0.0004719474818557501,0.0004719205026049167
182.76759338378906,0.0004728313069790602,0.00047190464101731777,0.0004723611637018621
169.2513885498047,0.0004746805061586201,0.0004728313069790602,0.0004737472045235336
157.60191345214844,0.00047736847773194313,0.0004746805061586201,0.0004760134615935385
146.92031860351562,0.0004808166704606265,0.00047736847773194313,0.00047907879343256354
135.8123016357422,0.0004849412653129548,0.0004808166704606265,0.0004828618548344821
124.67031860351562,0.0004896073369309306,0.0004849412653129548,0.00048725339001975954
114.06354522705078,0.0004946597618982196,0.0004896073369309306,0.0004921084619127214
104.45159912109375,0.0004999013617634773,0.0004946597618982196,0.0004972511087544262
96.1705551147461,0.0005050686886534095,0.0004999013617634773,0.0005024514393880963
89.55602264404297,0.000509875244461,0.0005050686886534095,0.0005074348300695419
84.55398559570312,0.000514018174726516,0.000509875244461,0.0005119069246575236
81.21480560302734,0.0005172209930606186,0.000514018174726516,0.0005155782564543188
79.338134765625,0.0005192410899326205,0.0005172209930606186,0.0005181892192922533
78.97459411621094,0.0005199391162022948,0.0005192410899326205,0.0005195487756282091
80.02164459228516,0.0005192807293497026,0.0005199391162022948,0.0005195697885937989
82.36207580566406,0.0005173276294954121,0.0005192807293497026,0.0005182657041586936
86.0128173828125,0.0005142523441463709,0.0005173276294954121,0.0005157535197213292
90.76171875,0.0005102707073092461,0.0005142523441463709,0.0005122272996231914
96.17440032958984,0.0005056475638411939,0.0005102707073092461,0.000507927150465548
102.1548080444336,0.0005006333230994642,0.0005056475638411939,0.0005031108157709241
107.89613342285156,0.0004954685573466122,0.0005006333230994642,0.0004980235826224089
113.56361389160156,0.0004903333028778434,0.0004954685573466122,0.0004928758135065436
119.47538757324219,0.00048538195551373065,0.0004903333028778434,0.000487834942759946
126.73877716064453,0.00048074437654577196,0.00048538195551373065,0.000483043200802058
136.6117706298828,0.00047654518857598305,0.00048074437654577196,0.00047862797509878874
150.923828125,0.0004729054926428944,0.00047654518857598305,0.0004747119965031743
172.23313903808594,0.0004699694400187582,0.0004729054926428944,0.0004714277747552842
203.19577026367188,0.00046787571045570076,0.0004699694400187582,0.00046891625970602036
242.22201538085938,0.0004667796310968697,0.00046787571045570076,0.00046732387272641063
266.7630615234375,0.0004667429893743247,0.0004667796310968697,0.0004667585308197886
247.9962615966797,0.00046782029676251113,0.0004667429893743247,0.00046727803419344127
206.04190063476562,0.0004699544224422425,0.00046782029676251113,0.0004688811022788286
169.10337829589844,0.00047301838640123606,0.0004699544224422425,0.0004714761162176728
142.27349853515625,0.0004768039216287434,0.00047301838640123606,0.0004748960491269827
125.02994537353516,0.00048106195754371583,0.0004768039216287434,0.00047891325084492564
113.92499542236328,0.00048552645603194833,0.00048106195754371583,0.0004832707636523992
107.00309753417969,0.0004899665946140885,0.00048552645603194833,0.00048772047739475965
103.06922149658203,0.0004941771039739251,0.0004899665946140885,0.0004920444916933775
101.15412139892578,0.0004980203229933977,0.0004941771039739251,0.0004960710648447275
100.18826293945312,0.000501409056596458,0.0004980203229933977,0.0004996872739866376
99.32559204101562,0.0005042964476160705,0.000501409056596458,0.0005028255400247872
97.90058898925781,0.0005066669546067715,0.0005042964476160705,0.0005054543144069612
95.92937469482422,0.0005084308795630932,0.0005066669546067715,0.0005075209774076939
93.6479721069336,0.0005095487576909363,0.0005084308795630932,0.0005089609185233712
91.37409973144531,0.0005098897963762283,0.0005095487576909363,0.0005096892127767205
89.96649932861328,0.000509377452544868,0.0005098897963762283,0.0005096025997772813
89.59098815917969,0.0005079373950138688,0.000509377452544868,0.0005086258170194924
90.98441314697266,0.000505549949593842,0.0005079373950138688,0.0005067122983746231
94.2634506225586,0.0005023038247600198,0.000505549949593842,0.0005038966191932559
99.94003295898438,0.0004983461694791913,0.0005023038247600198,0.0005002967081964016
107.8012466430664,0.0004939210484735668,0.0004983461694791913,0.0004961080267094076
117.85444641113281,0.0004892790457233787,0.0004939210484735668,0.0004915775498375297
1.000000045813705e-18,0.0,0.0004892790457233787,0.0
1.000000045813705e-18,0.00048434099880978465,0.0,0.0
134.25534057617188,0.00048280402552336454,0.00048434099880978465,0.00048355903709307313
140.64553833007812,0.0004809230740647763,0.00048280402552336454,0.00048185099149122834
148.56910705566406,0.0004788209334947169,0.0004809230740647763,0.0004798605223186314
157.95082092285156,0.0004765799967572093,0.0004788209334947169,0.00047769013326615095
169.32899475097656,0.0004742814344353974,0.0004765799967572093,0.00047542157699353993
181.6818084716797,0.0004720332217402756,0.0004742814344353974,0.00047314935363829136
197.15704345703125,0.0004698931588791311,0.0004720332217402756,0.0004709564382210374
213.31448364257812,0.00046795912203378975,0.0004698931588791311,0.00046892050886526704
227.57156372070312,0.0004662833525799215,0.00046795912203378975,0.00046711647883057594
241.29666137695312,0.0004649145994335413,0.0004662833525799215,0.0004655949887819588
248.864990234375,0.00046389357885345817,0.0004649145994335413,0.00046440056758001447
248.20785522460938,0.0004632399941328913,0.00046389357885345817,0.000463563425000757
243.46070861816406,0.00046294063213281333,0.0004632399941328913,0.0004630868788808584
234.88546752929688,0.00046301711699925363,0.00046294063213281333,0.0004629751783795655
223.9947967529297,0.0004634232900571078,0.00046301711699925363,0.0004632160416804254
213.96043395996094,0.00046413575182668865,0.0004634232900571078,0.00046377480612136424
204.44705200195312,0.0004651403287425637,0.00046413575182668865,0.0004646326997317374
196.6562042236328,0.00046638332423754036,0.0004651403287425637,0.00046575587475672364
188.30245971679688,0.00046784832375124097,0.00046638332423754036,0.00046710914466530085
181.19435119628906,0.00046950374962762,0.00046784832375124097,0.00046866864431649446
173.59698486328125,0.00047130242455750704,0.00046950374962762,0.0004703948798123747
165.81509399414062,0.0004732056986540556,0.00047130242455750704,0.0004722449812106788
158.43951416015625,0.00047515006735920906,0.0004732056986540556,0.00047416790039278567
151.1658935546875,0.0004770839586853981,0.00047515006735920906,0.00047610606998205185
144.47906494140625,0.00047894366434775293,0.0004770839586853981,0.00047800192260183394
138.95045471191406,0.00048063890426419675,0.00047894366434775293,0.00047977856593206525
134.2329864501953,0.0004821188922505826,0.00048063890426419675,0.0004813654231838882
130.81932067871094,0.0004833109851460904,0.0004821188922505826,0.0004827009397558868
128.44204711914062,0.0004841501358896494,0.0004833109851460904,0.0004837161977775395
127.18399047851562,0.0004845986550208181,0.0004841501358896494,0.0004843598580919206
127.06734466552734,0.0004846501105930656,0.0004845986550208181,0.00048460985999554396
127.76246643066406,0.00048426631838083267,0.0004846501105930656,0.00048444385174661875
129.51327514648438,0.0004834724240936339,0.00048426631838083267,0.0004838553140871227
132.3296356201172,0.00048230370157398283,0.0004834724240936339,0.00048287445679306984
136.51971435546875,0.00048078500549308956,0.00048230370157398283,0.0004815313732251525
141.89859008789062,0.0004789824306499213,0.00048078500549308956,0.0004798714944627136
149.38832092285156,0.00047697132686153054,0.0004789824306499213,0.00047796565922908485
159.99032592773438,0.00047481252113357186,0.00047697132686153054,0.00047588194138370454
174.16343688964844,0.0004726175975520164,0.00047481252113357186,0.00047370651736855507
192.0360565185547,0.00047048565465956926,0.0004726175975520164,0.00047154456842690706
219.42054748535156,0.00046850982471369207,0.00047048565465956926,0.00046949234092608094
255.15187072753906,0.00046678559738211334,0.00046850982471369207,0.00046764384023845196
301.1209411621094,0.00046540546463802457,0.00046678559738211334,0.00046609295532107353
361.1331481933594,0.00046443333849310875,0.00046540546463802457,0.00046491785906255245
415.4369201660156,0.0004639199760276824,0.00046443333849310875,0.0004641757404897362
417.6856689453125,0.00046387844486162066,0.0004639199760276824,0.00046389838098548353
376.8088684082031,0.00046430469956249,0.00046387844486162066,0.0004640903789550066
320.7572021484375,0.0004652019124478102,0.00046430469956249,0.000464751326944679
275.381103515625,0.0004664883017539978,0.0004652019124478102,0.0004658420803025365
239.51914978027344,0.00046810825006105006,0.0004664883017539978,0.00046729398309253156
212.5797882080078,0.00047000209451653063,0.00046810825006105006,0.0004690494970418513
190.6266632080078,0.00047206570161506534,0.00047000209451653063,0.00047102675307542086
175.27618408203125,0.0004742054152302444,0.00047206570161506534,0.0004731271183118224
163.0862274169922,0.00047633639769628644,0.0004742054152302444,0.0004752612439915538
153.3040771484375,0.0004783636541105807,0.00047633639769628644,0.00047733925748616457
146.3479766845703,0.0004801944305654615,0.0004783636541105807,0.0004792674444615841
140.68357849121094,0.00048175931442528963,0.0004801944305654615,0.00048096454702317715
136.90989685058594,0.0004829916579183191,0.00048175931442528963,0.00048236269503831863
134.4691925048828,0.0004838171589653939,0.0004829916579183191,0.00048339134082198143
133.2978973388672,0.00048421634710393846,0.0004838171589653939,0.0004840035689994693
133.50411987304688,0.00048415956553071737,0.00048421634710393846,0.0004841748741455376
135.6334228515625,0.0004836645966861397,0.00048415956553071737,0.0004838993772864342
138.93157958984375,0.00048275539302267134,0.0004836645966861397,0.00048319780034944415
144.1304168701172,0.00048147168126888573,0.00048275539302267134,0.0004821020411327481
150.4602508544922,0.00047988773440010846,0.00048147168126888573,0.00048066896852105856
158.6785125732422,0.00047805020585656166,0.00047988773440010846,0.00047895911848172545
168.0308380126953,0.00047607620945200324,0.00047805020585656166,0.00047705427277833223
179.52467346191406,0.0004740226431749761,0.00047607620945200324,0.000475041480967775
192.11781311035156,0.00047196049126796424,0.0004740226431749761,0.00047298456775024533
206.59530639648438,0.0004699979326687753,0.00047196049126796424,0.00047097320202738047
223.0386199951172,0.00046816206304356456,0.0004699979326687753,0.00046907490468584
239.54373168945312,0.00046653434401378036,0.00046816206304356456,0.0004673439252655953
257.33184814453125,0.00046515974099747837,0.00046653434401378036,0.0004658435354940593
272.7384948730469,0.00046407297486439347,0.00046515974099747837,0.000464613432995975
286.9290771484375,0.0004633032367564738,0.00046407297486439347,0.0004636856319848448
295.3228759765625,0.0004628851602319628,0.0004633032367564738,0.0004630920011550188
292.9062805175781,0.0004628314636647701,0.0004628851602319628,0.000462856114609167
280.4228210449219,0.0004631279152818024,0.0004628314636647701,0.00046297721564769745
265.3262023925781,0.0004637775127775967,0.0004631279152818024,0.0004634498036466539
243.9378662109375,0.00046475703129544854,0.0004637775127775967,0.0004642636049538851
222.87274169921875,0.0004660203121602535,0.00046475703129544854,0.0004653840442188084
206.59463500976562,0.0004675105446949601,0.0004660203121602535,0.00046675984049215913
191.11874389648438,0.0004691907961387187,0.0004675105446949601,0.0004683439910877496
178.77105712890625,0.0004709814675152302,0.0004691907961387187,0.0004700784047599882
168.62599182128906,0.000472834100946784,0.0004709814675152302,0.0004718990530818701
161.62527465820312,0.00047468292177654803,0.000472834100946784,0.0004737490089610219
155.00865173339844,0.00047647321480326355,0.00047468292177654803,0.00047556779463775456
149.87632751464844,0.0004781314346473664,0.00047647321480326355,0.00047729143989272416
146.07191467285156,0.00047962652752175927,0.0004781314346473664,0.00047886764514259994
142.79818725585938,0.00048092062934301794,0.00047962652752175927,0.0004802618350367993
140.04556274414062,0.0004819659807253629,0.00048092062934301794,0.00048143122694455087
138.20648193359375,0.0004827326047234237,0.0004819659807253629,0.00048233699635602534
136.78469848632812,0.0004831977712456137,0.0004827326047234237,0.000482952716993168
136.49600219726562,0.0004833292041439563,0.0004831977712456137,0.00048325100215151906
136.4684600830078,0.00048313417937606573,0.0004833292041439563,0.0004832192207686603
137.7140655517578,0.00048261065967381,0.00048313417937606573,0.0004828601377084851
139.76731872558594,0.00048175829579122365,0.00048261065967381,0.0004821724724024534
143.55406188964844,0.00048062752466648817,0.00048175829579122365,0.0004811814287677407
148.1357879638672,0.00047922524390742183,0.00048062752466648817,0.0004799154703505337
1.000000045813705e-18,0.0,0.00047922524390742183,0.0
1.000000045813705e-18,0.00047767191426828504,0.0,0.0
164.98973083496094,0.0004756369162350893,0.00047767191426828504,0.000476645102025941
178.7292938232422,0.0004735504917334765,0.0004756369162350893,0.0004745856567751616
195.3905487060547,0.00047151060425676405,0.0004735504917334765,0.0004725237959064543
213.68051147460938,0.0004695664974860847,0.00047151060425676405,0.000470532919280231
234.08413696289062,0.00046783708967268467,0.0004695664974860847,0.000468697224278003
254.00450134277344,0.00046635244507342577,0.00046783708967268467,0.0004670910711865872
267.5038146972656,0.00046517359442077577,0.00046635244507342577,0.00046575989108532667
272.8089599609375,0.00046431279042735696,0.00046517359442077577,0.0004647403839044273
270.146484375,0.00046378999832086265,0.00046431279042735696,0.00046404864406213164
260.70654296875,0.0004635932273231447,0.00046378999832086265,0.00046368868788704276
247.8525390625,0.0004637025704141706,0.0004635932273231447,0.00046364462468773127
234.35203552246094,0.0004641132545657456,0.0004637025704141706,0.00046390414354391396
220.86923217773438,0.0004647782479878515,0.0004641132545657456,0.0004644413711503148
207.56910705566406,0.00046566163655370474,0.0004647782479878515,0.00046521483454853296
196.96385192871094,0.00046671461313962936,0.00046566163655370474,0.0004661823040805757
186.0675506591797,0.0004678924451582134,0.00046671461313962936,0.00046729689347557724
177.20310974121094,0.00046915310667827725,0.0004678924451582134,0.0004685153835453093
169.99026489257812,0.0004704240127466619,0.00046915310667827725,0.0004697804688476026
163.75933837890625,0.000471691251732409,0.0004704240127466619,0.00047104890109039843
159.4180145263672,0.00047290095244534314,0.000471691251732409,0.0004722868907265365
155.98654174804688,0.00047400614130310714,0.00047290095244534314,0.0004734439717140049
153.19931030273438,0.00047497780178673565,0.00047400614130310714,0.00047448210534639657
151.91563415527344,0.0004757830174639821,0.00047497780178673565,0.000475370412459597
150.95802307128906,0.0004764359910041094,0.0004757830174639821,0.0004760994343087077
151.1390838623047,0.00047691469080746174,0.0004764359910041094,0.00047666532918810844
151.080078125,0.0004772067186422646,0.00047691469080746174,0.0004770507221110165
151.4156494140625,0.00047732723760418594,0.0004772067186422646,0.00047725706826895475
151.40753173828125,0.00047727598575875163,0.00047732723760418594,0.00047729170182719827
151.69174194335938,0.0004770604718942195,0.00047727598575875163,0.0004771583480760455
151.62939453125,0.0004766683850903064,0.0004770604718942195,0.00047685453318990767
151.8632049560547,0.0004761258896905929,0.0004766683850903064,0.00047638724208809435
152.071044921875,0.0004754108958877623,0.0004761258896905929,0.0004757584829349071
152.69033813476562,0.0004745411570183933,0.0004754108958877623,0.00047496616025455296
154.41700744628906,0.0004735369002446532,0.0004745411570183933,0.00047402933705598116
157.61593627929688,0.0004723922465927899,0.0004735369002446532,0.00047295523108914495
161.53961181640625,0.00047114197514019907,0.0004723922465927899,0.0004717581905424595
167.3617706298828,0.0004698468546848744,0.00047114197514019907,0.0004704860912170261
175.0500946044922,0.00046852382365614176,0.0004698468546848744,0.00046917772851884365
184.74742126464844,0.0004672367940656841,0.00046852382365614176,0.0004678735276684165
196.82411193847656,0.00046605253010056913,0.0004672367940656841,0.0004666387685574591
209.99095153808594,0.00046504108468070626,0.00046605253010056913,0.00046554175787605345
224.5467529296875,0.0004642425337806344,0.00046504108468070626,0.0004646375309675932
237.1287078857422,0.000463720818515867,0.0004642425337806344,0.0004639779799617827
246.85598754882812,0.0004635281511582434,0.000463720818515867,0.00046362116700038314
251.26336669921875,0.00046369084157049656,0.0004635281511582434,0.0004636063240468502
245.1702117919922,0.000464216573163867,0.00046369084157049656,0.0004639502731151879
232.61004638671875,0.0004651129129342735,0.000464216573163867,0.0004646607267204672
214.78195190429688,0.0004663642030209303,0.0004651129129342735,0.0004657335812225938
196.98065185546875,0.0004679234989453107,0.0004663642030209303,0.00046713766641914845
179.06307983398438,0.00046972185373306274,0.0004679234989453107,0.0004688149783760309
163.49029541015625,0.00047169846948236227,0.00046972185373306274,0.00047070079017430544
150.32127380371094,0.0004737404524348676,0.00047169846948236227,0.0004727083432953805
139.21990966796875,0.00047573563642799854,0.0004737404524348676,0.00047472520964220166
130.71588134765625,0.0004775741253979504,0.00047573563642799854,0.00047664050362072885
124.25165557861328,0.00047913537127897143,0.0004775741253979504,0.00047833906137384474
119.41166687011719,0.0004802994371857494,0.00047913537127897143,0.00047970068408176303
116.51539611816406,0.00048098963452503085,0.0004802994371857494,0.0004806271754205227
114.84768676757812,0.0004811388498637825,0.00048098963452503085,0.0004810465034097433
115.0247802734375,0.0004806984798051417,0.0004811388498637825,0.0004809009551536292
116.74005126953125,0.00047967321006581187,0.0004806984798051417,0.00048016849905252457
120.18365478515625,0.0004781221505254507,0.00047967321006581187,0.00047888103290461004
125.39561462402344,0.0004761001910082996,0.0004781221505254507,0.00047709548380225897
133.0574188232422,0.0004737114068120718,0.0004761001910082996,0.0004748914507217705
143.19729614257812,0.00047108015860430896,0.0004737114068120718,0.00047238299157470465
156.58193969726562,0.0004683553415816277,0.00047108015860430896,0.0004697067488450557
174.3485565185547,0.0004656607052311301,0.0004683553415816277,0.0004669989284593612
195.9701690673828,0.0004631350457202643,0.0004656607052311301,0.0004643906431738287
223.03176879882812,0.0004608947492670268,0.0004631350457202643,0.0004620094259735197
254.06202697753906,0.00045904924627393484,0.0004608947492670268,0.00045996802509762347
280.8592224121094,0.0004576831706799567,0.00045904924627393484,0.0004583632980939001
293.3873596191406,0.00045683764619752765,0.0004576831706799567,0.00045725805102847517
284.092041015625,0.00045653560664504766,0.00045683764619752765,0.00045668426901102066
257.138916015625,0.00045676500303670764,0.00045653560664504766,0.00045664733625017107
227.2600555419922,0.00045749207492917776,0.00045676500303670764,0.00045712446444667876
198.40037536621094,0.0004586543363984674,0.00045749207492917776,0.0004580675158649683
176.87429809570312,0.0004601297259796411,0.0004586543363984674,0.0004593845806084573
160.45431518554688,0.0004618353850673884,0.0004601297259796411,0.00046097327140159905
147.48873901367188,0.00046365224989131093,0.0004618353850673884,0.0004627327434718609
138.28329467773438,0.0004654604126699269,0.00046365224989131093,0.0004645437584258616
131.63204956054688,0.0004671465139836073,0.0004654604126699269,0.00046628969721496105
127.31478118896484,0.000468613114207983,0.0004671465139836073,0.0004678652621805668
125.04395294189453,0.00046979301259852946,0.000468613114207983,0.00046918814769014716
124.1968002319336,0.00047063184319995344,0.00046979301259852946,0.0004701974685303867
124.79853057861328,0.00047112369793467224,0.00047063184319995344,0.0004708630731329322
126.4709243774414,0.0004712663358077407,0.00047112369793467224,0.0004711807705461979
129.4896697998047,0.00047109610750339925,0.0004712663358077407,0.00047116767382249236
133.28195190429688,0.00047065841499716043,0.00047109610750339925,0.0004708644701167941
137.80801391601562,0.00047000424819998443,0.00047065841499716043,0.0004703193553723395
142.37355041503906,0.0004692155634984374,0.00047000424819998443,0.00046959868632256985
147.62850952148438,0.00046833709347993135,0.0004692155634984374,0.0004687658802140504
152.52780151367188,0.00046743761049583554,0.00046833709347993135,0.00046787760220468044
156.40277099609375,0.0004665721207857132,0.00046743761049583554,0.0004669956397265196
159.4634246826172,0.00046576972818002105,0.0004665721207857132,0.00046616210602223873
161.4088897705078,0.00046507216757163405,0.00046576972818002105,0.00046541239134967327
162.24037170410156,0.0004645135486498475,0.00046507216757163405,0.0004647844471037388
161.89845275878906,0.0004640833067242056,0.0004645135486498475,0.0004642900312319398
161.32107543945312,0.00046380877029150724,0.0004640833067242056,0.0004639376129489392
159.7407989501953,0.00046367821050807834,0.00046380877029150724,0.00046373490476980805
157.9827880859375,0.0004636978846974671,0.00046367821050807834,0.0004636792582459748
1.000000045813705e-18,0.0,0.0004636978846974671,0.0
1.000000045813705e-18,0.0004637159872800112,0.0,0.0
144.7715301513672,0.00046502516488544643,0.0004637159872800112,0.00046435950207524
135.52769470214844,0.0004663391155190766,0.00046502516488544643,0.0004656694654840976
128.53482055664062,0.0004675399395637214,0.0004663391155190766,0.0004669254703912884
123.56616973876953,0.00046853083767928183,0.0004675399395637214,0.00046802026918157935
121.31913757324219,0.0004692081711255014,0.00046853083767928183,0.00046885391930118203
121.08586120605469,0.00046953902347013354,0.0004692081711255014,0.00046935805585235357
122.99578094482422,0.0004694986273534596,0.00046953902347013354,0.0004695038078352809
127.51163482666016,0.00046911684330552816,0.0004694986273534596,0.00046929376549087465
133.93267822265625,0.0004684787127189338,0.00046911684330552816,0.0004687851178459823
142.22772216796875,0.00046766610466875136,0.0004684787127189338,0.0004680611891672015
151.65228271484375,0.00046677212230861187,0.00046766610466875136,0.000467209261842072
160.51014709472656,0.00046590587589889765,0.00046677212230861187,0.00046633026795461774
167.392578125,0.0004651268827728927,0.00046590587589889765,0.0004655084339901805
170.4475860595703,0.0004645031876862049,0.0004651268827728927,0.0004648074391297996
169.90188598632812,0.0004640541155822575,0.0004645031876862049,0.000464271055534482
165.55502319335938,0.00046374561497941613,0.0004640541155822575,0.0004638918908312917
159.72283935546875,0.00046357401879504323,0.00046374561497941613,0.00046365123125724494
154.12930297851562,0.0004634773940779269,0.00046357401879504323,0.0004635164514183998
149.19256591796875,0.0004634138604160398,0.0004634773940779269,0.00046343571739271283
144.7908172607422,0.00046331860357895494,0.0004634138604160398,0.0004633556818589568
141.54066467285156,0.00046315876534208655,0.00046331860357895494,0.0004632276250049472
139.49720764160156,0.00046290771570056677,0.00046315876534208655,0.0004630218318197876
138.67617797851562,0.000462512020021677,0.00046290771570056677,0.00046269831364043057
138.51251220703125,0.0004619793617166579,0.000462512020021677,0.0004622340784408152
139.17051696777344,0.00046130578266456723,0.0004619793617166579,0.0004616310470737517
141.1325225830078,0.00046049142838455737,0.00046130578266456723,0.00046088738599792123
144.58871459960938,0.0004595923237502575,0.00046049142838455737,0.0004600311804097146
149.57423400878906,0.0004586255527101457,0.0004595923237502575,0.00045909895561635494
156.337890625,0.00045764900278300047,0.0004586255527101457,0.00045812816824764013
165.4423828125,0.0004567419528029859,0.00045764900278300047,0.00045718741603195667
176.07186889648438,0.00045596424024552107,0.0004567419528029859,0.0004563460825011134
187.86468505859375,0.00045540384599007666,0.00045596424024552107,0.0004556780040729791
198.1279754638672,0.0004551108577288687,0.00045540384599007666,0.00045525204041041434
201.45042419433594,0.0004551481979433447,0.0004551108577288687,0.00045512442011386156
197.7210235595703,0.0004555187770165503,0.0004551481979433447,0.00045532811782322824
185.9460906982422,0.0004562125832308084,0.0004555187770165503,0.00045585943735204637
171.29627990722656,0.0004571847675833851,0.0004562125832308084,0.000456691108411178
157.3137969970703,0.0004583386180456728,0.0004571847675833851,0.00045775255421176553
144.5862274169922,0.00045957649126648903,0.0004583386180456728,0.0004589466261677444
134.8697967529297,0.000460763752926141,0.00045957649126648903,0.0004601575492415577
127.67617797851562,0.00046178873162716627,0.000460763752926141,0.0004612622724380344
122.88855743408203,0.000462527183117345,0.00046178873162716627,0.00046214298345148563
120.33685302734375,0.0004629052127711475,0.000462527183117345,0.00046270067105069757
119.84263610839844,0.0004628727037925273,0.0004629052127711475,0.00046287334407679737
121.4385757446289,0.0004624068096745759,0.0004628727037925273,0.00046262453543022275
124.85043334960938,0.00046153514995239675,0.0004624068096745759,0.0004619564861059189
130.24404907226562,0.000460309034679085,0.00046153514995239675,0.00046090863179415464
137.45733642578125,0.00045881682308390737,0.000460309034679085,0.00045955070527270436
146.85418701171875,0.00045716058230027556,0.00045881682308390737,0.00045797787606716156
158.56991577148438,0.00045544211752712727,0.00045716058230027556,0.0004562920075841248
173.43173217773438,0.0004537729255389422,0.00045544211752712727,0.00045459973625838757
190.90953063964844,0.0004522530944086611,0.0004537729255389422,0.00045300667989067733
210.90499877929688,0.00045097441761754453,0.0004522530944086611,0.00045160873560234904
233.1890411376953,0.0004500228678807616,0.00045097441761754453,0.0004504947573877871
254.53533935546875,0.0004494478343985975,0.0004500228678807616,0.0004497322952374816
270.9019775390625,0.00044930068543180823,0.0004494478343985975,0.00044937169877812266
272.2906188964844,0.0004496031906455755,0.00044930068543180823,0.0004494493769016117
257.50897216796875,0.00045036099618300796,0.0004496031906455755,0.0004499790375120938
233.57899475097656,0.00045152916572988033,0.00045036099618300796,0.0004509410646278411
206.41848754882812,0.00045307286200113595,0.00045152916572988033,0.00045229552779346704
183.26683044433594,0.00045489027979783714,0.00045307286200113595,0.00045397438225336373
163.6248779296875,0.00045689140097238123,0.00045489027979783714,0.00045588170178234577
148.15847778320312,0.0004589286108966917,0.00045689140097238123,0.000457898888271302
136.5450897216797,0.00046088648377917707,0.0004589286108966917,0.0004598946252372116
128.1847686767578,0.0004626057925634086,0.00046088648377917707,0.000461731746327132
122.67330932617188,0.00046397416735999286,0.0004626057925634086,0.00046327454037964344
119.13919067382812,0.0004648905887734145,0.00046397416735999286,0.00046441625454463065
117.93695831298828,0.0004652710340451449,0.0004648905887734145,0.0004650645423680544
118.53440856933594,0.00046508986270055175,0.0004652710340451449,0.00046516439761035144
121.41481018066406,0.0004643709980882704,0.00046508986270055175,0.00046471506357192993
126.25337982177734,0.0004631516640074551,0.0004643709980882704,0.0004637469246517867
133.7576446533203,0.00046152735012583435,0.0004631516640074551,0.0004623264248948544
144.21018981933594,0.00045961016439832747,0.00046152735012583435,0.00046055723214522004
158.55172729492188,0.00045753258746117353,0.00045961016439832747,0.00045856161159463227
177.55682373046875,0.0004554297775030136,0.00045753258746117353,0.00045647326624020934
202.38592529296875,0.0004534248437266797,0.0004554297775030136,0.0004544211842585355
235.69215393066406,0.00045165224582888186,0.0004534248437266797,0.00045253412099555135
273.78790283203125,0.0004501981020439416,0.00045165224582888186,0.0004509220889303833
316.1943664550781,0.0004491510335355997,0.0004501981020439416,0.00044967251596972346
346.51416015625,0.00044856045860797167,0.0004491510335355997,0.00044885429088026285
345.1334228515625,0.0004484596138354391,0.00044856045860797167,0.0004485086537897587
313.05810546875,0.0004488421545829624,0.0004484596138354391,0.00044864905066788197
271.0208435058594,0.00044969507143832743,0.0004488421545829624,0.0004492658481467515
232.61537170410156,0.00045096088433638215,0.00044969507143832743,0.00045032385969534516
201.9292755126953,0.0004525677068158984,0.00045096088433638215,0.00045175853301770985
178.44210815429688,0.0004544223193079233,0.0004525677068158984,0.00045348741696216166
160.1625213623047,0.00045642437180504203,0.0004544223193079233,0.0004554138286039233
146.15902709960938,0.0004584382986649871,0.00045642437180504203,0.00045741998474113643
135.58966064453125,0.0004603449488058686,0.0004584382986649871,0.00045937858521938324
127.90662384033203,0.0004620287800207734,0.0004603449488058686,0.00046117245801724494
122.82539367675781,0.000463369011413306,0.0004620287800207734,0.00046268352889455855
119.59188079833984,0.0004642677668016404,0.000463369011413306,0.0004638024256564677
118.06683349609375,0.0004646735033020377,0.0004642677668016404,0.0004644544096663594
118.3099594116211,0.0004645523731596768,0.0004646735033020377,0.0004645968438126147
120.52092742919922,0.0004638996906578541,0.0004645523731596768,0.0004642104613594711
124.46726989746094,0.00046276458306238055,0.0004638996906578541,0.00046331738121807575
130.79441833496094,0.00046122007188387215,0.00046276458306238055,0.00046197872143238783
139.90618896484375,0.00045935960952192545,0.00046122007188387215,0.0004602776898536831
151.97230529785156,0.000457317364634946,0.00045935960952192545,0.0004583279660437256
168.12400817871094,0.0004552156897261739,0.000457317364634946,0.0004562577814795077
190.43804931640625,0.0004531886079348624,0.0004552156897261739,0.00045419528032653034
218.6623992919922,0.0004513623716775328,0.0004531886079348624,0.00045227035298012197
252.0174560546875,0.00044984216219745576,0.0004513623716775328,0.00045059859985485673
290.7654724121094,0.00044870900455862284,0.00044984216219745576,0.0004492730658967048
315.8014831542969,0.00044803565833717585,0.00044870900455862284,0.0004483704688027501
319.9057922363281,0.000447843165602535,0.00044803565833717585,0.00044793772394768894
300.6417541503906,0.00044814206194132566,0.000447843165602535,0.0004479906056076288
268.8734130859375,0.00044890897697769105,0.00044814206194132566,0.00044852274004369974
235.7073211669922,0.0004500934446696192,0.00044890897697769105,0.000449497252702713
208.3856201171875,0.0004516388871707022,0.0004500934446696192,0.00045086079626344144
186.20558166503906,0.0004534503095783293,0.0004516388871707022,0.0004525376425590366
168.93063354492188,0.0004554414190351963,0.0004534503095783293,0.0004544372786767781
155.59034729003906,0.0004575102648232132,0.0004554414190351963,0.0004564656992442906
145.35409545898438,0.0004595517530106008,0.0004575102648232132,0.0004585194692481309
137.1954345703125,0.00046145261148922145,0.0004595517530106008,0.00046048942022025585
131.6332550048828,0.00046312069753184915,0.00046145261148922145,0.0004622730193659663
127.58953094482422,0.0004644785658456385,0.00046312069753184915,0.0004637853417079896
125.01044464111328,0.0004654478980228305,0.0004644785658456385,0.0004649485636036843
123.93768310546875,0.0004659877740778029,0.0004654478980228305,0.00046570308040827513
124.36808776855469,0.000466078839963302,0.0004659877740778029,0.00046601874055340886
126.66703033447266,0.0004657245590351522,0.000466078839963302,0.00046588765690103173
130.6915740966797,0.00046496899449266493,0.0004657245590351522,0.0004653335199691355
136.3440704345703,0.0004638587706722319,0.00046496899449266493,0.00046440158621408045
144.66111755371094,0.00046248894068412483,0.0004638587706722319,0.00046316281077452004
155.81591796875,0.00046095758443698287,0.00046248894068412483,0.0004617136437445879
170.4368133544922,0.00045937197864986956,0.00046095758443698287,0.00046015670523047447
188.58116149902344,0.00045784912072122097,0.00045937197864986956,0.00045860398677177727
209.21145629882812,0.0004564994596876204,0.00045784912072122097,0.00045716908061876893
231.74586486816406,0.00045541118015535176,0.0004564994596876204,0.00045595125993713737
249.79701232910156,0.0004546624550130218,0.00045541118015535176,0.0004550335288513452
256.44427490234375,0.00045430049067363143,0.0004546624550130218,0.0004544784897007048
249.71067810058594,0.0004543482209555805,0.00045430049067363143,0.0004543212126009166
228.0926971435547,0.000454793858807534,0.0004543482209555805,0.00045456711086444557
206.1475067138672,0.0004555944469757378,0.000454793858807534,0.0004551891179289669
185.2287139892578,0.00045669334940612316,0.0004555944469757378,0.00045613740803673863
167.43035888671875,0.0004579939995892346,0.00045669334940612316,0.000457335525425151
153.56576538085938,0.00045940803829580545,0.0004579939995892346,0.0004586912109516561
142.44451904296875,0.0004608255112543702,0.00045940803829580545,0.0004601053660735488
134.68414306640625,0.0004621358239091933,0.0004608255112543702,0.00046146794920787215
128.9398956298828,0.00046323350397869945,0.0004621358239091933,0.0004626708978321403
125.18919372558594,0.0004640431725420058,0.00046323350397869945,0.00046362384455278516
123.20768737792969,0.0004644908185582608,0.0004640431725420058,0.0004642521380446851
122.9825210571289,0.0004645553999580443,0.0004644908185582608,0.0004645082517527044
124.17943572998047,0.0004642171261366457,0.0004645553999580443,0.0004643716965802014
127.38994598388672,0.00046349887270480394,0.0004642171261366457,0.0004638441023416817
132.33273315429688,0.0004624494176823646,0.00046349887270480394,0.00046296115033328533
139.14779663085938,0.00046115517034195364,0.0004624494176823646,0.0004617904487531632
148.59359741210938,0.0004597003571689129,0.00046115517034195364,0.00046041730092838407
160.86727905273438,0.00045819050865247846,0.0004597003571689129,0.000458936468930915
175.3556671142578,0.0004567369178403169,0.00045819050865247846,0.00045745621901005507
192.94546508789062,0.00045544974273070693,0.0004567369178403169,0.0004560872621368617
209.90701293945312,0.0004544105031527579,0.00045544974273070693,0.00045492517529055476
223.04225158691406,0.00045369885629042983,0.0004544105031527579,0.0004540504887700081
230.43495178222656,0.0004533643659669906,0.00045369885629042983,0.0004535278130788356
225.8770751953125,0.00045342580415308475,0.0004533643659669906,0.0004533911414910108
210.97772216796875,0.000453876331448555,0.00045342580415308475,0.0004536464111879468
193.23997497558594,0.00045466760639101267,0.000453876331448555,0.0004542662063613534
175.1636199951172,0.0004557370557449758,0.00045466760639101267,0.0004551950842142105
159.48104858398438,0.0004569899756461382,0.0004557370557449758,0.0004563545808196068
147.04000854492188,0.0004583181580528617,0.0004569899756461382,0.0004576434730552137
137.08323669433594,0.00045960425632074475,0.0004583181580528617,0.00045894901268184185
129.7477569580078,0.00046072728582657874,0.00045960425632074475,0.00046015222324058414
124.67349243164062,0.00046158500481396914,0.00046072728582657874,0.00046114157885313034
121.39698791503906,0.0004620901891030371,0.00046158500481396914,0.0004618223465513438
120.24234008789062,0.0004621782572939992,0.0004620901891030371,0.0004621187399607152
120.85887908935547,0.0004618287202902138,0.0004621782572939992,0.0004619881510734558
123.45648956298828,0.00046104559442028403,0.0004618287202902138,0.0004614223726093769
128.13880920410156,0.00045988470083102584,0.00046104559442028403,0.00046045129420235753
135.38375854492188,0.00045841443352401257,0.00045988470083102584,0.0004591369943227619
145.5946807861328,0.00045675563160330057,0.00045841443352401257,0.0004575740313157439
160.04820251464844,0.0004550275334622711,0.00045675563160330057,0.00045588240027427673
178.5994110107422,0.0004533671890385449,0.0004550275334622711,0.00045419001253321767
202.5830841064453,0.0004519198555499315,0.0004533671890385449,0.0004526379343587905
230.56776428222656,0.0004507926350925118,0.0004519198555499315,0.0004513521562330425
255.7957305908203,0.00045010127360001206,0.0004507926350925118,0.00045044388389214873
264.8630676269531,0.000449909595772624,0.00045010127360001206,0.00045000272803008556
252.65013122558594,0.0004502458614297211,0.000449909595772624,0.0004500746726989746
226.7908172607422,0.000451113999588415,0.0004502458614297211,0.0004506758414208889
197.30288696289062,0.0004524610994849354,0.000451113999588415,0.00045178172877058387
172.51812744140625,0.000454201886896044,0.0004524610994849354,0.00045332350418902934
151.7894744873047,0.0004562176181934774,0.000454201886896044,0.00045519921695813537
136.65548706054688,0.0004583710106089711,0.0004562176181934774,0.0004572812467813492
125.39019775390625,0.0004605010326486081,0.0004583710106089711,0.00045942061115056276
117.2214126586914,0.00046244170516729355,0.0004605010326486081,0.0004614539793692529
111.549560546875,0.0004640416009351611,0.00046244170516729355,0.00046322279376909137
107.99818420410156,0.0004651764174923301,0.0004640416009351611,0.00046458918950520456
106.40882873535156,0.0004657557001337409,0.0004651764174923301,0.00046544588985852897
106.51734924316406,0.0004657155368477106,0.0004657557001337409,0.0004657155950553715
108.46138000488281,0.0004650666087400168,0.0004657155368477106,0.00046537170419469476
112.45353698730469,0.0004638642421923578,0.0004650666087400168,0.0004644472210202366
118.74024963378906,0.00046219275100156665,0.0004638642421923578,0.0004630118783097714
127.91703033447266,0.0004601990804076195,0.00046219275100156665,0.0004611813055817038
140.58082580566406,0.0004580486274790019,0.0004601990804076195,0.00045911152847111225
157.64346313476562,0.0004559219814836979,0.0004580486274790019,0.0004569754237309098
180.01817321777344,0.00045399664668366313,0.0004559219814836979,0.0004549518052954227
205.15318298339844,0.0004524350515566766,0.00045399664668366313,0.0004532103193923831
229.148193359375,0.0004513717722147703,0.0004524350515566766,0.00045189930824562907
238.93650817871094,0.00045087962644174695,0.0004513717722147703,0.00045112217776477337
225.64309692382812,0.00045100506395101547,0.00045087962644174695,0.00045093841617926955
199.40184020996094,0.0004517243360169232,0.00045100506395101547,0.00045135937398299575
172.11862182617188,0.00045296293683350086,0.0004517243360169232,0.0004523360694292933
149.98390197753906,0.00045459429384209216,0.00045296293683350086,0.00045376826892606914
133.17160034179688,0.0004564595874398947,0.00045459429384209216,0.000455513596534729
120.62561798095703,0.00045835383934900165,0.0004564595874398947,0.00045739044435322285
111.6410903930664,0.0004600878164637834,0.00045835383934900165,0.00045920201228000224
1.000000045813705e-18,0.0,0.0004600878164637834,0.0
1.000000045813705e-18,0.0004619455721694976,0.0,0.0
115.98834991455078,0.0004586370778270066,0.0004619455721694976,0.00046027186908759177
130.61026000976562,0.0004554539336822927,0.0004586370778270066,0.0004570299352053553
149.451416015625,0.000452672247774899,0.0004554539336822927,0.0004540513618849218
171.00375366210938,0.00045051821507513523,0.000452672247774899,0.0004515867622103542
190.25828552246094,0.00044917286140844226,0.00045051821507513523,0.00044983933912590146
195.513671875,0.0004487422411330044,0.00044917286140844226,0.0004489521379582584
184.5240478515625,0.00044926133705303073,0.0004487422411330044,0.00044899561908096075
164.91793823242188,0.000450684514362365,0.00044926133705303073,0.0004499645729083568
144.7828826904297,0.00045289649278856814,0.000450684514362365,0.0004517788183875382
128.15858459472656,0.0004557244828902185,0.00045289649278856814,0.0004542948736343533
115.04949188232422,0.00045894691720604897,0.0004557244828902185,0.00045731596765108407
105.53076934814453,0.00046231437590904534,0.00045894691720604897,0.0004606072325259447
98.48331451416016,0.00046557633322663605,0.00046231437590904534,0.0004639188991859555
93.6009292602539,0.00046849463251419365,0.00046557633322663605,0.0004670068738050759
90.49987030029297,0.0004708604537881911,0.00046849463251419365,0.00046964772627688944
88.943115234375,0.0004725288017652929,0.0004708604537881911,0.0004716644762083888
88.83090209960938,0.00047340415767394006,0.0004725288017652929,0.0004729367501568049
90.11319732666016,0.0004734628600999713,0.00047340415767394006,0.000473404856165871
92.7978286743164,0.00047277039266191423,0.0004734628600999713,0.00047308957437053323
97.14755249023438,0.00047143539995886385,0.00047277039266191423,0.0004720779834315181
103.32872009277344,0.00046963454224169254,0.00047143539995886385,0.0004705126630142331
111.66691589355469,0.0004675589152611792,0.00046963454224169254,0.00046857737470418215
122.23506927490234,0.0004654484218917787,0.0004675589152611792,0.0004664874286390841
134.9610137939453,0.0004635076620616019,0.0004654484218917787,0.00046446482883766294
148.95501708984375,0.0004619392566382885,0.0004635076620616019,0.0004627128946594894
160.94522094726562,0.0004608962335623801,0.0004619392566382885,0.0004614090721588582
167.7351531982422,0.00046048188232816756,0.0004608962335623801,0.00046068133087828755
165.30194091796875,0.00046073837438598275,0.00046048188232816756,0.00046060216845944524
154.16847229003906,0.00046163779916241765,0.00046073837438598275,0.0004611786571331322
141.08851623535156,0.0004631010233424604,0.00046163779916241765,0.00046235768240876496
127.85488891601562,0.0004649853508453816,0.0004631010233424604,0.0004640284751076251
116.4085922241211,0.00046709354501217604,0.0004649853508453816,0.0004660214763134718
107.4141845703125,0.0004692255170084536,0.00046709354501217604,0.0004681384307332337
100.671142578125,0.0004711539950221777,0.0004692255170084536,0.0004701659781858325
95.94290161132812,0.00047267539775930345,0.0004711539950221777,0.0004718888667412102
93.00447082519531,0.00047361961333081126,0.00047267539775930345,0.00047312036622315645
91.83985137939453,0.00047386070946231484,0.00047361961333081126,0.0004737125418614596
92.17366790771484,0.00047335552517324686,0.00047386070946231484,0.0004735807015094906
94.1421127319336,0.0004721222794614732,0.00047335552517324686,0.00047271238872781396
97.73909759521484,0.00047024351079016924,0.0004721222794614732,0.0004711578949354589
103.40858459472656,0.00046787119936197996,0.00047024351079016924,0.0004690345376729965
111.471923828125,0.0004652041243389249,0.00046787119936197996,0.0004665175802074373
121.78515625,0.0004624600405804813,0.0004652041243389249,0.000463814998511225
134.97036743164062,0.0004598607192747295,0.0004624600405804813,0.00046114646829664707
150.80880737304688,0.00045762278023175895,0.0004598607192747295,0.0004587308503687382
167.9498748779297,0.0004559149965643883,0.00045762278023175895,0.0004567605210468173
182.48194885253906,0.0004548788710962981,0.0004559149965643883,0.0004553903127089143
188.54869079589844,0.0004545874835457653,0.0004548788710962981,0.00045472726924344897
184.90084838867188,0.000455078057711944,0.0004545874835457653,0.0004548265424091369
171.29246520996094,0.00045631040120497346,0.000455078057711944,0.0004556865314953029
155.23104858398438,0.000458204944152385,0.00045631040120497346,0.0004572476609610021
139.84068298339844,0.0004606369766406715,0.000458204944152385,0.00045940803829580545
126.23030090332031,0.00046344607835635543,0.0004606369766406715,0.00046202531666494906
115.35649108886719,0.0004664342850446701,0.00046344607835635543,0.0004649207112379372
106.67041015625,0.00046937313163653016,0.0004664342850446701,0.0004678812110796571
100.2048110961914,0.0004720592696685344,0.00046937313163653016,0.0004706912150140852
95.32373809814453,0.0004742634482681751,0.0004720592696685344,0.00047313442337326705
92.14745330810547,0.00047580469981767237,0.0004742634482681751,0.0004750058869831264
90.47317504882812,0.0004765384364873171,0.00047580469981767237,0.00047614279901608825
90.32275390625,0.0004763798206113279,0.0004765384364873171,0.00047643043217249215
91.64838409423828,0.0004753093817271292,0.0004763798206113279,0.00047581654507666826
94.81446075439453,0.00047339563025161624,0.0004753093817271292,0.000474325759569183
100.03479766845703,0.0004707500047516078,0.00047339563025161624,0.00047204800648614764
107.65019989013672,0.00046757981181144714,0.0004707500047516078,0.00046914262929931283
118.67089080810547,0.00046411226503551006,0.00046757981181144714,0.00046582688810303807
133.32276916503906,0.00046060042222961783,0.00046411226503551006,0.00046234059846028686
153.5564727783203,0.00045729364501312375,0.00046060042222961783,0.00045893489732407033
179.72584533691406,0.00045440351823344827,0.00045729364501312375,0.0004558397922664881
209.9698028564453,0.000452116277301684,0.00045440351823344827,0.0004532538296189159
234.56846618652344,0.00045055864029563963,0.000452116277301684,0.00045133320963941514
244.58006286621094,0.0004497975460253656,0.00045055864029563963,0.00045017467346042395
232.33006286621094,0.00044985534623265266,0.0004497975460253656,0.0004498227790463716
210.23744201660156,0.00045069685438647866,0.00044985534623265266,0.0004502712981775403
186.37374877929688,0.0004522478557191789,0.00045069685438647866,0.00045146566117182374
165.45419311523438,0.00045441699330694973,0.0004522478557191789,0.00045332330046221614
148.5833282470703,0.00045706675155088305,0.00045441699330694973,0.0004557300708256662
134.9989776611328,0.00046005568583495915,0.00045706675155088305,0.00045854662312194705
124.2892837524414,0.0004632403433788568,0.00046005568583495915,0.00046163072693161666
115.26288604736328,0.00046645099064335227,0.0004632403433788568,0.00046482577454298735
108.14522552490234,0.00046950732939876616,0.00046645099064335227,0.00046795702655799687
102.50199890136719,0.0004722404992207885,0.00046950732939876616,0.0004708498890977353
98.35480499267578,0.00047449744306504726,0.0004722404992207885,0.0004733435343950987
95.56349182128906,0.0004761206218972802,0.00047449744306504726,0.00047528272261843085
94.11589813232422,0.0004770152736455202,0.0004761206218972802,0.00047654128866270185
94.25337219238281,0.0004771170497406274,0.0004770152736455202,0.00047703980817459524
95.9695816040039,0.00047642295248806477,0.0004771170497406274,0.0004767445207107812
99.50617980957031,0.00047500940854661167,0.00047642295248806477,0.0004756922135129571
105.24102020263672,0.0004729953361675143,0.00047500940854661167,0.00047398050082847476
113.26316833496094,0.00047056766925379634,0.0004729953361675143,0.0004717621486634016
123.66460418701172,0.0004679423582274467,0.00047056766925379634,0.00046923841000534594
136.4796142578125,0.0004653236537706107,0.0004679423582274467,0.0004666192107833922
150.3814697265625,0.00046293105697259307,0.0004653236537706107,0.00046411610674113035
164.06369018554688,0.0004609120369423181,0.00046293105697259307,0.00046191239380277693
172.3535614013672,0.00045938766561448574,0.0004609120369423181,0.0004601420077960938
173.9810333251953,0.00045841370592825115,0.00045938766561448574,0.0004588933661580086
170.97140502929688,0.000458004476968199,0.00045841370592825115,0.0004582017136272043
164.69317626953125,0.0004581405082717538,0.000458004476968199,0.0004580645472742617
157.883056640625,0.000458759895991534,0.0004581405082717538,0.0004584413836710155
151.16720581054688,0.00045980047434568405,0.000458759895991534,0.0004592703189700842
1.000000045813705e-18,0.0,0.00045980047434568405,0.0
1.000000045813705e-18,0.00046139227924868464,0.0,0.0
151.60215759277344,0.0004611124168150127,0.00046139227924868464,0.00046124280197545886
155.41627502441406,0.0004607049631886184,0.0004611124168150127,0.00046089960960671306
154.39151000976562,0.00046019948786124587,0.0004607049631886184,0.00046044299961067736
149.52354431152344,0.0004596161306835711,0.00046019948786124587,0.00045989794307388365
144.28778076171875,0.000458893075119704,0.0004596161306835711,0.0004592439508996904
141.64419555664062,0.0004579974338412285,0.000458893075119704,0.0004584341368172318
142.9375,0.0004568852309603244,0.0004579974338412285,0.00045743031660094857
150.03578186035156,0.00045556400436908007,0.0004568852309603244,0.000456214533187449
164.67803955078125,0.00045410991879180074,0.00045556400436908007,0.00045482852146960795
191.44064331054688,0.00045263965148478746,0.00045410991879180074,0.0004533685278147459
235.1805419921875,0.000451303378213197,0.00045263965148478746,0.0004519674403127283
296.1761474609375,0.0004502458905335516,0.000451303378213197,0.00045077226241119206
334.1362609863281,0.00044958016951568425,0.0004502458905335516,0.00044991140021011233
298.4267883300781,0.0004493388987611979,0.00044958016951568425,0.0004494574968703091
242.1658477783203,0.0004494955064728856,0.0004493388987611979,0.00044941387022845447
199.78167724609375,0.0004499621572904289,0.0004494955064728856,0.0004497236222960055
174.17530822753906,0.0004506088444031775,0.0004499621572904289,0.00045027845771983266
160.7139129638672,0.0004513034946285188,0.0004506088444031775,0.0004509477876126766
155.48118591308594,0.0004519434878602624,0.0004513034946285188,0.00045161452726460993
156.5523681640625,0.000452485925052315,0.0004519434878602624,0.0004522058879956603
162.36111450195312,0.0004529298166744411,0.000452485925052315,0.00045269972179085016
169.31100463867188,0.00045332321315072477,0.0004529298166744411,0.0004531190497800708
173.08444213867188,0.00045370118459686637,0.00045332321315072477,0.0004535050829872489
170.56121826171875,0.0004541161470115185,0.00045370118459686637,0.00045390130253508687
161.4242706298828,0.00045454350765794516,0.0004541161470115185,0.0004543215618468821
150.03872680664062,0.0004549267468973994,0.00045454350765794516,0.00045472546480596066
140.7592010498047,0.00045517529360949993,0.0004549267468973994,0.00045504001900553703
135.30079650878906,0.0004551889142021537,0.00045517529360949993,0.00045517017133533955
134.3963623046875,0.0004549062578007579,0.0004551889142021537,0.0004550354788079858
139.3073272705078,0.0004543059039860964,0.0004549062578007579,0.0004545947886072099
150.88613891601562,0.0004534540348686278,0.0004543059039860964,0.00045387030695565045
170.09046936035156,0.0004524548421613872,0.0004534540348686278,0.0004529468424152583
198.83876037597656,0.0004514781176112592,0.0004524548421613872,0.00045196100836619735
229.7498779296875,0.00045067272731103003,0.0004514781176112592,0.00045107147889211774
247.5672149658203,0.00045014923671260476,0.00045067272731103003,0.00045040773693472147
233.1744842529297,0.00044996666838414967,0.00045014923671260476,0.0004500543000176549
206.02272033691406,0.0004501018556766212,0.00044996666838414967,0.00045002944534644485
181.21127319335938,0.0004504774115048349,0.0004501018556766212,0.00045028323074802756
165.55548095703125,0.00045098509872332215,0.0004504774115048349,0.0004507234552875161
157.7629852294922,0.00045154301915317774,0.00045098509872332215,0.00045125538599677384
155.99058532714844,0.0004520770162343979,0.00045154301915317774,0.0004518011410254985
159.74827575683594,0.0004525809781625867,0.0004520770162343979,0.00045232055708765984
165.94012451171875,0.00045308307744562626,0.0004525809781625867,0.00045282422797754407
170.9481964111328,0.0004536275810096413,0.00045308307744562626,0.00045334798051044345
169.01927185058594,0.00045425663120113313,0.0004536275810096413,0.00045393453910946846
160.0367431640625,0.000454962340882048,0.00045425663120113313,0.00045460095861926675
147.94398498535156,0.00045568979112431407,0.000454962340882048,0.00045531601062975824
136.43173217773438,0.0004563294933177531,0.00045568979112431407,0.0004559977678582072
128.3704376220703,0.0004567528376355767,0.0004563294933177531,0.00045652774861082435
124.2751693725586,0.00045684236101806164,0.0004567528376355767,0.0004567833093460649
124.23230743408203,0.0004565273120533675,0.00045684236101806164,0.0004566705320030451
129.18849182128906,0.0004557924694381654,0.0004565273120533675,0.00045614660484716296
139.63079833984375,0.00045471586054190993,0.0004557924694381654,0.0004552426980808377
156.4687042236328,0.0004534274630714208,0.00045471586054190993,0.0004540624504443258
180.58016967773438,0.0004520904622040689,0.0004534274630714208,0.00045275205047801137
209.97726440429688,0.00045086516183800995,0.0004520904622040689,0.00045147279161028564
231.9292449951172,0.00044987007277086377,0.00045086516183800995,0.00045036367373541
236.74754333496094,0.0004491811851039529,0.00044987007277086377,0.00044952199095860124
224.72268676757812,0.0004488030099309981,0.0004491811851039529,0.0004489881102927029
207.12680053710938,0.00044869593693874776,0.0004488030099309981,0.0004487447440624237
194.08798217773438,0.00044879975030198693,0.00044869593693874776,0.0004487423866521567
187.82554626464844,0.0004490536521188915,0.00044879975030198693,0.00044892082223668694
188.5525360107422,0.0004494324966799468,0.0004490536521188915,0.0004492372099775821
193.38880920410156,0.00044992586481384933,0.0004494324966799468,0.00044967359281145036
199.1421356201172,0.0004505484539549798,0.00044992586481384933,0.00045023186248727143
200.60504150390625,0.0004513362655416131,0.0004505484539549798,0.00045093707740306854
191.3658905029297,0.00045228624367155135,0.0004513362655416131,0.0004518053319770843
174.87867736816406,0.0004533655592240393,0.00045228624367155135,0.00045281866914592683
157.0240020751953,0.0004544987459667027,0.0004533655592240393,0.0004539230722002685
142.54464721679688,0.0004555599589366466,0.0004544987459667027,0.0004550183075480163
131.75511169433594,0.00045640021562576294,0.0004555599589366466,0.0004559672379400581
125.71070861816406,0.00045687914825975895,0.00045640021562576294,0.0004566256538964808
124.16146850585938,0.00045690417755395174,0.00045687914825975895,0.00045687734382227063
126.9350357055664,0.00045644305646419525,0.00045690417755395174,0.0004566599091049284
134.33358764648438,0.000455531757324934,0.00045644305646419525,0.000455975066870451
146.99623107910156,0.00045427208533510566,0.000455531757324934,0.00045489147305488586
164.30259704589844,0.00045282734208740294,0.00045427208533510566,0.0004535412590485066
186.185302734375,0.00045133382081985474,0.00045282734208740294,0.00045207396033219993
204.5873260498047,0.0004499427159316838,0.00045133382081985474,0.0004506328550633043
212.52772521972656,0.00044873886508867145,0.0004499427159316838,0.00044933593017049134
208.95660400390625,0.00044776342110708356,0.00044873886508867145,0.00044824625365436077
199.6402130126953,0.00044700512080453336,0.00044776342110708356,0.000447379017714411
193.3427276611328,0.000446447724243626,0.00044700512080453336,0.00044672086369246244
192.55455017089844,0.00044605243601836264,0.000446447724243626,0.0004462445212993771
198.86260986328125,0.00044583165436051786,0.00044605243601836264,0.0004459368938114494
213.71641540527344,0.0004457967006601393,0.00044583165436051786,0.00044580979738384485
231.74188232421875,0.000446017540525645,0.0004457967006601393,0.0004459034535102546
244.64300537109375,0.00044654542580246925,0.000446017540525645,0.00044627816532738507
235.8540496826172,0.00044741606689058244,0.00044654542580246925,0.00044697700650431216
206.8230438232422,0.00044862585491500795,0.00044741606689058244,0.00044801580952480435
177.22882080078125,0.0004500921058934182,0.00044862585491500795,0.0004493517044465989
153.65269470214844,0.0004516828921623528,0.0004500921058934182,0.0004508777055889368
137.3622283935547,0.00045323988888412714,0.0004516828921623528,0.0004524491960182786
127.72940826416016,0.0004545766278170049,0.00045323988888412714,0.00045389431761577725
123.67511749267578,0.00045555742690339684,0.0004545766278170049,0.0004550523590296507
124.73053741455078,0.0004561212845146656,0.00045555742690339684,0.0004558250948321074
129.87876892089844,0.00045625781058333814,0.0004561212845146656,0.0004561765235848725
138.9722900390625,0.00045605795457959175,0.00045625781058333814,0.0004561465757433325
150.3734130859375,0.00045564238098450005,0.00045605795457959175,0.00045584054896607995
160.19784545898438,0.00045513184159062803,0.00045564238098450005,0.0004553786711767316
164.3431854248047,0.0004546231939457357,0.00045513184159062803,0.0004548695287667215
161.76145935058594,0.00045415968634188175,0.0004546231939457357,0.00045438320375978947
155.18350219726562,0.000453718937933445,0.00045415968634188175,0.0004539303481578827
150.08981323242188,0.00045326969120651484,0.000453718937933445,0.0004534847103059292
148.6131134033203,0.0004527504788711667,0.00045326969120651484,0.00045300027704797685
152.80517578125,0.00045215024147182703,0.0004527504788711667,0.00045244107604958117
162.93565368652344,0.000451505184173584,0.00045215024147182703,0.0004518195928540081
179.96292114257812,0.00045089024933986366,0.000451505184173584,0.00045119115384295583
200.40133666992188,0.0004504200769588351,0.00045089024933986366,0.0004506499972194433
212.87059020996094,0.0004501878283917904,0.0004504200769588351,0.0004502994706854224
207.77685546875,0.00045026029692962766,0.0004501878283917904,0.00045021934784017503
186.03765869140625,0.000450618244940415,0.00045026029692962766,0.00045043323189020157
164.1453399658203,0.0004511768347583711,0.000450618244940415,0.00045088957995176315
148.038330078125,0.0004518064088188112,0.0004511768347583711,0.0004514816973824054
138.3250274658203,0.0004523764946497977,0.0004518064088188112,0.0004520800430327654
134.70297241210938,0.0004527595592662692,0.0004523764946497977,0.0004525560070760548
136.89857482910156,0.00045291244168765843,0.0004527595592662692,0.0004528244026005268
144.28973388671875,0.00045284617226570845,0.00045291244168765843,0.0004528689314611256
155.96412658691406,0.0004526316188275814,0.00045284617226570845,0.00045273007708601654
169.13491821289062,0.00045238074380904436,0.0004526316188275814,0.0004524987598415464
179.10316467285156,0.00045219395542517304,0.00045238074380904436,0.00045228080125525594
179.835205078125,0.0004521330411080271,0.00045219395542517304,0.000452156993560493
171.16122436523438,0.00045220088213682175,0.0004521330411080271,0.0004521597293205559
159.70704650878906,0.0004523474199231714,0.00045220088213682175,0.00045226578367874026
150.39796447753906,0.0004524995747487992,0.0004523474199231714,0.00045241398038342595
145.2202606201172,0.0004525681142695248,0.0004524995747487992,0.00045252361451275647
145.4066162109375,0.00045249969116412103,0.0004525681142695248,0.00045252370182424784
150.91259765625,0.00045228746603243053,0.00045249969116412103,0.0004523841489572078
161.50904846191406,0.0004519842332229018,0.00045228746603243053,0.0004521276568993926
175.24208068847656,0.00045167666394263506,0.0004519842332229018,0.00045182358007878065
187.901123046875,0.0004514702595770359,0.00045167666394263506,0.00045156755368225276
190.28932189941406,0.0004514270694926381,0.0004514702595770359,0.00045144293108023703
181.23974609375,0.0004515750042628497,0.0004514270694926381,0.00045149464858695865
165.13540649414062,0.0004518739297054708,0.0004515750042628497,0.0004517166526056826
150.6832275390625,0.00045223531196825206,0.0004518739297054708,0.0004520451184362173
141.43130493164062,0.00045254657743498683,0.00045223531196825206,0.0004523801035247743
137.28115844726562,0.00045270498958416283,0.00045254657743498683,0.0004526142729446292
138.7965087890625,0.0004526623524725437,0.00045270498958416283,0.00045267242239788175
146.19187927246094,0.00045242428313940763,0.0004526623524725437,0.0004525332187768072
159.26878356933594,0.00045208295341581106,0.00045242428313940763,0.0004522451781667769
176.12960815429688,0.0004517490742728114,0.00045208295341581106,0.00045190920354798436
189.87525939941406,0.0004515631590038538,0.0004517490742728114,0.00045165035407990217
190.77345275878906,0.0004516085609793663,0.0004515631590038538,0.00045158015564084053
176.51519775390625,0.00045191554818302393,0.0004516085609793663,0.0004517552733886987
157.41317749023438,0.0004524274845607579,0.00045191554818302393,0.00045216281432658434
142.0554656982422,0.0004530258593149483,0.0004524274845607579,0.0004527158453129232
132.37635803222656,0.0004535743501037359,0.0004530258593149483,0.00045328756095841527
128.3805694580078,0.00045394690823741257,0.0004535743501037359,0.0004537473141681403
129.42991638183594,0.00045408483128994703,0.00045394690823741257,0.00045400281669571996
135.20240783691406,0.0004539951041806489,0.00045408483128994703,0.00045402804971672595
144.8249053955078,0.0004537699278444052,0.0004539951041806489,0.00045387219870463014
155.1480712890625,0.00045351177686825395,0.0004537699278444052,0.00045363191748037934
160.53903198242188,0.0004533221945166588,0.00045351177686825395,0.0004534086911007762
157.68292236328125,0.0004532557213678956,0.0004533221945166588,0.000453280343208462
149.98509216308594,0.0004532921011559665,0.0004532557213678956,0.0004532643361017108
141.37820434570312,0.00045337024494074285,0.0004532921011559665,0.00045332033187150955
137.05325317382812,0.00045338989002630115,0.00045337024494074285,0.00045336849871091545
137.87313842773438,0.00045329832937568426,0.00045338989002630115,0.0004533326718956232
145.10826110839844,0.00045309605775400996,0.00045329832937568426,0.0004531869199126959
160.19029235839844,0.00045284847146831453,0.00045309605775400996,0.0004529639263637364
184.41371154785156,0.000452683336334303,0.00045284847146831453,0.00045275973388925195
212.23744201660156,0.0004527577548287809,0.000452683336334303,0.00045271601993590593
224.71597290039062,0.00045318526099435985,0.0004527577548287809,0.0004529674770310521
206.91513061523438,0.0004540096560958773,0.00045318526099435985,0.00045359245268628
174.8843994140625,0.00045517546823248267,0.0004540096560958773,0.0004545852425508201
149.23175048828125,0.0004565277195069939,0.00045517546823248267,0.0004558413347695023
132.4087371826172,0.00045787825365550816,0.0004565277195069939,0.00045718991896137595
123.3027114868164,0.00045901277917437255,0.00045787825365550816,0.0004584305570460856
119.98403930664062,0.0004597757651936263,0.00045901277917437255,0.00045937864342704415
121.47449493408203,0.00046010364894755185,0.0004597757651936263,0.00045992457307875156
126.26563262939453,0.0004599934909492731,0.00046010364894755185,0.00046003464376553893
133.01792907714844,0.00045952643267810345,0.0004599934909492731,0.0004597474180627614
139.1317596435547,0.00045879537356086075,0.00045952643267810345,0.0004591494216583669
141.6287384033203,0.00045789749128744006,0.00045879537356086075,0.0004583353002090007
140.3973846435547,0.0004568540316540748,0.00045789749128744006,0.00045736439642496407
137.0668487548828,0.0004556668864097446,0.0004568540316540748,0.00045624846825376153
135.2470245361328,0.0004542947863228619,0.0004556668864097446,0.00045496842358261347
137.3675079345703,0.0004527255368884653,0.0004542947863228619,0.0004534980107564479
145.75860595703125,0.00045098320697434247,0.0004527255368884653,0.00045184342889115214
164.49374389648438,0.0004491566214710474,0.00045098320697434247,0.00045006119762547314
201.04150390625,0.0004474207235034555,0.0004491566214710474,0.00044828280806541443
267.3654479980469,0.0004459682386368513,0.0004474207235034555,0.00044669126509688795
362.49505615234375,0.0004449969856068492,0.0004459682386368513,0.0004454811569303274
357.755859375,0.0004446124075911939,0.0004449969856068492,0.00044480341603048146
258.14813232421875,0.00044484157115221024,0.0004446124075911939,0.0004447241371963173
190.39483642578125,0.00044559771777130663,0.00044484157115221024,0.0004452138382475823
154.69415283203125,0.0004466832906473428,0.00044559771777130663,0.00044613133650273085
135.3238983154297,0.00044788274681195617,0.0004466832906473428,0.0004472708678804338
126.22015380859375,0.0004489978600759059,0.00044788274681195617,0.00044842634815722704
124.121826171875,0.0004498866619542241,0.0004489978600759059,0.0004494279273785651
126.6278305053711,0.0004505029646679759,0.0004498866619542241,0.0004501811636146158
131.760498046875,0.0004508795973379165,0.0004505029646679759,0.0004506787518039346
136.62335205078125,0.0004510933067649603,0.0004508795973379165,0.0004509748541750014
139.0051727294922,0.0004512125451583415,0.0004510933067649603,0.0004511417355388403
136.4033203125,0.00045126595068722963,0.0004512125451583415,0.0004512276209425181
131.51705932617188,0.0004512286395765841,0.00045126595068722963,0.00045123475138098
127.030517578125,0.0004510246217250824,0.0004512286395765841,0.0004511131555773318
125.4128646850586,0.0004505969409365207,0.0004510246217250824,0.0004507969133555889
128.62640380859375,0.00044990889728069305,0.0004505969409365207,0.0004502396914176643
137.8055419921875,0.00044898505439050496,0.00044990889728069305,0.0004494354361668229
155.39776611328125,0.0004479446215555072,0.00044898505439050496,0.0004484557721298188
183.24330139160156,0.00044695549877360463,0.0004479446215555072,0.00044744362821802497
219.1023712158203,0.0004461947828531265,0.00044695549877360463,0.000446570833446458
243.96214294433594,0.0004457954200915992,0.0004461947828531265,0.00044599181273952127
230.4833221435547,0.0004458243492990732,0.0004457954200915992,0.0004458061885088682
195.94219970703125,0.00044624198926612735,0.0004458243492990732,0.00044602781417779624
166.2866973876953,0.000446930032921955,0.00044624198926612735,0.0004465782840270549
147.57608032226562,0.00044772159890271723,0.000446930032921955,0.0004473158624023199
138.49295043945312,0.0004484515229705721,0.00044772159890271723,0.00044807521044276655
136.22434997558594,0.0004490023711696267,0.0004484515229705721,0.00044871526188217103
140.56784057617188,0.00044933793833479285,0.0004490023711696267,0.0004491592408157885
150.44705200195312,0.00044950126903131604,0.00044933793833479285,0.00044941017404198647
163.71270751953125,0.00044958165381103754,0.00044950126903131604,0.000449533574283123
176.43592834472656,0.0004496977780945599,0.00044958165381103754,0.0004496329929679632
180.33822631835938,0.0004499332862906158,0.0004496977780945599,0.0004498091002460569
172.60494995117188,0.00045032380148768425,0.0004499332862906158,0.0004501214425545186
159.70013427734375,0.0004508236306719482,0.00045032380148768425,0.0004505653050728142
148.49049377441406,0.0004513619642239064,0.0004508236306719482,0.00045108297490514815
141.318603515625,0.0004518256173469126,0.0004513619642239064,0.0004515829205047339
139.49867248535156,0.00045215661521069705,0.0004518256173469126,0.0004519799549598247
142.6852569580078,0.0004523114184848964,0.00045215661521069705,0.00045222340850159526
151.70338439941406,0.0004523513198364526,0.0004523114184848964,0.00045232204138301313
164.07327270507812,0.00045234765275381505,0.0004523513198364526,0.0004523415700532496
174.86996459960938,0.000452430424047634,0.00045234765275381505,0.0004523821407929063
175.60899353027344,0.0004526725388132036,0.000452430424047634,0.00045254462747834623
164.49497985839844,0.0004531009471975267,0.0004526725388132036,0.0004528788267634809
148.55245971679688,0.00045366556150838733,0.0004531009471975267,0.0004533733881544322
135.15863037109375,0.0004542328242678195,0.00045366556150838733,0.00045393715845420957
126.49321746826172,0.00045466810115613043,0.0004542328242678195,0.00045443669660016894
123.39569091796875,0.0004548307042568922,0.00045466810115613043,0.00045473495265468955
126.4295425415039,0.00045467563904821873,0.0004548307042568922,0.0004547394346445799
135.79612731933594,0.0004542342503555119,0.00045467563904821873,0.00045444307033903897
152.37185668945312,0.00045364382094703615,0.0004542342503555119,0.0004539296787697822
174.14060974121094,0.00045307702384889126,0.00045364382094703615,0.00045335336471907794
193.51686096191406,0.0004527017008513212,0.00045307702384889126,0.00045288377441465855
194.202880859375,0.0004526242264546454,0.0004527017008513212,0.000452657463029027
177.4108123779297,0.00045284893712960184,0.0004526242264546454,0.00045272987335920334
156.078857421875,0.0004532977472990751,0.00045284893712960184,0.0004530644800979644
140.46099853515625,0.00045382295502349734,0.0004532977472990751,0.0004535492626018822
131.22877502441406,0.0004542645765468478,0.00045382295502349734,0.00045403101830743253
128.25428771972656,0.0004544904222711921,0.0004542645765468478,0.00045436416985467076
129.970458984375,0.00045444414718076587,0.0004544904222711921,0.0004544543335214257
135.7040557861328,0.00045415447675623,0.00045444414718076587,0.0004542874521575868
143.65524291992188,0.00045367726124823093,0.00045415447675623,0.0004539053188636899
149.73977661132812,0.000453115557320416,0.00045367726124823093,0.00045338671770878136
150.1840362548828,0.0004525260883383453,0.000453115557320416,0.00045281118946149945
145.61219787597656,0.0004519288777373731,0.0004525260883383453,0.00045221723848953843
139.0161895751953,0.0004512840823736042,0.0004519288777373731,0.00045159520232118666
134.0571746826172,0.00045052083441987634,0.0004512840823736042,0.0004508902784436941
133.37591552734375,0.0004495775792747736,0.00045052083441987634,0.00045003683771938086
138.75108337402344,0.0004484439850784838,0.0004495775792747736,0.0004489992861635983
153.0032958984375,0.0004471916181501001,0.0004484439850784838,0.0004478083283174783
180.2988739013672,0.00044595260987989604,0.0004471916181501001,0.00044656533282250166
230.64801025390625,0.0004449134867172688,0.00044595260987989604,0.00044542906107380986
310.475830078125,0.0004442736099008471,0.0004449134867172688,0.0004445916274562478
356.0893249511719,0.000444170058472082,0.0004442736099008471,0.0004442205827217549
291.046875,0.0004446472739800811,0.000444170058472082,0.00044440646888688207
215.94532775878906,0.0004456436145119369,0.0004446472739800811,0.0004451408749446273
169.8591766357422,0.00044702659943141043,0.0004456436145119369,0.0004463273216970265
144.5773162841797,0.00044856968452222645,0.00044702659943141043,0.00044778722804039717
130.6928253173828,0.0004500646027736366,0.00044856968452222645,0.00044930382864549756
124.32099914550781,0.0004513316380325705,0.0004500646027736366,0.00045068355393595994
122.98683166503906,0.00045226188376545906,0.0004513316380325705,0.0004517820489127189
125.46727752685547,0.000452820589998737,0.00045226188376545906,0.00045252725249156356
130.1234588623047,0.0004530507721938193,0.000452820589998737,0.00045292277354747057
135.0567626953125,0.0004530174774117768,0.0004530507721938193,0.00045302219223231077
137.8817596435547,0.000452801730716601,0.0004530174774117768,0.00045289818081073463
137.24020385742188,0.0004524349351413548,0.000452801730716601,0.0004526067932602018
134.18894958496094,0.0004519310314208269,0.0004524349351413548,0.00045217087608762085
131.37234497070312,0.000451240804977715,0.0004519310314208269,0.00045157322892919183
130.7334747314453,0.00045034452341496944,0.000451240804977715,0.0004507797711994499
133.70896911621094,0.0004492240259423852,0.00045034452341496944,0.00044977187644690275
141.99014282226562,0.0004479152266867459,0.0004492240259423852,0.000448558566858992
156.8824462890625,0.0004465165548026562,0.0004479152266867459,0.00044720678124576807
177.7062225341797,0.00044516759226098657,0.0004465165548026562,0.00044583503040485084
198.71444702148438,0.0004440183693077415,0.00044516759226098657,0.00044458749471232295
206.13568115234375,0.00044317549327388406,0.0004440183693077415,0.00044359202729538083
189.9929962158203,0.0004426682717166841,0.00044317549327388406,0.00044291617814451456
165.15478515625,0.0004424538929015398,0.0004426682717166841,0.0004425534571055323
144.8614959716797,0.0004423951031640172,0.0004424538929015398,0.00044241445721127093
131.53897094726562,0.0004423147765919566,0.0004423951031640172,0.00044234265806153417
125.23965454101562,0.0004420492041390389,0.0004423147765919566,0.00044216838432475924
125.55323791503906,0.0004415129660628736,0.0004420492041390389,0.0004417675081640482
132.43380737304688,0.00044069657451473176,0.0004415129660628736,0.0004410925321280956
146.66322326660156,0.00043969566468149424,0.00044069657451473176,0.0004401861224323511
167.48402404785156,0.00043869431829079986,0.00043969566468149424,0.00043918739538639784
188.513916015625,0.00043787137838080525,0.00043869431829079986,0.00043827699846588075
192.0730438232422,0.0004373822011984885,0.00043787137838080525,0.00043762128916569054
173.98118591308594,0.00043727154843509197,0.0004373822011984885,0.0004373201518319547
150.0789337158203,0.0004374713753350079,0.00043727154843509197,0.00043736223597079515
132.92990112304688,0.0004378330777399242,0.0004374713753350079,0.0004376402939669788
123.23540496826172,0.00043817987898364663,0.0004378330777399242,0.0004379925085231662
120.2662124633789,0.0004383673658594489,0.00043817987898364663,0.0004382589540909976
122.822021484375,0.0004383184132166207,0.0004383673658594489,0.00043832886149175465
129.51495361328125,0.00043808319605886936,0.0004383184132166207,0.0004381882317829877
136.91700744628906,0.0004377579316496849,0.00043808319605886936,0.0004379093588795513
139.31820678710938,0.00043743010610342026,0.0004377579316496849,0.00043758322135545313
133.69314575195312,0.0004371532122604549,0.00043743010610342026,0.00043727990123443305
123.79978942871094,0.00043684992124326527,0.0004371532122604549,0.0004369877860881388
115.22602081298828,0.00043639884097501636,0.00043684992124326527,0.00043660838855430484
110.93064880371094,0.00043562750215642154,0.00043639884097501636,0.0004359958111308515
112.40873718261719,0.00043444259790703654,0.00043562750215642154,0.00043501798063516617
121.75196838378906,0.0004328713403083384,0.00043444259790703654,0.00043364218436181545
142.99783325195312,0.0004310854128561914,0.0004328713403083384,0.00043196743354201317
186.0174102783203,0.00042937183752655983,0.0004310854128561914,0.00043022207682952285
268.9283142089844,0.00042804377153515816,0.00042937183752655983,0.0004287048359401524
339.5534973144531,0.00042736472096294165,0.00042804377153515816,0.0004277027619536966
264.8555908203125,0.0004274266539141536,0.00042736472096294165,0.0004273931263014674
186.8572998046875,0.0004281770088709891,0.0004274266539141536,0.00042779603973031044
147.047607421875,0.00042941729770973325,0.0004281770088709891,0.0004287872579880059
127.80775451660156,0.00043088881648145616,0.00042941729770973325,0.0004301397129893303
119.72506713867188,0.00043234540498815477,0.00043088881648145616,0.0004316018894314766
118.76519012451172,0.00043365100282244384,0.00043234540498815477,0.0004329828079789877
122.44690704345703,0.0004347723734099418,0.00043365100282244384,0.0004341973108239472
126.92926025390625,0.0004357701982371509,0.0004347723734099418,0.0004352579708211124
127.89496612548828,0.00043671365710906684,0.0004357701982371509,0.0004362288163974881
123.15742492675781,0.00043762545101344585,0.00043671365710906684,0.0004371553659439087
114.88587188720703,0.0004384357307571918,0.00043762545101344585,0.0004380142781883478
107.61881256103516,0.00043899286538362503,0.0004384357307571918,0.00043869574437849224
103.80088806152344,0.00043912880937568843,0.00043899286538362503,0.00043904094491153955
104.95999908447266,0.0004387307562865317,0.00043912880937568843,0.00043891032692044973
112.08931732177734,0.00043782772263512015,0.0004387307562865317,0.0004382620973046869
128.08546447753906,0.00043658309732563794,0.00043782772263512015,0.00043719218228943646
155.89990234375,0.0004352822434157133,0.00043658309732563794,0.00043592375004664063
192.8106689453125,0.00043425627518445253,0.0004352822434157133,0.0004347636131569743
205.36993408203125,0.00043375144014135003,0.00043425627518445253,0.0004339991428423673
175.07135009765625,0.00043384829768911004,0.00043375144014135003,0.0004337932914495468
140.95289611816406,0.00043445624760352075,0.00043384829768911004,0.00043414172250777483
119.388427734375,0.00043531041592359543,0.00043445624760352075,0.00043486832873895764
108.95169067382812,0.0004361152241472155,0.00043531041592359543,0.00043569476110860705
106.55571746826172,0.00043664127588272095,0.0004361152241472155,0.00043635943438857794
111.03706359863281,0.0004368225345388055,0.00043664127588272095,0.00043671467574313283
120.73993682861328,0.00043673624168150127,0.0004368225345388055,0.00043676490895450115
131.96768188476562,0.000436586095020175,0.00043673624168150127,0.00043664913391694427
136.051513671875,0.0004365507047623396,0.000436586095020175,0.0004365571076050401
129.0233917236328,0.0004367020446807146,0.0004365507047623396,0.0004366137436591089
117.5041275024414,0.00043694788473658264,0.0004367020446807146,0.0004368096124380827
108.52046966552734,0.00043712553451769054,0.00043694788473658264,0.00043701863614842296
105.41246795654297,0.00043702375842258334,0.00043712553451769054,0.0004370554815977812
108.79167175292969,0.00043655739864334464,0.00043702375842258334,0.00043677259236574173
119.79666900634766,0.00043578637996688485,0.00043655739864334464,0.0004361570463515818
139.37355041503906,0.00043495098361745477,0.00043578637996688485,0.000435357796959579
160.9105224609375,0.0004343228065408766,0.00043495098361745477,0.0004346288915257901
163.29806518554688,0.0004341136082075536,0.0004343228065408766,0.000434210553066805
141.98109436035156,0.0004343641921877861,0.0004341136082075536,0.0004342285974416882
119.16441345214844,0.00043491818360053003,0.0004343641921877861,0.000434626272181049
104.4525375366211,0.000435451278463006,0.00043491818360053003,0.00043516518780961633
97.91105651855469,0.0004356288118287921,0.000435451278463006,0.0004355178098194301
98.02459716796875,0.0004352414980530739,0.0004356288118287921,0.00043541297782212496
105.00090026855469,0.0004342596512287855,0.0004352414980530739,0.0004347311332821846
119.68328857421875,0.0004328774521127343,0.0004342596512287855,0.0004335534176789224
142.17095947265625,0.00043140878551639616,0.0004328774521127343,0.000432132335845381
166.000244140625,0.00043015379924327135,0.00043140878551639616,0.00043077353620901704
173.44482421875,0.0004293264355510473,0.00043015379924327135,0.000429733277997002
161.74745178222656,0.0004289541393518448,0.0004293264355510473,0.00042913254583254457
146.7576141357422,0.000428978877607733,0.0004289541393518448,0.00042895704973489046
139.0007781982422,0.0004292535304557532,0.000428978877607733,0.0004291055665817112
139.43679809570312,0.0004296873230487108,0.0004292535304557532,0.00042945981840603054
148.95233154296875,0.0004302823217585683,0.0004296873230487108,0.0004299755091778934
163.46575927734375,0.00043111725244671106,0.0004302823217585683,0.00043069201637990773
173.342529296875,0.0004323181929066777,0.00043111725244671106,0.0004317105922382325
162.6881103515625,0.0004339578445069492,0.0004323181929066777,0.0004331295203883201
138.46307373046875,0.0004359825688879937,0.0004339578445069492,0.0004349581431597471
116.39247131347656,0.00043818203266710043,0.0004359825688879937,0.00043706520227715373
101.87918853759766,0.0004402383347041905,0.00043818203266710043,0.00043918821029365063
94.0705337524414,0.00044178662938065827,0.0004402383347041905,0.0004409872926771641
91.90139770507812,0.0004425411461852491,0.00044178662938065827,0.0004421379999257624
95.02578735351562,0.00044239481212571263,0.0004425411461852491,0.00044244396849535406
103.6324234008789,0.00044145528227090836,0.00044239481212571263,0.00044190476182848215
118.07528686523438,0.00043998874025419354,0.00044145528227090836,0.00044070614967495203
136.92050170898438,0.0004383259220048785,0.00043998874025419354,0.0004391453694552183
152.2576141357422,0.00043677102075889707,0.0004383259220048785,0.00043753886711783707
152.98501586914062,0.0004355050914455205,0.00043677102075889707,0.0004361288156360388
142.88182067871094,0.00043454545084387064,0.0004355050914455205,0.0004350148665253073
131.93112182617188,0.0004338112776167691,0.00043454545084387064,0.00043416625703684986
126.41352844238281,0.00043316633673384786,0.0004338112776167691,0.000433475652243942
127.63064575195312,0.00043253996409475803,0.00043316633673384786,0.0004328402574174106
134.914794921875,0.0004319351864978671,0.00043253996409475803,0.0004322261083871126
146.01043701171875,0.0004314471152611077,0.0004319351864978671,0.0004316814593039453
153.43380737304688,0.0004312124219723046,0.0004314471152611077,0.00043132109567523
147.37014770507812,0.0004313031677156687,0.0004312124219723046,0.00043124836520291865
130.69635009765625,0.0004316947015468031,0.0004313031677156687,0.00043148675467818975
114.36949157714844,0.000432219123467803,0.0004316947015468031,0.00043194080353714526
103.43386840820312,0.00043260384700261056,0.000432219123467803,0.00043239170918241143
98.81078338623047,0.0004325897025410086,0.00043260384700261056,0.00043257512152194977
100.752197265625,0.0004320294829085469,0.0004325897025410086,0.0004322887398302555
109.70549774169922,0.0004309620999265462,0.0004320294829085469,0.00043147808173671365
127.9017333984375,0.00042961823055520654,0.0004309620999265462,0.00043027702486142516
154.77713012695312,0.0004283378948457539,0.00042961823055520654,0.00042896915692836046
174.85366821289062,0.0004274312232155353,0.0004283378948457539,0.00042787782149389386
161.67608642578125,0.0004270541830919683,0.0004274312232155353,0.000427235005190596
134.6629638671875,0.00042715753079392016,0.0004270541830919683,0.00042709457920864224
114.45185089111328,0.00042750456486828625,0.00042715753079392016,0.0004273151862435043
103.6773452758789,0.0004277605330571532,0.00042750456486828625,0.00042761312215588987
100.6551284790039,0.00042765913531184196,0.0004277605330571532,0.00042768922867253423
104.09223937988281,0.0004270914359949529,0.00042765913531184196,0.0004273559898138046
112.77108764648438,0.0004261443391442299,0.0004270914359949529,0.00042660138569772243
123.1213150024414,0.0004250158090144396,0.0004261443391442299,0.0004255661915522069
127.90372467041016,0.00042391818715259433,0.0004250158090144396,0.000424454192398116
122.4393081665039,0.00042293817386962473,0.00042391818715259433,0.0004234143125358969
112.96283721923828,0.00042202399345114827,0.00042293817386962473,0.0004224648291710764
106.54346466064453,0.0004210133047308773,0.00042202399345114827,0.00042150032822974026
106.84786224365234,0.0004197675734758377,0.0004210133047308773,0.000420372118242085
116.47518157958984,0.0004182735283393413,0.0004197675734758377,0.00041900499491021037
140.21214294433594,0.0004167420556768775,0.0004182735283393413,0.00041749700903892517
187.67164611816406,0.00041551628964953125,0.0004167420556768775,0.0004161233373451978
239.11387634277344,0.0004149407031945884,0.00041551628964953125,0.00041522528044879436
201.2176055908203,0.00041521055391058326,0.0004149407031945884,0.00041507097193971276
143.62403869628906,0.0004162584664300084,0.00041521055391058326,0.0004157245857641101
111.89897155761719,0.00041775661520659924,0.0004162584664300084,0.0004169906605966389
96.61200714111328,0.0004192562773823738,0.00041775661520659924,0.00041848377441056073
91.09542846679688,0.00042032223427668214,0.0004192562773823738,0.00041976405191235244
92.53343963623047,0.0004207387682981789,0.00042032223427668214,0.0004205063742119819
99.70989227294922,0.0004205326840747148,0.0004207387682981789,0.0004206150770187378
110.61099243164062,0.000419945630710572,0.0004205326840747148,0.00042022240813821554
118.70390319824219,0.00041926041012629867,0.000419945630710572,0.0004195885267108679
117.30874633789062,0.000418674637330696,0.00041926041012629867,0.0004189527244307101
109.45763397216797,0.00041820743354037404,0.000418674637330696,0.00041842402424663305
103.17200469970703,0.0004177146474830806,0.00041820743354037404,0.00041794186108745635
102.93680572509766,0.00041704578325152397,0.0004177146474830806,0.0004173609195277095
110.96727752685547,0.00041620456613600254,0.00041704578325152397,0.0004166085855104029
130.39683532714844,0.0004153673944529146,0.00041620456613600254,0.00041577406227588654
157.26678466796875,0.00041487551061436534,0.0004153673944529146,0.00041511349263601005
161.55787658691406,0.0004150353779550642,0.00041487551061436534,0.0004149479791522026
131.42384338378906,0.00041590374894440174,0.0004150353779550642,0.0004154577909503132
103.38335418701172,0.0004172503249719739,0.00041590374894440174,0.00041655745008029044
87.45452880859375,0.00041855801828205585,0.0004172503249719739,0.00041787675581872463
80.53026580810547,0.00041926372796297073,0.00041855801828205585,0.0004188788589090109
80.52205657958984,0.00041898954077623785,0.00041926372796297073,0.00041909480933099985
86.78939819335938,0.00041769613744691014,0.00041898954077623785,0.0004183151468168944
98.62617492675781,0.0004156875656917691,0.00041769613744691014,0.0004166698199696839
112.20095825195312,0.0004134193586651236,0.0004156875656917691,0.000414536043535918
117.33927917480469,0.00041127903386950493,0.0004134193586651236,0.0004123334074392915
111.90250396728516,0.00040940078906714916,0.00041127903386950493,0.00041032303124666214
105.34636688232422,0.00040772976353764534,0.00040940078906714916,0.00040854659164324403
105.47225189208984,0.00040611467557027936,0.00040772976353764534,0.00040690370951779187
116.718994140625,0.00040456338319927454,0.00040611467557027936,0.00040532395360060036
144.74990844726562,0.00040329655166715384,0.00040456338319927454,0.00040392036316916347
190.72731018066406,0.0004026896203868091,0.00040329655166715384,0.00040298793464899063
190.312744140625,0.00040304919821210206,0.0004026896203868091,0.0004028643015772104
138.3131561279297,0.00040441652527078986,0.00040304919821210206,0.00040372219518758357
103.95469665527344,0.0004064637469127774,0.00040441652527078986,0.00040542049100622535
87.2481460571289,0.00040860928129404783,0.0004064637469127774,0.000407508690841496
81.34551239013672,0.0004102704697288573,0.00040860928129404783,0.00040940847247838974
82.90049743652344,0.00041110446909442544,0.0004102704697288573,0.00041065781260840595
91.33887481689453,0.00041115988278761506,0.00041110446909442544,0.00041110801976174116
105.20088195800781,0.000410791632020846,0.00041115988278761506,0.0004109576693736017
116.87843322753906,0.0004104402323719114,0.000410791632020846,0.00041060138028115034
115.37390899658203,0.00041040137875825167,0.0004104402323719114,0.00041040588985197246
104.81645965576172,0.0004106727137695998,0.00041040137875825167,0.0004105188127141446
96.7666015625,0.0004110607842449099,0.0004106727137695998,0.0004108452412765473
95.56956481933594,0.0004113207687623799,0.0004110607842449099,0.0004111687303520739
101.6751480102539,0.000411398388678208,0.0004113207687623799,0.0004113401810172945
114.02599334716797,0.00041146331932395697,0.000411398388678208,0.000411415530834347
123.65673065185547,0.00041180948028340936,0.00041146331932395697,0.000411623390391469
116.79557037353516,0.00041263760067522526,0.00041180948028340936,0.0004122086975257844
99.77659606933594,0.0004138520744163543,0.00041263760067522526,0.0004132240719627589
86.02188873291016,0.00041507912101224065,0.0004138520744163543,0.0004144375561736524
79.31045532226562,0.0004158118972554803,0.00041507912101224065,0.00041541276732459664
79.20972442626953,0.0004156694049015641,0.0004158118972554803,0.0004157080256845802
86.24322509765625,0.0004146201827097684,0.0004156694049015641,0.00041511713061481714
102.21147918701172,0.00041301356395706534,0.0004146201827097684,0.0004137968644499779
126.21794128417969,0.0004114262410439551,0.00041301356395706534,0.00041220674756914377
141.99343872070312,0.0004103810933884233,0.0004114262410439551,0.0004108936700504273
129.1839599609375,0.00041010475251823664,0.0004103810933884233,0.0004102311213500798
109.03511810302734,0.00041048694401979446,0.00041010475251823664,0.00041027902625501156
96.81559753417969,0.00041120441164821386,0.00041048694401979446,0.0004108240536879748
92.80195617675781,0.0004119050281587988,0.00041120441164821386,0.00041153113124892116
95.05584716796875,0.00041243311716243625,0.0004119050281587988,0.0004121466481592506
100.04129791259766,0.00041284674080088735,0.00041243311716243625,0.0004126197309233248
102.09613037109375,0.000413295318139717,0.00041284674080088735,0.00041305163176730275
96.80609130859375,0.0004138511139899492,0.000413295318139717,0.0004135515191592276
87.81324005126953,0.000414368201745674,0.0004138511139899492,0.0004140831879340112
80.93230438232422,0.00041450076969340444,0.000414368201745674,0.0004144033300690353
78.83454895019531,0.00041391156264580786,0.00041450076969340444,0.00041417329339310527
83.01587677001953,0.0004124502302147448,0.00041391156264580786,0.0004131508758291602
96.07794952392578,0.0004103353712707758,0.0004124502302147448,0.000411369779612869
124.44775390625,0.0004080801736563444,0.0004103353712707758,0.0004091935697942972
173.2103271484375,0.00040633714525029063,0.0004080801736563444,0.0004072014708071947
190.91064453125,0.0004055856552440673,0.00040633714525029063,0.000405956176109612
145.1167449951172,0.000405956176109612,0.0004055856552440673,0.00040576173341833055
110.81175231933594,0.0004071764415130019,0.000405956176109612,0.00040654974873177707
94.15245819091797,0.0004087589040864259,0.0004071764415130019,0.0004079443169757724
88.1167984008789,0.00041023269295692444,0.0004087589040864259,0.0004094691830687225
88.7227783203125,0.0004113125614821911,0.00041023269295692444,0.00041074660839512944
92.7002182006836,0.00041200272971764207,0.0004113125614821911,0.0004116340132895857
95.5160903930664,0.00041245375177823007,0.00041200272971764207,0.0004122060490772128
93.0699234008789,0.0004127745924051851,0.00041245375177823007,0.00041259080171585083
87.28150177001953,0.0004129126318730414,0.0004127745924051851,0.00041281699668616056
83.01612854003906,0.0004126533167436719,0.0004129126318730414,0.00041275352123193443
83.74754333496094,0.00041179172694683075,0.0004126533167436719,0.0004121934762224555
92.48654174804688,0.0004103545215912163,0.00041179172694683075,0.0004110490554012358
115.46317291259766,0.0004087086708750576,0.0004103545215912163,0.0004095159820280969
168.6265411376953,0.00040745962178334594,0.0004087086708750576,0.00040807700133882463
234.99949645996094,0.0004072129668202251,0.00040745962178334594,0.00040733307832852006
172.14834594726562,0.00040826969780027866,0.0004072129668202251,0.00040773459477350116
115.87645721435547,0.00041046738624572754,0.00040826969780027866,0.00040935224387794733
91.19482421875,0.00041325256461277604,0.00041046738624572754,0.0004118331999052316
81.59984588623047,0.0004159406234975904,0.00041325256461277604,0.00041456357575953007
80.53974914550781,0.0004180409596301615,0.0004159406234975904,0.000416957656852901
84.62834167480469,0.00041945703560486436,0.0004180409596301615,0.0004187195736449212
89.77024841308594,0.00042037817183882,0.00041945703560486436,0.00041989173041656613
89.71726989746094,0.0004210534389130771,0.00042037817183882,0.0004206899902783334
84.04520416259766,0.00042150821536779404,0.0004210534389130771,0.0004212514031678438
78.39964294433594,0.00042152166133746505,0.00042150821536779404,0.0004214811488054693
77.14460754394531,0.0004207780584692955,0.00042152166133746505,0.0004211148770991713
82.31983947753906,0.000419171410612762,0.0004207780584692955,0.00041994359344244003
96.4437255859375,0.00041698483983054757,0.000419171410612762,0.0004180548421572894
120.02385711669922,0.0004148008010815829,0.00041698483983054757,0.0004158775263931602
133.8599853515625,0.00041321307071484625,0.0004148008010815829,0.00041399517795071006
116.04607391357422,0.00041245378088206053,0.00041321307071484625,0.0004128184518776834
94.50074005126953,0.0004123084945604205,0.00041245378088206053,0.0004123585531488061
82.99290466308594,0.0004122219397686422,0.0004123084945604205,0.0004122357931919396
80.91969299316406,0.00041170360054820776,0.0004122219397686422,0.00041193177457898855
87.4107437133789,0.0004105783300474286,0.00041170360054820776,0.0004111142479814589
103.22248840332031,0.0004091306764166802,0.0004105783300474286,0.00040983519284054637
123.66694641113281,0.0004078715282958001,0.0004091306764166802,0.0004084878019057214
128.6529998779297,0.00040722230914980173,0.0004078715282958001,0.0004075350007042289
113.18510437011719,0.00040728121530264616,0.00040722230914980173,0.00040723636629991233
98.80243682861328,0.0004077990597579628,0.00040728121530264616,0.0004075196629855782
93.0882568359375,0.00040839763823896646,0.0004077990597579628,0.00040807516779750586
96.18994140625,0.00040886891656555235,0.00040839763823896646,0.00040861160960048437
106.5649185180664,0.00040928469388745725,0.00040886891656555235,0.00040905922651290894
116.80648040771484,0.0004099350771866739,0.00040928469388745725,0.0004095952317584306
112.17977142333984,0.0004110658192075789,0.0004099350771866739,0.00041048420825973153
95.6595230102539,0.0004126281710341573,0.0004110658192075789,0.00041182417771779
82.00642395019531,0.0004142240504734218,0.0004126281710341573,0.0004133949987590313
75.36213684082031,0.00041527743451297283,0.0004142240504734218,0.0004147143044974655
75.56415557861328,0.00041534649790264666,0.00041527743451297283,0.0004152760957367718
83.0914077758789,0.00041440673521719873,0.00041534649790264666,0.0004148468724451959
99.62397766113281,0.0004128758155275136,0.00041440673521719873,0.00041362029151059687
122.80095672607422,0.00041139585664495826,0.0004128758155275136,0.0004121220554225147
132.33985900878906,0.0004105077823624015,0.00041139585664495826,0.0004109403816983104
117.43972778320312,0.0004103778628632426,0.0004105077823624015,0.00041042844532057643
100.75841522216797,0.0004108090652152896,0.0004103778628632426,0.00041057367343455553
92.35446166992188,0.00041141745168715715,0.0004108090652152896,0.0004110895097255707
91.9934310913086,0.0004119016230106354,0.00041141745168715715,0.00041163561400026083
97.2901840209961,0.0004122153914067894,0.0004119016230106354,0.00041203718865290284
1.000000045813705e-18,0.0,0.0004122153914067894,0.0
1.000000045813705e-18,0.0004126559942960739,0.0,0.0
119.52484130859375,0.00041177449747920036,0.0004126559942960739,0.00041220110142603517
130.15292358398438,0.0004113499016966671,0.00041177449747920036,0.00041155051440000534
126.8134536743164,0.00041157344821840525,0.0004113499016966671,0.00041144934948533773
116.53995513916016,0.0004124144616071135,0.00041157344821840525,0.0004119790391996503
109.27870178222656,0.00041371327824890614,0.0004124144616071135,0.00041304650949314237
106.3216323852539,0.0004153139889240265,0.00041371327824890614,0.0004144949489273131
105.2693862915039,0.00041713216342031956,0.0004153139889240265,0.0004162037221249193
101.70198822021484,0.0004191413754597306,0.00041713216342031956,0.00041811575647443533
93.65050506591797,0.00042125885374844074,0.0004191413754597306,0.0004201752017252147
83.99234008789062,0.000423236662754789,0.00042125885374844074,0.0004222170391585678
76.5762710571289,0.0004246701137162745,0.000423236662754789,0.00042391702299937606
73.15550994873047,0.00042511356878094375,0.0004246701137162745,0.0004248525365255773
74.18017578125,0.00042429391760379076,0.00042511356878094375,0.00042466551531106234
80.13477325439453,0.00042225769720971584,0.00042429391760379076,0.00042324227979406714
91.0213851928711,0.00041939812945201993,0.00042225769720971584,0.00042080075945705175
104.23717498779297,0.000416265131207183,0.00041939812945201993,0.0004178101080469787
111.69585418701172,0.00041333650005981326,0.000416265131207183,0.0004147822328377515
109.54557037353516,0.00041084684198722243,0.00041333650005981326,0.0004120732191950083
105.23550415039062,0.00040880587766878307,0.00041084684198722243,0.00040980716585181653
105.39547729492188,0.00040714017814025283,0.00040880587766878307,0.0004079543869011104
112.4217300415039,0.0004058521008118987,0.00040714017814025283,0.0004064801032654941
123.44849395751953,0.0004051012801937759,0.0004058521008118987,0.00040546373929828405
126.31586456298828,0.0004050993884447962,0.0004051012801937759,0.0004050881543662399
113.25443267822266,0.00040591383003629744,0.0004050993884447962,0.0004054910677950829
96.32884216308594,0.0004073500167578459,0.00040591383003629744,0.0004066097899340093
85.38896942138672,0.000408993597375229,0.0004073500167578459,0.00040814338717609644
81.5499267578125,0.0004103994579054415,0.000408993597375229,0.0004096655175089836
84.07775115966797,0.00041134218918159604,0.0004103994579054415,0.00041084192343987525
91.5572509765625,0.00041190843330696225,0.00041134218918159604,0.0004116011259611696
99.67182159423828,0.00041240511927753687,0.00041190843330696225,0.0004121364327147603
100.7507553100586,0.00041311001405119896,0.00041240511927753687,0.0004127375432290137
93.38651275634766,0.00041406473610550165,0.00041311001405119896,0.0004135638300795108
85.4859848022461,0.0004150279564782977,0.00041406473610550165,0.0004145181446801871
81.80122375488281,0.0004156591312494129,0.0004150279564782977,0.0004153128538746387
83.02379608154297,0.00041573867201805115,0.0004156591312494129,0.0004156692302785814
87.65052795410156,0.0004152936162427068,0.00041573867201805115,0.00041548957233317196
92.1766357421875,0.0004145329585298896,0.0004152936162427068,0.0004148892476223409
92.299072265625,0.00041365146171301603,0.0004145329585298896,0.00041406822856515646
88.20905303955078,0.0004126773274037987,0.00041365146171301603,0.00041313812835142016
84.87921142578125,0.00041146366856992245,0.0004126773274037987,0.0004120420489925891
85.88113403320312,0.00040985801024362445,0.00041146366856992245,0.0004106328124180436
93.69679260253906,0.0004078780475538224,0.00040985801024362445,0.0004088441492058337
110.77259826660156,0.0004058174090459943,0.0004078780475538224,0.0004068304260727018
135.8520050048828,0.00040411765803582966,0.0004058174090459943,0.00040495622670277953
148.71316528320312,0.0004031556600239128,0.00040411765803582966,0.00040362775325775146
131.62359619140625,0.0004030509735457599,0.0004031556600239128,0.00040309218456968665
109.9893798828125,0.00040361989522352815,0.0004030509735457599,0.00040331913623958826
97.28748321533203,0.00040447950595989823,0.00040361989522352815,0.0004040285712108016
92.50212860107422,0.00040526321390643716,0.00040447950595989823,0.0004048479604534805
93.27959442138672,0.00040577331674285233,0.00040526321390643716,0.00040549534605816007
96.6855239868164,0.00040601915679872036,0.00040577331674285233,0.00040587500552646816
98.87279510498047,0.0004061039362568408,0.00040601915679872036,0.0004060412757098675
97.38361358642578,0.00040610734140500426,0.0004061039362568408,0.0004060847277287394
94.16197204589844,0.00040600300417281687,0.00040610734140500426,0.0004060327773913741
92.92304992675781,0.00040569284465163946,0.00040600300417281687,0.0004058249178342521
96.80722045898438,0.0004051326832268387,0.00040569284465163946,0.00040539156179875135
107.82113647460938,0.000404442340368405,0.0004051326832268387,0.00040477048605680466
126.93346405029297,0.00040391215588897467,0.000404442340368405,0.0004041651263833046
146.07785034179688,0.00040389876812696457,0.00040391215588897467,0.00040389649802818894
141.503173828125,0.00040463829645887017,0.00040389876812696457,0.0004042587534058839
118.3422622680664,0.000406112230848521,0.00040463829645887017,0.00040536056621931493
98.6937255859375,0.00040803608135320246,0.000406112230848521,0.00040705251740291715
87.48591613769531,0.00040994834853336215,0.00040803608135320246,0.0004089647554792464
82.87251281738281,0.000411426619393751,0.00040994834853336215,0.0004106573178432882
82.95233917236328,0.00041221966966986656,0.000411426619393751,0.00041179347317665815
85.62385559082031,0.0004123136750422418,0.00041221966966986656,0.00041223905282095075
88.63227844238281,0.00041184553992934525,0.0004123136750422418,0.0004120538360439241
89.81779479980469,0.00041096252971328795,0.00041184553992934525,0.0004113788600079715
89.7623062133789,0.0004097514320164919,0.00041096252971328795,0.00041033164598047733
91.39171600341797,0.00040823250310495496,0.0004097514320164919,0.0004089673748239875
97.99644470214844,0.00040648324647918344,0.00040823250310495496,0.00040733630885370076
113.61271667480469,0.00040472939144819975,0.00040648324647918344,0.000405590224545449
143.04144287109375,0.0004033604054711759,0.00040472939144819975,0.0004040349740535021
175.6932373046875,0.0004027975373901427,0.0004033604054711759,0.0004030728596262634
161.3402099609375,0.0004033114528283477,0.0004027975373901427,0.0004030471609439701
123.74974060058594,0.00040485229692421854,0.0004033114528283477,0.0004040683852508664
99.16275024414062,0.0004070583963766694,0.00040485229692421854,0.00040593359153717756
87.16793823242188,0.00040940631879493594,0.0004070583963766694,0.0004082041559740901
83.05553436279297,0.00041143898852169514,0.00040940631879493594,0.0004103920073248446
83.71723937988281,0.0004129216249566525,0.00041143898852169514,0.0004121506353840232
85.76277160644531,0.00041386662633158267,0.0004129216249566525,0.00041336618596687913
86.01602172851562,0.0004143765545450151,0.00041386662633158267,0.00041409398545511067
83.2398681640625,0.00041447728290222585,0.0004143765545450151,0.00041439750930294394
80.24627685546875,0.00041406293166801333,0.00041447728290222585,0.00041423842776566744
80.08539581298828,0.00041296432027593255,0.00041406293166801333,0.00041348161175847054
84.97877502441406,0.0004111684102099389,0.00041296432027593255,0.0004120374796912074
96.35292053222656,0.0004089046851731837,0.0004111684102099389,0.0004100135120097548
113.09172821044922,0.00040660949889570475,0.0004089046851731837,0.00040774012450128794
124.48499298095703,0.00040471635293215513,0.00040660949889570475,0.0004056493053212762
117.59932708740234,0.00040344419539906085,0.00040471635293215513,0.0004040657076984644
104.1989974975586,0.00040268857264891267,0.00040344419539906085,0.00040304817957803607
96.03215789794922,0.00040216068737208843,0.00040268857264891267,0.0004024032677989453
96.09512329101562,0.00040161324432119727,0.00040216068737208843,0.00040186563273891807
104.10383605957031,0.0004010070697404444,0.00040161324432119727,0.00040129205444827676
117.70842742919922,0.00040056396392174065,0.0004010070697404444,0.0004007715033367276
126.26268768310547,0.0004005825612694025,0.00040056396392174065,0.00040056119905784726
119.31840515136719,0.00040123771759681404,0.0004005825612694025,0.0004008964169770479
105.75791931152344,0.0004024581576231867,0.00040123771759681404,0.0004018299514427781
96.73603057861328,0.0004039923951495439,0.0004024581576231867,0.0004032034194096923
94.74800872802734,0.0004055857425555587,0.0004039923951495439,0.0004047661495860666
98.89593505859375,0.00040714797796681523,0.0004055857425555587,0.0004063457599841058
105.90215301513672,0.0004087792185600847,0.00040714797796681523,0.00040794501546770334
107.88252258300781,0.0004106613923795521,0.0004087792185600847,0.0004097020428162068
99.86327362060547,0.00041282997699454427,0.0004106613923795521,0.00041172400233335793
88.73445129394531,0.00041508727008476853,0.00041282997699454427,0.00041393114952370524
81.01123809814453,0.0004170287284068763,0.00041508727008476853,0.0004160255193710327
78.80072021484375,0.000418255222029984,0.0004170287284068763,0.0004176083020865917
82.07035827636719,0.00041859480552375317,0.000418255222029984,0.0004183943965472281
90.6584701538086,0.0004182131960988045,0.00041859480552375317,0.00041837902972474694
101.83124542236328,0.00041749124648049474,0.0004182131960988045,0.0004178324597887695
108.37757110595703,0.0004168318409938365,0.00041749124648049474,0.0004171441833022982
105.1395263671875,0.0004164253477938473,0.0004168318409938365,0.0004166102153249085
98.09008026123047,0.0004162213299423456,0.0004164253477938473,0.0004163022094871849
93.89567565917969,0.0004160262178629637,0.0004162213299423456,0.000416100665461272
94.44204711914062,0.0004156902141403407,0.0004160262178629637,0.0004158353840466589
98.40139770507812,0.00041520397644490004,0.0004156902141403407,0.00041542609687894583
101.89569091796875,0.0004146958817727864,0.00041520397644490004,0.00041493040043860674
98.96316528320312,0.00041425751987844706,0.0004146958817727864,0.000414456008002162
90.75407409667969,0.0004138221265748143,0.00041425751987844706,0.0004140151431784034
82.98135375976562,0.00041310928645543754,0.0004138221265748143,0.0004134360933676362
79.3087158203125,0.0004117664066143334,0.00041310928645543754,0.00041240511927753687
81.14368438720703,0.0004095785552635789,0.0004117664066143334,0.0004106404958292842
89.59899139404297,0.00040662623359821737,0.0004095785552635789,0.0004080749931745231
106.38679504394531,0.0004033059813082218,0.00040662623359821737,0.00040494545828551054
129.61593627929688,0.00040013930993154645,0.0004033059813082218,0.0004017081519123167
144.70693969726562,0.0003975721774622798,0.00040013930993154645,0.00039884471334517
139.94793701171875,0.0003957926237490028,0.0003975721774622798,0.0003966718213632703
129.53695678710938,0.00039476825622841716,0.0003957926237490028,0.00039526887121610343
126.01325988769531,0.0003943798947148025,0.00039476825622841716,0.0003945621137972921
130.63760375976562,0.00039455152000300586,0.0003943798947148025,0.0003944546333514154
136.56304931640625,0.00039533249218948185,0.00039455152000300586,0.0003949317033402622
129.94676208496094,0.00039677851600572467,0.00039533249218948185,0.00039604358607903123
111.29403686523438,0.00039883225690573454,0.00039677851600572467,0.00039778841892257333
93.81067657470703,0.0004011864075437188,0.00039883225690573454,0.0003999852342531085
83.3012466430664,0.00040337545215152204,0.0004011864075437188,0.0004022507928311825
79.62734985351562,0.0004049323033541441,0.00040337545215152204,0.00040412164526060224
81.86907196044922,0.0004056201141793281,0.0004049323033541441,0.00040524627547711134
88.81802368164062,0.0004055379831697792,0.0004056201141793281,0.0004055538447573781
97.48314666748047,0.0004050018033012748,0.0004055379831697792,0.00040524901123717427
101.8870620727539,0.00040435342816635966,0.0004050018033012748,0.0004046585236210376
98.72477722167969,0.0004037542676087469,0.00040435342816635966,0.0004040335479658097
93.47457122802734,0.00040314835496246815,0.0004037542676087469,0.00040342865395359695
91.47158813476562,0.00040237148641608655,0.00040314835496246815,0.00040273621561937034
94.83316040039062,0.0004013420548290014,0.00040237148641608655,0.0004018346662633121
103.54627227783203,0.00040015566628426313,0.0004013420548290014,0.0004007302923128009
113.768310546875,0.0003990582481492311,0.00040015566628426313,0.00039959169225767255
116.55333709716797,0.00039827602449804544,0.0003990582481492311,0.0003986528026871383
108.72925567626953,0.00039786516572348773,0.00039827602449804544,0.0003980542242061347
99.45684051513672,0.0003976731386501342,0.00039786516572348773,0.00039774953620508313
94.83794403076172,0.0003974559949710965,0.0003976731386501342,0.00039754295721650124
96.95256805419922,0.0003970487741753459,0.0003974559949710965,0.0003972317208535969
106.18064880371094,0.00039649452082812786,0.0003970487741753459,0.0003967544762417674
118.9727783203125,0.00039603293407708406,0.00039649452082812786,0.0003962501650676131
123.3309097290039,0.0003959189634770155,0.00039603293407708406,0.0003959634341299534
112.46886444091797,0.0003962526679970324,0.0003959189634770155,0.00039607062353752553
97.91453552246094,0.0003968751698266715,0.0003962526679970324,0.0003965435898862779
88.27651977539062,0.0003974329156335443,0.0003968751698266715,0.00039712892612442374
84.89686584472656,0.0003975805302616209,0.0003974329156335443,0.0003974796272814274
86.81794738769531,0.0003971312544308603,0.0003975805302616209,0.0003973300044890493
92.8663101196289,0.0003961617185268551,0.0003971312544308603,0.00039662374183535576
99.32423400878906,0.0003948906669393182,0.0003961617185268551,0.0003955062129534781
101.62212371826172,0.0003935371059924364,0.0003948906669393182,0.0003941947943530977
99.52828979492188,0.0003921904135495424,0.0003935371059924364,0.0003928439109586179
97.64379119873047,0.0003907986683771014,0.0003921904135495424,0.000391473964555189
101.15231323242188,0.0003893112298101187,0.0003907986683771014,0.0003900357405655086
113.88695526123047,0.00038781153853051364,0.0003893112298101187,0.00038854623562656343
140.5561065673828,0.0003865906037390232,0.00038781153853051364,0.0003871913067996502
173.55191040039062,0.0003860259894281626,0.0003865906037390232,0.0003863023011945188
167.82534790039062,0.00038638280238956213,0.0003860259894281626,0.00038619799306616187
131.32394409179688,0.0003876659320667386,0.00038638280238956213,0.00038701307494193316
106.17930603027344,0.0003895939444191754,0.0003876659320667386,0.0003886119229719043
94.12325286865234,0.0003917460853699595,0.0003895939444191754,0.0003906468627974391
91.04067993164062,0.0003937649307772517,0.0003917460853699595,0.00039273090078495443
93.44293212890625,0.0003955060092266649,0.0003937649307772517,0.00039461231790483
97.62728118896484,0.0003970464749727398,0.0003955060092266649,0.00039625511271879077
98.04805755615234,0.00039851790643297136,0.0003970464749727398,0.00039776123594492674
93.25153350830078,0.00039996139821596444,0.00039851790643297136,0.0003992164565715939
87.80183410644531,0.00040124740917235613,0.00039996139821596444,0.0004005783121101558
85.90795135498047,0.00040216674096882343,0.00040124740917235613,0.0004016800376120955
89.33757781982422,0.0004026309761684388,0.00040216674096882343,0.00040237404755316675
98.12312316894531,0.0004027711693197489,0.0004026309761684388,0.00040268065640702844
108.02247619628906,0.0004028977418784052,0.0004027711693197489,0.00040281767724081874
108.25897216796875,0.00040329943294636905,0.0004028977418784052,0.00040308182360604405
97.49881744384766,0.0004040254279971123,0.00040329943294636905,0.00040364149026572704
86.35140991210938,0.0004048103583045304,0.0004040254279971123,0.00040439103031530976
80.35749816894531,0.00040525099029764533,0.0004048103583045304,0.0004049997078254819
80.09353637695312,0.00040502019692212343,0.00040525099029764533,0.0004051045107189566
84.78670501708984,0.00040408142376691103,0.00040502019692212343,0.00040452295797877014
92.11860656738281,0.0004026505630463362,0.00040408142376691103,0.00040334218647331
97.03804016113281,0.00040103780338540673,0.0004026505630463362,0.000401822617277503
95.929443359375,0.00039942609146237373,0.00040103780338540673,0.0004002099740318954
92.35843658447266,0.0003977986634708941,0.00039942609146237373,0.0003985887742601335
91.80937957763672,0.00039602682227268815,0.0003977986634708941,0.0003968888195231557
98.01734161376953,0.0003940740425605327,0.00039602682227268815,0.00039502925937995315
112.6678237915039,0.00039211419061757624,0.0003940740425605327,0.00039307799306698143
133.8973846435547,0.0003904853365384042,0.00039211419061757624,0.00039128854405134916
143.55946350097656,0.0003894925466738641,0.0003904853365384042,0.00038997968658804893
129.51002502441406,0.0003892344539053738,0.0003894925466738641,0.0003893523826263845
111.67072296142578,0.0003895597765222192,0.0003892344539053738,0.00038938195211812854
101.80896759033203,0.0003901589661836624,0.0003895597765222192,0.00038984091952443123
100.6511459350586,0.0003907701466232538,0.0003901589661836624,0.00039044563891366124
107.32349395751953,0.0003913312393706292,0.0003907701466232538,0.00039103408926166594
118.85625457763672,0.000391968380426988,0.0003913312393706292,0.0003916363057214767
126.97112274169922,0.00039289105916395783,0.000391968380426988,0.00039241774356924
122.5860595703125,0.00039421257679350674,0.00039289105916395783,0.00039353861939162016
110.83033752441406,0.0003958732704631984,0.00039421257679350674,0.0003950264072045684
101.3424301147461,0.0003976508160121739,0.0003958732704631984,0.00039674213621765375
97.19420623779297,0.0003993053105659783,0.0003976508160121739,0.0003984565264545381
97.56414031982422,0.00040068855741992593,0.0003993053105659783,0.0003999757464043796
99.75467681884766,0.0004017961909994483,0.00040068855741992593,0.0004012222634628415
99.65009307861328,0.0004026881360914558,0.0004017961909994483,0.0004022221255581826
94.91829681396484,0.0004033740842714906,0.0004026881360914558,0.0004030090640299022
87.94915771484375,0.0004037206235807389,0.0004033740842714906,0.00040352169889956713
82.3473892211914,0.00040346619789488614,0.0004037206235807389,0.0004035641613882035
80.40581512451172,0.000402351695811376,0.00040346619789488614,0.0004028779803775251
82.79265594482422,0.00040026038186624646,0.000402351695811376,0.00040127604734152555
90.10750579833984,0.0003973129787482321,0.00040026038186624646,0.00039876007940620184
102.20872497558594,0.0003938369918614626,0.0003973129787482321,0.0003955528954975307
117.0684585571289,0.00039023705176077783,0.0003938369918614626,0.0003920192248187959
127.91536712646484,0.00038685128674842417,0.00039023705176077783,0.00038852920988574624
131.10353088378906,0.0003838644770439714,0.00038685128674842417,0.0003853443486150354
130.92587280273438,0.00038132816553115845,0.0003838644770439714,0.000382583646569401
136.1081085205078,0.0003792238421738148,0.00038132816553115845,0.0003802648279815912
151.8892059326172,0.0003775880322791636,0.0003792238421738148,0.0003783973807003349
182.99087524414062,0.00037653115577995777,0.0003775880322791636,0.00037705409340560436
217.0562744140625,0.0003761968982871622,0.00037653115577995777,0.0003763604909181595
206.8935546875,0.0003766760346479714,0.0003761968982871622,0.00037643249379470944
164.2442626953125,0.00037792036891914904,0.0003766760346479714,0.0003772911732085049
131.16461181640625,0.0003797158715315163,0.00037792036891914904,0.0003788064932450652
112.61026763916016,0.000381748890504241,0.0003797158715315163,0.00038071643211878836
104.02471160888672,0.0003837060939986259,0.000381748890504241,0.0003827089676633477
102.25418090820312,0.00038536248030140996,0.0003837060939986259,0.0003845154424197972
104.9417495727539,0.0003866549814119935,0.00038536248030140996,0.00038599109393544495
109.22783660888672,0.0003876331611536443,0.0003866549814119935,0.0003871280059684068
112.08081817626953,0.0003884045872837305,0.0003876331611536443,0.00038800371112301946
110.97494506835938,0.00038902158848941326,0.0003884045872837305,0.0003886976628564298
107.39091491699219,0.00038947348366491497,0.00038902158848941326,0.00038923107786104083
104.57575988769531,0.0003896917914971709,0.00038947348366491497,0.00038956530625000596
104.90743255615234,0.00038960512029007077,0.0003896917914971709,0.0003896312555298209
109.20591735839844,0.00038921309169381857,0.00038960512029007077,0.00038939324440434575
117.36543273925781,0.00038861134089529514,0.00038921309169381857,0.00038889850839041173
127.70639038085938,0.0003879615105688572,0.00038861134089529514,0.0003882749006152153
134.82191467285156,0.0003874321118928492,0.0003879615105688572,0.00038768656668253243
133.7676544189453,0.0003871251828968525,0.0003874321118928492,0.0003872683155350387
126.32323455810547,0.000387034029699862,0.0003871251828968525,0.00038706796476617455
118.17416381835938,0.0003870759974233806,0.000387034029699862,0.00038704165490344167
113.62078094482422,0.00038712797686457634,0.0003870759974233806,0.000387087493436411
113.01457977294922,0.00038709709770046175,0.00038712797686457634,0.0003870978835038841
116.1019515991211,0.0003869586216751486,0.00038709709770046175,0.00038701400626450777
121.8283920288086,0.0003867628111038357,0.0003869586216751486,0.0003868481726385653
126.86216735839844,0.00038659630808979273,0.0003867628111038357,0.0003866680490318686
127.15787506103516,0.0003865183680318296,0.00038659630808979273,0.0003865458711516112
121.65604400634766,0.00038653085357509553,0.0003865183680318296,0.0003865120525006205
114.03573608398438,0.0003865546314045787,0.00038653085357509553,0.0003865283797495067
107.52986145019531,0.00038644374581053853,0.0003865546314045787,0.0003864829777739942
104.21526336669922,0.0003860614378936589,0.00038644374581053853,0.00038623527507297695
104.75917053222656,0.00038531076279468834,0.0003860614378936589,0.00038566888542845845
109.4301528930664,0.000384191342163831,0.00038531076279468834,0.0003847351181320846
118.26841735839844,0.0003828086773864925,0.000384191342163831,0.00038348621455952525
130.49855041503906,0.00038132123881950974,0.0003828086773864925,0.0003820535494014621
143.0009765625,0.00037992134457454085,0.00038132123881950974,0.0003806118620559573
150.39602661132812,0.00037875844282098114,0.00037992134457454085,0.0003793315845541656
150.4899139404297,0.00037791323848068714,0.00037875844282098114,0.0003783277643378824
145.52096557617188,0.0003774052602238953,0.00037791323848068714,0.00037765075103379786
141.2770538330078,0.00037720619002357125,0.0003774052602238953,0.0003772967611439526
140.3234405517578,0.00037728872848674655,0.00037720619002357125,0.0003772383788600564
143.5861358642578,0.00037763663567602634,0.00037728872848674655,0.0003774539800360799
149.91241455078125,0.0003782887361012399,0.00037763663567602634,0.0003779546241275966
155.15447998046875,0.00037928420351818204,0.0003782887361012399,0.00037877875729463995
153.05148315429688,0.000380661862436682,0.00037928420351818204,0.0003799647674895823
142.13873291015625,0.00038240954745560884,0.000380661862436682,0.00038152572233229876
127.12300872802734,0.00038442504592239857,0.00038240954745560884,0.00038340454921126366
113.31312561035156,0.00038652916555292904,0.00038442504592239857,0.0003854610840789974
103.32271575927734,0.00038848724216222763,0.00038652916555292904,0.0003874892136082053
97.17311096191406,0.00039006309816613793,0.00038848724216222763,0.0003892541863024235
94.6355209350586,0.00039106945041567087,0.00039006309816613793,0.00039054459193721414
95.24943542480469,0.00039140699664130807,0.00039106945041567087,0.0003912170941475779
98.27411651611328,0.00039108205237425864,0.00039140699664130807,0.000391224748454988
102.97357940673828,0.00039018664392642677,0.00039108205237425864,0.00039061621646396816
108.4326171875,0.00038885336834937334,0.00039018664392642677,0.00038950343150645494
113.41561889648438,0.0003872286470141262,0.00038885336834937334,0.0003880256263073534
117.00321960449219,0.00038541961112059653,0.0003872286470141262,0.0003863095189444721
119.91683959960938,0.0003835097886621952,0.00038541961112059653,0.0003844507155008614
122.58961486816406,0.0003815514501184225,0.0003835097886621952,0.0003825172025244683
126.94561767578125,0.00037960088229738176,0.0003815514501184225,0.00038056366611272097
133.6702880859375,0.0003777214733418077,0.00037960088229738176,0.0003786499728448689
143.38754272460938,0.0003759944229386747,0.0003777214733418077,0.00037684832932427526
154.89292907714844,0.00037451530806720257,0.0003759944229386747,0.000375246861949563
165.67910766601562,0.0003733678604476154,0.00037451530806720257,0.00037393486127257347
170.50885009765625,0.0003726075228769332,0.0003733678604476154,0.0003729815944097936
167.59609985351562,0.0003722481778822839,0.0003726075228769332,0.00037242169491946697
157.99891662597656,0.000372248818166554,0.0003722481778822839,0.0003722415422089398
146.87387084960938,0.0003725266142282635,0.000372248818166554,0.0003723795525729656
137.4476318359375,0.000372979324311018,0.0003725266142282635,0.00037274352507665753
130.4308624267578,0.0003734989440999925,0.000372979324311018,0.00037322856951504946
126.70977783203125,0.00037398625863716006,0.0003734989440999925,0.00037373136729002
125.37442779541016,0.0003743797424249351,0.00037398625863716006,0.00037417153362184763
126.03790283203125,0.00037465395871549845,0.0003743797424249351,0.0003745055291801691
128.38182067871094,0.0003748075105249882,0.00037465395871549845,0.0003747198497876525
131.3669891357422,0.0003748614981304854,0.0003748075105249882,0.0003748241579160094
134.7471160888672,0.00037484837230294943,0.0003748614981304854,0.0003748451126739383
136.9771270751953,0.00037479866296052933,0.00037484837230294943,0.0003748140297830105
139.10948181152344,0.00037473146221600473,0.00037479866296052933,0.00037475588032975793
139.72708129882812,0.00037465692730620503,0.00037473146221600473,0.00037468509981408715
140.67520141601562,0.00037457511643879116,0.00037465692730620503,0.0003746070433408022
141.86251831054688,0.0003744818386621773,0.00037457511643879116,0.0003745196736417711
143.88363647460938,0.00037438300205394626,0.0003744818386621773,0.0003744238638319075
147.3440704345703,0.0003742838161997497,0.00037438300205394626,0.00037432528915815055
152.01976013183594,0.00037420191802084446,0.0003742838161997497,0.0003742352710105479
157.63775634765625,0.0003741651016753167,0.00037420191802084446,0.0003741764812730253
163.77658081054688,0.0003742098924703896,0.0003741651016753167,0.0003741810214705765
169.3789825439453,0.00037436545244418085,0.0003742098924703896,0.00037428163341246545
172.55142211914062,0.00037465576315298676,0.00037436545244418085,0.00037450477248057723
172.45327758789062,0.00037509534740820527,0.00037465576315298676,0.00037486967630684376
169.48585510253906,0.00037567413528449833,0.00037509534740820527,0.0003753785858862102
163.9081573486328,0.0003763752174563706,0.00037567413528449833,0.00037601799704134464
156.1678924560547,0.0003771570627577603,0.0003763752174563706,0.0003767586895264685
148.8231964111328,0.000377968477550894,0.0003771570627577603,0.00037755450466647744
141.23977661132812,0.0003787489258684218,0.000377968477550894,0.0003783495048992336
135.09266662597656,0.00037942908238619566,0.0003787489258684218,0.0003790789342019707
129.8409881591797,0.0003799413680098951,0.00037942908238619566,0.000379674369469285
125.58460235595703,0.00038022611988708377,0.0003799413680098951,0.00038007216062396765
122.65774536132812,0.0003802241990342736,0.00038022611988708377,0.00038021302316337824
120.80960083007812,0.00037989646079950035,0.0003802241990342736,0.0003800477716140449
119.89877319335938,0.0003792104253079742,0.00037989646079950035,0.00037954060826450586
120.80438995361328,0.00037816487019881606,0.0003792104253079742,0.0003786748566199094
123.3129653930664,0.0003767737653106451,0.00037816487019881606,0.0003774568031076342
127.69634246826172,0.00037508687819354236,0.0003767737653106451,0.0003759184037335217
135.01783752441406,0.00037317274836823344,0.00037508687819354236,0.0003741188847925514
145.61856079101562,0.0003711230820044875,0.00037317274836823344,0.0003721382818184793
160.15859985351562,0.00036905729211866856,0.0003711230820044875,0.0003700820670928806
180.6813507080078,0.0003670866717584431,0.00036905729211866856,0.0003680655499920249
207.2091064453125,0.0003653300227597356,0.0003670866717584431,0.000366203545127064
240.95155334472656,0.0003638933994807303,0.0003653300227597356,0.0003646083641797304
272.1266174316406,0.0003628527629189193,0.0003638933994807303,0.00036337075289338827
287.72265625,0.0003622678923420608,0.0003628527629189193,0.00036255852319300175
277.6983947753906,0.0003621529322117567,0.0003622678923420608,0.0003622085496317595
248.71131896972656,0.00036250491393730044,0.0003621529322117567,0.00036232644924893975
216.06988525390625,0.0003632742736954242,0.00036250491393730044,0.0003628859994933009
189.85557556152344,0.0003643982927314937,0.0003632742736954242,0.0003638312919065356
169.13491821289062,0.00036579431616701186,0.0003643982927314937,0.0003650897415354848
154.2720184326172,0.0003673626924864948,0.00036579431616701186,0.0003665704280138016
142.9620361328125,0.00036900752456858754,0.0003673626924864948,0.0003681756497826427
135.23275756835938,0.00037063597119413316,0.00036900752456858754,0.0003698111977428198
129.85348510742188,0.0003721625544130802,0.00037063597119413316,0.0003713879268616438
126.23748016357422,0.0003735224308911711,0.0003721625544130802,0.00037283063284121454
124.36255645751953,0.00037466268986463547,0.0003735224308911711,0.00037408049684017897
123.99024963378906,0.0003755548968911171,0.00037466268986463547,0.0003750968025997281
124.76583099365234,0.00037619046634063125,0.0003755548968911171,0.0003758609527722001
126.98978424072266,0.0003765796427614987,0.00037619046634063125,0.00037637382047250867
129.79815673828125,0.00037674870691262186,0.0003765796427614987,0.0003766534791793674
133.2218017578125,0.00037674070335924625,0.00037674870691262186,0.00037673459155485034
137.6071319580078,0.00037660100497305393,0.00037674070335924625,0.00037666139542125165
142.44512939453125,0.000376383017282933,0.00037660100497305393,0.00037648322177119553
146.59971618652344,0.0003761410480365157,0.000376383017282933,0.00037625376717187464
150.48654174804688,0.0003759190731216222,0.0003761410480365157,0.0003760222462005913
152.60955810546875,0.0003757554804906249,0.0003759190731216222,0.0003758296952582896
153.0075225830078,0.0003756736987270415,0.0003757554804906249,0.0003757070517167449
152.0474395751953,0.0003756838268600404,0.0003756736987270415,0.0003756711375899613
150.0637969970703,0.0003757761442102492,0.0003756838268600404,0.0003757221275009215
146.4384002685547,0.0003759378450922668,0.0003757761442102492,0.0003758487291634083
142.8466033935547,0.00037613220047205687,0.0003759378450922668,0.0003760262916330248
139.3004150390625,0.00037632559542544186,0.00037613220047205687,0.0003762196865864098
136.58877563476562,0.00037647734279744327,0.00037632559542544186,0.00037639186484739184
134.1100616455078,0.0003765468718484044,0.00037647734279744327,0.0003765021392609924
132.72560119628906,0.0003765030123759061,0.0003765468718484044,0.00037651477032341063
132.15478515625,0.00037632128805853426,0.0003765030123759061,0.00037640187656506896
132.27481079101562,0.0003759867395274341,0.00037632128805853426,0.00037614372558891773
133.3670196533203,0.00037549182889051735,0.0003759867395274341,0.00037572914152406156
135.51333618164062,0.0003748479066416621,0.00037549182889051735,0.00037516001611948013
137.75009155273438,0.00037407042691484094,0.0003748479066416621,0.0003744496207218617
141.50498962402344,0.0003731794422492385,0.00037407042691484094,0.0003736158541869372
145.58953857421875,0.00037220894591882825,0.0003731794422492385,0.00037268560845404863
150.73202514648438,0.00037119531771168113,0.00037220894591882825,0.0003716941282618791
156.79495239257812,0.00037017487920820713,0.00037119531771168113,0.0003706777351908386
163.18621826171875,0.0003691918682307005,0.00037017487920820713,0.00036967662163078785
170.6825714111328,0.0003682799288071692,0.0003691918682307005,0.0003687298158183694
177.8125457763672,0.0003674846375361085,0.0003682799288071692,0.00036787675344385207
184.2297821044922,0.0003668298595584929,0.0003674846375361085,0.0003671522135846317
189.54476928710938,0.00036634306889027357,0.0003668298595584929,0.0003665817785076797
193.37037658691406,0.0003660446673166007,0.00036634306889027357,0.0003661894297692925
194.7960205078125,0.00036594015546143055,0.0003660446673166007,0.0003659880894701928
193.6546173095703,0.00036603008629754186,0.00036594015546143055,0.00036598072620108724
191.18040466308594,0.00036631047260016203,0.00036603008629754186,0.0003661657392513007
188.84739685058594,0.00036676612216979265,0.00036631047260016203,0.00036653358256444335
184.12110900878906,0.0003673837927635759,0.00036676612216979265,0.00036706990795210004
179.78189086914062,0.00036814436316490173,0.0003673837927635759,0.0003677586792036891
174.71861267089844,0.0003690225421451032,0.00036814436316490173,0.00036857763188891113
169.14349365234375,0.0003699946100823581,0.0003690225421451032,0.000369502289686352
163.76351928710938,0.00037102820351719856,0.0003699946100823581,0.0003705046256072819
158.74266052246094,0.00037209465517662466,0.00037102820351719856,0.0003715541388373822
152.90992736816406,0.0003731530741788447,0.00037209465517662466,0.0003726159920915961
147.94583129882812,0.0003741621330846101,0.0003731530741788447,0.00037364920717664063
143.09857177734375,0.000375076342606917,0.0003741621330846101,0.00037461030296981335
139.211669921875,0.00037584619713015854,0.000375076342606917,0.00037545186933130026
136.09085083007812,0.00037643255200237036,0.00037584619713015854,0.00037612958112731576
133.968017578125,0.00037679425440728664,0.00037643255200237036,0.00037660336238332093
132.9772491455078,0.00037690275348722935,0.00037679425440728664,0.0003768383467104286
133.77320861816406,0.000376740877982229,0.00037690275348722935,0.0003768117749132216
135.68145751953125,0.0003763142740353942,0.000376740877982229,0.00037651779712177813
139.17318725585938,0.0003756384248845279,0.0003763142740353942,0.00037596700713038445
144.65380859375,0.00037474767304956913,0.0003756384248845279,0.00037518434692174196
152.05381774902344,0.00037369667552411556,0.00037474767304956913,0.00037421422894112766
161.8983154296875,0.0003725414862856269,0.00037369667552411556,0.0003731120377779007
173.60621643066406,0.00037135582533665,0.0003725414862856269,0.0003719425294548273
187.61834716796875,0.00037020351737737656,0.00037135582533665,0.00037077447632327676
202.48538208007812,0.00036914870725013316,0.00037020351737737656,0.0003696717321872711
215.5385284423828,0.0003682501264847815,0.00036914870725013316,0.00036869567702524364
223.26004028320312,0.0003675443585962057,0.0003682501264847815,0.0003678938955999911
223.9973907470703,0.0003670555306598544,0.0003675443585962057,0.00036729671410284936
219.17237854003906,0.00036679126787930727,0.0003670555306598544,0.0003669200523290783
209.04330444335938,0.0003667391720227897,0.00036679126787930727,0.0003667615237645805
197.44190979003906,0.000366872176527977,0.0003667391720227897,0.0003668014542199671
184.5594482421875,0.00036715250462293625,0.000366872176527977,0.00036700742202810943
174.1565704345703,0.00036753492895513773,0.00036715250462293625,0.00036733809974975884
165.72369384765625,0.00036797364009544253,0.00036753492895513773,0.00036774802720174193
160.50888061523438,0.0003684239345602691,0.00036797364009544253,0.0003681920643430203
156.96896362304688,0.0003688457072712481,0.0003684239345602691,0.0003686277777887881
155.54306030273438,0.0003692161990329623,0.0003688457072712481,0.0003690237645059824
155.75665283203125,0.00036952487425878644,0.0003692161990329623,0.000369363377103582
157.78005981445312,0.0003697692300193012,0.00036952487425878644,0.00036964009632356465
160.84300231933594,0.0003699593944475055,0.0003697692300193012,0.00036985764745622873
165.13352966308594,0.00037011929089203477,0.0003699593944475055,0.00037003305624239147
169.39808654785156,0.0003702741814777255,0.00037011929089203477,0.0003701907698996365
172.9854278564453,0.0003704465343616903,0.0003702741814777255,0.0003703546535689384
175.5288543701172,0.0003706596908159554,0.0003704465343616903,0.00037054758286103606
177.09799194335938,0.0003709266893565655,0.0003706596908159554,0.00037078774766996503
175.88291931152344,0.00037125626113265753,0.0003709266893565655,0.0003710859455168247
173.2638397216797,0.00037163993692956865,0.00037125626113265753,0.0003714423510245979
169.61607360839844,0.0003720650274772197,0.00037163993692956865,0.00037184645771048963
165.6673126220703,0.00037251596222631633,0.0003720650274772197,0.00037228415021672845
162.6591339111328,0.00037297100061550736,0.00037251596222631633,0.00037273686029948294
160.29164123535156,0.00037340953713282943,0.00037297100061550736,0.00037318342947401106
158.48562622070312,0.00037381474976427853,0.00037340953713282943,0.00037360514397732913
157.48812866210938,0.0003741769469343126,0.00037381474976427853,0.00037398876156657934
158.31927490234375,0.0003744894056580961,0.0003741769469343126,0.00037432616227306426
1.000000045813705e-18,0.0,0.0003744894056580961,0.0
1.000000045813705e-18,0.00037478908780030906,0.0,0.0
161.56146240234375,0.0003747912123799324,0.00037478908780030906,0.0003747834707610309
163.59913635253906,0.00037495745345950127,0.0003747912123799324,0.0003748678136616945
165.40133666992188,0.00037530180998146534,0.00037495745345950127,0.0003751232288777828
165.34214782714844,0.0003758289385586977,0.00037530180998146534,0.0003755589132197201
164.80282592773438,0.00037654294283129275,0.0003758289385586977,0.0003761793486773968
162.7919158935547,0.0003774366050492972,0.00037654294283129275,0.00037698287633247674
159.16464233398438,0.0003784993605222553,0.0003774366050492972,0.0003779606195166707
153.82644653320312,0.0003797057725023478,0.0003784993605222553,0.00037909456295892596
148.28952026367188,0.0003810224588960409,0.0003797057725023478,0.0003803553699981421
142.3561553955078,0.00038240069989115,0.0003810224588960409,0.0003817020042333752
135.86590576171875,0.0003837851108983159,0.00038240069989115,0.0003830823698081076
129.96868896484375,0.000385113584343344,0.0003837851108983159,0.00038443785160779953
124.86328125,0.00038630719063803554,0.000385113584343344,0.00038569801836274564
120.31169891357422,0.00038730347296223044,0.00038630719063803554,0.00038679211866110563
116.79574584960938,0.0003880240547005087,0.00038730347296223044,0.0003876498667523265
114.36544799804688,0.0003884124744217843,0.0003880240547005087,0.0003882038581650704
113.099365234375,0.0003884226898662746,0.0003884124744217843,0.000388402899261564
113.09674072265625,0.0003880324074998498,0.0003884226898662746,0.00038821285124868155
114.64311981201172,0.00038724069599993527,0.0003880324074998498,0.0003876221308019012
117.46875762939453,0.0003860830911435187,0.00038724069599993527,0.0003866479964926839
122.31167602539062,0.0003846127074211836,0.0003860830911435187,0.0003853348607663065
129.3513641357422,0.00038292474346235394,0.0003846127074211836,0.0003837568801827729
139.24818420410156,0.00038112231413833797,0.00038292474346235394,0.00038201315328478813
152.10433959960938,0.0003793317300733179,0.00038112231413833797,0.0003802182909566909
168.4444122314453,0.0003776776429731399,0.0003793317300733179,0.00037849764339625835
188.11497497558594,0.00037628557765856385,0.0003776776429731399,0.00037697615334764123
207.88597106933594,0.0003752672637347132,0.00037628557765856385,0.000375772244296968
221.94615173339844,0.0003747002629097551,0.0003752672637347132,0.0003749803581740707
222.78363037109375,0.00037464447086676955,0.0003747002629097551,0.00037466909270733595
210.68687438964844,0.0003751124313566834,0.00037464447086676955,0.00037487465306185186
191.50291442871094,0.00037608607090078294,0.0003751124313566834,0.0003755943034775555
169.900146484375,0.0003775128861889243,0.00037608607090078294,0.0003767927410081029
151.69471740722656,0.0003793005598708987,0.0003775128861889243,0.00037839790456928313
137.36883544921875,0.0003813388757407665,0.0003793005598708987,0.00038030871655792
126.1234130859375,0.00038349570240825415,0.0003813388757407665,0.0003824041923508048
117.70738220214844,0.00038563713314943016,0.00038349570240825415,0.0003845514729619026
111.28939056396484,0.00038762466283515096,0.00038563713314943016,0.0003866144397761673
106.95808410644531,0.0003893368411809206,0.00038762466283515096,0.0003884632606059313
104.02935791015625,0.0003906696510966867,0.0003893368411809206,0.0003899850999005139
102.54670715332031,0.00039154908154159784,0.0003906696510966867,0.00039109098725020885
102.39668273925781,0.0003919301088899374,0.00039154908154159784,0.00039172134711407125
103.39189910888672,0.0003918076981790364,0.0003919301088899374,0.0003918510628864169
105.60169219970703,0.00039120871224440634,0.0003918076981790364,0.0003914910485036671
109.1484375,0.0003901903983205557,0.00039120871224440634,0.00039068335900083184
113.70603942871094,0.0003888380597345531,0.0003901903983205557,0.00038949912413954735
120.17445373535156,0.0003872609813697636,0.0003888380597345531,0.0003880358417518437
128.25791931152344,0.00038557467632927,0.0003872609813697636,0.0003864057071041316
137.53146362304688,0.00038389384280890226,0.00038557467632927,0.00038472370943054557
147.55654907226562,0.0003823345177806914,0.00038389384280890226,0.0003831051290035248
157.70248413085938,0.00038098677759990096,0.0003823345177806914,0.0003816529060713947
166.41659545898438,0.000379923265427351,0.00038098677759990096,0.0003804482985287905
172.20338439941406,0.0003791872877627611,0.000379923265427351,0.00037954922299832106
173.9046630859375,0.0003787950554396957,0.0003791872877627611,0.0003789853653870523
170.5537109375,0.00037872971734032035,0.0003787950554396957,0.0003787563764490187
164.6407012939453,0.0003789581242017448,0.00037872971734032035,0.00037883740151301026
157.67860412597656,0.0003794242220465094,0.0003789581242017448,0.00037918396992608905
151.1812286376953,0.0003800629056058824,0.0003794242220465094,0.000379735603928566
145.22836303710938,0.00038079972728155553,0.0003800629056058824,0.0003804225998464972
140.3721466064453,0.00038156501250341535,0.00038079972728155553,0.00038117298390716314
136.85267639160156,0.000382294092560187,0.00038156501250341535,0.0003819196717813611
134.31304931640625,0.00038293792749755085,0.000382294092560187,0.00038260576548054814
133.58212280273438,0.00038345542270690203,0.00038293792749755085,0.00038318632869049907
133.64724731445312,0.00038382934872061014,0.00038345542270690203,0.0003836320829577744
134.78591918945312,0.00038405280793085694,0.00038382934872061014,0.00038393097929656506
136.59803771972656,0.0003841310681309551,0.00038405280793085694,0.00038408214459195733
138.96807861328125,0.00038408697582781315,0.0003841310681309551,0.0003840995777864009
141.9879608154297,0.00038394570583477616,0.00038408697582781315,0.00038400731864385307
145.20330810546875,0.00038373650750145316,0.00038394570583477616,0.00038383249193429947
148.2727813720703,0.00038349576061591506,0.00038373650750145316,0.00038360789767466486
151.0237579345703,0.0003832544316537678,0.00038349576061591506,0.0003833671798929572
153.6667938232422,0.00038304150803014636,0.0003832544316537678,0.00038314034463837743
155.888671875,0.0003828822518698871,0.00038304150803014636,0.0003829544875770807
156.88809204101562,0.00038279284490272403,0.0003828822518698871,0.0003828302724286914
158.07550048828125,0.00038279121508821845,0.00038279284490272403,0.0003827848704531789
158.54783630371094,0.0003828874323517084,0.00038279121508821845,0.00038283219328150153
157.98654174804688,0.00038308691000565886,0.0003828874323517084,0.0003829799825325608
157.90005493164062,0.00038339319871738553,0.00038308691000565886,0.00038323283661156893
157.2431640625,0.00038380789919756353,0.00038339319871738553,0.00038359322934411466
156.3271484375,0.000384327897336334,0.00038380789919756353,0.0003840604331344366
154.46458435058594,0.0003849458589684218,0.000384327897336334,0.0003846291801892221
151.62680053710938,0.00038565215072594583,0.0003849458589684218,0.0003852909430861473
148.34396362304688,0.0003864258760586381,0.00038565215072594583,0.0003860305296257138
144.25843811035156,0.00038723796023987234,0.0003864258760586381,0.0003868228814098984
139.47947692871094,0.0003880514996126294,0.00038723796023987234,0.00038763502379879355
134.6964874267578,0.00038882368244230747,0.0003880514996126294,0.00038842717185616493
130.04318237304688,0.0003894926921930164,0.00038882368244230747,0.0003891470259986818
126.0535659790039,0.00039000780088827014,0.0003894926921930164,0.00038973838672973216
122.65892028808594,0.00039030262269079685,0.00039000780088827014,0.0003901426971424371
120.1290283203125,0.0003903281467501074,0.00039030262269079685,0.00039030236075632274
118.81278991699219,0.0003900383599102497,0.0003903281467501074,0.00039016990922391415
118.46736145019531,0.0003894075925927609,0.0003900383599102497,0.0003897094866260886
119.70794677734375,0.00038843066431581974,0.0003894075925927609,0.0003889057843480259
122.1581802368164,0.00038712238892912865,0.00038843066431581974,0.00038776351721026003
126.5339126586914,0.00038553017657250166,0.00038712238892912865,0.0003863139427267015
132.73182678222656,0.0003837167168967426,0.00038553017657250166,0.0003846120089292526
140.83297729492188,0.00038176545058377087,0.0003837167168967426,0.00038273073732852936
152.5997772216797,0.0003797737299464643,0.00038176545058377087,0.00038076064083725214
166.8467559814453,0.000377838994609192,0.0003797737299464643,0.00037879886804148555
184.31466674804688,0.00037606636760756373,0.000377838994609192,0.00037694661295972764
1.000000045813705e-18,0.0,0.00037606636760756373,0.0
1.000000045813705e-18,0.00037446687929332256,0.0,0.0
196.62570190429688,0.0003739720559678972,0.00037446687929332256,0.00037421504384838045
184.2108917236328,0.0003736678045243025,0.0003739720559678972,0.0003738148952834308
172.68601989746094,0.00037350476486608386,0.0003736678045243025,0.00037358052213676274
164.9864501953125,0.0003734214114956558,0.00037350476486608386,0.00037345674354583025
160.60560607910156,0.0003733723715413362,0.0003734214114956558,0.00037339015398174524
159.9511260986328,0.0003733139601536095,0.0003733723715413362,0.0003733363701030612
162.5496826171875,0.00037323826109059155,0.0003733139601536095,0.00037326954770833254
168.5420379638672,0.00037315519875846803,0.00037323826109059155,0.00037319064722396433
175.67919921875,0.00037309143226593733,0.00037315519875846803,0.00037311777123250067
183.10211181640625,0.0003730860771611333,0.00037309143226593733,0.00037308369064703584
188.10763549804688,0.0003731667820829898,0.0003730860771611333,0.0003731216420419514
189.20248413085938,0.0003733559278771281,0.0003731667820829898,0.00037325662560760975
184.69540405273438,0.00037365045864135027,0.0003733559278771281,0.00037349818740040064
176.11317443847656,0.00037403422174975276,0.00037365045864135027,0.0003738367522601038
167.36166381835938,0.0003744682762771845,0.00037403422174975276,0.0003742449916899204
159.18336486816406,0.0003749010502360761,0.0003744682762771845,0.00037467770744115114
153.345458984375,0.0003752818738576025,0.0003749010502360761,0.00037508393870666623
149.89085388183594,0.0003755644429475069,0.0003752818738576025,0.0003754152567125857
148.7604217529297,0.0003757174708880484,0.0003755644429475069,0.00037563295336440206
150.05506896972656,0.00037573245936073363,0.0003757174708880484,0.00037571712164208293
153.97671508789062,0.00037561787758022547,0.00037573245936073363,0.00037566773244179785
159.13339233398438,0.0003754026838578284,0.00037561787758022547,0.0003755033540073782
165.01197814941406,0.0003751218318939209,0.0003754026838578284,0.00037525585503317416
171.79714965820312,0.00037482345942407846,0.0003751218318939209,0.0003749667666852474
176.44549560546875,0.0003745410358533263,0.00037482345942407846,0.0003746767179109156
177.24949645996094,0.00037430471275001764,0.0003745410358533263,0.0003744174027815461
176.3473663330078,0.0003741246182471514,0.00037430471275001764,0.00037420913577079773
172.39944458007812,0.00037399615393951535,0.0003741246182471514,0.0003740545944310725
167.0541229248047,0.000373905582819134,0.00037399615393951535,0.0003739446692634374
163.183837890625,0.00037383116432465613,0.000373905582819134,0.0003738618397619575
159.88491821289062,0.0003737489751074463,0.00037383116432465613,0.00037378325941972435
158.76007080078125,0.00037364341551437974,0.0003737489751074463,0.00037368928315117955
159.5163116455078,0.0003735087811946869,0.00037364341551437974,0.000373569258954376
162.40829467773438,0.00037335691740736365,0.0003735087811946869,0.00037342627183534205
165.8210906982422,0.00037320784758776426,0.00037335691740736365,0.0003732760960701853
169.84957885742188,0.00037309015169739723,0.00037320784758776426,0.0003731430333573371
172.9788818359375,0.0003730310418177396,0.00037309015169739723,0.0003730548487510532
172.7810821533203,0.000373047252651304,0.0003730310418177396,0.0003730333992280066
169.6710968017578,0.00037314434302970767,0.000373047252651304,0.00037308980245143175
162.39657592773438,0.0003733030171133578,0.00037314434302970767,0.0003732171026058495
155.1150360107422,0.0003734893398359418,0.0003733030171133578,0.0003733889025170356
146.97035217285156,0.0003736448707059026,0.0003734893398359418,0.0003735589561983943
140.51287841796875,0.0003737111110240221,0.0003736448707059026,0.00037366902688518167
135.58169555664062,0.0003736211219802499,0.0003737111110240221,0.00037365645403042436
132.9811553955078,0.0003733221674337983,0.0003736211219802499,0.00037346157478168607
132.15806579589844,0.0003727816801983863,0.0003733221674337983,0.0003730416647158563
134.32806396484375,0.0003719953529071063,0.0003727816801983863,0.0003723785048350692
138.41201782226562,0.00037098320899531245,0.0003719953529071063,0.00037147977855056524
144.99700927734375,0.0003697973443195224,0.00037098320899531245,0.00037038151640444994
154.51315307617188,0.0003685119445435703,0.0003697973443195224,0.0003691468737088144
164.65838623046875,0.0003672033781185746,0.0003685119445435703,0.0003678508219309151
175.04759216308594,0.0003659545909613371,0.0003672033781185746,0.00036657298915088177
182.99049377441406,0.0003648348501883447,0.0003659545909613371,0.0003653893363662064
187.05056762695312,0.00036389310844242573,0.0003648348501883447,0.00036435897345654666
185.82276916503906,0.0003631514264270663,0.00036389310844242573,0.0003635173197835684
180.98910522460938,0.0003626181569416076,0.0003631514264270663,0.00036287965485826135
176.54847717285156,0.00036227836972102523,0.0003626181569416076,0.0003624429227784276
172.24717712402344,0.00036211052793078125,0.00036227836972102523,0.0003621888463385403
170.82443237304688,0.0003620981296990067,0.00036211052793078125,0.00036209862446412444
172.68698120117188,0.0003622262447606772,0.0003620981296990067,0.00036215659929439425
177.0459442138672,0.0003624983364716172,0.0003622262447606772,0.00036235697916708887
184.24261474609375,0.0003629291895776987,0.0003624983364716172,0.0003627088444773108
192.1378631591797,0.000363542145350948,0.0003629291895776987,0.00036323111271485686
199.56192016601562,0.0003643614472821355,0.000363542145350948,0.0003639474743977189
200.4849395751953,0.0003654001629911363,0.0003643614472821355,0.0003648763813544065
194.10975646972656,0.0003666560514830053,0.0003654001629911363,0.0003660231886897236
183.0762481689453,0.00036810332676395774,0.0003666560514830053,0.000367373984772712
168.88272094726562,0.00036968477070331573,0.00036810332676395774,0.0003688872093334794
155.69017028808594,0.00037132587749511003,0.00036968477070331573,0.0003704972332343459
144.5380859375,0.0003729322925209999,0.00037132587749511003,0.0003721197717823088
136.5086669921875,0.0003744087880477309,0.0003729322925209999,0.00037366023752838373
130.98162841796875,0.0003756613004952669,0.0003744087880477309,0.0003750240430235863
127.95697021484375,0.00037661957321688533,0.0003756613004952669,0.00037612911546602845
127.10067749023438,0.0003772376221604645,0.00037661957321688533,0.00037691727629862726
128.51443481445312,0.00037750491173937917,0.0003772376221604645,0.0003773603239096701
131.81689453125,0.00037743354914709926,0.00037750491173937917,0.0003774588694795966
136.01016235351562,0.0003770630864892155,0.00037743354914709926,0.0003772385825868696
141.3526611328125,0.0003764469875022769,0.0003770630864892155,0.0003767460002563894
146.50193786621094,0.0003756395308300853,0.0003764469875022769,0.0003760347899515182
150.1094207763672,0.0003746930742636323,0.0003756395308300853,0.0003751582116819918
152.5935821533203,0.0003736437647603452,0.0003746930742636323,0.000374160532373935
152.7789306640625,0.0003725139831658453,0.0003736437647603452,0.00037307097227312624
152.3925018310547,0.0003713078913278878,0.0003725139831658453,0.0003719029773492366
152.40744018554688,0.0003700286615639925,0.0003713078913278878,0.00037066027289256454
153.10986328125,0.00036867137532681227,0.0003700286615639925,0.00036934204399585724
155.72264099121094,0.00036724621895700693,0.00036867137532681227,0.0003679510555230081
162.09005737304688,0.0003657779307104647,0.00036724621895700693,0.000366504886187613
172.357177734375,0.0003643023082986474,0.0003657779307104647,0.00036503374576568604
187.84442138671875,0.0003628806443884969,0.0003643023082986474,0.00036358615034259856
208.65679931640625,0.00036158296279609203,0.0003628806443884969,0.00036222758353687823
238.16595458984375,0.00036048077163286507,0.00036158296279609203,0.0003610287676565349
265.4566650390625,0.00035963940899819136,0.00036048077163286507,0.00036005780566483736
287.4242248535156,0.0003591124259401113,0.00035963940899819136,0.0003593741566874087
286.3903503417969,0.00035892066080123186,0.0003591124259401113,0.00035901484079658985
264.4921875,0.0003590668202377856,0.00035892066080123186,0.0003589916741475463
234.6460723876953,0.00035951886093243957,0.0003590668202377856,0.0003592899884097278
208.26487731933594,0.00036022585118189454,0.00035951886093243957,0.00035986851435154676
186.59695434570312,0.00036111692315898836,0.00036022585118189454,0.0003606664249673486
171.03009033203125,0.0003621192881837487,0.00036111692315898836,0.00036161206662654877
161.1724853515625,0.0003631604486145079,0.0003621192881837487,0.00036263299989514053
154.9207763671875,0.00036417238879948854,0.0003631604486145079,0.0003636589681264013
151.53030395507812,0.00036511343205347657,0.00036417238879948854,0.0003646351397037506
151.2901153564453,0.00036595534766092896,0.00036511343205347657,0.0003655266482383013
152.55642700195312,0.0003666884149424732,0.00036595534766092896,0.0003663143143057823
155.44070434570312,0.0003673239843919873,0.0003666884149424732,0.0003669989528134465
159.2599334716797,0.00036787998396903276,0.0003673239843919873,0.00036759511567652225
163.34942626953125,0.000368377601262182,0.00036787998396903276,0.00036812230246141553
165.9189910888672,0.0003688413999043405,0.000368377601262182,0.0003686032141558826
167.48133850097656,0.0003692894533742219,0.0003688413999043405,0.0003690592711791396
167.58021545410156,0.0003697256906889379,0.0003692894533742219,0.0003695014165714383
166.75607299804688,0.00037014458212070167,0.0003697256906889379,0.0003699289227370173
164.87428283691406,0.0003705403651110828,0.00037014458212070167,0.00037033611442893744
163.22027587890625,0.00037089671241119504,0.0003705403651110828,0.0003707120195031166
162.945556640625,0.000371194735635072,0.00037089671241119504,0.0003710392047651112
163.33753967285156,0.0003714298363775015,0.000371194735635072,0.0003713057958520949
165.2852325439453,0.00037159473868086934,0.0003714298363775015,0.0003715059719979763
169.53201293945312,0.0003716963401529938,0.00037159473868086934,0.0003716395585797727
176.21353149414062,0.0003717495419550687,0.0003716963401529938,0.00037171744043007493
183.5026397705078,0.000371779955457896,0.0003717495419550687,0.00037175972829572856
192.05377197265625,0.0003718118532560766,0.000371779955457896,0.00037179136415943503
199.71136474609375,0.000371872098185122,0.0003718118532560766,0.000371837813872844
207.3226318359375,0.00037198522477410734,0.000371872098185122,0.0003719248343259096
211.68850708007812,0.0003721666580531746,0.00037198522477410734,0.00037207227433100343
211.76011657714844,0.0003724184352904558,0.0003721666580531746,0.00037228886503726244
208.5862274169922,0.0003727346775121987,0.0003724184352904558,0.0003725727437995374
202.5858154296875,0.00037309835897758603,0.0003727346775121987,0.00037291241460479796
195.6161346435547,0.00037348264595493674,0.00037309835897758603,0.00037328607868403196
188.5414276123047,0.00037385523319244385,0.00037348264595493674,0.00037366413744166493
182.6560516357422,0.0003741834661923349,0.00037385523319244385,0.00037401419831439853
178.81600952148438,0.0003744358546100557,0.0003741834661923349,0.0003743042761925608
177.5352325439453,0.00037459522718563676,0.0003744358546100557,0.0003745100984815508
179.08938598632812,0.00037464822526089847,0.00037459522718563676,0.0003746163856703788
183.47129821777344,0.000374592054868117,0.00037464822526089847,0.00037461507599800825
190.01065063476562,0.0003744507266674191,0.000374592054868117,0.0003745167050510645
200.9774627685547,0.0003742510452866554,0.0003744507266674191,0.00037434673868119717
214.10154724121094,0.00037402912857942283,0.0003742510452866554,0.0003741364926099777
229.26919555664062,0.0003738274681381881,0.00037402912857942283,0.0003739252279046923
243.04783630371094,0.0003736911457963288,0.0003738274681381881,0.00037375662941485643
253.1352996826172,0.00037365086609497666,0.0003736911457963288,0.0003736685903277248
251.2872314453125,0.0003737282822839916,0.00037365086609497666,0.0003736871003638953
240.91949462890625,0.0003739320673048496,0.0003737282822839916,0.00037382743903435767
225.28684997558594,0.000374247960280627,0.0003739320673048496,0.0003740867832675576
207.71348571777344,0.00037464482011273503,0.000374247960280627,0.0003744424902833998
191.79153442382812,0.00037507942761294544,0.00037464482011273503,0.00037485745269805193
180.19290161132812,0.0003754994831979275,0.00037507942761294544,0.00037528411485254765
171.64060974121094,0.0003758554521482438,0.0003754994831979275,0.0003756715450435877
166.28399658203125,0.00037609919672831893,0.0003758554521482438,0.000375970994355157
164.90135192871094,0.00037620190414600074,0.00037609919672831893,0.0003761441330425441
167.37474060058594,0.0003761574625968933,0.00037620190414600074,0.0003761734697036445
173.45651245117188,0.0003759695973712951,0.0003761574625968933,0.000376057781977579
183.49778747558594,0.0003756802179850638,0.0003759695973712951,0.0003758197999559343
197.2790985107422,0.00037532896385528147,0.0003756802179850638,0.00037550023989751935
213.61148071289062,0.0003749748575501144,0.00037532896385528147,0.0003751482581719756
231.42880249023438,0.0003746680449694395,0.0003749748575501144,0.00037481842446140945
243.2967529296875,0.0003744568966794759,0.0003746680449694395,0.0003745598078239709
250.27459716796875,0.0003743682464119047,0.0003744568966794759,0.000374410068616271
243.842529296875,0.00037440838059410453,0.0003743682464119047,0.0003743856796063483
232.3679656982422,0.000374572176951915,0.00037440838059410453,0.0003744873101823032
217.45603942871094,0.0003748314338736236,0.000374572176951915,0.0003746983129531145
203.46737670898438,0.000375147646991536,0.0003748314338736236,0.0003749854804482311
194.407958984375,0.0003754832432605326,0.000375147646991536,0.00037531094858422875
188.25172424316406,0.0003758014354389161,0.0003754832432605326,0.0003756374935619533
186.0367889404297,0.0003760756808333099,0.0003758014354389161,0.0003759335959330201
186.59033203125,0.0003762905253097415,0.0003760756808333099,0.0003761781845241785
191.5972137451172,0.0003764565335586667,0.0003762905253097415,0.0003763689019251615
198.8123016357422,0.0003765840665437281,0.0003764565335586667,0.00037651602178812027
207.58961486816406,0.0003767065063584596,0.0003765840665437281,0.0003766414010897279
217.6416778564453,0.0003768502501770854,0.0003767065063584596,0.0003767749003600329
225.6826171875,0.0003770463226828724,0.0003768502501770854,0.00037694507045671344
227.10606384277344,0.00037731442716903985,0.0003770463226828724,0.00037717720260843635
223.67913818359375,0.0003776623052544892,0.00037731442716903985,0.0003774850629270077
215.64337158203125,0.00037808212800882757,0.0003776623052544892,0.0003778685932047665
204.71646118164062,0.00037854810943827033,0.00037808212800882757,0.0003783110296353698
194.47137451171875,0.0003790302434936166,0.00037854810943827033,0.0003787845780607313
184.90924072265625,0.00037949165562167764,0.0003790302434936166,0.0003792558272834867
178.78585815429688,0.00037989133852533996,0.00037949165562167764,0.0003796860110014677
176.07745361328125,0.00038019876228645444,0.00037989133852533996,0.00038003938971087337
176.1234130859375,0.00038039725041016936,0.00038019876228645444,0.0003802923602052033
179.36529541015625,0.0003804851439781487,0.00038039725041016936,0.0003804357838816941
185.3911895751953,0.000380472163669765,0.0003804851439781487,0.00038047361886128783
193.42031860351562,0.0003803883446380496,0.000380472163669765,0.00038042565574869514
201.32461547851562,0.00038026360562071204,0.0003803883446380496,0.00038032178417779505
209.58216857910156,0.0003801377606578171,0.00038026360562071204,0.0003801968414336443
215.81431579589844,0.0003800373524427414,0.0003801377606578171,0.0003800839767791331
215.03225708007812,0.0003799794940277934,0.0003800373524427414,0.00038000481436029077
210.2440948486328,0.0003799698024522513,0.0003799794940277934,0.00037997085019014776
200.94049072265625,0.0003799890400841832,0.0003799698024522513,0.00037997521576471627
190.08807373046875,0.000380014069378376,0.0003799890400841832,0.0003799967817030847
180.5902099609375,0.00038000469794496894,0.000380014069378376,0.0003800040576606989
173.3605194091797,0.00037992693250998855,0.00038000469794496894,0.0003799599944613874
169.08872985839844,0.0003797403769567609,0.00037992693250998855,0.00037982751382514834
168.83367919921875,0.0003794252115767449,0.0003797403769567609,0.00037957660970278084
171.96041870117188,0.0003789786424022168,0.0003794252115767449,0.0003791959607042372
1.000000045813705e-18,0.0,0.0003789786424022168,0.0
1.000000045813705e-18,0.00037835579132661223,0.0,0.0
184.3571014404297,0.0003782178391702473,0.00037835579132661223,0.0003782817511819303
192.807373046875,0.000377981283236295,0.0003782178391702473,0.000378094962798059
207.17196655273438,0.0003776905359700322,0.000377981283236295,0.00037783198058605194
225.78631591796875,0.00037739292019978166,0.0003776905359700322,0.00037753849755972624
251.8136444091797,0.0003771412302739918,0.00037739292019978166,0.00037726457230746746
280.73382568359375,0.0003769945469684899,0.0003771412302739918,0.00037706599687226117
303.7875671386719,0.0003769925097003579,0.0003769945469684899,0.0003769919858314097
307.15869140625,0.0003771683550439775,0.0003769925097003579,0.00037707891897298396
293.71923828125,0.00037752572097815573,0.0003771683550439775,0.00037734530633315444
264.7243347167969,0.0003780535189434886,0.00037752572097815573,0.0003777873353101313
235.6345977783203,0.0003787138848565519,0.0003780535189434886,0.0003783806459978223
211.90455627441406,0.00037946103839203715,0.0003787138848565519,0.0003790835617110133
194.77865600585938,0.00038022903027012944,0.00037946103839203715,0.0003798403195105493
182.4196319580078,0.00038096337812021375,0.00038022903027012944,0.00038059079088270664
174.54879760742188,0.000381606281735003,0.00038096337812021375,0.00038127892185002565
171.89215087890625,0.0003821174905169755,0.000381606281735003,0.00038185581797733903
172.16758728027344,0.00038248044438660145,0.0003821174905169755,0.00038229295751079917
176.44459533691406,0.00038269200013019145,0.00038248044438660145,0.0003825805615633726
184.02708435058594,0.00038277875864878297,0.00038269200013019145,0.00038273021345958114
195.14590454101562,0.00038277250132523477,0.00038277875864878297,0.00038277110434137285
208.89279174804688,0.0003827209584414959,0.00038277250132523477,0.00038274284452199936
224.29400634765625,0.00038266979390755296,0.0003827209584414959,0.00038269205833785236
236.35537719726562,0.00038266018964350224,0.00038266979390755296,0.00038266205228865147
242.64071655273438,0.0003827211039606482,0.00038266018964350224,0.00038268789649009705
242.68812561035156,0.00038287066854536533,0.0003827211039606482,0.0003827931359410286
239.5680389404297,0.00038311141543090343,0.00038287066854536533,0.0003829881898127496
229.39535522460938,0.0003834280651062727,0.00038311141543090343,0.0003832665679510683
219.23870849609375,0.00038380001205950975,0.0003834280651062727,0.0003836104879155755
211.77066040039062,0.00038420245982706547,0.00038380001205950975,0.0003839973942376673
206.01779174804688,0.0003846112813334912,0.00038420245982706547,0.00038440278149209917
203.20713806152344,0.0003850046487059444,0.0003846112813334912,0.0003848037449643016
202.04580688476562,0.00038536899955943227,0.0003850046487059444,0.00038518256042152643
204.02964782714844,0.0003857046249322593,0.00038536899955943227,0.0003855326503980905
206.7238006591797,0.00038600817788392305,0.0003857046249322593,0.0003858523559756577
209.1719207763672,0.00038629124173894525,0.00038600817788392305,0.0003861457807943225
210.6377410888672,0.000386559113394469,0.00038629124173894525,0.0003864213067572564
209.31349182128906,0.0003868143539875746,0.000386559113394469,0.00038668280467391014
206.6721954345703,0.0003870585933327675,0.0003868143539875746,0.00038693242822773755
200.6985626220703,0.0003872806264553219,0.0003870585933327675,0.00038716528797522187
194.37716674804688,0.00038746005157008767,0.0003872806264553219,0.00038736569695174694
186.86752319335938,0.0003875722468364984,0.00038746005157008767,0.0003875110996887088
181.47891235351562,0.00038758807932026684,0.0003875722468364984,0.0003875747788697481
177.7556915283203,0.00038748086080886424,0.00038758807932026684,0.00038752882392145693
176.44541931152344,0.0003872259985655546,0.00038748086080886424,0.0003873476816806942
177.18429565429688,0.00038682116428390145,0.0003872259985655546,0.0003870178770739585
180.50067138671875,0.00038626548484899104,0.00038682116428390145,0.0003865378093905747
187.87110900878906,0.0003855829709209502,0.00038626548484899104,0.00038591912016272545
198.55886840820312,0.00038480409421026707,0.0003855829709209502,0.0003851889632642269
211.70562744140625,0.0003839665441773832,0.00038480409421026707,0.0003843813028652221
227.04827880859375,0.0003831236681435257,0.0003839665441773832,0.00038354165735654533
242.5115966796875,0.000382313912268728,0.0003831236681435257,0.0003827158361673355
253.9106903076172,0.0003815725212916732,0.000382313912268728,0.00038194056833162904
255.587158203125,0.0003809243207797408,0.0003815725212916732,0.0003812458598986268
249.25852966308594,0.00038037574267946184,0.0003809243207797408,0.00038064736872911453
234.0174560546875,0.0003799090045504272,0.00038037574267946184,0.0003801393322646618
220.02320861816406,0.00037950699334032834,0.0003799090045504272,0.0003797045210376382
204.217041015625,0.00037913088453933597,0.00037950699334032834,0.000379314849851653
194.67970275878906,0.00037873972905799747,0.00037913088453933597,0.00037893076660111547
188.36026000976562,0.0003783001156989485,0.00037873972905799747,0.000378515018383041
185.7139129638672,0.00037778279511258006,0.0003783001156989485,0.00037803640589118004
188.0823974609375,0.00037718485691584647,0.00037778279511258006,0.00037747889291495085
194.67274475097656,0.0003765067085623741,0.00037718485691584647,0.0003768411697819829
207.33375549316406,0.00037577844341285527,0.0003765067085623741,0.00037613854510709643
227.32960510253906,0.0003750493924599141,0.00037577844341285527,0.0003754106000997126
255.29713439941406,0.00037436961429193616,0.0003750493924599141,0.0003747069858945906
289.39459228515625,0.0003738026134669781,0.00037436961429193616,0.00037408428033813834
326.49267578125,0.0003734033671207726,0.0003738026134669781,0.0003736016806215048
337.82696533203125,0.0003732067998498678,0.0003734033671207726,0.0003733039484359324
317.3232727050781,0.00037323826109059155,0.0003732067998498678,0.00037322117714211345
278.5789794921875,0.00037348794285207987,0.00037323826109059155,0.00037336116656661034
240.37286376953125,0.00037391867954283953,0.00037348794285207987,0.00037370051722973585
209.0751190185547,0.00037448396324180067,0.00037391867954283953,0.0003741974360309541
187.5626983642578,0.0003751032054424286,0.00037448396324180067,0.00037478862213902175
172.39599609375,0.00037571112625300884,0.0003751032054424286,0.00037540122866630554
163.3671417236328,0.00037622498348355293,0.00037571112625300884,0.00037596141919493675
158.45587158203125,0.0003765973960980773,0.00037622498348355293,0.0003764041466638446
157.5811767578125,0.00037678738590329885,0.0003765973960980773,0.00037668528966605663
160.3737335205078,0.0003767862799577415,0.00037678738590329885,0.00037677999353036284
166.57582092285156,0.0003766128502320498,0.0003767862799577415,0.0003766932641156018
176.00990295410156,0.0003763005952350795,0.0003766128502320498,0.00037645112024620175
186.745849609375,0.0003759030078072101,0.0003763005952350795,0.0003760968684218824
199.12525939941406,0.00037546257954090834,0.0003759030078072101,0.00037567850085906684
207.8204803466797,0.00037503091152757406,0.00037546257954090834,0.00037524284562096
212.76258850097656,0.00037463539047166705,0.00037503091152757406,0.00037482945481315255
212.6630401611328,0.00037428486393764615,0.00037463539047166705,0.00037445646012201905
207.18206787109375,0.00037397959385998547,0.00037428486393764615,0.00037412834353744984
200.20249938964844,0.00037370339850895107,0.00037397959385998547,0.0003738373052328825
193.59202575683594,0.00037342874566093087,0.00037370339850895107,0.0003735615755431354
190.21092224121094,0.0003731345641426742,0.00037342874566093087,0.000373276969185099
189.0621795654297,0.00037280243122950196,0.0003731345641426742,0.00037296375376172364
191.93641662597656,0.00037242978578433394,0.00037280243122950196,0.0003726115101017058
199.13075256347656,0.0003720211680047214,0.00037242978578433394,0.000372221227735281
208.62457275390625,0.000371605041436851,0.0003720211680047214,0.0003718092921189964
223.05416870117188,0.000371210859157145,0.000371605041436851,0.0003714046615641564
236.22486877441406,0.0003708692966029048,0.000371210859157145,0.00037103722570464015
244.87857055664062,0.00037061580223962665,0.0003708692966029048,0.0003707399300765246
245.98983764648438,0.00037046492798253894,0.00037061580223962665,0.0003705378039740026
236.60360717773438,0.0003704302362166345,0.00037046492798253894,0.0003704447881318629
224.59616088867188,0.00037048867670819163,0.0003704302362166345,0.0003704562841448933
1.000000045813705e-18,0.0,0.00037048867670819163,0.0
1.000000045813705e-18,0.0003706225543282926,0.0,0.0
215.0719451904297,0.0003706961579155177,0.0003706225543282926,0.0003706558491103351
224.20970153808594,0.0003706777933984995,0.0003706961579155177,0.0003706837887875736
240.38706970214844,0.0003705992712639272,0.0003706777933984995,0.0003706358256749809
261.3578796386719,0.00037048739613965154,0.0003705992712639272,0.00037054112181067467
289.0107116699219,0.00037038064328953624,0.00037048739613965154,0.00037043230258859694
325.1416320800781,0.0003703194670379162,0.00037038064328953624,0.00037034880369901657
357.8619689941406,0.000370332389138639,0.0003703194670379162,0.0003703249676618725
377.41119384765625,0.0003704431583173573,0.000370332389138639,0.00037038695882074535
373.3682556152344,0.0003706634743139148,0.0003704431583173573,0.0003705524723045528
354.6289978027344,0.00037099167820997536,0.0003706634743139148,0.0003708265721797943
324.27880859375,0.00037141714710742235,0.00037099167820997536,0.0003712030884344131
298.56396484375,0.0003719222731888294,0.00037141714710742235,0.0003716680221259594
271.70526123046875,0.0003724727430380881,0.0003719222731888294,0.0003721953835338354
252.9300537109375,0.00037304521538317204,0.0003724727430380881,0.0003727564471773803
238.13909912109375,0.0003736033395398408,0.00037304521538317204,0.000373321381630376
228.8921661376953,0.00037412374513223767,0.0003736033395398408,0.0003738603845704347
223.19639587402344,0.00037458408041857183,0.00037412374513223767,0.00037435058038681746
220.7621307373047,0.0003749683382920921,0.00037458408041857183,0.00037477281875908375
221.6903533935547,0.0003752674674615264,0.0003749683382920921,0.0003751145559363067
225.21371459960938,0.00037548114778473973,0.0003752674674615264,0.00037537107709795237
229.81715393066406,0.000375616509700194,0.00037548114778473973,0.0003755457582883537
234.68899536132812,0.0003756804799195379,0.000375616509700194,0.0003756455844268203
242.58251953125,0.00037568691186606884,0.0003756804799195379,0.0003756810037884861
250.70433044433594,0.0003756549849640578,0.00037568691186606884,0.00037566846003755927
260.3729248046875,0.0003755924408324063,0.0003756549849640578,0.0003756214282475412
268.96209716796875,0.00037551659625023603,0.0003755924408324063,0.0003755524230655283
274.37322998046875,0.00037544165388680995,0.00037551659625023603,0.0003754771314561367
279.2814025878906,0.0003753738128580153,0.00037544165388680995,0.0003754058270715177
286.27410888671875,0.0003753253840841353,0.0003753738128580153,0.000375347794033587
287.17828369140625,0.00037529971450567245,0.0003753253840841353,0.000375310773961246
287.1781311035156,0.00037529930705204606,0.00037529971450567245,0.0003752977354452014
283.58258056640625,0.00037532253190875053,0.00037529930705204606,0.0003753090859390795
277.6050720214844,0.0003753668861463666,0.00037532253190875053,0.00037534275907091796
271.9969482421875,0.0003754260833375156,0.0003753668861463666,0.0003753944474738091
263.11602783203125,0.00037548865657299757,0.0003754260833375156,0.00037545515806414187
256.34747314453125,0.00037554389564320445,0.00037548865657299757,0.000375513918697834
249.46871948242188,0.00037558379699476063,0.00037554389564320445,0.00037556132883764803
245.3646240234375,0.00037559279007837176,0.00037558379699476063,0.0003755856887437403
242.54428100585938,0.0003755684883799404,0.00037559279007837176,0.00037557794712483883
241.97071838378906,0.0003754983772523701,0.0003755684883799404,0.00037553071160800755
243.0375213623047,0.0003753784694708884,0.0003754983772523701,0.00037543574580922723
246.39366149902344,0.0003752160118892789,0.0003753784694708884,0.000375294650439173
252.9661865234375,0.0003750142641365528,0.0003752160118892789,0.0003751126932911575
260.0908203125,0.00037477901787497103,0.0003750142641365528,0.00037489435635507107
273.243408203125,0.00037452889955602586,0.00037477901787497103,0.0003746519214473665
283.18572998046875,0.0003742727276403457,0.00037452889955602586,0.00037439895095303655
296.3253479003906,0.00037403253372758627,0.0003742727276403457,0.0003741509863175452
305.7893981933594,0.0003738130908459425,0.00037403253372758627,0.00037392129888758063
313.81396484375,0.00037362694274634123,0.0003738130908459425,0.00037371861981227994
316.1890869140625,0.00037348465411923826,0.00037362694274634123,0.00037355441600084305
311.33245849609375,0.000373383256373927,0.00037348465411923826,0.00037343252915889025
305.58917236328125,0.00037332368083298206,0.000373383256373927,0.000373351969756186
292.0682678222656,0.0003732935292646289,0.00037332368083298206,0.000373306917026639
281.9308776855469,0.00037327653262764215,0.0003732935292646289,0.0003732831683009863
268.9081115722656,0.00037326134042814374,0.00037327653262764215,0.0003732668701559305
256.8677062988281,0.00037322903517633677,0.00037326134042814374,0.0003732428594958037
249.86944580078125,0.00037315714871510863,0.00037322903517633677,0.0003731905890163034
245.6769561767578,0.0003730363678187132,0.00037315714871510863,0.00037309416802600026
244.468994140625,0.000372855894966051,0.0003730363678187132,0.00037294349749572575
246.70123291015625,0.00037261081160977483,0.000372855894966051,0.0003727307775989175
253.9511260986328,0.000372309354133904,0.00037261081160977483,0.0003724576672539115
264.7344665527344,0.0003719632513821125,0.000372309354133904,0.000372134119970724
284.8480224609375,0.000371595291653648,0.0003719632513821125,0.0003717774525284767
310.4323425292969,0.00037122739013284445,0.000371595291653648,0.00037140987114980817
341.3645935058594,0.0003708895237650722,0.00037122739013284445,0.00037105733645148575
386.242431640625,0.0003706152201630175,0.0003708895237650722,0.00037075160071253777
422.32806396484375,0.0003704275586642325,0.0003706152201630175,0.0003705208364408463
444.65447998046875,0.00037034781416878104,0.0003704275586642325,0.0003703872498590499
444.6792907714844,0.0003703890834003687,0.00037034781416878104,0.000370368012227118
405.6884460449219,0.00037055311258882284,0.0003703890834003687,0.0003704704577103257
356.3131103515625,0.0003708286676555872,0.00037055311258882284,0.0003706899005919695
309.25390625,0.0003711977624334395,0.0003708286676555872,0.00037101173074916005
274.5843505859375,0.0003716309438459575,0.0003711977624334395,0.00037141231587156653
247.11782836914062,0.0003720929962582886,0.0003716309438459575,0.00037185935070738196
231.2556915283203,0.00037255132338032126,0.0003720929962582886,0.000372319103917107
218.52488708496094,0.00037296611117199063,0.00037255132338032126,0.0003727552539203316
212.0140380859375,0.0003733120975084603,0.00037296611117199063,0.00037313540815375745
209.17559814453125,0.000373570597730577,0.0003733120975084603,0.00037343756412155926
211.3936767578125,0.0003737317747436464,0.000373570597730577,0.0003736474900506437
217.15672302246094,0.00037380028516054153,0.0003737317747436464,0.0003737625665962696
226.94915771484375,0.0003737951337825507,0.00037380028516054153,0.000373794580809772
240.8557586669922,0.00037373416125774384,0.0003737951337825507,0.00037376192631199956
256.3539123535156,0.00037365008029155433,0.00037373416125774384,0.0003736897779162973
276.11712646484375,0.00037357272231020033,0.00037365008029155433,0.00037360945134423673
291.19189453125,0.0003735244972631335,0.00037357272231020033,0.0003735469072125852
305.673583984375,0.00037352993967942894,0.0003735244972631335,0.0003735257196240127
305.7001953125,0.00037359498674049973,0.00037352993967942894,0.0003735609643626958
297.21917724609375,0.00037372138467617333,0.00037359498674049973,0.0003736565704457462
283.93084716796875,0.00037389868521131575,0.00037372138467617333,0.00037380820140242577
266.22686767578125,0.00037410605000332,0.00037389868521131575,0.0003740002284757793
253.36265563964844,0.00037432246608659625,0.00037410605000332,0.00037421181332319975
241.1095428466797,0.00037452223477885127,0.00037432246608659625,0.00037441961467266083
234.3767852783203,0.00037468160735443234,0.00037452223477885127,0.00037459901068359613
230.98501586914062,0.00037478533340618014,0.00037468160735443234,0.00037473044358193874
231.9589080810547,0.0003748204908333719,0.00037478533340618014,0.00037479991442523897
235.4178924560547,0.0003747916780412197,0.0003748204908333719,0.0003748032031580806
242.81797790527344,0.00037470064125955105,0.0003747916780412197,0.00037474348209798336
254.7188720703125,0.00037456388236023486,0.00037470064125955105,0.00037462986074388027
269.32098388671875,0.00037440838059410453,0.00037456388236023486,0.00037448405055329204
1.000000045813705e-18,0.0,0.00037440838059410453,0.0
1.000000045813705e-18,0.00037431743112392724,0.0,0.0
313.8032531738281,0.0003736013895832002,0.00037431743112392724,0.0003739578532986343
345.4891662597656,0.00037295848596841097,0.0003736013895832002,0.00037327874451875687
382.7179870605469,0.00037240819074213505,0.00037295848596841097,0.0003726824652403593
417.4000549316406,0.0003719742817338556,0.00037240819074213505,0.0003721906105056405
445.44232177734375,0.00037166132824495435,0.0003719742817338556,0.00037181732477620244
438.5716857910156,0.0003714805352501571,0.00037166132824495435,0.0003715704660862684
435.2738952636719,0.0003714290214702487,0.0003714805352501571,0.00037145428359508514
393.6832580566406,0.00037150015123188496,0.0003714290214702487,0.00037146388785913587
367.888427734375,0.00037168001290410757,0.00037150015123188496,0.00037158920895308256
343.4267272949219,0.00037195143522694707,0.00037168001290410757,0.00037181461811996996
318.1734924316406,0.0003722946858033538,0.00037195143522694707,0.00037212169263511896
296.810302734375,0.0003726938448380679,0.0003722946858033538,0.0003724925918504596
281.8724060058594,0.00037312170024961233,0.0003726938448380679,0.0003729058662429452
276.1140441894531,0.0003735643404070288,0.00037312170024961233,0.0003733409976121038
269.9392395019531,0.0003740086976904422,0.0003735643404070288,0.00037378439446911216
270.0971374511719,0.0003744463319890201,0.0003740086976904422,0.0003742253757081926
272.5792541503906,0.00037487284862436354,0.0003744463319890201,0.00037465750938281417
277.57794189453125,0.00037529354449361563,0.00037487284862436354,0.0003750812029466033
284.6195983886719,0.00037571482243947685,0.00037529354449361563,0.0003755023062694818
298.18109130859375,0.00037614430766552687,0.00037571482243947685,0.0003759278915822506
310.3321228027344,0.0003765934961847961,0.00037614430766552687,0.00037636738852597773
322.7744140625,0.0003770753392018378,0.0003765934961847961,0.000376833020709455
332.4913635253906,0.0003775983350351453,0.0003770753392018378,0.000377335527446121
337.0796813964844,0.00037817121483385563,0.0003775983350351453,0.00037788349436596036
335.89288330078125,0.000378796539735049,0.00037817121483385563,0.00037848256761208177
323.7982482910156,0.0003794712829403579,0.000378796539735049,0.00037913245614618063
310.6568603515625,0.0003801907878369093,0.0003794712829403579,0.00037982940557412803
296.0304870605469,0.00038094003684818745,0.0003801907878369093,0.00038056354969739914
278.2808837890625,0.0003817043034359813,0.00038094003684818745,0.00038132001645863056
266.2654113769531,0.00038246798794716597,0.0003817043034359813,0.00038208375917747617
255.0809783935547,0.00038320437306538224,0.00038246798794716597,0.000382833561161533
247.48675537109375,0.0003839004202745855,0.00038320437306538224,0.00038354960270226
240.01361083984375,0.00038453785236924887,0.0003839004202745855,0.0003842161677312106
237.10842895507812,0.0003851024666801095,0.00038453785236924887,0.0003848171327263117
236.7550048828125,0.0003855866380035877,0.0003851024666801095,0.0003853415255434811
238.39529418945312,0.0003859859425574541,0.0003855866380035877,0.0003857833507936448
244.32275390625,0.0003863084129989147,0.0003859859425574541,0.000386144412914291
253.0880126953125,0.0003865607432089746,0.0003863084129989147,0.0003864320460706949
262.1564636230469,0.000386756204534322,0.0003865607432089746,0.0003866561455652118
273.78082275390625,0.0003869111533276737,0.000386756204534322,0.00038683158345520496
287.0838623046875,0.00038704631151631474,0.0003869111533276737,0.000386976869776845
300.4619445800781,0.0003871755616273731,0.00038704631151631474,0.0003871092922054231
312.40228271484375,0.00038731537642888725,0.0003871755616273731,0.0003872439847327769
322.0571594238281,0.0003874760586768389,0.00038731537642888725,0.00038739433512091637
322.1369934082031,0.0003876682312693447,0.0003874760586768389,0.0003875707625411451
311.49383544921875,0.0003878899442497641,0.0003876682312693447,0.00038777757436037064
302.895751953125,0.0003881331067532301,0.0003878899442497641,0.0003880098811350763
290.2959899902344,0.00038839795161038637,0.0003881331067532301,0.00038826369564048946
279.162353515625,0.00038866253453306854,0.00038839795161038637,0.0003885282203555107
267.06256103515625,0.00038891297299414873,0.00038866253453306854,0.00038878549821674824
257.6856384277344,0.0003891375963576138,0.00038891297299414873,0.0003890228399541229
249.2263946533203,0.00038931641029194,0.0003891375963576138,0.0003892243548762053
244.2124786376953,0.00038943125400692225,0.00038931641029194,0.0003893710672855377
241.0254669189453,0.0003894777037203312,0.00038943125400692225,0.00038945162668824196
242.60226440429688,0.0003894514811690897,0.0003894777037203312,0.00038946178392507136
245.83642578125,0.0003893509565386921,0.0003894514811690897,0.00038939848309382796
250.9376678466797,0.00038918317295610905,0.0003893509565386921,0.0003892644599545747
257.6268615722656,0.00038896012119948864,0.00038918317295610905,0.0003890692023560405
266.9867858886719,0.00038869233685545623,0.00038896012119948864,0.00038882397348061204
279.8849792480469,0.00038839736953377724,0.00038869233685545623,0.00038854285958223045
289.26837158203125,0.000388088432373479,0.00038839736953377724,0.0003882410528603941
297.6827697753906,0.00038778333691880107,0.000388088432373479,0.0003879341820720583
303.6916809082031,0.0003874913672916591,0.00038778333691880107,0.0003876357222907245
306.78790283203125,0.00038721520104445517,0.0003874913672916591,0.00038735169800929725
302.43853759765625,0.0003869622014462948,0.00038721520104445517,0.00038708705687895417
293.4010925292969,0.0003867298655677587,0.0003869622014462948,0.0003868442727252841
285.1215515136719,0.00038650515489280224,0.0003867298655677587,0.00038661560392938554
272.0287170410156,0.00038628216134384274,0.00038650515489280224,0.00038639153353869915
261.2389221191406,0.0003860399592667818,0.00038628216134384274,0.0003861587028950453
254.05654907226562,0.00038576810038648546,0.0003860399592667818,0.0003859015123452991
246.27761840820312,0.00038545404095202684,0.00038576810038648546,0.0003856083785649389
243.3900146484375,0.00038508849684149027,0.00038545404095202684,0.0003852684749290347
241.6372528076172,0.00038466003024950624,0.00038508849684149027,0.0003848714113701135
242.01751708984375,0.00038416701136156917,0.00038466003024950624,0.00038441066863015294
246.82275390625,0.0003836162795778364,0.00038416701136156917,0.0003838888951577246
252.5354766845703,0.0003830186615232378,0.0003836162795778364,0.000383314851205796
264.1083068847656,0.00038238632259890437,0.0003830186615232378,0.0003827001200988889
275.0646057128906,0.00038174010114744306,0.00038238632259890437,0.0003820610581897199
289.3883361816406,0.000381098419893533,0.00038174010114744306,0.0003814173396676779
304.1098327636719,0.00038048429996706545,0.000381098419893533,0.00038078968646004796
318.9022216796875,0.0003799216356128454,0.00038048429996706545,0.00038020149804651737
331.8847351074219,0.00037942748167552054,0.0003799216356128454,0.00037967326352372766
338.94158935546875,0.0003790170303545892,0.00037942748167552054,0.00037922104820609093
337.31298828125,0.00037869488005526364,0.0003790170303545892,0.0003788547473959625
326.0018310546875,0.0003784676664508879,0.00037869488005526364,0.00037857997813262045
315.78350830078125,0.00037833148962818086,0.0003784676664508879,0.00037839816650375724
296.9906005859375,0.0003782808780670166,0.00037833148962818086,0.0003783045394811779
282.0791015625,0.0003783006395678967,0.0003782808780670166,0.0003782888816203922
267.7429504394531,0.00037837913259863853,0.0003783006395678967,0.00037833774695172906
256.70025634765625,0.0003784959844779223,0.00037837913259863853,0.0003784351865760982
248.1005401611328,0.00037864118348807096,0.0003784959844779223,0.0003785660082940012
242.4816131591797,0.0003787969471886754,0.00037864118348807096,0.00037871632957831025
238.78501892089844,0.00037895169225521386,0.0003787969471886754,0.0003788714820984751
237.27902221679688,0.0003791025374084711,0.00037895169225521386,0.0003790242481045425
238.8780517578125,0.00037924706703051925,0.0003791025374084711,0.0003791719791479409
242.67027282714844,0.00037938656168989837,0.00037924706703051925,0.0003793140931520611
247.2235870361328,0.00037952675484120846,0.00037938656168989837,0.00037945405347272754
254.5365447998047,0.0003796847304329276,0.00037952675484120846,0.00037960329791530967
259.8111877441406,0.00037986726965755224,0.0003796847304329276,0.0003797736717388034
1.000000045813705e-18,0.0,0.00037986726965755224,0.0
1.000000045813705e-18,0.00038011022843420506,0.0,0.0
255.31858825683594,0.0003801241982728243,0.00038011022843420506,0.00038011479773558676
245.70835876464844,0.000380160054191947,0.0003801241982728243,0.00038013947778381407
237.62278747558594,0.00038020178908482194,0.000380160054191947,0.00038017804035916924
228.43646240234375,0.0003802292631007731,0.00038020178908482194,0.0003802123828791082
224.00572204589844,0.0003802262945100665,0.0003802292631007731,0.0003802244900725782
219.0009002685547,0.00038017617771402,0.0003802262945100665,0.0003801977727562189
216.98675537109375,0.0003800668637268245,0.00038017617771402,0.00038011797005310655
216.93653869628906,0.00037989101838320494,0.0003800668637268245,0.000379975390387699
219.25196838378906,0.0003796493401750922,0.00037989101838320494,0.00037976671592332423
222.46737670898438,0.0003793431387748569,0.0003796493401750922,0.0003794928779825568
228.51922607421875,0.0003789849579334259,0.0003793431387748569,0.00037916089058853686
238.66871643066406,0.00037858268478885293,0.0003789849579334259,0.0003787809400819242
249.1256103515625,0.000378163909772411,0.00037858268478885293,0.0003783706924878061
261.8045654296875,0.0003777393721975386,0.000378163909772411,0.0003779493272304535
278.33056640625,0.00037733136559836566,0.0003777393721975386,0.00037753337528556585
291.5662841796875,0.00037695973878726363,0.00037733136559836566,0.000377143791411072
305.829833984375,0.0003766340378206223,0.00037695973878726363,0.00037679533124901354
318.6509094238281,0.0003763679414987564,0.0003766340378206223,0.00037649960722774267
327.699462890625,0.0003761688421946019,0.0003763679414987564,0.0003762671258300543
329.0082702636719,0.0003760292602237314,0.0003761688421946019,0.000376097799744457
326.2560729980469,0.0003759602550417185,0.0003760292602237314,0.00037599349161610007
319.7294921875,0.00037594500463455915,0.0003759602550417185,0.0003759512910619378
312.4117736816406,0.00037597661139443517,0.00037594500463455915,0.0003759593819268048
306.70086669921875,0.0003760448598768562,0.00037597661139443517,0.00037600923678837717
302.3687744140625,0.0003761402331292629,0.0003760448598768562,0.00037609098944813013
301.34912109375,0.0003762506239581853,0.0003761402331292629,0.00037619384238496423
301.4017639160156,0.0003763820568565279,0.0003762506239581853,0.00037631476880051196
305.783935546875,0.00037652099854312837,0.0003763820568565279,0.0003764500143006444
305.8441162109375,0.00037666928255930543,0.00037652099854312837,0.0003765936126001179
310.4300537109375,0.0003768312162719667,0.00037666928255930543,0.0003767487942241132
316.4446716308594,0.0003770030743908137,0.0003768312162719667,0.0003769157628994435
322.8271484375,0.0003771985648199916,0.0003770030743908137,0.00037709949538111687
325.5478515625,0.00037741431151516736,0.0003771985648199916,0.00037730514304712415
328.344482421875,0.0003776511293835938,0.00037741431151516736,0.0003775314544327557
325.76470947265625,0.00037791728391312063,0.0003776511293835938,0.0003777829115279019
324.5651550292969,0.00037820509169250727,0.00037791728391312063,0.00037805986357852817
313.46368408203125,0.00037851277738809586,0.00037820509169250727,0.0003783574793487787
304.52850341796875,0.0003788337344303727,0.00037851277738809586,0.0003786716843023896
294.3518371582031,0.0003791535855270922,0.0003788337344303727,0.0003789919428527355
285.1437072753906,0.00037946621887385845,0.0003791535855270922,0.0003793080395553261
278.3947448730469,0.0003797610988840461,0.00037946621887385845,0.0003796116798184812
270.5710754394531,0.00038002285873517394,0.0003797610988840461,0.00037988985422998667
265.49072265625,0.0003802456776611507,0.00038002285873517394,0.0003801320563070476
264.8384704589844,0.0003804209118243307,0.0003802456776611507,0.00038033106829971075
262.7744140625,0.0003805431770160794,0.0003804209118243307,0.00038047978887334466
264.19683837890625,0.00038061130908317864,0.0003805431770160794,0.0003805750166065991
268.5366516113281,0.00038062577368691564,0.00038061130908317864,0.00038061640225350857
273.8650207519531,0.000380600627977401,0.00038062577368691564,0.00038061116356402636
280.3470764160156,0.0003805313026532531,0.000380600627977401,0.0003805640444625169
289.1368713378906,0.00038043639506213367,0.0003805313026532531,0.0003804820589721203
300.8683776855469,0.000380320125259459,0.00038043639506213367,0.000380376644898206
308.3899230957031,0.00038019815110601485,0.000380320125259459,0.0003802576393354684
318.96826171875,0.0003800790582317859,0.00038019815110601485,0.0003801372367888689
324.0106201171875,0.00037996924947947264,0.0003800790582317859,0.0003800228296313435
326.60845947265625,0.000379877514205873,0.00037996924947947264,0.00037992210127413273
326.5771484375,0.00037980469642207026,0.000379877514205873,0.00037983982474543154
323.91705322265625,0.0003797498357016593,0.00037980469642207026,0.000379775941837579
317.582275390625,0.00037971854908391833,0.0003797498357016593,0.00037973280996084213
309.3140869140625,0.00037969578988850117,0.00037971854908391833,0.00037970568519085646
300.61590576171875,0.0003796821110881865,0.00037969578988850117,0.0003796873497776687
291.6571350097656,0.00037967038224451244,0.0003796821110881865,0.0003796745149884373
282.5808410644531,0.0003796475939452648,0.00037967038224451244,0.00037965711089782417
276.7009582519531,0.0003796106902882457,0.0003796475939452648,0.0003796271630562842
271.16455078125,0.00037955178413540125,0.0003796106902882457,0.0003795791417360306
268.1260681152344,0.0003794627555180341,0.00037955178413540125,0.0003795051306951791
265.1743469238281,0.00037933996645733714,0.0003794627555180341,0.00037939916364848614
265.11798095703125,0.00037917873123660684,0.00037933996645733714,0.0003792571369558573
264.3370361328125,0.0003789817274082452,0.00037917873123660684,0.0003790780028793961
263.5474548339844,0.0003787425230257213,0.0003789817274082452,0.00037885986967012286
263.4507751464844,0.00037846469786018133,0.0003787425230257213,0.00037860136944800615
265.4761962890625,0.0003781528794206679,0.00037846469786018133,0.0003783065767493099
269.0284423828125,0.0003778082609642297,0.0003781528794206679,0.0003779784310609102
269.6475524902344,0.00037743308348581195,0.0003778082609642297,0.00037761853309348226
272.579345703125,0.00037703552516177297,0.00037743308348581195,0.00037723220884799957
274.8023986816406,0.00037661701207980514,0.00037703552516177297,0.0003768242313526571
278.7409362792969,0.00037618359783664346,0.00037661701207980514,0.00037639832589775324
284.6317443847656,0.0003757468657568097,0.00037618359783664346,0.0003759633400477469
289.0345153808594,0.00037530437111854553,0.0003757468657568097,0.0003755238140001893
298.7054748535156,0.00037487171357497573,0.00037530437111854553,0.0003750863834284246
303.8470764160156,0.00037445328780449927,0.00037487171357497573,0.0003746609145309776
309.28448486328125,0.00037405508919619024,0.00037445328780449927,0.000374252675101161
318.7691955566406,0.00037369003985077143,0.00037405508919619024,0.00037387118209153414
323.7940979003906,0.0003733589546754956,0.00037369003985077143,0.00037352318759076297
329.0929260253906,0.00037307076854631305,0.0003733589546754956,0.0003732136101461947
333.2348327636719,0.0003728251322172582,0.00037307076854631305,0.0003729467571247369
333.1490783691406,0.0003726332797668874,0.0003728251322172582,0.0003727280127350241
333.0841369628906,0.0003724879934452474,0.0003726332797668874,0.0003725594433490187
333.04400634765625,0.00037239835364744067,0.0003724879934452474,0.0003724419802892953
330.17449951171875,0.0003723542613442987,0.00037239835364744067,0.00037237509968690574
323.3599853515625,0.00037235848139971495,0.0003723542613442987,0.00037235510535538197
322.06756591796875,0.00037240676465444267,0.00037235848139971495,0.0003723813279066235
317.00628662109375,0.00037249299930408597,0.00037240676465444267,0.0003724485286511481
315.82379150390625,0.0003726221329998225,0.00037249299930408597,0.00037255618372000754
315.89141845703125,0.0003727817675098777,0.0003726221329998225,0.0003727005678229034
317.2135314941406,0.00037298016832210124,0.0003727817675098777,0.0003728796145878732
321.1171875,0.0003732132609002292,0.00037298016832210124,0.00037309539038687944
319.9494323730469,0.00037348311161622405,0.0003732132609002292,0.0003733468474820256
329.4129333496094,0.0003737966762855649,0.00037348311161622405,0.00037363864248618484
330.9713134765625,0.0003741536638699472,0.0003737966762855649,0.0003739739186130464
1.000000045813705e-18,0.0,0.0003741536638699472,0.0
1.000000045813705e-18,0.0003745697613339871,0.0,0.0
331.350341796875,0.0003750111209228635,0.0003745697613339871,0.00037478917511180043
315.923583984375,0.0003757624654099345,0.0003750111209228635,0.00037538522155955434
292.4730224609375,0.00037681841058656573,0.0003757624654099345,0.0003762883716262877
270.6677551269531,0.00037816230906173587,0.00037681841058656573,0.0003774876822717488
247.3048858642578,0.00037977646570652723,0.00037816230906173587,0.0003789659240283072
225.724609375,0.0003816353273577988,0.00037977646570652723,0.00038070150185376406
208.46998596191406,0.000383702979888767,0.0003816353273577988,0.00038266382762230933
193.7220001220703,0.00038594467332586646,0.000383702979888767,0.0003848175401799381
180.3166961669922,0.0003883172757923603,0.00038594467332586646,0.00038712366949766874
169.31507873535156,0.00039076979737728834,0.0003883172757923603,0.0003895352710969746
160.5264892578125,0.00039325380930677056,0.00039076979737728834,0.0003920026938430965
153.5935516357422,0.00039572158129885793,0.00039325380930677056,0.00039447785820811987
147.54603576660156,0.00039811967872083187,0.00039572158129885793,0.0003969101526308805
143.25830078125,0.00040040333988144994,0.00039811967872083187,0.00039925059536471963
139.7327423095703,0.00040253199404105544,0.00040040333988144994,0.0004014564328826964
137.1934051513672,0.0004044684465043247,0.00040253199404105544,0.00040348878246732056
135.56884765625,0.0004061790823470801,0.0004044684465043247,0.0004053122829645872
134.4050750732422,0.00040764748700894415,0.0004061790823470801,0.0004069018177688122
133.91575622558594,0.0004088601563125849,0.00040764748700894415,0.00040824245661497116
133.56101989746094,0.00040981193888001144,0.0004088601563125849,0.0004093247698619962
133.5030517578125,0.0004104936961084604,0.00040981193888001144,0.0004101416561752558
133.40199279785156,0.0004109083965886384,0.0004104936961084604,0.0004106899432372302
133.34271240234375,0.0004110606387257576,0.0004109083965886384,0.0004109734436497092
132.98904418945312,0.0004109419824089855,0.0004110606387257576,0.00041099017835222185
132.67779541015625,0.0004105576663278043,0.0004109419824089855,0.0004107386339455843
132.8223419189453,0.00040991237619891763,0.0004105576663278043,0.0004102237871848047
133.5987091064453,0.00040900433668866754,0.00040991237619891763,0.00040944715146906674
135.3130645751953,0.0004078450729139149,0.00040900433668866754,0.0004084136744495481
137.7170867919922,0.00040645815897732973,0.0004078450729139149,0.0004071408184245229
141.54391479492188,0.0004048714181408286,0.00040645815897732973,0.0004056544275954366
147.18838500976562,0.0004031276039313525,0.0004048714181408286,0.0004039897758048028
154.40057373046875,0.0004012786375824362,0.0004031276039313525,0.0004021941567771137
163.33892822265625,0.00039938936242833734,0.0004012786375824362,0.000400325923692435
173.3821258544922,0.00039751967415213585,0.00039938936242833734,0.0003984473296441138
185.4512939453125,0.0003957330482080579,0.00039751967415213585,0.00039662010385654867
196.59048461914062,0.00039408443262800574,0.0003957330482080579,0.0003949032980017364
206.5009765625,0.0003926228382624686,0.00039408443262800574,0.00039334886241704226
210.54222106933594,0.00039136901614256203,0.0003926228382624686,0.0003919915179722011
209.23410034179688,0.0003903433680534363,0.00039136901614256203,0.0003908518992830068
204.3972625732422,0.00038952758768573403,0.0003903433680534363,0.00038993111229501665
196.70574951171875,0.00038891611620783806,0.00038952758768573403,0.0003892172244377434
189.33200073242188,0.00038847303949296474,0.00038891611620783806,0.0003886896010953933
182.51856994628906,0.0003881634911522269,0.00038847303949296474,0.0003883129102177918
177.0270538330078,0.000387958949431777,0.0003881634911522269,0.00038805551594123244
173.95584106445312,0.0003878250136040151,0.000387958949431777,0.00038788607344031334
172.9585723876953,0.00038774419226683676,0.0003878250136040151,0.0003877786220982671
174.52513122558594,0.00038770813262090087,0.00038774419226683676,0.0003877202980220318
178.23497009277344,0.00038772402331233025,0.00038770813262090087,0.0003877104609273374
182.43484497070312,0.00038780743489041924,0.00038772402331233025,0.00038776040310040116
189.97767639160156,0.0003879759751725942,0.00038780743489041924,0.0003878868301399052
197.11239624023438,0.00038826424861326814,0.0003879759751725942,0.00038811558624729514
203.22740173339844,0.00038868756382726133,0.00038826424861326814,0.0003884716425091028
207.2620849609375,0.0003892712411470711,0.00038868756382726133,0.00038897525519132614
208.80859375,0.0003900263109244406,0.0003892712411470711,0.00038964461418800056
207.0440673828125,0.00039094791281968355,0.0003900263109244406,0.00039048277540132403
201.0128936767578,0.0003920226590707898,0.00039094791281968355,0.0003914805711247027
194.44467163085938,0.0003932311083190143,0.0003920226590707898,0.00039262170321308076
188.0472412109375,0.0003945395874325186,0.0003932311083190143,0.0003938797162845731
181.85011291503906,0.0003959123860113323,0.0003945395874325186,0.00039521988946944475
176.673095703125,0.00039731027209199965,0.0003959123860113323,0.00039660485344938934
174.40892028808594,0.000398700765799731,0.00039731027209199965,0.0003979988396167755
172.61065673828125,0.0004000599146820605,0.000398700765799731,0.00039937352994456887
173.269287109375,0.00040137127507478,0.0004000599146820605,0.00040070887189358473
175.07174682617188,0.0004026290262117982,0.00040137127507478,0.00040199357317760587
178.93821716308594,0.0004038358456455171,0.0004026290262117982,0.00040322617860510945
182.8186798095703,0.00040500468458049,0.0004038358456455171,0.0004044142842758447
186.00357055664062,0.0004061489016748965,0.00040500468458049,0.0004055710160173476
189.58229064941406,0.00040728342719376087,0.0004061489016748965,0.00040671060560271144
191.32659912109375,0.0004084203683305532,0.00040728342719376087,0.00040784641169011593
189.625244140625,0.000409560976549983,0.0004084203683305532,0.0004089850699529052
186.81138610839844,0.00041070004226639867,0.000409560976549983,0.00041012471774592996
181.53753662109375,0.000411817105486989,0.00041070004226639867,0.0004112524329684675
175.35560607910156,0.0004128850414417684,0.000411817105486989,0.0004123444959986955
169.09104919433594,0.00041386816883459687,0.0004128850414417684,0.0004133695620112121
163.30117797851562,0.00041472716839052737,0.00041386816883459687,0.0004142901743762195
158.6128387451172,0.00041541800601407886,0.00041472716839052737,0.0004150646855123341
155.05934143066406,0.0004159061936661601,0.00041541800601407886,0.0004156538634561002
153.06005859375,0.0004161594551987946,0.0004159061936661601,0.00041602441342547536
152.31222534179688,0.0004161539254710078,0.0004161594551987946,0.0004161482211202383
152.76051330566406,0.00041589050670154393,0.0004161539254710078,0.00041601379052735865
154.95913696289062,0.000415368820540607,0.00041589050670154393,0.0004156214417889714
158.1783905029297,0.00041460184729658067,0.000415368820540607,0.0004149773740209639
162.17486572265625,0.0004136188072152436,0.00041460184729658067,0.00041410268750041723
167.62680053710938,0.0004124558763578534,0.0004136188072152436,0.00041303009493276477
172.75341796875,0.00041114480700343847,0.0004124558763578534,0.0004117934440728277
177.9927520751953,0.00040972221177071333,0.00041114480700343847,0.0004104269319213927
182.44969177246094,0.0004082155064679682,0.00040972221177071333,0.00040896254358813167
186.1191864013672,0.0004066539986524731,0.0004082155064679682,0.00040742865530774
188.58033752441406,0.00040505980723537505,0.0004066539986524731,0.00040585093665868044
189.66334533691406,0.00040344404987990856,0.00040505980723537505,0.0004042460350319743
189.77386474609375,0.0004018180479761213,0.00040344404987990856,0.00040262515540234745
189.8860321044922,0.0004001944325864315,0.0004018180479761213,0.0004010003758594394
190.7571258544922,0.0003985794319305569,0.0004001944325864315,0.00039938115514814854
191.9121551513672,0.00039698940236121416,0.0003985794319305569,0.0003977787564508617
194.7189483642578,0.000395444716559723,0.00039698940236121416,0.00039621160249225795
197.4087371826172,0.0003939692978747189,0.000395444716559723,0.000394701783079654
200.55911254882812,0.00039259600453078747,0.0003939692978747189,0.0003932776744477451
203.29835510253906,0.00039136476698331535,0.00039259600453078747,0.00039197568548843265
203.33645629882812,0.0003903081233147532,0.00039136476698331535,0.00039083187584765255
1.000000045813705e-18,0.0,0.0003903081233147532,0.0
1.000000045813705e-18,0.0003892634704243392,0.0,0.0
195.3780059814453,0.00039034936344251037,0.0003892634704243392,0.00038980142562650144
191.58523559570312,0.00039136497071012855,0.00039034936344251037,0.00039085198659449816
188.49667358398438,0.0003922914038412273,0.00039136497071012855,0.0003918228903785348
186.97598266601562,0.000393109570723027,0.0003922914038412273,0.0003926951321773231
186.90162658691406,0.0003938136505894363,0.000393109570723027,0.0003934563137590885
187.2840576171875,0.00039440608816221356,0.0003938136505894363,0.0003941046306863427
188.62037658691406,0.000394877337384969,0.00039440608816221356,0.0003946365904994309
191.48951721191406,0.0003952427359763533,0.000394877337384969,0.0003950551035813987
195.005859375,0.0003955041756853461,0.0003952427359763533,0.0003953687264584005
198.6958465576172,0.00039567635394632816,0.0003955041756853461,0.00039558575372211635
203.19261169433594,0.00039576421841047704,0.00039567635394632816,0.00039571599336341023
207.00367736816406,0.00039578386349603534,0.00039576421841047704,0.00039576992276124656
210.6763458251953,0.0003957431181333959,0.00039578386349603534,0.0003957595326937735
214.90335083007812,0.0003956534492317587,0.0003957431181333959,0.0003956944856327027
217.84837341308594,0.000395522074541077,0.0003956534492317587,0.0003955840948037803
221.70860290527344,0.0003953575505875051,0.000395522074541077,0.00039543627644889057
225.35536193847656,0.00039516817196272314,0.0003953575505875051,0.0003952594706788659
227.86776733398438,0.0003949613601434976,0.00039516817196272314,0.0003950614482164383
230.46237182617188,0.0003947322547901422,0.0003949613601434976,0.0003948435769416392
229.4939422607422,0.0003944874624721706,0.0003947322547901422,0.00039460658445023
228.0925750732422,0.0003942269249819219,0.0003944874624721706,0.0003943538758903742
228.01123046875,0.0003939457528758794,0.0003942269249819219,0.0003940830356441438
226.1925506591797,0.0003936425782740116,0.0003939457528758794,0.00039379080408252776
224.82485961914062,0.0003933098923880607,0.0003936425782740116,0.0003934728156309575
222.64730834960938,0.0003929415252059698,0.0003933098923880607,0.0003931222017854452
219.3326416015625,0.0003925294731743634,0.0003929415252059698,0.0003927318612113595
218.03953552246094,0.00039206567453220487,0.0003925294731743634,0.0003922938776668161
217.89454650878906,0.00039154442492872477,0.00039206567453220487,0.0003918013535439968
217.3491668701172,0.00039096170803532004,0.00039154442492872477,0.0003912493120878935
217.93702697753906,0.00039031472988426685,0.00039096170803532004,0.00039063446456566453
220.89224243164062,0.00038961126119829714,0.00039031472988426685,0.0003899593430105597
225.66737365722656,0.0003888524661306292,0.00038961126119829714,0.00038922837120480835
230.7742462158203,0.0003880514996126294,0.0003888524661306292,0.000388448650483042
239.29196166992188,0.000387228443287313,0.0003880514996126294,0.0003876368864439428
251.8232421875,0.00038639805279672146,0.000387228443287313,0.00038681048317812383
265.9193420410156,0.0003855904215015471,0.00038639805279672146,0.0003859917924273759
280.2443542480469,0.00038482400123029947,0.0003855904215015471,0.00038520508678629994
292.4097900390625,0.0003841209691017866,0.00038482400123029947,0.00038447059341706336
303.1782531738281,0.00038350714021362364,0.0003841209691017866,0.0003838123520836234
306.1963195800781,0.00038299456355161965,0.00038350714021362364,0.00038324922206811607
300.725341796875,0.0003825906023848802,0.00038299456355161965,0.0003827909240499139
287.1019592285156,0.00038229714846238494,0.0003825906023848802,0.00038244202733039856
270.55377197265625,0.0003821046557277441,0.00038229714846238494,0.0003821987775154412
249.19712829589844,0.00038199572009034455,0.0003821046557277441,0.0003820476122200489
232.2184295654297,0.0003819374833256006,0.00038199572009034455,0.00038196356035768986
217.1197052001953,0.00038190477062016726,0.0003819374833256006,0.0003819175763055682
205.6103057861328,0.00038186099845916033,0.00038190477062016726,0.00038187886821106076
196.60641479492188,0.0003817735705524683,0.00038186099845916033,0.00038181283161975443
189.9597930908203,0.00038160168332979083,0.0003817735705524683,0.0003816828248091042
187.3330078125,0.00038133462658151984,0.00038160168332979083,0.0003814632073044777
187.74183654785156,0.00038094917545095086,0.00038133462658151984,0.0003811369533650577
191.25909423828125,0.00038045208202674985,0.00038094917545095086,0.00038069585571065545
198.16644287109375,0.0003798558609560132,0.00038045208202674985,0.00038014951860532165
208.62033081054688,0.0003791899071075022,0.0003798558609560132,0.00037951889680698514
223.92185974121094,0.000378482392989099,0.0003791899071075022,0.00037883271579630673
243.81631469726562,0.0003777880920097232,0.000378482392989099,0.0003781324194278568
268.7928771972656,0.00037714693462476134,0.0003777880920097232,0.0003774652723222971
295.33221435546875,0.0003766065347008407,0.00037714693462476134,0.0003768749884329736
318.579833984375,0.0003762000997085124,0.0003766065347008407,0.0003764019056688994
328.977783203125,0.00037595952744595706,0.0003762000997085124,0.0003760785621125251
324.8917236328125,0.0003758945094887167,0.00037595952744595706,0.0003759257378987968
301.2515563964844,0.00037600702489726245,0.0003758945094887167,0.0003759491955861449
276.2986145019531,0.0003762857522815466,0.00037600702489726245,0.00037614439497701824
252.90675354003906,0.00037669960875064135,0.0003762857522815466,0.0003764901775866747
232.21522521972656,0.00037721876287832856,0.00037669960875064135,0.00037695610080845654
216.73162841796875,0.00037780660204589367,0.00037721876287832856,0.000377509044483304
206.35292053222656,0.000378427910618484,0.00037780660204589367,0.0003781131817959249
199.1589813232422,0.0003790529153775424,0.000378427910618484,0.000378736003767699
196.63980102539062,0.00037965254159644246,0.0003790529153775424,0.0003793482028413564
196.7863006591797,0.0003802183782681823,0.00037965254159644246,0.0003799309488385916
199.30087280273438,0.00038074926123954356,0.0003802183782681823,0.0003804794396273792
204.7884521484375,0.0003812555514741689,0.00038074926123954356,0.00038099827361293137
212.1793975830078,0.0003817562246695161,0.0003812555514741689,0.00038150206091813743
220.0093994140625,0.00038227695040404797,0.0003817562246695161,0.0003820130368694663
227.40924072265625,0.00038283769390545785,0.00038227695040404797,0.00038255401886999607
229.40655517578125,0.00038346549263224006,0.00038283769390545785,0.0003831483190879226
227.80462646484375,0.00038417012547142804,0.00038346549263224006,0.0003838144475594163
222.01046752929688,0.00038495895569212735,0.00038417012547142804,0.00038456093170680106
212.9385986328125,0.00038581271655857563,0.00038495895569212735,0.0003853818343486637
202.71275329589844,0.0003867214545607567,0.00038581271655857563,0.0003862626035697758
191.72320556640625,0.00038764975033700466,0.0003867214545607567,0.0003871805383823812
182.8412628173828,0.00038856430910527706,0.00038764975033700466,0.00038810144178569317
176.5340576171875,0.00038942915853112936,0.00038856430910527706,0.0003889907384291291
172.16079711914062,0.0003902137978002429,0.00038942915853112936,0.0003898151917383075
171.18019104003906,0.0003908981161657721,0.0003902137978002429,0.00039054962689988315
171.68125915527344,0.0003914743138011545,0.0003908981161657721,0.0003911799576599151
174.08799743652344,0.00039194259443320334,0.0003914743138011545,0.0003917024005204439
178.2290802001953,0.00039232088602147996,0.00039194259443320334,0.0003921260067727417
182.2047119140625,0.0003926269127987325,0.00039232088602147996,0.0003924684424418956
185.01702880859375,0.0003928856458514929,0.0003926269127987325,0.00039275101153180003
185.7767791748047,0.00039310549618676305,0.0003928856458514929,0.0003929903614334762
184.64682006835938,0.0003932994441129267,0.00039310549618676305,0.00039319717325270176
180.62786865234375,0.00039345695404335856,0.0003932994441129267,0.00039337266935035586
175.8384246826172,0.00039356498746201396,0.00039345695404335856,0.000393505091778934
171.21034240722656,0.0003935952263418585,0.00039356498746201396,0.0003935738932341337
168.30079650878906,0.00039352133171632886,0.0003935952263418585,0.0003935518325306475
167.0364227294922,0.0003933150146622211,0.00039352133171632886,0.000393411610275507
169.25119018554688,0.0003929760423488915,0.0003933150146622211,0.00039313914021477103
174.21246337890625,0.00039250330883078277,0.0003929760423488915,0.00039273363654501736
1.000000045813705e-18,0.0,0.00039250330883078277,0.0
1.000000045813705e-18,0.00039191346149891615,0.0,0.0
189.28353881835938,0.0003914024564437568,0.00039191346149891615,0.00039165292400866747
197.76368713378906,0.00039083423325791955,0.0003914024564437568,0.000391113746445626
209.2050323486328,0.0003902349271811545,0.00039083423325791955,0.0003905305056832731
220.90223693847656,0.0003896464768331498,0.0003902349271811545,0.00038993710768409073
231.0854034423828,0.0003890986554324627,0.0003896464768331498,0.0003893693210557103
235.20802307128906,0.00038861477514728904,0.0003890986554324627,0.00038885363028384745
235.08279418945312,0.0003882009768858552,0.00038861477514728904,0.00038840482011437416
228.4476318359375,0.0003878608695231378,0.0003882009768858552,0.00038802766357548535
217.94049072265625,0.00038756243884563446,0.0003878608695231378,0.0003877080453094095
206.07237243652344,0.00038728700019419193,0.00038756243884563446,0.00038742064498364925
195.93435668945312,0.0003869890933856368,0.00038728700019419193,0.00038713347748853266
187.62684631347656,0.000386630097636953,0.0003869890933856368,0.0003868045751005411
184.36843872070312,0.0003861787263303995,0.000386630097636953,0.0003863991587422788
182.3739776611328,0.0003856126859318465,0.0003861787263303995,0.0003858903073705733
185.49942016601562,0.00038492243038490415,0.0003856126859318465,0.0003852623049169779
191.912841796875,0.00038412935100495815,0.00038492243038490415,0.00038452097214758396
204.34457397460938,0.0003832503571175039,0.00038412935100495815,0.00038368551759049296
221.2512969970703,0.00038233070517890155,0.0003832503571175039,0.00038278684951364994
244.9883270263672,0.00038142886478453875,0.00038233070517890155,0.00038187686004675925
273.0804748535156,0.00038059346843510866,0.00038142886478453875,0.0003810088965110481
306.03656005859375,0.0003798692487180233,0.00038059346843510866,0.0003802296705543995
333.2400207519531,0.00037930061807855964,0.0003798692487180233,0.0003795836237259209
338.8937072753906,0.00037890992825850844,0.00037930061807855964,0.0003791040799114853
320.8995361328125,0.0003787015739362687,0.00037890992825850844,0.00037880439776927233
293.1886901855469,0.00037866481579840183,0.0003787015739362687,0.00037868149229325354
263.55963134765625,0.0003787775058299303,0.00037866481579840183,0.0003787189198192209
234.72164916992188,0.0003789919428527355,0.0003787775058299303,0.0003788817557506263
215.59518432617188,0.00037926595541648567,0.0003789919428527355,0.0003791253548115492
201.44863891601562,0.0003795511438511312,0.00037926595541648567,0.00037940434413030744
191.9014892578125,0.0003797967219725251,0.0003795511438511312,0.0003796692471951246
186.7484130859375,0.0003799732949119061,0.0003797967219725251,0.00037988004623912275
186.27191162109375,0.00038005641545169055,0.0003799732949119061,0.00038000987842679024
188.53475952148438,0.0003800358681473881,0.00038005641545169055,0.00038004128145985305
194.13711547851562,0.000379922246793285,0.0003800358681473881,0.0003799745172727853
204.05294799804688,0.00037973368307575583,0.000379922246793285,0.0003798239049501717
219.21072387695312,0.00037950649857521057,0.00037973368307575583,0.00037961662746965885
237.84860229492188,0.0003792782372329384,0.00037950649857521057,0.0003793895011767745
258.8747253417969,0.0003790842602029443,0.0003792782372329384,0.0003791789058595896
284.0714416503906,0.00037896621506661177,0.0003790842602029443,0.0003790233749896288
306.7689514160156,0.0003789507318288088,0.00037896621506661177,0.0003789569600485265
319.78564453125,0.0003790532355196774,0.0003789507318288088,0.0003790006157942116
326.3551330566406,0.0003792884526774287,0.0003790532355196774,0.0003791695344261825
315.1257629394531,0.00037964724469929934,0.0003792884526774287,0.0003794663934968412
296.70709228515625,0.0003801211714744568,0.00037964724469929934,0.00037988246185705066
278.7323303222656,0.00038068261346779764,0.0003801211714744568,0.00038039984065108
260.97900390625,0.00038130758912302554,0.00038068261346779764,0.0003809926565736532
248.01612854003906,0.00038196402601897717,0.00038130758912302554,0.0003816330572590232
235.84268188476562,0.000382620666641742,0.00038196402601897717,0.00038228926132433116
228.8885498046875,0.0003832604270428419,0.000382620666641742,0.00038293725810945034
225.07095336914062,0.0003838511765934527,0.0003832604270428419,0.00038355239666998386
223.94175720214844,0.00038438785122707486,0.0003838511765934527,0.0003841160796582699
224.07955932617188,0.00038486107951030135,0.00038438785122707486,0.00038462106022052467
226.79603576660156,0.00038526690332219005,0.00038486107951030135,0.0003850607026834041
231.4393768310547,0.00038561475230380893,0.00038526690332219005,0.00038543768459931016
236.85545349121094,0.00038591393968090415,0.00038561475230380893,0.00038576137740164995
240.5240478515625,0.0003861751756630838,0.00038591393968090415,0.0003860417054966092
244.9039306640625,0.00038640282582491636,0.0003861751756630838,0.00038628626498393714
247.2136993408203,0.00038661115104332566,0.00038640282582491636,0.000386504310881719
248.41937255859375,0.0003867992199957371,0.00038661115104332566,0.0003867025370709598
245.08470153808594,0.000386973493732512,0.0003867992199957371,0.0003868836211040616
241.346923828125,0.0003871267836075276,0.000386973493732512,0.0003870473010465503
237.26788330078125,0.0003872590896207839,0.0003871267836075276,0.00038718999712727964
235.31434631347656,0.00038735457928851247,0.0003872590896207839,0.0003873038222081959
232.4479217529297,0.00038741034222766757,0.00038735457928851247,0.0003873793757520616
230.5869140625,0.0003874217509292066,0.00038741034222766757,0.00038741290336474776
230.11624145507812,0.00038738283910788596,0.0003874217509292066,0.00038739913725294173
231.94326782226562,0.00038729578955098987,0.00038738283910788596,0.00038733621477149427
237.23748779296875,0.00038715978735126555,0.00038729578955098987,0.00038722483441233635
241.83425903320312,0.0003869896463584155,0.00038715978735126555,0.0003870718937832862
248.99691772460938,0.0003867954364977777,0.0003869896463584155,0.00038688990753144026
256.2058410644531,0.0003865915641654283,0.0003867954364977777,0.0003866910410579294
264.0882873535156,0.0003863879246637225,0.0003865915641654283,0.00038648745976388454
269.017333984375,0.00038620218401774764,0.0003863879246637225,0.0003862928715534508
270.4399719238281,0.0003860403667204082,0.00038620218401774764,0.0003861191216856241
266.0294189453125,0.00038590977783314884,0.0003860403667204082,0.0003859728458337486
260.48931884765625,0.0003858025302179158,0.00038590977783314884,0.00038585381116718054
251.00048828125,0.000385710911359638,0.0003858025302179158,0.0003857541596516967
240.8755340576172,0.000385616032872349,0.000385710911359638,0.0003856606490444392
231.87655639648438,0.00038550817407667637,0.000385616032872349,0.0003855590184684843
222.9572296142578,0.0003853557864204049,0.00038550817407667637,0.00038542860420420766
217.64804077148438,0.0003851443179883063,0.0003853557864204049,0.0003852464724332094
214.14418029785156,0.0003848551423288882,0.0003851443179883063,0.00038499600486829877
213.3024444580078,0.00038448398117907345,0.0003848551423288882,0.00038466579280793667
216.94313049316406,0.0003840233839582652,0.00038448398117907345,0.00038425004458986223
223.67835998535156,0.0003834842354990542,0.0003840233839582652,0.000383750390028581
233.9510955810547,0.0003828794287983328,0.0003834842354990542,0.0003831787034869194
247.52474975585938,0.0003822351573035121,0.0003828794287983328,0.0003825545427389443
266.6766052246094,0.00038158040842972696,0.0003822351573035121,0.0003819054691120982
289.32745361328125,0.0003809380577877164,0.00038158040842972696,0.00038125732680782676
309.5789489746094,0.00038034626049920917,0.0003809380577877164,0.00038064055843278766
329.28765869140625,0.0003798239049501717,0.00038034626049920917,0.00038008374394848943
340.610595703125,0.00037938234163448215,0.0003798239049501717,0.0003796019300352782
341.982666015625,0.0003790412447415292,0.00037938234163448215,0.0003792106290347874
333.01861572265625,0.00037879677256569266,0.0003790412447415292,0.00037891778629273176
308.8816223144531,0.00037863472243770957,0.00037879677256569266,0.0003787142632063478
288.41473388671875,0.0003785383887588978,0.00037863472243770957,0.0003785847802646458
267.7812194824219,0.00037848728243261576,0.0003785383887588978,0.00037851068191230297
252.2506103515625,0.0003784512518905103,0.00037848728243261576,0.0003784667933359742
237.05892944335938,0.00037839950527995825,0.0003784512518905103,0.00037842249730601907
1.000000045813705e-18,0.0,0.00037839950527995825,0.0
1.000000045813705e-18,0.0003783067804761231,0.0,0.0
234.97691345214844,0.00037820980651304126,0.0003783067804761231,0.00037825535400770605
244.46340942382812,0.00037805672036483884,0.00037820980651304126,0.00037813058588653803
254.56056213378906,0.0003778704267460853,0.00037805672036483884,0.0003779611433856189
268.9772644042969,0.00037766460445709527,0.0003778704267460853,0.00037776539102196693
283.5093078613281,0.00037746786256320775,0.00037766460445709527,0.0003775643708650023
297.61566162109375,0.00037729699397459626,0.00037746786256320775,0.0003773807839024812
303.86053466796875,0.0003771736519411206,0.00037729699397459626,0.00037723378045484424
302.7557373046875,0.0003771035699173808,0.0003771736519411206,0.00037713703932240605
296.5248718261719,0.0003770954208448529,0.0003771035699173808,0.0003770978655666113
286.9662170410156,0.0003771423362195492,0.0003770954208448529,0.0003771171031985432
272.6504211425781,0.00037723220884799957,0.0003771423362195492,0.0003771852352656424
261.6709289550781,0.0003773538628593087,0.00037723220884799957,0.0003772907657548785
248.30984497070312,0.00037748587783426046,0.0003773538628593087,0.0003774173092097044
237.84254455566406,0.00037761253770440817,0.00037748587783426046,0.00037754635559394956
231.40695190429688,0.0003777143429033458,0.00037761253770440817,0.0003776604135055095
229.07395935058594,0.0003777726960834116,0.0003777143429033458,0.00037774041993543506
229.07904052734375,0.00037778951809741557,0.0003777726960834116,0.0003777779929805547
232.38223266601562,0.0003777615202125162,0.00037778951809741557,0.00037777252146042883
238.9109344482422,0.0003776902740355581,0.0003777615202125162,0.0003777231031563133
248.9386444091797,0.00037759647238999605,0.0003776902740355581,0.0003776408266276121
261.03253173828125,0.00037749786861240864,0.00037759647238999605,0.0003775449004024267
274.293212890625,0.0003774123906623572,0.00037749786861240864,0.0003774531069211662
285.23944091796875,0.00037735304795205593,0.0003774123906623572,0.000377380900317803
291.7121887207031,0.00037733715726062655,0.00037735304795205593,0.0003773433854803443
290.77423095703125,0.0003773751959670335,0.00037733715726062655,0.00037735444493591785
280.05718994140625,0.0003774621873162687,0.0003773751959670335,0.0003774167853407562
271.22857666015625,0.0003775900404434651,0.0003774621873162687,0.00037752403295598924
255.15538024902344,0.0003777435631491244,0.0003775900404434651,0.00037766440073028207
241.64926147460938,0.00037790037458762527,0.0003777435631491244,0.0003778192331083119
231.9836883544922,0.00037803317536599934,0.00037790037458762527,0.00037796376273036003
223.81585693359375,0.00037812418304383755,0.00037803317536599934,0.00037807540502399206
220.03866577148438,0.00037815122050233185,0.00037812418304383755,0.00037813428207300603
218.80325317382812,0.0003780969127546996,0.00037815122050233185,0.00037812060327269137
220.39300537109375,0.00037795642856508493,0.0003780969127546996,0.00037802328006364405
227.6852569580078,0.00037773262010887265,0.00037795642856508493,0.000377841352019459
238.83473205566406,0.00037744935252703726,0.00037773262010887265,0.0003775881486944854
252.42457580566406,0.0003771189949475229,0.00037744935252703726,0.000377281685359776
274.86090087890625,0.00037677743239328265,0.0003771189949475229,0.0003769461764022708
301.43017578125,0.0003764530410990119,0.00037677743239328265,0.00037661363603547215
329.07342529296875,0.00037617821362800896,0.0003764530410990119,0.00037631436134688556
345.27764892578125,0.0003759716055355966,0.00037617821362800896,0.00037607381818816066
356.9469909667969,0.0003758574021048844,0.0003759716055355966,0.00037591351429000497
343.6323547363281,0.0003758336533792317,0.0003758574021048844,0.0003758444217965007
315.9808044433594,0.00037589858402498066,0.0003758336533792317,0.0003758647362701595
289.3135986328125,0.00037602949305437505,0.00037589858402498066,0.00037596229230985045
264.0751953125,0.00037620170041918755,0.00037602949305437505,0.0003761133993975818
244.48513793945312,0.00037638432695530355,0.00037620170041918755,0.00037629035068675876
229.62954711914062,0.00037653822801075876,0.00037638432695530355,0.00037645819247700274
219.59603881835938,0.0003766313602682203,0.00037653822801075876,0.0003765813889913261
215.23214721679688,0.0003766415757127106,0.0003766313602682203,0.0003766329027712345
214.06130981445312,0.00037655577762052417,0.0003766415757127106,0.00037659506779164076
219.11021423339844,0.0003763639833778143,0.00037655577762052417,0.00037645644624717534
229.96018981933594,0.00037608417915180326,0.0003763639833778143,0.00037622099625878036
243.71221923828125,0.0003757369704544544,0.00037608417915180326,0.00037590786814689636
266.6740417480469,0.00037536391755566,0.0003757369704544544,0.00037554826121777296
295.6978454589844,0.0003749948809854686,0.00037536391755566,0.00037517771124839783
334.0607604980469,0.0003746755246538669,0.0003749948809854686,0.0003748339950107038
369.2508544921875,0.0003744380082935095,0.0003746755246538669,0.00037455587880685925
390.4569091796875,0.0003743101260624826,0.0003744380082935095,0.0003743733395822346
381.5158996582031,0.00037430867087095976,0.0003743101260624826,0.00037430861266329885
351.1115417480469,0.00037443230394273996,0.00037430867087095976,0.0003743694687727839
315.4640808105469,0.0003746701404452324,0.00037443230394273996,0.00037454982521012425
279.98870849609375,0.0003749960451386869,0.0003746701404452324,0.0003748311719391495
251.2230987548828,0.0003753744240384549,0.0003749960451386869,0.0003751827171072364
233.23048400878906,0.00037577492184937,0.0003753744240384549,0.0003755716606974602
219.86639404296875,0.00037615245673805475,0.00037577492184937,0.0003759602550417185
212.16888427734375,0.00037647783756256104,0.00037615245673805475,0.00037631142186000943
208.2917938232422,0.0003767338930629194,0.00037647783756256104,0.00037660199450328946
209.75035095214844,0.00037690679891966283,0.0003767338930629194,0.0003768165479414165
213.8084259033203,0.00037699699169024825,0.00037690679891966283,0.0003769482718780637
221.785400390625,0.00037702088593505323,0.00037699699169024825,0.00037700560642406344
234.10536193847656,0.0003770043549593538,0.00037702088593505323,0.0003770096809603274
248.14022827148438,0.00037697027437388897,0.0003770043549593538,0.00037698473897762597
261.53009033203125,0.00037694768980145454,0.00037697027437388897,0.00037695671198889613
268.7268371582031,0.0003769616305362433,0.00037694768980145454,0.0003769525501411408
271.79766845703125,0.0003770262119360268,0.0003769616305362433,0.00037699186941608787
265.1222839355469,0.00037714530481025577,0.0003770262119360268,0.00037708357558585703
254.3713836669922,0.000377308955648914,0.00037714530481025577,0.00037722470005974174
241.5213165283203,0.0003775002551265061,0.000377308955648914,0.0003774018550757319
228.1306915283203,0.0003776973462663591,0.0003775002551265061,0.00037759565748274326
218.7372589111328,0.0003778688842430711,0.0003776973462663591,0.00037777965189889073
212.2257843017578,0.00037799065466970205,0.0003778688842430711,0.00037792607326991856
210.06629943847656,0.0003780430997721851,0.00037799065466970205,0.0003780130937229842
210.7770538330078,0.00037801964208483696,0.0003780430997721851,0.0003780276165343821
217.5525360107422,0.0003779190592467785,0.00037801964208483696,0.0003779658582061529
227.6926727294922,0.00037775724194943905,0.0003779190592467785,0.00037783500738441944
241.5393524169922,0.0003775566874537617,0.00037775724194943905,0.0003776542143896222
260.98095703125,0.0003773486823774874,0.0003775566874537617,0.0003774504002649337
283.3941650390625,0.0003771613701246679,0.0003773486823774874,0.0003772531636059284
304.8879699707031,0.00037702315603382885,0.0003771613701246679,0.0003770907351281494
316.4252014160156,0.0003769566537812352,0.00037702315603382885,0.00037698852247558534
318.9045104980469,0.00037696724757552147,0.0003769566537812352,0.00037696061190217733
303.8123474121094,0.00037705397699028254,0.00037696724757552147,0.0003770090697798878
283.4112548828125,0.0003772067721001804,0.00037705397699028254,0.00037712851190008223
260.9964599609375,0.00037739353138022125,0.0003772067721001804,0.00037729786708950996
241.5495147705078,0.0003775883815251291,0.00037739353138022125,0.000377488206140697
228.147705078125,0.00037775369128212333,0.0003775883815251291,0.0003776678931899369
216.74505615234375,0.0003778534010052681,0.00037775369128212333,0.00037780002458021045
211.4579315185547,0.00037786312168464065,0.0003778534010052681,0.0003778545360546559
1.000000045813705e-18,0.0,0.00037786312168464065,0.0
1.000000045813705e-18,0.0003778486279770732,0.0,0.0
215.3172607421875,0.0003769395116250962,0.0003778486279770732,0.00037739024264737964
227.66244506835938,0.00037614849861711264,0.0003769395116250962,0.0003765406727325171
242.52420043945312,0.0003755063225980848,0.00037614849861711264,0.0003758245729841292
258.15557861328125,0.0003750414471141994,0.0003755063225980848,0.0003752715128939599
279.9104919433594,0.00037478652666322887,0.0003750414471141994,0.0003749120805878192
297.63580322265625,0.0003747699083760381,0.00037478652666322887,0.0003747766022570431
307.40167236328125,0.0003750150790438056,0.0003747699083760381,0.0003748909803107381
300.008056640625,0.0003755287907551974,0.0003750150790438056,0.00037527026142925024
281.3341064453125,0.00037630496080964804,0.0003755287907551974,0.00037591479485854506
256.9554748535156,0.000377327436581254,0.00037630496080964804,0.00037681349203921854
231.6650848388672,0.00037855745176784694,0.000377327436581254,0.00037793890805915
209.88308715820312,0.00037994806189090014,0.00037855745176784694,0.00037924828939139843
193.1368408203125,0.00038144539576023817,0.00037994806189090014,0.0003806913737207651
180.39854431152344,0.00038298708386719227,0.00038144539576023817,0.0003822100698016584
171.2788848876953,0.0003845185856334865,0.00038298708386719227,0.00038374599535018206
165.30213928222656,0.0003859854186885059,0.0003845185856334865,0.000385244726203382
161.1717071533203,0.00038734934059903026,0.0003859854186885059,0.0003866598126478493
160.18133544921875,0.0003885775222443044,0.00038734934059903026,0.0003879558644257486
160.40565490722656,0.00038966661668382585,0.0003885775222443044,0.000389114604331553
162.32347106933594,0.0003906046040356159,0.00038966661668382585,0.00039012840716168284
165.10328674316406,0.0003914040862582624,0.0003906046040356159,0.0003909974475391209
168.70040893554688,0.0003920791205018759,0.0003914040862582624,0.00039173505501821637
172.31741333007812,0.00039265246596187353,0.0003920791205018759,0.00039235956501215696
174.5487060546875,0.00039313314482569695,0.00039265246596187353,0.0003928867809008807
176.64256286621094,0.0003935404820367694,0.00039313314482569695,0.00039333096356131136
177.54005432128906,0.0003938802401535213,0.0003935404820367694,0.00039370456943288445
176.37290954589844,0.00039415061473846436,0.0003938802401535213,0.000394009577576071
175.4126434326172,0.00039434790960513055,0.00039415061473846436,0.0003942433395422995
174.25546264648438,0.00039446449954994023,0.00039434790960513055,0.0003944002091884613
172.91001892089844,0.00039448769530281425,0.00039446449954994023,0.00039447000017389655
172.70281982421875,0.00039441086119040847,0.00039448769530281425,0.00039444316644221544
174.00927734375,0.0003942319890484214,0.00039441086119040847,0.0003943154006265104
176.5325927734375,0.0003939575981348753,0.0003942319890484214,0.00039408894372172654
180.44094848632812,0.0003935906570404768,0.0003939575981348753,0.00039376853965222836
185.55203247070312,0.00039315700996667147,0.0003935906570404768,0.00039336856571026146
193.22911071777344,0.0003926766221411526,0.00039315700996667147,0.0003929119848180562
201.05386352539062,0.0003921824390999973,0.0003926766221411526,0.00039242510683834553
208.5796661376953,0.00039170385571196675,0.0003921824390999973,0.0003919390728697181
216.67213439941406,0.00039126246701925993,0.00039170385571196675,0.0003914794360753149
220.85032653808594,0.0003908829530701041,0.00039126246701925993,0.0003910691593773663
222.3851776123047,0.00039057753747329116,0.0003908829530701041,0.0003907267819158733
221.5059356689453,0.00039035110967233777,0.00039057753747329116,0.00039046083111315966
214.87991333007812,0.000390191882615909,0.00039035110967233777,0.0003902677563019097
206.81716918945312,0.0003900915617123246,0.000390191882615909,0.0003901376621797681
199.01173400878906,0.0003900193842127919,0.0003900915617123246,0.00039005104918032885
191.76487731933594,0.00038995876093395054,0.0003900193842127919,0.0003899842849932611
185.7241668701172,0.0003898712166119367,0.00038995876093395054,0.0003899098373949528
181.75546264648438,0.00038973166374489665,0.0003898712166119367,0.00038979604141786695
178.8620147705078,0.00038952584145590663,0.00038973166374489665,0.00038962316466495395
178.36880493164062,0.00038923247484490275,0.00038952584145590663,0.0003893735120072961
179.35089111328125,0.00038884958485141397,0.00038923247484490275,0.00038903544191271067
182.1169891357422,0.00038838782347738743,0.00038884958485141397,0.00038861329085193574
186.20535278320312,0.00038785766810178757,0.00038838782347738743,0.0003881175653077662
191.8970184326172,0.0003872811794281006,0.00038785766810178757,0.0003875645634252578
197.57586669921875,0.0003866839106194675,0.0003872811794281006,0.00038697797572240233
201.61244201660156,0.0003860836150124669,0.0003866839106194675,0.0003863793972413987
204.29885864257812,0.00038550846511498094,0.0003860836150124669,0.0003857918200083077
205.12684631347656,0.00038496573688462377,0.00038550846511498094,0.00038523293915204704
202.7480010986328,0.00038446320104412735,0.00038496573688462377,0.00038471020525321364
197.17779541015625,0.0003839957935269922,0.00038446320104412735,0.000384224986191839
190.44212341308594,0.00038354203570634127,0.0003839957935269922,0.0003837640688288957
183.39566040039062,0.00038309316732920706,0.00038354203570634127,0.0003833123482763767
176.42587280273438,0.00038261080044321716,0.00038309316732920706,0.0003828462795354426
171.3050994873047,0.00038207415491342545,0.00038261080044321716,0.0003823363804258406
167.6451416015625,0.0003814636147581041,0.00038207415491342545,0.0003817624819930643
165.72262573242188,0.0003807577886618674,0.0003814636147581041,0.0003811041242443025
165.54669189453125,0.00037994980812072754,0.0003807577886618674,0.0003803471627179533
166.75726318359375,0.0003790523624047637,0.00037994980812072754,0.0003794945077970624
168.90216064453125,0.0003780725528486073,0.0003790523624047637,0.00037855602568015456
172.70156860351562,0.00037704422720707953,0.0003780725528486073,0.0003775522345677018
177.4315185546875,0.000375990173779428,0.00037704422720707953,0.0003765113651752472
181.20291137695312,0.00037494266871362925,0.000375990173779428,0.0003754608624149114
184.0333709716797,0.0003739336971193552,0.00037494266871362925,0.0003744328278116882
185.51950073242188,0.00037298555253073573,0.0003739336971193552,0.0003734544152393937
185.55198669433594,0.0003721141256392002,0.00037298555253073573,0.00037254468770697713
183.63290405273438,0.00037132666329853237,0.0003721141256392002,0.00037171519943512976
181.31643676757812,0.0003706286661326885,0.00037132666329853237,0.00037097238237038255
179.77796936035156,0.0003700096276588738,0.0003706286661326885,0.0003703137917909771
178.29043579101562,0.00036946259206160903,0.0003700096276588738,0.00036973069654777646
179.07571411132812,0.00036899116821587086,0.00036946259206160903,0.00036922155413776636
180.5843505859375,0.00036859087413176894,0.00036899116821587086,0.00036878581158816814
184.3450927734375,0.0003682781825773418,0.00036859087413176894,0.0003684295807033777
190.26246643066406,0.0003680689842440188,0.0003682781825773418,0.00036816898500546813
196.2293701171875,0.00036798330256715417,0.0003680689842440188,0.00036802186514250934
202.5099639892578,0.0003680447116494179,0.00036798330256715417,0.00036801001988351345
204.91307067871094,0.00036827707663178444,0.0003680447116494179,0.00036815699422731996
204.6898193359375,0.000368694425560534,0.00036827707663178444,0.0003684817929752171
201.22909545898438,0.0003692962054628879,0.000368694425560534,0.0003689911391120404
192.1595001220703,0.0003700719680637121,0.0003692962054628879,0.0003696793573908508
182.11375427246094,0.0003709997399710119,0.0003700719680637121,0.0003705304698087275
171.74700927734375,0.00037202920066192746,0.0003709997399710119,0.00037150830030441284
162.3562774658203,0.0003731177421286702,0.00037202920066192746,0.0003725664864759892
154.5405731201172,0.0003742034314200282,0.0003731177421286702,0.0003736528451554477
148.28453063964844,0.0003752373449970037,0.0003742034314200282,0.0003747119917534292
144.9279022216797,0.00037616927875205874,0.0003752373449970037,0.00037569456617347896
143.23207092285156,0.00037697068182751536,0.00037616927875205874,0.0003765610745176673
143.35595703125,0.00037762304418720305,0.00037697068182751536,0.0003772880299948156
145.06832885742188,0.0003781234845519066,0.00037762304418720305,0.0003778646932914853
148.4213104248047,0.0003784943255595863,0.0003781234845519066,0.00037830075598321855
1.000000045813705e-18,0.0,0.0003784943255595863,0.0
1.000000045813705e-18,0.00037865404738113284,0.0,0.0
144.6972198486328,0.0003798475372605026,0.00037865404738113284,0.00037924174102954566
137.2222137451172,0.0003810732741840184,0.0003798475372605026,0.00038045027758926153
131.17279052734375,0.00038226714241318405,0.0003810732741840184,0.00038165910518728197
126.7896728515625,0.00038334744749590755,0.00038226714241318405,0.00038279546424746513
123.66197204589844,0.00038425036473199725,0.00038334744749590755,0.00038378656608983874
122.0872573852539,0.0003849377972073853,0.00038425036473199725,0.00038458150811493397
121.88218688964844,0.0003853751113638282,0.0003849377972073853,0.0003851439105346799
122.53120422363281,0.00038555756327696145,0.0003853751113638282,0.00038545398274436593
124.36680603027344,0.00038549196324311197,0.00038555756327696145,0.000385512801585719
127.0192642211914,0.0003852065419778228,0.00038549196324311197,0.00038533780025318265
130.4904022216797,0.00038474268512800336,0.0003852065419778228,0.0003849637578241527
134.24818420410156,0.00038414172013290226,0.00038474268512800336,0.0003844319435302168
138.85523986816406,0.0003834635717794299,0.00038414172013290226,0.0003837930562440306
143.19647216796875,0.00038275116821751,0.0003834635717794299,0.0003830983769148588
147.0171661376953,0.0003820605925284326,0.00038275116821751,0.00038239738205447793
150.14385986328125,0.00038142589619383216,0.0003820605925284326,0.0003817351534962654
152.9613037109375,0.0003808943438343704,0.00038142589619383216,0.0003811523783951998
154.40444946289062,0.0003804830485023558,0.0003808943438343704,0.0003806811582762748
154.63290405273438,0.0003802180290222168,0.0003804830485023558,0.0003803430590778589
153.76718139648438,0.00038010135176591575,0.0003802180290222168,0.00038015213795006275
151.86141967773438,0.0003801346174441278,0.00038010135176591575,0.00038011022843420506
148.40069580078125,0.00038031209260225296,0.0003801346174441278,0.0003802152059506625
144.49464416503906,0.0003806076420005411,0.00038031209260225296,0.00038045120891183615
139.63739013671875,0.0003809858753811568,0.0003806076420005411,0.0003807874454651028
134.50677490234375,0.0003814106166828424,0.0003809858753811568,0.0003811881470028311
129.4958038330078,0.0003818282566498965,0.0003814106166828424,0.0003816084936261177
124.7078628540039,0.0003821777645498514,0.0003818282566498965,0.0003819911798927933
120.33430480957031,0.00038239185232669115,0.0003821777645498514,0.0003822720900643617
116.84819030761719,0.0003824120503850281,0.00038239185232669115,0.0003823884471785277
114.1152572631836,0.0003821668797172606,0.0003824120503850281,0.0003822752623818815
112.64441680908203,0.0003816111711785197,0.0003821668797172606,0.0003818743862211704
112.02471160888672,0.0003807110188063234,0.0003816111711785197,0.0003811461792793125
112.81787872314453,0.00037945344229228795,0.0003807110188063234,0.00038006732938811183
115.37325286865234,0.0003778550308197737,0.00037945344229228795,0.00037863972829654813
119.51455688476562,0.000375952513422817,0.0003778550308197737,0.0003768899478018284
125.8193359375,0.0003738164668902755,0.000375952513422817,0.00037487168447114527
134.9138641357422,0.0003715388011187315,0.0003738164668902755,0.00037266622530296445
148.1043701171875,0.00036921887658536434,0.0003715388011187315,0.00037036911817267537
165.67822265625,0.0003669728175736964,0.00036921887658536434,0.0003680879599414766
189.174072265625,0.00036491150967776775,0.0003669728175736964,0.0003659361391328275
221.48121643066406,0.00036313850432634354,0.00036491150967776775,0.0003640207287389785
262.5137634277344,0.00036173779517412186,0.00036313850432634354,0.00036243535578250885
311.9807434082031,0.0003607761755120009,0.00036173779517412186,0.0003612553118728101
351.21392822265625,0.00036029075272381306,0.0003607761755120009,0.0003605324309319258
352.97723388671875,0.0003602914803195745,0.00036029075272381306,0.0003602901706472039
319.5958251953125,0.0003607671242207289,0.0003602914803195745,0.00036052794894203544
276.66033935546875,0.000361678161425516,0.0003607671242207289,0.00036122050369158387
238.44137573242188,0.000362969673005864,0.000361678161425516,0.00036232065758667886
211.3777618408203,0.0003645728575065732,0.000362969673005864,0.0003637667978182435
191.7643280029297,0.0003664109972305596,0.0003645728575065732,0.0003654862812254578
177.59164428710938,0.00036840795655734837,0.0003664109972305596,0.0003674027684610337
167.9381561279297,0.0003704859409481287,0.00036840795655734837,0.000369439396308735
161.412841796875,0.00037258549127727747,0.0003704859409481287,0.0003715275670401752
157.2853240966797,0.00037465390050783753,0.00037258549127727747,0.0003736111684702337
155.33396911621094,0.0003766510635614395,0.00037465390050783753,0.0003756438381969929
155.5828857421875,0.0003785636508837342,0.0003766510635614395,0.0003775988006964326
156.98098754882812,0.00038037754711695015,0.0003785636508837342,0.0003794622898567468
159.1454315185547,0.00038209365447983146,0.00038037754711695015,0.0003812275826931
162.1671142578125,0.00038372946437448263,0.00038209365447983146,0.00038290387601591647
164.8153533935547,0.00038529656012542546,0.00038372946437448263,0.0003845056053251028
166.6852569580078,0.0003868112980853766,0.00038529656012542546,0.00038604671135544777
167.70486450195312,0.00038828380638733506,0.0003868112980853766,0.00038754043634980917
167.31008911132812,0.0003897167043760419,0.00038828380638733506,0.0003889931249432266
165.0408935546875,0.00039110827492550015,0.0003897167043760419,0.0003904051845893264
161.9127960205078,0.00039244553772732615,0.00039110827492550015,0.0003917693393304944
158.2232208251953,0.00039370739250443876,0.00039244553772732615,0.0003930685925297439
154.50387573242188,0.00039486822788603604,0.00039370739250443876,0.0003942796029150486
150.52500915527344,0.00039589410880580544,0.00039486822788603604,0.00039537259726785123
147.52859497070312,0.0003967586380895227,0.00039589410880580544,0.00039631751133129
145.35133361816406,0.0003974316641688347,0.0003967586380895227,0.00039708608528599143
143.994384765625,0.0003978906315751374,0.0003974316641688347,0.00039765198016539216
143.92776489257812,0.0003981254412792623,0.0003978906315751374,0.0003979988978244364
145.59255981445312,0.0003981349873356521,0.0003981254412792623,0.00039812130853533745
147.745849609375,0.00039792811730876565,0.0003981349873356521,0.0003980229375883937
150.96165466308594,0.00039753096643835306,0.00039792811730876565,0.00039772127638570964
155.59962463378906,0.0003969657700508833,0.00039753096643835306,0.00039724056841805577
160.98973083496094,0.0003962810442317277,0.0003969657700508833,0.0003966161166317761
166.81524658203125,0.0003955136053264141,0.0003962810442317277,0.00039589052903465927
172.9564208984375,0.000394699425669387,0.0003955136053264141,0.00039510021451860666
177.7477569580078,0.00039388277218677104,0.000394699425669387,0.00039428516174666584
181.20091247558594,0.0003930906532332301,0.00039388277218677104,0.0003934810229111463
182.58897399902344,0.0003923441399820149,0.0003930906532332301,0.00039271183777600527
182.42874145507812,0.00039165583439171314,0.0003923441399820149,0.00039199445745907724
180.2862091064453,0.0003910239029210061,0.00039165583439171314,0.00039133423706516623
177.38507080078125,0.0003904455224983394,0.0003910239029210061,0.00039072890649549663
174.42152404785156,0.00038990413304418325,0.0003904455224983394,0.00039016883238218725
172.3605499267578,0.00038939056685194373,0.00038990413304418325,0.0003896412090398371
170.553466796875,0.00038888773997314274,0.00038939056685194373,0.0003891328815370798
170.07540893554688,0.0003883943136315793,0.00038888773997314274,0.00038863474037498236
171.65054321289062,0.00038790423423051834,0.0003883943136315793,0.0003881431184709072
174.86204528808594,0.00038742669858038425,0.00038790423423051834,0.0003876595583278686
179.5688934326172,0.0003869800711981952,0.00038742669858038425,0.0003871978260576725
185.9007568359375,0.00038658975972793996,0.0003869800711981952,0.000386779778636992
193.5331573486328,0.00038628277252428234,0.00038658975972793996,0.0003864315804094076
199.78709411621094,0.00038609429611824453,0.00038628277252428234,0.0003861841978505254
205.08901977539062,0.00038604793371632695,0.00038609429611824453,0.00038606702582910657
207.43617248535156,0.00038616848178207874,0.00038604793371632695,0.0003861042205244303
206.18218994140625,0.0003864626633003354,0.00038616848178207874,0.00038631149800494313
198.8098602294922,0.0003869278298225254,0.0003864626633003354,0.0003866907791234553
1.000000045813705e-18,0.0,0.0003869278298225254,0.0
1.000000045813705e-18,0.0003875223337672651,0.0,0.0
179.4552459716797,0.000388364918762818,0.0003875223337672651,0.00038793784915469587
169.16024780273438,0.0003892226377502084,0.000388364918762818,0.00038878724444657564
160.9469757080078,0.00039003934944048524,0.0003892226377502084,0.0003896237467415631
153.29458618164062,0.0003907630161847919,0.00039003934944048524,0.0003903931938111782
146.40029907226562,0.00039133685640990734,0.0003907630161847919,0.0003910411905962974
141.16659545898438,0.0003916960267815739,0.00039133685640990734,0.0003915070556104183
137.37356567382812,0.00039180059684440494,0.0003916960267815739,0.00039173843106254935
134.9027557373047,0.00039160443702712655,0.00039180059684440494,0.0003916922432836145
133.64187622070312,0.0003910756786353886,0.00039160443702712655,0.00039132952224463224
133.9390869140625,0.0003902065509464592,0.0003910756786353886,0.0003906305064447224
135.8385009765625,0.0003890005173161626,0.0003902065509464592,0.00038959304220043123
139.0729217529297,0.0003874812973663211,0.0003890005173161626,0.00038823066279292107
144.0820770263672,0.00038568751187995076,0.0003874812973663211,0.000386574596632272
151.50172424316406,0.0003836801624856889,0.00038568751187995076,0.00038467469858005643
161.0580596923828,0.0003815186209976673,0.0003836801624856889,0.00038259103894233704
173.4139404296875,0.00037928594974800944,0.0003815186209976673,0.0003803948638960719
189.3471221923828,0.00037705732393078506,0.00037928594974800944,0.000378165248548612
208.13673400878906,0.00037491240072995424,0.00037705732393078506,0.00037597952177748084
232.3437042236328,0.00037292292108759284,0.00037491240072995424,0.0003739133826456964
256.813720703125,0.0003711527388077229,0.00037292292108759284,0.00037203446845524013
282.3148498535156,0.00036965467734262347,0.0003711527388077229,0.0003704011323861778
299.2698974609375,0.0003684698895085603,0.00036965467734262347,0.00036906026070937514
305.4792175292969,0.00036762331728823483,0.0003684698895085603,0.0003680448862724006
299.78619384765625,0.0003671266895253211,0.00036762331728823483,0.0003673733735922724
281.2908630371094,0.00036697802715934813,0.0003671266895253211,0.00036705052480101585
260.8848876953125,0.0003671667946036905,0.00036697802715934813,0.0003670701989904046
242.20021057128906,0.0003676746564451605,0.0003671667946036905,0.0003674179897643626
224.43052673339844,0.00036847637966275215,0.0003676746564451605,0.0003680721274577081
208.39846801757812,0.0003695359919220209,0.00036847637966275215,0.0003690020530484617
196.09230041503906,0.0003708267176989466,0.0003695359919220209,0.0003701764508150518
186.10255432128906,0.00037230970337986946,0.0003708267176989466,0.00037156257894821465
176.9505615234375,0.0003739545354619622,0.00037230970337986946,0.00037312571657821536
168.74676513671875,0.00037571974098682404,0.0003739545354619622,0.00037482997868210077
162.3251190185547,0.00037757580867037177,0.00037571974098682404,0.00037663994589820504
155.48178100585938,0.00037947899545542896,0.00037757580867037177,0.00037851883098483086
150.1376953125,0.00038139469688758254,0.00037947899545542896,0.00038042766391299665
144.88510131835938,0.00038327829679474235,0.00038139469688758254,0.0003823266888502985
139.86610412597656,0.0003850816283375025,0.00038327829679474235,0.0003841695433948189
135.72903442382812,0.00038676534313708544,0.0003850816283375025,0.0003859125426970422
132.54737854003906,0.00038827548269182444,0.00038676534313708544,0.00038750909152440727
129.6480255126953,0.0003895752306561917,0.00038827548269182444,0.00038891370058991015
127.36607360839844,0.00039061784627847373,0.0003895752306561917,0.0003900846350006759
126.0511245727539,0.0003913800173904747,0.00039061784627847373,0.0003909869119524956
125.53228759765625,0.0003918337752111256,0.0003913800173904747,0.00039159489097073674
125.84976959228516,0.00039197440491989255,0.0003918337752111256,0.00039189221570268273
127.25228881835938,0.0003918053116649389,0.00039197440491989255,0.0003918782458640635
129.21331787109375,0.00039134034886956215,0.0003918053116649389,0.0003915615379810333
132.07862854003906,0.00039061118150129914,0.00039134034886956215,0.0003909649094566703
135.4857940673828,0.0003896543348673731,0.00039061118150129914,0.00039012235356494784
139.46044921875,0.00038851171848364174,0.0003896543348673731,0.00038907313137315214
143.69613647460938,0.000387229782063514,0.00038851171848364174,0.00038786136428825557
148.4803924560547,0.0003858537529595196,0.000387229782063514,0.00038653291994705796
153.2583465576172,0.00038442591903731227,0.0003858537529595196,0.0003851315123029053
157.3702392578125,0.00038298696745187044,0.00038442591903731227,0.0003836985561065376
161.87060546875,0.00038156501250341535,0.00038298696745187044,0.0003822685685008764
165.9481964111328,0.0003801920684054494,0.00038156501250341535,0.0003808715264312923
169.64437866210938,0.0003788899048231542,0.0003801920684054494,0.00037953435094095767
173.8505096435547,0.00037767947651445866,0.0003788899048231542,0.0003782784624490887
178.00360107421875,0.0003765742585528642,0.00037767947651445866,0.00037712103221565485
182.29388427734375,0.0003756025689654052,0.0003765742585528642,0.00037608295679092407
188.51287841796875,0.0003747762821149081,0.0003756025689654052,0.00037518443423323333
195.2028350830078,0.00037412409437820315,0.0003747762821149081,0.00037444563349708915
202.09597778320312,0.00037367362529039383,0.00037412409437820315,0.00037389472709037364
210.58163452148438,0.00037344719748944044,0.00037367362529039383,0.0003735566860996187
217.0609588623047,0.00037347065517678857,0.00037344719748944044,0.00037345546297729015
219.99147033691406,0.00037376346881501377,0.00037347065517678857,0.00037361367139965296
216.51925659179688,0.0003743377164937556,0.00037376346881501377,0.00037404699833132327
208.91827392578125,0.0003751926124095917,0.0003743377164937556,0.00037476111901924014
198.1365966796875,0.00037631369195878506,0.0003751926124095917,0.0003757484373636544
183.98268127441406,0.00037766830064356327,0.00037631369195878506,0.00037698529195040464
169.9026336669922,0.0003792042552959174,0.00037766830064356327,0.00037842942401766777
156.63697814941406,0.0003808544424828142,0.0003792042552959174,0.00038002117071300745
145.67666625976562,0.00038253667298704386,0.0003808544424828142,0.0003816861135419458
136.70033264160156,0.0003841627622023225,0.00038253667298704386,0.000383339065592736
129.64364624023438,0.0003856355033349246,0.0003841627622023225,0.00038488744758069515


==> figs/data/curv_BBI_alpha_0.3_beta_30.0_lr0.01_NN1.csv <==
curvature,Vk_2,Vkm1_2,Vkm1Vk
1.000000045813705e-18,0.001794339856132865,0.0,0.0
7.155766010284424,0.0013808796647936106,0.001794339856132865,0.0015622194623574615
4.3508687019348145,0.0014025750569999218,0.0013808796647936106,0.001353834755718708
2.161982297897339,0.0010559865040704608,0.0014025750569999218,0.0011146897450089455
6.8402605056762695,0.0017387105617672205,0.0010559865040704608,0.0013309564674273133
9.35714340209961,0.0015010902425274253,0.0017387105617672205,0.0016075533349066973
11.675966262817383,0.0014505585422739387,0.0015010902425274253,0.0014703695196658373
0.6122555732727051,0.00017114085494540632,0.0014505585422739387,0.00041245081229135394
2.6321446895599365,0.00033038074616342783,0.00017114085494540632,0.00020195860997773707
10.781726837158203,0.0012062347959727049,0.00033038074616342783,0.0006212900625541806
8.315160751342773,0.0013372065732255578,0.0012062347959727049,0.0012598114553838968
2.854227304458618,0.0007904745289124548,0.0013372065732255578,0.0009901151061058044
3.1038970947265625,0.0007834318093955517,0.0007904745289124548,0.0007453701109625399
9.311415672302246,0.001574242953211069,0.0007834318093955517,0.0010976020712405443
14.25953483581543,0.0016484784428030252,0.001574242953211069,0.0016067802207544446
25.34626579284668,0.0012834244407713413,0.0016484784428030252,0.0014536625239998102
23.97194480895996,0.0011313606519252062,0.0012834244407713413,0.001204072148539126
17.65757179260254,0.0011612024391070008,0.0011313606519252062,0.001144296838901937
14.308781623840332,0.0012585266958922148,0.0011612024391070008,0.0012056821724399924
12.669889450073242,0.0013406479265540838,0.0012585266958922148,0.0012946219649165869
12.521443367004395,0.0013639000244438648,0.0013406479265540838,0.0013478302862495184
14.076181411743164,0.0013198500964790583,0.0013639000244438648,0.0013384143821895123
18.4245662689209,0.0012373202480375767,0.0013198500964790583,0.001276153838261962
29.607023239135742,0.001174721634015441,0.0012373202480375767,0.0012049621436744928
51.1013069152832,0.0011787889525294304,0.001174721634015441,0.0011765279341489077
38.484169006347656,0.001256832736544311,0.0011787889525294304,0.001216747798025608
24.2912654876709,0.0013786336639896035,0.001256832736544311,0.0013151016319170594
17.570098876953125,0.0014930455945432186,0.0013786336639896035,0.0014321813359856606
14.26539421081543,0.001564262667670846,0.0014930455945432186,0.001524300780147314
13.213577270507812,0.001598709262907505,0.001564262667670846,0.001576757524162531
14.072911262512207,0.001611559884622693,0.001598709262907505,0.0016010320978239179
16.79271697998047,0.001589710358530283,0.001611559884622693,0.0015977963339537382
21.8080997467041,0.0015208905097097158,0.001589710358530283,0.0015533554833382368
30.200334548950195,0.001424756133928895,0.0015208905097097158,0.0014712830306962132
40.73957824707031,0.0013344641774892807,0.001424756133928895,0.001378482673317194
42.56889724731445,0.0012692445889115334,0.0013344641774892807,0.0013011047849431634
35.48543930053711,0.0012291144812479615,0.0012692445889115334,0.0012485384941101074
29.356252670288086,0.0012023600284010172,0.0012291144812479615,0.001214973977766931
25.803781509399414,0.0011734438594430685,0.0012023600284010172,0.0011869436129927635
24.220529556274414,0.0011285170912742615,0.0011734438594430685,0.001149818068370223
24.2390079498291,0.0010595850180834532,0.0011285170912742615,0.0010926343966275454
25.952499389648438,0.0009677759371697903,0.0010595850180834532,0.00101195415481925
30.18983268737793,0.0008639608859084547,0.0009677759371697903,0.0009139488101936877
39.55727767944336,0.0007646505255252123,0.0008639608859084547,0.0008125609019771218
62.49686813354492,0.0006850492209196091,0.0007646505255252123,0.0007236737874336541
109.34043884277344,0.0006340827094390988,0.0006850492209196091,0.0006590484408661723
76.4278335571289,0.0006137673044577241,0.0006340827094390988,0.0006237911293283105
46.394805908203125,0.0006210886058397591,0.0006137673044577241,0.0006172724533826113
33.98386001586914,0.0006498009897768497,0.0006210886058397591,0.0006349952891469002
27.868452072143555,0.0006912685930728912,0.0006498009897768497,0.000669755507260561
24.507349014282227,0.0007351124659180641,0.0006912685930728912,0.0007122227107174695
22.665658950805664,0.0007705795578658581,0.0007351124659180641,0.0007518694037571549
21.893789291381836,0.0007887424435466528,0.0007705795578658581,0.0007787757785990834
22.07670021057129,0.0007848131353966892,0.0007887424435466528,0.00078597228275612
23.34843635559082,0.0007596351206302643,0.0007848131353966892,0.0007714362582191825
26.177061080932617,0.0007196328369900584,0.0007596351206302643,0.0007388527155853808
31.740652084350586,0.0006749259773641825,0.0007196328369900584,0.0006965970387682319
43.24492645263672,0.0006362800486385822,0.0006749259773641825,0.0006551534752361476
71.43616485595703,0.0006122549530118704,0.0006362800486385822,0.0006240935763344169
144.0550537109375,0.0006077996222302318,0.0006122549530118704,0.0006100091268308461
101.43656921386719,0.00062418298330158,0.0006077996222302318,0.0006159066106192768
58.20338439941406,0.0006594262085855007,0.00062418298330158,0.000641463091596961
41.61297607421875,0.0007086048135533929,0.0006594262085855007,0.0006833617808297276
33.620269775390625,0.0007641366682946682,0.0007086048135533929,0.0007354965200647712
29.302688598632812,0.0008166300831362605,0.0007641366682946682,0.0007894562440924346
27.032989501953125,0.0008566207252442837,0.0008166300831362605,0.0008357864571735263
26.2374210357666,0.0008768653497099876,0.0008566207252442837,0.0008660398307256401
26.842144012451172,0.0008743866346776485,0.0008768653497099876,0.0008750194683670998
29.17255973815918,0.0008515985682606697,0.0008743866346776485,0.0008624239708296955
34.23269271850586,0.0008159670396707952,0.0008515985682606697,0.0008332520956173539
44.781429290771484,0.0007780150044709444,0.0008159670396707952,0.0007965761469677091
69.42579650878906,0.0007482973160222173,0.0007780150044709444,0.0007629358442500234
129.02804565429688,0.0007347178761847317,0.0007482973160222173,0.000741455121897161
106.0072021484375,0.0007412243867293,0.0007347178761847317,0.0007379313465207815
60.78875732421875,0.0007677062531001866,0.0007412243867293,0.0007542439270764589
42.60194778442383,0.0008104033186100423,0.0007677062531001866,0.0007885370287112892
33.884464263916016,0.0008624728070572019,0.0008104033186100423,0.0008356457692570984
29.178264617919922,0.0009149672696366906,0.0008624728070572019,0.0008877792279236019
26.644437789916992,0.0009585389052517712,0.0009149672696366906,0.0009358089882880449
25.61726951599121,0.0009856035467237234,0.0009585389052517712,0.0009712157770991325
25.940387725830078,0.0009923320030793548,0.0009856035467237234,0.0009882224258035421
27.80276107788086,0.0009798455284908414,0.0009923320030793548,0.0009854395175352693
31.879230499267578,0.0009542494080960751,0.0009798455284908414,0.0009664998506195843
39.826087951660156,0.0009251971496269107,0.0009542494080960751,0.000939324265345931
55.485206604003906,0.0009031930239871144,0.0009251971496269107,0.0009139844332821667
83.39575958251953,0.0008967617177404463,0.0009031930239871144,0.0008999079000204802
89.90962219238281,0.0009105709614232183,0.0008967617177404463,0.0009035837138071656
62.90332794189453,0.0009448048658668995,0.0009105709614232183,0.0009274088661186397
45.24482345581055,0.0009953361004590988,0.0009448048658668995,0.0009694923646748066
35.8245735168457,0.0010544564574956894,0.0009953361004590988,0.001024047494865954
30.566486358642578,0.001112325699068606,0.0010544564574956894,0.0010823935735970736
27.68494987487793,0.0011591147631406784,0.001112325699068606,0.0011347075924277306
26.471906661987305,0.0011871918104588985,0.0011591147631406784,0.0011722121853381395
26.72209358215332,0.0011926136212423444,0.0011871918104588985,0.001189062837511301
28.557893753051758,0.001175828743726015,0.0011926136212423444,0.0011834759498015046
32.50033187866211,0.001141936518251896,0.001175828743726015,0.001158226397819817
39.68491744995117,0.0010999746154993773,0.001141936518251896,0.0011204169131815434
51.632999420166016,0.0010606810683384538,0.0010999746154993773,0.0010799543233588338
64.98944854736328,0.0010333415120840073,0.0010606810683384538,0.001046801800839603
62.63490676879883,0.0010233055800199509,0.0010333415120840073,0.0010281819850206375
48.72329330444336,0.0010310052894055843,0.0010233055800199509,0.0010269307531416416
37.90078353881836,0.0010522911325097084,0.0010310052894055843,0.0010412242263555527
31.253625869750977,0.001079546520486474,0.0010522911325097084,0.0010652723722159863
27.299842834472656,0.0011033191112801433,0.001079546520486474,0.001090620062313974
25.11003875732422,0.0011142779840156436,0.0011033191112801433,0.0011078971438109875
24.25800323486328,0.0011051580077037215,0.0011142779840156436,0.0011087735183537006
24.60857582092285,0.0010724726598709822,0.0011051580077037215,0.0010878205066546798
26.300045013427734,0.0010178656084463,0.0010724726598709822,0.0010440958430990577
29.852767944335938,0.0009484208421781659,0.0010178656084463,0.000982016557827592
36.61920166015625,0.0008750049746595323,0.0009484208421781659,0.0009106606594286859
50.133888244628906,0.0008089164039120078,0.0008750049746595323,0.0008411577437072992
80.36257934570312,0.0007586608990095556,0.0008089164039120078,0.000783329363912344
129.1581573486328,0.0007284323219209909,0.0007586608990095556,0.0007433720747940242
94.90469360351562,0.0007183450507000089,0.0007284323219209909,0.0007233319920487702
60.827640533447266,0.0007253998192027211,0.0007183450507000089,0.0007217657985165715
45.38888168334961,0.0007444634684361517,0.0007253998192027211,0.0007346872589550912
37.61232376098633,0.0007691228529438376,0.0007444634684361517,0.0007564168772660196
33.468135833740234,0.0007926399703137577,0.0007691228529438376,0.0007804341148585081
31.47435760498047,0.0008091313648037612,0.0007926399703137577,0.0008004310075193644
31.083585739135742,0.0008148097549565136,0.0008091313648037612,0.0008115428499877453
32.23427963256836,0.0008088784525170922,0.0008148097549565136,0.0008114512893371284
35.238250732421875,0.0007937749032862484,0.0008088784525170922,0.0008009748999029398
40.84416580200195,0.0007745245238766074,0.0007937749032862484,0.0007838617893867195
50.219852447509766,0.0007573761977255344,0.0007745245238766074,0.0007657543756067753
63.052669525146484,0.0007481987704522908,0.0007573761977255344,0.0007526804693043232
70.07303619384766,0.0007511680014431477,0.0007481987704522908,0.0007496057660318911
61.53001403808594,0.0007680321577936411,0.0007511680014431477,0.0007594511844217777
48.879398345947266,0.0007978664943948388,0.0007680321577936411,0.0007826375076547265
39.67831802368164,0.000837150844745338,0.0007978664943948388,0.0008170008077286184
33.77796936035156,0.0008801714284345508,0.000837150844745338,0.0008579965797252953
30.1004581451416,0.0009198712650686502,0.0008801714284345508,0.0008992838556878269
27.968753814697266,0.0009491437813267112,0.0009198712650686502,0.0009337769588455558
27.03769302368164,0.0009623197838664055,0.0009491437813267112,0.0009550466202199459
27.19571876525879,0.0009564674110151827,0.0009623197838664055,0.0009587447857484221
28.505895614624023,0.0009321718825958669,0.0009564674110151827,0.0009436755790375173
31.235689163208008,0.0008935657097026706,0.0009321718825958669,0.0009122167248278856
35.92081069946289,0.0008474302594549954,0.0008935657097026706,0.0008698729216121137
43.441688537597656,0.0008014733903110027,0.0008474302594549954,0.000823925482109189
54.35674285888672,0.0007624342106282711,0.0008014733903110027,0.0007815847638994455
65.192138671875,0.0007347733480855823,0.0007624342106282711,0.0007483916124328971
65.67060089111328,0.0007202443666756153,0.0007347733480855823,0.0007273904047906399
56.31559371948242,0.0007181367836892605,0.0007202443666756153,0.0007190772448666394
46.6970329284668,0.0007257992401719093,0.0007181367836892605,0.000721791002433747
39.85732650756836,0.0007392144179902971,0.0007257992401719093,0.0007322417804971337
35.44586181640625,0.0007536449702456594,0.0007392144179902971,0.0007460924098268151
32.77840042114258,0.0007643711287528276,0.0007536449702456594,0.0007586312713101506
31.455839157104492,0.0007675177184864879,0.0007643711287528276,0.0007655545487068594
31.30233383178711,0.0007608433370478451,0.0007675177184864879,0.0007637870730832219
32.380123138427734,0.0007442610803991556,0.0007608433370478451,0.000752155901864171
35.00266647338867,0.0007199402898550034,0.0007442610803991556,0.0007317111594602466
39.90522384643555,0.0006918656290508807,0.0007199402898550034,0.0007055508904159069
48.75351333618164,0.0006649545393884182,0.0006918656290508807,0.0006781399715691805
65.28263854980469,0.0006440362194553018,0.0006649545393884182,0.000654337927699089
96.85758972167969,0.0006329920724965632,0.0006440362194553018,0.0006384573061950505
129.06103515625,0.0006342604756355286,0.0006329920724965632,0.0006336073856800795
101.01355743408203,0.0006486846832558513,0.0006342604756355286,0.0006414004019461572
69.5060806274414,0.0006755092181265354,0.0006486846832558513,0.0006618902552872896
52.43149185180664,0.0007124218973331153,0.0006755092181265354,0.0006935875280760229
42.954402923583984,0.0007556704804301262,0.0007124218973331153,0.0007335171685554087
1.000000045813705e-18,0.0,0.0007556704804301262,0.0
1.000000045813705e-18,0.0008072528289631009,0.0,0.0
37.34522247314453,0.0007892488501966,0.0008072528289631009,0.0007979207439348102
40.74280548095703,0.0007635349757038057,0.0007892488501966,0.0007760596927255392
46.454891204833984,0.0007334912079386413,0.0007635349757038057,0.0007481962675228715
55.63706588745117,0.0007029178668744862,0.0007334912079386413,0.0007179311360232532
69.56623840332031,0.0006752705667167902,0.0007029178668744862,0.0006888876669108868
86.77112579345703,0.0006530843675136566,0.0006752705667167902,0.0006640426581725478
94.87150573730469,0.000637685414403677,0.0006530843675136566,0.0006453044479712844
84.29511260986328,0.0006291662575677037,0.000637685414403677,0.0006333680357784033
68.7676773071289,0.0006265495903789997,0.0006291662575677037,0.0006277909269556403
57.00621032714844,0.0006280381930992007,0.0006265495903789997,0.000627197208814323
49.28996276855469,0.0006313043413683772,0.0006280381930992007,0.000629539368674159
44.42686462402344,0.0006338531384244561,0.0006313043413683772,0.000632417039014399
41.58617401123047,0.0006334017380140722,0.0006338531384244561,0.0006334448116831481
40.323326110839844,0.0006282635731622577,0.0006334017380140722,0.0006306354771368206
40.476097106933594,0.0006176797323860228,0.0006282635731622577,0.0006227627163752913
42.182186126708984,0.000601973501034081,0.0006176797323860228,0.0006096095312386751
45.87998962402344,0.0005825086846016347,0.000601973501034081,0.0005920254625380039
52.569847106933594,0.0005614373949356377,0.0005825086846016347,0.000571776763536036
64.73308563232422,0.0005412841564975679,0.0005614373949356377,0.0005512057687155902
89.01605987548828,0.0005245006177574396,0.0005412841564975679,0.0005327942199073732
150.11456298828125,0.0005131004145368934,0.0005245006177574396,0.000518758432008326
384.1811218261719,0.0005084241274744272,0.0005131004145368934,0.0005107556935399771
234.85218811035156,0.000511043006554246,0.0005084241274744272,0.0005097277462482452
116.94515228271484,0.0005207649664953351,0.000511043006554246,0.0005158623680472374
78.95039367675781,0.0005366730038076639,0.0005207649664953351,0.0005286159575916827
61.40053176879883,0.0005572086665779352,0.0005366730038076639,0.0005467696464620531
51.83710861206055,0.0005803054664283991,0.0005572086665779352,0.0005685301148332655
46.30085372924805,0.0006036016275174916,0.0005803054664283991,0.000591695832554251
43.1365852355957,0.000624756095930934,0.0006036016275174916,0.0006139174802228808
41.67932891845703,0.0006418039556592703,0.000624756095930934,0.000633035902865231
41.64942169189453,0.0006535046268254519,0.0006418039556592703,0.0006474382826127112
43.02507019042969,0.0006595662562176585,0.0006535046268254519,0.000656349933706224
46.01311492919922,0.0006606992683373392,0.0006595662562176585,0.0006599768530577421
51.07049560546875,0.000658457400277257,0.0006606992683373392,0.0006594518781639636
58.96428298950195,0.0006549239624291658,0.000658457400277257,0.0006565948715433478
70.60337829589844,0.0006523222546093166,0.0006549239624291658,0.000653557013720274
85.40406799316406,0.0006526223151013255,0.0006523222546093166,0.0006524280179291964
97.23925018310547,0.0006572536658495665,0.0006526223151013255,0.0006548995152115822
95.2388916015625,0.0006669203867204487,0.0006572536658495665,0.0006620328640565276
82.28734588623047,0.0006815321976318955,0.0006669203867204487,0.0006741363322362304
68.95269775390625,0.0007002193597145379,0.0006815321976318955,0.0006907384376972914
58.920005798339844,0.0007214327924884856,0.0007002193597145379,0.0007106419652700424
52.029300689697266,0.0007431328995153308,0.0007214327924884856,0.0007320636650547385
47.50792694091797,0.0007630488253198564,0.0007431328995153308,0.0007528542191721499
44.75953674316406,0.0007790036033838987,0.0007630488253198564,0.0007707889890298247
43.434993743896484,0.0007892565336078405,0.0007790036033838987,0.0007839032332412899
43.420806884765625,0.0007928014383651316,0.0007892565336078405,0.0007908167317509651
44.74790954589844,0.0007895550224930048,0.0007928014383651316,0.000790980295278132
47.66092300415039,0.0007804004708305001,0.0007895550224930048,0.0007847941014915705
52.63734817504883,0.0007670547929592431,0.0007804004708305001,0.0007735621184110641
60.59844207763672,0.0007517918711528182,0.0007670547929592431,0.0007592841284349561
72.87726593017578,0.0007370607927441597,0.0007517918711528182,0.0007443216745741665
90.58435821533203,0.0007251199567690492,0.0007370607927441597,0.0007310226792469621
109.56275177001953,0.0007177158258855343,0.0007251199567690492,0.0007213791250251234
112.99938201904297,0.0007158790831454098,0.0007177158258855343,0.0007167693693190813
96.78599548339844,0.0007198438979685307,0.0007158790831454098,0.0007178207160905004
78.12321472167969,0.0007290473440662026,0.0007198438979685307,0.000724371406249702
64.44524383544922,0.0007422080961987376,0.0007290473440662026,0.0007355086272582412
55.30134201049805,0.0007574768969789147,0.0007422080961987376,0.0007496789912693202
49.29246520996094,0.0007726569892838597,0.0007574768969789147,0.0007648692117072642
45.45814895629883,0.0007854684954509139,0.0007726569892838597,0.0007788452785462141
43.24142074584961,0.0007938829949125648,0.0007854684954509139,0.0007894515874795616
42.348995208740234,0.0007964237593114376,0.0007938829949125648,0.0007949304417707026
42.689517974853516,0.0007924168603494763,0.0007964237593114376,0.0007942013908177614
44.32461166381836,0.0007821211474947631,0.0007924168603494763,0.0007870548870414495
47.47480392456055,0.0007667081663385034,0.0007821211474947631,0.0007742083980701864
52.60441970825195,0.0007480551721528172,0.0007667081663385034,0.0007571912137791514
60.27819061279297,0.000728427607100457,0.0007480551721528172,0.0007380777387879789
70.99781036376953,0.0007100971415638924,0.000728427607100457,0.0007191349286586046
83.53153228759766,0.0006949870148673654,0.0007100971415638924,0.0007024526712484658
91.63665008544922,0.0006843879818916321,0.0006949870148673654,0.0006896271952427924
87.99442291259766,0.0006788398022763431,0.0006843879818916321,0.0006815650849603117
76.37278747558594,0.0006780701223760843,0.0006788398022763431,0.000678397249430418
64.6537857055664,0.0006810810882598162,0.0006780701223760843,0.0006794927758164704
55.68482208251953,0.0006862565642222762,0.0006810810882598162,0.0006835533422417939
49.39710235595703,0.0006915744161233306,0.0006862565642222762,0.0006887685740366578
45.20767593383789,0.0006948724621906877,0.0006915744161233306,0.0006930515519343317
42.629512786865234,0.0006941431201994419,0.0006948724621906877,0.000694317277520895
41.39406967163086,0.0006879041902720928,0.0006941431201994419,0.0006908172508701682
41.4250373840332,0.0006754491478204727,0.0006879041902720928,0.0006814536754973233
42.820640563964844,0.0006570490077137947,0.0006754491478204727,0.0006660093204118311
45.91910171508789,0.0006339462124742568,0.0006570490077137947,0.0006452470552176237
51.50162124633789,0.0006081738974899054,0.0006339462124742568,0.0006208145641721785
61.1921501159668,0.0005822033272124827,0.0006081738974899054,0.0005949713522568345
78.54988861083984,0.0005585369071923196,0.0005822033272124827,0.0005702035268768668
112.2608871459961,0.000539300381205976,0.0005585369071923196,0.0005488138413056731
172.92791748046875,0.0005259880563244224,0.000539300381205976,0.0005325944512151182
177.5025177001953,0.0005193396937102079,0.0005259880563244224,0.0005226455978117883
116.69242095947266,0.0005193091928958893,0.0005193396937102079,0.0005193058750592172
81.92575073242188,0.0005251439288258553,0.0005193091928958893,0.0005221795872785151
63.88370895385742,0.0005354870809242129,0.0005251439288258553,0.0005302245263010263
53.7386360168457,0.0005485225701704621,0.0005354870809242129,0.0005418700166046619
47.828330993652344,0.0005621954333037138,0.0005485225701704621,0.0005551929934881628
44.509273529052734,0.0005745139205828309,0.0005621954333037138,0.0005681752227246761
43.09815979003906,0.0005838561337441206,0.0005745139205828309,0.0005790082504972816
43.3192024230957,0.0005893142661079764,0.0005838561337441206,0.0005864215781912208
45.2296028137207,0.000590878538787365,0.0005893142661079764,0.0005899517564103007
49.273006439208984,0.000589463859796524,0.000590878538787365,0.0005900500109419227
56.273841857910156,0.0005867518484592438,0.000589463859796524,0.0005880143726244569
67.82456970214844,0.0005848475266247988,0.0005867518484592438,0.000585735950153321
85.77234649658203,0.0005858924705535173,0.0005848475266247988,0.0005853304173797369
107.2223129272461,0.0005916857626289129,0.0005858924705535173,0.0005887566367164254
112.15135955810547,0.000603408261667937,0.0005916857626289129,0.0005974945379421115
93.77070617675781,0.0006214376771822572,0.000603408261667937,0.0006123212515376508
73.80489349365234,0.0006452874513342977,0.0006214376771822572,0.0006331904442049563
60.02176284790039,0.0006735929055139422,0.0006452874513342977,0.000659193261526525
51.156307220458984,0.00070423778379336,0.0006735929055139422,0.0006886078626848757
45.49832534790039,0.0007345624035224319,0.00070423778379336,0.0007190595497377217
41.979026794433594,0.0007617463124915957,0.0007345624035224319,0.0007478112820535898
40.06357955932617,0.0007832283154129982,0.0007617463124915957,0.0007721657166257501
39.492618560791016,0.0007971955928951502,0.0007832283154129982,0.0007899237098172307
40.222740173339844,0.0008029305026866496,0.0007971955928951502,0.0007998093497008085
42.43414306640625,0.0008009921293705702,0.0008029305026866496,0.0008017390500754118
46.50675964355469,0.0007931680302135646,0.0008009921293705702,0.0007968884892761707
53.107337951660156,0.0007821272010914981,0.0007931680302135646,0.0007874910952523351
63.046207427978516,0.0007709505734965205,0.0007821272010914981,0.0007764229667373002
76.04862976074219,0.0007625451544299722,0.0007709505734965205,0.0007666712626814842
86.10322570800781,0.0007591527537442744,0.0007625451544299722,0.0007607964798808098
83.08776092529297,0.0007619628449901938,0.0007591527537442744,0.000760501716285944
70.5098648071289,0.000770980550441891,0.0007619628449901938,0.0007663809228688478
58.28302764892578,0.0007850088877603412,0.000770980550441891,0.0007778470171615481
1.000000045813705e-18,0.0,0.0007850088877603412,0.0
1.000000045813705e-18,0.0008052935590967536,0.0,0.0
52.46847915649414,0.0007913050940260291,0.0008052935590967536,0.000798126682639122
58.954620361328125,0.0007740718428976834,0.0007913050940260291,0.0007825313950888813
68.6337890625,0.0007557248463854194,0.0007740718428976834,0.0007647645543329418
81.50836944580078,0.000738297589123249,0.0007557248463854194,0.0007469059783034027
94.01016998291016,0.0007233868818730116,0.000738297589123249,0.0007307641790248454
96.98805236816406,0.0007119016954675317,0.0007233868818730116,0.0007175842765718699
88.01549530029297,0.0007039655465632677,0.0007119016954675317,0.0007078777998685837
75.31220245361328,0.000698986230418086,0.0007039655465632677,0.000701410579495132
64.73724365234375,0.0006957696750760078,0.000698986230418086,0.0006972937844693661
57.346099853515625,0.0006927844369783998,0.0006957696750760078,0.0006941708270460367
52.56561279296875,0.0006884075119160116,0.0006927844369783998,0.0006904688198119402
49.90533447265625,0.0006812337087467313,0.0006884075119160116,0.0006846756441518664
49.05814743041992,0.0006703485851176083,0.0006812337087467313,0.0006756315706297755
49.96392059326172,0.0006555159925483167,0.0006703485851176083,0.0006627614493481815
52.93392562866211,0.000637252873275429,0.0006555159925483167,0.0006462082965299487
58.718536376953125,0.0006167633691802621,0.000637252873275429,0.0006268369033932686
68.99034118652344,0.0005957053508609533,0.0006167633691802621,0.0006060819141566753
87.604248046875,0.0005758958868682384,0.0005957053508609533,0.0005856804782524705
124.3404769897461,0.0005590139189735055,0.0005758958868682384,0.000567374809179455
197.67974853515625,0.0005463124252855778,0.0005590139189735055,0.0005526202730834484
230.45802307128906,0.000538470281753689,0.0005463124252855778,0.0005423726397566497
147.62632751464844,0.0005355565226636827,0.000538470281753689,0.0005369996652007103
99.91488647460938,0.0005370281869545579,0.0005355565226636827,0.0005362654337659478
76.34321594238281,0.0005418447544798255,0.0005370281869545579,0.0005393848987296224
63.51638412475586,0.0005486027803272009,0.0005418447544798255,0.0005451453616842628
56.22569274902344,0.0005557539989240468,0.0005486027803272009,0.0005520788254216313
52.28240966796875,0.000561838096473366,0.0005557539989240468,0.0005586849292740226
50.72595977783203,0.0005657288711518049,0.000561838096473366,0.0005636702990159392
51.25429916381836,0.0005668712547048926,0.0005657288711518049,0.000566192262340337
54.022640228271484,0.0005653776461258531,0.0005668712547048926,0.0005660277092829347
59.69902801513672,0.000562021043151617,0.0005653776461258531,0.0005636187270283699
69.7068862915039,0.0005580822471529245,0.000562021043151617,0.0005599914584308863
87.09568786621094,0.0005550994537770748,0.0005580822471529245,0.0005565528408624232
116.73326110839844,0.0005545724416151643,0.0005550994537770748,0.0005548160406760871
155.70864868164062,0.0005576997646130621,0.0005545724416151643,0.0005561228608712554
155.5757598876953,0.0005652012769132853,0.0005576997646130621,0.0005614267429336905
117.34144592285156,0.0005771969445049763,0.0005652012769132853,0.0005711469566449523
88.09255981445312,0.0005931749474257231,0.0005771969445049763,0.0005850931629538536
70.6917953491211,0.0006120698526501656,0.0005931749474257231,0.0006024866597726941
60.3361930847168,0.0006323550478555262,0.0006120698526501656,0.0006220419891178608
54.082908630371094,0.0006522780167870224,0.0006323550478555262,0.0006421265425160527
50.57306671142578,0.0006701084203086793,0.0006522780167870224,0.0006610008422285318
49.10183334350586,0.0006844541057944298,0.0006701084203086793,0.000677100324537605
49.430789947509766,0.0006945091299712658,0.0006844541057944298,0.0006893206154927611
51.61155319213867,0.0007002372294664383,0.0006945091299712658,0.0006972358096390963
56.01213073730469,0.0007023829966783524,0.0007002372294664383,0.0007011976558715105
63.24849319458008,0.0007023244397714734,0.0007023829966783524,0.0007022664649412036
74.24645233154297,0.0007018044125288725,0.0007023244397714734,0.0007020012126304209
88.5843734741211,0.0007025892264209688,0.0007018044125288725,0.0007021524361334741
100.57843780517578,0.0007061130017973483,0.0007025892264209688,0.000704314443282783
99.0003662109375,0.0007132244063541293,0.0007061130017973483,0.0007096237386576831
85.48274230957031,0.0007240065606310964,0.0007132244063541293,0.0007185458671301603
71.14348602294922,0.0007377614383585751,0.0007240065606310964,0.000730778556317091
60.40978240966797,0.0007530658040195704,0.0007377614383585751,0.0007452705758623779
53.214500427246094,0.0007679793052375317,0.0007530658040195704,0.0007603495614603162
48.66000747680664,0.0007803835906088352,0.0007679793052375317,0.0007739909924566746
46.17416763305664,0.0007883172947913408,0.0007803835906088352,0.0007841550977900624
45.44474792480469,0.0007904150988906622,0.0007883172947913408,0.0007891743443906307
46.40498733520508,0.00078619085252285,0.0007904150988906622,0.0007881185738369823
49.265342712402344,0.0007761864108033478,0.00078619085252285,0.0007810142124071717
54.52852249145508,0.000761895440518856,0.0007761864108033478,0.0007688812911510468
63.073509216308594,0.0007454515434801579,0.000761895440518856,0.0007535364711657166
75.490966796875,0.000729177612811327,0.0007454515434801579,0.0007372068939730525
89.36898803710938,0.0007150903111323714,0.000729177612811327,0.0007220557890832424
95.03338623046875,0.0007045237580314279,0.0007150903111323714,0.0007097491761669517
86.18428802490234,0.0006978919846005738,0.0007045237580314279,0.0007011537672951818
72.18783569335938,0.0006946687353774905,0.0006978919846005738,0.0006962125189602375
60.88367462158203,0.0006935089477337897,0.0006946687353774905,0.0006939956219866872
53.21052169799805,0.0006925478228367865,0.0006935089477337897,0.0006929064984433353
48.50240707397461,0.0006897539715282619,0.0006925478228367865,0.000691003690008074
46.08357238769531,0.0006833679508417845,0.0006897539715282619,0.0006863938760943711
45.6025276184082,0.0006723229307681322,0.0006833679508417845,0.0006776630762033165
47.150550842285156,0.0006564987706951797,0.0006723229307681322,0.0006642183288931847
51.233394622802734,0.0006368437316268682,0.0006564987706951797,0.0006464775651693344
59.10601806640625,0.0006151695270091295,0.0006368437316268682,0.0006258267676457763
73.91548156738281,0.0005937957903370261,0.0006151695270091295,0.0006043352768756449
103.33377838134766,0.0005750305717810988,0.0005937957903370261,0.0005843118415214121
164.22926330566406,0.0005607486236840487,0.0005750305717810988,0.000567834940738976
197.89442443847656,0.0005520588019862771,0.0005607486236840487,0.0005563802551478148
127.4108657836914,0.0005491660558618605,0.0005520588019862771,0.0005505941808223724
85.68846130371094,0.0005514106014743447,0.0005491660558618605,0.000550250057131052
65.32139587402344,0.0005573765956796706,0.0005514106014743447,0.000554320402443409
54.56369400024414,0.000565148307941854,0.0005573765956796706,0.0005611539236269891
48.681148529052734,0.000572629040107131,0.000565148307941854,0.0005687552620656788
45.801387786865234,0.0005779502680525184,0.000572629040107131,0.0005751455901190639
45.222373962402344,0.0005798570928163826,0.0005779502680525184,0.0005787613918073475
46.861175537109375,0.000578035251237452,0.0005798570928163826,0.0005788145354017615
51.16072463989258,0.0005731827113777399,0.000578035251237452,0.000575495301745832
59.31367492675781,0.0005668709054589272,0.0005731827113777399,0.0005699384491890669
73.88150024414062,0.0005611597443930805,0.0005668709054589272,0.0005639574374072254
98.70405578613281,0.000558116240426898,0.0005611597443930805,0.0005596078699454665
129.14845275878906,0.0005593925016000867,0.000558116240426898,0.0005587377236224711
124.6018295288086,0.000565884867683053,0.0005593925016000867,0.0005626115016639233
94.33169555664062,0.0005776174948550761,0.000565884867683053,0.0005716888117603958
72.13658905029297,0.0005937276873737574,0.0005776174948550761,0.0005855598719790578
59.050941467285156,0.0006126028019934893,0.0005937276873737574,0.000603002670686692
51.440338134765625,0.0006321411929093301,0.0006126028019934893,0.0006221744697540998
47.187286376953125,0.0006501345196738839,0.0006321411929093301,0.0006409271736629307
45.33866500854492,0.0006646848050877452,0.0006501345196738839,0.0006572064012289047
1.000000045813705e-18,0.0,0.0006646848050877452,0.0
1.000000045813705e-18,0.0006758053787052631,0.0,0.0
49.43729782104492,0.0006709342123940587,0.0006758053787052631,0.0006732291076332331
57.82133865356445,0.0006634473102167249,0.0006709342123940587,0.0006670820876024663
71.3427734375,0.0006559836911037564,0.0006634473102167249,0.0006596413441002369
89.53095245361328,0.0006509636878035963,0.0006559836911037564,0.0006534288986586034
100.07229614257812,0.0006500589661300182,0.0006509636878035963,0.0006504792254418135
89.22074890136719,0.0006538742454722524,0.0006500589661300182,0.0006519231246784329
71.56574249267578,0.0006618791376240551,0.0006538742454722524,0.0006578000029549003
58.541568756103516,0.0006724976701661944,0.0006618791376240551,0.000667068874463439
50.2909049987793,0.0006834095693193376,0.0006724976701661944,0.0006777959642931819
45.383113861083984,0.000692003988660872,0.0006834095693193376,0.0006875247927382588
42.86688995361328,0.000695905415341258,0.000692003988660872,0.0006937625585123897
42.30558395385742,0.0006935308338142931,0.000695905415341258,0.0006945241475477815
43.62026596069336,0.000684475468005985,0.0006935308338142931,0.0006888100760988891
47.22696304321289,0.0006696634809486568,0.000684475468005985,0.0006768809398636222
54.06352996826172,0.0006511302199214697,0.0006696634809486568,0.000660222489386797
66.2476577758789,0.0006315406644716859,0.0006511302199214697,0.0006411902722902596
87.93782043457031,0.0006135990843176842,0.0006315406644716859,0.0006224666140042245
122.1546401977539,0.0005994630046188831,0.0006135990843176842,0.0006064705085009336
138.31640625,0.0005904060089960694,0.0005994630046188831,0.000594902434386313
107.9947738647461,0.0005866644787602127,0.0005904060089960694,0.0005885076825506985
79.54459381103516,0.000587504415307194,0.0005866644787602127,0.0005870383465662599
62.89741134643555,0.0005913861677981913,0.000587504415307194,0.0005893675843253732
53.31267547607422,0.0005962763680145144,0.0005913861677981913,0.0005937214009463787
47.84330749511719,0.0005999869899824262,0.0005962763680145144,0.0005979978013783693
45.05378723144531,0.0006005901377648115,0.0005999869899824262,0.0006001409492455423
44.34465408325195,0.0005968273035250604,0.0006005901377648115,0.000598554965108633
45.60475158691406,0.0005883729318156838,0.0005968273035250604,0.0005924450815655291
49.251007080078125,0.0005759480409324169,0.0005883729318156838,0.0005820103688165545
56.367286682128906,0.0005611458909697831,0.0005759480409324169,0.0005684121279045939
69.519775390625,0.0005460879765450954,0.0005611458909697831,0.000553510501049459
95.06369018554688,0.0005329617997631431,0.0005460879765450954,0.0005394563195295632
146.48648071289062,0.0005235710414126515,0.0005329617997631431,0.0005282339407131076
191.09718322753906,0.0005190373049117625,0.0005235710414126515,0.0005212926771491766
134.95574951171875,0.0005196589045226574,0.0005190373049117625,0.0005193342221900821
90.7823715209961,0.0005248943343758583,0.0005196589045226574,0.0005222385516390204
68.7480239868164,0.0005334806628525257,0.0005248943343758583,0.0005291136913001537
57.154293060302734,0.000543649890460074,0.0005334806628525257,0.0005384577671065927
50.759674072265625,0.0005534333758987486,0.000543649890460074,0.0005484119756147265
47.54214096069336,0.0005610132357105613,0.0005534333758987486,0.0005570859648287296
46.6967658996582,0.0005651015089824796,0.0005610132357105613,0.0005629240768030286
47.98594284057617,0.0005652367253787816,0.0005651015089824796,0.0005650468519888818
51.86067199707031,0.0005618905415758491,0.0005652367253787816,0.0005634574918076396
59.37628173828125,0.0005563710001297295,0.0005618905415758491,0.0005590459331870079
73.15638732910156,0.0005505102453753352,0.0005563710001297295,0.0005533822113648057
99.38370513916016,0.0005462812259793282,0.0005505102453753352,0.000548364594578743
149.86630249023438,0.000545395421795547,0.0005462812259793282,0.0005458265077322721
190.03170776367188,0.0005489995237439871,0.000545395421795547,0.000547187402844429
139.35641479492188,0.0005574929527938366,0.0005489995237439871,0.0005532159702852368
95.0360107421875,0.000570503412745893,0.0005574929527938366,0.0005639292066916823
71.99781036376953,0.0005869193701073527,0.000570503412745893,0.000578596256673336
59.46966552734375,0.0006050583906471729,0.0005869193701073527,0.0005958335241302848
52.29435729980469,0.0006229018326848745,0.0006050583906471729,0.0006138002499938011
48.33256912231445,0.0006384282605722547,0.0006229018326848745,0.0006304794223979115
46.57765197753906,0.0006499869050458074,0.0006384282605722547,0.0006440309807658195
46.71922302246094,0.000656612275633961,0.0006499869050458074,0.0006531404796987772
48.73003387451172,0.0006582324858754873,0.000656612275633961,0.000657283584587276
52.9332389831543,0.0006556658772751689,0.0006582324858754873,0.0006568316603079438
60.076087951660156,0.0006504436023533344,0.0006556658772751689,0.0006529602687805891
71.11564636230469,0.0006444540340453386,0.0006504436023533344,0.0006473789690062404
86.18485260009766,0.0006395330419763923,0.0006444540340453386,0.0006419464480131865
99.88089752197266,0.000637122371699661,0.0006395330419763923,0.0006382951978594065
100.04026794433594,0.00063799211056903,0.000637122371699661,0.0006375256925821304
86.86162567138672,0.0006421505240723491,0.00063799211056903,0.0006400257698260248
72.526611328125,0.000648847664706409,0.0006421505240723491,0.0006454288959503174
61.79964065551758,0.0006567331729456782,0.000648847664706409,0.0006526925135403872
54.778141021728516,0.0006640906212851405,0.0006567331729456782,0.0006602908833883703
50.496910095214844,0.0006691307062283158,0.0006640906212851405,0.0006664746906608343
48.366031646728516,0.0006703578401356936,0.0006691307062283158,0.0006696010823361576
48.03984069824219,0.0006668540299870074,0.0006703578401356936,0.0006684600375592709
49.56373977661133,0.0006584986695088446,0.0006668540299870074,0.0006625304813496768
53.27553176879883,0.0006460000295192003,0.0006584986695088446,0.0006521071773022413
59.999961853027344,0.0006307751755230129,0.0006460000295192003,0.0006382561405189335
71.43748474121094,0.0006146539817564189,0.0006307751755230129,0.0006226034602150321
90.40604400634766,0.0005995254032313824,0.0006146539817564189,0.0006070068338885903
120.18315887451172,0.0005869954475201666,0.0005995254032313824,0.0005932077183388174
146.12289428710938,0.0005781461368314922,0.0005869954475201666,0.0005825410480611026
131.67221069335938,0.0005733955185860395,0.0005781461368314922,0.0005757499602623284
100.68540954589844,0.0005724868387915194,0.0005733955185860395,0.0005729132681153715
78.73776245117188,0.0005745640373788774,0.0005724868387915194,0.0005734785809181631
65.438720703125,0.0005783242522738874,0.0005745640373788774,0.0005763738299719989
57.40673828125,0.0005822243401780725,0.0005783242522738874,0.0005801828810945153
52.75101852416992,0.0005847506690770388,0.0005822243401780725,0.0005833813338540494
50.55423355102539,0.0005846658023074269,0.0005847506690770388,0.0005845943232998252
50.38755416870117,0.00058126007206738,0.0005846658023074269,0.0005828468129038811
52.26511764526367,0.0005745047237724066,0.00058126007206738,0.0005777684855274856
56.694740295410156,0.0005650651874020696,0.0005745047237724066,0.000569678726606071
64.83064270019531,0.0005541706341318786,0.0005650651874020696,0.0005595266120508313
79.36116027832031,0.0005433717742562294,0.0005541706341318786,0.0005487024318426847
106.43812561035156,0.000534264137968421,0.0005433717742562294,0.0005387758137658238
159.6145782470703,0.0005281954072415829,0.000534264137968421,0.0005312113207764924
225.8541259765625,0.0005260785692371428,0.0005281954072415829,0.0005271312547847629
176.54653930664062,0.0005282748606987298,0.0005260785692371428,0.0005271675763651729
117.32608795166016,0.0005345793906599283,0.0005282748606987298,0.0005313987494446337
86.86506652832031,0.0005442578694783151,0.0005345793906599283,0.0005393610335886478
70.46762084960938,0.0005561667494475842,0.0005442578694783151,0.0005501239793375134
61.12115478515625,0.0005688933306373656,0.0005561667494475842,0.0005624175537377596
55.80462646484375,0.0005809957510791719,0.0005688933306373656,0.0005748189287260175
53.13754653930664,0.000591214862652123,0.0005809957510791719,0.0005859779193997383
52.574310302734375,0.000598698272369802,0.000591214862652123,0.0005948363104835153
1.000000045813705e-18,0.0,0.000598698272369802,0.0
1.000000045813705e-18,0.0006043550092726946,0.0,0.0
57.69025421142578,0.0005949634360149503,0.0006043550092726946,0.0005995526444166899
65.13370513916016,0.0005835640477016568,0.0005949634360149503,0.00058916857233271
78.02362823486328,0.0005716302548535168,0.0005835640477016568,0.0005775203462690115
100.2653579711914,0.0005606979830190539,0.0005716302548535168,0.0005661105969920754
137.57119750976562,0.000552114041056484,0.0005606979830190539,0.0005563754821196198
176.0252685546875,0.0005468025337904692,0.000552114041056484,0.0005494435899890959
154.9319305419922,0.0005451636388897896,0.0005468025337904692,0.0005459716194309294
112.83219146728516,0.0005470265168696642,0.0005451636388897896,0.0005460732500068843
85.7431869506836,0.0005516870878636837,0.0005470265168696642,0.0005493146600201726
70.02247619628906,0.0005580097786150873,0.0005516870878636837,0.0005547826876863837
60.69355392456055,0.0005646065110340714,0.0005580097786150873,0.0005612218519672751
55.2066764831543,0.0005700308829545975,0.0005646065110340714,0.000567218754440546
52.35749435424805,0.0005730269476771355,0.0005700308829545975,0.0005714226281270385
51.58196258544922,0.0005727485404349864,0.0005730269476771355,0.0005727806128561497
52.822044372558594,0.0005689485697075725,0.0005727485404349864,0.0005707442760467529
56.36453628540039,0.0005620157462544739,0.0005689485697075725,0.0005653841071762145
63.134239196777344,0.0005529258050955832,0.0005620157462544739,0.0005573839298449457
75.00967407226562,0.0005430581513792276,0.0005529258050955832,0.0005479224491864443
1.000000045813705e-18,0.0,0.0005430581513792276,0.0
1.000000045813705e-18,0.000533296843059361,0.0,0.0
107.87037658691406,0.0005311291897669435,0.000533296843059361,0.000532189616933465
126.43959045410156,0.0005287277745082974,0.0005311291897669435,0.0005299111362546682
156.53330993652344,0.0005265404470264912,0.0005287277745082974,0.0005276227602735162
202.8545379638672,0.0005249890964478254,0.0005265404470264912,0.0005257583106867969
257.2045593261719,0.0005243851337581873,0.0005249890964478254,0.0005246835644356906
263.19561767578125,0.0005249057430773973,0.0005243851337581873,0.0005246420623734593
213.11280822753906,0.0005265561048872769,0.0005249057430773973,0.0005257249576970935
165.18711853027344,0.0005291895940899849,0.0005265561048872769,0.0005278619937598705
135.10791015625,0.0005325193051248789,0.0005291895940899849,0.0005308376858010888
116.45848846435547,0.0005361759103834629,0.0005325193051248789,0.0005343251395970583
104.93228912353516,0.0005397632485255599,0.0005361759103834629,0.0005379425128921866
98.50862121582031,0.0005429168231785297,0.0005397632485255599,0.0005413101753219962
95.88021850585938,0.0005453671328723431,0.0005429168231785297,0.0005441113607957959
96.49518585205078,0.0005469656316563487,0.0005453671328723431,0.0005461368709802628
100.04291534423828,0.0005477265221998096,0.0005469656316563487,0.0005473190685734153
106.98824310302734,0.0005477963131852448,0.0005477265221998096,0.0005477379891090095
117.41471099853516,0.0005474242498166859,0.0005477963131852448,0.0005475908983498812
131.1607666015625,0.0005469198804348707,0.0005474242498166859,0.0005471566109918058
145.7263641357422,0.000546582043170929,0.0005469198804348707,0.0005467385635711253
155.3415069580078,0.000546645256690681,0.000546582043170929,0.0005466028233058751
153.8526611328125,0.0005472393822856247,0.000546645256690681,0.0005469311727210879
142.3095703125,0.0005483644199557602,0.0005472393822856247,0.0005477885715663433
127.05766296386719,0.00054988416377455,0.0005483644199557602,0.000549107207916677
113.06809997558594,0.0005515488446690142,0.00054988416377455,0.0005506947636604309
102.67859649658203,0.000553033547475934,0.0005515488446690142,0.0005522649153135717
95.42574310302734,0.0005539904814213514,0.000553033547475934,0.0005534818628802896
91.2532730102539,0.0005541043356060982,0.0005539904814213514,0.0005540146376006305
89.69648742675781,0.0005531552014872432,0.0005541043356060982,0.0005535957170650363
90.76300811767578,0.0005510435439646244,0.0005531552014872432,0.0005520654958672822
94.66677856445312,0.0005478214588947594,0.0005510435439646244,0.0005494001670740545
101.92109680175781,0.0005436944775283337,0.0005478214588947594,0.0005457284860312939
113.86455535888672,0.0005389702855609357,0.0005436944775283337,0.0005413070321083069
132.29855346679688,0.0005340361967682838,0.0005389702855609357,0.0005364828975871205
161.60665893554688,0.000529300537891686,0.0005340361967682838,0.000531653524376452
206.1995849609375,0.0005251215770840645,0.000529300537891686,0.0005272012786008418
256.5652770996094,0.0005217817379161716,0.0005251215770840645,0.0005234455456957221
270.2569885253906,0.0005194379482418299,0.0005217817379161716,0.0005206054775044322
230.7449951171875,0.0005181180313229561,0.0005194379482418299,0.0005187732167541981
183.4875946044922,0.0005177180282771587,0.0005181180313229561,0.0005179108120501041
150.83448791503906,0.0005180336884222925,0.0005177180282771587,0.0005178649444133043
129.16836547851562,0.0005187761853449047,0.0005180336884222925,0.0005183897446841002
115.50150299072266,0.000519634922966361,0.0005187761853449047,0.0005191863747313619
107.5925521850586,0.0005203110631555319,0.000519634922966361,0.0005199508741497993
103.4179458618164,0.0005205610650591552,0.0005203110631555319,0.0005204122280701995
102.9561767578125,0.0005202417960390449,0.0005205610650591552,0.0005203773616813123
105.65827941894531,0.000519316119607538,0.0005202417960390449,0.0005197559949010611
111.92647552490234,0.0005178621504455805,0.000519316119607538,0.0005185685004107654
122.8783187866211,0.0005160619039088488,0.0005178621504455805,0.0005169446812942624
140.07687377929688,0.0005141609581187367,0.0005160619039088488,0.0005150979850441217
164.53907775878906,0.0005124387098476291,0.0005141609581187367,0.0005132901715114713
197.0420684814453,0.0005111542996019125,0.0005124387098476291,0.0005117900436744094
230.43077087402344,0.0005105264135636389,0.0005111542996019125,0.0005108359619043767
237.77288818359375,0.0005106698372401297,0.0005105264135636389,0.0005105941090732813
213.30470275878906,0.0005116145475767553,0.0005106698372401297,0.0005111368373036385
178.36280822753906,0.0005132754449732602,0.0005116145475767553,0.000512436730787158
150.6547088623047,0.0005154783139005303,0.0005132754449732602,0.0005143648013472557
130.54368591308594,0.0005179787985980511,0.0005154783139005303,0.0005167123163118958
117.09359741210938,0.0005204917397350073,0.0005179787985980511,0.000519215245731175
108.76235961914062,0.0005227355868555605,0.0005204917397350073,0.0005215908167883754
103.99221801757812,0.0005244699423201382,0.0005227355868555605,0.0005235782591626048
102.51007843017578,0.0005255298456177115,0.0005244699423201382,0.0005249750684015453
104.00419616699219,0.0005258499877527356,0.0005255298456177115,0.0005256660515442491
108.68987274169922,0.0005254772258922458,0.0005258499877527356,0.0005256418371573091
117.10252380371094,0.0005245620850473642,0.0005254772258922458,0.00052500085439533
130.59303283691406,0.0005233340198174119,0.0005245620850473642,0.0005239328602328897
152.0061492919922,0.0005220781313255429,0.0005233340198174119,0.000522694899700582
182.02822875976562,0.0005210874369367957,0.0005220781313255429,0.0005215752171352506
222.1872100830078,0.0005206288769841194,0.0005210874369367957,0.0005208533257246017
252.66258239746094,0.0005208919756114483,0.0005206288769841194,0.0005207568174228072
246.00514221191406,0.0005219847080297768,0.0005208919756114483,0.0005214342381805182
207.9303436279297,0.0005239075399003923,0.0005219847080297768,0.0005229396629147232
170.77398681640625,0.0005265470826998353,0.0005239075399003923,0.0005252170958556235
142.6539306640625,0.0005296998424455523,0.0005265470826998353,0.0005281085614115
123.83768463134766,0.00053307821508497,0.0005296998424455523,0.0005313694127835333
111.50248718261719,0.000536380335688591,0.00053307821508497,0.0005347055848687887
103.42218017578125,0.000539281580131501,0.000536380335688591,0.0005378042114898562
98.89776611328125,0.000541521527338773,0.000539281580131501,0.0005403731483966112
96.95621490478516,0.000542902504093945,0.000541521527338773,0.0005421831738203764
97.58771514892578,0.0005433456390164793,0.000542902504093945,0.0005430959863588214
101.00514221191406,0.000542873633094132,0.0005433456390164793,0.000543083471711725
106.90481567382812,0.000541620422154665,0.000542873633094132,0.0005422235117293894
115.5826416015625,0.0005398056237027049,0.000541620422154665,0.0005406925920397043
127.17171478271484,0.000537692685611546,0.0005398056237027049,0.0005387320416048169
140.48619079589844,0.0005355511675588787,0.000537692685611546,0.0005366078112274408
152.6974334716797,0.0005336235044524074,0.0005355511675588787,0.000534575548954308
158.64828491210938,0.0005320748314261436,0.0005336235044524074,0.0005328385741449893
154.69798278808594,0.000530981516931206,0.0005320748314261436,0.0005315173184499145
143.86729431152344,0.0005303156794980168,0.000530981516931206,0.0005306361708790064
130.79896545410156,0.0005299650365486741,0.0005303156794980168,0.0005301253404468298
118.95176696777344,0.0005297297611832619,0.0005299650365486741,0.0005298291798681021
110.25379180908203,0.0005293869762681425,0.0005297297611832619,0.0005295370938256383
104.41067504882812,0.0005286993109621108,0.0005293869762681425,0.0005290192784741521
101.23692321777344,0.0005274711293168366,0.0005286993109621108,0.0005280596669763327
100.94224548339844,0.0005255910218693316,0.0005274711293168366,0.0005265049985609949
103.85064697265625,0.0005230428650975227,0.0005255910218693316,0.0005242917104624212
110.37641143798828,0.0005199279985390604,0.0005230428650975227,0.0005214623524807394
122.40567016601562,0.0005164601607248187,0.0005199279985390604,0.0005181744927540421
141.9734344482422,0.000512925733346492,0.0005164601607248187,0.0005146777257323265
175.2227783203125,0.0005096595268696547,0.000512925733346492,0.0005112822400406003
240.0315399169922,0.0005070032202638686,0.0005096595268696547,0.0005083257565274835
370.65673828125,0.0005052458145655692,0.0005070032202638686,0.000506122421938926
535.9456176757812,0.0005045903380960226,0.0005052458145655692,0.0005049175815656781
382.9363708496094,0.000505134928971529,0.0005045903380960226,0.0005048613529652357
245.75094604492188,0.0005068450700491667,0.000505134928971529,0.0005059855757281184
177.71469116210938,0.0005095519591122866,0.0005068450700491667,0.0005081891431473196
140.86021423339844,0.0005129980272613466,0.0005095519591122866,0.000511259597260505
119.2693862915039,0.0005168301868252456,0.0005129980272613466,0.0005148928030394018
106.53225708007812,0.0005206761998124421,0.0005168301868252456,0.0005187271162867546
99.08888244628906,0.0005241849576123059,0.0005206761998124421,0.0005224013584665954
95.48304748535156,0.0005270606488920748,0.0005241849576123059,0.0005255923606455326
95.05067443847656,0.0005291345878504217,0.0005270606488920748,0.0005280677578411996
97.71927642822266,0.0005303601501509547,0.0005291345878504217,0.0005297196912579238
103.63162994384766,0.0005308410618454218,0.0005303601501509547,0.0005305763334035873
113.31554412841797,0.000530795834492892,0.0005308410618454218,0.0005307982792146504
127.44221496582031,0.0005305286613292992,0.000530795834492892,0.0005306464154273272
145.70616149902344,0.0005303655634634197,0.0005305286613292992,0.0005304351216182113
163.93896484375,0.0005306089296936989,0.0005303655634634197,0.0005304778460413218
171.84898376464844,0.000531477970071137,0.0005306089296936989,0.0005310347769409418
162.88360595703125,0.0005330652347765863,0.000531477970071137,0.0005322614451870322
144.3817596435547,0.0005353286396712065,0.0005330652347765863,0.0005341833457350731
125.15389251708984,0.0005380879156291485,0.0005353286396712065,0.000536689767614007
110.36173248291016,0.0005410582525655627,0.0005380879156291485,0.000539549277164042
100.0108413696289,0.0005438821972347796,0.0005410582525655627,0.0005424416158348322
93.4212875366211,0.0005462014814838767,0.0005438821972347796,0.0005450097378343344
90.13648223876953,0.0005477184313349426,0.0005462014814838767,0.0005469261668622494
89.63978576660156,0.0005482467240653932,0.0005477184313349426,0.000547948875464499
92.10897827148438,0.0005477545782923698,0.0005482467240653932,0.0005479688406921923
98.21139526367188,0.0005463827401399612,0.0005477545782923698,0.0005470404285006225
108.59066772460938,0.0005444235284812748,0.0005463827401399612,0.0005453797057271004
124.90071105957031,0.0005422693793661892,0.0005444235284812748,0.0005433285259641707
148.2870635986328,0.0005403612740337849,0.0005422693793661892,0.0005413027247413993
176.24142456054688,0.0005391063750721514,0.0005403612740337849,0.0005397252971306443
191.21080017089844,0.0005388080608099699,0.0005391063750721514,0.0005389503203332424
175.73326110839844,0.0005395971238613129,0.0005388080608099699,0.0005391942104324698
146.876953125,0.0005414345068857074,0.0005395971238613129,0.0005405029514804482
121.3097915649414,0.0005440872046165168,0.0005414345068857074,0.0005427412106655538
103.57843017578125,0.0005471570766530931,0.0005440872046165168,0.0005455948994494975
91.73365783691406,0.000550157274119556,0.0005471570766530931,0.000548622861970216
84.51095581054688,0.0005525733577087522,0.000550157274119556,0.0005513257347047329
80.64935302734375,0.0005539616104215384,0.0005525733577087522,0.0005532249342650175
79.75973510742188,0.0005540275597013533,0.0005539616104215384,0.0005539515404962003
81.5940170288086,0.0005526765598915517,0.0005540275597013533,0.000553310674149543
86.42369842529297,0.0005500448169186711,0.0005526765598915517,0.0005513228825293481
94.91204071044922,0.0005464688874781132,0.0005500448169186711,0.0005482241977006197
108.05101776123047,0.0005424236296676099,0.0005464688874781132,0.0005444198613986373
126.59651947021484,0.0005384370451793075,0.0005424236296676099,0.0005404104012995958
146.68185424804688,0.0005349876009859145,0.0005384370451793075,0.0005366976838558912
159.1400146484375,0.0005324299563653767,0.0005349876009859145,0.0005336972535587847
152.5037384033203,0.0005309167318046093,0.0005324299563653767,0.0005316619062796235
132.73719787597656,0.000530404387973249,0.0005309167318046093,0.0005306459497660398
114.10600280761719,0.0005306482780724764,0.000530404387973249,0.0005305064260028303
100.3601303100586,0.000531272089574486,0.0005306482780724764,0.0005309341941028833
91.42236328125,0.0005318346666172147,0.000531272089574486,0.0005315219750627875
86.79132843017578,0.0005319343181326985,0.0005318346666172147,0.0005318496841937304
85.6512451171875,0.0005312887951731682,0.0005319343181326985,0.0005315757589414716
88.23274230957031,0.0005298110190778971,0.0005312887951731682,0.0005305159138515592
95.05780029296875,0.0005276360316202044,0.0005298110190778971,0.000528693781234324
108.15643310546875,0.0005250981776043773,0.0005276360316202044,0.0005263437051326036
131.76866149902344,0.00052269222214818,0.0005250981776043773,0.0005238793091848493
174.12734985351562,0.0005209557130001485,0.00052269222214818,0.0005218151491135359
249.87789916992188,0.0005203766049817204,0.0005209557130001485,0.0005206624045968056
293.1986389160156,0.0005213002441450953,0.0005203766049817204,0.000520835688803345
220.45294189453125,0.0005238484591245651,0.0005213002441450953,0.0005225678905844688
154.45069885253906,0.0005278968019410968,0.0005238484591245651,0.0005258581368252635
117.68946075439453,0.0005330585991032422,0.0005278968019410968,0.0005304525839164853
97.12622833251953,0.0005387680139392614,0.0005330585991032422,0.0005358774797059596
85.13885498046875,0.0005443596746772528,0.0005387680139392614,0.0005415193736553192
78.59862518310547,0.000549161690287292,0.0005443596746772528,0.0005467112641781569
75.922119140625,0.0005526597960852087,0.000549161690287292,0.0005508603644557297
76.44867706298828,0.0005545690073631704,0.0005526597960852087,0.0005535665550269186
80.17164611816406,0.0005549010820686817,0.0005545690073631704,0.000554692349396646
87.77784729003906,0.0005539623089134693,0.0005549010820686817,0.0005543960724025965
99.7181396484375,0.0005522792926058173,0.0005539623089134693,0.0005530929192900658
116.4676284790039,0.0005504722939804196,0.0005522792926058173,0.0005513553041964769
134.1549835205078,0.0005491286865435541,0.0005504722939804196,0.0005497853271663189
140.39915466308594,0.0005486563895829022,0.0005491286865435541,0.0005488790920935571
128.52610778808594,0.0005492066266015172,0.0005486563895829022,0.0005489152972586453
110.04549407958984,0.0005506500601768494,0.0005492066266015172,0.0005499055841937661
94.449951171875,0.0005525844171643257,0.0005506500601768494,0.0005515858647413552
83.77701568603516,0.000554456259123981,0.0005525844171643257,0.0005534804658964276
77.47913360595703,0.0005556431133300066,0.000554456259123981,0.0005550035275518894
74.75621032714844,0.0005556588876061141,0.0005556431133300066,0.000555601785890758
75.30292510986328,0.0005542440339922905,0.0005556588876061141,0.0005549027118831873
79.54735565185547,0.0005514493095688522,0.0005542440339922905,0.0005528019391931593
88.68915557861328,0.0005476684309542179,0.0005514493095688522,0.0005495214136317372
104.98682403564453,0.0005435323109850287,0.0005476684309542179,0.000545572373084724
131.88409423828125,0.0005398072535172105,0.0005435323109850287,0.0005416516214609146
168.4671630859375,0.0005371979787014425,0.0005398072535172105,0.0005384921096265316
181.3211669921875,0.0005361842922866344,0.0005371979787014425,0.0005366832483559847
148.8790740966797,0.0005369434366002679,0.0005361842922866344,0.0005365521064959466
114.45655059814453,0.0005392514867708087,0.0005369434366002679,0.000538076099473983
92.00293731689453,0.0005425525596365333,0.0005392514867708087,0.0005408678553067148
78.5813217163086,0.0005460444954223931,0.0005425525596365333,0.000544251874089241
71.06336212158203,0.0005488551687449217,0.0005460444954223931,0.0005473940400406718
67.52467346191406,0.0005502272979356349,0.0005488551687449217,0.0005494809010997415
67.4436264038086,0.0005497015081346035,0.0005502272979356349,0.0005499044200405478
70.67525482177734,0.0005472376942634583,0.0005497015081346035,0.0005484140710905194
77.9430923461914,0.0005432221223600209,0.0005472376942634583,0.0005451821489259601
90.74771881103516,0.0005383948446251452,0.0005432221223600209,0.0005407710559666157
110.54782104492188,0.0005336370086297393,0.0005383948446251452,0.0005359894130378962
134.3572998046875,0.0005297709722071886,0.0005336370086297393,0.0005316863534972072
1.000000045813705e-18,0.0,0.0005297709722071886,0.0
1.000000045813705e-18,0.0005273137940093875,0.0,0.0
144.45664978027344,0.0005261668120510876,0.0005273137940093875,0.0005267278756946325
147.9124298095703,0.0005248996312730014,0.0005261668120510876,0.0005255213472992182
152.81248474121094,0.0005235538701526821,0.0005248996312730014,0.0005242156330496073
159.82943725585938,0.00052218372002244,0.0005235538701526821,0.0005228586378507316
167.96237182617188,0.000520846457220614,0.00052218372002244,0.0005215059500187635
178.81863403320312,0.0005196247948333621,0.000520846457220614,0.0005202276515774429
190.62196350097656,0.0005185742047615349,0.0005196247948333621,0.0005190926021896303
203.31781005859375,0.000517764943651855,0.0005185742047615349,0.0005181636661291122
212.82875061035156,0.0005172436940483749,0.000517764943651855,0.0005174990510568023
223.2799530029297,0.0005170567892491817,0.0005172436940483749,0.0005171455559320748
229.86170959472656,0.0005172343808226287,0.0005170567892491817,0.0005171411903575063
232.0623779296875,0.0005177818238735199,0.0005172343808226287,0.0005175037076696754
227.49671936035156,0.0005186958005651832,0.0005177818238735199,0.0005182340973988175
217.8761749267578,0.0005199634470045567,0.0005186958005651832,0.0005193242686800659
206.96356201171875,0.0005215402343310416,0.0005199634470045567,0.0005207456415519118
193.48568725585938,0.0005233766860328615,0.0005215402343310416,0.0005224511260166764
180.7841339111328,0.0005254033021628857,0.0005233766860328615,0.0005243814666755497
169.0366668701172,0.0005275305593386292,0.0005254033021628857,0.0005264570936560631
158.28829956054688,0.0005296628223732114,0.0005275305593386292,0.0005285855149850249
148.86660766601562,0.0005316936294548213,0.0005296628223732114,0.0005306657403707504
141.28500366210938,0.0005335253663361073,0.0005316936294548213,0.0005325958481989801
136.10855102539062,0.0005350447027012706,0.0005335253663361073,0.0005342705408111215
132.30955505371094,0.0005361629300750792,0.0005350447027012706,0.0005355887115001678
130.06239318847656,0.0005368134588934481,0.0005361629300750792,0.0005364727112464607
129.3690643310547,0.0005369506543502212,0.0005368134588934481,0.0005368664860725403
130.39035034179688,0.0005365551915019751,0.0005369506543502212,0.0005367376143112779
132.62330627441406,0.0005356373731046915,0.0005365551915019751,0.0005360813811421394
136.55819702148438,0.0005342438817024231,0.0005356373731046915,0.0005349263665266335
142.546142578125,0.000532447942532599,0.0005342438817024231,0.0005333325825631618
150.14060974121094,0.0005303360521793365,0.000532447942532599,0.000531379715539515
159.3631591796875,0.0005280109471641481,0.0005303360521793365,0.0005291623529046774
170.8936309814453,0.0005255851428955793,0.0005280109471641481,0.0005267881788313389
184.10208129882812,0.0005231643444858491,0.0005255851428955793,0.0005243661580607295
197.16702270507812,0.0005208540824241936,0.0005231643444858491,0.0005220017628744245
212.0586700439453,0.0005187424831092358,0.0005208540824241936,0.0005197919672355056
225.1507568359375,0.0005169055657461286,0.0005187424831092358,0.0005178186111152172
232.9431610107422,0.0005154026439413428,0.0005169055657461286,0.0005161493318155408
238.61045837402344,0.0005142739391885698,0.0005154026439413428,0.0005148339550942183
232.5226593017578,0.0005135435494594276,0.0005142739391885698,0.0005139043787494302
223.7077178955078,0.0005132138612680137,0.0005135435494594276,0.0005133740487508476
210.9365692138672,0.0005132671212777495,0.0005132138612680137,0.000513235223479569
197.09107971191406,0.0005136696854606271,0.0005132671212777495,0.0005134622333571315
182.54803466796875,0.000514369341544807,0.0005136696854606271,0.0005140121793374419
170.04071044921875,0.0005153029342181981,0.000514369341544807,0.0005148274940438569
159.1667022705078,0.0005163875175639987,0.0005153029342181981,0.0005158352432772517
150.57073974609375,0.0005175431724637747,0.0005163875175639987,0.0005169541109353304
143.9254150390625,0.0005186868365854025,0.0005175431724637747,0.0005181026645004749
138.69403076171875,0.0005197350401431322,0.0005186868365854025,0.0005191976670175791
135.9168701171875,0.0005206352798268199,0.0005197350401431322,0.0005201713647693396
135.0355682373047,0.0005213351687416434,0.0005206352798268199,0.0005209713126532733
135.93130493164062,0.0005218214937485754,0.0005213351687416434,0.0005215646233409643
138.5628662109375,0.0005221051396802068,0.0005218214937485754,0.0005219501908868551
142.12039184570312,0.0005222179461270571,0.0005221051396802068,0.0005221490864641964
148.25439453125,0.0005222120671533048,0.0005222179461270571,0.0005222036270424724
156.09371948242188,0.0005221689352765679,0.0005222120671533048,0.0005221802857704461
164.830810546875,0.0005221646861173213,0.0005221689352765679,0.0005221577011980116
174.05389404296875,0.0005222797626629472,0.0005221646861173213,0.0005222141044214368
183.6562042236328,0.0005225965287536383,0.0005222797626629472,0.0005224308697506785
191.46522521972656,0.0005231722607277334,0.0005225965287536383,0.0005228776717558503
196.07415771484375,0.0005240472382865846,0.0005231722607277334,0.0005236032302491367
195.05374145507812,0.0005252506234683096,0.0005240472382865846,0.0005246421787887812
190.57470703125,0.0005267731612548232,0.0005252506234683096,0.0005260045873001218
182.996337890625,0.000528594246134162,0.0005267731612548232,0.0005276754964143038
173.12213134765625,0.00053065933752805,0.000528594246134162,0.0005296174203976989
162.1553955078125,0.0005329010309651494,0.00053065933752805,0.0005317693576216698
153.12258911132812,0.0005352343432605267,0.0005329010309651494,0.0005340554635040462
144.192626953125,0.0005375577602535486,0.0005352343432605267,0.0005363823147490621
136.56900024414062,0.0005397566128522158,0.0005375577602535486,0.0005386420525610447
130.6556854248047,0.0005417221109382808,0.0005397566128522158,0.000540723092854023
125.76371765136719,0.0005433445330709219,0.0005417221109382808,0.0005425160052254796
122.22760009765625,0.000544524984434247,0.0005433445330709219,0.0005439167143777013
120.39436340332031,0.0005451875040307641,0.000544524984434247,0.0005448378506116569
120.03466033935547,0.0005452893092297018,0.0005451875040307641,0.0005452199839055538
120.82194519042969,0.00054481829283759,0.0005452893092297018,0.00054503558203578
123.53511047363281,0.0005438010557554662,0.00054481829283759,0.0005442921537905931
127.94058227539062,0.0005423084367066622,0.0005438010557554662,0.0005430381861515343
133.85687255859375,0.0005404332187026739,0.0005423084367066622,0.0005413554608821869
142.38259887695312,0.0005383071256801486,0.0005404332187026739,0.0005393563769757748
151.51197814941406,0.0005360597860999405,0.0005383071256801486,0.0005371711449697614
161.83343505859375,0.0005338359042070806,0.0005360597860999405,0.0005349370185285807
171.0653839111328,0.0005317522445693612,0.0005338359042070806,0.0005327844992280006
178.04776000976562,0.0005299161421135068,0.0005317522445693612,0.0005308255786076188
179.99949645996094,0.0005283961654640734,0.0005299161421135068,0.0005291479756124318
178.8463897705078,0.0005272333510220051,0.0005283961654640734,0.0005278066964820027
171.30690002441406,0.000526422169059515,0.0005272333510220051,0.0005268191453069448
164.18692016601562,0.0005259387544356287,0.000526422169059515,0.0005261711776256561
155.78150939941406,0.0005257325246930122,0.0005259387544356287,0.0005258253077045083
148.20982360839844,0.0005257339216768742,0.0005257325246930122,0.0005257217562757432
141.6619415283203,0.0005258629680611193,0.0005257339216768742,0.000525785842910409
135.9202880859375,0.0005260381731204689,0.0005258629680611193,0.0005259368335828185
131.95330810546875,0.0005261850310489535,0.0005260381731204689,0.0005260969628579915
128.7748260498047,0.0005262376507744193,0.0005261850310489535,0.0005261959740892053
127.02684783935547,0.0005261367768980563,0.0005262376507744193,0.0005261714104562998
126.54069519042969,0.0005258455639705062,0.0005261367768980563,0.0005259752506390214
127.04568481445312,0.0005253533599898219,0.0005258455639705062,0.0005255836294963956
129.41595458984375,0.0005246663349680603,0.0005253533599898219,0.0005249945679679513
132.81166076660156,0.0005238125449977815,0.0005246663349680603,0.0005242249462753534
138.662353515625,0.0005228552035987377,0.0005238125449977815,0.0005233205738477409
146.24888610839844,0.0005218741134740412,0.0005228552035987377,0.0005223527550697327
1.000000045813705e-18,0.0,0.0005218741134740412,0.0
1.000000045813705e-18,0.0005211079260334373,0.0,0.0
140.5671844482422,0.0005200669984333217,0.0005211079260334373,0.0005205745692364872
102.30812072753906,0.000521633424796164,0.0005200669984333217,0.0005208251532167196
78.4328384399414,0.0005250047543086112,0.000521633424796164,0.000523274065926671
65.43451690673828,0.0005289030959829688,0.0005250047543086112,0.0005268888198770583
58.76553726196289,0.0005319183692336082,0.0005289030959829688,0.0005303318612277508
56.30134963989258,0.0005328953848220408,0.0005319183692336082,0.0005323230288922787
57.305667877197266,0.0005312414723448455,0.0005328953848220408,0.0005319875199347734
62.221195220947266,0.0005271332920528948,0.0005312414723448455,0.0005291160778142512
72.80299377441406,0.0005214486154727638,0.0005271332920528948,0.0005242348415777087
94.00678253173828,0.0005155184771865606,0.0005214486154727638,0.0005184465553611517
139.61343383789062,0.0005107644246891141,0.0005155184771865606,0.0005131234065629542
235.71107482910156,0.0005083198193460703,0.0005107644246891141,0.0005095365922898054
219.64454650878906,0.0005087810568511486,0.0005083198193460703,0.0005085456068627536
133.42556762695312,0.0005120864370837808,0.0005087810568511486,0.0005104171577841043
94.0065689086914,0.0005175736732780933,0.0005120864370837808,0.000514793791808188
75.25023651123047,0.0005241337930783629,0.0005175736732780933,0.000520797329954803
65.74949645996094,0.000530484423507005,0.0005241337930783629,0.0005272382986731827
61.538490295410156,0.0005354680470190942,0.000530484423507005,0.0005328998668119311
61.1029052734375,0.0005383460083976388,0.0005354680470190942,0.0005368333077058196
64.24755096435547,0.0005389610887505114,0.0005383460083976388,0.0005385886179283261
71.63943481445312,0.0005377745837904513,0.0005389610887505114,0.0005383156822063029
85.02284240722656,0.0005357240443117917,0.0005377745837904513,0.0005367118283174932
106.20841979980469,0.0005339303752407432,0.0005357240443117917,0.0005348033155314624
128.47369384765625,0.0005333868321031332,0.0005339303752407432,0.0005336428876034915
128.1685028076172,0.0005346804391592741,0.0005333868321031332,0.0005340174539014697
105.50093078613281,0.0005378546193242073,0.0005346804391592741,0.0005362414522096515
84.75410461425781,0.0005423775874078274,0.0005378546193242073,0.000540073961019516
71.42213439941406,0.00054728495888412,0.0005423775874078274,0.0005447723669931293
63.77434158325195,0.0005514106014743447,0.00054728495888412,0.0005492763593792915
60.11458969116211,0.0005536758108064532,0.0005514106014743447,0.0005524657899513841
59.73732376098633,0.0005533949588425457,0.0005536758108064532,0.0005534583469852805
62.56040954589844,0.0005504383007064462,0.0005533949588425457,0.0005518450052477419
69.4148178100586,0.0005452816840261221,0.0005504383007064462,0.0005477981176227331
82.28988647460938,0.0005388882709667087,0.0005452816840261221,0.0005420364905148745
105.47714233398438,0.0005324314115568995,0.0005388882709667087,0.0005356268375180662
146.7957763671875,0.0005270387046039104,0.0005324314115568995,0.0005297165480442345
192.70924377441406,0.0005235079443082213,0.0005270387046039104,0.000525263836607337
172.3002471923828,0.0005221766768954694,0.0005235079443082213,0.0005228336085565388
125.51708984375,0.0005228748777881265,0.0005221766768954694,0.0005225095665082335
96.61809539794922,0.0005249949172139168,0.0005228748777881265,0.0005239061429165304
80.57752990722656,0.0005276541924104095,0.0005249949172139168,0.0005262826452963054
71.91561889648438,0.0005298874457366765,0.0005276541924104095,0.0005287188105285168
67.98578643798828,0.0005308637046255171,0.0005298874457366765,0.0005303183570504189
67.76509094238281,0.0005300957709550858,0.0005308637046255171,0.0005304224323481321
71.17094421386719,0.0005275207804515958,0.0005300957709550858,0.0005287552485242486
79.10980224609375,0.0005235424032434821,0.0005275207804515958,0.0005254866555333138
93.70845031738281,0.0005188964423723519,0.0005235424032434821,0.0005211853422224522
119.47819519042969,0.0005144868046045303,0.0005188964423723519,0.0005166694754734635
160.20005798339844,0.0005111636128276587,0.0005144868046045303,0.0005128131015226245
192.1151123046875,0.0005095432279631495,0.0005111636128276587,0.0005103463772684336
164.37896728515625,0.0005098690744489431,0.0005095432279631495,0.0005096971872262657
123.23551940917969,0.0005119946436025202,0.0005098690744489431,0.0005109143676236272
97.09870910644531,0.0005154135869815946,0.0005119946436025202,0.0005136743420735002
81.99455261230469,0.0005193736869841814,0.0005154135869815946,0.0005173515528440475
73.61527252197266,0.0005230553215369582,0.0005193736869841814,0.0005211633397266269
69.75634002685547,0.0005257357843220234,0.0005230553215369582,0.0005243401974439621
69.39039611816406,0.0005269607645459473,0.0005257357843220234,0.0005262936465442181
72.54515075683594,0.0005266453372314572,0.0005269607645459473,0.0005267534870654345
79.83970642089844,0.0005250850226730108,0.0005266453372314572,0.0005258239689283073
93.33626556396484,0.000522896065376699,0.0005250850226730108,0.0005239599267952144
117.04383087158203,0.0005208467482589185,0.000522896065376699,0.0005218519363552332
158.55078125,0.0005197150749154389,0.0005208467482589185,0.0005202707834541798
215.064208984375,0.0005200897576287389,0.0005197150749154389,0.000519897264894098
211.1892547607422,0.000522285932675004,0.0005200897576287389,0.0005211813258938491
157.56349182128906,0.0005262683844193816,0.000522285932675004,0.0005242632469162345
117.71343231201172,0.0005316626629792154,0.0005262683844193816,0.0005289398832246661
95.3555908203125,0.0005378275527618825,0.0005316626629792154,0.0005347069818526506
82.31553649902344,0.0005439571687020361,0.0005378275527618825,0.0005408438155427575
75.11964416503906,0.0005492501659318805,0.0005439571687020361,0.0005465488648042083
71.83578491210938,0.0005530419293791056,0.0005492501659318805,0.000551089528016746
71.74424743652344,0.0005549290217459202,0.0005530419293791056,0.0005539311678148806
74.7688980102539,0.0005548713961616158,0.0005549290217459202,0.000554851081687957
81.4307632446289,0.0005531689967028797,0.0005548713961616158,0.0005539783742278814
92.54029846191406,0.0005504041910171509,0.0005531689967028797,0.0005517533281818032
109.56937408447266,0.0005472931079566479,0.0005504041910171509,0.0005488242022693157
130.75624084472656,0.0005445466376841068,0.0005472931079566479,0.0005459027597680688
145.04440307617188,0.0005427028518170118,0.0005445466376841068,0.0005436115898191929
137.83120727539062,0.0005420392844825983,0.0005427028518170118,0.0005423572147265077
117.5756607055664,0.0005424887640401721,0.0005420392844825983,0.0005422448739409447
98.9424057006836,0.0005437200888991356,0.0005424887640401721,0.00054307677783072
85.76829528808594,0.000545159331522882,0.0005437200888991356,0.0005444026319310069
77.69893646240234,0.0005461495602503419,0.000545159331522882,0.0005456094513647258
73.44524383544922,0.0005460745887830853,0.0005461495602503419,0.0005460619577206671
72.472412109375,0.0005445444257929921,0.0005460745887830853,0.0005452577024698257
74.7624740600586,0.0005414367187768221,0.0005445444257929921,0.0005429405719041824
80.73912048339844,0.0005369820864871144,0.0005414367187768221,0.0005391642916947603
92.30204772949219,0.0005317046889103949,0.0005369820864871144,0.0005343063385225832
112.6783447265625,0.0005263211205601692,0.0005317046889103949,0.0005289859254844487
148.52728271484375,0.0005215681158006191,0.0005263211205601692,0.0005239279707893729
206.2794952392578,0.0005180982989259064,0.0005215681158006191,0.0005198247381485999
236.06546020507812,0.000516336876899004,0.0005180982989259064,0.0005172127275727689
185.72801208496094,0.0005163829773664474,0.000516336876899004,0.0005163529422134161
135.16159057617188,0.0005180551670491695,0.0005163829773664474,0.0005172046949155629
105.81571960449219,0.0005208647926338017,0.0005180551670491695,0.0005194352706894279
89.0645980834961,0.0005241493345238268,0.0005208647926338017,0.0005224718479439616
79.57923126220703,0.0005271937698125839,0.0005241493345238268,0.0005256281001493335
74.8501968383789,0.0005293375579640269,0.0005271937698125839,0.0005282177589833736
73.86913299560547,0.000530162884388119,0.0005293375579640269,0.0005297019379213452
76.36104583740234,0.0005295396549627185,0.000530162884388119,0.0005298063042573631
1.000000045813705e-18,0.0,0.0005295396549627185,0.0
1.000000045813705e-18,0.0005275580333545804,0.0,0.0
87.90885162353516,0.000525928451679647,0.0005275580333545804,0.0005267091328278184
97.94009399414062,0.0005232678959146142,0.000525928451679647,0.0005245697684586048
116.07039642333984,0.0005200611776672304,0.0005232678959146142,0.0005216433200985193
148.2227020263672,0.0005168734933249652,0.0005200611776672304,0.0005184536566957831
205.0262908935547,0.0005142689915373921,0.0005168734933249652,0.000515563995577395
275.3291320800781,0.0005126434261910617,0.0005142689915373921,0.0005134526873007417
257.0492858886719,0.0005122141446918249,0.0005126434261910617,0.0005124253802932799
187.30494689941406,0.0005129363271407783,0.0005122141446918249,0.0005125682801008224
140.60211181640625,0.0005145719042047858,0.0005129363271407783,0.0005137409316375852
114.91653442382812,0.0005166907794773579,0.0005145719042047858,0.0005156111437827349
100.57174682617188,0.000518796150572598,0.0005166907794773579,0.000517717213369906
93.16205596923828,0.000520440808031708,0.000518796150572598,0.0005195882986299694
90.67597198486328,0.0005212717805989087,0.000520440808031708,0.000520824920386076
92.46349334716797,0.0005211250972934067,0.0005212717805989087,0.0005211684620007873
98.59239196777344,0.0005200767773203552,0.0005211250972934067,0.0005205744528211653
110.28660583496094,0.0005183743196539581,0.0005200767773203552,0.0005192040698602796
129.48072814941406,0.0005164089379832149,0.0005183743196539581,0.0005173758254386485
157.7677459716797,0.0005145942559465766,0.0005164089379832149,0.0005154910031706095
189.6539306640625,0.0005133204977028072,0.0005145942559465766,0.0005139503628015518
200.02932739257812,0.0005127965705469251,0.0005133204977028072,0.0005130525678396225
176.74298095703125,0.0005130864446982741,0.0005127965705469251,0.0005129337660036981
145.67127990722656,0.0005140543798916042,0.0005130864446982741,0.0005135585670359433
121.97130584716797,0.0005153992096893489,0.0005140543798916042,0.0005147095071151853
106.9449691772461,0.0005167295457795262,0.0005153992096893489,0.0005160418222658336
98.14718627929688,0.0005176332779228687,0.0005167295457795262,0.00051715481095016
94.16581726074219,0.0005177803104743361,0.0005176332779228687,0.0005176780978217721
94.32710266113281,0.0005169659852981567,0.0005177803104743361,0.0005173444515094161
98.99456024169922,0.0005152014782652259,0.0005169659852981567,0.0005160572472959757
109.60360717773438,0.0005126729374751449,0.0005152014782652259,0.0005139148561283946
129.2541046142578,0.0005097405519336462,0.0005126729374751449,0.0005111899226903915
166.2140655517578,0.0005068437894806266,0.0005097405519336462,0.0005082814604975283
243.48861694335938,0.0005044580320827663,0.0005068437894806266,0.0005056457594037056
447.3377990722656,0.0005029591848142445,0.0005044580320827663,0.0005037072696723044
526.235595703125,0.0005025912541896105,0.0005029591848142445,0.0005027747829444706
278.90679931640625,0.0005034130299463868,0.0005025912541896105,0.000502999231684953
179.5772247314453,0.0005052720662206411,0.0005034130299463868,0.0005043343408033252
135.6490478515625,0.0005078748799860477,0.0005052720662206411,0.0005065584555268288
112.59516143798828,0.0005107854958623648,0.0005078748799860477,0.0005093084182590246
99.66654205322266,0.0005135465762577951,0.0005107854958623648,0.000512138765770942
93.19435119628906,0.000515746243763715,0.0005135465762577951,0.0005146159674040973
91.15133666992188,0.0005170791409909725,0.000515746243763715,0.0005163815803825855
92.80068969726562,0.0005174137186259031,0.0005170791409909725,0.0005172168603166938
98.65938568115234,0.0005168177303858101,0.0005174137186259031,0.0005170896183699369
109.53760528564453,0.0005155476392246783,0.0005168177303858101,0.000516161322593689
126.6821517944336,0.0005139439599588513,0.0005155476392246783,0.0005147297051735222
152.36892700195312,0.0005124108283780515,0.0005139439599588513,0.0005131663056090474
184.45718383789062,0.0005113210063427687,0.0005124108283780515,0.0005118586122989655
201.50030517578125,0.0005109128542244434,0.0005113210063427687,0.0005111111095175147
187.3759307861328,0.0005112815415486693,0.0005109128542244434,0.0005110903875902295
156.10926818847656,0.0005123433656990528,0.0005112815415486693,0.0005118021508678794
130.90655517578125,0.0005138801061548293,0.0005123433656990528,0.000513096631038934
113.36520385742188,0.0005155517719686031,0.0005138801061548293,0.0005146956536918879
102.32776641845703,0.0005169577780179679,0.0005155517719686031,0.0005162300658412278
96.55206298828125,0.0005177659913897514,0.0005169577780179679,0.000517334439791739
94.58433532714844,0.000517706444952637,0.0005177659913897514,0.000517707783728838
96.8072280883789,0.0005166878108866513,0.000517706444952637,0.0005171698285266757
103.40144348144531,0.000514793791808188,0.0005166878108866513,0.0005157163832336664
116.25241088867188,0.0005122537259012461,0.000514793791808188,0.0005135037936270237
139.1247100830078,0.0005094481166452169,0.0005122537259012461,0.0005108363693580031
181.541015625,0.0005067915190011263,0.0005094481166452169,0.0005081109120510519
268.6025390625,0.0005046986043453217,0.0005067915190011263,0.00050574098713696
419.38134765625,0.0005034840432927012,0.0005046986043453217,0.0005040900432504714
385.51416015625,0.0005033076740801334,0.0005034840432927012,0.0005033946363255382
240.95639038085938,0.0005041587864980102,0.0005033076740801334,0.0005037292139604688
169.30853271484375,0.0005058691021986306,0.0005041587864980102,0.0005050048930570483
133.17742919921875,0.0005081187700852752,0.0005058691021986306,0.0005069788312539458
113.0531234741211,0.0005104852607473731,0.0005081187700852752,0.0005092811188660562
101.83113861083984,0.0005125556490384042,0.0005104852607473731,0.0005114951636642218
96.6551513671875,0.0005139781860634685,0.0005125556490384042,0.0005132393562234938
95.74766540527344,0.0005145109025761485,0.0005139781860634685,0.0005142168956808746
99.053955078125,0.0005141064757481217,0.0005145109025761485,0.0005142829613760114
107.2390365600586,0.0005128810880705714,0.0005141064757481217,0.0005134716629981995
121.97673797607422,0.0005111148930154741,0.0005128810880705714,0.0005119805573485792
146.03598022460938,0.0005091833882033825,0.0005111148930154741,0.0005101368296891451
183.40354919433594,0.0005074542132206261,0.0005091833882033825,0.0005083110299892724
230.169189453125,0.0005062842974439263,0.0005074542132206261,0.0005068646278232336
244.6679229736328,0.0005058720125816762,0.0005062842974439263,0.0005060744006186724
208.44580078125,0.0005062754498794675,0.0005058720125816762,0.0005060683470219374
165.51690673828125,0.0005073848878964782,0.0005062754498794675,0.0005068210884928703
135.2236328125,0.0005089517799206078,0.0005073848878964782,0.0005081542767584324
116.33688354492188,0.0005106349708512425,0.0005089517799206078,0.000509774312376976
105.51453399658203,0.0005120715359225869,0.0005106349708512425,0.000511330203153193
100.05996704101562,0.0005129467463120818,0.0005120715359225869,0.000512483820784837
99.22771453857422,0.0005130461067892611,0.0005129467463120818,0.0005129708442837
102.5353775024414,0.0005123259034007788,0.0005130461067892611,0.000512662052642554
111.56639099121094,0.0005109128542244434,0.0005123259034007788,0.0005115988897159696
127.95655822753906,0.0005090879276394844,0.0005109128542244434,0.0005099845584481955
157.5261993408203,0.0005072421627119184,0.0005090879276394844,0.000508154509589076
208.86622619628906,0.0005057804519310594,0.0005072421627119184,0.0005065054865553975
283.2117614746094,0.0005050672334618866,0.0005057804519310594,0.0005054210778325796
291.48431396484375,0.0005053309723734856,0.0005050672334618866,0.0005051966290920973
217.98208618164062,0.0005066400044597685,0.0005053309723734856,0.0005059802206233144
158.9112548828125,0.0005088517791591585,0.0005066400044597685,0.0005077350651845336
124.93434143066406,0.0005116711254231632,0.0005088517791591585,0.0005102435825392604
105.58048248291016,0.0005146585172042251,0.0005116711254231632,0.0005131399957463145
94.35978698730469,0.0005173242534510791,0.0005146585172042251,0.0005159610300324857
88.48946380615234,0.0005192249664105475,0.0005173242534510791,0.0005182410241104662
86.64187622070312,0.0005200539017096162,0.0005192249664105475,0.0005196051206439734
88.64470672607422,0.0005196761921979487,0.0005200539017096162,0.0005198324797675014
94.72423553466797,0.0005181944579817355,0.0005196761921979487,0.000518906454090029
105.97431182861328,0.0005158903077244759,0.0005181944579817355,0.0005170186632312834
124.78837585449219,0.000513195525854826,0.0005158903077244759,0.0005145252216607332
153.72711181640625,0.0005105820018798113,0.000513195525854826,0.0005118768312968314
193.5523681640625,0.0005084733129478991,0.0005105820018798113,0.0005095202941447496
218.69166564941406,0.0005071599734947085,0.0005084733129478991,0.0005078114336356521
198.8483123779297,0.0005067591555416584,0.0005071599734947085,0.0005069536273367703
160.75306701660156,0.0005071779014542699,0.0005067591555416584,0.0005069591570645571
131.7204132080078,0.0005081706331111491,0.0005071779014542699,0.0005076598608866334
112.93034362792969,0.0005093771615065634,0.0005081706331111491,0.0005087540484964848
102.03657531738281,0.0005103836883790791,0.0005093771615065634,0.0005098561523482203
96.61521911621094,0.0005108368350192904,0.0005103836883790791,0.0005105833406560123
95.62290954589844,0.0005105098243802786,0.0005108368350192904,0.0005106459138914943
99.25657653808594,0.0005093304207548499,0.0005105098243802786,0.0005098944529891014
108.01512145996094,0.0005074279615655541,0.0005093304207548499,0.0005083570722490549
124.68462371826172,0.0005051032057963312,0.0005074279615655541,0.0005062485579401255
155.07147216796875,0.0005027545266784728,0.0005051032057963312,0.0005039175739511847
214.39755249023438,0.0005008167936466634,0.0005027545266784728,0.0005017797811888158
325.1795654296875,0.0004996604402549565,0.0005008167936466634,0.0005002364050596952
371.5058898925781,0.0004995297640562057,0.0004996604402549565,0.0004995937924832106
252.2045440673828,0.0005004929844290018,0.0004995297640562057,0.0005000077071599662
173.67019653320312,0.0005024233250878751,0.0005004929844290018,0.000501449394505471
132.9058837890625,0.000505020609125495,0.0005024233250878751,0.0005037064547650516
110.45063781738281,0.0005078458925709128,0.000505020609125495,0.0005064108991064131
97.72583770751953,0.0005104188458062708,0.0005078458925709128,0.0005091044586151838
91.20011138916016,0.0005123070441186428,0.0005104188458062708,0.0005113317165523767
89.07484436035156,0.0005131858051754534,0.0005123070441186428,0.0005127143813297153
90.91151428222656,0.0005129185155965388,0.0005131858051754534,0.0005130216013640165
97.20379638671875,0.0005115800304338336,0.0005129185155965388,0.0005122222937643528
109.25935363769531,0.000509457488078624,0.0005115800304338336,0.0005104968440718949
129.76951599121094,0.0005069523467682302,0.000509457488078624,0.000508188852109015
165.31082153320312,0.0005045315483585,0.0005069523467682302,0.0005057317903265357
222.65318298339844,0.0005026154685765505,0.0005045315483585,0.0005035680369473994
278.3853759765625,0.0005015325732529163,0.0005026154685765505,0.0005020709941163659
245.27987670898438,0.0005014018388465047,0.0005015325732529163,0.000501463538967073
183.87342834472656,0.0005021858960390091,0.0005014018388465047,0.0005017867661081254
143.16046142578125,0.0005036442307755351,0.0005021858960390091,0.0005029027233831584
118.8046875,0.0005054165376350284,0.0005036442307755351,0.0005045121652074158
104.86847686767578,0.0005071002524346113,0.0005054165376350284,0.0005062351119704545
97.52229309082031,0.0005082949064671993,0.0005071002524346113,0.0005076709785498679
95.05904388427734,0.0005087147001177073,0.0005082949064671993,0.0005084770964458585
96.99080657958984,0.000508245313540101,0.0005087147001177073,0.0005084534641355276
103.93889617919922,0.0005069536855444312,0.000508245313540101,0.0005075761582702398
117.44053649902344,0.0005051158950664103,0.0005069536855444312,0.0005060161929577589
141.91488647460938,0.0005031244363635778,0.0005051158950664103,0.0005041072145104408
183.73231506347656,0.0005014153430238366,0.0005031244363635778,0.0005022622644901276
240.0543670654297,0.0005003910628147423,0.0005014153430238366,0.0005008990992791951
256.96142578125,0.0005003337864764035,0.0005003910628147423,0.0005003591068089008
200.0626678466797,0.0005013187183067203,0.0005003337864764035,0.0005008202278986573
148.47181701660156,0.0005032148910686374,0.0005013187183067203,0.0005022549885325134
118.0717544555664,0.0005056913942098618,0.0005032148910686374,0.0005044339341111481
100.17436981201172,0.0005082793068140745,0.0005056913942098618,0.0005069588078185916
89.89497375488281,0.0005104494048282504,0.0005082793068140745,0.0005093320505693555
84.91769409179688,0.0005117339896969497,0.0005104494048282504,0.0005110562779009342
84.10208892822266,0.0005118323024362326,0.0005117339896969497,0.0005117474356666207
87.33777618408203,0.0005106815369799733,0.0005118323024362326,0.0005112236831337214
95.62960815429688,0.0005084520671516657,0.0005106815369799733,0.0005095383385196328
111.21574401855469,0.0005055464571341872,0.0005084520671516657,0.0005069773178547621
139.7289581298828,0.0005025183781981468,0.0005055464571341872,0.0005040178075432777
194.00869750976562,0.0004999192897230387,0.0005025183781981468,0.0005012110341340303
281.2824401855469,0.0004982092650607228,0.0004999192897230387,0.0004990609013475478
295.10089111328125,0.0004976725322194397,0.0004982092650607228,0.0004979384830221534
208.90541076660156,0.0004983494291082025,0.0004976725322194397,0.0004980056546628475
149.73141479492188,0.0005000445526093245,0.0004983494291082025,0.0004991855821572244
118.44536590576172,0.0005023638950660825,0.0005000445526093245,0.0005011854227632284
101.5989990234375,0.0005048138555139303,0.0005023638950660825,0.0005035633803345263
92.70967864990234,0.0005068936152383685,0.0005048138555139303,0.0005058236420154572
89.45178985595703,0.0005082233110442758,0.0005068936152383685,0.0005075267399661243
90.78435516357422,0.0005086063174530864,0.0005082233110442758,0.0005083844298496842
97.23834228515625,0.0005080910632386804,0.0005086063174530864,0.0005083222640678287
110.35450744628906,0.0005069621838629246,0.0005080910632386804,0.0005075060180388391
133.5354766845703,0.0005056648515164852,0.0005069621838629246,0.0005062994314357638
171.68063354492188,0.0005047027952969074,0.0005056648515164852,0.0005051755579188466
217.5288848876953,0.0005045355064794421,0.0005047027952969074,0.000504614319652319
212.56407165527344,0.0005054378416389227,0.0005045355064794421,0.0005049813771620393
163.98733520507812,0.0005074423970654607,0.0005054378416389227,0.0005064301658421755
125.44035339355469,0.0005103287985548377,0.0005074423970654607,0.0005088677862659097
102.17940521240234,0.0005136366235092282,0.0005103287985548377,0.0005119558773003519
88.67009735107422,0.0005167703493498266,0.0005136366235092282,0.0005151686491444707
81.54700469970703,0.0005191384116187692,0.0005167703493498266,0.0005179144209250808
78.83342742919922,0.000520252448040992,0.0005191384116187692,0.0005196537240408361
80.18297576904297,0.0005198798608034849,0.000520252448040992,0.0005200261948630214
86.01113891601562,0.0005181077867746353,0.0005198798608034849,0.0005189586081542075
98.13988494873047,0.0005153138190507889,0.0005181077867746353,0.0005166827468201518
121.07160949707031,0.0005120899295434356,0.0005153138190507889,0.0005136824329383671
165.02639770507812,0.0005091376951895654,0.0005120899295434356,0.0005106028402224183
247.5244140625,0.0005070540937595069,0.0005091376951895654,0.0005080911796540022
296.1302490234375,0.0005062548443675041,0.0005070540937595069,0.0005066519370302558
207.5299530029297,0.0005068501923233271,0.0005062548443675041,0.0005065470468252897
144.21392822265625,0.0005086626624688506,0.0005068501923233271,0.0005077438545413315
111.76006317138672,0.0005112341605126858,0.0005086626624688506,0.0005099267582409084
94.52960968017578,0.0005139867425896227,0.0005112341605126858,0.0005125802708789706
85.89599609375,0.0005162921152077615,0.0005139867425896227,0.0005151035729795694
82.89713287353516,0.0005176709964871407,0.0005162921152077615,0.0005169438663870096
84.53174591064453,0.0005179071449674666,0.0005176709964871407,0.0005177533021196723
91.2372055053711,0.0005170847289264202,0.0005179071449674666,0.0005174652324058115
105.01519775390625,0.000515581457875669,0.0005170847289264202,0.0005163096939213574
128.68896484375,0.0005139685235917568,0.000515581457875669,0.0005147593910805881
164.60691833496094,0.0005128614138811827,0.0005139685235917568,0.0005134057137183845
190.32652282714844,0.0005127508193254471,0.0005128614138811827,0.0005127995391376317
167.8970489501953,0.0005138781270943582,0.0005127508193254471,0.0005133055383339524
129.4493865966797,0.0005161589360795915,0.0005138781270943582,0.0005150023498572409
102.97319030761719,0.0005191792733967304,0.0005161589360795915,0.0005176428239792585
87.27183532714844,0.0005223240004852414,0.0005191792733967304,0.0005207153735682368
78.85552978515625,0.0005248875822871923,0.0005223240004852414,0.0005235624266788363
75.47405242919922,0.0005262615159153938,0.0005248875822871923,0.0005255283322185278
76.33557891845703,0.0005261339247226715,0.0005262615159153938,0.000526153075043112
81.97006225585938,0.0005245388601906598,0.0005261339247226715,0.0005252973060123622
94.25785064697266,0.000521895824931562,0.0005245388601906598,0.0005231868708506227
118.56140899658203,0.0005188947543501854,0.000521895824931562,0.0005203752079978585
168.56300354003906,0.0005163088208064437,0.0005188947543501854,0.0005175916012376547
274.7393798828125,0.0005148432683199644,0.0005163088208064437,0.0005155726103112102
311.48046875,0.0005149211501702666,0.0005148432683199644,0.0005148800555616617
191.8300323486328,0.0005165999755263329,0.0005149211501702666,0.0005157533450983465
130.24913024902344,0.000519593944773078,0.0005165999755263329,0.0005180799635127187
101.58563995361328,0.0005233022384345531,0.000519593944773078,0.0005214198608882725
86.8525390625,0.0005269768298603594,0.0005233022384345531,0.0005251017864793539
80.00727081298828,0.0005298995529301465,0.0005269768298603594,0.0005283951759338379
78.2818603515625,0.0005315463058650494,0.0005298995529301465,0.0005306793609634042
81.12213897705078,0.0005317465402185917,0.0005315463058650494,0.0005316064925864339
89.30419921875,0.0005306870443746448,0.0005317465402185917,0.0005311837885528803
104.55440521240234,0.0005288832471705973,0.0005306870443746448,0.0005297607276588678
129.46621704101562,0.0005270252586342394,0.0005288832471705973,0.0005279382457956672
157.92066955566406,0.0005257537704892457,0.0005270252586342394,0.000526379095390439
161.02947998046875,0.0005255264113657176,0.0005257537704892457,0.00052563042845577
132.75416564941406,0.0005264366045594215,0.0005255264113657176,0.0005259668687358499
105.70348358154297,0.0005282153142616153,0.0005264366045594215,0.000527302036061883
87.93287658691406,0.0005302666104398668,0.0005282153142616153,0.0005292061250656843
78.12176513671875,0.0005318610928952694,0.0005302666104398668,0.0005310201086103916
73.66651153564453,0.0005323124350979924,0.0005318610928952694,0.0005320381605997682
73.85272216796875,0.0005311972345225513,0.0005323124350979924,0.0005317063769325614
79.0459213256836,0.0005285164224915206,0.0005311972345225513,0.0005298134637996554
91.35336303710938,0.0005247171502560377,0.0005285164224915206,0.0005265825311653316
117.19353485107422,0.0005205811467021704,0.0005247171502560377,0.0005226266803219914
175.2616729736328,0.0005170376389287412,0.0005205811467021704,0.0005187984788790345
311.4697265625,0.0005148857017047703,0.0005170376389287412,0.0005159584106877446
274.6722717285156,0.0005145918112248182,0.0005148857017047703,0.0005147358169779181
156.90826416015625,0.0005161681910976768,0.0005145918112248182,0.0005153694073669612
108.46105194091797,0.0005191585514694452,0.0005161681910976768,0.0005176395643502474
86.1089859008789,0.000522739952430129,0.0005191585514694452,0.0005209113005548716
75.075439453125,0.0005259666359052062,0.000522739952430129,0.0005243045161478221
70.59242248535156,0.0005279716569930315,0.0005259666359052062,0.0005269155954010785
70.9251937866211,0.0005282761994749308,0.0005279716569930315,0.0005280718905851245
76.11927032470703,0.0005268663517199457,0.0005282761994749308,0.0005275259027257562
87.54367065429688,0.0005242445622570813,0.0005268663517199457,0.0005255201831459999
107.89991760253906,0.0005212550750002265,0.0005242445622570813,0.000522725866176188
136.38162231445312,0.0005187885253690183,0.0005212550750002265,0.000520006928127259
148.68484497070312,0.0005175280966795981,0.0005187885253690183,0.0005181467276997864
125.55915069580078,0.0005177194252610207,0.0005175280966795981,0.0005176078411750495
98.82305145263672,0.0005191023810766637,0.0005177194252610207,0.0005183843313716352
81.78324127197266,0.0005209826049394906,0.0005191023810766637,0.0005200031446292996
72.68213653564453,0.0005224862834438682,0.0005209826049394906,0.0005216848803684115
69.3021469116211,0.0005228256341069937,0.0005224862834438682,0.0005226020002737641
70.9080581665039,0.000521582318469882,0.0005228256341069937,0.0005221522878855467
78.35100555419922,0.0005189072107896209,0.000521582318469882,0.0005202013999223709
94.85574340820312,0.0005154444952495396,0.0005189072107896209,0.0005171449156478047
128.95005798339844,0.0005121846916154027,0.0005154444952495396,0.0005137971602380276
195.97459411621094,0.0005101019633002579,0.0005121846916154027,0.0005111361388117075
219.87635803222656,0.0005098555702716112,0.0005101019633002579,0.0005099739646539092
146.381103515625,0.0005115928943268955,0.0005098555702716112,0.000510712037794292
102.11962127685547,0.0005148567724972963,0.0005115928943268955,0.0005131979705765843
1.000000045813705e-18,0.0,0.0005148567724972963,0.0
1.000000045813705e-18,0.0005193534307181835,0.0,0.0
95.25413513183594,0.0005171425873413682,0.0005193534307181835,0.0005182189051993191
122.3152084350586,0.0005148262716829777,0.0005171425873413682,0.0005159664433449507
153.71575927734375,0.0005132573423907161,0.0005148262716829777,0.0005140308639965951
150.6730499267578,0.0005129609489813447,0.0005132573423907161,0.0005130983190611005
118.9358139038086,0.0005139432614669204,0.0005129609489813447,0.0005134341772645712
93.98229217529297,0.0005157639388926327,0.0005139432614669204,0.000514824059791863
79.837890625,0.0005176407867111266,0.0005157639388926327,0.0005166613264009356
73.13473510742188,0.0005187395727261901,0.0005176407867111266,0.0005181418382562697
72.02046966552734,0.0005184510955587029,0.0005187395727261901,0.0005185458576306701
76.13489532470703,0.0005166232003830373,0.0005184510955587029,0.0005174923571757972
87.2477035522461,0.0005136165418662131,0.0005166232003830373,0.0005150845390744507
110.39718627929688,0.000510192068759352,0.0005136165418662131,0.000511881080456078
158.66590881347656,0.0005072816857136786,0.000510192068759352,0.0005087252357043326
235.84458923339844,0.0005056582158431411,0.0005072816857136786,0.0005064652650617063
209.91612243652344,0.0005057480884715915,0.0005056582158431411,0.0005056979134678841
138.0924072265625,0.0005074659129604697,0.0005057480884715915,0.0005065934383310378
101.48500061035156,0.0005102760042063892,0.0005074659129604697,0.000508844677824527
83.38993072509766,0.0005133200320415199,0.0005102760042063892,0.0005117592518217862
74.73616027832031,0.0005156964180059731,0.0005133200320415199,0.0005144610768184066
71.98057556152344,0.0005166705814190209,0.0005156964180059731,0.0005161338485777378
74.21705627441406,0.0005159316351637244,0.0005166705814190209,0.0005162546876817942
82.00691986083984,0.0005136585095897317,0.0005159316351637244,0.0005147561896592379
97.99671936035156,0.0005104574956931174,0.0005136585095897317,0.0005120295099914074
128.0758514404297,0.0005071732448413968,0.0005104574956931174,0.0005087978206574917
177.81906127929688,0.0005046291626058519,0.0005071732448413968,0.0005058921524323523
202.8458251953125,0.0005033886409364641,0.0005046291626058519,0.0005040029063820839
159.7138671875,0.0005036112852394581,0.0005033886409364641,0.0005034905625507236
118.76031494140625,0.0005050390027463436,0.0005036112852394581,0.0005043072160333395
95.90444946289062,0.0005070959450677037,0.0005050390027463436,0.0005060393013991416
84.28223419189453,0.0005090655176900327,0.0005070959450677037,0.0005080443806946278
79.72857666015625,0.0005103041185066104,0.0005090655176900327,0.0005096447421237826
80.6515884399414,0.0005104507436044514,0.0005103041185066104,0.000510338693857193
87.20089721679688,0.0005095246597193182,0.0005104507436044514,0.0005099545232951641
101.9088134765625,0.0005078972899354994,0.0005095246597193182,0.0005086864111945033
129.67416381835938,0.0005062075797468424,0.0005078972899354994,0.000507037213537842
177.58001708984375,0.0005051088519394398,0.0005062075797468424,0.0005056504160165787
220.06961059570312,0.000505114090628922,0.0005051088519394398,0.0005051067564636469
182.8643035888672,0.000506421085447073,0.000505114090628922,0.0005057600792497396
133.27383422851562,0.0005088547477498651,0.000506421085447073,0.0005076226079836488
103.86970520019531,0.00051193090621382,0.0005088547477498651,0.0005103672156110406
88.20150756835938,0.0005149455973878503,0.00051193090621382,0.000513403327204287
80.17604064941406,0.0005171706434339285,0.0005149455973878503,0.0005160170840099454
77.62078857421875,0.000518047483637929,0.0005171706434339285,0.0005175663391128182
79.87220764160156,0.0005173431127332151,0.000518047483637929,0.0005176551640033722
87.68649291992188,0.0005152152152732015,0.0005173431127332151,0.0005162451416254044
103.95722198486328,0.000512164959218353,0.0005152152152732015,0.0005136646796017885
136.2200469970703,0.000508919358253479,0.000512164959218353,0.0005105264135636389
202.93568420410156,0.0005062318523414433,0.000508919358253479,0.0005075681838206947
288.4914245605469,0.0005046959267929196,0.0005062318523414433,0.0005054607754573226
228.3944091796875,0.00050457933684811,0.0005046959267929196,0.0005046332953497767
150.9875946044922,0.0005058161332271993,0.00050457933684811,0.000505186733789742
112.77616882324219,0.0005079872789792717,0.0005058161332271993,0.0005068810423836112
93.45219421386719,0.0005104705924168229,0.0005079872789792717,0.0005091986386105418
84.19900512695312,0.0005125999450683594,0.0005104705924168229,0.0005114984232932329
81.22200775146484,0.000513856764882803,0.0005125999450683594,0.000513189472258091
83.28070831298828,0.0005139947752468288,0.000513856764882803,0.0005138891865499318
90.84607696533203,0.0005131411016918719,0.0005139947752468288,0.000513537204824388
105.8797836303711,0.0005117076216265559,0.0005131411016918719,0.0005124015733599663
131.47360229492188,0.0005102925933897495,0.0005117076216265559,0.0005109853809699416
164.82766723632812,0.0005094936350360513,0.0005102925933897495,0.0005098840920254588
176.47471618652344,0.0005097173270769417,0.0005094936350360513,0.0005095977685414255
148.49526977539062,0.0005110750207677484,0.0005097173270769417,0.0005103846197016537
117.46226501464844,0.0005133339436724782,0.0005110750207677484,0.0005121850990690291
97.1014633178711,0.0005159915308468044,0.0005133339436724782,0.0005146340699866414
85.50374603271484,0.0005183962057344615,0.0005159915308468044,0.0005171574302949011
80.10057067871094,0.0005199321312829852,0.0005183962057344615,0.0005191235104575753
79.69353485107422,0.000520206696819514,0.0005199321312829852,0.0005200289306230843
84.3958740234375,0.0005191457457840443,0.000520206696819514,0.0005196400452405214
95.93453216552734,0.0005170569056645036,0.0005191457457840443,0.0005180727457627654
119.48481750488281,0.0005145439063198864,0.0005170569056645036,0.0005157814011909068
167.37754821777344,0.0005123337032273412,0.0005145439063198864,0.0005134289967827499
266.99267578125,0.000511114951223135,0.0005123337032273412,0.0005117208929732442
299.1201171875,0.0005113212391734123,0.000511114951223135,0.0005112157086841762
187.69891357421875,0.0005130456411279738,0.0005113212391734123,0.0005121759022586048
128.46275329589844,0.0005160055588930845,0.0005130456411279738,0.0005145082832314074
100.14168548583984,0.0005196222919039428,0.0005160055588930845,0.0005177852581255138
85.89537811279297,0.0005231559625826776,0.0005196222919039428,0.0005213510594330728
79.1487808227539,0.0005258816527202725,0.0005231559625826776,0.000524475472047925
77.60467529296875,0.0005272974376566708,0.0005258816527202725,0.0005265457439236343
80.66036987304688,0.0005272248527035117,0.0005272974376566708,0.0005272211274132133
88.78180694580078,0.0005258730379864573,0.0005272248527035117,0.0005265157087706029
103.85796356201172,0.0005237445002421737,0.0005258730379864573,0.0005247839726507664
127.72445678710938,0.0005214862176217139,0.0005237445002421737,0.0005225986824370921
156.1522674560547,0.0005197220598347485,0.0005214862176217139,0.0005205932538956404
165.5640869140625,0.0005188431241549551,0.0005197220598347485,0.0005192734533920884
142.80709838867188,0.0005189671064727008,0.0005188431241549551,0.0005188928917050362
116.48982238769531,0.0005198771832510829,0.0005189671064727008,0.0005194032564759254
98.15757751464844,0.0005211078678257763,0.0005198771832510829,0.0005204656044952571
87.81214141845703,0.0005220788298174739,0.0005211078678257763,0.0005215597338974476
83.29739379882812,0.0005222781910561025,0.0005220788298174739,0.000522141344845295
83.7461166381836,0.0005213886615820229,0.0005222781910561025,0.0005217965808697045
89.69566345214844,0.0005194275872781873,0.0005213886615820229,0.0005203754990361631
103.28398895263672,0.0005167296039871871,0.0005194275872781873,0.0005180531879886985
130.0264892578125,0.0005138826090842485,0.0005167296039871871,0.000515289488248527
184.14195251464844,0.0005115485400892794,0.0005138826090842485,0.0005127072217874229
263.5896911621094,0.0005103017319925129,0.0005115485400892794,0.0005109215853735805
234.7222442626953,0.0005104777519591153,0.0005103017319925129,0.0005103856092318892
158.0433349609375,0.0005120318965055048,0.0005104777519591153,0.0005112444632686675
115.45947265625,0.0005146010080352426,0.0005120318965055048,0.0005132959922775626
1.000000045813705e-18,0.0,0.0005146010080352426,0.0
1.000000045813705e-18,0.0005178716965019703,0.0,0.0
99.35147094726562,0.0005171993980184197,0.0005178716965019703,0.0005175097612664104
111.11788940429688,0.0005161563749425113,0.0005171993980184197,0.0005166572518646717
127.6406478881836,0.0005151121877133846,0.0005161563749425113,0.0005156187107786536
144.686279296875,0.0005144371534697711,0.0005151121877133846,0.0005147627671249211
149.9232940673828,0.0005144102615304291,0.0005144371534697711,0.0005144127644598484
137.62811279296875,0.0005150845972821116,0.0005144102615304291,0.0005147341871634126
119.11628723144531,0.0005163300666026771,0.0005150845972821116,0.0005156892584636807
104.78616333007812,0.0005178088322281837,0.0005163300666026771,0.0005170457880012691
95.73085021972656,0.0005191311938688159,0.0005178088322281837,0.0005184417241252959
91.919189453125,0.0005199258448556066,0.0005191311938688159,0.0005194980767555535
93.21228790283203,0.0005199906881898642,0.0005199258448556066,0.0005199288134463131
100.06121063232422,0.0005193701945245266,0.0005199906881898642,0.0005196549464017153
114.75914001464844,0.0005183426546864212,0.0005193701945245266,0.0005188370123505592
141.93870544433594,0.0005173655226826668,0.0005183426546864212,0.0005178415449336171
186.1948699951172,0.0005169643554836512,0.0005173655226826668,0.0005171579541638494
223.39016723632812,0.0005175673868507147,0.0005169643554836512,0.000517261098138988
192.74378967285156,0.0005193707766011357,0.0005175673868507147,0.000518461805768311
143.4319305419922,0.0005223209736868739,0.0005193707766011357,0.0005208315560594201
111.55612182617188,0.0005260307807475328,0.0005223209736868739,0.000524151895660907
93.42001342773438,0.000529930810444057,0.0005260307807475328,0.0005279472097754478
83.46842193603516,0.0005333467852324247,0.000529930810444057,0.0005315981688909233
79.01128387451172,0.0005356842884793878,0.0005333467852324247,0.0005344717646948993
78.9980239868164,0.0005365941906347871,0.0005356842884793878,0.0005360965151339769
83.20500946044922,0.0005360303912311792,0.0005365941906347871,0.000536274048499763
92.18222045898438,0.0005342819495126605,0.0005360303912311792,0.0005351245636120439
106.52843475341797,0.0005318683688528836,0.0005342819495126605,0.0005330509156920016
125.41972351074219,0.0005293888971209526,0.0005318683688528836,0.0005306109087541699
139.406005859375,0.0005273472052067518,0.0005293888971209526,0.0005283540231175721
136.05584716796875,0.0005260105826891959,0.0005273472052067518,0.0005266647785902023
120.15399169921875,0.0005253654671832919,0.0005260105826891959,0.0005256702424958348
105.13743591308594,0.0005251468392089009,0.0005253654671832919,0.000525232870131731
95.48335266113281,0.0005249413079582155,0.0005251468392089009,0.0005250157555565238
91.5792236328125,0.0005243859486654401,0.0005249413079582155,0.0005246328073553741
93.32367706298828,0.000523261958733201,0.0005243859486654401,0.0005237941513769329
101.54131317138672,0.0005216454155743122,0.000523261958733201,0.0005224283086135983
118.4886703491211,0.0005198926664888859,0.0005216454155743122,0.0005207502981647849
144.40313720703125,0.0005184945766814053,0.0005198926664888859,0.0005191812524572015
165.16888427734375,0.0005179570289328694,0.0005184945766814053,0.0005182167515158653
151.88525390625,0.0005185623303987086,0.0005179570289328694,0.0005182488239370286
119.85530090332031,0.0005202481988817453,0.0005185623303987086,0.0005193869583308697
95.99980926513672,0.0005225887289270759,0.0005202481988817453,0.000521389243658632
82.05860900878906,0.0005248888628557324,0.0005225887289270759,0.0005236989818513393
75.00992584228516,0.0005263590719550848,0.0005248888628557324,0.0005255771102383733
73.30121612548828,0.0005264207720756531,0.0005263590719550848,0.000526341435033828
76.86552429199219,0.0005248667439445853,0.0005264207720756531,0.0005255993455648422
87.35675811767578,0.0005220083985477686,0.0005248667439445853,0.0005234020063653588
109.12139892578125,0.0005185683839954436,0.0005220083985477686,0.0005202643224038184
153.84304809570312,0.0005154854152351618,0.0005185683839954436,0.000517014239449054
221.90745544433594,0.0005135859828442335,0.0005154854152351618,0.00051453011110425
203.39779663085938,0.0005133561789989471,0.0005135859828442335,0.0005134653765708208
139.23745727539062,0.0005147880874574184,0.0005133561789989471,0.0005140588618814945
103.79167938232422,0.0005174326943233609,0.0005147880874574184,0.0005160851287655532
86.46516418457031,0.0005205458146519959,0.0005174326943233609,0.0005189524963498116
78.79283142089844,0.0005233305273577571,0.0005205458146519959,0.0005218945443630219
77.35104370117188,0.0005252495175227523,0.0005233305273577571,0.0005242456682026386
80.89649963378906,0.0005261261248961091,0.0005252495175227523,0.0005256478907540441
89.31987762451172,0.0005262295017018914,0.0005261261248961091,0.0005261453334242105
100.70638275146484,0.0005260893376544118,0.0005262295017018914,0.0005261339829303324
108.27655792236328,0.0005262652412056923,0.0005260893376544118,0.0005261553451418877
103.75457763671875,0.0005270885303616524,0.0005262652412056923,0.0005266527296043932
91.17569732666016,0.0005284848157316446,0.0005270885303616524,0.0005277548916637897
79.37493896484375,0.0005299914628267288,0.0005284848157316446,0.0005291959969326854
71.98374938964844,0.0005308919935487211,0.0005299914628267288,0.0005303907673805952
69.29425048828125,0.0005305324448272586,0.0005308919935487211,0.0005306574748829007
71.38300323486328,0.0005285928491503,0.0005305324448272586,0.0005295104929246008
79.79893493652344,0.0005252902046777308,0.0005285928491503,0.0005268983077257872
98.49996948242188,0.0005213611293584108,0.0005252902046777308,0.0005232957191765308
137.70187377929688,0.00051784428069368,0.0005213611293584108,0.0005195866106078029
198.3604278564453,0.0005157268606126308,0.00051784428069368,0.0005167784402146935
178.76463317871094,0.0005155906546860933,0.0005157268606126308,0.0005156511906534433
119.6199951171875,0.0005173745448701084,0.0005155906546860933,0.0005164642352610826
88.59166717529297,0.0005204250337556005,0.0005173745448701084,0.000518864777404815
73.70189666748047,0.0005236546276137233,0.0005204250337556005,0.0005219894810579717
67.31380462646484,0.000525960058439523,0.0005236546276137233,0.0005247484077699482
66.67028045654297,0.0005265595391392708,0.000525960058439523,0.0005262009217403829
71.04176330566406,0.0005253137787804008,0.0005265595391392708,0.0005258847959339619
80.98685455322266,0.0005227206274867058,0.0005253137787804008,0.000523976341355592
96.32681274414062,0.0005196737474761903,0.0005227206274867058,0.0005211675306782126
109.77738189697266,0.0005171058000996709,0.0005196737474761903,0.0005183672765269876
107.51964569091797,0.000515568652190268,0.0005171058000996709,0.0005163148744031787
93.82817840576172,0.0005150987417437136,0.000515568652190268,0.0005153049132786691
82.16452026367188,0.000515241757966578,0.0005150987417437136,0.0005151325603947043
76.41838073730469,0.0005153787788003683,0.000515241757966578,0.0005152666126377881
76.90360260009766,0.000515059451572597,0.0005153787788003683,0.0005151760415174067
84.40637969970703,0.0005142986192367971,0.000515059451572597,0.0005146433250047266
101.57698059082031,0.000513603794388473,0.0005142986192367971,0.000513926730491221
129.27481079101562,0.0005137950065545738,0.000513603794388473,0.00051368452841416
142.34548950195312,0.0005156176048330963,0.0005137950065545738,0.0005146932671777904
115.38269805908203,0.0005193413817323744,0.0005156176048330963,0.0005174570833332837
87.23609924316406,0.0005245540523901582,0.0005193413817323744,0.0005219070590101182
70.9397964477539,0.0005302513600327075,0.0005245540523901582,0.0005273425485938787
63.00041198730469,0.0005351052968762815,0.0005302513600327075,0.0005326055688783526
60.81388854980469,0.0005380011280067265,0.0005351052968762815,0.0005364788230508566
64.01945495605469,0.0005384808173403144,0.0005380011280067265,0.000538175692781806
74.18970489501953,0.0005370170110836625,0.0005384808173403144,0.0005377001943998039
96.18511962890625,0.000534839928150177,0.0005370170110836625,0.0005358990165404975
134.1648712158203,0.0005334933521226048,0.000534839928150177,0.0005341519135981798
143.5797119140625,0.0005341974901966751,0.0005334933521226048,0.0005338328192010522
103.89717102050781,0.0005373349413275719,0.0005341974901966751,0.0005357394693419337
1.000000045813705e-18,0.0,0.0005373349413275719,0.0
1.000000045813705e-18,0.0005427480209618807,0.0,0.0
86.38016510009766,0.0005438447697088122,0.0005427480209618807,0.0005432601319625974
105.52830505371094,0.0005446159048005939,0.0005438447697088122,0.0005442062392830849
126.70784759521484,0.0005459259264171124,0.0005446159048005939,0.0005452539771795273
121.68744659423828,0.0005483421264216304,0.0005459259264171124,0.0005471146432682872
98.09564208984375,0.0005518169491551816,0.0005483421264216304,0.0005500485422089696
80.38986206054688,0.0005556688993237913,0.0005518169491551816,0.0005536969401873648
71.36380004882812,0.0005588417407125235,0.0005556688993237913,0.0005571985384449363
69.22515106201172,0.0005604370380751789,0.0005588417407125235,0.0005595807451754808
73.4183578491211,0.0005601075245067477,0.0005604370380751789,0.0005602207966148853
85.20252227783203,0.0005582735175266862,0.0005601075245067477,0.0005591518711298704
106.1746826171875,0.0005559013807214797,0.0005582735175266862,0.0005570620996877551
125.93248748779297,0.0005540349520742893,0.0005559013807214797,0.0005549504421651363
115.69186401367188,0.0005532916402444243,0.0005540349520742893,0.000553643039893359
91.89540100097656,0.000553573714569211,0.0005532916402444243,0.0005534003721550107
76.04251098632812,0.0005540772108361125,0.000553573714569211,0.0005537779652513564
68.60546112060547,0.0005537356482818723,0.0005540772108361125,0.0005538481054827571
67.94477844238281,0.0005517207318916917,0.0005537356482818723,0.0005526681197807193
74.10154724121094,0.0005478870589286089,0.0005517207318916917,0.0005497513338923454
89.4281997680664,0.0005428685108199716,0.0005478870589286089,0.0005453387275338173
117.15205383300781,0.0005377880297601223,0.0005428685108199716,0.000540303299203515
139.6449737548828,0.000533697078935802,0.0005377880297601223,0.0005357254995033145
120.03814697265625,0.0005310627166181803,0.000533697078935802,0.0005323603982105851
92.90259552001953,0.0005296031013131142,0.0005310627166181803,0.0005303022917360067
78.10719299316406,0.0005284666549414396,0.0005296031013131142,0.0005289918044582009
73.25602722167969,0.0005267090746201575,0.0005284666549414396,0.0005275386502034962
77.14698028564453,0.0005238674348220229,0.0005267090746201575,0.0005252429400570691
92.69593811035156,0.0005202474421821535,0.0005238674348220229,0.0005220246384851635
131.92572021484375,0.0005168474745005369,0.0005202474421821535,0.0005185303743928671
200.88621520996094,0.0005148504278622568,0.0005168474745005369,0.0005158421117812395
159.86866760253906,0.0005150017095729709,0.0005148504278622568,0.0005149164935573936
102.17332458496094,0.000517221458721906,0.0005150017095729709,0.0005160860600881279
77.28845977783203,0.0005205751513130963,0.000517221458721906,0.0005188523791730404
67.87313842773438,0.0005237429868429899,0.0005205751513130963,0.0005221001338213682
67.55437469482422,0.0005257416050881147,0.0005237429868429899,0.0005246841465122998
76.258544921875,0.0005264265346340835,0.0005257416050881147,0.0005260391626507044
98.62284851074219,0.0005266258376650512,0.0005264265346340835,0.0005264995852485299
137.8276824951172,0.0005276368465274572,0.0005266258376650512,0.00052711769239977
138.9291534423828,0.0005304865771904588,0.0005276368465274572,0.0005290465196594596
99.05967712402344,0.0005352995940484107,0.0005304865771904588,0.0005328607512637973
75.54460144042969,0.0005411977763287723,0.0005352995940484107,0.0005381934461183846
65.72842407226562,0.0005467415321618319,0.0005411977763287723,0.0005438994849100709
64.44385528564453,0.0005507204914465547,0.0005467415321618319,0.0005486613372340798
70.79044342041016,0.0005528150359168649,0.0005507204914465547,0.0005517120007425547
85.93622589111328,0.0005537442048080266,0.0005528150359168649,0.0005532423965632915
104.78062438964844,0.0005548195913434029,0.0005537442048080266,0.0005542568396776915
100.30542755126953,0.000557046732865274,0.0005548195913434029,0.0005559048149734735
78.9366683959961,0.0005604240577667952,0.000557046732865274,0.0005586882471106946
64.27067565917969,0.0005638740258291364,0.0005604240577667952,0.0005620784359052777
57.97111511230469,0.0005657554720528424,0.0005638740258291364,0.0005647301441058517
58.43408203125,0.0005648904480040073,0.0005657554720528424,0.0005652406252920628
66.2015609741211,0.0005612738896161318,0.0005648904480040073,0.00056301592849195
84.2174301147461,0.0005561726866289973,0.0005612738896161318,0.0005586789338849485
109.35098266601562,0.0005513778887689114,0.0005561726866289973,0.0005537476390600204
105.0591812133789,0.000548136536963284,0.0005513778887689114,0.0005497305537573993
80.51416015625,0.0005464458954520524,0.000548136536963284,0.0005472489865496755
65.63285827636719,0.0005451528122648597,0.0005464458954520524,0.0005457362858578563
60.56094741821289,0.0005427149590104818,0.0005451528122648597,0.0005438592052087188
63.6695556640625,0.0005382739473134279,0.0005427149590104818,0.0005404242547228932
77.43134307861328,0.0005322734359651804,0.0005382739473134279,0.0005352216539904475
110.51725006103516,0.0005262323538772762,0.0005322734359651804,0.0005292233545333147
148.74917602539062,0.0005218397127464414,0.0005262323538772762,0.0005240201717242599
112.22748565673828,0.0005199181032367051,0.0005218397127464414,0.0005208579241298139
79.2540054321289,0.000519968569278717,0.0005199181032367051,0.0005199024453759193
65.86917877197266,0.000520547735504806,0.000519968569278717,0.0005201985477469862
63.86697006225586,0.0005202484899200499,0.000520547735504806,0.0005203348118811846
72.45902252197266,0.0005186722264625132,0.0005202484899200499,0.000519410939887166
100.0879135131836,0.0005167318740859628,0.0005186722264625132,0.0005176758859306574
177.25965881347656,0.00051609065849334,0.0005167318740859628,0.000516403466463089
176.35350036621094,0.0005180686712265015,0.00051609065849334,0.0005170708755031228
99.17324829101562,0.0005227879155427217,0.0005180686712265015,0.0005203967448323965
70.95819854736328,0.000529061071574688,0.0005227879155427217,0.0005258627934381366
61.235836029052734,0.0005350158317014575,0.000529061071574688,0.000531958881765604
60.99094009399414,0.0005391895538195968,0.0005350158317014575,0.0005370263825170696
69.20079803466797,0.0005413669859990478,0.0005391895538195968,0.0005402210517786443
87.62120819091797,0.0005426023271866143,0.0005413669859990478,0.0005419494118541479
105.57229614257812,0.000544421374797821,0.0005426023271866143,0.0005434871418401599
91.9827880859375,0.0005477322265505791,0.000544421374797821,0.0005460423417389393
70.83866119384766,0.0005521079292520881,0.0005477322265505791,0.0005498609971255064
59.68799591064453,0.0005560068530030549,0.0005521079292520881,0.0005539761623367667
56.9219856262207,0.0005577222909778357,0.0005560068530030549,0.0005567782209254801
61.729026794433594,0.0005565328756347299,0.0005577222909778357,0.0005570548237301409
76.50082397460938,0.0005532819777727127,0.0005565328756347299,0.0005548584158532321
100.93435668945312,0.0005498221144080162,0.0005532819777727127,0.0005515229422599077
100.9095230102539,0.0005477734375745058,0.0005498221144080162,0.0005487704765982926
75.79148864746094,0.0005474158679135144,0.0005477734375745058,0.0005475474754348397
60.26047134399414,0.0005474886856973171,0.0005474158679135144,0.0005473773926496506
54.88655471801758,0.0005460794200189412,0.0005474886856973171,0.0005466935690492392
57.758914947509766,0.0005420084344223142,0.0005460794200189412,0.0005439596716314554
71.82833862304688,0.0005358095513656735,0.0005420084344223142,0.0005388489225879312
109.5336685180664,0.0005294777220115066,0.0005358095513656735,0.0005326127866283059
149.77984619140625,0.0005251788534224033,0.0005294777220115066,0.000527312746271491
99.65283203125,0.0005238100420683622,0.0005251788534224033,0.0005244681378826499
70.06892395019531,0.0005244567291811109,0.0005238100420683622,0.0005240803584456444
60.844974517822266,0.0005251908442005515,0.0005244567291811109,0.0005247531807981431
63.98945617675781,0.0005246292566880584,0.0005251908442005515,0.0005248464294709265
84.01709747314453,0.000523124763276428,0.0005246292566880584,0.0005238399608060718
149.03990173339844,0.000522588612511754,0.000523124763276428,0.0005228453665040433
158.0311279296875,0.000525035778991878,0.000522588612511754,0.0005238007288426161
83.75751495361328,0.0005309224361553788,0.000525035778991878,0.0005279333563521504
1.000000045813705e-18,0.0,0.0005309224361553788,0.0
1.000000045813705e-18,0.0005396329797804356,0.0,0.0
82.8199691772461,0.0005374688189476728,0.0005396329797804356,0.0005385112017393112
126.21417236328125,0.0005361167131923139,0.0005374688189476728,0.0005367760313674808
94.0780258178711,0.0005374222528189421,0.0005361167131923139,0.0005367391859181225
62.422000885009766,0.0005407475400716066,0.0005374222528189421,0.0005390132428146899
51.53080368041992,0.0005434819031506777,0.0005407475400716066,0.0005420108791440725
51.71450424194336,0.0005431605968624353,0.0005434819031506777,0.0005432202015072107
63.97221755981445,0.0005395922344177961,0.0005431605968624353,0.0005413082544691861
104.91889190673828,0.0005351402214728296,0.0005395922344177961,0.0005373379099182785
160.082275390625,0.0005327870021574199,0.0005351402214728296,0.0005339524359442294
87.92195892333984,0.0005337346810847521,0.0005327870021574199,0.0005332265864126384
59.27424621582031,0.0005364636890590191,0.0005337346810847521,0.0005350214196369052
51.26946258544922,0.000537983316462487,0.0005364636890590191,0.000537120969966054
54.198280334472656,0.0005362312076613307,0.000537983316462487,0.0005370159051381052
71.59634399414062,0.0005317571340128779,0.0005362312076613307,0.0005339383496902883
125.38572692871094,0.0005272716516628861,0.0005317571340128779,0.0005294934380799532
133.6685028076172,0.0005253930576145649,0.0005272716516628861,0.0005263173370622098
75.90106964111328,0.0005265326471999288,0.0005253930576145649,0.0005259172758087516
56.252655029296875,0.0005286586238071322,0.0005265326471999288,0.0005275113508105278
52.31220626831055,0.0005290279514156282,0.0005286586238071322,0.0005287470412440598
59.765384674072266,0.000526470597833395,0.0005290279514156282,0.000527674681507051
88.41034698486328,0.0005223916959948838,0.000526470597833395,0.0005243943887762725
169.3700408935547,0.0005195949343033135,0.0005223916959948838,0.0005209828959777951
114.34588623046875,0.0005199436563998461,0.0005195949343033135,0.0005197498830966651
68.02399444580078,0.000522841583006084,0.0005199436563998461,0.0005213344702497125
54.00223159790039,0.0005257388111203909,0.000522841583006084,0.0005241982871666551
52.74074172973633,0.0005260735051706433,0.0005257388111203909,0.00052581203635782
63.13826370239258,0.0005232950206845999,0.0005260735051706433,0.0005246174405328929
98.78848266601562,0.000519307388458401,0.0005232950206845999,0.0005212713731452823
172.00503540039062,0.0005169446812942624,0.000519307388458401,0.0005181164597161114
101.04135131835938,0.0005177096463739872,0.0005169446812942624,0.000517302134539932
64.4702377319336,0.000520687666721642,0.0005177096463739872,0.0005191342206671834
53.74831771850586,0.0005233286647126079,0.000520687666721642,0.0005219161976128817
54.91558074951172,0.0005234860582277179,0.0005233286647126079,0.0005233210395090282
69.49254608154297,0.0005212047835811973,0.0005234860582277179,0.0005222908221185207
116.09131622314453,0.0005186796770431101,0.0005212047835811973,0.0005199220031499863
152.4595489501953,0.0005184324108995497,0.0005186796770431101,0.0005185453919693828
84.69908142089844,0.0005212122923694551,0.0005184324108995497,0.0005197845748625696
59.12224197387695,0.0005253738490864635,0.0005212122923694551,0.0005232139956206083
52.07951736450195,0.0005281211342662573,0.0005253738490864635,0.0005266485968604684
55.592647552490234,0.000527659198269248,0.0005281211342662573,0.0005278052994981408
73.81526947021484,0.0005246326909400523,0.000527659198269248,0.0005260962643660605
127.62889862060547,0.0005216544377617538,0.0005246326909400523,0.0005231259856373072
131.1958770751953,0.0005211635725572705,0.0005216544377617538,0.0005213943077251315
75.5147705078125,0.000523510214406997,0.0005211635725572705,0.0005222900654189289
56.06146240234375,0.0005267175147309899,0.000523510214406997,0.0005250278627499938
51.67570114135742,0.0005280456389300525,0.0005267175147309899,0.0005272826529107988
57.68077087402344,0.0005262118065729737,0.0005280456389300525,0.0005270494730211794
80.06185913085938,0.0005224146298132837,0.0005262118065729737,0.000524269649758935
127.22713470458984,0.0005193175747990608,0.0005224146298132837,0.0005208483198657632
103.05802154541016,0.0005187985952943563,0.0005193175747990608,0.0005190341034904122
66.94290161132812,0.0005204407498240471,0.0005187985952943563,0.0005195613484829664
54.22728729248047,0.000521913985721767,0.0005204407498240471,0.0005210884846746922
53.682220458984375,0.0005208682268857956,0.000521913985721767,0.0005213010590523481
65.99617767333984,0.0005169793730601668,0.0005208682268857956,0.0005188615177758038
113.92118835449219,0.0005123114679008722,0.0005169793730601668,0.0005146209732629359
266.6434326171875,0.0005097787361592054,0.0005123114679008722,0.0005110404454171658
103.75569152832031,0.0005108077893964946,0.0005097787361592054,0.0005102697759866714
63.325462341308594,0.0005142648005858064,0.0005108077893964946,0.0005124695599079132
52.67662048339844,0.0005173652898520231,0.0005142648005858064,0.0005157197010703385
54.194847106933594,0.000517870532348752,0.0005173652898520231,0.0005175301339477301
69.2868423461914,0.0005158883286640048,0.000517870532348752,0.0005168253555893898
113.74449157714844,0.000513735692948103,0.0005158883286640048,0.0005147915799170732
130.15126037597656,0.0005138833075761795,0.000513735692948103,0.000513794831931591
77.6349868774414,0.0005168337957002223,0.0005138833075761795,0.0005153139354661107
57.16047668457031,0.0005207554204389453,0.0005168337957002223,0.000518711400218308
52.421653747558594,0.0005229262169450521,0.0005207554204389453,0.0005217448342591524
58.71691131591797,0.0005220077582634985,0.0005229262169450521,0.0005223916377872229
83.63511657714844,0.0005191930686123669,0.0005220077582634985,0.0005205619963817298
143.890625,0.0005172309465706348,0.0005191930686123669,0.0005181991145946085
105.60076904296875,0.0005181017331779003,0.0005172309465706348,0.0005176434060558677
65.05840301513672,0.0005213622353039682,0.0005181017331779003,0.0005196681595407426
51.75777816772461,0.0005244227359071374,0.0005213622353039682,0.0005227925721555948
50.37089920043945,0.0005246074870228767,0.0005244227359071374,0.0005244122003205121
59.658138275146484,0.000521268171723932,0.0005246074870228767,0.0005228626541793346
89.7961654663086,0.0005163680762052536,0.000521268171723932,0.0005187809583730996
143.44007873535156,0.0005127992480993271,0.0005163680762052536,0.0005145686445757747
96.27387237548828,0.0005120891146361828,0.0005127992480993271,0.0005124169401824474
64.64527893066406,0.0005133023951202631,0.0005120891146361828,0.0005126344040036201
55.362422943115234,0.0005140207940712571,0.0005133023951202631,0.0005135780666023493
58.59454345703125,0.0005124399904161692,0.0005140207940712571,0.0005131557700224221
79.39959716796875,0.000509037112351507,0.0005124399904161692,0.0005106959724798799
155.60223388671875,0.0005062018753960729,0.000509037112351507,0.0005076075904071331
148.5453338623047,0.0005062821437604725,0.0005062018753960729,0.0005062310374341905
75.73429870605469,0.0005095315864309669,0.0005062821437604725,0.0005078602116554976
55.21992492675781,0.0005138629348948598,0.0005095315864309669,0.0005116085521876812
50.9310188293457,0.0005164090543985367,0.0005138629348948598,0.0005150351207703352
57.676395416259766,0.0005158695857971907,0.0005164090543985367,0.0005160622531548142
84.17762756347656,0.0005135770188644528,0.0005158695857971907,0.0005146863404661417
162.06329345703125,0.0005124215385876596,0.0005135770188644528,0.000512989703565836
116.31592559814453,0.0005143885500729084,0.0005124215385876596,0.0005133855738677084
68.7025146484375,0.0005190374795347452,0.0005143885500729084,0.0005166530609130859
54.318946838378906,0.0005238516023382545,0.0005190374795347452,0.0005213503027334809
52.97966384887695,0.0005262759514153004,0.0005238516023382545,0.0005249688983894885
62.5931282043457,0.000525700394064188,0.0005262759514153004,0.0005259215249679983
89.35935974121094,0.0005239060847088695,0.000525700394064188,0.0005247702356427908
110.36891174316406,0.000523402588441968,0.0005239060847088695,0.000523633323609829
77.48170471191406,0.0005252782721072435,0.000523402588441968,0.0005242962506599724
56.82444381713867,0.0005281833000481129,0.0005252782721072435,0.0005266472580842674
50.46246337890625,0.0005294809816405177,0.0005281833000481129,0.0005287281237542629
1.000000045813705e-18,0.0,0.0005294809816405177,0.0
1.000000045813705e-18,0.0005269207758828998,0.0,0.0
51.478675842285156,0.000526494812220335,0.0005269207758828998,0.0005266089574433863
59.52241897583008,0.0005228174850344658,0.000526494812220335,0.0005245798965916038
87.6904525756836,0.0005174998077563941,0.0005228174850344658,0.0005201188614591956
154.56007385253906,0.0005133491358719766,0.0005174998077563941,0.0005154100945219398
110.83682250976562,0.0005121184512972832,0.0005133491358719766,0.0005127131007611752
69.75281524658203,0.0005132215446792543,0.0005121184512972832,0.0005126174073666334
56.934932708740234,0.0005143897142261267,0.0005132215446792543,0.0005137263797223568
57.206024169921875,0.0005135852843523026,0.0005143897142261267,0.0005139094428159297
71.41482543945312,0.0005106587195768952,0.0005135852843523026,0.0005120704881846905
120.93263244628906,0.0005075098015367985,0.0005106587195768952,0.0005090650520287454
182.53634643554688,0.0005065455916337669,0.0005075098015367985,0.000507020391523838
92.82518005371094,0.0005086589953862131,0.0005065455916337669,0.0005075721419416368
62.058624267578125,0.0005125011084601283,0.0005086589953862131,0.0005105101736262441
53.3409423828125,0.0005154258687980473,0.0005125011084601283,0.0005138710839673877
55.69633483886719,0.0005155453109182417,0.0005154258687980473,0.0005154029931873083
71.2387466430664,0.0005131654907017946,0.0005155453109182417,0.000514304090756923
115.26103210449219,0.0005105137825012207,0.0005131654907017946,0.000511819263920188
137.81797790527344,0.0005098732654005289,0.0005105137825012207,0.0005101804854348302
84.0675277709961,0.0005118230474181473,0.0005098732654005289,0.0005108114564791322
61.26994705200195,0.0005148533964529634,0.0005118230474181473,0.0005132677033543587
54.9883918762207,0.0005166029441170394,0.0005148533964529634,0.0005156423430889845
59.26653289794922,0.0005156739498488605,0.0005166029441170394,0.0005160653963685036
78.04631042480469,0.0005127518088556826,0.0005156739498488605,0.0005141693400219083
123.21129608154297,0.0005100260023027658,0.0005127518088556826,0.0005113708321005106
120.55284118652344,0.0005094027146697044,0.0005100260023027658,0.0005096972454339266
76.91133117675781,0.0005110311321914196,0.0005094027146697044,0.0005101735005155206
59.15882873535156,0.0005131902871653438,0.0005110311321914196,0.0005120366113260388
55.38264083862305,0.0005136822001077235,0.0005131902871653438,0.000513352919369936
62.56578826904297,0.0005115701351314783,0.0005136822001077235,0.0005125603638589382
89.39070129394531,0.0005079944967292249,0.0005115701351314783,0.0005097480025142431
171.49098205566406,0.0005053001805208623,0.0005079944967292249,0.0005066375015303493
141.39259338378906,0.0005052463384345174,0.0005053001805208623,0.0005052611231803894
80.16500854492188,0.0005076766829006374,0.0005052463384345174,0.0005064209690317512
60.90781021118164,0.000510728801600635,0.0005076766829006374,0.000509131932631135
57.02366638183594,0.0005122089060023427,0.000510728801600635,0.0005113899242132902
64.10441589355469,0.0005112073849886656,0.0005122089060023427,0.0005116462707519531
88.45227813720703,0.0005087697063572705,0.0005112073849886656,0.0005099551635794342
137.728271484375,0.0005070014740340412,0.0005087697063572705,0.0005078719696030021
114.30292510986328,0.0005073852371424437,0.0005070014740340412,0.0005071744089946151
75.277587890625,0.0005096717504784465,0.0005073852371424437,0.0005084826261736453
60.555145263671875,0.0005120885325595737,0.0005096717504784465,0.0005108092445880175
58.83262252807617,0.0005127846961840987,0.0005120885325595737,0.0005123628652654588
68.7527847290039,0.0005112678045406938,0.0005127846961840987,0.0005119721754454076
100.9853515625,0.0005088255275040865,0.0005112678045406938,0.0005100208218209445
170.43113708496094,0.0005075275548733771,0.0005088255275040865,0.0005081678973510861
122.09304809570312,0.000508619355969131,0.0005075275548733771,0.0005080566043034196
77.295654296875,0.0005116300308145583,0.000508619355969131,0.0005100800190120935
61.870277404785156,0.0005147425690665841,0.0005116300308145583,0.0005131170037202537
59.69377136230469,0.0005160834989510477,0.0005147425690665841,0.0005153405945748091
68.88211059570312,0.0005151263321749866,0.0005160834989510477,0.0005155509570613503
99.00674438476562,0.0005130460485816002,0.0005151263321749866,0.0005140595021657646
171.7296142578125,0.0005118572735227644,0.0005130460485816002,0.0005124431336298585
134.0787811279297,0.0005129271885380149,0.0005118572735227644,0.0005123781738802791
82.35234832763672,0.0005160210421308875,0.0005129271885380149,0.0005144341266714036
64.4429931640625,0.0005195224075578153,0.0005160210421308875,0.0005177065031602979
60.89988327026367,0.0005216057179495692,0.0005195224075578153,0.0005204930785112083
68.11585235595703,0.0005215539131313562,0.0005216057179495692,0.0005215241108089685
90.71173858642578,0.0005202461616136134,0.0005215539131313562,0.0005208685761317611
129.4887237548828,0.0005194006953388453,0.0005202461616136134,0.0005198082653805614
113.9610366821289,0.0005202293978072703,0.0005194006953388453,0.0005197953432798386
79.14318084716797,0.0005225258646532893,0.0005202293978072703,0.0005213350523263216
63.53737258911133,0.0005247619701549411,0.0005225258646532893,0.0005235780845396221
59.97829055786133,0.0005252028349786997,0.0005247619701549411,0.0005249098176136613
66.43695831298828,0.0005231373943388462,0.0005252028349786997,0.0005241104518063366
88.70150756835938,0.000519426423124969,0.0005231373943388462,0.0005212462274357677
144.38352966308594,0.0005159268621355295,0.000519426423124969,0.0005176618578843772
150.27577209472656,0.0005142029840499163,0.0005159268621355295,0.0005150533397682011
93.63135528564453,0.00051447085570544,0.0005142029840499163,0.0005143080488778651
69.81376647949219,0.0005155374528840184,0.00051447085570544,0.0005149514181539416
62.915061950683594,0.0005156849510967731,0.0005155374528840184,0.0005155465332791209
67.07939910888672,0.0005139220738783479,0.0005156849510967731,0.0005147462361492217
86.109375,0.0005106599419377744,0.0005139220738783479,0.0005122545990161598
142.19508361816406,0.0005074669606983662,0.0005106599419377744,0.0005090489285066724
208.8950653076172,0.0005059201503172517,0.0005074669606983662,0.0005066876765340567
121.5363540649414,0.0005065711447969079,0.0005059201503172517,0.0005062288837507367
82.396728515625,0.0005086737219244242,0.0005065711447969079,0.0005075843073427677
70.04975128173828,0.0005107454489916563,0.0005086737219244242,0.0005096569075249135
71.01045989990234,0.0005116429529152811,0.0005107454489916563,0.0005111437058076262
85.87763977050781,0.0005113493534736335,0.0005116429529152811,0.0005114619852975011
126.203369140625,0.0005109935300424695,0.0005113493534736335,0.0005111558712087572
166.00331115722656,0.0005119754932820797,0.0005109935300424695,0.000511475489474833
111.61066436767578,0.0005149439093656838,0.0005119754932820797,0.0005134373204782605
76.70368194580078,0.0005192341632209718,0.0005149439093656838,0.0005170407821424305
63.40199661254883,0.0005232300609350204,0.0005192341632209718,0.0005211634561419487
61.22055435180664,0.0005253680283203721,0.0005232300609350204,0.0005242282059043646
68.226318359375,0.0005251436377875507,0.0005253680283203721,0.000525199924595654
88.57432556152344,0.00052341801347211,0.0005251436377875507,0.0005242472980171442
125.83167266845703,0.0005218125879764557,0.00052341801347211,0.000522598740644753
127.50202178955078,0.0005215640412643552,0.0005218125879764557,0.0005216727731749415
92.12622833251953,0.0005227646324783564,0.0005215640412643552,0.0005221336614340544
72.43071746826172,0.0005243744235485792,0.0005227646324783564,0.0005235193530097604
65.82889556884766,0.0005249560344964266,0.0005243744235485792,0.0005246050423011184
68.71633911132812,0.0005236439756117761,0.0005249560344964266,0.000524244736880064
82.62910461425781,0.0005206874920986593,0.0005236439756117761,0.0005221260944381356
113.06438446044922,0.000517283973749727,0.0005206874920986593,0.0005189632647670805
139.38699340820312,0.000514763465616852,0.000517283973749727,0.0005160094588063657
110.47115325927734,0.0005137173575349152,0.000514763465616852,0.0005142196314409375
82.51220703125,0.0005136671243235469,0.0005137173575349152,0.0005136550171300769
70.650390625,0.000513440347276628,0.0005136671243235469,0.0005135028040967882
1.000000045813705e-18,0.0,0.000513440347276628,0.0
1.000000045813705e-18,0.0005114461528137326,0.0,0.0
59.80224609375,0.0005137974512763321,0.0005114461528137326,0.0005125489551573992
59.76633071899414,0.000514012121129781,0.0005137974512763321,0.0005138333071954548
70.1888198852539,0.0005119151901453733,0.000514012121129781,0.0005129112396389246
100.98921203613281,0.0005088644102215767,0.0005119151901453733,0.0005103631410747766
163.1350860595703,0.0005068290047347546,0.0005088644102215767,0.0005078366957604885
125.03662872314453,0.0005070492043159902,0.0005068290047347546,0.0005069233593530953
78.21121978759766,0.000509224075358361,0.0005070492043159902,0.0005080942646600306
60.50375747680664,0.0005116460379213095,0.000509224075358361,0.0005103640723973513
55.595829010009766,0.0005122471484355628,0.0005116460379213095,0.0005118640838190913
59.88240432739258,0.0005099575500935316,0.0005122471484355628,0.0005110306083224714
78.2796401977539,0.0005054785287939012,0.0005099575500935316,0.0005076725501567125
141.93161010742188,0.0005008979351259768,0.0005054785287939012,0.0005031711189076304
271.46832275390625,0.0004983670660294592,0.0005008979351259768,0.0004996280185878277
113.57227325439453,0.0004986668354831636,0.0004983670660294592,0.0004984980914741755
71.53911590576172,0.00050081976223737,0.0004986668354831636,0.0004996936186216772
58.95111846923828,0.0005027152947150171,0.00050081976223737,0.0005016946815885603
58.3911018371582,0.0005025370046496391,0.0005027152947150171,0.0005025529535487294
69.1175537109375,0.0005000230157747865,0.0005025370046496391,0.000501226750202477
102.55554962158203,0.000496610184200108,0.0005000230157747865,0.0004982906393706799
171.38648986816406,0.000494426058139652,0.000496610184200108,0.0004955090116709471
118.70665740966797,0.0004947400884702802,0.000494426058139652,0.000494565989356488
74.51394653320312,0.0004971212474629283,0.0004947400884702802,0.0004958848585374653
59.108680725097656,0.0004997118376195431,0.0004971212474629283,0.000498343666549772
56.44379425048828,0.0005005464772693813,0.0004997118376195431,0.0005000508390367031
64.67625427246094,0.0004989418666809797,0.0005005464772693813,0.0004996844800189137
95.264892578125,0.0004961290396749973,0.0004989418666809797,0.0004975066985934973
218.95664978027344,0.000494436826556921,0.0004961290396749973,0.0004952775780111551
155.70872497558594,0.0004956049378961325,0.000494436826556921,0.0004950108123011887
78.87998962402344,0.0004994990886189044,0.0004956049378961325,0.0004975083866156638
57.94717788696289,0.0005041112308390439,0.0004994990886189044,0.0005017249495722353
52.880043029785156,0.0005068826721981168,0.0005041112308390439,0.000505404663272202
57.98231506347656,0.0005064839497208595,0.0005068826721981168,0.0005066084559075534
78.99307250976562,0.000503838062286377,0.0005064839497208595,0.0005051195039413869
144.21861267089844,0.0005014316411688924,0.000503838062286377,0.000502621871419251
148.21212768554688,0.0005014560301788151,0.0005014316411688924,0.0005014329217374325
81.4045639038086,0.0005042117554694414,0.0005014560301788151,0.0005027943407185376
59.317691802978516,0.0005079627735540271,0.0005042117554694414,0.0005060118273831904
53.60826110839844,0.0005102335708215833,0.0005079627735540271,0.0005090084159746766
58.23224639892578,0.0005096754757687449,0.0005102335708215833,0.0005098798428662121
78.04613494873047,0.0005070766201242805,0.0005096754757687449,0.0005083333817310631
129.74697875976562,0.0005048164166510105,0.0005070766201242805,0.0005059308023191988
122.17135620117188,0.0005049280589446425,0.0005048164166510105,0.0005048558232374489
73.51958465576172,0.0005075385561212897,0.0005049280589446425,0.0005061850533820689
55.51900100708008,0.0005106528988108039,0.0005075385561212897,0.0005090107442811131
51.33877182006836,0.0005116704851388931,0.0005106528988108039,0.0005110647762194276
57.5271110534668,0.0005093499785289168,0.0005116704851388931,0.0005104326410219073
83.20136260986328,0.0005049569299444556,0.0005093499785289168,0.0005071128834970295
194.7083282470703,0.0005013246554881334,0.0005049569299444556,0.0005031314212828875
161.41685485839844,0.0005007586441934109,0.0005013246554881334,0.0005010324530303478
77.0555648803711,0.0005032724584452808,0.0005007586441934109,0.0005019719828851521
56.3198356628418,0.0005066587473265827,0.0005032724584452808,0.0005048831226304173
52.14826965332031,0.0005081469425931573,0.0005066587473265827,0.0005073092179372907
59.22231674194336,0.0005065346485935152,0.0005081469425931573,0.0005072685307823122
86.35502624511719,0.0005031600594520569,0.0005065346485935152,0.000504811410792172
155.63685607910156,0.0005007873987779021,0.0005031600594520569,0.0005019624950364232
107.1473617553711,0.0005013124318793416,0.0005007873987779021,0.0005010284949094057
65.53047943115234,0.000504210009239614,0.0005013124318793416,0.0005027007427997887
52.91858673095703,0.0005069698672741652,0.000504210009239614,0.0005054977955296636
53.05962371826172,0.0005072177154943347,0.0005069698672741652,0.0005070041515864432
66.85273742675781,0.0005047316662967205,0.0005072177154943347,0.0005059173563495278
119.54876708984375,0.0005017844378016889,0.0005047316662967205,0.0005032388726249337
191.76150512695312,0.0005012479377910495,0.0005017844378016889,0.0005015098140574992
86.10652923583984,0.0005041526164859533,0.0005012479377910495,0.0005026645958423615
56.918701171875,0.0005088163306936622,0.0005041526164859533,0.0005064007127657533
49.15981674194336,0.0005120631540194154,0.0005088163306936622,0.0005103313596919179
52.27405548095703,0.0005117146647535264,0.0005120631540194154,0.0005117957480251789
70.58348846435547,0.0005084085278213024,0.0005117146647535264,0.0005100085400044918
131.98179626464844,0.0005051198531873524,0.0005084085278213024,0.0005067475722171366
127.39971160888672,0.0005046665901318192,0.0005051198531873524,0.0005048781167715788
69.1231460571289,0.0005073349457234144,0.0005046665901318192,0.0005059462855570018
51.90034484863281,0.000510695856064558,0.0005073349457234144,0.000508918019477278
49.5876579284668,0.000511711637955159,0.000510695856064558,0.0005110998172312975
59.64469528198242,0.0005094371736049652,0.000511711637955159,0.0005105021991766989
97.40583801269531,0.000505977077409625,0.0005094371736049652,0.0005076780798844993
147.73492431640625,0.0005045842844992876,0.000505977077409625,0.0005052691558375955
78.50894927978516,0.0005066505982540548,0.0005045842844992876,0.0005055756773799658
53.07041931152344,0.000510375015437603,0.0005066505982540548,0.0005084189469926059
46.840641021728516,0.0005122688598930836,0.000510375015437603,0.0005112045910209417
52.06813049316406,0.0005102159339003265,0.0005122688598930836,0.0005111479549668729
79.01419067382812,0.0005055610090494156,0.0005102159339003265,0.0005078433314338326
234.2588653564453,0.0005020755925215781,0.0005055610090494156,0.0005038112285546958
115.32498931884766,0.0005025647697038949,0.0005020755925215781,0.0005023017292842269
60.24345397949219,0.0005064079305157065,0.0005025647697038949,0.000504413153976202
47.89750289916992,0.0005101403803564608,0.0005064079305157065,0.0005081596318632364
49.25315475463867,0.000510620535351336,0.0005101403803564608,0.0005102755967527628
65.91712951660156,0.0005079013062641025,0.000510620535351336,0.0005092013161629438
121.06377410888672,0.0005051986081525683,0.0005079013062641025,0.0005065314471721649
105.05111694335938,0.0005056563531979918,0.0005051986081525683,0.0005054050125181675
60.09055709838867,0.0005093053914606571,0.0005056563531979918,0.0005074072978459299
47.12080001831055,0.0005129868513904512,0.0005093053914606571,0.0005110273486934602
47.48021697998047,0.0005133627564646304,0.0005129868513904512,0.0005130613571964204
63.319889068603516,0.0005102069699205458,0.0005133627564646304,0.0005117194959893823
139.54978942871094,0.0005068982718512416,0.0005102069699205458,0.0005085374577902257
136.86587524414062,0.000507214164827019,0.0005068982718512416,0.0005070431507192552
61.86830139160156,0.000511590507812798,0.000507214164827019,0.000509331002831459
45.74789810180664,0.000516543339472264,0.000511590507812798,0.000513937440700829
44.82019805908203,0.0005179060972295702,0.000516543339472264,0.0005170956719666719
57.46869659423828,0.0005148522322997451,0.0005179060972295702,0.0005162996822036803
104.52291870117188,0.0005107590113766491,0.0005148522322997451,0.0005127787590026855
109.58299255371094,0.000509684206917882,0.0005107590113766491,0.0005102006252855062
59.759883880615234,0.0005122383590787649,0.000509684206917882,0.000510888290591538
45.89623260498047,0.0005151165532879531,0.0005122383590787649,0.0005135533283464611
46.23674774169922,0.0005145755130797625,0.0005151165532879531,0.0005147261545062065
62.395355224609375,0.0005103730363771319,0.0005145755130797625,0.0005124051822349429
129.92208862304688,0.0005061800475232303,0.0005103730363771319,0.0005082577699795365
104.0770034790039,0.0005057798116467893,0.0005061800475232303,0.0005059570539742708
55.190067291259766,0.0005090522463433444,0.0005057798116467893,0.0005073300562798977
43.444984436035156,0.000511990743689239,0.0005090522463433444,0.0005103838630020618
45.09450149536133,0.0005106526077724993,0.000511990743689239,0.000511196325533092
63.95829391479492,0.0005053079221397638,0.0005106526077724993,0.0005079123075120151
156.66551208496094,0.0005002858233638108,0.0005053079221397638,0.0005027809529565275
104.94451904296875,0.0004995021736249328,0.0005002858233638108,0.0004998716758564115
55.12465286254883,0.0005025400314480066,0.0004995021736249328,0.0005009363521821797
44.68717956542969,0.0005053049535490572,0.0005025400314480066,0.0005037942319177091
48.51808166503906,0.0005043992423452437,0.0005053049535490572,0.0005047453450970352
75.00836944580078,0.000500792870298028,0.0005043992423452437,0.0005025489954277873
160.86219787597656,0.0004988294094800949,0.000500792870298028,0.0004998010699637234
75.49773406982422,0.0005013766931369901,0.0004988294094800949,0.0005000578239560127
47.357810974121094,0.0005065417499281466,0.0005013766931369901,0.0005038395756855607
1.000000045813705e-18,0.0,0.0005065417499281466,0.0
1.000000045813705e-18,0.0005104183801449835,0.0,0.0
77.31487274169922,0.0005017942166887224,0.0005104183801449835,0.0005060468101873994
249.67889404296875,0.0004977762582711875,0.0005017942166887224,0.0004997777286916971
61.119991302490234,0.0005014641210436821,0.0004977762582711875,0.0004995499039068818
39.40514373779297,0.00050887162797153,0.0005014641210436821,0.0005049897008575499
35.87823486328125,0.0005129683995619416,0.00050887162797153,0.0005107163451611996
42.550437927246094,0.0005106203025206923,0.0005129683995619416,0.0005116527900099754
66.12220764160156,0.0005054676439613104,0.0005106203025206923,0.0005079804104752839
75.55992889404297,0.0005035322974435985,0.0005054676439613104,0.000504455529153347
47.736507415771484,0.0005064514698460698,0.0005035322974435985,0.0005048788152635098
37.562137603759766,0.0005100172711536288,0.0005064514698460698,0.0005080503178760409
38.66523361206055,0.0005091724451631308,0.0005100172711536288,0.0005094250082038343
55.09705352783203,0.0005041572730988264,0.0005091724451631308,0.0005065764999017119
128.1204376220703,0.0005008380394428968,0.0005041572730988264,0.0005024801939725876
74.95345306396484,0.0005043109995312989,0.0005008380394428968,0.000502526992931962
42.144779205322266,0.0005131303332746029,0.0005043109995312989,0.0005085563170723617
34.71979904174805,0.0005204431945458055,0.0005131303332746029,0.0005165569018572569
37.283939361572266,0.0005206962232477963,0.0005204431945458055,0.0005203828332014382
52.99555587768555,0.000515311723574996,0.0005206962232477963,0.000517906213644892
82.644775390625,0.0005109457997605205,0.000515311723574996,0.0005130873760208488
57.32746505737305,0.0005119421985000372,0.0005109457997605205,0.0005113662919029593
40.661373138427734,0.0005160426953807473,0.0005119421985000372,0.0005138321430422366
38.19983673095703,0.0005177137209102511,0.0005160426953807473,0.0005167003255337477
47.53264236450195,0.0005148915806785226,0.0005177137209102511,0.0005161875742487609
79.85472869873047,0.0005115490639582276,0.0005148915806785226,0.0005131781217642128
74.81831359863281,0.0005129208439029753,0.0005115490639582276,0.0005121891153976321
44.74044418334961,0.0005190939409658313,0.0005129208439029753,0.0005158681888133287
35.62051773071289,0.0005243846098892391,0.0005190939409658313,0.0005215253331698477
36.63203430175781,0.000522955204360187,0.0005243846098892391,0.0005234752898104489
50.45265579223633,0.0005150513025000691,0.000522955204360187,0.000518888293299824
104.7988052368164,0.0005070660263299942,0.0005150513025000691,0.0005110206548124552
80.96691131591797,0.0005049101891927421,0.0005070660263299942,0.0005059490213170648
45.90022277832031,0.0005082160350866616,0.0005049101891927421,0.000506439886521548
38.03255081176758,0.0005115053500048816,0.0005082160350866616,0.0005096811219118536
41.6942024230957,0.0005104132578708231,0.0005115053500048816,0.0005108128534629941
60.27400207519531,0.0005064987344667315,0.0005104132578708231,0.000508383265696466
77.37857055664062,0.0005050610052421689,0.0005064987344667315,0.0005057377275079489
50.3451042175293,0.0005084316362626851,0.0005050610052421689,0.0005066433805041015
37.65006637573242,0.0005129029741510749,0.0005084316362626851,0.0005104811862111092
36.41455841064453,0.0005125963361933827,0.0005129029741510749,0.0005125568713992834
46.8494987487793,0.0005060747498646379,0.0005125963361933827,0.0005092110368423164
99.7745361328125,0.0004984353436157107,0.0005060747498646379,0.0005022161640226841
129.13037109375,0.000496147433295846,0.0004984353436157107,0.0004972757305949926
53.47135925292969,0.0005004746490158141,0.000496147433295846,0.0004982189275324345
39.19168472290039,0.0005065919831395149,0.0005004746490158141,0.0005033586057834327
38.65780258178711,0.0005087157478556037,0.0005065919831395149,0.0005074826767668128
49.288753509521484,0.0005058440146967769,0.0005087157478556037,0.0005071745254099369
74.61216735839844,0.0005023212288506329,0.0005058440146967769,0.000504035095218569
65.28740692138672,0.0005024613346904516,0.0005023212288506329,0.0005023328121751547
44.819129943847656,0.0005057211383245885,0.0005024613346904516,0.0005039628013037145
38.75480651855469,0.0005075127701275051,0.0005057211383245885,0.0005064473953098059
43.345977783203125,0.0005044102435931563,0.0005075127701275051,0.000505825795698911
70.27042388916016,0.0004984474508091807,0.0005044102435931563,0.0005013702902942896
214.98472595214844,0.000495492946356535,0.0004984474508091807,0.0004969631554558873
72.00384521484375,0.0004991996102035046,0.000495492946356535,0.000497294997330755
42.760650634765625,0.0005071635823696852,0.0004991996102035046,0.0005030265310779214
36.661441802978516,0.0005130770732648671,0.0005071635823696852,0.0005099202389828861
40.62236022949219,0.0005127475596964359,0.0005130770732648671,0.0005127574549987912
58.50027847290039,0.0005082028219476342,0.0005127475596964359,0.0005103967268951237
82.62091827392578,0.0005050880718044937,0.0005082028219476342,0.0005066066514700651
57.567466735839844,0.0005063997814431787,0.0005050880718044937,0.0005056674708612263
42.6706428527832,0.0005096939858049154,0.0005063997814431787,0.000507904274854809
40.79938507080078,0.0005103469593450427,0.0005096939858049154,0.0005098674446344376
51.08457565307617,0.0005069199251011014,0.0005103469593450427,0.0005085342563688755
91.76889038085938,0.000503030838444829,0.0005069199251011014,0.0005049423780292273
100.22099304199219,0.0005034906789660454,0.000503030838444829,0.0005032361368648708
52.88540267944336,0.0005091018392704427,0.0005034906789660454,0.0005061974516138434
39.327205657958984,0.0005155031685717404,0.0005091018392704427,0.00051212526159361
37.907936096191406,0.0005171089433133602,0.0005155031685717404,0.0005161256995052099
46.955692291259766,0.0005124783492647111,0.0005171089433133602,0.0005146732437424362
81.09902954101562,0.0005057936650700867,0.0005124783492647111,0.0005090873455628753
108.9723129272461,0.0005026368307881057,0.0005057936650700867,0.0005041921976953745
59.25809097290039,0.0005046940641477704,0.0005026368307881057,0.0005035928916186094
43.68552780151367,0.0005086779710836709,0.0005046940641477704,0.0005065487930551171
42.21595764160156,0.00051009317394346,0.0005086779710836709,0.000509242236148566
52.1884765625,0.0005078211543150246,0.00051009317394346,0.0005088633624836802
78.69959259033203,0.0005051484331488609,0.0005078211543150246,0.0005064428551122546
73.02146911621094,0.0005059606628492475,0.0005051484331488609,0.0005055073997937143
47.8406867980957,0.0005102630238980055,0.0005059606628492475,0.0005079958355054259
38.76576614379883,0.0005137480911798775,0.0005102630238980055,0.0005118315457366407
39.5736198425293,0.0005119560519233346,0.0005137480911798775,0.0005126885953359306
52.99292755126953,0.0005049625760875642,0.0005119560519233346,0.0005083584692329168
115.03083038330078,0.0004976936616003513,0.0005049625760875642,0.0005012967740185559
137.4758758544922,0.0004952439339831471,0.0004976936616003513,0.0004964547115378082
60.392635345458984,0.0004983041435480118,0.0004952439339831471,0.0004967036657035351
44.35022735595703,0.0005030946340411901,0.0004983041435480118,0.0005005656275898218
42.76784133911133,0.0005050983745604753,0.0005030946340411901,0.0005039576208218932
51.69758224487305,0.0005031352629885077,0.0005050983745604753,0.0005040224059484899
75.3724136352539,0.000500044203363359,0.0005031352629885077,0.0005015439819544554
79.57221221923828,0.0004994590999558568,0.000500044203363359,0.0004997126525267959
54.81877517700195,0.0005020510870963335,0.0004994590999558568,0.0005006701685488224
43.98758316040039,0.0005049245664849877,0.0005020510870963335,0.0005033554043620825
44.013126373291016,0.0005046090809628367,0.0005049245664849877,0.0005046370788477361
57.041446685791016,0.000500786118209362,0.0005046090809628367,0.000502617796882987
113.21478271484375,0.0004970246809534729,0.000500786118209362,0.0004988830187357962
137.7923126220703,0.0004975264891982079,0.0004970246809534729,0.0004972629249095917
62.227195739746094,0.0005031179171055555,0.0004975264891982079,0.0005002495599910617
44.112525939941406,0.0005104021402075887,0.0005031179171055555,0.0005066153244115412
40.55738830566406,0.00051455560605973,0.0005104021402075887,0.0005123181035742164
46.11050796508789,0.0005133782979100943,0.00051455560605973,0.0005138465203344822
1.000000045813705e-18,0.0,0.0005133782979100943,0.0
1.000000045813705e-18,0.0005086623132228851,0.0,0.0
66.33270263671875,0.0005079226684756577,0.0005086623132228851,0.0005082351854071021
78.42681121826172,0.0005052328924648464,0.0005079226684756577,0.0005065355217084289
110.24702453613281,0.0005017302464693785,0.0005052328924648464,0.0005034584319218993
153.41534423828125,0.0004989232402294874,0.0005017302464693785,0.0005003146943636239
126.50960540771484,0.0004976393538527191,0.0004989232402294874,0.0004982658429071307
93.87281036376953,0.0004976362688466907,0.0004976393538527191,0.0004976100753992796
82.36497497558594,0.0004980148514732718,0.0004976362688466907,0.0004977892967872322
83.43606567382812,0.000498084700666368,0.0004980148514732718,0.0004980145022273064
90.2844009399414,0.0004978007054887712,0.000498084700666368,0.0004979126388207078
91.21537780761719,0.0004974652547389269,0.0004978007054887712,0.0004976035561412573
82.42352294921875,0.0004971413873136044,0.0004974652547389269,0.0004972672322764993
75.49391174316406,0.0004963497049175203,0.0004971413873136044,0.000496702385134995
78.0667495727539,0.0004945737891830504,0.0004963497049175203,0.000495420943479985
98.44033813476562,0.0004919629427604377,0.0004945737891830504,0.0004932418232783675
181.19459533691406,0.0004895708989351988,0.0004919629427604377,0.0004907585098408163
417.4714660644531,0.000488764198962599,0.0004895708989351988,0.000489166472107172
135.716064453125,0.0004901508218608797,0.000488764198962599,0.0004894441808573902
84.0807876586914,0.0004930553259328008,0.0004901508218608797,0.0004915664321742952
70.05792236328125,0.0004960087826475501,0.0004930553259328008,0.0004944796673953533
70.04428100585938,0.0004978147335350513,0.0004960087826475501,0.0004968605935573578
78.53267669677734,0.0004983410472050309,0.0004978147335350513,0.0004980379017069936
88.00857543945312,0.0004982680547982454,0.0004983410472050309,0.0004982728860341012
86.6031494140625,0.0004981976235285401,0.0004982680547982454,0.0004982001264579594
81.40885925292969,0.0004980927333235741,0.0004981976235285401,0.0004981081001460552
85.0025405883789,0.0004976164782419801,0.0004980927333235741,0.0004978206125088036
108.34789276123047,0.0004968930734321475,0.0004976164782419801,0.0004972339957021177
177.73472595214844,0.0004967956338077784,0.0004968930734321475,0.0004968369612470269
171.7624053955078,0.0004983146791346371,0.0004967956338077784,0.0004975466290488839
98.27310943603516,0.0005015358328819275,0.0004983146791346371,0.0004998971126042306
72.03070831298828,0.0005053102504462004,0.0005015358328819275,0.0005033711204305291
65.32410430908203,0.0005079940310679376,0.0005053102504462004,0.0005065911682322621
70.24183654785156,0.0005086681339889765,0.0005079940310679376,0.0005082798888906837
86.5267105102539,0.0005077775567770004,0.0005086681339889765,0.0005081892595626414
105.14421081542969,0.0005065529840067029,0.0005077775567770004,0.0005071425111964345
99.99469757080078,0.000505875563248992,0.0005065529840067029,0.0005061893607489765
87.32762908935547,0.0005056799855083227,0.000505875563248992,0.0005057451198808849
86.4017333984375,0.0005054426728747785,0.0005056799855083227,0.0005055279470980167
100.09078979492188,0.0005050989566370845,0.0005054426728747785,0.0005052461056038737
115.81482696533203,0.00050528155406937,0.0005050989566370845,0.0005051718908362091
95.80394744873047,0.0005065679433755577,0.00050528155406937,0.0005058972164988518
71.39104461669922,0.0005085387383587658,0.0005065679433755577,0.0005075028748251498
60.86085891723633,0.0005097260000184178,0.0005085387383587658,0.0005090636550448835
61.52238464355469,0.000508749857544899,0.0005097260000184178,0.0005091710481792688
74.49329376220703,0.0005055670044384897,0.000508749857544899,0.0005071110208518803
106.33012390136719,0.0005015915958210826,0.0005055670044384897,0.0005035537760704756
131.90762329101562,0.0004984754486940801,0.0005015915958210826,0.000500017311424017
107.09554290771484,0.0004968220600858331,0.0004984754486940801,0.0004976269556209445
91.00162506103516,0.0004961005179211497,0.0004968220600858331,0.0004964317195117474
94.12028503417969,0.0004956228076480329,0.0004961005179211497,0.0004958341596648097
111.61322784423828,0.0004953892203047872,0.0004956228076480329,0.0004954866017214954
112.17012023925781,0.0004959507496096194,0.0004953892203047872,0.0004956506891176105
85.34405517578125,0.0004973834147676826,0.0004959507496096194,0.0004966328851878643
68.57568359375,0.0004987830179743469,0.0004973834147676826,0.0004980301018804312
65.35699462890625,0.0004988089203834534,0.0004987830179743469,0.0004987380816601217
76.57347869873047,0.0004969948786310852,0.0004988089203834534,0.0004978592623956501
118.07848358154297,0.0004943872336298227,0.0004969948786310852,0.0004956721677444875
213.81259155273438,0.0004927656846120954,0.0004943872336298227,0.0004935709293931723
134.23704528808594,0.0004931612056680024,0.0004927656846120954,0.000492950202897191
88.94844055175781,0.0004951513255946338,0.0004931612056680024,0.0004941244260407984
78.02223205566406,0.000497553322929889,0.0004951513255946338,0.0004963104147464037
81.40931701660156,0.0004996414063498378,0.000497553322929889,0.0004985589766874909
85.56246948242188,0.0005016369977965951,0.0004996414063498378,0.0005006043938919902
76.37381744384766,0.0005039131501689553,0.0005016369977965951,0.0005027310107834637
64.75544738769531,0.0005060223629698157,0.0005039131501689553,0.0005049066967330873
61.47377014160156,0.000506846234202385,0.0005060223629698157,0.0005063675343990326
70.20304107666016,0.0005058113601990044,0.000506846234202385,0.000506277778185904
102.98929595947266,0.0005039068055339158,0.0005058113601990044,0.0005048349848948419
175.9355010986328,0.0005030037136748433,0.0005039068055339158,0.0005034474306739867
124.02703094482422,0.0005042662960477173,0.0005030037136748433,0.0005036186776123941
82.40274047851562,0.0005071669584140182,0.0005042662960477173,0.0005056775989942253
71.04988098144531,0.0005101542919874191,0.0005071669584140182,0.0005086082383058965
73.24066162109375,0.0005121251451782882,0.0005101542919874191,0.000511091435328126
80.3293685913086,0.000513141043484211,0.0005121251451782882,0.0005125935422256589
78.56083679199219,0.0005137869156897068,0.000513141043484211,0.0005134227103553712
69.4288330078125,0.0005140767898410559,0.0005137869156897068,0.0005138790002092719
66.21653747558594,0.0005132913356646895,0.0005140767898410559,0.0005136259132996202
75.60187530517578,0.0005110781639814377,0.0005132913356646895,0.0005121394642628729
112.32630920410156,0.0005083491560071707,0.0005110781639814377,0.000509692239575088
177.56463623046875,0.0005068566533736885,0.0005083491560071707,0.000507594842929393
110.57904052734375,0.0005076037487015128,0.0005068566533736885,0.0005072097992524505
73.66545104980469,0.0005098703550174832,0.0005076037487015128,0.0005086892051622272
63.53744125366211,0.0005118389381095767,0.0005098703550174832,0.0005107906763441861
65.85285186767578,0.000512212049216032,0.0005118389381095767,0.0005119668785482645
75.38882446289062,0.0005111790960654616,0.000512212049216032,0.0005116508691571653
80.12184143066406,0.0005097457906231284,0.0005111790960654616,0.000510422803927213
74.1600341796875,0.0005084165604785085,0.0005097457906231284,0.000509035075083375
71.2293930053711,0.0005068289465270936,0.0005084165604785085,0.0005075727822259068
81.47177124023438,0.0005046583246439695,0.0005068289465270936,0.0005057050148025155
120.64917755126953,0.0005025916616432369,0.0005046583246439695,0.0005036072107031941
180.33311462402344,0.0005019629606977105,0.0005025916616432369,0.0005022700061090291
111.06244659423828,0.000503435789141804,0.0005019629606977105,0.0005026789149269462
75.2340087890625,0.0005061166593804955,0.000503435789141804,0.0005047300946898758
65.4332275390625,0.0005081972922198474,0.0005061166593804955,0.0005070969345979393
69.23881530761719,0.0005084762233309448,0.0005081972922198474,0.0005082841962575912
84.78866577148438,0.0005072508938610554,0.0005084762233309448,0.0005078284302726388
101.5158462524414,0.0005057874950580299,0.0005072508938610554,0.0005064946599304676
94.95697784423828,0.0005049986066296697,0.0005057874950580299,0.0005053654313087463
85.07744598388672,0.0005048135644756258,0.0005049986066296697,0.0005048717139288783
88.946044921875,0.000504795229062438,0.0005048135644756258,0.0005047729937359691
110.85332489013672,0.0005051180487498641,0.000504795229062438,0.0005049365572631359
123.11610412597656,0.0005065914010629058,0.0005051180487498641,0.0005058379611000419
89.73499298095703,0.0005095715168863535,0.0005065914010629058,0.0005080480477772653
67.19910430908203,0.0005131294019520283,0.0005095715168863535,0.0005112908547744155
60.23032760620117,0.0005154783139005303,0.0005131294019520283,0.0005142317968420684
64.58309173583984,0.0005154714453965425,0.0005154783139005303,0.0005154135869815946
81.41620635986328,0.0005136160179972649,0.0005154714453965425,0.0005145047325640917
104.66526794433594,0.0005115134408697486,0.0005136160179972649,0.0005125408642925322
99.41454315185547,0.000510377692990005,0.0005115134408697486,0.0005109199555590749
84.16703033447266,0.0005101488786749542,0.000510377692990005,0.0005102277500554919
81.81608581542969,0.0005101018468849361,0.0005101488786749542,0.000510087760630995
92.76197052001953,0.0005099700065329671,0.0005101018468849361,0.0005100067937746644
103.50501251220703,0.0005102131981402636,0.0005099700065329671,0.000510068261064589
88.50738525390625,0.0005112277576699853,0.0005102131981402636,0.0005106880562379956
70.61943817138672,0.0005124100716784596,0.0005112277576699853,0.0005117676337249577
64.24066925048828,0.000512421946041286,0.0005124100716784596,0.0005123544251546264
1.000000045813705e-18,0.0,0.000512421946041286,0.0
1.000000045813705e-18,0.000510034675244242,0.0,0.0
71.26953125,0.000509765581227839,0.000510034675244242,0.0005098504479974508
86.88056182861328,0.0005079848924651742,0.000509765581227839,0.000508841359987855
118.75421905517578,0.0005058080423623323,0.0005079848924651742,0.0005068778991699219
125.61886596679688,0.0005044341087341309,0.0005058080423623323,0.0005051051266491413
101.47273254394531,0.0005041591939516366,0.0005044341087341309,0.0005042726406827569
91.9439697265625,0.0005044599529355764,0.0005041591939516366,0.0005042802076786757
100.53961181640625,0.0005049319588579237,0.0005044599529355764,0.0005046714213676751
118.95250701904297,0.000505851348862052,0.0005049319588579237,0.0005053740460425615
107.68702697753906,0.0005077250534668565,0.000505851348862052,0.0005067659076303244
81.36956024169922,0.000510329962708056,0.0005077250534668565,0.0005089876940473914
69.15492248535156,0.0005125338793732226,0.000510329962708056,0.0005113775259815156
70.47405242919922,0.0005131933139637113,0.0005125338793732226,0.0005128122866153717
87.89791107177734,0.0005123061127960682,0.0005131933139637113,0.0005127168842591345
130.17759704589844,0.0005111321806907654,0.0005123061127960682,0.0005117042455822229
139.80467224121094,0.0005110269412398338,0.0005111321806907654,0.0005110669881105423
101.56389617919922,0.000512270606122911,0.0005110269412398338,0.0005116240354254842
85.04594421386719,0.0005141229485161602,0.000512270606122911,0.0005131608340889215
85.8523178100586,0.000515767082106322,0.0005141229485161602,0.0005149097996763885
94.39009857177734,0.000517138047143817,0.000515767082106322,0.0005164235481061041
91.80506134033203,0.0005186354974284768,0.000517138047143817,0.0005178559222258627
77.4150161743164,0.0005201882449910045,0.0005186354974284768,0.0005193683318793774
69.14073944091797,0.0005209497176110744,0.0005201882449910045,0.000520514789968729
72.47285461425781,0.0005200931336730719,0.0005209497176110744,0.0005204722983762622
94.07888793945312,0.00051785510731861,0.0005200931336730719,0.0005189442308619618
150.2953643798828,0.0005156518891453743,0.00051785510731861,0.0005167414201423526
144.5731964111328,0.0005148499622009695,0.0005156518891453743,0.0005152389639988542
93.8258056640625,0.0005155850667506456,0.0005148499622009695,0.0005151885561645031
76.12054443359375,0.0005167657509446144,0.0005155850667506456,0.0005161309381946921
75.76271057128906,0.0005172643577679992,0.0005167657509446144,0.0005169704090803862
84.41781616210938,0.0005169268697500229,0.0005172643577679992,0.0005170598160475492
87.28811645507812,0.0005163098103366792,0.0005169268697500229,0.0005165848997421563
77.51927185058594,0.0005156439729034901,0.0005163098103366792,0.0005159344291314483
71.27975463867188,0.0005143479211255908,0.0005156439729034901,0.0005149454809725285
77.65596008300781,0.0005118477856740355,0.0005143479211255908,0.0005130544886924326
109.01899719238281,0.0005086020100861788,0.0005118477856740355,0.00051020149840042
190.65890502929688,0.0005060797557234764,0.0005086020100861788,0.0005073328502476215
134.8891143798828,0.00050537777133286,0.0005060797557234764,0.0005057152593508363
84.94429016113281,0.0005061746342107654,0.00050537777133286,0.0005057414527982473
71.24114227294922,0.000506996177136898,0.0005061746342107654,0.0005065357545390725
73.5260009765625,0.0005066830781288445,0.000506996177136898,0.0005067932652309537
85.83743286132812,0.0005052951746620238,0.0005066830781288445,0.000505954900290817
92.2776870727539,0.0005036678048782051,0.0005052951746620238,0.0005044518038630486
83.44255828857422,0.0005022149998694658,0.0005036678048782051,0.0005029053427278996
78.50686645507812,0.0005005247658118606,0.0005022149998694658,0.0005013291374780238
90.1945571899414,0.0004982310347259045,0.0005005247658118606,0.0004993465263396502
141.0649871826172,0.0004959579673595726,0.0004982310347259045,0.0004970812587998807
204.58372497558594,0.0004949974827468395,0.0004959579673595726,0.0004954721080139279
108.92377471923828,0.000495973858051002,0.0004949974827468395,0.0004954650066792965
74.7728500366211,0.00049797841347754,0.000495973858051002,0.0004969310248270631
67.69210815429688,0.000499348621815443,0.00049797841347754,0.0004986089770682156
75.63626098632812,0.0004992223111912608,0.000499348621815443,0.000499242334626615
95.67022705078125,0.0004982288810424507,0.0004992223111912608,0.0004986986750736833
102.46038055419922,0.0004975221818313003,0.0004982288810424507,0.0004978522192686796
88.41793060302734,0.0004974533803761005,0.0004975221818313003,0.000497456465382129
84.56428527832031,0.000497493427246809,0.0004974533803761005,0.0004974391194991767
102.82279205322266,0.000497355533298105,0.000497493427246809,0.0004974014591425657
158.08335876464844,0.000497745000757277,0.000497355533298105,0.0004975407500751317
137.32485961914062,0.0004996450152248144,0.000497745000757277,0.000498681329190731
84.6028823852539,0.0005029472522437572,0.0004996450152248144,0.0005012586480006576
67.0534896850586,0.0005061971605755389,0.0005029472522437572,0.0005045136203989387
66.93614196777344,0.0005078173708170652,0.0005061971605755389,0.0005069503677077591
81.33509826660156,0.0005075873923487961,0.0005078173708170652,0.0005076645174995065
105.7671127319336,0.000506712356582284,0.0005075873923487961,0.0005071275518275797
102.4894027709961,0.000506363925524056,0.000506712356582284,0.0005065145087428391
85.91046142578125,0.0005065848818048835,0.000506363925524056,0.000506440585013479
84.63751983642578,0.0005066949524916708,0.0005065848818048835,0.0005066050216555595
101.77218627929688,0.0005065363366156816,0.0005066949524916708,0.0005065916921012104
116.44921112060547,0.0005068855825811625,0.0005065363366156816,0.0005066927406005561
88.05504608154297,0.000508272263687104,0.0005068855825811625,0.0005075461231172085
66.57994079589844,0.0005099099362269044,0.000508272263687104,0.0005090333288535476
61.364830017089844,0.0005100927664898336,0.0005099099362269044,0.0005099340924061835
70.19392395019531,0.0005079744150862098,0.0005100927664898336,0.0005089815240353346
98.4557113647461,0.0005045298603363335,0.0005079744150862098,0.0005062237614765763
124.02513885498047,0.0005015648202970624,0.0005045298603363335,0.0005030293832533062
98.3884506225586,0.0004998964723199606,0.0005015648202970624,0.0005007046856917441
84.33367919921875,0.0004989236476831138,0.0004998964723199606,0.0004993752809241414
91.70563507080078,0.0004979318473488092,0.0004989236476831138,0.0004983984399586916
116.14448547363281,0.0004971694434061646,0.0004979318473488092,0.0004975326010026038
107.73780059814453,0.0004973936593160033,0.0004971694434061646,0.0004972605966031551
77.6284408569336,0.0004985065897926688,0.0004973936593160033,0.0004979089135304093
66.16153717041016,0.0004991897149011493,0.0004985065897926688,0.0004987914580851793
71.52627563476562,0.0004982576938346028,0.0004991897149011493,0.000498675333801657
104.25950622558594,0.0004961661761626601,0.0004982576938346028,0.0004971885355189443
193.4199676513672,0.0004947121487930417,0.0004961661761626601,0.0004954325268045068
130.1593780517578,0.000495211104862392,0.0004947121487930417,0.0004949474241584539
85.88899993896484,0.0004973146133124828,0.000495211104862392,0.0004962284583598375
77.6695327758789,0.000499736750498414,0.0004973146133124828,0.0004984831903129816
84.61540222167969,0.0005018458468839526,0.000499736750498414,0.0005007555591873825
87.11040496826172,0.0005040507530793548,0.0005018458468839526,0.0005029143067076802
72.71083068847656,0.0005065888399258256,0.0005040507530793548,0.0005052706692367792
62.520877838134766,0.0005085606244392693,0.0005065888399258256,0.0005075091030448675
64.6791000366211,0.0005087259924039245,0.0005085606244392693,0.0005085829761810601
85.46022033691406,0.0005072405911050737,0.0005087259924039245,0.0005079485708847642
136.5320281982422,0.0005058278329670429,0.0005072405911050737,0.0005065206787548959
116.17483520507812,0.0005060709081590176,0.0005058278329670429,0.0005059310933575034
78.84616088867188,0.0005077554378658533,0.0005060709081590176,0.0005068720784038305
68.58624267578125,0.0005093415384180844,0.0005077554378658533,0.0005084941512905061
72.45407104492188,0.0005097398534417152,0.0005093415384180844,0.0005094925872981548
80.25423431396484,0.0005091822822578251,0.0005097398534417152,0.0005094219814054668
1.000000045813705e-18,0.0,0.0005091822822578251,0.0
1.000000045813705e-18,0.0005083725554868579,0.0,0.0
91.83726501464844,0.0005072171916253865,0.0005083725554868579,0.0005077649839222431
75.3409423828125,0.0005075563676655293,0.0005072171916253865,0.0005073425127193332
66.12134552001953,0.0005085082957521081,0.0005075563676655293,0.0005079744150862098
72.97533416748047,0.0005090413033030927,0.0005085082957521081,0.0005087273893877864
91.18680572509766,0.0005097376415506005,0.0005090413033030927,0.0005093591753393412
80.64321899414062,0.0005118589615449309,0.0005097376415506005,0.0005107582546770573
58.64161682128906,0.0005150651559233665,0.0005118589615449309,0.0005133849335834384
50.9455451965332,0.0005170057411305606,0.0005150651559233665,0.0005159352440387011
55.5920295715332,0.0005157748237252235,0.0005170057411305606,0.0005163070745766163
77.44670104980469,0.0005122350994497538,0.0005157748237252235,0.0005139598506502807
111.056884765625,0.0005091286147944629,0.0005122350994497538,0.0005106594180688262
88.7527847290039,0.000508106080815196,0.0005091286147944629,0.0005085853626951575
70.18647003173828,0.0005084400181658566,0.000508106080815196,0.0005082219140604138
70.76173400878906,0.0005086478777229786,0.0005084400181658566,0.0005084936274215579
84.13636016845703,0.0005085410666652024,0.0005086478777229786,0.0005085590528324246
84.76988220214844,0.0005091174389235675,0.0005085410666652024,0.000508794211782515
65.60032653808594,0.0005105456802994013,0.0005091174389235675,0.0005097721586935222
55.71189498901367,0.0005113168735988438,0.0005105456802994013,0.0005108491750434041
58.50855255126953,0.0005097414250485599,0.0005113168735988438,0.0005104547017253935
80.5208511352539,0.000506155367475003,0.0005097414250485599,0.0005079068359918892
142.22195434570312,0.0005029492895118892,0.000506155367475003,0.0005045378929935396
112.11933135986328,0.0005020871758460999,0.0005029492895118892,0.0005024985875934362
73.43675231933594,0.0005032563931308687,0.0005020871758460999,0.000502625247463584
65.04054260253906,0.0005045782891102135,0.0005032563931308687,0.0005038576782681048
72.0693359375,0.0005049454048275948,0.0005045782891102135,0.0005047136801294982
83.07144927978516,0.0005049880128353834,0.0005049454048275948,0.0005049306200817227
73.58641052246094,0.0005056248046457767,0.0005049880128353834,0.000505260075442493
60.58234405517578,0.0005063532735221088,0.0005056248046457767,0.0005059203831478953
59.350276947021484,0.0005056504742242396,0.0005063532735221088,0.0005059305112808943
75.60767364501953,0.0005031706532463431,0.0005056504742242396,0.0005043656565248966
143.7668914794922,0.0005007016006857157,0.0005031706532463431,0.0005019230302423239
164.64707946777344,0.0005004882114008069,0.0005007016006857157,0.0005005861748941243
85.02183532714844,0.000502891605719924,0.0005004882114008069,0.0005016541108489037
65.64189910888672,0.0005061768461018801,0.000502891605719924,0.0005044731078669429
65.75985717773438,0.0005085010780021548,0.0005061768461018801,0.0005072791827842593
75.76799011230469,0.0005096508539281785,0.0005085010780021548,0.000509031699039042
78.53619384765625,0.0005105924210511148,0.0005096508539281785,0.0005100804846733809
67.34656524658203,0.0005116878310218453,0.0005105924210511148,0.0005110838683322072
61.33537292480469,0.0005120119312778115,0.0005116878310218453,0.0005117823020555079
68.2569808959961,0.0005107002798467875,0.0005120119312778115,0.0005113014485687017
99.4598159790039,0.0005085394368506968,0.0005107002798467875,0.0005095935775898397
146.15858459472656,0.000507551827467978,0.0005085394368506968,0.0005080340197309852
93.16644287109375,0.0005088691832497716,0.000507551827467978,0.0005081812269054353
65.43326568603516,0.0005114377709105611,0.0005088691832497716,0.000510092475451529
59.30705642700195,0.0005131036741659045,0.0005114377709105611,0.0005121974973008037
64.96461486816406,0.0005127359763719141,0.0005131036741659045,0.0005128595512360334
76.24735260009766,0.0005110440542921424,0.0005127359763719141,0.0005118459230288863
76.11357116699219,0.000509252306073904,0.0005110440542921424,0.0005101040005683899
67.0716323852539,0.0005075185908935964,0.000509252306073904,0.0005083288997411728
65.63211059570312,0.0005050229374319315,0.0005075185908935964,0.0005062112468294799
79.52842712402344,0.0005014866474084556,0.0005050229374319315,0.0005032126791775227
128.62930297851562,0.0004980828962288797,0.0005014866474084556,0.0004997673677280545
163.98062133789062,0.0004964446416124701,0.0004980828962288797,0.0004972543683834374
96.4310073852539,0.0004969827132299542,0.0004964446416124701,0.0004966873675584793
71.09412384033203,0.0004984332481399179,0.0004969827132299542,0.0004976585623808205
66.87492370605469,0.0004990794113837183,0.0004984332481399179,0.000498700886964798
76.0214614868164,0.0004982649115845561,0.0004990794113837183,0.0004986294079571962
95.22566986083984,0.0004967763088643551,0.0004982649115845561,0.0004974931944161654
101.10812377929688,0.0004957823548465967,0.0004967763088643551,0.0004962553502991796
87.69559478759766,0.0004956257762387395,0.0004957823548465967,0.0004956723423674703
82.11939239501953,0.0004958345089107752,0.0004956257762387395,0.0004956938792020082
93.72331237792969,0.000496052554808557,0.0004958345089107752,0.0004959157668054104
131.55291748046875,0.0004968055291101336,0.000496052554808557,0.0004964150139130652
147.11199951171875,0.0004990783054381609,0.0004968055291101336,0.0004979295772500336
96.76545715332031,0.0005031612818129361,0.0004990783054381609,0.0005010891472920775
71.33546447753906,0.0005080433911643922,0.0005031612818129361,0.0005055468063801527
64.1279525756836,0.0005120615824125707,0.0005080433911643922,0.0005099865375086665
68.0584716796875,0.0005142049049027264,0.0005120615824125707,0.0005130770150572062
81.78865814208984,0.0005148216150701046,0.0005142049049027264,0.0005144751630723476
95.40866088867188,0.0005151127697899938,0.0005148216150701046,0.0005149393691681325
89.87841033935547,0.0005159038119018078,0.0005151127697899938,0.0005154766840860248
79.00174713134766,0.0005170271033421159,0.0005159038119018078,0.0005164241883903742
76.98146057128906,0.0005178275750949979,0.0005170271033421159,0.0005173839745111763
85.72038269042969,0.0005180324660614133,0.0005178275750949979,0.0005178952706046402
99.49826049804688,0.0005181526066735387,0.0005180324660614133,0.0005180668667890131
95.0170669555664,0.0005187757778912783,0.0005181526066735387,0.0005184358451515436
77.073486328125,0.0005197578575462103,0.0005187757778912783,0.000519223278388381
66.41862487792969,0.0005200241575948894,0.0005197578575462103,0.0005198325379751623
65.84648895263672,0.0005184225738048553,0.0005200241575948894,0.0005191635573282838
76.52576446533203,0.0005147829651832581,0.0005184225738048553,0.0005165562615729868
103.00013732910156,0.0005101881688460708,0.0005147829651832581,0.0005124569870531559
125.83148193359375,0.0005061432020738721,0.0005101881688460708,0.0005081462441012263
103.06698608398438,0.0005034306086599827,0.0005061432020738721,0.0005047619342803955
82.44078063964844,0.0005017012590542436,0.0005034306086599827,0.0005025288555771112
77.37335205078125,0.0005001143435947597,0.0005017012590542436,0.0005008659791201353
83.58715057373047,0.0004982634563930333,0.0005001143435947597,0.000499152927659452
92.6294174194336,0.0004965270636603236,0.0004982634563930333,0.0004973661270923913
86.66008758544922,0.0004953557508997619,0.0004965270636603236,0.000495908607263118
72.97638702392578,0.0004944865358993411,0.0004953557508997619,0.0004948750720359385
66.75973510742188,0.0004929513670504093,0.0004944865358993411,0.0004936636541970074
71.75176239013672,0.0004900165949948132,0.0004929513670504093,0.0004914348246529698
95.1109390258789,0.0004861020133830607,0.0004900165949948132,0.0004880291235167533
152.2618865966797,0.0004826774529647082,0.0004861020133830607,0.0004843768256250769
140.8319091796875,0.00048104400048032403,0.0004826774529647082,0.00048184843035414815
91.72704315185547,0.0004812680126633495,0.00048104400048032403,0.00048112787771970034
74.43975830078125,0.00048226251965388656,0.0004812680126633495,0.0004817219451069832
73.64337158203125,0.000482889823615551,0.00048226251965388656,0.0004825320211239159
82.71239471435547,0.00048291144776158035,0.000482889823615551,0.00048286584205925465
89.36939239501953,0.0004828802775591612,0.00048291144776158035,0.0004828661330975592
80.94982147216797,0.000483146432088688,0.0004828802775591612,0.00048297696048393846
72.02984619140625,0.0004832522536162287,0.000483146432088688,0.00048315327148884535
73.62516784667969,0.000482493283925578,0.0004832522536162287,0.00048282864736393094
92.98394775390625,0.00048095957026816905,0.000482493283925578,0.00048169854562729597
144.0693817138672,0.0004798558074980974,0.00048095957026816905,0.0004803963238373399
131.8060760498047,0.00048051727935671806,0.0004798558074980974,0.00048017309745773673
82.3044204711914,0.00048308807890862226,0.00048051727935671806,0.0004817657172679901
64.36617279052734,0.00048621100722812116,0.00048308807890862226,0.000484588643303141
61.87228012084961,0.00048825921840034425,0.00048621100722812116,0.0004871706187259406
69.5114517211914,0.0004887228133156896,0.00048825921840034425,0.0004884408554062247
81.63076782226562,0.0004883999936282635,0.0004887228133156896,0.0004885252565145493
82.51116180419922,0.000488292018417269,0.0004883999936282635,0.0004883106448687613
75.23255157470703,0.0004884714144282043,0.000488292018417269,0.0004883390502072871
75.67373657226562,0.0004883839865215123,0.0004884714144282043,0.0004883855581283569
92.28919982910156,0.00048792874440550804,0.0004883839865215123,0.0004881281638517976
132.40956115722656,0.0004879891057498753,0.00048792874440550804,0.0004879455082118511
123.87294006347656,0.0004896166501566768,0.0004879891057498753,0.0004887867253273726
81.54459381103516,0.000492788152769208,0.0004896166501566768,0.0004911631694994867
64.0399398803711,0.0004960953374393284,0.000492788152769208,0.0004943787935189903
61.14817810058594,0.0004977915668860078,0.0004960953374393284,0.0004968765424564481
69.10089874267578,0.0004972805618308485,0.0004977915668860078,0.0004974844632670283
87.20939636230469,0.0004954576725140214,0.0004972805618308485,0.0004963362589478493
97.94374084472656,0.0004937124904245138,0.0004954576725140214,0.0004945591208525002
86.4590835571289,0.0004926254041492939,0.0004937124904245138,0.0004931362345814705
77.53919219970703,0.0004917615442536771,0.0004926254041492939,0.0004921529325656593
80.32382202148438,0.0004905370296910405,0.0004917615442536771,0.0004911114228889346
93.50050354003906,0.0004891169955953956,0.0004905370296910405,0.0004897990729659796
99.03462219238281,0.0004882157372776419,0.0004891169955953956,0.000488641788251698
81.09774780273438,0.0004881678323727101,0.0004882157372776419,0.00048815517220646143
66.19617462158203,0.0004882347711827606,0.0004881678323727101,0.00048814609181135893
62.268795013427734,0.00048708944814279675,0.0004882347711827606,0.00048759952187538147
69.91304779052734,0.00048414396587759256,0.00048708944814279675,0.00048556560068391263
96.70499420166016,0.00048021430848166347,0.00048414396587759256,0.00048215006245300174
153.08023071289062,0.000476967659778893,0.00048021430848166347,0.00047857858589850366
138.94573974609375,0.000475549342809245,0.000476967659778893,0.00047624617582187057
97.6023941040039,0.0004758602299261838,0.000475549342809245,0.00047568028094246984
83.75431060791016,0.0004769843944814056,0.0004758602299261838,0.0004763884353451431
85.5408935546875,0.0004781714524142444,0.0004769843944814056,0.0004775453417096287
94.22449493408203,0.00047940874355845153,0.0004781714524142444,0.00047876316239126027
93.41220092773438,0.0004810827667824924,0.00047940874355845153,0.0004802179173566401
80.74789428710938,0.00048320600762963295,0.0004810827667824924,0.0004821065813302994
72.03694915771484,0.0004851599223911762,0.00048320600762963295,0.00048413564218208194
73.6572036743164,0.0004862291389144957,0.0004851599223911762,0.00048564988537691534
90.33582305908203,0.00048649279051460326,0.0004862291389144957,0.0004863316426053643
133.82041931152344,0.000486977631226182,0.00048649279051460326,0.00048672204138711095
149.52664184570312,0.0004889171104878187,0.000486977631226182,0.0004879359621554613
98.73416900634766,0.0004926345427520573,0.0004889171104878187,0.0004907474503852427
73.50181579589844,0.0004972302122041583,0.0004926345427520573,0.0004948813002556562
65.48164367675781,0.0005012124893255532,0.0004972302122041583,0.0004991592140868306
67.12449645996094,0.0005035981885157526,0.0005012124893255532,0.0005023484118282795
74.459716796875,0.0005044659483246505,0.0005035981885157526,0.0005039868410676718
79.82907104492188,0.0005045435391366482,0.0005044659483246505,0.000504465657286346
76.9521484375,0.0005043352721258998,0.0005045435391366482,0.0005043973214924335
72.76895141601562,0.0005037003429606557,0.0005043352721258998,0.0005039706593379378
75.11930084228516,0.0005022752447985113,0.0005037003429606557,0.000502943352330476
88.14006805419922,0.000500210328027606,0.0005022752447985113,0.0005012101028114557
110.49372100830078,0.0004982929676771164,0.000500210328027606,0.0004992308677174151
109.84254455566406,0.0004973531467840075,0.0004982929676771164,0.0004978027427569032
85.19969940185547,0.0004973923205398023,0.0004973531467840075,0.0004973389441147447
70.05911254882812,0.0004974541370756924,0.0004973923205398023,0.00049737305380404
66.37848663330078,0.000496313557960093,0.0004974541370756924,0.0004968277644366026
73.13006591796875,0.0004934584721922874,0.000496313557960093,0.0004948384594172239
93.1542739868164,0.0004895421443507075,0.0004934584721922874,0.0004914688179269433
122.1763916015625,0.0004858544562011957,0.0004895421443507075,0.0004876790917478502
117.38382720947266,0.0004833740822505206,0.0004858544562011957,0.00048459568643011153
94.69739532470703,0.00048214499838650227,0.0004833740822505206,0.0004827328084502369
85.01577758789062,0.0004815742140635848,0.00048214499838650227,0.0004818267188966274
87.66300964355469,0.000481167109683156,0.0004815742140635848,0.00048133981181308627
96.24005126953125,0.00048099918058142066,0.000481167109683156,0.0004810576792806387
94.52650451660156,0.00048144671018235385,0.00048099918058142066,0.0004811964463442564
80.182373046875,0.0004824490752071142,0.00048144671018235385,0.0004819105670321733
69.91223907470703,0.00048327920376323164,0.0004824490752071142,0.0004828149685636163
69.14624786376953,0.0004830443940591067,0.00048327920376323164,0.00048311176942661405
81.05789184570312,0.0004815690335817635,0.0004830443940591067,0.00048227005754597485
116.99600219726562,0.00047978697693906724,0.0004815690335817635,0.0004806601791642606
165.73146057128906,0.00047912372974678874,0.00047978697693906724,0.00047944701509550214
118.40373992919922,0.0004803857591468841,0.00047912372974678874,0.00047973767505027354
82.73245239257812,0.00048314567538909614,0.0004803857591468841,0.00048172884271480143
70.91889953613281,0.00048617206630297005,0.00048314567538909614,0.00048460852121934295
71.24716186523438,0.0004884671652689576,0.00048617206630297005,0.00048727053217589855
78.34925842285156,0.0004899416235275567,0.0004884671652689576,0.0004891643766313791
83.01850891113281,0.0004911060095764697,0.0004899416235275567,0.0004904883098788559
78.25279235839844,0.0004923001979477704,0.0004911060095764697,0.0004916629986837506
73.15766143798828,0.0004932078300043941,0.0004923001979477704,0.0004927081754431129
76.50601196289062,0.0004933938616886735,0.0004932078300043941,0.0004932591691613197
93.92869567871094,0.00049309351015836,0.0004933938616886735,0.0004932162119075656
120.4535903930664,0.000493362545967102,0.00049309351015836,0.0004932114970870316
101.2901611328125,0.0004951803712174296,0.000493362545967102,0.0004942469531670213
71.72409057617188,0.0004983224789611995,0.0004951803712174296,0.0004967008717358112
59.22380828857422,0.0005012520123273134,0.0004983224789611995,0.000499713933095336
58.1147575378418,0.0005023130215704441,0.0005012520123273134,0.0005017083021812141
66.307373046875,0.0005011368775740266,0.0005023130215704441,0.0005016681971028447
81.24954223632812,0.0004988348810002208,0.0005011368775740266,0.000499947345815599
86.1803970336914,0.0004968040739186108,0.0004988348810002208,0.0004977855714969337
77.30742645263672,0.0004954357864335179,0.0004968040739186108,0.0004960785736329854
73.3240966796875,0.000494202773552388,0.0004954357864335179,0.0004947734996676445
80.22587585449219,0.0004927131813019514,0.000494202773552388,0.0004934197058901191
93.7692642211914,0.0004914210876449943,0.0004927131813019514,0.0004920393112115562
88.29450225830078,0.0004910739371553063,0.0004914210876449943,0.0004912164877168834
69.02910614013672,0.0004915327299386263,0.0004910739371553063,0.0004912521690130234
58.7748908996582,0.0004914700402878225,0.0004915327299386263,0.0004914307501167059
59.07852554321289,0.0004894504090771079,0.0004914700402878225,0.0004903897061012685
71.89883422851562,0.00048540759598836303,0.0004894504090771079,0.00048737856559455395
105.50575256347656,0.00048088538460433483,0.00048540759598836303,0.0004831202095374465
129.9246063232422,0.000477705238154158,0.00048088538460433483,0.00047927905688993633
97.38339233398438,0.00047648727195337415,0.000477705238154158,0.00047707126941531897
78.87902069091797,0.00047648957115598023,0.00047648727195337415,0.0004764506302308291
77.2554702758789,0.0004767049103975296,0.00047648957115598023,0.0004765577905345708
85.14445495605469,0.00047691439976915717,0.0004767049103975296,0.0004767772334162146
87.56202697753906,0.00047760462621226907,0.00047691439976915717,0.0004772287211380899
76.1627197265625,0.0004790153179783374,0.00047760462621226907,0.000478268601000309
66.90885162353516,0.0004805632052011788,0.0004790153179783374,0.00047973537584766746
67.55558776855469,0.00048139767022803426,0.0004805632052011788,0.00048092796350829303
82.15185546875,0.00048149513895623386,0.00048139767022803426,0.0004814112326130271
118.04901123046875,0.0004819731693714857,0.00048149513895623386,0.0004817172884941101
125.48719024658203,0.0004841286863666028,0.0004819731693714857,0.00048303481889888644
86.29402923583984,0.0004881455679424107,0.0004841286863666028,0.00048610055819153786
66.7151870727539,0.0004928119014948606,0.0004881455679424107,0.0004904180532321334
61.44221878051758,0.0004964376566931605,0.0004928119014948606,0.0004945559776388109
64.97392272949219,0.0004981391248293221,0.0004964376566931605,0.00049722904805094
73.67521667480469,0.0004983153194189072,0.0004981391248293221,0.0004981817910447717
78.33256530761719,0.0004979475634172559,0.0004983153194189072,0.0004980913363397121
73.92607879638672,0.0004975791671313345,0.0004979475634172559,0.0004977183416485786
70.28981018066406,0.000496997032314539,0.0004975791671313345,0.0004972382448613644
74.06140899658203,0.0004958905046805739,0.000496997032314539,0.0004963988321833313
85.76287078857422,0.000494570704177022,0.0004958905046805739,0.0004951970768161118
91.14871215820312,0.000493836821988225,0.000494570704177022,0.0004941744264215231
76.6339111328125,0.0004940193612128496,0.000493836821988225,0.0004938865313306451
62.7861328125,0.0004942988744005561,0.0004940193612128496,0.0004940968938171864
58.098411560058594,0.0004931891453452408,0.0004942988744005561,0.0004936712211929262
62.92708206176758,0.000489836442284286,0.0004931891453452408,0.0004914487944915891
80.29421997070312,0.0004849217366427183,0.000489836442284286,0.0004873359575867653
107.55159759521484,0.0004801898030564189,0.0004849217366427183,0.0004825298092328012
102.68547058105469,0.00047700144932605326,0.0004801898030564189,0.00047857093159109354
81.9676284790039,0.00047542728134430945,0.00047700144932605326,0.0004761788877658546
74.29761505126953,0.00047463877126574516,0.00047542728134430945,0.0004749904037453234
77.72277069091797,0.0004740503791254014,0.00047463877126574516,0.0004743057652376592
83.51409149169922,0.0004738462157547474,0.0004740503791254014,0.0004739148134831339
78.2022933959961,0.0004744002944789827,0.0004738462157547474,0.0004740848671644926
68.26488494873047,0.0004754200344905257,0.0004744002944789827,0.0004748593200929463
65.75137329101562,0.00047603342682123184,0.0004754200344905257,0.0004756720445584506
76.09925079345703,0.000475857756100595,0.00047603342682123184,0.0004759049916174263
109.34581756591797,0.00047581407125107944,0.000475857756100595,0.0004758165159728378
127.8725357055664,0.00047748678480274975,0.00047581407125107944,0.0004766355559695512
82.97023010253906,0.00048151909140869975,0.00047748678480274975,0.0004794640699401498
61.26630783081055,0.00048671686090528965,0.00048151909140869975,0.0004840463225264102
55.958980560302734,0.0004909822018817067,0.00048671686090528965,0.0004887666436843574
60.10604476928711,0.0004931653966195881,0.0004909822018817067,0.0004920046776533127
68.49713134765625,0.0004938175552524626,0.0004931653966195881,0.0004934392054565251
69.79898834228516,0.0004940506187267601,0.0004938175552524626,0.0004938838537782431
64.82422637939453,0.000494134146720171,0.0004940506187267601,0.0004940340877510607
65.257080078125,0.0004935667384415865,0.000494134146720171,0.0004937929334118962
76.37350463867188,0.0004923652741126716,0.0004935667384415865,0.00049292400944978
90.72225189208984,0.0004916219040751457,0.0004923652741126716,0.000491964106913656
76.95699310302734,0.0004923333181068301,0.0004916219040751457,0.0004919364000670612
58.715126037597656,0.0004938823403790593,0.0004923333181068301,0.0004930360009893775
52.082481384277344,0.0004942341474816203,0.0004938823403790593,0.0004939675563946366
55.624000549316406,0.0004918752238154411,0.0004942341474816203,0.000492974475491792
70.8300552368164,0.00048743694787845016,0.0004918752238154411,0.0004896032041870058
92.5586929321289,0.0004830530087929219,0.00048743694787845016,0.00048521245480515063
87.76382446289062,0.0004802568582817912,0.0004830530087929219,0.0004816223226953298
74.93912506103516,0.00047894788440316916,0.0004802568582817912,0.0004795598506461829
73.78727722167969,0.0004782821051776409,0.00047894788440316916,0.0004785714845638722
81.05220794677734,0.0004780599265359342,0.0004782821051776409,0.0004781351308338344
80.34520721435547,0.00047877433826215565,0.0004780599265359342,0.0004783803888130933
67.342529296875,0.0004804776981472969,0.00047877433826215565,0.0004795726854354143
59.444156646728516,0.00048215806600637734,0.0004804776981472969,0.00048124929890036583
62.27657699584961,0.00048269613762386143,0.00048215806600637734,0.0004823652561753988
81.0619125366211,0.00048238178715109825,0.00048269613762386143,0.00048250274267047644
119.79046630859375,0.0004829338286072016,0.00048238178715109825,0.0004826413933187723
102.45232391357422,0.0004858353640884161,0.0004829338286072016,0.00048435971257276833
70.38030242919922,0.0004907810362055898,0.0004858353640884161,0.00048825264093466103
58.68196487426758,0.0004959303769282997,0.0004907810362055898,0.0004932770971208811
58.068931579589844,0.000499558518640697,0.0004959303769282997,0.0004976672935299575
63.6779899597168,0.000501360569614917,0.000499558518640697,0.0005003972910344601
68.65866088867188,0.0005021858960390091,0.000501360569614917,0.0005017202347517014
67.29739379882812,0.0005027687875553966,0.0005021858960390091,0.0005024222191423178
66.01683807373047,0.0005030969623476267,0.0005027687875553966,0.0005028755986131728
71.82648468017578,0.0005030495813116431,0.0005030969623476267,0.0005030250176787376
84.139892578125,0.0005032267072238028,0.0005030495813116431,0.0005031030741520226
82.35136413574219,0.0005045610596425831,0.0005032267072238028,0.0005038566887378693
64.78992462158203,0.0005070500774309039,0.0005045610596425831,0.0005057440139353275
53.93162155151367,0.0005091275088489056,0.0005070500774309039,0.0005080005503259599
52.30424118041992,0.0005088024772703648,0.0005091275088489056,0.0005088725010864437
59.854026794433594,0.000505512289237231,0.0005088024772703648,0.0005070848856121302
77.69181060791016,0.0005007261643186212,0.000505512289237231,0.0005030727479606867
88.74711608886719,0.000496579974424094,0.0005007261643186212,0.0004986178828403354
76.0295639038086,0.0004939971258863807,0.000496579974424094,0.0004952447488903999
66.3856430053711,0.0004923162632621825,0.0004939971258863807,0.0004931007279083133
66.00862884521484,0.0004905445384792984,0.0004923162632621825,0.0004913738812319934
70.11392211914062,0.0004885038360953331,0.0004905445384792984,0.0004894740413874388
69.60932922363281,0.00048657460138201714,0.0004885038360953331,0.00048748866538517177
64.42803192138672,0.00048472979688085616,0.00048657460138201714,0.0004855935403611511
64.0731430053711,0.0004823915078304708,0.00048472979688085616,0.00048350112047046423
76.3192138671875,0.00047946019913069904,0.0004823915078304708,0.00048088308540172875
113.50919342041016,0.000477113964734599,0.00047946019913069904,0.0004782676696777344
124.09442901611328,0.00047702720621600747,0.000477113964734599,0.0004770555824507028
77.93403625488281,0.0004796360444743186,0.00047702720621600747,0.00047829074901528656
58.947486877441406,0.0004834386636503041,0.0004796360444743186,0.00048146425979211926
55.829986572265625,0.0004862718633376062,0.0004834386636503041,0.00048477546079084277
63.44902801513672,0.0004873339203186333,0.0004862718633376062,0.00048674250137992203
78.95169067382812,0.0004877086030319333,0.0004873339203186333,0.0004874825826846063
84.3666763305664,0.0004889564588665962,0.0004877086030319333,0.0004882982466369867
76.0761947631836,0.000491571263410151,0.0004889564588665962,0.0004902200307697058
72.97210693359375,0.0004950485308654606,0.000491571263410151,0.0004932606825605035
76.8364486694336,0.0004990397137589753,0.0004950485308654606,0.0004969981964677572
75.43059539794922,0.0005037973169237375,0.0004990397137589753,0.0005013688933104277
62.83027267456055,0.0005092406645417213,0.0005037973169237375,0.000506447337102145
53.00650405883789,0.0005140527500770986,0.0005092406645417213,0.0005115496460348368
51.045536041259766,0.0005163071909919381,0.0005140527500770986,0.0005150799406692386
57.99399185180664,0.0005153018864803016,0.0005163071909919381,0.0005157282575964928
75.50897216796875,0.0005124778836034238,0.0005153018864803016,0.0005138436099514365
86.68500518798828,0.0005100745474919677,0.0005124778836034238,0.0005112414364703
72.01506042480469,0.0005090151680633426,0.0005100745474919677,0.0005094960797578096
60.64951705932617,0.0005083332071080804,0.0005090151680633426,0.0005086055025458336
58.78547286987305,0.000506532029248774,0.0005083332071080804,0.0005073591601103544
63.25755310058594,0.0005031469627283514,0.000506532029248774,0.0005047745071351528
67.28128814697266,0.0004988391883671284,0.0005031469627283514,0.0005009340820834041
65.51471710205078,0.0004942237865179777,0.0004988391883671284,0.0004964693216606975
64.42251586914062,0.0004892367287538946,0.0004942237865179777,0.0004916657926514745
71.97911834716797,0.0004837780725210905,0.0004892367287538946,0.0004864538204856217
93.77044677734375,0.0004786381032317877,0.0004837780725210905,0.0004811746475752443
107.62626647949219,0.0004751256783492863,0.0004786381032317877,0.00047685872414149344
81.47077178955078,0.00047373768757097423,0.0004751256783492863,0.000474396045319736
63.442474365234375,0.00047341050230897963,0.00047373768757097423,0.00047351577086374164
59.413230895996094,0.00047241037827916443,0.00047341050230897963,0.00047284382162615657
67.70909881591797,0.0004699783748947084,0.00047241037827916443,0.00047114217886701226
94.08097076416016,0.00046712992480024695,0.0004699783748947084,0.00046852618106640875
126.66190338134766,0.00046568684047088027,0.00046712992480024695,0.00046639383072033525
102.16356658935547,0.0004666971508413553,0.00046568684047088027,0.0004661698476411402
79.26091766357422,0.0004697785770986229,0.0004666971508413553,0.00046819832641631365
71.86943817138672,0.00047388661187142134,0.0004697785770986229,0.0004717825504485518
70.53569030761719,0.00047832587733864784,0.00047388661187142134,0.00047605327563360333
66.85995483398438,0.00048285347293131053,0.00047832587733864784,0.0004805305798072368
60.568973541259766,0.00048701788182370365,0.00048285347293131053,0.0004848650423809886
57.61844253540039,0.0004899051855318248,0.00048701788182370365,0.0004883859073743224
61.98319625854492,0.0004909058334305882,0.0004899051855318248,0.0004903418011963367
77.39460754394531,0.0004906266694888473,0.0004909058334305882,0.0004907257971353829
97.4237289428711,0.0004906937829218805,0.0004906266694888473,0.0004906348767690361
84.44337463378906,0.0004923362284898758,0.0004906937829218805,0.0004914802266284823
63.96234130859375,0.0004951319424435496,0.0004923362284898758,0.0004936719196848571
55.31587219238281,0.0004973053000867367,0.0004951319424435496,0.0004961364902555943
55.87703323364258,0.0004972691531293094,0.0004973053000867367,0.0004972080932930112
64.3076171875,0.0004949555150233209,0.0004972691531293094,0.0004960517981089652
77.53144073486328,0.0004916632315143943,0.0004949555150233209,0.000493266386911273
82.71891021728516,0.0004887626273557544,0.0004916632315143943,0.0004901756765320897
77.30345153808594,0.00048668895033188164,0.0004887626273557544,0.00048768456326797605
73.96973419189453,0.00048510910710319877,0.00048668895033188164,0.00048585463082417846
75.646484375,0.0004837021988350898,0.00048510910710319877,0.0004843634378630668
76.57949829101562,0.00048256543232128024,0.0004837021988350898,0.0004830928810406476
71.01679229736328,0.000481790688354522,0.00048256543232128024,0.00048213067930191755
64.30472564697266,0.00048095060628838837,0.000481790688354522,0.00048131286166608334
63.69572830200195,0.000479323003673926,0.00048095060628838837,0.00048007763689383864
74.01528930664062,0.00047677825205028057,0.000479323003673926,0.00047800602624192834
106.2271728515625,0.00047434764564968646,0.00047677825205028057,0.000475540931802243
150.72340393066406,0.00047363387420773506,0.00047434764564968646,0.00047398070455528796
104.45545959472656,0.0004754868568852544,0.00047363387420773506,0.0004745381302200258
71.41537475585938,0.00047919858479872346,0.0004754868568852544,0.00047729245852679014
59.8658332824707,0.00048297311877831817,0.00047919858479872346,0.0004810150130651891
59.00141525268555,0.0004852353595197201,0.00048297311877831817,0.0004840335459448397
65.61272430419922,0.00048568021156825125,0.0004852353595197201,0.00048540180432610214
76.50523376464844,0.00048520724521949887,0.00048568021156825125,0.00048540273564867675
82.19546508789062,0.00048495596274733543,0.00048520724521949887,0.00048504621372558177
79.2554702758789,0.00048543608863838017,0.00048495596274733543,0.0004851577978115529
76.50045776367188,0.00048650920507498085,0.00048543608863838017,0.0004859312321059406
77.04546356201172,0.00048793767928145826,0.00048650920507498085,0.0004871822602581233
76.12646484375,0.0004896912723779678,0.00048793767928145826,0.0004887718823738396
69.45147705078125,0.0004916702164337039,0.0004896912723779678,0.0004906291724182665
61.919498443603516,0.0004932449664920568,0.0004916702164337039,0.0004923930391669273
59.06156921386719,0.0004934334428980947,0.0004932449664920568,0.0004932689480483532
63.30044937133789,0.0004917012993246317,0.0004934334428980947,0.0004925058456137776
77.15486907958984,0.0004886313690803945,0.0004917012993246317,0.0004901235224679112
96.38121032714844,0.00048565538600087166,0.0004886313690803945,0.000487115525174886
90.89814758300781,0.0004839113971684128,0.00048565538600087166,0.0004847538657486439
71.17021942138672,0.00048328505363315344,0.0004839113971684128,0.00048355094622820616
60.6815299987793,0.00048250670079141855,0.00048328505363315344,0.0004828307428397238
59.39491271972656,0.00048023011186160147,0.00048250670079141855,0.000481299648527056
66.42186737060547,0.0004761613381560892,0.00048023011186160147,0.0004781381576322019
81.85997009277344,0.0004712538211606443,0.0004761613381560892,0.0004736667324323207
97.50445556640625,0.0004668816109187901,0.0004712538211606443,0.0004690386704169214
96.39749908447266,0.00046391331125050783,0.0004668816109187901,0.00046537071466445923
87.77014923095703,0.0004623897548299283,0.00046391331125050783,0.000463121454231441
83.6310806274414,0.0004619435057975352,0.0004623897548299283,0.0004621340776793659
82.47290802001953,0.000462302821688354,0.0004619435057975352,0.00046208963613025844
78.53253936767578,0.00046333804493770003,0.000462302821688354,0.0004627830348908901
71.81526184082031,0.0004647666937671602,0.00046333804493770003,0.00046400720020756125
67.61626434326172,0.0004660293343476951,0.0004647666937671602,0.0004653470532502979
70.19223022460938,0.000466652651084587,0.0004660293343476951,0.00046629400458186865
83.92422485351562,0.00046682750689797103,0.000466652651084587,0.00046670742449350655
115.68460845947266,0.00046753344940952957,0.00046682750689797103,0.00046716336510144174
135.12152099609375,0.00046992453280836344,0.00046753344940952957,0.00046871506492607296
98.05595397949219,0.0004744167090393603,0.00046992453280836344,0.0004721409932244569
72.02947235107422,0.0004802272596862167,0.0004744167090393603,0.00047726707998663187
61.47161102294922,0.00048580512520857155,0.0004802272596862167,0.000482943985844031
59.89767837524414,0.0004897520411759615,0.00048580512520857155,0.00048770656576380134
64.95116424560547,0.0004916512407362461,0.0004897520411759615,0.0004906428512185812
74.72602081298828,0.0004921543877571821,0.0004916512407362461,0.000491859158501029
81.98966979980469,0.0004923128290101886,0.0004921543877571821,0.0004921974614262581
78.74609375,0.0004927515983581543,0.0004923128290101886,0.0004924929235130548
71.1730728149414,0.0004933489253744483,0.0004927515983581543,0.0004930019495077431
66.41387939453125,0.0004935052711516619,0.0004933489253744483,0.0004933716263622046
65.28031158447266,0.0004926780238747597,0.0004935052711516619,0.0004930341965518892
66.1216049194336,0.000490698148496449,0.0004926780238747597,0.0004916315665468574
67.11080932617188,0.0004876632010564208,0.000490698148496449,0.0004891248536296189
68.40203094482422,0.000483732350403443,0.0004876632010564208,0.00048564281314611435
72.28620910644531,0.00047909445129334927,0.000483732350403443,0.00048136268742382526
81.94367218017578,0.00047417220775969326,0.00047909445129334927,0.00047659233678132296
98.00435638427734,0.00046972447307780385,0.00047417220775969326,0.00047191925114020705
104.02803802490234,0.00046656429185532033,0.00046972447307780385,0.000468120735604316
86.51834869384766,0.0004649799084290862,0.00046656429185532033,0.0004657409153878689
69.0208511352539,0.0004643789434339851,0.0004649799084290862,0.0004646311281248927
60.70759582519531,0.0004635073710232973,0.0004643789434339851,0.0004638806276489049
60.77402877807617,0.0004612975171767175,0.0004635073710232973,0.00046233931789174676
70.42924499511719,0.000457682937849313,0.0004612975171767175,0.00045944121666252613
96.90391540527344,0.0004537691711448133,0.000457682937849313,0.00045569828944280744
145.78517150878906,0.0004511475854087621,0.0004537691711448133,0.00045244640205055475
132.6550750732422,0.00045087700709700584,0.0004511475854087621,0.00045099997078068554
91.65654754638672,0.00045290018897503614,0.00045087700709700584,0.0004518609493970871
72.97913360595703,0.00045623740879818797,0.00045290018897503614,0.00045452325139194727
66.69115447998047,0.0004597072256729007,0.00045623740879818797,0.0004579176602419466
66.93704986572266,0.00046258181100711226,0.0004597072256729007,0.00046109099639579654
70.45420837402344,0.00046479731099680066,0.00046258181100711226,0.00046364180161617696
74.15123748779297,0.00046668946743011475,0.00046479731099680066,0.0004657004028558731
76.34590148925781,0.0004685995227191597,0.00046668946743011475,0.0004676037351600826
77.83989715576172,0.00047071900917217135,0.0004685995227191597,0.0004696196410804987
79.53060913085938,0.00047316509881056845,0.00047071900917217135,0.0004719034768640995
79.21864318847656,0.0004760354058817029,0.00047316509881056845,0.00047456054016947746
74.16118621826172,0.0004792999825440347,0.0004760354058817029,0.0004776216810569167
66.74948120117188,0.00048255585716106,0.0004792999825440347,0.00048087132745422423
61.31227111816406,0.00048504050937481225,0.00048255585716106,0.0004837324086111039
60.17538833618164,0.0004859784385189414,0.00048504050937481225,0.000485442578792572
64.53382873535156,0.0004851110279560089,0.0004859784385189414,0.0004854868457186967
75.51599884033203,0.00048303071525879204,0.0004851110279560089,0.0004840279871132225
89.6362533569336,0.00048085773596540093,0.00048303071525879204,0.0004819136520382017
89.2096939086914,0.0004795347631443292,0.00048085773596540093,0.0004801661998499185
74.09788513183594,0.00047912137233652174,0.0004795347631443292,0.00047928490675985813
62.316349029541016,0.00047867902321740985,0.00047912137233652174,0.00047883903607726097
57.631507873535156,0.00047688413178548217,0.00047867902321740985,0.00047770957462489605
59.646121978759766,0.000472911458928138,0.00047688413178548217,0.00047482794616371393
69.53114318847656,0.00046704980195499957,0.000472911458928138,0.00046992397983558476
91.1588134765625,0.0004605709109455347,0.00046704980195499957,0.0004637720121536404
121.02059936523438,0.00045496661914512515,0.0004605709109455347,0.0004577452491503209
120.06590270996094,0.00045117325498722494,0.00045496661914512515,0.0004530508886091411
96.27171325683594,0.00044921640073880553,0.00045117325498722494,0.0004501700750552118
81.33401489257812,0.0004484676755964756,0.00044921640073880553,0.0004488085105549544
75.92388916015625,0.0004481665091589093,0.0004484676755964756,0.00044827870442532003
76.79395294189453,0.0004478557384572923,0.0004481665091589093,0.00044797363807447255
81.44269561767578,0.00044754354166798294,0.0004478557384572923,0.0004476663889363408
87.0899658203125,0.00044752488611266017,0.00044754354166798294,0.0004475052119232714
91.09942626953125,0.00044813574641011655,0.00044752488611266017,0.0004478037008084357
92.73564910888672,0.00044961096136830747,0.00044813574641011655,0.0004488470731303096
92.02080535888672,0.00045207110815681517,0.00044961096136830747,0.00045081309508532286
87.43378448486328,0.0004555152263492346,0.00045207110815681517,0.0004537604982033372
78.981689453125,0.0004597570514306426,0.0004555152263492346,0.0004575946950353682
69.9407958984375,0.00046431206283159554,0.0004597570514306426,0.00046198174823075533
63.62865447998047,0.0004684163723140955,0.00046431206283159554,0.0004663020954467356
61.48535919189453,0.0004712790250778198,0.0004684163723140955,0.0004697834956459701
64.32122039794922,0.0004725279286503792,0.0004712790250778198,0.0004718463751487434
73.07222747802734,0.00047247600741684437,0.0004725279286503792,0.0004724582249764353
86.40640258789062,0.0004720344441011548,0.00047247600741684437,0.0004722240846604109
92.00850677490234,0.00047215342056006193,0.0004720344441011548,0.0004720665456261486
80.62107849121094,0.00047317685675807297,0.00047215342056006193,0.00047262891894206405
67.28780364990234,0.0004745580372400582,0.00047317685675807297,0.00047381495824083686
60.25058364868164,0.0004751495725940913,0.0004745580372400582,0.00047478871420025826
59.698787689208984,0.0004739543655887246,0.0004751495725940913,0.00047448568511754274
66.41606903076172,0.00047081467346288264,0.0004739543655887246,0.0004723292076960206
83.90390014648438,0.0004666014574468136,0.00047081467346288264,0.0004686708271037787
116.01564025878906,0.00046277017099782825,0.0004666014574468136,0.000464665237814188
129.78623962402344,0.0004605103749781847,0.00046277017099782825,0.00046162575017660856
100.37222290039062,0.00046015038969926536,0.0004605103749781847,0.00046030801604501903
77.60771942138672,0.0004610787145793438,0.00046015038969926536,0.0004605764988809824
67.30757904052734,0.0004621794796548784,0.0004610787145793438,0.00046157819451764226
64.94569396972656,0.00046247465070337057,0.0004621794796548784,0.0004622726992238313
68.46878814697266,0.0004616188816726208,0.00046247465070337057,0.00046199787175282836
76.90304565429688,0.0004599727690219879,0.0004616188816726208,0.0004607567680068314
87.65653228759766,0.000458286318462342,0.0004599727690219879,0.0004590995085891336
93.96641540527344,0.00045725583913736045,0.000458286318462342,0.00045774542377330363
91.69686126708984,0.0004572141042444855,0.00045725583913736045,0.00045720828347839415
85.0225830078125,0.00045808800496160984,0.0004572141042444855,0.0004576196370180696
78.79378509521484,0.0004595596110448241,0.00045808800496160984,0.00045878664241172373
74.02022552490234,0.0004612148040905595,0.0004595596110448241,0.00046034480328671634
70.76683807373047,0.0004626641166396439,0.0004612148040905595,0.0004618931270670146
68.98216247558594,0.00046358152758330107,0.0004626641166396439,0.00046307433512993157
69.3501205444336,0.00046378117986023426,0.00046358152758330107,0.0004636336234398186
72.75443267822266,0.000463291653431952,0.00046378117986023426,0.0004634931101463735
79.49431610107422,0.00046243396354839206,0.000463291653431952,0.00046282654511742294
87.32769012451172,0.0004617347149178386,0.00046243396354839206,0.00046205444959923625
88.91788482666016,0.00046167592518031597,0.0004617347149178386,0.00046167662367224693
80.70137786865234,0.0004623681306838989,0.00046167592518031597,0.0004619868705049157
70.17227172851562,0.0004633778298739344,0.0004623681306838989,0.0004628261085599661
63.48685073852539,0.0004638673854060471,0.0004633778298739344,0.00046356546226888895
62.07109451293945,0.0004630328039638698,0.0004638673854060471,0.00046339037362486124
66.77674102783203,0.00046062824549153447,0.0004630328039638698,0.0004617779341060668
80.13616943359375,0.0004572225152514875,0.00046062824549153447,0.00045888725435361266
106.18743896484375,0.0004539746150840074,0.0004572225152514875,0.00045557611156255007
129.3464813232422,0.0004520387155935168,0.0004539746150840074,0.0004529926518443972
109.53350067138672,0.0004519590875133872,0.0004520387155935168,0.00045198056614026427
83.38966369628906,0.0004534113104455173,0.0004519590875133872,0.0004526524571701884
69.63105010986328,0.0004554108891170472,0.0004534113104455173,0.00045436344225890934
64.96661376953125,0.000456876412499696,0.0004554108891170472,0.00045608935761265457
67.43748474121094,0.0004572149773593992,0.000456876412499696,0.0004569958837237209
77.88749694824219,0.000456640642369166,0.0004572149773593992,0.0004568906151689589
99.16644287109375,0.0004560300731100142,0.000456640642369166,0.0004563125839922577
124.22128295898438,0.0004564461996778846,0.0004560300731100142,0.0004562237882055342
117.08074951171875,0.0004585398710332811,0.0004564461996778846,0.0004574755730573088
90.99041748046875,0.00046224426478147507,0.0004585398710332811,0.00046036081039346755
73.64241027832031,0.0004667778848670423,0.00046224426478147507,0.00046446279156953096
65.26704406738281,0.00047102983808144927,0.0004667778848670423,0.0004688439948949963
62.99676513671875,0.00047405867371708155,0.00047102983808144927,0.00047248241025954485
65.39376831054688,0.0004754744004458189,0.00047405867371708155,0.00047471083234995604
71.55235290527344,0.00047552541946060956,0.0004754744004458189,0.0004754539695568383
79.53491973876953,0.0004748732899315655,0.00047552541946060956,0.00047516223276034
84.32465362548828,0.00047419016482308507,0.0004748732899315655,0.0004744987818412483
82.01434326171875,0.0004738158895634115,0.00047419016482308507,0.00047396827721968293
75.4951171875,0.0004736403643619269,0.0004738158895634115,0.00047368707600980997
69.6943130493164,0.000473202730063349,0.0004736403643619269,0.0004733733076136559
66.76182556152344,0.0004719676508102566,0.000473202730063349,0.0004725324106402695
67.12139892578125,0.00046959135215729475,0.0004719676508102566,0.0004707265179604292
71.01862335205078,0.0004661091370508075,0.00046959135215729475,0.00046780146658420563
78.75090789794922,0.0004619474639184773,0.0004661091370508075,0.0004639870603568852
90.10416412353516,0.00045777292689308524,0.0004619474639184773,0.0004598278901539743
101.79283905029297,0.00045426920405589044,0.00045777292689308524,0.0004559963708743453
106.4488754272461,0.0004519255890045315,0.00045426920405589044,0.00045307649997994304
100.4534912109375,0.0004509104765020311,0.0004519255890045315,0.0004513959283940494
89.72021484375,0.0004510686849243939,0.0004509104765020311,0.0004509620484896004
80.38504028320312,0.0004519801586866379,0.0004510686849243939,0.00045148967183195055
74.4839859008789,0.0004531263548415154,0.0004519801586866379,0.000452512496849522
72.30168151855469,0.00045404420234262943,0.0004531263548415154,0.0004535420739557594
73.8248291015625,0.0004545003466773778,0.00045404420234262943,0.00045423099072650075
79.40288543701172,0.00045458151726052165,0.0004545003466773778,0.00045450538164004683
88.13092803955078,0.0004546702839434147,0.00045458151726052165,0.00045459711691364646
95.91447448730469,0.00045525975292548537,0.0004546702839434147,0.00045494065852835774
94.95539855957031,0.0004566973657347262,0.00045525975292548537,0.0004559531225822866
85.20255279541016,0.0004589729360304773,0.0004566973657347262,0.0004578025545924902
74.8491439819336,0.00046165636740624905,0.0004589729360304773,0.00046027186908759177
68.32647705078125,0.00046404992463067174,0.00046165636740624905,0.000462802272522822
66.51399993896484,0.00046550866682082415,0.00046404992463067174,0.0004647265304811299
69.59378051757812,0.0004657772951759398,0.00046550866682082415,0.00046559536713175476
78.26234436035156,0.00046514649875462055,0.0004657772951759398,0.000465424353023991
91.60281372070312,0.00046433572424575686,0.00046514649875462055,0.00046471378300338984
100.77171325683594,0.00046411604853346944,0.00046433572424575686,0.0004642035346478224
93.62291717529297,0.0004648882895708084,0.00046411604853346944,0.00046447597560472786
78.87071228027344,0.00046643184032291174,0.0004648882895708084,0.0004656223754864186
67.96062469482422,0.00046796537935733795,0.00046643184032291174,0.0004671477363444865
62.764801025390625,0.0004685102612711489,0.00046796537935733795,0.00046817873953841627
62.78041458129883,0.00046736682998016477,0.0004685102612711489,0.0004678794648498297
68.2185287475586,0.00046448095235973597,0.00046736682998016477,0.0004658724064938724
1.000000045813705e-18,0.0,0.00046448095235973597,0.0
1.000000045813705e-18,0.00046008091885596514,0.0,0.0
83.2823486328125,0.00045971397776156664,0.00046008091885596514,0.00045986479381099343
86.68472290039062,0.00045911569031886756,0.00045971397776156664,0.00045938469702377915
88.1485824584961,0.0004584707785397768,0.00045911569031886756,0.0004587641451507807
86.17821502685547,0.00045787275303155184,0.0004584707785397768,0.00045814135228283703
81.721923828125,0.0004572260659188032,0.00045787275303155184,0.0004575155908241868
77.46923828125,0.0004562907852232456,0.0004572260659188032,0.0004567207070067525
75.63766479492188,0.00045478413812816143,0.0004562907852232456,0.0004554976476356387
77.5842514038086,0.0004525662516243756,0.00045478413812816143,0.00045363683602772653
84.85394287109375,0.00044977644574828446,0.0004525662516243756,0.0004511385632213205
99.80687713623047,0.0004468637052923441,0.00044977644574828446,0.00044829584658145905
124.55709838867188,0.000444468401838094,0.0004468637052923441,0.00044565065763890743
148.09339904785156,0.00044320651795715094,0.000444468401838094,0.0004438274190761149
138.92872619628906,0.0004434138536453247,0.00044320651795715094,0.0004432991845533252
111.12109375,0.00044503071694634855,0.0004434138536453247,0.00044420399353839457
90.77656555175781,0.00044760300079360604,0.00044503071694634855,0.00044628826435655355
80.10122680664062,0.0004504748503677547,0.00044760300079360604,0.0004490019055083394
76.13579559326172,0.00045303357183001935,0.0004504748503677547,0.0004517137131188065
77.57965087890625,0.00045496481470763683,0.00045303357183001935,0.00045396079076454043
83.34196472167969,0.0004563293477986008,0.00045496481470763683,0.0004556141793727875
91.40630340576172,0.0004574822960421443,0.0004563293477986008,0.00045687853707931936
96.14969635009766,0.0004588407464325428,0.0004574822960421443,0.0004581366665661335
92.58518981933594,0.0004606271395459771,0.0004588407464325428,0.00045970664359629154
84.05469512939453,0.0004627282323781401,0.0004606271395459771,0.0004616441729012877
76.4468002319336,0.00046473630936816335,0.0004627282323781401,0.0004636918311007321
72.35396575927734,0.0004661281709559262,0.00046473630936816335,0.0004653876239899546
72.19690704345703,0.00046653387835249305,0.0004661281709559262,0.000466286699520424
75.91957092285156,0.0004658968828152865,0.00046653387835249305,0.000466175377368927
83.169921875,0.0004645131411962211,0.0004658968828152865,0.00046517146984115243
91.99116516113281,0.0004628628375940025,0.0004645131411962211,0.00046366045717149973
97.56895446777344,0.000461404153611511,0.0004628628375940025,0.0004621092230081558
96.02906799316406,0.0004603740235324949,0.000461404153611511,0.00046086436486802995
89.85621643066406,0.00045972183579578996,0.0004603740235324949,0.0004600198590196669
83.97515106201172,0.00045918484102003276,0.00045972183579578996,0.00045942122233100235
80.8570327758789,0.0004584451671689749,0.00045918484102003276,0.0004587803268805146
81.02495574951172,0.00045729425619356334,0.0004584451671689749,0.00045783506357111037
84.20486450195312,0.00045571610098704696,0.00045729425619356334,0.00045647291699424386
89.72162628173828,0.00045389425940811634,0.00045571610098704696,0.0004547766293399036
95.83670806884766,0.0004521160735748708,0.00045389425940811634,0.00045298022450879216
99.61666107177734,0.0004506494733504951,0.0004521160735748708,0.0004513600142672658
99.31511688232422,0.00044964769040234387,0.0004506494733504951,0.00045012604095973074
95.83004760742188,0.00044911314034834504,0.00044964769040234387,0.0004493563901633024
91.30294036865234,0.0004489271086640656,0.00044911314034834504,0.0004489936982281506
87.59183502197266,0.0004489016719162464,0.0004489271086640656,0.00044888563570566475
85.52802276611328,0.0004488608683459461,0.0004489016719162464,0.0004488510894589126
85.53270721435547,0.00044869701378047466,0.0004488608683459461,0.00044874876039102674
87.9156494140625,0.00044840271584689617,0.00044869701378047466,0.0004485213430598378
93.38967895507812,0.00044810635154135525,0.00044840271584689617,0.00044822931522503495
102.15019989013672,0.00044805003562942147,0.00044810635154135525,0.0004480572242755443
112.7496566772461,0.00044855132000520825,0.00044805003562942147,0.0004482834483496845
118.69001770019531,0.00044991198228672147,0.00044855132000520825,0.00044921564403921366
112.38863372802734,0.0004523004754446447,0.00044991198228672147,0.0004510871949605644
98.08174133300781,0.0004556276253424585,0.0004523004754446447,0.0004539377405308187
85.03846740722656,0.0004595219506882131,0.0004556276253424585,0.0004575392522383481
76.76123809814453,0.0004634226206690073,0.0004595219506882131,0.0004614291829057038
73.44375610351562,0.00046677477075718343,0.0004634226206690073,0.0004650527553167194
74.41912078857422,0.00046926175127737224,0.00046677477075718343,0.0004679746343754232
78.4917984008789,0.0004709262284450233,0.00046926175127737224,0.0004700554709415883
82.65156555175781,0.0004720616852864623,0.0004709262284450233,0.0004714595270343125
82.40161895751953,0.0004729656793642789,0.0004720616852864623,0.0004724790924228728
76.8121566772461,0.00047365366481244564,0.0004729656793642789,0.0004732698726002127
70.28482055664062,0.000473779218737036,0.00047365366481244564,0.0004736689734272659
66.4466552734375,0.00047279041609726846,0.000473779218737036,0.00047323157195933163
66.68685150146484,0.00047026100219227374,0.00047279041609726846,0.00047147177974693477
72.01881408691406,0.0004661975253839046,0.00047026100219227374,0.0004681806021835655
83.91105651855469,0.00046114809811115265,0.0004661975253839046,0.0004636338562704623
103.47237396240234,0.00045598449651151896,0.00046114809811115265,0.00045853835763409734
122.83041381835938,0.00045155122643336654,0.00045598449651151896,0.0004537480417639017
121.97626495361328,0.0004483240772970021,0.00045155122643336654,0.0004499202477745712
106.72376251220703,0.0004463068617042154,0.0004483240772970021,0.000447295285994187
94.84513092041016,0.0004451650311239064,0.0004463068617042154,0.0004457113682292402
90.02696228027344,0.0004444870282895863,0.0004451650311239064,0.00044479899224825203
90.97566223144531,0.0004440283519215882,0.0004444870282895863,0.00044423132203519344
95.31808471679688,0.00044379851897247136,0.0004440283519215882,0.0004438894975464791
98.84194946289062,0.0004439516633283347,0.00044379851897247136,0.0004438528558239341
97.70326232910156,0.00044461683137342334,0.0004439516633283347,0.00044426132808439434
92.77877807617188,0.0004457704199012369,0.00044461683137342334,0.0004451678250916302
87.58145141601562,0.00044723247992806137,0.0004457704199012369,0.0004464721423573792
84.48381042480469,0.0004487693076953292,0.00044723247992806137,0.0004479692433960736
83.71278381347656,0.0004502013325691223,0.0004487693076953292,0.0004494530730880797
84.17377471923828,0.0004514616448432207,0.0004502013325691223,0.00045079964911565185
84.58727264404297,0.00045257635065354407,0.0004514616448432207,0.000451987492851913
84.13907623291016,0.00045356195187196136,0.00045257635065354407,0.0004530373262241483
83.35111236572266,0.00045440750545822084,0.00045356195187196136,0.00045395229244604707
83.74783325195312,0.0004550691810436547,0.00045440750545822084,0.0004547062562778592
86.2259292602539,0.0004555668856482953,0.0004550691810436547,0.00045528780901804566
90.18877410888672,0.00045602902537211776,0.0004555668856482953,0.0004557703505270183
92.3846664428711,0.0004566468414850533,0.00045602902537211776,0.00045631156535819173
88.93966674804688,0.00045752793084830046,0.0004566468414850533,0.000457058718893677
81.2542495727539,0.00045854103518649936,0.00045752793084830046,0.00045799993677064776
74.2509765625,0.000459281203802675,0.00045854103518649936,0.0004588697920553386
70.99759674072266,0.0004592314944602549,0.000459281203802675,0.00045921129640191793
72.78119659423828,0.0004580825916491449,0.0004592314944602549,0.0004586139984894544
80.78903198242188,0.00045596479321829975,0.0004580825916491449,0.00045698811300098896
95.5573959350586,0.00045347079867497087,0.00045596479321829975,0.00045469182077795267
110.27318572998047,0.00045135963591746986,0.00045347079867497087,0.00045239596511237323
107.58184051513672,0.00045014399802312255,0.00045135963591746986,0.0004507324774749577
92.32136535644531,0.00044981978135183454,0.00045014399802312255,0.00044995598727837205
80.656005859375,0.0004499204515013844,0.00044981978135183454,0.0004498360212892294
76.40933227539062,0.0004498377675190568,0.0004499204515013844,0.00044984108535572886
79.40044403076172,0.0004492325824685395,0.0004498377675190568,0.0004494999593589455
89.60240173339844,0.00044824922224506736,0.0004492325824685395,0.0004487132537178695
104.96241760253906,0.0004474082961678505,0.00044824922224506736,0.00044780876487493515
113.33683013916016,0.00044725387124344707,0.0004474082961678505,0.0004473141743801534
104.69645690917969,0.00044801493640989065,0.00044725387124344707,0.00044761429307982326
91.73312377929688,0.0004494938184507191,0.00044801493640989065,0.0004487275145947933
83.58112335205078,0.0004512261366471648,0.0004494938184507191,0.00045032729394733906
81.39273071289062,0.0004527786513790488,0.0004512261366471648,0.00045196799328550696
83.4608154296875,0.000453982618637383,0.0004527786513790488,0.0004533480969257653
86.53604888916016,0.00045492686331272125,0.000453982618637383,0.00045442458940669894
86.5760498046875,0.00045578385470435023,0.00045492686331272125,0.000455325236544013
82.72643280029297,0.00045658490853384137,0.00045578385470435023,0.00045615131966769695
1.000000045813705e-18,0.0,0.00045658490853384137,0.0
1.000000045813705e-18,0.0004574029298964888,0.0,0.0
89.53520202636719,0.00045480974949896336,0.0004574029298964888,0.0004560766974464059
99.97547912597656,0.00045186548959463835,0.00045480974949896336,0.00045331320143304765
99.34120178222656,0.00044902233639732003,0.00045186548959463835,0.000450419494882226
91.58103942871094,0.0004462959768716246,0.00044902233639732003,0.00044763105688616633
86.98926544189453,0.00044340730528347194,0.0004462959768716246,0.00044482058729045093
90.52552032470703,0.00044012218131683767,0.00044340730528347194,0.0004417354357428849
106.3863296508789,0.00043657171772792935,0.00044012218131683767,0.0004383246414363384
141.23110961914062,0.00043327052844688296,0.00043657171772792935,0.00043490767711773515
176.471923828125,0.0004308477509766817,0.00043327052844688296,0.00043205104884691536
147.7378387451172,0.0004296466358937323,0.0004308477509766817,0.000430237443652004
110.56029510498047,0.0004295218677725643,0.0004296466358937323,0.0004295671824365854
93.43017578125,0.00042994922841899097,0.0004295218677725643,0.0004297113628126681
90.80988311767578,0.0004304114554543048,0.00042994922841899097,0.00043015467235818505
100.02477264404297,0.0004307636700104922,0.0004304114554543048,0.00043056649155914783
118.6681137084961,0.0004313029639888555,0.0004307636700104922,0.00043101841583848
126.51749420166016,0.0004324815818108618,0.0004313029639888555,0.00043187884148210287
107.43441772460938,0.0004344665794633329,0.0004324815818108618,0.00043345458107069135
87.486083984375,0.0004369033849798143,0.0004344665794633329,0.00043565515079535544
77.67752838134766,0.0004390797985251993,0.0004369033849798143,0.00043795426608994603
77.01026916503906,0.0004403713974170387,0.0004390797985251993,0.00043968844693154097
84.9244613647461,0.0004406589432619512,0.0004403713974170387,0.0004404850769788027
100.45767974853516,0.00044037465704604983,0.0004406589432619512,0.00044049546704627573
112.52876281738281,0.0004401618498377502,0.00044037465704604983,0.0004402513732202351
104.39689636230469,0.0004403798084240407,0.0004401618498377502,0.000440251111285761
89.42308044433594,0.000440871313912794,0.0004403798084240407,0.0004405984072946012
80.97736358642578,0.0004411080153658986,0.000440871313912794,0.00044095650082454085
80.7928237915039,0.0004406196530908346,0.0004411080153658986,0.0004408305394463241
89.01070404052734,0.0004393509589135647,0.0004406196530908346,0.00043995765736326575
104.1917724609375,0.0004377030418254435,0.0004393509589135647,0.0004385065985843539
115.15162658691406,0.0004362214240245521,0.0004377030418254435,0.0004369456728454679
107.11094665527344,0.0004351932439021766,0.0004362214240245521,0.0004356885910965502
92.42871856689453,0.0004344565677456558,0.0004351932439021766,0.00043479984742589295
83.89678192138672,0.00043354107765480876,0.0004344565677456558,0.0004339683218859136
83.77000427246094,0.0004320275329519063,0.00043354107765480876,0.0004327534115873277
92.52418518066406,0.0004298731801100075,0.0004320275329519063,0.00043092446867376566
111.17247009277344,0.00042745715472847223,0.0004298731801100075,0.0004286467155907303
131.64096069335938,0.00042534866952337325,0.00042745715472847223,0.0004263898590579629
129.2200164794922,0.00042394091724418104,0.00042534866952337325,0.0004246320459060371
111.61380767822266,0.0004232439096085727,0.00042394091724418104,0.0004235758096911013
100.72689819335938,0.00042295403545722365,0.0004232439096085727,0.0004230785998515785
101.84955596923828,0.00042277376633137465,0.00042295403545722365,0.0004228440229780972
118.09854888916016,0.0004227076133247465,0.00042277376633137465,0.0004227260360494256
156.00311279296875,0.0004231093334965408,0.0004227076133247465,0.00042290022247470915
185.38748168945312,0.00042446813313290477,0.0004231093334965408,0.00042378250509500504
144.02099609375,0.0004270139615982771,0.00042446813313290477,0.00042572931852191687
105.01213073730469,0.00043050124077126384,0.0004270139615982771,0.0004287349584046751
86.8040771484375,0.00043428470962680876,0.00043050124077126384,0.00043236039346084
81.27811431884766,0.0004376613942440599,0.00043428470962680876,0.0004359370213933289
84.46479797363281,0.0004402619379106909,0.0004376613942440599,0.0004389293026179075
93.65225982666016,0.0004422061610966921,0.0004402619379106909,0.00044120821985416114
101.67576599121094,0.00044389782124198973,0.0004422061610966921,0.0004430301778484136
97.78465270996094,0.0004456362221390009,0.00044389782124198973,0.0004447433166205883
86.43355560302734,0.0004473270382732153,0.0004456362221390009,0.00044645133311860263
78.2574691772461,0.00044851237908005714,0.0004473270382732153,0.00044788315426558256
76.57157135009766,0.00044867844553664327,0.00044851237908005714,0.00044855763553641737
81.84326171875,0.0004476678150240332,0.00044867844553664327,0.0004481399664655328
94.24837493896484,0.00044578532106243074,0.0004476678150240332,0.0004467010439839214
109.11135864257812,0.00044363117194734514,0.00044578532106243074,0.00044468886335380375
112.25492858886719,0.0004416896845214069,0.00044363117194734514,0.0004426423693075776
102.3531265258789,0.0004400752659421414,0.0004416896845214069,0.0004408612730912864
93.944091796875,0.00043854504474438727,0.0004400752659421414,0.00043928518425673246
93.6751708984375,0.00043680399539880455,0.00043854504474438727,0.0004376493161544204
104.68171691894531,0.00043481276952661574,0.00043680399539880455,0.0004357879515737295
131.7163848876953,0.00043290521716699004,0.00043481276952661574,0.00043384599848650396
169.1405792236328,0.0004315956903155893,0.00043290521716699004,0.0004322429304011166
163.05172729492188,0.0004312573582865298,0.0004315956903155893,0.00043141888454556465
125.61802673339844,0.0004318651044741273,0.0004312573582865298,0.0004315479309298098
102.78280639648438,0.00043301674304530025,0.0004318651044741273,0.0004324205219745636
95.07810974121094,0.0004342000465840101,0.00043301674304530025,0.0004335844423621893
98.83958435058594,0.0004351164388936013,0.0004342000465840101,0.00043463619658723474
113.02363586425781,0.0004358626320026815,0.0004351164388936013,0.000435472815297544
130.57054138183594,0.00043681819806806743,0.0004358626320026815,0.0004363278276287019
128.33944702148438,0.00043831623042933643,0.00043681819806806743,0.00043755373917520046
108.16248321533203,0.00044037512270733714,0.00043831623042933643,0.00043932610424235463
92.45136260986328,0.0004426296800374985,0.00044037512270733714,0.0004414755094330758
86.20758056640625,0.0004445584781933576,0.0004426296800374985,0.00044356356374919415
88.66972351074219,0.00044583072303794324,0.0004445584781933576,0.00044516625348478556
99.3190689086914,0.00044652546057477593,0.00044583072303794324,0.00044615581282414496
113.9305191040039,0.0004470406856853515,0.00044652546057477593,0.00044676626566797495
117.9812240600586,0.0004477954062167555,0.0004470406856853515,0.0004474023007787764
106.67957305908203,0.00044891826109960675,0.0004477954062167555,0.0004483372322283685
94.8768539428711,0.0004501784860622138,0.00044891826109960675,0.00044952338794246316
90.36774444580078,0.00045118588604964316,0.0004501784860622138,0.00045065474114380777
94.38153839111328,0.00045171246165409684,0.00045118588604964316,0.00045142421731725335
106.44297790527344,0.00045187544310465455,0.00045171246165409684,0.0004517745110206306
119.84709930419922,0.0004520384536590427,0.00045187544310465455,0.00045194171252660453
117.6450424194336,0.0004524976247921586,0.0004520384536590427,0.00045225213398225605
101.5402603149414,0.0004532179736997932,0.0004524976247921586,0.00045283616054803133
88.46422576904297,0.00045378832146525383,0.0004532179736997932,0.0004534745530690998
83.28369140625,0.0004536726919468492,0.00045378832146525383,0.00045369830331765115
86.1662368774414,0.0004525593831203878,0.0004536726919468492,0.0004530857549980283
97.56532287597656,0.0004505653050728142,0.0004525593831203878,0.000451538129709661
116.7188720703125,0.0004481764044612646,0.0004505653050728142,0.0004493533633649349
132.45272827148438,0.0004459283663891256,0.0004481764044612646,0.0004470387939363718
127.79515838623047,0.00044411257840692997,0.0004459283663891256,0.0004450064734555781
115.08867645263672,0.0004426834639161825,0.00044411257840692997,0.00044338125735521317
109.78426361083984,0.0004414028371684253,0.0004426834639161825,0.00044202490244060755
116.64959716796875,0.0004401202022563666,0.0004414028371684253,0.00044074541074223816
139.6503143310547,0.00043895054841414094,0.0004401202022563666,0.0004395242431201041
177.04876708984375,0.00043823046144098043,0.00043895054841414094,0.00043858386925421655
184.2989959716797,0.00043828069465234876,0.00043823046144098043,0.00043824961176142097
145.64486694335938,0.0004391670227050781,0.00043828069465234876,0.00043871375964954495
115.88495635986328,0.0004406226798892021,0.0004391670227050781,0.0004398783203214407
102.8858413696289,0.0004422033962327987,0.0004406226798892021,0.0004413918941281736
102.08712005615234,0.0004435537848621607,0.0004422033962327987,0.00044285727199167013
110.93351745605469,0.0004446040256880224,0.0004435537848621607,0.00044406100641936064
124.83709716796875,0.0004455618327483535,0.0004446040256880224,0.0004450688720680773
128.85818481445312,0.00044669921044260263,0.0004455618327483535,0.0004461171920411289
115.48910522460938,0.00044809840619564056,0.00044669921044260263,0.0004473819280974567
99.23921966552734,0.0004495339235290885,0.00044809840619564056,0.0004487932310439646
90.06927490234375,0.0004505715041887015,0.0004495339235290885,0.0004500251088757068
88.66508483886719,0.0004508177225943655,0.0004505715041887015,0.0004506664117798209
95.32093811035156,0.00045017158845439553,0.0004508177225943655,0.000450470281066373
110.14413452148438,0.00044889142736792564,0.00045017158845439553,0.0004495130851864815
127.72594451904297,0.0004474300367292017,0.00044889142736792564,0.0004481469513848424
130.3416290283203,0.00044616570812650025,0.0004474300367292017,0.0004467848048079759
117.10829162597656,0.0004451849381439388,0.00044616570812650025,0.00044565933058038354
104.74614715576172,0.00044428909313865006,0.0004451849381439388,0.00044471706496551633
101.35409545898438,0.0004431862907949835,0.00044428909313865006,0.0004437163006514311
108.62674713134766,0.0004417597083374858,0.0004431862907949835,0.0004424542421475053
129.39305114746094,0.0004401825135573745,0.0004417597083374858,0.00044095778139308095
162.59506225585938,0.000438847579061985,0.0004401825135573745,0.0004395067517179996
172.76162719726562,0.00043811200885102153,0.000438847579061985,0.00043847280903719366
142.5843048095703,0.00043806282337754965,0.00043811200885102153,0.00043807714246213436
116.69119262695312,0.0004384526691865176,0.00043806282337754965,0.00043824210297316313
105.87277221679688,0.00043889146763831377,0.0004384526691865176,0.0004386529326438904
108.00499725341797,0.00043909368105232716,0.00043889146763831377,0.0004389742389321327
122.8685302734375,0.0004390898102428764,0.00043909368105232716,0.0004390777030494064
146.47430419921875,0.0004391880938783288,0.0004390898102428764,0.00043912921682931483
152.30438232421875,0.00043973990250378847,0.0004391880938783288,0.00043945491779595613
127.66866302490234,0.00044086191337555647,0.00043973990250378847,0.00044028752017766237
105.27245330810547,0.0004423143109306693,0.00044086191337555647,0.00044156803051009774
94.76770782470703,0.00044365436770021915,0.0004423143109306693,0.000442959601059556
95.48065185546875,0.00044451761641539633,0.00044365436770021915,0.00044406187953427434
107.2731704711914,0.00044488534331321716,0.00044451761641539633,0.00044468260603025556
130.8385772705078,0.0004450903506949544,0.00044488534331321716,0.0004449753323569894
151.80535888671875,0.00044558197259902954,0.0004450903506949544,0.0004453269357327372
140.95701599121094,0.0004466251702979207,0.00044558197259902954,0.00044609251199290156
117.75712585449219,0.00044811368570663035,0.0004466251702979207,0.00044735311530530453
105.0040283203125,0.00044968840666115284,0.00044811368570663035,0.000448880426120013
104.30623626708984,0.0004510143189691007,0.00044968840666115284,0.0004503306117840111
1.000000045813705e-18,0.0,0.0004510143189691007,0.0
1.000000045813705e-18,0.0004520104266703129,0.0,0.0
112.1542739868164,0.0004529787693172693,0.0004520104266703129,0.00045247681555338204
118.15691375732422,0.00045359949581325054,0.0004529787693172693,0.000453273270977661
129.27859497070312,0.0004539964138530195,0.00045359949581325054,0.000453784829005599
133.77752685546875,0.00045437258086167276,0.0004539964138530195,0.00045417225919663906
122.85606384277344,0.00045481481356546283,0.00045437258086167276,0.0004545790725387633
107.53987121582031,0.00045517811668105423,0.00045481481356546283,0.00045497724204324186
98.24093627929688,0.0004551416204776615,0.00045517811668105423,0.00045513678924180567
97.14724731445312,0.00045440293615683913,0.0004551416204776615,0.0004547485732473433
104.59788513183594,0.00045290321577340364,0.00045440293615683913,0.0004536322958301753
120.64401245117188,0.00045086874160915613,0.00045290321577340364,0.0004518698842730373
139.2223358154297,0.00044867469114251435,0.00045086874160915613,0.0004497593326959759
144.0666046142578,0.00044661422725766897,0.00044867469114251435,0.0004476330359466374
134.21456909179688,0.00044476386392489076,0.00044661422725766897,0.00044567626900970936
126.49065399169922,0.0004430081753525883,0.00044476386392489076,0.00044387183152139187
130.5614013671875,0.000441222102381289,0.0004430081753525883,0.0004421018238645047
153.67349243164062,0.0004394336719997227,0.000441222102381289,0.00044031819561496377
210.5594482421875,0.0004378848825581372,0.0004394336719997227,0.00043865415500476956
301.29248046875,0.00043687433935701847,0.0004378848825581372,0.00043737742817029357
258.00274658203125,0.000436591450124979,0.00043687433935701847,0.0004367301007732749
178.8547821044922,0.000436975562479347,0.000436591450124979,0.000436777132563293
142.92242431640625,0.0004377649165689945,0.000436975562479347,0.0004373598494566977
132.5880584716797,0.0004386539803817868,0.0004377649165689945,0.00043819722486659884
138.13600158691406,0.0004394786956254393,0.0004386539803817868,0.000439055118476972
155.16355895996094,0.00044028909178450704,0.0004394786956254393,0.00043987506069242954
169.55503845214844,0.00044124372652731836,0.00044028909178450704,0.000440758973127231
158.2113800048828,0.00044245750177651644,0.00044124372652731836,0.0004418418393470347
134.47488403320312,0.0004438593168742955,0.00044245750177651644,0.0004431460693012923
118.3377914428711,0.0004452077846508473,0.0004438593168742955,0.00044451761641539633
112.9708023071289,0.0004462268261704594,0.0004452077846508473,0.00044570001773536205
118.33016967773438,0.00044678052654489875,0.0004462268261704594,0.00044648812036029994
133.6048126220703,0.0004469659470487386,0.00044678052654489875,0.0004468612023629248
152.16592407226562,0.00044702738523483276,0.0004469659470487386,0.00044698751298710704
155.26744079589844,0.0004471936263144016,0.00044702738523483276,0.00044710171641781926
138.8686981201172,0.00044752072426490486,0.0004471936263144016,0.00044734604307450354
122.50678253173828,0.00044786458602175117,0.00044752072426490486,0.00044767820509150624
115.52450561523438,0.0004479846975300461,0.00044786458602175117,0.0004479083581827581
118.18782806396484,0.00044773894478566945,0.0004479846975300461,0.0004478462797123939
129.48611450195312,0.00044715963304042816,0.00044773894478566945,0.00044743638136424124
143.07568359375,0.0004464493249543011,0.00044715963304042816,0.0004467939434107393
144.32537841796875,0.00044579527457244694,0.0004464493249543011,0.0004461119824554771
129.99000549316406,0.00044523703400045633,0.00044579527457244694,0.00044550339225679636
115.99764251708984,0.0004446127568371594,0.00044523703400045633,0.00044490877189673483
110.10977172851562,0.00044367139344103634,0.0004446127568371594,0.0004441240453161299
114.73640441894531,0.0004422764468472451,0.00044367139344103634,0.00044295709813013673
131.1219940185547,0.00044051569420844316,0.0004422764468472451,0.00044138290104456246
158.84683227539062,0.00043867534259334207,0.00044051569420844316,0.0004395863797981292
178.4938201904297,0.00043706802534870803,0.00043867534259334207,0.00043786459718830884
164.66177368164062,0.0004358707810752094,0.00043706802534870803,0.00043646147241815925
141.80101013183594,0.00043501867912709713,0.0004358707810752094,0.0004354342236183584
130.19659423828125,0.00043431975063867867,0.00043501867912709713,0.00043465677299536765
133.55023193359375,0.00043362367432564497,0.00043431975063867867,0.00043395993998274207
152.8957061767578,0.000432955683209002,0.00043362367432564497,0.0004332808020990342
186.69700622558594,0.00043251487659290433,0.000432955683209002,0.00043272951734252274
200.0461883544922,0.0004325193294789642,0.00043251487659290433,0.0004325121990405023
166.40147399902344,0.0004330416559241712,0.0004325193294789642,0.00043277308577671647
133.91705322265625,0.00043392120278440416,0.0004330416559241712,0.000433469598647207
117.22078704833984,0.0004348431248217821,0.00043392120278440416,0.00043436657870188355
113.2197036743164,0.0004355107375886291,0.0004348431248217821,0.0004351602983660996
119.17466735839844,0.0004358197038527578,0.0004355107375886291,0.0004356503486633301
130.35379028320312,0.00043586373794823885,0.0004358197038527578,0.0004358293954282999
136.27749633789062,0.00043584025115706027,0.00043586373794823885,0.00043584074592217803
128.32688903808594,0.000435834052041173,0.00043584025115706027,0.0004358244186732918
115.49980163574219,0.00043575733434408903,0.000435834052041173,0.00043577986070886254
108.1768569946289,0.00043538346653804183,0.00043575733434408903,0.0004355522687546909
110.02615356445312,0.00043454201659187675,0.00043538346653804183,0.0004349451046437025
122.91390228271484,0.00043325836304575205,0.00043454201659187675,0.00043388589983806014
148.87802124023438,0.0004317883576732129,0.00043325836304575205,0.00043251350871287286
174.5709686279297,0.00043048488441854715,0.0004317883576732129,0.00043112956336699426
165.7354278564453,0.0004295818798709661,0.00043048488441854715,0.0004300258297007531
139.24566650390625,0.000429074396379292,0.0004295818798709661,0.0004293175006750971
122.39647674560547,0.00042874630889855325,0.000429074396379292,0.00042889651376754045
118.60177612304688,0.00042836458305828273,0.00042874630889855325,0.00042854069033637643
126.59027099609375,0.0004278489504940808,0.00042836458305828273,0.0004280938592273742
143.86929321289062,0.00042731972644105554,0.0004278489504940808,0.00042757444316521287
155.03994750976562,0.0004269954515621066,0.00042731972644105554,0.0004271491779945791
142.41734313964844,0.00042700234916992486,0.0004269954515621066,0.0004269888740964234
121.99425506591797,0.00042723247315734625,0.00042700234916992486,0.0004271035431884229
109.92587280273438,0.00042741996003314853,0.00042723247315734625,0.00042730901623144746
108.44873809814453,0.00042730593122541904,0.00042741996003314853,0.00042734527960419655
118.50234985351562,0.00042682921048253775,0.00042730593122541904,0.00042705281521193683
141.5006561279297,0.00042618493898771703,0.00042682921048253775,0.0004264968156348914
168.9609375,0.00042569421930238605,0.00042618493898771703,0.00042593255056999624
169.2720489501953,0.0004255954991094768,0.00042569421930238605,0.0004256379324942827
146.0177459716797,0.000425905454903841,0.0004255954991094768,0.00042574096005409956
129.37754821777344,0.0004264366871211678,0.000425905454903841,0.00042615874554030597
126.18487548828125,0.00042696669697761536,0.0004264366871211678,0.00042668869718909264
136.40164184570312,0.00042742930236272514,0.00042696669697761536,0.0004271869547665119
159.03713989257812,0.0004279492422938347,0.00042742930236272514,0.0004276812251191586
175.1237335205078,0.00042875262442976236,0.0004279492422938347,0.0004283442394807935
157.92498779296875,0.00042996922275051475,0.00042875262442976236,0.0004293523670639843
130.37017822265625,0.00043152133002877235,0.00042996922275051475,0.00043073235428892076
113.44510650634766,0.00043312637717463076,0.00043152133002877235,0.0004323067551013082
108.14906311035156,0.00043447891948744655,0.00043312637717463076,0.0004337840073276311
111.87508392333984,0.0004354271513875574,0.00043447891948744655,0.00043493584962561727
122.19635772705078,0.00043603702215477824,0.0004354271513875574,0.0004357178695499897
130.89625549316406,0.00043650693260133266,0.00043603702215477824,0.00043625966645777225
127.24310302734375,0.00043698534136638045,0.00043650693260133266,0.0004367330693639815
115.31105041503906,0.00043743016431108117,0.00043698534136638045,0.0004371917457319796
106.51659393310547,0.00043764145812019706,0.00043743016431108117,0.00043751701014116406
1.000000045813705e-18,0.0,0.00043764145812019706,0.0
1.000000045813705e-18,0.0004374258569441736,0.0,0.0
106.76339721679688,0.00043668627040460706,0.0004374258569441736,0.00043703726259991527
114.63545227050781,0.0004357615835033357,0.00043668627040460706,0.0004362076288089156
125.25180053710938,0.0004348296206444502,0.0004357615835033357,0.00043528201058506966
127.44298553466797,0.00043410510988906026,0.0004348296206444502,0.00043445435585454106
115.63243103027344,0.0004336455021984875,0.00043410510988906026,0.00043385953176766634
102.26937866210938,0.000433267472544685,0.0004336455021984875,0.0004334362456575036
95.48828125,0.0004326470079831779,0.000433267472544685,0.0004329339135438204
97.14102935791016,0.00043154999730177224,0.0004326470079831779,0.00043207581620663404
108.92330169677734,0.0004300179425626993,0.00043154999730177224,0.0004307657072786242
130.8758544921875,0.0004283948801457882,0.0004300179425626993,0.0004291936638765037
148.73658752441406,0.0004271052894182503,0.0004283948801457882,0.0004277404514141381
137.37322998046875,0.0004264002200216055,0.0004271052894182503,0.0004267418116796762
114.84154510498047,0.0004261985595803708,0.0004264002200216055,0.0004262837173882872
101.17900848388672,0.0004261635767761618,0.0004261985595803708,0.0004261607537046075
97.79278564453125,0.00042594876140356064,0.0004261635767761618,0.00042603438487276435
102.75778198242188,0.00042543039307929575,0.00042594876140356064,0.00042566985939629376
113.02793884277344,0.0004247414763085544,0.00042543039307929575,0.000425069680204615
121.2474365234375,0.00042415689677000046,0.0004247414763085544,0.0004244351584929973
119.7640609741211,0.0004238606779836118,0.00042415689677000046,0.0004239944973960519
113.96206665039062,0.000423853489337489,0.0004238606779836118,0.0004238412657286972
112.15213012695312,0.00042404182022437453,0.000423853489337489,0.00042393128387629986
118.44551849365234,0.00042437846423126757,0.00042404182022437453,0.0004241954884491861
129.7508087158203,0.00042498105904087424,0.00042437846423126757,0.00042466752347536385
132.4561767578125,0.0004260375862941146,0.00042498105904087424,0.00042549733188934624
116.40152740478516,0.00042760316864587367,0.0004260375862941146,0.0004268043558113277
97.59009552001953,0.0004294512909837067,0.00042760316864587367,0.00042850413592532277
85.9007797241211,0.0004310916701797396,0.0004294512909837067,0.00043024192564189434
82.37928009033203,0.00043202246888540685,0.0004310916701797396,0.0004315254627726972
86.33839416503906,0.00043202395318076015,0.00043202246888540685,0.0004319947329349816
97.57633972167969,0.0004312699311412871,0.00043202395318076015,0.00043162464862689376
112.09889221191406,0.00043022233876399696,0.0004312699311412871,0.00043072921107523143
117.77951049804688,0.00042930885683745146,0.00043022233876399696,0.00042975039104931056
109.3713607788086,0.00042868894524872303,0.00042930885683745146,0.0004289813805371523
99.52615356445312,0.0004282094887457788,0.00042868894524872303,0.00042842805851250887
96.02706909179688,0.00042761341319419444,0.0004282094887457788,0.0004278886772226542
99.93242645263672,0.0004267715266905725,0.00042761341319419444,0.000427171413321048
110.4014892578125,0.00042580568697303534,0.0004267715266905725,0.00042627137736417353
121.43024444580078,0.0004250077763572335,0.00042580568697303534,0.00042539264541119337
122.93629455566406,0.0004246191238053143,0.0004250077763572335,0.0004247998585924506
115.31466674804688,0.00042468635365366936,0.0004246191238053143,0.00042463725549168885
108.69076538085938,0.0004250893834978342,0.00042468635365366936,0.00042487031896598637
107.13176727294922,0.0004256755346432328,0.0004250893834978342,0.0004253642982803285
108.37589263916016,0.0004263902083039284,0.0004256755346432328,0.0004260150599293411
106.37516784667969,0.00042725889943540096,0.0004263902083039284,0.00042680592741817236
97.35784912109375,0.000428237282903865,0.00042725889943540096,0.0004277256957720965
87.09955596923828,0.0004290770157240331,0.000428237282903865,0.00042862913687713444
81.09407806396484,0.0004293657257221639,0.0004290770157240331,0.00042918918188661337
81.86318969726562,0.00042877180385403335,0.0004293657257221639,0.0004290372016839683
91.22286987304688,0.00042731172288767993,0.00042877180385403335,0.00042801600648090243
111.70909881591797,0.00042541962466202676,0.00042731172288767993,0.00042634812416508794
136.50588989257812,0.00042374440818093717,0.00042541962466202676,0.0004245703457854688
132.42007446289062,0.0004227433237247169,0.00042374440818093717,0.0004232320352457464
108.26216888427734,0.00042242580093443394,0.0004227433237247169,0.00042256701271981
92.11681365966797,0.00042239169124513865,0.00042242580093443394,0.00042238435707986355
86.97622680664062,0.00042213848792016506,0.00042239169124513865,0.0004222376737743616
90.74545288085938,0.0004214126674924046,0.00042213848792016506,0.00042175035923719406
101.19731140136719,0.0004203567514196038,0.0004214126674924046,0.0004208643804304302
111.48229217529297,0.0004193533677607775,0.0004203567514196038,0.0004198384121991694
109.79733276367188,0.0004187020822428167,0.0004193533677607775,0.0004190107574686408
100.50233459472656,0.00041842448990792036,0.0004187020822428167,0.0004185430589132011
94.12297058105469,0.0004183006240054965,0.00041842448990792036,0.0004183394485153258
94.36505126953125,0.00041812268318608403,0.0004183006240054965,0.00041818866156972945
99.74050903320312,0.0004178957315161824,0.00041812268318608403,0.00041798868915066123
103.87982177734375,0.00041781269828788936,0.0004178957315161824,0.00041783537017181516
99.58650970458984,0.000418049399740994,0.00041781269828788936,0.00041791045805439353
90.95565795898438,0.00041855184826999903,0.000418049399740994,0.000418275740230456
86.0323486328125,0.0004190574982203543,0.00041855184826999903,0.00041877676267176867
88.41197967529297,0.0004193555796518922,0.0004190574982203543,0.00041918017086572945
99.04946899414062,0.0004195489455014467,0.0004193555796518922,0.0004194313660264015
112.498291015625,0.0004200334660708904,0.0004195489455014467,0.00041977502405643463
109.66541290283203,0.00042119674617424607,0.0004200334660708904,0.00042059767292812467
92.84053039550781,0.0004230343038216233,0.00042119674617424607,0.000422090437496081
80.18902587890625,0.00042507535545155406,0.0004230343038216233,0.0004240209818817675
76.61984252929688,0.00042669125832617283,0.00042507535545155406,0.00042584663606248796
82.60081481933594,0.00042759772622957826,0.00042669125832617283,0.0004271133802831173
99.48188781738281,0.0004281166475266218,0.00042759772622957826,0.0004278359701856971
120.06893920898438,0.0004289584467187524,0.0004281166475266218,0.0004285229369997978
113.66455078125,0.0004306675400584936,0.0004289584467187524,0.00042979593854397535
90.95144653320312,0.0004331988748162985,0.0004306675400584936,0.0004319055879022926
76.54401397705078,0.000435907713836059,0.0004331988748162985,0.00043451436795294285
71.24980163574219,0.0004379739984869957,0.000435907713836059,0.00043689689482562244
72.34620666503906,0.00043891367386095226,0.0004379739984869957,0.00043840211583301425
76.8682632446289,0.00043874880066141486,0.00043891367386095226,0.00043879461009055376
80.37899017333984,0.000437809678260237,0.00043874880066141486,0.00043824565364047885
79.88667297363281,0.00043636339250952005,0.000437809678260237,0.0004370523092802614
77.71621704101562,0.0004344195476733148,0.00043636339250952005,0.00043535500299185514
78.04277038574219,0.00043187380651943386,0.0004344195476733148,0.00043310996261425316
82.40853881835938,0.000428771716542542,0.00043187380651943386,0.00043028901563957334
89.21661376953125,0.00042540181311778724,0.000428771716542542,0.0004270573263056576
93.12999725341797,0.0004221424460411072,0.00042540181311778724,0.0004237452521920204
92.14706420898438,0.0004192094784229994,0.0004221424460411072,0.0004206493031233549
91.85839080810547,0.00041658704867586493,0.0004192094784229994,0.00041787209920585155
99.58309936523438,0.00041426875395700336,0.00041658704867586493,0.00041540595702826977
120.36201477050781,0.00041250346112065017,0.00041426875395700336,0.0004133714537601918
140.8306884765625,0.00041176873492076993,0.00041250346112065017,0.0004121260717511177
117.27012634277344,0.0004123954277019948,0.00041176873492076993,0.00041206745663657784
86.30455017089844,0.0004141261742915958,0.0004123954277019948,0.0004132325411774218
71.05860900878906,0.0004160816897638142,0.0004141261742915958,0.00041506197885610163
67.40731811523438,0.00041726609924808145,0.0004160816897638142,0.00041662799776531756
73.32787322998047,0.000417260336689651,0.00041726609924808145,0.00041722491732798517
88.52229309082031,0.0004165256686974317,0.000417260336689651,0.00041686679469421506
101.7940673828125,0.00041598014649935067,0.0004165256686974317,0.0004162332625128329
92.4445571899414,0.0004162000259384513,0.00041598014649935067,0.00041606620652601123
77.72956085205078,0.00041698466520756483,0.0004162000259384513,0.00041655811946839094
71.63540649414062,0.00041763667832128704,0.00041698466520756483,0.00041727031930349767
74.79338073730469,0.0004176617367193103,0.00041763667832128704,0.00041761237662285566
86.60552215576172,0.00041723783942870796,0.0004176617367193103,0.000417422445025295
99.46477508544922,0.00041702797170728445,0.00041723783942870796,0.00041711231460794806
94.86048889160156,0.00041754875564947724,0.00041702797170728445,0.0004172655753791332
81.28632354736328,0.00041871186112985015,0.00041754875564947724,0.0004180986725259572
73.35679626464844,0.0004199387039989233,0.00041871186112985015,0.00041928625432774425
72.16644287109375,0.00042066856985911727,0.0004199387039989233,0.00042026356095448136
74.74959564208984,0.0004207504680380225,0.00042066856985911727,0.00042067235335707664
76.00418853759766,0.00042036606464535,0.0004207504680380225,0.00042052235221490264
73.79959869384766,0.0004196343361400068,0.00042036606464535,0.0004199620452709496
72.20845794677734,0.0004184270219411701,0.0004196343361400068,0.00041899067582562566
76.0014419555664,0.00041663728188723326,0.0004184270219411701,0.0004174956993665546
87.7349624633789,0.00041452597361057997,0.00041663728188723326,0.0004155539209023118
101.61914825439453,0.0004127484862692654,0.00041452597361057997,0.0004136168281547725
96.53963470458984,0.0004118472570553422,0.0004127484862692654,0.00041227604378946126
80.33000183105469,0.00041173474164679646,0.0004118472570553422,0.0004117595963180065
71.65435791015625,0.0004117311618756503,0.00041173474164679646,0.000411693355999887
73.69882202148438,0.0004112175665795803,0.0004117311618756503,0.00041143695125356317
88.04960632324219,0.00041028426494449377,0.0004112175665795803,0.000410724722314626
110.24535369873047,0.0004097455239389092,0.00041028426494449377,0.00040999846532940865
103.26131439208984,0.0004103694809600711,0.0004097455239389092,0.00041003862861543894
79.30567169189453,0.0004121008387301117,0.0004103694809600711,0.0004112019087187946
67.08120727539062,0.00041402431088499725,0.0004121008387301117,0.00041301583405584097
65.58291625976562,0.00041513872565701604,0.00041402431088499725,0.00041453330777585506
72.60235595703125,0.00041518063517287374,0.00041513872565701604,0.0004151207976974547
83.7335205078125,0.00041471474105492234,0.00041518063517287374,0.00041491855517961085
85.42668914794922,0.00041445239912718534,0.00041471474105492234,0.00041455565951764584
76.30196380615234,0.000414516543969512,0.00041445239912718534,0.00041444937232881784
69.96965026855469,0.00041439803317189217,0.000414516543969512,0.00041441546636633575
70.5574722290039,0.00041356601286679506,0.00041439803317189217,0.0004139408119954169
77.1998291015625,0.00041201416752301157,0.00041356601286679506,0.0004127553547732532
85.10111236572266,0.0004102453822270036,0.00041201416752301157,0.000411101063946262
87.55081939697266,0.00040877220453694463,0.0004102453822270036,0.0004094820178579539
87.2553939819336,0.00040779082337394357,0.00040877220453694463,0.00040825497126206756
91.6186294555664,0.0004073306336067617,0.00040779082337394357,0.000407536921557039
100.76033782958984,0.00040757437818683684,0.0004073306336067617,0.00040743290446698666
99.69579315185547,0.00040884295594878495,0.00040757437818683684,0.000408188090659678
83.41398620605469,0.0004111505695618689,0.00040884295594878495,0.0004099660145584494
70.30338287353516,0.0004139012307859957,0.0004111505695618689,0.00041248209890909493
66.48332977294922,0.0004161963297519833,0.0004139012307859957,0.00041500048246234655
71.73368072509766,0.00041758528095670044,0.0004161963297519833,0.0004168500890955329
83.53939056396484,0.0004184810386504978,0.00041758528095670044,0.00041800341568887234
86.02912139892578,0.000419672200223431,0.0004184810386504978,0.00041904830140993
73.40123748779297,0.00042138848220929503,0.000419672200223431,0.0004204907745588571
63.977455139160156,0.00042293767910450697,0.00042138848220929503,0.0004221111012157053
64.01213836669922,0.000423396413680166,0.00042293767910450697,0.0004231157945469022
76.00003814697266,0.0004226736491546035,0.000423396413680166,0.00042299882625229657
102.54096221923828,0.00042180094169452786,0.0004226736491546035,0.00042221753392368555
109.09867095947266,0.00042205071076750755,0.00042180094169452786,0.00042190856765955687
82.96488189697266,0.0004237628891132772,0.00042205071076750755,0.00042287560063414276
68.0860366821289,0.00042611599201336503,0.0004237628891132772,0.0004248922341503203
65.24761199951172,0.00042800314258784056,0.00042611599201336503,0.0004270086355973035
69.25431823730469,0.00042899997788481414,0.00042800314258784056,0.00042845698771998286
72.37044525146484,0.00042945233872160316,0.00042899997788481414,0.00042918557301163673
67.97142028808594,0.00042965763714164495,0.00042945233872160316,0.00042950897477567196
62.4981689453125,0.0004292972444090992,0.00042965763714164495,0.0004294229729566723
62.11575698852539,0.0004277655098121613,0.0004292972444090992,0.0004284758470021188
67.95208740234375,0.0004249785270076245,0.0004277655098121613,0.00042632437543943524
75.99129486083984,0.00042156799463555217,0.0004249785270076245,0.0004232339560985565
76.53500366210938,0.00041824585059657693,0.00042156799463555217,0.0004198685637675226
72.62629699707031,0.0004151474859099835,0.00041824585059657693,0.0004166550643276423
75.79407501220703,0.0004120261291973293,0.0004151474859099835,0.0004135486378800124
97.4425048828125,0.00040908571099862456,0.0004120261291973293,0.0004105323168914765
159.17498779296875,0.00040730691398493946,0.00040908571099862456,0.00040818782872520387
142.03614807128906,0.00040769227780401707,0.00040730691398493946,0.00040748994797468185
85.33853912353516,0.0004102062666788697,0.00040769227780401707,0.00040891958633437753
66.53450012207031,0.0004136163042858243,0.0004102062666788697,0.00041186134330928326
64.394775390625,0.00041652555228210986,0.0004136163042858243,0.0004150184686295688
72.84236907958984,0.00041854791925288737,0.00041652555228210986,0.00041749648516997695
83.04817199707031,0.0004203989519737661,0.00041854791925288737,0.00041944236727431417
76.68502807617188,0.0004227965837344527,0.0004203989519737661,0.0004215605149511248
64.65255737304688,0.0004254630475770682,0.0004227965837344527,0.000424077152274549
60.11433029174805,0.0004273575614206493,0.0004254630475770682,0.00042635048157535493
64.49068450927734,0.00042781385127454996,0.0004273575614206493,0.00042753468733280897
77.38975524902344,0.00042729140841402113,0.00042781385127454996,0.00042751739965751767
89.30184173583984,0.00042691128328442574,0.00042729140841402113,0.0004270750505384058
84.81659698486328,0.00042739688069559634,0.00042691128328442574,0.00042712478898465633
76.8067855834961,0.00042860425310209394,0.00042739688069559634,0.00042796425987035036
75.09371948242188,0.0004300493746995926,0.00042860425310209394,0.0004292885132599622
76.20532989501953,0.00043155165622010827,0.0004300493746995926,0.000430763146141544
71.89511108398438,0.00043315644143149257,0.00043155165622010827,0.0004323118191678077
63.63444519042969,0.0004345604684203863,0.00043315644143149257,0.00043380464194342494
59.17085647583008,0.0004349375667516142,0.0004345604684203863,0.0004346873320173472
61.6092529296875,0.00043363217264413834,0.0004349375667516142,0.0004342278407420963
70.97434997558594,0.0004309290088713169,0.00043363217264413834,0.00043223632383160293
78.7529296875,0.0004278561391402036,0.0004309290088713169,0.00042935594683513045
72.39058685302734,0.00042511586798354983,0.0004278561391402036,0.0004264438757672906
64.44672393798828,0.0004223956784699112,0.00042511586798354983,0.00042370340088382363
65.87529754638672,0.00041897472692653537,0.0004223956784699112,0.00042063414002768695
84.0480728149414,0.000414958136389032,0.00041897472692653537,0.00041693286038935184
138.77894592285156,0.00041162921115756035,0.000414958136389032,0.0004132801841478795
139.234130859375,0.00041038438212126493,0.00041162921115756035,0.0004109962610527873
85.17474365234375,0.0004113779286853969,0.00041038438212126493,0.00041085295379161835
67.21285247802734,0.0004134157788939774,0.0004113779286853969,0.00041235022945329547
66.09609985351562,0.0004151765606366098,0.0004134157788939774,0.00041424811934120953
74.10485076904297,0.00041640037670731544,0.0004151765606366098,0.0004157505463808775
79.04291534423828,0.00041773903649300337,0.00041640037670731544,0.00041703617898747325
71.12100219726562,0.0004196097725071013,0.00041773903649300337,0.00041863229125738144
63.746089935302734,0.0004215399967506528,0.0004196097725071013,0.0004205222940072417
64.19100189208984,0.000422767800046131,0.0004215399967506528,0.00042210257379338145
71.56613159179688,0.0004232389619573951,0.000422767800046131,0.0004229624755680561
77.0715103149414,0.00042361149098724127,0.0004232389619573951,0.0004233900108374655
71.52076721191406,0.0004243401053827256,0.00042361149098724127,0.0004239346308168024
66.04617309570312,0.0004250867059454322,0.0004243401053827256,0.00042466496233828366
69.69702911376953,0.0004253127845004201,0.0004250867059454322,0.0004251564387232065
85.6192855834961,0.0004252840008120984,0.0004253127845004201,0.00042526988545432687
97.67467498779297,0.0004260311252437532,0.0004252840008120984,0.00042563554598018527
78.18597412109375,0.00042812281753867865,0.0004260311252437532,0.00042704108636826277
61.86448669433594,0.0004307721392251551,0.00042812281753867865,0.0004293894744478166
58.06474304199219,0.00043246769928373396,0.0004307721392251551,0.0004315553233027458
64.82579040527344,0.00043251601164229214,0.00043246769928373396,0.0004324408946558833
79.04058074951172,0.0004317148122936487,0.00043251601164229214,0.00043208120041526854
80.35088348388672,0.0004313027602620423,0.0004317148122936487,0.0004314758407417685
67.45478820800781,0.00043149394332431257,0.0004313027602620423,0.00043135142186656594
61.15055847167969,0.00043133474537171423,0.00043149394332431257,0.0004313571553211659
65.21282196044922,0.00043002222082577646,0.00043133474537171423,0.0004306279879529029
79.13057708740234,0.0004279602144379169,0.00043002222082577646,0.00042895638034678996
89.60665893554688,0.00042632536496967077,0.0004279602144379169,0.0004271159996278584
81.02656555175781,0.00042578490683808923,0.00042632536496967077,0.00042602315079420805
73.46211242675781,0.0004260143614374101,0.00042578490683808923,0.00042586063500493765
75.65406799316406,0.0004264966701157391,0.0004260143614374101,0.0004262186703272164
82.17312622070312,0.0004273081722203642,0.0004264966701157391,0.00042687106179073453
77.7200698852539,0.00042883711284957826,0.0004273081722203642,0.00042803690303117037
66.45404052734375,0.0004308672505430877,0.00042883711284957826,0.0004298025742173195
61.875152587890625,0.0004324805922806263,0.0004308672505430877,0.000431617081630975
66.85135650634766,0.0004330432857386768,0.0004324805922806263,0.000432713859481737
78.92903137207031,0.00043303542770445347,0.0004330432857386768,0.00043300510151311755
79.11500549316406,0.00043343898141756654,0.00043303542770445347,0.00043320300756022334
65.25164794921875,0.0004343758919276297,0.00043343898141756654,0.00043385662138462067
57.599693298339844,0.00043474105768837035,0.0004343758919276297,0.00043449338409118354
60.01010513305664,0.00043342323624528944,0.00043474105768837035,0.00043402204755693674
73.3906478881836,0.00043067248770967126,0.00043342323624528944,0.00043200631625950336
88.33232116699219,0.00042791079613380134,0.00043067248770967126,0.00042926258174702525
79.28694915771484,0.00042617711005732417,0.00042791079613380134,0.00042700974154286087
67.65784454345703,0.0004251696518622339,0.00042617711005732417,0.0004256271931808442
67.576171875,0.0004240108246449381,0.0004251696518622339,0.000424543977715075
78.6658935546875,0.000422588549554348,0.0004240108246449381,0.0004232655046507716
87.99475860595703,0.0004217169771436602,0.000422588549554348,0.0004221258277539164
77.34629821777344,0.00042193650733679533,0.0004217169771436602,0.00042179194861091673
67.33926391601562,0.00042275869054719806,0.00042193650733679533,0.0004223012365400791
67.60783386230469,0.00042334405588917434,0.00042275869054719806,0.00042300543282181025
74.38836669921875,0.0004236189415678382,0.00042334405588917434,0.00042344367830082774
72.20447540283203,0.0004241467104293406,0.0004236189415678382,0.0004238425462972373
60.56919860839844,0.0004248807090334594,0.0004241467104293406,0.0004244560841470957
55.0145149230957,0.00042469220352359116,0.0004248807090334594,0.0004247167962603271
60.35710144042969,0.00042265240335837007,0.00042469220352359116,0.000423613702878356
82.3318099975586,0.0004194905632175505,0.00042265240335837007,0.0004210381885059178
107.66949462890625,0.00041713862447068095,0.0004194905632175505,0.0004182955017313361
82.69976806640625,0.0004166798898950219,0.00041713862447068095,0.00041687925113365054
65.3781509399414,0.00041740198503248394,0.0004166798898950219,0.0004169924068264663
64.25447082519531,0.0004179566749371588,0.00041740198503248394,0.00041762908222153783
73.11067962646484,0.0004180590040050447,0.0004179566749371588,0.0004179692186880857
75.72522735595703,0.00041845429223030806,0.0004180590040050447,0.0004182205884717405
64.4126205444336,0.00041941297240555286,0.00041845429223030806,0.00041888325358740985
57.37907791137695,0.00042001460678875446,0.00041941297240555286,0.000419650343246758
59.27839660644531,0.00041923648677766323,0.00042001460678875446,0.0004195662622805685
67.18052673339844,0.0004172214539721608,0.00041923648677766323,0.00041818214231170714
68.8373031616211,0.0004148848238401115,0.0004172214539721608,0.00041600834811106324
62.576778411865234,0.00041248512570746243,0.0004148848238401115,0.00041363120544701815
62.57007598876953,0.0004094343166798353,0.00041248512570746243,0.00041090528247877955
79.84754180908203,0.0004056905163452029,0.0004094343166798353,0.00040752693894319236
141.86985778808594,0.00040263772825710475,0.0004056905163452029,0.00040415176772512496
129.7453155517578,0.0004019183397758752,0.00040263772825710475,0.0004022664506919682
75.99340057373047,0.00040360738057643175,0.0004019183397758752,0.00040272745536640286
62.372493743896484,0.0004061731742694974,0.00040360738057643175,0.0004048363771289587
65.52435302734375,0.00040827476186677814,0.0004061731742694974,0.0004071754519827664
77.06804656982422,0.00041009014239534736,0.00040827476186677814,0.0004091473529115319
76.71897888183594,0.00041255049291066825,0.00041009014239534736,0.0004112838360015303
65.92051696777344,0.00041575601790100336,0.00041255049291066825,0.0004141026292927563
62.78087615966797,0.0004188509192317724,0.00041575601790100336,0.0004172477638348937
69.2932357788086,0.000421377073507756,0.0004188509192317724,0.0004200685943942517
76.0063705444336,0.0004239209811203182,0.000421377073507756,0.0004226108139846474
67.61791229248047,0.00042706308886408806,0.0004239209811203182,0.00042544276220723987
58.445926666259766,0.00043021119199693203,0.00042706308886408806,0.00042857154039666057
58.59488296508789,0.00043220698717050254,0.00043021119199693203,0.0004311453376431018
68.82450103759766,0.0004329279763624072,0.00043220698717050254,0.0004325220943428576
78.1136474609375,0.00043354652007110417,0.0004329279763624072,0.0004332020762376487
67.24754333496094,0.00043490089592523873,0.00043354652007110417,0.0004341755120549351
57.05083084106445,0.00043625221587717533,0.00043490089592523873,0.0004355093988124281
57.46356201171875,0.0004362444160506129,0.00043625221587717533,0.0004361827450338751
69.26095581054688,0.0004348063375800848,0.0004362444160506129,0.00043548003304749727
82.75357055664062,0.0004333661636337638,0.0004348063375800848,0.0004340545565355569
72.53272247314453,0.00043306461884640157,0.0004333661636337638,0.0004331747186370194
60.86360549926758,0.0004334414261393249,0.00043306461884640157,0.0004331949457991868
58.894107818603516,0.0004333012620918453,0.0004334414261393249,0.0004333093820605427
61.90639877319336,0.0004322482564020902,0.0004333012620918453,0.00043271860340610147
59.84789276123047,0.0004306663468014449,0.0004322482564020902,0.0004313970566727221
53.54145431518555,0.0004283677553758025,0.0004306663468014449,0.0004294414829928428
52.708126068115234,0.0004243546281941235,0.0004283677553758025,0.0004262809525243938
64.1421127319336,0.0004184120916761458,0.0004243546281941235,0.00042132288217544556
103.3017807006836,0.00041224402957595885,0.0004184120916761458,0.00041529792360961437
124.04932403564453,0.00040815846296027303,0.00041224402957595885,0.00041018344927579165
79.68457794189453,0.0004068082198500633,0.00040815846296027303,0.0004074512980878353
65.93599700927734,0.0004069676506333053,0.0004068082198500633,0.0004068416019435972
70.18152618408203,0.0004074504249729216,0.0004069676506333053,0.00040716808871366084
79.25312042236328,0.00040844728937372565,0.0004074504249729216,0.00040791649371385574
70.42387390136719,0.00041055798646993935,0.00040844728937372565,0.0004094602772966027
59.077598571777344,0.00041325209895148873,0.00041055798646993935,0.00041184393921867013
58.28306579589844,0.0004152613109908998,0.00041325209895148873,0.0004141947138123214
68.02501678466797,0.0004163293051533401,0.0004152613109908998,0.00041575042996555567
74.93142700195312,0.00041757087456062436,0.0004163293051533401,0.0004169128951616585
62.96579360961914,0.0004197065718472004,0.00041757087456062436,0.00041858479380607605
54.05434799194336,0.0004218174726702273,0.0004197065718472004,0.00042068882612511516
55.34687805175781,0.0004225286247674376,0.0004218174726702273,0.00042210437823086977
64.5400619506836,0.00042192282853648067,0.0004225286247674376,0.00042217550799250603
66.4063720703125,0.0004212654021102935,0.00042192282853648067,0.00042154674883931875
56.50082015991211,0.0004209129838272929,0.0004212654021102935,0.00042102375300601125
52.31742477416992,0.00041968002915382385,0.0004209129838272929,0.00042021999252028763
58.84110641479492,0.0004167015722487122,0.00041968002915382385,0.0004181286785751581
76.48941802978516,0.0004129799781367183,0.0004167015722487122,0.0004148019652348012
81.05989837646484,0.00041026296094059944,0.0004129799781367183,0.0004115886113140732
67.33411407470703,0.0004089709254913032,0.00041026296094059944,0.0004095718904864043
63.16871643066406,0.0004081317747477442,0.0004089709254913032,0.0004085005493834615
69.21321105957031,0.00040715947397984564,0.0004081317747477442,0.0004076033947058022
71.11048889160156,0.0004065347311552614,0.00040715947397984564,0.00040680731763131917
59.654624938964844,0.00040645006811246276,0.0004065347311552614,0.00040643580723553896
52.526100158691406,0.00040577075560577214,0.00040645006811246276,0.0004060372884850949
56.17671585083008,0.0004032393917441368,0.00040577075560577214,0.0004044398956466466
76.18224334716797,0.00039936613757163286,0.0004032393917441368,0.00040126434760168195
108.92801666259766,0.00039621323230676353,0.00039936613757163286,0.00039777043275535107
90.92935943603516,0.00039520891732536256,0.00039621323230676353,0.00039568738429807127
73.2741928100586,0.0003960230969823897,0.00039520891732536256,0.0003955793799832463
73.47367095947266,0.0003977108863182366,0.0003960230969823897,0.0003968296805396676
79.06407928466797,0.0004001334309577942,0.0003977108863182366,0.0003988887183368206
70.03315734863281,0.0004035883175674826,0.0004001334309577942,0.00040181633085012436
57.982566833496094,0.00040746782906353474,0.0004035883175674826,0.0004054630408063531
55.59775161743164,0.00041035423055291176,0.00040746782906353474,0.0004088423738721758
64.592041015625,0.000411674496717751,0.00041035423055291176,0.0004109649162273854
81.09366607666016,0.00041251879883930087,0.000411674496717751,0.0004120655357837677
76.46419525146484,0.00041423915536142886,0.00041251879883930087,0.0004133430775254965
62.269466400146484,0.0004166817234363407,0.00041423915536142886,0.0004154052585363388
58.892982482910156,0.0004185470170341432,0.0004166817234363407,0.0004175533540546894
65.5956802368164,0.0004191823536530137,0.0004185470170341432,0.00041881631477735937
72.55859375,0.0004192769411019981,0.0004191823536530137,0.00041919032810255885
65.4737548828125,0.0004194969078525901,0.0004192769411019981,0.0004193384665995836
58.17911911010742,0.00041929795406758785,0.0004194969078525901,0.0004193359927739948
60.4765739440918,0.00041772768599912524,0.00041929795406758785,0.00041845557279884815
73.6830825805664,0.00041499221697449684,0.00041772768599912524,0.0004163201083429158
83.27302551269531,0.00041238576523028314,0.00041499221697449684,0.0004136578063480556
72.0182876586914,0.0004106407577637583,0.00041238576523028314,0.0004114733310416341
65.2276840209961,0.00040916772559285164,0.0004106407577637583,0.0004098560893908143
73.50363159179688,0.00040731256012804806,0.00040916772559285164,0.00040820197318680584
99.34458923339844,0.0004056802426930517,0.00040731256012804806,0.00040647556306794286
96.68401336669922,0.0004054624296259135,0.0004056802426930517,0.0004055501485709101
69.20777130126953,0.000406677252613008,0.0004054624296259135,0.00040602736407890916
58.92409896850586,0.000407873943913728,0.000406677252613008,0.00040721683762967587
61.35832214355469,0.00040775450179353356,0.000407873943913728,0.00040776055539026856
70.43404388427734,0.00040648941649124026,0.00040775450179353356,0.0004070810682605952
71.76300048828125,0.00040503678610548377,0.00040648941649124026,0.0004057236947119236
65.95557403564453,0.0004036643949802965,0.00040503678610548377,0.00040430418448522687
68.95771789550781,0.00040194473695009947,0.0004036643949802965,0.00040276197250932455
93.20731353759766,0.00040008785435929894,0.00040194473695009947,0.0004009927506558597
139.2816162109375,0.000399372453102842,0.00040008785435929894,0.0003997202147729695
97.40276336669922,0.00040074469870887697,0.000399372453102842,0.00040003733010962605
68.06892395019531,0.0004035169258713722,0.00040074469870887697,0.0004020852211397141
62.11152648925781,0.000406037550419569,0.0004035169258713722,0.00040472298860549927
68.11796569824219,0.0004074745811522007,0.000406037550419569,0.00040671194437891245
74.27416229248047,0.00040835083927959204,0.0004074745811522007,0.00040787592297419906
67.56377410888672,0.00040924118366092443,0.00040835083927959204,0.00040875139529816806
61.39928436279297,0.000409725442295894,0.00040924118366092443,0.0004094293690286577
65.76421356201172,0.00040912951226346195,0.000409725442295894,0.0004093805910088122
83.49193572998047,0.00040786172030493617,0.00040912951226346195,0.0004084664105903357
93.26848602294922,0.0004071957082487643,0.00040786172030493617,0.00040750569314695895
73.59332275390625,0.00040767667815089226,0.0004071957082487643,0.0004073989694006741
61.74884796142578,0.00040841163718141615,0.00040767667815089226,0.00040799088310450315
62.3140754699707,0.00040823803283274174,0.00040841163718141615,0.0004082727537024766
70.42584228515625,0.00040711654582992196,0.00040823803283274174,0.0004076364275533706
72.23760986328125,0.00040585576789453626,0.00040711654582992196,0.0004064473323523998
64.41522979736328,0.00040471405372954905,0.00040585576789453626,0.0004052362928632647
62.25383377075195,0.00040305015863850713,0.00040471405372954905,0.000403829850256443
73.82294464111328,0.00040054944111034274,0.00040305015863850713,0.00040176170296035707
106.89425659179688,0.0003981837653554976,0.00040054944111034274,0.00039934797678142786
111.94879913330078,0.0003973382990807295,0.0003981837653554976,0.0003977454616688192
79.40247344970703,0.0003982446505688131,0.0003973382990807295,0.0003977601008955389
67.24163818359375,0.0003998213214799762,0.0003982446505688131,0.0003989883989561349
69.39700317382812,0.00040105509106069803,0.0003998213214799762,0.00040039652958512306
75.5271987915039,0.00040199083741754293,0.00040105509106069803,0.0004014879232272506
70.03848266601562,0.0004030786803923547,0.00040199083741754293,0.0004024937516078353
60.829689025878906,0.0004039894847664982,0.0004030786803923547,0.0004034796729683876
60.120643615722656,0.000403778423788026,0.0004039894847664982,0.0004038285987917334
72.79422760009766,0.00040226432611234486,0.000403778423788026,0.00040298327803611755
102.14895629882812,0.00040066486690193415,0.00040226432611234486,0.0004014451405964792
101.01210021972656,0.0004004079382866621,0.00040066486690193415,0.0004005172522738576
75.0932388305664,0.00040165166137740016,0.0004004079382866621,0.00040099414763972163
65.45924377441406,0.00040334853110834956,0.00040165166137740016,0.00040245254058390856
66.98514556884766,0.0004046121903229505,0.00040334853110834956,0.0004039352061226964
69.95166015625,0.00040549784898757935,0.0004046121903229505,0.00040501379407942295
64.93850708007812,0.0004062842344865203,0.00040549784898757935,0.00040584313683211803
59.429100036621094,0.0004065691609866917,0.0004062842344865203,0.0004063695960212499
62.499298095703125,0.00040566641837358475,0.0004065691609866917,0.000406066159484908
81.37942504882812,0.0004038666666019708,0.00040566641837358475,0.0004047356196679175
117.30181121826172,0.00040260673267766833,0.0004038666666019708,0.0004032221040688455
98.36344146728516,0.000403056968934834,0.00040260673267766833,0.000402811449021101
71.6542739868164,0.000404856342356652,0.000403056968934834,0.000403916637878865
64.59620666503906,0.0004066270194016397,0.000404856342356652,0.00040569237899035215
68.9967269897461,0.0004075259203091264,0.0004066270194016397,0.0004070338618475944
74.19970703125,0.00040785304736346006,0.0004075259203091264,0.0004076529003214091
68.3354721069336,0.00040804233867675066,0.00040785304736346006,0.0004079044738318771
62.22283935546875,0.000407719548093155,0.00040804233867675066,0.00040782877476885915
66.46843719482422,0.0004062376101501286,0.000407719548093155,0.00040693252230994403
90.24443817138672,0.0004039729246869683,0.0004062376101501286,0.00040507945232093334
136.8391571044922,0.0004023823421448469,0.0004039729246869683,0.000403166632167995
106.72476196289062,0.0004025574598927051,0.0004023823421448469,0.0004024527152068913
76.2969970703125,0.00040412796079181135,0.0004025574598927051,0.0004033076693303883
69.36515808105469,0.000405868369853124,0.00040412796079181135,0.00040495547000318766
73.90098571777344,0.0004071188159286976,0.000405868369853124,0.0004064562963321805
76.07166290283203,0.00040814437670633197,0.0004071188159286976,0.0004075964679941535
67.2927474975586,0.00040912756230682135,0.00040814437670633197,0.0004085909458808601
61.010719299316406,0.00040943094063550234,0.00040912756230682135,0.0004092247108928859
65.07144165039062,0.00040831902879290283,0.00040943094063550234,0.00040882694884203374
84.48249053955078,0.0004061723011545837,0.00040831902879290283,0.00040721637196838856
108.44647979736328,0.0004043553490191698,0.0004061723011545837,0.0004052461590617895
88.82452392578125,0.00040376029210165143,0.0004043553490191698,0.00040403264574706554
69.81205749511719,0.00040388095658272505,0.00040376029210165143,0.0004037796752527356
65.96625518798828,0.00040354192606173456,0.00040388095658272505,0.00040366555913351476
71.82245635986328,0.00040225524571724236,0.00040354192606173456,0.00040285964496433735
75.86946105957031,0.00040044914931058884,0.00040225524571724236,0.0004013169673271477
68.97991180419922,0.00039846444269642234,0.00040044914931058884,0.00039941430441103876
63.65869903564453,0.0003958531597163528,0.00039846444269642234,0.00039710846613161266
69.59847259521484,0.00039210895192809403,0.0003958531597163528,0.0003939368179999292
98.821533203125,0.0003877771960105747,0.00039210895192809403,0.0003899178118444979
166.85719299316406,0.0003843685262836516,0.0003877771960105747,0.00038606271846219897
116.81465148925781,0.00038298688014037907,0.0003843685262836516,0.0003836635733023286
77.31658172607422,0.00038333708653226495,0.00038298688014037907,0.00038313036202453077
66.60010528564453,0.0003842247533611953,0.00038333708653226495,0.00038373778806999326
67.26181030273438,0.0003847874468192458,0.0003842247533611953,0.00038446392863988876
69.67127990722656,0.00038501841481775045,0.0003847874468192458,0.0003848637279588729
66.91427612304688,0.00038512173341587186,0.00038501841481775045,0.00038502755342051387
64.2524642944336,0.00038488893187604845,0.00038512173341587186,0.00038495921762660146
70.32156372070312,0.0003840356657747179,0.00038488893187604845,0.00038442376535385847
95.48760223388672,0.0003830175846815109,0.0003840356657747179,0.00038350580143742263
140.96435546875,0.0003830563509836793,0.0003830175846815109,0.0003830278292298317
104.28579711914062,0.00038500159280374646,0.0003830563509836793,0.00038401049096137285
70.66239929199219,0.0003883487079292536,0.00038500159280374646,0.0003866329789161682
60.029884338378906,0.00039154794649221003,0.0003883487079292536,0.00038989100721664727
61.10759353637695,0.0003933437983505428,0.00039154794649221003,0.00039239253965206444
69.37970733642578,0.00039371050661429763,0.0003933437983505428,0.00039348669815808535
76.36286163330078,0.0003934552369173616,0.00039371050661429763,0.0003935496206395328
75.24040985107422,0.00039317720802500844,0.0003934552369173616,0.0003932819818146527
75.32267761230469,0.00039288168773055077,0.00039317720802500844,0.00039299530908465385
85.3365249633789,0.00039259562618099153,0.00039288168773055077,0.00039271218702197075
100.3918228149414,0.00039286562241613865,0.00039259562618099153,0.0003927116049453616
87.95179748535156,0.00039428926538676023,0.00039286562241613865,0.0003935517743229866
66.1320571899414,0.0003965357900597155,0.00039428926538676023,0.0003953659615945071
56.153282165527344,0.0003982227644883096,0.0003965357900597155,0.00039731559809297323
56.41606521606445,0.0003979755565524101,0.0003982227644883096,0.0003980371402576566
66.70823669433594,0.00039570487570017576,0.0003979755565524101,0.0003967947559431195
86.56499481201172,0.00039263960206881166,0.00039570487570017576,0.0003941436589229852
94.39591979980469,0.0003901291056536138,0.00039263960206881166,0.00039136101258918643
83.05481719970703,0.00038854515878483653,0.0003901291056536138,0.0003893087268806994
77.41024017333984,0.00038740556919947267,0.00038854515878483653,0.00038794317515566945
81.23342895507812,0.00038628641050308943,0.00038740556919947267,0.00038681685691699386
84.79084014892578,0.0003852890513371676,0.00038628641050308943,0.0003857611445710063
76.3902359008789,0.000384566345019266,0.0003852890513371676,0.0003848951018881053
66.26586151123047,0.00038370065158233047,0.000384566345019266,0.0003840901190415025
64.44720458984375,0.00038190677878446877,0.00038370065158233047,0.0003827572800219059
75.44828796386719,0.0003789513139054179,0.00038190677878446877,0.0003803935251198709
111.38807678222656,0.00037567393155768514,0.0003789513139054179,0.000377294491045177
164.28567504882812,0.0003733979247044772,0.00037567393155768514,0.0003745277936104685
120.01531219482422,0.00037282146513462067,0.0003733979247044772,0.0003730971657205373
88.9505844116211,0.00037358971894718707,0.00037282146513462067,0.0003731822653207928
81.7774658203125,0.00037493399577215314,0.00037358971894718707,0.00037423367029987276
84.04244995117188,0.0003764620632864535,0.00037493399577215314,0.0003756710502784699
81.67157745361328,0.0003782345447689295,0.0003764620632864535,0.00037731934571638703
71.55199432373047,0.00038015906466171145,0.0003782345447689295,0.0003791588533204049
64.94979858398438,0.00038162519922479987,0.00038015906466171145,0.00038084661355242133
67.6713638305664,0.0003820240672212094,0.00038162519922479987,0.00038178334943950176
84.1932601928711,0.00038152781780809164,0.0003820240672212094,0.0003817494725808501
116.05697631835938,0.00038117077201604843,0.00038152781780809164,0.00038133561611175537
112.41754913330078,0.0003819145495072007,0.00038117077201604843,0.0003815278469119221
83.8529281616211,0.0003837701806332916,0.0003819145495072007,0.000382814381737262
71.5711441040039,0.00038587854942306876,0.0003837701806332916,0.0003847856423817575
71.5056381225586,0.00038740469608455896,0.00038587854942306876,0.00038660340942442417
76.821533203125,0.00038823403883725405,0.00038740469608455896,0.00038778671296313405
76.9007797241211,0.0003886912018060684,0.00038823403883725405,0.000388430169550702
70.09052276611328,0.0003888081409968436,0.0003886912018060684,0.0003887105849571526
66.6804428100586,0.00038812856655567884,0.0003888081409968436,0.0003884251054842025
72.73114013671875,0.00038632593350484967,0.00038812856655567884,0.00038719025906175375
93.2041244506836,0.0003838796983473003,0.00038632593350484967,0.00038507935823872685
118.94708251953125,0.00038186158053576946,0.0003838796983473003,0.0003828563494607806
100.57209014892578,0.00038103084079921246,0.00038186158053576946,0.00038142767152749
76.32135009765625,0.00038116061477921903,0.00038103084079921246,0.0003810634952969849
66.47161865234375,0.000381329155061394,0.00038116061477921903,0.0003812022041529417
65.53389739990234,0.0003807704779319465,0.000381329155061394,0.00038100589881651103
68.07783508300781,0.00037934331339783967,0.0003807704779319465,0.0003800158738158643
68.95465087890625,0.0003772770578507334,0.00037934331339783967,0.0003782697021961212
68.41604614257812,0.00037467575748451054,0.0003772770578507334,0.0003759347600862384
72.33900451660156,0.0003715104248840362,0.00037467575748451054,0.00037305487785488367
88.78423309326172,0.00036806424031965435,0.0003715104248840362,0.0003697605861816555
131.97628784179688,0.0003651668957900256,0.00036806424031965435,0.000366602762369439
154.6806640625,0.00036374072078615427,0.0003651668957900256,0.00036444602301344275
101.11557006835938,0.0003640326904132962,0.00036374072078615427,0.00036386935971677303
74.57041931152344,0.0003653289459180087,0.0003640326904132962,0.00036464782897382975
66.85527038574219,0.0003664913820102811,0.0003653289459180087,0.0003658691421151161
70.0251693725586,0.0003668194403871894,0.0003664913820102811,0.0003666184493340552
81.1233139038086,0.0003664697869680822,0.0003668194403871894,0.000366617226973176
93.45530700683594,0.00036612473195418715,0.0003664697869680822,0.00036627677036449313
96.37073516845703,0.0003663490933831781,0.00036612473195418715,0.0003662176604848355
94.30028533935547,0.000367340340744704,0.0003663490933831781,0.0003668242134153843
94.23119354248047,0.00036912813084200025,0.000367340340744704,0.00036821281537413597
89.70985412597656,0.0003717969520948827,0.00036912813084200025,0.0003704374539665878
75.94918060302734,0.0003752698830794543,0.0003717969520948827,0.0003734971978701651
62.906490325927734,0.0003789521870203316,0.0003752698830794543,0.0003770589246414602
56.55938720703125,0.00038175215013325214,0.0003789521870203316,0.0003802902065217495
57.76530456542969,0.0003827633336186409,0.00038175215013325214,0.00038220046553760767
68.83673095703125,0.0003820557612925768,0.0003827633336186409,0.0003823696170002222
97.0111083984375,0.00038082042010501027,0.0003820557612925768,0.00038141789264045656
125.48310089111328,0.0003805282758548856,0.00038082042010501027,0.0003806627355515957
96.41554260253906,0.0003818405093625188,0.0003805282758548856,0.00038116375799290836
71.9588623046875,0.0003841933503281325,0.0003818405093625188,0.00038297841092571616
62.822906494140625,0.0003863309102598578,0.0003841933503281325,0.00038521207170560956
62.55721664428711,0.00038728423533029854,0.0003863309102598578,0.000386758241802454
67.34320831298828,0.00038690725341439247,0.00038728423533029854,0.00038705355837009847
73.0047607421875,0.00038567051524296403,0.00038690725341439247,0.00038625276647508144
76.80229187011719,0.0003840911667793989,0.00038567051524296403,0.00038484804099425673
81.93992614746094,0.0003824828309006989,0.0003840911667793989,0.00038325824425555766
93.05937957763672,0.00038117601070553064,0.0003824828309006989,0.000381807389203459
103.65306854248047,0.0003806566819548607,0.00038117601070553064,0.00038089905865490437
90.99073791503906,0.00038128503365442157,0.0003806566819548607,0.00038094818592071533
70.56103515625,0.00038274325197562575,0.00038128503365442157,0.0003819754347205162
59.62811279296875,0.0003839443961624056,0.00038274325197562575,0.0003832897637039423
58.093719482421875,0.00038369023241102695,0.0003839443961624056,0.0003837609547190368
66.5240478515625,0.00038167336606420577,0.00038369023241102695,0.0003826379543170333
91.41903686523438,0.0003788021276704967,0.00038167336606420577,0.0003802129649557173
135.8215789794922,0.0003765550791285932,0.0003788021276704967,0.00037766725290566683
124.56133270263672,0.00037586138932965696,0.0003765550791285932,0.00037619646172970533
91.74400329589844,0.00037660059751942754,0.00037586138932965696,0.0003762089181691408
78.41094970703125,0.0003779822727665305,0.00037660059751942754,0.0003772604977712035
76.06598663330078,0.0003792877832893282,0.0003779822727665305,0.00037860212614759803
76.79903411865234,0.00038028208655305207,0.0003792877832893282,0.00037975283339619637
74.70958709716797,0.00038098881486803293,0.00038028208655305207,0.00038060161750763655
71.26856231689453,0.00038129230961203575,0.00038098881486803293,0.00038110348396003246
72.45549011230469,0.000380958488676697,0.00038129230961203575,0.0003810896014329046
83.9843521118164,0.0003800473641604185,0.000380958488676697,0.00038047623820602894
113.4478530883789,0.00037920803879387677,0.0003800473641604185,0.00037961325142532587
137.70513916015625,0.00037934514693915844,0.00037920803879387677,0.0003792670904658735
102.67630004882812,0.00038088002474978566,0.00037934514693915844,0.00038009422132745385
75.4525146484375,0.00038330169627442956,0.00038088002474978566,0.0003820556739810854
64.82015991210938,0.0003854838141705841,0.00038330169627442956,0.0003843457088805735
63.84736633300781,0.0003864575701300055,0.0003854838141705841,0.00038592342752963305
69.24262237548828,0.00038601638516411185,0.0003864575701300055,0.0003861971781589091
76.92609405517578,0.00038464152021333575,0.00038601638516411185,0.0003852963855024427
81.16226196289062,0.0003829259076155722,0.00038464152021333575,0.00038375426083803177
82.68984985351562,0.0003811578790191561,0.0003829259076155722,0.0003820135607384145
88.21263122558594,0.00037941959453746676,0.0003811578790191561,0.00038026392576284707
100.6644287109375,0.00037789685302414,0.00037941959453746676,0.0003786393499467522
108.00190734863281,0.0003769439354073256,0.00037789685302414,0.0003774044453166425
93.50885009765625,0.0003767236485145986,0.0003769439354073256,0.00037681273533962667
76.48758697509766,0.00037686352152377367,0.0003767236485145986,0.0003767618618439883
68.82769012451172,0.00037657844950444996,0.00037686352152377367,0.00037668170989491045
70.5807113647461,0.0003752725897356868,0.00037657844950444996,0.00037588784471154213
81.95378875732422,0.00037303403951227665,0.0003752725897356868,0.00037412444362416863
101.27545928955078,0.00037055803113617003,0.00037303403951227665,0.0003717764629982412
112.57350158691406,0.0003685906995087862,0.00037055803113617003,0.00036955904215574265
106.77703094482422,0.00036744686076417565,0.0003685906995087862,0.00036800274392589927
102.50431823730469,0.0003670674341265112,0.00036744686076417565,0.0003672401362564415
106.33523559570312,0.00036737421760335565,0.0003670674341265112,0.00036720503703691065
106.58805084228516,0.00036846191505901515,0.00036737421760335565,0.00036790192825719714
91.18897247314453,0.00037036361754871905,0.00036846191505901515,0.00036938971607014537
74.83808898925781,0.00037268345477059484,0.00037036361754871905,0.00037148885894566774
67.15385437011719,0.00037462846376001835,0.00037268345477059484,0.00037361355498433113
68.79545593261719,0.00037553702713921666,0.00037462846376001835,0.0003750432515516877
81.66638946533203,0.0003754689823836088,0.00037553702713921666,0.00037547535612247884
108.88865661621094,0.00037522235652431846,0.0003754689823836088,0.00037533033173531294
126.05992126464844,0.00037570990389212966,0.00037522235652431846,0.000375454721506685
104.6197738647461,0.00037727790186181664,0.00037570990389212966,0.0003764763241633773
86.6893081665039,0.0003795514930970967,0.00037727790186181664,0.0003783881547860801
81.07347869873047,0.0003818972618319094,0.0003795514930970967,0.0003806939348578453
82.07682800292969,0.0003839580458588898,0.0003818972618319094,0.0003828982007689774
81.58087921142578,0.0003857240080833435,0.0003839580458588898,0.0003848114574793726
75.6851577758789,0.00038716947892680764,0.0003857240080833435,0.00038641272112727165
70.3520736694336,0.0003879701253026724,0.00038716947892680764,0.0003875308611895889
71.2493667602539,0.0003877354320138693,0.0003879701253026724,0.00038781508919782937
82.05443572998047,0.0003864918544422835,0.0003877354320138693,0.00038708499050699174
106.57614135742188,0.0003849083441309631,0.0003864918544422835,0.00038568288437090814
126.25910949707031,0.0003838574921246618,0.0003849083441309631,0.00038437102921307087
104.85499572753906,0.0003837760887108743,0.0003838574921246618,0.000383799837436527
82.94715118408203,0.0003843346203211695,0.0003837760887108743,0.0003840278077404946
73.80146026611328,0.00038478145143017173,0.0003843346203211695,0.00038452312583103776
72.96875,0.00038451532600447536,0.00038478145143017173,0.0003846127656288445
75.6444091796875,0.0003834219533018768,0.00038451532600447536,0.00038393528666347265
76.69741821289062,0.00038167324964888394,0.0003834219533018768,0.0003825147286988795
75.2440414428711,0.0003793740179389715,0.00038167324964888394,0.000380488985683769
76.34304809570312,0.0003764582215808332,0.0003793740179389715,0.00037788163172081113
86.0363998413086,0.0003729940508492291,0.0003764582215808332,0.00037469755625352263
112.47892761230469,0.00036944443127140403,0.0003729940508492291,0.00037120096385478973
153.23440551757812,0.0003665379190351814,0.00036944443127140403,0.00036798103246837854
135.72320556640625,0.00036475140950642526,0.0003665379190351814,0.0003656341868918389
98.59432983398438,0.00036392881884239614,0.00036475140950642526,0.0003643216914497316
82.73087310791016,0.00036340916994959116,0.00036392881884239614,0.00036364287370815873
81.52269744873047,0.000362543563824147,0.00036340916994959116,0.0003629493585322052
90.91949462890625,0.00036120100412517786,0.000362543563824147,0.00036185033968649805
104.33993530273438,0.0003597367322072387,0.00036120100412517786,0.00036045213346369565
105.61890411376953,0.0003585452795960009,0.0003597367322072387,0.00035912496969103813
97.10706329345703,0.00035769763053394854,0.0003585452795960009,0.0003581027558539063
95.27388763427734,0.0003570005646906793,0.00035769763053394854,0.0003573297872208059
108.701171875,0.00035639299312606454,0.0003570005646906793,0.0003566820814739913
145.0908966064453,0.0003561849007382989,0.00035639299312606454,0.00035628097248263657
164.2813262939453,0.0003568834508769214,0.0003561849007382989,0.0003565278893802315
116.99603271484375,0.00035868107806891203,0.0003568834508769214,0.0003577684983611107
85.75674438476562,0.0003611556312534958,0.00035868107806891203,0.0003598920884542167
73.8751220703125,0.0003634719178080559,0.0003611556312534958,0.0003622790100052953
73.3537368774414,0.00036493674269877374,0.0003634719178080559,0.0003641701187007129
80.90325927734375,0.0003654367756098509,0.00036493674269877374,0.00036515924148261547
91.90538024902344,0.0003653893945738673,0.0003654367756098509,0.0003653919557109475
95.77278137207031,0.000365287356544286,0.0003653893945738673,0.000365318963304162
91.586669921875,0.00036530091892927885,0.000365287356544286,0.00036527286283671856
90.41789245605469,0.00036531631485559046,0.00036530091892927885,0.0003652867744676769
98.62191772460938,0.0003652648301795125,0.00036531631485559046,0.0003652723098639399
115.11322021484375,0.00036535534309223294,0.0003652648301795125,0.000365296786185354
118.70055389404297,0.00036592799006029963,0.00036535534309223294,0.0003656290646176785
98.36833190917969,0.00036704991362057626,0.00036592799006029963,0.00036647001979872584
80.90430450439453,0.00036830370663665235,0.00036704991362057626,0.00036764860851690173
74.33829498291016,0.000369008892448619,0.00036830370663665235,0.0003686232084874064
77.33497619628906,0.0003687242860905826,0.000369008892448619,0.00036883624852634966
88.72685241699219,0.00036758859641849995,0.0003687242860905826,0.00036813318729400635
102.33128356933594,0.0003661340451799333,0.00036758859641849995,0.0003668436547741294
103.58301544189453,0.00036484113661572337,0.0003661340451799333,0.0003654705360531807
95.54165649414062,0.0003637920890469104,0.00036484113661572337,0.00036429683677852154
93.29045867919922,0.00036280788481235504,0.0003637920890469104,0.00036327933776192367
102.1969985961914,0.00036183008342050016,0.00036280788481235504,0.0003623018565122038
119.468994140625,0.0003611271677073091,0.00036183008342050016,0.00036146631464362144
118.30958557128906,0.0003610771964304149,0.0003611271677073091,0.0003610897692851722
94.24349212646484,0.0003617280744947493,0.0003610771964304149,0.0003613826120272279
77.01665496826172,0.0003625877434387803,0.0003617280744947493,0.00036212755367159843
71.0607681274414,0.0003629061102401465,0.0003625877434387803,0.0003627114347182214
75.03958892822266,0.0003622380318120122,0.0003629061102401465,0.0003625402750913054
90.12305450439453,0.00036081025609746575,0.0003622380318120122,0.00036150176310911775
113.92303466796875,0.0003593503497540951,0.00036081025609746575,0.0003600662457756698
122.24212646484375,0.00035851611755788326,0.0003593503497540951,0.0003589215048123151
108.19109344482422,0.0003585067461244762,0.00035851611755788326,0.00035849661799147725
98.70902252197266,0.0003591045970097184,0.0003585067461244762,0.0003587875980883837
99.47058868408203,0.0003600596683099866,0.0003591045970097184,0.00035956408828496933
104.25325775146484,0.00036135356640443206,0.0003600596683099866,0.0003606898826546967
98.9434585571289,0.00036309173447079957,0.00036135356640443206,0.0003622035146690905
84.49639892578125,0.00036516343243420124,0.00036309173447079957,0.0003641009679995477
73.86969757080078,0.00036707124672830105,0.00036516343243420124,0.00036608288064599037
71.62145233154297,0.0003682076930999756,0.00036707124672830105,0.00036760358489118516
79.05175018310547,0.0003683624090626836,0.0003682076930999756,0.0003682560636661947
98.8706283569336,0.00036796292988583446,0.0003683624090626836,0.0003681443049572408
123.22205352783203,0.00036782235838472843,0.00036796292988583446,0.0003678810317069292
114.4101333618164,0.00036852515768259764,0.00036782235838472843,0.000368159991921857
90.47286987304688,0.00037004880141466856,0.00036852515768259764,0.0003692640457302332
76.6905288696289,0.0003718479420058429,0.00037004880141466856,0.0003709160955622792
71.36486053466797,0.00037328171310946345,0.0003718479420058429,0.00037252792390063405
70.45730590820312,0.0003739614621736109,0.00037328171310946345,0.00037358421832323074
70.74235534667969,0.00037378916749730706,0.0003739614621736109,0.00037383846938610077
71.2893295288086,0.0003727878211066127,0.00037378916749730706,0.0003732520272023976
73.8032455444336,0.0003710083256009966,0.0003727878211066127,0.00037186354165896773
81.81214904785156,0.00036862894194200635,0.0003710083256009966,0.00036978977732360363
99.74446868896484,0.0003660989459604025,0.00036862894194200635,0.0003673439205158502
125.64540100097656,0.0003640539653133601,0.0003660989459604025,0.00036506401374936104
122.92644500732422,0.00036298116901889443,0.0003640539653133601,0.0003635056782513857
94.66014862060547,0.00036284737871028483,0.00036298116901889443,0.00036289452691562474
76.44864654541016,0.0003630424034781754,0.00036284737871028483,0.0003629143175203353
69.8524169921875,0.000362739636329934,0.0003630424034781754,0.000362854334525764
72.10769653320312,0.0003614207962527871,0.000362739636329934,0.00036204542266204953
83.42522430419922,0.00035920453956350684,0.0003614207962527871,0.0003602857468649745
104.03972625732422,0.00035672454396262765,0.00035920453956350684,0.0003579464682843536
122.86357879638672,0.00035470197326503694,0.00035672454396262765,0.00035570061299949884
120.22982788085938,0.0003535410505719483,0.00035470197326503694,0.00035410933196544647
107.45085144042969,0.0003532817354425788,0.0003535410505719483,0.00035339657915756106
98.20227813720703,0.0003537429147399962,0.0003532817354425788,0.00035349439713172615
91.13892364501953,0.00035472726449370384,0.0003537429147399962,0.00035421387292444706
83.2435531616211,0.00035602832213044167,0.00035472726449370384,0.0003553519491106272
75.35369110107422,0.000357344513759017,0.00035602832213044167,0.00035665478208102286
70.4322509765625,0.0003582473727874458,0.000357344513759017,0.0003577600000426173
70.86046600341797,0.0003583788056857884,0.0003582473727874458,0.00035827787360176444
78.80144500732422,0.0003577200695872307,0.0003583788056857884,0.0003580210031941533
98.9304428100586,0.0003567295498214662,0.0003577200695872307,0.00035720676532946527
131.71510314941406,0.0003561491903383285,0.0003567295498214662,0.0003564294893294573
133.116455078125,0.00035654776729643345,0.0003561491903383285,0.000356338860001415
100.92887115478516,0.0003579461481422186,0.00035654776729643345,0.00035722917527891695
80.6327133178711,0.0003597799804992974,0.0003579461481422186,0.0003588346589822322
73.07798767089844,0.0003612656146287918,0.0003597799804992974,0.0003604886296670884
73.93896484375,0.00036187280784361064,0.0003612656146287918,0.0003615364548750222
80.70942687988281,0.0003616023750510067,0.00036187280784361064,0.0003617103211581707
89.25305938720703,0.0003608331026043743,0.0003616023750510067,0.00036119541618973017
92.82752227783203,0.0003599684569053352,0.0003608331026043743,0.00036038015969097614
91.74211120605469,0.0003591932763811201,0.0003599684569053352,0.00035955983912572265
92.28834533691406,0.00035852560540661216,0.0003591932763811201,0.0003588387626223266
96.74376678466797,0.0003580225456971675,0.00035852560540661216,0.0003582553763408214
99.88892364501953,0.0003578675677999854,0.0003580225456971675,0.00035792760900221765
92.34199523925781,0.0003581980708986521,0.0003578675677999854,0.0003580122720450163
79.06584930419922,0.00035885098623111844,0.0003581980708986521,0.00035849615233018994
69.93151092529297,0.0003592916764318943,0.00035885098623111844,0.00035903500975109637
67.8809814453125,0.0003589143743738532,0.0003592916764318943,0.00035906455013900995
74.39677429199219,0.0003575082228053361,0.0003589143743738532,0.00035817886237055063
94.0700454711914,0.00035550451138988137,0.0003575082228053361,0.0003564854268915951
135.46917724609375,0.0003537733282428235,0.00035550451138988137,0.0003546287480276078
161.45736694335938,0.0003530649992171675,0.0003537733282428235,0.00035341273178346455
122.59644317626953,0.00035359864705242217,0.0003530649992171675,0.00035332044353708625
93.96792602539062,0.00035499013029038906,0.00035359864705242217,0.0003542740596458316
82.69942474365234,0.00035656438558362424,0.00035499013029038906,0.0003557507588993758
81.33794403076172,0.00035782140912488103,0.00035656438558362424,0.00035716575803235173
85.4293441772461,0.0003586156526580453,0.00035782140912488103,0.0003581942291930318
90.38557434082031,0.0003591110580600798,0.0003586156526580453,0.0003588417894206941
92.22223663330078,0.00035949726589024067,0.0003591110580600798,0.0003592834691517055
92.5573501586914,0.0003598707844503224,0.00035949726589024067,0.0003596634487621486
96.45921325683594,0.00036025227745994925,0.0003598707844503224,0.00036004261346533895
106.43301391601562,0.0003607970429584384,0.00036025227745994925,0.00036050911876372993
115.65472412109375,0.00036179349990561604,0.0003607970429584384,0.0003612818836700171
106.63292694091797,0.00036347738932818174,0.00036179349990561604,0.0003626189427450299
86.63357543945312,0.00036573910620063543,0.00036347738932818174,0.0003645825490821153
72.13047790527344,0.0003680089139379561,0.00036573910620063543,0.00036683728103525937
65.61780548095703,0.0003694655606523156,0.0003680089139379561,0.0003686940181069076
66.01429748535156,0.00036950496723875403,0.0003694655606523156,0.00036944335442967713
73.81417846679688,0.0003681054222397506,0.00036950496723875403,0.0003687713178806007
91.14073181152344,0.0003658620407804847,0.0003681054222397506,0.0003669605648610741
114.8407974243164,0.0003636280889622867,0.0003658620407804847,0.00036473010550253093
119.41014099121094,0.00036201634793542325,0.0003636280889622867,0.00036280916538089514
101.9676513671875,0.0003611157007981092,0.00036201634793542325,0.00036154891131445765
87.30338287353516,0.0003605468664318323,0.0003611157007981092,0.00036080804420635104
81.12657928466797,0.0003597951144911349,0.0003605468664318323,0.00036014398210681975
81.43990325927734,0.000358526041964069,0.0003597951144911349,0.0003591335262171924
85.55821228027344,0.00035671581281349063,0.000358526041964069,0.00035759597085416317
90.16706085205078,0.000354537449311465,0.00035671581281349063,0.0003556037263479084
93.42678833007812,0.0003521834150888026,0.000354537449311465,0.00035333886626176536
97.07514953613281,0.00034978322219103575,0.0003521834150888026,0.00035096326610073447
105.17121124267578,0.0003474642871879041,0.00034978322219103575,0.00034860667074099183
121.02511596679688,0.00034544506343081594,0.0003474642871879041,0.00034644195693545043
137.82052612304688,0.00034404831239953637,0.00034544506343081594,0.0003447374328970909
130.00445556640625,0.000343515130225569,0.00034404831239953637,0.0003437719715293497
103.70853424072266,0.0003438141429796815,0.000343515130225569,0.0003436491242609918
84.3132553100586,0.00034454819979146123,0.0003438141429796815,0.00034415721893310547
75.19010925292969,0.00034509963006712496,0.00034454819979146123,0.0003447937488090247
74.6082763671875,0.0003449635114520788,0.00034509963006712496,0.00034500108449719846
83.23458862304688,0.0003440554137341678,0.0003449635114520788,0.0003444848698563874
105.842041015625,0.000342781946528703,0.0003440554137341678,0.00034340331330895424
152.75006103515625,0.0003418152336962521,0.000342781946528703,0.0003422914305701852
197.38873291015625,0.0003417276602704078,0.0003418152336962521,0.000341767561621964
156.56857299804688,0.00034270930336788297,0.0003417276602704078,0.0003422116278670728
114.92152404785156,0.00034453655825927854,0.00034270930336788297,0.00034360913559794426
95.20287322998047,0.0003467085480224341,0.00034453655825927854,0.0003456021659076214
87.68644714355469,0.00034872477408498526,0.0003467085480224341,0.0003476929559838027
87.37556457519531,0.000350255926605314,0.00034872477408498526,0.0003494670381769538
92.11344146728516,0.0003512413240969181,0.000350255926605314,0.00035072804894298315
100.02074432373047,0.00035182491410523653,0.0003512413240969181,0.00035151588963344693
108.9610824584961,0.00035222520818933845,0.00035182491410523653,0.0003520106547512114
116.9214859008789,0.00035265402402728796,0.00035222520818933845,0.00035242713056504726
122.69084930419922,0.00035326724173501134,0.00035265402402728796,0.00035294925328344107
125.8507308959961,0.00035418180050328374,0.00035326724173501134,0.0003537135198712349
122.61587524414062,0.0003554609720595181,0.00035418180050328374,0.00035480945371091366
111.9872055053711,0.0003570964327082038,0.0003554609720595181,0.0003562640049494803
98.88129425048828,0.00035893634776584804,0.0003570964327082038,0.00035799731267616153
88.0563735961914,0.000360700098099187,0.00035893634776584804,0.00035979432868771255
81.55044555664062,0.00036201614420861006,0.000360700098099187,0.000361330749001354
79.7986831665039,0.00036256873863749206,0.00036201614420861006,0.0003622643416747451
83.40225982666016,0.0003622458898462355,0.00036256873863749206,0.00036238174652680755
93.67352294921875,0.00036119663855060935,0.0003622458898462355,0.0003617008333094418
112.8741455078125,0.00035980885149911046,0.00036119663855060935,0.0003604884841479361
140.0200653076172,0.00035854120505973697,0.00035980885149911046,0.0003591658314689994
154.29197692871094,0.0003577578463591635,0.00035854120505973697,0.000358142307959497
135.27886962890625,0.0003575735609047115,0.0003577578463591635,0.0003576564195100218
109.87583923339844,0.0003578127361834049,0.0003575735609047115,0.00035767880035564303
93.90361022949219,0.0003580971388146281,0.0003578127361834049,0.00035793508868664503
86.5408706665039,0.0003579818003345281,0.0003580971388146281,0.00035801605554297566
86.12956237792969,0.0003571778943296522,0.0003579818003345281,0.000357556069502607
92.6238021850586,0.0003556436859071255,0.0003571778943296522,0.0003563897917047143
107.45085144042969,0.0003536177973728627,0.0003556436859071255,0.00035461451625451446
132.4600372314453,0.000351508118910715,0.0003536177973728627,0.0003525518986862153
161.21792602539062,0.0003497492289170623,0.000351508118910715,0.00035062135430052876
163.09474182128906,0.000348649948136881,0.0003497492289170623,0.000349193112924695
134.11325073242188,0.00034829723881557584,0.000348649948136881,0.00034846438211388886
107.34332275390625,0.0003485507913865149,0.00034829723881557584,0.0003484093467704952
90.3455581665039,0.0003490534727461636,0.0003485507913865149,0.00034878114820457995
81.56696319580078,0.00034938310272991657,0.0003490534727461636,0.00034919247264042497
79.22682189941406,0.0003491701208986342,0.00034938310272991657,0.0003492492833174765
82.9689712524414,0.0003482741885818541,0.0003491701208986342,0.0003486970963422209
93.66865539550781,0.00034685948048718274,0.0003482741885818541,0.00034754688385874033
112.3264389038086,0.00034530923585407436,0.00034685948048718274,0.0003460703301243484
134.82717895507812,0.0003440794534981251,0.00034530923585407436,0.0003446848422754556
143.466796875,0.0003434631507843733,0.0003440794534981251,0.00034376332769170403
130.47312927246094,0.0003435191174503416,0.0003434631507843733,0.00034348154440522194
113.09550476074219,0.0003440977889113128,0.0003435191174503416,0.0003437953710090369
99.77964782714844,0.00034491519909352064,0.0003440977889113128,0.00034448941005393863
91.63682556152344,0.00034566078102216125,0.00034491519909352064,0.00034526767558418214
87.71806335449219,0.0003460651496425271,0.00034566078102216125,0.00034584090462885797
87.93444061279297,0.0003459741419646889,0.0003460651496425271,0.00034599777427501976
93.26336669921875,0.0003453832177910954,0.0003459741419646889,0.0003456592094153166
105.6518783569336,0.0003444750909693539,0.0003453832177910954,0.000344913947628811
128.0191192626953,0.00034359691198915243,0.0003444750909693539,0.0003440257569309324
153.6624755859375,0.00034316210076212883,0.00034359691198915243,0.0003433726669754833
147.78297424316406,0.0003434645477682352,0.00034316210076212883,0.000343305931892246
115.50440216064453,0.0003445457841735333,0.0003434645477682352,0.0003439923166297376
91.1766128540039,0.0003460687003098428,0.0003445457841735333,0.00034528604010120034
78.7459716796875,0.0003474711556918919,0.0003460687003098428,0.0003467416390776634
75.2038345336914,0.00034818844869732857,0.0003474711556918919,0.0003477993013802916
79.38179016113281,0.0003479698207229376,0.00034818844869732857,0.0003480520099401474
93.14112854003906,0.00034700328251346946,0.0003479698207229376,0.0003474667319096625
121.92243194580078,0.00034582760417833924,0.00034700328251346946,0.0003464038309175521
168.34007263183594,0.00034504447830840945,0.00034582760417833924,0.00034543024958111346
182.911865234375,0.00034504698123782873,0.00034504447830840945,0.000345041073160246
142.0034637451172,0.00034588243579491973,0.00034504698123782873,0.00034545635571703315
108.9432144165039,0.00034727377351373434,0.00034588243579491973,0.00034656323259696364
91.36734008789062,0.00034873283584602177,0.00034727377351373434,0.0003479821025393903
83.45899963378906,0.00034976479946635664,0.00034873283584602177,0.0003492237883619964
82.1893539428711,0.00035001689684577286,0.00034976479946635664,0.00034986541140824556
87.49288177490234,0.00034941479680128396,0.00035001689684577286,0.00034969340777024627
100.97219848632812,0.0003481648745946586,0.00034941479680128396,0.00034877273719757795
126.76110076904297,0.0003466978669166565,0.0003481648745946586,0.00034742034040391445
164.0076141357422,0.0003455181431490928,0.0003466978669166565,0.00034610158763825893
169.54779052734375,0.0003449933137744665,0.0003455181431490928,0.00034525012597441673
130.32675170898438,0.0003452204109635204,0.0003449933137744665,0.0003450971853453666
99.3474349975586,0.0003459551080595702,0.0003452204109635204,0.0003455705300439149
83.04127502441406,0.0003466737107373774,0.0003459551080595702,0.000346289569279179
76.49607849121094,0.00034680310636758804,0.0003466737107373774,0.00034670927561819553
77.57618713378906,0.00034598176716826856,0.00034680310636758804,0.00034636398777365685
86.89875793457031,0.0003442459274083376,0.00034598176716826856,0.000345090520568192
107.9535903930664,0.00034201081143692136,0.0003442459274083376,0.0003431124205235392
146.87266540527344,0.0003398741246201098,0.00034201081143692136,0.000340933445841074
186.18490600585938,0.00033833738416433334,0.0003398741246201098,0.00033910051570273936
166.51492309570312,0.00033760303631424904,0.00033833738416433334,0.0003379644185770303
128.5052490234375,0.0003375604283064604,0.00033760303631424904,0.00033757201163098216
105.28137969970703,0.0003378696274012327,0.0003375604283064604,0.00033770024310797453
93.58958435058594,0.0003381166607141495,0.0003378696274012327,0.0003379743138793856
89.4493179321289,0.0003379708796273917,0.0003381166607141495,0.000338023150106892
90.77391052246094,0.0003372629580553621,0.0003379708796273917,0.00033759677899070084
97.42716979980469,0.00033602560870349407,0.0003372629580553621,0.0003366265445947647
110.60614013671875,0.0003344572032801807,0.00033602560870349407,0.0003352273488417268
131.80401611328125,0.00033286696998402476,0.0003344572032801807,0.0003336520749144256
155.96824645996094,0.0003315904759801924,0.00033286696998402476,0.0003322217962704599
160.3159942626953,0.00033088683267123997,0.0003315904759801924,0.00033123252796940506
133.9722137451172,0.0003308491432107985,0.00033088683267123997,0.00033085927134379745
106.52008056640625,0.00033133692340925336,0.0003308491432107985,0.00033107883064076304
89.21073150634766,0.00033200113102793694,0.00033133692340925336,0.0003316484799142927
80.91453552246094,0.00033238340984098613,0.00033200113102793694,0.0003321673138998449
80.01762390136719,0.0003321366384625435,0.00033238340984098613,0.0003322345728520304
86.42977142333984,0.00033119163708761334,0.0003321366384625435,0.0003316421643830836
102.36857604980469,0.00032980230753310025,0.00033119163708761334,0.00033048103796318173
131.52362060546875,0.0003284315171185881,0.00032980230753310025,0.0003291072207503021
168.92672729492188,0.00032752123661339283,0.0003284315171185881,0.00032797083258628845
175.2156982421875,0.0003273436159361154,0.00032752123661339283,0.00032742758048698306
145.33790588378906,0.00032788998214527965,0.0003273436159361154,0.00032760942121967673
118.17471313476562,0.0003289583255536854,0.00032788998214527965,0.00032841242500580847
101.5899658203125,0.00033021107083186507,0.0003289583255536854,0.0003295685746707022
93.02877044677734,0.0003313060151413083,0.00033021107083186507,0.0003307394217699766
90.5442886352539,0.0003319798270240426,0.0003313060151413083,0.0003316229849588126
94.07892608642578,0.0003321306430734694,0.0003319798270240426,0.0003320369578432292
105.35029602050781,0.0003318518283776939,0.0003321306430734694,0.00033197677112184465
128.9035186767578,0.0003314349160064012,0.0003318518283776939,0.00033163384068757296
169.89015197753906,0.00033126771450042725,0.0003314349160064012,0.0003313460620120168
196.4442596435547,0.00033172647817991674,0.00033126771450042725,0.000331493210978806
154.17251586914062,0.0003329920582473278,0.00033172647817991674,0.0003323521523270756
111.76219177246094,0.0003349416656419635,0.0003329920582473278,0.0003339524846524
88.91217041015625,0.0003371450584381819,0.0003349416656419635,0.00033602066105231643
78.83367156982422,0.00033902100403793156,0.0003371450584381819,0.00033805487328208983
77.42515563964844,0.00034009976661764085,0.00033902100403793156,0.00033953203819692135
84.21910858154297,0.00034026982029899955,0.00034009976661764085,0.0003401612921152264
101.8148193359375,0.0003398202243261039,0.00034026982029899955,0.00034002907341346145
136.86514282226562,0.0003392949001863599,0.0003398202243261039,0.00033954891841858625
185.3285675048828,0.0003392307262402028,0.0003392949001863599,0.0003392583748791367
181.28904724121094,0.00033990805968642235,0.0003392307262402028,0.0003395645471755415
137.26856994628906,0.00034129805862903595,0.00033990805968642235,0.00034059377503581345
107.6944580078125,0.00034307126770727336,0.00034129805862903595,0.0003421691944822669
92.17405700683594,0.0003447802155278623,0.00034307126770727336,0.0003439048305153847
85.49468994140625,0.0003459752770140767,0.0003447802155278623,0.00034535402664914727
85.22959899902344,0.00034637004137039185,0.0003459752770140767,0.00034614925971254706
91.57550048828125,0.00034593051532283425,0.00034637004137039185,0.00034613010939210653
106.72528076171875,0.00034488021628931165,0.00034593051532283425,0.0003453903482295573
136.0010986328125,0.00034363739541731775,0.00034488021628931165,0.0003442494780756533
178.3004913330078,0.0003426723415032029,0.00034363739541731775,0.00034314964432269335
178.69598388671875,0.0003423354937694967,0.0003426723415032029,0.00034249902819283307
133.031982421875,0.0003427036863286048,0.0003423354937694967,0.00034251034958288074
100.20946502685547,0.00034350925125181675,0.0003427036863286048,0.0003430896031204611
83.6739273071289,0.0003442330635152757,0.00034350925125181675,0.00034384685568511486
77.3693618774414,0.0003443135938141495,0.0003442330635152757,0.0003442450542934239
79.17269134521484,0.00034340264392085373,0.0003443135938141495,0.0003438309649936855
89.80126190185547,0.0003415744286030531,0.00034340264392085373,0.00034246669383719563
114.55074310302734,0.0003392616636119783,0.0003415744286030531,0.0003404036979191005
165.00729370117188,0.0003370643826201558,0.0003392616636119783,0.00033815557253547013
226.66114807128906,0.0003354666114319116,0.0003370643826201558,0.00033626178628765047
192.17434692382812,0.00033465976594015956,0.0003354666114319116,0.00033505892497487366
138.82933044433594,0.0003345190780237317,0.00033465976594015956,0.0003345812438055873
110.82307434082031,0.0003346980956848711,0.0003345190780237317,0.0003345954464748502
97.56915283203125,0.00033478924888186157,0.0003346980956848711,0.0003347265883348882
93.25822448730469,0.000334461044985801,0.00033478924888186157,0.0003346063895151019
95.93327331542969,0.0003335673245601356,0.000334461044985801,0.0003339962859172374
106.23204040527344,0.0003321749099995941,0.0003335673245601356,0.00033285620156675577
127.98394775390625,0.0003305367426946759,0.0003321749099995941,0.000331345247104764
169.9552459716797,0.000328999652992934,0.0003305367426946759,0.0003297621151432395
232.54164123535156,0.00032791809644550085,0.000328999652992934,0.00032845590612851083
228.0687713623047,0.0003275353810749948,0.00032791809644550085,0.00032772403210401535
161.60934448242188,0.0003278859076090157,0.0003275353810749948,0.0003277048235759139
119.47892761230469,0.00032878099591471255,0.0003278859076090157,0.00032832211581990123
98.32238006591797,0.00032984945573844016,0.00032878099591471255,0.00032929820008575916
89.5018539428711,0.00033067440381273627,0.00032984945573844016,0.0003302415134385228
89.35236358642578,0.00033096488914452493,0.00033067440381273627,0.0003307993756607175
97.57650756835938,0.0003306831349618733,0.00033096488914452493,0.000330807117279619
117.07904052734375,0.00033006753074005246,0.0003306831349618733,0.0003303636622149497
152.25787353515625,0.0003294955240562558,0.00033006753074005246,0.00032977480441331863
192.5015411376953,0.00032932928297668695,0.0003294955240562558,0.00032940844539552927
188.35728454589844,0.0003297578659839928,0.00032932928297668695,0.00032953935442492366
151.00906372070312,0.00033074943348765373,0.0003297578659839928,0.0003302465192973614
123.3154525756836,0.000332089199218899,0.00033074943348765373,0.0003314081986900419
107.67134094238281,0.00033347669523209333,0.000332089199218899,0.00033276830799877644
100.14845275878906,0.0003346258890815079,0.00033347669523209333,0.00033403458655811846
97.93399810791016,0.00033534373505972326,0.0003346258890815079,0.0003349676262587309
100.37543487548828,0.0003355579683557153,0.00033534373505972326,0.00033543468452990055
107.0517349243164,0.00033531966619193554,0.0003355579683557153,0.00033542467281222343
118.26972198486328,0.00033477970282547176,0.00033531966619193554,0.0003350381157360971
133.17532348632812,0.00033415143843740225,0.00033477970282547176,0.00033445650478824973
146.4698028564453,0.0003336415393278003,0.00033415143843740225,0.0003338891256134957
147.10919189453125,0.00033341156085953116,0.0003336415393278003,0.00033351933234371245
132.9448699951172,0.0003335103392601013,0.00033341156085953116,0.000333452015183866
114.86833190917969,0.0003338491660542786,0.0003335103392601013,0.0003336675581522286
101.1497802734375,0.0003342043492011726,0.0003338491660542786,0.0003340108669362962
93.77081298828125,0.00033430918119847775,0.0003342043492011726,0.0003342382551636547
92.83660888671875,0.00033395204809494317,0.00033430918119847775,0.0003341117117088288
98.42585754394531,0.00033308163983747363,0.00033395204809494317,0.00033349989098496735
111.7920150756836,0.00033184693893417716,0.00033308163983747363,0.0003324509598314762
132.96499633789062,0.0003305240534245968,0.00033184693893417716,0.0003311760083306581
154.468505859375,0.0003294108610134572,0.0003305240534245968,0.0003299606032669544
157.65975952148438,0.00032869394635781646,0.0003294108610134572,0.00032904610270634294
140.8988800048828,0.0003283889382146299,0.00032869394635781646,0.00032853364245966077
122.95001983642578,0.0003283640253357589,0.0003283889382146299,0.0003283661208115518
110.90992736816406,0.00032842080690898,0.0003283640253357589,0.0003283795667812228
104.79375457763672,0.0003283548867329955,0.00032842080690898,0.000328373396769166
103.88726806640625,0.00032803858630359173,0.0003283548867329955,0.0003281820099800825
107.40046691894531,0.00032743666088208556,0.00032803858630359173,0.0003277237992733717
115.49366760253906,0.00032662408193573356,0.00032743666088208556,0.0003270183806307614
127.98092651367188,0.0003257542266510427,0.00032662408193573356,0.0003261794336140156
140.91920471191406,0.0003250160370953381,0.0003257542266510427,0.00032537724473513663
144.8723907470703,0.0003245712723582983,0.0003250160370953381,0.00032478634966537356
134.28016662597656,0.00032450025901198387,0.0003245712723582983,0.0003245272673666477
117.05558013916016,0.0003247511340305209,0.00032450025901198387,0.0003246143169235438
103.0346908569336,0.0003251481684856117,0.0003247511340305209,0.0003249347792007029
95.68412017822266,0.00032544194255024195,0.0003251481684856117,0.00032527773873880506
95.02423095703125,0.0003254361217841506,0.00032544194255024195,0.0003254215116612613
101.86991882324219,0.00032508690492250025,0.0003254361217841506,0.0003252463066019118
116.94941711425781,0.0003245604457333684,0.00032508690492250025,0.0003248122229706496
137.23130798339844,0.00032412182190455496,0.0003245604457333684,0.00032433297019451857
146.41201782226562,0.0003240200749132782,0.00032412182190455496,0.0003240638761781156
132.750244140625,0.0003243284299969673,0.0003240200749132782,0.0003241655067540705
113.258544921875,0.0003249308210797608,0.0003243284299969673,0.00032461731461808085
100.41533660888672,0.0003255537594668567,0.0003249308210797608,0.00032522648689337075
94.71267700195312,0.0003259163349866867,0.0003255537594668567,0.00032571732299402356
95.43140411376953,0.0003258455253671855,0.0003259163349866867,0.0003258635406382382
102.67513275146484,0.00032533731427975,0.0003258455253671855,0.00032557640224695206
116.95069122314453,0.000324567430652678,0.00032533731427975,0.00032494080369360745
137.98507690429688,0.00032381329219788313,0.000324567430652678,0.00032418215414509177
153.52346801757812,0.00032333462149836123,0.00032381329219788313,0.000323567510349676
145.1326446533203,0.0003232863382436335,0.00032333462149836123,0.0003233033057767898
121.57276153564453,0.0003236296179238707,0.0003232863382436335,0.00032344748615287244
102.39241027832031,0.0003241584054194391,0.0003236296179238707,0.00032387892133556306
91.3478775024414,0.00032454164465889335,0.0003241584054194391,0.00032433102023787796
87.97859954833984,0.0003244704566895962,0.00032454164465889335,0.0003244855906814337
92.32246398925781,0.00032381361234001815,0.0003244704566895962,0.0003241233935113996
107.00540161132812,0.0003226995177101344,0.00032381361234001815,0.00032324250787496567
138.91744995117188,0.00032146432204172015,0.0003226995177101344,0.0003220735234208405
196.4599609375,0.00032054647454060614,0.00032146432204172015,0.0003210014256183058
220.4824981689453,0.0003202561929356307,0.00032054647454060614,0.0003203985106665641
163.6578826904297,0.00032066076528280973,0.0003202561929356307,0.0003204529348295182
121.18254852294922,0.00032155541703104973,0.00032066076528280973,0.00032109732273966074
100.08634185791016,0.0003225493710488081,0.00032155541703104973,0.0003220363869331777
91.3341293334961,0.00032323008053936064,0.0003225493710488081,0.00032287064823322
91.17587280273438,0.000323320651659742,0.00032323008053936064,0.000323256419505924
99.49663543701172,0.0003227932611480355,0.000323320651659742,0.00032304105116054416
119.97228240966797,0.00032186711905524135,0.0003227932611480355,0.0003223191888537258
164.52833557128906,0.0003209295100532472,0.00032186711905524135,0.00032139255199581385
247.0537872314453,0.00032038544304668903,0.0003209295100532472,0.00032065523555502295
251.3159637451172,0.0003205062239430845,0.00032038544304668903,0.0003204437962267548
168.39404296875,0.00032133248168975115,0.0003205062239430845,0.0003209139104001224
120.98665618896484,0.00032264675246551633,0.00032133248168975115,0.0003219784121029079
98.98756408691406,0.00032406137324869633,0.00032264675246551633,0.0003233372117392719
89.89945220947266,0.0003251511952839792,0.00032406137324869633,0.00032458617351949215
89.16252899169922,0.0003256267518736422,0.0003251511952839792,0.00032536889193579555
96.51582336425781,0.00032543076667934656,0.0003256267518736422,0.0003255117917433381
114.15247344970703,0.0003247708664275706,0.00032543076667934656,0.00032508870935998857
148.86666870117188,0.00032401111093349755,0.0003247708664275706,0.00032438396010547876
203.52810668945312,0.00032353130518458784,0.00032401111093349755,0.0003237677155993879
222.11769104003906,0.0003235883195884526,0.00032353130518458784,0.0003235570329707116
172.27548217773438,0.000324223714414984,0.0003235883195884526,0.0003239008947275579
131.2926483154297,0.0003252722672186792,0.000324223714414984,0.0003247386193834245
108.74957275390625,0.0003264212282374501,0.0003252722672186792,0.0003258329234085977
98.02906036376953,0.000327325047692284,0.0003264212282374501,0.0003268562722951174
95.35681915283203,0.0003277181531302631,0.000327325047692284,0.00032750400714576244
99.64348602294922,0.0003275033086538315,0.0003277181531302631,0.0003275947237852961
111.9210205078125,0.00032678022398613393,0.0003275033086538315,0.0003271290333941579
135.54159545898438,0.0003258135402575135,0.00032678022398613393,0.00032628816552460194
170.8766632080078,0.00032492855098098516,0.0003258135402575135,0.0003253656905144453
191.99937438964844,0.00032439467031508684,0.00032492855098098516,0.000324657594319433
166.83834838867188,0.00032433384330943227,0.00032439467031508684,0.00032435893081128597
133.34642028808594,0.00032466056291013956,0.00032433384330943227,0.0003244885301683098
111.57855987548828,0.00032514589838683605,0.00032466056291013956,0.00032489057048223913
100.7234115600586,0.0003254875773563981,0.00032514589838683605,0.00032530113821849227
98.08411407470703,0.00032545282738283277,0.0003254875773563981,0.00032545378780923784
102.4697036743164,0.0003249536093790084,0.00032545282738283277,0.00032518815714865923
114.03160095214844,0.00032408343395218253,0.0003249536093790084,0.0003245062835048884
132.6994171142578,0.00032305516651831567,0.00032408343395218253,0.00032356023439206183
155.0513153076172,0.00032210565404966474,0.00032305516651831567,0.00032257387647405267
167.13108825683594,0.0003214083262719214,0.00032210565404966474,0.00032175154774449766
157.5545654296875,0.0003210309077985585,0.0003214083262719214,0.0003212135925423354
138.31527709960938,0.00032091065077111125,0.0003210309077985585,0.0003209628921467811
122.53173828125,0.00032088998705148697,0.00032091065077111125,0.00032089013257063925
112.92479705810547,0.00032079184893518686,0.00032088998705148697,0.00032082883990369737
109.79573822021484,0.0003204519744031131,0.00032079184893518686,0.0003206090768799186
112.94618225097656,0.00031979952473193407,0.0003204519744031131,0.00032011355506256223
123.32958984375,0.0003188850823789835,0.00031979952473193407,0.0003193320007994771
142.4319610595703,0.00031786132603883743,0.0003188850823789835,0.000318365462590009
166.3877716064453,0.0003169442352373153,0.00031786132603883743,0.00031739723635837436
173.66946411132812,0.0003163248475175351,0.0003169442352373153,0.00031662965193390846
151.31153869628906,0.00031608366407454014,0.0003163248475175351,0.0003161978384014219
124.00720977783203,0.00031613308237865567,0.00031608366407454014,0.00031609859433956444
106.3141860961914,0.00031624126131646335,0.00031613308237865567,0.0003161736822221428
98.59764862060547,0.00031613768078386784,0.00031624126131646335,0.00031617371132597327
99.54983520507812,0.00031563948141410947,0.00031613768078386784,0.0003158730687573552
110.58482360839844,0.00031475324067287147,0.00031563948141410947,0.00031518368632532656
135.46287536621094,0.00031368585769087076,0.00031475324067287147,0.000314211065415293
180.35873413085938,0.0003127603267785162,0.00031368585769087076,0.0003132184501737356
224.24737548828125,0.0003122607013210654,0.0003127603267785162,0.00031250782194547355
197.76998901367188,0.00031231390312314034,0.0003122607013210654,0.00031228380976244807
149.74624633789062,0.0003128409443888813,0.00031231390312314034,0.0003125708317384124
119.91659545898438,0.0003136166196782142,0.0003128409443888813,0.0003132181300316006
104.32372283935547,0.00031432975083589554,0.0003136166196782142,0.00031395902624353766
97.97976684570312,0.00031470239628106356,0.00031432975083589554,0.00031450012465938926
98.8844223022461,0.0003145644150208682,0.00031470239628106356,0.0003146178205497563
107.96560668945312,0.00031392910750582814,0.0003145644150208682,0.0003142336499877274
129.28692626953125,0.00031297755776904523,0.00031392910750582814,0.00031344412127509713
173.94073486328125,0.00031203057733364403,0.00031297755776904523,0.0003124990616925061
246.32501220703125,0.00031143444357439876,0.00031203057733364403,0.0003117303131148219
228.82794189453125,0.00031143228989094496,0.00031143444357439876,0.00031143089290708303
152.44677734375,0.00031205156119540334,0.00031143228989094496,0.0003117355518043041
111.30106353759766,0.00031307508470490575,0.00031205156119540334,0.00031255075009539723
92.45899963378906,0.000314073811750859,0.00031307508470490575,0.0003135561419185251
85.83103942871094,0.00031461211619898677,0.000314073811750859,0.0003143219801131636
88.53440856933594,0.0003144393558613956,0.00031461211619898677,0.00031450617825612426
101.8734359741211,0.0003136316663585603,0.0003144393558613956,0.000314020668156445
131.8873291015625,0.000312532065436244,0.0003136316663585603,0.0003130729019176215
184.2555389404297,0.00031160004436969757,0.000312532065436244,0.00031206163112074137
210.46942138671875,0.000311166571918875,0.00031160004436969757,0.00031138022313825786
165.5364990234375,0.000311316893203184,0.000311166571918875,0.00031123653752729297
125.87191772460938,0.00031187859713099897,0.000311316893203184,0.0003115882573183626
104.87394714355469,0.00031253250199370086,0.00031187859713099897,0.00031219166703522205
95.84976959228516,0.00031293323263525963,0.00031253250199370086,0.0003127162635792047
94.55115509033203,0.0003128370735794306,0.00031293323263525963,0.00031286815647035837
100.67679595947266,0.00031220674281939864,0.0003128370735794306,0.0003125068615190685
116.01487731933594,0.0003111678524874151,0.00031220674281939864,0.0003116758307442069
145.61668395996094,0.0003100182511843741,0.0003111678524874151,0.0003105857176706195
184.38975524902344,0.0003090855898335576,0.0003100182511843741,0.0003095475258305669
184.84283447265625,0.00030861765844747424,0.0003090855898335576,0.0003088475205004215
142.62393188476562,0.0003086544165853411,0.00030861765844747424,0.00030862895073369145
110.76557922363281,0.0003089986275881529,0.0003086544165853411,0.0003088143712375313
94.48516082763672,0.00030928265186958015,0.0003089986275881529,0.00030912377405911684
89.42404174804688,0.0003091536636929959,0.00030928265186958015,0.0003091993276029825
94.35317993164062,0.0003084192576352507,0.0003091536636929959,0.0003087694349233061
112.07608795166016,0.00030721421353518963,0.0003084192576352507,0.0003078044392168522
154.8459014892578,0.0003059005248360336,0.00030721421353518963,0.0003065507917199284
253.24415588378906,0.0003049116930924356,0.0003059005248360336,0.00030540383886545897
310.7537841796875,0.0003045446355827153,0.0003049116930924356,0.0003047270292881876
195.03976440429688,0.0003048575599677861,0.0003045446355827153,0.00030469754710793495
135.22198486328125,0.0003056530258618295,0.0003048575599677861,0.00030524717294611037
109.26395416259766,0.00030658417381346226,0.0003056530258618295,0.0003061058814637363
98.22579193115234,0.0003072991385124624,0.00030658417381346226,0.0003069259983021766
96.1771240234375,0.0003075364511460066,0.0003072991385124624,0.000307401642203331
102.21475982666016,0.0003072227700613439,0.0003075364511460066,0.0003073653788305819
118.62503051757812,0.00030648784013465047,0.0003072227700613439,0.00030684471130371094
153.20944213867188,0.0003056174609810114,0.00030648784013465047,0.0003060463350266218
219.55764770507812,0.000304948422126472,0.0003056174609810114,0.00030528008937835693
256.3337707519531,0.00030474772211164236,0.000304948422126472,0.0003048462385777384
188.7225341796875,0.0003051238018088043,0.00030474772211164236,0.00030493192025460303
134.3529510498047,0.0003059397276956588,0.0003051238018088043,0.00030552351381629705
108.64628601074219,0.00030690664425492287,0.0003059397276956588,0.0003064102784264833
98.73650360107422,0.0003076656721532345,0.00030690664425492287,0.0003072706167586148
99.38607788085938,0.0003079899470321834,0.0003076656721532345,0.00030781267560087144
110.69010162353516,0.000307864451315254,0.0003079899470321834,0.00030791512108407915
136.2242431640625,0.00030750042060390115,0.000307864451315254,0.0003076746070291847
179.56809997558594,0.0003072089166380465,0.00030750042060390115,0.00030735036125406623
214.07815551757812,0.0003072567633353174,0.0003072089166380465,0.0003072299878112972
188.8911895751953,0.00030774620245210826,0.0003072567633353174,0.0003074975684285164
147.95616149902344,0.0003085917269345373,0.00030774620245210826,0.00030816212529316545
122.28189849853516,0.0003095735446549952,0.0003085917269345373,0.00030907237669453025
108.72034454345703,0.0003104213101323694,0.0003095735446549952,0.0003099844907410443
103.49434661865234,0.00031091037089936435,0.0003104213101323694,0.00031065172515809536
105.25334167480469,0.0003109288227278739,0.00031091037089936435,0.00031090606353245676
114.88042449951172,0.0003104895004071295,0.0003109288227278739,0.0003106978256255388
135.65489196777344,0.00030975558911450207,0.0003104895004071295,0.00031011441024020314
175.83706665039062,0.0003089728706981987,0.00030975558911450207,0.0003093594859819859
244.43780517578125,0.0003084195777773857,0.0003089728706981987,0.0003086940268985927
261.9640197753906,0.0003082956827711314,0.0003084195777773857,0.0003083558694925159
187.59686279296875,0.00030866439919918776,0.0003082956827711314,0.0003084760974161327
135.6903839111328,0.00030938180861994624,0.00030866439919918776,0.00030901498394086957
110.15231323242188,0.0003101771289948374,0.00030938180861994624,0.00030976691050454974
99.17781066894531,0.00031070836121216416,0.0003101771289948374,0.00031042733462527394
98.50402069091797,0.00031073688296601176,0.00031070836121216416,0.0003107071097474545
107.8524398803711,0.0003102245391346514,0.00031073688296601176,0.0003104677889496088
130.3708953857422,0.00030934379901736975,0.0003102245391346514,0.0003097752633038908
174.917236328125,0.00030842021806165576,0.00030934379901736975,0.000308877119095996
238.20567321777344,0.00030775589402765036,0.00030842021806165576,0.0003080856695305556
238.76016235351562,0.0003075312706641853,0.00030775589402765036,0.0003076413704548031
181.96267700195312,0.0003077478031627834,0.0003075312706641853,0.000307635375065729
141.7158203125,0.00030824338318780065,0.0003077478031627834,0.00030798831721767783
120.28160095214844,0.0003087916993536055,0.00030824338318780065,0.0003085072385147214
110.60025024414062,0.0003091448452323675,0.0003087916993536055,0.00030895607778802514
109.04187774658203,0.00030914568924345076,0.0003091448452323675,0.00030913276714272797
114.84387969970703,0.00030875657103024423,0.00030914568924345076,0.00030893986695446074
130.72872924804688,0.00030805994174443185,0.00030875657103024423,0.0003083995543420315
161.98333740234375,0.0003072595573030412,0.00030805994174443185,0.0003076541470363736
215.7327117919922,0.0003066064673475921,0.0003072595573030412,0.0003069300437346101
252.28636169433594,0.00030631443951278925,0.0003066064673475921,0.0003064585034735501
199.9711151123047,0.0003065025666728616,0.00030631443951278925,0.0003064051561523229
144.63766479492188,0.0003070813254453242,0.0003065025666728616,0.00030678496113978326
114.52726745605469,0.0003078199806623161,0.0003070813254453242,0.0003074391861446202
100.82579040527344,0.00030839763348922133,0.0003078199806623161,0.00030809399322606623
98.47024536132812,0.0003085483913309872,0.00030839763348922133,0.0003084575873799622
106.62679290771484,0.00030817705555818975,0.0003085483913309872,0.0003083496121689677
129.14736938476562,0.00030744803370907903,0.00030817705555818975,0.0003078036243095994
181.9324951171875,0.0003066823701374233,0.00030744803370907903,0.00030706083634868264
288.5655517578125,0.00030623009661212564,0.0003066823701374233,0.0003064548072870821
298.19439697265625,0.0003063043113797903,0.00030623009661212564,0.0003062659816350788
196.0561981201172,0.00030692454311065376,0.0003063043113797903,0.0003066107747144997
140.97314453125,0.0003079130838159472,0.00030692454311065376,0.00030741115915589035
115.75379943847656,0.00030898902332410216,0.0003079130838159472,0.00030843954300507903
104.85384368896484,0.00030985288321971893,0.00030898902332410216,0.00030940704164095223
102.7750244140625,0.0003102924965787679,0.00030985288321971893,0.0003100584144704044
108.68925476074219,0.0003102437767665833,0.0003102924965787679,0.0003102555056102574
125.17833709716797,0.00030981918098405004,0.0003102437767665833,0.00031002203468233347
158.61512756347656,0.00030925864120945334,0.00030981918098405004,0.00030953314853832126
217.48777770996094,0.0003088621888309717,0.00030925864120945334,0.00030905759194865823
237.36895751953125,0.00030887738103047013,0.0003088621888309717,0.00030886754393577576
175.4449005126953,0.00030938792042434216,0.00030887738103047013,0.0003091280232183635
127.73558044433594,0.00031026036594994366,0.00030938792042434216,0.0003098148154094815
104.75630187988281,0.00031119296909309924,0.00031026036594994366,0.00031071261037141085
95.9649658203125,0.0003118097083643079,0.00031119296909309924,0.000311484734993428
98.02277374267578,0.00031190263689495623,0.0003118097083643079,0.0003118404420092702
112.31909942626953,0.00031148522975854576,0.00031190263689495623,0.0003116820298600942
146.25,0.00031085326918400824,0.00031148522975854576,0.0003111623227596283
216.57437133789062,0.00031036866130307317,0.00031085326918400824,0.00031060806941241026
269.9209899902344,0.00031034526182338595,0.00031036866130307317,0.000310355331748724
199.50836181640625,0.00031087780371308327,0.00031034526182338595,0.00031060801120474935
142.26913452148438,0.0003118332533631474,0.00031087780371308327,0.00031134794699028134
114.4124984741211,0.00031291795312426984,0.0003118332533631474,0.00031236367067322135
101.75411987304688,0.00031380142900161445,0.00031291795312426984,0.00031334470259025693
98.1665267944336,0.00031422049505636096,0.00031380142900161445,0.00031399508588947356
102.3892822265625,0.0003140698536299169,0.00031422049505636096,0.0003141306806355715
115.56776428222656,0.00031343853333964944,0.0003140698536299169,0.0003137428138870746
143.66015625,0.0003125549992546439,0.00031343853333964944,0.0003129894030280411
198.31434631347656,0.0003117463202215731,0.0003125549992546439,0.00031214693444781005
249.1149444580078,0.0003113046404905617,0.0003117463202215731,0.00031152338488027453
200.4166259765625,0.0003113768179900944,0.0003113046404905617,0.0003113373531959951
142.41510009765625,0.00031188319553621113,0.0003113768179900944,0.00031162271625362337
112.37948608398438,0.0003125553485006094,0.00031188319553621113,0.00031220720848068595
99.45811462402344,0.0003130428958684206,0.0003125553485006094,0.00031278369715437293
98.3371810913086,0.0003130623954348266,0.0003130428958684206,0.00031303695868700743
107.78823852539062,0.00031256041256710887,0.0003130623954348266,0.0003127983654849231
133.0152130126953,0.0003117212327197194,0.00031256041256710887,0.0003121322370134294
185.2229766845703,0.00031088682590052485,0.0003117212327197194,0.00031129972194321454
255.50526428222656,0.0003103808267042041,0.00031088682590052485,0.0003106318472418934
228.43235778808594,0.00031035643769428134,0.0003103808267042041,0.0003103661583736539
1.000000045813705e-18,0.0,0.00031035643769428134,0.0
1.000000045813705e-18,0.00031088621472008526,0.0,0.0
171.55091857910156,0.0003103674971498549,0.00031088621472008526,0.0003106219810433686
184.9447021484375,0.0003099534078501165,0.0003103674971498549,0.0003101563488598913
205.35150146484375,0.00030971766682341695,0.0003099534078501165,0.0003098323359154165
224.91854858398438,0.0003097158041782677,0.00030971766682341695,0.00030971417436376214
228.30543518066406,0.0003100116446148604,0.0003097158041782677,0.00030986120691522956
203.64028930664062,0.0003106119984295219,0.0003100116446148604,0.00031030841637402773
170.91586303710938,0.00031147460686042905,0.0003106119984295219,0.00031103816581889987
145.32958984375,0.0003124851791653782,0.00031147460686042905,0.00031197257339954376
127.9107666015625,0.0003134928410872817,0.0003124851791653782,0.00031297950772568583
118.40406799316406,0.0003143235808238387,0.0003134928410872817,0.00031389720970764756
115.18710327148438,0.0003148525138385594,0.0003143235808238387,0.00031457655131816864
117.24811553955078,0.0003150177653878927,0.0003148525138385594,0.00031492416746914387
124.90864562988281,0.00031484279315918684,0.0003150177653878927,0.00031492067500948906
137.62962341308594,0.00031442916952073574,0.00031484279315918684,0.00031462812330573797
154.58277893066406,0.00031390279764309525,0.00031442916952073574,0.00031415981356985867
173.10211181640625,0.00031338940607383847,0.00031390279764309525,0.00031364127062261105
187.0541534423828,0.0003129909746348858,0.00031338940607383847,0.00031318614492192864
192.04832458496094,0.0003127524978481233,0.0003129909746348858,0.00031286798184737563
190.4027099609375,0.0003126911469735205,0.0003127524978481233,0.0003127180098090321
186.38648986816406,0.0003127827658317983,0.0003126911469735205,0.0003127329400740564
183.50929260253906,0.0003130015102215111,0.0003127827658317983,0.0003128879761788994
184.18353271484375,0.0003133311402052641,0.0003130015102215111,0.0003131621633656323
187.28453063964844,0.0003137624589726329,0.0003133311402052641,0.000313542754156515
189.2987823486328,0.0003142903733532876,0.0003137624589726329,0.00031402241438627243
188.8633575439453,0.000314922392135486,0.0003142903733532876,0.00031460230820812285
182.29754638671875,0.00031565187964588404,0.000314922392135486,0.0003152826684527099
169.0750732421875,0.00031644906266592443,0.00031565187964588404,0.00031604518881067634
154.55230712890625,0.0003172549477312714,0.00031644906266592443,0.0003168456023558974
142.72348022460938,0.00031797809060662985,0.0003172549477312714,0.00031760899582877755
134.34884643554688,0.0003185286186635494,0.00031797809060662985,0.0003182449145242572
130.89749145507812,0.00031882920302450657,0.0003185286186635494,0.00031867006327956915
132.6749267578125,0.0003188374685123563,0.00031882920302450657,0.00031882477924227715
140.0102081298828,0.0003185544046573341,0.0003188374685123563,0.00031868828227743506
153.741455078125,0.00031806231709197164,0.0003185544046573341,0.00031830204534344375
175.44712829589844,0.00031745852902531624,0.00031806231709197164,0.0003177556209266186
202.55604553222656,0.00031686597503721714,0.00031745852902531624,0.0003171587595716119
229.52122497558594,0.0003163886140100658,0.00031686597503721714,0.0003166247042827308
242.7163848876953,0.0003160926280543208,0.0003163886140100658,0.0003162384091410786
233.96192932128906,0.00031600508373230696,0.0003160926280543208,0.00031604646937921643
213.46510314941406,0.0003161089844070375,0.00031600508373230696,0.00031605406547896564
194.8349151611328,0.00031637027859687805,0.0003161089844070375,0.00031623593531548977
180.6815185546875,0.0003167311369907111,0.00031637027859687805,0.0003165462985634804
171.9956512451172,0.000317144556902349,0.0003167311369907111,0.00031693291384726763
167.40792846679688,0.00031758006662130356,0.000317144556902349,0.00031735707307234406
165.61587524414062,0.0003180017520207912,0.00031758006662130356,0.0003177855396643281
164.4870147705078,0.00031840603332966566,0.0003180017520207912,0.0003181984357070178
162.19903564453125,0.0003187978873029351,0.00031840603332966566,0.00031859634327702224
157.80723571777344,0.00031916232546791434,0.0003187978873029351,0.0003189741401001811
151.64292907714844,0.00031947751995176077,0.00031916232546791434,0.0003193134325556457
144.326416015625,0.0003197045298293233,0.00031947751995176077,0.0003195838362444192
139.16592407226562,0.0003197970800101757,0.0003197045298293233,0.00031974303419701755
136.6415252685547,0.00031971168937161565,0.0003197970800101757,0.00031974632292985916
138.11065673828125,0.00031940671033225954,0.00031971168937161565,0.0003195512981619686
145.25131225585938,0.00031890301033854485,0.00031940671033225954,0.00031914771534502506
158.85174560546875,0.0003182604559697211,0.00031890301033854485,0.00031857576686888933
180.3784942626953,0.0003175634774379432,0.0003182604559697211,0.00031790739740245044
210.2410430908203,0.0003169238625559956,0.0003175634774379432,0.0003172404249198735
238.99075317382812,0.00031643713009543717,0.0003169238625559956,0.0003166781389154494
246.10812377929688,0.0003161746426485479,0.00031643713009543717,0.00031630374724045396
227.23721313476562,0.00031613430473953485,0.0003161746426485479,0.0003161519125569612
200.1232452392578,0.00031629373552277684,0.00031613430473953485,0.0003162105567753315
176.70350646972656,0.00031656905775889754,0.00031629373552277684,0.00031642679823562503
161.5163116455078,0.00031687901355326176,0.00031656905775889754,0.0003167184186168015
153.51727294921875,0.00031713530188426375,0.00031687901355326176,0.00031700090039521456
150.0257568359375,0.0003172852157149464,0.00031713530188426375,0.0003172036958858371
152.08213806152344,0.0003172919386997819,0.0003172852157149464,0.00031728221802040935
157.31527709960938,0.00031717546517029405,0.0003172919386997819,0.00031722779385745525
164.31935119628906,0.00031697144731879234,0.00031717546517029405,0.0003170680720359087
170.0416717529297,0.00031671166652813554,0.00031697144731879234,0.0003168365510646254
171.33921813964844,0.0003164371591992676,0.00031671166652813554,0.0003165694943163544
167.2469482421875,0.00031615555053576827,0.0003164371591992676,0.00031629117438569665
160.2987823486328,0.00031585886608809233,0.00031615555053576827,0.00031600153306499124
155.66917419433594,0.00031550938729196787,0.00031585886608809233,0.0003156780730932951
154.87445068359375,0.0003150884876959026,0.00031550938729196787,0.00031529279658570886
159.03494262695312,0.00031457835575565696,0.0003150884876959026,0.0003148276009596884
169.7709197998047,0.0003140261978842318,0.00031457835575565696,0.0003142972127534449
186.8946075439453,0.0003134738653898239,0.0003140261978842318,0.00031374592799693346
206.4429168701172,0.00031301865237765014,0.0003134738653898239,0.0003132430138066411
215.9720458984375,0.0003127172531094402,0.00031301865237765014,0.00031286507146432996
206.7167510986328,0.0003126059309579432,0.0003127172531094402,0.00031265843426808715
187.87881469726562,0.00031267490703612566,0.0003126059309579432,0.00031263648997992277
167.89801025390625,0.0003128787502646446,0.00031267490703612566,0.00031277176458388567
153.2098846435547,0.0003131339908577502,0.0003128787502646446,0.0003130001714453101
144.68408203125,0.000313370896037668,0.0003131339908577502,0.000313245429424569
141.06381225585938,0.00031352153746411204,0.000313370896037668,0.000313438824377954
141.99481201171875,0.0003135658917017281,0.00031352153746411204,0.0003135364386253059
147.02163696289062,0.0003135130391456187,0.0003135658917017281,0.00031353271333500743
154.2900390625,0.00031340779969468713,0.0003135130391456187,0.00031345433671958745
161.18385314941406,0.00031330747879110277,0.00031340779969468713,0.00031335209496319294
162.9537811279297,0.0003132706042379141,0.00031330747879110277,0.0003132836427539587
158.52745056152344,0.0003133052960038185,0.0003132706042379141,0.0003132822166662663
149.72500610351562,0.0003134046564809978,0.0003133052960038185,0.0003133484860882163
141.7181854248047,0.0003135143779218197,0.0003134046564809978,0.0003134522121399641
136.962158203125,0.0003135706065222621,0.0003135143779218197,0.0003135346341878176
136.3619842529297,0.00031353431404568255,0.0003135706065222621,0.00031354452949017286
140.2587127685547,0.0003133881837129593,0.00031353431404568255,0.00031345378374680877
148.590087890625,0.0003131694975309074,0.0003133881837129593,0.00031327223405241966
159.55418395996094,0.0003129313699901104,0.0003131694975309074,0.00031304475851356983
168.52406311035156,0.0003127367526758462,0.0003129313699901104,0.0003128290409222245
1.000000045813705e-18,0.0,0.0003127367526758462,0.0
1.000000045813705e-18,0.0003126806695945561,0.0,0.0
147.0909881591797,0.0003125495568383485,0.0003126806695945561,0.00031260837567970157
108.02039337158203,0.00031322904396802187,0.0003125495568383485,0.00031287618912756443
85.40982055664062,0.00031429179944097996,0.00031322904396802187,0.00031373888486996293
74.69998168945312,0.00031511811539530754,0.00031429179944097996,0.00031467690132558346
72.16893768310547,0.00031519579351879656,0.00031511811539530754,0.00031512719579041004
76.92005920410156,0.00031432422110810876,0.00031519579351879656,0.00031473368289880455
91.25818634033203,0.00031275529181584716,0.00031432422110810876,0.0003135205479338765
122.31622314453125,0.00031105359084904194,0.00031275529181584716,0.00031189341098070145
184.90673828125,0.00030982616590335965,0.00031105359084904194,0.0003104352508671582
238.23782348632812,0.0003094908897764981,0.00030982616590335965,0.00030965625774115324
180.69790649414062,0.0003101365873590112,0.0003094908897764981,0.0003098093147855252
129.80242919921875,0.0003115555737167597,0.0003101365873590112,0.00031083650537766516
103.53776550292969,0.0003133552963845432,0.0003115555737167597,0.0003124399809166789
90.14130401611328,0.00031507888343185186,0.0003133552963845432,0.0003141969791613519
84.16541290283203,0.00031633308390155435,0.00031507888343185186,0.00031568348640576005
83.0283203125,0.0003168719122186303,0.00031633308390155435,0.00031657988438382745
86.4004135131836,0.00031662744004279375,0.0003168719122186303,0.00031672895420342684
95.18280792236328,0.00031571253202855587,0.00031662744004279375,0.0003161527565680444
112.25133514404297,0.0003144099609926343,0.00031571253202855587,0.00031504861544817686
144.1995391845703,0.0003130910045001656,0.0003144099609926343,0.00031374278478324413
205.33973693847656,0.0003121364861726761,0.0003130910045001656,0.0003126101801171899
275.3246154785156,0.0003118645108770579,0.0003121364861726761,0.0003119989123661071
221.724853515625,0.0003124290960840881,0.0003118645108770579,0.0003121439949609339
149.97003173828125,0.0003137767198495567,0.0003124290960840881,0.0003130956902168691
112.67127227783203,0.0003156584280077368,0.0003137767198495567,0.0003147042007185519
93.91938018798828,0.00031765562016516924,0.0003156584280077368,0.0003166378883179277
85.37610626220703,0.0003193471929989755,0.00031765562016516924,0.00031847882200963795
83.49058532714844,0.00032041012309491634,0.0003193471929989755,0.00031985569512471557
87.44158172607422,0.000320744002237916,0.00032041012309491634,0.00032055654446594417
97.3734130859375,0.00032047764398157597,0.000320744002237916,0.0003205944085493684
114.3675765991211,0.0003199051134288311,0.00032047764398157597,0.00032017953344620764
137.98138427734375,0.0003193631418980658,0.0003199051134288311,0.00031962612411007285
159.99264526367188,0.000319123559165746,0.0003193631418980658,0.00031923758797347546
166.1691436767578,0.0003193263546563685,0.000319123559165746,0.0003192196600139141
153.53892517089844,0.00031996920006349683,0.0003193263546563685,0.00031964131630957127
136.67420959472656,0.00032095194910652936,0.00031996920006349683,0.00032045209081843495
122.93207550048828,0.0003221106017008424,0.00032095194910652936,0.000321520579745993
113.75741577148438,0.00032328011002391577,0.0003221106017008424,0.0003226828121114522
108.51101684570312,0.0003243053506594151,0.00032328011002391577,0.00032377903698943555
106.52436065673828,0.000325088738463819,0.0003243053506594151,0.00032468297285959125
107.37018585205078,0.00032557445229031146,0.000325088738463819,0.0003253178729210049
110.76541900634766,0.0003257801872678101,0.00032557445229031146,0.00032566452864557505
117.31018829345703,0.0003257649077568203,0.0003257801872678101,0.0003257612115703523
126.21681213378906,0.00032564482535235584,0.0003257649077568203,0.00032569514587521553
136.6117401123047,0.00032554706558585167,0.00032564482535235584,0.0003255877236369997
143.88999938964844,0.00032560742693021894,0.00032554706558585167,0.00032556988298892975
143.16729736328125,0.00032592416391707957,0.00032560742693021894,0.00032575830118730664
132.88272094726562,0.00032651779474690557,0.00032592416391707957,0.00032621208811178803
118.6148452758789,0.00032731847022660077,0.00032651779474690557,0.00032690673833712935
106.22132873535156,0.00032816745806485415,0.00032731847022660077,0.0003277286305092275
98.25888061523438,0.00032886158442124724,0.00032816745806485415,0.00032849778654053807
95.07481384277344,0.00032920262310653925,0.00032886158442124724,0.00032901435042731464
97.09839630126953,0.000329096830682829,0.00032920262310653925,0.0003291327739134431
104.67871856689453,0.0003285911225248128,0.000329096830682829,0.0003288293955847621
119.54032897949219,0.00032787135569378734,0.0003285911225248128,0.0003282200777903199
141.26605224609375,0.0003271987079642713,0.00032787135569378734,0.000327527173794806
162.67327880859375,0.0003268261207267642,0.0003271987079642713,0.0003270066808909178
165.2439727783203,0.0003269062435720116,0.0003268261207267642,0.0003268606960773468
147.75621032714844,0.0003274553455412388,0.0003269062435720116,0.0003271736786700785
126.38016510009766,0.00032834766898304224,0.0003274553455412388,0.000327891408232972
110.2303237915039,0.000329359172610566,0.00032834766898304224,0.0003288399602752179
100.10202026367188,0.0003302328404970467,0.000329359172610566,0.0003297797229606658
94.76679992675781,0.00033073226222768426,0.0003302328404970467,0.00033046453609131277
93.47811126708984,0.00033069949131459,0.00033073226222768426,0.000330697454046458
96.049560546875,0.0003300805692560971,0.00033069949131459,0.0003303725097794086
103.00196838378906,0.0003289557062089443,0.0003300805692560971,0.0003295026835985482
115.57827758789062,0.0003274916089139879,0.0003289557062089443,0.00032821111381053925
136.58091735839844,0.000325943052303046,0.0003274916089139879,0.0003267081920057535
169.46359252929688,0.00032459149952046573,0.000325943052303046,0.0003252614405937493
206.28631591796875,0.00032369029941037297,0.00032459149952046573,0.0003241372760385275
202.73739624023438,0.00032341480255126953,0.00032369029941037297,0.0003235490876249969
160.9723663330078,0.00032379801268689334,0.00032341480255126953,0.0003236006014049053
124.45075225830078,0.00032470928272232413,0.00032379801268689334,0.0003242433303967118
101.28811645507812,0.00032586301676928997,0.00032470928272232413,0.0003252702299505472
88.02824401855469,0.00032686651684343815,0.00032586301676928997,0.0003263437538407743
81.90873718261719,0.00032732399995438755,0.00032686651684343815,0.00032707126229070127
81.28495788574219,0.00032697254209779203,0.00032732399995438755,0.00032712399843148887
86.6039047241211,0.00032576065859757364,0.00032697254209779203,0.00032634485978633165
100.11588287353516,0.0003239066281821579,0.00032576065859757364,0.00032481670496053994
127.95896911621094,0.0003218302153982222,0.0003239066281821579,0.0003228574641980231
188.22206115722656,0.0003200048813596368,0.0003218302153982222,0.00032091225148178637
312.2575378417969,0.00031885021599009633,0.0003200048813596368,0.0003194258897565305
296.686767578125,0.00031858572037890553,0.00031885021599009633,0.0003187166294082999
184.74166870117188,0.0003192062140442431,0.00031858572037890553,0.00031889163074083626
130.6286163330078,0.00032050046138465405,0.0003192062140442431,0.0003198437625542283
104.35259246826172,0.0003221099323127419,0.00032050046138465405,0.0003212898736819625
90.84593963623047,0.0003236269694752991,0.0003221099323127419,0.00032284841290675104
84.33802795410156,0.0003246704291086644,0.0003236269694752991,0.00032412592554464936
82.808837890625,0.0003249779110774398,0.0003246704291086644,0.0003248009306844324
85.8865966796875,0.0003244656545575708,0.0003249779110774398,0.00032470020232722163
94.51307678222656,0.00032324425410479307,0.0003244656545575708,0.00032383680809289217
112.16352081298828,0.00032160728005692363,0.00032324425410479307,0.0003224124666303396
146.05784606933594,0.0003199708298780024,0.00032160728005692363,0.00032078102231025696
210.84901428222656,0.00031875938293524086,0.0003199708298780024,0.0003193614538758993
262.8014831542969,0.0003183102235198021,0.00031875938293524086,0.000318532926030457
192.5701141357422,0.0003187713155057281,0.0003183102235198021,0.00031853688415139914
131.76576232910156,0.0003200410574208945,0.0003187713155057281,0.00031939681502990425
101.11698150634766,0.0003217870253138244,0.0003200410574208945,0.0003208975831512362
85.99034118652344,0.0003235283656977117,0.0003217870253138244,0.0003226350818295032
1.000000045813705e-18,0.0,0.0003235283656977117,0.0
1.000000045813705e-18,0.0003249073342885822,0.0,0.0
88.94012451171875,0.000324234482832253,0.0003249073342885822,0.0003245507541578263
108.02935791015625,0.00032313092378899455,0.000324234482832253,0.0003236689080949873
141.0390625,0.0003220954677090049,0.00032313092378899455,0.0003226051921956241
182.87852478027344,0.0003215604810975492,0.0003220954677090049,0.0003218235506210476
187.23980712890625,0.0003217753255739808,0.0003215604810975492,0.0003216637996956706
150.84765625,0.00032275792909786105,0.0003217753255739808,0.0003222596424166113
119.34529113769531,0.00032431515865027905,0.00032275792909786105,0.00032352469861507416
100.0085220336914,0.0003261231759097427,0.00032431515865027905,0.00032520206877961755
89.17518615722656,0.0003278021467849612,0.0003261231759097427,0.0003269414301030338
83.88988494873047,0.0003290123422630131,0.0003278021467849612,0.0003283837577328086
83.10693359375,0.00032953298068605363,0.0003290123422630131,0.00032924918923527
86.66888427734375,0.00032931024907156825,0.00032953298068605363,0.00032940017990767956
95.4673080444336,0.0003284780541434884,0.00032931024907156825,0.0003288763982709497
111.70591735839844,0.0003273412003181875,0.0003284780541434884,0.0003278965305071324
135.97474670410156,0.0003262849641032517,0.0003273412003181875,0.00032680435106158257
157.63015747070312,0.0003256779455114156,0.0003262849641032517,0.0003259752702433616
148.52804565429688,0.0003257489879615605,0.0003256779455114156,0.000325706583680585
119.43917846679688,0.00032648639171384275,0.0003257489879615605,0.00032610652851872146
96.9625244140625,0.00032762918272055686,0.00032648639171384275,0.00032704032491892576
84.19749450683594,0.000328747380990535,0.00032762918272055686,0.0003281650715507567
79.02487182617188,0.0003293989284429699,0.000328747380990535,0.00032904709223657846
80.1051254272461,0.000329315138515085,0.0003293989284429699,0.0003293318732175976
87.58853912353516,0.0003285213024355471,0.000329315138515085,0.00032889709109440446
102.84221649169922,0.00032732050749473274,0.0003285213024355471,0.0003279054071754217
126.13412475585938,0.00032614439260214567,0.00032732050749473274,0.0003267221909482032
147.71841430664062,0.0003253826580476016,0.00032614439260214567,0.00032575635123066604
145.70672607421875,0.0003252310852985829,0.0003253826580476016,0.0003252997121307999
125.77324676513672,0.0003256619384046644,0.0003252310852985829,0.0003254366456530988
107.29161834716797,0.00032643828308209777,0.0003256619384046644,0.00032603618456050754
95.02042388916016,0.00032724940683692694,0.00032643828308209777,0.00032682594610378146
88.33279418945312,0.0003277696087025106,0.00032724940683692694,0.00032748887315392494
85.95311737060547,0.00032776372972875834,0.0003277696087025106,0.0003277449868619442
87.82244110107422,0.000327135669067502,0.00032776372972875834,0.00032742886105552316
94.33890533447266,0.0003259392105974257,0.000327135669067502,0.0003265191044192761
106.89994049072266,0.0003243918181397021,0.0003259392105974257,0.00032515093334950507
128.91888427734375,0.00032280723098665476,0.0003243918181397021,0.000323589367326349
161.1602020263672,0.00032153044594451785,0.00032280723098665476,0.0003221625229343772
183.23486328125,0.00032086053397506475,0.00032153044594451785,0.0003211910370737314
159.8899688720703,0.00032094615744426847,0.00032086053397506475,0.0003208975540474057
122.60687255859375,0.0003217211924493313,0.00032094615744426847,0.0003213232266716659
97.82422637939453,0.0003228949208278209,0.0003217211924493313,0.0003222911327611655
84.06598663330078,0.0003240190271753818,0.0003228949208278209,0.000323434011079371
78.02080535888672,0.0003246248234063387,0.0003240190271753818,0.0003242956008762121
78.35952758789062,0.0003244116669520736,0.0003246248234063387,0.0003244923136662692
85.31867980957031,0.00032336669391952455,0.0003244116669520736,0.0003238670760765672
101.82613372802734,0.00032178990659303963,0.00032336669391952455,0.0003225623513571918
134.9182586669922,0.0003201747895218432,0.00032178990659303963,0.0003209730493836105
197.3805694580078,0.0003190222196280956,0.0003201747895218432,0.000319594400934875
247.0780029296875,0.000318671518471092,0.0003190222196280956,0.00031884471536614
194.01980590820312,0.00031920659239403903,0.000318671518471092,0.00031893519917503
140.93997192382812,0.0003204867825843394,0.00031920659239403903,0.0003198384656570852
111.75499725341797,0.0003221766964998096,0.0003204867825843394,0.0003213181917089969
96.20690155029297,0.0003238896024413407,0.0003221766964998096,0.0003230149741284549
88.42221069335938,0.000325247849104926,0.0003238896024413407,0.0003245476691517979
85.74679565429688,0.0003259780933149159,0.000325247849104926,0.00032559107057750225
87.39490509033203,0.00032595894299447536,0.0003259780933149159,0.0003259476798120886
93.75476837158203,0.0003252410388085991,0.00032595894299447536,0.000325581815559417
106.78539276123047,0.0003240288351662457,0.0003252410388085991,0.00032462069066241384
131.0657501220703,0.00032264908077195287,0.0003240288351662457,0.00032332935370504856
177.05447387695312,0.00032147724414244294,0.00032264908077195287,0.00032205801107920706
251.45359802246094,0.00032085739076137543,0.00032147724414244294,0.00032116513466462493
252.9765625,0.0003210307040717453,0.00032085739076137543,0.0003209420247003436
171.9239959716797,0.0003220418293494731,0.0003210307040717453,0.00032153091160580516
122.23979949951172,0.00032371163251809776,0.0003220418293494731,0.00032286529312841594
96.99626159667969,0.00032566674053668976,0.00032371163251809776,0.00032467086566612124
84.16079711914062,0.00032743019983172417,0.00032566674053668976,0.00032652460504323244
79.03099060058594,0.0003285410348325968,0.00032743019983172417,0.0003279593074694276
79.87614440917969,0.00032873492455109954,0.0003285410348325968,0.00032861268846318126
86.84728240966797,0.0003280331729911268,0.00032873492455109954,0.000328362628351897
101.982177734375,0.0003267118881922215,0.0003280331729911268,0.00032735668355599046
129.79075622558594,0.0003252271271776408,0.0003267118881922215,0.0003259595250710845
175.5267333984375,0.00032402348006144166,0.0003252271271776408,0.0003246199921704829
216.8329315185547,0.0003234253963455558,0.00032402348006144166,0.0003237213531974703
194.01123046875,0.0003235602634958923,0.0003234253963455558,0.0003234890173189342
150.14535522460938,0.0003243523242417723,0.0003235602634958923,0.00032394935260526836
120.42424774169922,0.00032556295627728105,0.0003243523242417723,0.00032494633342139423
102.86907958984375,0.00032687559723854065,0.00032556295627728105,0.0003262036480009556
93.05404663085938,0.00032795785227790475,0.00032687559723854065,0.0003273978072684258
88.34391021728516,0.00032853358425199986,0.00032795785227790475,0.00032822502544149756
87.78536224365234,0.00032842945074662566,0.00032853358425199986,0.0003284607082605362
91.26918029785156,0.00032761928741820157,0.00032842945074662566,0.0003280049713794142
100.02240753173828,0.00032621374703012407,0.00032761928741820157,0.0003268999862484634
116.3641357421875,0.0003244726685807109,0.00032621374703012407,0.0003253305912949145
145.42535400390625,0.000322745181620121,0.0003244726685807109,0.00032360065961256623
186.8328399658203,0.0003213940653949976,0.000322745181620121,0.00032206482137553394
201.88638305664062,0.00032070535235106945,0.0003213940653949976,0.0003210460999980569
161.1627197265625,0.0003207845729775727,0.00032070535235106945,0.000320739287417382
120.46128845214844,0.00032154007931239903,0.0003207845729775727,0.0003211515140719712
96.78701782226562,0.00032262731110677123,0.00032154007931239903,0.00032206648029386997
84.41529083251953,0.00032360642217099667,0.00032262731110677123,0.00032309425296261907
79.93883514404297,0.00032404373632743955,0.00032360642217099667,0.0003238001372665167
81.848388671875,0.0003237223136238754,0.00032404373632743955,0.0003238593344576657
90.51521301269531,0.00032270565861836076,0.0003237223136238754,0.00032319442834705114
108.1216812133789,0.0003213018353562802,0.00032270565861836076,0.000321989762596786
137.39703369140625,0.0003199604107066989,0.0003213018353562802,0.00032062246464192867
169.77601623535156,0.0003190784191247076,0.0003199604107066989,0.0003195140743628144
168.83529663085938,0.00031887064687907696,0.0003190784191247076,0.0003189694252796471
140.17926025390625,0.0003193241427652538,0.00031887064687907696,0.00031908968230709434
114.7676010131836,0.0003202302032150328,0.0003193241427652538,0.0003197651822119951
1.000000045813705e-18,0.0,0.0003202302032150328,0.0
1.000000045813705e-18,0.0003215259057469666,0.0,0.0
115.85646057128906,0.00032008500420488417,0.0003215259057469666,0.0003207932459190488
148.6987762451172,0.0003187760303262621,0.00032008500420488417,0.0003194231539964676
203.28782653808594,0.0003179568739142269,0.0003187760303262621,0.00031836284324526787
243.40736389160156,0.00031789494096301496,0.0003179568739142269,0.00031792372465133667
194.5365447998047,0.00031870632665231824,0.00031789494096301496,0.00031829666113480926
139.6443634033203,0.0003202971420250833,0.00031870632665231824,0.00031949300318956375
108.47582244873047,0.00032238266430795193,0.0003202971420250833,0.0003213249729014933
92.46351623535156,0.0003245550615247339,0.00032238266430795193,0.00032344850478693843
85.02505493164062,0.0003264048136770725,0.0003245550615247339,0.0003254564944654703
83.76554870605469,0.00032762932823970914,0.0003264048136770725,0.0003269936132710427
88.26158905029297,0.0003281482495367527,0.00032762932823970914,0.0003278680960647762
99.08080291748047,0.0003281006938777864,0.0003281482495367527,0.00032810826087370515
118.55624389648438,0.00032781329355202615,0.0003281006938777864,0.00032794580329209566
149.54684448242188,0.0003276295610703528,0.00032781329355202615,0.00032771460246294737
190.21246337890625,0.00032786160591058433,0.0003276295610703528,0.00032774152350611985
211.9598388671875,0.00032866469700820744,0.00032786160591058433,0.00032825974631123245
193.35470581054688,0.0003300787939224392,0.00032866469700820744,0.0003293670597486198
162.05825805664062,0.00033200299367308617,0.0003300787939224392,0.0003310336614958942
138.08351135253906,0.0003342640702612698,0.00033200299367308617,0.0003331233165226877
121.90357971191406,0.00033663821523077786,0.0003342640702612698,0.00033543817698955536
112.17913818359375,0.000338910409482196,0.00033663821523077786,0.0003377593820914626
106.7259750366211,0.00034090664121322334,0.000338910409482196,0.0003398925473447889
104.7089614868164,0.0003425020258873701,0.00034090664121322334,0.0003416882536839694
105.6220474243164,0.00034363128361292183,0.0003425020258873701,0.0003430512733757496
109.73880004882812,0.0003443032328505069,0.00034363128361292183,0.00034395328839309514
116.70325469970703,0.0003446002956479788,0.0003443032328505069,0.0003444395842961967
127.5081558227539,0.00034464505733922124,0.0003446002956479788,0.0003446125774644315
141.2618865966797,0.0003446023038122803,0.00034464505733922124,0.0003446155460551381
154.6092071533203,0.00034462084295228124,0.0003446023038122803,0.0003446048649493605
160.60272216796875,0.00034483306808397174,0.00034462084295228124,0.0003447207564022392
153.98703002929688,0.00034530338598415256,0.00034483306808397174,0.00034506135853007436
138.77000427246094,0.0003460028674453497,0.00034530338598415256,0.000345644453773275
122.48036193847656,0.000346816930687055,0.0003460028674453497,0.0003463985922280699
110.48184967041016,0.0003475606208667159,0.000346816930687055,0.00034717482049018145
102.9460678100586,0.0003480304731056094,0.0003475606208667159,0.00034777953987941146
99.85472869873047,0.0003480462182778865,0.0003480304731056094,0.0003480213927105069
101.09489440917969,0.00034752432839013636,0.0003480462182778865,0.0003477686841506511
106.5126724243164,0.0003464791807346046,0.00034752432839013636,0.00034698660601861775
116.71044921875,0.0003450391814112663,0.0003464791807346046,0.00034574628807604313
131.1110382080078,0.000343384308507666,0.0003450391814112663,0.00034420128213241696
148.09375,0.0003417191910557449,0.000343384308507666,0.0003425434697419405
162.7419891357422,0.0003402060829102993,0.0003417191910557449,0.00034095588489435613
167.24388122558594,0.00033893727231770754,0.0003402060829102993,0.00033956553670577705
160.3892822265625,0.0003379275440238416,0.00033893727231770754,0.00033842597622424364
148.34848022460938,0.0003371312632225454,0.0003379275440238416,0.0003375220112502575
136.1817626953125,0.0003364548902027309,0.0003371312632225454,0.0003367843455635011
126.5555191040039,0.0003357853856869042,0.0003364548902027309,0.0003361100098118186
120.07671356201172,0.00033501663710922003,0.0003357853856869042,0.00033538969000801444
117.07807159423828,0.0003340514376759529,0.00033501663710922003,0.00033452201751060784
117.07754516601562,0.0003328516613692045,0.0003340514376759529,0.0003334393841214478
120.64396667480469,0.00033141172025352716,0.0003328516613692045,0.00033212004927918315
128.5830841064453,0.00032978918170556426,0.00033141172025352716,0.00033059000270441175
141.9661407470703,0.00032810354605317116,0.00032978918170556426,0.00032893766183406115
162.97999572753906,0.0003265136037953198,0.00032810354605317116,0.0003273019683547318
187.3419952392578,0.00032519103842787445,0.0003265136037953198,0.000325847533531487
197.60667419433594,0.0003242993261665106,0.00032519103842787445,0.0003247412387281656
178.7466278076172,0.0003239319776184857,0.0003242993261665106,0.0003241110243834555
145.5872802734375,0.0003240811638534069,0.0003239319776184857,0.00032399941119365394
118.7176513671875,0.00032460459624417126,0.0003240811638534069,0.0003243317478336394
101.56539154052734,0.00032524782000109553,0.00032460459624417126,0.0003249107685405761
92.09952545166016,0.00032570777693763375,0.00032524782000109553,0.0003254589973948896
88.98625183105469,0.00032572317286394536,0.00032570777693763375,0.00032569540780968964
91.9211196899414,0.0003251848975196481,0.00032572317286394536,0.000325435190461576
102.20231628417969,0.00032417188049294055,0.0003251848975196481,0.0003246630076318979
123.94342041015625,0.000322961452184245,0.00032417188049294055,0.000323556101648137
165.3907470703125,0.0003219145000912249,0.000322961452184245,0.00032243216992355883
236.54322814941406,0.0003213880700059235,0.0003219145000912249,0.0003216488112229854
269.31201171875,0.00032161164563149214,0.0003213880700059235,0.0003214981115888804
203.6240234375,0.0003226296103093773,0.00032161164563149214,0.0003221168299205601
149.5344696044922,0.0003243215032853186,0.0003226296103093773,0.0003234676842112094
119.35135650634766,0.00032642099540680647,0.0003243215032853186,0.0003253585600759834
103.13995361328125,0.0003285993298050016,0.00032642099540680647,0.0003274933551438153
94.70304107666016,0.0003305483842268586,0.0003285993298050016,0.00032955443020910025
91.71161651611328,0.0003320272662676871,0.0003305483842268586,0.00033126771450042725
93.18327331542969,0.0003329127503093332,0.0003320272662676871,0.0003324510180391371
99.46611785888672,0.00033324898686259985,0.0003329127503093332,0.00033306446857750416
111.89794921875,0.00033320498187094927,0.00033324898686259985,0.0003332141786813736
131.64389038085938,0.00033306737896054983,0.00033320498187094927,0.0003331270709168166
155.5083465576172,0.00033315696055069566,0.00033306737896054983,0.00033310576691292226
161.9185028076172,0.0003337197413202375,0.00033315696055069566,0.00033343237009830773
139.96202087402344,0.0003348688769619912,0.0003337197413202375,0.0003342857526149601
112.6347885131836,0.00033650005934759974,0.0003348688769619912,0.0003356706874910742
93.50936126708984,0.0003383006842341274,0.00033650005934759974,0.0003373802755959332
83.04023742675781,0.00033984158653765917,0.0003383006842341274,0.0003390460624359548
79.03062438964844,0.00034071708796545863,0.00033984158653765917,0.0003402522415854037
80.6816177368164,0.00034070300171151757,0.00034071708796545863,0.00034068437526002526
88.54752349853516,0.00033986198832280934,0.00034070300171151757,0.00034026108914986253
104.04952239990234,0.00033851663465611637,0.00033986198832280934,0.0003391735372133553
128.41954040527344,0.00033711030846461654,0.00033851663465611637,0.0003378030378371477
152.8300323486328,0.0003360551781952381,0.00033711030846461654,0.0003365756419952959
153.4958953857422,0.0003355613735038787,0.0003360551781952381,0.00033580156741663814
131.650146484375,0.0003356211236678064,0.0003355613735038787,0.00033558206632733345
110.86424255371094,0.00033601996256038547,0.0003356211236678064,0.0003358073008712381
96.85202026367188,0.00033643803908489645,0.00033601996256038547,0.00033621149486862123
88.95223999023438,0.0003365278826095164,0.00033643803908489645,0.00033646219526417553
85.7999267578125,0.00033602354233153164,0.0003365278826095164,0.00033625331707298756
86.69940185546875,0.00033479262492619455,0.00033602354233153164,0.00033538579009473324
92.16754150390625,0.0003328643215354532,0.00033479262492619455,0.00033380804234184325
103.28157043457031,0.00033043359871953726,0.0003328643215354532,0.000331631803419441
1.000000045813705e-18,0.0,0.00033043359871953726,0.0
1.000000045813705e-18,0.00032737478613853455,0.0,0.0
120.67054748535156,0.00032901501981541514,0.00032737478613853455,0.00032818305771797895
123.08405303955078,0.0003304030979052186,0.00032901501981541514,0.00032969791209325194
129.9740753173828,0.00033155479468405247,0.0003304030979052186,0.00033096910919994116
141.04945373535156,0.00033256536698900163,0.00033155479468405247,0.00033205182990059257
154.62551879882812,0.0003335600486025214,0.00033256536698900163,0.00033305585384368896
163.2704315185547,0.00033466084278188646,0.0003335600486025214,0.00033410420292057097
158.17674255371094,0.00033595034619793296,0.00033466084278188646,0.00033529874053783715
142.70005798339844,0.00033743114909157157,0.00033595034619793296,0.00033668213291093707
125.68836212158203,0.00033901561982929707,0.00033743114909157157,0.00033821220858953893
112.87574768066406,0.00034053699346259236,0.00033901561982929707,0.00033976256963796914
105.64098358154297,0.00034180565853603184,0.00034053699346259236,0.0003411558864172548
103.34886932373047,0.000342676998116076,0.00034180565853603184,0.0003422254812903702
105.88804626464844,0.00034307996975257993,0.000342676998116076,0.00034286361187696457
113.04814910888672,0.00034306576708331704,0.00034307996975257993,0.0003430599463172257
123.88746643066406,0.00034277085796929896,0.00034306576708331704,0.00034290761686861515
134.7998809814453,0.00034235359635204077,0.00034277085796929896,0.00034255324862897396
140.12655639648438,0.0003419427666813135,0.00034235359635204077,0.00034213991602882743
137.21604919433594,0.00034158496418967843,0.0003419427666813135,0.0003417552507016808
128.5657958984375,0.00034124599187634885,0.00034158496418967843,0.00034140562638640404
119.98951721191406,0.00034081563353538513,0.00034124599187634885,0.0003410194185562432
113.8735122680664,0.00034016824793070555,0.00034081563353538513,0.0003404791932553053
111.74374389648438,0.0003391920472495258,0.00034016824793070555,0.0003396667307242751
113.92665100097656,0.0003378415131010115,0.0003391920472495258,0.0003385036252439022
121.4271011352539,0.0003361573617439717,0.0003378415131010115,0.0003369875194039196
134.97962951660156,0.0003342528361827135,0.0003361573617439717,0.0003351951017975807
156.80682373046875,0.0003323033160995692,0.0003342528361827135,0.000333270407281816
183.4679412841797,0.00033049413468688726,0.0003323033160995692,0.00033139309380203485
201.15435791015625,0.00032898253994062543,0.00033049413468688726,0.0003297339135315269
191.75588989257812,0.00032785310759209096,0.00032898253994062543,0.00032841338543221354
164.49134826660156,0.00032708505750633776,0.00032785310759209096,0.00032746331999078393
141.00636291503906,0.0003265754785388708,0.00032708505750633776,0.00032682245364412665
125.78179168701172,0.00032616668613627553,0.0003265754785388708,0.00032636121613904834
118.99256896972656,0.00032569767790846527,0.00032616668613627553,0.0003259211080148816
119.17994689941406,0.0003250706649851054,0.00032569767790846527,0.0003253730828873813
126.58454132080078,0.00032428064150735736,0.0003250706649851054,0.00032466580159962177
141.20046997070312,0.0003234134055674076,0.00032428064150735736,0.0003238391363993287
163.7555389404297,0.00032260443549603224,0.0003234134055674076,0.0003230031579732895
189.72726440429688,0.00032200056011788547,0.00032260443549603224,0.0003222983796149492
206.04592895507812,0.00032170076156035066,0.00032200056011788547,0.00032184732845053077
199.2820281982422,0.00032173091312870383,0.00032170076156035066,0.0003217122866772115
183.0221405029297,0.00032206569449044764,0.00032173091312870383,0.00032189395278692245
165.98126220703125,0.00032261371961794794,0.00032206569449044764,0.0003223342355340719
154.16546630859375,0.0003232776070944965,0.00032261371961794794,0.0003229391877539456
149.15528869628906,0.00032397377071902156,0.0003232776070944965,0.0003236187039874494
149.31019592285156,0.00032464705873280764,0.00032397377071902156,0.00032430345891043544
155.47836303710938,0.00032528952579014003,0.00032464705873280764,0.0003249619039706886
168.94631958007812,0.00032593580544926226,0.00032528952579014003,0.00032560728141106665
188.954833984375,0.0003266578714828938,0.00032593580544926226,0.0003262925602030009
212.870361328125,0.0003275380004197359,0.0003266578714828938,0.0003270945162512362
233.36508178710938,0.0003286596038378775,0.0003275380004197359,0.00032809580443426967
233.30416870117188,0.00033007218735292554,0.0003286596038378775,0.0003293626068625599
211.2892608642578,0.00033178552985191345,0.00033007218735292554,0.00033092452213168144
181.4340362548828,0.00033374567283317447,0.00033178552985191345,0.0003327595768496394
157.6430206298828,0.000335856806486845,0.00033374567283317447,0.00033479329431429505
141.4613800048828,0.00033800507662817836,0.000335856806486845,0.0003369212499819696
132.11911010742188,0.00034004866029135883,0.00033800507662817836,0.0003390160563867539
128.41502380371094,0.00034188589779660106,0.00034004866029135883,0.00034095614682883024
129.62367248535156,0.0003434618120081723,0.00034188589779660106,0.0003426632029004395
135.17140197753906,0.00034477506414987147,0.0003434618120081723,0.0003441088483668864
144.9876708984375,0.0003458893916103989,0.00034477506414987147,0.00034532404970377684
157.68307495117188,0.00034688206505961716,0.0003458893916103989,0.0003463788889348507
169.8363037109375,0.00034784741001203656,0.00034688206505961716,0.00034735887311398983
176.59226989746094,0.0003488441288936883,0.00034784741001203656,0.0003483403124846518
175.7230987548828,0.0003499120648484677,0.0003488441288936883,0.0003493725089356303
168.19383239746094,0.0003510317765176296,0.0003499120648484677,0.00035046576522290707
157.89320373535156,0.00035216062678955495,0.0003510317765176296,0.000351589173078537
148.634765625,0.0003532220725901425,0.00035216062678955495,0.0003526834479998797
141.0816650390625,0.0003541506885085255,0.0003532220725901425,0.0003536776639521122
136.71437072753906,0.0003548670210875571,0.0003541506885085255,0.0003544996725395322
133.95701599121094,0.00035532008041627705,0.0003548670210875571,0.0003550840774551034
134.58349609375,0.00035548838786780834,0.00035532008041627705,0.0003553949063643813
137.2325439453125,0.0003553697024472058,0.00035548838786780834,0.00035542011028155684
142.65750122070312,0.0003549988614395261,0.0003553697024472058,0.0003551760164555162
150.5411376953125,0.00035442609805613756,0.0003549988614395261,0.00035470505827106535
159.5650634765625,0.00035372975980862975,0.00035442609805613756,0.00035407132236287
168.2675018310547,0.0003529874375090003,0.00035372975980862975,0.0003533526905812323
173.22520446777344,0.00035226126783527434,0.0003529874375090003,0.0003526188083924353
170.95721435546875,0.0003516034921631217,0.00035226126783527434,0.0003519267193041742
161.5076446533203,0.0003510074457153678,0.0003516034921631217,0.0003512991243042052
148.86483764648438,0.00035044661490246654,0.0003510074457153678,0.00035071952152065933
137.76480102539062,0.0003498462028801441,0.00035044661490246654,0.0003501375613268465
129.31069946289062,0.000349104986526072,0.0003498462028801441,0.00034946546657010913
124.93596649169922,0.000348143104929477,0.000349104986526072,0.0003486130735836923
124.38876342773438,0.0003469013317953795,0.000348143104929477,0.0003475109697319567
128.61895751953125,0.00034537992905825377,0.0003469013317953795,0.0003461298765614629
138.17921447753906,0.00034361868165433407,0.00034537992905825377,0.0003444897010922432
152.43092346191406,0.0003417408443056047,0.00034361868165433407,0.00034267164301127195
170.35867309570312,0.00033985456684604287,0.0003417408443056047,0.00034079106990247965
187.2341766357422,0.0003380805137567222,0.00033985456684604287,0.0003389620687812567
193.3244171142578,0.00033650180557742715,0.0003380805137567222,0.0003372862411197275
186.69918823242188,0.0003351368068251759,0.00033650180557742715,0.0003358143148943782
171.2339630126953,0.00033396895742043853,0.0003351368068251759,0.0003345471923239529
156.44918823242188,0.0003329262835904956,0.00033396895742043853,0.000333440926624462
145.010009765625,0.00033192007686011493,0.0003329262835904956,0.00033241542405448854
138.88604736328125,0.00033086276380345225,0.00033192007686011493,0.00033138293656520545
137.59735107421875,0.00032971042674034834,0.00033086276380345225,0.00033027789322659373
141.5320281982422,0.0003284319245722145,0.00032971042674034834,0.000329062866512686
152.95504760742188,0.00032707274658605456,0.0003284319245722145,0.00032774516148492694
172.44400024414062,0.0003257238131482154,0.00032707274658605456,0.00032639261917211115
1.000000045813705e-18,0.0,0.0003257238131482154,0.0
1.000000045813705e-18,0.0003244070103392005,0.0,0.0
223.9142303466797,0.00032446638215333223,0.0003244070103392005,0.00032443396048620343
212.85647583007812,0.00032485806150361896,0.00032446638215333223,0.00032465907861478627
179.4610595703125,0.00032558926614001393,0.00032485806150361896,0.00032521889079362154
148.12733459472656,0.00032654800452291965,0.00032558926614001393,0.00032606133027002215
126.67900085449219,0.00032756704604253173,0.00032654800452291965,0.00032704739714972675
114.19522094726562,0.00032842991640791297,0.00032756704604253173,0.0003279860829934478
109.17182922363281,0.00032896100310608745,0.00032842991640791297,0.00032868204289115965
110.17996978759766,0.0003290583554189652,0.00032896100310608745,0.0003289966261945665
117.62435913085938,0.0003287200815975666,0.0003290583554189652,0.00032887779525481164
131.6535186767578,0.0003280717064626515,0.0003287200815975666,0.0003283867845311761
151.59271240234375,0.00032729172380641103,0.0003280717064626515,0.00032767487573437393
173.12396240234375,0.0003265530103817582,0.00032729172380641103,0.0003269172157160938
184.9724884033203,0.00032597905374132097,0.0003265530103817582,0.00032626165193505585
179.7277374267578,0.00032561749685555696,0.00032597905374132097,0.00032579369144514203
163.8822021484375,0.000325448636431247,0.00032561749685555696,0.00032552750781178474
149.47779846191406,0.00032537634251639247,0.000325448636431247,0.0003254057082813233
139.50332641601562,0.00032531440956518054,0.00032537634251639247,0.0003253375180065632
134.8558807373047,0.0003251716261729598,0.00032531440956518054,0.0003252345777582377
135.79690551757812,0.00032489534351043403,0.0003251716261729598,0.00032502514659427106
141.81842041015625,0.00032449435093440115,0.00032489534351043403,0.00032468722201883793
153.19984436035156,0.0003240221121814102,0.00032449435093440115,0.0003242517414037138
169.63226318359375,0.00032356311567127705,0.0003240221121814102,0.0003237874188926071
186.482177734375,0.00032322504557669163,0.00032356311567127705,0.00032338988967239857
193.54379272460938,0.00032309317612089217,0.00032322504557669163,0.00032315528369508684
180.63145446777344,0.00032320275204256177,0.00032309317612089217,0.00032314349664375186
157.80641174316406,0.00032350761466659606,0.00032320275204256177,0.00032334914430975914
136.95603942871094,0.00032391466083936393,0.00032350761466659606,0.0003237029304727912
122.34449768066406,0.0003242663515266031,0.00032391466083936393,0.00032408011611551046
114.55322265625,0.00032438174821436405,0.0003242663515266031,0.00032431219005957246
113.31726837158203,0.00032414664747193456,0.00032438174821436405,0.00032425206154584885
118.67176055908203,0.00032353398273698986,0.00032414664747193456,0.0003238291828893125
132.29345703125,0.00032260967418551445,0.00032353398273698986,0.00032306279172189534
157.85765075683594,0.0003215420001652092,0.00032260967418551445,0.00032206944888457656
201.46200561523438,0.0003205397224519402,0.0003215420001652092,0.0003210370196029544
263.4065856933594,0.0003197776968590915,0.0003205397224519402,0.0003201566869392991
298.2655029296875,0.0003193961165379733,0.0003197776968590915,0.00031958555337041616
254.56280517578125,0.00031941127963364124,0.0003193961165379733,0.00031940173357725143
201.96775817871094,0.00031977679464034736,0.00031941127963364124,0.0003195905592292547
167.06983947753906,0.00032036041375249624,0.00031977679464034736,0.00032006323453970253
147.44808959960938,0.0003210291324649006,0.00032036041375249624,0.00032068771542981267
137.6388397216797,0.00032163894502446055,0.0003210291324649006,0.0003213259042240679
135.32342529296875,0.0003221007063984871,0.00032163894502446055,0.0003218614438083023
138.74966430664062,0.00032236918923445046,0.0003221007063984871,0.00032222704612649977
149.2581787109375,0.00032247573835775256,0.00032236918923445046,0.0003224157262593508
164.93031311035156,0.00032249969081021845,0.00032247573835775256,0.0003224822867196053
183.9966278076172,0.0003225485561415553,0.00032249969081021845,0.00032251985976472497
195.7572479248047,0.00032271858071908355,0.0003225485561415553,0.00032262984314002097
188.21397399902344,0.00032307032961398363,0.00032271858071908355,0.0003228903515264392
165.8234405517578,0.0003236010088585317,0.00032307032961398363,0.00032333016861230135
144.52090454101562,0.000324213964631781,0.0003236010088585317,0.0003239000798203051
130.3916473388672,0.0003247818094678223,0.000324213964631781,0.00032448870479129255
123.93865966796875,0.00032517191721126437,0.0003247818094678223,0.00032496670610271394
124.64876556396484,0.0003252911556046456,0.00032517191721126437,0.00032522156834602356
133.98046875,0.0003251431626267731,0.0003252911556046456,0.00032520858803763986
153.8759307861328,0.00032482092501595616,0.0003251431626267731,0.00032497564097866416
188.0305938720703,0.0003244990366511047,0.00032482092501595616,0.00032465584808960557
231.8268585205078,0.0003243412356823683,0.0003244990366511047,0.00032441760413348675
254.3273468017578,0.00032446818659082055,0.0003243412356823683,0.0003244027029722929
229.28907775878906,0.00032492942409589887,0.00032446818659082055,0.0003246961277909577
186.3091278076172,0.0003256560885347426,0.00032492942409589887,0.00032528836163692176
155.60633850097656,0.000326529931044206,0.0003256560885347426,0.00032608647597953677
137.11367797851562,0.00032739649759605527,0.000326529931044206,0.00032695470144972205
126.77943420410156,0.00032808672403916717,0.00032739649759605527,0.00032773171551525593
122.72557830810547,0.00032848131377249956,0.00032808672403916717,0.00032827354152686894
124.150390625,0.000328526773955673,0.00032848131377249956,0.00032849388662725687
130.8806610107422,0.0003282194957137108,0.000328526773955673,0.0003283640253357589
143.2835235595703,0.0003276485367678106,0.0003282194957137108,0.0003279264201410115
161.37527465820312,0.0003269367152824998,0.0003276485367678106,0.00032728665973991156
182.0077667236328,0.00032621860736981034,0.0003269367152824998,0.00032657303381711245
193.3227996826172,0.00032561898115091026,0.00032621860736981034,0.0003259147924836725
184.18817138671875,0.00032519525848329067,0.00032561898115091026,0.0003254027687944472
162.9755401611328,0.0003249497094657272,0.00032519525848329067,0.00032506685238331556
144.1103057861328,0.0003247920249123126,0.0003249497094657272,0.0003248635330237448
132.18185424804688,0.0003246080595999956,0.0003247920249123126,0.00032469123834744096
127.97368621826172,0.00032428745180368423,0.0003246080595999956,0.00032443832606077194
131.705078125,0.00032378514879383147,0.00032428745180368423,0.00032402737997472286
144.14422607421875,0.0003231308073736727,0.00032378514879383147,0.0003234505420550704
166.9769744873047,0.00032243868918158114,0.0003231308073736727,0.0003227792913094163
200.03981018066406,0.00032185320742428303,0.00032243868918158114,0.00032214229577220976
224.9217529296875,0.00032150346669368446,0.00032185320742428303,0.00032167561585083604
213.91627502441406,0.0003214420285075903,0.00032150346669368446,0.0003214697353541851
182.080810546875,0.0003216559998691082,0.0003214420285075903,0.00032154464861378074
154.69676208496094,0.0003220272483304143,0.0003216559998691082,0.0003218353376723826
136.2945098876953,0.0003224149695597589,0.0003220272483304143,0.00032221287256106734
126.35952758789062,0.00032266409834846854,0.0003224149695597589,0.00032252990058623254
122.70087432861328,0.00032265286426991224,0.00032266409834846854,0.0003226482658647001
125.21666717529297,0.0003223297535441816,0.00032265286426991224,0.000322481500916183
134.6885986328125,0.0003217255580238998,0.0003223297535441816,0.0003220191574655473
152.47227478027344,0.00032095174537971616,0.0003217255580238998,0.00032133201602846384
181.38087463378906,0.0003201452491339296,0.00032095174537971616,0.0003205438842996955
219.25172424316406,0.0003194888704456389,0.0003201452491339296,0.00031981407664716244
237.5181121826172,0.0003191170108038932,0.0003194888704456389,0.00031930056866258383
214.46783447265625,0.0003190857532899827,0.0003191170108038932,0.00031909841345623136
175.97598266601562,0.00031937527819536626,0.0003190857532899827,0.00031922583002597094
149.10552978515625,0.0003198753111064434,0.00031937527819536626,0.0003196184989064932
133.33004760742188,0.0003204418462701142,0.0003198753111064434,0.00032014993485063314
127.59320068359375,0.00032094051130115986,0.0003204418462701142,0.0003206817200407386
129.69049072265625,0.0003212981973774731,0.00032094051130115986,0.00032111024484038353
139.17649841308594,0.00032153690699487925,0.0003212981973774731,0.0003214097232557833
1.000000045813705e-18,0.0,0.00032153690699487925,0.0
1.000000045813705e-18,0.00032175338128581643,0.0,0.0
142.29486083984375,0.00032196391839534044,0.00032175338128581643,0.00032185117015615106
134.90745544433594,0.00032224226742982864,0.00032196391839534044,0.000322094711009413
133.5434112548828,0.0003225063264835626,0.00032224226742982864,0.0003223657258786261
137.28228759765625,0.0003227171837352216,0.0003225063264835626,0.00032260367879644036
145.32127380371094,0.00032289797673001885,0.0003227171837352216,0.0003228004206903279
156.48568725585938,0.00032310403184965253,0.00032289797673001885,0.0003229948924854398
165.3619384765625,0.0003233939642086625,0.00032310403184965253,0.0003232435556128621
166.91128540039062,0.00032380668562836945,0.0003233939642086625,0.0003235949552617967
161.2942352294922,0.00032433695741929114,0.00032380668562836945,0.0003240659716539085
150.7378692626953,0.0003249334986321628,0.00032433695741929114,0.0003246284322813153
141.2783203125,0.000325512868585065,0.0003249334986321628,0.00032521539833396673
134.58718872070312,0.0003259858931414783,0.000325512868585065,0.0003257407806813717
132.0078125,0.0003262896789237857,0.0003259858931414783,0.00032612888026051223
133.3812713623047,0.0003263836260885,0.0003262896789237857,0.00032632797956466675
139.34588623046875,0.00032627591281197965,0.0003263836260885,0.00032632186776027083
149.77476501464844,0.0003260175581090152,0.00032627591281197965,0.0003261399397160858
165.33938598632812,0.00032569264294579625,0.0003260175581090152,0.0003258495999034494
184.5272979736328,0.0003254028270021081,0.00032569264294579625,0.0003255434276070446
202.1934814453125,0.00032525125425308943,0.0003254028270021081,0.00032532354816794395
206.40280151367188,0.00032529584132134914,0.00032525125425308943,0.0003252702299505472
193.63064575195312,0.00032556563382968307,0.00032529584132134914,0.00032542686676606536
172.75469970703125,0.00032603004365228117,0.00032556563382968307,0.00032579278922639787
153.65000915527344,0.0003266161947976798,0.00032603004365228117,0.0003263165708631277
140.52369689941406,0.0003272171597927809,0.0003266161947976798,0.00032690874650143087
133.34075927734375,0.00032773771090433,0.0003272171597927809,0.00032746861688792706
131.66018676757812,0.00032810488482937217,0.00032773771090433,0.0003279122756794095
134.1957244873047,0.00032828524126671255,0.00032810488482937217,0.00032818643376231194
140.75823974609375,0.0003283103578723967,0.00032828524126671255,0.00032829001429490745
149.241943359375,0.00032823969377204776,0.0003283103578723967,0.00032826815731823444
158.22462463378906,0.00032813899451866746,0.00032823969377204776,0.0003281832905486226
163.1725616455078,0.00032806050148792565,0.00032813899451866746,0.0003280940873082727
162.21163940429688,0.0003280369855929166,0.00032806050148792565,0.00032804301008582115
156.30648803710938,0.00032805290538817644,0.0003280369855929166,0.000328038731822744
149.0585479736328,0.0003280801174696535,0.00032805290538817644,0.00032805962837301195
143.11123657226562,0.00032805322553031147,0.0003280801174696535,0.00032805916271172464
139.57640075683594,0.0003279232478234917,0.00032805322553031147,0.00032798032043501735
139.27955627441406,0.00032765904325060546,0.0003279232478234917,0.00032778317108750343
143.06561279296875,0.0003272483590990305,0.00032765904325060546,0.00032744614873081446
151.6165771484375,0.00032672574161551893,0.0003272483590990305,0.00032698034192435443
165.45635986328125,0.00032615358941257,0.00032672574161551893,0.000326434092130512
184.31053161621094,0.00032562739215791225,0.00032615358941257,0.00032588609610684216
201.8207244873047,0.0003252385649830103,0.00032562739215791225,0.00032542942790314555
205.16314697265625,0.0003250752342864871,0.0003252385649830103,0.0003251535235904157
187.3336944580078,0.0003251621965318918,0.0003250752342864871,0.0003251145826652646
160.8245391845703,0.0003254618204664439,0.0003251621965318918,0.0003253061731811613
139.13888549804688,0.00032587064197286963,0.0003254618204664439,0.0003256582422181964
124.83024597167969,0.0003262390091549605,0.00032587064197286963,0.00032604479929432273
117.93562316894531,0.0003264141851104796,0.0003262390091549605,0.0003263153485022485
117.54962921142578,0.00032629177439957857,0.0003264141851104796,0.0003263416583649814
123.47747039794922,0.00032586255110800266,0.00032629177439957857,0.00032606691820546985
135.8596649169922,0.00032519566593691707,0.00032586255110800266,0.00032552063930779696
153.78530883789062,0.0003244384715799242,0.00032519566593691707,0.00032481050584465265
171.68789672851562,0.0003237315977457911,0.0003244384715799242,0.00032407985418103635
178.79591369628906,0.00032318028388544917,0.0003237315977457911,0.0003234512696508318
170.09779357910156,0.0003228152636438608,0.00032318028388544917,0.0003229926514904946
155.00367736816406,0.00032260705484077334,0.0003228152636438608,0.00032270493102259934
142.1431427001953,0.0003224537940695882,0.00032260705484077334,0.0003225229447707534
134.80213928222656,0.0003222682571504265,0.0003224537940695882,0.00032235265825875103
133.64926147460938,0.0003219780628569424,0.0003222682571504265,0.0003221146180294454
138.57659912109375,0.0003215654578525573,0.0003219780628569424,0.0003217638295609504
151.3907928466797,0.0003210841678082943,0.0003215654578525573,0.00032131822081282735
172.7081298828125,0.0003206455730833113,0.0003210841678082943,0.00032085992279462516
197.80319213867188,0.00032038980862125754,0.0003206455730833113,0.0003205140819773078
207.23634338378906,0.0003204289823770523,0.00032038980862125754,0.00032040616497397423
184.9222412109375,0.00032082575489766896,0.0003204289823770523,0.0003206231049261987
151.49884033203125,0.00032154261134564877,0.00032082575489766896,0.0003211774746887386
126.497314453125,0.00032243673922494054,0.00032154261134564877,0.00032197977998293936
111.19568634033203,0.0003232781309634447,0.00032243673922494054,0.00032284457120113075
104.1240463256836,0.0003238559002056718,0.0003232781309634447,0.0003235524345654994
103.695068359375,0.0003240093938075006,0.0003238559002056718,0.00032391806598752737
109.45999908447266,0.0003237258060835302,0.0003240093938075006,0.0003238545614294708
121.96077728271484,0.0003231012960895896,0.0003237258060835302,0.000323403044603765
140.8416748046875,0.0003223491949029267,0.0003231012960895896,0.0003227174165658653
161.38162231445312,0.00032165664015337825,0.0003223491949029267,0.00032199706765823066
170.78402709960938,0.00032118079252541065,0.00032165664015337825,0.0003214136231690645
162.94586181640625,0.0003209675778634846,0.00032118079252541065,0.0003210686263628304
148.75994873046875,0.0003209704882465303,0.0003209675778634846,0.0003209622809663415
136.93606567382812,0.00032109153107739985,0.0003209704882465303,0.00032102293334901333
131.28550720214844,0.0003212238079868257,0.00032109153107739985,0.00032114883651956916
131.91896057128906,0.00032129226019605994,0.0003212238079868257,0.0003212493029423058
139.61610412597656,0.0003213020972907543,0.00032129226019605994,0.00032128943712450564
154.0252685546875,0.00032130899489857256,0.0003213020972907543,0.0003212992742192
170.62767028808594,0.0003214402822777629,0.00032130899489857256,0.00032136961817741394
174.44004821777344,0.0003217950288672,0.0003214402822777629,0.0003216128097847104
157.71717834472656,0.0003224178799428046,0.0003217950288672,0.00032210032804869115
132.52847290039062,0.00032324573840014637,0.0003224178799428046,0.00032282283063977957
113.04737091064453,0.00032409222330898046,0.00032324573840014637,0.0003236565098632127
101.76164245605469,0.00032469764119014144,0.00032409222330898046,0.00032437959453091025
97.3634033203125,0.00032482604729011655,0.00032469764119014144,0.00032474519684910774
100.0506820678711,0.00032435887260362506,0.00032482604729011655,0.00032457668567076325
110.47379302978516,0.00032335659489035606,0.00032435887260362506,0.0003238446079194546
131.14334106445312,0.0003220301296096295,0.00032335659489035606,0.0003226838307455182
164.25852966308594,0.0003206630935892463,0.0003220301296096295,0.0003213404561392963
200.04103088378906,0.00031952781137079,0.0003206630935892463,0.00032009146525524557
205.1066436767578,0.00031877440051175654,0.00031952781137079,0.00031914759892970324
178.764404296875,0.0003184161032550037,0.00031877440051175654,0.0003185907262377441
152.17828369140625,0.0003183672670274973,0.0003184161032550037,0.00031838531140238047
135.68739318847656,0.00031847733771428466,0.0003183672670274973,0.0003184141532983631
128.0803680419922,0.00031862163450568914,0.00031847733771428466,0.0003185402601957321
1.000000045813705e-18,0.0,0.00031862163450568914,0.0
1.000000045813705e-18,0.00031837253482080996,0.0,0.0
82.10982513427734,0.00032245792681351304,0.00031837253482080996,0.00032038515200838447
63.50130844116211,0.0003274730988778174,0.00032245792681351304,0.0003249154251534492
55.00569152832031,0.00033209583489224315,0.0003274730988778174,0.0003297216026112437
51.59561538696289,0.0003351957129780203,0.00033209583489224315,0.0003335794317536056
51.90015411376953,0.0003361068374942988,0.0003351957129780203,0.00033558899303898215
56.40983200073242,0.0003348198952153325,0.0003361068374942988,0.00033541073207743466
68.16810607910156,0.0003320684772916138,0.0003348198952153325,0.00033340626396238804
97.4789810180664,0.0003291928442195058,0.0003320684772916138,0.00033061078283935785
176.78553771972656,0.0003277780779171735,0.0003291928442195058,0.00032847997499629855
152.78781127929688,0.00032907549757510424,0.0003277780779171735,0.00032841958454810083
80.2078857421875,0.0003333435161039233,0.00032907549757510424,0.0003311770560685545
54.44560623168945,0.00033951597288250923,0.0003333435161039233,0.000336358294589445
44.266258239746094,0.00034544517984613776,0.00033951597288250923,0.0003423793241381645
41.3115348815918,0.00034879951272159815,0.00034544517984613776,0.0003470160881988704
44.000492095947266,0.0003484093467704952,0.00034879951272159815,0.0003485149354673922
54.45614242553711,0.0003450847289059311,0.0003484093467704952,0.00034668564330786467
81.32038879394531,0.0003411151119507849,0.0003450847289059311,0.0003430690267123282
138.11566162109375,0.00033886125311255455,0.0003411151119507849,0.0003399779670871794
121.87611389160156,0.00033951265504583716,0.00033886125311255455,0.00033917586551979184
78.55890655517578,0.00034276879159733653,0.00033951265504583716,0.00034110943670384586
59.37712860107422,0.00034726824378594756,0.00034276879159733653,0.0003449621144682169
50.92280197143555,0.00035126489819958806,0.00034726824378594756,0.00034919322934001684
47.8137321472168,0.00035326258512213826,0.00035126489819958806,0.0003521853359416127
48.52880096435547,0.00035246150218881667,0.00035326258512213826,0.00035278755240142345
53.62226867675781,0.0003489908413030207,0.00035246150218881667,0.00035066198324784636
66.37125396728516,0.00034389609936624765,0.0003489908413030207,0.00034639585646800697
97.67488098144531,0.00033884713775478303,0.00034389609936624765,0.00034134514862671494
166.00811767578125,0.0003355510998517275,0.00033884713775478303,0.00033718952909111977
123.95372772216797,0.00033508863998577,0.0003355510998517275,0.0003353093925397843
72.01111602783203,0.00033736234763637185,0.00033508863998577,0.00033619144232943654
51.957618713378906,0.00034093717113137245,0.00033736234763637185,0.0003390820638742298
44.052642822265625,0.00034358768607489765,0.00034093717113137245,0.000342171493684873
42.597599029541016,0.0003433401579968631,0.00034358768607489765,0.00034336981480009854
46.8546142578125,0.0003396155661903322,0.0003433401579968631,0.00034139634226448834
59.856788635253906,0.0003336107765790075,0.0003396155661903322,0.00033655413426458836
93.75483703613281,0.0003275439376011491,0.0003336107765790075,0.00033054547384381294
184.51068115234375,0.00032336259027943015,0.0003275439376011491,0.0003254423209000379
160.50083923339844,0.0003219037607777864,0.00032336259027943015,0.00032262661261484027
94.79557800292969,0.00032282568281516433,0.0003219037607777864,0.0003223468957003206
70.01227569580078,0.0003250280278734863,0.00032282568281516433,0.0003238922217860818
59.512516021728516,0.0003272072062827647,0.0003250280278734863,0.00032606994500383735
55.44087600708008,0.0003282468533143401,0.0003272072062827647,0.0003276736242696643
55.55471420288086,0.0003275302588008344,0.0003282468533143401,0.0003278358490206301
59.77741622924805,0.0003250307636335492,0.0003275302588008344,0.000326233304804191
70.08793640136719,0.0003212988958694041,0.0003250307636335492,0.00032312743132933974
93.60047912597656,0.00031728699104860425,0.0003212988958694041,0.00031926913652569056
157.99554443359375,0.00031411240343004465,0.00031728699104860425,0.00031568994745612144
325.5907287597656,0.00031272292835637927,0.00031411240343004465,0.00031341591966338456
158.04925537109375,0.00031359901186078787,0.00031272292835637927,0.0003131548874080181
88.82437133789062,0.0003165023517794907,0.00031359901186078787,0.00031502768979407847
64.3862075805664,0.0003204960667062551,0.0003165023517794907,0.00031845454941503704
54.34744644165039,0.00032419507624581456,0.0003204960667062551,0.00032228557392954826
51.51398849487305,0.00032633543014526367,0.00032419507624581456,0.0003252023016102612
54.311012268066406,0.000326335895806551,0.00032633543014526367,0.00032628083135932684
64.11199951171875,0.00032459074282087386,0.000326335895806551,0.0003254232578910887
86.59818267822266,0.00032222550362348557,0.00032459074282087386,0.00032338505843654275
139.94395446777344,0.0003205329121556133,0.00032222550362348557,0.00032137043308466673
244.36090087890625,0.0003203905071131885,0.0003205329121556133,0.0003204595122952014
192.5886688232422,0.00032207113690674305,0.0003203905071131885,0.00032122587435878813
124.12928771972656,0.00032527613802812994,0.00032207113690674305,0.00032365956576541066
94.46175384521484,0.0003293855697847903,0.00032527613802812994,0.0003273063339293003
80.45125579833984,0.00033367416472174227,0.0003293855697847903,0.00033149748924188316
73.55537414550781,0.0003375002124812454,0.00033367416472174227,0.00033555086702108383
70.84466552734375,0.00034039828460663557,0.0003375002124812454,0.00033891259226948023
71.1460189819336,0.0003421218425501138,0.00034039828460663557,0.0003412255900911987
74.39435577392578,0.0003426660259719938,0.0003421218425501138,0.0003423633461352438
81.15644073486328,0.00034223299007862806,0.0003426660259719938,0.00034242396941408515
92.93492126464844,0.00034119526389986277,0.00034223299007862806,0.0003416945110075176
112.73267364501953,0.00034004406188614666,0.00034119526389986277,0.0003406063187867403
141.97613525390625,0.0003392960934434086,0.00034004406188614666,0.0003396619576960802
162.1815643310547,0.00033939810236915946,0.0003392960934434086,0.00033934114617295563
139.73416137695312,0.0003405986353754997,0.00033939810236915946,0.0003399896086193621
105.45230102539062,0.0003428512718528509,0.0003405986353754997,0.00034170813160017133
82.21804809570312,0.00034573645098134875,0.0003428512718528509,0.00034426565980538726
69.24957275390625,0.0003485502675175667,0.00034573645098134875,0.000347104505635798
62.8529052734375,0.00035048305289819837,0.0003485502675175667,0.0003494713455438614
61.52371597290039,0.00035090837627649307,0.00035048305289819837,0.00035064975963905454
64.95568084716797,0.0003496445424389094,0.00035090837627649307,0.0003502350300550461
74.34364318847656,0.00034702467382885516,0.0003496445424389094,0.0003483013715595007
93.1159439086914,0.0003437874838709831,0.00034702467382885516,0.00034538304316811264
127.14168548583984,0.00034078495809808373,0.0003437874838709831,0.0003422729205340147
173.5497283935547,0.0003386802563909441,0.00034078495809808373,0.0003397258697077632
175.37698364257812,0.00033779320074245334,0.0003386802563909441,0.00033823144622147083
135.53208923339844,0.00033806374995037913,0.00033779320074245334,0.0003379197441972792
105.83678436279297,0.0003391618374735117,0.00033806374995037913,0.00033859768882393837
88.61343383789062,0.0003405966854188591,0.0003391618374735117,0.00033985727350227535
78.69989013671875,0.0003418370324652642,0.0003405966854188591,0.00034118915209546685
73.40679168701172,0.0003424112219363451,0.0003418370324652642,0.0003420927096158266
71.34656524658203,0.0003419792337808758,0.0003424112219363451,0.00034216209314763546
72.25269317626953,0.0003403893788345158,0.0003419792337808758,0.00034115134621970356
76.72047424316406,0.00033770588925108314,0.0003403893788345158,0.00033901690039783716
86.40021514892578,0.00033422408159822226,0.00033770588925108314,0.00033593870466575027
105.6970443725586,0.00033046334283426404,0.00033422408159822226,0.0003323241835460067
145.1548309326172,0.00032706448109820485,0.00033046334283426404,0.0003287522995378822
210.67236328125,0.0003246840788051486,0.00032706448109820485,0.00032586895395070314
184.35081481933594,0.0003237915807403624,0.0003246840788051486,0.0003242332604713738
115.32169342041016,0.0003244909457862377,0.0003237915807403624,0.00032412935979664326
80.906982421875,0.0003264154656790197,0.0003244909457862377,0.00032542727421969175
64.5551986694336,0.00032873015152290463,0.0003264154656790197,0.0003275316848885268
1.000000045813705e-18,0.0,0.00032873015152290463,0.0
1.000000045813705e-18,0.0003306121507193893,0.0,0.0
61.28506088256836,0.00032873410964384675,0.0003306121507193893,0.0003296286449767649
73.10282897949219,0.0003257390344515443,0.00032873410964384675,0.00032720330636948347
98.50130462646484,0.00032257966813631356,0.0003257390344515443,0.00032413945882581174
149.65084838867188,0.0003202639636583626,0.00032257966813631356,0.0003214130993001163
189.2797088623047,0.0003194404998794198,0.0003202639636583626,0.000319848011713475
141.27032470703125,0.00032024853862822056,0.0003194404998794198,0.0003198367194272578
101.29899597167969,0.0003223492531105876,0.00032024853862822056,0.0003212819283362478
80.74286651611328,0.0003250925801694393,0.0003223492531105876,0.00032369347172789276
70.02613830566406,0.00032772563281469047,0.0003250925801694393,0.0003263734106440097
64.7202377319336,0.00032955972710624337,0.00032772563281469047,0.0003286024439148605
63.0600471496582,0.00033011328196153045,0.00032955972710624337,0.0003297953517176211
64.7210693359375,0.0003292025066912174,0.00033011328196153045,0.000329618836985901
70.34562683105469,0.0003269783337600529,0.0003292025066912174,0.0003280561068095267


==> figs/data/curv_SGD_alpha_0.01_beta_1.0_lr0.01_NN1.csv <==
curvature,Vk_2,Vkm1_2,Vkm1Vk
1.000000045813705e-18,0.0019702601712197065,0.0,0.0
1.169350266456604,0.0009410213679075241,0.0019702601712197065,-0.0010983868269249797
0.9448538422584534,0.00046303958515636623,0.0009410213679075241,-0.0004422296769917011
0.8057126402854919,0.00024092647072393447,0.00046303958515636623,-0.00014880888920743018
0.7700603604316711,0.00014065344294067472,0.00024092647072393447,-2.292043063789606e-05
0.8410518169403076,9.40363752306439e-05,0.00014065344294067472,2.6936828362522647e-05
1.046129584312439,7.163367990870029e-05,9.40363752306439e-05,4.524846372078173e-05
1.4191702604293823,5.9940124629065394e-05,7.163367990870029e-05,5.009899177821353e-05
2.0480051040649414,5.322706783772446e-05,5.9940124629065394e-05,5.015002534491941e-05
3.0052661895751953,4.890250784228556e-05,5.322706783772446e-05,4.8354930186178535e-05
4.538792133331299,4.585286296787672e-05,4.890250784228556e-05,4.6263448894023895e-05
6.658477306365967,4.353467375040054e-05,4.585286296787672e-05,4.419824108481407e-05
10.013445854187012,4.16932234656997e-05,4.353467375040054e-05,4.2400541133247316e-05
13.80656623840332,4.0179231291403994e-05,4.16932234656997e-05,4.082612940692343e-05
19.53065299987793,3.8909376598894596e-05,4.0179231291403994e-05,3.948947778553702e-05
23.901100158691406,3.78237382392399e-05,3.8909376598894596e-05,3.833055598079227e-05
30.29865837097168,3.6883193388348445e-05,3.78237382392399e-05,3.733115590875968e-05
33.608001708984375,3.605675738072023e-05,3.6883193388348445e-05,3.645234392024577e-05
39.065895080566406,3.532165283104405e-05,3.605675738072023e-05,3.567635212675668e-05
41.761192321777344,3.465991176199168e-05,3.532165283104405e-05,3.497986836009659e-05
46.39693832397461,3.4057760785799474e-05,3.465991176199168e-05,3.4350170608377084e-05
49.11430740356445,3.350412589497864e-05,3.4057760785799474e-05,3.3773416362237185e-05
53.20988464355469,3.2990214094752446e-05,3.350412589497864e-05,3.324089266243391e-05
56.00636672973633,3.2509382435819134e-05,3.2990214094752446e-05,3.274426853749901e-05
59.62041473388672,3.205570101272315e-05,3.2509382435819134e-05,3.2277763239108026e-05
62.40925216674805,3.1624858820578083e-05,3.205570101272315e-05,3.18360143864993e-05
65.59806060791016,3.121337795164436e-05,3.1624858820578083e-05,3.141533670714125e-05
68.11412811279297,3.081813338212669e-05,3.121337795164436e-05,3.101232141489163e-05
70.80402374267578,3.043691503989976e-05,3.081813338212669e-05,3.0624411010649055e-05
73.00126647949219,3.0067587431403808e-05,3.043691503989976e-05,3.0249380870372988e-05
75.20492553710938,2.9708673537243158e-05,3.0067587431403808e-05,2.988547748827841e-05
76.99256134033203,2.9358670872170478e-05,2.9708673537243158e-05,2.9531189284170978e-05
78.8648910522461,2.9016408007009886e-05,2.9358670872170478e-05,2.9185215680627152e-05
80.42450714111328,2.868119190679863e-05,2.9016408007009886e-05,2.884660534618888e-05
81.89952850341797,2.8351987566566095e-05,2.868119190679863e-05,2.851451063179411e-05
83.18504333496094,2.8028074666508473e-05,2.8351987566566095e-05,2.818804932758212e-05
84.35496520996094,2.770886021608021e-05,2.8028074666508473e-05,2.7866572054335847e-05
85.44512176513672,2.739381670835428e-05,2.770886021608021e-05,2.75495203823084e-05
86.52469635009766,2.7082689484814182e-05,2.739381670835428e-05,2.7236506866756827e-05
87.38195037841797,2.6774767320603132e-05,2.7082689484814182e-05,2.692704219953157e-05
88.22026062011719,2.646986467880197e-05,2.6774767320603132e-05,2.6620686185196973e-05
88.98539733886719,2.6167619580519386e-05,2.646986467880197e-05,2.6317162337363698e-05
89.66677856445312,2.586790287750773e-05,2.6167619580519386e-05,2.6016226911451668e-05
90.25318145751953,2.5570227080606855e-05,2.586790287750773e-05,2.571757067926228e-05
90.89599609375,2.5274503059335984e-05,2.5570227080606855e-05,2.5420911697437987e-05
91.4323501586914,2.4980607122415677e-05,2.5274503059335984e-05,2.5126137188635767e-05
92.02289581298828,2.468819366185926e-05,2.4980607122415677e-05,2.4833017960190773e-05
92.4947738647461,2.4397368179052137e-05,2.468819366185926e-05,2.4541430320823565e-05
92.92716979980469,2.410764864180237e-05,2.4397368179052137e-05,2.4251185095636174e-05
93.31695556640625,2.3819278794690035e-05,2.410764864180237e-05,2.3962167688296176e-05
93.65991973876953,2.353194577153772e-05,2.3819278794690035e-05,2.3674339900026098e-05
94.0826644897461,2.324572778888978e-05,2.353194577153772e-05,2.3387590772472322e-05
94.29056549072266,2.2960444766795263e-05,2.324572778888978e-05,2.3101860278984532e-05
94.6427230834961,2.2676063963444903e-05,2.2960444766795263e-05,2.2817050194134936e-05
94.80156707763672,2.239259447378572e-05,2.2676063963444903e-05,2.25331423280295e-05
94.93212127685547,2.211005994467996e-05,2.239259447378572e-05,2.225015668955166e-05
95.21163177490234,2.182820753660053e-05,2.211005994467996e-05,2.19679823203478e-05
95.2105484008789,2.1547395590459928e-05,2.182820753660053e-05,2.168666287616361e-05
95.35890197753906,2.1267240299494006e-05,2.1547395590459928e-05,2.1406194719020277e-05
95.40081787109375,2.0987949028494768e-05,2.1267240299494006e-05,2.1126485080458224e-05
95.48429107666016,2.070959089905955e-05,2.0987949028494768e-05,2.0847674022661522e-05
95.4174575805664,2.0432198652997613e-05,2.070959089905955e-05,2.0569808839354664e-05
95.39022827148438,2.0155714082648046e-05,2.0432198652997613e-05,2.0292882254580036e-05
95.36475372314453,1.98802663362585e-05,2.0155714082648046e-05,2.00169270101469e-05
95.34111022949219,1.9605860870797187e-05,1.98802663362585e-05,1.9742012227652594e-05
95.23817443847656,1.9332563169882633e-05,1.9605860870797187e-05,1.946817064890638e-05
94.88965606689453,1.9060300473938696e-05,1.9332563169882633e-05,1.9195394997950643e-05
94.8258056640625,1.8789318346534856e-05,1.9060300473938696e-05,1.8923783500213176e-05
94.59712219238281,1.851974957389757e-05,1.8789318346534856e-05,1.865351623564493e-05
94.36682891845703,1.8251505025546066e-05,1.851974957389757e-05,1.838461685110815e-05
94.26200866699219,1.7984708392759785e-05,1.8251505025546066e-05,1.8117107174475677e-05
93.94478607177734,1.7719379684422165e-05,1.7984708392759785e-05,1.785105087037664e-05
93.49763488769531,1.7455697161494754e-05,1.7719379684422165e-05,1.7586549802217633e-05
93.21904754638672,1.719376268738415e-05,1.7455697161494754e-05,1.732374948915094e-05
92.85308837890625,1.693356898613274e-05,1.719376268738415e-05,1.7062691767932847e-05
92.48538208007812,1.667524702497758e-05,1.693356898613274e-05,1.6803440303192474e-05
92.02985382080078,1.641894778003916e-05,1.667524702497758e-05,1.6546135157113895e-05
91.70225524902344,1.616459667275194e-05,1.641894778003916e-05,1.629081816645339e-05
91.28706359863281,1.591244654264301e-05,1.616459667275194e-05,1.603757482371293e-05
90.82720184326172,1.5662495570722967e-05,1.591244654264301e-05,1.5786530639161356e-05
90.27967834472656,1.5414931112900376e-05,1.5662495570722967e-05,1.553777838125825e-05
89.86172485351562,1.5169712241913658e-05,1.5414931112900376e-05,1.529139444755856e-05
89.3563461303711,1.4926945368642919e-05,1.5169712241913658e-05,1.5047407941892743e-05
88.76424407958984,1.4686783288198058e-05,1.4926945368642919e-05,1.4805948922003154e-05
88.19448852539062,1.4449327863985673e-05,1.4686783288198058e-05,1.4567146536137443e-05
87.75469970703125,1.4214527254807763e-05,1.4449327863985673e-05,1.4331027159641962e-05
87.20772552490234,1.3982547898194753e-05,1.4214527254807763e-05,1.4097644452704117e-05
86.64078521728516,1.3753545317740645e-05,1.3982547898194753e-05,1.3867161214875523e-05
86.03241729736328,1.3527418559533544e-05,1.3753545317740645e-05,1.3639602912007831e-05
85.42638397216797,1.3304324056662153e-05,1.3527418559533544e-05,1.34149995574262e-05
84.84431457519531,1.3084355487080757e-05,1.3304324056662153e-05,1.319347575190477e-05
84.30705261230469,1.2867457371612545e-05,1.3084355487080757e-05,1.2975051504326984e-05
83.66777801513672,1.2653955309360754e-05,1.2867457371612545e-05,1.2759859600919299e-05
83.13675689697266,1.2443552805052605e-05,1.2653955309360754e-05,1.2547916412586346e-05
82.42180633544922,1.2236630027473439e-05,1.2443552805052605e-05,1.2339260138105601e-05
81.96105194091797,1.2032995982735883e-05,1.2236630027473439e-05,1.2133993550378364e-05
81.23535919189453,1.1832858945126645e-05,1.2032995982735883e-05,1.193211483041523e-05
80.78272247314453,1.1636077033472247e-05,1.1832858945126645e-05,1.1733667633961886e-05
79.96678924560547,1.1442917639215011e-05,1.1636077033472247e-05,1.1538701983226929e-05
79.56424713134766,1.1253156117163599e-05,1.1442917639215011e-05,1.134725425799843e-05
78.76288604736328,1.1067112609453034e-05,1.1253156117163599e-05,1.1159358109580353e-05
78.35060119628906,1.0884554285439663e-05,1.1067112609453034e-05,1.0975070836138912e-05
77.4859390258789,1.0705707609304227e-05,1.0884554285439663e-05,1.0794372428790666e-05
77.16468811035156,1.0530474355618935e-05,1.0705707609304227e-05,1.0617348380037583e-05
76.14266967773438,1.0358837243984453e-05,1.0530474355618935e-05,1.0443913197377697e-05
75.87156677246094,1.019096453092061e-05,1.0358837243984453e-05,1.0274176020175219e-05
74.49601745605469,1.002668432192877e-05,1.019096453092061e-05,1.0108090464200359e-05
74.1778793334961,9.866163054539356e-06,1.002668432192877e-05,9.945706551661715e-06
72.36608123779297,9.709200639917981e-06,9.866163054539356e-06,9.786943337530829e-06
71.68733978271484,9.555968063068576e-06,9.709200639917981e-06,9.631853572500404e-06
68.79177856445312,9.40646441449644e-06,9.555968063068576e-06,9.480431799602229e-06
67.27818298339844,9.26055417949101e-06,9.40646441449644e-06,9.332705303677358e-06
62.40376663208008,9.118359230342321e-06,9.26055417949101e-06,9.188515832647681e-06
58.84320831298828,8.979828635347076e-06,9.118359230342321e-06,9.04803800949594e-06
51.564971923828125,8.84495057107415e-06,8.979828635347076e-06,8.910979886422865e-06
45.531402587890625,8.71377324074274e-06,8.84495057107415e-06,8.777527000347618e-06
37.237579345703125,8.586481271777302e-06,8.71377324074274e-06,8.64731555338949e-06
30.620361328125,8.463110134471208e-06,8.586481271777302e-06,8.520587471139152e-06
23.782958984375,8.343911758856848e-06,8.463110134471208e-06,8.396469638682902e-06
18.578420639038086,8.229550076066516e-06,8.343911758856848e-06,8.275183063233271e-06
14.032958984375,8.121081009448972e-06,8.229550076066516e-06,8.155124305631034e-06
10.64985466003418,8.02030353952432e-06,8.121081009448972e-06,8.035820428631268e-06
7.939728736877441,7.930913852760568e-06,8.02030353952432e-06,7.913184163044207e-06
5.94174337387085,7.859453035052866e-06,7.930913852760568e-06,7.784011359035503e-06
4.414180278778076,7.81865219323663e-06,7.859453035052866e-06,7.636805094080046e-06
3.299945592880249,7.831808034097776e-06,7.81865219323663e-06,7.457170795532875e-06
2.480130434036255,7.944089702505153e-06,7.831808034097776e-06,7.208655915746931e-06
1.9022257328033447,8.240770512202289e-06,7.944089702505153e-06,6.834174200776033e-06
1.5086371898651123,8.885694114724174e-06,8.240770512202289e-06,6.208312697708607e-06
1.2697381973266602,1.0198357813351322e-05,8.885694114724174e-06,5.110669007990509e-06
1.1631220579147339,1.2790330401912797e-05,1.0198357813351322e-05,3.0869143756717676e-06
1.1838665008544922,1.788748340914026e-05,1.2790330401912797e-05,-7.151858767429076e-07
1.3361040353775024,2.7818612579721957e-05,1.788748340914026e-05,-8.008215445443057e-06
1.64657461643219,4.742671808344312e-05,2.7818612579721957e-05,-2.213063635281287e-05
2.1478309631347656,8.569375495426357e-05,4.742671808344312e-05,-4.972347596776672e-05
2.9266860485076904,0.00016235945804510266,8.569375495426357e-05,-0.0001040952411131002
4.051304340362549,0.00031191122252494097,0.00016235945804510266,-0.0002114581293426454
5.762632846832275,0.0006173470173962414,0.00031191122252494097,-0.0004255365929566324
8.082700729370117,0.0012040829751640558,0.0006173470173962414,-0.0008492032065987587
11.475892066955566,0.00242487620562315,0.0012040829751640558,-0.0016956138424575329
13.356173515319824,0.004634588956832886,0.00242487620562315,-0.003334351582452655
14.020153999328613,0.009183662012219429,0.004634588956832886,-0.006491027772426605
9.077961921691895,0.015973620116710663,0.009183662012219429,-0.011983327567577362
8.110565185546875,0.02766069583594799,0.015973620116710663,-0.02074151113629341
4.617487907409668,0.03710229694843292,0.02766069583594799,-0.031011473387479782
4.620036602020264,0.041393086314201355,0.03710229694843292,-0.038151100277900696
3.2496721744537354,0.035481348633766174,0.041393086314201355,-0.036735136061906815
3.9187300205230713,0.02167903631925583,0.035481348633766174,-0.02717713639140129
4.445645332336426,0.012129385024309158,0.02167903631925583,-0.015984660014510155
5.727166652679443,0.005675750784575939,0.012129385024309158,-0.008237794041633606
5.318148136138916,0.0027322829701006413,0.005675750784575939,-0.003904331475496292
3.7857658863067627,0.001266994746401906,0.0027322829701006413,-0.0018302412936463952
2.682950735092163,0.0006186000537127256,0.001266994746401906,-0.0008547528414055705
1.9929908514022827,0.00030648475512862206,0.0006186000537127256,-0.00040736113442108035
1.5237452983856201,0.00016045593656599522,0.00030648475512862206,-0.00019516301108524203
1.217395544052124,8.77166457939893e-05,0.00016045593656599522,-9.425047028344125e-05
1.0152004957199097,5.14069979544729e-05,8.77166457939893e-05,-4.410403926158324e-05
0.8990986347198486,3.239120633224957e-05,5.14069979544729e-05,-1.916434121085331e-05
0.8519734144210815,2.2280693883658387e-05,3.239120633224957e-05,-6.148235115688294e-06
0.865490198135376,1.6676578525220975e-05,2.2280693883658387e-05,5.591185185949143e-07
0.9370181560516357,1.3494134691427462e-05,1.6676578525220975e-05,4.201967385597527e-06
1.062310814857483,1.1607517990341876e-05,1.3494134691427462e-05,6.103518899180926e-06
1.2475446462631226,1.0449066394357942e-05,1.1607517990341876e-05,7.151624686230207e-06
1.4882729053497314,9.700709597382229e-06,1.0449066394357942e-05,7.673816071473993e-06
1.799262285232544,9.193965524900705e-06,9.700709597382229e-06,7.942706361063756e-06
2.1705167293548584,8.830469596432522e-06,9.193965524900705e-06,8.040162356337532e-06
2.6279776096343994,8.555841304769274e-06,8.830469596432522e-06,8.059852916630916e-06
3.1489028930664062,8.337236067745835e-06,8.555841304769274e-06,8.02061640570173e-06
3.775364637374878,8.155574505508412e-06,8.337236067745835e-06,7.958429705468006e-06
4.462798118591309,7.999047738849185e-06,8.155574505508412e-06,7.876051313360222e-06
5.276158332824707,7.860406185500324e-06,7.999047738849185e-06,7.788717994117178e-06
6.138899326324463,7.73506053519668e-06,7.860406185500324e-06,7.695507520111278e-06
7.145425319671631,7.620082669745898e-06,7.73506053519668e-06,7.6034302765037864e-06
8.178691864013672,7.513553100579884e-06,7.620082669745898e-06,7.511154763051309e-06
9.366459846496582,7.414012998196995e-06,7.513553100579884e-06,7.422024282277562e-06
10.548123359680176,7.320556960621616e-06,7.414012998196995e-06,7.3348733167222235e-06
11.8810396194458,7.232675670820754e-06,7.320556960621616e-06,7.251473107316997e-06
13.17318344116211,7.1497274802823085e-06,7.232675670820754e-06,7.171069228206761e-06
14.5960054397583,7.071339950925903e-06,7.1497274802823085e-06,7.094400189089356e-06
15.948526382446289,6.997192031121813e-06,7.071339950925903e-06,7.020970770099666e-06
17.38585090637207,6.9270718086045235e-06,6.997192031121813e-06,6.951131581445225e-06
18.740631103515625,6.860768735350575e-06,6.9270718086045235e-06,6.8846115937049035e-06
20.114057540893555,6.798049071221612e-06,6.860768735350575e-06,6.821467195550213e-06
21.41516876220703,6.738718639098806e-06,6.798049071221612e-06,6.761498298146762e-06
22.64007568359375,6.6827315094997175e-06,6.738718639098806e-06,6.704670340695884e-06
23.834793090820312,6.6298052843194455e-06,6.6827315094997175e-06,6.650899649685016e-06
24.852787017822266,6.5798949435702525e-06,6.6298052843194455e-06,6.599992957490031e-06
25.910734176635742,6.53285769658396e-06,6.5798949435702525e-06,6.551983005920192e-06
26.685367584228516,6.4885812207649e-06,6.53285769658396e-06,6.506638328573899e-06
27.574687957763672,6.4469504650332965e-06,6.4885812207649e-06,6.46400394543889e-06
28.078269958496094,6.407799446606077e-06,6.4469504650332965e-06,6.423791091947351e-06
28.790781021118164,6.371119980030926e-06,6.407799446606077e-06,6.386098903021775e-06
29.020193099975586,6.336718797683716e-06,6.371119980030926e-06,6.350641797325807e-06
29.539779663085938,6.3045572460396215e-06,6.336718797683716e-06,6.317512088571675e-06
29.483173370361328,6.274487532209605e-06,6.3045572460396215e-06,6.28640191280283e-06
29.79233169555664,6.246525572350947e-06,6.274487532209605e-06,6.257478162297048e-06
29.46653938293457,6.220423074410064e-06,6.246525572350947e-06,6.230384315131232e-06
29.55975914001465,6.196266895130975e-06,6.220423074410064e-06,6.20529272055137e-06
28.979644775390625,6.17389787294087e-06,6.196266895130975e-06,6.181901426316472e-06
28.85435676574707,6.153191407065606e-06,6.17389787294087e-06,6.160345037642401e-06
28.05840492248535,6.134165232651867e-06,6.153191407065606e-06,6.1402793107845355e-06
27.720008850097656,6.116733857197687e-06,6.134165232651867e-06,6.1219670897116885e-06
26.722572326660156,6.100770406192169e-06,6.116733857197687e-06,6.104979092924623e-06
26.181514739990234,6.0862712416565046e-06,6.100770406192169e-06,6.089580438128905e-06
25.03050994873047,6.073175427445676e-06,6.0862712416565046e-06,6.075376404623967e-06
24.306903839111328,6.061344720365014e-06,6.073175427445676e-06,6.06263029112597e-06
23.04669952392578,6.0508041315188166e-06,6.061344720365014e-06,6.050878255337011e-06
22.176061630249023,6.041494543751469e-06,6.0508041315188166e-06,6.0405068325053435e-06
20.85419464111328,6.033326371834846e-06,6.041494543751469e-06,6.03097350904136e-06
19.87769317626953,6.026324626873247e-06,6.033326371834846e-06,6.022698471497279e-06
18.544933319091797,6.020399723638548e-06,6.026324626873247e-06,6.01510691922158e-06
17.50735092163086,6.01551209911122e-06,6.020399723638548e-06,6.008639047649922e-06
16.203433990478516,6.011754521750845e-06,6.01551209911122e-06,6.002677764627151e-06
15.14773941040039,6.008941909385612e-06,6.011754521750845e-06,5.997743755870033e-06
13.912007331848145,6.007193405821454e-06,6.008941909385612e-06,5.993032118567498e-06
12.887436866760254,6.006526746205054e-06,6.007193405821454e-06,5.989252713334281e-06
11.752236366271973,6.0069060054956935e-06,6.006526746205054e-06,5.985431926092133e-06
10.789046287536621,6.008455329720164e-06,6.0069060054956935e-06,5.982315087749157e-06
9.77049446105957,6.0112997743999586e-06,6.008455329720164e-06,5.978804438200314e-06
8.894359588623047,6.015506642143009e-06,6.0112997743999586e-06,5.975751719233813e-06
8.002735137939453,6.021304216119461e-06,6.015506642143009e-06,5.971691734885098e-06
7.22782564163208,6.029014457453741e-06,6.021304216119461e-06,5.967643573967507e-06
6.463555335998535,6.039005711500067e-06,6.029014457453741e-06,5.961740043858299e-06
5.795567989349365,6.051796844985802e-06,6.039005711500067e-06,5.95504070588504e-06
5.154303550720215,6.0682314142468385e-06,6.051796844985802e-06,5.945057182543678e-06
4.592503547668457,6.0892557485203724e-06,6.0682314142468385e-06,5.93287950323429e-06
4.065253257751465,6.1162754718679935e-06,6.0892557485203724e-06,5.9149037952010985e-06
3.604017734527588,6.151296020107111e-06,6.1162754718679935e-06,5.892032277188264e-06
3.1799917221069336,6.196894901222549e-06,6.151296020107111e-06,5.858979875483783e-06
2.8106167316436768,6.2569260990130715e-06,6.196894901222549e-06,5.815832992084324e-06
2.4777650833129883,6.336501428449992e-06,6.2569260990130715e-06,5.754419362347107e-06
2.1905479431152344,6.4427686083945446e-06,6.336501428449992e-06,5.67279357710504e-06
1.9376506805419922,6.5860149334184825e-06,6.4427686083945446e-06,5.557496479013935e-06
1.7233158349990845,6.7803011916112155e-06,6.5860149334184825e-06,5.402040642366046e-06
1.5405524969100952,7.045874099276261e-06,6.7803011916112155e-06,5.182891072763596e-06
1.3912370204925537,7.41160965844756e-06,7.045874099276261e-06,4.883441306446912e-06
1.2712260484695435,7.917935363366269e-06,7.41160965844756e-06,4.460643140191678e-06
1.1815751791000366,8.62464185047429e-06,7.917935363366269e-06,3.87537875212729e-06
1.1202572584152222,9.614469490770716e-06,8.62464185047429e-06,3.0452906685241032e-06
1.0885939598083496,1.1013697076123208e-05,9.614469490770716e-06,1.8817270301951794e-06
1.0863463878631592,1.2994549251743592e-05,1.1013697076123208e-05,2.2081724182498874e-07
1.1160660982131958,1.5828503819648176e-05,1.2994549251743592e-05,-2.135287559212884e-06
1.179303526878357,1.988020449061878e-05,1.5828503819648176e-05,-5.524109838006552e-06
1.2809710502624512,2.5746136088855565e-05,1.988020449061878e-05,-1.0387375368736684e-05
1.4245855808258057,3.4207118005724624e-05,2.5746136088855565e-05,-1.7440188457840122e-05
1.6192095279693604,4.660312697524205e-05,3.4207118005724624e-05,-2.767374098766595e-05
1.870572566986084,6.462060991907492e-05,4.660312697524205e-05,-4.263998198439367e-05
2.195096254348755,9.13370749913156e-05,6.462060991907492e-05,-6.45832042209804e-05
2.6006088256835938,0.00013039849000051618,9.13370749913156e-05,-9.693386527942494e-05
3.1172432899475098,0.00018902553711086512,0.00013039849000051618,-0.00014481638208962977
3.752680540084839,0.00027498757117427886,0.00018902553711086512,-0.0002158942661480978
4.564119338989258,0.00040552811697125435,0.00027498757117427886,-0.00032190221827477217
5.5450921058654785,0.0005964472657069564,0.00040552811697125435,-0.00047990301391109824
6.807083606719971,0.0008891830802895129,0.0005964472657069564,-0.0007164415437728167
8.236822128295898,0.001311891945078969,0.0008891830802895129,-0.001068244338966906
10.046198844909668,0.001961936242878437,0.001311891945078969,-0.0015923917526379228
11.45311450958252,0.002870462369173765,0.001961936242878437,-0.0023598417174071074
13.080204010009766,0.0042457482777535915,0.002870462369173765,-0.0034759033005684614
12.299798965454102,0.006034479942172766,0.0042457482777535915,-0.005037874914705753
12.549997329711914,0.008574442937970161,0.006034479942172766,-0.007160692475736141
9.829854965209961,0.011418569833040237,0.008574442937970161,-0.00982641987502575
9.83311653137207,0.01477815955877304,0.011418569833040237,-0.012902975082397461
7.49160099029541,0.017501860857009888,0.01477815955877304,-0.01591186597943306
7.87156343460083,0.01927599124610424,0.017501860857009888,-0.01820354536175728
6.507411479949951,0.019352976232767105,0.01927599124610424,-0.019084108993411064
7.270873069763184,0.017552202567458153,0.019352976232767105,-0.018271829932928085
6.942495822906494,0.014881087467074394,0.017552202567458153,-0.016018781810998917
8.076421737670898,0.011568652465939522,0.014881087467074394,-0.01304232981055975
8.6032075881958,0.008730864152312279,0.011568652465939522,-0.00999872200191021
9.46229362487793,0.006278219632804394,0.008730864152312279,-0.007373876869678497
9.346652030944824,0.004513750784099102,0.006278219632804394,-0.005301424767822027
8.742314338684082,0.00318954442627728,0.004513750784099102,-0.0037767319008708
7.576789855957031,0.002287269104272127,0.00318954442627728,-0.0026840674690902233
6.632344722747803,0.0016399741871282458,0.002287269104272127,-0.001920916954986751
5.6470842361450195,0.0011994559317827225,0.0016399741871282458,-0.00138634885661304
4.940701484680176,0.0008842266397550702,0.0011994559317827225,-0.0010141805978491902
4.283838272094727,0.0006653841119259596,0.0008842266397550702,-0.0007511493749916553
3.7922253608703613,0.0005064703873358667,0.0006653841119259596,-0.0005649433005601168
3.357360363006592,0.0003931754326913506,0.0005064703873358667,-0.0004306015616748482
3.0160229206085205,0.0003091914695687592,0.0003931754326913506,-0.00033325247932225466
2.7223334312438965,0.0002476618974469602,0.0003091914695687592,-0.0002613405813463032
2.48408842086792,0.00020104978466406465,0.0002476618974469602,-0.00020794733427464962
2.282231330871582,0.00016602057439740747,0.00020104978466406465,-0.00016759103164076805
2.114921808242798,0.0001389319950249046,0.00016602057439740747,-0.0001369319506920874
1.9745659828186035,0.0001181112602353096,0.0001389319950249046,-0.00011327647371217608
1.8566975593566895,0.0001017158356262371,0.0001181112602353096,-9.493518155068159e-05
1.7587552070617676,8.887577860150486e-05,0.0001017158356262371,-8.053908823058009e-05
1.675960659980774,7.861675112508237e-05,8.887577860150486e-05,-6.918669532751665e-05
1.6080645322799683,7.046998507576063e-05,7.861675112508237e-05,-6.0164347814861685e-05
1.5506846904754639,6.389997724909335e-05,7.046998507576063e-05,-5.2962524932809174e-05
1.5046921968460083,5.864675767952576e-05,6.389997724909335e-05,-4.7206602175720036e-05
1.4662057161331177,5.440658060251735e-05,5.864675767952576e-05,-4.258978879079223e-05
1.436687707901001,5.103144940221682e-05,5.440658060251735e-05,-3.892058884957805e-05
1.4127249717712402,4.8346060793846846e-05,5.103144940221682e-05,-3.600115087465383e-05
1.396120309829712,4.6265602577477694e-05,4.8346060793846846e-05,-3.374363586772233e-05
1.383859395980835,4.469067062018439e-05,4.6265602577477694e-05,-3.201200161129236e-05
1.3779834508895874,4.357376747066155e-05,4.469067062018439e-05,-3.0781025998294353e-05
1.3757789134979248,4.2863175622187555e-05,4.357376747066155e-05,-2.995135037053842e-05
1.3795104026794434,4.25354483013507e-05,4.2863175622187555e-05,-2.95385871140752e-05
1.3866785764694214,4.257262116880156e-05,4.25354483013507e-05,-2.9467399144778028e-05
1.399784803390503,4.296850966056809e-05,4.257262116880156e-05,-2.9783372156089172e-05
1.416472315788269,4.373378760647029e-05,4.296850966056809e-05,-3.0429340768023394e-05
1.4395334720611572,4.487748083192855e-05,4.373378760647029e-05,-3.147737879771739e-05
1.4666635990142822,4.643844658858143e-05,4.487748083192855e-05,-3.2887139241211116e-05
1.5010250806808472,4.8441419494338334e-05,4.643844658858143e-05,-3.475767880445346e-05
1.5403220653533936,5.0960232329089195e-05,4.8441419494338334e-05,-3.7068541132612154e-05
1.588172435760498,5.403906834544614e-05,5.0960232329089195e-05,-3.9951628423295915e-05
1.642195701599121,5.779853745480068e-05,5.403906834544614e-05,-4.341297608334571e-05
1.7066322565078735,6.230991857592016e-05,5.779853745480068e-05,-4.7628469474148005e-05
1.7789419889450073,6.776265217922628e-05,6.230991857592016e-05,-5.264396531856619e-05
1.8641613721847534,7.426695810863748e-05,6.776265217922628e-05,-5.8697765780379996e-05
1.9595296382904053,8.211902604671195e-05,7.426695810863748e-05,-6.589819531654939e-05
2.071153402328491,9.148788376478478e-05,8.211902604671195e-05,-7.457736501237378e-05
2.195936679840088,0.00010283716255798936,9.148788376478478e-05,-8.494319627061486e-05
2.3414154052734375,0.00011642455501714721,0.00010283716255798936,-9.747005242388695e-05
2.504045009613037,0.0001329854130744934,0.00011642455501714721,-0.00011252739932388067
2.693298816680908,0.0001529102009953931,0.0001329854130744934,-0.00013081153156235814
2.90505313873291,0.0001773809635778889,0.0001529102009953931,-0.00015295515186153352
3.1513524055480957,0.0002069822803605348,0.0001773809635778889,-0.00018000278214458376
3.4273364543914795,0.00024363795819226652,0.0002069822803605348,-0.00021301564993336797
3.748427152633667,0.00028820434818044305,0.00024363795819226652,-0.00025358673883602023
4.108970642089844,0.0003438492421992123,0.00028820434818044305,-0.00030347390566021204
4.528416633605957,0.000411764980526641,0.0003438492421992123,-0.0003651265287771821
5.000523567199707,0.0004972029128111899,0.000411764980526641,-0.00044141238322481513
5.548151969909668,0.0006016575498506427,0.0004972029128111899,-0.0005360845243558288
6.1660332679748535,0.0007338289869949222,0.0006016575498506427,-0.0006537206936627626
6.874028205871582,0.0008951160125434399,0.0007338289869949222,-0.000799941539298743
7.674352169036865,0.0010997538920491934,0.0008951160125434399,-0.000981770223006606
8.555846214294434,0.0013476316817104816,0.0010997538920491934,-0.0012071682140231133
9.554091453552246,0.0016612844774499536,0.0013476316817104816,-0.0014861245872452855
10.529899597167969,0.0020352487917989492,0.0016612844774499536,-0.001828598091378808
11.653197288513184,0.0025028670206665993,0.0020352487917989492,-0.0022467374801635742
12.403264999389648,0.0030446527525782585,0.0025028670206665993,-0.0027495650574564934
13.414310455322266,0.003703990252688527,0.0030446527525782585,-0.003346808021888137
13.397770881652832,0.004432009998708963,0.003703990252688527,-0.0040381550788879395
14.060742378234863,0.005272664129734039,0.004432009998708963,-0.004819531925022602
13.121647834777832,0.006130865775048733,0.005272664129734039,-0.005666365381330252
13.53428840637207,0.007030820474028587,0.006130865775048733,-0.006544857751578093
12.180039405822754,0.007836028933525085,0.007030820474028587,-0.007394580636173487
12.600022315979004,0.008534777909517288,0.007836028933525085,-0.008149843662977219
11.374676704406738,0.009006116539239883,0.008534777909517288,-0.00873145554214716
11.937987327575684,0.009217964485287666,0.009006116539239883,-0.009078647941350937
11.108452796936035,0.009150529280304909,0.009217964485287666,-0.009147169068455696
11.829434394836426,0.008787831291556358,0.009150529280304909,-0.008936523459851742
11.459040641784668,0.008229988627135754,0.008787831291556358,-0.008473956026136875
12.243254661560059,0.007482017390429974,0.008229988627135754,-0.007823264226317406
12.214526176452637,0.006687801796942949,0.007482017390429974,-0.007052550558000803
12.797510147094727,0.0058464305475354195,0.006687801796942949,-0.006236270535737276
12.755121231079102,0.005068120546638966,0.0058464305475354195,-0.005428861826658249
12.782745361328125,0.004333017393946648,0.005068120546638966,-0.004673901479691267
12.361824989318848,0.0036994717083871365,0.004333017393946648,-0.003992532845586538
11.816906929016113,0.003137512132525444,0.0036994717083871365,-0.003396563697606325
11.084197998046875,0.002670384244993329,0.003137512132525444,-0.002884497167542577
10.317581176757812,0.002269507385790348,0.002670384244993329,-0.0024519532453268766
9.557168006896973,0.0019415426068007946,0.002269507385790348,-0.0020892766769975424
8.840785026550293,0.001664378447458148,0.0019415426068007946,-0.0017877419013530016
8.202415466308594,0.0014385776594281197,0.001664378447458148,-0.001537393662147224
7.620695114135742,0.0012487341882660985,0.0014385776594281197,-0.001330245053395629
7.126693248748779,0.0010937536135315895,0.0012487341882660985,-0.0011585571337491274
6.677288055419922,0.0009634248563088477,0.0010937536135315895,-0.0010163328843191266
6.30656099319458,0.0008565207826904953,0.0009634248563088477,-0.0008981919381767511
5.966026782989502,0.0007664075819775462,0.0008565207826904953,-0.0007999639492481947
5.691947937011719,0.0006921198219060898,0.0007664075819775462,-0.0007180953398346901
5.436914920806885,0.0006293656770139933,0.0006921198219060898,-0.0006497670547105372
5.237648963928223,0.0005774718592874706,0.0006293656770139933,-0.0005926935118623078
5.049781322479248,0.0005336521426215768,0.0005774718592874706,-0.0005449786549434066
4.909385681152344,0.0004974592011421919,0.0005336521426215768,-0.0005051764892414212
4.77524995803833,0.00046708001173101366,0.0004974592011421919,-0.0004720025463029742
4.682607650756836,0.00044222461292520165,0.00046708001173101366,-0.00044456252362579107
4.592893123626709,0.0004217193345539272,0.00044222461292520165,-0.00042197652510367334
4.540453910827637,0.00040537642780691385,0.0004217193345539272,-0.0004037132312078029
4.488812446594238,0.0003924539778381586,0.00040537642780691385,-0.00038916332414373755
4.471785545349121,0.0003828290500678122,0.0003924539778381586,-0.00037803984014317393
4.454259395599365,0.00037606756086461246,0.0003828290500678122,-0.00036992126842960715
4.469906330108643,0.00037208403227850795,0.00037606756086461246,-0.00036469148471951485
4.484332084655762,0.00037067956873215735,0.00037208403227850795,-0.0003620655625127256
4.531627178192139,0.0003717908984981477,0.00037067956873215735,-0.00036205595824867487
4.57738733291626,0.00037541461642831564,0.0003717908984981477,-0.00036448545870371163
4.656752109527588,0.0003814953379333019,0.00037541461642831564,-0.00036946978070773184
4.734590530395508,0.000390212720958516,0.0003814953379333019,-0.000376924523152411
4.847677230834961,0.0004015095764771104,0.000390212720958516,-0.00038705882616341114
4.959550380706787,0.0004157574148848653,0.0004015095764771104,-0.00039987947093322873
5.10931396484375,0.00043288536835461855,0.0004157574148848653,-0.0004156891372986138
5.258453845977783,0.00045348412822932005,0.00043288536835461855,-0.00043459166772663593
5.449088096618652,0.00047745363553985953,0.00045348412822932005,-0.00045699093607254326
5.639893054962158,0.0005056493682786822,0.00047745363553985953,-0.00048310088459402323
5.87680721282959,0.0005379190552048385,0.0005056493682786822,-0.0005134401144459844
6.114889144897461,0.000575454265344888,0.0005379190552048385,-0.0005483541171997786
6.404537677764893,0.0006180103519000113,0.000575454265344888,-0.000588494585826993
6.6966400146484375,0.0006672091549262404,0.0006180103519000113,-0.0006343626882880926
7.046192169189453,0.0007226449670270085,0.0006672091549262404,-0.0006867589545436203
7.39980936050415,0.0007864892832003534,0.0007226449670270085,-0.0007463623769581318
7.816038131713867,0.0008580649737268686,0.0007864892832003534,-0.0008141299476847053
8.238543510437012,0.000940231024287641,0.0008580649737268686,-0.0008909296011552215
8.725799560546875,0.0010318506974726915,0.000940231024287641,-0.0009778523817658424
9.222460746765137,0.001136616338044405,0.0010318506974726915,-0.001075932290405035
9.777853012084961,0.0012526382924988866,0.001136616338044405,-0.0011863213730975986
10.348428726196289,0.001384545466862619,0.0012526382924988866,-0.0013101280201226473
10.954329490661621,0.0015292526222765446,0.001384545466862619,-0.001448389608412981
11.587348937988281,0.0016923293005675077,0.0015292526222765446,-0.0016020830953493714
12.201397895812988,0.0018688885029405355,0.0016923293005675077,-0.0017718113958835602
12.868966102600098,0.0020652394741773605,0.0018688885029405355,-0.00195804750546813
13.415733337402344,0.002273961901664734,0.0020652394741773605,-0.0021604509092867374
14.073278427124023,0.0025015939027071,0.002273961901664734,-0.002378431148827076
14.454546928405762,0.002737531904131174,0.0025015939027071,-0.0026100436225533485
15.05299186706543,0.0029876839835196733,0.002737531904131174,-0.002852979116141796
15.187643051147461,0.0032380977645516396,0.0029876839835196733,-0.0031030564568936825
15.698508262634277,0.0034929958637803793,0.0032380977645516396,-0.0033557647839188576
15.5704927444458,0.0037359953857958317,0.0034929958637803793,-0.0036044761072844267
16.00037956237793,0.003968802280724049,0.0037359953857958317,-0.0038426429964601994
15.673759460449219,0.004175067413598299,0.003968802280724049,-0.0040619042702019215
16.057050704956055,0.0043539078906178474,0.004175067413598299,-0.0042549194768071175
15.637389183044434,0.004492761101573706,0.0043539078906178474,-0.00441344827413559
16.004304885864258,0.004589063581079245,0.004492761101573706,-0.004531594924628735
15.592117309570312,0.0046377298422157764,0.004589063581079245,-0.004603734239935875
15.9541015625,0.004635938443243504,0.0046377298422157764,-0.004627720452845097
15.61080551147461,0.004587801173329353,0.004635938443243504,-0.004602434113621712
15.948829650878906,0.004491210915148258,0.004587801173329353,-0.004530506208539009
15.687460899353027,0.0043581631034612656,0.004491210915148258,-0.004415456205606461
15.954586029052734,0.004187214188277721,0.0043581631034612656,-0.004263764712959528
15.746248245239258,0.003994635306298733,0.004187214188277721,-0.0040819160640239716
15.883525848388672,0.0037788785994052887,0.003994635306298733,-0.003877968993037939
15.670144081115723,0.003556538140401244,0.0037788785994052887,-0.0036589913070201874
15.628167152404785,0.0033252264838665724,0.003556538140401244,-0.0034323500003665686
15.35616397857666,0.0030991388484835625,0.0033252264838665724,-0.003203843254595995
15.126350402832031,0.0028748484328389168,0.0030991388484835625,-0.002978831296786666
14.775979042053223,0.0026630971115082502,0.0028748484328389168,-0.0027610722463577986
14.397833824157715,0.002459706971421838,0.0026630971115082502,-0.0025536748580634594
13.989326477050781,0.002272124867886305,0.002459706971421838,-0.0023584705777466297
13.530033111572266,0.0020959265530109406,0.002272124867886305,-0.0021767434664070606
13.102442741394043,0.0019359658472239971,0.0020959265530109406,-0.0020089331082999706
12.625199317932129,0.0017880023224279284,0.0019359658472239971,-0.0018551163375377655
12.21483039855957,0.0016550717409700155,0.0017880023224279284,-0.0017149094492197037
11.76339054107666,0.001533400034531951,0.0016550717409700155,-0.0015877331607043743
11.393987655639648,0.0014248378574848175,0.001533400034531951,-0.0014728237874805927
10.990792274475098,0.0013261893764138222,0.0014248378574848175,-0.0013693233486264944
10.672987937927246,0.0012385756708681583,0.0013261893764138222,-0.0012763699050992727
10.326801300048828,0.001159381470642984,0.0012385756708681583,-0.0011930542532354593
10.062911987304688,0.001089285360649228,0.001159381470642984,-0.001118561951443553
9.773632049560547,0.0010262011783197522,0.001089285360649228,-0.0010520468931645155
9.561535835266113,0.0009705445845611393,0.0010262011783197522,-0.0009928100043907762
9.326119422912598,0.0009206779068335891,0.0009705445845611393,-0.0009401139104738832
9.161799430847168,0.0008768627303652465,0.0009206779068335891,-0.0008933917852118611
8.97542667388916,0.000837832223623991,0.0008768627303652465,-0.000852027558721602
8.854613304138184,0.000803750182967633,0.000837832223623991,-0.0008155789691954851
8.712634086608887,0.0007736480329185724,0.000803750182967633,-0.000783540541306138
8.631503105163574,0.0007476325845345855,0.0007736480329185724,-0.0007555810734629631
8.52993392944336,0.0007249739137478173,0.0007476325845345855,-0.0007312942179851234
8.485088348388672,0.0007057375041767955,0.0007249739137478173,-0.0007104393444024026
8.420594215393066,0.0006893872632645071,0.0007057375041767955,-0.0006926936912350357
8.409697532653809,0.0006759582902304828,0.0006893872632645071,-0.0006778915994800627
8.379595756530762,0.0006650705472566187,0.0006759582902304828,-0.0006657787598669529
8.400816917419434,0.0006567357340827584,0.0006650705472566187,-0.0006562506314367056
8.403409004211426,0.0006507041398435831,0.0006567357340827584,-0.0006491112289950252
8.455538749694824,0.0006469625514000654,0.0006507041398435831,-0.0006443039164878428
8.48957347869873,0.0006453724345192313,0.0006469625514000654,-0.0006416802061721683
8.571937561035156,0.0006458988063968718,0.0006453724345192313,-0.0006412240327335894
8.636872291564941,0.0006485008634626865,0.0006458988063968718,-0.0006428287597373128
8.749580383300781,0.0006531175458803773,0.0006485008634626865,-0.0006465106271207333
8.84532356262207,0.0006597973988391459,0.0006531175458803773,-0.0006521976902149618
8.9882173538208,0.0006684494437649846,0.0006597973988391459,-0.0006599326152354479
9.114981651306152,0.0006792062195017934,0.0006684494437649846,-0.0006696739001199603
9.288725852966309,0.00069194205570966,0.0006792062195017934,-0.0006814858061261475
9.447039604187012,0.0007068723207339644,0.00069194205570966,-0.0006953536067157984
9.652007102966309,0.0007238281541503966,0.0007068723207339644,-0.0007113585015758872
9.842571258544922,0.000743105832953006,0.0007238281541503966,-0.0007295077666640282
10.079452514648438,0.0007644853321835399,0.000743105832953006,-0.000749894417822361
10.302779197692871,0.0007883452344685793,0.0007644853321835399,-0.0007725439500063658
10.57133674621582,0.0008144004386849701,0.0007883452344685793,-0.0007975553744472563
10.827868461608887,0.0008431111345998943,0.0008144004386849701,-0.000824965420179069
11.127619743347168,0.000874112534802407,0.0008431111345998943,-0.000854870886541903
11.416966438293457,0.0009079464944079518,0.000874112534802407,-0.0008873127517290413
11.745621681213379,0.0009441488655284047,0.0009079464944079518,-0.0009223753004334867
12.067333221435547,0.0009833374060690403,0.0009441488655284047,-0.0009600925259292126
12.421581268310547,0.00102492596488446,0.0009833374060690403,-0.0010005203075706959
12.772616386413574,0.001069600461050868,0.00102492596488446,-0.0010436712764203548
13.14598274230957,0.0011166305048391223,0.001069600461050868,-0.0010895570740103722
13.522857666015625,0.0011667555663734674,0.0011166305048391223,-0.0011381527874618769
13.906987190246582,0.0012190777342766523,0.0011667555663734674,-0.0011894044000655413
14.302688598632812,0.0012743636034429073,0.0012190777342766523,-0.001243225997313857
14.685270309448242,0.0013315258547663689,0.0012743636034429073,-0.0012994722928851843
15.092616081237793,0.0013913302682340145,0.0013315258547663689,-0.0013579747173935175
15.458989143371582,0.0014524939469993114,0.0013913302682340145,-0.0014184752944856882
15.867057800292969,0.001515739131718874,0.0014524939469993114,-0.001480701845139265
16.201265335083008,0.0015795910730957985,0.001515739131718874,-0.001544261584058404
16.600914001464844,0.0016446866793558002,0.0015795910730957985,-0.0016087631229311228
16.88681411743164,0.0017093927599489689,0.0016446866793558002,-0.0016736697871237993
17.267026901245117,0.0017742186319082975,0.0017093927599489689,-0.0017384706297889352
17.492733001708984,0.001837434247136116,0.0017742186319082975,-0.0018024923047050834
17.846202850341797,0.001899390364997089,0.001837434247136116,-0.0018651217687875032
18.00445556640625,0.0019583585672080517,0.001899390364997089,-0.001925579970702529
18.325469970703125,0.0020145063754171133,0.0019583585672080517,-0.0019831901881843805
18.417924880981445,0.002066239947453141,0.0020145063754171133,-0.0020371228456497192
18.704620361328125,0.002113553462550044,0.002066239947453141,-0.0020867062266916037
18.73381233215332,0.0021551293320953846,0.002113553462550044,-0.0021311379969120026
18.987871170043945,0.0021908103954046965,0.0021551293320953846,-0.002169831655919552
18.967838287353516,0.002219696994870901,0.0021908103954046965,-0.0022020996548235416
19.18911361694336,0.0022415246348828077,0.002219696994870901,-0.0022275238297879696
19.131010055541992,0.0022559212520718575,0.0022415246348828077,-0.0022456180304288864
19.318145751953125,0.002262560650706291,0.0022559212520718575,-0.0022562011145055294
19.234649658203125,0.002261651214212179,0.002262560650706291,-0.0022590484004467726
19.385976791381836,0.002252839505672455,0.002261651214212179,-0.0022542481310665607
19.2839412689209,0.0022368927020579576,0.002252839505672455,-0.002241853391751647
19.397064208984375,0.002213455969467759,0.0022368927020579576,-0.0022222159896045923
19.279531478881836,0.0021837709937244654,0.002213455969467759,-0.0021956441923975945
19.349355697631836,0.002147488761693239,0.0021837709937244654,-0.0021627084352076054
19.21908187866211,0.002106199273839593,0.002147488761693239,-0.0021239188499748707
19.236953735351562,0.0020595411770045757,0.002106199273839593,-0.0020799865014851093
19.089702606201172,0.0020092958584427834,0.0020595411770045757,-0.002031539101153612
19.05621910095215,0.001955074490979314,0.0020092958584427834,-0.0019793431274592876
18.890527725219727,0.0018987078219652176,0.001955074490979314,-0.0019240620313212276
18.80161476135254,0.0018397645326331258,0.0018987078219652176,-0.001866441103629768
18.617204666137695,0.0017800054047256708,0.0018397645326331258,-0.0018071113154292107
18.4763126373291,0.001718948595225811,0.0017800054047256708,-0.001746735186316073
18.271520614624023,0.0016582015668973327,0.001718948595225811,-0.001685861381702125
18.08658790588379,0.0015972331166267395,0.0016582015668973327,-0.0016250346088781953
17.864582061767578,0.0015374573413282633,0.0015972331166267395,-0.0015646957326680422
17.645309448242188,0.0014783074147999287,0.0015374573413282633,-0.0015052631497383118
17.4122314453125,0.0014209813671186566,0.0014783074147999287,-0.0014470621244981885
17.169279098510742,0.0013648916501551867,0.0014209813671186566,-0.0013903839280828834
16.93109130859375,0.0013110319850966334,0.0013648916501551867,-0.0013354482362046838
16.676027297973633,0.001258814474567771,0.0013110319850966334,-0.0012824387522414327
16.43885612487793,0.0012090428499504924,0.001258814474567771,-0.0012314838822931051
16.181453704833984,0.001161143067292869,0.0012090428499504924,-0.001182676525786519
15.951528549194336,0.0011157607659697533,0.001161143067292869,-0.0011360750067979097
15.699950218200684,0.001072350307367742,0.0011157607659697533,-0.0010917061008512974
15.481119155883789,0.0010314210085198283,0.001072350307367742,-0.0010495745809748769
15.242538452148438,0.0009924644837155938,0.0010314210085198283,-0.001009658444672823
15.039132118225098,0.0009558842284604907,0.0009924644837155938,-0.0009719270747154951
14.817139625549316,0.0009212148142978549,0.0009558842284604907,-0.0009363280842080712
14.63183307647705,0.0008887714357115328,0.0009212148142978549,-0.0009028071071952581
14.429936408996582,0.0008581349393352866,0.0008887714357115328,-0.0008712921990081668
14.26425838470459,0.0008295534644275904,0.0008581349393352866,-0.0008417170029133558
14.083451271057129,0.0008026532595977187,0.0008295534644275904,-0.00081400026101619
13.937766075134277,0.0007776299025863409,0.0008026532595977187,-0.0007880704943090677
13.779065132141113,0.0007541535887867212,0.0007776299025863409,-0.0007638439419679344
13.653922080993652,0.0007323785102926195,0.0007541535887867212,-0.00074124860111624
13.517472267150879,0.000712017179466784,0.0007323785102926195,-0.0007202029228210449
13.412609100341797,0.0006931906682439148,0.000712017179466784,-0.0007006378145888448
13.29870891571045,0.0006756512448191643,0.0006931906682439148,-0.0006824767915531993
13.213552474975586,0.0006594952428713441,0.0006756512448191643,-0.0006656563491560519
13.120908737182617,0.0006445079343393445,0.0006594952428713441,-0.0006501059397123754
13.054965019226074,0.0006307641160674393,0.0006445079343393445,-0.0006357661914080381
12.98355484008789,0.0006180834025144577,0.0006307641160674393,-0.0006225746474228799
12.936258316040039,0.0006065263878554106,0.0006180834025144577,-0.0006104803178459406
12.884966850280762,0.000595937657635659,0.0006065263878554106,-0.0005994275561533868
12.855685234069824,0.000586363603360951,0.000595937657635659,-0.0005893694469705224
12.824103355407715,0.0005776754696853459,0.000586363603360951,-0.0005802579689770937
12.81212329864502,0.0005699082976207137,0.0005776754696853459,-0.0005720524350181222
12.799897193908691,0.0005629562074318528,0.0005699082976207137,-0.0005647119833156466
12.804742813110352,0.0005568449851125479,0.0005629562074318528,-0.0005582013400271535
12.8109130859375,0.0005514874937944114,0.0005568449851125479,-0.0005524856969714165
12.831992149353027,0.0005469014868140221,0.0005514874937944114,-0.0005475339130498469
12.856161117553711,0.0005430180463008583,0.0005469014868140221,-0.0005433174665085971
12.892682075500488,0.0005398475332185626,0.0005430180463008583,-0.0005398094072006643
12.93402099609375,0.000537336163688451,0.0005398475332185626,-0.0005369862192310393
12.98595905303955,0.0005354862078092992,0.000537336163688451,-0.0005348235717974603
13.044214248657227,0.0005342598306015134,0.0005354862078092992,-0.0005333027220331132
13.11103630065918,0.000533654005266726,0.0005342598306015134,-0.0005324037047103047
13.185892105102539,0.0005336421891115606,0.000533654005266726,-0.0005321117932908237
13.26662540435791,0.0005342139629647136,0.0005336421891115606,-0.0005324078956618905
13.358101844787598,0.0005353536689653993,0.0005342139629647136,-0.0005332801956683397
13.452469825744629,0.0005370455328375101,0.0005353536689653993,-0.0005347112310118973
13.559045791625977,0.0005392855382524431,0.0005370455328375101,-0.00053669314365834
13.666779518127441,0.0005420511588454247,0.0005392855382524431,-0.0005392103921622038
13.789132118225098,0.0005453475750982761,0.0005420511588454247,-0.0005422570393420756
13.90936279296875,0.0005491444608196616,0.0005453475750982761,-0.0005458172527141869
14.046337127685547,0.0005534557276405394,0.0005491444608196616,-0.0005498864920809865
14.178961753845215,0.0005582458106800914,0.0005534557276405394,-0.0005544499726966023
14.330339431762695,0.0005635353736579418,0.0005582458106800914,-0.000559504609555006
14.473525047302246,0.0005692805862054229,0.0005635353736579418,-0.0005650338716804981
14.638504981994629,0.0005755099700763822,0.0005692805862054229,-0.0005710355471819639
14.791910171508789,0.0005821717204526067,0.0005755099700763822,-0.0005774921737611294
14.97089672088623,0.00058930111117661,0.0005821717204526067,-0.0005844018887728453
15.133326530456543,0.0005968389450572431,0.00058930111117661,-0.0005917457747273147
15.323633193969727,0.0006048232316970825,0.0005968389450572431,-0.0005995204555802047
15.494669914245605,0.0006131876725703478,0.0006048232316970825,-0.0006077043944969773
15.695707321166992,0.0006219753995537758,0.0006131876725703478,-0.0006162937497720122
15.873263359069824,0.0006311113247647882,0.0006219753995537758,-0.0006252643652260303
16.08431625366211,0.0006406418979167938,0.0006311113247647882,-0.0006346105365082622
16.266752243041992,0.0006504824850708246,0.0006406418979167938,-0.0006443042075261474
16.48636245727539,0.0006606815150007606,0.0006504824850708246,-0.000654336647130549
16.67160987854004,0.0006711471942253411,0.0006606815150007606,-0.0006646763067692518
16.898109436035156,0.0006819281843490899,0.0006711471942253411,-0.0006753120105713606
17.084476470947266,0.0006929243681952357,0.0006819281843490899,-0.0006862072041258216
17.31638526916504,0.0007041842327453196,0.0006929243681952357,-0.0006973473937250674
17.501577377319336,0.0007156003266572952,0.0007041842327453196,-0.0007086913101375103
17.73613166809082,0.0007272193906828761,0.0007156003266572952,-0.0007202207925729454
17.918304443359375,0.0007389271631836891,0.0007272193906828761,-0.0007318895077332854
18.154035568237305,0.0007507666014134884,0.0007389271631836891,-0.0007436748710460961
18.330751419067383,0.000762617914006114,0.0007507666014134884,-0.0007555249612778425
18.565134048461914,0.0007745209732092917,0.000762617914006114,-0.0007674137596040964
18.732864379882812,0.0007863527862355113,0.0007745209732092917,-0.0007792852120473981
18.965429306030273,0.0007981476373970509,0.0007863527862355113,-0.0007911101565696299
19.122974395751953,0.0008097814861685038,0.0007981476373970509,-0.0008028279989957809
19.348770141601562,0.0008212814573198557,0.0008097814861685038,-0.0008144063176587224
19.49525260925293,0.0008325249655172229,0.0008212814573198557,-0.0008257811423391104
19.714021682739258,0.0008435325580649078,0.0008325249655172229,-0.000836918072309345
19.84501838684082,0.0008541839779354632,0.0008435325580649078,-0.000847750052344054
20.05367660522461,0.0008644927875138819,0.0008541839779354632,-0.0008582414593547583
20.169572830200195,0.0008743481012061238,0.0008644927875138819,-0.000868325587362051
20.36733627319336,0.0008837548084557056,0.0008743481012061238,-0.0008779678028076887
20.46661949157715,0.0008926112204790115,0.0008837548084557056,-0.0008871010504662991
20.652626037597656,0.0009009152418002486,0.0008926112204790115,-0.0008956925012171268
20.733158111572266,0.0009085805504582822,0.0009009152418002486,-0.0009036783594638109
20.904809951782227,0.0009155982406809926,0.0009085805504582822,-0.0009110309183597565
20.967872619628906,0.0009218982886523008,0.0009155982406809926,-0.0009176907478831708
21.123624801635742,0.0009274637559428811,0.0009218982886523008,-0.000923634332139045
21.167945861816406,0.0009322464466094971,0.0009274637559428811,-0.0009288089931942523
21.308650970458984,0.0009362236596643925,0.0009322464466094971,-0.0009331997134722769
21.33598518371582,0.0009393690852448344,0.0009362236596643925,-0.0009367614984512329
21.4589900970459,0.0009416540851816535,0.0009393690852448344,-0.0009394871303811669
21.46816635131836,0.0009430766804143786,0.0009416540851816535,-0.0009413411607965827
21.573816299438477,0.0009436042164452374,0.0009430766804143786,-0.000942326383665204
21.56523323059082,0.0009432594524696469,0.0009436042164452374,-0.0009424178279004991
21.654619216918945,0.0009420060086995363,0.0009432594524696469,-0.0009416287066414952
21.628719329833984,0.00093989004381001,0.0009420060086995363,-0.0009399439441040158
21.699220657348633,0.0009368733153678477,0.00093989004381001,-0.0009373871725983918
21.657459259033203,0.0009330249158665538,0.0009368733153678477,-0.0009339545504190028
21.710535049438477,0.0009283028193749487,0.0009330249158665538,-0.0009296786156482995
21.654695510864258,0.0009227967821061611,0.0009283028193749487,-0.000924564665183425
21.689252853393555,0.0009164618095383048,0.0009227967821061611,-0.0009186530951410532
21.619522094726562,0.0009094086708500981,0.0009164618095383048,-0.0009119593305513263
21.634763717651367,0.0009015915566124022,0.0009094086708500981,-0.0009045327315106988
21.551301956176758,0.0008931347401812673,0.0009015915566124022,-0.0008963962318375707
21.54988670349121,0.0008839889778755605,0.0008931347401812673,-0.0008876032079569995
21.453651428222656,0.000874289486091584,0.0008839889778755605,-0.0008781813085079193
21.435178756713867,0.0008639856241643429,0.000874289486091584,-0.0008681876352056861
21.32699966430664,0.0008532217470929027,0.0008639856241643429,-0.0008576547261327505
21.291242599487305,0.0008419459336437285,0.0008532217470929027,-0.0008466425933875144
21.17177391052246,0.0008303060894832015,0.0008419459336437285,-0.000835185986943543
21.121593475341797,0.0008182469755411148,0.0008303060894832015,-0.0008233441039919853
20.991193771362305,0.0008059178944677114,0.0008182469755411148,-0.0008111514616757631
20.927549362182617,0.0007932628504931927,0.0008059178944677114,-0.000798666849732399
20.78699493408203,0.0007804297492839396,0.0007932628504931927,-0.0007859243778511882
20.71055793762207,0.0007673606742173433,0.0007804297492839396,-0.0007729806238785386
20.56365394592285,0.000754199456423521,0.0007673606742173433,-0.0007598674856126308
20.474430084228516,0.0007408853271044791,0.000754199456423521,-0.0007466368842869997
20.321901321411133,0.0007275560637935996,0.0007408853271044791,-0.0007333175162784755
20.224231719970703,0.0007141511305235326,0.0007275560637935996,-0.0007199574611149728
20.06475830078125,0.000700800446793437,0.0007141511305235326,-0.0007065820973366499
19.958221435546875,0.000687442603521049,0.000700800446793437,-0.0006932347314432263
19.79444694519043,0.000674199836794287,0.000687442603521049,-0.0006799369584769011
19.683591842651367,0.0006610089913010597,0.000674199836794287,-0.000666727137286216
19.51634979248047,0.000647983979433775,0.0006610089913010597,-0.0006536218570545316
19.40060043334961,0.0006350624607875943,0.000647983979433775,-0.0006406554603017867
19.231632232666016,0.000622347928583622,0.0006350624607875943,-0.0006278401124291122
19.113283157348633,0.0006097783916629851,0.000622347928583622,-0.0006152049172669649
18.944194793701172,0.0005974495434202254,0.0006097783916629851,-0.00060275848954916
18.82443618774414,0.0005852993344888091,0.0005974495434202254,-0.0005905257421545684
18.655698776245117,0.0005734150763601065,0.0005852993344888091,-0.0005785112734884024
18.534944534301758,0.0005617366405203938,0.0005734150763601065,-0.0005667365621775389
18.369220733642578,0.0005503419088199735,0.0005617366405203938,-0.0005552028305828571
18.249069213867188,0.000539172615390271,0.0005503419088199735,-0.0005439273081719875
18.085248947143555,0.0005282984348013997,0.000539172615390271,-0.0005329083069227636
17.96877670288086,0.0005176628474146128,0.0005282984348013997,-0.0005221599712967873
17.807605743408203,0.0005073291249573231,0.0005176628474146128,-0.00051167793571949
17.693866729736328,0.0004972426686435938,0.0005073291249573231,-0.000501474249176681
17.53664779663086,0.0004874608130194247,0.0004972426686435938,-0.0004915426252409816
17.42752456665039,0.00047793056000955403,0.0004874608130194247,-0.00048189295921474695
17.27506446838379,0.00046870173537172377,0.00047793056000955403,-0.00047251585056073964
17.169736862182617,0.00045972628868184984,0.00046870173537172377,-0.0004634199431166053
17.022340774536133,0.0004510488943196833,0.00045972628868184984,-0.00045459583634510636
16.922632217407227,0.0004426214727573097,0.0004510488943196833,-0.00044604961294680834
16.781211853027344,0.00043448415817692876,0.0004426214727573097,-0.00043776945676654577
16.685991287231445,0.00042659349855966866,0.00043448415817692876,-0.0004297614796087146
16.550355911254883,0.0004189848550595343,0.00042659349855966866,-0.00042201392352581024
16.46175765991211,0.0004116166091989726,0.0004189848550595343,-0.00041453144513070583
16.33176040649414,0.0004045202222187072,0.0004116166091989726,-0.00040730106411501765
16.2496280670166,0.00039765675319358706,0.0004045202222187072,-0.0004003270296379924
16.12615966796875,0.0003910540253855288,0.00039765675319358706,-0.00039359575021080673
16.04966926574707,0.0003846766194328666,0.0003910540253855288,-0.0003871114458888769
15.932353019714355,0.0003785490698646754,0.0003846766194328666,-0.0003808606415987015
15.862512588500977,0.0003726378199644387,0.0003785490698646754,-0.0003748469171114266
15.751834869384766,0.0003669649304356426,0.0003726378199644387,-0.00036905641900375485
15.688517570495605,0.00036149920197203755,0.0003669649304356426,-0.000363492697943002
15.583378791809082,0.00035626027965918183,0.00036149920197203755,-0.0003581417549867183
15.526237487792969,0.0003512178373057395,0.00035626027965918183,-0.0003530065296217799
15.428099632263184,0.0003463901812210679,0.0003512178373057395,-0.0003480727900750935
15.377771377563477,0.00034175257314927876,0.0003463901812210679,-0.0003433455713093281
15.285099983215332,0.00033731962321326137,0.00034175257314927876,-0.00033881139825098217
15.241209030151367,0.00033306621480733156,0.00033731962321326137,-0.0003344735305290669
15.154949188232422,0.00032900605583563447,0.00033306621480733156,-0.00033031776547431946
15.11679458618164,0.00032511691097170115,0.00032900605583563447,-0.00032634829403832555
15.037312507629395,0.0003214108292013407,0.00032511691097170115,-0.0003225516411475837
15.005437850952148,0.0003178675542585552,0.0003214108292013407,-0.00031893205596134067
14.931376457214355,0.00031449744710698724,0.0003178675542585552,-0.0003154761507175863
14.905975341796875,0.00031128147384151816,0.00031449744710698724,-0.0003121881454717368
14.837818145751953,0.0003082298208028078,0.00031128147384151816,-0.00030905503081157804
14.818046569824219,0.0003053256368730217,0.0003082298208028078,-0.0003060820163227618
14.75535774230957,0.00030257663456723094,0.0003053256368730217,-0.0003032560052815825
14.742011070251465,0.0002999675343744457,0.00030257663456723094,-0.00030058182892389596
14.685090065002441,0.00029750491376034915,0.0002999675343744457,-0.0002980464487336576
14.677253723144531,0.0002951749484054744,0.00029750491376034915,-0.0002956549287773669
14.624876976013184,0.0002929848269559443,0.0002951749484054744,-0.00029339519096538424
14.62324047088623,0.0002909215399995446,0.0002929848269559443,-0.0002912732306867838
14.576497077941895,0.00028899041353724897,0.0002909215399995446,-0.000289276271359995
14.57967472076416,0.0002871800970751792,0.00028899041353724897,-0.0002874101628549397
14.538405418395996,0.00028549504349939525,0.0002871800970751792,-0.0002856626524589956
14.547054290771484,0.0002839256194420159,0.00028549504349939525,-0.0002840399683918804
14.510645866394043,0.00028247552108950913,0.0002839256194420159,-0.0002825302944984287
14.52480411529541,0.00028113590087741613,0.00028247552108950913,-0.00028113991720601916
14.492616653442383,0.0002799095818772912,0.00028113590087741613,-0.0002798569039441645
14.512126922607422,0.0002787881821859628,0.0002799095818772912,-0.0002786874829325825
14.484436988830566,0.00027777417562901974,0.0002787881821859628,-0.0002776196342892945
14.508692741394043,0.0002768612466752529,0.00027777417562901974,-0.0002766605175565928
14.486010551452637,0.0002760511706583202,0.0002768612466752529,-0.0002757988404482603
14.514883995056152,0.0002753378066699952,0.0002760511706583202,-0.00027504138415679336
14.496072769165039,0.00027472240617498755,0.0002753378066699952,-0.00027437671087682247
14.52973461151123,0.0002741995267570019,0.00027472240617498755,-0.0002738117764238268
14.51491928100586,0.00027376937214285135,0.0002741995267570019,-0.0002733348810579628
14.552881240844727,0.0002734281006269157,0.00027376937214285135,-0.00027295330073684454
14.542572021484375,0.0002731762360781431,0.0002734281006269157,-0.00027265632525086403
14.585211753845215,0.0002730099076870829,0.0002731762360781431,-0.0002724513178691268
14.578081130981445,0.00027292859158478677,0.0002730099076870829,-0.0002723269572015852
14.625246047973633,0.00027292949380353093,0.00027292859158478677,-0.0002722908102441579
14.621613502502441,0.0002730117121245712,0.00027292949380353093,-0.00027233175933361053
14.672815322875977,0.0002731726854108274,0.0002730117121245712,-0.00027245734236203134
14.672635078430176,0.00027341031818650663,0.0002731726854108274,-0.00027265597600489855
14.727861404418945,0.0002737236791290343,0.00027341031818650663,-0.00027293540188111365
14.730459213256836,0.00027411076007410884,0.0002737236791290343,-0.00027328485157340765
14.789566993713379,0.0002745706879068166,0.00027411076007410884,-0.0002737122413236648
14.79544734954834,0.00027510125073604286,0.0002745706879068166,-0.0002742066571954638
14.858441352844238,0.0002757011679932475,0.00027510125073604286,-0.00027477575349621475
14.867208480834961,0.0002763675292953849,0.0002757011679932475,-0.00027540800510905683
14.933220863342285,0.0002771008003037423,0.0002763675292953849,-0.00027611159021034837
14.94399642944336,0.00027789734303951263,0.0002771008003037423,-0.0002768755075521767
15.013884544372559,0.00027875759406015277,0.00027789734303951263,-0.0002777076733764261
15.027325630187988,0.0002796775661408901,0.00027875759406015277,-0.0002785967371892184
15.099669456481934,0.00028065821970812976,0.0002796775661408901,-0.0002795507316477597
15.115921020507812,0.0002816949272528291,0.00028065821970812976,-0.0002805583644658327
15.191222190856934,0.0002827890566550195,0.0002816949272528291,-0.00028162740636616945
15.209002494812012,0.00028393612592481077,0.0002827890566550195,-0.00028274685610085726
15.287242889404297,0.0002851374156307429,0.00028393612592481077,-0.00028392462991178036
15.30630874633789,0.00028638774529099464,0.0002851374156307429,-0.0002851492026820779
15.387277603149414,0.0002876891812775284,0.00028638774529099464,-0.0002864286652766168
15.408114433288574,0.00028903543716296554,0.0002876891812775284,-0.00028775123064406216
15.491191864013672,0.00029042857931926847,0.00028903543716296554,-0.0002891244657803327
15.513541221618652,0.0002918626123573631,0.00029042857931926847,-0.0002905367291532457
15.598295211791992,0.0002933395735453814,0.0002918626123573631,-0.00029199570417404175
15.621360778808594,0.0002948540495708585,0.0002933395735453814,-0.0002934900112450123
15.708123207092285,0.00029640778666362166,0.0002948540495708585,-0.0002950275666080415
15.732396125793457,0.00029799446929246187,0.00029640778666362166,-0.00029659635038115084
15.820525169372559,0.0002996159892063588,0.00029799446929246187,-0.00029820387135259807
15.844944953918457,0.0003012650122400373,0.0002996159892063588,-0.0002998376439791173
15.934539794921875,0.00030294505995698273,0.0003012650122400373,-0.0003015055553987622
15.959047317504883,0.0003046485362574458,0.00030294505995698273,-0.00030319576035253704
16.0494441986084,0.000306377827655524,0.0003046485362574458,-0.000304915476590395
16.07393455505371,0.0003081256872974336,0.000306377827655524,-0.00030665245139971375
16.165254592895508,0.0003098950837738812,0.0003081256872974336,-0.0003084143972955644
16.18985366821289,0.0003116780717391521,0.0003098950837738812,-0.0003101889742538333
16.28139877319336,0.00031347695039585233,0.0003116780717391521,-0.00031198316719383
16.305007934570312,0.00031528426916338503,0.00031347695039585233,-0.00031378457788378
16.396068572998047,0.0003171022399328649,0.00031528426916338503,-0.00031560042407363653
16.41937828063965,0.00031892256811261177,0.0003171022399328649,-0.0003174178709741682
16.51084327697754,0.0003207480476703495,0.00031892256811261177,-0.00031924399081617594
16.532365798950195,0.0003225711698178202,0.0003207480476703495,-0.00032106650178320706
16.62312126159668,0.00032439338974654675,0.0003225711698178202,-0.00032289233058691025
16.64374542236328,0.0003262065874878317,0.00032439338974654675,-0.00032470826408825815
16.73428726196289,0.00032801309134811163,0.0003262065874878317,-0.0003265212872065604
16.75206184387207,0.00032980472315102816,0.00032801309134811163,-0.0003283184487372637
16.841445922851562,0.0003315835492685437,0.00032980472315102816,-0.00033010682091116905
16.858577728271484,0.00033334209001623094,0.0003315835492685437,-0.00033187365625053644
16.94651985168457,0.00033508200431242585,0.00033334209001623094,-0.0003336259978823364
16.96082878112793,0.000336795172188431,0.00033508200431242585,-0.00033535060356371105
17.04676628112793,0.0003384829615242779,0.000336795172188431,-0.00033705413807183504
17.0585880279541,0.0003401382709853351,0.0003384829615242779,-0.0003387237375136465
17.142854690551758,0.00034176226472482085,0.0003401382709853351,-0.0003403664450161159
17.15212631225586,0.0003433478414081037,0.00034176226472482085,-0.00034196925116702914
17.23420524597168,0.0003448956413194537,0.0003433478414081037,-0.0003435389662627131
17.240413665771484,0.00034639856312423944,0.0003448956413194537,-0.00034506231895647943
17.319337844848633,0.0003478575381450355,0.00034639856312423944,-0.0003465462359599769
17.322668075561523,0.00034926639636978507,0.0003478575381450355,-0.00034797811531461775
17.399457931518555,0.00035062519600614905,0.00034926639636978507,-0.00034936494193971157
17.399227142333984,0.00035192864015698433,0.00035062519600614905,-0.00035069399746134877
17.472518920898438,0.00035317608853802085,0.00035192864015698433,-0.0003519723832141608
17.4693546295166,0.0003543627099134028,0.00035317608853802085,-0.00035318738082423806
17.539560317993164,0.0003554886789061129,0.0003543627099134028,-0.00035434658639132977
17.531959533691406,0.0003565492806956172,0.0003554886789061129,-0.0003554377472028136
17.59837532043457,0.00035754323471337557,0.0003565492806956172,-0.00035646790638566017
17.587646484375,0.0003584667865652591,0.00035754323471337557,-0.000357424549292773
17.650041580200195,0.0003593193250708282,0.0003584667865652591,-0.0003583154466468841
17.63492774963379,0.00036009802715852857,0.0003593193250708282,-0.00035912892781198025
17.694204330444336,0.0003608007973525673,0.00036009802715852857,-0.00035987250157631934
17.674545288085938,0.00036142687895335257,0.0003608007973525673,-0.0003605347592383623
17.73011589050293,0.0003619740600697696,0.00036142687895335257,-0.000361124228220433
17.70688819885254,0.0003624406235758215,0.0003619740600697696,-0.00036162894684821367
17.75745391845703,0.0003628250560723245,0.0003624406235758215,-0.0003620572097133845
17.73011589050293,0.00036312686279416084,0.0003628250560723245,-0.00036239816108718514
17.777118682861328,0.0003633438900578767,0.00036312686279416084,-0.00036266035749576986
17.744474411010742,0.00036347692366689444,0.0003633438900578767,-0.0003628331469371915
17.78689956665039,0.00036352284951135516,0.00036347692366689444,-0.0003629253769759089
17.750450134277344,0.0003634834138210863,0.00036352284951135516,-0.00036292639560997486
17.789119720458984,0.0003633557353168726,0.0003634834138210863,-0.00036284560337662697
17.74886703491211,0.00036314348108135164,0.0003633557353168726,-0.00036267342511564493
17.781967163085938,0.00036284278030507267,0.00036314348108135164,-0.0003624196397140622
17.737674713134766,0.0003624567179940641,0.00036284278030507267,-0.0003620740317273885
17.76580810546875,0.00036198156885802746,0.0003624567179940641,-0.00036164605990052223
17.717041015625,0.0003614220768213272,0.00036198156885802746,-0.0003611264983192086
17.74179458618164,0.0003607745748013258,0.0003614220768213272,-0.0003605256788432598
17.68906021118164,0.00036004459252581,0.0003607745748013258,-0.00035983469570055604
17.70888900756836,0.0003592276480048895,0.00036004459252581,-0.000359063851647079
17.652257919311523,0.0003583304351195693,0.0003592276480048895,-0.00035820453194901347
17.667465209960938,0.00035734917037189007,0.0003583304351195693,-0.0003572678833734244
17.607284545898438,0.0003562902857083827,0.00035734917037189007,-0.0003562455822248012
17.618816375732422,0.00035514900810085237,0.0003562902857083827,-0.0003551481058821082
17.55339813232422,0.00035393345751799643,0.00035514900810085237,-0.000353967392584309
17.561357498168945,0.00035263889003545046,0.00035393345751799643,-0.0003527149383444339
17.493093490600586,0.0003512742114253342,0.00035263889003545046,-0.0003513830597512424
17.49628448486328,0.00034983435762114823,0.0003512742114253342,-0.00034998334012925625
17.42401123046875,0.00034832849632948637,0.00034983435762114823,-0.0003485082124825567
17.423677444458008,0.00034675135975703597,0.00034832849632948637,-0.00034696926013566554
17.348222732543945,0.00034511223202571273,0.00034675135975703597,-0.0003453588578850031
17.34362030029297,0.00034340587444603443,0.00034511223202571273,-0.0003436886181589216
17.265405654907227,0.00034164288081228733,0.00034340587444603443,-0.00034195170155726373
17.25717544555664,0.00033981772139668465,0.00034164288081228733,-0.00034016009885817766
17.176406860351562,0.0003379408735781908,0.00033981772139668465,-0.0003383068833500147
17.164945602416992,0.00033600657479837537,0.0003379408735781908,-0.00033640378387644887
17.080751419067383,0.00033402605913579464,0.00033600657479837537,-0.00033444410655647516
17.066051483154297,0.0003319934185128659,0.00033402605913579464,-0.000332439987687394
16.97955322265625,0.0003299203817732632,0.0003319934185128659,-0.00033038490801118314
16.961414337158203,0.00032780083711259067,0.0003299203817732632,-0.00032829103292897344
16.87327003479004,0.00032564555294811726,0.00032780083711259067,-0.00032615140662528574
16.852746963500977,0.0003234487376175821,0.00032564555294811726,-0.0003239777870476246
16.76211166381836,0.00032122188713401556,0.0003234487376175821,-0.00032176371314562857
16.73859977722168,0.0003189596172887832,0.00032122188713401556,-0.0003195215540472418
16.64596176147461,0.0003166727547068149,0.0003189596172887832,-0.00031724473228678107
16.619871139526367,0.00031435437267646194,0.0003166727547068149,-0.00031494448194280267
16.526084899902344,0.000312016811221838,0.00031435437267646194,-0.0003126142837572843
16.49852180480957,0.0003096538712270558,0.000312016811221838,-0.0003102664486505091
16.40321159362793,0.0003072768449783325,0.0003096538712270558,-0.0003078942245338112
16.37313461303711,0.00030487930052913725,0.0003072768449783325,-0.0003055092820432037
16.27717399597168,0.00030247264658100903,0.00030487930052913725,-0.0003031049855053425
16.24588966369629,0.00030005135340616107,0.00030247264658100903,-0.0003006933839060366
16.148080825805664,0.00029762566555291414,0.00030005135340616107,-0.0002982676378451288
16.115568161010742,0.0002951887436211109,0.00029762566555291414,-0.0002958386903628707
16.01736068725586,0.0002927518798969686,0.0002951887436211109,-0.00029339955653995275
15.983648300170898,0.000290308817056939,0.0002927518798969686,-0.00029096193611621857
15.88488483428955,0.0002878705272451043,0.000290308817056939,-0.00028851901879534125
15.850199699401855,0.000285430287476629,0.0002878705272451043,-0.000286082096863538
15.751490592956543,0.0002829982549883425,0.000285430287476629,-0.00028364371974021196
15.715439796447754,0.0002805686672218144,0.0002829982549883425,-0.00028121520881541073
15.61701774597168,0.0002781514194793999,0.0002805686672218144,-0.0002787895791698247
15.580819129943848,0.0002757401089183986,0.0002781514194793999,-0.0002763775992207229
15.48206615447998,0.0002733440196607262,0.0002757401089183986,-0.00027397164376452565
15.445296287536621,0.000270957185421139,0.0002733440196607262,-0.0002715824812185019
15.346837043762207,0.0002685898507479578,0.000270957185421139,-0.0002692031266633421
15.310324668884277,0.00026623543817549944,0.0002685898507479578,-0.0002668445522431284
15.21252727508545,0.00026390247512608767,0.00026623543817549944,-0.00026449860888533294
15.176204681396484,0.0002615846460685134,0.00026390247512608767,-0.000262175512034446
15.079418182373047,0.00025929120602086186,0.0002615846460685134,-0.00025986763648688793
15.042899131774902,0.0002570160140749067,0.00025929120602086186,-0.000257585576036945
14.9470853805542,0.00025476672453805804,0.0002570160140749067,-0.0002553210943005979
14.91089916229248,0.0002525381278246641,0.00025476672453805804,-0.000253084406722337
14.815277099609375,0.00025033802376128733,0.0002525381278246641,-0.00025086774257943034
14.7799711227417,0.00024816085351631045,0.00025033802376128733,-0.00024868137552402914
14.685840606689453,0.0002460142131894827,0.00024816085351631045,-0.00024651718558743596
14.651185989379883,0.00024389250029344112,0.0002460142131894827,-0.0002443852717988193
14.558858871459961,0.00024180296168196946,0.00024389250029344112,-0.00024227736867032945
14.524608612060547,0.00023973950010258704,0.00024180296168196946,-0.00024020308046601713
14.43343734741211,0.00023770928964950144,0.00023973950010258704,-0.00023815395252313465
14.400552749633789,0.00023570697521790862,0.00023770928964950144,-0.000236139923799783
14.310934066772461,0.00023373900330625474,0.00023570697521790862,-0.00023415248142555356
14.279057502746582,0.00023179988784249872,0.00023373900330625474,-0.00023220115690492094
14.191431045532227,0.00022989559511188418,0.00023179988784249872,-0.0002302771754330024
14.160574913024902,0.0002280215994687751,0.00022989559511188418,-0.00022839022858534008
14.073967933654785,0.00022618347429670393,0.0002280215994687751,-0.00022653181804344058
14.044513702392578,0.00022437666484620422,0.00022618347429670393,-0.00022471154807135463
13.96037483215332,0.00022260667174123228,0.00022437666484620422,-0.00022292084759101272
13.932234764099121,0.00022086838725954294,0.00022260667174123228,-0.00022116888430900872
13.849542617797852,0.0002191670355387032,0.00022086838725954294,-0.00021944672334939241
13.823325157165527,0.00021749833831563592,0.0002191670355387032,-0.00021776391076855361
13.742865562438965,0.00021586698130704463,0.00021749833831563592,-0.00021611154079437256
13.717578887939453,0.00021426827879622579,0.00021586698130704463,-0.0002144986647181213
13.638959884643555,0.00021270713477861136,0.00021426827879622579,-0.00021291637676768005
13.61556339263916,0.0002111794747179374,0.00021270713477861136,-0.00021137413568794727
13.539190292358398,0.00020968927128706127,0.0002111794747179374,-0.00020986284653190523
13.517300605773926,0.0002082327555399388,0.00020968927128706127,-0.00020839163335040212
13.44313907623291,0.00020681406022049487,0.0002082327555399388,-0.0002069516631308943
13.423163414001465,0.0002054290525848046,0.00020681406022049487,-0.00020555195806082338
13.350964546203613,0.00020408107957337052,0.0002054290525848046,-0.00020418307394720614
13.332499504089355,0.00020276680879760534,0.00020408107957337052,-0.00020285407663322985
13.262566566467285,0.00020148992189206183,0.00020276680879760534,-0.00020155610400252044
13.246272087097168,0.00020024697005283087,0.00020148992189206183,-0.00020029832376167178
13.17863655090332,0.000199041300220415,0.00020024697005283087,-0.00019907161185983568
13.1641206741333,0.00019786923076026142,0.000199041300220415,-0.00019788485951721668
13.098542213439941,0.00019673415226861835,0.00019786923076026142,-0.00019672886992339045
13.085932731628418,0.00019563290697988123,0.00019673415226861835,-0.00019561281078495085
13.022527694702148,0.00019456841982901096,0.00019563290697988123,-0.0001945274998433888
13.012093544006348,0.00019353731477167457,0.00019456841982901096,-0.0001934818283189088
12.950944900512695,0.00019254266226198524,0.00019353731477167457,-0.00019246649753767997
12.942391395568848,0.0001915815519168973,0.00019254266226198524,-0.00019149071886204183
12.883752822875977,0.00019065621017944068,0.0001915815519168973,-0.00019054504809901118
12.877263069152832,0.00018976441060658544,0.00019065621017944068,-0.00018963858019560575
12.82066535949707,0.0001889084669528529,0.00018976441060658544,-0.00018876223475672305
12.816336631774902,0.00018808533786796033,0.0001889084669528529,-0.000187924801139161
12.761837005615234,0.0001872972643468529,0.00018808533786796033,-0.00018711670418269932
12.759346008300781,0.00018654187442734838,0.0001872972643468529,-0.000186347053386271
12.707507133483887,0.0001858210889622569,0.00018654187442734838,-0.00018560649186838418
12.707038879394531,0.00018513304530642927,0.0001858210889622569,-0.00018490414367988706
12.657238960266113,0.0001844797661760822,0.00018513304530642927,-0.0001842309720814228
12.65913200378418,0.00018385867588222027,0.0001844797661760822,-0.0001835958828451112
12.611342430114746,0.00018327159341424704,0.00018385867588222027,-0.00018298925715498626
12.615516662597656,0.0001827166706789285,0.00018327159341424704,-0.00018242035002913326
12.56989860534668,0.0001821954792831093,0.0001827166706789285,-0.00018187974637839943
12.575794219970703,0.0001817059237509966,0.0001821954792831093,-0.0001813764392863959
12.532724380493164,0.00018124969210475683,0.0001817059237509966,-0.0001809009991120547
12.540911674499512,0.00018082518363371491,0.00018124969210475683,-0.00018046270997729152
12.499984741210938,0.00018043357704300433,0.00018082518363371491,-0.00018005208403337747
12.51023006439209,0.00018007357721216977,0.00018043357704300433,-0.00017967834719456732
12.471346855163574,0.00017974582442548126,0.00018007357721216977,-0.00017933189519681036
12.48377799987793,0.00017944893625099212,0.00017974582442548126,-0.00017902164836414158
12.44707202911377,0.00017918430967256427,0.00017944893625099212,-0.00017873829347081482
12.461726188659668,0.00017895110067911446,0.00017918430967256427,-0.00017849144933279604
12.426980972290039,0.00017875012417789549,0.00017895110067911446,-0.00017827172996476293
12.443845748901367,0.0001785799249773845,0.00017875012417789549,-0.00017808823031373322
12.41116714477539,0.00017844121612142771,0.0001785799249773845,-0.00017793112783692777
12.430131912231445,0.00017833267338573933,0.00017844121612142771,-0.00017780957568902522
12.399572372436523,0.00017825559189077467,0.00017833267338573933,-0.00017771411512512714
12.42089557647705,0.0001782091858331114,0.00017825559189077467,-0.00017765446682460606
12.392121315002441,0.00017819341155700386,0.0001782091858331114,-0.00017762069182936102
12.415290832519531,0.0001782076433300972,0.00017819341155700386,-0.00017762198694981635
12.388587951660156,0.00017825260874815285,0.0001782076433300972,-0.0001776488934410736
12.414159774780273,0.00017832766752690077,0.00017825260874815285,-0.00017771100101526827
12.389655113220215,0.00017843296518549323,0.00017832766752690077,-0.0001777984871296212
12.416971206665039,0.0001785677595762536,0.00017843296518549323,-0.00017792060680221766
12.39432430267334,0.00017873290926218033,0.0001785677595762536,-0.0001780678576324135
12.423949241638184,0.00017892797768581659,0.00017873290926218033,-0.0001782500621629879
12.403217315673828,0.00017915289208758622,0.00017892797768581659,-0.0001784573105396703
12.434733390808105,0.00017940749239642173,0.00017915289208758622,-0.00017869914881885052
12.415895462036133,0.0001796920842025429,0.00017940749239642173,-0.00017896598728839308
12.4497652053833,0.00018000614363700151,0.0001796920842025429,-0.00017926741566043347
12.432768821716309,0.00018034951062873006,0.00018000614363700151,-0.00017959336400963366
12.468486785888672,0.00018072215607389808,0.00018034951062873006,-0.00017995346570387483
12.453300476074219,0.00018112396355718374,0.00018072215607389808,-0.00018033789820037782
12.491168022155762,0.00018155507859773934,0.00018112396355718374,-0.00018075646949000657
12.477678298950195,0.0001820150064304471,0.00018155507859773934,-0.00018119918240699917
12.517265319824219,0.00018250371795147657,0.0001820150064304471,-0.00018167558300774544
12.50525951385498,0.00018302084936294705,0.00018250371795147657,-0.00018217565957456827
12.547082901000977,0.00018356667715124786,0.00018302084936294705,-0.00018270924920216203
12.537094116210938,0.0001841414050431922,0.00018356667715124786,-0.00018326668941881508
12.580689430236816,0.00018474481476005167,0.0001841414050431922,-0.00018385786097496748
12.572108268737793,0.00018537609139457345,0.00018474481476005167,-0.0001844723301474005
12.617956161499023,0.00018603558419272304,0.00018537609139457345,-0.00018511984671931714
12.610969543457031,0.0001867229148047045,0.00018603558419272304,-0.00018579036986920983
12.658513069152832,0.0001874385925475508,0.0001867229148047045,-0.00018649399862624705
12.652841567993164,0.0001881816133391112,0.0001874385925475508,-0.00018722043023444712
12.702567100524902,0.0001889521663542837,0.0001881816133391112,-0.00018797937082126737
12.698145866394043,0.0001897498150356114,0.0001889521663542837,-0.0001887605176307261
12.749789237976074,0.00019057487952522933,0.0001897498150356114,-0.00018957404245156795
12.747044563293457,0.0001914268359541893,0.00019057487952522933,-0.00019040959887206554
12.800036430358887,0.00019230648467782885,0.0001914268359541893,-0.00019127753330394626
12.798377990722656,0.00019321244326420128,0.00019230648467782885,-0.00019216735381633043
12.853507995605469,0.00019414490088820457,0.00019321244326420128,-0.00019308873743284494
12.852996826171875,0.0001951030717464164,0.00019414490088820457,-0.0001940310321515426
12.909758567810059,0.0001960880181286484,0.0001951030717464164,-0.00019500477355904877
12.910759925842285,0.00019709837215486914,0.0001960880181286484,-0.00019599941151682287
12.96916675567627,0.0001981342793442309,0.00019709837215486914,-0.00019702472491189837
12.97110366821289,0.0001991948374779895,0.0001981342793442309,-0.00019806991622317582
13.030937194824219,0.00020028070139233023,0.0001991948374779895,-0.00019914531731046736
13.033758163452148,0.00020139083790127188,0.00020028070139233023,-0.00020024023251608014
13.095847129821777,0.00020252550893928856,0.00020139083790127188,-0.0002013648918364197
13.09937858581543,0.00020368352124933153,0.00020252550893928856,-0.00020250811940059066
13.16220760345459,0.00020486555877141654,0.00020368352124933153,-0.00020368034893181175
13.166691780090332,0.00020606978796422482,0.00020486555877141654,-0.00020487034635152668
13.230966567993164,0.00020729689276777208,0.00020606978796422482,-0.00020608823979273438
13.23648452758789,0.00020854573813267052,0.00020729689276777208,-0.00020732308621518314
13.302323341369629,0.00020981697889510542,0.00020854573813267052,-0.0002085853775497526
13.308150291442871,0.0002111090871039778,0.00020981697889510542,-0.00020986386516597122
13.37497615814209,0.000212422339245677,0.0002111090871039778,-0.0002111687936121598
13.38149356842041,0.00021375504729803652,0.000212422339245677,-0.00021248857956379652
13.44996166229248,0.00021510831720661372,0.00021375504729803652,-0.00021383386047091335
13.457167625427246,0.00021647998073603958,0.00021510831720661372,-0.00021519312576856464
13.526445388793945,0.000217870605411008,0.00021647998073603958,-0.00021657656179741025
13.533743858337402,0.0002192785032093525,0.000217870605411008,-0.00021797257068101317
13.603728294372559,0.00022070389240980148,0.0002192785032093525,-0.00021939149883110076
13.611414909362793,0.00022214505588635802,0.00022070389240980148,-0.00022082151554059237
13.682332038879395,0.00022360231378115714,0.00022214505588635802,-0.00022227302542887628
13.689977645874023,0.00022507407993543893,0.00022360231378115714,-0.0002237342414446175
13.761902809143066,0.00022656063083559275,0.00022507407993543893,-0.00022521572827827185
13.769807815551758,0.00022805982735008,0.00022656063083559275,-0.00022670530597679317
13.84238052368164,0.00022957229521125555,0.00022805982735008,-0.00022821348102297634
13.850445747375488,0.0002310960553586483,0.00022957229521125555,-0.00022972829174250364
13.92322063446045,0.0002326310786884278,0.0002310960553586483,-0.0002312600117875263
13.930388450622559,0.00023417529882863164,0.0002326310786884278,-0.000232796257478185
14.003735542297363,0.00023572889040224254,0.00023417529882863164,-0.00023434752074535936
14.010723114013672,0.0002372896415181458,0.00023572889040224254,-0.00023590130149386823
14.084426879882812,0.00023885746486485004,0.0002372896415181458,-0.0002374679606873542
14.091102600097656,0.00024043041048571467,0.00023885746486485004,-0.00023903495457489043
14.16530704498291,0.00024200862389989197,0.00024043041048571467,-0.0002406129497103393
14.171304702758789,0.0002435900387354195,0.00024200862389989197,-0.00024218932958319783
14.245282173156738,0.0002451743057463318,0.0002435900387354195,-0.00024377458612434566
14.250807762145996,0.0002467593876644969,0.0002451743057463318,-0.00024535582633689046
14.324258804321289,0.00024834522628225386,0.0002467593876644969,-0.00024694367311894894
14.328929901123047,0.0002499294059816748,0.00024834522628225386,-0.00024852523347362876
14.40247631072998,0.0002515115193091333,0.0002499294059816748,-0.0002501108101569116
14.406166076660156,0.0002530900528654456,0.0002515115193091333,-0.00025168765569105744
14.47927188873291,0.0002546646283008158,0.0002530900528654456,-0.0002532666549086571
14.481512069702148,0.00025623265537433326,0.0002546646283008158,-0.0002548344200477004
14.553995132446289,0.00025779305724427104,0.00025623265537433326,-0.0002564010792411864
14.555298805236816,0.00025934368022717535,0.00025779305724427104,-0.00025795307010412216
14.627364158630371,0.0002608844661153853,0.00025934368022717535,-0.0002595012483652681
14.627985954284668,0.00026241372688673437,0.0002608844661153853,-0.0002610327792353928
14.698297500610352,0.0002639301819726825,0.00026241372688673437,-0.0002625580527819693
14.6968994140625,0.00026543266722001135,0.0002639301819726825,-0.0002640639722812921
14.76742935180664,0.00026692013489082456,0.00026543266722001135,-0.0002655614516697824
14.764208793640137,0.00026838970370590687,0.00026692013489082456,-0.00026703637558966875
14.833382606506348,0.0002698411699384451,0.00026838970370590687,-0.0002684993960428983
14.828598976135254,0.0002712733985390514,0.0002698411699384451,-0.00026993764913640916
14.896662712097168,0.0002726844686549157,0.0002712733985390514,-0.00027136181597597897
14.88998031616211,0.00027407234301790595,0.0002726844686549157,-0.0002727576647885144
14.956584930419922,0.00027543597389012575,0.00027407234301790595,-0.00027413596399128437
14.94825267791748,0.00027677451726049185,0.00027543597389012575,-0.00027548341313377023
15.0131254196167,0.00027808654704131186,0.00027677451726049185,-0.0002768112171906978
15.003046035766602,0.00027937066624872386,0.00027808654704131186,-0.00027810566825792193
15.066755294799805,0.00028062521596439183,0.00027937066624872386,-0.0002793775638565421
15.053765296936035,0.000281849701423198,0.00028062521596439183,-0.00028061337070539594
15.115662574768066,0.0002830418525263667,0.000281849701423198,-0.0002818242646753788
15.10124397277832,0.00028420117450878024,0.0002830418525263667,-0.0002829963341355324
15.161049842834473,0.0002853261539712548,0.00028420117450878024,-0.00028414104599505663
15.144774436950684,0.0002864160924218595,0.0002853261539712548,-0.00028524486697278917
15.202221870422363,0.00028746985481120646,0.0002864160924218595,-0.0002863192348740995
15.182978630065918,0.000288486888166517,0.00028746985481120646,-0.0002873509074561298
15.238834381103516,0.0002894644858315587,0.000288486888166517,-0.00028835079865530133
15.21774673461914,0.0002904027933254838,0.0002894644858315587,-0.0002893050550483167
15.271924018859863,0.0002912998606916517,0.0002904027933254838,-0.0002902253472711891
15.24806022644043,0.0002921563573181629,0.0002912998606916517,-0.0002910984039772302
15.2992582321167,0.00029297027504071593,0.0002921563573181629,-0.00029193615773692727
15.273099899291992,0.0002937412355095148,0.00029297027504071593,-0.00029272487154230475
15.323164939880371,0.00029446743428707123,0.0002937412355095148,-0.00029347609961405396
15.294151306152344,0.00029515064670704305,0.00029446743428707123,-0.00029417703626677394
15.340778350830078,0.0002957886317744851,0.00029515064670704305,-0.0002948401961475611
15.309613227844238,0.0002963821170851588,0.0002957886317744851,-0.0002954521623905748
15.35468864440918,0.0002969290944747627,0.0002963821170851588,-0.0002960250130854547
15.321161270141602,0.0002974306116811931,0.0002969290944747627,-0.00029654550598934293
15.363387107849121,0.0002978838747367263,0.0002974306116811931,-0.0002970254863612354
15.327301025390625,0.00029829121194779873,0.0002978838747367263,-0.0002974520029965788
15.36756420135498,0.00029865073156543076,0.00029829121194779873,-0.0002978380653075874
15.328780174255371,0.00029896426713094115,0.00029865073156543076,-0.00029817078029736876
15.366724014282227,0.0002992297522723675,0.00029896426713094115,-0.00029846292454749346
15.325804710388184,0.0002994497772306204,0.0002992297522723675,-0.00029870186699554324
15.360902786254883,0.00029962114058434963,0.0002994497772306204,-0.0002989001804962754
15.317134857177734,0.00029974611243233085,0.00029962114058434963,-0.00029904450639151037
15.35008430480957,0.00029982326668687165,0.00029974611243233085,-0.0002991482033394277
15.304593086242676,0.0002998552517965436,0.00029982326668687165,-0.00029919896041974425
15.335268020629883,0.0002998402342200279,0.0002998552517965436,-0.0002992100780829787
15.287246704101562,0.0002997813280671835,0.0002998402342200279,-0.0002991692745126784
15.31534194946289,0.00029967588488943875,0.0002997813280671835,-0.00029908973374404013
15.265361785888672,0.0002995271934196353,0.00029967588488943875,-0.00029895882471464574
15.291104316711426,0.0002993337984662503,0.0002995271934196353,-0.0002987904008477926
15.238910675048828,0.0002990983484778553,0.0002993337984662503,-0.0002985721221193671
15.26252269744873,0.0002988192136399448,0.0002990983484778553,-0.0002983174636028707
15.208545684814453,0.0002985000319313258,0.0002988192136399448,-0.00029801446362398565
15.23027515411377,0.0002981384168379009,0.0002985000319313258,-0.00029767671367153525
15.173920631408691,0.000297738763038069,0.0002981384168379009,-0.0002972921938635409
15.193523406982422,0.0002972991787828505,0.000297738763038069,-0.00029687522328458726
15.13559627532959,0.0002968233893625438,0.0002972991787828505,-0.0002964136656373739
15.153504371643066,0.0002963098813779652,0.0002968233893625438,-0.0002959216944873333
15.093931198120117,0.0002957616816274822,0.0002963098813779652,-0.00029538694070652127
15.109183311462402,0.00029517707298509777,0.0002957616816274822,-0.0002948231704067439
15.04742431640625,0.0002945613523479551,0.00029517707298509777,-0.00029421906219795346
15.061701774597168,0.00029391233692876995,0.0002945613523479551,-0.00029358937172219157
14.998896598815918,0.0002932341303676367,0.00029391233692876995,-0.00029292184626683593
15.010942459106445,0.0002925248700194061,0.0002932341303676367,-0.00029223074670881033
14.9472074508667,0.00029178871773183346,0.0002925248700194061,-0.0002915041404776275
14.958499908447266,0.00029102503322064877,0.00029178871773183346,-0.00029075692873448133
14.892827987670898,0.00029023754177615047,0.00029102503322064877,-0.0002899773826356977
14.90196704864502,0.00028942403150722384,0.00029023754177615047,-0.0002891795302275568
14.835969924926758,0.0002885893627535552,0.00028942403150722384,-0.00028835152625106275
14.843770027160645,0.0002877322258427739,0.0002885893627535552,-0.00028750827186740935
14.776618957519531,0.0002868568990379572,0.0002877322258427739,-0.00028663809644058347
14.78354263305664,0.0002859617816284299,0.0002868568990379572,-0.0002857555518858135
14.7152099609375,0.0002850511227734387,0.0002859617816284299,-0.00028484867652878165
14.721223831176758,0.00028412361280061305,0.0002850511227734387,-0.0002839322842191905
14.652050971984863,0.00028318428667262197,0.00028412361280061305,-0.0002829948498401791
14.656991004943848,0.0002822310198098421,0.00028318428667262197,-0.0002820512163452804
14.587899208068848,0.0002812673046719283,0.0002822310198098421,-0.0002810887526720762
14.592836380004883,0.0002802925882861018,0.0002812673046719283,-0.000280122272670269
14.522701263427734,0.00027931120712310076,0.0002802925882861018,-0.000279140193015337
14.526674270629883,0.00027832179330289364,0.00027931120712310076,-0.0002781575021799654
14.456770896911621,0.0002773283631540835,0.00027832179330289364,-0.0002771620638668537
14.460694313049316,0.00027632873388938606,0.0002773283631540835,-0.0002761682844720781
14.390168190002441,0.00027532741660252213,0.00027632873388938606,-0.00027516373666003346
14.393409729003906,0.00027432397473603487,0.00027532741660252213,-0.0002741640782915056
14.323412895202637,0.0002733222208917141,0.00027432397473603487,-0.00027315743500366807
14.326593399047852,0.00027232058346271515,0.0002733222208917141,-0.00027215847512707114
14.256744384765625,0.00027132208924740553,0.00027232058346271515,-0.0002711543347686529
14.259658813476562,0.00027032638899981976,0.00027132208924740553,-0.00027015997329726815
14.190281867980957,0.0002693374117370695,0.00027032638899981976,-0.0002691635745577514
14.19322681427002,0.00026835285825654864,0.0002693374117370695,-0.00026817951584234834
14.124563217163086,0.0002673768321983516,0.00026835285825654864,-0.0002671951660886407
14.128153800964355,0.0002664090134203434,0.0002673768321983516,-0.00026622600853443146
14.059446334838867,0.0002654521958902478,0.0002664090134203434,-0.00026525958674028516
14.063333511352539,0.0002645054191816598,0.0002654521958902478,-0.00026431053993292153
13.995619773864746,0.000263571972027421,0.0002645054191816598,-0.0002633663243614137
14.000226020812988,0.00026265025371685624,0.000263571972027421,-0.00026244152104482055
13.932836532592773,0.000261743669398129,0.00026265025371685624,-0.00026152320788241923
13.938119888305664,0.00026085099671036005,0.000261743669398129,-0.000260626373346895
13.872087478637695,0.0002599758154246956,0.00026085099671036005,-0.0002597382990643382
13.877442359924316,0.00025911725242622197,0.0002599758154246956,-0.0002588741772342473
13.812870025634766,0.000258277403190732,0.00025911725242622197,-0.0002580208529252559
13.818975448608398,0.0002574553363956511,0.000258277403190732,-0.0002571926452219486
13.755498886108398,0.0002566539915278554,0.0002574553363956511,-0.00025637680664658546
13.762479782104492,0.0002558726700954139,0.0002566539915278554,-0.0002555882092565298
13.70022201538086,0.00025511434068903327,0.0002558726700954139,-0.00025481422198936343
13.70863151550293,0.0002543774899095297,0.00025511434068903327,-0.00025406942586414516
13.647655487060547,0.0002536645042710006,0.0002543774899095297,-0.0002533403458073735
13.656962394714355,0.0002529738121666014,0.0002536645042710006,-0.0002526412717998028
13.597338676452637,0.0002523087605368346,0.0002529738121666014,-0.0002519592235330492
13.608260154724121,0.00025166862178593874,0.0002523087605368346,-0.00025130942231044173
13.549946784973145,0.000251055316766724,0.00025166862178593874,-0.0002506784803699702
13.561980247497559,0.00025046832161024213,0.000251055316766724,-0.00025008112424984574
13.505780220031738,0.0002499097026884556,0.00025046832161024213,-0.000249504140811041
13.519436836242676,0.0002493780921213329,0.0002499097026884556,-0.0002489618491381407
13.464241981506348,0.00024887605104595423,0.0002493780921213329,-0.0002484407741576433
13.479312896728516,0.00024840241530910134,0.00024887605104595423,-0.00024795575882308185
13.42577075958252,0.00024795951321721077,0.00024840241530910134,-0.000247493211645633
13.442495346069336,0.0002475468791089952,0.00024795951321721077,-0.0002470682666171342
13.390952110290527,0.000247165618930012,0.0002475468791089952,-0.00024666707031428814
13.409646034240723,0.0002468147431500256,0.000247165618930012,-0.0002463038545101881
13.359553337097168,0.00024649614351801574,0.0002468147431500256,-0.0002459648239891976
13.379718780517578,0.0002462092670612037,0.00024649614351801574,-0.00024566493812017143
13.332141876220703,0.0002459564129821956,0.0002462092670612037,-0.00024539080914109945
13.353581428527832,0.00024573609698563814,0.0002459564129821956,-0.00024515704717487097
13.30783748626709,0.0002455501235090196,0.00024573609698563814,-0.0002449496241752058
13.331574440002441,0.0002453975030221045,0.0002455501235090196,-0.00024478317936882377
13.287686347961426,0.00024527983623556793,0.0002453975030221045,-0.00024464374291710556
13.313066482543945,0.00024519633734598756,0.00024527983623556793,-0.00024454601225443184
13.271011352539062,0.000245148956310004,0.00024519633734598756,-0.00024447625037282705
13.298583984375,0.00024513673270121217,0.000245148956310004,-0.0002444493293296546
13.258105278015137,0.0002451609179843217,0.00024513673270121217,-0.0002444509300403297
13.287616729736328,0.0002452207263559103,0.0002451609179843217,-0.000244495808146894
13.249709129333496,0.0002453180495649576,0.0002452207263559103,-0.0002445700520183891
13.2814359664917,0.00024545210180804133,0.0002453180495649576,-0.0002446886501275003
13.245015144348145,0.00024562416365370154,0.00024545210180804133,-0.0002448373124934733
13.278767585754395,0.00024583330377936363,0.00024562416365370154,-0.0002450308238621801
13.244722366333008,0.00024608048261143267,0.00024583330377936363,-0.00024525460321456194
13.280372619628906,0.00024636497255414724,0.00024608048261143267,-0.0002455233479849994
13.248169898986816,0.0002466887526679784,0.00024636497255414724,-0.0002458230883348733
13.286246299743652,0.00024705048417672515,0.0002466887526679784,-0.0002461687836330384
13.255878448486328,0.00024745153496041894,0.00024705048417672515,-0.000246545736445114
13.296404838562012,0.0002478914975654334,0.00024745153496041894,-0.00024696922628208995
13.268298149108887,0.0002483714488334954,0.0002478914975654334,-0.00024742475943639874
13.310587882995605,0.0002488898462615907,0.0002483714488334954,-0.00024792688782326877
13.284028053283691,0.0002494485815986991,0.0002488898462615907,-0.0002484609722159803
13.328656196594238,0.0002500468399375677,0.0002494485815986991,-0.0002490424376446754
13.304328918457031,0.00025068552349694073,0.0002500468399375677,-0.0002496564411558211
13.351293563842773,0.0002513638755772263,0.00025068552349694073,-0.00025031797122210264
13.329182624816895,0.0002520832058507949,0.0002513638755772263,-0.0002510123304091394
13.378211975097656,0.00025284203002229333,0.0002520832058507949,-0.0002517544198781252
13.357452392578125,0.00025364174507558346,0.00025284203002229333,-0.00025252916384488344
13.408817291259766,0.0002544816234149039,0.00025364174507558346,-0.0002533519873395562
13.390213012695312,0.0002553623344283551,0.0002544816234149039,-0.000254207756370306
13.44388484954834,0.0002562826266512275,0.0002553623344283551,-0.00025511131389066577
13.42712116241455,0.00025724421720951796,0.0002562826266512275,-0.0002560477005317807
13.482427597045898,0.0002582462038844824,0.00025724421720951796,-0.0002570325159467757
13.467758178710938,0.00025928934337571263,0.0002582462038844824,-0.00025805053883232176
13.525487899780273,0.00026037226780317724,0.00025928934337571263,-0.0002591166412457824
13.512310981750488,0.00026149654877372086,0.00026037226780317724,-0.00026021566009148955
13.572011947631836,0.00026265979977324605,0.00026149654877372086,-0.00026136249653063715
13.56079387664795,0.00026386347599327564,0.00026265979977324605,-0.00026254140539094806
13.622306823730469,0.0002651069371495396,0.00026386347599327564,-0.00026376801542937756
13.612740516662598,0.00026639041607268155,0.0002651069371495396,-0.00026502690161578357
13.676551818847656,0.0002677124575711787,0.00026639041607268155,-0.00026633276138454676
13.66843318939209,0.0002690748660825193,0.0002677124575711787,-0.00026767037343233824
13.734416007995605,0.00027047668118029833,0.0002690748660825193,-0.00026905559934675694
13.72754955291748,0.00027191746630705893,0.00027047668118029833,-0.0002704722573980689
13.795450210571289,0.00027339556254446507,0.00027191746630705893,-0.0002719348412938416
13.790168762207031,0.00027491303626447916,0.00027339556254446507,-0.00027342798421159387
13.85954761505127,0.0002764674718491733,0.00027491303626447916,-0.00027496705297380686
13.855752944946289,0.00027805939316749573,0.0002764674718491733,-0.00027653557481244206
13.927494049072266,0.00027968731592409313,0.00027805939316749573,-0.000278148683719337
13.92468547821045,0.00028135214233770967,0.00027968731592409313,-0.0002797903725877404
13.997587203979492,0.0002830513403750956,0.00028135214233770967,-0.0002814755425788462
13.996221542358398,0.00028478624881245196,0.0002830513403750956,-0.00028318792465142906
14.071183204650879,0.00028655421920120716,0.00028478624881245196,-0.0002849425654858351
14.070578575134277,0.00028835609555244446,0.00028655421920120716,-0.00028672278858721256
14.14653491973877,0.0002901905681937933,0.00028835609555244446,-0.0002885441354010254
14.146896362304688,0.0002920576371252537,0.0002901905681937933,-0.00029039019136689603
14.224141120910645,0.0002939543919637799,0.0002920576371252537,-0.00029227527556940913
14.225749969482422,0.0002958820841740817,0.0002939543919637799,-0.00029418282792903483
14.304179191589355,0.0002978375123348087,0.0002958820841740817,-0.00029612757498398423
14.306201934814453,0.0002998219570145011,0.0002978375123348087,-0.0002980927820317447
14.386129379272461,0.0003018322167918086,0.0002998219570145011,-0.0003000933793373406
14.389122009277344,0.00030386802973225713,0.0003018322167918086,-0.0003021117299795151
14.469233512878418,0.0003059266018681228,0.00030386802973225713,-0.00030416209483519197
14.472210884094238,0.0003080091846641153,0.0003059266018681228,-0.00030622794292867184
14.553832054138184,0.0003101124311797321,0.0003080091846641153,-0.0003083241172134876
14.557085990905762,0.0003122369816992432,0.0003101124311797321,-0.0003104332718066871
14.638912200927734,0.0003143786743748933,0.0003122369816992432,-0.0003125696093775332
14.6423978805542,0.0003165376838296652,0.0003143786743748933,-0.000314715231070295
14.724832534790039,0.0003187109250575304,0.0003165376838296652,-0.00031688460148870945
14.72784423828125,0.0003208993002772331,0.0003187109250575304,-0.0003190606366842985
14.8106050491333,0.0003230986185371876,0.0003208993002772331,-0.00032125774305313826
14.81398868560791,0.0003253092581871897,0.0003230986185371876,-0.0003234579926356673
14.89690113067627,0.00032752714469097555,0.0003253092581871897,-0.0003256755298934877
14.899762153625488,0.0003297528310213238,0.00032752714469097555,-0.0003278925723861903
14.982494354248047,0.0003319811658002436,0.0003297528310213238,-0.00033012282801792026
14.98462200164795,0.0003342123527545482,0.0003319811658002436,-0.000332347844960168
15.067721366882324,0.0003364427248016,0.0003342123527545482,-0.00033458194229751825
15.068819046020508,0.000338672602083534,0.0003364427248016,-0.000336807279381901
15.15107250213623,0.00034089680411852896,0.000338672602083534,-0.00033903762232512236
15.151534080505371,0.0003431157674640417,0.00034089680411852896,-0.0003412544319871813
15.233026504516602,0.0003453241370152682,0.0003431157674640417,-0.00034347138716839254
15.232375144958496,0.00034752298961393535,0.0003453241370152682,-0.0003456702397670597
15.313082695007324,0.00034970714477822185,0.00034752298961393535,-0.00034786504693329334
15.310842514038086,0.00035187677713111043,0.00034970714477822185,-0.0003500371240079403
15.390853881835938,0.0003540266479831189,0.00035187677713111043,-0.00035220023710280657
15.387587547302246,0.0003561573685146868,0.0003540266479831189,-0.00035433575976639986
15.466269493103027,0.00035826355451717973,0.0003561573685146868,-0.0003564575454220176
15.461810111999512,0.0003603460208978504,0.00035826355451717973,-0.00035854714224115014
15.538680076599121,0.0003623990050982684,0.0003603460208978504,-0.0003606181708164513
15.532244682312012,0.0003644229145720601,0.0003623990050982684,-0.00036265188828110695
15.607401847839355,0.000366412743460387,0.0003644229145720601,-0.00036466203164309263
15.599285125732422,0.0003683687828015536,0.000366412743460387,-0.0003666302654892206
15.672842979431152,0.0003702853573486209,0.0003683687828015536,-0.0003685698611661792
15.662426948547363,0.0003721637185662985,0.0003702853573486209,-0.0003704625996761024
15.734076499938965,0.0003739985404536128,0.0003721637185662985,-0.0003723225090652704
15.721514701843262,0.00037578988121822476,0.0003739985404536128,-0.0003741308464668691
15.790913581848145,0.0003775327932089567,0.00037578988121822476,-0.00037590129068121314
15.776673316955566,0.0003792282659560442,0.0003775327932089567,-0.0003776157973334193
15.843828201293945,0.00038087088614702225,0.0003792282659560442,-0.00037928816163912416
15.82687759399414,0.00038246213807724416,0.00038087088614702225,-0.0003809003974311054
15.891785621643066,0.0003839959390461445,0.00038246213807724416,-0.00038246624171733856
15.871540069580078,0.0003854742390103638,0.0003839959390461445,-0.0003839675337076187
15.933614730834961,0.00038689194479957223,0.0003854742390103638,-0.0003854188253171742
15.9118070602417,0.00038825056981295347,0.00038689194479957223,-0.00038680233410559595
15.971858978271484,0.00038954580668359995,0.00038825056981295347,-0.00038813261198811233
15.946584701538086,0.00039077841211110353,0.00038954580668359995,-0.0003893917892128229
16.003887176513672,0.00039194466080516577,0.00039077841211110353,-0.00039059456321410835
15.975996017456055,0.00039304577512666583,0.00039194466080516577,-0.0003917235299013555
16.03061294555664,0.0003940774477086961,0.00039304577512666583,-0.0003927932702936232
16.000205993652344,0.0003950426180381328,0.0003940774477086961,-0.0003937869914807379
16.051183700561523,0.000395936775021255,0.0003950426180381328,-0.000394719943869859
16.018230438232422,0.00039676213054917753,0.000395936775021255,-0.0003955750144086778
16.066720962524414,0.0003975150757469237,0.00039676213054917753,-0.0003963674826081842
16.03059959411621,0.0003981977060902864,0.0003975150757469237,-0.00039708055555820465
16.076419830322266,0.0003988075186498463,0.0003981977060902864,-0.0003977301239501685
16.0380802154541,0.0003993480349890888,0.0003988075186498463,-0.0003983006172347814
16.080652236938477,0.00039981520967558026,0.0003993480349890888,-0.0003988077805843204
16.039165496826172,0.0004002106434199959,0.00039981520967558026,-0.00039923438453115523
16.07920265197754,0.0004005332593806088,0.0004002106434199959,-0.000399596756324172
16.034648895263672,0.00040078599704429507,0.0004005332593806088,-0.0003998797037638724
16.071762084960938,0.0004009670519735664,0.00040078599704429507,-0.0004000999324489385
16.025264739990234,0.00040107936365529895,0.0004009670519735664,-0.0004002419300377369
16.059354782104492,0.00040112127317115664,0.00040107936365529895,-0.0004003223730251193
16.010107040405273,0.000401096825953573,0.00040112127317115664,-0.0004003264184575528
16.041711807250977,0.0004010043339803815,0.000401096825953573,-0.0004002712666988373
15.989964485168457,0.0004008472023997456,0.0004010043339803815,-0.0004001417546533048
16.0191650390625,0.00040062476182356477,0.0004008472023997456,-0.000399955315515399
15.96488094329834,0.00040033983532339334,0.00040062476182356477,-0.0003996969317086041
15.991781234741211,0.00039999306318350136,0.00040033983532339334,-0.00039938444388099015
15.935422897338867,0.0003995880833826959,0.00039999306318350136,-0.00039900385309010744
15.959421157836914,0.0003991246339865029,0.0003995880833826959,-0.0003985729708801955
15.900835037231445,0.0003986058582086116,0.0003991246339865029,-0.0003980771289207041
15.923236846923828,0.0003980326291639358,0.0003986058582086116,-0.0003975345171056688
15.86259651184082,0.0003974087012466043,0.0003980326291639358,-0.0003969311947003007
15.882819175720215,0.0003967340162489563,0.0003974087012466043,-0.00039628526428714395
15.820730209350586,0.00039601302705705166,0.0003967340162489563,-0.0003955826978199184
15.839251518249512,0.0003952467523049563,0.00039601302705705166,-0.00039484247099608183
15.77488899230957,0.00039443845162168145,0.0003952467523049563,-0.00039405038114637136
15.791593551635742,0.00039359042420983315,0.00039443845162168145,-0.000393225607695058
15.726349830627441,0.0003927058132831007,0.00039359042420983315,-0.00039235453004948795
15.741576194763184,0.0003917862777598202,0.0003927058132831007,-0.0003914558619726449
15.674627304077148,0.0003908348153345287,0.0003917862777598202,-0.0003905155463144183
15.68854808807373,0.00038985314313322306,0.0003908348153345287,-0.00038955238414928317
15.62125301361084,0.00038884521927684546,0.00038985314313322306,-0.0003885528421960771
15.634100914001465,0.0003878134593833238,0.00038884521927684546,-0.00038753642002120614
15.565825462341309,0.00038676062831655145,0.0003878134593833238,-0.0003864893224090338
15.577652931213379,0.0003856889088638127,0.00038676062831655145,-0.0003854304668493569
15.508466720581055,0.0003846014733426273,0.0003856889088638127,-0.000384346058126539
15.519904136657715,0.0003835005627479404,0.0003846014733426273,-0.00038325536297634244
15.450861930847168,0.0003823888546321541,0.0003835005627479404,-0.00038214423693716526
15.461416244506836,0.0003812695504166186,0.0003823888546321541,-0.00038103217957541347
15.391629219055176,0.00038014521123841405,0.0003812695504166186,-0.00037990548298694193
15.402643203735352,0.000379018543753773,0.00038014521123841405,-0.0003787835012190044
15.333163261413574,0.0003778922837227583,0.000379018543753773,-0.00037765217712149024
15.34386157989502,0.0003767683811020106,0.0003778922837227583,-0.0003765306028071791
15.27432918548584,0.0003756496007554233,0.0003767683811020106,-0.0003754043427761644
15.285348892211914,0.00037453946424648166,0.0003756496007554233,-0.00037429342046380043
15.216118812561035,0.00037343878648243845,0.00037453946424648166,-0.0003731830802280456
15.227069854736328,0.0003723501868080348,0.00037343878648243845,-0.0003720919485203922
15.158743858337402,0.00037127657560631633,0.0003723501868080348,-0.0003710059099830687
15.170689582824707,0.0003702209214679897,0.00037127657560631633,-0.0003699448425322771
15.103604316711426,0.00036918462137691677,0.0003702209214679897,-0.00036889396142214537
15.115897178649902,0.0003681699454318732,0.00036918462137691677,-0.0003678720095194876
15.049819946289062,0.0003671796293929219,0.0003681699454318732,-0.0003668645804282278
15.063082695007324,0.0003662157978396863,0.0003671796293929219,-0.00036589105729945004
14.997912406921387,0.000365279644029215,0.0003662157978396863,-0.0003649361024145037
15.012703895568848,0.00036437372909858823,0.000365279644029215,-0.0003640186623670161
14.949003219604492,0.0003634994791354984,0.00036437372909858823,-0.0003631236031651497
14.964958190917969,0.00036265933886170387,0.0003634994791354984,-0.00036227001692168415
14.90288257598877,0.00036185464705340564,0.00036265933886170387,-0.00036144262412562966
14.920305252075195,0.00036108799395151436,0.00036185464705340564,-0.0003606605459935963
14.859745979309082,0.0003603605437092483,0.00036108799395151436,-0.0003599085030145943
14.878927230834961,0.0003596742753870785,0.0003603605437092483,-0.00035920526715926826
14.820135116577148,0.0003590300038922578,0.0003596742753870785,-0.0003585349768400192
14.841068267822266,0.00035842962097376585,0.0003590300038922578,-0.00035791628761217
14.784682273864746,0.00035787420347332954,0.00035842962097376585,-0.0003573333960957825
14.807121276855469,0.000357366050593555,0.00035787420347332954,-0.0003568052197806537
14.752876281738281,0.00035690609365701675,0.000357366050593555,-0.00035631615901365876
14.777750015258789,0.00035649625351652503,0.00035690609365701675,-0.00035588492755778134
14.725226402282715,0.00035613751970231533,0.00035649625351652503,-0.00035549557651393116
14.752385139465332,0.0003558309399522841,0.00035613751970231533,-0.0003551666159182787
14.701910972595215,0.000355576747097075,0.0003558309399522841,-0.0003548811364453286
14.731571197509766,0.00035537706571631134,0.000355576747097075,-0.00035465791006572545
14.683769226074219,0.00035523311817087233,0.00035537706571631134,-0.0003544810169842094
14.715523719787598,0.000355145224602893,0.00035523311817087233,-0.00035436879261396825
14.670295715332031,0.000355113937985152,0.000355145224602893,-0.00035430415300652385
14.70435905456543,0.00035514141200110316,0.000355113937985152,-0.0003543059283401817
14.66179370880127,0.00035522805410437286,0.00035514141200110316,-0.0003543579368852079
14.69876766204834,0.00035537444637157023,0.00035522805410437286,-0.0003544781939126551
14.658239364624023,0.0003555810544639826,0.00035537444637157023,-0.0003546495863702148
14.69753360748291,0.00035584915895015,0.0003555810544639826,-0.00035489065339788795
14.660128593444824,0.00035617940011434257,0.00035584915895015,-0.00035518474760465324
14.70168685913086,0.00035657244734466076,0.00035617940011434257,-0.0003555500879883766
14.667036056518555,0.00035702853347174823,0.00035657244734466076,-0.00035596959060058
14.711418151855469,0.00035754850250668824,0.00035702853347174823,-0.00035646132891997695
14.679539680480957,0.0003581329365260899,0.00035754850250668824,-0.00035700848093256354
14.72676944732666,0.00035878107883036137,0.0003581329365260899,-0.0003576285089366138
14.697229385375977,0.00035949324956163764,0.00035878107883036137,-0.00035830357228405774
14.747182846069336,0.00036027017631568015,0.00035949324956163764,-0.0003590518608689308
14.720373153686523,0.0003611119755078107,0.00036027017631568015,-0.00035985614522360265
14.772954940795898,0.00036201952025294304,0.0003611119755078107,-0.0003607345570344478
14.748756408691406,0.0003629933635238558,0.00036201952025294304,-0.0003616701578721404
14.803850173950195,0.00036403280682861805,0.0003629933635238558,-0.0003626805264502764
14.782463073730469,0.0003651377628557384,0.00036403280682861805,-0.00036374767660163343
14.840947151184082,0.0003663082898128778,0.0003651377628557384,-0.0003648892161436379
14.821686744689941,0.00036754473694600165,0.0003663082898128778,-0.00036608759546652436
14.881974220275879,0.0003688455908559263,0.00036754473694600165,-0.00036735995672643185
14.865921020507812,0.00037021140451543033,0.0003688455908559263,-0.00036868825554847717
14.928878784179688,0.0003716413048096001,0.00037021140451543033,-0.000370089866919443
14.915453910827637,0.0003731357282958925,0.0003716413048096001,-0.0003715470083989203
14.980663299560547,0.00037469432572834194,0.0003731357282958925,-0.00037307722959667444
14.969404220581055,0.0003763160784728825,0.00037469432572834194,-0.0003746623988263309
15.037683486938477,0.0003779996186494827,0.0003763160784728825,-0.00037631881423294544
15.02821159362793,0.00037974532460793853,0.0003779996186494827,-0.000378028373233974
15.09844970703125,0.0003815516538452357,0.00037974532460793853,-0.00037980813067406416
15.091840744018555,0.00038341848994605243,0.0003815516538452357,-0.00038163975114002824
15.164203643798828,0.0003853440284729004,0.00038341848994605243,-0.0003835396491922438
15.159279823303223,0.00038732768734917045,0.0003853440284729004,-0.0003854892565868795
15.233908653259277,0.00038936760392971337,0.00038732768734917045,-0.00038750478415749967
15.230664253234863,0.0003914633998647332,0.00038936760392971337,-0.0003895676345564425
15.3073091506958,0.0003936128632631153,0.0003914633998647332,-0.0003916940186172724
15.3058443069458,0.0003958148299716413,0.0003936128632631153,-0.0003938647569157183
15.383816719055176,0.000398067117203027,0.0003958148299716413,-0.0003960955946240574
15.384389877319336,0.00040036995778791606,0.000398067117203027,-0.0003983682254329324
15.463558197021484,0.00040271945181302726,0.00040036995778791606,-0.0004006980452686548
15.465425491333008,0.0004051139112561941,0.00040271945181302726,-0.0004030651180073619
15.546516418457031,0.0004075515898875892,0.0004051139112561941,-0.0004054848977830261
15.549785614013672,0.00041003109072335064,0.0004075515898875892,-0.00040793861262500286
15.63168716430664,0.0004125483683310449,0.00041003109072335064,-0.00041044066892936826
15.63585376739502,0.0004151021421421319,0.0004125483683310449,-0.0004129713342990726
15.71875286102295,0.0004176889196969569,0.0004151021421421319,-0.00041554527706466615
15.724013328552246,0.000420307187596336,0.0004176889196969569,-0.00041814299765974283
15.807295799255371,0.00042295330786146224,0.000420307187596336,-0.0004207788151688874
15.812750816345215,0.0004256248357705772,0.00042295330786146224,-0.0004234328225720674
15.896574020385742,0.0004283179878257215,0.0004256248357705772,-0.0004261187859810889
15.902528762817383,0.0004310310469008982,0.0004283179878257215,-0.0004288171185180545
15.986248016357422,0.00043375903624109924,0.0004310310469008982,-0.00043154123704880476
15.992300033569336,0.0004364992491900921,0.00043375903624109924,-0.00043427059426903725
16.075777053833008,0.00043924787314608693,0.0004364992491900921,-0.00043701857794076204
16.082656860351562,0.00044200263801030815,0.00043924787314608693,-0.0004397656593937427
16.1656436920166,0.00044475815957412124,0.00044200263801030815,-0.0004425243241712451
16.17156219482422,0.00044751178938895464,0.00044475815957412124,-0.00044527428690344095
16.25433349609375,0.0004502591909840703,0.00044751178938895464,-0.0004480283532757312
16.258895874023438,0.00045299698831513524,0.0004502591909840703,-0.00045076629612594843
16.340471267700195,0.00045572011731565,0.00045299698831513524,-0.00045350028085522354
16.345054626464844,0.0004584250273182988,0.00045572011731565,-0.0004562097601592541
16.425153732299805,0.0004611074400600046,0.0004584250273182988,-0.00045890689943917096
16.427978515625,0.0004637638048734516,0.0004611074400600046,-0.00046157173346728086
16.50701141357422,0.0004663889412768185,0.0004637638048734516,-0.00046421599108725786
16.508651733398438,0.00046898017171770334,0.0004663889412768185,-0.00046681967796757817
16.58551025390625,0.00047153185005299747,0.00046898017171770334,-0.0004693945811595768
16.585981369018555,0.000474040542030707,0.00047153185005299747,-0.0004719203570857644
16.660381317138672,0.00047650147462263703,0.000474040542030707,-0.0004744085599668324
16.658451080322266,0.0004789109225384891,0.00047650147462263703,-0.00047683934099040926
16.731395721435547,0.00048126475303433836,0.0004789109225384891,-0.00047922442900016904
16.72751808166504,0.0004835581057704985,0.00048126475303433836,-0.00048154365504160523
16.797182083129883,0.00048578769201412797,0.0004835581057704985,-0.0004838084860239178
16.79130744934082,0.00048795074690133333,0.00048578769201412797,-0.0004860004992224276
16.858463287353516,0.0004900417989119887,0.00048795074690133333,-0.00048813092871569097
16.849918365478516,0.0004920571809634566,0.0004900417989119887,-0.0004901798674836755
16.913759231567383,0.0004939944483339787,0.0004920571809634566,-0.0004921595100313425
16.90253257751465,0.0004958499921485782,0.0004939944483339787,-0.0004940516664646566
16.963726043701172,0.0004976209602318704,0.0004958499921485782,-0.000495868269354105
16.94908332824707,0.0004993039183318615,0.0004976209602318704,-0.0004975909832865
17.007442474365234,0.0005008962471038103,0.0004993039183318615,-0.0004992319736629725
16.990652084350586,0.0005023946287110448,0.0005008962471038103,-0.0005007731961086392
17.04546546936035,0.0005037978990003467,0.0005023946287110448,-0.0005022273398935795
17.02444076538086,0.0005051033804193139,0.0005037978990003467,-0.0005035774665884674
17.07587242126465,0.0005063099088147283,0.0005051033804193139,-0.0005048367893323302
17.051952362060547,0.0005074142245575786,0.0005063099088147283,-0.0005059880204498768
17.099042892456055,0.0005084165604785085,0.0005074142245575786,-0.000507044605910778
17.073041915893555,0.0005093148211017251,0.0005084165604785085,-0.0005079908296465874
17.117460250854492,0.0005101093556731939,0.0005093148211017251,-0.0005088405450806022
17.0867862701416,0.0005107979523018003,0.0005101093556731939,-0.000509577919729054
17.127643585205078,0.0005113824154250324,0.0005107979523018003,-0.0005102177383378148
17.094587326049805,0.0005118597764521837,0.0005113824154250324,-0.0005107445758767426
17.131309509277344,0.0005122334114275873,0.0005118597764521837,-0.0005111733335070312
17.095094680786133,0.0005125026218593121,0.0005122334114275873,-0.0005114906816743314
17.128604888916016,0.0005126693286001682,0.0005125026218593121,-0.0005117118707858026
17.089014053344727,0.0005127330077812076,0.0005126693286001682,-0.0005118229892104864
17.119659423828125,0.000512697035446763,0.0005127330077812076,-0.0005118401604704559
17.0767879486084,0.0005125597235746682,0.000512697035446763,-0.0005117494147270918
17.103797912597656,0.0005123263690620661,0.0005125597235746682,-0.0005115673411637545
17.05781364440918,0.0005119971465319395,0.0005123263690620661,-0.0005112819490022957
17.08221435546875,0.0005115776439197361,0.0005119971465319395,-0.0005109108751639724
17.03386116027832,0.0005110669881105423,0.0005115776439197361,-0.0005104417214170098
17.055526733398438,0.0005104715237393975,0.0005110669881105423,-0.000509892008267343
17.003591537475586,0.0005097907851450145,0.0005104715237393975,-0.0005092497449368238
17.022695541381836,0.000509031058754772,0.0005097907851450145,-0.0005085328593850136
16.968521118164062,0.000508192868437618,0.000509031058754772,-0.0005077297682873905
16.985305786132812,0.0005072843050584197,0.000508192868437618,-0.0005068597383797169
16.929441452026367,0.0005063052522018552,0.0005072843050584197,-0.0005059118266217411
16.94387435913086,0.0005052636843174696,0.0005063052522018552,-0.000504904892295599
16.88489532470703,0.0005041586700826883,0.0005052636843174696,-0.0005038274102844298
16.89803123474121,0.0005029987660236657,0.0005041586700826883,-0.0005026983562856913
16.837886810302734,0.0005017844378016889,0.0005029987660236657,-0.0005015070782974362
16.848634719848633,0.0005005249404348433,0.0005017844378016889,-0.000500273541547358
16.786535263061523,0.0004992205649614334,0.0005005249404348433,-0.0004989873850718141
16.797122955322266,0.0004978796932846308,0.0004992205649614334,-0.0004976682830601931
16.73362159729004,0.0004965020343661308,0.0004978796932846308,-0.0004963047686032951
16.742937088012695,0.0004950969014316797,0.0004965020343661308,-0.0004949168651364744
16.67862892150879,0.0004936649929732084,0.0004950969014316797,-0.0004934940952807665
16.687002182006836,0.0004922158550471067,0.0004936649929732084,-0.0004920570645481348
16.621660232543945,0.0004907486727461219,0.0004922158550471067,-0.0004905945970676839
16.629383087158203,0.0004892732249572873,0.0004907486727461219,-0.000489126774482429
16.56468963623047,0.00048778956988826394,0.0004892732249572873,-0.00048764300299808383
16.57221221923828,0.00048630640958435833,0.00048778956988826394,-0.0004861631023231894
16.50655174255371,0.0004848235403187573,0.00048630640958435833,-0.000484675751067698
16.515113830566406,0.0004833501297980547,0.0004848235403187573,-0.00048320123460143805
16.44974708557129,0.00048188623622991145,0.0004833501297980547,-0.00048172823153436184
16.458175659179688,0.0004804408526979387,0.00048188623622991145,-0.00048027717275545
16.393796920776367,0.0004790126986335963,0.0004804408526979387,-0.0004788360674865544
16.403045654296875,0.0004776112618856132,0.0004790126986335963,-0.0004774248809553683
16.339141845703125,0.00047623575665056705,0.0004776112618856132,-0.0004760320298373699
16.34990119934082,0.0004748948849737644,0.00047623575665056705,-0.0004746775084640831
16.286884307861328,0.0004735881229862571,0.0004748948849737644,-0.00047334926784969866
16.299041748046875,0.00047232379438355565,0.0004735881229862571,-0.0004720674187410623
16.237548828125,0.0004710993671324104,0.00047232379438355565,-0.0004708186024799943
16.25133514404297,0.00046992418356239796,0.0004710993671324104,-0.0004696225223597139
16.191741943359375,0.0004687961481977254,0.00046992418356239796,-0.000468466489110142
16.20701026916504,0.00046772361383773386,0.0004687961481977254,-0.0004673699149861932
16.148881912231445,0.00046670460142195225,0.00046772361383773386,-0.00046631964505650103
16.16614532470703,0.0004657481622416526,0.00046670460142195225,-0.00046533564454875886
16.11063003540039,0.0004648512986022979,0.0004657481622416526,-0.0004644045257009566
16.130613327026367,0.00046402119915001094,0.0004648512986022979,-0.0004635448276530951
16.07720947265625,0.00046325576840899885,0.00046402119915001094,-0.00046274258056655526
16.0997371673584,0.0004625632718671113,0.00046325576840899885,-0.00046201740042306483
16.04876708984375,0.00046194042079150677,0.0004625632718671113,-0.0004613552300725132
16.073755264282227,0.00046139484038576484,0.00046194042079150677,-0.0004607748123817146
16.025754928588867,0.00046092300908640027,0.00046139484038576484,-0.00046026159543544054
16.0529727935791,0.0004605324938893318,0.00046092300908640027,-0.00045983417658135295
16.008190155029297,0.00046021901653148234,0.0004605324938893318,-0.0004594777128659189
16.03947639465332,0.00045999063877388835,0.00046021901653148234,-0.0004592106561176479
15.997124671936035,0.00045984366443008184,0.00045999063877388835,-0.0004590184544213116
16.031309127807617,0.00045978405978530645,0.00045984366443008184,-0.0004589190357364714
15.991964340209961,0.0004598075756803155,0.00045978405978530645,-0.000458896451164037
16.029020309448242,0.00045992189552634954,0.0004598075756803155,-0.0004589692107401788
15.993420600891113,0.00046012201346457005,0.00045992189552634954,-0.00045912194764241576
16.033321380615234,0.00046041570021770895,0.00046012201346457005,-0.00045937264803797007
16.00101089477539,0.00046079730964265764,0.00046041570021770895,-0.00045970582868903875
16.044736862182617,0.0004612737975548953,0.00046079730964265764,-0.00046013874816708267
16.015987396240234,0.00046183954691514373,0.0004612737975548953,-0.00046065542846918106
16.06241798400879,0.000462501251604408,0.00046183954691514373,-0.00046127295354381204
16.03658103942871,0.00046325247967615724,0.000462501251604408,-0.00046197493793442845
16.08637237548828,0.000464100216049701,0.00046325247967615724,-0.00046277823275886476
16.064342498779297,0.00046503805788233876,0.000464100216049701,-0.0004636665980797261
16.117507934570312,0.00046607234980911016,0.00046503805788233876,-0.0004646564775612205
16.09858512878418,0.00046719610691070557,0.00046607234980911016,-0.0004657310782931745
16.15498161315918,0.0004684168379753828,0.00046719610691070557,-0.00046690713497810066
16.140037536621094,0.00046972656855359674,0.0004684168379753828,-0.0004681680293288082
16.19989776611328,0.0004711321380455047,0.00046972656855359674,-0.0004695295065175742
16.18781280517578,0.00047262595035135746,0.0004711321380455047,-0.0004709748609457165
16.249370574951172,0.0004742139426525682,0.00047262595035135746,-0.0004725194303318858
16.24094581604004,0.00047588712186552584,0.0004742139426525682,-0.0004741457523778081
16.30632972717285,0.0004776525602210313,0.00047588712186552584,-0.00047586881555616856
16.300790786743164,0.00047950123553164303,0.0004776525602210313,-0.00047767162322998047
16.368602752685547,0.0004814404237549752,0.00047950123553164303,-0.0004795692511834204
16.365821838378906,0.0004834595019929111,0.0004814404237549752,-0.000481544149806723
16.43670082092285,0.0004855646111536771,0.0004834595019929111,-0.0004836099687963724
16.436626434326172,0.0004877460887655616,0.0004855646111536771,-0.0004857490712311119
16.50950050354004,0.0004900102503597736,0.0004877460887655616,-0.00048797554336488247
16.512075424194336,0.0004923453088849783,0.0004900102503597736,-0.000490271020680666
16.586469650268555,0.0004947580746375024,0.0004923453088849783,-0.0004926485125906765
16.59255027770996,0.0004972362075932324,0.0004947580746375024,-0.000495089974720031
16.668941497802734,0.0004997873911634088,0.0004972362075932324,-0.0004976081545464694
16.676578521728516,0.0005023984704166651,0.0004997873911634088,-0.0005001852987334132
16.754716873168945,0.0005050749750807881,0.0005023984704166651,-0.0005028326413594186
16.76415252685547,0.0005078033427707851,0.0005050749750807881,-0.000505531148519367
16.843515396118164,0.0005105914897285402,0.0005078033427707851,-0.0005082928691990674
16.85533905029297,0.0005134253297001123,0.0005105914897285402,-0.0005111000500619411
16.935380935668945,0.000516309926752001,0.0005134253297001123,-0.0005139627028256655
16.94789695739746,0.000519230030477047,0.000516309926752001,-0.0005168612115085125
17.028295516967773,0.0005221933242864907,0.000519230030477047,-0.0005198062863200903
17.042314529418945,0.0005251836264505982,0.0005221933242864907,-0.0005227793590165675
17.12356948852539,0.0005282066995278001,0.0005251836264505982,-0.0005257893935777247
17.137910842895508,0.000531245837919414,0.0005282066995278001,-0.000528816832229495
17.21830940246582,0.000534309190697968,0.000531245837919414,-0.0005318713374435902
17.23377799987793,0.0005373788299039006,0.000534309190697968,-0.0005349342827685177
17.31379508972168,0.0005404612165875733,0.0005373788299039006,-0.0005380135262385011
17.329191207885742,0.0005435378989204764,0.0005404612165875733,-0.0005410895682871342
17.408435821533203,0.0005466151051223278,0.0005435378989204764,-0.0005441696848720312
17.423673629760742,0.0005496753728948534,0.0005466151051223278,-0.0005472350167110562
17.50151252746582,0.0005527255707420409,0.0005496753728948534,-0.0005502933636307716
17.51597023010254,0.000555746431928128,0.0005527255707420409,-0.000553325517103076
17.59201431274414,0.0005587449413724244,0.000555746431928128,-0.0005563382874242961
17.60589027404785,0.0005617015995085239,0.0005587449413724244,-0.0005593126406893134
17.680036544799805,0.0005646231584250927,0.0005617015995085239,-0.0005622547469101846
17.692670822143555,0.0005674894200637937,0.0005646231584250927,-0.0005651455139741302
17.764551162719727,0.000570309697650373,0.0005674894200637937,-0.0005679917521774769
17.77448844909668,0.0005730628035962582,0.000570309697650373,-0.0005707752425223589
17.844009399414062,0.0005757565377280116,0.0005730628035962582,-0.0005735016311518848
17.852327346801758,0.0005783712258562446,0.0005757565377280116,-0.0005761527572758496
17.918855667114258,0.0005809144931845367,0.0005783712258562446,-0.0005787346744909883
17.925806045532227,0.0005833665491081774,0.0005809144931845367,-0.0005812293966300786
17.987871170043945,0.0005857368232682347,0.0005833665491081774,-0.000583643326535821
17.992610931396484,0.0005880053504370153,0.0005857368232682347,-0.0005859598750248551
18.051349639892578,0.0005901816766709089,0.0005880053504370153,-0.0005881850374862552
18.05274772644043,0.000592246011365205,0.0005901816766709089,-0.0005903025157749653
18.109033584594727,0.0005942077841609716,0.000592246011365205,-0.0005923184216953814
18.106555938720703,0.0005960490088909864,0.0005942077841609716,-0.0005942170391790569
18.158424377441406,0.0005977798136882484,0.0005960490088909864,-0.0005960058188065886
18.153627395629883,0.0005993823288008571,0.0005977798136882484,-0.000597669743001461
18.201461791992188,0.0006008674390614033,0.0005993823288008571,-0.0005992162623442709
18.193317413330078,0.0006022179732099175,0.0006008674390614033,-0.0006006314069963992
18.2375431060791,0.0006034456891939044,0.0006022179732099175,-0.0006019232678227127
18.225358963012695,0.0006045345216989517,0.0006034456891939044,-0.0006030788645148277
18.264699935913086,0.0006054965779185295,0.0006045345216989517,-0.0006041069282218814
18.247838973999023,0.0006063174223527312,0.0006054965779185295,-0.0006049956427887082
18.283693313598633,0.0006070095114409924,0.0006063174223527312,-0.0006057547871023417
18.26504898071289,0.0006075587007217109,0.0006070095114409924,-0.0006063728942535818
18.296810150146484,0.0006079782615415752,0.0006075587007217109,-0.0006068599177524447
18.2731990814209,0.0006082564359530807,0.0006079782615415752,-0.000607206136919558
18.301799774169922,0.0006084073102101684,0.0006082564359530807,-0.0006074233679100871
18.274181365966797,0.0006084191263653338,0.0006084073102101684,-0.0006075020646676421
18.29880142211914,0.0006083054468035698,0.0006084191263653338,-0.0006074538687244058
18.266706466674805,0.0006080574239604175,0.0006083054468035698,-0.0006072702817618847
18.2880859375,0.0006076905410736799,0.0006080574239604175,-0.0006069655646570027
18.25375747680664,0.0006071956595405936,0.0006076905410736799,-0.0006065320922061801
18.271474838256836,0.0006065871566534042,0.0006071956595405936,-0.0006059831357561052
18.233341217041016,0.000605857465416193,0.0006065871566534042,-0.0006053113611415029
18.247304916381836,0.0006050221272744238,0.000605857465416193,-0.0006045315531082451
18.206222534179688,0.0006040759617462754,0.0006050221272744238,-0.0006036381819285452
18.217885971069336,0.0006030342192389071,0.0006040759617462754,-0.0006026469636708498
18.173267364501953,0.0006018911371938884,0.0006030342192389071,-0.0006015518447384238
18.183197021484375,0.0006006630137562752,0.0006018911371938884,-0.0006003691232763231
18.135963439941406,0.0005993460072204471,0.0006006630137562752,-0.0005990938516333699
18.14332389831543,0.0005979547859169543,0.0005993460072204471,-0.0005977426189929247
18.09292221069336,0.0005964855081401765,0.0005979547859169543,-0.0005963095463812351
18.098342895507812,0.0005949554615654051,0.0005964855081401765,-0.0005948127945885062
18.046619415283203,0.0005933605716563761,0.0005949554615654051,-0.0005932475323788822
18.05045509338379,0.0005917163798585534,0.0005933605716563761,-0.0005916309310123324
17.996055603027344,0.0005900213145650923,0.0005917163798585534,-0.0005899583920836449
17.9998722076416,0.0005882915575057268,0.0005900213145650923,-0.00058824906591326
17.944355010986328,0.000586523674428463,0.0005882915575057268,-0.0005864973645657301
17.94708824157715,0.0005847338470630348,0.000586523674428463,-0.000584721565246582
17.8900203704834,0.0005829212022945285,0.0005847338470630348,-0.0005829173605889082
17.891807556152344,0.0005810998263768852,0.0005829212022945285,-0.0005811033770442009
17.83442497253418,0.0005792668089270592,0.0005810998263768852,-0.0005792732117697597
17.837343215942383,0.0005774378078058362,0.0005792668089270592,-0.000577445374801755
17.779199600219727,0.0005756113096140325,0.0005774378078058362,-0.0005756145692430437
17.783388137817383,0.0005738024483434856,0.0005756113096140325,-0.00057380017824471
17.72517204284668,0.0005720085464417934,0.0005738024483434856,-0.0005719956825487316
17.728731155395508,0.0005702441558241844,0.0005720085464417934,-0.0005702197086066008
17.67167854309082,0.0005685066571459174,0.0005702441558241844,-0.0005684656789526343
17.677536010742188,0.0005668099038302898,0.0005685066571459174,-0.0005667518707923591
17.62142562866211,0.0005651513929478824,0.0005668099038302898,-0.0005650711245834827
17.62882423400879,0.0005635458510369062,0.0005651513929478824,-0.000563442416023463
17.573450088500977,0.0005619883304461837,0.0005635458510369062,-0.0005618577124550939
17.5830020904541,0.0005604940233752131,0.0005619883304461837,-0.0005603351746685803
17.530107498168945,0.0005590587388724089,0.0005604940233752131,-0.0005588672356680036
17.541038513183594,0.000557696504984051,0.0005590587388724089,-0.000557471823412925
17.490650177001953,0.0005564023740589619,0.000557696504984051,-0.0005561404977925122
17.504112243652344,0.0005551904323510826,0.0005564023740589619,-0.000554890837520361
17.454805374145508,0.0005540532874874771,0.0005551904323510826,-0.0005537130055017769
17.47216033935547,0.0005530054913833737,0.0005540532874874771,-0.0005526239983737469
17.426151275634766,0.0005520412232726812,0.0005530054913833737,-0.0005516147357411683
17.44545555114746,0.0005511745694093406,0.0005520412232726812,-0.0005507026799023151
17.402956008911133,0.0005503962747752666,0.0005511745694093406,-0.0005498770042322576
17.426368713378906,0.0005497217644006014,0.0005503962747752666,-0.0005491541232913733
17.386463165283203,0.0005491424817591906,0.0005497217644006014,-0.0005485239671543241
17.412805557250977,0.0005486722220666707,0.0005491424817591906,-0.000548002659343183
17.376750946044922,0.0005483005661517382,0.0005486722220666707,-0.0005475785001181066
17.406204223632812,0.0005480445688590407,0.0005483005661517382,-0.0005472680786624551
17.374164581298828,0.0005478913662955165,0.0005480445688590407,-0.0005470603355206549
17.40713882446289,0.0005478565581142902,0.0005478913662955165,-0.0005469697061926126
17.37835121154785,0.0005479269893839955,0.0005478565581142902,-0.0005469843163155019
17.416086196899414,0.0005481197731569409,0.0005479269893839955,-0.0005471194162964821
17.39090347290039,0.0005484195426106453,0.0005481197731569409,-0.0005473624914884567
17.432086944580078,0.0005488444003276527,0.0005484195426106453,-0.000547728268429637
17.410839080810547,0.000549377640709281,0.0005488444003276527,-0.0005482041160576046
17.455793380737305,0.0005500366678461432,0.000549377640709281,-0.0005488037131726742
17.439298629760742,0.0005508032045327127,0.0005500366678461432,-0.0005495133809745312
17.48802947998047,0.0005516961682587862,0.0005508032045327127,-0.0005503465654328465
17.475419998168945,0.0005526962340809405,0.0005516961682587862,-0.000551289995200932
17.52737045288086,0.0005538235418498516,0.0005526962340809405,-0.0005523570580407977
17.51862144470215,0.0005550571950152516,0.0005538235418498516,-0.0005535344826057553
17.574609756469727,0.0005564173916354775,0.0005550571950152516,-0.0005548347835429013
17.569902420043945,0.0005578802665695548,0.0005564173916354775,-0.0005562433507293463
17.62925148010254,0.0005594666581600904,0.0005578802665695548,-0.0005577713018283248
17.628738403320312,0.0005611524684354663,0.0005594666581600904,-0.0005594044923782349
17.68964195251465,0.0005629599909298122,0.0005611524684354663,-0.0005611543310806155
17.69373893737793,0.0005648609949275851,0.0005629599909298122,-0.0005630058003589511
17.758291244506836,0.000566879112739116,0.0005648609949275851,-0.0005649685626849532
17.76624870300293,0.0005689856479875743,0.000566879112739116,-0.0005670281825587153
17.832550048828125,0.0005712042329832911,0.0005689856479875743,-0.0005691937985830009
17.843868255615234,0.000573504890780896,0.0005712042329832911,-0.0005714508006349206
17.913158416748047,0.000575912999920547,0.000573504890780896,-0.000573808210901916
17.927600860595703,0.0005783947999589145,0.000575912999920547,-0.0005762506043538451
17.99874496459961,0.000580976833589375,0.0005783947999589145,-0.0005787854897789657
18.016319274902344,0.0005836234777234495,0.000580976833589375,-0.0005813973839394748
18.0895938873291,0.0005863613332621753,0.0005836234777234495,-0.0005840925732627511
18.109102249145508,0.0005891539622098207,0.0005863613332621753,-0.0005868553998880088
18.183006286621094,0.0005920287221670151,0.0005891539622098207,-0.000589691917411983
18.20560073852539,0.0005949478363618255,0.0005920287221670151,-0.0005925865843892097
18.280378341674805,0.0005979390116408467,0.0005949478363618255,-0.0005955444648861885
18.304197311401367,0.0006009609205648303,0.0005979390116408467,-0.0005985487950965762
18.38034439086914,0.0006040443549863994,0.0006009609205648303,-0.0006016042316332459
18.405620574951172,0.0006071461830288172,0.0006040443549863994,-0.0006046947091817856
18.48123550415039,0.0006102961488068104,0.0006071461830288172,-0.0006078232545405626
18.50784683227539,0.0006134506547823548,0.0006102961488068104,-0.0006109734531491995
18.582792282104492,0.0006166399689391255,0.0006134506547823548,-0.0006141479243524373
18.610015869140625,0.0006198188057169318,0.0006166399689391255,-0.0006173300789669156
18.684438705444336,0.0006230182480067015,0.0006198188057169318,-0.0006205217214301229
18.712146759033203,0.000626192195340991,0.0006230182480067015,-0.0006237066118046641
18.78468132019043,0.0006293720798566937,0.000626192195340991,-0.0006268859142437577
18.81214141845703,0.000632511219009757,0.0006293720798566937,-0.0006300436798483133
18.882625579833984,0.0006356410449370742,0.000632511219009757,-0.0006331804906949401
18.909067153930664,0.0006387128378264606,0.0006356410449370742,-0.0006362796411849558
18.97824478149414,0.0006417594850063324,0.0006387128378264606,-0.0006393411895260215
19.004783630371094,0.0006447328487411141,0.0006417594850063324,-0.000642349710687995
19.069725036621094,0.0006476648850366473,0.0006447328487411141,-0.0006453045643866062
19.09469223022461,0.0006505079800263047,0.0006476648850366473,-0.0006481907330453396
19.156171798706055,0.0006532939150929451,0.0006505079800263047,-0.0006510072853416204
19.179475784301758,0.0006559764733538032,0.0006532939150929451,-0.0006537402514368296
19.23740005493164,0.0006585875526070595,0.0006559764733538032,-0.0006563890492543578
19.258968353271484,0.0006610798882320523,0.0006585875526070595,-0.0006589395925402641
19.313236236572266,0.0006634861929342151,0.0006610798882320523,-0.0006613908335566521
19.331130981445312,0.0006657603662461042,0.0006634861929342151,-0.0006637299084104598
19.38263702392578,0.000667935237288475,0.0006657603662461042,-0.0006659564096480608
19.39780616760254,0.000669966742862016,0.000667935237288475,-0.0006680585211142898
19.44371223449707,0.0006718871300108731,0.000669966742862016,-0.0006700363010168076
19.45589828491211,0.0006736550130881369,0.0006718871300108731,-0.0006718793883919716
19.499116897583008,0.0006753011839464307,0.0006736550130881369,-0.000673588365316391
19.5074405670166,0.0006767860031686723,0.0006753011839464307,-0.0006751528708264232
19.544214248657227,0.0006781393894925714,0.0006767860031686723,-0.0006765737198293209
19.548812866210938,0.0006793260108679533,0.0006781393894925714,-0.0006778427632525563
19.583175659179688,0.0006803770666010678,0.0006793260108679533,-0.0006789634935557842
19.583316802978516,0.000681257457472384,0.0006803770666010678,-0.000679928285535425
19.612567901611328,0.0006819955306127667,0.000681257457472384,-0.0006807393510825932
19.608484268188477,0.0006825620075687766,0.0006819955306127667,-0.000681390636600554
19.633575439453125,0.0006829861085861921,0.0006825620075687766,-0.0006818877882324159
19.624980926513672,0.0006832402432337403,0.0006829861085861921,-0.0006822259165346622
19.646249771118164,0.000683351478073746,0.0006832402432337403,-0.0006824104930274189
19.634479522705078,0.0006832958897575736,0.000683351478073746,-0.0006824374431744218
19.650392532348633,0.0006831001956015825,0.0006832958897575736,-0.0006823135772719979
19.63494110107422,0.0006827446632087231,0.0006831001956015825,-0.000682037090882659
19.64728546142578,0.0006822550785727799,0.0006827446632087231,-0.0006816163659095764
19.62706184387207,0.0006816136883571744,0.0006822550785727799,-0.0006810499471612275
19.636011123657227,0.0006808440084569156,0.0006816136883571744,-0.0006803462747484446
19.61155891418457,0.0006799328839406371,0.0006808440084569156,-0.0006795048830099404
19.617719650268555,0.0006789040053263307,0.0006799328839406371,-0.0006785368314012885
19.589670181274414,0.0006777459057047963,0.0006789040053263307,-0.0006774423527531326
19.59366798400879,0.0006764804711565375,0.0006777459057047963,-0.000676232622936368
19.562353134155273,0.0006750996108166873,0.0006764804711565375,-0.0006749084568582475
19.56358528137207,0.0006736251525580883,0.0006750996108166873,-0.0006734828348271549
19.52715492248535,0.0006720509845763445,0.0006736251525580883,-0.0006719573284499347
19.52600860595703,0.0006703964318148792,0.0006720509845763445,-0.0006703450344502926
19.48843002319336,0.0006686585256829858,0.0006703964318148792,-0.0006686476990580559
19.48630142211914,0.0006668547866865993,0.0006686585256829858,-0.0006668790592812002
19.4460506439209,0.0006649831775575876,0.0006668547866865993,-0.0006650402210652828
19.44241714477539,0.0006630625575780869,0.0006649831775575876,-0.0006631463184021413
19.399681091308594,0.0006610926939174533,0.0006630625575780869,-0.0006611997960135341
19.395334243774414,0.0006590884877368808,0.0006610926939174533,-0.0006592150311917067
19.35087776184082,0.0006570514524355531,0.0006590884877368808,-0.0006571931298822165
19.346952438354492,0.0006549982936121523,0.0006570514524355531,-0.0006551503902301192
19.301599502563477,0.0006529286038130522,0.0006549982936121523,-0.0006530876271426678
19.296308517456055,0.0006508583901450038,0.0006529286038130522,-0.0006510199746116996
19.250226974487305,0.0006487888749688864,0.0006508583901450038,-0.0006489487132057548
19.245973587036133,0.000646734144538641,0.0006487888749688864,-0.0006468889769166708
19.19993782043457,0.0006446954794228077,0.000646734144538641,-0.0006448408821597695
19.197507858276367,0.0006426874315366149,0.0006446954794228077,-0.0006428200285881758
19.151351928710938,0.0006407108157873154,0.0006426874315366149,-0.0006408261833712459
19.15057373046875,0.0006387801258824766,0.0006407108157873154,-0.0006388750625774264
19.105680465698242,0.0006368937320075929,0.0006387801258824766,-0.0006369650363922119
19.106014251708984,0.000635067350231111,0.0006368937320075929,-0.0006351111805997789
19.062517166137695,0.0006333001656457782,0.000635067350231111,-0.0006333128549158573
19.066316604614258,0.000631605857051909,0.0006333001656457782,-0.0006315847858786583
19.023948669433594,0.0006299816304817796,0.000631605857051909,-0.0006299238884821534
19.029680252075195,0.0006284432020038366,0.0006299816304817796,-0.0006283451803028584
18.990089416503906,0.0006269855075515807,0.0006284432020038366,-0.0006268455181270838
18.99811553955078,0.0006256246706470847,0.0006269855075515807,-0.0006254388717934489
18.961938858032227,0.0006243535899557173,0.0006256246706470847,-0.0006241213413886726
18.974180221557617,0.0006231901934370399,0.0006243535899557173,-0.0006229068385437131
18.939804077148438,0.0006221242365427315,0.0006231901934370399,-0.0006217904738150537
18.955913543701172,0.0006211750442162156,0.0006221242365427315,-0.0006207856349647045
18.92487144470215,0.000620330567471683,0.0006211750442162156,-0.0006198871415108442
18.94415283203125,0.0006196107133291662,0.000620330567471683,-0.000619107682723552
18.917287826538086,0.0006190002895891666,0.0006196107133291662,-0.0006184409139677882
18.940263748168945,0.0006185211823321879,0.0006190002895891666,-0.0006178988260217011
18.917444229125977,0.000618156511336565,0.0006185211823321879,-0.0006174753070808947
18.94432830810547,0.0006179301417432725,0.000618156511336565,-0.000617182464338839
18.926000595092773,0.0006178192561492324,0.0006179301417432725,-0.0006170122651383281
18.95720100402832,0.000617849756963551,0.0006178192561492324,-0.0006169747794046998
18.943790435791016,0.0006179994670674205,0.000617849756963551,-0.0006170633714646101
18.979141235351562,0.0006182953948155046,0.0006179994670674205,-0.0006172888679429889
18.969411849975586,0.000618708785623312,0.0006182953948155046,-0.00061764195561409
19.008285522460938,0.0006192702567204833,0.000618708785623312,-0.0006181320059113204
19.003524780273438,0.0006199482013471425,0.0006192702567204833,-0.0006187502294778824
19.045936584472656,0.0006207757396623492,0.0006199482013471425,-0.0006195055320858955
19.046464920043945,0.0006217181799001992,0.0006207757396623492,-0.000620389124378562
19.09400749206543,0.0006228098645806313,0.0006217181799001992,-0.0006214088061824441
19.097787857055664,0.0006240118527784944,0.0006228098645806313,-0.0006225542165338993
19.14841651916504,0.0006253613391891122,0.0006240118527784944,-0.000623832456767559
19.15761947631836,0.0006268170545808971,0.0006253613391891122,-0.0006252337479963899
19.211912155151367,0.0006284197443164885,0.0006268170545808971,-0.0006267654243856668
19.22509765625,0.0006301217945292592,0.0006284197443164885,-0.0006284165428951383
19.282527923583984,0.0006319658132269979,0.0006301217945292592,-0.0006301919929683208
19.300458908081055,0.0006339006358757615,0.0006319658132269979,-0.0006320802494883537
19.36046600341797,0.00063597213011235,0.0006339006358757615,-0.0006340857362374663
19.382923126220703,0.0006381263374350965,0.00063597213011235,-0.0006361975683830678
19.444931030273438,0.0006404109299182892,0.0006381263374350965,-0.0006384191801771522
19.471649169921875,0.0006427679909393191,0.0006404109299182892,-0.0006407391047105193
19.535682678222656,0.0006452474626712501,0.0006427679909393191,-0.0006431594956666231
19.564672470092773,0.0006477877614088356,0.0006452474626712501,-0.0006456684786826372
19.631393432617188,0.0006504413904622197,0.0006477877614088356,-0.0006482675671577454
19.663637161254883,0.0006531424587592483,0.0006504413904622197,-0.0006509441300295293
19.73061752319336,0.0006559455068781972,0.0006531424587592483,-0.0006536981672979891
19.76709747314453,0.0006587827811017632,0.0006559455068781972,-0.0006565177463926375
19.833595275878906,0.0006617113249376416,0.0006587827811017632,-0.000659402459859848
19.871864318847656,0.000664658029563725,0.0006617113249376416,-0.0006623395602218807
19.939777374267578,0.0006676813354715705,0.000664658029563725,-0.0006653263699263334
19.979713439941406,0.0006707070861011744,0.0006676813354715705,-0.0006683504907414317
20.046836853027344,0.0006737944204360247,0.0006707070861011744,-0.0006714087212458253
20.088661193847656,0.0006768672028556466,0.0006737944204360247,-0.0006744884885847569
20.154497146606445,0.0006799870170652866,0.0006768672028556466,-0.0006775863585062325
20.195999145507812,0.0006830751080997288,0.0006799870170652866,-0.0006806900491937995
20.261417388916016,0.0006861932342872024,0.0006830751080997288,-0.000683794729411602
20.303821563720703,0.0006892604869790375,0.0006861932342872024,-0.0006868873024359345
20.366159439086914,0.0006923404289409518,0.0006892604869790375,-0.0006899622967466712
20.408967971801758,0.0006953510455787182,0.0006923404289409518,-0.000693007605150342
20.469085693359375,0.0006983561324886978,0.0006953510455787182,-0.0006960167665965855
20.5114688873291,0.0007012755959294736,0.0006983561324886978,-0.0006989791872911155
20.568870544433594,0.000704171892721206,0.0007012755959294736,-0.0007018883479759097
20.610334396362305,0.0007069642306305468,0.000704171892721206,-0.00070473289815709
20.665210723876953,0.0007097148336470127,0.0007069642306305468,-0.000707505620084703
20.703100204467773,0.000712344772182405,0.0007097148336470127,-0.0007101960945874453
20.753877639770508,0.0007149155717343092,0.000712344772182405,-0.0007127976277843118
20.791730880737305,0.0007173496996983886,0.0007149155717343092,-0.00071530049899593
20.837574005126953,0.0007197076920419931,0.0007173496996983886,-0.0007176976068876684
20.871702194213867,0.0007219151011668146,0.0007197076920419931,-0.0007199807441793382
20.913660049438477,0.0007240312406793237,0.0007219151011668146,-0.000722143508028239
20.945537567138672,0.0007259847479872406,0.0007240312406793237,-0.0007241788553074002
20.981769561767578,0.0007278323755599558,0.0007259847479872406,-0.0007260803249664605
21.012189865112305,0.0007295074756257236,0.0007278323755599558,-0.000727842387277633
21.043495178222656,0.0007310641231015325,0.0007295074756257236,-0.0007294591050595045
21.068111419677734,0.0007324397447519004,0.0007310641231015325,-0.0007309258216992021
21.096843719482422,0.0007336874259635806,0.0007324397447519004,-0.0007322384044528008
21.118444442749023,0.0007347494247369468,0.0007336874259635806,-0.0007333939429372549
21.141075134277344,0.0007356745772995055,0.0007347494247369468,-0.0007343883626163006
21.158390045166016,0.0007364111370407045,0.0007356745772995055,-0.0007352199172601104
21.17667579650879,0.0007370057865045965,0.0007364111370407045,-0.0007358863949775696
21.190397262573242,0.0007374122506007552,0.0007370057865045965,-0.0007363876793533564
21.203542709350586,0.0007376732537522912,0.0007374122506007552,-0.000736722256988287
21.21180534362793,0.0007377506699413061,0.0007376732537522912,-0.0007368921069428325
21.220619201660156,0.0007376823341473937,0.0007377506699413061,-0.0007368975202552974
21.226119995117188,0.0007374355336651206,0.0007376823341473937,-0.0007367407088167965
21.230724334716797,0.0007370470557361841,0.0007374355336651206,-0.0007364239427261055
21.230634689331055,0.0007364898337982595,0.0007370470557361841,-0.0007359517621807754
21.23198127746582,0.0007357960566878319,0.0007364898337982595,-0.0007353271939791739
21.227642059326172,0.0007349444786086679,0.0007357960566878319,-0.0007345551857724786
21.22484016418457,0.0007339639123529196,0.0007349444786086679,-0.0007336399867199361
21.21614646911621,0.0007328387582674623,0.0007339639123529196,-0.0007325877668336034
21.21177864074707,0.0007315941620618105,0.0007328387582674623,-0.0007314039394259453
21.199081420898438,0.0007302215090021491,0.0007315941620618105,-0.0007300958968698978
21.19088363647461,0.0007287421030923724,0.0007302215090021491,-0.0007286708569154143
21.174198150634766,0.0007271512295119464,0.0007287421030923724,-0.0007271362701430917
21.16335105895996,0.000725467863958329,0.0007271512295119464,-0.0007255001692101359
21.145397186279297,0.0007236909004859626,0.000725467863958329,-0.0007237705867737532
21.13348388671875,0.0007218358223326504,0.0007236909004859626,-0.0007219557301141322
21.109764099121094,0.0007199051906354725,0.0007218358223326504,-0.0007200632244348526
21.096519470214844,0.0007179140229709446,0.0007199051906354725,-0.0007181035471148789
21.071378707885742,0.0007158679654821754,0.0007179140229709446,-0.0007160853128880262
21.05731964111328,0.0007137773209251463,0.0007158679654821754,-0.0007140182424336672
21.0308837890625,0.0007116517517715693,0.0007137773209251463,-0.0007119104848243296
21.016942977905273,0.0007095001637935638,0.0007116517517715693,-0.0007097732741385698
20.987834930419922,0.0007073309971019626,0.0007095001637935638,-0.0007076131296344101
20.973764419555664,0.0007051539141684771,0.0007073309971019626,-0.0007054414018057287
20.944446563720703,0.0007029795669950545,0.0007051539141684771,-0.0007032658904790878
20.930421829223633,0.0007008144748397171,0.0007029795669950545,-0.0007010975969024003
20.899887084960938,0.000698669464327395,0.0007008144748397171,-0.0006989426910877228
20.88719367980957,0.0006965514621697366,0.000698669464327395,-0.0006968126399442554
20.858612060546875,0.0006944690831005573,0.0006965514621697366,-0.0006947126239538193
20.84775161743164,0.0006924305344000459,0.0006944690831005573,-0.0006926537025719881
20.818578720092773,0.0006904435576871037,0.0006924305344000459,-0.0006906409980729222
20.810043334960938,0.0006885164184495807,0.0006904435576871037,-0.0006886855117045343
20.783037185668945,0.0006866551120765507,0.0006885164184495807,-0.0006867913762107491
20.777292251586914,0.0006848683697171509,0.0006866551120765507,-0.0006849690107628703
20.751373291015625,0.0006831607897765934,0.0006848683697171509,-0.0006832218496128917
20.748119354248047,0.0006815431988798082,0.0006831607897765934,-0.0006815608940087259
20.724824905395508,0.0006800137343816459,0.0006815431988798082,-0.0006799873663112521
20.725555419921875,0.0006785865407437086,0.0006800137343816459,-0.0006785107543691993
20.70487403869629,0.0006772578344680369,0.0006785865407437086,-0.0006771327462047338
20.707279205322266,0.0006760424585081637,0.0006772578344680369,-0.0006758623057976365
20.691055297851562,0.000674933660775423,0.0006760424585081637,-0.00067470024805516
20.698522567749023,0.00067394960206002,0.000674933660775423,-0.0006736555369570851
20.684751510620117,0.0006730781169608235,0.00067394960206002,-0.0006727277068421245
20.697551727294922,0.0006723404512740672,0.0006730781169608235,-0.0006719249067828059
20.68682861328125,0.0006717187352478504,0.0006723404512740672,-0.0006712450995109975
20.704410552978516,0.0006712390459142625,0.0006717187352478504,-0.0006706962594762444
20.69731903076172,0.0006708790315315127,0.0006712390459142625,-0.0006702762329950929
20.718719482421875,0.0006706679705530405,0.0006708790315315127,-0.0006699924706481397
20.717693328857422,0.0006705766427330673,0.0006706679705530405,-0.0006698412471450865
20.742238998413086,0.0006706387503072619,0.0006705766427330673,-0.0006698283250443637
20.74544906616211,0.0006708214059472084,0.0006706387503072619,-0.0006699506775476038
20.77555274963379,0.0006711616879329085,0.0006708214059472084,-0.0006702138925902545
20.78459358215332,0.0006716202478855848,0.0006711616879329085,-0.0006706133717671037
20.817949295043945,0.0006722388206981122,0.0006716202478855848,-0.0006711535970680416
20.831235885620117,0.0006729708984494209,0.0006722388206981122,-0.0006718289805576205
20.86857032775879,0.0006738642696291208,0.0006729708984494209,-0.0006726433057337999
20.887229919433594,0.0006748667801730335,0.0006738642696291208,-0.0006735913921147585
20.927661895751953,0.0006760288961231709,0.0006748667801730335,-0.0006746752187609673
20.951562881469727,0.0006772928172722459,0.0006760288961231709,-0.0006758884410373867
20.996543884277344,0.0006787158199585974,0.0006772928172722459,-0.0006772334454581141
21.025550842285156,0.0006802321877330542,0.0006787158199585974,-0.0006787034217268229
21.072895050048828,0.0006819032714702189,0.0006802321877330542,-0.0006802985444664955
21.106403350830078,0.0006836586981080472,0.0006819032714702189,-0.000682012178003788
21.15546417236328,0.0006855641258880496,0.0006836586981080472,-0.000683843856677413
21.19483184814453,0.000687542837113142,0.0006855641258880496,-0.000685786479152739
21.246492385864258,0.0006896636332385242,0.000687542837113142,-0.0006878374260850251
21.28898048400879,0.0006918442668393254,0.0006896636332385242,-0.0006899887230247259
21.34370994567871,0.0006941596511751413,0.0006918442668393254,-0.0006922379252500832
21.39020538330078,0.0006965215434320271,0.0006941596511751413,-0.0006945772329345345
21.44474220275879,0.0006990070687606931,0.0006965215434320271,-0.000697001931257546
21.495656967163086,0.0007015233859419823,0.0006990070687606931,-0.0006995036965236068
21.552017211914062,0.0007041523931547999,0.0007015233859419823,-0.0007020773482508957
21.60447883605957,0.0007067967671900988,0.0007041523931547999,-0.0007047148537822068
21.66053581237793,0.0007095409091562033,0.0007067967671900988,-0.0007074099848978221
21.716562271118164,0.0007122828392311931,0.0007095409091562033,-0.0007101540104486048
21.771791458129883,0.0007151102181524038,0.0007122828392311931,-0.000712939421646297
21.8292236328125,0.0007179172825999558,0.0007151102181524038,-0.0007157577201724052
21.884740829467773,0.0007207929156720638,0.0007179172825999558,-0.0007185997674241662
21.94304847717285,0.0007236298988573253,0.0007207929156720638,-0.0007214572397060692
21.99620819091797,0.0007265207241289318,0.0007236298988573253,-0.0007243216969072819
22.057445526123047,0.000729353865608573,0.0007265207241289318,-0.0007271850481629372
22.10804557800293,0.0007322204764932394,0.000729353865608573,-0.0007300353609025478
22.16994857788086,0.0007350105443038046,0.0007322204764932394,-0.000732865184545517
22.217838287353516,0.0007378158625215292,0.0007350105443038046,-0.0007356632268056273
22.27945899963379,0.0007405271753668785,0.0007378158625215292,-0.0007384230848401785
22.324092864990234,0.0007432362763211131,0.0007405271753668785,-0.000741133582778275
22.384458541870117,0.0007458321051672101,0.0007432362763211131,-0.0007437876192852855
22.425674438476562,0.0007484055822715163,0.0007458321051672101,-0.0007463725050911307
22.48512840270996,0.0007508488488383591,0.0007484055822715163,-0.0007488825940527022
22.52195167541504,0.0007532511372119188,0.0007508488488383591,-0.0007513054879382253
22.5795841217041,0.000755508488509804,0.0007532511372119188,-0.0007536370540037751
22.613300323486328,0.0007577069336548448,0.000755508488509804,-0.0007558651268482208
22.667766571044922,0.0007597463554702699,0.0007577069336548448,-0.0007579858065582812
22.696605682373047,0.0007617106894031167,0.0007597463554702699,-0.0007599877426400781
22.74795150756836,0.0007635043584741652,0.0007617106894031167,-0.000761868548579514
22.773725509643555,0.0007652053609490395,0.0007635043584741652,-0.0007636160007677972
22.822004318237305,0.0007667250465601683,0.0007652053609490395,-0.0007652281783521175
22.84078598022461,0.0007681393763050437,0.0007667250465601683,-0.0007666951860301197
22.887107849121094,0.0007693677907809615,0.0007681393763050437,-0.0007680185372009873
22.9013671875,0.0007704793242737651,0.0007693677907809615,-0.0007691884529776871
22.943241119384766,0.0007713997038081288,0.0007704793242737651,-0.0007702063885517418
22.952760696411133,0.0007721934234723449,0.0007713997038081288,-0.0007710633799433708
22.990476608276367,0.0007727949414402246,0.0007721934234723449,-0.0007717629778198898
22.994243621826172,0.0007732636295258999,0.0007727949414402246,-0.0007722979644313455
23.029130935668945,0.0007735436083748937,0.0007732636295258999,-0.0007726743351668119
23.02941131591797,0.0007736858678981662,0.0007735436083748937,-0.0007728853961452842
23.059629440307617,0.0007736437837593257,0.0007736858678981662,-0.0007729375502094626
23.053239822387695,0.0007734626997262239,0.0007736437837593257,-0.0007728257915005088
23.07839584350586,0.0007731054211035371,0.0007734626997262239,-0.000772558618336916
23.07056427001953,0.0007726118201389909,0.0007731054211035371,-0.0007721331785432994
23.09037208557129,0.0007719529094174504,0.0007726118201389909,-0.0007715588435530663
23.07854652404785,0.0007711623329669237,0.0007719529094174504,-0.0007708340999670327
23.093690872192383,0.000770219077821821,0.0007711623329669237,-0.0007699690759181976
23.07952308654785,0.000769150210544467,0.000770219077821821,-0.0007689631311222911
23.091232299804688,0.0007679444970563054,0.000769150210544467,-0.000767827732488513
23.071348190307617,0.0007666226010769606,0.0007679444970563054,-0.0007665639277547598
23.079051971435547,0.0007651813793927431,0.0007666226010769606,-0.0007651842315681279
23.059009552001953,0.0007636362570337951,0.0007651813793927431,-0.0007636912050656974
23.062654495239258,0.0007619891548529267,0.0007636362570337951,-0.0007620968972332776
23.039608001708984,0.0007602507248520851,0.0007619891548529267,-0.0007604043348692358
23.04058837890625,0.000758430571295321,0.0007602507248520851,-0.0007586267893202603
23.014585494995117,0.0007565346895717084,0.000758430571295321,-0.0007567689171992242
23.01247215270996,0.0007545771077275276,0.0007565346895717084,-0.000754843931645155
22.98545265197754,0.0007525600958615541,0.0007545771077275276,-0.000752856838516891
22.98170280456543,0.0007505007088184357,0.0007525600958615541,-0.0007508203270845115
22.954683303833008,0.0007483995868824422,0.0007505007088184357,-0.0007487403927370906
22.9475154876709,0.0007462772191502154,0.0007483995868824422,-0.0007466302486136556
22.921546936035156,0.000744130345992744,0.0007462772191502154,-0.0007444960065186024
22.91384506225586,0.0007419799803756177,0.000744130345992744,-0.0007423489587381482
22.887575149536133,0.0007398222805932164,0.0007419799803756177,-0.0007401953916996717
22.877548217773438,0.0007376815192401409,0.0007398222805932164,-0.0007380475872196257
22.852527618408203,0.0007355519919656217,0.0007376815192401409,-0.0007359129376709461
22.844511032104492,0.000733456457965076,0.0007355519919656217,-0.0007338019204325974
22.821290969848633,0.0007313900860026479,0.000733456457965076,-0.0007317215204238892
22.81155776977539,0.0007293730741366744,0.0007313900860026479,-0.0007296811672858894
22.789697647094727,0.0007274015806615353,0.0007293730741366744,-0.0007276874966919422
22.78205680847168,0.0007254938827827573,0.0007274015806615353,-0.0007257492979988456
22.763954162597656,0.000723647593986243,0.0007254938827827573,-0.0007238729740493
22.75556755065918,0.0007218787213787436,0.000723647593986243,-0.0007220666157081723
22.741247177124023,0.0007201877888292074,0.0007218787213787436,-0.0007203374407254159
22.736364364624023,0.0007185847498476505,0.0007201877888292074,-0.0007186917355284095
22.723857879638672,0.000717072980478406,0.0007185847498476505,-0.0007171350298449397
22.721935272216797,0.0007156594074331224,0.000717072980478406,-0.0007156736101023853
22.71260643005371,0.000714351306669414,0.0007156594074331224,-0.0007143134716898203
22.714479446411133,0.0007131476886570454,0.000714351306669414,-0.0007130588637664914
22.70960235595703,0.0007120610098354518,0.0007131476886570454,-0.0007119145011529326
22.713680267333984,0.000711085507646203,0.0007120610098354518,-0.0007108845748007298
22.712116241455078,0.0007102369563654065,0.000711085507646203,-0.0007099732756614685
22.722002029418945,0.0007095029577612877,0.0007102369563654065,-0.0007091832812875509
22.725433349609375,0.0007089056307449937,0.0007095029577612877,-0.0007085183751769364
22.737489700317383,0.0007084241951815784,0.0007089056307449937,-0.0007079801289364696
22.746580123901367,0.0007080872310325503,0.0007084241951815784,-0.0007075717439875007
22.76290512084961,0.0007078674389049411,0.0007080872310325503,-0.0007072945591062307
22.775381088256836,0.000707798229996115,0.0007078674389049411,-0.0007071507861837745
22.80044174194336,0.0007078436901792884,0.000707798229996115,-0.00070714030880481
22.814891815185547,0.0007080442737787962,0.0007078436901792884,-0.0007072639418765903
22.8429012298584,0.0007083563832566142,0.0007080442737787962,-0.0007075215689837933
22.865201950073242,0.0007088271668180823,0.0007083563832566142,-0.0007079137722030282
22.896635055541992,0.0007094042375683784,0.0007088271668180823,-0.0007084389799274504
22.921356201171875,0.0007101417286321521,0.0007094042375683784,-0.0007090969011187553
22.958602905273438,0.0007109788712114096,0.0007101417286321521,-0.0007098855567164719
22.98810386657715,0.0007119767251424491,0.0007109788712114096,-0.00071080366615206
23.031070709228516,0.0007130660233087838,0.0007119767251424491,-0.0007118486682884395
23.06270980834961,0.0007143144030123949,0.0007130660233087838,-0.0007130180601961911
23.110715866088867,0.0007156436913646758,0.0007143144030123949,-0.0007143083494156599
23.14522361755371,0.000717127462849021,0.0007156436913646758,-0.0007157153449952602
23.19906997680664,0.0007186824223026633,0.000717127462849021,-0.0007172363111749291
23.23570442199707,0.0007203884306363761,0.0007186824223026633,-0.0007188671734184027
23.294118881225586,0.0007221515406854451,0.0007203884306363761,-0.0007206033915281296
23.33300018310547,0.0007240573177114129,0.0007221515406854451,-0.000722438155207783
23.395126342773438,0.0007260066922754049,0.0007240573177114129,-0.0007243674481287599
23.435382843017578,0.0007280916324816644,0.0007260066922754049,-0.0007263848092406988
23.502925872802734,0.0007302046287804842,0.0007280916324816644,-0.0007284856401383877
23.5435848236084,0.0007324428297579288,0.0007302046287804842,-0.0007306613842956722
23.614587783813477,0.0007346925558522344,0.0007324428297579288,-0.0007329072686843574
23.656200408935547,0.0007370562525466084,0.0007346925558522344,-0.0007352140382863581
23.729188919067383,0.0007394154090434313,0.0007370562525466084,-0.0007375774439424276
23.76966667175293,0.0007418743916787207,0.0007394154090434313,-0.0007399864844046533
23.845169067382812,0.0007443111389875412,0.0007418743916787207,-0.0007424363866448402
23.884475708007812,0.0007468335097655654,0.0007443111389875412,-0.0007449158001691103
23.964632034301758,0.0007493139710277319,0.0007468335097655654,-0.0007474194862879813
24.001615524291992,0.0007518633501604199,0.0007493139710277319,-0.000749934115447104
24.082725524902344,0.000754354172386229,0.0007518633501604199,-0.0007524565444327891
24.118989944458008,0.0007568985456600785,0.000754354172386229,-0.0007549738511443138
24.20050811767578,0.0007593646296299994,0.0007568985456600785,-0.000757481437176466
24.23324966430664,0.0007618650561198592,0.0007593646296299994,-0.0007599642849527299
24.315153121948242,0.000764270662330091,0.0007618650561198592,-0.0007624197751283646
24.344331741333008,0.0007666923338547349,0.000764270662330091,-0.0007648328901268542
24.42717170715332,0.000769001548178494,0.0007666923338547349,-0.0007672009523957968
24.453847885131836,0.0007713086088187993,0.000769001548178494,-0.0007695085369050503
24.53379249572754,0.0007734872051514685,0.0007713086088187993,-0.0007717539556324482
24.554651260375977,0.0007756453705951571,0.0007734872051514685,-0.0007739216671325266
24.633956909179688,0.0007776611601002514,0.0007756453705951571,-0.0007760112639516592
24.65237808227539,0.0007796383579261601,0.0007776611601002514,-0.0007780071464367211
24.731714248657227,0.0007814601995050907,0.0007796383579261601,-0.0007799094310030341
24.74441909790039,0.0007832256378605962,0.0007814601995050907,-0.0007817023433744907
24.819963455200195,0.00078482402022928,0.0007832256378605962,-0.0007833869894966483
24.82765007019043,0.0007863505743443966,0.00078482402022928,-0.0007849487010389566
24.899036407470703,0.0007877033203840256,0.0007863505743443966,-0.0007863910868763924
24.904203414916992,0.0007889689295552671,0.0007877033203840256,-0.0007876995368860662
24.973957061767578,0.0007900549098849297,0.0007889689295552671,-0.000788878183811903
24.97293472290039,0.0007910429267212749,0.0007900549098849297,-0.0007899143965914845
25.037988662719727,0.0007918489864096045,0.0007910429267212749,-0.0007908142288215458
25.031700134277344,0.0007925454992800951,0.0007918489864096045,-0.0007915647001937032
25.094152450561523,0.0007930595893412828,0.0007925454992800951,-0.0007921728538349271
25.083030700683594,0.0007934554014354944,0.0007930595893412828,-0.000792626990005374
25.14104461669922,0.0007936715264804661,0.0007934554014354944,-0.0007929357816465199
25.12506675720215,0.0007937654154375196,0.0007936715264804661,-0.0007930899737402797
25.18040657043457,0.0007936860201880336,0.0007937654154375196,-0.0007931001018732786
25.160200119018555,0.00079348124563694,0.0007936860201880336,-0.0007929572020657361
25.207059860229492,0.0007931109867058694,0.00079348124563694,-0.0007926723919808865
25.18450355529785,0.0007926152320578694,0.0007931109867058694,-0.0007922386866994202
25.230079650878906,0.0007919665076769888,0.0007926152320578694,-0.0007916692411527038
25.201269149780273,0.0007911939756013453,0.0007919665076769888,-0.0007909578271210194
25.245182037353516,0.0007902811048552394,0.0007911939756013453,-0.0007901180069893599
25.212730407714844,0.0007892497233115137,0.0007902811048552394,-0.0007891451241448522
25.249359130859375,0.0007880934281274676,0.0007892497233115137,-0.0007880539633333683
25.214221954345703,0.0007868267712183297,0.0007880934281274676,-0.0007868417887948453
25.24747085571289,0.0007854524883441627,0.0007868267712183297,-0.0007855240255594254
25.210657119750977,0.0007839775062166154,0.0007854524883441627,-0.0007840987527742982
25.239145278930664,0.0007824132335372269,0.0007839775062166154,-0.0007825817447155714
25.19993019104004,0.0007807600195519626,0.0007824132335372269,-0.0007809723610989749
25.227088928222656,0.0007790358504280448,0.0007807600195519626,-0.0007792863179929554
25.1877498626709,0.0007772358367219567,0.0007790358504280448,-0.0007775237318128347
25.21049690246582,0.0007753847748972476,0.0007772358367219567,-0.0007757007260806859
25.167396545410156,0.0007734731771051884,0.0007753847748972476,-0.0007738188141956925
25.18743896484375,0.0007715297979302704,0.0007734731771051884,-0.0007718938286416233
25.146530151367188,0.0007695409003645182,0.0007715297979302704,-0.0007699272828176618
25.162593841552734,0.0007675392553210258,0.0007695409003645182,-0.0007679343689233065
25.121450424194336,0.0007655087392777205,0.0007675392553210258,-0.0007659178809262812
25.1395263671875,0.0007634838111698627,0.0007655087392777205,-0.0007638926617801189
25.099294662475586,0.0007614456117153168,0.0007634838111698627,-0.0007618607487529516
25.114486694335938,0.0007594304624944925,0.0007614456117153168,-0.000759836402721703
25.075162887573242,0.000757420202717185,0.0007594304624944925,-0.0007578234071843326
25.090469360351562,0.0007554503390565515,0.000757420202717185,-0.0007558356737717986
25.053834915161133,0.0007535016047768295,0.0007554503390565515,-0.0007538761710748076
25.066722869873047,0.0007516071200370789,0.0007535016047768295,-0.0007519567152485251
25.032075881958008,0.0007497497135773301,0.0007516071200370789,-0.0007500805659219623
25.048540115356445,0.0007479605847038329,0.0007497497135773301,-0.0007482595392502844
25.016414642333984,0.0007462254143320024,0.0007479605847038329,-0.0007464972441084683
25.03265953063965,0.0007445687660947442,0.0007462254143320024,-0.0007448034593835473
25.00225067138672,0.0007429791730828583,0.0007445687660947442,-0.0007431801641359925
25.023590087890625,0.0007414779393002391,0.0007429791730828583,-0.0007416369626298547
24.9971923828125,0.0007400598260574043,0.0007414779393002391,-0.0007401771727018058
25.0197811126709,0.0007387379882857203,0.0007400598260574043,-0.0007388093508780003
24.995899200439453,0.0007375102723017335,0.0007387379882857203,-0.0007375344284810126
25.021289825439453,0.0007363855838775635,0.0007375102723017335,-0.000736360321752727
25.00337791442871,0.0007353678811341524,0.0007363855838775635,-0.0007352890679612756
25.032508850097656,0.0007344563491642475,0.0007353678811341524,-0.0007343265460804105
25.015857696533203,0.0007336616981774569,0.0007344563491642475,-0.0007334733381867409
25.050838470458984,0.0007329752552323043,0.0007336616981774569,-0.0007327349158003926
25.0406436920166,0.0007324154721572995,0.0007329752552323043,-0.000732111744582653
25.077964782714844,0.0007319645374082029,0.0007324154721572995,-0.0007316084811463952
25.070646286010742,0.0007316471310332417,0.0007319645374082029,-0.0007312241941690445
25.113557815551758,0.0007314372342079878,0.0007316471310332417,-0.0007309626671485603
25.110485076904297,0.0007313684327527881,0.0007314372342079878,-0.0007308232015930116
25.159748077392578,0.0007314037065953016,0.0007313684327527881,-0.0007308085914701223
25.16158676147461,0.0007315842667594552,0.0007314037065953016,-0.0007309163920581341
25.21277618408203,0.0007318629650399089,0.0007315842667594552,-0.0007311481167562306
25.219497680664062,0.0007322903256863356,0.0007318629650399089,-0.0007315010298043489
25.277057647705078,0.0007328102947212756,0.0007322903256863356,-0.0007319768774323165
25.286046981811523,0.0007334803813137114,0.0007328102947212756,-0.0007325717015191913
25.349882125854492,0.0007342335302382708,0.0007334803813137114,-0.000733285560272634
25.36288070678711,0.0007351364474743605,0.0007342335302382708,-0.0007341133896261454
25.42900848388672,0.0007361142197623849,0.0007351364474743605,-0.0007350558880716562
25.445192337036133,0.0007372399559244514,0.0007361142197623849,-0.000736107409466058
25.51858901977539,0.0007384289638139307,0.0007372399559244514,-0.000737267080694437
25.537691116333008,0.000739762675948441,0.0007384289638139307,-0.0007385281496681273
25.617502212524414,0.0007411468541249633,0.000739762675948441,-0.0007398895104415715
25.63589096069336,0.0007426701486110687,0.0007411468541249633,-0.000741342781111598
25.72049331665039,0.0007442301139235497,0.0007426701486110687,-0.0007428869139403105
25.73909568786621,0.0007459239568561316,0.0007442301139235497,-0.0007445132359862328
25.82685661315918,0.0007476413738913834,0.0007459239568561316,-0.0007462213980033994
25.8492431640625,0.0007494826568290591,0.0007476413738913834,-0.0007480002241209149
25.94038963317871,0.0007513306336477399,0.0007494826568290591,-0.0007498473860323429
25.961383819580078,0.0007532925810664892,0.0007513306336477399,-0.0007517517078667879
26.05821418762207,0.0007552464958280325,0.0007532925810664892,-0.0007537123747169971
26.07933807373047,0.0007573028560727835,0.0007552464958280325,-0.0007557168137282133
26.177297592163086,0.0007593331392854452,0.0007573028560727835,-0.0007577628130093217
26.1979923248291,0.0007614531787112355,0.0007593331392854452,-0.0007598372176289558
26.298616409301758,0.0007635295623913407,0.0007614531787112355,-0.0007619382231496274
26.316923141479492,0.0007656813831999898,0.0007635295623913407,-0.0007640514522790909
26.41901397705078,0.000767773890402168,0.0007656813831999898,-0.0007661764393560588
26.43504524230957,0.0007699261768721044,0.000767773890402168,-0.000768297933973372
26.538053512573242,0.0007720028515905142,0.0007699261768721044,-0.0007704152958467603
26.552642822265625,0.0007741241133771837,0.0007720028515905142,-0.0007725133327767253
26.658180236816406,0.0007761534070596099,0.0007741241133771837,-0.0007745916373096406
26.6693115234375,0.0007782094762660563,0.0007761534070596099,-0.0007766332710161805
26.774002075195312,0.0007801584433764219,0.0007782094762660563,-0.000778638815972954
26.781110763549805,0.0007821174804121256,0.0007801584433764219,-0.0007805917412042618
26.884414672851562,0.0007839559111744165,0.0007821174804121256,-0.0007824935019016266
26.886964797973633,0.0007857878226786852,0.0007839559111744165,-0.0007843275088816881
26.990535736083984,0.0007874856819398701,0.0007857878226786852,-0.0007860955083742738
26.988706588745117,0.0007891596760600805,0.0007874856819398701,-0.0007877802709117532
27.09210205078125,0.0007906891987659037,0.0007891596760600805,-0.0007893852307461202
27.086172103881836,0.0007921793730929494,0.0007906891987659037,-0.0007908938569016755
27.185331344604492,0.0007935161702334881,0.0007921793730929494,-0.0007923105149529874
27.17414093017578,0.0007947974372655153,0.0007935161702334881,-0.0007936182664707303
27.27086067199707,0.0007959198555909097,0.0007947974372655153,-0.0007948232814669609
27.258529663085938,0.0007969734724611044,0.0007959198555909097,-0.0007959101349115372
27.35327911376953,0.0007978635840117931,0.0007969734724611044,-0.0007968852296471596
27.330623626708984,0.0007986729615367949,0.0007978635840117931,-0.0007977336063049734
27.423145294189453,0.0007993182516656816,0.0007986729615367949,-0.0007984642288647592
27.397403717041016,0.0007998718065209687,0.0007993182516656816,-0.0007990623125806451
27.48601531982422,0.000800261041149497,0.0007998718065209687,-0.0007995369378477335
27.457820892333984,0.0008005510899238288,0.000800261041149497,-0.0007998753571882844
27.53868865966797,0.0008006825228221714,0.0008005510899238288,-0.0008000892121344805
27.50577735900879,0.0008007075521163642,0.0008006825228221714,-0.0008001661626622081
27.585607528686523,0.0008005782729014754,0.0008007075521163642,-0.0008001172682270408
27.54798126220703,0.0008003393886610866,0.0008005782729014754,-0.0007999319350346923
27.624603271484375,0.0007999561494216323,0.0008003393886610866,-0.000799624074716121
27.581632614135742,0.0007994620827957988,0.0007999561494216323,-0.000799184141214937
27.652847290039062,0.0007988331490196288,0.0007994620827957988,-0.0007986257551237941
27.6077823638916,0.0007980947848409414,0.0007988331490196288,-0.0007979408837854862
27.676916122436523,0.0007972370949573815,0.0007980947848409414,-0.0007971460581757128
27.626201629638672,0.0007962725358083844,0.0007972370949573815,-0.0007962336530908942
27.691932678222656,0.0007952009327709675,0.0007962725358083844,-0.000795218744315207
27.638179779052734,0.0007940286886878312,0.0007952009327709675,-0.0007940955692902207
27.698503494262695,0.0007927649421617389,0.0007940286886878312,-0.0007928806589916348
27.64288330078125,0.0007914080051705241,0.0007927649421617389,-0.0007915691239759326
27.701322555541992,0.0007899783086031675,0.0007914080051705241,-0.0007901788922026753
27.645870208740234,0.0007884649094194174,0.0007899783086031675,-0.0007887062383815646
27.698938369750977,0.0007868949323892593,0.0007884649094194174,-0.000787167577072978
27.639446258544922,0.0007852525450289249,0.0007868949323892593,-0.0007855602307245135
27.69230842590332,0.000783572206273675,0.0007852525450289249,-0.0007839018944650888
27.634794235229492,0.0007818321464583278,0.000783572206273675,-0.0007821907056495547
27.68167495727539,0.0007800713065080345,0.0007818321464583278,-0.0007804431370459497
27.621152877807617,0.0007782627362757921,0.0007800713065080345,-0.0007786573842167854
27.668004989624023,0.000776449334807694,0.0007782627362757921,-0.0007768492796458304
27.60896873474121,0.0007746035698801279,0.000776449334807694,-0.0007750187651254237
27.655616760253906,0.0007727714255452156,0.0007746035698801279,-0.0007731827208772302
27.597864151000977,0.0007709215860813856,0.0007727714255452156,-0.0007713407976552844
27.641639709472656,0.0007690996862947941,0.0007709215860813856,-0.0007695077219977975
27.58413314819336,0.0007672758074477315,0.0007690996862947941,-0.0007676839595660567
27.627952575683594,0.0007654945948161185,0.0007672758074477315,-0.0007658841786906123
27.57201385498047,0.0007637254893779755,0.0007654945948161185,-0.0007641081465408206
27.61556053161621,0.0007620115065947175,0.0007637254893779755,-0.0007623693090863526
27.561704635620117,0.0007603245321661234,0.0007620115065947175,-0.0007606680155731738
27.608678817749023,0.0007587034488096833,0.0007603245321661234,-0.0007590167224407196
27.558162689208984,0.0007571229944005609,0.0007587034488096833,-0.0007574151968583465
27.60259246826172,0.0007556192576885223,0.0007571229944005609,-0.0007558757206425071
27.55510711669922,0.0007541708182543516,0.0007556192576885223,-0.0007543988758698106
27.603071212768555,0.0007528071291744709,0.0007541708182543516,-0.000752995430957526
27.55982780456543,0.0007515114266425371,0.0007528071291744709,-0.0007516650366596878
27.608457565307617,0.0007503058295696974,0.0007515114266425371,-0.0007504169479943812
27.56981086730957,0.0007491800934076309,0.0007503058295696974,-0.000749250641092658
27.623517990112305,0.0007481488864868879,0.0007491800934076309,-0.0007481747306883335
27.584070205688477,0.0007472092984244227,0.0007481488864868879,-0.0007471885764971375
27.641542434692383,0.0007463681977242231,0.0007472092984244227,-0.0007463007932528853
27.610565185546875,0.0007456279126927257,0.0007463681977242231,-0.0007455095183104277
27.67205238342285,0.0007449856493622065,0.0007456279126927257,-0.0007448208052664995
27.640657424926758,0.0007444524671882391,0.0007449856493622065,-0.0007442323258146644
27.706302642822266,0.0007440160261467099,0.0007444524671882391,-0.0007437500753439963
27.682083129882812,0.000743697106372565,0.0007440160261467099,-0.0007433717255480587
27.74956703186035,0.0007434728322550654,0.000743697106372565,-0.0007431026315316558
27.73013687133789,0.0007433719583787024,0.0007434728322550654,-0.0007429394172504544
27.807071685791016,0.0007433618884533644,0.0007433719583787024,-0.000742886564694345
27.789073944091797,0.0007434786530211568,0.0007433618884533644,-0.0007429391844198108
27.867063522338867,0.0007436799351125956,0.0007434786530211568,-0.0007431007688865066
27.853822708129883,0.0007440120680257678,0.0007436799351125956,-0.0007433667196892202
27.939607620239258,0.0007444216753356159,0.0007440120680257678,-0.0007437402382493019
27.92677116394043,0.0007449634722433984,0.0007444216753356159,-0.000744215096347034
28.018573760986328,0.000745573895983398,0.0007449634722433984,-0.0007447939133271575
28.009368896484375,0.0007463169749826193,0.000745573895983398,-0.0007454698206856847
28.10621452331543,0.0007471186108887196,0.0007463169749826193,-0.0007462449138984084
28.099538803100586,0.000748050631955266,0.0007471186108887196,-0.0007471108110621572
28.20122528076172,0.0007490303833037615,0.000748050631955266,-0.000748069491237402
28.197677612304688,0.0007501377258449793,0.0007490303833037615,-0.000749112106859684
28.301326751708984,0.0007512802258133888,0.0007501377258449793,-0.0007502397638745606
28.300559997558594,0.0007525447872467339,0.0007512802258133888,-0.0007514423923566937
28.409364700317383,0.0007538325153291225,0.0007525447872467339,-0.0007527213310822845
28.408403396606445,0.0007552375900559127,0.0007538325153291225,-0.0007540667429566383
28.52024269104004,0.000756650697439909,0.0007552375900559127,-0.0007554786279797554
28.52127456665039,0.0007581732352264225,0.000756650697439909,-0.0007569454610347748
28.637563705444336,0.0007596901850774884,0.0007581732352264225,-0.0007584680570289493
28.63654327392578,0.0007613066700287163,0.0007596901850774884,-0.0007600336684845388
28.755939483642578,0.00076290313154459,0.0007613066700287163,-0.0007616430521011353
28.754165649414062,0.0007645897567272186,0.00076290313154459,-0.0007632834604009986
28.87897300720215,0.0007662414573132992,0.0007645897567272186,-0.0007649556500837207
28.874052047729492,0.0007679701666347682,0.0007662414573132992,-0.0007666446035727859
29.001047134399414,0.0007696488173678517,0.0007679701666347682,-0.0007683513686060905
28.99704360961914,0.0007713939994573593,0.0007696488173678517,-0.0007700620335526764
29.122079849243164,0.0007730751531198621,0.0007713939994573593,-0.0007717782282270491
29.115684509277344,0.000774807995185256,0.0007730751531198621,-0.0007734839455224574
29.243764877319336,0.000776462780777365,0.000774807995185256,-0.0007751808734610677
29.23251724243164,0.0007781537133269012,0.000776462780777365,-0.0007768523646518588
29.36408233642578,0.0007797532598488033,0.0007781537133269012,-0.0007785008056089282
29.348377227783203,0.0007813761476427317,0.0007797532598488033,-0.0007801105966791511
29.47635841369629,0.0007828955422155559,0.0007813761476427317,-0.0007816848810762167
29.459449768066406,0.0007844223873689771,0.0007828955422155559,-0.0007832066039554775
29.58807945251465,0.0007858348544687033,0.0007844223873689771,-0.0007846794323995709
29.56759262084961,0.0007872405694797635,0.0007858348544687033,-0.0007860871264711022
29.695518493652344,0.0007885238737799227,0.0007872405694797635,-0.0007874348666518927
29.669084548950195,0.0007897848845459521,0.0007885238737799227,-0.0007887055398896337
29.79680824279785,0.0007909148116596043,0.0007897848845459521,-0.0007899042684584856
29.76494789123535,0.0007920090574771166,0.0007909148116596043,-0.0007910148124210536
29.88724708557129,0.0007929675048217177,0.0007920090574771166,-0.0007920443895272911
29.850616455078125,0.0007938775233924389,0.0007929675048217177,-0.0007929770508781075
29.972990036010742,0.0007946478435769677,0.0007938775233924389,-0.0007938204798847437
29.935205459594727,0.000795357977040112,0.0007946478435769677,-0.0007945592515170574
30.05551528930664,0.0007959274807944894,0.000795357977040112,-0.0007952023297548294
30.011455535888672,0.0007964267279021442,0.0007959274807944894,-0.0007957351626828313
30.127490997314453,0.0007967854617163539,0.0007964267279021442,-0.0007961674127727747
30.077991485595703,0.0007970655569806695,0.0007967854617163539,-0.0007964852848090231
30.193605422973633,0.000797208514995873,0.0007970655569806695,-0.0007967001292854548
30.139558792114258,0.0007972653256729245,0.000797208514995873,-0.0007967984420247376
30.247682571411133,0.0007971910526975989,0.0007972653256729245,-0.0007967929122969508
30.18814468383789,0.0007970263832248747,0.0007971910526975989,-0.0007966718403622508
30.29781723022461,0.0007967368583194911,0.0007970263832248747,-0.0007964480901136994
30.233821868896484,0.0007963540265336633,0.0007967368583194911,-0.0007961103110574186
30.336063385009766,0.0007958569331094623,0.0007963540265336633,-0.0007956735789775848
30.273881912231445,0.0007952650194056332,0.0007958569331094623,-0.0007951275911182165
30.37084197998047,0.0007945686811581254,0.0007952650194056332,-0.0007944866083562374
30.305620193481445,0.0007937790942378342,0.0007945686811581254,-0.000793742248788476
30.399534225463867,0.0007928970735520124,0.0007937790942378342,-0.0007929095881991088
30.328458786010742,0.0007919241907075047,0.0007928970735520124,-0.0007919806521385908
30.419586181640625,0.000790873309597373,0.0007919241907075047,-0.0007909719133749604
30.349199295043945,0.0007897374453023076,0.000790873309597373,-0.0007898771436884999
30.43584632873535,0.0007885376689955592,0.0007897374453023076,-0.0007887124083936214
30.360332489013672,0.0007872586138546467,0.0007885376689955592,-0.0007874715374782681
30.446971893310547,0.0007859306642785668,0.0007872586138546467,-0.0007861711783334613
30.368846893310547,0.0007845328655093908,0.0007859306642785668,-0.0007848069071769714
30.451732635498047,0.0007830997346900403,0.0007845328655093908,-0.0007833944982849061
30.37244987487793,0.0007816047873347998,0.0007830997346900403,-0.0007819290622137487
30.452024459838867,0.0007800920866429806,0.0007816047873347998,-0.0007804282358847558
30.37319564819336,0.0007785286288708448,0.0007800920866429806,-0.0007788888178765774
30.4488468170166,0.0007769611547701061,0.0007785286288708448,-0.0007773262914270163
30.374116897583008,0.0007753538666293025,0.0007769611547701061,-0.0007757376879453659
30.448474884033203,0.0007737582782283425,0.0007753538666293025,-0.0007741391891613603
30.373144149780273,0.0007721360307186842,0.0007737582782283425,-0.0007725290488451719
30.44881248474121,0.0007705374737270176,0.0007721360307186842,-0.0007709215860813856
30.37122344970703,0.00076892419019714,0.0007705374737270176,-0.0007693144143559039
30.444414138793945,0.0007673474028706551,0.00076892419019714,-0.0007677222602069378
30.369348526000977,0.0007657691603526473,0.0007673474028706551,-0.0007661435520276427
30.442668914794922,0.0007642387063242495,0.0007657691603526473,-0.0007645920268259943
30.37061882019043,0.0007627192535437644,0.0007642387063242495,-0.000763065938372165
30.44562530517578,0.0007612577173858881,0.0007627192535437644,-0.0007615782669745386
30.37383270263672,0.0007598198717460036,0.0007612577173858881,-0.0007601274410262704
30.45205307006836,0.0007584484992548823,0.0007598198717460036,-0.0007587256841361523
30.38092041015625,0.0007571120513603091,0.0007584484992548823,-0.0007573706097900867
30.457304000854492,0.0007558482466265559,0.0007571120513603091,-0.0007560732192359865
30.391555786132812,0.0007546314736828208,0.0007558482466265559,-0.000754831824451685
30.470836639404297,0.0007534936885349452,0.0007546314736828208,-0.000753657310269773
30.40758514404297,0.0007524138782173395,0.0007534936885349452,-0.000752547406591475
30.4923095703125,0.0007514170720241964,0.0007524138782173395,-0.0007515118923038244
30.432954788208008,0.0007504891254939139,0.0007514170720241964,-0.0007505484391003847
30.517976760864258,0.0007496468024328351,0.0007504891254939139,-0.0007496660109609365
30.461687088012695,0.0007488823030143976,0.0007496468024328351,-0.0007488615228794515
30.551599502563477,0.000748202670365572,0.0007488823030143976,-0.0007481421926058829
30.4985294342041,0.00074760866118595,0.000748202670365572,-0.0007475042948499322
30.590221405029297,0.0007470996351912618,0.00074760866118595,-0.0007469554548151791
30.5394344329834,0.0007466839160770178,0.0007470996351912618,-0.0007464919472113252
30.637475967407227,0.0007463500369340181,0.0007466839160770178,-0.0007461198838427663
30.59349822998047,0.0007461155764758587,0.0007463500369340181,-0.0007458346663042903
30.696956634521484,0.0007459597545675933,0.0007461155764758587,-0.0007456422899849713
30.654220581054688,0.0007459081243723631,0.0007459597545675933,-0.0007455374579876661
30.760900497436523,0.0007459312910214067,0.0007459081243723631,-0.0007455259328708053
30.72052574157715,0.0007460620254278183,0.0007459312910214067,-0.0007456017774529755
30.831466674804688,0.0007462592329829931,0.0007460620254278183,-0.0007457684259861708
30.796733856201172,0.0007465661619789898,0.0007462592329829931,-0.0007460194174200296
30.910764694213867,0.0007469327538274229,0.0007465661619789898,-0.000746358884498477
30.88158416748047,0.0007474104641005397,0.0007469327538274229,-0.000746779958717525
31.002056121826172,0.0007479384075850248,0.0007474104641005397,-0.0007472855504602194
30.97014045715332,0.0007485768292099237,0.0007479384075850248,-0.0007478675688616931
31.09454917907715,0.0007492564618587494,0.0007485768292099237,-0.0007485293317586184
31.067768096923828,0.0007500449428334832,0.0007492564618587494,-0.0007492622244171798
31.19473648071289,0.0007508638664148748,0.0007500449428334832,-0.0007500686915591359
31.170446395874023,0.0007517874473705888,0.0007508638664148748,-0.0007509387796744704
31.302038192749023,0.0007527304696850479,0.0007517874473705888,-0.0007518748752772808
31.27519416809082,0.0007537741912528872,0.0007527304696850479,-0.00075286696664989
31.412290573120117,0.00075482577085495,0.0007537741912528872,-0.0007539174403063953
31.383655548095703,0.0007559728110209107,0.00075482577085495,-0.000755015411414206
31.528324127197266,0.0007571145542897284,0.0007559728110209107,-0.0007561627426184714
31.502201080322266,0.0007583443657495081,0.0007571145542897284,-0.0007573472103103995
31.64812660217285,0.0007595561910420656,0.0007583443657495081,-0.0007585709681734443
31.616811752319336,0.0007608466548845172,0.0007595561910420656,-0.0007598206866532564
31.76225471496582,0.0007621081313118339,0.0007608466548845172,-0.0007610995089635253
31.736234664916992,0.0007634394569322467,0.0007621081313118339,-0.000762394571211189
31.8906192779541,0.0007647286984138191,0.0007634394569322467,-0.0007637079106643796
31.85592269897461,0.000766078126616776,0.0007647286984138191,-0.0007650257321074605
32.0126953125,0.0007673734799027443,0.000766078126616776,-0.000766351236961782
31.978628158569336,0.0007687173783779144,0.0007673734799027443,-0.0007676693494431674
32.13237380981445,0.0007699966663494706,0.0007687173783779144,-0.0007689839694648981
32.09102249145508,0.0007713129743933678,0.0007699966663494706,-0.0007702801376581192
32.24738311767578,0.0007725524483248591,0.0007713129743933678,-0.0007715611136518419
32.210731506347656,0.0007738168933428824,0.0007725524483248591,-0.0007728115888312459
32.36559295654297,0.000774995016399771,0.0007738168933428824,-0.0007740359287708998
32.323123931884766,0.0007761857123114169,0.000774995016399771,-0.0007752188248559833
32.477264404296875,0.0007772825192660093,0.0007761857123114169,-0.0007763656321913004
32.43109893798828,0.0007783803157508373,0.0007772825192660093,-0.0007774613332003355
32.58539581298828,0.0007793766562826931,0.0007783803157508373,-0.0007785115158185363
32.529937744140625,0.0007803601329214871,0.0007793766562826931,-0.0007794997072778642
32.68260955810547,0.000781236041802913,0.0007803601329214871,-0.0007804324850440025
32.631690979003906,0.0007820887258276343,0.000781236041802913,-0.000781295238994062
32.78120422363281,0.0007828292436897755,0.0007820887258276343,-0.0007820948958396912
32.725433349609375,0.0007835340220481157,0.0007828292436897755,-0.0007828159723430872
32.87272644042969,0.000784124422352761,0.0007835340220481157,-0.0007834666175767779
32.81187057495117,0.0007846705848351121,0.000784124422352761,-0.0007840333273634315
32.96071243286133,0.00078510248567909,0.0007846705848351121,-0.0007845254731364548
32.88794708251953,0.0007854802533984184,0.00078510248567909,-0.0007849285611882806
33.036766052246094,0.0007857438176870346,0.0007854802533984184,-0.0007852524286136031
32.96249008178711,0.0007859460893087089,0.0007857438176870346,-0.0007854836294427514
33.10589599609375,0.0007860372425056994,0.0007859460893087089,-0.0007856334559619427
33.03273391723633,0.0007860601181164384,0.0007860372425056994,-0.0007856888696551323
33.17197799682617,0.0007859758334234357,0.0007860601181164384,-0.0007856612792238593
33.093231201171875,0.0007858184399083257,0.0007859758334234357,-0.0007855388103052974
33.226905822753906,0.0007855604635551572,0.0007858184399083257,-0.0007853341521695256
33.144004821777344,0.0007852262351661921,0.0007855604635551572,-0.0007850364199839532
33.278953552246094,0.0007848002715036273,0.0007852262351661921,-0.0007846594089642167
33.187931060791016,0.0007842957274988294,0.0007848002715036273,-0.0007841924671083689
33.31740951538086,0.0007837075972929597,0.0007842957274988294,-0.0007836491568014026
33.229366302490234,0.0007830418180674314,0.0007837075972929597,-0.000783020630478859
33.35774612426758,0.0007823031046427786,0.0007830418180674314,-0.0007823214400559664
33.266082763671875,0.0007814880227670074,0.0007823031046427786,-0.0007815429707989097
33.38942337036133,0.000780609785579145,0.0007814880227670074,-0.0007806993089616299
33.29579162597656,0.0007796580321155488,0.000780609785579145,-0.0007797827711328864
33.4171142578125,0.0007786549394950271,0.0007796580321155488,-0.000778808316681534
33.316322326660156,0.0007775831036269665,0.0007786549394950271,-0.0007777692517265677
33.43314743041992,0.0007764746551401913,0.0007775831036269665,-0.000776682049036026
33.33815002441406,0.0007753029931336641,0.0007764746551401913,-0.0007755404803901911
33.452232360839844,0.0007741044391877949,0.0007753029931336641,-0.0007743582827970386
33.35361099243164,0.0007728493656031787,0.0007741044391877949,-0.0007731299847364426
33.46672439575195,0.0007715807878412306,0.0007728493656031787,-0.0007718710694462061
33.366355895996094,0.0007702646544203162,0.0007715807878412306,-0.0007705772295594215
33.47893142700195,0.000768947065807879,0.0007702646544203162,-0.0007692632498219609
33.378639221191406,0.0007675894303247333,0.000768947065807879,-0.0007679241825826466
33.48542404174805,0.0007662430289201438,0.0007675894303247333,-0.0007665749872103333
33.385738372802734,0.0007648667087778449,0.0007662430289201438,-0.0007652121712453663
33.494239807128906,0.0007635120418854058,0.0007648667087778449,-0.0007638495299033821
33.39844512939453,0.0007621377008035779,0.0007635120418854058,-0.0007624836871400476
33.50631332397461,0.0007607951993122697,0.0007621377008035779,-0.0007611280307173729
33.40913391113281,0.0007594421040266752,0.0007607951993122697,-0.0007597788935527205
33.51675033569336,0.0007581305108033121,0.0007594421040266752,-0.0007584493141621351
33.42008590698242,0.000756819499656558,0.0007581305108033121,-0.0007571366149932146
33.52350616455078,0.0007555579068139195,0.000756819499656558,-0.0007558530196547508
33.42924118041992,0.0007543069077655673,0.0007555579068139195,-0.0007545953849330544
33.5433464050293,0.000753112486563623,0.0007543069077655673,-0.00075337546877563
33.448944091796875,0.0007519400678575039,0.000753112486563623,-0.0007521907100453973
33.55819320678711,0.0007508293492719531,0.0007519400678575039,-0.0007510518189519644
33.47129440307617,0.0007497500046156347,0.0007508293492719531,-0.0007499555358663201
33.58037567138672,0.0007487374823540449,0.0007497500046156347,-0.0007489122217521071
33.4940071105957,0.0007477641338482499,0.0007487374823540449,-0.0007479180349037051
33.60609817504883,0.0007468610419891775,0.0007477641338482499,-0.000746982404962182
33.524986267089844,0.000746007717680186,0.0007468610419891775,-0.0007461030036211014
33.64191436767578,0.0007452256395481527,0.000746007717680186,-0.0007452879217453301
33.56330490112305,0.0007445010705851018,0.0007452256395481527,-0.0007445333758369088
33.683841705322266,0.0007438482716679573,0.0007445010705851018,-0.0007438473403453827
33.59897994995117,0.0007432590937241912,0.0007438482716679573,-0.0007432249840348959
33.724727630615234,0.0007427423261106014,0.0007432590937241912,-0.00074267468880862
33.64570999145508,0.0007422969210892916,0.0007427423261106014,-0.0007421922637149692
33.77989196777344,0.0007419196190312505,0.0007422969210892916,-0.0007417836459353566
33.709739685058594,0.000741619267500937,0.0007419196190312505,-0.0007414435967803001
33.84049606323242,0.0007413844577968121,0.000741619267500937,-0.000741178635507822
33.767215728759766,0.0007412300910800695,0.0007413844577968121,-0.0007409827085211873
33.90657424926758,0.0007411374244838953,0.0007412300910800695,-0.000740861869417131
33.83924102783203,0.0007411296246573329,0.0007411374244838953,-0.0007408103556372225
33.97661590576172,0.0007411787519231439,0.0007411296246573329,-0.000740833580493927
33.91676712036133,0.0007413152488879859,0.0007411787519231439,-0.0007409251993522048
34.058197021484375,0.0007415013387799263,0.0007413152488879859,-0.0007410890539176762
33.999542236328125,0.0007417756132781506,0.0007415013387799263,-0.0007413179846480489
34.14646911621094,0.0007420923211611807,0.0007417756132781506,-0.0007416160660795867
34.08726501464844,0.0007424971554428339,0.0007420923211611807,-0.0007419755565933883
34.23797607421875,0.0007429363904520869,0.0007424971554428339,-0.0007424001814797521
34.185794830322266,0.0007434624712914228,0.0007429363904520869,-0.0007428816170431674
34.341732025146484,0.0007440135814249516,0.0007434624712914228,-0.0007434228318743408
34.282161712646484,0.0007446499657817185,0.0007440135814249516,-0.0007440152112394571
34.44306182861328,0.0007453032303601503,0.0007446499657817185,-0.0007446627132594585
34.38841247558594,0.0007460376946255565,0.0007453032303601503,-0.0007453552098013461
34.55084991455078,0.0007467790273949504,0.0007460376946255565,-0.0007460957858711481
34.499237060546875,0.000747597892768681,0.0007467790273949504,-0.0007468745461665094
34.666141510009766,0.0007484134985134006,0.000747597892768681,-0.0007476944592781365
34.61077117919922,0.000749301805626601,0.0007484134985134006,-0.0007485449896194041
34.781803131103516,0.0007501767249777913,0.000749301805626601,-0.0007494293386116624
34.7254638671875,0.0007511175936087966,0.0007501767249777913,-0.0007503358065150678
34.897003173828125,0.0007520352373830974,0.0007511175936087966,-0.0007512677693739533
34.84090805053711,0.0007530110888183117,0.0007520352373830974,-0.000752213061787188
35.0141716003418,0.000753953936509788,0.0007530110888183117,-0.0007531751180067658
34.95462417602539,0.0007549474248662591,0.000753953936509788,-0.0007541418308392167
35.135860443115234,0.0007558980723842978,0.0007549474248662591,-0.0007551166927441955
35.075660705566406,0.0007568905712105334,0.0007558980723842978,-0.0007560867816209793
35.25287628173828,0.0007578306249342859,0.0007568905712105334,-0.0007570558227598667
35.19330596923828,0.0007588043808937073,0.0007578306249342859,-0.0007580112433061004
35.36772537231445,0.0007597184157930315,0.0007588043808937073,-0.0007589578162878752
35.301673889160156,0.0007606555009260774,0.0007597184157930315,-0.0007598818629048765
35.4829216003418,0.0007615243084728718,0.0007606555009260774,-0.0007607876323163509
35.413272857666016,0.0007624065037816763,0.0007615243084728718,-0.0007616615621373057
35.59772872924805,0.0007632147753611207,0.0007624065037816763,-0.000762509647756815
35.518959045410156,0.0007640265394002199,0.0007632147753611207,-0.0007633180357515812
35.699310302734375,0.0007647577440366149,0.0007640265394002199,-0.0007640923140570521
35.6230583190918,0.0007654830114915967,0.0007647577440366149,-0.0007648189784958959
35.80071258544922,0.0007661243434995413,0.0007654830114915967,-0.0007655050721950829
35.7232780456543,0.0007667505997233093,0.0007661243434995413,-0.000766137323807925
35.89789962768555,0.0007672891952097416,0.0007667505997233093,-0.0007667224854230881
35.820743560791016,0.0007678034016862512,0.0007672891952097416,-0.0007672474021092057
35.997371673583984,0.0007682284340262413,0.0007678034016862512,-0.0007677198154851794
35.90447998046875,0.0007686208700761199,0.0007682284340262413,-0.0007681268616579473
36.0792350769043,0.0007689232588745654,0.0007686208700761199,-0.0007684770971536636
35.98976135253906,0.0007691853679716587,0.0007689232588745654,-0.0007687577744945884
36.16437530517578,0.0007693590596318245,0.0007691853679716587,-0.0007689784979447722
36.06403732299805,0.0007694867672398686,0.0007693590596318245,-0.0007691275095567107
36.231136322021484,0.0007695279782637954,0.0007694867672398686,-0.0007692147046327591
36.14126968383789,0.0007695166859775782,0.0007695279782637954,-0.000769228208810091
36.3062629699707,0.000769423320889473,0.0007695166859775782,-0.0007691786158829927
36.20357894897461,0.0007692733779549599,0.000769423320889473,-0.0007690553902648389
36.36994171142578,0.0007690448546782136,0.0007692733779549599,-0.0007688688929192722
36.26520919799805,0.000768756028264761,0.0007690448546782136,-0.0007686086464673281
36.4276008605957,0.0007683956064283848,0.000768756028264761,-0.0007682867581024766
36.31550598144531,0.0007679727277718484,0.0007683956064283848,-0.0007678935071453452
36.47941589355469,0.0007674847729504108,0.0007679727277718484,-0.0007674408843740821
36.36735534667969,0.0007669339538551867,0.0007674847729504108,-0.0007669199258089066
36.52569580078125,0.0007663271389901638,0.0007669339538551867,-0.000766343844588846
36.40842819213867,0.0007656579837203026,0.0007663271389901638,-0.0007657042588107288
36.56496810913086,0.0007649408071301877,0.0007656579837203026,-0.0007650137995369732
36.448238372802734,0.0007641630945727229,0.0007649408071301877,-0.0007642648415639997
36.59953689575195,0.000763347081374377,0.0007641630945727229,-0.0007634706562384963
36.47998809814453,0.0007624738500453532,0.000763347081374377,-0.0007626244914717972
36.633724212646484,0.0007615709910169244,0.0007624738500453532,-0.0007617391529493034
36.51160430908203,0.0007606145227327943,0.0007615709910169244,-0.0007608079467900097
36.65498733520508,0.0007596397190354764,0.0007606145227327943,-0.0007598449010401964
36.54196548461914,0.0007586156716570258,0.0007596397190354764,-0.0007588440785184503
36.68659591674805,0.0007575817871838808,0.0007586156716570258,-0.000757817761041224
36.56610107421875,0.0007565049454569817,0.0007575817871838808,-0.0007567609427496791
36.710426330566406,0.0007554285111837089,0.0007565049454569817,-0.0007556868949905038
36.584739685058594,0.0007543159299530089,0.0007554285111837089,-0.0007545909029431641
36.72907257080078,0.0007532122544944286,0.0007543159299530089,-0.0007534853648394346
36.608036041259766,0.0007520786020904779,0.0007532122544944286,-0.0007523652748204768
36.75090026855469,0.0007509631686843932,0.0007520786020904779,-0.0007512433221563697
36.62350082397461,0.0007498254417441785,0.0007509631686843932,-0.0007501152576878667
36.770957946777344,0.0007487136754207313,0.0007498254417441785,-0.0007489931304007769
36.6490364074707,0.0007475877646356821,0.0007487136754207313,-0.0007478728657588363
36.788055419921875,0.0007464952068403363,0.0007475877646356821,-0.0007467661635018885
36.666290283203125,0.000745396304409951,0.0007464952068403363,-0.0007456690073013306
36.8126335144043,0.0007443377980962396,0.000745396304409951,-0.0007445928640663624
36.69523239135742,0.0007432815618813038,0.0007443377980962396,-0.0007435341249220073
36.83180618286133,0.0007422707276418805,0.0007432815618813038,-0.0007425030344165862
36.71723556518555,0.0007412697887048125,0.0007422707276418805,-0.0007414958090521395
36.85793685913086,0.0007403194322250783,0.0007412697887048125,-0.0007405226351693273
36.744544982910156,0.0007393865380436182,0.0007403194322250783,-0.0007395796710625291
36.88972473144531,0.0007385076605714858,0.0007393865380436182,-0.0007386762299574912
36.77778244018555,0.0007376542198471725,0.0007385076605714858,-0.0007378087611868978
36.92580032348633,0.0007368575315922499,0.0007376542198471725,-0.0007369861705228686
36.81753158569336,0.0007360934396274388,0.0007368575315922499,-0.0007362044416368008
36.96665954589844,0.000735386973246932,0.0007360934396274388,-0.0007354716071859002
36.85434341430664,0.0007347199134528637,0.000735386973246932,-0.0007347834762185812
37.0067253112793,0.0007341121672652662,0.0007347199134528637,-0.0007341485470533371
36.906490325927734,0.000733549939468503,0.0007341121672652662,-0.0007335622794926167
37.06037902832031,0.0007330445223487914,0.000733549939468503,-0.0007330308435484767
36.95228576660156,0.0007325896876864135,0.0007330445223487914,-0.0007325493497774005
37.119895935058594,0.0007321926532313228,0.0007325896876864135,-0.0007321259472519159
37.016075134277344,0.0007318512653000653,0.0007321926532313228,-0.0007317553972825408
37.17525100708008,0.0007315626135095954,0.0007318512653000653,-0.0007314427639357746
37.079856872558594,0.0007313343230634928,0.0007315626135095954,-0.0007311829831451178
37.24079513549805,0.0007311576046049595,0.0007313343230634928,-0.0007309828652068973
37.145721435546875,0.0007310434011742473,0.0007311576046049595,-0.0007308360654860735
37.31657791137695,0.0007309751817956567,0.0007310434011742473,-0.0007307472988031805
37.22581481933594,0.0007309727952815592,0.0007309751817956567,-0.0007307106861844659
37.396358489990234,0.0007310108048841357,0.0007309727952815592,-0.0007307308842428029
37.30569076538086,0.0007311156950891018,0.0007310108048841357,-0.0007308010244742036
37.47993087768555,0.0007312563247978687,0.0007311156950891018,-0.0007309261709451675
37.39130401611328,0.0007314642425626516,0.0007312563247978687,-0.0007310991059057415
37.57334899902344,0.0007317013223655522,0.0007314642425626516,-0.0007313240203075111
37.488651275634766,0.0007320056902244687,0.0007317013223655522,-0.0007315934635698795
37.67213439941406,0.0007323321769945323,0.0007320056902244687,-0.0007319112773984671
37.58060836791992,0.00073272391455248,0.0007323321769945323,-0.0007322690216824412
37.76943588256836,0.0007331307861022651,0.00073272391455248,-0.0007326707127504051
37.6813850402832,0.0007336009875871241,0.0007331307861022651,-0.0007331079104915261
37.875465393066406,0.0007340798620134592,0.0007336009875871241,-0.000733584922272712
37.78852462768555,0.000734620145522058,0.0007340798620134592,-0.0007340930751524866
37.97898483276367,0.0007351594395004213,0.000734620145522058,-0.0007346352795138955
37.89710998535156,0.0007357550784945488,0.0007351594395004213,-0.0007352014072239399
38.09226989746094,0.0007363420445472002,0.0007357550784945488,-0.0007357951253652573
38.006492614746094,0.0007369815139099956,0.0007363420445472002,-0.0007364069460891187
38.201698303222656,0.0007376057910732925,0.0007369815139099956,-0.0007370412349700928
38.11607360839844,0.000738277449272573,0.0007376057910732925,-0.0007376878056675196
38.31536865234375,0.0007389254169538617,0.000738277449272573,-0.0007383500342257321
38.22509002685547,0.0007396150031127036,0.0007389254169538617,-0.000739017385058105
38.42815399169922,0.0007402736810036004,0.0007396150031127036,-0.0007396939909085631
38.33723449707031,0.0007409668178297579,0.0007402736810036004,-0.0007403684430755675
38.54377365112305,0.0007416218286380172,0.0007409668178297579,-0.0007410449907183647
38.4495964050293,0.000742304720915854,0.0007416218286380172,-0.0007417125161737204
38.654815673828125,0.0007429440738633275,0.000742304720915854,-0.0007423760835081339
38.56154251098633,0.0007436040323227644,0.0007429440738633275,-0.0007430242840200663
38.765071868896484,0.0007442142232321203,0.0007436040323227644,-0.0007436617743223906
38.66558837890625,0.0007448374526575208,0.0007442142232321203,-0.0007442770292982459
38.8784065246582,0.0007454048609361053,0.0007448374526575208,-0.0007448748801834881
38.7700080871582,0.0007459787302650511,0.0007454048609361053,-0.0007454439764842391
38.98047637939453,0.0007464935770258307,0.0007459787302650511,-0.0007459908374585211
38.8697395324707,0.000747007317841053,0.0007464935770258307,-0.0007465035887435079
39.07981872558594,0.0007474587764590979,0.000747007317841053,-0.0007469886913895607
38.971065521240234,0.0007479013875126839,0.0007474587764590979,-0.0007474342128261924
39.17585754394531,0.0007482783985324204,0.0007479013875126839,-0.0007478464976884425
39.07122039794922,0.0007486403919756413,0.0007482783985324204,-0.0007482145447283983
39.27286911010742,0.0007489363779313862,0.0007486403919756413,-0.0007485459791496396
39.15581512451172,0.0007492084987461567,0.0007489363779313862,-0.0007488285191357136
39.360939025878906,0.0007494133897125721,0.0007492084987461567,-0.0007490694988518953
39.235958099365234,0.0007495902245864272,0.0007494133897125721,-0.0007492587901651859
39.44686508178711,0.00074970000423491,0.0007495902245864272,-0.0007494046585634351
39.325538635253906,0.0007497763726860285,0.00074970000423491,-0.000749496219214052
39.5208854675293,0.0007497887127101421,0.0007497763726860285,-0.0007495429599657655
39.396202087402344,0.0007497630431316793,0.0007497887127101421,-0.0007495348108932376
39.59477996826172,0.000749675091356039,0.0007497630431316793,-0.0007494804449379444
39.469024658203125,0.0007495450554415584,0.000749675091356039,-0.0007493699667975307
39.66852951049805,0.0007493562297895551,0.0007495450554415584,-0.0007492130389437079
39.53689956665039,0.0007491227006539702,0.0007493562297895551,-0.0007490003481507301
39.73008346557617,0.0007488352712243795,0.0007491227006539702,-0.0007487422553822398
39.595096588134766,0.0007485007517971098,0.0007488352712243795,-0.0007484297966584563
39.7843132019043,0.0007481169886887074,0.0007485007517971098,-0.0007480730419047177
39.65089797973633,0.0007476835744455457,0.0007481169886887074,-0.0007476629689335823
39.83868408203125,0.0007472068537026644,0.0007476835744455457,-0.0007472103461623192
39.70948028564453,0.0007466819952242076,0.0007472068537026644,-0.0007467081304639578
39.898624420166016,0.0007461213390342891,0.0007466819952242076,-0.0007461677887476981
39.751739501953125,0.000745512661524117,0.0007461213390342891,-0.0007455815793946385
39.93724060058594,0.0007448739488609135,0.000745512661524117,-0.0007449602708220482
39.79507064819336,0.0007441890775226057,0.0007448739488609135,-0.0007442970527336001
39.97719192504883,0.0007434810977429152,0.0007441890775226057,-0.000743602984584868
39.83255386352539,0.0007427287055179477,0.0007434810977429152,-0.0007428713142871857
40.021541595458984,0.00074196164496243,0.0007427287055179477,-0.0007421140326187015
39.87217330932617,0.0007411531987600029,0.00074196164496243,-0.0007413247949443758
40.055747985839844,0.0007403354393318295,0.0007411531987600029,-0.000740514078643173
39.904457092285156,0.0007394806016236544,0.0007403354393318295,-0.0007396762957796454
40.08794021606445,0.0007386260549537838,0.0007394806016236544,-0.0007388239610008895
39.93511199951172,0.0007377394940704107,0.0007386260549537838,-0.0007379519520327449
40.11624526977539,0.0007368592778220773,0.0007377394940704107,-0.0007370709208771586
39.96721649169922,0.000735950714442879,0.0007368592778220773,-0.0007361751049757004
40.14628982543945,0.0007350551895797253,0.000735950714442879,-0.0007352753891609609
39.9988899230957,0.0007341376040130854,0.0007350551895797253,-0.0007343674078583717
40.17879104614258,0.0007332389941439033,0.0007341376040130854,-0.0007334616384468973
40.030738830566406,0.0007323222234845161,0.0007332389941439033,-0.0007325525511987507
40.206600189208984,0.0007314312388189137,0.0007323222234845161,-0.000731650972738862
40.05833435058594,0.0007305302424356341,0.0007314312388189137,-0.0007307535852305591
40.24078369140625,0.0007296593394130468,0.0007305302424356341,-0.0007298699347302318
40.09251022338867,0.0007287833141162992,0.0007296593394130468,-0.0007289950735867023
40.26889419555664,0.0007279418641701341,0.0007287833141162992,-0.0007281386060640216
40.12356948852539,0.0007271015201695263,0.0007279418641701341,-0.0007272963412106037
40.29928207397461,0.0007262994768097997,0.0007271015201695263,-0.0007264773594215512
40.162418365478516,0.0007255056989379227,0.0007262994768097997,-0.0007256781682372093
40.33784103393555,0.0007247539469972253,0.0007255056989379227,-0.0007249076152220368
40.20185470581055,0.0007240149425342679,0.0007247539469972253,-0.0007241609273478389
40.37449645996094,0.0007233200594782829,0.0007240149425342679,-0.0007234461372718215
40.24488067626953,0.0007226430461741984,0.0007233200594782829,-0.0007227589376270771
40.425567626953125,0.0007220120751298964,0.0007226430461741984,-0.0007221071282401681
40.28936767578125,0.0007214068900793791,0.0007220120751298964,-0.0007214877405203879
40.47035217285156,0.000720847980119288,0.0007214068900793791,-0.0007209078758023679
40.33296585083008,0.0007203178247436881,0.000720847980119288,-0.0007203620043583214
40.52500915527344,0.0007198330131359398,0.0007203178247436881,-0.0007198567618615925
40.39447784423828,0.0007193824276328087,0.0007198330131359398,-0.0007193877827376127
40.570987701416016,0.0007189762545749545,0.0007193824276328087,-0.0007189614698290825
40.44486999511719,0.0007186074508354068,0.0007189762545749545,-0.0007185727008618414
40.640830993652344,0.0007182811968959868,0.0007186074508354068,-0.0007182273548096418
40.516353607177734,0.0007179967360571027,0.0007182811968959868,-0.0007179207750596106
40.70769500732422,0.0007177529041655362,0.0007179967360571027,-0.0007176587241701782
40.5876350402832,0.0007175526698119938,0.0007177529041655362,-0.000717435497790575
40.77970504760742,0.0007173906196840107,0.0007175526698119938,-0.0007172564510256052
40.65590286254883,0.0007172746118158102,0.0007173906196840107,-0.0007171161123551428
40.854068756103516,0.0007171918987296522,0.0007172746118158102,-0.0007170189055614173
40.73462677001953,0.0007171574980020523,0.0007171918987296522,-0.0007169590680859983
40.93905258178711,0.0007171545294113457,0.0007171574980020523,-0.0007169425371102989
40.818389892578125,0.0007172004552558064,0.0007171545294113457,-0.0007169627351686358
41.02899169921875,0.0007172714686021209,0.0007172004552558064,-0.0007170233875513077
40.91242980957031,0.0007173912599682808,0.0007172714686021209,-0.0007171175093390048
41.1123046875,0.0007175310747697949,0.0007173912599682808,-0.0007172493496909738
40.9942626953125,0.000717720715329051,0.0007175310747697949,-0.0007174127968028188
41.216941833496094,0.0007179250242188573,0.000717720715329051,-0.0007176119834184647
41.09418487548828,0.0007181765977293253,0.0007179250242188573,-0.0007178385858424008
41.305667877197266,0.000718437135219574,0.0007181765977293253,-0.000718096736818552
41.18941116333008,0.0007187437731772661,0.000718437135219574,-0.0007183790439739823
41.40934753417969,0.0007190539035946131,0.0007187437731772661,-0.0007186895818449557
41.285064697265625,0.0007194072240963578,0.0007190539035946131,-0.0007190199103206396
41.51904296875,0.0007197580998763442,0.0007194072240963578,-0.0007193742785602808
41.39494705200195,0.0007201498374342918,0.0007197580998763442,-0.0007197442464530468
41.61688995361328,0.0007205333095043898,0.0007201498374342918,-0.0007201339467428625
41.49569320678711,0.0007209533359855413,0.0007205333095043898,-0.0007205343572422862
41.719627380371094,0.0007213598000817001,0.0007209533359855413,-0.0007209497271105647
41.603981018066406,0.0007217992097139359,0.0007213598000817001,-0.0007213713834062219
41.829742431640625,0.0007222192361950874,0.0007217992097139359,-0.0007218032260425389
41.71058654785156,0.0007226676098071039,0.0007222192361950874,-0.0007222361164167523
41.94380187988281,0.0007230910705402493,0.0007226676098071039,-0.0007226741872727871
41.80314636230469,0.0007235388038679957,0.0007230910705402493,-0.0007231083000078797
42.04042434692383,0.0007239573169499636,0.0007235388038679957,-0.0007235436351038516
41.91929244995117,0.0007243942236527801,0.0007239573169499636,-0.0007239700062200427
42.14872741699219,0.0007247969042509794,0.0007243942236527801,-0.0007243919535540044
42.02315139770508,0.0007252128561958671,0.0007247969042509794,-0.0007247999310493469
42.256290435791016,0.0007255907403305173,0.0007252128561958671,-0.0007251990027725697
42.12295913696289,0.0007259765407070518,0.0007255907403305173,-0.0007255794480443001
42.35344696044922,0.0007263208390213549,0.0007259765407070518,-0.0007259466219693422
42.21513748168945,0.0007266675820574164,0.0007263208390213549,-0.0007262907456606627
42.4517936706543,0.0007269703783094883,0.0007266675820574164,-0.0007266176980920136
42.317283630371094,0.000727269914932549,0.0007269703783094883,-0.000726917467545718
42.547813415527344,0.0007275230018422008,0.000727269914932549,-0.000727195932995528
42.41695785522461,0.0007277675904333591,0.0007275230018422008,-0.000727443490177393
42.64109420776367,0.0007279647397808731,0.0007277675904333591,-0.0007276664255186915
42.50151824951172,0.0007281487924046814,0.0007279647397808731,-0.0007278556586243212
42.73441696166992,0.0007282845908775926,0.0007281487924046814,-0.0007280177669599652
42.5920295715332,0.0007284022867679596,0.0007282845908775926,-0.0007281431462615728
42.82439422607422,0.0007284722523763776,0.0007284022867679596,-0.0007282391306944191
42.66976547241211,0.0007285200990736485,0.0007284722523763776,-0.0007282965816557407
42.898170471191406,0.0007285207393579185,0.0007285200990736485,-0.0007283229497261345
42.746864318847656,0.0007284961175173521,0.0007285207393579185,-0.0007283095619641244
42.977596282958984,0.0007284256280399859,0.0007284961175173521,-0.0007282641599886119
42.82008743286133,0.0007283256854861975,0.0007284256280399859,-0.0007281775469891727
43.04673385620117,0.0007281824946403503,0.0007283256854861975,-0.0007280581048689783
42.895668029785156,0.0007280074059963226,0.0007281824946403503,-0.0007278976263478398
43.11189270019531,0.0007277921540662646,0.0007280074059963226,-0.000727704493328929
42.9610481262207,0.0007275425014086068,0.0007277921540662646,-0.0007274707313627005
43.17955017089844,0.0007272565853781998,0.0007275425014086068,-0.0007272050133906305
43.02578353881836,0.0007269351044669747,0.0007272565853781998,-0.0007269000052474439
43.243446350097656,0.0007265803869813681,0.0007269351044669747,-0.0007265639724209905
43.083595275878906,0.0007261887658387423,0.0007265803869813681,-0.0007261894643306732
43.30044174194336,0.0007257685647346079,0.0007261887658387423,-0.0007257856195792556
43.13465881347656,0.0007253119838424027,0.0007257685647346079,-0.0007253458607010543
43.35076904296875,0.0007248313631862402,0.0007253119838424027,-0.0007248793262988329
43.17919158935547,0.0007243143627420068,0.0007248313631862402,-0.0007243791478686035
43.39794921875,0.0007237789104692638,0.0007243143627420068,-0.0007238549878820777
43.2337760925293,0.0007232091738842428,0.0007237789104692638,-0.0007233010837808251
43.449039459228516,0.0007226269226521254,0.0007232091738842428,-0.0007227271562442183
43.27614212036133,0.0007220108527690172,0.0007226269226521254,-0.0007221266278065741
43.49116516113281,0.0007213865756057203,0.0007220108527690172,-0.000721508520655334
43.3228874206543,0.0007207310991361737,0.0007213865756057203,-0.0007208673050627112
43.544677734375,0.0007200724212452769,0.0007207310991361737,-0.0007202123524621129
43.367977142333984,0.0007193856872618198,0.0007200724212452769,-0.000719538307748735
43.57337951660156,0.0007187012815847993,0.0007193856872618198,-0.0007188547169789672
43.408592224121094,0.0007179917301982641,0.0007187012815847993,-0.0007181564578786492
43.617881774902344,0.0007172907353378832,0.0007179917301982641,-0.0007174531929194927
43.44194412231445,0.0007165690185502172,0.0007172907353378832,-0.0007167404983192682
43.65529251098633,0.0007158594089560211,0.0007165690185502172,-0.0007160268723964691
43.481773376464844,0.00071513227885589,0.0007158594089560211,-0.000715307192876935
43.68596649169922,0.0007144217379391193,0.00071513227885589,-0.0007145903073251247
43.5252799987793,0.0007136969943530858,0.0007144217379391193,-0.0007138715009205043
43.73075866699219,0.0007129934383556247,0.0007136969943530858,-0.0007131592719815671
43.562923431396484,0.0007122809765860438,0.0007129934383556247,-0.0007124500116333365
43.7698860168457,0.000711593427695334,0.0007122809765860438,-0.0007117519853636622
43.595130920410156,0.0007109007565304637,0.000711593427695334,-0.0007110605365596712
43.79678726196289,0.0007102353265509009,0.0007109007565304637,-0.0007103834068402648
43.63246154785156,0.00070957001298666,0.0007102353265509009,-0.0007097168127074838
43.839454650878906,0.0007089350838214159,0.00070957001298666,-0.0007090686121955514
43.67885971069336,0.0007083035889081657,0.0007089350838214159,-0.0007084342068992555
43.89846420288086,0.0007077041082084179,0.0007083035889081657,-0.0007078206981532276
43.72102355957031,0.0007071127183735371,0.0007077041082084179,-0.0007072239532135427
43.939510345458984,0.000706555787473917,0.0007071127183735371,-0.0007066517719067633
43.77312469482422,0.0007060107309371233,0.000706555787473917,-0.0007060994976200163
43.990726470947266,0.0007055004825815558,0.0007060107309371233,-0.0007055738242343068
43.825164794921875,0.0007050074054859579,0.0007055004825815558,-0.0007050709100440145
44.0490608215332,0.0007045491365715861,0.0007050074054859579,-0.0007045972160995007
43.880855560302734,0.0007041103090159595,0.0007045491365715861,-0.0007041473872959614
44.11116027832031,0.0007037055329419672,0.0007041103090159595,-0.0007037275936454535
43.943885803222656,0.000703324330970645,0.0007037055329419672,-0.0007033332949504256
44.15943145751953,0.0007029764819890261,0.000703324330970645,-0.0007029706612229347
43.996822357177734,0.0007026538369245827,0.0007029764819890261,-0.000702634162735194
44.22239303588867,0.00070236437022686,0.0007026538369245827,-0.0007023300277069211
44.06450271606445,0.0007021047058515251,0.00070236437022686,-0.0007020542398095131
44.289608001708984,0.0007018749020062387,0.0007021047058515251,-0.0007018113974481821
44.136390686035156,0.0007016761228442192,0.0007018749020062387,-0.0007015959126874804
44.375511169433594,0.0007015054579824209,0.0007016761228442192,-0.0007014131406322122
44.212486267089844,0.0007013670401647687,0.0007015054579824209,-0.0007012573187239468
44.44023132324219,0.0007012540590949357,0.0007013670401647687,-0.0007011335110291839
44.28911209106445,0.0007011741981841624,0.0007012540590949357,-0.000701035896781832
44.5198860168457,0.000701116630807519,0.0007011741981841624,-0.0007009690161794424
44.366119384765625,0.0007010939298197627,0.000701116630807519,-0.0007009276887401938
44.59983444213867,0.0007010898552834988,0.0007010939298197627,-0.000700916163623333
44.45054244995117,0.0007011195411905646,0.0007010898552834988,-0.0007009277469478548
44.69826889038086,0.0007011643028818071,0.0007011195411905646,-0.0007009669207036495
44.538543701171875,0.0007012427086010575,0.0007011643028818071,-0.0007010272238403559
44.78538131713867,0.0007013315916992724,0.0007012427086010575,-0.0007011127891018987
44.62986755371094,0.0007014545844867826,0.0007013315916992724,-0.0007012174464762211
44.87571716308594,0.0007015847368165851,0.0007014545844867826,-0.0007013459107838571
44.72053527832031,0.0007017465541139245,0.0007015847368165851,-0.0007014906732365489
44.98398208618164,0.0007019116310402751,0.0007017465541139245,-0.000701656099408865
44.82134246826172,0.0007021074998192489,0.0007019116310402751,-0.0007018352625891566
45.075958251953125,0.0007023012731224298,0.0007021074998192489,-0.0007020320044830441
44.9169921875,0.0007025235681794584,0.0007023012731224298,-0.0007022387580946088
45.17380142211914,0.0007027400424703956,0.0007025235681794584,-0.0007024600636214018
45.018280029296875,0.0007029823609627783,0.0007027400424703956,-0.0007026881794445217
45.26179885864258,0.0007032149587757885,0.0007029823609627783,-0.0007029274711385369
45.113460540771484,0.0007034701993688941,0.0007032149587757885,-0.0007031701970845461
45.358612060546875,0.0007037115865387022,0.0007034701993688941,-0.0007034203154034913
45.20195770263672,0.0007039732881821692,0.0007037115865387022,-0.0007036706083454192
45.45623016357422,0.0007042181096039712,0.0007039732881821692,-0.0007039257325232029
45.298641204833984,0.0007044796366244555,0.0007042181096039712,-0.0007041776552796364
45.55418014526367,0.0007047196850180626,0.0007044796366244555,-0.0007044303347356617
45.403099060058594,0.0007049727719277143,0.0007047196850180626,-0.000704675680026412
45.659873962402344,0.0007052025757730007,0.0007049727719277143,-0.0007049189880490303
45.5073356628418,0.0007054408779367805,0.0007052025757730007,-0.0007051518186926842
45.76111602783203,0.000705651706084609,0.0007054408779367805,-0.0007053782464936376
45.603004455566406,0.0007058680057525635,0.000705651706084609,-0.0007055905880406499
45.85348892211914,0.0007060557254590094,0.0007058680057525635,-0.0007057944312691689
45.681819915771484,0.0007062449585646391,0.0007060557254590094,-0.0007059815688990057
45.94845199584961,0.0007064026431180537,0.0007062449585646391,-0.0007061569485813379
45.782569885253906,0.0007065575337037444,0.0007064026431180537,-0.0007063120137900114
46.033634185791016,0.0007066805264912546,0.0007065575337037444,-0.0007064527599141002
45.861671447753906,0.0007067974656820297,0.0007066805264912546,-0.0007065714453347027
46.12478256225586,0.0007068812265060842,0.0007067974656820297,-0.0007066736579872668
45.95844650268555,0.0007069557905197144,0.0007068812265060842,-0.0007067515980452299
46.20146560668945,0.0007069971179589629,0.0007069557905197144,-0.0007068113191053271
46.04084396362305,0.000707025290466845,0.0007069971179589629,-0.0007068449049256742
46.287723541259766,0.000707020575646311,0.000707025290466845,-0.0007068584091030061
46.112510681152344,0.0007070002611726522,0.000707020575646311,-0.0007068446720950305
46.36309051513672,0.0007069474668242037,0.0007070002611726522,-0.0007068099221214652
46.19343948364258,0.0007068756967782974,0.0007069474668242037,-0.0007067464175634086
46.45198440551758,0.0007067722035571933,0.0007068756967782974,-0.0007066606776788831
46.25918960571289,0.000706647289916873,0.0007067722035571933,-0.0007065451354719698
46.50896072387695,0.000706492573954165,0.000706647289916873,-0.000706407125107944
46.33823776245117,0.0007063146913424134,0.000706492573954165,-0.000706239661667496
46.59611511230469,0.0007061096839606762,0.0007063146913424134,-0.0007060500793159008
46.41442108154297,0.0007058803457766771,0.0007061096839606762,-0.0007058316841721535
46.66373825073242,0.0007056257454678416,0.0007058803457766771,-0.0007055915193632245
46.467041015625,0.0007053453009575605,0.0007056257454678416,-0.0007053226581774652
46.71162033081055,0.0007050425047054887,0.0007053453009575605,-0.000705032842233777
46.52091598510742,0.0007047143299132586,0.0007050425047054887,-0.0007047161343507469
46.77360534667969,0.0007043679943308234,0.0007047143299132586,-0.0007043806836009026
46.59304428100586,0.0007039948832243681,0.0007043679943308234,-0.0007040197961032391
46.83302307128906,0.0007036052411422133,0.0007039948832243681,-0.0007036401657387614
46.645973205566406,0.0007031888817436993,0.0007036052411422133,-0.0007032359717413783
46.88579177856445,0.0007027605315670371,0.0007031888817436993,-0.0007028153631836176
46.70088577270508,0.0007023065118119121,0.0007027605315670371,-0.0007023729849606752
46.94074630737305,0.0007018438191153109,0.0007023065118119121,-0.00070191640406847
46.73691940307617,0.0007013563299551606,0.0007018438191153109,-0.0007014400325715542
46.98101043701172,0.0007008642423897982,0.0007013563299551606,-0.0007009520195424557
46.78398513793945,0.0007003489881753922,0.0007008642423897982,-0.0007004471262916923
47.03703308105469,0.0006998323369771242,0.0007003489881753922,-0.0006999329780228436
46.838287353515625,0.0006992941489443183,0.0006998323369771242,-0.0006994043360464275
47.078983306884766,0.000698758871294558,0.0006992941489443183,-0.0006988693494349718
46.887474060058594,0.0006982042687013745,0.000698758871294558,-0.0006983232451602817
47.128902435302734,0.000697655719704926,0.0006982042687013745,-0.000697773415595293
46.93187713623047,0.000697091338224709,0.000697655719704926,-0.000697215786203742
47.1741943359375,0.0006965360953472555,0.000697091338224709,-0.0006966576911509037
46.98046875,0.0006959660677239299,0.0006965360953472555,-0.0006960938917472959
47.21070861816406,0.0006954093114472926,0.0006959660677239299,-0.0006955321878194809
47.025020599365234,0.0006948409718461335,0.0006954093114472926,-0.0006949685048311949
47.26089096069336,0.0006942882901057601,0.0006948409718461335,-0.0006944097112864256
47.070228576660156,0.0006937272846698761,0.0006942882901057601,-0.0006938517326489091
47.32086944580078,0.0006931840907782316,0.0006937272846698761,-0.0006933013792149723
47.112060546875,0.0006926354253664613,0.0006931840907782316,-0.0006927542272023857
47.3598747253418,0.0006921078311279416,0.0006926354253664613,-0.0006922178436070681
47.14649200439453,0.0006915781414136291,0.0006921078311279416,-0.0006916879210621119
47.400428771972656,0.00069107033777982,0.0006915781414136291,-0.0006911709206178784
47.200279235839844,0.0006905634654685855,0.00069107033777982,-0.0006906624184921384
47.442806243896484,0.0006900792941451073,0.0006905634654685855,-0.0006901685846969485
47.24721145629883,0.000689598498865962,0.0006900792941451073,-0.0006896849372424185
47.500885009765625,0.0006891431985422969,0.000689598498865962,-0.0006892186356708407
47.30546188354492,0.0006886947667226195,0.0006891431985422969,-0.0006887656054459512
47.552467346191406,0.0006882714806124568,0.0006886947667226195,-0.0006883314345031977
47.36191177368164,0.0006878586136735976,0.0006882714806124568,-0.0006879122229292989
47.6068229675293,0.0006874714163132012,0.0006878586136735976,-0.0006875138496980071
47.40769577026367,0.0006870960351079702,0.0006874714163132012,-0.0006871313671581447
47.664093017578125,0.0006867460906505585,0.0006870960351079702,-0.0006867704214528203
47.47452163696289,0.0006864106399007142,0.0006867460906505585,-0.0006864265887998044
47.72904968261719,0.0006860997527837753,0.0006864106399007142,-0.0006861051078885794
47.53999710083008,0.0006858058040961623,0.0006860997527837753,-0.0006858015549369156
47.80189895629883,0.0006855355459265411,0.0006858058040961623,-0.0006855211686342955
47.608760833740234,0.0006852844962850213,0.0006855355459265411,-0.0006852593505755067
47.854854583740234,0.0006850557401776314,0.0006852844962850213,-0.000685021048411727
47.67162322998047,0.0006848465418443084,0.0006850557401776314,-0.0006848009652458131
47.92498779296875,0.0006846587639302015,0.0006848465418443084,-0.0006846041069366038
47.742374420166016,0.0006844926392659545,0.0006846587639302015,-0.0006844260497018695
47.998435974121094,0.0006843451410531998,0.0006844926392659545,-0.0006842708680778742
47.807064056396484,0.0006842203438282013,0.0006843451410531998,-0.0006841335562057793
48.07514572143555,0.0006841126596555114,0.0006842203438282013,-0.0006840190035291016
47.89357376098633,0.0006840284913778305,0.0006841126596555114,-0.0006839219713583589
48.15505599975586,0.0006839593406766653,0.0006840284913778305,-0.0006838469416834414
47.969215393066406,0.0006839138804934919,0.0006839593406766653,-0.0006837885011918843
48.242774963378906,0.0006838793051429093,0.0006839138804934919,-0.0006837501423433423
48.05707931518555,0.0006838674889877439,0.0006838793051429093,-0.0006837258115410805
48.31407928466797,0.0006838643457740545,0.0006838674889877439,-0.0006837199325673282
48.1334342956543,0.0006838847184553742,0.0006838643457740545,-0.000683727441355586
48.407188415527344,0.0006839113193564117,0.0006838847184553742,-0.0006837525870651007
48.221736907958984,0.0006839598063379526,0.0006839113193564117,-0.0006837889668531716
48.48814392089844,0.0006840110872872174,0.0006839598063379526,-0.00068384048063308
48.31222915649414,0.0006840837886556983,0.0006840110872872174,-0.0006839013658463955
48.57600021362305,0.0006841571885161102,0.0006840837886556983,-0.0006839759880676866
48.40472412109375,0.0006842507282271981,0.0006841571885161102,-0.00068405841011554
48.67544174194336,0.0006843408336862922,0.0006842507282271981,-0.0006841518334113061
48.47941207885742,0.0006844488088972867,0.0006843408336862922,-0.0006842496804893017
48.756683349609375,0.0006845515454187989,0.0006844488088972867,-0.0006843566661700606
48.564979553222656,0.0006846704636700451,0.0006845515454187989,-0.0006844663294032216
48.85382080078125,0.0006847812328487635,0.0006846704636700451,-0.0006845828611403704
48.666160583496094,0.0006849069613963366,0.0006847812328487635,-0.0006846999749541283
48.94187927246094,0.0006850212230347097,0.0006849069613963366,-0.0006848215707577765
48.75324249267578,0.0006851467187516391,0.0006850212230347097,-0.00068494031438604
49.0302734375,0.000685259117744863,0.0006851467187516391,-0.0006850608624517918
48.84052658081055,0.0006853806553408504,0.000685259117744863,-0.0006851766956970096
49.11368942260742,0.0006854867096990347,0.0006853806553408504,-0.0006852920632809401
48.92771911621094,0.0006856004474684596,0.0006854867096990347,-0.0006854008533991873
49.20692825317383,0.0006856958498246968,0.0006856004474684596,-0.0006855070241726935
49.01942443847656,0.0006857950938865542,0.0006856958498246968,-0.0006856032414361835
49.28945541381836,0.0006858767010271549,0.0006857950938865542,-0.0006856952095404267
49.10049057006836,0.0006859602872282267,0.0006858767010271549,-0.0006857767002657056
49.396690368652344,0.0006860237335786223,0.0006859602872282267,-0.0006858519045636058
49.19061279296875,0.0006860863068141043,0.0006860237335786223,-0.0006859137210994959
49.48240661621094,0.0006861263536848128,0.0006860863068141043,-0.0006859666900709271
49.26420974731445,0.0006861630245111883,0.0006861263536848128,-0.0006860038265585899
49.56154251098633,0.000686177983880043,0.0006861630245111883,-0.0006860313005745411
49.356605529785156,0.0006861869478598237,0.000686177983880043,-0.000686042127199471
49.63381576538086,0.0006861732108518481,0.0006861869478598237,-0.0006860413122922182
49.43711853027344,0.0006861513829790056,0.0006861732108518481,-0.0006860223948024213
49.70941925048828,0.0006861075526103377,0.0006861513829790056,-0.0006859911372885108
49.50550079345703,0.0006860536523163319,0.0006861075526103377,-0.0006859411369077861
49.79352569580078,0.0006859779823571444,0.0006860536523163319,-0.000685877981595695
49.5821533203125,0.0006858903216198087,0.0006859779823571444,-0.0006857951520942152
49.870384216308594,0.0006857810076326132,0.0006858903216198087,-0.0006856982945464551
49.65147399902344,0.0006856569671072066,0.0006857810076326132,-0.0006855804240331054
49.93975067138672,0.0006855125539004803,0.0006856569671072066,-0.0006854478269815445
49.72897720336914,0.0006853521335870028,0.0006855125539004803,-0.0006852942751720548
50.006893157958984,0.0006851736688986421,0.0006853521335870028,-0.0006851264042779803
49.79390335083008,0.0006849781493656337,0.0006851736688986421,-0.000684938277117908
50.06650161743164,0.0006847654585726559,0.0006849781493656337,-0.0006847357144579291
49.867183685302734,0.0006845350726507604,0.0006847654585726559,-0.000684513128362596
50.13998031616211,0.000684289145283401,0.0006845350726507604,-0.0006842765142209828
49.92254638671875,0.000684024766087532,0.000684289145283401,-0.0006840202258899808
50.18993377685547,0.0006837471155449748,0.000684024766087532,-0.0006837507244199514
49.97586441040039,0.0006834514206275344,0.0006837471155449748,-0.0006834629457443953
50.264930725097656,0.0006831448990851641,0.0006834514206275344,-0.0006831634673289955
50.03797149658203,0.0006828192854300141,0.0006831448990851641,-0.0006828462355770171
50.31651306152344,0.0006824845913797617,0.0006828192854300141,-0.0006825176533311605
50.103736877441406,0.000682131212670356,0.0006824845913797617,-0.0006821725401096046
50.37189865112305,0.0006817724788561463,0.000682131212670356,-0.0006818179972469807
50.16276550292969,0.0006813960499130189,0.0006817724788561463,-0.0006814493681304157
50.4314079284668,0.0006810156628489494,0.0006813960499130189,-0.000681072473526001
50.20975875854492,0.0006806188612245023,0.0006810156628489494,-0.0006806827732361853
50.47884750366211,0.0006802211282774806,0.0006806188612245023,-0.0006802870193496346
50.250282287597656,0.0006798072718083858,0.0006802211282774806,-0.0006798800895921886
50.51982498168945,0.0006793945794925094,0.0006798072718083858,-0.0006794683285988867
50.31724166870117,0.0006789674516767263,0.0006793945794925094,-0.0006790474290028214
50.57674789428711,0.0006785440491512418,0.0006789674516767263,-0.0006786236190237105
50.361900329589844,0.0006781063275411725,0.0006785440491512418,-0.0006781920092180371
50.61659240722656,0.0006776749505661428,0.0006781063275411725,-0.00067775888601318
50.406349182128906,0.0006772332708351314,0.0006776749505661428,-0.0006773213390260935
50.67878723144531,0.0006767999730072916,0.0006772332708351314,-0.0006768853636458516
50.434349060058594,0.0006763571873307228,0.0006767999730072916,-0.0006764461286365986
50.7188720703125,0.0006759244715794921,0.0006763571873307228,-0.0006760099204257131
50.48473358154297,0.000675483956001699,0.0006759244715794921,-0.0006755721988156438
50.77069091796875,0.0006750557804480195,0.000675483956001699,-0.0006751394248567522
50.55255126953125,0.0006746224826201797,0.0006750557804480195,-0.0006747076404280961
50.81776428222656,0.0006742036202922463,0.0006746224826201797,-0.0006742830155417323
50.59914016723633,0.00067378010135144,0.0006742036202922463,-0.000673860777169466
50.86012649536133,0.0006733707268722355,0.00067378010135144,-0.000673445756547153
50.64118576049805,0.0006729598389938474,0.0006733707268722355,-0.0006730345776304603
50.91517639160156,0.000672565889544785,0.0006729598389938474,-0.0006726336432620883
50.695987701416016,0.0006721731042489409,0.000672565889544785,-0.0006722392281517386
50.9719352722168,0.0006717976066283882,0.0006721731042489409,-0.0006718565709888935
50.741214752197266,0.0006714246701449156,0.0006717976066283882,-0.0006714812479913235
51.019012451171875,0.0006710696034133434,0.0006714246701449156,-0.0006711187306791544
50.82242965698242,0.0006707190768793225,0.0006710696034133434,-0.0006707650027237833
51.085365295410156,0.0006703856633976102,0.0006707190768793225,-0.0006704244296997786
50.854427337646484,0.0006700586527585983,0.0006703856633976102,-0.0006700931116938591
51.14230728149414,0.0006697495700791478,0.0006700586527585983,-0.0006697765784338117
50.92287826538086,0.0006694486364722252,0.0006697495700791478,-0.0006694705225527287
51.195682525634766,0.0006691651069559157,0.0006694486364722252,-0.000669179717078805
50.98221969604492,0.0006688916473649442,0.0006691651069559157,-0.0006689002038910985
51.26316833496094,0.0006686358829028904,0.0006688916473649442,-0.0006686370470561087
51.04981231689453,0.0006683911196887493,0.0006686358829028904,-0.0006683857645839453
51.33906173706055,0.0006681624799966812,0.0006683911196887493,-0.000668150547426194
51.114105224609375,0.0006679465877823532,0.0006681624799966812,-0.000667927204631269
51.388023376464844,0.0006677466444671154,0.0006679465877823532,-0.000667720683850348
51.1867790222168,0.0006675597978755832,0.0006677466444671154,-0.0006675263284705579
51.46312713623047,0.0006673875031992793,0.0006675597978755832,-0.0006673481548205018
51.24439239501953,0.0006672291783615947,0.0006673875031992793,-0.0006671817973256111
51.522850036621094,0.0006670831935480237,0.0006672291783615947,-0.0006670310394838452
51.31613540649414,0.0006669528083875775,0.0006670831935480237,-0.0006668918649666011
51.59095764160156,0.0006668340065516531,0.0006669528083875775,-0.0006667686393484473
51.378475189208984,0.0006667303969152272,0.0006668340065516531,-0.0006666564149782062
51.679466247558594,0.0006666366243734956,0.0006667303969152272,-0.0006665592081844807
51.46086883544922,0.0006665582186542451,0.0006666366243734956,-0.0006664720713160932
51.746131896972656,0.0006664872635155916,0.0006665582186542451,-0.0006663987878710032
51.52751541137695,0.0006664313259534538,0.0006664872635155916,-0.000666334293782711
51.826904296875,0.00066638074349612,0.0006664313259534538,-0.000666282488964498
51.620052337646484,0.0006663455278612673,0.00066638074349612,-0.0006662386003881693
51.9218864440918,0.0006663147360086441,0.0006663455278612673,-0.0006662070518359542
51.70254898071289,0.000666298670694232,0.0006663147360086441,-0.0006661825464107096
51.99421691894531,0.0006662841769866645,0.000666298670694232,-0.0006661686929874122
51.77455139160156,0.0006662833038717508,0.0006662841769866645,-0.0006661599618382752
52.080318450927734,0.0006662823725491762,0.0006662833038717508,-0.0006661604857072234
51.86003112792969,0.0006662935484200716,0.0006662823725491762,-0.0006661645602434874
52.149139404296875,0.0006663032108917832,0.0006662935484200716,-0.0006661763763986528
51.940643310546875,0.0006663252133876085,0.0006663032108917832,-0.0006661912193521857
52.243873596191406,0.0006663431413471699,0.0006663252133876085,-0.000666212581563741
52.0222282409668,0.0006663721869699657,0.0006663431413471699,-0.0006662350497208536
52.30829620361328,0.000666394829750061,0.0006663721869699657,-0.0006662622326985002
52.092098236083984,0.0006664259126409888,0.000666394829750061,-0.0006662880768999457
52.385616302490234,0.0006664496031589806,0.0006664259126409888,-0.000666316831484437
52.180870056152344,0.000666480278596282,0.0006664496031589806,-0.000666343024931848
52.482086181640625,0.0006665014661848545,0.000666480278596282,-0.0006663703825324774
52.26985168457031,0.0006665288237854838,0.0006665014661848545,-0.0006663936655968428
52.58514404296875,0.0006665462860837579,0.0006665288237854838,-0.0006664175307378173
52.346378326416016,0.0006665680557489395,0.0006665462860837579,-0.0006664360407739878
52.637245178222656,0.0006665777182206511,0.0006665680557489395,-0.0006664530956186354
52.422584533691406,0.0006665906403213739,0.0006665777182206511,-0.0006664633983746171
52.739959716796875,0.0006665911641903222,0.0006665906403213739,-0.000666471547447145
52.51087951660156,0.0006665909895673394,0.0006665911641903222,-0.0006664706743322313
52.80998611450195,0.0006665767868980765,0.0006665909895673394,-0.0006664648535661399
52.585777282714844,0.0006665624096058309,0.0006665767868980765,-0.0006664495449513197
52.87272262573242,0.0006665342953056097,0.0006665624096058309,-0.0006664296379312873
52.659820556640625,0.000666503852698952,0.0006665342953056097,-0.0006663993699476123
52.960289001464844,0.0006664582761004567,0.000666503852698952,-0.0006663627573288977
52.73276138305664,0.0006664091488346457,0.0006664582761004567,-0.0006663143867626786
53.02730941772461,0.0006663458188995719,0.0006664091488346457,-0.0006662594969384372
52.80448913574219,0.0006662758532911539,0.0006663458188995719,-0.0006661918596364558
53.099456787109375,0.0006661907536908984,0.0006662758532911539,-0.00066611566580832
52.86835479736328,0.000666098843794316,0.0006661907536908984,-0.0006660261424258351
53.17681884765625,0.0006659935461357236,0.000666098843794316,-0.0006659289356321096
52.95674514770508,0.0006658793427050114,0.0006659935461357236,-0.0006658182246610522
53.23957061767578,0.0006657515186816454,0.0006658793427050114,-0.0006656984915025532
53.01772689819336,0.0006656140903942287,0.0006657515186816454,-0.0006655649049207568
53.32064437866211,0.0006654637982137501,0.0006656140903942287,-0.0006654224125668406
53.096771240234375,0.0006653028540313244,0.0006654637982137501,-0.0006652658339589834
53.38698196411133,0.0006651298608630896,0.0006653028540313244,-0.0006651001749560237
53.148101806640625,0.0006649456336162984,0.0006651298608630896,-0.0006649205461144447
53.45180892944336,0.0006647504051215947,0.0006649456336162984,-0.0006647321861237288
53.21103286743164,0.0006645435933023691,0.0006647504051215947,-0.0006645301473326981
53.508453369140625,0.0006643268861807883,0.0006645435933023691,-0.0006643197266384959
53.27251434326172,0.0006640978390350938,0.0006643268861807883,-0.0006640958599746227
53.577117919921875,0.0006638608174398541,0.0006640978390350938,-0.0006638641934841871
53.339290618896484,0.0006636108737438917,0.0006638608174398541,-0.0006636197213083506
53.62417221069336,0.000663353712297976,0.0006636108737438917,-0.0006633674493059516
53.37809753417969,0.0006630841526202857,0.000663353712297976,-0.0006631030701100826
53.68351745605469,0.0006628097617067397,0.0006630841526202857,-0.0006628324626944959
53.43572235107422,0.0006625221576541662,0.0006628097617067397,-0.0006625504465773702
53.74174499511719,0.0006622310029342771,0.0006625221576541662,-0.0006622624350711703
53.4923210144043,0.000661927682813257,0.0006622310029342771,-0.0006619641790166497
53.799072265625,0.0006616229075007141,0.000661927682813257,-0.0006616614991798997
53.548133850097656,0.0006613068981096148,0.0006616229075007141,-0.0006613500881940126
53.85568618774414,0.0006609901320189238,0.0006613068981096148,-0.000661035068333149
53.61007308959961,0.0006606628885492682,0.0006609901320189238,-0.0006607120740227401
53.89795684814453,0.0006603371584787965,0.0006606628885492682,-0.0006603868678212166
53.65116500854492,0.0006600006017833948,0.0006603371584787965,-0.0006600547349080443
53.953575134277344,0.0006596674211323261,0.0006600006017833948,-0.0006597212050110102
53.698753356933594,0.0006593255675397813,0.0006596674211323261,-0.0006593826692551374
54.00214385986328,0.0006589884869754314,0.0006593255675397813,-0.0006590445409528911
53.75999450683594,0.0006586433155462146,0.0006589884869754314,-0.0006587024545297027
54.05071258544922,0.0006583037320524454,0.0006586433155462146,-0.0006583613576367497
53.81453323364258,0.0006579576293006539,0.0006583037320524454,-0.0006580175831913948
54.12052536010742,0.0006576185114681721,0.0006579576293006539,-0.0006576763116754591
53.86251449584961,0.0006572737474925816,0.0006576185114681721,-0.000657333352137357
54.15573501586914,0.0006569380639120936,0.0006572737474925816,-0.0006569944089278579
53.90412521362305,0.0006565984222106636,0.0006569380639120936,-0.0006566557567566633
54.20561599731445,0.0006562674534507096,0.0006565984222106636,-0.0006563217611983418
53.946346282958984,0.0006559333996847272,0.0006562674534507096,-0.0006559882313013077
54.2634162902832,0.0006556111620739102,0.0006559333996847272,-0.0006556614534929395
53.99653625488281,0.0006552876438945532,0.0006556111620739102,-0.000655337527859956
54.30810546875,0.0006549746030941606,0.0006552876438945532,-0.0006550205871462822
54.06180953979492,0.0006546612712554634,0.0006549746030941606,-0.0006547064404003322
54.361053466796875,0.0006543602794408798,0.0006546612712554634,-0.0006544005591422319
54.114410400390625,0.0006540608592331409,0.0006543602794408798,-0.0006540993927046657
54.415401458740234,0.0006537735462188721,0.0006540608592331409,-0.0006538073066622019
54.18971633911133,0.0006534894928336143,0.0006537735462188721,-0.0006535207503475249
54.47852325439453,0.0006532180123031139,0.0006534894928336143,-0.000653244205750525
54.23122024536133,0.0006529501988552511,0.0006532180123031139,-0.0006529735983349383
54.53606033325195,0.0006526941433548927,0.0006529501988552511,-0.0006527129444293678
54.288482666015625,0.0006524428026750684,0.0006526941433548927,-0.0006524582859128714
54.60976791381836,0.0006522029871121049,0.0006524428026750684,-0.0006522140465676785
54.340293884277344,0.0006519699236378074,0.0006522029871121049,-0.0006519765593111515
54.64894485473633,0.0006517485016956925,0.0006519699236378074,-0.0006517505971714854
54.422645568847656,0.0006515339482575655,0.0006517485016956925,-0.0006515317363664508
54.719078063964844,0.0006513309199362993,0.0006515339482575655,-0.0006513241678476334
54.47816848754883,0.0006511363899335265,0.0006513309199362993,-0.0006511244573630393
54.77650833129883,0.0006509523373097181,0.0006511363899335265,-0.0006509363884106278
54.535499572753906,0.0006507764337584376,0.0006509523373097181,-0.0006507554790005088
54.835689544677734,0.0006506094941869378,0.0006507764337584376,-0.0006505852797999978
54.59453582763672,0.000650451285764575,0.0006506094941869378,-0.0006504217744804919
54.90404510498047,0.0006503023323602974,0.000650451285764575,-0.0006502694450318813
54.662681579589844,0.0006501630414277315,0.0006503023323602974,-0.000650124391540885
54.9891471862793,0.0006500317249447107,0.0006501630414277315,-0.0006499903975054622
54.717979431152344,0.0006499105365946889,0.0006500317249447107,-0.0006498630973510444
55.038818359375,0.0006497959839180112,0.0006499105365946889,-0.0006497465074062347
54.81173324584961,0.0006496913265436888,0.0006497959839180112,-0.000649636029265821
55.09001922607422,0.0006495923735201359,0.0006496913265436888,-0.0006495353300124407
54.8703498840332,0.0006495044217444956,0.0006495923735201359,-0.0006494410336017609
55.18788528442383,0.0006494203698821366,0.0006495044217444956,-0.0006493562832474709
54.93782043457031,0.0006493459222838283,0.0006494203698821366,-0.0006492760730907321
55.25713348388672,0.0006492738611996174,0.0006493459222838283,-0.0006492040702141821
55.006595611572266,0.0006492115207947791,0.0006492738611996174,-0.0006491359090432525
55.33525085449219,0.0006491504609584808,0.0006492115207947791,-0.0006490754894912243
55.0915412902832,0.0006490981904789805,0.0006491504609584808,-0.00064901786390692
55.39169692993164,0.0006490466184914112,0.0006490981904789805,-0.0006489671068266034
55.15510940551758,0.0006490034284070134,0.0006490466184914112,-0.0006489188526757061
55.471946716308594,0.0006489583756774664,0.0006490034284070134,-0.0006488759536296129
55.23459243774414,0.0006489218212664127,0.0006489583756774664,-0.000648834218736738
55.54542541503906,0.0006488829385489225,0.0006489218212664127,-0.0006487977225333452
55.299747467041016,0.0006488516228273511,0.0006488829385489225,-0.0006487616919912398
55.62730407714844,0.000648816057946533,0.0006488516228273511,-0.0006487295031547546
55.38059616088867,0.0006487865466624498,0.000648816057946533,-0.0006486960337497294
55.686458587646484,0.0006487526115961373,0.0006487865466624498,-0.0006486654747277498
55.46955490112305,0.0006487232749350369,0.0006487526115961373,-0.0006486329948529601
55.7846794128418,0.0006486885249614716,0.0006487232749350369,-0.000648602144792676
55.53583908081055,0.0006486590136773884,0.0006486885249614716,-0.0006485690828412771
55.84423828125,0.0006486221100203693,0.0006486590136773884,-0.0006485370686277747
55.60207748413086,0.0006485875928774476,0.0006486221100203693,-0.0006485004560090601
55.919219970703125,0.000648544984869659,0.0006485875928774476,-0.0006484630866907537
55.68354034423828,0.0006485042395070195,0.000648544984869659,-0.000648420536890626
56.009788513183594,0.0006484562763944268,0.0006485042395070195,-0.0006483774050138891
55.74155044555664,0.0006484092446044087,0.0006484562763944268,-0.0006483289180323482
56.08436584472656,0.0006483533652499318,0.0006484092446044087,-0.0006482787430286407
55.83804702758789,0.000648296729195863,0.0006483533652499318,-0.0006482215831056237
56.14252471923828,0.0006482309545390308,0.000648296729195863,-0.000648161512799561
55.894981384277344,0.0006481647724285722,0.0006482309545390308,-0.0006480946321971714
56.20001983642578,0.0006480885203927755,0.0006481647724285722,-0.0006480245501734316
55.974708557128906,0.0006480090087279677,0.0006480885203927755,-0.0006479458534158766
56.28862762451172,0.0006479207659140229,0.0006480090087279677,-0.0006478631403297186
56.03799057006836,0.000647829903755337,0.0006479207659140229,-0.0006477726856246591
56.336463928222656,0.0006477292627096176,0.000647829903755337,-0.0006476780399680138
56.0923957824707,0.0006476232665590942,0.0006477292627096176,-0.0006475738482549787
56.407318115234375,0.0006475074915215373,0.0006476232665590942,-0.0006474641268141568
56.169578552246094,0.0006473866524174809,0.0006475074915215373,-0.0006473449757322669
56.4853515625,0.000647257431410253,0.0006473866524174809,-0.000647221109829843
56.2219352722168,0.0006471221568062901,0.000647257431410253,-0.000647087930701673
56.554386138916016,0.0006469788495451212,0.0006471221568062901,-0.0006469498621299863
56.305320739746094,0.0006468289066106081,0.0006469788495451212,-0.0006468023639172316
56.597965240478516,0.0006466709892265499,0.0006468289066106081,-0.0006466495105996728
56.339473724365234,0.0006465052138082683,0.0006466709892265499,-0.0006464867619797587
56.6812858581543,0.0006463323952630162,0.0006465052138082683,-0.0006463187164627016
56.38860321044922,0.0006461525335907936,0.0006463323952630162,-0.0006461413577198982
56.70625686645508,0.0006459660362452269,0.0006461525335907936,-0.0006459593423642218
56.46910858154297,0.000645771506242454,0.0006459660362452269,-0.0006457680137827992
56.78774642944336,0.0006455715047195554,0.000645771506242454,-0.0006455719121731818
56.5244255065918,0.0006453635287471116,0.0006455715047195554,-0.0006453670212067664
56.85194778442383,0.0006451506051234901,0.0006453635287471116,-0.0006451577646657825
56.56252670288086,0.0006449303473345935,0.0006451506051234901,-0.0006449401844292879
56.90713119506836,0.0006447071209549904,0.0006449303473345935,-0.0006447196938097477
56.64080810546875,0.0006444758037105203,0.0006447071209549904,-0.0006444915197789669
56.96159744262695,0.0006442421581596136,0.0006444758037105203,-0.0006442602025344968
56.69386291503906,0.0006439998396672308,0.0006442421581596136,-0.0006440213182941079
57.00700759887695,0.0006437564152292907,0.0006439998396672308,-0.0006437795818783343
56.74635696411133,0.000643506005872041,0.0006437564152292907,-0.0006435317918658257
57.068721771240234,0.0006432551308535039,0.000643506005872041,-0.0006432823138311505
56.79841613769531,0.0006429973291233182,0.0006432551308535039,-0.000643027073238045
57.09638977050781,0.0006427406333386898,0.0006429973291233182,-0.0006427709013223648
56.83354568481445,0.00064247683621943,0.0006427406333386898,-0.000642509781755507
57.16591262817383,0.0006422143778763711,0.00064247683621943,-0.0006422478472813964
56.88500213623047,0.0006419455166906118,0.0006422143778763711,-0.0006419812561944127
57.226932525634766,0.0006416799151338637,0.0006419455166906118,-0.0006417152471840382
56.96158981323242,0.0006414089584723115,0.0006416799151338637,-0.0006414460949599743
57.27099609375,0.0006411410286091268,0.0006414089584723115,-0.0006411777576431632
57.004737854003906,0.0006408679764717817,0.0006411410286091268,-0.0006409063935279846
57.32368850708008,0.0006405999884009361,0.0006408679764717817,-0.0006406370084732771
57.05656051635742,0.0006403281586244702,0.0006405999884009361,-0.0006403662264347076
57.38534164428711,0.0006400618003681302,0.0006403281586244702,-0.000640098296571523
57.09187316894531,0.0006397930555976927,0.0006400618003681302,-0.0006398297846317291
57.421749114990234,0.0006395307136699557,0.0006397930555976927,-0.0006395654054358602
57.16162109375,0.0006392650539055467,0.0006395307136699557,-0.0006393005605787039
57.475833892822266,0.0006390055641531944,0.0006392650539055467,-0.0006390390917658806
57.206504821777344,0.0006387454923242331,0.0006390055641531944,-0.0006387784378603101
57.539424896240234,0.0006384931039065123,0.0006387454923242331,-0.0006385233718901873
57.252220153808594,0.0006382404826581478,0.0006384931039065123,-0.00063826993573457
57.57783889770508,0.0006379951373673975,0.0006382404826581478,-0.0006380220875144005
57.324546813964844,0.0006377500249072909,0.0006379951373673975,-0.0006377760437317193
57.6432991027832,0.0006375124794431031,0.0006377500249072909,-0.0006375358207151294
57.36351776123047,0.0006372766220010817,0.0006375124794431031,-0.0006372982170432806
57.692378997802734,0.0006370487390086055,0.0006372766220010817,-0.0006370674818754196
57.41215896606445,0.0006368228932842612,0.0006370487390086055,-0.0006368397152982652
57.751373291015625,0.0006366049638018012,0.0006368228932842612,-0.0006366189918480814
57.470603942871094,0.0006363898864947259,0.0006366049638018012,-0.0006364015862345695
57.80280685424805,0.0006361835985444486,0.0006363898864947259,-0.0006361920386552811
57.530399322509766,0.0006359809194691479,0.0006361835985444486,-0.0006359866820275784
57.837764739990234,0.0006357849924825132,0.0006359809194691479,-0.0006357884267345071
57.59138870239258,0.0006355926161631942,0.0006357849924825132,-0.0006355934892781079
57.92713928222656,0.0006354075158014894,0.0006355926161631942,-0.0006354058859869838
57.65375518798828,0.0006352285854518414,0.0006354075158014894,-0.0006352229975163937
57.98246765136719,0.0006350564071908593,0.0006352285854518414,-0.000635048549156636
57.70871353149414,0.0006348893512040377,0.0006350564071908593,-0.0006348780589178205
58.02116012573242,0.0006347285816445947,0.0006348893512040377,-0.0006347151938825846
57.76494216918945,0.0006345734000205994,0.0006347285816445947,-0.0006345564033836126
58.09698486328125,0.0006344239227473736,0.0006345734000205994,-0.0006344051798805594
57.84018325805664,0.0006342802662402391,0.0006344239227473736,-0.0006342577980831265
58.15615463256836,0.0006341419648379087,0.0006342802662402391,-0.0006341178668662906
57.881229400634766,0.0006340107647702098,0.0006341419648379087,-0.0006339822430163622
58.225746154785156,0.0006338845123536885,0.0006340107647702098,-0.0006338546518236399
57.93240737915039,0.0006337650120258331,0.0006338845123536885,-0.0006337308441288769
58.296653747558594,0.0006336489459499717,0.0006337650120258331,-0.0006336142541840672
58.02052307128906,0.0006335389334708452,0.0006336489459499717,-0.0006335003417916596
58.34134292602539,0.0006334320642054081,0.0006335389334708452,-0.0006333929486572742
58.08296203613281,0.0006333321798592806,0.0006334320642054081,-0.0006332887569442391
58.414520263671875,0.0006332345656119287,0.0006333321798592806,-0.0006331910844892263
58.12838363647461,0.0006331430631689727,0.0006332345656119287,-0.0006330956239253283
58.46116256713867,0.0006330526666715741,0.0006331430631689727,-0.0006330057512968779
58.21083068847656,0.0006329680327326059,0.0006330526666715741,-0.0006329174502752721
58.54541015625,0.0006328833405859768,0.0006329680327326059,-0.0006328338640742004
58.276031494140625,0.0006328054587356746,0.0006328833405859768,-0.0006327517330646515
58.612152099609375,0.0006327274022623897,0.0006328054587356746,-0.0006326748407445848
58.342041015625,0.0006326547591015697,0.0006327274022623897,-0.0006325986469164491
58.66099166870117,0.000632580544333905,0.0006326547591015697,-0.0006325262365862727
58.427005767822266,0.0006325117428787053,0.000632580544333905,-0.0006324540008790791
58.73826599121094,0.0006324408459477127,0.0006325117428787053,-0.0006323851412162185
58.466583251953125,0.0006323740817606449,0.0006324408459477127,-0.000632315466646105
58.797298431396484,0.000632304057944566,0.0006323740817606449,-0.0006322481203824282
58.552486419677734,0.000632238108664751,0.000632304057944566,-0.0006321793771348894
58.88477325439453,0.0006321685505099595,0.000632238108664751,-0.0006321126711554825
58.620243072509766,0.0006321020191535354,0.0006321685505099595,-0.0006320438114926219
58.96318817138672,0.0006320320535451174,0.0006321020191535354,-0.0006319766398519278
58.69754409790039,0.0006319652311503887,0.0006320320535451174,-0.0006319074309431016
59.003936767578125,0.0006318926461972296,0.0006319652311503887,-0.0006318386876955628
58.7655143737793,0.0006318216328509152,0.0006318926461972296,-0.0006317661609500647
59.07291793823242,0.0006317459046840668,0.0006318216328509152,-0.0006316937506198883
58.81472396850586,0.0006316720973700285,0.0006317459046840668,-0.0006316181970760226
59.1418571472168,0.0006315926439128816,0.0006316720973700285,-0.000631542585324496
58.8824348449707,0.0006315128994174302,0.0006315926439128816,-0.0006314622005447745
59.210548400878906,0.0006314279744401574,0.0006315128994174302,-0.0006313808844424784
58.931053161621094,0.0006313432240858674,0.0006314279744401574,-0.0006312952027656138
59.259765625,0.0006312517798505723,0.0006313432240858674,-0.0006312081241048872
58.99806594848633,0.0006311591132543981,0.0006312517798505723,-0.0006311152828857303
59.33730697631836,0.0006310603930614889,0.0006311591132543981,-0.000631020637229085
59.05519104003906,0.0006309607997536659,0.0006310603930614889,-0.0006309206364676356
59.40488815307617,0.0006308553274720907,0.0006309607997536659,-0.0006308191805146635
59.13089370727539,0.0006307478761300445,0.0006308553274720907,-0.0006307119037955999
59.45258331298828,0.0006306343711912632,0.0006307478761300445,-0.0006306024151854217
59.17743682861328,0.0006305181887000799,0.0006306343711912632,-0.0006304867565631866
59.51903533935547,0.0006303952541202307,0.0006305181887000799,-0.0006303682457655668
59.24245071411133,0.0006302699912339449,0.0006303952541202307,-0.0006302433321252465
59.57518768310547,0.0006301390822045505,0.0006302699912339449,-0.0006301162648014724
59.3165397644043,0.000630004215054214,0.0006301390822045505,-0.0006299826200120151
59.65028381347656,0.0006298647494986653,0.000630004215054214,-0.0006298464722931385
59.3514518737793,0.0006297209765762091,0.0006298647494986653,-0.0006297039799392223
59.68549728393555,0.0006295717903412879,0.0006297209765762091,-0.0006295585189945996
59.40493392944336,0.0006294184131547809,0.0006295717903412879,-0.0006294064223766327
59.73965072631836,0.0006292606703937054,0.0006294184131547809,-0.0006292518810369074
59.46748352050781,0.0006290978635661304,0.0006292606703937054,-0.0006290908204391599
59.832733154296875,0.0006289308657869697,0.0006290978635661304,-0.0006289270240813494
59.53925323486328,0.0006287602009251714,0.0006289308657869697,-0.0006287573487497866
59.87587356567383,0.0006285861018113792,0.0006287602009251714,-0.0006285859853960574
59.590999603271484,0.000628406647592783,0.0006285861018113792,-0.0006284083938226104
59.90838623046875,0.000628224341198802,0.000628406647592783,-0.0006282284739427269
59.64223098754883,0.0006280381930992007,0.000628224341198802,-0.0006280434899963439
59.970340728759766,0.0006278496002778411,0.0006280381930992007,-0.0006278571090660989
59.683128356933594,0.0006276557687669992,0.0006278496002778411,-0.0006276650819927454
60.01180648803711,0.0006274605402722955,0.0006276557687669992,-0.0006274715415202081
59.753211975097656,0.0006272603641264141,0.0006274605402722955,-0.0006272731116041541
60.08302688598633,0.0006270594894886017,0.0006272603641264141,-0.0006270735757425427
59.7933349609375,0.0006268543074838817,0.0006270594894886017,-0.0006268697325140238
60.123836517333984,0.0006266491254791617,0.0006268543074838817,-0.0006266655400395393
59.843116760253906,0.0006264393450692296,0.0006266491254791617,-0.000626457273028791
60.17445755004883,0.0006262293318286538,0.0006264393450692296,-0.0006262483657337725
59.902671813964844,0.0006260158261284232,0.0006262293318286538,-0.0006260358495637774
60.235198974609375,0.000625804765149951,0.0006260158261284232,-0.0006258245557546616
59.932281494140625,0.0006255895714275539,0.000625804765149951,-0.0006256105843931437
60.26538848876953,0.0006253753090277314,0.0006255895714275539,-0.0006253968458622694
60.001922607421875,0.0006251581944525242,0.0006253753090277314,-0.0006251804297789931
60.35691833496094,0.0006249436410143971,0.0006251581944525242,-0.0006249656435102224
60.0718994140625,0.0006247267010621727,0.0006249436410143971,-0.0006247491110116243
60.40787887573242,0.0006245126714929938,0.0006247267010621727,-0.0006245346157811582
60.10173034667969,0.0006242961389943957,0.0006245126714929938,-0.0006243184907361865
60.438514709472656,0.0006240832153707743,0.0006242961389943957,-0.0006241047522053123
60.1419677734375,0.0006238690111786127,0.0006240832153707743,-0.000623890373390168
60.46944808959961,0.0006236578919924796,0.0006238690111786127,-0.0006236786721274257
60.19270706176758,0.0006234459578990936,0.0006236578919924796,-0.0006234663887880743
60.531768798828125,0.000623237865511328,0.0006234459578990936,-0.000623257365077734
60.24399948120117,0.0006230300641618669,0.000623237865511328,-0.0006230486324056983
60.58442687988281,0.0006228271522559226,0.0006230300641618669,-0.0006228442653082311
60.295936584472656,0.0006226233672350645,0.0006228271522559226,-0.0006226401310414076
60.668968200683594,0.0006224240642040968,0.0006226233672350645,-0.0006224396638572216
60.36907958984375,0.0006222256924957037,0.0006224240642040968,-0.0006222400115802884
60.67072296142578,0.0006220316281542182,0.0006222256924957037,-0.0006220446666702628
60.40182113647461,0.0006218390190042555,0.0006220316281542182,-0.0006218506023287773
60.76738357543945,0.0006216508336365223,0.0006218390190042555,-0.0006216612528078258
60.476661682128906,0.0006214649183675647,0.0006216508336365223,-0.000621473416686058
60.791481018066406,0.0006212836015038192,0.0006214649183675647,-0.0006212907028384507
60.500553131103516,0.0006211038562469184,0.0006212836015038192,-0.0006211093859747052
60.84794616699219,0.0006209295825101435,0.0006211038562469184,-0.0006209333660081029
60.55645751953125,0.0006207580445334315,0.0006209295825101435,-0.0006207596743479371
60.915924072265625,0.0006205898243933916,0.0006207580445334315,-0.0006205908139236271
60.63410949707031,0.0006204250967130065,0.0006205898243933916,-0.0006204235833138227
60.96366500854492,0.0006202650256454945,0.0006204250967130065,-0.0006202621152624488
60.681461334228516,0.0006201084470376372,0.0006202650256454945,-0.0006201030337251723
61.01236343383789,0.0006199561757966876,0.0006201084470376372,-0.0006199495401233435
60.72975158691406,0.0006198077462613583,0.0006199561757966876,-0.0006197984330356121
61.062007904052734,0.000619663274846971,0.0006198077462613583,-0.0006196529138833284
60.75788116455078,0.0006195226451382041,0.000619663274846971,-0.0006195095484144986
61.133995056152344,0.0006193849258124828,0.0006195226451382041,-0.0006193714216351509
60.85022735595703,0.0006192519795149565,0.0006193849258124828,-0.0006192353321239352
61.17474365234375,0.0006191216525621712,0.0006192519795149565,-0.0006191045977175236
60.922481536865234,0.0006189952255226672,0.0006191216525621712,-0.0006189755513332784
61.24860382080078,0.0006188708357512951,0.0006189952255226672,-0.0006188510451465845
60.942378997802734,0.0006187509861774743,0.0006188708357512951,-0.0006187281105667353
61.30177688598633,0.0006186333484947681,0.0006187509861774743,-0.0006186103564687073
61.005680084228516,0.0006185205420479178,0.0006186333484947681,-0.0006184943486005068
61.35579299926758,0.0006184091907925904,0.0006185205420479178,-0.000618383230175823
61.09131622314453,0.000618303194642067,0.0006184091907925904,-0.0006182738579809666
61.42155075073242,0.0006181983044371009,0.000618303194642067,-0.000618169317021966
61.113372802734375,0.0006180976051837206,0.0006181983044371009,-0.00061806570738554
61.47705841064453,0.0006179963238537312,0.0006180976051837206,-0.0006179657066240907
61.17890167236328,0.0006178985931910574,0.0006179963238537312,-0.0006178654148243368
61.54405975341797,0.0006178007461130619,0.0006178985931910574,-0.0006177686154842377
61.223426818847656,0.0006177074974402785,0.0006178007461130619,-0.000617672223597765
61.58970260620117,0.0006176134338602424,0.0006177074974402785,-0.0006175795570015907
61.31183624267578,0.0006175235030241311,0.0006176134338602424,-0.0006174868321977556
61.65789031982422,0.0006174328736960888,0.0006175235030241311,-0.0006173974834382534
61.35736846923828,0.0006173453293740749,0.0006174328736960888,-0.000617307610809803
61.70437240600586,0.0006172559224069118,0.0006173453293740749,-0.0006172200664877892
61.403167724609375,0.0006171699496917427,0.0006172559224069118,-0.0006171315908432007
61.77333068847656,0.0006170815322548151,0.0006171699496917427,-0.0006170453852973878
61.47108840942383,0.0006169965490698814,0.0006170815322548151,-0.0006169578991830349
61.82035827636719,0.0006169092375785112,0.0006169965490698814,-0.0006168726831674576
61.539337158203125,0.0006168243126012385,0.0006169092375785112,-0.0006167858373373747
61.87866973876953,0.0006167363026179373,0.0006168243126012385,-0.0006167002720758319
61.61883544921875,0.0006166507955640554,0.0006167363026179373,-0.0006166128441691399
61.93709182739258,0.000616561621427536,0.0006166507955640554,-0.0006165263475850224
61.665306091308594,0.0006164745427668095,0.000616561621427536,-0.0006164375226944685
62.01805877685547,0.0006163836224004626,0.0006164745427668095,-0.0006163494545035064
61.74501419067383,0.0006162939826026559,0.0006163836224004626,-0.0006162584759294987
62.06523895263672,0.0006162006757222116,0.0006162939826026559,-0.0006161678466014564
61.79135513305664,0.0006161081837490201,0.0006162006757222116,-0.0006160742486827075
62.14623260498047,0.0006160115008242428,0.0006161081837490201,-0.0006159805925562978
61.82630920410156,0.0006159153999760747,0.0006160115008242428,-0.0006158833857625723
62.20446014404297,0.0006158151081763208,0.0006159153999760747,-0.0006157861789688468
61.91698455810547,0.0006157149909995496,0.0006158151081763208,-0.0006156852468848228
62.28534698486328,0.0006156110903248191,0.0006157149909995496,-0.0006155841983854771
61.973941802978516,0.0006155070150271058,0.0006156110903248191,-0.0006154794245958328
62.308868408203125,0.0006153981667011976,0.0006155070150271058,-0.0006153738358989358
62.0418586730957,0.0006152883288450539,0.0006153981667011976,-0.0006152638234198093
62.37774658203125,0.0006151740672066808,0.0006152883288450539,-0.0006151526467874646
62.08685302734375,0.0006150592816993594,0.0006151740672066808,-0.000615037395618856
62.400352478027344,0.0006149400724098086,0.0006150592816993594,-0.0006149212131276727
62.142784118652344,0.0006148193497210741,0.0006149400724098086,-0.00061480060685426
62.45700454711914,0.0006146949017420411,0.0006148193497210741,-0.000614678836427629
62.198402404785156,0.000614569173194468,0.0006146949017420411,-0.0006145531078800559
62.524906158447266,0.0006144391954876482,0.000614569173194468,-0.0006144260987639427
62.219390869140625,0.0006143080536276102,0.0006144391954876482,-0.0006142947822809219
62.56932067871094,0.0006141731282696128,0.0006143080536276102,-0.0006141626508906484
62.28559112548828,0.0006140351761132479,0.0006141731282696128,-0.0006140255136415362
62.64815902709961,0.0006138941971585155,0.0006140351761132479,-0.0006138869794085622
62.36299514770508,0.000613751239143312,0.0006138941971585155,-0.0006137443124316633
62.703453063964844,0.0006136051379144192,0.000613751239143312,-0.0006136006559245288
62.39408493041992,0.0006134569412097335,0.0006136051379144192,-0.0006134527502581477
62.734981536865234,0.0006133060669526458,0.0006134569412097335,-0.0006133040878921747
62.44785690307617,0.0006131528643891215,0.0006133060669526458,-0.0006131513509899378
62.77785873413086,0.0006129977409727871,0.0006131528643891215,-0.0006129980320110917
62.46664047241211,0.0006128402892500162,0.0006129977409727871,-0.0006128409877419472
62.8439826965332,0.0006126804510131478,0.0006128402892500162,-0.0006126833031885326
62.54302215576172,0.0006125184590928257,0.0006126804510131478,-0.0006125216605141759
62.898162841796875,0.0006123557104729116,0.0006125184590928257,-0.0006123601924628019
62.596107482910156,0.0006121902260929346,0.0006123557104729116,-0.000612195348367095
62.92841720581055,0.0006120229372754693,0.0006121902260929346,-0.0006120298057794571
62.648963928222656,0.0006118537276051939,0.0006120229372754693,-0.0006118608871474862
62.994083404541016,0.0006116840522736311,0.0006118537276051939,-0.0006116923177614808
62.701725006103516,0.0006115118158049881,0.0006116840522736311,-0.000611520663369447
63.04779052734375,0.0006113392300903797,0.0006115118158049881,-0.000611349125392735
62.74271011352539,0.0006111656548455358,0.0006113392300903797,-0.0006111753173172474
63.10158157348633,0.0006109922542236745,0.0006111656548455358,-0.000611002731602639
62.79548263549805,0.000610817049164325,0.0006109922542236745,-0.0006108277011662722
63.15542984008789,0.0006106423679739237,0.000610817049164325,-0.0006106536602601409
62.824668884277344,0.0006104661151766777,0.0006106423679739237,-0.0006104774074628949
63.197357177734375,0.0006102911429479718,0.0006104661151766777,-0.0006103027262724936
62.889503479003906,0.0006101151811890304,0.0006102911429479718,-0.0006101265316829085
63.2153434753418,0.0006099407328292727,0.0006101151811890304,-0.0006099521415308118
62.93088912963867,0.0006097658770158887,0.0006099407328292727,-0.0006097768200561404
63.28181076049805,0.0006095923017710447,0.0006097658770158887,-0.0006096034776419401
62.98442459106445,0.0006094182608649135,0.0006095923017710447,-0.0006094289710745215
63.36079406738281,0.0006092456169426441,0.0006094182608649135,-0.0006092565599828959
63.03826904296875,0.000609072856605053,0.0006092456169426441,-0.0006090831011533737
63.39157485961914,0.000608901958912611,0.000609072856605053,-0.0006089121452532709
63.068511962890625,0.0006087314104661345,0.000608901958912611,-0.0006087406654842198
63.45930480957031,0.0006085630157031119,0.0006087314104661345,-0.0006085721543058753
63.15932083129883,0.0006083957850933075,0.0006085630157031119,-0.0006084036431275308
63.478675842285156,0.0006082309409976006,0.0006083957850933075,-0.0006082383915781975
63.178409576416016,0.0006080665625631809,0.0006082309409976006,-0.0006080730818212032
63.53514862060547,0.0006079038139432669,0.0006080665625631809,-0.0006079103914089501
63.22200012207031,0.0006077426369301975,0.0006079038139432669,-0.000607747700996697
63.579917907714844,0.0006075842538848519,0.0006077426369301975,-0.0006075887940824032
63.266170501708984,0.0006074272096157074,0.0006075842538848519,-0.0006074303528293967
63.625247955322266,0.0006072728428989649,0.0006074272096157074,-0.0006072755204513669
63.323116302490234,0.0006071208044886589,0.0006072728428989649,-0.0006071216193959117
63.671207427978516,0.0006069705705158412,0.0006071208044886589,-0.0006069713272154331
63.36848449707031,0.0006068223156034946,0.0006069705705158412,-0.00060682138428092
63.74258804321289,0.000606676796451211,0.0006068223156034946,-0.000606675399467349
63.463497161865234,0.000606533489190042,0.000606676796451211,-0.0006065303459763527
63.789852142333984,0.0006063924520276487,0.000606533489190042,-0.0006063889595679939
63.522586822509766,0.0006062542670406401,0.0006063924520276487,-0.0006062487373128533
63.83775329589844,0.0006061174790374935,0.0006062542670406401,-0.0006061120075173676
63.533058166503906,0.0006059841834940016,0.0006061174790374935,-0.0006059762672521174
63.87380599975586,0.0006058524013496935,0.0006059841834940016,-0.0006058445433154702
63.58106231689453,0.0006057237042114139,0.0006058524013496935,-0.0006057136342860758
63.9104118347168,0.0006055959966033697,0.0006057237042114139,-0.0006055862177163363
63.617279052734375,0.0006054717232473195,0.0006055959966033697,-0.0006054595578461885
63.99797058105469,0.0006053492543287575,0.0006054717232473195,-0.0006053370889276266
63.69134521484375,0.0006052295793779194,0.0006053492543287575,-0.0006052153185009956
64.04844665527344,0.0006051106611266732,0.0006052295793779194,-0.0006050968659110367
63.72878646850586,0.0006049956427887082,0.0006051106611266732,-0.0006049791700206697
64.0868911743164,0.0006048810319043696,0.0006049956427887082,-0.0006048651994206011
63.80421829223633,0.0006047700298950076,0.0006048810319043696,-0.0006047517526894808
64.16397094726562,0.000604659435339272,0.0006047700298950076,-0.0006046417984180152
63.86786651611328,0.0006045526242814958,0.000604659435339272,-0.0006045324262231588
64.17803955078125,0.0006044451729394495,0.0006045526242814958,-0.000604426022619009
63.90692138671875,0.0006043411558493972,0.0006044451729394495,-0.0006043196772225201
64.23067474365234,0.000604236323852092,0.0006043411558493972,-0.0006042160093784332
63.97153091430664,0.0006041346350684762,0.000604236323852092,-0.0006041121669113636
64.30935668945312,0.0006040324224159122,0.0006041346350684762,-0.000604011001996696
63.99877166748047,0.0006039339350536466,0.0006040324224159122,-0.0006039099534973502
64.37580108642578,0.0006038339342921972,0.0006039339350536466,-0.0006038115825504065
64.05156707763672,0.0006037367857061327,0.0006038339342921972,-0.0006037122802808881
64.42977905273438,0.0006036388222128153,0.0006037367857061327,-0.0006036155973561108
64.10470581054688,0.0006035430124029517,0.0006036388222128153,-0.0006035179831087589
64.48404693603516,0.000603445922024548,0.0006035430124029517,-0.000603422406129539
64.17095947265625,0.0006033529061824083,0.000603445922024548,-0.0006033266545273364
64.56464385986328,0.0006032568053342402,0.0006033529061824083,-0.0006032329984009266
64.22463989257812,0.0006031623343005776,0.0006032568053342402,-0.0006031369557604194
64.5934066772461,0.0006030658259987831,0.0006031623343005776,-0.0006030423101037741
64.30419921875,0.0006029728101566434,0.0006030658259987831,-0.0006029469077475369
64.66146850585938,0.0006028772331774235,0.0006029728101566434,-0.0006028534262441099
64.3326644897461,0.0006027841591276228,0.0006028772331774235,-0.0006027583731338382
64.6905746459961,0.000602689222432673,0.0006027841591276228,-0.0006026651826687157
64.38700103759766,0.0006025962065905333,0.000602689222432673,-0.0006025705370120704
64.74586486816406,0.0006024998147040606,0.0006025962065905333,-0.000602476648055017
64.45426940917969,0.0006024050526320934,0.0006024998147040606,-0.000602380430791527
64.78802490234375,0.0006023074965924025,0.0006024050526320934,-0.0006022850284352899
64.5086669921875,0.0006022111629135907,0.0006023074965924025,-0.0006021874723955989
64.86962890625,0.0006021111039444804,0.0006022111629135907,-0.0006020900909788907
64.54998016357422,0.0006020126747898757,0.0006021111039444804,-0.0006019901484251022
64.91173553466797,0.0006019120337441564,0.0006020126747898757,-0.000601891428232193
64.63043212890625,0.0006018122658133507,0.0006019120337441564,-0.0006017906125634909
64.94049072265625,0.0006017090054228902,0.0006018122658133507,-0.0006016897968947887
64.64546203613281,0.0006016057450324297,0.0006017090054228902,-0.0006015858962200582
65.00878143310547,0.0006014991085976362,0.0006016057450324297,-0.000601481762714684
64.71258544921875,0.0006013931706547737,0.0006014991085976362,-0.000601374835241586
65.07698822021484,0.0006012829253450036,0.0006013931706547737,-0.0006012675585225224
64.74015045166016,0.000601173669565469,0.0006012829253450036,-0.0006011570803821087
65.11839294433594,0.0006010609795339406,0.000601173669565469,-0.0006010469514876604
64.83332824707031,0.0006009481148794293,0.0006010609795339406,-0.000600933562964201
65.1864013671875,0.0006008330965414643,0.0006009481148794293,-0.0006008204072713852
64.86054229736328,0.0006007180782034993,0.0006008330965414643,-0.0006007046904414892
65.21404266357422,0.0006006000912748277,0.0006007180782034993,-0.0006005889736115932
64.90074920654297,0.0006004823953844607,0.0006006000912748277,-0.0006004704628139734
65.28182983398438,0.0006003610324114561,0.0006004823953844607,-0.0006003517773933709
64.96723175048828,0.0006002392619848251,0.0006003610324114561,-0.0006002295413054526
65.33600616455078,0.0006001153960824013,0.0006002392619848251,-0.000600107538048178
65.0203628540039,0.0005999908898957074,0.0006001153960824013,-0.0005999826826155186
65.37642669677734,0.0005998630658723414,0.0005999908898957074,-0.000599857303313911
65.05988311767578,0.0005997349508106709,0.0005998630658723414,-0.0005997286643832922
65.38945770263672,0.0005996044492349029,0.0005997349508106709,-0.0005996000836603343
65.09915924072266,0.0005994726088829339,0.0005996044492349029,-0.0005994683015160263
65.48377227783203,0.000599338614847511,0.0005994726088829339,-0.0005993362283334136
65.16508483886719,0.0005992043297737837,0.000599338614847511,-0.000599201419390738
65.50995635986328,0.0005990685313008726,0.0005992043297737837,-0.0005990671343170106
65.20408630371094,0.0005989319179207087,0.0005990685313008726,-0.0005989302881062031
65.56330108642578,0.0005987936165183783,0.0005989319179207087,-0.0005987936165183783
65.24296569824219,0.0005986552569083869,0.0005987936165183783,-0.0005986546166241169
65.6166763305664,0.0005985158495604992,0.0005986552569083869,-0.0005985165480524302
65.28179168701172,0.0005983757437206805,0.0005985158495604992,-0.000598376092966646
65.66999053955078,0.0005982337170280516,0.0005983757437206805,-0.0005982358707115054
65.34762573242188,0.0005980917485430837,0.0005982337170280516,-0.0005980932037346065
65.70953369140625,0.0005979490233585238,0.0005980917485430837,-0.000597951642703265
65.35913848876953,0.0005978053086437285,0.0005979490233585238,-0.000597807695157826
65.74898529052734,0.0005976607208140194,0.0005978053086437285,-0.000597664387896657
65.42501831054688,0.0005975160747766495,0.0005976607208140194,-0.000597519101575017
65.77459716796875,0.000597371079493314,0.0005975160747766495,-0.0005973750376142561
65.49110412597656,0.0005972258513793349,0.000597371079493314,-0.0005972293438389897
65.81410217285156,0.0005970802740193903,0.0005972258513793349,-0.0005970846395939589
65.52996063232422,0.0005969349294900894,0.0005970802740193903,-0.000596938596572727
65.90953063964844,0.0005967902834527194,0.0005969349294900894,-0.0005967944161966443
65.55529022216797,0.0005966461612842977,0.0005967902834527194,-0.000596649304497987
65.92152404785156,0.0005965015152469277,0.0005966461612842977,-0.0005965057061985135
65.62200927734375,0.0005963572766631842,0.0005965015152469277,-0.0005963606527075171
65.97557067871094,0.0005962132709100842,0.0005963572766631842,-0.0005962172872386873
65.6752700805664,0.0005960703711025417,0.0005962132709100842,-0.0005960732232779264
66.02996063232422,0.0005959277041256428,0.0005960703711025417,-0.0005959311965852976
65.68722534179688,0.0005957850371487439,0.0005959277041256428,-0.0005957878311164677
66.056396484375,0.000595643010456115,0.0005957850371487439,-0.0005956462700851262
65.74097442626953,0.0005955026135779917,0.000595643010456115,-0.00059550441801548
66.12545776367188,0.0005953621002845466,0.0005955026135779917,-0.0005953647778369486
65.7950210571289,0.0005952222272753716,0.0005953621002845466,-0.000595223915297538
66.13826751708984,0.0005950834602117538,0.0005952222272753716,-0.0005950853228569031
65.83560180664062,0.0005949475453235209,0.0005950834602117538,-0.0005949473707005382
66.19402313232422,0.0005948120960965753,0.0005949475453235209,-0.0005948124453425407
65.90458679199219,0.0005946781602688134,0.0005948120960965753,-0.0005946771707385778
66.26441192626953,0.0005945442244410515,0.0005946781602688134,-0.0005945439916104078
65.95999908447266,0.0005944123258814216,0.0005945442244410515,-0.0005944104632362723
66.30677032470703,0.000594280834775418,0.0005944123258814216,-0.000594279495999217
66.01585388183594,0.0005941510898992419,0.000594280834775418,-0.0005941482959315181
66.3638687133789,0.0005940230330452323,0.0005941510898992419,-0.0005940201226621866
66.04407501220703,0.0005938975373283029,0.0005940230330452323,-0.000593892706092447
66.40717315673828,0.0005937718087807298,0.0005938975373283029,-0.0005937678506597877
66.08673858642578,0.0005936481757089496,0.0005937718087807298,-0.000593642529565841
66.46522521972656,0.0005935247172601521,0.0005936481757089496,-0.0005935197696089745
66.1440200805664,0.000593404402025044,0.0005935247172601521,-0.0005933972424827516
66.49500274658203,0.0005932844942435622,0.000593404402025044,-0.0005932778585702181
66.17338562011719,0.0005931667983531952,0.0005932844942435622,-0.0005931584164500237
66.53953552246094,0.000593048520386219,0.0005931667983531952,-0.0005930411862209439
66.2173080444336,0.0005929336184635758,0.000593048520386219,-0.0005929239559918642
66.5845947265625,0.0005928198806941509,0.0005929336184635758,-0.000592810392845422
66.2904281616211,0.0005927090533077717,0.0005928198806941509,-0.0005926975281909108
66.64469146728516,0.0005925977020524442,0.0005927090533077717,-0.0005925871664658189
66.33543395996094,0.000592489552218467,0.0005925977020524442,-0.000592476804740727
66.69068145751953,0.0005923804128542542,0.000592489552218467,-0.0005923688877373934
66.39513397216797,0.0005922734853811562,0.0005923804128542542,-0.0005922602722421288
66.72235870361328,0.0005921658012084663,0.0005922734853811562,-0.0005921536358073354
66.44083404541016,0.0005920613184571266,0.0005921658012084663,-0.0005920469993725419
66.75438690185547,0.0005919563700444996,0.0005920613184571266,-0.0005919429240748286
66.45812225341797,0.0005918552633374929,0.0005919563700444996,-0.0005918393144384027
66.8602294921875,0.0005917533417232335,0.0005918552633374929,-0.0005917386151850224
66.51911163330078,0.0005916543886996806,0.0005917533417232335,-0.0005916375084780157
66.9078369140625,0.0005915539804846048,0.0005916543886996806,-0.0005915386136621237
66.5804672241211,0.0005914561334066093,0.0005915539804846048,-0.000591438845731318
66.92616271972656,0.0005913566565141082,0.0005914561334066093,-0.0005913408822380006
66.62759399414062,0.0005912600900046527,0.0005913566565141082,-0.0005912422784604132
66.9742202758789,0.0005911618936806917,0.0005912600900046527,-0.000591145595535636
66.66041564941406,0.0005910668987780809,0.0005911618936806917,-0.0005910483887419105
67.05229949951172,0.0005909707979299128,0.0005910668987780809,-0.0005909536266699433
66.69351959228516,0.0005908773746341467,0.0005909707979299128,-0.0005908581661060452
67.08613586425781,0.0005907815648242831,0.0005908773746341467,-0.0005907643353566527
66.78536224365234,0.0005906884325668216,0.0005907815648242831,-0.000590669282246381
67.135009765625,0.0005905932048335671,0.0005906884325668216,-0.000590575800742954
66.83351135253906,0.0005905005382373929,0.0005905932048335671,-0.0005904812715016305
67.1690902709961,0.0005904052522964776,0.0005905005382373929,-0.0005903879646211863
66.88177490234375,0.000590312120039016,0.0005904052522964776,-0.0005902932025492191
67.21820068359375,0.0005902168340981007,0.000590312120039016,-0.0005901996628381312
66.90065002441406,0.0005901244003325701,0.0005902168340981007,-0.0005901051918044686
67.29753875732422,0.0005900292308069766,0.0005901244003325701,-0.0005900121759623289
66.96392822265625,0.0005899361567571759,0.0005900292308069766,-0.0005899174138903618
67.30179595947266,0.0005898402305319905,0.0005899361567571759,-0.0005898235831409693
67.02733612060547,0.0005897462833672762,0.0005898402305319905,-0.0005897281225770712
67.3511734008789,0.0005896498914808035,0.0005897462833672762,-0.0005896335933357477
67.04619598388672,0.0005895548965781927,0.0005896498914808035,-0.0005895373178645968
67.41563415527344,0.0005894563510082662,0.0005895548965781927,-0.0005894412752240896
67.07982635498047,0.0005893607158213854,0.0005894563510082662,-0.0005893435445614159
67.44996643066406,0.0005892624612897635,0.0005893607158213854,-0.000589247327297926
67.17329406738281,0.0005891658365726471,0.0005892624612897635,-0.0005891493638046086
67.49942779541016,0.0005890661850571632,0.0005891658365726471,-0.0005890518659725785
67.16199493408203,0.0005889675812795758,0.0005890661850571632,-0.0005889520980417728
67.56403350830078,0.0005888656596653163,0.0005889675812795758,-0.0005888526211492717
67.25545501708984,0.0005887649022042751,0.0005888656596653163,-0.0005887506995350122
67.59806060791016,0.0005886610597372055,0.0005887649022042751,-0.0005886490689590573
67.2887954711914,0.0005885581485927105,0.0005886610597372055,-0.0005885451100766659
67.64723205566406,0.0005884523270651698,0.0005885581485927105,-0.000588441442232579
67.33707427978516,0.0005883473204448819,0.0005884523270651698,-0.0005883354460820556
67.6656265258789,0.0005882394034415483,0.0005883473204448819,-0.0005882296245545149
67.37017822265625,0.0005881332908757031,0.0005882394034415483,-0.0005881220567971468
67.73003387451172,0.0005880247335880995,0.0005881332908757031,-0.0005880154203623533
67.43356323242188,0.0005879170494154096,0.0005880247335880995,-0.0005879067466594279
67.79450988769531,0.0005878070369362831,0.0005879170494154096,-0.0005877985968254507
67.48176574707031,0.0005876977229490876,0.0005878070369362831,-0.0005876883515156806
67.84346771240234,0.0005875846836715937,0.0005876977229490876,-0.0005875778733752668
67.5145492553711,0.0005874728667549789,0.0005875846836715937,-0.0005874648340977728
67.89242553710938,0.0005873598274774849,0.0005874728667549789,-0.0005873531335964799
67.5625991821289,0.0005872466135770082,0.0005873598274774849,-0.000587239395827055
67.94125366210938,0.0005871303146705031,0.0005872466135770082,-0.0005871253670193255
67.62581634521484,0.0005870150635018945,0.0005871303146705031,-0.0005870090099051595
67.99008178710938,0.0005868981825187802,0.0005870150635018945,-0.000586893642321229
67.67376708984375,0.0005867815343663096,0.0005868981825187802,-0.0005867762956768274
68.00760650634766,0.0005866624414920807,0.0005867815343663096,-0.0005866590654477477
67.67544555664062,0.0005865439889021218,0.0005866624414920807,-0.0005865396815352142
68.0718994140625,0.0005864235572516918,0.0005865439889021218,-0.0005864209961146116
67.7540283203125,0.000586303707677871,0.0005864235572516918,-0.0005863002734258771
68.12059020996094,0.0005861823447048664,0.000586303707677871,-0.0005861803656443954
67.80191040039062,0.0005860622623004019,0.0005861823447048664,-0.0005860590608790517
68.20088958740234,0.0005859405500814319,0.0005860622623004019,-0.0005859389202669263
67.8498764038086,0.0005858200020156801,0.0005859405500814319,-0.0005858171498402953
68.18677520751953,0.0005856980569660664,0.0005858200020156801,-0.0005856965435668826
67.88236999511719,0.000585576519370079,0.0005856980569660664,-0.0005855742492713034
68.2198257446289,0.0005854533519595861,0.000585576519370079,-0.0005854525370523334
67.93038177490234,0.0005853307666257024,0.0005854533519595861,-0.0005853291368111968
68.30036163330078,0.000585207249969244,0.0005853307666257024,-0.0005852067843079567
67.97856140136719,0.0005850853631272912,0.000585207249969244,-0.000585083500482142
68.34949493408203,0.0005849618464708328,0.0005850853631272912,-0.0005849614972248673
68.01115417480469,0.0005848388536833227,0.0005849618464708328,-0.0005848376313224435
68.38280487060547,0.000584715511649847,0.0005848388536833227,-0.0005847151624038815
68.04393005371094,0.0005845942068845034,0.000584715511649847,-0.0005845922278240323
68.40037536621094,0.0005844714469276369,0.0005845942068845034,-0.0005844708648510277
68.10823822021484,0.000584349618293345,0.0005844714469276369,-0.0005843480466865003
68.44987487792969,0.0005842267419211566,0.000584349618293345,-0.0005842263344675303
68.15703582763672,0.0005841057281941175,0.0005842267419211566,-0.0005841038655489683
68.49967193603516,0.0005839844816364348,0.0005841057281941175,-0.0005839833756908774
68.19032287597656,0.0005838644574396312,0.0005839844816364348,-0.0005838621873408556
68.54973602294922,0.0005837443750351667,0.0005838644574396312,-0.0005837428034283221
68.20803833007812,0.0005836262134835124,0.0005837443750351667,-0.0005836230702698231
68.58402252197266,0.0005835071206092834,0.0005836262134835124,-0.0005835051415488124
68.25760650634766,0.0005833900067955256,0.0005835071206092834,-0.0005833864561282098
68.6507797241211,0.000583272019866854,0.0005833900067955256,-0.0005832696333527565
68.3233871459961,0.0005831563612446189,0.000583272019866854,-0.000583152228500694
68.68556213378906,0.0005830393638461828,0.0005831563612446189,-0.000583036569878459
68.35760498046875,0.0005829246947541833,0.0005830393638461828,-0.000582920154556632
68.70438385009766,0.0005828094435855746,0.0005829246947541833,-0.000582805834710598
68.39212799072266,0.0005826968117617071,0.0005828094435855746,-0.0005826913402415812
68.77217102050781,0.0005825834814459085,0.0005826968117617071,-0.0005825790576636791
68.45895385742188,0.000582472188398242,0.0005825834814459085,-0.0005824661930091679
68.82410430908203,0.0005823608371429145,0.000582472188398242,-0.0005823555402457714
68.49417877197266,0.0005822523962706327,0.0005823608371429145,-0.0005822450621053576
68.86009979248047,0.0005821421509608626,0.0005822523962706327,-0.0005821363884024322
68.54566955566406,0.00058203429216519,0.0005821421509608626,-0.0005820267833769321
68.89628601074219,0.0005819252692162991,0.00058203429216519,-0.0005819189827889204
68.549072265625,0.0005818185163661838,0.0005819252692162991,-0.0005818104837089777
68.96556091308594,0.0005817118799313903,0.0005818185163661838,-0.0005817045457661152
68.61734008789062,0.0005816076300106943,0.0005817118799313903,-0.0005815984914079309
68.96957397460938,0.0005815026815980673,0.0005816076300106943,-0.0005814945325255394
68.70236206054688,0.0005814013420604169,0.0005815026815980673,-0.0005813909228891134
69.03968048095703,0.0005812983145006001,0.0005814013420604169,-0.0005812893505208194
68.75534057617188,0.0005811977898702025,0.0005812983145006001,-0.0005811870796605945
69.06063079833984,0.0005810958100482821,0.0005811977898702025,-0.0005810863804072142
68.7271728515625,0.0005809965077787638,0.0005810958100482821,-0.0005809851572848856
69.14793395996094,0.000580896157771349,0.0005809965077787638,-0.0005808860878460109
68.79693603515625,0.000580799242015928,0.000580896157771349,-0.0005807868437841535
69.16944885253906,0.0005807007546536624,0.000580799242015928,-0.0005806898116134107
68.86717987060547,0.000580605526920408,0.0005807007546536624,-0.0005805924301967025
69.24109649658203,0.0005805089604109526,0.000580605526920408,-0.000580497202463448
68.92145538330078,0.0005804151296615601,0.0005805089604109526,-0.0005804014508612454
69.26309967041016,0.0005803194944746792,0.0005804151296615601,-0.0005803073290735483
68.9595718383789,0.0005802268860861659,0.0005803194944746792,-0.000580212683416903
69.3019790649414,0.0005801324732601643,0.0005802268860861659,-0.0005801197839900851
69.01437377929688,0.0005800404469482601,0.0005801324732601643,-0.0005800260696560144
69.37446594238281,0.0005799459759145975,0.0005800404469482601,-0.0005799334612675011
69.03633117675781,0.0005798547645099461,0.0005799459759145975,-0.000579840037971735
69.38021087646484,0.0005797618650831282,0.0005798547645099461,-0.0005797485937364399
69.05850219726562,0.0005796720506623387,0.0005797618650831282,-0.0005796566838398576
69.43648529052734,0.0005795800825580955,0.0005796720506623387,-0.0005795664619654417
69.1471176147461,0.0005794908502139151,0.0005795800825580955,-0.0005794753669761121
69.47610473632812,0.0005793988239020109,0.0005794908502139151,-0.000579385319724679
69.16952514648438,0.0005793094751425087,0.0005793988239020109,-0.0005792941083200276
69.54963684082031,0.0005792180891148746,0.0005793094751425087,-0.0005792044103145599
69.20870971679688,0.0005791296134702861,0.0005792180891148746,-0.0005791138974018395
69.57267761230469,0.0005790384602732956,0.0005791296134702861,-0.0005790247232653201
69.2813949584961,0.0005789498100057244,0.0005790384602732956,-0.0005789343267679214
69.62964630126953,0.0005788583075627685,0.0005789498100057244,-0.0005788448615930974
69.3040542602539,0.0005787693080492318,0.0005788583075627685,-0.0005787540576420724
69.66973876953125,0.0005786775145679712,0.0005787693080492318,-0.0005786643014289439
69.32675170898438,0.0005785889807157218,0.0005786775145679712,-0.0005785735556855798
69.71000671386719,0.000578498060349375,0.0005785889807157218,-0.0005784844979643822
69.38311004638672,0.000578409293666482,0.000578498060349375,-0.0005783941014669836
69.75030517578125,0.0005783175001852214,0.000578409293666482,-0.0005783044616691768
69.3890380859375,0.0005782277439720929,0.0005783175001852214,-0.0005782130756415427
69.75634765625,0.0005781344952993095,0.0005782277439720929,-0.0005781222134828568
69.47911071777344,0.00057804404059425,0.0005781344952993095,-0.000578029896132648
69.86518859863281,0.0005779510829597712,0.00057804404059425,-0.0005779388593509793
69.5526351928711,0.0005778602208010852,0.0005779510829597712,-0.0005778464255854487
69.8711929321289,0.0005777663900516927,0.0005778602208010852,-0.0005777546321041882
69.57535552978516,0.0005776742473244667,0.0005777663900516927,-0.0005776611506007612
69.91146850585938,0.0005775790777988732,0.0005776742473244667,-0.0005775680765509605
69.63197326660156,0.0005774858873337507,0.0005775790777988732,-0.0005774734308943152
70.02084350585938,0.0005773900775238872,0.0005774858873337507,-0.0005773796001449227
69.62053680419922,0.0005772960721515119,0.0005773900775238872,-0.0005772840231657028
70.02654266357422,0.0005771986907348037,0.0005772960721515119,-0.000577189028263092
69.65996551513672,0.0005771028809249401,0.0005771986907348037,-0.0005770918214693666
70.01473236083984,0.0005770039861090481,0.0005771028809249401,-0.0005769950803369284
69.76778411865234,0.0005769074195995927,0.0005770039861090481,-0.0005768969422206283
70.0722427368164,0.000576808990444988,0.0005769074195995927,-0.0005767999682575464
69.79026794433594,0.0005767123075202107,0.000576808990444988,-0.0005767019465565681
70.1124267578125,0.0005766123067587614,0.0005767123075202107,-0.0005766041576862335
69.84698486328125,0.0005765141104348004,0.0005766123067587614,-0.0005765046225860715
70.18746185302734,0.000576413469389081,0.0005765141104348004,-0.0005764057859778404
69.85208129882812,0.0005763142835348845,0.000576413469389081,-0.0005763053195551038
70.22764587402344,0.0005762124201282859,0.0005763142835348845,-0.0005762054352089763
69.90878295898438,0.0005761124193668365,0.0005762124201282859,-0.0005761039792560041
70.28531646728516,0.0005760090425610542,0.0005761124193668365,-0.0005760029307566583
69.96544647216797,0.000575906946323812,0.0005760090425610542,-0.0005758996703661978
70.307861328125,0.0005758031038567424,0.000575906946323812,-0.000575797283090651
69.97026824951172,0.0005757012986578047,0.0005758031038567424,-0.0005756939062848687
70.40092468261719,0.0005755974561907351,0.0005757012986578047,-0.0005755918100476265
70.0097427368164,0.000575495243538171,0.0005755974561907351,-0.0005754881422035396
70.37060546875,0.0005753900622949004,0.000575495243538171,-0.0005753850564360619
70.0665512084961,0.0005752864526584744,0.0005753900622949004,-0.0005752801662310958
70.42841339111328,0.0005751809221692383,0.0005752864526584744,-0.0005751762073487043
70.10603332519531,0.0005750767886638641,0.0005751809221692383,-0.000575070851482451
70.50405883789062,0.0005749705014750361,0.0005750767886638641,-0.0005749663105234504
70.1805191040039,0.0005748660769313574,0.0005749705014750361,-0.0005748604307882488
70.52664947509766,0.0005747599061578512,0.0005748660769313574,-0.0005747557152062654
70.15019226074219,0.000574655772652477,0.0005747599061578512,-0.0005746499518863857
70.54923248291016,0.0005745486705563962,0.000574655772652477,-0.0005745450034737587
70.24235534667969,0.0005744434893131256,0.0005745486705563962,-0.0005744383670389652
70.60750579833984,0.0005743374349549413,0.0005744434893131256,-0.0005743333604186773
70.2822494506836,0.0005742335924878716,0.0005743374349549413,-0.0005742278881371021
70.70182800292969,0.0005741271888837218,0.0005742335924878716,-0.0005741234635934234
70.3398208618164,0.0005740227643400431,0.0005741271888837218,-0.0005740174674428999
70.68885040283203,0.0005739164771512151,0.0005740227643400431,-0.0005739126936532557
70.32689666748047,0.0005738119361922145,0.0005739164771512151,-0.0005738066975027323
70.67589569091797,0.000573705998249352,0.0005738119361922145,-0.0005737020401284099
70.38471221923828,0.0005736022721976042,0.000573705998249352,-0.0005735967424698174
70.78865051269531,0.0005734962760470808,0.0005736022721976042,-0.0005734925507567823
70.44271850585938,0.0005733927828259766,0.0005734962760470808,-0.0005733872530981898
70.79379272460938,0.0005732880090363324,0.0005733927828259766,-0.0005732837016694248
70.44771575927734,0.0005731852725148201,0.0005732880090363324,-0.0005731793935410678
70.8351058959961,0.0005730810225941241,0.0005731852725148201,-0.0005730765406042337
70.54180908203125,0.0005729795666411519,0.0005730810225941241,-0.0005729732220061123
70.8586196899414,0.0005728770629502833,0.0005729795666411519,-0.0005728717660531402
70.52930450439453,0.0005727764219045639,0.0005728770629502833,-0.0005727696698158979
70.93657684326172,0.0005726738600060344,0.0005727764219045639,-0.000572668737731874
70.58826446533203,0.0005725742666982114,0.0005726738600060344,-0.0005725671071559191
70.97862243652344,0.0005724731599912047,0.0005725742666982114,-0.0005724673974327743
70.66551971435547,0.0005723750218749046,0.0005724731599912047,-0.0005723672802560031
71.03917694091797,0.0005722753121517599,0.0005723750218749046,-0.0005722689675167203
70.68925476074219,0.0005721777561120689,0.0005722753121517599,-0.0005721697816625237
71.06340789794922,0.0005720779299736023,0.0005721777561120689,-0.0005720717017538846
70.7130355834961,0.0005719807231798768,0.0005720779299736023,-0.0005719726323150098
71.06950378417969,0.0005718820029869676,0.0005719807231798768,-0.0005718752508983016
70.7370376586914,0.0005717865424230695,0.0005718820029869676,-0.0005717776366509497
71.13069915771484,0.000571689335629344,0.0005717865424230695,-0.000571681943256408
70.81538391113281,0.0005715943989343941,0.000571689335629344,-0.0005715853767469525
71.17377471923828,0.0005714973667636514,0.0005715943989343941,-0.0005714899743907154
70.82159423828125,0.0005714027211070061,0.0005714973667636514,-0.0005713935825042427
71.1802749633789,0.0005713067948818207,0.0005714027211070061,-0.0005712988786399364
70.88240051269531,0.0005712144775316119,0.0005713067948818207,-0.0005712042911909521
71.22380828857422,0.0005711200064979494,0.0005712144775316119,-0.0005711114499717951
70.92532348632812,0.0005710279801860452,0.0005711200064979494,-0.0005710177356377244
71.32291412353516,0.0005709338583983481,0.0005710279801860452,-0.0005709253018721938
70.96843719482422,0.0005708429380320013,0.0005709338583983481,-0.0005708322278223932
71.34841918945312,0.0005707497475668788,0.0005708429380320013,-0.0005707407835870981
71.04834747314453,0.000570660165976733,0.0005707497475668788,-0.0005706489318981767
71.39273834228516,0.0005705688963644207,0.000570660165976733,-0.0005705590592697263
71.01889038085938,0.0005704806535504758,0.0005705688963644207,-0.0005704687209799886
71.40015411376953,0.0005703907227143645,0.0005704806535504758,-0.0005703802453354001
71.11780548095703,0.0005703044589608908,0.0005703907227143645,-0.0005702917114831507
71.4636001586914,0.0005702158086933196,0.0005703044589608908,-0.0005702048074454069
71.14364624023438,0.0005701297777704895,0.0005702158086933196,-0.0005701169720850885
71.52726745605469,0.0005700411275029182,0.0005701297777704895,-0.0005700302426703274
71.18797302246094,0.0005699555040337145,0.0005700411275029182,-0.0005699425819329917
71.55376434326172,0.0005698674358427525,0.0005699555040337145,-0.000569856318179518
71.23250579833984,0.0005697828019037843,0.0005698674358427525,-0.0005697694723494351
71.56163787841797,0.0005696947919204831,0.0005697828019037843,-0.0005696836742572486
71.31416320800781,0.0005696097505278885,0.0005696947919204831,-0.0005695967702195048
71.6070785522461,0.0005695231957361102,0.0005696097505278885,-0.0005695114377886057
71.30354309082031,0.0005694400169886649,0.0005695231957361102,-0.0005694261053577065
71.67160034179688,0.0005693539278581738,0.0005694400169886649,-0.0005693420534953475
71.34861755371094,0.0005692712729796767,0.0005693539278581738,-0.0005692571867257357
71.71755981445312,0.0005691861733794212,0.0005692712729796767,-0.0005691738915629685
71.3567123413086,0.0005691040423698723,0.0005691861733794212,-0.0005690897232852876
71.7447509765625,0.0005690187099389732,0.0005691040423698723,-0.0005690066027455032
71.45789337158203,0.0005689358804374933,0.0005690187099389732,-0.0005689220852218568
71.77191925048828,0.000568849965929985,0.0005689358804374933,-0.0005688382079824805
71.44734191894531,0.0005687678349204361,0.000568849965929985,-0.0005687536904588342
71.83714294433594,0.0005686827353201807,0.0005687678349204361,-0.0005686706863343716
71.5115737915039,0.0005686002550646663,0.0005686827353201807,-0.0005685864016413689
71.86449432373047,0.0005685148062184453,0.0005686002550646663,-0.0005685029900632799
71.51973724365234,0.0005684323841705918,0.0005685148062184453,-0.0005684185307472944
71.9681625366211,0.0005683472845703363,0.0005684323841705918,-0.0005683354684151709
71.58421325683594,0.0005682646296918392,0.0005683472845703363,-0.0005682510090991855
71.95748901367188,0.0005681785987690091,0.0005682646296918392,-0.000568167248275131
71.6111831665039,0.0005680958274751902,0.0005681785987690091,-0.0005680823232978582
72.02326202392578,0.0005680100293830037,0.0005680958274751902,-0.0005679986788891256
71.63818359375,0.0005679269088432193,0.0005680100293830037,-0.000567913637496531
71.97425842285156,0.0005678404122591019,0.0005679269088432193,-0.0005678293528035283
71.72178649902344,0.0005677561857737601,0.0005678404122591019,-0.0005677436129190028
72.07830047607422,0.0005676688742823899,0.0005677561857737601,-0.0005676583969034255
71.76771545410156,0.0005675841239280999,0.0005676688742823899,-0.000567571900319308
72.16351318359375,0.0005674964049831033,0.0005675841239280999,-0.0005674862768501043
71.83274841308594,0.0005674118874594569,0.0005674964049831033,-0.0005673996638506651
72.13326263427734,0.0005673235282301903,0.0005674118874594569,-0.0005673136911354959
71.82171630859375,0.000567237613722682,0.0005673235282301903,-0.0005672260886058211
72.16075134277344,0.0005671497201547027,0.000567237613722682,-0.0005671397084370255
71.84876251220703,0.0005670639220625162,0.0005671497201547027,-0.0005670523969456553
72.20752716064453,0.0005669748061336577,0.0005670639220625162,-0.0005669654929079115
71.89480590820312,0.0005668882513418794,0.0005669748061336577,-0.0005668771918863058
72.25432586669922,0.000566798378713429,0.0005668882513418794,-0.0005667895311489701
71.94087982177734,0.0005667113000527024,0.000566798378713429,-0.0005667005898430943
72.35953521728516,0.0005666215438395739,0.0005667113000527024,-0.0005666128126904368
71.9678955078125,0.0005665341159328818,0.0005666215438395739,-0.0005665236385539174
72.3676528930664,0.000566443835850805,0.0005665341159328818,-0.0005664353957399726
72.05250549316406,0.0005663561169058084,0.000566443835850805,-0.0005663459305651486
72.3757095336914,0.0005662650801241398,0.0005663561169058084,-0.0005662570474669337
72.04102325439453,0.0005661756149493158,0.0005662650801241398,-0.0005661663017235696
72.42263793945312,0.0005660837050527334,0.0005661756149493158,-0.0005660761962644756
72.06802368164062,0.0005659954040311277,0.0005660837050527334,-0.0005659855669364333
72.45024108886719,0.0005659043090417981,0.0005659954040311277,-0.0005658964510075748
72.13362121582031,0.0005658147274516523,0.0005659043090417981,-0.0005658056470565498
72.55619049072266,0.0005657220026478171,0.0005658147274516523,-0.0005657151341438293
72.21868133544922,0.0005656320136040449,0.0005657220026478171,-0.0005656232824549079
72.52484130859375,0.0005655394634231925,0.0005656320136040449,-0.0005655324785038829
72.22639465332031,0.0005654491833411157,0.0005655394634231925,-0.0005654406268149614
72.59172058105469,0.0005653560510836542,0.0005654491833411157,-0.0005653494736179709
72.29235076904297,0.0005652656545862556,0.0005653560510836542,-0.000565257272683084
72.65884399414062,0.0005651728715747595,0.0005652656545862556,-0.0005651662359014153
72.26122283935547,0.0005650828825309873,0.0005651728715747595,-0.0005650742677971721
72.64710998535156,0.0005649903323501348,0.0005650828825309873,-0.0005649835802614689
72.36637878417969,0.0005648997612297535,0.0005649903323501348,-0.0005648916121572256
72.65504455566406,0.0005648064543493092,0.0005648997612297535,-0.0005648001097142696
72.37413024902344,0.0005647158250212669,0.0005648064543493092,-0.0005647077341564
72.7223892211914,0.0005646227509714663,0.0005647158250212669,-0.0005646164063364267
72.38194274902344,0.0005645328783430159,0.0005646227509714663,-0.0005645244382321835
72.79003143310547,0.0005644399207085371,0.0005645328783430159,-0.0005644336342811584
72.46808624267578,0.0005643489421345294,0.0005644399207085371,-0.0005643412005156279
72.83789825439453,0.0005642561591230333,0.0005643489421345294,-0.0005642498726956546
72.4956283569336,0.000564166228286922,0.0005642561591230333,-0.0005641580210067332
72.8659896850586,0.0005640733288601041,0.000564166228286922,-0.0005640671588480473
72.5035629272461,0.0005639836890622973,0.0005640733288601041,-0.0005639753653667867
72.89422607421875,0.0005638919537886977,0.0005639836890622973,-0.0005638852599076927
72.5707015991211,0.0005638025468215346,0.0005638919537886977,-0.000563794223126024
72.96259307861328,0.0005637106951326132,0.0005638025468215346,-0.0005637041758745909
72.59859466552734,0.0005636224523186684,0.0005637106951326132,-0.0005636136047542095
73.01121520996094,0.0005635314737446606,0.0005636224523186684,-0.0005635246052406728
72.64639282226562,0.0005634431727230549,0.0005635314737446606,-0.0005634344415739179
72.99959564208984,0.0005633520777337253,0.0005634431727230549,-0.0005633452674373984
72.65460968017578,0.000563263485673815,0.0005633520777337253,-0.0005632549291476607
73.0080795288086,0.00056317268172279,0.000563263485673815,-0.0005631657550111413
72.74236297607422,0.0005630848463624716,0.00056317268172279,-0.0005630760570056736
73.15789031982422,0.0005629941588267684,0.0005630848463624716,-0.0005629874067381024
72.75080108642578,0.0005629074294120073,0.0005629941588267684,-0.0005628981161862612
73.12628936767578,0.0005628191283904016,0.0005629074294120073,-0.0005628111539408565
72.75949096679688,0.0005627338541671634,0.0005628191283904016,-0.0005627238424494863
73.13522338867188,0.0005626452621072531,0.0005627338541671634,-0.0005626374622806907
72.84803771972656,0.0005625598132610321,0.0005626452621072531,-0.0005625500343739986
73.16448974609375,0.0005624725017696619,0.0005625598132610321,-0.0005624641198664904
72.83686065673828,0.0005623872857540846,0.0005624725017696619,-0.0005623773904517293
73.23442840576172,0.0005622996250167489,0.0005623872857540846,-0.0005622915341518819
72.86577606201172,0.0005622156895697117,0.0005622996250167489,-0.0005622052121907473
73.2640380859375,0.0005621295422315598,0.0005622156895697117,-0.0005621207528747618
72.93505859375,0.0005620467709377408,0.0005621295422315598,-0.0005620358278974891
73.27342224121094,0.0005619611474685371,0.0005620467709377408,-0.0005619521252810955
72.98448181152344,0.0005618785507977009,0.0005619611474685371,-0.0005618676077574492
73.32365417480469,0.0005617929855361581,0.0005618785507977009,-0.0005617840215563774
72.99372100830078,0.0005617106799036264,0.0005617929855361581,-0.0005616996204480529
73.35364532470703,0.0005616262787953019,0.0005617106799036264,-0.000561616790946573
73.06367492675781,0.0005615449044853449,0.0005616262787953019,-0.0005615334957838058
73.40425872802734,0.0005614606780000031,0.0005615449044853449,-0.0005614511901512742
73.07318115234375,0.0005613802932202816,0.0005614606780000031,-0.0005613684188574553
73.45513916015625,0.0005612970562651753,0.0005613802932202816,-0.00056128716096282
73.12329864501953,0.0005612169625237584,0.0005612970562651753,-0.0005612050299532712
73.52687072753906,0.0005611351225525141,0.0005612169625237584,-0.0005611246451735497
73.15342712402344,0.0005610564257949591,0.0005611351225525141,-0.0005610438529402018
73.51634979248047,0.0005609744694083929,0.0005610564257949591,-0.0005609640502370894
73.20392608642578,0.0005608955980278552,0.0005609744694083929,-0.0005608831997960806
73.62979125976562,0.0005608137580566108,0.0005608955980278552,-0.0005608034553006291
73.25458526611328,0.0005607350612990558,0.0005608137580566108,-0.0005607226630672812
73.64002227783203,0.0005606539780274034,0.0005607350612990558,-0.0005606433260254562
73.28508758544922,0.0005605769110843539,0.0005606539780274034,-0.0005605637561529875
73.65042877197266,0.0005604967009276152,0.0005605769110843539,-0.0005604856414720416
73.3156967163086,0.0005604195175692439,0.0005604967009276152,-0.0005604064790531993
73.72322082519531,0.0005603397730737925,0.0005604195175692439,-0.0005603285972028971
73.346435546875,0.0005602632882073522,0.0005603397730737925,-0.000560249958653003
73.73373413085938,0.0005601830198429525,0.0005602632882073522,-0.0005601721350103617
73.4183349609375,0.0005601072334684432,0.0005601830198429525,-0.0005600936710834503
73.7652359008789,0.0005600283620879054,0.0005601072334684432,-0.0005600168369710445
73.4493179321289,0.0005599521100521088,0.0005600283620879054,-0.0005599388387054205
73.79670715332031,0.0005598724237643182,0.0005599521100521088,-0.0005598613643087447
73.50098419189453,0.0005597966955974698,0.0005598724237643182,-0.0005597832496277988
73.89118194580078,0.0005597177660092711,0.0005597966955974698,-0.0005597064737230539
73.55281066894531,0.0005596416303887963,0.0005597177660092711,-0.0005596284754574299
73.83900451660156,0.0005595623515546322,0.0005596416303887963,-0.0005595511756837368
73.54263305664062,0.0005594869144260883,0.0005595623515546322,-0.0005594734102487564
73.93373107910156,0.0005594080430455506,0.0005594869144260883,-0.0005593968089669943
73.59461212158203,0.0005593321984633803,0.0005594080430455506,-0.000559318985324353
73.98664093017578,0.0005592531524598598,0.0005593321984633803,-0.0005592420930042863
73.64672088623047,0.0005591773660853505,0.0005592531524598598,-0.0005591642111539841
73.99742889404297,0.0005590974469669163,0.0005591773660853505,-0.0005590868531726301
73.67800903320312,0.0005590207292698324,0.0005590974469669163,-0.0005590080982074142
74.07158660888672,0.0005589411593973637,0.0005590207292698324,-0.0005589305073954165
73.75114440917969,0.0005588645581156015,0.0005589411593973637,-0.0005588519852608442
74.10359191894531,0.0005587851046584547,0.0005588645581156015,-0.0005587744526565075
73.76181030273438,0.0005587096093222499,0.0005587851046584547,-0.0005586965125985444
74.05096435546875,0.0005586300394497812,0.0005587096093222499,-0.000558619387447834
73.7933349609375,0.0005585533799603581,0.0005586300394497812,-0.0005585409235209227
74.1466064453125,0.0005584738682955503,0.0005585533799603581,-0.000558463332708925
73.80393981933594,0.0005583968013525009,0.0005584738682955503,-0.0005583845777437091
74.17866516113281,0.0005583163583651185,0.0005583968013525009,-0.0005583063466474414
73.87747192382812,0.0005582392914220691,0.0005583163583651185,-0.0005582271842285991
74.21080017089844,0.0005581590812653303,0.0005582392914220691,-0.0005581490113399923
73.86708068847656,0.0005580822471529245,0.0005581590812653303,-0.0005580700235441327
74.28575134277344,0.0005580022698268294,0.0005580822471529245,-0.0005579921999014914
73.96199035644531,0.0005579252610914409,0.0005580022698268294,-0.0005579132703132927
74.29668426513672,0.0005578452255576849,0.0005579252610914409,-0.0005578352138400078
73.97270202636719,0.0005577683914452791,0.0005578452255576849,-0.00055775634245947
74.3504409790039,0.0005576874827966094,0.0005577683914452791,-0.0005576779949478805
74.04676818847656,0.0005576092517003417,0.0005576874827966094,-0.0005575980176217854
74.38278198242188,0.0005575285758823156,0.0005576092517003417,-0.0005575190298259258
74.05746459960938,0.0005574511014856398,0.0005575285758823156,-0.000557439518161118
74.43671417236328,0.0005573699017986655,0.0005574511014856398,-0.0005573607049882412
74.04686737060547,0.0005572916124947369,0.0005573699017986655,-0.0005572804366238415
74.40454864501953,0.0005572104710154235,0.0005572916124947369,-0.0005572012159973383
74.16380310058594,0.0005571321817114949,0.0005572104710154235,-0.0005571211804635823
74.43696594238281,0.0005570510402321815,0.0005571321817114949,-0.0005570418434217572
74.1319351196289,0.000556973391212523,0.0005570510402321815,-0.0005569620407186449
74.51265716552734,0.0005568917840719223,0.000556973391212523,-0.0005568829365074635
74.2279052734375,0.0005568127962760627,0.0005568917840719223,-0.0005568022606894374
74.58850860595703,0.0005567308398894966,0.0005568127962760627,-0.0005567222833633423
74.25994110107422,0.0005566516192629933,0.0005567308398894966,-0.0005566412582993507
74.57769775390625,0.0005565694300457835,0.0005566516192629933,-0.0005565609899349511
74.2491683959961,0.0005564900930039585,0.0005565694300457835,-0.0005564797902479768
74.63203430175781,0.0005564081948250532,0.0005564900930039585,-0.0005563996965065598
74.32420349121094,0.0005563293234445155,0.0005564081948250532,-0.000556318904273212
74.6646957397461,0.0005562463775277138,0.0005563293234445155,-0.0005562384612858295
74.29182434082031,0.0005561659345403314,0.0005562463775277138,-0.0005561562720686197
74.63196563720703,0.0005560829304158688,0.0005561659345403314,-0.0005560750141739845
74.34542083740234,0.0005560034769587219,0.0005560829304158688,-0.0005559934070333838
74.7082748413086,0.0005559211713261902,0.0005560034769587219,-0.0005559130222536623
74.42081451416016,0.0005558422999456525,0.0005559211713261902,-0.0005558320553973317
74.76301574707031,0.0005557600525207818,0.0005558422999456525,-0.0005557519616559148
74.45323181152344,0.0005556812975555658,0.0005557600525207818,-0.0005556710530072451
74.81796264648438,0.000555599806830287,0.0005556812975555658,-0.0005555914249271154
74.4641342163086,0.0005555212264880538,0.000555599806830287,-0.0005555109237320721
74.873046875,0.0005554393283091486,0.0005555212264880538,-0.0005554312374442816
74.518310546875,0.0005553602240979671,0.0005554393283091486,-0.0005553502705879509
74.86219024658203,0.0005552782095037401,0.0005553602240979671,-0.000555270176846534
74.52922058105469,0.0005551995127461851,0.0005552782095037401,-0.0005551893846131861
74.89543914794922,0.0005551185458898544,0.0005551995127461851,-0.0005551100475713611
74.540283203125,0.0005550409550778568,0.0005551185458898544,-0.0005550303030759096
74.97298431396484,0.0005549599882215261,0.0005550409550778568,-0.0005549516063183546
74.66024017333984,0.000554882048163563,0.0005549599882215261,-0.0005548717454075813
75.00650787353516,0.0005548014305531979,0.000554882048163563,-0.0005547929322347045
74.62777709960938,0.0005547237815335393,0.0005548014305531979,-0.0005547133041545749
75.04008483886719,0.0005546426982618868,0.0005547237815335393,-0.000554634490981698
74.70448303222656,0.0005545653984881938,0.0005546426982618868,-0.0005545548629015684
75.05162048339844,0.0005544853047467768,0.0005545653984881938,-0.0005544766318053007
74.73770141601562,0.0005544083542190492,0.0005544853047467768,-0.000554397702217102
75.0632095336914,0.0005543286679312587,0.0005544083542190492,-0.0005543198203667998
74.7271957397461,0.0005542525323107839,0.0005543286679312587,-0.0005542414728552103
75.16393280029297,0.0005541730206459761,0.0005542525323107839,-0.0005541642312891781
74.8485107421875,0.0005540970014408231,0.0005541730206459761,-0.0005540860584005713
75.15340423583984,0.0005540177226066589,0.0005540970014408231,-0.0005540088168345392
74.83802795410156,0.0005539418198168278,0.0005540177226066589,-0.0005539308185689151
75.23226165771484,0.0005538632394745946,0.0005539418198168278,-0.0005538541008718312
74.91586303710938,0.0005537879187613726,0.0005538632394745946,-0.0005537767428904772
75.26660919189453,0.000553709571249783,0.0005537879187613726,-0.0005537003744393587
74.90552520751953,0.0005536351818591356,0.000553709571249783,-0.0005536235403269529
75.25628662109375,0.0005535577656701207,0.0005536351818591356,-0.0005535481031984091
74.93950653076172,0.0005534837255254388,0.0005535577656701207,-0.0005534719675779343
75.29087829589844,0.0005534067749977112,0.0005534837255254388,-0.0005533969379030168
74.99580383300781,0.0005533334915526211,0.0005534067749977112,-0.000553321442566812
75.3481216430664,0.0005532572977244854,0.0005533334915526211,-0.0005532471695914865
75.00792694091797,0.0005531850038096309,0.0005532572977244854,-0.0005531724891625345
75.40567779541016,0.0005531097995117307,0.0005531850038096309,-0.0005530992639251053
75.0868911743164,0.000553037622012198,0.0005531097995117307,-0.0005530251655727625
75.4407730102539,0.0005529623012989759,0.000553037622012198,-0.0005529518821276724
75.12149810791016,0.0005528904730454087,0.0005529623012989759,-0.0005528779001906514
75.45336151123047,0.0005528154433704913,0.0005528904730454087,-0.0005528049077838659
75.13389587402344,0.0005527444882318377,0.0005528154433704913,-0.000552731507923454
75.5113525390625,0.0005526698660105467,0.0005527444882318377,-0.0005526592140085995
75.1463394165039,0.0005525988526642323,0.0005526698660105467,-0.0005525859305635095
75.54679870605469,0.0005525244632735848,0.0005525988526642323,-0.0005525137530639768
75.24844360351562,0.0005524536245502532,0.0005525244632735848,-0.0005524407606571913
75.60514831542969,0.0005523801082745194,0.0005524536245502532,-0.0005523690488189459
75.21623229980469,0.0005523100262507796,0.0005523801082745194,-0.0005522967549040914
75.5725326538086,0.0005522359861060977,0.0005523100262507796,-0.0005522251594811678
75.25128173828125,0.0005521656712517142,0.0005522359861060977,-0.0005521525745280087
75.58544921875,0.0005520922713913023,0.0005521656712517142,-0.0005520811537280679
75.28648376464844,0.000552022538613528,0.0005520922713913023,-0.0005520092090591788
75.64402770996094,0.0005519490805454552,0.000552022538613528,-0.0005519380792975426
75.3442611694336,0.0005518788238987327,0.0005519490805454552,-0.000551865843590349
75.70274353027344,0.0005518055404536426,0.0005518788238987327,-0.00055179453920573
75.37966918945312,0.0005517362151294947,0.0005518055404536426,-0.0005517228273674846
75.73878479003906,0.0005516632809303701,0.0005517362151294947,-0.0005516521632671356
75.41519927978516,0.0005515943048521876,0.0005516632809303701,-0.0005515808006748557
75.77495574951172,0.0005515219527296722,0.0005515943048521876,-0.0005515106022357941
75.45086669921875,0.000551453442312777,0.0005515219527296722,-0.0005514397635124624
75.78825378417969,0.0005513811483979225,0.000551453442312777,-0.0005513697979040444
75.50924682617188,0.00055131153203547,0.0005513811483979225,-0.0005512984935194254
75.91670989990234,0.0005512391217052937,0.00055131153203547,-0.0005512280040420592
75.52235412597656,0.000551170960534364,0.0005512391217052937,-0.0005511572235263884
75.83784484863281,0.0005510987248271704,0.000551170960534364,-0.0005510874325409532
75.53546905517578,0.0005510302726179361,0.0005510987248271704,-0.0005510167102329433
75.89734649658203,0.0005509579787030816,0.0005510302726179361,-0.0005509468028321862
75.59420013427734,0.0005508895847015083,0.0005509579787030816,-0.0005508760805241764
75.95706176757812,0.0005508176982402802,0.0005508895847015083,-0.0005508064059540629
75.65308380126953,0.0005507486639544368,0.0005508176982402802,-0.0005507355672307312
75.9936294555664,0.0005506759625859559,0.0005507486639544368,-0.000550665135961026
75.62047576904297,0.0005506069865077734,0.0005506759625859559,-0.000550593831576407
76.00704956054688,0.0005505342269316316,0.0005506069865077734,-0.0005505234585143626
75.65653228759766,0.0005504657165147364,0.0005505342269316316,-0.0005504523869603872
76.06705474853516,0.000550393364392221,0.0005504657165147364,-0.0005503824795596302
75.71556854248047,0.000550324097275734,0.000550393364392221,-0.0005503112333826721
76.10379791259766,0.0005502509302459657,0.000550324097275734,-0.0005502405110746622
75.72872924804688,0.0005501816049218178,0.0005502509302459657,-0.0005501687992364168
76.11730194091797,0.0005501089617609978,0.0005501816049218178,-0.0005500983097590506
75.78791809082031,0.0005500389961525798,0.0005501089617609978,-0.0005500265979208052
76.17747497558594,0.0005499657127074897,0.0005500389961525798,-0.000549955468159169
75.80115509033203,0.0005498966202139854,0.0005499657127074897,-0.0005498838145285845
76.14425659179688,0.0005498237442225218,0.0005498966202139854,-0.0005498132668435574
75.81439208984375,0.0005497542442753911,0.0005498237442225218,-0.0005497416714206338
76.20458221435547,0.0005496811936609447,0.0005497542442753911,-0.000549670890904963
75.87387084960938,0.0005496118683367968,0.0005496811936609447,-0.0005495992954820395
76.28861236572266,0.000549539050552994,0.0005496118683367968,-0.0005495287477970123
75.95667266845703,0.0005494687939062715,0.000549539050552994,-0.0005494568031281233
76.30211639404297,0.0005493947537615895,0.0005494687939062715,-0.0005493850912898779
75.96993255615234,0.0005493247881531715,0.0005493947537615895,-0.0005493126809597015
76.3392562866211,0.0005492512136697769,0.0005493247881531715,-0.0005492413765750825
75.95999908447266,0.0005491810152307153,0.0005492512136697769,-0.0005491690244525671
76.3528823852539,0.0005491080810315907,0.0005491810152307153,-0.0005490979528985918
76.01988983154297,0.0005490382900461555,0.0005491080810315907,-0.0005490261828526855
76.39012145996094,0.0005489644245244563,0.0005490382900461555,-0.0005489548202604055
76.033203125,0.0005488941096700728,0.0005489644245244563,-0.0005488822935149074
76.4510726928711,0.0005488201859407127,0.0005488941096700728,-0.0005488106980919838
76.06986999511719,0.000548749987501651,0.0005488201859407127,-0.0005487381713464856
76.4410171508789,0.0005486758309416473,0.000548749987501651,-0.0005486664595082402
76.12995910644531,0.0005486052250489593,0.0005486758309416473,-0.0005485936999320984
76.47838592529297,0.0005485315341502428,0.0005486052250489593,-0.000548521988093853
76.14341735839844,0.0005484616849571466,0.0005485315341502428,-0.0005484498105943203
76.5396957397461,0.0005483882850967348,0.0005484616849571466,-0.000548378680832684
76.227294921875,0.0005483178538270295,0.0005483882850967348,-0.0005483063869178295
76.52959442138672,0.0005482436390593648,0.0005483178538270295,-0.0005482344422489405
76.2172622680664,0.0005481734406203032,0.0005482436390593648,-0.0005481618572957814
76.54338836669922,0.000548100215382874,0.0005481734406203032,-0.0005480905529111624
76.23081970214844,0.0005480303079821169,0.000548100215382874,-0.0005480186082422733
76.67662811279297,0.0005479567334987223,0.0005480303079821169,-0.0005479474202729762
76.29150390625,0.0005478867678903043,0.0005479567334987223,-0.0005478751845657825
76.69056701660156,0.0005478136008605361,0.0005478867678903043,-0.0005478041130118072
76.3287582397461,0.0005477437516674399,0.0005478136008605361,-0.0005477321683429182
76.70453643798828,0.0005476707592606544,0.0005477437516674399,-0.0005476612132042646
76.36614227294922,0.0005476014921441674,0.0005476707592606544,-0.000547589675989002
76.76658630371094,0.0005475280922837555,0.0005476014921441674,-0.0005475188372656703
76.40354919433594,0.000547458475921303,0.0005475280922837555,-0.0005474468925967813
76.80471801757812,0.0005473854253068566,0.000547458475921303,-0.0005473760538734496
76.44104766845703,0.0005473158089444041,0.0005473854253068566,-0.0005473042838275433
76.8429183959961,0.0005472426419146359,0.0005473158089444041,-0.0005472333868965507
76.4786605834961,0.0005471736076287925,0.0005472426419146359,-0.000547161849681288
76.8330307006836,0.0005471018375828862,0.0005471736076287925,-0.00054709188407287
76.49268341064453,0.0005470336764119565,0.0005471018375828862,-0.0005470215110108256
76.87147521972656,0.0005469615571200848,0.0005470336764119565,-0.0005469518364407122
76.55438995361328,0.0005468932213261724,0.0005469615571200848,-0.0005468812305480242
76.88584899902344,0.0005468219751492143,0.0005468932213261724,-0.0005468118470162153
76.59245300292969,0.0005467543378472328,0.0005468219751492143,-0.0005467420560307801
76.94876098632812,0.0005466832662932575,0.0005467543378472328,-0.0005466731381602585
76.6067123413086,0.0005466162692755461,0.0005466832662932575,-0.0005466036964207888
77.01193237304688,0.0005465456051751971,0.0005466162692755461,-0.0005465353606268764
76.57313537597656,0.0005464785499498248,0.0005465456051751971,-0.0005464659770950675
76.97791290283203,0.000546407827641815,0.0005464785499498248,-0.0005463975830934942
76.68329620361328,0.0005463405977934599,0.000546407827641815,-0.0005463282577693462
77.04120635986328,0.0005462702829390764,0.0005463405977934599,-0.0005462599219754338
76.74588012695312,0.0005462042754516006,0.0005462702829390764,-0.0005461914115585387
77.15374755859375,0.0005461349501274526,0.0005462042754516006,-0.0005461242399178445
76.78459167480469,0.0005460690590552986,0.0005461349501274526,-0.0005460561951622367
77.09527587890625,0.0005459993844851851,0.0005460690590552986,-0.0005459887906908989
76.77508544921875,0.0005459338426589966,0.0005459993844851851,-0.000545920804142952
77.15914916992188,0.000545864924788475,0.0005459338426589966,-0.0005458540399558842
76.86231994628906,0.0005457996157929301,0.000545864924788475,-0.0005457865772768855
77.17418670654297,0.0005457309889607131,0.0005457996157929301,-0.0005457199877128005
76.87712860107422,0.0005456659710034728,0.0005457309889607131,-0.0005456528160721064
77.18927001953125,0.0005455975187942386,0.0005456659710034728,-0.000545586459338665
76.8677978515625,0.0005455335485748947,0.0005455975187942386,-0.00054551986977458
77.30284881591797,0.0005454651545733213,0.0005455335485748947,-0.0005454542115330696
76.88260650634766,0.0005453997291624546,0.0005454651545733213,-0.0005453868070617318
77.24412536621094,0.0005453313351608813,0.0005453997291624546,-0.0005453203339129686
76.92183685302734,0.0005452675395645201,0.0005453313351608813,-0.0005452538607642055
77.33338928222656,0.0005451999604701996,0.0005452675395645201,-0.0005451886681839824
77.00987243652344,0.0005451355827972293,0.0005451999604701996,-0.000545122311450541
77.34867858886719,0.0005450673634186387,0.0005451355827972293,-0.000545056420378387
77.00056457519531,0.0005450038006529212,0.0005450673634186387,-0.0005449901218526065
77.3641128540039,0.0005449365708045661,0.0005450038006529212,-0.0005449251621030271
77.04007720947266,0.0005448723095469177,0.0005449365708045661,-0.0005448590382002294
77.45382690429688,0.0005448043812066317,0.0005448723095469177,-0.0005447934381663799
77.10413360595703,0.0005447406438179314,0.0005448043812066317,-0.0005447271978482604
77.419677734375,0.0005446728901006281,0.0005447406438179314,-0.0005446618306450546
77.09481048583984,0.0005446089198812842,0.0005446728901006281,-0.000544595590326935
77.4848403930664,0.000544541806448251,0.0005446089198812842,-0.0005445305141620338
77.18376159667969,0.0005444793496280909,0.000544541806448251,-0.0005444653797894716
77.52542877197266,0.0005444127018563449,0.0005444793496280909,-0.000544401234947145
77.19913482666016,0.0005443493719212711,0.0005444127018563449,-0.0005443358677439392
77.51617431640625,0.0005442827241495252,0.0005443493719212711,-0.0005442712572403252
77.18993377685547,0.000544219627045095,0.0005442827241495252,-0.0005442060064524412
77.5817642211914,0.0005441532703116536,0.000544219627045095,-0.0005441417451947927
77.1807632446289,0.0005440904060378671,0.0005441532703116536,-0.0005440766690298915
77.59745788574219,0.0005440228269435465,0.0005440904060378671,-0.0005440119421109557
77.27007293701172,0.0005439600790850818,0.0005440228269435465,-0.0005439464002847672
77.61325073242188,0.0005438937223516405,0.0005439600790850818,-0.0005438822554424405
77.28556823730469,0.0005438305670395494,0.0005438937223516405,-0.0005438171210698783
77.70426940917969,0.0005437643267214298,0.0005438305670395494,-0.0005437529180198908
77.32589721679688,0.0005437022191472352,0.0005437643267214298,-0.0005436883075162768
77.72022247314453,0.0005436359206214547,0.0005437022191472352,-0.0005436245701275766
77.31676483154297,0.00054357381304726,0.0005436359206214547,-0.0005435599014163017
77.7110595703125,0.0005435078637674451,0.00054357381304726,-0.0005434963386505842
77.43167114257812,0.0005434456979855895,0.0005435078637674451,-0.0005434319609776139
77.77733612060547,0.0005433789920061827,0.0005434456979855895,-0.0005433679325506091
77.4472885131836,0.0005433158366940916,0.0005433789920061827,-0.0005433026235550642
77.84368133544922,0.000543248257599771,0.0005433158366940916,-0.0005432377220131457
77.51270294189453,0.0005431848112493753,0.000543248257599771,-0.0005431718309409916
77.75872039794922,0.0005431188037618995,0.0005431848112493753,-0.0005431073950603604
77.47859954833984,0.0005430563469417393,0.0005431188037618995,-0.0005430428427644074
77.82516479492188,0.0005429898155853152,0.0005430563469417393,-0.0005429787561297417
77.59428405761719,0.0005429270677268505,0.0005429898155853152,-0.0005429138545878232
77.94248962402344,0.0005428601289168,0.0005429270677268505,-0.0005428494187071919
77.58499908447266,0.0005427971482276917,0.0005428601289168,-0.0005427840515039861
77.95856475830078,0.0005427303840406239,0.0005427971482276917,-0.0005427196156233549
77.60079193115234,0.0005426675779744983,0.0005427303840406239,-0.0005426544230431318
77.89849853515625,0.0005426006973721087,0.0005426675779744983,-0.0005425899289548397
77.64166259765625,0.0005425375420600176,0.0005426006973721087,-0.0005425246199592948
78.06726837158203,0.0005424711853265762,0.0005425375420600176,-0.0005424603587016463
77.6827392578125,0.0005424091941677034,0.0005424711853265762,-0.0005423957481980324
78.05807495117188,0.0005423434195108712,0.0005424091941677034,-0.0005423323018476367
77.69869995117188,0.0005422807880677283,0.0005423434195108712,-0.0005422676913440228
78.099853515625,0.0005422139656729996,0.0005422807880677283,-0.0005422034300863743
77.71458435058594,0.0005421509267762303,0.0005422139656729996,-0.0005421380628831685
78.09049987792969,0.0005420841043815017,0.0005421509267762303,-0.0005420735687948763
77.78095245361328,0.0005420208908617496,0.0005420841043815017,-0.0005420082015916705
78.15792846679688,0.0005419540102593601,0.0005420208908617496,-0.0005419435910880566
77.79693603515625,0.0005418914370238781,0.0005419540102593601,-0.0005418784567154944
78.19994354248047,0.000541824905667454,0.0005418914370238781,-0.0005418143700808287
77.8382568359375,0.0005417618667706847,0.000541824905667454,-0.0005417491775006056
78.1649398803711,0.0005416956264525652,0.0005417618667706847,-0.0005416849162429571
77.8543472290039,0.0005416331114247441,0.0005416956264525652,-0.0005416201893240213
78.20702362060547,0.0005415669875219464,0.0005416331114247441,-0.0005415562773123384
77.87053680419922,0.0005415053456090391,0.0005415669875219464,-0.0005414920160546899
78.2492446899414,0.0005414391052909195,0.0005415053456090391,-0.0005414285114966333
77.8866958618164,0.0005413770559243858,0.0005414391052909195,-0.0005413639592006803
78.29163360595703,0.00054131232900545,0.0005413770559243858,-0.0005413010367192328
78.00495910644531,0.0005412513855844736,0.00054131232900545,-0.0005412378814071417
78.33415222167969,0.0005411860765889287,0.0005412513855844736,-0.000541175133548677
77.97028350830078,0.0005411241436377168,0.0005411860765889287,-0.0005411111051216722
78.37664794921875,0.0005410582525655627,0.0005411241436377168,-0.0005410476587712765
77.986572265625,0.0005409962614066899,0.0005410582525655627,-0.0005409832810983062
78.34149932861328,0.0005409303121268749,0.0005409962614066899,-0.0005409197183325887
78.05399322509766,0.0005408682627603412,0.0005409303121268749,-0.0005408553988672793
78.43590545654297,0.000540802429895848,0.0005408682627603412,-0.0005407918943092227
78.09600067138672,0.0005407404969446361,0.000540802429895848,-0.0005407276330515742
78.40068054199219,0.0005406746058724821,0.0005407404969446361,-0.0005406640702858567
78.06116485595703,0.0005406129639595747,0.0005406746058724821,-0.0005405999254435301
78.46936798095703,0.0005405471310950816,0.0005406129639595747,-0.0005405366537161171
78.15455627441406,0.0005404850235208869,0.0005405471310950816,-0.0005404723342508078
78.48612213134766,0.0005404194816946983,0.0005404850235208869,-0.0005404088879004121
78.19686126708984,0.0005403585382737219,0.0005404194816946983,-0.0005403453251346946
78.55522155761719,0.0005402938695624471,0.0005403585382737219,-0.0005402829265221953
78.2135009765625,0.0005402324022725224,0.0005402938695624471,-0.0005402194801717997
78.57209777832031,0.0005401667440310121,0.0005402324022725224,-0.0005401563248597085
78.25590515136719,0.0005401053931564093,0.0005401667440310121,-0.0005400924710556865
78.6152114868164,0.0005400402005761862,0.0005401053931564093,-0.0005400296067818999
78.29846954345703,0.0005399794317781925,0.0005400402005761862,-0.0005399662768468261
78.63228607177734,0.0005399148794822395,0.0005399794317781925,-0.0005399039946496487
78.31523895263672,0.0005398537032306194,0.0005399148794822395,-0.0005398407811298966
78.70189666748047,0.0005397895583882928,0.0005398537032306194,-0.0005397785571403801
78.35809326171875,0.0005397300119511783,0.0005397895583882928,-0.0005397163331508636
78.69287872314453,0.0005396658671088517,0.0005397300119511783,-0.000539654865860939
78.34911346435547,0.0005396062042564154,0.0005396658671088517,-0.0005395925836637616
78.73652648925781,0.0005395429907366633,0.0005396062042564154,-0.0005395315820351243
78.39212036132812,0.0005394834442995489,0.0005395429907366633,-0.0005394698237068951
78.75387573242188,0.0005394198233261704,0.0005394834442995489,-0.0005394086474552751
78.46121978759766,0.0005393598694354296,0.0005394198233261704,-0.0005393465398810804
78.82403564453125,0.0005392964230850339,0.0005393598694354296,-0.0005392852472141385
78.47838592529297,0.0005392374587245286,0.0005392964230850339,-0.0005392236635088921
78.81510162353516,0.0005391741287894547,0.0005392374587245286,-0.0005391628947108984
78.52164459228516,0.0005391143495216966,0.0005391741287894547,-0.0005391010199673474
78.85900115966797,0.0005390510195866227,0.0005391143495216966,-0.0005390398437157273
78.56509399414062,0.0005389925208874047,0.0005390510195866227,-0.0005389786092564464
78.82374572753906,0.0005389307625591755,0.0005389925208874047,-0.0005389187717810273
78.55632781982422,0.0005388722638599575,0.0005389307625591755,-0.0005388583522289991
78.92084503173828,0.0005388092249631882,0.0005388722638599575,-0.0005387979908846319
78.62611389160156,0.0005387505516409874,0.0005388092249631882,-0.0005387368146330118
78.91194915771484,0.0005386877455748618,0.0005387505516409874,-0.0005386763950809836
78.59101867675781,0.0005386292468756437,0.0005386877455748618,-0.0005386153934523463
78.95623016357422,0.0005385666736401618,0.0005386292468756437,-0.0005385552649386227
78.68724822998047,0.0005385074764490128,0.0005385666736401618,-0.0005384940886870027
79.02718353271484,0.0005384444957599044,0.0005385074764490128,-0.0005384333780966699
78.7047348022461,0.0005383862880989909,0.0005384444957599044,-0.0005383724346756935
79.07177734375,0.0005383244715631008,0.0005383862880989909,-0.0005383128300309181
78.7223129272461,0.0005382660892792046,0.0005383244715631008,-0.000538252352271229
79.11640167236328,0.0005382035742513835,0.0005382660892792046,-0.0005381923401728272
78.7662582397461,0.0005381449591368437,0.0005382035742513835,-0.0005381313967518508
79.16112518310547,0.0005380826769396663,0.0005381449591368437,-0.0005380713846534491
78.78392028808594,0.0005380250513553619,0.0005380826769396663,-0.0005380110233090818
79.0987319946289,0.00053796311840415,0.0005380250513553619,-0.0005379515932872891
78.828125,0.0005379056092351675,0.00053796311840415,-0.0005378915811888874
79.17041778564453,0.0005378442001529038,0.0005379056092351675,-0.0005378325004130602
78.8459243774414,0.0005377866327762604,0.0005378442001529038,-0.0005377726629376411
79.18852996826172,0.0005377252819016576,0.0005377866327762604,-0.000537713582161814
78.86380767822266,0.0005376685876399279,0.0005377252819016576,-0.0005376542103476822
79.2067642211914,0.0005376077606342733,0.0005376685876399279,-0.000537595828063786
78.85514068603516,0.0005375503678806126,0.0005376077606342733,-0.0005375363398343325
79.30583953857422,0.0005374891916289926,0.0005375503678806126,-0.0005374775500968099
78.952880859375,0.0005374324973672628,0.0005374891916289926,-0.000537418236490339
79.35125732421875,0.0005373720196075737,0.0005374324973672628,-0.0005373600870370865
79.0243148803711,0.0005373149178922176,0.0005373720196075737,-0.0005373009480535984
79.342529296875,0.0005372537416405976,0.0005373149178922176,-0.0005372421583160758
79.01567840576172,0.0005371974548324943,0.0005372537416405976,-0.0005371830775402486
79.36094665527344,0.0005371366860345006,0.0005371974548324943,-0.0005371249280869961
79.03374481201172,0.0005370796425268054,0.0005371366860345006,-0.0005370656726881862
79.40643310546875,0.0005370185244828463,0.0005370796425268054,-0.0005370069993659854
79.02500915527344,0.0005369608988985419,0.0005370185244828463,-0.0005369472200982273
79.3975830078125,0.0005368988495320082,0.0005369608988985419,-0.0005368877900764346
79.06973266601562,0.0005368409911170602,0.0005368988495320082,-0.0005368274869397283
79.47026824951172,0.0005367793492041528,0.0005368409911170602,-0.0005367681733332574
79.14154815673828,0.0005367228295654058,0.0005367793492041528,-0.0005367087433114648
79.46159362792969,0.0005366622353903949,0.0005367228295654058,-0.0005366505356505513
79.18667602539062,0.0005366051336750388,0.0005366622353903949,-0.0005365913966670632
79.53463745117188,0.0005365445977076888,0.0005366051336750388,-0.0005365329561755061
79.15113830566406,0.0005364883691072464,0.0005365445977076888,-0.0005364741664379835
79.52595520019531,0.0005364276003092527,0.0005364883691072464,-0.0005364160751923919
79.22333526611328,0.0005363714299164712,0.0005364276003092527,-0.0005363572854548693
79.59928894042969,0.0005363108357414603,0.0005363714299164712,-0.0005362993106245995
79.2686996459961,0.0005362544325180352,0.0005363108357414603,-0.0005362404626794159
79.64540100097656,0.0005361939547583461,0.0005362544325180352,-0.0005361824296414852
79.34125518798828,0.0005361372604966164,0.0005361939547583461,-0.0005361235234886408
79.63665771484375,0.00053607631707564,0.0005361372604966164,-0.0005360650247894228
79.27837371826172,0.0005360193899832666,0.00053607631707564,-0.0005360057111829519
79.65538024902344,0.0005359590868465602,0.0005360193899832666,-0.0005359475035220385
79.3510513305664,0.0005359031492844224,0.0005359590868465602,-0.0005358890630304813
79.70172119140625,0.0005358433118090034,0.0005359031492844224,-0.0005358315538614988
79.36961364746094,0.0005357871996238828,0.0005358433118090034,-0.0005357732297852635
79.69305419921875,0.0005357267800718546,0.0005357871996238828,-0.0005357153131626546
79.44255065917969,0.0005356702604331076,0.0005357267800718546,-0.000535656581632793
79.71182250976562,0.0005356093170121312,0.0005356702604331076,-0.0005355981411412358
79.37944030761719,0.0005355531466193497,0.0005356093170121312,-0.0005355392349883914
79.75825500488281,0.0005354929016903043,0.0005355531466193497,-0.0005354814347811043
79.45246124267578,0.00053543655667454,0.0005354929016903043,-0.0005354228196665645
79.8324203491211,0.0005353763699531555,0.00053543655667454,-0.0005353649612516165
79.52579498291016,0.0005353210144676268,0.0005353763699531555,-0.0005353068700060248
79.85150909423828,0.0005352612351998687,0.0005353210144676268,-0.0005352496518753469
79.48983001708984,0.0005352047737687826,0.0005352612351998687,-0.0005351911531761289
79.81513977050781,0.0005351445870473981,0.0005352047737687826,-0.000535133178345859
79.50860595703125,0.0005350895808078349,0.0005351445870473981,-0.0005350752617232502
79.88967895507812,0.0005350301507860422,0.0005350895808078349,-0.0005350184510461986
79.60955047607422,0.0005349736311472952,0.0005350301507860422,-0.0005349601851776242
79.99210357666016,0.0005349130369722843,0.0005349736311472952,-0.0005349020357243717
79.62836456298828,0.000534857390448451,0.0005349130369722843,-0.0005348435370251536
79.95567321777344,0.0005347980186343193,0.000534857390448451,-0.0005347863771021366
79.5923843383789,0.0005347428959794343,0.0005347980186343193,-0.0005347287515178323
79.97496032714844,0.0005346838152036071,0.0005347428959794343,-0.0005346720572561026
79.66627502441406,0.0005346279358491302,0.0005346838152036071,-0.0005346142570488155
80.04995727539062,0.0005345680983737111,0.0005346279358491302,-0.0005345568060874939
79.68525695800781,0.0005345132085494697,0.0005345680983737111,-0.0005344990640878677
80.0693588256836,0.0005344541277736425,0.0005345132085494697,-0.0005344424862414598
79.6767807006836,0.0005343994707800448,0.0005344541277736425,-0.000534385209903121
80.03292846679688,0.0005343406810425222,0.0005343994707800448,-0.0005343288648873568
79.75106811523438,0.0005342857330106199,0.0005343406810425222,-0.0005342717049643397
80.10826110839844,0.0005342265358194709,0.0005342857330106199,-0.00053421501070261
79.82556915283203,0.0005341717624105513,0.0005342265358194709,-0.0005341577343642712
80.2401123046875,0.0005341126234270632,0.0005341717624105513,-0.0005341012147255242
79.81700897216797,0.0005340571515262127,0.0005341126234270632,-0.000534043472725898
80.17523956298828,0.0005339976632967591,0.0005340571515262127,-0.0005339863710105419
79.80843353271484,0.0005339424242265522,0.0005339976632967591,-0.0005339286290109158
80.25108337402344,0.0005338838091120124,0.0005339424242265522,-0.0005338721675798297
79.88327026367188,0.0005338300252333283,0.0005338838091120124,-0.0005338155897334218
80.21452331542969,0.0005337720504030585,0.0005338300252333283,-0.0005337600596249104
79.93050384521484,0.0005337176844477654,0.0005337720504030585,-0.0005337035981938243
80.26235961914062,0.0005336588947102427,0.0005337176844477654,-0.0005336473695933819
79.97777557373047,0.0005336044123396277,0.0005336588947102427,-0.0005335904425010085
80.310302734375,0.000533545739017427,0.0005336044123396277,-0.0005335342139005661
79.9971923828125,0.0005334910820238292,0.000533545739017427,-0.0005334772286005318
80.35832977294922,0.0005334324087016284,0.0005334910820238292,-0.0005334209417924285
80.01667785644531,0.0005333783919923007,0.0005334324087016284,-0.0005333642475306988
80.37821960449219,0.00053332035895437,0.0005333783919923007,-0.0005333086010068655
80.06424713134766,0.0005332664586603642,0.00053332035895437,-0.0005332523141987622
80.42652130126953,0.0005332085420377553,0.0005332664586603642,-0.0005331967840902507
80.05583190917969,0.0005331544089131057,0.0005332085420377553,-0.0005331403808668256
80.3896484375,0.0005330958520062268,0.0005331544089131057,-0.0005330843850970268
80.10346984863281,0.0005330420681275427,0.0005330958520062268,-0.0005330279236659408
80.43804931640625,0.0005329847917892039,0.0005330420681275427,-0.0005329727428033948
80.09523010253906,0.0005329324048943818,0.0005329847917892039,-0.0005329175619408488
80.48665618896484,0.0005328750121407211,0.0005329324048943818,-0.0005328630795702338
80.11492919921875,0.0005328209372237325,0.0005328750121407211,-0.0005328069673851132
80.53519439697266,0.0005327628459781408,0.0005328209372237325,-0.00053275132086128
80.19091033935547,0.0005327091785147786,0.0005327628459781408,-0.0005326950922608376
80.52679443359375,0.0005326517857611179,0.0005327091785147786,-0.0005326399113982916
80.18260955810547,0.0005325989332050085,0.0005326517857611179,-0.000532584439497441
80.5755386352539,0.0005325409583747387,0.0005325989332050085,-0.0005325294332578778
80.31543731689453,0.000532487581949681,0.0005325409583747387,-0.00053247349569574
80.65309143066406,0.0005324307130649686,0.000532487581949681,-0.0005324187222868204
80.222412109375,0.0005323785590007901,0.0005324307130649686,-0.0005323637742549181
80.5589599609375,0.0005323218647390604,0.0005323785590007901,-0.0005323096993379295
80.24238586425781,0.0005322689539752901,0.0005323218647390604,-0.0005322545766830444
80.63648986816406,0.0005322115030139685,0.0005322689539752901,-0.0005321998032741249
80.29064178466797,0.0005321588250808418,0.0005322115030139685,-0.0005321443895809352
80.74311828613281,0.0005321019561961293,0.0005321588250808418,-0.000532090081833303
80.36738586425781,0.0005320487543940544,0.0005321019561961293,-0.0005320346681401134
80.70594787597656,0.0005319913616403937,0.0005320487543940544,-0.000531979720108211
80.4159164428711,0.000531938741914928,0.0005319913616403937,-0.0005319244228303432
80.75523376464844,0.0005318821640685201,0.000531938741914928,-0.0005318701732903719
80.46466064453125,0.0005318300100043416,0.0005318821640685201,-0.0005318155162967741
80.83357238769531,0.0005317734903655946,0.0005318300100043416,-0.0005317615577951074
80.45638275146484,0.0005317206378094852,0.0005317734903655946,-0.0005317064933478832
80.82520294189453,0.0005316634196788073,0.0005317206378094852,-0.0005316518363542855
80.47663116455078,0.0005316113238222897,0.0005316634196788073,-0.0005315968301147223
80.87483978271484,0.0005315551534295082,0.0005316113238222897,-0.0005315431044436991
80.58277130126953,0.0005315025919117033,0.0005315551534295082,-0.0005314884474501014
80.8665542602539,0.0005314463051036,0.0005315025919117033,-0.0005314343143254519
80.48875427246094,0.0005313943838700652,0.0005314463051036,-0.0005313798319548368
80.88727569580078,0.0005313379224389791,0.0005313943838700652,-0.0005313260480761528
80.59498596191406,0.0005312856519594789,0.0005313379224389791,-0.0005312713910825551
80.93701171875,0.0005312288412824273,0.0005312856519594789,-0.0005312171997502446
80.55804443359375,0.0005311765125952661,0.0005312288412824273,-0.0005311622517183423
80.92870330810547,0.0005311198183335364,0.0005311765125952661,-0.0005311081185936928
80.60712432861328,0.0005310674896463752,0.0005311198183335364,-0.0005310532869771123
80.89142608642578,0.0005310114356689155,0.0005310674896463752,-0.0005309993866831064
80.59895324707031,0.0005309598054736853,0.0005310114356689155,-0.0005309452535584569
80.99950408935547,0.0005309038679115474,0.0005309598054736853,-0.0005308918771333992
80.61956787109375,0.0005308531108312309,0.0005309038679115474,-0.0005308381514623761
81.02056884765625,0.0005307978135533631,0.0005308531108312309,-0.0005307855317369103
80.66893768310547,0.0005307460087351501,0.0005307978135533631,-0.0005307316314429045
81.07069396972656,0.0005306897801347077,0.0005307460087351501,-0.0005306780221872032
80.74723815917969,0.0005306382663547993,0.0005306897801347077,-0.0005306238308548927
81.12100982666016,0.000530582619830966,0.0005306382663547993,-0.0005305706290528178
80.82588195800781,0.000530531513504684,0.000530582619830966,-0.0005305169615894556
81.11282348632812,0.0005304755177348852,0.000530531513504684,-0.0005304637015797198
80.75979614257812,0.0005304235965013504,0.0005304755177348852,-0.0005304093938320875
81.13385772705078,0.0005303675425238907,0.0005304235965013504,-0.0005303557845763862
80.83842468261719,0.0005303159123286605,0.0005303675425238907,-0.0005303016514517367
81.1549301147461,0.0005302596837282181,0.0005303159123286605,-0.0005302480421960354
80.88825225830078,0.0005302081699483097,0.0005302596837282181,-0.0005301939090713859
81.17613220214844,0.0005301531637087464,0.0005302081699483097,-0.0005301409400999546
80.79322814941406,0.000530102988705039,0.0005301531637087464,-0.0005300879711285233
81.16807556152344,0.0005300479824654758,0.000530102988705039,-0.000530035758856684
80.87218475341797,0.0005299975164234638,0.0005300479824654758,-0.0005299827316775918
81.2777328491211,0.0005299429758451879,0.0005299975164234638,-0.0005299306358210742
80.89323425292969,0.0005298925680108368,0.0005299429758451879,-0.0005298777832649648
81.29913330078125,0.0005298375035636127,0.0005298925680108368,-0.0005298254545778036
80.94335174560547,0.0005297866300679743,0.0005298375035636127,-0.0005297721363604069
81.32049560546875,0.0005297309253364801,0.0005297866300679743,-0.0005297192255966365
80.96436309814453,0.0005296801100485027,0.0005297309253364801,-0.0005296656163409352
81.31241607666016,0.0005296256858855486,0.0005296801100485027,-0.0005296133458614349
81.01471710205078,0.0005295751034282148,0.0005296256858855486,-0.0005295605515129864
81.36344146728516,0.0005295198643580079,0.0005295751034282148,-0.0005295079899951816
81.0358657836914,0.000529469340108335,0.0005295198643580079,-0.0005294547881931067
81.38495635986328,0.0005294145084917545,0.000529469340108335,-0.0005294024595059454
81.05706787109375,0.0005293640424497426,0.0005294145084917545,-0.0005293494905345142
81.5254898071289,0.0005293100839480758,0.0005293640424497426,-0.0005292977439239621
81.1370620727539,0.0005292597925290465,0.0005293100839480758,-0.0005292452406138182
81.4875717163086,0.0005292042624205351,0.0005292597925290465,-0.0005291926790960133
81.12896728515625,0.0005291542038321495,0.0005292042624205351,-0.0005291395355015993
81.44982147216797,0.0005291002453304827,0.0005291542038321495,-0.0005290878470987082
81.1797866821289,0.0005290501867420971,0.0005291002453304827,-0.0005290355766192079
81.44171905517578,0.0005289950640872121,0.0005290501867420971,-0.0005289832479320467
81.1717300415039,0.0005289451219141483,0.0005289950640872121,-0.0005289304535835981
81.49324035644531,0.0005288913962431252,0.0005289451219141483,-0.0005288789398036897
81.22269439697266,0.0005288415704853833,0.0005288913962431252,-0.0005288269021548331
81.57472229003906,0.0005287875537760556,0.0005288415704853833,-0.0005287753301672637
81.27372741699219,0.0005287373787723482,0.0005287875537760556,-0.0005287229432724416
81.5666275024414,0.0005286825471557677,0.0005287373787723482,-0.0005286707310006022
81.26570892333984,0.0005286329542286694,0.0005286825471557677,-0.0005286182276904583
81.64842224121094,0.0005285793449729681,0.0005286329542286694,-0.0005285670049488544
81.3465576171875,0.0005285299266688526,0.0005285793449729681,-0.0005285152001306415
81.7004623413086,0.0005284762009978294,0.0005285299266688526,-0.0005284639773890376
81.30902099609375,0.0005284270737320185,0.0005284762009978294,-0.0005284121725708246
81.72248077392578,0.0005283723585307598,0.0005284270737320185,-0.0005283606587909162
81.41958618164062,0.0005283217178657651,0.0005283723585307598,-0.000528307689819485
81.68428802490234,0.0005282670608721673,0.0005283217178657651,-0.0005282553029246628
81.38180541992188,0.0005282169440761209,0.0005282670608721673,-0.0005282026249915361
81.82679748535156,0.0005281632766127586,0.0005282169440761209,-0.0005281511694192886
81.433349609375,0.0005281143239699304,0.0005281632766127586,-0.0005280994810163975
81.72844696044922,0.0005280608311295509,0.0005281143239699304,-0.0005280485493130982
81.45523071289062,0.0005280119366943836,0.0005280608311295509,-0.0005279970937408507
81.84111022949219,0.0005279582110233605,0.0005280119366943836,-0.0005279461620375514
81.47708892822266,0.0005279089091345668,0.0005279582110233605,-0.0005278942990116775
81.8634033203125,0.0005278557073324919,0.0005279089091345668,-0.0005278434255160391
81.4990463256836,0.0005278069293126464,0.0005278557073324919,-0.0005277920863591135
81.82522583007812,0.0005277532036416233,0.0005278069293126464,-0.0005277411546558142
81.52091217041016,0.0005277033196762204,0.0005277532036416233,-0.0005276890587992966
81.84737396240234,0.0005276490701362491,0.0005277033196762204,-0.0005276373121887445
81.54278564453125,0.0005275994772091508,0.0005276490701362491,-0.0005275850999169052
81.9301986694336,0.0005275452858768404,0.0005275994772091508,-0.0005275335861369967
81.59461975097656,0.0005274954601190984,0.0005275452858768404,-0.0005274812574498355
81.86156463623047,0.000527441967278719,0.0005274954601190984,-0.000527429860085249
81.586669921875,0.0005273926071822643,0.000527441967278719,-0.0005273781716823578
82.00532531738281,0.0005273389397189021,0.0005273926071822643,-0.0005273270653560758
81.63871002197266,0.0005272898124530911,0.0005273389397189021,-0.0005272753187455237
81.99736022949219,0.0005272364942356944,0.0005272898124530911,-0.0005272244452498853
81.6908950805664,0.0005271872505545616,0.0005272364942356944,-0.000527172873262316
82.0807876586914,0.0005271334084682167,0.0005271872505545616,-0.000527121708728373
81.71302795410156,0.0005270842229947448,0.0005271334084682167,-0.0005270698457024992
82.04229736328125,0.000527030904777348,0.0005270842229947448,-0.0005270189139991999
81.76547241210938,0.0005269827670417726,0.000527030904777348,-0.0005269679240882397
82.06495666503906,0.0005269300891086459,0.0005269827670417726,-0.0005269178072921932
81.72746276855469,0.0005268817767500877,0.0005269300891086459,-0.0005268669920042157
82.17943572998047,0.0005268288659863174,0.0005268817767500877,-0.0005268168170005083
81.77996826171875,0.0005267803207971156,0.0005268288659863174,-0.0005267657106742263
82.1103515625,0.0005267283413559198,0.0005267803207971156,-0.0005267157685011625
81.80242919921875,0.0005266802036203444,0.0005267283413559198,-0.0005266654188744724
82.10247802734375,0.0005266272928565741,0.0005266802036203444,-0.0005266151856631041
81.82488250732422,0.0005265796789899468,0.0005266272928565741,-0.0005265646614134312
82.18661499023438,0.0005265276413410902,0.0005265796789899468,-0.0005265151849016547
81.84745788574219,0.0005264803185127676,0.0005265276413410902,-0.00052646518452093
82.20953369140625,0.0005264279898256063,0.0005264803185127676,-0.0005264157080091536
81.961181640625,0.0005263803177513182,0.0005264279898256063,-0.0005263654747977853
82.26325988769531,0.0005263284547254443,0.0005263803177513182,-0.0005263159982860088
81.86225128173828,0.0005262806080281734,0.0005263284547254443,-0.0005262657650746405
82.28624725341797,0.0005262285703793168,0.0005262806080281734,-0.0005262162303552032
81.9457015991211,0.0005261814803816378,0.0005262285703793168,-0.0005261663463898003
82.30938720703125,0.000526130199432373,0.0005261814803816378,-0.0005261175101622939
81.99899291992188,0.0005260833422653377,0.000526130199432373,-0.0005260681500658393
82.30170440673828,0.0005260320613160729,0.0005260833422653377,-0.0005260193720459938
82.0218734741211,0.0005259853787720203,0.0005260320613160729,-0.000525970128364861
82.38667297363281,0.0005259334575384855,0.0005259853787720203,-0.0005259211757220328
82.04466247558594,0.0005258859018795192,0.0005259334575384855,-0.0005258711171336472
82.44082641601562,0.0005258338642306626,0.0005258859018795192,-0.0005258216988295317
82.0368881225586,0.0005257863085716963,0.0005258338642306626,-0.0005257715238258243
82.46408081054688,0.0005257347947917879,0.0005257863085716963,-0.0005257223965600133
82.12109375,0.0005256884614937007,0.0005257347947917879,-0.0005256731528788805
82.45646667480469,0.0005256376462057233,0.0005256884614937007,-0.0005256248987279832
82.11345672607422,0.000525590730831027,0.0005256376462057233,-0.0005255757132545114
82.47978973388672,0.0005255390424281359,0.000525590730831027,-0.0005255267606116831
82.13643646240234,0.0005254921852611005,0.0005255390424281359,-0.0005254771676845849
82.47205352783203,0.0005254404968582094,0.0005254921852611005,-0.0005254282150417566
82.19012451171875,0.0005253930576145649,0.0005254404968582094,-0.0005253783892840147
82.52650451660156,0.0005253417184576392,0.0005253930576145649,-0.0005253293202258646
82.15172576904297,0.0005252951523289084,0.0005253417184576392,-0.0005252800183370709
82.48768615722656,0.000525243638549,0.0005252951523289084,-0.0005252312985248864
82.17477416992188,0.0005251968977972865,0.000525243638549,-0.0005251818802207708
82.51115417480469,0.0005251462571322918,0.0005251968977972865,-0.0005251335096545517
82.25956726074219,0.0005250995745882392,0.0005251462571322918,-0.0005250846152193844
82.59696960449219,0.0005250478279776871,0.0005250995745882392,-0.0005250357207842171
82.28266143798828,0.0005250003887340426,0.0005250478279776871,-0.0005249858368188143
82.65172576904297,0.000524948991369456,0.0005250003887340426,-0.0005249367677606642
82.33686828613281,0.0005249031819403172,0.000524948991369456,-0.0005248878733254969
82.67543029785156,0.0005248523084446788,0.0005249031819403172,-0.0005248398520052433
82.36017608642578,0.0005248055094853044,0.0005248523084446788,-0.0005247907247394323
82.6677474975586,0.000524754635989666,0.0005248055094853044,-0.0005247421795502305
82.35254669189453,0.0005247083026915789,0.000524754635989666,-0.0005246932851150632
82.69145965576172,0.0005246578366495669,0.0005247083026915789,-0.0005246452055871487
82.3449935913086,0.0005246120854280889,0.0005246578366495669,-0.0005245967768132687
82.77810668945312,0.0005245613283477724,0.0005246120854280889,-0.0005245489301159978
82.49268341064453,0.0005245150532573462,0.0005245613283477724,-0.0005245001520961523
82.77044677734375,0.0005244641797617078,0.0005245150532573462,-0.0005244518397375941
82.4540023803711,0.0005244190106168389,0.0005244641797617078,-0.000524403527379036
82.82597351074219,0.0005243695341050625,0.0005244190106168389,-0.0005243565537966788
82.5087890625,0.0005243236664682627,0.0005243695341050625,-0.0005243085906840861
82.81840515136719,0.0005242737242951989,0.0005243236664682627,-0.0005242609768174589
82.50129699707031,0.0005242284387350082,0.0005242737242951989,-0.0005242130719125271
82.87400817871094,0.0005241783801466227,0.0005242284387350082,-0.0005241657490842044
82.58744049072266,0.0005241326871328056,0.0005241783801466227,-0.000524117611348629
82.80328369140625,0.0005240822792984545,0.0005241326871328056,-0.0005240697646513581
82.57987976074219,0.0005240367026999593,0.0005240822792984545,-0.0005240215687081218
82.89044952392578,0.000523986469488591,0.0005240367026999593,-0.0005239739548414946
82.57232666015625,0.0005239408928900957,0.000523986469488591,-0.0005239257588982582
82.91450500488281,0.0005238903686404228,0.0005239408928900957,-0.0005238780286163092
82.6586685180664,0.0005238440353423357,0.0005238903686404228,-0.0005238293670117855
83.001953125,0.0005237931036390364,0.0005238440353423357,-0.0005237810546532273
82.61968994140625,0.0005237474106252193,0.0005237931036390364,-0.0005237323930487037
82.93093872070312,0.0005236977594904602,0.0005237474106252193,-0.0005236850120127201
82.67498779296875,0.0005236531142145395,0.0005236977594904602,-0.0005236376309767365
83.01873016357422,0.0005236036377027631,0.0005236531142145395,-0.000523590890225023
82.7303695678711,0.0005235580611042678,0.0005236036377027631,-0.0005235431017354131
83.04298400878906,0.0005235082935541868,0.0005235580611042678,-0.0005234957206994295
82.65996551513672,0.0005234628333710134,0.0005235082935541868,-0.0005234477575868368
83.13105010986328,0.0005234124255366623,0.0005234628333710134,-0.0005234002601355314
82.71525573730469,0.0005233667325228453,0.0005234124255366623,-0.0005233518313616514
83.0595932006836,0.0005233160918578506,0.0005233667325228453,-0.0005233039846643806
82.7391128540039,0.0005232702242210507,0.0005233160918578506,-0.0005232554394751787
83.21173095703125,0.0005232197581790388,0.0005232702242210507,-0.0005232077091932297
82.8261489868164,0.000523173832334578,0.0005232197581790388,-0.0005231591640040278
83.14002227783203,0.0005231230170466006,0.000523173832334578,-0.0005231110844761133
82.8501205444336,0.0005230771494098008,0.0005231230170466006,-0.0005230624810792506
83.1324234008789,0.0005230273818597198,0.0005230771494098008,-0.0005230149254202843
82.77936553955078,0.0005229818634688854,0.0005230273818597198,-0.0005229669623076916
83.28511047363281,0.000522931688465178,0.0005229818634688854,-0.000522919581271708
82.8983154296875,0.0005228858208283782,0.000522931688465178,-0.0005228712107054889
83.24532318115234,0.0005228355876170099,0.0005228858208283782,-0.0005228234804235399
82.89075469970703,0.0005227905348874629,0.0005228355876170099,-0.0005227755173109472
83.30207824707031,0.0005227408837527037,0.0005227905348874629,-0.00052272854372859
82.97850799560547,0.0005226956564001739,0.0005227408837527037,-0.000522680813446641
83.29447174072266,0.0005226454231888056,0.0005226956564001739,-0.0005226333742029965
83.00276947021484,0.0005226002540439367,0.0005226454231888056,-0.0005225854110904038
83.28693389892578,0.0005225508357398212,0.0005226002540439367,-0.0005225383793003857
82.9634780883789,0.0005225063068792224,0.0005225508357398212,-0.000522491114679724
83.37615966796875,0.0005224570631980896,0.0005225063068792224,-0.0005224446067586541
83.05155944824219,0.0005224118940532207,0.0005224570631980896,-0.0005223971093073487
83.36858367919922,0.0005223621847108006,0.0005224118940532207,-0.0005223499611020088
83.04402160644531,0.0005223170155659318,0.0005223621847108006,-0.0005223022308200598
83.42568969726562,0.000522267771884799,0.0005223170155659318,-0.0005222553736530244
83.10047149658203,0.0005222234176471829,0.000522267771884799,-0.0005222082836553454
83.38592529296875,0.0005221748142503202,0.0005222234176471829,-0.0005221620667725801
83.09310150146484,0.0005221308092586696,0.0005221748142503202,-0.0005221155006438494
83.37850952148438,0.0005220819730311632,0.0005221308092586696,-0.000522069341968745
83.08570098876953,0.0005220378516241908,0.0005220819730311632,-0.0005220226012170315
83.4358139038086,0.0005219893646426499,0.0005220378516241908,-0.0005219766171649098
83.07835388183594,0.000521945592481643,0.0005219893646426499,-0.0005219301674515009
83.46080780029297,0.0005218966980464756,0.000521945592481643,-0.0005218841833993793
83.1670150756836,0.0005218524020165205,0.0005218966980464756,-0.0005218373262323439
83.48577117919922,0.0005218032165430486,0.0005218524020165205,-0.000521790876518935
83.15948486328125,0.000521757872775197,0.0005218032165430486,-0.0005217433208599687
83.57574462890625,0.0005217088619247079,0.000521757872775197,-0.0005216965219005942
83.18419647216797,0.0005216652061790228,0.0005217088619247079,-0.0005216498393565416
83.56837463378906,0.0005216167774051428,0.0005216652061790228,-0.0005216041463427246
83.24112701416016,0.0005215727724134922,0.0005216167774051428,-0.0005215576384216547
83.59355163574219,0.0005215244018472731,0.0005215727724134922,-0.0005215117707848549
83.29818725585938,0.0005214803968556225,0.0005215244018472731,-0.0005214653210714459
83.6513442993164,0.0005214312113821507,0.0005214803968556225,-0.0005214190459810197
83.25846862792969,0.0005213866825215518,0.0005214312113821507,-0.0005213718395680189
83.5460433959961,0.0005213380209170282,0.0005213866825215518,-0.0005213255062699318
83.2510986328125,0.0005212943069636822,0.0005213380209170282,-0.0005212790565565228
83.66914367675781,0.0005212455289438367,0.0005212943069636822,-0.000521233188919723
83.3728256225586,0.0005212014657445252,0.0005212455289438367,-0.0005211865063756704
83.6290283203125,0.0005211529787629843,0.0005212014657445252,-0.0005211404641158879
83.33306884765625,0.00052110874094069,0.0005211529787629843,-0.0005210938397794962
83.68701934814453,0.0005210606032051146,0.00052110874094069,-0.0005210479721426964
83.35813903808594,0.000521017936989665,0.0005210606032051146,-0.0005210022791288793
83.67979431152344,0.0005209707305766642,0.000521017936989665,-0.0005209576338529587
83.41576385498047,0.0005209285300225019,0.0005209707305766642,-0.0005209126975387335
83.77100372314453,0.0005208816146478057,0.0005209285300225019,-0.0005208684597164392
83.44102478027344,0.0005208387738093734,0.0005208816146478057,-0.0005208232905715704
83.86244201660156,0.0005207912181504071,0.0005208387738093734,-0.000520778470672667
83.53131103515625,0.0005207480862736702,0.0005207912181504071,-0.0005207328358665109
83.85517883300781,0.0005207009962759912,0.0005207480862736702,-0.0005206880159676075
83.52413177490234,0.0005206585628911853,0.0005207009962759912,-0.0005206429632380605
83.84789276123047,0.0005206105415709317,0.0005206585628911853,-0.0005205980269238353
83.51681518554688,0.000520567293278873,0.0005206105415709317,-0.0005205521010793746
83.93958282470703,0.0005205194465816021,0.000520567293278873,-0.0005205069319345057
83.57469177246094,0.0005204759654588997,0.0005205194465816021,-0.0005204609478823841
83.8991470336914,0.0005204277113080025,0.0005204759654588997,-0.0005204153712838888
83.56734466552734,0.0005203844630159438,0.0005204277113080025,-0.0005203693290241063
83.92483520507812,0.0005203364999033511,0.0005203844630159438,-0.0005203240434639156
83.56001281738281,0.0005202931351959705,0.0005203364999033511,-0.000520278059411794
83.95056915283203,0.0005202454631216824,0.0005202931351959705,-0.0005202328902669251
83.6180648803711,0.0005202023312449455,0.0005202454631216824,-0.000520187197253108
83.94322967529297,0.0005201544263400137,0.0005202023312449455,-0.0005201419699005783
83.67625427246094,0.0005201115272939205,0.0005201544263400137,-0.0005200963350944221
84.03543090820312,0.0005200646119192243,0.0005201115272939205,-0.0005200517480261624
83.70187377929688,0.0005200222367420793,0.0005200646119192243,-0.0005200068117119372
84.06143188476562,0.0005199751467444003,0.0005200222367420793,-0.0005199623992666602
83.66188049316406,0.0005199328297749162,0.0005199751467444003,-0.0005199173465371132
84.05420684814453,0.0005198857397772372,0.0005199328297749162,-0.0005198729922994971
83.72032165527344,0.0005198435392230749,0.0005198857397772372,-0.0005198280559852719
84.0802993774414,0.000519797089509666,0.0005198435392230749,-0.0005197840509936213
83.77893829345703,0.00051975465612486,0.000519797089509666,-0.0005197393475100398
84.0730209350586,0.0005197071586735547,0.00051975465612486,-0.0005196946440264583
83.77167510986328,0.0005196644924581051,0.0005197071586735547,-0.0005196493002586067
84.16577911376953,0.0005196175188757479,0.0005196644924581051,-0.0005196048296056688
83.8304672241211,0.0005195760168135166,0.0005196175188757479,-0.00051956030074507
84.19207000732422,0.0005195295671001077,0.0005195760168135166,-0.0005195166449993849
83.8893814086914,0.0005194873665459454,0.0005195295671001077,-0.0005194720579311252
84.15144348144531,0.0005194405093789101,0.0005194873665459454,-0.00051942776190117
83.84915161132812,0.0005193984834477305,0.0005194405093789101,-0.0005193830584175885
84.21112823486328,0.0005193519755266607,0.0005193984834477305,-0.0005193391116335988
83.94132995605469,0.000519310706295073,0.0005193519755266607,-0.0005192949902266264
84.27105712890625,0.0005192646640352905,0.000519310706295073,-0.0005192516255192459
83.9342041015625,0.0005192224634811282,0.0005192646640352905,-0.0005192072130739689
84.2303695678711,0.0005191764794290066,0.0005192224634811282,-0.000519163382705301
83.99353790283203,0.0005191355594433844,0.0005191764794290066,-0.000519119726959616
84.29041290283203,0.0005190896918065846,0.0005191355594433844,-0.0005190765950828791
83.95326232910156,0.0005190480151213706,0.0005190896918065846,-0.0005190325318835676
84.24967956542969,0.000519001274369657,0.0005190480151213706,-0.0005189885850995779
83.9792709350586,0.0005189591902308166,0.000519001274369657,-0.0005189439398236573
84.30960083007812,0.0005189124494791031,0.0005189591902308166,-0.0005188998184166849
84.00534057617188,0.0005188706563785672,0.0005189124494791031,-0.0005188552895560861
84.33606719970703,0.0005188242066651583,0.0005188706563785672,-0.0005188114591874182
83.99821472167969,0.0005187826463952661,0.0005188242066651583,-0.0005187671631574631
84.39628601074219,0.0005187361966818571,0.0005187826463952661,-0.000518723507411778
84.02433776855469,0.0005186944617889822,0.0005187361966818571,-0.000518679094966501
84.38908386230469,0.0005186476628296077,0.0005186944617889822,-0.0005186351481825113
84.11717224121094,0.0005186056368984282,0.0005186476628296077,-0.0005185905029065907
84.44941711425781,0.0005185593036003411,0.0005186056368984282,-0.0005185466143302619
84.24391174316406,0.0005185171612538397,0.0005185593036003411,-0.000518502201884985
84.5098648071289,0.0005184704787097871,0.0005185171612538397,-0.0005184580222703516
84.20318603515625,0.0005184286274015903,0.0005184704787097871,-0.0005184134934097528
84.50267791748047,0.0005183822941035032,0.0005184286274015903,-0.000518369663041085
84.16254425048828,0.000518340733833611,0.0005183822941035032,-0.0005183254252187908
84.49552154541016,0.0005182945169508457,0.000518340733833611,-0.0005182818276807666
84.22248077392578,0.0005182534223422408,0.0005182945169508457,-0.0005182379391044378
84.55628967285156,0.0005182079039514065,0.0005182534223422408,-0.0005181949236430228
84.2154312133789,0.0005181665765121579,0.0005182079039514065,-0.0005181512096896768
84.54920959472656,0.0005181211745366454,0.0005181665765121579,-0.0005181081360206008
84.27565002441406,0.000518081127665937,0.0005181211745366454,-0.0005180651787668467
84.67835235595703,0.0005180356092751026,0.000518081127665937,-0.0005180227453820407
84.30226135253906,0.0005179946892894804,0.0005180356092751026,-0.0005179792060516775
84.63719940185547,0.000517949229106307,0.0005179946892894804,-0.0005179363070055842
84.26158905029297,0.000517908250913024,0.000517949229106307,-0.000517892767675221
84.6641845703125,0.0005178622668609023,0.000517908250913024,-0.0005178496357984841
84.3218002319336,0.0005178209394216537,0.0005178622668609023,-0.0005178056890144944
84.72533416748047,0.0005177749553695321,0.0005178209394216537,-0.0005177623825147748
84.38214874267578,0.0005177335115149617,0.0005177749553695321,-0.0005177183775231242
84.71821594238281,0.0005176879931241274,0.0005177335115149617,-0.0005176751874387264
84.37516021728516,0.0005176477134227753,0.0005176879931241274,-0.0005176319973543286
84.77967071533203,0.0005176025442779064,0.0005176477134227753,-0.0005175896221771836
84.43577575683594,0.000517561798915267,0.0005176025442779064,-0.0005175463738851249
84.73837280273438,0.0005175163387320936,0.000517561798915267,-0.0005175035330466926
84.46266174316406,0.0005174762336537242,0.0005175163387320936,-0.0005174605175852776
84.79995727539062,0.0005174317047931254,0.0005174762336537242,-0.000517418491654098
84.45574188232422,0.0005173913668841124,0.0005174317047931254,-0.0005173757672309875
84.86163330078125,0.0005173462559469044,0.0005173913668841124,-0.0005173333920538425
84.51659393310547,0.0005173056852072477,0.0005173462559469044,-0.0005172902601771057
84.82015228271484,0.0005172594683244824,0.0005173056852072477,-0.0005172471283003688
84.57742309570312,0.0005172178498469293,0.0005172594683244824,-0.0005172030068933964
84.88172912597656,0.0005171719822101295,0.0005172178498469293,-0.000517159525770694
84.53630828857422,0.0005171311204321682,0.0005171719822101295,-0.0005171158700250089
84.94351196289062,0.0005170851363800466,0.0005171311204321682,-0.000517072796355933
84.52920532226562,0.0005170441581867635,0.0005170851363800466,-0.0005170289659872651
84.90194702148438,0.0005169988144189119,0.0005170441581867635,-0.0005169861251488328
84.62433624267578,0.0005169581272639334,0.0005169988144189119,-0.0005169428768567741
84.96383666992188,0.0005169124342501163,0.0005169581272639334,-0.0005168999778106809
84.65140533447266,0.0005168718053027987,0.0005169124342501163,-0.0005168565548956394
84.9913558959961,0.0005168268689885736,0.0005168718053027987,-0.0005168140633031726
84.6443862915039,0.0005167861236259341,0.0005168268689885736,-0.0005167709314264357
84.98426818847656,0.0005167407216504216,0.0005167861236259341,-0.0005167281487956643
84.70574188232422,0.0005167002091184258,0.0005167407216504216,-0.0005166849587112665
84.97722625732422,0.000516655039973557,0.0005167002091184258,-0.0005166423507034779
84.69873046875,0.0005166147602722049,0.000516655039973557,-0.0005165993934497237
85.00480651855469,0.0005165698821656406,0.0005166147602722049,-0.0005165570764802396
84.72604370117188,0.0005165301263332367,0.0005165698821656406,-0.0005165145266801119
85.0324935913086,0.000516485539264977,0.0005165301263332367,-0.0005164726171642542
84.78768157958984,0.0005164450849406421,0.000516485539264977,-0.0005164298927411437
85.06010437011719,0.0005163998575881124,0.0005164450849406421,-0.000516387284733355
84.74636840820312,0.0005163599271327257,0.0005163998575881124,-0.0005163444438949227
85.12257385253906,0.0005163150490261614,0.0005163599271327257,-0.0005163023597560823
84.80806732177734,0.0005162747693248093,0.0005163150490261614,-0.00051625951891765
85.18518829345703,0.0005162302404642105,0.0005162747693248093,-0.0005162174347788095
84.8354721069336,0.000516189553309232,0.0005162302404642105,-0.0005161745357327163
85.24787139892578,0.0005161442095413804,0.000516189553309232,-0.0005161318695172668
84.7940902709961,0.0005161046283319592,0.0005161442095413804,-0.0005160890286788344
85.13632202148438,0.0005160600412636995,0.0005161046283319592,-0.0005160472355782986
84.78721618652344,0.0005160209257155657,0.0005160600412636995,-0.0005160050932317972
85.19914245605469,0.0005159769207239151,0.0005160209257155657,-0.0005159638822078705
84.91815185546875,0.0005159369902685285,0.0005159769207239151,-0.0005159216816537082
85.19218444824219,0.0005158925196155906,0.0005159369902685285,-0.0005158797139301896
84.91128540039062,0.0005158535204827785,0.0005158925196155906,-0.000515837746206671
85.25518035888672,0.0005158096319064498,0.0005158535204827785,-0.0005157965933904052
84.8698959350586,0.0005157699924893677,0.0005158096319064498,-0.0005157545092515647
85.24825286865234,0.0005157258710823953,0.0005157699924893677,-0.0005157129489816725
84.86302185058594,0.0005156864644959569,0.0005157258710823953,-0.0005156708648428321
85.2413330078125,0.0005156421102583408,0.0005156864644959569,-0.0005156293045729399
84.9598159790039,0.000515602994710207,0.0005156421102583408,-0.0005155873368494213
85.37466430664062,0.0005155594553798437,0.000515602994710207,-0.0005155463586561382
85.02235412597656,0.000515520921908319,0.0005155594553798437,-0.0005155050312168896
85.36782836914062,0.0005154768005013466,0.000515520921908319,-0.0005154639948159456
84.9461441040039,0.0005154371028766036,0.0005154768005013466,-0.0005154217360541224
85.36088562011719,0.0005153929814696312,0.0005154371028766036,-0.0005153801757842302
85.0085678100586,0.0005153536330908537,0.0005153929814696312,-0.0005153381498530507
85.35396575927734,0.0005153095116838813,0.0005153536330908537,-0.0005152967059984803
85.10590362548828,0.0005152696394361556,0.0005153095116838813,-0.0005152545054443181
85.45256042480469,0.0005152254598215222,0.0005152696394361556,-0.0005152127705514431
85.13386535644531,0.0005151864606887102,0.0005152254598215222,-0.0005151709192432463
85.48098754882812,0.0005151430377736688,0.0005151864606887102,-0.0005151299992576241
85.1270751953125,0.0005151042714715004,0.0005151430377736688,-0.0005150886136107147
85.4740982055664,0.0005150599172338843,0.0005151042714715004,-0.000515047344379127
85.12020111083984,0.000515021150931716,0.0005150599172338843,-0.0005150054930709302
85.53790283203125,0.0005149774951860309,0.000515021150931716,-0.000514964631292969
85.25308990478516,0.0005149381468072534,0.0005149774951860309,-0.000514922896400094
85.53094482421875,0.0005148936761543155,0.0005149381468072534,-0.00051488121971488
85.31627655029297,0.0005148544441908598,0.0005148936761543155,-0.0005148391937837005
85.5948486328125,0.0005148104391992092,0.0005148544441908598,-0.000514797808136791
85.2392349243164,0.0005147708579897881,0.0005148104391992092,-0.0005147557239979506
85.5879135131836,0.0005147270858287811,0.0005147708579897881,-0.0005147143383510411
85.26744079589844,0.0005146883777342737,0.0005147270858287811,-0.0005146728362888098
85.65209197998047,0.0005146451876498759,0.0005146883777342737,-0.0005146322073414922
85.26065826416016,0.0005146065959706903,0.0005146451876498759,-0.0005145909963175654
85.64527130126953,0.0005145632894709706,0.0005146065959706903,-0.0005145503673702478
85.28899383544922,0.0005145252216607332,0.0005145632894709706,-0.0005145093891769648
85.63854217529297,0.0005144823808223009,0.0005145252216607332,-0.0005144692258909345
85.3525619506836,0.0005144444294273853,0.0005144823808223009,-0.0005144285969436169
85.70291137695312,0.0005144010065123439,0.0005144444294273853,-0.0005143882008269429
85.41619873046875,0.0005143624730408192,0.0005144010065123439,-0.0005143469898030162
85.62501525878906,0.0005143198650330305,0.0005143624730408192,-0.0005143065936863422
85.48011779785156,0.0005142819136381149,0.0005143198650330305,-0.0005142661975696683
85.7249984741211,0.0005142384325154126,0.0005142819136381149,-0.0005142256850376725
85.36748504638672,0.0005142000736668706,0.0005142384325154126,-0.0005141844740137458
85.64696502685547,0.0005141567089594901,0.0005142000736668706,-0.0005141438450664282
85.43115234375,0.000514117768034339,0.0005141567089594901,-0.0005141025176271796
85.8184814453125,0.0005140745779499412,0.000514117768034339,-0.0005140617722645402
85.45972442626953,0.0005140366265550256,0.0005140745779499412,-0.0005140209104865789
85.7759780883789,0.0005139937275089324,0.0005140366265550256,-0.0005139807472005486
85.48834991455078,0.000513955601491034,0.0005139937275089324,-0.0005139400018379092
85.84081268310547,0.0005139132845215499,0.000513955601491034,-0.0005139000713825226
85.51708984375,0.000513875565957278,0.0005139132845215499,-0.0005138597916811705
85.90585327148438,0.0005138331325724721,0.000513875565957278,-0.0005138200358487666
85.58130645751953,0.0005137949483469129,0.0005138331325724721,-0.0005137794651091099
85.8631362915039,0.0005137514090165496,0.0005137949483469129,-0.0005137388361617923
85.50361633300781,0.0005137135740369558,0.0005137514090165496,-0.0005136978579685092
85.85633850097656,0.0005136700347065926,0.0005137135740369558,-0.0005136574618518353
85.60323333740234,0.0005136316758580506,0.0005136700347065926,-0.0005136163090355694
85.92140197753906,0.0005135895335115492,0.0005136316758580506,-0.0005135763203725219
85.6677474975586,0.0005135518731549382,0.0005135895335115492,-0.0005135362152941525
85.98661041259766,0.0005135085666552186,0.0005135518731549382,-0.0005134959938004613
85.62532043457031,0.0005134700331836939,0.0005135085666552186,-0.0005134547827765346
85.94380950927734,0.0005134274833835661,0.0005134700331836939,-0.0005134145030751824
85.58306884765625,0.0005133898230269551,0.0005134274833835661,-0.0005133741069585085
85.97309112548828,0.0005133470986038446,0.0005133898230269551,-0.0005133342347107828
85.57637023925781,0.0005133093218319118,0.0005133470986038446,-0.0005132936639711261
86.0024185180664,0.0005132668884471059,0.0005133093218319118,-0.0005132539081387222
85.6764907836914,0.0005132294027134776,0.0005132668884471059,-0.000513213686645031
86.03185272216797,0.0005131874931976199,0.0005132294027134776,-0.0005131742800585926
85.74138641357422,0.0005131512880325317,0.0005131874931976199,-0.000513134989887476
86.0253677368164,0.000513110077008605,0.0005131512880325317,-0.0005130965146236122
85.73479461669922,0.0005130724748596549,0.000513110077008605,-0.0005130568752065301
86.09088897705078,0.0005130291683599353,0.0005130724748596549,-0.0005130167119204998
85.72801971435547,0.0005129913333803415,0.0005130291683599353,-0.0005129758501425385
86.01190948486328,0.0005129495402798057,0.0005129913333803415,-0.0005129362689331174
85.72146606445312,0.0005129128694534302,0.0005129495402798057,-0.0005128968041390181
86.15007781982422,0.0005128708435222507,0.0005129128694534302,-0.000512857805006206
85.7863998413086,0.000512833590619266,0.0005128708435222507,-0.0005128178745508194
86.17971801757812,0.0005127915064804256,0.000512833590619266,-0.0005127785261720419
85.81554412841797,0.0005127533804625273,0.0005127915064804256,-0.000512738130055368
86.13665008544922,0.0005127108888700604,0.0005127533804625273,-0.0005126980831846595
85.84484100341797,0.0005126745672896504,0.0005127108888700604,-0.0005126584437675774
86.2027587890625,0.0005126332398504019,0.0005126745672896504,-0.0005126199102960527
85.91019439697266,0.0005125962197780609,0.0005126332398504019,-0.0005125805037096143
86.23250579833984,0.0005125542520545423,0.0005125962197780609,-0.0005125412717461586
85.90360260009766,0.0005125175812281668,0.0005125542520545423,-0.0005125016905367374
86.22594451904297,0.0005124761955812573,0.0005125175812281668,-0.0005124629242345691
85.89704895019531,0.00051243940833956,0.0005124761955812573,-0.0005124235758557916
86.2557373046875,0.0005123973824083805,0.00051243940833956,-0.0005123844603076577
85.89044952392578,0.000512360711582005,0.0005123973824083805,-0.0005123448208905756
86.24919128417969,0.0005123196169734001,0.000512360711582005,-0.00051230622921139
85.99214935302734,0.0005122834700159729,0.0005123196169734001,-0.0005122674047015607
86.35218048095703,0.0005122417351230979,0.0005122834700159729,-0.0005122287548147142
86.02163696289062,0.0005122041329741478,0.0005122417351230979,-0.0005121888243593276
86.3454360961914,0.0005121616995893419,0.0005122041329741478,-0.0005121490685269237
86.0511703491211,0.0005121248541399837,0.0005121616995893419,-0.0005121091962791979
86.37545013427734,0.0005120835267007351,0.0005121248541399837,-0.0005120703717693686
86.00841522216797,0.0005120467394590378,0.0005120835267007351,-0.0005120310233905911
86.33221435546875,0.000512004888150841,0.0005120467394590378,-0.0005119919660501182
86.00182342529297,0.0005119682173244655,0.000512004888150841,-0.000511952443048358
86.43559265136719,0.0005119271227158606,0.0005119682173244655,-0.0005119139095768332
86.10397338867188,0.000511890510097146,0.0005119271227158606,-0.0005118747940286994
86.50250244140625,0.0005118489498272538,0.000511890510097146,-0.000511836027726531
86.09745788574219,0.0005118130357004702,0.0005118489498272538,-0.0005117969703860581
86.3857650756836,0.0005117715336382389,0.0005118130357004702,-0.0005117584951221943
86.16352081298828,0.000511734455358237,0.0005117715336382389,-0.000511719030328095
86.48928833007812,0.0005116925458423793,0.000511734455358237,-0.0005116797983646393
86.22970581054688,0.0005116553511470556,0.0005116925458423793,-0.0005116400425322354
86.55630493164062,0.0005116136744618416,0.0005116553511470556,-0.0005116008687764406
86.18667602539062,0.0005115772364661098,0.0005116136744618416,-0.0005115615203976631
86.54971313476562,0.0005115357926115394,0.0005115772364661098,-0.0005115228705108166
86.18009948730469,0.0005114991217851639,0.0005115357926115394,-0.0005114835221320391
86.58000946044922,0.0005114576197229326,0.0005114991217851639,-0.0005114447558298707
86.20997619628906,0.0005114212399348617,0.0005114576197229326,-0.000511405523866415
86.53651428222656,0.0005113797960802913,0.0005114212399348617,-0.0005113668739795685
86.23989868164062,0.0005113433580845594,0.0005113797960802913,-0.0005113277002237737
86.49309539794922,0.0005113022052682936,0.0005113433580845594,-0.0005112891085445881
86.23332977294922,0.0005112655344419181,0.0005113022052682936,-0.0005112499929964542
86.59716796875,0.0005112238577567041,0.0005112655344419181,-0.000511211110278964
86.29991149902344,0.000511188234668225,0.0005112238577567041,-0.0005111722275614738
86.5906982421875,0.0005111474893055856,0.000511188234668225,-0.0005111342761665583
86.29337310791016,0.0005111108184792101,0.0005111474893055856,-0.0005110953352414072
86.62110900878906,0.0005110697820782661,0.0005111108184792101,-0.0005110567435622215
86.28684997558594,0.000511033576913178,0.0005110697820782661,-0.0005110178608447313
86.65152740478516,0.0005109917838126421,0.000511033576913178,-0.0005109791527502239
86.35344696044922,0.0005109546473249793,0.0005109917838126421,-0.0005109394551254809
86.64490509033203,0.0005109136691316962,0.0005109546473249793,-0.0005109006306156516
86.34693908691406,0.0005108775803819299,0.0005109136691316962,-0.0005108618643134832
86.74969482421875,0.0005108360783196986,0.0005108775803819299,-0.0005108233890496194
86.4505615234375,0.000510799465700984,0.0005108360783196986,-0.0005107840988785028
86.74307250976562,0.0005107580800540745,0.000510799465700984,-0.0005107453325763345
86.44398498535156,0.0005107217002660036,0.0005107580800540745,-0.0005107062170282006
86.77375030517578,0.000510681071318686,0.0005107217002660036,-0.0005106679745949805
86.40069580078125,0.0005106448661535978,0.000510681071318686,-0.000510629266500473
86.80441284179688,0.0005106034805066884,0.0005106448661535978,-0.0005105907912366092
86.50460052490234,0.0005105671007186174,0.0005106034805066884,-0.0005105516756884754
86.87246704101562,0.0005105259479023516,0.0005105671007186174,-0.0005105132004246116
86.498046875,0.0005104896845296025,0.0005105259479023516,-0.0005104742012917995
86.97821807861328,0.0005104485899209976,0.0005104896845296025,-0.0005104359006509185
86.52845764160156,0.0005104128504171968,0.0005104485899209976,-0.0005103971343487501
86.85944366455078,0.0005103728617541492,0.0005104128504171968,-0.0005103595321998
86.55900573730469,0.0005103372968733311,0.0005103728617541492,-0.0005103215225972235
86.85295867919922,0.0005102966097183526,0.0005103372968733311,-0.0005102836294099689
86.62663269042969,0.0005102613940834999,0.0005102966097183526,-0.0005102455033920705
86.88394927978516,0.0005102214636281133,0.0005102613940834999,-0.0005102081340737641
86.50923919677734,0.0005101861897855997,0.0005102214636281133,-0.0005101702408865094
86.9149398803711,0.0005101458518765867,0.0005101861897855997,-0.0005101327551528811
86.65090942382812,0.0005101103452034295,0.0005101458518765867,-0.0005100946291349828
87.05868530273438,0.0005100698908790946,0.0005101103452034295,-0.0005100569687783718
86.64443969726562,0.0005100341513752937,0.0005100698908790946,-0.0005100185517221689
86.97693634033203,0.0005099931149743497,0.0005100341513752937,-0.0005099804257042706
86.63790130615234,0.000509957259055227,0.0005099931149743497,-0.0005099417176097631
87.04559326171875,0.0005099165719002485,0.000509957259055227,-0.0005099037662148476
86.66853332519531,0.0005098806577734649,0.0005099165719002485,-0.0005098651745356619
86.96388244628906,0.0005098400870338082,0.0005098806577734649,-0.0005098271649330854
86.73644256591797,0.0005098041729070246,0.0005098400870338082,-0.0005097887478768826
87.07015228271484,0.0005097630782984197,0.0005098041729070246,-0.0005097505054436624
86.72989654541016,0.0005097272805869579,0.0005097630782984197,-0.000509711797349155
87.13912963867188,0.0005096870008856058,0.0005097272805869579,-0.000509674078784883
86.79803466796875,0.0005096514360047877,0.0005096870008856058,-0.0005096358945593238
87.09487915039062,0.0005096110980957747,0.0005096514360047877,-0.0005095981759950519
86.79154968261719,0.0005095753003843129,0.0005096110980957747,-0.0005095598753541708
87.20174407958984,0.0005095345550216734,0.0005095753003843129,-0.0005095219239592552
86.85986328125,0.0005094994558021426,0.0005095345550216734,-0.000509483739733696
87.19530487060547,0.0005094592925161123,0.0005094994558021426,-0.0005094463704153895
86.81603240966797,0.0005094241350889206,0.0005094592925161123,-0.000509408419020474
87.11328125,0.0005093846702948213,0.0005094241350889206,-0.0005093713407404721
86.84712219238281,0.0005093500367365777,0.0005093846702948213,-0.0005093340878374875
87.22039794921875,0.0005093098152428865,0.0005093500367365777,-0.0005092969513498247
86.80328369140625,0.0005092744249850512,0.0005093098152428865,-0.0005092588253319263
87.21395111083984,0.0005092345527373254,0.0005092744249850512,-0.0005092215142212808
86.9092788696289,0.0005092000355944037,0.0005092345527373254,-0.0005091840866953135
87.20760345458984,0.0005091603961773217,0.0005092000355944037,-0.0005091472412459552
86.97801208496094,0.0005091250641271472,0.0005091603961773217,-0.0005091095808893442
87.23909759521484,0.0005090852500870824,0.0005091250641271472,-0.0005090722115710378
86.97166442871094,0.0005090507329441607,0.0005090852500870824,-0.0005090348422527313
87.30875396728516,0.0005090110353194177,0.0005090507329441607,-0.0005089979968033731
86.96525573730469,0.0005089757032692432,0.0005090110353194177,-0.0005089602200314403
87.26427459716797,0.0005089358310215175,0.0005089757032692432,-0.0005089228507131338
87.0719223022461,0.0005089011392556131,0.0005089358310215175,-0.0005088854231871665
87.41028594970703,0.0005088613834232092,0.0005089011392556131,-0.0005088484613224864
87.0655288696289,0.0005088264588266611,0.0005088613834232092,-0.0005088108591735363
87.40388488769531,0.0005087869358249009,0.0005088264588266611,-0.0005087738973088562
87.02145385742188,0.0005087521858513355,0.0005087869358249009,-0.0005087364697828889
87.39752197265625,0.0005087127792648971,0.0005087521858513355,-0.0005086996825411916
87.05284881591797,0.0005086783203296363,0.0005087127792648971,-0.0005086624878458679
87.39118194580078,0.0005086390301585197,0.0005086783203296363,-0.0005086258752271533
87.12212371826172,0.0005086044548079371,0.0005086390301585197,-0.0005085887387394905
87.4612808227539,0.0005085648153908551,0.0005086044548079371,-0.0005085518932901323
87.19157409667969,0.0005085307057015598,0.0005085648153908551,-0.0005085148150101304
87.3785629272461,0.0005084921140223742,0.0005085307057015598,-0.0005084786098450422
87.1474838256836,0.0005084586446173489,0.0005084921140223742,-0.000508442404679954
87.44876861572266,0.0005084193544462323,0.0005084586446173489,-0.0005084062577225268
87.10334777832031,0.000508385244756937,0.0005084193544462323,-0.0005083692958578467
87.51920318603516,0.000508346885908395,0.000508385244756937,-0.0005083333817310631
87.21094512939453,0.0005083138821646571,0.000508346885908395,-0.0005082974676042795
87.51300811767578,0.000508274941239506,0.0005083138821646571,-0.0005082617281004786
87.24263763427734,0.0005082404823042452,0.000508274941239506,-0.0005082248244434595
87.58355712890625,0.0005082017742097378,0.0005082404823042452,-0.0005081885028630495
87.23637390136719,0.0005081674316897988,0.0005082017742097378,-0.0005081517156213522
87.6157455444336,0.0005081285489723086,0.0005081674316897988,-0.0005081153940409422
87.23015594482422,0.0005080950213596225,0.0005081285489723086,-0.0005080788978375494
87.64801788330078,0.0005080557311885059,0.0005080950213596225,-0.0005080428090877831
87.338134765625,0.0005080216797068715,0.0005080557311885059,-0.000508005905430764
87.71894836425781,0.0005079826223663986,0.0005080216797068715,-0.0005079696420580149
87.25562286376953,0.0005079485708847642,0.0005079826223663986,-0.0005079327384009957
87.59684753417969,0.0005079093389213085,0.0005079485708847642,-0.0005078963586129248
87.3255615234375,0.000507875403854996,0.0005079093389213085,-0.0005078595713712275
87.62916564941406,0.0005078372778370976,0.000507875403854996,-0.0005078237736597657
87.2812271118164,0.0005078032845631242,0.0005078372778370976,-0.0005077874520793557
87.66145324707031,0.0005077642854303122,0.0005078032845631242,-0.0005077512469142675
87.38954162597656,0.0005077308160252869,0.0005077642854303122,-0.0005077148089185357
87.65520477294922,0.0005076919333077967,0.0005077308160252869,-0.0005076788365840912
87.38326263427734,0.0005076578818261623,0.0005076919333077967,-0.0005076421657577157
87.80377960205078,0.0005076194647699594,0.0005076578818261623,-0.0005076062516309321
87.41533660888672,0.0005075858207419515,0.0005076194647699594,-0.0005075699300505221
87.79747009277344,0.000507546472363174,0.0005075858207419515,-0.0005075337248854339
87.48572540283203,0.0005075125955045223,0.000507546472363174,-0.0005074968794360757
87.79120635986328,0.0005074740620329976,0.0005075125955045223,-0.0005074609071016312
87.51790618896484,0.0005074402433820069,0.0005074740620329976,-0.0005074245273135602
87.82373046875,0.000507401186041534,0.0005074402433820069,-0.0005073883221484721
87.55008697509766,0.0005073673091828823,0.000507401186041534,-0.0005073516513220966
87.85638427734375,0.0005073292413726449,0.0005073673091828823,-0.0005073159118182957
87.50544738769531,0.0005072957719676197,0.0005073292413726449,-0.0005072798812761903
87.85011291503906,0.0005072567728348076,0.0005072957719676197,-0.0005072439089417458
87.57614135742188,0.0005072228377684951,0.0005072567728348076,-0.0005072072381153703
87.92176055908203,0.0005071846535429358,0.0005072228377684951,-0.0005071714404039085
87.56996154785156,0.0005071513005532324,0.0005071846535429358,-0.0005071354098618031
88.03279876708984,0.0005071131745353341,0.0005071513005532324,-0.0005071000196039677
87.60238647460938,0.0005070802289992571,0.0005071131745353341,-0.000507064163684845
87.90937805175781,0.0005070418119430542,0.0005070802289992571,-0.0005070287152193487
87.634765625,0.0005070081097073853,0.0005070418119430542,-0.0005069924518465996
87.94210815429688,0.000506969285197556,0.0005070081097073853,-0.0005069564213044941
87.62845611572266,0.0005069351173005998,0.000506969285197556,-0.0005069196922704577
87.93578338623047,0.0005068964092060924,0.0005069351173005998,-0.0005068834871053696
87.6608657836914,0.0005068628815934062,0.0005068964092060924,-0.0005068471655249596
87.89049530029297,0.000506823998875916,0.0005068628815934062,-0.0005068111349828541
87.61591339111328,0.0005067899473942816,0.000506823998875916,-0.0005067744641564786
88.00138092041016,0.000506751355715096,0.0005067899473942816,-0.0005067384336143732
87.68701171875,0.0005067176534794271,0.000506751355715096,-0.0005067020538263023
88.0735092163086,0.0005066792946308851,0.0005067176534794271,-0.0005066663143225014
87.71955108642578,0.0005066458834335208,0.0005066792946308851,-0.0005066301673650742
88.02800750732422,0.0005066070007160306,0.0005066458834335208,-0.0005065942532382905
87.63581848144531,0.0005065732402727008,0.0005066070007160306,-0.000506557640619576
88.10020446777344,0.0005065347068011761,0.0005065732402727008,-0.0005065218429081142
87.7846450805664,0.0005065010627731681,0.0005065347068011761,-0.0005064855213277042
88.09388732910156,0.0005064620636403561,0.0005065010627731681,-0.0005064494325779378
87.8171615600586,0.0005064274300821126,0.0005064620636403561,-0.0005064124125055969
88.08745574951172,0.0005063881981186569,0.0005064274300821126,-0.0005063756834715605
87.73307037353516,0.0005063541466370225,0.0005063881981186569,-0.0005063387798145413
88.08111572265625,0.0005063152639195323,0.0005063541466370225,-0.0005063025746494532
87.80448913574219,0.0005062813288532197,0.0005063152639195323,-0.0005062659620307386
88.1141128540039,0.0005062427371740341,0.0005062813288532197,-0.0005062299314886332
87.91522216796875,0.0005062094423919916,0.0005062427371740341,-0.0005061938427388668
88.14720916748047,0.0005061709089204669,0.0005062094423919916,-0.0005061581032350659
87.83094024658203,0.0005061373813077807,0.0005061709089204669,-0.0005061218398623168
88.29890441894531,0.0005060993134975433,0.0005061373813077807,-0.0005060863913968205
87.90277099609375,0.0005060660187155008,0.0005060993134975433,-0.000506050419062376
88.21358489990234,0.0005060274852439761,0.0005060660187155008,-0.0005060147377662361
87.93559265136719,0.000505993899423629,0.0005060274852439761,-0.000505978474393487
88.24674987792969,0.0005059548420831561,0.000505993899423629,-0.0005059423856437206
87.9683609008789,0.0005059207323938608,0.0005059548420831561,-0.0005059055984020233
88.27996826171875,0.0005058821989223361,0.0005059207323938608,-0.000505869509652257
87.84492492675781,0.00050584931159392,0.0005058821989223361,-0.0005058334791101515
88.27376556396484,0.0005058111273683608,0.00050584931159392,-0.0005057982634752989
87.99508666992188,0.0005057774251326919,0.0005058111273683608,-0.0005057621165178716
88.26753234863281,0.0005057397065684199,0.0005057774251326919,-0.0005057266098447144
87.91069793701172,0.0005057075177319348,0.0005057397065684199,-0.0005056913942098618
88.3010025024414,0.0005056695081293583,0.0005057075177319348,-0.0005056565860286355
88.02201843261719,0.000505636096931994,0.0005056695081293583,-0.0005056206719018519
88.33444213867188,0.000505598378367722,0.000505636096931994,-0.0005055853398516774
88.01591491699219,0.0005055660149082541,0.000505598378367722,-0.0005055500660091639
88.36807250976562,0.0005055288202129304,0.0005055660149082541,-0.0005055155488662422
88.16726684570312,0.0005054963403381407,0.0005055288202129304,-0.0005054805660620332
88.3619613647461,0.0005054589128121734,0.0005054963403381407,-0.0005054457578808069
88.0037841796875,0.0005054265493527055,0.0005054589128121734,-0.0005054106004536152
88.3956298828125,0.0005053894128650427,0.0005054265493527055,-0.0005053761415183544
88.11570739746094,0.0005053572240285575,0.0005053894128650427,-0.0005053412751294672
88.42940521240234,0.0005053203785791993,0.0005053572240285575,-0.0005053069908171892
88.14920043945312,0.0005052891792729497,0.0005053203785791993,-0.0005052727647125721
88.42350769042969,0.0005052530323155224,0.0005052891792729497,-0.0005052392953075469
88.06453704833984,0.0005052218330092728,0.0005052530323155224,-0.0005052053602412343
88.45738983154297,0.0005051849293522537,0.0005052218330092728,-0.0005051715997979045
88.09786224365234,0.0005051525076851249,0.0005051849293522537,-0.0005051366752013564
88.4911880493164,0.0005051151965744793,0.0005051525076851249,-0.0005051020998507738
88.21028137207031,0.0005050837644375861,0.0005051151965744793,-0.0005050675245001912
88.60526275634766,0.0005050474428571761,0.0005050837644375861,-0.0005050339386798441
88.16484069824219,0.0005050160689279437,0.0005050474428571761,-0.0005049997707828879
88.55924987792969,0.0005049794563092291,0.0005050160689279437,-0.000504966068547219
88.15885162353516,0.0005049473838880658,0.0005049794563092291,-0.0005049314349889755
88.59321594238281,0.0005049101309850812,0.0005049473838880658,-0.0005048970924690366
88.19232177734375,0.0005048781167715788,0.0005049101309850812,-0.0005048621678724885
88.58716583251953,0.0005048410966992378,0.0005048781167715788,-0.0005048279417678714
88.26547241210938,0.0005048090824857354,0.0005048410966992378,-0.000504793191794306
88.66136932373047,0.0005047720624133945,0.0005048090824857354,-0.0005047589656896889
88.29907989501953,0.0005047397571615875,0.0005047720624133945,-0.0005047240410931408
88.65526580810547,0.0005047026206739247,0.0005047397571615875,-0.0005046895821578801
88.41236877441406,0.0005046708392910659,0.0005047026206739247,-0.0005046549485996366
88.60906982421875,0.000504633761011064,0.0005046708392910659,-0.0005046206642873585
88.28699493408203,0.0005046015721745789,0.000504633761011064,-0.0005045857978984714
88.68342590332031,0.0005045654252171516,0.0005046015721745789,-0.0005045519210398197
88.36061096191406,0.0005045345169492066,0.0005045654252171516,-0.0005045181605964899
88.67744445800781,0.0005044974386692047,0.0005045345169492066,-0.0005044844001531601
88.39433288574219,0.000504464958794415,0.0005044974386692047,-0.0005044494173489511
88.7115707397461,0.0005044277058914304,0.000504464958794415,-0.0005044147837907076
88.38822174072266,0.0005043952260166407,0.0005044277058914304,-0.0005043796845711768
88.7861328125,0.0005043583223596215,0.0005043952260166407,-0.0005043452838435769
88.46199798583984,0.0005043265409767628,0.0005043583223596215,-0.0005043107084929943
88.78012084960938,0.0005042899865657091,0.0005043265409767628,-0.0005042767734266818
88.45606231689453,0.0005042587872594595,0.0005042899865657091,-0.0005042426637373865
88.6935043334961,0.0005042222328484058,0.0005042587872594595,-0.0005042089615017176
88.4500732421875,0.0005041905678808689,0.0005042222328484058,-0.0005041746771894395
88.8085708618164,0.000504154188092798,0.0005041905678808689,-0.0005041409167461097
88.484130859375,0.0005041231634095311,0.000504154188092798,-0.0005041069816797972
88.84310150146484,0.0005040868418291211,0.0005041231634095311,-0.0005040735704824328
88.51815032958984,0.0005040548276156187,0.0005040868418291211,-0.000504039169754833
88.91810607910156,0.0005040179239585996,0.0005040548276156187,-0.0005040050018578768
88.51213073730469,0.0005039862589910626,0.0005040179239585996,-0.0005039704265072942
88.87151336669922,0.0005039496463723481,0.0005039862589910626,-0.0005039365496486425
88.58634185791016,0.000503918097820133,0.0005039496463723481,-0.0005039022653363645
88.82499694824219,0.0005038814269937575,0.000503918097820133,-0.000503868330270052
88.50011444091797,0.0005038494127802551,0.0005038814269937575,-0.0005038337549194694
88.94059753417969,0.000503812450915575,0.0005038494127802551,-0.0005037995870225132
88.57423400878906,0.0005037803202867508,0.000503812450915575,-0.0005037647788412869
88.85327911376953,0.0005037427763454616,0.0005037803202867508,-0.0005037301452830434
88.6082763671875,0.0005037107039242983,0.0005037427763454616,-0.0005036951624788344
88.96904754638672,0.0005036741495132446,0.0005037107039242983,-0.0005036611109972
88.60227966308594,0.0005036425427533686,0.0005036741495132446,-0.0005036267684772611
89.00370025634766,0.0005036054644733667,0.0005036425427533686,-0.0005035927169956267
88.67670440673828,0.0005035736248828471,0.0005036054644733667,-0.0005035580252297223
88.99762725830078,0.000503536663018167,0.0005035736248828471,-0.0005035238573327661
88.71095275878906,0.0005035045323893428,0.000503536663018167,-0.0005034891073592007
89.07310485839844,0.0005034675705246627,0.0005035045323893428,-0.0005034548230469227
88.74523162841797,0.0005034353816881776,0.0005034675705246627,-0.0005034200148656964
89.1078872680664,0.0005033985944464803,0.0005034353816881776,-0.0005033857887610793
88.77965545654297,0.000503367162309587,0.0005033985944464803,-0.0005033514462411404
89.10189056396484,0.000503330840729177,0.000503367162309587,-0.0005033178022131324
88.73323822021484,0.000503299233969301,0.000503330840729177,-0.0005032835761085153
89.01416015625,0.0005032625631429255,0.000503299233969301,-0.0005032496410422027
88.72718811035156,0.000503230607137084,0.0005032625631429255,-0.000503215123899281
89.00806427001953,0.0005031937034800649,0.000503230607137084,-0.0005031808977946639
88.76154327392578,0.0005031618056818843,0.0005031937034800649,-0.0005031463224440813
89.08365631103516,0.0005031249020248652,0.0005031618056818843,-0.0005031121545471251
88.75547790527344,0.0005030930042266846,0.0005031249020248652,-0.0005030775209888816
89.1595458984375,0.00050305703189224,0.0005030930042266846,-0.0005030438769608736
88.83059692382812,0.0005030264146625996,0.00050305703189224,-0.0005030103493481874
89.19470977783203,0.0005029908497817814,0.0005030264146625996,-0.0005029775202274323
88.82472229003906,0.0005029597668908536,0.0005029908497817814,-0.0005029439344070852
89.18870544433594,0.0005029231542721391,0.0005029597668908536,-0.0005029103485867381
88.89989471435547,0.0005028914893046021,0.0005029231542721391,-0.0005028760060667992
89.22374725341797,0.0005028549348935485,0.0005028914893046021,-0.0005028421292081475
88.85320281982422,0.0005028228624723852,0.0005028549348935485,-0.0005028075538575649
89.17652893066406,0.0005027857841923833,0.0005028228624723852,-0.000502773211337626
88.80658721923828,0.0005027544684708118,0.0005027857841923833,-0.0005027387524023652
89.12957763671875,0.0005027189617976546,0.0005027544684708118,-0.0005027055740356445
88.96333312988281,0.0005026881117373705,0.0005027189617976546,-0.000502672279253602
89.24685668945312,0.0005026519647799432,0.0005026881117373705,-0.0005026389844715595
89.03903198242188,0.0005026209983043373,0.0005026519647799432,-0.0005026052822358906
89.32339477539062,0.000502585549838841,0.0005026209983043373,-0.0005025722784921527
88.99234008789062,0.0005025549908168614,0.000502585549838841,-0.0005025390419177711
89.31744384765625,0.0005025186110287905,0.0005025549908168614,-0.0005025058053433895
88.90487670898438,0.0005024877027608454,0.0005025186110287905,-0.000502471870277077
89.2702865600586,0.0005024519632570446,0.0005024877027608454,-0.0005024388083256781
88.9804458618164,0.0005024205893278122,0.0005024519632570446,-0.0005024050478823483
89.34683990478516,0.0005023847334086895,0.0005024205893278122,-0.0005023716948926449
89.015380859375,0.0005023539997637272,0.0005023847334086895,-0.0005023381672799587
89.34091186523438,0.0005023181438446045,0.0005023539997637272,-0.0005023051053285599
89.09130859375,0.0005022872937843204,0.0005023181438446045,-0.0005022715777158737
89.4592056274414,0.0005022517289035022,0.0005022872937843204,-0.0005022386321797967
89.12645721435547,0.0005022214027121663,0.0005022517289035022,-0.000502205453813076
89.41187286376953,0.0005021856632083654,0.0005022214027121663,-0.0005021726246923208
89.03862762451172,0.0005021548713557422,0.0005021856632083654,-0.0005021390970796347
89.36456298828125,0.0005021191900596023,0.0005021548713557422,-0.0005021060933358967
89.0326919555664,0.0005020879325456917,0.0005021191900596023,-0.0005020723911002278
89.44142150878906,0.0005020520184189081,0.0005020879325456917,-0.0005020390963181853
89.1087417602539,0.0005020216922275722,0.0005020520184189081,-0.0005020057433284819
89.47711181640625,0.0005019867676310241,0.0005020216922275722,-0.000501973379869014
89.14402770996094,0.0005019567324779928,0.0005019867676310241,-0.0005019406671635807
89.55445861816406,0.0005019213422201574,0.0005019567324779928,-0.0005019082454964519
89.1792221069336,0.0005018903175368905,0.0005019213422201574,-0.0005018747760914266
89.46527862548828,0.0005018539959564805,0.0005018903175368905,-0.0005018413066864014
89.21436309814453,0.0005018226802349091,0.0005018539959564805,-0.0005018073134124279
89.50086975097656,0.0005017871153540909,0.0005018226802349091,-0.0005017740768380463
89.24969482421875,0.0005017565563321114,0.0005017871153540909,-0.0005017408402636647
89.57827758789062,0.0005017212242819369,0.0005017565563321114,-0.0005017081275582314
89.24383544921875,0.0005016906652599573,0.0005017212242819369,-0.0005016749491915107
89.61412048339844,0.0005016555078327656,0.0005016906652599573,-0.0005016423529013991
89.36199951171875,0.0005016257055103779,0.0005016555078327656,-0.0005016096984036267
89.52494049072266,0.0005015905480831861,0.0005016257055103779,-0.0005015773349441588
89.19107055664062,0.0005015606293454766,0.0005015905480831861,-0.0005015445640310645
89.56079864501953,0.0005015255301259458,0.0005015606293454766,-0.0005015123169869184
89.30899047851562,0.0005014949711039662,0.0005015255301259458,-0.0005014793132431805
89.68017578125,0.0005014589987695217,0.0005014949711039662,-0.0005014463094994426
89.42733764648438,0.0005014284979552031,0.0005014589987695217,-0.0005014128983020782
89.67427062988281,0.0005013929912820458,0.0005014284979552031,-0.000501380069181323
89.33857727050781,0.000501362606883049,0.0005013929912820458,-0.0005013468908146024
89.71031951904297,0.0005013277404941618,0.000501362606883049,-0.0005013145273551345
89.41573333740234,0.0005012982874177396,0.0005013277404941618,-0.0005012821638956666
89.78851318359375,0.0005012634210288525,0.0005012982874177396,-0.000501250266097486
89.4099349975586,0.0005012333858758211,0.0005012634210288525,-0.0005012175533920527
89.6987075805664,0.0005011979374103248,0.0005012333858758211,-0.000501185015309602
89.44560241699219,0.0005011674948036671,0.0005011979374103248,-0.0005011518951505423
89.73475646972656,0.0005011321045458317,0.0005011674948036671,-0.0005011191824451089
89.43977355957031,0.0005011022440157831,0.0005011321045458317,-0.0005010863533243537
89.77098083496094,0.0005010677268728614,0.0005011022440157831,-0.0005010543973185122
89.47554779052734,0.0005010372260585427,0.0005010677268728614,-0.0005010216846130788
89.8071517944336,0.0005010021850466728,0.0005010372260585427,-0.0005009891465306282
89.51139831542969,0.000500972440931946,0.0005010021850466728,-0.0005009565502405167
89.92781066894531,0.0005009371088817716,0.000500972440931946,-0.0005009243031963706
89.50562286376953,0.0005009077140130103,0.0005009371088817716,-0.0005008916486985981
89.79560852050781,0.0005008733714930713,0.0005009077140130103,-0.0005008599837310612
89.49987030029297,0.0005008433945477009,0.0005008733714930713,-0.0005008276202715933
89.87403106689453,0.0005008082371205091,0.0005008433945477009,-0.0005007953150197864
89.57747650146484,0.0005007781437598169,0.0005008082371205091,-0.0005007624858990312
89.82603454589844,0.0005007432773709297,0.0005007781437598169,-0.0005007301806472242
89.5716552734375,0.0005007130675949156,0.0005007432773709297,-0.0005006974679417908
89.86231994628906,0.0005006777937524021,0.0005007130675949156,-0.0005006649298593402
89.52404022216797,0.0005006474093534052,0.0005006777937524021,-0.0005006318679079413
89.89859008789062,0.0005006116116419435,0.0005006474093534052,-0.0005005990387871861
89.51811218261719,0.0005005811108276248,0.0005006116116419435,-0.0005005656275898218
89.89276123046875,0.0005005467101000249,0.0005005811108276248,-0.0005005334387533367
89.72167205810547,0.0005005174316465855,0.0005005467101000249,-0.0005005014827474952
89.92926788330078,0.0005004826234653592,0.0005005174316465855,-0.0005004695849493146
89.67391204833984,0.0005004528211429715,0.0005004826234653592,-0.0005004371050745249
89.9234848022461,0.0005004182457923889,0.0005004528211429715,-0.0005004050908610225
89.66815948486328,0.000500388559885323,0.0005004182457923889,-0.0005003727856092155
90.00237274169922,0.000500353635288775,0.000500388559885323,-0.0005003407131880522
89.62043762207031,0.0005003236583434045,0.000500353635288775,-0.0005003080004826188
90.03901672363281,0.0005002892576158047,0.0005003236583434045,-0.0005002761026844382
89.65665435791016,0.0005002601537853479,0.0005002892576158047,-0.0005002440884709358
89.9908447265625,0.0005002254620194435,0.0005002601537853479,-0.0005002124235033989
89.69280242919922,0.0005001953686587512,0.0005002254620194435,-0.0005001798272132874
90.11241149902344,0.000500159920193255,0.0005001953686587512,-0.0005001473473384976
89.72886657714844,0.0005001290701329708,0.000500159920193255,-0.0005001139361411333
90.14905548095703,0.0005000936798751354,0.0005001290701329708,-0.0005000811070203781
89.72296905517578,0.0005000632954761386,0.0005000936798751354,-0.0005000479286536574
90.01549530029297,0.0005000278470106423,0.0005000632954761386,-0.0005000152159482241
89.80126953125,0.0004999976954422891,0.0005000278470106423,-0.000499982270412147
90.13727569580078,0.0004999630036763847,0.0004999976954422891,-0.0004999500815756619
89.75334930419922,0.0004999331431463361,0.0004999630036763847,-0.0004999175434932113
90.08882141113281,0.0004998980439268053,0.0004999331431463361,-0.0004998852964490652
89.74752044677734,0.0004998681833967566,0.0004998980439268053,-0.0004998525837436318
90.0829849243164,0.0004998333170078695,0.0004998681833967566,-0.0004998204531148076
89.86821746826172,0.0004998032818548381,0.0004998333170078695,-0.0004997878568246961
90.2479248046875,0.0004997689975425601,0.0004998032818548381,-0.0004997559590265155
89.90476989746094,0.000499739486258477,0.0004997689975425601,-0.0004997238283976912
90.24211883544922,0.0004997047362849116,0.000499739486258477,-0.0004996919305995107
89.94135284423828,0.0004996753996238112,0.0004997047362849116,-0.0004996596835553646
90.23641204833984,0.0004996414645574987,0.0004996753996238112,-0.0004996282514184713
89.89340209960938,0.0004996131174266338,0.0004996414645574987,-0.000499596877489239
90.18800354003906,0.0004995790077373385,0.0004996131174266338,-0.0004995658528059721
89.93000793457031,0.0004995493218302727,0.0004995790077373385,-0.0004995337803848088
90.3106689453125,0.0004995146882720292,0.0004995493218302727,-0.0004995018825866282
89.96659851074219,0.0004994848277419806,0.0004995146882720292,-0.0004994694027118385
90.26197052001953,0.0004994503688067198,0.0004994848277419806,-0.000499437446705997
90.00334167480469,0.0004994213813915849,0.0004994503688067198,-0.0004994055489078164
90.34208679199219,0.0004993871552869678,0.0004994213813915849,-0.000499374174978584
89.95516204833984,0.0004993578768335283,0.0004993871552869678,-0.0004993421607650816
90.33636474609375,0.0004993238835595548,0.0004993578768335283,-0.0004993107868358493
90.03447723388672,0.0004992950707674026,0.0004993238835595548,-0.0004992791800759733
90.3306884765625,0.000499261193908751,0.0004992950707674026,-0.0004992480389773846
90.07142639160156,0.0004992327885702252,0.000499261193908751,-0.0004992167232558131
90.32506561279297,0.0004991990281268954,0.0004992327885702252,-0.0004991858149878681
90.0657730102539,0.0004991701571270823,0.0004991990281268954,-0.0004991543246433139
90.4054183959961,0.0004991361638531089,0.0004991701571270823,-0.0004991231253370643
90.01752471923828,0.0004991071182303131,0.0004991361638531089,-0.0004990913439542055
90.3997802734375,0.0004990738234482706,0.0004991071182303131,-0.0004990604356862605
90.01194763183594,0.000499045243486762,0.0004990738234482706,-0.0004990292363800108
90.43722534179688,0.0004990113084204495,0.000499045243486762,-0.0004989982699044049
90.09149169921875,0.000498982728458941,0.0004990113084204495,-0.0004989667795598507
90.3884506225586,0.0004989487351849675,0.000498982728458941,-0.0004989356966689229
90.12844848632812,0.0004989193985238671,0.0004989487351849675,-0.0004989038570784032
90.42576599121094,0.0004988848813809454,0.0004989193985238671,-0.0004988721339032054
90.12268829345703,0.0004988556611351669,0.0004988848813809454,-0.0004988400614820421
90.42007446289062,0.0004988220753148198,0.0004988556611351669,-0.0004988088621757925
90.11710357666016,0.0004987937863916159,0.0004988220753148198,-0.0004987777210772038
90.5008773803711,0.0004987604334019125,0.0004987937863916159,-0.0004987471620552242
90.11151885986328,0.0004987320280633867,0.0004987604334019125,-0.0004987160209566355
90.49524688720703,0.0004986984422430396,0.0004987320280633867,-0.0004986852873116732
90.27716064453125,0.0004986696876585484,0.0004986984422430396,-0.0004986539715901017
90.53282928466797,0.0004986356943845749,0.0004986696876585484,-0.0004986227722838521
90.27143859863281,0.0004986064741387963,0.0004986356943845749,-0.0004985909909009933
90.48383331298828,0.0004985726554878056,0.0004986064741387963,-0.000498559616971761
90.26582336425781,0.0004985443665646017,0.0004985726554878056,-0.0004985284176655114
90.60820770263672,0.0004985106061212718,0.0004985443665646017,-0.0004984976258128881
90.21726989746094,0.0004984819097444415,0.0004985106061212718,-0.000498466135468334
90.51582336425781,0.0004984483821317554,0.0004984819097444415,-0.0004984352272003889
90.2545166015625,0.0004984195111319423,0.0004984483821317554,-0.0004984038532711565
90.5101318359375,0.0004983857506886125,0.0004984195111319423,-0.0004983727121725678
90.33491516113281,0.0004983579274266958,0.0004983857506886125,-0.0004983418039046228
90.63479614257812,0.0004983250400982797,0.0004983579274266958,-0.0004983116523362696
90.28636932373047,0.0004982969257980585,0.0004983250400982797,-0.0004982809186913073
90.58573150634766,0.0004982632817700505,0.0004982969257980585,-0.0004982502432540059
90.40996551513672,0.0004982347600162029,0.0004982632817700505,-0.0004982190439477563
90.62359619140625,0.0004982018726877868,0.0004982347600162029,-0.0004981884849257767
90.36133575439453,0.0004981742240488529,0.0004982018726877868,-0.000498158042319119
90.74878692626953,0.0004981412785127759,0.0004981742240488529,-0.0004981280071660876
90.44209289550781,0.0004981128149665892,0.0004981412785127759,-0.0004980970988981426
90.69951629638672,0.000498079345561564,0.0004981128149665892,-0.0004980663070455194
90.39328002929688,0.0004980508238077164,0.000498079345561564,-0.0004980351077392697
90.73748016357422,0.0004980171797797084,0.0004980508238077164,-0.0004980042576789856
90.47406005859375,0.000497988541610539,0.0004980171797797084,-0.0004979729419574142
90.8630599975586,0.0004979548393748701,0.000497988541610539,-0.0004979420336894691
90.51168823242188,0.0004979260265827179,0.0004979548393748701,-0.0004979105433449149
90.7697525024414,0.0004978918586857617,0.0004979260265827179,-0.0004978792276233435
90.41939544677734,0.0004978628130629659,0.0004978918586857617,-0.0004978473880328238
90.80778503417969,0.0004978291690349579,0.0004978628130629659,-0.000497816305141896
90.4570083618164,0.0004978008801117539,0.0004978291690349579,-0.0004977851058356464
90.8021469116211,0.0004977673524990678,0.0004978008801117539,-0.000497754430398345
90.45132446289062,0.000497738248668611,0.0004977673524990678,-0.0004977228818461299
90.79637908935547,0.0004977041389793158,0.000497738248668611,-0.0004976915079168975
90.48887634277344,0.0004976749769411981,0.0004977041389793158,-0.0004976596683263779
90.83441925048828,0.0004976409254595637,0.0004976749769411981,-0.0004976282943971455
90.52655792236328,0.000497612520121038,0.0004976409254595637,-0.0004975968622602522
90.91655731201172,0.0004975791671313345,0.000497612520121038,-0.0004975662450306118
90.56438446044922,0.0004975510528311133,0.0004975791671313345,-0.0004975352785550058
90.8669662475586,0.0004975170595571399,0.0004975510528311133,-0.0004975044284947217
90.60211181640625,0.0004974878393113613,0.0004975170595571399,-0.0004974726471118629
90.94918060302734,0.0004974547773599625,0.0004974878393113613,-0.0004974417388439178
90.55294036865234,0.0004974253824912012,0.0004974547773599625,-0.0004974102484993637
90.89932250976562,0.000497390516102314,0.0004974253824912012,-0.0004973783507011831
90.63416290283203,0.0004973618197254837,0.000497390516102314,-0.0004973463946953416
90.8936538696289,0.0004973284667357802,0.0004973618197254837,-0.0004973155446350574
90.58500671386719,0.0004973000613972545,0.0004973284667357802,-0.0004972844617441297
91.02006530761719,0.000497266068123281,0.0004973000613972545,-0.0004972535534761846
90.7538070678711,0.0004972375463694334,0.000497266068123281,-0.0004972221213392913
91.014404296875,0.0004972042515873909,0.0004972375463694334,-0.000497191387694329
90.70442199707031,0.0004971754387952387,0.0004972042515873909,-0.0004971601301804185
91.0528335571289,0.000497141620144248,0.0004971754387952387,-0.0004971290472894907
90.7424087524414,0.0004971126327291131,0.000497141620144248,-0.0004970974405296147
91.13557434082031,0.0004970785812474787,0.0004971126327291131,-0.0004970661830157042
90.69294738769531,0.0004970496520400047,0.0004970785812474787,-0.0004970344016328454
90.95309448242188,0.0004970160662196577,0.0004970496520400047,-0.0004970033187419176
90.77479553222656,0.0004969879519194365,0.0004970160662196577,-0.0004969723522663116
91.03572082519531,0.0004969547153450549,0.0004969879519194365,-0.000496941851451993
90.72541046142578,0.0004969264264218509,0.0004969547153450549,-0.000496910884976387
90.94189453125,0.0004968936555087566,0.0004969264264218509,-0.0004968805005773902
90.7198486328125,0.0004968654830008745,0.0004968936555087566,-0.0004968498833477497
91.11298370361328,0.0004968322464264929,0.0004968654830008745,-0.000496819440741092
90.8018569946289,0.0004968043067492545,0.0004968322464264929,-0.0004967886488884687
91.10743713378906,0.0004967717686668038,0.0004968043067492545,-0.0004967586137354374
90.88421630859375,0.0004967444110661745,0.0004967717686668038,-0.0004967285203747451
91.23505401611328,0.0004967108834534883,0.0004967444110661745,-0.000496698310598731
90.92256927490234,0.0004966825363226235,0.0004967108834534883,-0.0004966671695001423
91.05197143554688,0.0004966495907865465,0.0004966825363226235,-0.0004966366104781628
90.78514099121094,0.0004966214182786644,0.0004966495907865465,-0.0004966058768332005
91.13499450683594,0.0004965888219885528,0.0004966214182786644,-0.0004965757252648473
90.8235092163086,0.0004965611733496189,0.0004965888219885528,-0.0004965453990735114
91.17378997802734,0.0004965279367752373,0.0004965611733496189,-0.0004965151892974973
90.81797790527344,0.0004965006373822689,0.0004965279367752373,-0.0004964846884831786
91.16828918457031,0.0004964679828844965,0.0004965006373822689,-0.0004964549443684518
90.90032958984375,0.0004964396357536316,0.0004964679828844965,-0.0004964242689311504
91.16268157958984,0.0004964068648405373,0.0004964396357536316,-0.0004963938845321536
90.89482116699219,0.0004963794490322471,0.0004964068648405373,-0.0004963636165484786
91.24613952636719,0.0004963469109497964,0.0004963794490322471,-0.0004963338724337518
91.02166748046875,0.0004963190876878798,0.0004963469109497964,-0.0004963035462424159
91.24053192138672,0.00049628596752882,0.0004963190876878798,-0.00049627322005108
91.0160903930664,0.0004962582606822252,0.00049628596752882,-0.0004962426610291004
91.45854187011719,0.0004962260136380792,0.0004962582606822252,-0.0004962129751220345
91.01068115234375,0.000496199238114059,0.0004962260136380792,-0.0004961831727996469
91.3635025024414,0.0004961669910699129,0.000496199238114059,-0.0004961538943462074
91.09371948242188,0.0004961391678079963,0.0004961669910699129,-0.0004961236845701933
91.44756317138672,0.0004961069207638502,0.0004961391678079963,-0.0004960938822478056
91.08828735351562,0.0004960800288245082,0.0004961069207638502,-0.0004960640799254179
91.35249328613281,0.0004960474325343966,0.0004960800288245082,-0.0004960345104336739
91.03845977783203,0.0004960197838954628,0.0004960474325343966,-0.0004960041842423379
91.39173126220703,0.0004959874786436558,0.0004960197838954628,-0.0004959744401276112
91.07730102539062,0.0004959603538736701,0.0004959874786436558,-0.0004959445213899016
91.34154510498047,0.0004959285724908113,0.0004959603538736701,-0.0004959152429364622
91.07189178466797,0.0004959014477208257,0.0004959285724908113,-0.0004958856152370572


==> figs/data/curv_SGD_alpha_0.05_beta_5.0_lr0.01_NN1.csv <==
curvature,Vk_2,Vkm1_2,Vkm1Vk
1.000000045813705e-18,0.001855011680163443,0.0,0.0
2.0999326705932617,0.004498847294598818,0.001855011680163443,-0.0019379474688321352
4.1360955238342285,0.012606844305992126,0.004498847294598818,-0.006886649411171675
6.5744547843933105,0.03497292101383209,0.012606844305992126,-0.020312581211328506
5.41071891784668,0.08095241338014603,0.03497292101383209,-0.05106168985366821
3.3375654220581055,0.13134980201721191,0.08095241338014603,-0.09531143307685852
1.8632771968841553,0.1082300990819931,0.13134980201721191,-0.10412508249282837
1.3609693050384521,0.03572513908147812,0.1082300990819931,-0.05636918172240257
1.5031352043151855,0.005213099531829357,0.03572513908147812,-0.013198887929320335
1.2717788219451904,0.0005120392888784409,0.005213099531829357,-0.0015834178775548935
0.5363792777061462,5.915098881814629e-05,0.0005120392888784409,-0.00013463427603710443
0.5240693688392639,1.623822026886046e-05,5.915098881814629e-05,-6.789678650420683e-07
1.260817050933838,1.1037974218197633e-05,1.623822026886046e-05,1.0129399015568197e-05
3.683074712753296,9.491275704931468e-06,1.1037974218197633e-05,9.906211744237226e-06
9.814465522766113,8.48327726998832e-06,9.491275704931468e-06,8.931880074669607e-06
15.575200080871582,7.68426434660796e-06,8.48327726998832e-06,8.059281753958203e-06
17.827123641967773,7.033146630419651e-06,7.68426434660796e-06,7.341385753534269e-06
18.654233932495117,6.498576567537384e-06,7.033146630419651e-06,6.7520795710152015e-06
19.583229064941406,6.057506652723532e-06,6.498576567537384e-06,6.267020580708049e-06
20.607433319091797,5.691515980288386e-06,6.057506652723532e-06,5.8656464716477785e-06
21.792146682739258,5.3860094340052456e-06,5.691515980288386e-06,5.531623628485249e-06
23.124698638916016,5.129336386744399e-06,5.3860094340052456e-06,5.251912170933792e-06
24.587854385375977,4.91205992148025e-06,5.129336386744399e-06,5.016035174776334e-06
26.173690795898438,4.726854058390018e-06,4.91205992148025e-06,4.8156725824810565e-06
27.8659610748291,4.567572432279121e-06,4.726854058390018e-06,4.64413051304291e-06
29.64068031311035,4.429568889463553e-06,4.567572432279121e-06,4.4960506784264e-06
31.47110366821289,4.308944880904164e-06,4.429568889463553e-06,4.367188012111001e-06
33.334163665771484,4.202592208457645e-06,4.308944880904164e-06,4.254062332620379e-06
35.1850471496582,4.1080165829043835e-06,4.202592208457645e-06,4.153889221925056e-06
37.01312255859375,4.023288965981919e-06,4.1080165829043835e-06,4.064473614562303e-06
38.76277542114258,3.946652213926427e-06,4.023288965981919e-06,3.983980604971293e-06
40.42076873779297,3.876906703226268e-06,3.946652213926427e-06,3.910943632945418e-06
41.992027282714844,3.8129096537886653e-06,3.876906703226268e-06,3.8441985452664085e-06
43.40967559814453,3.753783857973758e-06,3.8129096537886653e-06,3.782738986046752e-06
44.7017707824707,3.6988765259593492e-06,3.753783857973758e-06,3.7258066640788456e-06
45.861549377441406,3.6474893931881525e-06,3.6988765259593492e-06,3.6727285532833776e-06
46.86602783203125,3.5992643461213447e-06,3.6474893931881525e-06,3.622979420470074e-06
47.7490348815918,3.5536918403522577e-06,3.5992643461213447e-06,3.5761279377766186e-06
48.50958251953125,3.510494707370526e-06,3.5536918403522577e-06,3.531782795107574e-06
49.131038665771484,3.46929323313816e-06,3.510494707370526e-06,3.489615892249276e-06
49.671993255615234,3.4299841900065076e-06,3.46929323313816e-06,3.449388714216184e-06
50.12916946411133,3.3922794955287827e-06,3.4299841900065076e-06,3.410905719647417e-06
50.49418640136719,3.3560618248884566e-06,3.3922794955287827e-06,3.373964773345506e-06
50.777503967285156,3.32113404510892e-06,3.3560618248884566e-06,3.338408987474395e-06
50.99837875366211,3.2874052067199955e-06,3.32113404510892e-06,3.3040953439922305e-06
51.174259185791016,3.2547427508688997e-06,3.2874052067199955e-06,3.270912429798045e-06
51.29207992553711,3.2230875604000175e-06,3.2547427508688997e-06,3.2387645205744775e-06
51.37678527832031,3.192330041201785e-06,3.2230875604000175e-06,3.207567715435289e-06
51.42141342163086,3.162406756018754e-06,3.192330041201785e-06,3.177235612383811e-06
51.43379592895508,3.1332540402218e-06,3.162406756018754e-06,3.1477047741645947e-06
51.46236801147461,3.1048207347339485e-06,3.1332540402218e-06,3.1189192668534815e-06
51.41168212890625,3.0770720513828564e-06,3.1048207347339485e-06,3.0908336157153826e-06
51.370567321777344,3.049951601497014e-06,3.0770720513828564e-06,3.063404165004613e-06
51.30857849121094,3.0234414225560613e-06,3.049951601497014e-06,3.0365936254383996e-06
51.234886169433594,2.9974535209476016e-06,3.0234414225560613e-06,3.010348791576689e-06
51.13935852050781,2.9720151815126883e-06,2.9974535209476016e-06,2.9846394227206474e-06
51.05744934082031,2.9470911613316275e-06,2.9720151815126883e-06,2.9594618808914674e-06
50.937408447265625,2.9226307560747955e-06,2.9470911613316275e-06,2.934772510343464e-06
50.84076690673828,2.898621460190043e-06,2.9226307560747955e-06,2.910540843004128e-06
50.72119140625,2.87505827145651e-06,2.898621460190043e-06,2.8867573291790904e-06
50.6041259765625,2.8519043553387746e-06,2.87505827145651e-06,2.863401277863886e-06
50.4742546081543,2.8291747184994165e-06,2.8519043553387746e-06,2.840461775122094e-06
50.33094024658203,2.806795691867592e-06,2.8291747184994165e-06,2.817909262375906e-06
50.20536804199219,2.7847841010952834e-06,2.806795691867592e-06,2.7957160000369186e-06
50.07712173461914,2.7631626835500356e-06,2.7847841010952834e-06,2.7739015422412194e-06
49.940086364746094,2.7418227546149865e-06,2.7631626835500356e-06,2.752422460616799e-06
49.785057067871094,2.720881639106665e-06,2.7418227546149865e-06,2.7312835300108418e-06
49.65263748168945,2.7002602109860163e-06,2.720881639106665e-06,2.710503849812085e-06
49.511287689208984,2.6798920771398116e-06,2.7002602109860163e-06,2.690010433070711e-06
49.372432708740234,2.6598931981425267e-06,2.6798920771398116e-06,2.669828518264694e-06
49.23522186279297,2.640168986545177e-06,2.6598931981425267e-06,2.6499683372094296e-06
49.079071044921875,2.6207103474007454e-06,2.640168986545177e-06,2.6303778213332407e-06
48.94527816772461,2.601539108582074e-06,2.6207103474007454e-06,2.6110642465937417e-06
48.79819107055664,2.582677552709356e-06,2.601539108582074e-06,2.592048986116424e-06
48.652347564697266,2.5640335934440373e-06,2.582677552709356e-06,2.5732972517289454e-06
48.51835632324219,2.545648385421373e-06,2.5640335934440373e-06,2.554783804953331e-06
48.37068557739258,2.527515789552126e-06,2.545648385421373e-06,2.536525926188915e-06
48.24030303955078,2.509675596229499e-06,2.527515789552126e-06,2.518540895835031e-06
48.10081100463867,2.49202662416792e-06,2.509675596229499e-06,2.500797108950792e-06
47.947853088378906,2.474634129612241e-06,2.49202662416792e-06,2.483277057763189e-06
47.81169509887695,2.4574810595368035e-06,2.474634129612241e-06,2.4660052986291703e-06
47.686866760253906,2.440529442537809e-06,2.4574810595368035e-06,2.4489540919603314e-06
47.5384635925293,2.4238211153715383e-06,2.440529442537809e-06,2.432124801998725e-06
47.40650939941406,2.4073183340078685e-06,2.4238211153715383e-06,2.415520157228457e-06
47.261173248291016,2.3910570234875195e-06,2.4073183340078685e-06,2.3991387934074737e-06
47.121788024902344,2.3749544197926298e-06,2.3910570234875195e-06,2.3829575184208807e-06
46.99919128417969,2.3590971522935433e-06,2.3749544197926298e-06,2.366978606005432e-06
46.86272430419922,2.343419964745408e-06,2.3590971522935433e-06,2.3512120606028475e-06
46.72283172607422,2.3279608285520226e-06,2.343419964745408e-06,2.3356444671662757e-06
46.58926773071289,2.3126958694774657e-06,2.3279608285520226e-06,2.320283101653331e-06
46.45171356201172,2.2975875708652893e-06,2.3126958694774657e-06,2.305097041244153e-06
46.31561279296875,2.2826807253295556e-06,2.2975875708652893e-06,2.290090151291224e-06
46.185855865478516,2.267968284286326e-06,2.2826807253295556e-06,2.275281076435931e-06
46.047489166259766,2.2534356958203716e-06,2.267968284286326e-06,2.2606591301155277e-06
45.92005920410156,2.239062496300903e-06,2.2534356958203716e-06,2.246206804557005e-06
45.79383087158203,2.2248625555221224e-06,2.239062496300903e-06,2.2319209165289067e-06
45.67385482788086,2.210848379036179e-06,2.2248625555221224e-06,2.2178146537044086e-06
45.540340423583984,2.1969985937175807e-06,2.210848379036179e-06,2.203883013862651e-06
45.42289733886719,2.1833359369338723e-06,2.1969985937175807e-06,2.1901275886193616e-06
45.2916374206543,2.1698028831451666e-06,2.1833359369338723e-06,2.1765301880805055e-06
45.1764030456543,2.156455593649298e-06,2.1698028831451666e-06,2.1630908122460824e-06
45.052574157714844,2.143265646736836e-06,2.156455593649298e-06,2.149822648789268e-06
44.92517852783203,2.130243274223176e-06,2.143265646736836e-06,2.13671683013672e-06
44.80365753173828,2.117365738740773e-06,2.130243274223176e-06,2.123767444572877e-06
44.692787170410156,2.1046284928161185e-06,2.117365738740773e-06,2.1109608496772125e-06
44.5589599609375,2.0920433598803356e-06,2.1046284928161185e-06,2.0982997739338316e-06
44.45037078857422,2.079612841043854e-06,2.0920433598803356e-06,2.0857926301687257e-06
44.32874298095703,2.0673542167060077e-06,2.079612841043854e-06,2.0734485133289127e-06
44.217315673828125,2.0551958641590318e-06,2.0673542167060077e-06,2.06124059332069e-06
44.09783935546875,2.0432200926734367e-06,2.0551958641590318e-06,2.0491738723649178e-06
43.97425079345703,2.031343910857686e-06,2.0432200926734367e-06,2.0372481230879202e-06
43.86166763305664,2.019643261519377e-06,2.031343910857686e-06,2.0254603896319168e-06
43.76457595825195,2.0080990452697733e-06,2.019643261519377e-06,2.013838638958987e-06
43.639488220214844,1.9966362287959782e-06,2.0080990452697733e-06,2.002335349970963e-06
43.525081634521484,1.985319613595493e-06,1.9966362287959782e-06,1.990945975194336e-06
43.42121505737305,1.974141014216002e-06,1.985319613595493e-06,1.9796989363385364e-06
43.304447174072266,1.9631108898465754e-06,1.974141014216002e-06,1.9685949155245908e-06
43.1932258605957,1.9521914964570897e-06,1.9631108898465754e-06,1.9576204977056477e-06
43.09235763549805,1.9413955669733696e-06,1.9521914964570897e-06,1.9467634047032334e-06
42.97853088378906,1.930732878463459e-06,1.9413955669733696e-06,1.9360343230800936e-06
42.88456344604492,1.920208887895569e-06,1.930732878463459e-06,1.9254416656622197e-06
42.7774658203125,1.9097974472970236e-06,1.920208887895569e-06,1.914974291139515e-06
42.66685485839844,1.8995202708538272e-06,1.9097974472970236e-06,1.9046302668357384e-06
42.55714797973633,1.8893526885221945e-06,1.8995202708538272e-06,1.8944081148219993e-06
42.45538330078125,1.8793032268149545e-06,1.8893526885221945e-06,1.884299990706495e-06
42.352298736572266,1.8693722267926205e-06,1.8793032268149545e-06,1.8743101009022212e-06
42.24796676635742,1.8595649180497276e-06,1.8693722267926205e-06,1.8644412875801208e-06
42.15367126464844,1.8498586769055692e-06,1.8595649180497276e-06,1.854685024227365e-06
42.05120849609375,1.8402739669909352e-06,1.8498586769055692e-06,1.845039832915063e-06
41.94999313354492,1.8308255675947294e-06,1.8402739669909352e-06,1.8355235624767374e-06
41.8539924621582,1.8214597048427095e-06,1.8308255675947294e-06,1.8261167724631377e-06
41.7523078918457,1.81222355877253e-06,1.8214597048427095e-06,1.8168160522691323e-06
41.66487121582031,1.8030625597020844e-06,1.81222355877253e-06,1.8076179912895896e-06
41.563133239746094,1.794071408767195e-06,1.8030625597020844e-06,1.7985421436605975e-06
41.47316360473633,1.7851393749879207e-06,1.794071408767195e-06,1.7895808923640288e-06
41.37740707397461,1.7763215964805568e-06,1.7851393749879207e-06,1.780706270437804e-06
41.2805061340332,1.76762421233434e-06,1.7763215964805568e-06,1.771948973328108e-06
41.188987731933594,1.759023689373862e-06,1.76762421233434e-06,1.7633003608352738e-06
41.09848403930664,1.7505337837064872e-06,1.759023689373862e-06,1.7547554307384416e-06
40.99956130981445,1.742117092362605e-06,1.7505337837064872e-06,1.7463022459196509e-06
40.9178466796875,1.7338471707262215e-06,1.742117092362605e-06,1.7379594510202878e-06
40.827857971191406,1.7256609226024011e-06,1.7338471707262215e-06,1.7297315935138613e-06
40.727500915527344,1.7175649418277317e-06,1.7256609226024011e-06,1.7215904790646164e-06
40.6483154296875,1.7095777593567618e-06,1.7175649418277317e-06,1.7135494090325665e-06
40.56346893310547,1.7016999436236802e-06,1.7095777593567618e-06,1.7056172509910539e-06
40.47932815551758,1.6939025044848677e-06,1.7016999436236802e-06,1.6977799077722011e-06
40.39406204223633,1.6862175016285619e-06,1.6939025044848677e-06,1.6900389709917363e-06
40.3115119934082,1.6785934349172749e-06,1.6862175016285619e-06,1.6823846635816153e-06
40.22368621826172,1.6711030639271485e-06,1.6785934349172749e-06,1.674827672104584e-06
40.14326858520508,1.6636953432680457e-06,1.6711030639271485e-06,1.6673789104970638e-06
40.05929946899414,1.656377435210743e-06,1.6636953432680457e-06,1.6600163235125365e-06
39.97833251953125,1.6491435417265166e-06,1.656377435210743e-06,1.6527407069588662e-06
39.89822769165039,1.6419984376625507e-06,1.6491435417265166e-06,1.6455513787150267e-06
39.81952667236328,1.6349863471987192e-06,1.6419984376625507e-06,1.6384731225116411e-06
39.74082946777344,1.6279914234473836e-06,1.6349863471987192e-06,1.6314697859343141e-06
39.66834259033203,1.621163505660661e-06,1.6279914234473836e-06,1.624558763069217e-06
39.591800689697266,1.6143785614985973e-06,1.621163505660661e-06,1.6177525594684994e-06
39.511924743652344,1.6076935480668908e-06,1.6143785614985973e-06,1.6110177512018709e-06
39.433135986328125,1.6011117622838356e-06,1.6076935480668908e-06,1.6043844652813277e-06
39.36783981323242,1.594580339769891e-06,1.6011117622838356e-06,1.5978282590367598e-06
39.281890869140625,1.588151576470409e-06,1.594580339769891e-06,1.5913481092866277e-06
39.220802307128906,1.5818168321857229e-06,1.588151576470409e-06,1.5849668670853134e-06
39.14731979370117,1.5755464346511872e-06,1.5818168321857229e-06,1.578664523549378e-06
39.07289505004883,1.5693880186518072e-06,1.5755464346511872e-06,1.5724502873126767e-06
39.007293701171875,1.5632576833013445e-06,1.5693880186518072e-06,1.5663061958548496e-06
38.93234634399414,1.5572562688248581e-06,1.5632576833013445e-06,1.5602404346282128e-06
38.862361907958984,1.5513193147853599e-06,1.5572562688248581e-06,1.554271420900477e-06
38.79344940185547,1.54548024511314e-06,1.5513193147853599e-06,1.5483835795748746e-06
38.731590270996094,1.5397027937069652e-06,1.54548024511314e-06,1.5425756600961904e-06
38.67270278930664,1.5340042409661692e-06,1.5397027937069652e-06,1.5368379990832182e-06
38.59518051147461,1.5283683296729578e-06,1.5340042409661692e-06,1.5311707102227956e-06
38.53394317626953,1.5228467873384943e-06,1.5283683296729578e-06,1.5255923244694714e-06
38.46698760986328,1.5173910696830717e-06,1.5228467873384943e-06,1.5201037513179472e-06
38.40690612792969,1.511984009994194e-06,1.5173910696830717e-06,1.5146725900194724e-06
38.34782791137695,1.506667217654467e-06,1.511984009994194e-06,1.5093110050656833e-06
38.2857666015625,1.5014611562946811e-06,1.506667217654467e-06,1.5040498055896023e-06
38.22580337524414,1.4962636214477243e-06,1.5014611562946811e-06,1.4988481780164875e-06
38.163028717041016,1.4911876178302919e-06,1.4962636214477243e-06,1.4937115793145495e-06
38.10307312011719,1.4861759609630099e-06,1.4911876178302919e-06,1.48866786275903e-06
38.050209045410156,1.4812318340773345e-06,1.4861759609630099e-06,1.4836903119430644e-06
37.98310470581055,1.4763398894501734e-06,1.4812318340773345e-06,1.4787722193432273e-06
37.9297981262207,1.4715445786350756e-06,1.4763398894501734e-06,1.473928932682611e-06
37.87531280517578,1.4668307812826242e-06,1.4715445786350756e-06,1.469174549129093e-06
37.81688690185547,1.4621462014474673e-06,1.4668307812826242e-06,1.4644754173787078e-06
37.76387023925781,1.4575632576452335e-06,1.4621462014474673e-06,1.4598418829336879e-06
37.7050895690918,1.4530290854963823e-06,1.4575632576452335e-06,1.4552833818015642e-06
37.655330657958984,1.4485518704532296e-06,1.4530290854963823e-06,1.4507779724226566e-06
37.602577209472656,1.4441743587667588e-06,1.4485518704532296e-06,1.4463507795881014e-06
37.547950744628906,1.4398212897503981e-06,1.4441743587667588e-06,1.4419855460801045e-06
37.503196716308594,1.43559134357929e-06,1.4398212897503981e-06,1.4376944363903021e-06
37.44609832763672,1.4313827705336735e-06,1.43559134357929e-06,1.433475063095102e-06
37.39400863647461,1.4272443422669312e-06,1.4313827705336735e-06,1.4293017329691793e-06
37.355281829833984,1.423179355697357e-06,1.4272443422669312e-06,1.425200480298372e-06
37.29817581176758,1.41914745199756e-06,1.423179355697357e-06,1.4211519783202675e-06
37.26084899902344,1.4152035419101594e-06,1.41914745199756e-06,1.4171644124871818e-06
37.20356369018555,1.4113275028648786e-06,1.4152035419101594e-06,1.4132543810774223e-06
37.15510177612305,1.4074960290599847e-06,1.4113275028648786e-06,1.4094007383391727e-06
37.111846923828125,1.403751070938597e-06,1.4074960290599847e-06,1.4056126929062884e-06
37.066856384277344,1.4000371493239072e-06,1.403751070938597e-06,1.4018834235685063e-06
37.02492141723633,1.3964036043034866e-06,1.4000371493239072e-06,1.3982098607812077e-06
36.981109619140625,1.392790068166505e-06,1.3964036043034866e-06,1.3945864338893443e-06
36.934417724609375,1.3892752122046659e-06,1.392790068166505e-06,1.3910223515267717e-06
36.89438247680664,1.3858004876965424e-06,1.3892752122046659e-06,1.387527731822047e-06
36.86124801635742,1.382385789838736e-06,1.3858004876965424e-06,1.3840833616995951e-06
36.81026840209961,1.379026798531413e-06,1.382385789838736e-06,1.3806964034301927e-06
36.7701301574707,1.3757138503933675e-06,1.379026798531413e-06,1.377360604237765e-06
36.73089599609375,1.3724725249630865e-06,1.3757138503933675e-06,1.3740835811404395e-06
36.69447326660156,1.3692927041120129e-06,1.3724725249630865e-06,1.3708731785300188e-06
36.66265869140625,1.3661554021382472e-06,1.3692927041120129e-06,1.3677149581781123e-06
36.62296676635742,1.3630466355607496e-06,1.3661554021382472e-06,1.3645919807458995e-06
36.57596206665039,1.3600063084595604e-06,1.3630466355607496e-06,1.3615173202197184e-06
36.5382080078125,1.357048176942044e-06,1.3600063084595604e-06,1.3585181477537844e-06
36.49852752685547,1.3541023236030014e-06,1.357048176942044e-06,1.3555662690123427e-06
36.473941802978516,1.3512199075194076e-06,1.3541023236030014e-06,1.3526524753615377e-06
36.4338264465332,1.348400246570236e-06,1.3512199075194076e-06,1.349801436845155e-06
36.40240478515625,1.3456235592457233e-06,1.348400246570236e-06,1.3470034900819883e-06
36.36527633666992,1.3428800684778253e-06,1.3456235592457233e-06,1.3442434010357829e-06
36.33697509765625,1.3401902378973318e-06,1.3428800684778253e-06,1.3415269677352626e-06
36.30355453491211,1.337576122750761e-06,1.3401902378973318e-06,1.3388751085585682e-06
36.26826477050781,1.3349770142667694e-06,1.337576122750761e-06,1.336268496743287e-06
36.2359733581543,1.3324515748536214e-06,1.3349770142667694e-06,1.333706336481555e-06
36.21014404296875,1.3299563761393074e-06,1.3324515748536214e-06,1.3311962447914993e-06
36.1749267578125,1.3275194987727446e-06,1.3299563761393074e-06,1.328730149907642e-06
36.148128509521484,1.325107859884156e-06,1.3275194987727446e-06,1.3263061191537417e-06
36.122127532958984,1.3227570434537483e-06,1.325107859884156e-06,1.3239250620245002e-06
36.092506408691406,1.320440446761495e-06,1.3227570434537483e-06,1.3215914123065886e-06
36.05949020385742,1.3181738722778391e-06,1.320440446761495e-06,1.319299826718634e-06
36.03132247924805,1.315967438131338e-06,1.3181738722778391e-06,1.3170633792469744e-06
36.00749206542969,1.3137852192812716e-06,1.315967438131338e-06,1.3148692232789472e-06
35.982234954833984,1.3116484751662938e-06,1.3137852192812716e-06,1.3127098554832628e-06
35.95314025878906,1.3095279882691102e-06,1.3116484751662938e-06,1.310581296820601e-06
35.932945251464844,1.3074700291326735e-06,1.3095279882691102e-06,1.3084923011774663e-06
35.90541458129883,1.3054673217993695e-06,1.3074700291326735e-06,1.306461967942596e-06
35.87660598754883,1.3035198662691982e-06,1.3054673217993695e-06,1.3044868865108583e-06
35.853694915771484,1.3015633157920092e-06,1.3035198662691982e-06,1.3025349971940159e-06
35.831905364990234,1.299689756706357e-06,1.3015633157920092e-06,1.300620056099433e-06
35.813961029052734,1.297805056310608e-06,1.299689756706357e-06,1.2987411537324078e-06
35.78523635864258,1.296015170737519e-06,1.297805056310608e-06,1.296903747061151e-06
35.760528564453125,1.2942260809722939e-06,1.296015170737519e-06,1.2951143162354128e-06
35.742523193359375,1.292487581849855e-06,1.2942260809722939e-06,1.2933506923218374e-06
35.72722244262695,1.2908006965517416e-06,1.292487581849855e-06,1.2916382274852367e-06
35.70619201660156,1.2891364349343348e-06,1.2908006965517416e-06,1.2899627108708955e-06
35.68573760986328,1.2875152606284246e-06,1.2891364349343348e-06,1.288320049752656e-06
35.66136169433594,1.285901589653804e-06,1.2875152606284246e-06,1.2867026271123905e-06
35.64189910888672,1.2843537433582242e-06,1.285901589653804e-06,1.2851219253207091e-06
35.62472152709961,1.2828274975618115e-06,1.2843537433582242e-06,1.2835849929615506e-06
35.60597610473633,1.2813338798878249e-06,1.2828274975618115e-06,1.2820751180697698e-06
35.58185577392578,1.2798864190699533e-06,1.2813338798878249e-06,1.280604465137003e-06
35.56407165527344,1.278463287235354e-06,1.2798864190699533e-06,1.2791692824976053e-06
35.548404693603516,1.277049932468799e-06,1.278463287235354e-06,1.2777511528838659e-06
35.537757873535156,1.2757107015204383e-06,1.277049932468799e-06,1.2763750874000834e-06
35.51748275756836,1.2743988690999686e-06,1.2757107015204383e-06,1.2750494988722494e-06
35.50560760498047,1.2731169363178196e-06,1.2743988690999686e-06,1.2737527868011966e-06
35.494022369384766,1.271856490348e-06,1.2731169363178196e-06,1.272481767955469e-06
35.468807220458984,1.2706220786640188e-06,1.271856490348e-06,1.271234168598312e-06
35.4561767578125,1.2694316637862357e-06,1.2706220786640188e-06,1.2700218121608486e-06
35.44394302368164,1.268270125365234e-06,1.2694316637862357e-06,1.268845949198294e-06
35.42825698852539,1.2671478089032462e-06,1.268270125365234e-06,1.267704078600218e-06
35.410743713378906,1.26603788430657e-06,1.2671478089032462e-06,1.2665879012274672e-06
35.397335052490234,1.2649367135963985e-06,1.26603788430657e-06,1.2654824104174622e-06
35.392425537109375,1.263873855350539e-06,1.2649367135963985e-06,1.264400680156541e-06
35.37469482421875,1.2628923968804884e-06,1.263873855350539e-06,1.2633784081117483e-06
35.3585319519043,1.2618806977116037e-06,1.2628923968804884e-06,1.2623818292922806e-06
35.35300827026367,1.260917997569777e-06,1.2618806977116037e-06,1.2613948001671815e-06
35.34016799926758,1.2600023637787672e-06,1.260917997569777e-06,1.2604556332007633e-06
35.32937240600586,1.259090936400753e-06,1.2600023637787672e-06,1.25954215945967e-06
35.31501770019531,1.2582097497215727e-06,1.259090936400753e-06,1.2586458524310729e-06
35.309165954589844,1.257367557627731e-06,1.2582097497215727e-06,1.2577843335748184e-06
35.29304504394531,1.2565029692268581e-06,1.257367557627731e-06,1.2569307727972046e-06
35.289825439453125,1.2557071613628068e-06,1.2565029692268581e-06,1.2561008588818368e-06
35.276920318603516,1.2549305665743304e-06,1.2557071613628068e-06,1.255314600712154e-06
35.26450729370117,1.2541888736450346e-06,1.2549305665743304e-06,1.2545554000098491e-06
35.262062072753906,1.2534496818261687e-06,1.2541888736450346e-06,1.2538151850094437e-06
35.25213623046875,1.2527439139375929e-06,1.2534496818261687e-06,1.2530927051557228e-06
35.23878860473633,1.252077822755382e-06,1.2527439139375929e-06,1.2524067187769106e-06
35.239288330078125,1.2514074114733376e-06,1.252077822755382e-06,1.2517386949184584e-06
35.228633880615234,1.2507919109339127e-06,1.2514074114733376e-06,1.2510956821643049e-06
35.223846435546875,1.2501698165579e-06,1.2507919109339127e-06,1.2504769983934239e-06
35.21753692626953,1.2495811461121775e-06,1.2501698165579e-06,1.249871729669394e-06
35.20549774169922,1.2490086191974115e-06,1.2495811461121775e-06,1.249291017302312e-06
35.20185089111328,1.248468151970883e-06,1.2490086191974115e-06,1.2487346339185024e-06
35.19240188598633,1.247938826054451e-06,1.248468151970883e-06,1.2481996236601844e-06
35.18731689453125,1.2474374671000987e-06,1.247938826054451e-06,1.24768439491163e-06
35.184417724609375,1.246950546374137e-06,1.2474374671000987e-06,1.247190311914892e-06
35.17595672607422,1.2464915926102549e-06,1.246950546374137e-06,1.24671737466997e-06
35.17776107788086,1.246056626769132e-06,1.2464915926102549e-06,1.246270585397724e-06
35.174015045166016,1.2456505373847904e-06,1.246056626769132e-06,1.2458501714718295e-06
35.16404342651367,1.2452256896722247e-06,1.2456505373847904e-06,1.2454345323931193e-06
35.15656661987305,1.2448366533135413e-06,1.2452256896722247e-06,1.245027533514076e-06
35.15359878540039,1.2444860431060079e-06,1.2448366533135413e-06,1.2446578239178052e-06
35.15058517456055,1.2441321359801805e-06,1.2444860431060079e-06,1.2443056220945437e-06
35.15016555786133,1.243821543539525e-06,1.2441321359801805e-06,1.243973429154721e-06
35.139888763427734,1.2435154985723784e-06,1.243821543539525e-06,1.2436649967639823e-06
35.13960647583008,1.2432149105734425e-06,1.2435154985723784e-06,1.2433617939677788e-06
35.135921478271484,1.2429538855940336e-06,1.2432149105734425e-06,1.2430809874786064e-06
35.13237762451172,1.2427033198036952e-06,1.2429538855940336e-06,1.2428251920937328e-06
35.12914276123047,1.2424745818861993e-06,1.2427033198036952e-06,1.2425855402398156e-06
35.13566970825195,1.2422343615980935e-06,1.2424745818861993e-06,1.242351345354109e-06
35.125118255615234,1.2420493931131205e-06,1.2422343615980935e-06,1.2421385235938942e-06
35.12840270996094,1.241860900336178e-06,1.2420493931131205e-06,1.241951963493193e-06
35.1240119934082,1.2416907111401088e-06,1.241860900336178e-06,1.2417725656632683e-06
35.122230529785156,1.2415646324370755e-06,1.2416907111401088e-06,1.241624431713717e-06
35.12175750732422,1.2413909189490369e-06,1.2415646324370755e-06,1.2414745924616e-06
35.12213134765625,1.2412771184244775e-06,1.2413909189490369e-06,1.2413308922987198e-06
35.12077713012695,1.2411815077939536e-06,1.2412771184244775e-06,1.2412261867211782e-06
35.12116241455078,1.2410685030772584e-06,1.2411815077939536e-06,1.2411219358909875e-06
35.11609649658203,1.2409909686539322e-06,1.2410685030772584e-06,1.241026552634139e-06
35.11520767211914,1.2409282135195099e-06,1.2409909686539322e-06,1.2409564078552648e-06
35.11840057373047,1.240873416463728e-06,1.2409282135195099e-06,1.2408977454470005e-06
35.119873046875,1.2408371503624949e-06,1.240873416463728e-06,1.2408522707119118e-06
35.11946105957031,1.2408081602188759e-06,1.2408371503624949e-06,1.2408196425894857e-06
35.11765670776367,1.2408206657710252e-06,1.2408081602188759e-06,1.240811343450332e-06
35.11770248413086,1.2408240763761569e-06,1.2408206657710252e-06,1.2408193015289726e-06
35.12192916870117,1.2408422662701923e-06,1.2408240763761569e-06,1.2408302154653938e-06
35.120426177978516,1.240876258634671e-06,1.2408422662701923e-06,1.240856249751232e-06
35.12869644165039,1.2408997918100795e-06,1.240876258634671e-06,1.2408852398948511e-06
35.12552261352539,1.2409560667947517e-06,1.2408997918100795e-06,1.2409250302880537e-06
35.12672424316406,1.2410407634888543e-06,1.2409560667947517e-06,1.240995516127441e-06
35.1275520324707,1.241099312210281e-06,1.2410407634888543e-06,1.2410671388352057e-06
35.13265609741211,1.2411792340571992e-06,1.241099312210281e-06,1.2411364878062159e-06
35.12847137451172,1.2413047443260439e-06,1.2411792340571992e-06,1.2412390333338408e-06
35.135894775390625,1.2414080856615328e-06,1.2413047443260439e-06,1.2413536296662642e-06
35.13340759277344,1.2415132459864253e-06,1.2414080856615328e-06,1.2414577668096172e-06
35.13746643066406,1.2416594472597353e-06,1.2415132459864253e-06,1.2415835044521373e-06
35.14347839355469,1.2418036021699663e-06,1.2416594472597353e-06,1.2417287962307455e-06
35.14174270629883,1.2419618542480748e-06,1.2418036021699663e-06,1.2418798860380775e-06
35.14413070678711,1.2421305655152537e-06,1.2419618542480748e-06,1.2420433677107212e-06
35.14630889892578,1.2422844974935288e-06,1.2421305655152537e-06,1.2422046893334482e-06
35.144920349121094,1.2424673059285851e-06,1.2422844974935288e-06,1.2423729458532762e-06
35.151824951171875,1.242674443346914e-06,1.2424673059285851e-06,1.2425680324668065e-06
35.152862548828125,1.2428885156623437e-06,1.242674443346914e-06,1.242778580490267e-06
35.15549087524414,1.2430743936420185e-06,1.2428885156623437e-06,1.2429785556378192e-06
35.15492248535156,1.2433150686774752e-06,1.2430743936420185e-06,1.2431917184585473e-06
35.16184616088867,1.2435239113983698e-06,1.2433150686774752e-06,1.2434165910235606e-06
35.15928268432617,1.2437640179996379e-06,1.2435239113983698e-06,1.2436408951543854e-06
35.16270446777344,1.244006170963985e-06,1.2437640179996379e-06,1.243882024937193e-06
35.15835952758789,1.2442610568541568e-06,1.244006170963985e-06,1.244130316990777e-06
35.16621398925781,1.2445357242540922e-06,1.2442610568541568e-06,1.2443952073226683e-06
35.14994812011719,1.2447892459022114e-06,1.2445357242540922e-06,1.244658733412507e-06
35.15966796875,1.2450562962840195e-06,1.2447892459022114e-06,1.2449191899577272e-06
35.150177001953125,1.2453673434720258e-06,1.2450562962840195e-06,1.2452078408387024e-06
35.14588165283203,1.2456247304726276e-06,1.2453673434720258e-06,1.245491830559331e-06
35.1284294128418,1.2459311165002873e-06,1.2456247304726276e-06,1.2457730917958543e-06
35.12885284423828,1.2462419363146182e-06,1.2459311165002873e-06,1.246081524186593e-06
35.09786605834961,1.246565034307423e-06,1.2462419363146182e-06,1.2463974599086214e-06
35.08262634277344,1.246881993210991e-06,1.246565034307423e-06,1.2467169199226191e-06
35.04361343383789,1.2471817854020628e-06,1.246881993210991e-06,1.247024101758143e-06
35.00916290283203,1.2475177300075302e-06,1.2471817854020628e-06,1.2473408332880354e-06
34.93400192260742,1.2478553799155634e-06,1.2475177300075302e-06,1.2476752999646123e-06
34.8691520690918,1.248203034265316e-06,1.2478553799155634e-06,1.2480159057304263e-06
34.7473030090332,1.248553871846525e-06,1.248203034265316e-06,1.2483614000302623e-06
34.62688446044922,1.2489115306379972e-06,1.248553871846525e-06,1.248711896550958e-06
34.41829299926758,1.2492632777139079e-06,1.2489115306379972e-06,1.2490601193348994e-06
34.206417083740234,1.2496263934735907e-06,1.2492632777139079e-06,1.2494108432292705e-06
33.865623474121094,1.250015088771761e-06,1.2496263934735907e-06,1.249775777978357e-06
33.48368835449219,1.250402647201554e-06,1.250015088771761e-06,1.2501511719165137e-06
32.91666793823242,1.2507862265920267e-06,1.250402647201554e-06,1.2505172435339773e-06
32.26108932495117,1.251155708814622e-06,1.2507862265920267e-06,1.2508699001045898e-06
31.367259979248047,1.2515788512246218e-06,1.251155708814622e-06,1.251231196874869e-06
30.3115234375,1.2519971051005996e-06,1.2515788512246218e-06,1.2516065908130258e-06
28.96792984008789,1.252410584129393e-06,1.2519971051005996e-06,1.2519575420810725e-06
27.44289779663086,1.2528706747616525e-06,1.252410584129393e-06,1.2523087207227945e-06
25.631275177001953,1.2533456583696534e-06,1.2528706747616525e-06,1.2526541013357928e-06
23.671730041503906,1.2538382634375012e-06,1.2533456583696534e-06,1.2529728792287642e-06
21.52959442138672,1.2543927141450695e-06,1.2538382634375012e-06,1.2532618711702526e-06
19.353666305541992,1.2549686516649672e-06,1.2543927141450695e-06,1.2535045925687882e-06
17.153671264648438,1.2556640740513103e-06,1.2549686516649672e-06,1.2536811482277699e-06
15.050846099853516,1.2564519238367211e-06,1.2556640740513103e-06,1.2537818747659912e-06
13.060004234313965,1.2574207630677847e-06,1.2564519238367211e-06,1.2537449265437317e-06
11.249929428100586,1.2586042430484667e-06,1.2574207630677847e-06,1.2535299447336001e-06
9.617380142211914,1.2601185517269187e-06,1.2586042430484667e-06,1.2530296089607873e-06
8.179740905761719,1.2621144378499594e-06,1.2601185517269187e-06,1.2521454664238263e-06
6.9214067459106445,1.2647869880311191e-06,1.2621144378499594e-06,1.2506711755122524e-06
5.838654041290283,1.2685095498454757e-06,1.2647869880311191e-06,1.2483832279031049e-06
4.911091327667236,1.2736857115669409e-06,1.2685095498454757e-06,1.2448672350728884e-06
4.12518835067749,1.2810322687073494e-06,1.2736857115669409e-06,1.2395479416227317e-06
3.4628801345825195,1.2916357263748068e-06,1.2810322687073494e-06,1.2315817912167404e-06
2.9098310470581055,1.306989133809111e-06,1.2916357263748068e-06,1.219718456013652e-06
2.4515600204467773,1.3294418295117794e-06,1.306989133809111e-06,1.2020080930597032e-06
2.076270341873169,1.3624835446535144e-06,1.3294418295117794e-06,1.1756209232771653e-06
1.773392915725708,1.4114438044998678e-06,1.3624835446535144e-06,1.1362320719854324e-06
1.534322738647461,1.4843484450466349e-06,1.4114438044998678e-06,1.0773298981803237e-06
1.35213303565979,1.5934701877995394e-06,1.4843484450466349e-06,9.889533885143464e-07
1.2216517925262451,1.757506993271818e-06,1.5934701877995394e-06,8.559387083550973e-07
1.1394022703170776,2.0051500086992746e-06,1.757506993271818e-06,6.550437205987691e-07
1.103702425956726,2.380937075940892e-06,2.0051500086992746e-06,3.505516588120372e-07
1.1144108772277832,2.952824161184253e-06,2.380937075940892e-06,-1.1258367749178433e-07
1.1738135814666748,3.827949512924533e-06,2.952824161184253e-06,-8.198600767173048e-07
1.2856487035751343,5.170101758267265e-06,3.827949512924533e-06,-1.9037959191336995e-06
1.4574145078659058,7.2412813096889295e-06,5.170101758267265e-06,-3.57191947841784e-06
1.6977866888046265,1.0441168342367746e-05,7.2412813096889295e-06,-6.147924068500288e-06
2.022311210632324,1.5421112038893625e-05,1.0441168342367746e-05,-1.0143065082957037e-05
2.4465267658233643,2.3167449398897588e-05,1.5421112038893625e-05,-1.6359066648874432e-05
2.9999196529388428,3.53249633917585e-05,2.3167449398897588e-05,-2.607233909657225e-05
3.7081899642944336,5.43463793292176e-05,3.53249633917585e-05,-4.129220906179398e-05
4.627844333648682,8.444921695627272e-05,5.43463793292176e-05,-6.524263881146908e-05
5.799241065979004,0.0001317324349656701,8.444921695627272e-05,-0.00010299922723788768
7.333725929260254,0.00020713056437671185,0.0001317324349656701,-0.0001627523306524381
9.274300575256348,0.00032555099460296333,0.00020713056437671185,-0.0002572930243331939
11.801000595092773,0.0005152969970367849,0.00032555099460296333,-0.00040724597056396306
14.654852867126465,0.0008106514578685164,0.0005152969970367849,-0.000643946579657495
17.555858612060547,0.00128219835460186,0.0008106514578685164,-0.0010168987791985273
18.30399513244629,0.0019947714172303677,0.00128219835460186,-0.0015955619746819139
17.329757690429688,0.003101491369307041,0.0019947714172303677,-0.0024808747693896294
13.982182502746582,0.0046471115201711655,0.003101491369307041,-0.003781866980716586
11.753459930419922,0.006834240630269051,0.0046471115201711655,-0.005605477839708328
8.991759300231934,0.009336598217487335,0.006834240630269051,-0.007920252159237862
7.749523162841797,0.01201324351131916,0.009336598217487335,-0.010476628318428993
6.204444885253906,0.013708032667636871,0.01201324351131916,-0.012641065753996372
5.762578010559082,0.01388724148273468,0.013708032667636871,-0.013585254549980164
5.297974109649658,0.012296868488192558,0.01388724148273468,-0.012860105372965336
5.524149417877197,0.009438092820346355,0.012296868488192558,-0.010636727325618267
6.3258795738220215,0.006657872349023819,0.009438092820346355,-0.007856838405132294
7.2836174964904785,0.004260427318513393,0.006657872349023819,-0.00529369805008173
8.79636287689209,0.002677793614566326,0.004260427318513393,-0.003363907802850008
8.626357078552246,0.0016190034803003073,0.002677793614566326,-0.002073676558211446
7.075484752655029,0.0009943603072315454,0.0016190034803003073,-0.0012610009871423244
5.9165849685668945,0.0006071263924241066,0.0009943603072315454,-0.0007701774593442678
4.593406677246094,0.00037982521462254226,0.0006071263924241066,-0.00047303782775998116
3.8794174194335938,0.0002395245828665793,0.00037982521462254226,-0.0002952381910290569
3.160252094268799,0.00015479393186978996,0.0002395245828665793,-0.00018622007337398827
2.707528591156006,0.0001014212248264812,0.00015479393186978996,-0.00011956720845773816
2.2824277877807617,6.801873678341508e-05,0.0001014212248264812,-7.752747478662059e-05
1.9817782640457153,4.6391352952923626e-05,6.801873678341508e-05,-5.106416210765019e-05
1.7154099941253662,3.23732165270485e-05,4.6391352952923626e-05,-3.3848446037154645e-05
1.5161830186843872,2.3031914679449983e-05,3.23732165270485e-05,-2.269101605634205e-05
1.3477654457092285,1.677584987191949e-05,2.3031914679449983e-05,-1.5213972801575437e-05
1.2203242778778076,1.2488046195358038e-05,1.677584987191949e-05,-1.0236598427582067e-05
1.1179497241973877,9.528095688438043e-06,1.2488046195358038e-05,-6.808684247516794e-06
1.0429855585098267,7.44370254324167e-06,9.528095688438043e-06,-4.471705324249342e-06
0.9879835844039917,5.963572220935021e-06,7.44370254324167e-06,-2.8217841645528097e-06
0.9526662230491638,4.893933692073915e-06,5.963572220935021e-06,-1.6734727523726178e-06
0.9334385991096497,4.1139928725897335e-06,4.893933692073915e-06,-8.443734031970962e-07
0.9291068911552429,3.5360828860575566e-06,4.1139928725897335e-06,-2.57143881299271e-07
0.9380815029144287,3.1038953238748945e-06,3.5360828860575566e-06,1.7544108743550169e-07
0.9587851762771606,2.7759556360251736e-06,3.1038953238748945e-06,4.861901743424824e-07
0.9907517433166504,2.5247104531445075e-06,2.7759556360251736e-06,7.192288649093825e-07
1.0320998430252075,2.32958564083674e-06,2.5247104531445075e-06,8.883772579793003e-07
1.083165168762207,2.176621364924358e-06,2.32958564083674e-06,1.0172060456170584e-06
1.1416634321212769,2.0551237867039163e-06,2.176621364924358e-06,1.1112483662145678e-06
1.2085752487182617,1.9577860257413704e-06,2.0551237867039163e-06,1.1837797728730948e-06
1.2811630964279175,1.8789251043926924e-06,1.9577860257413704e-06,1.2367546560199116e-06
1.360856533050537,1.8144078239856753e-06,1.8789251043926924e-06,1.2780083125107922e-06
1.4443765878677368,1.7610384475119645e-06,1.8144078239856753e-06,1.3078464462523698e-06
1.53379487991333,1.7165680219477508e-06,1.7610384475119645e-06,1.331213979938184e-06
1.6251866817474365,1.6791575490060495e-06,1.7165680219477508e-06,1.3477931588568026e-06
1.7211353778839111,1.6473944697281695e-06,1.6791575490060495e-06,1.360784835924278e-06
1.8170894384384155,1.6202520782826468e-06,1.6473944697281695e-06,1.3695733969143475e-06
1.9161851406097412,1.5968641946528805e-06,1.6202520782826468e-06,1.3763856259174645e-06
2.0132174491882324,1.5765618854857166e-06,1.5968641946528805e-06,1.3805351954943035e-06
2.1120598316192627,1.5588566384394653e-06,1.5765618854857166e-06,1.3836327070748666e-06
2.206721544265747,1.5433126918651396e-06,1.5588566384394653e-06,1.3850016102878726e-06
2.3017163276672363,1.529636278974067e-06,1.5433126918651396e-06,1.3858543752576225e-06
2.3904178142547607,1.5174514373939019e-06,1.529636278974067e-06,1.385527866659686e-06
2.4781651496887207,1.5066481182657299e-06,1.5174514373939019e-06,1.384971255902201e-06
2.557861566543579,1.4969887160987128e-06,1.5066481182657299e-06,1.3836237258146866e-06
2.635310411453247,1.4883851235936163e-06,1.4969887160987128e-06,1.3822450455336366e-06
2.7029645442962646,1.4806605577177834e-06,1.4883851235936163e-06,1.3802892908643116e-06
2.7672364711761475,1.473698603149387e-06,1.4806605577177834e-06,1.3783718486592988e-06
2.8205254077911377,1.467446281822049e-06,1.473698603149387e-06,1.3759927242062986e-06
2.8695764541625977,1.4618922250519972e-06,1.467446281822049e-06,1.3737451354245422e-06
2.906506299972534,1.4569059203495272e-06,1.4618922250519972e-06,1.3711447763853357e-06
2.9385390281677246,1.4524564448947785e-06,1.4569059203495272e-06,1.368661287415307e-06
2.957940101623535,1.4485294741461985e-06,1.4524564448947785e-06,1.365854927826149e-06
2.9719977378845215,1.4450556591327768e-06,1.4485294741461985e-06,1.363171804769081e-06
2.9735193252563477,1.4420736533793388e-06,1.4450556591327768e-06,1.360191504318209e-06
2.969754695892334,1.439501147615374e-06,1.4420736533793388e-06,1.3573327350968611e-06
2.9537148475646973,1.4373856629390502e-06,1.439501147615374e-06,1.35415677959827e-06
2.9326045513153076,1.4356930932990508e-06,1.4373856629390502e-06,1.3510770031643915e-06
2.8997867107391357,1.4344055898618535e-06,1.4356930932990508e-06,1.3476324056682643e-06
2.8624260425567627,1.4336070535136969e-06,1.4344055898618535e-06,1.344236011391331e-06
2.81441593170166,1.433246779924957e-06,1.4336070535136969e-06,1.3404508081293898e-06
2.762542486190796,1.4333903664009995e-06,1.433246779924957e-06,1.336642526439391e-06
2.7013986110687256,1.4340448615257628e-06,1.4333903664009995e-06,1.3323571010914748e-06
2.637131929397583,1.4352518746818532e-06,1.4340448615257628e-06,1.3279479844641173e-06
2.565065383911133,1.4370666576724034e-06,1.4352518746818532e-06,1.322918933510664e-06
2.4909698963165283,1.4396038068298367e-06,1.4370666576724034e-06,1.317666260547412e-06
2.4108736515045166,1.4428785561904078e-06,1.4396038068298367e-06,1.3116510899635614e-06
2.329874038696289,1.4470424503087997e-06,1.4428785561904078e-06,1.3052244867139962e-06
2.2445836067199707,1.4521774573950097e-06,1.4470424503087997e-06,1.2977845926798182e-06
2.1594722270965576,1.4584757082047872e-06,1.4521774573950097e-06,1.2896816770080477e-06
2.0718696117401123,1.4660727174486965e-06,1.4584757082047872e-06,1.280229525946197e-06
1.9855999946594238,1.475232920711278e-06,1.4660727174486965e-06,1.269754193344852e-06
1.8984755277633667,1.4862143871141598e-06,1.475232920711278e-06,1.2574380434671184e-06
1.8136537075042725,1.4993715922173578e-06,1.4862143871141598e-06,1.2435563121471205e-06
1.7295202016830444,1.5151306342886528e-06,1.4993715922173578e-06,1.2271149216758204e-06
1.6486637592315674,1.5339310266426764e-06,1.5151306342886528e-06,1.2082961120540858e-06
1.569968581199646,1.5564413615720696e-06,1.5339310266426764e-06,1.1858280686283251e-06
1.4954957962036133,1.583410266903229e-06,1.5564413615720696e-06,1.1597587672440568e-06
1.4244329929351807,1.6158442122105043e-06,1.583410266903229e-06,1.1284275842626812e-06
1.3584461212158203,1.6548716530451202e-06,1.6158442122105043e-06,1.0916207884292817e-06
1.297064185142517,1.702065105746442e-06,1.6548716530451202e-06,1.0470989764144178e-06
1.2415544986724854,1.7591505638847593e-06,1.702065105746442e-06,9.941632015397772e-07
1.1917413473129272,1.8285916212334996e-06,1.7591505638847593e-06,9.296531970903743e-07
1.1486430168151855,1.9132194211124443e-06,1.8285916212334996e-06,8.520986511939554e-07
1.1123244762420654,2.0169609342701733e-06,1.9132194211124443e-06,7.569043418698129e-07
1.0835930109024048,2.144287464034278e-06,2.0169609342701733e-06,6.412256539078953e-07
1.0628349781036377,2.3015463739284314e-06,2.144287464034278e-06,4.981774281986873e-07
1.0507547855377197,2.496182787581347e-06,2.3015463739284314e-06,3.2257833026960725e-07
1.0480449199676514,2.7385785870137624e-06,2.496182787581347e-06,1.0381083370702981e-07
1.0553404092788696,3.0409180453716544e-06,2.7385785870137624e-06,-1.6745057962452847e-07
1.073828935623169,3.4206534564873436e-06,3.0409180453716544e-06,-5.080420351077919e-07
1.104111909866333,3.898151589964982e-06,3.4206534564873436e-06,-9.344270210931427e-07
1.1480525732040405,4.5032493289909326e-06,3.898151589964982e-06,-1.474026589676214e-06
1.2062253952026367,5.270413566904608e-06,4.5032493289909326e-06,-2.1559440028795507e-06
1.281464695930481,6.251135346246883e-06,5.270413566904608e-06,-3.0259357117756736e-06
1.3743383884429932,7.504622317355825e-06,6.251135346246883e-06,-4.135513790970435e-06
1.4891530275344849,9.121618859353475e-06,7.504622317355825e-06,-5.562662863667356e-06
1.6263539791107178,1.1204898328287527e-05,9.121618859353475e-06,-7.399438345601084e-06
1.7925429344177246,1.3917262549512088e-05,1.1204898328287527e-05,-9.781415428733453e-06
1.9877105951309204,1.7438387658330612e-05,1.3917262549512088e-05,-1.2874189451395068e-05
2.2221593856811523,2.206510180258192e-05,1.7438387658330612e-05,-1.6917605535127223e-05
2.494847297668457,2.811455306073185e-05,2.206510180258192e-05,-2.22123198909685e-05
2.822143793106079,3.613737499108538e-05,2.811455306073185e-05,-2.918999598477967e-05
3.200671911239624,4.669480404118076e-05,3.613737499108538e-05,-3.840095814666711e-05
3.6569175720214844,6.0825197579106316e-05,4.669480404118076e-05,-5.06322794535663e-05
4.182556629180908,7.95165979070589e-05,6.0825197579106316e-05,-6.68973516440019e-05
4.8215012550354,0.0001047554105753079,7.95165979070589e-05,-8.864450501278043e-05
5.554929256439209,0.00013825163478031754,0.0001047554105753079,-0.00011774263111874461
6.4564971923828125,0.00018384461873210967,0.00013825163478031754,-0.00015686367987655103
7.4830780029296875,0.0002443644043523818,0.00018384461873210967,-0.00020942525588907301
8.755491256713867,0.0003272470785304904,0.0002443644043523818,-0.0002803049865178764
10.16204833984375,0.00043669913429766893,0.0003272470785304904,-0.00037558251642622054
11.877558708190918,0.0005869264714419842,0.00043669913429766893,-0.00050385418580845
13.55067253112793,0.0007824908243492246,0.0005869264714419842,-0.0006752265035174787
15.363762855529785,0.0010493400041013956,0.0007824908243492246,-0.000903567997738719
16.319061279296875,0.001386338146403432,0.0010493400041013956,-0.0012031311634927988
16.960979461669922,0.0018361291149631143,0.001386338146403432,-0.0015917846467345953
15.889904022216797,0.0023717572912573814,0.0018361291149631143,-0.002081484068185091
15.120946884155273,0.0030488434713333845,0.0023717572912573814,-0.002681504236534238
13.079331398010254,0.0037710838951170444,0.0030488434713333845,-0.003378508146852255
12.191703796386719,0.004580472595989704,0.0037710838951170444,-0.004139105789363384
10.501388549804688,0.0052766562439501286,0.004580472595989704,-0.004890511743724346
10.02940845489502,0.005857167299836874,0.0052766562439501286,-0.005528581328690052
9.053364753723145,0.006115725263953209,0.005857167299836874,-0.005946806166321039
9.023707389831543,0.006043946836143732,0.006115725263953209,-0.006042724009603262
8.873967170715332,0.005654121749103069,0.006043946836143732,-0.00581095926463604
9.255926132202148,0.004978923127055168,0.005654121749103069,-0.005278455093502998
10.037433624267578,0.004236421547830105,0.004978923127055168,-0.004573257640004158
10.722874641418457,0.003429785603657365,0.004236421547830105,-0.0037983828224241734
11.98180103302002,0.002747426275163889,0.003429785603657365,-0.0030611285474151373
12.324249267578125,0.002133023925125599,0.002747426275163889,-0.002414616523310542
12.167889595031738,0.0016664372524246573,0.002133023925125599,-0.001880371244624257
11.608542442321777,0.0012825601734220982,0.0016664372524246573,-0.0014577724505215883
10.18064022064209,0.001001671189442277,0.0012825601734220982,-0.0011291695991531014
9.44279956817627,0.0007790820673108101,0.001001671189442277,-0.0008795326575636864
8.177526473999023,0.0006165662198327482,0.0007790820673108101,-0.0006889640935696661
7.582458019256592,0.0004889949923381209,0.0006165662198327482,-0.0005452882614918053
6.708986282348633,0.00039458941319026053,0.0004889949923381209,-0.00043530843686312437
6.249861717224121,0.00032015336910262704,0.00039458941319026053,-0.00035171775380149484
5.651679992675781,0.00026399653870612383,0.00032015336910262704,-0.0002869454910978675
5.294000625610352,0.0002192444371758029,0.00026399653870612383,-0.00023699132725596428
4.870327472686768,0.00018478883430361748,0.0002192444371758029,-0.0001976727944565937
4.5901312828063965,0.00015697817434556782,0.00018478883430361748,-0.00016684841830283403
4.2803850173950195,0.00013515252794604748,0.00015697817434556782,-0.0001421940978616476
4.0609612464904785,0.00011731035192497075,0.00013515252794604748,-0.0001225578598678112
3.829632520675659,0.00010307063348591328,0.00011731035192497075,-0.00010661610576789826
3.658693552017212,9.12978284759447e-05,0.00010307063348591328,-9.374182991450652e-05
3.4841179847717285,8.17723193904385e-05,9.12978284759447e-05,-8.315572631545365e-05
3.3522911071777344,7.382751209661365e-05,8.17723193904385e-05,-7.451247074641287e-05
3.220496654510498,6.733617919962853e-05,7.382751209661365e-05,-6.73361646477133e-05
3.1206419467926025,6.189451232785359e-05,6.733617919962853e-05,-6.143629434518516e-05
3.022277355194092,5.7428238505963236e-05,6.189451232785359e-05,-5.651095125358552e-05
2.9489905834198,5.3687021136283875e-05,5.7428238505963236e-05,-5.245736247161403e-05
2.877678155899048,5.0626804295461625e-05,5.3687021136283875e-05,-4.90768943564035e-05
2.8269405364990234,4.8090514610521495e-05,5.0626804295461625e-05,-4.6317662054207176e-05
2.7782251834869385,4.605176945915446e-05,4.8090514610521495e-05,-4.404471110319719e-05
2.7472081184387207,4.441225610207766e-05,4.605176945915446e-05,-4.223691939841956e-05
2.718069553375244,4.3155825551366434e-05,4.441225610207766e-05,-4.0799503040034324e-05
2.704871654510498,4.222415736876428e-05,4.3155825551366434e-05,-3.9731294236844406e-05
2.6934611797332764,4.160716343903914e-05,4.222415736876428e-05,-3.896465932484716e-05
2.6970114707946777,4.127492502448149e-05,4.160716343903914e-05,-3.8511854654643685e-05
2.702291965484619,4.1220941056963056e-05,4.127492502448149e-05,-3.832422225968912e-05
2.7222259044647217,4.143845580983907e-05,4.1220941056963056e-05,-3.842468140646815e-05
2.7439374923706055,4.192297637928277e-05,4.143845580983907e-05,-3.8779322494519874e-05
2.7806458473205566,4.268855263944715e-05,4.192297637928277e-05,-3.942066905437969e-05
2.819293975830078,4.373155388748273e-05,4.268855263944715e-05,-4.0327075112145394e-05
2.8738207817077637,4.508784331846982e-05,4.373155388748273e-05,-4.1541024984326214e-05
2.9305286407470703,4.675429590861313e-05,4.508784331846982e-05,-4.305299080442637e-05
3.004643440246582,4.879172774963081e-05,4.675429590861313e-05,-4.491741128731519e-05
3.08131742477417,5.119665729580447e-05,4.879172774963081e-05,-4.713767339126207e-05
3.1775848865509033,5.4061551054473966e-05,5.119665729580447e-05,-4.978321521775797e-05
3.276899576187134,5.738180334446952e-05,5.4061551054473966e-05,-5.287316162139177e-05
3.398848533630371,6.129244866315275e-05,5.738180334446952e-05,-5.6497192417737097e-05
3.524425745010376,6.578649481525645e-05,6.129244866315275e-05,-6.069485971238464e-05
3.6766202449798584,7.105828262865543e-05,6.578649481525645e-05,-6.558361928910017e-05
3.833164691925049,7.709530473221093e-05,7.105828262865543e-05,-7.123072282411158e-05
4.0216145515441895,8.417630306212232e-05,7.709530473221093e-05,-7.77918758103624e-05
4.21512508392334,9.227839473169297e-05,8.417630306212232e-05,-8.537257963325828e-05
4.447371959686279,0.00010180342360399663,9.227839473169297e-05,-9.418266563443467e-05
4.685436248779297,0.00011270635877735913,0.00010180342360399663,-0.00010438094614073634
4.971174716949463,0.00012556984438560903,0.00011270635877735913,-0.00011625230399658903
5.263128757476807,0.00014030520105734468,0.00012556984438560903,-0.00013002917694393545
5.614269733428955,0.00015776310465298593,0.00014030520105734468,-0.00014610102516599
5.971648216247559,0.00017776910681277514,0.00015776310465298593,-0.00016480109479743987
6.402821063995361,0.00020157138351351023,0.00017776910681277514,-0.0001866608508862555
6.838869094848633,0.00022882876510266215,0.00020157138351351023,-0.0002121461438946426
7.366620063781738,0.0002613761753309518,0.00022882876510266215,-0.00024197465972974896
7.89469051361084,0.0002985516912303865,0.0002613761753309518,-0.0002767751575447619
8.535332679748535,0.00034304766450077295,0.0002985516912303865,-0.000317494006594643
9.164735794067383,0.0003935971762984991,0.00034304766450077295,-0.0003649363643489778
9.926901817321777,0.00045411568135023117,0.0003935971762984991,-0.00042029324686154723
10.650738716125488,0.0005222237668931484,0.00045411568135023117,-0.0004845063667744398
11.519350051879883,0.0006035075639374554,0.0005222237668931484,-0.0005589470383711159
12.290628433227539,0.0006936145946383476,0.0006035075639374554,-0.0006445288890972733
13.198657035827637,0.0008002639515325427,0.0006936145946383476,-0.0007425626390613616
13.899627685546875,0.0009158067987300456,0.0008002639515325427,-0.0008535496308468282
14.709057807922363,0.0010503965895622969,0.0009158067987300456,-0.0009781931294128299
15.156485557556152,0.0011913548223674297,0.0010503965895622969,-0.0011158932466059923
15.704511642456055,0.0013511036522686481,0.0011913548223674297,-0.0012657976476475596
15.76122760772705,0.0015103649348020554,0.0013511036522686481,-0.0014252993278205395
15.985519409179688,0.0016829145606607199,0.0015103649348020554,-0.0015908279456198215
15.700214385986328,0.0018429026240482926,0.0016829145606607199,-0.0017571770586073399
15.699831008911133,0.0020037891808897257,0.0018429026240482926,-0.0019174203043803573
15.282365798950195,0.002136790193617344,0.0020037891808897257,-0.002064492553472519
15.212739944458008,0.0022531505674123764,0.002136790193617344,-0.0021891952492296696
14.88481616973877,0.002329045906662941,0.0022531505674123764,-0.0022854343988001347
14.849637031555176,0.0023720101453363895,0.002329045906662941,-0.002344996202737093
14.748600959777832,0.002372052753344178,0.0023720101453363895,-0.0023665730841457844
14.775135040283203,0.002331953030079603,0.002372052753344178,-0.0023466162383556366
14.923795700073242,0.002259276108816266,0.002331953030079603,-0.0022903296630829573
14.968913078308105,0.0021512447856366634,0.002259276108816266,-0.0021999101154506207
15.255918502807617,0.002028662245720625,0.0021512447856366634,-0.0020848186686635017
15.22818374633789,0.001883233431726694,0.002028662245720625,-0.0019506800454109907
15.414095878601074,0.0017404148820787668,0.001883233431726694,-0.001806892454624176
15.220525741577148,0.00158794061280787,0.0017404148820787668,-0.0016591541934758425
15.080608367919922,0.0014489260502159595,0.00158794061280787,-0.0015137961599975824
14.712418556213379,0.0013096672482788563,0.0014489260502159595,-0.001374659244902432
14.228575706481934,0.0011879635276272893,0.0013096672482788563,-0.0012445349711924791
13.762338638305664,0.001070924918167293,0.0011879635276272893,-0.001125240232795477
13.095805168151855,0.0009710411541163921,0.001070924918167293,-0.0010170619934797287
12.621931076049805,0.0008774731541052461,0.0009710411541163921,-0.0009204511879943311
11.939626693725586,0.0007985960110090673,0.0008774731541052461,-0.0008344301022589207
11.509403228759766,0.000725927297025919,0.0007985960110090673,-0.0007587787695229053
10.900274276733398,0.0006650023860856891,0.000725927297025919,-0.0006921142339706421
10.53307819366455,0.0006094647105783224,0.0006650023860856891,-0.0006339937681332231
10.023735046386719,0.0005629885708913207,0.0006094647105783224,-0.000583067478146404
9.721732139587402,0.00052092713303864,0.0005629885708913207,-0.0005388926947489381
9.30950927734375,0.0004857532330788672,0.00052092713303864,-0.0005003198748454452
9.068188667297363,0.000454113760497421,0.0004857532330788672,-0.0004669902555178851
8.741177558898926,0.0004276963882148266,0.000454113760497421,-0.00043798310798592865
8.554398536682129,0.0004041021456941962,0.0004276963882148266,-0.0004130398156121373
8.299654960632324,0.00038449460407719016,0.0004041021456941962,-0.0003914451808668673
8.16186237335205,0.0003671708982437849,0.00038449460407719016,-0.00037303060526028275
7.968113899230957,0.00035293365363031626,0.0003671708982437849,-0.00035724701592698693
7.8743767738342285,0.00034059130121022463,0.00035293365363031626,-0.00034399947617202997
7.732817649841309,0.0003306849393993616,0.00034059130121022463,-0.0003328663296997547
7.679262161254883,0.0003224079846404493,0.0003306849393993616,-0.0003238102945033461
7.582961082458496,0.0003161028726026416,0.0003224079846404493,-0.0003165070083923638
7.566558837890625,0.0003112609847448766,0.0003161028726026416,-0.00031096398015506566
7.510832786560059,0.00030806404538452625,0.0003112609847448766,-0.00030693048029206693
7.529753684997559,0.000306247005937621,0.00030806404538452625,-0.00030445001902990043
7.510985851287842,0.0003058518632315099,0.000306247005937621,-0.00030332879396155477
7.563945293426514,0.0003068232617806643,0.0003058518632315099,-0.0003036401467397809
7.579855442047119,0.00030907016480341554,0.0003068232617806643,-0.0003052336978726089
7.6663408279418945,0.0003127303207293153,0.00030907016480341554,-0.00030820752726867795
7.715453147888184,0.0003175798337906599,0.0003127303207293153,-0.00031244661659002304
7.835384845733643,0.00032394719892181456,0.0003175798337906599,-0.0003180724452249706
7.916865825653076,0.00033146224450320005,0.00032394719892181456,-0.0003249979636166245
8.070704460144043,0.0003406530886422843,0.00033146224450320005,-0.00033336528576910496
8.184200286865234,0.0003509818052407354,0.0003406530886422843,-0.0003431096556596458
8.372529029846191,0.0003631954896263778,0.0003509818052407354,-0.00035439187195152044
8.517630577087402,0.00037655647611245513,0.0003631954896263778,-0.00036716420436277986
8.740731239318848,0.00039205822395160794,0.00037655647611245513,-0.00038160261465236545
8.916898727416992,0.00040872005047276616,0.00039205822395160794,-0.0003976700536441058
9.174796104431152,0.00042781917727552354,0.00040872005047276616,-0.00041555307689122856
9.380716323852539,0.00044807366793975234,0.00042781917727552354,-0.000435216526966542
9.672050476074219,0.00047108528087846935,0.00044807366793975234,-0.00045684693031944335
9.905348777770996,0.0004952017916366458,0.00047108528087846935,-0.00048039923422038555
10.226813316345215,0.0005223957123234868,0.0004952017916366458,-0.0005060459952801466
10.482715606689453,0.0005505613517016172,0.0005223957123234868,-0.0005337162292562425
10.828801155090332,0.0005820817314088345,0.0005505613517016172,-0.0005635449197143316
11.100566864013672,0.0006143113714642823,0.0005820817314088345,-0.000595413672272116
11.461740493774414,0.0006500735180452466,0.0006143113714642823,-0.0006293897167779505
11.739306449890137,0.0006861032452434301,0.0006500735180452466,-0.0006652837037108839
12.103209495544434,0.0007256667013280094,0.0006861032452434301,-0.0007030563428997993
12.373936653137207,0.0007648303871974349,0.0007256667013280094,-0.0007424232317134738
12.724534034729004,0.0008072677301242948,0.0007648303871974349,-0.0007831978145986795
12.974051475524902,0.0008483888814225793,0.0008072677301242948,-0.0008249859674833715
13.29574203491211,0.0008921858971007168,0.0008483888814225793,-0.0008674206910654902
13.510961532592773,0.0009335228241980076,0.0008921858971007168,-0.0009100015740841627
13.787837028503418,0.0009765576105564833,0.0009335228241980076,-0.0009521676693111658
13.960481643676758,0.00101584626827389,0.0009765576105564833,-0.0009933471446856856
14.180810928344727,0.001055503380484879,0.00101584626827389,-0.001032806932926178
14.307701110839844,0.00109015847556293,0.001055503380484879,-0.0010699820704758167
14.468338966369629,0.001123621128499508,0.00109015847556293,-0.0011040357640013099
14.551691055297852,0.0011510752374306321,0.001123621128499508,-0.001134511549025774
14.651873588562012,0.0011757512111216784,0.0011510752374306321,-0.001160577405244112
14.696688652038574,0.0011938924435526133,0.0011757512111216784,-0.0011819993378594518
14.740472793579102,0.0012078969739377499,0.0011938924435526133,-0.0011980757117271423
14.75211238861084,0.0012154805008322,0.0012078969739377499,-0.0012088787043467164
14.744646072387695,0.0012180213816463947,0.0012154805008322,-0.0012139433529227972
14.723384857177734,0.0012149149551987648,0.0012180213816463947,-0.0012136658187955618
14.670536041259766,0.0012064343318343163,0.0012149149551987648,-0.0012078715953975916
14.613031387329102,0.0011936142109334469,0.0012064343318343163,-0.0011972244828939438
14.519004821777344,0.0011756527237594128,0.0011936142109334469,-0.0011818292550742626
14.421225547790527,0.0011549564078450203,0.0011756527237594128,-0.0011625037295743823
14.293526649475098,0.0011297883465886116,0.0011549564078450203,-0.0011395656038075686
14.152166366577148,0.0011035181814804673,0.0011297883465886116,-0.001113850506953895
13.998255729675293,0.0010736926924437284,0.0011035181814804673,-0.0010857980232685804
13.816472053527832,0.0010442095808684826,0.0010736926924437284,-0.0010561483213678002
13.64564037322998,0.0010121525265276432,0.0010442095808684826,-0.001025377307087183
13.430368423461914,0.000981561141088605,0.0010121525265276432,-0.0009940569289028645
13.25173568725586,0.0009493069956079125,0.000981561141088605,-0.0009626380633562803
13.015295028686523,0.0009192832512781024,0.0009493069956079125,-0.0009315010393038392
12.837759971618652,0.0008883604314178228,0.0009192832512781024,-0.0009010367793962359
12.592971801757812,0.0008601036970503628,0.0008883604314178228,-0.0008714459254406393
12.424120903015137,0.0008315418381243944,0.0008601036970503628,-0.0008430500747635961
12.181646347045898,0.000805818650405854,0.0008315418381243944,-0.0008159024873748422
12.027826309204102,0.0007802242180332541,0.000805818650405854,-0.0007902607903815806
11.797383308410645,0.0007574511109851301,0.0007802242180332541,-0.000766067998483777
11.662142753601074,0.0007351100211963058,0.0007574511109851301,-0.000743530341424048
11.449567794799805,0.0007154534105211496,0.0007351100211963058,-0.0007225185399875045
11.33533763885498,0.0006964321946725249,0.0007154534105211496,-0.0007032003486528993
11.14509105682373,0.0006798886461183429,0.0006964321946725249,-0.0006854017847217619
11.053187370300293,0.0006641137879341841,0.0006798886461183429,-0.0006692638271488249
10.887358665466309,0.0006505802739411592,0.0006641137879341841,-0.000654590898193419
10.818182945251465,0.0006379046244546771,0.0006505802739411592,-0.0006415074458345771
10.676989555358887,0.0006272278260439634,0.0006379046244546771,-0.0006298103835433722
10.630680084228516,0.0006174702430143952,0.0006272278260439634,-0.0006196139147505164
10.514254570007324,0.0006094761192798615,0.0006174702430143952,-0.0006107158260419965
10.490017890930176,0.0006024485919624567,0.0006094761192798615,-0.0006032249657437205
10.397666931152344,0.000596966128796339,0.0006024485919624567,-0.0005969469784758985
10.394946098327637,0.0005924899596720934,0.000596966128796339,-0.0005919866962358356
10.324990272521973,0.0005893573397770524,0.0005924899596720934,-0.0005881587276235223
10.342961311340332,0.0005872698966413736,0.0005893573397770524,-0.0005855667986907065
10.294402122497559,0.00058633933076635,0.0005872698966413736,-0.0005840341909788549
10.331843376159668,0.000586492707952857,0.00058633933076635,-0.0005836625932715833
10.303145408630371,0.0005876323557458818,0.000586492707952857,-0.000584285706281662
10.358753204345703,0.0005898952949792147,0.0005876323557458818,-0.0005860027740709484
10.348246574401855,0.0005929814069531858,0.0005898952949792147,-0.0005886543658562005
10.420740127563477,0.0005972291110083461,0.0005929814069531858,-0.0005923358257859945
10.426724433898926,0.0006021424196660519,0.0005972291110083461,-0.0005968940677121282
10.514238357543945,0.0006082517211325467,0.0006021424196660519,-0.0006024185568094254
10.534948348999023,0.0006148685934022069,0.0006082517211325467,-0.0006087602814659476
10.636134147644043,0.0006227067206054926,0.0006148685934022069,-0.0006159998010843992
10.66912841796875,0.0006308895535767078,0.0006227067206054926,-0.0006239897338673472
10.781510353088379,0.0006403056904673576,0.0006308895535767078,-0.0006327999290078878
10.825175285339355,0.0006498953443951905,0.0006403056904673576,-0.0006422834703698754
10.946351051330566,0.0006607114337384701,0.0006498953443951905,-0.0006524957716464996
10.997716903686523,0.0006715169874951243,0.0006607114337384701,-0.0006632882868871093
11.125016212463379,0.0006835146341472864,0.0006715169874951243,-0.0006746981525793672
11.181676864624023,0.0006953052361495793,0.0006835146341472864,-0.0006865750765427947
11.312280654907227,0.0007082236697897315,0.0006953052361495793,-0.0006989368703216314
11.37157154083252,0.0007207253947854042,0.0007082236697897315,-0.0007116309134289622
11.502447128295898,0.0007342529715970159,0.0007207253947854042,-0.0007246520835906267
11.561105728149414,0.0007471446297131479,0.0007342529715970159,-0.0007378464797511697
11.688892364501953,0.0007609212771058083,0.0007471446297131479,-0.0007511865696869791
11.744897842407227,0.0007738429703749716,0.0007609212771058083,-0.000764521537348628
11.866276741027832,0.0007874698494561017,0.0007738429703749716,-0.0007778013241477311
11.916401863098145,0.0008000299567356706,0.0007874698494561017,-0.0007908811094239354
12.028761863708496,0.0008130825008265674,0.0008000299567356706,-0.0008036927902139723
12.071022033691406,0.0008248782833106816,0.0008130825008265674,-0.0008161036530509591
12.171881675720215,0.0008369267452508211,0.0008248782833106816,-0.0008280312176793814
12.204239845275879,0.0008475640206597745,0.0008369267452508211,-0.0008393609314225614
12.291220664978027,0.0008582022273913026,0.0008475640206597745,-0.000850004144012928
12.311788558959961,0.0008673236006870866,0.0008582022273913026,-0.0008598704589530826
12.384297370910645,0.0008761947974562645,0.0008673236006870866,-0.0008688726229593158
12.391855239868164,0.0008835035259835422,0.0008761947974562645,-0.0008769485866650939
12.448583602905273,0.0008903303532861173,0.0008835035259835422,-0.0008840224472805858
12.442647933959961,0.0008956184610724449,0.0008903303532861173,-0.0008900652173906565
12.483539581298828,0.0009002267615869641,0.0008956184610724449,-0.000895019737072289
12.46392822265625,0.0009033867390826344,0.0009002267615869641,-0.0008988884510472417
12.489350318908691,0.000905713764950633,0.0009033867390826344,-0.0009016383555717766
12.455885887145996,0.000906745670363307,0.000905713764950633,-0.0009033015230670571
12.467741966247559,0.0009068440413102508,0.000906745670363307,-0.0009038735297508538
12.421144485473633,0.0009058526484295726,0.0009068440413102508,-0.000903409905731678
12.420327186584473,0.0009038837160915136,0.0009058526484295726,-0.0009019369026646018
12.361471176147461,0.000901065650396049,0.0009038837160915136,-0.0008995254756882787
12.349538803100586,0.0008972762734629214,0.000901065650396049,-0.000896229175850749
12.279925346374512,0.0008928943425416946,0.0008972762734629214,-0.0008921248954720795
12.2594633102417,0.000887594127561897,0.0008928943425416946,-0.0008872918551787734
12.18039321899414,0.0008819590439088643,0.000887594127561897,-0.0008818047353997827
12.153454780578613,0.0008754914160817862,0.0008819590439088643,-0.0008757620817050338
12.067044258117676,0.0008689345559105277,0.0008754914160817862,-0.0008692297269590199
12.03562068939209,0.0008616576669737697,0.0008689345559105277,-0.0008623221656307578
11.943867683410645,0.0008545072632841766,0.0008616576669737697,-0.0008550877682864666
11.910070419311523,0.0008467636071145535,0.0008545072632841766,-0.0008476507500745356
11.81501293182373,0.0008393300231546164,0.0008467636071145535,-0.0008400406804867089
11.780951499938965,0.0008314357837662101,0.0008393300231546164,-0.0008323875954374671
11.684226989746094,0.0008239978342317045,0.0008314357837662101,-0.0008246991783380508
11.651631355285645,0.000816230196505785,0.0008239978342317045,-0.0008171079098246992
11.5557222366333,0.0008090274059213698,0.000816230196505785,-0.0008095998200587928
11.525971412658691,0.0008016192587092519,0.0008090274059213698,-0.0008023064583539963
11.432282447814941,0.0007948480197228491,0.0008016192587092519,-0.0007951932493597269
11.406444549560547,0.0007879876648075879,0.0007948480197228491,-0.0007883899961598217
11.316514015197754,0.000781805778387934,0.0007879876648075879,-0.000781844777520746
11.295738220214844,0.0007756403647363186,0.000781805778387934,-0.0007756840786896646
11.210702896118164,0.0007701657596044242,0.0007756403647363186,-0.0007698395056650043
11.19565200805664,0.0007648014579899609,0.0007701657596044242,-0.0007644331781193614
11.11670970916748,0.0007601179531775415,0.0007648014579899609,-0.0007593844784423709
11.1079683303833,0.0007556265336461365,0.0007601179531775415,-0.000754810287617147
11.03506851196289,0.0007517870981246233,0.0007556265336461365,-0.000750619568862021
11.033004760742188,0.0007482111686840653,0.0007517870981246233,-0.000746925245039165
10.966641426086426,0.000745243625715375,0.0007482111686840653,-0.000743627839256078
10.97121810913086,0.0007426009979099035,0.000745243625715375,-0.0007408360252156854
10.912001609802246,0.00074051134288311,0.0007426009979099035,-0.000738444272428751
10.92331600189209,0.0007387973600998521,0.00074051134288311,-0.0007365555502474308
10.870552062988281,0.0007375719724223018,0.0007387973600998521,-0.000735060079023242
10.88853931427002,0.0007367643993347883,0.0007375719724223018,-0.0007340565789490938
10.84227466583252,0.0007363740587607026,0.0007367643993347883,-0.0007334318361245096
10.866118431091309,0.000736434361897409,0.0007363740587607026,-0.0007332793902605772
10.826385498046875,0.000736837275326252,0.000736434361897409,-0.0007334855035878718
10.855826377868652,0.0007377153960987926,0.000736837275326252,-0.0007341382442973554
10.821683883666992,0.000738855975214392,0.0007377153960987926,-0.0007351221865974367
10.856130599975586,0.0007404870120808482,0.000738855975214392,-0.0007365198689512908
10.826960563659668,0.0007422991329804063,0.0007404870120808482,-0.0007382161566056311
10.865974426269531,0.0007446070667356253,0.0007422991329804063,-0.0007402878254652023
10.841522216796875,0.0007470133132301271,0.0007446070667356253,-0.0007426200318150222
10.883749961853027,0.0007499133935198188,0.0007470133132301271,-0.0007452841964550316
10.863025665283203,0.0007528300629928708,0.0007499133935198188,-0.0007481679785996675
10.908235549926758,0.0007562281098216772,0.0007528300629928708,-0.0007513360469602048
10.890437126159668,0.000759561313316226,0.0007562281098216772,-0.0007546773413196206
10.93749713897705,0.0007633547065779567,0.000759561313316226,-0.000758250942453742
10.921754837036133,0.000767005083616823,0.0007633547065779567,-0.0007619487005285919
10.97010612487793,0.0007710864883847535,0.000767005083616823,-0.0007658246322534978
10.95573616027832,0.0007749502547085285,0.0007710864883847535,-0.0007697733817622066
11.004303932189941,0.000779207213781774,0.0007749502547085285,-0.0007738434360362589
10.990488052368164,0.0007831789553165436,0.000779207213781774,-0.0007779341540299356
11.038853645324707,0.0007874983130022883,0.0007831789553165436,-0.0007820893079042435
11.024798393249512,0.0007914723828434944,0.0007874983130022883,-0.0007862125057727098
11.071534156799316,0.0007957424968481064,0.0007914723828434944,-0.0007903437945060432
11.056639671325684,0.0007996157510206103,0.0007957424968481064,-0.0007943921373225749
11.101659774780273,0.0008037303341552615,0.0007996157510206103,-0.0007983951945789158
11.085002899169922,0.0008074071374721825,0.0008037303341552615,-0.0008022674592211843
11.127490043640137,0.0008112659561447799,0.0008074071374721825,-0.0008060442632995546
11.108668327331543,0.0008146580075845122,0.0008112659561447799,-0.0008096462697722018
11.148205757141113,0.0008181739831343293,0.0008146580075845122,-0.0008131092181429267
11.127071380615234,0.0008212077664211392,0.0008181739831343293,-0.000816360698081553
11.163198471069336,0.0008243077318184078,0.0008212077664211392,-0.0008194365072995424
11.139103889465332,0.0008269211975857615,0.0008243077318184078,-0.0008222696487791836
11.171606063842773,0.0008295453735627234,0.0008269211975857615,-0.0008248973754234612
11.144463539123535,0.0008316931780427694,0.0008295453735627234,-0.0008272597333416343
11.173177719116211,0.0008338044281117618,0.0008316931780427694,-0.0008293981663882732
11.142645835876465,0.000835461774840951,0.0008338044281117618,-0.0008312585414387286
11.167562484741211,0.0008370390860363841,0.000835461774840951,-0.0008328848052769899
11.133833885192871,0.0008381959632970393,0.0008370390860363841,-0.0008342277724295855
11.155176162719727,0.0008392395102418959,0.0008381959632970393,-0.0008353370358236134
11.118122100830078,0.0008399045327678323,0.0008392395102418959,-0.0008361669024452567
11.136161804199219,0.0008404306136071682,0.0008399045327678323,-0.0008367716800421476
11.096085548400879,0.0008406275883316994,0.0008404306136071682,-0.000837108469568193
11.111051559448242,0.0008406690321862698,0.0008406275883316994,-0.0008372370502911508
11.06815242767334,0.0008404364925809205,0.0008406690321862698,-0.0008371164440177381
11.080322265625,0.0008400416700169444,0.0008404364925809205,-0.0008368122507818043
11.035009384155273,0.0008394296746701002,0.0008400416700169444,-0.0008362835505977273
11.045084953308105,0.0008386553963646293,0.0008394296746701002,-0.0008356001926586032
10.99752140045166,0.0008377203484997153,0.0008386553963646293,-0.000834719801787287
11.005729675292969,0.0008366307592950761,0.0008377203484997153,-0.0008337174076586962
10.956583976745605,0.0008354365127161145,0.0008366307592950761,-0.0008325495291501284
10.963016510009766,0.0008341019856743515,0.0008354365127161145,-0.0008312950376421213
10.9127836227417,0.000832714606076479,0.0008341019856743515,-0.0008299078908748925
10.918549537658691,0.0008312074933201075,0.000832714606076479,-0.0008284708601422608
10.867443084716797,0.0008296934538520873,0.0008312074933201075,-0.0008269337704405189
10.872628211975098,0.0008280838374048471,0.0008296934538520873,-0.0008253822452388704
10.82112979888916,0.0008265080396085978,0.0008280838374048471,-0.000823762733489275
10.826263427734375,0.0008248637896031141,0.0008265080396085978,-0.0008221631869673729
10.775124549865723,0.0008232867112383246,0.0008248637896031141,-0.0008205256308428943
10.780384063720703,0.0008216688875108957,0.0008232867112383246,-0.0008189387153834105
10.729509353637695,0.0008201438467949629,0.0008216688875108957,-0.0008173400419764221
10.735489845275879,0.0008186097256839275,0.0008201438467949629,-0.0008158211130648851
10.685303688049316,0.0008171879453584552,0.0008186097256839275,-0.0008143156301230192
10.69205093383789,0.0008157846750691533,0.0008171879453584552,-0.0008129137568175793
10.643280982971191,0.0008145049796439707,0.0008157846750691533,-0.0008115448290482163
10.651324272155762,0.0008132733055390418,0.0008145049796439707,-0.00081029994180426
10.603452682495117,0.0008121703867800534,0.0008132733055390418,-0.0008091047639027238
10.612828254699707,0.0008111422648653388,0.0008121703867800534,-0.0008080500992946327
10.566610336303711,0.000810240744613111,0.0008111422648653388,-0.0008070573676377535
10.577351570129395,0.000809440272860229,0.000810240744613111,-0.0008062171400524676
10.532649040222168,0.0008087604655884206,0.000809440272860229,-0.0008054489735513926
10.54494857788086,0.0008082036511041224,0.0008087604655884206,-0.0008048414019867778
10.502232551574707,0.0008077555103227496,0.0008082036511041224,-0.0008043110137805343
10.515936851501465,0.0008074510842561722,0.0008077555103227496,-0.0008039453532546759
10.474757194519043,0.0008072388591244817,0.0008074510842561722,-0.0008036589133553207
10.489828109741211,0.0008071871125139296,0.0008072388591244817,-0.0008035374339669943
10.45036506652832,0.0008072086493484676,0.0008071871125139296,-0.0008034941856749356
10.467103958129883,0.0008074052748270333,0.0008072086493484676,-0.0008036138024181128
10.42920970916748,0.0008076537633314729,0.0008074052748270333,-0.0008038081577979028
10.447208404541016,0.0008080870611593127,0.0008076537633314729,-0.0008041594410315156
10.410890579223633,0.0008085476001724601,0.0008080870611593127,-0.0008045781869441271
10.43004035949707,0.0008092009229585528,0.0008085476001724601,-0.0008051453623920679
10.395297050476074,0.0008098573889583349,0.0008092009229585528,-0.0008057721424847841
10.415303230285645,0.0008107107714749873,0.0008098573889583349,-0.0008065371075645089
10.381814956665039,0.000811541045550257,0.0008107107714749873,-0.0008073508506640792
10.402752876281738,0.0008125692256726325,0.000811541045550257,-0.000808290031272918
10.370348930358887,0.0008135493844747543,0.0008125692256726325,-0.0008092661155387759
10.391886711120605,0.0008147255866788328,0.0008135493844747543,-0.0008103540749289095
10.360465049743652,0.000815829262137413,0.0008147255866788328,-0.0008114660158753395
10.38244342803955,0.0008171232766471803,0.000815829262137413,-0.000812674465123564
10.35180950164795,0.000818321539554745,0.0008171232766471803,-0.000813892693258822
10.373997688293457,0.0008197034476324916,0.000818321539554745,-0.000815192237496376
10.343886375427246,0.0008209680672734976,0.0008197034476324916,-0.0008164875907823443
10.366119384765625,0.0008224057382903993,0.0008209680672734976,-0.0008178480784408748
10.336420059204102,0.0008237074944190681,0.0008224057382903993,-0.000819189939647913
10.358553886413574,0.0008251717081293464,0.0008237074944190681,-0.0008205821504816413
10.32886028289795,0.0008264837670139968,0.0008251717081293464,-0.0008219422888942063
10.350672721862793,0.0008279449539259076,0.0008264837670139968,-0.0008233380503952503
10.32109546661377,0.0008292408310808241,0.0008279449539259076,-0.0008246886427514255
10.342535018920898,0.0008306721574626863,0.0008292408310808241,-0.0008260614122264087
10.312850952148438,0.0008319281041622162,0.0008306721574626863,-0.0008273770799860358
10.333531379699707,0.0008333039004355669,0.0008319281041622162,-0.0008287018863484263
10.303568840026855,0.0008344973321072757,0.0008333039004355669,-0.0008299585315398872
10.32359504699707,0.0008357964106835425,0.0008344973321072757,-0.0008312137215398252
10.293217658996582,0.0008369103306904435,0.0008357964106835425,-0.0008323921356350183
10.312450408935547,0.0008381155785173178,0.0008369103306904435,-0.0008335605962201953
10.281576156616211,0.0008391347364522517,0.0008381155785173178,-0.0008346446556970477
10.300081253051758,0.0008402314269915223,0.0008391347364522517,-0.0008357114857062697
10.268806457519531,0.0008411456365138292,0.0008402314269915223,-0.0008366887923330069
10.286120414733887,0.0008421245729550719,0.0008411456365138292,-0.0008376440382562578
10.25422477722168,0.0008429264998994768,0.0008421245729550719,-0.000838506210129708
10.270764350891113,0.0008437812211923301,0.0008429264998994768,-0.0008393432945013046
10.238237380981445,0.0008444673730991781,0.0008437812211923301,-0.0008400853257626295
10.25396728515625,0.0008451977046206594,0.0008444673730991781,-0.0008408023859374225
10.221118927001953,0.0008457687217742205,0.0008451977046206594,-0.0008414246840402484
10.235786437988281,0.0008463745471090078,0.0008457687217742205,-0.0008420217782258987
10.202422142028809,0.0008468336891382933,0.0008463745471090078,-0.0008425258565694094
10.216296195983887,0.0008473220514133573,0.0008468336891382933,-0.0008430082816630602
10.1824312210083,0.0008476765360683203,0.0008473220514133573,-0.0008434011251665652
10.195531845092773,0.0008480561664327979,0.0008476765360683203,-0.0008437768556177616
10.161125183105469,0.0008483157143928111,0.0008480561664327979,-0.0008440676610916853
10.173524856567383,0.0008485981379635632,0.0008483157143928111,-0.0008443472906947136
10.138900756835938,0.0008487735758535564,0.0008485981379635632,-0.000844547466840595
10.150784492492676,0.000848970958031714,0.0008487735758535564,-0.000844742578919977
10.115914344787598,0.0008490749169141054,0.000848970958031714,-0.0008448643493466079
10.12712287902832,0.0008492025081068277,0.0008490749169141054,-0.0008449886809103191
10.092177391052246,0.0008492509368807077,0.0008492025081068277,-0.0008450477616861463
10.103306770324707,0.0008493246859870851,0.0008492509368807077,-0.0008451176690869033
10.068115234375,0.0008493305067531765,0.0008493246859870851,-0.0008451283210888505
10.078665733337402,0.0008493671775795519,0.0008493305067531765,-0.0008451581234112382
10.04361343383789,0.0008493468631058931,0.0008493671775795519,-0.0008451371686533093
10.053890228271484,0.0008493621135130525,0.0008493468631058931,-0.0008451431058347225
10.018983840942383,0.0008493288769386709,0.0008493621135130525,-0.0008451049216091633
10.029214859008789,0.0008493373752571642,0.0008493288769386709,-0.000845101079903543
9.994608879089355,0.0008493064669892192,0.0008493373752571642,-0.000845060683786869
10.004816055297852,0.0008493233472108841,0.0008493064669892192,-0.0008450621971860528
9.970514297485352,0.0008493074565194547,0.0008493233472108841,-0.0008450334426015615
9.98071575164795,0.0008493474451825023,0.0008493074565194547,-0.0008450539316982031
9.946784019470215,0.0008493584464304149,0.0008493474451825023,-0.0008450501482002437
9.957148551940918,0.0008494326029904187,0.0008493584464304149,-0.0008451011963188648
9.92337417602539,0.0008494807407259941,0.0008494326029904187,-0.0008451328030787408
9.934124946594238,0.0008495990186929703,0.0008494807407259941,-0.0008452245965600014
9.900823593139648,0.0008496923837810755,0.0008495990186929703,-0.000845300848595798
9.911543846130371,0.0008498638053424656,0.0008496923837810755,-0.0008454415947198868
9.878917694091797,0.0008500096155330539,0.0008498638053424656,-0.0008455707575194538
9.889878273010254,0.0008502403507009149,0.0008500096155330539,-0.0008457673247903585
9.857747077941895,0.0008504431461915374,0.0008502403507009149,-0.0008459545788355172
9.868942260742188,0.000850737327709794,0.0008504431461915374,-0.0008462112746201456
9.83725357055664,0.0008510001352988183,0.000850737327709794,-0.0008464601705782115
9.848687171936035,0.0008513592183589935,0.0008510001352988183,-0.0008467792649753392
9.817801475524902,0.0008516832021996379,0.0008513592183589935,-0.0008470913744531572
9.829428672790527,0.0008521102136000991,0.0008516832021996379,-0.000847474904730916
9.79898738861084,0.0008524965960532427,0.0008521102136000991,-0.0008478520903736353
9.810797691345215,0.0008529896731488407,0.0008524965960532427,-0.0008482997072860599
9.781131744384766,0.0008534356020390987,0.0008529896731488407,-0.0008487399318255484
9.793047904968262,0.0008539923001080751,0.0008534356020390987,-0.0008492489578202367
9.763699531555176,0.000854496902320534,0.0008539923001080751,-0.0008497501257807016
9.775959014892578,0.0008551141945645213,0.000854496902320534,-0.0008503188146278262
9.747108459472656,0.0008556710090488195,0.0008551141945645213,-0.0008508764440193772
9.759584426879883,0.0008563436567783356,0.0008556710090488195,-0.0008514988585375249
9.73133373260498,0.0008569494821131229,0.0008563436567783356,-0.0008521088166162372
9.743867874145508,0.00085767189739272,0.0008569494821131229,-0.0008527804748155177
9.715956687927246,0.0008583205635659397,0.00085767189739272,-0.0008534366497769952
9.728476524353027,0.0008590851211920381,0.0008583205635659397,-0.0008541506249457598
9.701048851013184,0.0008597696432843804,0.0008590851211920381,-0.0008548459154553711
9.713685035705566,0.0008605720358900726,0.0008597696432843804,-0.000855596677865833
9.686678886413574,0.0008612879319116473,0.0008605720358900726,-0.0008563266601413488
9.699227333068848,0.0008621189626865089,0.0008612879319116473,-0.0008571072830818594
9.672468185424805,0.0008628579089418054,0.0008621189626865089,-0.0008578630513511598
9.685016632080078,0.0008637114078737795,0.0008628579089418054,-0.0008586663752794266
9.658651351928711,0.00086446717614308,0.0008637114078737795,-0.0008594419341534376
9.67106819152832,0.000865335576236248,0.00086446717614308,-0.000860260974150151
9.644908905029297,0.000866102462168783,0.000865335576236248,-0.0008610495133325458
9.65725326538086,0.0008669801754876971,0.000866102462168783,-0.000861878739669919
9.631448745727539,0.0008677525911480188,0.0008669801754876971,-0.0008626748458482325
9.643476486206055,0.0008686330402269959,0.0008677525911480188,-0.000863507972098887
9.617812156677246,0.0008694054558873177,0.0008686330402269959,-0.0008643054170534015
9.629738807678223,0.0008702838094905019,0.0008694054558873177,-0.0008651374373584986
9.604422569274902,0.0008710511028766632,0.0008702838094905019,-0.0008659315062686801
9.616128921508789,0.0008719217148609459,0.0008710511028766632,-0.0008667570073157549
9.590785026550293,0.0008726805099286139,0.0008719217148609459,-0.0008675428107380867
9.602376937866211,0.000873540819156915,0.0008726805099286139,-0.0008683588821440935
9.577140808105469,0.0008742888458073139,0.000873540819156915,-0.0008691341499798
9.588517189025879,0.0008751362911425531,0.0008742888458073139,-0.0008699383470229805
9.563559532165527,0.0008758728508837521,0.0008751362911425531,-0.0008707016240805387
9.574605941772461,0.0008767075487412512,0.0008758728508837521,-0.0008714934810996056
9.549792289733887,0.0008774299640208483,0.0008767075487412512,-0.0008722433703951538
9.5606107711792,0.0008782485383562744,0.0008774299640208483,-0.0008730200352147222
9.53591251373291,0.0008789568673819304,0.0008782485383562744,-0.0008737548487260938
9.546628952026367,0.0008797611808404326,0.0008789568673819304,-0.0008745173690840602
9.52196216583252,0.0008804560638964176,0.0008797611808404326,-0.0008752382709644735
9.53249454498291,0.0008812464075163007,0.0008804560638964176,-0.0008759869961068034
9.508099555969238,0.0008819305221550167,0.0008812464075163007,-0.0008766957325860858
9.518383026123047,0.000882710621226579,0.0008819305221550167,-0.0008774338057264686
9.494210243225098,0.0008833851898089051,0.000882710621226579,-0.0008781327051110566
9.504332542419434,0.0008841552189551294,0.0008833851898089051,-0.000878860941156745
9.48018741607666,0.0008848215802572668,0.0008841552189551294,-0.0008795506437309086
9.489947319030762,0.0008855853811837733,0.0008848215802572668,-0.0008802713709883392
9.466025352478027,0.0008862481918185949,0.0008855853811837733,-0.000880956242326647
9.475954055786133,0.0008870106539689004,0.0008862481918185949,-0.000881674699485302
9.452299118041992,0.0008876737556420267,0.0008870106539689004,-0.0008823591633699834
9.462079048156738,0.0008884381386451423,0.0008876737556420267,-0.0008830786682665348
9.438677787780762,0.0008891050820238888,0.0008884381386451423,-0.0008837661007419229
9.448308944702148,0.0008898760424926877,0.0008891050820238888,-0.0008844906114973128
9.42509937286377,0.0008905509603209794,0.0008898760424926877,-0.000885185319930315
9.434660911560059,0.0008913329802453518,0.0008905509603209794,-0.0008859192603267729
9.411879539489746,0.0008920195396058261,0.0008913329802453518,-0.0008866255520842969
9.421422958374023,0.0008928169263526797,0.0008920195396058261,-0.0008873729384504259
9.398923873901367,0.0008935197256505489,0.0008928169263526797,-0.0008880950626917183
9.40847396850586,0.000894336961209774,0.0008935197256505489,-0.0008888604352250695
9.386216163635254,0.0008950591436587274,0.000894336961209774,-0.0008896021754480898
9.395796775817871,0.0008959006518125534,0.0008950591436587274,-0.0008903893176466227
9.37382984161377,0.0008966468740254641,0.0008959006518125534,-0.000891155272256583
9.383487701416016,0.0008975164964795113,0.0008966468740254641,-0.0008919683750718832
9.361926078796387,0.0008982892031781375,0.0008975164964795113,-0.0008927618036977947
9.371597290039062,0.0008991899667307734,0.0008982892031781375,-0.0008936036028899252
9.35048770904541,0.0008999936981126666,0.0008991899667307734,-0.0008944282890297472
9.360191345214844,0.0009009294444695115,0.0008999936981126666,-0.0008953029755502939
9.339345932006836,0.0009017646079882979,0.0009009294444695115,-0.0008961608400568366
9.349224090576172,0.0009027370833791792,0.0009017646079882979,-0.0008970696362666786
9.328896522521973,0.0009036078699864447,0.0009027370833791792,-0.0008979638805612922
9.338866233825684,0.0009046214399859309,0.0009036078699864447,-0.0008989109192043543
9.318745613098145,0.0009055295959115028,0.0009046214399859309,-0.0008998443372547626
9.328885078430176,0.0009065843187272549,0.0009055295959115028,-0.0009008306078612804
9.309333801269531,0.0009075301350094378,0.0009065843187272549,-0.0009018037235364318
9.319417953491211,0.0009086278732866049,0.0009075301350094378,-0.000902830099221319
9.300260543823242,0.0009096133871935308,0.0009086278732866049,-0.0009038446587510407
9.310528755187988,0.0009107553632929921,0.0009096133871935308,-0.0009049129439517856
9.29175853729248,0.000911780574824661,0.0009107553632929921,-0.0009059695876203477
9.302159309387207,0.0009129667887464166,0.000911780574824661,-0.0009070797823369503
9.2838773727417,0.0009140322217717767,0.0009129667887464166,-0.0009081788593903184
9.294361114501953,0.0009152630809694529,0.0009140322217717767,-0.000909331371076405
9.27645492553711,0.000916368153411895,0.0009152630809694529,-0.0009104727068915963
9.28719425201416,0.0009176426101475954,0.000916368153411895,-0.000911666895262897
9.269558906555176,0.0009187872637994587,0.0009176426101475954,-0.0009128497913479805
9.280253410339355,0.0009201064240187407,0.0009187872637994587,-0.000914085831027478
9.263261795043945,0.0009212903678417206,0.0009201064240187407,-0.0009153111604973674
9.274031639099121,0.000922652892768383,0.0009212903678417206,-0.0009165884112007916
9.257144927978516,0.0009238750790245831,0.000922652892768383,-0.0009178543696179986
9.268205642700195,0.0009252791060134768,0.0009238750790245831,-0.0009191716089844704
9.251964569091797,0.0009265383705496788,0.0009252791060134768,-0.0009204773232340813
9.263063430786133,0.0009279833757318556,0.0009265383705496788,-0.0009218334453180432
9.24705982208252,0.0009292792528867722,0.0009279833757318556,-0.0009231779258698225
9.258197784423828,0.0009307658765465021,0.0009292792528867722,-0.0009245729888789356
9.242645263671875,0.0009320965618826449,0.0009307658765465021,-0.0009259559446945786
9.253807067871094,0.0009336215443909168,0.0009320965618826449,-0.0009273874456994236
9.238550186157227,0.0009349869797006249,0.0009336215443909168,-0.0009288070141337812
9.250007629394531,0.0009365504374727607,0.0009349869797006249,-0.0009302753023803234
9.235081672668457,0.000937948701903224,0.0009365504374727607,-0.0009317306685261428
9.246453285217285,0.0009395482484251261,0.000937948701903224,-0.0009332331246696413
9.232020378112793,0.0009409782942384481,0.0009395482484251261,-0.0009347227751277387
9.243528366088867,0.000942614336963743,0.0009409782942384481,-0.0009362593409605324
9.229411125183105,0.000944075989536941,0.000942614336963743,-0.0009377831593155861
9.240925788879395,0.0009457470150664449,0.000944075989536941,-0.0009393529035151005
9.227217674255371,0.0009472401579841971,0.0009457470150664449,-0.0009409101912751794
9.23879337310791,0.0009489473304711282,0.0009472401579841971,-0.0009425136377103627
9.225345611572266,0.0009504720801487565,0.0009489473304711282,-0.000944104918744415
9.23712158203125,0.0009522147593088448,0.0009504720801487565,-0.0009457419509999454
9.224020957946777,0.0009537697769701481,0.0009522147593088448,-0.0009473662939853966
9.235753059387207,0.0009555471478961408,0.0009537697769701481,-0.000949035631492734
9.223072052001953,0.0009571337723173201,0.0009555471478961408,-0.0009506933856755495
9.234983444213867,0.0009589474648237228,0.0009571337723173201,-0.0009523967164568603
9.222553253173828,0.0009605658706277609,0.0009589474648237228,-0.0009540886385366321
9.234498977661133,0.0009624155936762691,0.0009605658706277609,-0.0009558257297612727
9.222454071044922,0.0009640652569942176,0.0009624155936762691,-0.0009575515286996961
9.234413146972656,0.0009659517090767622,0.0009640652569942176,-0.0009593224385753274
9.222851753234863,0.0009676340851001441,0.0009659517090767622,-0.0009610833367332816
9.234899520874023,0.000969558022916317,0.0009676340851001441,-0.0009628892876207829
9.223557472229004,0.000971273286268115,0.000969558022916317,-0.0009646854014135897
9.235743522644043,0.0009732357575558126,0.000971273286268115,-0.0009665270335972309
9.22486400604248,0.0009749861783348024,0.0009732357575558126,-0.0009683603420853615
9.237197875976562,0.0009769890457391739,0.0009749861783348024,-0.0009702397510409355
9.226659774780273,0.000978774856775999,0.0009769890457391739,-0.0009721111273393035
9.239097595214844,0.0009808193426579237,0.000978774856775999,-0.0009740289533510804
9.228716850280762,0.000982642057351768,0.0009808193426579237,-0.0009759395616129041
9.241381645202637,0.000984729384072125,0.000982642057351768,-0.0009778973180800676
9.231440544128418,0.0009865902829915285,0.000984729384072125,-0.0009798487881198525
9.244217872619629,0.0009887213818728924,0.0009865902829915285,-0.0009818474063649774
9.234623908996582,0.0009906215127557516,0.0009887213818728924,-0.0009838405530899763
9.247598648071289,0.0009927996434271336,0.0009906215127557516,-0.000985882361419499
9.238399505615234,0.0009947402868419886,0.0009927996434271336,-0.0009879195131361485
9.251405715942383,0.0009969651000574231,0.0009947402868419886,-0.0009900047443807125
9.242609977722168,0.0009989487007260323,0.0009969651000574231,-0.000992086948826909
9.25579833984375,0.0010012233396992087,0.0009989487007260323,-0.0009942185133695602
9.247448921203613,0.0010032504796981812,0.0010012233396992087,-0.0009963477496057749
9.260826110839844,0.0010055761085823178,0.0010032504796981812,-0.0009985265787690878
9.252696990966797,0.0010076486505568027,0.0010055761085823178,-0.0010007040109485388
9.266264915466309,0.001010026317089796,0.0010076486505568027,-0.0010029315017163754
9.258675575256348,0.001012144610285759,0.001010026317089796,-0.001005158293992281
9.272528648376465,0.0010145751293748617,0.001012144610285759,-0.0010074351448565722
9.265159606933594,0.0010167405707761645,0.0010145751293748617,-0.0010097119957208633
9.279074668884277,0.001019225805066526,0.0010167405707761645,-0.001012039603665471
9.272197723388672,0.001021438860334456,0.001019225805066526,-0.0010143679101020098
9.286319732666016,0.0010239803232252598,0.001021438860334456,-0.0010167474392801523
9.27989387512207,0.00102624308783561,0.0010239803232252598,-0.0010191290639340878
9.294133186340332,0.001028841594234109,0.00102624308783561,-0.0010215617949143052
9.28801441192627,0.0010311529040336609,0.001028841594234109,-0.001023996388539672
9.302542686462402,0.001033807173371315,0.0010311529040336609,-0.0010264813899993896
9.296867370605469,0.0010361685417592525,0.001033807173371315,-0.0010289691854268312
9.311739921569824,0.0010388805530965328,0.0010361685417592525,-0.0010315082035958767
9.306502342224121,0.0010412917472422123,0.0010388805530965328,-0.0010340501321479678
9.321354866027832,0.0010440616169944406,0.0010412917472422123,-0.0010366427013650537
9.316597938537598,0.0010465227533131838,0.0010440616169944406,-0.0010392388794571161
9.331565856933594,0.0010493509471416473,0.0010465227533131838,-0.0010418854653835297
9.327064514160156,0.0010518631897866726,0.0010493509471416473,-0.0010445364750921726
9.342329978942871,0.0010547504061833024,0.0010518631897866726,-0.0010472381254658103
9.338440895080566,0.0010573138715699315,0.0010547504061833024,-0.0010499447816982865
9.353867530822754,0.0010602599941194057,0.0010573138715699315,-0.0010527014965191483
9.350308418273926,0.0010628732852637768,0.0010602599941194057,-0.0010554627515375614
9.365975379943848,0.0010658762184903026,0.0010628732852637768,-0.00105827278457582
9.362695693969727,0.0010685385204851627,0.0010658762184903026,-0.0010610871249809861
9.378606796264648,0.0010715997777879238,0.0010685385204851627,-0.0010639508254826069
9.375700950622559,0.0010743129532784224,0.0010715997777879238,-0.0010668199975043535
9.391722679138184,0.0010774332331493497,0.0010743129532784224,-0.0010697385296225548
9.389362335205078,0.0010801964672282338,0.0010774332331493497,-0.0010726627660915256
9.405713081359863,0.0010833749547600746,0.0010801964672282338,-0.0010756355477496982
9.40371322631836,0.0010861880145967007,0.0010833749547600746,-0.0010786140337586403
9.420122146606445,0.0010894241277128458,0.0010861880145967007,-0.0010816403664648533
9.418564796447754,0.0010922860819846392,0.0010894241277128458,-0.0010846725199371576
9.435162544250488,0.0010955794714391232,0.0010922860819846392,-0.0010877519380301237
9.43404769897461,0.0010984910186380148,0.0010955794714391232,-0.001090837875381112
9.45088005065918,0.0011018423829227686,0.0010984910186380148,-0.0010939710773527622
9.449886322021484,0.0011048023588955402,0.0011018423829227686,-0.0010971102165058255
9.46694278717041,0.0011082100681960583,0.0011048023588955402,-0.0011002958053722978
9.466559410095215,0.0011112185893580317,0.0011082100681960583,-0.0011034880299121141
9.483841896057129,0.0011146828765049577,0.0011112185893580317,-0.0011067262385040522
9.48370361328125,0.0011177391279488802,0.0011146828765049577,-0.0011099707335233688
9.501123428344727,0.0011212605750188231,0.0011177391279488802,-0.001113261329010129
9.501321792602539,0.001124365720897913,0.0011212605750188231,-0.0011165591422468424
9.519011497497559,0.001127944327890873,0.001124365720897913,-0.0011199028231203556
9.519805908203125,0.0011310973204672337,0.001127944327890873,-0.001123253721743822
9.537580490112305,0.0011347320396453142,0.0011310973204672337,-0.0011266492074355483
9.538660049438477,0.0011379336938261986,0.0011347320396453142,-0.0011300527257844806
9.556750297546387,0.0011416265042498708,0.0011379336938261986,-0.0011335017625242472
9.558287620544434,0.0011448762379586697,0.0011416265042498708,-0.0011369588319212198
9.576461791992188,0.001148625393398106,0.0011448762379586697,-0.001140459906309843
9.578362464904785,0.0011519223917275667,0.001148625393398106,-0.0011439691297709942
9.596839904785156,0.0011557277757674456,0.0011519223917275667,-0.0011475221253931522
9.599149703979492,0.0011590732028707862,0.0011557277757674456,-0.0011510839685797691
9.617671966552734,0.0011629366781562567,0.0011590732028707862,-0.0011546900495886803
9.620433807373047,0.0011663306504487991,0.0011629366781562567,-0.0011583056766539812
9.639312744140625,0.001170253031887114,0.0011663306504487991,-0.0011619656579568982
9.642438888549805,0.001173696480691433,0.001170253031887114,-0.0011656357673928142
9.661404609680176,0.0011776769533753395,0.001173696480691433,-0.0011693494161590934
9.664977073669434,0.0011811687145382166,0.0011776769533753395,-0.0011730731930583715
9.684159278869629,0.0011852070456370711,0.0011811687145382166,-0.0011768399272114038
9.687997817993164,0.0011887472355738282,0.0011852070456370711,-0.0011806171387434006
9.70739459991455,0.0011928428430110216,0.0011887472355738282,-0.0011844367254525423
9.711724281311035,0.001196432625874877,0.0011928428430110216,-0.001188267837278545
9.73121166229248,0.0012005885364487767,0.001196432625874877,-0.0011921422556042671
9.735899925231934,0.0012042284943163395,0.0012005885364487767,-0.0011960288975387812
9.755922317504883,0.0012084442423656583,0.0012042284943163395,-0.001199958729557693
9.760964393615723,0.0012121337931603193,0.0012084442423656583,-0.0012039004359394312
9.781026840209961,0.0012164090294390917,0.0012121337931603193,-0.0012078846339136362
9.7865571975708,0.0012201487552374601,0.0012164090294390917,-0.0012118816375732422
9.806793212890625,0.0012244832469150424,0.0012201487552374601,-0.0012159205507487059
9.812808990478516,0.001228272682055831,0.0012244832469150424,-0.0012199725024402142
9.833130836486816,0.0012326675932854414,0.001228272682055831,-0.0012240663636475801
9.839584350585938,0.0012365065049380064,0.0012326675932854414,-0.001228173729032278
9.860302925109863,0.0012409607879817486,0.0012365065049380064,-0.0012323221890255809
9.867196083068848,0.0012448499910533428,0.0012409607879817486,-0.0012364848516881466
9.887998580932617,0.0012493646936491132,0.0012448499910533428,-0.0012406886089593172
9.895237922668457,0.0012533034896478057,0.0012493646936491132,-0.0012449065688997507
9.916258811950684,0.001257878728210926,0.0012533034896478057,-0.0012491653906181455
9.92393684387207,0.0012618679320439696,0.001257878728210926,-0.001253439229913056
9.945219993591309,0.0012665034737437963,0.0012618679320439696,-0.0012577534653246403
9.953288078308105,0.0012705426197499037,0.0012665034737437963,-0.001262082951143384
9.97482967376709,0.0012752375332638621,0.0012705426197499037,-0.001266451901756227
9.983327865600586,0.0012793258065357804,0.0012752375332638621,-0.0012708359863609076
10.005084991455078,0.0012840806739404798,0.0012793258065357804,-0.0012752595357596874
10.01396369934082,0.0012882169103249907,0.0012840806739404798,-0.0012796979863196611
10.035975456237793,0.0012930302182212472,0.0012882169103249907,-0.0012841748539358377
10.045332908630371,0.0012972165131941438,0.0012930302182212472,-0.0012886680196970701
10.067328453063965,0.0013020896585658193,0.0012972165131941438,-0.0012931996025145054
10.077296257019043,0.001306324265897274,0.0013020896585658193,-0.0012977474834769964
10.09972858428955,0.0013112560845911503,0.001306324265897274,-0.0013023328501731157
10.109984397888184,0.0013155387714505196,0.0013112560845911503,-0.001306934398598969
10.132440567016602,0.0013205287978053093,0.0013155387714505196,-0.0013115727342665195
10.14321231842041,0.001324858982115984,0.0013205287978053093,-0.0013162277173250914
10.166007041931152,0.001329906051978469,0.001324858982115984,-0.0013209185563027859
10.177061080932617,0.0013342828024178743,0.001329906051978469,-0.0013256255770102143
10.200152397155762,0.0013393877306953073,0.0013342828024178743,-0.0013303686864674091
10.211673736572266,0.0013438112800940871,0.0013393877306953073,-0.001335128559730947
10.234825134277344,0.0013489724369719625,0.0013438112800940871,-0.0013399231247603893
10.246811866760254,0.0013534417375922203,0.0013489724369719625,-0.0013447344535961747
10.270111083984375,0.0013586583081632853,0.0013534417375922203,-0.00134957954287529
10.282698631286621,0.0013631723122671247,0.0013586583081632853,-0.0013544416287913918
10.306241035461426,0.0013684448786079884,0.0013631723122671247,-0.0013593371259048581
10.319202423095703,0.0013730046339333057,0.0013684448786079884,-0.001364250434562564
10.342891693115234,0.001378331915475428,0.0013730046339333057,-0.0013691962230950594
10.356358528137207,0.001382934977300465,0.001378331915475428,-0.0013741591246798635
10.380144119262695,0.0013883162755519152,0.001382934977300465,-0.0013791534584015608
10.394078254699707,0.0013929642736911774,0.0013883162755519152,-0.0013841663021594286
10.418196678161621,0.0013983999378979206,0.0013929642736911774,-0.0013892104616388679
10.432634353637695,0.0014030893798917532,0.0013983999378979206,-0.0013942717341706157
10.456748008728027,0.0014085774309933186,0.0014030893798917532,-0.0013993626926094294
10.471700668334961,0.0014133108779788017,0.0014085774309933186,-0.0014044727431610227
10.496143341064453,0.0014188517816364765,0.0014133108779788017,-0.00140961236320436
10.511465072631836,0.001423627370968461,0.0014188517816364765,-0.0014147702604532242
10.536235809326172,0.0014292208943516016,0.001423627370968461,-0.001419957377947867
10.55187702178955,0.0014340374618768692,0.0014292208943516016,-0.001425162423402071
10.5765380859375,0.001439680578187108,0.0014340374618768692,-0.0014303945936262608
10.592876434326172,0.0014445368433371186,0.001439680578187108,-0.0014356450410559773
10.61795711517334,0.0014502303674817085,0.0014445368433371186,-0.0014409224968403578
10.634666442871094,0.0014551274944096804,0.0014502303674817085,-0.0014462190447375178
10.659976959228516,0.001460871659219265,0.0014551274944096804,-0.001451542368158698
10.677107810974121,0.0014658098807558417,0.001460871659219265,-0.0014568851329386234
10.702503204345703,0.00147160398773849,0.0014658098807558417,-0.001462253974750638
10.720248222351074,0.0014765816740691662,0.00147160398773849,-0.0014676421415060759
10.745677947998047,0.0014824257232248783,0.0014765816740691662,-0.0014730554539710283
10.764087677001953,0.001487441943027079,0.0014824257232248783,-0.0014784885570406914
10.789788246154785,0.0014933336060494184,0.001487441943027079,-0.0014839451760053635
10.808375358581543,0.0014983878936618567,0.0014933336060494184,-0.0014894212363287807
10.834346771240234,0.001504326704889536,0.0014983878936618567,-0.0014949205797165632
10.853604316711426,0.001509418711066246,0.001504326704889536,-0.0015004398301243782
10.879454612731934,0.0015154044376686215,0.001509418711066246,-0.0015059811994433403
10.89933967590332,0.0015205343952402472,0.0015154044376686215,-0.0015115435235202312
10.925467491149902,0.0015265685506165028,0.0015205343952402472,-0.0015171283157542348
10.945775985717773,0.001531733199954033,0.0015265685506165028,-0.0015227325493469834
10.972163200378418,0.0015378096140921116,0.001531733199954033,-0.0015283559914678335
10.992852210998535,0.0015430098865181208,0.0015378096140921116,-0.0015339995734393597
11.019458770751953,0.0015491308877244592,0.0015430098865181208,-0.00153966317884624
11.040732383728027,0.0015543659683316946,0.0015491308877244592,-0.0015453470405191183
11.067554473876953,0.0015605296939611435,0.0015543659683316946,-0.0015510495286434889
11.08946418762207,0.0015657981857657433,0.0015605296939611435,-0.0015567721566185355
11.116350173950195,0.001572004402987659,0.0015657981857657433,-0.0015625124797224998
11.138599395751953,0.0015773067716509104,0.001572004402987659,-0.0015682736411690712
11.165750503540039,0.0015835545491427183,0.0015773067716509104,-0.001574051915667951
11.18874454498291,0.001588888349942863,0.0015835545491427183,-0.0015798502136021852
11.215806007385254,0.001595177804119885,0.001588888349942863,-0.0015856648096814752
11.239448547363281,0.0016005419893190265,0.001595177804119885,-0.0015914998948574066
11.266657829284668,0.0016068676486611366,0.0016005419893190265,-0.001597347785718739
11.290383338928223,0.0016122619854286313,0.0016068676486611366,-0.0016032160492613912
11.318063735961914,0.0016186265274882317,0.0016122619854286313,-0.0016090988647192717
11.342597007751465,0.0016240484546869993,0.0016186265274882317,-0.0016150011215358973
11.370428085327148,0.0016304479213431478,0.0016240484546869993,-0.0016209152527153492
11.395156860351562,0.0016358995344489813,0.0016304479213431478,-0.0016268499894067645
11.422934532165527,0.0016423353226855397,0.0016358995344489813,-0.0016327969497069716
11.448753356933594,0.0016478149918839335,0.0016423353226855397,-0.0016387649811804295
11.476579666137695,0.0016542861703783274,0.0016478149918839335,-0.0016447436064481735
11.50301742553711,0.0016597909852862358,0.0016542861703783274,-0.0016507424879819155
11.530938148498535,0.0016662946436554193,0.0016597909852862358,-0.0016567499842494726
11.557626724243164,0.0016718243714421988,0.0016662946436554193,-0.0016627777367830276
11.586013793945312,0.001678359229117632,0.0016718243714421988,-0.0016688136383891106
11.613228797912598,0.0016839136369526386,0.001678359229117632,-0.0016748697962611914
11.641654014587402,0.0016904791118577123,0.0016839136369526386,-0.0016809332882985473
11.669669151306152,0.0016960565699264407,0.0016904791118577123,-0.001687017036601901
11.698135375976562,0.001702652545645833,0.0016960565699264407,-0.0016931073041632771
11.726630210876465,0.001708251889795065,0.001702652545645833,-0.0016992175951600075
11.75517749786377,0.0017148739425465465,0.001708251889795065,-0.00170533184427768
11.784431457519531,0.001720493659377098,0.0017148739425465465,-0.0017114661168307066
11.813063621520996,0.0017271422548219562,0.001720493659377098,-0.0017176037654280663
11.84269905090332,0.0017327822279185057,0.0017271422548219562,-0.0017237617867067456
11.871578216552734,0.0017394551541656256,0.0017327822279185057,-0.0017299219034612179
11.901987075805664,0.0017451121238991618,0.0017394551541656256,-0.0017361012287437916
11.930776596069336,0.001751808333210647,0.0017451121238991618,-0.001742281368933618
11.961629867553711,0.0017574825324118137,0.001751808333210647,-0.0017484812997281551
11.99083423614502,0.0017642001621425152,0.0017574825324118137,-0.0017546811141073704
12.022313117980957,0.0017698914743959904,0.0017642001621425152,-0.001760900835506618
12.051309585571289,0.0017766300588846207,0.0017698914743959904,-0.0017671193927526474
12.083240509033203,0.0017823348753154278,0.0017766300588846207,-0.001773356692865491
12.113055229187012,0.001789091620594263,0.0017823348753154278,-0.0017795917810872197
12.145743370056152,0.0017948108725249767,0.001789091620594263,-0.00178584607783705
12.1751708984375,0.0018015855457633734,0.0017948108725249767,-0.0017920968821272254
12.208383560180664,0.0018073159735649824,0.0018015855457633734,-0.0017983660800382495
12.237934112548828,0.001814105431549251,0.0018073159735649824,-0.0018046300392597914
12.271858215332031,0.0018198465695604682,0.001814105431549251,-0.0018109125085175037
12.301467895507812,0.0018266486003994942,0.0018198465695604682,-0.0018171881092712283
12.335994720458984,0.001832399284467101,0.0018266486003994942,-0.0018234821036458015
12.36548900604248,0.0018392140045762062,0.001832399284467101,-0.0018297686474397779
12.400748252868652,0.001844973536208272,0.0018392140045762062,-0.0018360740505158901
12.4306058883667,0.0018518000142648816,0.001844973536208272,-0.0018423711881041527
12.46667194366455,0.0018575674621388316,0.0018518000142648816,-0.0018486869521439075
12.496407508850098,0.0018644032534211874,0.0018575674621388316,-0.0018549925880506635
12.53322696685791,0.0018701761728152633,0.0018644032534211874,-0.0018613163847476244
12.563082695007324,0.0018770202295854688,0.0018701761728152633,-0.0018676288891583681
12.600117683410645,0.0018827987369149923,0.0018770202295854688,-0.0018739596707746387
12.630080223083496,0.00188964675180614,0.0018827987369149923,-0.001880277064628899
12.668258666992188,0.0018954272381961346,0.00188964675180614,-0.00188661168795079
12.698210716247559,0.0019022796768695116,0.0018954272381961346,-0.0018929322250187397
12.736740112304688,0.0019080621423199773,0.0019022796768695116,-0.0018992702243849635
12.766804695129395,0.0019149174913764,0.0019080621423199773,-0.0019055933225899935
12.806329727172852,0.001920702401548624,0.0019149174913764,-0.0019119346980005503
12.83625602722168,0.0019275604281574488,0.001920702401548624,-0.0019182602409273386
12.876472473144531,0.0019333455711603165,0.0019275604281574488,-0.0019246034789830446
12.906441688537598,0.0019402031321078539,0.0019333455711603165,-0.0019309289054945111
12.947031021118164,0.001945985946804285,0.0019402031321078539,-0.0019372709793969989
12.97716999053955,0.001952841063030064,0.001945985946804285,-0.0019435940776020288
13.018989562988281,0.001958620734512806,0.001952841063030064,-0.0019499342888593674
13.048977851867676,0.0019654734060168266,0.001958620734512806,-0.0019562544766813517
13.091398239135742,0.001971250167116523,0.0019654734060168266,-0.0019625923596322536
13.121550559997559,0.001978096319362521,0.001971250167116523,-0.001968907890841365
13.164441108703613,0.001983866561204195,0.001978096319362521,-0.001975239487364888
13.194496154785156,0.001990706194192171,0.001983866561204195,-0.001981548499315977
13.23827075958252,0.0019964699167758226,0.001990706194192171,-0.0019878740422427654
13.268219947814941,0.002003300003707409,0.0019964699167758226,-0.0019941749051213264
13.312758445739746,0.0020090555772185326,0.002003300003707409,-0.0020004920661449432
13.343280792236328,0.00201587425544858,0.0020090555772185326,-0.002006783615797758
13.388325691223145,0.00202162005007267,0.00201587425544858,-0.002013090532273054
13.41832447052002,0.002028425456956029,0.00202162005007267,-0.0020193702075630426
13.464155197143555,0.002034159377217293,0.002028425456956029,-0.002025664784014225
13.494169235229492,0.002040949184447527,0.002034159377217293,-0.002031930722296238
13.54136848449707,0.00204667029902339,0.002040949184447527,-0.002038212027400732
13.571404457092285,0.002053444040939212,0.00204667029902339,-0.0020444635301828384
13.618722915649414,0.002059151418507099,0.002053444040939212,-0.0020507299341261387
13.648923873901367,0.002065908396616578,0.002059151418507099,-0.0020569663029164076
13.6970796585083,0.002071601338684559,0.002065908396616578,-0.0020632173400372267
13.727293014526367,0.0020783375948667526,0.002071601338684559,-0.0020694362465292215
13.776596069335938,0.0020840135402977467,0.0020783375948667526,-0.0020756691228598356
13.806096076965332,0.002090729307383299,0.0020840135402977467,-0.002081868704408407
13.85612678527832,0.002096387557685375,0.002090729307383299,-0.002088082954287529
13.886222839355469,0.002103080041706562,0.002096387557685375,-0.0020942625124007463
13.937299728393555,0.0021087205968797207,0.002103080041706562,-0.002100456738844514
13.966511726379395,0.002115389099344611,0.0021087205968797207,-0.002106614876538515
14.018499374389648,0.0021210091654211283,0.002115389099344611,-0.002112787216901779
14.047706604003906,0.002127651125192642,0.0021210091654211283,-0.0021189218387007713
14.100778579711914,0.002133249072358012,0.002127651125192642,-0.0021250704303383827
14.130136489868164,0.0021398633252829313,0.002133249072358012,-0.0021311803720891476
14.18370246887207,0.002145438687875867,0.0021398633252829313,-0.0021373038180172443
14.21304702758789,0.002152020577341318,0.002145438687875867,-0.002143386285752058
14.26742935180664,0.0021575717255473137,0.002152020577341318,-0.0021494817920029163
14.296466827392578,0.002164126606658101,0.0021575717255473137,-0.0021555384155362844
14.35168743133545,0.0021696549374610186,0.002164126606658101,-0.002161609474569559
14.380866050720215,0.0021761751268059015,0.0021696549374610186,-0.0021676374599337578
14.437250137329102,0.0021816748194396496,0.0021761751268059015,-0.002173677319660783
14.465935707092285,0.002188160317018628,0.0021816748194396496,-0.002179673407226801
14.52254581451416,0.002193632535636425,0.002188160317018628,-0.0021856820676475763
14.551698684692383,0.002200082177296281,0.002193632535636425,-0.002191646723076701
14.609522819519043,0.002205525990575552,0.002200082177296281,-0.0021976237185299397
14.63832950592041,0.0022119369823485613,0.002205525990575552,-0.0022035548463463783
14.696723937988281,0.002217348897829652,0.0022119369823485613,-0.002209496684372425
14.725508689880371,0.0022237212397158146,0.002217348897829652,-0.0022153924219310284
14.785512924194336,0.0022291047498583794,0.0022237212397158146,-0.00222130143083632
14.813102722167969,0.0022354391403496265,0.0022291047498583794,-0.0022271634079515934
14.874227523803711,0.0022407902870327234,0.0022354391403496265,-0.0022330377250909805
14.902290344238281,0.0022470816038548946,0.0022407902870327234,-0.0022388622164726257
14.963533401489258,0.002252399455755949,0.0022470816038548946,-0.00224469811655581
14.991564750671387,0.002258648630231619,0.002252399455755949,-0.0022504848893731833
15.054153442382812,0.0022639338858425617,0.002258648630231619,-0.00225628400221467
15.081624984741211,0.00227013835683465,0.0022639338858425617,-0.0022620318923145533
15.145225524902344,0.0022753868252038956,0.00227013835683465,-0.0022677904926240444
15.172651290893555,0.002281544730067253,0.0022753868252038956,-0.0022734967060387135
15.237297058105469,0.002286756644025445,0.002281544730067253,-0.002279214095324278
15.263774871826172,0.0022928668186068535,0.002286756644025445,-0.0022848777007311583
15.329483985900879,0.0022980417124927044,0.0022928668186068535,-0.0022905529476702213
15.356451988220215,0.0023041029926389456,0.0022980417124927044,-0.002296173945069313
15.423069953918457,0.0023092387709766626,0.0023041029926389456,-0.002301805419847369
15.449615478515625,0.0023152497597038746,0.0023092387709766626,-0.0023073814809322357
15.51716423034668,0.0023203471209853888,0.0023152497597038746,-0.0023129689507186413
15.543659210205078,0.002326308749616146,0.0023203471209853888,-0.0023185010068118572
15.611212730407715,0.002331365831196308,0.002326308749616146,-0.002324043307453394
15.637831687927246,0.002337273210287094,0.002331365831196308,-0.002329528331756592
15.707490921020508,0.0023422876838594675,0.002337273210287094,-0.0023350229021161795
15.733091354370117,0.002348142210394144,0.0023422876838594675,-0.002340459730476141
15.803753852844238,0.0023531164042651653,0.002348142210394144,-0.0023459079675376415
15.828497886657715,0.002358915749937296,0.0023531164042651653,-0.0023512965999543667
15.900568008422852,0.0023638454731553793,0.002358915749937296,-0.0023566954769194126
15.92562484741211,0.0023695891723036766,0.0023638454731553793,-0.002362034283578396
15.998353958129883,0.002374475821852684,0.0023695891723036766,-0.002367383800446987
16.02272605895996,0.002380162477493286,0.002374475821852684,-0.002372672315686941
16.0969295501709,0.0023850048892199993,0.002380162477493286,-0.0023779715411365032
16.120807647705078,0.0023906338028609753,0.0023850048892199993,-0.0023832088336348534
16.195701599121094,0.002395431511104107,0.0023906338028609753,-0.0023884568363428116
16.219696044921875,0.0024010029155761003,0.002395431511104107,-0.0023936431389302015
16.296123504638672,0.0024057526607066393,0.0024010029155761003,-0.0023988387547433376
16.319591522216797,0.0024112605024129152,0.0024057526607066393,-0.0024039691779762506
16.39590835571289,0.002415963914245367,0.0024112605024129152,-0.002409109380096197
16.419069290161133,0.002421414013952017,0.002415963914245367,-0.0024141876492649317
16.4971866607666,0.0024260696955025196,0.002421414013952017,-0.0024192756973206997
16.51959228515625,0.002431456930935383,0.0024260696955025196,-0.002424298319965601
16.599342346191406,0.0024360641837120056,0.002431456930935383,-0.002429331187158823
16.621191024780273,0.002441388089209795,0.0024360641837120056,-0.0024342976976186037
16.7012882232666,0.002445945981889963,0.002441388089209795,-0.002439273986965418
16.723234176635742,0.0024512060917913914,0.002445945981889963,-0.0024441841524094343
16.80480194091797,0.0024557136930525303,0.0024512060917913914,-0.002449103631079197
16.826398849487305,0.0024609090760350227,0.0024557136930525303,-0.0024539560545235872
16.9085693359375,0.0024653661530464888,0.0024609090760350227,-0.0024588177911937237
16.929122924804688,0.002470495644956827,0.0024653661530464888,-0.002463611774146557
17.013277053833008,0.002474900335073471,0.002470495644956827,-0.0024684148374944925
17.03345489501953,0.0024799639359116554,0.002474900335073471,-0.002473149448633194
17.118253707885742,0.002484317868947983,0.0024799639359116554,-0.0024778940714895725
17.137813568115234,0.002489314414560795,0.002484317868947983,-0.0024825697764754295
17.22325897216797,0.002493616659194231,0.002489314414560795,-0.0024872547946870327
17.242904663085938,0.0024985470809042454,0.002493616659194231,-0.0024918715935200453
17.32997703552246,0.002502797171473503,0.0024985470809042454,-0.0024964979384094477
17.34898567199707,0.002507660072296858,0.002502797171473503,-0.0025010546669363976
17.437240600585938,0.0025118584744632244,0.002507660072296858,-0.0025056214071810246
17.45584487915039,0.0025166538543999195,0.0025118584744632244,-0.002510118531063199
17.54580307006836,0.0025207975413650274,0.0025166538543999195,-0.0025146245025098324
17.5627498626709,0.0025255256332457066,0.0025207975413650274,-0.0025190599262714386
17.652931213378906,0.0025296167004853487,0.0025255256332457066,-0.0025235055945813656
17.6696834564209,0.0025342744775116444,0.0025296167004853487,-0.002527879551053047
17.761877059936523,0.0025383122265338898,0.0025342744775116444,-0.0025322637520730495
17.778438568115234,0.0025429008528590202,0.0025383122265338898,-0.00253657647408545
17.87166404724121,0.0025468836538493633,0.0025429008528590202,-0.0025408987421542406
17.886991500854492,0.0025514033623039722,0.0025468836538493633,-0.002545149065554142
17.9820613861084,0.0025553330779075623,0.0025514033623039722,-0.0025494105648249388
17.996923446655273,0.0025597847998142242,0.0025553330779075623,-0.00255360035225749
18.0925350189209,0.00256365817040205,0.0025597847998142242,-0.0025577994529157877
18.106365203857422,0.0025680367834866047,0.00256365817040205,-0.002561924047768116
18.203065872192383,0.0025718556717038155,0.0025680367834866047,-0.0025660593528300524
18.216941833496094,0.002576164435595274,0.0025718556717038155,-0.0025701220147311687
18.315032958984375,0.002579927444458008,0.002576164435595274,-0.0025741944555193186
18.32756996154785,0.0025841642636805773,0.002579927444458008,-0.0025781928561627865
18.42679214477539,0.0025878706946969032,0.0025841642636805773,-0.002582201035693288
18.4390811920166,0.002592036034911871,0.0025878706946969032,-0.002586135407909751
18.53974723815918,0.0025956863537430763,0.002592036034911871,-0.002590079791843891
18.55121421813965,0.002599779749289155,0.0025956863537430763,-0.0025939499028027058
18.65365219116211,0.002603374421596527,0.002599779749289155,-0.0025978307239711285
18.664569854736328,0.0026073961053043604,0.002603374421596527,-0.002601637039333582
18.767057418823242,0.0026109341997653246,0.0026073961053043604,-0.0026054533664137125
18.77741241455078,0.002614883705973625,0.0026109341997653246,-0.002609195187687874
18.881715774536133,0.002618364756926894,0.002614883705973625,-0.0026129470206797123
18.890003204345703,0.0026222416199743748,0.002618364756926894,-0.002616623416543007
18.99675178527832,0.0026256637647747993,0.0026222416199743748,-0.0026203098241239786
19.005643844604492,0.002629467286169529,0.0026256637647747993,-0.002623920328915119
19.11248779296875,0.0026328344829380512,0.002629467286169529,-0.0026275422424077988
19.119548797607422,0.00263656722381711,0.0026328344829380512,-0.0026310894172638655
19.22800064086914,0.002639878075569868,0.00263656722381711,-0.0026346477679908276
19.234113693237305,0.0026435377076268196,0.002639878075569868,-0.002638129983097315
19.343570709228516,0.002646791283041239,0.0026435377076268196,-0.002641623141244054
19.348716735839844,0.002650379203259945,0.002646791283041239,-0.0026450406294316053
19.460487365722656,0.0026535773649811745,0.002650379203259945,-0.0026484704576432705
19.464651107788086,0.002657094970345497,0.0026535773649811745,-0.002651824848726392
19.57682991027832,0.002660236554220319,0.002657094970345497,-0.002655190881341696
19.5812931060791,0.0026636819820851088,0.002660236554220319,-0.0026584812439978123
19.695209503173828,0.0026667662896215916,0.0026636819820851088,-0.0026617825496941805
19.697998046875,0.0026701418682932854,0.0026667662896215916,-0.002665008883923292
19.81233024597168,0.002673170529305935,0.0026701418682932854,-0.00266824709251523
19.814748764038086,0.002676473930478096,0.002673170529305935,-0.002671409398317337
19.93016815185547,0.002679445780813694,0.002676473930478096,-0.002674583112820983
19.93083381652832,0.0026826767716556787,0.002679445780813694,-0.0026776804588735104
20.049434661865234,0.0026855915784835815,0.0026826767716556787,-0.002680789912119508
20.04935646057129,0.00268875272013247,0.0026855915784835815,-0.0026838236954063177
20.168418884277344,0.0026916118804365396,0.00268875272013247,-0.002686870051547885
20.1672306060791,0.0026947034057229757,0.0026916118804365396,-0.0026898409705609083
20.288169860839844,0.0026975066866725683,0.0026947034057229757,-0.0026928246952593327
20.285476684570312,0.0027005269657820463,0.0026975066866725683,-0.002695731818675995
20.4064998626709,0.0027032746002078056,0.0027005269657820463,-0.0026986515149474144
20.404462814331055,0.0027062245644629,0.0027032746002078056,-0.0027014960069209337
20.526302337646484,0.0027089163195341825,0.0027062245644629,-0.0027043523732572794
20.52309799194336,0.002711797133088112,0.0027089163195341825,-0.002707134000957012
20.646879196166992,0.0027144337072968483,0.002711797133088112,-0.002709928434342146
20.641721725463867,0.002717244205996394,0.0027144337072968483,-0.0027126469649374485
20.76824188232422,0.0027198258321732283,0.002717244205996394,-0.002715378999710083
20.762235641479492,0.002722568577155471,0.0027198258321732283,-0.002718036063015461
20.888076782226562,0.0027250945568084717,0.002722568577155471,-0.0027207056991755962
20.880817413330078,0.00272776884958148,0.0027250945568084717,-0.002723300363868475
21.00905990600586,0.0027302394155412912,0.00272776884958148,-0.002725908299908042
21.002090454101562,0.002732844091951847,0.0027302394155412912,-0.002728440798819065
21.130022048950195,0.002735261106863618,0.002732844091951847,-0.0027309865690767765
21.121366500854492,0.002737798262387514,0.002735261106863618,-0.002733458299189806
21.25176239013672,0.0027401605620980263,0.002737798262387514,-0.00273594306781888
21.241376876831055,0.0027426304295659065,0.0027401605620980263,-0.002738353330641985
21.37347412109375,0.0027449396438896656,0.0027426304295659065,-0.0027407780289649963
21.3625545501709,0.0027473424561321735,0.0027449396438896656,-0.0027431282214820385
21.495542526245117,0.0027495957911014557,0.0027473424561321735,-0.0027454912196844816
21.483661651611328,0.002751930383965373,0.0027495957911014557,-0.002747779246419668
21.616703033447266,0.002754132729023695,0.002751930383965373,-0.0027500821743160486
21.60300636291504,0.002756403060629964,0.002754132729023695,-0.0027523122262209654
21.73948860168457,0.002758550690487027,0.002756403060629964,-0.0027545560151338577
21.726093292236328,0.0027607569936662912,0.002758550690487027,-0.0027567269280552864
21.862213134765625,0.002762853167951107,0.0027607569936662912,-0.0027589125093072653
21.84693717956543,0.002764994278550148,0.002762853167951107,-0.002761024748906493
21.98305320739746,0.0027670382987707853,0.002764994278550148,-0.002763151191174984
21.966747283935547,0.002769114449620247,0.0027670382987707853,-0.002765204757452011
22.105987548828125,0.002771107479929924,0.002769114449620247,-0.0027672734577208757
22.088180541992188,0.0027731198351830244,0.002771107479929924,-0.0027692695148289204
22.229257583618164,0.0027750618755817413,0.0027731198351830244,-0.0027712807059288025
22.2094669342041,0.002777013462036848,0.0027750618755817413,-0.0027732206508517265
22.352401733398438,0.002778904978185892,0.002777013462036848,-0.0027751761954277754
22.33196449279785,0.0027807923033833504,0.002778904978185892,-0.002777058631181717
22.474424362182617,0.0027826321311295033,0.0027807923033833504,-0.0027789557352662086
22.452869415283203,0.002784457290545106,0.0027826321311295033,-0.002780781127512455
22.596712112426758,0.0027862470597028732,0.002784457290545106,-0.0027826218865811825
22.57402801513672,0.0027880119159817696,0.0027862470597028732,-0.002784392097964883
22.719274520874023,0.0027897534891963005,0.0027880119159817696,-0.002786178607493639
22.696413040161133,0.002791458275169134,0.0027897534891963005,-0.002787894569337368
22.84309196472168,0.002793151419609785,0.002791458275169134,-0.002789626596495509
22.817588806152344,0.002794797532260418,0.002793151419609785,-0.002791288774460554
22.965179443359375,0.0027964413166046143,0.002794797532260418,-0.002792966552078724
22.938467025756836,0.002798025030642748,0.0027964413166046143,-0.0027945726178586483
23.09002685546875,0.0027996194548904896,0.002798025030642748,-0.0027961949817836285
23.06056022644043,0.0028011458925902843,0.0027996194548904896,-0.0027977474965155125
23.21153450012207,0.0028026937507092953,0.0028011458925902843,-0.002799317240715027
23.180810928344727,0.0028041619807481766,0.0028026937507092953,-0.002800817135721445
23.333740234375,0.002805661642923951,0.0028041619807481766,-0.0028023337945342064
23.302785873413086,0.0028070728294551373,0.002805661642923951,-0.002803781069815159
23.457204818725586,0.002808527322486043,0.0028070728294551373,-0.0028052465058863163
23.423370361328125,0.0028098842594772577,0.002808527322486043,-0.002806643722578883
23.57924461364746,0.00281129009090364,0.0028098842594772577,-0.0028080574702471495
23.545146942138672,0.002812587656080723,0.00281129009090364,-0.0028094009030610323
23.700881958007812,0.0028139506466686726,0.002812587656080723,-0.002810763195157051
23.66710090637207,0.0028151944279670715,0.0028139506466686726,-0.002812058199197054
23.822078704833984,0.002816509222611785,0.0028151944279670715,-0.002813369035720825
23.787519454956055,0.002817697124555707,0.002816509222611785,-0.002814612118527293
23.946773529052734,0.00281896791420877,0.002817697124555707,-0.0028158733621239662
23.908599853515625,0.0028201029635965824,0.00281896791420877,-0.002817067550495267
24.06705665588379,0.0028213299810886383,0.0028201029635965824,-0.0028182798996567726
24.026351928710938,0.002822413109242916,0.0028213299810886383,-0.002819425892084837
24.187976837158203,0.002823597751557827,0.002822413109242916,-0.0028205912094563246
24.147005081176758,0.0028246294241398573,0.002823597751557827,-0.0028216904029250145
24.308956146240234,0.002825771924108267,0.0028246294241398573,-0.002822808688506484
24.267724990844727,0.002826752606779337,0.002825771924108267,-0.002823861315846443
24.429365158081055,0.002827851101756096,0.002826752606779337,-0.00282493163831532
24.388477325439453,0.0028287796303629875,0.002827851101756096,-0.00282593653537333
24.55282211303711,0.002829836681485176,0.0028287796303629875,-0.0028269600588828325
24.50806427001953,0.0028307167813181877,0.002829836681485176,-0.00282791955396533
24.67204475402832,0.0028317333199083805,0.0028307167813181877,-0.0028288981411606073
24.62640380859375,0.0028325621969997883,0.0028317333199083805,-0.0028298115357756615
24.79245376586914,0.002833537058904767,0.0028325621969997883,-0.0028307437896728516
24.74593734741211,0.0028343198355287313,0.002833537058904767,-0.0028316134121268988
24.91220474243164,0.0028352548833936453,0.0028343198355287313,-0.0028325023595243692
24.865419387817383,0.0028359885327517986,0.0028352548833936453,-0.0028333275113254786
25.033809661865234,0.002836883533746004,0.0028359885327517986,-0.0028341717552393675
24.984838485717773,0.002837568521499634,0.002836883533746004,-0.002834952436387539
25.152761459350586,0.0028384244069457054,0.002837568521499634,-0.0028357524424791336
25.1029052734375,0.0028390674851834774,0.0028384244069457054,-0.0028364926110953093
25.27095603942871,0.002839885652065277,0.0028390674851834774,-0.002837252337485552
25.219526290893555,0.0028404812328517437,0.002839885652065277,-0.002837949898093939
25.39166831970215,0.002841260749846697,0.0028404812328517437,-0.002838666783645749
25.337953567504883,0.002841809531673789,0.002841260749846697,-0.00283932127058506
25.50750160217285,0.0028425506316125393,0.002841809531673789,-0.0028399950824677944
25.45556640625,0.002843056805431843,0.0028425506316125393,-0.0028406092897057533
25.627225875854492,0.002843760885298252,0.002843056805431843,-0.002841243287548423
25.57162094116211,0.0028442228212952614,0.002843760885298252,-0.0028418165165930986
25.746784210205078,0.0028448905795812607,0.0028442228212952614,-0.002842410234734416
25.687442779541016,0.002845311537384987,0.0028448905795812607,-0.0028429445810616016
25.8619384765625,0.0028459457680583,0.002845311537384987,-0.002843500580638647
25.800914764404297,0.002846325747668743,0.0028459457680583,-0.0028439974412322044
25.979642868041992,0.0028469236567616463,0.002846325747668743,-0.0028445152565836906
25.91902732849121,0.0028472624253481627,0.0028469236567616463,-0.0028449734672904015
26.097078323364258,0.002847824478521943,0.0028472624253481627,-0.002845452167093754
26.034008026123047,0.0028481208719313145,0.002847824478521943,-0.0028458712622523308
26.211284637451172,0.002848649863153696,0.0028481208719313145,-0.002846311777830124
26.1472110748291,0.00284890690818429,0.002848649863153696,-0.002846694551408291
26.327342987060547,0.0028494023717939854,0.00284890690818429,-0.002847098745405674
26.26076889038086,0.0028496216982603073,0.0028494023717939854,-0.0028474456630647182
26.442302703857422,0.002850084099918604,0.0028496216982603073,-0.002847814466804266
26.375436782836914,0.002850265707820654,0.002850084099918604,-0.002848125994205475
26.558393478393555,0.002850695513188839,0.002850265707820654,-0.002848459407687187
26.490474700927734,0.0028508384712040424,0.002850695513188839,-0.0028487355448305607
26.67333221435547,0.002851237775757909,0.0028508384712040424,-0.002849034033715725
26.602062225341797,0.0028513451106846333,0.002851237775757909,-0.0028492766432464123
26.788623809814453,0.002851711818948388,0.0028513451106846333,-0.002849541138857603
26.717042922973633,0.0028517823666334152,0.002851711818948388,-0.0028497492894530296
26.901092529296875,0.0028521185740828514,0.0028517823666334152,-0.0028499795589596033
26.826868057250977,0.002852151868864894,0.0028521185740828514,-0.0028501534834504128
27.01301383972168,0.002852454548701644,0.002852151868864894,-0.002850348362699151
26.93849754333496,0.0028524522203952074,0.002852454548701644,-0.0028504878282546997
27.12518882751465,0.0028527243994176388,0.0028524522203952074,-0.0028506494127213955
27.04878044128418,0.0028526880778372288,0.0028527243994176388,-0.0028507565148174763
27.239282608032227,0.002852932782843709,0.0028526880778372288,-0.0028508875984698534
27.160940170288086,0.002852862933650613,0.002852932782843709,-0.0028509641997516155
27.34783172607422,0.002853078069165349,0.002852862933650613,-0.0028510629199445248
27.2708797454834,0.0028529753908514977,0.002853078069165349,-0.002851108554750681
27.459070205688477,0.0028531625866889954,0.0028529753908514977,-0.0028511767741292715
27.38103485107422,0.0028530280105769634,0.0028531625866889954,-0.0028511923737823963
27.568815231323242,0.0028531861025840044,0.0028530280105769634,-0.0028512298595160246
27.48884391784668,0.0028530191630125046,0.0028531861025840044,-0.002851214725524187
27.679595947265625,0.0028531509451568127,0.0028530191630125046,-0.002851222874596715
27.598527908325195,0.0028529553674161434,0.0028531509451568127,-0.0028511802665889263
27.786209106445312,0.0028530615381896496,0.0028529553674161434,-0.0028511607088148594
27.704063415527344,0.0028528361581265926,0.0028530615381896496,-0.002851090393960476
27.89468765258789,0.002852916717529297,0.0028528361581265926,-0.002851043129339814
27.81143569946289,0.0028526615351438522,0.002852916717529297,-0.002850945107638836
28.002384185791016,0.0028527153190225363,0.0028526615351438522,-0.0028508692048490047
27.918920516967773,0.002852431032806635,0.0028527153190225363,-0.0028507434763014317
28.107473373413086,0.002852461766451597,0.002852431032806635,-0.002850641030818224
28.02204132080078,0.0028521507047116756,0.002852461766451597,-0.0028504901565611362
28.21626091003418,0.002852155128493905,0.0028521507047116756,-0.0028503616340458393
28.129697799682617,0.002851815428584814,0.002852155128493905,-0.0028501832857728004
28.322372436523438,0.002851795870810747,0.002851815428584814,-0.0028500279877334833
28.2319393157959,0.0028514282312244177,0.002851795870810747,-0.0028498233295977116
28.42852783203125,0.0028513853903859854,0.0028514282312244177,-0.002849642653018236
28.33786964416504,0.0028509905096143484,0.0028513853903859854,-0.00284941284917295
28.529956817626953,0.0028509218245744705,0.0028509905096143484,-0.002849204931408167
28.43913459777832,0.0028505008667707443,0.0028509218245744705,-0.002848949283361435
28.6361026763916,0.0028504091314971447,0.0028505008667707443,-0.0028487169183790684
28.54317855834961,0.0028499611653387547,0.0028504091314971447,-0.002848436124622822
28.73837661743164,0.002849846612662077,0.0028499611653387547,-0.0028481786139309406
28.64338493347168,0.0028493760619312525,0.002849846612662077,-0.002847875002771616
28.84256935119629,0.002849242417141795,0.0028493760619312525,-0.0028475967701524496
28.74447250366211,0.0028487471863627434,0.002849242417141795,-0.002847271040081978
28.9427490234375,0.0028485904913395643,0.0028487471863627434,-0.0028469685930758715
28.84449005126953,0.0028480724431574345,0.0028485904913395643,-0.0028466200456023216
29.046804428100586,0.002847893862053752,0.0028480724431574345,-0.002846295479685068
28.947359085083008,0.0028473518323153257,0.002847893862053752,-0.0028459238819777966
29.145742416381836,0.0028471541590988636,0.0028473518323153257,-0.002845577197149396
29.046161651611328,0.0028465893119573593,0.0028471541590988636,-0.002845184877514839
29.246549606323242,0.0028463704511523247,0.0028465893119573593,-0.0028448160737752914
29.147842407226562,0.002845783717930317,0.0028463704511523247,-0.002844402566552162
29.349285125732422,0.0028455443680286407,0.002845783717930317,-0.0028440123423933983
29.244295120239258,0.0028449357487261295,0.0028455443680286407,-0.0028435769490897655
29.439367294311523,0.0028446768410503864,0.0028449357487261295,-0.0028431653045117855
29.342599868774414,0.0028440477326512337,0.0028446768410503864,-0.002842710819095373
29.54386329650879,0.002843771828338504,0.0028440477326512337,-0.0028422807808965445
29.43446159362793,0.002843123394995928,0.002843771828338504,-0.002841806970536709
29.639751434326172,0.0028428288642317057,0.002843123394995928,-0.002841358305886388
29.535499572753906,0.00284216133877635,0.0028428288642317057,-0.002840866334736347
29.73429298400879,0.002841849345713854,0.00284216133877635,-0.002840398345142603
29.627864837646484,0.0028411627281457186,0.002841849345713854,-0.0028398879803717136
29.831787109375,0.002840831410139799,0.0028411627281457186,-0.0028394011314958334
29.725257873535156,0.0028401226736605167,0.002840831410139799,-0.002838870044797659
29.925718307495117,0.0028397750575095415,0.0028401226736605167,-0.0028383636381477118
29.819168090820312,0.0028390497900545597,0.0028397750575095415,-0.0028378162533044815
30.021554946899414,0.002838687039911747,0.0028390497900545597,-0.0028372937813401222
29.904008865356445,0.0028379466384649277,0.002838687039911747,-0.00283673033118248
30.112627029418945,0.0028375673573464155,0.0028379466384649277,-0.0028361924923956394
30.000532150268555,0.002836807630956173,0.0028375673573464155,-0.0028356118127703667
30.204395294189453,0.0028364090248942375,0.002836807630956173,-0.002835053950548172
30.09227752685547,0.0028356316033750772,0.0028364090248942375,-0.0028344548773020506
30.300344467163086,0.002835219958797097,0.0028356316033750772,-0.0028338818810880184
30.185924530029297,0.0028344260063022375,0.002835219958797097,-0.002833267906680703
30.391357421875,0.002833997830748558,0.0028344260063022375,-0.0028326779138296843
30.274654388427734,0.00283318804576993,0.002833997830748558,-0.0028320476412773132
30.480783462524414,0.002832746133208275,0.00283318804576993,-0.0028314427472651005
30.362947463989258,0.0028319216798990965,0.002832746133208275,-0.0028307982720434666
30.56623077392578,0.002831465331837535,0.0028319216798990965,-0.00283017847687006
30.449607849121094,0.0028306241147220135,0.002831465331837535,-0.002829518634825945
30.66059684753418,0.0028301523998379707,0.0028306241147220135,-0.0028288832399994135
30.539291381835938,0.0028292997740209103,0.0028301523998379707,-0.002828209660947323
30.748626708984375,0.002828815719112754,0.0028292997740209103,-0.0028275619260966778
30.627338409423828,0.002827947260811925,0.002828815719112754,-0.002826874377205968
30.840959548950195,0.0028274490032345057,0.002827947260811925,-0.0028262119740247726
30.718467712402344,0.0028265654109418392,0.0028274490032345057,-0.0028255097568035126
30.9243106842041,0.0028260538820177317,0.0028265654109418392,-0.00282483221963048
30.801929473876953,0.0028251567855477333,0.0028260538820177317,-0.0028241167310625315
31.009511947631836,0.002824631752446294,0.0028251567855477333,-0.002823425689712167
30.88478660583496,0.0028237199876457453,0.002824631752446294,-0.0028226959984749556
31.09410285949707,0.002823180053383112,0.0028237199876457453,-0.0028219902887940407
30.969478607177734,0.0028222561813890934,0.002823180053383112,-0.0028212470933794975
31.176851272583008,0.0028217053040862083,0.0028222561813890934,-0.0028205295093357563
31.05483627319336,0.00282076932489872,0.0028217053040862083,-0.0028197751380503178
31.261476516723633,0.002820206806063652,0.00282076932489872,-0.0028190454468131065
31.13587188720703,0.00281925848685205,0.002820206806063652,-0.002818278968334198
31.34421157836914,0.0028186843264847994,0.00281925848685205,-0.0028175371699035168
31.217500686645508,0.00281772343441844,0.0028186843264847994,-0.0028167585842311382
31.430124282836914,0.0028171371668577194,0.00281772343441844,-0.002816004678606987
31.30734634399414,0.002816165564581752,0.0028171371668577194,-0.0028152151498943567
31.50766944885254,0.0028155685868114233,0.002816165564581752,-0.002814449369907379
31.380043029785156,0.0028145858086645603,0.0028155685868114233,-0.00281364843249321
31.593591690063477,0.0028139809146523476,0.0028145858086645603,-0.002812874037772417
31.46225929260254,0.0028129899874329567,0.0028139809146523476,-0.00281206495128572
31.67494010925293,0.002812372287735343,0.0028129899874329567,-0.002811279846355319
31.54118537902832,0.0028113701846450567,0.002812372287735343,-0.002810458652675152
31.75425148010254,0.0028107441030442715,0.0028113701846450567,-0.0028096637688577175
31.61677360534668,0.0028097329195588827,0.0028107441030442715,-0.002808833494782448
31.834135055541992,0.0028090951964259148,0.0028097329195588827,-0.0028080283664166927
31.704753875732422,0.002808073302730918,0.0028090951964259148,-0.0028071878477931023
31.911916732788086,0.0028074271976947784,0.002808073302730918,-0.0028063722420483828
31.773513793945312,0.0028063980862498283,0.0028074271976947784,-0.002805523108690977
31.98892593383789,0.0028057442978024483,0.0028063980862498283,-0.002804700518026948
31.857460021972656,0.002804706571623683,0.0028057442978024483,-0.0028038439340889454
32.06647872924805,0.002804042771458626,0.002804706571623683,-0.002803011564537883
31.928546905517578,0.0028029954992234707,0.002804042771458626,-0.0028021447360515594
32.1431999206543,0.0028023221530020237,0.0028029954992234707,-0.0028013030532747507
32.00689697265625,0.002801265101879835,0.0028023221530020237,-0.0028004266787320375
32.21768569946289,0.0028005822096019983,0.002801265101879835,-0.0027995749842375517
32.07484436035156,0.0027995181735605,0.0028005822096019983,-0.0027986899949610233
32.295501708984375,0.00279882806353271,0.0027995181735605,-0.002797831781208515
32.158443450927734,0.0027977563440799713,0.00279882806353271,-0.002796940039843321
32.37106704711914,0.0027970580849796534,0.0027977563440799713,-0.002796072978526354
32.2287712097168,0.0027959803119301796,0.0027970580849796534,-0.0027951737865805626
32.44291305541992,0.002795274369418621,0.0027959803119301796,-0.002794299740344286
32.302371978759766,0.0027941884472966194,0.002795274369418621,-0.002793392864987254
32.51811599731445,0.0027934759855270386,0.0027941884472966194,-0.0027925116010010242
32.37649917602539,0.0027923835441470146,0.0027934759855270386,-0.00279159820638597
32.589534759521484,0.0027916645631194115,0.0027923835441470146,-0.0027907101903110743
32.445457458496094,0.0027905653696507215,0.0027916645631194115,-0.002789790043607354
32.65997314453125,0.002789837773889303,0.0027905653696507215,-0.002788894111290574
32.509124755859375,0.002788732759654522,0.002789837773889303,-0.0027879662811756134
32.72796630859375,0.002787998877465725,0.002788732759654522,-0.0027870647609233856
32.587623596191406,0.002786886878311634,0.002787998877465725,-0.0027861311100423336
32.79638671875,0.0027861446142196655,0.002786886878311634,-0.0027852209750562906
32.6579704284668,0.0027850258629769087,0.0027861446142196655,-0.0027842801064252853
32.87416458129883,0.0027842780109494925,0.0027850258629769087,-0.002783364150673151
32.72441101074219,0.0027831541374325752,0.0027842780109494925,-0.002782416995614767
32.933101654052734,0.0027824013959616423,0.0027831541374325752,-0.002781495451927185
32.7853889465332,0.0027812733314931393,0.0027824013959616423,-0.0027805441059172153
33.00440979003906,0.0027805143035948277,0.0027812733314931393,-0.0027796179056167603
32.86008834838867,0.002779379952698946,0.0027805143035948277,-0.0027786605060100555
33.073177337646484,0.0027786153368651867,0.002779379952698946,-0.002777727786451578
32.924869537353516,0.0027774774935096502,0.0027786153368651867,-0.0027767657302320004
33.13630676269531,0.002776706125587225,0.0027774774935096502,-0.0027758278883993626
32.994571685791016,0.002775561762973666,0.002776706125587225,-0.002774859545752406
33.205963134765625,0.002774785738438368,0.002775561762973666,-0.002773915883153677
33.060203552246094,0.002773636719211936,0.002774785738438368,-0.0027729428838938475
33.269901275634766,0.002772853709757328,0.002773636719211936,-0.0027719929348677397
33.12167739868164,0.002771700732409954,0.002772853709757328,-0.0027710143476724625
33.33891296386719,0.0027709121350198984,0.002771700732409954,-0.002770060207694769
33.1881217956543,0.002769753336906433,0.0027709121350198984,-0.0027690757997334003
33.40212631225586,0.0027689612470567226,0.002769753336906433,-0.00276811677031219
33.24730682373047,0.0027678022161126137,0.0027689612470567226,-0.0027671302668750286
33.457889556884766,0.0027670070994645357,0.0027678022161126137,-0.0027661691419780254
33.31463623046875,0.002765844576060772,0.0027670070994645357,-0.0027651803102344275
33.53142547607422,0.00276504666544497,0.002765844576060772,-0.0027642163913697004
33.37617492675781,0.00276388181373477,0.00276504666544497,-0.0027632240671664476
33.591129302978516,0.0027630794793367386,0.00276388181373477,-0.002762256655842066
33.43810272216797,0.002761912066489458,0.0027630794793367386,-0.002761261072009802
33.65119934082031,0.002761106239631772,0.002761912066489458,-0.002760290401056409
33.50043869018555,0.002759938593953848,0.002761106239631772,-0.0027592931874096394
33.71003341674805,0.0027591276448220015,0.002759938593953848,-0.002758319489657879
33.56315612792969,0.0027579546440392733,0.0027591276448220015,-0.0027573173865675926
33.77408981323242,0.0027571411337703466,0.0027579546440392733,-0.00275633973069489
33.619850158691406,0.0027559639420360327,0.0027571411337703466,-0.0027553339023143053
33.836917877197266,0.002755145775154233,0.0027559639420360327,-0.002754352055490017
33.68009948730469,0.002753966022282839,0.002755145775154233,-0.0027533425018191338
33.895198822021484,0.002753142500296235,0.002753966022282839,-0.0027523564640432596
33.73908615112305,0.0027519590221345425,0.002753142500296235,-0.002751342486590147
33.953826904296875,0.002751133404672146,0.0027519590221345425,-0.0027503534220159054
33.801719665527344,0.0027499492280185223,0.002751133404672146,-0.0027493382804095745
34.011165618896484,0.002749120816588402,0.0027499492280185223,-0.00274834712035954
33.85490798950195,0.0027479357086122036,0.002749120816588402,-0.0027473298832774162
34.06382751464844,0.0027471042703837156,0.0027479357086122036,-0.002746336627751589
33.91169357299805,0.00274591613560915,0.0027471042703837156,-0.002745316829532385
34.12687301635742,0.0027450798079371452,0.00274591613560915,-0.002744319848716259
33.97047424316406,0.0027438902761787176,0.0027450798079371452,-0.0027432965580374002
34.18186950683594,0.0027430534828454256,0.0027438902761787176,-0.002742298413068056
34.02462387084961,0.0027418627869337797,0.0027430534828454256,-0.0027412744238972664
34.23549270629883,0.0027410234324634075,0.0027418627869337797,-0.0027402741834521294
34.08076858520508,0.002739831106737256,0.0027410234324634075,-0.0027392483316361904
34.294559478759766,0.00273898895829916,0.002739831106737256,-0.0027382459957152605
34.13725280761719,0.002737796399742365,0.00273898895829916,-0.002737218514084816
34.34538650512695,0.0027369512245059013,0.002737796399742365,-0.002736214082688093
34.19066619873047,0.002735755406320095,0.0027369512245059013,-0.002735183574259281
34.40513610839844,0.0027349069714546204,0.002735755406320095,-0.0027341763488948345
34.244380950927734,0.002733709756284952,0.0027349069714546204,-0.0027331432793289423
34.461788177490234,0.002732860390096903,0.002733709756284952,-0.0027321348898112774
34.296714782714844,0.0027316645719110966,0.002732860390096903,-0.002731101820245385
34.51179122924805,0.0027308138087391853,0.0027316645719110966,-0.0027300931978970766
34.35108947753906,0.0027296184562146664,0.0027308138087391853,-0.0027290598955005407
34.56208038330078,0.0027287653647363186,0.0027296184562146664,-0.002728050108999014
34.40578842163086,0.0027275693137198687,0.0027287653647363186,-0.0027270156424492598
34.61442565917969,0.0027267159894108772,0.0027275693137198687,-0.002726005157455802
34.45383834838867,0.00272551947273314,0.0027267159894108772,-0.0027249702252447605
34.66173553466797,0.0027246633544564247,0.00272551947273314,-0.0027239578776061535
34.505645751953125,0.002723465673625469,0.0027246633544564247,-0.0027229213155806065
34.71108627319336,0.0027226093225181103,0.002723465673625469,-0.002721908036619425
34.554256439208984,0.0027214139699935913,0.0027226093225181103,-0.0027208724059164524
34.76613235473633,0.002720557153224945,0.0027214139699935913,-0.0027198605239391327
34.60490417480469,0.002719360636547208,0.002720557153224945,-0.0027188239619135857
34.8196907043457,0.0027185017243027687,0.002719360636547208,-0.0027178104501217604
34.65227508544922,0.002717305440455675,0.0027185017243027687,-0.0027167724911123514
34.868125915527344,0.002716445131227374,0.002717305440455675,-0.002715758513659239
34.69991683959961,0.002715250477194786,0.002716445131227374,-0.0027147207874804735
34.9150276184082,0.0027143917977809906,0.002715250477194786,-0.002713708207011223
34.74964904785156,0.002713198307901621,0.0027143917977809906,-0.002712672110646963
34.96401596069336,0.0027123363688588142,0.002713198307901621,-0.002711658366024494
34.801456451416016,0.002711143344640732,0.0027123363688588142,-0.002710621105507016
35.015132904052734,0.002710281638428569,0.002711143344640732,-0.002709607593715191
34.85356903076172,0.002709086751565337,0.002710281638428569,-0.002708569634705782
35.06282424926758,0.0027082234155386686,0.002709086751565337,-0.0027075540274381638
34.89685821533203,0.00270703062415123,0.0027082234155386686,-0.002706516068428755
35.10149383544922,0.0027061677537858486,0.00270703062415123,-0.0027055013924837112
34.942222595214844,0.0027049763593822718,0.0027061677537858486,-0.002704464830458164
35.15530776977539,0.0027041127905249596,0.0027049763593822718,-0.0027034510858356953
34.991519927978516,0.0027029216289520264,0.0027041127905249596,-0.0027024138253182173
35.198158264160156,0.002702055498957634,0.0027029216289520264,-0.0027013984508812428
35.0355224609375,0.0027008638717234135,0.002702055498957634,-0.0027003600262105465
35.24880599975586,0.0027000010013580322,0.0027008638717234135,-0.0026993462815880775
35.08538055419922,0.0026988117024302483,0.0027000010013580322,-0.002698310650885105
35.290252685546875,0.0026979451067745686,0.0026988117024302483,-0.002697295742109418
35.128028869628906,0.0026967572048306465,0.0026979451067745686,-0.0026962589472532272
35.330020904541016,0.0026958920061588287,0.0026967572048306465,-0.0026952452026307583
35.169029235839844,0.0026947050355374813,0.0026958920061588287,-0.002694209571927786
35.3814697265625,0.00269383960403502,0.0026947050355374813,-0.0026931967586278915
35.215911865234375,0.002692654263228178,0.00269383960403502,-0.00269216182641685
35.423622131347656,0.0026917895302176476,0.002692654263228178,-0.0026911497116088867
35.25736618041992,0.002690603956580162,0.0026917895302176476,-0.002690115012228489
35.4679069519043,0.002689736895263195,0.002690603956580162,-0.0026891017332673073
35.30284118652344,0.0026885541155934334,0.002689736895263195,-0.002688067266717553
35.50663757324219,0.0026876891497522593,0.0026885541155934334,-0.0026870560832321644
35.346675872802734,0.002686507534235716,0.0026876891497522593,-0.002686023712158203
35.549461364746094,0.0026856428012251854,0.002686507534235716,-0.0026850129943341017
35.384986877441406,0.002684463281184435,0.0026856428012251854,-0.002683981554582715
35.59055709838867,0.002683598082512617,0.002684463281184435,-0.002682971768081188
35.42927932739258,0.002682420425117016,0.002683598082512617,-0.002681941259652376
35.63581466674805,0.002681557321920991,0.002682420425117016,-0.0026809335686266422
35.46995544433594,0.002680380828678608,0.002681557321920991,-0.0026799042243510485
35.67341995239258,0.00267951563000679,0.002680380828678608,-0.0026788958348333836
35.50888442993164,0.0026783409994095564,0.00267951563000679,-0.0026778667233884335
35.71519088745117,0.002677478827536106,0.0026783409994095564,-0.0026768608950078487
35.55195236206055,0.002676307689398527,0.002677478827536106,-0.00267583504319191
35.759185791015625,0.002675445517525077,0.002676307689398527,-0.0026748308446258307
35.59132766723633,0.0026742760092020035,0.002675445517525077,-0.0026738056913018227
35.79544448852539,0.0026734154671430588,0.0026742760092020035,-0.0026728028897196054
35.62697982788086,0.0026722485199570656,0.0026734154671430588,-0.0026717798318713903
35.833885192871094,0.00267138727940619,0.0026722485199570656,-0.0026707781944423914
35.670711517333984,0.002670221496373415,0.00267138727940619,-0.0026697556022554636
35.876548767089844,0.0026693609543144703,0.002670221496373415,-0.0026687546633183956
35.71071243286133,0.002668196801096201,0.0026693609543144703,-0.002667733235284686
35.907318115234375,0.002667337190359831,0.002668196801096201,-0.002666732994839549
35.74296188354492,0.0026661762967705727,0.002667337190359831,-0.0026657136622816324
35.94635009765625,0.0026653169188648462,0.0026661762967705727,-0.002664715750142932
35.78937911987305,0.0026641590520739555,0.0026653169188648462,-0.002663698513060808
35.98968505859375,0.002663303166627884,0.0026641590520739555,-0.0026627033948898315
35.81999969482422,0.002662147395312786,0.002663303166627884,-0.0026616882532835007
36.02302932739258,0.0026612915098667145,0.002662147395312786,-0.002660694532096386
35.856807708740234,0.002660137601196766,0.0026612915098667145,-0.0026596805546432734
36.060630798339844,0.0026592814829200506,0.002660137601196766,-0.0026586875319480896
35.89583206176758,0.002658130833879113,0.0026592814829200506,-0.0026576751843094826
36.09638214111328,0.0026572756469249725,0.002658130833879113,-0.002656684024259448
35.941162109375,0.0026561261620372534,0.0026572756469249725,-0.0026556733064353466
36.13852310180664,0.0026552737690508366,0.0026561261620372534,-0.0026546837761998177
35.96839141845703,0.002654128009453416,0.0026552737690508366,-0.0026536756195127964
36.17051696777344,0.0026532760821282864,0.002654128009453416,-0.002652688417583704
36.00802993774414,0.002652132650837302,0.0026532760821282864,-0.002651682123541832
36.208927154541016,0.0026512830518186092,0.002652132650837302,-0.002650697249919176
36.0396728515625,0.0026501428801566362,0.0026512830518186092,-0.0026496932841837406
36.241275787353516,0.0026492939796298742,0.0026501428801566362,-0.002648710273206234
36.07559585571289,0.0026481561362743378,0.0026492939796298742,-0.0026477081701159477
36.27168273925781,0.002647309098392725,0.0026481561362743378,-0.0026467270217835903
36.11171340942383,0.0026461740490049124,0.002647309098392725,-0.0026457274798303843
36.310665130615234,0.002645327942445874,0.0026461740490049124,-0.002644748194143176
36.148014068603516,0.0026441949885338545,0.002645327942445874,-0.002643750049173832
36.343502044677734,0.0026433486491441727,0.0026441949885338545,-0.0026427716948091984
36.18449783325195,0.002642218954861164,0.0026433486491441727,-0.00264177517965436
36.37439727783203,0.0026413756422698498,0.002642218954861164,-0.00264079961925745
36.21071243286133,0.002640248741954565,0.0026413756422698498,-0.0026398058980703354
36.41184616088867,0.0026394084561616182,0.002640248741954565,-0.002638833597302437
36.24970245361328,0.0026382883079349995,0.0026394084561616182,-0.0026378449983894825
36.447391510009766,0.002637450583279133,0.0026382883079349995,-0.0026368771214038134
36.28046798706055,0.002636332530528307,0.002637450583279133,-0.002635890617966652
36.472389221191406,0.0026354948058724403,0.002636332530528307,-0.0026349234394729137
36.31559753417969,0.0026343781501054764,0.0026354948058724403,-0.0026339381001889706
36.506099700927734,0.0026335425209254026,0.0026343781501054764,-0.0026329727843403816
36.34242630004883,0.00263242912478745,0.0026335425209254026,-0.002631989773362875
36.531349182128906,0.002631593495607376,0.00263242912478745,-0.002631025854498148
36.3800163269043,0.002630481729283929,0.002631593495607376,-0.0026300442405045033
36.57188034057617,0.002629650756716728,0.002630481729283929,-0.0026290835812687874
36.400733947753906,0.002628542948514223,0.002629650756716728,-0.0026281054597347975
36.59741973876953,0.002627711743116379,0.002628542948514223,-0.0026271468959748745
36.43440246582031,0.002626607660204172,0.002627711743116379,-0.0026261708699166775
36.63617706298828,0.0026257801800966263,0.002626607660204172,-0.0026252162642776966
36.468257904052734,0.002624679356813431,0.0026257801800966263,-0.0026242434978485107
36.662010192871094,0.0026238514110445976,0.002624679356813431,-0.0026232898235321045
36.50444030761719,0.0026227538473904133,0.0026238514110445976,-0.002622318919748068
36.69456100463867,0.0026219291612505913,0.0026227538473904133,-0.002621368272230029
36.527835845947266,0.0026208353228867054,0.0026219291612505913,-0.0026204006280750036
36.72067642211914,0.002620011568069458,0.0026208353228867054,-0.0026194523088634014
36.56000900268555,0.0026189188938587904,0.002620011568069458,-0.002618486061692238
36.755733489990234,0.0026180963031947613,0.0026189188938587904,-0.0026175391394644976
36.587982177734375,0.002617006190121174,0.0026180963031947613,-0.002616574289277196
36.788761138916016,0.002616186160594225,0.002617006190121174,-0.0026156301610171795
36.62049102783203,0.002615101868286729,0.002616186160594225,-0.0026146695017814636
36.81309127807617,0.002614283701404929,0.002615101868286729,-0.0026137286331504583
36.64658737182617,0.0026132017374038696,0.002614283701404929,-0.002612770302221179
36.84868240356445,0.0026123858988285065,0.0026132017374038696,-0.0026118322275578976
36.67941665649414,0.0026113074272871017,0.0026123858988285065,-0.002610876690596342
36.86435317993164,0.0026104948483407497,0.0026113074272871017,-0.002609941177070141
36.710227966308594,0.002609421033412218,0.0026104948483407497,-0.0026089902967214584
36.893550872802734,0.002608610549941659,0.002609421033412218,-0.0026080580428242683
36.725704193115234,0.002607539761811495,0.002608610549941659,-0.002607109025120735
36.92064666748047,0.0026067306753247976,0.002607539761811495,-0.002606179565191269
36.75899124145508,0.0026056617498397827,0.0026067306753247976,-0.002605232410132885
36.95012283325195,0.0026048547588288784,0.0026056617498397827,-0.002604304812848568
36.79247283935547,0.002603791654109955,0.0026048547588288784,-0.00260336184874177
36.97977828979492,0.0026029879227280617,0.002603791654109955,-0.0026024384424090385
36.810508728027344,0.002601928310468793,0.0026029879227280617,-0.002601498505100608
37.002784729003906,0.0026011276058852673,0.002601928310468793,-0.0026005785912275314
36.83759307861328,0.002600071718916297,0.0026011276058852673,-0.0025996421463787556
37.03046417236328,0.002599273342639208,0.002600071718916297,-0.0025987252593040466
36.86482620239258,0.0025982216466218233,0.002599273342639208,-0.002597792074084282
37.04916000366211,0.002597423968836665,0.0025982216466218233,-0.002596877049654722
36.89216995239258,0.0025963732041418552,0.002597423968836665,-0.0025959452614188194
37.0885124206543,0.002595579018816352,0.0025963732041418552,-0.0025950330309569836
36.92418670654297,0.002594532910734415,0.002595579018816352,-0.0025941049680113792
37.10743713378906,0.00259373988956213,0.002594532910734415,-0.00259319506585598
36.947303771972656,0.0025926970411092043,0.00259373988956213,-0.002592269331216812
37.13105773925781,0.0025919070467352867,0.0025926970411092043,-0.0025913624558597803
36.966007232666016,0.002590868389233947,0.0025919070467352867,-0.0025904402136802673
37.15479278564453,0.0025900788605213165,0.002590868389233947,-0.0025895358994603157
36.993873596191406,0.0025890411343425512,0.0025900788605213165,-0.0025886145886033773
37.180946350097656,0.002588254865258932,0.0025890411343425512,-0.0025877123698592186
37.02190399169922,0.0025872213300317526,0.002588254865258932,-0.0025867947842925787
37.20955276489258,0.0025864364579319954,0.0025872213300317526,-0.002585895359516144
37.050071716308594,0.002585406880825758,0.0025864364579319954,-0.002584980335086584
37.235992431640625,0.002584625268355012,0.002585406880825758,-0.002584084402769804
37.066917419433594,0.0025835998822003603,0.002584625268355012,-0.002583172870799899
37.2579231262207,0.0025828224606812,0.0025835998822003603,-0.0025822813622653484
37.09309005737305,0.0025818035937845707,0.0025828224606812,-0.0025813751854002476
37.27997970581055,0.002581027802079916,0.0025818035937845707,-0.002580487634986639
37.1193733215332,0.0025800098665058613,0.002581027802079916,-0.0025795830879360437
37.29744338989258,0.002579235704615712,0.0025800098665058613,-0.002578696236014366
37.141151428222656,0.0025782210286706686,0.002579235704615712,-0.002577794250100851
37.324398040771484,0.0025774510577321053,0.0025782210286706686,-0.0025769113563001156
37.170040130615234,0.0025764424353837967,0.0025774510577321053,-0.0025760147254914045
37.3468017578125,0.00257567479275167,0.0025764424353837967,-0.002575135789811611
37.189762115478516,0.002574669197201729,0.00257567479275167,-0.0025742417201399803
37.36459732055664,0.002573904115706682,0.002574669197201729,-0.002573365345597267
37.20957946777344,0.0025729003828018904,0.002573904115706682,-0.002572473604232073
37.39902114868164,0.0025721359997987747,0.0025729003828018904,-0.002571599092334509
37.23649215698242,0.0025711357593536377,0.0025721359997987747,-0.002570709213614464
37.42414474487305,0.002570375567302108,0.0025711357593536377,-0.0025698384270071983
37.25888442993164,0.002569380681961775,0.002570375567302108,-0.0025689532049000263
37.43750762939453,0.0025686221197247505,0.002569380681961775,-0.0025680854450911283
37.27433776855469,0.0025676304940134287,0.0025686221197247505,-0.0025672027841210365
37.462867736816406,0.0025668747257441282,0.0025676304940134287,-0.0025663385167717934
37.29928970336914,0.0025658863596618176,0.0025668747257441282,-0.002565458882600069
37.485965728759766,0.0025651331525295973,0.0025658863596618176,-0.0025645974092185497
37.32438278198242,0.0025641503743827343,0.0025651331525295973,-0.002563721965998411
37.50441360473633,0.002563401125371456,0.0025641503743827343,-0.0025628649163991213
37.34723663330078,0.0025624199770390987,0.002563401125371456,-0.0025619924999773502
37.52052688598633,0.0025616714265197515,0.0025624199770390987,-0.002561136381700635
37.370201110839844,0.0025606947019696236,0.0025616714265197515,-0.0025602667592465878
37.54636764526367,0.002559949178248644,0.0025606947019696236,-0.002559414366260171
37.38615036010742,0.002558975713327527,0.002559949178248644,-0.0025585475377738476
37.56269836425781,0.0025582341477274895,0.002558975713327527,-0.0025576988700777292
37.4069709777832,0.002557265805080533,0.0025582341477274895,-0.002556836698204279
37.581539154052734,0.0025565268006175756,0.002557265805080533,-0.002555991755798459
37.42790603637695,0.0025555631145834923,0.0025565268006175756,-0.0025551333092153072
37.60292434692383,0.0025548276025801897,0.0025555631145834923,-0.0025542923249304295
37.444175720214844,0.002553867641836405,0.0025548276025801897,-0.0025534373708069324
37.621978759765625,0.0025531332939863205,0.002553867641836405,-0.002552598947659135
37.472503662109375,0.0025521754287183285,0.0025531332939863205,-0.0025517460890114307
37.6411247253418,0.0025514441076666117,0.0025521754287183285,-0.002550909761339426
37.486541748046875,0.0025504890363663435,0.0025514441076666117,-0.002550059463828802
37.66523742675781,0.0025497593451291323,0.0025504890363663435,-0.0025492259301245213
37.505470275878906,0.0025488079991191626,0.0025497593451291323,-0.0025483781937509775
37.67970657348633,0.002548082498833537,0.0025488079991191626,-0.002547548385336995
37.526947021484375,0.0025471369735896587,0.002548082498833537,-0.0025467057712376118
37.704063415527344,0.002546412870287895,0.0025471369735896587,-0.002545879688113928
37.538841247558594,0.0025454708375036716,0.002546412870287895,-0.0025450391694903374
37.70891189575195,0.0025447504594922066,0.0025454708375036716,-0.0025442163459956646
37.56778335571289,0.002543810987845063,0.0025447504594922066,-0.00254338001832366
37.730995178222656,0.0025430910754948854,0.002543810987845063,-0.0025425583589822054
37.57254409790039,0.002542155096307397,0.0025430910754948854,-0.002541723195463419
37.74827194213867,0.0025414396077394485,0.002542155096307397,-0.002540905959904194
37.59929275512695,0.002540509682148695,0.0025414396077394485,-0.002540076617151499
37.768150329589844,0.0025397995486855507,0.002540509682148695,-0.0025392647366970778
37.61643600463867,0.0025388733483850956,0.0025397995486855507,-0.002538439817726612
37.78070068359375,0.002538164146244526,0.0025388733483850956,-0.002537630032747984
37.6336555480957,0.0025372416712343693,0.002538164146244526,-0.0025368076749145985
37.80572509765625,0.0025365357287228107,0.0025372416712343693,-0.0025360018480569124
37.65587615966797,0.0025356165133416653,0.0025365357287228107,-0.0025351825170218945
37.81596374511719,0.0025349135976284742,0.0025356165133416653,-0.0025343792513012886
37.67084884643555,0.002533998806029558,0.0025349135976284742,-0.0025335638783872128
37.833740234375,0.00253329798579216,0.002533998806029558,-0.002532763872295618
37.68589782714844,0.002532386686652899,0.00253329798579216,-0.002531951293349266
37.85659408569336,0.002531688194721937,0.002532386686652899,-0.0025311545468866825
37.703487396240234,0.002530779456719756,0.002531688194721937,-0.0025303440634161234
37.8720703125,0.0025300851557403803,0.002530779456719756,-0.0025295508094131947
37.72121047973633,0.002529183169826865,0.0025300851557403803,-0.0025287459138780832
37.8901481628418,0.0025284900330007076,0.002529183169826865,-0.002527956385165453
37.73649978637695,0.0025275866501033306,0.0025284900330007076,-0.002527151256799698
37.90577697753906,0.0025268960744142532,0.0025275866501033306,-0.0025263624265789986
37.75189971923828,0.002526000142097473,0.0025268960744142532,-0.002525562420487404
37.92152786254883,0.002525313524529338,0.002526000142097473,-0.0025247791782021523
37.76490783691406,0.0025244206190109253,0.002525313524529338,-0.0025239824317395687
37.93231964111328,0.0025237358640879393,0.0025244206190109253,-0.0025232017505913973
37.780487060546875,0.002522848080843687,0.0025237358640879393,-0.002522408729419112
37.9482421875,0.002522166818380356,0.002522848080843687,-0.0025216322392225266
37.8011360168457,0.00252128136344254,0.002522166818380356,-0.002520842244848609
37.96424865722656,0.0025206035934388638,0.00252128136344254,-0.002520068548619747
37.81441116333008,0.0025197237264364958,0.0025206035934388638,-0.002519282978028059
37.98036575317383,0.002519050147384405,0.0025197237264364958,-0.002518514171242714
37.83780288696289,0.002518175169825554,0.002519050147384405,-0.002517733722925186
37.99912643432617,0.0025175048504024744,0.002518175169825554,-0.0025169686414301395
37.84626007080078,0.002516632666811347,0.0025175048504024744,-0.002516190754249692
38.00526809692383,0.002515964675694704,0.002516632666811347,-0.0025154282338917255
37.862327575683594,0.0025150985457003117,0.002515964675694704,-0.0025146547704935074
38.02421188354492,0.0025144333485513926,0.0025150985457003117,-0.002513896906748414
37.8734245300293,0.002513567451387644,0.0025144333485513926,-0.002513124607503414
38.0432243347168,0.0025129050482064486,0.002513567451387644,-0.00251236860640347
37.89216995239258,0.002512044506147504,0.0025129050482064486,-0.002511600498110056
38.052127838134766,0.002511384431272745,0.002512044506147504,-0.002510847756639123
37.90595245361328,0.002510526916012168,0.002511384431272745,-0.0025100824423134327
38.061092376708984,0.0025098691694438457,0.002510526916012168,-0.00250933226197958
37.9198112487793,0.0025090151466429234,0.0025098691694438457,-0.002508570207282901
38.077796936035156,0.0025083599612116814,0.0025090151466429234,-0.0025078230537474155
37.92867660522461,0.002507508732378483,0.0025083599612116814,-0.002507063327357173
38.0997200012207,0.00250685540959239,0.002507508732378483,-0.0025063189677894115
37.95029067993164,0.00250600790604949,0.00250685540959239,-0.002505562035366893
38.106327056884766,0.0025053583085536957,0.00250600790604949,-0.0025048209354281425
37.959312438964844,0.002504515927284956,0.0025053583085536957,-0.0025040684267878532
38.11043930053711,0.0025038698222488165,0.002504515927284956,-0.002503331284970045
37.9709587097168,0.002503031864762306,0.0025038698222488165,-0.002502583200111985
38.12491989135742,0.0025023887865245342,0.002503031864762306,-0.002501850016415119
37.98268127441406,0.002501554088667035,0.0025023887865245342,-0.002501104958355427
38.14466094970703,0.0025009154342114925,0.002501554088667035,-0.002500375732779503
37.99703598022461,0.0025000839959830046,0.0025009154342114925,-0.002499634400010109
38.15412139892578,0.002499444643035531,0.0025000839959830046,-0.0024989063385874033
38.01143264770508,0.0024986150674521923,0.002499444643035531,-0.0024981657043099403
38.171424865722656,0.002497980836778879,0.0024986150674521923,-0.0024974411353468895
38.023399353027344,0.002497158944606781,0.002497980836778879,-0.002496706787496805
38.17847442626953,0.0024965275079011917,0.002497158944606781,-0.0024959873408079147
38.04312515258789,0.002495706779882312,0.0024965275079011917,-0.002495255321264267
38.18296432495117,0.00249507836997509,0.002495706779882312,-0.0024945372715592384
38.05009460449219,0.0024942616000771523,0.00249507836997509,-0.002493808977305889
38.20052719116211,0.0024936364497989416,0.0024942616000771523,-0.0024930951185524464
38.05971145629883,0.0024928238708525896,0.0024936364497989416,-0.002492370083928108
38.215572357177734,0.002492200583219528,0.0024928238708525896,-0.0024916594848036766
38.071956634521484,0.0024913910310715437,0.002492200583219528,-0.002490936778485775
38.22807312011719,0.0024907696060836315,0.0024913910310715437,-0.00249022850766778
38.08685302734375,0.0024899637792259455,0.0024907696060836315,-0.002489508828148246
38.2249870300293,0.0024893470108509064,0.0024899637792259455,-0.0024888040497899055
38.09668731689453,0.0024885465390980244,0.0024893470108509064,-0.002488089958205819
38.24812316894531,0.0024879330303519964,0.0024885465390980244,-0.002487389836460352
38.10917663574219,0.0024871351197361946,0.0024879330303519964,-0.0024866783060133457
38.2556266784668,0.0024865244049578905,0.0024871351197361946,-0.0024859807454049587
38.12434387207031,0.002485730918124318,0.0024865244049578905,-0.002485272940248251
38.26845169067383,0.002485122764483094,0.002485730918124318,-0.0024845788720995188
38.1343994140625,0.0024843337014317513,0.002485122764483094,-0.002483874559402466
38.27873992919922,0.0024837302044034004,0.0024843337014317513,-0.002483184915035963
38.1367301940918,0.0024829444009810686,0.0024837302044034004,-0.002482484094798565
38.28908920288086,0.0024823425337672234,0.0024829444009810686,-0.002481797244399786
38.159942626953125,0.0024815602228045464,0.0024823425337672234,-0.002481099683791399
38.310062408447266,0.0024809623137116432,0.0024815602228045464,-0.0024804165586829185
38.1598014831543,0.002480185590684414,0.0024809623137116432,-0.00247972272336483
38.304744720458984,0.0024795900098979473,0.002480185590684414,-0.002479043323546648
38.17798614501953,0.0024788170121610165,0.0024795900098979473,-0.0024783536791801453
38.31267547607422,0.002478224691003561,0.0024788170121610165,-0.002477677073329687
38.18055725097656,0.002477453788742423,0.002478224691003561,-0.0024769899901002645
38.32331466674805,0.0024768654257059097,0.002477453788742423,-0.002476316876709461
38.188446044921875,0.0024761008098721504,0.0024768654257059097,-0.0024756346829235554
38.33933639526367,0.0024755147751420736,0.0024761008098721504,-0.002474966226145625
38.20425033569336,0.002474752487614751,0.0024755147751420736,-0.002474286360666156
38.347476959228516,0.0024741697125136852,0.002474752487614751,-0.002473620232194662
38.20964813232422,0.002473412547260523,0.0024741697125136852,-0.0024729445576667786
38.361019134521484,0.002472833264619112,0.002473412547260523,-0.002472283085808158
38.222991943359375,0.00247207866050303,0.002472833264619112,-0.002471610438078642
38.36663818359375,0.0024715017061680555,0.00247207866050303,-0.002470951061695814
38.22323989868164,0.0024707503616809845,0.0024715017061680555,-0.0024702809751033783
38.37498092651367,0.0024701766669750214,0.0024707503616809845,-0.002469625324010849
38.2446403503418,0.0024694306775927544,0.0024701766669750214,-0.0024689598940312862
38.380733489990234,0.0024688593111932278,0.0024694306775927544,-0.002468307502567768
38.2529182434082,0.00246811518445611,0.0024688593111932278,-0.002467644400894642
38.39188003540039,0.002467548009008169,0.00246811518445611,-0.0024669950362294912
38.258644104003906,0.002466809470206499,0.002467548009008169,-0.002466336591169238
38.397769927978516,0.0024662455543875694,0.002466809470206499,-0.002465691650286317
38.26972198486328,0.0024655102752149105,0.0024662455543875694,-0.0024650366976857185
38.403717041015625,0.0024649491533637047,0.0024655102752149105,-0.002464394550770521
38.27558517456055,0.002464218996465206,0.0024649491533637047,-0.002463743556290865
38.41777420043945,0.002463661367073655,0.002464218996465206,-0.0024631060659885406
38.28413772583008,0.0024629314430058002,0.002463661367073655,-0.00246245670132339
38.42652130126953,0.0024623768404126167,0.0024629314430058002,-0.0024618208408355713
38.29276657104492,0.002461652271449566,0.0024623768404126167,-0.0024611756671220064
38.42996597290039,0.0024610990658402443,0.002461652271449566,-0.002460542833432555
38.301456451416016,0.0024603786878287792,0.0024610990658402443,-0.002459900686517358
38.444217681884766,0.0024598275776952505,0.0024603786878287792,-0.0024592713452875614
38.307518005371094,0.002459107432514429,0.0024598275776952505,-0.0024586301296949387
38.44236755371094,0.0024585584178566933,0.002459107432514429,-0.002458001486957073
38.316307067871094,0.0024578426964581013,0.0024585584178566933,-0.002457363996654749
38.45403289794922,0.0024572964757680893,0.0024578426964581013,-0.002456739079207182
38.325157165527344,0.0024565847124904394,0.0024572964757680893,-0.002456104848533869
38.46039581298828,0.0024560431484133005,0.0024565847124904394,-0.0024554841220378876
38.3341064453125,0.0024553369730710983,0.0024560431484133005,-0.002454855013638735
38.46953201293945,0.002454798435792327,0.0024553369730710983,-0.002454238710924983
38.34845733642578,0.002454094123095274,0.002454798435792327,-0.002453612396493554
38.470611572265625,0.0024535576812922955,0.002454094123095274,-0.0024529974907636642
38.34413528442383,0.0024528566282242537,0.0024535576812922955,-0.002452373504638672
38.4798583984375,0.0024523241445422173,0.0024528566282242537,-0.0024517627898603678
38.36131286621094,0.0024516284465789795,0.0024523241445422173,-0.002451143693178892
38.491905212402344,0.002451100619509816,0.0024516284465789795,-0.0024505378678441048
38.357147216796875,0.0024504107423126698,0.002451100619509816,-0.002449923427775502
38.504058837890625,0.0024498868733644485,0.0024504107423126698,-0.002449322957545519
38.377197265625,0.0024492007214576006,0.0024498868733644485,-0.002448712708428502
38.50541305541992,0.002448678482323885,0.0024492007214576006,-0.0024481143336743116
38.37580871582031,0.002447994891554117,0.002448678482323885,-0.002447505947202444
38.50409698486328,0.0024474752135574818,0.002447994891554117,-0.002446910133585334
38.37715530395508,0.0024467953480780125,0.0024474752135574818,-0.0024463050067424774
38.50826644897461,0.002446279162541032,0.0024467953480780125,-0.0024457129184156656
38.38933181762695,0.0024456032551825047,0.002446279162541032,-0.002445111982524395
38.515220642089844,0.0024450907949358225,0.0024456032551825047,-0.002444523386657238
38.39350891113281,0.0024444193113595247,0.0024450907949358225,-0.0024439264088869095
38.524967193603516,0.002443909179419279,0.0024444193113595247,-0.0024433413054794073
38.39772033691406,0.0024432388599961996,0.002443909179419279,-0.0024427459575235844
38.529300689697266,0.002442730590701103,0.0024432388599961996,-0.0024421624839305878
38.4019889831543,0.0024420656263828278,0.002442730590701103,-0.0024415706284344196
38.53917694091797,0.0024415627121925354,0.0024420656263828278,-0.0024409927427768707
38.41175079345703,0.002440902404487133,0.0024415627121925354,-0.0024404057767242193
38.5300178527832,0.0024404022842645645,0.002440902404487133,-0.002439830917865038
38.421573638916016,0.0024397450033575296,0.0024404022842645645,-0.002439247677102685
38.54548263549805,0.0024392479099333286,0.0024397450033575296,-0.0024386760778725147
38.423343658447266,0.002438594587147236,0.0024392479099333286,-0.0024380958639085293
38.550071716308594,0.0024380988907068968,0.002438594587147236,-0.0024375268258154392
38.43056106567383,0.0024374478962272406,0.0024380988907068968,-0.0024369487073272467
38.55471420288086,0.0024369559250772,0.0024374478962272406,-0.002436382696032524
38.44328689575195,0.0024363098200410604,0.0024369559250772,-0.002435809001326561
38.55670166015625,0.002435822505503893,0.0024363098200410604,-0.002435247413814068
38.445228576660156,0.0024351791944354773,0.002435822505503893,-0.002434677444398403
38.56694793701172,0.0024346932768821716,0.0024351791944354773,-0.0024341181851923466
38.45264434814453,0.002434053458273411,0.0024346932768821716,-0.002433550776913762
38.5662956237793,0.0024335719645023346,0.002434053458273411,-0.0024329950101673603
38.446556091308594,0.002432938665151596,0.0024335719645023346,-0.002432432724162936
38.5739631652832,0.0024324608966708183,0.002432938665151596,-0.0024318827781826258
38.4514045715332,0.002431830856949091,0.0024324608966708183,-0.0024313239846378565
38.573429107666016,0.002431354485452175,0.002431830856949091,-0.002430776134133339
38.464454650878906,0.0024307258427143097,0.002431354485452175,-0.002430219203233719
38.589447021484375,0.0024302531965076923,0.0024307258427143097,-0.0024296739138662815
38.47486877441406,0.0024296296760439873,0.0024302531965076923,-0.0024291211739182472
38.58902359008789,0.0024291600566357374,0.0024296296760439873,-0.0024285796098411083
38.4771614074707,0.0024285404942929745,0.0024291600566357374,-0.0024280305951833725
38.58867263793945,0.0024280757643282413,0.0024285404942929745,-0.0024274932220578194
38.474063873291016,0.0024274601601064205,0.0024280757643282413,-0.0024269483983516693
38.5938835144043,0.0024269975256174803,0.0024274601601064205,-0.002426414517685771
38.481937408447266,0.002426384948194027,0.0024269975256174803,-0.0024258724879473448
38.599151611328125,0.0024259258061647415,0.002426384948194027,-0.002425341634079814
38.481666564941406,0.0024253169540315866,0.0024259258061647415,-0.002424802863970399
38.59893035888672,0.0024248575791716576,0.0024253169540315866,-0.0024242738727480173
38.495094299316406,0.00242424919269979,0.0024248575791716576,-0.0024237358011305332
38.60704040527344,0.0024237940087914467,0.00242424919269979,-0.0024232089053839445
38.500389099121094,0.002423190977424383,0.0024237940087914467,-0.0024226754903793335
38.620784759521484,0.002422741847112775,0.002423190977424383,-0.00242215464822948
38.49481964111328,0.002422144403681159,0.002422741847112775,-0.002421626355499029
38.61244583129883,0.002421695739030838,0.002422144403681159,-0.0024211083073168993
38.5057258605957,0.002421101089566946,0.002421695739030838,-0.002420582342892885
38.62076950073242,0.002420656383037567,0.002421101089566946,-0.00242006778717041
38.51121139526367,0.0024200642947107553,0.002420656383037567,-0.0024195448495447636
38.62360382080078,0.0024196221493184566,0.0024200642947107553,-0.002419032622128725
38.516761779785156,0.0024190349504351616,0.0024196221493184566,-0.0024185136426240206
38.62929153442383,0.0024185976944863796,0.0024190349504351616,-0.002418006304651499
38.5196418762207,0.0024180146865546703,0.0024185976944863796,-0.0024174917489290237
38.626708984375,0.0024175795260816813,0.0024180146865546703,-0.0024169874377548695
38.522560119628906,0.0024169988464564085,0.0024175795260816813,-0.002416475210338831
38.63527297973633,0.0024165664799511433,0.0024169988464564085,-0.0024159736931324005
38.52830505371094,0.002415991621091962,0.0024165664799511433,-0.0024154656566679478
38.64115524291992,0.0024155639111995697,0.002415991621091962,-0.0024149692617356777
38.52584457397461,0.002414992079138756,0.0024155639111995697,-0.0024144649505615234
38.633174896240234,0.0024145664647221565,0.002414992079138756,-0.00241397088393569
38.53170394897461,0.0024139981251209974,0.0024145664647221565,-0.002413469832390547
38.64472961425781,0.0024135771673172712,0.0024139981251209974,-0.002412979956716299
38.53764724731445,0.0024130139499902725,0.0024135771673172712,-0.002412483561784029
38.634090423583984,0.00241259578615427,0.0024130139499902725,-0.002411997178569436
38.53535079956055,0.002412034897133708,0.00241259578615427,-0.00241150357760489
38.6485481262207,0.0024116195272654295,0.002412034897133708,-0.002411020454019308
38.541404724121094,0.0024110637605190277,0.0024116195272654295,-0.0024105305783450603
38.649166107177734,0.002410653280094266,0.0024110637605190277,-0.0024100521113723516
38.547550201416016,0.002410102868452668,0.002410653280094266,-0.002409567590802908
38.65543746948242,0.002409696113318205,0.002410102868452668,-0.0024090935476124287
38.54544448852539,0.0024091475643217564,0.002409696113318205,-0.002408611588180065
38.65894317626953,0.0024087412748485804,0.0024091475643217564,-0.002408138941973448
38.551666259765625,0.0024081955198198557,0.0024087412748485804,-0.00240765861235559
38.65970993041992,0.002407793188467622,0.0024081955198198557,-0.0024071892257779837
38.563507080078125,0.002407250925898552,0.002407793188467622,-0.0024067130871117115
38.657737731933594,0.0024068516213446856,0.002407250925898552,-0.002406246494501829
38.555999755859375,0.002406313782557845,0.0024068516213446856,-0.002405773848295212
38.664215087890625,0.00240591773763299,0.002406313782557845,-0.002405311446636915
38.554080963134766,0.0024053817614912987,0.00240591773763299,-0.0024048411287367344
38.67072296142578,0.0024049868807196617,0.0024053817614912987,-0.002404380589723587
38.560523986816406,0.0024044553283602,0.0024049868807196617,-0.00240391306579113
38.660518646240234,0.0024040660355240107,0.0024044553283602,-0.002403456950560212
38.5615119934082,0.002403539838269353,0.0024040660355240107,-0.0024029952473938465
38.675594329833984,0.002403154969215393,0.002403539838269353,-0.0024025444872677326
38.570899963378906,0.002402631798759103,0.002403154969215393,-0.002402086276561022
38.67109298706055,0.002402247628197074,0.002402631798759103,-0.00240163691341877
38.57197952270508,0.002401727484539151,0.002402247628197074,-0.002401180798187852
38.66946029663086,0.002401348203420639,0.002401727484539151,-0.002400735393166542
38.57593536376953,0.002400833647698164,0.002401348203420639,-0.002400284633040428
38.67349624633789,0.002400456927716732,0.002400833647698164,-0.0023998431861400604
38.57434844970703,0.0023999435361474752,0.002400456927716732,-0.0023993942886590958
38.67756271362305,0.002399568213149905,0.0023999435361474752,-0.00239895423874259
38.578369140625,0.0023990576155483723,0.002399568213149905,-0.002398507436737418
38.67888259887695,0.0023986867163330317,0.0023990576155483723,-0.002398070879280567
38.579681396484375,0.0023981814738363028,0.0023986867163330317,-0.002397628966718912
38.68589401245117,0.0023978145327419043,0.0023981814738363028,-0.002397197298705578
38.58384704589844,0.002397313015535474,0.0023978145327419043,-0.0023967591114342213
38.687355041503906,0.0023969500325620174,0.002397313015535474,-0.0023963311687111855
38.585304260253906,0.002396453870460391,0.0023969500325620174,-0.002395897638052702
38.67763900756836,0.002396094612777233,0.002396453870460391,-0.002395473886281252
38.58402633666992,0.0023956019431352615,0.002396094612777233,-0.002395044080913067
38.687660217285156,0.002395245712250471,0.0023956019431352615,-0.0023946240544319153
38.593971252441406,0.0023947563022375107,0.002395245712250471,-0.0023941975086927414
38.689292907714844,0.002394402166828513,0.0023947563022375107,-0.0023937798105180264
38.58720779418945,0.002393916714936495,0.002394402166828513,-0.0023933560587465763
38.69662094116211,0.002393566071987152,0.002393916714936495,-0.002392942551523447
38.59444808959961,0.002393081784248352,0.002393566071987152,-0.0023925211280584335
38.68989562988281,0.002392733935266733,0.002393081784248352,-0.002392109017819166
38.59339141845703,0.0023922568652778864,0.002392733935266733,-0.002391692716628313
38.69454574584961,0.0023919150698930025,0.0023922568652778864,-0.0023912875913083553
38.60360336303711,0.0023914407938718796,0.0023919150698930025,-0.0023908759467303753
38.69641876220703,0.0023911006283015013,0.0023914407938718796,-0.002390472684055567
38.59707260131836,0.002390631940215826,0.0023911006283015013,-0.002390064299106598
38.68708801269531,0.00239029573276639,0.002390631940215826,-0.0023896656930446625
38.596187591552734,0.0023898284416645765,0.00239029573276639,-0.002389260334894061
38.703189849853516,0.002389495959505439,0.0023898284416645765,-0.002388864988461137
38.60939025878906,0.002389034489169717,0.002389495959505439,-0.0023884642869234085
38.6967887878418,0.0023887057323008776,0.002389034489169717,-0.0023880728986114264
38.6002197265625,0.0023882463574409485,0.0023887057323008776,-0.002387674991041422
38.69888687133789,0.0023879187647253275,0.0023882463574409485,-0.0023872856982052326
38.605098724365234,0.0023874621838331223,0.0023879187647253275,-0.002386889886111021
38.68973922729492,0.0023871385492384434,0.0023874621838331223,-0.0023865033872425556
38.615665435791016,0.002386686159297824,0.0023871385492384434,-0.0023861124645918608
38.70326232910156,0.0023863660171628,0.002386686159297824,-0.0023857299238443375
38.60664367675781,0.00238591805100441,0.0023863660171628,-0.00238534202799201
38.69423294067383,0.0023856014013290405,0.00238591805100441,-0.002384963445365429
38.6088981628418,0.0023851559963077307,0.0023856014013290405,-0.0023845790419727564
38.7078742980957,0.0023848419077694416,0.0023851559963077307,-0.0023842034861445427
38.6084098815918,0.0023844013921916485,0.0023848419077694416,-0.0023838223423808813
38.701786041259766,0.002384091494604945,0.0023844013921916485,-0.0023834509775042534
38.61360549926758,0.002383654471486807,0.002384091494604945,-0.0023830740246921778
38.709903717041016,0.002383347600698471,0.002383654471486807,-0.0023827061522752047
38.61323165893555,0.002382913837209344,0.002383347600698471,-0.002382331993430853
38.701072692871094,0.0023826088290661573,0.002382913837209344,-0.0023819664493203163
38.618526458740234,0.0023821783252060413,0.0023826088290661573,-0.002381595317274332
38.70646286010742,0.002381877275183797,0.0023821783252060413,-0.0023812332656234503
38.62107849121094,0.0023814516607671976,0.002381877275183797,-0.0023808665573596954
38.700592041015625,0.002381154801696539,0.0023814516607671976,-0.0023805086966603994
38.620880126953125,0.002380732446908951,0.002381154801696539,-0.0023801459465175867
38.70611572265625,0.0023804393131285906,0.002380732446908951,-0.002379791811108589
38.620758056640625,0.0023800230119377375,0.0023804393131285906,-0.0023794337175786495
38.708892822265625,0.0023797343019396067,0.0023800230119377375,-0.002379084937274456
38.61787033081055,0.002379319630563259,0.0023797343019396067,-0.0023787296377122402
38.711700439453125,0.002379033016040921,0.002379319630563259,-0.0023783829528838396
38.626304626464844,0.0023786225356161594,0.002379033016040921,-0.0023780311457812786
38.708900451660156,0.0023783394135534763,0.0023786225356161594,-0.002377687720581889
38.62351608276367,0.0023779317270964384,0.0023783394135534763,-0.0023773389402776957
38.711822509765625,0.00237765209749341,0.0023779317270964384,-0.002376999007537961
38.62079620361328,0.002377249300479889,0.00237765209749341,-0.0023766541853547096
38.706298828125,0.0023769736289978027,0.002377249300479889,-0.0023763186763972044
38.63225555419922,0.0023765754885971546,0.0023769736289978027,-0.0023759787436574697
38.71788787841797,0.002376302843913436,0.0023765754885971546,-0.002375646959990263
38.62118911743164,0.0023759084288030863,0.002376302843913436,-0.0023753095883876085
38.71247863769531,0.0023756390437483788,0.0023759084288030863,-0.0023749815300107002
38.62710189819336,0.0023752464912831783,0.0023756390437483788,-0.0023746471852064133
38.709957122802734,0.0023749805986881256,0.0023752464912831783,-0.0023743214551359415
38.624603271484375,0.0023745920043438673,0.0023749805986881256,-0.002373990835621953
38.71318054199219,0.0023743296042084694,0.0023745920043438673,-0.0023736690636724234
38.62500762939453,0.002373947063460946,0.0023743296042084694,-0.002373343100771308
38.70796585083008,0.0023736897855997086,0.002373947063460946,-0.0023730266839265823
38.631134033203125,0.0023733105044811964,0.0023736897855997086,-0.00237270537763834
38.70847702026367,0.002373054623603821,0.0023733105044811964,-0.0023723910562694073
38.63165283203125,0.002372679067775607,0.002373054623603821,-0.002372072311118245
38.70905685424805,0.002372428309172392,0.002372679067775607,-0.002371762413531542
38.629398345947266,0.002372054848819971,0.002372428309172392,-0.0023714471608400345
38.715362548828125,0.0023718050215393305,0.002372054848819971,-0.0023711391258984804
38.64134216308594,0.0023714357521384954,0.0023718050215393305,-0.002370826667174697
38.710357666015625,0.00237119197845459,0.0023714357521384954,-0.0023705230560153723
38.6307373046875,0.0023708294611424208,0.00237119197845459,-0.0023702168837189674
38.71967697143555,0.0023705887142568827,0.0023708294611424208,-0.0023699188604950905
38.64284133911133,0.002370229223743081,0.0023705887142568827,-0.002369615714997053
38.717655181884766,0.002369991969317198,0.002370229223743081,-0.0023693204857409
38.64366912841797,0.00236963527277112,0.002369991969317198,-0.002369020599871874
38.718528747558594,0.002369400579482317,0.00236963527277112,-0.0023687281645834446
38.64171600341797,0.002369048073887825,0.002369400579482317,-0.0023684315383434296
38.719478607177734,0.002368818735703826,0.002369048073887825,-0.0023681437596678734
38.63983917236328,0.002368470188230276,0.002368818735703826,-0.0023678517900407314
38.714759826660156,0.0023682417813688517,0.002368470188230276,-0.002367566339671612
38.638004302978516,0.002367897890508175,0.0023682417813688517,-0.0023672771640121937
38.71012878417969,0.0023676748387515545,0.002367897890508175,-0.0023669968359172344
38.641910552978516,0.002367333509027958,0.0023676748387515545,-0.002366711851209402
38.722660064697266,0.002367113484069705,0.002367333509027958,-0.0023664345499128103
38.64871597290039,0.002366776345297694,0.002367113484069705,-0.002366153057664633
38.72670364379883,0.0023665602784603834,0.002366776345297694,-0.002365879714488983
38.638545989990234,0.00236622616648674,0.0023665602784603834,-0.002365601249039173
38.71649932861328,0.002366011030972004,0.00236622616648674,-0.0023653297685086727
38.648292541503906,0.0023656808771193027,0.002366011030972004,-0.002365054562687874
38.72064971923828,0.002365471562370658,0.0023656808771193027,-0.0023647877387702465
38.65242385864258,0.002365143271163106,0.002365471562370658,-0.002364516258239746
38.7334098815918,0.0023649348877370358,0.002365143271163106,-0.002364251296967268
38.65377426147461,0.002364613115787506,0.0023649348877370358,-0.0023639830760657787
38.72625732421875,0.0023644110187888145,0.002364613115787506,-0.0023637241683900356
38.64952087402344,0.002364092506468296,0.0023644110187888145,-0.002363460836932063
38.727725982666016,0.0023638918064534664,0.002364092506468296,-0.0023632044903934
38.64813232421875,0.002363575156778097,0.0023638918064534664,-0.0023629427887499332
38.7235221862793,0.002363378182053566,0.002363575156778097,-0.0023626890033483505
38.66389846801758,0.0023630675859749317,0.002363378182053566,-0.0023624328896403313
38.73085403442383,0.0023628766648471355,0.0023630675859749317,-0.00236218492500484
38.654136657714844,0.002362570259720087,0.0023628766648471355,-0.00236193323507905
38.721073150634766,0.00236238120123744,0.002362570259720087,-0.002361688297241926
38.650108337402344,0.0023620775900781155,0.00236238120123744,-0.0023614391684532166
38.71419906616211,0.0023618913255631924,0.0023620775900781155,-0.0023611970245838165
38.64897155761719,0.002361590974032879,0.0023618913255631924,-0.002360951155424118
38.72454071044922,0.002361407969146967,0.002361590974032879,-0.002360712504014373
38.66213607788086,0.002361112041398883,0.002361407969146967,-0.0023604705929756165
38.73497772216797,0.002360934391617775,0.002361112041398883,-0.002360236831009388
38.66115951538086,0.0023606447502970695,0.002360934391617775,-0.0023600002750754356
38.734046936035156,0.002360471524298191,0.0023606447502970695,-0.002359771868214011
38.660240173339844,0.002360184211283922,0.002360471524298191,-0.0023595388047397137
38.73601531982422,0.002360012847930193,0.002360184211283922,-0.002359312493354082
38.67361068725586,0.0023597278632223606,0.002360012847930193,-0.0023590819910168648
38.7380256652832,0.002359558828175068,0.0023597278632223606,-0.0023588575422763824
38.66707229614258,0.0023592780344188213,0.002359558828175068,-0.002358629833906889
38.73149871826172,0.0023591129574924707,0.0023592780344188213,-0.0023584095761179924
38.672027587890625,0.0023588379845023155,0.0023591129574924707,-0.002358187222853303
38.730804443359375,0.0023586791940033436,0.0023588379845023155,-0.0023579727858304977
38.671348571777344,0.0023584067821502686,0.0023586791940033436,-0.0023577548563480377
38.73301315307617,0.002358249854296446,0.0023584067821502686,-0.002357542747631669
38.66786575317383,0.002357982099056244,0.002358249854296446,-0.0023573278449475765
38.73529815673828,0.0023578288964927197,0.002357982099056244,-0.0023571201600134373
38.68159103393555,0.002357566263526678,0.0023578288964927197,-0.0023569101467728615
38.7548828125,0.0023574167862534523,0.002357566263526678,-0.0023567071184515953
38.68108367919922,0.0023571557831019163,0.0023574167862534523,-0.0023564989678561687
38.74003982543945,0.0023570090997964144,0.0023571557831019163,-0.002356297569349408
38.68061828613281,0.002356751123443246,0.0023570090997964144,-0.0023560929112136364
38.74248504638672,0.002356607699766755,0.002356751123443246,-0.002355894772335887
38.67164993286133,0.0023563543800264597,0.002356607699766755,-0.00235569360665977
38.742130279541016,0.002356214914470911,0.0023563543800264597,-0.0023555001243948936
38.67988967895508,0.002355965320020914,0.002356214914470911,-0.0023553031496703625
38.747581481933594,0.0023558293469250202,0.002355965320020914,-0.002355113159865141
38.68534469604492,0.00235558464191854,0.0023558293469250202,-0.0023549203760921955
38.75312042236328,0.002355453558266163,0.00235558464191854,-0.0023547352757304907
38.69087600708008,0.0023552128113806248,0.002355453558266163,-0.0023545469157397747
38.75583267211914,0.002355084056034684,0.0023552128113806248,-0.0023543648421764374
38.69073486328125,0.002354846801608801,0.002355084056034684,-0.0023541792761534452
38.74422836303711,0.0023547224700450897,0.002354846801608801,-0.0023540006950497627
38.68779754638672,0.002354489406570792,0.0023547224700450897,-0.0023538197856396437
38.75569152832031,0.0023543676361441612,0.002354489406570792,-0.0023536451626569033
38.6934928894043,0.002354137133806944,0.0023543676361441612,-0.0023534665815532207
38.752830505371094,0.002354020019993186,0.002354137133806944,-0.0023532952181994915
38.690670013427734,0.002353793242946267,0.002354020019993186,-0.0023531208280473948
38.75865173339844,0.002353677758947015,0.002353793242946267,-0.002352952491492033
38.6878776550293,0.0023534540086984634,0.002353677758947015,-0.002352780196815729
38.76164627075195,0.0023533417843282223,0.0023534540086984634,-0.0023526151198893785
38.708091735839844,0.0023531229235231876,0.0023533417843282223,-0.0023524474818259478
38.75895690917969,0.0023530153557658195,0.0023531229235231876,-0.0023522863630205393
38.693965911865234,0.0023528002202510834,0.0023530153557658195,-0.002352122450247407
38.76210403442383,0.0023526977747678757,0.0023528002202510834,-0.002351966453716159
38.6971321105957,0.0023524879943579435,0.0023526977747678757,-0.0023518078960478306
38.76531219482422,0.002352387411519885,0.0023524879943579435,-0.0023516553919762373
38.70894241333008,0.0023521799594163895,0.002352387411519885,-0.0023514991626143456
38.76858139038086,0.0023520844988524914,0.0023521799594163895,-0.002351350151002407
38.71223449707031,0.002351882169023156,0.0023520844988524914,-0.0023511990439146757
38.763275146484375,0.002351790200918913,0.002351882169023156,-0.0023510539904236794
38.706966400146484,0.002351590432226658,0.002351790200918913,-0.0023509059101343155
38.76666259765625,0.0023515017237514257,0.002351590432226658,-0.0023507641162723303
38.710357666015625,0.0023513049818575382,0.0023515017237514257,-0.0023506192956119776
38.77587127685547,0.0023512186016887426,0.0023513049818575382,-0.0023504802957177162
38.71669006347656,0.002351027447730303,0.0023512186016887426,-0.002350339200347662
38.77939987182617,0.0023509461898356676,0.002351027447730303,-0.0023502055555582047
38.717350006103516,0.002350758295506239,0.0023509461898356676,-0.002350068651139736
38.77431106567383,0.0023506791330873966,0.002350758295506239,-0.0023499373346567154
38.72954559326172,0.0023504935670644045,0.0023506791330873966,-0.0023498032242059708
38.78660583496094,0.0023504188284277916,0.0023504935670644045,-0.002349675400182605
38.72457504272461,0.002350239083170891,0.0023504188284277916,-0.0023495457135140896
38.77875518798828,0.0023501680698245764,0.002350239083170891,-0.0023494225461035967
38.72541046142578,0.002349991351366043,0.0023501680698245764,-0.00234929658472538
38.78540802001953,0.0023499238304793835,0.002349991351366043,-0.002349176909774542
38.72629928588867,0.0023497501388192177,0.0023499238304793835,-0.0023490539751946926
38.78922653198242,0.002349685877561569,0.0023497501388192177,-0.0023489375598728657
38.73590850830078,0.0023495187051594257,0.002349685877561569,-0.002348819747567177
38.79314422607422,0.0023494595661759377,0.0023495187051594257,-0.0023487089201807976
38.739830017089844,0.0023492961190640926,0.0023494595661759377,-0.002348595531657338
38.79133605957031,0.002349240705370903,0.0023492961190640926,-0.0023484881967306137
38.74381637573242,0.002349080052226782,0.002349240705370903,-0.002348378300666809
38.79534912109375,0.002349026035517454,0.002349080052226782,-0.0023482730612158775
38.74207305908203,0.0023488691076636314,0.002349026035517454,-0.0023481654934585094
38.80233383178711,0.0023488199803978205,0.0023488691076636314,-0.002348064910620451
38.746177673339844,0.002348667709156871,0.0023488199803978205,-0.002347961999475956
38.80070495605469,0.0023486227728426456,0.002348667709156871,-0.0023478656075894833
38.753238677978516,0.002348474459722638,0.0023486227728426456,-0.0023477671202272177
38.813621520996094,0.0023484330158680677,0.002348474459722638,-0.002347674686461687
38.757469177246094,0.0023482879623770714,0.0023484330158680677,-0.002347579225897789
38.81210708618164,0.002348249778151512,0.0023482879623770714,-0.002347489818930626
38.7646369934082,0.002348107285797596,0.002348249778151512,-0.002347397617995739
38.81643295288086,0.0023480714298784733,0.002348107285797596,-0.0023473105393350124
38.76321029663086,0.002347934525460005,0.0023480714298784733,-0.002347222063690424
38.815040588378906,0.002347903326153755,0.002347934525460005,-0.002347140107303858
38.767616271972656,0.002347768284380436,0.002347903326153755,-0.002347055124118924
38.825294494628906,0.0023477403447031975,0.002347768284380436,-0.002346975961700082
38.77208709716797,0.0023476099595427513,0.0023477403447031975,-0.0023468947038054466
38.8298225402832,0.0023475857451558113,0.0023476099595427513,-0.00234681973233819
38.77663803100586,0.0023474604822695255,0.0023475857451558113,-0.0023467428982257843
38.8286247253418,0.0023474409244954586,0.0023474604822695255,-0.002346672583371401
38.78123474121094,0.0023473170585930347,0.0023474409244954586,-0.002346599008888006
38.830360412597656,0.0023472995962947607,0.0023473170585930347,-0.0023465303238481283
38.78879165649414,0.002347181085497141,0.0023472995962947607,-0.002346460707485676
38.83797836303711,0.0023471671156585217,0.002347181085497141,-0.0023463964462280273
38.7790412902832,0.0023470516316592693,0.0023471671156585217,-0.002346329391002655
38.82823181152344,0.0023470420856028795,0.0023470516316592693,-0.002346268855035305
38.79251480102539,0.0023469305597245693,0.0023470420856028795,-0.002346206922084093
38.838863372802734,0.0023469228763133287,0.0023469305597245693,-0.002346149180084467
38.797332763671875,0.0023468127474188805,0.0023469228763133287,-0.002346088644117117
38.84663391113281,0.0023468080908060074,0.0023468127474188805,-0.0023460332304239273
38.80511474609375,0.0023467023856937885,0.0023468080908060074,-0.0023459764197468758
38.8515739440918,0.0023467019200325012,0.0023467023856937885,-0.002345925197005272
38.810062408447266,0.0023465994745492935,0.0023467019200325012,-0.002345872111618519
38.84783172607422,0.002346601104363799,0.0023465994745492935,-0.0023458232171833515
38.81216049194336,0.0023465026170015335,0.002346601104363799,-0.0023457733914256096
38.86453628540039,0.0023465098347514868,0.0023465026170015335,-0.0023457298520952463
38.82305145263672,0.0023464160040020943,0.0023465098347514868,-0.002345684915781021
38.8784065246582,0.0023464253172278404,0.0023464160040020943,-0.0023456448689103127
38.828182220458984,0.0023463342804461718,0.0023464253172278404,-0.0023456020280718803
38.87485122680664,0.0023463480174541473,0.0023463342804461718,-0.002345565240830183
38.82758712768555,0.002346262102946639,0.0023463480174541473,-0.0023455272894352674
38.874290466308594,0.0023462804965674877,0.002346262102946639,-0.002345495391637087
38.841583251953125,0.0023461980745196342,0.0023462804965674877,-0.0023454620968550444
38.88252258300781,0.0023462180979549885,0.0023461980745196342,-0.0023454325273633003
38.846900939941406,0.0023461375385522842,0.0023462180979549885,-0.0023454008623957634
38.882049560546875,0.0023461608216166496,0.0023461375385522842,-0.002345373621210456
38.84938049316406,0.0023460856173187494,0.0023461608216166496,-0.0023453463800251484
38.89333724975586,0.002346114721149206,0.0023460856173187494,-0.0023453249596059322
38.85776901245117,0.0023460444062948227,0.002346114721149206,-0.0023453030735254288
38.89885711669922,0.0023460760712623596,0.0023460444062948227,-0.002345285378396511
38.85456466674805,0.0023460087832063437,0.0023460760712623596,-0.002345265820622444
38.89566421508789,0.0023460430093109608,0.0023460087832063437,-0.0023452509194612503
38.863037109375,0.0023459773510694504,0.0023460430093109608,-0.0023452339228242636
38.907127380371094,0.002346016699448228,0.0023459773510694504,-0.0023452225141227245
38.87744903564453,0.0023459577932953835,0.002346016699448228,-0.002345211571082473
38.91284942626953,0.0023460013326257467,0.0023459577932953835,-0.002345205284655094
38.87152099609375,0.0023459461517632008,0.0023460013326257467,-0.0023451978340744972
38.915706634521484,0.002345993183553219,0.0023459461517632008,-0.0023451955057680607
38.874385833740234,0.0023459396325051785,0.002345993183553219,-0.002345190616324544
38.9302978515625,0.002345988294109702,0.0023459396325051785,-0.0023451903834939003
38.891876220703125,0.00234593846835196,0.002345988294109702,-0.0023451882880181074
38.930320739746094,0.0023459908552467823,0.00234593846835196,-0.0023451910819858313
38.891929626464844,0.002345944754779339,0.0023459908552467823,-0.002345192711800337
38.93918228149414,0.0023460001684725285,0.002345944754779339,-0.002345199231058359
38.90664291381836,0.00234595756046474,0.0023460001684725285,-0.0023452043533325195
38.93931198120117,0.0023460157681256533,0.00234595756046474,-0.002345213433727622
38.91263198852539,0.002345975022763014,0.0023460157681256533,-0.0023452211171388626
38.94533920288086,0.002346035558730364,0.002345975022763014,-0.002345232293009758
38.906978607177734,0.002345998538658023,0.002346035558730364,-0.0023452425375580788
38.95436477661133,0.0023460634984076023,0.002345998538658023,-0.0023452583700418472
38.9247932434082,0.002346030669286847,0.0023460634984076023,-0.002345273271203041
38.96052551269531,0.0023460984230041504,0.002346030669286847,-0.002345292130485177
38.92802047729492,0.0023460667580366135,0.0023460984230041504,-0.00234530889429152
38.97258377075195,0.0023461366072297096,0.0023460667580366135,-0.0023453296162188053
38.940093994140625,0.002346110064536333,0.0023461366072297096,-0.002345350105315447
38.97298049926758,0.002346184803172946,0.002346110064536333,-0.002345375483855605
38.940528869628906,0.002346162451431155,0.002346184803172946,-0.002345400396734476
38.97931671142578,0.002346239984035492,0.002346162451431155,-0.002345429500564933
38.949798583984375,0.0023462201934307814,0.002346239984035492,-0.0023454572074115276
38.98865509033203,0.0023463021498173475,0.0023462201934307814,-0.002345489803701639
38.95915985107422,0.002346287714317441,0.0023463021498173475,-0.0023455223999917507
38.9951286315918,0.0023463733959943056,0.002346287714317441,-0.0023455594200640917
38.96271514892578,0.002346362452954054,0.0023463733959943056,-0.002345595508813858
39.00166320800781,0.0023464513942599297,0.002346362452954054,-0.002345636021345854
38.96631622314453,0.002346443012356758,0.0023464513942599297,-0.002345674904063344
39.002342224121094,0.0023465335834771395,0.002346443012356758,-0.002345717279240489
38.97583770751953,0.0023465282283723354,0.0023465335834771395,-0.002345758955925703
39.011932373046875,0.0023466243874281645,0.0023465282283723354,-0.0023458057548850775
38.988372802734375,0.0023466222919523716,0.0023466243874281645,-0.002345851855352521
39.021568298339844,0.0023467200808227062,0.0023466222919523716,-0.002345900982618332
38.99802017211914,0.002346721477806568,0.0023467200808227062,-0.0023459496442228556
39.034217834472656,0.0023468229919672012,0.002346721477806568,-0.002346002496778965
39.00477981567383,0.0023468267172574997,0.0023468229919672012,-0.0023460539523512125
39.04396057128906,0.0023469298612326384,0.0023468267172574997,-0.002346108900383115
39.005699157714844,0.0023469373118132353,0.0023469298612326384,-0.002346162684261799
39.044921875,0.002347045112401247,0.0023469373118132353,-0.002346221823245287
39.01552200317383,0.002347056521102786,0.002347045112401247,-0.002346280263736844
39.048885345458984,0.002347166882827878,0.002347056521102786,-0.0023463424295186996
39.022457122802734,0.0023471820168197155,0.002347166882827878,-0.002346404129639268
39.06177520751953,0.0023472958710044622,0.0023471820168197155,-0.002346470020711422
39.02945327758789,0.0023473137989640236,0.0023472958710044622,-0.0023465347476303577
39.06291580200195,0.002347432542592287,0.0023473137989640236,-0.0023466043639928102
39.03651428222656,0.0023474537301808596,0.002347432542592287,-0.002346673281863332
39.078880310058594,0.0023475736379623413,0.0023474537301808596,-0.0023467454593628645
39.05247116088867,0.0023475978523492813,0.0023475736379623413,-0.002346816472709179
39.08305740356445,0.0023477203212678432,0.0023475978523492813,-0.002346890978515148
39.05963134765625,0.0023477482609450817,0.0023477203212678432,-0.0023469652514904737
39.09321975708008,0.002347873756662011,0.0023477482609450817,-0.002347043249756098
39.069793701171875,0.0023479037918150425,0.002347873756662011,-0.0023471200838685036
39.10343551635742,0.0023480327799916267,0.0023479037918150425,-0.0023472008761018515
39.0859260559082,0.002348064910620451,0.0023480327799916267,-0.0023472807370126247
39.110721588134766,0.0023481957614421844,0.002348064910620451,-0.002347363159060478
39.087318420410156,0.0023482320830225945,0.0023481957614421844,-0.0023474458139389753
39.121055603027344,0.0023483678232878447,0.0023482320830225945,-0.0023475331254303455
39.0976676940918,0.0023484081029891968,0.0023483678232878447,-0.002347620204091072
39.12549591064453,0.002348544541746378,0.0023484081029891968,-0.002347709611058235
39.11397933959961,0.002348586916923523,0.002348544541746378,-0.002347798552364111
39.138916015625,0.002348728943616152,0.002348586916923523,-0.0023478916846215725
39.12147521972656,0.002348774578422308,0.002348728943616152,-0.002347984816879034
39.14347457885742,0.0023489193990826607,0.002348774578422308,-0.0023480807431042194
39.12310028076172,0.00234896969050169,0.0023489193990826607,-0.0023481776006519794
39.157012939453125,0.002349116839468479,0.00234896969050169,-0.002348277484998107
39.12772750854492,0.002349168760702014,0.002349116839468479,-0.0023483759723603725
39.16465377807617,0.002349319402128458,0.002349168760702014,-0.002348478650674224
39.147274017333984,0.0023493755143135786,0.002349319402128458,-0.0023485813289880753
39.18128967285156,0.002349528484046459,0.0023493755143135786,-0.002348687034100294
39.152000427246094,0.0023495862260460854,0.002349528484046459,-0.002348791342228651
39.1920166015625,0.0023497422225773335,0.0023495862260460854,-0.00234889960847795
39.17167282104492,0.0023498041555285454,0.0023497422225773335,-0.002349007874727249
39.19386291503906,0.0023499636445194483,0.0023498041555285454,-0.0023491194006055593
39.17353057861328,0.002350026974454522,0.0023499636445194483,-0.002349229995161295
39.207672119140625,0.0023501883260905743,0.002350026974454522,-0.002349343616515398
39.196292877197266,0.0023502549156546593,0.0023501883260905743,-0.0023494570050388575
39.22154998779297,0.0023504195269197226,0.0023502549156546593,-0.002349573653191328
39.20421600341797,0.0023504896089434624,0.0023504195269197226,-0.0023496903013437986
39.23249816894531,0.002350656781345606,0.0023504896089434624,-0.0023498099762946367
39.215171813964844,0.002350729424506426,0.002350656781345606,-0.0023499291855841875
39.234519958496094,0.0023508991580456495,0.002350729424506426,-0.0023500509560108185
39.21722412109375,0.002350975526496768,0.0023508991580456495,-0.0023501734249293804
39.245574951171875,0.002351148519665003,0.002350975526496768,-0.0023502991534769535
39.22231674194336,0.002351227914914489,0.002351148519665003,-0.0023504244163632393
39.25370788574219,0.0023514050990343094,0.002351227914914489,-0.002350553870201111
39.24540710449219,0.002351486822590232,0.0023514050990343094,-0.002350682858377695
39.25886154174805,0.002351664239540696,0.002351486822590232,-0.0023508130107074976
39.238609313964844,0.002351747825741768,0.002351664239540696,-0.002350942697376013
39.28504943847656,0.0023519278038293123,0.002351747825741768,-0.0023510761093348265
39.26177215576172,0.0023520125541836023,0.0023519278038293123,-0.002351207658648491
39.28428268432617,0.0023521953262388706,0.0023520125541836023,-0.002351342234760523
39.27003479003906,0.0023522847332060337,0.0023521953262388706,-0.0023514777421951294
39.30460739135742,0.002352471463382244,0.0023522847332060337,-0.0023516169749200344
39.284358978271484,0.002352563664317131,0.002352471463382244,-0.002351755741983652
39.30995559692383,0.0023527517914772034,0.002352563664317131,-0.0023518968373537064
39.295719146728516,0.002352845622226596,0.0023527517914772034,-0.0023520372342318296
39.32436752319336,0.002353037241846323,0.002352845622226596,-0.002352180890738964
39.30715560913086,0.0023531364277005196,0.002353037241846323,-0.002352325711399317
39.33284378051758,0.0023533315397799015,0.0023531364277005196,-0.0023524737916886806
39.32164764404297,0.0023534318897873163,0.0023533315397799015,-0.00235262094065547
39.34737014770508,0.0023536281660199165,0.0023534318897873163,-0.002352770185098052
39.327144622802734,0.002353730145841837,0.0023536281660199165,-0.0023529184982180595
39.3529052734375,0.002353929914534092,0.002353730145841837,-0.002353070303797722
39.33272171020508,0.0023540370166301727,0.002353929914534092,-0.002353223040699959
39.36152267456055,0.002354239346459508,0.0023540370166301727,-0.0023533788044005632
39.35036087036133,0.0023543466813862324,0.002354239346459508,-0.0023535331711173058
39.37015151977539,0.002354549942538142,0.0023543466813862324,-0.002353689167648554
39.36503601074219,0.002354659605771303,0.002354549942538142,-0.0023538453970104456
39.39091491699219,0.002354866359382868,0.002354659605771303,-0.002354004420340061
39.38279342651367,0.0023549790494143963,0.002354866359382868,-0.002354163909330964
39.39662551879883,0.00235518766567111,0.0023549790494143963,-0.0023543250281363726
39.39457321166992,0.0023553038481622934,0.00235518766567111,-0.0023544873110949993
39.41146469116211,0.0023555161897093058,0.0023553038481622934,-0.0023546521551907063
39.400352478027344,0.0023556335363537073,0.0023555161897093058,-0.002354816533625126
39.42937088012695,0.002355847042053938,0.0023556335363537073,-0.0023549830075353384
39.42129898071289,0.0023559678811579943,0.002355847042053938,-0.0023551497142761946
39.43219757080078,0.002356184646487236,0.0023559678811579943,-0.002355318982154131
39.42111587524414,0.002356307813897729,0.002356184646487236,-0.002355488482862711
39.44414138793945,0.002356525743380189,0.002356307813897729,-0.00235565984621644
39.43911361694336,0.002356648910790682,0.002356525743380189,-0.002355830045416951
39.46522903442383,0.002356870099902153,0.002356648910790682,-0.0023560032714158297
39.45112991333008,0.0023569983895868063,0.002356870099902153,-0.0023561774287372828
39.471214294433594,0.0023572221398353577,0.0023569983895868063,-0.002356354147195816
39.463199615478516,0.002357352990657091,0.0023572221398353577,-0.002356531098484993
39.48330307006836,0.002357577672228217,0.002357352990657091,-0.002356709446758032
39.47224807739258,0.0023577085230499506,0.002357577672228217,-0.002356886863708496
39.49846267700195,0.002357935067266226,0.0023577085230499506,-0.0023570663761347532
39.48438262939453,0.002358069410547614,0.002357935067266226,-0.0023572463542222977
39.51368713378906,0.0023582992143929005,0.002358069410547614,-0.0023574293591082096
39.505706787109375,0.0023584368173033,0.0023582992143929005,-0.002357612829655409
39.52592086791992,0.0023586684837937355,0.0023584368173033,-0.0023577981628477573
39.50879669189453,0.0023588056210428476,0.0023586684837937355,-0.0023579818662256002
39.53512954711914,0.0023590396158397198,0.0023588056210428476,-0.002358168363571167
39.533260345458984,0.002359180711209774,0.0023590396158397198,-0.0023583557922393084
39.55659103393555,0.0023594158701598644,0.002359180711209774,-0.0023585446178913116
39.55167770385742,0.002359558129683137,0.0023594158701598644,-0.0023587332107126713
39.562843322753906,0.0023597972467541695,0.002359558129683137,-0.0023589241318404675
39.56711196899414,0.002359942067414522,0.0023597972467541695,-0.002359116217121482
39.58442306518555,0.0023601832799613476,0.002359942067414522,-0.002359309932217002
39.57038497924805,0.0023603320587426424,0.0023601832799613476,-0.002359504345804453
39.59076690673828,0.0023605749011039734,0.0023603320587426424,-0.0023597008548676968
39.585899353027344,0.0023607241455465555,0.0023605749011039734,-0.0023598966654390097
39.609378814697266,0.0023609683848917484,0.0023607241455465555,-0.002360094105824828
39.59839630126953,0.0023611197248101234,0.0023609683848917484,-0.0023602915462106466
39.62190246582031,0.0023613651283085346,0.0023611197248101234,-0.0023604906164109707
39.61705017089844,0.002361517632380128,0.0023613651283085346,-0.002360689453780651
39.64061737060547,0.002361766993999481,0.002361517632380128,-0.0023608910851180553
39.6265869140625,0.0023619234561920166,0.002361766993999481,-0.0023610934149473906
39.63789749145508,0.0023621744476258755,0.0023619234561920166,-0.002361297607421875
39.6269416809082,0.002362331375479698,0.0023621744476258755,-0.0023615011014044285
39.65053176879883,0.0023625825997442007,0.002362331375479698,-0.002361705992370844
39.65802001953125,0.002362742554396391,0.0023625825997442007,-0.002361911814659834
39.67552947998047,0.002362996805459261,0.002362742554396391,-0.002362119499593973
39.667640686035156,0.002363156294450164,0.002362996805459261,-0.002362326020374894
39.68824005126953,0.0023634107783436775,0.002363156294450164,-0.0023625337053090334
39.683433532714844,0.0023635716643184423,0.0023634107783436775,-0.002362741157412529
39.697898864746094,0.002363827545195818,0.0023635716643184423,-0.0023629500064998865
39.69620895385742,0.0023639933206140995,0.002363827545195818,-0.0023631607182323933
39.716896057128906,0.002364254090934992,0.0023639933206140995,-0.002363374689593911
39.71213150024414,0.0023644212633371353,0.002364254090934992,-0.0023635884281247854
39.7266731262207,0.0023646834306418896,0.0023644212633371353,-0.0023638035636395216
39.728084564208984,0.002364851301535964,0.0023646834306418896,-0.002364018466323614
39.739540100097656,0.0023651123046875,0.002364851301535964,-0.0023642333690077066
39.74404525756836,0.0023652808740735054,0.0023651123046875,-0.002364448271691799
39.761741638183594,0.0023655469994992018,0.0023652808740735054,-0.002364666201174259
39.753929138183594,0.002365721156820655,0.0023655469994992018,-0.0023648859933018684
39.77163314819336,0.0023659877479076385,0.002365721156820655,-0.002365106949582696
39.77309036254883,0.002366160973906517,0.0023659877479076385,-0.002365326741710305
39.78465270996094,0.0023664310574531555,0.002366160973906517,-0.002365548862144351
39.795433044433594,0.002366607775911689,0.0023664310574531555,-0.0023657726123929024
39.7977180480957,0.002366879489272833,0.002366607775911689,-0.002365996828302741
39.79611587524414,0.0023670578375458717,0.002366879489272833,-0.0023662217427045107
39.81080627441406,0.0023673297837376595,0.0023670578375458717,-0.0023664473555982113
39.8154182434082,0.0023675088305026293,0.0023673297837376595,-0.002366672968491912
39.83012771606445,0.0023677810095250607,0.0023675088305026293,-0.0023668990470469
39.82542419433594,0.002367960521951318,0.0023677810095250607,-0.0023671246599406004
39.84014892578125,0.0023682336322963238,0.002367960521951318,-0.0023673514369875193
39.847877502441406,0.0023684129118919373,0.0023682336322963238,-0.002367577748373151
39.86262512207031,0.002368686720728874,0.0023684129118919373,-0.0023678047582507133
39.854820251464844,0.0023688687942922115,0.002368686720728874,-0.002368032466620207
39.88206100463867,0.0023691451642662287,0.0023688687942922115,-0.002368262503296137
39.8804817199707,0.002369327936321497,0.0023691451642662287,-0.0023684920743107796
39.889041900634766,0.0023696040734648705,0.002369327936321497,-0.0023687216453254223
39.88747024536133,0.002369788009673357,0.0023696040734648705,-0.0023689516820013523
39.89605712890625,0.0023700674064457417,0.002369788009673357,-0.0023691835813224316
39.903846740722656,0.002370251342654228,0.0023700674064457417,-0.002369415480643511
39.92494201660156,0.002370531437918544,0.002370251342654228,-0.002369648078456521
39.92027282714844,0.002370718866586685,0.002370531437918544,-0.002369881607592106
39.93514633178711,0.00237100082449615,0.002370718866586685,-0.0023701167665421963
39.94300079345703,0.0023711901158094406,0.00237100082449615,-0.0023703526239842176
39.95165252685547,0.0023714746348559856,0.0023711901158094406,-0.002370589878410101
39.95014572143555,0.0023716671857982874,0.0023714746348559856,-0.0023708282969892025
39.97447967529297,0.0023719528689980507,0.0023716671857982874,-0.002371068112552166
39.976097106933594,0.0023721447214484215,0.0023719528689980507,-0.002371306996792555
39.99106216430664,0.0023724320344626904,0.0023721447214484215,-0.002371547045186162
39.980159759521484,0.002372626680880785,0.0023724320344626904,-0.0023717875592410564
40.00141143798828,0.0023729149252176285,0.002372626680880785,-0.0023720297031104565
40.00619888305664,0.0023731100372970104,0.0023729149252176285,-0.002372271381318569
40.02120590209961,0.0023733992129564285,0.0023731100372970104,-0.0023725139908492565
40.01656723022461,0.0023735947906970978,0.0023733992129564285,-0.0023727561347186565
40.022159576416016,0.0023738848976790905,0.0023735947906970978,-0.002372999209910631
40.04270553588867,0.0023740832693874836,0.0023738848976790905,-0.002373244147747755
40.04831314086914,0.0023743747733533382,0.0023740832693874836,-0.002373489085584879
40.05628967285156,0.002374573377892375,0.0023743747733533382,-0.00237373448908329
40.07136154174805,0.002374865347519517,0.002374573377892375,-0.002373980125412345
40.08251190185547,0.0023750648833811283,0.002374865347519517,-0.002374226227402687
40.078670501708984,0.002375357784330845,0.0023750648833811283,-0.002374472329393029
40.08980941772461,0.0023755559232085943,0.002375357784330845,-0.0023747181985527277
40.10176467895508,0.002375849522650242,0.0023755559232085943,-0.00237496430054307
40.10661315917969,0.002376049291342497,0.002375849522650242,-0.002375211101025343
40.10593032836914,0.002376343123614788,0.002376049291342497,-0.002375457901507616
40.12027359008789,0.0023765438236296177,0.002376343123614788,-0.0023757056333124638
40.12908935546875,0.0023768385872244835,0.0023765438236296177,-0.002375953597947955
40.13395309448242,0.002377039985731244,0.0023768385872244835,-0.00237620179541409
40.139610290527344,0.002377335214987397,0.002377039985731244,-0.002376450225710869
40.153987884521484,0.0023775368463248014,0.002377335214987397,-0.002376699121668935
40.159671783447266,0.0023778341710567474,0.0023775368463248014,-0.0023769487161189318
40.16456604003906,0.0023780381307005882,0.0023778341710567474,-0.002377199474722147
40.17978286743164,0.00237833708524704,0.0023780381307005882,-0.0023774513974785805
40.175167083740234,0.002378541976213455,0.00237833708524704,-0.0023777030874043703
40.18403244018555,0.002378839999437332,0.002378541976213455,-0.00237795477733016
40.19210433959961,0.002379043959081173,0.002378839999437332,-0.0023782060015946627
40.20735549926758,0.0023793436121195555,0.002379043959081173,-0.00237845815718174
40.2186393737793,0.002379549900069833,0.0023793436121195555,-0.0023787114769220352
40.2307243347168,0.0023798495531082153,0.002379549900069833,-0.0023789647966623306
40.22610855102539,0.0023800567723810673,0.0023798495531082153,-0.002379218116402626
40.23502731323242,0.0023803585208952427,0.0023800567723810673,-0.0023794728331267834
40.239967346191406,0.002380566205829382,0.0023803585208952427,-0.0023797275498509407
40.2520866394043,0.0023808684200048447,0.002380566205829382,-0.002379982965067029
40.263423919677734,0.002381077501922846,0.0023808684200048447,-0.0023802388459444046
40.275569915771484,0.0023813811130821705,0.002381077501922846,-0.002380495658144355
40.27095413208008,0.002381590660661459,0.0023813811130821705,-0.0023807520046830177
40.28630065917969,0.002381894737482071,0.002381590660661459,-0.0023810092825442553
40.30086898803711,0.0023821047507226467,0.002381894737482071,-0.0023812667932361364
40.303436279296875,0.002382408594712615,0.0023821047507226467,-0.0023815236054360867
40.314815521240234,0.0023826188407838345,0.002382408594712615,-0.002381781116127968
40.327003479003906,0.0023829233832657337,0.0023826188407838345,-0.0023820388596504927
40.3351936340332,0.002383133862167597,0.0023829233832657337,-0.0023822966031730175
40.3377685546875,0.0023834379389882088,0.002383133862167597,-0.002382553881034255
40.35238265991211,0.0023836493492126465,0.0023834379389882088,-0.002382812090218067
40.35177230834961,0.0023839559871703386,0.0023836493492126465,-0.0023830709978938103
40.37605667114258,0.0023841694928705692,0.0023839559871703386,-0.0023833317682147026
40.37544631958008,0.0023844765964895487,0.0023841694928705692,-0.0023835920728743076
40.38689041137695,0.0023846894036978483,0.0023844765964895487,-0.0023838523775339127
40.39913558959961,0.002384995808824897,0.0023846894036978483,-0.0023841122165322304
40.413814544677734,0.0023852079175412655,0.002384995808824897,-0.002384372055530548
40.41318130493164,0.0023855138570070267,0.0023852079175412655,-0.002384630963206291
40.4278678894043,0.0023857257328927517,0.0023855138570070267,-0.0023848903365433216
40.4272346496582,0.0023860314395278692,0.0023857257328927517,-0.002385149011388421
40.44192123413086,0.002386242151260376,0.0023860314395278692,-0.0023854076862335205
40.4477424621582,0.002386548090726137,0.002386242151260376,-0.0023856661282479763
40.45600128173828,0.002386760897934437,0.002386548090726137,-0.0023859257344156504
40.46828842163086,0.002387066837400198,0.002386760897934437,-0.0023861853405833244
40.46685791015625,0.0023872796446084976,0.002387066837400198,-0.002386444713920355
40.47916030883789,0.0023875865153968334,0.0023872796446084976,-0.002386704785749316
40.48095703125,0.002387798624113202,0.0023875865153968334,-0.0023869643919169903
40.49003219604492,0.002388105960562825,0.002387798624113202,-0.002387224230915308
40.4983024597168,0.002388318069279194,0.002388105960562825,-0.0023874843027442694
40.510623931884766,0.002388625405728817,0.002388318069279194,-0.0023877443745732307
40.53190231323242,0.0023888403084129095,0.002388625405728817,-0.0023880060762166977
40.524784088134766,0.0023891478776931763,0.0023888403084129095,-0.0023882670793682337
40.55255126953125,0.0023893604520708323,0.0023891478776931763,-0.0023885280825197697
40.55189895629883,0.00238966615870595,0.0023893604520708323,-0.0023887869901955128
40.56669998168945,0.002389878500252962,0.00238966615870595,-0.002389046596363187
40.57258224487305,0.0023901881650090218,0.002389878500252962,-0.002389307599514723
40.57440948486328,0.0023904035333544016,0.0023901881650090218,-0.0023895702324807644
40.59004211425781,0.0023907115682959557,0.0023904035333544016,-0.0023898323997855186
40.598384857177734,0.002390926470980048,0.0023907115682959557,-0.0023900941014289856
40.59123611450195,0.0023912356700748205,0.002390926470980048,-0.0023903558030724525
40.612613677978516,0.0023914510384202003,0.0023912356700748205,-0.0023906186688691378
40.61199188232422,0.0023917616344988346,0.0023914510384202003,-0.002390881534665823
40.63666534423828,0.002391977235674858,0.0023917616344988346,-0.0023911455646157265
40.636024475097656,0.0023922862019389868,0.002391977235674858,-0.0023914077319204807
40.644371032714844,0.0023925001733005047,0.0023922862019389868,-0.0023916694335639477
40.65025329589844,0.002392807975411415,0.0023925001733005047,-0.0023919304367154837
40.66842269897461,0.002393021946772933,0.002392807975411415,-0.002392191905528307
40.66450500488281,0.0023933304473757744,0.002393021946772933,-0.002392452908679843
40.68924331665039,0.0023935451172292233,0.0023933304473757744,-0.002392715308815241
40.67876052856445,0.002393853385001421,0.0023935451172292233,-0.002392976311966777
40.70022964477539,0.002394066657871008,0.002393853385001421,-0.0023932377807796
40.69956588745117,0.0023943742271512747,0.002394066657871008,-0.002393498085439205
40.71451187133789,0.002394589129835367,0.0023943742271512747,-0.002393759787082672
40.72370529174805,0.002394898561760783,0.002394589129835367,-0.00239402218721807
40.74195098876953,0.0023951127659529448,0.002394898561760783,-0.002394284587353468
40.74127960205078,0.0023954203352332115,0.0023951127659529448,-0.0023945453576743603
40.75624465942383,0.002395633375272155,0.0023954203352332115,-0.0023948061279952526
40.748992919921875,0.002395940711721778,0.002395633375272155,-0.0023950659669935703
40.77384948730469,0.002396155148744583,0.002395940711721778,-0.0023953276686370373
40.76988983154297,0.0023964636493474245,0.002396155148744583,-0.002395588904619217
40.791473388671875,0.002396677155047655,0.0023964636493474245,-0.002395850606262684
40.79408645629883,0.002396984491497278,0.002396677155047655,-0.002396110910922289
40.799198150634766,0.002397197298705578,0.002396984491497278,-0.002396371215581894
40.805110931396484,0.0023975044023245573,0.002397197298705578,-0.0023966312874108553
40.833343505859375,0.0023977174423635006,0.0023975044023245573,-0.0023968922905623913
40.82603454589844,0.0023980233818292618,0.0023977174423635006,-0.002397151431068778
40.85428237915039,0.002398234326392412,0.0023980233818292618,-0.0023974108044058084
40.853572845458984,0.0023985393345355988,0.002398234326392412,-0.0023976685479283333
40.868614196777344,0.0023987507447600365,0.0023985393345355988,-0.0023979272227734327
40.857967376708984,0.0023990555200725794,0.0023987507447600365,-0.0023981849662959576
40.879634857177734,0.002399266231805086,0.0023990555200725794,-0.0023984434083104134
40.87892532348633,0.0023995721712708473,0.002399266231805086,-0.0023987016174942255
40.907257080078125,0.0023997826501727104,0.0023995721712708473,-0.0023989607580006123
40.89324188232422,0.0024000853300094604,0.0023997826501727104,-0.002399216638877988
40.9149169921875,0.002400291385129094,0.0024000853300094604,-0.0023994718212634325
40.90752410888672,0.0024005931336432695,0.002400291385129094,-0.0023997253738343716
40.93587875366211,0.0024008010514080524,0.0024005931336432695,-0.0023999810218811035
40.92516326904297,0.0024011037312448025,0.0024008010514080524,-0.0024002359714359045
40.94356918334961,0.00240131258033216,0.0024011037312448025,-0.0024004923179745674
40.94948196411133,0.0024016154929995537,0.00240131258033216,-0.002400748198851943
40.9678955078125,0.0024018222466111183,0.0024016154929995537,-0.0024010036140680313
40.970462799072266,0.002402123063802719,0.0024018222466111183,-0.002401257399469614
40.988914489746094,0.0024023312143981457,0.002402123063802719,-0.0024015125818550587
40.978153228759766,0.002402634359896183,0.0024023312143981457,-0.0024017677642405033
40.99326705932617,0.002402841579169035,0.002402634359896183,-0.0024020234122872353
41.002506256103516,0.0024031419306993484,0.002402841579169035,-0.0024022774305194616
41.024314880371094,0.0024033482186496258,0.0024031419306993484,-0.002402531448751688
41.02352523803711,0.0024036476388573647,0.0024033482186496258,-0.0024027840700000525
41.0486946105957,0.0024038515985012054,0.0024036476388573647,-0.002403036691248417
41.03451156616211,0.0024041507858783007,0.0024038515985012054,-0.0024032876826822758
41.066410064697266,0.0024043561425060034,0.0024041507858783007,-0.002403541002422571
41.05890655517578,0.002404655097052455,0.0024043561425060034,-0.002403792692348361
41.08412551879883,0.002404858823865652,0.002404655097052455,-0.002404044847935438
41.083309173583984,0.0024051563814282417,0.002404858823865652,-0.0024042953737080097
41.08840560913086,0.002405359875410795,0.0024051563814282417,-0.002404546132311225
41.09095001220703,0.002405657898634672,0.002405359875410795,-0.00240479689091444
41.11619567871094,0.00240585976280272,0.002405657898634672,-0.0024050476495176554
41.115360260009766,0.002406155923381448,0.00240585976280272,-0.0024052965454757214
41.133914947509766,0.002406358253210783,0.002406155923381448,-0.002405546372756362
41.12971115112305,0.002406653482466936,0.002406358253210783,-0.0024057948030531406
41.15501022338867,0.002406854648143053,0.002406653482466936,-0.0024060439318418503
41.144046783447266,0.002407149178907275,0.002406854648143053,-0.0024062911979854107
41.162593841552734,0.002407347783446312,0.002407149178907275,-0.002406538464128971
41.171844482421875,0.002407640451565385,0.002407347783446312,-0.0024067843332886696
41.19041442871094,0.002407837426289916,0.002407640451565385,-0.0024070297367870808
41.1861457824707,0.0024081284645944834,0.002407837426289916,-0.0024072735104709864
41.197959899902344,0.0024083242751657963,0.0024081284645944834,-0.002407517284154892
41.18693542480469,0.0024086155463010073,0.0024083242751657963,-0.0024077603593468666
41.215675354003906,0.0024088146165013313,0.0024086155463010073,-0.0024080064613372087
41.21818542480469,0.002409107517451048,0.0024088146165013313,-0.0024082523304969072
41.25035858154297,0.002409304492175579,0.002409107517451048,-0.0024084984324872494
41.2426643371582,0.002409593900665641,0.002409304492175579,-0.0024087412748485804
41.26130294799805,0.002409790176898241,0.002409593900665641,-0.0024089845828711987
41.24005889892578,0.0024100812152028084,0.002409790176898241,-0.0024092274252325296
41.272247314453125,0.0024102753959596157,0.0024100812152028084,-0.0024094711989164352
41.2679328918457,0.002410564571619034,0.0024102753959596157,-0.0024097126442939043
41.30018615722656,0.0024107599165290594,0.002410564571619034,-0.0024099559523165226
41.289058685302734,0.0024110483936965466,0.0024107599165290594,-0.0024101973976939917
41.314517974853516,0.0024112407118082047,0.0024110483936965466,-0.002410438610240817
41.306739807128906,0.0024115247651934624,0.0024112407118082047,-0.0024106763303279877
41.325382232666016,0.0024117142893373966,0.0024115247651934624,-0.0024109138175845146
41.317604064941406,0.002411998575553298,0.0024117142893373966,-0.002411150373518467
41.34990692138672,0.002412189031019807,0.002411998575553298,-0.0024113887920975685
41.33528518676758,0.0024124723859131336,0.002412189031019807,-0.002411625115200877
41.36760711669922,0.002412660513073206,0.0024124723859131336,-0.002411861903965473
41.35294723510742,0.00241294177249074,0.002412660513073206,-0.0024120958987623453
41.371612548828125,0.002413128037005663,0.00241294177249074,-0.0024123303592205048
41.36717224121094,0.0024134069681167603,0.002413128037005663,-0.0024125627242028713
41.402950286865234,0.002413592068478465,0.0024134069681167603,-0.002412795787677169
41.381404876708984,0.0024138716980814934,0.002413592068478465,-0.0024130274541676044
41.417205810546875,0.002414056332781911,0.0024138716980814934,-0.0024132607504725456
41.39563751220703,0.002414335496723652,0.002414056332781911,-0.0024134917184710503
41.43489074707031,0.002414519200101495,0.002414335496723652,-0.002413724549114704
41.426971435546875,0.0024147953372448683,0.002414519200101495,-0.002413954120129347
41.44567108154297,0.0024149762466549873,0.0024147953372448683,-0.0024141832254827023
41.43090057373047,0.002415252849459648,0.0024149762466549873,-0.002414411399513483
41.46678924560547,0.00241543585434556,0.002415252849459648,-0.0024146423675119877
41.455421447753906,0.0024157119914889336,0.00241543585434556,-0.002414871472865343
41.484458923339844,0.0024158922024071217,0.0024157119914889336,-0.0024151005782186985
41.47648620605469,0.0024161655455827713,0.0024158922024071217,-0.00241532688960433
41.512451171875,0.0024163450580090284,0.0024161655455827713,-0.0024155545979738235
41.49412536621094,0.0024166174698621035,0.0024163450580090284,-0.002415779745206237
41.51630783081055,0.0024167937226593494,0.0024166174698621035,-0.00241600489243865
41.51173782348633,0.0024170640390366316,0.0024167937226593494,-0.0024162279441952705
41.54084014892578,0.0024172402918338776,0.0024170640390366316,-0.002416452160105109
41.525901794433594,0.002417509676888585,0.0024172402918338776,-0.002416674280539155
41.558467864990234,0.0024176836013793945,0.002417509676888585,-0.0024168970994651318
41.543487548828125,0.002417950425297022,0.0024176836013793945,-0.002417116891592741
41.57954025268555,0.0024181236512959003,0.002417950425297022,-0.002417338080704212
41.56452941894531,0.002418388845399022,0.0024181236512959003,-0.002417556708678603
41.590213775634766,0.0024185592774301767,0.002418388845399022,-0.002417775336652994
41.58210372924805,0.002418824005872011,0.0024185592774301767,-0.002417992567643523
41.61473846435547,0.002418993506580591,0.002418824005872011,-0.002418210729956627
41.59619903564453,0.0024192556738853455,0.002418993506580591,-0.002418425865471363
41.62538146972656,0.0024194237776100636,0.0024192556738853455,-0.002418641932308674
41.62068176269531,0.002419684547930956,0.0024194237776100636,-0.0024188561365008354
41.64989471435547,0.002419851254671812,0.002419684547930956,-0.0024190708063542843
41.63823699951172,0.002420111559331417,0.002419851254671812,-0.0024192838463932276
41.67095947265625,0.0024202780332416296,0.002420111559331417,-0.002419498283416033
41.65230941772461,0.0024205357767641544,0.0024202780332416296,-0.0024197096936404705
41.68850326538086,0.002420697594061494,0.0024205357767641544,-0.002419920638203621
41.66635513305664,0.0024209560360759497,0.002420697594061494,-0.0024201299529522657
41.69911575317383,0.002421120647341013,0.0024209560360759497,-0.0024203425273299217
41.687374114990234,0.0024213760625571012,0.002421120647341013,-0.00242055207490921
41.730621337890625,0.002421536948531866,0.0024213760625571012,-0.0024207616224884987
41.70838165283203,0.0024217914324253798,0.002421536948531866,-0.0024209683761000633
41.727210998535156,0.0024219518527388573,0.0024217914324253798,-0.00242117652669549
41.71541976928711,0.0024222040083259344,0.0024219518527388573,-0.00242138234898448
41.744712829589844,0.0024223611690104008,0.0024222040083259344,-0.0024215879384428263
41.73638153076172,0.002422611229121685,0.0024223611690104008,-0.002421791199594736
41.77271270751953,0.0024227676913142204,0.002422611229121685,-0.002421995624899864
41.7608528137207,0.0024230163544416428,0.0024227676913142204,-0.0024221977218985558
41.783199310302734,0.0024231714196503162,0.0024230163544416428,-0.0024224002845585346
41.77132797241211,0.0024234196171164513,0.0024231714196503162,-0.0024226014502346516
41.807708740234375,0.002423573285341263,0.0024234196171164513,-0.002422803547233343
41.77477264404297,0.0024238196201622486,0.002423573285341263,-0.0024230023846030235
41.81465148925781,0.0024239711929112673,0.0024238196201622486,-0.002423202618956566
41.79570770263672,0.00242421543225646,0.0024239711929112673,-0.0024233998265117407
41.8286018371582,0.002424366772174835,0.00242421543225646,-0.002423598663881421
41.816654205322266,0.0024246107786893845,0.002424366772174835,-0.002423795871436596
41.85309982299805,0.0024247602559626102,0.0024246107786893845,-0.0024239937774837017
41.83759307861328,0.0024250017013400793,0.0024247602559626102,-0.00242418865673244
41.867027282714844,0.002425150014460087,0.0024250017013400793,-0.002424384467303753
41.85149002075195,0.002425389364361763,0.002425150014460087,-0.0024245777167379856
41.87739181518555,0.002425533952191472,0.002425389364361763,-0.002424770500510931
41.87590789794922,0.0024257705081254244,0.002425533952191472,-0.00242496095597744
41.90184020996094,0.002425914164632559,0.0024257705081254244,-0.002425151877105236
41.87917709350586,0.0024261493235826492,0.002425914164632559,-0.0024253404699265957
41.91215133666992,0.00242629018612206,0.0024261493235826492,-0.0024255295284092426
41.896507263183594,0.0024265230167657137,0.00242629018612206,-0.0024257157929241657
41.93657302856445,0.002426662016659975,0.0024265230167657137,-0.0024259029887616634
41.91382598876953,0.002426893450319767,0.002426662016659975,-0.0024260873906314373
41.94683837890625,0.002427030587568879,0.002426893450319767,-0.0024262727238237858
41.934654235839844,0.0024272585287690163,0.002427030587568879,-0.002426454797387123
41.96768569946289,0.0024273935705423355,0.0024272585287690163,-0.0024266373366117477
41.95547866821289,0.0024276208132505417,0.0024273935705423355,-0.002426818013191223
41.9849967956543,0.002427754458039999,0.0024276208132505417,-0.0024269993882626295
41.965660095214844,0.0024279789067804813,0.002427754458039999,-0.0024271777365356684
41.99160385131836,0.0024281081277877092,0.0024279789067804813,-0.0024273553863167763
41.979331970214844,0.0024283304810523987,0.0024281081277877092,-0.0024275307077914476
42.012413024902344,0.0024284604005515575,0.0024283304810523987,-0.0024277078919112682
42.0001220703125,0.0024286825209856033,0.0024284604005515575,-0.0024278834462165833
42.036800384521484,0.002428812440484762,0.0024286825209856033,-0.002428060630336404
42.0102653503418,0.0024290340952575207,0.002428812440484762,-0.002428235486149788
42.046958923339844,0.0024291626177728176,0.0024290340952575207,-0.002428411738947034
42.031044006347656,0.0024293805472552776,0.0024291626177728176,-0.0024285842664539814
42.060604095458984,0.002429504180327058,0.0024293805472552776,-0.002428756095468998
42.044654846191406,0.0024297202471643686,0.002429504180327058,-0.0024289253633469343
42.07781219482422,0.0024298434145748615,0.0024297202471643686,-0.0024290960282087326
42.05470657348633,0.0024300580844283104,0.0024298434145748615,-0.0024292641319334507
42.087860107421875,0.002430179389193654,0.0024300580844283104,-0.0024294331669807434
42.07541275024414,0.0024303910322487354,0.002430179389193654,-0.0024295991752296686
42.101444244384766,0.002430509775876999,0.0024303910322487354,-0.002429765183478594
42.088966369628906,0.0024307193234562874,0.002430509775876999,-0.0024299288634210825
42.132896423339844,0.0024308362044394016,0.0024307193234562874,-0.0024300934746861458
42.10607147216797,0.002431044355034828,0.0024308362044394016,-0.0024302550591528416
42.146453857421875,0.002431160071864724,0.002431044355034828,-0.002430418273434043
42.12316131591797,0.002431365894153714,0.002431160071864724,-0.002430578228086233
42.1635627746582,0.0024314788170158863,0.002431365894153714,-0.0024307388812303543
42.140220642089844,0.002431681379675865,0.0024314788170158863,-0.002430895809084177
42.17344665527344,0.002431790577247739,0.002431681379675865,-0.0024310527369379997
42.153656005859375,0.002431991510093212,0.002431790577247739,-0.0024312071036547422
42.19050598144531,0.002432100707665086,0.002431991510093212,-0.002431363333016634
42.16351318359375,0.0024323007091879845,0.002432100707665086,-0.0024315170012414455
42.20756149291992,0.002432408509775996,0.0024323007091879845,-0.0024316722992807627
42.18770980834961,0.002432607114315033,0.002432408509775996,-0.002431824803352356
42.224613189697266,0.0024327135179191828,0.002432607114315033,-0.0024319784715771675
42.19752502441406,0.002432909794151783,0.0024327135179191828,-0.002432128880172968
42.22720718383789,0.0024330124724656343,0.002432909794151783,-0.0024322792887687683
42.2216796875,0.0024332059547305107,0.0024330124724656343,-0.0024324271362274885
42.247802734375,0.0024333084002137184,0.0024332059547305107,-0.0024325759150087833
42.22785186767578,0.002433501649647951,0.0024333084002137184,-0.0024327230639755726
42.272010803222656,0.0024336017668247223,0.002433501649647951,-0.0024328711442649364
42.24839401245117,0.0024337919894605875,0.0024336017668247223,-0.002433015499264002
42.28174591064453,0.0024338902439922094,0.0024337919894605875,-0.002433160785585642
42.254493713378906,0.002434078836813569,0.0024338902439922094,-0.002433303277939558
42.298702239990234,0.0024341761600226164,0.002434078836813569,-0.0024334476329386234
42.275001525878906,0.002434362191706896,0.0024341761600226164,-0.002433588495478034
42.319236755371094,0.002434455556795001,0.002434362191706896,-0.0024337295908480883
42.28824234008789,0.002434638561680913,0.002434455556795001,-0.0024338667280972004
42.32887649536133,0.0024347305297851562,0.002434638561680913,-0.002434005495160818
42.30147171020508,0.0024349119048565626,0.0024347305297851562,-0.0024341412354260683
42.320350646972656,0.0024350008461624384,0.0024349119048565626,-0.0024342769756913185
42.3218879699707,0.002435177331790328,0.0024350008461624384,-0.0024344096891582012
42.35527801513672,0.0024352623149752617,0.002435177331790328,-0.0024345414713025093
42.33139419555664,0.002435436937958002,0.0024352623149752617,-0.0024346704594790936
42.38298034667969,0.0024355207569897175,0.002435436937958002,-0.002434801310300827
42.351776123046875,0.002435694681480527,0.0024355207569897175,-0.002434929134324193
42.381561279296875,0.002435775939375162,0.002435694681480527,-0.00243505765683949
42.35034942626953,0.002435948234051466,0.002435775939375162,-0.002435183385387063
42.401973724365234,0.002436030190438032,0.002435948234051466,-0.0024353121407330036
42.37433624267578,0.0024362001568078995,0.002436030190438032,-0.0024354371707886457
42.41142654418945,0.0024362788535654545,0.0024362001568078995,-0.002435562666505575
42.394676208496094,0.0024364471901208162,0.0024362788535654545,-0.0024356856010854244
42.42450714111328,0.002436524722725153,0.0024364471901208162,-0.0024358094669878483
42.404075622558594,0.002436690265312791,0.002436524722725153,-0.0024359303060919046
42.44485855102539,0.0024367657024413347,0.002436690265312791,-0.0024360520765185356
42.41343688964844,0.002436928916722536,0.0024367657024413347,-0.0024361703544855118
42.45421600341797,0.0024370006285607815,0.002436928916722536,-0.0024362890981137753
42.44099044799805,0.0024371598847210407,0.0024370006285607815,-0.0024364041164517403
42.47813415527344,0.002437226939946413,0.0024371598847210407,-0.0024365184362977743
42.457557678222656,0.002437384333461523,0.002437226939946413,-0.0024366299621760845
42.4910888671875,0.0024374525528401136,0.002437384333461523,-0.0024367438163608313
42.4777946472168,0.002437608316540718,0.0024374525528401136,-0.0024368553422391415
42.50033187866211,0.0024376718793064356,0.002437608316540718,-0.0024369657039642334
42.47601318359375,0.002437823684886098,0.0024376718793064356,-0.0024370725732296705
42.516883850097656,0.0024378877133131027,0.002437823684886098,-0.002437181770801544
42.4925537109375,0.002438040915876627,0.0024378877133131027,-0.002437289571389556
42.54081726074219,0.0024381049443036318,0.002438040915876627,-0.002437399700284004
42.505435943603516,0.002438257448375225,0.0024381049443036318,-0.002437506802380085
42.539005279541016,0.0024383184500038624,0.002438257448375225,-0.0024376146029680967
42.52192306518555,0.002438465366140008,0.0024383184500038624,-0.002437717979773879
42.570213317871094,0.002438521711155772,0.002438465366140008,-0.0024378211237490177
42.538368225097656,0.0024386667646467686,0.002438521711155772,-0.0024379207752645016
42.57564926147461,0.002438722411170602,0.0024386667646467686,-0.0024380222894251347
42.547454833984375,0.0024388660676777363,0.002438722411170602,-0.002438121009618044
42.5810546875,0.0024389196187257767,0.0024388660676777363,-0.0024382206611335278
42.552825927734375,0.0024390597827732563,0.0024389196187257767,-0.002438316587358713
42.593772888183594,0.002439109841361642,0.0024390597827732563,-0.002438412979245186
42.58024215698242,0.0024392488412559032,0.002439109841361642,-0.002438507042825222
42.61756134033203,0.002439297502860427,0.0024392488412559032,-0.002438602037727833
42.589210510253906,0.002439431846141815,0.002439297502860427,-0.002438692608848214
42.63761520385742,0.0024394774809479713,0.002439431846141815,-0.00243878411129117
42.59445571899414,0.002439610194414854,0.0024394774809479713,-0.0024388718884438276
42.63175582885742,0.0024396535009145737,0.002439610194414854,-0.002438961062580347
42.610721588134766,0.0024397829547524452,0.0024396535009145737,-0.0024390467442572117
42.648033142089844,0.0024398225359618664,0.0024397829547524452,-0.0024391324259340763
42.626953125,0.0024399496614933014,0.0024398225359618664,-0.0024392150808125734
42.67171096801758,0.0024399887770414352,0.0024399496614933014,-0.00243929959833622
42.643192291259766,0.002440115436911583,0.0024399887770414352,-0.002439381554722786
42.68797302246094,0.002440151758491993,0.002440115436911583,-0.0024394644424319267
42.65568923950195,0.002440275391563773,0.002440151758491993,-0.0024395433720201254
42.689361572265625,0.002440310548990965,0.002440275391563773,-0.0024396239314228296
42.67558670043945,0.002440432086586952,0.002440310548990965,-0.00243970169685781
42.70927810668945,0.00244046445004642,0.002440432086586952,-0.002439779695123434
42.68062210083008,0.0024405838921666145,0.00244046445004642,-0.0024398546665906906
42.71802520751953,0.0024406148586422205,0.0024405838921666145,-0.002439931035041809
42.69304275512695,0.0024407317396253347,0.0024406148586422205,-0.0024400041438639164
42.72673034667969,0.0024407594464719296,0.0024407317396253347,-0.0024400774855166674
42.68686294555664,0.00244087353348732,0.0024407594464719296,-0.00244014710187912
42.73539352416992,0.0024408989120274782,0.00244087353348732,-0.002440218348056078
42.714046478271484,0.002441009506583214,0.0024408989120274782,-0.002440285636112094
42.751468658447266,0.002441032789647579,0.002441009506583214,-0.0024403538554906845
42.7300910949707,0.0024411433842033148,0.002441032789647579,-0.002440419979393482
42.76008224487305,0.002441165503114462,0.0024411433842033148,-0.002440487267449498
42.74238967895508,0.0024412726052105427,0.002441165503114462,-0.002440551295876503
42.776092529296875,0.0024412900675088167,0.0024412726052105427,-0.002440614625811577
42.75090026855469,0.002441393444314599,0.0024412900675088167,-0.0024406742304563522
42.79208755493164,0.0024414104409515858,0.002441393444314599,-0.002440735697746277
42.77058410644531,0.002441513119265437,0.0024414104409515858,-0.002440794836729765
42.80807113647461,0.0024415277875959873,0.002441513119265437,-0.002440854674205184
42.77904510498047,0.0024416272062808275,0.0024415277875959873,-0.0024409107863903046
42.8053092956543,0.002441639546304941,0.0024416272062808275,-0.002440967597067356
42.79121017456055,0.002441736403852701,0.002441639546304941,-0.002441021613776684
42.82870864868164,0.0024417471140623093,0.002441736403852701,-0.002441076561808586
42.79961013793945,0.0024418425746262074,0.0024417471140623093,-0.0024411287158727646
42.83711242675781,0.002441850956529379,0.0024418425746262074,-0.0024411818012595177
42.80796432495117,0.002441942226141691,0.002441850956529379,-0.002441230695694685
42.860450744628906,0.002441946417093277,0.002441942226141691,-0.0024412800557911396
42.823760986328125,0.002442037221044302,0.002441946417093277,-0.0024413263890892267
42.861297607421875,0.0024420423433184624,0.002442037221044302,-0.0024413755163550377
42.839576721191406,0.0024421317502856255,0.0024420423433184624,-0.0024414220824837685
42.86962127685547,0.002442135475575924,0.0024421317502856255,-0.002441469579935074
42.83662033081055,0.002442222321406007,0.002442135475575924,-0.002441513817757368
42.88916778564453,0.002442221622914076,0.002442222321406007,-0.0024415585212409496
42.8560905456543,0.0024423045106232166,0.002442221622914076,-0.002441598568111658
42.89362716674805,0.002442300785332918,0.0024423045106232166,-0.0024416393134742975
42.86800765991211,0.002442379714921117,0.002442300785332918,-0.002441676100715995
42.90932083129883,0.002442373661324382,0.002442379714921117,-0.0024417138192802668
42.8798942565918,0.0024424500297755003,0.002442373661324382,-0.002441748045384884
42.913665771484375,0.002442439552396536,0.0024424500297755003,-0.0024417820386588573
42.891727447509766,0.002442512894049287,0.002442439552396536,-0.0024418127723038197
42.93305206298828,0.0024425010196864605,0.002442512894049287,-0.002441844902932644
42.90353775024414,0.0024425724986940622,0.0024425010196864605,-0.002441873773932457
42.944889068603516,0.0024425601586699486,0.0024425724986940622,-0.0024419045075774193
42.90781021118164,0.0024426307063549757,0.0024425601586699486,-0.0024419324472546577
42.95293426513672,0.0024426160380244255,0.0024426307063549757,-0.002441961783915758
42.92335891723633,0.0024426851887255907,0.0024426160380244255,-0.002441988093778491
42.953392028808594,0.0024426679592579603,0.0024426851887255907,-0.002442015102133155
42.938865661621094,0.002442733384668827,0.0024426679592579603,-0.002442038618028164
42.97270202636719,0.002442715223878622,0.002442733384668827,-0.0024420632980763912
42.943031311035156,0.0024427780881524086,0.002442715223878622,-0.0024420847184956074
42.98063278198242,0.0024427566677331924,0.0024427780881524086,-0.002442106604576111
42.9584846496582,0.0024428176693618298,0.0024427566677331924,-0.0024421256966888905
42.984745025634766,0.0024427936878055334,0.0024428176693618298,-0.0024421450216323137
42.96255874633789,0.002442851196974516,0.0024427936878055334,-0.002442161086946726
43.00017166137695,0.002442825585603714,0.002442851196974516,-0.0024421783164143562
42.97795867919922,0.002442882629111409,0.002442825585603714,-0.00244219321757555
43.008018493652344,0.002442855853587389,0.002442882629111409,-0.002442209282889962
42.98199462890625,0.0024429112672805786,0.002442855853587389,-0.002442222787067294
43.02720642089844,0.0024428805336356163,0.0024429112672805786,-0.0024422365240752697
43.00110626220703,0.0024429315235465765,0.0024428805336356163,-0.002442245837301016
43.03877258300781,0.0024429005570709705,0.0024429315235465765,-0.0024422570131719112
43.00505447387695,0.002442949451506138,0.0024429005570709705,-0.0024422649294137955
43.05030059814453,0.0024429145269095898,0.002442949451506138,-0.002442273311316967
43.02033615112305,0.0024429624900221825,0.0024429145269095898,-0.0024422788992524147
43.04658889770508,0.002442925004288554,0.0024429624900221825,-0.0024422849528491497
43.01657485961914,0.002442966215312481,0.002442925004288554,-0.0024422858841717243
43.05799865722656,0.002442925237119198,0.002442966215312481,-0.0024422872811555862
43.035552978515625,0.0024429657496511936,0.002442925237119198,-0.0024422863498330116
43.057979583740234,0.0024429229088127613,0.0024429657496511936,-0.0024422858841717243
43.03550720214844,0.0024429606273770332,0.0024429229088127613,-0.002442282624542713
43.08457565307617,0.0024429161567240953,0.0024429606273770332,-0.002442280761897564
43.06204605102539,0.002442952711135149,0.0024429161567240953,-0.002442276105284691
43.09592056274414,0.002442905679345131,0.002442952711135149,-0.002442271914333105
43.05812072753906,0.0024429387412965298,0.002442905679345131,-0.002442263765260577
43.10341262817383,0.0024428903125226498,0.0024429387412965298,-0.0024422574788331985
43.06938171386719,0.0024429212789982557,0.0024428903125226498,-0.002442247699946165
43.11850357055664,0.0024428695905953646,0.0024429212789982557,-0.0024422388523817062
43.08060836791992,0.002442898228764534,0.0024428695905953646,-0.002442226279526949
43.114463806152344,0.0024428442120552063,0.002442898228764534,-0.0024422146379947662
43.07655334472656,0.002442870754748583,0.0024428442120552063,-0.0024421997368335724
43.118038177490234,0.0024428165052086115,0.002442870754748583,-0.002442187163978815
43.09153747558594,0.002442840952426195,0.0024428165052086115,-0.0024421713314950466
43.148345947265625,0.0024427841417491436,0.002442840952426195,-0.00244215689599514
43.11793899536133,0.0024428055621683598,0.0024427841417491436,-0.0024421382695436478
43.15182113647461,0.0024427438620477915,0.0024428055621683598,-0.002442119177430868
43.113739013671875,0.00244276225566864,0.0024427438620477915,-0.00244209636002779
43.15525817871094,0.0024426996242254972,0.00244276225566864,-0.002442075638100505
43.12862014770508,0.0024427163880318403,0.0024426996242254972,-0.002442051889374852
43.17399597167969,0.0024426509626209736,0.0024427163880318403,-0.0024420288391411304
43.13197708129883,0.002442663535475731,0.0024426509626209736,-0.0024420011322945356
43.17734909057617,0.0024425964802503586,0.002442663535475731,-0.00244197528809309
43.139137268066406,0.0024426081217825413,0.0024425964802503586,-0.002441946417093277
43.188350677490234,0.0024425385054200888,0.0024426081217825413,-0.002441918943077326
43.146263122558594,0.0024425482843071222,0.0024425385054200888,-0.002441887743771076
43.18396759033203,0.002442477270960808,0.0024425482843071222,-0.002441858407109976
43.1610107421875,0.002442483324557543,0.002442477270960808,-0.0024418251123279333
43.20257568359375,0.002442409750074148,0.002442483324557543,-0.0024417927488684654
43.16808319091797,0.0024424162693321705,0.002442409750074148,-0.002441758057102561
43.20196533203125,0.0024423408322036266,0.0024424162693321705,-0.0024417247623205185
43.16742706298828,0.0024423417635262012,0.0024423408322036266,-0.0024416863452643156
43.212806701660156,0.002442262601107359,0.0024423417635262012,-0.0024416486267000437
43.18205261230469,0.0024422602728009224,0.002442262601107359,-0.0024416069500148296
43.227447509765625,0.0024421773850917816,0.0024422602728009224,-0.002441565738990903
43.185123443603516,0.002442173892632127,0.0024421773850917816,-0.002441521268337965
43.23053741455078,0.0024420912377536297,0.002442173892632127,-0.002441479591652751
43.20354461669922,0.0024420847184956074,0.0024420912377536297,-0.0024414341896772385
43.23357009887695,0.0024419985711574554,0.0024420847184956074,-0.002441388787701726
43.21040344238281,0.002441990654915571,0.0024419985711574554,-0.002441341057419777
43.24814224243164,0.0024419035762548447,0.002441990654915571,-0.00244129472412169
43.20954513549805,0.002441893797367811,0.0024419035762548447,-0.0024412451311945915
43.23956298828125,0.0024418053217232227,0.002441893797367811,-0.002441196935251355
43.20479965209961,0.0024417920503765345,0.0024418053217232227,-0.0024411450140178204
43.257930755615234,0.0024417012464255095,0.0024417920503765345,-0.002441094722598791
43.23081588745117,0.002441687509417534,0.0024417012464255095,-0.002441041637212038
43.26858139038086,0.002441596472635865,0.002441687509417534,-0.002440990414470434
43.229862213134766,0.002441579708829522,0.002441596472635865,-0.0024409352336078882
43.28690719604492,0.002441483549773693,0.002441579708829522,-0.0024408805184066296
43.24810791015625,0.0024414637591689825,0.002441483549773693,-0.0024408213794231415
43.285858154296875,0.0024413657374680042,0.0024414637591689825,-0.0024407636374235153
43.243186950683594,0.0024413438513875008,0.0024413657374680042,-0.0024407024029642344
43.28863525390625,0.002441242802888155,0.0024413438513875008,-0.0024406423326581717
43.2420768737793,0.0024412181228399277,0.002441242802888155,-0.002440578071400523
43.28363800048828,0.0024411152116954327,0.0024412181228399277,-0.002440515672788024
43.26406478881836,0.002441086806356907,0.0024411152116954327,-0.0024404493160545826
43.3056640625,0.0024409801699221134,0.002441086806356907,-0.002440383192151785
43.266727447509766,0.002440951531752944,0.0024409801699221134,-0.0024403142742812634
43.30448532104492,0.0024408474564552307,0.002440951531752944,-0.0024402490817010403
43.261680603027344,0.0024408178869634867,0.0024408474564552307,-0.0024401810951530933
43.31488800048828,0.0024407096207141876,0.0024408178869634867,-0.0024401138070970774
43.28361511230469,0.0024406760931015015,0.0024407096207141876,-0.0024400418624281883
43.313602447509766,0.002440564800053835,0.0024406760931015015,-0.0024399703834205866
43.2900276184082,0.0024405266158282757,0.002440564800053835,-0.0024398949462920427
43.32387924194336,0.0024404122959822416,0.0024405266158282757,-0.0024398197419941425
43.29251480102539,0.002440371084958315,0.0024404122959822416,-0.0024397410452365875
43.341888427734375,0.002440254669636488,0.002440371084958315,-0.0024396637454628944
43.30659103393555,0.002440211595967412,0.002440254669636488,-0.0024395829532295465
43.34434509277344,0.0024400935508310795,0.002440211595967412,-0.0024395035579800606
43.30128860473633,0.002440050709992647,0.0024400935508310795,-0.002439421834424138
43.33900833129883,0.002439930336549878,0.002440050709992647,-0.0024393415078520775
43.30756378173828,0.0024398842360824347,0.002439930336549878,-0.002439257223159075
43.353057861328125,0.0024397617671638727,0.0024398842360824347,-0.002439174335449934
43.30603790283203,0.0024397121742367744,0.0024397617671638727,-0.002439087023958564
43.35928726196289,0.0024395878426730633,0.0024397121742367744,-0.002439001575112343
43.312255859375,0.0024395394138991833,0.0024395878426730633,-0.0024389137979596853
43.349971771240234,0.002439414616674185,0.0024395394138991833,-0.0024388283491134644
43.310672760009766,0.0024393610656261444,0.002439414616674185,-0.0024387380108237267
43.360023498535156,0.0024392330087721348,0.0024393610656261444,-0.0024386488366872072
43.32844161987305,0.002439177595078945,0.0024392330087721348,-0.002438556170091033
43.37004852294922,0.0024390467442572117,0.002439177595078945,-0.0024384642019867897
43.32288360595703,0.0024389890022575855,0.0024390467442572117,-0.002438368508592248
43.37614822387695,0.00243885675445199,0.0024389890022575855,-0.0024382751435041428
43.32894515991211,0.0024387973826378584,0.00243885675445199,-0.002438178053125739
43.37053298950195,0.0024386635050177574,0.0024387973826378584,-0.002438082592561841
43.35051727294922,0.002438600640743971,0.0024386635050177574,-0.002437983639538288
43.38433074951172,0.002438462572172284,0.002438600640743971,-0.002437884220853448
43.33704376220703,0.0024383971467614174,0.002438462572172284,-0.0024377810768783092
43.39421081542969,0.0024382579140365124,0.0024383971467614174,-0.0024376804940402508
43.34687805175781,0.0024381917901337147,0.0024382579140365124,-0.0024375764187425375
43.384578704833984,0.0024380520917475224,0.0024381917901337147,-0.0024374746717512608
43.360591888427734,0.002437983639538288,0.0024380520917475224,-0.0024373698979616165
43.39049530029297,0.0024378406815230846,0.002437983639538288,-0.0024372651241719723
43.3703727722168,0.00243776966817677,0.0024378406815230846,-0.002437157556414604
43.408103942871094,0.0024376260116696358,0.00243776966817677,-0.002437051385641098
43.35285949707031,0.0024375515058636665,0.0024376260116696358,-0.0024369407910853624
43.406124114990234,0.0024374036584049463,0.0024375515058636665,-0.0024368311278522015
43.37423324584961,0.0024373275227844715,0.0024374036584049463,-0.0024367182049900293
43.41193389892578,0.002437178511172533,0.0024373275227844715,-0.002436606911942363
43.37611770629883,0.00243710121139884,0.002437178511172533,-0.0024364925920963287
43.417720794677734,0.002436950569972396,0.00243710121139884,-0.0024363799020648003
43.3857536315918,0.0024368693120777607,0.002436950569972396,-0.002436263021081686
43.40780258178711,0.0024367147125303745,0.0024368693120777607,-0.002436145907267928
43.379722595214844,0.0024366299621760845,0.0024367147125303745,-0.0024360253009945154
43.42518997192383,0.0024364716373384,0.0024366299621760845,-0.00243590516038239
43.38924026489258,0.002436384791508317,0.0024364716373384,-0.00243578152731061
43.423011779785156,0.002436227397993207,0.002436384791508317,-0.00243566045537591
43.390968322753906,0.0024361400865018368,0.002436227397993207,-0.002435537287965417
43.416908264160156,0.0024359815288335085,0.0024361400865018368,-0.0024354150518774986
43.38094711303711,0.0024358914233744144,0.0024359815288335085,-0.002435289788991213
43.4224739074707,0.0024357279762625694,0.0024358914233744144,-0.0024351642932742834
43.39427947998047,0.002435635309666395,0.0024357279762625694,-0.002435035305097699
43.431922912597656,0.0024354709312319756,0.002435635309666395,-0.0024349079467356205
43.3919792175293,0.0024353768676519394,0.0024354709312319756,-0.0024347775615751743
43.43353271484375,0.0024352120235562325,0.0024353768676519394,-0.0024346495047211647
43.39746856689453,0.002435116097331047,0.0024352120235562325,-0.0024345179554075003
43.43901062011719,0.0024349477607756853,0.002435116097331047,-0.002434387104585767
43.406803131103516,0.0024348474107682705,0.0024349477607756853,-0.002434251829981804
43.43267822265625,0.002434676978737116,0.0024348474107682705,-0.002434117253869772
43.40047836303711,0.0024345768615603447,0.002434676978737116,-0.0024339810479432344
43.4380989074707,0.0024344059638679028,0.0024345768615603447,-0.002433846704661846
43.39802932739258,0.002434302354231477,0.0024344059638679028,-0.0024337084032595158
43.45521926879883,0.0024341274984180927,0.002434302354231477,-0.0024335708003491163
43.41508102416992,0.002434021094813943,0.0024341274984180927,-0.002433429006487131
43.45269012451172,0.0024338439106941223,0.002434021094813943,-0.002433288376778364
43.41645050048828,0.002433735877275467,0.0024338439106941223,-0.0024331447202712297
43.45407485961914,0.0024335593916475773,0.002433735877275467,-0.0024330036249011755
43.413902282714844,0.00243344996124506,0.0024335593916475773,-0.0024328595027327538
43.451507568359375,0.002433271612972021,0.00243344996124506,-0.002432716777548194
43.411319732666016,0.0024331603199243546,0.002433271612972021,-0.002432570792734623
43.4606819152832,0.002432979643344879,0.0024331603199243546,-0.0024324264377355576
43.41262435913086,0.0024328678846359253,0.002432979643344879,-0.002432278823107481
43.454132080078125,0.0024326862767338753,0.0024328678846359253,-0.0024321333039551973
43.41780090332031,0.0024325703270733356,0.0024326862767338753,-0.002431983593851328
43.45929718017578,0.0024323854595422745,0.0024325703270733356,-0.0024318343494087458
43.426856994628906,0.002432268112897873,0.0024323854595422745,-0.00243168231099844
43.46050262451172,0.002432080451399088,0.002432268112897873,-0.0024315309710800648
43.41626739501953,0.0024319596122950315,0.002432080451399088,-0.002431375440210104
43.465599060058594,0.0024317707866430283,0.0024319596122950315,-0.002431222004815936
43.41741180419922,0.0024316487833857536,0.0024317707866430283,-0.002431065309792757
43.46672821044922,0.00243145739659667,0.0024316487833857536,-0.00243091001175344
43.41849899291992,0.0024313319008797407,0.00243145739659667,-0.0024307502899318933
43.467811584472656,0.0024311388842761517,0.0024313319008797407,-0.002430592430755496
43.42739486694336,0.002431010827422142,0.0024311388842761517,-0.0024304308462888002
43.468849182128906,0.0024308147840201855,0.002431010827422142,-0.0024302699603140354
43.42839813232422,0.0024306843988597393,0.0024308147840201855,-0.002430105581879616
43.465904235839844,0.0024304857943207026,0.0024306843988597393,-0.0024299423675984144
43.42543029785156,0.0024303519167006016,0.0024304857943207026,-0.0024297749623656273
43.458980560302734,0.002430151216685772,0.0024303519167006016,-0.0024296087212860584
43.4342155456543,0.002430017339065671,0.002430151216685772,-0.0024294406175613403
43.455989837646484,0.0024298166390508413,0.002430017339065671,-0.002429274143651128
43.431209564208984,0.0024296813644468784,0.0024298166390508413,-0.0024291053414344788
43.47264099121094,0.0024294788017868996,0.0024296813644468784,-0.002428937703371048
43.432098388671875,0.002429341431707144,0.0024294788017868996,-0.0024287665728479624
43.47352981567383,0.0024291379377245903,0.002429341431707144,-0.0024285975378006697
43.432960510253906,0.002428998937830329,0.0024291379377245903,-0.002428425010293722
43.46650314331055,0.0024287928827106953,0.002428998937830329,-0.002428253646939993
43.449501037597656,0.002428651787340641,0.0024287928827106953,-0.00242807948961854
43.46730422973633,0.00242844270542264,0.002428651787340641,-0.002427905099466443
43.43061828613281,0.0024282976519316435,0.00242844270542264,-0.002427726984024048
43.46807098388672,0.002428088104352355,0.0024282976519316435,-0.002427550731226802
43.43529510498047,0.002427942119538784,0.002428088104352355,-0.0024273721501231194
43.48063278198242,0.0024277311749756336,0.002427942119538784,-0.0024271949660032988
43.4360237121582,0.0024275844916701317,0.0024277311749756336,-0.0024270149879157543
43.481361389160156,0.0024273721501231194,0.0024275844916701317,-0.002426836872473359
43.4445686340332,0.0024272212758660316,0.0024273721501231194,-0.002426654100418091
43.474117279052734,0.0024270033463835716,0.0024272212758660316,-0.0024264706298708916
43.42945861816406,0.002426850376650691,0.0024270033463835716,-0.002426283899694681
43.47475051879883,0.0024266343098133802,0.002426850376650691,-0.0024261008948087692
43.426143646240234,0.0024264801759272814,0.0024266343098133802,-0.0024259143974632025
43.47141647338867,0.0024262620136141777,0.0024264801759272814,-0.0024257295299321413
43.44245910644531,0.0024261067155748606,0.0024262620136141777,-0.002425542101264
43.475929260253906,0.002425885759294033,0.0024261067155748606,-0.0024253549054265022
43.435142517089844,0.0024257285986095667,0.002425885759294033,-0.002425164682790637
43.46070861816406,0.0024255067110061646,0.0024257285986095667,-0.0024249760899692774
43.431724548339844,0.0024253467563539743,0.0024255067110061646,-0.0024247842375189066
43.47697830200195,0.0024251225404441357,0.0024253467563539743,-0.002424593549221754
43.428279876708984,0.002424962120130658,0.0024251225404441357,-0.002424399834126234
43.47353744506836,0.0024247383698821068,0.002424962120130658,-0.0024242091458290815
43.428741455078125,0.002424574689939618,0.0024247383698821068,-0.0024240142665803432
43.46213912963867,0.0024243469815701246,0.002424574689939618,-0.0024238196201622486
43.421287536621094,0.0024241814389824867,0.0024243469815701246,-0.002423621714115143
43.45859909057617,0.002423951867967844,0.0024241814389824867,-0.0024234254378825426
43.42559051513672,0.002423783764243126,0.002423951867967844,-0.0024232256691902876
43.458961486816406,0.002423553029075265,0.002423783764243126,-0.0024230272974818945
43.4220085144043,0.0024233837611973286,0.002423553029075265,-0.0024228261318057775
43.46324157714844,0.0024231504648923874,0.0024233837611973286,-0.002422626130282879
43.426239013671875,0.00242297793738544,0.0024231504648923874,-0.002422422170639038
43.46747589111328,0.002422743011265993,0.00242297793738544,-0.002422219840809703
43.42256164550781,0.0024225676897913218,0.002422743011265993,-0.002422013320028782
43.451934814453125,0.0024223297368735075,0.0024225676897913218,-0.0024218077305704355
43.42280197143555,0.0024221555795520544,0.0024223297368735075,-0.0024216007441282272
43.45219039916992,0.002421918325126171,0.0024221555795520544,-0.0024213960859924555
43.41121292114258,0.0024217404425144196,0.002421918325126171,-0.002421187236905098
43.44844436645508,0.002421500626951456,0.0024217404425144196,-0.0024209795519709587
43.41532897949219,0.00242132181301713,0.002421500626951456,-0.0024207693058997393
43.45256042480469,0.0024210806004703045,0.00242132181301713,-0.0024205604568123817
43.41548156738281,0.002420899923890829,0.0024210806004703045,-0.0024203485809266567
43.456661224365234,0.0024206582456827164,0.002420899923890829,-0.002420138567686081
43.41168212890625,0.002420476172119379,0.0024206582456827164,-0.0024199255276471376
43.44493865966797,0.002420231234282255,0.002420476172119379,-0.0024197129532694817
43.41175842285156,0.0024200459010899067,0.002420231234282255,-0.002419496886432171
43.45684051513672,0.0024197986349463463,0.0024200459010899067,-0.0024192819837480783
43.4039192199707,0.0024196109734475613,0.0024197986349463463,-0.0024190631229430437
43.441097259521484,0.002419363707304001,0.0024196109734475613,-0.0024188468232750893
43.403961181640625,0.002419176511466503,0.002419363707304001,-0.002418628428131342
43.44902038574219,0.002418927848339081,0.002419176511466503,-0.002418411895632744
43.41182327270508,0.0024187369272112846,0.002418927848339081,-0.00241819117218256
43.43715286254883,0.002418485004454851,0.0024187369272112846,-0.002417970448732376
43.403900146484375,0.002418292686343193,0.002418485004454851,-0.0024177473969757557
43.42921829223633,0.0024180407635867596,0.002418292686343193,-0.0024175262078642845
43.395965576171875,0.0024178470484912395,0.0024180407635867596,-0.002417302457615733
43.4251823425293,0.0024175914004445076,0.0024178470484912395,-0.0024170787073671818
43.39583206176758,0.002417393494397402,0.0024175914004445076,-0.0024168509989976883
43.42898178100586,0.002417136449366808,0.002417393494397402,-0.0024166246876120567
43.38387680053711,0.0024169383104890585,0.002417136449366808,-0.002416395815089345
43.43278884887695,0.0024166814982891083,0.0024169383104890585,-0.002416169736534357
43.38371658325195,0.002416482660919428,0.0024166814982891083,-0.0024159406311810017
43.416839599609375,0.0024162232875823975,0.002416482660919428,-0.002415712457150221
43.37957763671875,0.0024160214234143496,0.0024162232875823975,-0.0024154807906597853
43.41267395019531,0.0024157604202628136,0.0024160214234143496,-0.0024152505211532116
43.37147521972656,0.0024155571591109037,0.0024157604202628136,-0.0024150172248482704
43.4282341003418,0.0024152968544512987,0.0024155571591109037,-0.0024147871881723404
43.38699722290039,0.0024150945246219635,0.0024152968544512987,-0.00241455459035933
43.40827560424805,0.002414831891655922,0.0024150945246219635,-0.0024143229238688946
43.37491226196289,0.0024146258365362883,0.002414831891655922,-0.0024140875320881605
43.404052734375,0.0024143618065863848,0.0024146258365362883,-0.0024138535372912884
43.370689392089844,0.002414155285805464,0.0024143618065863848,-0.0024136172141879797
43.391929626464844,0.0024138903245329857,0.002414155285805464,-0.002413382288068533
43.35856628417969,0.0024136812426149845,0.0024138903245329857,-0.0024131443351507187
43.39945983886719,0.0024134127888828516,0.0024136812426149845,-0.0024129068478941917
43.362117767333984,0.0024132016114890575,0.0024134127888828516,-0.00241266586817801
43.387264251708984,0.002412932924926281,0.0024132016114890575,-0.0024124267511069775
43.35386276245117,0.0024127201177179813,0.002412932924926281,-0.0024121850728988647
43.40262222290039,0.0024124484043568373,0.0024127201177179813,-0.0024119443260133266
43.345550537109375,0.00241223257035017,0.0024124484043568373,-0.0024116989225149155
43.37456512451172,0.0024119585286825895,0.00241223257035017,-0.002411454916000366
43.345054626464844,0.002411740366369486,0.0024119585286825895,-0.002411208115518093
43.3701286315918,0.002411465160548687,0.002411740366369486,-0.0024109622463583946
43.332759857177734,0.0024112462997436523,0.002411465160548687,-0.0024107140488922596
43.36961364746094,0.002410970162600279,0.0024112462997436523,-0.002410467714071274
43.340087890625,0.0024107496719807386,0.002410970162600279,-0.002410218585282564
43.369075775146484,0.002410472370684147,0.0024107496719807386,-0.002409970620647073
43.319881439208984,0.002410250250250101,0.002410472370684147,-0.002409719629213214
43.36458206176758,0.0024099729489535093,0.002410250250250101,-0.0024094711989164352
43.319313049316406,0.0024097496643662453,0.0024099729489535093,-0.002409219741821289
43.35219192504883,0.0024094709660857916,0.0024097496643662453,-0.002408969681710005
43.30302047729492,0.0024092476814985275,0.0024094709660857916,-0.002408717293292284
43.33979034423828,0.0024089673534035683,0.0024092476814985275,-0.0024084667675197124
43.314178466796875,0.0024087419733405113,0.0024089673534035683,-0.0024082132149487734
43.35491943359375,0.002408461645245552,0.0024087419733405113,-0.0024079615250229836
43.2978515625,0.002408235566690564,0.002408461645245552,-0.0024077068082988262
43.33066177368164,0.0024079526774585247,0.002408235566690564,-0.002407453255727887
43.29715347290039,0.0024077221751213074,0.0024079526774585247,-0.002407195745036006
43.33388137817383,0.0024074362590909004,0.0024077221751213074,-0.002406938700005412
43.29642868041992,0.0024072048254311085,0.0024074362590909004,-0.0024066788610070944
43.32920455932617,0.0024069168139249086,0.0024072048254311085,-0.002406420186161995
43.29958724975586,0.0024066828191280365,0.0024069168139249086,-0.002406158484518528
43.3166389465332,0.0024063943419605494,0.0024066828191280365,-0.0024058977141976357
43.28703308105469,0.002406160347163677,0.0024063943419605494,-0.002405635779723525
43.31585693359375,0.0024058709386736155,0.002406160347163677,-0.0024053750094026327
43.282310485839844,0.0024056348484009504,0.0024058709386736155,-0.002405111212283373
43.30324935913086,0.0024053435772657394,0.0024056348484009504,-0.0024048483464866877
43.28539276123047,0.002405105624347925,0.0024053435772657394,-0.002404583152383566
43.30634307861328,0.0024048141203820705,0.002405105624347925,-0.0024043191224336624
43.268856048583984,0.002404575701802969,0.0024048141203820705,-0.0024040532298386097
43.297637939453125,0.002404283732175827,0.002404575701802969,-0.0024037889670580626
43.25232696533203,0.002404045546427369,0.002404283732175827,-0.0024035226088017225
43.29285430908203,0.002403752412647009,0.002404045546427369,-0.0024032581131905317
43.247535705566406,0.0024035125970840454,0.002403752412647009,-0.0024029903579503298
43.280189514160156,0.0024032185319811106,0.0024035125970840454,-0.002402724465355277
43.250526428222656,0.0024029742926359177,0.0024032185319811106,-0.0024024546146392822
43.27923583984375,0.002402676735073328,0.0024029742926359177,-0.0024021845310926437
43.237815856933594,0.0024024327285587788,0.002402676735073328,-0.002401912584900856
43.274349212646484,0.002402134006842971,0.0024024327285587788,-0.0024016425013542175
43.22899627685547,0.002401887672021985,0.002402134006842971,-0.0024013686925172806
43.25767517089844,0.0024015901144593954,0.002401887672021985,-0.0024010976776480675
43.22410202026367,0.0024013437796384096,0.0024015901144593954,-0.002400824800133705
43.260597229003906,0.0024010436609387398,0.0024013437796384096,-0.0024005526211112738
43.21525955200195,0.0024007963947951794,0.0024010436609387398,-0.0024002776481211185
43.243892669677734,0.0024004958104342222,0.0024007963947951794,-0.002400004770606756
43.21031188964844,0.002400246448814869,0.0024004958104342222,-0.0023997288662940264
43.23892593383789,0.0023999440018087626,0.002400246448814869,-0.002399453893303871
43.205322265625,0.0023996925447136164,0.0023999440018087626,-0.0023991758935153484
43.24176025390625,0.0023993882350623608,0.0023996925447136164,-0.0023988992907106876
43.1963996887207,0.00239913584664464,0.0023993882350623608,-0.0023986196611076593
43.2288932800293,0.0023988306056708097,0.00239913584664464,-0.0023983418941497803
43.187442779541016,0.0023985751904547215,0.0023988306056708097,-0.0023980604019016027
43.219905853271484,0.0023982683196663857,0.0023985751904547215,-0.002397780306637287
43.17847442626953,0.0023980133701115847,0.0023982683196663857,-0.0023974981158971786
43.21091842651367,0.0023977055680006742,0.0023980133701115847,-0.0023972177878022194
43.17339324951172,0.0023974489886313677,0.0023977055680006742,-0.0023969346657395363
43.20583724975586,0.0023971418850123882,0.0023974489886313677,-0.0023966538719832897
43.16832733154297,0.0023968860041350126,0.0023971418850123882,-0.002396371215581894
43.200748443603516,0.0023965772707015276,0.0023968860041350126,-0.00239608995616436
43.159297943115234,0.0023963176645338535,0.0023965772707015276,-0.002395804738625884
43.19169998168945,0.0023960075341165066,0.0023963176645338535,-0.00239552091807127
43.14634323120117,0.002395746298134327,0.0023960075341165066,-0.0023952338378876448
43.18651580810547,0.0023954324424266815,0.002395746298134327,-0.002394947689026594
43.16068649291992,0.002395170507952571,0.0023954324424266815,-0.0023946589790284634
43.18524169921875,0.002394857117906213,0.002395170507952571,-0.002394372131675482
43.13207244873047,0.0023945944849401712,0.002394857117906213,-0.00239408272318542
43.14486312866211,0.002394281327724457,0.0023945944849401712,-0.0023937951773405075
43.12687683105469,0.0023940177634358406,0.002394281327724457,-0.0023935064673423767
43.15526580810547,0.0023937015794217587,0.0023940177634358406,-0.0023932175245136023
43.117706298828125,0.002393432892858982,0.0023937015794217587,-0.0023929239250719547
43.14997100830078,0.0023931143805384636,0.002393432892858982,-0.0023926314897835255
43.104637145996094,0.002392847090959549,0.0023931143805384636,-0.002392337191849947
43.136871337890625,0.002392528112977743,0.002392847090959549,-0.002392045222222805
43.09544372558594,0.0023922587279230356,0.002392528112977743,-0.0023917497601360083
43.12375259399414,0.002391939051449299,0.0023922587279230356,-0.0023914561606943607
43.08624267578125,0.0023916696663945913,0.002391939051449299,-0.002391160698607564
43.12624740600586,0.0023913495242595673,0.0023916696663945913,-0.0023908670991659164
43.0809211730957,0.0023910789750516415,0.0023913495242595673,-0.0023905704729259014
43.10919952392578,0.002390757668763399,0.0023910789750516415,-0.002390275476500392
43.07557678222656,0.002390485955402255,0.002390757668763399,-0.002389978151768446
43.10385513305664,0.002390164416283369,0.002390485955402255,-0.0023896824568510056
43.066322326660156,0.0023898908402770758,0.002390164416283369,-0.0023893837351351976
43.0828971862793,0.0023895693011581898,0.0023898908402770758,-0.002389086876064539
43.0493049621582,0.002389296656474471,0.0023895693011581898,-0.002388788852840662
43.06973648071289,0.002388973720371723,0.002389296656474471,-0.0023884917609393597
43.032264709472656,0.0023886989802122116,0.002388973720371723,-0.0023881918750703335
43.06821823120117,0.00238837325014174,0.0023886989802122116,-0.0023878926876932383
43.038490295410156,0.002388096647337079,0.00238837325014174,-0.002387590706348419
43.06279373168945,0.0023877720814198256,0.002388096647337079,-0.0023872910533100367
43.02918243408203,0.002387494780123234,0.0023877720814198256,-0.0023869890719652176
43.05735397338867,0.0023871688172221184,0.002387494780123234,-0.0023866884876042604
43.00821304321289,0.0023868908174335957,0.0023871688172221184,-0.0023863851092755795
43.04022979736328,0.0023865641560405493,0.0023868908174335957,-0.0023860838264226913
43.00274658203125,0.0023862840607762337,0.0023865641560405493,-0.002385779283940792
43.04252243041992,0.002385955536738038,0.0023862840607762337,-0.0023854763712733984
43.00113296508789,0.0023856747429817915,0.002385955536738038,-0.002385170431807637
43.02925109863281,0.002385346917435527,0.0023856747429817915,-0.0023848670534789562
42.9840087890625,0.0023850654251873493,0.002385346917435527,-0.002384561114013195
43.01206970214844,0.002384734805673361,0.0023850654251873493,-0.0023842561058700085
42.97458267211914,0.0023844498209655285,0.002384734805673361,-0.00238394713960588
43.00263214111328,0.002384118502959609,0.0023844498209655285,-0.0023836400359869003
42.96905517578125,0.002383836079388857,0.002384118502959609,-0.00238333223387599
42.997108459472656,0.0023835059255361557,0.002383836079388857,-0.002383026760071516
42.951904296875,0.002383221872150898,0.0023835059255361557,-0.0023827184922993183
42.983795166015625,0.002382890786975622,0.002383221872150898,-0.002382411854341626
42.93863296508789,0.0023826081305742264,0.002382890786975622,-0.002382103819400072
42.95888137817383,0.002382277511060238,0.0023826081305742264,-0.002381797879934311
42.933082580566406,0.0023819925263524055,0.002382277511060238,-0.0023814893793314695
42.9610710144043,0.0023816609755158424,0.0023819925263524055,-0.0023811820428818464
42.93138122558594,0.002381374128162861,0.0023816609755158424,-0.0023808719124644995
42.959346771240234,0.0023810402490198612,0.002381374128162861,-0.0023805624805390835
42.914154052734375,0.002380749909207225,0.0023810402490198612,-0.0023802490904927254
42.93817901611328,0.0023804116062819958,0.002380749909207225,-0.0023799357004463673
42.893028259277344,0.002380120102316141,0.0023804116062819958,-0.0023796195164322853
42.92863464355469,0.002379782497882843,0.002380120102316141,-0.002379306126385927
42.88350296020508,0.0023794907610863447,0.002379782497882843,-0.002378990175202489
42.9190788269043,0.0023791519924998283,0.0023794907610863447,-0.0023786760866642
42.87395095825195,0.0023788590915501118,0.0023791519924998283,-0.0023783589713275433
42.897926330566406,0.00237852125428617,0.0023788590915501118,-0.002378044417127967
42.868263244628906,0.0023782283533364534,0.00237852125428617,-0.002377728233113885
42.89222717285156,0.002377889584749937,0.0023782283533364534,-0.0023774132132530212
42.85871124267578,0.002377596218138933,0.002377889584749937,-0.0023770960979163647
42.88266372680664,0.002377257216721773,0.002377596218138933,-0.0023767808452248573
42.8337516784668,0.002376963384449482,0.002377257216721773,-0.00237646303139627
42.87308883666992,0.002376623684540391,0.002376963384449482,-0.002376147545874119
42.835723876953125,0.002376327756792307,0.002376623684540391,-0.002375828567892313
42.8712043762207,0.0023759868927299976,0.002376327756792307,-0.0023755114525556564
42.82228088378906,0.00237569073215127,0.0023759868927299976,-0.002375191543251276
42.85773468017578,0.0023753494024276733,0.00237569073215127,-0.002374873962253332
42.80883026123047,0.0023750518448650837,0.0023753494024276733,-0.002374553121626377
42.84037780761719,0.002374707954004407,0.0023750518448650837,-0.0023742334451526403
42.78382873535156,0.002374409232288599,0.002374707954004407,-0.0023739105090498924
42.830726623535156,0.0023740651085972786,0.002374409232288599,-0.002373590599745512
42.7818603515625,0.002373764757066965,0.0023740651085972786,-0.002373266965150833
42.80950927734375,0.0023734201677143574,0.002373764757066965,-0.002372945426031947
42.768367767333984,0.0023731193505227566,0.0023734201677143574,-0.0023726215586066246
42.81523132324219,0.002372774761170149,0.0023731193505227566,-0.0023723002523183823
42.762569427490234,0.0023724758066236973,0.002372774761170149,-0.0023719770833849907
42.79018783569336,0.0023721312172710896,0.0023724758066236973,-0.0023716562427580357
42.73757553100586,0.002371829468756914,0.0023721312172710896,-0.0023713314440101385
42.77665710449219,0.002371483016759157,0.002371829468756914,-0.0023710087407380342
42.72789764404297,0.0023711808025836945,0.002371483016759157,-0.0023706830106675625
42.77464294433594,0.00237083388492465,0.0023711808025836945,-0.002370359841734171
42.72203826904297,0.002370530739426613,0.00237083388492465,-0.002370033413171768
42.757266998291016,0.002370184753090143,0.002370530739426613,-0.002369710011407733
42.71236038208008,0.002369881374761462,0.002370184753090143,-0.0023693840485066175
42.743717193603516,0.0023695335257798433,0.002369881374761462,-0.002369059482589364
42.695011138916016,0.0023692299146205187,0.0023695335257798433,-0.0023687323555350304
42.718685150146484,0.0023688836954534054,0.0023692299146205187,-0.002368408255279064
42.696800231933594,0.0023685793858021498,0.0023688836954534054,-0.0023680822923779488
42.72047424316406,0.002368232002481818,0.0023685793858021498,-0.002367757260799408
42.65653610229492,0.0023679272271692753,0.002368232002481818,-0.0023674294352531433
42.706912994384766,0.002367578446865082,0.0023679272271692753,-0.002367104170843959
42.650638580322266,0.002367272274568677,0.002367578446865082,-0.002366775181144476
42.6818733215332,0.0023669234942644835,0.002367272274568677,-0.002366448752582073
42.64472579956055,0.0023666159249842167,0.0023669234942644835,-0.0023661195300519466
42.675933837890625,0.0023662648163735867,0.0023666159249842167,-0.0023657912388443947
42.64259338378906,0.002365955850109458,0.0023662648163735867,-0.002365460153669119
42.666168212890625,0.002365605905652046,0.002365955850109458,-0.0023651316296309233
42.62142562866211,0.0023652995005249977,0.002365605905652046,-0.002364802174270153
42.66025161743164,0.0023649500217288733,0.0023652995005249977,-0.0023644755128771067
42.60789108276367,0.00236464268527925,0.0023649500217288733,-0.002364145591855049
42.63905334472656,0.0023642932064831257,0.00236464268527925,-0.002363818231970072
42.594364166259766,0.002363986801356077,0.0023642932064831257,-0.0023634890094399452
42.640777587890625,0.0023636375553905964,0.002363986801356077,-0.0023631625808775425
42.58082580566406,0.002363328356295824,0.0023636375553905964,-0.0023628317285329103
42.61572265625,0.002362975152209401,0.002363328356295824,-0.002362501574680209
42.57483673095703,0.0023626636248081923,0.002362975152209401,-0.002362168161198497
42.5906867980957,0.0023623115848749876,0.0023626636248081923,-0.0023618368431925774
42.55366134643555,0.002362000523135066,0.0023623115848749876,-0.0023615043610334396
42.588497161865234,0.002361646154895425,0.002362000523135066,-0.0023611728101968765
42.5362663269043,0.002361333929002285,0.002361646154895425,-0.0023608379997313023
42.57868194580078,0.002360980026423931,0.002361333929002285,-0.0023605062160640955
42.52646255493164,0.0023606661707162857,0.002360980026423931,-0.002360170939937234
42.565032958984375,0.0023603099398314953,0.0023606661707162857,-0.0023598370607942343
42.52042770385742,0.002359996549785137,0.0023603099398314953,-0.0023595010861754417
42.540008544921875,0.0023596424143761396,0.002359996549785137,-0.002359167905524373
42.506839752197266,0.002359329489991069,0.0023596424143761396,-0.002358833560720086
42.53020095825195,0.002358975587412715,0.002359329489991069,-0.0023585008457303047
42.48566818237305,0.0023586610332131386,0.002358975587412715,-0.0023581653367727995
42.505191802978516,0.0023583052679896355,0.0023586610332131386,-0.0023578309919685125
42.47207260131836,0.0023579918779432774,0.0023583052679896355,-0.0023574954830110073
42.51054382324219,0.002357636811211705,0.0023579918779432774,-0.0023571625351905823
42.46224594116211,0.002357320860028267,0.002357636811211705,-0.002356825629249215
42.48931884765625,0.00235696486197412,0.002357320860028267,-0.002356490585952997
42.44108200073242,0.002356648910790682,0.00235696486197412,-0.0023561532143503428
42.46432113647461,0.0023562912829220295,0.002356648910790682,-0.00235581723973155
42.44256591796875,0.002355974866077304,0.0023562912829220295,-0.002355479635298252
42.4620361328125,0.0023556179367005825,0.002355974866077304,-0.0023551436606794596
42.42140197753906,0.0023553017526865005,0.0023556179367005825,-0.002354805823415518
42.45975112915039,0.002354944823309779,0.0023553017526865005,-0.0023544705472886562
42.40779113769531,0.0023546277079731226,0.002354944823309779,-0.0023541320115327835
42.430992126464844,0.002354270778596401,0.0023546277079731226,-0.0023537958040833473
42.394187927246094,0.0023539543617516756,0.002354270778596401,-0.002353458199650049
42.413597106933594,0.002353597665205598,0.0023539543617516756,-0.0023531222250312567
42.384334564208984,0.0023532789200544357,0.002353597665205598,-0.002352783689275384
42.40372848510742,0.002352920826524496,0.0023532789200544357,-0.002352446084842086
42.35942459106445,0.002352602081373334,0.002352920826524496,-0.002352106384932995
42.38630676269531,0.002352242823690176,0.002352602081373334,-0.0023517683148384094
42.345802307128906,0.0023519243113696575,0.002352242823690176,-0.002351428149268031
42.36515426635742,0.002351567381992936,0.0023519243113696575,-0.002351091243326664
42.32469940185547,0.0023512491025030613,0.002351567381992936,-0.0023507524747401476
42.347782135009766,0.0023508919402956963,0.0023512491025030613,-0.0023504155687987804
42.31861877441406,0.0023505736608058214,0.0023508919402956963,-0.0023500770330429077
42.34169006347656,0.0023502155672758818,0.0023505736608058214,-0.0023497396614402533
42.297523498535156,0.0023498968221247196,0.0023502155672758818,-0.0023493999615311623
42.3243293762207,0.0023495396599173546,0.0023498968221247196,-0.0023490628227591515
42.283939361572266,0.0023492202162742615,0.0023495396599173546,-0.002348723355680704
42.30695724487305,0.0023488616570830345,0.0023492202162742615,-0.0023483852855861187
42.26286315917969,0.0023485426791012287,0.0023488616570830345,-0.0023480451200157404
42.289615631103516,0.0023481857497245073,0.0023485426791012287,-0.0023477082140743732
42.24930953979492,0.0023478674702346325,0.0023481857497245073,-0.002347369445487857
42.272300720214844,0.002347511239349842,0.0023478674702346325,-0.002347033005207777
42.246978759765625,0.0023471929598599672,0.002347511239349842,-0.0023466949351131916
42.26245880126953,0.0023468341678380966,0.0023471929598599672,-0.00234635709784925
42.22591018676758,0.0023465133272111416,0.0023468341678380966,-0.0023460162337869406
42.24885940551758,0.002346155233681202,0.0023465133272111416,-0.002345677465200424
42.20114517211914,0.002345835091546178,0.002346155233681202,-0.0023453370667994022
42.2277946472168,0.0023454767651855946,0.002345835091546178,-0.002344998763874173
42.1838493347168,0.0023451554588973522,0.0023454767651855946,-0.0023446576669812202
42.214176177978516,0.002344794338569045,0.0023451554588973522,-0.002344317501410842
42.18143844604492,0.002344472799450159,0.002344794338569045,-0.0023439752403646708
42.20806884765625,0.002344115637242794,0.002344472799450159,-0.002343636704608798
42.15299987792969,0.002343794796615839,0.002344115637242794,-0.0023432960733771324
42.17955017089844,0.00234343484044075,0.002343794796615839,-0.002342956606298685
42.1468620300293,0.002343112602829933,0.00234343484044075,-0.0023426145780831575
42.177154541015625,0.00234275427646935,0.002343112602829933,-0.002342275343835354
42.140750885009766,0.0023424329701811075,0.00234275427646935,-0.0023419344797730446
42.15613555908203,0.002342074876651168,0.0023424329701811075,-0.0023415954783558846
42.1197624206543,0.0023417524062097073,0.002342074876651168,-0.002341254148632288
42.14254379272461,0.0023413917515426874,0.0023417524062097073,-0.0023409132845699787
42.09136199951172,0.0023410706780850887,0.0023413917515426874,-0.0023405710235238075
42.11412048339844,0.002340712584555149,0.0023410706780850887,-0.002340232254937291
42.07413864135742,0.002340391743928194,0.002340712584555149,-0.0023398916237056255
42.100589752197266,0.0023400341160595417,0.002340391743928194,-0.0023395533207803965
42.06062698364258,0.002339712344110012,0.0023400341160595417,-0.002339212456718087
42.09075927734375,0.0023393535520881414,0.002339712344110012,-0.0023388732224702835
42.05451583862305,0.0023390327114611864,0.0023393535520881414,-0.0023385323584079742
42.07722854614258,0.002338674385100603,0.0023390327114611864,-0.002338193589821458
42.022518157958984,0.002338352845981717,0.002338674385100603,-0.0023378520272672176
42.052574157714844,0.0023379933554679155,0.002338352845981717,-0.0023375125601887703
42.01268768310547,0.0023376699537038803,0.0023379933554679155,-0.002337169833481312
42.03162384033203,0.0023373099975287914,0.0023376699537038803,-0.0023368289694190025
41.9954833984375,0.002336987527087331,0.0023373099975287914,-0.0023364867083728313
42.018104553222656,0.0023366285022348166,0.002336987527087331,-0.0023361467756330967
41.97829055786133,0.0023363055661320686,0.0023366285022348166,-0.0023358045145869255
42.000885009765625,0.0023359458427876234,0.0023363055661320686,-0.0023354641161859035
41.9574089050293,0.0023356210440397263,0.0023359458427876234,-0.0023351204581558704
41.99472427368164,0.0023352603893727064,0.0023356210440397263,-0.002334779128432274
41.951263427734375,0.0023349367547780275,0.0023352603893727064,-0.0023344357032328844
41.97382354736328,0.002334577264264226,0.0023349367547780275,-0.002334094839170575
41.934085845947266,0.002334253629669547,0.002334577264264226,-0.0023337521124631166
41.95662307739258,0.0023338941391557455,0.002334253629669547,-0.002333411481231451
41.920597076416016,0.0023335700388997793,0.0023338941391557455,-0.002333068521693349
41.93943405151367,0.0023332105483859777,0.0023335700388997793,-0.002332727424800396
41.89243698120117,0.00233288761228323,0.0023332105483859777,-0.002332384930923581
41.925941467285156,0.0023325285874307156,0.00233288761228323,-0.0023320449981838465
41.878971099853516,0.0023322051856666803,0.0023325285874307156,-0.0023317025043070316
41.90879440307617,0.002331847557798028,0.0023322051856666803,-0.0023313630372285843
41.86919403076172,0.0023315241560339928,0.002331847557798028,-0.0023310212418437004
41.88430404663086,0.002331165364012122,0.0023315241560339928,-0.0023306808434426785
41.85576248168945,0.0023308442905545235,0.002331165364012122,-0.002330339979380369
41.87822341918945,0.0023304885253310204,0.0023308442905545235,-0.002330002374947071
41.83502960205078,0.0023301660548895597,0.0023304885253310204,-0.002329661976546049
41.85011291503906,0.0023298077285289764,0.0023301660548895597,-0.002329322276636958
41.81429672241211,0.002329485258087516,0.0023298077285289764,-0.002328980714082718
41.836692810058594,0.0023291287943720818,0.002329485258087516,-0.002328642178326845
41.80821990966797,0.0023288081865757704,0.0023291287943720818,-0.002328302711248398
41.81233596801758,0.0023284528870135546,0.0023288081865757704,-0.0023279651068150997
41.776615142822266,0.002328133210539818,0.0023284528870135546,-0.002327626571059227
41.8026237487793,0.002327777910977602,0.002328133210539818,-0.0023272898979485035
41.76688766479492,0.0023274554405361414,0.002327777910977602,-0.002326949965208769
41.79286575317383,0.0023270980454981327,0.0023274554405361414,-0.002326610963791609
41.7498664855957,0.0023267758078873158,0.0023270980454981327,-0.002326269866898656
41.783119201660156,0.002326419111341238,0.0023267758078873158,-0.002325931563973427
41.732852935791016,0.002326096873730421,0.002326419111341238,-0.0023255906999111176
41.75515365600586,0.0023257420398294926,0.002326096873730421,-0.002325252862647176
41.712242126464844,0.0023254198022186756,0.0023257420398294926,-0.002324913162738085
41.730865478515625,0.0023250640369951725,0.0023254198022186756,-0.0023245748598128557
41.688011169433594,0.002324742265045643,0.0023250640369951725,-0.0023242346942424774
41.717506408691406,0.0023243864998221397,0.002324742265045643,-0.0023238970898091793
41.68556213378906,0.00232406472787261,0.0023243864998221397,-0.0023235573899000883
41.6968994140625,0.0023237098939716816,0.00232406472787261,-0.0023232195526361465
41.65412902832031,0.002323388820514083,0.0023237098939716816,-0.002322880318388343
41.679931640625,0.002323032356798649,0.002323388820514083,-0.002322542481124401
41.633575439453125,0.002322710817679763,0.002323032356798649,-0.002322202082723379
41.65937042236328,0.0023223571479320526,0.002322710817679763,-0.0023218654096126556
41.60947036743164,0.0023220377042889595,0.0023223571479320526,-0.0023215273395180702
41.6424674987793,0.002321684267371893,0.0023220377042889595,-0.0023211920633912086
41.61066436767578,0.002321364590898156,0.002321684267371893,-0.0023208544589579105
41.629188537597656,0.002321010921150446,0.002321364590898156,-0.002320518484339118
41.58656692504883,0.0023206903133541346,0.002321010921150446,-0.002320180181413889
41.60506057739258,0.002320336177945137,0.0023206903133541346,-0.0023198435083031654
41.573307037353516,0.0023200151044875383,0.002320336177945137,-0.0023195049725472927
41.595401763916016,0.0023196616675704718,0.0023200151044875383,-0.002319168532267213
41.54925537109375,0.002319341292604804,0.0023196616675704718,-0.002318830229341984
41.574920654296875,0.002318987622857094,0.002319341292604804,-0.0023184940218925476
41.5360221862793,0.0023186674807220697,0.002318987622857094,-0.002318155951797962
41.56167984008789,0.0023183152079582214,0.0023186674807220697,-0.0023178206756711006
41.51922607421875,0.002317996695637703,0.0023183152079582214,-0.002317484002560377
41.53407287597656,0.0023176465183496475,0.002317996695637703,-0.002317150356248021
41.4988899230957,0.002317330101504922,0.0023176465183496475,-0.002316816011443734
41.52091979980469,0.002316981554031372,0.002317330101504922,-0.0023164842277765274
41.474979400634766,0.0023166630417108536,0.002316981554031372,-0.002316149417310953
41.50773239135742,0.002316312165930867,0.0023166630417108536,-0.002315815770998597
41.468990325927734,0.0023159943521022797,0.002316312165930867,-0.002315480262041092
41.48737716674805,0.0023156439419835806,0.0023159943521022797,-0.0023151468485593796
41.445098876953125,0.002315326128154993,0.0023156439419835806,-0.002314811572432518
41.46345520019531,0.0023149759508669376,0.002315326128154993,-0.0023144781589508057
41.424800872802734,0.002314656972885132,0.0023149759508669376,-0.002314142417162657
41.446712493896484,0.0023143065627664328,0.002314656972885132,-0.002313808538019657
41.408119201660156,0.0023139906115829945,0.0023143065627664328,-0.00231347419321537
41.43001937866211,0.0023136415984481573,0.0023139906115829945,-0.002313142642378807
41.3914680480957,0.0023133265785872936,0.0023136415984481573,-0.0023128094617277384
41.416934967041016,0.002312979195266962,0.0023133265785872936,-0.0023124790750443935
41.3641471862793,0.0023126639425754547,0.002312979195266962,-0.0023121461272239685
41.389583587646484,0.0023123184219002724,0.0023126639425754547,-0.0023118166718631983
41.34400939941406,0.0023120047990232706,0.0023123184219002724,-0.002311485819518566
41.36939239501953,0.002311656717211008,0.0023120047990232706,-0.0023111558984965086
41.34162521362305,0.0023113403003662825,0.002311656717211008,-0.00231082271784544
41.349212646484375,0.0023109945468604565,0.0023113403003662825,-0.0023104920983314514
41.317955017089844,0.0023106816224753857,0.0023109945468604565,-0.0023101617116481066
41.318424224853516,0.002310337033122778,0.0023106816224753857,-0.002309833187609911
41.29075622558594,0.002310022246092558,0.002310337033122778,-0.0023095025680959225
41.316070556640625,0.0023096762597560883,0.002310022246092558,-0.0023091731127351522
41.28131103515625,0.002309362171217799,0.0023096762597560883,-0.0023088420275598764
41.29951477050781,0.002309017116203904,0.002309362171217799,-0.002308513270691037
41.2541618347168,0.0023087034933269024,0.002309017116203904,-0.002308182418346405
41.282981872558594,0.0023083589039742947,0.0023087034933269024,-0.0023078543599694967
41.24120330810547,0.0023080450482666492,0.0023083589039742947,-0.002307523973286152
41.26292037963867,0.0023077018558979034,0.0023080450482666492,-0.0023071961477398872
41.21767044067383,0.0023073898628354073,0.0023077018558979034,-0.0023068671580404043
41.24291229248047,0.002307048300281167,0.0023073898628354073,-0.0023065414279699326
41.197723388671875,0.002306737471371889,0.002307048300281167,-0.0023062138352543116
41.23000717163086,0.00230639660730958,0.002306737471371889,-0.0023058890365064144
41.19190216064453,0.0023060860112309456,0.00230639660730958,-0.0023055621422827244
41.206520080566406,0.002305746078491211,0.0023060860112309456,-0.002305237576365471
41.16143035888672,0.0023054364137351513,0.002305746078491211,-0.002304911380633712
41.172481536865234,0.0023050960153341293,0.0023054364137351513,-0.0023045868147164583
41.13803482055664,0.002304786816239357,0.0023050960153341293,-0.002304260851815343
41.166690826416016,0.002304447814822197,0.002304786816239357,-0.002303937915712595
41.13225555419922,0.002304139081388712,0.002304447814822197,-0.002303612884134054
41.143310546875,0.002303801476955414,0.002304139081388712,-0.00230329018086195
41.1019172668457,0.0023034948389977217,0.002303801476955414,-0.0023029667790979147
41.1199836730957,0.002303158165886998,0.0023034948389977217,-0.0023026459384709597
41.08213424682617,0.002302849665284157,0.002303158165886998,-0.002302322071045637
41.10017776489258,0.002302513225004077,0.002302849665284157,-0.0023020002990961075
41.06589889526367,0.0023022079840302467,0.002302513225004077,-0.002301678527146578
41.09095001220703,0.002301872707903385,0.0023022079840302467,-0.0023013590835034847
41.049659729003906,0.002301564672961831,0.002301872707903385,-0.002301036147400737
41.07115936279297,0.0023012268356978893,0.002301564672961831,-0.0023007141426205635
41.03341293334961,0.002300919033586979,0.0023012268356978893,-0.0023003900423645973
41.051395416259766,0.002300581894814968,0.002300919033586979,-0.0023000682704150677
41.01020812988281,0.0023002754896879196,0.002300581894814968,-0.0022997453343123198
41.03868103027344,0.00229994161054492,0.0023002754896879196,-0.0022994261234998703
40.983585357666016,0.0022996363695710897,0.00229994161054492,-0.002299104817211628
41.00851821899414,0.00229930249042809,0.0022996363695710897,-0.0022987863048911095
40.974422454833984,0.002298999112099409,0.00229930249042809,-0.0022984666284173727
40.9958610534668,0.0022986663971096277,0.002298999112099409,-0.0022981492802500725
40.94438552856445,0.002298362087458372,0.0022986663971096277,-0.0022978291381150484
40.96578598022461,0.002298029838129878,0.002298362087458372,-0.002297511789947748
40.93178176879883,0.0022977273911237717,0.002298029838129878,-0.0022971932776272297
40.946224212646484,0.002297397004440427,0.0022977273911237717,-0.002296877559274435
40.901859283447266,0.0022970959544181824,0.002297397004440427,-0.0022965604439377785
40.92668914794922,0.002296765800565481,0.0022970959544181824,-0.0022962456569075584
40.88584518432617,0.0022964649833738804,0.002296765800565481,-0.002295929007232189
40.914127349853516,0.0022961352951824665,0.0022964649833738804,-0.0022956146858632565
40.86983108520508,0.002295833081007004,0.0022961352951824665,-0.0022952973376959562
40.89462661743164,0.0022955043241381645,0.002295833081007004,-0.00229498278349638
40.83657455444336,0.0022952044382691383,0.0022955043241381645,-0.002294666599482298
40.871700286865234,0.0022948761470615864,0.0022952044382691383,-0.0022943539079278708
40.827537536621094,0.0022945767268538475,0.0022948761470615864,-0.0022940386552363634
40.84880447387695,0.0022942484356462955,0.0022945767268538475,-0.002293725498020649
40.81504440307617,0.0022939483169466257,0.0022942484356462955,-0.0022934102453291416
40.82594680786133,0.0022936216555535793,0.0022939483169466257,-0.002293097320944071
40.79225540161133,0.002293324563652277,0.0022936216555535793,-0.002292784396559
40.81003952026367,0.0022929981350898743,0.002293324563652277,-0.0022924733348190784
40.76948547363281,0.0022927001118659973,0.0022929981350898743,-0.0022921599447727203
40.80105972290039,0.002292376710101962,0.0022927001118659973,-0.0022918502800166607
40.753662109375,0.002292080782353878,0.002292376710101962,-0.002291539218276739
40.761104583740234,0.0022917576134204865,0.002292080782353878,-0.0022912300191819668
40.727569580078125,0.002291464013978839,0.0022917576134204865,-0.002290920587256551
40.741878509521484,0.0022911422420293093,0.002291464013978839,-0.0022906134836375713
40.715232849121094,0.0022908481769263744,0.0022911422420293093,-0.0022903047502040863
40.7398567199707,0.002290528267621994,0.0022908481769263744,-0.0022899985779076815
40.69951248168945,0.0022902365308254957,0.002290528267621994,-0.002289691474288702
40.70695877075195,0.002289916854351759,0.0022902365308254957,-0.002289386233314872
40.67695999145508,0.0022896253503859043,0.002289916854351759,-0.0022890795953571796
40.69810104370117,0.0022893063724040985,0.0022896253503859043,-0.002288775285705924
40.66469192504883,0.0022890144027769566,0.0022893063724040985,-0.002288468647748232
40.68240737915039,0.0022886968217790127,0.0022890144027769566,-0.00228816457092762
40.63538360595703,0.0022884071804583073,0.0022886968217790127,-0.0022878595627844334
40.65990447998047,0.0022880907636135817,0.0022884071804583073,-0.0022875573486089706
40.61977005004883,0.0022878015879541636,0.0022880907636135817,-0.0022872532717883587
40.63743591308594,0.0022874849382787943,0.0022878015879541636,-0.002286951057612896
40.597347259521484,0.002287195296958089,0.0022874849382787943,-0.0022866467479616404
40.604774475097656,0.002286880277097225,0.002287195296958089,-0.0022863447666168213
40.57158279418945,0.0022865922655910254,0.002286880277097225,-0.0022860420867800713
40.59261703491211,0.00228627840988338,0.0022865922655910254,-0.0022857419680804014
40.549251556396484,0.0022859901655465364,0.00228627840988338,-0.002285439521074295
40.580448150634766,0.0022856746800243855,0.0022859901655465364,-0.002285138936713338
40.533721923828125,0.0022853873670101166,0.0022856746800243855,-0.002284836024045944
40.558109283447266,0.002285074209794402,0.0022853873670101166,-0.0022845366038382053
40.51823043823242,0.002284787595272064,0.002285074209794402,-0.002284235553815961
40.51885223388672,0.0022844751365482807,0.002284787595272064,-0.002283936133608222
40.48921585083008,0.002284188289195299,0.0022844751365482807,-0.002283635549247265
40.52033615112305,0.0022838779259473085,0.002284188289195299,-0.002283337991684675
40.48396301269531,0.0022835955023765564,0.0022838779259473085,-0.0022830404341220856
40.49477767944336,0.0022832881659269333,0.0022835955023765564,-0.002282746136188507
40.458473205566406,0.0022830073721706867,0.0022832881659269333,-0.002282450906932354
40.476016998291016,0.0022826988715678453,0.0022830073721706867,-0.002282156841829419
40.43638229370117,0.002282418543472886,0.0022826988715678453,-0.0022818611469119787
40.45054626464844,0.002282112604007125,0.002282418543472886,-0.0022815687116235495
40.421077728271484,0.0022818325087428093,0.002282112604007125,-0.0022812746465206146
40.428489685058594,0.0022815277334302664,0.0022818325087428093,-0.0022809826768934727
40.39570617675781,0.002281248103827238,0.0022815277334302664,-0.002280689310282469
40.41658020019531,0.002280944027006626,0.002281248103827238,-0.0022803982719779015
40.37710189819336,0.0022806660272181034,0.002280944027006626,-0.002280106069520116
40.39459991455078,0.0022803638130426407,0.0022806660272181034,-0.002279816661030054
40.35183334350586,0.00228008721023798,0.0022803638130426407,-0.0022795258555561304
40.376033782958984,0.0022797859273850918,0.00228008721023798,-0.0022792378440499306
40.333316802978516,0.0022795097902417183,0.0022797859273850918,-0.002278947737067938
40.35414123535156,0.002279209904372692,0.0022795097902417183,-0.002278660424053669
40.31149673461914,0.0022789358627051115,0.002279209904372692,-0.0022783721797168255
40.332298278808594,0.0022786371409893036,0.0022789358627051115,-0.002278086496517062
40.29975128173828,0.0022783642634749413,0.0022786371409893036,-0.0022777996491640806
40.31718826293945,0.0022780653089284897,0.0022783642634749413,-0.0022775144316256046
40.27797317504883,0.002277791267260909,0.0022780653089284897,-0.0022772266529500484
40.2887077331543,0.0022774937096983194,0.002277791267260909,-0.0022769414354115725
40.25959396362305,0.0022772226948291063,0.0022774937096983194,-0.0022766562178730965
40.28036117553711,0.0022769279312342405,0.0022772226948291063,-0.002276374027132988
40.24127197265625,0.0022766580805182457,0.0022769279312342405,-0.0022760904394090176
40.26200485229492,0.0022763628512620926,0.0022766580805182457,-0.0022758087143301964
40.21630096435547,0.0022760932333767414,0.0022763628512620926,-0.0022755248937755823
40.230342864990234,0.0022757987026125193,0.0022760932333767414,-0.002275243401527405
40.191375732421875,0.0022755293175578117,0.0022757987026125193,-0.002274960046634078
40.20541763305664,0.002275237813591957,0.0022755293175578117,-0.002274680184200406
40.17647933959961,0.0022749705240130424,0.002275237813591957,-0.002274399856105447
40.20048522949219,0.002274679485708475,0.0022749705240130424,-0.0022741216234862804
40.15829849243164,0.002274413825944066,0.002274679485708475,-0.002273841993883252
40.17232894897461,0.0022741244174540043,0.002274413825944066,-0.002273564925417304
40.1368522644043,0.002273860154673457,0.0022741244174540043,-0.0022732869256287813
40.15086364746094,0.0022735719103366137,0.002273860154673457,-0.002273011254146695
40.11874771118164,0.002273308578878641,0.0022735719103366137,-0.0022727344185113907
40.132747650146484,0.0022730205673724413,0.002273308578878641,-0.0022724594455212355
40.09406661987305,0.0022727581672370434,0.0022730205673724413,-0.0022721828427165747
40.101444244384766,0.002272471087053418,0.0022727581672370434,-0.0022719085682183504
40.06612777709961,0.002272208221256733,0.002272471087053418,-0.002271632431074977
40.08340072631836,0.0022719232365489006,0.002272208221256733,-0.0022713590878993273
40.06132888793945,0.00227166386321187,0.0022719232365489006,-0.002271086210384965
40.0753173828125,0.0022713809739798307,0.00227166386321187,-0.002270815661177039
40.04008483886719,0.0022711216006428003,0.0022713809739798307,-0.0022705434821546078
40.05077362060547,0.002270840108394623,0.0022711216006428003,-0.0022702733986079693
40.009037017822266,0.002270582364872098,0.002270840108394623,-0.002270002383738756
40.02299880981445,0.002270302502438426,0.002270582364872098,-0.002269734162837267
39.99775314331055,0.0022700466215610504,0.002270302502438426,-0.0022694654762744904
39.998573303222656,0.0022697674576193094,0.0022700466215610504,-0.0022691981866955757
39.9700927734375,0.002269511576741934,0.0022697674576193094,-0.002268929732963443
39.980743408203125,0.002269233111292124,0.002269511576741934,-0.0022686629090458155
39.94902038574219,0.002268977463245392,0.002269233111292124,-0.00226839492097497
39.96949768066406,0.0022687003947794437,0.002268977463245392,-0.002268129261210561
39.931278228759766,0.0022684475407004356,0.0022687003947794437,-0.0022678631357848644
39.951759338378906,0.0022681737318634987,0.0022684475407004356,-0.002267600502818823
39.910343170166016,0.002267923904582858,0.0022681737318634987,-0.002267337404191494
39.92100524902344,0.002267651492729783,0.002267923904582858,-0.0022670766338706017
39.88945007324219,0.0022674021311104298,0.002267651492729783,-0.002266814699396491
39.8935661315918,0.0022671290207654238,0.0022674021311104298,-0.002266553696244955
39.87183380126953,0.0022668803576380014,0.0022671290207654238,-0.0022662922274321318
39.87923049926758,0.002266610972583294,0.0022668803576380014,-0.0022660335525870323
39.854270935058594,0.002266363240778446,0.002266610972583294,-0.002265774179250002
39.87467575073242,0.0022660931572318077,0.002266363240778446,-0.0022655159700661898
39.833465576171875,0.0022658449597656727,0.0022660931572318077,-0.002265255432575941
39.84735107421875,0.0022655767388641834,0.0022658449597656727,-0.00226499792188406
39.79977035522461,0.0022653324995189905,0.0022655767388641834,-0.0022647399455308914
39.823368072509766,0.002265065908432007,0.0022653324995189905,-0.0022644854616373777
39.798526763916016,0.002264822367578745,0.002265065908432007,-0.002264229580760002
39.80918502807617,0.002264559268951416,0.002264822367578745,-0.002263976726680994
39.77466583251953,0.002264317125082016,0.002264559268951416,-0.0022637229412794113
39.78853225708008,0.002264053327962756,0.002264317125082016,-0.0022634705528616905
39.75083923339844,0.002263812581077218,0.002264053327962756,-0.0022632170002907515
39.75823974609375,0.002263551577925682,0.002263812581077218,-0.00226296647451818
39.730323791503906,0.002263314090669155,0.002263551577925682,-0.0022627164144068956
39.734493255615234,0.0022630542516708374,0.002263314090669155,-0.002262467984110117
39.70984649658203,0.0022628172300755978,0.0022630542516708374,-0.0022622186224907637
39.72047805786133,0.0022625597193837166,0.0022628172300755978,-0.0022619718220084906
39.689414978027344,0.002262323396280408,0.0022625597193837166,-0.002261723857372999
39.696815490722656,0.0022620665840804577,0.002262323396280408,-0.002261477755382657
39.66580581665039,0.0022618307266384363,0.0022620665840804577,-0.002261230256408453
39.676414489746094,0.002261574612930417,0.0022618307266384363,-0.002260984852910042
39.651878356933594,0.0022613408509641886,0.002261574612930417,-0.0022607389837503433
39.67213439941406,0.002261086832731962,0.0022613408509641886,-0.0022604959085583687
39.6347770690918,0.002260853536427021,0.002261086832731962,-0.002260250970721245
39.645389556884766,0.0022606004495173693,0.002260853536427021,-0.0022600083611905575
39.611324310302734,0.0022603708785027266,0.0022606004495173693,-0.00225976575165987
39.62513732910156,0.002260119654238224,0.0022603708785027266,-0.0022595259360969067
39.581520080566406,0.0022598886862397194,0.002260119654238224,-0.0022592833265662193
39.59211730957031,0.0022596390917897224,0.0022598886862397194,-0.002259043511003256
39.57094955444336,0.0022594109177589417,0.0022596390917897224,-0.002258803928270936
39.57196044921875,0.002259161788970232,0.0022594109177589417,-0.0022585655096918344
39.5444450378418,0.002258933847770095,0.002259161788970232,-0.0022583259269595146
39.56460189819336,0.002258686115965247,0.002258933847770095,-0.002258088905364275
39.530731201171875,0.002258458873257041,0.002258686115965247,-0.0022578502539545298
39.53175735473633,0.0022582123056054115,0.002258458873257041,-0.0022576134651899338
39.50751876831055,0.002257987856864929,0.0022582123056054115,-0.002257377142086625
39.511741638183594,0.00225774385035038,0.002257987856864929,-0.002257143147289753
39.47802734375,0.002257521264255047,0.00225774385035038,-0.0022569086868315935
39.49496841430664,0.0022572800517082214,0.002257521264255047,-0.0022566774860024452
39.467655181884766,0.002257060259580612,0.0022572800517082214,-0.0022564460523426533
39.471900939941406,0.0022568206768482924,0.002257060259580612,-0.002256216714158654
39.43512725830078,0.002256600419059396,0.0022568206768482924,-0.002255985513329506
39.45835876464844,0.0022563599050045013,0.002256600419059396,-0.002255755942314863
39.421630859375,0.002256141509860754,0.0022563599050045013,-0.0022555252071470022
39.43537902832031,0.002255904721096158,0.002256141509860754,-0.0022552981972694397
39.408199310302734,0.002255688887089491,0.002255904721096158,-0.0022550709545612335
39.415618896484375,0.002255453262478113,0.002255688887089491,-0.0022548455744981766
39.388484954833984,0.0022552385926246643,0.002255453262478113,-0.0022546194959431887
39.392757415771484,0.0022550057619810104,0.0022552385926246643,-0.002254395978525281
39.37197494506836,0.0022547924891114235,0.0022550057619810104,-0.0022541722282767296
39.366798400878906,0.002254560124129057,0.0022547924891114235,-0.002253949409350753
39.34291076660156,0.0022543477825820446,0.002254560124129057,-0.0022537261247634888
39.35979080200195,0.002254118211567402,0.0022543477825820446,-0.002253505866974592
39.320228576660156,0.002253908896818757,0.002254118211567402,-0.0022532851435244083
39.34022903442383,0.0022536800242960453,0.002253908896818757,-0.002253066748380661
39.303855895996094,0.002253470942378044,0.0022536800242960453,-0.0022528464905917645
39.31442642211914,0.0022532441653311253,0.002253470942378044,-0.0022526290267705917
39.28754425048828,0.0022530383430421352,0.0022532441653311253,-0.0022524117957800627
39.30125045776367,0.0022528127301484346,0.0022530383430421352,-0.0022521966602653265
39.258731842041016,0.00225260597653687,0.0022528127301484346,-0.00225197896361351
39.27241134643555,0.0022523803636431694,0.00225260597653687,-0.0022517633624374866
39.24872970581055,0.002252175472676754,0.0022523803636431694,-0.002251547295600176
39.2592887878418,0.0022519524209201336,0.002252175472676754,-0.0022513337898999453
39.226280212402344,0.0022517493925988674,0.0022519524209201336,-0.0022511195857077837
39.227474212646484,0.0022515282034873962,0.0022517493925988674,-0.0022509077098220587
39.20701599121094,0.0022513277363032103,0.0022515282034873962,-0.0022506960667669773
39.20510482788086,0.0022511081770062447,0.0022513277363032103,-0.0022504860535264015
39.18467712402344,0.0022509079426527023,0.0022511081770062447,-0.0022502755746245384
39.18589782714844,0.002250690944492817,0.0022509079426527023,-0.0022500669583678246
39.15930938720703,0.0022504935041069984,0.002250690944492817,-0.002249858807772398
39.16676712036133,0.002250279765576124,0.0022504935041069984,-0.002249653683975339
39.13402557373047,0.0022500846534967422,0.002250279765576124,-0.0022494480945169926
39.141483306884766,0.0022498720791190863,0.0022500846534967422,-0.002249244600534439
39.11809539794922,0.0022496781311929226,0.0022498720791190863,-0.0022490404080599546
39.12864303588867,0.0022494655568152666,0.0022496781311929226,-0.002248837612569332
39.099098205566406,0.0022492732387036085,0.0022494655568152666,-0.0022486341185867786
39.109657287597656,0.0022490641567856073,0.0022492732387036085,-0.0022484338842332363
39.092533111572266,0.002248873934149742,0.0022490641567856073,-0.002248233649879694
39.096927642822266,0.0022486678790301085,0.002248873934149742,-0.002248035743832588
39.067474365234375,0.002248479286208749,0.0022486678790301085,-0.002247837372124195
39.06877899169922,0.0022482741624116898,0.002248479286208749,-0.0022476406302303076
39.04555892944336,0.0022480874322354794,0.0022482741624116898,-0.00224744388833642
39.056121826171875,0.0022478830069303513,0.0022480874322354794,-0.002247248776257038
39.023685455322266,0.002247696742415428,0.0022478830069303513,-0.0022470522671937943
39.0280876159668,0.0022474941797554493,0.002247696742415428,-0.002246858086436987
39.008018493652344,0.002247309312224388,0.0022474941797554493,-0.002246663672849536
39.012420654296875,0.002247107680886984,0.002247309312224388,-0.002246470656245947
38.98623275756836,0.0022469228133559227,0.002247107680886984,-0.0022462764754891396
38.99062728881836,0.0022467216476798058,0.0022469228133559227,-0.002246083691716194
38.967567443847656,0.002246539806947112,0.0022467216476798058,-0.002245891373604536
38.97504806518555,0.002246341435238719,0.002246539806947112,-0.002245701616629958
38.95508575439453,0.0022461607586592436,0.002246341435238719,-0.002245511393994093
38.944183349609375,0.002245962852612138,0.0022461607586592436,-0.0022453218698501587
38.924278259277344,0.0022457842715084553,0.002245962852612138,-0.0022451328113675117
38.92870330810547,0.0022455896250903606,0.0022457842715084553,-0.0022449465468525887
38.908836364746094,0.00224541244097054,0.0022455896250903606,-0.0022447598166763783
38.913272857666016,0.0022452198900282383,0.00224541244097054,-0.0022445751819759607
38.87820053100586,0.0022450454998761415,0.0022452198900282383,-0.002244390547275543
38.897918701171875,0.0022448571398854256,0.0022450454998761415,-0.002244209870696068
38.86897659301758,0.0022446834482252598,0.0022448571398854256,-0.0022440277971327305
38.87037658691406,0.002244493691250682,0.0022446834482252598,-0.0022438461892306805
38.847599029541016,0.0022443237248808146,0.002244493691250682,-0.002243665512651205
38.84902572631836,0.0022441367618739605,0.0022443237248808146,-0.002243487164378166
38.829322814941406,0.002243967493996024,0.0022441367618739605,-0.00224330835044384
38.836849212646484,0.002243784023448825,0.002243967493996024,-0.0022431323304772377
38.81414794921875,0.002243617083877325,0.002243784023448825,-0.0022429563105106354
38.81559371948242,0.0022434331476688385,0.002243617083877325,-0.002242780989035964
38.78989791870117,0.0022432664409279823,0.0022434331476688385,-0.002242604736238718
38.79136276245117,0.0022430859971791506,0.0022432664409279823,-0.002242431277409196
38.765743255615234,0.0022429232485592365,0.0022430859971791506,-0.0022422587499022484
38.776309967041016,0.0022427455987781286,0.0022429232485592365,-0.0022420890163630247
38.75374221801758,0.0022425835486501455,0.0022427455987781286,-0.0022419183515012264
38.74919891357422,0.002242407528683543,0.0022425835486501455,-0.0022417493164539337
38.72367858886719,0.0022422480396926403,0.002242407528683543,-0.0022415805142372847
38.73725891113281,0.002242073882371187,0.0022422480396926403,-0.002241414273157716
38.71478271484375,0.0022419157903641462,0.002242073882371187,-0.002241247333586216
38.71028518676758,0.0022417439613491297,0.0022419157903641462,-0.0022410822566598654
38.6878662109375,0.0022415872663259506,0.0022417439613491297,-0.002240917179733515
38.69541549682617,0.0022414163686335087,0.0022415872663259506,-0.0022407537326216698
38.67603302001953,0.002241260837763548,0.0022414163686335087,-0.0022405898198485374
38.683589935302734,0.0022410915698856115,0.002241260837763548,-0.0022404277697205544
38.65522766113281,0.0022409376688301563,0.0022410915698856115,-0.002240265253931284
38.650779724121094,0.002240769797936082,0.0022409376688301563,-0.0022401041351258755
38.63747024536133,0.0022406172938644886,0.002240769797936082,-0.0022399434819817543
38.63004684448242,0.002240451518446207,0.0022406172938644886,-0.002239784225821495
38.60481643676758,0.0022403018083423376,0.002240451518446207,-0.002239625435322523
38.624359130859375,0.00224013882689178,0.0022403018083423376,-0.0022394699044525623
38.590179443359375,0.002239990048110485,0.00224013882689178,-0.002239312743768096
38.59772491455078,0.0022398256696760654,0.002239990048110485,-0.0022391565144062042
38.57853698730469,0.002239678055047989,0.0022398256696760654,-0.002238999819383025
38.586124420166016,0.0022395190317183733,0.002239678055047989,-0.0022388468496501446
38.56100845336914,0.0022393744438886642,0.0022395190317183733,-0.0022386941127479076
38.56262969970703,0.002239216584712267,0.0022393744438886642,-0.0022385430056601763
38.5375862121582,0.0022390750236809254,0.002239216584712267,-0.0022383923642337322
38.542198181152344,0.0022389194928109646,0.0022390750236809254,-0.0022382440511137247
38.52016067504883,0.0022387781646102667,0.0022389194928109646,-0.0022380948066711426
38.515869140625,0.002238625194877386,0.0022387781646102667,-0.0022379476577043533
38.505775451660156,0.0022384871263056993,0.002238625194877386,-0.0022378016728907824
38.50447082519531,0.0022383355535566807,0.0022384871263056993,-0.0022376568522304296
38.48548889160156,0.0022381984163075686,0.0022383355535566807,-0.0022375117987394333
38.487159729003906,0.002238047542050481,0.0022381984163075686,-0.002237367909401655
38.46524429321289,0.0022379113361239433,0.002238047542050481,-0.00223722355440259
38.47285842895508,0.0022377632558345795,0.0022379113361239433,-0.0022370817605406046
38.43620681762695,0.002237629611045122,0.0022377632558345795,-0.002236939501017332
38.4467658996582,0.0022374826949089766,0.002237629611045122,-0.0022367998026311398
38.41904830932617,0.002237350679934025,0.0022374826949089766,-0.002236659172922373
38.42076110839844,0.002237205859273672,0.002237350679934025,-0.0022365208715200424
38.4078369140625,0.0022370750084519386,0.002237205859273672,-0.002236382570117712
38.41250991821289,0.0022369325160980225,0.0022370750084519386,-0.002236246131360531
38.39077377319336,0.002236803760752082,0.0022369325160980225,-0.0022361096926033497
38.38661575317383,0.002236662432551384,0.002236803760752082,-0.0022359746508300304
38.36787796020508,0.0022365357726812363,0.002236662432551384,-0.002235839841887355
38.378448486328125,0.0022363965399563313,0.0022365357726812363,-0.002235707361251116
38.3626708984375,0.002236271509900689,0.0022363965399563313,-0.002235574647784233
38.35564041137695,0.0022361367009580135,0.002236271509900689,-0.0022354444954544306
38.33405303955078,0.0022360156290233135,0.0022361367009580135,-0.00223531574010849
38.332908630371094,0.002235881984233856,0.0022360156290233135,-0.0022351883817464113
38.31136703491211,0.0022357620764523745,0.002235881984233856,-0.002235060790553689
38.31317901611328,0.0022356314584612846,0.0022357620764523745,-0.002234935760498047
38.294620513916016,0.0022355150431394577,0.0022356314584612846,-0.0022348114289343357
38.29937744140625,0.0022353874519467354,0.0022355150431394577,-0.0022346896585077047
38.27500915527344,0.0022352724336087704,0.0022353874519467354,-0.0022345674224197865
38.27975082397461,0.0022351439110934734,0.0022352724336087704,-0.002234445884823799
38.25542068481445,0.0022350293584167957,0.0022351439110934734,-0.002234323415905237
38.257259368896484,0.002234903397038579,0.0022350293584167957,-0.002234203275293112
38.23588943481445,0.002234790241345763,0.002234903397038579,-0.0022340829018503428
38.23482131958008,0.0022346654441207647,0.002234790241345763,-0.0022339639253914356
38.219303131103516,0.0022345525212585926,0.0022346654441207647,-0.002233844483271241
38.221160888671875,0.002234429121017456,0.0022345525212585926,-0.0022337264381349087
38.20858383178711,0.002234318759292364,0.002234429121017456,-0.002233609091490507
38.207557678222656,0.0022341986186802387,0.002234318759292364,-0.0022334938403218985
38.18630599975586,0.0022340903524309397,0.0022341986186802387,-0.0022333788219839334
38.196895599365234,0.0022339709103107452,0.0022340903524309397,-0.002233265433460474
38.164100646972656,0.0022338670678436756,0.0022339709103107452,-0.002233152510598302
38.17473220825195,0.002233754377812147,0.0022338670678436756,-0.00223304471001029
38.13911056518555,0.0022336519323289394,0.002233754377812147,-0.00223293574526906
38.1439323425293,0.002233539242297411,0.0022336519323289394,-0.0022328284103423357
38.11995315551758,0.002233438193798065,0.002233539242297411,-0.002232720609754324
38.13054275512695,0.0022333255037665367,0.002233438193798065,-0.002232614206150174
38.1094856262207,0.002233226550742984,0.0022333255037665367,-0.0022325075697153807
38.11432647705078,0.00223311735317111,0.002233226550742984,-0.002232403727248311
38.099063873291016,0.0022330190986394882,0.00223311735317111,-0.002232299419119954
38.09237289428711,0.0022329105995595455,0.0022330190986394882,-0.002232195809483528
38.068519592285156,0.002232814207673073,0.0022329105995595455,-0.002232092432677746
38.07624816894531,0.0022327082697302103,0.002232814207673073,-0.0022319916170090437
38.063934326171875,0.002232613507658243,0.0022327082697302103,-0.0022318908013403416
38.0601692199707,0.0022325091995298862,0.002232613507658243,-0.0022317911498248577
38.03639602661133,0.0022324160672724247,0.0022325091995298862,-0.002231691498309374
38.04700469970703,0.0022323131561279297,0.0022324160672724247,-0.002231593942269683
38.029014587402344,0.0022322232834994793,0.0022323131561279297,-0.0022314968518912792
38.03391647338867,0.0022321250289678574,0.0022322232834994793,-0.0022314030211418867
38.00450897216797,0.0022320374846458435,0.0022321250289678574,-0.0022313089575618505
38.00941467285156,0.002231941092759371,0.0022320374846458435,-0.002231217222288251
37.982933044433594,0.0022318551782518625,0.002231941092759371,-0.002231125021353364
37.990699768066406,0.0022317601833492517,0.0022318551782518625,-0.00223103491589427
37.9757080078125,0.0022316775284707546,0.0022317601833492517,-0.002230945508927107
37.974910736083984,0.0022315841633826494,0.0022316775284707546,-0.0022308574989438057
37.95421600341797,0.002231500344350934,0.0022315841633826494,-0.0022307680919766426
37.956298828125,0.0022314097732305527,0.002231500344350934,-0.002230681013315916
37.94136047363281,0.0022313296794891357,0.0022314097732305527,-0.002230595098808408
37.93205642700195,0.0022312405053526163,0.0022313296794891357,-0.002230510115623474
37.91432189941406,0.0022311625070869923,0.0022312405053526163,-0.0022304258309304714
37.916446685791016,0.0022310782223939896,0.0022311625070869923,-0.00223034480586648
37.89308166503906,0.0022310037165880203,0.0022310782223939896,-0.0022302644792944193
37.90373229980469,0.0022309203632175922,0.0022310037165880203,-0.002230186015367508
37.88039779663086,0.0022308467887341976,0.0022309203632175922,-0.002230106620118022
37.87971115112305,0.002230765763670206,0.0022308467887341976,-0.002230029320344329
37.862098693847656,0.0022306949831545353,0.002230765763670206,-0.0022299527190625668
37.86709213256836,0.0022306153550744057,0.0022306949831545353,-0.00222987774759531
37.8438606262207,0.0022305469028651714,0.0022306153550744057,-0.0022298027761280537
37.84886169433594,0.0022304696030914783,0.0022305469028651714,-0.0022297301329672337
37.83130645751953,0.0022304002195596695,0.0022304696030914783,-0.0022296560928225517
37.830650329589844,0.0022303229197859764,0.0022304002195596695,-0.0022295827511698008
37.818790435791016,0.0022302563302218914,0.0022303229197859764,-0.0022295103408396244
37.806888580322266,0.0022301841527223587,0.0022302563302218914,-0.0022294404916465282
37.80072784423828,0.002230122685432434,0.0022301841527223587,-0.002229373436421156
37.800132751464844,0.002230052836239338,0.002230122685432434,-0.0022293077781796455
37.777061462402344,0.002229989506304264,0.002230052836239338,-0.002229240257292986
37.784912109375,0.002229918958619237,0.002229989506304264,-0.002229173667728901
37.767513275146484,0.0022298586554825306,0.002229918958619237,-0.002229107543826103
37.76694869995117,0.002229791833087802,0.0022298586554825306,-0.0022290439810603857
37.755218505859375,0.0022297343239188194,0.002229791833087802,-0.002228981349617243
37.749053955078125,0.0022296702954918146,0.0022297343239188194,-0.0022289203479886055
37.72611999511719,0.002229612786322832,0.0022296702954918146,-0.0022288586478680372
37.72838592529297,0.002229548990726471,0.002229612786322832,-0.0022287981119006872
37.71110534667969,0.0022294940426945686,0.002229548990726471,-0.0022287380415946245
37.713375091552734,0.0022294309455901384,0.0022294940426945686,-0.00222867913544178
37.70731735229492,0.0022293771617114544,0.0022294309455901384,-0.0022286204621195793
37.69841766357422,0.002229317557066679,0.0022293771617114544,-0.002228563418611884
37.68400192260742,0.0022292661014944315,0.002229317557066679,-0.0022285073064267635
37.67792510986328,0.0022292081266641617,0.0022292661014944315,-0.0022284523583948612
37.663543701171875,0.0022291583009064198,0.0022292081266641617,-0.002228397876024246
37.66865158081055,0.002229102421551943,0.0022291583009064198,-0.0022283452562987804
37.651527404785156,0.0022290563210844994,0.002229102421551943,-0.0022282935678958893
37.64552307128906,0.0022290050983428955,0.0022290563210844994,-0.002228244673460722
37.63401794433594,0.002228962257504463,0.0022290050983428955,-0.0022281971760094166
37.63360595703125,0.002228913363069296,0.002228962257504463,-0.0022281513083726168
37.627689361572266,0.0022288719192147255,0.002228913363069296,-0.0022281059063971043
37.62451934814453,0.0022288260515779257,0.0022288719192147255,-0.0022280621342360973
37.60196304321289,0.00222878810018301,0.0022288260515779257,-0.002228019293397665
37.59603500366211,0.002228743629530072,0.00222878810018301,-0.0022279778495430946
37.584625244140625,0.0022287066094577312,0.002228743629530072,-0.002227936638519168
37.5870361328125,0.0022286633029580116,0.0022287066094577312,-0.0022278965916484594
37.564544677734375,0.0022286255843937397,0.0022286633029580116,-0.002227855147793889
37.57526397705078,0.0022285825107246637,0.0022286255843937397,-0.0022278151009231806
37.56666564941406,0.0022285485174506903,0.0022285825107246637,-0.0022277762182056904
37.55526351928711,0.0022285096347332,0.0022285485174506903,-0.002227739430963993
37.53563690185547,0.0022284770384430885,0.0022285096347332,-0.0022277028765529394
37.538089752197266,0.0022284400183707476,0.0022284770384430885,-0.002227668184787035
37.52678680419922,0.0022284099832177162,0.0022284400183707476,-0.0022276341915130615
37.526493072509766,0.0022283748257905245,0.0022284099832177162,-0.00222760159522295
37.51521301269531,0.0022283466532826424,0.0022283748257905245,-0.0022275694645941257
37.5177001953125,0.002228314056992531,0.0022283466532826424,-0.0022275391966104507
37.495426177978516,0.002228287747129798,0.002228314056992531,-0.002227508695796132
37.49791717529297,0.0022282563149929047,0.002228287747129798,-0.0022274800576269627
37.47844314575195,0.0022282321006059647,0.0022282563149929047,-0.0022274514194577932
37.486454010009766,0.002228202996775508,0.0022282321006059647,-0.0022274251095950603
37.461517333984375,0.002228180645033717,0.002228202996775508,-0.00222739833407104
37.464046478271484,0.0022281543351709843,0.002228180645033717,-0.0022273741196841
37.45014190673828,0.0022281338460743427,0.0022281543351709843,-0.002227350138127804
37.4554328918457,0.00222811009734869,0.0022281338460743427,-0.0022273282520473003
37.433345794677734,0.0022280928678810596,0.00222811009734869,-0.002227306831628084
37.43043518066406,0.0022280726116150618,0.0022280928678810596,-0.0022272879723459482
37.413875579833984,0.002228057011961937,0.0022280726116150618,-0.002227269345894456
37.42192077636719,0.00222803745418787,0.002228057011961937,-0.0022272521164268255
37.4053955078125,0.0022280248813331127,0.00222803745418787,-0.0022272353526204824
37.39706039428711,0.0022280088160187006,0.0022280248813331127,-0.0022272206842899323
37.38877868652344,0.00222799857147038,0.0022280088160187006,-0.0022272071801126003
37.38592529296875,0.0022279839031398296,0.00222799857147038,-0.002227194607257843
37.37765884399414,0.00222797435708344,0.0022279839031398296,-0.0022271820344030857
37.372093200683594,0.0022279610857367516,0.00222797435708344,-0.002227170392870903
37.35567092895508,0.0022279531694948673,0.0022279610857367516,-0.0022271592170000076
37.3555908203125,0.002227943390607834,0.0022279531694948673,-0.0022271503694355488
37.34192657470703,0.0022279375698417425,0.002227943390607834,-0.0022271419875323772
37.35001754760742,0.00222792848944664,0.0022279375698417425,-0.002227134769782424
37.33367156982422,0.0022279261611402035,0.00222792848944664,-0.0022271284833550453
37.322757720947266,0.002227921038866043,0.0022279261611402035,-0.0022271242924034595
37.31189727783203,0.002227921038866043,0.002227921038866043,-0.002227121265605092
37.32002258300781,0.002227918477728963,0.002227921038866043,-0.0022271203342825174
37.30645751953125,0.002227919641882181,0.002227918477728963,-0.0022271189372986555
37.30644226074219,0.002227917779237032,0.002227919641882181,-0.002227118704468012
37.28477478027344,0.002227919641882181,0.002227917779237032,-0.0022271177731454372
37.28746032714844,0.0022279168479144573,0.002227919641882181,-0.00222711730748415
37.26852798461914,0.002227919176220894,0.0022279168479144573,-0.0022271163761615753
37.26853942871094,0.0022279205732047558,0.002227919176220894,-0.0022271182388067245
37.25778579711914,0.0022279275581240654,0.0022279205732047558,-0.002227121964097023
37.25511932373047,0.002227931981906295,0.0022279275581240654,-0.0022271275520324707
37.2443962097168,0.0022279415279626846,0.002227931981906295,-0.002227134071290493
37.24176025390625,0.0022279489785432816,0.0022279415279626846,-0.0022271424531936646
37.23107147216797,0.0022279610857367516,0.0022279489785432816,-0.0022271517664194107
37.23115921020508,0.002227971563115716,0.0022279610857367516,-0.002227162942290306
37.21779251098633,0.0022279848344624043,0.002227971563115716,-0.002227174350991845
37.220584869384766,0.0022279967088252306,0.0022279848344624043,-0.0022271869238466024
37.21263885498047,0.0022280127741396427,0.0022279967088252306,-0.002227200660854578
37.20198440551758,0.002228026045486331,0.0022280127741396427,-0.002227214863523841
37.18599319458008,0.0022280425764620304,0.002228026045486331,-0.002227229066193104
37.18879699707031,0.002228057011961937,0.0022280425764620304,-0.0022272446658462286
37.17820358276367,0.0022280747070908546,0.002228057011961937,-0.0022272602654993534
37.178348541259766,0.0022280924022197723,0.0022280747070908546,-0.002227277960628271
37.175846099853516,0.0022281138226389885,0.0022280924022197723,-0.0022272972855716944
37.16796112060547,0.0022281338460743427,0.0022281138226389885,-0.002227317774668336
37.15473937988281,0.002228155732154846,0.0022281338460743427,-0.002227338030934334
37.154911041259766,0.002228176686912775,0.002228155732154846,-0.00222735945135355
37.136356353759766,0.002228199504315853,0.002228176686912775,-0.0022273806389421225
37.131202697753906,0.002228223020210862,0.002228199504315853,-0.0022274034563452005
37.12073516845703,0.0022282502613961697,0.002228223020210862,-0.0022274283692240715
37.123626708984375,0.0022282765712589025,0.0022282502613961697,-0.0022274553775787354
37.118534088134766,0.002228306606411934,0.0022282765712589025,-0.002227483317255974
37.10541915893555,0.002228335477411747,0.002228306606411934,-0.002227512188255787
37.09499740600586,0.0022283655125647783,0.002228335477411747,-0.0022275410592556
37.095245361328125,0.0022283950820565224,0.0022283655125647783,-0.0022275708615779877
37.0875129699707,0.0022284265141934156,0.0022283950820565224,-0.0022276011295616627
37.09043502807617,0.0022284577134996653,0.0022284265141934156,-0.002227632561698556
37.074729919433594,0.0022284912411123514,0.0022284577134996653,-0.002227664226666093
37.07502365112305,0.002228526398539543,0.0022284912411123514,-0.00222769845277071
37.062042236328125,0.0022285650484263897,0.002228526398539543,-0.00222773477435112
37.057029724121094,0.0022286020684987307,0.0022285650484263897,-0.002227772492915392
37.04938507080078,0.002228641416877508,0.0022286020684987307,-0.002227810211479664
37.05237579345703,0.0022286814637482166,0.002228641416877508,-0.0022278500255197287
37.042110443115234,0.0022287247702479362,0.0022286814637482166,-0.0022278912365436554
37.03451156616211,0.0022287683095782995,0.0022287247702479362,-0.0022279343102127314
37.02162170410156,0.0022288127802312374,0.0022287683095782995,-0.0022279778495430946
37.02199172973633,0.0022288572508841753,0.0022288127802312374,-0.0022280223201960325
37.011775970458984,0.002228903118520975,0.0022288572508841753,-0.002228067023679614
37.01216506958008,0.0022289499174803495,0.002228903118520975,-0.002228113356977701
36.999332427978516,0.0022289983462542295,0.0022289499174803495,-0.0022281603887677193
36.997108459472656,0.0022290493361651897,0.0022289983462542295,-0.0022282099816948175
36.981666564941406,0.0022290993947535753,0.0022290493361651897,-0.0022282598074525595
36.98208999633789,0.0022291503846645355,0.0022290993947535753,-0.0022283103317022324
36.97724533081055,0.002229203237220645,0.0022291503846645355,-0.0022283620201051235
36.967140197753906,0.0022292574867606163,0.002229203237220645,-0.0022284151054918766
36.967586517333984,0.002229311503469944,0.0022292574867606163,-0.0022284691222012043
36.962772369384766,0.0022293669171631336,0.002229311503469944,-0.0022285236045718193
36.95005798339844,0.0022294227965176105,0.0022293669171631336,-0.0022285787854343653
36.94526672363281,0.0022294805385172367,0.0022294227965176105,-0.002228635363280773
36.93783950805664,0.002229537582024932,0.0022294805385172367,-0.0022286924067884684
36.93305587768555,0.0022295950911939144,0.002229537582024932,-0.0022287494502961636
36.930908203125,0.002229653298854828,0.0022295950911939144,-0.0022288071922957897
36.923526763916016,0.002229714533314109,0.002229653298854828,-0.0022288665641099215
36.916141510009766,0.0022297746036201715,0.002229714533314109,-0.002228926867246628
36.916648864746094,0.0022298358380794525,0.0022297746036201715,-0.002228987403213978
36.91191101074219,0.0022298977710306644,0.0022298358380794525,-0.0022290488705039024
36.907203674316406,0.0022299636621028185,0.0022298977710306644,-0.00222911243326962
36.897254943847656,0.002230029320344329,0.0022299636621028185,-0.0022291778586804867
36.88994216918945,0.002230095909908414,0.002230029320344329,-0.002229243516921997
36.88262939453125,0.0022301620338112116,0.002230095909908414,-0.0022293096408247948
36.88058090209961,0.002230231184512377,0.0022301620338112116,-0.0022293771617114544
36.87068176269531,0.0022302998695522547,0.002230231184512377,-0.0022294456139206886
36.866050720214844,0.0022303727455437183,0.0022302998695522547,-0.0022295161616057158
36.8640251159668,0.0022304439917206764,0.0022303727455437183,-0.002229588106274605
36.864627838134766,0.0022305171005427837,0.0022304439917206764,-0.0022296602837741375
36.85477066040039,0.0022305892780423164,0.0022305171005427837,-0.00222973246127367
36.844947814941406,0.0022306647151708603,0.0022305892780423164,-0.002229805802926421
36.8403434753418,0.0022307392209768295,0.0022306647151708603,-0.002229880541563034
36.84098815917969,0.0022308174520730972,0.0022307392209768295,-0.0022299569100141525
36.833805084228516,0.0022308952175080776,0.0022308174520730972,-0.0022300344426184893
36.831878662109375,0.002230977639555931,0.0022308952175080776,-0.002230114536359906
36.82472229003906,0.0022310581989586353,0.002230977639555931,-0.0022301955614238977
36.817604064941406,0.002231142483651638,0.0022310581989586353,-0.0022302777506411076
36.8078727722168,0.0022312249056994915,0.002231142483651638,-0.0022303606383502483
36.80857849121094,0.002231310121715069,0.0022312249056994915,-0.0022304444573819637
36.8040657043457,0.002231393940746784,0.002231310121715069,-0.0022305287420749664
36.80479431152344,0.0022314824163913727,0.002231393940746784,-0.0022306148894131184
36.797698974609375,0.0022315680980682373,0.0022314824163913727,-0.0022307015024125576
36.79323959350586,0.0022316575050354004,0.0022315680980682373,-0.002230788813903928
36.78616714477539,0.0022317450493574142,0.0022316575050354004,-0.0022308770567178726
36.784332275390625,0.002231837250292301,0.0022317450493574142,-0.0022309666965156794
36.7720947265625,0.0022319266572594643,0.002231837250292301,-0.002231057034805417
36.77546691894531,0.0022320211865007877,0.0022319266572594643,-0.0022311490029096603
36.768436431884766,0.0022321122232824564,0.0022320211865007877,-0.002231241436675191
36.76403045654297,0.002232206519693136,0.0022321122232824564,-0.0022313338704407215
36.75701904296875,0.0022322991862893105,0.002232206519693136,-0.002231427002698183
36.75522232055664,0.002232395578175783,0.0022322991862893105,-0.0022315215319395065
36.74047088623047,0.0022324896417558193,0.002232395578175783,-0.00223161606118083
36.74387741088867,0.002232589293271303,0.0022324896417558193,-0.00223171291872859
36.7395133972168,0.002232687547802925,0.002232589293271303,-0.0022318116389214993
36.73260498046875,0.0022327902261167765,0.002232687547802925,-0.0022319117560982704
36.72566604614258,0.0022328889463096857,0.0022327902261167765,-0.0022320121061056852
36.726524353027344,0.0022329934872686863,0.0022328889463096857,-0.002232113853096962
36.719608306884766,0.0022330943029373884,0.0022329934872686863,-0.002232216065749526
36.71532440185547,0.002233200939372182,0.0022330943029373884,-0.002232319675385952
36.70585632324219,0.002233303850516677,0.002233200939372182,-0.002232423983514309
36.70674133300781,0.0022334116511046886,0.002233303850516677,-0.0022325292229652405
36.69729232788086,0.0022335159592330456,0.0022334116511046886,-0.0022326349280774593
36.70075988769531,0.0022336249239742756,0.0022335159592330456,-0.002232741564512253
36.68874740600586,0.00223372969776392,0.0022336249239742756,-0.0022328479681164026
36.689659118652344,0.002233840525150299,0.00223372969776392,-0.0022329557687044144
36.68025207519531,0.0022339485585689545,0.002233840525150299,-0.0022330647334456444
36.68376159667969,0.0022340628784149885,0.0022339485585689545,-0.002233176026493311
36.67438507080078,0.002234173472970724,0.0022340628784149885,-0.0022332880180329084
36.67533493041992,0.0022342894226312637,0.002234173472970724,-0.0022334011737257242
36.668540954589844,0.0022344007156789303,0.0022342894226312637,-0.0022335145622491837
36.66694641113281,0.0022345189936459064,0.0022344007156789303,-0.0022336291149258614
36.65504455566406,0.0022346333134919405,0.0022345189936459064,-0.0022337448317557573
36.65089797973633,0.0022347532212734222,0.0022346333134919405,-0.0022338617127388716
36.64927673339844,0.0022348682396113873,0.0022347532212734222,-0.002233979059383273
36.6425895690918,0.0022349904756993055,0.0022348682396113873,-0.0022340973373502493
36.64356231689453,0.0022351089864969254,0.0022349904756993055,-0.0022342177107930183
36.639461517333984,0.002235234249383211,0.0022351089864969254,-0.0022343394812196493
36.64044189453125,0.002235353458672762,0.002235234249383211,-0.0022344617173075676
36.638916015625,0.002235479885712266,0.002235353458672762,-0.002234584419056773
36.63223648071289,0.0022356021218001842,0.002235479885712266,-0.002234708284959197
36.628173828125,0.0022357311099767685,0.0022356021218001842,-0.0022348337806761265
36.62406539916992,0.0022358542773872614,0.0022357311099767685,-0.0022349595092236996
36.61746597290039,0.0022359853610396385,0.0022358542773872614,-0.002235086401924491
36.618507385253906,0.0022361120209097862,0.0022359853610396385,-0.0022352151572704315
36.61705017089844,0.0022362463641911745,0.0022361120209097862,-0.0022353455424308777
36.61042785644531,0.002236373955383897,0.0022362463641911745,-0.0022354761604219675
36.60642623901367,0.002236508997157216,0.002236373955383897,-0.0022356072440743446
36.59471893310547,0.0022366377525031567,0.002236508997157216,-0.0022357385605573654
36.59584045410156,0.002236774656921625,0.0022366377525031567,-0.0022358715068548918
36.58671188354492,0.0022369055077433586,0.002236774656921625,-0.0022360049188137054
36.59039306640625,0.00223704450763762,0.0022369055077433586,-0.0022361399605870247
36.59404754638672,0.0022371793165802956,0.00223704450763762,-0.002236276865005493
36.58757019042969,0.0022373225074261427,0.0022371793165802956,-0.002236415632069111
36.581024169921875,0.002237456850707531,0.0022373225074261427,-0.0022365539334714413
36.57965087890625,0.0022375998087227345,0.002237456850707531,-0.0022366924677044153
36.57312774658203,0.0022377364803105593,0.0022375998087227345,-0.002236831933259964
36.5692253112793,0.0022378815338015556,0.0022377364803105593,-0.002236972562968731
36.575435638427734,0.002238019136711955,0.0022378815338015556,-0.0022371141240000725
36.56645584106445,0.0022381655871868134,0.002238019136711955,-0.002237255685031414
36.55998992919922,0.002238307613879442,0.0022381655871868134,-0.002237399574369192
36.56121063232422,0.002238457091152668,0.002238307613879442,-0.0022375453263521194
36.55730056762695,0.0022386005148291588,0.002238457091152668,-0.002237691543996334
36.54838180541992,0.0022387525532394648,0.0022386005148291588,-0.002237838925793767
36.54447937011719,0.002238896209746599,0.0022387525532394648,-0.0022379865404218435
36.54065704345703,0.0022390494123101234,0.002238896209746599,-0.0022381346207112074
36.53676986694336,0.0022391951642930508,0.0022390494123101234,-0.0022382838651537895
36.54056167602539,0.002239349065348506,0.0022391951642930508,-0.0022384338080883026
36.534149169921875,0.0022394955158233643,0.002239349065348506,-0.0022385837510228157
36.53036117553711,0.0022396519780158997,0.0022394955158233643,-0.002238734858110547
36.52651596069336,0.0022398019209504128,0.0022396519780158997,-0.0022388878278434277
36.53288269042969,0.0022399616427719593,0.0022398019209504128,-0.002239042893052101
36.529048919677734,0.002240112517029047,0.0022399616427719593,-0.0022391979582607746
36.51769256591797,0.002240272704511881,0.002240112517029047,-0.002239353023469448
36.51640319824219,0.0022404249757528305,0.002240272704511881,-0.002239509020000696
36.50761032104492,0.0022405872587114573,0.0022404249757528305,-0.002239665947854519
36.51139831542969,0.0022407416254281998,0.0022405872587114573,-0.0022398242726922035
36.50767135620117,0.002240905072540045,0.0022407416254281998,-0.0022399830631911755
36.50640106201172,0.002241059672087431,0.002240905072540045,-0.0022401418536901474
36.502708435058594,0.0022412266116589308,0.002241059672087431,-0.0022403025068342686
36.506534576416016,0.002241386566311121,0.0022412266116589308,-0.0022404659539461136
36.50286865234375,0.0022415565326809883,0.002241386566311121,-0.0022406307980418205
36.50417709350586,0.0022417171858251095,0.0022415565326809883,-0.0022407961077988148
36.49547576904297,0.002241889014840126,0.0022417171858251095,-0.0022409618832170963
36.489227294921875,0.002242051297798753,0.002241889014840126,-0.0022411285899579525
36.49568176269531,0.0022422245237976313,0.002242051297798753,-0.002241296460852027
36.499542236328125,0.0022423886694014072,0.0022422245237976313,-0.002241465263068676
36.48834228515625,0.0022425628267228603,0.0022423886694014072,-0.0022416338324546814
36.49220275878906,0.0022427274379879236,0.0022425628267228603,-0.0022418033331632614
36.48353958129883,0.0022429022938013077,0.0022427274379879236,-0.0022419726010411978
36.48237991333008,0.002243069699034095,0.0022429022938013077,-0.0022421437315642834
36.4813232421875,0.002243249211460352,0.002243069699034095,-0.002242316957563162
36.48017501831055,0.002243418013677001,0.002243249211460352,-0.002242491114884615
36.476593017578125,0.002243597060441971,0.002243418013677001,-0.0022426648065447807
36.472930908203125,0.0022437660954892635,0.002243597060441971,-0.0022428384982049465
36.47943878173828,0.0022439472377300262,0.0022437660954892635,-0.002243013819679618
36.47077178955078,0.0022441199980676174,0.0022439472377300262,-0.0022431903053075075
36.46723556518555,0.0022443037014454603,0.0022441199980676174,-0.0022433684207499027
36.4686393737793,0.002244476694613695,0.0022443037014454603,-0.0022435467690229416
36.475189208984375,0.0022446634247899055,0.002244476694613695,-0.002243726747110486
36.4665412902832,0.002244838047772646,0.0022446634247899055,-0.002243906958028674
36.460506439208984,0.0022450233809649944,0.002244838047772646,-0.002244086703285575
36.4569091796875,0.0022451994009315968,0.0022450233809649944,-0.0022442671470344067
36.455928802490234,0.0022453879937529564,0.0022451994009315968,-0.002244449220597744
36.454872131347656,0.00224556727334857,0.0022453879937529564,-0.0022446331568062305
36.45893859863281,0.0022457586601376534,0.00224556727334857,-0.002244818489998579
36.450355529785156,0.002245939103886485,0.0022457586601376534,-0.002245004056021571
36.449405670166016,0.0022461311891674995,0.002245939103886485,-0.0022451900877058506
36.453369140625,0.002246310468763113,0.0022461311891674995,-0.0022453758865594864
36.452423095703125,0.0022465030197054148,0.002246310468763113,-0.002245561685413122
36.45139694213867,0.0022466860245913267,0.0022465030197054148,-0.002245749346911907
36.44546890258789,0.002246882999315858,0.0022466860245913267,-0.002245939103886485
36.449485778808594,0.0022470690310001373,0.002246882999315858,-0.0022461307235062122
36.43854904174805,0.0022472667042165995,0.0022470690310001373,-0.002246321877464652
36.4400634765625,0.002247453201562166,0.0022472667042165995,-0.0022465139627456665
36.44417190551758,0.002247651107609272,0.002247453201562166,-0.0022467062808573246
36.45071029663086,0.002247838769108057,0.002247651107609272,-0.0022468992974609137
36.43479537963867,0.002248039934784174,0.002247838769108057,-0.0022470930125564337
36.43633270263672,0.002248229691758752,0.002248039934784174,-0.0022472883574664593
36.435462951660156,0.0022484315559267998,0.002248229691758752,-0.002247484168037772
36.44202423095703,0.002248622477054596,0.0022484315559267998,-0.002247680677101016
36.43367385864258,0.0022488287650048733,0.002248622477054596,-0.0022478788159787655
36.432743072509766,0.0022490229457616806,0.0022488287650048733,-0.002248079050332308
36.434417724609375,0.0022492294665426016,0.0022490229457616806,-0.00224827928468585
36.4334831237793,0.0022494231816381216,0.0022492294665426016,-0.002248479286208749
36.4351692199707,0.002249631332233548,0.0022494231816381216,-0.002248680219054222
36.43927001953125,0.002249828539788723,0.002249631332233548,-0.0022488830145448446
36.433467864990234,0.0022500394843518734,0.002249828539788723,-0.0022490867413580418
36.42757034301758,0.00225023808889091,0.0022500394843518734,-0.00224929116666317
36.429298400878906,0.002250451361760497,0.00225023808889091,-0.0022494972217828035
36.42842102050781,0.0022506522946059704,0.002250451361760497,-0.002249704208225012
36.430145263671875,0.00225086510181427,0.0022506522946059704,-0.0022499109618365765
36.436767578125,0.0022510653361678123,0.00225086510181427,-0.002250117715448141
36.431007385253906,0.002251280704513192,0.0022510653361678123,-0.0022503251675516367
36.43765640258789,0.0022514841984957457,0.002251280704513192,-0.002250534947961569
36.42192459106445,0.0022517023608088493,0.0022514841984957457,-0.0022507449612021446
36.42856216430664,0.0022519053891301155,0.0022517023608088493,-0.0022509556729346514
36.432830810546875,0.0022521240171045065,0.0022519053891301155,-0.0022511666174978018
36.42949676513672,0.00225233007222414,0.0022521240171045065,-0.0022513787262141705
36.42378234863281,0.0022525503300130367,0.00225233007222414,-0.00225159153342247
36.43045425415039,0.0022527575492858887,0.0022525503300130367,-0.002251805504783988
36.429752349853516,0.002252979436889291,0.0022527575492858887,-0.002252019941806793
36.431434631347656,0.002253187820315361,0.002252979436889291,-0.0022522350773215294
36.42824172973633,0.0022534106392413378,0.002253187820315361,-0.0022524504456669092
36.42493438720703,0.002253619022667408,0.0022534106392413378,-0.002252665814012289
36.424251556396484,0.0022538439370691776,0.002253619022667408,-0.002252882346510887
36.42096710205078,0.0022540551144629717,0.0022538439370691776,-0.002253100275993347
36.42279815673828,0.002254281658679247,0.0022540551144629717,-0.002253319136798382
36.424522399902344,0.002254494931548834,0.002254281658679247,-0.002253538928925991
36.42886734008789,0.0022547238040715456,0.002254494931548834,-0.0022537601180374622
36.430599212646484,0.002254938241094351,0.0022547238040715456,-0.0022539817728102207
36.42746353149414,0.002255168044939637,0.002254938241094351,-0.002254203660413623
36.429203033447266,0.002255383413285017,0.002255168044939637,-0.002254426246508956
36.423580169677734,0.0022556139156222343,0.002255383413285017,-0.002254648832604289
36.43031692504883,0.0022558304481208324,0.0022556139156222343,-0.0022548725828528404
36.43220138549805,0.0022560637444257736,0.0022558304481208324,-0.00225509749725461
36.42898178100586,0.0022562830708920956,0.0022560637444257736,-0.002255323575809598
36.42839050292969,0.002256518928334117,0.0022562830708920956,-0.002255551051348448
36.43516540527344,0.0022567398846149445,0.002256518928334117,-0.002255779691040516
36.43457794189453,0.002256976440548897,0.0022567398846149445,-0.002256008330732584
36.42888259887695,0.002257197629660368,0.002256976440548897,-0.002256236970424652
36.428306579589844,0.002257435116916895,0.002257197629660368,-0.0022564660757780075
36.43009948730469,0.0022576572373509407,0.002257435116916895,-0.002256695879623294
36.424556732177734,0.002257897285744548,0.0022576572373509407,-0.002256926614791155
36.43384552001953,0.00225812173448503,0.002257897285744548,-0.002257159212604165
36.430809020996094,0.0022583636455237865,0.00225812173448503,-0.0022573922760784626
36.4376220703125,0.002258589956909418,0.0022583636455237865,-0.0022576265037059784
36.42960739135742,0.002258832333609462,0.002258589956909418,-0.0022578604985028505
36.44388961791992,0.0022590579465031624,0.002258832333609462,-0.00225809495896101
36.443359375,0.002259301021695137,0.0022590579465031624,-0.0022583291865885258
36.44269943237305,0.002259528962895274,0.002259301021695137,-0.00225856457836926
36.444679260253906,0.0022597741335630417,0.002259528962895274,-0.002258801134303212
36.446533203125,0.002260003937408328,0.0022597741335630417,-0.002259038621559739
36.44852066040039,0.0022602505050599575,0.002260003937408328,-0.002259276807308197
36.447879791259766,0.0022604805417358875,0.0022602505050599575,-0.002259514993056655
36.452369689941406,0.0022607280407100916,0.0022604805417358875,-0.002259753877297044
36.4542350769043,0.00226095924153924,0.0022607280407100916,-0.00225999322719872
36.45375061035156,0.0022612083703279495,0.00226095924153924,-0.002260233275592327
36.45063781738281,0.0022614412009716034,0.0022612083703279495,-0.0022604740224778652
36.45266342163086,0.0022616926580667496,0.0022614412009716034,-0.0022607161663472652
36.45456314086914,0.0022619282826781273,0.0022616926580667496,-0.002260959707200527
36.446632385253906,0.0022621816024184227,0.0022619282826781273,-0.0022612037137150764
36.45850372314453,0.0022624172270298004,0.0022621816024184227,-0.0022614486515522003
36.455562591552734,0.0022626707796007395,0.0022624172270298004,-0.002261693123728037
36.469940185546875,0.0022629080340266228,0.0022626707796007395,-0.0022619389928877354
36.462032318115234,0.002263164846226573,0.0022629080340266228,-0.002262185560539365
36.463951110839844,0.002263403031975031,0.002263164846226573,-0.002262433059513569
36.46601486206055,0.002263659378513694,0.002263403031975031,-0.0022626803256571293
36.470455169677734,0.0022639010567218065,0.002263659378513694,-0.002262929454445839
36.45759963989258,0.0022641620598733425,0.0022639010567218065,-0.002263180213049054
36.469520568847656,0.0022644042037427425,0.0022641620598733425,-0.0022634321358054876
36.47660827636719,0.002264664974063635,0.0022644042037427425,-0.0022636838257312775
36.471092224121094,0.0022649087477475405,0.002264664974063635,-0.002263935748487711
36.47319793701172,0.002265170682221651,0.0022649087477475405,-0.002264188602566719
36.48763656616211,0.0022654146887362003,0.002265170682221651,-0.002264442155137658
36.482269287109375,0.002265678020194173,0.0022654146887362003,-0.0022646954748779535
36.48924255371094,0.002265924122184515,0.002265678020194173,-0.0022649504244327545
36.48390579223633,0.0022661909461021423,0.002265924122184515,-0.0022652065381407738
36.48590850830078,0.0022664396092295647,0.0022661909461021423,-0.0022654642816632986
36.49055480957031,0.002266707131639123,0.0022664396092295647,-0.0022657224908471107
36.49006271362305,0.0022669557947665453,0.002266707131639123,-0.0022659804672002792
36.49471664428711,0.002267223782837391,0.0022669557947665453,-0.002266238909214735
36.489227294921875,0.002267471980303526,0.002267223782837391,-0.00226649665273726
36.49137496948242,0.0022677388042211533,0.002267471980303526,-0.002266754163429141
36.503353118896484,0.0022679870016872883,0.0022677388042211533,-0.0022670121397823095
36.50053024291992,0.0022682566195726395,0.0022679870016872883,-0.002267270814627409
36.500057220458984,0.0022685080766677856,0.0022682566195726395,-0.0022675313521176577
36.502235412597656,0.0022687786258757114,0.0022685080766677856,-0.0022677923552691936
36.50675582885742,0.002269030548632145,0.0022687786258757114,-0.0022680535912513733
36.506439208984375,0.0022693013306707144,0.002269030548632145,-0.002268314827233553
36.51595687866211,0.0022695534862577915,0.0022693013306707144,-0.0022685767617076635
36.52315139770508,0.002269826829433441,0.0022695534862577915,-0.0022688396275043488
36.5177001953125,0.0022700808476656675,0.002269826829433441,-0.0022691029589623213
36.524906158447266,0.0022703553549945354,0.0022700808476656675,-0.002269367454573512
36.52946472167969,0.0022706114687025547,0.0022703553549945354,-0.0022696328815072775
36.531681060791016,0.0022708866745233536,0.0022706114687025547,-0.0022698985412716866
36.52873992919922,0.002271142788231373,0.0022708866745233536,-0.002270163968205452
36.53098678588867,0.002271421952173114,0.002271142788231373,-0.002270431723445654
36.53556823730469,0.0022716810926795006,0.002271421952173114,-0.002270700875669718
36.537803649902344,0.002271959325298667,0.0022716810926795006,-0.0022709695622324944
36.53987503051758,0.0022722166031599045,0.002271959325298667,-0.0022712373174726963
36.5421142578125,0.002272495301440358,0.0022722166031599045,-0.002271505305543542
36.54920196533203,0.002272754441946745,0.002272495301440358,-0.0022717744577676058
36.551456451416016,0.002273035002872348,0.002272754441946745,-0.0022720443084836006
36.553550720214844,0.0022732955403625965,0.002273035002872348,-0.0022723148576915264
36.56332015991211,0.0022735772654414177,0.0022732955403625965,-0.002272586338222027
36.570438385009766,0.002273839432746172,0.0022735772654414177,-0.002272858517244458
36.57020950317383,0.0022741227876394987,0.002273839432746172,-0.002273131161928177
36.572322845458984,0.002274385653436184,0.0022741227876394987,-0.002273404272273183
36.57461929321289,0.00227467087097466,0.002274385653436184,-0.0022736783139407635
36.57673645019531,0.0022749346680939198,0.00227467087097466,-0.0022739528212696314
36.5815315246582,0.0022752191871404648,0.0022749346680939198,-0.0022742270957678556
36.58616638183594,0.0022754843812435865,0.0022752191871404648,-0.002274502068758011
36.588478088378906,0.002275771927088499,0.0022754843812435865,-0.002274778438732028
36.59062194824219,0.0022760387510061264,0.002275771927088499,-0.0022750557400286198
36.6004638671875,0.002276327461004257,0.0022760387510061264,-0.0022753337398171425
36.607627868652344,0.002276594750583172,0.002276327461004257,-0.002275611972436309
36.59739685058594,0.002276881830766797,0.002276594750583172,-0.0022758885752409697
36.6070671081543,0.0022771486546844244,0.002276881830766797,-0.0022761658765375614
36.60940170288086,0.0022774392273277044,0.0022771486546844244,-0.002276444574818015
36.61909866333008,0.0022777090780436993,0.0022774392273277044,-0.002276725135743618
36.613914489746094,0.002278000582009554,0.0022777090780436993,-0.0022770054638385773
36.6210823059082,0.002278268337249756,0.002278000582009554,-0.0022772853262722492
36.625919342041016,0.0022785577457398176,0.002278268337249756,-0.002277564024552703
36.63813400268555,0.0022788280621170998,0.0022785577457398176,-0.002277844352647662
36.632957458496094,0.0022791214287281036,0.0022788280621170998,-0.0022781258448958397
36.640159606933594,0.0022793919779360294,0.0022791214287281036,-0.002278408035635948
36.647544860839844,0.0022796858102083206,0.0022793919779360294,-0.0022786904592067003
36.65979766845703,0.0022799591533839703,0.0022796858102083206,-0.002278974512591958
36.65211486816406,0.0022802543826401234,0.0022799591533839703,-0.002279258333146572
36.659339904785156,0.002280527725815773,0.0022802543826401234,-0.002279542852193117
36.66423034667969,0.0022808231879025698,0.002280527725815773,-0.002279827371239662
36.6689453125,0.0022810969967395067,0.0022808231879025698,-0.002280112123116851
36.67636489868164,0.0022813936229795218,0.0022810969967395067,-0.0022803975734859705
36.688655853271484,0.002281669294461608,0.0022813936229795218,-0.0022806841880083084
36.67344284057617,0.002281969878822565,0.002281669294461608,-0.0022809715010225773
36.69078063964844,0.002282247180119157,0.002281969878822565,-0.0022812611423432827
36.68815231323242,0.0022825468331575394,0.002282247180119157,-0.002281549386680126
36.69793701171875,0.0022828239016234875,0.0022825468331575394,-0.002281838096678257
36.70035934448242,0.0022831251844763756,0.0022828239016234875,-0.002282127272337675
36.70259094238281,0.002283402718603611,0.0022831251844763756,-0.002282416680827737
36.70501708984375,0.0022837049327790737,0.002283402718603611,-0.002282706554979086
36.71230697631836,0.0022839843295514584,0.0022837049327790737,-0.0022829975932836533
36.71725082397461,0.00228428584523499,0.0022839843295514584,-0.0022832881659269333
36.72959518432617,0.0022845654748380184,0.00228428584523499,-0.0022835792042315006
36.7219352722168,0.0022848686203360558,0.0022845654748380184,-0.002283870242536068
36.7368049621582,0.0022851480171084404,0.0022848686203360558,-0.0022841619793325663
36.739253997802734,0.002285453025251627,0.0022851480171084404,-0.002284454181790352
36.746578216552734,0.0022857356816530228,0.002285453025251627,-0.0022847482468932867
36.743980407714844,0.0022860411554574966,0.0022857356816530228,-0.002285042079165578
36.751304626464844,0.0022863238118588924,0.0022860411554574966,-0.0022853363770991564
36.75629425048828,0.0022866299841552973,0.0022863238118588924,-0.0022856309078633785
36.7686767578125,0.002286911476403475,0.0022866299841552973,-0.002285925205796957
36.77113723754883,0.0022872176486998796,0.002286911476403475,-0.002286219038069248
36.78354263305664,0.0022875010035932064,0.0022872176486998796,-0.0022865142673254013
36.78348159790039,0.0022878083400428295,0.0022875010035932064,-0.0022868094965815544
36.78575134277344,0.002288090530782938,0.0022878083400428295,-0.00228710426017642
36.79328536987305,0.002288397867232561,0.002288090530782938,-0.0022873992566019297
36.805721282958984,0.002288683783262968,0.002288397867232561,-0.002287696348503232
36.80821228027344,0.0022889934480190277,0.002288683783262968,-0.0022879941388964653
36.81557846069336,0.00228927843272686,0.0022889934480190277,-0.002288291696459055
36.812992095947266,0.0022895880974829197,0.00228927843272686,-0.0022885887883603573
36.827980041503906,0.0022898733150213957,0.0022895880974829197,-0.0022888868115842342
36.83047866821289,0.0022901841439306736,0.0022898733150213957,-0.002289184834808111
36.83025360107422,0.002290472388267517,0.0022901841439306736,-0.00228948425501585
36.83277130126953,0.002290785312652588,0.002290472388267517,-0.002289784839376807
36.845245361328125,0.0022910726256668568,0.002290785312652588,-0.0022900854237377644
36.84520721435547,0.0022913843858987093,0.0022910726256668568,-0.0022903848439455032
36.857688903808594,0.0022916714660823345,0.0022913843858987093,-0.0022906847298145294
36.85765075683594,0.0022919834591448307,0.0022916714660823345,-0.0022909841500222683
36.875240325927734,0.002292271703481674,0.0022919834591448307,-0.002291284967213869
36.87777328491211,0.0022925864905118942,0.002292271703481674,-0.002291586482897401
36.88774871826172,0.0022928768303245306,0.0022925864905118942,-0.0022918893955647945
36.88264083862305,0.002293192083016038,0.0022928768303245306,-0.002292191842570901
36.895172119140625,0.002293482655659318,0.002293192083016038,-0.002292495220899582
36.907920837402344,0.0022937993053346872,0.002293482655659318,-0.002292799297720194
36.915367126464844,0.002294090809300542,0.0022937993053346872,-0.0022931036073714495
36.91537094116211,0.002294408157467842,0.002294090809300542,-0.002293407917022705
36.925376892089844,0.0022946996614336967,0.002294408157467842,-0.002293712692335248
36.92538070678711,0.0022950174752622843,0.0022946996614336967,-0.0022940172348171473
36.943058013916016,0.0022953092120587826,0.0022950174752622843,-0.002294322708621621
36.94050598144531,0.0022956274915486574,0.0022953092120587826,-0.002294627483934164
36.947975158691406,0.002295920392498374,0.0022956274915486574,-0.0022949334233999252
36.953094482421875,0.002296238439157605,0.002295920392498374,-0.002295238897204399
36.96825408935547,0.0022965320385992527,0.002296238439157605,-0.0022955453023314476
36.96827697753906,0.0022968528792262077,0.0022965320385992527,-0.002295852405950427
36.98089599609375,0.0022971476428210735,0.0022968528792262077,-0.0022961606737226248
36.97834777832031,0.002297467552125454,0.0022971476428210735,-0.0022964677773416042
36.9935302734375,0.002297761617228389,0.002297467552125454,-0.002296775346621871
36.99610900878906,0.002298081759363413,0.002297761617228389,-0.0022970824502408504
37.001041412353516,0.0022983758244663477,0.002298081759363413,-0.0022973897866904736
37.01131820678711,0.0022986959666013718,0.0022983758244663477,-0.0022976971231400967
37.016258239746094,0.0022989907301962376,0.0022986959666013718,-0.0022980046924203634
37.026554107666016,0.0022993122693151236,0.0022989907301962376,-0.002298313193023205
37.03921127319336,0.0022996068000793457,0.0022993122693151236,-0.002298621693626046
37.036651611328125,0.0022999276407063007,0.0022996068000793457,-0.002298929262906313
37.04673767089844,0.0023002219386398792,0.0022999276407063007,-0.0022992370650172234
37.054466247558594,0.002300542313605547,0.0023002219386398792,-0.00229954463429749
37.069732666015625,0.002300838241353631,0.002300542313605547,-0.002299853367730975
37.07491683959961,0.00230116187594831,0.002300838241353631,-0.0023001632653176785
37.0902099609375,0.002301459200680256,0.00230116187594831,-0.0023004743270576
37.09024429321289,0.0023017837665975094,0.002301459200680256,-0.002300785155966878
37.09780502319336,0.0023020817898213863,0.0023017837665975094,-0.002301096683368087
37.100433349609375,0.0023024077527225018,0.0023020817898213863,-0.002301408676430583
37.11317825317383,0.0023027071729302406,0.0023024077527225018,-0.0023017218336462975
37.115814208984375,0.0023030342999845743,0.0023027071729302406,-0.0023020352236926556
37.13114929199219,0.002303332556039095,0.0023030342999845743,-0.00230234838090837
37.13636016845703,0.002303658053278923,0.002303332556039095,-0.002302660373970866
37.13875961303711,0.0023039560765028,0.002303658053278923,-0.0023029721342027187
37.15434265136719,0.0023042827378958464,0.0023039560765028,-0.0023032850585877895
37.156761169433594,0.002304582856595516,0.0023042827378958464,-0.0023035984486341476
37.159393310546875,0.0023049090523272753,0.002304582856595516,-0.002303911605849862
37.17734909057617,0.0023052063770592213,0.0023049090523272753,-0.0023042240645736456
37.19295883178711,0.0023055323399603367,0.0023052063770592213,-0.0023045362904667854
37.192771911621094,0.0023058310616761446,0.0023055323399603367,-0.0023048485163599253
37.20060348510742,0.0023061581887304783,0.0023058310616761446,-0.0023051616735756397
37.21082305908203,0.0023064580745995045,0.0023061581887304783,-0.002305475529283285
37.21866989135742,0.002306785434484482,0.0023064580745995045,-0.0023057893849909306
37.226287841796875,0.0023070843890309334,0.002306785434484482,-0.0023061027750372887
37.23933029174805,0.002307410351932049,0.0023070843890309334,-0.0023064156994223595
37.241737365722656,0.0023077083751559258,0.002307410351932049,-0.0023067276924848557
37.24958419799805,0.0023080348037183285,0.0023077083751559258,-0.002307040151208639
37.265045166015625,0.002308334456756711,0.0023080348037183285,-0.002307353774085641
37.2676887512207,0.002308662049472332,0.002308334456756711,-0.0023076673969626427
37.285770416259766,0.00230896077118814,0.002308662049472332,-0.002307981252670288
37.28318786621094,0.002309288363903761,0.00230896077118814,-0.002308294177055359
37.28822326660156,0.002309588249772787,0.002309288363903761,-0.0023086080327630043
37.298736572265625,0.0023099188692867756,0.002309588249772787,-0.002308923751115799
37.32212448120117,0.002310222713276744,0.0023099188692867756,-0.00230924179777503
37.330039978027344,0.002310553565621376,0.002310222713276744,-0.002309559378772974
37.3350944519043,0.002310854848474264,0.002310553565621376,-0.002309875562787056
37.335140228271484,0.0023111847694963217,0.002310854848474264,-0.002310191048309207
37.35331726074219,0.0023114867508411407,0.0023111847694963217,-0.0023105076979845762
37.35337448120117,0.002311818767338991,0.0023114867508411407,-0.002310824580490589
37.36370086669922,0.0023121219128370285,0.002311818767338991,-0.0023111426271498203
37.3690071105957,0.0023124534636735916,0.0023121219128370285,-0.0023114599753171206
37.38196563720703,0.0023127563763409853,0.0023124534636735916,-0.002311777789145708
37.39516830444336,0.0023130879271775484,0.0023127563763409853,-0.002312095370143652
37.405517578125,0.002313390839844942,0.0023130879271775484,-0.002312412951141596
37.41084671020508,0.0023137242533266544,0.002313390839844942,-0.0023127312306314707
37.42385482788086,0.002314029261469841,0.0023137242533266544,-0.0023130509071052074
37.42654037475586,0.0023143612779676914,0.002314029261469841,-0.002313369419425726
37.44218444824219,0.0023146646562963724,0.0023143612779676914,-0.0023136876989156008
37.45016098022461,0.002314997836947441,0.0023146646562963724,-0.0023140062112361193
37.46318435668945,0.0023153009824454784,0.002314997836947441,-0.0023143249563872814
37.47117614746094,0.0023156346287578344,0.0023153009824454784,-0.0023146434687078
37.484222412109375,0.0023159394040703773,0.0023156346287578344,-0.0023149631451815367
37.48957443237305,0.002316273283213377,0.0023159394040703773,-0.00231528258882463
37.5079231262207,0.002316575963050127,0.002316273283213377,-0.0023156015668064356
37.51062774658203,0.0023169098421931267,0.002316575963050127,-0.0023159198462963104
37.52634811401367,0.0023172132205218077,0.0023169098421931267,-0.00231623905710876
37.53702163696289,0.0023175475653260946,0.0023172132205218077,-0.0023165582679212093
37.539493560791016,0.0023178523406386375,0.0023175475653260946,-0.002316877944394946
37.5501594543457,0.002318185055628419,0.0023178523406386375,-0.002317196922376752
37.56858444213867,0.0023184888996183872,0.002318185055628419,-0.0023175159003585577
37.571285247802734,0.0023188216146081686,0.0023184888996183872,-0.0023178341798484325
37.58972930908203,0.002319125458598137,0.0023188216146081686,-0.0023181531578302383
37.592445373535156,0.002319460501894355,0.002319125458598137,-0.0023184726014733315
37.61091995239258,0.0023197648115456104,0.002319460501894355,-0.002318792976438999
37.62699508666992,0.0023200996220111847,0.0023197648115456104,-0.0023191131185740232
37.62411117553711,0.0023204032331705093,0.0023200996220111847,-0.002319432096555829
37.63483428955078,0.0023207368794828653,0.0023204032331705093,-0.002319751074537635
37.64265823364258,0.0023210421204566956,0.0023207368794828653,-0.0023200707510113716
37.65875244140625,0.0023213764652609825,0.0023210421204566956,-0.0023203911259770393
37.671932220458984,0.00232167961075902,0.0023213764652609825,-0.002320710336789489
37.68268966674805,0.002322013722732663,0.00232167961075902,-0.0023210293147712946
37.68514633178711,0.002322317101061344,0.002322013722732663,-0.0023213480599224567
37.7012825012207,0.002322650980204344,0.002322317101061344,-0.002321667270734906
37.71181106567383,0.0023229552898555994,0.002322650980204344,-0.0023219867143779993
37.71720886230469,0.002323289168998599,0.0023229552898555994,-0.0023223059251904488
37.72774124145508,0.00232359254732728,0.002323289168998599,-0.0023226249031722546
37.73853302001953,0.0023239271249622107,0.00232359254732728,-0.0023229443468153477
37.75178146362305,0.00232423166744411,0.0023239271249622107,-0.002323264256119728
37.7598991394043,0.002324567409232259,0.00232423166744411,-0.002323584631085396
37.778564453125,0.002324872650206089,0.002324567409232259,-0.002323905937373638
37.78669738769531,0.002325208857655525,0.002324872650206089,-0.002324226778000593
37.79997253417969,0.00232551246881485,0.002325208857655525,-0.002324547152966261
37.80809783935547,0.0023258463479578495,0.00232551246881485,-0.0023248661309480667
37.829498291015625,0.0023261478636413813,0.0023258463479578495,-0.002325184643268585
37.834922790527344,0.0023264812771230936,0.0023261478636413813,-0.002325502224266529
37.84551239013672,0.0023267837241292,0.0023264812771230936,-0.002325820503756404
37.85365676879883,0.0023271178361028433,0.0023267837241292,-0.0023261390160769224
37.8642692565918,0.002327421447262168,0.0023271178361028433,-0.002326458226889372
37.87242126464844,0.002327755792066455,0.002327421447262168,-0.0023267774377018213
37.8939208984375,0.002328059170395136,0.002327755792066455,-0.002327097114175558
37.90210723876953,0.002328396076336503,0.002328059170395136,-0.002327417489141226
37.912750244140625,0.0023286999203264713,0.002328396076336503,-0.002327738329768181
37.92637252807617,0.0023290342651307583,0.0023286999203264713,-0.002328057773411274
37.931575775146484,0.002329338574782014,0.0023290342651307583,-0.002328377217054367
37.95069122314453,0.0023296743165701628,0.002329338574782014,-0.002328698057681322
37.96681594848633,0.002329976297914982,0.0023296743165701628,-0.002329017501324415
37.974998474121094,0.002330309711396694,0.002329976297914982,-0.0023293353151530027
37.98841857910156,0.0023306128568947315,0.002330309711396694,-0.002329654060304165
37.99663543701172,0.0023309485986828804,0.0023306128568947315,-0.0023299737367779016
38.004581451416016,0.0023312512785196304,0.0023309485986828804,-0.0023302931804209948
38.021026611328125,0.002331586554646492,0.0023312512785196304,-0.0023306128568947315
38.0372428894043,0.0023318910971283913,0.002331586554646492,-0.0023309332318603992
38.05097198486328,0.002332226373255253,0.0023318910971283913,-0.002331253606826067
38.061702728271484,0.0023325299844145775,0.002332226373255253,-0.0023315735161304474
38.07822036743164,0.0023328671231865883,0.0023325299844145775,-0.0023318943567574024
38.086219787597656,0.0023331716656684875,0.0023328671231865883,-0.002332215430215001
38.099979400634766,0.002333506476134062,0.0023331716656684875,-0.002332535572350025
38.10520553588867,0.0023338082246482372,0.002333506476134062,-0.0023328540846705437
38.116214752197266,0.002334142103791237,0.0023338082246482372,-0.002333172131329775
38.140804290771484,0.002334445249289274,0.002334142103791237,-0.002333491574972868
38.143531799316406,0.002334779128432274,0.002334445249289274,-0.0023338100872933865
38.15983581542969,0.0023350801784545183,0.002334779128432274,-0.0023341281339526176
38.16533279418945,0.002335414057597518,0.0023350801784545183,-0.0023344457149505615
38.17610549926758,0.002335714641958475,0.002335414057597518,-0.0023347632959485054
38.201045989990234,0.0023360492195934057,0.002335714641958475,-0.002335081808269024
38.21462631225586,0.00233635026961565,0.0023360492195934057,-0.0023354000877588987
38.22570037841797,0.00233668414875865,0.00233635026961565,-0.0023357179015874863
38.233741760253906,0.002336986595764756,0.00233668414875865,-0.0023360364139080048
38.24483108520508,0.0023373207077383995,0.002336986595764756,-0.0023363549262285233
38.26681137084961,0.0023376215249300003,0.0023373207077383995,-0.002336673205718398
38.283512115478516,0.002337956102564931,0.0023376215249300003,-0.002336991485208273
38.28876876831055,0.0023382569197565317,0.002337956102564931,-0.0023373092990368605
38.2914924621582,0.0023385898675769567,0.0023382569197565317,-0.0023376261815428734
38.31073760986328,0.002338890451937914,0.0023385898675769567,-0.0023379437625408173
38.32745361328125,0.0023392222356051207,0.002338890451937914,-0.0023382604122161865
38.34953689575195,0.0023395209573209286,0.0023392222356051207,-0.0023385765962302685
38.35506057739258,0.0023398527409881353,0.0023395209573209286,-0.002338891848921776
38.368743896484375,0.0023401514627039433,0.0023398527409881353,-0.0023392075672745705
38.379905700683594,0.0023404844105243683,0.0023401514627039433,-0.0023395237512886524
38.39079284667969,0.0023407828994095325,0.0023404844105243683,-0.0023398399353027344
38.404762268066406,0.0023411132860928774,0.0023407828994095325,-0.0023401547223329544
38.4184684753418,0.0023414096795022488,0.0023411132860928774,-0.0023404685780406
38.43246078491211,0.00234173983335495,0.0023414096795022488,-0.0023407824337482452
38.446189880371094,0.0023420369252562523,0.00234173983335495,-0.0023410965222865343
38.4602165222168,0.0023423682432621717,0.0023420369252562523,-0.0023414110764861107
38.482479095458984,0.0023426671978086233,0.0023423682432621717,-0.002341727027669549
38.488037109375,0.0023429987486451864,0.0023426671978086233,-0.0023420425131917
38.50181579589844,0.002343296306207776,0.0023429987486451864,-0.0023423575330525637
38.51872634887695,0.002343628089874983,0.002343296306207776,-0.002342672785744071
38.5382194519043,0.00234392611309886,0.002343628089874983,-0.002342988271266222
38.54947280883789,0.002344256965443492,0.00234392611309886,-0.002343303058296442
38.55760955810547,0.002344554290175438,0.002344256965443492,-0.0023436173796653748
38.57170867919922,0.002344883745536208,0.002344554290175438,-0.00234393123537302
38.59124755859375,0.0023451796732842922,0.002344883745536208,-0.0023442446254193783
38.60538864135742,0.0023455105256289244,0.0023451796732842922,-0.0023445584811270237
38.61640548706055,0.0023458078503608704,0.0023455105256289244,-0.0023448730353266
38.6334342956543,0.0023461394011974335,0.0023458078503608704,-0.0023451880551874638
38.6473274230957,0.002346436493098736,0.0023461394011974335,-0.002345502842217684
38.66150665283203,0.0023467661812901497,0.002346436493098736,-0.002345816697925329
38.681156158447266,0.0023470621090382338,0.0023467661812901497,-0.0023461300879716873
38.69536209106445,0.0023473920300602913,0.0023470621090382338,-0.0023464434780180454
38.70354461669922,0.0023476872593164444,0.0023473920300602913,-0.0023467564024031162
38.72062301635742,0.0023480141535401344,0.0023476872593164444,-0.002347067929804325
38.73167419433594,0.0023483065888285637,0.0023480141535401344,-0.002347378060221672
38.75455093383789,0.002348633948713541,0.0023483065888285637,-0.0023476886563003063
38.768531799316406,0.002348928712308407,0.002348633948713541,-0.002348000183701515
38.77413558959961,0.0023492579348385334,0.002348928712308407,-0.002348312409594655
38.793907165527344,0.0023495517671108246,0.0023492579348385334,-0.002348624635487795
38.802391052246094,0.0023498788941651583,0.0023495517671108246,-0.002348935231566429
38.81350326538086,0.0023501727264374495,0.0023498788941651583,-0.002349246060475707
38.839412689208984,0.0023505014833062887,0.0023501727264374495,-0.002349558286368847
38.8592643737793,0.0023507950827479362,0.0023505014833062887,-0.002349870279431343
38.87358474731445,0.0023511210456490517,0.0023507950827479362,-0.00235018040984869
38.884727478027344,0.0023514130152761936,0.0023511210456490517,-0.002350489841774106
38.90781784057617,0.0023517394438385963,0.0023514130152761936,-0.0023507997393608093
38.91024398803711,0.002352032344788313,0.0023517394438385963,-0.002351109404116869
38.927520751953125,0.00235235714353621,0.002352032344788313,-0.002351418836042285
38.95329666137695,0.002352647017687559,0.00235235714353621,-0.0023517271038144827
38.95598220825195,0.0023529720492661,0.002352647017687559,-0.0023520346730947495
38.98473358154297,0.0023532614577561617,0.0023529720492661,-0.002352342940866947
38.99034881591797,0.002353585558012128,0.0023532614577561617,-0.002352649811655283
39.00448226928711,0.0023538751993328333,0.002353585558012128,-0.002352957148104906
39.0218505859375,0.002354199066758156,0.0023538751993328333,-0.002353264484554529
39.03306579589844,0.002354488242417574,0.002354199066758156,-0.002353571355342865
39.047515869140625,0.00235481234267354,0.002354488242417574,-0.0023538784589618444
39.07052230834961,0.0023550998885184526,0.00235481234267354,-0.0023541850969195366
39.08793640136719,0.0023554209619760513,0.0023550998885184526,-0.0023544898722320795
39.10507583618164,0.0023557068780064583,0.0023554209619760513,-0.0023547939490526915
39.11365509033203,0.0023560281842947006,0.0023557068780064583,-0.0023550977930426598
39.13084030151367,0.002356316428631544,0.0023560281842947006,-0.0023554032668471336
39.1483154296875,0.002356637269258499,0.002356316428631544,-0.00235570827499032
39.16254425048828,0.002356922719627619,0.002356637269258499,-0.002356011886149645
39.18599319458008,0.002357242861762643,0.002356922719627619,-0.0023563154973089695
39.19727325439453,0.002357527380809188,0.002357242861762643,-0.0023566181771457195
39.20587921142578,0.0023578465916216373,0.002357527380809188,-0.0023569203913211823
39.22311782836914,0.0023581297136843204,0.0023578465916216373,-0.0023572221398353577
39.24664306640625,0.0023584486916661263,0.0023581297136843204,-0.002357523888349533
39.25498580932617,0.0023587343748658895,0.0023584486916661263,-0.002357826568186283
39.278568267822266,0.0023590545170009136,0.0023587343748658895,-0.0023581301793456078
39.29289627075195,0.0023593378718942404,0.0023590545170009136,-0.0023584323935210705
39.313514709472656,0.002359655685722828,0.0023593378718942404,-0.0023587336763739586
39.32487869262695,0.002359939506277442,0.002359655685722828,-0.0023590349592268467
39.33653259277344,0.002360257552936673,0.002359939506277442,-0.002359336242079735
39.359920501708984,0.002360540209338069,0.002360257552936673,-0.0023596372921019793
39.37459945678711,0.002360857557505369,0.002360540209338069,-0.0023599378764629364
39.39502716064453,0.0023611397482454777,0.002360857557505369,-0.00236023822799325
39.412757873535156,0.002361457096412778,0.0023611397482454777,-0.0023605385795235634
39.427188873291016,0.0023617390543222427,0.002361457096412778,-0.0023608386982232332
39.45099639892578,0.0023620552383363247,0.0023617390543222427,-0.0023611385840922594
39.465457916259766,0.0023623367305845022,0.0023620552383363247,-0.0023614380042999983
39.480224609375,0.002362653613090515,0.0023623367305845022,-0.002361737657338381
39.488643646240234,0.0023629353381693363,0.002362653613090515,-0.0023620370775461197
39.503421783447266,0.0023632505908608437,0.0023629353381693363,-0.0023623360320925713
39.530067443847656,0.0023635290563106537,0.0023632505908608437,-0.0023626338224858046
39.54791259765625,0.002363842912018299,0.0023635290563106537,-0.0023629306815564632
39.56547927856445,0.002364120911806822,0.002363842912018299,-0.0023632270749658346
39.59252166748047,0.0023644338361918926,0.002364120911806822,-0.002363523468375206
39.60096740722656,0.0023647125344723463,0.0023644338361918926,-0.0023638196289539337
39.61582946777344,0.002365026157349348,0.0023647125344723463,-0.0023641162551939487
39.62732696533203,0.0023653022944927216,0.002365026157349348,-0.002364411484450102
39.64217758178711,0.002365611959248781,0.0023653022944927216,-0.0023647048510611057
39.659820556640625,0.0023658869322389364,0.002365611959248781,-0.0023649977520108223
39.68701934814453,0.0023661991581320763,0.0023658869322389364,-0.0023652922827750444
39.69855499267578,0.002366474363952875,0.0023661991581320763,-0.0023655863478779793
39.71347427368164,0.002366784494370222,0.002366474363952875,-0.0023658794816583395
39.740447998046875,0.00236705900169909,0.002366784494370222,-0.0023661726154386997
39.752315521240234,0.002367369132116437,0.00236705900169909,-0.0023664652835577726
39.7762565612793,0.0023676427081227303,0.002367369132116437,-0.0023667579516768456
39.791236877441406,0.0023679519072175026,0.0023676427081227303,-0.0023670499213039875
39.8028450012207,0.0023682271130383015,0.0023679519072175026,-0.0023673423565924168
39.820960998535156,0.0023685372434556484,0.0023682271130383015,-0.0023676357232034206
39.838775634765625,0.00236880942247808,0.0023685372434556484,-0.002367927459999919
39.85690689086914,0.002369116758927703,0.00236880942247808,-0.0023682177998125553
39.880985260009766,0.002369387773796916,0.002369116758927703,-0.0023685076739639044
39.90227508544922,0.002369693946093321,0.002369387773796916,-0.002368797082453966
39.920162200927734,0.002369963563978672,0.002369693946093321,-0.0023690855596214533
39.93211364746094,0.0023702692706137896,0.002369963563978672,-0.002369373571127653
39.95315933227539,0.002370538655668497,0.0023702692706137896,-0.0023696618154644966
39.980804443359375,0.002370842732489109,0.002370538655668497,-0.002369949361309409
39.9862060546875,0.0023711109533905983,0.002370842732489109,-0.0023702357430011034
40.00761795043945,0.0023714150302112103,0.0023711109533905983,-0.002370522590354085
40.02560806274414,0.0023716832511126995,0.0023714150302112103,-0.002370809204876423
40.040767669677734,0.0023719866294413805,0.0023716832511126995,-0.002371095586568117
40.05878829956055,0.002372254151850939,0.0023719866294413805,-0.002371381502598524
40.08662033081055,0.0023725584615021944,0.002372254151850939,-0.0023716683499515057
40.09834671020508,0.0023728241212666035,0.0023725584615021944,-0.0023719538003206253
40.110374450683594,0.0023731240071356297,0.0023728241212666035,-0.0023722369223833084
40.1379508972168,0.002373387571424246,0.0023731240071356297,-0.002372519578784704
40.1500129699707,0.002373688155785203,0.002373387571424246,-0.0023728020023554564
40.17448425292969,0.002373951952904463,0.002373688155785203,-0.002373084891587496
40.19612121582031,0.0023742523044347763,0.002373951952904463,-0.0023733677808195353
40.2047119140625,0.0023745147045701742,0.0023742523044347763,-0.002373649273067713
40.22954559326172,0.0023748117964714766,0.0023745147045701742,-0.0023739298339933157
40.247737884521484,0.0023750741966068745,0.0023748117964714766,-0.002374210162088275
40.25986862182617,0.0023753736168146133,0.0023750741966068745,-0.002374491421505809
40.28447723388672,0.002375633455812931,0.0023753736168146133,-0.0023747719824314117
40.31584548950195,0.002375928685069084,0.002375633455812931,-0.0023750504478812218
40.327674865722656,0.00237618712708354,0.002375928685069084,-0.0023753277491778135
40.35591125488281,0.002376482356339693,0.00237618712708354,-0.0023756055161356926
40.370994567871094,0.002376741264015436,0.002376482356339693,-0.002375883050262928
40.38639450073242,0.0023770355619490147,0.002376741264015436,-0.002376160118728876
40.39826583862305,0.002377293538302183,0.0023770355619490147,-0.0023764364887028933
40.42337417602539,0.0023775864392518997,0.002377293538302183,-0.0023767128586769104
40.432037353515625,0.002377844415605068,0.0023775864392518997,-0.0023769885301589966
40.45072937011719,0.002378138480708003,0.002377844415605068,-0.0023772651329636574
40.46912384033203,0.0023783950600773096,0.002378138480708003,-0.002377541037276387
40.50410461425781,0.002378689358010888,0.0023783950600773096,-0.002377817640081048
40.52257537841797,0.002378947101533413,0.002378689358010888,-0.002378094242885709
40.534847259521484,0.002379240468144417,0.002378947101533413,-0.0023783701471984386
40.5500602722168,0.0023794956505298615,0.002379240468144417,-0.00237864488735795
40.57539749145508,0.002379786688834429,0.0023794956505298615,-0.002378918696194887
40.59391784667969,0.0023800411727279425,0.002379786688834429,-0.002379192039370537
40.616050720214844,0.0023803329095244408,0.0023800411727279425,-0.0023794658482074738
40.637901306152344,0.002380587626248598,0.0023803329095244408,-0.0023797398898750544
40.65678787231445,0.0023808765690773726,0.002380587626248598,-0.0023800123017281294
40.67210006713867,0.0023811296559870243,0.0023808765690773726,-0.00238028378225863
40.7009162902832,0.0023814195301383734,0.0023811296559870243,-0.002380556194111705
40.71625900268555,0.002381671220064163,0.0023814195301383734,-0.0023808274418115616
40.745140075683594,0.0023819587659090757,0.002381671220064163,-0.0023810979910194874
40.753883361816406,0.0023822076618671417,0.0023819587659090757,-0.0023813664447516203
40.7828254699707,0.0023824945092201233,0.0023822076618671417,-0.002381635131314397
40.79490661621094,0.002382743638008833,0.0023824945092201233,-0.0023819035850465298
40.81062316894531,0.0023830290883779526,0.002382743638008833,-0.0023821713402867317
40.83935546875,0.002383279148489237,0.0023830290883779526,-0.0023824400268495083
40.84845733642578,0.002383564366027713,0.002383279148489237,-0.0023827077820897102
40.873870849609375,0.0023838086053729057,0.002383564366027713,-0.0023829734418541193
40.90632629394531,0.002384088933467865,0.0023838086053729057,-0.002383236773312092
40.908409118652344,0.0023843320086598396,0.002384088933467865,-0.0023834984749555588
40.934234619140625,0.0023846125695854425,0.0023843320086598396,-0.0023837611079216003
40.96315383911133,0.0023848575074225664,0.0023846125695854425,-0.0023840246722102165
40.985713958740234,0.0023851380683481693,0.0023848575074225664,-0.0023842882364988327
40.9945182800293,0.0023853806778788567,0.0023851380683481693,-0.0023845499381422997
41.02046585083008,0.0023856586776673794,0.0023853806778788567,-0.0023848111741244793
41.036014556884766,0.0023858994245529175,0.0023856586776673794,-0.002385071013122797
41.062034606933594,0.0023861778900027275,0.0023858994245529175,-0.002385331317782402
41.07423782348633,0.0023864181712269783,0.0023861778900027275,-0.0023855911567807198
41.093536376953125,0.00238669547252357,0.0023864181712269783,-0.00238585053011775
41.11931228637695,0.0023869348224252462,0.00238669547252357,-0.002386109670624137
41.14883804321289,0.002387210028246045,0.0023869348224252462,-0.002386367879807949
41.171295166015625,0.0023874484468251467,0.002387210028246045,-0.0023866253904998302
41.18388748168945,0.0023877243511378765,0.0023874484468251467,-0.0023868829011917114
41.206390380859375,0.0023879623040556908,0.0023877243511378765,-0.0023871404118835926
41.232643127441406,0.0023882349487394094,0.0023879623040556908,-0.002387396525591612
41.24492263793945,0.002388469409197569,0.0023882349487394094,-0.0023876505438238382
41.26780700683594,0.002388741122558713,0.002388469409197569,-0.002387904329225421
41.2903938293457,0.002388975117355585,0.002388741122558713,-0.00238815788179636
41.309898376464844,0.002389246132224798,0.002388975117355585,-0.0023884109687060118
41.33253860473633,0.002389478962868452,0.002389246132224798,-0.0023886635899543762
41.355525970458984,0.0023897485807538033,0.002389478962868452,-0.0023889155127108097
41.38169860839844,0.0023899830412119627,0.0023897485807538033,-0.002389168366789818
41.39787673950195,0.0023902561515569687,0.0023899830412119627,-0.002389422617852688
41.417198181152344,0.002390490844845772,0.0023902561515569687,-0.0023896771017462015
41.436851501464844,0.002390761161223054,0.002390490844845772,-0.0023899301886558533
41.45966720581055,0.002390993293374777,0.002390761161223054,-0.0023901821114122868
41.4932746887207,0.0023912638425827026,0.002390993293374777,-0.0023904344998300076
41.502254486083984,0.0023914966732263565,0.0023912638425827026,-0.002390686422586441
41.52896499633789,0.0023917651269584894,0.0023914966732263565,-0.0023909378796815872
41.54142761230469,0.0023919956292957067,0.0023917651269584894,-0.002391187706962228
41.5751838684082,0.0023922626860439777,0.0023919956292957067,-0.0023914375342428684
41.594669342041016,0.002392491325736046,0.0023922626860439777,-0.002391685964539647
41.614479064941406,0.0023927546571940184,0.002392491325736046,-0.0023919325321912766
41.63047409057617,0.002392980270087719,0.0023927546571940184,-0.0023921774700284004
41.6608772277832,0.002393244067206979,0.002392980270087719,-0.0023924231063574553
41.68748092651367,0.002393469214439392,0.002393244067206979,-0.0023926682770252228
41.703861236572266,0.002393730916082859,0.002393469214439392,-0.002392912283539772
41.71638870239258,0.002393953735008836,0.002393730916082859,-0.0023931548930704594
41.74692153930664,0.002394212642684579,0.002393953735008836,-0.002393396571278572
41.76301574707031,0.0023944349959492683,0.002394212642684579,-0.0023936377838253975
41.79009246826172,0.0023946943692862988,0.0023944349959492683,-0.00239387946203351
41.80267333984375,0.0023949157912284136,0.0023946943692862988,-0.0023941202089190483
41.84049987792969,0.0023951763287186623,0.0023949157912284136,-0.0023943623527884483
41.84955978393555,0.002395397750660777,0.0023951763287186623,-0.0023946035653352737
41.8839111328125,0.0023956559598445892,0.002395397750660777,-0.002394844312220812
41.896549224853516,0.002395875519141555,0.0023956559598445892,-0.002395083662122488
41.92024230957031,0.0023961314000189304,0.002395875519141555,-0.0023953220807015896
41.94005584716797,0.0023963493295013905,0.0023961314000189304,-0.0023955595679581165
41.97098922729492,0.002396604511886835,0.0023963493295013905,-0.0023957970552146435
41.98008728027344,0.0023968229070305824,0.002396604511886835,-0.002396034076809883
42.011104583740234,0.0023970785550773144,0.0023968229070305824,-0.0023962720297276974
42.02742385864258,0.002397296018898487,0.0023970785550773144,-0.002396509051322937
42.05128860473633,0.0023975493386387825,0.002397296018898487,-0.002396745141595602
42.071224212646484,0.002397762378677726,0.0023975493386387825,-0.0023969789035618305
42.102378845214844,0.002398013137280941,0.002397762378677726,-0.0023972117342054844
42.125999450683594,0.002398225711658597,0.002398013137280941,-0.002397444099187851
42.15362548828125,0.0023984757717698812,0.002398225711658597,-0.002397676231339574
42.166385650634766,0.002398686483502388,0.0023984757717698812,-0.002397906966507435
42.201351165771484,0.0023989344481378794,0.002398686483502388,-0.0023981372360140085
42.214141845703125,0.002399143762886524,0.0023989344481378794,-0.002398366341367364
42.24188995361328,0.0023993910290300846,0.002399143762886524,-0.0023985954467207193
42.26567840576172,0.0023995982483029366,0.0023993910290300846,-0.0023988233879208565
42.28982162475586,0.002399842254817486,0.0023995982483029366,-0.002399049699306488
42.30633544921875,0.002400049939751625,0.002399842254817486,-0.0023992760106921196
42.32319641113281,0.002400294877588749,0.002400049939751625,-0.0023995027877390385
42.34708786010742,0.002400500699877739,0.002400294877588749,-0.0023997288662940264
42.37504959106445,0.002400745404884219,0.002400500699877739,-0.0023999549448490143
42.39902114868164,0.0024009509943425655,0.002400745404884219,-0.0024001807905733585
42.43446350097656,0.0024011931382119656,0.0024009509943425655,-0.002400405704975128
42.43627166748047,0.002401398029178381,0.0024011931382119656,-0.002400629222393036
42.47550582885742,0.0024016397073864937,0.002401398029178381,-0.0024008536711335182
42.484718322753906,0.0024018408730626106,0.0024016397073864937,-0.0024010753259062767
42.51289367675781,0.0024020818527787924,0.0024018408730626106,-0.002401297213509679
42.52958679199219,0.002402284648269415,0.0024020818527787924,-0.0024015195667743683
42.5540885925293,0.0024025237653404474,0.002402284648269415,-0.0024017412215471268
42.57828903198242,0.0024027242325246334,0.0024025237653404474,-0.002401961712166667
42.61036682128906,0.0024029638152569532,0.0024027242325246334,-0.0024021826684474945
42.630889892578125,0.0024031635839492083,0.0024029638152569532,-0.002402402926236391
42.65553283691406,0.002403401071205735,0.0024031635839492083,-0.002402622252702713
42.672340393066406,0.0024035994429141283,0.002403401071205735,-0.0024028406478464603
42.70833206176758,0.0024038339033722878,0.0024035994429141283,-0.002403058111667633
42.72894287109375,0.0024040290154516697,0.0024038339033722878,-0.002403273480013013
42.75748062133789,0.00240426161326468,0.0024040290154516697,-0.0024034881498664618
42.774356842041016,0.002404456026852131,0.00240426161326468,-0.0024037021212279797
42.80296325683594,0.002404687460511923,0.002404456026852131,-0.002403915859758854
42.816078186035156,0.002404880477115512,0.002404687460511923,-0.00240412843413651
42.848567962646484,0.00240511167794466,0.002404880477115512,-0.002404341474175453
42.86932373046875,0.0024053030647337437,0.00240511167794466,-0.002404553350061178
42.909542083740234,0.0024055312387645245,0.0024053030647337437,-0.0024047642946243286
42.91505813598633,0.0024057209957391024,0.0024055312387645245,-0.00240497337654233
42.95541000366211,0.0024059507995843887,0.0024057209957391024,-0.00240518432110548
42.95328140258789,0.002406142186373472,0.0024059507995843887,-0.0024053948000073433
43.001407623291016,0.0024063708260655403,0.002406142186373472,-0.002405606210231781
43.018497467041016,0.0024065603502094746,0.0024063708260655403,-0.0024058157578110695
43.028236389160156,0.0024067875929176807,0.0024065603502094746,-0.0024060243740677834
43.0607795715332,0.0024069761857390404,0.0024067875929176807,-0.002406233223155141
43.10147476196289,0.0024072020314633846,0.0024069761857390404,-0.002406441606581211
43.11088180541992,0.0024073878303170204,0.0024072020314633846,-0.0024066476617008448
43.143917083740234,0.002407611347734928,0.0024073878303170204,-0.002406853251159191
43.14557647705078,0.0024077966809272766,0.002407611347734928,-0.0024070576764643192
43.18257522583008,0.002408020431175828,0.0024077966809272766,-0.0024072632659226656
43.207611083984375,0.002408205531537533,0.002408020431175828,-0.0024074683897197247
43.2369270324707,0.0024084276519715786,0.002408205531537533,-0.0024076728150248528
43.262020111083984,0.002408609725534916,0.0024084276519715786,-0.0024078756105154753
43.291412353515625,0.002408828819170594,0.002408609725534916,-0.002408077009022236
43.31264877319336,0.0024090090300887823,0.002408828819170594,-0.002408277243375778
43.33426284790039,0.002409227192401886,0.0024090090300887823,-0.0024084770120680332
43.35554504394531,0.0024094064719974995,0.002409227192401886,-0.002408676315099001
43.38112258911133,0.0024096211418509483,0.0024094064719974995,-0.002408873988315463
43.40639114379883,0.0024097966961562634,0.0024096211418509483,-0.002409069798886776
43.432037353515625,0.0024100099690258503,0.0024097966961562634,-0.002409264910966158
43.45738220214844,0.002410185057669878,0.0024100099690258503,-0.002409459790214896
43.499000549316406,0.002410398330539465,0.002410185057669878,-0.002409655135124922
43.500572204589844,0.002410572487860918,0.002410398330539465,-0.002409848850220442
43.52236557006836,0.002410783199593425,0.002410572487860918,-0.002410041866824031
43.54383087158203,0.002410954562947154,0.002410783199593425,-0.002410233486443758
43.577659606933594,0.002411165041849017,0.002410954562947154,-0.002410425338894129
43.591209411621094,0.0024113375693559647,0.002411165041849017,-0.0024106171913444996
43.62514114379883,0.002411547815427184,0.0024113375693559647,-0.0024108095094561577
43.6507568359375,0.0024117189459502697,0.002411547815427184,-0.002411000896245241
43.68077087402344,0.0024119270965456963,0.0024117189459502697,-0.00241119135171175
43.698394775390625,0.0024120952002704144,0.0024119270965456963,-0.0024113799445331097
43.74464416503906,0.00241230265237391,0.0024120952002704144,-0.0024115690030157566
43.74213790893555,0.0024124716874212027,0.00241230265237391,-0.002411757130175829
43.7803955078125,0.0024126777425408363,0.0024124716874212027,-0.0024119457229971886
43.78999710083008,0.002412842819467187,0.0024126777425408363,-0.0024121315218508244
43.8283576965332,0.0024130467791110277,0.002412842819467187,-0.0024123170878738165
43.850196838378906,0.0024132137186825275,0.0024130467791110277,-0.002412503119558096
43.88462448120117,0.0024134174454957247,0.0024132137186825275,-0.002412689384073019
43.90244674682617,0.0024135829880833626,0.0024134174454957247,-0.002412874484434724
43.93289566040039,0.0024137860164046288,0.0024135829880833626,-0.0024130595847964287
43.954837799072266,0.002413948765024543,0.0024137860164046288,-0.002413243055343628
43.9771614074707,0.0024141499307006598,0.002413948765024543,-0.0024134255945682526
43.9991455078125,0.0024143103510141373,0.0024141499307006598,-0.002413606969639659
44.03795623779297,0.0024145077913999557,0.0024143103510141373,-0.0024137869477272034
44.04765701293945,0.0024146679788827896,0.0024145077913999557,-0.002413965994492173
44.08659362792969,0.0024148656520992517,0.0024146679788827896,-0.0024141459725797176
44.10870361328125,0.0024150239769369364,0.0024148656520992517,-0.0024143245536834
44.13121032714844,0.0024152216501533985,0.0024150239769369364,-0.0024145031347870827
44.14922332763672,0.002415378810837865,0.0024152216501533985,-0.0024146810173988342
44.19254684448242,0.0024155741557478905,0.002415378810837865,-0.0024148584343492985
44.206459045410156,0.0024157301522791386,0.0024155741557478905,-0.002415034454315901
44.23322677612305,0.0024159234017133713,0.0024157301522791386,-0.002415209775790572
44.251338958740234,0.0024160784669220448,0.0024159234017133713,-0.0024153843987733126
44.28654098510742,0.00241627125069499,0.0024160784669220448,-0.0024155592545866966
44.30888748168945,0.002416424686089158,0.00241627125069499,-0.0024157329462468624
44.344207763671875,0.002416615840047598,0.002416424686089158,-0.002415906172245741
44.358192443847656,0.002416765782982111,0.002416615840047598,-0.002416077069938183
44.39780044555664,0.0024169532116502523,0.002416765782982111,-0.0024162468034774065
44.4202766418457,0.0024171036202460527,0.0024169532116502523,-0.0024164163041859865
44.44313430786133,0.002417292445898056,0.0024171036202460527,-0.0024165865033864975
44.45719528198242,0.002417441923171282,0.002417292445898056,-0.0024167560040950775
44.49282455444336,0.0024176305159926414,0.002417441923171282,-0.002416925970464945
44.52815246582031,0.0024177785962820053,0.0024176305159926414,-0.002417095238342881
44.56816101074219,0.0024179627653211355,0.0024177785962820053,-0.0024172624107450247
44.573753356933594,0.0024181073531508446,0.0024179627653211355,-0.002417427022010088
44.609596252441406,0.002418290823698044,0.0024181073531508446,-0.002417591866105795
44.628028869628906,0.0024184351786971092,0.002418290823698044,-0.0024177562445402145
44.65111541748047,0.0024186167865991592,0.0024184351786971092,-0.002417919924482703
44.678157806396484,0.0024187585804611444,0.0024186167865991592,-0.00241808220744133
44.69700241088867,0.002418939024209976,0.0024187585804611444,-0.0024182437919080257
44.72840118408203,0.002419077791273594,0.002418939024209976,-0.0024184042122215033
44.773170471191406,0.0024192556738853455,0.002419077791273594,-0.002418563701212406
44.783103942871094,0.0024193953722715378,0.0024192556738853455,-0.0024187227245420218
44.82368087768555,0.0024195711594074965,0.0024193953722715378,-0.0024188815150409937
44.8336181640625,0.0024197082966566086,0.0024195711594074965,-0.0024190382100641727
44.87432098388672,0.002419884316623211,0.0024197082966566086,-0.0024191958364099264
44.88863754272461,0.0024200209882110357,0.002419884316623211,-0.0024193525314331055
44.907676696777344,0.002420196309685707,0.0024200209882110357,-0.002419508993625641
44.93510055541992,0.002420332282781601,0.002420196309685707,-0.0024196654558181763
44.984779357910156,0.0024205041117966175,0.002420332282781601,-0.0024198205210268497
45.003536224365234,0.0024206368252635,0.0024205041117966175,-0.0024199732579290867
45.03144454956055,0.002420807257294655,0.0024206368252635,-0.0024201255291700363
45.04144287109375,0.002420937642455101,0.002420807257294655,-0.0024202761705964804
45.0914306640625,0.00242110644467175,0.002420937642455101,-0.002420427044853568
45.11027908325195,0.0024212361313402653,0.00242110644467175,-0.0024205767549574375
45.14277267456055,0.002421404467895627,0.0024212361313402653,-0.0024207266978919506
45.157257080078125,0.002421533688902855,0.002421404467895627,-0.002420875709503889
45.176536560058594,0.0024217013269662857,0.002421533688902855,-0.0024210247211158276
45.20879364013672,0.0024218293838202953,0.0024217013269662857,-0.0024211732670664787
45.254817962646484,0.002421995159238577,0.0024218293838202953,-0.0024213213473558426
45.260459899902344,0.002422121586278081,0.002421995159238577,-0.0024214675650000572
45.30214309692383,0.002422285033389926,0.002422121586278081,-0.002421613549813628
45.32567596435547,0.0024224105291068554,0.002422285033389926,-0.0024217586033046246
45.35407257080078,0.002422573044896126,0.0024224105291068554,-0.0024219034239649773
45.368690490722656,0.002422697376459837,0.002422573044896126,-0.0024220470804721117
45.40614700317383,0.002422858728095889,0.002422697376459837,-0.00242219096980989
45.411781311035156,0.0024229800328612328,0.002422858728095889,-0.0024223322980105877
45.467369079589844,0.0024231395218521357,0.0024229800328612328,-0.002422474091872573
45.48657989501953,0.0024232608266174793,0.0024231395218521357,-0.0024226149544119835
45.51071548461914,0.0024234214797616005,0.0024232608266174793,-0.002422756515443325
45.529964447021484,0.002423541620373726,0.0024234214797616005,-0.0024228973779827356
45.576866149902344,0.002423700876533985,0.002423541620373726,-0.0024230382405221462
45.600746154785156,0.002423820784315467,0.002423700876533985,-0.002423178404569626
45.629554748535156,0.0024239756166934967,0.002423820784315467,-0.0024233164731413126
45.639774322509766,0.002424091100692749,0.0024239756166934967,-0.002423451980575919
45.6823616027832,0.0024242443032562733,0.002424091100692749,-0.002423587255179882
45.701759338378906,0.0024243583902716637,0.0024242443032562733,-0.0024237213656306267
45.730735778808594,0.0024245118256658316,0.0024243583902716637,-0.0024238559417426586
45.75017166137695,0.0024246240500360727,0.0024245118256658316,-0.0024239891208708286
45.8022346496582,0.0024247728288173676,0.0024246240500360727,-0.0024241209030151367
45.80790328979492,0.0024248845875263214,0.0024247728288173676,-0.002424251288175583
45.846290588378906,0.002425034996122122,0.0024248845875263214,-0.0024243833031505346
45.8658332824707,0.002425143960863352,0.002425034996122122,-0.002424513455480337
45.89502716064453,0.002425289712846279,0.002425143960863352,-0.0024246415123343468
45.91926193237305,0.0024253965821117163,0.002425289712846279,-0.002424768405035138
45.96717834472656,0.0024255416356027126,0.0024253965821117163,-0.002424895530566573
45.97283935546875,0.002425646875053644,0.0024255416356027126,-0.002425020793452859
46.006874084472656,0.0024257898330688477,0.002425646875053644,-0.002425145823508501
46.026573181152344,0.0024258948396891356,0.0024257898330688477,-0.0024252701550722122
46.06073760986328,0.0024260396603494883,0.0024258948396891356,-0.0024253958836197853
46.075809478759766,0.00242614489980042,0.0024260396603494883,-0.0024255213793367147
46.128883361816406,0.002426287392154336,0.00242614489980042,-0.002425646409392357
46.12514877319336,0.0024263900704681873,0.002426287392154336,-0.002425768878310919
46.178367614746094,0.0024265311658382416,0.0024263900704681873,-0.0024258920457214117
46.1840705871582,0.0024266336113214493,0.0024265311658382416,-0.0024260140489786863
46.237464904785156,0.002426772378385067,0.0024266336113214493,-0.0024261358194053173
46.262149810791016,0.002426872728392482,0.002426772378385067,-0.0024262559600174427
46.296756744384766,0.002427011961117387,0.002426872728392482,-0.0024263765662908554
46.30247116088867,0.0024271118454635143,0.002427011961117387,-0.0024264962412416935
46.3466796875,0.002427247818559408,0.0024271118454635143,-0.0024266152177006006
46.36670684814453,0.0024273432791233063,0.002427247818559408,-0.002426731400191784
46.40626907348633,0.002427475992590189,0.0024273432791233063,-0.002426846418529749
46.416770935058594,0.0024275719188153744,0.002427475992590189,-0.0024269609712064266
46.45647430419922,0.0024277064949274063,0.0024275719188153744,-0.00242707715369761
46.462188720703125,0.0024278010241687298,0.0024277064949274063,-0.0024271919392049313
46.51642990112305,0.002427931409329176,0.0024278010241687298,-0.0024273055605590343
46.52213668823242,0.0024280231446027756,0.002427931409329176,-0.002427416853606701
46.56206512451172,0.00242815469391644,0.0024280231446027756,-0.0024275293108075857
46.57748031616211,0.0024282473605126143,0.00242815469391644,-0.0024276417680084705
46.62724685668945,0.0024283770471811295,0.0024282473605126143,-0.0024277542252093554
46.63297653198242,0.002428467385470867,0.0024283770471811295,-0.0024278643541038036
46.697540283203125,0.002428595907986164,0.002428467385470867,-0.002427975181490183
46.70325469970703,0.002428682753816247,0.002428595907986164,-0.0024280829820781946
46.75334930419922,0.002428806386888027,0.002428682753816247,-0.0024281893856823444
46.749271392822266,0.002428891137242317,0.002428806386888027,-0.0024282934609800577
46.79949951171875,0.0024290140718221664,0.002428891137242317,-0.0024283984676003456
46.815067291259766,0.0024290990550071,0.0024290140718221664,-0.0024285027757287025
46.8654899597168,0.0024292210582643747,0.0024290990550071,-0.002428607549518347
46.87122344970703,0.002429303713142872,0.0024292210582643747,-0.0024287099950015545
46.916873931884766,0.00242942594923079,0.002429303713142872,-0.002428813371807337
46.91767501831055,0.0024295086041092873,0.00242942594923079,-0.0024289158172905445
46.96839904785156,0.0024296282790601254,0.0024295086041092873,-0.002429018262773752
46.98405838012695,0.0024297069758176804,0.0024296282790601254,-0.0024291176814585924
47.04494094848633,0.002429824322462082,0.0024297069758176804,-0.0024292171001434326
47.04571533203125,0.002429904183372855,0.002429824322462082,-0.002429315820336342
47.08680725097656,0.0024300208315253258,0.002429904183372855,-0.0024294150061905384
47.10757064819336,0.002430098131299019,0.0024300208315253258,-0.0024295123293995857
47.14878845214844,0.002430211752653122,0.002430098131299019,-0.0024296087212860584
47.14448165893555,0.0024302853271365166,0.002430211752653122,-0.0024297023192048073
47.185794830322266,0.0024303989484906197,0.0024302853271365166,-0.0024297968484461308
47.22179412841797,0.002430474851280451,0.0024303989484906197,-0.002429892309010029
47.25319290161133,0.002430588472634554,0.002430474851280451,-0.002429987769573927
47.26905822753906,0.002430660417303443,0.002430588472634554,-0.0024300809018313885
47.30558395385742,0.0024307710118591785,0.002430660417303443,-0.0024301731027662754
47.326568603515625,0.0024308422580361366,0.0024307710118591785,-0.0024302643723785877
47.373390197753906,0.0024309514556080103,0.0024308422580361366,-0.0024303556419909
47.39446258544922,0.0024310224689543247,0.0024309514556080103,-0.0024304462131112814
47.43124771118164,0.002431131200864911,0.0024310224689543247,-0.0024305370170623064
47.43703842163086,0.0024312008172273636,0.002431131200864911,-0.002430626191198826
47.48928451538086,0.0024313083849847317,0.0024312008172273636,-0.0024307160638272762
47.49508285522461,0.0024313766043633223,0.0024313083849847317,-0.0024308040738105774
47.54233932495117,0.002431481145322323,0.0024313766043633223,-0.0024308913853019476
47.52754592895508,0.0024315461050719023,0.002431481145322323,-0.002430975902825594
47.57487487792969,0.00243164855055511,0.0024315461050719023,-0.002431060653179884
47.611629486083984,0.002431712346151471,0.00243164855055511,-0.0024311444722115993
47.63848876953125,0.0024318150244653225,0.002431712346151471,-0.0024312282912433147
47.64426803588867,0.0024318767245858908,0.0024318150244653225,-0.002431310713291168
47.71268844604492,0.0024319756776094437,0.0024318767245858908,-0.0024313924368470907
47.71327590942383,0.0024320355150848627,0.0024319756776094437,-0.0024314718320965767
47.776756286621094,0.0024321340024471283,0.0024320355150848627,-0.002431552391499281
47.7773323059082,0.0024321924429386854,0.0024321340024471283,-0.0024316308554261923
47.825321197509766,0.0024322879035025835,0.0024321924429386854,-0.0024317088536918163
47.83635711669922,0.002432344714179635,0.0024322879035025835,-0.002431785222142935
47.87924575805664,0.0024324385449290276,0.002432344714179635,-0.0024318615905940533
47.89030456542969,0.002432494191452861,0.0024324385449290276,-0.00243193656206131
47.94917297363281,0.0024325898848474026,0.002432494191452861,-0.0024320133961737156
47.95500183105469,0.0024326457642018795,0.0024325898848474026,-0.0024320892989635468
47.98762130737305,0.0024327393621206284,0.0024326457642018795,-0.0024321647360920906
48.00932693481445,0.0024327938444912434,0.0024327393621206284,-0.00243223924189806
48.052650451660156,0.002432885579764843,0.0024327938444912434,-0.0024323132820427418
48.0691032409668,0.0024329377338290215,0.002432885579764843,-0.002432385692372918
48.112552642822266,0.0024330266751348972,0.0024329377338290215,-0.00243245717138052
48.139713287353516,0.0024330762680619955,0.0024330266751348972,-0.002432527020573616
48.172630310058594,0.002433163346722722,0.0024330762680619955,-0.0024325959384441376
48.183815002441406,0.0024332122411578894,0.002433163346722722,-0.002432664157822728
48.22756576538086,0.002433300483971834,0.0024332122411578894,-0.0024327337741851807
48.2548942565918,0.0024333482142537832,0.002433300483971834,-0.002432802226394415
48.29880142211914,0.002433433197438717,0.0024333482142537832,-0.002432869514450431
48.3100471496582,0.0024334797635674477,0.002433433197438717,-0.0024329356383532286
48.35408401489258,0.0024335631169378757,0.0024334797635674477,-0.0024330015294253826
48.370750427246094,0.0024336068890988827,0.0024335631169378757,-0.0024330653250217438
48.40407180786133,0.0024336876813322306,0.0024336068890988827,-0.002433128422126174
48.420780181884766,0.0024337302893400192,0.0024336876813322306,-0.002433190355077386
48.47599411010742,0.0024338129442185163,0.0024337302893400192,-0.002433254150673747
48.470970153808594,0.0024338550865650177,0.0024338129442185163,-0.0024333165492862463
48.5372428894043,0.002433932851999998,0.0024338550865650177,-0.0024333777837455273
48.537628173828125,0.0024339715018868446,0.002433932851999998,-0.0024334359914064407
48.58220291137695,0.0024340483359992504,0.0024339715018868446,-0.0024334946647286415
48.59355926513672,0.0024340865202248096,0.0024340483359992504,-0.0024335524067282677
48.64378356933594,0.0024341619573533535,0.0024340865202248096,-0.0024336103815585375
48.63313293457031,0.002434197813272476,0.0024341619573533535,-0.002433665795251727
48.68897247314453,0.002434271387755871,0.002434197813272476,-0.002433721674606204
48.72249221801758,0.002434308174997568,0.002434271387755871,-0.002433777553960681
48.77864456176758,0.00243438221514225,0.002434308174997568,-0.002433834131807089
48.78453063964844,0.0024344157427549362,0.00243438221514225,-0.002433887915685773
48.8297233581543,0.002434487221762538,0.0024344157427549362,-0.0024339414667338133
48.84119415283203,0.002434520283713937,0.002434487221762538,-0.0024339938536286354
48.869773864746094,0.0024345899000763893,0.002434520283713937,-0.0024340457748621702
48.88124465942383,0.0024346201680600643,0.0024345899000763893,-0.0024340960662811995
48.92665100097656,0.0024346867576241493,0.0024346201680600643,-0.002434145426377654
48.94373321533203,0.002434713765978813,0.0024346867576241493,-0.002434192458167672
48.98368835449219,0.002434779657050967,0.002434713765978813,-0.002434239722788334
49.0120964050293,0.0024348082952201366,0.002434779657050967,-0.0024342876859009266
49.06914138793945,0.0024348734878003597,0.0024348082952201366,-0.0024343356490135193
49.06376266479492,0.0024349000304937363,0.0024348734878003597,-0.002434381516650319
49.098331451416016,0.002434964757412672,0.0024349000304937363,-0.0024344278499484062
49.12691116333008,0.002434990368783474,0.002434964757412672,-0.0024344734847545624
49.184326171875,0.0024350532330572605,0.002434990368783474,-0.002434518886730075
49.190250396728516,0.0024350767489522696,0.0024350532330572605,-0.0024345621932297945
49.22505187988281,0.002435138216242194,0.0024350767489522696,-0.002434605499729514
49.23668670654297,0.002435160567983985,0.002435138216242194,-0.0024346476420760155
49.30017852783203,0.0024352201726287603,0.002435160567983985,-0.002434689784422517
49.31183624267578,0.0024352394975721836,0.0024352201726287603,-0.0024347295984625816
49.36408615112305,0.002435296541079879,0.0024352394975721836,-0.0024347687140107155
49.36427307128906,0.0024353149347007275,0.002435296541079879,-0.0024348064325749874
49.42243957519531,0.0024353705812245607,0.0024353149347007275,-0.0024348446168005466
49.42839813232422,0.002435389207676053,0.0024353705812245607,-0.0024348818697035313
49.49258804321289,0.0024354453198611736,0.002435389207676053,-0.002434920519590378
49.48697280883789,0.0024354627821594477,0.0024354453198611736,-0.002434957306832075
49.53974151611328,0.0024355167988687754,0.0024354627821594477,-0.0024349940940737724
49.53989791870117,0.0024355321656912565,0.0024355167988687754,-0.002435028785839677
49.592811584472656,0.0024355840869247913,0.0024355321656912565,-0.0024350634776055813
49.59877395629883,0.0024355966597795486,0.0024355840869247913,-0.002435095841065049
49.63429641723633,0.0024356450885534286,0.0024355966597795486,-0.002435127040371299
49.66951370239258,0.0024356564972549677,0.0024356450885534286,-0.0024351575411856174
49.71107482910156,0.0024357065558433533,0.0024356564972549677,-0.0024351892061531544
49.71706008911133,0.0024357177317142487,0.0024357065558433533,-0.0024352199397981167
49.78227996826172,0.002435765229165554,0.0024357177317142487,-0.0024352504406124353
49.79416275024414,0.0024357736110687256,0.002435765229165554,-0.0024352786131203175
49.83599090576172,0.0024358194787055254,0.0024357736110687256,-0.002435306552797556
49.83015823364258,0.0024358276277780533,0.0024358194787055254,-0.0024353335611522198
49.87207794189453,0.0024358737282454967,0.0024358276277780533,-0.0024353615008294582
49.913700103759766,0.0024358811788260937,0.0024358737282454967,-0.0024353889748454094
49.9558219909668,0.0024359263479709625,0.0024358811788260937,-0.002435416216030717
49.967803955078125,0.002435932168737054,0.0024359263479709625,-0.002435441827401519
50.01002502441406,0.0024359747767448425,0.002435932168737054,-0.0024354669731110334
50.00410079956055,0.0024359794333577156,0.0024359747767448425,-0.0024354904890060425
50.070377349853516,0.0024360204115509987,0.0024359794333577156,-0.002435514470562339
50.09441375732422,0.0024360227398574352,0.0024360204115509987,-0.002435536589473486
50.11286163330078,0.002436063252389431,0.0024360227398574352,-0.0024355584755539894
50.13695526123047,0.0024360648822039366,0.002436063252389431,-0.0024355798959732056
50.191654205322266,0.0024361044634133577,0.0024360648822039366,-0.0024356015492230654
50.209800720214844,0.002436105627566576,0.0024361044634133577,-0.0024356222711503506
50.234405517578125,0.002436143346130848,0.002436105627566576,-0.002435642294585705
50.252559661865234,0.002436140552163124,0.002436143346130848,-0.0024356599897146225
50.295387268066406,0.0024361719843000174,0.002436140552163124,-0.00243567512370646
50.313575744628906,0.002436166163533926,0.0024361719843000174,-0.0024356883950531483
50.3565788269043,0.0024361994583159685,0.002436166163533926,-0.002435702830553055
50.36262130737305,0.002436193637549877,0.0024361994583159685,-0.002435716800391674
50.41796112060547,0.002436223905533552,0.002436193637549877,-0.0024357300717383623
50.44240188598633,0.0024362169206142426,0.002436223905533552,-0.0024357421789318323
50.49800109863281,0.0024362464901059866,0.0024362169206142426,-0.002435754518955946


==> figs/data/curv_SGD_alpha_0.15_beta_15.0_lr0.01_NN1.csv <==
curvature,Vk_2,Vkm1_2,Vkm1Vk
1.000000045813705e-18,0.015599227510392666,0.0,0.0
7.564566612243652,0.6023192405700684,0.015599227510392666,-0.05527903884649277
11.489299774169922,58.99205780029297,0.6023192405700684,-3.0279927253723145
0.648916482925415,24.832225799560547,58.99205780029297,-0.7241394519805908
11.875968933105469,3481.634521484375,24.832225799560547,22.58823013305664
14.66779899597168,749021.25,3481.634521484375,-337.3896179199219
1341705945088.0,1.3483606035658864e+30,749021.25,-2546180093378560.0
nan,1.0894857705805431e+21,1.3483606035658864e+30,-1.2963886845097568e+20
nan,3.3175337405685275e+20,1.0894857705805431e+21,-1.1957500333756986e+20
11519767085056.0,1.3270502333847962e+17,3.3175337405685275e+20,-6.635159048465416e+18
32.09002685546875,53073925898240.0,1.3270502333847962e+17,-2653897873162240.0
0.7682740688323975,21785870336.0,53073925898240.0,-1074922127360.0
0.1601002961397171,19005440.0,21785870336.0,-632422400.0
0.25,163840.0,19005440.0,1638400.0
12800000.0,163840.0,163840.0,163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0
12800000.0,163840.0,163840.0,-163840.0


==> figs/data/curv_SGD_alpha_0.3_beta_30.0_lr0.001_NN1.csv <==
curvature,Vk_2,Vkm1_2,Vkm1Vk
1.000000045813705e-18,0.0020800894126296043,0.0,0.0
2.2296559810638428,0.008751706220209599,0.0020800894126296043,-0.001672613900154829
12.66727352142334,0.10227783769369125,0.008751706220209599,-0.028808215633034706
6.735191822052002,0.9552531242370605,0.10227783769369125,-0.278541624546051
1.4362518787384033,1.86922025680542,0.9552531242370605,-0.3029648959636688
0.3836568295955658,0.2734982371330261,1.86922025680542,0.05515259876847267
0.7726060748100281,0.09943539649248123,0.2734982371330261,-0.10310859978199005
0.1524570733308792,0.0007810122333467007,0.09943539649248123,-0.00717055331915617
2.4342615604400635,0.00011545723828021437,0.0007810122333467007,0.0002965198364108801
1.3126459121704102,2.195198612753302e-05,0.00011545723828021437,4.7485402319580317e-05
1.4210119247436523,8.448105290881358e-06,2.195198612753302e-05,1.22522051242413e-05
2.895510196685791,6.066493824619101e-06,8.448105290881358e-06,6.8459362410067115e-06
6.94035530090332,5.273993792798137e-06,6.066493824619101e-06,5.605575097433757e-06
14.929750442504883,4.76371360491612e-06,5.273993792798137e-06,5.002674242859939e-06
22.498178482055664,4.34784806202515e-06,4.76371360491612e-06,4.54740620625671e-06
25.212472915649414,3.992045549239265e-06,4.34784806202515e-06,4.163619905739324e-06
25.924131393432617,3.6842288864136208e-06,3.992045549239265e-06,3.832896709354827e-06
26.28569984436035,3.4166423574788496e-06,3.6842288864136208e-06,3.5460138860798907e-06
26.643972396850586,3.1830686566536315e-06,3.4166423574788496e-06,3.2961065699055325e-06
27.047800064086914,2.9783759600832127e-06,3.1830686566536315e-06,3.077536121054436e-06
27.50362777709961,2.7982223400613293e-06,2.9783759600832127e-06,2.8855856726295315e-06
28.00959587097168,2.6390086986793904e-06,2.7982223400613293e-06,2.7163016511622118e-06
28.54731559753418,2.4976400254672626e-06,2.6390086986793904e-06,2.5663468932179967e-06
29.108413696289062,2.3715756469755433e-06,2.4976400254672626e-06,2.432915152894566e-06
29.67903709411621,2.258578206237871e-06,2.3715756469755433e-06,2.313624008820625e-06
30.25763511657715,2.156819391530007e-06,2.258578206237871e-06,2.2064498352847295e-06
30.81385612487793,2.0647808014473412e-06,2.156819391530007e-06,2.109723709509126e-06
31.3536376953125,1.981066816370003e-06,2.0647808014473412e-06,2.0219933958287584e-06
31.852712631225586,1.9046060515393037e-06,1.981066816370003e-06,1.9420301669015316e-06
32.31049728393555,1.8344131831327104e-06,1.9046060515393037e-06,1.8688085674511967e-06
32.72657012939453,1.7696977465675445e-06,1.8344131831327104e-06,1.8014445686276304e-06
33.08150863647461,1.709754087642068e-06,1.7696977465675445e-06,1.7391913615938392e-06
33.380306243896484,1.6540069509574096e-06,1.709754087642068e-06,1.6814112768770428e-06
33.6259765625,1.6019574786696467e-06,1.6540069509574096e-06,1.6275690768452478e-06
33.808719635009766,1.553143533783441e-06,1.6019574786696467e-06,1.5771850030432688e-06
33.931514739990234,1.5072458836584701e-06,1.553143533783441e-06,1.5298703601729358e-06
34.00421142578125,1.4638899301644415e-06,1.5072458836584701e-06,1.4852786307528731e-06
34.01930236816406,1.4228235158952884e-06,1.4638899301644415e-06,1.4430975170398597e-06
33.98661804199219,1.3838470067639719e-06,1.4228235158952884e-06,1.4031022601557197e-06
33.91777038574219,1.3467265489452984e-06,1.3838470067639719e-06,1.3650764003614313e-06
33.805267333984375,1.3113035493006464e-06,1.3467265489452984e-06,1.3288242826092755e-06
33.655094146728516,1.2774016795447096e-06,1.3113035493006464e-06,1.2941785598741262e-06
33.481903076171875,1.2449163477867842e-06,1.2774016795447096e-06,1.2609998520929366e-06
33.283538818359375,1.213710788761091e-06,1.2449163477867842e-06,1.2291673101572087e-06
33.0534782409668,1.183700078399852e-06,1.213710788761091e-06,1.1985703167738393e-06
32.81306457519531,1.1547924714250257e-06,1.183700078399852e-06,1.1691211057041073e-06
32.5509147644043,1.12689826892165e-06,1.1547924714250257e-06,1.1407287274778355e-06
32.28215026855469,1.0999542610079516e-06,1.12689826892165e-06,1.1133173529742635e-06
31.999526977539062,1.0739104254753329e-06,1.0999542610079516e-06,1.0868302524613682e-06
31.70984649658203,1.0487249255675124e-06,1.0739104254753329e-06,1.0612217238303856e-06
31.412254333496094,1.0243093129247427e-06,1.0487249255675124e-06,1.0364263971496257e-06
31.113767623901367,1.0006432376030716e-06,1.0243093129247427e-06,1.0123904985448462e-06
30.810760498046875,9.776867955224589e-07,1.0006432376030716e-06,9.890836736303754e-07
30.50666046142578,9.554141797707416e-07,9.776867955224589e-07,9.664731805969495e-07
30.197742462158203,9.337782103102654e-07,9.554141797707416e-07,9.445224122828222e-07
29.893978118896484,9.127501243710867e-07,9.337782103102654e-07,9.231937383447075e-07
29.585546493530273,8.923208270061878e-07,9.127501243710867e-07,9.024680593938683e-07
29.278564453125,8.724375106794469e-07,8.923208270061878e-07,8.823143957670254e-07
28.977275848388672,8.530946615792345e-07,8.724375106794469e-07,8.627039846942353e-07
28.67251968383789,8.342636874658638e-07,8.530946615792345e-07,8.436193184024887e-07
28.372554779052734,8.159381650330033e-07,8.342636874658638e-07,8.250433438661275e-07
28.07318115234375,7.980934810802864e-07,8.159381650330033e-07,8.069602586147084e-07
27.779870986938477,7.807140605109453e-07,7.980934810802864e-07,7.893501674516301e-07
27.48624610900879,7.637820544914575e-07,7.807140605109453e-07,7.721962447249098e-07
27.19829750061035,7.472743277503469e-07,7.637820544914575e-07,7.554780836471764e-07
26.91012954711914,7.311940635190695e-07,7.472743277503469e-07,7.391856797767105e-07
26.628171920776367,7.155083494581049e-07,7.311940635190695e-07,7.233041969811893e-07
26.34909439086914,7.002338975325983e-07,7.155083494581049e-07,7.078256771819724e-07
26.072614669799805,6.853069294265879e-07,7.002338975325983e-07,6.927261892997194e-07
25.799707412719727,6.707706461384078e-07,6.853069294265879e-07,6.779960131098051e-07
25.528289794921875,6.565834382854518e-07,6.707706461384078e-07,6.636354328293237e-07
25.262805938720703,6.427441121559241e-07,6.565834382854518e-07,6.496234163932968e-07
24.998111724853516,6.292392527029733e-07,6.427441121559241e-07,6.359524036270159e-07
24.73845100402832,6.160611292216345e-07,6.292392527029733e-07,6.226120490282483e-07
24.482431411743164,6.032054216120741e-07,6.160611292216345e-07,6.095962135077571e-07
24.22768211364746,5.906508704356384e-07,6.032054216120741e-07,5.968920504528796e-07
23.977848052978516,5.784013410448097e-07,5.906508704356384e-07,5.844910333507869e-07
23.731922149658203,5.664376203640131e-07,5.784013410448097e-07,5.723853746530949e-07
23.488683700561523,5.547602768274373e-07,5.664376203640131e-07,5.605658088825294e-07
23.24726104736328,5.433536216514767e-07,5.547602768274373e-07,5.490246621775441e-07
23.009159088134766,5.322201559465611e-07,5.433536216514767e-07,5.377554543883889e-07
22.773530960083008,5.213458962316508e-07,5.322201559465611e-07,5.2675238748634e-07
22.54171371459961,5.107284550831537e-07,5.213458962316508e-07,5.160073328625003e-07
22.314111709594727,5.003536216463544e-07,5.107284550831537e-07,5.055119913777162e-07
22.0870418548584,4.902221917291172e-07,5.003536216463544e-07,4.952595986651431e-07
21.86610984802246,4.803282536158804e-07,4.902221917291172e-07,4.852477104577702e-07
21.644290924072266,4.706589606939815e-07,4.803282536158804e-07,4.754667202178098e-07
21.427682876586914,4.612074633314478e-07,4.706589606939815e-07,4.6590702140747453e-07
21.21358299255371,4.519858407547872e-07,4.612074633314478e-07,4.565712004023226e-07
21.000499725341797,4.429637954217469e-07,4.519858407547872e-07,4.474499064599513e-07
20.791458129882812,4.3415221284703875e-07,4.429637954217469e-07,4.3853373199453927e-07
20.585294723510742,4.255368537542381e-07,4.3415221284703875e-07,4.298208580166829e-07
20.38194465637207,4.1712388565429137e-07,4.255368537542381e-07,4.213073339087714e-07
20.180204391479492,4.088958007741894e-07,4.1712388565429137e-07,4.129873332203715e-07
19.981903076171875,4.008537928257283e-07,4.088958007741894e-07,4.048528694511333e-07
19.78521156311035,3.9298993215197697e-07,4.008537928257283e-07,3.9690044673079683e-07
19.59123992919922,3.85311125228327e-07,3.9298993215197697e-07,3.8912966715543007e-07
19.400602340698242,3.7779537365167926e-07,3.85311125228327e-07,3.8153288528519624e-07
19.211767196655273,3.7045569456495286e-07,3.7779537365167926e-07,3.7410569575513364e-07
19.025209426879883,3.6327537600300275e-07,3.7045569456495286e-07,3.66846165889001e-07
18.84098243713379,3.562538495316403e-07,3.6327537600300275e-07,3.597457123305503e-07
18.659025192260742,3.493862266168435e-07,3.562538495316403e-07,3.5280157817396685e-07
18.47965431213379,3.4267205251126143e-07,3.493862266168435e-07,3.46011148621983e-07
18.301410675048828,3.3610302807574044e-07,3.4267205251126143e-07,3.393699330445088e-07
18.126609802246094,3.296852923995175e-07,3.3610302807574044e-07,3.3287702194684243e-07
17.95403480529785,3.2340096822736086e-07,3.296852923995175e-07,3.2652638992658467e-07
17.782432556152344,3.1725744520372245e-07,3.2340096822736086e-07,3.2031283581090975e-07
17.61370277404785,3.112477315880824e-07,3.1725744520372245e-07,3.1423661539520253e-07
17.44729232788086,3.0536835993189015e-07,3.112477315880824e-07,3.082924706632184e-07
17.282575607299805,2.996212344896776e-07,3.0536835993189015e-07,3.024796058070933e-07
17.12017250061035,2.9398330525509664e-07,2.996212344896776e-07,2.967873911075003e-07
16.959135055541992,2.8848694455518853e-07,2.9398330525509664e-07,2.912206582550425e-07
16.800676345825195,2.8309708000051614e-07,2.8848694455518853e-07,2.857778440557013e-07
16.644359588623047,2.7782994038716424e-07,2.8309708000051614e-07,2.8044971145391173e-07
16.489023208618164,2.726683874243463e-07,2.7782994038716424e-07,2.752356351720664e-07
16.335529327392578,2.6762313609651756e-07,2.726683874243463e-07,2.701325456655468e-07
16.185104370117188,2.626797765969968e-07,2.6762313609651756e-07,2.651385671015305e-07
16.035978317260742,2.578469491254509e-07,2.626797765969968e-07,2.6025080046565563e-07
15.888310432434082,2.531199925215333e-07,2.578469491254509e-07,2.554712068558729e-07
15.742383003234863,2.4848466750881926e-07,2.531199925215333e-07,2.507902934212325e-07
15.598760604858398,2.439575723656162e-07,2.4848466750881926e-07,2.462094244037871e-07
15.456836700439453,2.3951815819600597e-07,2.439575723656162e-07,2.4172641133191064e-07
15.315509796142578,2.3517151248597656e-07,2.3951815819600597e-07,2.3733360876576626e-07
15.17673110961914,2.3092233902843873e-07,2.3517151248597656e-07,2.3303597629364958e-07
15.040032386779785,2.267587007054317e-07,2.3092233902843873e-07,2.2882983330418938e-07
14.90459156036377,2.2268667976277357e-07,2.267587007054317e-07,2.2471226657216903e-07
14.770618438720703,2.186920369240397e-07,2.2268667976277357e-07,2.206791407388664e-07
14.638193130493164,2.147882867120643e-07,2.186920369240397e-07,2.1673018579804193e-07
14.5073881149292,2.1096077773563593e-07,2.147882867120643e-07,2.128647622612334e-07
14.378277778625488,2.0721373061860504e-07,2.1096077773563593e-07,2.0907771158817923e-07
14.25016975402832,2.0353769514258602e-07,2.0721373061860504e-07,2.053663337164835e-07
14.124324798583984,1.9994732269879023e-07,2.0353769514258602e-07,2.0173339976281568e-07
14.000067710876465,1.9643363202703767e-07,1.9994732269879023e-07,1.9818159557871695e-07
13.876420974731445,1.9298191489269811e-07,1.9643363202703767e-07,1.946990266787907e-07
13.75483226776123,1.896040799920229e-07,1.9298191489269811e-07,1.9128447092953138e-07
13.634657859802246,1.862975125277444e-07,1.896040799920229e-07,1.879424758044479e-07
13.515640258789062,1.830567413207973e-07,1.862975125277444e-07,1.8466897699909168e-07
13.398059844970703,1.798830027155418e-07,1.830567413207973e-07,1.8146189972867433e-07
13.282082557678223,1.767772062066797e-07,1.798830027155418e-07,1.7832232401815418e-07
13.167649269104004,1.7373440641677007e-07,1.767772062066797e-07,1.7524820350445225e-07
13.05380916595459,1.7074339098144264e-07,1.7373440641677007e-07,1.7223140957867145e-07
12.941896438598633,1.6782354350652895e-07,1.7074339098144264e-07,1.6927619128637161e-07
12.831154823303223,1.6495438615038438e-07,1.6782354350652895e-07,1.6638182387396228e-07
12.721268653869629,1.621480265612263e-07,1.6495438615038438e-07,1.6354421461528545e-07
12.613303184509277,1.5939610875648214e-07,1.621480265612263e-07,1.6076523934316356e-07
12.506199836730957,1.5670063646666677e-07,1.5939610875648214e-07,1.5804168640443095e-07
12.40079116821289,1.5405933595502574e-07,1.5670063646666677e-07,1.5537347053395933e-07
12.29596996307373,1.514680292302728e-07,1.5405933595502574e-07,1.5275728060260008e-07
12.192801475524902,1.4892850686010206e-07,1.514680292302728e-07,1.501920223745401e-07
12.090482711791992,1.4643941881331557e-07,1.4892850686010206e-07,1.4767783795832656e-07
11.989709854125977,1.4400646364265413e-07,1.4643941881331557e-07,1.4521697266900446e-07
11.889719009399414,1.4161452099870075e-07,1.4400646364265413e-07,1.4280460902682535e-07
11.791548728942871,1.3927180475548084e-07,1.4161452099870075e-07,1.404374501134953e-07
11.693536758422852,1.3697199108264613e-07,1.3927180475548084e-07,1.381162633151689e-07
11.597516059875488,1.3472410387294076e-07,1.3697199108264613e-07,1.3584258340415545e-07
11.502151489257812,1.325156802067795e-07,1.3472410387294076e-07,1.3361452033677779e-07
11.407809257507324,1.3034895118835266e-07,1.325156802067795e-07,1.3142704347046674e-07
11.314512252807617,1.282255936985166e-07,1.3034895118835266e-07,1.29282113903173e-07
11.222616195678711,1.2614756883522205e-07,1.282255936985166e-07,1.2718155062430014e-07
11.131476402282715,1.2410697536324733e-07,1.2614756883522205e-07,1.251223267217938e-07
11.041677474975586,1.2210401223455847e-07,1.2410697536324733e-07,1.2310066210829973e-07
10.952659606933594,1.201448753818113e-07,1.2210401223455847e-07,1.2111972580441943e-07
10.864696502685547,1.1821776979559218e-07,1.201448753818113e-07,1.1917668985006458e-07
10.777569770812988,1.1632849350462493e-07,1.1821776979559218e-07,1.1726859128202705e-07
10.691801071166992,1.1448193504293158e-07,1.1632849350462493e-07,1.1540079469796183e-07
10.606675148010254,1.1266463673109683e-07,1.1448193504293158e-07,1.13568930260044e-07
10.52254581451416,1.1088051365959473e-07,1.1266463673109683e-07,1.117683154916449e-07
10.439552307128906,1.0914066450595783e-07,1.1088051365959473e-07,1.1000643951319944e-07
10.35723876953125,1.074233111353351e-07,1.0914066450595783e-07,1.0827788798906113e-07
10.276062965393066,1.0574452602440942e-07,1.074233111353351e-07,1.0657992532969729e-07
10.195833206176758,1.0409682715817326e-07,1.0574452602440942e-07,1.0491676505353098e-07
10.116118431091309,1.0247618575931483e-07,1.0409682715817326e-07,1.0328264465897519e-07
10.037603378295898,1.0088878354963526e-07,1.0247618575931483e-07,1.016787223306892e-07
9.959927558898926,9.933408762208273e-08,1.0088878354963526e-07,1.001077478690604e-07
9.88332462310791,9.780643495105323e-08,9.933408762208273e-08,9.856665883489768e-08
9.807005882263184,9.63010435839351e-08,9.780643495105323e-08,9.705018300110169e-08
9.73213005065918,9.483549234801103e-08,9.63010435839351e-08,9.556482183370463e-08
9.657506942749023,9.338607753761607e-08,9.483549234801103e-08,9.410736367954087e-08
9.58454704284668,9.197582073738886e-08,9.338607753761607e-08,9.26776593246359e-08
9.511903762817383,9.058881289547571e-08,9.197582073738886e-08,9.12790625307025e-08
9.439974784851074,8.921886518464817e-08,9.058881289547571e-08,8.990063804503734e-08
9.368775367736816,8.78818511296231e-08,8.921886518464817e-08,8.854722466367093e-08
9.298860549926758,8.656957106722984e-08,8.78818511296231e-08,8.722266642280374e-08
9.229018211364746,8.527583617023993e-08,8.656957106722984e-08,8.591968025939423e-08
9.16044807434082,8.401039508498798e-08,8.527583617023993e-08,8.464017753340158e-08
9.09249496459961,8.276803242779351e-08,8.401039508498798e-08,8.338633250559724e-08
9.025348663330078,8.154719921549258e-08,8.276803242779351e-08,8.215479851969576e-08
8.958683013916016,8.034810150547855e-08,8.154719921549258e-08,8.094487213838875e-08
8.893017768859863,7.917398647805385e-08,8.034810150547855e-08,7.97583297185156e-08
8.82810115814209,7.801953927355498e-08,7.917398647805385e-08,7.859410544597267e-08
8.76364803314209,7.688393566240848e-08,7.801953927355498e-08,7.744912267071413e-08
8.699974060058594,7.577183680496091e-08,7.688393566240848e-08,7.63253211744086e-08
8.637153625488281,7.467674834060745e-08,7.577183680496091e-08,7.52217914623543e-08
8.575040817260742,7.360812759316104e-08,7.467674834060745e-08,7.413999725258691e-08
8.51344108581543,7.255438561060146e-08,7.360812759316104e-08,7.307883720386599e-08
8.452492713928223,7.151824377160665e-08,7.255438561060146e-08,7.203394147836661e-08
8.392297744750977,7.050121553220379e-08,7.151824377160665e-08,7.100741328258664e-08
8.332843780517578,6.950585884624161e-08,7.050121553220379e-08,7.000127055789562e-08
8.273822784423828,6.852327061324104e-08,6.950585884624161e-08,6.901233007283736e-08
8.215583801269531,6.756151549325295e-08,6.852327061324104e-08,6.804020813433453e-08
8.158011436462402,6.661699103460705e-08,6.756151549325295e-08,6.708711453029537e-08
8.100748062133789,6.568507160409354e-08,6.661699103460705e-08,6.614891390199773e-08
8.04458999633789,6.477704062035627e-08,6.568507160409354e-08,6.522900264371856e-08
7.988793849945068,6.387977435906578e-08,6.477704062035627e-08,6.432638599562779e-08
7.933575630187988,6.299976007539954e-08,6.387977435906578e-08,6.343778125028621e-08
7.878854751586914,6.21332532091401e-08,6.299976007539954e-08,6.256455264974647e-08
7.8249688148498535,6.128451701670201e-08,6.21332532091401e-08,6.17069844111029e-08
7.771385192871094,6.044891875944813e-08,6.128451701670201e-08,6.086483494982531e-08
7.718731880187988,5.96304730038355e-08,6.044891875944813e-08,6.003786978681092e-08
7.666347026824951,5.8823406590136074e-08,5.96304730038355e-08,5.92251367947938e-08
7.614679336547852,5.803340030752224e-08,5.8823406590136074e-08,5.8426639526487634e-08
7.56334924697876,5.7253636498444394e-08,5.803340030752224e-08,5.764177046785335e-08
7.512792110443115,5.648937317914715e-08,5.7253636498444394e-08,5.6869804865300466e-08
7.462674140930176,5.573878425479961e-08,5.648937317914715e-08,5.611240183611699e-08
7.413140773773193,5.49999548127289e-08,5.573878425479961e-08,5.536772818004465e-08
7.364236354827881,5.427551741377101e-08,5.49999548127289e-08,5.463613561573766e-08
7.3155694007873535,5.356071497431003e-08,5.427551741377101e-08,5.391652990738294e-08
7.267667293548584,5.286121762537732e-08,5.356071497431003e-08,5.320941909303656e-08
7.220224857330322,5.217313159278092e-08,5.286121762537732e-08,5.2515652271267754e-08
7.173127174377441,5.1493966424231985e-08,5.217313159278092e-08,5.1832049763334e-08
7.126646518707275,5.082878828943649e-08,5.1493966424231985e-08,5.115990830972805e-08
7.080629825592041,5.0173255772278935e-08,5.082878828943649e-08,5.04995831818178e-08
7.035160064697266,4.953058052592496e-08,5.0173255772278935e-08,4.9850509498128304e-08
6.990047931671143,4.889774984917494e-08,4.953058052592496e-08,4.921277252378786e-08
6.945678234100342,4.827775512694643e-08,4.889774984917494e-08,4.8586400680505903e-08
6.901446342468262,4.7665327684853764e-08,4.827775512694643e-08,4.797019670377267e-08
6.857873916625977,4.70655194817482e-08,4.7665327684853764e-08,4.7364103750169306e-08
6.814657211303711,4.6473370929334124e-08,4.70655194817482e-08,4.676814668869156e-08
6.771986484527588,4.589238500329884e-08,4.6473370929334124e-08,4.618161142388999e-08
6.72982931137085,4.532229880283012e-08,4.589238500329884e-08,4.560610378234742e-08
6.6879119873046875,4.4759950412753824e-08,4.532229880283012e-08,4.503989359250227e-08
6.6465325355529785,4.420731514187537e-08,4.4759950412753824e-08,4.4482426631020644e-08
6.605823993682861,4.366543748801632e-08,4.420731514187537e-08,4.393521635392972e-08
6.565061092376709,4.3129425364440976e-08,4.366543748801632e-08,4.3396266136142e-08
6.525052070617676,4.2604440864124626e-08,4.3129425364440976e-08,4.2865799798619264e-08
6.485268592834473,4.208590098642162e-08,4.2604440864124626e-08,4.234405537317798e-08
6.446304798126221,4.158201249992999e-08,4.208590098642162e-08,4.183287316550377e-08
6.407269477844238,4.10793568050849e-08,4.158201249992999e-08,4.132960285119225e-08
6.368885040283203,4.0588922445294884e-08,4.10793568050849e-08,4.083308269287045e-08
6.3308515548706055,4.0104744414293236e-08,4.0588922445294884e-08,4.034579603739985e-08
6.2932586669921875,3.963015160479699e-08,4.0104744414293236e-08,3.98664283807193e-08
6.255906105041504,3.916041890761335e-08,3.963015160479699e-08,3.939427983823407e-08
6.219204425811768,3.8701998050783004e-08,3.916041890761335e-08,3.8930231482936506e-08
6.182363510131836,3.8244834854594956e-08,3.8701998050783004e-08,3.847243590371363e-08
6.146359443664551,3.7800685248612353e-08,3.8244834854594956e-08,3.8021809700694575e-08
6.110796928405762,3.7363726335115643e-08,3.7800685248612353e-08,3.758128030995067e-08
6.075133323669434,3.6928749835851704e-08,3.7363726335115643e-08,3.7145312603570346e-08
6.0402421951293945,3.650590940651455e-08,3.6928749835851704e-08,3.671642900826555e-08
6.005588531494141,3.60883625205588e-08,3.650590940651455e-08,3.629624245604646e-08
5.97128438949585,3.5676631426895256e-08,3.60883625205588e-08,3.5881623006162044e-08
5.937263488769531,3.5271011000759245e-08,3.5676631426895256e-08,3.547296145711698e-08
5.903794288635254,3.4874595655765006e-08,3.5271011000759245e-08,3.507195955876341e-08
5.870737075805664,3.4484166633319546e-08,3.4874595655765006e-08,3.467856402039615e-08
5.837646961212158,3.409724769198874e-08,3.4484166633319546e-08,3.428988293308066e-08
5.80513334274292,3.3717650893549944e-08,3.409724769198874e-08,3.390665170854845e-08
5.772869110107422,3.3344129235501896e-08,3.3717650893549944e-08,3.353009958573239e-08
5.741095542907715,3.29775033947044e-08,3.3344129235501896e-08,3.316004892894853e-08
5.709442615509033,3.261464343040643e-08,3.29775033947044e-08,3.279531313182815e-08
5.677910804748535,3.2255506710043846e-08,3.261464343040643e-08,3.2434318342211554e-08
5.647222995758057,3.190766761917985e-08,3.2255506710043846e-08,3.208085885830769e-08
5.616438388824463,3.156040406793181e-08,3.190766761917985e-08,3.1733307537251676e-08
5.586122512817383,3.1220945828636104e-08,3.156040406793181e-08,3.138995907647768e-08
5.556092739105225,3.088585032173796e-08,3.1220945828636104e-08,3.105269286152179e-08
5.526576995849609,3.055813380115069e-08,3.088585032173796e-08,3.0721309940417996e-08
5.496930122375488,3.023105321631192e-08,3.055813380115069e-08,3.0393909611348136e-08
5.467930316925049,2.9913024945926736e-08,3.023105321631192e-08,3.007137294730455e-08
5.43914794921875,2.9598517414797243e-08,2.9913024945926736e-08,2.975511748104509e-08
5.410600185394287,2.928847742111884e-08,2.9598517414797243e-08,2.944285348860376e-08
5.38219690322876,2.8981629540680842e-08,2.928847742111884e-08,2.9134415768794497e-08
5.354381561279297,2.8682897834642063e-08,2.8981629540680842e-08,2.8831642850946082e-08
5.3267083168029785,2.8386621053755334e-08,2.8682897834642063e-08,2.8534151041981204e-08
5.299318790435791,2.8095797688365565e-08,2.8386621053755334e-08,2.8240604521556634e-08
5.272167205810547,2.7808681579699623e-08,2.8095797688365565e-08,2.7951639225420877e-08
5.245411396026611,2.7526168011604568e-08,2.7808681579699623e-08,2.766685014421455e-08
5.218837261199951,2.7248212575159414e-08,2.7526168011604568e-08,2.7386619194658124e-08
5.192604064941406,2.6975301992138156e-08,2.7248212575159414e-08,2.7111189737638597e-08
5.166409969329834,2.6703597555410852e-08,2.6975301992138156e-08,2.6838886668656414e-08
5.140728950500488,2.6438591760324925e-08,2.6703597555410852e-08,2.6570548428139773e-08
5.1150312423706055,2.6174744149898288e-08,2.6438591760324925e-08,2.630612350174033e-08
5.089659214019775,2.5915348089711188e-08,2.6174744149898288e-08,2.6044517653645016e-08
5.06450891494751,2.5660366276269997e-08,2.5915348089711188e-08,2.578732605229561e-08
5.039888858795166,2.5411035053934938e-08,2.5660366276269997e-08,2.553518996251114e-08
5.015431880950928,2.5164835548707742e-08,2.5411035053934938e-08,2.528743259233579e-08
4.990922451019287,2.4919792451782996e-08,2.5164835548707742e-08,2.504180507401088e-08
4.966954231262207,2.4680625543282986e-08,2.4919792451782996e-08,2.4799719611223736e-08
4.943204402923584,2.4445167667863643e-08,2.4680625543282986e-08,2.4562412548334578e-08
4.919729709625244,2.4213282046048334e-08,2.4445167667863643e-08,2.4328752346036708e-08
4.896243572235107,2.398248355461874e-08,2.4213282046048334e-08,2.4097413842127935e-08
4.872954845428467,2.3754672895393014e-08,2.398248355461874e-08,2.3868118148584472e-08
4.850366592407227,2.3535164928034646e-08,2.3754672895393014e-08,2.36444712697903e-08
4.827478408813477,2.3313573294103662e-08,2.3535164928034646e-08,2.3423915251896688e-08
4.805343151092529,2.3100184876057028e-08,2.3313573294103662e-08,2.3206442989476272e-08
4.782965183258057,2.288520661863913e-08,2.3100184876057028e-08,2.2992260539922427e-08
4.760843276977539,2.2674246480391957e-08,2.288520661863913e-08,2.277929311844673e-08
4.739086627960205,2.24674394644353e-08,2.2674246480391957e-08,2.2570418423129013e-08
4.717545986175537,2.226334672172925e-08,2.24674394644353e-08,2.2364979201938695e-08
4.696115493774414,2.2061414028939907e-08,2.226334672172925e-08,2.2161971813261516e-08
4.6749677658081055,2.1863010957190454e-08,2.2061414028939907e-08,2.1961813700954735e-08
4.653810977935791,2.1665840677087544e-08,2.1863010957190454e-08,2.1764021695958036e-08
4.633261203765869,2.147469757574072e-08,2.1665840677087544e-08,2.1569881880623143e-08
4.612825870513916,2.12853805692248e-08,2.147469757574072e-08,2.1379660708475967e-08
4.59225606918335,2.1096269620102248e-08,2.12853805692248e-08,2.1190437848872534e-08
4.572000503540039,2.0910503550908288e-08,2.1096269620102248e-08,2.1003007333320056e-08
4.552121162414551,2.072887461679329e-08,2.0910503550908288e-08,2.0819321377985034e-08
4.532386779785156,2.0549355994603502e-08,2.072887461679329e-08,2.063875470526e-08
4.512929916381836,2.0373121856209764e-08,2.0549355994603502e-08,2.046088809493085e-08
4.493610382080078,2.0199237837914552e-08,2.0373121856209764e-08,2.0285828128407957e-08
4.474137306213379,2.0024449653988086e-08,2.0199237837914552e-08,2.0111491139118698e-08
4.455289363861084,1.9856125632600197e-08,2.0024449653988086e-08,1.9939946582780976e-08
4.436526298522949,1.9689164076908128e-08,1.9856125632600197e-08,1.9772306458776256e-08
4.417682647705078,1.9522126137871965e-08,1.9689164076908128e-08,1.96053093759474e-08
4.399399757385254,1.936066418295468e-08,1.9522126137871965e-08,1.944107452800381e-08
4.3810133934021,1.9199344336584545e-08,1.936066418295468e-08,1.9279678298289582e-08
4.3629374504089355,1.9041239696093726e-08,1.9199344336584545e-08,1.9119971383929624e-08
4.344886302947998,1.888360223745167e-08,1.9041239696093726e-08,1.8962110104325802e-08
4.327136516571045,1.8729897632852044e-08,1.888360223745167e-08,1.880643907270496e-08
4.309493541717529,1.8577475557890466e-08,1.8729897632852044e-08,1.86533775092812e-08
4.291965007781982,1.8426394632342635e-08,1.8577475557890466e-08,1.8501634002632272e-08
4.274852752685547,1.827962492484403e-08,1.8426394632342635e-08,1.835272023242851e-08
4.2577595710754395,1.8133796686470305e-08,1.827962492484403e-08,1.8206419483135505e-08
4.2408061027526855,1.7989675527019244e-08,1.8133796686470305e-08,1.8061447448758372e-08
4.223881244659424,1.7846179645175653e-08,1.7989675527019244e-08,1.7917644257181564e-08
4.207300186157227,1.7706405230910605e-08,1.7846179645175653e-08,1.7776013550019343e-08
4.19087553024292,1.756833611921138e-08,1.7706405230910605e-08,1.7637097116107725e-08
4.17446756362915,1.7431162291359215e-08,1.756833611921138e-08,1.749947209361835e-08
4.158324241638184,1.7296574839065215e-08,1.7431162291359215e-08,1.7363596782615787e-08
4.142230987548828,1.716286313069304e-08,1.7296574839065215e-08,1.722944986681796e-08
4.12653923034668,1.703301322208972e-08,1.716286313069304e-08,1.709767794011441e-08
4.110584735870361,1.6901587684969854e-08,1.703301322208972e-08,1.6967035776360717e-08
4.095101356506348,1.6774382771700402e-08,1.6901587684969854e-08,1.6837731209307094e-08
4.079638481140137,1.6647675238345983e-08,1.6774382771700402e-08,1.6710782091422516e-08
4.064432144165039,1.6523920010058646e-08,1.6647675238345983e-08,1.6585552486958477e-08
4.049195766448975,1.6400210967049134e-08,1.6523920010058646e-08,1.6461820351310053e-08
4.034238338470459,1.6279329884127947e-08,1.6400210967049134e-08,1.6339528841058382e-08
4.019420146942139,1.615986988667828e-08,1.6279329884127947e-08,1.6219361853586634e-08
4.004612922668457,1.6040969441633024e-08,1.615986988667828e-08,1.610018429687443e-08
3.990018606185913,1.5924179308512976e-08,1.6040969441633024e-08,1.5982344336862297e-08
3.975454807281494,1.5808197417754855e-08,1.5924179308512976e-08,1.5865957436744793e-08
3.961430311203003,1.569666530087943e-08,1.5808197417754855e-08,1.5752213755604316e-08
3.947176694869995,1.558429829628949e-08,1.569666530087943e-08,1.564024998401692e-08
3.933228015899658,1.5474048709052113e-08,1.558429829628949e-08,1.5528954122601135e-08
3.9193215370178223,1.5364683747520758e-08,1.5474048709052113e-08,1.5419152177287287e-08
3.9055051803588867,1.5256762964099835e-08,1.5364683747520758e-08,1.531050486391905e-08
3.891629695892334,1.5148360787975435e-08,1.5256762964099835e-08,1.5202347825038487e-08
3.8781800270080566,1.504364455229279e-08,1.5148360787975435e-08,1.509580016545442e-08
3.8647196292877197,1.493953405429238e-08,1.504364455229279e-08,1.4991382357720795e-08
3.851466655731201,1.483735267981956e-08,1.493953405429238e-08,1.488823642148418e-08
3.8382599353790283,1.473549637864835e-08,1.483735267981956e-08,1.4786226465446362e-08
3.825333833694458,1.4636428069536578e-08,1.473549637864835e-08,1.468576815710776e-08
3.8123252391815186,1.4537243409051825e-08,1.4636428069536578e-08,1.458663412279293e-08
3.7995941638946533,1.4440121098857617e-08,1.4537243409051825e-08,1.4488490407416066e-08
3.7867045402526855,1.4342290022284487e-08,1.4440121098857617e-08,1.4391012825853977e-08
3.774097442626953,1.4246872126477683e-08,1.4342290022284487e-08,1.4294394112823738e-08
3.761554479598999,1.415245876046356e-08,1.4246872126477683e-08,1.4199475373288806e-08
3.7493972778320312,1.4061063424719578e-08,1.415245876046356e-08,1.410657812783711e-08
3.737189531326294,1.3969700063398705e-08,1.4061063424719578e-08,1.4015196114769424e-08
3.725072145462036,1.3879120963622427e-08,1.3969700063398705e-08,1.3924230657380576e-08
3.7126803398132324,1.3787079922167322e-08,1.3879120963622427e-08,1.3832912593159108e-08
3.700995445251465,1.370021429636381e-08,1.3787079922167322e-08,1.3743474802652145e-08
3.6890177726745605,1.3611645144351314e-08,1.370021429636381e-08,1.3655755637387301e-08
3.677374839782715,1.3525920827817117e-08,1.3611645144351314e-08,1.3568611123560004e-08
3.6658077239990234,1.3440903501305002e-08,1.3525920827817117e-08,1.3483242966572107e-08
3.6542656421661377,1.3356444839018877e-08,1.3440903501305002e-08,1.3398503639905357e-08
3.642948627471924,1.3273739440933241e-08,1.3356444839018877e-08,1.3314927826968415e-08
3.6315197944641113,1.3190499359438945e-08,1.3273739440933241e-08,1.3231956863535288e-08
3.6204419136047363,1.3110263097360075e-08,1.3190499359438945e-08,1.3150218691748705e-08
3.6092302799224854,1.3029145762288863e-08,1.3110263097360075e-08,1.3069541893173664e-08
3.5981714725494385,1.2949309180498858e-08,1.3029145762288863e-08,1.2989071151991993e-08
3.587430477142334,1.2872217070025727e-08,1.2949309180498858e-08,1.2910606805860425e-08
3.5766923427581787,1.2795215553751405e-08,1.2872217070025727e-08,1.2833561768843538e-08
3.5655875205993652,1.2715875463698012e-08,1.2795215553751405e-08,1.2755386968876792e-08
3.5552821159362793,1.2642444424670884e-08,1.2715875463698012e-08,1.2679011618388358e-08
3.544699192047119,1.2567292095866378e-08,1.2642444424670884e-08,1.2604717269937282e-08
3.534142255783081,1.2492479051218197e-08,1.2567292095866378e-08,1.2529737247746198e-08
3.5238685607910156,1.2419932637897091e-08,1.2492479051218197e-08,1.2456061071475233e-08
3.5135960578918457,1.2347659783529252e-08,1.2419932637897091e-08,1.238365054945234e-08
3.5033881664276123,1.2276005989519945e-08,1.2347659783529252e-08,1.2311688557531397e-08
3.4933011531829834,1.2205374488871712e-08,1.2276005989519945e-08,1.2240548130648676e-08
3.4832940101623535,1.2135503268950742e-08,1.2205374488871712e-08,1.2170299434899334e-08
3.473463535308838,1.2067069121712848e-08,1.2135503268950742e-08,1.2101150304033581e-08
3.4635069370269775,1.1998055882145309e-08,1.2067069121712848e-08,1.2032423057917185e-08
3.453925609588623,1.1931753363114694e-08,1.1998055882145309e-08,1.1964768731331787e-08
3.444247007369995,1.1864933924243815e-08,1.1931753363114694e-08,1.189820864055946e-08
3.434652090072632,1.1798960919406909e-08,1.1864933924243815e-08,1.1831811974616357e-08
3.425192356109619,1.1733922278267528e-08,1.1798960919406909e-08,1.1766312368877152e-08
3.415848731994629,1.167000096558013e-08,1.1733922278267528e-08,1.1701833280142182e-08
3.406550407409668,1.1606573480094085e-08,1.167000096558013e-08,1.163815888105546e-08
3.3971657752990723,1.1542620192983577e-08,1.1606573480094085e-08,1.1574471159292443e-08
3.3881003856658936,1.1481191108941857e-08,1.1542620192983577e-08,1.151177908553791e-08
3.3789055347442627,1.1418899603654609e-08,1.1481191108941857e-08,1.1449920123141055e-08
3.369852066040039,1.1357768947561908e-08,1.1418899603654609e-08,1.138821126289713e-08
3.3609137535095215,1.129757709605883e-08,1.1357768947561908e-08,1.132755222954529e-08
3.3520212173461914,1.1238000752200605e-08,1.129757709605883e-08,1.126766235870491e-08
3.343439817428589,1.1180366854546264e-08,1.1238000752200605e-08,1.1209067452000454e-08
3.334808111190796,1.1122644139049953e-08,1.1180366854546264e-08,1.1151391809960387e-08
3.326000452041626,1.106412650386801e-08,1.1122644139049953e-08,1.1093263196926273e-08
3.317328453063965,1.1006388689338564e-08,1.106412650386801e-08,1.1035141689319516e-08
3.3090264797210693,1.0951415774229645e-08,1.1006388689338564e-08,1.0978787656767963e-08
3.300692558288574,1.0896274993399402e-08,1.0951415774229645e-08,1.0923733029244431e-08
3.2922332286834717,1.0840436104331275e-08,1.0896274993399402e-08,1.0868244082473666e-08
3.2840683460235596,1.0786742166146723e-08,1.0840436104331275e-08,1.0813479889293376e-08
3.275973081588745,1.0733598898582386e-08,1.0786742166146723e-08,1.0760063062775771e-08
3.2677180767059326,1.06796509413698e-08,1.0733598898582386e-08,1.0706513009495211e-08
3.2595765590667725,1.0626471258490255e-08,1.06796509413698e-08,1.0652951409895195e-08
3.251734733581543,1.0575261555345605e-08,1.0626471258490255e-08,1.0600765598667294e-08
3.2435967922210693,1.052252684985433e-08,1.0575261555345605e-08,1.0548784956654345e-08
3.235811710357666,1.0471982392346035e-08,1.052252684985433e-08,1.0497152480581917e-08
3.2280054092407227,1.0421517870895514e-08,1.0471982392346035e-08,1.0446647991102509e-08
3.2200493812561035,1.0370265535186718e-08,1.0421517870895514e-08,1.0395785565719962e-08
3.212545394897461,1.0321941523727673e-08,1.0370265535186718e-08,1.034600316529577e-08
3.204894781112671,1.0272847461578749e-08,1.0321941523727673e-08,1.0297292796224156e-08
3.1972815990448,1.022403495198887e-08,1.0272847461578749e-08,1.0248342618979223e-08
3.189761161804199,1.017593298513475e-08,1.022403495198887e-08,1.0199888933470902e-08
3.1823506355285645,1.012883998896541e-08,1.017593298513475e-08,1.0152286122888654e-08
3.1750600337982178,1.0082402468469809e-08,1.012883998896541e-08,1.0105525305448282e-08
3.167797565460205,1.0036321995698927e-08,1.0082402468469809e-08,1.005926719699346e-08
3.1606009006500244,9.990799298975617e-09,1.0036321995698927e-08,1.0013464724067944e-08
3.1532773971557617,9.944535861450277e-09,9.990799298975617e-09,9.967571656943619e-09
3.1461918354034424,9.899824959802572e-09,9.944535861450277e-09,9.922089816427615e-09
3.1391165256500244,9.855426696958602e-09,9.899824959802572e-09,9.877531681468099e-09
3.131963014602661,9.810490197992294e-09,9.855426696958602e-09,9.83286696509822e-09
3.124955892562866,9.76660707863175e-09,9.810490197992294e-09,9.788459820470052e-09
3.1183388233184814,9.725253491410513e-09,9.76660707863175e-09,9.74584590807126e-09
3.1114449501037598,9.68228519582226e-09,9.725253491410513e-09,9.703684078488095e-09
3.104430675506592,9.638918996301982e-09,9.68228519582226e-09,9.660503508257534e-09
3.097686529159546,9.59689749890913e-09,9.638918996301982e-09,9.617821206120425e-09
3.0909998416900635,9.555527036297917e-09,9.59689749890913e-09,9.576124782029183e-09
3.0843169689178467,9.514234733387639e-09,9.555527036297917e-09,9.534794287446857e-09
3.077908515930176,9.474698359213107e-09,9.514234733387639e-09,9.494383945707341e-09
3.071521043777466,9.435463965701274e-09,9.474698359213107e-09,9.4549958973289e-09
3.064901113510132,9.394770295045873e-09,9.435463965701274e-09,9.415034085691332e-09
3.058521270751953,9.355723307180597e-09,9.394770295045873e-09,9.375163756430993e-09
3.051997423171997,9.315861859704455e-09,9.355723307180597e-09,9.335708206492654e-09
3.045672655105591,9.277266954654806e-09,9.315861859704455e-09,9.296482694765018e-09
3.039496898651123,9.239633058655272e-09,9.277266954654806e-09,9.258371846954105e-09
3.033292055130005,9.202005379904676e-09,9.239633058655272e-09,9.220737950954572e-09
3.0271167755126953,9.16446918353131e-09,9.202005379904676e-09,9.183161786552319e-09
3.0208778381347656,9.12682196485548e-09,9.16446918353131e-09,9.145565194046412e-09
3.014695167541504,9.089459851452375e-09,9.12682196485548e-09,9.108062748452994e-09
3.008739948272705,9.053593430508045e-09,9.089459851452375e-09,9.071449369457696e-09
3.0029733180999756,9.018842561658857e-09,9.053593430508045e-09,9.036146053631455e-09
2.996826648712158,8.981976051813945e-09,9.018842561658857e-09,9.000334699749146e-09
2.9909181594848633,8.946631879780398e-09,8.981976051813945e-09,8.964228470631497e-09
2.985100507736206,8.911798410338179e-09,8.946631879780398e-09,8.929143646696502e-09
2.9794230461120605,8.877947266228148e-09,8.911798410338179e-09,8.894801339920377e-09
2.9736220836639404,8.843473509045907e-09,8.877947266228148e-09,8.860634892471353e-09
2.967984676361084,8.809918128349636e-09,8.843473509045907e-09,8.826623876245776e-09
2.9621706008911133,8.775499438229417e-09,8.809918128349636e-09,8.792632399945433e-09
2.9567298889160156,8.743269219735339e-09,8.775499438229417e-09,8.759311498351963e-09
2.9511189460754395,8.71009309122428e-09,8.743269219735339e-09,8.726608768938604e-09
2.9454002380371094,8.676391161088759e-09,8.71009309122428e-09,8.693167963258475e-09
2.939986228942871,8.644446936045824e-09,8.676391161088759e-09,8.660350658828975e-09
2.934527635574341,8.612394353235686e-09,8.644446936045824e-09,8.628351366724019e-09
2.929140567779541,8.580823163129025e-09,8.612394353235686e-09,8.5965385920872e-09
2.9237759113311768,8.549408292424232e-09,8.580823163129025e-09,8.565046449859892e-09
2.918468952178955,8.518330929518925e-09,8.549408292424232e-09,8.53380477394694e-09
2.913177490234375,8.487522684674786e-09,8.518330929518925e-09,8.502858861447748e-09
2.9077353477478027,8.455870670331933e-09,8.487522684674786e-09,8.471626067318994e-09
2.9026267528533936,8.426131792305114e-09,8.455870670331933e-09,8.440935062026256e-09
2.897346258163452,8.395495854074397e-09,8.426131792305114e-09,8.410747653897488e-09
2.8921995162963867,8.365658388242991e-09,8.395495854074397e-09,8.380514060490896e-09
2.887207269668579,8.33687519019577e-09,8.365658388242991e-09,8.351199731748693e-09
2.8820579051971436,8.307091903247965e-09,8.33687519019577e-09,8.321920041964859e-09
2.8772289752960205,8.279254615217724e-09,8.307091903247965e-09,8.293112863100305e-09
2.8720996379852295,8.249813276961504e-09,8.279254615217724e-09,8.264469109064976e-09
2.8672633171081543,8.222016845138569e-09,8.249813276961504e-09,8.235853776739077e-09
2.8622987270355225,8.193596912065004e-09,8.222016845138569e-09,8.207742929755568e-09
2.8573288917541504,8.165124576464677e-09,8.193596912065004e-09,8.179299904043091e-09
2.852541446685791,8.137824636378355e-09,8.165124576464677e-09,8.151411989842927e-09
2.8477048873901367,8.110200511168841e-09,8.137824636378355e-09,8.123953065819478e-09
2.8429906368255615,8.083379299250737e-09,8.110200511168841e-09,8.09673039725567e-09
2.83813738822937,8.05582445195796e-09,8.083379299250737e-09,8.06954059129339e-09
2.833604097366333,8.030031750649869e-09,8.05582445195796e-09,8.042873034241893e-09
2.82886004447937,8.003294027503216e-09,8.030031750649869e-09,8.016598940230324e-09
2.824259042739868,7.97721888545766e-09,8.003294027503216e-09,7.990196948526318e-09
2.8194432258605957,7.950045066706934e-09,7.97721888545766e-09,7.963571135860548e-09
2.814929246902466,7.924579215057292e-09,7.950045066706934e-09,7.937254409284833e-09
2.810645580291748,7.90038878761834e-09,7.924579215057292e-09,7.912433375167893e-09
2.8060343265533447,7.874548124675584e-09,7.90038878761834e-09,7.887412500906521e-09
2.801628589630127,7.849854100072662e-09,7.874548124675584e-09,7.862144713044472e-09
2.7970635890960693,7.824336734074677e-09,7.849854100072662e-09,7.83703590911955e-09
2.792614221572876,7.799372703232166e-09,7.824336734074677e-09,7.81180098385903e-09
2.7882308959960938,7.7749833238272e-09,7.799372703232166e-09,7.787120281932403e-09
2.7839677333831787,7.75117214857346e-09,7.7749833238272e-09,7.763024001405938e-09
2.7794041633605957,7.725807549263664e-09,7.75117214857346e-09,7.7384330054997e-09
2.7753286361694336,7.70307195807618e-09,7.725807549263664e-09,7.714390903856838e-09
2.771001100540161,7.679121338810546e-09,7.70307195807618e-09,7.691043357738181e-09
2.766874313354492,7.656238310005392e-09,7.679121338810546e-09,7.667629198238046e-09
2.7627692222595215,7.633530252348919e-09,7.656238310005392e-09,7.644834099096443e-09
2.758448839187622,7.6097155243815e-09,7.633530252348919e-09,7.621569153570817e-09
2.7544264793395996,7.587512840245836e-09,7.6097155243815e-09,7.598563556143745e-09
2.7504329681396484,7.565533088893517e-09,7.587512840245836e-09,7.576471894310544e-09
2.746243953704834,7.542558577711134e-09,7.565533088893517e-09,7.553990322151094e-09
2.7422640323638916,7.520658762416588e-09,7.542558577711134e-09,7.531557599804728e-09
2.7382090091705322,7.498474730027738e-09,7.520658762416588e-09,7.509513011427771e-09
2.734166383743286,7.476277374962592e-09,7.498474730027738e-09,7.487327202682081e-09
2.73016095161438,7.454387329630663e-09,7.476277374962592e-09,7.465283502483544e-09
2.726252794265747,7.433074600271539e-09,7.454387329630663e-09,7.443681671048807e-09
2.722294569015503,7.411552260805365e-09,7.433074600271539e-09,7.42226102801169e-09
2.7184054851531982,7.390316358879545e-09,7.411552260805365e-09,7.400887014341606e-09
2.71462082862854,7.369800325562892e-09,7.390316358879545e-09,7.3800081601405054e-09
2.7107481956481934,7.3487784746362195e-09,7.369800325562892e-09,7.3592394400634475e-09
2.7069883346557617,7.328371687265189e-09,7.3487784746362195e-09,7.33852800749446e-09
2.7031302452087402,7.307530136557716e-09,7.328371687265189e-09,7.3179013959645545e-09
2.699568033218384,7.28823712492499e-09,7.307530136557716e-09,7.297838333641948e-09
2.695971727371216,7.268879276267626e-09,7.28823712492499e-09,7.278509350783224e-09
2.6922333240509033,7.248676325843917e-09,7.268879276267626e-09,7.258732281911762e-09
2.6884889602661133,7.228505793932527e-09,7.248676325843917e-09,7.238547095056447e-09
2.6848108768463135,7.208812213832516e-09,7.228505793932527e-09,7.218610598158648e-09
2.681148052215576,7.189100870164111e-09,7.208812213832516e-09,7.198911688988119e-09
2.6775519847869873,7.169835392062396e-09,7.189100870164111e-09,7.179423278103059e-09
2.6740126609802246,7.150909198117006e-09,7.169835392062396e-09,7.160326553901086e-09
2.6705198287963867,7.1322299177722925e-09,7.150909198117006e-09,7.141524704934454e-09
2.666836738586426,7.11257142071986e-09,7.1322299177722925e-09,7.1223551501020665e-09
2.6631760597229004,7.093032827754087e-09,7.11257142071986e-09,7.102758381449803e-09
2.6598033905029297,7.075091623676144e-09,7.093032827754087e-09,7.08401870497255e-09
2.6564714908599854,7.057415096767272e-09,7.075091623676144e-09,7.066207174943884e-09
2.6529479026794434,7.038688298877105e-09,7.057415096767272e-09,7.048006178678179e-09
2.6494569778442383,7.020177328342925e-09,7.038688298877105e-09,7.029387294466005e-09
2.646104335784912,7.00239066731001e-09,7.020177328342925e-09,7.011240921173112e-09
2.6426174640655518,6.983979172758836e-09,7.00239066731001e-09,6.9931394008904135e-09
2.639403820037842,6.966916821227187e-09,6.983979172758836e-09,6.97540958327636e-09
2.636061191558838,6.949310016324262e-09,6.966916821227187e-09,6.958072784613023e-09
2.632719039916992,6.931714757740792e-09,6.949310016324262e-09,6.940470420602196e-09
2.6294918060302734,6.9147310099992865e-09,6.931714757740792e-09,6.9231811394843135e-09
2.626283645629883,6.897864501809181e-09,6.9147310099992865e-09,6.906256455607718e-09
2.6227691173553467,6.879422365102528e-09,6.897864501809181e-09,6.888600800891709e-09
2.6196963787078857,6.8633076999446985e-09,6.879422365102528e-09,6.871323954271702e-09
2.616422176361084,6.846151201500561e-09,6.8633076999446985e-09,6.8546888165599285e-09
2.613344192504883,6.830047194483768e-09,6.846151201500561e-09,6.838059452007883e-09
2.610137701034546,6.813293484952965e-09,6.830047194483768e-09,6.82163037168948e-09
2.6069600582122803,6.796702756162176e-09,6.813293484952965e-09,6.804959262751709e-09
2.603985071182251,6.781182726456336e-09,6.796702756162176e-09,6.788905437815629e-09
2.6009466648101807,6.765403792741154e-09,6.781182726456336e-09,6.7732530695252535e-09
2.597626209259033,6.748154035562948e-09,6.765403792741154e-09,6.75673694772172e-09
2.5945537090301514,6.732187696201208e-09,6.748154035562948e-09,6.740130675808587e-09
2.591623067855835,6.716938560913377e-09,6.732187696201208e-09,6.724526713242085e-09
2.588667869567871,6.701614374549081e-09,6.716938560913377e-09,6.709241162639046e-09
2.585764169692993,6.686597053828791e-09,6.701614374549081e-09,6.694070187052148e-09
2.5827107429504395,6.670848762269088e-09,6.686597053828791e-09,6.678684272287683e-09
2.579716205596924,6.655363815610826e-09,6.670848762269088e-09,6.663069651580145e-09
2.577075481414795,6.641716066013714e-09,6.655363815610826e-09,6.6485066341215315e-09
2.573982000350952,6.625821225014761e-09,6.641716066013714e-09,6.6337308979314e-09
2.5710055828094482,6.610561875675103e-09,6.625821225014761e-09,6.618150028003811e-09
2.567927598953247,6.594699897277678e-09,6.610561875675103e-09,6.6025922507151336e-09
2.5651116371154785,6.580235911712862e-09,6.594699897277678e-09,6.5874306010016426e-09
2.5624284744262695,6.566485577508274e-09,6.580235911712862e-09,6.573323219072336e-09
2.559401035308838,6.550966880070064e-09,6.566485577508274e-09,6.558688703250937e-09
2.5565881729125977,6.536540197998875e-09,6.550966880070064e-09,6.543719344165311e-09
2.5541727542877197,6.524211393355017e-09,6.536540197998875e-09,6.530341156718578e-09
2.551208972930908,6.5090546286228346e-09,6.524211393355017e-09,6.5165988161197674e-09
2.548290252685547,6.494209170426757e-09,6.5090546286228346e-09,6.501594818075773e-09
2.545618772506714,6.480637804173739e-09,6.494209170426757e-09,6.487384407449781e-09
2.5430123805999756,6.4673075783616696e-09,6.480637804173739e-09,6.473938718443151e-09
2.5402095317840576,6.453070966472296e-09,6.4673075783616696e-09,6.460153745280195e-09
2.5374462604522705,6.439048405582071e-09,6.453070966472296e-09,6.446023714801186e-09
2.534682035446167,6.4249889852874276e-09,6.439048405582071e-09,6.431985610788615e-09
2.532104015350342,6.4119154430386516e-09,6.4249889852874276e-09,6.418420461784535e-09
2.5292580127716064,6.397600671448345e-09,6.4119154430386516e-09,6.4047185333038215e-09
2.5266754627227783,6.3844654007993995e-09,6.397600671448345e-09,6.391000173522343e-09
2.5240347385406494,6.371127625470763e-09,6.3844654007993995e-09,6.377763650533552e-09
2.5214900970458984,6.358236603887235e-09,6.371127625470763e-09,6.364653248880359e-09
2.518930196762085,6.345355796355534e-09,6.358236603887235e-09,6.35176578001051e-09
2.5164401531219482,6.3328498001169464e-09,6.345355796355534e-09,6.339069713590106e-09
2.513859272003174,6.319814893629427e-09,6.3328498001169464e-09,6.326303036985337e-09
2.5112905502319336,6.306994038141056e-09,6.319814893629427e-09,6.313368494659244e-09
2.5086722373962402,6.293805476786929e-09,6.306994038141056e-09,6.300366894862464e-09
2.5062925815582275,6.281914544103984e-09,6.293805476786929e-09,6.287824483308668e-09
2.5035300254821777,6.268088270644512e-09,6.281914544103984e-09,6.2749636597914105e-09
2.5011403560638428,6.256033913132342e-09,6.268088270644512e-09,6.262031782000577e-09
2.4987525939941406,6.244122552345743e-09,6.256033913132342e-09,6.250046702405143e-09
2.4961390495300293,6.231103188980569e-09,6.244122552345743e-09,6.237578009660183e-09
2.493880033493042,6.219788240002799e-09,6.231103188980569e-09,6.2254148502915996e-09
2.491462469100952,6.2077685214489975e-09,6.219788240002799e-09,6.21374462994595e-09
2.4888830184936523,6.1948965957014934e-09,6.2077685214489975e-09,6.201300362107531e-09
2.4865143299102783,6.1830638387050385e-09,6.1948965957014934e-09,6.18895246162765e-09
2.4842896461486816,6.172018007788438e-09,6.1830638387050385e-09,6.177512279492703e-09
2.4817538261413574,6.1594818134835805e-09,6.172018007788438e-09,6.165715937811456e-09
2.479551315307617,6.148521247695271e-09,6.1594818134835805e-09,6.153971110478551e-09
2.477133274078369,6.136532171296949e-09,6.148521247695271e-09,6.1424958452960254e-09
2.4748544692993164,6.125217222319179e-09,6.136532171296949e-09,6.130846497143239e-09
2.472581148147583,6.1139671103660476e-09,6.125217222319179e-09,6.119564410766998e-09
2.4702835083007812,6.102666816332203e-09,6.1139671103660476e-09,6.108284544836806e-09
2.4681239128112793,6.092006898938962e-09,6.102666816332203e-09,6.0973039950340535e-09
2.4657785892486572,6.080379755246668e-09,6.092006898938962e-09,6.0861644612941745e-09
2.4635539054870605,6.069420965815198e-09,6.080379755246668e-09,6.0748712726876875e-09
2.461272954940796,6.058192614233349e-09,6.069420965815198e-09,6.063777036047213e-09
2.4591786861419678,6.047862655123026e-09,6.058192614233349e-09,6.053000323191782e-09
2.456587553024292,6.035162591899734e-09,6.047862655123026e-09,6.041481093177481e-09
2.4546360969543457,6.025542731435962e-09,6.035162591899734e-09,6.030325572226047e-09
2.452265977859497,6.013963549378332e-09,6.025542731435962e-09,6.019720721894828e-09
2.4500529766082764,6.003087804629104e-09,6.013963549378332e-09,6.008495923026658e-09
2.4480652809143066,5.993345375543413e-09,6.003087804629104e-09,5.998187724287618e-09
2.445704936981201,5.9817777398052385e-09,5.993345375543413e-09,5.987533135964895e-09
2.4435205459594727,5.971137362337231e-09,5.9817777398052385e-09,5.976426464826545e-09
2.441330909729004,5.960397508886217e-09,5.971137362337231e-09,5.965739902080713e-09
2.4391472339630127,5.949763792756357e-09,5.960397508886217e-09,5.955051118888832e-09
2.437152862548828,5.939993830139656e-09,5.949763792756357e-09,5.944853498363045e-09
2.434823513031006,5.928678881161886e-09,5.939993830139656e-09,5.934307267807526e-09
2.433021306991577,5.919894796591052e-09,5.928678881161886e-09,5.924259749434668e-09
2.4309282302856445,5.9096927351731665e-09,5.919894796591052e-09,5.914767786663333e-09
2.4288625717163086,5.899662092190283e-09,5.9096927351731665e-09,5.904650990373739e-09
2.426783561706543,5.889597254338241e-09,5.899662092190283e-09,5.894600363376412e-09
2.4245476722717285,5.878725950481112e-09,5.889597254338241e-09,5.884134068878666e-09
2.4225821495056152,5.869209118714025e-09,5.878725950481112e-09,5.873939556977348e-09
2.420441150665283,5.858811213954596e-09,5.869209118714025e-09,5.863984409160139e-09
2.4185426235198975,5.849610129615712e-09,5.858811213954596e-09,5.854186468923217e-09
2.4165658950805664,5.8400986269191435e-09,5.849610129615712e-09,5.8448259565579974e-09
2.414536237716675,5.8302385141928426e-09,5.8400986269191435e-09,5.835144811783266e-09
2.412451982498169,5.820213644369687e-09,5.8302385141928426e-09,5.825198989839464e-09
2.410564661026001,5.811069403449665e-09,5.820213644369687e-09,5.815618209226159e-09
2.408571481704712,5.801494395996087e-09,5.811069403449665e-09,5.8062559205041e-09
2.4067211151123047,5.792592183695433e-09,5.801494395996087e-09,5.797017088582379e-09
2.4046201705932617,5.782474943316629e-09,5.792592183695433e-09,5.78750736224265e-09
2.402881145477295,5.774095868105178e-09,5.782474943316629e-09,5.7782614248935715e-09
2.4008991718292236,5.764613675296459e-09,5.774095868105178e-09,5.769327238169808e-09
2.398857593536377,5.754831278181882e-09,5.764613675296459e-09,5.759693166851321e-09
2.397148609161377,5.746568554343412e-09,5.754831278181882e-09,5.750676823623735e-09
2.395051956176758,5.736525032773443e-09,5.746568554343412e-09,5.7415228127410955e-09
2.393418788909912,5.728735263943463e-09,5.736525032773443e-09,5.732604169139677e-09
2.3915088176727295,5.719588358488181e-09,5.728735263943463e-09,5.724135831997046e-09
2.3896565437316895,5.710696804328563e-09,5.719588358488181e-09,5.71511993285867e-09
2.387775182723999,5.701707550542778e-09,5.710696804328563e-09,5.7061795288859685e-09
2.386049747467041,5.69349811740949e-09,5.701707550542778e-09,5.697577964980383e-09
2.3840670585632324,5.684075876644101e-09,5.69349811740949e-09,5.68875879736197e-09
2.3823795318603516,5.675974357188807e-09,5.684075876644101e-09,5.680002246322147e-09
2.380500078201294,5.667014857380082e-09,5.675974357188807e-09,5.671472180779347e-09
2.378709554672241,5.658557622467697e-09,5.667014857380082e-09,5.662758262303669e-09
2.376944065093994,5.650126144729484e-09,5.658557622467697e-09,5.654317014602839e-09
2.3750529289245605,5.641139111389748e-09,5.650126144729484e-09,5.645607537019259e-09
2.373225688934326,5.632458055515599e-09,5.641139111389748e-09,5.636774158546132e-09
2.371411085128784,5.623855603431593e-09,5.632458055515599e-09,5.62813173843324e-09
2.3697030544281006,5.615758968957607e-09,5.623855603431593e-09,5.619781973109639e-09
2.3677544593811035,5.606525022017195e-09,5.615758968957607e-09,5.6111164603578345e-09
2.366241455078125,5.599347208118388e-09,5.606525022017195e-09,5.602912800384274e-09
2.3643414974212646,5.590378826525466e-09,5.599347208118388e-09,5.594837482192361e-09
2.3627052307128906,5.582663220593531e-09,5.590378826525466e-09,5.586493934117698e-09
2.3608431816101074,5.573837835726181e-09,5.582663220593531e-09,5.578225881208709e-09
2.3591148853302,5.565669702889409e-09,5.573837835726181e-09,5.569730010535068e-09
2.357412576675415,5.557630800012703e-09,5.565669702889409e-09,5.561627602901353e-09
2.3557021617889404,5.549571469032344e-09,5.557630800012703e-09,5.553578041883611e-09
2.354011058807373,5.541618719462349e-09,5.549571469032344e-09,5.5455711134300145e-09
2.3525094985961914,5.534526170691834e-09,5.541618719462349e-09,5.5380509067504136e-09
2.350689172744751,5.525958357566196e-09,5.534526170691834e-09,5.530220725802337e-09
2.348996162414551,5.5180233715645954e-09,5.525958357566196e-09,5.521967771926484e-09
2.347421169281006,5.51063550346953e-09,5.5180233715645954e-09,5.514305456699731e-09
2.3458480834960938,5.50320145009664e-09,5.51063550346953e-09,5.506899380947061e-09
2.3440282344818115,5.494711796671936e-09,5.50320145009664e-09,5.498932864611561e-09
2.342571973800659,5.487882148713652e-09,5.494711796671936e-09,5.491274102098487e-09
2.340860605239868,5.4798157123059354e-09,5.487882148713652e-09,5.48383027876298e-09
2.3392841815948486,5.472466924061337e-09,5.4798157123059354e-09,5.476120445990773e-09
2.337728977203369,5.465182972841376e-09,5.472466924061337e-09,5.468804964436913e-09
2.3360869884490967,5.4575131080980555e-09,5.465182972841376e-09,5.461327390321458e-09
2.3345532417297363,5.450359275016581e-09,5.4575131080980555e-09,5.45391465323064e-09
2.3329832553863525,5.44304512573035e-09,5.450359275016581e-09,5.446679551823763e-09
2.331397294998169,5.43564038224531e-09,5.44304512573035e-09,5.439320549527338e-09
2.3297598361968994,5.427998051033001e-09,5.43564038224531e-09,5.431797678312478e-09
2.3281757831573486,5.420630611041588e-09,5.427998051033001e-09,5.424292126576802e-09
2.326791763305664,5.414164228056961e-09,5.420630611041588e-09,5.417377657579436e-09
2.3250062465667725,5.405889069720615e-09,5.414164228056961e-09,5.410003112160666e-09
2.3235368728637695,5.399065194922059e-09,5.405889069720615e-09,5.402453595593215e-09
2.322033405303955,5.392066348974822e-09,5.399065194922059e-09,5.395543567487948e-09
2.3205418586730957,5.385136336855112e-09,5.392066348974822e-09,5.3885793604990795e-09
2.318974494934082,5.37785549425962e-09,5.385136336855112e-09,5.381474821319898e-09
2.3175110816955566,5.371067590687062e-09,5.37785549425962e-09,5.374440892325083e-09
2.316013813018799,5.364115374106859e-09,5.371067590687062e-09,5.367572164516332e-09
2.314483165740967,5.357056132027083e-09,5.364115374106859e-09,5.3605635486064784e-09
2.312991142272949,5.350139886672878e-09,5.357056132027083e-09,5.353577137157117e-09
2.31166934967041,5.343992803830133e-09,5.350139886672878e-09,5.347049025772321e-09
2.310222625732422,5.337283948136928e-09,5.343992803830133e-09,5.340622610816581e-09
2.3088064193725586,5.330800689762327e-09,5.337283948136928e-09,5.33402122471216e-09
2.3070614337921143,5.322742691049598e-09,5.330800689762327e-09,5.326750596168495e-09
2.3056752681732178,5.316336704197511e-09,5.322742691049598e-09,5.319519935653716e-09
2.304166316986084,5.309372497208642e-09,5.316336704197511e-09,5.312835504867053e-09
2.3027050495147705,5.30271382359615e-09,5.309372497208642e-09,5.306017403228225e-09
2.301088809967041,5.29524957215699e-09,5.30271382359615e-09,5.298957717059238e-09
2.2997472286224365,5.289038984557237e-09,5.29524957215699e-09,5.2921240722980656e-09
2.2982258796691895,5.282034809539482e-09,5.289038984557237e-09,5.285517357123126e-09
2.2968685626983643,5.275823333761309e-09,5.282034809539482e-09,5.278907533323718e-09
2.295637845993042,5.270128333734192e-09,5.275823333761309e-09,5.2729585142685664e-09
2.294128179550171,5.2632316283052205e-09,5.270128333734192e-09,5.266659108826843e-09
2.2927443981170654,5.256854507251774e-09,5.2632316283052205e-09,5.260025304210103e-09
2.2914485931396484,5.250929913103164e-09,5.256854507251774e-09,5.25387289229684e-09
2.2900612354278564,5.244568335172062e-09,5.250929913103164e-09,5.247730250346194e-09
2.28857684135437,5.237777322975035e-09,5.244568335172062e-09,5.241153289148315e-09
2.2873473167419434,5.232115185549446e-09,5.237777322975035e-09,5.234930267050686e-09
2.2861008644104004,5.226428623217316e-09,5.232115185549446e-09,5.229254806948802e-09
2.2845981121063232,5.219559895408565e-09,5.226428623217316e-09,5.222976717789152e-09
2.2832396030426025,5.213379505875082e-09,5.219559895408565e-09,5.216449938671985e-09
2.281940460205078,5.20743226317677e-09,5.213379505875082e-09,5.210387676868322e-09
2.2807106971740723,5.201802544263501e-09,5.20743226317677e-09,5.204601194463976e-09
2.2792649269104004,5.195262886559249e-09,5.201802544263501e-09,5.198510955040092e-09
2.2779695987701416,5.189318752485406e-09,5.195262886559249e-09,5.192273277998538e-09
2.276517868041992,5.182738682663057e-09,5.189318752485406e-09,5.1860080674259734e-09
2.275237798690796,5.17689535683985e-09,5.182738682663057e-09,5.17979792391543e-09
2.274007797241211,5.171288286476283e-09,5.17689535683985e-09,5.174074058089673e-09
2.272517681121826,5.164591421191744e-09,5.171288286476283e-09,5.1679140966598425e-09
2.271336793899536,5.159140226140835e-09,5.164591421191744e-09,5.16184872623171e-09
2.270103931427002,5.153542481650675e-09,5.159140226140835e-09,5.156323812371966e-09
2.2686569690704346,5.1470037121248424e-09,5.153542481650675e-09,5.1502526687841055e-09
2.2672996520996094,5.140823322591359e-09,5.1470037121248424e-09,5.143895531745102e-09
2.266143560409546,5.135579961290659e-09,5.140823322591359e-09,5.13818410041722e-09
2.264927387237549,5.130058156055384e-09,5.135579961290659e-09,5.132802627372257e-09
2.2636120319366455,5.124132673728354e-09,5.130058156055384e-09,5.127075652922031e-09
2.2623350620269775,5.11834086225349e-09,5.124132673728354e-09,5.121218116244108e-09
2.2609896659851074,5.112230638815163e-09,5.11834086225349e-09,5.115269541278167e-09
2.2598390579223633,5.107051670449891e-09,5.112230638815163e-09,5.109622946974923e-09
2.2586376667022705,5.101602695845031e-09,5.107051670449891e-09,5.104310751846697e-09
2.2573680877685547,5.0958735009487555e-09,5.101602695845031e-09,5.098721445051524e-09
2.256027936935425,5.089832999516375e-09,5.0958735009487555e-09,5.092835486664171e-09
2.254887104034424,5.084678456057645e-09,5.089832999516375e-09,5.087239074441641e-09
2.253385305404663,5.077937181852121e-09,5.084678456057645e-09,5.08128783494044e-09
2.2521555423736572,5.072339881451171e-09,5.077937181852121e-09,5.075124320796931e-09
2.251227378845215,5.068154784737544e-09,5.072339881451171e-09,5.070234010418062e-09
2.250009059906006,5.062749330875249e-09,5.068154784737544e-09,5.065430741524324e-09
2.248819589614868,5.057353202886361e-09,5.062749330875249e-09,5.060034169446226e-09
2.247559070587158,5.051690177282353e-09,5.057353202886361e-09,5.054504370605173e-09
2.2463300228118896,5.0461621547981395e-09,5.051690177282353e-09,5.048909290650272e-09
2.245077610015869,5.040539541312228e-09,5.0461621547981395e-09,5.043333750620604e-09
2.243997097015381,5.03567676446437e-09,5.040539541312228e-09,5.038092165676744e-09
2.242786169052124,5.030267757888396e-09,5.03567676446437e-09,5.032953609429569e-09
2.241640329360962,5.025145632941985e-09,5.030267757888396e-09,5.027686711400747e-09
2.2404794692993164,5.01988850487578e-09,5.025145632941985e-09,5.022502413964958e-09
2.239137887954712,5.013894188721224e-09,5.01988850487578e-09,5.016874915497738e-09
2.2381367683410645,5.0094115522369975e-09,5.013894188721224e-09,5.011636883267556e-09
2.2369258403778076,5.004006542463912e-09,5.0094115522369975e-09,5.006691505826666e-09
2.2357332706451416,4.998665037447836e-09,5.004006542463912e-09,5.0013189145659e-09
2.2345542907714844,4.9933879253671876e-09,4.998665037447836e-09,4.996010272151352e-09
2.233212471008301,4.9874082641565565e-09,4.9933879253671876e-09,4.990380109148873e-09
2.232203722000122,4.982899426408949e-09,4.9874082641565565e-09,4.985136747848173e-09
2.2310047149658203,4.9775450428057866e-09,4.982899426408949e-09,4.9802051371727885e-09
2.2299246788024902,4.972722678076025e-09,4.9775450428057866e-09,4.975117207095536e-09
2.2287352085113525,4.967424249713304e-09,4.972722678076025e-09,4.970056366460085e-09
2.227644443511963,4.9625583642409765e-09,4.967424249713304e-09,4.964974653631771e-09
2.2264745235443115,4.957344756917337e-09,4.9625583642409765e-09,4.959935129278392e-09
2.2253832817077637,4.952499299548663e-09,4.957344756917337e-09,4.954904486709211e-09
2.2243499755859375,4.947892762174888e-09,4.952499299548663e-09,4.950179377516406e-09
2.2233996391296387,4.943659703826597e-09,4.947892762174888e-09,4.945760245789188e-09
2.2221596240997314,4.938153885802876e-09,4.943659703826597e-09,4.940889919424762e-09
2.2209084033966064,4.932582786665307e-09,4.938153885802876e-09,4.935352571067142e-09
2.2199554443359375,4.9283492842278065e-09,4.932582786665307e-09,4.930450714368817e-09
2.218784809112549,4.923134788725747e-09,4.9283492842278065e-09,4.9257282697112714e-09
2.217799186706543,4.918764062722403e-09,4.923134788725747e-09,4.9209356589585695e-09
2.216580390930176,4.91338125740981e-09,4.918764062722403e-09,4.916056450809947e-09
2.2155394554138184,4.908763173716579e-09,4.91338125740981e-09,4.911056450396245e-09
2.214489698410034,4.90411089515419e-09,4.908763173716579e-09,4.90642149131304e-09
2.2133843898773193,4.899238348343715e-09,4.90411089515419e-09,4.901656858180559e-09
2.212345600128174,4.894642913200187e-09,4.899238348343715e-09,4.896922867203557e-09
2.2113044261932373,4.889992410994637e-09,4.894642913200187e-09,4.892304339421116e-09
2.2100954055786133,4.8846624522980164e-09,4.889992410994637e-09,4.887312332613192e-09
2.2091727256774902,4.8805866015300126e-09,4.8846624522980164e-09,4.88260942788088e-09
2.208160161972046,4.87609241872633e-09,4.8805866015300126e-09,4.878326631541086e-09
2.2071163654327393,4.871510306259097e-09,4.87609241872633e-09,4.873785819370369e-09
2.206066846847534,4.86688200851404e-09,4.871510306259097e-09,4.869180170175014e-09
2.205024003982544,4.862265257088438e-09,4.86688200851404e-09,4.864559421946524e-09
2.204044818878174,4.857963809001831e-09,4.862265257088438e-09,4.86009854583358e-09
2.2029449939727783,4.85310902575975e-09,4.857963809001831e-09,4.855521318347655e-09
2.201988935470581,4.848905277299309e-09,4.85310902575975e-09,4.850991164317975e-09
2.201164484024048,4.845249534923823e-09,4.848905277299309e-09,4.847064083435271e-09
2.2001397609710693,4.840730483124389e-09,4.845249534923823e-09,4.8429775745262305e-09
2.198906183242798,4.835334799224711e-09,4.840730483124389e-09,4.838016653962995e-09
2.197761297225952,4.830281064016617e-09,4.835334799224711e-09,4.832794164855159e-09
2.1970059871673584,4.826983257544271e-09,4.830281064016617e-09,4.828616617658099e-09
2.1957688331604004,4.821527177512053e-09,4.826983257544271e-09,4.824241450762656e-09
2.1948904991149902,4.817679588597912e-09,4.821527177512053e-09,4.819589172200267e-09
2.1938772201538086,4.813218712484968e-09,4.817679588597912e-09,4.815436049909749e-09
2.192918062210083,4.80903672439581e-09,4.813218712484968e-09,4.811111953273439e-09
2.191880464553833,4.804478148656699e-09,4.80903672439581e-09,4.8067425595377244e-09
2.1909210681915283,4.800260633430753e-09,4.804478148656699e-09,4.8023558463228255e-09
2.1898207664489746,4.795444930039139e-09,4.800260633430753e-09,4.797838570880231e-09
2.1886746883392334,4.790431162859932e-09,4.795444930039139e-09,4.79292339150561e-09
2.1879117488861084,4.787082730217662e-09,4.790431162859932e-09,4.788743623862501e-09
2.1869516372680664,4.7828638827240866e-09,4.787082730217662e-09,4.784961760151418e-09
2.1859588623046875,4.778536233374098e-09,4.7828638827240866e-09,4.7806869574174016e-09
2.184988021850586,4.774304063204227e-09,4.778536233374098e-09,4.776405937434447e-09
2.1839699745178223,4.7698645033733555e-09,4.774304063204227e-09,4.772068962211051e-09
2.1831350326538086,4.766198991035253e-09,4.7698645033733555e-09,4.768018868617219e-09
2.182291269302368,4.762549465908705e-09,4.766198991035253e-09,4.764357797171215e-09
2.181086540222168,4.7572710215604275e-09,4.762549465908705e-09,4.759895588790641e-09
2.180170774459839,4.753262672352321e-09,4.7572710215604275e-09,4.7552539683692885e-09
2.1791906356811523,4.7490043009190686e-09,4.753262672352321e-09,4.7511190537363746e-09
2.1783053874969482,4.745155823826508e-09,4.7490043009190686e-09,4.747064963339653e-09
2.1773288249969482,4.74088501789538e-09,4.745155823826508e-09,4.7430068761400435e-09
2.176480531692505,4.737197301096785e-09,4.74088501789538e-09,4.739026948641367e-09
2.175424098968506,4.732604530488516e-09,4.737197301096785e-09,4.734886260848725e-09
2.1745009422302246,4.728584634960953e-09,4.732604530488516e-09,4.730580371870019e-09
2.1736643314361572,4.724938662548084e-09,4.728584634960953e-09,4.726748326078223e-09
2.1727263927459717,4.7208463804793155e-09,4.724938662548084e-09,4.722880753149639e-09
2.1717569828033447,4.716659951498059e-09,4.7208463804793155e-09,4.718738733089367e-09
2.170865058898926,4.7127723945550315e-09,4.716659951498059e-09,4.7147032944394596e-09
2.1699130535125732,4.708669010256017e-09,4.7127723945550315e-09,4.71070471519397e-09
2.1689417362213135,4.704441280978244e-09,4.708669010256017e-09,4.7065404906732056e-09
2.1681220531463623,4.700905442689418e-09,4.704441280978244e-09,4.702656930533067e-09
2.16702938079834,4.696155908590072e-09,4.700905442689418e-09,4.698515354562005e-09
2.166300058364868,4.692984667542532e-09,4.696155908590072e-09,4.694556299256192e-09
2.1654176712036133,4.689143739966539e-09,4.692984667542532e-09,4.691051991301265e-09
2.164484739303589,4.6851149626547794e-09,4.689143739966539e-09,4.687116028634364e-09
2.163609027862549,4.681320220356611e-09,4.6851149626547794e-09,4.683204934963214e-09
2.162757396697998,4.677644049877472e-09,4.681320220356611e-09,4.679468368351536e-09
2.1618759632110596,4.673831988100119e-09,4.677644049877472e-09,4.67572425222329e-09
2.161139726638794,4.670633213521569e-09,4.673831988100119e-09,4.672220832446783e-09
2.1600589752197266,4.665983599494439e-09,4.670633213521569e-09,4.668294195653289e-09
2.158970832824707,4.661287356100274e-09,4.665983599494439e-09,4.6636206008088266e-09
2.158236503601074,4.658095686949082e-09,4.661287356100274e-09,4.659679309071407e-09
2.1573660373687744,4.654347574017947e-09,4.658095686949082e-09,4.656208307807219e-09
2.156691074371338,4.651432128355282e-09,4.654347574017947e-09,4.652877194644134e-09
2.1555514335632324,4.646527607121698e-09,4.651432128355282e-09,4.6489656568837745e-09
2.1548211574554443,4.643373241464133e-09,4.646527607121698e-09,4.6449373236612246e-09
2.1540451049804688,4.640042572390257e-09,4.643373241464133e-09,4.64169325198327e-09
2.153123617172241,4.636041772698718e-09,4.640042572390257e-09,4.638030848269636e-09
2.1522278785705566,4.632211947352971e-09,4.636041772698718e-09,4.634112649171129e-09
2.1514339447021484,4.628766703262954e-09,4.632211947352971e-09,4.630478223077716e-09
2.1506173610687256,4.625251293077781e-09,4.628766703262954e-09,4.626998340029331e-09
2.1497294902801514,4.621451665798304e-09,4.625251293077781e-09,4.623338600850957e-09
2.1488263607025146,4.617557003427919e-09,4.621451665798304e-09,4.619492788293655e-09
2.1479005813598633,4.613595727676056e-09,4.617557003427919e-09,4.615563042875692e-09
2.146991729736328,4.609708170733029e-09,4.613595727676056e-09,4.611636850171408e-09
2.1461849212646484,4.606230064041483e-09,4.609708170733029e-09,4.607955794710961e-09
2.1453330516815186,4.602554337651554e-09,4.606230064041483e-09,4.604380876571668e-09
2.1445693969726562,4.5992840647102184e-09,4.602554337651554e-09,4.6009072107722204e-09
2.14385986328125,4.596237168641437e-09,4.5992840647102184e-09,4.597749292400977e-09
2.143251657485962,4.593615265946482e-09,4.596237168641437e-09,4.594916447331343e-09
2.1421844959259033,4.589058022475001e-09,4.593615265946482e-09,4.591324653802076e-09
2.1412851810455322,4.585216650809798e-09,4.589058022475001e-09,4.587124458055314e-09
2.1405117511749268,4.581906409839576e-09,4.585216650809798e-09,4.583548651737601e-09
2.1394925117492676,4.577545897888058e-09,4.581906409839576e-09,4.579712609142916e-09
2.138929843902588,4.575132273032523e-09,4.577545897888058e-09,4.5763268730070195e-09
2.1380491256713867,4.5713717256035125e-09,4.575132273032523e-09,4.573238676641722e-09
2.137181520462036,4.567653810738648e-09,4.5713717256035125e-09,4.569500333673204e-09
2.136436700820923,4.564468802925603e-09,4.567653810738648e-09,4.5660493164234595e-09
2.1356074810028076,4.5609223064957405e-09,4.564468802925603e-09,4.562684008391216e-09
2.1349921226501465,4.558292854284218e-09,4.5609223064957405e-09,4.559596256115128e-09
2.1340458393096924,4.554240984333546e-09,4.558292854284218e-09,4.556256705257056e-09
2.1333107948303223,4.551099053173857e-09,4.554240984333546e-09,4.55266047083569e-09
2.132664918899536,4.548356802303033e-09,4.551099053173857e-09,4.549717047552804e-09
2.131840705871582,4.54484005985023e-09,4.548356802303033e-09,4.54658755089099e-09
2.13080096244812,4.540431586264049e-09,4.54484005985023e-09,4.542622278336239e-09
2.130230188369751,4.537993092412762e-09,4.540431586264049e-09,4.539199682795925e-09
2.129486322402954,4.534820075008383e-09,4.537993092412762e-09,4.536394371257302e-09
2.128587007522583,4.5309898055734266e-09,4.534820075008383e-09,4.532892727837634e-09
2.1277668476104736,4.52751391932793e-09,4.5309898055734266e-09,4.529237873640568e-09
2.1269946098327637,4.524212116052695e-09,4.52751391932793e-09,4.525850805237042e-09
2.1262478828430176,4.521023999615181e-09,4.524212116052695e-09,4.522607177648297e-09
2.1252124309539795,4.516642171381591e-09,4.521023999615181e-09,4.5188199848666954e-09
2.1245028972625732,4.513606377543056e-09,4.516642171381591e-09,4.515113616321287e-09
2.123704195022583,4.510229967280566e-09,4.513606377543056e-09,4.51190551586933e-09
2.123093605041504,4.5076240517971655e-09,4.510229967280566e-09,4.508915907308619e-09
2.1223793029785156,4.504612238775962e-09,4.5076240517971655e-09,4.5061048226102685e-09
2.1216115951538086,4.501355732600132e-09,4.504612238775962e-09,4.502970440967147e-09
2.121018171310425,4.498823535925567e-09,4.501355732600132e-09,4.500077643854183e-09
2.119938611984253,4.4942574106698885e-09,4.498823535925567e-09,4.496526706532222e-09
2.1192004680633545,4.491100380477064e-09,4.4942574106698885e-09,4.492668459477045e-09
2.1186187267303467,4.488644123057384e-09,4.491100380477064e-09,4.489860927492373e-09
2.1177735328674316,4.485057658598635e-09,4.488644123057384e-09,4.486840232686973e-09
2.117037534713745,4.481954807289412e-09,4.485057658598635e-09,4.4834940204907525e-09
2.1162657737731934,4.478664550333633e-09,4.481954807289412e-09,4.480300130893511e-09
2.1155056953430176,4.47544579174064e-09,4.478664550333633e-09,4.47704584516373e-09
2.114799737930298,4.4724792758188414e-09,4.47544579174064e-09,4.4739509874602845e-09
2.1140806674957275,4.46943237975006e-09,4.4724792758188414e-09,4.4709449475988094e-09
2.1133058071136475,4.46614478732954e-09,4.46943237975006e-09,4.467779035621788e-09
2.1126339435577393,4.463328817649881e-09,4.46614478732954e-09,4.46472459003644e-09
2.111844301223755,4.45998349363208e-09,4.463328817649881e-09,4.4616448313661294e-09
2.1112332344055176,4.457396673984704e-09,4.45998349363208e-09,4.4586796477119606e-09
2.1105828285217285,4.454680624377261e-09,4.457396673984704e-09,4.456024882415477e-09
2.1098108291625977,4.451404578276197e-09,4.454680624377261e-09,4.453030832962668e-09
2.1089580059051514,4.447792800732486e-09,4.451404578276197e-09,4.44958825340791e-09
2.108034610748291,4.443922563268643e-09,4.447792800732486e-09,4.445844581368874e-09
2.107346773147583,4.440995127197311e-09,4.443922563268643e-09,4.4424490752703605e-09
2.106651782989502,4.43806591476914e-09,4.440995127197311e-09,4.439520751020609e-09
2.105731725692749,4.4342178817657896e-09,4.43806591476914e-09,4.436128797635774e-09
2.1053545475006104,4.43261738425349e-09,4.4342178817657896e-09,4.433406086690184e-09
2.104619026184082,4.429510980230589e-09,4.43261738425349e-09,4.431053746145608e-09
2.1039555072784424,4.426720323635891e-09,4.429510980230589e-09,4.4281049937922035e-09
2.1031277179718018,4.423269750475356e-09,4.426720323635891e-09,4.424980826200908e-09
2.102349042892456,4.419945742739628e-09,4.423269750475356e-09,4.4215990868679e-09
2.10170578956604,4.41727454614238e-09,4.419945742739628e-09,4.418597931987733e-09
2.101078510284424,4.414626886273254e-09,4.41727454614238e-09,4.415939613977571e-09
2.1002562046051025,4.411185638986126e-09,4.414626886273254e-09,4.412893606087209e-09
2.0995774269104004,4.408323484028642e-09,4.411185638986126e-09,4.409743237232533e-09
2.098889112472534,4.40542802238042e-09,4.408323484028642e-09,4.406865095063495e-09
2.0980918407440186,4.402077369292101e-09,4.40542802238042e-09,4.403742259739829e-09
2.0973570346832275,4.3990078246736175e-09,4.402077369292101e-09,4.400530606574193e-09
2.0967483520507812,4.396445429932783e-09,4.3990078246736175e-09,4.397715969162164e-09
2.096120595932007,4.3938275240407165e-09,4.396445429932783e-09,4.395124264533479e-09
2.0954651832580566,4.3910466374086354e-09,4.3938275240407165e-09,4.392428643029689e-09
2.0947060585021973,4.387886942680552e-09,4.3910466374086354e-09,4.3894559098589525e-09
2.0940520763397217,4.385163343556542e-09,4.387886942680552e-09,4.386512486576066e-09
2.093402624130249,4.382429530380705e-09,4.385163343556542e-09,4.383785334738377e-09
2.092726707458496,4.379594020775812e-09,4.382429530380705e-09,4.381001339481827e-09
2.091862916946411,4.375991125016299e-09,4.379594020775812e-09,4.377780804531994e-09
2.0912349224090576,4.37335057057453e-09,4.375991125016299e-09,4.374660633743588e-09
2.090601682662964,4.3706984698133056e-09,4.37335057057453e-09,4.372014750231301e-09
2.0899264812469482,4.3678758387954986e-09,4.3706984698133056e-09,4.369277384341785e-09
2.0892539024353027,4.36505898093742e-09,4.3678758387954986e-09,4.366458306037657e-09
2.0884957313537598,4.361923267026668e-09,4.36505898093742e-09,4.363478467439563e-09
2.087794303894043,4.358987837349559e-09,4.361923267026668e-09,4.360443561779448e-09
2.087315320968628,4.356976113228939e-09,4.358987837349559e-09,4.357971317148213e-09
2.086512327194214,4.353622795605361e-09,4.356976113228939e-09,4.355289018320718e-09
2.0858302116394043,4.3507686342536545e-09,4.353622795605361e-09,4.352186167011496e-09
2.0853567123413086,4.348793769537451e-09,4.3507686342536545e-09,4.349771653977541e-09
2.0847504138946533,4.346264681487355e-09,4.348793769537451e-09,4.347519677594391e-09
2.0838687419891357,4.342597392792413e-09,4.346264681487355e-09,4.344420378998848e-09
2.083235263824463,4.339947956566448e-09,4.342597392792413e-09,4.341263348806024e-09
2.0828003883361816,4.338155612515493e-09,4.339947956566448e-09,4.339040238221514e-09
2.0822126865386963,4.335694026025294e-09,4.338155612515493e-09,4.336914827263172e-09
2.081503391265869,4.3327426091366306e-09,4.335694026025294e-09,4.334208103529136e-09
2.08077073097229,4.329688607640492e-09,4.3327426091366306e-09,4.3312056163813395e-09
2.0802104473114014,4.3273464811477425e-09,4.329688607640492e-09,4.32850910669913e-09
2.079624891281128,4.32492575086485e-09,4.3273464811477425e-09,4.3261261239990745e-09
2.079010009765625,4.322369129283743e-09,4.32492575086485e-09,4.323637448067075e-09
2.078322410583496,4.319510971129148e-09,4.322369129283743e-09,4.320929836154619e-09
2.0775604248046875,4.316354385025534e-09,4.319510971129148e-09,4.317921131757885e-09
2.0770227909088135,4.314092638679767e-09,4.316354385025534e-09,4.315215296202268e-09
2.0764553546905518,4.311748735830179e-09,4.314092638679767e-09,4.312910917292356e-09
2.0756564140319824,4.308437162592327e-09,4.311748735830179e-09,4.310082513114821e-09
2.075028896331787,4.305830358930507e-09,4.308437162592327e-09,4.30712354670959e-09
2.0744073390960693,4.303240430658661e-09,4.305830358930507e-09,4.304526513010387e-09
2.073718309402466,4.300389377931424e-09,4.303240430658661e-09,4.301805134332426e-09
2.0730929374694824,4.297800337837998e-09,4.300389377931424e-09,4.2990846438328845e-09
2.0724804401397705,4.295249489416619e-09,4.297800337837998e-09,4.296516031843112e-09
2.0719618797302246,4.293102318086994e-09,4.295249489416619e-09,4.294166799923005e-09
2.071336269378662,4.290514166171988e-09,4.293102318086994e-09,4.291798916256084e-09
2.070566177368164,4.287335819697091e-09,4.290514166171988e-09,4.288914112748898e-09
2.0699398517608643,4.2847405623547274e-09,4.287335819697091e-09,4.286027532884873e-09
2.0693135261535645,4.2821399759418455e-09,4.2847405623547274e-09,4.28343049918567e-09
2.0687332153320312,4.279731236067619e-09,4.2821399759418455e-09,4.280926724220535e-09
2.0680618286132812,4.276955234416846e-09,4.279731236067619e-09,4.2783341314134304e-09
2.0675110816955566,4.274685494465302e-09,4.276955234416846e-09,4.2758103724338525e-09
2.0667595863342285,4.27158264315608e-09,4.274685494465302e-09,4.27312363271426e-09
2.0662777423858643,4.269577136284397e-09,4.27158264315608e-09,4.2705710079360415e-09
2.0655689239501953,4.266651032480695e-09,4.269577136284397e-09,4.268104980553744e-09
2.0650229454040527,4.264404829257273e-09,4.266651032480695e-09,4.265517716817158e-09
2.064457654953003,4.262062258675314e-09,4.264404829257273e-09,4.263224440137492e-09
2.0637619495391846,4.259198771450201e-09,4.262062258675314e-09,4.260620301010931e-09
2.063117504119873,4.256538677083199e-09,4.259198771450201e-09,4.257858510214874e-09
2.0624845027923584,4.253938978848737e-09,4.256538677083199e-09,4.255227281646512e-09
2.0617525577545166,4.250920060400176e-09,4.253938978848737e-09,4.2524179733050005e-09
2.0613534450531006,4.249252949506399e-09,4.250920060400176e-09,4.250077623169091e-09
2.0607104301452637,4.246625273651716e-09,4.249252949506399e-09,4.247927343214997e-09
2.060227870941162,4.244612661352676e-09,4.246625273651716e-09,4.245610085717999e-09
2.0593950748443604,4.241183404474214e-09,4.244612661352676e-09,4.242888707040038e-09
2.058856964111328,4.2389594057112845e-09,4.241183404474214e-09,4.240063411486972e-09
2.058324098587036,4.236775374977242e-09,4.2389594057112845e-09,4.237858064470856e-09
2.0575921535491943,4.233739581138707e-09,4.236775374977242e-09,4.235250816719827e-09
2.0570223331451416,4.2314214354632895e-09,4.233739581138707e-09,4.2325707383383815e-09
2.05661940574646,4.229764538621339e-09,4.2314214354632895e-09,4.2305834391243025e-09
2.0558269023895264,4.226514249694446e-09,4.229764538621339e-09,4.228128513972251e-09
2.0553600788116455,4.224568694866093e-09,4.226514249694446e-09,4.225533700719097e-09
2.0548324584960938,4.222409533127802e-09,4.224568694866093e-09,4.223480232212751e-09
2.054246664047241,4.220007454591723e-09,4.222409533127802e-09,4.221198945941751e-09
2.0534918308258057,4.216905047371711e-09,4.220007454591723e-09,4.21844692510831e-09
2.0531017780303955,4.215316540268077e-09,4.216905047371711e-09,4.2160999136342525e-09
2.0524682998657227,4.212727056085441e-09,4.215316540268077e-09,4.214009585723488e-09
2.051954507827759,4.210590098807643e-09,4.212727056085441e-09,4.211649695662345e-09
2.0514533519744873,4.208539294836555e-09,4.210590098807643e-09,4.209555370948692e-09
2.050921678543091,4.2063525995672535e-09,4.208539294836555e-09,4.207437065417707e-09
2.0504250526428223,4.204328440948757e-09,4.2063525995672535e-09,4.205330306206179e-09
2.0498452186584473,4.201925030145048e-09,4.204328440948757e-09,4.203119630119545e-09
2.0492610931396484,4.1995344979284255e-09,4.201925030145048e-09,4.2007219924755645e-09
2.0486695766448975,4.197128866678668e-09,4.1995344979284255e-09,4.198321690296325e-09
2.048084020614624,4.194705471860516e-09,4.197128866678668e-09,4.195910285886839e-09
2.0476160049438477,4.192794555990531e-09,4.194705471860516e-09,4.193742242364351e-09
2.046898603439331,4.189874225346557e-09,4.192794555990531e-09,4.191324620705927e-09
2.0462005138397217,4.187016067191962e-09,4.189874225346557e-09,4.188435376306643e-09
2.045724391937256,4.185047863813907e-09,4.187016067191962e-09,4.186024860075577e-09
2.0451529026031494,4.182715507283774e-09,4.185047863813907e-09,4.183873691943063e-09
2.0445849895477295,4.180400470232826e-09,4.182715507283774e-09,4.181549329018708e-09
2.043992280960083,4.177967305452057e-09,4.180400470232826e-09,4.179176116281269e-09
2.043452739715576,4.175789936056162e-09,4.177967305452057e-09,4.1768677405684684e-09
2.0429725646972656,4.173808854091021e-09,4.175789936056162e-09,4.174790735334e-09
2.0423474311828613,4.1712402421012484e-09,4.173808854091021e-09,4.172517442668777e-09
2.041843891143799,4.16919254675463e-09,4.1712402421012484e-09,4.170208178777557e-09
2.041243076324463,4.166744727029936e-09,4.16919254675463e-09,4.167959755108086e-09
2.040654182434082,4.164330658085191e-09,4.166744727029936e-09,4.165530143040996e-09
2.04020619392395,4.162504119165078e-09,4.164330658085191e-09,4.163409617063962e-09
2.0397133827209473,4.1605061618099626e-09,4.162504119165078e-09,4.161496036658718e-09
2.0392098426818848,4.1584358179136416e-09,4.1605061618099626e-09,4.1594638844344445e-09
2.038606643676758,4.155979560493961e-09,4.1584358179136416e-09,4.157199917642629e-09
2.0380451679229736,4.153698274222961e-09,4.155979560493961e-09,4.154830257618869e-09
2.0374791622161865,4.1513930071346294e-09,4.153698274222961e-09,4.152536980939203e-09
2.0371077060699463,4.1498702252340536e-09,4.1513930071346294e-09,4.150623844623169e-09
2.036571502685547,4.1476964085518375e-09,4.1498702252340536e-09,4.148774213064144e-09
2.0360000133514404,4.145371157449063e-09,4.1476964085518375e-09,4.146524457127043e-09
2.0354182720184326,4.1429988328900436e-09,4.145371157449063e-09,4.144176113385356e-09
2.0347752571105957,4.140380038819558e-09,4.1429988328900436e-09,4.1416807761152086e-09
2.0341637134552,4.137888254263089e-09,4.140380038819558e-09,4.139125930890941e-09
2.033719539642334,4.1360772584653205e-09,4.137888254263089e-09,4.136975206847637e-09
2.0332329273223877,4.134109055087265e-09,4.1360772584653205e-09,4.135084274992096e-09
2.032648801803589,4.131730069190098e-09,4.134109055087265e-09,4.1329109023990895e-09
2.0320775508880615,4.129421693477298e-09,4.131730069190098e-09,4.130565667281871e-09
2.031543731689453,4.127239883189304e-09,4.129421693477298e-09,4.128322128593709e-09
2.030970811843872,4.124901309410234e-09,4.127239883189304e-09,4.1260634908724114e-09
2.030531167984009,4.123150265655795e-09,4.124901309410234e-09,4.124014463258163e-09
2.029977560043335,4.120887187042399e-09,4.123150265655795e-09,4.12200895638648e-09
2.0295982360839844,4.1193457533950095e-09,4.120887187042399e-09,4.1201069223006925e-09
2.0290491580963135,4.117104879242106e-09,4.1193457533950095e-09,4.1182173227127805e-09
2.0285580158233643,4.1151224650093354e-09,4.117104879242106e-09,4.116104346252314e-09
2.0280520915985107,4.113057450183533e-09,4.1151224650093354e-09,4.1140824080798666e-09
2.027470827102661,4.110712659155524e-09,4.113057450183533e-09,4.111875728796122e-09
2.0268232822418213,4.108095197352668e-09,4.110712659155524e-09,4.10939371420227e-09
2.026137590408325,4.1053009880442914e-09,4.108095197352668e-09,4.106689655003493e-09
2.0258729457855225,4.104235618029861e-09,4.1053009880442914e-09,4.104759199208274e-09
2.0252981185913086,4.101901929232099e-09,4.104235618029861e-09,4.103060113891388e-09
2.0247466564178467,4.099663719614455e-09,4.101901929232099e-09,4.1007748308175e-09
2.0241780281066895,4.097360672972172e-09,4.099663719614455e-09,4.098504202687536e-09
2.023782968521118,4.095759287281453e-09,4.097360672972172e-09,4.096552430610245e-09
2.023319959640503,4.093887007172725e-09,4.095759287281453e-09,4.094815153621312e-09
2.0228350162506104,4.091937899630693e-09,4.093887007172725e-09,4.092902905483697e-09
2.0224030017852783,4.090165095504972e-09,4.091937899630693e-09,4.0910452803188946e-09
2.0219013690948486,4.0881431573325244e-09,4.090165095504972e-09,4.0891467989467856e-09
2.0213661193847656,4.0859839955942334e-09,4.0881431573325244e-09,4.087055582857602e-09
2.0207908153533936,4.0836587444914585e-09,4.0859839955942334e-09,4.084813376437069e-09
2.020367383956909,4.081955218282474e-09,4.0836587444914585e-09,4.082798099602769e-09
2.0196123123168945,4.078910098570532e-09,4.081955218282474e-09,4.080423110508491e-09
2.019155502319336,4.077068904706493e-09,4.078910098570532e-09,4.077979731675896e-09
2.01873779296875,4.075364046229879e-09,4.077068904706493e-09,4.076208703907014e-09
2.0182383060455322,4.073350545752419e-09,4.075364046229879e-09,4.074349302385372e-09
2.0177829265594482,4.071516457315738e-09,4.073350545752419e-09,4.072425063839091e-09
2.0174379348754883,4.0701202408399695e-09,4.071516457315738e-09,4.0708103554720765e-09
2.0166995525360107,4.067143954955554e-09,4.0701202408399695e-09,4.068623660202775e-09
2.0162642002105713,4.06538047670324e-09,4.067143954955554e-09,4.0662548883574345e-09
2.01574444770813,4.063279490651439e-09,4.06538047670324e-09,4.064323100294587e-09
2.0153541564941406,4.061704750313311e-09,4.063279490651439e-09,4.062485459144227e-09
2.0148770809173584,4.0597831763022896e-09,4.061704750313311e-09,4.0607370799250475e-09
2.0144338607788086,4.058042790688887e-09,4.0597831763022896e-09,4.0589007710423175e-09
2.0139217376708984,4.055944025083136e-09,4.058042790688887e-09,4.056985414280234e-09
2.0132973194122314,4.053407387516472e-09,4.055944025083136e-09,4.054670377229286e-09
2.0127968788146973,4.051426305551331e-09,4.053407387516472e-09,4.05240729861589e-09
2.012340784072876,4.049566015851269e-09,4.051426305551331e-09,4.050489721407757e-09
2.011965036392212,4.0480663265896055e-09,4.049566015851269e-09,4.048808399659265e-09
2.011523485183716,4.0462984074451924e-09,4.0480663265896055e-09,4.047173263188597e-09
2.01104474067688,4.044365287114715e-09,4.0462984074451924e-09,4.0453236316295715e-09
2.0105602741241455,4.042422396821621e-09,4.044365287114715e-09,4.043385182228576e-09
2.009982109069824,4.0400873757562294e-09,4.042422396821621e-09,4.041247336772358e-09
2.0094008445739746,4.0377505783339984e-09,4.0400873757562294e-09,4.0389114275285465e-09
2.0090136528015137,4.036199818813202e-09,4.0377505783339984e-09,4.036967204967823e-09
2.0086841583251953,4.03487288025417e-09,4.036199818813202e-09,4.0355288000171186e-09
2.0082592964172363,4.033166689509926e-09,4.03487288025417e-09,4.034012235365481e-09
2.0077168941497803,4.03099331691692e-09,4.033166689509926e-09,4.032071565518436e-09
2.007208824157715,4.0289509506408194e-09,4.03099331691692e-09,4.0299639181284874e-09
2.006511926651001,4.026161626313751e-09,4.0289509506408194e-09,4.027547184648483e-09
2.005960464477539,4.0239394039076615e-09,4.026161626313751e-09,4.025042521504929e-09
2.005653142929077,4.022720823115833e-09,4.0239394039076615e-09,4.0233203435491305e-09
2.0052545070648193,4.0211047824811885e-09,4.022720823115833e-09,4.021905475326548e-09
2.0047810077667236,4.019214294714857e-09,4.0211047824811885e-09,4.020150878858431e-09
2.0042033195495605,4.016906363091266e-09,4.019214294714857e-09,4.01805078098505e-09
2.003819227218628,4.015346277697063e-09,4.016906363091266e-09,4.016119437011412e-09
2.0034823417663574,4.013995358320699e-09,4.015346277697063e-09,4.014664156670733e-09
2.0029232501983643,4.01174071740229e-09,4.013995358320699e-09,4.012862930835581e-09
2.0024795532226562,4.009983456398913e-09,4.01174071740229e-09,4.010854759428639e-09
2.002045154571533,4.008237741714993e-09,4.009983456398913e-09,4.0091037156742004e-09
2.001560688018799,4.006303289116886e-09,4.008237741714993e-09,4.007262965899372e-09
2.001084327697754,4.004406584101616e-09,4.006303289116886e-09,4.005346276869659e-09
2.0006093978881836,4.002504994105038e-09,4.004406584101616e-09,4.00344735140834e-09
2.0002236366271973,4.000950681870563e-09,4.002504994105038e-09,4.001720732560443e-09
1.9997737407684326,3.999161890533287e-09,4.000950681870563e-09,4.000047848506938e-09
1.9992907047271729,3.997211450723626e-09,3.999161890533287e-09,3.9981804533795184e-09
1.998584508895874,3.994410580077101e-09,3.997211450723626e-09,3.9958019115715615e-09
1.9982467889785767,3.993033015348146e-09,3.994410580077101e-09,3.993716468642106e-09
1.9977326393127441,3.991011965354119e-09,3.993033015348146e-09,3.992012942433121e-09
1.9973125457763672,3.989327979070367e-09,3.991011965354119e-09,3.990161090428046e-09
1.9968866109848022,3.987617347434025e-09,3.989327979070367e-09,3.988464669646419e-09
1.9964053630828857,3.985692220709325e-09,3.987617347434025e-09,3.986647456599712e-09
1.9959520101547241,3.9838954357662715e-09,3.985692220709325e-09,3.984784946453601e-09
1.995461344718933,3.9819259001205864e-09,3.9838954357662715e-09,3.9829028963822566e-09
1.994961142539978,3.9799119555539164e-09,3.9819259001205864e-09,3.980913376722128e-09
1.9946411848068237,3.9786618444281885e-09,3.9799119555539164e-09,3.97927824025146e-09
1.9941086769104004,3.976516893544613e-09,3.9786618444281885e-09,3.977583151737463e-09
1.9935634136199951,3.974370610393407e-09,3.976516893544613e-09,3.975434204050998e-09
1.9931591749191284,3.97273458574432e-09,3.974370610393407e-09,3.973545936730716e-09
1.9927464723587036,3.9711034460765404e-09,3.97273458574432e-09,3.971910800260048e-09
1.992364764213562,3.969566897410459e-09,3.9711034460765404e-09,3.970328954494562e-09
1.991786003112793,3.967272732552374e-09,3.969566897410459e-09,3.968411821375639e-09
1.9914002418518066,3.96574462158128e-09,3.967272732552374e-09,3.966499573238025e-09
1.9910686016082764,3.964408357148841e-09,3.96574462158128e-09,3.965069605982308e-09
1.9904953241348267,3.962118633182854e-09,3.964408357148841e-09,3.9632572779169095e-09
1.990164041519165,3.960809458192216e-09,3.962118633182854e-09,3.961456940260177e-09
1.9898014068603516,3.959355510119167e-09,3.960809458192216e-09,3.960076710995963e-09
1.989449143409729,3.957962846357077e-09,3.959355510119167e-09,3.958652072810764e-09
1.9890104532241821,3.956225569368144e-09,3.957962846357077e-09,3.957086214256833e-09
1.9883713722229004,3.953672056411506e-09,3.956225569368144e-09,3.954942151551677e-09
1.9880201816558838,3.952281613095465e-09,3.953672056411506e-09,3.952969507281523e-09
1.98751962184906,3.950304972022423e-09,3.952281613095465e-09,3.951284188730142e-09
1.987051010131836,3.948443350054731e-09,3.950304972022423e-09,3.94936483516517e-09
1.98666512966156,3.946882376482108e-09,3.948443350054731e-09,3.9476573121532965e-09
1.9862844944000244,3.945377358149926e-09,3.946882376482108e-09,3.946123428022474e-09
1.98581063747406,3.94349974897068e-09,3.945377358149926e-09,3.944431448132946e-09
1.9853447675704956,3.941644344251927e-09,3.94349974897068e-09,3.942565385273156e-09
1.984808087348938,3.939517156936745e-09,3.941644344251927e-09,3.940573645166978e-09
1.9843451976776123,3.937683068500064e-09,3.939517156936745e-09,3.938592563201837e-09
1.9841234683990479,3.936797554615623e-09,3.937683068500064e-09,3.937233650219696e-09
1.9837194681167603,3.9351970571033235e-09,3.936797554615623e-09,3.935990200432116e-09
1.983255386352539,3.933344316919829e-09,3.9351970571033235e-09,3.934265357941058e-09
1.9827396869659424,3.931320158301332e-09,3.933344316919829e-09,3.932324244004803e-09
1.9823075532913208,3.929597092167114e-09,3.931320158301332e-09,3.930451519806866e-09
1.981923222541809,3.928065428482341e-09,3.929597092167114e-09,3.928825265120395e-09
1.981514573097229,3.926450276026117e-09,3.928065428482341e-09,3.927251412960686e-09
1.9811078310012817,3.924864877546952e-09,3.926450276026117e-09,3.9256478068239176e-09
1.980664849281311,3.923076530298886e-09,3.924864877546952e-09,3.923965152807796e-09
1.980193853378296,3.921216240598824e-09,3.923076530298886e-09,3.922139946155312e-09
1.9798774719238281,3.91995325088601e-09,3.921216240598824e-09,3.920579860761109e-09
1.9794492721557617,3.918271040959098e-09,3.91995325088601e-09,3.9191054845844064e-09
1.9790812730789185,3.916819313332098e-09,3.918271040959098e-09,3.917537849673636e-09
1.978785753250122,3.915648250085724e-09,3.916819313332098e-09,3.9162264542369485e-09
1.97841477394104,3.914192081566625e-09,3.915648250085724e-09,3.9149115060865824e-09
1.9777733087539673,3.911642565412876e-09,3.914192081566625e-09,3.912909996017788e-09
1.977359652519226,3.910010093477467e-09,3.911642565412876e-09,3.910818779928604e-09
1.9770150184631348,3.9086351932837715e-09,3.910010093477467e-09,3.9093164261316815e-09
1.976710557937622,3.907430823346658e-09,3.9086351932837715e-09,3.908026791066277e-09
1.9763048887252808,3.905840539886185e-09,3.907430823346658e-09,3.906627910055249e-09
1.9758867025375366,3.904187195757913e-09,3.905840539886185e-09,3.905006096260877e-09
1.9754115343093872,3.902313139292346e-09,3.904187195757913e-09,3.903242173919352e-09
1.9750595092773438,3.90091026147843e-09,3.902313139292346e-09,3.901605261091845e-09
1.9745492935180664,3.898886546949143e-09,3.90091026147843e-09,3.899892853098663e-09
1.9743294715881348,3.898025013882034e-09,3.898886546949143e-09,3.8984495631666505e-09
1.973912239074707,3.896380995627169e-09,3.898025013882034e-09,3.897196343416454e-09
1.9735112190246582,3.8947916003451155e-09,3.896380995627169e-09,3.895580302781809e-09
1.973199725151062,3.893588562675632e-09,3.8947916003451155e-09,3.894180977681572e-09
1.9727323055267334,3.891729605243199e-09,3.893588562675632e-09,3.892651534442848e-09
1.972196340560913,3.889612187890634e-09,3.891729605243199e-09,3.890663791139559e-09
1.971804141998291,3.8880769714921826e-09,3.889612187890634e-09,3.888835919951816e-09
1.9713551998138428,3.886295729671474e-09,3.8880769714921826e-09,3.887179023109866e-09
1.9709875583648682,3.8848457784013135e-09,3.886295729671474e-09,3.885563870653641e-09
1.9705787897109985,3.883232846391138e-09,3.8848457784013135e-09,3.884032651058078e-09
1.9701170921325684,3.881399646132877e-09,3.883232846391138e-09,3.882311361280699e-09
1.969862937927246,3.880411103551751e-09,3.881399646132877e-09,3.880898713504166e-09
1.9694316387176514,3.8787177913945925e-09,3.880411103551751e-09,3.879557120001209e-09
1.9690407514572144,3.877170140498265e-09,3.8787177913945925e-09,3.877937526652886e-09
1.9686884880065918,3.875784138074323e-09,3.877170140498265e-09,3.876470699992751e-09
1.9683576822280884,3.874492282562869e-09,3.875784138074323e-09,3.875130438757424e-09
1.9679796695709229,3.872992149211996e-09,3.874492282562869e-09,3.8737359986384945e-09
1.9674842357635498,3.871038600777865e-09,3.872992149211996e-09,3.8720093797905974e-09
1.9670021533966064,3.869152109814422e-09,3.871038600777865e-09,3.870088249868786e-09
1.966612696647644,3.86761866977281e-09,3.869152109814422e-09,3.868378506410863e-09
1.9662694931030273,3.866267306307236e-09,3.86761866977281e-09,3.86693610465727e-09
1.965857744216919,3.864649933404962e-09,3.866267306307236e-09,3.8654515144287416e-09
1.965501308441162,3.863232400647121e-09,3.864649933404962e-09,3.863936282044733e-09
1.9651236534118652,3.861769570789875e-09,3.863232400647121e-09,3.86249343620193e-09
1.964857816696167,3.860714414827271e-09,3.861769570789875e-09,3.861235775559635e-09
1.9643627405166626,3.858786623567312e-09,3.860714414827271e-09,3.859741859457699e-09
1.9638603925704956,3.856798880264023e-09,3.858786623567312e-09,3.85778609057752e-09
1.9634836912155151,3.855310737321815e-09,3.856798880264023e-09,3.856049257677796e-09
1.9631048440933228,3.853831476163805e-09,3.855310737321815e-09,3.8545642233600574e-09
1.9626668691635132,3.852117291813784e-09,3.853831476163805e-09,3.852966834472227e-09
1.962317943572998,3.8507375066387795e-09,3.852117291813784e-09,3.8514214040219485e-09
1.9620614051818848,3.849744079076345e-09,3.8507375066387795e-09,3.85023302129639e-09
1.9616422653198242,3.848108942605677e-09,3.849744079076345e-09,3.848917629056814e-09
1.961307168006897,3.846780671779015e-09,3.848108942605677e-09,3.847437479720384e-09
1.9608136415481567,3.844853324608266e-09,3.846780671779015e-09,3.845808560498654e-09
1.9603217840194702,3.842921536545418e-09,3.844853324608266e-09,3.843879436971065e-09
1.9601097106933594,3.8420946424366775e-09,3.842921536545418e-09,3.842499651796061e-09
1.9596344232559204,3.8402285795768876e-09,3.8420946424366775e-09,3.841153617401005e-09
1.959352731704712,3.8391090306788556e-09,3.8402285795768876e-09,3.839662809923539e-09
1.9589017629623413,3.837340223356023e-09,3.8391090306788556e-09,3.838218631813106e-09
1.958565354347229,3.83601594933225e-09,3.837340223356023e-09,3.836673201362828e-09
1.9581482410430908,3.8343879182889395e-09,3.83601594933225e-09,3.835196160650867e-09
1.9577727317810059,3.832921535718015e-09,3.8343879182889395e-09,3.833648509754539e-09
1.9573360681533813,3.831222450401128e-09,3.832921535718015e-09,3.832064443543004e-09
1.9570165872573853,3.8299603488667344e-09,3.831222450401128e-09,3.8305851823849935e-09
1.9564956426620483,3.827924199839572e-09,3.8299603488667344e-09,3.82893583505961e-09
1.956203579902649,3.826793548711294e-09,3.827924199839572e-09,3.8273508806696555e-09
1.9558706283569336,3.825481265096187e-09,3.826793548711294e-09,3.8261305235209875e-09
1.9555997848510742,3.8244216682414844e-09,3.825481265096187e-09,3.824944805330688e-09
1.9552323818206787,3.822981042844731e-09,3.8244216682414844e-09,3.82369513829417e-09
1.9549142122268677,3.821747363019767e-09,3.822981042844731e-09,3.822356653415682e-09
1.9545859098434448,3.820450622527005e-09,3.821747363019767e-09,3.821093219613658e-09
1.9541656970977783,3.81880749245056e-09,3.820450622527005e-09,3.8196232843290545e-09
1.9539426565170288,3.817932636707155e-09,3.81880749245056e-09,3.8183647355083394e-09
1.9533555507659912,3.815634919135391e-09,3.817932636707155e-09,3.816778892939965e-09
1.953095555305481,3.814625948450612e-09,3.815634919135391e-09,3.815124660633273e-09
1.9527546167373657,3.813304338962098e-09,3.814625948450612e-09,3.813958038278997e-09
1.9523837566375732,3.8118663781006035e-09,3.813304338962098e-09,3.8125769208363636e-09
1.9519683122634888,3.810225912559417e-09,3.8118663781006035e-09,3.8110399280810725e-09
1.951689600944519,3.809133453103186e-09,3.810225912559417e-09,3.8096743537607836e-09
1.9512537717819214,3.807445025927336e-09,3.809133453103186e-09,3.808282134087904e-09
1.95102059841156,3.806518655835589e-09,3.807445025927336e-09,3.806976955900154e-09
1.9506641626358032,3.805137538392955e-09,3.806518655835589e-09,3.805821879865334e-09
1.9501805305480957,3.803246606537414e-09,3.805137538392955e-09,3.8041862993054565e-09
1.949774146080017,3.801678527537433e-09,3.803246606537414e-09,3.802454795476251e-09
1.9494409561157227,3.8003653557439065e-09,3.801678527537433e-09,3.801015946436337e-09
1.9491113424301147,3.799090819711637e-09,3.8003653557439065e-09,3.799720538211204e-09
1.9487794637680054,3.797795855575714e-09,3.799090819711637e-09,3.798436232216318e-09
1.9483648538589478,3.796161163194256e-09,3.797795855575714e-09,3.796973846448282e-09
1.9479122161865234,3.794419445313224e-09,3.796161163194256e-09,3.7952827547371726e-09
1.947706699371338,3.793604985702359e-09,3.794419445313224e-09,3.7940064423480635e-09
1.9472777843475342,3.791949865217248e-09,3.793604985702359e-09,3.792769653898631e-09
1.946900725364685,3.7904728245052866e-09,3.791949865217248e-09,3.7912046835231195e-09
1.9464600086212158,3.788753311084747e-09,3.7904728245052866e-09,3.789606850546079e-09
1.946119785308838,3.787421931633617e-09,3.788753311084747e-09,3.788082292288664e-09
1.9457663297653198,3.7860630186514754e-09,3.787421931633617e-09,3.7867349256259786e-09
1.9454785585403442,3.784942581575024e-09,3.7860630186514754e-09,3.785495472641287e-09
1.945116639137268,3.783526825174022e-09,3.784942581575024e-09,3.784228042036375e-09
1.9447524547576904,3.7821177301111675e-09,3.783526825174022e-09,3.782814950170632e-09
1.9444561004638672,3.780958213184249e-09,3.7821177301111675e-09,3.781531532354165e-09
1.9440422058105469,3.7793554952259e-09,3.780958213184249e-09,3.780149526733112e-09
1.9437748193740845,3.778302559709346e-09,3.7793554952259e-09,3.7788234763525e-09
1.9434469938278198,3.7770231386957676e-09,3.778302559709346e-09,3.777657742176643e-09
1.943055272102356,3.775519452631215e-09,3.7770231386957676e-09,3.776263746146924e-09
1.9427943229675293,3.774513146481695e-09,3.775519452631215e-09,3.775007861861468e-09
1.9424339532852173,3.773100054615952e-09,3.774513146481695e-09,3.773799939210676e-09
1.9421606063842773,3.772056000883595e-09,3.773100054615952e-09,3.7725689239209714e-09
1.9417847394943237,3.770568302030597e-09,3.772056000883595e-09,3.7713068223865776e-09
1.9413926601409912,3.7690441878623915e-09,3.770568302030597e-09,3.769800915875976e-09
1.9410258531570435,3.767623102390871e-09,3.7690441878623915e-09,3.768327871966903e-09
1.9407023191452026,3.766373879443563e-09,3.767623102390871e-09,3.766992051623674e-09
1.9404397010803223,3.765352474260908e-09,3.766373879443563e-09,3.7658569596032976e-09
1.9400831460952759,3.763966915926176e-09,3.765352474260908e-09,3.764653477844604e-09
1.9396038055419922,3.7621132875642616e-09,3.763966915926176e-09,3.763033440407071e-09
1.9393001794815063,3.760922240303444e-09,3.7621132875642616e-09,3.761512878952544e-09
1.939069151878357,3.760026068277966e-09,3.760922240303444e-09,3.760469269309397e-09
1.93867027759552,3.758492184147144e-09,3.760026068277966e-09,3.7592524648744075e-09
1.9384725093841553,3.757723465724894e-09,3.758492184147144e-09,3.758101385642476e-09
1.9381523132324219,3.756493782702819e-09,3.757723465724894e-09,3.757100408563474e-09
1.937737226486206,3.7548777420681745e-09,3.756493782702819e-09,3.755678879002744e-09
1.9372949600219727,3.753161337272104e-09,3.7548777420681745e-09,3.7540126562873866e-09
1.937037467956543,3.752171018334138e-09,3.753161337272104e-09,3.752658628286554e-09
1.9367213249206543,3.7509355621523355e-09,3.752171018334138e-09,3.751547072994299e-09
1.9362901449203491,3.749254240403843e-09,3.7509355621523355e-09,3.750090016296781e-09
1.9360121488571167,3.748186649943364e-09,3.749254240403843e-09,3.748714672013875e-09
1.9357367753982544,3.747111509966317e-09,3.748186649943364e-09,3.747644417018137e-09
1.935296654701233,3.745416421452319e-09,3.747111509966317e-09,3.746257970504985e-09
1.9350357055664062,3.7444163325517366e-09,3.745416421452319e-09,3.74490927157467e-09
1.9347375631332397,3.743254151089559e-09,3.7444163325517366e-09,3.743829246616315e-09
1.934367060661316,3.7418219633877925e-09,3.743254151089559e-09,3.742531617945133e-09
1.934228777885437,3.741290832692812e-09,3.7418219633877925e-09,3.741549736702154e-09
1.9338417053222656,3.7397871466282595e-09,3.741290832692812e-09,3.740533216500808e-09
1.933537483215332,3.738604092973219e-09,3.7397871466282595e-09,3.739190734819431e-09
1.9332284927368164,3.73741704251529e-09,3.738604092973219e-09,3.738004572539921e-09
1.9327839612960815,3.7356997495407995e-09,3.73741704251529e-09,3.736551956734502e-09
1.9324054718017578,3.734232478791455e-09,3.7356997495407995e-09,3.734960341006399e-09
1.932021141052246,3.732748776741346e-09,3.734232478791455e-09,3.7334846325620674e-09
1.9318022727966309,3.731903230885791e-09,3.732748776741346e-09,3.7323202306538406e-09
1.9315122365951538,3.7307774647388214e-09,3.731903230885791e-09,3.731335240786393e-09
1.9312366247177124,3.729709430189132e-09,3.7307774647388214e-09,3.730238784527273e-09
1.930898904800415,3.728415354231629e-09,3.729709430189132e-09,3.729056174961443e-09
1.9306560754776,3.7274778819096355e-09,3.728415354231629e-09,3.727940622866299e-09
1.9302089214324951,3.725757924399886e-09,3.7274778819096355e-09,3.726611019772008e-09
1.929852843284607,3.724381469893956e-09,3.725757924399886e-09,3.725062924786471e-09
1.9295247793197632,3.723110042486155e-09,3.724381469893956e-09,3.7237397609857226e-09
1.9293339252471924,3.7223741866654336e-09,3.723110042486155e-09,3.7227361193714614e-09
1.9290672540664673,3.7213354620035943e-09,3.7223741866654336e-09,3.7218501613978106e-09
1.928781270980835,3.7202396718782893e-09,3.7213354620035943e-09,3.7207816827589113e-09
1.9284236431121826,3.7188732093795807e-09,3.7202396718782893e-09,3.7195488911123675e-09
1.9279817342758179,3.717160801386399e-09,3.7188732093795807e-09,3.718010566089447e-09
1.9275577068328857,3.715539653725841e-09,3.717160801386399e-09,3.7163419008834353e-09
1.9272162914276123,3.714219598549562e-09,3.715539653725841e-09,3.7148719655988316e-09
1.9269917011260986,3.7133351948881455e-09,3.714219598549562e-09,3.713772178670638e-09
1.926711916923523,3.712267160338456e-09,3.7133351948881455e-09,3.712794516275153e-09
1.9263683557510376,3.7109511019650654e-09,3.712267160338456e-09,3.711601470612891e-09
1.9260761737823486,3.709806239982072e-09,3.7109511019650654e-09,3.7103737859922603e-09
1.9257920980453491,3.708710227812162e-09,3.709806239982072e-09,3.7092535709604135e-09
1.9254921674728394,3.7075595926694405e-09,3.708710227812162e-09,3.708129581170283e-09
1.9250553846359253,3.70590180764907e-09,3.7075595926694405e-09,3.7067220404196632e-09
1.924759030342102,3.704738293919263e-09,3.70590180764907e-09,3.7053144996690435e-09
1.9244695901870728,3.7036327338313413e-09,3.704738293919263e-09,3.704178741514852e-09
1.924170732498169,3.702483875045459e-09,3.7036327338313413e-09,3.7030514210556476e-09
1.9238356351852417,3.7011882447757216e-09,3.702483875045459e-09,3.701829953683955e-09
1.9234880208969116,3.6998533126109123e-09,3.7011882447757216e-09,3.700514339399774e-09
1.9232226610183716,3.6988165863505174e-09,3.6998533126109123e-09,3.699330619610919e-09
1.922765851020813,3.6970801975400036e-09,3.6988165863505174e-09,3.697941286517903e-09
1.92252516746521,3.696154937671281e-09,3.6970801975400036e-09,3.696610573200587e-09
1.9221762418746948,3.6948004655812383e-09,3.696154937671281e-09,3.6954723725557415e-09
1.9219512939453125,3.693948480432141e-09,3.6948004655812383e-09,3.6943674786016345e-09
1.9216084480285645,3.692621763917714e-09,3.693948480432141e-09,3.693279237992897e-09
1.921351671218872,3.6916301127121187e-09,3.692621763917714e-09,3.692120831289003e-09
1.921071171760559,3.6905436484602205e-09,3.6916301127121187e-09,3.6910827727609785e-09
1.9206299781799316,3.6888621046671233e-09,3.6905436484602205e-09,3.6896969923816414e-09
1.9202749729156494,3.687503191684982e-09,3.6888621046671233e-09,3.68817620888251e-09
1.9200888872146606,3.6867888741909383e-09,3.687503191684982e-09,3.687139482622115e-09
1.9197908639907837,3.6856269147733656e-09,3.6867888741909383e-09,3.686203786656961e-09
1.91951322555542,3.684568428141688e-09,3.6856269147733656e-09,3.685092675453916e-09
1.9190565347671509,3.6828171623426442e-09,3.684568428141688e-09,3.6836873551493454e-09
1.9188557863235474,3.682044891206715e-09,3.6828171623426442e-09,3.6824259197487663e-09
1.9187344312667847,3.6815808179824216e-09,3.682044891206715e-09,3.68180752552405e-09
1.9184612035751343,3.680540316963743e-09,3.6815808179824216e-09,3.6810541281795395e-09
1.9180506467819214,3.678967797071664e-09,3.680540316963743e-09,3.6797471736349507e-09
1.9178287982940674,3.6781013790232464e-09,3.678967797071664e-09,3.6785299251107517e-09
1.9176064729690552,3.6772480616065195e-09,3.6781013790232464e-09,3.677670168400482e-09
1.9174964427947998,3.6768490474514692e-09,3.6772480616065195e-09,3.6770408939901245e-09
1.9171360731124878,3.675451942797281e-09,3.6768490474514692e-09,3.676144721964647e-09
1.9168044328689575,3.6741880649060477e-09,3.675451942797281e-09,3.6748133425135165e-09
1.9165959358215332,3.673375825741232e-09,3.6741880649060477e-09,3.6737770603423314e-09
1.9161916971206665,3.671838166852126e-09,3.673375825741232e-09,3.6726004459808337e-09
1.915952444076538,3.6709280060165383e-09,3.671838166852126e-09,3.6713756479400672e-09
1.9157328605651855,3.6700804617595395e-09,3.6709280060165383e-09,3.6704976835721936e-09
1.9153361320495605,3.668550352387001e-09,3.6700804617595395e-09,3.6693101890250546e-09
1.9150822162628174,3.6675724679469113e-09,3.668550352387001e-09,3.6680569692748577e-09
1.9147003889083862,3.6661242930335902e-09,3.6675724679469113e-09,3.666841941196708e-09
1.9145132303237915,3.665405090558238e-09,3.6661242930335902e-09,3.6657585855692787e-09
1.9141792058944702,3.66412611363387e-09,3.665405090558238e-09,3.664759606891721e-09
1.913804531097412,3.662683045746462e-09,3.66412611363387e-09,3.663399583686555e-09
1.913520097732544,3.661599023985218e-09,3.662683045746462e-09,3.662135483750717e-09
1.9131646156311035,3.6602290087728306e-09,3.661599023985218e-09,3.6609097975315308e-09
1.9130381345748901,3.65975649785355e-09,3.6602290087728306e-09,3.6599869801534624e-09
1.9127471446990967,3.658640723713802e-09,3.65975649785355e-09,3.6591931706908554e-09
1.912330985069275,3.657067315643303e-09,3.658640723713802e-09,3.657846026072775e-09
1.9120415449142456,3.6559384408718643e-09,3.657067315643303e-09,3.6564979932762753e-09
1.911771297454834,3.6549188120460485e-09,3.6559384408718643e-09,3.6554217430762037e-09
1.9115995168685913,3.6542555648111374e-09,3.6549188120460485e-09,3.6545813042465625e-09
1.9112378358840942,3.652864233316677e-09,3.6542555648111374e-09,3.653555014082599e-09
1.9110018014907837,3.651963842443706e-09,3.652864233316677e-09,3.652409041876581e-09
1.9106485843658447,3.6506233591637738e-09,3.651963842443706e-09,3.6512872725324996e-09
1.910409927368164,3.6497067590346433e-09,3.6506233591637738e-09,3.6501595079840854e-09
1.9101585149765015,3.648750634965836e-09,3.6497067590346433e-09,3.6492224797513018e-09
1.9098355770111084,3.647509849713515e-09,3.648750634965836e-09,3.6481249132691573e-09
1.9095407724380493,3.646387192191014e-09,3.647509849713515e-09,3.6469427477925365e-09
1.9091531038284302,3.6448990492488065e-09,3.646387192191014e-09,3.645638457783207e-09
1.9089339971542358,3.6440579442853505e-09,3.6448990492488065e-09,3.64447449996419e-09
1.9085677862167358,3.6426683891477296e-09,3.6440579442853505e-09,3.6433580596906268e-09
1.9083826541900635,3.6419587345903892e-09,3.6426683891477296e-09,3.642308676887751e-09
1.9081002473831177,3.640896029111218e-09,3.6419587345903892e-09,3.641420498468051e-09
1.907862663269043,3.639974988089989e-09,3.640896029111218e-09,3.640430623619295e-09
1.9075440168380737,3.6387646229485426e-09,3.639974988089989e-09,3.6393641433818402e-09
1.9073854684829712,3.6381511137051348e-09,3.6387646229485426e-09,3.6384535384570427e-09
1.9070323705673218,3.636811518603622e-09,3.6381511137051348e-09,3.6374758760615578e-09
1.906792402267456,3.6358975830097506e-09,3.636811518603622e-09,3.6363489996915632e-09
1.9065505266189575,3.6349774301669413e-09,3.6358975830097506e-09,3.635431511384013e-09
1.9061051607131958,3.63327856689466e-09,3.6349774301669413e-09,3.63412211434877e-09
1.9058674573898315,3.6323697383267017e-09,3.63327856689466e-09,3.63281871251786e-09
1.9055176973342896,3.6310316975374235e-09,3.6323697383267017e-09,3.631696054995359e-09
1.9052575826644897,3.630049372205235e-09,3.6310316975374235e-09,3.6305345396669964e-09
1.9050325155258179,3.6291771809970896e-09,3.630049372205235e-09,3.6296092797982737e-09
1.9047493934631348,3.6281118109826593e-09,3.6291771809970896e-09,3.6286387228301464e-09
1.9046250581741333,3.627639522107984e-09,3.6281118109826593e-09,3.627869782363291e-09
1.9043632745742798,3.6266389891181916e-09,3.627639522107984e-09,3.6271337044979646e-09
1.904039740562439,3.6254017565795493e-09,3.6266389891181916e-09,3.626015487867562e-09
1.9037634134292603,3.6243561485349574e-09,3.6254017565795493e-09,3.6248732904198278e-09
1.9034351110458374,3.623110700345933e-09,3.6243561485349574e-09,3.6237270961692047e-09
1.903278112411499,3.6225098476450057e-09,3.623110700345933e-09,3.6228045008357412e-09
1.9030240774154663,3.6215443977027917e-09,3.6225098476450057e-09,3.622020905424961e-09
1.902745008468628,3.620480359955991e-09,3.6215443977027917e-09,3.6210066056696633e-09
1.902510166168213,3.6195837438413037e-09,3.620480359955991e-09,3.620026722828129e-09
1.9023350477218628,3.6189153895804793e-09,3.6195837438413037e-09,3.6192444596849782e-09
1.9018839597702026,3.6171967643383596e-09,3.6189153895804793e-09,3.618051191978111e-09
1.9016941785812378,3.6164806704874763e-09,3.6171967643383596e-09,3.6168330552754924e-09
1.9015077352523804,3.615770571840926e-09,3.6164806704874763e-09,3.616120292093683e-09
1.901232123374939,3.614730736956062e-09,3.615770571840926e-09,3.615244104082649e-09
1.9009312391281128,3.6135694436723043e-09,3.614730736956062e-09,3.6141458714666896e-09
1.900696039199829,3.612687482501542e-09,3.6135694436723043e-09,3.613122689927195e-09
1.900383472442627,3.611496435240724e-09,3.612687482501542e-09,3.61208640775601e-09
1.9001026153564453,3.6104315093155037e-09,3.611496435240724e-09,3.610958199118386e-09
1.8997652530670166,3.6091400978932597e-09,3.6104315093155037e-09,3.6097811406676783e-09
1.8994258642196655,3.607862675281126e-09,3.6091400978932597e-09,3.6084952803605574e-09
1.8991093635559082,3.6066558628533585e-09,3.607862675281126e-09,3.6072536069298167e-09
1.8988816738128662,3.6057874464034967e-09,3.6066558628533585e-09,3.6062166586248168e-09
1.898830771446228,3.605608256407322e-09,3.6057874464034967e-09,3.6056908570003543e-09
1.8985587358474731,3.6045624263181253e-09,3.605608256407322e-09,3.6050800122922055e-09
1.8982571363449097,3.603425779985514e-09,3.6045624263181253e-09,3.6039877748805793e-09
1.8979921340942383,3.602407261382723e-09,3.603425779985514e-09,3.6029119687697175e-09
1.897684097290039,3.6012468562773847e-09,3.602407261382723e-09,3.601821063625721e-09
1.89750075340271,3.6005491921287103e-09,3.6012468562773847e-09,3.6008924730879244e-09
1.8972021341323853,3.5994167646435926e-09,3.6005491921287103e-09,3.5999772052264234e-09
1.8969558477401733,3.5984686341805627e-09,3.5994167646435926e-09,3.598938924653794e-09
1.8966364860534668,3.5972780310089547e-09,3.5984686341805627e-09,3.597866671256611e-09
1.8963762521743774,3.596278608242187e-09,3.5972780310089547e-09,3.59677332362196e-09
1.8963003158569336,3.595997277727747e-09,3.596278608242187e-09,3.5961320588029366e-09
1.89601469039917,3.5949028198700717e-09,3.595997277727747e-09,3.5954457189291134e-09
1.89582359790802,3.594190722822077e-09,3.5949028198700717e-09,3.594540665119439e-09
1.8955432176589966,3.593118913514104e-09,3.594190722822077e-09,3.5936498221644797e-09
1.8952113389968872,3.5918583662919445e-09,3.593118913514104e-09,3.5924840879886233e-09
1.8950731754302979,3.591338115782605e-09,3.5918583662919445e-09,3.591593245033664e-09
1.8949124813079834,3.5907359308140485e-09,3.591338115782605e-09,3.591031028093994e-09
1.8945590257644653,3.5893941152664866e-09,3.5907359308140485e-09,3.590059360902842e-09
1.8944201469421387,3.5888618743484813e-09,3.5893941152664866e-09,3.589123220848478e-09
1.8939751386642456,3.5871763337524953e-09,3.5888618743484813e-09,3.5880141080468775e-09
1.8937690258026123,3.586400953992097e-09,3.5871763337524953e-09,3.586783092757173e-09
1.8935332298278809,3.5855109992155576e-09,3.586400953992097e-09,3.5859499813994944e-09
1.8934082984924316,3.5850344914933885e-09,3.5855109992155576e-09,3.58526719423935e-09
1.8929884433746338,3.5834473166573844e-09,3.5850344914933885e-09,3.5842349088710534e-09
1.8928629159927368,3.5829701428014005e-09,3.5834473166573844e-09,3.583203067591967e-09
1.8925663232803345,3.5818334964687892e-09,3.5829701428014005e-09,3.5823981558991136e-09
1.8922983407974243,3.5808316312113675e-09,3.5818334964687892e-09,3.5813270127249552e-09
1.8921620845794678,3.5803131570588675e-09,3.5808316312113675e-09,3.5805673981315067e-09
1.8918139934539795,3.579011531584797e-09,3.5803131570588675e-09,3.5796550168498698e-09
1.891555905342102,3.5780209906022264e-09,3.579011531584797e-09,3.578511043045296e-09
1.8913981914520264,3.5774101458940777e-09,3.5780209906022264e-09,3.5777123486013807e-09
1.891045331954956,3.576088314360959e-09,3.5774101458940777e-09,3.5767442341239075e-09
1.8908072710037231,3.5751983595844194e-09,3.576088314360959e-09,3.5756368976791464e-09
1.8906052112579346,3.574420981422577e-09,3.5751983595844194e-09,3.5748051185890972e-09
1.890409231185913,3.5736735792823993e-09,3.574420981422577e-09,3.5740435055942044e-09
1.8899437189102173,3.5719431856762185e-09,3.5736735792823993e-09,3.572800499895834e-09
1.8896995782852173,3.57099150249951e-09,3.5719431856762185e-09,3.5714635693295804e-09
1.8896595239639282,3.570851614398407e-09,3.57099150249951e-09,3.5709162293784402e-09
1.8894178867340088,3.5699387890275602e-09,3.570851614398407e-09,3.570389761620163e-09
1.8892548084259033,3.5693197286690292e-09,3.5699387890275602e-09,3.5696241518223815e-09
1.8889974355697632,3.5683500598793216e-09,3.5693197286690292e-09,3.5688294541813548e-09
1.8887269496917725,3.567330431053506e-09,3.5683500598793216e-09,3.5678344723066857e-09
1.8884986639022827,3.566468675941792e-09,3.567330431053506e-09,3.5668936693156184e-09
1.8882017135620117,3.565339579125748e-09,3.566468675941792e-09,3.565899353574764e-09
1.8879516124725342,3.5643985540900758e-09,3.565339579125748e-09,3.5648637375373937e-09
1.8876804113388062,3.5633775929966305e-09,3.5643985540900758e-09,3.563882300383625e-09
1.887465000152588,3.5625806749095545e-09,3.5633775929966305e-09,3.5629712513696177e-09
1.8872467279434204,3.561740680169123e-09,3.5625806749095545e-09,3.5621550154019133e-09
1.8869930505752563,3.5607716775132303e-09,3.561740680169123e-09,3.561252182038288e-09
1.886877417564392,3.5603424652919102e-09,3.5607716775132303e-09,3.5605520753989595e-09
1.8866243362426758,3.559383010554029e-09,3.5603424652919102e-09,3.5598581860085687e-09
1.8862812519073486,3.558086492105872e-09,3.559383010554029e-09,3.5587306435047594e-09
1.8861004114151,3.5574159173989983e-09,3.558086492105872e-09,3.557745431592707e-09
1.885812759399414,3.5563370026636676e-09,3.5574159173989983e-09,3.5568696876708827e-09
1.8855793476104736,3.5554452715302887e-09,3.5563370026636676e-09,3.555886030071065e-09
1.8853912353515625,3.5547236265642823e-09,3.5554452715302887e-09,3.5550811183782116e-09
1.8851395845413208,3.553786154242289e-09,3.5547236265642823e-09,3.5542500054219772e-09
1.8849538564682007,3.5530829389784913e-09,3.553786154242289e-09,3.553429994695989e-09
1.8846255540847778,3.551845928484454e-09,3.5530829389784913e-09,3.5524598818170716e-09
1.8842860460281372,3.5505733908536286e-09,3.551845928484454e-09,3.5512039975316156e-09
1.884202480316162,3.550252536399512e-09,3.5505733908536286e-09,3.5504081896675643e-09
1.8839868307113647,3.5494389649670666e-09,3.550252536399512e-09,3.549841087746586e-09
1.8837409019470215,3.5485205884810966e-09,3.5494389649670666e-09,3.5489740035643536e-09
1.8834978342056274,3.5475942183893494e-09,3.5485205884810966e-09,3.5480531845877294e-09
1.8832728862762451,3.5467468961769555e-09,3.5475942183893494e-09,3.547166338435659e-09
1.882988452911377,3.545681526162525e-09,3.5467468961769555e-09,3.546209104143827e-09
1.8828260898590088,3.5450649082946484e-09,3.545681526162525e-09,3.5453688873587907e-09
1.882676124572754,3.5445104629161506e-09,3.5450649082946484e-09,3.544781801423369e-09
1.8823992013931274,3.5434570833103862e-09,3.5445104629161506e-09,3.54397933222117e-09
1.8822119235992432,3.5427565325818478e-09,3.5434570833103862e-09,3.543101811942506e-09
1.8821057081222534,3.5423508570886497e-09,3.5427565325818478e-09,3.5425495870100576e-09
1.8819085359573364,3.5416050092607065e-09,3.5423508570886497e-09,3.541974269438697e-09
1.881577491760254,3.5403633358299658e-09,3.5416050092607065e-09,3.5409799536978426e-09
1.881487250328064,3.5400302689225782e-09,3.5403633358299658e-09,3.5401916953503587e-09
1.881253719329834,3.5391534147777293e-09,3.5400302689225782e-09,3.539586401757333e-09
1.8811001777648926,3.5385721020020355e-09,3.5391534147777293e-09,3.538857873408574e-09
1.8808221817016602,3.537524939645209e-09,3.5385721020020355e-09,3.538043857886919e-09
1.8805173635482788,3.536390735803252e-09,3.537524939645209e-09,3.5369513984306877e-09
1.880163550376892,3.5350422589175423e-09,3.536390735803252e-09,3.535712611579811e-09
1.8798478841781616,3.5338683090913037e-09,3.5350422589175423e-09,3.5344496218669974e-09
1.8796857595443726,3.5332528014464515e-09,3.5338683090913037e-09,3.5335556702875692e-09
1.879510760307312,3.5325884439885158e-09,3.5332528014464515e-09,3.532916625914595e-09
1.8793543577194214,3.5319991376070448e-09,3.5325884439885158e-09,3.5322900160394965e-09
1.8791682720184326,3.531302805726e-09,3.5319991376070448e-09,3.5316467528190287e-09
1.878792643547058,3.5299003720012934e-09,3.531302805726e-09,3.5305960377485235e-09
1.8785828351974487,3.5291027877804027e-09,3.5299003720012934e-09,3.5294973610433544e-09
1.8782495260238647,3.5278673315985998e-09,3.5291027877804027e-09,3.5284783983513535e-09
1.8780086040496826,3.5269556164507776e-09,3.5278673315985998e-09,3.5274059229095656e-09
1.8779315948486328,3.5266567444125485e-09,3.5269556164507776e-09,3.5268019615841695e-09
1.877626895904541,3.525520320124542e-09,3.5266567444125485e-09,3.526083203198027e-09
1.8774346113204956,3.5248020058276097e-09,3.525520320124542e-09,3.5251552787940454e-09
1.8771997690200806,3.5239171580769835e-09,3.5248020058276097e-09,3.524354141859476e-09
1.8769769668579102,3.5230782735595767e-09,3.5239171580769835e-09,3.523492608792367e-09
1.8766509294509888,3.5218741256670683e-09,3.5230782735595767e-09,3.5224683170298476e-09
1.8765990734100342,3.5216627392031796e-09,3.5218741256670683e-09,3.521762881320001e-09
1.8763902187347412,3.5208731485880662e-09,3.5216627392031796e-09,3.5212632809589195e-09
1.8763096332550049,3.52056628294406e-09,3.5208731485880662e-09,3.5207157189631744e-09
1.8760766983032227,3.5197078585014197e-09,3.52056628294406e-09,3.520130853473802e-09
1.8758747577667236,3.5189473557295514e-09,3.5197078585014197e-09,3.519321722933455e-09
1.8755446672439575,3.5176972446038235e-09,3.5189473557295514e-09,3.518318081319194e-09
1.87543523311615,3.5172886825307614e-09,3.5176972446038235e-09,3.517488522675194e-09
1.8753106594085693,3.516825275440283e-09,3.5172886825307614e-09,3.5170519829819114e-09
1.8751229047775269,3.516140489878694e-09,3.516825275440283e-09,3.516475111098316e-09
1.8749089241027832,3.5153076005656203e-09,3.516140489878694e-09,3.515720603530781e-09
1.8747172355651855,3.514606161658662e-09,3.5153076005656203e-09,3.5149509969301107e-09
1.8744792938232422,3.5137053266964813e-09,3.514606161658662e-09,3.514150970218566e-09
1.874403476715088,3.513422219825202e-09,3.5137053266964813e-09,3.5135589993018357e-09
1.8742592334747314,3.512882873479839e-09,3.513422219825202e-09,3.5131475506489096e-09
1.8740123510360718,3.511956059298882e-09,3.512882873479839e-09,3.512414581408052e-09
1.8737585544586182,3.5110041540775683e-09,3.511956059298882e-09,3.511475332729219e-09
1.8734655380249023,3.509900148301881e-09,3.5110041540775683e-09,3.510448154386836e-09
1.8732587099075317,3.5091252126306927e-09,3.509900148301881e-09,3.509508683663398e-09
1.873134732246399,3.508670687324411e-09,3.5091252126306927e-09,3.5088925098847312e-09
1.8728296756744385,3.507527601698257e-09,3.508670687324411e-09,3.508093815440816e-09
1.8726780414581299,3.50695605888518e-09,3.507527601698257e-09,3.507237167355015e-09
1.872330665588379,3.5056579861247883e-09,3.50695605888518e-09,3.506301915479071e-09
1.872035264968872,3.504544654475694e-09,3.5056579861247883e-09,3.5050971014527477e-09
1.8719037771224976,3.5040546020326246e-09,3.504544654475694e-09,3.5042950763397585e-09
1.8716707229614258,3.5031693101927885e-09,3.5040546020326246e-09,3.503609180555145e-09
1.8714221715927124,3.5022631461600895e-09,3.5031693101927885e-09,3.5027101219498036e-09
1.8711769580841064,3.5013336674438733e-09,3.5022631461600895e-09,3.501793965909883e-09
1.8709357976913452,3.5004292797680137e-09,3.5013336674438733e-09,3.5008773657807524e-09
1.8708707094192505,3.5001894715946946e-09,3.5004292797680137e-09,3.5003047127446507e-09
1.8706073760986328,3.4992095887531605e-09,3.5001894715946946e-09,3.499694090081107e-09
1.870405912399292,3.4984635188806124e-09,3.4992095887531605e-09,3.4988301145233436e-09
1.8702051639556885,3.4976865848079797e-09,3.4984635188806124e-09,3.4980722762867344e-09
1.870003581047058,3.4969462880951596e-09,3.4976865848079797e-09,3.4973117735148662e-09
1.8696593046188354,3.4956668670815816e-09,3.4969462880951596e-09,3.4963005823840376e-09
1.8694337606430054,3.494823985761286e-09,3.4956668670815816e-09,3.495239431217101e-09
1.8693931102752686,3.4946625593335057e-09,3.494823985761286e-09,3.494738720632995e-09
1.8691229820251465,3.493657585451615e-09,3.4946625593335057e-09,3.494154743322042e-09
1.868944764137268,3.492988565056976e-09,3.493657585451615e-09,3.4933180792506846e-09
1.868742823600769,3.492236055890885e-09,3.492988565056976e-09,3.4926070924257147e-09
1.8686035871505737,3.491714695158521e-09,3.492236055890885e-09,3.4919702684987897e-09
1.8684241771697998,3.491042566139413e-09,3.491714695158521e-09,3.491373856689961e-09
1.8682109117507935,3.4902507550782502e-09,3.491042566139413e-09,3.4906411094937084e-09
1.8679234981536865,3.4891751710119934e-09,3.4902507550782502e-09,3.4897076339746036e-09
1.8677504062652588,3.48851858511523e-09,3.4891751710119934e-09,3.4888429922830255e-09
1.8676536083221436,3.4881588728552515e-09,3.48851858511523e-09,3.488334510137747e-09
1.8674812316894531,3.487520050526882e-09,3.4881588728552515e-09,3.487834465687456e-09
1.8672895431518555,3.486804178720604e-09,3.487520050526882e-09,3.4871572296424347e-09
1.8670663833618164,3.485968624872271e-09,3.486804178720604e-09,3.4863818498820365e-09
1.8668310642242432,3.4850757835158674e-09,3.485968624872271e-09,3.4855196506811126e-09
1.866626262664795,3.484330601821739e-09,3.4850757835158674e-09,3.484697863598285e-09
1.8663986921310425,3.483489274813678e-09,3.484330601821739e-09,3.4839033880018633e-09
1.8661397695541382,3.4825098360613538e-09,3.483489274813678e-09,3.48299478147851e-09
1.8661308288574219,3.482464538961949e-09,3.4825098360613538e-09,3.4824843009317874e-09
1.8658838272094727,3.481567478758052e-09,3.482464538961949e-09,3.4820095695664577e-09
1.8656805753707886,3.480800536692641e-09,3.481567478758052e-09,3.4811786786548282e-09
1.8654911518096924,3.480086885332412e-09,3.480800536692641e-09,3.480439270120428e-09
1.865233302116394,3.4791394210031967e-09,3.480086885332412e-09,3.479606824896564e-09
1.8650639057159424,3.4784979341395683e-09,3.4791394210031967e-09,3.4788136815677717e-09
1.8647878170013428,3.4774600976561487e-09,3.4784979341395683e-09,3.47797501909497e-09
1.8645726442337036,3.476665177970517e-09,3.4774600976561487e-09,3.4770577528320246e-09
1.8643990755081177,3.4760159195457163e-09,3.476665177970517e-09,3.4763358858214133e-09
1.8642584085464478,3.4754976674378213e-09,3.4760159195457163e-09,3.4757512423766457e-09
1.8640761375427246,3.4748093291625537e-09,3.4754976674378213e-09,3.475149279452694e-09
1.863857626914978,3.4740035292912808e-09,3.4748093291625537e-09,3.4744007670894916e-09
1.8636913299560547,3.4733735887471084e-09,3.4740035292912808e-09,3.4736844511940035e-09
1.863661289215088,3.473265675069115e-09,3.4733735887471084e-09,3.4733149689714082e-09
1.863466501235962,3.472551357575071e-09,3.473265675069115e-09,3.4729021880508526e-09
1.8632612228393555,3.471781084840586e-09,3.472551357575071e-09,3.472160559070403e-09
1.863079309463501,3.471094300877553e-09,3.471781084840586e-09,3.4714333629892735e-09
1.862910509109497,3.4704767948312565e-09,3.471094300877553e-09,3.4707796636723742e-09
1.8626272678375244,3.469411424816826e-09,3.4704767948312565e-09,3.469939446887338e-09
1.862489938735962,3.468904941072992e-09,3.469411424816826e-09,3.4691529648966934e-09
1.8623300790786743,3.4683178551375704e-09,3.468904941072992e-09,3.4686049588117385e-09
1.8622490167617798,3.4680118776719837e-09,3.4683178551375704e-09,3.468159093245049e-09
1.8620222806930542,3.4671534532293435e-09,3.4680118776719837e-09,3.46757889069238e-09
1.8618136644363403,3.4663776293797355e-09,3.4671534532293435e-09,3.466761544501651e-09
1.861573338508606,3.4654883407370107e-09,3.4663776293797355e-09,3.4659282110993672e-09
1.8614689111709595,3.465096654053923e-09,3.4654883407370107e-09,3.4652880565033684e-09
1.8613383769989014,3.4646157054396554e-09,3.465096654053923e-09,3.464851072720876e-09
1.8610873222351074,3.463672015868724e-09,3.4646157054396554e-09,3.464140085895906e-09
1.8608837127685547,3.462925945996176e-09,3.463672015868724e-09,3.463293429817327e-09
1.8607417345046997,3.4623850453385785e-09,3.462925945996176e-09,3.4626517209090935e-09
1.8605005741119385,3.4614933142051996e-09,3.4623850453385785e-09,3.4619345168351856e-09
1.8602349758148193,3.46049966459816e-09,3.4614933142051996e-09,3.4609928256656985e-09
1.8601073026657104,3.4600367015968914e-09,3.46049966459816e-09,3.460262743004705e-09
1.8598887920379639,3.4592217978968165e-09,3.4600367015968914e-09,3.4596241427209407e-09
1.8597396612167358,3.4586709052319975e-09,3.4592217978968165e-09,3.4589406894269814e-09
1.8595867156982422,3.4581078001139076e-09,3.4586709052319975e-09,3.4583829133794097e-09
1.859492540359497,3.4577467555862995e-09,3.4581078001139076e-09,3.4579223928687952e-09
1.8593202829360962,3.4571074891687203e-09,3.4577467555862995e-09,3.457421904329294e-09
1.8592207431793213,3.4567309015187675e-09,3.4571074891687203e-09,3.4569149764962503e-09
1.8590112924575806,3.455950636777061e-09,3.4567309015187675e-09,3.4563367723450256e-09
1.858672857284546,3.454703190186592e-09,3.455950636777061e-09,3.4553213623667034e-09
1.8584927320480347,3.4540204030264476e-09,3.454703190186592e-09,3.4543581328705386e-09
1.8583836555480957,3.4536185022915333e-09,3.4540204030264476e-09,3.453815233811497e-09
1.8582667112350464,3.4531915105162625e-09,3.4536185022915333e-09,3.453399788355682e-09
1.8581866025924683,3.4528746528650345e-09,3.4531915105162625e-09,3.453030528177692e-09
1.8579257726669312,3.451919416974647e-09,3.4528746528650345e-09,3.4523923719831373e-09
1.8578345775604248,3.4515770241938526e-09,3.451919416974647e-09,3.451744223781361e-09
1.857568383216858,3.4505931445494298e-09,3.4515770241938526e-09,3.4510803104126353e-09
1.8573265075683594,3.4496876466505455e-09,3.4505931445494298e-09,3.450136620841704e-09
1.8571354150772095,3.4489939793047597e-09,3.4496876466505455e-09,3.4493345957287147e-09
1.8570563793182373,3.448690666374432e-09,3.4489939793047597e-09,3.4488376599028925e-09
1.85706627368927,3.448714647191764e-09,3.448690666374432e-09,3.448699770203234e-09
1.8569141626358032,3.448170193820488e-09,3.448714647191764e-09,3.448436647346398e-09
1.856805682182312,3.4477531940524386e-09,3.448170193820488e-09,3.4479579191781795e-09
1.8566012382507324,3.447000018752533e-09,3.4477531940524386e-09,3.4473719434657824e-09
1.856353521347046,3.4460718723039463e-09,3.447000018752533e-09,3.446532392814561e-09
1.856163740158081,3.4453844222070984e-09,3.4460718723039463e-09,3.4457221520511894e-09
1.8560054302215576,3.4447826813277516e-09,3.4453844222070984e-09,3.4450795549645363e-09
1.8558099269866943,3.444073914948831e-09,3.4447826813277516e-09,3.4444218588447484e-09
1.8556147813796997,3.443344942510862e-09,3.444073914948831e-09,3.443703766592421e-09
1.8553446531295776,3.44232864435412e-09,3.443344942510862e-09,3.4428331296965098e-09
1.8551278114318848,3.4415392757836116e-09,3.44232864435412e-09,3.4419280758868354e-09
1.8550031185150146,3.44105544058948e-09,3.4415392757836116e-09,3.4412945826289842e-09
1.8549190759658813,3.440753459926782e-09,3.44105544058948e-09,3.4409002314106374e-09
1.854671597480774,3.439837970020676e-09,3.440753459926782e-09,3.440291163059328e-09
1.8545647859573364,3.4394393999548356e-09,3.439837970020676e-09,3.4396343551179598e-09
1.85444974899292,3.4390135184025894e-09,3.4394393999548356e-09,3.439222018286614e-09
1.8541525602340698,3.437921725080173e-09,3.4390135184025894e-09,3.4384617375593507e-09
1.8540023565292358,3.43735306884696e-09,3.437921725080173e-09,3.4376332891383754e-09
1.8538798093795776,3.436909201681715e-09,3.43735306884696e-09,3.437125473126912e-09
1.853757619857788,3.4364515677509644e-09,3.436909201681715e-09,3.436675388712729e-09
1.853561520576477,3.4357248157590448e-09,3.4364515677509644e-09,3.4360831957513938e-09
1.8533782958984375,3.4350438049557397e-09,3.4357248157590448e-09,3.4353795363983863e-09
1.853346824645996,3.434926787448944e-09,3.4350438049557397e-09,3.434980522243336e-09
1.853074550628662,3.4339104892922023e-09,3.434926787448944e-09,3.434414974634592e-09
1.8528809547424316,3.4331923970398748e-09,3.4339104892922023e-09,3.4335478904523598e-09
1.852813959121704,3.432957473847864e-09,3.4331923970398748e-09,3.4330693843287463e-09
1.8526133298873901,3.4322003017450697e-09,3.432957473847864e-09,3.432575335082788e-09
1.8524807691574097,3.4317211294876415e-09,3.4322003017450697e-09,3.4319553865458374e-09
1.8523319959640503,3.4311617991278354e-09,3.4317211294876415e-09,3.4314373564825473e-09
1.8520923852920532,3.430283168626147e-09,3.4311617991278354e-09,3.4307170437841705e-09
1.8519293069839478,3.4296707696057638e-09,3.430283168626147e-09,3.429972750268462e-09
1.8518284559249878,3.4293008432939587e-09,3.4296707696057638e-09,3.429481143513158e-09
1.8516921997070312,3.428781703007644e-09,3.4293008432939587e-09,3.4290386086155422e-09
1.851435661315918,3.4278448968194652e-09,3.428781703007644e-09,3.4283087479991536e-09
1.8514169454574585,3.4277936045157276e-09,3.4278448968194652e-09,3.4278120342179363e-09
1.8513941764831543,3.4276954608003507e-09,3.4277936045157276e-09,3.427739425632126e-09
1.8512670993804932,3.4272276128177737e-09,3.4276954608003507e-09,3.4274560967162415e-09
1.8510528802871704,3.4264200365896613e-09,3.4272276128177737e-09,3.426820383012341e-09
1.8509697914123535,3.4261207204622224e-09,3.4264200365896613e-09,3.4262657155892384e-09
1.8506799936294556,3.4250517977341133e-09,3.4261207204622224e-09,3.4255811520722546e-09
1.8505337238311768,3.4245037916491583e-09,3.4250517977341133e-09,3.4247735758441422e-09
1.8503695726394653,3.4238987201007376e-09,3.4245037916491583e-09,3.424196703960547e-09
1.850221872329712,3.4233518242388072e-09,3.4238987201007376e-09,3.4236207202553715e-09
1.8501551151275635,3.4230995815676124e-09,3.4233518242388072e-09,3.423221928144926e-09
1.850019097328186,3.4225988709835065e-09,3.4230995815676124e-09,3.4228451184503683e-09
1.8497873544692993,3.421740890630076e-09,3.4225988709835065e-09,3.4221656619592977e-09
1.8495380878448486,3.4208156307613535e-09,3.421740890630076e-09,3.4212745969597336e-09
1.8493760824203491,3.420224992112253e-09,3.4208156307613535e-09,3.420515426455495e-09
1.8493008613586426,3.4199338916351962e-09,3.420224992112253e-09,3.420076444271558e-09
1.8490467071533203,3.4190064113204244e-09,3.4199338916351962e-09,3.4194653775188044e-09
1.8488359451293945,3.4182301433816065e-09,3.4190064113204244e-09,3.4186129482804972e-09
1.8487237691879272,3.41780515000778e-09,3.4182301433816065e-09,3.4180138719364095e-09
1.8486316204071045,3.417470750832763e-09,3.41780515000778e-09,3.417633287483568e-09
1.8484736680984497,3.416883664897341e-09,3.417470750832763e-09,3.4171729890175584e-09
1.8482799530029297,3.416181559856568e-09,3.416883664897341e-09,3.4165263951280167e-09
1.8481295108795166,3.4156082406866517e-09,3.416181559856568e-09,3.415891125513326e-09
1.8479501008987427,3.4149452154963456e-09,3.4156082406866517e-09,3.415272953333215e-09
1.847840428352356,3.41454731156432e-09,3.4149452154963456e-09,3.4147413785490244e-09
1.8476276397705078,3.413750171432639e-09,3.41454731156432e-09,3.4141454108294056e-09
1.847517490386963,3.4133582627049464e-09,3.413750171432639e-09,3.413548776975972e-09
1.847352147102356,3.4127471959521927e-09,3.4133582627049464e-09,3.4130471782134464e-09
1.8472288846969604,3.4122893399768373e-09,3.4127471959521927e-09,3.4125131609386017e-09
1.8470425605773926,3.4116096614411617e-09,3.4122893399768373e-09,3.411943172437759e-09
1.8468108177185059,3.410750348820102e-09,3.4116096614411617e-09,3.411174009926299e-09
1.8467310667037964,3.4104461477113546e-09,3.410750348820102e-09,3.4105938073736297e-09
1.846445083618164,3.409401871934392e-09,3.4104461477113546e-09,3.409917681551633e-09
1.8463757038116455,3.4091400813451855e-09,3.409401871934392e-09,3.409265536546968e-09
1.846289038658142,3.408806570348588e-09,3.4091400813451855e-09,3.408969773133208e-09
1.845986008644104,3.407699455948432e-09,3.408806570348588e-09,3.4082479061225968e-09
1.845828652381897,3.407107485031702e-09,3.407699455948432e-09,3.407399917776388e-09
1.8458060026168823,3.4070350984904962e-09,3.407107485031702e-09,3.4070661847351857e-09
1.8457216024398804,3.4067140219917746e-09,3.4070350984904962e-09,3.4068707854828517e-09
1.8454906940460205,3.4058640352441216e-09,3.4067140219917746e-09,3.4062848097704546e-09
1.8453571796417236,3.4053848629866934e-09,3.4058640352441216e-09,3.4056182318664696e-09
1.8453072309494019,3.4051828023962116e-09,3.4053848629866934e-09,3.4052802799777737e-09
1.845186710357666,3.404737825007942e-09,3.4051828023962116e-09,3.404956760988398e-09
1.8450255393981934,3.4041431895559526e-09,3.404737825007942e-09,3.4044369545682684e-09
1.8448762893676758,3.4035949614263927e-09,3.4041431895559526e-09,3.4038651897105865e-09
1.8446577787399292,3.4027876072428853e-09,3.4035949614263927e-09,3.4031875095763553e-09
1.844430685043335,3.401962489490984e-09,3.4027876072428853e-09,3.4023694972518115e-09
1.8442755937576294,3.4013976080160546e-09,3.401962489490984e-09,3.4016733874153715e-09
1.84416663646698,3.4009717264638084e-09,3.4013976080160546e-09,3.4011815586154626e-09
1.8439584970474243,3.4002156645840387e-09,3.4009717264638084e-09,3.4005889215649177e-09
1.8438760042190552,3.399898362843601e-09,3.4002156645840387e-09,3.4000540161116533e-09
1.8438061475753784,3.3996534476443685e-09,3.399898362843601e-09,3.3997711312849788e-09
1.8436000347137451,3.39889427714013e-09,3.3996534476443685e-09,3.3992688663886383e-09
1.8433971405029297,3.3981435443308783e-09,3.39889427714013e-09,3.398514358821103e-09
1.8432154655456543,3.3974796309621524e-09,3.3981435443308783e-09,3.397806258575997e-09
1.8430320024490356,3.396797287891218e-09,3.3974796309621524e-09,3.397133907512284e-09
1.8429738283157349,3.3965732448848485e-09,3.396797287891218e-09,3.3966822687858667e-09
1.842965006828308,3.396542158640159e-09,3.3965732448848485e-09,3.39655437109343e-09
1.8428601026535034,3.3961613521427125e-09,3.396542158640159e-09,3.3963476475662446e-09
1.842776894569397,3.3958533762756815e-09,3.3961613521427125e-09,3.396003478428611e-09
1.8423422574996948,3.3942593180569247e-09,3.3958533762756815e-09,3.3950511291180874e-09
1.8421509265899658,3.3935607657298306e-09,3.3942593180569247e-09,3.3939040466890447e-09
1.8420792818069458,3.3932801013492053e-09,3.3935607657298306e-09,3.393416880825839e-09
1.8419930934906006,3.3929561382706197e-09,3.3932801013492053e-09,3.393115566296956e-09
1.8419262170791626,3.3927234355246583e-09,3.3929561382706197e-09,3.3928351239609356e-09
1.8418810367584229,3.3925628972752975e-09,3.3927234355246583e-09,3.3926377263071572e-09
1.8417682647705078,3.392147007730273e-09,3.3925628972752975e-09,3.3923495124099645e-09
1.841691255569458,3.3918516884057226e-09,3.392147007730273e-09,3.391995573309714e-09
1.8414019346237183,3.390784319989848e-09,3.3918516884057226e-09,3.391314562506409e-09
1.841172218322754,3.3899385520896885e-09,3.390784319989848e-09,3.390357994348392e-09
1.8410032987594604,3.3893217121772068e-09,3.3899385520896885e-09,3.389625913285954e-09
1.8409111499786377,3.3889824280208813e-09,3.3893217121772068e-09,3.3891478512515505e-09
1.840728759765625,3.3883158501168964e-09,3.3889824280208813e-09,3.3886442540875805e-09
1.840699553489685,3.388204161680619e-09,3.3883158501168964e-09,3.3882556760289617e-09
1.8405890464782715,3.387793157116903e-09,3.388204161680619e-09,3.3879949956627797e-09
1.8404723405838013,3.3873710503229404e-09,3.387793157116903e-09,3.3875773297609157e-09
1.8403165340423584,3.3867877391458023e-09,3.3873710503229404e-09,3.387075953042995e-09
1.8402115106582642,3.386407154692961e-09,3.3867877391458023e-09,3.386593228071888e-09
1.8401371240615845,3.3861269344015454e-09,3.386407154692961e-09,3.3862637138781793e-09
1.8401176929473877,3.3860647619121664e-09,3.3861269344015454e-09,3.3860911852201525e-09
1.8400115966796875,3.385675073630523e-09,3.3860647619121664e-09,3.385865143812339e-09
1.8398178815841675,3.3849509861738625e-09,3.385675073630523e-09,3.3853098102554213e-09
1.8396763801574707,3.38442474046019e-09,3.3849509861738625e-09,3.384685420826372e-09
1.839438796043396,3.3835698687312288e-09,3.38442474046019e-09,3.383992197569796e-09
1.8394168615341187,3.3834819390676785e-09,3.3835698687312288e-09,3.38352168505196e-09
1.8392976522445679,3.383042068705322e-09,3.3834819390676785e-09,3.383258118105914e-09
1.8391664028167725,3.3825582335111903e-09,3.383042068705322e-09,3.38279626532767e-09
1.839064121246338,3.3821851985749163e-09,3.3825582335111903e-09,3.3823674971955597e-09
1.8388971090316772,3.3815661382163853e-09,3.3821851985749163e-09,3.381872115681972e-09
1.8388326168060303,3.3813314370689795e-09,3.3815661382163853e-09,3.3814449018620962e-09
1.8386437892913818,3.38063443905412e-09,3.3813314370689795e-09,3.3809794963701734e-09
1.838498830795288,3.3801019760915096e-09,3.38063443905412e-09,3.380364654859136e-09
1.8384698629379272,3.3799927301458865e-09,3.3801019760915096e-09,3.380044244494229e-09
1.8382619619369507,3.3792373343999316e-09,3.3799927301458865e-09,3.3796105913808105e-09
1.8381385803222656,3.378785695673514e-09,3.3792373343999316e-09,3.3790066300554145e-09
1.8380355834960938,3.3784015585069938e-09,3.378785695673514e-09,3.3785896302873653e-09
1.8378437757492065,3.377693014172678e-09,3.3784015585069938e-09,3.3780438446484595e-09
1.8377748727798462,3.377444102170557e-09,3.377693014172678e-09,3.3775644503464264e-09
1.8377044200897217,3.3771874186072637e-09,3.377444102170557e-09,3.377311319496812e-09
1.8377114534378052,3.3772153962274842e-09,3.3771874186072637e-09,3.3771967444806705e-09
1.8376026153564453,3.3767997287270646e-09,3.3772153962274842e-09,3.3770051199866202e-09
1.837402582168579,3.3760776396718484e-09,3.3767997287270646e-09,3.376434243307358e-09
1.8372693061828613,3.3755882533625936e-09,3.3760776396718484e-09,3.3758285056251225e-09
1.837042212486267,3.3747562522279395e-09,3.3755882533625936e-09,3.3751674788362607e-09
1.8370217084884644,3.374665880073735e-09,3.3747562522279395e-09,3.3747085126378806e-09
1.8369169235229492,3.3742939553604856e-09,3.374665880073735e-09,3.3744753658027093e-09
1.8366910219192505,3.37346639511793e-09,3.3742939553604856e-09,3.373875401280202e-09
1.8365650177001953,3.3729992132691677e-09,3.37346639511793e-09,3.3732285853460553e-09
1.8363934755325317,3.3723688286357856e-09,3.3729992132691677e-09,3.3726799131272855e-09
1.836205244064331,3.3716822667173574e-09,3.3723688286357856e-09,3.372020662695263e-09
1.8361631631851196,3.3715275016277246e-09,3.3716822667173574e-09,3.371600110213535e-09
1.8360034227371216,3.3709406377369078e-09,3.3715275016277246e-09,3.3712292957233103e-09
1.8360062837600708,3.370945744762821e-09,3.3709406377369078e-09,3.3709390834246733e-09
1.8358628749847412,3.3704163904246798e-09,3.370945744762821e-09,3.3706775148800716e-09
1.8358162641525269,3.370255186041504e-09,3.3704163904246798e-09,3.3703306812071787e-09
1.8356658220291138,3.3696849754960567e-09,3.370255186041504e-09,3.3699676382781263e-09
1.8355438709259033,3.3692479917135643e-09,3.3696849754960567e-09,3.369462486801922e-09
1.835400938987732,3.3687257428027806e-09,3.3692479917135643e-09,3.368982426366074e-09
1.8351917266845703,3.3679683486553813e-09,3.3687257428027806e-09,3.3683411615470504e-09
1.8350965976715088,3.3676039734586993e-09,3.3679683486553813e-09,3.367782497321059e-09
1.8348809480667114,3.3668208221371287e-09,3.3676039734586993e-09,3.3672074017943032e-09
1.834786295890808,3.36646199805557e-09,3.3668208221371287e-09,3.3666383014718804e-09
1.8347152471542358,3.366198209064919e-09,3.36646199805557e-09,3.3663274390249853e-09
1.8345940113067627,3.3657638898176856e-09,3.366198209064919e-09,3.3659768305938087e-09
1.8346447944641113,3.365943745947675e-09,3.3657638898176856e-09,3.3658504872136064e-09
1.8345401287078857,3.3655576103797102e-09,3.365943745947675e-09,3.365747680561526e-09
1.8344696760177612,3.3653075881545647e-09,3.3655576103797102e-09,3.365428380419644e-09
1.8343294858932495,3.3648017705445454e-09,3.3653075881545647e-09,3.365049128234432e-09
1.834145188331604,3.3641176511167714e-09,3.3648017705445454e-09,3.3644553809608624e-09
1.834041953086853,3.3637301832811772e-09,3.3641176511167714e-09,3.363920919596808e-09
1.833851933479309,3.363047174076428e-09,3.3637301832811772e-09,3.3633835716528893e-09
1.8336560726165771,3.362327305467261e-09,3.363047174076428e-09,3.362682354790536e-09
1.8334991931915283,3.361752209940505e-09,3.362327305467261e-09,3.3620348727225746e-09
1.8334510326385498,3.361580347416293e-09,3.361752209940505e-09,3.361660727563276e-09
1.8333576917648315,3.361234179877215e-09,3.361580347416293e-09,3.361402267643143e-09
1.8330930471420288,3.3602725046932846e-09,3.361234179877215e-09,3.3607470140140094e-09
1.8330755233764648,3.3601925686355116e-09,3.3602725046932846e-09,3.3602285398615095e-09
1.8329923152923584,3.359883704590061e-09,3.3601925686355116e-09,3.36003469492141e-09
1.8328850269317627,3.359507338984713e-09,3.359883704590061e-09,3.3596896376053564e-09
1.8326634168624878,3.358693101418453e-09,3.359507338984713e-09,3.3590945580641574e-09
1.8325691223144531,3.3583411607196467e-09,3.358693101418453e-09,3.358512357110044e-09
1.8325095176696777,3.3581191161147217e-09,3.3583411607196467e-09,3.3582259195696906e-09
1.8322982788085938,3.357345068621953e-09,3.3581191161147217e-09,3.3577278735208438e-09
1.832244634628296,3.357138123050163e-09,3.357345068621953e-09,3.357238931300799e-09
1.832139492034912,3.35676153540021e-09,3.357138123050163e-09,3.356945832422298e-09
1.832106590270996,3.3566327495293535e-09,3.35676153540021e-09,3.3566944779295227e-09
1.8319545984268188,3.356078082106251e-09,3.3566327495293535e-09,3.3563523071933332e-09
1.8318758010864258,3.3557969736364157e-09,3.356078082106251e-09,3.3559333090238397e-09
1.8318545818328857,3.355721922559951e-09,3.3557969736364157e-09,3.355755007206085e-09
1.8316978216171265,3.3551454947655657e-09,3.355721922559951e-09,3.35542926777066e-09
1.8315813541412354,3.3547173927672702e-09,3.3551454947655657e-09,3.3549274469635293e-09
1.8315000534057617,3.354407418498795e-09,3.3547173927672702e-09,3.3545601851869833e-09
1.8313336372375488,3.3538125610022007e-09,3.354407418498795e-09,3.354105437836097e-09
1.8311439752578735,3.3531182275226e-09,3.3538125610022007e-09,3.3534608423479995e-09
1.831010341644287,3.3526403875328015e-09,3.3531182275226e-09,3.352873090278763e-09
1.8310009241104126,3.3525993092808903e-09,3.3526403875328015e-09,3.35261463035863e-09
1.8308876752853394,3.352168320702731e-09,3.3525993092808903e-09,3.352381039434249e-09
1.830814242362976,3.351901201043006e-09,3.352168320702731e-09,3.352031763270702e-09
1.8305927515029907,3.351102062509881e-09,3.351901201043006e-09,3.3514968578174376e-09
1.8305555582046509,3.350959731918124e-09,3.351102062509881e-09,3.351027011433416e-09
1.8304635286331177,3.350621780029428e-09,3.350959731918124e-09,3.3507869812154922e-09
1.8304306268692017,3.3505083152363113e-09,3.350621780029428e-09,3.3505602736738638e-09
1.8302370309829712,3.349804433838699e-09,3.3505083152363113e-09,3.350150823422382e-09
1.8300695419311523,3.349188038015427e-09,3.349804433838699e-09,3.3494911289011498e-09
1.830007553100586,3.348951560511182e-09,3.349188038015427e-09,3.3490661355273232e-09
1.8298290967941284,3.3482983052834925e-09,3.348951560511182e-09,3.3486213801836584e-09
1.829768180847168,3.348072263875679e-09,3.3482983052834925e-09,3.3481821759551167e-09
1.829633355140686,3.347585320057078e-09,3.348072263875679e-09,3.3478246841411874e-09
1.829551339149475,3.3472791205468866e-09,3.347585320057078e-09,3.347429000655211e-09
1.8294954299926758,3.3470788363132442e-09,3.3472791205468866e-09,3.3471752036717817e-09
1.8293389081954956,3.3465124005260805e-09,3.3470788363132442e-09,3.3467908444606564e-09
1.8292369842529297,3.346138033322177e-09,3.3465124005260805e-09,3.3463205539874252e-09
1.829164743423462,3.3458757986437604e-09,3.346138033322177e-09,3.3460021420239627e-09
1.8290743827819824,3.34553629244283e-09,3.3458757986437604e-09,3.345702603851919e-09
1.8289121389389038,3.3449456537937294e-09,3.34553629244283e-09,3.345236976315391e-09
1.828795075416565,3.344523546999767e-09,3.3449456537937294e-09,3.3447298264377423e-09
1.8286974430084229,3.3441542868217766e-09,3.344523546999767e-09,3.3443359193086053e-09
1.8286774158477783,3.3440870073064843e-09,3.3441542868217766e-09,3.3441167612835443e-09
1.8285233974456787,3.3435207935639255e-09,3.3440870073064843e-09,3.343800347721526e-09
1.8283791542053223,3.3429934376272286e-09,3.3435207935639255e-09,3.3432536739042007e-09
1.8282562494277954,3.3425426870792307e-09,3.3429934376272286e-09,3.3427647316841558e-09
1.8280460834503174,3.341799059697337e-09,3.3425426870792307e-09,3.3421638789832286e-09
1.8280428647994995,3.341771526166326e-09,3.341799059697337e-09,3.341780629995128e-09
1.8279045820236206,3.341262155842628e-09,3.341771526166326e-09,3.3415128442015885e-09
1.8277758359909058,3.340791643324792e-09,3.341262155842628e-09,3.341022791758519e-09
1.8276712894439697,3.3404132793179997e-09,3.340791643324792e-09,3.3405977983846924e-09
1.827632188796997,3.3402665078341442e-09,3.3404132793179997e-09,3.3403360077954858e-09
1.8276176452636719,3.340211440772123e-09,3.3402665078341442e-09,3.34023519954485e-09
1.8275102376937866,3.339820198178245e-09,3.340211440772123e-09,3.3400118226722952e-09
1.8273845911026,3.3393616760690747e-09,3.339820198178245e-09,3.3395868292984687e-09
1.8273667097091675,3.3392970610890416e-09,3.3393616760690747e-09,3.339325260753867e-09
1.8272196054458618,3.3387521636285555e-09,3.3392970610890416e-09,3.3390215037343296e-09
1.8271318674087524,3.3384441877615245e-09,3.3387521636285555e-09,3.3385931796914292e-09
1.826977014541626,3.337867759967139e-09,3.3384441877615245e-09,3.338152421150653e-09
1.8268306255340576,3.337337517450578e-09,3.337867759967139e-09,3.337598419861365e-09
1.826804757118225,3.337254694812941e-09,3.337337517450578e-09,3.337290221949729e-09
1.8267755508422852,3.3371321261910225e-09,3.337254694812941e-09,3.337189857788303e-09
1.826738953590393,3.3369957908035985e-09,3.3371321261910225e-09,3.3370608498728416e-09
1.8265959024429321,3.3364737639374198e-09,3.3369957908035985e-09,3.3367315577237378e-09
1.826475977897644,3.3360385565117667e-09,3.3364737639374198e-09,3.3362526075109145e-09
1.8263567686080933,3.335604903398348e-09,3.3360385565117667e-09,3.3358178441744712e-09
1.8262416124343872,3.335178799801497e-09,3.335604903398348e-09,3.335388853997756e-09
1.8261677026748657,3.3349079053834885e-09,3.335178799801497e-09,3.3350404660126287e-09
1.8260334730148315,3.334417186806604e-09,3.3349079053834885e-09,3.3346596595151823e-09
1.8260486125946045,3.3344789152067733e-09,3.334417186806604e-09,3.334444276248405e-09
1.8259170055389404,3.333993525700407e-09,3.3344789152067733e-09,3.3342331118291213e-09
1.825844168663025,3.333733289423435e-09,3.333993525700407e-09,3.3338594107590325e-09
1.8257501125335693,3.3333920068656653e-09,3.333733289423435e-09,3.333558318274754e-09
1.8256160020828247,3.332901510333386e-09,3.3333920068656653e-09,3.3331424287297295e-09
1.8254948854446411,3.332462306104844e-09,3.332901510333386e-09,3.3326772452824116e-09
1.8254872560501099,3.3324309978155497e-09,3.332462306104844e-09,3.332442544135006e-09
1.8254165649414062,3.3321732040292318e-09,3.3324309978155497e-09,3.3322979930971997e-09
1.8253142833709717,3.3318063863418956e-09,3.3321732040292318e-09,3.3319846881596504e-09
1.8251981735229492,3.331372289139267e-09,3.3318063863418956e-09,3.3315856740046e-09
1.825068473815918,3.3309008884430114e-09,3.331372289139267e-09,3.331132703010553e-09
1.8250045776367188,3.3306692959200745e-09,3.3309008884430114e-09,3.330780984356352e-09
1.8249233961105347,3.3303755309077587e-09,3.3306692959200745e-09,3.3305178614995157e-09
1.824718713760376,3.3296239099200875e-09,3.3303755309077587e-09,3.329995834633337e-09
1.8246595859527588,3.3294045298504216e-09,3.3296239099200875e-09,3.3295108892161807e-09
1.8246341943740845,3.3293159340530565e-09,3.3294045298504216e-09,3.329356346171153e-09
1.824573278427124,3.329092557180502e-09,3.3293159340530565e-09,3.3292004708584955e-09
1.824658989906311,3.329414521857643e-09,3.329092557180502e-09,3.3292484324931593e-09
1.8245004415512085,3.328825437520777e-09,3.329414521857643e-09,3.329116315953229e-09
1.8243393898010254,3.3282496758602065e-09,3.328825437520777e-09,3.328532116597671e-09
1.824209451675415,3.3277733901826423e-09,3.3282496758602065e-09,3.3280065370178136e-09
1.8241491317749023,3.3275391331244464e-09,3.3277733901826423e-09,3.327653264051378e-09
1.8240959644317627,3.327350173165655e-09,3.3275391331244464e-09,3.3274409894090695e-09
1.824028730392456,3.3271070343232623e-09,3.327350173165655e-09,3.3272247179638725e-09
1.8240184783935547,3.3270741717217334e-09,3.3271070343232623e-09,3.3270859400857944e-09
1.8239026069641113,3.3266442933665985e-09,3.3270741717217334e-09,3.326855679830487e-09
1.8237531185150146,3.3261016163521617e-09,3.3266442933665985e-09,3.3263689580564915e-09
1.8236606121063232,3.325763442418861e-09,3.3261016163521617e-09,3.325928643604925e-09
1.8235050439834595,3.325199893211561e-09,3.325763442418861e-09,3.3254772269231125e-09
1.8236546516418457,3.325739461601529e-09,3.325199893211561e-09,3.3254661246928663e-09
1.82359778881073,3.3255358466988127e-09,3.325739461601529e-09,3.3256335463249798e-09
1.8235009908676147,3.325177022617254e-09,3.3255358466988127e-09,3.3253533260335644e-09
1.8232855796813965,3.3244078601057936e-09,3.325177022617254e-09,3.3247866682017957e-09
1.8231879472732544,3.3240437069537165e-09,3.3244078601057936e-09,3.3242213426376566e-09
1.8230029344558716,3.3233655827302755e-09,3.3240437069537165e-09,3.3237006480391074e-09
1.8229262828826904,3.3230893592417488e-09,3.3233655827302755e-09,3.3232230300939136e-09
1.822750210762024,3.32244831646733e-09,3.3230893592417488e-09,3.3227642859401385e-09
1.8227325677871704,3.322377706282964e-09,3.32244831646733e-09,3.3224094586614683e-09
1.8226141929626465,3.3219431649911257e-09,3.322377706282964e-09,3.3221572159902735e-09
1.8224722146987915,3.32142668924007e-09,3.3219431649911257e-09,3.321681596446524e-09
1.8223987817764282,3.3211582373127158e-09,3.32142668924007e-09,3.3212892436296215e-09
1.8224239349365234,3.3212512740021793e-09,3.3211582373127158e-09,3.3212013139660712e-09
1.822297215461731,3.3207916416699845e-09,3.3212512740021793e-09,3.3210176830777982e-09
1.8221750259399414,3.3203453320140852e-09,3.3207916416699845e-09,3.320564934128356e-09
1.8221582174301147,3.320286712238385e-09,3.3203453320140852e-09,3.3203120253233465e-09
1.822083830833435,3.3200213689354996e-09,3.320286712238385e-09,3.3201492666279364e-09
1.821942925453186,3.3194937909541977e-09,3.3200213689354996e-09,3.3197549154095896e-09
1.8218417167663574,3.3191271953114665e-09,3.3194937909541977e-09,3.3193074955306656e-09
1.821812391281128,3.3190241666147813e-09,3.3191271953114665e-09,3.319072128249445e-09
1.8216756582260132,3.318521457629231e-09,3.3190241666147813e-09,3.318769925542142e-09
1.8215742111206055,3.31815397380808e-09,3.318521457629231e-09,3.318334496071884e-09
1.8214787244796753,3.3178122471611005e-09,3.31815397380808e-09,3.317979002659399e-09
1.8213491439819336,3.3173410685094495e-09,3.3178122471611005e-09,3.3175724389877814e-09
1.8213478326797485,3.3173286340115737e-09,3.3173410685094495e-09,3.3173317426360427e-09
1.8212697505950928,3.317040864203591e-09,3.3173286340115737e-09,3.3171820845723232e-09
1.8211841583251953,3.316737995362473e-09,3.317040864203591e-09,3.3168854329801434e-09
1.8209967613220215,3.3160612034066617e-09,3.316737995362473e-09,3.316394714403259e-09
1.8209168910980225,3.3157721013310493e-09,3.3160612034066617e-09,3.315911545342942e-09
1.8208391666412354,3.315473451337425e-09,3.3157721013310493e-09,3.3156200007766756e-09
1.8207200765609741,3.3150424627592656e-09,3.315473451337425e-09,3.315254737401574e-09
1.820670485496521,3.3148626066292763e-09,3.3150424627592656e-09,3.314949204025197e-09
1.8206173181533813,3.314668095555362e-09,3.3148626066292763e-09,3.3147622424678502e-09
1.8204600811004639,3.314096552742285e-09,3.314668095555362e-09,3.3143789934797496e-09
1.8203861713409424,3.3138316535286094e-09,3.314096552742285e-09,3.313960217354861e-09
1.8203308582305908,3.3136298149827326e-09,3.3138316535286094e-09,3.313726848475085e-09
1.8205422163009644,3.3144005318064274e-09,3.3136298149827326e-09,3.314011065569389e-09
1.8204892873764038,3.314208463223167e-09,3.3144005318064274e-09,3.314300389689606e-09
1.8203446865081787,3.313675556171347e-09,3.314208463223167e-09,3.3139389010727882e-09
1.8202418088912964,3.3133040755473075e-09,3.313675556171347e-09,3.313486152123346e-09
1.8201937675476074,3.313131102800071e-09,3.3133040755473075e-09,3.313213703393103e-09
1.8201022148132324,3.312802254740177e-09,3.313131102800071e-09,3.312962126855723e-09
1.819936990737915,3.312203844529904e-09,3.312802254740177e-09,3.3124980536314297e-09
1.819770097732544,3.311588336885052e-09,3.312203844529904e-09,3.311892315949194e-09
1.819725513458252,3.311425134100432e-09,3.311588336885052e-09,3.3115030717567606e-09
1.8197630643844604,3.3115656883353495e-09,3.311425134100432e-09,3.3114910813480947e-09
1.8197213411331177,3.311406704398223e-09,3.3115656883353495e-09,3.3114830877423174e-09
1.819488525390625,3.3105671537470016e-09,3.311406704398223e-09,3.3109825992028163e-09
1.81954824924469,3.3107780961216804e-09,3.3105671537470016e-09,3.310669294265267e-09
1.8194518089294434,3.310435259251676e-09,3.3107780961216804e-09,3.310602014749975e-09
1.8194060325622559,3.310269391931797e-09,3.310435259251676e-09,3.3103475516327308e-09
1.8193316459655762,3.3100016061382576e-09,3.310269391931797e-09,3.310130392009114e-09
1.8192243576049805,3.3095992613141334e-09,3.3100016061382576e-09,3.3097971030571216e-09
1.8192003965377808,3.3095193252563604e-09,3.3095992613141334e-09,3.3095548523931484e-09
1.8191026449203491,3.309153395747444e-09,3.3095193252563604e-09,3.309333473922038e-09
1.8189671039581299,3.3086631212597695e-09,3.309153395747444e-09,3.308904927834533e-09
1.8188645839691162,3.3082905304127053e-09,3.3086631212597695e-09,3.3084734951671635e-09
1.8188385963439941,3.3082061534628338e-09,3.3082905304127053e-09,3.308243456956461e-09
1.8187758922576904,3.307962570531231e-09,3.3082061534628338e-09,3.3080818084840757e-09
1.8185479640960693,3.3071496652326005e-09,3.307962570531231e-09,3.307551121878305e-09
1.818634271621704,3.3074640803931743e-09,3.3071496652326005e-09,3.307301765786974e-09
1.81871497631073,3.3077485195320833e-09,3.3074640803931743e-09,3.3076026362266475e-09
1.818644404411316,3.3074833982738028e-09,3.3077485195320833e-09,3.307613516412289e-09
1.8186177015304565,3.307390583628944e-09,3.3074833982738028e-09,3.3074338823269045e-09
1.8184696435928345,3.306857454532519e-09,3.307390583628944e-09,3.3071201333001454e-09
1.8183577060699463,3.3064528892623457e-09,3.306857454532519e-09,3.306650953049939e-09
1.8182834386825562,3.3061811066659175e-09,3.3064528892623457e-09,3.306313001161243e-09
1.8181817531585693,3.305809403997273e-09,3.3061811066659175e-09,3.3059914805733115e-09
1.8181833028793335,3.3058142889785813e-09,3.305809403997273e-09,3.3058082937742483e-09
1.8180456161499023,3.305312246126846e-09,3.3058142889785813e-09,3.3055598258613372e-09
1.817947506904602,3.3049607495172495e-09,3.305312246126846e-09,3.3051323899968565e-09
1.8179105520248413,3.3048208614161467e-09,3.3049607495172495e-09,3.3048874747976242e-09
1.8178868293762207,3.3047422576260033e-09,3.3048208614161467e-09,3.3047771186289765e-09
1.817752718925476,3.3042475422462303e-09,3.3047422576260033e-09,3.304491347222438e-09
1.8177433013916016,3.3042169000907506e-09,3.3042475422462303e-09,3.304228224365602e-09
1.8177088499069214,3.304079676524907e-09,3.3042169000907506e-09,3.3041460678617796e-09
1.8176137208938599,3.3037470537067293e-09,3.304079676524907e-09,3.3039091462683245e-09
1.8176225423812866,3.3037870217356158e-09,3.3037470537067293e-09,3.3037617086506543e-09
1.8173860311508179,3.30291527461668e-09,3.3037870217356158e-09,3.303347595462469e-09
1.8174331188201904,3.303087581230102e-09,3.30291527461668e-09,3.3029976531651073e-09
1.817333698272705,3.302731421683802e-09,3.303087581230102e-09,3.3029050605648536e-09
1.8173484802246094,3.302779605363071e-09,3.302731421683802e-09,3.3027518497874553e-09
1.8171731233596802,3.302148332551269e-09,3.302779605363071e-09,3.302459417042769e-09
1.8172274827957153,3.3023419554467637e-09,3.302148332551269e-09,3.3022411471961277e-09
1.8171197175979614,3.301956041923404e-09,3.3023419554467637e-09,3.3021441137037755e-09
1.8171112537384033,3.301917184117542e-09,3.301956041923404e-09,3.3019329492844918e-09
1.8169739246368408,3.3014151412658066e-09,3.301917184117542e-09,3.301662943044903e-09
1.816953420639038,3.3013496381073537e-09,3.3014151412658066e-09,3.301377837772179e-09
1.8168954849243164,3.3011229305657253e-09,3.3013496381073537e-09,3.3012341749127927e-09
1.816742181777954,3.3005809196851033e-09,3.3011229305657253e-09,3.3008475952556182e-09
1.8165501356124878,3.2998870302947125e-09,3.3005809196851033e-09,3.300228978986297e-09
1.8164883852005005,3.299660988886899e-09,3.2998870302947125e-09,3.2997693466541023e-09
1.8163923025131226,3.299308382054278e-09,3.299660988886899e-09,3.299480466623095e-09
1.8163574934005737,3.299178041871187e-09,3.299308382054278e-09,3.299239548226751e-09
1.8162068128585815,3.298633144410701e-09,3.299178041871187e-09,3.2989015963380552e-09
1.816207766532898,3.29863580894596e-09,3.298633144410701e-09,3.2986307019200467e-09
1.8160998821258545,3.2982461206643165e-09,3.29863580894596e-09,3.298436856979947e-09
1.8161331415176392,3.2983620279480874e-09,3.2982461206643165e-09,3.298300743637128e-09
1.8161659240722656,3.2984766029642287e-09,3.2983620279480874e-09,3.298416650920899e-09
1.8160196542739868,3.2979534658750254e-09,3.2984766029642287e-09,3.2982110376167384e-09
1.8160780668258667,3.2981670727849632e-09,3.2979534658750254e-09,3.2980560504825007e-09
1.8160526752471924,3.2980655984005125e-09,3.2981670727849632e-09,3.2981135600351763e-09
1.8160951137542725,3.298232575943416e-09,3.2980655984005125e-09,3.298144424235261e-09
1.8160407543182373,3.2980338460220082e-09,3.298232575943416e-09,3.2981286590683112e-09
1.8159072399139404,3.2975471242480126e-09,3.2980338460220082e-09,3.297786266287517e-09
1.8158106803894043,3.2971887442556636e-09,3.2975471242480126e-09,3.297364825627369e-09
1.8157700300216675,3.297045747530092e-09,3.2971887442556636e-09,3.297113471134594e-09
1.8156095743179321,3.2964637686205833e-09,3.297045747530092e-09,3.2967508722947514e-09
1.8155208826065063,3.2961382512297632e-09,3.2964637686205833e-09,3.2962976792560994e-09
1.8154513835906982,3.295890671495272e-09,3.2961382512297632e-09,3.2960103535373264e-09
1.8153331279754639,3.2954532436235695e-09,3.295890671495272e-09,3.2956690709795566e-09
1.8153064250946045,3.295369310762908e-09,3.2954532436235695e-09,3.2954063922119303e-09
1.8151869773864746,3.2949294404005514e-09,3.295369310762908e-09,3.2951454898011434e-09
1.8151071071624756,3.2946330108529764e-09,3.2949294404005514e-09,3.2947782280245974e-09
1.8151733875274658,3.294885919657986e-09,3.2946330108529764e-09,3.2947546912964754e-09
1.8151044845581055,3.2946265715594336e-09,3.294885919657986e-09,3.294752914939636e-09
1.8150365352630615,3.2943745509328437e-09,3.2946265715594336e-09,3.294498007733182e-09
1.8148659467697144,3.2937645944031146e-09,3.2943745509328437e-09,3.294065464842788e-09
1.8148765563964844,3.2937981231384583e-09,3.2937645944031146e-09,3.293778139124015e-09
1.8148301839828491,3.293635808532258e-09,3.2937981231384583e-09,3.293712858010167e-09
1.8146647214889526,3.2930329574298867e-09,3.293635808532258e-09,3.293330497200486e-09
1.81460702419281,3.2928284543487507e-09,3.2930329574298867e-09,3.2929261539749177e-09
1.8145917654037476,3.2927616189226683e-09,3.2928284543487507e-09,3.292792261078148e-09
1.8145114183425903,3.2924745152485002e-09,3.2927616189226683e-09,3.292614625394208e-09
1.8144268989562988,3.2921660952922593e-09,3.2924745152485002e-09,3.2923170856236084e-09
1.8143858909606934,3.2920257631019467e-09,3.2921660952922593e-09,3.2920914883050045e-09
1.8143870830535889,3.292021544254453e-09,3.2920257631019467e-09,3.2920204340314285e-09
1.8143634796142578,3.291933614590903e-09,3.292021544254453e-09,3.291974692842814e-09
1.814460277557373,3.2922991000106094e-09,3.291933614590903e-09,3.292111250274843e-09
1.8143324851989746,3.29182392455607e-09,3.2922991000106094e-09,3.2920581816142658e-09
1.8143893480300903,3.2920384196444274e-09,3.29182392455607e-09,3.29192673120815e-09
1.8143354654312134,3.291835692920131e-09,3.2920384196444274e-09,3.291933614590903e-09
1.8143258094787598,3.291791283999146e-09,3.291835692920131e-09,3.291811490058194e-09
1.8143115043640137,3.291743988498297e-09,3.291791283999146e-09,3.29176486069116e-09
1.8142775297164917,3.2916287473483408e-09,3.291743988498297e-09,3.2916824821427326e-09
1.8141241073608398,3.2910720815237937e-09,3.2916287473483408e-09,3.291346528655481e-09
1.8140172958374023,3.290673955547163e-09,3.2910720815237937e-09,3.2908706870671267e-09
1.8140062093734741,3.290644645659313e-09,3.290673955547163e-09,3.2906553038003494e-09
1.813973307609558,3.290520744769765e-09,3.290644645659313e-09,3.290579364545465e-09
1.8139976263046265,3.2906193325743516e-09,3.290520744769765e-09,3.29056515369075e-09
1.8138824701309204,3.2901967816911792e-09,3.2906193325743516e-09,3.2904039493075743e-09
1.8138017654418945,3.2899021285004437e-09,3.2901967816911792e-09,3.2900455693152253e-09
1.8137686252593994,3.2897808921461547e-09,3.2899021285004437e-09,3.2898377355650155e-09
1.8136601448059082,3.2893896495522768e-09,3.2897808921461547e-09,3.289581052001722e-09
1.8135892152786255,3.2891245282939963e-09,3.2893896495522768e-09,3.2892542023432725e-09
1.8136495351791382,3.289342132006823e-09,3.2891245282939963e-09,3.2892306656151504e-09
1.8136038780212402,3.289196248701387e-09,3.289342132006823e-09,3.2892635282166793e-09
1.8135946989059448,3.2891480650221183e-09,3.289196248701387e-09,3.2891687151703763e-09
1.8134676218032837,3.2886950940280713e-09,3.2891480650221183e-09,3.2889169165883914e-09
1.8134052753448486,3.2884626133267147e-09,3.2886950940280713e-09,3.2885751899414117e-09
1.813416838645935,3.2885025813556013e-09,3.2884626133267147e-09,3.288479266672084e-09
1.813338041305542,3.288212813146174e-09,3.2885025813556013e-09,3.288354921693326e-09
1.8132283687591553,3.2878328948271474e-09,3.288212813146174e-09,3.28801741389384e-09
1.8131746053695679,3.287624172898518e-09,3.2878328948271474e-09,3.2877252031937587e-09
1.8131520748138428,3.287543792751535e-09,3.287624172898518e-09,3.2875804301113476e-09
1.8130578994750977,3.2871985133908765e-09,3.287543792751535e-09,3.2873681554690393e-09
1.8129526376724243,3.2868257004992074e-09,3.2871985133908765e-09,3.287007777075246e-09
1.8130110502243042,3.287033978338627e-09,3.2868257004992074e-09,3.2869260646606335e-09
1.8128764629364014,3.2865465904308167e-09,3.287033978338627e-09,3.2867863986041357e-09
1.812825322151184,3.2863545218475565e-09,3.2865465904308167e-09,3.28644755853702e-09
1.8127285242080688,3.2860087983976882e-09,3.2863545218475565e-09,3.286177996386641e-09
1.8127514123916626,3.2860947296597942e-09,3.2860087983976882e-09,3.28604765620355e-09
1.812707543373108,3.2859301946075448e-09,3.2860947296597942e-09,3.286009242486898e-09
1.8127005100250244,3.2859110987715212e-09,3.2859301946075448e-09,3.2859164278420394e-09
1.8126112222671509,3.2855818066224174e-09,3.2859110987715212e-09,3.285743011005593e-09
1.8125758171081543,3.285467009561671e-09,3.2855818066224174e-09,3.2855189679992236e-09
1.8125063180923462,3.2851961151436626e-09,3.285467009561671e-09,3.2853288978174078e-09
1.8123935461044312,3.2847906616950695e-09,3.2851961151436626e-09,3.284990279794897e-09
1.8124042749404907,3.2848346265268447e-09,3.2847906616950695e-09,3.2848088693526734e-09
1.812434196472168,3.2849412079372087e-09,3.2848346265268447e-09,3.284884364518348e-09
1.8124432563781738,3.284972294181898e-09,3.2849412079372087e-09,3.2849534203904796e-09
1.812243103981018,3.2842462083237933e-09,3.284972294181898e-09,3.284605920583772e-09
1.812247633934021,3.2842657482490267e-09,3.2842462083237933e-09,3.2842524255727312e-09
1.8123185634613037,3.2845219877231102e-09,3.2842657482490267e-09,3.2843903152723897e-09
1.8122129440307617,3.2841480646084165e-09,3.2845219877231102e-09,3.284330141184455e-09
1.8120818138122559,3.28366400736968e-09,3.2841480646084165e-09,3.2839024832753694e-09
1.8120043277740479,3.283388672059573e-09,3.28366400736968e-09,3.283521898822528e-09
1.8120249509811401,3.2834543972626307e-09,3.283388672059573e-09,3.283418426036633e-09
1.812004566192627,3.2833806784537956e-09,3.2834543972626307e-09,3.283414429233744e-09
1.8119527101516724,3.2831946050748684e-09,3.2833806784537956e-09,3.283284311095258e-09
1.8119450807571411,3.2831735108374005e-09,3.2831946050748684e-09,3.2831797280863384e-09
1.8118383884429932,3.2827889295816703e-09,3.2831735108374005e-09,3.282976557272832e-09
1.8117278814315796,3.2823910256496447e-09,3.2827889295816703e-09,3.2825848705897442e-09
1.8116893768310547,3.282235816470802e-09,3.2823910256496447e-09,3.2823108675472668e-09
1.8116580247879028,3.282129235060438e-09,3.282235816470802e-09,3.2821787510073364e-09
1.8116647005081177,3.282156324502239e-09,3.282129235060438e-09,3.282138560933845e-09
1.8114569187164307,3.2813995964886544e-09,3.282156324502239e-09,3.281774407781768e-09
1.8114267587661743,3.2812872419185624e-09,3.2813995964886544e-09,3.2813403105791394e-09
1.8114432096481323,3.2813494144079414e-09,3.2812872419185624e-09,3.281314775449573e-09
1.8114111423492432,3.281231730767331e-09,3.2813494144079414e-09,3.2812872419185624e-09
1.8113075494766235,3.2808602501432915e-09,3.281231730767331e-09,3.281042104674725e-09
1.8112941980361938,3.2808098460179735e-09,3.2808602501432915e-09,3.280831606389256e-09
1.8113164901733398,3.2808931127448204e-09,3.2808098460179735e-09,3.280847593600811e-09
1.8114491701126099,3.281371618868434e-09,3.2808931127448204e-09,3.281128702070646e-09
1.8112908601760864,3.2808002980999618e-09,3.281371618868434e-09,3.2810820727036116e-09
1.8112930059432983,3.2808009642337765e-09,3.2808002980999618e-09,3.2807978556093076e-09
1.8112717866897583,3.280736793342953e-09,3.2808009642337765e-09,3.280764104829359e-09
1.8112624883651733,3.280698823715511e-09,3.280736793342953e-09,3.280713700704041e-09
1.8112223148345947,3.2805498317856063e-09,3.280698823715511e-09,3.2806206640145774e-09
1.8110620975494385,3.2799785110171342e-09,3.2805498317856063e-09,3.2802591753977595e-09
1.8111045360565186,3.280127280902434e-09,3.2799785110171342e-09,3.2800486771122905e-09
1.811084270477295,3.2800453464432167e-09,3.280127280902434e-09,3.280083316070659e-09
1.810949683189392,3.279555294000147e-09,3.2800453464432167e-09,3.2797977667087252e-09
1.8108912706375122,3.279348792517567e-09,3.279555294000147e-09,3.279448712589783e-09
1.8110079765319824,3.2797671245532456e-09,3.279348792517567e-09,3.279555294000147e-09
1.8110430240631104,3.2798981308701514e-09,3.2797671245532456e-09,3.2798292970426246e-09
1.8109534978866577,3.2795757221038002e-09,3.2798981308701514e-09,3.279733373773297e-09
1.81096613407135,3.2796201310247852e-09,3.2795757221038002e-09,3.279594595895219e-09
1.810821294784546,3.279090332597434e-09,3.2796201310247852e-09,3.2793525672758506e-09
1.8108845949172974,3.279330584859963e-09,3.279090332597434e-09,3.279206239881205e-09
1.810794711112976,3.278996185684946e-09,3.279330584859963e-09,3.2791604986925904e-09
1.8106974363327026,3.278637139558782e-09,3.278996185684946e-09,3.278814775242722e-09
1.8106911182403564,3.2786211523472275e-09,3.278637139558782e-09,3.2786262593731408e-09
1.810638189315796,3.278430638076202e-09,3.2786211523472275e-09,3.2785227865872457e-09
1.8105604648590088,3.2781470871157126e-09,3.278430638076202e-09,3.2782860870383956e-09
1.8105021715164185,3.2779370329194535e-09,3.2781470871157126e-09,3.278039173437719e-09
1.8104841709136963,3.277879301322173e-09,3.2779370329194535e-09,3.2779041703179246e-09
1.810545802116394,3.278101123882493e-09,3.277879301322173e-09,3.277986326821747e-09
1.8104935884475708,3.2779106096114674e-09,3.278101123882493e-09,3.2780023140333014e-09
1.8104679584503174,3.2778126879406955e-09,3.2779106096114674e-09,3.27785887321852e-09
1.8105229139328003,3.278030069608917e-09,3.2778126879406955e-09,3.2779157166373807e-09
1.810489535331726,3.2778955105783325e-09,3.278030069608917e-09,3.277959237379946e-09
1.8103861808776855,3.2775193670175895e-09,3.2778955105783325e-09,3.277704108128887e-09
1.8102644681930542,3.277083049368912e-09,3.2775193670175895e-09,3.2772973224126645e-09
1.8102220296859741,3.276922733164156e-09,3.277083049368912e-09,3.27700000468667e-09
1.810318946838379,3.277272231372308e-09,3.276922733164156e-09,3.277094817732973e-09
1.8102402687072754,3.2769891245010285e-09,3.277272231372308e-09,3.2771276803345017e-09
1.8102103471755981,3.2768878721611827e-09,3.2769891245010285e-09,3.276934501528217e-09
1.8100757598876953,3.27639182451378e-09,3.2768878721611827e-09,3.2766371838022224e-09
1.8101060390472412,3.2764972957011196e-09,3.27639182451378e-09,3.276442450683703e-09
1.8101048469543457,3.2765070656637363e-09,3.2764972957011196e-09,3.2764979618349344e-09
1.8100080490112305,3.276152238385066e-09,3.2765070656637363e-09,3.2763260993107224e-09
1.8099628686904907,3.275990145823471e-09,3.276152238385066e-09,3.2760674173459847e-09
1.8100053071975708,3.2761369173073263e-09,3.275990145823471e-09,3.276060756007837e-09
1.8098944425582886,3.2757401235983252e-09,3.2761369173073263e-09,3.2759350787614494e-09
1.8098608255386353,3.275622439957715e-09,3.2757401235983252e-09,3.2756772849751314e-09
1.8098418712615967,3.2755445023013863e-09,3.275622439957715e-09,3.275580917616594e-09
1.8098446130752563,3.275551829773349e-09,3.2755445023013863e-09,3.275545834569016e-09
1.809788703918457,3.275358206877854e-09,3.275551829773349e-09,3.2754514656119227e-09
1.809759497642517,3.2752500711552557e-09,3.275358206877854e-09,3.2753009193697835e-09
1.8097678422927856,3.2752853762474388e-09,3.2752500711552557e-09,3.275263837920761e-09
1.8098496198654175,3.2755851364640876e-09,3.2752853762474388e-09,3.2754308154636647e-09
1.8098307847976685,3.2755054224509195e-09,3.2755851364640876e-09,3.275542503899942e-09
1.809743881225586,3.2751907852457407e-09,3.2755054224509195e-09,3.2753453282907685e-09
1.809622049331665,3.2747626832474452e-09,3.2751907852457407e-09,3.2749720713098895e-09
1.809687852859497,3.274988724655259e-09,3.2747626832474452e-09,3.274872817371488e-09
1.8096210956573486,3.2747478062589153e-09,3.274988724655259e-09,3.2748652678549206e-09
1.809572696685791,3.27457083670879e-09,3.2747478062589153e-09,3.274656545926291e-09
1.8094557523727417,3.2741547251191605e-09,3.27457083670879e-09,3.2743590061556915e-09
1.8093987703323364,3.2739442268336916e-09,3.2741547251191605e-09,3.274046367351957e-09
1.809472918510437,3.274209570136577e-09,3.2739442268336916e-09,3.2740741229275727e-09
1.8093849420547485,3.2738911581731145e-09,3.274209570136577e-09,3.2740476996195866e-09
1.8094637393951416,3.2741933608804175e-09,3.2738911581731145e-09,3.2740370414785502e-09
1.8093088865280151,3.2736218180673404e-09,3.2741933608804175e-09,3.2739040367602e-09
1.8092479705810547,3.273401105730045e-09,3.2736218180673404e-09,3.273507909185014e-09
1.8092873096466064,3.273546100857061e-09,3.273401105730045e-09,3.2734697175129668e-09
1.8091622591018677,3.273083581945002e-09,3.273546100857061e-09,3.27331250993268e-09
1.809098720550537,3.2728635357415214e-09,3.273083581945002e-09,3.2729696730626756e-09
1.8091695308685303,3.273113113877457e-09,3.2728635357415214e-09,3.2729854382296253e-09
1.8091487884521484,3.273040061202437e-09,3.273113113877457e-09,3.2730733678931756e-09
1.8091588020324707,3.2730766985622495e-09,3.273040061202437e-09,3.2730551602355717e-09
1.8090870380401611,3.2728109111701542e-09,3.2730766985622495e-09,3.27294147339785e-09
1.8090099096298218,3.272544901733454e-09,3.2728109111701542e-09,3.2726736876043105e-09
1.8090288639068604,3.272609738758092e-09,3.272544901733454e-09,3.2725735454874894e-09
1.8091161251068115,3.2729288168553694e-09,3.272609738758092e-09,3.2727649479369347e-09
1.8090591430664062,3.2727216492389744e-09,3.2729288168553694e-09,3.2728211252219808e-09
1.8090457916259766,3.272663695597089e-09,3.2727216492389744e-09,3.272690118905075e-09
1.8089418411254883,3.272293769285284e-09,3.272663695597089e-09,3.2724751797275076e-09
1.808958888053894,3.2723543874624283e-09,3.272293769285284e-09,3.2723206366824797e-09
1.8089337348937988,3.272260462594545e-09,3.2723543874624283e-09,3.2723044274263202e-09
1.8089289665222168,3.27224580765062e-09,3.272260462594545e-09,3.2722498044535087e-09
1.8088291883468628,3.2718867615244562e-09,3.27224580765062e-09,3.272062620851557e-09
1.808773159980774,3.271680704131086e-09,3.2718867615244562e-09,3.271780624203302e-09
1.8087749481201172,3.271694470896591e-09,3.271680704131086e-09,3.271683368666345e-09
1.8087618350982666,3.2716511721986308e-09,3.271694470896591e-09,3.271668047588605e-09
1.8087844848632812,3.2717293318995644e-09,3.2716511721986308e-09,3.271686033201604e-09
1.8088560104370117,3.2719782439016853e-09,3.2717293318995644e-09,3.2718510123430633e-09
1.808842420578003,3.2719298381778117e-09,3.2719782439016853e-09,3.2719511544598845e-09
1.8087687492370605,3.271659831938223e-09,3.2719298381778117e-09,3.271792392567363e-09
1.8086909055709839,3.2713878272971897e-09,3.271659831938223e-09,3.27151994383712e-09
1.808688759803772,3.27137206213024e-09,3.2713878272971897e-09,3.2713773912007582e-09
1.8086265325546265,3.271146908900846e-09,3.27137206213024e-09,3.271257043024889e-09
1.8086332082748413,3.2711668929152893e-09,3.271146908900846e-09,3.2711549025066233e-09
1.8087172508239746,3.2714839726111222e-09,3.2711668929152893e-09,3.271321435960317e-09
1.808605670928955,3.271072968047406e-09,3.2714839726111222e-09,3.2712756947717025e-09
1.8085936307907104,3.2710305575278653e-09,3.271072968047406e-09,3.271048765185469e-09
1.8085325956344604,3.2708131758596437e-09,3.2710305575278653e-09,3.2709182029577732e-09
1.808454155921936,3.270525406051661e-09,3.2708131758596437e-09,3.2706664043757883e-09
1.8084148168563843,3.2703808550138547e-09,3.270525406051661e-09,3.270450577019801e-09
1.808449387550354,3.2705123054199703e-09,3.2703808550138547e-09,3.2704430275032337e-09
1.8084436655044556,3.2704914332271073e-09,3.2705123054199703e-09,3.27049831660986e-09
1.808555245399475,3.270910431396601e-09,3.2704914332271073e-09,3.2706950481298236e-09
1.8084526062011719,3.270522075382587e-09,3.270910431396601e-09,3.2707130337428225e-09
1.8083717823028564,3.2702360819314436e-09,3.270522075382587e-09,3.2703748598095217e-09
1.808333396911621,3.2700875340907487e-09,3.2702360819314436e-09,3.2701590324535346e-09
1.8083076477050781,3.269994941490495e-09,3.2700875340907487e-09,3.2700384622330603e-09
1.8083288669586182,3.2700786523065517e-09,3.269994941490495e-09,3.270032911117937e-09
1.8082729578018188,3.2698692642441074e-09,3.2700786523065517e-09,3.269971182717768e-09
1.8081953525543213,3.2695961493800496e-09,3.2698692642441074e-09,3.26972871000919e-09
1.8082846403121948,3.2699167817895614e-09,3.2695961493800496e-09,3.2697529128711267e-09
1.8083003759384155,3.2699811747249896e-09,3.2699167817895614e-09,3.269944315320572e-09
1.8082523345947266,3.2697957674798772e-09,3.2699811747249896e-09,3.269885473500267e-09
1.808245301246643,3.269775783465434e-09,3.2697957674798772e-09,3.269782000714372e-09
1.8081780672073364,3.269524206928054e-09,3.269775783465434e-09,3.2696474416837873e-09
1.8080523014068604,3.269070347755587e-09,3.269524206928054e-09,3.2692946128065614e-09
1.8080753087997437,3.2691602758205818e-09,3.269070347755587e-09,3.269111648052103e-09
1.8080224990844727,3.2689633222560133e-09,3.2691602758205818e-09,3.269059023480736e-09
1.8079227209091187,3.2686049422636643e-09,3.2689633222560133e-09,3.26878102363537e-09
1.8080430030822754,3.269058357346921e-09,3.2686049422636643e-09,3.2688256546009598e-09
1.8079755306243896,3.2687990092483687e-09,3.269058357346921e-09,3.268925130583966e-09
1.807898759841919,3.268522341670632e-09,3.2687990092483687e-09,3.2686569007012167e-09
1.8079110383987427,3.2685596451642596e-09,3.268522341670632e-09,3.2685383288821868e-09
1.8080942630767822,3.2692235585329854e-09,3.2685596451642596e-09,3.2688887152687585e-09
1.8080813884735107,3.2691844786825186e-09,3.2692235585329854e-09,3.2692000218048634e-09
1.80818510055542,3.269553072726694e-09,3.2691844786825186e-09,3.2693656670801374e-09
1.8080402612686157,3.2690312679051203e-09,3.269553072726694e-09,3.2692888396468334e-09
1.8080850839614868,3.269192028199086e-09,3.2690312679051203e-09,3.2691085394276342e-09
1.8080394268035889,3.269026827013022e-09,3.269192028199086e-09,3.269106318981585e-09
1.8078970909118652,3.2685127937526204e-09,3.269026827013022e-09,3.2687665907360497e-09
1.8078678846359253,3.2684142059480337e-09,3.2685127937526204e-09,3.2684590589582285e-09
1.807794213294983,3.268138204504112e-09,3.2684142059480337e-09,3.268273429668511e-09
1.8077392578125,3.2679499106791354e-09,3.268138204504112e-09,3.268039616699525e-09
1.8077293634414673,3.267904169490521e-09,3.2679499106791354e-09,3.267924153504964e-09
1.8077858686447144,3.2681128914191504e-09,3.267904169490521e-09,3.268004977741157e-09
1.807936429977417,3.2686573447904266e-09,3.2681128914191504e-09,3.2683815653911097e-09
1.8079413175582886,3.268673776091191e-09,3.2686573447904266e-09,3.268662229771735e-09
1.8079259395599365,3.2686160444939105e-09,3.268673776091191e-09,3.268641801668082e-09
1.8078906536102295,3.2684885908906836e-09,3.2686160444939105e-09,3.268549209067828e-09
1.8077811002731323,3.268089798780238e-09,3.2684885908906836e-09,3.2682865303002018e-09
1.8077284097671509,3.267900616776842e-09,3.268089798780238e-09,3.267992321198676e-09
1.8077155351638794,3.2678526551421783e-09,3.267900616776842e-09,3.267873971424251e-09
1.8076677322387695,3.2676856775992746e-09,3.2678526551421783e-09,3.2677656136570477e-09
1.8077651262283325,3.2680409489671547e-09,3.2676856775992746e-09,3.267859316480326e-09
1.8077960014343262,3.268149306734358e-09,3.2680409489671547e-09,3.2680915751370776e-09
1.8077948093414307,3.268149750823568e-09,3.268149306734358e-09,3.2681453099314695e-09
1.8076804876327515,3.2677274219850005e-09,3.268149750823568e-09,3.2679356998244202e-09
1.8076159954071045,3.2674929428821997e-09,3.2677274219850005e-09,3.267607517898341e-09
1.8076491355895996,3.2676306105372532e-09,3.2674929428821997e-09,3.2675564476392083e-09
1.8076457977294922,3.2675968597573046e-09,3.2676306105372532e-09,3.2676115147012297e-09
1.8075404167175293,3.2672180516613025e-09,3.2675968597573046e-09,3.2674050132186494e-09
1.807532787322998,3.2672011762713282e-09,3.2672180516613025e-09,3.2672056171634267e-09
1.8075947761535645,3.2674134509136366e-09,3.2672011762713282e-09,3.267305093146433e-09
1.8075791597366333,3.267364601100553e-09,3.2674134509136366e-09,3.267385695338021e-09
1.8075252771377563,3.26716609322375e-09,3.267364601100553e-09,3.2672624605822875e-09
1.8075459003448486,3.2672475835937576e-09,3.26716609322375e-09,3.2672029526281676e-09
1.8075348138809204,3.2671971794684396e-09,3.2672475835937576e-09,3.267220050062747e-09
1.8075337409973145,3.267204506940402e-09,3.2671971794684396e-09,3.2671969574238346e-09
1.80745530128479,3.2669047467237533e-09,3.267204506940402e-09,3.2670530725198432e-09
1.80759859085083,3.267429882214401e-09,3.2669047467237533e-09,3.2671647609561205e-09
1.807616949081421,3.2675018246663967e-09,3.267429882214401e-09,3.26746230072672e-09
1.8076691627502441,3.267687676000719e-09,3.2675018246663967e-09,3.2675917527313914e-09
1.8075904846191406,3.267409454110748e-09,3.267687676000719e-09,3.2675446792751472e-09
1.807529330253601,3.2671831906583293e-09,3.267409454110748e-09,3.267293102737767e-09
1.8076698780059814,3.2676972239187307e-09,3.2671831906583293e-09,3.267436099463339e-09
1.8075462579727173,3.267243142701659e-09,3.2676972239187307e-09,3.2674671857080284e-09
1.8075065612792969,3.267097703485433e-09,3.267243142701659e-09,3.2671676475359845e-09
1.8074783086776733,3.267003556572945e-09,3.267097703485433e-09,3.2670466332263004e-09
1.8074218034744263,3.2667952787335253e-09,3.267003556572945e-09,3.2668960869841612e-09
1.8074997663497925,3.267068615642188e-09,3.2667952787335253e-09,3.26692983776411e-09
1.8074697256088257,3.266973358506675e-09,3.267068615642188e-09,3.2670168792492404e-09
1.8075566291809082,3.267278669838447e-09,3.266973358506675e-09,3.2671232386149995e-09
1.8075791597366333,3.267370374260281e-09,3.267278669838447e-09,3.267320192179568e-09
1.807564616203308,3.267311310395371e-09,3.267370374260281e-09,3.267337511658752e-09
1.8075392246246338,3.26721028010013e-09,3.267311310395371e-09,3.2672589078686087e-09
1.8074755668640137,3.2669909000304642e-09,3.26721028010013e-09,3.2670970373516184e-09
1.807438611984253,3.2668596716689535e-09,3.2669909000304642e-09,3.2669214000691227e-09
1.807376503944397,3.266638515242448e-09,3.2668596716689535e-09,3.2667446525636024e-09
1.807519555091858,3.267145665120097e-09,3.266638515242448e-09,3.2668892036014086e-09
1.8075828552246094,3.26737303879554e-09,3.267145665120097e-09,3.2672566874225595e-09
1.8075517416000366,3.2672589078686087e-09,3.26737303879554e-09,3.2673135308414203e-09
1.807578206062317,3.2673632688329235e-09,3.2672589078686087e-09,3.2673073135924824e-09
1.8074946403503418,3.2670555150104974e-09,3.2673632688329235e-09,3.2672065053418464e-09
1.807507872581482,3.2671021443775317e-09,3.2670555150104974e-09,3.2670761651587554e-09
1.8073151111602783,3.2664100313439803e-09,3.2671021443775317e-09,3.2667526461693797e-09
1.807365894317627,3.266589221340155e-09,3.2664100313439803e-09,3.266496850784506e-09
1.8074359893798828,3.266848791483312e-09,3.266589221340155e-09,3.2667153426757523e-09
1.8074753284454346,3.2669922322980938e-09,3.266848791483312e-09,3.2669167371324193e-09
1.8074493408203125,3.2668832083970756e-09,3.2669922322980938e-09,3.2669360550130477e-09
1.8073657751083374,3.2665963267675124e-09,3.2668832083970756e-09,3.2667357707794054e-09
1.8073042631149292,3.2663678428690446e-09,3.2665963267675124e-09,3.266479087216112e-09
1.807224988937378,3.2660834037301356e-09,3.2663678428690446e-09,3.2662224036528187e-09
1.8072686195373535,3.2662428317564718e-09,3.2660834037301356e-09,3.266159565029625e-09
1.8072553873062134,3.2661870985606356e-09,3.2662428317564718e-09,3.266212633690202e-09
1.8073983192443848,3.2667064608915553e-09,3.2661870985606356e-09,3.266444004168534e-09
1.807504415512085,3.2670905980580756e-09,3.2667064608915553e-09,3.2668956428949514e-09
1.8073753118515015,3.2666340743503497e-09,3.2670905980580756e-09,3.266857895312114e-09
1.8074051141738892,3.2667348826009857e-09,3.2666340743503497e-09,3.266681147806594e-09
1.8074238300323486,3.2668037164285124e-09,3.2667348826009857e-09,3.2667657468010702e-09
1.8074009418487549,3.2667204497016655e-09,3.2668037164285124e-09,3.2667586413737126e-09
1.8074023723602295,3.2667260008167887e-09,3.2667204497016655e-09,3.2667197835678508e-09
1.8073482513427734,3.266520387512628e-09,3.2667260008167887e-09,3.266621195763264e-09
1.807281255722046,3.266284132052988e-09,3.266520387512628e-09,3.266399373202944e-09
1.8073829412460327,3.266650505651114e-09,3.266284132052988e-09,3.266464654316792e-09
1.807372808456421,3.266618087138795e-09,3.266650505651114e-09,3.2666309657258807e-09
1.8074064254760742,3.26673688100243e-09,3.266618087138795e-09,3.266674486468446e-09
1.8073750734329224,3.266620751674054e-09,3.26673688100243e-09,3.2666762628252854e-09
1.8073710203170776,3.2666165328265606e-09,3.266620751674054e-09,3.2666145344251163e-09
1.8072978258132935,3.266343195917898e-09,3.2666165328265606e-09,3.2664770888146677e-09
1.8072901964187622,3.2663149962530724e-09,3.266343195917898e-09,3.2663265425725285e-09
1.8072799444198608,3.266281023428519e-09,3.2663149962530724e-09,3.266295012238629e-09
1.807266116142273,3.2662257343218926e-09,3.266281023428519e-09,3.266251047406854e-09
1.8074471950531006,3.266887649289174e-09,3.2662257343218926e-09,3.266553250114157e-09
1.8073190450668335,3.2664273508231645e-09,3.266887649289174e-09,3.266653614275583e-09
1.8073009252548218,3.2663614035755018e-09,3.2664273508231645e-09,3.266390491418747e-09
1.8072816133499146,3.2662827997853583e-09,3.2663614035755018e-09,3.266319659189776e-09
1.8074110746383667,3.266766857024095e-09,3.2662827997853583e-09,3.2665199434234182e-09
1.8074078559875488,3.266740211671504e-09,3.266766857024095e-09,3.2667508698125403e-09
1.8074679374694824,3.2669631444548486e-09,3.266740211671504e-09,3.2668481253494974e-09
1.8073716163635254,3.266612313979067e-09,3.2669631444548486e-09,3.266784620592489e-09
1.8074058294296265,3.266730441708887e-09,3.266612313979067e-09,3.266669157397928e-09
1.8074796199798584,3.26700333452834e-09,3.266730441708887e-09,3.266863668471842e-09
1.8074078559875488,3.266748649366491e-09,3.26700333452834e-09,3.2668721061668293e-09
1.8073559999465942,3.2665596894077e-09,3.266748649366491e-09,3.266650505651114e-09
1.8073028326034546,3.2663651783337855e-09,3.2665596894077e-09,3.2664591032016688e-09
1.8073344230651855,3.2664715376995446e-09,3.2663651783337855e-09,3.2664162485929182e-09
1.807302474975586,3.2663649562891806e-09,3.2664715376995446e-09,3.2664146942806838e-09
1.8073034286499023,3.2663591831294525e-09,3.2663649562891806e-09,3.266360071307872e-09
1.8071683645248413,3.2658726834000618e-09,3.2663591831294525e-09,3.2661136017964054e-09
1.8072766065597534,3.2662739180011613e-09,3.2658726834000618e-09,3.2660694149200253e-09
1.8073807954788208,3.2666411797777073e-09,3.2662739180011613e-09,3.26645510639878e-09
1.8073827028274536,3.2666633842382e-09,3.2666411797777073e-09,3.266647397026645e-09
1.807330846786499,3.2664619897815328e-09,3.2666633842382e-09,3.2665601334969097e-09
1.8073291778564453,3.266461545692323e-09,3.2664619897815328e-09,3.266458215023249e-09
1.8072166442871094,3.266052761574656e-09,3.266461545692323e-09,3.266253933986718e-09
1.807021141052246,3.2653426629281057e-09,3.266052761574656e-09,3.2656950477161217e-09
1.807041049003601,3.2654228210304836e-09,3.2653426629281057e-09,3.2653788561987085e-09
1.8070768117904663,3.2655440573847727e-09,3.2654228210304836e-09,3.265480774672369e-09
1.8072516918182373,3.266182435623932e-09,3.2655440573847727e-09,3.265859582768371e-09
1.8072762489318848,3.2662710314212973e-09,3.266182435623932e-09,3.2662230697866335e-09
1.8072590827941895,3.266200643281536e-09,3.2662710314212973e-09,3.266233505883065e-09
1.8072905540466309,3.2663147742084675e-09,3.266200643281536e-09,3.2662552662543476e-09
1.807300329208374,3.2663560745049836e-09,3.2663147742084675e-09,3.2663320936876516e-09
1.8072677850723267,3.2662323956600403e-09,3.2663560745049836e-09,3.2662919036141602e-09
1.8071902990341187,3.265958392617563e-09,3.2662323956600403e-09,3.2660920634697277e-09
1.8071393966674805,3.2657720971940307e-09,3.265958392617563e-09,3.2658622473036303e-09
1.8071461915969849,3.2658058479739793e-09,3.2657720971940307e-09,3.2657845316919065e-09
1.8072296380996704,3.266090953246703e-09,3.2658058479739793e-09,3.265946624253502e-09
1.807231068611145,3.2661007232093198e-09,3.266090953246703e-09,3.2660931736927523e-09
1.8071929216384888,3.2659719373384632e-09,3.2661007232093198e-09,3.266032333471003e-09
1.807210922241211,3.2660341098278423e-09,3.2659719373384632e-09,3.265999470869474e-09
1.8072243928909302,3.2660782967042223e-09,3.2660341098278423e-09,3.2660534277084707e-09
1.8072433471679688,3.2661489068885885e-09,3.2660782967042223e-09,3.2661104931719365e-09
1.8072763681411743,3.2662645921277544e-09,3.2661489068885885e-09,3.266204195995215e-09
1.807209849357605,3.2660183446608926e-09,3.2662645921277544e-09,3.2661398030597866e-09
1.8072683811187744,3.266241943578052e-09,3.2660183446608926e-09,3.266126480383491e-09
1.8072751760482788,3.266265480306174e-09,3.266241943578052e-09,3.2662503812730392e-09
1.8072099685668945,3.2660281146235093e-09,3.266265480306174e-09,3.2661435778180703e-09
1.8072491884231567,3.266177550642624e-09,3.2660281146235093e-09,3.2660985027632705e-09
1.807279109954834,3.2662790250270746e-09,3.266177550642624e-09,3.2662250681880778e-09
1.8072232007980347,3.2660811832840864e-09,3.2662790250270746e-09,3.2661762183749943e-09
1.8072526454925537,3.2661748861073647e-09,3.2660811832840864e-09,3.2661260362942812e-09
1.8072292804718018,3.2660949500495917e-09,3.2661748861073647e-09,3.266132253543219e-09
1.8072247505187988,3.2660829596409258e-09,3.2660949500495917e-09,3.266085624176185e-09
1.8072834014892578,3.2662932358817898e-09,3.2660829596409258e-09,3.2661851001591913e-09
1.80739164352417,3.266689585501581e-09,3.2662932358817898e-09,3.266487524911099e-09
1.8074198961257935,3.266789949663007e-09,3.266689585501581e-09,3.2667362148686152e-09
1.8074891567230225,3.2670488536723497e-09,3.266789949663007e-09,3.26691451668637e-09
1.8074626922607422,3.266947601332504e-09,3.2670488536723497e-09,3.266994230699538e-09
1.8074709177017212,3.2669664751239225e-09,3.266947601332504e-09,3.2669547067598614e-09
1.8074355125427246,3.2668474592156826e-09,3.2669664751239225e-09,3.266903192411519e-09
1.8074195384979248,3.2667770710759214e-09,3.2668474592156826e-09,3.26681037776666e-09
1.807388186454773,3.2666735982900263e-09,3.2667770710759214e-09,3.2667220040139e-09
1.8074527978897095,3.266908521482037e-09,3.2666735982900263e-09,3.266787507172353e-09
1.8074296712875366,3.2668214799969064e-09,3.266908521482037e-09,3.2668621141596077e-09
1.8074212074279785,3.266789949663007e-09,3.2668214799969064e-09,3.2668028282500927e-09
1.807389259338379,3.266671599888582e-09,3.266789949663007e-09,3.266728443307443e-09
1.8074414730072021,3.266861003936583e-09,3.266671599888582e-09,3.266763748399626e-09
1.8074359893798828,3.266843018323584e-09,3.266861003936583e-09,3.266849235572522e-09
1.8073546886444092,3.266553694203367e-09,3.266843018323584e-09,3.266694914572099e-09
1.8073962926864624,3.2666975791073583e-09,3.266553694203367e-09,3.2666231941647084e-09
1.8075066804885864,3.2671092498048893e-09,3.2666975791073583e-09,3.2668989735640253e-09
1.8074541091918945,3.2669191796230734e-09,3.2671092498048893e-09,3.267009773821883e-09
1.8075019121170044,3.267077053337175e-09,3.2669191796230734e-09,3.2669960070563775e-09
1.8074541091918945,3.266902748322309e-09,3.267077053337175e-09,3.2669880134506e-09
1.8075449466705322,3.2672358152296965e-09,3.266902748322309e-09,3.2670666172407437e-09
1.807550311088562,3.2672646810283368e-09,3.2672358152296965e-09,3.267246251326128e-09
1.8075844049453735,3.267381920579737e-09,3.2672646810283368e-09,3.267320192179568e-09
1.8076317310333252,3.2675560035499984e-09,3.267381920579737e-09,3.267465409351189e-09
1.8077094554901123,3.267832671127735e-09,3.2675560035499984e-09,3.2676914507590027e-09
1.8077656030654907,3.2680320671829577e-09,3.267832671127735e-09,3.267929926664692e-09
1.8078012466430664,3.2681697348380112e-09,3.2680320671829577e-09,3.2680971262522007e-09
1.8077579736709595,3.268007642276416e-09,3.2681697348380112e-09,3.2680858019773495e-09
1.8077534437179565,3.267992543243281e-09,3.268007642276416e-09,3.2679969841353795e-09
1.8076975345611572,3.267793591277268e-09,3.267992543243281e-09,3.267889514546596e-09
1.8077785968780518,3.2680886885572136e-09,3.267793591277268e-09,3.2679372541366547e-09
1.807756781578064,3.2680060879641815e-09,3.2680886885572136e-09,3.2680440575916236e-09
1.8077322244644165,3.2679208228358902e-09,3.2680060879641815e-09,3.267959680641752e-09
1.807657241821289,3.267646153659598e-09,3.2679208228358902e-09,3.2677802686009727e-09
1.8077075481414795,3.2678251216111676e-09,3.267646153659598e-09,3.2677327510555187e-09
1.8077176809310913,3.2678548755882275e-09,3.2678251216111676e-09,3.267838222242858e-09
1.8078120946884155,3.26820348561796e-09,3.2678548755882275e-09,3.2680262940232296e-09
1.8077226877212524,3.2678897365912007e-09,3.26820348561796e-09,3.2680422812347842e-09
1.8076621294021606,3.2676590322466836e-09,3.2678897365912007e-09,3.2677718309059856e-09
1.807652235031128,3.2676297223588335e-09,3.2676590322466836e-09,3.2676408245890798e-09
1.8077256679534912,3.26789151294804e-09,3.2676297223588335e-09,3.2677576200512704e-09
1.807729721069336,3.2679019490444716e-09,3.26789151294804e-09,3.267894399527904e-09
1.807725191116333,3.2678875161451515e-09,3.2679019490444716e-09,3.267892179081855e-09
1.8078824281692505,3.2684615014488827e-09,3.2678875161451515e-09,3.2681710671056408e-09
1.8077671527862549,3.268039616699525e-09,3.2684615014488827e-09,3.268247894538945e-09
1.8077447414398193,3.267953907482024e-09,3.268039616699525e-09,3.2679947636893303e-09
1.807719349861145,3.267871528933597e-09,3.267953907482024e-09,3.267909276516434e-09
1.8077807426452637,3.268087578334189e-09,3.267871528933597e-09,3.2679770001209363e-09
1.8079100847244263,3.2685654183239876e-09,3.268087578334189e-09,3.2683225015261996e-09
1.8078986406326294,3.2685179007785337e-09,3.2685654183239876e-09,3.2685385509267917e-09
1.807830810546875,3.2682665462857585e-09,3.2685179007785337e-09,3.268390003086097e-09
1.8078550100326538,3.2683584727521975e-09,3.2682665462857585e-09,3.268309622939114e-09
1.8078944683074951,3.2685028017453988e-09,3.2683584727521975e-09,3.268427528624329e-09
1.8079195022583008,3.268594284122628e-09,3.2685028017453988e-09,3.2685452122649394e-09
1.8079566955566406,3.2687224038596696e-09,3.268594284122628e-09,3.268656012522797e-09
1.807973861694336,3.2687972328915293e-09,3.2687224038596696e-09,3.2687554885058034e-09
1.8080958127975464,3.269230663960343e-09,3.2687972328915293e-09,3.2690108398014672e-09
1.8080872297286987,3.2691938045559255e-09,3.269230663960343e-09,3.269210013812085e-09
1.8081388473510742,3.269390536075889e-09,3.2691938045559255e-09,3.2692883955576235e-09
1.8081188201904297,3.2693208140699426e-09,3.269390536075889e-09,3.2693514562254222e-09
1.8080543279647827,3.2690818940750432e-09,3.2693208140699426e-09,3.269198023403419e-09
1.8080989122390747,3.2692442086812434e-09,3.2690818940750432e-09,3.269159609686767e-09
1.8080546855926514,3.269091886082265e-09,3.2692442086812434e-09,3.2691633844450507e-09
1.8081028461456299,3.2692550888668848e-09,3.269091886082265e-09,3.2691704898724083e-09
1.8081876039505005,3.269567949715224e-09,3.2692550888668848e-09,3.2694076335104683e-09
1.8082361221313477,3.269731596589054e-09,3.269567949715224e-09,3.2696476637283922e-09
1.8082278966903687,3.2697111684854008e-09,3.269731596589054e-09,3.2697178298235485e-09
1.8082579374313354,3.2698119767360367e-09,3.2697111684854008e-09,3.2697591301200646e-09
1.808235764503479,3.269728487964585e-09,3.2698119767360367e-09,3.2697682339488665e-09
1.8082469701766968,3.2697689000826813e-09,3.269728487964585e-09,3.2697469176667937e-09
1.8083021640777588,3.269976511788286e-09,3.2697689000826813e-09,3.2698697083333172e-09
1.8084734678268433,3.27060201144036e-09,3.269976511788286e-09,3.270285375833737e-09
1.8084553480148315,3.270537396460327e-09,3.27060201144036e-09,3.2705655961251523e-09
1.8083616495132446,3.2701912289212487e-09,3.270537396460327e-09,3.2703613150886213e-09
1.8083138465881348,3.2700142593711234e-09,3.2701912289212487e-09,3.2701004126778344e-09
1.8083727359771729,3.270234305574604e-09,3.2700142593711234e-09,3.2701208407814875e-09
1.8083847761154175,3.2702660579531084e-09,3.270234305574604e-09,3.2702485164293194e-09
1.8083491325378418,3.270140158662116e-09,3.2702660579531084e-09,3.2702009988838654e-09
1.8084208965301514,3.2703999508498782e-09,3.270140158662116e-09,3.270267834309948e-09
1.808388352394104,3.270291593082675e-09,3.2703999508498782e-09,3.2703422192525977e-09
1.8083564043045044,3.2701774621557433e-09,3.270291593082675e-09,3.2702307528609253e-09
1.808395504951477,3.2703102448294885e-09,3.2701774621557433e-09,3.2702414110019618e-09
1.8083815574645996,3.2702565100350967e-09,3.2703102448294885e-09,3.2702813790308483e-09
1.8084620237350464,3.270552273448857e-09,3.2702565100350967e-09,3.2704017272067176e-09
1.8084995746612549,3.2706890529254906e-09,3.270552273448857e-09,3.2706179986519146e-09
1.8084756135940552,3.2706004571281255e-09,3.2706890529254906e-09,3.2706422015138514e-09
1.808448314666748,3.2705034236357733e-09,3.2706004571281255e-09,3.270549164824388e-09
1.8085485696792603,3.270859139092863e-09,3.2705034236357733e-09,3.270679505007479e-09
1.8085540533065796,3.2708880048915034e-09,3.270859139092863e-09,3.2708704633677144e-09
1.808552622795105,3.2708764585720473e-09,3.2708880048915034e-09,3.270880011285726e-09
1.8085660934448242,3.2709326358570934e-09,3.2708764585720473e-09,3.270901327567799e-09
1.808582067489624,3.27098748087451e-09,3.2709326358570934e-09,3.27095728280824e-09
1.8086427450180054,3.2712108577470644e-09,3.27098748087451e-09,3.2710958386417133e-09
1.8085713386535645,3.2709561725852154e-09,3.2712108577470644e-09,3.271079407340949e-09
1.8086323738098145,3.2711837683052636e-09,3.2709561725852154e-09,3.2710649744416287e-09
1.8087213039398193,3.271485082834147e-09,3.2711837683052636e-09,3.2713325381905634e-09
1.8087992668151855,3.2717852871400055e-09,3.271485082834147e-09,3.2716305220503727e-09
1.808709979057312,3.2714528863664327e-09,3.2717852871400055e-09,3.2716158671064477e-09
1.8087332248687744,3.2715370412716993e-09,3.2714528863664327e-09,3.2714917441722946e-09
1.8086626529693604,3.2712845765558995e-09,3.2715370412716993e-09,3.271407145177818e-09
1.8088148832321167,3.2718303621948053e-09,3.2712845765558995e-09,3.2715545827954884e-09
1.8087633848190308,3.2716405140575944e-09,3.2718303621948053e-09,3.271733106657848e-09
1.8088277578353882,3.2718734388481607e-09,3.2716405140575944e-09,3.271754644984526e-09
1.808811068534851,3.271813708849436e-09,3.2718734388481607e-09,3.2718410203358417e-09
1.8087700605392456,3.2716633846519017e-09,3.271813708849436e-09,3.271736437326922e-09
1.808872103691101,3.2720435250155333e-09,3.2716633846519017e-09,3.271849458030829e-09
1.8089518547058105,3.272331738912726e-09,3.2720435250155333e-09,3.272183857205846e-09
1.809067726135254,3.272752513439059e-09,3.272331738912726e-09,3.2725380183507013e-09
1.80906343460083,3.2727385246289487e-09,3.272752513439059e-09,3.2727411891642078e-09
1.8090893030166626,3.272814685928438e-09,3.2727385246289487e-09,3.2727749399441564e-09
1.8090897798538208,3.272820681132771e-09,3.272814685928438e-09,3.2728153520622527e-09
1.8090680837631226,3.272737858495134e-09,3.272820681132771e-09,3.2727776044794155e-09
1.809128999710083,3.272971005330305e-09,3.272737858495134e-09,3.2728508791990407e-09
1.8090533018112183,3.272692783440334e-09,3.272971005330305e-09,3.272828896783153e-09
1.8091118335723877,3.2729143839560493e-09,3.272692783440334e-09,3.272799142806093e-09
1.8090723752975464,3.2727691667844283e-09,3.2729143839560493e-09,3.27283777856735e-09
1.8091012239456177,3.272861981429287e-09,3.2727691667844283e-09,3.2728133536608084e-09
1.8089932203292847,3.2724820631102602e-09,3.272861981429287e-09,3.2726681364891874e-09
1.8091866970062256,3.2731750643222313e-09,3.2724820631102602e-09,3.2728255661140793e-09
1.8091477155685425,3.273039173024017e-09,3.2731750643222313e-09,3.2731035659594454e-09
1.809147834777832,3.2730351762211285e-09,3.273039173024017e-09,3.273034288042709e-09
1.8091225624084473,3.2729434717992945e-09,3.2730351762211285e-09,3.272986326408045e-09
1.8091260194778442,3.272950799271257e-09,3.2729434717992945e-09,3.272945026111529e-09
1.8091946840286255,3.2732061505669208e-09,3.272950799271257e-09,3.27307536629462e-09
1.80918550491333,3.2731750643222313e-09,3.2732061505669208e-09,3.2731870547308972e-09
1.8091861009597778,3.273170179340923e-09,3.2731750643222313e-09,3.273170179340923e-09
1.8091092109680176,3.2728992849229144e-09,3.273170179340923e-09,3.27303117941824e-09
1.8091297149658203,3.2729707832857002e-09,3.2728992849229144e-09,3.2729319254798384e-09
1.8091750144958496,3.273134208114925e-09,3.2729707832857002e-09,3.2730493870758437e-09
1.8093209266662598,3.2736742205941027e-09,3.273134208114925e-09,3.2733993293732055e-09
1.809417724609375,3.2740126165720085e-09,3.2736742205941027e-09,3.2738403099585867e-09
1.8094468116760254,3.274123638874471e-09,3.2740126165720085e-09,3.274064130920351e-09
1.809463620185852,3.2741760414012333e-09,3.274123638874471e-09,3.274147175602593e-09
1.8095828294754028,3.274609028380837e-09,3.2741760414012333e-09,3.274389648311171e-09
1.809523344039917,3.274395865560109e-09,3.274609028380837e-09,3.2744991163013992e-09
1.809443473815918,3.274102544637003e-09,3.274395865560109e-09,3.2742466515855995e-09
1.8094556331634521,3.2741573896544196e-09,3.274102544637003e-09,3.2741256372759153e-09
1.8094992637634277,3.274307491807349e-09,3.2741573896544196e-09,3.2742293321064153e-09
1.809546709060669,3.274484683402079e-09,3.274307491807349e-09,3.2743923128464303e-09
1.809594750404358,3.2746485523205138e-09,3.274484683402079e-09,3.2745641753706423e-09
1.8096143007278442,3.274718940460275e-09,3.2746485523205138e-09,3.2746814149220427e-09
1.8097736835479736,3.275305582306487e-09,3.274718940460275e-09,3.2750084866250972e-09
1.8097666501998901,3.2752707213035137e-09,3.275305582306487e-09,3.2752858203366486e-09
1.8098002672195435,3.2753959544606914e-09,3.2752707213035137e-09,3.2753304513022385e-09
1.8099318742752075,3.275867577201552e-09,3.2753959544606914e-09,3.2756295453850726e-09
1.809949278831482,3.2759381873859184e-09,3.275867577201552e-09,3.2758995516246614e-09
1.80997896194458,3.276039439725764e-09,3.2759381873859184e-09,3.275986371065187e-09
1.8099392652511597,3.2758995516246614e-09,3.276039439725764e-09,3.2759666090953488e-09
1.8099431991577148,3.2759146506577963e-09,3.2758995516246614e-09,3.27590399251676e-09
1.8099949359893799,3.276113602623809e-09,3.2759146506577963e-09,3.2760092416594944e-09
1.8100659847259521,3.2763520785294986e-09,3.276113602623809e-09,3.2762308421752095e-09
1.8101176023483276,3.276540372354475e-09,3.2763520785294986e-09,3.2764440049959376e-09
1.8101129531860352,3.2765332669271174e-09,3.276540372354475e-09,3.2765330448825125e-09
1.81013023853302,3.2765921087474226e-09,3.2765332669271174e-09,3.2765594681904986e-09
1.8100959062576294,3.2764704283039237e-09,3.2765921087474226e-09,3.2765277158119943e-09
1.8101195096969604,3.2765590241012887e-09,3.2764704283039237e-09,3.276510618377415e-09
1.8100956678390503,3.2764710944377384e-09,3.2765590241012887e-09,3.27651128451123e-09
1.8101091384887695,3.2765123947342545e-09,3.2764710944377384e-09,3.2764890800507374e-09
1.8101261854171753,3.2765710145099547e-09,3.2765123947342545e-09,3.2765394841760553e-09
1.8101338148117065,3.276608540048187e-09,3.2765710145099547e-09,3.2765861135430896e-09
1.8102136850357056,3.2768827651352694e-09,3.276608540048187e-09,3.2767442093017962e-09
1.8102689981460571,3.27708793435022e-09,3.2768827651352694e-09,3.2769831292966956e-09
1.8102763891220093,3.27713345349423e-09,3.27708793435022e-09,3.277105697918614e-09
1.8102402687072754,3.2769835733859054e-09,3.27713345349423e-09,3.277056404016321e-09
1.8102623224258423,3.277068172380382e-09,3.2769835733859054e-09,3.277023097325582e-09
1.810302495956421,3.2772105029721388e-09,3.277068172380382e-09,3.2771370062079086e-09
1.8104170560836792,3.2776386049704342e-09,3.2772105029721388e-09,3.277420113079188e-09
1.8103938102722168,3.277538906942823e-09,3.2776386049704342e-09,3.2775866465328818e-09
1.8103806972503662,3.2775047120736645e-09,3.277538906942823e-09,3.277517812705355e-09
1.8104463815689087,3.2777323077937126e-09,3.2775047120736645e-09,3.277615956420732e-09
1.8104982376098633,3.2779214897971087e-09,3.2777323077937126e-09,3.2778242342601516e-09
1.810577630996704,3.2782132564079802e-09,3.2779214897971087e-09,3.2780640424334706e-09
1.8106791973114014,3.2785829606751804e-09,3.2782132564079802e-09,3.278394444805599e-09
1.8106989860534668,3.278652238591917e-09,3.2785829606751804e-09,3.278614268964475e-09
1.8106167316436768,3.2783518122414534e-09,3.278652238591917e-09,3.2784992498591237e-09
1.8105870485305786,3.278240789938991e-09,3.2783518122414534e-09,3.278293858599568e-09
1.8106937408447266,3.2786289239084e-09,3.278240789938991e-09,3.2784321923884363e-09
1.8106693029403687,3.2785474335383924e-09,3.2786289239084e-09,3.278584514987415e-09
1.81069815158844,3.2786395820494363e-09,3.2785474335383924e-09,3.2785918424593774e-09
1.8107157945632935,3.2787130788136665e-09,3.2786395820494363e-09,3.27867311078478e-09
1.8107699155807495,3.278897597880359e-09,3.2787130788136665e-09,3.278803895057081e-09
1.8107836246490479,3.278951998808566e-09,3.278897597880359e-09,3.2789224668761108e-09
1.8107837438583374,3.2789533310761954e-09,3.278951998808566e-09,3.2789502224517264e-09
1.8108086585998535,3.27904325914119e-09,3.2789533310761954e-09,3.278995963640341e-09
1.8108693361282349,3.279276628020966e-09,3.27904325914119e-09,3.279155613711282e-09
1.81089186668396,3.2793607829262328e-09,3.279276628020966e-09,3.2793139315145936e-09
1.8109095096588135,3.2794118531853655e-09,3.2793607829262328e-09,3.279383431475935e-09
1.8109041452407837,3.2793883164572435e-09,3.2794118531853655e-09,3.2793978643752553e-09
1.8110098838806152,3.279772453623764e-09,3.2793883164572435e-09,3.2795779425498495e-09
1.811026930809021,3.279842841763525e-09,3.279772453623764e-09,3.279803983957663e-09
1.8110387325286865,3.2798777027664983e-09,3.279842841763525e-09,3.279857718752055e-09
1.8110392093658447,3.2798777027664983e-09,3.2798777027664983e-09,3.279875482320449e-09
1.8110283613204956,3.2798412874512906e-09,3.2798777027664983e-09,3.2798568305736353e-09
1.8109800815582275,3.2796689808378687e-09,3.2798412874512906e-09,3.2797520255201107e-09
1.8110058307647705,3.2797582427690486e-09,3.2796689808378687e-09,3.2797111693128045e-09
1.810960292816162,3.2795961502074533e-09,3.2797582427690486e-09,3.279674309908387e-09
1.8110296726226807,3.2798443960757595e-09,3.2795961502074533e-09,3.2797178306509522e-09
1.811033010482788,3.27985749670745e-09,3.2798443960757595e-09,3.279848392878648e-09
1.8110404014587402,3.2798856963722756e-09,3.27985749670745e-09,3.2798688209823013e-09
1.8110281229019165,3.2798448401649694e-09,3.2798856963722756e-09,3.2798619375995486e-09
1.8112510442733765,3.280651750259267e-09,3.2798448401649694e-09,3.2802449645430443e-09
1.8113055229187012,3.2808542549389585e-09,3.280651750259267e-09,3.280749005796224e-09
1.811298131942749,3.2808253891403183e-09,3.2808542549389585e-09,3.2808360472813547e-09
1.8113561868667603,3.281033222890528e-09,3.2808253891403183e-09,3.2809259753463493e-09
1.8113409280776978,3.280968607910495e-09,3.281033222890528e-09,3.2809990280213697e-09
1.8114370107650757,3.2813229910999553e-09,3.280968607910495e-09,3.281142912925361e-09
1.8115301132202148,3.28166449570233e-09,3.2813229910999553e-09,3.281490190687464e-09
1.8115246295928955,3.2816420691972326e-09,3.28166449570233e-09,3.28165006280301e-09
1.8115901947021484,3.281878102612268e-09,3.2816420691972326e-09,3.2817570883025837e-09
1.811635136604309,3.282041083352283e-09,3.281878102612268e-09,3.2819567064024113e-09
1.8117073774337769,3.282291771711243e-09,3.282041083352283e-09,3.282165206286436e-09
1.811655044555664,3.2821074746891554e-09,3.282291771711243e-09,3.282197624798755e-09
1.8117411136627197,3.282422111894334e-09,3.2821074746891554e-09,3.282262239778788e-09
1.8117847442626953,3.2825815399206704e-09,3.282422111894334e-09,3.282499161372243e-09
1.8119189739227295,3.28307159236374e-09,3.2825815399206704e-09,3.2828233464954337e-09
1.8119319677352905,3.2831146690170954e-09,3.28307159236374e-09,3.2830904661551585e-09
1.8119616508483887,3.283228355854817e-09,3.2831146690170954e-09,3.2831679597222774e-09
1.8119587898254395,3.2832268015425825e-09,3.283228355854817e-09,3.283222582695089e-09
1.8120174407958984,3.2834319707575332e-09,3.2832268015425825e-09,3.283325611391774e-09
1.8121851682662964,3.284040372975028e-09,3.2834319707575332e-09,3.283732397107997e-09
1.8121216297149658,3.2838043395599925e-09,3.284040372975028e-09,3.2839193586653437e-09
1.812092661857605,3.28369287316832e-09,3.2838043395599925e-09,3.283746607962712e-09
1.8121119737625122,3.2837652597095257e-09,3.28369287316832e-09,3.2837266239482688e-09
1.8122525215148926,3.284273297765594e-09,3.2837652597095257e-09,3.2840170582915107e-09
1.812370777130127,3.2847042863437537e-09,3.284273297765594e-09,3.2844862385417173e-09
1.8123475313186646,3.2846214637061166e-09,3.2847042863437537e-09,3.2846600994673736e-09
1.8123610019683838,3.2846694253407804e-09,3.2846214637061166e-09,3.2846427799881894e-09
1.8123753070831299,3.2847227160459624e-09,3.2846694253407804e-09,3.2846934061581123e-09
1.812368392944336,3.284697625005606e-09,3.2847227160459624e-09,3.2847073949682226e-09
1.8124277591705322,3.284916783030667e-09,3.284697625005606e-09,3.28480376232676e-09
1.8123929500579834,3.284786664892181e-09,3.284916783030667e-09,3.28484883738156e-09
1.8124719858169556,3.2850691056296455e-09,3.284786664892181e-09,3.284925664814864e-09
1.8125468492507935,3.285339778003049e-09,3.2850691056296455e-09,3.2852023323926005e-09
1.8125675916671753,3.285428595845019e-09,3.285339778003049e-09,3.2853799680765405e-09
1.8126300573349,3.285644645245611e-09,3.285428595845019e-09,3.2855340670323585e-09
1.8127555847167969,3.2861029453101764e-09,3.285644645245611e-09,3.285870686653425e-09
1.8127412796020508,3.2860465459805255e-09,3.2861029453101764e-09,3.2860723031546968e-09
1.8128100633621216,3.2863005650085597e-09,3.2860465459805255e-09,3.2861704468700736e-09
1.8128188848495483,3.2863278764949655e-09,3.2863005650085597e-09,3.286311889283411e-09
1.8127437829971313,3.2860674181733884e-09,3.2863278764949655e-09,3.286193539508986e-09
1.8128387928009033,3.2864024834822203e-09,3.2860674181733884e-09,3.286232175270243e-09
1.812909483909607,3.286661609536168e-09,3.2864024834822203e-09,3.2865288268624226e-09
1.8130077123641968,3.287007777075246e-09,3.286661609536168e-09,3.28683302797117e-09
1.8130518198013306,3.2871718680382855e-09,3.287007777075246e-09,3.287087491088414e-09
1.8130825757980347,3.287282890340748e-09,3.2871718680382855e-09,3.2872251587434675e-09
1.8130220174789429,3.2870686172969954e-09,3.287282890340748e-09,3.2871727562167052e-09
1.8130431175231934,3.2871452226856945e-09,3.2870686172969954e-09,3.2871039223891785e-09
1.8131417036056519,3.2875044908564632e-09,3.2871452226856945e-09,3.287321526102005e-09
1.8131002187728882,3.287348171454596e-09,3.2875044908564632e-09,3.2874238886648754e-09
1.8131262063980103,3.2874503119728615e-09,3.287348171454596e-09,3.28739568900005e-09
1.8131617307662964,3.287576655353064e-09,3.2874503119728615e-09,3.2875102640161913e-09
1.8132030963897705,3.2877234268369193e-09,3.287576655353064e-09,3.28764726553743e-09
1.8133747577667236,3.2883500367120178e-09,3.2877234268369193e-09,3.2880334011053947e-09
1.8133574724197388,3.288281202884491e-09,3.2883500367120178e-09,3.2883131773076e-09
1.8133751153945923,3.2883509248904375e-09,3.288281202884491e-09,3.2883127332183903e-09
1.8134021759033203,3.2884450718029257e-09,3.2883509248904375e-09,3.2883953338114225e-09
1.8134080171585083,3.2884670542188132e-09,3.2884450718029257e-09,3.288453287453308e-09
1.8134007453918457,3.288432415260445e-09,3.2884670542188132e-09,3.2884481804273946e-09
1.8134678602218628,3.2886862122438743e-09,3.288432415260445e-09,3.288556094105388e-09
1.8135160207748413,3.288856298411247e-09,3.2886862122438743e-09,3.2887688128369064e-09
1.8135278224945068,3.2889022616444663e-09,3.288856298411247e-09,3.28887628242569e-09
1.8135974407196045,3.2891596113415744e-09,3.2889022616444663e-09,3.289027272757039e-09
1.8136811256408691,3.2894549306661247e-09,3.2891596113415744e-09,3.2893048285131954e-09
1.8137376308441162,3.2896594337472607e-09,3.2894549306661247e-09,3.289554850738341e-09
1.8137158155441284,3.2895850488046108e-09,3.2896594337472607e-09,3.2896192436737692e-09
1.8136838674545288,3.2894766910374074e-09,3.2895850488046108e-09,3.2895266510735155e-09
1.813675880432129,3.2894345025624716e-09,3.2894766910374074e-09,3.2894533763538902e-09
1.8136991262435913,3.289522432226022e-09,3.2894345025624716e-09,3.2894758028589877e-09
1.8137216567993164,3.289599703748536e-09,3.289522432226022e-09,3.2895590695858345e-09
1.8137648105621338,3.2897597979086868e-09,3.289599703748536e-09,3.2896771973156547e-09
1.8140125274658203,3.2906677382982252e-09,3.2897597979086868e-09,3.290209660278265e-09
1.8140878677368164,3.2909335256903205e-09,3.2906677382982252e-09,3.2907978564367113e-09
1.8140841722488403,3.2909195368802102e-09,3.2909335256903205e-09,3.2909237557277038e-09
1.8140943050384521,3.29094973494648e-09,3.2909195368802102e-09,3.2909328595565057e-09
1.8140841722488403,3.290911099185223e-09,3.29094973494648e-09,3.290928862753617e-09
1.8141804933547974,3.2912739200696706e-09,3.290911099185223e-09,3.291088956913768e-09
1.8143099546432495,3.2917450987213215e-09,3.2912739200696706e-09,3.2915057346372123e-09
1.8141602277755737,3.2912002012608355e-09,3.2917450987213215e-09,3.2914690972773997e-09
1.8142802715301514,3.291624750545452e-09,3.2912002012608355e-09,3.2914106995463044e-09
1.8143550157546997,3.291905859015287e-09,3.291624750545452e-09,3.2917619741112958e-09
1.8145411014556885,3.2925775439451854e-09,3.291905859015287e-09,3.2922389259226748e-09
1.8145705461502075,3.292679906508056e-09,3.2925775439451854e-09,3.292626615802874e-09
1.8146058320999146,3.2928149096278503e-09,3.292679906508056e-09,3.292744299443484e-09
1.8145884275436401,3.2927456317111137e-09,3.2928149096278503e-09,3.2927780502234327e-09
1.8146358728408813,3.292916161967696e-09,3.2927456317111137e-09,3.2928288984379606e-09
1.8146922588348389,3.2931284366100044e-09,3.292916161967696e-09,3.2930191906643813e-09
1.8147281408309937,3.29326033110533e-09,3.2931284366100044e-09,3.2931910531885933e-09
1.8147096633911133,3.2931906090993834e-09,3.29326033110533e-09,3.2932223614778877e-09
1.8147526979446411,3.2933529237055836e-09,3.2931906090993834e-09,3.2932678806218973e-09
1.814921498298645,3.2939637684137324e-09,3.2933529237055836e-09,3.2936546823236768e-09
1.8148983716964722,3.2938767269286018e-09,3.2939637684137324e-09,3.2939169170020932e-09
1.814845085144043,3.293683326077712e-09,3.2938767269286018e-09,3.2937770289009904e-09
1.8148717880249023,3.293772365964287e-09,3.293683326077712e-09,3.2937259586418577e-09
1.8149715662002563,3.2941405159192527e-09,3.293772365964287e-09,3.293953554361906e-09
1.8149778842926025,3.294166939227239e-09,3.2941405159192527e-09,3.2941502858818694e-09
1.81499183177948,3.2942186756201863e-09,3.294166939227239e-09,3.2941893657323362e-09
1.8149794340133667,3.2941760430560407e-09,3.2942186756201863e-09,3.294193362535225e-09
1.8151482343673706,3.294785333451955e-09,3.2941760430560407e-09,3.294477357584924e-09
1.8152518272399902,3.2951592565666488e-09,3.294785333451955e-09,3.294969186384833e-09
1.8153553009033203,3.2955367323950213e-09,3.2951592565666488e-09,3.295344663811761e-09
1.8153594732284546,3.295546058268428e-09,3.2955367323950213e-09,3.2955389528410706e-09
1.8153505325317383,3.295508532730196e-09,3.295546058268428e-09,3.295525630164775e-09
1.8152788877487183,3.2952480744086188e-09,3.295508532730196e-09,3.2953766382348704e-09
1.8153467178344727,3.2954943218754806e-09,3.2952480744086188e-09,3.2953695328075128e-09
1.815454363822937,3.295892891941321e-09,3.2954943218754806e-09,3.2956908313508393e-09
1.8154234886169434,3.2957827578172783e-09,3.295892891941321e-09,3.2958347162548307e-09
1.8154710531234741,3.295952399895441e-09,3.2957827578172783e-09,3.2958649143211005e-09
1.8154906034469604,3.296023232124412e-09,3.295952399895441e-09,3.29598526249697e-09
1.8155235052108765,3.2961411378096273e-09,3.296023232124412e-09,3.296079853498668e-09
1.8155711889266968,3.296316553047518e-09,3.2961411378096273e-09,3.2962261808933135e-09
1.8155845403671265,3.296357853344034e-09,3.296316553047518e-09,3.2963356488835416e-09
1.8156195878982544,3.2964959650882975e-09,3.296357853344034e-09,3.296423578547092e-09
1.8157256841659546,3.2968752172735094e-09,3.2964959650882975e-09,3.2966831486902493e-09
1.8156602382659912,3.296640072036894e-09,3.2968752172735094e-09,3.29675486909764e-09
1.8157191276550293,3.2968450192072396e-09,3.296640072036894e-09,3.2967411023321347e-09
1.815683364868164,3.296719341960852e-09,3.2968450192072396e-09,3.2967801821826015e-09
1.8158291578292847,3.297253137191092e-09,3.296719341960852e-09,3.296983575040713e-09
1.8160310983657837,3.297995876394566e-09,3.297253137191092e-09,3.297620398967638e-09
1.8161144256591797,3.298292305942141e-09,3.297995876394566e-09,3.298140871521582e-09
1.8161303997039795,3.2983438202904836e-09,3.298292305942141e-09,3.298315842670263e-09
1.8162392377853394,3.298745054891583e-09,3.2983438202904836e-09,3.298541439988867e-09
1.8162564039230347,3.2987963471953208e-09,3.298745054891583e-09,3.29876925775352e-09
1.816296100616455,3.2989508902403486e-09,3.2987963471953208e-09,3.2988707321379707e-09
1.8162885904312134,3.298920248084869e-09,3.2989508902403486e-09,3.2989331266719546e-09
1.816336750984192,3.2991023246609075e-09,3.298920248084869e-09,3.2990077336592094e-09
1.816388487815857,3.2992857335045755e-09,3.2991023246609075e-09,3.2991911425028775e-09
1.8164899349212646,3.2996470000767886e-09,3.2992857335045755e-09,3.299464701456145e-09
1.8164732456207275,3.2995914889255573e-09,3.2996470000767886e-09,3.2996168020105188e-09
1.8165562152862549,3.2998936916328603e-09,3.2995914889255573e-09,3.299740036766252e-09
1.8165558576583862,3.299882145313404e-09,3.2998936916328603e-09,3.2998868082501076e-09
1.8165963888168335,3.300045126053419e-09,3.299882145313404e-09,3.2999603050143378e-09
1.8166528940200806,3.3002460764208763e-09,3.300045126053419e-09,3.300142825679586e-09
1.8165730237960815,3.2999603050143378e-09,3.3002460764208763e-09,3.3000997490262307e-09
1.8166109323501587,3.3001033017399095e-09,3.2999603050143378e-09,3.30002758452963e-09
1.8167071342468262,3.3004403654501857e-09,3.3001033017399095e-09,3.3002696131489984e-09
1.816698431968689,3.3004177169004834e-09,3.3004403654501857e-09,3.300425266417051e-09
1.8167636394500732,3.3006544164493334e-09,3.3004177169004834e-09,3.3005322919166247e-09
1.8168678283691406,3.301029005697842e-09,3.3006544164493334e-09,3.3008387134714212e-09
1.816948413848877,3.3013138889259608e-09,3.301029005697842e-09,3.3011695599327595e-09
1.8170987367630005,3.3018712208843226e-09,3.3013138889259608e-09,3.301589002191463e-09
1.8172508478164673,3.3024134538095495e-09,3.3018712208843226e-09,3.3021403389454917e-09
1.8172523975372314,3.3024254442182155e-09,3.3024134538095495e-09,3.3024165624340185e-09
1.8172262907028198,3.3023310752611224e-09,3.3024254442182155e-09,3.3023752621375024e-09
1.817274808883667,3.3025056023205934e-09,3.3023310752611224e-09,3.3024156742555988e-09
1.8173083066940308,3.3026394952173632e-09,3.3025056023205934e-09,3.3025679968545774e-09
1.8173620700836182,3.3028189072581426e-09,3.3026394952173632e-09,3.3027269807917037e-09
1.81745445728302,3.303158191414468e-09,3.3028189072581426e-09,3.3029858848010463e-09
1.8174957036972046,3.3033114021918664e-09,3.303158191414468e-09,3.3032316881786983e-09
1.8175408840179443,3.303465945236894e-09,3.3033114021918664e-09,3.303386897357541e-09
1.8175787925720215,3.3036129387653546e-09,3.303465945236894e-09,3.3035363333766554e-09
1.8176321983337402,3.3038005664565162e-09,3.3036129387653546e-09,3.3037046431871886e-09
1.8177306652069092,3.3041696045899016e-09,3.3038005664565162e-09,3.303981310764925e-09
1.817735195159912,3.3041791525079134e-09,3.3041696045899016e-09,3.304171602991346e-09
1.8177605867385864,3.3042653058146243e-09,3.3041791525079134e-09,3.3042204528044294e-09
1.8177759647369385,3.304323037411905e-09,3.3042653058146243e-09,3.3042919511672153e-09
1.8178622722625732,3.304636120304849e-09,3.304323037411905e-09,3.3044775804569326e-09
1.8179006576538086,3.304784890190149e-09,3.304636120304849e-09,3.304707174578425e-09
1.8179398775100708,3.3049243342020418e-09,3.304784890190149e-09,3.3048517256162313e-09
1.8180029392242432,3.3051503756098555e-09,3.3049243342020418e-09,3.3050349124152945e-09
1.8180115222930908,3.3051916759063715e-09,3.3051503756098555e-09,3.3051672509998298e-09
1.8179394006729126,3.3049167846854743e-09,3.3051916759063715e-09,3.3050522318944786e-09
1.8180062770843506,3.3051583692156328e-09,3.3049167846854743e-09,3.305035800593714e-09
1.8180474042892456,3.3053106918146113e-09,3.3051583692156328e-09,3.305232310069073e-09
1.818121075630188,3.3055789216973608e-09,3.3053106918146113e-09,3.305442586309937e-09
1.8181798458099365,3.305797857677817e-09,3.3055789216973608e-09,3.30568528106312e-09
1.8183940649032593,3.3065783444641283e-09,3.305797857677817e-09,3.306184881424201e-09
1.818387508392334,3.3065508109331176e-09,3.3065783444641283e-09,3.306561913163364e-09
1.8184452056884766,3.306762419441611e-09,3.3065508109331176e-09,3.306653617585198e-09
1.818452000617981,3.306780627099215e-09,3.306762419441611e-09,3.306769524868969e-09
1.8184179067611694,3.306656504165062e-09,3.306780627099215e-09,3.3067166782529966e-09
1.8185430765151978,3.3071225757907996e-09,3.306656504165062e-09,3.3068858762419495e-09
1.8185231685638428,3.307049745160384e-09,3.3071225757907996e-09,3.307082607761913e-09
1.8185396194458008,3.3071230198800095e-09,3.307049745160384e-09,3.3070808314050737e-09
1.8186070919036865,3.307349727421638e-09,3.3071230198800095e-09,3.307233598093262e-09
1.8187663555145264,3.3079219363685297e-09,3.307349727421638e-09,3.307634166560547e-09
1.8189018964767456,3.308418428105142e-09,3.3079219363685297e-09,3.3081679617907866e-09
1.8189783096313477,3.308703089288656e-09,3.308418428105142e-09,3.30855765007243e-09
1.8189975023269653,3.30876548382264e-09,3.308703089288656e-09,3.308732177131901e-09
1.819004774093628,3.308800566870218e-09,3.30876548382264e-09,3.308779694677355e-09
1.8190040588378906,3.3088056738961313e-09,3.308800566870218e-09,3.3087985684687737e-09
1.8191032409667969,3.3091525075690242e-09,3.3088056738961313e-09,3.3089766482419236e-09
1.8190867900848389,3.309085450098337e-09,3.3091525075690242e-09,3.309117646566051e-09
1.8191436529159546,3.3093006113205092e-09,3.309085450098337e-09,3.3091904771964664e-09
1.8191174268722534,3.309206242363416e-09,3.3093006113205092e-09,3.309250651284401e-09
1.8192201852798462,3.3095814977457394e-09,3.309206242363416e-09,3.3093909834747137e-09
1.8191777467727661,3.3094269547007116e-09,3.3095814977457394e-09,3.3095013396433615e-09
1.8193283081054688,3.3099696317151484e-09,3.3094269547007116e-09,3.3096960727618807e-09
1.8193243741989136,3.3099605278863464e-09,3.3099696317151484e-09,3.309962082198581e-09
1.819447636604309,3.310412388657369e-09,3.3099605278863464e-09,3.3101830165804813e-09
1.819478988647461,3.3105256314058806e-09,3.310412388657369e-09,3.310465679362551e-09
1.8194642066955566,3.3104705643438592e-09,3.3105256314058806e-09,3.310494989250401e-09
1.8195521831512451,3.31079386128863e-09,3.3104705643438592e-09,3.310628660102566e-09
1.8196167945861816,3.311019014518024e-09,3.31079386128863e-09,3.3109044395018827e-09
1.8197917938232422,3.3116573927571835e-09,3.311019014518024e-09,3.311335872169252e-09
1.8197797536849976,3.3116136499700133e-09,3.3116573927571835e-09,3.3116331898952467e-09
1.819710373878479,3.3113547459606707e-09,3.3116136499700133e-09,3.3114826436531075e-09
1.8198570013046265,3.311898533198132e-09,3.3113547459606707e-09,3.311623641977235e-09
1.819936990737915,3.3121823062032263e-09,3.311898533198132e-09,3.31203864334384e-09
1.8199244737625122,3.3121465570218334e-09,3.3121823062032263e-09,3.3121612119657584e-09
1.8200253248214722,3.312508933817071e-09,3.3121465570218334e-09,3.312325080884193e-09
1.8199979066848755,3.3124192277966813e-09,3.312508933817071e-09,3.3124600840039875e-09
1.8199878931045532,3.3123708220728076e-09,3.3124192277966813e-09,3.3123928044886952e-09
1.8200569152832031,3.312621732476373e-09,3.3123708220728076e-09,3.312494056828541e-09
1.8202662467956543,3.313388674541784e-09,3.312621732476373e-09,3.3130023169292144e-09
1.8203458786010742,3.3136802191080506e-09,3.313388674541784e-09,3.313531227178146e-09
1.820412039756775,3.3139135879878268e-09,3.3136802191080506e-09,3.313794794124192e-09
1.8204286098480225,3.313972207763527e-09,3.3139135879878268e-09,3.3139411215188375e-09
1.8204525709152222,3.314060581516287e-09,3.313972207763527e-09,3.3140143962384627e-09
1.8204970359802246,3.3142164568289445e-09,3.314060581516287e-09,3.314137408949591e-09
1.8205938339233398,3.314590824032848e-09,3.3142164568289445e-09,3.314399199538798e-09
1.820556402206421,3.314443386415178e-09,3.314590824032848e-09,3.314514440688754e-09
1.8206204175949097,3.3146809741424477e-09,3.314443386415178e-09,3.314558849609739e-09
1.8206660747528076,3.3148532807558695e-09,3.3146809741424477e-09,3.314762908601665e-09
1.8207778930664062,3.3152467437957966e-09,3.3148532807558695e-09,3.315047791829784e-09
1.820817470550537,3.315388186209134e-09,3.3152467437957966e-09,3.3153155776233234e-09
1.8208540678024292,3.315536067916014e-09,3.315388186209134e-09,3.3154581302596853e-09
1.8209178447723389,3.315755670030285e-09,3.315536067916014e-09,3.3156437595494026e-09
1.8208743333816528,3.315598684494603e-09,3.315755670030285e-09,3.315674845794092e-09
1.8208674192428589,3.3155735934542463e-09,3.315598684494603e-09,3.315583807506073e-09
1.820935845375061,3.315826280214651e-09,3.3155735934542463e-09,3.3156970502545846e-09
1.8210238218307495,3.316145802401138e-09,3.315826280214651e-09,3.315983265750333e-09
1.8211028575897217,3.316436902878195e-09,3.316145802401138e-09,3.316288132992895e-09
1.8212130069732666,3.316833252497986e-09,3.316436902878195e-09,3.3166325241751338e-09
1.8212379217147827,3.3169289537227087e-09,3.316833252497986e-09,3.316877883463576e-09
1.8212934732437134,3.317123020707413e-09,3.3169289537227087e-09,3.3170239888136166e-09
1.821293830871582,3.317132124536215e-09,3.317123020707413e-09,3.3171243529750427e-09
1.8213472366333008,3.31732441516408e-09,3.317132124536215e-09,3.3172253832702836e-09
1.821332335472107,3.3172702362804785e-09,3.31732441516408e-09,3.3172944391424153e-09
1.8214021921157837,3.3175213687286487e-09,3.3172702362804785e-09,3.317393471036212e-09
1.821437954902649,3.3176543734469988e-09,3.3175213687286487e-09,3.317585095530262e-09
1.8214514255523682,3.317700780769428e-09,3.3176543734469988e-09,3.3176752456398617e-09
1.821527123451233,3.3179832215068927e-09,3.317700780769428e-09,3.3178386704690865e-09
1.821732521057129,3.3187355086283787e-09,3.3179832215068927e-09,3.318355368264747e-09
1.8217493295669556,3.318784802530672e-09,3.3187355086283787e-09,3.318757935133476e-09
1.8218004703521729,3.3189704318203894e-09,3.318784802530672e-09,3.3188756187740864e-09
1.8219051361083984,3.3193674475739954e-09,3.3189704318203894e-09,3.319164498805094e-09
1.8219273090362549,3.3194416104720403e-09,3.3193674475739954e-09,3.319401198353944e-09
1.8219712972640991,3.319593266937204e-09,3.3194416104720403e-09,3.3195153292808754e-09
1.8219720125198364,3.319600150319957e-09,3.319593266937204e-09,3.319593933071019e-09
1.8219962120056152,3.3196896342957416e-09,3.319600150319957e-09,3.3196418947056827e-09
1.8219993114471436,3.3197020687936174e-09,3.3196896342957416e-09,3.3196927429202105e-09
1.8221380710601807,3.3202143256971794e-09,3.3197020687936174e-09,3.3199540894202073e-09
1.822150707244873,3.320253849636856e-09,3.3202143256971794e-09,3.320230979042549e-09
1.8221622705459595,3.320284047703126e-09,3.320253849636856e-09,3.3202676164023615e-09
1.8223072290420532,3.320825836539143e-09,3.320284047703126e-09,3.3205516114520606e-09
1.8224282264709473,3.3212685934813635e-09,3.320825836539143e-09,3.3210436622965744e-09
1.8224698305130005,3.3214133665637746e-09,3.3212685934813635e-09,3.32133831548731e-09
1.8225096464157104,3.3215494799065937e-09,3.3214133665637746e-09,3.321480201989857e-09
1.8225573301315308,3.3217308903488174e-09,3.3215494799065937e-09,3.321637853659354e-09
1.8225624561309814,3.3217548711661493e-09,3.3217308903488174e-09,3.3217397721330144e-09
1.8226553201675415,3.322093267144055e-09,3.3217548711661493e-09,3.3219209605306332e-09
1.8227415084838867,3.3224027973233206e-09,3.322093267144055e-09,3.3222455897430336e-09
1.822791576385498,3.3225955320403955e-09,3.3224027973233206e-09,3.3224951678789694e-09
1.8228505849838257,3.322794928095618e-09,3.3225955320403955e-09,3.3226936757557723e-09
1.8228766918182373,3.322899511104538e-09,3.322794928095618e-09,3.3228442219979115e-09
1.8230260610580444,3.323438635405296e-09,3.322899511104538e-09,3.3231668528088676e-09
1.8230607509613037,3.3235676433207573e-09,3.323438635405296e-09,3.32350058585007e-09
1.8231538534164429,3.3239015984065645e-09,3.3235676433207573e-09,3.3237328445068215e-09
1.8232008218765259,3.3240818986257636e-09,3.3239015984065645e-09,3.323988639891695e-09
1.823224425315857,3.3241680519324746e-09,3.3240818986257636e-09,3.32412186665465e-09
1.8233190774917603,3.3245086683564296e-09,3.3241680519324746e-09,3.324335917653798e-09
1.8235208988189697,3.3252458564447807e-09,3.3245086683564296e-09,3.324874597865346e-09
1.8235317468643188,3.325283381983013e-09,3.3252458564447807e-09,3.325262287745545e-09
1.8235502243041992,3.325356878747243e-09,3.325283381983013e-09,3.3253169107183567e-09
1.8235571384429932,3.3253770848062914e-09,3.325356878747243e-09,3.3253644282638106e-09
1.82361900806427,3.3256015719018706e-09,3.3253770848062914e-09,3.3254869968857292e-09
1.8236300945281982,3.325641761975362e-09,3.3256015719018706e-09,3.3256193354702646e-09
1.8237581253051758,3.3261176035637163e-09,3.325641761975362e-09,3.325876019033558e-09
1.8238178491592407,3.3263249932247163e-09,3.3261176035637163e-09,3.326219299992772e-09
1.8239326477050781,3.326749098420123e-09,3.3263249932247163e-09,3.3265341592425557e-09
1.823920726776123,3.326710462658866e-09,3.326749098420123e-09,3.326726227825816e-09
1.8239686489105225,3.3268747756665107e-09,3.326710462658866e-09,3.326790620761244e-09
1.8240253925323486,3.3270763921677826e-09,3.3268747756665107e-09,3.326974473694122e-09
1.8241276741027832,3.3274616395573275e-09,3.3270763921677826e-09,3.3272660182603886e-09
1.8241753578186035,3.3276272848326016e-09,3.3274616395573275e-09,3.327542685838125e-09
1.824187994003296,3.3276803534931787e-09,3.3276272848326016e-09,3.3276510436053286e-09
1.8243564367294312,3.3282931966027718e-09,3.3276803534931787e-09,3.327984110512716e-09
1.824423909187317,3.328532338642276e-09,3.3282931966027718e-09,3.328411324332592e-09
1.824475646018982,3.328731512652894e-09,3.328532338642276e-09,3.3286289280454184e-09
1.8245173692703247,3.3288807266274034e-09,3.328731512652894e-09,3.3288034551048895e-09
1.8245691061019897,3.3290734613444783e-09,3.3288807266274034e-09,3.328973985361472e-09
1.8247536420822144,3.329746922631216e-09,3.3290734613444783e-09,3.3294069723410757e-09
1.8248209953308105,3.329990061473609e-09,3.329746922631216e-09,3.329865716494851e-09
1.8248993158340454,3.330273834478703e-09,3.329990061473609e-09,3.330129505485502e-09
1.8249696493148804,3.3305305180419964e-09,3.330273834478703e-09,3.3303997337696956e-09
1.8249948024749756,3.3306308822034225e-09,3.3305305180419964e-09,3.3305769253644257e-09
1.824944019317627,3.330433706594249e-09,3.3306308822034225e-09,3.3305302959973915e-09
1.82498037815094,3.3305778135428454e-09,3.330433706594249e-09,3.330502096332566e-09
1.8250256776809692,3.3307401281490456e-09,3.3305778135428454e-09,3.330655751199174e-09
1.8249356746673584,3.3304154989366452e-09,3.3307401281490456e-09,3.3305740387845617e-09
1.8252084255218506,3.331400044714883e-09,3.3304154989366452e-09,3.3309055513797148e-09
1.825270652770996,3.3316265302119064e-09,3.331400044714883e-09,3.3315112890619503e-09
1.82535719871521,3.3319436099077393e-09,3.3316265302119064e-09,3.3317828496137736e-09
1.825427532196045,3.332201625738662e-09,3.3319436099077393e-09,3.3320701753325466e-09
1.825441837310791,3.3322533621316097e-09,3.332201625738662e-09,3.3322251624667842e-09
1.8255234956741333,3.3325529003036536e-09,3.3322533621316097e-09,3.332400577704675e-09
1.8255822658538818,3.3327693937934555e-09,3.3325529003036536e-09,3.332658371490993e-09
1.8255552053451538,3.332664366695326e-09,3.3327693937934555e-09,3.332714992865249e-09
1.8256075382232666,3.3328579895908206e-09,3.332664366695326e-09,3.332758735652419e-09
1.825613260269165,3.332877085426844e-09,3.3328579895908206e-09,3.332865539107388e-09
1.8257503509521484,3.3333762416987156e-09,3.332877085426844e-09,3.3331248872059405e-09
1.8259800672531128,3.3342240080003194e-09,3.3333762416987156e-09,3.3337970162250485e-09
1.8260477781295776,3.334465592530478e-09,3.3342240080003194e-09,3.3343425798193493e-09
1.8260459899902344,3.3344609295937744e-09,3.334465592530478e-09,3.3344607075491695e-09
1.826113224029541,3.3347127281757594e-09,3.3344609295937744e-09,3.334583276171088e-09
1.8261194229125977,3.3347338224132272e-09,3.3347127281757594e-09,3.334720055647722e-09
1.8261233568191528,3.3347422601082144e-09,3.3347338224132272e-09,3.3347355987700666e-09
1.8261200189590454,3.3347327121902026e-09,3.3347422601082144e-09,3.334734710591647e-09
1.8261609077453613,3.3348759309603793e-09,3.3347327121902026e-09,3.334802434196149e-09
1.826149582862854,3.334838183377542e-09,3.3348759309603793e-09,3.3348546146783065e-09
1.826317310333252,3.3354463635504317e-09,3.334838183377542e-09,3.33514060812945e-09
1.8263328075408936,3.3355112005750698e-09,3.3354463635504317e-09,3.3354758954828867e-09
1.8263466358184814,3.33555538745145e-09,3.3355112005750698e-09,3.335531184589513e-09
1.8263922929763794,3.335729470421711e-09,3.33555538745145e-09,3.3356393203121115e-09
1.8263972997665405,3.335738352205908e-09,3.335729470421711e-09,3.33573213495697e-09
1.8264340162277222,3.335874687593332e-09,3.335738352205908e-09,3.3358045214981757e-09
1.8264724016189575,3.3360159079620644e-09,3.335874687593332e-09,3.335943077331649e-09
1.8265190124511719,3.3361851059510172e-09,3.3360159079620644e-09,3.3360985085550965e-09
1.8265782594680786,3.3363951601472763e-09,3.3361851059510172e-09,3.336289022826122e-09
1.8265928030014038,3.336461773528754e-09,3.3363951601472763e-09,3.336425358213546e-09
1.8267767429351807,3.3371292396111585e-09,3.336461773528754e-09,3.336793064079302e-09
1.8269014358520508,3.337587095586514e-09,3.3371292396111585e-09,3.337355281018972e-09
1.8269695043563843,3.3378424468821777e-09,3.337587095586514e-09,3.337710996476062e-09
1.8269672393798828,3.3378282360274625e-09,3.3378424468821777e-09,3.337832454874956e-09
1.8270225524902344,3.3380418429374004e-09,3.3378282360274625e-09,3.337930376545728e-09
1.8271403312683105,3.338460397017684e-09,3.3380418429374004e-09,3.3382483444199806e-09
1.827194333076477,3.338656018314623e-09,3.338460397017684e-09,3.338555654153197e-09
1.8272619247436523,3.338899379201621e-09,3.338656018314623e-09,3.3387757003566776e-09
1.8273248672485352,3.3391376330627054e-09,3.338899379201621e-09,3.3390152864853917e-09
1.8273133039474487,3.3390894493834367e-09,3.3391376330627054e-09,3.3391112097547193e-09
1.8274811506271362,3.3397062892959184e-09,3.3390894493834367e-09,3.3393949827598135e-09
1.8275346755981445,3.3398932508532653e-09,3.3397062892959184e-09,3.3397982157623574e-09
1.8275750875473022,3.3400588961285393e-09,3.3398932508532653e-09,3.3399718546434087e-09
1.8276615142822266,3.340367538129385e-09,3.3400588961285393e-09,3.3402101085044933e-09
1.8276371955871582,3.340273613261502e-09,3.340367538129385e-09,3.3403182442270918e-09
1.8277382850646973,3.340645982063961e-09,3.340273613261502e-09,3.34045702210517e-09
1.8278065919876099,3.340888898861749e-09,3.340645982063961e-09,3.3407656641060157e-09
1.8278374671936035,3.3410061384131495e-09,3.340888898861749e-09,3.340945076146795e-09
1.8279805183410645,3.3415363809297105e-09,3.3410061384131495e-09,3.3412677069577512e-09
1.827955961227417,3.3414475630877405e-09,3.3415363809297105e-09,3.3414884192950467e-09
1.8281290531158447,3.3420661793570616e-09,3.3414475630877405e-09,3.3417553169101666e-09
1.8282076120376587,3.3423688261535744e-09,3.3420661793570616e-09,3.342213616974732e-09
1.8282737731933594,3.342594645516783e-09,3.3423688261535744e-09,3.342480292545247e-09
1.8283053636550903,3.342719878673961e-09,3.342594645516783e-09,3.342654375515508e-09
1.8283652067184448,3.342935261940738e-09,3.342719878673961e-09,3.3428251278166954e-09
1.8283919095993042,3.343033405656115e-09,3.342935261940738e-09,3.3429818913077725e-09
1.828407645225525,3.3430862522720872e-09,3.343033405656115e-09,3.3430580526072617e-09
1.8285189867019653,3.3434965907019887e-09,3.3430862522720872e-09,3.3432892010409887e-09
1.8285263776779175,3.3435236801437895e-09,3.3434965907019887e-09,3.34350791497684e-09
1.8285610675811768,3.343652021925436e-09,3.3435236801437895e-09,3.3435854085439587e-09
1.8287585973739624,3.344375887337492e-09,3.343652021925436e-09,3.344011290096205e-09
1.8287910223007202,3.3444984559594104e-09,3.344375887337492e-09,3.344434063023982e-09
1.8287817239761353,3.3444589320197338e-09,3.3444984559594104e-09,3.344476251498918e-09
1.8288630247116089,3.3447595804148023e-09,3.3444589320197338e-09,3.344606369637404e-09
1.8289353847503662,3.3450162639780956e-09,3.3447595804148023e-09,3.3448861458396095e-09
1.828993797302246,3.3452480785456373e-09,3.3450162639780956e-09,3.345127730369768e-09
1.8290103673934937,3.3452951520018814e-09,3.3452480785456373e-09,3.345269172783105e-09
1.8290287256240845,3.3453595449373097e-09,3.3452951520018814e-09,3.3453253500681512e-09
1.8292033672332764,3.3460092474513203e-09,3.3453595449373097e-09,3.3456808434806362e-09
1.8292937278747559,3.346333432574511e-09,3.3460092474513203e-09,3.3461686754776565e-09
1.829484462738037,3.3470279880987164e-09,3.346333432574511e-09,3.3466784898905644e-09
1.8295866250991821,3.3474094607299776e-09,3.3470279880987164e-09,3.347215393745273e-09
1.8295985460281372,3.3474485405804444e-09,3.3474094607299776e-09,3.347426336119952e-09
1.829641342163086,3.347600863179423e-09,3.3474485405804444e-09,3.3475227034784893e-09
1.829609990119934,3.34749072905538e-09,3.347600863179423e-09,3.3475431315821425e-09
1.8295954465866089,3.3474338856365193e-09,3.34749072905538e-09,3.3474600868999005e-09
1.8296375274658203,3.3475937577520654e-09,3.3474338856365193e-09,3.3475107130698234e-09
1.8297159671783447,3.347890853433455e-09,3.3475937577520654e-09,3.3477376426560568e-09
1.8297901153564453,3.3481497574427976e-09,3.347890853433455e-09,3.3480176409028672e-09
1.8298581838607788,3.3483995576233383e-09,3.3481497574427976e-09,3.3482718819755064e-09
1.829973578453064,3.348817445569807e-09,3.3483995576233383e-09,3.3486062811505235e-09
1.8301430940628052,3.349437172062153e-09,3.348817445569807e-09,3.3491251993922333e-09
1.8301641941070557,3.3495219931012343e-09,3.349437172062153e-09,3.3494764739572247e-09
1.8302204608917236,3.349730715029864e-09,3.3495219931012343e-09,3.3496228013518703e-09
1.8302112817764282,3.349694299714656e-09,3.349730715029864e-09,3.349709398747791e-09
1.8301466703414917,3.3494509388276583e-09,3.349694299714656e-09,3.349570398825108e-09
1.83025324344635,3.349843069599956e-09,3.3494509388276583e-09,3.349644561723153e-09
1.830346941947937,3.3501901253174537e-09,3.349843069599956e-09,3.3500135998565383e-09
1.8303744792938232,3.350293376058744e-09,3.3501901253174537e-09,3.3502383089967225e-09
1.830527424812317,3.3508515961955254e-09,3.350293376058744e-09,3.3505693775026657e-09
1.8305238485336304,3.3508338326271314e-09,3.3508515961955254e-09,3.3508402719206742e-09
1.8306435346603394,3.351267707785155e-09,3.3508338326271314e-09,3.3510489938493038e-09
1.830716609954834,3.3515501485226196e-09,3.351267707785155e-09,3.3514049313509986e-09
1.8307663202285767,3.351720900823807e-09,3.3515501485226196e-09,3.3516331932048615e-09
1.830802083015442,3.3518521291853176e-09,3.351720900823807e-09,3.3517841835362105e-09
1.8309376239776611,3.352354172037053e-09,3.3518521291853176e-09,3.352099930964414e-09
1.8310275077819824,3.352674804446565e-09,3.352354172037053e-09,3.3525124898403647e-09
1.8309775590896606,3.3524987230748593e-09,3.352674804446565e-09,3.3525837661585456e-09
1.8310116529464722,3.3526221798751976e-09,3.3524987230748593e-09,3.3525577869397694e-09
1.8311704397201538,3.3532068233199652e-09,3.3526221798751976e-09,3.35291128195081e-09
1.8311814069747925,3.3532385756984695e-09,3.3532068233199652e-09,3.3532208121300755e-09
1.8311548233032227,3.353147759455055e-09,3.3532385756984695e-09,3.353190169974596e-09
1.831253170967102,3.3535056953581943e-09,3.353147759455055e-09,3.3533240628713656e-09
1.8312989473342896,3.353678224016221e-09,3.3535056953581943e-09,3.3535885179958314e-09
1.83151376247406,3.3544647060068655e-09,3.353678224016221e-09,3.3540681343424694e-09
1.8315860033035278,3.3547249422838377e-09,3.3544647060068655e-09,3.3545921596100925e-09
1.831619381904602,3.354845068415102e-09,3.3547249422838377e-09,3.354782673881118e-09
1.83164644241333,3.354943656219689e-09,3.354845068415102e-09,3.3548919198267413e-09
1.8317259550094604,3.3552356448751652e-09,3.354943656219689e-09,3.3550873190790753e-09
1.831805944442749,3.355530076021296e-09,3.3552356448751652e-09,3.3553801959129714e-09
1.8318926095962524,3.3558480438955485e-09,3.355530076021296e-09,3.355686395423163e-09
1.8320157527923584,3.3563098966737925e-09,3.3558480438955485e-09,3.356074751437177e-09
1.8320162296295166,3.356299682621966e-09,3.3563098966737925e-09,3.356302347157225e-09
1.8320564031600952,3.356441347079908e-09,3.356299682621966e-09,3.3563689605387026e-09
1.8320791721343994,3.356533051501742e-09,3.356441347079908e-09,3.3564844237332636e-09
1.8321890830993652,3.3569351742812614e-09,3.356533051501742e-09,3.3567313373339402e-09
1.8323323726654053,3.3574589775042796e-09,3.3569351742812614e-09,3.357194522379814e-09
1.8323239088058472,3.3574232283228866e-09,3.3574589775042796e-09,3.3574392155344412e-09
1.8323259353637695,3.3574356628207624e-09,3.3574232283228866e-09,3.3574267810365654e-09
1.8324884176254272,3.358025857380653e-09,3.3574356628207624e-09,3.3577289837438684e-09
1.8326163291931152,3.3584923730956007e-09,3.358025857380653e-09,3.358257671948195e-09
1.8326218128204346,3.3585190184481917e-09,3.3584923730956007e-09,3.358503253281242e-09
1.8326586484909058,3.358654687701801e-09,3.3585190184481917e-09,3.3585842995620396e-09
1.8326799869537354,3.3587350678487837e-09,3.358654687701801e-09,3.3586919911954283e-09
1.8327656984329224,3.3590563663921102e-09,3.3587350678487837e-09,3.358891831339861e-09
1.8327600955963135,3.35902750059347e-09,3.3590563663921102e-09,3.359039268957531e-09
1.832830786705017,3.359287736870442e-09,3.35902750059347e-09,3.359154732152092e-09
1.8329288959503174,3.3596396775692483e-09,3.359287736870442e-09,3.3594620418853083e-09
1.832952857017517,3.359730049723453e-09,3.3596396775692483e-09,3.3596827542226038e-09
1.8330632448196411,3.3601423865547986e-09,3.359730049723453e-09,3.3599329984923543e-09
1.833208441734314,3.3606668559116315e-09,3.3601423865547986e-09,3.3604026228317707e-09
1.8332284688949585,3.3607407967650715e-09,3.3606668559116315e-09,3.3607017169146047e-09
1.8332366943359375,3.3607832072846122e-09,3.3607407967650715e-09,3.3607581162442557e-09
1.8333547115325928,3.3612062022569944e-09,3.3607832072846122e-09,3.3609921512578467e-09
1.8334366083145142,3.3615101813211368e-09,3.3612062022569944e-09,3.361355194186899e-09
1.8334548473358154,3.3615763506134044e-09,3.3615101813211368e-09,3.3615403793874066e-09
1.8334765434265137,3.3616496253330297e-09,3.3615763506134044e-09,3.3616109895717727e-09
1.8335565328598022,3.3619409478546913e-09,3.3616496253330297e-09,3.361793510237021e-09
1.8336256742477417,3.3621949668827256e-09,3.3619409478546913e-09,3.362066181011869e-09
1.833746075630188,3.362649714233612e-09,3.3621949668827256e-09,3.362418565799885e-09
1.8338942527770996,3.3631881724005552e-09,3.362649714233612e-09,3.362915945714917e-09
1.833957314491272,3.3634148799421837e-09,3.3631881724005552e-09,3.3632991947030177e-09
1.8339589834213257,3.3634215412803314e-09,3.3634148799421837e-09,3.3634157681206034e-09
1.834044098854065,3.363733291905646e-09,3.3634215412803314e-09,3.3635751961469396e-09
1.8340208530426025,3.363647582688145e-09,3.363733291905646e-09,3.3636882168508464e-09
1.8340970277786255,3.3639280250241654e-09,3.363647582688145e-09,3.3637852503431986e-09
1.8341530561447144,3.3641287533470177e-09,3.3639280250241654e-09,3.364026834873357e-09
1.834226369857788,3.3644069752369887e-09,3.3641287533470177e-09,3.3642648666898367e-09
1.8342974185943604,3.3646618824434427e-09,3.3644069752369887e-09,3.3645322083941664e-09
1.8344690799713135,3.365300482727207e-09,3.3646618824434427e-09,3.364977629871646e-09
1.834607720375061,3.3658114073631396e-09,3.365300482727207e-09,3.365552059264587e-09
1.8347513675689697,3.3663243304005164e-09,3.3658114073631396e-09,3.3660660925249886e-09
1.8348532915115356,3.366707579388617e-09,3.3663243304005164e-09,3.3665128462700977e-09
1.8347326517105103,3.3662712617399393e-09,3.366707579388617e-09,3.366485312739087e-09
1.834883213043213,3.366820156003314e-09,3.3662712617399393e-09,3.366542156157948e-09
1.8348844051361084,3.3668152710220056e-09,3.366820156003314e-09,3.3668154930666105e-09
1.8349100351333618,3.3669080856668643e-09,3.3668152710220056e-09,3.3668596799429906e-09
1.8350608348846436,3.36746830420509e-09,3.3669080856668643e-09,3.3671851973338107e-09
1.8351397514343262,3.3677569621914927e-09,3.36746830420509e-09,3.3676097466184274e-09
1.8351891040802002,3.367933487652408e-09,3.3677569621914927e-09,3.3678431154982036e-09
1.8353434801101685,3.3685016997964112e-09,3.367933487652408e-09,3.368215262256058e-09
1.8353854417800903,3.3686524680831553e-09,3.3685016997964112e-09,3.3685751965606414e-09
1.8354816436767578,3.369011958298529e-09,3.3686524680831553e-09,3.3688292155886757e-09
1.8354798555374146,3.3690015222020975e-09,3.369011958298529e-09,3.3690044087819615e-09
1.8355093002319336,3.36911254450456e-09,3.3690015222020975e-09,3.3690543688180696e-09
1.835551142692566,3.3692688639064272e-09,3.36911254450456e-09,3.3691875955810247e-09
1.8356362581253052,3.369569068212286e-09,3.3692688639064272e-09,3.369417633791727e-09
1.8357298374176025,3.369917900286623e-09,3.369569068212286e-09,3.3697413748257077e-09
1.8357902765274048,3.3701355039994496e-09,3.369917900286623e-09,3.370025147830802e-09
1.8359473943710327,3.3707310276298585e-09,3.3701355039994496e-09,3.3704290469671605e-09
1.8360261917114258,3.371004808627731e-09,3.3707310276298585e-09,3.370866030749653e-09
1.8360306024551392,3.3710279012666433e-09,3.371004808627731e-09,3.371013468367323e-09
1.836066722869873,3.3711518021561915e-09,3.3710279012666433e-09,3.371088297399183e-09
1.8361778259277344,3.3715625846753028e-09,3.3711518021561915e-09,3.371355195014303e-09
1.8363205194473267,3.3720854997199012e-09,3.3715625846753028e-09,3.37182215481846e-09
1.8363193273544312,3.372085721764506e-09,3.3720854997199012e-09,3.372083057229247e-09
1.8363919258117676,3.3723577264055393e-09,3.372085721764506e-09,3.3722182823936464e-09
1.836421251296997,3.3724636416820886e-09,3.3723577264055393e-09,3.3724076864416475e-09
1.8365172147750854,3.372817580782339e-09,3.3724636416820886e-09,3.37263728056314e-09
1.8366402387619019,3.373262114081399e-09,3.372817580782339e-09,3.3730376269858198e-09
1.8368277549743652,3.3739513405350863e-09,3.373262114081399e-09,3.3736045068621934e-09
1.8368116617202759,3.3738980498299043e-09,3.3739513405350863e-09,3.3739215865580263e-09
1.8368573188781738,3.3740623628375488e-09,3.3738980498299043e-09,3.3739775417984674e-09
1.8369295597076416,3.3743265959174096e-09,3.3740623628375488e-09,3.374192036886825e-09
1.836993932723999,3.3745570782173218e-09,3.3743265959174096e-09,3.374440282755131e-09
1.8371120691299438,3.374997170624283e-09,3.3745570782173218e-09,3.3747746819301483e-09
1.837107539176941,3.374974077985371e-09,3.374997170624283e-09,3.3749842920371975e-09
1.837119698524475,3.375030255270417e-09,3.374974077985371e-09,3.3749989469811226e-09
1.8371989727020264,3.3753138062309063e-09,3.375030255270417e-09,3.375169921326915e-09
1.8373208045959473,3.3757654449573238e-09,3.3753138062309063e-09,3.375536961058856e-09
1.8374035358428955,3.3760683137984415e-09,3.3757654449573238e-09,3.3759144368872285e-09
1.8374438285827637,3.3762161955053216e-09,3.3760683137984415e-09,3.3761398121612274e-09
1.8375160694122314,3.37648753401254e-09,3.3762161955053216e-09,3.376348534089857e-09
1.8375608921051025,3.376650958841765e-09,3.37648753401254e-09,3.3765661378026834e-09
1.837646484375,3.3769715912512765e-09,3.376650958841765e-09,3.376807278243632e-09
1.8377227783203125,3.3772404872678408e-09,3.3769715912512765e-09,3.377103707791207e-09
1.8377183675765991,3.3772202812087926e-09,3.3772404872678408e-09,3.3772287189037797e-09
1.8377915620803833,3.3774929519836405e-09,3.3772202812087926e-09,3.3773543961501673e-09
1.83785879611969,3.3777536323498225e-09,3.3774929519836405e-09,3.377619073319238e-09
1.8379417657852173,3.3780476194067433e-09,3.3777536323498225e-09,3.3778979613430238e-09
1.8380922079086304,3.378599622294587e-09,3.3780476194067433e-09,3.378321178360011e-09
1.8382490873336792,3.3791702769292442e-09,3.378599622294587e-09,3.378883395299681e-09
1.838281273841858,3.3792915132835333e-09,3.3791702769292442e-09,3.3792288967049444e-09
1.8382660150527954,3.379235558043092e-09,3.3792915132835333e-09,3.3792615372618684e-09
1.838330626487732,3.379470481235103e-09,3.379235558043092e-09,3.379351465326863e-09
1.8384126424789429,3.379778679146739e-09,3.379470481235103e-09,3.3796219156556617e-09
1.8384402990341187,3.3798734921930418e-09,3.379778679146739e-09,3.3798244203353534e-09
1.8384499549865723,3.3799105736420643e-09,3.3798734921930418e-09,3.379890145538411e-09
1.8385854959487915,3.380411506270775e-09,3.3799105736420643e-09,3.3801588195103704e-09
1.8387126922607422,3.3808811306101916e-09,3.380411506270775e-09,3.3806437649275267e-09
1.838703989982605,3.3808524868561562e-09,3.3808811306101916e-09,3.3808638111310074e-09
1.838839054107666,3.3813498667711883e-09,3.3808524868561562e-09,3.3810980681892033e-09
1.838944435119629,3.381732449625474e-09,3.3813498667711883e-09,3.3815388267299795e-09
1.8389490842819214,3.3817464384355844e-09,3.381732449625474e-09,3.3817375566513874e-09
1.8390494585037231,3.3821190292826486e-09,3.3817464384355844e-09,3.3819302913684623e-09
1.8390921354293823,3.3822762368629355e-09,3.3821190292826486e-09,3.382195190582138e-09
1.8390617370605469,3.3821674350065223e-09,3.3822762368629355e-09,3.382218949354865e-09
1.8391613960266113,3.3825338086046486e-09,3.3821674350065223e-09,3.3823477352257214e-09
1.8392282724380493,3.3827716183765233e-09,3.3825338086046486e-09,3.382651048156049e-09
1.8392947912216187,3.383015201308126e-09,3.3827716183765233e-09,3.3828919665523927e-09
1.839442491531372,3.383563429437686e-09,3.383015201308126e-09,3.3832869839045543e-09
1.8395642042160034,3.384013957941079e-09,3.383563429437686e-09,3.3837861401764258e-09
1.8395662307739258,3.384028168795794e-09,3.384013957941079e-09,3.3840175106547576e-09
1.8396652936935425,3.38438099767302e-09,3.384028168795794e-09,3.384202695855265e-09
1.8397122621536255,3.3845632962936634e-09,3.38438099767302e-09,3.3844689273365702e-09
1.8398103713989258,3.3849154590370745e-09,3.3845632962936634e-09,3.3847373792639246e-09
1.8398934602737427,3.3852238789933153e-09,3.3849154590370745e-09,3.385067337546843e-09
1.8399572372436523,3.3854548053824374e-09,3.3852238789933153e-09,3.385337565831037e-09
1.8400911092758179,3.3859555159665433e-09,3.3854548053824374e-09,3.385702163072324e-09
1.8401246070861816,3.3860756420978078e-09,3.3859555159665433e-09,3.386013025519219e-09
1.8401451110839844,3.3861502490850626e-09,3.3860756420978078e-09,3.386110503100781e-09
1.8403061628341675,3.3867462168046814e-09,3.3861502490850626e-09,3.386445346365008e-09
1.8404525518417358,3.3872966653802905e-09,3.3867462168046814e-09,3.387016889178085e-09
1.8405224084854126,3.3875360294643997e-09,3.3872966653802905e-09,3.3874143490209008e-09
1.8406795263290405,3.3881197847307476e-09,3.3875360294643997e-09,3.387825131540012e-09
1.8406904935836792,3.3881579764027947e-09,3.3881197847307476e-09,3.388136438076117e-09
1.8407045602798462,3.3882057159928536e-09,3.3881579764027947e-09,3.3881799588186823e-09
1.8407984972000122,3.388550773308907e-09,3.3882057159928536e-09,3.388376468294041e-09
1.840866208076477,3.388811675719694e-09,3.388550773308907e-09,3.388677782822924e-09
1.8408348560333252,3.38868977323159e-09,3.388811675719694e-09,3.3887483930072904e-09
1.8409150838851929,3.3889842043777207e-09,3.38868977323159e-09,3.3888345463140013e-09
1.840976595878601,3.3892217921049905e-09,3.3889842043777207e-09,3.389099001438467e-09
1.8412606716156006,3.3902529672502624e-09,3.3892217921049905e-09,3.389735603320787e-09
1.841302752494812,3.390417280257907e-09,3.3902529672502624e-09,3.3903320151296157e-09
1.8412916660308838,3.390381309031909e-09,3.390417280257907e-09,3.3903955198866242e-09
1.8413783311843872,3.3906908392111745e-09,3.390381309031909e-09,3.3905336316308876e-09
1.8413419723510742,3.3905491747532324e-09,3.3906908392111745e-09,3.390618674714574e-09
1.841422438621521,3.3908540419957944e-09,3.3905491747532324e-09,3.3906990548615568e-09
1.8414396047592163,3.3909257624031852e-09,3.3908540419957944e-09,3.3908860164189036e-09
1.8415501117706299,3.391323222246001e-09,3.3909257624031852e-09,3.391122049833939e-09
1.841541051864624,3.3912961328042e-09,3.391323222246001e-09,3.3913063468560267e-09
1.8414829969406128,3.3910763086453244e-09,3.3912961328042e-09,3.391183778234108e-09
1.8416261672973633,3.3916023323143918e-09,3.3910763086453244e-09,3.3913369890115064e-09
1.8417487144470215,3.3920644071372408e-09,3.3916023323143918e-09,3.39182948394523e-09
1.8418269157409668,3.3923408526703724e-09,3.3920644071372408e-09,3.39220052048006e-09
1.8419065475463867,3.3926346176826883e-09,3.3923408526703724e-09,3.3924854037081786e-09
1.841982364654541,3.392916392286338e-09,3.3926346176826883e-09,3.3927729514715566e-09
1.8419967889785767,3.3929681286792857e-09,3.392916392286338e-09,3.39293992901446e-09
1.8420578241348267,3.3931992771130126e-09,3.3929681286792857e-09,3.3930804832493777e-09
1.8421316146850586,3.393464620415898e-09,3.3931992771130126e-09,3.3933296172961036e-09
1.842192530632019,3.3936859988870083e-09,3.393464620415898e-09,3.3935734222723113e-09
1.8422904014587402,3.3940499299944804e-09,3.3936859988870083e-09,3.3938656329723926e-09
1.842484712600708,3.3947602506856356e-09,3.3940499299944804e-09,3.394403425005521e-09
1.8425531387329102,3.395020042873398e-09,3.3947602506856356e-09,3.3948874822442576e-09
1.8425787687301636,3.395111525250627e-09,3.395020042873398e-09,3.395063563615963e-09
1.8426486253738403,3.3953670985908957e-09,3.395111525250627e-09,3.3952374245416195e-09
1.8428534269332886,3.3961340406563068e-09,3.3953670985908957e-09,3.3957467948653175e-09
1.8428841829299927,3.396234404817733e-09,3.3961340406563068e-09,3.3961824463801804e-09
1.8429971933364868,3.3966645052174727e-09,3.396234404817733e-09,3.3964455692370166e-09
1.8430818319320679,3.3969649315679362e-09,3.3966645052174727e-09,3.3968126089689576e-09
1.8430967330932617,3.3970182222731182e-09,3.3969649315679362e-09,3.396989800563688e-09
1.8431966304779053,3.3973872604065036e-09,3.3970182222731182e-09,3.3972007429383666e-09
1.843316674232483,3.3978324598393783e-09,3.3973872604065036e-09,3.3976075286545893e-09
1.843430519104004,3.398259451614649e-09,3.3978324598393783e-09,3.3980425140356374e-09
1.8433940410614014,3.3981164548890774e-09,3.398259451614649e-09,3.398185732805814e-09
1.8435214757919312,3.39859806963716e-09,3.3981164548890774e-09,3.3983531544379275e-09
1.843626856803894,3.3989753234209275e-09,3.39859806963716e-09,3.398784365060692e-09
1.8436284065246582,3.3989933090339264e-09,3.3989753234209275e-09,3.398980208402236e-09
1.8437236547470093,3.3993308168334124e-09,3.3989933090339264e-09,3.399160064532225e-09
1.843774676322937,3.399518666569179e-09,3.3993308168334124e-09,3.3994227432998514e-09
1.8438166379928589,3.399672099391182e-09,3.399518666569179e-09,3.3995934956010387e-09
1.8439068794250488,3.400010495369088e-09,3.399672099391182e-09,3.399838632844876e-09
1.8439501523971558,3.4001803594918556e-09,3.400010495369088e-09,3.4000913196052807e-09
1.844049096107483,3.400531412012242e-09,3.4001803594918556e-09,3.400353776328302e-09
1.844105839729309,3.4007401339408716e-09,3.400531412012242e-09,3.4006337745751125e-09
1.8442449569702148,3.4012586080933715e-09,3.4007401339408716e-09,3.400996373414955e-09
1.844237208366394,3.4012237470903983e-09,3.4012586080933715e-09,3.401239290212743e-09
1.8443373441696167,3.4015961158928576e-09,3.4012237470903983e-09,3.4014076000232762e-09
1.8444709777832031,3.402095050120124e-09,3.4015961158928576e-09,3.4018423633597195e-09
1.8446403741836548,3.402711001854186e-09,3.402095050120124e-09,3.402401027585711e-09
1.844706416130066,3.4029556950088136e-09,3.402711001854186e-09,3.4028313500300555e-09
1.8448219299316406,3.403392234702096e-09,3.4029556950088136e-09,3.403170412141776e-09
1.8448665142059326,3.4035489981931732e-09,3.403392234702096e-09,3.4034681739569805e-09
1.844985008239746,3.403984649708036e-09,3.4035489981931732e-09,3.4037646035045555e-09
1.84501051902771,3.4040843477356475e-09,3.403984649708036e-09,3.4040315011196753e-09
1.8450300693511963,3.4041520713401496e-09,3.4040843477356475e-09,3.404115656024942e-09
1.8450428247451782,3.4041931495920608e-09,3.4041520713401496e-09,3.404171167176173e-09
1.8449981212615967,3.4040312790750704e-09,3.4041931495920608e-09,3.4041103269544237e-09
1.8450298309326172,3.404147852492656e-09,3.4040312790750704e-09,3.4040876784047214e-09
1.8451017141342163,3.404412085572517e-09,3.404147852492656e-09,3.404278192675747e-09
1.8453600406646729,3.405371540310398e-09,3.404412085572517e-09,3.404889037383896e-09
1.8453450202941895,3.405318027560611e-09,3.405371540310398e-09,3.405341786333338e-09
1.8453888893127441,3.405474791051688e-09,3.405318027560611e-09,3.4053941888601003e-09
1.8453341722488403,3.405268067524503e-09,3.405474791051688e-09,3.4053699859981634e-09
1.8456157445907593,3.406318782595008e-09,3.405268067524503e-09,3.4057903164352865e-09
1.845653772354126,3.406454895937827e-09,3.406318782595008e-09,3.406384285753461e-09
1.8457037210464478,3.4066343079786066e-09,3.406454895937827e-09,3.4065428256013774e-09
1.8458151817321777,3.40705375023731e-09,3.4066343079786066e-09,3.4068410315057918e-09
1.8458431959152222,3.4071523380418967e-09,3.40705375023731e-09,3.407100823693554e-09
1.8458515405654907,3.4071816479297468e-09,3.4071523380418967e-09,3.4071649945843774e-09
1.8458936214447021,3.407343518446737e-09,3.4071816479297468e-09,3.4072595855860754e-09
1.845903992652893,3.4073757149144512e-09,3.407343518446737e-09,3.4073575072568474e-09
1.8460241556167603,3.407820248213511e-09,3.4073757149144512e-09,3.407595761117932e-09
1.8460867404937744,3.408054949360917e-09,3.407820248213511e-09,3.4079348232296525e-09
1.846327304840088,3.408942905736012e-09,3.408054949360917e-09,3.408496151990903e-09
1.8464475870132446,3.409382109964554e-09,3.408942905736012e-09,3.4091605094488386e-09
1.8464677333831787,3.4094536083273397e-09,3.409382109964554e-09,3.4094163048337123e-09
1.8465083837509155,3.409606819104738e-09,3.4094536083273397e-09,3.4095282153145945e-09
1.8466280698776245,3.4100495760469585e-09,3.409606819104738e-09,3.409825977129799e-09
1.8466910123825073,3.4102831669713396e-09,3.4100495760469585e-09,3.4101641510630998e-09
1.8467612266540527,3.410542737114497e-09,3.4102831669713396e-09,3.4104106205745666e-09
1.8467618227005005,3.4105442914267314e-09,3.410542737114497e-09,3.4105414048468674e-09
1.8468012809753418,3.410685067706254e-09,3.4105442914267314e-09,3.410613125254258e-09
1.8468841314315796,3.41099326561789e-09,3.410685067706254e-09,3.4108373903052325e-09
1.8470900058746338,3.4117555447465975e-09,3.41099326561789e-09,3.411372295758497e-09
1.8473401069641113,3.4126905745779368e-09,3.4117555447465975e-09,3.412219395926286e-09
1.8473474979400635,3.4127149994844785e-09,3.4126905745779368e-09,3.4126994563621338e-09
1.8474209308624268,3.412983229367228e-09,3.4127149994844785e-09,3.4128462278459892e-09
1.8474794626235962,3.413187954492969e-09,3.412983229367228e-09,3.4130844817070738e-09
1.8475195169448853,3.4133520454560085e-09,3.413187954492969e-09,3.4132665582831123e-09
1.847594976425171,3.413617388758894e-09,3.4133520454560085e-09,3.413483273817519e-09
1.8475488424301147,3.413457516643348e-09,3.413617388758894e-09,3.413534344076652e-09
1.8475713729858398,3.4135321236306027e-09,3.413457516643348e-09,3.413493043780136e-09
1.8475971221923828,3.413634264148868e-09,3.4135321236306027e-09,3.4135803073098714e-09
1.8476930856704712,3.4139833182678103e-09,3.413634264148868e-09,3.413806792806895e-09
1.8478302955627441,3.414500016063471e-09,3.4139833182678103e-09,3.4142382254742643e-09
1.847974419593811,3.415020932706625e-09,3.414500016063471e-09,3.4147586980282085e-09
1.8481073379516602,3.415520977156916e-09,3.415020932706625e-09,3.4152678463073016e-09
1.848197340965271,3.4158458284139215e-09,3.415520977156916e-09,3.415681515406277e-09
1.848266363143921,3.416102067888005e-09,3.4158458284139215e-09,3.415971949749519e-09
1.8482502698898315,3.4160465567367737e-09,3.416102067888005e-09,3.4160716477771302e-09
1.84831964969635,3.4163054607461163e-09,3.4160465567367737e-09,3.416173122161581e-09
1.84846031665802,3.416819271961913e-09,3.4163054607461163e-09,3.4165603679525702e-09
1.8485740423202515,3.4172373819529867e-09,3.416819271961913e-09,3.417026661622913e-09
1.8485620021820068,3.4171974139241e-09,3.4172373819529867e-09,3.417215177492494e-09
1.8486818075180054,3.417639282687901e-09,3.4171974139241e-09,3.4174161278599513e-09
1.84885573387146,3.4182803254623195e-09,3.417639282687901e-09,3.4179579166959684e-09
1.8490082025527954,3.4188600839257788e-09,3.4182803254623195e-09,3.418565874824253e-09
1.8490805625915527,3.4191274256301085e-09,3.4188600839257788e-09,3.41898953593045e-09
1.849169373512268,3.419452276887114e-09,3.4191274256301085e-09,3.41928618752263e-09
1.8491944074630737,3.4195486442456513e-09,3.419452276887114e-09,3.419496241718889e-09
1.8492635488510132,3.419792449221859e-09,3.4195486442456513e-09,3.419668104243101e-09
1.8493112325668335,3.419964311746071e-09,3.419792449221859e-09,3.4198766041271256e-09
1.8494200706481934,3.4203739840421576e-09,3.419964311746071e-09,3.4201663723365527e-09
1.8495224714279175,3.4207507937367154e-09,3.4203739840421576e-09,3.42055983537648e-09
1.849491000175476,3.4206291132932165e-09,3.4207507937367154e-09,3.4206881771581266e-09
1.8496829271316528,3.421338989895162e-09,3.4206291132932165e-09,3.4209821642150473e-09
1.8496665954589844,3.421285033056165e-09,3.421338989895162e-09,3.421309235918102e-09
1.8496490716934204,3.4212159771840334e-09,3.421285033056165e-09,3.4212483956963524e-09
1.8498094081878662,3.421814831483516e-09,3.4212159771840334e-09,3.4215124067316083e-09
1.8498250246047974,3.4218667899210686e-09,3.421814831483516e-09,3.421838812300848e-09
1.849987268447876,3.422472527603304e-09,3.4218667899210686e-09,3.4221667721823223e-09
1.850067377090454,3.4227680689724593e-09,3.422472527603304e-09,3.42261752273032e-09
1.850117802619934,3.422953032128362e-09,3.4227680689724593e-09,3.422857997037454e-09
1.8501832485198975,3.4231946166585203e-09,3.422953032128362e-09,3.423071381902787e-09
1.8502445220947266,3.4234228785123832e-09,3.4231946166585203e-09,3.4233060830501927e-09
1.8502875566482544,3.42358097427109e-09,3.4234228785123832e-09,3.4234994839010824e-09
1.8504530191421509,3.424193373291473e-09,3.42358097427109e-09,3.4238847312906273e-09
1.8504904508590698,3.4243339275263907e-09,3.424193373291473e-09,3.4242608748513703e-09
1.85057532787323,3.42464678837473e-09,3.4243339275263907e-09,3.4244878044376037e-09
1.8507168292999268,3.425168371151699e-09,3.42464678837473e-09,3.4249052482948628e-09
1.8508039712905884,3.4254863390259516e-09,3.425168371151699e-09,3.4253258007765908e-09
1.850885033607483,3.425787209465625e-09,3.4254863390259516e-09,3.4256348868666464e-09
1.850967526435852,3.4261056214290875e-09,3.425787209465625e-09,3.4259428627336774e-09
1.8510018587112427,3.4262304104970553e-09,3.4261056214290875e-09,3.4261646852939975e-09
1.8510440587997437,3.4263751835794665e-09,3.4262304104970553e-09,3.4263012427260264e-09
1.8511366844177246,3.426717132271051e-09,3.4263751835794665e-09,3.4265446036130243e-09
1.8512845039367676,3.4272642501775863e-09,3.426717132271051e-09,3.426989136912084e-09
1.851331353187561,3.4274414417723165e-09,3.4272642501775863e-09,3.427350847573507e-09
1.8514156341552734,3.427759853735779e-09,3.4274414417723165e-09,3.4275977611741837e-09
1.8514704704284668,3.4279648009061248e-09,3.427759853735779e-09,3.4278591076741804e-09
1.8515609502792358,3.428295647367463e-09,3.4279648009061248e-09,3.428127559601535e-09
1.851669430732727,3.428692885165674e-09,3.428295647367463e-09,3.4284923788874266e-09
1.8517465591430664,3.4289870942671996e-09,3.428692885165674e-09,3.4288367700696654e-09
1.8518650531768799,3.429418971023779e-09,3.4289870942671996e-09,3.4292009232217424e-09
1.8519376516342163,3.429685424549689e-09,3.429418971023779e-09,3.4295504214298944e-09
1.8520185947418213,3.4299971751750036e-09,3.429685424549689e-09,3.4298377471486674e-09
1.8520762920379639,3.430202788479164e-09,3.4299971751750036e-09,3.4300975393364297e-09
1.8521400690078735,3.4304408202956438e-09,3.430202788479164e-09,3.430319139852145e-09
1.8520915508270264,3.430265849146963e-09,3.4304408202956438e-09,3.4303500040522295e-09
1.8521206378936768,3.4303675455760185e-09,3.430265849146963e-09,3.4303142548708365e-09
1.852137804031372,3.4304319385114468e-09,3.4303675455760185e-09,3.4303972995530785e-09
1.8522578477859497,3.4308715868291983e-09,3.4304319385114468e-09,3.430649986313483e-09
1.8523461818695068,3.4311997687552775e-09,3.4308715868291983e-09,3.4310336793907936e-09
1.852378249168396,3.431325446001665e-09,3.4311997687552775e-09,3.4312597207986073e-09
1.8524816036224365,3.4316998132055687e-09,3.431325446001665e-09,3.4315108532467775e-09
1.8525973558425903,3.4321292474714937e-09,3.4316998132055687e-09,3.431912753981692e-09
1.852677345275879,3.432427453375908e-09,3.4321292474714937e-09,3.432276240999954e-09
1.8527835607528687,3.4328198061928106e-09,3.432427453375908e-09,3.4326217424052174e-09
1.8530198335647583,3.433706652344881e-09,3.4328198061928106e-09,3.433259676555167e-09
1.8530746698379517,3.433902495686425e-09,3.433706652344881e-09,3.433802131524999e-09
1.8531194925308228,3.434062811891181e-09,3.433902495686425e-09,3.4339810994765685e-09
1.8532212972640991,3.4344402877195535e-09,3.434062811891181e-09,3.4342497734485278e-09
1.85323166847229,3.4344753707671316e-09,3.4344402877195535e-09,3.434456719020318e-09
1.853308916091919,3.434770690091682e-09,3.4344753707671316e-09,3.4346205879387526e-09
1.8533987998962402,3.4351073097127482e-09,3.434770690091682e-09,3.434936113322351e-09
1.8534330129623413,3.435223439041124e-09,3.4351073097127482e-09,3.435163931087004e-09
1.8535054922103882,3.4354972200389966e-09,3.435223439041124e-09,3.4353582201163135e-09
1.8536618947982788,3.4360874145988873e-09,3.4354972200389966e-09,3.4357885425606582e-09
1.853824496269226,3.4366824941400864e-09,3.4360874145988873e-09,3.4363825118788327e-09
1.8538696765899658,3.4368539125750885e-09,3.4366824941400864e-09,3.4367650947331185e-09
1.8538854122161865,3.4369045387450115e-09,3.4368539125750885e-09,3.4368772272586057e-09
1.8538696765899658,3.436852802352064e-09,3.4369045387450115e-09,3.436875672946371e-09
1.8539321422576904,3.4370968293728765e-09,3.436852802352064e-09,3.4369700419034643e-09
1.8540037870407104,3.4373481838656517e-09,3.4370968293728765e-09,3.437219842084005e-09
1.854125738143921,3.437805817796402e-09,3.4373481838656517e-09,3.4375735591396506e-09
1.8541851043701172,3.438013873591217e-09,3.437805817796402e-09,3.4379081803592726e-09
1.8543038368225098,3.438454410087388e-09,3.438013873591217e-09,3.438232365482463e-09
1.8544195890426636,3.438890505691461e-09,3.438454410087388e-09,3.4386697933541654e-09
1.8544636964797974,3.4390479353163528e-09,3.438890505691461e-09,3.438967333124765e-09
1.8545215129852295,3.4392613201816857e-09,3.4390479353163528e-09,3.4391529624144823e-09
1.8546295166015625,3.439666107496464e-09,3.4392613201816857e-09,3.439461382370723e-09
1.8547238111495972,3.4400180481952702e-09,3.439666107496464e-09,3.4398395243329105e-09
1.8547587394714355,3.440140172727979e-09,3.4400180481952702e-09,3.44007755614939e-09
1.8547910451889038,3.4402660720189715e-09,3.440140172727979e-09,3.4402007909051235e-09
1.8548308610916138,3.440406848298494e-09,3.4402660720189715e-09,3.440335127891103e-09
1.854939341545105,3.4408147442377413e-09,3.440406848298494e-09,3.440608686844371e-09
1.8549436330795288,3.440836726653629e-09,3.4408147442377413e-09,3.4408227378435186e-09
1.8550599813461304,3.4412768190605902e-09,3.440836726653629e-09,3.441052331965011e-09
1.8551682233810425,3.441666063253024e-09,3.4412768190605902e-09,3.4414688876438504e-09
1.8553187847137451,3.442222951122176e-09,3.441666063253024e-09,3.4419422867415506e-09
1.8555365800857544,3.443031193484103e-09,3.442222951122176e-09,3.44262485185709e-09
1.8556486368179321,3.4434493034751767e-09,3.443031193484103e-09,3.443237694966683e-09
1.8557130098342896,3.443685336890212e-09,3.4434493034751767e-09,3.4435652107589476e-09
1.855780005455017,3.443940022052061e-09,3.443685336890212e-09,3.44380968186897e-09
1.8558257818222046,3.4440987839445825e-09,3.443940022052061e-09,3.4440179597083898e-09
1.8559324741363525,3.4444962437873983e-09,3.4440987839445825e-09,3.444295959553756e-09
1.856007695198059,3.4447826813277516e-09,3.4444962437873983e-09,3.444636798022316e-09
1.856046438217163,3.444920348982805e-09,3.4447826813277516e-09,3.444849738798439e-09
1.856123447418213,3.4452098951476273e-09,3.444920348982805e-09,3.445062901619167e-09
1.8561912775039673,3.445473906182883e-09,3.4452098951476273e-09,3.445337792840064e-09
1.85634446144104,3.4460292397398007e-09,3.445473906182883e-09,3.445749463537595e-09
1.8563518524169922,3.4460572173600212e-09,3.4460292397398007e-09,3.4460410081038617e-09
1.8564471006393433,3.446409824192642e-09,3.4460572173600212e-09,3.4462315223748874e-09
1.8565895557403564,3.4469387344415736e-09,3.446409824192642e-09,3.4466722809156636e-09
1.8567029237747192,3.447370389153548e-09,3.4469387344415736e-09,3.447151009083882e-09
1.8566974401474,3.4473426335779322e-09,3.447370389153548e-09,3.4473539578527834e-09
1.8567293882369995,3.4474632037984065e-09,3.4473426335779322e-09,3.447400143130608e-09
1.8568528890609741,3.4479130661679847e-09,3.4474632037984065e-09,3.447686580670961e-09
1.8567931652069092,3.447692575875294e-09,3.4479130661679847e-09,3.4478011556871024e-09
1.8568354845046997,3.4478508936786056e-09,3.447692575875294e-09,3.447769847397808e-09
1.8569098711013794,3.4481300037469964e-09,3.4478508936786056e-09,3.4479881172444493e-09
1.8570685386657715,3.4487195321730724e-09,3.4481300037469964e-09,3.4484224364916827e-09
1.8571277856826782,3.448942687001022e-09,3.4487195321730724e-09,3.4488283340294856e-09
1.8572089672088623,3.4492400047270166e-09,3.448942687001022e-09,3.4490890143956676e-09
1.8572930097579956,3.4495575285120594e-09,3.4492400047270166e-09,3.449395880039674e-09
1.8573968410491943,3.4499392231879256e-09,3.4495575285120594e-09,3.4497460443816408e-09
1.8575091361999512,3.4503544465991354e-09,3.4499392231879256e-09,3.450144836492086e-09
1.8575987815856934,3.450692620532436e-09,3.4503544465991354e-09,3.4505207580082242e-09
1.8576366901397705,3.4508258472953912e-09,3.450692620532436e-09,3.4507574575570743e-09
1.8577115535736084,3.451113173014164e-09,3.4508258472953912e-09,3.4509664015303088e-09
1.857762336730957,3.451291252787314e-09,3.451113173014164e-09,3.4512006585885047e-09
1.8578109741210938,3.451484431593599e-09,3.451291252787314e-09,3.4513845115213826e-09
1.8579668998718262,3.4520579728081202e-09,3.451484431593599e-09,3.451768648687903e-09
1.8580677509307861,3.452429231387555e-09,3.4520579728081202e-09,3.4522416036963932e-09
1.8581045866012573,3.452571117890102e-09,3.452429231387555e-09,3.452497399081267e-09
1.8581347465515137,3.452686803129268e-09,3.452571117890102e-09,3.4526257408629135e-09
1.858172059059143,3.452816255133939e-09,3.452686803129268e-09,3.4527496417524617e-09
1.8582806587219238,3.4532232628947668e-09,3.452816255133939e-09,3.4530174275460013e-09
1.85835599899292,3.453501484784738e-09,3.4532232628947668e-09,3.4533602644160055e-09
1.8584245443344116,3.453759056526451e-09,3.453501484784738e-09,3.45362782816494e-09
1.8584797382354736,3.453962671429167e-09,3.453759056526451e-09,3.4538585325094573e-09
1.8585798740386963,3.4543383709007003e-09,3.453962671429167e-09,3.4541476345850697e-09
1.8586492538452148,3.4545961646870182e-09,3.4543383709007003e-09,3.4544644922362977e-09
1.8588666915893555,3.4554004102460567e-09,3.4545961646870182e-09,3.4549960670204882e-09
1.859060525894165,3.456124719747322e-09,3.4554004102460567e-09,3.4557596784168254e-09
1.8590978384017944,3.4562634976254003e-09,3.456124719747322e-09,3.4561913331287997e-09
1.8591169118881226,3.456335218032791e-09,3.4562634976254003e-09,3.456296582271534e-09
1.85909104347229,3.456234853871365e-09,3.456335218032791e-09,3.4562828155060288e-09
1.8591004610061646,3.4562654960268446e-09,3.456234853871365e-09,3.4562486206368703e-09
1.8591963052749634,3.4566274287328724e-09,3.4562654960268446e-09,3.4564440198892044e-09
1.8592805862426758,3.4569329621092493e-09,3.4566274287328724e-09,3.4567788631534313e-09
1.8593714237213135,3.457283126451216e-09,3.4569329621092493e-09,3.457105046678066e-09
1.859450340270996,3.4575742269282728e-09,3.457283126451216e-09,3.457425901132183e-09
1.8595144748687744,3.457814035101592e-09,3.4575742269282728e-09,3.4576912444350683e-09
1.8596559762954712,3.4583389485476346e-09,3.457814035101592e-09,3.458073827289354e-09
1.8596816062927246,3.4584288766126292e-09,3.4583389485476346e-09,3.45838202520099e-09
1.859735369682312,3.4586358221844193e-09,3.4584288766126292e-09,3.4585294628186602e-09
1.8598110675811768,3.458918707011094e-09,3.4586358221844193e-09,3.4587741559732876e-09
1.859879493713379,3.459164288344141e-09,3.458918707011094e-09,3.459039721320778e-09
1.8599498271942139,3.4594265230225574e-09,3.459164288344141e-09,3.4592935183042073e-09
1.859988808631897,3.4595828424244246e-09,3.4594265230225574e-09,3.459501130009812e-09
1.8600481748580933,3.4598053311185595e-09,3.4595828424244246e-09,3.4596903120132083e-09
1.8601953983306885,3.460351560846675e-09,3.4598053311185595e-09,3.4600748932689385e-09
1.8603156805038452,3.4607894328075872e-09,3.460351560846675e-09,3.460568276381082e-09
1.8604239225387573,3.461201325549723e-09,3.4607894328075872e-09,3.460991937487279e-09
1.8606311082839966,3.4619678235259244e-09,3.461201325549723e-09,3.4615816879579597e-09
1.8606736660003662,3.4621270295076556e-09,3.4619678235259244e-09,3.4620444289146235e-09
1.8607982397079468,3.4625891043305046e-09,3.4621270295076556e-09,3.4623552913615185e-09
1.8608837127685547,3.4629010770004243e-09,3.4625891043305046e-09,3.4627432032863226e-09
1.8609141111373901,3.4630103229460474e-09,3.4629010770004243e-09,3.4629543677056063e-09
1.861093282699585,3.4636911117047475e-09,3.4630103229460474e-09,3.4633473866563236e-09
1.861191987991333,3.464050823964726e-09,3.4636911117047475e-09,3.4638687473886876e-09
1.8613076210021973,3.4644824786767003e-09,3.464050823964726e-09,3.464264208830059e-09
1.8613934516906738,3.4647988922387185e-09,3.4644824786767003e-09,3.4646387980785676e-09
1.861375093460083,3.4647333890802656e-09,3.4647988922387185e-09,3.4647638091911404e-09
1.861466646194458,3.4650742275488255e-09,3.4647333890802656e-09,3.464901476846194e-09
1.8614856004714966,3.4651521652051542e-09,3.4650742275488255e-09,3.4651097546856136e-09
1.861556887626648,3.4654026315195097e-09,3.4651521652051542e-09,3.4652760660947024e-09
1.8616068363189697,3.465594033968955e-09,3.4654026315195097e-09,3.465496334342788e-09
1.8617291450500488,3.4660492254090514e-09,3.465594033968955e-09,3.465819631287559e-09
1.8618237972259521,3.4664080494906102e-09,3.4660492254090514e-09,3.466225528825362e-09
1.8619563579559326,3.4668952153538157e-09,3.4664080494906102e-09,3.4666496340207686e-09
1.86204195022583,3.4672209547892407e-09,3.4668952153538157e-09,3.4670550874693618e-09
1.8620847463607788,3.467373721477429e-09,3.4672209547892407e-09,3.4672953397318906e-09
1.8621723651885986,3.4677021254481133e-09,3.467373721477429e-09,3.4675355919944195e-09
1.8622689247131348,3.4680622817973017e-09,3.4677021254481133e-09,3.4678797611320533e-09
1.86238694190979,3.468505038739522e-09,3.4680622817973017e-09,3.468280773688548e-09
1.8624862432479858,3.4688720784714633e-09,3.468505038739522e-09,3.468686005092536e-09
1.8625895977020264,3.4692528849689097e-09,3.4688720784714633e-09,3.4690605943410446e-09
1.8626708984375,3.469556641988447e-09,3.4692528849689097e-09,3.469402765077234e-09
1.8627376556396484,3.4698097728380617e-09,3.469556641988447e-09,3.4696805428779953e-09
1.86284601688385,3.4702127837960006e-09,3.4698097728380617e-09,3.4700087248040745e-09
1.8628660440444946,3.470288278961675e-09,3.4702127837960006e-09,3.4702478668435788e-09
1.8629591464996338,3.47062889538563e-09,3.470288278961675e-09,3.4704568108168132e-09
1.8630040884017944,3.4708018681328667e-09,3.47062889538563e-09,3.4707128282462918e-09
1.8631060123443604,3.4711755692029556e-09,3.4708018681328667e-09,3.470987053333374e-09
1.8631315231323242,3.471275267230567e-09,3.4711755692029556e-09,3.4712230867484095e-09
1.8632721900939941,3.4717917429816225e-09,3.471275267230567e-09,3.471532172838465e-09
1.8632780313491821,3.471811504951461e-09,3.4717917429816225e-09,3.4718006247658195e-09
1.8633980751037598,3.4722658082131375e-09,3.471811504951461e-09,3.472036658180855e-09
1.8634001016616821,3.472282017469297e-09,3.4722658082131375e-09,3.472270693194446e-09
1.8634326457977295,3.472397924753068e-09,3.472282017469297e-09,3.4723375286205282e-09
1.8634448051452637,3.472435672335905e-09,3.472397924753068e-09,3.472415466276857e-09
1.8637140989303589,3.473454857072511e-09,3.472435672335905e-09,3.4729417119905293e-09
1.863715410232544,3.473440646217796e-09,3.473454857072511e-09,3.4734468634667337e-09
1.8637354373931885,3.473523246810828e-09,3.473440646217796e-09,3.4734799481128675e-09
1.863815188407898,3.4738318888116737e-09,3.473523246810828e-09,3.473674015097572e-09
1.8638404607772827,3.473922483010483e-09,3.4738318888116737e-09,3.4738740772866095e-09
1.8639750480651855,3.474414533854997e-09,3.473922483010483e-09,3.4741667320759007e-09
1.8641139268875122,3.4749345623197314e-09,3.474414533854997e-09,3.47467254968592e-09
1.8642935752868652,3.4756104660971232e-09,3.4749345623197314e-09,3.4752696276285633e-09
1.8643525838851929,3.4758231848286414e-09,3.4756104660971232e-09,3.475715049106043e-09
1.8644205331802368,3.4760887501761317e-09,3.4758231848286414e-09,3.4759524147887078e-09
1.8645100593566895,3.476416488013001e-09,3.4760887501761317e-09,3.4762499545593073e-09
1.8646526336669922,3.4769476187079817e-09,3.476416488013001e-09,3.4766793888252323e-09
1.8648403882980347,3.4776497237487547e-09,3.4769476187079817e-09,3.477295784648504e-09
1.8648223876953125,3.4775826662780673e-09,3.4776497237487547e-09,3.477613308433547e-09
1.8649640083312988,3.4781058033672707e-09,3.4775826662780673e-09,3.4778420143766198e-09
1.8650201559066772,3.47831541347432e-09,3.4781058033672707e-09,3.478208387974746e-09
1.8651721477508545,3.4788780745032e-09,3.47831541347432e-09,3.4785951896765255e-09
1.865140676498413,3.4787641656208734e-09,3.4788780745032e-09,3.47881901063829e-09
1.8651748895645142,3.4788949498931743e-09,3.4787641656208734e-09,3.4788270042440672e-09
1.8651968240737915,3.4789735536833177e-09,3.4788949498931743e-09,3.4789322533868017e-09
1.8652242422103882,3.4790776926030276e-09,3.4789735536833177e-09,3.479023291674821e-09
1.8652658462524414,3.4792315695142406e-09,3.4790776926030276e-09,3.4791525216348873e-09
1.8653658628463745,3.479603272182885e-09,3.4792315695142406e-09,3.4794154224471185e-09
1.8654687404632568,3.4799962911336024e-09,3.479603272182885e-09,3.47979645098917e-09
1.8655736446380615,3.4803810944339375e-09,3.4799962911336024e-09,3.4801863613154183e-09
1.8656425476074219,3.480640220487885e-09,3.4803810944339375e-09,3.4805081039479546e-09
1.8656892776489258,3.4808167459488004e-09,3.480640220487885e-09,3.4807254856161762e-09
1.8658392429351807,3.4813800731114952e-09,3.4808167459488004e-09,3.4810949678387715e-09
1.8659367561340332,3.4817322358549063e-09,3.4813800731114952e-09,3.4815543781263614e-09
1.8660266399383545,3.482067967297553e-09,3.4817322358549063e-09,3.4818983252193902e-09
1.866109848022461,3.4823746108969544e-09,3.482067967297553e-09,3.4822200678519266e-09
1.8661800622940063,3.4826381778430004e-09,3.4823746108969544e-09,3.4825049510800454e-09
1.8663691282272339,3.483350274890995e-09,3.4826381778430004e-09,3.482991894898646e-09
1.8664491176605225,3.483649591018434e-09,3.483350274890995e-09,3.4834974904640603e-09
1.8664953708648682,3.483827226702374e-09,3.483649591018434e-09,3.48373507819133e-09
1.86653733253479,3.4839793272567476e-09,3.483827226702374e-09,3.483900723466604e-09
1.866640567779541,3.484365906913922e-09,3.4839793272567476e-09,3.4841698415277733e-09
1.8667190074920654,3.4846572294355838e-09,3.484365906913922e-09,3.4845091256840988e-09
1.8668283224105835,3.485062238794967e-09,3.4846572294355838e-09,3.484857735713831e-09
1.8669164180755615,3.485388422319602e-09,3.485062238794967e-09,3.4852236652227475e-09
1.8670223951339722,3.4857894348760965e-09,3.485388422319602e-09,3.485586486107195e-09
1.8670507669448853,3.4858953501526457e-09,3.4857894348760965e-09,3.4858400610460194e-09
1.8672078847885132,3.4864831022218823e-09,3.4858953501526457e-09,3.4861866726743074e-09
1.8672434091567993,3.4866249887244294e-09,3.4864831022218823e-09,3.4865501596925697e-09
1.8672852516174316,3.4867642106917174e-09,3.4866249887244294e-09,3.4866931564181414e-09
1.8673733472824097,3.4871077136955364e-09,3.4867642106917174e-09,3.4869322984576456e-09
1.8674211502075195,3.4872766896398844e-09,3.4871077136955364e-09,3.4871900922439636e-09
1.8675494194030762,3.4877567500757323e-09,3.4872766896398844e-09,3.487514277367154e-09
1.8676220178604126,3.4880278665383457e-09,3.4877567500757323e-09,3.4878899768386873e-09
1.8676766157150269,3.488249245009456e-09,3.4880278665383457e-09,3.488133781814895e-09
1.8676878213882446,3.488279443075726e-09,3.488249245009456e-09,3.488261235418122e-09
1.8678417205810547,3.4888603117622097e-09,3.488279443075726e-09,3.488565880616079e-09
1.8678847551345825,3.4890059730230405e-09,3.4888603117622097e-09,3.4889313660357857e-09
1.8679014444351196,3.489081912277925e-09,3.4890059730230405e-09,3.489040167892199e-09
1.8680824041366577,3.4897531531186132e-09,3.489081912277925e-09,3.4894143130514976e-09
1.868155837059021,3.4900244916258316e-09,3.4897531531186132e-09,3.4898861578369633e-09
1.8683608770370483,3.4907976509401806e-09,3.4900244916258316e-09,3.4904075185693273e-09
1.868455171585083,3.491140487810185e-09,3.4907976509401806e-09,3.4909668489291334e-09
1.8685111999511719,3.491347433381975e-09,3.491140487810185e-09,3.4912419621946356e-09
1.8686847686767578,3.4919918068254674e-09,3.491347433381975e-09,3.4916682878360916e-09
1.8688743114471436,3.4927081227209555e-09,3.4919918068254674e-09,3.4923475222825573e-09
1.8688842058181763,3.4927345460289416e-09,3.4927081227209555e-09,3.4927203351742264e-09
1.868868350982666,3.492680145100735e-09,3.4927345460289416e-09,3.4927056802303014e-09
1.8689239025115967,3.4928895331631793e-09,3.492680145100735e-09,3.4927829517528153e-09
1.8690215349197388,3.4932536863152563e-09,3.4928895331631793e-09,3.4930698333823784e-09
1.8691266775131226,3.4936582515854298e-09,3.4932536863152563e-09,3.493452638281269e-09
1.8691946268081665,3.493905831319921e-09,3.4936582515854298e-09,3.493779487939719e-09
1.8692291975021362,3.4940326187893334e-09,3.493905831319921e-09,3.4939671156308805e-09
1.8692699670791626,3.4941889381912006e-09,3.4940326187893334e-09,3.494108113955008e-09
1.8694064617156982,3.4947009730501577e-09,3.4941889381912006e-09,3.494442069040815e-09
1.8695416450500488,3.4952045702141277e-09,3.4947009730501577e-09,3.4949501070968836e-09
1.8697274923324585,3.4959015682289873e-09,3.4952045702141277e-09,3.495550071619391e-09
1.8697422742843628,3.495949751908256e-09,3.4959015682289873e-09,3.495923550644875e-09
1.869694709777832,3.4957732264473407e-09,3.495949751908256e-09,3.4958593797540516e-09
1.8697422742843628,3.495949751908256e-09,3.4957732264473407e-09,3.4958596017986565e-09
1.8698451519012451,3.4963423267697635e-09,3.495949751908256e-09,3.496142930714541e-09
1.869918942451477,3.496607892117254e-09,3.4963423267697635e-09,3.4964735551312742e-09
1.8698874711990356,3.4964959816363717e-09,3.496607892117254e-09,3.4965494943861586e-09
1.8699835538864136,3.4968543616287207e-09,3.4964959816363717e-09,3.496672951186497e-09
1.8700999021530151,3.4972849061176703e-09,3.4968543616287207e-09,3.4970679685386585e-09
1.870104432106018,3.497303113775274e-09,3.4972849061176703e-09,3.497292233589633e-09
1.870151400566101,3.4974971807599786e-09,3.497303113775274e-09,3.497395706375528e-09
1.8703192472457886,3.4981133545386456e-09,3.4974971807599786e-09,3.4978024920917505e-09
1.870385766029358,3.498363376763791e-09,3.4981133545386456e-09,3.4982354790713543e-09
1.8704640865325928,3.4986529229286134e-09,3.498363376763791e-09,3.498505707355548e-09
1.87057363986969,3.4990610409124656e-09,3.4986529229286134e-09,3.4988547614744903e-09
1.870595097541809,3.4991376463011648e-09,3.4990610409124656e-09,3.4990976782722782e-09
1.8706409931182861,3.4993079545131422e-09,3.4991376463011648e-09,3.4992213571172215e-09
1.870758056640625,3.4997573727935105e-09,3.4993079545131422e-09,3.4995295550288574e-09
1.8709083795547485,3.5003089315921443e-09,3.4997573727935105e-09,3.500031597880593e-09
1.8709700107574463,3.500544298873365e-09,3.5003089315921443e-09,3.5004243947867053e-09
1.8710378408432007,3.5008005383474483e-09,3.500544298873365e-09,3.5006699761197524e-09
1.8711313009262085,3.501141820905218e-09,3.5008005383474483e-09,3.500969736336401e-09
1.8711515665054321,3.50122486558746e-09,3.501141820905218e-09,3.501180900755685e-09
1.8713576793670654,3.5019942501435253e-09,3.50122486558746e-09,3.501607448441746e-09
1.8714051246643066,3.5021858746375756e-09,3.5019942501435253e-09,3.5020859545653593e-09
1.8714579343795776,3.502367729169009e-09,3.5021858746375756e-09,3.5022749145241505e-09
1.8713773488998413,3.5020677469077555e-09,3.502367729169009e-09,3.5022156286146355e-09
1.871443271636963,3.502317547088296e-09,3.5020677469077555e-09,3.502190093485069e-09
1.8715596199035645,3.502755863138418e-09,3.502317547088296e-09,3.502533596488888e-09
1.8716546297073364,3.5031160194876065e-09,3.502755863138418e-09,3.5029323885993335e-09
1.871728539466858,3.5033804746120722e-09,3.5031160194876065e-09,3.5032463596706975e-09
1.8718268871307373,3.5037475143440133e-09,3.5033804746120722e-09,3.503562329143506e-09
1.8718355894088745,3.5037857060160604e-09,3.5037475143440133e-09,3.5037641676893827e-09
1.871946930885315,3.504213808014356e-09,3.5037857060160604e-09,3.5039957602123195e-09
1.8721076250076294,3.5048015600835924e-09,3.504213808014356e-09,3.5045055746252274e-09
1.872367262840271,3.5057763358992133e-09,3.5048015600835924e-09,3.5052865055007487e-09
1.872537612915039,3.506411161424694e-09,3.5057763358992133e-09,3.506091639238207e-09
1.8726195096969604,3.506721801826984e-09,3.506411161424694e-09,3.5065639281128824e-09
1.8727144002914429,3.5070761850164445e-09,3.506721801826984e-09,3.50689655093106e-09
1.8727506399154663,3.5072096338240044e-09,3.5070761850164445e-09,3.5071407999964777e-09
1.8728746175765991,3.507676371583557e-09,3.5072096338240044e-09,3.5074405602131264e-09
1.8729113340377808,3.507818480130709e-09,3.507676371583557e-09,3.507744317232664e-09
1.872886061668396,3.5077103444081104e-09,3.507818480130709e-09,3.5077631910240825e-09
1.8729920387268066,3.5081162419459133e-09,3.5077103444081104e-09,3.5079108506863577e-09
1.8731175661087036,3.5085927496680824e-09,3.5081162419459133e-09,3.508351165137924e-09
1.8732773065567017,3.5091840544509978e-09,3.5085927496680824e-09,3.5088860705911884e-09
1.8733476400375366,3.5094431805049453e-09,3.5091840544509978e-09,3.5093119521434346e-09
1.8734887838363647,3.5099700923524324e-09,3.5094431805049453e-09,3.509705193138757e-09
1.8735380172729492,3.5101501705270266e-09,3.5099700923524324e-09,3.5100593542836123e-09
1.8735156059265137,3.510069568335439e-09,3.5101501705270266e-09,3.5101086481859056e-09
1.8735082149505615,3.5100504724994153e-09,3.510069568335439e-09,3.510057577926773e-09
1.8736172914505005,3.5104639195537857e-09,3.5100504724994153e-09,3.5102538653575266e-09
1.8737051486968994,3.510794766015124e-09,3.5104639195537857e-09,3.510626012115381e-09
1.8738408088684082,3.5112961427330447e-09,3.510794766015124e-09,3.51104301188343e-09
1.8739341497421265,3.511647861387246e-09,3.5112961427330447e-09,3.5114693375248862e-09
1.873974084854126,3.511795521049521e-09,3.511647861387246e-09,3.511719359750032e-09
1.8741230964660645,3.512359070256821e-09,3.511795521049521e-09,3.512074187028702e-09
1.8743680715560913,3.513273671984507e-09,3.512359070256821e-09,3.5128138176077073e-09
1.8745555877685547,3.5139746668022553e-09,3.513273671984507e-09,3.5136218379250295e-09
1.8745683431625366,3.5140181875448206e-09,3.5139746668022553e-09,3.5139946508166986e-09
1.8746098279953003,3.514180280106416e-09,3.5140181875448206e-09,3.514096569290359e-09
1.8746732473373413,3.5144149812538217e-09,3.514180280106416e-09,3.514295521256372e-09
1.8746726512908936,3.5144187560121054e-09,3.5144149812538217e-09,3.514413871030797e-09
1.8747472763061523,3.514692759054583e-09,3.5144187560121054e-09,3.514553537087295e-09
1.8748270273208618,3.514988300423738e-09,3.514692759054583e-09,3.5148388644046236e-09
1.8748283386230469,3.514997182207935e-09,3.514988300423738e-09,3.5149905208697874e-09
1.8748507499694824,3.5150959920571268e-09,3.514997182207935e-09,3.515042257262735e-09
1.8749892711639404,3.51560514033622e-09,3.5150959920571268e-09,3.515347568594507e-09
1.8751616477966309,3.516247293333663e-09,3.51560514033622e-09,3.515923996388892e-09
1.875220775604248,3.5164684497601684e-09,3.516247293333663e-09,3.5163556511008665e-09
1.875349521636963,3.5169522849543e-09,3.5164684497601684e-09,3.5167080358888825e-09
1.8754855394363403,3.5174629875456276e-09,3.5169522849543e-09,3.5172051937593096e-09
1.8754642009735107,3.5173806089972004e-09,3.5174629875456276e-09,3.517419688847667e-09
1.8755266666412354,3.517609759029483e-09,3.5173806089972004e-09,3.517493851745712e-09
1.875596523284912,3.5178786550460472e-09,3.517609759029483e-09,3.5177418755694134e-09
1.8756366968154907,3.518030089466606e-09,3.5178786550460472e-09,3.5179519297656725e-09
1.8757392168045044,3.518406010982744e-09,3.518030089466606e-09,3.518216828979348e-09
1.8758286237716675,3.518747071495909e-09,3.518406010982744e-09,3.5185745428378823e-09
1.8759266138076782,3.5191072278450974e-09,3.518747071495909e-09,3.5189260394474786e-09
1.8760532140731812,3.519599944823426e-09,3.5191072278450974e-09,3.5193501446428854e-09
1.8760918378829956,3.5197325054525663e-09,3.519599944823426e-09,3.5196645598034593e-09
1.8761197328567505,3.519837088461486e-09,3.5197325054525663e-09,3.5197831316224892e-09
1.8763583898544312,3.5207441406726048e-09,3.519837088461486e-09,3.520287172875669e-09
1.8763734102249146,3.5208074233850084e-09,3.5207441406726048e-09,3.5207714521590106e-09
1.8765662908554077,3.5215241833697064e-09,3.5208074233850084e-09,3.5211624727082835e-09
1.8765703439712524,3.5215268479049655e-09,3.5215241833697064e-09,3.5215239613251015e-09
1.8766038417816162,3.521658964444896e-09,3.5215268479049655e-09,3.521590574706579e-09
1.8766670227050781,3.521904545777943e-09,3.521658964444896e-09,3.5217782023977406e-09
1.8767590522766113,3.5222464944695275e-09,3.521904545777943e-09,3.5220724114992663e-09
1.8768585920333862,3.5226195294058016e-09,3.5222464944695275e-09,3.5224299033131956e-09
1.876874327659607,3.5226679351296752e-09,3.5226195294058016e-09,3.522642177955504e-09
1.8770277500152588,3.5232423645226163e-09,3.5226679351296752e-09,3.5229537065362138e-09
1.8770596981048584,3.5233664874567694e-09,3.5232423645226163e-09,3.523302538610551e-09
1.8771073818206787,3.5235476758543882e-09,3.5233664874567694e-09,3.5234548612095296e-09
1.8773409128189087,3.524436742452508e-09,3.5235476758543882e-09,3.5239882123505595e-09
1.8773268461227417,3.5243736817847093e-09,3.524436742452508e-09,3.5244027696279545e-09
1.8773308992385864,3.5243883367286344e-09,3.5243736817847093e-09,3.5243785667660177e-09
1.877432107925415,3.5247604834864887e-09,3.5243883367286344e-09,3.524573077839932e-09
1.8774819374084473,3.524948777311465e-09,3.5247604834864887e-09,3.5248530760867425e-09
1.8775781393051147,3.525316261132616e-09,3.524948777311465e-09,3.525130187753689e-09
1.8776216506958008,3.5254728025790882e-09,3.525316261132616e-09,3.52539308856592e-09
1.8776638507843018,3.525634006962264e-09,3.5254728025790882e-09,3.5255516284138366e-09
1.8778095245361328,3.526184677582478e-09,3.525634006962264e-09,3.5259071218263216e-09
1.877887487411499,3.526489322780435e-09,3.526184677582478e-09,3.526333003378568e-09
1.8779255151748657,3.526614333893008e-09,3.526489322780435e-09,3.5265503850467894e-09
1.8780083656311035,3.5269409615068525e-09,3.526614333893008e-09,3.526773983963949e-09
1.8782798051834106,3.5279548171729402e-09,3.5269409615068525e-09,3.5274450027600324e-09
1.8782919645309448,3.5279978938262957e-09,3.5279548171729402e-09,3.5279739130089638e-09
1.8784160614013672,3.528476399949909e-09,3.5279978938262957e-09,3.5282328170183064e-09
1.878456711769104,3.5286062960437903e-09,3.528476399949909e-09,3.5285403487961275e-09
1.8784983158111572,3.528775938121953e-09,3.5286062960437903e-09,3.5286882305030076e-09
1.87858247756958,3.529092573728576e-09,3.528775938121953e-09,3.5289313693454005e-09
1.8787038326263428,3.5295537603730054e-09,3.529092573728576e-09,3.5293195033148095e-09
1.8787530660629272,3.5297318401461553e-09,3.5295537603730054e-09,3.5296401357243212e-09
1.8788971900939941,3.5302665235548147e-09,3.5297318401461553e-09,3.5299974054936456e-09
1.878982663154602,3.530597147971548e-09,3.5302665235548147e-09,3.530428838161015e-09
1.8790258169174194,3.530746139901453e-09,3.530597147971548e-09,3.5306704226911734e-09
1.8789986371994019,3.530647774141471e-09,3.530746139901453e-09,3.530695291686925e-09
1.8791308403015137,3.531147818591762e-09,3.530647774141471e-09,3.5308955759205674e-09
1.879233717918396,3.5315252944201347e-09,3.531147818591762e-09,3.5313356683275288e-09
1.879363775253296,3.532024894781216e-09,3.5315252944201347e-09,3.5317726521100212e-09
1.8794456720352173,3.5323348690496914e-09,3.532024894781216e-09,3.5321772173801946e-09
1.8795772790908813,3.532827808072625e-09,3.5323348690496914e-09,3.532578896070504e-09
1.879586935043335,3.532860892718759e-09,3.532827808072625e-09,3.53284246301655e-09
1.8796701431274414,3.5331733094778883e-09,3.532860892718759e-09,3.5330152137191817e-09
1.8797709941864014,3.5335574466444086e-09,3.5331733094778883e-09,3.5333627135258894e-09
1.8799779415130615,3.534332382315597e-09,3.5335574466444086e-09,3.5339426940339536e-09
1.8801274299621582,3.534907033753143e-09,3.534332382315597e-09,3.5346157112314813e-09
1.8802086114883423,3.535199688542434e-09,3.534907033753143e-09,3.5350511407017393e-09
1.8802714347839355,3.5354297267531365e-09,3.535199688542434e-09,3.5353133753801558e-09
1.8803985118865967,3.5359093430997746e-09,3.5354297267531365e-09,3.535667980614221e-09
1.8804230690002441,3.5360048222798923e-09,3.5359093430997746e-09,3.535955084288389e-09
1.8804987668991089,3.536293036177085e-09,3.5360048222798923e-09,3.5361464867378345e-09
1.8806395530700684,3.5368195039353623e-09,3.536293036177085e-09,3.536554160632477e-09
1.8806558847427368,3.5368903361643333e-09,3.5368195039353623e-09,3.5368514783584715e-09
1.8807637691497803,3.5372951234791117e-09,3.5368903361643333e-09,3.537089510174951e-09
1.8807871341705322,3.537380388607403e-09,3.5372951234791117e-09,3.5373348694633933e-09
1.8809502124786377,3.537987014468058e-09,3.537380388607403e-09,3.537681703136286e-09
1.880954384803772,3.5380003371443536e-09,3.537987014468058e-09,3.5379921214939714e-09
1.8809541463851929,3.538005444170267e-09,3.5380003371443536e-09,3.5380005591889585e-09
1.8810229301452637,3.538259907287511e-09,3.538005444170267e-09,3.5381308993720495e-09
1.881078839302063,3.5384664087700912e-09,3.538259907287511e-09,3.5383620478057765e-09
1.8812471628189087,3.5391023445185965e-09,3.5384664087700912e-09,3.5387826002875045e-09
1.881293773651123,3.5392828667824006e-09,3.5391023445185965e-09,3.539190274182147e-09
1.8813650608062744,3.539551318709755e-09,3.5392828667824006e-09,3.539414761277726e-09
1.8814659118652344,3.539935899965485e-09,3.539551318709755e-09,3.539740500713151e-09
1.8815340995788574,3.5401888087704947e-09,3.539935899965485e-09,3.5400598008550332e-09
1.8815839290618896,3.540376880550866e-09,3.5401888087704947e-09,3.540280069103119e-09
1.8816877603530884,3.5407632381634357e-09,3.540376880550866e-09,3.5405680609557066e-09
1.8817806243896484,3.541115400906847e-09,3.5407632381634357e-09,3.540936877044487e-09
1.881824254989624,3.541281046182121e-09,3.541115400906847e-09,3.5411955590092248e-09
1.881972074508667,3.5418485921923093e-09,3.541281046182121e-09,3.5415606003397215e-09
1.8820011615753174,3.5419429611494024e-09,3.5418485921923093e-09,3.541893667247109e-09
1.882106900215149,3.542341087126033e-09,3.5419429611494024e-09,3.542139914713971e-09
1.8823964595794678,3.5434379874743627e-09,3.542341087126033e-09,3.542886428675729e-09
1.8824870586395264,3.543786153414885e-09,3.5434379874743627e-09,3.5436080736417352e-09
1.8825215101242065,3.5439029488770757e-09,3.543786153414885e-09,3.543842330699931e-09
1.8825379610061646,3.5439688961247384e-09,3.5439029488770757e-09,3.5439331469433455e-09
1.8825746774673462,3.544103011066113e-09,3.5439688961247384e-09,3.5440337331493765e-09
1.8825979232788086,3.5441856116591453e-09,3.544103011066113e-09,3.5441427570503947e-09
1.88283371925354,3.545084226175277e-09,3.5441856116591453e-09,3.5446319213150446e-09
1.882811188697815,3.5449942981102822e-09,3.545084226175277e-09,3.545036930674428e-09
1.8828763961791992,3.5452414337555638e-09,3.5449942981102822e-09,3.5451153124199664e-09
1.8828684091567993,3.545208571154035e-09,3.5452414337555638e-09,3.545223004053355e-09
1.8829023838043213,3.5453435742738293e-09,3.545208571154035e-09,3.545272964089463e-09
1.8829182386398315,3.5453959768005916e-09,3.5453435742738293e-09,3.545367777135766e-09
1.8830710649490356,3.545969962104323e-09,3.5453959768005916e-09,3.5456810820733153e-09
1.8832190036773682,3.5465337333562275e-09,3.545969962104323e-09,3.5462490721727136e-09
1.8832805156707764,3.546763549522325e-09,3.5465337333562275e-09,3.5466460879263195e-09
1.8832985162734985,3.5468323833498516e-09,3.546763549522325e-09,3.546795301900829e-09
1.883354902267456,3.5470395509662467e-09,3.5468323833498516e-09,3.5469340797789073e-09
1.883504867553711,3.547603766307361e-09,3.5470395509662467e-09,3.547319771257662e-09
1.8836010694503784,3.5479699178608826e-09,3.547603766307361e-09,3.54778451061577e-09
1.8835997581481934,3.547972138306932e-09,3.5479699178608826e-09,3.5479676974148333e-09
1.8837229013442993,3.5484264415686084e-09,3.547972138306932e-09,3.5481972915363258e-09
1.883857250213623,3.5489409189182197e-09,3.5484264415686084e-09,3.5486804605966427e-09
1.8839716911315918,3.549369020916515e-09,3.5489409189182197e-09,3.5491520833375034e-09
1.8840364217758179,3.549611937714303e-09,3.549369020916515e-09,3.54948781478015e-09
1.8841546773910522,3.5500529182996843e-09,3.549611937714303e-09,3.5498304296055494e-09
1.8843023777008057,3.5506091400350215e-09,3.5500529182996843e-09,3.550329141788211e-09
1.8844413757324219,3.5511371621055332e-09,3.5506091400350215e-09,3.550870708579623e-09
1.884519100189209,3.5514289287164047e-09,3.5511371621055332e-09,3.5512806029203148e-09
1.884480595588684,3.551282823366364e-09,3.5514289287164047e-09,3.551353655595335e-09
1.8845902681350708,3.5516927177070556e-09,3.551282823366364e-09,3.5514859941798704e-09
1.884655475616455,3.5519389651739175e-09,3.5516927177070556e-09,3.5518139540613447e-09
1.8847079277038574,3.5521492414147815e-09,3.5519389651739175e-09,3.5520404395583682e-09
1.8847079277038574,3.5521461327903125e-09,3.5521492414147815e-09,3.552144578478078e-09
1.8847938776016235,3.552468097467454e-09,3.5521461327903125e-09,3.552304228549019e-09
1.8848638534545898,3.5527318864581048e-09,3.552468097467454e-09,3.5525971053829153e-09
1.8849351406097412,3.552991678645867e-09,3.5527318864581048e-09,3.5528602282397515e-09
1.8850308656692505,3.553358940422413e-09,3.552991678645867e-09,3.553172867043486e-09
1.8850747346878052,3.5535236975192674e-09,3.553358940422413e-09,3.553438876480186e-09
1.8851813077926636,3.5539180487376143e-09,3.5535236975192674e-09,3.5537195408608113e-09
1.8852061033248901,3.5540130838285222e-09,3.5539180487376143e-09,3.5539640119708338e-09
1.8852450847625732,3.554173177988673e-09,3.5540130838285222e-09,3.5540896892172213e-09
1.8853713274002075,3.5546545706921506e-09,3.554173177988673e-09,3.5544096554929183e-09
1.885426640510559,3.5548453070077812e-09,3.5546545706921506e-09,3.554748273515429e-09
1.8854721784591675,3.555018057710413e-09,3.5548453070077812e-09,3.5549299060022577e-09
1.8857357501983643,3.556030137019661e-09,3.555018057710413e-09,3.5555196564729385e-09
1.8858294486999512,3.5563672007299374e-09,3.556030137019661e-09,3.556196670473355e-09
1.8858479261398315,3.5564320377545755e-09,3.5563672007299374e-09,3.556398286974627e-09
1.8859437704086304,3.556797301129677e-09,3.5564320377545755e-09,3.5566127820629845e-09
1.8860715627670288,3.5572793599669694e-09,3.556797301129677e-09,3.5570364431691814e-09
1.88604736328125,3.557188543723555e-09,3.5572793599669694e-09,3.5572320644661204e-09
1.8861048221588135,3.5574063694809865e-09,3.557188543723555e-09,3.557295347178524e-09
1.8861820697784424,3.557688810218451e-09,3.5574063694809865e-09,3.557546701671299e-09
1.8862817287445068,3.558074279652601e-09,3.557688810218451e-09,3.557879324489477e-09
1.8863792419433594,3.558438654849283e-09,3.558074279652601e-09,3.558254801916405e-09
1.886495590209961,3.558888739263466e-09,3.558438654849283e-09,3.558660255364998e-09
1.886587142944336,3.5592218061708536e-09,3.558888739263466e-09,3.5590537184049253e-09
1.8866453170776367,3.559446293266433e-09,3.5592218061708536e-09,3.5593317182502915e-09
1.8867233991622925,3.559748273929131e-09,3.559446293266433e-09,3.559593952928708e-09
1.8867696523666382,3.5599205805425527e-09,3.559748273929131e-09,3.5598315406559777e-09
1.8868101835250854,3.5600631331789145e-09,3.5599205805425527e-09,3.559990302548499e-09
1.88700270652771,3.5607983228658213e-09,3.5600631331789145e-09,3.5604279524648064e-09
1.887086033821106,3.561104744420618e-09,3.5607983228658213e-09,3.560949979330985e-09
1.887296438217163,3.561907435667422e-09,3.561104744420618e-09,3.5615033144864583e-09
1.8873600959777832,3.5621521288220492e-09,3.561907435667422e-09,3.5620264515756617e-09
1.8875372409820557,3.5628149319677505e-09,3.5621521288220492e-09,3.562480976881943e-09
1.8875935077667236,3.56302320980717e-09,3.5628149319677505e-09,3.562917072486016e-09
1.8877041339874268,3.5634448725119228e-09,3.56302320980717e-09,3.56323148764659e-09
1.8877742290496826,3.5637053308335e-09,3.5634448725119228e-09,3.5635732142935694e-09
1.8878880739212036,3.5641394280361283e-09,3.5637053308335e-09,3.5639198259218574e-09
1.8879972696304321,3.5645504325998445e-09,3.5641394280361283e-09,3.5643425988496347e-09
1.8879845142364502,3.564507800035699e-09,3.5645504325998445e-09,3.5645260076933027e-09
1.8879863023757935,3.5645033591436004e-09,3.564507800035699e-09,3.5645038032328102e-09
1.888119101524353,3.565007622441385e-09,3.5645033591436004e-09,3.564753381368746e-09
1.8881642818450928,3.565174377939684e-09,3.565007622441385e-09,3.5650895569006025e-09
1.888223648071289,3.565399531169078e-09,3.565174377939684e-09,3.5652854002421464e-09
1.88829505443573,3.5656722019439258e-09,3.565399531169078e-09,3.5655338681550575e-09
1.888443946838379,3.5662348629728058e-09,3.5656722019439258e-09,3.5659515340569214e-09
1.8885101079940796,3.566486217465581e-09,3.5662348629728058e-09,3.566358319773144e-09
1.8885877132415771,3.5667773179426376e-09,3.566486217465581e-09,3.5666296582803625e-09
1.888625979423523,3.5669225351142586e-09,3.5667773179426376e-09,3.566847928127004e-09
1.8888232707977295,3.5676726017896954e-09,3.5669225351142586e-09,3.567294903916718e-09
1.888843059539795,3.567735440412889e-09,3.5676726017896954e-09,3.56770302190057e-09
1.888887882232666,3.56791041156157e-09,3.567735440412889e-09,3.5678211496303902e-09
1.8889344930648804,3.5680862708886707e-09,3.56791041156157e-09,3.567996564868281e-09
1.889127254486084,3.5688161315050593e-09,3.5680862708886707e-09,3.568449091773118e-09
1.889249563217163,3.569281759041587e-09,3.5688161315050593e-09,3.5690463917603665e-09
1.8893014192581177,3.5694751598924768e-09,3.569281759041587e-09,3.569376350043285e-09
1.8893731832504272,3.5697509392917937e-09,3.5694751598924768e-09,3.569610163012271e-09
1.8895446062088013,3.570401529984224e-09,3.5697509392917937e-09,3.57007312601354e-09
1.8895678520202637,3.570481910131207e-09,3.570401529984224e-09,3.570439499611666e-09
1.8895114660263062,3.5702629741507508e-09,3.570481910131207e-09,3.5703711098733493e-09
1.8895461559295654,3.570401307939619e-09,3.5702629741507508e-09,3.5703298095768332e-09
1.8895642757415771,3.5704650347412326e-09,3.570401307939619e-09,3.570431506005889e-09
1.8896057605743408,3.5706273493474328e-09,3.5704650347412326e-09,3.570543860575981e-09
1.8897095918655396,3.5710132628707925e-09,3.5706273493474328e-09,3.570818751796878e-09
1.8897894620895386,3.5713183521579595e-09,3.5710132628707925e-09,3.5711638091129316e-09
1.8899697065353394,3.5720051361209926e-09,3.5713183521579595e-09,3.5716589685819145e-09
1.89010751247406,3.5725238323180974e-09,3.5720051361209926e-09,3.572262041728891e-09
1.8902429342269897,3.57303520104324e-09,3.5725238323180974e-09,3.572777185212317e-09
1.8903790712356567,3.573544127277728e-09,3.57303520104324e-09,3.5732881098482494e-09
1.8905293941497803,3.5741143378231754e-09,3.573544127277728e-09,3.5738274561936123e-09
1.8906530141830444,3.574580409448913e-09,3.5741143378231754e-09,3.5743457083015073e-09
1.8906770944595337,3.5746703375139077e-09,3.574580409448913e-09,3.5746239301914784e-09
1.8907501697540283,3.574953444385187e-09,3.5746703375139077e-09,3.574809337436591e-09
1.8907474279403687,3.5749556648312364e-09,3.574953444385187e-09,3.574950335760718e-09
1.8908332586288452,3.5752598659399837e-09,3.5749556648312364e-09,3.5751064331179805e-09
1.8908475637435913,3.5753220384293627e-09,3.5752598659399837e-09,3.575288509694019e-09
1.8908302783966064,3.5752538707356507e-09,3.5753220384293627e-09,3.57528584515876e-09
1.891042947769165,3.57605589584864e-09,3.5752538707356507e-09,3.575653106935306e-09
1.8910367488861084,3.5760341354773573e-09,3.57605589584864e-09,3.5760430172615543e-09
1.8910094499588013,3.57593776811882e-09,3.5760341354773573e-09,3.5759830652182245e-09
1.8910883665084839,3.5762282024620617e-09,3.57593776811882e-09,3.5760812089336014e-09
1.8912122249603271,3.5766969386230585e-09,3.5762282024620617e-09,3.5764606831634183e-09
1.891266107559204,3.5769072148639225e-09,3.5766969386230585e-09,3.576799301185929e-09
1.8914580345153809,3.577628193696114e-09,3.5769072148639225e-09,3.5772655948562715e-09
1.8914939165115356,3.5777687479310316e-09,3.577628193696114e-09,3.5776956952560113e-09
1.891555905342102,3.5780036711230423e-09,3.5777687479310316e-09,3.577883322947173e-09
1.8916726112365723,3.578437546281066e-09,3.5780036711230423e-09,3.5782188323452147e-09
1.891762614250183,3.57878038315107e-09,3.578437546281066e-09,3.5786069663146236e-09
1.8918095827102661,3.5789620156378987e-09,3.57878038315107e-09,3.5788685348592253e-09
1.8918731212615967,3.5792000474543784e-09,3.5789620156378987e-09,3.5790788111000893e-09
1.8920378684997559,3.5798224384819832e-09,3.5792000474543784e-09,3.579509133544434e-09
1.8921163082122803,3.5801126507806202e-09,3.5798224384819832e-09,3.5799663233859746e-09
1.892169713973999,3.580324037244509e-09,3.5801126507806202e-09,3.5802159015219104e-09
1.892334222793579,3.5809435416922497e-09,3.580324037244509e-09,3.580631791066935e-09
1.892417550086975,3.5812555143621694e-09,3.5809435416922497e-09,3.5810978626926726e-09
1.8925923109054565,3.58193541494245e-09,3.5812555143621694e-09,3.581591245804816e-09
1.8927712440490723,3.5826055455601136e-09,3.58193541494245e-09,3.5822673716268127e-09
1.8927514553070068,3.582521390654847e-09,3.5826055455601136e-09,3.5825615807283384e-09
1.8928041458129883,3.5827265598697977e-09,3.582521390654847e-09,3.5826213107270632e-09
1.8928157091140747,3.5827618649619808e-09,3.5827265598697977e-09,3.5827427691259572e-09
1.8927334547042847,3.582459662254678e-09,3.5827618649619808e-09,3.5826079880507677e-09
1.8928016424179077,3.5827119049258727e-09,3.582459662254678e-09,3.582583785188831e-09
1.8929463624954224,3.5832634637245064e-09,3.5827119049258727e-09,3.5829852418345354e-09
1.8931257724761963,3.5839453627062312e-09,3.5832634637245064e-09,3.5836016376578073e-09
1.8931266069412231,3.5839409218141327e-09,3.5839453627062312e-09,3.5839413659033426e-09
1.8932991027832031,3.584594399086427e-09,3.5839409218141327e-09,3.584265773071138e-09
1.8933826684951782,3.584914365362124e-09,3.584594399086427e-09,3.584752050755924e-09
1.893464207649231,3.5852263380320437e-09,3.584914365362124e-09,3.5850675761395223e-09
1.8934805393218994,3.5852802948710405e-09,3.5852263380320437e-09,3.585251651117005e-09
1.893599271774292,3.585731711552853e-09,3.5852802948710405e-09,3.585504115832805e-09
1.8936787843704224,3.5860301395018723e-09,3.585731711552853e-09,3.5858793712151282e-09
1.8938733339309692,3.5867768755082352e-09,3.5860301395018723e-09,3.5864005099028873e-09
1.8938536643981934,3.586700270119536e-09,3.5867768755082352e-09,3.586736019300929e-09
1.8939670324325562,3.587139030258868e-09,3.586700270119536e-09,3.5869156533863134e-09
1.8941144943237305,3.5876845938531687e-09,3.587139030258868e-09,3.5874097026322715e-09
1.8941643238067627,3.5878722215443304e-09,3.5876845938531687e-09,3.5877765203196077e-09
1.894234299659729,3.588143338006944e-09,3.5878722215443304e-09,3.5880050042180756e-09
1.8943427801132202,3.588545682831068e-09,3.588143338006944e-09,3.5883429561067715e-09
1.8944486379623413,3.5889535787703153e-09,3.588545682831068e-09,3.588747077287735e-09
1.8945531845092773,3.5893434890965636e-09,3.5889535787703153e-09,3.5891467575766e-09
1.894639253616333,3.589671004888828e-09,3.5893434890965636e-09,3.589505359613554e-09
1.8946926593780518,3.5898737316131246e-09,3.589671004888828e-09,3.5897704808718345e-09
1.8947267532348633,3.5900071804206846e-09,3.5898737316131246e-09,3.589937902503948e-09
1.8948482275009155,3.590461705726966e-09,3.5900071804206846e-09,3.5902327777392884e-09
1.8949013948440552,3.590663100183633e-09,3.590461705726966e-09,3.5905607376207627e-09
1.8949646949768066,3.590906239026026e-09,3.590663100183633e-09,3.5907825601810828e-09
1.8949759006500244,3.590945096831888e-09,3.590906239026026e-09,3.59092400259442e-09
1.8950843811035156,3.591365205224406e-09,3.590945096831888e-09,3.591152264448283e-09
1.8951548337936401,3.5916252194567733e-09,3.591365205224406e-09,3.591493324961448e-09
1.8952571153640747,3.592013797515392e-09,3.5916252194567733e-09,3.5918175100846383e-09
1.8953710794448853,3.5924516694763042e-09,3.592013797515392e-09,3.592229846915984e-09
1.8954373598098755,3.592692365828043e-09,3.5924516694763042e-09,3.592570685384544e-09
1.8955276012420654,3.593044972660664e-09,3.592692365828043e-09,3.5928657826644894e-09
1.8955905437469482,3.593272568380712e-09,3.593044972660664e-09,3.593157549275361e-09
1.895683765411377,3.593637609711209e-09,3.593272568380712e-09,3.5934522024660964e-09
1.8957946300506592,3.5940539433454433e-09,3.593637609711209e-09,3.5938434450599743e-09
1.8960087299346924,3.5948741761160363e-09,3.5940539433454433e-09,3.594460507017061e-09
1.896053433418274,3.5950400434359153e-09,3.5948741761160363e-09,3.5949541121738093e-09
1.8961925506591797,3.595567843461822e-09,3.5950400434359153e-09,3.5953009458467022e-09
1.896248459815979,3.5957739008551926e-09,3.595567843461822e-09,3.595668651712458e-09
1.8963193893432617,3.596044795273201e-09,3.5957739008551926e-09,3.5959069055735426e-09
1.8964054584503174,3.5963640954150833e-09,3.596044795273201e-09,3.5962028910319077e-09
1.896477460861206,3.5966443157064987e-09,3.5963640954150833e-09,3.596501763070137e-09
1.8965427875518799,3.5968941158870393e-09,3.5966443157064987e-09,3.5967664402392074e-09
1.896635890007019,3.597241393649142e-09,3.5968941158870393e-09,3.5970657563666464e-09
1.8966447114944458,3.5972760326075104e-09,3.597241393649142e-09,3.597256492682277e-09
1.89663827419281,3.5972584910837213e-09,3.5972760326075104e-09,3.5972642642434494e-09
1.896649956703186,3.5972909095960404e-09,3.5972584910837213e-09,3.5972733680722513e-09
1.8966810703277588,3.5974148104855885e-09,3.5972909095960404e-09,3.597350639594765e-09
1.8967660665512085,3.597745434902322e-09,3.5974148104855885e-09,3.597576681002579e-09
1.8968608379364014,3.598088715861536e-09,3.597745434902322e-09,3.5979159651589043e-09
1.8970654010772705,3.5988723112723164e-09,3.598088715861536e-09,3.5984784041431794e-09
1.8972046375274658,3.5994054403687414e-09,3.5988723112723164e-09,3.5991361002629674e-09
1.8973569869995117,3.5999747627357692e-09,3.5994054403687414e-09,3.599688547240021e-09
1.8975125551223755,3.6005716186338077e-09,3.5999747627357692e-09,3.6002707481941343e-09
1.8975733518600464,3.6008001025322756e-09,3.6005716186338077e-09,3.600683751159295e-09
1.8976898193359375,3.6012410831176567e-09,3.6008001025322756e-09,3.6010185944235218e-09
1.8978508710861206,3.601850151468966e-09,3.6012410831176567e-09,3.6015439519587744e-09
1.8978521823883057,3.6018510396473857e-09,3.601850151468966e-09,3.6018494853351513e-09
1.8978476524353027,3.601847264889102e-09,3.6018510396473857e-09,3.6018461546660774e-09
1.8979125022888184,3.6020848526163718e-09,3.601847264889102e-09,3.6019642823958975e-09
1.8979278802871704,3.6021474691949606e-09,3.6020848526163718e-09,3.602113718415012e-09
1.8979955911636353,3.6023961591524767e-09,3.6021474691949606e-09,3.602270481906089e-09
1.8980859518051147,3.6027483218958878e-09,3.6023961591524767e-09,3.602569798033528e-09
1.8981714248657227,3.6030720629298685e-09,3.6027483218958878e-09,3.602907749922224e-09
1.8983691930770874,3.6038210193822806e-09,3.6030720629298685e-09,3.6034444317323278e-09
1.8983546495437622,3.6037652861864444e-09,3.6038210193822806e-09,3.6037910433606157e-09
1.8984181880950928,3.604006426627393e-09,3.6037652861864444e-09,3.6038838580054744e-09
1.898474931716919,3.6042238082956146e-09,3.604006426627393e-09,3.604112785993152e-09
1.8985174894332886,3.6043807938312966e-09,3.6042238082956146e-09,3.6043006357289187e-09
1.8985991477966309,3.604696763304105e-09,3.6043807938312966e-09,3.604536225054744e-09
1.898644208908081,3.6048690699175268e-09,3.604696763304105e-09,3.6047802520755567e-09
1.8987579345703125,3.605297616005032e-09,3.6048690699175268e-09,3.60508112251523e-09
1.898803949356079,3.6054710328414785e-09,3.605297616005032e-09,3.6053822149995085e-09
1.8989981412887573,3.606204446171546e-09,3.6054710328414785e-09,3.60583629621658e-09
1.89901602268219,3.6062832720062943e-09,3.606204446171546e-09,3.6062408614867536e-09
1.8991974592208862,3.6069702780139323e-09,3.6062832720062943e-09,3.606624110474854e-09
1.8992223739624023,3.6070617603911614e-09,3.6069702780139323e-09,3.6070137987564976e-09
1.8993524312973022,3.6075469278529226e-09,3.6070617603911614e-09,3.60730334492132e-09
1.8993360996246338,3.607492971013926e-09,3.6075469278529226e-09,3.6075178400096775e-09
1.8994240760803223,3.607821152940005e-09,3.607492971013926e-09,3.607655729709336e-09
1.8995245695114136,3.6082106191770436e-09,3.607821152940005e-09,3.60801344356787e-09
1.899635910987854,3.608627396900488e-09,3.6082106191770436e-09,3.6084175647488337e-09
1.899712324142456,3.6089189414667544e-09,3.608627396900488e-09,3.608771503849084e-09
1.899839162826538,3.609402332571676e-09,3.6089189414667544e-09,3.6091587496400734e-09
1.8998743295669556,3.6095400002267297e-09,3.609402332571676e-09,3.6094687239085488e-09
1.8998867273330688,3.6095857414153443e-09,3.6095400002267297e-09,3.6095606503749877e-09
1.899892807006836,3.609601062493084e-09,3.6095857414153443e-09,3.609592180708887e-09
1.8999401330947876,3.6097871358720113e-09,3.609601062493084e-09,3.6096921007811034e-09
1.9002232551574707,3.6108682710533913e-09,3.6097871358720113e-09,3.6103249279051397e-09
1.9003748893737793,3.6114413681787028e-09,3.6108682710533913e-09,3.6111524881476953e-09
1.900413155555725,3.611586141261114e-09,3.6114413681787028e-09,3.611511534273859e-09
1.9005146026611328,3.6119729429628933e-09,3.611586141261114e-09,3.6117770996213494e-09
1.9006088972091675,3.6123219970818354e-09,3.6119729429628933e-09,3.6121463597993397e-09
1.9007326364517212,3.6127985048040046e-09,3.6123219970818354e-09,3.6125582525414757e-09
1.9007846117019653,3.6129903513426598e-09,3.6127985048040046e-09,3.6128930958057026e-09
1.9008146524429321,3.613108257027875e-09,3.6129903513426598e-09,3.6130476388507304e-09
1.9008233547210693,3.61313778896033e-09,3.613108257027875e-09,3.6131218017487754e-09
1.900913953781128,3.6134892855699263e-09,3.61313778896033e-09,3.6133114278413814e-09
1.900820255279541,3.613140897584799e-09,3.6134892855699263e-09,3.6133118719305912e-09
1.9009015560150146,3.6134466530057807e-09,3.613140897584799e-09,3.6132909997377283e-09
1.9010300636291504,3.613928045709258e-09,3.6134466530057807e-09,3.61368557300068e-09
1.9011605978012085,3.6144238713120558e-09,3.613928045709258e-09,3.61417429317612e-09
1.9012649059295654,3.614823107511711e-09,3.6144238713120558e-09,3.614621491010439e-09
1.9013054370880127,3.6149763182891093e-09,3.614823107511711e-09,3.614897714498966e-09
1.9013416767120361,3.615116206390212e-09,3.6149763182891093e-09,3.6150440418936114e-09
1.9014241695404053,3.615429733372366e-09,3.615116206390212e-09,3.61527074943524e-09
1.901522159576416,3.615808985557578e-09,3.615429733372366e-09,3.615616250840503e-09
1.9016549587249756,3.616310362275499e-09,3.615808985557578e-09,3.6160570093812794e-09
1.9019824266433716,3.617556920687548e-09,3.616310362275499e-09,3.6169307549016594e-09
1.902024745941162,3.617708133063502e-09,3.617556920687548e-09,3.617631083585593e-09
1.902031421661377,3.617734112282278e-09,3.617708133063502e-09,3.617719679382958e-09
1.9020464420318604,3.6178016138421754e-09,3.617734112282278e-09,3.6177649764823627e-09
1.9022295475006104,3.618498611857035e-09,3.6178016138421754e-09,3.6181471152474387e-09
1.9022735357284546,3.618661370552445e-09,3.618498611857035e-09,3.6185776597363883e-09
1.902376651763916,3.6190517249679033e-09,3.618661370552445e-09,3.61885454935873e-09
1.9024296998977661,3.6192546737368048e-09,3.6190517249679033e-09,3.6191509789063048e-09
1.9025061130523682,3.619543775812417e-09,3.6192546737368048e-09,3.6193972263731666e-09
1.9024895429611206,3.6194867103489514e-09,3.619543775812417e-09,3.6195124675231227e-09
1.9025497436523438,3.619712751756765e-09,3.6194867103489514e-09,3.619597288562204e-09
1.9026248455047607,3.619994970449625e-09,3.619712751756765e-09,3.619851973724053e-09
1.9027069807052612,3.620314048546902e-09,3.619994970449625e-09,3.620151733940702e-09
1.902793049812317,3.6206349030010188e-09,3.620314048546902e-09,3.6204725883948186e-09
1.9028254747390747,3.6207592479797768e-09,3.6206349030010188e-09,3.6206950770889534e-09
1.9028921127319336,3.6210232590150326e-09,3.6207592479797768e-09,3.6208878118060284e-09
1.9029024839401245,3.621054345259722e-09,3.6210232590150326e-09,3.621036581691328e-09
1.903052806854248,3.621626110117404e-09,3.621054345259722e-09,3.6213378962202114e-09
1.9032961130142212,3.622559141547299e-09,3.621626110117404e-09,3.6220892951632777e-09
1.9033783674240112,3.6228693378603793e-09,3.622559141547299e-09,3.6227114641462776e-09
1.9035412073135376,3.6234824030145774e-09,3.6228693378603793e-09,3.6231739830583365e-09
1.9036439657211304,3.623874533786875e-09,3.6234824030145774e-09,3.623676469999282e-09
1.9036815166473389,3.624019750958496e-09,3.623874533786875e-09,3.623944921926636e-09
1.9037237167358398,3.6241747380927336e-09,3.624019750958496e-09,3.6240956902133803e-09
1.903761863708496,3.624327060691712e-09,3.6241747380927336e-09,3.6242484569015687e-09
1.9038468599319458,3.624650801725693e-09,3.624327060691712e-09,3.6244864887180483e-09
1.9040417671203613,3.625394207062982e-09,3.624650801725693e-09,3.6250198398590783e-09
1.9039762020111084,3.6251439627932314e-09,3.625394207062982e-09,3.62526653141515e-09
1.90407133102417,3.625503008919395e-09,3.6251439627932314e-09,3.6253213764325665e-09
1.904312252998352,3.626419164959316e-09,3.625503008919395e-09,3.625959088537911e-09
1.904372215270996,3.6266565306419807e-09,3.626419164959316e-09,3.626534628153877e-09
1.9044971466064453,3.627117051152595e-09,3.6266565306419807e-09,3.6268856806742633e-09
1.904492735862732,3.6271066150561637e-09,3.627117051152595e-09,3.6271099457252376e-09
1.9046268463134766,3.6276166515136765e-09,3.6271066150561637e-09,3.6273597459057783e-09
1.9047414064407349,3.6280527471177493e-09,3.6276166515136765e-09,3.6278329229588735e-09
1.9047516584396362,3.628098266261759e-09,3.6280527471177493e-09,3.6280727311321925e-09
1.9048123359680176,3.628334521721399e-09,3.628098266261759e-09,3.628213063322505e-09
1.9049251079559326,3.6287561844261518e-09,3.628334521721399e-09,3.6285430216054237e-09
1.9049607515335083,3.6288954063934398e-09,3.6287561844261518e-09,3.6288230198522342e-09
1.9049873352050781,3.6289853344584344e-09,3.6288954063934398e-09,3.62893914918061e-09
1.9051119089126587,3.629469613741776e-09,3.6289853344584344e-09,3.6292249205871485e-09
1.9052008390426636,3.6298000161139043e-09,3.629469613741776e-09,3.6296334826602106e-09
1.9053642749786377,3.6304330652825456e-09,3.6298000161139043e-09,3.6301137651406634e-09
1.9054617881774902,3.630801881371326e-09,3.6304330652825456e-09,3.630615141858584e-09
1.9055317640304565,3.631065670361977e-09,3.630801881371326e-09,3.6309317774652072e-09
1.9055548906326294,3.6311522677578978e-09,3.631065670361977e-09,3.631107192703098e-09
1.9056239128112793,3.6314162787931537e-09,3.6311522677578978e-09,3.631282385896384e-09
1.9056559801101685,3.631539957638097e-09,3.6314162787931537e-09,3.6314760087918785e-09
1.9056763648986816,3.6316174512052157e-09,3.631539957638097e-09,3.6315765949979095e-09
1.9058843851089478,3.6324125929354523e-09,3.6316174512052157e-09,3.6320124685573774e-09
1.905982494354248,3.6327820751580475e-09,3.6324125929354523e-09,3.6325955576899105e-09
1.906050682067871,3.633043865747254e-09,3.6327820751580475e-09,3.632910861028904e-09
1.906093955039978,3.6332121755577873e-09,3.633043865747254e-09,3.6331255781618665e-09
1.9061963558197021,3.633594758412073e-09,3.6332121755577873e-09,3.633402023694998e-09
1.90632963180542,3.6341121223415485e-09,3.633594758412073e-09,3.6338507758415517e-09
1.9063384532928467,3.6341409881401887e-09,3.6341121223415485e-09,3.6341245568394243e-09
1.9065006971359253,3.6347631571231886e-09,3.6341409881401887e-09,3.6344496301410345e-09
1.9065427780151367,3.6349210308372903e-09,3.6347631571231886e-09,3.6348399845564927e-09
1.9066630601882935,3.635383993838559e-09,3.6349210308372903e-09,3.635149736780363e-09
1.9066834449768066,3.6354534937999006e-09,3.635383993838559e-09,3.635417078484693e-09
1.9067089557647705,3.635553413872117e-09,3.6354534937999006e-09,3.6355014554345644e-09
1.90678071975708,3.635828083048409e-09,3.635553413872117e-09,3.635688639036516e-09
1.9067754745483398,3.635801659740423e-09,3.635828083048409e-09,3.635813650149089e-09
1.9068528413772583,3.6361023081354915e-09,3.635801659740423e-09,3.635949985536513e-09
1.9068901538848877,3.6362446387272485e-09,3.6361023081354915e-09,3.636171364007623e-09
1.9069956541061401,3.63665497715715e-09,3.6362446387272485e-09,3.6364466993177302e-09
1.9069453477859497,3.636459577904816e-09,3.63665497715715e-09,3.636554612995724e-09
1.9070416688919067,3.6368272837705717e-09,3.636459577904816e-09,3.6366407663024347e-09
1.9072033166885376,3.637439238701745e-09,3.6368272837705717e-09,3.637131262834714e-09
1.9073134660720825,3.6378708934137194e-09,3.637439238701745e-09,3.6376515133440535e-09
1.9074208736419678,3.63826946347956e-09,3.6378708934137194e-09,3.638068069022893e-09
1.9074960947036743,3.6385638946256904e-09,3.63826946347956e-09,3.638413570428156e-09
1.9076350927352905,3.6390848112688445e-09,3.6385638946256904e-09,3.638822576590428e-09
1.907741665840149,3.6394973701447952e-09,3.6390848112688445e-09,3.6392884261715608e-09
1.9077765941619873,3.639621937168158e-09,3.6394973701447952e-09,3.6395582103665447e-09
1.9078309535980225,3.6398319913644173e-09,3.639621937168158e-09,3.6397251879094483e-09
1.9078377485275269,3.639868850768835e-09,3.6398319913644173e-09,3.639847090397552e-09
1.9079245328903198,3.640191259535186e-09,3.639868850768835e-09,3.640027834705961e-09
1.9080250263214111,3.6405785053261752e-09,3.640191259535186e-09,3.6403822178954215e-09
1.9081194400787354,3.6409368853185242e-09,3.6405785053261752e-09,3.6407552528316955e-09
1.9082459211349487,3.641411616683854e-09,3.6409368853185242e-09,3.6411729187335595e-09
1.9083765745162964,3.64191143908954e-09,3.641411616683854e-09,3.641660084596765e-09
1.9083939790725708,3.6419782745156226e-09,3.64191143908954e-09,3.6419434135126494e-09
1.9084382057189941,3.6421530236196986e-09,3.6419782745156226e-09,3.642063317599309e-09
1.9084783792495728,3.6423051241740723e-09,3.6421530236196986e-09,3.6422269644731387e-09
1.9086145162582397,3.6428282612632756e-09,3.6423051241740723e-09,3.642564028183415e-09
1.9087849855422974,3.6434719685729533e-09,3.6428282612632756e-09,3.6431484495835775e-09
1.908873200416565,3.6438141393091428e-09,3.6434719685729533e-09,3.6436405004280914e-09
1.908901572227478,3.6439216088979265e-09,3.6438141393091428e-09,3.6438656536574854e-09
1.9090698957443237,3.644556878512617e-09,3.6439216088979265e-09,3.6442380224599447e-09
1.9091618061065674,3.644912816014312e-09,3.644556878512617e-09,3.6447329598843226e-09
1.9091976881027222,3.645048707312526e-09,3.644912816014312e-09,3.6449789853065795e-09
1.909205675125122,3.645078239244981e-09,3.645048707312526e-09,3.6450618079442165e-09
1.9093146324157715,3.645507451466301e-09,3.645078239244981e-09,3.6452894036642647e-09
1.909455418586731,3.6460396923843064e-09,3.645507451466301e-09,3.645770796367742e-09
1.9094815254211426,3.646140944724152e-09,3.6460396923843064e-09,3.6460874319743652e-09
1.9094927310943604,3.6461751395933106e-09,3.646140944724152e-09,3.646156265801892e-09
1.9095616340637207,3.646440926985406e-09,3.6461751395933106e-09,3.6463059238656115e-09
1.9096957445144653,3.6469518516213384e-09,3.646440926985406e-09,3.6466945019242303e-09
1.9097537994384766,3.64716878920035e-09,3.6469518516213384e-09,3.647059099165517e-09
1.9098509550094604,3.647551594099241e-09,3.64716878920035e-09,3.6473573050699315e-09
1.9099020957946777,3.6477392217904026e-09,3.647551594099241e-09,3.64764352056568e-09
1.9099057912826538,3.647755431046562e-09,3.6477392217904026e-09,3.6477452169947355e-09
1.909897804260254,3.6477214582220086e-09,3.647755431046562e-09,3.6477367792997484e-09
1.909955620765686,3.647941726470094e-09,3.6477214582220086e-09,3.647830038033817e-09
1.9101142883300781,3.6485450216616755e-09,3.647941726470094e-09,3.6482421528205577e-09
1.9102426767349243,3.6490483967810405e-09,3.6485450216616755e-09,3.6487937116191915e-09
1.910275936126709,3.6491663024662557e-09,3.6490483967810405e-09,3.649105684289111e-09
1.9104290008544922,3.649755164758517e-09,3.6491663024662557e-09,3.649458513166337e-09
1.9104923009872437,3.6499929745303916e-09,3.649755164758517e-09,3.6498724043099173e-09
1.9105232954025269,3.650113100661656e-09,3.6499929745303916e-09,3.650051150216882e-09
1.9106807708740234,3.6507254996820393e-09,3.650113100661656e-09,3.650415969502774e-09
1.9107909202575684,3.6511460521637673e-09,3.6507254996820393e-09,3.6509324452538294e-09
1.9108176231384277,3.651236424317972e-09,3.6511460521637673e-09,3.6511895729063326e-09
1.910860538482666,3.651401403459431e-09,3.651236424317972e-09,3.6513170265095596e-09
1.911010503768921,3.6519745005847426e-09,3.651401403459431e-09,3.651686064642945e-09
1.911091923713684,3.6522860291654524e-09,3.6519745005847426e-09,3.6521283774959556e-09
1.9111119508743286,3.6523619684203368e-09,3.6522860291654524e-09,3.652322222436055e-09
1.9112643003463745,3.6529486102665487e-09,3.6523619684203368e-09,3.6526528468527886e-09
1.9114311933517456,3.653592983710041e-09,3.6529486102665487e-09,3.653267466319221e-09
1.911424160003662,3.6535601211085122e-09,3.653592983710041e-09,3.6535741099186225e-09
1.911486268043518,3.6537937120328934e-09,3.6535601211085122e-09,3.6536749181692585e-09
1.9115073680877686,3.653868985153963e-09,3.6537937120328934e-09,3.653830127348101e-09
1.911597728729248,3.654235580796694e-09,3.653868985153963e-09,3.6540481751501375e-09
1.9116966724395752,3.6546075055099436e-09,3.654235580796694e-09,3.6544183235065475e-09
1.911791443824768,3.6549598902979596e-09,3.6546075055099436e-09,3.6547818105248098e-09
1.9118268489837646,3.6550935611501245e-09,3.6549598902979596e-09,3.6550251714118076e-09
1.9118660688400269,3.655239666500165e-09,3.6550935611501245e-09,3.6551655036021202e-09
1.9119173288345337,3.655447500250375e-09,3.655239666500165e-09,3.655340918840011e-09
1.9119462966918945,3.6555518612146898e-09,3.655447500250375e-09,3.655497904375693e-09
1.9119704961776733,3.6556497828854617e-09,3.6555518612146898e-09,3.655598268537119e-09
1.912150502204895,3.656336122759285e-09,3.6556497828854617e-09,3.6559906213540216e-09
1.9123170375823975,3.6569687278387164e-09,3.656336122759285e-09,3.6566507599644638e-09
1.9125003814697266,3.6576726092363288e-09,3.6569687278387164e-09,3.6573186701360783e-09
1.9125299453735352,3.6577836315387913e-09,3.6576726092363288e-09,3.6577263440307206e-09
1.912609577178955,3.658092495584242e-09,3.6577836315387913e-09,3.657935732093165e-09
1.9126852750778198,3.6583933660239154e-09,3.658092495584242e-09,3.6582390450234925e-09
1.9128044843673706,3.658829683672593e-09,3.6583933660239154e-09,3.658610303602927e-09
1.9128435850143433,3.6589875573866948e-09,3.658829683672593e-09,3.6589062890612922e-09
1.9128280878067017,3.6589202778714025e-09,3.6589875573866948e-09,3.6589526963837216e-09
1.9127942323684692,3.6587994856063233e-09,3.6589202778714025e-09,3.6588574392482087e-09
1.9128822088241577,3.6591314422906862e-09,3.6587994856063233e-09,3.658963576569363e-09
1.913013219833374,3.659641478748199e-09,3.6591314422906862e-09,3.659383462917276e-09
1.9130833148956299,3.659901715025171e-09,3.659641478748199e-09,3.6597695984852407e-09
1.913337230682373,3.660873382216323e-09,3.659901715025171e-09,3.6603855502193028e-09
1.9134975671768188,3.661492442574854e-09,3.660873382216323e-09,3.6611802478603295e-09
1.9136004447937012,3.661881020633473e-09,3.661492442574854e-09,3.661684733202719e-09
1.9136534929275513,3.662094183454201e-09,3.661881020633473e-09,3.661984271374763e-09
1.9137887954711914,3.662602887644084e-09,3.662094183454201e-09,3.6623464261253957e-09
1.9138411283493042,3.6628029498331216e-09,3.662602887644084e-09,3.662700809314856e-09
1.913902759552002,3.6630369848467126e-09,3.6628029498331216e-09,3.6629181909830777e-09
1.9139431715011597,3.6631975230960734e-09,3.6630369848467126e-09,3.6631144784138314e-09
1.9139540195465088,3.663233716366676e-09,3.6631975230960734e-09,3.663213732352233e-09
1.9139800071716309,3.663329195546794e-09,3.663233716366676e-09,3.6632801236891055e-09
1.914078950881958,3.663719994051462e-09,3.663329195546794e-09,3.663521486174659e-09
1.9141889810562134,3.6641329970166225e-09,3.663719994051462e-09,3.663924719177203e-09
1.9143482446670532,3.664741843323327e-09,3.6641329970166225e-09,3.6644356438131354e-09
1.9144419431686401,3.665105996475404e-09,3.664741843323327e-09,3.6649214774087113e-09
1.9145944118499756,3.6656828683589993e-09,3.665105996475404e-09,3.665392878104967e-09
1.91464364528656,3.665879377834358e-09,3.6656828683589993e-09,3.665778569583722e-09
1.9147124290466309,3.6661449431818482e-09,3.665879377834358e-09,3.666009273928239e-09
1.9147017002105713,3.6660945390565303e-09,3.6661449431818482e-09,3.6661180757846523e-09
1.9148212671279907,3.6665617209052925e-09,3.6660945390565303e-09,3.6663252434010474e-09
1.9148964881896973,3.6668432734643375e-09,3.6665617209052925e-09,3.6667004987833707e-09
1.9149718284606934,3.6671337078075794e-09,3.6668432734643375e-09,3.666986270189909e-09
1.914965271949768,3.667111281302482e-09,3.6671337078075794e-09,3.667119941042074e-09
1.9150114059448242,3.6672935799231254e-09,3.667111281302482e-09,3.6671989889214274e-09
1.9150265455245972,3.6673410974685794e-09,3.6672935799231254e-09,3.667315340294408e-09
1.9150835275650024,3.6675635861627143e-09,3.6673410974685794e-09,3.6674496772803877e-09
1.9152429103851318,3.6681635506852217e-09,3.6675635861627143e-09,3.6678624582009434e-09
1.915374755859375,3.668686687774425e-09,3.6681635506852217e-09,3.6684215665161446e-09
1.9155573844909668,3.6693812432986306e-09,3.668686687774425e-09,3.669031078956664e-09
1.9155755043029785,3.6694374205836766e-09,3.6693812432986306e-09,3.6694083327404314e-09
1.9157588481903076,3.670150627854696e-09,3.6694374205836766e-09,3.669791359683927e-09
1.9157721996307373,3.6701934824634463e-09,3.670150627854696e-09,3.670170611869139e-09
1.9157960414886475,3.6702876293759346e-09,3.6701934824634463e-09,3.670238779562851e-09
1.9158885478973389,3.6706517825280116e-09,3.6702876293759346e-09,3.670466597327504e-09
1.9159071445465088,3.670715953418835e-09,3.6706517825280116e-09,3.6706817585496765e-09
1.9160076379776,3.6711049755666636e-09,3.670715953418835e-09,3.67090779995749e-09
1.9159681797027588,3.67095287501229e-09,3.6711049755666636e-09,3.67102637177652e-09
1.916088581085205,3.67141228529988e-09,3.67095287501229e-09,3.671180248687733e-09
1.9161430597305298,3.671625448120608e-09,3.67141228529988e-09,3.67151598013038e-09
1.9162490367889404,3.6720202434281646e-09,3.671625448120608e-09,3.6718215135067567e-09
1.9163627624511719,3.672460557879731e-09,3.6720202434281646e-09,3.672238291230201e-09
1.916568636894226,3.6732472619149803e-09,3.672460557879731e-09,3.6728522445628187e-09
1.9166200160980225,3.6734451036579685e-09,3.6732472619149803e-09,3.6733445174519375e-09
1.9166558980941772,3.673583215402232e-09,3.6734451036579685e-09,3.6735123831732608e-09
1.9166414737701416,3.673526594027976e-09,3.673583215402232e-09,3.673553239380567e-09
1.9165974855422974,3.6733593944404674e-09,3.673526594027976e-09,3.67344110685508e-09
1.9166642427444458,3.6736103048440327e-09,3.6733593944404674e-09,3.6734837394192255e-09
1.9167126417160034,3.6738059261409717e-09,3.6736103048440327e-09,3.6737055619795456e-09
1.9168251752853394,3.6742451303695134e-09,3.6738059261409717e-09,3.6740219755415637e-09
1.9169124364852905,3.6745710918495433e-09,3.6742451303695134e-09,3.674405668618874e-09
1.9170050621032715,3.6749168152994116e-09,3.6745710918495433e-09,3.6747427323291504e-09
1.9171717166900635,3.67557317915157e-09,3.6749168152994116e-09,3.675241444511812e-09
1.9171993732452393,3.675668214242478e-09,3.67557317915157e-09,3.6756186982955796e-09
1.917264461517334,3.675925785984191e-09,3.675668214242478e-09,3.6757938914888655e-09
1.9174151420593262,3.6764924438159596e-09,3.675925785984191e-09,3.676207560587841e-09
1.9174997806549072,3.676819515519014e-09,3.6764924438159596e-09,3.676654092288345e-09
1.9175692796707153,3.6770857470003193e-09,3.676819515519014e-09,3.676950743880525e-09
1.9176665544509888,3.6774578937581737e-09,3.6770857470003193e-09,3.677270044022407e-09
1.9177097082138062,3.677631532639225e-09,3.6774578937581737e-09,3.6775418266188353e-09
1.9177643060684204,3.677836257764966e-09,3.677631532639225e-09,3.6777316747560462e-09
1.9178805351257324,3.6782754619935076e-09,3.677836257764966e-09,3.6780545276116072e-09
1.9179246425628662,3.678457538569546e-09,3.6782754619935076e-09,3.678363391657058e-09
1.917974829673767,3.678635174253486e-09,3.678457538569546e-09,3.6785452461884915e-09
1.9179952144622803,3.678715776445074e-09,3.678635174253486e-09,3.678674032059348e-09
1.9180513620376587,3.678938043094604e-09,3.678715776445074e-09,3.6788245783014872e-09
1.9181302785873413,3.6792413560249315e-09,3.678938043094604e-09,3.6790872570691135e-09
1.9181820154190063,3.6794367552772655e-09,3.6792413560249315e-09,3.6793370572496542e-09
1.918242335319519,3.679669458023227e-09,3.6794367552772655e-09,3.679550886204197e-09
1.918448567390442,3.680462601352019e-09,3.679669458023227e-09,3.680063587196969e-09
1.9185444116592407,3.680827198593306e-09,3.680462601352019e-09,3.6806429015712183e-09
1.9186509847640991,3.681241755870701e-09,3.680827198593306e-09,3.681031701674442e-09
1.9186108112335205,3.6810829939781797e-09,3.681241755870701e-09,3.6811602655006936e-09
1.9186023473739624,3.681052129778095e-09,3.6810829939781797e-09,3.6810652304097857e-09
1.9186303615570068,3.6811544923409656e-09,3.681052129778095e-09,3.6811016457249934e-09
1.9187772274017334,3.6817195958605e-09,3.6811544923409656e-09,3.681435156721591e-09
1.9187912940979004,3.6817686677181882e-09,3.6817195958605e-09,3.681742910544017e-09
1.918805718421936,3.681825067047839e-09,3.6817686677181882e-09,3.681795535115384e-09
1.9189025163650513,3.682204763322261e-09,3.681825067047839e-09,3.682012472694396e-09
1.919081211090088,3.68288866070543e-09,3.682204763322261e-09,3.6825444915677963e-09
1.9191521406173706,3.6831577787665992e-09,3.68288866070543e-09,3.6830214433791753e-09
1.9193147420883179,3.683783500463278e-09,3.6831577787665992e-09,3.6834686412134943e-09
1.9194201231002808,3.6841905082241055e-09,3.683783500463278e-09,3.68398467287534e-09
1.919522762298584,3.6845815287733785e-09,3.6841905082241055e-09,3.6843841311196e-09
1.9196244478225708,3.6849807649730337e-09,3.6845815287733785e-09,3.684778038248737e-09
1.9196860790252686,3.6852130236297853e-09,3.6849807649730337e-09,3.6850944518107553e-09
1.9197113513946533,3.685314053925026e-09,3.6852130236297853e-09,3.6852605411752393e-09
1.9199007749557495,3.686037031158662e-09,3.685314053925026e-09,3.68567310005119e-09
1.9198849201202393,3.685971972089419e-09,3.686037031158662e-09,3.6860026142448987e-09
1.9199836254119873,3.6863472274717424e-09,3.685971972089419e-09,3.686158267512951e-09
1.9199697971343994,3.6862930485881407e-09,3.6863472274717424e-09,3.686318805762312e-09
1.919995903968811,3.6863907482143077e-09,3.6862930485881407e-09,3.6863410102228045e-09
1.9201769828796387,3.6870995145932284e-09,3.6863907482143077e-09,3.686742466868509e-09
1.9202556610107422,3.6874050479696052e-09,3.6870995145932284e-09,3.687249172656948e-09
1.9203072786331177,3.6875915654377422e-09,3.6874050479696052e-09,3.6874967523914393e-09
1.9204578399658203,3.6881715459458064e-09,3.6875915654377422e-09,3.687879779334935e-09
1.9205220937728882,3.688421790215557e-09,3.6881715459458064e-09,3.68829433661233e-09
1.9205690622329712,3.688617411512496e-09,3.688421790215557e-09,3.6885152709942304e-09
1.9206205606460571,3.6887934928842014e-09,3.688617411512496e-09,3.6887040089084167e-09
1.9206913709640503,3.6890721588633824e-09,3.6887934928842014e-09,3.68893049440544e-09
1.920756220817566,3.689316185884195e-09,3.6890721588633824e-09,3.6891925070392517e-09
1.9208087921142578,3.6895184685192817e-09,3.689316185884195e-09,3.6894156618672014e-09
1.9208811521530151,3.6898060162826596e-09,3.6895184685192817e-09,3.689659244798804e-09
1.9209015369415283,3.6898799571360996e-09,3.6898060162826596e-09,3.689840655241028e-09
1.9209662675857544,3.6901284250490107e-09,3.6898799571360996e-09,3.6900018596242035e-09
1.9212267398834229,3.691137617778395e-09,3.6901284250490107e-09,3.6906295797223265e-09
1.921399474143982,3.691789096649245e-09,3.691137617778395e-09,3.6914615808569806e-09
1.9213725328445435,3.6916953938259667e-09,3.691789096649245e-09,3.691739136613137e-09
1.9213413000106812,3.691560834795382e-09,3.6916953938259667e-09,3.6916270040876498e-09
1.921574592590332,3.6924689972295255e-09,3.691560834795382e-09,3.6920122514771947e-09
1.921597957611084,3.69255892529452e-09,3.6924689972295255e-09,3.6925111857044612e-09
1.9217064380645752,3.6929725943934955e-09,3.69255892529452e-09,3.692763428375656e-09
1.9217753410339355,3.6932381597409858e-09,3.6929725943934955e-09,3.6931029345765864e-09
1.9218891859054565,3.693676031701898e-09,3.6932381597409858e-09,3.6934546532307877e-09
1.921925663948059,3.6938108127770874e-09,3.693676031701898e-09,3.6937417569049558e-09
1.9219586849212646,3.693945593852277e-09,3.6938108127770874e-09,3.6938754277571206e-09
1.9219326972961426,3.6938410108433573e-09,3.693945593852277e-09,3.6938911929240703e-09
1.9220283031463623,3.6942067183076688e-09,3.6938410108433573e-09,3.694021977196371e-09
1.9220815896987915,3.6944112213888047e-09,3.6942067183076688e-09,3.694307082469095e-09
1.92231023311615,3.695290295979703e-09,3.6944112213888047e-09,3.694848871305112e-09
1.9223004579544067,3.695248995683187e-09,3.695290295979703e-09,3.6952683135638154e-09
1.922316551208496,3.6953173854215038e-09,3.695248995683187e-09,3.695280970106296e-09
1.9224674701690674,3.6958995863756172e-09,3.6953173854215038e-09,3.6956060434079063e-09
1.9224882125854492,3.6959724170060326e-09,3.6958995863756172e-09,3.6959344473785904e-09
1.9225274324417114,3.6961302907201343e-09,3.6959724170060326e-09,3.696048800350127e-09
1.9226077795028687,3.696432937516647e-09,3.6961302907201343e-09,3.696279948783854e-09
1.9225599765777588,3.696249306628374e-09,3.696432937516647e-09,3.6963394567379737e-09
1.9226422309875488,3.6965659422349972e-09,3.696249306628374e-09,3.6964058480748463e-09
1.9227173328399658,3.696853934087585e-09,3.6965659422349972e-09,3.696708272826754e-09
1.922780990600586,3.6971017358666813e-09,3.696853934087585e-09,3.696975836575689e-09
1.9228603839874268,3.6974117101351567e-09,3.6971017358666813e-09,3.69725405846566e-09
1.923008680343628,3.697973482985617e-09,3.6974117101351567e-09,3.6976910422481524e-09
1.9231613874435425,3.6985610130102486e-09,3.697973482985617e-09,3.6982656936856984e-09
1.923369288444519,3.699377693067163e-09,3.6985610130102486e-09,3.698965578280422e-09
1.9233677387237549,3.6993568208743e-09,3.699377693067163e-09,3.699365480613892e-09
1.9234133958816528,3.6995351226920548e-09,3.6993568208743e-09,3.6994438623594306e-09
1.9235057830810547,3.699899275844132e-09,3.6995351226920548e-09,3.6997138685990194e-09
1.9235713481903076,3.7001426367311296e-09,3.699899275844132e-09,3.7000187358415815e-09
1.9236434698104858,3.70042263497794e-09,3.7001426367311296e-09,3.7002800823415782e-09
1.9237111806869507,3.7006733233369005e-09,3.70042263497794e-09,3.700546757912093e-09
1.9238139390945435,3.7010796649639133e-09,3.7006733233369005e-09,3.7008738296151478e-09
1.9239015579223633,3.701420947521683e-09,3.7010796649639133e-09,3.7012470865960267e-09
1.9239192008972168,3.701483342055667e-09,3.701420947521683e-09,3.7014495912757184e-09
1.923948049545288,3.7015883691537965e-09,3.701483342055667e-09,3.701534190270195e-09
1.9238896369934082,3.701359219121514e-09,3.7015883691537965e-09,3.7014726839146306e-09
1.9240096807479858,3.7018319520853993e-09,3.701359219121514e-09,3.7015930320905e-09
1.9240467548370361,3.7019736165433414e-09,3.7018319520853993e-09,3.701900341823716e-09
1.9242358207702637,3.7026994803568414e-09,3.7019736165433414e-09,3.7023344390263446e-09
1.9242808818817139,3.702868900390399e-09,3.7026994803568414e-09,3.7027825250390833e-09
1.924458384513855,3.703565676360654e-09,3.702868900390399e-09,3.7032137356618477e-09
1.9244863986968994,3.7036562705594633e-09,3.703565676360654e-09,3.703609863237034e-09
1.924459457397461,3.7035670086282835e-09,3.7036562705594633e-09,3.7036085309694045e-09
1.9245331287384033,3.7038487832319333e-09,3.7035670086282835e-09,3.703705120372547e-09
1.924637794494629,3.7042515721452673e-09,3.7038487832319333e-09,3.7040472911087363e-09
1.9246543645858765,3.704312412367017e-09,3.7042515721452673e-09,3.704279549765488e-09
1.9247605800628662,3.7047227507969183e-09,3.704312412367017e-09,3.7045149170467084e-09
1.9248460531234741,3.7050456036524793e-09,3.7047227507969183e-09,3.7048821788232544e-09
1.9250538349151611,3.705854512148221e-09,3.7050456036524793e-09,3.7054470602981837e-09
1.9250768423080444,3.7059333379829695e-09,3.705854512148221e-09,3.7058922597310584e-09
1.9252595901489258,3.7066389957374213e-09,3.7059333379829695e-09,3.706284168458751e-09
1.9253344535827637,3.7069289859914534e-09,3.7066389957374213e-09,3.706781770418388e-09
1.9253554344177246,3.707007367736992e-09,3.7069289859914534e-09,3.7069662894850808e-09
1.9253023862838745,3.706808193726374e-09,3.707007367736992e-09,3.7069052272187264e-09
1.9255105257034302,3.7076102188393634e-09,3.706808193726374e-09,3.7072065417476097e-09
1.9255938529968262,3.707930851248875e-09,3.7076102188393634e-09,3.70776787050886e-09
1.9256833791732788,3.7082710235836203e-09,3.707930851248875e-09,3.7080989390148034e-09
1.9257540702819824,3.7085432502692584e-09,3.7082710235836203e-09,3.708405138524995e-09
1.9257956743240356,3.7087029003401994e-09,3.7085432502692584e-09,3.708621187925587e-09
1.9258363246917725,3.708858775652857e-09,3.7087029003401994e-09,3.7087790616396887e-09
1.9258661270141602,3.7089715743121587e-09,3.708858775652857e-09,3.7089136206702733e-09
1.9259827136993408,3.7094252114400206e-09,3.7089715743121587e-09,3.709196283452343e-09
1.9260298013687134,3.7096024030347508e-09,3.7094252114400206e-09,3.709512252925151e-09
1.9262144565582275,3.7103204952870783e-09,3.7096024030347508e-09,3.7099590066702604e-09
1.9262241125106812,3.710351137442558e-09,3.7103204952870783e-09,3.7103342620525837e-09
1.926221251487732,3.7103413674799413e-09,3.710351137442558e-09,3.71034447610441e-09
1.9263637065887451,3.7109000317059326e-09,3.7103413674799413e-09,3.710617590968468e-09
1.9264453649520874,3.7112053430377046e-09,3.7109000317059326e-09,3.7110507999926767e-09
1.9265745878219604,3.7117007245512923e-09,3.7112053430377046e-09,3.7114513684599615e-09
1.9266986846923828,3.712187446325288e-09,3.7117007245512923e-09,3.711941420903031e-09
1.9266643524169922,3.7120488904918147e-09,3.712187446325288e-09,3.712116392051712e-09
1.9266692399978638,3.712066432015604e-09,3.7120488904918147e-09,3.7120559959191723e-09
1.9267385005950928,3.7123306650954646e-09,3.712066432015604e-09,3.7121972162879047e-09
1.9269376993179321,3.713114704595455e-09,3.7123306650954646e-09,3.7127192431540834e-09
1.927006483078003,3.713378493586106e-09,3.713114704595455e-09,3.7132432684217065e-09
1.9270881414413452,3.7136971275941733e-09,3.713378493586106e-09,3.7135339248095534e-09
1.9272019863128662,3.7141234532356293e-09,3.7136971275941733e-09,3.713908069968852e-09
1.9272756576538086,3.7144034514824398e-09,3.7141234532356293e-09,3.7142617870244976e-09
1.927319884300232,3.7145821973894044e-09,3.7144034514824398e-09,3.7144900488783605e-09
1.9273823499679565,3.71481778671523e-09,3.7145821973894044e-09,3.7146978826285704e-09
1.9274288415908813,3.715000973514293e-09,3.71481778671523e-09,3.714906826601805e-09
1.927593469619751,3.7156391297088476e-09,3.715000973514293e-09,3.7153169429871014e-09
1.9276152849197388,3.71572039803425e-09,3.7156391297088476e-09,3.7156770993362898e-09
1.9276748895645142,3.7159497701111377e-09,3.71572039803425e-09,3.7158325305597373e-09
1.9278206825256348,3.716511320916993e-09,3.7159497701111377e-09,3.7162279920011088e-09
1.9279117584228516,3.7168537136977875e-09,3.716511320916993e-09,3.7166811850397607e-09
1.9279520511627197,3.717018248750037e-09,3.7168537136977875e-09,3.7169334277109556e-09
1.9279890060424805,3.7171616895648185e-09,3.717018248750037e-09,3.7170873046221686e-09
1.9280524253845215,3.717403718184187e-09,3.7171616895648185e-09,3.7172802613838485e-09
1.9281151294708252,3.7176421940898763e-09,3.717403718184187e-09,3.7175209577355872e-09
1.928131103515625,3.717696595018083e-09,3.7176421940898763e-09,3.7176683953532574e-09
1.9281753301620483,3.7178762291034673e-09,3.717696595018083e-09,3.7177843026370283e-09
1.9282234907150269,3.718081176273813e-09,3.7178762291034673e-09,3.7179739287296343e-09
1.9282593727111816,3.7182006362712627e-09,3.718081176273813e-09,3.7181386858264887e-09
1.9283427000045776,3.7185277079743173e-09,3.7182006362712627e-09,3.7183611745206235e-09
1.9285588264465332,3.7193530477708237e-09,3.7185277079743173e-09,3.7189384904934286e-09
1.9287258386611938,3.7200020841510195e-09,3.7193530477708237e-09,3.719675012447965e-09
1.928775668144226,3.7201939306896747e-09,3.7200020841510195e-09,3.720095564929693e-09
1.9287960529327393,3.7202658731416705e-09,3.7201939306896747e-09,3.720228347603438e-09
1.9288318157196045,3.7204102021348717e-09,3.7202658731416705e-09,3.720335595147617e-09
1.928892731666565,3.7206395742117593e-09,3.7204102021348717e-09,3.7205232228387786e-09
1.9290275573730469,3.7211629333455676e-09,3.7206395742117593e-09,3.7208991443549166e-09
1.9290801286697388,3.7213565562410622e-09,3.7211629333455676e-09,3.721258856614895e-09
1.929213047027588,3.721875030393562e-09,3.7213565562410622e-09,3.7216141279827752e-09
1.929239273071289,3.721982055893136e-09,3.721875030393562e-09,3.721926100652695e-09
1.9292607307434082,3.7220697635120814e-09,3.721982055893136e-09,3.7220229121004422e-09
1.9292713403701782,3.722100627712166e-09,3.7220697635120814e-09,3.7220835302775868e-09
1.9292995929718018,3.722206987077925e-09,3.722100627712166e-09,3.7221523641051135e-09
1.9293736219406128,3.7224956450643276e-09,3.722206987077925e-09,3.722349539714287e-09
1.9294997453689575,3.7229823668383233e-09,3.7224956450643276e-09,3.722737229594486e-09
1.929535150527954,3.7231178140473276e-09,3.7229823668383233e-09,3.723048536130591e-09
1.929578423500061,3.7232892324823297e-09,3.7231178140473276e-09,3.7232013028187794e-09
1.9296488761901855,3.7235718952643992e-09,3.7232892324823297e-09,3.723426900137383e-09
1.9297171831130981,3.723826802470853e-09,3.7235718952643992e-09,3.723696906376972e-09
1.929776906967163,3.7240566186369506e-09,3.723826802470853e-09,3.72393937908555e-09
1.929861068725586,3.724378139224882e-09,3.7240566186369506e-09,3.724215380529472e-09
1.9298930168151855,3.724505592828109e-09,3.724378139224882e-09,3.7244394235358413e-09
1.9300153255462646,3.724974106944501e-09,3.724505592828109e-09,3.7247378514848606e-09
1.930094599723816,3.7252851914360008e-09,3.724974106944501e-09,3.7251268736326892e-09
1.930267572402954,3.72595376774143e-09,3.7252851914360008e-09,3.725616704031154e-09
1.9302572011947632,3.7259022533930874e-09,3.72595376774143e-09,3.725926678299629e-09
1.9303772449493408,3.726365882528171e-09,3.7259022533930874e-09,3.726132735693e-09
1.930469036102295,3.726720265717631e-09,3.726365882528171e-09,3.7265417418552715e-09
1.9306467771530151,3.727410380349738e-09,3.726720265717631e-09,3.727063546676845e-09
1.9306938648223877,3.727591568747357e-09,3.727410380349738e-09,3.727499198191708e-09
1.9306607246398926,3.7274658915009695e-09,3.727591568747357e-09,3.727526731722719e-09
1.930745005607605,3.727794073427049e-09,3.7274658915009695e-09,3.727627539973355e-09
1.9307951927185059,3.727989472679383e-09,3.727794073427049e-09,3.727889108517957e-09
1.9308594465255737,3.7282239517821836e-09,3.727989472679383e-09,3.7281058240523635e-09
1.930879831314087,3.728306552375216e-09,3.7282239517821836e-09,3.72826391981107e-09
1.9310345649719238,3.728907849165353e-09,3.728306552375216e-09,3.728605424413445e-09
1.931027889251709,3.728888309240119e-09,3.728907849165353e-09,3.728895414667477e-09
1.9310567378997803,3.728997999274952e-09,3.728888309240119e-09,3.7289407117668816e-09
1.9312056303024292,3.729576647515387e-09,3.728997999274952e-09,3.7292844368153055e-09
1.9313305616378784,3.730050934791507e-09,3.729576647515387e-09,3.729812014796607e-09
1.9313530921936035,3.730147746239254e-09,3.730050934791507e-09,3.7300962318909114e-09
1.9315040111541748,3.7307241740336394e-09,3.730147746239254e-09,3.7304337396903975e-09
1.9315435886383057,3.730875608454198e-09,3.7307241740336394e-09,3.7307978928424745e-09
1.9317153692245483,3.731535080930826e-09,3.730875608454198e-09,3.7312037903802775e-09
1.9317706823349,3.73175801371417e-09,3.731535080930826e-09,3.731643882787239e-09
1.9317734241485596,3.731756681446541e-09,3.73175801371417e-09,3.731756237357331e-09
1.9318372011184692,3.732004483225637e-09,3.731756681446541e-09,3.7318792500684594e-09
1.9318413734436035,3.732027575864549e-09,3.732004483225637e-09,3.732013809099044e-09
1.9318780899047852,3.73217456939301e-09,3.732027575864549e-09,3.7320981860489155e-09
1.932025671005249,3.732733233619001e-09,3.73217456939301e-09,3.732452569238376e-09
1.9320626258850098,3.732878894879832e-09,3.732733233619001e-09,3.732804287892577e-09
1.9321335554122925,3.73315200974389e-09,3.732878894879832e-09,3.733013897999626e-09
1.932242751121521,3.733580555831395e-09,3.73315200974389e-09,3.733363840296988e-09
1.932257056236267,3.733635178804207e-09,3.733580555831395e-09,3.733605424827147e-09
1.9323515892028809,3.7340028846699624e-09,3.733635178804207e-09,3.7338163672018254e-09
1.932491660118103,3.7345389003462515e-09,3.7340028846699624e-09,3.734268894106663e-09
1.9325194358825684,3.734641040864517e-09,3.7345389003462515e-09,3.734588638337755e-09
1.932632327079773,3.7350780246470094e-09,3.734641040864517e-09,3.734858200488134e-09
1.932694435119629,3.735331155496624e-09,3.7350780246470094e-09,3.735201481447348e-09
1.932834267616272,3.7358747206894805e-09,3.735331155496624e-09,3.7355993853793734e-09
1.9328988790512085,3.736110976149121e-09,3.7358747206894805e-09,3.735991072062461e-09
1.9329297542572021,3.736234432949459e-09,3.736110976149121e-09,3.736170484103241e-09
1.9329638481140137,3.736358777928217e-09,3.736234432949459e-09,3.7362952731712085e-09
1.9331210851669312,3.736967180145712e-09,3.736358777928217e-09,3.736661646769335e-09
1.933180809020996,3.7372043237837715e-09,3.736967180145712e-09,3.737083531518692e-09
1.9333271980285645,3.73777231388317e-09,3.7372043237837715e-09,3.7374858763428165e-09
1.9333701133728027,3.737937959158444e-09,3.73777231388317e-09,3.737852694030153e-09
1.9333105087280273,3.73771236183984e-09,3.737937959158444e-09,3.737822051874673e-09
1.933333158493042,3.737785636559465e-09,3.73771236183984e-09,3.737747888976628e-09
1.9334644079208374,3.738303000488941e-09,3.737785636559465e-09,3.738041876033549e-09
1.9335267543792725,3.738539255948581e-09,3.738303000488941e-09,3.738419351861921e-09
1.933632493019104,3.738952703002951e-09,3.738539255948581e-09,3.738743536985112e-09
1.93374502658844,3.7393874663393945e-09,3.738952703002951e-09,3.739167642180519e-09
1.9337294101715088,3.7393190766010775e-09,3.7393874663393945e-09,3.7393519392026064e-09
1.9337579011917114,3.739441201133786e-09,3.7393190766010775e-09,3.739377252287568e-09
1.9338014125823975,3.739602405516962e-09,3.739441201133786e-09,3.73951980492393e-09
1.9340811967849731,3.740693088616354e-09,3.739602405516962e-09,3.740144638442189e-09
1.9341665506362915,3.741019938274803e-09,3.740693088616354e-09,3.740853848910319e-09
1.9342963695526123,3.741519094546675e-09,3.741019938274803e-09,3.74126729596469e-09
1.9343445301055908,3.741699838855084e-09,3.741519094546675e-09,3.741607912388645e-09
1.9343953132629395,3.741900123088726e-09,3.741699838855084e-09,3.741797982570461e-09
1.9344730377197266,3.742203436019054e-09,3.741900123088726e-09,3.742049337063236e-09
1.934484601020813,3.7422456244939895e-09,3.742203436019054e-09,3.742222531855077e-09
1.9345128536224365,3.742349541369094e-09,3.7422456244939895e-09,3.742296250663912e-09
1.9345064163208008,3.742330445533071e-09,3.742349541369094e-09,3.742337995049638e-09
1.9347283840179443,3.7431902022433405e-09,3.742330445533071e-09,3.7427581034421564e-09
1.9347496032714844,3.743269250122694e-09,3.7431902022433405e-09,3.743227949826178e-09
1.9348430633544922,3.74363562372082e-09,3.743269250122694e-09,3.743449994431103e-09
1.9349600076675415,3.744090371071707e-09,3.74363562372082e-09,3.743860332861004e-09
1.934960961341858,3.744095256053015e-09,3.744090371071707e-09,3.744089926982497e-09
1.935097098350525,3.744617504963799e-09,3.744095256053015e-09,3.7443541600623576e-09
1.9351521730422974,3.7448342204982055e-09,3.744617504963799e-09,3.744723198195743e-09
1.9352343082427979,3.745151300194038e-09,3.7448342204982055e-09,3.744990095810863e-09
1.9352754354476929,3.745306287328276e-09,3.745151300194038e-09,3.745226795359713e-09
1.9354645013809204,3.746039034524529e-09,3.745306287328276e-09,3.745670440480353e-09
1.9354276657104492,3.7459031432263146e-09,3.746039034524529e-09,3.745967980250953e-09
1.9355000257492065,3.746180254893261e-09,3.7459031432263146e-09,3.746039034524529e-09
1.9355432987213135,3.746341015187227e-09,3.746180254893261e-09,3.7462588586834045e-09
1.9356346130371094,3.746691845663008e-09,3.746341015187227e-09,3.746515098157488e-09
1.9356926679611206,3.74692277205213e-09,3.746691845663008e-09,3.74680508841152e-09
1.935847520828247,3.74751518705807e-09,3.74692277205213e-09,3.747217647287471e-09
1.9357268810272217,3.747056442904295e-09,3.74751518705807e-09,3.7472833724905286e-09
1.935742974281311,3.7471323821591795e-09,3.747056442904295e-09,3.747090193684244e-09
1.935761570930481,3.7471830083291024e-09,3.7471323821591795e-09,3.7471563629765114e-09
1.935855746269226,3.747554266908537e-09,3.7471830083291024e-09,3.7473664171727705e-09
1.9359303712844849,3.74784159262731e-09,3.747554266908537e-09,3.747695931366479e-09
1.9360237121582031,3.748201304887289e-09,3.74784159262731e-09,3.74801967240046e-09
1.9360872507095337,3.748445109863496e-09,3.748201304887289e-09,3.748321653063158e-09
1.9361215829849243,3.748593435659586e-09,3.748445109863496e-09,3.7485157200478625e-09
1.9361639022827148,3.7487435378125156e-09,3.748593435659586e-09,3.7486667103792115e-09
1.936316728591919,3.749347055048702e-09,3.7487435378125156e-09,3.749041965761535e-09
1.9364418983459473,3.7498280036629694e-09,3.749347055048702e-09,3.749584642775972e-09
1.9365500211715698,3.7502454475202285e-09,3.7498280036629694e-09,3.75003406105634e-09
1.9365755319595337,3.750336485808248e-09,3.7502454475202285e-09,3.750289412352004e-09
1.936726450920105,3.750924015832879e-09,3.750336485808248e-09,3.750628252419119e-09
1.9367717504501343,3.751096766535511e-09,3.750924015832879e-09,3.751008836871961e-09
1.9367961883544922,3.7511989070537766e-09,3.751096766535511e-09,3.751145172259385e-09
1.9368473291397095,3.751389421324802e-09,3.7511989070537766e-09,3.751292609877055e-09
1.9370139837265015,3.752039567928023e-09,3.751389421324802e-09,3.751712274180363e-09
1.9370204210281372,3.752065325102194e-09,3.752039567928023e-09,3.752050226069059e-09
1.9370347261428833,3.752123944877894e-09,3.752065325102194e-09,3.752091970454785e-09
1.937079906463623,3.752294031045267e-09,3.752123944877894e-09,3.752206989560136e-09
1.9371485710144043,3.752556487768288e-09,3.752294031045267e-09,3.752423705094543e-09
1.937192440032959,3.752735011630648e-09,3.752556487768288e-09,3.752643085164209e-09
1.9372789859771729,3.753060084932258e-09,3.752735011630648e-09,3.7528962160138235e-09
1.9374253749847412,3.753630295477706e-09,3.753060084932258e-09,3.7533434138481425e-09
1.9374747276306152,3.753819921570312e-09,3.753630295477706e-09,3.753723554211774e-09
1.9375512599945068,3.754126787214318e-09,3.753819921570312e-09,3.753970467812451e-09
1.937597393989563,3.754304866987468e-09,3.754126787214318e-09,3.754212940521029e-09
1.9378440380096436,3.755255661985757e-09,3.754304866987468e-09,3.754777821995958e-09
1.9378594160079956,3.755322275367234e-09,3.755255661985757e-09,3.755285860052027e-09
1.9379366636276245,3.755621591494673e-09,3.755322275367234e-09,3.755468824806485e-09
1.9380595684051514,3.756096322860003e-09,3.755621591494673e-09,3.755856070597474e-09
1.9381178617477417,3.75631392657283e-09,3.756096322860003e-09,3.756203348359577e-09
1.938123345375061,3.756333910587273e-09,3.75631392657283e-09,3.756322364267817e-09
1.9382178783416748,3.756708721880386e-09,3.756333910587273e-09,3.7565186516985705e-09
1.9382423162460327,3.756797983811566e-09,3.756708721880386e-09,3.756751354444532e-09
1.938245177268982,3.75681619146917e-09,3.756797983811566e-09,3.756804201060504e-09
1.938360333442688,3.757254063430082e-09,3.75681619146917e-09,3.757033351092787e-09
1.938321828842163,3.757109734436881e-09,3.757254063430082e-09,3.757179456442827e-09
1.938398838043213,3.757398836512493e-09,3.757109734436881e-09,3.7572531752516625e-09
1.938451886177063,3.757604449816654e-09,3.757398836512493e-09,3.757500532941549e-09
1.938464641571045,3.757656408254206e-09,3.757604449816654e-09,3.757628874723196e-09
1.938445806503296,3.75758535398063e-09,3.757656408254206e-09,3.757619104760579e-09
1.9385459423065186,3.757977040663718e-09,3.75758535398063e-09,3.757778976876125e-09
1.9386183023452759,3.7582541523306645e-09,3.757977040663718e-09,3.758113820140352e-09
1.938808798789978,3.759002886738472e-09,3.7582541523306645e-09,3.758625410910099e-09
1.9388939142227173,3.759322630969564e-09,3.759002886738472e-09,3.759160982497178e-09
1.9389100074768066,3.7593919088863e-09,3.759322630969564e-09,3.759354605392673e-09
1.9389904737472534,3.759704547690035e-09,3.7593919088863e-09,3.7595455637529085e-09
1.9391262531280518,3.76022279979793e-09,3.759704547690035e-09,3.759962119431748e-09
1.9391807317733765,3.7604399594215465e-09,3.76022279979793e-09,3.760328937119084e-09
1.9392664432525635,3.760773914507354e-09,3.7604399594215465e-09,3.760604272429191e-09
1.9393051862716675,3.760912914430037e-09,3.760773914507354e-09,3.760842304245671e-09
1.9393587112426758,3.761122524537086e-09,3.760912914430037e-09,3.761016387215932e-09
1.9394882917404175,3.7616278980578954e-09,3.761122524537086e-09,3.761373434940651e-09
1.9394060373306274,3.761305489291544e-09,3.7616278980578954e-09,3.76146536140709e-09
1.939489722251892,3.761650102518388e-09,3.761305489291544e-09,3.7614737991020775e-09
1.93967604637146,3.762364642057037e-09,3.761650102518388e-09,3.762004485707848e-09
1.9396839141845703,3.762393063766467e-09,3.762364642057037e-09,3.762376188376493e-09
1.939802885055542,3.762847367028144e-09,3.762393063766467e-09,3.762618661085071e-09
1.939905047416687,3.7632479354954285e-09,3.762847367028144e-09,3.763045430815737e-09
1.9399768114089966,3.763526823519214e-09,3.7632479354954285e-09,3.763385159061272e-09
1.940011978149414,3.7636564975684905e-09,3.763526823519214e-09,3.763590328276223e-09
1.940171241760254,3.76427955472991e-09,3.7636564975684905e-09,3.763966027747756e-09
1.940159797668457,3.764230704916827e-09,3.76427955472991e-09,3.764253797555739e-09
1.9402304887771606,3.7645127015650814e-09,3.764230704916827e-09,3.7643692607503e-09
1.9402861595153809,3.7647289730102784e-09,3.7645127015650814e-09,3.764618394797026e-09
1.9403036832809448,3.764803135908323e-09,3.7647289730102784e-09,3.764762723790227e-09
1.9403828382492065,3.765101119768133e-09,3.764803135908323e-09,3.764950129436784e-09
1.940396785736084,3.765149969581216e-09,3.765101119768133e-09,3.765124212407045e-09
1.9404964447021484,3.765544764888773e-09,3.765149969581216e-09,3.7653449247443405e-09
1.9404937028884888,3.765532330390897e-09,3.765544764888773e-09,3.765536327193786e-09
1.9407298564910889,3.766448930520028e-09,3.765532330390897e-09,3.765988410009413e-09
1.9407966136932373,3.76670827861858e-09,3.766448930520028e-09,3.766576384123255e-09
1.940873146057129,3.767009815192068e-09,3.76670827861858e-09,3.76685616032546e-09
1.9409292936325073,3.767214540317809e-09,3.767009815192068e-09,3.767111067531914e-09
1.941088080406189,3.7678447029065865e-09,3.767214540317809e-09,3.767526735032334e-09
1.941101312637329,3.7678860032031025e-09,3.7678447029065865e-09,3.76786379874261e-09
1.9411544799804688,3.768097389666991e-09,3.7678860032031025e-09,3.7679894759889976e-09
1.9412225484848022,3.7683598463900125e-09,3.768097389666991e-09,3.7682266196270575e-09
1.9413955211639404,3.769036638345824e-09,3.7683598463900125e-09,3.768695577832659e-09
1.9413888454437256,3.769007328457974e-09,3.769036638345824e-09,3.76901976295585e-09
1.9414478540420532,3.769240031203935e-09,3.769007328457974e-09,3.7691210152956955e-09
1.9416636228561401,3.770078915721342e-09,3.769240031203935e-09,3.769656586882775e-09
1.94163978099823,3.769976331113867e-09,3.770078915721342e-09,3.77002606910537e-09
1.9416923522949219,3.770182388507237e-09,3.769976331113867e-09,3.7700775834537126e-09
1.9416793584823608,3.770137979586252e-09,3.770182388507237e-09,3.770157519511486e-09
1.9418532848358154,3.770817436077323e-09,3.770137979586252e-09,3.7704745992073185e-09
1.941946268081665,3.771171819266783e-09,3.770817436077323e-09,3.770992407226004e-09
1.9420146942138672,3.771442269595582e-09,3.771171819266783e-09,3.7713041578513185e-09
1.9420160055160522,3.771445822309261e-09,3.771442269595582e-09,3.771441381417162e-09
1.9420995712280273,3.7717722278785004e-09,3.771445822309261e-09,3.7716061385140165e-09
1.94217848777771,3.77207065582752e-09,3.7717722278785004e-09,3.771919665496171e-09
1.9422374963760376,3.772299805859802e-09,3.77207065582752e-09,3.7721834544868216e-09
1.9422416687011719,3.772318013517406e-09,3.772299805859802e-09,3.77230691128716e-09
1.9422963857650757,3.772528511802875e-09,3.772318013517406e-09,3.772421486303301e-09
1.942334771156311,3.772676393509755e-09,3.772528511802875e-09,3.772600898344081e-09
1.942386269569397,3.772874457297348e-09,3.772676393509755e-09,3.772774093135922e-09
1.9425246715545654,3.773416690222575e-09,3.772874457297348e-09,3.773143575358517e-09
1.9425894021987915,3.7736733737858685e-09,3.773416690222575e-09,3.773542367468963e-09
1.942628026008606,3.7738185909574895e-09,3.7736733737858685e-09,3.773743983970235e-09
1.9426807165145874,3.774021983815601e-09,3.7738185909574895e-09,3.773918511029706e-09
1.942873477935791,3.774767165509729e-09,3.774021983815601e-09,3.7743932423950355e-09
1.9429606199264526,3.775112666914993e-09,3.774767165509729e-09,3.774937695766312e-09
1.942993402481079,3.775237011893751e-09,3.775112666914993e-09,3.775173063047532e-09
1.9430251121520996,3.775366685943027e-09,3.775237011893751e-09,3.77529918438313e-09
1.9430400133132935,3.775423085272678e-09,3.775366685943027e-09,3.775392443117198e-09
1.9430625438690186,3.7755008008844015e-09,3.775423085272678e-09,3.775460832855515e-09
1.9430447816848755,3.775439516573442e-09,3.7755008008844015e-09,3.775467938282873e-09
1.9431730508804321,3.775937784666894e-09,3.775439516573442e-09,3.775686430174119e-09
1.9433327913284302,3.776565726809622e-09,3.775937784666894e-09,3.776248647113789e-09
1.9433238506317139,3.7765168769965385e-09,3.776565726809622e-09,3.776539969635451e-09
1.9432990550994873,3.77642450644089e-09,3.7765168769965385e-09,3.776468915361875e-09
1.9432837963104248,3.77636366621914e-09,3.77642450644089e-09,3.7763925320177805e-09
1.943342685699463,3.776592372162213e-09,3.77636366621914e-09,3.776476464878442e-09
1.943437099456787,3.776968071633746e-09,3.776592372162213e-09,3.7767775573627205e-09
1.9437122344970703,3.778038770718695e-09,3.776968071633746e-09,3.777500534596356e-09
1.9438133239746094,3.778422019706795e-09,3.778038770718695e-09,3.7782288409005105e-09
1.943884253501892,3.778701351819791e-09,3.778422019706795e-09,3.778559687361849e-09
1.9439204931259155,3.778843460366943e-09,3.778701351819791e-09,3.778770185647318e-09
1.9440675973892212,3.7794141150016e-09,3.778843460366943e-09,3.779126789282827e-09
1.9440642595291138,3.779399015968465e-09,3.7794141150016e-09,3.7794047891281934e-09
1.9440926313400269,3.779505597378829e-09,3.779399015968465e-09,3.779450974406018e-09
1.9441665410995483,3.779793367186812e-09,3.779505597378829e-09,3.779648150015191e-09
1.9442352056503296,3.780063373426401e-09,3.779793367186812e-09,3.779926593949767e-09
1.9443172216415405,3.780384449925123e-09,3.780063373426401e-09,3.7802219132743176e-09
1.944301724433899,3.780327162417052e-09,3.780384449925123e-09,3.780353363680433e-09
1.944351077079773,3.780520785312547e-09,3.780327162417052e-09,3.78042130932954e-09
1.9444315433502197,3.780833424116281e-09,3.780520785312547e-09,3.780674440179155e-09
1.9445310831069946,3.781219337639641e-09,3.780833424116281e-09,3.781023938387307e-09
1.9445619583129883,3.781334800834202e-09,3.781219337639641e-09,3.781275292880082e-09
1.944680094718933,3.781795321344816e-09,3.781334800834202e-09,3.781563062688065e-09
1.9446940422058105,3.781848612049998e-09,3.781795321344816e-09,3.781820190340568e-09
1.9449414014816284,3.782806956564855e-09,3.781848612049998e-09,3.782326452039797e-09
1.944928526878357,3.78276077128703e-09,3.782806956564855e-09,3.782782087569103e-09
1.9449551105499268,3.782861579537666e-09,3.78276077128703e-09,3.782809621100114e-09
1.9450418949127197,3.78320663685372e-09,3.782861579537666e-09,3.783031665705039e-09
1.9451181888580322,3.783495738929332e-09,3.78320663685372e-09,3.7833496335792915e-09
1.9451855421066284,3.783761748366032e-09,3.783495738929332e-09,3.783626745246238e-09
1.9452478885650635,3.784001112450142e-09,3.783761748366032e-09,3.7838798760958525e-09
1.9452580213546753,3.784043300925077e-09,3.784001112450142e-09,3.784020208286165e-09
1.9453531503677368,3.784411006790833e-09,3.784043300925077e-09,3.784225377501116e-09
1.9454615116119385,3.784838664699919e-09,3.784411006790833e-09,3.784622393254722e-09
1.9455333948135376,3.785115332277655e-09,3.784838664699919e-09,3.784975000087343e-09
1.9454762935638428,3.78489506402957e-09,3.785115332277655e-09,3.785002977707563e-09
1.9454233646392822,3.784690338903829e-09,3.78489506402957e-09,3.784790258976045e-09
1.94560968875885,3.785410207512996e-09,3.784690338903829e-09,3.785048274806968e-09
1.9456992149353027,3.7857605938995675e-09,3.785410207512996e-09,3.785583402304837e-09
1.945884108543396,3.7864746893490064e-09,3.7857605938995675e-09,3.7861163093566574e-09
1.945911169052124,3.78658171484858e-09,3.7864746893490064e-09,3.786526647786559e-09
1.946063756942749,3.787187452530816e-09,3.78658171484858e-09,3.786881475065229e-09
1.9460822343826294,3.787246072306516e-09,3.787187452530816e-09,3.787215430151036e-09
1.946131706237793,3.787436586577542e-09,3.787246072306516e-09,3.787340219219004e-09
1.946169376373291,3.78759068553336e-09,3.787436586577542e-09,3.787511637654006e-09
1.9462052583694458,3.7877212477610556e-09,3.78759068553336e-09,3.787655078468788e-09
1.9461777210235596,3.787624436313308e-09,3.7877212477610556e-09,3.787670621591133e-09
1.9462655782699585,3.787956615042276e-09,3.787624436313308e-09,3.7877896374993725e-09
1.9463027715682983,3.7881062731059956e-09,3.787956615042276e-09,3.788029889761901e-09
1.9463269710540771,3.788208413624261e-09,3.7881062731059956e-09,3.788154678829869e-09
1.9463549852371216,3.788305669161218e-09,3.788208413624261e-09,3.788255931169715e-09
1.9465137720108032,3.788930502679477e-09,3.788305669161218e-09,3.7886160875189034e-09
1.9465889930725098,3.789220492933509e-09,3.788930502679477e-09,3.789073943494259e-09
1.946648359298706,3.789460301106828e-09,3.789220492933509e-09,3.78933773248491e-09
1.9466849565505981,3.789597524672672e-09,3.789460301106828e-09,3.789526914488306e-09
1.94681978225708,3.790121994029505e-09,3.789597524672672e-09,3.789857760949644e-09
1.9468719959259033,3.790327163244456e-09,3.790121994029505e-09,3.790222358190931e-09
1.9469300508499146,3.790545211046492e-09,3.790327163244456e-09,3.790435076922449e-09
1.9468927383422852,3.790409763837488e-09,3.790545211046492e-09,3.790475044951336e-09
1.9470041990280151,3.790844971263141e-09,3.790409763837488e-09,3.790624703015055e-09
1.9470504522323608,3.791020386501032e-09,3.790844971263141e-09,3.790930680480642e-09
1.9471293687820435,3.791324587609779e-09,3.791020386501032e-09,3.791170932743171e-09
1.9472280740737915,3.79170739250867e-09,3.791324587609779e-09,3.791514657791595e-09
1.947251796722412,3.791809533026935e-09,3.79170739250867e-09,3.791755798232543e-09
1.9472737312316895,3.7918828077465605e-09,3.791809533026935e-09,3.791845060163723e-09
1.9473528861999512,3.792204772423702e-09,3.7918828077465605e-09,3.792040903505267e-09
1.947484016418457,3.792707481409252e-09,3.792204772423702e-09,3.7924543505596375e-09
1.9475347995758057,3.792915315159462e-09,3.792707481409252e-09,3.792808289659888e-09
1.9475786685943604,3.793084513148415e-09,3.792915315159462e-09,3.792997027574074e-09
1.94768226146698,3.793477532099132e-09,3.793084513148415e-09,3.793279468311539e-09
1.947787880897522,3.793896308224021e-09,3.793477532099132e-09,3.793684477670922e-09
1.9477440118789673,3.793723113432179e-09,3.793896308224021e-09,3.793807490382051e-09
1.94785475730896,3.794158320857832e-09,3.793723113432179e-09,3.793938052609747e-09
1.9478839635849,3.7942671227142455e-09,3.794158320857832e-09,3.7942107233845945e-09
1.9478771686553955,3.794233816023507e-09,3.7942671227142455e-09,3.7942493591458515e-09
1.947860598564148,3.7941694230880785e-09,3.794233816023507e-09,3.794200509332768e-09
1.9479798078536987,3.794641934007359e-09,3.7941694230880785e-09,3.7944034581016695e-09
1.9480574131011963,3.794944802848477e-09,3.794641934007359e-09,3.7947911479818686e-09
1.948089599609375,3.795064262845926e-09,3.794944802848477e-09,3.795002978534967e-09
1.948150396347046,3.795301850573196e-09,3.795064262845926e-09,3.795181502397327e-09
1.9484329223632812,3.79641473813308e-09,3.795301850573196e-09,3.795855185728669e-09
1.948569655418396,3.796944092471222e-09,3.79641473813308e-09,3.796676750766892e-09
1.9486230611801147,3.797143488526444e-09,3.796944092471222e-09,3.7970422361865985e-09
1.9486310482025146,3.797169245700616e-09,3.797143488526444e-09,3.79715547893511e-09
1.9486898183822632,3.797399283911318e-09,3.797169245700616e-09,3.797283376627547e-09
1.9486658573150635,3.797317127407496e-09,3.797399283911318e-09,3.797355763168753e-09
1.9488416910171509,3.798004577504344e-09,3.797317127407496e-09,3.7976581879206606e-09
1.948925256729126,3.798322545378596e-09,3.798004577504344e-09,3.7981617850846305e-09
1.9490375518798828,3.7987661904992365e-09,3.798322545378596e-09,3.798541925448262e-09
1.9489413499832153,3.798387382403234e-09,3.7987661904992365e-09,3.798574788049791e-09
1.948993444442749,3.798593883885815e-09,3.798387382403234e-09,3.79848819065387e-09
1.9489879608154297,3.798562353551915e-09,3.798593883885815e-09,3.79857700849584e-09
1.9490989446640015,3.799001113691247e-09,3.798562353551915e-09,3.798779513175532e-09
1.9491560459136963,3.799224490563802e-09,3.799001113691247e-09,3.79911080372608e-09
1.9492930173873901,3.799760062150881e-09,3.799224490563802e-09,3.799490055911292e-09
1.949425458908081,3.800268544296159e-09,3.799760062150881e-09,3.8000131930004954e-09
1.949430227279663,3.800286751953763e-09,3.800268544296159e-09,3.8002765379019365e-09
1.9494785070419312,3.800480374849258e-09,3.800286751953763e-09,3.800381787044671e-09
1.9495829343795776,3.800893377814418e-09,3.800480374849258e-09,3.800684211796579e-09
1.949600338935852,3.8009519975901185e-09,3.800893377814418e-09,3.800921355434639e-09
1.9496819972991943,3.801278403159358e-09,3.8009519975901185e-09,3.801112757884084e-09
1.9497569799423218,3.8015688375026e-09,3.801278403159358e-09,3.80142139988493e-09
1.9499132633209229,3.802179016076934e-09,3.8015688375026e-09,3.801871706343718e-09
1.9499337673187256,3.80225095852893e-09,3.802179016076934e-09,3.8022136550353025e-09
1.949995756149292,3.802493431237508e-09,3.80225095852893e-09,3.8023708626155894e-09
1.9500665664672852,3.8027794246886515e-09,3.802493431237508e-09,3.802633763427821e-09
1.9501827955245972,3.803234616128748e-09,3.8027794246886515e-09,3.803004133828836e-09
1.9500980377197266,3.802914427808446e-09,3.803234616128748e-09,3.803070303121103e-09
1.9501211643218994,3.802986370260442e-09,3.802914427808446e-09,3.802948622677604e-09
1.9501309394836426,3.803027226467748e-09,3.802986370260442e-09,3.8030045779180455e-09
1.9502677917480469,3.803568127125345e-09,3.803027226467748e-09,3.8032945681720776e-09
1.9503675699234009,3.803950043845816e-09,3.803568127125345e-09,3.8037568650395315e-09
1.950347900390625,3.803877213215401e-09,3.803950043845816e-09,3.8039109639953494e-09
1.950434684753418,3.804210724211998e-09,3.803877213215401e-09,3.804041970312255e-09
1.9504618644714355,3.804308423838165e-09,3.804210724211998e-09,3.804258685846662e-09
1.9504884481430054,3.804418557962208e-09,3.804308423838165e-09,3.804361714543347e-09
1.950523853302002,3.804551340635953e-09,3.804418557962208e-09,3.804483839076056e-09
1.9505621194839478,3.804700998699673e-09,3.804551340635953e-09,3.804625059444788e-09
1.9507179260253906,3.805315174076895e-09,3.804700998699673e-09,3.80500608798684e-09
1.9507335424423218,3.805385340172052e-09,3.805315174076895e-09,3.8053471485000046e-09
1.950751543045044,3.80544840083985e-09,3.805385340172052e-09,3.805414650059902e-09
1.9509189128875732,3.806097659264651e-09,3.80544840083985e-09,3.805771253695411e-09
1.951082706451416,3.806737147726835e-09,3.806097659264651e-09,3.806415627138904e-09
1.9511208534240723,3.806889026236604e-09,3.806737147726835e-09,3.80681086653567e-09
1.9511831998825073,3.807126169874664e-09,3.806889026236604e-09,3.807006265788004e-09
1.9512089490890503,3.807229198571349e-09,3.807126169874664e-09,3.807175907866167e-09
1.9512165784835815,3.807259396637619e-09,3.807229198571349e-09,3.807242521247645e-09
1.951223373413086,3.807282489276531e-09,3.807259396637619e-09,3.8072696106894455e-09
1.9512501955032349,3.807411275147388e-09,3.807282489276531e-09,3.807342441319861e-09
1.9514199495315552,3.80805698085851e-09,3.807411275147388e-09,3.807731907556899e-09
1.9514487981796265,3.8081640063580835e-09,3.80805698085851e-09,3.808108939296062e-09
1.9514646530151367,3.808226622936672e-09,3.8081640063580835e-09,3.8081937603351435e-09
1.9515080451965332,3.8084007059069336e-09,3.808226622936672e-09,3.808311443975754e-09
1.9515876770019531,3.808711568353829e-09,3.8084007059069336e-09,3.808553916684332e-09
1.9517771005630493,3.809450532799019e-09,3.808711568353829e-09,3.809078830130375e-09
1.951906681060791,3.8099616794795566e-09,3.809450532799019e-09,3.809703219559424e-09
1.951916217803955,3.809993653902666e-09,3.8099616794795566e-09,3.809975446245062e-09
1.9519284963607788,3.810036730556021e-09,3.809993653902666e-09,3.810013637917109e-09
1.952002763748169,3.810326720810053e-09,3.810036730556021e-09,3.810180171370803e-09
1.9520145654678345,3.810371129731038e-09,3.810326720810053e-09,3.810347593002916e-09
1.9521504640579224,3.81090003997997e-09,3.810371129731038e-09,3.810634474632479e-09
1.9522122144699097,3.8111496181159055e-09,3.81090003997997e-09,3.811022608601888e-09
1.9522842168807983,3.811438720191518e-09,3.8111496181159055e-09,3.811290838484638e-09
1.9522637128829956,3.811352122795597e-09,3.811438720191518e-09,3.811392979002903e-09
1.9523371458053589,3.811649218476987e-09,3.811352122795597e-09,3.811496895878008e-09
1.9523983001708984,3.811874371706381e-09,3.811649218476987e-09,3.8117597966902395e-09
1.9525916576385498,3.8126422019502115e-09,3.811874371706381e-09,3.8122545120700124e-09
1.9526373147964478,3.812809179493115e-09,3.8126422019502115e-09,3.812723470275614e-09
1.9526480436325073,3.812842486183854e-09,3.812809179493115e-09,3.81282472261546e-09
1.9527134895324707,3.813108495620554e-09,3.812842486183854e-09,3.81297304841155e-09
1.9528250694274902,3.813547699849096e-09,3.813108495620554e-09,3.813325211154961e-09
1.952918291091919,3.813902971216976e-09,3.813547699849096e-09,3.8137235591761964e-09
1.9528746604919434,3.8137324409603934e-09,3.813902971216976e-09,3.813815929731845e-09
1.9529527425765991,3.814042859318079e-09,3.8137324409603934e-09,3.813885207648582e-09
1.9530014991760254,3.814228488607796e-09,3.814042859318079e-09,3.814133897606098e-09
1.9530203342437744,3.814316862360556e-09,3.814228488607796e-09,3.814268900725892e-09
1.9532208442687988,3.815083804425967e-09,3.814316862360556e-09,3.814698779081027e-09
1.9532476663589478,3.81519393855001e-09,3.815083804425967e-09,3.815136651041939e-09
1.953305959701538,3.815421312225453e-09,3.81519393855001e-09,3.815305404941682e-09
1.953301191329956,3.815407545459948e-09,3.815421312225453e-09,3.8154115422628365e-09
1.9534307718276978,3.815907145821029e-09,3.815407545459948e-09,3.815655347239044e-09
1.9534515142440796,3.815987525968012e-09,3.815907145821029e-09,3.815945337493076e-09
1.9534753561019897,3.816087446040228e-09,3.815987525968012e-09,3.816034599424256e-09
1.953498363494873,3.81617049072247e-09,3.816087446040228e-09,3.816126969979905e-09
1.9536532163619995,3.816781557475224e-09,3.81617049072247e-09,3.816473359563588e-09
1.953717589378357,3.817022253826963e-09,3.816781557475224e-09,3.816900573383464e-09
1.953805923461914,3.8173810779085215e-09,3.817022253826963e-09,3.817198557243273e-09
1.9539005756378174,3.8177456751498084e-09,3.8173810779085215e-09,3.817560934038511e-09
1.9538925886154175,3.8177128125482795e-09,3.8177456751498084e-09,3.817727023402995e-09
1.9539839029312134,3.8180711925406285e-09,3.8177128125482795e-09,3.8178895600538e-09
1.954026460647583,3.81824483142168e-09,3.8180711925406285e-09,3.81815468131208e-09
1.9540823698043823,3.818456661974778e-09,3.81824483142168e-09,3.818348304207575e-09
1.954110860824585,3.8185659079204015e-09,3.818456661974778e-09,3.818509064501541e-09
1.9541341066360474,3.818648064424224e-09,3.8185659079204015e-09,3.818605875949288e-09
1.954142689704895,3.818685812007061e-09,3.818648064424224e-09,3.818665383903408e-09
1.954216480255127,3.818978910885562e-09,3.818685812007061e-09,3.818830141000262e-09
1.9542680978775024,3.8191791951192045e-09,3.818978910885562e-09,3.819077054600939e-09
1.9543284177780151,3.819415006489635e-09,3.8191791951192045e-09,3.819295102402975e-09
1.9543633460998535,3.819550453698639e-09,3.819415006489635e-09,3.819480731692693e-09
1.9544109106063843,3.819731642096258e-09,3.819550453698639e-09,3.819639715629819e-09
1.9544119834899902,3.819739635702035e-09,3.819731642096258e-09,3.819733862542307e-09
1.9544707536697388,3.819974558894046e-09,3.819739635702035e-09,3.819854654807386e-09
1.9545930624008179,3.820460836578832e-09,3.819974558894046e-09,3.820213922978155e-09
1.9547772407531738,3.821170935225382e-09,3.820460836578832e-09,3.820813443411453e-09
1.954816460609436,3.8213294750732985e-09,3.821170935225382e-09,3.821247318569476e-09
1.9549050331115723,3.821665650605155e-09,3.8213294750732985e-09,3.821496008526992e-09
1.9550763368606567,3.822337113490448e-09,3.821665650605155e-09,3.821999605690962e-09
1.9551670551300049,3.822690164412279e-09,3.822337113490448e-09,3.822512084639129e-09
1.9551793336868286,3.822741234671412e-09,3.822690164412279e-09,3.822713701140401e-09
1.95521879196167,3.82289533362723e-09,3.822741234671412e-09,3.8228162857478765e-09
1.9552558660507202,3.823037886263592e-09,3.82289533362723e-09,3.822965055633176e-09
1.955309510231018,3.823255489976418e-09,3.823037886263592e-09,3.823144023584746e-09
1.9553327560424805,3.82333986692629e-09,3.823255489976418e-09,3.8232959020945145e-09
1.9553632736206055,3.823451777407172e-09,3.82333986692629e-09,3.823394933988311e-09
1.955412745475769,3.823652505730024e-09,3.823451777407172e-09,3.823550365211759e-09
1.9554696083068848,3.823874550334949e-09,3.823652505730024e-09,3.823761751675647e-09
1.955530047416687,3.824102368099602e-09,3.823874550334949e-09,3.823987793083461e-09
1.9556339979171753,3.8245193678676515e-09,3.824102368099602e-09,3.8243088695821825e-09
1.9556018114089966,3.824395911067313e-09,3.8245193678676515e-09,3.824455419021433e-09
1.9557099342346191,3.82482001626272e-09,3.824395911067313e-09,3.824605521174362e-09
1.9558296203613281,3.825287642200692e-09,3.82482001626272e-09,3.825051386741052e-09
1.9559128284454346,3.825615380037561e-09,3.825287642200692e-09,3.825448846583868e-09
1.9559237957000732,3.82564824263909e-09,3.825615380037561e-09,3.825630479070696e-09
1.9559377431869507,3.825705974236371e-09,3.82564824263909e-09,3.825675332080891e-09
1.9560768604278564,3.826253092142906e-09,3.825705974236371e-09,3.825977312743589e-09
1.956087350845337,3.826292616082583e-09,3.826253092142906e-09,3.8262708557113e-09
1.956173062324524,3.8266252389007605e-09,3.826292616082583e-09,3.826457373179437e-09
1.9561899900436401,3.826692740460658e-09,3.8266252389007605e-09,3.82665721332387e-09
1.9562307596206665,3.8268588298251416e-09,3.826692740460658e-09,3.8267731206076405e-09
1.9562612771987915,3.826980066179431e-09,3.8268588298251416e-09,3.826916561422422e-09
1.9563021659851074,3.827136829670508e-09,3.826980066179431e-09,3.827056005434315e-09
1.9563673734664917,3.82739573367985e-09,3.827136829670508e-09,3.827263395095315e-09
1.9563831090927124,3.8274516889202914e-09,3.82739573367985e-09,3.827421490854022e-09
1.956468939781189,3.827789640808987e-09,3.8274516889202914e-09,3.827618222373985e-09
1.9564908742904663,3.82786957686676e-09,3.827789640808987e-09,3.8278278324810344e-09
1.9564967155456543,3.827886452256735e-09,3.82786957686676e-09,3.827877126383328e-09
1.9565213918685913,3.827985928239741e-09,3.827886452256735e-09,3.827934857980608e-09
1.9568264484405518,3.829188077730805e-09,3.827985928239741e-09,3.828584560494619e-09
1.9568902254104614,3.829428774082544e-09,3.829188077730805e-09,3.829307093639045e-09
1.956893801689148,3.829445205383308e-09,3.829428774082544e-09,3.829435435420692e-09
1.9569684267044067,3.829747630135216e-09,3.829445205383308e-09,3.829593531179398e-09
1.9570173025131226,3.829934147603353e-09,3.829747630135216e-09,3.8298386684232355e-09
1.957022786140442,3.8299603488667344e-09,3.829934147603353e-09,3.82994436165518e-09
1.9570515155792236,3.8300607130281605e-09,3.8299603488667344e-09,3.830009198679818e-09
1.9570773839950562,3.830165518081685e-09,3.8300607130281605e-09,3.8301113391980834e-09
1.9570821523666382,3.83018061711482e-09,3.830165518081685e-09,3.830171735330623e-09
1.9570988416671753,3.830246342317878e-09,3.83018061711482e-09,3.830212147448719e-09
1.9571682214736938,3.830514572200627e-09,3.830246342317878e-09,3.830379569080833e-09
1.9571325778961182,3.830381345437672e-09,3.830514572200627e-09,3.83044618246231e-09
1.9571926593780518,3.830620265432572e-09,3.830381345437672e-09,3.830498584989073e-09
1.9572856426239014,3.830983530406229e-09,3.830620265432572e-09,3.830799677473351e-09
1.9573111534118652,3.831080341853976e-09,3.830983530406229e-09,3.831030159773263e-09
1.9574886560440063,3.831777117824231e-09,3.831080341853976e-09,3.831426731437659e-09
1.9576432704925537,3.832392181379873e-09,3.831777117824231e-09,3.832081318932978e-09
1.9577414989471436,3.832772321743505e-09,3.832392181379873e-09,3.83257958702643e-09
1.9578982591629028,3.833385608942308e-09,3.832772321743505e-09,3.8330760787630425e-09
1.957921028137207,3.83346820953534e-09,3.833385608942308e-09,3.833425132881985e-09
1.9579476118087769,3.833572126410445e-09,3.83346820953534e-09,3.833518391616053e-09
1.9579907655715942,3.833743100756237e-09,3.833572126410445e-09,3.833655615181897e-09
1.9580849409103394,3.834121908852239e-09,3.833743100756237e-09,3.8339291741351644e-09
1.9582030773162842,3.834576656203126e-09,3.834121908852239e-09,3.834347062081633e-09
1.9582068920135498,3.834585982076533e-09,3.834576656203126e-09,3.834579764827595e-09
1.9582542181015015,3.834778272704398e-09,3.834585982076533e-09,3.834679684899811e-09
1.9582691192626953,3.834824457982222e-09,3.834778272704398e-09,3.83480047716489e-09
1.9582492113113403,3.834752071441017e-09,3.834824457982222e-09,3.834786710399385e-09
1.9582940340042114,3.834932371660216e-09,3.834752071441017e-09,3.834840001104567e-09
1.9583491086959839,3.835141093588845e-09,3.834932371660216e-09,3.835035400356901e-09
1.958425521850586,3.83545240012495e-09,3.835141093588845e-09,3.835293860277034e-09
1.9585397243499756,3.835893380710331e-09,3.83545240012495e-09,3.835670892016196e-09
1.9585870504379272,3.836085671338196e-09,3.835893380710331e-09,3.8359866394444e-09
1.9586312770843506,3.836254869327149e-09,3.836085671338196e-09,3.836167827842019e-09
1.9587929248809814,3.836889916897235e-09,3.836254869327149e-09,3.836569728576933e-09
1.9588418006896973,3.837088868863248e-09,3.836889916897235e-09,3.836985840166562e-09
1.9589173793792725,3.837366868708614e-09,3.837088868863248e-09,3.837226536518301e-09
1.9589614868164062,3.8375365107867765e-09,3.837366868708614e-09,3.8374508015692754e-09
1.959097981452942,3.838085405050151e-09,3.8375365107867765e-09,3.837808293383205e-09
1.9590777158737183,3.8379983635650206e-09,3.838085405050151e-09,3.8380401079507465e-09
1.9591060876846313,3.838115159027211e-09,3.8379983635650206e-09,3.838054318805462e-09
1.959169626235962,3.838364293073937e-09,3.838115159027211e-09,3.83823728355992e-09
1.9592453241348267,3.838655615595599e-09,3.838364293073937e-09,3.8385081779779284e-09
1.959272861480713,3.838761752916753e-09,3.838655615595599e-09,3.838707129943941e-09
1.9593122005462646,3.8389194045862496e-09,3.838761752916753e-09,3.838838580350057e-09
1.9592885971069336,3.838825257673761e-09,3.8389194045862496e-09,3.838870554773166e-09
1.9592591524124146,3.838713347192879e-09,3.838825257673761e-09,3.838767081987271e-09
1.9593437910079956,3.839034867780811e-09,3.838713347192879e-09,3.838873219308425e-09
1.9593346118927002,3.838998452465603e-09,3.839034867780811e-09,3.839015771944787e-09
1.959373950958252,3.8391565482243095e-09,3.838998452465603e-09,3.839076168077327e-09
1.959486961364746,3.8396068546830975e-09,3.8391565482243095e-09,3.839379481007654e-09
1.959620714187622,3.840123774523363e-09,3.8396068546830975e-09,3.839863982335601e-09
1.9596779346466064,3.840351148198806e-09,3.840123774523363e-09,3.840235685004245e-09
1.95982825756073,3.8409542213457826e-09,3.840351148198806e-09,3.8406491320586156e-09
1.959780216217041,3.84075393711214e-09,3.8409542213457826e-09,3.840852080827517e-09
1.9598520994186401,3.841035045581975e-09,3.84075393711214e-09,3.840892492945613e-09
1.9599391222000122,3.84137655018435e-09,3.841035045581975e-09,3.841203799481718e-09
1.9600306749343872,3.8417393710687975e-09,3.84137655018435e-09,3.8415555181359196e-09
1.9600269794464111,3.841714946162256e-09,3.8417393710687975e-09,3.841726048392502e-09
1.9600962400436401,3.8419853964910544e-09,3.841714946162256e-09,3.8418490611036304e-09
1.9601753950119019,3.842302920276097e-09,3.8419853964910544e-09,3.8421421599821315e-09
1.96023428440094,3.842536955289688e-09,3.842302920276097e-09,3.8424174952922385e-09
1.9602237939834595,3.842483664584506e-09,3.842536955289688e-09,3.8425094217586775e-09
1.960427165031433,3.843293239214063e-09,3.842483664584506e-09,3.84288600940863e-09
1.9605439901351929,3.84374487794048e-09,3.843293239214063e-09,3.843517504265037e-09
1.9605427980422974,3.8437386606915425e-09,3.84374487794048e-09,3.843740437048382e-09
1.9605693817138672,3.843837692585339e-09,3.8437386606915425e-09,3.843787510504626e-09
1.9605549573898315,3.843787510504626e-09,3.843837692585339e-09,3.843811047232748e-09
1.9606993198394775,3.844358609228493e-09,3.843787510504626e-09,3.84407083942051e-09
1.9606965780258179,3.844344398373778e-09,3.844358609228493e-09,3.844349727444296e-09
1.9607877731323242,3.8447129924179535e-09,3.844344398373778e-09,3.844525586771397e-09
1.9609124660491943,3.845202822816418e-09,3.8447129924179535e-09,3.844954576948112e-09
1.96088707447052,3.8450980177628935e-09,3.845202822816418e-09,3.845147755754397e-09
1.9608782529830933,3.845057161555587e-09,3.8450980177628935e-09,3.845075813302401e-09
1.9609919786453247,3.845513685263313e-09,3.845057161555587e-09,3.845282314784981e-09
1.9610267877578735,3.845632701171553e-09,3.845513685263313e-09,3.845572305039013e-09
1.9610610008239746,3.845773921540285e-09,3.845632701171553e-09,3.84570153499908e-09
1.9610623121261597,3.8457792506108035e-09,3.845773921540285e-09,3.845774809718705e-09
1.9612187147140503,3.846388541006718e-09,3.8457792506108035e-09,3.846082563541131e-09
1.9613035917282104,3.846721607914105e-09,3.846388541006718e-09,3.846553742192782e-09
1.9613234996795654,3.846809093488446e-09,3.846721607914105e-09,3.846762908210621e-09
1.961317539215088,3.8467833363142745e-09,3.846809093488446e-09,3.846793994455311e-09
1.9614183902740479,3.8471830166031395e-09,3.8467833363142745e-09,3.846980511923448e-09
1.9613674879074097,3.846972518317671e-09,3.8471830166031395e-09,3.8470764351927755e-09
1.9613959789276123,3.847084428798553e-09,3.846972518317671e-09,3.847027141290482e-09
1.961503028869629,3.847510754440009e-09,3.847084428798553e-09,3.847295371173232e-09
1.9616544246673584,3.8481013930891095e-09,3.847510754440009e-09,3.84780429740772e-09
1.961637020111084,3.848029450637114e-09,3.8481013930891095e-09,3.848064089595482e-09
1.9617525339126587,3.8484833098095805e-09,3.848029450637114e-09,3.848255047955718e-09
1.9617562294006348,3.8485010733779745e-09,3.8484833098095805e-09,3.848490415236938e-09
1.9617480039596558,3.848469098954865e-09,3.8485010733779745e-09,3.8484833098095805e-09
1.961679458618164,3.8481990927152765e-09,3.848469098954865e-09,3.8483323194782315e-09
1.961775541305542,3.848580121257328e-09,3.8481990927152765e-09,3.848387386540253e-09
1.961780071258545,3.848588114863105e-09,3.848580121257328e-09,3.848583229881797e-09
1.9617959260940552,3.848658725047471e-09,3.848588114863105e-09,3.848621421553844e-09
1.9620065689086914,3.849488727780681e-09,3.848658725047471e-09,3.849071283923422e-09
1.962165355682373,3.8501095644960515e-09,3.849488727780681e-09,3.849796925692317e-09
1.9621926546096802,3.850217034084835e-09,3.8501095644960515e-09,3.850161078844394e-09
1.9622169733047485,3.850312069175743e-09,3.850217034084835e-09,3.85026233118424e-09
1.9623194932937622,3.850715302178287e-09,3.850312069175743e-09,3.850511465230966e-09
1.9623050689697266,3.850654906045747e-09,3.850715302178287e-09,3.850683327755178e-09
1.962302565574646,3.850650021064439e-09,3.850654906045747e-09,3.850650021064439e-09
1.9622892141342163,3.850583851772171e-09,3.850650021064439e-09,3.85061627028449e-09
1.9623539447784424,3.850848084852032e-09,3.850583851772171e-09,3.850713969910657e-09
1.9624377489089966,3.851170049529173e-09,3.850848084852032e-09,3.851007956967578e-09
1.9625128507614136,3.85147735926239e-09,3.851170049529173e-09,3.8513210398605224e-09
1.962799310684204,3.852598240428051e-09,3.85147735926239e-09,3.852035579399171e-09
1.9628374576568604,3.852746122134931e-09,3.852598240428051e-09,3.852670182880047e-09
1.9628480672836304,3.852790975145126e-09,3.852746122134931e-09,3.8527661061493745e-09
1.962809443473816,3.852627550315901e-09,3.852790975145126e-09,3.852708374552094e-09
1.9628632068634033,3.85283893677979e-09,3.852627550315901e-09,3.852732355369426e-09
1.9630305767059326,3.853501073791676e-09,3.85283893677979e-09,3.853168450973499e-09
1.9630331993103027,3.85352105780612e-09,3.853501073791676e-09,3.853508179219034e-09
1.963110327720642,3.85381593304146e-09,3.85352105780612e-09,3.8536667190669505e-09
1.963207721710205,3.854197849761931e-09,3.85381593304146e-09,3.854005115044856e-09
1.963270664215088,3.8544483160762866e-09,3.854197849761931e-09,3.85432086247306e-09
1.9632939100265503,3.854539798453516e-09,3.8544483160762866e-09,3.854491836818852e-09
1.9633657932281494,3.854817354209672e-09,3.854539798453516e-09,3.854677022019359e-09
1.9634687900543213,3.8552303571748325e-09,3.854817354209672e-09,3.855021191156993e-09
1.9634250402450562,3.855050501044843e-09,3.8552303571748325e-09,3.8551388747976034e-09
1.9634032249450684,3.8549696768086505e-09,3.855050501044843e-09,3.855007868480698e-09
1.963564157485962,3.855602503932687e-09,3.8549696768086505e-09,3.8552836478800145e-09
1.9635944366455078,3.8557219639301366e-09,3.855602503932687e-09,3.8556597914407575e-09
1.9635939598083496,3.855713526235149e-09,3.8557219639301366e-09,3.8557161907704085e-09
1.9637417793273926,3.856297503546102e-09,3.855713526235149e-09,3.8560035164891815e-09
1.9637413024902344,3.856290398118745e-09,3.856297503546102e-09,3.856292618564794e-09
1.9637969732284546,3.8565102222776204e-09,3.856290398118745e-09,3.856398755885948e-09
1.9639099836349487,3.856959640557989e-09,3.8565102222776204e-09,3.856732710971755e-09
1.9639891386032104,3.8572682825588345e-09,3.856959640557989e-09,3.857111963156967e-09
1.9641309976577759,3.8578340522121835e-09,3.8572682825588345e-09,3.85754805876104e-09
1.9641832113265991,3.8580294514645175e-09,3.8578340522121835e-09,3.857929975481511e-09
1.9641824960708618,3.8580352246242455e-09,3.8580294514645175e-09,3.8580294514645175e-09
1.964196801185608,3.858099173470464e-09,3.8580352246242455e-09,3.858063202244466e-09
1.9641879796981812,3.858065422690515e-09,3.858099173470464e-09,3.858078301277601e-09
1.964300513267517,3.858498409670119e-09,3.858065422690515e-09,3.858279029600453e-09
1.9643560647964478,3.858710240223218e-09,3.858498409670119e-09,3.858602326545224e-09
1.9644373655319214,3.859025987651421e-09,3.858710240223218e-09,3.858866559625085e-09
1.9644062519073486,3.85891008036765e-09,3.859025987651421e-09,3.858965591518881e-09
1.964436650276184,3.859019770402483e-09,3.85891008036765e-09,3.858963815162042e-09
1.9645978212356567,3.859654817972569e-09,3.859019770402483e-09,3.859335961919896e-09
1.9645638465881348,3.859542019313267e-09,3.859654817972569e-09,3.859594421840029e-09
1.9646393060684204,3.85982801276441e-09,3.859542019313267e-09,3.859682351503579e-09
1.9648371934890747,3.860603836614018e-09,3.85982801276441e-09,3.86021348219856e-09
1.9648891687393188,3.860802788580031e-09,3.860603836614018e-09,3.860701536240185e-09
1.965014100074768,3.861295283513755e-09,3.860802788580031e-09,3.861047037645449e-09
1.9650123119354248,3.861283737194299e-09,3.861295283513755e-09,3.861288178086397e-09
1.9650739431381226,3.8615359798654936e-09,3.861283737194299e-09,3.861407193994637e-09
1.9650019407272339,3.861259756376967e-09,3.8615359798654936e-09,3.861394315407551e-09
1.965082049369812,3.861557296147566e-09,3.861259756376967e-09,3.861407193994637e-09
1.9651204347610474,3.861721165066001e-09,3.861557296147566e-09,3.86163634402692e-09
1.9652212858200073,3.8621048581433115e-09,3.861721165066001e-09,3.861911679337027e-09
1.965224027633667,3.862124842157755e-09,3.8621048581433115e-09,3.862112407659879e-09
1.9651925563812256,3.861998720822157e-09,3.862124842157755e-09,3.862059561043907e-09
1.9652289152145386,3.862141717547729e-09,3.861998720822157e-09,3.862067998738894e-09
1.9652611017227173,3.8622678388833265e-09,3.862141717547729e-09,3.8622025577694785e-09
1.965227484703064,3.862134168031162e-09,3.8622678388833265e-09,3.8621990050558e-09
1.965303897857666,3.8624397014075385e-09,3.862134168031162e-09,3.862284270184091e-09
1.9654593467712402,3.863047215446613e-09,3.8624397014075385e-09,3.862741237981027e-09
1.965519905090332,3.863291020422821e-09,3.863047215446613e-09,3.863166231354853e-09
1.9656405448913574,3.863761310896052e-09,3.863291020422821e-09,3.8635237231687825e-09
1.965721607208252,3.864081943305564e-09,3.863761310896052e-09,3.863918962565549e-09
1.9658448696136475,3.864561115562992e-09,3.864081943305564e-09,3.864319531032834e-09
1.965886116027832,3.864725428570637e-09,3.864561115562992e-09,3.864641051620765e-09
1.9659909009933472,3.865133990643699e-09,3.864725428570637e-09,3.864927933250328e-09
1.966064691543579,3.865430642235879e-09,3.865133990643699e-09,3.86527965190453e-09
1.966072916984558,3.865459952123729e-09,3.865430642235879e-09,3.8654430767337544e-09
1.9659980535507202,3.8651615241747095e-09,3.865459952123729e-09,3.86530896179238e-09
1.9659602642059326,3.865016751092298e-09,3.8651615241747095e-09,3.865086917187455e-09
1.9659627676010132,3.865026521054915e-09,3.865016751092298e-09,3.8650194156275575e-09
1.965972661972046,3.865065600905382e-09,3.865026521054915e-09,3.865043840534099e-09
1.9660197496414185,3.8652503420166795e-09,3.865065600905382e-09,3.8651557510149814e-09
1.9660664796829224,3.865431530414298e-09,3.8652503420166795e-09,3.8653391598586495e-09
1.966153860092163,3.865776587730352e-09,3.865431530414298e-09,3.865602060670881e-09
1.9662084579467773,3.86598886237266e-09,3.865776587730352e-09,3.8658809486946666e-09
1.966240406036377,3.8661123191729985e-09,3.86598886237266e-09,3.8660492585052e-09
1.9663021564483643,3.866354791881577e-09,3.8661123191729985e-09,3.866232223259658e-09
1.9663808345794678,3.866666542506891e-09,3.866354791881577e-09,3.8665088908373946e-09
1.966488003730774,3.8670835422749406e-09,3.866666542506891e-09,3.866873932167891e-09
1.9666509628295898,3.867732800699741e-09,3.8670835422749406e-09,3.867405951041292e-09
1.9667919874191284,3.868284359498375e-09,3.867732800699741e-09,3.868006803742219e-09
1.9667906761169434,3.868275477714178e-09,3.868284359498375e-09,3.868278586338647e-09
1.9668549299240112,3.868540598972459e-09,3.868275477714178e-09,3.868405151763454e-09
1.966867208480835,3.868586784250283e-09,3.868540598972459e-09,3.868561027076112e-09
1.9668935537338257,3.86868359569803e-09,3.868586784250283e-09,3.868633413617317e-09
1.9669629335403442,3.8689584869189275e-09,3.86868359569803e-09,3.868819042907035e-09
1.9668899774551392,3.868669828932525e-09,3.8689584869189275e-09,3.868812381568887e-09
1.9669501781463623,3.868913189819523e-09,3.868669828932525e-09,3.868788844840765e-09
1.967018485069275,3.869182307880692e-09,3.868913189819523e-09,3.869045084314848e-09
1.9671722650527954,3.869783604670829e-09,3.869182307880692e-09,3.869480735829711e-09
1.967244267463684,3.87007625946012e-09,3.869783604670829e-09,3.869926601396401e-09
1.9672398567199707,3.870049614107529e-09,3.87007625946012e-09,3.870060716337775e-09
1.9672143459320068,3.869944364964795e-09,3.870049614107529e-09,3.8699954352239274e-09
1.967270851135254,3.870169518194189e-09,3.869944364964795e-09,3.870054943178047e-09
1.9673508405685425,3.8704808247302935e-09,3.870169518194189e-09,3.870323617150007e-09
1.9674946069717407,3.871051923454161e-09,3.8704808247302935e-09,3.870764153646178e-09
1.9677355289459229,3.871999609827981e-09,3.871051923454161e-09,3.8715235461950215e-09
1.967788815498352,3.872217213540807e-09,3.871999609827981e-09,3.872105303059925e-09
1.96781587600708,3.8723202422374925e-09,3.872217213540807e-09,3.872266063353891e-09
1.9678481817245483,3.872436593610473e-09,3.8723202422374925e-09,3.872377085656353e-09
1.9678243398666382,3.872336229449047e-09,3.872436593610473e-09,3.87238596744055e-09
1.9678924083709717,3.872617782008092e-09,3.872336229449047e-09,3.87247478528252e-09
1.9679495096206665,3.8728416029698565e-09,3.872617782008092e-09,3.872727472042925e-09
1.9679769277572632,3.87294996073706e-09,3.8728416029698565e-09,3.872893561407409e-09
1.9680101871490479,3.873072973448188e-09,3.87294996073706e-09,3.8730103568695995e-09
1.967905879020691,3.872670628624064e-09,3.873072973448188e-09,3.872869580590077e-09
1.9679217338562012,3.872730136578184e-09,3.872670628624064e-09,3.872698606244285e-09
1.9679019451141357,3.87265330914488e-09,3.872730136578184e-09,3.872689724460088e-09
1.9680126905441284,3.873087628392113e-09,3.87265330914488e-09,3.872868692411657e-09
1.9679970741271973,3.873032561330092e-09,3.873087628392113e-09,3.873057430325844e-09
1.9680274724960327,3.873148912703073e-09,3.873032561330092e-09,3.873088516570533e-09
1.9680190086364746,3.8731138296554946e-09,3.873148912703073e-09,3.873129372777839e-09
1.9680087566375732,3.87306720028846e-09,3.8731138296554946e-09,3.873089404748953e-09
1.968201994895935,3.873835030532291e-09,3.87306720028846e-09,3.873449117008931e-09
1.9684436321258545,3.87478715779821e-09,3.873835030532291e-09,3.874308873719201e-09
1.968501091003418,3.875010090581554e-09,3.87478715779821e-09,3.8748968478330426e-09
1.9685717821121216,3.875283205445612e-09,3.875010090581554e-09,3.875145537790559e-09
1.968703269958496,3.875813447962173e-09,3.875283205445612e-09,3.8755456621686335e-09
1.9687799215316772,3.876111875911192e-09,3.875813447962173e-09,3.8759604414906335e-09
1.9687986373901367,3.876191811968965e-09,3.876111875911192e-09,3.87614873531561e-09
1.9687912464141846,3.876159837545856e-09,3.876191811968965e-09,3.876173160222152e-09
1.9688358306884766,3.876328591445599e-09,3.876159837545856e-09,3.876242438138888e-09
1.968878984451294,3.876501786237441e-09,3.876328591445599e-09,3.876412968395471e-09
1.9688979387283325,3.876565735083659e-09,3.876501786237441e-09,3.87653287248213e-09
1.9688681364059448,3.876460485940925e-09,3.876565735083659e-09,3.876510668021638e-09
1.9688441753387451,3.876362342225548e-09,3.876460485940925e-09,3.876409415681792e-09
1.9688732624053955,3.876476029063269e-09,3.876362342225548e-09,3.876417409287569e-09
1.9688973426818848,3.8765630705484e-09,3.876476029063269e-09,3.876518661627415e-09
1.9689160585403442,3.8766354570896056e-09,3.8765630705484e-09,3.876598597685188e-09
1.96893310546875,3.876713172701329e-09,3.8766354570896056e-09,3.876672316494023e-09
1.9689310789108276,3.876716725415008e-09,3.876713172701329e-09,3.87671139634449e-09
1.9691452980041504,3.877548504505057e-09,3.876716725415008e-09,3.877130616558588e-09
1.9692575931549072,3.877992593714907e-09,3.877548504505057e-09,3.877768328663933e-09
1.9694488048553467,3.878750653996121e-09,3.877992593714907e-09,3.87836873727565e-09
1.9694899320602417,3.878905641130359e-09,3.878750653996121e-09,3.878826149161796e-09
1.969438076019287,3.8786969192017295e-09,3.878905641130359e-09,3.878799947898415e-09
1.9694525003433228,3.878764864850837e-09,3.8786969192017295e-09,3.878728005446419e-09
1.9695463180541992,3.879129906181333e-09,3.878764864850837e-09,3.878945165070036e-09
1.9696871042251587,3.879685017693646e-09,3.879129906181333e-09,3.87940524149144e-09
1.9697144031524658,3.879788046390331e-09,3.879685017693646e-09,3.879734755685149e-09
1.969718337059021,3.879808918583194e-09,3.879788046390331e-09,3.8797960399961084e-09
1.969853401184082,3.880341381545804e-09,3.879808918583194e-09,3.880072707573845e-09
1.9698597192764282,3.88035381604368e-09,3.880341381545804e-09,3.8803467106163225e-09
1.9697918891906738,3.880097132480387e-09,3.88035381604368e-09,3.880223253815984e-09
1.9698354005813599,3.880262777755661e-09,3.880097132480387e-09,3.880178400805789e-09
1.9699209928512573,3.880600729644357e-09,3.880262777755661e-09,3.880430199387774e-09
1.9699876308441162,3.880860965921329e-09,3.880600729644357e-09,3.880729515515213e-09
1.970031499862671,3.8810341607131704e-09,3.880860965921329e-09,3.88094623104962e-09
1.9702038764953613,3.881727828058956e-09,3.8810341607131704e-09,3.881377885761594e-09
1.9702339172363281,3.881838850361419e-09,3.881727828058956e-09,3.881781118764138e-09
1.9703413248062134,3.882263843735245e-09,3.881838850361419e-09,3.882048904557678e-09
1.9703634977340698,3.882344223882228e-09,3.882263843735245e-09,3.882302479496502e-09
1.9703779220581055,3.882404175925558e-09,3.882344223882228e-09,3.882372201502449e-09
1.9705257415771484,3.8829859327904614e-09,3.882404175925558e-09,3.88269327800117e-09
1.9706363677978516,3.8834340188032e-09,3.8829859327904614e-09,3.883206645127757e-09
1.9706306457519531,3.883400712112461e-09,3.8834340188032e-09,3.8834153670563865e-09
1.970599889755249,3.883278587579753e-09,3.883400712112461e-09,3.883337651444663e-09
1.9706687927246094,3.8835543669790695e-09,3.883278587579753e-09,3.883414034788757e-09
1.9706324338912964,3.88340382073693e-09,3.8835543669790695e-09,3.8834775395457655e-09
1.9706456661224365,3.8834628846018404e-09,3.88340382073693e-09,3.883430910178731e-09
1.9706387519836426,3.883428689732682e-09,3.8834628846018404e-09,3.883444232855027e-09
1.9707540273666382,3.883890098421716e-09,3.883428689732682e-09,3.883656951586545e-09
1.9707155227661133,3.883737331733528e-09,3.883890098421716e-09,3.883811494631573e-09
1.9707523584365845,3.8838772198346305e-09,3.883737331733528e-09,3.883805721471845e-09
1.9707798957824707,3.883985133512624e-09,3.8838772198346305e-09,3.883929622361393e-09
1.9708671569824219,3.884332855363937e-09,3.883985133512624e-09,3.884156996036836e-09
1.9708973169326782,3.88444076904193e-09,3.884332855363937e-09,3.884386146069119e-09
1.9710285663604736,3.8849758965397996e-09,3.88444076904193e-09,3.884705446211001e-09
1.9711406230926514,3.8854177653036e-09,3.8849758965397996e-09,3.885193944341836e-09
1.9711503982543945,3.885440857942513e-09,3.8854177653036e-09,3.885428423444637e-09
1.9711518287658691,3.885451071994339e-09,3.885440857942513e-09,3.885444410656191e-09
1.9712376594543457,3.885792132507504e-09,3.885451071994339e-09,3.885619825894082e-09
1.9713581800460815,3.8862615348023155e-09,3.885792132507504e-09,3.886025723431885e-09
1.971462607383728,3.886687416354562e-09,3.8862615348023155e-09,3.886471588998575e-09
1.9714559316635132,3.886651889217774e-09,3.886687416354562e-09,3.886667876429328e-09
1.9714994430541992,3.886820643117517e-09,3.886651889217774e-09,3.886734933900016e-09
1.971547245979309,3.887006716496444e-09,3.886820643117517e-09,3.886912569583956e-09
1.9715185165405273,3.886907684602647e-09,3.887006716496444e-09,3.886954313969682e-09
1.9715198278427124,3.88689924690766e-09,3.886907684602647e-09,3.886902355532129e-09
1.9715293645858765,3.886943211739435e-09,3.88689924690766e-09,3.8869192309221035e-09
1.9715347290039062,3.886969857092026e-09,3.886943211739435e-09,3.886953869880472e-09
1.9715497493743896,3.88701870690511e-09,3.886969857092026e-09,3.8869929497309386e-09
1.9715276956558228,3.886940103114966e-09,3.88701870690511e-09,3.886976962519384e-09
1.971633791923523,3.887348221098819e-09,3.886940103114966e-09,3.887143051883868e-09
1.9716771841049194,3.887524968604339e-09,3.887348221098819e-09,3.887434818494739e-09
1.9716922044754028,3.887590693807397e-09,3.887524968604339e-09,3.887555166670609e-09
1.9717648029327393,3.887871802277232e-09,3.887590693807397e-09,3.88772924964087e-09
1.9717828035354614,3.887932642498981e-09,3.887871802277232e-09,3.887901556254292e-09
1.9718025922775269,3.888018795805692e-09,3.887932642498981e-09,3.887973942795497e-09
1.9718586206436157,3.888236399518519e-09,3.888018795805692e-09,3.888126265394476e-09
1.9719237089157104,3.88850018850917e-09,3.888236399518519e-09,3.888366073567795e-09
1.9720181226730347,3.888867450285716e-09,3.88850018850917e-09,3.888682265085208e-09
1.9721273183822632,3.889311983584776e-09,3.888867450285716e-09,3.889086386266172e-09
1.9721332788467407,3.889323529904232e-09,3.889311983584776e-09,3.889315980387664e-09
1.9721091985702515,3.889228494813324e-09,3.889323529904232e-09,3.889274236001938e-09
1.9721453189849854,3.889379929233883e-09,3.889228494813324e-09,3.889301325443739e-09
1.9721951484680176,3.8895731080401674e-09,3.889379929233883e-09,3.889474076146371e-09
1.972215175628662,3.889649491384262e-09,3.8895731080401674e-09,3.889609079266165e-09
1.972257375717163,3.889817801194795e-09,3.889649491384262e-09,3.889731203798874e-09
1.9722723960876465,3.889874200524446e-09,3.889817801194795e-09,3.889844002458176e-09
1.9722861051559448,3.889925714872788e-09,3.889874200524446e-09,3.889898181341778e-09
1.9723639488220215,3.890235245052054e-09,3.889925714872788e-09,3.890078481560977e-09
1.9723535776138306,3.890197497469217e-09,3.890235245052054e-09,3.890213928769981e-09
1.9724041223526,3.890384903115773e-09,3.890197497469217e-09,3.890290312114075e-09
1.972602367401123,3.891183819604294e-09,3.890384903115773e-09,3.89078103069096e-09
1.9725759029388428,3.891067912320523e-09,3.891183819604294e-09,3.891124311650174e-09
1.9726074934005737,3.891213129492144e-09,3.891067912320523e-09,3.89113630205884e-09
1.9726847410202026,3.891501787478546e-09,3.891213129492144e-09,3.891355238039296e-09
1.97270929813385,3.891592381677356e-09,3.891501787478546e-09,3.891545752310321e-09
1.9727884531021118,3.891914790443707e-09,3.891592381677356e-09,3.891750921525272e-09
1.9728134870529175,3.8920013878396276e-09,3.891914790443707e-09,3.8919569789186426e-09
1.9728419780731201,3.892115962855769e-09,3.8920013878396276e-09,3.892057343080069e-09
1.972948670387268,3.892542732586435e-09,3.892115962855769e-09,3.8923273493196575e-09
1.9729456901550293,3.892524969018041e-09,3.892542732586435e-09,3.892532518534608e-09
1.9730547666549683,3.892955735551595e-09,3.892524969018041e-09,3.8927390200171885e-09
1.973109483718872,3.893172895175212e-09,3.892955735551595e-09,3.893062761051169e-09
1.973198652267456,3.893526390186253e-09,3.893172895175212e-09,3.893347866323893e-09
1.9732856750488281,3.8938736679483554e-09,3.893526390186253e-09,3.893697808621255e-09
1.9733167886734009,3.893998457016323e-09,3.8938736679483554e-09,3.893933619991685e-09
1.9734805822372437,3.894646827262704e-09,3.893998457016323e-09,3.894319977604255e-09
1.9735677242279053,3.894983446883771e-09,3.894646827262704e-09,3.894813360716398e-09
1.9734653234481812,3.894580657970437e-09,3.894983446883771e-09,3.894780054025659e-09
1.9736610651016235,3.895362254979773e-09,3.894580657970437e-09,3.894968347850636e-09
1.9736238718032837,3.895213485094473e-09,3.895362254979773e-09,3.895284983457259e-09
1.973596215248108,3.895092692829394e-09,3.895213485094473e-09,3.895151756694304e-09
1.9736484289169312,3.895296529776715e-09,3.895092692829394e-09,3.89519350108003e-09
1.9737000465393066,3.895511024865073e-09,3.895296529776715e-09,3.89540133483024e-09
1.9737576246261597,3.895737954451306e-09,3.895511024865073e-09,3.895622047167535e-09
1.9737153053283691,3.8955678682839334e-09,3.895737954451306e-09,3.895650912966175e-09
1.973877191543579,3.8962131299058456e-09,3.8955678682839334e-09,3.8958876125150255e-09
1.9738446474075317,3.896083455856569e-09,3.8962131299058456e-09,3.896145628345948e-09
1.9738892316818237,3.896254430202362e-09,3.896083455856569e-09,3.896166944628021e-09
1.973960518836975,3.896537759118246e-09,3.896254430202362e-09,3.8963938742142545e-09
1.973947286605835,3.896486688859113e-09,3.896537759118246e-09,3.896509781498025e-09
1.9739452600479126,3.896485356591484e-09,3.896486688859113e-09,3.8964826920562246e-09
1.9739528894424438,3.896508893319606e-09,3.896485356591484e-09,3.8964946824648905e-09
1.9740009307861328,3.896693634430903e-09,3.896508893319606e-09,3.896599487518415e-09
1.9741566181182861,3.8973153593246934e-09,3.896693634430903e-09,3.897001832342539e-09
1.974308967590332,3.897913103401152e-09,3.8973153593246934e-09,3.897612010916873e-09
1.9743103981018066,3.897909994776683e-09,3.897913103401152e-09,3.8979104388658925e-09
1.9744690656661987,3.898550815506496e-09,3.897909994776683e-09,3.8982275185617254e-09
1.974400520324707,3.898267486590612e-09,3.898550815506496e-09,3.8984078187809246e-09
1.9743857383728027,3.8982124195285905e-09,3.898267486590612e-09,3.898238176702762e-09
1.9744203090667725,3.898358524878631e-09,3.8982124195285905e-09,3.898282585623747e-09
1.9743887186050415,3.898223077669627e-09,3.898358524878631e-09,3.898289246961895e-09
1.9744325876235962,3.898408706959344e-09,3.898223077669627e-09,3.898312783690017e-09
1.9744163751602173,3.898326994544732e-09,3.898408706959344e-09,3.898366962573618e-09
1.9744330644607544,3.8984082628701344e-09,3.898326994544732e-09,3.898364742127569e-09
1.9744386672973633,3.898430911419837e-09,3.8984082628701344e-09,3.8984167005651216e-09
1.974471926689148,3.898549039149657e-09,3.898430911419837e-09,3.898488643017117e-09
1.974500060081482,3.898667166879477e-09,3.898549039149657e-09,3.898605882568518e-09
1.9745088815689087,3.898699141302586e-09,3.898667166879477e-09,3.898681377734192e-09
1.9745365381240845,3.8988168249431965e-09,3.898699141302586e-09,3.898755096543027e-09
1.974743127822876,3.899621958680655e-09,3.8988168249431965e-09,3.899217837499691e-09
1.9747647047042847,3.8997169937715626e-09,3.899621958680655e-09,3.8996668116908495e-09
1.9747421741485596,3.8996166296101364e-09,3.8997169937715626e-09,3.89966547942322e-09
1.9748207330703735,3.899934597484389e-09,3.8996166296101364e-09,3.8997733931012135e-09
1.9747896194458008,3.899802702989064e-09,3.899934597484389e-09,3.899867540013702e-09
1.975003957748413,3.900661571520914e-09,3.899802702989064e-09,3.9002294727197295e-09
1.9750380516052246,3.900796574640708e-09,3.900661571520914e-09,3.900726408545552e-09
1.9751211404800415,3.901120759763899e-09,3.900796574640708e-09,3.900956446756254e-09
1.9751094579696655,3.901067469058717e-09,3.901120759763899e-09,3.901092782143678e-09
1.975094199180603,3.901016398799584e-09,3.901067469058717e-09,3.901039491438496e-09
1.9751299619674683,3.901148737384119e-09,3.901016398799584e-09,3.901081235824222e-09
1.9751625061035156,3.9012810759686545e-09,3.901148737384119e-09,3.9012131303195474e-09
1.975141167640686,3.901194478572734e-09,3.9012810759686545e-09,3.90123622295846e-09
1.9751662015914917,3.90129484273416e-09,3.901194478572734e-09,3.901242884296607e-09
1.9752213954925537,3.901511114179357e-09,3.90129484273416e-09,3.901401424144524e-09
1.9752415418624878,3.90159016205871e-09,3.901511114179357e-09,3.901549305851404e-09
1.9753841161727905,3.90215237899838e-09,3.90159016205871e-09,3.901869938260916e-09
1.9753583669662476,3.902059564353522e-09,3.90215237899838e-09,3.902103529185297e-09
1.975388526916504,3.9021696984775645e-09,3.902059564353522e-09,3.9021132991479135e-09
1.9754648208618164,3.902473899586312e-09,3.9021696984775645e-09,3.902320244719704e-09
1.9756511449813843,3.9032181931020205e-09,3.902473899586312e-09,3.902843381808907e-09
1.9756702184677124,3.903291467821646e-09,3.9032181931020205e-09,3.903252387971179e-09
1.9757227897644043,3.903499745661065e-09,3.903291467821646e-09,3.903393164250701e-09
1.975877285003662,3.904111700592239e-09,3.903499745661065e-09,3.903803058591393e-09
1.9759008884429932,3.904200074344999e-09,3.904111700592239e-09,3.9041538890671745e-09
1.97596275806427,3.904442547053577e-09,3.904200074344999e-09,3.904319534342449e-09
1.975991129875183,3.90455312526683e-09,3.904442547053577e-09,3.904496281847969e-09
1.9760411977767944,3.904750744965213e-09,3.90455312526683e-09,3.904650380803787e-09
1.9760146141052246,3.904649936714577e-09,3.904750744965213e-09,3.904698342438451e-09
1.9760844707489014,3.904918610686536e-09,3.904649936714577e-09,3.904783163477532e-09
1.9760465621948242,3.904768064444397e-09,3.904918610686536e-09,3.904842227342442e-09
1.9760979413986206,3.90496612823199e-09,3.904768064444397e-09,3.904866652248984e-09
1.9761689901351929,3.905256118486022e-09,3.90496612823199e-09,3.905109569046772e-09
1.976231336593628,3.905502587997489e-09,3.905256118486022e-09,3.905377798929521e-09
1.9762390851974487,3.90552967743929e-09,3.905502587997489e-09,3.905515022495365e-09
1.9762320518493652,3.905506584800378e-09,3.90552967743929e-09,3.9055163547629945e-09
1.9762697219848633,3.905658019220937e-09,3.905506584800378e-09,3.905580303609213e-09
1.976332187652588,3.9058987155726754e-09,3.905658019220937e-09,3.9057770351291765e-09
1.9763728380203247,3.906071022186097e-09,3.9058987155726754e-09,3.905982204344127e-09
1.9764413833618164,3.906336143444378e-09,3.906071022186097e-09,3.906201584413793e-09
1.9765398502349854,3.906729162395095e-09,3.906336143444378e-09,3.906530210429082e-09
1.976662278175354,3.907219880971979e-09,3.906729162395095e-09,3.906971191014463e-09
1.976790189743042,3.907715040440962e-09,3.907219880971979e-09,3.9074654623050264e-09
1.9768434762954712,3.907923762369592e-09,3.907715040440962e-09,3.9078176250484375e-09
1.9768165349960327,3.907817180959228e-09,3.907923762369592e-09,3.90786869530757e-09
1.976808786392212,3.9077940883203155e-09,3.907817180959228e-09,3.9078029701045125e-09
1.9768134355545044,3.907815404602388e-09,3.9077940883203155e-09,3.907801637836883e-09
1.9767720699310303,3.907637768918448e-09,3.907815404602388e-09,3.907725254492789e-09
1.9768791198730469,3.908068535452003e-09,3.907637768918448e-09,3.907850931739176e-09
1.9769667387008667,3.9084162573033154e-09,3.908068535452003e-09,3.908239953887005e-09
1.976934552192688,3.908286139164829e-09,3.9084162573033154e-09,3.908349199832628e-09
1.9769271612167358,3.908251500206461e-09,3.908286139164829e-09,3.908267487418016e-09
1.9769290685653687,3.908267043328806e-09,3.908251500206461e-09,3.908256829276979e-09
1.97693932056427,3.908304790911643e-09,3.908267043328806e-09,3.90828391871878e-09
1.9769493341445923,3.908340762137641e-09,3.908304790911643e-09,3.9083212222124075e-09
1.9769757986068726,3.908446011280375e-09,3.908340762137641e-09,3.908391832396774e-09
1.9769772291183472,3.908460222135091e-09,3.908446011280375e-09,3.908450452172474e-09
1.9769998788833618,3.9085406022820735e-09,3.908460222135091e-09,3.9084988578963475e-09
1.9770562648773193,3.908763090976208e-09,3.9085406022820735e-09,3.9086502923169064e-09
1.9772447347640991,3.909508716759547e-09,3.908763090976208e-09,3.909134349555643e-09
1.977292776107788,3.909697010584523e-09,3.909508716759547e-09,3.909601531404405e-09
1.977366328239441,3.909989665373814e-09,3.909697010584523e-09,3.909841783666934e-09
1.9774717092514038,3.910410217855542e-09,3.909989665373814e-09,3.910197943213234e-09
1.97760808467865,3.910952450780769e-09,3.910410217855542e-09,3.9106788918275015e-09
1.9776362180709839,3.911062584904812e-09,3.910952450780769e-09,3.911005297396741e-09
1.9776732921600342,3.911212687057741e-09,3.911062584904812e-09,3.9111349714460175e-09
1.977644920349121,3.9110936711495015e-09,3.911212687057741e-09,3.911151402746782e-09
1.9776864051818848,3.911264201406084e-09,3.9110936711495015e-09,3.9111762717425336e-09
1.9777483940124512,3.911503121400983e-09,3.911264201406084e-09,3.911381885046694e-09
1.977780818939209,3.9116416772344564e-09,3.911503121400983e-09,3.911569290693251e-09
1.9777920246124268,3.911675428014405e-09,3.9116416772344564e-09,3.911656776267591e-09
1.977828860282898,3.911827306524174e-09,3.911675428014405e-09,3.91174870273403e-09
1.9778332710266113,3.911841517378889e-09,3.911827306524174e-09,3.911832191505482e-09
1.9779244661331177,3.912199453282028e-09,3.911841517378889e-09,3.912018708973619e-09
1.9779549837112427,3.912325130528416e-09,3.912199453282028e-09,3.912259849414568e-09
1.978065013885498,3.912753676615921e-09,3.912325130528416e-09,3.912537849259934e-09
1.9780513048171997,3.912695500929431e-09,3.912753676615921e-09,3.912723478549651e-09
1.9781842231750488,3.9132350693193985e-09,3.912695500929431e-09,3.9129623985445505e-09
1.9783858060836792,3.91402954491582e-09,3.9132350693193985e-09,3.913629864626955e-09
1.9784016609191895,3.914081503353373e-09,3.91402954491582e-09,3.914054413911572e-09
1.9784901142120361,3.914426116580216e-09,3.914081503353373e-09,3.914253365877585e-09
1.978501319885254,3.914481183642238e-09,3.914426116580216e-09,3.914451873754388e-09
1.9785040616989136,3.914501167656681e-09,3.914481183642238e-09,3.914488289069595e-09
1.9785854816436768,3.914816026906465e-09,3.914501167656681e-09,3.9146565988801285e-09
1.9785428047180176,3.91465260207724e-09,3.914816026906465e-09,3.914731649956593e-09
1.9786505699157715,3.915078927718696e-09,3.91465260207724e-09,3.914863100362709e-09
1.9786744117736816,3.9151659692038265e-09,3.915078927718696e-09,3.915120672104422e-09
1.9786179065704346,3.914943036420482e-09,3.9151659692038265e-09,3.915052726455315e-09
1.9786405563354492,3.915035406976131e-09,3.914943036420482e-09,3.914987001252257e-09
1.978655457496643,3.915091362216572e-09,3.915035406976131e-09,3.915061608239512e-09
1.9786837100982666,3.915203272697454e-09,3.915091362216572e-09,3.9151455411001734e-09
1.9787755012512207,3.915565649492692e-09,3.915203272697454e-09,3.915382684738233e-09
1.9788435697555542,3.915839208445959e-09,3.915565649492692e-09,3.915700208523276e-09
1.978868842124939,3.9159360198937065e-09,3.915839208445959e-09,3.9158858378129935e-09
1.9789204597473145,3.916143853643916e-09,3.9159360198937065e-09,3.916037716322762e-09
1.9789528846740723,3.9162739717824024e-09,3.916143853643916e-09,3.916206470222505e-09
1.9790644645690918,3.91672427824119e-09,3.9162739717824024e-09,3.916495572298118e-09
1.9790574312210083,3.916680313409415e-09,3.91672427824119e-09,3.916700741513068e-09
1.9791830778121948,3.917174584699978e-09,3.916680313409415e-09,3.916926338831672e-09
1.979172945022583,3.91714127800924e-09,3.917174584699978e-09,3.917155932953165e-09
1.9791947603225708,3.9172243226914816e-09,3.91714127800924e-09,3.917181246038126e-09
1.9791935682296753,3.917213664550445e-09,3.9172243226914816e-09,3.917218105442544e-09
1.9792126417160034,3.917291380162169e-09,3.917213664550445e-09,3.9172514121332824e-09
1.9791879653930664,3.917196789160471e-09,3.917291380162169e-09,3.9172425303490854e-09
1.9792075157165527,3.917274504772195e-09,3.917196789160471e-09,3.917234092654098e-09
1.9792673587799072,3.917512536588674e-09,3.917274504772195e-09,3.917391744323595e-09
1.979313850402832,3.917695057253923e-09,3.917512536588674e-09,3.917602242609064e-09
1.9793521165847778,3.9178464916744815e-09,3.917695057253923e-09,3.917769220151968e-09
1.979364037513733,3.917898894201244e-09,3.9178464916744815e-09,3.9178704724918134e-09
1.979361653327942,3.917890012417047e-09,3.917898894201244e-09,3.917892232863096e-09
1.979338526725769,3.917789204166411e-09,3.917890012417047e-09,3.917838498068704e-09
1.9793161153793335,3.917711488554687e-09,3.917789204166411e-09,3.917747903869895e-09
1.9793609380722046,3.917890012417047e-09,3.917711488554687e-09,3.917798085950608e-09
1.9794349670410156,3.9181839994739676e-09,3.917890012417047e-09,3.918034341410248e-09
1.9795036315917969,3.918448676643038e-09,3.9181839994739676e-09,3.9183145617016635e-09
1.97952401638031,3.9185308331468605e-09,3.918448676643038e-09,3.918487756493505e-09
1.9795961380004883,3.918823487936152e-09,3.9185308331468605e-09,3.918674273961642e-09
1.9795856475830078,3.918771529498599e-09,3.918823487936152e-09,3.918795954405141e-09
1.979697823524475,3.919229385473955e-09,3.918771529498599e-09,3.918997126817203e-09
1.9797379970550537,3.9193865930542415e-09,3.919229385473955e-09,3.919304880639629e-09
1.9798344373703003,3.9197685097747126e-09,3.9193865930542415e-09,3.919574442790008e-09
1.9798853397369385,3.919956803599689e-09,3.9197685097747126e-09,3.919861324419571e-09
1.9798974990844727,3.920001212520674e-09,3.919956803599689e-09,3.919978119881762e-09
1.9799052476882935,3.920036295568252e-09,3.920001212520674e-09,3.920017199732229e-09


==> figs/data/loss_Adam_alpha_0.01_beta_1.0_lr0.0001_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_train,bcp_loss_train,u_MSE
0,0.4644392,0.4457998,0.016359245,0.002280176,0.78720826,0.76835096,0.015915519,0.0029417886,0.5379863
1,0.42655724,0.39809826,0.017498106,0.010960876,0.8113565,0.7792597,0.017041095,0.015055688,0.52993375
2,0.41902986,0.38780686,0.015051742,0.016171258,0.7978771,0.7622551,0.014661636,0.020960368,0.5168742
3,0.42162603,0.3979839,0.011268303,0.012373794,0.7577154,0.73030645,0.010973345,0.016435605,0.50168467
4,0.42918763,0.41305092,0.008062752,0.008073943,0.7180107,0.6989008,0.007848974,0.011260939,0.4893906
5,0.4330136,0.42015052,0.0060320073,0.0068310485,0.6903054,0.67472565,0.005872009,0.009707773,0.47932568
6,0.4291186,0.4157941,0.004942925,0.008381587,0.673777,0.65736526,0.0048140287,0.011597683,0.46949145
7,0.4216606,0.4055104,0.004345068,0.011805132,0.6635183,0.6435937,0.0042344234,0.015690118,0.45974365
8,0.41554892,0.39639845,0.0038867102,0.015263754,0.6537846,0.6302201,0.0037892442,0.019775216,0.45070985
9,0.4122896,0.3918052,0.0034193571,0.017065013,0.6410823,0.6157773,0.0033332757,0.021971703,0.44269332
10,0.41101953,0.3907965,0.0029699013,0.017253118,0.6260547,0.60080045,0.00289285,0.022361422,0.4356372
11,0.41002202,0.3903428,0.0026213573,0.017057871,0.61148775,0.58660036,0.0025492024,0.022338161,0.4291871
12,0.4078776,0.388013,0.00241322,0.017451385,0.5993268,0.57396823,0.0023410202,0.023017501,0.42289913
13,0.40435997,0.38345185,0.0023229208,0.018585198,0.5896628,0.56283426,0.0022463468,0.024582224,0.4165922
14,0.40021506,0.3778992,0.0022975022,0.020018382,0.58137244,0.5526371,0.0022135659,0.026521808,0.41039008
15,0.39621693,0.37271425,0.0022909965,0.021211691,0.5732404,0.5428367,0.0021979182,0.028205728,0.40447104
16,0.3926077,0.36837205,0.0022843645,0.021951267,0.5647772,0.5332181,0.0021809596,0.029378198,0.39888066
17,0.3891673,0.3644773,0.0022815554,0.022408448,0.5562603,0.52386236,0.002166684,0.03023124,0.39352658
18,0.38555795,0.36039105,0.0022923956,0.022874491,0.5481883,0.5149207,0.0021647958,0.03110285,0.3882745
19,0.3816231,0.35580412,0.002319844,0.023499146,0.54078245,0.5064335,0.0021782673,0.0321707,0.3830457
20,0.37744817,0.35085213,0.0023589963,0.024237044,0.5338947,0.49831003,0.0022023881,0.033382285,0.3778436
21,0.37321183,0.34584978,0.0024032898,0.024958754,0.52722955,0.49041644,0.0022308212,0.034582276,0.37270868
22,0.36902136,0.34098646,0.0024499977,0.025584906,0.520598,0.48266405,0.0022609616,0.03567301,0.36766213
23,0.3648684,0.3362343,0.0025009706,0.026133114,0.51400256,0.47503462,0.0022946524,0.03667326,0.36268887
24,0.36069065,0.33146003,0.0025598193,0.026670806,0.5075436,0.4675445,0.0023354285,0.0376637,0.35775626
25,0.35645044,0.32657668,0.002629086,0.027244702,0.5012863,0.46019912,0.0023857744,0.03870142,0.3528415
26,0.35216326,0.32160035,0.0027096241,0.027853275,0.4952087,0.45297727,0.0024465192,0.03978491,0.34794182
27,0.34787142,0.31660149,0.0028015592,0.028468376,0.48924255,0.44584575,0.0025177845,0.04087901,0.3430657
28,0.3436057,0.31163004,0.002905364,0.02907029,0.48333856,0.43878013,0.0026000282,0.04195843,0.33821893
29,0.33937064,0.30668595,0.0030220067,0.029662674,0.47749382,0.43177274,0.0026941835,0.04302691,0.33339885
30,0.33515742,0.30174327,0.0031525057,0.030261645,0.4717307,0.42482522,0.0028012323,0.044104245,0.32859898
31,0.33096224,0.29678658,0.0032975273,0.030878121,0.46606386,0.417938,0.0029218136,0.04520404,0.32381535
32,0.3267929,0.2918245,0.0034573686,0.03151103,0.4604874,0.41110635,0.0030562128,0.046324838,0.31904924
33,0.32266265,0.28687716,0.0036321634,0.03215335,0.4549858,0.4043241,0.003204558,0.047457144,0.31430432
34,0.3185808,0.28195798,0.0038220312,0.032800797,0.44954982,0.39758787,0.0033669749,0.04859499,0.30958357
35,0.31455007,0.27706835,0.0040270626,0.033454668,0.4441819,0.39089862,0.0035435562,0.049739707,0.30488834
36,0.31057134,0.27220556,0.004247252,0.034118526,0.4388896,0.3842596,0.00373431,0.05089567,0.30021924
37,0.30664676,0.2673708,0.0044824677,0.034793507,0.43367678,0.3776735,0.003939126,0.052064136,0.2955782
38,0.30278096,0.2625707,0.0047324817,0.03547777,0.4285422,0.371142,0.004157811,0.053242374,0.2909683
39,0.2989787,0.257813,0.0049969917,0.0361687,0.4234839,0.36466697,0.0043900944,0.054426834,0.2863929
40,0.29524302,0.25310245,0.005275605,0.036864966,0.41850263,0.3582516,0.004635643,0.055615403,0.28185514
41,0.29157573,0.24844162,0.0055678384,0.03756627,0.4136013,0.35189974,0.0048940238,0.056807555,0.27735767
42,0.28797802,0.24383251,0.0058731083,0.03827239,0.40878317,0.34561563,0.00516472,0.058002833,0.27290332
43,0.28445178,0.23927896,0.006190743,0.038982067,0.40404958,0.3394029,0.005447137,0.05919951,0.2684951
44,0.28099877,0.23478512,0.006519989,0.039693646,0.39940107,0.33326533,0.0057406067,0.06039513,0.26413614
45,0.27762023,0.23035483,0.0068600127,0.04040537,0.39483806,0.32720634,0.006044389,0.06158734,0.25982943
46,0.27431694,0.22599094,0.0072098724,0.041116122,0.3903621,0.32122996,0.0063576545,0.06277451,0.25557783
47,0.2710892,0.22169577,0.0075685675,0.04182485,0.38597435,0.31533968,0.0066795046,0.063955165,0.25138387
48,0.26793706,0.21747182,0.007935005,0.042530227,0.38167542,0.309539,0.007008976,0.065127455,0.24725007
49,0.26486054,0.21332192,0.00830804,0.04323059,0.37746522,0.30383095,0.0073450464,0.066289224,0.24317889
50,0.26185936,0.2092483,0.008686459,0.043924596,0.3733437,0.29821852,0.007686644,0.06743856,0.23917255
51,0.2589329,0.20525305,0.009068992,0.04461083,0.36931044,0.29270425,0.008032641,0.06857354,0.23523304
52,0.25608,0.20133765,0.009454324,0.045288038,0.3653652,0.28729072,0.00838187,0.06969262,0.23136212
53,0.25329968,0.19750361,0.009841094,0.045954976,0.361507,0.28197986,0.008733121,0.07079403,0.22756135
54,0.25059053,0.19375241,0.010227921,0.04661021,0.3577347,0.27677354,0.009085171,0.071876,0.22383215
55,0.24795097,0.19008522,0.010613408,0.04725234,0.35404646,0.27167302,0.009436778,0.07293667,0.22017567
56,0.24537908,0.18650264,0.010996121,0.04788032,0.35044104,0.26667967,0.009786669,0.073974706,0.21659279
57,0.24287285,0.18300533,0.011374653,0.04849286,0.34691632,0.2617942,0.010133589,0.074988514,0.21308416
58,0.24043031,0.17959385,0.011747591,0.049088884,0.34346998,0.25701708,0.010476289,0.075976625,0.20965037
59,0.23804882,0.17626803,0.012113529,0.04966727,0.34009993,0.2523486,0.0108135175,0.07693783,0.20629159
60,0.23572597,0.173028,0.012471112,0.050226856,0.33680323,0.24778858,0.011144061,0.07787058,0.20300788
61,0.23345932,0.16987364,0.012819015,0.050766658,0.3335771,0.24333657,0.011466731,0.078773804,0.1997991
62,0.2312459,0.16680421,0.01315594,0.051285762,0.33041874,0.23899207,0.0117803775,0.07964628,0.19666487
63,0.22908315,0.16381924,0.013480669,0.051783253,0.327325,0.23475404,0.012083907,0.08048704,0.19360465
64,0.22696814,0.16091786,0.013792041,0.052258242,0.32429257,0.23062123,0.012376262,0.081295066,0.19061771
65,0.2248979,0.15809916,0.014088949,0.052709803,0.32131815,0.22659239,0.012656454,0.0820693,0.18770328
66,0.22286955,0.15536186,0.014370388,0.053137302,0.31839812,0.22266567,0.01292356,0.08280889,0.18486023
67,0.22088008,0.15270479,0.0146354195,0.053539872,0.3155291,0.21883932,0.013176732,0.08351304,0.18208744
68,0.21892656,0.15012638,0.014883194,0.05391699,0.31270793,0.21511148,0.013415184,0.084181264,0.17938362
69,0.21700618,0.14762525,0.015112969,0.05426796,0.30993056,0.21147974,0.013638219,0.084812604,0.17674738
70,0.21511577,0.1451996,0.015324101,0.05459207,0.30719358,0.2079419,0.013845226,0.08540645,0.17417723
71,0.21325274,0.14284779,0.015516017,0.054888934,0.3044935,0.2044955,0.014035661,0.08596234,0.17167154
72,0.21141435,0.14056809,0.015688272,0.05515799,0.30182675,0.20113787,0.01420908,0.0864798,0.16922876
73,0.20959777,0.13835847,0.015840499,0.05539879,0.2991899,0.19786648,0.0143651245,0.08695828,0.16684708
74,0.20780027,0.1362169,0.01597246,0.055610914,0.29657942,0.19467843,0.014503492,0.08739749,0.16452476
75,0.20601952,0.13414153,0.016083987,0.055793997,0.29399213,0.19157106,0.014623998,0.08779708,0.16226007
76,0.20425314,0.1321304,0.016175037,0.055947702,0.29142457,0.18854135,0.0147265345,0.08815668,0.16005112
77,0.20249861,0.13018124,0.016245637,0.05607174,0.28887367,0.1855865,0.014811057,0.08847614,0.15789606
78,0.20075405,0.12829211,0.016295921,0.056166008,0.28633645,0.18270361,0.014877607,0.088755235,0.1557931
79,0.19901712,0.12646073,0.01632609,0.05623031,0.28381,0.17988965,0.0149262855,0.08899406,0.15374032
80,0.19728611,0.12468537,0.016336448,0.0562643,0.2812914,0.17714193,0.014957287,0.08919216,0.15173596
81,0.19555923,0.122963764,0.016327377,0.056268096,0.27877784,0.1744573,0.014970857,0.089349695,0.14977817
82,0.19383478,0.121293865,0.016299307,0.0562416,0.27626702,0.17183296,0.014967287,0.089466766,0.14786515
83,0.19211112,0.11967344,0.016252747,0.05618493,0.2737565,0.1692661,0.014946951,0.08954344,0.14599515
84,0.19038704,0.118100785,0.01618828,0.05609797,0.2712439,0.16675392,0.014910264,0.08957971,0.14416647
85,0.18866125,0.11657385,0.01610653,0.055980876,0.2687271,0.16429365,0.014857676,0.089575775,0.14237742
86,0.18693276,0.11509064,0.016008163,0.05583395,0.26620436,0.16188262,0.014789697,0.08953203,0.14062631
87,0.18520053,0.113649316,0.015893914,0.055657294,0.26367384,0.15951838,0.01470687,0.0894486,0.13891165
88,0.18346362,0.11224795,0.015764534,0.055451144,0.26113385,0.15719815,0.0146097755,0.08932595,0.13723184
89,0.18172167,0.11088497,0.015620826,0.055215877,0.25858295,0.1549197,0.014499017,0.089164235,0.13558543
90,0.17997378,0.109558366,0.015463586,0.054951835,0.25601986,0.15268065,0.014375214,0.08896401,0.13397105
91,0.17821968,0.10826657,0.0152936755,0.054659426,0.25344375,0.15047882,0.014239025,0.08872589,0.13238735
92,0.17645903,0.10700795,0.01511195,0.054339122,0.25085318,0.14831188,0.014091145,0.08845016,0.13083301
93,0.17469174,0.105781086,0.014919301,0.053991348,0.24824762,0.146178,0.013932245,0.088137366,0.1293069
94,0.17291765,0.10458427,0.014716595,0.05361678,0.24562651,0.14407526,0.01376304,0.08778822,0.12780781
95,0.17113674,0.10341611,0.0145047465,0.05321589,0.24298939,0.14200181,0.013584242,0.08740334,0.1263347
96,0.16934924,0.10227522,0.014284656,0.052789364,0.240336,0.13995607,0.013396594,0.08698333,0.12488654
97,0.16755554,0.10116041,0.014057205,0.05233793,0.23766613,0.13793641,0.013200802,0.086528905,0.12346246
98,0.16575578,0.100070216,0.013823302,0.051862255,0.23498006,0.13594154,0.012997626,0.0860409,0.12206155
99,0.16395059,0.09900364,0.0135838445,0.051363107,0.23227772,0.13397,0.012787808,0.08551991,0.120683014
100,0.16214035,0.09795933,0.013339697,0.050841328,0.2295599,0.1320208,0.012572078,0.08496702,0.11932614
101,0.16032594,0.09693649,0.013091735,0.05029772,0.2268269,0.13009287,0.012351182,0.08438284,0.11799026
102,0.15850794,0.095934,0.012840806,0.049733136,0.22407949,0.12818532,0.01212586,0.083768316,0.11667481
103,0.1566872,0.09495088,0.0125877755,0.049148545,0.22131863,0.12629737,0.011896854,0.08312442,0.11537921
104,0.15486448,0.09398609,0.012333439,0.048544955,0.21854538,0.12442836,0.011664887,0.08245214,0.11410297
105,0.15304105,0.093039185,0.012078613,0.047923256,0.21576078,0.12257772,0.011430691,0.081752375,0.11284568
106,0.15121767,0.092109114,0.011824073,0.047284488,0.21296628,0.12074509,0.011194971,0.08102621,0.11160696
107,0.14939559,0.091195285,0.0115705645,0.046629727,0.21016327,0.11893019,0.010958431,0.080274634,0.110386506
108,0.14757578,0.0902969,0.011318806,0.04596008,0.20735359,0.11713284,0.010721744,0.079499,0.10918403
109,0.14575972,0.08941361,0.011069507,0.0452766,0.20453861,0.11535287,0.0104856,0.07870013,0.107999265
110,0.14394847,0.088544734,0.010823339,0.04458039,0.20172015,0.11359022,0.010250658,0.07787928,0.10683205
111,0.14214325,0.087689646,0.0105809225,0.043872688,0.1989005,0.11184511,0.010017541,0.07703785,0.105682194
112,0.14034551,0.08684803,0.010342851,0.043154642,0.19608156,0.110117674,0.009786852,0.07617704,0.10454955
113,0.1385566,0.086019576,0.010109684,0.042427335,0.19326515,0.10840821,0.009559181,0.07529776,0.10343406
114,0.13677774,0.08520377,0.009881954,0.041692022,0.19045383,0.106717,0.00933508,0.07440174,0.10233562
115,0.13501035,0.084400274,0.009660123,0.040949944,0.18764967,0.10504438,0.009115083,0.073490195,0.101254135
116,0.13325593,0.083609045,0.0094446475,0.040202234,0.18485487,0.10339084,0.008899673,0.07256434,0.10018962
117,0.13151556,0.08282952,0.009235924,0.03945012,0.18207201,0.10175686,0.008689318,0.07162583,0.099142015
118,0.1297909,0.08206175,0.009034301,0.038694847,0.1793032,0.100143045,0.008484432,0.07067573,0.09811132
119,0.12808311,0.081305616,0.008840099,0.03793739,0.17655069,0.09854972,0.008285418,0.06971555,0.09709753
120,0.12639347,0.080560744,0.008653571,0.037179157,0.17381719,0.09697778,0.008092598,0.06874681,0.09610066
121,0.12472318,0.07982706,0.008474946,0.036421176,0.17110488,0.09542765,0.007906284,0.06777095,0.09512067
122,0.12307364,0.0791047,0.008304397,0.03566454,0.16841592,0.09389994,0.0077267373,0.06678924,0.09415765
123,0.12144593,0.07839355,0.00814205,0.03491033,0.16575266,0.09239542,0.007554179,0.065803066,0.09321161
124,0.119841136,0.0776935,0.007987997,0.034159638,0.1631172,0.0909146,0.0073887757,0.06481383,0.092282556
125,0.118260324,0.0770045,0.0078422725,0.033413548,0.16051209,0.089458205,0.007230664,0.063823216,0.091370516
126,0.11670442,0.07632669,0.0077048712,0.032672856,0.15793887,0.08802685,0.0070799286,0.06283209,0.09047555
127,0.115174495,0.07566013,0.007575759,0.031938605,0.15539974,0.086621106,0.0069366265,0.06184201,0.08959766
128,0.11367124,0.07500475,0.007454848,0.031211646,0.15289666,0.0852416,0.006800749,0.06085431,0.08873686
129,0.11219552,0.07436062,0.007342011,0.030492894,0.15043141,0.08388894,0.0066722706,0.0598702,0.08789319
130,0.11074795,0.07372788,0.0072370926,0.029782971,0.14800555,0.082563646,0.00655112,0.058890782,0.08706671
131,0.10932921,0.07310668,0.0071398886,0.029082641,0.14562061,0.081266254,0.006437182,0.057917178,0.08625741
132,0.10793979,0.07249688,0.0070501794,0.028392723,0.1432783,0.07999723,0.006330319,0.056950763,0.08546529
133,0.10658014,0.07189875,0.006967715,0.027713671,0.14097981,0.07875707,0.006230363,0.05599238,0.08469039
134,0.10525069,0.071312405,0.0068922066,0.027046079,0.13872625,0.077546164,0.0061371047,0.055042986,0.08393273
135,0.10395167,0.07073781,0.0068233586,0.026390499,0.13651878,0.076364845,0.0060503264,0.05410361,0.083192274
136,0.102683246,0.070175104,0.0067608245,0.025747316,0.1343584,0.07521354,0.0059697633,0.053175114,0.08246905
137,0.10144566,0.06962443,0.006704288,0.025116941,0.13224587,0.07409246,0.0058951606,0.052258253,0.08176307
138,0.10023896,0.06908586,0.006653383,0.024499714,0.13018192,0.07300187,0.0058262283,0.051353827,0.08107431
139,0.09906306,0.06855934,0.006607748,0.023895973,0.12816727,0.07194197,0.0057626767,0.05046262,0.08040272
140,0.097917944,0.06804509,0.006567015,0.02330584,0.12620196,0.07091282,0.0057041897,0.04958495,0.07974829
141,0.09680349,0.067543104,0.006530801,0.022729585,0.124286816,0.06991469,0.0056504523,0.04872167,0.07911098
142,0.095719434,0.067053415,0.006498725,0.022167293,0.12242173,0.06894747,0.005601143,0.047873106,0.07849076
143,0.09466562,0.066576086,0.0064704213,0.021619111,0.12060695,0.06801124,0.0055559482,0.047039762,0.07788751
144,0.09364161,0.06611107,0.0064455075,0.02108503,0.118842386,0.067105874,0.005514537,0.04622197,0.077301234
145,0.092647254,0.0656586,0.006423633,0.020565024,0.11712797,0.06623139,0.005476602,0.045419972,0.07673182
146,0.09168193,0.0652183,0.0064044246,0.020059206,0.115463525,0.065387465,0.0054418235,0.044634238,0.076179154
147,0.09074533,0.06479037,0.006387551,0.019567406,0.11384876,0.06457404,0.0054098982,0.04386482,0.07564312
148,0.08983703,0.06437484,0.006372671,0.01908952,0.112283185,0.06379084,0.005380534,0.043111812,0.07512364
149,0.08895639,0.06397147,0.006359469,0.018625462,0.11076635,0.06303757,0.005353444,0.042375345,0.07462051
150,0.088102974,0.06358024,0.0063476413,0.018175095,0.10929788,0.06231387,0.0053283554,0.041655652,0.074133575
151,0.08727619,0.06320108,0.0063369027,0.01773821,0.1078769,0.061619353,0.005305008,0.040952537,0.07366267
152,0.0864755,0.06283394,0.0063269795,0.017314577,0.10650281,0.0609537,0.0052831513,0.040265955,0.07320765
153,0.085700236,0.062478576,0.0063176206,0.01690404,0.105174944,0.06031638,0.005262552,0.03959601,0.072768226
154,0.084949896,0.06213497,0.006308588,0.016506335,0.103892356,0.05970692,0.0052429936,0.038942438,0.07234424
155,0.08422373,0.061802864,0.0062996647,0.016121205,0.10265429,0.059124857,0.005224266,0.038305167,0.071935445
156,0.08352121,0.061482165,0.0062906495,0.015748398,0.10145983,0.058569577,0.005206186,0.037684064,0.071541555
157,0.082841665,0.061172705,0.0062813694,0.015387591,0.10030791,0.0580405,0.005188571,0.03707884,0.071162336
158,0.08218441,0.060874194,0.0062716613,0.01503856,0.09919772,0.057537068,0.005171275,0.036489382,0.070797466
159,0.08154893,0.060586568,0.0062613697,0.014700993,0.09812814,0.05705862,0.005154143,0.035915375,0.070446685
160,0.08093448,0.06030945,0.0062503703,0.014374662,0.09709824,0.056604493,0.00513704,0.035356704,0.070109636
161,0.0803404,0.060042713,0.0062385444,0.014059138,0.09610683,0.05617405,0.0051198555,0.03481292,0.06978605
162,0.079766124,0.059786122,0.006225797,0.013754205,0.095152944,0.055766646,0.0051024714,0.034283824,0.06947558
163,0.079210974,0.05953939,0.0062120464,0.013459542,0.094235405,0.055381488,0.0050848103,0.033769112,0.06917786
164,0.078674376,0.05930234,0.0061972155,0.013174817,0.09335315,0.055017937,0.0050667785,0.033268437,0.068892576
165,0.078155614,0.059074566,0.00618125,0.012899804,0.09250518,0.05467525,0.005048306,0.032781623,0.06861934
166,0.077654205,0.058855962,0.0061640968,0.012634142,0.09169029,0.054352686,0.005029335,0.03230826,0.068357795
167,0.07716954,0.058646303,0.006145733,0.012377497,0.09090726,0.054049566,0.0050098184,0.03184787,0.06810761
168,0.07670091,0.05844507,0.0061261305,0.012129705,0.09015532,0.05376516,0.00498971,0.031400446,0.06786834
169,0.076247886,0.058252286,0.00610527,0.011890332,0.08943298,0.053498674,0.004968974,0.03096533,0.067639686
170,0.07580976,0.058067437,0.006083143,0.011659183,0.08873946,0.053249415,0.004947589,0.030542457,0.06742123
171,0.075386085,0.05789035,0.006059756,0.011435979,0.08807367,0.05301671,0.0049255295,0.030131433,0.06721258
172,0.07497632,0.0577208,0.0060351174,0.011220406,0.087434374,0.05279975,0.0049027903,0.029731834,0.06701341
173,0.07457991,0.057558473,0.006009239,0.0110122,0.08682066,0.052597903,0.0048793596,0.0293434,0.0668233
174,0.07419634,0.057403013,0.0059821433,0.01081118,0.08623144,0.05241037,0.004855239,0.028965835,0.0666419
175,0.07382508,0.057254244,0.005953853,0.010616985,0.08566579,0.05223656,0.0048304293,0.028598797,0.066468835
176,0.073465705,0.05711187,0.0059244074,0.010429424,0.0851226,0.052075725,0.004804945,0.028241925,0.06630375
177,0.07311775,0.056975674,0.0058938363,0.010248235,0.08460107,0.05192728,0.0047787917,0.027894994,0.06614628
178,0.072780654,0.056845278,0.0058621713,0.01007321,0.08410011,0.05179044,0.004751982,0.027557697,0.065996036
179,0.07245409,0.056720495,0.005829458,0.009904132,0.08361894,0.051664684,0.004724533,0.027229724,0.06585272
180,0.07213754,0.056601103,0.0057957284,0.009740711,0.08315652,0.051549327,0.0046964646,0.026910726,0.06571599
181,0.071830645,0.056486785,0.005761032,0.00958283,0.082712024,0.051443752,0.004667802,0.026600473,0.06558549
182,0.07153304,0.056377396,0.005725425,0.009430218,0.08228469,0.051347412,0.0046385718,0.026298702,0.06546089
183,0.07124424,0.056272585,0.005688946,0.009282709,0.08187367,0.051259667,0.004608793,0.026005205,0.06534186
184,0.07096389,0.056172162,0.0056516337,0.009140089,0.08147809,0.05118003,0.0045784907,0.025719564,0.06522815
185,0.070691645,0.056075905,0.005613552,0.009002191,0.081097245,0.05110789,0.0045477003,0.025441654,0.0651194
186,0.07042718,0.055983607,0.005574739,0.008868834,0.08073036,0.051042777,0.0045164432,0.025171136,0.06501535
187,0.070170134,0.05589502,0.0055352487,0.008739868,0.080376804,0.050984144,0.00448475,0.024907907,0.06491568
188,0.069920175,0.05581001,0.005495119,0.008615048,0.080035776,0.050931573,0.004452652,0.024651548,0.064820185
189,0.069676995,0.0557283,0.0054544066,0.008494289,0.07970664,0.050884552,0.0044201743,0.024401907,0.06472856
190,0.06944023,0.055649657,0.0054131565,0.008377419,0.07938877,0.050842572,0.004387349,0.024158845,0.06464052
191,0.06920973,0.05557403,0.0053714127,0.008264289,0.079081565,0.050805297,0.004354204,0.023922063,0.06455586
192,0.0689851,0.05550113,0.005329224,0.008154743,0.07878443,0.05077232,0.0043207696,0.023691336,0.064474344
193,0.06876606,0.05543078,0.005286633,0.008048643,0.07849682,0.050743174,0.0042870734,0.023466574,0.06439571
194,0.06855242,0.05536285,0.0052436856,0.007945881,0.078218125,0.050717536,0.0042531444,0.023247441,0.064319775
195,0.06834394,0.055297222,0.00520042,0.007846299,0.07794784,0.050695036,0.00421901,0.023033798,0.06424633
196,0.06814031,0.05523363,0.005156878,0.007749803,0.07768552,0.050675303,0.004184698,0.022825519,0.06417515
197,0.06794133,0.05517195,0.005113102,0.0076562795,0.07743072,0.050658036,0.004150234,0.02262245,0.06410603
198,0.067746766,0.055112068,0.0050691254,0.007565575,0.07718289,0.050642956,0.0041156462,0.022424284,0.06403884
199,0.06755647,0.055053886,0.005024989,0.007477597,0.076941594,0.05062969,0.0040809554,0.022230951,0.06397336
200,0.06737016,0.054997146,0.004980734,0.007392276,0.07670653,0.05061804,0.0040461873,0.022042299,0.06390942
201,0.06718772,0.05494185,0.004936382,0.0073094834,0.07647724,0.050607763,0.0040113684,0.021858105,0.0638469
202,0.067008846,0.05488776,0.0048919744,0.0072291126,0.076253325,0.05059853,0.0039765155,0.02167828,0.06378563
203,0.06683345,0.054834824,0.0048475373,0.0071510896,0.07603444,0.05059012,0.0039416556,0.02150267,0.06372545
204,0.06666137,0.054782946,0.004803114,0.007075315,0.07582031,0.050582387,0.0039068097,0.02133112,0.063666224
205,0.0664924,0.05473197,0.0047587147,0.0070017134,0.07561061,0.05057508,0.0038719983,0.021163523,0.063607834
206,0.066326454,0.054681867,0.004714383,0.0069301985,0.07540493,0.05056798,0.0038372383,0.020999707,0.063550144
207,0.06616324,0.054632414,0.0046701343,0.0068606944,0.075203136,0.05056096,0.0038025493,0.020839626,0.063493036
208,0.06600279,0.054583687,0.004626002,0.006793106,0.07500483,0.050553847,0.0037679516,0.020683033,0.06343643
209,0.0658448,0.05453539,0.004581999,0.0067274054,0.07480984,0.050546434,0.0037334566,0.02052995,0.06338019
210,0.065689236,0.054487605,0.0045381607,0.0066634747,0.074617915,0.050538655,0.0036990885,0.020380167,0.0633242
211,0.065536,0.05444021,0.0044945,0.006601287,0.07442878,0.050530292,0.003664856,0.020233639,0.06326841
212,0.06538487,0.05439311,0.004451041,0.0065407245,0.07424225,0.050521303,0.0036307764,0.020090174,0.06321271
213,0.065235764,0.054346174,0.004407795,0.006481796,0.07405816,0.0505115,0.0035968646,0.01994979,0.063156985
214,0.06508869,0.05429953,0.0043647857,0.006424371,0.07387625,0.05050087,0.0035631317,0.019812249,0.06310124
215,0.064943396,0.054252893,0.0043220283,0.006368471,0.07369643,0.05048922,0.0035295857,0.019677622,0.06304531
216,0.0647998,0.05420628,0.004279539,0.00631398,0.07351848,0.05047652,0.0034962478,0.019545708,0.06298917
217,0.06465792,0.054159705,0.004237331,0.0062608845,0.073342234,0.05046271,0.003463123,0.019416403,0.06293277
218,0.0645175,0.054112986,0.004195419,0.0062090904,0.073167585,0.05044765,0.0034302208,0.019289711,0.06287599
219,0.06437854,0.05406615,0.004153815,0.0061585736,0.07299433,0.050431315,0.0033975556,0.019165458,0.06281881
220,0.06424099,0.05401917,0.0041125277,0.0061092954,0.07282239,0.050413653,0.003365133,0.019043604,0.062761195
221,0.06410469,0.053971905,0.004071574,0.0060612136,0.072651684,0.0503946,0.003332961,0.018924125,0.06270306
222,0.06396967,0.053924456,0.0040309597,0.006014254,0.072482064,0.05037414,0.003301049,0.018806873,0.06264437
223,0.06383571,0.053876624,0.0039906944,0.005968395,0.07231336,0.050352186,0.0032694002,0.018691776,0.06258509
224,0.063702874,0.053828448,0.0039507877,0.005923634,0.07214561,0.05032872,0.00323803,0.018578859,0.062525146
225,0.063570976,0.05377984,0.0039112475,0.005879884,0.07197857,0.050303716,0.0032069364,0.018467914,0.06246454
226,0.06344011,0.05373091,0.00387208,0.005837115,0.07181228,0.050277174,0.0031761283,0.018358981,0.062403217
227,0.063310035,0.053681422,0.0038332874,0.0057953247,0.07164662,0.05024901,0.0031456058,0.018252008,0.062341124
228,0.06318083,0.053631525,0.003794878,0.005754423,0.07148148,0.050219283,0.0031153809,0.01814682,0.06227827
229,0.06305233,0.05358104,0.0037568589,0.005714427,0.071316846,0.0501879,0.0030854521,0.018043494,0.062214594
230,0.062924586,0.053530067,0.0037192318,0.005675288,0.07115263,0.05015494,0.00305583,0.017941862,0.062150076
231,0.06279748,0.053478494,0.003682001,0.005636983,0.070988804,0.050120294,0.0030265078,0.017841998,0.062084693
232,0.06267095,0.0534263,0.0036451726,0.0055994783,0.07082525,0.050084036,0.0029974976,0.017743714,0.062018417
233,0.06254502,0.05337355,0.0036087467,0.005562722,0.07066197,0.050046157,0.0029687963,0.017647015,0.061951265
234,0.062419564,0.053320106,0.0035727227,0.0055267364,0.07049893,0.050006617,0.002940409,0.017551903,0.06188314
235,0.062294565,0.053265993,0.0035371098,0.005491463,0.07033606,0.049965482,0.0029123356,0.017458238,0.06181409
236,0.06216999,0.053211216,0.0035018974,0.0054568797,0.07017327,0.049922656,0.0028845738,0.017366039,0.061744057
237,0.06204581,0.05315576,0.0034670988,0.0054229484,0.07001057,0.04987824,0.0028571333,0.017275203,0.061673068
238,0.061921977,0.05309957,0.003432708,0.0053896983,0.06984798,0.04983218,0.0028300134,0.017185785,0.061601046
239,0.061798416,0.05304263,0.003398727,0.0053570587,0.0696854,0.04978453,0.0028032078,0.017097663,0.061528035
240,0.061675183,0.052985013,0.0033651567,0.005325015,0.06952281,0.04973528,0.0027767238,0.017010804,0.06145399
241,0.061552104,0.05292652,0.0033319944,0.0052935896,0.069360234,0.049684454,0.00275056,0.01692522,0.061378893
242,0.06142928,0.052867338,0.0032992358,0.005262707,0.069197565,0.049632054,0.0027247078,0.016840806,0.061302766
243,0.061306614,0.052807372,0.0032668868,0.005232357,0.06903476,0.04957806,0.002699178,0.016757524,0.061225586
244,0.061184034,0.052746538,0.003234944,0.00520255,0.06887193,0.049522545,0.0026739654,0.016675422,0.061147336
245,0.0610616,0.052684944,0.0032034041,0.005173253,0.06870894,0.049465492,0.00264907,0.016594382,0.06106801
246,0.060939196,0.052622467,0.003172267,0.0051444634,0.06854582,0.049406897,0.0026244915,0.016514432,0.060987577
247,0.060816918,0.052559253,0.0031415303,0.0051161363,0.068382554,0.049346823,0.0026002254,0.016435502,0.06090607
248,0.06069462,0.052495163,0.0031111897,0.005088265,0.06821906,0.049285263,0.0025762722,0.016357524,0.060823478
249,0.060572237,0.052430127,0.0030812449,0.0050608665,0.06805546,0.049222216,0.0025526313,0.016280608,0.060739744
250,0.060449872,0.05236432,0.0030516938,0.0050338577,0.06789157,0.04915773,0.0025292984,0.01620454,0.06065493
251,0.06032748,0.05229764,0.0030225317,0.0050073084,0.06772743,0.04909175,0.0025062752,0.01612941,0.060568992
252,0.060205005,0.0522301,0.0029937513,0.004981154,0.0675631,0.049024373,0.0024835526,0.016055178,0.060481936
253,0.06008235,0.052161608,0.0029653565,0.0049553835,0.06739855,0.048955593,0.002461138,0.015981818,0.06039373
254,0.059959605,0.052092265,0.0029373437,0.0049299966,0.06723365,0.04888539,0.0024390246,0.01590924,0.060304407
255,0.059836686,0.05202201,0.0029097053,0.0049049705,0.0670685,0.04881384,0.002417207,0.015837455,0.060213976
256,0.059713565,0.051950816,0.0028824396,0.0048803096,0.066903055,0.048740834,0.0023956879,0.015766535,0.060122356
257,0.05959029,0.05187876,0.0028555458,0.0048559825,0.06673731,0.048666563,0.0023744637,0.015696282,0.060029622
258,0.059466764,0.05180576,0.0028290157,0.0048319898,0.06657124,0.048590925,0.0023535283,0.01562679,0.05993574
259,0.05934304,0.05173187,0.0028028502,0.004808321,0.066404834,0.048513938,0.0023328841,0.015558014,0.0598407
260,0.059219014,0.05165701,0.002777038,0.0047849673,0.06623809,0.04843564,0.002312521,0.01548993,0.059744522
261,0.059094742,0.051581252,0.0027515807,0.0047619096,0.06607098,0.048356045,0.002292445,0.015422495,0.05964719
262,0.058970112,0.05150449,0.0027264731,0.0047391513,0.065903574,0.048275184,0.0022726473,0.015355745,0.05954869
263,0.058845207,0.051426824,0.0027017125,0.004716671,0.0657357,0.048193015,0.0022531254,0.015289559,0.059449054
264,0.05871991,0.05134813,0.0026772937,0.0046944856,0.06556749,0.04810957,0.002233878,0.015224051,0.059348226
265,0.058594383,0.051268633,0.00265321,0.004672538,0.06539891,0.048024904,0.0022149032,0.015159099,0.059246257
266,0.058468435,0.05118811,0.0026294612,0.0046508606,0.06522988,0.047938984,0.0021961955,0.015094701,0.05914315
267,0.058342032,0.05110656,0.002606041,0.0046294304,0.065060444,0.047851805,0.0021777493,0.015030891,0.059038833
268,0.05821528,0.051024094,0.002582942,0.004608244,0.0648906,0.047763463,0.0021595666,0.014967575,0.05893338
269,0.05808808,0.050940607,0.002560168,0.004587303,0.06472033,0.047673862,0.0021416433,0.014904827,0.058826722
270,0.057960503,0.05085623,0.0025377069,0.004566565,0.06454959,0.0475831,0.0021239738,0.014842517,0.05871895
271,0.05783238,0.05077074,0.0025155589,0.004546081,0.06437844,0.047491074,0.0021065562,0.014780813,0.058609944
272,0.05770388,0.050684392,0.0024937168,0.004525769,0.06420679,0.047397982,0.0020893863,0.014719422,0.05849983
273,0.05757487,0.050597,0.0024721804,0.004505686,0.064034656,0.047303613,0.0020724633,0.0146585805,0.0583885
274,0.05744536,0.050508603,0.0024509383,0.004485815,0.06386212,0.047208138,0.0020557807,0.014598205,0.058276005
275,0.05731539,0.050419305,0.0024299945,0.004466091,0.06368901,0.047111508,0.00203934,0.014538163,0.058162376
276,0.05718481,0.050328847,0.0024093385,0.004446627,0.063515484,0.04701367,0.0020231307,0.0144786835,0.05804749
277,0.0570538,0.050237548,0.002388969,0.0044272845,0.06334135,0.046914764,0.0020071552,0.014419426,0.057931542
278,0.05692213,0.050145105,0.0023688793,0.004408149,0.06316677,0.04681469,0.0019914114,0.0143606635,0.05781433
279,0.05679001,0.050051745,0.0023490703,0.004389192,0.06299163,0.046713497,0.0019758919,0.014302242,0.057695962
280,0.056657277,0.04995739,0.0023295307,0.0043703555,0.062816,0.04661122,0.001960595,0.014244185,0.057576455
281,0.056523938,0.049861938,0.0023102614,0.0043517393,0.06263981,0.04650775,0.0019455169,0.014186545,0.057455722
282,0.05638999,0.04976551,0.0022912563,0.0043332274,0.062463064,0.046403244,0.0019306561,0.014129161,0.05733386
283,0.056255482,0.049668074,0.0022725116,0.0043148976,0.06228575,0.0462976,0.0019160076,0.014072146,0.057210803
284,0.05612037,0.049569625,0.0022540223,0.004296723,0.062107876,0.046190884,0.0019015687,0.014015424,0.057086583
285,0.05598459,0.049470123,0.0022357854,0.0042786817,0.061929464,0.046083067,0.0018873377,0.0139590595,0.05696115
286,0.055848163,0.049369603,0.0022177962,0.004260763,0.061750397,0.045974158,0.0018733112,0.013902927,0.05683459
287,0.055711113,0.049268067,0.0022000517,0.0042429953,0.06157083,0.04586421,0.0018594835,0.013847137,0.05670681
288,0.055573434,0.049165547,0.002182548,0.004225339,0.061390627,0.045753192,0.0018458561,0.013791581,0.056577902
289,0.05543501,0.049061906,0.0021652794,0.0042078253,0.061209816,0.045641094,0.0018324213,0.013736301,0.05644779
290,0.055295974,0.048957307,0.0021482438,0.0041904235,0.06102842,0.045527954,0.0018191787,0.013681291,0.05631651
291,0.055156223,0.048851628,0.002131437,0.004173159,0.06084635,0.045413695,0.0018061245,0.013626533,0.056184053
292,0.055015773,0.048744943,0.0021148548,0.004155976,0.06066372,0.045298435,0.001793257,0.013572027,0.056050435
293,0.054874647,0.048637226,0.0020984935,0.004138927,0.060480393,0.045182128,0.0017805707,0.0135176955,0.05591565
294,0.054732747,0.04852842,0.0020823465,0.0041219792,0.06029651,0.045064796,0.001768065,0.01346365,0.055779677
295,0.0545902,0.04841866,0.0020664164,0.004105124,0.060111955,0.044946454,0.001755737,0.013409762,0.055642553
296,0.05444686,0.048307776,0.002050694,0.0040883906,0.059926767,0.04482699,0.0017435839,0.01335619,0.055504225
297,0.054302827,0.048195913,0.002035179,0.0040717344,0.059740838,0.04470658,0.0017316019,0.013302659,0.05536478
298,0.054158032,0.048082963,0.0020198657,0.0040552015,0.059554365,0.04458512,0.0017197873,0.013249457,0.055224117
299,0.05401248,0.047968987,0.0020047524,0.004038739,0.059367128,0.044462632,0.0017081379,0.013196355,0.05508234
300,0.053866174,0.047853973,0.0019898328,0.004022366,0.059179276,0.044339158,0.0016966526,0.013143466,0.054939386
301,0.053719047,0.047737833,0.0019751084,0.004006105,0.05899076,0.04421465,0.0016853291,0.01309078,0.05479522
302,0.053571254,0.047620807,0.0019605707,0.003989877,0.05880153,0.04408919,0.0016741647,0.013038176,0.05464996
303,0.0534226,0.047502603,0.00194622,0.003973779,0.058611665,0.04396268,0.0016631548,0.012985829,0.054503486
304,0.053273242,0.047383457,0.001932052,0.0039577344,0.05842106,0.04383521,0.0016522976,0.01293355,0.05435589
305,0.053123027,0.047263186,0.0019180626,0.0039417795,0.058229763,0.04370672,0.001641591,0.012881455,0.05420712
306,0.052972004,0.04714187,0.0019042492,0.0039258855,0.05803782,0.04357726,0.0016310333,0.012829528,0.054057185
307,0.052820243,0.047019582,0.0018906085,0.003910053,0.057845138,0.043446857,0.0016206196,0.01277766,0.053906135
308,0.052667588,0.04689612,0.001877137,0.0038943312,0.057651725,0.043315355,0.0016103504,0.01272602,0.05375387
309,0.052514188,0.04677174,0.0018638333,0.003878614,0.057457607,0.04318301,0.0016002222,0.012674375,0.05360052
310,0.05235994,0.046646208,0.0018506931,0.0038630383,0.057262838,0.043049622,0.0015902307,0.012622984,0.053445954
311,0.052204896,0.046519723,0.0018377142,0.0038474586,0.057067253,0.042915307,0.0015803772,0.012571568,0.053290315
312,0.05204901,0.046392143,0.0018248917,0.0038319754,0.05687099,0.042779997,0.0015706548,0.012520339,0.05313347
313,0.05189226,0.046263497,0.0018122251,0.0038165369,0.056674007,0.042643737,0.0015610683,0.012469202,0.052975502
314,0.051734693,0.046133827,0.0017997124,0.0038011512,0.056476306,0.042506527,0.001551609,0.01241817,0.05281638
315,0.051576275,0.046003092,0.0017873487,0.0037858344,0.056277893,0.04236838,0.0015422766,0.012367236,0.052656125
316,0.051417015,0.045871317,0.001775131,0.0037705656,0.05607869,0.04222923,0.0015330706,0.012316388,0.052494746
317,0.051256947,0.045738537,0.0017630582,0.0037553518,0.055878773,0.0420892,0.0015239862,0.012265584,0.052332226
318,0.051095955,0.045604635,0.0017511267,0.0037401896,0.05567811,0.04194818,0.0015150243,0.012214906,0.05216854
319,0.05093413,0.045469727,0.0017393341,0.003725068,0.0554767,0.04180625,0.001506182,0.012164266,0.052003756
320,0.050771493,0.04533382,0.0017276799,0.0037099896,0.0552746,0.0416634,0.0014974561,0.012113742,0.051837835
321,0.050607935,0.045196798,0.0017161582,0.0036949757,0.055071704,0.04151962,0.0014888458,0.012063241,0.05167079
322,0.050443538,0.045058798,0.0017047691,0.0036799721,0.054868042,0.04137489,0.0014803484,0.012012808,0.05150263
323,0.05027825,0.044919703,0.0016935087,0.0036650382,0.054663677,0.041229278,0.0014719614,0.011962435,0.05133333
324,0.05011207,0.044779558,0.0016823746,0.0036501344,0.05445853,0.041082688,0.0014636851,0.011912157,0.051162913
325,0.04994511,0.04463847,0.0016713662,0.0036352717,0.054252613,0.04093523,0.0014555185,0.011861864,0.050991382
326,0.049777206,0.04449627,0.0016604804,0.0036204543,0.05404599,0.040786877,0.001447455,0.011811661,0.050818738
327,0.049608406,0.04435302,0.0016497166,0.0036056715,0.053838607,0.040637594,0.0014394979,0.011761515,0.05064498
328,0.049438756,0.04420878,0.00163907,0.003590907,0.05363045,0.04048742,0.0014316426,0.011711383,0.050470117
329,0.04926819,0.044063438,0.0016285387,0.0035762105,0.05342154,0.040336326,0.001423887,0.011661326,0.05029414
330,0.049096767,0.043917138,0.0016181205,0.0035615067,0.053211834,0.040184367,0.0014162323,0.011611235,0.05011707
331,0.048924465,0.04376979,0.0016078153,0.003546856,0.053001374,0.04003147,0.001408675,0.011561228,0.0499389
332,0.04875121,0.043621343,0.0015976198,0.003532246,0.05279022,0.039877735,0.0014012146,0.011511271,0.04975961
333,0.04857712,0.043471932,0.0015875327,0.0035176545,0.05257822,0.039723087,0.0013938477,0.011461286,0.04957926
334,0.048402138,0.04332149,0.0015775533,0.0035030947,0.052365582,0.03956762,0.0013865761,0.011411388,0.04939779
335,0.04822626,0.043170024,0.0015676757,0.0034885593,0.052152067,0.03941123,0.0013793948,0.011361445,0.049215253
336,0.0480495,0.043017533,0.0015579012,0.0034740632,0.051937815,0.03925396,0.0013723052,0.01131155,0.04903161
337,0.047871828,0.04286401,0.0015482294,0.0034595858,0.051722832,0.03909584,0.0013653028,0.011261687,0.04884691
338,0.04769328,0.04270949,0.0015386554,0.003445132,0.051507033,0.038936842,0.001358391,0.011211799,0.048661135
339,0.04751381,0.042553913,0.0015291772,0.0034307193,0.051290527,0.038776983,0.0013515634,0.011161981,0.048474263
340,0.047333498,0.042397406,0.0015197967,0.003416297,0.05107327,0.03861633,0.0013448213,0.011112121,0.04828635
341,0.04715217,0.04223973,0.001510511,0.0034019295,0.050855212,0.038454738,0.0013381648,0.011062311,0.048097335
342,0.04697005,0.04208116,0.0015013166,0.003387573,0.05063647,0.03829239,0.0013315905,0.011012493,0.047907297
343,0.046787057,0.041921604,0.0014922157,0.0033732348,0.050416917,0.038129147,0.0013250977,0.010962674,0.047716178
344,0.046603117,0.04176097,0.0014832033,0.003358944,0.050196655,0.03796507,0.0013186852,0.010912898,0.04752399
345,0.046418317,0.041599404,0.0014742782,0.0033446325,0.049975604,0.037800215,0.0013123523,0.010863036,0.0473308
346,0.046232585,0.041436765,0.0014654417,0.0033303758,0.049753834,0.037634492,0.0013060977,0.010813245,0.04713653
347,0.046046007,0.041273195,0.0014566899,0.0033161247,0.04953127,0.037467938,0.0012999207,0.0107634105,0.046941236
348,0.045858555,0.04110865,0.0014480228,0.00330188,0.04930799,0.037300613,0.0012938186,0.01071356,0.046744928
349,0.045670103,0.040942978,0.0014394397,0.003287683,0.049084015,0.0371324,0.0012877957,0.010663818,0.046547536
350,0.045480892,0.040776473,0.0014309383,0.0032734796,0.048859242,0.03696345,0.0012818458,0.010613943,0.04634917
351,0.045290776,0.040608928,0.0014225185,0.0032593322,0.048633758,0.03679363,0.0012759719,0.010564155,0.04614974
352,0.045099698,0.04044035,0.0014141776,0.0032451723,0.048407547,0.03662306,0.0012701678,0.010514321,0.045949325
353,0.044907834,0.040270884,0.0014059157,0.0032310328,0.04818061,0.036451727,0.0012644359,0.01046445,0.04574792
354,0.044715058,0.040100377,0.0013977301,0.0032169532,0.04795294,0.036279522,0.0012587758,0.01041464,0.04554546
355,0.044521425,0.03992897,0.0013896229,0.0032028316,0.047724582,0.036106627,0.0012531865,0.010364767,0.045342054
356,0.044326883,0.03975654,0.0013815907,0.0031887523,0.047495473,0.035932887,0.0012476702,0.010314916,0.045137625
357,0.044131488,0.039583147,0.0013736334,0.0031747075,0.047265653,0.035758387,0.0012422211,0.010265044,0.044932242
358,0.043935314,0.039408904,0.0013657501,0.0031606595,0.047035165,0.035583187,0.0012368433,0.010215135,0.04472589
359,0.043738153,0.03923357,0.0013579421,0.0031466398,0.04680399,0.03540717,0.0012315299,0.01016529,0.04451852
360,0.043540213,0.039057378,0.0013502046,0.00313263,0.046572104,0.035230443,0.0012262886,0.010115375,0.044310242
361,0.043341424,0.03888023,0.0013425412,0.003118654,0.04633954,0.035052918,0.0012211117,0.010065513,0.044100963
362,0.043141797,0.03870218,0.0013349481,0.003104671,0.04610629,0.034874707,0.0012160047,0.010015577,0.043890778
363,0.042941347,0.038523175,0.0013274249,0.0030907476,0.045872387,0.03469575,0.0012109616,0.009965677,0.04367963
364,0.042740013,0.038343217,0.0013199729,0.0030768218,0.045637805,0.03451606,0.0012059872,0.009915757,0.043467555
365,0.042537898,0.03816239,0.0013125918,0.0030629134,0.045402583,0.03433566,0.0012010781,0.009865842,0.04325456
366,0.042334944,0.037980642,0.0013052792,0.0030490234,0.04516673,0.034154586,0.0011962359,0.009815908,0.04304065
367,0.042131178,0.037797973,0.0012980353,0.0030351698,0.044930205,0.03397276,0.0011914583,0.0097659845,0.042825833
368,0.04192663,0.037614454,0.0012908602,0.0030213129,0.044693068,0.03379026,0.001186746,0.009716058,0.04261012
369,0.041721296,0.03743004,0.0012837538,0.0030075025,0.044455327,0.03360709,0.0011820999,0.009666133,0.042393513
370,0.041515104,0.037244707,0.0012767136,0.0029936843,0.04421695,0.033423238,0.0011775197,0.009616192,0.04217604
371,0.04130818,0.03705852,0.0012697434,0.0029799175,0.043978024,0.033238735,0.0011730038,0.009566284,0.04195769
372,0.041100454,0.036871452,0.0012628417,0.002966162,0.04373845,0.03305354,0.0011685535,0.009516357,0.04173849
373,0.040892005,0.036683563,0.0012560076,0.0029524358,0.04349832,0.032867726,0.0011641674,0.009466424,0.04151845
374,0.040682793,0.036494825,0.0012492387,0.0029387271,0.04325764,0.032681257,0.0011598483,0.009416535,0.041297566
375,0.0404728,0.036305223,0.0012425391,0.0029250367,0.043016355,0.032494172,0.0011555931,0.009366591,0.04107587
376,0.0402621,0.036114793,0.0012359078,0.0029113991,0.042774584,0.032306463,0.0011514053,0.009316715,0.040853333
377,0.040050674,0.03592356,0.0012293444,0.0028977692,0.04253227,0.032118138,0.0011472838,0.009266845,0.040630016
378,0.039838504,0.035731487,0.001222848,0.0028841689,0.04228942,0.03192921,0.0011432277,0.009216982,0.040405914
379,0.039625652,0.035538644,0.0012164223,0.0028705858,0.04204607,0.031739693,0.0011392394,0.00916714,0.040181026
380,0.039412085,0.035344966,0.0012100642,0.0028570546,0.041802272,0.031549618,0.0011353174,0.009117338,0.03995536
381,0.039197873,0.03515057,0.0012037737,0.002843529,0.041557964,0.031358972,0.0011314636,0.009067527,0.039728977
382,0.03898296,0.03495534,0.0011975529,0.0028300665,0.041313175,0.031167723,0.0011276765,0.009017776,0.03950181
383,0.038767427,0.034759425,0.0011914023,0.0028165972,0.041067947,0.030976007,0.0011239585,0.008967982,0.039273974
384,0.038551234,0.034562718,0.001185323,0.0028031904,0.04082232,0.030783718,0.0011203084,0.008918292,0.039045375
385,0.038334467,0.034365356,0.0011793126,0.0027897998,0.040576246,0.030590927,0.0011167282,0.008868589,0.038816124
386,0.03811696,0.03416713,0.001173376,0.0027764568,0.040329795,0.0303976,0.0011132173,0.008818981,0.038586143
387,0.03789892,0.03396826,0.0011675097,0.0027631503,0.040082946,0.0302038,0.0011097777,0.008769367,0.03835552
388,0.037680306,0.033768713,0.0011617147,0.0027498787,0.039835736,0.030009499,0.0011064109,0.008719827,0.038124245
389,0.037461113,0.033568475,0.001155995,0.0027366441,0.03958817,0.029814748,0.0011031125,0.008670309,0.037892338
390,0.03724138,0.033367585,0.00115035,0.0027234436,0.0393403,0.029619569,0.0010998892,0.00862084,0.037659813
391,0.037021093,0.03316602,0.0011447796,0.0027102933,0.039092127,0.029423939,0.0010967399,0.008571449,0.03742667
392,0.03680028,0.032963812,0.0011392834,0.002697184,0.038843617,0.029227858,0.0010936644,0.008522093,0.037192937
393,0.036578964,0.03276099,0.0011338649,0.0026841087,0.03859485,0.029031387,0.0010906629,0.008472802,0.036958657
394,0.03635712,0.032557506,0.0011285213,0.0026710934,0.038345832,0.028834507,0.0010877363,0.008423588,0.036723804
395,0.03613491,0.032353535,0.0011232586,0.0026581164,0.03809659,0.028637286,0.0010848878,0.008374417,0.036488436
396,0.035912126,0.032148868,0.0011180744,0.002645185,0.03784715,0.02843965,0.0010821188,0.008325381,0.036252502
397,0.035689015,0.03194375,0.0011129702,0.002632295,0.037597492,0.028241718,0.001079427,0.008276346,0.036016136
398,0.035465408,0.031737987,0.0011079479,0.0026194707,0.037347652,0.028043393,0.0010768137,0.008227445,0.035779227
399,0.035241432,0.031531744,0.0011030068,0.0026066822,0.0370977,0.027844802,0.001074282,0.008178616,0.03554189
400,0.0350171,0.03132499,0.0010981505,0.0025939574,0.036847632,0.027645914,0.0010718316,0.008129888,0.035304092
401,0.034792405,0.031117752,0.0010933771,0.0025812776,0.036597375,0.02744671,0.0010694627,0.008081203,0.035065886
402,0.03456736,0.030909993,0.00108869,0.0025686754,0.036347076,0.027247213,0.0010671788,0.008032685,0.03482724
403,0.034342043,0.030701863,0.0010840901,0.0025560884,0.03609675,0.02704754,0.0010649798,0.007984231,0.034588255
404,0.03411634,0.030493172,0.001079578,0.0025435872,0.035846353,0.026847577,0.0010628646,0.0079359105,0.034348875
405,0.03389045,0.030284157,0.0010751553,0.002531139,0.03559598,0.026647467,0.0010608372,0.007887674,0.034109164
406,0.033664275,0.030074693,0.0010708213,0.0025187607,0.03534557,0.026447086,0.001058896,0.007839588,0.03386912
407,0.03343788,0.02986486,0.0010665811,0.002506442,0.0350952,0.02624657,0.0010570455,0.0077915844,0.033628777
408,0.033211276,0.029654657,0.00106243,0.0024941864,0.03484489,0.02604588,0.0010552832,0.0077437293,0.03338814
409,0.032984518,0.029444167,0.0010583753,0.002481976,0.034594666,0.025845097,0.0010536124,0.007695957,0.033147275
410,0.032757558,0.029233286,0.0010544151,0.0024698565,0.03434456,0.025644155,0.001052032,0.007648373,0.032906156
411,0.032530494,0.029022163,0.0010505492,0.0024577833,0.03409456,0.025443112,0.0010505447,0.007600902,0.032664817
412,0.032303292,0.028810715,0.0010467824,0.0024457935,0.033844743,0.025241992,0.001049152,0.0075535984,0.032423276
413,0.032076053,0.028599076,0.0010431143,0.0024338642,0.033595096,0.02504083,0.0010478519,0.007506416,0.03218158
414,0.03184867,0.028387131,0.001039544,0.002421995,0.033345662,0.024839599,0.0010466501,0.0074594137,0.031939723
415,0.031621326,0.028175017,0.001036074,0.0024102347,0.033096436,0.024638364,0.0010455424,0.007412532,0.03169775
416,0.031393945,0.027962727,0.0010327065,0.0023985119,0.032847486,0.024437115,0.001044534,0.007365836,0.03145569
417,0.031166546,0.027750209,0.001029443,0.0023868931,0.032598846,0.024235904,0.0010436215,0.007319321,0.031213515
418,0.030939238,0.027537636,0.0010262815,0.0023753198,0.032350507,0.024034757,0.0010428089,0.0072729387,0.030971322
419,0.030711925,0.027324853,0.0010232263,0.0023638452,0.032102477,0.023833597,0.0010420966,0.007226783,0.030729057
420,0.030484736,0.027112031,0.0010202763,0.0023524268,0.03185479,0.023632577,0.001041484,0.007180731,0.03048684
421,0.030257637,0.026899092,0.0010174324,0.0023411114,0.03160751,0.023431594,0.0010409732,0.0071349433,0.030244583
422,0.030030748,0.026686193,0.0010146968,0.0023298583,0.03136066,0.023230853,0.0010405642,0.007089243,0.030002424
423,0.029803958,0.026473185,0.0010120705,0.0023187024,0.031114258,0.023030156,0.0010402579,0.007043844,0.029760266
424,0.029577414,0.02626025,0.0010095511,0.0023076118,0.03086833,0.022829687,0.0010400545,0.006998588,0.029518245
425,0.029351007,0.026047247,0.001007145,0.002296615,0.030622844,0.022629345,0.0010399543,0.006953546,0.029276313
426,0.029124893,0.025834361,0.0010048473,0.002285686,0.030377898,0.022429269,0.0010399591,0.006908671,0.029034566
427,0.028899055,0.025621513,0.0010026617,0.0022748795,0.030133508,0.022229375,0.0010400674,0.0068640653,0.028792925
428,0.028673468,0.025408758,0.0010005875,0.0022641239,0.029889677,0.02202977,0.001040281,0.006819625,0.028551508
429,0.02844826,0.025196167,0.0009986267,0.0022534654,0.02964644,0.021830421,0.0010405981,0.0067754197,0.028310291
430,0.028223393,0.024983734,0.0009967783,0.002242882,0.0294038,0.021631366,0.0010410217,0.006731414,0.028069329
431,0.02799889,0.024771437,0.0009950433,0.0022324102,0.029161848,0.021432623,0.0010415504,0.0066876737,0.027828611
432,0.02777479,0.024559366,0.0009934223,0.0022220009,0.028920578,0.021234259,0.0010421858,0.006644134,0.027588204
433,0.02755111,0.024347484,0.0009919157,0.00221171,0.028679961,0.021036183,0.001042925,0.0066008526,0.027348083
434,0.02732789,0.024135888,0.0009905215,0.00220148,0.028440094,0.02083856,0.0010437701,0.006557762,0.027108338
435,0.02710517,0.023924572,0.0009892448,0.0021913524,0.028200956,0.020641299,0.00104472,0.0065149367,0.026868947
436,0.02688298,0.023713576,0.0009880789,0.0021813242,0.027962595,0.020444473,0.0010457749,0.006472347,0.026629947
437,0.026661297,0.023502886,0.0009870295,0.0021713816,0.027725061,0.020248115,0.001046934,0.006430013,0.026391352
438,0.026440196,0.023292571,0.0009860946,0.002161528,0.027488302,0.0200522,0.0010481984,0.0063879034,0.026153205
439,0.026219634,0.02308259,0.0009852715,0.002151773,0.027252456,0.019856794,0.0010495649,0.006346097,0.025915518
440,0.025999736,0.022873076,0.0009845642,0.0021420966,0.0270174,0.019661877,0.0010510377,0.0063044834,0.025678346
441,0.025780464,0.022663964,0.0009839694,0.0021325287,0.026783295,0.019467521,0.0010526108,0.006263162,0.025441675
442,0.025561871,0.022455342,0.000983488,0.0021230413,0.026550077,0.019273674,0.0010542858,0.006222118,0.025205545
443,0.025343897,0.022247136,0.0009831202,0.002113641,0.026317824,0.019080466,0.0010560619,0.006181295,0.024969997
444,0.025126742,0.022039527,0.000982862,0.0021043539,0.026086502,0.0188878,0.0010579391,0.0061407625,0.024735026
445,0.024910247,0.021832386,0.0009827163,0.0020951447,0.025856175,0.018695794,0.0010599145,0.006100466,0.0245007
446,0.024694553,0.021625826,0.0009826806,0.0020860445,0.02562685,0.018504372,0.00106199,0.006060486,0.024266986
447,0.024479654,0.021419868,0.000982755,0.0020770293,0.02539859,0.01831365,0.0010641608,0.0060207793,0.02403394
448,0.024265567,0.021214543,0.0009829368,0.0020680868,0.025171332,0.018123614,0.0010664277,0.00598129,0.023801623
449,0.024052318,0.02100983,0.0009832266,0.0020592613,0.024945183,0.01793426,0.0010687894,0.005942133,0.02356999
450,0.023839923,0.020805793,0.0009836226,0.0020505078,0.02472008,0.017745616,0.0010712439,0.005903219,0.023339115
451,0.023628423,0.020602422,0.0009841245,0.0020418759,0.024496129,0.017557718,0.0010737899,0.0058646197,0.023108996
452,0.023417857,0.020399814,0.00098473,0.0020333123,0.024273269,0.017370585,0.0010764253,0.0058262595,0.022879688
453,0.02320817,0.020197883,0.0009854402,0.0020248464,0.024051597,0.017184215,0.0010791515,0.0057882313,0.022651164
454,0.022999506,0.019996792,0.000986249,0.0020164666,0.02383111,0.016998699,0.0010819652,0.005750445,0.022423515
455,0.022791734,0.019796392,0.0009871604,0.0020081818,0.023611803,0.016813966,0.0010848633,0.005712974,0.022196693
456,0.022585036,0.019596877,0.0009881678,0.0019999908,0.023393692,0.016630068,0.001087844,0.00567578,0.021970773
457,0.02237932,0.019398166,0.0009892731,0.0019918818,0.023176802,0.016447011,0.0010909056,0.005638885,0.021745758
458,0.02217463,0.019200297,0.0009904734,0.0019838596,0.022961164,0.016264826,0.0010940486,0.0056022895,0.021521673
459,0.02197103,0.019003341,0.0009917659,0.0019759242,0.022746805,0.016083574,0.0010972681,0.005565963,0.021298539
460,0.02176854,0.018807294,0.0009931515,0.001968095,0.022533692,0.015903203,0.0011005638,0.0055299248,0.021076392
461,0.021567132,0.018612174,0.0009946249,0.0019603327,0.022321887,0.01572378,0.0011039325,0.005494175,0.020855248
462,0.021366855,0.018418005,0.0009961857,0.0019526654,0.0221114,0.015545293,0.0011073714,0.005458735,0.020635113
463,0.02116767,0.018224757,0.0009978338,0.001945079,0.02190224,0.0153677575,0.0011108809,0.005423602,0.020416021
464,0.020969715,0.01803259,0.0009995637,0.0019375611,0.021694418,0.015191227,0.001114456,0.0053887344,0.020198015
465,0.020772882,0.017841341,0.0010013756,0.0019301656,0.021487957,0.015015657,0.0011180957,0.0053542037,0.019981053
466,0.0205773,0.017651217,0.0010032663,0.0019228152,0.021282844,0.014841147,0.0011217969,0.0053199003,0.019765252
467,0.0203829,0.017462114,0.0010052347,0.0019155516,0.021079158,0.014667644,0.0011255573,0.0052859574,0.019550538
468,0.02018976,0.01727411,0.0010072762,0.0019083751,0.020876836,0.014495205,0.0011293752,0.005252255,0.019336991
469,0.019997826,0.017087152,0.0010093915,0.0019012815,0.020675927,0.014323794,0.0011332474,0.005218885,0.019124595
470,0.019807214,0.016901372,0.0010115757,0.0018942648,0.020476436,0.014153499,0.001137171,0.0051857657,0.018913414
471,0.019617826,0.01671668,0.0010138284,0.0018873182,0.020278422,0.013984252,0.0011411436,0.005153026,0.0187034
472,0.019429773,0.016533192,0.0010161451,0.0018804349,0.020081818,0.013816167,0.0011451637,0.005120489,0.018494658
473,0.019242974,0.016350798,0.0010185271,0.0018736479,0.019886686,0.013649138,0.0011492285,0.0050883186,0.018287113
474,0.019057589,0.016169695,0.0010209676,0.0018669255,0.019692998,0.013483304,0.0011533331,0.005056361,0.018080885
475,0.018873459,0.015989708,0.0010234668,0.0018602837,0.019500835,0.013318571,0.001157478,0.0050247856,0.017875886
476,0.018690737,0.015811024,0.0010260191,0.0018536928,0.019310117,0.013155034,0.0011616576,0.0049934266,0.017672222
477,0.018509341,0.015633535,0.0010286267,0.0018471796,0.019120913,0.012992642,0.0011658727,0.0049623996,0.017469862
478,0.018329361,0.015457333,0.0010312835,0.0018407436,0.018933207,0.012831447,0.0011701172,0.004931643,0.017268851
479,0.01815074,0.015282382,0.0010339888,0.0018343683,0.018747013,0.0126714315,0.0011743882,0.004901192,0.01706915
480,0.017973563,0.015108776,0.0010367385,0.001828048,0.018562363,0.012512689,0.0011786859,0.004870988,0.016870862
481,0.017797733,0.014936387,0.0010395315,0.0018218145,0.018379254,0.012355115,0.0011830054,0.004841134,0.016673906
482,0.017623346,0.014765367,0.0010423643,0.0018156144,0.018197645,0.012198787,0.0011873452,0.004811512,0.016478376
483,0.017450418,0.014595691,0.0010452332,0.0018094942,0.018017601,0.012043702,0.0011917019,0.0047821966,0.016284253
484,0.017278897,0.014427323,0.0010481398,0.001803433,0.01783909,0.011889862,0.001196073,0.0047531556,0.01609154
485,0.017108867,0.014260371,0.0010510755,0.0017974195,0.01766216,0.0117373215,0.0012004568,0.004724382,0.015900295
486,0.01694027,0.014094758,0.0010540436,0.0017914679,0.017486785,0.011586001,0.0012048478,0.0046959347,0.015710475
487,0.01677314,0.013930523,0.0010570391,0.0017855777,0.017312989,0.011436012,0.0012092467,0.00466773,0.015522136
488,0.016607482,0.013767682,0.0010600585,0.0017797411,0.017140742,0.011287282,0.0012136486,0.0046398127,0.015335265
489,0.016443284,0.013606244,0.0010630995,0.0017739418,0.016970087,0.011139884,0.0012180525,0.0046121506,0.015149888
490,0.016280577,0.013446197,0.0010661605,0.0017682184,0.016800981,0.010993733,0.0012224535,0.0045847944,0.014965991
491,0.016119406,0.013287642,0.0010692397,0.0017625237,0.016633458,0.01084893,0.0012268516,0.0045576775,0.014783643
492,0.015959665,0.013130453,0.0010723334,0.0017568794,0.016467532,0.010705438,0.0012312417,0.004530852,0.014602784
493,0.015801463,0.012974733,0.0010754393,0.0017512911,0.016303191,0.010563278,0.0012356248,0.0045042885,0.014423464
494,0.015644785,0.0128204925,0.0010785558,0.0017457372,0.016140439,0.010422476,0.0012399951,0.004477968,0.014245705
495,0.015489591,0.012667679,0.0010816795,0.0017402322,0.015979245,0.010282968,0.0012443522,0.004451926,0.014069473
496,0.0153359035,0.0125163235,0.0010848097,0.00173477,0.015819684,0.010144837,0.0012486941,0.0044261524,0.013894815
497,0.015183737,0.012366441,0.0010879434,0.0017293524,0.015661662,0.01000801,0.001253016,0.0044006356,0.01372171
498,0.015033105,0.012218057,0.001091078,0.0017239706,0.015505275,0.009872597,0.0012573174,0.004375361,0.013550193
499,0.014883963,0.012071129,0.0010942102,0.0017186245,0.015350454,0.009738496,0.0012615955,0.004350363,0.013380242
500,0.014736371,0.011925717,0.001097339,0.001713315,0.015197216,0.009605781,0.0012658485,0.004325585,0.013211892
501,0.014590248,0.01178174,0.0011004632,0.001708046,0.015045572,0.00947441,0.001270074,0.0043010884,0.01304512
502,0.014445713,0.011639315,0.00110358,0.0017028177,0.014895525,0.00934442,0.0012742686,0.0042768368,0.012879963
503,0.014302637,0.011498339,0.0011066882,0.0016976106,0.014747013,0.009215756,0.0012784341,0.004252823,0.012716392
504,0.01416113,0.011358912,0.0011097826,0.0016924357,0.014600116,0.009088519,0.0012825644,0.0042290324,0.012554445
505,0.014021071,0.01122091,0.0011128642,0.0016872963,0.01445477,0.008962601,0.0012866582,0.00420551,0.012394087
506,0.013882605,0.011084487,0.0011159299,0.0016821884,0.014311019,0.008838104,0.0012907169,0.0041821986,0.012235377
507,0.013745598,0.010949504,0.0011189798,0.0016771146,0.014168829,0.008714922,0.0012947356,0.0041591716,0.012078243
508,0.013610149,0.010816091,0.0011220095,0.0016720485,0.014028211,0.008593178,0.0012987112,0.004136321,0.011922764
509,0.013476176,0.0106841335,0.0011250195,0.0016670226,0.013889138,0.008472755,0.0013026458,0.004113738,0.011768885
510,0.013343708,0.010553688,0.001128006,0.001662014,0.013751627,0.00835373,0.0013065353,0.0040913615,0.011616639
511,0.013212765,0.010424758,0.0011309702,0.0016570362,0.013615649,0.008236058,0.0013103787,0.0040692133,0.011466012
512,0.01308329,0.010297313,0.001133906,0.0016520714,0.013481224,0.008119759,0.0013141738,0.004047292,0.011317005
513,0.012955321,0.01017137,0.0011368168,0.0016471338,0.013348345,0.008004837,0.0013179211,0.0040255864,0.011169631
514,0.012828825,0.010046909,0.0011396977,0.0016422184,0.013216967,0.007891242,0.001321616,0.0040041087,0.011023858
515,0.012703815,0.009923951,0.0011425472,0.0016373164,0.013087129,0.007779046,0.0013252586,0.003982824,0.010879729
516,0.012580287,0.009802488,0.0011453669,0.0016324323,0.0129588,0.00766819,0.0013288491,0.0039617615,0.010737206
517,0.012458243,0.009682512,0.0011481541,0.0016275776,0.012831971,0.007558702,0.001332384,0.0039408845,0.010596318
518,0.012337601,0.0095639685,0.0011509059,0.0016227262,0.012706663,0.007450536,0.0013358631,0.003920265,0.010457014
519,0.012218468,0.009446952,0.0011536222,0.0016178944,0.012582854,0.0073437598,0.0013392859,0.0038998087,0.010319352
520,0.012100757,0.00933137,0.0011563019,0.001613085,0.012460508,0.0072382875,0.001342649,0.0038795723,0.010183267
521,0.011984495,0.009217278,0.0011589444,0.0016082729,0.012339649,0.0071341647,0.0013459534,0.0038595304,0.010048807
522,0.011869638,0.00910461,0.0011615473,0.0016034805,0.012220225,0.00703136,0.0013491974,0.0038396681,0.009915939
523,0.011756221,0.008993407,0.0011641106,0.0015987033,0.012102304,0.0069298996,0.0013523801,0.003820025,0.009784666
524,0.011644245,0.008883675,0.0011666317,0.0015939391,0.011985802,0.006829756,0.0013554995,0.0038005465,0.00965498
525,0.011533592,0.008775302,0.0011691125,0.0015891773,0.0118707605,0.006730918,0.0013585569,0.0037812865,0.009526865
526,0.011424424,0.008668433,0.0011715499,0.0015844418,0.011757113,0.0066334056,0.0013615486,0.0037621583,0.0094003575
527,0.011316586,0.008562949,0.0011739426,0.0015796958,0.011644899,0.00653716,0.001364476,0.0037432632,0.009275386
528,0.011210139,0.008458884,0.0011762911,0.0015749632,0.011534104,0.0064422376,0.0013673394,0.0037245266,0.009151999
529,0.011105053,0.008356213,0.0011785957,0.0015702454,0.011424682,0.006348574,0.0013701364,0.003705972,0.009030154
530,0.011001337,0.00825495,0.0011808542,0.0015655329,0.011316668,0.006256219,0.001372866,0.003687583,0.008909869
531,0.010898925,0.008155033,0.001183065,0.0015608281,0.011209977,0.0061650854,0.0013755301,0.0036693618,0.008791114
532,0.010797865,0.008056512,0.0011852285,0.0015561249,0.011104701,0.006075257,0.001378126,0.0036513186,0.008673896
533,0.010698143,0.007959358,0.0011873432,0.0015514417,0.01100075,0.005986667,0.0013806515,0.0036334312,0.0085582035
534,0.010599714,0.007863556,0.0011894115,0.0015467465,0.010898151,0.0058993194,0.001383109,0.003615723,0.00844402
535,0.010502584,0.007769093,0.0011914285,0.0015420621,0.010796867,0.005813211,0.0013854989,0.0035981575,0.008331346
536,0.010406732,0.007675953,0.001193398,0.0015373804,0.010696894,0.005728324,0.0013878184,0.0035807516,0.0082201585
537,0.010312159,0.007584136,0.0011953173,0.0015327054,0.010598242,0.0056446604,0.0013900695,0.0035635121,0.0081104655
538,0.010218837,0.0074936156,0.0011971858,0.001528036,0.010500847,0.00556218,0.0013922518,0.0035464151,0.008002242
539,0.01012678,0.007404418,0.0011990038,0.0015233582,0.010404757,0.005480929,0.0013943609,0.0035294679,0.0078954855
540,0.010035945,0.0073164795,0.0012007718,0.0015186942,0.010309945,0.005400843,0.0013964018,0.0035127003,0.007790169
541,0.009946363,0.0072298474,0.0012024881,0.0015140274,0.010216346,0.0053219465,0.0013983715,0.003496028,0.007686313
542,0.009857975,0.007144457,0.0012041538,0.0015093638,0.010124007,0.0052442127,0.0014002725,0.0034795224,0.0075838785
543,0.009770783,0.007060303,0.001205767,0.0015047126,0.010032893,0.0051676296,0.0014021031,0.00346316,0.007482871
544,0.009684795,0.006977419,0.0012073282,0.0015000479,0.00994298,0.0050922083,0.0014038617,0.0034469094,0.007383279
545,0.009599928,0.006895701,0.0012088368,0.0014953897,0.009854302,0.0050179074,0.001405551,0.0034308434,0.0072850585
546,0.009516267,0.0068152547,0.001210293,0.0014907195,0.009766763,0.0049447357,0.0014071695,0.0034148586,0.0071882503
547,0.009433741,0.006735965,0.0012116994,0.001486076,0.009680435,0.0048726685,0.0014087188,0.0033990482,0.007092795
548,0.0093523525,0.006657882,0.0012130527,0.0014814172,0.009595253,0.004801714,0.001410197,0.0033833415,0.0069987094
549,0.009272067,0.0065809526,0.001214352,0.0014767619,0.009511219,0.004731863,0.0014116053,0.0033677514,0.006905967
550,0.009192916,0.006505201,0.0012156008,0.0014721132,0.0094283335,0.004663075,0.0014129459,0.0033523133,0.0068145655
551,0.009114851,0.0064305924,0.001216796,0.0014674625,0.009346537,0.0045953435,0.001414214,0.0033369795,0.006724487
552,0.009037856,0.0063571115,0.0012179406,0.0014628045,0.0092658885,0.004528704,0.0014154142,0.0033217703,0.0066357194
553,0.008961937,0.006284749,0.001219032,0.0014581564,0.009186305,0.0044630785,0.001416545,0.0033066822,0.0065482436
554,0.008887049,0.0062134773,0.00122007,0.0014535021,0.009107834,0.0043984987,0.0014176079,0.0032917273,0.006462048
555,0.008813236,0.0061433273,0.0012210585,0.0014488506,0.009030399,0.004334947,0.0014186013,0.0032768508,0.0063771307
556,0.008740431,0.006074241,0.0012219929,0.0014441963,0.008954034,0.004272406,0.0014195273,0.0032621005,0.006293467
557,0.008668651,0.006006239,0.0012228783,0.0014395338,0.008878726,0.0042108656,0.0014203871,0.0032474727,0.0062110494
558,0.008597847,0.005939256,0.0012237102,0.0014348812,0.008804413,0.0041503,0.0014211774,0.0032329352,0.0061298567
559,0.008528061,0.005873332,0.0012244908,0.0014302381,0.008731129,0.0040907343,0.0014219016,0.0032184923,0.0060498933
560,0.008459218,0.0058084223,0.001225221,0.0014255747,0.008658862,0.004032104,0.0014225593,0.003204199,0.0059711174
561,0.008391349,0.0057445285,0.0012258999,0.0014209206,0.008587574,0.0039744517,0.00142315,0.0031899724,0.0058935513
562,0.008324433,0.0056816326,0.0012265275,0.001416273,0.00851725,0.0039177225,0.0014236758,0.0031758517,0.005817148
563,0.0082584545,0.005619732,0.0012271063,0.0014116162,0.008447923,0.0038619505,0.0014241376,0.003161834,0.0057419157
564,0.00819337,0.005558781,0.0012276344,0.001406955,0.0083795125,0.0038070632,0.0014245346,0.0031479143,0.0056678234
565,0.008129217,0.0054988097,0.0012281118,0.0014022957,0.008312052,0.0037531045,0.0014248674,0.00313408,0.005594874
566,0.008065974,0.0054397807,0.0012285387,0.001397655,0.008245523,0.0037000421,0.0014251345,0.0031203462,0.005523043
567,0.008003582,0.0053816666,0.0012289189,0.001392997,0.008179892,0.0036478427,0.00142534,0.0031067096,0.0054523195
568,0.007942077,0.00532449,0.0012292489,0.0013883378,0.008115168,0.003596527,0.001425482,0.0030931586,0.0053827
569,0.007881384,0.005268171,0.0012295299,0.0013836836,0.008051349,0.0035460626,0.0014255648,0.003079722,0.005314141
570,0.007821609,0.0052128094,0.001229763,0.0013790369,0.007988375,0.0034964664,0.0014255842,0.0030663244,0.005246676
571,0.0077626156,0.005158285,0.0012299479,0.0013743825,0.007926276,0.0034476847,0.0014255428,0.0030530484,0.0051802457
572,0.0077044624,0.0051046545,0.0012300868,0.0013697211,0.007865018,0.0033997525,0.0014254403,0.0030398255,0.0051148743
573,0.0076471,0.0050518536,0.0012301763,0.0013650703,0.007804594,0.0033526141,0.0014252801,0.0030266994,0.0050505125
574,0.007590539,0.004999903,0.0012302189,0.0013604169,0.0077450285,0.0033062978,0.0014250588,0.0030136716,0.0049871714
575,0.0075347503,0.004948767,0.0012302176,0.0013557657,0.007686245,0.0032607531,0.0014247821,0.0030007097,0.004924829
576,0.0074797524,0.0048984718,0.0012301691,0.0013511116,0.007628259,0.003215995,0.0014244455,0.0029878183,0.004863477
577,0.0074254763,0.0048489464,0.001230075,0.001346455,0.0075710984,0.003172012,0.0014240526,0.0029750338,0.0048030918
578,0.007372,0.004800253,0.0012299354,0.0013418114,0.007514676,0.003128789,0.0014236027,0.002962285,0.0047436743
579,0.0073192012,0.0047522928,0.0012297523,0.0013371563,0.007459039,0.0030863064,0.0014230978,0.0029496343,0.004685198
580,0.0072671617,0.004705123,0.0012295233,0.0013325155,0.007404144,0.003044555,0.0014225371,0.0029370517,0.0046276595
581,0.0072158026,0.0046586795,0.0012292519,0.0013278715,0.007350007,0.0030035323,0.0014219236,0.0029245513,0.004571038
582,0.007165131,0.0046129716,0.0012289367,0.001323223,0.0072965873,0.0029632233,0.0014212533,0.0029121106,0.004515324
583,0.0071152044,0.0045680446,0.0012285779,0.0013185818,0.0072438912,0.0029236295,0.001420532,0.0028997294,0.0044605164
584,0.0070659188,0.0045237984,0.0012281773,0.0013139431,0.007191913,0.0028847135,0.0014197571,0.0028874425,0.0044065807
585,0.0070172963,0.0044802604,0.0012277334,0.0013093023,0.0071406486,0.0028464936,0.0014189313,0.002875224,0.0043535125
586,0.006969335,0.004437427,0.0012272483,0.0013046596,0.007090047,0.002808945,0.0014180532,0.0028630486,0.0043013142
587,0.0069219847,0.0043952386,0.0012267239,0.0013000226,0.0070401374,0.0027720316,0.0014171259,0.00285098,0.0042499416
588,0.00687533,0.0043537715,0.0012261576,0.0012954014,0.00699086,0.002735798,0.0014161482,0.002838914,0.0041994196
589,0.0068292525,0.0043129367,0.0012255509,0.0012907645,0.006942276,0.0027001963,0.0014151199,0.0028269598,0.00414971
590,0.0067838137,0.004272765,0.001224903,0.0012861459,0.006894326,0.00266523,0.0014140444,0.0028150515,0.0041008033
591,0.0067389505,0.004233223,0.0012242176,0.0012815099,0.006847018,0.0026308878,0.0014129207,0.0028032097,0.004052693
592,0.0066946764,0.0041942964,0.0012234923,0.0012768873,0.0068003265,0.002597142,0.0014117486,0.0027914357,0.0040053697
593,0.006650994,0.0041560032,0.0012227284,0.0012722627,0.006754256,0.0025640177,0.0014105333,0.0027797052,0.003958822
594,0.006607882,0.0041182954,0.0012219287,0.0012676582,0.0067087854,0.002531461,0.0014092692,0.002768055,0.0039130254
595,0.0065653655,0.0040812315,0.0012210902,0.0012630437,0.006663915,0.0024995196,0.0014079636,0.0027564317,0.003867988
596,0.0065233195,0.004044675,0.0012202144,0.00125843,0.0066196397,0.0024681229,0.0014066118,0.0027449052,0.0038236706
597,0.0064818794,0.004008749,0.0012193017,0.0012538282,0.0065759225,0.0024373028,0.0014052142,0.0027334057,0.0037800884
598,0.006440959,0.003973377,0.0012183542,0.0012492278,0.006532768,0.0024070335,0.0014037758,0.0027219588,0.0037372229
599,0.006400558,0.0039385487,0.001217371,0.0012446383,0.0064901737,0.002377308,0.0014022943,0.0027105713,0.003695056
600,0.006360637,0.003904257,0.0012163521,0.001240028,0.0064481506,0.0023481147,0.0014007709,0.002699265,0.0036535729
601,0.006321278,0.0038705363,0.0012152987,0.0012354426,0.0064066593,0.002319472,0.0013992079,0.0026879797,0.0036127872
602,0.006282376,0.0038373088,0.001214211,0.0012308562,0.0063656876,0.0022913173,0.0013976032,0.002676767,0.003572653
603,0.0062439716,0.003804607,0.0012130897,0.0012262746,0.006325243,0.0022636885,0.0013959581,0.0026655965,0.0035331885
604,0.0062060435,0.0037724108,0.001211936,0.001221697,0.0062853084,0.0022365463,0.0013942736,0.0026544887,0.0034943623
605,0.0061685843,0.0037407086,0.0012107487,0.0012171268,0.006245891,0.00220991,0.0013925529,0.0026434283,0.0034561784
606,0.0061316043,0.0037095144,0.0012095293,0.0012125605,0.006206952,0.0021837584,0.001390792,0.0026324017,0.0034186286
607,0.006095046,0.0036787733,0.0012082778,0.0012079953,0.0061685126,0.002158067,0.0013889951,0.0026214507,0.0033816842
608,0.006058957,0.0036485202,0.0012069946,0.0012034421,0.006130532,0.0021328516,0.0013871617,0.0026105186,0.0033453533
609,0.0060232948,0.0036187358,0.001205681,0.001198878,0.0060930597,0.0021081096,0.0013852909,0.0025996594,0.0033096191
610,0.0059880638,0.0035893815,0.0012043378,0.0011943443,0.006056025,0.002083794,0.0013833855,0.0025888458,0.003274467
611,0.0059532244,0.0035604716,0.0012029636,0.001189789,0.006019446,0.0020599307,0.0013814465,0.0025780692,0.0032398906
612,0.005918846,0.0035320262,0.001201561,0.001185259,0.005983327,0.002036508,0.0013794731,0.002567346,0.0032058859
613,0.0058848467,0.0035039866,0.0012001279,0.001180732,0.005947626,0.0020135075,0.0013774664,0.0025566523,0.0031724314
614,0.0058512613,0.003476389,0.0011986676,0.0011762043,0.0059123924,0.001990939,0.0013754262,0.0025460275,0.003139533
615,0.005818057,0.0034491878,0.0011971776,0.0011716912,0.0058775605,0.001968763,0.0013733542,0.0025354433,0.0031071706
616,0.005785227,0.0034223832,0.0011956606,0.0011671829,0.005843139,0.001947,0.0013712501,0.0025248886,0.0030753328
617,0.0057527972,0.00339601,0.0011941167,0.0011626707,0.005809132,0.0019256386,0.0013691154,0.002514378,0.0030440276
618,0.00572069,0.0033699658,0.0011925463,0.0011581777,0.0057755504,0.0019046509,0.0013669496,0.0025039497,0.003013214
619,0.0056889956,0.0033443694,0.0011909488,0.0011536774,0.0057423385,0.0018840681,0.0013647554,0.0024935147,0.0029829228
620,0.0056576296,0.0033191189,0.0011893234,0.0011491872,0.0057095373,0.0018638561,0.0013625311,0.0024831502,0.0029531152
621,0.005626625,0.0032942293,0.0011876754,0.0011447202,0.0056771003,0.0018439963,0.0013602778,0.0024728265,0.002923791
622,0.005595966,0.0032697236,0.0011860012,0.001140241,0.0056450414,0.0018245154,0.0013579971,0.0024625289,0.0028949548
623,0.005565616,0.0032455437,0.0011843026,0.0011357696,0.0056133787,0.0018053884,0.0013556893,0.002452301,0.0028665704
624,0.0055356342,0.0032217463,0.0011825787,0.0011313091,0.0055820616,0.0017866194,0.0013533541,0.002442088,0.0028386596
625,0.0055059586,0.0031982632,0.001180832,0.001126863,0.0055510993,0.0017681735,0.0013509903,0.0024319356,0.0028111958
626,0.0054766135,0.0031751317,0.0011790615,0.00112242,0.005520476,0.0017500778,0.0013486036,0.0024217942,0.0027841777
627,0.0054475777,0.0031523292,0.0011772679,0.0011179807,0.005490223,0.0017323081,0.0013461902,0.0024117243,0.002757595
628,0.0054188264,0.0031298173,0.0011754518,0.0011135571,0.0054602968,0.0017148651,0.001343753,0.0024016786,0.0027314373
629,0.005390393,0.0031076588,0.0011736141,0.0011091201,0.0054306947,0.0016977357,0.0013412909,0.0023916683,0.0027057093
630,0.0053622457,0.003085779,0.0011717528,0.0011047138,0.005401437,0.001680918,0.0013388046,0.0023817145,0.0026803839
631,0.005334399,0.0030642236,0.0011698735,0.0011003021,0.0053724796,0.0016644056,0.0013362949,0.0023717792,0.002655471
632,0.0053068376,0.0030429557,0.0011679701,0.0010959121,0.00534386,0.0016481929,0.0013337624,0.002361905,0.0026309504
633,0.0052795555,0.003021994,0.0011660461,0.0010915151,0.0053155273,0.0016322775,0.00133121,0.0023520398,0.0026068287
634,0.005252536,0.0030013006,0.0011641042,0.0010871311,0.0052875057,0.0016166526,0.001328634,0.002342219,0.0025830872
635,0.0052257795,0.002980883,0.00116214,0.0010827564,0.005259794,0.0016012988,0.0013260368,0.0023324587,0.0025597159
636,0.0051993304,0.0029607818,0.0011601587,0.00107839,0.0052323667,0.0015862403,0.0013234195,0.002322707,0.0025367325
637,0.0051730853,0.002940894,0.0011581571,0.0010740337,0.0052052205,0.001571429,0.001320782,0.0023130095,0.002514096
638,0.0051471256,0.0029213054,0.0011561366,0.0010696836,0.0051783714,0.001556906,0.0013181245,0.002303341,0.002491824
639,0.0051214234,0.0029019804,0.0011540985,0.0010653447,0.0051518017,0.0015426378,0.0013154473,0.0022937167,0.0024699003
640,0.0050959317,0.0028828792,0.001152042,0.0010610105,0.0051254984,0.0015286217,0.0013127523,0.0022841243,0.002448318
641,0.00507073,0.0028640686,0.0011499684,0.0010566931,0.005099453,0.0015148635,0.0013100377,0.0022745521,0.0024270804
642,0.0050457167,0.002845468,0.0011478772,0.0010523713,0.005073689,0.0015013438,0.0013073061,0.0022650387,0.002406166
643,0.0050209486,0.0028271081,0.0011457695,0.001048071,0.0050481744,0.0014880681,0.0013045584,0.002255548,0.0023855818
644,0.0049964194,0.0028090032,0.0011436448,0.0010437713,0.005022924,0.0014750332,0.0013017906,0.0022461,0.002365317
645,0.004972081,0.0027911009,0.0011415038,0.0010394767,0.0049979133,0.0014622229,0.0012990084,0.002236682,0.0023453613
646,0.0049480023,0.0027734535,0.0011393474,0.0010352011,0.004973148,0.0014496449,0.00129621,0.002227293,0.0023257143
647,0.004924122,0.0027560124,0.0011371761,0.0010309335,0.0049486347,0.00143729,0.0012933946,0.0022179498,0.0023063752
648,0.0049004466,0.0027387778,0.001134989,0.0010266796,0.004924356,0.0014251475,0.0012905649,0.0022086438,0.002287321
649,0.0048770066,0.002721798,0.0011327877,0.0010224209,0.0049002934,0.0014132317,0.0012877216,0.0021993404,0.002268568
650,0.0048537343,0.0027049796,0.0011305715,0.0010181834,0.0048764776,0.0014015092,0.0012848637,0.0021901047,0.0022500888
651,0.0048306906,0.0026884023,0.001128341,0.0010139473,0.004852874,0.0013900057,0.0012819899,0.0021808783,0.002231895
652,0.004807821,0.0026719964,0.0011260974,0.0010097274,0.0048294906,0.0013786957,0.0012791024,0.0021716924,0.0022139766
653,0.0047851596,0.0026558016,0.0011238394,0.0010055188,0.0048063416,0.0013675841,0.0012762033,0.0021625543,0.0021963257
654,0.0047626803,0.0026397975,0.0011215699,0.001001313,0.0047833878,0.0013566677,0.0012732907,0.0021534292,0.002178939
655,0.0047403714,0.0026239613,0.0011192865,0.0009971237,0.004760655,0.0013459352,0.0012703653,0.0021443546,0.0021618083
656,0.004718268,0.002608345,0.0011169903,0.0009929327,0.004738112,0.0013353877,0.0012674293,0.0021352952,0.0021449404
657,0.004696349,0.0025928954,0.0011146824,0.0009887713,0.0047157826,0.0013250258,0.0012644813,0.0021262753,0.002128316
658,0.0046745786,0.002577614,0.0011123633,0.0009846013,0.004693656,0.0013148412,0.0012615205,0.0021172941,0.0021119327
659,0.004652989,0.0025625133,0.0011100312,0.0009804445,0.0046717087,0.0013048263,0.00125855,0.002108332,0.0020957948
660,0.0046315915,0.0025476005,0.0011076878,0.00097630307,0.0046499567,0.0012949861,0.0012555678,0.0020994027,0.0020798894
661,0.0046103382,0.0025328328,0.0011053353,0.0009721702,0.004628407,0.0012853049,0.0012525762,0.002090526,0.002064213
662,0.00458927,0.002518239,0.0011029717,0.000968059,0.0046070237,0.0012757992,0.0012495748,0.0020816496,0.0020487672
663,0.0045683514,0.002503814,0.001100596,0.0009639417,0.004585834,0.001266449,0.001246565,0.00207282,0.002033544
664,0.0045475885,0.0024895351,0.0010982123,0.00095984107,0.0045648282,0.001257253,0.0012435435,0.0020640318,0.002018535
665,0.0045269737,0.0024754081,0.0010958171,0.0009557482,0.00454398,0.0012481998,0.0012405155,0.0020552648,0.0020037375
666,0.0045065475,0.0024614662,0.0010934131,0.0009516682,0.0045233024,0.0012393176,0.0012374768,0.0020465082,0.0019891614
667,0.004486228,0.0024476263,0.0010910004,0.00094760134,0.0045028143,0.0012305639,0.001234431,0.0020378192,0.0019747782
668,0.0044660685,0.002433953,0.0010885779,0.00094353716,0.0044824784,0.0012219591,0.0012313785,0.0020291407,0.001960601
669,0.0044460827,0.0024204468,0.0010861469,0.0009394887,0.00446231,0.0012134985,0.0012283176,0.0020204938,0.0019466211
670,0.0044262074,0.0024070514,0.0010837074,0.0009354484,0.0044423,0.0012051682,0.0012252477,0.0020118842,0.001932836
671,0.004406483,0.002393793,0.00108126,0.0009314296,0.0044224514,0.0011969797,0.0012221733,0.0020032981,0.0019192398
672,0.0043869275,0.0023807057,0.0010788036,0.00092741806,0.0044027474,0.0011889267,0.001219092,0.0019947288,0.0019058347
673,0.0043674624,0.0023677114,0.0010763403,0.0009234103,0.0043832203,0.0011809967,0.0012160022,0.0019862214,0.0018926039
674,0.0043481593,0.002354869,0.0010738698,0.00091942056,0.0043638204,0.0011731903,0.0012129074,0.0019777226,0.0018795591
675,0.0043289606,0.0023421438,0.0010713908,0.00091542565,0.004344563,0.0011655081,0.0012098057,0.0019692495,0.0018666903
676,0.004309914,0.0023295542,0.0010689071,0.000911453,0.0043254676,0.0011579455,0.0012067014,0.0019608208,0.0018539897
677,0.0042910017,0.0023170912,0.0010664159,0.0009074945,0.0043065026,0.0011505078,0.0012035902,0.0019524044,0.0018414599
678,0.004272192,0.002304724,0.0010639168,0.00090355106,0.00428769,0.0011431827,0.0012004738,0.0019440333,0.0018290979
679,0.0042535327,0.0022925127,0.0010614117,0.0008996081,0.0042689955,0.0011359651,0.0011973517,0.0019356783,0.0018169003
680,0.004234983,0.0022803976,0.0010589013,0.0008956843,0.004250457,0.0011288679,0.0011942271,0.0019273619,0.0018048575
681,0.004216525,0.0022683667,0.0010563858,0.0008917721,0.004232052,0.0011218702,0.0011910977,0.0019190835,0.0017929736
682,0.0041982387,0.0022565096,0.0010538633,0.0008878656,0.0042137485,0.0011149865,0.0011879641,0.0019107978,0.0017812469
683,0.0041800416,0.0022447358,0.0010513368,0.000883969,0.0041956035,0.0011081977,0.0011848268,0.001902579,0.0017696652
684,0.00416195,0.0022330526,0.0010488046,0.0008800929,0.0041775852,0.0011015184,0.0011816864,0.0018943807,0.0017582327
685,0.0041439887,0.0022215035,0.0010462671,0.0008762183,0.0041596633,0.0010949395,0.0011785427,0.0018861812,0.0017469494
686,0.00412613,0.002210042,0.0010437242,0.00087236386,0.004141888,0.0010884542,0.0011753951,0.0018780389,0.0017358029
687,0.0041083763,0.002198688,0.001041177,0.00086851144,0.0041242302,0.0010820605,0.0011722465,0.0018699233,0.0017247966
688,0.0040907394,0.0021874246,0.0010386276,0.00086468743,0.0041066865,0.0010757648,0.0011690938,0.0018618281,0.0017139278
689,0.0040732017,0.002176272,0.0010360716,0.000860858,0.0040892535,0.0010695512,0.0011659394,0.0018537629,0.0017031922
690,0.0040557683,0.002165201,0.0010335147,0.0008570526,0.0040719514,0.001063432,0.0011627832,0.001845736,0.0016925893
691,0.004038451,0.0021542548,0.0010309508,0.0008532451,0.004054746,0.0010574055,0.0011596252,0.0018377156,0.0016821164
692,0.0040212115,0.0021433737,0.0010283855,0.00084945216,0.0040376736,0.0010514549,0.0011564641,0.0018297548,0.0016717683
693,0.0040041064,0.0021326083,0.0010258168,0.0008456816,0.004020693,0.0010455924,0.0011533041,0.0018217962,0.0016615443
694,0.0039870846,0.002121921,0.0010232447,0.00084191904,0.0040038256,0.001039813,0.0011501416,0.001813871,0.0016514439
695,0.003970158,0.0021113206,0.0010206682,0.00083816895,0.0039870758,0.001034113,0.0011469786,0.001805984,0.0016414607
696,0.003953338,0.0021008146,0.0010180913,0.00083443214,0.003970402,0.0010284884,0.0011438132,0.0017981003,0.0016315985
697,0.0039365967,0.0020903912,0.0010155104,0.0008306952,0.003953849,0.0010229378,0.0011406497,0.0017902614,0.0016218493
698,0.0039199563,0.0020800412,0.0010129279,0.00082698726,0.0039373953,0.0010174634,0.0011374833,0.0017824484,0.0016122088
699,0.0039033887,0.002069774,0.0010103413,0.0008232733,0.0039210347,0.0010120614,0.0011343185,0.0017746548,0.0016026843
700,0.0038869486,0.0020596099,0.0010077542,0.0008195846,0.0039047895,0.0010067337,0.0011311535,0.0017669022,0.0015932656
701,0.0038705817,0.002049514,0.0010051655,0.0008159022,0.0038886257,0.001001467,0.0011279872,0.0017591715,0.0015839514
702,0.0038543018,0.0020394989,0.0010025728,0.00081223017,0.003872564,0.0009962795,0.0011248221,0.0017514623,0.0015747477
703,0.0038380972,0.0020295451,0.0009999815,0.0008085706,0.0038565886,0.0009911495,0.0011216564,0.0017437828,0.0015656413
704,0.0038220317,0.0020197032,0.0009973876,0.0008049409,0.0038407124,0.0009860935,0.0011184927,0.0017361261,0.0015566382
705,0.0038060169,0.002009918,0.0009947917,0.0008013072,0.0038249232,0.000981093,0.0011153294,0.0017285007,0.0015477318
706,0.003790064,0.002000191,0.0009921958,0.00079767714,0.0038092323,0.0009761566,0.0011121666,0.0017209089,0.0015389218
707,0.0037742232,0.0019905532,0.000989598,0.000794072,0.0037936294,0.00097128545,0.0011090058,0.0017133381,0.0015302108
708,0.0037584733,0.0019809918,0.0009869994,0.0007904822,0.003778115,0.00096647453,0.0011058452,0.0017057951,0.0015215874
709,0.003742772,0.0019714723,0.0009844007,0.00078689895,0.0037626876,0.0009617099,0.0011026872,0.0016982903,0.0015130565
710,0.0037271797,0.001962052,0.0009818019,0.0007833259,0.003747316,0.0009570156,0.001099531,0.0016907695,0.0015046246
711,0.0037116634,0.0019526933,0.0009792018,0.00077976816,0.003732053,0.0009523731,0.001096375,0.0016833051,0.0014962712
712,0.0036962044,0.0019433888,0.0009766027,0.00077621284,0.0037168744,0.000947782,0.0010932226,0.0016758698,0.0014880034
713,0.0036808455,0.001934165,0.0009740019,0.00077267847,0.0037017642,0.0009432452,0.0010900709,0.0016684481,0.0014798268
714,0.00366554,0.001924982,0.0009714017,0.00076915626,0.0036867484,0.00093875866,0.001086922,0.0016610678,0.001471729
715,0.0036503454,0.0019158968,0.00096879987,0.0007656486,0.0036718082,0.0009343328,0.0010837753,0.0016537003,0.0014637173
716,0.003635209,0.0019068535,0.0009662011,0.00076215435,0.00365694,0.00092994596,0.0010806314,0.0016463626,0.0014557813
717,0.003620136,0.0018978696,0.00096360187,0.0007586646,0.0036421577,0.00092561345,0.0010774891,0.0016390552,0.0014479265
718,0.003605161,0.001888963,0.0009610036,0.00075519434,0.0036274544,0.0009213278,0.0010743495,0.001631777,0.0014401483
719,0.003590243,0.0018801062,0.0009584044,0.00075173244,0.0036128121,0.00091708853,0.0010712116,0.0016245119,0.0014324458
720,0.0035753977,0.0018713084,0.00095580734,0.0007482819,0.0035982498,0.00091289345,0.0010680808,0.0016172754,0.0014248198
721,0.003560629,0.0018625734,0.0009532102,0.0007448452,0.003583767,0.00090874877,0.0010649497,0.0016100686,0.0014172667
722,0.003545921,0.0018538841,0.0009506141,0.00074142293,0.00356936,0.00090464164,0.0010618226,0.0016028957,0.0014097813
723,0.0035313058,0.0018452723,0.0009480181,0.00073801534,0.003555005,0.0009005806,0.0010586987,0.0015957255,0.0014023754
724,0.0035167362,0.0018367007,0.0009454273,0.0007346081,0.0035407324,0.0008965603,0.0010555779,0.0015885942,0.0013950323
725,0.0035022446,0.0018281845,0.0009428351,0.0007312252,0.0035265377,0.00089257857,0.0010524607,0.0015814985,0.0013877575
726,0.0034878296,0.0018197327,0.0009402435,0.0007278532,0.0035123914,0.0008886419,0.001049348,0.0015744013,0.0013805542
727,0.003473457,0.0018113136,0.0009376533,0.00072449003,0.0034983396,0.00088474224,0.0010462386,0.0015673587,0.0013734108
728,0.0034591744,0.0018029702,0.00093506445,0.00072113983,0.003484333,0.0008808826,0.0010431318,0.0015603184,0.0013663371
729,0.0034449399,0.0017946606,0.0009324797,0.0007177997,0.003470416,0.00087705743,0.0010400306,0.0015533279,0.0013593207
730,0.0034307814,0.001786409,0.00092989526,0.0007144772,0.0034565341,0.0008732678,0.0010369319,0.0015463345,0.0013523747
731,0.0034166775,0.001778192,0.00092731405,0.0007111714,0.0034427494,0.0008695204,0.001033839,0.00153939,0.0013454839
732,0.0034026527,0.0017700535,0.0009247325,0.0007078667,0.0034290045,0.0008658039,0.0010307499,0.0015324506,0.0013386564
733,0.0033886798,0.0017619476,0.0009221547,0.00070457737,0.0034153468,0.00086212374,0.0010276646,0.0015255585,0.0013318855
734,0.0033747966,0.0017539124,0.0009195783,0.00070130586,0.003401714,0.0008584734,0.0010245836,0.0015186568,0.0013251784
735,0.0033609292,0.0017458898,0.0009170051,0.0006980344,0.0033881878,0.0008548657,0.0010215085,0.0015118137,0.00131852
736,0.0033471514,0.001737934,0.000914433,0.0006947845,0.0033746953,0.0008512777,0.0010184365,0.0015049811,0.0013119244
737,0.0033334473,0.0017300266,0.0009118644,0.0006915564,0.003361269,0.0008477341,0.0010153686,0.0014981662,0.0013053837
738,0.0033197703,0.0017221491,0.00090929866,0.00068832265,0.0033479051,0.0008442104,0.0010123071,0.0014913876,0.0012988925
739,0.0033061851,0.001714338,0.0009067337,0.0006851135,0.003334601,0.0008407252,0.0010092484,0.0014846274,0.0012924608
740,0.0032926302,0.0017065463,0.0009041723,0.00068191154,0.0033213596,0.00083726534,0.0010061967,0.0014778976,0.0012860773
741,0.003279159,0.0016988289,0.0009016136,0.00067871646,0.003308162,0.0008338362,0.0010031492,0.0014711769,0.0012797484
742,0.0032657345,0.0016911291,0.0008990585,0.000675547,0.0032950505,0.0008304406,0.0010001069,0.0014645028,0.0012734659
743,0.0032523707,0.0016834809,0.0008965061,0.00067238376,0.0032819647,0.00082706375,0.0009970698,0.0014578311,0.0012672378
744,0.0032390666,0.0016758813,0.0008939558,0.0006692295,0.003268952,0.00082371983,0.0009940376,0.0014511946,0.0012610583
745,0.0032258113,0.0016683157,0.0008914092,0.0006660863,0.0032560008,0.00082040427,0.0009910096,0.0014445869,0.001254924
746,0.0032126252,0.0016607979,0.00088886556,0.00066296174,0.0032430964,0.0008171117,0.0009879874,0.0014379973,0.0012488385
747,0.0031994858,0.0016533126,0.0008863241,0.0006598492,0.003230251,0.00081384386,0.0009849721,0.0014314348,0.0012428021
748,0.0031864208,0.0016458925,0.0008837871,0.0006567412,0.0032174531,0.00081061036,0.0009819614,0.0014248813,0.001236813
749,0.0031733746,0.0016384696,0.00088125345,0.0006536515,0.0032047187,0.0008073908,0.0009789546,0.0014183732,0.0012308616
750,0.0031604185,0.0016311234,0.00087872177,0.00065057323,0.0031920276,0.0008042043,0.000975956,0.0014118674,0.0012249616
751,0.0031474936,0.0016237915,0.0008761944,0.0006475075,0.003179391,0.00080103904,0.00097296137,0.0014053906,0.0012191047
752,0.0031346246,0.001616499,0.0008736712,0.0006444542,0.0031668218,0.0007978906,0.000969973,0.0013989583,0.0012132868
753,0.0031218312,0.0016092627,0.0008711515,0.00064141705,0.0031542869,0.00079477084,0.0009669907,0.0013925254,0.0012075147
754,0.003109088,0.0016020656,0.0008686343,0.0006383878,0.0031418144,0.0007916774,0.0009640138,0.0013861232,0.0012017876
755,0.0030963568,0.0015948671,0.0008661212,0.0006353686,0.0031293982,0.00078859914,0.00096104137,0.0013797577,0.0011960934
756,0.0030837378,0.0015877608,0.0008636114,0.00063236576,0.0031170188,0.0007855483,0.00095807586,0.0013733945,0.0011904477
757,0.0030711207,0.0015806481,0.00086110644,0.0006293662,0.003104705,0.0007825154,0.000955116,0.0013670734,0.0011848361
758,0.0030585707,0.0015735812,0.0008586032,0.00062638614,0.0030924277,0.00077950157,0.00095216394,0.001360762,0.0011792666
759,0.0030460847,0.0015665567,0.0008561066,0.0006234213,0.0030802088,0.00077651546,0.00094921613,0.0013544773,0.0011737354
760,0.0030336366,0.001559562,0.000853613,0.00062046153,0.0030680452,0.0007735475,0.00094627455,0.0013482233,0.0011682408
761,0.0030212381,0.0015526064,0.00085112214,0.00061750965,0.003055906,0.0007705938,0.00094333926,0.0013419728,0.0011627878
762,0.0030088953,0.0015456796,0.00084863586,0.0006145798,0.0030438395,0.0007676669,0.0009404102,0.0013357624,0.0011573681
763,0.0029965988,0.0015387922,0.0008461531,0.0006116535,0.0030318196,0.0007647554,0.0009374862,0.001329578,0.0011519855
764,0.002984355,0.0015319312,0.0008436748,0.00060874905,0.0030198419,0.0007618625,0.00093457074,0.0013234087,0.0011466389
765,0.0029721535,0.0015251028,0.0008412014,0.00060584926,0.0030079102,0.00075898855,0.00093166094,0.0013172607,0.0011413287
766,0.0029600179,0.001518318,0.0008387315,0.00060296856,0.0029960265,0.0007561331,0.0009287572,0.0013111363,0.001136053
767,0.0029479102,0.0015115534,0.00083626655,0.00060009037,0.0029841848,0.00075329765,0.00092585845,0.0013050287,0.0011308114
768,0.002935863,0.0015048236,0.0008338051,0.0005972343,0.0029724014,0.00075047364,0.00092296745,0.0012989603,0.0011256016
769,0.002923857,0.0014981282,0.0008313475,0.0005943811,0.0029606512,0.0007476729,0.0009200827,0.0012928955,0.0011204274
770,0.0029119034,0.0014914679,0.000828897,0.0005915383,0.0029489542,0.0007448907,0.000917205,0.0012868585,0.0011152879
771,0.002899985,0.0014848252,0.00082644756,0.0005887123,0.0029373113,0.0007421171,0.0009143327,0.0012808614,0.0011101755
772,0.0028881328,0.0014782273,0.00082400365,0.00058590184,0.0029256926,0.0007393691,0.0009114677,0.0012748559,0.0011051011
773,0.0028763083,0.0014716516,0.000821565,0.0005830917,0.0029141414,0.00073663285,0.0009086087,0.0012688999,0.0011000539
774,0.0028645562,0.0014651219,0.00081912975,0.0005803046,0.0029026256,0.00073391164,0.0009057567,0.0012629573,0.0010950402
775,0.0028528306,0.0014586105,0.00081669923,0.00057752087,0.002891154,0.0007312089,0.00090290996,0.0012570351,0.0010900558
776,0.002841148,0.0014521162,0.00081427366,0.0005747582,0.0028797286,0.00072851364,0.0009000723,0.0012511427,0.0010851019
777,0.0028295189,0.0014456714,0.0008118522,0.0005719952,0.002868332,0.00072584685,0.0008972392,0.0012452458,0.0010801805
778,0.002817912,0.0014392268,0.00080943445,0.0005692508,0.0028570099,0.0007231871,0.00089441316,0.0012394096,0.0010752823
779,0.0028063818,0.0014328384,0.00080702256,0.0005665206,0.0028457043,0.0007205422,0.00089159486,0.0012335673,0.001070419
780,0.002794885,0.0014264667,0.00080461614,0.00056380214,0.002834435,0.00071790954,0.0008887817,0.001227744,0.001065583
781,0.0027834089,0.0014201152,0.0008022125,0.00056108116,0.002823239,0.00071529346,0.00088597654,0.001221969,0.0010607718
782,0.0027720218,0.0014138204,0.00079981436,0.00055838696,0.0028120638,0.00071269815,0.00088317785,0.0012161877,0.0010559963
783,0.0027606313,0.0014075129,0.00079742074,0.00055569754,0.0028009466,0.0007101051,0.0008803851,0.0012104565,0.0010512387
784,0.0027493178,0.0014012634,0.00079503213,0.00055302226,0.0027898601,0.0007075291,0.00087760016,0.0012047308,0.0010465134
785,0.002738032,0.0013950354,0.0007926485,0.0005503481,0.002778812,0.00070497434,0.00087482244,0.0011990153,0.0010418168
786,0.0027267884,0.0013888236,0.00079026906,0.0005476956,0.0027678306,0.00070242694,0.00087205047,0.0011933532,0.0010371421
787,0.0027156076,0.0013826588,0.00078789477,0.0005450539,0.0027568524,0.00069989474,0.0008692868,0.0011876709,0.0010324995
788,0.0027044392,0.00137649,0.00078552647,0.00054242276,0.002745947,0.0006973721,0.00086652907,0.001182046,0.001027878
789,0.0026933204,0.0013703551,0.00078316196,0.0005398031,0.002735069,0.00069486,0.00086377794,0.0011764312,0.0010232812
790,0.002682274,0.0013642776,0.00078080036,0.0005371959,0.0027242205,0.0006923683,0.00086103386,0.0011708183,0.0010187151
791,0.0026712262,0.0013581872,0.0007784475,0.00053459156,0.002713441,0.0006898801,0.00085829734,0.0011652635,0.0010141692
792,0.0026602368,0.0013521365,0.0007760969,0.0005320034,0.002702686,0.00068741175,0.0008555672,0.0011597072,0.0010096495
793,0.0026492865,0.0013461066,0.0007737527,0.0005294273,0.0026919688,0.000684951,0.0008528436,0.0011541743,0.0010051519
794,0.002638394,0.0013401159,0.00077141286,0.0005268653,0.0026812886,0.00068250875,0.0008501278,0.001148652,0.0010006834
795,0.0026275162,0.0013341325,0.00076907815,0.0005243055,0.0026706588,0.0006800724,0.0008474179,0.0011431684,0.0009962354
796,0.0026167042,0.0013281894,0.0007667483,0.00052176643,0.0026600603,0.0006776496,0.00084471575,0.0011376952,0.0009918112
797,0.0026059034,0.0013222523,0.000764424,0.00051922724,0.0026495,0.0006752334,0.0008420206,0.001132246,0.00098741
798,0.0025951604,0.0013163532,0.0007621035,0.0005167035,0.0026389838,0.00067283557,0.0008393318,0.0011268164,0.0009830317
799,0.0025844418,0.0013104547,0.0007597891,0.0005141981,0.0026284978,0.0006704416,0.0008366508,0.0011214053,0.0009786745
800,0.0025737872,0.0013046126,0.0007574788,0.0005116958,0.002618068,0.0006680675,0.0008339774,0.0011160228,0.0009743428
801,0.002563153,0.0012987754,0.00075517443,0.00050920295,0.0026076683,0.00066569465,0.0008313101,0.0011106634,0.00097003183
802,0.0025525673,0.001292965,0.00075287523,0.00050672697,0.002597305,0.000663339,0.00082864944,0.0011053164,0.00096574216
803,0.0025420245,0.0012871802,0.0007505809,0.0005042632,0.00258698,0.00066099106,0.0008259964,0.0010999923,0.0009614748
804,0.0025314903,0.0012813994,0.00074829266,0.0005017982,0.0025766906,0.00065865734,0.0008233507,0.0010946826,0.000957228
805,0.0025210285,0.0012756666,0.0007460087,0.00049935305,0.0025664484,0.0006563336,0.0008207115,0.0010894033,0.00095300464
806,0.002510589,0.0012699453,0.00074373017,0.0004969136,0.002556238,0.0006540185,0.00081808056,0.0010841391,0.00094880065
807,0.0025001855,0.001264243,0.00074145576,0.0004944866,0.0025460713,0.0006517148,0.00081545505,0.0010789015,0.000944615
808,0.0024898355,0.0012585758,0.00073918764,0.0004920721,0.0025359127,0.0006494165,0.0008128372,0.0010736588,0.0009404563
809,0.0024795067,0.0012529175,0.0007369246,0.0004896648,0.0025258348,0.00064713263,0.00081022707,0.0010684752,0.0009363094
810,0.0024692044,0.0012472717,0.0007346667,0.00048726614,0.0025157603,0.0006448552,0.0008076229,0.001063282,0.00093218865
811,0.0024589833,0.001241681,0.0007324133,0.000484889,0.0025057294,0.0006425911,0.00080502767,0.0010581109,0.00092809007
812,0.0024487565,0.0012360789,0.000730166,0.0004825114,0.002495747,0.00064033474,0.0008024378,0.0010529746,0.0009240045
813,0.002438571,0.0012305047,0.00072792394,0.00048014245,0.0024857945,0.00063808594,0.00079985586,0.0010478527,0.00091994024
814,0.0024284374,0.0012249632,0.0007256872,0.0004777869,0.0024758787,0.00063585164,0.0007972812,0.0010427458,0.0009158985
815,0.0024183318,0.0012194287,0.0007234545,0.00047544864,0.0024660118,0.00063362427,0.0007947121,0.0010376754,0.00091187074
816,0.00240826,0.001213923,0.0007212285,0.00047310872,0.002456164,0.0006314045,0.0007921508,0.0010326088,0.0009078651
817,0.0023982434,0.0012084506,0.00071900774,0.00047078487,0.0024463525,0.000629197,0.0007895967,0.0010275587,0.0009038789
818,0.0023882345,0.0012029669,0.0007167912,0.00046847647,0.0024365904,0.000626997,0.0007870496,0.0010225438,0.000899909
819,0.0023782752,0.001197527,0.00071458117,0.00046616688,0.0024268478,0.0006248039,0.0007845105,0.0010175334,0.0008959589
820,0.0023683603,0.0011921076,0.00071237545,0.00046387737,0.002417146,0.00062262313,0.0007819789,0.0010125439,0.0008920285
821,0.0023584557,0.0011866913,0.0007101746,0.00046158966,0.0024074884,0.00062045036,0.00077945256,0.0010075854,0.00088811206
822,0.002348601,0.00118131,0.00070797926,0.0004593115,0.0023978553,0.00061828335,0.00077693356,0.0010026385,0.000884215
823,0.002338795,0.001175952,0.0007057902,0.00045705272,0.0023882547,0.0006161286,0.0007744213,0.0009977047,0.0008803378
824,0.0023290038,0.0011705994,0.0007036062,0.00045479822,0.002378696,0.00061397743,0.0007719175,0.000992801,0.00087647664
825,0.0023192426,0.0011652642,0.000701427,0.00045255132,0.0023691817,0.0006118399,0.0007694198,0.000987922,0.00087263115
826,0.0023095312,0.0011599658,0.0006992532,0.00045031207,0.0023596804,0.00060971064,0.0007669302,0.0009830394,0.00086880504
827,0.0022998457,0.001154666,0.0006970847,0.00044809503,0.002350213,0.00060758257,0.0007644478,0.0009781827,0.0008649951
828,0.002290193,0.0011493927,0.00069492223,0.00044587813,0.0023407983,0.00060547347,0.00076197216,0.00097335275,0.00086120114
829,0.002280603,0.0011441697,0.0006927659,0.00044366738,0.002331407,0.0006033668,0.0007595038,0.0009685363,0.000857427
830,0.0022709945,0.0011389145,0.0006906132,0.00044146684,0.0023220638,0.0006012646,0.00075704115,0.000963758,0.00085366523
831,0.0022614533,0.0011337005,0.0006884659,0.00043928684,0.002312744,0.0005991755,0.0007545864,0.00095898216,0.0008499207
832,0.002251943,0.00112851,0.0006863243,0.0004371087,0.0023034532,0.00059709337,0.00075213856,0.00095422135,0.0008461949
833,0.0022424604,0.0011233306,0.0006841887,0.00043494123,0.002294199,0.00059502386,0.000749698,0.00094947725,0.0008424847
834,0.002233002,0.0011181629,0.00068205834,0.00043278091,0.002284981,0.00059295533,0.0007472645,0.0009447614,0.0008387877
835,0.0022236041,0.0011130357,0.00067993306,0.0004306355,0.0022757966,0.00059089455,0.00074483786,0.00094006414,0.00083510904
836,0.0022142024,0.0011079032,0.00067781244,0.00042848676,0.0022666403,0.000588841,0.0007424181,0.0009353812,0.0008314471
837,0.0022048652,0.0011028018,0.00067569804,0.00042636538,0.0022575252,0.00058679795,0.0007400059,0.00093072146,0.00082779734
838,0.0021955438,0.0010977181,0.000673589,0.0004242368,0.002248434,0.00058476056,0.00073760014,0.00092607306,0.0008241655
839,0.002186263,0.0010926476,0.0006714853,0.00042213008,0.002239386,0.0005827332,0.0007352022,0.00092145073,0.0008205497
840,0.0021769984,0.0010875899,0.0006693866,0.0004200219,0.0022303693,0.0005807118,0.00073281006,0.0009168473,0.00081694557
841,0.0021677902,0.0010825667,0.000667293,0.00041793057,0.002221372,0.0005786987,0.0007304258,0.00091224746,0.0008133612
842,0.0021586004,0.0010775462,0.00066520605,0.00041584802,0.0022124138,0.0005766882,0.0007280488,0.0009076767,0.00080978917
843,0.0021494317,0.0010725427,0.0006631235,0.00041376552,0.002203513,0.00057469256,0.0007256776,0.00090314285,0.00080623024
844,0.0021403134,0.0010675635,0.0006610464,0.0004117036,0.002194603,0.0005726977,0.0007233143,0.0008985909,0.0008026897
845,0.0021312046,0.0010625898,0.0006589739,0.00040964095,0.0021857515,0.0005707139,0.0007209586,0.000894079,0.0007991606
846,0.0021221417,0.0010576419,0.0006569085,0.0004075912,0.0021769318,0.00056873617,0.00071860827,0.0008895875,0.0007956467
847,0.0021131048,0.001052707,0.0006548478,0.0004055501,0.0021681334,0.0005667649,0.0007162666,0.0008851019,0.0007921495
848,0.0021041161,0.0010478038,0.00065279164,0.00040352068,0.0021593692,0.00056480145,0.0007139294,0.00088063825,0.0007886666
849,0.0020951428,0.0010429032,0.0006507424,0.00040149724,0.002150646,0.0005628437,0.0007116017,0.0008762006,0.00078519486
850,0.0020862014,0.0010380149,0.00064869813,0.0003994884,0.0021419316,0.0005608889,0.00070928014,0.0008717625,0.00078173855
851,0.0020773052,0.0010331642,0.0006466581,0.00039748297,0.0021332647,0.0005589472,0.00070696534,0.00086735206,0.0007782981
852,0.0020684227,0.0010283132,0.0006446256,0.00039548404,0.0021246322,0.0005570101,0.00070465746,0.0008629646,0.0007748692
853,0.0020595666,0.0010234758,0.0006425954,0.00039349543,0.0021160194,0.0005550785,0.0007023566,0.0008585841,0.0007714544
854,0.002050755,0.0010186614,0.0006405731,0.00039152068,0.002107448,0.0005531588,0.0007000624,0.00085422664,0.0007680543
855,0.0020419634,0.0010138645,0.000638555,0.00038954386,0.0020989073,0.0005512372,0.00069777487,0.0008498951,0.0007646662
856,0.0020332015,0.0010090746,0.00063654204,0.0003875849,0.0020903996,0.00054932974,0.0006954958,0.0008455741,0.00076129404
857,0.0020244748,0.0010043081,0.0006345353,0.00038563125,0.0020819178,0.0005474245,0.00069322134,0.000841272,0.00075793377
858,0.0020157818,0.0009995601,0.00063253375,0.0003836879,0.0020734617,0.0005455238,0.0006909547,0.00083698303,0.00075458636
859,0.0020071154,0.0009948302,0.00063053705,0.0003817481,0.0020650437,0.0005436326,0.00068869564,0.0008327155,0.00075125304
860,0.0019984848,0.0009901134,0.00062854605,0.00037982556,0.0020566473,0.0005417499,0.0006864421,0.0008284554,0.0007479333
861,0.0019898657,0.0009854039,0.00062656094,0.00037790101,0.0020482843,0.0005398683,0.00068419636,0.0008242195,0.0007446263
862,0.00198129,0.0009807202,0.00062458025,0.0003759895,0.0020399578,0.00053799857,0.0006819575,0.0008200017,0.0007413323
863,0.0019727482,0.00097605336,0.00062260614,0.0003740888,0.0020316602,0.0005361308,0.000679724,0.00081580534,0.00073805
864,0.0019642222,0.00097139,0.0006206352,0.000372197,0.0020233863,0.0005342689,0.00067749957,0.00081161794,0.00073478185
865,0.0019557362,0.00096675573,0.0006186721,0.00037030826,0.002015147,0.0005324188,0.0006752805,0.0008074476,0.00073152664
866,0.0019472719,0.0009621268,0.0006167135,0.00036843153,0.0020069429,0.0005305687,0.00067306915,0.0008033051,0.0007282817
867,0.0019388521,0.00095752743,0.0006147605,0.00036656426,0.0019987526,0.00052872737,0.0006708626,0.00079916255,0.0007250528
868,0.0019304318,0.0009529223,0.0006128119,0.00036469763,0.0019906054,0.0005268954,0.0006686641,0.00079504587,0.0007218351
869,0.0019220534,0.00094834296,0.00061086926,0.00036284118,0.0019824854,0.00052506203,0.0006664723,0.0007909511,0.0007186281
870,0.0019137104,0.0009437842,0.00060893246,0.0003609938,0.0019743901,0.0005232422,0.00066428806,0.0007868597,0.0007154345
871,0.0019053938,0.0009392304,0.000607,0.00035916342,0.0019663319,0.00052142225,0.0006621097,0.00078279997,0.0007122543
872,0.001897113,0.00093470706,0.0006050731,0.00035733284,0.0019582976,0.0005196127,0.00065993797,0.0007787469,0.0007090859
873,0.001888854,0.0009301927,0.0006031517,0.00035550958,0.0019502832,0.000517803,0.00065777294,0.0007747073,0.00070593
874,0.001880606,0.0009256772,0.0006012365,0.00035369242,0.0019423151,0.00051600323,0.00065561576,0.00077069615,0.00070278416
875,0.0018723964,0.00092118507,0.00059932476,0.00035188659,0.0019343763,0.0005142124,0.0006534638,0.0007667002,0.00069965085
876,0.0018642276,0.000916715,0.00059741945,0.00035009315,0.0019264573,0.00051242154,0.0006513186,0.00076271704,0.00069652946
877,0.0018560868,0.000912265,0.0005955202,0.00034830163,0.0019185573,0.0005106346,0.0006491816,0.000758741,0.0006934223
878,0.0018479528,0.00090780924,0.0005936248,0.00034651882,0.0019107055,0.0005088597,0.0006470494,0.0007547963,0.00069032534
879,0.0018398719,0.0009033883,0.00059173605,0.00034474756,0.0019028678,0.0005070891,0.0006449244,0.0007508544,0.0006872407
880,0.0018318029,0.0008989765,0.0005898512,0.00034297523,0.0018950603,0.00050531747,0.00064280623,0.0007469365,0.0006841653
881,0.0018237577,0.0008945702,0.0005879724,0.00034121503,0.0018872917,0.0005035606,0.000640694,0.00074303703,0.0006811033
882,0.0018157571,0.0008901911,0.0005860998,0.00033946626,0.0018795358,0.00050180353,0.00063858967,0.0007391427,0.00067805545
883,0.0018077818,0.0008858239,0.00058423105,0.00033772681,0.0018718252,0.0005000546,0.00063649134,0.0007352792,0.0006750153
884,0.0017998106,0.00088145974,0.00058236765,0.00033598312,0.0018641383,0.0004983119,0.0006343988,0.00073142775,0.00067198736
885,0.0017919114,0.00087714026,0.0005805117,0.0003342595,0.001856463,0.0004965744,0.0006323141,0.00072757463,0.0006689729
886,0.0017839803,0.00087279273,0.0005786588,0.00033252873,0.0018488292,0.0004948368,0.0006302355,0.00072375697,0.00066596665
887,0.0017761094,0.0008684806,0.00057681167,0.0003308172,0.0018412182,0.00049310655,0.00062816404,0.0007199477,0.00066297344
888,0.0017682692,0.00086418795,0.00057497056,0.00032911068,0.0018336442,0.00049138465,0.000626098,0.0007161616,0.00065999053
889,0.0017604544,0.0008599044,0.00057313405,0.00032741597,0.0018260855,0.00048966595,0.00062403956,0.00071237993,0.0006570204
890,0.0017526596,0.0008556323,0.00057130377,0.00032572343,0.0018185596,0.00048795564,0.0006219869,0.000708617,0.000654061
891,0.0017448944,0.0008513834,0.00056947756,0.00032403355,0.0018110648,0.00048624675,0.0006199412,0.00070487685,0.00065111136
892,0.0017371484,0.00084713503,0.0005676572,0.00032235627,0.0018035998,0.00048454694,0.0006179007,0.00070115214,0.0006481725
893,0.0017294324,0.0008429032,0.0005658415,0.00032068766,0.0017961466,0.00048284346,0.00061586744,0.00069743575,0.00064524554
894,0.0017217625,0.0008387033,0.0005640313,0.00031902795,0.0017887328,0.00048115812,0.00061384094,0.0006937338,0.0006423296
895,0.0017140942,0.0008344937,0.0005622264,0.0003173741,0.0017813466,0.0004794721,0.00061182055,0.00069005403,0.0006394239
896,0.0017064607,0.0008303148,0.00056042697,0.0003157189,0.0017739787,0.00047778775,0.00060980656,0.0006863844,0.00063652976
897,0.001698849,0.0008261383,0.000558633,0.00031407768,0.0017666447,0.00047611244,0.0006077995,0.00068273273,0.00063364627
898,0.0016912745,0.00082198385,0.00055684394,0.0003124467,0.0017593356,0.00047444287,0.00060579943,0.00067909335,0.0006307729
899,0.0016837127,0.0008178328,0.00055506,0.0003108199,0.0017520546,0.00047277194,0.0006038046,0.0006754781,0.00062791066
900,0.0016761883,0.0008137094,0.00055328186,0.00030919703,0.0017447963,0.00047111712,0.00060181646,0.0006718628,0.0006250599
901,0.001668707,0.00080960547,0.0005515085,0.00030759297,0.0017375628,0.00046945634,0.000599834,0.0006682725,0.00062222005
902,0.0016612153,0.00080549595,0.00054974033,0.00030597905,0.0017303592,0.0004678037,0.0005978583,0.0006646972,0.000619388
903,0.001653766,0.00080140703,0.0005479766,0.00030438244,0.0017231894,0.00046615567,0.0005958885,0.00066114514,0.00061656727
904,0.0016463395,0.00079733203,0.0005462188,0.00030278869,0.0017160361,0.00046451247,0.00059392717,0.0006575965,0.00061375694
905,0.0016389498,0.000793278,0.0005444671,0.00030120468,0.0017089096,0.00046287512,0.0005919699,0.00065406464,0.0006109583
906,0.0016315738,0.00078922766,0.00054271956,0.00029962647,0.0017018088,0.00046124286,0.0005900207,0.00065054523,0.0006081704
907,0.0016242287,0.0007851943,0.00054097833,0.00029805602,0.0016947376,0.0004596144,0.00058807625,0.00064704695,0.00060539047
908,0.0016169002,0.0007811715,0.00053924066,0.00029648808,0.0016876913,0.00045799185,0.00058613706,0.00064356235,0.0006026218
909,0.0016096104,0.00077717094,0.000537508,0.00029493152,0.0016806656,0.00045637315,0.0005842059,0.0006400866,0.0005998641
910,0.0016023378,0.0007731784,0.00053578103,0.0002933784,0.0016736714,0.00045476103,0.0005822813,0.000636629,0.0005971164
911,0.0015951041,0.0007692061,0.0005340607,0.00029183732,0.001666704,0.0004531526,0.00058036245,0.0006331888,0.000594378
912,0.0015878873,0.000765245,0.00053234363,0.00029029866,0.0016597509,0.0004515448,0.0005784491,0.000629757,0.00059165165
913,0.0015806949,0.0007612941,0.0005306328,0.00028876803,0.0016528345,0.00044994606,0.0005765424,0.00062634604,0.0005889337
914,0.0015735123,0.0007573419,0.00052892714,0.0002872433,0.0016459504,0.00044835208,0.0005746422,0.0006229561,0.0005862244
915,0.0015663845,0.0007534319,0.0005272251,0.0002857274,0.0016390661,0.0004467608,0.0005727487,0.00061955664,0.00058352895
916,0.001559271,0.00074952544,0.0005255294,0.00028421613,0.0016322273,0.00044517554,0.0005708598,0.000616192,0.0005808407
917,0.0015521717,0.00074562064,0.00052383903,0.00028271193,0.0016254035,0.00044359115,0.0005689787,0.0006128337,0.00057816325
918,0.0015451228,0.00074175163,0.000522154,0.00028121725,0.0016186172,0.00044201966,0.0005671028,0.0006094947,0.0005754959
919,0.0015380725,0.000737872,0.0005204735,0.00027972696,0.0016118472,0.00044044136,0.0005652329,0.000606173,0.00057283696
920,0.0015310508,0.00073401356,0.0005187981,0.0002782391,0.0016050979,0.00043887494,0.00056336896,0.0006028539,0.0005701903
921,0.0015240607,0.00073017203,0.0005171278,0.00027676087,0.0015983824,0.00043731363,0.0005615132,0.00059955555,0.00056755106
922,0.0015170943,0.000726345,0.0005154626,0.00027528673,0.0015916829,0.0004357526,0.0005596614,0.00059626886,0.00056492345
923,0.001510157,0.0007225284,0.00051380246,0.00027382615,0.0015850172,0.0004341982,0.00055781635,0.0005930027,0.0005623045
924,0.0015032382,0.0007187229,0.000512148,0.00027236744,0.0015783758,0.00043264648,0.000555977,0.00058975234,0.000559694
925,0.0014963422,0.0007149337,0.00051049824,0.00027091036,0.0015717535,0.00043110372,0.00055414444,0.00058650546,0.0005570954
926,0.0014894786,0.000711161,0.0005088536,0.00026946393,0.0015651617,0.00042956238,0.00055231765,0.00058328174,0.0005545052
927,0.0014826274,0.0007073907,0.00050721364,0.00026802302,0.0015585866,0.00042802468,0.00055049604,0.0005800659,0.00055192556
928,0.001475825,0.00070365396,0.0005055793,0.00026659176,0.0015520346,0.00042649196,0.0005486814,0.0005768613,0.0005493566
929,0.0014690144,0.000699899,0.00050395034,0.0002651651,0.0015455207,0.00042496665,0.0005468727,0.0005736815,0.0005467943
930,0.0014622436,0.00069618045,0.0005023258,0.00026373743,0.0015390185,0.0004234377,0.0005450691,0.00057051174,0.000544242
931,0.0014554991,0.0006924696,0.00050070573,0.0002623238,0.0015325481,0.00042192158,0.0005432722,0.00056735444,0.0005417005
932,0.0014487868,0.00068877754,0.00049909094,0.00026091843,0.0015260875,0.00042040422,0.0005414808,0.0005642026,0.000539169
933,0.0014420871,0.00068509247,0.0004974815,0.0002595131,0.0015196553,0.00041889114,0.00053969654,0.0005610677,0.0005366457
934,0.00143542,0.00068142294,0.000495878,0.00025811902,0.0015132602,0.00041738633,0.00053791725,0.00055795664,0.0005341315
935,0.0014287662,0.00067776116,0.0004942782,0.00025672678,0.0015068713,0.00041588047,0.000536143,0.0005548479,0.00053162803
936,0.0014221377,0.000674113,0.0004926846,0.00025534013,0.0015005216,0.00041438473,0.0005343768,0.00055175996,0.0005291323
937,0.0014155487,0.00067049084,0.0004910954,0.0002539625,0.0014941869,0.00041288632,0.00053261546,0.0005486851,0.00052664726
938,0.0014089744,0.0006668719,0.0004895104,0.00025259212,0.0014878765,0.00041139743,0.0005308596,0.0005456196,0.0005241712
939,0.0014024072,0.0006632534,0.00048793017,0.0002512236,0.0014815971,0.0004099109,0.00052910956,0.0005425766,0.0005217034
940,0.0013958947,0.00065967307,0.0004863564,0.00024986526,0.0014753292,0.0004084285,0.00052736537,0.0005395353,0.00051924586
941,0.0013893894,0.00065609,0.00048478786,0.00024851158,0.0014690862,0.00040694934,0.000525628,0.0005365089,0.000516798
942,0.0013828991,0.0006525193,0.00048322306,0.00024715683,0.0014628789,0.000405477,0.0005238956,0.0005335063,0.0005143579
943,0.0013764455,0.0006489676,0.0004816636,0.00024581436,0.0014566886,0.00040400872,0.0005221696,0.0005305104,0.0005119265
944,0.0013700258,0.0006454334,0.0004801094,0.00024448303,0.0014505126,0.00040253924,0.0005204491,0.0005275243,0.00050950644
945,0.001363601,0.0006418923,0.00047855944,0.00024314919,0.0014443661,0.00040108067,0.0005187338,0.00052455167,0.00050709496
946,0.001357229,0.00063838763,0.00047701443,0.00024182691,0.001438245,0.00039962018,0.00051702437,0.0005216003,0.000504692
947,0.0013508607,0.0006348796,0.000475475,0.00024050612,0.0014321478,0.0003981659,0.00051532075,0.0005186611,0.0005022977
948,0.0013445269,0.00063139177,0.00047394133,0.00023919385,0.0014260611,0.00039671664,0.0005136228,0.0005157217,0.00049991405
949,0.00133822,0.0006279223,0.00047241084,0.00023788684,0.0014200142,0.00039527038,0.0005119319,0.00051281194,0.00049753784
950,0.0013319172,0.00062444905,0.0004708859,0.0002365822,0.0014139903,0.00039382913,0.0005102447,0.00050991646,0.000495171
951,0.001325662,0.00062100694,0.00046936577,0.00023528938,0.0014079723,0.00039239248,0.0005085652,0.0005070146,0.0004928142
952,0.0013194142,0.00061756634,0.00046785062,0.00023399723,0.0014019845,0.00039095792,0.00050689024,0.0005041363,0.00049046485
953,0.0013131913,0.00061413925,0.00046634066,0.00023271133,0.0013960279,0.00038952992,0.0005052214,0.0005012765,0.00048812453
954,0.001307002,0.00061073323,0.0004648351,0.00023143362,0.0013900816,0.00038810264,0.00050355756,0.0004984213,0.00048579436
955,0.0013008289,0.000607333,0.00046333464,0.00023016123,0.00138416,0.00038668097,0.00050189963,0.00049557944,0.00048347333
956,0.0012946775,0.00060394546,0.00046183923,0.00022889282,0.0013782665,0.0003852603,0.0005002471,0.00049275905,0.0004811582
957,0.0012885578,0.00060057826,0.00046034832,0.00022763123,0.0013723825,0.00038384637,0.0004986004,0.0004899358,0.00047885516
958,0.001282445,0.000597213,0.00045886234,0.0002263697,0.001366535,0.00038243635,0.0004969585,0.0004871401,0.00047655962
959,0.0012763725,0.00059387245,0.00045738116,0.00022511883,0.0013607071,0.00038103008,0.0004953249,0.00048435215,0.00047427215
960,0.001270313,0.0005905319,0.0004559059,0.00022387523,0.0013548903,0.00037962696,0.000493695,0.0004815683,0.00047199643
961,0.0012642811,0.00058720907,0.00045443478,0.00022263733,0.0013491086,0.00037822727,0.0004920713,0.00047881005,0.00046972692
962,0.0012582713,0.00058390334,0.00045296742,0.00022140057,0.0013433422,0.00037683136,0.00049045193,0.00047605892,0.0004674659
963,0.0012522852,0.0005806059,0.000451506,0.00022017327,0.0013376034,0.00037544116,0.0004888393,0.00047332296,0.00046521454
964,0.0012463243,0.0005773259,0.0004500498,0.00021894852,0.0013318722,0.00037405104,0.00048723168,0.00047058947,0.0004629712
965,0.0012403738,0.0005740491,0.00044859663,0.00021772813,0.0013261825,0.00037267114,0.00048562913,0.0004678823,0.00046073683
966,0.0012344639,0.0005707979,0.00044714927,0.00021651668,0.0013205049,0.00037129063,0.00048403232,0.00046518198,0.00045851164
967,0.0012285616,0.0005675482,0.00044570773,0.00021530573,0.0013148491,0.00036991495,0.00048244122,0.00046249287,0.00045629442
968,0.0012226851,0.000564311,0.00044426974,0.00021410444,0.0013092172,0.0003685415,0.00048085614,0.00045981954,0.00045408655
969,0.0012168405,0.00056109537,0.00044283713,0.00021290798,0.0013035955,0.00036717276,0.00047927545,0.0004571472,0.0004518877
970,0.0012110102,0.0005578809,0.0004414085,0.00021172076,0.0012980057,0.00036580767,0.00047770093,0.00045449706,0.00044969597
971,0.001205205,0.0005546868,0.00043998504,0.0002105332,0.0012924458,0.00036444757,0.00047613194,0.00045186633,0.0004475125
972,0.0011994212,0.00055150356,0.00043856582,0.00020935193,0.0012868904,0.00036308845,0.00047456758,0.00044923436,0.00044533864
973,0.0011936618,0.00054833706,0.00043715254,0.00020817225,0.001281356,0.00036173503,0.00047300942,0.00044661155,0.00044317424
974,0.0011879279,0.00054517837,0.00043574395,0.00020700564,0.0012758533,0.0003603866,0.0004714565,0.00044401007,0.00044101765
975,0.0011822061,0.00054202863,0.00043433957,0.00020583789,0.0012703773,0.00035903978,0.0004699088,0.00044142877,0.0004388679
976,0.0011765278,0.0005389073,0.00043293965,0.0002046808,0.0012649094,0.00035769583,0.0004683664,0.00043884714,0.00043672926
977,0.0011708516,0.00053578074,0.00043154476,0.00020352607,0.001259464,0.00035635885,0.0004668295,0.0004362756,0.0004345985
978,0.0011652042,0.0005326762,0.0004301537,0.00020237424,0.0012540421,0.00035502153,0.00046529787,0.00043372277,0.00043247387
979,0.0011595802,0.00052957964,0.0004287682,0.0002012324,0.0012486452,0.000353694,0.0004637719,0.00043117933,0.00043035962
980,0.0011539831,0.00052650465,0.0004273868,0.00020009164,0.0012432601,0.00035235976,0.00046225026,0.0004286501,0.00042825408
981,0.001148398,0.0005234268,0.00042601084,0.00019896042,0.001237906,0.0003510424,0.00046073453,0.0004261291,0.0004261556
982,0.0011428298,0.0005203651,0.00042463915,0.00019782559,0.0012325689,0.00034971914,0.00045922477,0.00042362505,0.00042406566
983,0.0011373092,0.0005173289,0.00042327264,0.00019670771,0.0012272467,0.0003484012,0.00045771882,0.0004211267,0.00042198438
984,0.0011317902,0.0005142971,0.00042190944,0.00019558362,0.0012219446,0.00034708853,0.00045621904,0.00041863706,0.00041991196
985,0.0011263045,0.00051127863,0.0004205523,0.00019447354,0.0012166786,0.00034578066,0.00045472433,0.00041617363,0.00041784748
986,0.0011208327,0.0005082688,0.00041919964,0.00019336428,0.0012114205,0.00034447163,0.000453235,0.0004137139,0.00041579065
987,0.0011153899,0.00050527795,0.00041785045,0.00019226153,0.001206182,0.00034317188,0.00045175056,0.00041125953,0.00041374328
988,0.0011099753,0.0005023025,0.00041650675,0.00019116605,0.0012009642,0.00034187172,0.00045027156,0.00040882087,0.0004117043
989,0.0011045588,0.00049932225,0.0004151688,0.00019006776,0.0011957717,0.00034057398,0.00044879827,0.00040639951,0.00040967242
990,0.001099181,0.0004963701,0.00041383307,0.00018897788,0.001190596,0.00033928335,0.00044732998,0.00040398265,0.00040764778
991,0.0010938167,0.0004934202,0.00041250268,0.00018789392,0.0011854366,0.00033799582,0.0004458657,0.00040157512,0.00040563344
992,0.0010884833,0.0004904912,0.0004111776,0.0001868144,0.0011803098,0.00033671124,0.00044440723,0.0003991914,0.00040362673
993,0.0010831764,0.00048757566,0.00040985728,0.00018574345,0.0011751906,0.00033542674,0.00044295416,0.0003968097,0.00040162905
994,0.0010778728,0.00048465971,0.0004085409,0.00018467219,0.0011701034,0.00033415406,0.00044150598,0.00039444337,0.00039963826
995,0.0010726082,0.00048176944,0.00040722996,0.00018360878,0.0011650277,0.00033287765,0.00044006383,0.00039208616,0.0003976556
996,0.0010673641,0.0004788897,0.00040592244,0.00018255196,0.001159973,0.0003316074,0.0004386253,0.00038974025,0.0003956824
997,0.0010621157,0.00047600464,0.0004046189,0.00018149213,0.0011549458,0.00033034207,0.00043719215,0.00038741156,0.0003937149
998,0.0010569147,0.00047314775,0.00040332146,0.00018044548,0.0011499276,0.00032908106,0.00043576452,0.00038508204,0.0003917571
999,0.0010517356,0.00047030704,0.0004020281,0.00017940043,0.0011449256,0.0003278173,0.0004343411,0.0003827672,0.0003898083
1000,0.0010465672,0.00046746837,0.00040073946,0.00017835945,0.0011399516,0.0003265643,0.00043292373,0.0003804636,0.00038786553
1001,0.0010414203,0.00046464437,0.0003994542,0.00017732174,0.0011350019,0.00032530865,0.0004315122,0.00037818102,0.00038593158
1002,0.0010363098,0.00046183882,0.00039817463,0.00017629632,0.001130065,0.00032406184,0.00043010418,0.00037589885,0.0003840065
1003,0.0010312113,0.00045904066,0.00039689936,0.00017527124,0.0011251507,0.0003228162,0.0004287015,0.00037363297,0.0003820892
1004,0.001026129,0.0004562527,0.0003956281,0.00017424823,0.001120261,0.0003215745,0.00042730424,0.00037138228,0.0003801772
1005,0.0010210763,0.00045348378,0.00039436202,0.00017323058,0.0011153776,0.00032033378,0.00042591145,0.0003691324,0.0003782765
1006,0.0010160499,0.0004507294,0.0003930993,0.0001722212,0.0011105245,0.0003191013,0.0004245246,0.0003668986,0.00037638276
1007,0.0010110261,0.0004479716,0.00039184163,0.00017121287,0.0011056832,0.00031786735,0.00042314158,0.00036467426,0.00037449584
1008,0.0010060321,0.00044523334,0.00039058848,0.00017021025,0.0011008673,0.00031664158,0.00042176325,0.00036246242,0.00037261817
1009,0.0010010639,0.00044251428,0.00038933964,0.00016920986,0.0010960664,0.0003154138,0.0004203907,0.0003602619,0.0003707481
1010,0.0009961085,0.0004397964,0.00038809533,0.00016821676,0.001091288,0.00031419625,0.0004190229,0.00035806894,0.00036888596
1011,0.0009911681,0.00043708435,0.00038685618,0.00016722754,0.0010865345,0.00031297866,0.00041765973,0.00035589605,0.0003670302
1012,0.0009862704,0.00043440447,0.00038562075,0.00016624521,0.0010817971,0.0003117652,0.0004163017,0.00035373023,0.00036518314
1013,0.0009813921,0.000431734,0.00038438977,0.00016526831,0.0010770605,0.00031055373,0.00041494792,0.00035155876,0.00036334657
1014,0.0009765243,0.0004290694,0.00038316293,0.000164292,0.0010723632,0.00030934752,0.00041360024,0.0003494155,0.0003615143
1015,0.0009716652,0.00042640747,0.00038194066,0.00016331708,0.001067681,0.0003081432,0.00041225675,0.00034728105,0.00035969063
1016,0.00096684403,0.00042376757,0.00038072225,0.00016235423,0.0010630217,0.00030694253,0.00041091867,0.00034516052,0.00035787537
1017,0.00096204644,0.000421143,0.00037950903,0.00016139442,0.0010583671,0.0003057449,0.0004095834,0.00034303888,0.00035606764
1018,0.00095726224,0.00041852705,0.00037830032,0.00016043485,0.001053741,0.00030455357,0.00040825433,0.00034093313,0.00035426795
1019,0.00095250434,0.00041592438,0.0003770947,0.00015948528,0.0010491313,0.00030336354,0.00040693083,0.0003388369,0.00035247632
1020,0.00094775326,0.00041332448,0.00037589407,0.00015853466,0.001044544,0.00030217512,0.00040561118,0.00033675777,0.00035069088
1021,0.00094303227,0.00041074379,0.00037469828,0.00015759018,0.0010399758,0.00030099438,0.0004042963,0.00033468503,0.00034891441
1022,0.00093833916,0.00040817764,0.00037350736,0.00015665418,0.0010354163,0.0002998132,0.00040298625,0.0003326169,0.00034714586
1023,0.00093365123,0.00040561424,0.00037231905,0.00015571793,0.0010308883,0.00029863985,0.0004016812,0.00033056724,0.0003453848
1024,0.0009290019,0.0004030776,0.00037113662,0.00015478769,0.0010263713,0.00029746306,0.00040038084,0.00032852733,0.0003436298
1025,0.0009243571,0.00040053614,0.00036995733,0.00015386364,0.0010218723,0.00029629556,0.0003990846,0.00032649207,0.00034188456
1026,0.000919734,0.0003980127,0.00036878244,0.0001529389,0.0010174003,0.00029513024,0.00039779439,0.00032447564,0.00034014625
1027,0.0009151387,0.0003955037,0.00036761232,0.00015202265,0.001012939,0.00029396973,0.0003965078,0.00032246148,0.00033841428
1028,0.00091056473,0.00039300497,0.000366446,0.00015111377,0.0010084924,0.00029281087,0.00039522574,0.00032045585,0.0003366919
1029,0.0009060084,0.00039052137,0.00036528488,0.0001502022,0.0010040703,0.0002916526,0.000393949,0.00031846872,0.0003349748
1030,0.00090147054,0.0003880452,0.00036412705,0.00014929831,0.0009996666,0.00029050282,0.00039267697,0.0003164868,0.0003332662
1031,0.0008969526,0.00038557968,0.00036297383,0.00014839902,0.0009952806,0.00028935354,0.00039140932,0.00031451767,0.00033156658
1032,0.00089245936,0.0003831334,0.0003618241,0.00014750187,0.0009909052,0.0002882059,0.00039014601,0.00031255334,0.00032987283
1033,0.0008879871,0.00038069577,0.00036068013,0.0001466112,0.0009865586,0.0002870634,0.000388888,0.00031060728,0.00032818748
1034,0.00088352594,0.0003782619,0.00035953984,0.00014572419,0.0009822218,0.00028592616,0.00038763403,0.00030866163,0.00032650895
1035,0.0008790877,0.00037584486,0.0003584028,0.00014484012,0.0009779083,0.00028479059,0.00038638408,0.00030673362,0.00032483804
1036,0.00087466923,0.00037343823,0.00035727082,0.00014396019,0.00097361254,0.00028366002,0.00038513978,0.00030481274,0.00032317435
1037,0.0008702796,0.00037104776,0.0003561428,0.00014308907,0.0009693332,0.00028253248,0.00038389984,0.00030290094,0.00032151968
1038,0.0008659044,0.0003686665,0.00035501897,0.0001422189,0.0009650729,0.00028140785,0.00038266447,0.00030100057,0.00031987033
1039,0.00086154765,0.00036629432,0.0003538994,0.00014135394,0.0009608277,0.00028028735,0.00038143282,0.00029910755,0.00031822998
1040,0.00085721025,0.0003639363,0.00035278307,0.00014049088,0.0009566079,0.00027916915,0.0003802068,0.000297232,0.00031659615
1041,0.00085289,0.00036158357,0.00035167232,0.00013963411,0.0009523976,0.00027805378,0.0003789848,0.00029535897,0.000314969
1042,0.00084859144,0.00035924747,0.00035056504,0.00013877894,0.0009482078,0.00027694326,0.00037776688,0.00029349767,0.00031335055
1043,0.00084432185,0.0003569272,0.0003494623,0.00013793238,0.0009440258,0.00027583167,0.00037655456,0.00029163956,0.0003117389
1044,0.0008400623,0.00035461108,0.00034836264,0.00013708857,0.00093987695,0.0002747307,0.00037534573,0.00028980052,0.000310135
1045,0.000835825,0.00035231028,0.00034726813,0.00013624654,0.00093574426,0.000273627,0.00037414196,0.00028797527,0.00030853663
1046,0.0008316022,0.0003500157,0.00034617793,0.00013540855,0.00093162095,0.0002725309,0.00037294207,0.000286148,0.00030694727
1047,0.0008274069,0.00034773967,0.00034509134,0.0001345759,0.0009275207,0.00027143778,0.00037174768,0.00028433523,0.00030536513
1048,0.0008232293,0.00034547327,0.00034400818,0.00013374785,0.00092343276,0.00027034586,0.0003705567,0.0002825302,0.00030379096
1049,0.00081906497,0.00034321522,0.00034292892,0.00013292088,0.00091936754,0.00026925653,0.00036937007,0.00028074093,0.0003022213
1050,0.00081492437,0.00034096852,0.0003418544,0.00013210146,0.0009153179,0.00026817532,0.0003681876,0.00027895495,0.00030066085
1051,0.0008108054,0.0003387362,0.0003407844,0.0001312848,0.00091128395,0.0002670936,0.0003670101,0.00027718028,0.00029910714
1052,0.00080670556,0.00033651493,0.00033971752,0.00013047314,0.000907264,0.00026601367,0.00036583695,0.0002754134,0.000297561
1053,0.00080261636,0.00033429693,0.00033865482,0.00012966461,0.0009032674,0.00026493988,0.00036466864,0.0002736589,0.00029602073
1054,0.00079854816,0.00033209412,0.00033759692,0.00012885717,0.0008992899,0.00026387037,0.00036350405,0.00027191552,0.00029448816
1055,0.0007945162,0.00032991252,0.0003365432,0.00012806045,0.0008953217,0.00026280395,0.00036234403,0.00027017374,0.0002929637
1056,0.0007904812,0.0003277278,0.00033549286,0.00012726057,0.0008913728,0.00026173913,0.00036118837,0.00026844526,0.00029144573
1057,0.0007864859,0.0003255681,0.00033444562,0.00012647216,0.0008874431,0.00026067867,0.000360037,0.00026672744,0.00028993504
1058,0.00078249455,0.00032341087,0.00033340286,0.00012568082,0.0008835295,0.00025962,0.00035888955,0.00026501995,0.00028843124
1059,0.0007785273,0.000321263,0.0003323656,0.0001248987,0.00087962975,0.00025856728,0.00035774644,0.00026331603,0.00028693426
1060,0.00077457237,0.00031912662,0.0003313309,0.00012411486,0.00087575597,0.00025751576,0.00035660868,0.0002616315,0.00028544376
1061,0.00077064673,0.00031700806,0.00033030045,0.00012333818,0.0008718858,0.0002564677,0.00035547363,0.00025994444,0.00028396156
1062,0.0007667324,0.00031489154,0.00032927346,0.0001225674,0.0008680434,0.0002554258,0.00035434385,0.00025827377,0.0002824859
1063,0.0007628351,0.00031279097,0.00032825037,0.00012179376,0.00086421496,0.00025438654,0.00035321817,0.00025661022,0.0002810162
1064,0.00075895945,0.0003106968,0.00032723267,0.00012102994,0.0008604047,0.00025334733,0.00035209622,0.0002549611,0.00027955454
1065,0.0007550975,0.00030861577,0.0003262169,0.00012026485,0.00085660163,0.0002523127,0.00035097884,0.00025331008,0.0002780999
1066,0.0007512716,0.00030655466,0.000325206,0.00011951094,0.00085281755,0.00025128172,0.00034986544,0.00025167034,0.0002766515
1067,0.0007474496,0.00030449306,0.00032419924,0.000118757256,0.00084905745,0.0002502545,0.00034875664,0.00025004632,0.00027521167
1068,0.0007436576,0.0003024492,0.00032319693,0.00011801147,0.00084530876,0.00024923036,0.00034765215,0.00024842625,0.0002737778
1069,0.0007398664,0.0003004109,0.00032219713,0.00011725843,0.0008415793,0.00024821147,0.0003465517,0.00024681608,0.00027235044
1070,0.0007361043,0.00029838458,0.00032120143,0.00011651836,0.00083786517,0.00024719187,0.0003454552,0.0002452181,0.00027092863
1071,0.00073235034,0.000296362,0.0003202099,0.000115778465,0.00083416933,0.0002461768,0.0003443623,0.00024363029,0.00026951404
1072,0.00072863174,0.00029436653,0.00031922193,0.00011504328,0.0008304791,0.00024516656,0.00034327406,0.00024203846,0.00026810745
1073,0.00072492677,0.00029237245,0.00031823822,0.000114316084,0.0008268149,0.0002441598,0.00034218997,0.00024046513,0.0002667074
1074,0.00072122546,0.00029038417,0.0003172582,0.00011358311,0.0008231661,0.00024315382,0.00034110984,0.00023890247,0.00026531395
1075,0.00071755116,0.00028841093,0.0003162822,0.00011285802,0.00081953517,0.00024215473,0.00034003446,0.00023734597,0.0002639278
1076,0.0007139011,0.0002864534,0.00031531003,0.00011213767,0.0008159195,0.00024115824,0.00033896224,0.000235799,0.00026254772
1077,0.0007102686,0.00028450272,0.0003143406,0.00011142529,0.0008123134,0.00024016223,0.0003378947,0.00023425651,0.00026117518
1078,0.0007066424,0.0002825585,0.00031337613,0.00011070775,0.0008087268,0.00023917224,0.0003368313,0.00023272332,0.0002598095
1079,0.0007030465,0.0002806305,0.00031241484,0.00011000111,0.0008051642,0.0002381871,0.00033577133,0.0002312058,0.00025844952
1080,0.0006994664,0.0002787143,0.00031145712,0.00010929496,0.00080160296,0.0002372011,0.00033471553,0.0002296863,0.00025709675
1081,0.00069590245,0.00027680266,0.00031050332,0.00010859648,0.00079806347,0.00023622048,0.000333664,0.000228179,0.0002557501
1082,0.0006923474,0.00027490046,0.00030955306,0.00010789389,0.0007945489,0.0002352427,0.00033261598,0.00022669019,0.0002544095
1083,0.00068881933,0.0002730124,0.00030860733,0.00010719959,0.00079104054,0.00023426826,0.00033157287,0.00022519944,0.00025307643
1084,0.0006853024,0.00027113108,0.00030766474,0.00010650661,0.00078755175,0.0002332962,0.0003305333,0.00022372224,0.00025175017
1085,0.0006818243,0.00026927234,0.00030672623,0.0001058257,0.00078406715,0.00023232763,0.00032949733,0.0002222422,0.0002504316
1086,0.00067834556,0.0002674141,0.00030579147,0.00010513995,0.00078060874,0.00023136374,0.00032846563,0.00022077942,0.00024911814
1087,0.00067487604,0.00026555927,0.00030485983,0.000104456936,0.00077716983,0.0002304033,0.00032743785,0.00021932866,0.00024781007
1088,0.00067143433,0.00026372247,0.00030393235,0.00010377948,0.0007737456,0.00022944761,0.00032641419,0.00021788376,0.00024650953
1089,0.0006680118,0.00026189655,0.00030300798,0.000103107246,0.00077032764,0.00022849071,0.00032539415,0.00021644271,0.00024521592
1090,0.0006646012,0.00026007812,0.00030208833,0.00010243475,0.0007669326,0.00022754005,0.0003243784,0.00021501414,0.00024392921
1091,0.0006612188,0.0002582771,0.00030117147,0.00010177018,0.00076355215,0.000226594,0.00032336684,0.00021359132,0.0002426491
1092,0.0006578415,0.0002564755,0.00030025726,0.00010110875,0.0007601807,0.00022564699,0.00032235793,0.00021217579,0.00024137512
1093,0.00065448333,0.00025468817,0.00029934855,0.0001004466,0.00075683655,0.0002247064,0.00032135352,0.00021077663,0.00024010555
1094,0.0006511478,0.00025290975,0.00029844214,9.97959e-05,0.00075349683,0.00022376992,0.0003203531,0.00020937383,0.00023884531
1095,0.0006478266,0.0002511457,0.00029754074,9.914011e-05,0.00075017393,0.000222834,0.00031935636,0.00020798355,0.00023758969
1096,0.0006445217,0.0002493882,0.00029664132,9.849211e-05,0.0007468643,0.00022189975,0.00031836328,0.0002066013,0.00023634054
1097,0.0006412337,0.0002476403,0.00029574626,9.784713e-05,0.0007435816,0.00022097494,0.0003173746,0.0002052321,0.00023509793
1098,0.0006379633,0.00024590365,0.0002948547,9.72049e-05,0.0007402995,0.00022004763,0.000316389,0.00020386292,0.00023386197
1099,0.00063471764,0.0002441831,0.0002939669,9.656767e-05,0.00073703675,0.00021912601,0.0003154079,0.00020250281,0.00023263278
1100,0.00063147384,0.00024245965,0.0002930824,9.593184e-05,0.0007337966,0.00021820917,0.0003144301,0.00020115735,0.00023140856
1101,0.00062825147,0.00024074933,0.00029220182,9.5300325e-05,0.000730562,0.00021729106,0.00031345608,0.00019981492,0.00023019129
1102,0.00062505057,0.00023905678,0.0002913241,9.466969e-05,0.0007273474,0.00021638187,0.0003124863,0.00019847922,0.00022898034
1103,0.00062186935,0.00023737061,0.0002904503,9.404845e-05,0.0007241415,0.00021547216,0.00031152033,0.00019714897,0.00022777649
1104,0.0006186924,0.00023568993,0.00028958017,9.342224e-05,0.00072095875,0.00021456408,0.0003105578,0.00019583688,0.00022657761
1105,0.000615538,0.00023401876,0.00028871323,9.2805974e-05,0.00071778864,0.00021366353,0.00030959924,0.00019452586,0.00022538564
1106,0.0006124018,0.00023236302,0.00028784954,9.218924e-05,0.00071463163,0.00021276486,0.00030864388,0.00019322292,0.00022419883
1107,0.0006092822,0.00023071346,0.0002869896,9.1579095e-05,0.000711487,0.00021186836,0.000307692,0.00019192664,0.0002230193
1108,0.00060618145,0.00022907734,0.00028613338,9.0970716e-05,0.0007083595,0.00021097728,0.0003067449,0.00019063729,0.0002218464
1109,0.0006030893,0.00022744264,0.00028528043,9.036624e-05,0.00070524396,0.00021008757,0.0003058006,0.00018935576,0.00022067854
1110,0.0006000156,0.00022582209,0.00028443045,8.976309e-05,0.0007021487,0.00020920295,0.000304861,0.00018808477,0.00021951675
1111,0.0005969553,0.00022420828,0.0002835852,8.9161804e-05,0.00069906854,0.00020831927,0.00030392437,0.00018682491,0.00021836083
1112,0.0005939155,0.00022260688,0.00028274173,8.856691e-05,0.0006959983,0.00020743939,0.00030299032,0.00018556857,0.00021721168
1113,0.00059089984,0.00022102013,0.00028190293,8.7976805e-05,0.00069293816,0.00020656186,0.000302062,0.00018431434,0.00021606921
1114,0.000587899,0.00021943958,0.00028106724,8.739214e-05,0.0006898957,0.00020568915,0.0003011359,0.00018307069,0.00021493228
1115,0.000584899,0.00021786171,0.00028023424,8.680304e-05,0.000686874,0.0002048202,0.00030021372,0.00018184005,0.00021380027
1116,0.0005819184,0.000216295,0.00027940498,8.621841e-05,0.0006838648,0.00020395538,0.00029929526,0.00018061418,0.00021267432
1117,0.00057896005,0.00021473986,0.0002785794,8.5640786e-05,0.00068086147,0.00020309015,0.00029837975,0.0001793916,0.00021155509
1118,0.0005760209,0.00021319714,0.00027775698,8.5066764e-05,0.00067787536,0.00020222944,0.000297469,0.00017817694,0.00021044211
1119,0.0005730956,0.00021166321,0.00027693834,8.4494015e-05,0.0006749081,0.000201373,0.00029656122,0.00017697387,0.00020933551
1120,0.0005701853,0.00021013575,0.00027612256,8.3927014e-05,0.0006719468,0.00020051676,0.00029565656,0.00017577344,0.00020823495
1121,0.0005672821,0.00020861485,0.0002753099,8.33573e-05,0.0006690081,0.00019966885,0.0002947563,0.00017458298,0.00020713852
1122,0.00056440197,0.00020710722,0.00027450093,8.279384e-05,0.0006660832,0.00019882196,0.00029385925,0.00017340199,0.00020604856
1123,0.00056153943,0.00020560966,0.0002736954,8.223441e-05,0.0006631617,0.00019797524,0.0002929652,0.00017222123,0.00020496533
1124,0.00055868883,0.00020411744,0.000272892,8.16794e-05,0.0006602602,0.00019713318,0.00029207478,0.0001710522,0.00020388694
1125,0.0005558554,0.00020263971,0.00027209352,8.1122176e-05,0.000657372,0.0001962952,0.00029118915,0.00016988769,0.0002028151
1126,0.0005530331,0.00020116178,0.00027129767,8.057363e-05,0.0006545055,0.0001954638,0.000290306,0.00016873571,0.00020174895
1127,0.0005502271,0.00019969903,0.00027050468,8.0023456e-05,0.0006516442,0.00019462986,0.00028942616,0.00016758821,0.00020068763
1128,0.0005474388,0.00019824288,0.00026971556,7.9480364e-05,0.00064879854,0.00019380126,0.0002885498,0.00016644751,0.0001996327
1129,0.00054466474,0.00019679817,0.00026892888,7.893767e-05,0.0006459627,0.00019297613,0.00028767722,0.00016530936,0.00019858406
1130,0.0005419051,0.00019535981,0.00026814642,7.8398865e-05,0.0006431494,0.00019215593,0.0002868077,0.00016418578,0.00019754088
1131,0.000539161,0.00019393068,0.00026736667,7.786361e-05,0.0006403435,0.00019133664,0.00028594176,0.00016306511,0.00019650381
1132,0.00053643447,0.00019251353,0.00026659016,7.733078e-05,0.0006375551,0.00019052217,0.00028507988,0.00016195302,0.00019547231
1133,0.00053372333,0.0001911047,0.00026581725,7.680142e-05,0.00063477707,0.0001897094,0.00028422117,0.00016084652,0.00019444566
1134,0.00053101784,0.00018969477,0.0002650474,7.627568e-05,0.0006320147,0.00018889997,0.00028336557,0.0001597492,0.00019342477
1135,0.0005283365,0.0001883069,0.00026427914,7.575048e-05,0.00062926346,0.00018809387,0.00028251333,0.00015865629,0.0001924092
1136,0.00052567106,0.00018692407,0.00026351638,7.523063e-05,0.0006265251,0.00018729038,0.00028166454,0.00015757016,0.00019140057
1137,0.0005230109,0.00018554414,0.00026275576,7.4711024e-05,0.0006238011,0.00018649157,0.00028081881,0.00015649073,0.00019039719
1138,0.00052037433,0.00018417806,0.00026199844,7.419782e-05,0.00062109274,0.00018569453,0.00027997728,0.00015542089,0.0001893988
1139,0.0005177419,0.00018281503,0.0002612437,7.368316e-05,0.0006183947,0.00018490099,0.00027913743,0.00015435627,0.00018840637
1140,0.00051514583,0.00018147228,0.00026049258,7.318099e-05,0.0006157055,0.00018410945,0.00027830226,0.00015329375,0.00018741935
1141,0.00051254616,0.00018012863,0.00025974432,7.267318e-05,0.00061303214,0.0001833219,0.00027747042,0.00015223982,0.00018643841
1142,0.00050996454,0.00017879652,0.00025899938,7.216864e-05,0.0006103764,0.0001825399,0.00027664137,0.00015119514,0.00018546192
1143,0.00050739123,0.00017746528,0.00025825758,7.166836e-05,0.000607731,0.00018175783,0.00027581526,0.00015015788,0.00018449136
1144,0.00050484424,0.00017615185,0.00025751867,7.117373e-05,0.0006050978,0.0001809816,0.00027499412,0.0001491221,0.00018352628
1145,0.0005023055,0.0001748444,0.0002567829,7.067822e-05,0.00060247537,0.00018020508,0.00027417467,0.00014809563,0.00018256709
1146,0.00049978273,0.00017354486,0.00025605081,7.018708e-05,0.00059987034,0.00017943652,0.00027335895,0.0001470749,0.00018161295
1147,0.0004972765,0.00017225636,0.0002553206,6.969955e-05,0.0005972778,0.00017866559,0.00027254675,0.0001460654,0.00018066441
1148,0.000494775,0.00017096753,0.00025459455,6.9212954e-05,0.00059469877,0.00017790118,0.00027173798,0.00014505962,0.00017972082
1149,0.0004922882,0.00016968705,0.0002538708,6.873036e-05,0.0005921276,0.0001771383,0.00027093117,0.00014405815,0.00017878182
1150,0.00048982416,0.00016842398,0.0002531502,6.824999e-05,0.0005895758,0.00017638094,0.0002701291,0.00014306576,0.0001778488
1151,0.00048736986,0.00016716453,0.00025243263,6.7772715e-05,0.00058703247,0.00017562334,0.00026932944,0.00014207968,0.00017692169
1152,0.0004849281,0.00016591366,0.00025171763,6.729681e-05,0.0005845035,0.00017487156,0.00026853342,0.00014109856,0.00017600026
1153,0.0004825036,0.00016467126,0.0002510062,6.682614e-05,0.0005819856,0.00017412251,0.0002677404,0.00014012263,0.00017508394
1154,0.00048009184,0.00016343879,0.00025029745,6.6355584e-05,0.0005794749,0.0001733731,0.00026694918,0.00013915263,0.00017417214
1155,0.0004776964,0.00016221193,0.00024959186,6.589262e-05,0.00057698163,0.0001726308,0.00026616306,0.00013818777,0.00017326573
1156,0.0004753061,0.00016098969,0.00024888918,6.542724e-05,0.0005745023,0.00017188906,0.00026537917,0.00013723406,0.00017236466
1157,0.00047293588,0.00015978038,0.00024818964,6.4965854e-05,0.0005720391,0.00017115283,0.0002645989,0.00013628736,0.00017146855
1158,0.0004705767,0.00015857519,0.0002474927,6.450881e-05,0.00056957954,0.00017041748,0.00026382162,0.00013534047,0.00017057774
1159,0.0004682334,0.00015738061,0.00024679903,6.4053784e-05,0.0005671392,0.00016968638,0.00026304758,0.0001344052,0.00016969288
1160,0.00046590474,0.00015619631,0.0002461074,6.360103e-05,0.0005647095,0.00016896082,0.00026227676,0.0001334719,0.00016881255
1161,0.0004635893,0.00015501857,0.00024541953,6.31512e-05,0.0005622851,0.0001682343,0.00026150828,0.00013254251,0.00016793767
1162,0.0004612828,0.00015384339,0.00024473428,6.270513e-05,0.0005598786,0.00016751119,0.00026074375,0.00013162364,0.00016706745
1163,0.00045899377,0.00015267973,0.00024405244,6.22616e-05,0.0005574841,0.00016679059,0.00025998126,0.00013071223,0.00016620176
1164,0.00045671174,0.00015152097,0.00024337262,6.1818166e-05,0.0005551069,0.00016607597,0.0002592226,0.0001298083,0.00016534264
1165,0.0004544476,0.00015037162,0.00024269575,6.138023e-05,0.00055273785,0.0001653643,0.00025846713,0.00012890641,0.00016448752
1166,0.00045219637,0.00014923142,0.00024202242,6.0942522e-05,0.00055037683,0.00016465387,0.00025771404,0.00012800889,0.00016363728
1167,0.0004499598,0.00014809865,0.00024135203,6.0509094e-05,0.00054802984,0.0001639464,0.0002569651,0.00012711833,0.00016279246
1168,0.00044773845,0.00014697583,0.00024068348,6.0079165e-05,0.00054569077,0.00016324128,0.00025621834,0.00012623117,0.00016195378
1169,0.0004455234,0.00014585619,0.0002400176,5.96496e-05,0.0005433683,0.00016254136,0.0002554745,0.00012535244,0.00016111873
1170,0.00044332526,0.00014474594,0.00023935534,5.922397e-05,0.000541058,0.00016184174,0.00025473375,0.00012448251,0.00016028911
1171,0.00044113724,0.0001436403,0.00023869536,5.8801583e-05,0.0005387611,0.00016114826,0.00025399562,0.0001236172,0.00015946366
1172,0.00043895846,0.00014254179,0.00023803882,5.8377875e-05,0.0005364737,0.00016045666,0.00025326118,0.00012275584,0.00015864341
1173,0.0004367972,0.00014145218,0.00023738516,5.795988e-05,0.0005341996,0.0001597674,0.0002525298,0.00012190239,0.00015782833
1174,0.0004346506,0.00014037143,0.00023673322,5.7545967e-05,0.00053193676,0.00015908266,0.00025180125,0.00012105282,0.00015701853
1175,0.00043251278,0.00013929683,0.00023608476,5.7131212e-05,0.0005296802,0.0001583965,0.00025107485,0.00012020887,0.00015621298
1176,0.00043039196,0.00013823256,0.0002354395,5.6719913e-05,0.00052744284,0.00015771894,0.0002503522,0.0001193717,0.00015541208
1177,0.00042828065,0.00013717246,0.00023479578,5.631239e-05,0.00052521424,0.00015704389,0.00024963258,0.000118537806,0.00015461739
1178,0.000426187,0.00013612308,0.00023415514,5.5908768e-05,0.000522993,0.00015636825,0.00024891552,0.00011770923,0.00015382623
1179,0.0004240988,0.00013507616,0.00023351732,5.5505323e-05,0.0005207848,0.00015569606,0.00024820166,0.00011688709,0.00015303983
1180,0.00042201745,0.00013403283,0.00023288233,5.510228e-05,0.000518594,0.00015503104,0.00024749036,0.00011607261,0.00015225825
1181,0.00041995867,0.00013300388,0.00023225004,5.4704753e-05,0.0005164112,0.00015436369,0.00024678235,0.00011526515,0.00015148106
1182,0.0004179058,0.00013197736,0.00023162038,5.430808e-05,0.00051423936,0.00015370201,0.00024607644,0.00011446092,0.00015070928
1183,0.00041587133,0.0001309622,0.00023099313,5.3916e-05,0.00051207404,0.00015304117,0.00024537434,0.000113658556,0.00014994215
1184,0.00041385216,0.00012995696,0.00023036922,5.3525986e-05,0.0005099269,0.00015238642,0.00024467453,0.00011286595,0.00014918046
1185,0.00041183486,0.00012895136,0.00022974705,5.3136435e-05,0.0005077825,0.00015173176,0.00024397677,0.00011207395,0.00014842238
1186,0.00040983397,0.00012795412,0.00022912832,5.2751522e-05,0.00050566124,0.00015108385,0.00024328295,0.00011129444,0.00014766917
1187,0.0004078432,0.00012696571,0.0002285114,5.236613e-05,0.00050354423,0.00015043633,0.00024259267,0.000110515204,0.0001469212
1188,0.00040587143,0.00012598616,0.00022789817,5.1987092e-05,0.0005014388,0.00014979263,0.00024190448,0.00010974169,0.00014617709
1189,0.00040390395,0.00012500891,0.00022728677,5.160825e-05,0.00049934315,0.00014914859,0.00024121863,0.00010897593,0.00014543773
1190,0.0004019505,0.00012404146,0.00022667795,5.1231098e-05,0.0004972595,0.00014850992,0.00024053604,0.00010821351,0.00014470246
1191,0.00040000453,0.0001230767,0.00022607176,5.0856073e-05,0.0004951841,0.00014787479,0.00023985517,0.00010745416,0.00014397243
1192,0.00039807608,0.00012212244,0.00022546841,5.0485247e-05,0.00049312285,0.00014724104,0.0002391784,0.00010670346,0.0001432472
1193,0.00039615974,0.00012117412,0.00022486757,5.011805e-05,0.0004910711,0.00014661133,0.0002385033,0.00010595643,0.00014252591
1194,0.0003942507,0.0001202338,0.00022426879,4.974811e-05,0.00048903143,0.00014598464,0.00023783169,0.00010521513,0.00014180924
1195,0.00039235258,0.0001192957,0.0002236727,4.9384205e-05,0.00048700097,0.00014536022,0.00023716298,0.00010447777,0.00014109696
1196,0.00039046974,0.00011836744,0.00022308042,4.902187e-05,0.00048498582,0.00014473966,0.00023649626,0.00010374992,0.00014038847
1197,0.00038859685,0.00011744531,0.00022248898,4.8662565e-05,0.00048297504,0.00014412038,0.00023583291,0.00010302175,0.00013968519
1198,0.00038673246,0.00011652789,0.0002219008,4.830377e-05,0.0004809764,0.00014350361,0.00023517251,0.00010230029,0.00013898638
1199,0.00038488483,0.00011562125,0.0002213152,4.79484e-05,0.0004789928,0.0001428922,0.00023451449,0.00010158611,0.00013829218
1200,0.00038304966,0.00011472078,0.00022073177,4.7597114e-05,0.00047701117,0.00014228138,0.00023385891,0.00010087088,0.00013760278
1201,0.00038122386,0.000113826885,0.00022015066,4.7246314e-05,0.00047504506,0.00014167474,0.00023320543,0.00010016489,0.00013691658
1202,0.000379403,0.00011293424,0.00021957245,4.6896297e-05,0.00047308963,0.00014107041,0.00023255585,9.9463396e-05,0.000136236
1203,0.00037759804,0.00011205182,0.000218997,4.654922e-05,0.00047114672,0.00014047019,0.00023190827,9.876828e-05,0.00013555824
1204,0.0003758048,0.00011117396,0.0002184237,4.620716e-05,0.00046921492,0.00013987233,0.00023126348,9.807912e-05,0.0001348857
1205,0.0003740169,0.0001103014,0.00021785194,4.5863562e-05,0.000467285,0.00013927417,0.00023062114,9.7389675e-05,0.00013421648
1206,0.00037224623,0.000109438995,0.00021728386,4.5523364e-05,0.00046537336,0.00013868292,0.00022998161,9.670882e-05,0.00013355225
1207,0.00037048385,0.00010857934,0.00021671774,4.5186767e-05,0.00046346732,0.00013809162,0.00022934467,9.603101e-05,0.00013289238
1208,0.00036873456,0.00010772865,0.00021615427,4.485165e-05,0.00046157467,0.0001375037,0.00022871043,9.536053e-05,0.00013223755
1209,0.0003669947,0.00010688347,0.00021559231,4.4518907e-05,0.00045969192,0.00013692264,0.00022807893,9.469037e-05,0.00013158635
1210,0.00036526693,0.00010604447,0.0002150331,4.4189354e-05,0.00045781513,0.00013633778,0.00022744946,9.4027884e-05,0.00013093869
1211,0.00036354602,0.00010521087,0.00021447644,4.38587e-05,0.0004559513,0.00013575854,0.00022682273,9.337001e-05,0.0001302959
1212,0.00036184094,0.00010438698,0.00021392194,4.3532014e-05,0.00045409866,0.00013518229,0.00022619936,9.2717e-05,0.00012965646
1213,0.00036013607,0.00010355896,0.00021337088,4.3206226e-05,0.00045225353,0.00013460945,0.00022557736,9.2066744e-05,0.00012902205
1214,0.0003584554,0.00010275037,0.00021282127,4.2883756e-05,0.00045042098,0.00013403979,0.00022495893,9.142226e-05,0.00012839107
1215,0.0003567725,0.00010193437,0.00021227385,4.2564294e-05,0.00044859695,0.00013347171,0.00022434288,9.078236e-05,0.000127765
1216,0.0003551071,0.00010113345,0.00021172882,4.2244825e-05,0.00044678416,0.00013290532,0.00022372833,9.0150505e-05,0.00012714168
1217,0.00035345324,0.00010033599,0.00021118656,4.1930693e-05,0.00044497597,0.00013234277,0.00022311698,8.951621e-05,0.00012652298
1218,0.00035180696,9.954422e-05,0.00021064607,4.1616684e-05,0.00044318056,0.00013178324,0.00022250866,8.888864e-05,0.00012590879
1219,0.00035017173,9.875919e-05,0.00021010842,4.1304123e-05,0.00044139475,0.0001312254,0.00022190185,8.826748e-05,0.00012529816
1220,0.00034854468,9.797758e-05,0.00020957267,4.0994422e-05,0.00043961924,0.00013067138,0.00022129809,8.764978e-05,0.0001246925
1221,0.00034692773,9.720348e-05,0.00020903908,4.0685183e-05,0.00043785752,0.00013012013,0.00022069654,8.704085e-05,0.00012408971
1222,0.00034531942,9.643261e-05,0.00020850814,4.037868e-05,0.00043610448,0.0001295729,0.00022009785,8.6433734e-05,0.00012349106
1223,0.0003437252,9.5671276e-05,0.00020797871,4.007523e-05,0.00043435558,0.00012902492,0.0002195017,8.582895e-05,0.00012289647
1224,0.00034214114,9.49144e-05,0.00020745191,3.977481e-05,0.0004326185,0.00012848173,0.0002189075,8.522924e-05,0.00012230566
1225,0.00034056656,9.4163996e-05,0.00020692748,3.9475108e-05,0.00043088692,0.00012794042,0.00021831572,8.463081e-05,0.00012171912
1226,0.00033900773,9.342262e-05,0.00020640557,3.917954e-05,0.00042916855,0.0001274035,0.00021772638,8.4038686e-05,0.000121136836
1227,0.00033744966,9.267967e-05,0.00020588595,3.8884038e-05,0.00042746254,0.00012686767,0.00021713972,8.345514e-05,0.00012055785
1228,0.00033589944,9.1943955e-05,0.000205368,3.8587492e-05,0.00042576148,0.00012633376,0.00021655599,8.287173e-05,0.000119982644
1229,0.000334361,9.121195e-05,0.00020485299,3.829603e-05,0.00042407023,0.00012580316,0.00021597369,8.229337e-05,0.00011941132
1230,0.00033283292,9.048847e-05,0.00020433866,3.8005786e-05,0.00042239088,0.00012527769,0.00021539451,8.171865e-05,0.000118844
1231,0.00033131635,8.97705e-05,0.00020382836,3.77175e-05,0.0004207208,0.00012475198,0.00021481671,8.115211e-05,0.000118280106
1232,0.00032980746,8.90568e-05,0.00020331946,3.7431204e-05,0.00041905846,0.0001242303,0.00021424255,8.058563e-05,0.00011772005
1233,0.00032831452,8.83535e-05,0.00020281195,3.7149057e-05,0.0004174029,0.00012370879,0.00021366998,8.002412e-05,0.00011716401
1234,0.00032682653,8.765155e-05,0.0002023074,3.6867572e-05,0.0004157607,0.00012319353,0.00021309992,7.946726e-05,0.00011661247
1235,0.00032534616,8.695397e-05,0.00020180472,3.6587462e-05,0.00041412402,0.0001226785,0.00021253197,7.891356e-05,0.00011606387
1236,0.0003238787,8.626513e-05,0.00020130405,3.630951e-05,0.00041249627,0.00012216768,0.00021196657,7.836199e-05,0.00011551939
1237,0.00032241846,8.5578526e-05,0.00020080555,3.6034384e-05,0.00041087478,0.00012165764,0.0002114033,7.781382e-05,0.00011497827
1238,0.00032096208,8.489553e-05,0.00020030943,3.5757108e-05,0.00040927486,0.0001211534,0.00021084295,7.7278506e-05,0.000114440314
1239,0.0003195207,8.422096e-05,0.00019981535,3.548442e-05,0.00040767013,0.00012064548,0.0002102842,7.674046e-05,0.0001139063
1240,0.00031808496,8.354782e-05,0.00019932311,3.5214023e-05,0.0004060834,0.00012014568,0.00020972792,7.620977e-05,0.00011337571
1241,0.0003166627,8.288477e-05,0.00019883343,3.4944493e-05,0.00040450273,0.000119649,0.00020917397,7.567975e-05,0.00011284925
1242,0.00031524547,8.222224e-05,0.00019834535,3.4677894e-05,0.00040292923,0.000119151024,0.00020862267,7.515554e-05,0.00011232637
1243,0.00031383775,8.156671e-05,0.00019785925,3.4411798e-05,0.00040136313,0.00011865571,0.00020807353,7.46339e-05,0.00011180647
1244,0.00031244263,8.09174e-05,0.00019737551,3.4149714e-05,0.0003998068,0.000118165335,0.00020752563,7.4115844e-05,0.000111290676
1245,0.00031105868,8.0276026e-05,0.00019689357,3.3889082e-05,0.00039825862,0.000117676296,0.00020698101,7.3601324e-05,0.00011077892
1246,0.00030968478,7.9639976e-05,0.00019641379,3.3631022e-05,0.00039671912,0.00011718893,0.00020643862,7.309156e-05,0.00011027078
1247,0.00030830957,7.900077e-05,0.00019593685,3.337192e-05,0.0003951938,0.00011670921,0.00020589774,7.258688e-05,0.00010976528
1248,0.0003069502,7.8372126e-05,0.00019546038,3.3117714e-05,0.00039366924,0.000116225776,0.00020535987,7.208359e-05,0.00010926346
1249,0.000305594,7.7745564e-05,0.00019498674,3.2861702e-05,0.0003921564,0.00011574835,0.00020482417,7.158386e-05,0.000108765074
1250,0.0003042511,7.7127086e-05,0.0001945149,3.2609092e-05,0.00039065245,0.00011527118,0.0002042903,7.109096e-05,0.00010826978
1251,0.00030291354,7.650981e-05,0.00019404544,3.2358264e-05,0.00038915453,0.00011479563,0.00020375861,7.060029e-05,0.00010777837
1252,0.00030158908,7.590155e-05,0.00019357781,3.210972e-05,0.0003876693,0.000114324714,0.00020322877,7.011581e-05,0.00010729013
1253,0.00030027013,7.529617e-05,0.00019311138,3.1862593e-05,0.00038618856,0.000113856026,0.00020270175,6.963081e-05,0.000106805615
1254,0.00029896613,7.4698015e-05,0.00019264827,3.1619853e-05,0.00038471658,0.00011339047,0.00020217667,6.914946e-05,0.00010632457
1255,0.00029765954,7.409938e-05,0.00019218565,3.137451e-05,0.00038325298,0.000112926915,0.00020165324,6.867281e-05,0.000105847044
1256,0.00029636407,7.3507115e-05,0.00019172567,3.11313e-05,0.00038180087,0.00011246606,0.00020113282,6.820196e-05,0.00010537249
1257,0.00029507707,7.291917e-05,0.00019126822,3.088966e-05,0.00038035546,0.000112006695,0.00020061448,6.773426e-05,0.00010490112
1258,0.0002938015,7.233766e-05,0.00019081173,3.0652136e-05,0.00037891563,0.00011154957,0.0002000978,6.726827e-05,0.00010443245
1259,0.0002925345,7.176263e-05,0.00019035701,3.041487e-05,0.0003774836,0.000111094494,0.00019958279,6.680633e-05,0.00010396772
1260,0.00029127675,7.1190276e-05,0.00018990514,3.0181332e-05,0.0003760609,0.00011064345,0.00019907055,6.634691e-05,0.00010350665
1261,0.000290024,7.06232e-05,0.00018945413,2.9946686e-05,0.00037464674,0.00011019464,0.00019856068,6.5891414e-05,0.00010304922
1262,0.00028877828,7.0057344e-05,0.00018900572,2.9715206e-05,0.00037324085,0.00010974769,0.00019805213,6.544101e-05,0.000102594524
1263,0.00028754337,6.9498754e-05,0.00018855889,2.9485744e-05,0.00037184588,0.00010930337,0.00019754645,6.499605e-05,0.00010214264
1264,0.00028631257,6.894253e-05,0.00018811408,2.925595e-05,0.00037045314,0.000108860724,0.00019704156,6.455086e-05,0.00010169425
1265,0.00028509393,6.839411e-05,0.00018767103,2.9028803e-05,0.00036906838,0.00010842054,0.00019653999,6.4107844e-05,0.000101249156
1266,0.000283889,6.785203e-05,0.00018723022,2.8806726e-05,0.00036769314,0.000107982836,0.00019604032,6.366999e-05,0.000100807585
1267,0.0002826837,6.731016e-05,0.00018679102,2.8582515e-05,0.00036632724,0.00010754879,0.00019554248,6.3235966e-05,0.00010036882
1268,0.00028148567,6.677227e-05,0.00018635328,2.836012e-05,0.00036496928,0.00010711597,0.00019504613,6.280718e-05,9.9933095e-05
1269,0.00028029774,6.624055e-05,0.00018591782,2.8139357e-05,0.00036361895,0.000106686384,0.0001945526,6.237997e-05,9.95001e-05
1270,0.00027911214,6.570877e-05,0.00018548395,2.7919421e-05,0.00036227296,0.00010625613,0.00019406053,6.19563e-05,9.907051e-05
1271,0.00027793896,6.518692e-05,0.00018505141,2.7700631e-05,0.0003609412,0.000105833366,0.00019357134,6.15365e-05,9.8644065e-05
1272,0.00027677463,6.466684e-05,0.000184621,2.7486807e-05,0.00035960975,0.00010540987,0.00019308312,6.111676e-05,9.822087e-05
1273,0.00027562192,6.415472e-05,0.00018419267,2.7274507e-05,0.00035828594,0.00010498712,0.00019259691,6.07019e-05,9.780054e-05
1274,0.0002744741,6.364476e-05,0.00018376652,2.7062817e-05,0.00035697207,0.00010456875,0.00019211361,6.0289716e-05,9.738384e-05
1275,0.00027333086,6.3138286e-05,0.00018334118,2.6851407e-05,0.0003556672,0.00010415245,0.00019163184,5.9882917e-05,9.696987e-05
1276,0.00027219427,6.263477e-05,0.00018291731,2.6642192e-05,0.0003543684,0.000103738574,0.00019115128,5.9478552e-05,9.6558404e-05
1277,0.00027106603,6.213724e-05,0.00018249644,2.6432368e-05,0.00035307652,0.000103325605,0.00019067353,5.9077393e-05,9.6150114e-05
1278,0.0002699425,6.164099e-05,0.00018207624,2.6225302e-05,0.000351794,0.00010291718,0.00019019764,5.8679194e-05,9.574443e-05
1279,0.00026882996,6.1150684e-05,0.00018165848,2.6020776e-05,0.00035051678,0.00010250918,0.00018972339,5.8284222e-05,9.534208e-05
1280,0.000267723,6.0664097e-05,0.0001812415,2.5817384e-05,0.00034924742,0.000102103775,0.0001892513,5.789234e-05,9.4942254e-05
1281,0.00026662584,6.0181595e-05,0.00018082692,2.561732e-05,0.00034798493,0.00010169905,0.00018878105,5.750484e-05,9.454561e-05
1282,0.00026553913,5.970741e-05,0.00018041482,2.5416897e-05,0.0003467317,0.000101300146,0.00018831277,5.7118767e-05,9.415236e-05
1283,0.00026445545,5.9232883e-05,0.00018000345,2.5219115e-05,0.00034548028,0.00010090012,0.00018784597,5.6734207e-05,9.376202e-05
1284,0.0002633748,5.8761012e-05,0.00017959368,2.5020106e-05,0.00034423976,0.000100503334,0.00018738162,5.635479e-05,9.337443e-05
1285,0.00026230398,5.8294245e-05,0.00017918595,2.482377e-05,0.00034301032,0.000100111785,0.00018691905,5.5979504e-05,9.298933e-05
1286,0.0002612403,5.783119e-05,0.00017877939,2.4629715e-05,0.0003417821,9.971965e-05,0.00018645823,5.560422e-05,9.2607326e-05
1287,0.00026018798,5.7375273e-05,0.00017837514,2.443756e-05,0.0003405618,9.9328696e-05,0.00018599909,5.5234e-05,9.222799e-05
1288,0.0002591402,5.692171e-05,0.00017797199,2.4246481e-05,0.00033934537,9.894109e-05,0.00018554175,5.4862514e-05,9.185126e-05
1289,0.0002580982,5.6470864e-05,0.00017757078,2.4056577e-05,0.00033814128,9.855638e-05,0.00018508705,5.4497865e-05,9.147777e-05
1290,0.00025705877,5.602128e-05,0.00017717092,2.3866569e-05,0.00033694378,9.817208e-05,0.00018463338,5.413831e-05,9.110663e-05
1291,0.00025603268,5.557905e-05,0.00017677338,2.3680273e-05,0.00033575363,9.7792006e-05,0.00018418177,5.377986e-05,9.073848e-05
1292,0.00025500683,5.5137425e-05,0.00017637675,2.349265e-05,0.0003345671,9.741208e-05,0.0001837318,5.342321e-05,9.037261e-05
1293,0.00025399082,5.4702654e-05,0.00017598136,2.3306799e-05,0.00033339218,9.7035474e-05,0.00018328369,5.3073003e-05,9.0009766e-05
1294,0.000252986,5.4270935e-05,0.00017558892,2.312615e-05,0.00033222185,9.6662065e-05,0.00018283798,5.272181e-05,8.9649955e-05
1295,0.00025199118,5.384764e-05,0.00017519735,2.2946186e-05,0.0003310542,9.628853e-05,0.00018239286,5.237281e-05,8.9292575e-05
1296,0.0002509928,5.3420765e-05,0.00017480666,2.2765385e-05,0.00032989768,9.5919226e-05,0.00018195045,5.2028e-05,8.893799e-05
1297,0.0002500073,5.3000345e-05,0.00017441831,2.258864e-05,0.00032874345,9.554955e-05,0.00018150978,5.1684132e-05,8.858557e-05
1298,0.0002490246,5.2582447e-05,0.00017403187,2.2410279e-05,0.00032759848,9.518307e-05,0.00018107072,5.13447e-05,8.8236025e-05
1299,0.0002480474,5.2169285e-05,0.00017364614,2.2231967e-05,0.00032646104,9.4817464e-05,0.00018063418,5.100942e-05,8.788965e-05
1300,0.00024707586,5.175674e-05,0.0001732624,2.2056725e-05,0.00032533065,9.4455485e-05,0.00018019829,5.0676874e-05,8.754489e-05
1301,0.00024611413,5.135083e-05,0.00017287939,2.1883925e-05,0.00032420657,9.409658e-05,0.00017976444,5.0345545e-05,8.720309e-05
1302,0.00024515658,5.09473e-05,0.00017249922,2.171006e-05,0.00032308954,9.3738716e-05,0.00017933219,5.0018636e-05,8.68643e-05
1303,0.0002442086,5.054774e-05,0.0001721198,2.1541071e-05,0.00032197605,9.338141e-05,0.00017890213,4.969251e-05,8.652793e-05
1304,0.0002432697,5.0154176e-05,0.00017174218,2.1373331e-05,0.0003208683,9.302831e-05,0.00017847326,4.9366725e-05,8.619377e-05
1305,0.00024233195,4.976166e-05,0.00017136578,2.120451e-05,0.00031976987,9.267661e-05,0.00017804658,4.9046666e-05,8.586225e-05
1306,0.00024139993,4.93715e-05,0.00017099117,2.1037258e-05,0.00031867615,9.2325616e-05,0.00017762149,4.872904e-05,8.553379e-05
1307,0.00024047714,4.898687e-05,0.000170618,2.0872261e-05,0.0003175906,9.197755e-05,0.0001771978,4.8415277e-05,8.5207226e-05
1308,0.00023955487,4.860287e-05,0.0001702461,2.070589e-05,0.00031651036,9.1632144e-05,0.00017677595,4.8102265e-05,8.48833e-05
1309,0.00023864012,4.8221405e-05,0.00016987606,2.0542646e-05,0.00031543802,9.128922e-05,0.00017635582,4.779298e-05,8.456185e-05
1310,0.0002377366,4.7848665e-05,0.00016950697,2.0380981e-05,0.00031437035,9.094568e-05,0.0001759375,4.748718e-05,8.424269e-05
1311,0.00023683843,4.7476376e-05,0.00016913914,2.0222908e-05,0.00031330448,9.0606394e-05,0.00017552063,4.717746e-05,8.392621e-05
1312,0.00023594857,4.7109676e-05,0.00016877367,2.0065234e-05,0.00031224973,9.026765e-05,0.00017510579,4.6876292e-05,8.3612205e-05
1313,0.00023505943,4.6743735e-05,0.00016840897,1.9906725e-05,0.0003111992,8.9932204e-05,0.00017469269,4.6574314e-05,8.330032e-05
1314,0.00023417601,4.637959e-05,0.00016804627,1.9750152e-05,0.00031015353,8.959655e-05,0.00017428042,4.6276557e-05,8.299102e-05
1315,0.00023330134,4.60211e-05,0.0001676847,1.9595529e-05,0.0003091172,8.926403e-05,0.00017387053,4.5982622e-05,8.268434e-05
1316,0.00023242756,4.5664445e-05,0.0001673243,1.9438818e-05,0.000308086,8.893464e-05,0.00017346216,4.568917e-05,8.237948e-05
1317,0.0002315637,4.531194e-05,0.0001669655,1.9286243e-05,0.0003070627,8.860655e-05,0.00017305516,4.5400997e-05,8.207722e-05
1318,0.00023070083,4.4959026e-05,0.00016660793,1.9133859e-05,0.00030604372,8.827899e-05,0.00017265005,4.5114666e-05,8.1776154e-05
1319,0.00022984637,4.4611268e-05,0.00016625217,1.8982922e-05,0.00030503268,8.7955195e-05,0.000172246,4.4831475e-05,8.1478356e-05
1320,0.00022899764,4.4267388e-05,0.00016589729,1.883296e-05,0.00030402406,8.763264e-05,0.0001718436,4.4547814e-05,8.118312e-05
1321,0.00022815834,4.3927215e-05,0.00016554448,1.8686651e-05,0.00030302288,8.7312146e-05,0.00017144256,4.4268167e-05,8.089013e-05
1322,0.00022732273,4.359131e-05,0.00016519218,1.8539244e-05,0.00030202698,8.6993394e-05,0.00017104372,4.3989872e-05,8.0599326e-05
1323,0.00022649502,4.325874e-05,0.00016484209,1.8394194e-05,0.00030103605,8.667711e-05,0.00017064631,4.371266e-05,8.031137e-05
1324,0.00022567049,4.2927964e-05,0.00016449281,1.8249715e-05,0.00030004978,8.636159e-05,0.00017025086,4.3437307e-05,8.002496e-05
1325,0.00022484941,4.259773e-05,0.00016414512,1.8106555e-05,0.0002990724,8.604798e-05,0.00016985644,4.3167955e-05,7.974091e-05
1326,0.00022403759,4.2274245e-05,0.00016379834,1.796501e-05,0.00029809674,8.5736676e-05,0.00016946392,4.289614e-05,7.945907e-05
1327,0.00022322767,4.1951036e-05,0.00016345298,1.782367e-05,0.0002971261,8.542535e-05,0.0001690728,4.2627948e-05,7.917904e-05
1328,0.00022242156,4.163002e-05,0.00016310927,1.7682269e-05,0.00029616622,8.511713e-05,0.00016868321,4.2365908e-05,7.8900695e-05
1329,0.00022161884,4.1310534e-05,0.00016276685,1.7541459e-05,0.00029521217,8.4812506e-05,0.0001682947,4.210496e-05,7.862547e-05
1330,0.00022082566,4.0996933e-05,0.00016242535,1.740338e-05,0.0002942621,8.450734e-05,0.00016790828,4.1846513e-05,7.835187e-05
1331,0.0002200404,4.068743e-05,0.00016208531,1.7267655e-05,0.0002933176,8.4205516e-05,0.00016752299,4.1589097e-05,7.8080484e-05
1332,0.00021926183,4.0380706e-05,0.00016174724,1.7133882e-05,0.0002923731,8.390267e-05,0.00016713927,4.1331165e-05,7.7811186e-05
1333,0.0002184865,4.0075913e-05,0.00016140997,1.7000611e-05,0.00029143755,8.3603765e-05,0.00016675712,4.1076673e-05,7.754452e-05
1334,0.00021771513,3.9773695e-05,0.00016107426,1.6867176e-05,0.0002905103,8.330752e-05,0.00016637656,4.0826206e-05,7.728003e-05
1335,0.00021695039,3.947473e-05,0.00016073916,1.673649e-05,0.0002895858,8.301254e-05,0.00016599755,4.057569e-05,7.701736e-05
1336,0.00021618491,3.9177332e-05,0.00016040553,1.6602049e-05,0.0002886694,8.2719205e-05,0.00016562012,4.0330087e-05,7.6756645e-05
1337,0.00021542946,3.8882583e-05,0.00016007338,1.6473492e-05,0.00028775178,8.242411e-05,0.00016524404,4.008364e-05,7.649775e-05
1338,0.00021467695,3.8589606e-05,0.00015974257,1.6344775e-05,0.00028684715,8.213465e-05,0.0001648693,3.9843202e-05,7.624124e-05
1339,0.00021392987,3.8300255e-05,0.0001594125,1.6217102e-05,0.00028594473,8.1846185e-05,0.00016449559,3.9602965e-05,7.598619e-05
1340,0.00021319208,3.8017268e-05,0.00015908465,1.6090156e-05,0.00028504807,8.156104e-05,0.00016412382,3.93632e-05,7.573398e-05
1341,0.00021245392,3.7732952e-05,0.00015875696,1.5964e-05,0.00028415464,8.127506e-05,0.00016375366,3.91259e-05,7.548356e-05
1342,0.00021172225,3.745248e-05,0.00015843123,1.5838536e-05,0.00028326904,8.099161e-05,0.00016338442,3.8893017e-05,7.523482e-05
1343,0.00021099781,3.7175196e-05,0.00015810659,1.5716023e-05,0.000282385,8.070913e-05,0.00016301677,3.8659124e-05,7.498768e-05
1344,0.00021027704,3.69004e-05,0.00015778292,1.5593716e-05,0.00028150668,8.042845e-05,0.00016265058,3.8427665e-05,7.474262e-05
1345,0.00020955826,3.6625654e-05,0.00015746024,1.5472375e-05,0.00028063834,8.015064e-05,0.0001622861,3.8201604e-05,7.44999e-05
1346,0.00020884816,3.6357353e-05,0.00015713942,1.5351383e-05,0.00027977017,7.987378e-05,0.00016192235,3.797404e-05,7.425962e-05
1347,0.00020813906,3.6087462e-05,0.00015681911,1.5232493e-05,0.00027890748,7.9599115e-05,0.00016156059,3.774778e-05,7.4020274e-05
1348,0.00020743525,3.582198e-05,0.0001564998,1.5113473e-05,0.00027805378,7.932508e-05,0.00016120028,3.752841e-05,7.378326e-05
1349,0.0002067382,3.5560308e-05,0.0001561826,1.49952875e-05,0.00027720068,7.9052545e-05,0.00016084059,3.7307556e-05,7.354774e-05
1350,0.00020604784,3.530116e-05,0.00015586606,1.4880628e-05,0.0002763521,7.878248e-05,0.00016048271,3.708691e-05,7.3314855e-05
1351,0.00020536067,3.5043984e-05,0.00015555086,1.47658275e-05,0.00027550902,7.851428e-05,0.00016012657,3.6868176e-05,7.3083575e-05
1352,0.00020467615,3.4788685e-05,0.0001552368,1.4650665e-05,0.00027467386,7.8247576e-05,0.00015977149,3.6654794e-05,7.2854e-05
1353,0.0002039994,3.45384e-05,0.00015492381,1.4537193e-05,0.0002738417,7.7982615e-05,0.00015941822,3.6440844e-05,7.2626106e-05
1354,0.00020332038,3.428441e-05,0.00015461163,1.4424346e-05,0.00027301407,7.771718e-05,0.00015906541,3.6231468e-05,7.239976e-05
1355,0.00020265042,3.403733e-05,0.00015430081,1.43122825e-05,0.00027219154,7.745569e-05,0.00015871468,3.602118e-05,7.217576e-05
1356,0.0002019831,3.379016e-05,0.00015399118,1.4201772e-05,0.00027137354,7.719398e-05,0.00015836499,3.581457e-05,7.195308e-05
1357,0.00020132138,3.354788e-05,0.00015368244,1.4091049e-05,0.00027056228,7.6935976e-05,0.00015801667,3.560963e-05,7.173259e-05
1358,0.00020066492,3.3306427e-05,0.00015337521,1.3983282e-05,0.00026975252,7.6679e-05,0.0001576694,3.5404122e-05,7.151363e-05
1359,0.00020001607,3.307012e-05,0.00015306874,1.3877208e-05,0.00026894774,7.642207e-05,0.00015732364,3.520204e-05,7.129593e-05
1360,0.00019936723,3.2833417e-05,0.00015276427,1.3769545e-05,0.00026814727,7.616741e-05,0.00015697892,3.5000932e-05,7.10809e-05
1361,0.00019872187,3.259942e-05,0.00015245996,1.3662488e-05,0.00026735527,7.5915654e-05,0.00015663618,3.480344e-05,7.086755e-05
1362,0.00019808071,3.236693e-05,0.00015215711,1.3556669e-05,0.00026656626,7.56642e-05,0.00015629437,3.4607692e-05,7.0655966e-05
1363,0.00019744472,3.213685e-05,0.00015185516,1.3452719e-05,0.00026577903,7.541292e-05,0.00015595353,3.4412584e-05,7.044527e-05
1364,0.00019681372,3.1908537e-05,0.00015155417,1.3351026e-05,0.00026499727,7.516497e-05,0.00015561433,3.4217977e-05,7.023626e-05
1365,0.0001961887,3.1685653e-05,0.00015125464,1.3248399e-05,0.0002642201,7.4917894e-05,0.00015527588,3.402635e-05,7.0029775e-05
1366,0.00019556543,3.1462594e-05,0.000150956,1.3146847e-05,0.00026344837,7.467174e-05,0.00015493986,3.383678e-05,6.9824375e-05
1367,0.00019494712,3.1241794e-05,0.00015065829,1.3047036e-05,0.00026268236,7.44286e-05,0.00015460404,3.3649692e-05,6.9620655e-05
1368,0.00019433345,3.102494e-05,0.00015036188,1.2946627e-05,0.00026191786,7.418562e-05,0.00015426989,3.346235e-05,6.941864e-05
1369,0.00019372186,3.0808176e-05,0.00015006599,1.2847694e-05,0.00026115883,7.394459e-05,0.00015393629,3.3277953e-05,6.921829e-05
1370,0.000193115,3.059301e-05,0.00014977186,1.2750122e-05,0.00026040536,7.3705676e-05,0.00015360548,3.3094195e-05,6.901962e-05
1371,0.00019251365,3.0381785e-05,0.00014947842,1.2653448e-05,0.0002596541,7.346645e-05,0.0001532742,3.291345e-05,6.8822534e-05
1372,0.00019191718,3.0172296e-05,0.00014918589,1.2558999e-05,0.00025890642,7.322957e-05,0.00015294504,3.2731823e-05,6.862729e-05
1373,0.00019132471,2.9966766e-05,0.00014889461,1.2463331e-05,0.00025816646,7.2994626e-05,0.0001526171,3.255473e-05,6.843376e-05
1374,0.00019073336,2.9760338e-05,0.00014860398,1.2369045e-05,0.00025742553,7.2759394e-05,0.0001522902,3.237594e-05,6.824107e-05
1375,0.0001901462,2.9555966e-05,0.00014831466,1.2275577e-05,0.00025669558,7.2528295e-05,0.00015196491,3.2202377e-05,6.8050074e-05
1376,0.00018956185,2.9353845e-05,0.0001480266,1.21814055e-05,0.0002559651,7.22962e-05,0.00015164014,3.202875e-05,6.78605e-05
1377,0.00018898498,2.915442e-05,0.00014773915,1.20914e-05,0.00025524027,7.2066396e-05,0.00015131693,3.1856947e-05,6.7672925e-05
1378,0.0001884106,2.8957993e-05,0.00014745274,1.199988e-05,0.00025451818,7.183831e-05,0.000150995,3.168486e-05,6.7486566e-05
1379,0.00018783819,2.8761546e-05,0.0001471671,1.1909547e-05,0.00025380476,7.161249e-05,0.00015067407,3.1518186e-05,6.730211e-05
1380,0.00018726996,2.8567067e-05,0.00014688284,1.1820056e-05,0.00025309186,7.138718e-05,0.00015035427,3.135041e-05,6.71189e-05
1381,0.00018670765,2.837647e-05,0.00014659986,1.1731321e-05,0.00025238187,7.116129e-05,0.00015003563,3.1184965e-05,6.693691e-05
1382,0.00018614755,2.8186356e-05,0.00014631696,1.1644217e-05,0.00025167747,7.0938906e-05,0.0001497185,3.102007e-05,6.6756e-05
1383,0.00018559248,2.799952e-05,0.00014603563,1.15573375e-05,0.0002509774,7.071797e-05,0.00014940221,3.085723e-05,6.657741e-05
1384,0.00018503747,2.7812266e-05,0.00014575533,1.1469873e-05,0.00025027883,7.049672e-05,0.00014908705,3.0695053e-05,6.64002e-05
1385,0.0001844896,2.76292e-05,0.00014547547,1.1384932e-05,0.00024958813,7.02777e-05,0.00014877343,3.0536994e-05,6.6224275e-05
1386,0.00018394414,2.7446986e-05,0.00014519712,1.1300046e-05,0.00024889942,7.00606e-05,0.0001484606,3.0378209e-05,6.60497e-05
1387,0.00018340247,2.7266482e-05,0.00014491899,1.1217009e-05,0.00024821528,6.984473e-05,0.000148149,3.0221527e-05,6.5876244e-05
1388,0.00018286555,2.7088818e-05,0.00014464269,1.1134042e-05,0.00024753244,6.9629925e-05,0.00014783833,3.0064197e-05,6.570482e-05
1389,0.00018233006,2.691175e-05,0.0001443669,1.1051415e-05,0.00024685875,6.941657e-05,0.00014752916,2.991301e-05,6.55343e-05
1390,0.00018179843,2.6736474e-05,0.00014409174,1.0970202e-05,0.00024618107,6.9202644e-05,0.00014722072,2.9757708e-05,6.536438e-05
1391,0.00018127044,2.6563881e-05,0.00014381798,1.088859e-05,0.00024551302,6.899096e-05,0.00014691366,2.96084e-05,6.5196895e-05
1392,0.00018074494,2.6391288e-05,0.00014354479,1.0808879e-05,0.00024485076,6.87818e-05,0.00014660785,2.946112e-05,6.503112e-05
1393,0.00018022509,2.6223046e-05,0.00014327254,1.0729512e-05,0.00024418754,6.857419e-05,0.00014630276,2.9310571e-05,6.48666e-05
1394,0.00017970824,2.6056588e-05,0.00014300116,1.0650489e-05,0.00024352969,6.836768e-05,0.00014599893,2.9163082e-05,6.47031e-05
1395,0.00017919554,2.5890478e-05,0.00014273103,1.05740255e-05,0.00024287443,6.815975e-05,0.00014569625,2.9018433e-05,6.454018e-05
1396,0.00017868377,2.572591e-05,0.00014246145,1.0496417e-05,0.00024222364,6.795414e-05,0.00014539414,2.8875369e-05,6.437853e-05
1397,0.00017817816,2.5563655e-05,0.00014219324,1.0421273e-05,0.0002415734,6.7750414e-05,0.00014509379,2.8729204e-05,6.421924e-05
1398,0.00017767692,2.5405001e-05,0.00014192527,1.0346656e-05,0.00024093103,6.7549525e-05,0.00014479442,2.8587076e-05,6.406148e-05
1399,0.00017717807,2.5246527e-05,0.00014165888,1.0272666e-05,0.00024028908,6.734873e-05,0.000144496,2.8444338e-05,6.390498e-05
1400,0.00017667923,2.508798e-05,0.00014139281,1.0198436e-05,0.00023965276,6.714679e-05,0.00014419892,2.8307059e-05,6.374889e-05
1401,0.00017618558,2.4933075e-05,0.00014112747,1.0125036e-05,0.00023902059,6.694886e-05,0.00014390257,2.8169155e-05,6.359411e-05
1402,0.00017569351,2.477855e-05,0.00014086346,1.0051505e-05,0.00023838974,6.675047e-05,0.00014360705,2.8032231e-05,6.34403e-05
1403,0.00017520705,2.462707e-05,0.00014059994,9.980055e-06,0.00023776558,6.655462e-05,0.00014331295,2.7898e-05,6.328871e-05
1404,0.00017472006,2.4474968e-05,0.00014033755,9.9075405e-06,0.00023714305,6.636005e-05,0.00014302034,2.776266e-05,6.313868e-05
1405,0.00017423839,2.4326087e-05,0.00014007604,9.83626e-06,0.00023652607,6.616592e-05,0.00014272785,2.7632304e-05,6.298868e-05
1406,0.00017375845,2.4177394e-05,0.00013981512,9.765942e-06,0.00023591174,6.597251e-05,0.00014243639,2.7502838e-05,6.2839106e-05
1407,0.00017328384,2.4031215e-05,0.00013955489,9.69773e-06,0.00023529821,6.5781176e-05,0.00014214609,2.7370948e-05,6.269168e-05
1408,0.0001728133,2.388788e-05,0.00013929585,9.629572e-06,0.00023469032,6.559118e-05,0.00014185687,2.7242266e-05,6.254614e-05
1409,0.00017234567,2.3745948e-05,0.00013903779,9.561935e-06,0.00023408419,6.540141e-05,0.00014156911,2.7113669e-05,6.2401756e-05
1410,0.00017187808,2.3604305e-05,0.00013878032,9.493467e-06,0.00023348242,6.521302e-05,0.00014128217,2.6987225e-05,6.2257954e-05
1411,0.00017141653,2.3464767e-05,0.00013852354,9.428214e-06,0.00023288326,6.502523e-05,0.00014099591,2.6862117e-05,6.211513e-05
1412,0.00017095664,2.332681e-05,0.00013826789,9.361943e-06,0.00023229062,6.4841304e-05,0.00014071088,2.6738438e-05,6.197402e-05
1413,0.00017049891,2.3189097e-05,0.00013801293,9.296881e-06,0.00023169532,6.465456e-05,0.00014042658,2.6614185e-05,6.1834005e-05
1414,0.00017004738,2.3055474e-05,0.00013775876,9.233143e-06,0.00023110752,6.447219e-05,0.0001401435,2.6491838e-05,6.169488e-05
1415,0.00016959525,2.2921218e-05,0.00013750474,9.169297e-06,0.00023052118,6.42878e-05,0.00013986208,2.6371303e-05,6.155669e-05
1416,0.00016914759,2.278974e-05,0.00013725247,9.105382e-06,0.000229937,6.410641e-05,0.00013958097,2.624961e-05,6.14204e-05
1417,0.00016870201,2.2658385e-05,0.00013700048,9.04316e-06,0.00022936054,6.392674e-05,0.00013930068,2.613311e-05,6.1284256e-05
1418,0.00016825882,2.2528142e-05,0.00013674985,8.98083e-06,0.00022878492,6.374586e-05,0.00013902126,2.6017802e-05,6.114962e-05
1419,0.00016781903,2.2400309e-05,0.00013649938,8.9193345e-06,0.00022820875,6.356692e-05,0.00013874334,2.5898473e-05,6.1016377e-05
1420,0.00016738226,2.2274025e-05,0.00013624967,8.858559e-06,0.00022764273,6.3391555e-05,0.00013846598,2.578519e-05,6.0884144e-05
1421,0.0001669476,2.2148059e-05,0.00013600147,8.798066e-06,0.00022707609,6.321486e-05,0.00013818963,2.5671603e-05,6.0752096e-05
1422,0.00016651588,2.2024977e-05,0.00013575298,8.7379185e-06,0.00022651584,6.3040534e-05,0.00013791445,2.556084e-05,6.0621613e-05
1423,0.00016608709,2.1901607e-05,0.00013550596,8.679513e-06,0.00022595117,6.286383e-05,0.00013764003,2.5447307e-05,6.0492115e-05
1424,0.000165662,2.178161e-05,0.00013525905,8.621341e-06,0.00022539643,6.269308e-05,0.00013736634,2.5337022e-05,6.0364e-05
1425,0.00016523756,2.166068e-05,0.00013501392,8.5629645e-06,0.00022484447,6.252176e-05,0.00013709365,2.522906e-05,6.0236453e-05
1426,0.00016481843,2.154365e-05,0.00013476898,8.505791e-06,0.00022428883,6.23483e-05,0.00013682226,2.5118281e-05,6.0110488e-05
1427,0.00016440096,2.1426176e-05,0.0001345248,8.449982e-06,0.00022374101,6.217831e-05,0.00013655136,2.5011335e-05,5.9985457e-05
1428,0.00016398595,2.1310874e-05,0.00013428139,8.393687e-06,0.00022319652,6.200981e-05,0.00013628212,2.4904588e-05,5.9860857e-05
1429,0.00016357393,2.1196962e-05,0.0001340387,8.338276e-06,0.00022265452,6.184185e-05,0.00013601288,2.479978e-05,5.9737777e-05
1430,0.00016316111,2.1082118e-05,0.00013379606,8.282928e-06,0.0002221152,6.16749e-05,0.00013574485,2.4695439e-05,5.9615275e-05
1431,0.00016275555,2.097118e-05,0.00013355525,8.229106e-06,0.00022157878,6.150922e-05,0.00013547782,2.4591749e-05,5.9494385e-05
1432,0.00016235054,2.0860316e-05,0.00013331459,8.175623e-06,0.00022104415,6.134318e-05,0.0001352118,2.4489178e-05,5.937351e-05
1433,0.00016194866,2.0751135e-05,0.00013307476,8.122756e-06,0.00022051536,6.117903e-05,0.00013494691,2.4389425e-05,5.9254187e-05
1434,0.00016154729,2.0642568e-05,0.00013283579,8.068935e-06,0.0002199867,6.101635e-05,0.00013468224,2.4288109e-05,5.9135626e-05
1435,0.0001611509,2.0536414e-05,0.00013259756,8.01692e-06,0.000219462,6.085421e-05,0.00013441898,2.4188805e-05,5.9018457e-05
1436,0.00016075665,2.043064e-05,0.00013236015,7.9658585e-06,0.00021893968,6.06925e-05,0.00013415662,2.4090552e-05,5.8902122e-05
1437,0.00016036419,2.0326228e-05,0.00013212292,7.915033e-06,0.00021842118,6.0533435e-05,0.00013389465,2.3993101e-05,5.8786078e-05
1438,0.00015997351,2.0221758e-05,0.00013188641,7.865343e-06,0.00021790079,6.0371705e-05,0.00013363396,2.3895122e-05,5.86711e-05
1439,0.00015958719,2.0121232e-05,0.00013165084,7.815106e-06,0.00021738876,6.0215523e-05,0.00013337385,2.379939e-05,5.855742e-05
1440,0.00015920107,2.0020218e-05,0.0001314159,7.764949e-06,0.00021687524,6.0055878e-05,0.00013311477,2.3704592e-05,5.8444337e-05
1441,0.00015881751,1.9919966e-05,0.00013118182,7.715721e-06,0.00021637014,5.9900234e-05,0.00013285657,2.3613331e-05,5.833252e-05
1442,0.00015843801,1.9822e-05,0.0001309482,7.667797e-06,0.00021586375,5.9744423e-05,0.00013259929,2.3520035e-05,5.822141e-05
1443,0.00015805988,1.9724208e-05,0.00013071545,7.6202286e-06,0.00021536046,5.9590257e-05,0.00013234261,2.3427587e-05,5.8110767e-05
1444,0.00015768345,1.9628393e-05,0.00013048355,7.5715084e-06,0.00021486323,5.9437632e-05,0.00013208708,2.333852e-05,5.8001737e-05
1445,0.0001573096,1.95327e-05,0.00013025172,7.525168e-06,0.00021436297,5.928327e-05,0.00013183213,2.3247576e-05,5.789259e-05
1446,0.00015693776,1.9438301e-05,0.00013002104,7.4784125e-06,0.00021387069,5.913173e-05,0.00013157834,2.316063e-05,5.7785084e-05
1447,0.00015656851,1.934522e-05,0.00012979082,7.4324835e-06,0.00021337759,5.89808e-05,0.00013132504,2.3071736e-05,5.7678557e-05
1448,0.00015620336,1.925411e-05,0.00012956138,7.3878796e-06,0.00021288743,5.883137e-05,0.00013107287,2.2983195e-05,5.757243e-05
1449,0.00015584055,1.9164372e-05,0.00012933231,7.3438623e-06,0.00021240092,5.8681147e-05,0.0001308214,2.2898375e-05,5.746766e-05
1450,0.00015547835,1.9074841e-05,0.00012910439,7.29912e-06,0.00021191547,5.8532816e-05,0.00013057074,2.28119e-05,5.736391e-05
1451,0.00015511863,1.8985818e-05,0.00012887707,7.255752e-06,0.00021143227,5.8384783e-05,0.00013032083,2.2726654e-05,5.726058e-05
1452,0.0001547581,1.8896735e-05,0.00012865012,7.2112493e-06,0.00021095377,5.8237096e-05,0.00013007203,2.2644646e-05,5.715679e-05
1453,0.00015440465,1.8811546e-05,0.00012842366,7.1694376e-06,0.0002104753,5.809173e-05,0.00012982362,2.2559947e-05,5.7054567e-05
1454,0.00015404969,1.8724963e-05,0.00012819796,7.1267546e-06,0.00021000186,5.7947444e-05,0.0001295761,2.2478313e-05,5.6953795e-05
1455,0.00015369907,1.8640754e-05,0.00012797306,7.085256e-06,0.0002095296,5.780309e-05,0.00012932913,2.2397373e-05,5.6853467e-05
1456,0.00015334961,1.8558005e-05,0.00012774862,7.0429965e-06,0.00020905968,5.7659297e-05,0.00012908367,2.231672e-05,5.6753233e-05
1457,0.00015300143,1.8474477e-05,0.00012752479,7.002158e-06,0.00020859347,5.751637e-05,0.00012883866,2.2238437e-05,5.6654368e-05
1458,0.00015265626,1.8392684e-05,0.00012730202,6.961544e-06,0.00020812995,5.7375728e-05,0.00012859443,2.2159782e-05,5.655687e-05
1459,0.00015231507,1.8312972e-05,0.0001270793,6.9227935e-06,0.00020766533,5.7234556e-05,0.00012835061,2.2080163e-05,5.6459736e-05
1460,0.00015197475,1.8234296e-05,0.0001268578,6.8826553e-06,0.00020720504,5.7094443e-05,0.0001281083,2.2002314e-05,5.6363224e-05
1461,0.00015163493,1.8155657e-05,0.00012663637,6.842906e-06,0.00020674708,5.6954872e-05,0.00012786641,2.1925787e-05,5.626766e-05
1462,0.00015129801,1.8077828e-05,0.00012641579,6.8043955e-06,0.00020629022,5.6815064e-05,0.00012762503,2.1850135e-05,5.6171593e-05
1463,0.00015096382,1.8001867e-05,0.00012619585,6.766106e-06,0.00020583827,5.6677552e-05,0.00012738514,2.1775571e-05,5.6077915e-05
1464,0.00015063009,1.7926026e-05,0.00012597632,6.7277397e-06,0.00020538796,5.6541354e-05,0.00012714534,2.170127e-05,5.5984296e-05
1465,0.00015029861,1.7850334e-05,0.00012575755,6.6907282e-06,0.00020494207,5.6406065e-05,0.00012690642,2.1629588e-05,5.5891564e-05
1466,0.00014996942,1.7776392e-05,0.00012553956,6.6534703e-06,0.00020449742,5.627058e-05,0.00012666859,2.1558248e-05,5.579919e-05
1467,0.00014964369,1.7704215e-05,0.00012532216,6.6173275e-06,0.00020405064,5.6134635e-05,0.00012643107,2.148493e-05,5.570744e-05
1468,0.00014931767,1.7631699e-05,0.00012510519,6.580783e-06,0.00020360926,5.6000696e-05,0.00012619456,2.1414018e-05,5.5616423e-05
1469,0.00014899556,1.7561348e-05,0.00012488816,6.5460495e-06,0.0002031701,5.5867473e-05,0.00012595845,2.1344176e-05,5.5526383e-05
1470,0.00014867354,1.7490389e-05,0.00012467278,6.5103845e-06,0.00020273427,5.5736262e-05,0.00012572343,2.1274584e-05,5.543733e-05
1471,0.00014835443,1.7421022e-05,0.00012445766,6.4757564e-06,0.00020229661,5.560318e-05,0.00012548912,2.1204314e-05,5.5348457e-05
1472,0.0001480374,1.7353186e-05,0.00012424293,6.441294e-06,0.00020186558,5.5473298e-05,0.00012525565,2.113663e-05,5.5260323e-05
1473,0.00014772092,1.7285422e-05,0.00012402858,6.406917e-06,0.00020143235,5.5341876e-05,0.0001250227,2.1067763e-05,5.51723e-05
1474,0.00014740785,1.721913e-05,0.0001238148,6.3739117e-06,0.00020100242,5.5211436e-05,0.00012479055,2.1000431e-05,5.5085366e-05
1475,0.00014709475,1.7152788e-05,0.00012360203,6.339926e-06,0.00020057736,5.5083907e-05,0.0001245592,2.0934252e-05,5.4999255e-05
1476,0.0001467831,1.708748e-05,0.00012338939,6.306235e-06,0.00020015349,5.4955508e-05,0.0001243285,2.0869484e-05,5.4914035e-05
1477,0.0001464742,1.7022183e-05,0.00012317782,6.2742006e-06,0.00019973221,5.4827415e-05,0.0001240986,2.0806194e-05,5.482911e-05
1478,0.0001461682,1.6959862e-05,0.00012296674,6.2415897e-06,0.00019931425,5.470289e-05,0.00012386932,2.0742036e-05,5.4745105e-05
1479,0.00014586437,1.6897391e-05,0.00012275596,6.2110175e-06,0.00019889564,5.4575754e-05,0.00012364045,2.0679438e-05,5.4661297e-05
1480,0.00014556083,1.6835078e-05,0.00012254571,6.1800324e-06,0.00019848123,5.4452343e-05,0.00012341258,2.0616306e-05,5.4578326e-05
1481,0.00014525923,1.6773954e-05,0.00012233615,6.149137e-06,0.00019806805,5.432712e-05,0.00012318535,2.055559e-05,5.4495704e-05
1482,0.00014495797,1.671323e-05,0.0001221271,6.117649e-06,0.00019765686,5.420308e-05,0.00012295906,2.049473e-05,5.44138e-05
1483,0.00014466143,1.6654487e-05,0.00012191851,6.088441e-06,0.00019724511,5.4079348e-05,0.00012273337,2.0432382e-05,5.433265e-05
1484,0.00014436501,1.6596236e-05,0.00012171094,6.0578363e-06,0.00019683909,5.3958316e-05,0.000122508,2.037277e-05,5.4252472e-05
1485,0.00014407061,1.6538519e-05,0.00012150287,6.0292236e-06,0.00019643304,5.3836775e-05,0.00012228405,2.0312225e-05,5.417199e-05
1486,0.00014377576,1.6480195e-05,0.00012129604,5.9995286e-06,0.0001960301,5.3715365e-05,0.00012206033,2.0254403e-05,5.4092143e-05
1487,0.00014348539,1.6424196e-05,0.000121089746,5.9714494e-06,0.00019562778,5.3594078e-05,0.000121837336,2.0196376e-05,5.4013482e-05
1488,0.00014319512,1.6367982e-05,0.000120883844,5.94329e-06,0.0001952294,5.3475494e-05,0.00012161494,2.013897e-05,5.3936004e-05
1489,0.0001429062,1.6312992e-05,0.000120678844,5.914369e-06,0.00019483018,5.3355427e-05,0.00012139327,2.008148e-05,5.3857922e-05
1490,0.00014261884,1.6258415e-05,0.000120473895,5.886526e-06,0.0001944383,5.323798e-05,0.00012117234,2.002798e-05,5.3780423e-05
1491,0.00014233365,1.6204418e-05,0.00012027008,5.859148e-06,0.00019404321,5.3120108e-05,0.000120952034,1.9971078e-05,5.370347e-05
1492,0.00014205044,1.6152253e-05,0.00012006601,5.8321707e-06,0.00019365331,5.3004416e-05,0.00012073284,1.9916062e-05,5.3628013e-05
1493,0.00014176761,1.6099533e-05,0.000119862794,5.805277e-06,0.00019326198,5.2886146e-05,0.00012051343,1.9862397e-05,5.3551546e-05
1494,0.00014148853,1.6048658e-05,0.00011966043,5.779452e-06,0.0001928753,5.277095e-05,0.00012029522,1.980915e-05,5.3476415e-05
1495,0.00014120946,1.5997843e-05,0.000119458186,5.753433e-06,0.00019248821,5.265569e-05,0.00012007781,1.97547e-05,5.340244e-05
1496,0.00014093098,1.5947267e-05,0.00011925622,5.727494e-06,0.00019210289,5.2540876e-05,0.00011986063,1.9701376e-05,5.332858e-05
1497,0.00014065483,1.5897906e-05,0.000119055076,5.7018538e-06,0.00019172386,5.242764e-05,0.000119644676,1.9651528e-05,5.3255302e-05
1498,0.00014038019,1.5848544e-05,0.000118854594,5.6770514e-06,0.00019134193,5.231255e-05,0.00011942838,1.9600991e-05,5.31819e-05
1499,0.0001401075,1.5800671e-05,0.00011865449,5.6523368e-06,0.00019096279,5.2199448e-05,0.000119213386,1.9549956e-05,5.3109103e-05
1500,0.00013983525,1.5752541e-05,0.000118455035,5.6276817e-06,0.00019058658,5.208785e-05,0.00011899962,1.9499113e-05,5.3036838e-05
1501,0.0001395661,1.570645e-05,0.0001182556,5.604042e-06,0.00019021313,5.197819e-05,0.00011878516,1.9449788e-05,5.2966298e-05
1502,0.00013929741,1.5659667e-05,0.00011805704,5.5806972e-06,0.00018984039,5.1867057e-05,0.00011857265,1.9400672e-05,5.289544e-05
1503,0.00013903024,1.5614814e-05,0.00011785879,5.5566275e-06,0.00018946918,5.175715e-05,0.00011836018,1.9351844e-05,5.2824897e-05
1504,0.00013876606,1.5570695e-05,0.00011766105,5.5343176e-06,0.0001890977,5.164697e-05,0.00011814805,1.9302677e-05,5.275555e-05
1505,0.00013850063,1.5525482e-05,0.00011746385,5.511291e-06,0.00018872872,5.153776e-05,0.0001179369,1.9254056e-05,5.268573e-05
1506,0.00013823784,1.5481246e-05,0.00011726718,5.4894194e-06,0.00018836267,5.142879e-05,0.00011772625,1.9207628e-05,5.2616888e-05
1507,0.00013797614,1.5438112e-05,0.00011707082,5.4672087e-06,0.00018799677,5.1320505e-05,0.0001175167,1.9159568e-05,5.254793e-05
1508,0.00013771668,1.5396205e-05,0.00011687501,5.4454613e-06,0.00018763682,5.1213836e-05,0.00011730711,1.9115874e-05,5.2480522e-05
1509,0.00013745608,1.535288e-05,0.00011668003,5.423178e-06,0.00018727436,5.110585e-05,0.00011709814,1.9070367e-05,5.241259e-05
1510,0.00013719984,1.5312644e-05,0.000116485375,5.401811e-06,0.00018691488,5.0999824e-05,0.00011689032,1.9024737e-05,5.2345786e-05
1511,0.00013694463,1.5271975e-05,0.000116291194,5.381458e-06,0.00018655694,5.0894996e-05,0.00011668282,1.8979115e-05,5.22792e-05
1512,0.0001366894,1.523162e-05,0.000116097166,5.36062e-06,0.0001862008,5.0789706e-05,0.00011647551,1.8935585e-05,5.22127e-05
1513,0.0001364369,1.5192202e-05,0.00011590404,5.3406616e-06,0.00018584653,5.068435e-05,0.000116269315,1.8892868e-05,5.2146992e-05
1514,0.00013618286,1.51525755e-05,0.00011571084,5.319442e-06,0.00018549454,5.0580973e-05,0.00011606368,1.8849885e-05,5.208155e-05
1515,0.00013593295,1.5113928e-05,0.000115518815,5.300202e-06,0.00018514678,5.0477716e-05,0.0001158586,1.8810453e-05,5.2016647e-05
1516,0.00013568338,1.5076365e-05,0.00011532659,5.280425e-06,0.0001847941,5.0373757e-05,0.000115653915,1.8766434e-05,5.195183e-05
1517,0.00013543469,1.5038294e-05,0.000115134986,5.261402e-06,0.00018444778,5.027164e-05,0.00011545028,1.8725857e-05,5.188776e-05
1518,0.00013518751,1.5001242e-05,0.00011494382,5.2424516e-06,0.00018409878,5.016907e-05,0.00011524677,1.8682937e-05,5.1823972e-05
1519,0.00013494116,1.4964648e-05,0.00011475337,5.223153e-06,0.00018375473,5.0068087e-05,0.00011504395,1.8642688e-05,5.1760748e-05
1520,0.00013469734,1.4929286e-05,0.000114563474,5.204576e-06,0.00018341426,4.9968927e-05,0.00011484172,1.8603605e-05,5.1698302e-05
1521,0.00013445334,1.4893539e-05,0.00011437348,5.186317e-06,0.00018307206,4.98678e-05,0.00011464017,1.856408e-05,5.1635812e-05
1522,0.00013421229,1.4858935e-05,0.00011418437,5.16899e-06,0.00018273298,4.976778e-05,0.00011443943,1.8525778e-05,5.1573665e-05
1523,0.0001339706,1.4823971e-05,0.000113995615,5.151029e-06,0.00018239407,4.9668124e-05,0.00011423899,1.8486953e-05,5.151217e-05
1524,0.00013372992,1.478969e-05,0.000113807044,5.1331954e-06,0.00018205868,4.9569866e-05,0.000114039205,1.8449606e-05,5.1451232e-05
1525,0.00013349245,1.47570545e-05,0.00011361934,5.1160455e-06,0.00018172269,4.9471957e-05,0.00011383987,1.8410858e-05,5.138975e-05
1526,0.00013325435,1.4723792e-05,0.00011343152,5.0990334e-06,0.00018138922,4.937328e-05,0.000113641276,1.8374656e-05,5.1329174e-05
1527,0.00013301814,1.4691218e-05,0.00011324465,5.0822696e-06,0.0001810575,4.9277398e-05,0.000113442715,1.8337387e-05,5.1269544e-05
1528,0.00013278396,1.46594675e-05,0.00011305804,5.066452e-06,0.00018072677,4.9179882e-05,0.00011324527,1.8301625e-05,5.12099e-05
1529,0.00013254963,1.4627868e-05,0.000112872025,5.049737e-06,0.00018039772,4.9084272e-05,0.00011304841,1.8265038e-05,5.1151048e-05
1530,0.00013231683,1.4596942e-05,0.00011268608,5.033796e-06,0.00018007064,4.898816e-05,0.00011285186,1.823061e-05,5.109191e-05
1531,0.00013208522,1.4566246e-05,0.00011250099,5.0179783e-06,0.00017974564,4.889202e-05,0.00011265557,1.8198047e-05,5.1032548e-05
1532,0.00013185461,1.4535733e-05,0.00011231609,5.0027897e-06,0.00017942309,4.879866e-05,0.000112460504,1.816392e-05,5.0975006e-05
1533,0.00013162565,1.4505834e-05,0.00011213175,4.9880723e-06,0.00017909687,4.87029e-05,0.00011226559,1.8128389e-05,5.091679e-05
1534,0.000131398,1.4477038e-05,0.00011194797,4.9729947e-06,0.00017877748,4.8610655e-05,0.00011207137,1.8095458e-05,5.0860064e-05
1535,0.00013117013,1.4448302e-05,0.00011176441,4.9574214e-06,0.0001784574,4.8516413e-05,0.000111877715,1.8063272e-05,5.080252e-05
1536,0.00013094506,1.441989e-05,0.000111581096,4.944077e-06,0.00017813608,4.842303e-05,0.00011168437,1.8028672e-05,5.0745093e-05
1537,0.00013071917,1.4391731e-05,0.00011139846,4.9289843e-06,0.00017781778,4.8330483e-05,0.00011149184,1.7995462e-05,5.0688795e-05
1538,0.00013049558,1.4364097e-05,0.00011121602,4.91546e-06,0.00017750332,4.8239497e-05,0.000111299865,1.7963952e-05,5.063295e-05
1539,0.00013027385,1.4338093e-05,0.00011103416,4.9015894e-06,0.00017718726,4.8147038e-05,0.00011110852,1.7931692e-05,5.0577702e-05
1540,0.00013005197,1.4311612e-05,0.0001108523,4.888056e-06,0.00017687376,4.8056878e-05,0.00011091748,1.7899414e-05,5.0522332e-05
1541,0.00012983079,1.4284691e-05,0.00011067159,4.874517e-06,0.0001765591,4.7964557e-05,0.000110727,1.7867538e-05,5.0466977e-05
1542,0.00012961011,1.4258654e-05,0.00011049051,4.8609486e-06,0.00017625102,4.7875317e-05,0.00011053708,1.783863e-05,5.0411807e-05
1543,0.00012939231,1.423353e-05,0.00011031049,4.8482875e-06,0.00017593856,4.7784568e-05,0.00011034749,1.7806511e-05,5.035635e-05
1544,0.00012917475,1.4208393e-05,0.00011013059,4.8357597e-06,0.00017563392,4.7696016e-05,0.00011015869,1.7779215e-05,5.0302897e-05
1545,0.00012895642,1.4182629e-05,0.000109951245,4.8225543e-06,0.00017532807,4.7607475e-05,0.00010996998,1.7750617e-05,5.024913e-05
1546,0.00012874138,1.41584105e-05,0.00010977231,4.8106626e-06,0.000175023,4.7518675e-05,0.00010978237,1.7721944e-05,5.0195493e-05
1547,0.00012852695,1.4134475e-05,0.00010959355,4.798925e-06,0.00017472089,4.743196e-05,0.00010959495,1.7693981e-05,5.0142608e-05
1548,0.0001283123,1.4110051e-05,0.00010941539,4.7868484e-06,0.00017441786,4.73438e-05,0.000109408145,1.7665916e-05,5.008921e-05
1549,0.00012810076,1.4088061e-05,0.00010923741,4.775287e-06,0.00017411668,4.725674e-05,0.00010922179,1.763814e-05,5.0036953e-05
1550,0.00012788763,1.40643215e-05,0.00010905995,4.7633725e-06,0.00017381646,4.7169615e-05,0.00010903622,1.7610622e-05,4.9984537e-05
1551,0.00012767951,1.4043461e-05,0.00010888321,4.752849e-06,0.00017351596,4.70827e-05,0.00010885057,1.7582703e-05,4.9932714e-05
1552,0.00012746938,1.4021672e-05,0.00010870659,4.7411145e-06,0.00017321654,4.6996767e-05,0.00010866594,1.7553828e-05,4.9880928e-05
1553,0.0001272597,1.3999259e-05,0.0001085296,4.730847e-06,0.00017292133,4.6911704e-05,0.000108481734,1.7527882e-05,4.9828897e-05
1554,0.00012705229,1.39784615e-05,0.0001083543,4.719521e-06,0.00017262314,4.6825375e-05,0.00010829811,1.7499646e-05,4.9777944e-05
1555,0.00012684513,1.3956994e-05,0.00010817887,4.709261e-06,0.00017233085,4.674205e-05,0.000108114786,1.7474007e-05,4.9727907e-05
1556,0.00012663828,1.3936311e-05,0.00010800354,4.69842e-06,0.00017203884,4.6656878e-05,0.000107932305,1.7449658e-05,4.9676793e-05
1557,0.00012643395,1.3916219e-05,0.00010782898,4.688754e-06,0.00017174709,4.6572346e-05,0.00010774991,1.7424825e-05,4.9626375e-05
1558,0.00012622797,1.389455e-05,0.000107654574,4.678843e-06,0.00017145801,4.648858e-05,0.00010756779,1.740164e-05,4.9575698e-05
1559,0.00012602578,1.3876071e-05,0.0001074806,4.6691166e-06,0.00017117159,4.6407586e-05,0.0001073867,1.7377302e-05,4.9527232e-05
1560,0.00012582148,1.3855621e-05,0.00010730663,4.659227e-06,0.0001708807,4.63235e-05,0.00010720591,1.7351287e-05,4.9476865e-05
1561,0.00012561992,1.3836206e-05,0.000107133776,4.6499376e-06,0.00017059804,4.6241712e-05,0.000107025386,1.733094e-05,4.9428036e-05
1562,0.00012541864,1.3817315e-05,0.00010696067,4.640647e-06,0.00017031218,4.615953e-05,0.00010684575,1.7306893e-05,4.9378436e-05
1563,0.00012521881,1.3799004e-05,0.00010678845,4.6313485e-06,0.00017002951,4.6077417e-05,0.000106666,1.7286085e-05,4.932967e-05
1564,0.00012501967,1.378058e-05,0.000106616266,4.622817e-06,0.00016974642,4.599656e-05,0.0001064874,1.7262459e-05,4.928113e-05
1565,0.00012482279,1.376339e-05,0.00010644476,4.614641e-06,0.00016946661,4.591679e-05,0.000106308864,1.7240964e-05,4.9233357e-05
1566,0.00012462531,1.37458765e-05,0.00010627324,4.6061964e-06,0.00016918547,4.5835975e-05,0.00010613107,1.7218426e-05,4.918505e-05
1567,0.00012442825,1.3728583e-05,0.00010610235,4.597308e-06,0.0001689052,4.5755576e-05,0.000105953826,1.7195793e-05,4.9137558e-05
1568,0.00012423306,1.3711958e-05,0.00010593179,4.589317e-06,0.00016862802,4.5676526e-05,0.00010577664,1.717485e-05,4.9090282e-05
1569,0.00012403748,1.3694658e-05,0.000105761676,4.581146e-06,0.00016835114,4.5596225e-05,0.0001056004,1.7154518e-05,4.904336e-05
1570,0.00012384448,1.3678553e-05,0.00010559195,4.5739816e-06,0.00016807562,4.5517332e-05,0.000105424486,1.7133805e-05,4.8996015e-05
1571,0.00012365032,1.3661963e-05,0.000105422485,4.5658676e-06,0.00016780195,4.5438355e-05,0.00010524885,1.7114746e-05,4.8948586e-05
1572,0.00012345782,1.364581e-05,0.00010525315,4.5588563e-06,0.0001675282,4.5361314e-05,0.000105073625,1.7093258e-05,4.8902944e-05
1573,0.00012326469,1.362949e-05,0.0001050844,4.5508004e-06,0.00016725638,4.52829e-05,0.000104899176,1.7074295e-05,4.885659e-05
1574,0.00012307441,1.361434e-05,0.000104916,4.5440656e-06,0.0001669853,4.5205263e-05,0.00010472491,1.7055123e-05,4.881069e-05
1575,0.00012288452,1.3599572e-05,0.00010474804,4.5369084e-06,0.0001667135,4.5127286e-05,0.0001045511,1.7035112e-05,4.8764414e-05
1576,0.00012269632,1.3585325e-05,0.0001045801,4.530905e-06,0.00016644546,4.5051023e-05,0.00010437759,1.7016848e-05,4.8718648e-05
1577,0.00012250786,1.3571076e-05,0.00010441292,4.5238767e-06,0.00016617852,4.4974648e-05,0.00010420496,1.6998909e-05,4.867361e-05
1578,0.0001223199,1.355611e-05,0.00010424621,4.517577e-06,0.00016591123,4.4899014e-05,0.00010403289,1.6979317e-05,4.862888e-05
1579,0.00012213235,1.3542168e-05,0.000104079445,4.510737e-06,0.00016564535,4.4821947e-05,0.00010386096,1.6962442e-05,4.8583403e-05
1580,0.000121946134,1.3528617e-05,0.00010391285,4.5046663e-06,0.00016538089,4.474704e-05,0.00010368956,1.6944277e-05,4.853849e-05
1581,0.0001217611,1.35152195e-05,0.00010374699,4.4988815e-06,0.00016511555,4.4672735e-05,0.000103518556,1.692425e-05,4.8494338e-05
1582,0.00012157547,1.3501479e-05,0.00010358185,4.492138e-06,0.00016485552,4.4598404e-05,0.000103348066,1.6909045e-05,4.845073e-05
1583,0.000121391626,1.34883e-05,0.00010341649,4.486839e-06,0.00016459324,4.4522967e-05,0.000103177816,1.6892462e-05,4.8405967e-05
1584,0.00012120815,1.3475372e-05,0.00010325157,4.4812036e-06,0.00016433335,4.4449047e-05,0.00010300846,1.687584e-05,4.836211e-05
1585,0.00012102489,1.3462078e-05,0.00010308712,4.4756857e-06,0.00016407091,4.4374585e-05,0.00010283905,1.6857268e-05,4.8317794e-05
1586,0.00012084443,1.3451281e-05,0.00010292305,4.4701014e-06,0.0001638147,4.4301778e-05,0.00010267038,1.6842538e-05,4.8275266e-05
1587,0.000120662524,1.3438462e-05,0.000102758655,4.4654093e-06,0.000163557,4.4228364e-05,0.000102502156,1.6826483e-05,4.823186e-05
1588,0.00012048096,1.3426044e-05,0.00010259525,4.4596695e-06,0.00016330054,4.4155855e-05,0.00010233405,1.681064e-05,4.818843e-05
1589,0.00012030172,1.3414876e-05,0.00010243221,4.454635e-06,0.00016304404,4.4082088e-05,0.000102166494,1.6795455e-05,4.8144953e-05
1590,0.00012012322,1.3403256e-05,0.00010226967,4.450294e-06,0.0001627901,4.4010278e-05,0.00010199957,1.6780254e-05,4.8102425e-05
1591,0.000119944256,1.3391996e-05,0.00010210675,4.445505e-06,0.00016253696,4.393898e-05,0.000101832964,1.676501e-05,4.8060185e-05
1592,0.000119767246,1.3381571e-05,0.00010194489,4.4407834e-06,0.00016228345,4.3866643e-05,0.00010166702,1.6749786e-05,4.8017595e-05
1593,0.000119590404,1.3370439e-05,0.0001017831,4.436863e-06,0.00016203203,4.3795528e-05,0.00010150113,1.6735372e-05,4.797615e-05
1594,0.000119412434,1.3358738e-05,0.00010162159,4.4321037e-06,0.000161781,4.3723678e-05,0.00010133575,1.6721571e-05,4.7934253e-05
1595,0.00011923808,1.3348847e-05,0.00010146066,4.428575e-06,0.00016153265,4.3653923e-05,0.00010117065,1.6708074e-05,4.7892387e-05
1596,0.000119062235,1.3338323e-05,0.000101299505,4.4244093e-06,0.00016128505,4.3583113e-05,0.000101006364,1.6695569e-05,4.785084e-05
1597,0.0001188885,1.3328842e-05,0.000101138954,4.4207018e-06,0.0001610359,4.3512897e-05,0.000100842684,1.6680318e-05,4.780896e-05
1598,0.00011871424,1.3318634e-05,0.00010097907,4.416538e-06,0.00016078826,4.3441727e-05,0.000100678895,1.6667638e-05,4.776777e-05
1599,0.0001185403,1.33083895e-05,0.000100819125,4.4127896e-06,0.00016054169,4.3372882e-05,0.00010051584,1.6652968e-05,4.772644e-05
1600,0.00011836792,1.3298663e-05,0.00010065978,4.4094786e-06,0.00016029569,4.3302505e-05,0.00010035272,1.6640459e-05,4.768542e-05
1601,0.00011819654,1.3289137e-05,0.000100500525,4.406879e-06,0.00016005915,4.3235777e-05,0.000100190635,1.663274e-05,4.764603e-05
1602,0.00011802387,1.3278911e-05,0.000100341946,4.4030076e-06,0.0001598142,4.3166034e-05,0.0001000285,1.6619662e-05,4.760433e-05
1603,0.00011785465,1.327155e-05,0.000100183126,4.3999776e-06,0.00015957252,4.3098495e-05,9.986679e-05,1.6607222e-05,4.7564212e-05
1604,0.00011768556,1.3263173e-05,0.000100024976,4.3974073e-06,0.00015933215,4.30314e-05,9.970607e-05,1.6594688e-05,4.752449e-05
1605,0.00011751585,1.3253983e-05,9.986678e-05,4.3950763e-06,0.00015908982,4.296188e-05,9.954483e-05,1.6583119e-05,4.748308e-05
1606,0.00011734721,1.324559e-05,9.9709425e-05,4.3922e-06,0.00015885266,4.2895015e-05,9.938471e-05,1.6572938e-05,4.7443737e-05
1607,0.000117178,1.3236317e-05,9.955253e-05,4.3891505e-06,0.00015861513,4.282723e-05,9.922463e-05,1.6563285e-05,4.7404403e-05
1608,0.00011701128,1.3229346e-05,9.939542e-05,4.3865166e-06,0.00015837775,4.2760556e-05,9.9065204e-05,1.6551992e-05,4.7364705e-05
1609,0.000116844785,1.32215e-05,9.9238845e-05,4.3844384e-06,0.00015814272,4.2694734e-05,9.890617e-05,1.6541813e-05,4.7326237e-05
1610,0.000116677795,1.3213983e-05,9.908236e-05,4.3814543e-06,0.00015790184,4.2626387e-05,9.874742e-05,1.6528043e-05,4.7286434e-05
1611,0.00011651235,1.3206597e-05,9.892626e-05,4.3794876e-06,0.0001576677,4.2560903e-05,9.858893e-05,1.651788e-05,4.7247224e-05
1612,0.00011634623,1.3198441e-05,9.877064e-05,4.377151e-06,0.00015743304,4.249529e-05,9.8431374e-05,1.6506381e-05,4.7207715e-05
1613,0.00011618103,1.3190623e-05,9.861537e-05,4.3750415e-06,0.00015719945,4.24286e-05,9.827379e-05,1.649706e-05,4.7169506e-05
1614,0.00011601743,1.3183274e-05,9.8460434e-05,4.3737205e-06,0.00015696729,4.236246e-05,9.811673e-05,1.64881e-05,4.713084e-05
1615,0.00011585458,1.3176924e-05,9.83056e-05,4.3720493e-06,0.00015673805,4.2298627e-05,9.79599e-05,1.6479538e-05,4.7092395e-05
1616,0.000115690134,1.31691895e-05,9.8151526e-05,4.369418e-06,0.00015650652,4.2233532e-05,9.780353e-05,1.6469457e-05,4.705377e-05
1617,0.000115528775,1.3163425e-05,9.799692e-05,4.368432e-06,0.00015627746,4.216958e-05,9.764718e-05,1.6460699e-05,4.7015947e-05
1618,0.00011536676,1.3156165e-05,9.7843294e-05,4.3672985e-06,0.00015605139,4.2105432e-05,9.7492004e-05,1.6453958e-05,4.6977508e-05
1619,0.000115204544,1.3148918e-05,9.768989e-05,4.3657315e-06,0.00015582379,4.2040552e-05,9.733678e-05,1.644646e-05,4.6939327e-05
1620,0.000115045535,1.3143606e-05,9.753715e-05,4.364778e-06,0.00015559533,4.19759e-05,9.7181844e-05,1.6437583e-05,4.6901572e-05
1621,0.00011488459,1.3136664e-05,9.73839e-05,4.364033e-06,0.00015536783,4.191237e-05,9.7028045e-05,1.6427413e-05,4.6863723e-05
1622,0.000114724135,1.31307315e-05,9.723126e-05,4.3621435e-06,0.00015514354,4.1850017e-05,9.687334e-05,1.642019e-05,4.6827197e-05
1623,0.00011456561,1.3124872e-05,9.707903e-05,4.3617138e-06,0.00015491713,4.1786378e-05,9.6719814e-05,1.641094e-05,4.6789228e-05
1624,0.000114405746,1.3118395e-05,9.692716e-05,4.3601885e-06,0.00015469463,4.1723495e-05,9.6566524e-05,1.6404605e-05,4.675168e-05
1625,0.000114247574,1.3112795e-05,9.677543e-05,4.3593486e-06,0.00015447105,4.166098e-05,9.641352e-05,1.6396563e-05,4.671467e-05
1626,0.00011409103,1.3107612e-05,9.6624106e-05,4.3593177e-06,0.00015424895,4.159862e-05,9.626126e-05,1.6389065e-05,4.6677433e-05
1627,0.00011393422,1.310265e-05,9.6472955e-05,4.358619e-06,0.00015402735,4.1536045e-05,9.610924e-05,1.6382068e-05,4.6640605e-05
1628,0.000113778784,1.30975895e-05,9.63223e-05,4.358893e-06,0.00015380833,4.147524e-05,9.595726e-05,1.6375841e-05,4.6604713e-05
1629,0.0001136214,1.30916815e-05,9.617188e-05,4.3578307e-06,0.00015358633,4.14127e-05,9.580584e-05,1.6367792e-05,4.6567497e-05
1630,0.0001134656,1.30865965e-05,9.602124e-05,4.35776e-06,0.00015336872,4.1351293e-05,9.565451e-05,1.6362908e-05,4.6531175e-05
1631,0.00011331148,1.3082008e-05,9.587169e-05,4.357785e-06,0.0001531503,4.1290263e-05,9.550411e-05,1.6355918e-05,4.6494635e-05
1632,0.00011315623,1.3076701e-05,9.572194e-05,4.357589e-06,0.00015293447,4.122908e-05,9.535398e-05,1.6351414e-05,4.645899e-05
1633,0.000113002134,1.3071937e-05,9.557289e-05,4.3573073e-06,0.00015271592,4.1167805e-05,9.5203795e-05,1.6344322e-05,4.6421905e-05
1634,0.00011284919,1.30677545e-05,9.542388e-05,4.3575615e-06,0.00015250273,4.1108335e-05,9.505431e-05,1.6340084e-05,4.6386496e-05
1635,0.000112695816,1.3062651e-05,9.5275e-05,4.3581654e-06,0.00015228947,4.1048235e-05,9.490504e-05,1.6336196e-05,4.6350775e-05
1636,0.00011254331,1.3058244e-05,9.512682e-05,4.358248e-06,0.00015207338,4.0986957e-05,9.475625e-05,1.6330177e-05,4.6315065e-05
1637,0.00011239129,1.3053964e-05,9.4978735e-05,4.3585924e-06,0.00015185987,4.0928313e-05,9.4608105e-05,1.6323449e-05,4.6279227e-05
1638,0.00011223905,1.304922e-05,9.483055e-05,4.3592786e-06,0.00015164586,4.0867115e-05,9.445949e-05,1.6319258e-05,4.6242705e-05
1639,0.00011208894,1.304526e-05,9.4683346e-05,4.360339e-06,0.00015143538,4.080845e-05,9.431196e-05,1.6314963e-05,4.6208123e-05
1640,0.000111937356,1.3041138e-05,9.4535826e-05,4.3603973e-06,0.00015122458,4.0749615e-05,9.416468e-05,1.6310274e-05,4.617331e-05
1641,0.00011178782,1.3037551e-05,9.438911e-05,4.361168e-06,0.00015101641,4.0691597e-05,9.401778e-05,1.630703e-05,4.6138222e-05
1642,0.000111637644,1.3033169e-05,9.424244e-05,4.3620407e-06,0.00015080473,4.0632356e-05,9.387112e-05,1.6301257e-05,4.6102796e-05
1643,0.00011148895,1.3029711e-05,9.409579e-05,4.3634527e-06,0.00015059568,4.0573173e-05,9.372447e-05,1.6298034e-05,4.606775e-05
1644,0.00011134077,1.3026689e-05,9.394992e-05,4.364158e-06,0.0001503876,4.051452e-05,9.35786e-05,1.6294473e-05,4.6033027e-05
1645,0.00011119142,1.3022545e-05,9.380373e-05,4.365142e-06,0.00015018145,4.0456904e-05,9.343301e-05,1.6291544e-05,4.599814e-05
1646,0.00011104504,1.30192975e-05,9.3658564e-05,4.3671776e-06,0.0001499746,4.0398474e-05,9.3287636e-05,1.6288486e-05,4.5963185e-05
1647,0.00011089594,1.3014945e-05,9.351298e-05,4.3680225e-06,0.00014976962,4.034168e-05,9.31429e-05,1.6285037e-05,4.592832e-05
1648,0.00011075012,1.3012376e-05,9.336848e-05,4.3692703e-06,0.00014956275,4.02839e-05,9.299815e-05,1.6280708e-05,4.589444e-05
1649,0.00011060354,1.3009289e-05,9.322365e-05,4.3706054e-06,0.00014935722,4.0227336e-05,9.285379e-05,1.6276079e-05,4.586009e-05
1650,0.00011045735,1.3006159e-05,9.307934e-05,4.371852e-06,0.00014915345,4.0169485e-05,9.271001e-05,1.627394e-05,4.58256e-05
1651,0.000110311645,1.3003394e-05,9.2935195e-05,4.3730547e-06,0.00014895014,4.01133e-05,9.2566595e-05,1.6270249e-05,4.579192e-05
1652,0.00011016604,1.3000629e-05,9.279139e-05,4.3740156e-06,0.00014874693,4.0057275e-05,9.242342e-05,1.6266235e-05,4.5758206e-05
1653,0.000110021596,1.2997692e-05,9.2647875e-05,4.3760297e-06,0.00014854573,4.0000603e-05,9.2280716e-05,1.6264416e-05,4.5723686e-05
1654,0.000109876564,1.29942955e-05,9.2504444e-05,4.3778296e-06,0.0001483416,3.9943356e-05,9.213799e-05,1.6260256e-05,4.568927e-05
1655,0.00010973253,1.2991762e-05,9.236144e-05,4.3793275e-06,0.00014814232,3.9887906e-05,9.1996146e-05,1.6258278e-05,4.5656245e-05
1656,0.00010958893,1.2988566e-05,9.2218645e-05,4.3817167e-06,0.00014794208,3.983197e-05,9.185409e-05,1.6256017e-05,4.56226e-05
1657,0.00010944551,1.29858745e-05,9.207597e-05,4.3836617e-06,0.00014774485,3.977649e-05,9.171277e-05,1.62556e-05,4.5588793e-05
1658,0.00010930345,1.2983404e-05,9.1934024e-05,4.3860186e-06,0.00014754655,3.9720846e-05,9.1571186e-05,1.6254517e-05,4.555583e-05
1659,0.00010916018,1.2979956e-05,9.17919e-05,4.3883224e-06,0.00014734971,3.966573e-05,9.1430265e-05,1.6253716e-05,4.5522327e-05
1660,0.00010901972,1.2978498e-05,9.165048e-05,4.390742e-06,0.00014715397,3.9610826e-05,9.1289956e-05,1.6253189e-05,4.5489232e-05
1661,0.00010887771,1.2976251e-05,9.150891e-05,4.3925565e-06,0.00014695551,3.9555816e-05,9.114967e-05,1.6250038e-05,4.545505e-05
1662,0.000108736924,1.2974458e-05,9.136807e-05,4.394394e-06,0.00014676053,3.950096e-05,9.101003e-05,1.6249543e-05,4.5422305e-05
1663,0.00010859567,1.2971147e-05,9.1227244e-05,4.397276e-06,0.00014656555,3.9447168e-05,9.087028e-05,1.6248103e-05,4.5389566e-05
1664,0.000108455315,1.2969546e-05,9.1086586e-05,4.3991804e-06,0.00014637058,3.9392366e-05,9.07313e-05,1.6246926e-05,4.5357043e-05
1665,0.00010831649,1.2967757e-05,9.0946465e-05,4.4022686e-06,0.00014617793,3.9338567e-05,9.059234e-05,1.6247019e-05,4.5324705e-05
1666,0.00010817588,1.2964291e-05,9.080626e-05,4.4053336e-06,0.00014598452,3.928448e-05,9.045381e-05,1.6246218e-05,4.5290682e-05
1667,0.000108036875,1.296285e-05,9.066638e-05,4.4076533e-06,0.00014579292,3.9230308e-05,9.03156e-05,1.6247015e-05,4.5258403e-05
1668,0.000107899585,1.2961635e-05,9.05269e-05,4.4110525e-06,0.00014560351,3.917851e-05,9.0177964e-05,1.6247042e-05,4.5226738e-05
1669,0.00010776114,1.2958968e-05,9.038801e-05,4.4141566e-06,0.00014541027,3.9123883e-05,9.0040325e-05,1.624606e-05,4.5193872e-05
1670,0.0001076234,1.29577165e-05,9.024885e-05,4.416835e-06,0.00014522234,3.9072114e-05,8.990305e-05,1.6247173e-05,4.5161472e-05
1671,0.00010748529,1.2955642e-05,9.011047e-05,4.419176e-06,0.0001450287,3.9017847e-05,8.976624e-05,1.6244601e-05,4.5128087e-05
1672,0.00010734881,1.29546e-05,8.997169e-05,4.4225194e-06,0.00014484032,3.8965238e-05,8.962956e-05,1.6245524e-05,4.509664e-05
1673,0.00010721091,1.2951824e-05,8.9833615e-05,4.4254716e-06,0.00014465301,3.89128e-05,8.949333e-05,1.6246877e-05,4.506505e-05
1674,0.00010707367,1.2950081e-05,8.9695546e-05,4.42804e-06,0.00014446222,3.8859762e-05,8.935731e-05,1.6245147e-05,4.5032306e-05
1675,0.000106939406,1.2948708e-05,8.955854e-05,4.4321564e-06,0.00014427649,3.8807524e-05,8.922183e-05,1.6247144e-05,4.500049e-05
1676,0.000106801876,1.29467e-05,8.942077e-05,4.4344047e-06,0.00014408896,3.8754686e-05,8.908633e-05,1.624794e-05,4.4968034e-05
1677,0.00010666766,1.2945224e-05,8.9283414e-05,4.439028e-06,0.00014390476,3.8702794e-05,8.8951485e-05,1.6250493e-05,4.4936616e-05
1678,0.00010653222,1.2944343e-05,8.914667e-05,4.4412077e-06,0.0001437208,3.865272e-05,8.881654e-05,1.625153e-05,4.4905384e-05
1679,0.000106397776,1.2942517e-05,8.900999e-05,4.4452713e-06,0.00014353398,3.859984e-05,8.868206e-05,1.625207e-05,4.487337e-05
1680,0.00010626345,1.2941585e-05,8.887331e-05,4.448551e-06,0.00014335122,3.8549813e-05,8.8548346e-05,1.6253065e-05,4.4842272e-05
1681,0.00010612728,1.2938719e-05,8.873735e-05,4.4512085e-06,0.00014316308,3.849574e-05,8.8414585e-05,1.625276e-05,4.4809283e-05
1682,0.00010599594,1.2938781e-05,8.8601635e-05,4.4555304e-06,0.0001429813,3.8445738e-05,8.828071e-05,1.625486e-05,4.477824e-05
1683,0.0001058629,1.2937023e-05,8.846602e-05,4.459858e-06,0.00014280125,3.8394657e-05,8.8147695e-05,1.6258902e-05,4.474747e-05
1684,0.0001057307,1.2936481e-05,8.833083e-05,4.4633957e-06,0.0001426196,3.8344748e-05,8.801492e-05,1.6259937e-05,4.471567e-05
1685,0.00010559783,1.2934379e-05,8.81958e-05,4.4676503e-06,0.00014244072,3.8294373e-05,8.788225e-05,1.6264115e-05,4.468423e-05
1686,0.00010546625,1.2933634e-05,8.806112e-05,4.471501e-06,0.00014226002,3.8243124e-05,8.774999e-05,1.6266906e-05,4.4653396e-05
1687,0.00010533375,1.2932128e-05,8.792597e-05,4.4756525e-06,0.0001420795,3.8192742e-05,8.7617846e-05,1.6268908e-05,4.4622022e-05
1688,0.00010520314,1.2931293e-05,8.779238e-05,4.4794638e-06,0.0001418997,3.8143426e-05,8.7486354e-05,1.6269913e-05,4.4591172e-05
1689,0.000105071515,1.2929999e-05,8.7658074e-05,4.4834355e-06,0.00014172422,3.809396e-05,8.735534e-05,1.6274913e-05,4.4560547e-05
1690,0.00010494084,1.2929064e-05,8.752438e-05,4.4873946e-06,0.00014154345,3.804333e-05,8.722425e-05,1.6275859e-05,4.4529374e-05
1691,0.000104810744,1.2928446e-05,8.739064e-05,4.4916583e-06,0.00014136537,3.799392e-05,8.709323e-05,1.6278216e-05,4.4499488e-05
1692,0.00010468057,1.2927604e-05,8.725749e-05,4.495483e-06,0.00014118737,3.7944235e-05,8.6963155e-05,1.627998e-05,4.446784e-05
1693,0.00010455112,1.2926415e-05,8.712453e-05,4.5001793e-06,0.00014101095,3.7895417e-05,8.683312e-05,1.6282409e-05,4.4437562e-05
1694,0.000104419916,1.2924752e-05,8.699119e-05,4.5039747e-06,0.00014083271,3.7845275e-05,8.670316e-05,1.6284257e-05,4.4406803e-05
1695,0.00010429192,1.2924076e-05,8.6859145e-05,4.5086904e-06,0.00014065659,3.7795387e-05,8.6573535e-05,1.628767e-05,4.437571e-05
1696,0.00010416428,1.2924102e-05,8.672677e-05,4.5134097e-06,0.00014048375,3.774723e-05,8.6444474e-05,1.6292046e-05,4.4346023e-05
1697,0.00010403539,1.2922862e-05,8.659448e-05,4.5180427e-06,0.00014030952,3.7698173e-05,8.631536e-05,1.6295986e-05,4.4315544e-05
1698,0.00010390734,1.292181e-05,8.646319e-05,4.522339e-06,0.00014013646,3.7650254e-05,8.618671e-05,1.62995e-05,4.4285563e-05
1699,0.000103779625,1.2921318e-05,8.633142e-05,4.5268885e-06,0.00013996311,3.7601218e-05,8.6058426e-05,1.6303467e-05,4.4254153e-05
1700,0.00010365164,1.29197915e-05,8.620012e-05,4.5317283e-06,0.00013979292,3.755271e-05,8.593021e-05,1.6309985e-05,4.4223936e-05
1701,0.00010352555,1.2919463e-05,8.6069434e-05,4.5366573e-06,0.000139621,3.750536e-05,8.580264e-05,1.6312997e-05,4.419447e-05
1702,0.000103397164,1.2918122e-05,8.59384e-05,4.5406446e-06,0.00013944949,3.7457237e-05,8.567541e-05,1.6316839e-05,4.4164783e-05
1703,0.00010327198,1.2917884e-05,8.580766e-05,4.54643e-06,0.0001392801,3.7409773e-05,8.554813e-05,1.632221e-05,4.4134307e-05
1704,0.0001031466,1.2918054e-05,8.5677326e-05,4.5512197e-06,0.00013910733,3.7362126e-05,8.5420674e-05,1.6324531e-05,4.4103846e-05
1705,0.0001030209,1.2917353e-05,8.5547304e-05,4.5562406e-06,0.00013893993,3.7315018e-05,8.529448e-05,1.6330434e-05,4.407456e-05
1706,0.00010289581,1.2916862e-05,8.541737e-05,4.561573e-06,0.00013877226,3.7268597e-05,8.516802e-05,1.633565e-05,4.4045282e-05
1707,0.00010276965,1.2915566e-05,8.528815e-05,4.5659312e-06,0.00013860136,3.7220296e-05,8.504234e-05,1.6338727e-05,4.401518e-05
1708,0.000102645485,1.2915642e-05,8.5158674e-05,4.571169e-06,0.00013843244,3.7172955e-05,8.4916224e-05,1.6343272e-05,4.3985994e-05
1709,0.000102520375,1.29145255e-05,8.502961e-05,4.5762367e-06,0.00013826432,3.712598e-05,8.479062e-05,1.6347725e-05,4.3956043e-05
1710,0.00010239636,1.2913878e-05,8.490068e-05,4.581799e-06,0.00013809912,3.7079903e-05,8.466541e-05,1.6353808e-05,4.3926564e-05
1711,0.00010227329,1.2914195e-05,8.477194e-05,4.587156e-06,0.00013793314,3.7032714e-05,8.4540596e-05,1.6359825e-05,4.3897107e-05
1712,0.0001021484,1.291313e-05,8.4643674e-05,4.591597e-06,0.00013776615,3.6985944e-05,8.441613e-05,1.6364076e-05,4.3867523e-05
1713,0.00010202545,1.2913394e-05,8.4515545e-05,4.596513e-06,0.00013759991,3.6940102e-05,8.4291496e-05,1.6368316e-05,4.3838274e-05
1714,0.00010190201,1.2912118e-05,8.438768e-05,4.6022183e-06,0.00013743462,3.6894024e-05,8.416756e-05,1.6373035e-05,4.3809254e-05
1715,0.00010177878,1.2911113e-05,8.425985e-05,4.6078153e-06,0.0001372721,3.684783e-05,8.404397e-05,1.6380303e-05,4.3780114e-05
1716,0.00010165667,1.2910976e-05,8.413246e-05,4.613236e-06,0.0001371083,3.6801688e-05,8.392053e-05,1.6386086e-05,4.3750977e-05
1717,0.00010153409,1.2909369e-05,8.400516e-05,4.619561e-06,0.00013694384,3.6755468e-05,8.379714e-05,1.6391228e-05,4.3720636e-05
1718,0.000101413236,1.2909545e-05,8.387828e-05,4.6254136e-06,0.0001367828,3.670996e-05,8.3673986e-05,1.6398842e-05,4.3691638e-05
1719,0.00010129116,1.2908967e-05,8.375163e-05,4.6305636e-06,0.00013662077,3.666515e-05,8.35512e-05,1.6404423e-05,4.3662945e-05
1720,0.00010116908,1.2908399e-05,8.362521e-05,4.635471e-06,0.0001364585,3.6618992e-05,8.3429106e-05,1.6410408e-05,4.3634074e-05
1721,0.0001010499,1.2908586e-05,8.349895e-05,4.6423766e-06,0.00013629881,3.657474e-05,8.330675e-05,1.6417313e-05,4.3605618e-05
1722,0.000100930425,1.2909107e-05,8.33731e-05,4.648215e-06,0.00013613718,3.6529065e-05,8.318477e-05,1.642335e-05,4.3576372e-05
1723,0.000100810204,1.2909091e-05,8.32473e-05,4.6538084e-06,0.00013597841,3.6484296e-05,8.3063394e-05,1.6430708e-05,4.354767e-05
1724,0.000100689795,1.2907844e-05,8.312169e-05,4.6602604e-06,0.0001358184,3.6438756e-05,8.294217e-05,1.6437461e-05,4.351887e-05
1725,0.00010057011,1.2907578e-05,8.2996296e-05,4.6662412e-06,0.00013566154,3.6395166e-05,8.2820916e-05,1.6445456e-05,4.349085e-05
1726,0.00010045167,1.290747e-05,8.287138e-05,4.6728155e-06,0.00013550531,3.635116e-05,8.2700135e-05,1.6454012e-05,4.3461947e-05
1727,0.00010033152,1.2906695e-05,8.274633e-05,4.678495e-06,0.00013534348,3.6304606e-05,8.2579754e-05,1.6459117e-05,4.343256e-05
1728,0.000100211626,1.2905518e-05,8.2621715e-05,4.684394e-06,0.00013518588,3.62608e-05,8.245932e-05,1.646576e-05,4.3404558e-05
1729,0.00010009388,1.2905846e-05,8.24977e-05,4.6903265e-06,0.00013502938,3.621716e-05,8.233979e-05,1.647242e-05,4.3376265e-05
1730,9.9974706e-05,1.2905301e-05,8.2373124e-05,4.696284e-06,0.0001348715,3.617278e-05,8.221979e-05,1.647893e-05,4.334686e-05
1731,9.98567e-05,1.290512e-05,8.224928e-05,4.7022995e-06,0.0001347155,3.6129026e-05,8.210043e-05,1.648606e-05,4.331914e-05
1732,9.9738594e-05,1.2904532e-05,8.212582e-05,4.7082417e-06,0.00013455759,3.6084737e-05,8.1981154e-05,1.6491696e-05,4.329087e-05
1733,9.9621335e-05,1.2904645e-05,8.200206e-05,4.714629e-06,0.00013440373,3.6041678e-05,8.186222e-05,1.6499838e-05,4.3263397e-05
1734,9.9502555e-05,1.29035825e-05,8.187888e-05,4.72009e-06,0.00013424717,3.599721e-05,8.1743456e-05,1.6506494e-05,4.3234537e-05
1735,9.938635e-05,1.2903295e-05,8.175592e-05,4.7271396e-06,0.000134093,3.595411e-05,8.1624894e-05,1.6513988e-05,4.320597e-05
1736,9.9271885e-05,1.2903872e-05,8.163328e-05,4.734727e-06,0.00013394124,3.5909965e-05,8.150695e-05,1.6524322e-05,4.3177977e-05
1737,9.915411e-05,1.2902806e-05,8.151042e-05,4.7408844e-06,0.00013378996,3.586784e-05,8.138906e-05,1.653305e-05,4.314956e-05
1738,9.9038254e-05,1.2902824e-05,8.1387916e-05,4.747515e-06,0.00013363734,3.582417e-05,8.1271195e-05,1.6541975e-05,4.3121785e-05
1739,9.892208e-05,1.2902149e-05,8.1265796e-05,4.7541307e-06,0.00013348417,3.5781675e-05,8.1153834e-05,1.6548654e-05,4.3094205e-05
1740,9.880696e-05,1.2901867e-05,8.114426e-05,4.760833e-06,0.00013333262,3.5738543e-05,8.103669e-05,1.6557391e-05,4.306599e-05
1741,9.8691475e-05,1.2901427e-05,8.102247e-05,4.7675817e-06,0.00013318019,3.5695426e-05,8.09198e-05,1.6564964e-05,4.303814e-05
1742,9.857599e-05,1.2900662e-05,8.0901336e-05,4.7739973e-06,0.0001330313,3.565323e-05,8.080316e-05,1.6574912e-05,4.3010154e-05
1743,9.846194e-05,1.2900782e-05,8.077984e-05,4.781318e-06,0.0001328818,3.5610417e-05,8.068716e-05,1.6584216e-05,4.2982618e-05
1744,9.834738e-05,1.2899852e-05,8.0658894e-05,4.7886374e-06,0.00013273215,3.556682e-05,8.0570884e-05,1.6594458e-05,4.295398e-05
1745,9.823393e-05,1.2900397e-05,8.053815e-05,4.795384e-06,0.00013258273,3.5525907e-05,8.0454774e-05,1.660205e-05,4.2926902e-05
1746,9.812056e-05,1.2899946e-05,8.0417645e-05,4.802969e-06,0.00013243573,3.548433e-05,8.033922e-05,1.6612184e-05,4.2900396e-05
1747,9.800619e-05,1.2899493e-05,8.029736e-05,4.809333e-06,0.00013228935,3.544247e-05,8.022394e-05,1.6622944e-05,4.2872634e-05
1748,9.789461e-05,1.2899586e-05,8.017773e-05,4.817293e-06,0.00013214181,3.5400975e-05,8.01088e-05,1.6632037e-05,4.28452e-05
1749,9.7780096e-05,1.2897959e-05,8.005733e-05,4.8248003e-06,0.00013199355,3.5358255e-05,7.999395e-05,1.6641357e-05,4.2817162e-05
1750,9.766901e-05,1.2898773e-05,7.993801e-05,4.832235e-06,0.00013184782,3.5317036e-05,7.9879246e-05,1.6651544e-05,4.2789896e-05
1751,9.755477e-05,1.2897999e-05,7.981825e-05,4.8385164e-06,0.00013170096,3.5275112e-05,7.976486e-05,1.6660977e-05,4.2762105e-05
1752,9.744337e-05,1.2897766e-05,7.969931e-05,4.8462903e-06,0.00013155496,3.523384e-05,7.965082e-05,1.6670298e-05,4.2734613e-05
1753,9.7332464e-05,1.2898181e-05,7.9580124e-05,4.8541574e-06,0.00013141213,3.5193232e-05,7.953695e-05,1.6681946e-05,4.2708412e-05
1754,9.7220196e-05,1.2897e-05,7.946148e-05,4.8617117e-06,0.00013126615,3.5151017e-05,7.942323e-05,1.6691904e-05,4.268098e-05
1755,9.710849e-05,1.2896723e-05,7.9342884e-05,4.868883e-06,0.00013111986,3.5109464e-05,7.9309815e-05,1.6700573e-05,4.265313e-05
1756,9.699715e-05,1.2896199e-05,7.92243e-05,4.8766515e-06,0.00013097793,3.5069224e-05,7.919691e-05,1.6711801e-05,4.2626114e-05
1757,9.688525e-05,1.2895599e-05,7.910652e-05,4.8831293e-06,0.00013083269,3.5028326e-05,7.90839e-05,1.6720478e-05,4.2599553e-05
1758,9.6773794e-05,1.2894358e-05,7.898852e-05,4.8909137e-06,0.00013068886,3.4987803e-05,7.897155e-05,1.6729504e-05,4.257287e-05
1759,9.6664495e-05,1.2895383e-05,7.887065e-05,4.8984566e-06,0.00013054497,3.4946304e-05,7.8859084e-05,1.673957e-05,4.254505e-05
1760,9.655345e-05,1.2894732e-05,7.8752935e-05,4.9057767e-06,0.00013040149,3.490601e-05,7.8746925e-05,1.6748558e-05,4.251792e-05
1761,9.644394e-05,1.2895002e-05,7.863607e-05,4.9128666e-06,0.00013026256,3.4866673e-05,7.8635e-05,1.6760894e-05,4.2492007e-05
1762,9.633444e-05,1.28944985e-05,7.8519326e-05,4.9206233e-06,0.00013011936,3.482569e-05,7.852346e-05,1.6770215e-05,4.2464995e-05
1763,9.622609e-05,1.2893972e-05,7.840199e-05,4.9301316e-06,0.00012998363,3.4786324e-05,7.841183e-05,1.6785476e-05,4.2438063e-05
1764,9.611624e-05,1.289332e-05,7.8285746e-05,4.9371706e-06,0.00012984192,3.474511e-05,7.830049e-05,1.6796324e-05,4.241035e-05
1765,9.600802e-05,1.2892593e-05,7.816919e-05,4.946242e-06,0.00012970205,3.4704863e-05,7.8189434e-05,1.6807753e-05,4.238357e-05
1766,9.589984e-05,1.2892392e-05,7.805332e-05,4.9541245e-06,0.00012956432,3.466604e-05,7.807901e-05,1.681926e-05,4.235846e-05
1767,9.5790274e-05,1.2891098e-05,7.793731e-05,4.9618693e-06,0.00012942535,3.4625697e-05,7.7968674e-05,1.6830973e-05,4.233115e-05
1768,9.568374e-05,1.2891994e-05,7.7821256e-05,4.9704936e-06,0.00012928709,3.458614e-05,7.785836e-05,1.6842583e-05,4.2304524e-05
1769,9.5575306e-05,1.2890593e-05,7.7705714e-05,4.978993e-06,0.0001291524,3.454759e-05,7.774827e-05,1.6856531e-05,4.227857e-05
1770,9.546706e-05,1.2890232e-05,7.75904e-05,4.986435e-06,0.00012901053,3.4506324e-05,7.7638404e-05,1.6865795e-05,4.2251217e-05
1771,9.5359865e-05,1.2889977e-05,7.747537e-05,4.994516e-06,0.00012887617,3.4468463e-05,7.752886e-05,1.687885e-05,4.222538e-05
1772,9.525494e-05,1.2890138e-05,7.736073e-05,5.0040676e-06,0.00012874065,3.4429937e-05,7.741977e-05,1.6890948e-05,4.2199576e-05
1773,9.5147814e-05,1.2889069e-05,7.724593e-05,5.012817e-06,0.000128605,3.4389665e-05,7.7310746e-05,1.6904589e-05,4.2172895e-05
1774,9.5041985e-05,1.2888563e-05,7.713171e-05,5.021704e-06,0.00012847173,3.435185e-05,7.720183e-05,1.6918035e-05,4.2146923e-05
1775,9.4935334e-05,1.28879765e-05,7.701768e-05,5.0296803e-06,0.00012833557,3.4312296e-05,7.709317e-05,1.6930104e-05,4.212039e-05
1776,9.482914e-05,1.2887346e-05,7.690331e-05,5.038491e-06,0.00012820035,3.427354e-05,7.698477e-05,1.6942033e-05,4.209398e-05
1777,9.472268e-05,1.2886437e-05,7.678928e-05,5.0469675e-06,0.00012806627,3.42352e-05,7.68768e-05,1.695427e-05,4.206816e-05
1778,9.461839e-05,1.2886273e-05,7.667617e-05,5.0559483e-06,0.00012793219,3.419607e-05,7.676864e-05,1.6967479e-05,4.2041785e-05
1779,9.451238e-05,1.2886277e-05,7.656245e-05,5.0636595e-06,0.0001277988,3.4156714e-05,7.6661236e-05,1.698085e-05,4.2015716e-05
1780,9.4407435e-05,1.2884899e-05,7.6449025e-05,5.073508e-06,0.0001276641,3.4117864e-05,7.655377e-05,1.6992457e-05,4.1989708e-05
1781,9.430244e-05,1.2884822e-05,7.633608e-05,5.081537e-06,0.00012753256,3.4079385e-05,7.644639e-05,1.7006781e-05,4.1964147e-05
1782,9.419833e-05,1.2883957e-05,7.622328e-05,5.091093e-06,0.00012740215,3.4042412e-05,7.633936e-05,1.702037e-05,4.1938085e-05
1783,9.409544e-05,1.2884164e-05,7.611061e-05,5.100664e-06,0.00012727379,3.4005127e-05,7.623239e-05,1.7036276e-05,4.1912546e-05
1784,9.399039e-05,1.2883138e-05,7.599841e-05,5.108845e-06,0.00012713863,3.3965855e-05,7.612587e-05,1.7046903e-05,4.188597e-05
1785,9.388615e-05,1.2882124e-05,7.58862e-05,5.117821e-06,0.00012700909,3.3928183e-05,7.6019765e-05,1.706114e-05,4.185994e-05
1786,9.378487e-05,1.28821775e-05,7.577407e-05,5.1286165e-06,0.00012688263,3.389157e-05,7.591371e-05,1.7077353e-05,4.183559e-05
1787,9.3681665e-05,1.2881636e-05,7.566243e-05,5.1375987e-06,0.00012675236,3.385339e-05,7.580788e-05,1.7091095e-05,4.18094e-05
1788,9.357909e-05,1.2881105e-05,7.555093e-05,5.1470483e-06,0.00012662572,3.3816454e-05,7.5702e-05,1.7107262e-05,4.1784042e-05
1789,9.3475726e-05,1.2879926e-05,7.5439275e-05,5.1565307e-06,0.000126496,3.3778404e-05,7.559669e-05,1.712091e-05,4.1758572e-05
1790,9.3374234e-05,1.2879795e-05,7.53284e-05,5.1660422e-06,0.00012636896,3.374233e-05,7.549143e-05,1.71352e-05,4.173335e-05
1791,9.32713e-05,1.287921e-05,7.521716e-05,5.17493e-06,0.00012623948,3.370347e-05,7.538632e-05,1.7149696e-05,4.1706953e-05
1792,9.317069e-05,1.287871e-05,7.51068e-05,5.18518e-06,0.0001261128,3.3666463e-05,7.5281576e-05,1.7164764e-05,4.168136e-05
1793,9.306879e-05,1.2877543e-05,7.499616e-05,5.195086e-06,0.00012598747,3.362999e-05,7.5177384e-05,1.7180097e-05,4.1656913e-05
1794,9.29672e-05,1.287718e-05,7.488572e-05,5.2043038e-06,0.00012585957,3.35926e-05,7.507278e-05,1.7194201e-05,4.1631505e-05
1795,9.286659e-05,1.2876149e-05,7.477573e-05,5.214713e-06,0.00012573278,3.355478e-05,7.496864e-05,1.7209359e-05,4.160539e-05
1796,9.276601e-05,1.2875321e-05,7.466561e-05,5.2250793e-06,0.00012561005,3.3519038e-05,7.486473e-05,1.7226283e-05,4.1579846e-05
1797,9.266478e-05,1.2874673e-05,7.455579e-05,5.234308e-06,0.00012548531,3.3482764e-05,7.476089e-05,1.724166e-05,4.1554926e-05
1798,9.256574e-05,1.2874098e-05,7.44465e-05,5.2451396e-06,0.00012536152,3.3445718e-05,7.4657764e-05,1.7258037e-05,4.153042e-05
1799,9.246639e-05,1.2874013e-05,7.433705e-05,5.255326e-06,0.00012523522,3.3409393e-05,7.4554475e-05,1.7271359e-05,4.150554e-05
1800,9.236523e-05,1.2872471e-05,7.4228075e-05,5.2646847e-06,0.00012511239,3.3373624e-05,7.445135e-05,1.7287406e-05,4.1480373e-05
1801,9.226559e-05,1.287217e-05,7.4119125e-05,5.274294e-06,0.00012498698,3.333635e-05,7.434845e-05,1.7302176e-05,4.1454266e-05
1802,9.2165086e-05,1.28709335e-05,7.401023e-05,5.2839146e-06,0.00012486448,3.330036e-05,7.4246e-05,1.7318123e-05,4.142949e-05
1803,9.20671e-05,1.28699585e-05,7.390189e-05,5.2952532e-06,0.00012474222,3.3263786e-05,7.414374e-05,1.7334685e-05,4.1404728e-05
1804,9.19701e-05,1.2869995e-05,7.379356e-05,5.3065382e-06,0.00012462246,3.322816e-05,7.404144e-05,1.7352857e-05,4.1380004e-05
1805,9.187058e-05,1.2868673e-05,7.368517e-05,5.316731e-06,0.0001245011,3.319228e-05,7.393936e-05,1.7369453e-05,4.135574e-05
1806,9.177135e-05,1.2868112e-05,7.357717e-05,5.3260665e-06,0.00012437596,3.315596e-05,7.38378e-05,1.7382205e-05,4.1330168e-05
1807,9.167216e-05,1.2867539e-05,7.346963e-05,5.3349945e-06,0.0001242538,3.3119264e-05,7.373624e-05,1.7398292e-05,4.130423e-05
1808,9.157462e-05,1.2866563e-05,7.3361756e-05,5.3463014e-06,0.00012413472,3.308484e-05,7.3635085e-05,1.7414788e-05,4.1280895e-05
1809,9.147666e-05,1.2864504e-05,7.325453e-05,5.3576227e-06,0.00012401471,3.3047854e-05,7.353385e-05,1.7433013e-05,4.125599e-05
1810,9.138006e-05,1.2864541e-05,7.3147494e-05,5.3680237e-06,0.00012389488,3.3013013e-05,7.343302e-05,1.7448847e-05,4.1231317e-05
1811,9.128392e-05,1.2863777e-05,7.304068e-05,5.379454e-06,0.00012377866,3.297789e-05,7.333219e-05,1.7468587e-05,4.1206902e-05
1812,9.118735e-05,1.28626125e-05,7.293362e-05,5.391121e-06,0.00012366069,3.29426e-05,7.323142e-05,1.7486676e-05,4.1181956e-05
1813,9.109024e-05,1.28622305e-05,7.282716e-05,5.4008506e-06,0.00012353959,3.290755e-05,7.3131094e-05,1.750094e-05,4.115743e-05
1814,9.099562e-05,1.2861561e-05,7.272079e-05,5.413278e-06,0.00012342658,3.287299e-05,7.303111e-05,1.7522489e-05,4.1133324e-05
1815,9.089891e-05,1.2859488e-05,7.261439e-05,5.425025e-06,0.00012330919,3.2836408e-05,7.293127e-05,1.7541515e-05,4.110844e-05
1816,9.080439e-05,1.285951e-05,7.2508534e-05,5.4363422e-06,0.00012319369,3.280245e-05,7.283162e-05,1.7559623e-05,4.1084342e-05
1817,9.070877e-05,1.2857952e-05,7.240259e-05,5.4482193e-06,0.00012308019,3.276818e-05,7.273225e-05,1.7579761e-05,4.106015e-05
1818,9.061431e-05,1.28573765e-05,7.2297196e-05,5.4597417e-06,0.00012296326,3.2732736e-05,7.263271e-05,1.7597811e-05,4.1035746e-05
1819,9.051988e-05,1.2856678e-05,7.2191695e-05,5.4715147e-06,0.00012284961,3.2698135e-05,7.2533905e-05,1.7617565e-05,4.1011826e-05
1820,9.042582e-05,1.2855638e-05,7.2086674e-05,5.483514e-06,0.00012273577,3.2664346e-05,7.2434996e-05,1.7636423e-05,4.0987783e-05
1821,9.0331836e-05,1.28553775e-05,7.198174e-05,5.4947163e-06,0.0001226208,3.262919e-05,7.233595e-05,1.765566e-05,4.0963307e-05
1822,9.0237954e-05,1.2853808e-05,7.1876755e-05,5.5073892e-06,0.00012250872,3.2594617e-05,7.223788e-05,1.7676222e-05,4.093886e-05
1823,9.014542e-05,1.28538695e-05,7.177235e-05,5.5192e-06,0.000122395,3.2561104e-05,7.213932e-05,1.7694565e-05,4.091514e-05
1824,9.0050235e-05,1.2851757e-05,7.166768e-05,5.530799e-06,0.00012227993,3.252645e-05,7.204167e-05,1.7711809e-05,4.089125e-05
1825,8.9954505e-05,1.2849974e-05,7.1563336e-05,5.5411942e-06,0.00012216449,3.2491476e-05,7.194377e-05,1.7729246e-05,4.0867017e-05
1826,8.986276e-05,1.2849345e-05,7.14594e-05,5.554015e-06,0.000122054895,3.2458465e-05,7.184581e-05,1.7750623e-05,4.0843057e-05
1827,8.9771565e-05,1.2849067e-05,7.13554e-05,5.5670953e-06,0.00012194372,3.2424185e-05,7.174834e-05,1.777119e-05,4.081846e-05
1828,8.967808e-05,1.2847486e-05,7.125174e-05,5.5788496e-06,0.00012183226,3.238976e-05,7.165115e-05,1.7791346e-05,4.0795192e-05
1829,8.958792e-05,1.28471365e-05,7.114843e-05,5.5923542e-06,0.000121726036,3.235839e-05,7.155417e-05,1.781347e-05,4.07726e-05
1830,8.9494904e-05,1.2845837e-05,7.1044866e-05,5.604202e-06,0.000121613055,3.2322725e-05,7.1457245e-05,1.7833088e-05,4.0748193e-05
1831,8.940357e-05,1.2845342e-05,7.094141e-05,5.6168196e-06,0.00012150394,3.2290143e-05,7.136054e-05,1.7853254e-05,4.0723746e-05
1832,8.931339e-05,1.2844085e-05,7.083862e-05,5.6306835e-06,0.000121396464,3.225602e-05,7.1264236e-05,1.7876206e-05,4.070047e-05
1833,8.9221016e-05,1.2842735e-05,7.0735856e-05,5.6424237e-06,0.00012128588,3.222263e-05,7.116801e-05,1.7895229e-05,4.0676863e-05
1834,8.913037e-05,1.2841385e-05,7.063347e-05,5.655524e-06,0.00012117706,3.2188873e-05,7.107163e-05,1.791656e-05,4.0653184e-05
1835,8.904075e-05,1.284037e-05,7.0531074e-05,5.669303e-06,0.00012107188,3.2156113e-05,7.097601e-05,1.793975e-05,4.062991e-05
1836,8.895094e-05,1.2839489e-05,7.0429094e-05,5.682354e-06,0.000120966295,3.2123928e-05,7.088018e-05,1.7962187e-05,4.060616e-05
1837,8.88606e-05,1.2837795e-05,7.032709e-05,5.6957156e-06,0.00012085782,3.208904e-05,7.078463e-05,1.7984148e-05,4.0582603e-05
1838,8.877229e-05,1.2837382e-05,7.022528e-05,5.709633e-06,0.00012075273,3.205744e-05,7.068914e-05,1.8006156e-05,4.056031e-05
1839,8.868281e-05,1.2836238e-05,7.0123584e-05,5.7229886e-06,0.000120646815,3.2023465e-05,7.0594215e-05,1.8029137e-05,4.0536568e-05
1840,8.859443e-05,1.283516e-05,7.002203e-05,5.737236e-06,0.0001205436,3.199153e-05,7.049927e-05,1.8052797e-05,4.051363e-05
1841,8.850388e-05,1.2833466e-05,6.99208e-05,5.749613e-06,0.00012043583,3.195846e-05,7.040453e-05,1.807284e-05,4.0489966e-05
1842,8.841693e-05,1.2833367e-05,6.98195e-05,5.7640605e-06,0.00012033162,3.192533e-05,7.0309805e-05,1.8096487e-05,4.0467028e-05
1843,8.832813e-05,1.28322135e-05,6.971861e-05,5.7773073e-06,0.000120229124,3.1894084e-05,7.02156e-05,1.8119441e-05,4.04439e-05
1844,8.823907e-05,1.283021e-05,6.961818e-05,5.7906714e-06,0.00012012081,3.1859836e-05,7.0121525e-05,1.8139444e-05,4.041973e-05
1845,8.815278e-05,1.2829791e-05,6.951755e-05,5.8054416e-06,0.00012002228,3.182842e-05,7.002758e-05,1.8166285e-05,4.039711e-05
1846,8.806661e-05,1.2829004e-05,6.941695e-05,5.8206574e-06,0.00011992031,3.179557e-05,6.993356e-05,1.8191178e-05,4.0374667e-05
1847,8.797976e-05,1.2827694e-05,6.9317095e-05,5.834969e-06,0.000119818,3.1763404e-05,6.9840265e-05,1.8214334e-05,4.0352043e-05
1848,8.789321e-05,1.2826546e-05,6.921706e-05,5.8496057e-06,0.00011971583,3.173136e-05,6.974644e-05,1.8238024e-05,4.032939e-05
1849,8.7807166e-05,1.28254405e-05,6.911687e-05,5.864856e-06,0.00011961813,3.1699605e-05,6.9653404e-05,1.8265118e-05,4.030561e-05
1850,8.7720095e-05,1.2823491e-05,6.9017304e-05,5.8793e-06,0.00011951693,3.1667387e-05,6.956027e-05,1.8289265e-05,4.0282575e-05
1851,8.763613e-05,1.2822791e-05,6.8918096e-05,5.895244e-06,0.000119418626,3.1637017e-05,6.946729e-05,1.8314322e-05,4.0261224e-05
1852,8.754964e-05,1.28211905e-05,6.881885e-05,5.909597e-06,0.00011931776,3.1604737e-05,6.9374604e-05,1.8338416e-05,4.023892e-05
1853,8.7464745e-05,1.2820532e-05,6.871961e-05,5.924598e-06,0.00011921672,3.1571944e-05,6.928216e-05,1.8362613e-05,4.021545e-05
1854,8.737916e-05,1.2819084e-05,6.862054e-05,5.939537e-06,0.00011911863,3.154062e-05,6.9189875e-05,1.8388138e-05,4.019272e-05
1855,8.729556e-05,1.2818691e-05,6.8522146e-05,5.9547165e-06,0.000119020995,3.150926e-05,6.9098074e-05,1.8413668e-05,4.0170482e-05
1856,8.721079e-05,1.2817043e-05,6.842328e-05,5.9704653e-06,0.000118924,3.147705e-05,6.9005946e-05,1.8441e-05,4.0148017e-05
1857,8.712683e-05,1.2815911e-05,6.832532e-05,5.9856034e-06,0.00011882539,3.144592e-05,6.891417e-05,1.8465298e-05,4.012515e-05
1858,8.70453e-05,1.2815388e-05,6.8227135e-05,6.0027764e-06,0.00011873323,3.141631e-05,6.8822555e-05,1.8494362e-05,4.0103754e-05
1859,8.696008e-05,1.2813719e-05,6.8129026e-05,6.017335e-06,0.00011863382,3.138348e-05,6.873121e-05,1.851913e-05,4.0080828e-05
1860,8.6876906e-05,1.2812462e-05,6.803114e-05,6.033304e-06,0.000118538126,3.1352873e-05,6.863973e-05,1.8545523e-05,4.0057745e-05
1861,8.6794564e-05,1.281154e-05,6.793353e-05,6.0494917e-06,0.00011844471,3.132249e-05,6.8549e-05,1.8573219e-05,4.003596e-05
1862,8.671385e-05,1.2811065e-05,6.7836256e-05,6.0665366e-06,0.00011835134,3.1291802e-05,6.8457906e-05,1.860163e-05,4.0015373e-05
1863,8.663135e-05,1.280973e-05,6.7738765e-05,6.082853e-06,0.000118257216,3.1260664e-05,6.836751e-05,1.8629042e-05,3.9992407e-05
1864,8.6548906e-05,1.2807702e-05,6.764172e-05,6.0994857e-06,0.000118160955,3.1228214e-05,6.827662e-05,1.8656121e-05,3.9969356e-05
1865,8.646743e-05,1.2806283e-05,6.7544635e-05,6.1165088e-06,0.00011806855,3.1197862e-05,6.8186506e-05,1.8684177e-05,3.9946655e-05
1866,8.638872e-05,1.2806374e-05,6.74479e-05,6.1344367e-06,0.000117979565,3.116833e-05,6.809629e-05,1.8714938e-05,3.99262e-05
1867,8.630852e-05,1.2804646e-05,6.7351364e-05,6.1525147e-06,0.00011789121,3.113835e-05,6.800635e-05,1.8746514e-05,3.990468e-05
1868,8.622687e-05,1.2802694e-05,6.725499e-05,6.1691867e-06,0.00011779633,3.1106843e-05,6.7916495e-05,1.8772993e-05,3.988176e-05
1869,8.614692e-05,1.2802306e-05,6.715849e-05,6.186126e-06,0.000117706084,3.1077343e-05,6.7827095e-05,1.8801647e-05,3.986016e-05
1870,8.606545e-05,1.2800476e-05,6.70625e-05,6.2024683e-06,0.000117613476,3.1045915e-05,6.773741e-05,1.8830147e-05,3.9837658e-05
1871,8.5987645e-05,1.2800131e-05,6.696694e-05,6.2205727e-06,0.000117526564,3.1017425e-05,6.764845e-05,1.886069e-05,3.981696e-05
1872,8.59085e-05,1.2798889e-05,6.6870896e-05,6.2387135e-06,0.00011743598,3.0986408e-05,6.755928e-05,1.8890289e-05,3.9795334e-05
1873,8.5830136e-05,1.2798203e-05,6.6775196e-05,6.2567337e-06,0.000117346186,3.095667e-05,6.7470144e-05,1.8919376e-05,3.9773742e-05
1874,8.575029e-05,1.2796216e-05,6.667995e-05,6.274113e-06,0.00011725616,3.0925552e-05,6.7381574e-05,1.894904e-05,3.9751787e-05
1875,8.567297e-05,1.279538e-05,6.658485e-05,6.292737e-06,0.00011716987,3.0896885e-05,6.7293004e-05,1.8979978e-05,3.973065e-05
1876,8.559688e-05,1.2794193e-05,6.6489716e-05,6.3129696e-06,0.00011708559,3.086666e-05,6.720473e-05,1.9014196e-05,3.970932e-05
1877,8.5518834e-05,1.2792744e-05,6.6394685e-05,6.3314087e-06,0.00011699972,3.0837626e-05,6.7116496e-05,1.90456e-05,3.968783e-05
1878,8.5440384e-05,1.2791574e-05,6.63e-05,6.3488073e-06,0.00011690968,3.0806914e-05,6.7028326e-05,1.9074438e-05,3.966637e-05
1879,8.536475e-05,1.2790965e-05,6.620572e-05,6.368065e-06,0.00011682513,3.077871e-05,6.694049e-05,1.9105939e-05,3.964565e-05
1880,8.528771e-05,1.2789748e-05,6.611146e-05,6.3864995e-06,0.00011673618,3.0747353e-05,6.685267e-05,1.913615e-05,3.9623745e-05
1881,8.5212676e-05,1.2788451e-05,6.601701e-05,6.407218e-06,0.00011665612,3.071863e-05,6.6764995e-05,1.9172488e-05,3.960275e-05
1882,8.5135005e-05,1.278694e-05,6.5923035e-05,6.4250235e-06,0.00011657144,3.068996e-05,6.66777e-05,1.9203782e-05,3.958163e-05
1883,8.5062275e-05,1.2786746e-05,6.5829314e-05,6.4462183e-06,0.00011648952,3.0660518e-05,6.659068e-05,1.9238327e-05,3.956112e-05
1884,8.4986175e-05,1.2785319e-05,6.573554e-05,6.4653136e-06,0.00011640307,3.063062e-05,6.6503286e-05,1.9269168e-05,3.953863e-05
1885,8.491244e-05,1.2784065e-05,6.564194e-05,6.486435e-06,0.00011632322,3.060267e-05,6.641656e-05,1.9303996e-05,3.9518178e-05
1886,8.483879e-05,1.2783184e-05,6.5548615e-05,6.506995e-06,0.0001162403,3.0573352e-05,6.6329936e-05,1.9337014e-05,3.949764e-05
1887,8.476457e-05,1.2782161e-05,6.5455606e-05,6.526805e-06,0.000116158684,3.054384e-05,6.624342e-05,1.937142e-05,3.94766e-05
1888,8.469259e-05,1.2781623e-05,6.536225e-05,6.548719e-06,0.00011608176,3.051578e-05,6.615655e-05,1.940943e-05,3.945624e-05
1889,8.4618376e-05,1.2780095e-05,6.526988e-05,6.5684017e-06,0.000116000665,3.0486884e-05,6.607079e-05,1.944299e-05,3.943541e-05
1890,8.454654e-05,1.2779053e-05,6.5176915e-05,6.590566e-06,0.00011592241,3.0457946e-05,6.598449e-05,1.9479981e-05,3.9414725e-05
1891,8.44745e-05,1.2778603e-05,6.5084474e-05,6.6114244e-06,0.00011584106,3.042898e-05,6.589873e-05,1.951335e-05,3.9393446e-05
1892,8.440347e-05,1.2776743e-05,6.4992426e-05,6.6343073e-06,0.00011576657,3.0401136e-05,6.581301e-05,1.9552424e-05,3.937319e-05
1893,8.433244e-05,1.2776488e-05,6.490015e-05,6.655801e-06,0.000115688585,3.0373367e-05,6.5727494e-05,1.958772e-05,3.935329e-05
1894,8.4259475e-05,1.2774669e-05,6.480771e-05,6.677094e-06,0.00011561044,3.0344812e-05,6.564194e-05,1.9623687e-05,3.9332896e-05
1895,8.419004e-05,1.2773977e-05,6.4716354e-05,6.699709e-06,0.000115533876,3.0316058e-05,6.555666e-05,1.9661158e-05,3.9312206e-05
1896,8.411996e-05,1.27727935e-05,6.462434e-05,6.722826e-06,0.00011546014,3.0288818e-05,6.54717e-05,1.9699619e-05,3.9291765e-05
1897,8.4050276e-05,1.2772315e-05,6.453302e-05,6.7449387e-06,0.00011538449,3.0260233e-05,6.538676e-05,1.97375e-05,3.927196e-05
1898,8.398257e-05,1.27721e-05,6.4441956e-05,6.768518e-06,0.00011530996,3.0232142e-05,6.530212e-05,1.9775698e-05,3.9251492e-05
1899,8.39125e-05,1.2770616e-05,6.435056e-05,6.7913206e-06,0.000115236966,3.020365e-05,6.52175e-05,1.9815814e-05,3.9230534e-05
1900,8.384446e-05,1.2770623e-05,6.425942e-05,6.8144222e-06,0.00011516291,3.01762e-05,6.5133114e-05,1.9853598e-05,3.9211285e-05
1901,8.377858e-05,1.2769197e-05,6.4168635e-05,6.840745e-06,0.00011509468,3.0149406e-05,6.504872e-05,1.9896546e-05,3.919192e-05
1902,8.371171e-05,1.2768462e-05,6.4077925e-05,6.865321e-06,0.00011502468,3.0121964e-05,6.496459e-05,1.993813e-05,3.917231e-05
1903,8.364463e-05,1.2767815e-05,6.398735e-05,6.8894647e-06,0.000114951894,3.0093594e-05,6.488052e-05,1.997778e-05,3.9151997e-05
1904,8.357858e-05,1.2766908e-05,6.389699e-05,6.9146827e-06,0.00011488342,3.0066518e-05,6.4796586e-05,2.0020316e-05,3.9132607e-05
1905,8.351126e-05,1.2765816e-05,6.380716e-05,6.93829e-06,0.00011481124,3.0039111e-05,6.471287e-05,2.005926e-05,3.9112754e-05
1906,8.3444625e-05,1.2765372e-05,6.371675e-05,6.9625125e-06,0.00011474134,3.001161e-05,6.46301e-05,2.0099638e-05,3.9092658e-05
1907,8.337973e-05,1.2764725e-05,6.362688e-05,6.988126e-06,0.0001146744,2.998479e-05,6.454654e-05,2.0143074e-05,3.907317e-05
1908,8.331446e-05,1.2763573e-05,6.3536914e-05,7.013969e-06,0.000114605304,2.9957706e-05,6.4463144e-05,2.0184454e-05,3.9053895e-05
1909,8.3250714e-05,1.2762842e-05,6.344708e-05,7.040792e-06,0.00011453903,2.9929963e-05,6.438e-05,2.022906e-05,3.90345e-05
1910,8.318704e-05,1.2762323e-05,6.335823e-05,7.0664864e-06,0.00011447247,2.9903626e-05,6.429748e-05,2.0271367e-05,3.901498e-05
1911,8.3123225e-05,1.2761969e-05,6.326904e-05,7.0922106e-06,0.00011440613,2.9877074e-05,6.4214706e-05,2.0314348e-05,3.8996033e-05
1912,8.306178e-05,1.2761707e-05,6.3179854e-05,7.1202194e-06,0.00011434173,2.9850053e-05,6.4132095e-05,2.0359586e-05,3.8977043e-05
1913,8.299674e-05,1.276076e-05,6.3091225e-05,7.1447503e-06,0.00011427421,2.9822646e-05,6.4049564e-05,2.0402e-05,3.895695e-05
1914,8.293573e-05,1.2760372e-05,6.300217e-05,7.1731906e-06,0.000114210816,2.9796138e-05,6.396732e-05,2.0447353e-05,3.893757e-05
1915,8.287403e-05,1.2759599e-05,6.291364e-05,7.200786e-06,0.000114148614,2.9769266e-05,6.388507e-05,2.0494277e-05,3.89187e-05
1916,8.28125e-05,1.2758555e-05,6.282499e-05,7.2289463e-06,0.00011408696,2.9743456e-05,6.380337e-05,2.0540128e-05,3.8900205e-05
1917,8.275463e-05,1.2759682e-05,6.2736726e-05,7.2582275e-06,0.00011402767,2.971777e-05,6.372174e-05,2.0588168e-05,3.8881597e-05
1918,8.269469e-05,1.275868e-05,6.2648745e-05,7.287263e-06,0.00011396784,2.969219e-05,6.3639985e-05,2.063567e-05,3.8863513e-05
1919,8.263324e-05,1.2757602e-05,6.2560626e-05,7.315017e-06,0.00011390493,2.9664747e-05,6.3558306e-05,2.068187e-05,3.8843038e-05
1920,8.257413e-05,1.275738e-05,6.247304e-05,7.3437095e-06,0.00011384596,2.9638464e-05,6.347706e-05,2.0730444e-05,3.8824706e-05
1921,8.251668e-05,1.2757776e-05,6.238537e-05,7.3735355e-06,0.000113786584,2.9613062e-05,6.3396146e-05,2.077738e-05,3.8806847e-05
1922,8.24582e-05,1.2756656e-05,6.229766e-05,7.4038903e-06,0.00011372974,2.958689e-05,6.331505e-05,2.0827803e-05,3.8787945e-05
1923,8.240329e-05,1.2757225e-05,6.2209976e-05,7.4360846e-06,0.000113675116,2.9560782e-05,6.323397e-05,2.0880363e-05,3.876953e-05
1924,8.234727e-05,1.275763e-05,6.212294e-05,7.4667055e-06,0.000113621354,2.9536479e-05,6.315321e-05,2.0931666e-05,3.8751386e-05
1925,8.228851e-05,1.2755823e-05,6.2035804e-05,7.4968852e-06,0.000113563845,2.950966e-05,6.3072475e-05,2.0981704e-05,3.8732374e-05
1926,8.2235354e-05,1.275609e-05,6.1948995e-05,7.5302637e-06,0.0001135123,2.9485085e-05,6.299197e-05,2.1035254e-05,3.871467e-05
1927,8.218155e-05,1.2757246e-05,6.186231e-05,7.561992e-06,0.00011345798,2.9458719e-05,6.291197e-05,2.1087293e-05,3.8696508e-05
1928,8.212718e-05,1.27572175e-05,6.177602e-05,7.5939406e-06,0.00011340284,2.9434124e-05,6.2831685e-05,2.1137032e-05,3.8679096e-05
1929,8.2071856e-05,1.27569065e-05,6.1689454e-05,7.6254983e-06,0.00011335202,2.9408857e-05,6.275162e-05,2.1191538e-05,3.8661063e-05
1930,8.201768e-05,1.2756551e-05,6.160311e-05,7.658017e-06,0.000113298265,2.938335e-05,6.267174e-05,2.1243175e-05,3.8642174e-05
1931,8.196335e-05,1.2756277e-05,6.151679e-05,7.690287e-06,0.000113244045,2.9357616e-05,6.259186e-05,2.1294565e-05,3.862395e-05
1932,8.191092e-05,1.2756201e-05,6.143086e-05,7.723861e-06,0.00011319686,2.933304e-05,6.251224e-05,2.1351581e-05,3.8606944e-05
1933,8.1859434e-05,1.2756028e-05,6.134494e-05,7.758468e-06,0.000113148504,2.930855e-05,6.243309e-05,2.1406855e-05,3.8589933e-05
1934,8.181186e-05,1.27575695e-05,6.125959e-05,7.794698e-06,0.000113101836,2.9283128e-05,6.235344e-05,2.1465268e-05,3.8572107e-05
1935,8.176174e-05,1.2757246e-05,6.117386e-05,7.830637e-06,0.00011305745,2.9259221e-05,6.227443e-05,2.1523807e-05,3.8554786e-05
1936,8.171101e-05,1.2758704e-05,6.108846e-05,7.863849e-06,0.000113005386,2.9233619e-05,6.219536e-05,2.1576408e-05,3.8536535e-05
1937,8.166078e-05,1.2757567e-05,6.100322e-05,7.899997e-06,0.000112961636,2.9208988e-05,6.211645e-05,2.1636193e-05,3.851914e-05
1938,8.161302e-05,1.275845e-05,6.0918028e-05,7.936544e-06,0.000112916736,2.9184668e-05,6.2037725e-05,2.1694346e-05,3.8502112e-05
1939,8.1566825e-05,1.275897e-05,6.0833023e-05,7.974833e-06,0.000112877504,2.9160936e-05,6.195926e-05,2.1757314e-05,3.8485272e-05
1940,8.152101e-05,1.2759988e-05,6.074845e-05,8.012567e-06,0.000112833135,2.9136807e-05,6.1880666e-05,2.181566e-05,3.8468897e-05
1941,8.147634e-05,1.2761673e-05,6.0663737e-05,8.050927e-06,0.000112795926,2.911274e-05,6.180235e-05,2.188084e-05,3.8452043e-05
1942,8.142936e-05,1.2761186e-05,6.057935e-05,8.088825e-06,0.000112754795,2.9088942e-05,6.172425e-05,2.1941602e-05,3.8434813e-05
1943,8.138626e-05,1.2762722e-05,6.0494876e-05,8.128657e-06,0.00011271379,2.90642e-05,6.164602e-05,2.2003573e-05,3.8417435e-05
1944,8.13419e-05,1.2763429e-05,6.041076e-05,8.167717e-06,0.00011267516,2.904038e-05,6.156794e-05,2.2066844e-05,3.8401267e-05
1945,8.129621e-05,1.2763855e-05,6.0326875e-05,8.205482e-06,0.000112635214,2.901677e-05,6.149028e-05,2.212817e-05,3.8384966e-05
1946,8.125368e-05,1.2765274e-05,6.024281e-05,8.245596e-06,0.0001125981,2.8992657e-05,6.141256e-05,2.2192886e-05,3.836811e-05
1947,8.121044e-05,1.2765104e-05,6.015918e-05,8.28616e-06,0.00011256142,2.8968843e-05,6.133518e-05,2.2257398e-05,3.8351318e-05
1948,8.117205e-05,1.2766479e-05,6.0075618e-05,8.32995e-06,0.000112529866,2.8946284e-05,6.125766e-05,2.2325918e-05,3.8335405e-05
1949,8.113029e-05,1.276812e-05,5.999204e-05,8.370134e-06,0.00011249352,2.8922625e-05,6.1180486e-05,2.2390417e-05,3.8319355e-05
1950,8.108993e-05,1.2768509e-05,5.990873e-05,8.412689e-06,0.000112460606,2.8899138e-05,6.1103376e-05,2.2458098e-05,3.830322e-05
1951,8.1054124e-05,1.2770665e-05,5.982557e-05,8.457893e-06,0.000112432455,2.887635e-05,6.102621e-05,2.2529892e-05,3.828704e-05
1952,8.101461e-05,1.2771748e-05,5.9742615e-05,8.500248e-06,0.0001123971,2.8852377e-05,6.094951e-05,2.2595212e-05,3.8270773e-05
1953,8.0977115e-05,1.2773278e-05,5.9659804e-05,8.544037e-06,0.00011236998,2.8830505e-05,6.0873084e-05,2.2666381e-05,3.8255617e-05
1954,8.094145e-05,1.2774508e-05,5.9577018e-05,8.589922e-06,0.000112342364,2.8807544e-05,6.0796297e-05,2.2738523e-05,3.8240152e-05
1955,8.0906844e-05,1.2776892e-05,5.9494396e-05,8.63556e-06,0.000112315254,2.8784343e-05,6.0719638e-05,2.2811271e-05,3.8224178e-05
1956,8.087193e-05,1.2778183e-05,5.941184e-05,8.681903e-06,0.000112289345,2.8761444e-05,6.0643222e-05,2.2884673e-05,3.8207956e-05
1957,8.084022e-05,1.2780143e-05,5.9329588e-05,8.730488e-06,0.00011226823,2.8740045e-05,6.0567254e-05,2.2960927e-05,3.8193917e-05
1958,8.08064e-05,1.2782114e-05,5.9247424e-05,8.776865e-06,0.00011224151,2.8717328e-05,6.049104e-05,2.3033152e-05,3.8178674e-05
1959,8.077094e-05,1.2783837e-05,5.916526e-05,8.821838e-06,0.000112212874,2.8693785e-05,6.0415074e-05,2.3104016e-05,3.8162038e-05
1960,8.074248e-05,1.27864505e-05,5.9083606e-05,8.872426e-06,0.000112195194,2.8671657e-05,6.0339364e-05,2.3184173e-05,3.8147755e-05
1961,8.0710786e-05,1.27875255e-05,5.900187e-05,8.9213845e-06,0.000112174355,2.8650496e-05,6.0263654e-05,2.32602e-05,3.8132886e-05
1962,8.0682075e-05,1.2790752e-05,5.8920217e-05,8.971103e-06,0.00011215384,2.8627897e-05,6.018791e-05,2.3338029e-05,3.8118436e-05
1963,8.065379e-05,1.2792254e-05,5.883851e-05,9.023022e-06,0.000112138514,2.8606062e-05,6.011264e-05,2.341981e-05,3.8103513e-05
1964,8.0626094e-05,1.279448e-05,5.875716e-05,9.074457e-06,0.00011212274,2.8584995e-05,6.0037244e-05,2.3500495e-05,3.808809e-05
1965,8.059974e-05,1.2797267e-05,5.8676138e-05,9.126337e-06,0.000112106754,2.856284e-05,5.996219e-05,2.3581728e-05,3.8074522e-05
1966,8.0575446e-05,1.2800957e-05,5.8595433e-05,9.17906e-06,0.00011208982,2.8541048e-05,5.9887236e-05,2.3661536e-05,3.8059716e-05
1967,8.0552156e-05,1.2803545e-05,5.8514437e-05,9.234172e-06,0.00011208143,2.8519857e-05,5.9812162e-05,2.3749413e-05,3.8045288e-05
1968,8.052871e-05,1.2805762e-05,5.843342e-05,9.289534e-06,0.000112071255,2.8499111e-05,5.973727e-05,2.3834875e-05,3.80317e-05
1969,8.050636e-05,1.2809123e-05,5.8352765e-05,9.344472e-06,0.00011205975,2.8477412e-05,5.9662358e-05,2.391998e-05,3.8018403e-05
1970,8.048589e-05,1.2813009e-05,5.82723e-05,9.400579e-06,0.0001120507,2.8456167e-05,5.9588085e-05,2.400645e-05,3.8004695e-05
1971,8.0465274e-05,1.2815907e-05,5.819174e-05,9.457627e-06,0.00011204452,2.8435708e-05,5.9513764e-05,2.4095049e-05,3.7990605e-05
1972,8.0446625e-05,1.2819215e-05,5.8111516e-05,9.515892e-06,0.00011203662,2.8413944e-05,5.94391e-05,2.4183577e-05,3.797666e-05
1973,8.0428945e-05,1.2822841e-05,5.8031623e-05,9.574487e-06,0.00011203498,2.8394566e-05,5.936503e-05,2.4275383e-05,3.796413e-05
1974,8.0412334e-05,1.2826323e-05,5.7951336e-05,9.634675e-06,0.00011203191,2.837418e-05,5.929093e-05,2.43668e-05,3.7951464e-05
1975,8.039614e-05,1.282959e-05,5.7871643e-05,9.694905e-06,0.000112030895,2.8353577e-05,5.9216956e-05,2.4460365e-05,3.7937323e-05
1976,8.038181e-05,1.2833932e-05,5.7792156e-05,9.755718e-06,0.00011202947,2.8332806e-05,5.9143087e-05,2.4553576e-05,3.792384e-05
1977,8.0369966e-05,1.2837586e-05,5.771235e-05,9.820033e-06,0.00011203301,2.831323e-05,5.9069393e-05,2.4650388e-05,3.7912036e-05
1978,8.0357626e-05,1.2842195e-05,5.7632988e-05,9.882448e-06,0.00011203179,2.829208e-05,5.899577e-05,2.4743938e-05,3.7899106e-05
1979,8.034772e-05,1.2846824e-05,5.755351e-05,9.947392e-06,0.00011203754,2.8272145e-05,5.892219e-05,2.4843208e-05,3.7886013e-05
1980,8.033838e-05,1.2851165e-05,5.747453e-05,1.0012688e-05,0.00011204343,2.8252047e-05,5.884883e-05,2.4942554e-05,3.7873822e-05
1981,8.032938e-05,1.2855868e-05,5.7395406e-05,1.0078104e-05,0.00011205312,2.8232302e-05,5.877573e-05,2.5045094e-05,3.7862083e-05
1982,8.03225e-05,1.2860197e-05,5.7316658e-05,1.0145635e-05,0.00011206205,2.8213393e-05,5.8702517e-05,2.5146139e-05,3.7849924e-05
1983,8.0315716e-05,1.2865573e-05,5.7237725e-05,1.0212419e-05,0.00011207052,2.8193032e-05,5.862931e-05,2.5248175e-05,3.7837253e-05
1984,8.031153e-05,1.2870238e-05,5.715898e-05,1.0282318e-05,0.00011208447,2.817415e-05,5.8556616e-05,2.5353696e-05,3.7825794e-05
1985,8.030716e-05,1.2874909e-05,5.708066e-05,1.03515895e-05,0.0001120946,2.8154383e-05,5.8483536e-05,2.5456686e-05,3.7813472e-05
1986,8.030732e-05,1.2880566e-05,5.7002177e-05,1.0424574e-05,0.00011211314,2.813573e-05,5.841096e-05,2.5566456e-05,3.7801845e-05
1987,8.03071e-05,1.2886533e-05,5.6923775e-05,1.049679e-05,0.00011212946,2.8116221e-05,5.833829e-05,2.567495e-05,3.779037e-05
1988,8.030725e-05,1.2891727e-05,5.684581e-05,1.0569707e-05,0.000112148045,2.8097567e-05,5.8265927e-05,2.5784557e-05,3.778021e-05
1989,8.030861e-05,1.28983165e-05,5.6767825e-05,1.0642462e-05,0.000112167196,2.8078754e-05,5.8193615e-05,2.5894826e-05,3.776883e-05
1990,8.031262e-05,1.2904061e-05,5.669013e-05,1.0718425e-05,0.000112187685,2.8060069e-05,5.812124e-05,2.6006372e-05,3.7757625e-05
1991,8.0317004e-05,1.290987e-05,5.661214e-05,1.0794996e-05,0.00011221103,2.8041331e-05,5.8049158e-05,2.612054e-05,3.7746802e-05
1992,8.032713e-05,1.2916914e-05,5.6534274e-05,1.0875942e-05,0.00011224269,2.802425e-05,5.7976904e-05,2.6241545e-05,3.7736612e-05
1993,8.033606e-05,1.2923591e-05,5.645694e-05,1.0955532e-05,0.00011226986,2.8004955e-05,5.7904934e-05,2.6359972e-05,3.772574e-05
1994,8.034767e-05,1.2930523e-05,5.63798e-05,1.1037348e-05,0.0001123051,2.7988517e-05,5.7833124e-05,2.6483462e-05,3.7716898e-05
1995,8.0361744e-05,1.2937708e-05,5.63024e-05,1.1121632e-05,0.00011233845,2.7970455e-05,5.77616e-05,2.6606394e-05,3.770726e-05
1996,8.037679e-05,1.29452055e-05,5.6225053e-05,1.1206533e-05,0.0001123757,2.7953341e-05,5.7689856e-05,2.6732501e-05,3.7697282e-05
1997,8.039612e-05,1.2953961e-05,5.6148183e-05,1.1293982e-05,0.00011241735,2.7936387e-05,5.761822e-05,2.6862741e-05,3.7688398e-05
1998,8.0410726e-05,1.2960257e-05,5.6071018e-05,1.1379451e-05,0.000112451875,2.7918117e-05,5.754683e-05,2.6986927e-05,3.7678376e-05
1999,8.043528e-05,1.2969552e-05,5.599449e-05,1.1471238e-05,0.00011249966,2.7901797e-05,5.7475438e-05,2.7122423e-05,3.7669997e-05
2000,8.045579e-05,1.2977614e-05,5.5917728e-05,1.1560446e-05,0.00011254107,2.7884904e-05,5.7404377e-05,2.7251786e-05,3.766133e-05
2001,8.047846e-05,1.2985739e-05,5.584138e-05,1.1651343e-05,0.000112585534,2.7866829e-05,5.733324e-05,2.7385466e-05,3.765159e-05
2002,8.050262e-05,1.299415e-05,5.576487e-05,1.1743596e-05,0.0001126361,2.785043e-05,5.7262216e-05,2.7523454e-05,3.7643666e-05
2003,8.053148e-05,1.3003391e-05,5.5688975e-05,1.1839107e-05,0.00011268604,2.7835204e-05,5.7191082e-05,2.765975e-05,3.7636597e-05
2004,8.056114e-05,1.3014e-05,5.561217e-05,1.1934972e-05,0.000112737995,2.7818232e-05,5.7120287e-05,2.779948e-05,3.7627717e-05
2005,8.058875e-05,1.3021886e-05,5.553618e-05,1.20306795e-05,0.00011278938,2.7801636e-05,5.7049492e-05,2.793825e-05,3.761915e-05
2006,8.062432e-05,1.3032412e-05,5.5460565e-05,1.21313415e-05,0.00011285038,2.7786184e-05,5.6978795e-05,2.80854e-05,3.761211e-05
2007,8.065812e-05,1.30419e-05,5.5384564e-05,1.2231656e-05,0.000112908616,2.7770146e-05,5.690836e-05,2.823011e-05,3.7604943e-05
2008,8.069531e-05,1.3052068e-05,5.5308898e-05,1.2334344e-05,0.000112970774,2.7753698e-05,5.6837995e-05,2.837908e-05,3.7597634e-05
2009,8.073478e-05,1.3063093e-05,5.523318e-05,1.2438515e-05,0.00011303626,2.7739088e-05,5.67676e-05,2.852957e-05,3.759042e-05
2010,8.0776284e-05,1.30739245e-05,5.5157827e-05,1.2544536e-05,0.00011310079,2.7723005e-05,5.6697285e-05,2.8680503e-05,3.7584305e-05
2011,8.0818405e-05,1.308486e-05,5.5082437e-05,1.265111e-05,0.000113168826,2.770827e-05,5.6627236e-05,2.883332e-05,3.7577454e-05
2012,8.086242e-05,1.3095842e-05,5.500702e-05,1.27595595e-05,0.00011323853,2.7692522e-05,5.6557114e-05,2.898889e-05,3.7571073e-05
2013,8.090894e-05,1.3107289e-05,5.4932178e-05,1.2869474e-05,0.00011331213,2.7677954e-05,5.6487082e-05,2.9147102e-05,3.7565198e-05
2014,8.096129e-05,1.3120122e-05,5.4856868e-05,1.2984304e-05,0.0001133904,2.7662762e-05,5.641731e-05,2.9310326e-05,3.7558828e-05
2015,8.101294e-05,1.31316e-05,5.4782144e-05,1.3099201e-05,0.000113469214,2.76484e-05,5.6347482e-05,2.9473329e-05,3.7553327e-05
2016,8.107017e-05,1.3144471e-05,5.4706998e-05,1.3218698e-05,0.000113554815,2.7634436e-05,5.6277633e-05,2.9642748e-05,3.75488e-05
2017,8.113062e-05,1.3158129e-05,5.463255e-05,1.3339947e-05,0.00011364407,2.762058e-05,5.6207853e-05,2.9815636e-05,3.754373e-05
2018,8.118976e-05,1.3171707e-05,5.4557844e-05,1.3460206e-05,0.0001137309,2.760695e-05,5.613836e-05,2.9985591e-05,3.753899e-05
2019,8.125366e-05,1.3185385e-05,5.44832e-05,1.3585068e-05,0.00011382453,2.7592898e-05,5.606885e-05,3.0162777e-05,3.753463e-05
2020,8.131899e-05,1.31987135e-05,5.4409007e-05,1.3711273e-05,0.00011391642,2.7579648e-05,5.5999615e-05,3.0337165e-05,3.7530415e-05
2021,8.138899e-05,1.321379e-05,5.4334574e-05,1.3840631e-05,0.00011401729,2.7566155e-05,5.5930126e-05,3.0521005e-05,3.752708e-05
2022,8.1463295e-05,1.3229676e-05,5.4260305e-05,1.3973317e-05,0.00011412073,2.7553357e-05,5.5860954e-05,3.070642e-05,3.7523805e-05
2023,8.1534075e-05,1.3243724e-05,5.4186658e-05,1.4103695e-05,0.00011422207,2.7540253e-05,5.579188e-05,3.088994e-05,3.752037e-05
2024,8.1608436e-05,1.3259145e-05,5.4112446e-05,1.4236842e-05,0.00011432405,2.7527683e-05,5.5722823e-05,3.1073545e-05,3.7517293e-05
2025,8.169006e-05,1.3275049e-05,5.4038537e-05,1.4376469e-05,0.00011443785,2.7515043e-05,5.5653887e-05,3.126892e-05,3.751448e-05
2026,8.177604e-05,1.3292494e-05,5.396461e-05,1.4518936e-05,0.000114555136,2.7502345e-05,5.5584755e-05,3.146804e-05,3.751223e-05
2027,8.186152e-05,1.3309515e-05,5.389111e-05,1.4660895e-05,0.000114668364,2.7490516e-05,5.5516084e-05,3.1661762e-05,3.7510927e-05
2028,8.1953e-05,1.3326294e-05,5.3817454e-05,1.4809258e-05,0.00011479801,2.7480293e-05,5.5447417e-05,3.18703e-05,3.7510188e-05
2029,8.2046e-05,1.3343687e-05,5.3743926e-05,1.495839e-05,0.00011492132,2.7467793e-05,5.537858e-05,3.207495e-05,3.750803e-05
2030,8.214175e-05,1.3362875e-05,5.367058e-05,1.5108296e-05,0.000115047485,2.7456026e-05,5.530976e-05,3.2281696e-05,3.750692e-05
2031,8.224111e-05,1.3381319e-05,5.359719e-05,1.5262603e-05,0.00011517918,2.7445096e-05,5.5241435e-05,3.2492655e-05,3.7506306e-05
2032,8.234331e-05,1.3400103e-05,5.352397e-05,1.5419231e-05,0.00011531661,2.7435093e-05,5.5173045e-05,3.2708467e-05,3.7505764e-05
2033,8.245083e-05,1.342045e-05,5.3451084e-05,1.5579293e-05,0.00011545478,2.7423273e-05,5.510454e-05,3.292697e-05,3.7506117e-05
2034,8.2562095e-05,1.3439961e-05,5.3378128e-05,1.574401e-05,0.000115599636,2.7412912e-05,5.5035813e-05,3.3150915e-05,3.750714e-05
2035,8.267595e-05,1.34607435e-05,5.330515e-05,1.5910062e-05,0.00011575037,2.7404376e-05,5.496779e-05,3.3378205e-05,3.750807e-05
2036,8.279264e-05,1.3482681e-05,5.3232405e-05,1.607755e-05,0.000115897936,2.7393497e-05,5.4899632e-05,3.3604803e-05,3.7508948e-05
2037,8.291003e-05,1.3503511e-05,5.3159332e-05,1.6247192e-05,0.000116049145,2.7383305e-05,5.4831296e-05,3.383454e-05,3.7510086e-05
2038,8.303296e-05,1.3524895e-05,5.308685e-05,1.6421216e-05,0.000116206385,2.737384e-05,5.476364e-05,3.40689e-05,3.7512164e-05
2039,8.316033e-05,1.354756e-05,5.3014293e-05,1.6598475e-05,0.0001163683,2.7365231e-05,5.4695425e-05,3.430764e-05,3.751465e-05
2040,8.329176e-05,1.35709815e-05,5.294186e-05,1.6778913e-05,0.00011653676,2.7356118e-05,5.462744e-05,3.45532e-05,3.751745e-05
2041,8.3427396e-05,1.35945775e-05,5.2869415e-05,1.6963397e-05,0.00011670515,2.7346536e-05,5.4559467e-05,3.4799155e-05,3.7520003e-05
2042,8.3567626e-05,1.3618719e-05,5.2797255e-05,1.7151651e-05,0.00011687969,2.7338368e-05,5.4491575e-05,3.5049743e-05,3.752345e-05
2043,8.370801e-05,1.3642952e-05,5.2724987e-05,1.7340071e-05,0.00011705661,2.7329366e-05,5.4423803e-05,3.5303445e-05,3.7526926e-05
2044,8.3856314e-05,1.3668429e-05,5.265274e-05,1.7535145e-05,0.00011724146,2.7322161e-05,5.435588e-05,3.5563415e-05,3.7531714e-05
2045,8.401184e-05,1.3694876e-05,5.258071e-05,1.7736253e-05,0.000117430165,2.7314067e-05,5.4288725e-05,3.5827376e-05,3.7536855e-05
2046,8.416589e-05,1.3721502e-05,5.2508567e-05,1.7935825e-05,0.000117619275,2.7305765e-05,5.4220774e-05,3.6092733e-05,3.754105e-05
2047,8.432777e-05,1.3748518e-05,5.2437015e-05,1.8142233e-05,0.00011781769,2.7298587e-05,5.4153254e-05,3.6365844e-05,3.7546266e-05
2048,8.449474e-05,1.3776473e-05,5.2365063e-05,1.8353201e-05,0.000118020165,2.7292044e-05,5.4085598e-05,3.6642523e-05,3.7552654e-05
2049,8.466287e-05,1.3805017e-05,5.229326e-05,1.8564593e-05,0.00011822624,2.7286489e-05,5.4017975e-05,3.692178e-05,3.7560138e-05
2050,8.483948e-05,1.3834472e-05,5.222175e-05,1.8783254e-05,0.000118439595,2.727959e-05,5.3950826e-05,3.7209185e-05,3.7566955e-05
2051,8.5019485e-05,1.3864484e-05,5.214976e-05,1.9005236e-05,0.00011865306,2.727264e-05,5.3883345e-05,3.7497066e-05,3.757349e-05
2052,8.519992e-05,1.3894077e-05,5.2078332e-05,1.9227511e-05,0.000118870754,2.7266251e-05,5.3815835e-05,3.778867e-05,3.7581274e-05
2053,8.539358e-05,1.3926202e-05,5.2006897e-05,1.946048e-05,0.000119098426,2.7261174e-05,5.3748623e-05,3.8088627e-05,3.7590726e-05
2054,8.5587184e-05,1.39575595e-05,5.1935553e-05,1.9694073e-05,0.00011933086,2.7256221e-05,5.3681462e-05,3.8393184e-05,3.7599162e-05
2055,8.578354e-05,1.3990631e-05,5.1864215e-05,1.9928693e-05,0.00011956143,2.7250888e-05,5.361393e-05,3.8696613e-05,3.760788e-05
2056,8.5989086e-05,1.4024544e-05,5.1792947e-05,2.0171594e-05,0.0001198023,2.724576e-05,5.3546948e-05,3.9009596e-05,3.7617137e-05
2057,8.6191714e-05,1.4056618e-05,5.172163e-05,2.041347e-05,0.00012004131,2.7241073e-05,5.3479762e-05,3.9320475e-05,3.7626683e-05
2058,8.640297e-05,1.4092173e-05,5.165037e-05,2.066043e-05,0.00012028533,2.7236814e-05,5.3412426e-05,3.9636096e-05,3.763737e-05
2059,8.6622094e-05,1.4128003e-05,5.1579354e-05,2.091474e-05,0.00012054049,2.7231397e-05,5.3345586e-05,3.996351e-05,3.7647787e-05
2060,8.684679e-05,1.4163968e-05,5.1508287e-05,2.1174534e-05,0.00012080098,2.7228147e-05,5.3278407e-05,4.0294424e-05,3.766014e-05
2061,8.707422e-05,1.4200515e-05,5.1437124e-05,2.1436588e-05,0.0001210647,2.7224998e-05,5.321142e-05,4.062829e-05,3.767161e-05
2062,8.730332e-05,1.4237714e-05,5.1366147e-05,2.169946e-05,0.000121325866,2.7219685e-05,5.31444e-05,4.0961782e-05,3.7683487e-05
2063,8.753939e-05,1.4274771e-05,5.129529e-05,2.1969325e-05,0.00012159713,2.7217808e-05,5.307719e-05,4.1302137e-05,3.769653e-05
2064,8.778552e-05,1.4315719e-05,5.122464e-05,2.2245165e-05,0.000121872596,2.7214142e-05,5.3010375e-05,4.1648073e-05,3.7709633e-05
2065,8.803546e-05,1.4354314e-05,5.1153474e-05,2.2527669e-05,0.00012215703,2.7211285e-05,5.29432e-05,4.2002546e-05,3.7723214e-05
2066,8.8285844e-05,1.4394798e-05,5.108295e-05,2.2808099e-05,0.0001224397,2.720823e-05,5.2876527e-05,4.235494e-05,3.7737158e-05
2067,8.8542816e-05,1.4436009e-05,5.1012317e-05,2.3094486e-05,0.00012272992,2.7206534e-05,5.2809446e-05,4.271395e-05,3.7752045e-05
2068,8.880683e-05,1.4478011e-05,5.094154e-05,2.3387276e-05,0.0001230227,2.7204278e-05,5.2742365e-05,4.3076056e-05,3.7766516e-05
2069,8.907464e-05,1.4518959e-05,5.087099e-05,2.368469e-05,0.00012332277,2.7202057e-05,5.2675823e-05,4.3444896e-05,3.7781523e-05
2070,8.934718e-05,1.4562614e-05,5.0800263e-05,2.3984308e-05,0.00012362516,2.7199316e-05,5.260863e-05,4.3817214e-05,3.7796555e-05
2071,8.962159e-05,1.4607444e-05,5.0729624e-05,2.4284529e-05,0.00012392687,2.719808e-05,5.2542317e-05,4.418648e-05,3.7813108e-05
2072,8.990394e-05,1.4651552e-05,5.0659233e-05,2.459315e-05,0.0001242398,2.7197279e-05,5.2475138e-05,4.4567387e-05,3.7830036e-05
2073,9.018911e-05,1.4695313e-05,5.0588682e-05,2.4905114e-05,0.00012455194,2.7194712e-05,5.240816e-05,4.4949076e-05,3.7846417e-05
2074,9.047658e-05,1.4741781e-05,5.051828e-05,2.521652e-05,0.0001248616,2.7193137e-05,5.2341617e-05,4.5326844e-05,3.786271e-05
2075,9.076397e-05,1.4785578e-05,5.0447798e-05,2.5530593e-05,0.00012517365,2.7189766e-05,5.227464e-05,4.5709254e-05,3.7879403e-05
2076,9.1059446e-05,1.4831375e-05,5.0377348e-05,2.585072e-05,0.00012549273,2.7189362e-05,5.2207834e-05,4.6095538e-05,3.789652e-05
2077,9.1361326e-05,1.4880093e-05,5.030705e-05,2.6174182e-05,0.00012581384,2.7187836e-05,5.2140796e-05,4.648521e-05,3.79135e-05
2078,9.1667695e-05,1.492774e-05,5.0236784e-05,2.650317e-05,0.00012614492,2.718704e-05,5.207413e-05,4.688375e-05,3.7932165e-05
2079,9.1978865e-05,1.4975886e-05,5.016626e-05,2.6836715e-05,0.00012647611,2.718574e-05,5.200728e-05,4.7283094e-05,3.795123e-05
2080,9.228438e-05,1.5023975e-05,5.009603e-05,2.7164378e-05,0.0001267968,2.7183363e-05,5.194058e-05,4.7672867e-05,3.796901e-05
2081,9.259404e-05,1.5072149e-05,5.002528e-05,2.7496613e-05,0.0001271223,2.718116e-05,5.1873783e-05,4.8067348e-05,3.7986167e-05
2082,9.291226e-05,1.5120796e-05,4.9954895e-05,2.7836571e-05,0.00012745261,2.7178414e-05,5.1806666e-05,4.8467533e-05,3.8003967e-05
2083,9.3228286e-05,1.5170441e-05,4.9884915e-05,2.8172928e-05,0.00012778337,2.7177335e-05,5.174006e-05,4.886598e-05,3.802237e-05
2084,9.3547664e-05,1.5220566e-05,4.981481e-05,2.851229e-05,0.00012811352,2.717512e-05,5.1673236e-05,4.9265167e-05,3.804102e-05
2085,9.38667e-05,1.5269898e-05,4.9744238e-05,2.885256e-05,0.00012843835,2.7172975e-05,5.1606152e-05,4.9659226e-05,3.8058206e-05
2086,9.418857e-05,1.531999e-05,4.9673818e-05,2.919476e-05,0.00012877032,2.7170454e-05,5.1539297e-05,5.0060567e-05,3.80758e-05
2087,9.4515846e-05,1.537095e-05,4.960357e-05,2.9541325e-05,0.0001290995,2.7167745e-05,5.147257e-05,5.045919e-05,3.8094484e-05
2088,9.482942e-05,1.541977e-05,4.9533377e-05,2.9876275e-05,0.00012941824,2.7163922e-05,5.140565e-05,5.0848663e-05,3.8111855e-05
2089,9.5148236e-05,1.5468468e-05,4.9462848e-05,3.021692e-05,0.00012973767,2.716025e-05,5.133893e-05,5.1238498e-05,3.8128182e-05
2090,9.54659e-05,1.5516527e-05,4.939274e-05,3.055663e-05,0.00013004904,2.7155284e-05,5.12719e-05,5.1621857e-05,3.814419e-05
2091,9.577816e-05,1.5565985e-05,4.93225e-05,3.088967e-05,0.00013035415,2.7150667e-05,5.12049e-05,5.1998588e-05,3.8159673e-05
2092,9.6091426e-05,1.5612646e-05,4.9252118e-05,3.1226664e-05,0.00013065936,2.7145119e-05,5.113793e-05,5.237632e-05,3.817454e-05
2093,9.639789e-05,1.5660133e-05,4.9181777e-05,3.155598e-05,0.00013095647,2.7138494e-05,5.107123e-05,5.2746745e-05,3.8189643e-05
2094,9.6701784e-05,1.5706764e-05,4.911166e-05,3.1883366e-05,0.00013124454,2.7131911e-05,5.1004114e-05,5.310851e-05,3.820347e-05
2095,9.7002936e-05,1.5754513e-05,4.904103e-05,3.2207394e-05,0.00013152715,2.7124715e-05,5.093711e-05,5.346532e-05,3.8216196e-05
2096,9.730138e-05,1.580026e-05,4.8970604e-05,3.253051e-05,0.00013180588,2.7115913e-05,5.087025e-05,5.3819716e-05,3.8228118e-05
2097,9.7589684e-05,1.5843327e-05,4.8900285e-05,3.284607e-05,0.00013207246,2.7107595e-05,5.0803155e-05,5.4161712e-05,3.8239978e-05
2098,9.786285e-05,1.5886057e-05,4.8830258e-05,3.3146538e-05,0.00013231426,2.7096194e-05,5.0736217e-05,5.4481858e-05,3.8248658e-05
2099,9.8128396e-05,1.5925918e-05,4.8759524e-05,3.3442946e-05,0.00013254835,2.7083966e-05,5.066913e-05,5.4795255e-05,3.8256403e-05
2100,9.8383e-05,1.5963751e-05,4.8688973e-05,3.3730277e-05,0.00013276903,2.7071112e-05,5.060218e-05,5.5095727e-05,3.8262497e-05
2101,9.863255e-05,1.6001577e-05,4.8618716e-05,3.4012246e-05,0.000132977,2.7057156e-05,5.0534927e-05,5.5384917e-05,3.8267357e-05
2102,9.886736e-05,1.6037555e-05,4.8548016e-05,3.4281784e-05,0.00013317149,2.7041888e-05,5.0468025e-05,5.5661574e-05,3.827142e-05
2103,9.9096695e-05,1.6072858e-05,4.8477734e-05,3.4546105e-05,0.0001333554,2.7026077e-05,5.040095e-05,5.592837e-05,3.8273225e-05
2104,9.9306926e-05,1.6103597e-05,4.8407153e-05,3.479618e-05,0.00013351752,2.7007602e-05,5.033376e-05,5.617615e-05,3.827286e-05
2105,9.9499615e-05,1.6133234e-05,4.8336744e-05,3.502964e-05,0.00013365578,2.6987705e-05,5.0266648e-05,5.6401423e-05,3.826946e-05
2106,9.967867e-05,1.616038e-05,4.826611e-05,3.5252186e-05,0.00013377475,2.6965976e-05,5.019986e-05,5.660891e-05,3.826524e-05
2107,9.983905e-05,1.6184194e-05,4.819561e-05,3.545925e-05,0.00013387419,2.6943208e-05,5.013243e-05,5.6798548e-05,3.8258757e-05
2108,9.998183e-05,1.620565e-05,4.8124937e-05,3.565125e-05,0.00013394815,2.6918331e-05,5.006566e-05,5.696416e-05,3.8249556e-05
2109,0.000100109944,1.6223157e-05,4.80544e-05,3.5832385e-05,0.00013400849,2.6891634e-05,4.999839e-05,5.711847e-05,3.823764e-05
2110,0.00010021059,1.623812e-05,4.798364e-05,3.598883e-05,0.00013403306,2.6863037e-05,4.9931386e-05,5.7238638e-05,3.8223054e-05
2111,0.00010029296,1.6249807e-05,4.7913003e-05,3.6130143e-05,0.000134037,2.6831915e-05,4.9864335e-05,5.7340756e-05,3.8205584e-05
2112,0.0001003536,1.625782e-05,4.7842233e-05,3.6253547e-05,0.00013401621,2.6798427e-05,4.9797276e-05,5.7420504e-05,3.818567e-05
2113,0.00010039711,1.6263924e-05,4.7771773e-05,3.6361413e-05,0.00013397094,2.6764621e-05,4.9730304e-05,5.7476023e-05,3.81634e-05
2114,0.00010041184,1.6265973e-05,4.7701178e-05,3.6444686e-05,0.00013389808,2.672761e-05,4.9662987e-05,5.7507477e-05,3.813702e-05
2115,0.0001004068,1.6263226e-05,4.763043e-05,3.6513145e-05,0.00013379625,2.6687849e-05,4.9596147e-05,5.751225e-05,3.8108057e-05
2116,0.00010037626,1.625738e-05,4.7559875e-05,3.6559e-05,0.00013366903,2.6647354e-05,4.9529066e-05,5.7492613e-05,3.8077425e-05
2117,0.00010031412,1.6246142e-05,4.7489215e-05,3.657876e-05,0.0001335008,2.6603024e-05,4.9462233e-05,5.7435547e-05,3.8041024e-05
2118,0.00010022512,1.6232274e-05,4.7418725e-05,3.6574118e-05,0.00013330425,2.6556592e-05,4.939541e-05,5.7352245e-05,3.80013e-05
2119,0.00010011379,1.6213256e-05,4.7347727e-05,3.655281e-05,0.00013308605,2.6508973e-05,4.93286e-05,5.724848e-05,3.79602e-05
2120,9.998273e-05,1.6190505e-05,4.727728e-05,3.6514943e-05,0.00013283963,2.6458403e-05,4.9261558e-05,5.7119676e-05,3.7916107e-05
2121,9.9827535e-05,1.6166678e-05,4.720653e-05,3.645433e-05,0.00013256783,2.640551e-05,4.919477e-05,5.6967558e-05,3.786861e-05
2122,9.9636854e-05,1.6135904e-05,4.713591e-05,3.636504e-05,0.00013225764,2.6350954e-05,4.912822e-05,5.6778477e-05,3.781711e-05
2123,9.942001e-05,1.6100694e-05,4.706556e-05,3.6253758e-05,0.00013191896,2.629312e-05,4.9061546e-05,5.6564306e-05,3.776174e-05
2124,9.91861e-05,1.6062882e-05,4.699479e-05,3.6128422e-05,0.00013156036,2.6234042e-05,4.8994738e-05,5.6331573e-05,3.7704936e-05
2125,9.8920034e-05,1.6021526e-05,4.692426e-05,3.597425e-05,0.0001311647,2.6172158e-05,4.892832e-05,5.6064222e-05,3.764396e-05
2126,9.863038e-05,1.5976002e-05,4.6853613e-05,3.5800764e-05,0.00013074238,2.6108057e-05,4.886191e-05,5.577241e-05,3.757973e-05
2127,9.831648e-05,1.5925403e-05,4.6782934e-05,3.560814e-05,0.00013029682,2.6042533e-05,4.879536e-05,5.5458917e-05,3.751248e-05
2128,9.797486e-05,1.5871405e-05,4.671266e-05,3.5390796e-05,0.00012982171,2.5975629e-05,4.8728984e-05,5.511709e-05,3.7443388e-05
2129,9.7616285e-05,1.5816147e-05,4.6642148e-05,3.5157984e-05,0.00012932354,2.5906389e-05,4.8662856e-05,5.4754302e-05,3.7371625e-05
2130,9.722908e-05,1.5755142e-05,4.657161e-05,3.4902325e-05,0.00012879814,2.5834943e-05,4.8596492e-05,5.436671e-05,3.7296806e-05
2131,9.682522e-05,1.569128e-05,4.650142e-05,3.4632518e-05,0.00012825776,2.5763056e-05,4.853083e-05,5.396387e-05,3.721969e-05
2132,9.641021e-05,1.5626518e-05,4.64308e-05,3.4352888e-05,0.00012770016,2.5688469e-05,4.8464608e-05,5.3547075e-05,3.714107e-05
2133,9.5971554e-05,1.555847e-05,4.636047e-05,3.405262e-05,0.00012711964,2.5613126e-05,4.8399008e-05,5.3107502e-05,3.7059115e-05
2134,9.551656e-05,1.5487758e-05,4.6290126e-05,3.373867e-05,0.00012652372,2.5536829e-05,4.833306e-05,5.2653835e-05,3.697668e-05
2135,9.50454e-05,1.5413581e-05,4.621999e-05,3.341182e-05,0.00012590819,2.546026e-05,4.826743e-05,5.218051e-05,3.6891503e-05
2136,9.4561416e-05,1.5338132e-05,4.615002e-05,3.3073266e-05,0.00012528127,2.5381316e-05,4.820197e-05,5.169798e-05,3.6805428e-05
2137,9.405454e-05,1.5260446e-05,4.607982e-05,3.2714273e-05,0.00012463008,2.5301275e-05,4.8136353e-05,5.119246e-05,3.6716512e-05
2138,9.354747e-05,1.5179991e-05,4.600958e-05,3.2357897e-05,0.00012398217,2.5221942e-05,4.8071197e-05,5.068904e-05,3.662788e-05
2139,9.302491e-05,1.5099188e-05,4.593976e-05,3.1985965e-05,0.00012331843,2.5140034e-05,4.8006154e-05,5.0172246e-05,3.6538215e-05
2140,9.249002e-05,1.5017159e-05,4.586966e-05,3.1603206e-05,0.00012263928,2.5059753e-05,4.7941256e-05,4.9638275e-05,3.6447163e-05
2141,9.195275e-05,1.4933979e-05,4.5799763e-05,3.1219013e-05,0.00012195718,2.4978164e-05,4.7876256e-05,4.910276e-05,3.635488e-05
2142,9.1406124e-05,1.4848397e-05,4.5729572e-05,3.082816e-05,0.00012127582,2.489603e-05,4.781146e-05,4.8568338e-05,3.6262456e-05
2143,9.084872e-05,1.4761673e-05,4.565985e-05,3.0427196e-05,0.00012057944,2.4814179e-05,4.77471e-05,4.801816e-05,3.6169455e-05
2144,9.029355e-05,1.4676957e-05,4.559033e-05,3.0026264e-05,0.000119883,2.4732371e-05,4.768239e-05,4.7468242e-05,3.6077094e-05
2145,8.972765e-05,1.4589498e-05,4.55206e-05,2.9617548e-05,0.000119179946,2.4649855e-05,4.7618396e-05,4.6911693e-05,3.598268e-05
2146,8.9166475e-05,1.450269e-05,4.545093e-05,2.9212855e-05,0.00011848336,2.4569168e-05,4.755452e-05,4.6359673e-05,3.5890167e-05
2147,8.8596804e-05,1.44144715e-05,4.5381614e-05,2.880072e-05,0.000117780335,2.448769e-05,4.7490543e-05,4.5802102e-05,3.579712e-05
2148,8.803498e-05,1.4327553e-05,4.5311885e-05,2.8395545e-05,0.00011708657,2.4406898e-05,4.7426885e-05,4.5252793e-05,3.570475e-05
2149,8.746977e-05,1.4240298e-05,4.5242356e-05,2.7987116e-05,0.00011639103,2.43273e-05,4.7363097e-05,4.470063e-05,3.5611367e-05
2150,8.690574e-05,1.4152413e-05,4.5173198e-05,2.758013e-05,0.00011570077,2.4247553e-05,4.7299734e-05,4.4153487e-05,3.5519766e-05
2151,8.633995e-05,1.4065176e-05,4.510413e-05,2.7170638e-05,0.00011500847,2.4168703e-05,4.7236303e-05,4.3603468e-05,3.5429228e-05
2152,8.577366e-05,1.3977163e-05,4.503486e-05,2.6761634e-05,0.000114317794,2.4089779e-05,4.7173304e-05,4.305471e-05,3.533706e-05
2153,8.52142e-05,1.3892072e-05,4.496547e-05,2.6356654e-05,0.000113636124,2.4012006e-05,4.7110687e-05,4.251343e-05,3.5246772e-05
2154,8.4660554e-05,1.3806046e-05,4.4896486e-05,2.5958021e-05,0.00011295911,2.3935283e-05,4.7047906e-05,4.197592e-05,3.515831e-05
2155,8.4111816e-05,1.3720495e-05,4.482764e-05,2.5563679e-05,0.000112296526,2.3860348e-05,4.6985613e-05,4.1450563e-05,3.5070276e-05
2156,8.357074e-05,1.3637738e-05,4.4758704e-05,2.5174297e-05,0.00011163908,2.3786304e-05,4.6923127e-05,4.0929648e-05,3.4983157e-05
2157,8.303554e-05,1.3555514e-05,4.4689546e-05,2.479048e-05,0.00011098973,2.371252e-05,4.686079e-05,4.041642e-05,3.4897235e-05
2158,8.2495884e-05,1.347097e-05,4.4621014e-05,2.4403897e-05,0.000110337845,2.3639423e-05,4.679885e-05,3.9899573e-05,3.481114e-05
2159,8.195881e-05,1.3388849e-05,4.455214e-05,2.401782e-05,0.00010968934,2.3566285e-05,4.6737296e-05,3.9385763e-05,3.4725526e-05
2160,8.14309e-05,1.3305103e-05,4.4483608e-05,2.364219e-05,0.000109055734,2.3494993e-05,4.6675643e-05,3.8885097e-05,3.464265e-05
2161,8.091731e-05,1.3226153e-05,4.4414963e-05,2.3276196e-05,0.00010843624,2.3426026e-05,4.661411e-05,3.83961e-05,3.4561304e-05
2162,8.0404454e-05,1.3147502e-05,4.4346572e-05,2.2910377e-05,0.000107822765,2.3358707e-05,4.6553036e-05,3.7911024e-05,3.4479843e-05
2163,7.989946e-05,1.30683475e-05,4.4278415e-05,2.2552696e-05,0.00010722125,2.329171e-05,4.6491867e-05,3.7437672e-05,3.4400626e-05
2164,7.939392e-05,1.2990419e-05,4.4210054e-05,2.2193448e-05,0.00010661529,2.3223794e-05,4.6430985e-05,3.696051e-05,3.432136e-05
2165,7.889776e-05,1.2912501e-05,4.4141812e-05,2.1843449e-05,0.000106023086,2.3158584e-05,4.6370173e-05,3.6494323e-05,3.4243014e-05
2166,7.8419405e-05,1.28384645e-05,4.407372e-05,2.1507223e-05,0.00010544866,2.3094224e-05,4.6309673e-05,3.604476e-05,3.4167217e-05
2167,7.794205e-05,1.27636695e-05,4.4005592e-05,2.1172787e-05,0.00010488178,2.303123e-05,4.6249294e-05,3.5601253e-05,3.4092616e-05
2168,7.747394e-05,1.2689964e-05,4.393765e-05,2.0846324e-05,0.00010432407,2.2969443e-05,4.6189005e-05,3.516562e-05,3.401934e-05
2169,7.700286e-05,1.2617663e-05,4.3870015e-05,2.0515181e-05,0.0001037655,2.2909133e-05,4.6128946e-05,3.472743e-05,3.3946555e-05
2170,7.654451e-05,1.25454435e-05,4.3802178e-05,2.0196887e-05,0.00010322215,2.2848793e-05,4.6069006e-05,3.4304347e-05,3.3873926e-05
2171,7.609865e-05,1.2475e-05,4.3734242e-05,1.988941e-05,0.0001026938,2.279148e-05,4.6009176e-05,3.3893146e-05,3.3804277e-05
2172,7.565996e-05,1.2406908e-05,4.3666867e-05,1.9586185e-05,0.00010217613,2.2734868e-05,4.5949655e-05,3.3491604e-05,3.373667e-05
2173,7.522284e-05,1.2338384e-05,4.359951e-05,1.9284947e-05,0.00010166081,2.2677808e-05,4.5890312e-05,3.3092685e-05,3.3668635e-05
2174,7.4787255e-05,1.2269468e-05,4.353202e-05,1.8985764e-05,0.00010114635,2.2622113e-05,4.5830813e-05,3.269342e-05,3.3600558e-05
2175,7.436082e-05,1.2203065e-05,4.3464646e-05,1.8693108e-05,0.000100643345,2.2567578e-05,4.577192e-05,3.2303848e-05,3.353478e-05
2176,7.3949326e-05,1.21374005e-05,4.339762e-05,1.8414308e-05,0.00010015738,2.2514321e-05,4.571287e-05,3.1930183e-05,3.347102e-05
2177,7.35384e-05,1.2071946e-05,4.333029e-05,1.813617e-05,9.9677025e-05,2.2462793e-05,4.5653993e-05,3.1560237e-05,3.3407756e-05
2178,7.3138915e-05,1.20096e-05,4.3263262e-05,1.786605e-05,9.920958e-05,2.2411998e-05,4.559513e-05,3.1202457e-05,3.3346594e-05
2179,7.275076e-05,1.1948151e-05,4.3196535e-05,1.7606073e-05,9.8753895e-05,2.2363174e-05,4.553658e-05,3.085414e-05,3.3286506e-05
2180,7.236251e-05,1.1886383e-05,4.3129527e-05,1.7346603e-05,9.829926e-05,2.2314789e-05,4.5478184e-05,3.0506284e-05,3.322661e-05
2181,7.197607e-05,1.1825629e-05,4.3063024e-05,1.708742e-05,9.784498e-05,2.2265356e-05,4.54196e-05,3.0160025e-05,3.3166583e-05
2182,7.159986e-05,1.1765959e-05,4.2996213e-05,1.6837692e-05,9.740696e-05,2.221816e-05,4.536181e-05,2.9826995e-05,3.310929e-05
2183,7.123173e-05,1.1707802e-05,4.2929507e-05,1.6594415e-05,9.6977776e-05,2.217214e-05,4.5303714e-05,2.9501916e-05,3.3053206e-05
2184,7.0869086e-05,1.1649274e-05,4.2863143e-05,1.635667e-05,9.6557225e-05,2.2127158e-05,4.524579e-05,2.918427e-05,3.2998134e-05
2185,7.0512215e-05,1.1592354e-05,4.2797044e-05,1.6122818e-05,9.6142496e-05,2.2083366e-05,4.5187968e-05,2.8871164e-05,3.294388e-05
2186,7.016262e-05,1.1536722e-05,4.2730466e-05,1.5895432e-05,9.573536e-05,2.20402e-05,4.5130266e-05,2.8564897e-05,3.2890097e-05
2187,6.981903e-05,1.1481014e-05,4.2664444e-05,1.5673566e-05,9.5338495e-05,2.1998268e-05,4.507267e-05,2.8267556e-05,3.283758e-05
2188,6.947752e-05,1.142629e-05,4.25984e-05,1.5452833e-05,9.494243e-05,2.1956866e-05,4.5015502e-05,2.7970063e-05,3.2786178e-05
2189,6.9144146e-05,1.137346e-05,4.2532614e-05,1.5238068e-05,9.455605e-05,2.1916003e-05,4.4958186e-05,2.7681866e-05,3.2736025e-05
2190,6.88163e-05,1.13204105e-05,4.2466523e-05,1.5029361e-05,9.4181945e-05,2.1876667e-05,4.490102e-05,2.740426e-05,3.2686516e-05
2191,6.849669e-05,1.1269011e-05,4.2401025e-05,1.4826653e-05,9.381261e-05,2.1837299e-05,4.4843757e-05,2.713156e-05,3.2638178e-05
2192,6.8175985e-05,1.1217392e-05,4.233527e-05,1.4623329e-05,9.344306e-05,2.1798542e-05,4.478691e-05,2.6857604e-05,3.2590608e-05
2193,6.786837e-05,1.1167631e-05,4.2269297e-05,1.4431447e-05,9.3088594e-05,2.1762055e-05,4.4730034e-05,2.6596508e-05,3.254412e-05
2194,6.755872e-05,1.1117895e-05,4.2204236e-05,1.42365925e-05,9.273241e-05,2.1724976e-05,4.4673172e-05,2.6334259e-05,3.2497464e-05
2195,6.7256224e-05,1.1068405e-05,4.2138898e-05,1.404892e-05,9.2385824e-05,2.1689373e-05,4.461666e-05,2.6079791e-05,3.2452608e-05
2196,6.696278e-05,1.10211595e-05,4.2073658e-05,1.3867957e-05,9.204942e-05,2.1653887e-05,4.4560195e-05,2.5835343e-05,3.2409174e-05
2197,6.667061e-05,1.0973282e-05,4.20085e-05,1.36888275e-05,9.171553e-05,2.161943e-05,4.4503577e-05,2.5592522e-05,3.2365522e-05
2198,6.638089e-05,1.0926237e-05,4.194338e-05,1.3511272e-05,9.138537e-05,2.158551e-05,4.4447166e-05,2.5352696e-05,3.2322212e-05
2199,6.609831e-05,1.0880099e-05,4.1878568e-05,1.3339646e-05,9.106398e-05,2.1552789e-05,4.4390817e-05,2.5120376e-05,3.2280837e-05
2200,6.5822736e-05,1.0835985e-05,4.1813826e-05,1.3172925e-05,9.074686e-05,2.152007e-05,4.4334593e-05,2.4892193e-05,3.22406e-05
2201,6.555323e-05,1.0790786e-05,4.174898e-05,1.301346e-05,9.044274e-05,2.1489275e-05,4.4278713e-05,2.4674751e-05,3.22012e-05
2202,6.528167e-05,1.0746753e-05,4.1684416e-05,1.2850497e-05,9.013359e-05,2.1456695e-05,4.4222492e-05,2.4454397e-05,3.216088e-05
2203,6.501819e-05,1.0703232e-05,4.1619704e-05,1.26952555e-05,8.983757e-05,2.1426968e-05,4.41665e-05,2.4244102e-05,3.212252e-05
2204,6.475654e-05,1.06611415e-05,4.1555388e-05,1.2540008e-05,8.953753e-05,2.1396507e-05,4.4110864e-05,2.403016e-05,3.208362e-05
2205,6.45008e-05,1.0618867e-05,4.1491192e-05,1.2390735e-05,8.924865e-05,2.1367194e-05,4.4055017e-05,2.3826442e-05,3.2047126e-05
2206,6.42486e-05,1.0576943e-05,4.142684e-05,1.22448155e-05,8.896395e-05,2.133842e-05,4.399944e-05,2.3626093e-05,3.201088e-05
2207,6.399554e-05,1.0536249e-05,4.1362622e-05,1.209667e-05,8.8677334e-05,2.130979e-05,4.394376e-05,2.342378e-05,3.1974356e-05
2208,6.375022e-05,1.0495592e-05,4.1298557e-05,1.1956072e-05,8.840161e-05,2.1281943e-05,4.38882e-05,2.3231472e-05,3.193904e-05
2209,6.351625e-05,1.0457301e-05,4.123481e-05,1.1824143e-05,8.813806e-05,2.1255462e-05,4.3832755e-05,2.304985e-05,3.1905176e-05
2210,6.3276115e-05,1.0416963e-05,4.1170937e-05,1.1688214e-05,8.786942e-05,2.1228447e-05,4.3777454e-05,2.286352e-05,3.187132e-05
2211,6.304373e-05,1.0378978e-05,4.1107014e-05,1.1557735e-05,8.760843e-05,2.1202388e-05,4.3721906e-05,2.2684138e-05,3.1838325e-05
2212,6.2813604e-05,1.0340932e-05,4.104349e-05,1.1429181e-05,8.7351036e-05,2.1176067e-05,4.3666732e-05,2.250824e-05,3.1805102e-05
2213,6.258671e-05,1.0303526e-05,4.098004e-05,1.1303143e-05,8.709711e-05,2.1151021e-05,4.3611763e-05,2.2334332e-05,3.1773277e-05
2214,6.236248e-05,1.0266435e-05,4.0916704e-05,1.1179341e-05,8.68431e-05,2.1125006e-05,4.355652e-05,2.2161577e-05,3.1741532e-05
2215,6.214179e-05,1.0229652e-05,4.085339e-05,1.1058754e-05,8.659824e-05,2.1101563e-05,4.350154e-05,2.1995134e-05,3.1710653e-05
2216,6.1927494e-05,1.0193908e-05,4.0790226e-05,1.0943363e-05,8.635935e-05,2.1078504e-05,4.344656e-05,2.1834292e-05,3.168098e-05
2217,6.1710365e-05,1.0158484e-05,4.0727e-05,1.0824875e-05,8.6116364e-05,2.1054133e-05,4.3391556e-05,2.1670676e-05,3.165025e-05
2218,6.149849e-05,1.012344e-05,4.0664007e-05,1.0711039e-05,8.588155e-05,2.1031208e-05,4.333688e-05,2.1513459e-05,3.162108e-05
2219,6.129394e-05,1.0088615e-05,4.0601157e-05,1.060417e-05,8.5657e-05,2.1009415e-05,4.3281943e-05,2.136564e-05,3.1592725e-05
2220,6.108747e-05,1.005544e-05,4.0538303e-05,1.0493728e-05,8.542652e-05,2.0986545e-05,4.3227144e-05,2.1212838e-05,3.15644e-05
2221,6.088419e-05,1.0021232e-05,4.0475697e-05,1.0387262e-05,8.519862e-05,2.096392e-05,4.3172626e-05,2.1062073e-05,3.1536245e-05
2222,6.068806e-05,9.98871e-06,4.041281e-05,1.0286538e-05,8.498415e-05,2.0942958e-05,4.3118096e-05,2.0923102e-05,3.150953e-05
2223,6.0491227e-05,9.956003e-06,4.0350293e-05,1.0184934e-05,8.4766936e-05,2.0922389e-05,4.30635e-05,2.0781044e-05,3.1483614e-05
2224,6.0298597e-05,9.924076e-06,4.0288116e-05,1.0086406e-05,8.45538e-05,2.0901454e-05,4.3009008e-05,2.0643338e-05,3.145693e-05
2225,6.0108596e-05,9.892405e-06,4.022576e-05,9.990432e-06,8.434284e-05,2.0880741e-05,4.2954587e-05,2.050751e-05,3.1431653e-05
2226,5.9914462e-05,9.860748e-06,4.0163537e-05,9.8901755e-06,8.412765e-05,2.0859996e-05,4.2900458e-05,2.0367199e-05,3.140625e-05
2227,5.9728016e-05,9.829041e-06,4.0101375e-05,9.797601e-06,8.3923616e-05,2.0839938e-05,4.2845913e-05,2.0237765e-05,3.1381092e-05
2228,5.9544178e-05,9.798719e-06,4.0039413e-05,9.7060465e-06,8.3720544e-05,2.0821217e-05,4.279173e-05,2.0107596e-05,3.1356616e-05
2229,5.9362763e-05,9.768598e-06,3.997748e-05,9.616684e-06,8.3522464e-05,2.0802596e-05,4.273762e-05,1.9982248e-05,3.1333966e-05
2230,5.9184575e-05,9.739085e-06,3.991579e-05,9.5297e-06,8.3327555e-05,2.0783746e-05,4.2683383e-05,1.9860425e-05,3.130972e-05
2231,5.9011512e-05,9.7101965e-06,3.9853967e-05,9.447348e-06,8.3135434e-05,2.0764142e-05,4.2628842e-05,1.9742447e-05,3.1286865e-05
2232,5.8838123e-05,9.681508e-06,3.979242e-05,9.364193e-06,8.294788e-05,2.0746724e-05,4.2575008e-05,1.9626155e-05,3.1264244e-05
2233,5.8661204e-05,9.651715e-06,3.9731003e-05,9.278486e-06,8.275664e-05,2.0729754e-05,4.252113e-05,1.9505756e-05,3.12419e-05
2234,5.849027e-05,9.62391e-06,3.9669638e-05,9.196722e-06,8.256588e-05,2.0711044e-05,4.2467265e-05,1.9387571e-05,3.122105e-05
2235,5.8327387e-05,9.596132e-06,3.960812e-05,9.123135e-06,8.239135e-05,2.0694719e-05,4.2413092e-05,1.9283534e-05,3.1199655e-05
2236,5.815856e-05,9.568915e-06,3.9547038e-05,9.0426065e-06,8.220451e-05,2.0676622e-05,4.2359203e-05,1.9168685e-05,3.117721e-05
2237,5.7996484e-05,9.541285e-06,3.948609e-05,8.9691075e-06,8.203097e-05,2.0660187e-05,4.2305546e-05,1.9065244e-05,3.1157768e-05
2238,5.7833382e-05,9.514772e-06,3.942483e-05,8.893779e-06,8.185272e-05,2.0643874e-05,4.225175e-05,1.8957096e-05,3.113777e-05
2239,5.7670997e-05,9.488426e-06,3.9363906e-05,8.818665e-06,8.167679e-05,2.0627542e-05,4.219811e-05,1.8851139e-05,3.1117514e-05
2240,5.750976e-05,9.461298e-06,3.9303042e-05,8.745418e-06,8.150089e-05,2.0610465e-05,4.2144256e-05,1.8746168e-05,3.1097836e-05
2241,5.7358095e-05,9.435932e-06,3.9242204e-05,8.679958e-06,8.1338614e-05,2.0595815e-05,4.2090684e-05,1.8652112e-05,3.1079646e-05
2242,5.7206405e-05,9.411411e-06,3.9181974e-05,8.613021e-06,8.117341e-05,2.0580492e-05,4.2037005e-05,1.8555917e-05,3.1061034e-05
2243,5.7050893e-05,9.385398e-06,3.912122e-05,8.544273e-06,8.100597e-05,2.0564432e-05,4.1983476e-05,1.8458066e-05,3.1041913e-05
2244,5.6899204e-05,9.36038e-06,3.906081e-05,8.478013e-06,8.0842205e-05,2.0549394e-05,4.1929878e-05,1.8362929e-05,3.1023366e-05
2245,5.6750854e-05,9.336095e-06,3.9000257e-05,8.414502e-06,8.068088e-05,2.0535052e-05,4.1876538e-05,1.826929e-05,3.100672e-05
2246,5.6602632e-05,9.3120525e-06,3.894011e-05,8.350468e-06,8.05232e-05,2.0520214e-05,4.1823285e-05,1.81797e-05,3.0990635e-05
2247,5.6455632e-05,9.288025e-06,3.8880076e-05,8.287529e-06,8.036375e-05,2.0505404e-05,4.176972e-05,1.8088629e-05,3.0972573e-05
2248,5.6311124e-05,9.264292e-06,3.8820024e-05,8.226808e-06,8.020727e-05,2.0491041e-05,4.1716266e-05,1.7999962e-05,3.0955216e-05
2249,5.6172008e-05,9.241162e-06,3.8760194e-05,8.170654e-06,8.005956e-05,2.047726e-05,4.1663105e-05,1.7919194e-05,3.093984e-05
2250,5.602984e-05,9.218135e-06,3.8700004e-05,8.1117005e-06,7.990787e-05,2.0463665e-05,4.1609666e-05,1.783454e-05,3.092294e-05
2251,5.588949e-05,9.1953725e-06,3.8640504e-05,8.053611e-06,7.975736e-05,2.0449947e-05,4.155644e-05,1.7750972e-05,3.0907235e-05
2252,5.5754936e-05,9.173075e-06,3.8580787e-05,8.001072e-06,7.961569e-05,2.0437763e-05,4.1503554e-05,1.7674372e-05,3.089352e-05
2253,5.561621e-05,9.150166e-06,3.852131e-05,7.94473e-06,7.946385e-05,2.0423395e-05,4.14502e-05,1.7590251e-05,3.0877945e-05
2254,5.5479573e-05,9.128166e-06,3.8461712e-05,7.8896965e-06,7.931875e-05,2.0409754e-05,4.139691e-05,1.7512088e-05,3.086226e-05
2255,5.5346725e-05,9.106323e-06,3.8402366e-05,7.838035e-06,7.917828e-05,2.0397396e-05,4.134395e-05,1.743693e-05,3.0847234e-05
2256,5.521452e-05,9.085457e-06,3.834328e-05,7.785785e-06,7.903625e-05,2.0385243e-05,4.1291136e-05,1.735987e-05,3.0834097e-05
2257,5.5083994e-05,9.064232e-06,3.828418e-05,7.735584e-06,7.8897036e-05,2.0373125e-05,4.12381e-05,1.7285816e-05,3.0820618e-05
2258,5.4958353e-05,9.044062e-06,3.82248e-05,7.689489e-06,7.8765144e-05,2.036044e-05,4.1184994e-05,1.7219712e-05,3.0806783e-05
2259,5.4823136e-05,9.02259e-06,3.8165934e-05,7.6346105e-06,7.861882e-05,2.0347215e-05,4.1131996e-05,1.7139611e-05,3.0792766e-05
2260,5.470012e-05,9.002337e-06,3.8107024e-05,7.5907597e-06,7.848931e-05,2.0335989e-05,4.1079187e-05,1.7074131e-05,3.0780433e-05
2261,5.457843e-05,8.982532e-06,3.8048136e-05,7.5477633e-06,7.8363126e-05,2.0324595e-05,4.1026276e-05,1.7012255e-05,3.076731e-05
2262,5.4447548e-05,8.9619725e-06,3.7989434e-05,7.496144e-06,7.82222e-05,2.0312547e-05,4.0973442e-05,1.693621e-05,3.075467e-05
2263,5.43228e-05,8.941959e-06,3.7930742e-05,7.4501e-06,7.8090845e-05,2.030074e-05,4.092086e-05,1.6869246e-05,3.0743104e-05
2264,5.4207954e-05,8.922949e-06,3.787227e-05,7.4127342e-06,7.7970486e-05,2.0290578e-05,4.0867955e-05,1.6811948e-05,3.0731422e-05
2265,5.40841e-05,8.903903e-06,3.7813912e-05,7.3662864e-06,7.783993e-05,2.027906e-05,4.0815223e-05,1.6745653e-05,3.0719253e-05
2266,5.396135e-05,8.884351e-06,3.775551e-05,7.3214883e-06,7.770728e-05,2.026684e-05,4.0762767e-05,1.6677675e-05,3.0707055e-05
2267,5.3850854e-05,8.866401e-06,3.7697144e-05,7.2873095e-06,7.7593366e-05,2.0257177e-05,4.070993e-05,1.662626e-05,3.06964e-05
2268,5.372725e-05,8.8470915e-06,3.7639347e-05,7.240811e-06,7.7461504e-05,2.0245225e-05,4.0657476e-05,1.6558803e-05,3.0685238e-05
2269,5.361108e-05,8.828888e-06,3.7580972e-05,7.2012176e-06,7.7341276e-05,2.023523e-05,4.060494e-05,1.6501112e-05,3.0674502e-05
2270,5.349725e-05,8.810912e-06,3.7523194e-05,7.1631425e-06,7.7222925e-05,2.022506e-05,4.0552433e-05,1.644543e-05,3.0665364e-05
2271,5.3381966e-05,8.793191e-06,3.7465223e-05,7.1235504e-06,7.7100645e-05,2.021475e-05,4.0499872e-05,1.6386022e-05,3.0655305e-05
2272,5.3267428e-05,8.774792e-06,3.7407288e-05,7.0853457e-06,7.697911e-05,2.0203719e-05,4.0447423e-05,1.6327964e-05,3.0644394e-05
2273,5.3157557e-05,8.757361e-06,3.7349397e-05,7.0507995e-06,7.6867116e-05,2.019424e-05,4.039512e-05,1.627776e-05,3.063398e-05
2274,5.3045183e-05,8.740396e-06,3.729204e-05,7.012745e-06,7.674897e-05,2.018398e-05,4.034262e-05,1.6222371e-05,3.0624822e-05
2275,5.2934723e-05,8.72353e-06,3.7234688e-05,6.9765065e-06,7.663187e-05,2.0174744e-05,4.029014e-05,1.6166987e-05,3.061641e-05
2276,5.2828796e-05,8.706742e-06,3.717693e-05,6.945124e-06,7.6523844e-05,2.0164654e-05,4.023792e-05,1.6121272e-05,3.060751e-05
2277,5.271929e-05,8.689782e-06,3.711973e-05,6.909775e-06,7.641019e-05,2.0155736e-05,4.0185612e-05,1.6068843e-05,3.0597934e-05
2278,5.261092e-05,8.673529e-06,3.7062557e-05,6.874834e-06,7.6295924e-05,2.014658e-05,4.0133364e-05,1.601598e-05,3.0590207e-05
2279,5.2506955e-05,8.657462e-06,3.7005193e-05,6.8443023e-06,7.6187025e-05,2.0136142e-05,4.0081144e-05,1.5969737e-05,3.058154e-05
2280,5.2399504e-05,8.640803e-06,3.6948233e-05,6.810467e-06,7.60753e-05,2.012786e-05,4.0028848e-05,1.5918591e-05,3.057333e-05
2281,5.2298947e-05,8.625625e-06,3.6891233e-05,6.782088e-06,7.597109e-05,2.011862e-05,3.9976683e-05,1.5875785e-05,3.056584e-05
2282,5.2196538e-05,8.610104e-06,3.683428e-05,6.752154e-06,7.586689e-05,2.01101e-05,3.9924624e-05,1.5832167e-05,3.055876e-05
2283,5.2090076e-05,8.593662e-06,3.6777667e-05,6.718745e-06,7.575544e-05,2.0100942e-05,3.9872626e-05,1.5781869e-05,3.0550604e-05
2284,5.1991632e-05,8.578746e-06,3.672076e-05,6.6921243e-06,7.565527e-05,2.0092177e-05,3.982047e-05,1.5742624e-05,3.0543342e-05
2285,5.1890285e-05,8.563554e-06,3.6664438e-05,6.662291e-06,7.555021e-05,2.0083653e-05,3.9768314e-05,1.5698246e-05,3.0536074e-05
2286,5.178757e-05,8.549126e-06,3.660794e-05,6.6305024e-06,7.544215e-05,2.0076155e-05,3.971667e-05,1.5649322e-05,3.0530988e-05
2287,5.169254e-05,8.534208e-06,3.6551257e-05,6.6070766e-06,7.534778e-05,2.0068182e-05,3.9664727e-05,1.5614869e-05,3.052479e-05
2288,5.159211e-05,8.51873e-06,3.64949e-05,6.5784766e-06,7.524247e-05,2.0058964e-05,3.961251e-05,1.5570995e-05,3.0516996e-05
2289,5.1494273e-05,8.504046e-06,3.6438552e-05,6.5516765e-06,7.514162e-05,2.0050546e-05,3.956084e-05,1.5530237e-05,3.0510251e-05
2290,5.1398787e-05,8.4900885e-06,3.6382462e-05,6.526237e-06,7.504324e-05,2.0043315e-05,3.9508843e-05,1.549108e-05,3.0505063e-05
2291,5.1304734e-05,8.477049e-06,3.6326303e-05,6.501383e-06,7.4950345e-05,2.0036514e-05,3.945729e-05,1.5456542e-05,3.0500307e-05
2292,5.120654e-05,8.462183e-06,3.6270267e-05,6.474094e-06,7.484875e-05,2.0027766e-05,3.9405426e-05,1.5415557e-05,3.049437e-05
2293,5.1112398e-05,8.448239e-06,3.6214402e-05,6.4497567e-06,7.47527e-05,2.002053e-05,3.9353687e-05,1.5378486e-05,3.0489822e-05
2294,5.1019222e-05,8.434757e-06,3.6158362e-05,6.4261026e-06,7.465755e-05,2.0013676e-05,3.9301864e-05,1.534201e-05,3.0484183e-05
2295,5.0927607e-05,8.421405e-06,3.6103083e-05,6.403121e-06,7.4563155e-05,2.0005475e-05,3.9250262e-05,1.5307414e-05,3.0479256e-05
2296,5.0839313e-05,8.408814e-06,3.604705e-05,6.38345e-06,7.447554e-05,1.9999405e-05,3.9198778e-05,1.5277357e-05,3.0475578e-05
2297,5.0741713e-05,8.394888e-06,3.599154e-05,6.3552857e-06,7.437352e-05,1.999105e-05,3.91471e-05,1.5235369e-05,3.0470044e-05
2298,5.0653827e-05,8.381899e-06,3.5936275e-05,6.3356515e-06,7.428521e-05,1.9984634e-05,3.9095205e-05,1.5205374e-05,3.0465937e-05
2299,5.056501e-05,8.370338e-06,3.5880723e-05,6.313949e-06,7.419335e-05,1.9976893e-05,3.904403e-05,1.5172424e-05,3.0462495e-05
2300,5.047593e-05,8.357361e-06,3.582548e-05,6.29309e-06,7.41058e-05,1.997181e-05,3.899262e-05,1.5141372e-05,3.0459736e-05
2301,5.0389328e-05,8.345073e-06,3.5770092e-05,6.274164e-06,7.401872e-05,1.9965326e-05,3.8940918e-05,1.5112473e-05,3.0456167e-05
2302,5.0298328e-05,8.332389e-06,3.571483e-05,6.2511067e-06,7.3924486e-05,1.995753e-05,3.8889553e-05,1.5077404e-05,3.0451878e-05
2303,5.0215564e-05,8.320185e-06,3.565977e-05,6.235608e-06,7.384416e-05,1.9951618e-05,3.883805e-05,1.5054488e-05,3.0449428e-05
2304,5.0126797e-05,8.3089235e-06,3.560487e-05,6.213002e-06,7.3752264e-05,1.9944782e-05,3.8786788e-05,1.5020693e-05,3.0445652e-05
2305,5.0041224e-05,8.296524e-06,3.5550034e-05,6.1946653e-06,7.366768e-05,1.9938701e-05,3.8735456e-05,1.4993524e-05,3.0443489e-05
2306,4.9955925e-05,8.284363e-06,3.5495257e-05,6.1763044e-06,7.358221e-05,1.9932784e-05,3.8684342e-05,1.4965088e-05,3.04408e-05
2307,4.987374e-05,8.273601e-06,3.5440316e-05,6.1598234e-06,7.350089e-05,1.9927e-05,3.8633047e-05,1.4940841e-05,3.0438136e-05
2308,4.9786795e-05,8.2615725e-06,3.5385765e-05,6.1394553e-06,7.3411175e-05,1.991953e-05,3.8581755e-05,1.4909891e-05,3.0434834e-05
2309,4.9705923e-05,8.250533e-06,3.5331224e-05,6.124166e-06,7.333174e-05,1.9914707e-05,3.85306e-05,1.4886433e-05,3.0433815e-05
2310,4.962418e-05,8.2386005e-06,3.527663e-05,6.1089518e-06,7.325312e-05,1.990921e-05,3.8479422e-05,1.4864487e-05,3.0432066e-05
2311,4.9541e-05,8.2283395e-06,3.5222332e-05,6.090326e-06,7.316714e-05,1.9903438e-05,3.842815e-05,1.4835556e-05,3.0430356e-05
2312,4.946125e-05,8.218457e-06,3.5168116e-05,6.0746784e-06,7.308804e-05,1.9898916e-05,3.8377184e-05,1.4811947e-05,3.0429874e-05
2313,4.9383107e-05,8.2073975e-06,3.511379e-05,6.061919e-06,7.301151e-05,1.9893494e-05,3.8326096e-05,1.4791926e-05,3.0429066e-05
2314,4.929969e-05,8.196582e-06,3.5059493e-05,6.0436196e-06,7.292765e-05,1.9886775e-05,3.8275095e-05,1.4765779e-05,3.0426821e-05
2315,4.922261e-05,8.186103e-06,3.5005498e-05,6.0310103e-06,7.285121e-05,1.9881738e-05,3.8224134e-05,1.4745336e-05,3.0426707e-05
2316,4.9145612e-05,8.176224e-06,3.495145e-05,6.017941e-06,7.2777744e-05,1.9877763e-05,3.8173017e-05,1.4726967e-05,3.042621e-05
2317,4.9063274e-05,8.165812e-06,3.4897635e-05,5.999829e-06,7.269404e-05,1.9872026e-05,3.8122354e-05,1.4699663e-05,3.042515e-05
2318,4.8988473e-05,8.155664e-06,3.4843724e-05,5.989086e-06,7.2620605e-05,1.9867557e-05,3.80713e-05,1.4681751e-05,3.0424886e-05
2319,4.8913036e-05,8.146161e-06,3.4790126e-05,5.9767494e-06,7.2548006e-05,1.9862802e-05,3.802048e-05,1.4664719e-05,3.0424711e-05
2320,4.8835296e-05,8.136318e-06,3.473673e-05,5.9622485e-06,7.247312e-05,1.985821e-05,3.7969738e-05,1.4645174e-05,3.0425457e-05
2321,4.8759655e-05,8.127053e-06,3.4682824e-05,5.9497784e-06,7.239837e-05,1.9853958e-05,3.7918908e-05,1.4625501e-05,3.0426052e-05
2322,4.8688533e-05,8.118065e-06,3.4629287e-05,5.9411777e-06,7.2331415e-05,1.9850153e-05,3.786815e-05,1.4613117e-05,3.0426634e-05
2323,4.8609996e-05,8.108266e-06,3.4575954e-05,5.9257763e-06,7.225115e-05,1.9843845e-05,3.781758e-05,1.4589723e-05,3.0427002e-05
2324,4.853782e-05,8.099102e-06,3.452252e-05,5.916199e-06,7.218344e-05,1.9841184e-05,3.7766793e-05,1.4575464e-05,3.042879e-05
2325,4.84673e-05,8.0903665e-06,3.4469398e-05,5.9075373e-06,7.2114926e-05,1.9836918e-05,3.771604e-05,1.4561971e-05,3.0429828e-05
2326,4.839212e-05,8.081299e-06,3.4416164e-05,5.894657e-06,7.204173e-05,1.9831838e-05,3.766546e-05,1.45444355e-05,3.0429857e-05
2327,4.831757e-05,8.072441e-06,3.4363045e-05,5.8820856e-06,7.1968294e-05,1.9828198e-05,3.7615144e-05,1.4524952e-05,3.0431811e-05
2328,4.8250535e-05,8.064629e-06,3.4310204e-05,5.8757046e-06,7.190605e-05,1.9825406e-05,3.7564783e-05,1.45158565e-05,3.0435316e-05
2329,4.817809e-05,8.055919e-06,3.4257166e-05,5.8650076e-06,7.183903e-05,1.9822579e-05,3.7514106e-05,1.4502346e-05,3.043702e-05
2330,4.8107155e-05,8.047874e-06,3.4204295e-05,5.854985e-06,7.176856e-05,1.9818313e-05,3.7463644e-05,1.4486603e-05,3.0438718e-05
2331,4.8042326e-05,8.038943e-06,3.4151464e-05,5.8519163e-06,7.1710085e-05,1.9815641e-05,3.7413178e-05,1.4481265e-05,3.0441111e-05
2332,4.7966896e-05,8.031391e-06,3.409887e-05,5.8366336e-06,7.163235e-05,1.9811301e-05,3.736283e-05,1.4458215e-05,3.0442825e-05
2333,4.7901394e-05,8.022763e-06,3.4046134e-05,5.8325e-06,7.157576e-05,1.9808384e-05,3.731242e-05,1.4454957e-05,3.0446257e-05
2334,4.782906e-05,8.0149675e-06,3.3993616e-05,5.820475e-06,7.1503324e-05,1.9804771e-05,3.7262227e-05,1.4436327e-05,3.0448351e-05
2335,4.776605e-05,8.0074415e-06,3.3941214e-05,5.8173937e-06,7.144568e-05,1.9802143e-05,3.7211757e-05,1.4431775e-05,3.0452904e-05
2336,4.7699585e-05,8.000196e-06,3.3889068e-05,5.81032e-06,7.138372e-05,1.9799734e-05,3.7161648e-05,1.44223395e-05,3.0456362e-05
2337,4.7632275e-05,7.992618e-06,3.383679e-05,5.8028672e-06,7.132127e-05,1.9796296e-05,3.7111502e-05,1.4413474e-05,3.0459662e-05
2338,4.7565343e-05,7.984683e-06,3.378445e-05,5.7962116e-06,7.125885e-05,1.9793659e-05,3.7061247e-05,1.4403946e-05,3.0462488e-05
2339,4.749921e-05,7.977019e-06,3.3732413e-05,5.7897782e-06,7.119442e-05,1.9790263e-05,3.701114e-05,1.4393022e-05,3.0465168e-05
2340,4.743339e-05,7.969865e-06,3.3680222e-05,5.7833017e-06,7.113349e-05,1.978803e-05,3.6961108e-05,1.4384349e-05,3.0469038e-05
2341,4.737123e-05,7.9632e-06,3.362829e-05,5.77974e-06,7.10789e-05,1.9786845e-05,3.6911308e-05,1.4380752e-05,3.0475278e-05
2342,4.730821e-05,7.957202e-06,3.357637e-05,5.7746383e-06,7.102168e-05,1.9785995e-05,3.6861165e-05,1.4374516e-05,3.0480991e-05
2343,4.724443e-05,7.951021e-06,3.3524593e-05,5.768814e-06,7.0960064e-05,1.9783285e-05,3.681111e-05,1.4365666e-05,3.048587e-05
2344,4.7181642e-05,7.943579e-06,3.347264e-05,5.765425e-06,7.09041e-05,1.9780464e-05,3.6761012e-05,1.4362625e-05,3.048909e-05
2345,4.7115296e-05,7.936116e-06,3.3421093e-05,5.758086e-06,7.0841634e-05,1.977764e-05,3.671109e-05,1.4352906e-05,3.0492813e-05
2346,4.705718e-05,7.929122e-06,3.3369728e-05,5.758329e-06,7.079074e-05,1.9775556e-05,3.6661284e-05,1.4353898e-05,3.0497336e-05
2347,4.6995643e-05,7.923867e-06,3.331794e-05,5.7538327e-06,7.07328e-05,1.9774701e-05,3.661155e-05,1.4346555e-05,3.0503608e-05
2348,4.6936257e-05,7.918275e-06,3.3266835e-05,5.7511465e-06,7.0680966e-05,1.977342e-05,3.6561847e-05,1.4345702e-05,3.0511617e-05
2349,4.6875317e-05,7.912468e-06,3.3215172e-05,5.747674e-06,7.0627764e-05,1.9772899e-05,3.6512098e-05,1.434277e-05,3.051817e-05
2350,4.681686e-05,7.906631e-06,3.3164182e-05,5.7460475e-06,7.057459e-05,1.9771636e-05,3.6462498e-05,1.434046e-05,3.052393e-05
2351,4.67575e-05,7.900048e-06,3.311279e-05,5.744665e-06,7.0522656e-05,1.9770687e-05,3.6412584e-05,1.4339384e-05,3.0529623e-05
2352,4.6697838e-05,7.894304e-06,3.3061635e-05,5.7419e-06,7.046833e-05,1.976836e-05,3.6362995e-05,1.433698e-05,3.053576e-05
2353,4.6637502e-05,7.888381e-06,3.3010754e-05,5.7383663e-06,7.0413305e-05,1.9767424e-05,3.631333e-05,1.4332555e-05,3.054164e-05
2354,4.658397e-05,7.883438e-06,3.2959848e-05,5.740683e-06,7.036874e-05,1.9767074e-05,3.626394e-05,1.4337725e-05,3.054929e-05
2355,4.652628e-05,7.87785e-06,3.2909098e-05,5.7393295e-06,7.031914e-05,1.9766583e-05,3.621423e-05,1.4338329e-05,3.0556406e-05
2356,4.6469722e-05,7.873016e-06,3.2858094e-05,5.738612e-06,7.026967e-05,1.9765983e-05,3.6165075e-05,1.433861e-05,3.0563842e-05
2357,4.641557e-05,7.867367e-06,3.2807253e-05,5.7409525e-06,7.022407e-05,1.976536e-05,3.6115398e-05,1.4343311e-05,3.0571366e-05
2358,4.6357374e-05,7.8622115e-06,3.2756707e-05,5.7384586e-06,7.017266e-05,1.9764582e-05,3.6066314e-05,1.4341761e-05,3.0579544e-05
2359,4.6305515e-05,7.857381e-06,3.270619e-05,5.7419425e-06,7.012881e-05,1.9764637e-05,3.6016623e-05,1.4347546e-05,3.058745e-05
2360,4.625017e-05,7.852503e-06,3.265574e-05,5.7419315e-06,7.0083304e-05,1.9766112e-05,3.5967467e-05,1.4349727e-05,3.0595886e-05
2361,4.6197165e-05,7.8476505e-06,3.2605152e-05,5.744363e-06,7.003918e-05,1.976522e-05,3.5918398e-05,1.4355569e-05,3.060397e-05
2362,4.6141406e-05,7.842747e-06,3.2554817e-05,5.7438424e-06,6.999038e-05,1.976498e-05,3.5868874e-05,1.4356527e-05,3.061169e-05
2363,4.609082e-05,7.838004e-06,3.2504642e-05,5.7481757e-06,6.995086e-05,1.9764922e-05,3.581969e-05,1.4366246e-05,3.0619896e-05
2364,4.6037232e-05,7.8332205e-06,3.2454107e-05,5.7499037e-06,6.99058e-05,1.9765228e-05,3.5770532e-05,1.4370042e-05,3.0629275e-05
2365,4.5987512e-05,7.829121e-06,3.24042e-05,5.754186e-06,6.986606e-05,1.9766461e-05,3.5721332e-05,1.4378268e-05,3.0639338e-05
2366,4.5934183e-05,7.824909e-06,3.235417e-05,5.7551024e-06,6.9822316e-05,1.9766774e-05,3.567225e-05,1.4383299e-05,3.0647552e-05
2367,4.58838e-05,7.821213e-06,3.230428e-05,5.758305e-06,6.978032e-05,1.9767596e-05,3.562306e-05,1.4389658e-05,3.06574e-05
2368,4.5836903e-05,7.816722e-06,3.2254135e-05,5.766046e-06,6.974492e-05,1.9768486e-05,3.5574336e-05,1.4402098e-05,3.0668318e-05
2369,4.5785106e-05,7.813803e-06,3.220461e-05,5.7666925e-06,6.9700916e-05,1.9769295e-05,3.55255e-05,1.44061205e-05,3.067764e-05
2370,4.5739653e-05,7.80911e-06,3.2154712e-05,5.77583e-06,6.96712e-05,1.9771105e-05,3.547638e-05,1.4423716e-05,3.0688654e-05
2371,4.5685796e-05,7.805821e-06,3.2105287e-05,5.774689e-06,6.9623835e-05,1.9772586e-05,3.5427423e-05,1.4423827e-05,3.0699077e-05
2372,4.5642537e-05,7.801579e-06,3.20555e-05,5.7854563e-06,6.959426e-05,1.9774225e-05,3.5378627e-05,1.4441408e-05,3.070943e-05
2373,4.5595247e-05,7.798525e-06,3.200591e-05,5.790811e-06,6.955838e-05,1.9775347e-05,3.5329816e-05,1.4453219e-05,3.0719824e-05
2374,4.5549248e-05,7.79555e-06,3.195662e-05,5.7970774e-06,6.9522255e-05,1.9777106e-05,3.5281246e-05,1.4463909e-05,3.0732626e-05
2375,4.5499743e-05,7.791673e-06,3.1907217e-05,5.8008513e-06,6.948315e-05,1.9778856e-05,3.5232486e-05,1.4471806e-05,3.074318e-05
2376,4.5456218e-05,7.787335e-06,3.1857766e-05,5.8111195e-06,6.945492e-05,1.9780366e-05,3.518355e-05,1.44910055e-05,3.0752824e-05
2377,4.5411118e-05,7.783806e-06,3.180863e-05,5.818681e-06,6.942185e-05,1.9781815e-05,3.5134897e-05,1.4505133e-05,3.0764655e-05
2378,4.5363242e-05,7.780776e-06,3.1759653e-05,5.822814e-06,6.938401e-05,1.9784162e-05,3.508668e-05,1.4513169e-05,3.0776853e-05
2379,4.532441e-05,7.778274e-06,3.1710348e-05,5.8357873e-06,6.936058e-05,1.9786816e-05,3.5037738e-05,1.4536031e-05,3.0789488e-05
2380,4.527809e-05,7.776375e-06,3.1661508e-05,5.8402075e-06,6.932704e-05,1.9790225e-05,3.4989538e-05,1.4547278e-05,3.080331e-05
2381,4.523936e-05,7.772671e-06,3.1612464e-05,5.8542246e-06,6.930427e-05,1.9792597e-05,3.4941197e-05,1.4570475e-05,3.081649e-05
2382,4.5195477e-05,7.76988e-06,3.156374e-05,5.8618584e-06,6.927322e-05,1.9795612e-05,3.489248e-05,1.4585129e-05,3.0828764e-05
2383,4.515508e-05,7.766827e-06,3.1514952e-05,5.8733017e-06,6.9246045e-05,1.9797553e-05,3.484416e-05,1.4604328e-05,3.0840092e-05
2384,4.5113484e-05,7.7629375e-06,3.146615e-05,5.8843975e-06,6.921974e-05,1.9800122e-05,3.479564e-05,1.462398e-05,3.085269e-05
2385,4.5073873e-05,7.760808e-06,3.141759e-05,5.8954743e-06,6.919478e-05,1.9804165e-05,3.4747274e-05,1.4643337e-05,3.0867584e-05
2386,4.5036155e-05,7.758478e-06,3.136886e-05,5.9088156e-06,6.917377e-05,1.9807634e-05,3.469896e-05,1.4667184e-05,3.0881103e-05
2387,4.4993038e-05,7.756441e-06,3.132055e-05,5.9160498e-06,6.914296e-05,1.9810002e-05,3.465085e-05,1.4682107e-05,3.0894502e-05
2388,4.4962202e-05,7.754305e-06,3.1272062e-05,5.935837e-06,6.9131645e-05,1.9815338e-05,3.4602566e-05,1.47137425e-05,3.091113e-05
2389,4.4917873e-05,7.752767e-06,3.1223663e-05,5.941445e-06,6.910005e-05,1.9819192e-05,3.4554636e-05,1.4726228e-05,3.0925323e-05
2390,4.4886023e-05,7.750299e-06,3.1175558e-05,5.9601657e-06,6.908734e-05,1.9823157e-05,3.4506535e-05,1.4757654e-05,3.0940235e-05
2391,4.4846038e-05,7.74743e-06,3.112715e-05,5.9714584e-06,6.906527e-05,1.9826472e-05,3.4458444e-05,1.4780354e-05,3.0954077e-05
2392,4.480957e-05,7.744614e-06,3.1079166e-05,5.9857925e-06,6.90436e-05,1.9828658e-05,3.441034e-05,1.48046e-05,3.0967352e-05
2393,4.477929e-05,7.740932e-06,3.1030948e-05,6.007411e-06,6.903426e-05,1.983333e-05,3.436225e-05,1.4838681e-05,3.0982097e-05
2394,4.4739063e-05,7.7411305e-06,3.0983112e-05,6.0148177e-06,6.900661e-05,1.9838277e-05,3.431446e-05,1.485387e-05,3.0998275e-05
2395,4.4708133e-05,7.738218e-06,3.0935113e-05,6.034801e-06,6.8996655e-05,1.9842722e-05,3.426629e-05,1.4887639e-05,3.1014235e-05
2396,4.4679015e-05,7.736832e-06,3.0887186e-05,6.0549955e-06,6.8991125e-05,1.9848687e-05,3.4218592e-05,1.4923849e-05,3.1032745e-05
2397,4.4641325e-05,7.736279e-06,3.0839703e-05,6.0653456e-06,6.896515e-05,1.9853329e-05,3.417103e-05,1.4940791e-05,3.1048934e-05
2398,4.4619857e-05,7.731906e-06,3.0791703e-05,6.096249e-06,6.8972164e-05,1.98589e-05,3.412288e-05,1.4990382e-05,3.1064425e-05
2399,4.457831e-05,7.730996e-06,3.0744184e-05,6.103132e-06,6.894331e-05,1.9862893e-05,3.4075165e-05,1.5005248e-05,3.1080155e-05
2400,4.4554617e-05,7.728362e-06,3.069646e-05,6.1297924e-06,6.8944784e-05,1.9868165e-05,3.4027507e-05,1.504911e-05,3.1096748e-05
2401,4.4524626e-05,7.726402e-06,3.0649055e-05,6.1491683e-06,6.893602e-05,1.987401e-05,3.397958e-05,1.508243e-05,3.1113686e-05
2402,4.449296e-05,7.725358e-06,3.0601685e-05,6.1659193e-06,6.892333e-05,1.9878506e-05,3.3932036e-05,1.5112788e-05,3.1130334e-05
2403,4.4463788e-05,7.722761e-06,3.0554434e-05,6.1865917e-06,6.891406e-05,1.9882838e-05,3.388441e-05,1.5146806e-05,3.114681e-05
2404,4.4442906e-05,7.7218665e-06,3.0506983e-05,6.2140584e-06,6.891985e-05,1.9891158e-05,3.3837103e-05,1.519159e-05,3.116724e-05
2405,4.4414443e-05,7.720778e-06,3.0459954e-05,6.233711e-06,6.891122e-05,1.989623e-05,3.3789598e-05,1.5225394e-05,3.118555e-05
2406,4.4390676e-05,7.718679e-06,3.0412639e-05,6.259356e-06,6.891238e-05,1.990293e-05,3.37419e-05,1.5267547e-05,3.1203534e-05
2407,4.436637e-05,7.717706e-06,3.0365754e-05,6.282908e-06,6.8911904e-05,1.9909858e-05,3.369453e-05,1.5307518e-05,3.1222346e-05
2408,4.434533e-05,7.715472e-06,3.031862e-05,6.311236e-06,6.891815e-05,1.9916552e-05,3.364705e-05,1.5354548e-05,3.124142e-05
2409,4.431999e-05,7.714211e-06,3.0271784e-05,6.3339958e-06,6.8914e-05,1.9922123e-05,3.359964e-05,1.5392237e-05,3.1259373e-05
2410,4.430173e-05,7.711254e-06,3.0224934e-05,6.365544e-06,6.892491e-05,1.9928573e-05,3.3552285e-05,1.5444048e-05,3.127796e-05
2411,4.427709e-05,7.7097675e-06,3.0177998e-05,6.3893226e-06,6.892456e-05,1.9935533e-05,3.3505126e-05,1.5483902e-05,3.1298117e-05
2412,4.4260385e-05,7.708538e-06,3.0131421e-05,6.4204264e-06,6.8935755e-05,1.9943143e-05,3.3457898e-05,1.5534712e-05,3.1318486e-05
2413,4.4243054e-05,7.707205e-06,3.008467e-05,6.4511764e-06,6.894663e-05,1.9950372e-05,3.341069e-05,1.5585569e-05,3.1338695e-05
2414,4.4222354e-05,7.705675e-06,3.0038076e-05,6.4786022e-06,6.895394e-05,1.9957834e-05,3.336356e-05,1.5632542e-05,3.1358926e-05
2415,4.421036e-05,7.704424e-06,2.9991561e-05,6.5143727e-06,6.897145e-05,1.9965475e-05,3.3316395e-05,1.568958e-05,3.1380234e-05
2416,4.419562e-05,7.70267e-06,2.9945128e-05,6.5478234e-06,6.8987385e-05,1.9974526e-05,3.3269007e-05,1.5743855e-05,3.140178e-05
2417,4.417572e-05,7.702333e-06,2.9898843e-05,6.574541e-06,6.8992566e-05,1.9981308e-05,3.322215e-05,1.5789106e-05,3.1420972e-05
2418,4.416419e-05,7.698144e-06,2.9852301e-05,6.6137436e-06,6.90155e-05,1.9988205e-05,3.317499e-05,1.58523e-05,3.1441356e-05
2419,4.4153974e-05,7.696658e-06,2.9805977e-05,6.651339e-06,6.903706e-05,1.9996758e-05,3.312808e-05,1.5912223e-05,3.1462667e-05
2420,4.414341e-05,7.695119e-06,2.9759976e-05,6.6883163e-06,6.905967e-05,2.0004874e-05,3.308111e-05,1.5973688e-05,3.1485026e-05
2421,4.413148e-05,7.693721e-06,2.9713894e-05,6.723865e-06,6.907666e-05,2.0012385e-05,3.3034255e-05,1.6030015e-05,3.1507127e-05
2422,4.4119042e-05,7.692193e-06,2.966774e-05,6.759112e-06,6.909686e-05,2.0021667e-05,3.2987224e-05,1.6087968e-05,3.152918e-05
2423,4.411831e-05,7.689881e-06,2.9621635e-05,6.8067943e-06,6.913473e-05,2.0030942e-05,3.2940505e-05,1.6163283e-05,3.155196e-05
2424,4.4118275e-05,7.68715e-06,2.9575745e-05,6.855378e-06,6.91762e-05,2.0042027e-05,3.289349e-05,1.6240687e-05,3.157674e-05
2425,4.410129e-05,7.686417e-06,2.9529967e-05,6.884906e-06,6.9185204e-05,2.0048525e-05,3.2846867e-05,1.6289812e-05,3.159781e-05
2426,4.409647e-05,7.683645e-06,2.9484096e-05,6.9287257e-06,6.921631e-05,2.0057441e-05,3.2799955e-05,1.6358914e-05,3.1619693e-05
2427,4.4101776e-05,7.680946e-06,2.9438164e-05,6.9826688e-06,6.92647e-05,2.0067184e-05,3.2753313e-05,1.6444199e-05,3.1643558e-05
2428,4.4099357e-05,7.679672e-06,2.9392715e-05,7.026972e-06,6.929945e-05,2.0077734e-05,3.270667e-05,1.6515052e-05,3.166849e-05
2429,4.4104716e-05,7.677732e-06,2.9346902e-05,7.0800797e-06,6.93465e-05,2.0087857e-05,3.2659696e-05,1.6598942e-05,3.169323e-05
2430,4.4104065e-05,7.675333e-06,2.9301438e-05,7.127293e-06,6.938295e-05,2.0097845e-05,3.261311e-05,1.6671995e-05,3.1718424e-05
2431,4.410406e-05,7.672582e-06,2.9256025e-05,7.1754544e-06,6.942313e-05,2.0106268e-05,3.2566608e-05,1.6750253e-05,3.1740474e-05
2432,4.4114255e-05,7.669889e-06,2.9210443e-05,7.2339258e-06,6.94792e-05,2.0116944e-05,3.2520154e-05,1.6842105e-05,3.1765634e-05
2433,4.413075e-05,7.667454e-06,2.9165207e-05,7.2980874e-06,6.954593e-05,2.0130956e-05,3.2473454e-05,1.6941523e-05,3.1795047e-05
2434,4.4136006e-05,7.666936e-06,2.9119787e-05,7.349285e-06,6.959193e-05,2.014228e-05,3.242699e-05,1.7022656e-05,3.182252e-05
2435,4.414459e-05,7.663248e-06,2.9074505e-05,7.4068407e-06,6.964583e-05,2.0151747e-05,3.238033e-05,1.7113758e-05,3.1845633e-05
2436,4.4163367e-05,7.659614e-06,2.902929e-05,7.474464e-06,6.971318e-05,2.0162519e-05,3.2333952e-05,1.7216715e-05,3.1871976e-05
2437,4.417922e-05,7.656307e-06,2.8984212e-05,7.538702e-06,6.9777976e-05,2.0174508e-05,3.2287415e-05,1.7316055e-05,3.1898315e-05
2438,4.4195844e-05,7.653383e-06,2.89391e-05,7.6033625e-06,6.984263e-05,2.0184578e-05,3.2241038e-05,1.741701e-05,3.1923813e-05
2439,4.4212593e-05,7.649413e-06,2.8893912e-05,7.669266e-06,6.991065e-05,2.0196743e-05,3.219442e-05,1.7519487e-05,3.195171e-05
2440,4.424145e-05,7.646141e-06,2.8848724e-05,7.746586e-06,6.999425e-05,2.0209065e-05,3.214809e-05,1.763709e-05,3.1980017e-05
2441,4.426105e-05,7.643927e-06,2.8804034e-05,7.8130915e-06,7.006651e-05,2.022239e-05,3.21019e-05,1.774222e-05,3.2009728e-05
2442,4.428602e-05,7.640508e-06,2.8759268e-05,7.886244e-06,7.014419e-05,2.023456e-05,3.2055526e-05,1.7854103e-05,3.203816e-05
2443,4.4321823e-05,7.636588e-06,2.8714316e-05,7.970922e-06,7.023756e-05,2.0246736e-05,3.2009033e-05,1.7981796e-05,3.2065855e-05
2444,4.43518e-05,7.633044e-06,2.8669545e-05,8.049209e-06,7.0324604e-05,2.0260202e-05,3.196283e-05,1.810157e-05,3.2095646e-05
2445,4.4391647e-05,7.628199e-06,2.8624609e-05,8.13884e-06,7.0425245e-05,2.0272913e-05,3.1916315e-05,1.8236015e-05,3.2123768e-05
2446,4.4429977e-05,7.6246456e-06,2.858009e-05,8.225242e-06,7.052354e-05,2.0286247e-05,3.1870055e-05,1.8367242e-05,3.215434e-05
2447,4.446213e-05,7.620995e-06,2.8535727e-05,8.3054065e-06,7.0614435e-05,2.0300457e-05,3.1824104e-05,1.8489873e-05,3.218486e-05
2448,4.451278e-05,7.61578e-06,2.8491047e-05,8.405952e-06,7.073211e-05,2.0313482e-05,3.1777632e-05,1.8640994e-05,3.221426e-05
2449,4.4567154e-05,7.6110787e-06,2.8446511e-05,8.509565e-06,7.085611e-05,2.0328815e-05,3.1731168e-05,1.879613e-05,3.224644e-05
2450,4.461396e-05,7.606993e-06,2.840209e-05,8.604878e-06,7.0968665e-05,2.0343577e-05,3.1685042e-05,1.8940047e-05,3.2279095e-05
2451,4.4668108e-05,7.6030515e-06,2.8357721e-05,8.707333e-06,7.1089315e-05,2.035774e-05,3.1638832e-05,1.9092744e-05,3.2311378e-05
2452,4.472612e-05,7.5978337e-06,2.8313023e-05,8.815264e-06,7.1218215e-05,2.0371735e-05,3.1592688e-05,1.9253794e-05,3.2341573e-05
2453,4.4795175e-05,7.593086e-06,2.8268696e-05,8.9333935e-06,7.1363706e-05,2.038886e-05,3.15463e-05,1.9428546e-05,3.2377e-05
2454,4.4862027e-05,7.5885364e-06,2.8224666e-05,9.048826e-06,7.150546e-05,2.0405729e-05,3.1500316e-05,1.9599418e-05,3.241289e-05
2455,4.4925764e-05,7.5848584e-06,2.8180459e-05,9.160447e-06,7.1639806e-05,2.0420159e-05,3.145404e-05,1.9765606e-05,3.2444506e-05
2456,4.5004675e-05,7.579129e-06,2.813618e-05,9.289365e-06,7.179788e-05,2.0435784e-05,3.140768e-05,1.9954417e-05,3.2478987e-05
2457,4.5092875e-05,7.574139e-06,2.8091883e-05,9.426851e-06,7.197129e-05,2.0453945e-05,3.13617e-05,2.0155647e-05,3.2515545e-05
2458,4.517768e-05,7.5697826e-06,2.8047867e-05,9.560032e-06,7.213979e-05,2.0472908e-05,3.1315372e-05,2.035151e-05,3.2553344e-05
2459,4.5264096e-05,7.5645694e-06,2.800393e-05,9.6956e-06,7.2309e-05,2.0488695e-05,3.1269374e-05,2.0550926e-05,3.2588945e-05
2460,4.5361325e-05,7.557419e-06,2.7959752e-05,9.844153e-06,7.249488e-05,2.0505215e-05,3.122307e-05,2.0766596e-05,3.2623855e-05
2461,4.5467106e-05,7.5523094e-06,2.7915792e-05,9.999003e-06,7.269083e-05,2.052422e-05,3.117691e-05,2.0989706e-05,3.2662127e-05
2462,4.557722e-05,7.5478474e-06,2.7871827e-05,1.0157545e-05,7.289283e-05,2.0542693e-05,3.1130683e-05,2.1219454e-05,3.270135e-05
2463,4.5687342e-05,7.543206e-06,2.7827924e-05,1.0316213e-05,7.309508e-05,2.0562376e-05,3.1084346e-05,2.1448355e-05,3.274146e-05
2464,4.580974e-05,7.5383427e-06,2.7784019e-05,1.0487376e-05,7.33135e-05,2.0581663e-05,3.1038242e-05,2.1693597e-05,3.2781827e-05
2465,4.5936893e-05,7.5348707e-06,2.7740198e-05,1.0661824e-05,7.3537885e-05,2.060285e-05,3.0992145e-05,2.1942895e-05,3.2823336e-05
2466,4.607351e-05,7.530332e-06,2.7696458e-05,1.084672e-05,7.377631e-05,2.062328e-05,3.0945917e-05,2.2207116e-05,3.286507e-05
2467,4.6215995e-05,7.5250314e-06,2.7652555e-05,1.1038409e-05,7.4022944e-05,2.0644116e-05,3.089942e-05,2.2479402e-05,3.290698e-05
2468,4.636891e-05,7.521929e-06,2.7608887e-05,1.1238095e-05,7.428241e-05,2.066692e-05,3.0853418e-05,2.2762077e-05,3.295178e-05
2469,4.651958e-05,7.5176195e-06,2.7565142e-05,1.143682e-05,7.4539836e-05,2.0687467e-05,3.0807052e-05,2.3045313e-05,3.2995118e-05
2470,4.668676e-05,7.513178e-06,2.75212e-05,1.16523815e-05,7.4816664e-05,2.0708962e-05,3.0760675e-05,2.3347027e-05,3.303883e-05
2471,4.6855574e-05,7.510473e-06,2.7477747e-05,1.1867353e-05,7.509408e-05,2.0732079e-05,3.071457e-05,2.3647426e-05,3.308433e-05
2472,4.7030557e-05,7.5082767e-06,2.7434082e-05,1.20882005e-05,7.538177e-05,2.0754815e-05,3.066842e-05,2.395854e-05,3.3130094e-05
2473,4.7223173e-05,7.505912e-06,2.7390488e-05,1.23267755e-05,7.5694355e-05,2.0780035e-05,3.062203e-05,2.4292289e-05,3.3177996e-05
2474,4.7427337e-05,7.5052526e-06,2.734698e-05,1.2575102e-05,7.6018085e-05,2.0806112e-05,3.0575586e-05,2.4636385e-05,3.3229262e-05
2475,4.7644942e-05,7.5055614e-06,2.7303275e-05,1.2836107e-05,7.635978e-05,2.0832442e-05,3.0529474e-05,2.4997866e-05,3.3280725e-05
2476,4.7863407e-05,7.5051576e-06,2.7259883e-05,1.3098365e-05,7.670138e-05,2.0858663e-05,3.048311e-05,2.5359603e-05,3.3331708e-05
2477,4.8083974e-05,7.504117e-06,2.7216378e-05,1.3363478e-05,7.704512e-05,2.0882948e-05,3.0436959e-05,2.572522e-05,3.3381024e-05
2478,4.831122e-05,7.5043026e-06,2.7172822e-05,1.3634092e-05,7.739216e-05,2.0907244e-05,3.0390425e-05,2.6094487e-05,3.3429453e-05
2479,4.8560076e-05,7.5061375e-06,2.712933e-05,1.3924608e-05,7.77696e-05,2.093397e-05,3.0344087e-05,2.649154e-05,3.3482633e-05
2480,4.880892e-05,7.508057e-06,2.7085911e-05,1.421495e-05,7.814488e-05,2.0959897e-05,3.029784e-05,2.6887144e-05,3.3534798e-05
2481,4.9071525e-05,7.5122844e-06,2.7042537e-05,1.4516702e-05,7.853601e-05,2.098705e-05,3.0251567e-05,2.729739e-05,3.3589266e-05
2482,4.9354443e-05,7.5181347e-06,2.6999038e-05,1.4837271e-05,7.8949546e-05,2.1017271e-05,3.0205289e-05,2.7726986e-05,3.364666e-05
2483,4.963138e-05,7.524191e-06,2.6955635e-05,1.5151557e-05,7.935698e-05,2.104619e-05,3.0159063e-05,2.8151724e-05,3.3703884e-05
2484,4.991355e-05,7.5314597e-06,2.6912434e-05,1.5469655e-05,7.97689e-05,2.10746e-05,3.0112775e-05,2.858153e-05,3.3759618e-05
2485,5.0207895e-05,7.538942e-06,2.6869102e-05,1.5799851e-05,8.019045e-05,2.1101596e-05,3.00665e-05,2.902236e-05,3.38144e-05
2486,5.050967e-05,7.5476178e-06,2.6825777e-05,1.6136273e-05,8.062355e-05,2.1130272e-05,3.0020472e-05,2.9472805e-05,3.3871198e-05
2487,5.080174e-05,7.5569465e-06,2.6782427e-05,1.6462367e-05,8.1036895e-05,2.1156886e-05,2.9974462e-05,2.990555e-05,3.3925284e-05
2488,5.110639e-05,7.5671765e-06,2.6739326e-05,1.6799886e-05,8.1465114e-05,2.118366e-05,2.9928366e-05,3.0353087e-05,3.3979657e-05
2489,5.143619e-05,7.580092e-06,2.6696194e-05,1.71599e-05,8.192417e-05,2.1213356e-05,2.9882443e-05,3.0828367e-05,3.403893e-05
2490,5.1752817e-05,7.5941102e-06,2.665304e-05,1.7505665e-05,8.2363294e-05,2.124228e-05,2.9836625e-05,3.128439e-05,3.409698e-05
2491,5.2067568e-05,7.6088454e-06,2.6610187e-05,1.7848535e-05,8.279574e-05,2.1268628e-05,2.9790872e-05,3.1736243e-05,3.4152858e-05
2492,5.2375108e-05,7.6218116e-06,2.6566955e-05,1.8186338e-05,8.321898e-05,2.129441e-05,2.9745213e-05,3.2179356e-05,3.4204477e-05
2493,5.2684994e-05,7.636876e-06,2.652422e-05,1.85239e-05,8.363923e-05,2.1318516e-05,2.9699784e-05,3.2620923e-05,3.4256518e-05
2494,5.299707e-05,7.652617e-06,2.6481215e-05,1.8863238e-05,8.405847e-05,2.1342388e-05,2.9653846e-05,3.306223e-05,3.4306875e-05
2495,5.331885e-05,7.670663e-06,2.6438509e-05,1.920968e-05,8.448598e-05,2.1366917e-05,2.960835e-05,3.3510714e-05,3.4360535e-05
2496,5.362035e-05,7.688444e-06,2.6395786e-05,1.953612e-05,8.4887535e-05,2.1390008e-05,2.9563042e-05,3.393448e-05,3.4411103e-05
2497,5.3913245e-05,7.7048035e-06,2.6353011e-05,1.9855432e-05,8.527567e-05,2.1411352e-05,2.951803e-05,3.434629e-05,3.4459164e-05
2498,5.4198143e-05,7.721842e-06,2.6310225e-05,2.0166075e-05,8.56494e-05,2.1429654e-05,2.9473187e-05,3.4746565e-05,3.4502238e-05
2499,5.4457647e-05,7.736526e-06,2.626772e-05,2.04534e-05,8.5990025e-05,2.1446001e-05,2.9428598e-05,3.5115423e-05,3.4541954e-05
2500,5.4726268e-05,7.753754e-06,2.6225458e-05,2.0747053e-05,8.6335174e-05,2.146213e-05,2.9383737e-05,3.54893e-05,3.4583187e-05
2501,5.4978336e-05,7.770707e-06,2.6182997e-05,2.102463e-05,8.6662316e-05,2.1478212e-05,2.9339046e-05,3.5845052e-05,3.4622204e-05
2502,5.5230306e-05,7.787793e-06,2.6140817e-05,2.1301697e-05,8.6986394e-05,2.1492879e-05,2.9294786e-05,3.619873e-05,3.4659734e-05
2503,5.5446522e-05,7.802421e-06,2.6098713e-05,2.1545386e-05,8.726303e-05,2.1503412e-05,2.925059e-05,3.6509035e-05,3.4693043e-05
2504,5.5631128e-05,7.813665e-06,2.6056709e-05,2.1760752e-05,8.7495224e-05,2.1508718e-05,2.9206702e-05,3.6779802e-05,3.4718494e-05
2505,5.579614e-05,7.823528e-06,2.6014857e-05,2.1957758e-05,8.7705565e-05,2.1512458e-05,2.9163117e-05,3.702999e-05,3.473979e-05
2506,5.596728e-05,7.834958e-06,2.5973199e-05,2.2159125e-05,8.792471e-05,2.1517993e-05,2.9119488e-05,3.7287227e-05,3.4763267e-05
2507,5.613426e-05,7.8474095e-06,2.5931524e-05,2.2355329e-05,8.813532e-05,2.1523492e-05,2.9075934e-05,3.7535894e-05,3.4787674e-05
2508,5.6301113e-05,7.860855e-06,2.5890255e-05,2.2550003e-05,8.834368e-05,2.1529926e-05,2.9032451e-05,3.7781305e-05,3.4813056e-05
2509,5.6452962e-05,7.872514e-06,2.5848978e-05,2.2731472e-05,8.853301e-05,2.1533231e-05,2.8989602e-05,3.801018e-05,3.4834728e-05
2510,5.6583274e-05,7.8818e-06,2.5807756e-05,2.2893719e-05,8.8692e-05,2.1533588e-05,2.8946619e-05,3.821179e-05,3.4851466e-05
2511,5.6696947e-05,7.890317e-06,2.5766627e-05,2.3040004e-05,8.883156e-05,2.153131e-05,2.8904049e-05,3.8396203e-05,3.4865432e-05
2512,5.6778255e-05,7.89466e-06,2.5725663e-05,2.315793e-05,8.8930974e-05,2.1526654e-05,2.8861574e-05,3.8542752e-05,3.4872955e-05
2513,5.6851823e-05,7.898631e-06,2.568526e-05,2.3267932e-05,8.901648e-05,2.1519658e-05,2.8819108e-05,3.8677714e-05,3.487898e-05
2514,5.6915655e-05,7.901491e-06,2.5644513e-05,2.336965e-05,8.909125e-05,2.1511863e-05,2.8776843e-05,3.880254e-05,3.4882974e-05
2515,5.696236e-05,7.903601e-06,2.56042e-05,2.3454557e-05,8.914719e-05,2.1503396e-05,2.8735092e-05,3.8908704e-05,3.488619e-05
2516,5.70165e-05,7.907027e-06,2.5563986e-05,2.3545486e-05,8.92106e-05,2.1495367e-05,2.8693219e-05,3.9022012e-05,3.489086e-05
2517,5.7068195e-05,7.910497e-06,2.5523921e-05,2.3633775e-05,8.92736e-05,2.148906e-05,2.865159e-05,3.9132945e-05,3.48975e-05
2518,5.712107e-05,7.914332e-06,2.5484092e-05,2.3722647e-05,8.9335925e-05,2.1481545e-05,2.8610046e-05,3.924433e-05,3.4902547e-05
2519,5.715058e-05,7.916258e-06,2.5444308e-05,2.3790019e-05,8.936538e-05,2.1471898e-05,2.8568691e-05,3.9324786e-05,3.490461e-05
2520,5.71802e-05,7.917239e-06,2.5404564e-05,2.3858394e-05,8.939994e-05,2.1461474e-05,2.8527547e-05,3.9410916e-05,3.4905344e-05
2521,5.7189158e-05,7.916294e-06,2.536549e-05,2.3907372e-05,8.940538e-05,2.1449112e-05,2.8486511e-05,3.9469753e-05,3.4902336e-05
2522,5.7192687e-05,7.913956e-06,2.5326159e-05,2.395257e-05,8.940784e-05,2.1436234e-05,2.8445767e-05,3.9525843e-05,3.4898618e-05
2523,5.7199075e-05,7.913564e-06,2.5286849e-05,2.399866e-05,8.9408015e-05,2.1423677e-05,2.8404944e-05,3.957939e-05,3.4895256e-05
2524,5.720149e-05,7.9121455e-06,2.5248302e-05,2.4041046e-05,8.940518e-05,2.141068e-05,2.8364524e-05,3.9629977e-05,3.4892888e-05
2525,5.7195888e-05,7.910016e-06,2.5209509e-05,2.4076364e-05,8.939635e-05,2.1397442e-05,2.8324124e-05,3.9674786e-05,3.4888635e-05
2526,5.7191464e-05,7.908436e-06,2.5170859e-05,2.4112169e-05,8.938435e-05,2.1383777e-05,2.8283948e-05,3.9716626e-05,3.488502e-05
2527,5.7183843e-05,7.906553e-06,2.5132287e-05,2.4145003e-05,8.9368026e-05,2.1369142e-05,2.8243807e-05,3.9755072e-05,3.4879937e-05
2528,5.71735e-05,7.9039e-06,2.509414e-05,2.4175462e-05,8.935275e-05,2.1356436e-05,2.8204131e-05,3.979218e-05,3.4875964e-05
2529,5.7149045e-05,7.900272e-06,2.5056008e-05,2.4192765e-05,8.931798e-05,2.1341688e-05,2.8164352e-05,3.981194e-05,3.4870332e-05
2530,5.7129422e-05,7.896987e-06,2.5018295e-05,2.4214138e-05,8.928812e-05,2.1327229e-05,2.8124843e-05,3.9836046e-05,3.4864395e-05
2531,5.7105688e-05,7.892677e-06,2.498007e-05,2.4232942e-05,8.925626e-05,2.1311971e-05,2.8085307e-05,3.9858984e-05,3.4856217e-05
2532,5.7094163e-05,7.890595e-06,2.4942605e-05,2.4260966e-05,8.9236135e-05,2.1298567e-05,2.8046177e-05,3.989139e-05,3.4852583e-05
2533,5.7091886e-05,7.889641e-06,2.4905139e-05,2.4297105e-05,8.922954e-05,2.1287826e-05,2.8006783e-05,3.9934934e-05,3.4851473e-05
2534,5.70735e-05,7.887935e-06,2.486783e-05,2.4317736e-05,8.920061e-05,2.1273534e-05,2.7967795e-05,3.9959275e-05,3.4848083e-05
2535,5.705061e-05,7.884782e-06,2.4830755e-05,2.4335071e-05,8.916779e-05,2.1259557e-05,2.7928776e-05,3.9979463e-05,3.484275e-05
2536,5.7028352e-05,7.880483e-06,2.4793537e-05,2.4354335e-05,8.9134235e-05,2.1245172e-05,2.7890137e-05,3.999893e-05,3.4835608e-05
2537,5.699011e-05,7.8753155e-06,2.475663e-05,2.4358165e-05,8.9083245e-05,2.1229154e-05,2.7851538e-05,4.0002553e-05,3.4826713e-05
2538,5.697675e-05,7.873499e-06,2.4719875e-05,2.438338e-05,8.905931e-05,2.1214877e-05,2.7813061e-05,4.0031373e-05,3.4821973e-05
2539,5.694546e-05,7.869904e-06,2.4683046e-05,2.439251e-05,8.9015084e-05,2.1200265e-05,2.7774628e-05,4.0040195e-05,3.4816905e-05
2540,5.692715e-05,7.867385e-06,2.4646664e-05,2.44131e-05,8.8985704e-05,2.118776e-05,2.7736507e-05,4.006144e-05,3.4813085e-05
2541,5.689013e-05,7.862867e-06,2.461041e-05,2.4416857e-05,8.8934874e-05,2.1171732e-05,2.7698581e-05,4.0064562e-05,3.480565e-05
2542,5.684523e-05,7.856423e-06,2.45742e-05,2.4414607e-05,8.88768e-05,2.1155405e-05,2.766053e-05,4.0060866e-05,3.4796787e-05
2543,5.6802834e-05,7.850872e-06,2.4538042e-05,2.4413917e-05,8.881799e-05,2.1139487e-05,2.7622797e-05,4.0055707e-05,3.478774e-05
2544,5.6789708e-05,7.8490575e-06,2.4502197e-05,2.4438452e-05,8.879726e-05,2.1126427e-05,2.758518e-05,4.0085655e-05,3.4783614e-05
2545,5.6780245e-05,7.848764e-06,2.4466532e-05,2.446495e-05,8.877822e-05,2.111627e-05,2.7547601e-05,4.011435e-05,3.4782894e-05
2546,5.6753568e-05,7.845488e-06,2.443095e-05,2.4477127e-05,8.874149e-05,2.1104017e-05,2.7509983e-05,4.01275e-05,3.4780493e-05
2547,5.670543e-05,7.8391895e-06,2.439545e-05,2.447079e-05,8.868029e-05,2.1088228e-05,2.7472835e-05,4.011922e-05,3.4772387e-05
2548,5.665302e-05,7.831992e-06,2.4359897e-05,2.4461131e-05,8.860773e-05,2.106941e-05,2.7435595e-05,4.0102725e-05,3.476099e-05
2549,5.6619145e-05,7.827428e-06,2.4324325e-05,2.4467394e-05,8.8559435e-05,2.1053806e-05,2.739846e-05,4.0107167e-05,3.4753055e-05
2550,5.6593184e-05,7.824167e-06,2.4289464e-05,2.4479552e-05,8.852297e-05,2.1041667e-05,2.7361564e-05,4.011974e-05,3.474843e-05
2551,5.656669e-05,7.8211115e-06,2.4254537e-05,2.449104e-05,8.8484725e-05,2.1028723e-05,2.7324444e-05,4.013156e-05,3.4744447e-05
2552,5.6532153e-05,7.817051e-06,2.4219746e-05,2.4495357e-05,8.843944e-05,2.1014997e-05,2.7287964e-05,4.0136478e-05,3.4739034e-05
2553,5.65032e-05,7.813144e-06,2.4184783e-05,2.4505272e-05,8.839859e-05,2.1001095e-05,2.7251273e-05,4.0146224e-05,3.4734458e-05
2554,5.647712e-05,7.809685e-06,2.4150064e-05,2.4517372e-05,8.836137e-05,2.0988604e-05,2.7214719e-05,4.015805e-05,3.4730205e-05
2555,5.6458437e-05,7.808349e-06,2.4115712e-05,2.4534376e-05,8.833175e-05,2.0976639e-05,2.7178374e-05,4.0176736e-05,3.472736e-05
2556,5.6422912e-05,7.803558e-06,2.4081402e-05,2.453795e-05,8.8281275e-05,2.0962756e-05,2.7142001e-05,4.0176517e-05,3.4722536e-05
2557,5.6366196e-05,7.796849e-06,2.4047173e-05,2.4522173e-05,8.820675e-05,2.0946525e-05,2.710601e-05,4.0154213e-05,3.471291e-05
2558,5.6309123e-05,7.788573e-06,2.4012825e-05,2.4507723e-05,8.813081e-05,2.092897e-05,2.7069866e-05,4.0131967e-05,3.470169e-05
2559,5.625352e-05,7.7812465e-06,2.3978884e-05,2.449339e-05,8.805879e-05,2.0912548e-05,2.7034112e-05,4.0112125e-05,3.4691864e-05
2560,5.6227807e-05,7.777672e-06,2.3945098e-05,2.4505038e-05,8.802039e-05,2.0899448e-05,2.6998261e-05,4.012268e-05,3.468712e-05
2561,5.6207093e-05,7.775532e-06,2.3911105e-05,2.4520456e-05,8.7990404e-05,2.0888017e-05,2.696252e-05,4.0139865e-05,3.468428e-05
2562,5.6197714e-05,7.775071e-06,2.3877525e-05,2.4545121e-05,8.797468e-05,2.087788e-05,2.6926924e-05,4.0169874e-05,3.4685192e-05
2563,5.6171375e-05,7.772157e-06,2.384381e-05,2.4555406e-05,8.793916e-05,2.0867243e-05,2.6891328e-05,4.0180585e-05,3.468371e-05
2564,5.6136756e-05,7.768294e-06,2.3810382e-05,2.4558081e-05,8.789064e-05,2.0852676e-05,2.6855963e-05,4.0182007e-05,3.467842e-05
2565,5.609641e-05,7.762473e-06,2.377703e-05,2.4556908e-05,8.783416e-05,2.0838392e-05,2.6820657e-05,4.017511e-05,3.4671415e-05
2566,5.605013e-05,7.755996e-06,2.3743636e-05,2.4550494e-05,8.777218e-05,2.0822705e-05,2.6785421e-05,4.0164057e-05,3.466262e-05
2567,5.6006225e-05,7.7500445e-06,2.3710547e-05,2.454563e-05,8.771193e-05,2.0807896e-05,2.6750347e-05,4.0153685e-05,3.4654393e-05
2568,5.596397e-05,7.744343e-06,2.3677576e-05,2.4542052e-05,8.765551e-05,2.0793555e-05,2.6715406e-05,4.0146555e-05,3.464773e-05
2569,5.594422e-05,7.742554e-06,2.3644703e-05,2.4556963e-05,8.7625376e-05,2.0782363e-05,2.668047e-05,4.0162548e-05,3.464572e-05
2570,5.5935205e-05,7.742326e-06,2.3611936e-05,2.458094e-05,8.7606735e-05,2.0772186e-05,2.664573e-05,4.0188814e-05,3.4646175e-05
2571,5.590115e-05,7.738891e-06,2.357933e-05,2.4582929e-05,8.756124e-05,2.0760563e-05,2.6611046e-05,4.0189632e-05,3.464365e-05
2572,5.5859797e-05,7.733253e-06,2.3546463e-05,2.4580082e-05,8.750497e-05,2.0747126e-05,2.6576337e-05,4.0181512e-05,3.4638117e-05
2573,5.5791425e-05,7.723422e-06,2.3514074e-05,2.4553929e-05,8.741752e-05,2.0729047e-05,2.6541957e-05,4.0146515e-05,3.462452e-05
2574,5.5726377e-05,7.714242e-06,2.3481572e-05,2.4530562e-05,8.732753e-05,2.071002e-05,2.6507714e-05,4.0109793e-05,3.4611006e-05
2575,5.5671153e-05,7.7068535e-06,2.3449247e-05,2.451505e-05,8.725858e-05,2.0694031e-05,2.6473403e-05,4.009114e-05,3.460163e-05
2576,5.5628247e-05,7.70255e-06,2.3417231e-05,2.4508465e-05,8.719943e-05,2.0680838e-05,2.6439202e-05,4.0079387e-05,3.459654e-05
2577,5.5615543e-05,7.7013865e-06,2.3385046e-05,2.452911e-05,8.717864e-05,2.067093e-05,2.6405143e-05,4.0102568e-05,3.4596567e-05
2578,5.56078e-05,7.700428e-06,2.3353035e-05,2.455434e-05,8.716455e-05,2.0662463e-05,2.637111e-05,4.013098e-05,3.4597866e-05
2579,5.5582117e-05,7.6971255e-06,2.3321307e-05,2.4563684e-05,8.7126304e-05,2.065046e-05,2.6337104e-05,4.0138744e-05,3.459535e-05
2580,5.5528304e-05,7.689825e-06,2.3289464e-05,2.4549014e-05,8.705811e-05,2.0635061e-05,2.6303378e-05,4.0119678e-05,3.4587567e-05
2581,5.5484612e-05,7.683442e-06,2.325766e-05,2.4543508e-05,8.699715e-05,2.0620007e-05,2.6269681e-05,4.0107458e-05,3.457945e-05
2582,5.5438788e-05,7.677546e-06,2.3226126e-05,2.4535117e-05,8.6936925e-05,2.0605794e-05,2.6236083e-05,4.0095045e-05,3.4571596e-05
2583,5.539973e-05,7.6725355e-06,2.3194623e-05,2.4532572e-05,8.688278e-05,2.0592495e-05,2.6202413e-05,4.008787e-05,3.4565797e-05
2584,5.5371234e-05,7.669423e-06,2.3163338e-05,2.4538473e-05,8.684133e-05,2.0580566e-05,2.6168953e-05,4.0091818e-05,3.4563083e-05
2585,5.5336255e-05,7.664739e-06,2.313187e-05,2.4539646e-05,8.679247e-05,2.0567479e-05,2.6135609e-05,4.0089384e-05,3.455815e-05
2586,5.5307406e-05,7.6612205e-06,2.3100756e-05,2.4545427e-05,8.675059e-05,2.0555111e-05,2.6102582e-05,4.00929e-05,3.4554818e-05
2587,5.5255085e-05,7.6547785e-06,2.3069635e-05,2.4530673e-05,8.6684646e-05,2.0541429e-05,2.6069263e-05,4.0073952e-05,3.4547975e-05
2588,5.520397e-05,7.647065e-06,2.3038516e-05,2.4518391e-05,8.661566e-05,2.052588e-05,2.6036329e-05,4.005345e-05,3.453875e-05
2589,5.517179e-05,7.642596e-06,2.3007584e-05,2.4521609e-05,8.657101e-05,2.051319e-05,2.6003381e-05,4.0054438e-05,3.453394e-05
2590,5.514729e-05,7.639154e-06,2.2976797e-05,2.453134e-05,8.6536864e-05,2.0502863e-05,2.597026e-05,4.0063747e-05,3.45321e-05
2591,5.5135126e-05,7.638223e-06,2.294605e-05,2.455085e-05,8.651598e-05,2.0492902e-05,2.593736e-05,4.0085717e-05,3.4532797e-05
2592,5.5110475e-05,7.635258e-06,2.2915301e-05,2.4559913e-05,8.648084e-05,2.0481684e-05,2.5904726e-05,4.0094423e-05,3.453136e-05
2593,5.5075652e-05,7.6308725e-06,2.2884815e-05,2.4559966e-05,8.643122e-05,2.046856e-05,2.5872156e-05,4.0090505e-05,3.452577e-05
2594,5.5020293e-05,7.623514e-06,2.285438e-05,2.45424e-05,8.6358654e-05,2.045308e-05,2.5839496e-05,4.006608e-05,3.45168e-05
2595,5.49698e-05,7.6159627e-06,2.2823608e-05,2.4530229e-05,8.628947e-05,2.0437812e-05,2.580718e-05,4.0044477e-05,3.4507495e-05
2596,5.4912787e-05,7.608252e-06,2.2793487e-05,2.451105e-05,8.6215485e-05,2.0423106e-05,2.5774838e-05,4.0017538e-05,3.4498556e-05
2597,5.4861885e-05,7.601298e-06,2.2763286e-05,2.4497298e-05,8.614995e-05,2.0408997e-05,2.5742489e-05,3.9998464e-05,3.449105e-05
2598,5.483247e-05,7.597019e-06,2.2733127e-05,2.4502326e-05,8.610901e-05,2.0396896e-05,2.571042e-05,4.000169e-05,3.448696e-05
2599,5.4807337e-05,7.594043e-06,2.2703161e-05,2.4510135e-05,8.60704e-05,2.0385354e-05,2.5678382e-05,4.000666e-05,3.4485503e-05
2600,5.4772252e-05,7.589699e-06,2.2673301e-05,2.450925e-05,8.602322e-05,2.0373474e-05,2.5646244e-05,4.00035e-05,3.4481858e-05
2601,5.474256e-05,7.5858843e-06,2.264308e-05,2.4513594e-05,8.598252e-05,2.0361907e-05,2.5614163e-05,4.000645e-05,3.4478137e-05
2602,5.470057e-05,7.5799976e-06,2.2613393e-05,2.4507179e-05,8.5924985e-05,2.0348472e-05,2.5582338e-05,3.9994175e-05,3.4472505e-05
2603,5.4652643e-05,7.573122e-06,2.2583768e-05,2.4495754e-05,8.586094e-05,2.0334688e-05,2.5550553e-05,3.9975697e-05,3.446572e-05
2604,5.4604898e-05,7.566154e-06,2.2554133e-05,2.448461e-05,8.579715e-05,2.0319862e-05,2.5518864e-05,3.9958428e-05,3.4457178e-05
2605,5.4578606e-05,7.5624125e-06,2.252434e-05,2.4491854e-05,8.575697e-05,2.0307736e-05,2.5487145e-05,3.9962088e-05,3.4453507e-05
2606,5.4540615e-05,7.557819e-06,2.2495102e-05,2.4487696e-05,8.570895e-05,2.0296231e-05,2.5455496e-05,3.9957224e-05,3.4449462e-05
2607,5.4509546e-05,7.554067e-06,2.2465654e-05,2.4489827e-05,8.5665524e-05,2.0284064e-05,2.542397e-05,3.995749e-05,3.4446348e-05
2608,5.447813e-05,7.5496123e-06,2.2436352e-05,2.4492163e-05,8.562066e-05,2.0272459e-05,2.5392499e-05,3.99557e-05,3.4442153e-05
2609,5.4449447e-05,7.545599e-06,2.2407043e-05,2.4496803e-05,8.5577616e-05,2.0260044e-05,2.5361365e-05,3.995621e-05,3.4438475e-05
2610,5.4422515e-05,7.541858e-06,2.237793e-05,2.4502728e-05,8.553826e-05,2.0248917e-05,2.5330188e-05,3.9959155e-05,3.4435572e-05
2611,5.4375232e-05,7.5360417e-06,2.2348771e-05,2.4490417e-05,8.5474065e-05,2.0234636e-05,2.529908e-05,3.994035e-05,3.4429468e-05
2612,5.430341e-05,7.525816e-06,2.2319959e-05,2.4457639e-05,8.538489e-05,2.021893e-05,2.5267793e-05,3.989817e-05,3.4418295e-05
2613,5.4242817e-05,7.516656e-06,2.2290957e-05,2.4435207e-05,8.530372e-05,2.0201449e-05,2.5237092e-05,3.986518e-05,3.4405795e-05
2614,5.418567e-05,7.5084167e-06,2.22621e-05,2.4415152e-05,8.522716e-05,2.0186199e-05,2.5206149e-05,3.9834817e-05,3.4396347e-05
2615,5.4150492e-05,7.5033545e-06,2.2233391e-05,2.4413746e-05,8.518227e-05,2.0174926e-05,2.5175312e-05,3.983203e-05,3.4392026e-05
2616,5.414275e-05,7.50323e-06,2.220473e-05,2.4434792e-05,8.516808e-05,2.0166446e-05,2.5144276e-05,3.9857365e-05,3.439398e-05
2617,5.414922e-05,7.5050643e-06,2.2176164e-05,2.4467992e-05,8.5166284e-05,2.0159989e-05,2.5113572e-05,3.9892722e-05,3.4398505e-05
2618,5.412186e-05,7.5009393e-06,2.2147631e-05,2.447329e-05,8.513385e-05,2.0149764e-05,2.5083065e-05,3.9901017e-05,3.4397737e-05
2619,5.4083634e-05,7.495951e-06,2.2119077e-05,2.4468603e-05,8.507729e-05,2.0135383e-05,2.5052379e-05,3.9889528e-05,3.439092e-05
2620,5.4027547e-05,7.486961e-06,2.2090582e-05,2.4450004e-05,8.500187e-05,2.0119951e-05,2.502206e-05,3.9859857e-05,3.4381166e-05
2621,5.3975193e-05,7.480152e-06,2.2062457e-05,2.4432584e-05,8.4931366e-05,2.0104762e-05,2.4991647e-05,3.9834962e-05,3.4372373e-05
2622,5.3938336e-05,7.474819e-06,2.2034332e-05,2.4429186e-05,8.4882544e-05,2.0093681e-05,2.49613e-05,3.982756e-05,3.4367356e-05
2623,5.3896838e-05,7.4687e-06,2.20059e-05,2.442224e-05,8.482493e-05,2.0080894e-05,2.4931094e-05,3.981294e-05,3.4362027e-05
2624,5.386277e-05,7.4640416e-06,2.1977927e-05,2.44208e-05,8.4780404e-05,2.0068794e-05,2.4900806e-05,3.9810802e-05,3.4358072e-05
2625,5.3842316e-05,7.461338e-06,2.1950029e-05,2.4430949e-05,8.475408e-05,2.0059399e-05,2.4870897e-05,3.982378e-05,3.4357563e-05
2626,5.38131e-05,7.457709e-06,2.1922064e-05,2.4433326e-05,8.471047e-05,2.0048132e-05,2.4840612e-05,3.982172e-05,3.4355366e-05
2627,5.3771382e-05,7.4518302e-06,2.1894199e-05,2.4425353e-05,8.4653984e-05,2.0035102e-05,2.4810643e-05,3.980824e-05,3.434942e-05
2628,5.3719734e-05,7.4442974e-06,2.1866395e-05,2.4409042e-05,8.4584986e-05,2.0019683e-05,2.4780828e-05,3.978448e-05,3.4340213e-05
2629,5.365882e-05,7.4357145e-06,2.1838663e-05,2.4384442e-05,8.450419e-05,2.0004523e-05,2.4751009e-05,3.9748655e-05,3.432935e-05
2630,5.3621654e-05,7.4298914e-06,2.181094e-05,2.4380824e-05,8.445393e-05,1.999144e-05,2.472128e-05,3.974122e-05,3.432364e-05
2631,5.3591353e-05,7.4261e-06,2.178333e-05,2.4381923e-05,8.44127e-05,1.9981007e-05,2.4691833e-05,3.9739858e-05,3.4321245e-05
2632,5.356576e-05,7.4228537e-06,2.1755752e-05,2.4387156e-05,8.437598e-05,1.9970457e-05,2.4662035e-05,3.974349e-05,3.4319233e-05
2633,5.353207e-05,7.4180166e-06,2.1728387e-05,2.4385665e-05,8.4328174e-05,1.9958376e-05,2.4632373e-05,3.9737424e-05,3.4315326e-05
2634,5.349426e-05,7.411983e-06,2.1701015e-05,2.438126e-05,8.42762e-05,1.9945752e-05,2.4602972e-05,3.9727478e-05,3.430969e-05
2635,5.3444783e-05,7.4046516e-06,2.1673784e-05,2.4366347e-05,8.4210566e-05,1.9932226e-05,2.4573636e-05,3.97047e-05,3.4302695e-05
2636,5.3398326e-05,7.3974275e-06,2.1646449e-05,2.435445e-05,8.414883e-05,1.991843e-05,2.4544253e-05,3.9686143e-05,3.4295357e-05
2637,5.3369044e-05,7.3936776e-06,2.1619267e-05,2.4356099e-05,8.410619e-05,1.9906316e-05,2.451494e-05,3.9684935e-05,3.4290264e-05
2638,5.334338e-05,7.390046e-06,2.1592214e-05,2.4361121e-05,8.4071624e-05,1.9896308e-05,2.4485691e-05,3.968963e-05,3.428849e-05
2639,5.33102e-05,7.3865554e-06,2.1565358e-05,2.4358284e-05,8.4024156e-05,1.9884414e-05,2.4456549e-05,3.9683193e-05,3.4285513e-05
2640,5.327293e-05,7.3812757e-06,2.1538373e-05,2.435328e-05,8.397314e-05,1.9872352e-05,2.442756e-05,3.9673225e-05,3.4281056e-05
2641,5.323296e-05,7.3751585e-06,2.1511338e-05,2.4346466e-05,8.391953e-05,1.9859832e-05,2.4398681e-05,3.9661016e-05,3.4274588e-05
2642,5.3200747e-05,7.3700962e-06,2.1484286e-05,2.4346366e-05,8.387382e-05,1.9848072e-05,2.4369714e-05,3.965604e-05,3.4269073e-05
2643,5.31771e-05,7.3670344e-06,2.145745e-05,2.4352616e-05,8.383661e-05,1.9835894e-05,2.4340785e-05,3.965993e-05,3.4265915e-05
2644,5.312593e-05,7.359856e-06,2.143087e-05,2.4335204e-05,8.377104e-05,1.9823025e-05,2.4311936e-05,3.963608e-05,3.426084e-05
2645,5.309585e-05,7.3559227e-06,2.1404505e-05,2.4335422e-05,8.373155e-05,1.9812873e-05,2.4283265e-05,3.9635415e-05,3.425799e-05
2646,5.306126e-05,7.3504393e-06,2.1377877e-05,2.4332943e-05,8.367951e-05,1.9800675e-05,2.425453e-05,3.962431e-05,3.4252444e-05
2647,5.302037e-05,7.3442666e-06,2.1351245e-05,2.432486e-05,8.362728e-05,1.9788613e-05,2.4225936e-05,3.9612733e-05,3.4246175e-05
2648,5.297565e-05,7.337719e-06,2.1324766e-05,2.4313167e-05,8.3565305e-05,1.9774676e-05,2.4197558e-05,3.9593066e-05,3.423971e-05
2649,5.2944913e-05,7.33373e-06,2.1298396e-05,2.4312787e-05,8.352428e-05,1.976409e-05,2.4168969e-05,3.9591225e-05,3.4236422e-05
2650,5.291075e-05,7.3289248e-06,2.1272204e-05,2.430962e-05,8.3475934e-05,1.97514e-05,2.4140549e-05,3.9583985e-05,3.4231794e-05
2651,5.2875377e-05,7.3241536e-06,2.1245916e-05,2.4305307e-05,8.3426276e-05,1.974035e-05,2.4112245e-05,3.9573675e-05,3.4227272e-05
2652,5.2835825e-05,7.3180686e-06,2.1219752e-05,2.4298004e-05,8.337228e-05,1.9727886e-05,2.408392e-05,3.9560473e-05,3.422207e-05
2653,5.279197e-05,7.3120023e-06,2.1193604e-05,2.4286363e-05,8.331635e-05,1.9714842e-05,2.405571e-05,3.95458e-05,3.421541e-05
2654,5.2753763e-05,7.3060087e-06,2.1167469e-05,2.4280285e-05,8.326284e-05,1.9701687e-05,2.4027604e-05,3.953355e-05,3.4209603e-05
2655,5.2705866e-05,7.2992098e-06,2.114146e-05,2.4265193e-05,8.3197345e-05,1.9688723e-05,2.399943e-05,3.9509196e-05,3.420288e-05
2656,5.26723e-05,7.2940516e-06,2.1115451e-05,2.42628e-05,8.315027e-05,1.9676798e-05,2.3971437e-05,3.9502036e-05,3.4198638e-05
2657,5.2636846e-05,7.289041e-06,2.1089634e-05,2.4258172e-05,8.310145e-05,1.9665242e-05,2.3943436e-05,3.949277e-05,3.4193858e-05
2658,5.260014e-05,7.283528e-06,2.1063903e-05,2.4252708e-05,8.30527e-05,1.9653115e-05,2.391547e-05,3.9484115e-05,3.4189274e-05
2659,5.257058e-05,7.279859e-06,2.1038208e-05,2.4252513e-05,8.301005e-05,1.9642714e-05,2.3887775e-05,3.947956e-05,3.4186072e-05
2660,5.253453e-05,7.274386e-06,2.1012485e-05,2.4247662e-05,8.296287e-05,1.9630921e-05,2.3859973e-05,3.947198e-05,3.4181496e-05
2661,5.249524e-05,7.268625e-06,2.0987016e-05,2.4239598e-05,8.290743e-05,1.9618945e-05,2.3832292e-05,3.945619e-05,3.4176446e-05
2662,5.245991e-05,7.2633507e-06,2.09613e-05,2.423526e-05,8.285999e-05,1.9606721e-05,2.3804549e-05,3.944872e-05,3.417085e-05
2663,5.24336e-05,7.2590906e-06,2.0935644e-05,2.4238865e-05,8.282125e-05,1.9595796e-05,2.3776849e-05,3.9448605e-05,3.4166962e-05
2664,5.240877e-05,7.256354e-06,2.0910295e-05,2.4242121e-05,8.2781655e-05,1.9584817e-05,2.3749391e-05,3.944745e-05,3.4164925e-05
2665,5.2383497e-05,7.252435e-06,2.0884916e-05,2.4246145e-05,8.274676e-05,1.9575167e-05,2.3721826e-05,3.9449762e-05,3.4162964e-05
2666,5.2365274e-05,7.250163e-06,2.0859672e-05,2.425544e-05,8.2720486e-05,1.9565356e-05,2.369436e-05,3.946077e-05,3.416141e-05
2667,5.2331277e-05,7.2451535e-06,2.0834063e-05,2.4252062e-05,8.2672486e-05,1.9553809e-05,2.3667048e-05,3.9451632e-05,3.415784e-05
2668,5.2278516e-05,7.2373728e-06,2.0808959e-05,2.4232184e-05,8.260204e-05,1.9539124e-05,2.3639894e-05,3.9423023e-05,3.414919e-05
2669,5.2212883e-05,7.2277594e-06,2.0783811e-05,2.420131e-05,8.251673e-05,1.952422e-05,2.3612589e-05,3.937992e-05,3.4138262e-05
2670,5.2158037e-05,7.219507e-06,2.0758665e-05,2.4179863e-05,8.244745e-05,1.9510084e-05,2.3585513e-05,3.935185e-05,3.4129815e-05
2671,5.2108957e-05,7.2128355e-06,2.0733634e-05,2.4162488e-05,8.238168e-05,1.9497404e-05,2.3558281e-05,3.9325994e-05,3.41216e-05
2672,5.2069045e-05,7.2071557e-06,2.0708732e-05,2.4153158e-05,8.232449e-05,1.9484121e-05,2.3531242e-05,3.9309132e-05,3.411528e-05
2673,5.2044266e-05,7.2027797e-06,2.0683912e-05,2.4157574e-05,8.229095e-05,1.9474019e-05,2.3504339e-05,3.9312596e-05,3.4113316e-05
2674,5.202519e-05,7.199697e-06,2.065898e-05,2.4166513e-05,8.226103e-05,1.9464616e-05,2.3477485e-05,3.9318933e-05,3.4113003e-05
2675,5.1984964e-05,7.1944596e-06,2.0634201e-05,2.4156303e-05,8.220901e-05,1.9453597e-05,2.3450551e-05,3.9304865e-05,3.4108478e-05
2676,5.1938063e-05,7.1873505e-06,2.0609408e-05,2.4141305e-05,8.214476e-05,1.9438905e-05,2.3423683e-05,3.928218e-05,3.4100955e-05
2677,5.1896826e-05,7.181856e-06,2.0584823e-05,2.4130148e-05,8.208974e-05,1.942735e-05,2.3396957e-05,3.926543e-05,3.409511e-05
2678,5.186551e-05,7.1766567e-06,2.0560075e-05,2.4128778e-05,8.204524e-05,1.9415573e-05,2.337005e-05,3.9259616e-05,3.4089146e-05
2679,5.1834235e-05,7.1719182e-06,2.053569e-05,2.4126626e-05,8.200154e-05,1.9404042e-05,2.3343488e-05,3.925401e-05,3.408522e-05
2680,5.1803436e-05,7.167766e-06,2.0511023e-05,2.4124647e-05,8.196008e-05,1.9394109e-05,2.3316894e-05,3.9249084e-05,3.4082994e-05
2681,5.178985e-05,7.1655813e-06,2.0486512e-05,2.4137758e-05,8.193738e-05,1.9385865e-05,2.3290208e-05,3.926131e-05,3.4083332e-05
2682,5.175491e-05,7.1611917e-06,2.0461972e-05,2.4131745e-05,8.1892475e-05,1.937479e-05,2.3263829e-05,3.9253857e-05,3.4079803e-05
2683,5.174042e-05,7.158354e-06,2.0437665e-05,2.4144401e-05,8.1868566e-05,1.9364988e-05,2.3237231e-05,3.926635e-05,3.4077988e-05
2684,5.1704556e-05,7.152696e-06,2.0413427e-05,2.4138431e-05,8.1819235e-05,1.93533e-05,2.3210869e-05,3.925506e-05,3.4073113e-05
2685,5.167159e-05,7.1481245e-06,2.0389223e-05,2.4134244e-05,8.177032e-05,1.9341845e-05,2.3184633e-05,3.9243838e-05,3.4068307e-05
2686,5.163099e-05,7.1422055e-06,2.036482e-05,2.4123963e-05,8.171606e-05,1.933052e-05,2.3158258e-05,3.922729e-05,3.4063283e-05
2687,5.158149e-05,7.1350405e-06,2.0340582e-05,2.4105868e-05,8.164813e-05,1.9316334e-05,2.3132143e-05,3.9199662e-05,3.4054985e-05
2688,5.1543422e-05,7.1288177e-06,2.0316536e-05,2.4098068e-05,8.159952e-05,1.9305002e-05,2.3105877e-05,3.9188642e-05,3.4048124e-05
2689,5.1506013e-05,7.123444e-06,2.0292482e-05,2.4090086e-05,8.154547e-05,1.929261e-05,2.307989e-05,3.9172966e-05,3.4043172e-05
2690,5.1464318e-05,7.1182026e-06,2.02685e-05,2.4077613e-05,8.149249e-05,1.9280887e-05,2.3053792e-05,3.9157814e-05,3.403857e-05
2691,5.1443934e-05,7.1149207e-06,2.0244632e-05,2.4084382e-05,8.146106e-05,1.9271776e-05,2.3027736e-05,3.9161547e-05,3.4037228e-05
2692,5.143164e-05,7.112057e-06,2.0220805e-05,2.409878e-05,8.143972e-05,1.9262963e-05,2.3001912e-05,3.9174844e-05,3.4036657e-05
2693,5.1393738e-05,7.107488e-06,2.0197062e-05,2.4089188e-05,8.138874e-05,1.9251776e-05,2.2976059e-05,3.9160903e-05,3.403257e-05
2694,5.134174e-05,7.0998917e-06,2.0173125e-05,2.406872e-05,8.131997e-05,1.9237854e-05,2.2950222e-05,3.9131897e-05,3.402433e-05
2695,5.1306546e-05,7.093918e-06,2.0149355e-05,2.4063274e-05,8.1270846e-05,1.9225685e-05,2.292425e-05,3.9120914e-05,3.4017256e-05
2696,5.126644e-05,7.08834e-06,2.0125735e-05,2.4052368e-05,8.121545e-05,1.9214316e-05,2.289855e-05,3.910258e-05,3.401162e-05
2697,5.123127e-05,7.083791e-06,2.0102088e-05,2.404539e-05,8.1165585e-05,1.9202453e-05,2.2872755e-05,3.9090377e-05,3.4006745e-05
2698,5.1193296e-05,7.0783403e-06,2.0078443e-05,2.4036513e-05,8.1113525e-05,1.9190376e-05,2.2847174e-05,3.9075978e-05,3.4002183e-05
2699,5.1162267e-05,7.0736096e-06,2.0054913e-05,2.4033745e-05,8.107007e-05,1.9180272e-05,2.2821765e-05,3.9068032e-05,3.399748e-05
2700,5.1133502e-05,7.0690844e-06,2.0031304e-05,2.4033114e-05,8.1030914e-05,1.9169094e-05,2.279641e-05,3.906541e-05,3.3994e-05
2701,5.109301e-05,7.0631245e-06,2.0008e-05,2.4021885e-05,8.09751e-05,1.9157573e-05,2.2770764e-05,3.904676e-05,3.3989494e-05
2702,5.1048435e-05,7.0567844e-06,1.9984716e-05,2.4006935e-05,8.091774e-05,1.914513e-05,2.274531e-05,3.902731e-05,3.3983506e-05
2703,5.1008028e-05,7.050981e-06,1.9961286e-05,2.399576e-05,8.086157e-05,1.913298e-05,2.272001e-05,3.9008588e-05,3.3976754e-05
2704,5.0976327e-05,7.0458955e-06,1.9938076e-05,2.3992356e-05,8.0817576e-05,1.9122337e-05,2.2694552e-05,3.9000686e-05,3.397196e-05
2705,5.095504e-05,7.042771e-06,1.9914822e-05,2.3997449e-05,8.0787926e-05,1.9112771e-05,2.2669314e-05,3.9005838e-05,3.3969794e-05
2706,5.094932e-05,7.041694e-06,1.9891688e-05,2.4015935e-05,8.077112e-05,1.9104584e-05,2.2644095e-05,3.9022438e-05,3.3970955e-05
2707,5.0918767e-05,7.0372935e-06,1.9868556e-05,2.4012917e-05,8.073268e-05,1.909513e-05,2.2618842e-05,3.9018705e-05,3.396885e-05
2708,5.0888346e-05,7.0328206e-06,1.9845324e-05,2.4010202e-05,8.068957e-05,1.9084633e-05,2.2593631e-05,3.9011305e-05,3.3965447e-05
2709,5.0857867e-05,7.028883e-06,1.9822292e-05,2.4006695e-05,8.064213e-05,1.9073113e-05,2.256859e-05,3.9000428e-05,3.396093e-05
2710,5.081972e-05,7.023105e-06,1.9799365e-05,2.399725e-05,8.059136e-05,1.9061574e-05,2.2543678e-05,3.8986105e-05,3.3954995e-05
2711,5.077036e-05,7.0150395e-06,1.9776522e-05,2.3978797e-05,8.052405e-05,1.904799e-05,2.2518756e-05,3.8957303e-05,3.3946973e-05
2712,5.0725153e-05,7.00851e-06,1.975351e-05,2.3963134e-05,8.046412e-05,1.9034487e-05,2.2493889e-05,3.893574e-05,3.393884e-05
2713,5.0678056e-05,7.001901e-06,1.9730775e-05,2.394538e-05,8.040031e-05,1.9022511e-05,2.2469081e-05,3.8908714e-05,3.393182e-05
2714,5.0640952e-05,6.9967996e-06,1.9707984e-05,2.3936169e-05,8.0351005e-05,1.901116e-05,2.2444085e-05,3.889576e-05,3.3926965e-05
2715,5.060804e-05,6.9920793e-06,1.9685252e-05,2.3930706e-05,8.030659e-05,1.9000658e-05,2.241944e-05,3.8886497e-05,3.3923927e-05
2716,5.0574297e-05,6.987195e-06,1.966248e-05,2.3924622e-05,8.025952e-05,1.8990451e-05,2.2394674e-05,3.887439e-05,3.3919983e-05
2717,5.053035e-05,6.9805847e-06,1.9639861e-05,2.3909904e-05,8.0200974e-05,1.8978437e-05,2.2369999e-05,3.8852533e-05,3.391361e-05
2718,5.0487623e-05,6.9739635e-06,1.9617271e-05,2.3896386e-05,8.014607e-05,1.896559e-05,2.2345579e-05,3.8834896e-05,3.3906595e-05
2719,5.045583e-05,6.96904e-06,1.959484e-05,2.3891951e-05,8.010013e-05,1.8954359e-05,2.232081e-05,3.8824957e-05,3.3901175e-05
2720,5.043488e-05,6.965751e-06,1.9572293e-05,2.3896833e-05,8.006916e-05,1.8945193e-05,2.2296243e-05,3.882773e-05,3.389979e-05
2721,5.0417344e-05,6.963494e-06,1.9549892e-05,2.3903956e-05,8.004642e-05,1.893725e-05,2.2271857e-05,3.8837312e-05,3.3900313e-05
2722,5.0392184e-05,6.9600374e-06,1.952746e-05,2.3904684e-05,8.0007536e-05,1.8927312e-05,2.2247352e-05,3.8832874e-05,3.3897548e-05
2723,5.036404e-05,6.9549315e-06,1.950508e-05,2.3904031e-05,7.996804e-05,1.891664e-05,2.2223063e-05,3.8828333e-05,3.3893135e-05
2724,5.0312887e-05,6.9474995e-06,1.948276e-05,2.3882627e-05,7.989969e-05,1.8904417e-05,2.2198783e-05,3.879649e-05,3.388558e-05
2725,5.0280414e-05,6.9430207e-06,1.946047e-05,2.3876923e-05,7.985343e-05,1.8893272e-05,2.2174452e-05,3.878571e-05,3.3879955e-05
2726,5.0253933e-05,6.939321e-06,1.9438194e-05,2.3876417e-05,7.981609e-05,1.8882894e-05,2.2150067e-05,3.8783128e-05,3.3876746e-05
2727,5.0212315e-05,6.9334114e-06,1.9416108e-05,2.3862796e-05,7.9760175e-05,1.887146e-05,2.2125943e-05,3.8762773e-05,3.3872595e-05
2728,5.0181232e-05,6.928582e-06,1.9394009e-05,2.3858644e-05,7.9717545e-05,1.8861227e-05,2.2101576e-05,3.8754737e-05,3.386775e-05
2729,5.0154595e-05,6.9246503e-06,1.9371751e-05,2.3858194e-05,7.9678386e-05,1.8851011e-05,2.2077642e-05,3.8749735e-05,3.386409e-05
2730,5.012536e-05,6.919539e-06,1.9349829e-05,2.3855993e-05,7.9639416e-05,1.8840672e-05,2.2053668e-05,3.8745075e-05,3.3861314e-05
2731,5.011139e-05,6.9178536e-06,1.9327936e-05,2.3865601e-05,7.961619e-05,1.883233e-05,2.2029659e-05,3.8754206e-05,3.386074e-05
2732,5.0090275e-05,6.915148e-06,1.9305871e-05,2.3869257e-05,7.958348e-05,1.8823135e-05,2.2005559e-05,3.8754784e-05,3.3858887e-05
2733,5.005904e-05,6.9106313e-06,1.9283885e-05,2.3864524e-05,7.9539284e-05,1.8812761e-05,2.1981752e-05,3.874477e-05,3.3855333e-05
2734,5.000837e-05,6.903343e-06,1.9262032e-05,2.3842995e-05,7.947165e-05,1.8799057e-05,2.1958018e-05,3.8714574e-05,3.384671e-05
2735,4.996285e-05,6.8963222e-06,1.9240182e-05,2.3826346e-05,7.940948e-05,1.87865e-05,2.1934171e-05,3.8688813e-05,3.3838038e-05
2736,4.9914117e-05,6.889246e-06,1.9218432e-05,2.380644e-05,7.934366e-05,1.8773897e-05,2.1910362e-05,3.86594e-05,3.3830853e-05
2737,4.9872622e-05,6.883516e-06,1.9196708e-05,2.3792396e-05,7.928936e-05,1.876338e-05,2.1886617e-05,3.8639366e-05,3.382516e-05
2738,4.9843733e-05,6.8792738e-06,1.9174957e-05,2.3789502e-05,7.924871e-05,1.8752342e-05,2.1862823e-05,3.863354e-05,3.3820816e-05
2739,4.9811402e-05,6.87454e-06,1.9153285e-05,2.3783577e-05,7.9204896e-05,1.874238e-05,2.183931e-05,3.8623202e-05,3.3817294e-05
2740,4.978537e-05,6.8705813e-06,1.9131608e-05,2.3783177e-05,7.9169855e-05,1.8733768e-05,2.181565e-05,3.8620434e-05,3.3815322e-05
2741,4.9768052e-05,6.8677505e-06,1.9110192e-05,2.379011e-05,7.9141784e-05,1.8724442e-05,2.1792122e-05,3.8625218e-05,3.3814376e-05
2742,4.974298e-05,6.8644554e-06,1.9088642e-05,2.3789884e-05,7.910689e-05,1.8715094e-05,2.176856e-05,3.8623235e-05,3.3811903e-05
2743,4.9713926e-05,6.859564e-06,1.9067382e-05,2.378698e-05,7.906156e-05,1.8703937e-05,2.1745132e-05,3.8612492e-05,3.380766e-05
2744,4.9663257e-05,6.8520258e-06,1.9045905e-05,2.3765328e-05,7.89982e-05,1.869146e-05,2.1721857e-05,3.858488e-05,3.3799446e-05
2745,4.961629e-05,6.8452196e-06,1.9024454e-05,2.3746617e-05,7.8934536e-05,1.8678367e-05,2.1698348e-05,3.8557824e-05,3.3790915e-05
2746,4.9581548e-05,6.839696e-06,1.9002977e-05,2.3738872e-05,7.888691e-05,1.866726e-05,2.1675181e-05,3.8544465e-05,3.3785716e-05
2747,4.9562026e-05,6.8373283e-06,1.898181e-05,2.3742889e-05,7.8857025e-05,1.8658908e-05,2.165164e-05,3.8546477e-05,3.3784538e-05
2748,4.9543734e-05,6.834843e-06,1.8960693e-05,2.37482e-05,7.8830766e-05,1.8651273e-05,2.1628555e-05,3.8550937e-05,3.378451e-05
2749,4.9531878e-05,6.833127e-06,1.8939258e-05,2.3759494e-05,7.8809564e-05,1.864264e-05,2.1605209e-05,3.8561717e-05,3.3784352e-05
2750,4.9506165e-05,6.8288778e-06,1.8918061e-05,2.3759227e-05,7.877244e-05,1.8633164e-05,2.158211e-05,3.8557166e-05,3.378077e-05
2751,4.9459173e-05,6.8217046e-06,1.889711e-05,2.3740358e-05,7.8708414e-05,1.8619947e-05,2.1559132e-05,3.852933e-05,3.3772973e-05
2752,4.940103e-05,6.8135378e-06,1.8876013e-05,2.371148e-05,7.8633646e-05,1.8607341e-05,2.1536025e-05,3.8490278e-05,3.3764132e-05
2753,4.9359627e-05,6.806907e-06,1.8854753e-05,2.3697967e-05,7.85776e-05,1.8595192e-05,2.1513093e-05,3.8469312e-05,3.3756303e-05
2754,4.934385e-05,6.8044324e-06,1.8833716e-05,2.3705703e-05,7.8554454e-05,1.8586894e-05,2.1490127e-05,3.847743e-05,3.3754677e-05
2755,4.932772e-05,6.802684e-06,1.8812781e-05,2.3712253e-05,7.8529505e-05,1.857986e-05,2.1467165e-05,3.848248e-05,3.375576e-05
2756,4.9318263e-05,6.80192e-06,1.8792029e-05,2.3724315e-05,7.8511934e-05,1.8572133e-05,2.144418e-05,3.8495626e-05,3.375777e-05
2757,4.9277478e-05,6.7950914e-06,1.8771017e-05,2.3711369e-05,7.845723e-05,1.856008e-05,2.1421183e-05,3.847597e-05,3.3750566e-05
2758,4.923439e-05,6.788648e-06,1.8750246e-05,2.3695497e-05,7.839957e-05,1.854787e-05,2.1398553e-05,3.845315e-05,3.37433e-05
2759,4.9199625e-05,6.783568e-06,1.8729448e-05,2.3686609e-05,7.835178e-05,1.8537457e-05,2.137571e-05,3.8438615e-05,3.373823e-05
2760,4.9167058e-05,6.778626e-06,1.870862e-05,2.3679813e-05,7.83056e-05,1.85267e-05,2.135302e-05,3.8425886e-05,3.3733613e-05
2761,4.9134193e-05,6.773968e-06,1.8687917e-05,2.3672306e-05,7.826241e-05,1.8516745e-05,2.1330306e-05,3.8415365e-05,3.3729393e-05
2762,4.9113856e-05,6.770782e-06,1.8667184e-05,2.3675891e-05,7.822983e-05,1.8508288e-05,2.1307605e-05,3.8413935e-05,3.3726985e-05
2763,4.909085e-05,6.7674796e-06,1.8646539e-05,2.367683e-05,7.819757e-05,1.849922e-05,2.1285037e-05,3.8413313e-05,3.3725566e-05
2764,4.905467e-05,6.7630112e-06,1.8626088e-05,2.366557e-05,7.8144614e-05,1.8488232e-05,2.1262676e-05,3.839371e-05,3.3720626e-05
2765,4.9019363e-05,6.7569104e-06,1.8605144e-05,2.365731e-05,7.8099125e-05,1.8476961e-05,2.123996e-05,3.8382208e-05,3.371471e-05
2766,4.8985807e-05,6.752278e-06,1.8584937e-05,2.3648592e-05,7.805313e-05,1.846725e-05,2.1217526e-05,3.836836e-05,3.3710257e-05
2767,4.8944068e-05,6.7459637e-06,1.8564377e-05,2.3633727e-05,7.799566e-05,1.8455461e-05,2.1195136e-05,3.8345068e-05,3.370405e-05
2768,4.89052e-05,6.7409383e-06,1.8543862e-05,2.36204e-05,7.7938064e-05,1.844281e-05,2.117277e-05,3.8322483e-05,3.3697277e-05
2769,4.8874146e-05,6.735991e-06,1.8523386e-05,2.361477e-05,7.789679e-05,1.843405e-05,2.1150467e-05,3.831227e-05,3.3693388e-05
2770,4.8833077e-05,6.7302058e-06,1.850304e-05,2.3599832e-05,7.784212e-05,1.8422512e-05,2.1128084e-05,3.8291524e-05,3.3687287e-05
2771,4.8796683e-05,6.724948e-06,1.8482833e-05,2.3588904e-05,7.779331e-05,1.8412256e-05,2.1105929e-05,3.8275124e-05,3.368227e-05
2772,4.8764505e-05,6.7198876e-06,1.8462511e-05,2.3582106e-05,7.775074e-05,1.8402116e-05,2.108376e-05,3.826486e-05,3.3678218e-05
2773,4.8749e-05,6.717965e-06,1.8442288e-05,2.3588747e-05,7.772489e-05,1.8394257e-05,2.1061314e-05,3.826932e-05,3.3677246e-05
2774,4.874172e-05,6.716164e-06,1.8422073e-05,2.3603481e-05,7.771354e-05,1.8386801e-05,2.1039103e-05,3.828764e-05,3.367863e-05
2775,4.8726513e-05,6.714235e-06,1.8402034e-05,2.3610242e-05,7.768885e-05,1.8379325e-05,2.1017082e-05,3.8292437e-05,3.3678174e-05
2776,4.868929e-05,6.708818e-06,1.8382038e-05,2.3598433e-05,7.763753e-05,1.8368219e-05,2.0995061e-05,3.827425e-05,3.367329e-05
2777,4.865716e-05,6.703767e-06,1.8361672e-05,2.3591718e-05,7.759014e-05,1.8357227e-05,2.0972926e-05,3.8259994e-05,3.366726e-05
2778,4.860764e-05,6.6962e-06,1.8341587e-05,2.3569854e-05,7.752609e-05,1.8344568e-05,2.0950933e-05,3.823059e-05,3.3659606e-05
2779,4.8576112e-05,6.692065e-06,1.832164e-05,2.3562408e-05,7.748231e-05,1.83355e-05,2.0929034e-05,3.821778e-05,3.3654956e-05
2780,4.8549235e-05,6.6882826e-06,1.8301784e-05,2.355917e-05,7.744479e-05,1.8325258e-05,2.090712e-05,3.8212413e-05,3.365084e-05
2781,4.85258e-05,6.68515e-06,1.8281866e-05,2.3558781e-05,7.740944e-05,1.8315854e-05,2.0885318e-05,3.820827e-05,3.3648896e-05
2782,4.850905e-05,6.6828457e-06,1.8261773e-05,2.3564433e-05,7.7383724e-05,1.8309627e-05,2.0863496e-05,3.8210605e-05,3.3649187e-05
2783,4.848672e-05,6.6792677e-06,1.8241866e-05,2.3565584e-05,7.7353034e-05,1.8299863e-05,2.084165e-05,3.8211525e-05,3.364675e-05
2784,4.8464073e-05,6.6759635e-06,1.8222112e-05,2.3565997e-05,7.731753e-05,1.8290599e-05,2.0819833e-05,3.8207094e-05,3.3643755e-05
2785,4.842803e-05,6.6703524e-06,1.8202467e-05,2.3555212e-05,7.72686e-05,1.8280114e-05,2.0798107e-05,3.819038e-05,3.3638036e-05
2786,4.8375314e-05,6.663105e-06,1.8182574e-05,2.3529634e-05,7.719963e-05,1.826754e-05,2.0776539e-05,3.8155547e-05,3.3630025e-05
2787,4.832614e-05,6.6560838e-06,1.8162656e-05,2.3507397e-05,7.713579e-05,1.8255538e-05,2.0754778e-05,3.8125472e-05,3.3621065e-05
2788,4.8301852e-05,6.6518965e-06,1.8142944e-05,2.3507011e-05,7.71005e-05,1.8246172e-05,2.0733209e-05,3.8121125e-05,3.3616678e-05
2789,4.8271955e-05,6.647533e-06,1.8123508e-05,2.3500912e-05,7.705706e-05,1.8235873e-05,2.0711648e-05,3.810954e-05,3.361362e-05
2790,4.8238893e-05,6.643752e-06,1.8103898e-05,2.3491246e-05,7.7012795e-05,1.822748e-05,2.0690268e-05,3.8095044e-05,3.3610868e-05
2791,4.822046e-05,6.641043e-06,1.8084118e-05,2.3495299e-05,7.6984026e-05,1.8217981e-05,2.066857e-05,3.809747e-05,3.3608558e-05
2792,4.820148e-05,6.6370317e-06,1.8064757e-05,2.3499691e-05,7.695833e-05,1.8209967e-05,2.0647118e-05,3.8101243e-05,3.3606586e-05
2793,4.8169437e-05,6.6324333e-06,1.8045226e-05,2.3491775e-05,7.691234e-05,1.8200273e-05,2.0625612e-05,3.8086462e-05,3.3602704e-05
2794,4.8128633e-05,6.6266366e-06,1.8025758e-05,2.347624e-05,7.685811e-05,1.8189983e-05,2.0604366e-05,3.8063758e-05,3.3596745e-05
2795,4.810147e-05,6.6228554e-06,1.8006389e-05,2.3472225e-05,7.681936e-05,1.817959e-05,2.0582978e-05,3.8056784e-05,3.359296e-05
2796,4.8075024e-05,6.6187936e-06,1.7986868e-05,2.3469363e-05,7.6780154e-05,1.8170593e-05,2.056165e-05,3.8047914e-05,3.358942e-05
2797,4.804819e-05,6.6149773e-06,1.7967668e-05,2.3465547e-05,7.674178e-05,1.8160485e-05,2.0540347e-05,3.804095e-05,3.358528e-05
2798,4.80099e-05,6.609862e-06,1.7948238e-05,2.3451801e-05,7.6690165e-05,1.814962e-05,2.0519235e-05,3.8021306e-05,3.358001e-05
2799,4.798014e-05,6.6056873e-06,1.7928907e-05,2.3445544e-05,7.665109e-05,1.81413e-05,2.0497946e-05,3.801185e-05,3.3576925e-05
2800,4.796211e-05,6.602424e-06,1.7909611e-05,2.3450071e-05,7.6621756e-05,1.8132801e-05,2.0476893e-05,3.801206e-05,3.3573793e-05
2801,4.7933227e-05,6.598373e-06,1.7890381e-05,2.3444472e-05,7.657868e-05,1.812235e-05,2.0455744e-05,3.800059e-05,3.3570213e-05
2802,4.789055e-05,6.5933223e-06,1.7871196e-05,2.3426031e-05,7.652324e-05,1.8112405e-05,2.0434805e-05,3.7976028e-05,3.356549e-05
2803,4.7870322e-05,6.5892564e-06,1.7852042e-05,2.3429026e-05,7.6494296e-05,1.8103237e-05,2.0413652e-05,3.797741e-05,3.3562374e-05
2804,4.7843932e-05,6.5850695e-06,1.783295e-05,2.3425915e-05,7.645845e-05,1.8094679e-05,2.0392621e-05,3.797115e-05,3.3558706e-05
2805,4.7832127e-05,6.5829986e-06,1.7813962e-05,2.3435166e-05,7.643779e-05,1.80871e-05,2.0371806e-05,3.7978887e-05,3.355893e-05
2806,4.780144e-05,6.578675e-06,1.779497e-05,2.3427796e-05,7.639413e-05,1.807788e-05,2.035079e-05,3.796546e-05,3.3555716e-05
2807,4.776165e-05,6.573277e-06,1.7775816e-05,2.3412555e-05,7.634112e-05,1.8067301e-05,2.0329939e-05,3.7943882e-05,3.3549724e-05
2808,4.7719725e-05,6.566754e-06,1.7756935e-05,2.3396036e-05,7.6283715e-05,1.8055469e-05,2.0308926e-05,3.7919326e-05,3.3541943e-05
2809,4.768255e-05,6.5613453e-06,1.7737962e-05,2.3383242e-05,7.6233904e-05,1.8044026e-05,2.0288127e-05,3.7901755e-05,3.3535267e-05
2810,4.765216e-05,6.5576774e-06,1.7719043e-05,2.3375442e-05,7.6191835e-05,1.803566e-05,2.0267466e-05,3.788871e-05,3.3531385e-05
2811,4.761816e-05,6.5533463e-06,1.7700171e-05,2.3364642e-05,7.6143086e-05,1.8024813e-05,2.0246749e-05,3.787152e-05,3.3527576e-05
2812,4.7591242e-05,6.5488816e-06,1.7681357e-05,2.3361003e-05,7.610675e-05,1.8016282e-05,2.0226116e-05,3.786435e-05,3.3525066e-05
2813,4.7568894e-05,6.545031e-06,1.7662402e-05,2.3361461e-05,7.607443e-05,1.8007464e-05,2.020525e-05,3.786171e-05,3.352127e-05
2814,4.7549816e-05,6.542696e-06,1.7643764e-05,2.3363356e-05,7.604519e-05,1.7999566e-05,2.0184703e-05,3.786092e-05,3.3519824e-05
2815,4.7533307e-05,6.540066e-06,1.762502e-05,2.3368224e-05,7.602245e-05,1.7992325e-05,2.0163965e-05,3.7866157e-05,3.3519602e-05
2816,4.751843e-05,6.537846e-06,1.7606268e-05,2.3374318e-05,7.59985e-05,1.798363e-05,2.0143363e-05,3.787151e-05,3.351765e-05
2817,4.749174e-05,6.5339505e-06,1.7587681e-05,2.3370107e-05,7.596021e-05,1.7973989e-05,2.0122801e-05,3.786342e-05,3.351412e-05
2818,4.7457248e-05,6.5286845e-06,1.7568911e-05,2.3359653e-05,7.591245e-05,1.796417e-05,2.0102232e-05,3.784605e-05,3.350902e-05
2819,4.741591e-05,6.5230774e-06,1.7550386e-05,2.3342445e-05,7.585612e-05,1.795408e-05,2.0081836e-05,3.7820206e-05,3.3503173e-05
2820,4.7390226e-05,6.519415e-06,1.7531816e-05,2.3338993e-05,7.581747e-05,1.7943848e-05,2.0061256e-05,3.781237e-05,3.3498793e-05
2821,4.736179e-05,6.5152285e-06,1.75133e-05,2.3333263e-05,7.57785e-05,1.7934979e-05,2.0040967e-05,3.780256e-05,3.349522e-05
2822,4.7328154e-05,6.5110144e-06,1.7494904e-05,2.3322238e-05,7.573244e-05,1.7926399e-05,2.0020549e-05,3.778549e-05,3.3490964e-05
2823,4.72951e-05,6.506218e-06,1.7476304e-05,2.3312576e-05,7.5683674e-05,1.7915521e-05,2.0000389e-05,3.7767764e-05,3.348595e-05
2824,4.7234636e-05,6.4978526e-06,1.7457893e-05,2.327889e-05,7.5611024e-05,1.7903618e-05,1.9980089e-05,3.772732e-05,3.3476972e-05
2825,4.7194568e-05,6.4916762e-06,1.7439403e-05,2.3263487e-05,7.555555e-05,1.7892364e-05,1.9959713e-05,3.770347e-05,3.34696e-05
2826,4.7171605e-05,6.488241e-06,1.7421242e-05,2.3262122e-05,7.552294e-05,1.7883234e-05,1.9939582e-05,3.7700127e-05,3.3466746e-05
2827,4.716127e-05,6.4864053e-06,1.7402794e-05,2.327207e-05,7.5504286e-05,1.7876311e-05,1.991921e-05,3.7708767e-05,3.3466917e-05
2828,4.715069e-05,6.485134e-06,1.7384515e-05,2.3281042e-05,7.5485324e-05,1.7870198e-05,1.9899118e-05,3.7716014e-05,3.3468194e-05
2829,4.7135123e-05,6.48298e-06,1.7366183e-05,2.328596e-05,7.546617e-05,1.786306e-05,1.9878975e-05,3.772413e-05,3.346786e-05
2830,4.711045e-05,6.479458e-06,1.7347997e-05,2.3282993e-05,7.5427946e-05,1.785452e-05,1.9858993e-05,3.7714435e-05,3.346524e-05
2831,4.708195e-05,6.4751603e-06,1.7329607e-05,2.3277184e-05,7.5385906e-05,1.7844057e-05,1.9838797e-05,3.770305e-05,3.3459295e-05
2832,4.704457e-05,6.4690953e-06,1.7311504e-05,2.326397e-05,7.533576e-05,1.7833212e-05,1.9818925e-05,3.768363e-05,3.3452852e-05
2833,4.7012116e-05,6.464605e-06,1.7293416e-05,2.3254097e-05,7.52895e-05,1.7823593e-05,1.9798868e-05,3.766704e-05,3.3448396e-05
2834,4.6983296e-05,6.461319e-06,1.727533e-05,2.3246648e-05,7.525121e-05,1.7816152e-05,1.9778776e-05,3.765629e-05,3.3445773e-05
2835,4.6980625e-05,6.460757e-06,1.7257209e-05,2.3262657e-05,7.524314e-05,1.7809194e-05,1.9758761e-05,3.7675185e-05,3.344608e-05
2836,4.6962105e-05,6.457545e-06,1.7239108e-05,2.3265451e-05,7.5214426e-05,1.7801365e-05,1.9739127e-05,3.767393e-05,3.3444438e-05
2837,4.6931855e-05,6.453592e-06,1.722101e-05,2.3257251e-05,7.517272e-05,1.7792097e-05,1.9719088e-05,3.766154e-05,3.344122e-05
2838,4.692073e-05,6.4513965e-06,1.7202909e-05,2.3266426e-05,7.51542e-05,1.7784676e-05,1.9699228e-05,3.76703e-05,3.3441145e-05
2839,4.689528e-05,6.448185e-06,1.7185097e-05,2.3261999e-05,7.511715e-05,1.7776956e-05,1.9679475e-05,3.7660713e-05,3.3437507e-05
2840,4.686611e-05,6.4442124e-06,1.7167144e-05,2.3254755e-05,7.5074524e-05,1.7766606e-05,1.96597e-05,3.7648217e-05,3.343323e-05
2841,4.682132e-05,6.4373344e-06,1.7149268e-05,2.3234714e-05,7.5014585e-05,1.775563e-05,1.9640183e-05,3.7618775e-05,3.3425524e-05
2842,4.6768582e-05,6.4300043e-06,1.7131402e-05,2.3207176e-05,7.494574e-05,1.7743123e-05,1.9620446e-05,3.7582166e-05,3.3415454e-05
2843,4.6718233e-05,6.4232877e-06,1.7113603e-05,2.318134e-05,7.487809e-05,1.7730785e-05,1.9600753e-05,3.754655e-05,3.340696e-05
2844,4.6682744e-05,6.418861e-06,1.7095765e-05,2.3168119e-05,7.483119e-05,1.7721852e-05,1.9581132e-05,3.7528203e-05,3.3402033e-05
2845,4.6666944e-05,6.4157643e-06,1.707796e-05,2.3173221e-05,7.4807795e-05,1.771408e-05,1.9561472e-05,3.753224e-05,3.3400996e-05
2846,4.66505e-05,6.413595e-06,1.706039e-05,2.3176517e-05,7.478151e-05,1.7707065e-05,1.9542005e-05,3.7532438e-05,3.340092e-05
2847,4.6630288e-05,6.410993e-06,1.704259e-05,2.3176706e-05,7.475375e-05,1.769926e-05,1.9522342e-05,3.7532147e-05,3.340004e-05
2848,4.6614667e-05,6.4078054e-06,1.7025019e-05,2.3181841e-05,7.473123e-05,1.7692684e-05,1.9502868e-05,3.7535676e-05,3.3399047e-05
2849,4.659267e-05,6.4048145e-06,1.700731e-05,2.3180544e-05,7.469638e-05,1.7683142e-05,1.9483341e-05,3.75299e-05,3.3395434e-05
2850,4.655208e-05,6.3989623e-06,1.698964e-05,2.3163479e-05,7.464306e-05,1.7672772e-05,1.9463974e-05,3.7506317e-05,3.3388736e-05
2851,4.6508714e-05,6.392815e-06,1.697199e-05,2.3143912e-05,7.4588985e-05,1.7663233e-05,1.9444637e-05,3.7481117e-05,3.3382337e-05
2852,4.6475245e-05,6.388187e-06,1.6954536e-05,2.3132523e-05,7.4539596e-05,1.7652666e-05,1.9425159e-05,3.7461774e-05,3.3376367e-05
2853,4.6454952e-05,6.3845746e-06,1.6936927e-05,2.3133449e-05,7.450811e-05,1.7643848e-05,1.9405914e-05,3.745835e-05,3.3372664e-05
2854,4.643962e-05,6.3831753e-06,1.6919548e-05,2.3136898e-05,7.448472e-05,1.7637147e-05,1.9386423e-05,3.7461148e-05,3.33732e-05
2855,4.642157e-05,6.3805714e-06,1.6902066e-05,2.3138933e-05,7.445981e-05,1.7631468e-05,1.9367233e-05,3.7461108e-05,3.3373708e-05
2856,4.6405377e-05,6.378353e-06,1.688454e-05,2.3142484e-05,7.443833e-05,1.7623452e-05,1.9347846e-05,3.746703e-05,3.3372173e-05
2857,4.6380424e-05,6.3744865e-06,1.6867234e-05,2.3138704e-05,7.440022e-05,1.7614102e-05,1.9328778e-05,3.7457336e-05,3.3368193e-05
2858,4.634604e-05,6.3694897e-06,1.6849783e-05,2.3126764e-05,7.435173e-05,1.7604236e-05,1.9309658e-05,3.7437836e-05,3.3362732e-05
2859,4.631307e-05,6.3643733e-06,1.6832475e-05,2.3116225e-05,7.430652e-05,1.759441e-05,1.9290277e-05,3.742183e-05,3.3356584e-05
2860,4.629467e-05,6.362386e-06,1.6815111e-05,2.3117174e-05,7.427586e-05,1.7586352e-05,1.9271232e-05,3.7418267e-05,3.335444e-05
2861,4.6255533e-05,6.3571238e-06,1.6797885e-05,2.3100525e-05,7.422373e-05,1.7576276e-05,1.925229e-05,3.739517e-05,3.3349374e-05
2862,4.6229492e-05,6.353794e-06,1.6780434e-05,2.3095263e-05,7.418798e-05,1.7568314e-05,1.9233048e-05,3.7386613e-05,3.334564e-05
2863,4.621443e-05,6.3517423e-06,1.6763268e-05,2.309942e-05,7.416405e-05,1.7560578e-05,1.9213958e-05,3.738951e-05,3.3344528e-05
2864,4.619651e-05,6.3483094e-06,1.6746064e-05,2.3102135e-05,7.413598e-05,1.7553368e-05,1.919497e-05,3.7387643e-05,3.3343782e-05
2865,4.617576e-05,6.3458756e-06,1.6728867e-05,2.3101018e-05,7.410678e-05,1.75459e-05,1.9176132e-05,3.7384743e-05,3.3341843e-05
2866,4.61441e-05,6.340837e-06,1.671181e-05,2.3091452e-05,7.406521e-05,1.7537193e-05,1.9157127e-05,3.737089e-05,3.3337743e-05
2867,4.611365e-05,6.337106e-06,1.6694628e-05,2.3081915e-05,7.4021766e-05,1.7528158e-05,1.9138368e-05,3.7355243e-05,3.333337e-05
2868,4.607795e-05,6.3317384e-06,1.6677344e-05,2.3068866e-05,7.3972275e-05,1.7517805e-05,1.9119354e-05,3.7335118e-05,3.3327015e-05
2869,4.6053654e-05,6.3283155e-06,1.6660279e-05,2.3065062e-05,7.3937845e-05,1.7509119e-05,1.9100344e-05,3.7328387e-05,3.3323253e-05
2870,4.6028857e-05,6.3245693e-06,1.6643491e-05,2.3060797e-05,7.38997e-05,1.7500188e-05,1.9081517e-05,3.7317994e-05,3.331935e-05
2871,4.5994308e-05,6.3202583e-06,1.6626316e-05,2.3047733e-05,7.385391e-05,1.7491035e-05,1.9062727e-05,3.7300146e-05,3.3315442e-05
2872,4.5957742e-05,6.314982e-06,1.660948e-05,2.3033279e-05,7.380507e-05,1.7481809e-05,1.904424e-05,3.7279024e-05,3.3310193e-05
2873,4.593614e-05,6.311316e-06,1.659231e-05,2.3032515e-05,7.377397e-05,1.7472934e-05,1.9025405e-05,3.727563e-05,3.330604e-05
2874,4.592806e-05,6.310502e-06,1.6575486e-05,2.3042072e-05,7.375945e-05,1.746693e-05,1.9006771e-05,3.7285758e-05,3.3307402e-05
2875,4.590403e-05,6.3075204e-06,1.6558726e-05,2.3037783e-05,7.3724645e-05,1.7459422e-05,1.8988108e-05,3.7277117e-05,3.330582e-05
2876,4.586696e-05,6.3019106e-06,1.6541866e-05,2.3023182e-05,7.367629e-05,1.7449569e-05,1.896945e-05,3.725727e-05,3.3299075e-05
2877,4.5841633e-05,6.2986987e-06,1.652497e-05,2.3017967e-05,7.364032e-05,1.744016e-05,1.8950737e-05,3.7249425e-05,3.3295342e-05
2878,4.580096e-05,6.2923027e-06,1.6508167e-05,2.3000488e-05,7.358591e-05,1.7430606e-05,1.8932275e-05,3.7223024e-05,3.3289183e-05
2879,4.5769673e-05,6.2882905e-06,1.6491504e-05,2.298988e-05,7.354419e-05,1.7422202e-05,1.8913828e-05,3.7208163e-05,3.3285076e-05
2880,4.576873e-05,6.287161e-06,1.6474536e-05,2.3007035e-05,7.353547e-05,1.741573e-05,1.8895125e-05,3.7224614e-05,3.3285804e-05
2881,4.5754736e-05,6.2859144e-06,1.6457969e-05,2.301085e-05,7.3516254e-05,1.7409411e-05,1.8876462e-05,3.723038e-05,3.3285847e-05
2882,4.5749544e-05,6.285109e-06,1.6441312e-05,2.3023124e-05,7.350091e-05,1.7402721e-05,1.8858242e-05,3.7239948e-05,3.3286648e-05
2883,4.5718887e-05,6.2811673e-06,1.642448e-05,2.3013243e-05,7.346021e-05,1.7394852e-05,1.8839575e-05,3.722578e-05,3.328298e-05
2884,4.568503e-05,6.2763643e-06,1.6407921e-05,2.3000743e-05,7.341426e-05,1.7385406e-05,1.8821262e-05,3.7207592e-05,3.3277516e-05
2885,4.5649314e-05,6.271022e-06,1.6391086e-05,2.2987208e-05,7.336466e-05,1.7374765e-05,1.8802932e-05,3.718696e-05,3.327046e-05
2886,4.56161e-05,6.265995e-06,1.6374626e-05,2.2975479e-05,7.33182e-05,1.7365528e-05,1.8784625e-05,3.716805e-05,3.3264925e-05
2887,4.5592e-05,6.262871e-06,1.6358223e-05,2.2970906e-05,7.328426e-05,1.735787e-05,1.876632e-05,3.7160073e-05,3.326315e-05
2888,4.5571942e-05,6.2605177e-06,1.6341544e-05,2.296988e-05,7.3257426e-05,1.7350832e-05,1.874796e-05,3.7158632e-05,3.3260883e-05
2889,4.5548608e-05,6.257516e-06,1.6325033e-05,2.296606e-05,7.322351e-05,1.7342812e-05,1.8729728e-05,3.7150974e-05,3.3258184e-05
2890,4.5507535e-05,6.2518175e-06,1.6308553e-05,2.2947164e-05,7.316726e-05,1.733263e-05,1.8711535e-05,3.7123104e-05,3.3252654e-05
2891,4.5475746e-05,6.2470267e-06,1.6291984e-05,2.2936738e-05,7.3123025e-05,1.7323287e-05,1.8693361e-05,3.7106372e-05,3.3247023e-05
2892,4.5448716e-05,6.243252e-06,1.6275608e-05,2.2929858e-05,7.3086245e-05,1.7315144e-05,1.8675199e-05,3.7095902e-05,3.3242042e-05
2893,4.5426863e-05,6.240099e-06,1.6259391e-05,2.2927372e-05,7.305456e-05,1.7306716e-05,1.8656994e-05,3.7090846e-05,3.3240216e-05
2894,4.5413355e-05,6.237648e-06,1.624307e-05,2.2932638e-05,7.303362e-05,1.7300084e-05,1.8638882e-05,3.7094655e-05,3.3239394e-05
2895,4.5376582e-05,6.233562e-06,1.6226717e-05,2.2916303e-05,7.298219e-05,1.7291022e-05,1.8620665e-05,3.70705e-05,3.32348e-05
2896,4.5339108e-05,6.2271934e-06,1.6210333e-05,2.290158e-05,7.2933384e-05,1.7281001e-05,1.8602816e-05,3.7049573e-05,3.322784e-05
2897,4.530922e-05,6.2233703e-06,1.6193835e-05,2.2892016e-05,7.2890354e-05,1.7271452e-05,1.8584675e-05,3.7034228e-05,3.3222634e-05
2898,4.528473e-05,6.219443e-06,1.6177863e-05,2.2887425e-05,7.285693e-05,1.7263455e-05,1.8566972e-05,3.70265e-05,3.3219156e-05
2899,4.5270783e-05,6.2185104e-06,1.6161357e-05,2.2890914e-05,7.283292e-05,1.725718e-05,1.8548742e-05,3.702699e-05,3.3218683e-05
2900,4.5256762e-05,6.2166105e-06,1.6145335e-05,2.2894817e-05,7.281208e-05,1.7250386e-05,1.8530896e-05,3.7030797e-05,3.321831e-05
2901,4.5241974e-05,6.2141385e-06,1.6129072e-05,2.2898763e-05,7.2789655e-05,1.7243676e-05,1.8512816e-05,3.703316e-05,3.321748e-05
2902,4.5218152e-05,6.2113086e-06,1.6112994e-05,2.289385e-05,7.275661e-05,1.7235769e-05,1.8494944e-05,3.7025893e-05,3.3214765e-05
2903,4.5186476e-05,6.2062013e-06,1.6096828e-05,2.2883449e-05,7.271308e-05,1.7226614e-05,1.8477074e-05,3.7009395e-05,3.321017e-05
2904,4.5161985e-05,6.202609e-06,1.6080729e-05,2.2878647e-05,7.267925e-05,1.7218767e-05,1.8459157e-05,3.7001322e-05,3.3206783e-05
2905,4.5133107e-05,6.198418e-06,1.6064618e-05,2.2870074e-05,7.263817e-05,1.720999e-05,1.844146e-05,3.698672e-05,3.3202206e-05
2906,4.5120156e-05,6.19661e-06,1.6048754e-05,2.287479e-05,7.261896e-05,1.7203638e-05,1.842361e-05,3.6991714e-05,3.320161e-05
2907,4.5118915e-05,6.1971546e-06,1.6032698e-05,2.2889062e-05,7.260937e-05,1.7198223e-05,1.8405939e-05,3.7005204e-05,3.3203516e-05
2908,4.5099972e-05,6.194126e-06,1.6016658e-05,2.2889186e-05,7.258273e-05,1.7191755e-05,1.8388086e-05,3.7002887e-05,3.320276e-05
2909,4.50699e-05,6.190492e-06,1.6000553e-05,2.2878854e-05,7.2543946e-05,1.7183605e-05,1.8370542e-05,3.69898e-05,3.319826e-05
2910,4.5049062e-05,6.186294e-06,1.5984466e-05,2.2878301e-05,7.251047e-05,1.7174309e-05,1.8352752e-05,3.698341e-05,3.319369e-05
2911,4.5013956e-05,6.18187e-06,1.5968712e-05,2.2863374e-05,7.246235e-05,1.716538e-05,1.833515e-05,3.696182e-05,3.3188175e-05
2912,4.4988417e-05,6.179076e-06,1.595269e-05,2.285665e-05,7.2423136e-05,1.715637e-05,1.8317482e-05,3.694928e-05,3.3184784e-05
2913,4.494941e-05,6.1736614e-06,1.593688e-05,2.2838873e-05,7.237312e-05,1.7147753e-05,1.8299888e-05,3.692548e-05,3.3179087e-05
2914,4.4913286e-05,6.168455e-06,1.5920861e-05,2.2823971e-05,7.232315e-05,1.7137769e-05,1.828229e-05,3.6903093e-05,3.3172524e-05
2915,4.4871773e-05,6.163029e-06,1.5905058e-05,2.2803686e-05,7.22648e-05,1.7127299e-05,1.8264742e-05,3.6872756e-05,3.316526e-05
2916,4.4843568e-05,6.159229e-06,1.5889249e-05,2.279509e-05,7.222696e-05,1.7118897e-05,1.8247334e-05,3.6860733e-05,3.316109e-05
2917,4.4810055e-05,6.1546257e-06,1.587359e-05,2.278184e-05,7.218214e-05,1.7110962e-05,1.8229834e-05,3.6841342e-05,3.315705e-05
2918,4.478705e-05,6.15084e-06,1.5857875e-05,2.2778337e-05,7.2151546e-05,1.7102988e-05,1.821223e-05,3.683633e-05,3.3153967e-05
2919,4.4766453e-05,6.1474275e-06,1.5842104e-05,2.2776921e-05,7.212379e-05,1.709598e-05,1.8194918e-05,3.683289e-05,3.315266e-05
2920,4.4747274e-05,6.1451087e-06,1.5826616e-05,2.277555e-05,7.209648e-05,1.7089269e-05,1.817754e-05,3.6829675e-05,3.315128e-05
2921,4.472248e-05,6.142116e-06,1.5810905e-05,2.276946e-05,7.206029e-05,1.7080823e-05,1.8160224e-05,3.681924e-05,3.3147953e-05
2922,4.4693403e-05,6.137279e-06,1.579521e-05,2.2760913e-05,7.202284e-05,1.7072638e-05,1.8142875e-05,3.6807327e-05,3.314349e-05
2923,4.467826e-05,6.1353735e-06,1.577966e-05,2.2763228e-05,7.199828e-05,1.7065464e-05,1.812554e-05,3.680727e-05,3.314211e-05
2924,4.465523e-05,6.132099e-06,1.5763977e-05,2.2759152e-05,7.196504e-05,1.705746e-05,1.8108165e-05,3.6799418e-05,3.3138498e-05
2925,4.464284e-05,6.1309256e-06,1.5748537e-05,2.2763377e-05,7.194447e-05,1.7051772e-05,1.8090926e-05,3.680177e-05,3.3138444e-05
2926,4.462002e-05,6.1275223e-06,1.5732907e-05,2.275959e-05,7.1912684e-05,1.704456e-05,1.8073577e-05,3.6794543e-05,3.3136654e-05
2927,4.460013e-05,6.124357e-06,1.5717318e-05,2.2758453e-05,7.188374e-05,1.7035925e-05,1.8056393e-05,3.6791425e-05,3.313221e-05
2928,4.458196e-05,6.12153e-06,1.570191e-05,2.2758519e-05,7.18583e-05,1.7028753e-05,1.8039274e-05,3.6790276e-05,3.3130473e-05
2929,4.4573124e-05,6.120785e-06,1.5686295e-05,2.2766044e-05,7.184118e-05,1.7023869e-05,1.8022085e-05,3.679523e-05,3.313135e-05
2930,4.4562043e-05,6.1190244e-06,1.5670903e-05,2.2772116e-05,7.1824696e-05,1.7017655e-05,1.8004923e-05,3.6802117e-05,3.3131437e-05
2931,4.45443e-05,6.1172636e-06,1.5655434e-05,2.2771603e-05,7.1795395e-05,1.7010556e-05,1.79878e-05,3.679704e-05,3.3129825e-05
2932,4.450896e-05,6.112193e-06,1.5639986e-05,2.2756782e-05,7.174728e-05,1.700113e-05,1.7970686e-05,3.6775462e-05,3.3123382e-05
2933,4.446679e-05,6.105977e-06,1.5624515e-05,2.2736298e-05,7.1688235e-05,1.69903e-05,1.7953722e-05,3.6744208e-05,3.3115208e-05
2934,4.442514e-05,6.10023e-06,1.5609208e-05,2.27157e-05,7.163532e-05,1.698062e-05,1.793658e-05,3.6718116e-05,3.3107575e-05
2935,4.4402987e-05,6.0980396e-06,1.5593838e-05,2.2711107e-05,7.159887e-05,1.697251e-05,1.7919605e-05,3.670676e-05,3.310457e-05
2936,4.4389944e-05,6.0959014e-06,1.5578526e-05,2.2715518e-05,7.158186e-05,1.6967455e-05,1.7902617e-05,3.6711794e-05,3.310492e-05
2937,4.435608e-05,6.0918333e-06,1.5563137e-05,2.270111e-05,7.153764e-05,1.695866e-05,1.788571e-05,3.669327e-05,3.3101023e-05
2938,4.432908e-05,6.088217e-06,1.554794e-05,2.2692924e-05,7.149705e-05,1.694986e-05,1.7868637e-05,3.6678553e-05,3.309629e-05
2939,4.4289834e-05,6.0825455e-06,1.5532736e-05,2.2674552e-05,7.144507e-05,1.694083e-05,1.7851733e-05,3.6652513e-05,3.309011e-05
2940,4.426624e-05,6.078799e-06,1.5517528e-05,2.2669912e-05,7.141266e-05,1.6933065e-05,1.7834891e-05,3.6644702e-05,3.3085897e-05
2941,4.4239903e-05,6.0758066e-06,1.5502357e-05,2.2661741e-05,7.137754e-05,1.6925118e-05,1.7818076e-05,3.663434e-05,3.3082706e-05
2942,4.4225115e-05,6.0734196e-06,1.5487169e-05,2.2664526e-05,7.1355025e-05,1.6918653e-05,1.7800998e-05,3.6635378e-05,3.3082197e-05
2943,4.420975e-05,6.07111e-06,1.5472104e-05,2.2666538e-05,7.1331946e-05,1.6912369e-05,1.7784345e-05,3.6635236e-05,3.3079865e-05
2944,4.419514e-05,6.0683165e-06,1.545703e-05,2.2669796e-05,7.130815e-05,1.6905022e-05,1.7767656e-05,3.6635476e-05,3.307865e-05
2945,4.4170138e-05,6.0653674e-06,1.5441874e-05,2.2662896e-05,7.127279e-05,1.6898284e-05,1.7750777e-05,3.6623725e-05,3.3076612e-05
2946,4.4164663e-05,6.0650086e-06,1.5426882e-05,2.2672773e-05,7.12637e-05,1.6892833e-05,1.7734003e-05,3.6636866e-05,3.3077347e-05
2947,4.414693e-05,6.062137e-06,1.5411732e-05,2.267306e-05,7.123886e-05,1.6886677e-05,1.771734e-05,3.6634843e-05,3.3076067e-05
2948,4.4126788e-05,6.059124e-06,1.5396738e-05,2.2670925e-05,7.120766e-05,1.687884e-05,1.7700557e-05,3.6628266e-05,3.3073342e-05
2949,4.410844e-05,6.0568364e-06,1.5381755e-05,2.2669852e-05,7.1180126e-05,1.6871412e-05,1.7684026e-05,3.6624693e-05,3.3070322e-05
2950,4.4080713e-05,6.0534708e-06,1.5366795e-05,2.2660446e-05,7.114434e-05,1.686407e-05,1.7667337e-05,3.6612935e-05,3.3066626e-05
2951,4.4042274e-05,6.048194e-06,1.5351654e-05,2.2642424e-05,7.108941e-05,1.6853723e-05,1.765081e-05,3.6584872e-05,3.3059263e-05
2952,4.401718e-05,6.0447455e-06,1.5336755e-05,2.2635677e-05,7.105223e-05,1.6846023e-05,1.7634136e-05,3.657207e-05,3.3055487e-05
2953,4.3993736e-05,6.0412294e-06,1.5321797e-05,2.2630707e-05,7.101941e-05,1.6838625e-05,1.7617593e-05,3.656319e-05,3.3052485e-05
2954,4.3974123e-05,6.0394573e-06,1.5306785e-05,2.262788e-05,7.0991104e-05,1.6832397e-05,1.7600987e-05,3.655772e-05,3.305154e-05
2955,4.394906e-05,6.0365333e-06,1.529201e-05,2.2620517e-05,7.095673e-05,1.682461e-05,1.7584476e-05,3.6547644e-05,3.304841e-05
2956,4.39121e-05,6.0308726e-06,1.5277199e-05,2.260403e-05,7.0906885e-05,1.6815327e-05,1.7568056e-05,3.65235e-05,3.3041855e-05
2957,4.387676e-05,6.025992e-06,1.5262307e-05,2.2588463e-05,7.0860566e-05,1.6806827e-05,1.7551447e-05,3.650229e-05,3.3036038e-05
2958,4.3853004e-05,6.0219263e-06,1.5247561e-05,2.2583516e-05,7.082716e-05,1.6798596e-05,1.7535142e-05,3.6493424e-05,3.3031705e-05
2959,4.3844215e-05,6.021466e-06,1.5232812e-05,2.2589937e-05,7.080854e-05,1.6792246e-05,1.7518705e-05,3.6497597e-05,3.303183e-05
2960,4.3823056e-05,6.0193415e-06,1.5218156e-05,2.258556e-05,7.077826e-05,1.6786444e-05,1.7502225e-05,3.648959e-05,3.3031432e-05
2961,4.38302e-05,6.0197526e-06,1.5203306e-05,2.2607144e-05,7.078369e-05,1.678201e-05,1.7485847e-05,3.651583e-05,3.3033444e-05
2962,4.379965e-05,6.0152875e-06,1.5188647e-05,2.2595714e-05,7.074459e-05,1.6775133e-05,1.7469416e-05,3.6500038e-05,3.3030203e-05
2963,4.377783e-05,6.0121224e-06,1.517402e-05,2.2591688e-05,7.0712005e-05,1.6767148e-05,1.7453181e-05,3.6491678e-05,3.3026685e-05
2964,4.374716e-05,6.0077523e-06,1.5159307e-05,2.2580103e-05,7.066711e-05,1.6757847e-05,1.7436765e-05,3.6472502e-05,3.302068e-05
2965,4.3711112e-05,6.0032085e-06,1.5144674e-05,2.256323e-05,7.062045e-05,1.6749531e-05,1.7420625e-05,3.6450296e-05,3.3015807e-05
2966,4.3689295e-05,6.0000925e-06,1.5130117e-05,2.2559085e-05,7.058978e-05,1.6741973e-05,1.7404274e-05,3.644353e-05,3.301287e-05
2967,4.3650907e-05,5.9946324e-06,1.5115408e-05,2.2540866e-05,7.053823e-05,1.6732592e-05,1.7388018e-05,3.6417623e-05,3.300548e-05
2968,4.362457e-05,5.990996e-06,1.5100899e-05,2.2532673e-05,7.050222e-05,1.6725238e-05,1.737207e-05,3.6404912e-05,3.3001732e-05
2969,4.361091e-05,5.989436e-06,1.5086188e-05,2.2535285e-05,7.048306e-05,1.6719556e-05,1.7355675e-05,3.6407833e-05,3.3001186e-05
2970,4.3614185e-05,5.9901727e-06,1.5071755e-05,2.255226e-05,7.0481205e-05,1.6714623e-05,1.7339553e-05,3.642703e-05,3.3003507e-05
2971,4.3604974e-05,5.9896097e-06,1.5057381e-05,2.2557984e-05,7.046239e-05,1.670954e-05,1.7323431e-05,3.6429417e-05,3.3005348e-05
2972,4.3583157e-05,5.9862173e-06,1.5042889e-05,2.2554052e-05,7.043249e-05,1.6702192e-05,1.7307219e-05,3.642308e-05,3.3002376e-05
2973,4.3548407e-05,5.9812205e-06,1.5028199e-05,2.2538987e-05,7.038352e-05,1.6693453e-05,1.729123e-05,3.6398837e-05,3.2996068e-05
2974,4.353002e-05,5.978562e-06,1.5013763e-05,2.2537695e-05,7.035801e-05,1.668591e-05,1.7275159e-05,3.6396938e-05,3.2992764e-05
2975,4.3502423e-05,5.974629e-06,1.4999421e-05,2.2528373e-05,7.0322596e-05,1.6678658e-05,1.7259086e-05,3.6384856e-05,3.298869e-05
2976,4.3477547e-05,5.9718827e-06,1.4984976e-05,2.2520688e-05,7.028749e-05,1.6672175e-05,1.7243143e-05,3.637217e-05,3.298672e-05
2977,4.3448184e-05,5.9678164e-06,1.497064e-05,2.250973e-05,7.024671e-05,1.6663627e-05,1.7227192e-05,3.635589e-05,3.2981967e-05
2978,4.340551e-05,5.9613526e-06,1.4956174e-05,2.2487982e-05,7.018955e-05,1.6653908e-05,1.7211109e-05,3.632453e-05,3.2973807e-05
2979,4.3379627e-05,5.958084e-06,1.4941902e-05,2.247964e-05,7.015495e-05,1.6646236e-05,1.7195101e-05,3.6313613e-05,3.2970234e-05
2980,4.335493e-05,5.955311e-06,1.4927473e-05,2.2472146e-05,7.012086e-05,1.663914e-05,1.7179227e-05,3.63025e-05,3.296714e-05
2981,4.333478e-05,5.952483e-06,1.49132e-05,2.2469096e-05,7.009205e-05,1.6631822e-05,1.7163478e-05,3.6296744e-05,3.2964334e-05
2982,4.3316257e-05,5.950032e-06,1.4898997e-05,2.2467226e-05,7.0062626e-05,1.6624888e-05,1.7147471e-05,3.6290265e-05,3.2961936e-05
2983,4.330192e-05,5.9481677e-06,1.48848085e-05,2.2468943e-05,7.004339e-05,1.6619375e-05,1.7131555e-05,3.6292455e-05,3.296144e-05
2984,4.328996e-05,5.9464037e-06,1.4870473e-05,2.2473083e-05,7.002248e-05,1.6612828e-05,1.7115832e-05,3.629382e-05,3.2960925e-05
2985,4.3261884e-05,5.942475e-06,1.48564e-05,2.2463008e-05,6.998434e-05,1.6605878e-05,1.7099981e-05,3.6278474e-05,3.295735e-05
2986,4.3232398e-05,5.938658e-06,1.4842361e-05,2.2451379e-05,6.99443e-05,1.6597609e-05,1.7084245e-05,3.626244e-05,3.2952445e-05
2987,4.3209184e-05,5.9352537e-06,1.48279805e-05,2.244595e-05,6.991089e-05,1.6589536e-05,1.7068383e-05,3.625298e-05,3.2948126e-05
2988,4.3190114e-05,5.9329172e-06,1.48138215e-05,2.2443373e-05,6.988266e-05,1.6583203e-05,1.7052746e-05,3.6246718e-05,3.2945634e-05
2989,4.3185464e-05,5.9320337e-06,1.4799737e-05,2.245369e-05,6.9873306e-05,1.657809e-05,1.7036888e-05,3.6258327e-05,3.2946864e-05
2990,4.3179738e-05,5.93181e-06,1.4785478e-05,2.2462447e-05,6.986079e-05,1.657354e-05,1.7021188e-05,3.6266065e-05,3.2948243e-05
2991,4.3157164e-05,5.9286936e-06,1.4771548e-05,2.2456923e-05,6.982847e-05,1.6566097e-05,1.7005545e-05,3.625683e-05,3.2945853e-05
2992,4.3137545e-05,5.9257777e-06,1.4757355e-05,2.2454411e-05,6.979928e-05,1.6558752e-05,1.6989989e-05,3.6250534e-05,3.2942236e-05
2993,4.3090506e-05,5.9191184e-06,1.4743456e-05,2.242793e-05,6.973604e-05,1.6548436e-05,1.6974285e-05,3.6213318e-05,3.2933873e-05
2994,4.3058757e-05,5.9151857e-06,1.4729256e-05,2.2414315e-05,6.969599e-05,1.6540207e-05,1.6958737e-05,3.619705e-05,3.2929085e-05
2995,4.3033815e-05,5.9117133e-06,1.4715341e-05,2.240676e-05,6.966203e-05,1.653326e-05,1.6943066e-05,3.6185702e-05,3.2924625e-05
2996,4.3004922e-05,5.907789e-06,1.470162e-05,2.2395514e-05,6.962149e-05,1.6525926e-05,1.6927559e-05,3.6168007e-05,3.2920467e-05
2997,4.2991684e-05,5.906221e-06,1.4687404e-05,2.2398059e-05,6.960065e-05,1.6520105e-05,1.6911788e-05,3.616875e-05,3.2919303e-05
2998,4.2984422e-05,5.9053473e-06,1.4673472e-05,2.2405604e-05,6.9588605e-05,1.651477e-05,1.6896372e-05,3.6177462e-05,3.2919696e-05
2999,4.2984677e-05,5.9052422e-06,1.4659433e-05,2.242e-05,6.9584225e-05,1.6510216e-05,1.6880971e-05,3.6193036e-05,3.2921576e-05
3000,4.297623e-05,5.904644e-06,1.4645566e-05,2.2426022e-05,6.9569185e-05,1.6504871e-05,1.6865484e-05,3.619883e-05,3.292287e-05
3001,4.2963395e-05,5.902982e-06,1.4631859e-05,2.2428552e-05,6.95516e-05,1.650019e-05,1.6849746e-05,3.6201665e-05,3.2922602e-05
3002,4.2932603e-05,5.898617e-06,1.461801e-05,2.2415974e-05,6.9507645e-05,1.6491362e-05,1.6834518e-05,3.6181762e-05,3.2917043e-05
3003,4.2896376e-05,5.893191e-06,1.4604028e-05,2.2399154e-05,6.945856e-05,1.6482247e-05,1.6819167e-05,3.6157147e-05,3.2909622e-05
3004,4.285499e-05,5.8877686e-06,1.4590123e-05,2.23771e-05,6.94038e-05,1.6472613e-05,1.6803768e-05,3.6127418e-05,3.290258e-05
3005,4.283247e-05,5.885146e-06,1.4576301e-05,2.2371023e-05,6.93695e-05,1.6465614e-05,1.6788437e-05,3.6115445e-05,3.2899006e-05
3006,4.281412e-05,5.8832647e-06,1.4562583e-05,2.2368271e-05,6.9344445e-05,1.6459997e-05,1.6772963e-05,3.611149e-05,3.2897162e-05
3007,4.2806125e-05,5.8817714e-06,1.45487675e-05,2.2375585e-05,6.933142e-05,1.6454533e-05,1.6757565e-05,3.611932e-05,3.2897406e-05
3008,4.2787302e-05,5.8792416e-06,1.4534969e-05,2.2373091e-05,6.9304675e-05,1.6447366e-05,1.6742433e-05,3.611488e-05,3.2895754e-05
3009,4.2770673e-05,5.8773567e-06,1.4521363e-05,2.2371954e-05,6.9277565e-05,1.6441374e-05,1.672709e-05,3.6109097e-05,3.2894008e-05
3010,4.2749725e-05,5.874205e-06,1.450759e-05,2.236793e-05,6.925019e-05,1.6434533e-05,1.6711749e-05,3.6103916e-05,3.2890974e-05
3011,4.272557e-05,5.870801e-06,1.4493967e-05,2.23608e-05,6.92123e-05,1.64271e-05,1.6696526e-05,3.6088677e-05,3.2886903e-05
3012,4.2702748e-05,5.8680203e-06,1.4480227e-05,2.2354501e-05,6.918318e-05,1.6420185e-05,1.6681268e-05,3.6081725e-05,3.2884214e-05
3013,4.2689335e-05,5.8661203e-06,1.4466614e-05,2.23566e-05,6.916237e-05,1.6414091e-05,1.666613e-05,3.608215e-05,3.2882694e-05
3014,4.2677e-05,5.8640094e-06,1.4453058e-05,2.2359929e-05,6.914165e-05,1.6408767e-05,1.6650923e-05,3.6081965e-05,3.2881613e-05
3015,4.263255e-05,5.8588103e-06,1.44395435e-05,2.2334198e-05,6.908362e-05,1.6399199e-05,1.663583e-05,3.6048583e-05,3.287515e-05
3016,4.2590655e-05,5.853292e-06,1.44258565e-05,2.2311504e-05,6.9027024e-05,1.6389631e-05,1.6620696e-05,3.60167e-05,3.2867243e-05
3017,4.255314e-05,5.8475252e-06,1.4412362e-05,2.229325e-05,6.8976326e-05,1.6380029e-05,1.6605505e-05,3.5990797e-05,3.2859378e-05
3018,4.252288e-05,5.843649e-06,1.439877e-05,2.2280457e-05,6.8937516e-05,1.637291e-05,1.6590393e-05,3.597421e-05,3.285397e-05
3019,4.250057e-05,5.840857e-06,1.4385241e-05,2.2274471e-05,6.890678e-05,1.6366368e-05,1.6575395e-05,3.5965015e-05,3.28519e-05
3020,4.2488064e-05,5.8403875e-06,1.43717425e-05,2.2275932e-05,6.888672e-05,1.636107e-05,1.6560294e-05,3.5965357e-05,3.2852375e-05
3021,4.2474494e-05,5.83767e-06,1.4358265e-05,2.227856e-05,6.886736e-05,1.6354978e-05,1.654535e-05,3.596703e-05,3.28511e-05
3022,4.2462067e-05,5.8362134e-06,1.434486e-05,2.2280992e-05,6.884728e-05,1.6349248e-05,1.6530124e-05,3.5967907e-05,3.2850265e-05
3023,4.2451502e-05,5.8346523e-06,1.4331491e-05,2.2285358e-05,6.883204e-05,1.6343934e-05,1.6515382e-05,3.597273e-05,3.2850363e-05
3024,4.2429034e-05,5.831537e-06,1.4318025e-05,2.2279472e-05,6.879923e-05,1.6336915e-05,1.6500335e-05,3.5961977e-05,3.2847744e-05
3025,4.24104e-05,5.8283563e-06,1.4304699e-05,2.2277345e-05,6.8772206e-05,1.6330176e-05,1.6485463e-05,3.595657e-05,3.2844528e-05
3026,4.2398842e-05,5.8269306e-06,1.42911895e-05,2.2280721e-05,6.875498e-05,1.63246e-05,1.6470542e-05,3.5959834e-05,3.284322e-05
3027,4.238826e-05,5.826057e-06,1.4277909e-05,2.2284292e-05,6.873824e-05,1.6319533e-05,1.6455591e-05,3.596312e-05,3.2843196e-05
3028,4.2365216e-05,5.823152e-06,1.4264495e-05,2.227757e-05,6.870467e-05,1.6312591e-05,1.6440577e-05,3.5951503e-05,3.2840093e-05
3029,4.2346073e-05,5.820575e-06,1.42511e-05,2.2274398e-05,6.86752e-05,1.630585e-05,1.642575e-05,3.5943598e-05,3.283719e-05
3030,4.2317406e-05,5.8166825e-06,1.4237931e-05,2.2262795e-05,6.863559e-05,1.6298003e-05,1.6410828e-05,3.592676e-05,3.283235e-05
3031,4.229312e-05,5.8132787e-06,1.42245335e-05,2.2255304e-05,6.860325e-05,1.6291153e-05,1.639624e-05,3.591586e-05,3.282833e-05
3032,4.225847e-05,5.808999e-06,1.4211147e-05,2.2238322e-05,6.855688e-05,1.6282893e-05,1.6381291e-05,3.5892703e-05,3.2823264e-05
3033,4.2226715e-05,5.8052024e-06,1.4198018e-05,2.2223494e-05,6.851299e-05,1.6274833e-05,1.6366546e-05,3.5871617e-05,3.2818072e-05
3034,4.221331e-05,5.8032056e-06,1.4184684e-05,2.2225418e-05,6.8492736e-05,1.6269149e-05,1.6351802e-05,3.587179e-05,3.2816228e-05
3035,4.219212e-05,5.800613e-06,1.4171523e-05,2.2219983e-05,6.84637e-05,1.6263208e-05,1.6337111e-05,3.5863377e-05,3.2814576e-05
3036,4.2160173e-05,5.796635e-06,1.4158246e-05,2.2205293e-05,6.8420224e-05,1.6255357e-05,1.6322381e-05,3.5842488e-05,3.2810083e-05
3037,4.2145995e-05,5.7943616e-06,1.4145231e-05,2.2206403e-05,6.8398214e-05,1.624841e-05,1.6307678e-05,3.5842124e-05,3.2807868e-05
3038,4.2140608e-05,5.793098e-06,1.4131894e-05,2.2215614e-05,6.838834e-05,1.6244137e-05,1.6292968e-05,3.585123e-05,3.2807362e-05
3039,4.213457e-05,5.7925977e-06,1.4118774e-05,2.22232e-05,6.83789e-05,1.6239868e-05,1.6278276e-05,3.5860754e-05,3.2808686e-05
3040,4.2128067e-05,5.7922e-06,1.4105753e-05,2.2230115e-05,6.836622e-05,1.6235586e-05,1.6263612e-05,3.5867026e-05,3.281063e-05
3041,4.2123607e-05,5.7917027e-06,1.4092589e-05,2.2239316e-05,6.8354006e-05,1.6230511e-05,1.6248961e-05,3.587453e-05,3.2810996e-05
3042,4.2100888e-05,5.788397e-06,1.4079473e-05,2.2233018e-05,6.832277e-05,1.622372e-05,1.6234328e-05,3.5864723e-05,3.2807886e-05
3043,4.2075568e-05,5.7848715e-06,1.4066454e-05,2.2224243e-05,6.828885e-05,1.6216145e-05,1.621977e-05,3.5852936e-05,3.280351e-05
3044,4.203569e-05,5.77959e-06,1.40534585e-05,2.2202641e-05,6.82348e-05,1.6207356e-05,1.6205291e-05,3.5822155e-05,3.2795822e-05
3045,4.20136e-05,5.776199e-06,1.40404545e-05,2.2196948e-05,6.8205394e-05,1.6200349e-05,1.619083e-05,3.581421e-05,3.2792148e-05
3046,4.198529e-05,5.773185e-06,1.40273405e-05,2.2184766e-05,6.8163936e-05,1.61931e-05,1.617626e-05,3.5794576e-05,3.27872e-05
3047,4.1968677e-05,5.7712964e-06,1.4014226e-05,2.2183152e-05,6.813988e-05,1.6186274e-05,1.6161717e-05,3.5791894e-05,3.2784857e-05
3048,4.195193e-05,5.769141e-06,1.40013735e-05,2.2181417e-05,6.811271e-05,1.6180673e-05,1.6147182e-05,3.5784855e-05,3.278429e-05
3049,4.1941494e-05,5.7678626e-06,1.3988425e-05,2.2185208e-05,6.809976e-05,1.6176467e-05,1.6132759e-05,3.5790537e-05,3.278427e-05
3050,4.192595e-05,5.7660905e-06,1.3975444e-05,2.2184415e-05,6.807493e-05,1.616978e-05,1.611823e-05,3.5786918e-05,3.2781936e-05
3051,4.192089e-05,5.765001e-06,1.396253e-05,2.219336e-05,6.806285e-05,1.6164457e-05,1.6103897e-05,3.5794495e-05,3.2781678e-05
3052,4.189298e-05,5.7612365e-06,1.39495205e-05,2.2182225e-05,6.802482e-05,1.6157015e-05,1.6089432e-05,3.577837e-05,3.277741e-05
3053,4.185835e-05,5.756961e-06,1.3936786e-05,2.2164604e-05,6.797886e-05,1.6149692e-05,1.6075146e-05,3.575402e-05,3.277194e-05
3054,4.1826603e-05,5.7527664e-06,1.3923847e-05,2.2149989e-05,6.7936606e-05,1.6141232e-05,1.6060845e-05,3.5734523e-05,3.276607e-05
3055,4.177723e-05,5.7458656e-06,1.3911065e-05,2.21203e-05,6.7872475e-05,1.6132433e-05,1.6046375e-05,3.569366e-05,3.2757664e-05
3056,4.1737076e-05,5.7405573e-06,1.3898084e-05,2.2098437e-05,6.782176e-05,1.6123002e-05,1.603215e-05,3.5666613e-05,3.275052e-05
3057,4.1715208e-05,5.7380003e-06,1.388534e-05,2.2091866e-05,6.778978e-05,1.6116323e-05,1.6017839e-05,3.5655616e-05,3.2746568e-05
3058,4.170814e-05,5.7369057e-06,1.3872618e-05,2.2098617e-05,6.7780085e-05,1.6112137e-05,1.6003465e-05,3.5664485e-05,3.2747885e-05
3059,4.17027e-05,5.7366033e-06,1.385967e-05,2.2106427e-05,6.7768764e-05,1.6107548e-05,1.5989266e-05,3.5671947e-05,3.274954e-05
3060,4.1699765e-05,5.736063e-06,1.3847009e-05,2.2116692e-05,6.7763016e-05,1.6103468e-05,1.5975034e-05,3.5684512e-05,3.2750668e-05
3061,4.1691266e-05,5.7351785e-06,1.3834346e-05,2.212174e-05,6.7746696e-05,1.609842e-05,1.596062e-05,3.5687655e-05,3.275061e-05
3062,4.167683e-05,5.732882e-06,1.38216565e-05,2.2122293e-05,6.772652e-05,1.6093323e-05,1.5946536e-05,3.5686655e-05,3.2749533e-05
3063,4.166513e-05,5.730894e-06,1.3808839e-05,2.21254e-05,6.770719e-05,1.6087342e-05,1.5932308e-05,3.568754e-05,3.2747626e-05
3064,4.1637366e-05,5.7273915e-06,1.3796252e-05,2.2113723e-05,6.766759e-05,1.607962e-05,1.5918295e-05,3.5669676e-05,3.2743606e-05
3065,4.1603816e-05,5.722959e-06,1.3783439e-05,2.2097418e-05,6.762333e-05,1.607179e-05,1.5904165e-05,3.564738e-05,3.2737997e-05
3066,4.1576997e-05,5.7192988e-06,1.3770873e-05,2.2086824e-05,6.7585795e-05,1.6064241e-05,1.588996e-05,3.5631594e-05,3.2732452e-05
3067,4.1554427e-05,5.7163525e-06,1.3758298e-05,2.207978e-05,6.755437e-05,1.6057287e-05,1.5875776e-05,3.562131e-05,3.272941e-05
3068,4.1530886e-05,5.713793e-06,1.3745499e-05,2.2071594e-05,6.75247e-05,1.6051858e-05,1.5861768e-05,3.5611076e-05,3.2726704e-05
3069,4.152638e-05,5.7134944e-06,1.373291e-05,2.2079976e-05,6.751192e-05,1.6046339e-05,1.5847652e-05,3.5617933e-05,3.2726104e-05
3070,4.15071e-05,5.710938e-06,1.3720451e-05,2.2075712e-05,6.748481e-05,1.6040129e-05,1.5833606e-05,3.5611072e-05,3.2724864e-05
3071,4.1490362e-05,5.708615e-06,1.3707755e-05,2.2073995e-05,6.746113e-05,1.6035208e-05,1.5819578e-05,3.5606343e-05,3.272343e-05
3072,4.1473046e-05,5.7063044e-06,1.3695303e-05,2.2071437e-05,6.7436966e-05,1.602855e-05,1.5805563e-05,3.560285e-05,3.272074e-05
3073,4.1442836e-05,5.7026014e-06,1.3682616e-05,2.205762e-05,6.7396424e-05,1.6021802e-05,1.5791578e-05,3.5583038e-05,3.2716707e-05
3074,4.1425534e-05,5.6999493e-06,1.3670274e-05,2.2055312e-05,6.737119e-05,1.6015862e-05,1.5777485e-05,3.5577843e-05,3.2713753e-05
3075,4.1408326e-05,5.697529e-06,1.3657726e-05,2.205307e-05,6.734778e-05,1.6009126e-05,1.5763599e-05,3.5575053e-05,3.27112e-05
3076,4.1389227e-05,5.695536e-06,1.3645283e-05,2.2048409e-05,6.7321125e-05,1.6003938e-05,1.5749478e-05,3.556771e-05,3.2709035e-05
3077,4.1373583e-05,5.6936806e-06,1.3632793e-05,2.204711e-05,6.729415e-05,1.5998201e-05,1.5735788e-05,3.5560162e-05,3.270796e-05
3078,4.1369505e-05,5.693004e-06,1.3620338e-05,2.2056163e-05,6.728634e-05,1.599316e-05,1.5721671e-05,3.5571506e-05,3.2708478e-05
3079,4.1342013e-05,5.6895624e-06,1.3608068e-05,2.2044384e-05,6.724876e-05,1.598689e-05,1.570788e-05,3.555399e-05,3.2704753e-05
3080,4.1320705e-05,5.6864733e-06,1.3595639e-05,2.2038594e-05,6.721771e-05,1.597913e-05,1.5694093e-05,3.5544486e-05,3.2700358e-05
3081,4.1308915e-05,5.6850968e-06,1.358311e-05,2.2040711e-05,6.7197834e-05,1.5974134e-05,1.5680087e-05,3.5543613e-05,3.2698907e-05
3082,4.129849e-05,5.6843614e-06,1.3570575e-05,2.2043554e-05,6.718122e-05,1.5969723e-05,1.5666319e-05,3.554518e-05,3.269904e-05
3083,4.1279338e-05,5.6818517e-06,1.3558424e-05,2.2039063e-05,6.715552e-05,1.596388e-05,1.565251e-05,3.5539128e-05,3.269735e-05
3084,4.1248364e-05,5.677697e-06,1.3546097e-05,2.202457e-05,6.7113164e-05,1.5955524e-05,1.5638787e-05,3.5518853e-05,3.269149e-05
3085,4.1221567e-05,5.6735976e-06,1.3533718e-05,2.2014252e-05,6.707702e-05,1.5948575e-05,1.5624935e-05,3.5503508e-05,3.2685977e-05
3086,4.1200758e-05,5.671507e-06,1.3521371e-05,2.200788e-05,6.704734e-05,1.5941894e-05,1.5611171e-05,3.549428e-05,3.2682532e-05
3087,4.1181826e-05,5.669204e-06,1.3509092e-05,2.2003527e-05,6.701863e-05,1.5935662e-05,1.5597463e-05,3.5485504e-05,3.2680386e-05
3088,4.115895e-05,5.666778e-06,1.3496712e-05,2.1995462e-05,6.698872e-05,1.5930158e-05,1.5583702e-05,3.5474866e-05,3.2678334e-05
3089,4.1132866e-05,5.663549e-06,1.3484668e-05,2.1984648e-05,6.695234e-05,1.592337e-05,1.5569964e-05,3.5459005e-05,3.2675664e-05
3090,4.110624e-05,5.659798e-06,1.3472134e-05,2.1974307e-05,6.691626e-05,1.5915894e-05,1.5556368e-05,3.5443998e-05,3.2670087e-05
3091,4.107719e-05,5.6553818e-06,1.3460037e-05,2.196177e-05,6.6877954e-05,1.5908548e-05,1.5542699e-05,3.5426703e-05,3.2665055e-05
3092,4.1052244e-05,5.652098e-06,1.3447721e-05,2.1952425e-05,6.6843786e-05,1.590206e-05,1.5529109e-05,3.5412617e-05,3.2661006e-05
3093,4.1040163e-05,5.6504664e-06,1.3435694e-05,2.1954003e-05,6.682179e-05,1.589611e-05,1.5515621e-05,3.541006e-05,3.265961e-05
3094,4.1029416e-05,5.6498216e-06,1.3423563e-05,2.1956033e-05,6.6807814e-05,1.5892492e-05,1.550189e-05,3.541343e-05,3.266056e-05
3095,4.1013867e-05,5.647478e-06,1.341133e-05,2.1955062e-05,6.678648e-05,1.5887508e-05,1.5488275e-05,3.54107e-05,3.2659787e-05
3096,4.1005653e-05,5.645859e-06,1.3399256e-05,2.1960535e-05,6.677318e-05,1.5881675e-05,1.5474756e-05,3.5416746e-05,3.2657717e-05
3097,4.1005085e-05,5.6458503e-06,1.3387166e-05,2.1972066e-05,6.6768465e-05,1.5877018e-05,1.5461184e-05,3.5430265e-05,3.265877e-05
3098,4.0989864e-05,5.6441527e-06,1.3375025e-05,2.1970684e-05,6.6745066e-05,1.5872236e-05,1.5447658e-05,3.5425168e-05,3.2657903e-05
3099,4.0972453e-05,5.641665e-06,1.3362864e-05,2.1967922e-05,6.672008e-05,1.5865651e-05,1.543401e-05,3.542042e-05,3.2655615e-05
3100,4.0942763e-05,5.637814e-06,1.3350811e-05,2.1954138e-05,6.668182e-05,1.5858946e-05,1.5420528e-05,3.540235e-05,3.2650998e-05
3101,4.091179e-05,5.6336344e-06,1.3338698e-05,2.1939457e-05,6.6638415e-05,1.5851147e-05,1.5407164e-05,3.5380108e-05,3.264532e-05
3102,4.0892897e-05,5.632022e-06,1.33266485e-05,2.1934226e-05,6.6612934e-05,1.5844982e-05,1.5393676e-05,3.5374276e-05,3.2641958e-05
3103,4.0891224e-05,5.631695e-06,1.3314596e-05,2.1944934e-05,6.660598e-05,1.584096e-05,1.537998e-05,3.5385037e-05,3.2643e-05
3104,4.0862586e-05,5.6284275e-06,1.3302691e-05,2.193147e-05,6.656791e-05,1.5835603e-05,1.53667e-05,3.536561e-05,3.2640677e-05
3105,4.0854815e-05,5.626964e-06,1.3290495e-05,2.1937354e-05,6.6553854e-05,1.5830326e-05,1.535331e-05,3.537022e-05,3.263904e-05
3106,4.0828454e-05,5.6240383e-06,1.3278626e-05,2.192579e-05,6.6517336e-05,1.5823185e-05,1.5339747e-05,3.5354402e-05,3.263525e-05
3107,4.0803796e-05,5.620878e-06,1.3266671e-05,2.1916245e-05,6.6481276e-05,1.5816348e-05,1.5326485e-05,3.5338446e-05,3.2631728e-05
3108,4.0784333e-05,5.618085e-06,1.3254713e-05,2.1911537e-05,6.645772e-05,1.581097e-05,1.5313102e-05,3.5333644e-05,3.2628297e-05
3109,4.076618e-05,5.6157896e-06,1.324271e-05,2.1907677e-05,6.642965e-05,1.5804715e-05,1.5299716e-05,3.5325218e-05,3.2626172e-05
3110,4.0754065e-05,5.6146982e-06,1.3230796e-05,2.1908572e-05,6.641049e-05,1.5800128e-05,1.528637e-05,3.5323985e-05,3.2625347e-05
3111,4.073588e-05,5.6120734e-06,1.3218842e-05,2.1904963e-05,6.638315e-05,1.5793008e-05,1.5273186e-05,3.531696e-05,3.262199e-05
3112,4.0727296e-05,5.610595e-06,1.3207019e-05,2.1909682e-05,6.636926e-05,1.5788748e-05,1.5259871e-05,3.5320645e-05,3.262141e-05
3113,4.0699288e-05,5.607211e-06,1.3195192e-05,2.1896885e-05,6.633206e-05,1.578146e-05,1.5246435e-05,3.5304165e-05,3.261774e-05
3114,4.067283e-05,5.604084e-06,1.3183323e-05,2.188542e-05,6.62965e-05,1.5774893e-05,1.5233251e-05,3.5288354e-05,3.2613218e-05
3115,4.0649516e-05,5.601261e-06,1.31715315e-05,2.1876722e-05,6.6263834e-05,1.5767791e-05,1.5220075e-05,3.527597e-05,3.2609114e-05
3116,4.0640123e-05,5.6000367e-06,1.3159635e-05,2.188045e-05,6.6245666e-05,1.5763062e-05,1.5206767e-05,3.5275836e-05,3.2608117e-05
3117,4.0630286e-05,5.5988926e-06,1.3147917e-05,2.1883478e-05,6.6231456e-05,1.5758527e-05,1.5193594e-05,3.5279332e-05,3.2607462e-05
3118,4.0608516e-05,5.5967653e-06,1.313612e-05,2.187563e-05,6.620399e-05,1.5752901e-05,1.5180337e-05,3.527075e-05,3.260619e-05
3119,4.0609906e-05,5.596214e-06,1.3124193e-05,2.1889498e-05,6.619925e-05,1.5749161e-05,1.5167239e-05,3.5282854e-05,3.2606902e-05
3120,4.0588206e-05,5.5933997e-06,1.3112511e-05,2.1882295e-05,6.616958e-05,1.5742533e-05,1.5154077e-05,3.5272966e-05,3.260422e-05
3121,4.055396e-05,5.589673e-06,1.31007055e-05,2.1863585e-05,6.6124216e-05,1.5735463e-05,1.51408785e-05,3.5247875e-05,3.2598164e-05
3122,4.0525832e-05,5.585632e-06,1.3089111e-05,2.1851089e-05,6.608653e-05,1.5728181e-05,1.5127851e-05,3.5230496e-05,3.2593714e-05
3123,4.0488827e-05,5.5806613e-06,1.3077244e-05,2.1830921e-05,6.603976e-05,1.5720305e-05,1.5114777e-05,3.520468e-05,3.2586315e-05
3124,4.0462768e-05,5.5767628e-06,1.3065719e-05,2.1820286e-05,6.600215e-05,1.5713342e-05,1.5101691e-05,3.518711e-05,3.2581826e-05
3125,4.0461404e-05,5.5770674e-06,1.3053936e-05,2.18304e-05,6.5996384e-05,1.5709173e-05,1.50885e-05,3.5198707e-05,3.2582968e-05
3126,4.0456172e-05,5.576876e-06,1.3042379e-05,2.1836917e-05,6.598699e-05,1.5706079e-05,1.5075596e-05,3.5205318e-05,3.258471e-05
3127,4.043415e-05,5.5742826e-06,1.3030623e-05,2.1829246e-05,6.595702e-05,1.57003e-05,1.5062532e-05,3.519419e-05,3.2582586e-05
3128,4.0419272e-05,5.5718224e-06,1.3019039e-05,2.1828411e-05,6.5933746e-05,1.5693637e-05,1.5049489e-05,3.519062e-05,3.257979e-05
3129,4.0394927e-05,5.568268e-06,1.300734e-05,2.1819318e-05,6.5899905e-05,1.5687083e-05,1.5036468e-05,3.5176356e-05,3.2575488e-05
3130,4.0365037e-05,5.5642618e-06,1.2995756e-05,2.1805019e-05,6.586206e-05,1.5680744e-05,1.5023593e-05,3.5157726e-05,3.257101e-05
3131,4.0363113e-05,5.5644655e-06,1.298425e-05,2.1814396e-05,6.5855595e-05,1.5676742e-05,1.5010546e-05,3.516831e-05,3.257207e-05
3132,4.0359067e-05,5.564087e-06,1.2972609e-05,2.1822374e-05,6.5850334e-05,1.5673744e-05,1.49976595e-05,3.517893e-05,3.2574404e-05
3133,4.0349263e-05,5.5630803e-06,1.2961183e-05,2.1825e-05,6.583423e-05,1.5668402e-05,1.4984714e-05,3.5181114e-05,3.2572705e-05
3134,4.032012e-05,5.5597798e-06,1.2949539e-05,2.1810798e-05,6.579377e-05,1.566132e-05,1.4971718e-05,3.516073e-05,3.2568052e-05
3135,4.029487e-05,5.5555956e-06,1.2938029e-05,2.1801248e-05,6.575767e-05,1.5654228e-05,1.4958977e-05,3.514446e-05,3.25629e-05
3136,4.0265444e-05,5.551992e-06,1.29264345e-05,2.1787018e-05,6.571773e-05,1.5646428e-05,1.494591e-05,3.512539e-05,3.2557586e-05
3137,4.023856e-05,5.548871e-06,1.2915032e-05,2.1774656e-05,6.568103e-05,1.5640637e-05,1.49330945e-05,3.5107296e-05,3.255399e-05
3138,4.0217907e-05,5.546117e-06,1.2903626e-05,2.1768165e-05,6.565453e-05,1.5635154e-05,1.4920181e-05,3.5099194e-05,3.255047e-05
3139,4.021408e-05,5.545788e-06,1.2891916e-05,2.1776375e-05,6.564465e-05,1.5630358e-05,1.4907391e-05,3.5106903e-05,3.2550397e-05
3140,4.0203577e-05,5.5447344e-06,1.2880562e-05,2.177828e-05,6.562657e-05,1.562642e-05,1.4894539e-05,3.510561e-05,3.2550168e-05
3141,4.019392e-05,5.543743e-06,1.28692e-05,2.178098e-05,6.56147e-05,1.5621747e-05,1.4881746e-05,3.511121e-05,3.2550535e-05
3142,4.018398e-05,5.5427768e-06,1.2857766e-05,2.1783439e-05,6.559786e-05,1.5617074e-05,1.486896e-05,3.5111825e-05,3.2550266e-05
3143,4.0162377e-05,5.5394535e-06,1.2846364e-05,2.1776557e-05,6.556744e-05,1.5610682e-05,1.4856244e-05,3.5100507e-05,3.254651e-05
3144,4.0141073e-05,5.536347e-06,1.2834857e-05,2.1769869e-05,6.5537264e-05,1.5604304e-05,1.48434865e-05,3.5089473e-05,3.2542277e-05
3145,4.0123603e-05,5.5340884e-06,1.2823452e-05,2.1766064e-05,6.551268e-05,1.5598542e-05,1.4830636e-05,3.5083496e-05,3.2539472e-05
3146,4.010903e-05,5.5327578e-06,1.2812252e-05,2.1764019e-05,6.549448e-05,1.559427e-05,1.4818092e-05,3.508212e-05,3.2539407e-05
3147,4.0097402e-05,5.5313044e-06,1.28008105e-05,2.1765285e-05,6.547476e-05,1.5589441e-05,1.4805202e-05,3.5080117e-05,3.2537893e-05
3148,4.008237e-05,5.5293017e-06,1.278952e-05,2.1763546e-05,6.545033e-05,1.5583459e-05,1.4792612e-05,3.507426e-05,3.2535998e-05
3149,4.007195e-05,5.528005e-06,1.2778121e-05,2.1765823e-05,6.543321e-05,1.557862e-05,1.4779904e-05,3.507469e-05,3.2534663e-05
3150,4.003933e-05,5.524271e-06,1.2766879e-05,2.174818e-05,6.539159e-05,1.5571295e-05,1.4767323e-05,3.505297e-05,3.253051e-05
3151,4.000838e-05,5.5197975e-06,1.275567e-05,2.1732916e-05,6.5350294e-05,1.556463e-05,1.4754511e-05,3.5031157e-05,3.2524622e-05
3152,3.9983854e-05,5.5168744e-06,1.2744299e-05,2.1722683e-05,6.531752e-05,1.5558142e-05,1.4741941e-05,3.501744e-05,3.2519787e-05
3153,3.9959967e-05,5.514336e-06,1.2732974e-05,2.1712656e-05,6.5285596e-05,1.5551695e-05,1.4729407e-05,3.5004494e-05,3.2517124e-05
3154,3.9949824e-05,5.5123023e-06,1.2721852e-05,2.171567e-05,6.5267086e-05,1.554663e-05,1.47168e-05,3.5003657e-05,3.2514734e-05
3155,3.993447e-05,5.510746e-06,1.2710529e-05,2.1713196e-05,6.524309e-05,1.5541815e-05,1.4704232e-05,3.499704e-05,3.2512526e-05
3156,3.991236e-05,5.508126e-06,1.2699382e-05,2.1704853e-05,6.521323e-05,1.5535472e-05,1.4691735e-05,3.498602e-05,3.2510547e-05
3157,3.9899613e-05,5.506526e-06,1.2688108e-05,2.170498e-05,6.519597e-05,1.5530377e-05,1.4679178e-05,3.4986413e-05,3.2509022e-05
3158,3.9878032e-05,5.5036926e-06,1.2676819e-05,2.1697522e-05,6.516701e-05,1.552472e-05,1.4666525e-05,3.4975772e-05,3.2506116e-05
3159,3.985189e-05,5.500298e-06,1.2665873e-05,2.1685717e-05,6.513207e-05,1.5518233e-05,1.4654055e-05,3.4959787e-05,3.250157e-05
3160,3.9836472e-05,5.4984926e-06,1.2654687e-05,2.168329e-05,6.510978e-05,1.5512667e-05,1.4641656e-05,3.4955454e-05,3.2499946e-05
3161,3.981428e-05,5.4952475e-06,1.264363e-05,2.1675403e-05,6.507913e-05,1.5506324e-05,1.4629118e-05,3.4943692e-05,3.249595e-05
3162,3.9807906e-05,5.4943575e-06,1.2632431e-05,2.1681115e-05,6.506829e-05,1.550279e-05,1.461661e-05,3.494889e-05,3.2495725e-05
3163,3.9802562e-05,5.494019e-06,1.2621255e-05,2.1687287e-05,6.505856e-05,1.5498728e-05,1.460419e-05,3.4955636e-05,3.2497224e-05
3164,3.9787854e-05,5.492362e-06,1.261019e-05,2.16853e-05,6.503695e-05,1.5493904e-05,1.4591627e-05,3.4951416e-05,3.249595e-05
3165,3.977883e-05,5.491406e-06,1.259912e-05,2.1688304e-05,6.502155e-05,1.548946e-05,1.4579373e-05,3.495272e-05,3.2495e-05
3166,3.976553e-05,5.4892757e-06,1.2588124e-05,2.168813e-05,6.500468e-05,1.54839e-05,1.4567027e-05,3.495375e-05,3.249366e-05
3167,3.9748556e-05,5.4867287e-06,1.257709e-05,2.1684738e-05,6.4975524e-05,1.5477963e-05,1.4554614e-05,3.4942947e-05,3.2490232e-05
3168,3.9725495e-05,5.4845586e-06,1.2566034e-05,2.1674903e-05,6.494335e-05,1.5471784e-05,1.4542281e-05,3.4929286e-05,3.2486605e-05
3169,3.969304e-05,5.480328e-06,1.2554818e-05,2.1657894e-05,6.4900174e-05,1.5464717e-05,1.4529745e-05,3.490571e-05,3.248105e-05
3170,3.967737e-05,5.478185e-06,1.2543811e-05,2.1655373e-05,6.487914e-05,1.5458765e-05,1.4517531e-05,3.4902845e-05,3.247805e-05
3171,3.9659524e-05,5.476235e-06,1.25328415e-05,2.1650449e-05,6.485339e-05,1.5454074e-05,1.4505237e-05,3.489408e-05,3.2476113e-05
3172,3.9646322e-05,5.474947e-06,1.2521813e-05,2.164956e-05,6.483114e-05,1.544844e-05,1.4492922e-05,3.4889774e-05,3.247435e-05
3173,3.9633727e-05,5.4735006e-06,1.2510819e-05,2.164941e-05,6.4814405e-05,1.5444273e-05,1.4480682e-05,3.488945e-05,3.24738e-05
3174,3.961412e-05,5.471091e-06,1.2499964e-05,2.1643062e-05,6.478801e-05,1.5440004e-05,1.4468343e-05,3.4879664e-05,3.2472057e-05
3175,3.9593477e-05,5.468162e-06,1.2489018e-05,2.1636297e-05,6.4760905e-05,1.5433465e-05,1.4456086e-05,3.4871355e-05,3.246905e-05
3176,3.958305e-05,5.4668562e-06,1.2477988e-05,2.1638209e-05,6.4741296e-05,1.5428212e-05,1.4443856e-05,3.486923e-05,3.2466774e-05
3177,3.9564373e-05,5.46431e-06,1.2467132e-05,2.163293e-05,6.471618e-05,1.5422997e-05,1.4431572e-05,3.4861612e-05,3.246447e-05
3178,3.9540526e-05,5.4618704e-06,1.2456292e-05,2.1622363e-05,6.468653e-05,1.5417483e-05,1.4419368e-05,3.484968e-05,3.2461918e-05
3179,3.9504106e-05,5.4571487e-06,1.2445349e-05,2.1601607e-05,6.463798e-05,1.540909e-05,1.4407206e-05,3.482168e-05,3.2455155e-05
3180,3.9489674e-05,5.454542e-06,1.2434465e-05,2.1600667e-05,6.461507e-05,1.5402422e-05,1.4394968e-05,3.4817687e-05,3.2450585e-05
3181,3.9481165e-05,5.4537086e-06,1.2423518e-05,2.1603939e-05,6.460036e-05,1.5399386e-05,1.4383005e-05,3.4817975e-05,3.2450742e-05
3182,3.947531e-05,5.453889e-06,1.2412765e-05,2.1608657e-05,6.4591906e-05,1.5396223e-05,1.4370637e-05,3.4825047e-05,3.2452626e-05
3183,3.9472194e-05,5.453818e-06,1.2401978e-05,2.1616399e-05,6.4585955e-05,1.5392945e-05,1.4358595e-05,3.483441e-05,3.2454845e-05
3184,3.9450977e-05,5.4509255e-06,1.2391301e-05,2.1608752e-05,6.455494e-05,1.5387042e-05,1.4346464e-05,3.482143e-05,3.245125e-05
3185,3.9425904e-05,5.447213e-06,1.2380258e-05,2.1598435e-05,6.452115e-05,1.5379484e-05,1.4334439e-05,3.4807224e-05,3.244565e-05
3186,3.940046e-05,5.443104e-06,1.2369522e-05,2.1587837e-05,6.4485735e-05,1.5372629e-05,1.43223415e-05,3.4790766e-05,3.2440897e-05
3187,3.9373394e-05,5.4401876e-06,1.23588125e-05,2.1574395e-05,6.445253e-05,1.5367226e-05,1.4310121e-05,3.477518e-05,3.243694e-05
3188,3.9343453e-05,5.4367592e-06,1.234808e-05,2.1558611e-05,6.441097e-05,1.5360165e-05,1.4298154e-05,3.4752647e-05,3.2431642e-05
3189,3.932324e-05,5.4340994e-06,1.2337329e-05,2.1551814e-05,6.4384054e-05,1.5355301e-05,1.4286126e-05,3.474263e-05,3.2428747e-05
3190,3.931117e-05,5.432184e-06,1.2326522e-05,2.1552463e-05,6.436843e-05,1.5349799e-05,1.42739245e-05,3.474471e-05,3.242716e-05
3191,3.9328334e-05,5.4348475e-06,1.2315893e-05,2.1577593e-05,6.438112e-05,1.5348218e-05,1.4262031e-05,3.4770877e-05,3.243228e-05
3192,3.9323604e-05,5.4349935e-06,1.2305251e-05,2.1583357e-05,6.4376174e-05,1.5345724e-05,1.4250073e-05,3.4780373e-05,3.2435324e-05
3193,3.9309176e-05,5.433131e-06,1.2294577e-05,2.158147e-05,6.435289e-05,1.5340795e-05,1.4238151e-05,3.4773944e-05,3.2434094e-05
3194,3.9281244e-05,5.4291563e-06,1.2283707e-05,2.1568378e-05,6.431514e-05,1.5333375e-05,1.4226095e-05,3.475567e-05,3.2428205e-05
3195,3.9248975e-05,5.424259e-06,1.2273104e-05,2.1551612e-05,6.427184e-05,1.5326079e-05,1.4214126e-05,3.4731627e-05,3.2419975e-05
3196,3.921809e-05,5.4202023e-06,1.2262372e-05,2.1535512e-05,6.423305e-05,1.5318805e-05,1.4202154e-05,3.471209e-05,3.2414307e-05
3197,3.9216247e-05,5.4204734e-06,1.2251718e-05,2.1544058e-05,6.4226835e-05,1.5315632e-05,1.4190139e-05,3.4721063e-05,3.241559e-05
3198,3.921688e-05,5.4215393e-06,1.2241074e-05,2.1554268e-05,6.422323e-05,1.5313295e-05,1.4178296e-05,3.4731638e-05,3.2418255e-05
3199,3.9218663e-05,5.4216966e-06,1.22305955e-05,2.1566373e-05,6.422169e-05,1.5309224e-05,1.416638e-05,3.474609e-05,3.2420012e-05
3200,3.920572e-05,5.4200386e-06,1.2219916e-05,2.1565764e-05,6.420161e-05,1.5305128e-05,1.4154562e-05,3.4741923e-05,3.2419528e-05
3201,3.9179766e-05,5.4168886e-06,1.2209276e-05,2.15536e-05,6.416702e-05,1.5298705e-05,1.4142743e-05,3.4725574e-05,3.24151e-05
3202,3.9153983e-05,5.4137195e-06,1.2198743e-05,2.154152e-05,6.413235e-05,1.5291991e-05,1.4130834e-05,3.4709523e-05,3.2409942e-05
3203,3.912495e-05,5.4096877e-06,1.2188217e-05,2.1527047e-05,6.409133e-05,1.5285297e-05,1.4118963e-05,3.4687066e-05,3.240456e-05
3204,3.9113336e-05,5.4086236e-06,1.2177544e-05,2.152717e-05,6.407373e-05,1.5281084e-05,1.4107229e-05,3.468541e-05,3.2402346e-05
3205,3.9099054e-05,5.406693e-06,1.2167127e-05,2.1525231e-05,6.405482e-05,1.5275471e-05,1.4095272e-05,3.4684075e-05,3.2400363e-05
3206,3.9091967e-05,5.4062098e-06,1.2156591e-05,2.1529166e-05,6.4044114e-05,1.5272468e-05,1.408351e-05,3.468814e-05,3.240077e-05
3207,3.907395e-05,5.4044353e-06,1.2146031e-05,2.1523483e-05,6.4018146e-05,1.5267111e-05,1.4071694e-05,3.4679342e-05,3.2399148e-05
3208,3.9055223e-05,5.402156e-06,1.2135558e-05,2.1517508e-05,6.399119e-05,1.526181e-05,1.4059893e-05,3.4669483e-05,3.2396594e-05
3209,3.9030856e-05,5.39871e-06,1.2124959e-05,2.1507187e-05,6.395801e-05,1.5255021e-05,1.4048314e-05,3.4654673e-05,3.2392043e-05
3210,3.9006787e-05,5.3955523e-06,1.21144985e-05,2.1496737e-05,6.3924665e-05,1.5248595e-05,1.4036466e-05,3.4639605e-05,3.2387594e-05
3211,3.8992963e-05,5.3938443e-06,1.2104123e-05,2.1494996e-05,6.390322e-05,1.5243554e-05,1.4024752e-05,3.463491e-05,3.238534e-05
3212,3.897619e-05,5.391799e-06,1.2093581e-05,2.1490814e-05,6.387987e-05,1.5239081e-05,1.4013066e-05,3.4627716e-05,3.238328e-05
3213,3.8961924e-05,5.3899585e-06,1.2083287e-05,2.1488677e-05,6.3860076e-05,1.5233706e-05,1.4001346e-05,3.462502e-05,3.238173e-05
3214,3.894558e-05,5.38823e-06,1.2072834e-05,2.148452e-05,6.383708e-05,1.5228839e-05,1.3989594e-05,3.4618643e-05,3.237996e-05
3215,3.892107e-05,5.385174e-06,1.2062419e-05,2.1473474e-05,6.380749e-05,1.5223423e-05,1.3977972e-05,3.46061e-05,3.2376578e-05
3216,3.8900384e-05,5.3821864e-06,1.20521545e-05,2.1466045e-05,6.377595e-05,1.5217733e-05,1.39664335e-05,3.4591787e-05,3.2372664e-05
3217,3.8882114e-05,5.379927e-06,1.2041639e-05,2.1460546e-05,6.3751504e-05,1.5211394e-05,1.39548265e-05,3.458528e-05,3.236961e-05
3218,3.885999e-05,5.377187e-06,1.2031389e-05,2.1451415e-05,6.372181e-05,1.5206891e-05,1.3943231e-05,3.457169e-05,3.2367214e-05
3219,3.884776e-05,5.3754393e-06,1.2020972e-05,2.145135e-05,6.3704596e-05,1.5202335e-05,1.3931581e-05,3.457068e-05,3.236586e-05
3220,3.8835205e-05,5.3746157e-06,1.2010622e-05,2.1449965e-05,6.36855e-05,1.51977065e-05,1.3919876e-05,3.456792e-05,3.2364453e-05
3221,3.8821905e-05,5.37272e-06,1.200036e-05,2.1448825e-05,6.366595e-05,1.5192974e-05,1.3908388e-05,3.456459e-05,3.2363416e-05
3222,3.8806087e-05,5.3705044e-06,1.199002e-05,2.1445565e-05,6.3643434e-05,1.5187183e-05,1.389671e-05,3.4559544e-05,3.236042e-05
3223,3.878133e-05,5.3669887e-06,1.1979817e-05,2.1434525e-05,6.360982e-05,1.51811555e-05,1.388533e-05,3.4543333e-05,3.2356354e-05
3224,3.8768267e-05,5.365373e-06,1.19694005e-05,2.1433492e-05,6.359077e-05,1.5175995e-05,1.3873726e-05,3.454105e-05,3.2354466e-05
3225,3.8760547e-05,5.364472e-06,1.1959185e-05,2.143689e-05,6.3580155e-05,1.5172154e-05,1.3862223e-05,3.454578e-05,3.2354037e-05
3226,3.87564e-05,5.364436e-06,1.1948875e-05,2.144309e-05,6.356912e-05,1.5169651e-05,1.3850647e-05,3.454882e-05,3.2355296e-05
3227,3.8747523e-05,5.3638014e-06,1.1938669e-05,2.144505e-05,6.3558065e-05,1.5165529e-05,1.3839287e-05,3.4553253e-05,3.235529e-05
3228,3.873102e-05,5.3614044e-06,1.1928492e-05,2.1441127e-05,6.353519e-05,1.5160042e-05,1.38277655e-05,3.4547385e-05,3.235353e-05
3229,3.8716338e-05,5.3594376e-06,1.19182205e-05,2.143868e-05,6.3510335e-05,1.5154784e-05,1.3816287e-05,3.4539262e-05,3.2349766e-05
3230,3.868487e-05,5.3554363e-06,1.1908125e-05,2.1421307e-05,6.3471074e-05,1.5147962e-05,1.3804874e-05,3.451824e-05,3.2344265e-05
3231,3.8652186e-05,5.351579e-06,1.1897735e-05,2.140287e-05,6.34276e-05,1.5141178e-05,1.3793509e-05,3.4492914e-05,3.2339292e-05
3232,3.8636634e-05,5.3497915e-06,1.188762e-05,2.1399223e-05,6.3403226e-05,1.5136176e-05,1.3781997e-05,3.4485052e-05,3.2336302e-05
3233,3.8628226e-05,5.348518e-06,1.1877542e-05,2.1402166e-05,6.3390966e-05,1.5131699e-05,1.3770676e-05,3.4488596e-05,3.2334498e-05
3234,3.860633e-05,5.3464605e-06,1.1867227e-05,2.1392641e-05,6.336103e-05,1.5125489e-05,1.3759243e-05,3.4476296e-05,3.2331907e-05
3235,3.859589e-05,5.344587e-06,1.1857179e-05,2.1394122e-05,6.334527e-05,1.512186e-05,1.3747812e-05,3.44756e-05,3.2331413e-05
3236,3.8590795e-05,5.3446674e-06,1.18468015e-05,2.1399326e-05,6.333393e-05,1.51177155e-05,1.3736389e-05,3.4479825e-05,3.2331023e-05
3237,3.857595e-05,5.34257e-06,1.18368625e-05,2.1396518e-05,6.331256e-05,1.5113071e-05,1.3725132e-05,3.4474353e-05,3.233041e-05
3238,3.8566366e-05,5.341695e-06,1.1826756e-05,2.1397916e-05,6.3299856e-05,1.5109659e-05,1.371362e-05,3.447658e-05,3.2329637e-05
3239,3.8553342e-05,5.339924e-06,1.1816704e-05,2.1396714e-05,6.3280044e-05,1.5104572e-05,1.3702398e-05,3.4473072e-05,3.2327625e-05
3240,3.8534057e-05,5.3369417e-06,1.1806712e-05,2.1390404e-05,6.325336e-05,1.5098037e-05,1.36912495e-05,3.4464076e-05,3.2322998e-05
3241,3.8529724e-05,5.336355e-06,1.1796581e-05,2.1396787e-05,6.324604e-05,1.5095253e-05,1.3679913e-05,3.4470875e-05,3.2324067e-05
3242,3.8514838e-05,5.3349636e-06,1.1786483e-05,2.1393389e-05,6.32229e-05,1.5091042e-05,1.3668342e-05,3.4463515e-05,3.2322925e-05
3243,3.848948e-05,5.3321605e-06,1.1776632e-05,2.138069e-05,6.319056e-05,1.5084987e-05,1.36572435e-05,3.444833e-05,3.2318912e-05
3244,3.846488e-05,5.3290973e-06,1.1766379e-05,2.1369406e-05,6.315697e-05,1.5078551e-05,1.3646022e-05,3.4432396e-05,3.231414e-05
3245,3.844289e-05,5.3261447e-06,1.1756351e-05,2.1360393e-05,6.312644e-05,1.5073211e-05,1.363471e-05,3.4418517e-05,3.230998e-05
3246,3.841883e-05,5.3232347e-06,1.1746461e-05,2.1349137e-05,6.3096726e-05,1.5067586e-05,1.3623484e-05,3.4405653e-05,3.230617e-05
3247,3.840952e-05,5.3218046e-06,1.173649e-05,2.1351227e-05,6.3078856e-05,1.5062456e-05,1.3612277e-05,3.4404122e-05,3.230504e-05
3248,3.8399696e-05,5.3212334e-06,1.1726407e-05,2.1352056e-05,6.306583e-05,1.5058979e-05,1.3601161e-05,3.4405693e-05,3.2305237e-05
3249,3.839977e-05,5.3215845e-06,1.1716374e-05,2.1361811e-05,6.3059764e-05,1.5056128e-05,1.3589889e-05,3.441375e-05,3.230651e-05
3250,3.8388105e-05,5.3202143e-06,1.1706333e-05,2.1361557e-05,6.3044645e-05,1.5051847e-05,1.357878e-05,3.4414017e-05,3.230513e-05
3251,3.83726e-05,5.3178537e-06,1.1696547e-05,2.1358197e-05,6.3023675e-05,1.5047151e-05,1.35676555e-05,3.4408866e-05,3.2303837e-05
3252,3.836564e-05,5.3174135e-06,1.1686612e-05,2.1361615e-05,6.3012005e-05,1.5042995e-05,1.3556482e-05,3.4412526e-05,3.2303433e-05
3253,3.834288e-05,5.3140207e-06,1.1676706e-05,2.1352154e-05,6.297756e-05,1.5036601e-05,1.3545332e-05,3.4395624e-05,3.229877e-05
3254,3.8312784e-05,5.3103813e-06,1.1666797e-05,2.1335605e-05,6.2939376e-05,1.5029783e-05,1.3534263e-05,3.437533e-05,3.2293614e-05
3255,3.827767e-05,5.3062563e-06,1.165692e-05,2.1314494e-05,6.289288e-05,1.5023612e-05,1.35231085e-05,3.434616e-05,3.2287426e-05
3256,3.8256483e-05,5.303151e-06,1.1646958e-05,2.1306376e-05,6.28634e-05,1.5017033e-05,1.3512055e-05,3.433431e-05,3.228189e-05
3257,3.823202e-05,5.300637e-06,1.1637064e-05,2.1294321e-05,6.283083e-05,1.5011221e-05,1.3500988e-05,3.4318622e-05,3.2277814e-05
3258,3.8215017e-05,5.2979535e-06,1.1627195e-05,2.1289867e-05,6.280652e-05,1.5006452e-05,1.3489842e-05,3.4310226e-05,3.227622e-05
3259,3.820886e-05,5.298011e-06,1.1617306e-05,2.1293541e-05,6.279712e-05,1.5002953e-05,1.3478829e-05,3.4315337e-05,3.2276e-05
3260,3.8208458e-05,5.2979794e-06,1.1607551e-05,2.1302927e-05,6.2793595e-05,1.50001415e-05,1.34677975e-05,3.4325654e-05,3.2277465e-05
3261,3.821397e-05,5.2989944e-06,1.159777e-05,2.1317204e-05,6.279553e-05,1.4998034e-05,1.34567945e-05,3.4340705e-05,3.228128e-05
3262,3.8214326e-05,5.2991477e-06,1.15877265e-05,2.1327454e-05,6.279641e-05,1.499496e-05,1.3445847e-05,3.4355606e-05,3.228254e-05
3263,3.821058e-05,5.298179e-06,1.15781e-05,2.1334301e-05,6.27883e-05,1.499126e-05,1.3434772e-05,3.4362263e-05,3.2282813e-05
3264,3.820005e-05,5.2967953e-06,1.1568393e-05,2.1334863e-05,6.276964e-05,1.4986312e-05,1.342378e-05,3.4359553e-05,3.228159e-05
3265,3.818213e-05,5.2950604e-06,1.1558628e-05,2.1328444e-05,6.2745334e-05,1.4981575e-05,1.341289e-05,3.435087e-05,3.227825e-05
3266,3.8146645e-05,5.290886e-06,1.1548735e-05,2.1307025e-05,6.2699895e-05,1.4974908e-05,1.3401851e-05,3.432314e-05,3.2272575e-05
3267,3.8109225e-05,5.2856963e-06,1.153896e-05,2.1284568e-05,6.265e-05,1.49663965e-05,1.3390865e-05,3.4292734e-05,3.2264135e-05
3268,3.8061014e-05,5.2796313e-06,1.1529225e-05,2.125216e-05,6.258894e-05,1.4958254e-05,1.3379969e-05,3.4250712e-05,3.2254688e-05
3269,3.8049504e-05,5.277876e-06,1.1519615e-05,2.1252015e-05,6.2570034e-05,1.4953533e-05,1.3369065e-05,3.4247434e-05,3.2252083e-05
3270,3.8045753e-05,5.277748e-06,1.1509932e-05,2.1258073e-05,6.2563064e-05,1.4949933e-05,1.3358157e-05,3.4254972e-05,3.225318e-05
3271,3.803245e-05,5.2771757e-06,1.1500092e-05,2.125518e-05,6.254504e-05,1.4947081e-05,1.3347257e-05,3.4250705e-05,3.2253425e-05
3272,3.8025457e-05,5.2767723e-06,1.1490439e-05,2.1258245e-05,6.253613e-05,1.4943454e-05,1.3336472e-05,3.4256198e-05,3.22538e-05
3273,3.801973e-05,5.275231e-06,1.1480722e-05,2.126378e-05,6.2524e-05,1.494005e-05,1.3325493e-05,3.4258457e-05,3.2254095e-05
3274,3.8005805e-05,5.273431e-06,1.1471032e-05,2.126134e-05,6.250538e-05,1.49349125e-05,1.331474e-05,3.425573e-05,3.2251937e-05
3275,3.7985614e-05,5.2713003e-06,1.1461386e-05,2.1252925e-05,6.247861e-05,1.4930015e-05,1.3303983e-05,3.4244615e-05,3.2248634e-05
3276,3.796973e-05,5.268586e-06,1.1451797e-05,2.1249345e-05,6.245612e-05,1.4924147e-05,1.3293109e-05,3.423887e-05,3.2245778e-05
3277,3.7936603e-05,5.2646724e-06,1.144212e-05,2.1229813e-05,6.241141e-05,1.4916994e-05,1.3282299e-05,3.421212e-05,3.2239925e-05
3278,3.7922553e-05,5.2624346e-06,1.14325085e-05,2.1227612e-05,6.239045e-05,1.4912455e-05,1.3271488e-05,3.420651e-05,3.223652e-05
3279,3.7902406e-05,5.2605205e-06,1.1422949e-05,2.1218939e-05,6.236398e-05,1.490761e-05,1.3260717e-05,3.4195655e-05,3.2233944e-05
3280,3.7903323e-05,5.2608248e-06,1.1413339e-05,2.1229158e-05,6.236161e-05,1.4904617e-05,1.3249897e-05,3.4207096e-05,3.223613e-05
3281,3.7902617e-05,5.261456e-06,1.1403695e-05,2.1237463e-05,6.235803e-05,1.4902536e-05,1.3239048e-05,3.4216446e-05,3.2237836e-05
3282,3.7889098e-05,5.2592077e-06,1.1394252e-05,2.1235637e-05,6.2338775e-05,1.4897577e-05,1.3228482e-05,3.421272e-05,3.223594e-05
3283,3.7856633e-05,5.2551313e-06,1.138465e-05,2.1216852e-05,6.2296625e-05,1.4890451e-05,1.321772e-05,3.4188455e-05,3.223018e-05
3284,3.7848127e-05,5.254197e-06,1.1374984e-05,2.1218946e-05,6.2281964e-05,1.48867075e-05,1.3206891e-05,3.4188364e-05,3.2228956e-05
3285,3.7837515e-05,5.252679e-06,1.1365663e-05,2.1219174e-05,6.2266256e-05,1.4882446e-05,1.3196136e-05,3.4187673e-05,3.2227825e-05
3286,3.7830177e-05,5.2521596e-06,1.1356027e-05,2.122199e-05,6.225584e-05,1.487889e-05,1.3185493e-05,3.4191453e-05,3.2227643e-05
3287,3.782195e-05,5.2513838e-06,1.1346596e-05,2.1223968e-05,6.224079e-05,1.4874865e-05,1.3174823e-05,3.4191104e-05,3.2226835e-05
3288,3.780878e-05,5.249785e-06,1.1337032e-05,2.1221962e-05,6.2222156e-05,1.4871037e-05,1.3164108e-05,3.418701e-05,3.2225893e-05
3289,3.780015e-05,5.248263e-06,1.132741e-05,2.122448e-05,6.220784e-05,1.4866123e-05,1.315335e-05,3.418836e-05,3.2223437e-05
3290,3.778161e-05,5.2461673e-06,1.131797e-05,2.1217473e-05,6.218105e-05,1.4860949e-05,1.3142881e-05,3.4177214e-05,3.222059e-05
3291,3.775681e-05,5.243404e-06,1.1308516e-05,2.120489e-05,6.2148545e-05,1.4855708e-05,1.3132163e-05,3.4160676e-05,3.2217096e-05
3292,3.7740385e-05,5.2415803e-06,1.1299126e-05,2.119968e-05,6.2122745e-05,1.4850035e-05,1.3121644e-05,3.4151064e-05,3.2213913e-05
3293,3.773252e-05,5.2400014e-06,1.1289638e-05,2.120288e-05,6.21136e-05,1.4846872e-05,1.3110888e-05,3.415584e-05,3.2212945e-05
3294,3.772312e-05,5.23949e-06,1.1280162e-05,2.1203467e-05,6.209682e-05,1.484226e-05,1.3100256e-05,3.415431e-05,3.221186e-05
3295,3.7704216e-05,5.2379546e-06,1.127063e-05,2.119563e-05,6.207189e-05,1.4837339e-05,1.3089711e-05,3.4144847e-05,3.221027e-05
3296,3.768466e-05,5.235042e-06,1.1261217e-05,2.1188402e-05,6.204551e-05,1.4832556e-05,1.3079145e-05,3.4133805e-05,3.2207485e-05
3297,3.7667218e-05,5.232488e-06,1.1251813e-05,2.1182917e-05,6.2020365e-05,1.4827267e-05,1.3068701e-05,3.4124394e-05,3.2203356e-05
3298,3.7641523e-05,5.2298315e-06,1.1242524e-05,2.1169168e-05,6.198843e-05,1.4822001e-05,1.30581275e-05,3.4108303e-05,3.2199827e-05
3299,3.7616228e-05,5.2262662e-06,1.1233165e-05,2.1156795e-05,6.195401e-05,1.48163745e-05,1.3047457e-05,3.409017e-05,3.2195796e-05
3300,3.759261e-05,5.2230425e-06,1.1223679e-05,2.114589e-05,6.1921455e-05,1.4809699e-05,1.30370645e-05,3.407469e-05,3.2190223e-05
3301,3.7574617e-05,5.220916e-06,1.1214437e-05,2.1139262e-05,6.189738e-05,1.4804558e-05,1.3026545e-05,3.4066274e-05,3.2186977e-05
3302,3.7565907e-05,5.220028e-06,1.1204998e-05,2.1140882e-05,6.188264e-05,1.48011895e-05,1.3016005e-05,3.4065444e-05,3.2187043e-05
3303,3.756141e-05,5.220029e-06,1.1195771e-05,2.1145614e-05,6.187548e-05,1.4797812e-05,1.3005574e-05,3.4072094e-05,3.218876e-05
3304,3.7555226e-05,5.219564e-06,1.1186382e-05,2.1149282e-05,6.186687e-05,1.4794778e-05,1.2995279e-05,3.4076813e-05,3.21887e-05
3305,3.754517e-05,5.217722e-06,1.1177113e-05,2.1150337e-05,6.184979e-05,1.4790479e-05,1.298478e-05,3.4074532e-05,3.2187032e-05
3306,3.7524405e-05,5.215217e-06,1.1167808e-05,2.114138e-05,6.182166e-05,1.4785039e-05,1.2974223e-05,3.4062392e-05,3.2183863e-05
3307,3.7505997e-05,5.212794e-06,1.11585705e-05,2.1134632e-05,6.179664e-05,1.47798455e-05,1.2963751e-05,3.405305e-05,3.218015e-05
3308,3.7488924e-05,5.2109767e-06,1.1149172e-05,2.1128775e-05,6.177297e-05,1.4774996e-05,1.2953334e-05,3.4044635e-05,3.2177428e-05
3309,3.747579e-05,5.2094806e-06,1.1139898e-05,2.1126412e-05,6.17558e-05,1.477083e-05,1.2942989e-05,3.4041983e-05,3.217567e-05
3310,3.745818e-05,5.207156e-06,1.11306745e-05,2.112035e-05,6.1728046e-05,1.4765522e-05,1.293263e-05,3.4029898e-05,3.217266e-05
3311,3.7456222e-05,5.207228e-06,1.1121415e-05,2.1127582e-05,6.172735e-05,1.4762757e-05,1.292227e-05,3.404232e-05,3.2173466e-05
3312,3.745462e-05,5.2070513e-06,1.1112154e-05,2.1135414e-05,6.1719125e-05,1.4760323e-05,1.2911915e-05,3.404689e-05,3.2175183e-05
3313,3.743721e-05,5.2051164e-06,1.1103083e-05,2.112901e-05,6.169563e-05,1.475485e-05,1.2901469e-05,3.4039313e-05,3.2172687e-05
3314,3.7423008e-05,5.2032046e-06,1.1093818e-05,2.1125983e-05,6.1674284e-05,1.475043e-05,1.2891199e-05,3.4032655e-05,3.2171054e-05
3315,3.7405327e-05,5.200562e-06,1.108451e-05,2.1120257e-05,6.165172e-05,1.4745534e-05,1.2880789e-05,3.4025394e-05,3.2167212e-05
3316,3.738593e-05,5.1987595e-06,1.1075333e-05,2.1111837e-05,6.1625375e-05,1.4740607e-05,1.2870421e-05,3.4014345e-05,3.216368e-05
3317,3.7378195e-05,5.197848e-06,1.1066114e-05,2.111423e-05,6.1610655e-05,1.4736946e-05,1.2860173e-05,3.4013538e-05,3.216269e-05
3318,3.737017e-05,5.1972297e-06,1.1056954e-05,2.1115986e-05,6.159804e-05,1.4733339e-05,1.2849899e-05,3.4014796e-05,3.216319e-05
3319,3.736175e-05,5.195974e-06,1.1047797e-05,2.111798e-05,6.158466e-05,1.4728808e-05,1.2839547e-05,3.4016302e-05,3.2161897e-05
3320,3.7358965e-05,5.1962375e-06,1.1038638e-05,2.112409e-05,6.157737e-05,1.472656e-05,1.2829286e-05,3.4021523e-05,3.2162814e-05
3321,3.7341404e-05,5.1942784e-06,1.1029486e-05,2.111764e-05,6.155397e-05,1.4721442e-05,1.28190095e-05,3.4013516e-05,3.2161435e-05
3322,3.7312202e-05,5.1907678e-06,1.1020445e-05,2.110099e-05,6.151462e-05,1.4715324e-05,1.2808835e-05,3.399046e-05,3.2155647e-05
3323,3.7281185e-05,5.1863076e-06,1.1011306e-05,2.1083571e-05,6.147529e-05,1.4708238e-05,1.2798644e-05,3.3968412e-05,3.2148175e-05
3324,3.7255842e-05,5.182641e-06,1.1002342e-05,2.107086e-05,6.1441366e-05,1.470284e-05,1.2788325e-05,3.39502e-05,3.2143605e-05
3325,3.723452e-05,5.180085e-06,1.0993128e-05,2.1061307e-05,6.141211e-05,1.4697291e-05,1.2778165e-05,3.393665e-05,3.2140095e-05
3326,3.7222515e-05,5.178926e-06,1.0983926e-05,2.1059663e-05,6.139424e-05,1.469298e-05,1.27678695e-05,3.3933386e-05,3.2139604e-05
3327,3.7209567e-05,5.178304e-06,1.09749635e-05,2.1056301e-05,6.1378356e-05,1.4690248e-05,1.2757673e-05,3.3930435e-05,3.2139116e-05
3328,3.721616e-05,5.178186e-06,1.0965906e-05,2.1072068e-05,6.138146e-05,1.4686919e-05,1.2747493e-05,3.394705e-05,3.2140513e-05
3329,3.721074e-05,5.1779375e-06,1.0956861e-05,2.1075939e-05,6.13756e-05,1.468452e-05,1.2737346e-05,3.3953733e-05,3.2141517e-05
3330,3.7195852e-05,5.176022e-06,1.094782e-05,2.107201e-05,6.135293e-05,1.4680151e-05,1.2727268e-05,3.3945507e-05,3.213971e-05
3331,3.717761e-05,5.1738048e-06,1.093885e-05,2.1064958e-05,6.13301e-05,1.4675313e-05,1.2717172e-05,3.3937617e-05,3.2136453e-05
3332,3.715427e-05,5.1704114e-06,1.0929834e-05,2.1054022e-05,6.129868e-05,1.46694365e-05,1.2707155e-05,3.3922082e-05,3.213175e-05
3333,3.713322e-05,5.168222e-06,1.0920795e-05,2.1044207e-05,6.126814e-05,1.4664035e-05,1.2696914e-05,3.3907192e-05,3.2128442e-05
3334,3.7118018e-05,5.1657516e-06,1.0911762e-05,2.1040505e-05,6.124783e-05,1.4659286e-05,1.2686893e-05,3.390165e-05,3.212557e-05
3335,3.7088474e-05,5.162877e-06,1.09028015e-05,2.1022794e-05,6.120839e-05,1.4652976e-05,1.26766545e-05,3.3878758e-05,3.2120155e-05
3336,3.706185e-05,5.1597003e-06,1.0893882e-05,2.1008267e-05,6.117472e-05,1.4647206e-05,1.2666642e-05,3.386087e-05,3.2115455e-05
3337,3.705243e-05,5.1578336e-06,1.0884797e-05,2.1009799e-05,6.11575e-05,1.4642404e-05,1.2656666e-05,3.3858432e-05,3.2113123e-05
3338,3.7045073e-05,5.1570405e-06,1.0875856e-05,2.1012174e-05,6.114888e-05,1.4639985e-05,1.2646449e-05,3.3862445e-05,3.2113887e-05
3339,3.7029105e-05,5.1567185e-06,1.0866821e-05,2.1005566e-05,6.112523e-05,1.46356915e-05,1.26365385e-05,3.3853004e-05,3.2112497e-05
3340,3.702705e-05,5.15558e-06,1.0857908e-05,2.1013562e-05,6.112025e-05,1.4632396e-05,1.2626385e-05,3.3861466e-05,3.2112886e-05
3341,3.7018268e-05,5.154403e-06,1.0849152e-05,2.1014712e-05,6.110518e-05,1.4628301e-05,1.261641e-05,3.3860466e-05,3.2112363e-05
3342,3.7004684e-05,5.1525517e-06,1.0840193e-05,2.1011941e-05,6.108537e-05,1.4623726e-05,1.2606402e-05,3.3855238e-05,3.2109718e-05
3343,3.6994883e-05,5.151416e-06,1.0831344e-05,2.1012123e-05,6.107124e-05,1.4619966e-05,1.2596336e-05,3.3854936e-05,3.2108794e-05
3344,3.698701e-05,5.150528e-06,1.0822424e-05,2.1014059e-05,6.106183e-05,1.4617307e-05,1.2586402e-05,3.3858123e-05,3.2109416e-05
3345,3.697289e-05,5.149282e-06,1.0813566e-05,2.1010042e-05,6.104259e-05,1.4612986e-05,1.2576505e-05,3.38531e-05,3.210755e-05
3346,3.6969257e-05,5.148821e-06,1.0804762e-05,2.1015674e-05,6.103323e-05,1.460906e-05,1.2566344e-05,3.385783e-05,3.210683e-05
3347,3.6961595e-05,5.1477314e-06,1.0795812e-05,2.101805e-05,6.1020433e-05,1.4605769e-05,1.2556522e-05,3.385814e-05,3.2106494e-05
3348,3.695207e-05,5.146688e-06,1.0787012e-05,2.101837e-05,6.1006784e-05,1.4602268e-05,1.2546598e-05,3.385792e-05,3.210553e-05
3349,3.6948513e-05,5.1465463e-06,1.07781825e-05,2.1023785e-05,6.100112e-05,1.459836e-05,1.25366605e-05,3.3866098e-05,3.2105858e-05
3350,3.693135e-05,5.1444035e-06,1.0769362e-05,2.1017586e-05,6.0975188e-05,1.4594413e-05,1.25266915e-05,3.3854085e-05,3.2103955e-05
3351,3.6912552e-05,5.1424013e-06,1.076056e-05,2.100959e-05,6.094891e-05,1.4589009e-05,1.2516881e-05,3.384302e-05,3.210001e-05
3352,3.688402e-05,5.138893e-06,1.075177e-05,2.0993355e-05,6.090981e-05,1.4582494e-05,1.2506952e-05,3.3820364e-05,3.2093914e-05
3353,3.685001e-05,5.13421e-06,1.0742803e-05,2.0972997e-05,6.0865015e-05,1.4575771e-05,1.2497057e-05,3.379219e-05,3.2087282e-05
3354,3.6823876e-05,5.131534e-06,1.0734074e-05,2.095827e-05,6.0833994e-05,1.4570505e-05,1.248713e-05,3.377636e-05,3.2083157e-05
3355,3.6819984e-05,5.1310194e-06,1.0725334e-05,2.096363e-05,6.0823313e-05,1.4566979e-05,1.247728e-05,3.3779055e-05,3.2082087e-05
3356,3.6817044e-05,5.130923e-06,1.0716414e-05,2.0969708e-05,6.0817267e-05,1.4564665e-05,1.2467524e-05,3.3785076e-05,3.2083208e-05
3357,3.681056e-05,5.130654e-06,1.070774e-05,2.097217e-05,6.08085e-05,1.4561323e-05,1.2457675e-05,3.37895e-05,3.2084292e-05
3358,3.680934e-05,5.130427e-06,1.06989e-05,2.0980013e-05,6.080384e-05,1.4558394e-05,1.2447749e-05,3.3797696e-05,3.2084932e-05
3359,3.679604e-05,5.129041e-06,1.0690262e-05,2.0976737e-05,6.078422e-05,1.4554239e-05,1.2437989e-05,3.3791992e-05,3.2083644e-05
3360,3.676846e-05,5.1256247e-06,1.0681585e-05,2.0961248e-05,6.075032e-05,1.4548311e-05,1.2428284e-05,3.3773726e-05,3.2079475e-05
3361,3.6745456e-05,5.1218144e-06,1.0672762e-05,2.095088e-05,6.071869e-05,1.4542176e-05,1.24184935e-05,3.3758017e-05,3.2072687e-05
3362,3.672655e-05,5.119151e-06,1.0664116e-05,2.0943282e-05,6.069278e-05,1.4537386e-05,1.2408666e-05,3.3746725e-05,3.2069063e-05
3363,3.6724523e-05,5.119524e-06,1.0655491e-05,2.094951e-05,6.068899e-05,1.4534296e-05,1.2398907e-05,3.375579e-05,3.207078e-05
3364,3.6738296e-05,5.121823e-06,1.0646697e-05,2.0969774e-05,6.070372e-05,1.4533883e-05,1.2389132e-05,3.3780703e-05,3.207507e-05
3365,3.673311e-05,5.121474e-06,1.063805e-05,2.0973586e-05,6.0694245e-05,1.4530045e-05,1.2379412e-05,3.378479e-05,3.2075845e-05
3366,3.6710124e-05,5.1189922e-06,1.0629284e-05,2.096185e-05,6.0661387e-05,1.452506e-05,1.2369648e-05,3.376668e-05,3.207233e-05
3367,3.6683752e-05,5.1151687e-06,1.0620737e-05,2.0947846e-05,6.0625534e-05,1.4519185e-05,1.2359952e-05,3.3746397e-05,3.206672e-05
3368,3.6671772e-05,5.1131915e-06,1.061198e-05,2.0946603e-05,6.0606897e-05,1.4514411e-05,1.2350157e-05,3.374233e-05,3.2062708e-05
3369,3.665111e-05,5.1109887e-06,1.0603303e-05,2.0936815e-05,6.0581282e-05,1.45103595e-05,1.2340551e-05,3.373037e-05,3.2060503e-05
3370,3.6636255e-05,5.1099437e-06,1.0594813e-05,2.0931499e-05,6.05582e-05,1.4505726e-05,1.2330703e-05,3.372177e-05,3.2058993e-05
3371,3.6612073e-05,5.1067655e-06,1.0586261e-05,2.0919048e-05,6.0528946e-05,1.45004715e-05,1.2321143e-05,3.3707332e-05,3.2054522e-05
3372,3.6608464e-05,5.10537e-06,1.0577572e-05,2.0925521e-05,6.052141e-05,1.44966e-05,1.23114905e-05,3.371332e-05,3.2053314e-05
3373,3.6593618e-05,5.1046914e-06,1.056894e-05,2.0919986e-05,6.0498976e-05,1.44923215e-05,1.2301889e-05,3.3704764e-05,3.2051943e-05
3374,3.658056e-05,5.103518e-06,1.0560426e-05,2.0916617e-05,6.0481456e-05,1.4488836e-05,1.2292212e-05,3.370041e-05,3.2051517e-05
3375,3.6564143e-05,5.1009497e-06,1.05518375e-05,2.0911355e-05,6.0458497e-05,1.4484249e-05,1.2282628e-05,3.369162e-05,3.2048683e-05
3376,3.654222e-05,5.0980693e-06,1.0543292e-05,2.090086e-05,6.0428847e-05,1.447877e-05,1.2273042e-05,3.3677035e-05,3.204442e-05
3377,3.650983e-05,5.0943795e-06,1.0534633e-05,2.088082e-05,6.0389553e-05,1.4472728e-05,1.22633355e-05,3.365349e-05,3.2038573e-05
3378,3.6483336e-05,5.090748e-06,1.0526132e-05,2.0866455e-05,6.0356007e-05,1.4466959e-05,1.2253737e-05,3.363531e-05,3.203367e-05
3379,3.6461905e-05,5.0881386e-06,1.0517621e-05,2.0856147e-05,6.0323924e-05,1.4461268e-05,1.2244176e-05,3.361848e-05,3.2029177e-05
3380,3.6445264e-05,5.086738e-06,1.0509109e-05,2.0849417e-05,6.030522e-05,1.4457559e-05,1.2234633e-05,3.361303e-05,3.202723e-05
3381,3.6450176e-05,5.086502e-06,1.0500684e-05,2.0862988e-05,6.030575e-05,1.4454728e-05,1.2225011e-05,3.362601e-05,3.202793e-05
3382,3.6448913e-05,5.086627e-06,1.0492026e-05,2.087026e-05,6.030041e-05,1.4452559e-05,1.2215523e-05,3.3632325e-05,3.203008e-05
3383,3.645546e-05,5.088162e-06,1.0483648e-05,2.0883652e-05,6.030728e-05,1.4451612e-05,1.2205863e-05,3.3649805e-05,3.2034364e-05
3384,3.6459314e-05,5.0892577e-06,1.0475067e-05,2.0894988e-05,6.030844e-05,1.4449481e-05,1.2196445e-05,3.3662516e-05,3.203684e-05
3385,3.644309e-05,5.086144e-06,1.0466663e-05,2.0890284e-05,6.0286628e-05,1.4445014e-05,1.2186923e-05,3.365469e-05,3.203367e-05
3386,3.642913e-05,5.083864e-06,1.0458218e-05,2.0887048e-05,6.0266204e-05,1.443895e-05,1.2177402e-05,3.3649852e-05,3.2030035e-05
3387,3.641737e-05,5.082677e-06,1.044985e-05,2.0884841e-05,6.0250095e-05,1.4435925e-05,1.2167963e-05,3.3646207e-05,3.202883e-05
3388,3.6404963e-05,5.0818685e-06,1.0441293e-05,2.0881804e-05,6.023403e-05,1.4432054e-05,1.2158456e-05,3.364352e-05,3.2027765e-05
3389,3.6388563e-05,5.080166e-06,1.0432953e-05,2.0875443e-05,6.0211038e-05,1.4428123e-05,1.2148946e-05,3.363397e-05,3.2025644e-05
3390,3.6391517e-05,5.079836e-06,1.0424436e-05,2.0887246e-05,6.0211e-05,1.4424993e-05,1.21395005e-05,3.364651e-05,3.2024844e-05
3391,3.6378766e-05,5.0785297e-06,1.0415982e-05,2.0884254e-05,6.0191098e-05,1.44207e-05,1.2129971e-05,3.3640426e-05,3.2023494e-05
3392,3.6346522e-05,5.075467e-06,1.040767e-05,2.0863388e-05,6.0151142e-05,1.4415366e-05,1.2120636e-05,3.361514e-05,3.201967e-05
3393,3.6338337e-05,5.074306e-06,1.0399093e-05,2.0864938e-05,6.013673e-05,1.4411393e-05,1.211111e-05,3.3614226e-05,3.2017688e-05
3394,3.631937e-05,5.0713975e-06,1.0390757e-05,2.0857215e-05,6.0110513e-05,1.4406085e-05,1.21016565e-05,3.3602773e-05,3.2013355e-05
3395,3.6295816e-05,5.0690383e-06,1.0382443e-05,2.0844333e-05,6.0078746e-05,1.4400539e-05,1.2092203e-05,3.3586002e-05,3.200895e-05
3396,3.6267447e-05,5.0652866e-06,1.0373953e-05,2.0828207e-05,6.004081e-05,1.4394877e-05,1.2082801e-05,3.356313e-05,3.200354e-05
3397,3.6263184e-05,5.0654057e-06,1.0365599e-05,2.0832178e-05,6.0033373e-05,1.4391918e-05,1.2073459e-05,3.3567994e-05,3.2002925e-05
3398,3.624475e-05,5.063727e-06,1.0357247e-05,2.0823776e-05,6.000912e-05,1.4387811e-05,1.2064064e-05,3.3557244e-05,3.2001564e-05
3399,3.6225803e-05,5.0611084e-06,1.0348928e-05,2.0815767e-05,5.9985e-05,1.4382931e-05,1.2054585e-05,3.3547483e-05,3.1999054e-05
3400,3.6219204e-05,5.0602175e-06,1.0340572e-05,2.0818414e-05,5.9974587e-05,1.43796515e-05,1.2045237e-05,3.35497e-05,3.199723e-05
3401,3.622323e-05,5.0606136e-06,1.0332276e-05,2.0830339e-05,5.9974198e-05,1.4376612e-05,1.2035844e-05,3.3561744e-05,3.1999065e-05
3402,3.6216625e-05,5.0601234e-06,1.0324093e-05,2.083241e-05,5.99653e-05,1.437485e-05,1.2026622e-05,3.356383e-05,3.2000382e-05
3403,3.6207086e-05,5.058949e-06,1.0315761e-05,2.0832378e-05,5.9951875e-05,1.437046e-05,1.2017259e-05,3.3564156e-05,3.1998945e-05
3404,3.6189398e-05,5.0572858e-06,1.0307406e-05,2.0824707e-05,5.9927923e-05,1.4366188e-05,1.20078685e-05,3.3553868e-05,3.199656e-05
3405,3.616601e-05,5.053852e-06,1.02992235e-05,2.0812935e-05,5.9899125e-05,1.4360795e-05,1.199871e-05,3.3539618e-05,3.199246e-05
3406,3.614669e-05,5.0511026e-06,1.0290865e-05,2.080472e-05,5.9869973e-05,1.4355091e-05,1.1989414e-05,3.352547e-05,3.19876e-05
3407,3.6123336e-05,5.048232e-06,1.0282746e-05,2.0792359e-05,5.9839942e-05,1.4350673e-05,1.198015e-05,3.350912e-05,3.1983847e-05
3408,3.611481e-05,5.047436e-06,1.0274411e-05,2.0792962e-05,5.982755e-05,1.4347235e-05,1.19708675e-05,3.350945e-05,3.1983003e-05
3409,3.6099358e-05,5.045925e-06,1.02660715e-05,2.078736e-05,5.9804323e-05,1.4341914e-05,1.1961591e-05,3.350082e-05,3.198025e-05
3410,3.6084e-05,5.0438985e-06,1.02578315e-05,2.0782267e-05,5.978391e-05,1.4337463e-05,1.1952308e-05,3.349414e-05,3.1977484e-05
3411,3.606805e-05,5.0423e-06,1.0249708e-05,2.077604e-05,5.9762213e-05,1.4333532e-05,1.194316e-05,3.348552e-05,3.1976284e-05
3412,3.6063517e-05,5.041266e-06,1.0241455e-05,2.0780797e-05,5.975514e-05,1.4330755e-05,1.1933676e-05,3.349071e-05,3.197568e-05
3413,3.604892e-05,5.040193e-06,1.0233125e-05,2.0775604e-05,5.9732025e-05,1.4326287e-05,1.19246715e-05,3.348107e-05,3.1973344e-05
3414,3.603773e-05,5.039028e-06,1.0225029e-05,2.0773674e-05,5.9717655e-05,1.4323043e-05,1.1915381e-05,3.347923e-05,3.1972948e-05
3415,3.6025565e-05,5.036855e-06,1.02169015e-05,2.077181e-05,5.9700145e-05,1.4318729e-05,1.1906106e-05,3.347531e-05,3.1971053e-05
3416,3.6003235e-05,5.0342037e-06,1.0208742e-05,2.0760288e-05,5.9672435e-05,1.4314471e-05,1.18969365e-05,3.3461027e-05,3.1967436e-05
3417,3.5994315e-05,5.033368e-06,1.0200526e-05,2.0760423e-05,5.9661128e-05,1.4311824e-05,1.1887765e-05,3.346154e-05,3.1967284e-05
3418,3.598678e-05,5.032177e-06,1.0192334e-05,2.076227e-05,5.964609e-05,1.4307515e-05,1.1878629e-05,3.3459943e-05,3.1964926e-05
3419,3.5964917e-05,5.0292065e-06,1.01841615e-05,2.075155e-05,5.9617825e-05,1.4301454e-05,1.1869452e-05,3.344692e-05,3.1960655e-05
3420,3.594777e-05,5.0273875e-06,1.0176138e-05,2.0744244e-05,5.9595597e-05,1.4297402e-05,1.1860365e-05,3.343783e-05,3.1958203e-05
3421,3.5938785e-05,5.026895e-06,1.0167788e-05,2.0744103e-05,5.9582795e-05,1.4294355e-05,1.1851211e-05,3.343723e-05,3.19576e-05
3422,3.5932844e-05,5.0254876e-06,1.0159835e-05,2.0747522e-05,5.9573453e-05,1.4290598e-05,1.1842108e-05,3.3440745e-05,3.195731e-05
3423,3.5928468e-05,5.025676e-06,1.0151683e-05,2.075111e-05,5.9564496e-05,1.4288241e-05,1.1832911e-05,3.3443343e-05,3.1958054e-05
3424,3.5915313e-05,5.0240264e-06,1.0143588e-05,2.0747699e-05,5.954636e-05,1.4284254e-05,1.1823807e-05,3.34383e-05,3.1956843e-05
3425,3.5894405e-05,5.0215e-06,1.0135438e-05,2.0737467e-05,5.9516795e-05,1.4279127e-05,1.1814828e-05,3.342284e-05,3.1952084e-05
3426,3.5882214e-05,5.0196268e-06,1.012742e-05,2.073517e-05,5.9498776e-05,1.4274961e-05,1.1805642e-05,3.341817e-05,3.194963e-05
3427,3.5880952e-05,5.0194153e-06,1.0119272e-05,2.0742265e-05,5.949538e-05,1.4272646e-05,1.179666e-05,3.3426077e-05,3.1950367e-05
3428,3.5869234e-05,5.018562e-06,1.0111292e-05,2.073938e-05,5.947906e-05,1.4268381e-05,1.1787563e-05,3.342312e-05,3.1948806e-05
3429,3.5848694e-05,5.0163876e-06,1.0103142e-05,2.0729167e-05,5.9451144e-05,1.4264063e-05,1.1778433e-05,3.3408647e-05,3.1946194e-05
3430,3.5838326e-05,5.014995e-06,1.009519e-05,2.0728143e-05,5.9435366e-05,1.4259961e-05,1.1769342e-05,3.3406064e-05,3.1944215e-05
3431,3.5834615e-05,5.014366e-06,1.0087149e-05,2.0733098e-05,5.9427766e-05,1.4257304e-05,1.1760405e-05,3.3410055e-05,3.1943986e-05
3432,3.5830082e-05,5.0139765e-06,1.00790485e-05,2.073706e-05,5.942153e-05,1.4254069e-05,1.1751516e-05,3.3415945e-05,3.19441e-05
3433,3.5812132e-05,5.012143e-06,1.0070975e-05,2.0729014e-05,5.9395094e-05,1.4249923e-05,1.1742398e-05,3.340277e-05,3.1942724e-05
3434,3.579692e-05,5.0106105e-06,1.0063096e-05,2.0723213e-05,5.9376587e-05,1.4245487e-05,1.1733383e-05,3.339772e-05,3.1939886e-05
3435,3.578348e-05,5.0088847e-06,1.0054968e-05,2.0719626e-05,5.9356913e-05,1.4241584e-05,1.1724312e-05,3.3391017e-05,3.193687e-05
3436,3.5770943e-05,5.007219e-06,1.0047106e-05,2.0716618e-05,5.9338585e-05,1.423758e-05,1.1715445e-05,3.338556e-05,3.1934716e-05
3437,3.5766432e-05,5.0071567e-06,1.0039081e-05,2.0720194e-05,5.9330476e-05,1.4234782e-05,1.1706405e-05,3.338929e-05,3.1935033e-05
3438,3.5761645e-05,5.0065005e-06,1.0031052e-05,2.072409e-05,5.9320897e-05,1.4231809e-05,1.1697416e-05,3.3391672e-05,3.1935306e-05
3439,3.573901e-05,5.003988e-06,1.0022988e-05,2.0712034e-05,5.929404e-05,1.4227026e-05,1.16884985e-05,3.3378517e-05,3.193157e-05
3440,3.5724705e-05,5.0020353e-06,1.0015159e-05,2.0707508e-05,5.927214e-05,1.4222529e-05,1.1679577e-05,3.3370034e-05,3.19294e-05
3441,3.5700057e-05,4.998733e-06,1.0007156e-05,2.0694168e-05,5.924033e-05,1.4217461e-05,1.1670707e-05,3.335216e-05,3.1924425e-05
3442,3.5686935e-05,4.9971954e-06,9.99924e-06,2.0690497e-05,5.922091e-05,1.4213095e-05,1.1661757e-05,3.334606e-05,3.1922063e-05
3443,3.5669676e-05,4.995147e-06,9.991432e-06,2.0683095e-05,5.9198275e-05,1.4208919e-05,1.1652889e-05,3.3336466e-05,3.1919764e-05
3444,3.565953e-05,4.994616e-06,9.983429e-06,2.0681486e-05,5.918261e-05,1.42048075e-05,1.1643864e-05,3.3333938e-05,3.1918276e-05
3445,3.5656896e-05,4.9939954e-06,9.97554e-06,2.0687361e-05,5.9175498e-05,1.4201977e-05,1.1634967e-05,3.3338554e-05,3.1918386e-05
3446,3.5639212e-05,4.9917858e-06,9.967634e-06,2.0679794e-05,5.9152226e-05,1.41977e-05,1.1626165e-05,3.332836e-05,3.1916097e-05
3447,3.5623267e-05,4.9896057e-06,9.959676e-06,2.0673984e-05,5.9133185e-05,1.4193963e-05,1.161727e-05,3.3321954e-05,3.191343e-05
3448,3.5600126e-05,4.98717e-06,9.951852e-06,2.0661102e-05,5.910224e-05,1.4188056e-05,1.1608498e-05,3.3305685e-05,3.190867e-05
3449,3.5589648e-05,4.985386e-06,9.943904e-06,2.0660358e-05,5.9086527e-05,1.4184952e-05,1.1599496e-05,3.330208e-05,3.1907683e-05
3450,3.5584588e-05,4.9849014e-06,9.936053e-06,2.0663632e-05,5.9076956e-05,1.4181994e-05,1.1590751e-05,3.330421e-05,3.190765e-05
3451,3.5586854e-05,4.985673e-06,9.9282925e-06,2.067289e-05,5.90772e-05,1.4178752e-05,1.1581943e-05,3.3316504e-05,3.1908556e-05
3452,3.5575347e-05,4.9848195e-06,9.920383e-06,2.0670146e-05,5.906252e-05,1.4175746e-05,1.1573039e-05,3.3313736e-05,3.1907955e-05
3453,3.5576188e-05,4.9845603e-06,9.91253e-06,2.06791e-05,5.9059963e-05,1.4173503e-05,1.15641815e-05,3.3322278e-05,3.1909007e-05
3454,3.5562414e-05,4.9828727e-06,9.904654e-06,2.067489e-05,5.9041027e-05,1.4169027e-05,1.1555429e-05,3.331657e-05,3.1907e-05
3455,3.5532845e-05,4.9791615e-06,9.896868e-06,2.0656815e-05,5.9001028e-05,1.4163793e-05,1.154665e-05,3.3290584e-05,3.190171e-05
3456,3.5491892e-05,4.9735922e-06,9.888972e-06,2.0629328e-05,5.8950078e-05,1.415633e-05,1.1537826e-05,3.325592e-05,3.189264e-05
3457,3.5468925e-05,4.97097e-06,9.881304e-06,2.0616653e-05,5.891714e-05,1.41500805e-05,1.1529225e-05,3.3237833e-05,3.1886695e-05
3458,3.546901e-05,4.971252e-06,9.873437e-06,2.062432e-05,5.8919522e-05,1.4148962e-05,1.1520257e-05,3.3250304e-05,3.1887714e-05
3459,3.5477933e-05,4.973396e-06,9.865553e-06,2.0638983e-05,5.892572e-05,1.414694e-05,1.1511554e-05,3.3267228e-05,3.1890933e-05
3460,3.5470362e-05,4.973023e-06,9.8578e-06,2.063954e-05,5.89119e-05,1.4144321e-05,1.1502777e-05,3.32648e-05,3.1891963e-05
3461,3.5443773e-05,4.9693876e-06,9.850085e-06,2.0624298e-05,5.8881164e-05,1.41398605e-05,1.1494007e-05,3.3247296e-05,3.188839e-05
3462,3.5417695e-05,4.965234e-06,9.842181e-06,2.0610283e-05,5.884651e-05,1.4133434e-05,1.1485328e-05,3.3227745e-05,3.188165e-05
3463,3.5397148e-05,4.9617393e-06,9.834562e-06,2.0600846e-05,5.881747e-05,1.4127655e-05,1.1476632e-05,3.3213182e-05,3.1876938e-05
3464,3.5387e-05,4.9609353e-06,9.826794e-06,2.059927e-05,5.880502e-05,1.4124492e-05,1.1467932e-05,3.3212596e-05,3.1875818e-05
3465,3.5391055e-05,4.962231e-06,9.819091e-06,2.0609732e-05,5.8807273e-05,1.4123216e-05,1.1459206e-05,3.3224853e-05,3.1878582e-05
3466,3.5389487e-05,4.9624255e-06,9.811412e-06,2.0615647e-05,5.8802932e-05,1.41210985e-05,1.1450574e-05,3.323126e-05,3.1880445e-05
3467,3.538773e-05,4.9628015e-06,9.803643e-06,2.0621286e-05,5.8798596e-05,1.41188575e-05,1.14419245e-05,3.3237815e-05,3.1881504e-05
3468,3.53835e-05,4.9619384e-06,9.795858e-06,2.0625701e-05,5.879147e-05,1.4114903e-05,1.1433258e-05,3.324331e-05,3.1880332e-05
3469,3.5374156e-05,4.960313e-06,9.788233e-06,2.0625608e-05,5.8773247e-05,1.4110951e-05,1.1424621e-05,3.3237673e-05,3.1878644e-05
3470,3.535081e-05,4.9577598e-06,9.780491e-06,2.061256e-05,5.874634e-05,1.4106803e-05,1.1415834e-05,3.3223703e-05,3.187595e-05
3471,3.5338697e-05,4.956019e-06,9.772798e-06,2.060988e-05,5.8729012e-05,1.41023775e-05,1.1407235e-05,3.32194e-05,3.187284e-05
3472,3.5320674e-05,4.9541604e-06,9.765115e-06,2.06014e-05,5.8706886e-05,1.4098873e-05,1.1398563e-05,3.320945e-05,3.1870106e-05
3473,3.5311008e-05,4.953127e-06,9.757493e-06,2.0600388e-05,5.8690606e-05,1.4095308e-05,1.1390054e-05,3.3205244e-05,3.1868924e-05
3474,3.5291952e-05,4.9506602e-06,9.749703e-06,2.0591588e-05,5.8666967e-05,1.4090436e-05,1.13814485e-05,3.3195083e-05,3.186574e-05
3475,3.528988e-05,4.9505466e-06,9.742191e-06,2.059714e-05,5.8658206e-05,1.4086853e-05,1.1372755e-05,3.3198598e-05,3.1864667e-05
3476,3.5275156e-05,4.948952e-06,9.734572e-06,2.0591631e-05,5.863912e-05,1.4083894e-05,1.136422e-05,3.319101e-05,3.1863736e-05
3477,3.526725e-05,4.9483283e-06,9.726963e-06,2.0591957e-05,5.8627247e-05,1.4080823e-05,1.1355694e-05,3.319073e-05,3.1862568e-05
3478,3.5250425e-05,4.946294e-06,9.7193115e-06,2.058482e-05,5.860381e-05,1.4075663e-05,1.13471015e-05,3.3181048e-05,3.185937e-05
3479,3.5237903e-05,4.9446376e-06,9.711551e-06,2.0581714e-05,5.8585916e-05,1.4071472e-05,1.1338438e-05,3.3176006e-05,3.1857075e-05
3480,3.521891e-05,4.9422356e-06,9.703925e-06,2.0572747e-05,5.856008e-05,1.4067744e-05,1.1329856e-05,3.316248e-05,3.1853488e-05
3481,3.520403e-05,4.941145e-06,9.696359e-06,2.0566526e-05,5.8539932e-05,1.406345e-05,1.1321455e-05,3.315503e-05,3.1851476e-05
3482,3.518342e-05,4.9385367e-06,9.688814e-06,2.055607e-05,5.8513986e-05,1.40590155e-05,1.1312801e-05,3.314217e-05,3.1848685e-05
3483,3.5176578e-05,4.937482e-06,9.681197e-06,2.05579e-05,5.8501337e-05,1.4055272e-05,1.1304336e-05,3.314173e-05,3.1846295e-05
3484,3.5177192e-05,4.9372343e-06,9.673577e-06,2.0566382e-05,5.85001e-05,1.4052907e-05,1.129586e-05,3.3151333e-05,3.184669e-05
3485,3.516151e-05,4.93598e-06,9.666145e-06,2.0559384e-05,5.8479003e-05,1.40494285e-05,1.1287382e-05,3.3142194e-05,3.1846812e-05
3486,3.514624e-05,4.9335163e-06,9.658538e-06,2.0554186e-05,5.8457917e-05,1.4044815e-05,1.1278809e-05,3.3134293e-05,3.1843836e-05
3487,3.5134508e-05,4.93224e-06,9.650881e-06,2.0551386e-05,5.8439873e-05,1.4041022e-05,1.1270243e-05,3.3128606e-05,3.184149e-05
3488,3.512155e-05,4.9307323e-06,9.643491e-06,2.0547328e-05,5.842133e-05,1.4036569e-05,1.1261807e-05,3.3122953e-05,3.1839238e-05
3489,3.5116573e-05,4.930505e-06,9.635873e-06,2.0550195e-05,5.8414797e-05,1.4034355e-05,1.1253333e-05,3.3127108e-05,3.1839263e-05
3490,3.5103854e-05,4.9290484e-06,9.628422e-06,2.0546386e-05,5.8397378e-05,1.4031116e-05,1.1244961e-05,3.31213e-05,3.1837943e-05
3491,3.509315e-05,4.9278883e-06,9.620824e-06,2.054444e-05,5.8381956e-05,1.4027791e-05,1.12364905e-05,3.3117674e-05,3.1836702e-05
3492,3.50877e-05,4.927485e-06,9.613307e-06,2.054691e-05,5.837296e-05,1.40243965e-05,1.1228008e-05,3.3120556e-05,3.1835778e-05
3493,3.5068188e-05,4.9247487e-06,9.60588e-06,2.053756e-05,5.8348407e-05,1.4019539e-05,1.1219688e-05,3.310918e-05,3.183319e-05
3494,3.5056168e-05,4.9233854e-06,9.598337e-06,2.0534446e-05,5.8329468e-05,1.4015832e-05,1.1211231e-05,3.3102406e-05,3.183097e-05
3495,3.505249e-05,4.9230252e-06,9.590933e-06,2.0538531e-05,5.832303e-05,1.4013221e-05,1.1202849e-05,3.3106957e-05,3.1831107e-05
3496,3.5036384e-05,4.921111e-06,9.58335e-06,2.0531921e-05,5.830224e-05,1.4009503e-05,1.119448e-05,3.309826e-05,3.1829197e-05
3497,3.5029138e-05,4.920031e-06,9.57603e-06,2.0533078e-05,5.829129e-05,1.4006413e-05,1.1186042e-05,3.3098837e-05,3.1827294e-05
3498,3.501636e-05,4.9184086e-06,9.568503e-06,2.0529451e-05,5.8274178e-05,1.4001922e-05,1.1177675e-05,3.309458e-05,3.1825606e-05
3499,3.499283e-05,4.9159266e-06,9.561103e-06,2.0515801e-05,5.824324e-05,1.3997519e-05,1.1169166e-05,3.3076554e-05,3.1822023e-05
3500,3.4983837e-05,4.91492e-06,9.553661e-06,2.0515256e-05,5.8225974e-05,1.3993202e-05,1.116083e-05,3.307194e-05,3.1819796e-05
3501,3.4978693e-05,4.9143673e-06,9.546235e-06,2.051809e-05,5.8220718e-05,1.39918775e-05,1.1152547e-05,3.3076292e-05,3.1819636e-05
3502,3.4968973e-05,4.91335e-06,9.538802e-06,2.0516818e-05,5.820611e-05,1.3987679e-05,1.1144186e-05,3.3074248e-05,3.1819014e-05
3503,3.49478e-05,4.9104087e-06,9.53136e-06,2.0506033e-05,5.8177906e-05,1.3982894e-05,1.11359095e-05,3.3059103e-05,3.181478e-05
3504,3.4933026e-05,4.9088308e-06,9.523968e-06,2.0500227e-05,5.8158887e-05,1.3978873e-05,1.1127577e-05,3.3052438e-05,3.1812047e-05
3505,3.4921788e-05,4.907069e-06,9.51647e-06,2.0498252e-05,5.814223e-05,1.3975059e-05,1.1119321e-05,3.3047847e-05,3.1810065e-05
3506,3.4917877e-05,4.9074365e-06,9.5090345e-06,2.0501406e-05,5.8134578e-05,1.39720105e-05,1.1110999e-05,3.305157e-05,3.181041e-05
3507,3.490824e-05,4.906255e-06,9.50167e-06,2.0500314e-05,5.812184e-05,1.3969373e-05,1.1102695e-05,3.3049775e-05,3.1809745e-05
3508,3.4897945e-05,4.9052396e-06,9.494314e-06,2.049839e-05,5.810516e-05,1.3966129e-05,1.1094299e-05,3.3044733e-05,3.1808697e-05
3509,3.487842e-05,4.902426e-06,9.487055e-06,2.0488938e-05,5.8081336e-05,1.3961576e-05,1.1086033e-05,3.3033728e-05,3.180495e-05
3510,3.4861732e-05,4.9012474e-06,9.479761e-06,2.0480724e-05,5.8056496e-05,1.3956924e-05,1.1077873e-05,3.3021697e-05,3.1801657e-05
3511,3.484411e-05,4.898339e-06,9.472284e-06,2.047349e-05,5.803416e-05,1.3952193e-05,1.1069502e-05,3.3012464e-05,3.1797998e-05
3512,3.4827273e-05,4.896308e-06,9.46497e-06,2.0465994e-05,5.8012003e-05,1.3948571e-05,1.10614465e-05,3.3001987e-05,3.1795415e-05
3513,3.4818408e-05,4.8957518e-06,9.457605e-06,2.0465051e-05,5.7996673e-05,1.3944858e-05,1.105302e-05,3.2998796e-05,3.179471e-05
3514,3.4805078e-05,4.894044e-06,9.45021e-06,2.0460824e-05,5.797974e-05,1.3941203e-05,1.1044866e-05,3.299367e-05,3.1792064e-05
3515,3.4802415e-05,4.894037e-06,9.443e-06,2.0465379e-05,5.7978068e-05,1.3939448e-05,1.1036657e-05,3.3001965e-05,3.1793745e-05
3516,3.481006e-05,4.895026e-06,9.43576e-06,2.0479274e-05,5.7980546e-05,1.3937066e-05,1.1028461e-05,3.3015018e-05,3.179537e-05
3517,3.4797857e-05,4.893824e-06,9.428382e-06,2.0475652e-05,5.79611e-05,1.3933546e-05,1.1020187e-05,3.3007367e-05,3.1794145e-05
3518,3.4773162e-05,4.890406e-06,9.4210245e-06,2.0461734e-05,5.7931153e-05,1.3928977e-05,1.1012019e-05,3.2990156e-05,3.1790834e-05
3519,3.4743807e-05,4.886454e-06,9.413861e-06,2.0443491e-05,5.789265e-05,1.3922088e-05,1.1003826e-05,3.2966735e-05,3.1783813e-05
3520,3.470654e-05,4.8813654e-06,9.4065e-06,2.0418674e-05,5.7846057e-05,1.3915837e-05,1.0995677e-05,3.2934542e-05,3.177573e-05
3521,3.4698816e-05,4.880508e-06,9.399315e-06,2.0418993e-05,5.7834004e-05,1.3912162e-05,1.0987435e-05,3.2934407e-05,3.177352e-05
3522,3.4695113e-05,4.8807647e-06,9.392013e-06,2.0422334e-05,5.7828613e-05,1.3910222e-05,1.0979308e-05,3.2939082e-05,3.1774525e-05
3523,3.4698925e-05,4.8811994e-06,9.384709e-06,2.0433015e-05,5.7833175e-05,1.39090635e-05,1.0971134e-05,3.2952976e-05,3.1777596e-05
3524,3.470626e-05,4.882388e-06,9.3774115e-06,2.0446461e-05,5.7839527e-05,1.3907543e-05,1.0962978e-05,3.2969005e-05,3.178013e-05
3525,3.470423e-05,4.882085e-06,9.3703175e-06,2.045183e-05,5.7834855e-05,1.3904594e-05,1.0954867e-05,3.2975393e-05,3.1780488e-05
3526,3.4686727e-05,4.880136e-06,9.3629915e-06,2.04436e-05,5.7807396e-05,1.39004505e-05,1.0946657e-05,3.2960288e-05,3.177865e-05
3527,3.4665318e-05,4.8775396e-06,9.355816e-06,2.043196e-05,5.7782687e-05,1.3895461e-05,1.0938642e-05,3.2948585e-05,3.177413e-05
3528,3.464249e-05,4.8745164e-06,9.348524e-06,2.041945e-05,5.7753314e-05,1.3891502e-05,1.0930459e-05,3.293135e-05,3.176974e-05
3529,3.4624245e-05,4.872271e-06,9.341497e-06,2.0410474e-05,5.772907e-05,1.3886432e-05,1.0922329e-05,3.292031e-05,3.1765827e-05
3530,3.4617155e-05,4.8715265e-06,9.334211e-06,2.0411417e-05,5.7717727e-05,1.3882867e-05,1.0914428e-05,3.2920434e-05,3.1764153e-05
3531,3.460889e-05,4.870803e-06,9.326982e-06,2.0411104e-05,5.770452e-05,1.3880315e-05,1.09063185e-05,3.2917887e-05,3.176415e-05
3532,3.4613626e-05,4.8718393e-06,9.3197905e-06,2.0421996e-05,5.7707373e-05,1.3879243e-05,1.0898146e-05,3.2929984e-05,3.176665e-05
3533,3.4607798e-05,4.871577e-06,9.312631e-06,2.042359e-05,5.7699723e-05,1.3876107e-05,1.0890005e-05,3.293361e-05,3.176673e-05
3534,3.4595956e-05,4.8692896e-06,9.305597e-06,2.0421072e-05,5.768338e-05,1.3872542e-05,1.0882059e-05,3.292878e-05,3.176463e-05
3535,3.4578738e-05,4.8667603e-06,9.298276e-06,2.0413701e-05,5.7660607e-05,1.3868138e-05,1.0874077e-05,3.2918393e-05,3.176192e-05
3536,3.457185e-05,4.866262e-06,9.291164e-06,2.0414425e-05,5.7648504e-05,1.38652285e-05,1.0866028e-05,3.2917247e-05,3.1760494e-05
3537,3.4563218e-05,4.865572e-06,9.283915e-06,2.0413732e-05,5.7634858e-05,1.3861156e-05,1.0858083e-05,3.2915617e-05,3.175925e-05
3538,3.4550965e-05,4.8641673e-06,9.2768805e-06,2.0409918e-05,5.7619003e-05,1.38584155e-05,1.084985e-05,3.291074e-05,3.1757416e-05
3539,3.4537643e-05,4.862548e-06,9.269642e-06,2.0405454e-05,5.7600308e-05,1.3854572e-05,1.0841925e-05,3.2903812e-05,3.1755175e-05
3540,3.453524e-05,4.8621137e-06,9.26264e-06,2.0410487e-05,5.759253e-05,1.3851258e-05,1.0833865e-05,3.2907406e-05,3.1754487e-05
3541,3.4527424e-05,4.8619163e-06,9.255368e-06,2.041014e-05,5.7584846e-05,1.38488585e-05,1.0825985e-05,3.2910004e-05,3.1754902e-05
3542,3.451472e-05,4.8603365e-06,9.248446e-06,2.040594e-05,5.7564306e-05,1.3844818e-05,1.0817843e-05,3.2901648e-05,3.1753738e-05
3543,3.450028e-05,4.8585175e-06,9.241229e-06,2.0400534e-05,5.7547077e-05,1.3841382e-05,1.0810004e-05,3.2895692e-05,3.1751242e-05
3544,3.44863e-05,4.856773e-06,9.234174e-06,2.0395353e-05,5.7527028e-05,1.3836552e-05,1.080203e-05,3.2888445e-05,3.174829e-05
3545,3.447188e-05,4.8547e-06,9.227167e-06,2.039001e-05,5.7507237e-05,1.3833519e-05,1.0793976e-05,3.2879743e-05,3.1745374e-05
3546,3.444912e-05,4.8520137e-06,9.219949e-06,2.0377158e-05,5.747677e-05,1.3828322e-05,1.0786072e-05,3.2862376e-05,3.1741096e-05
3547,3.4440465e-05,4.8512215e-06,9.212893e-06,2.037635e-05,5.7463294e-05,1.3824667e-05,1.07782e-05,3.2860426e-05,3.1739808e-05
3548,3.442896e-05,4.8498246e-06,9.205932e-06,2.0373203e-05,5.7446257e-05,1.3821763e-05,1.0770184e-05,3.285431e-05,3.1738364e-05
3549,3.441422e-05,4.8483657e-06,9.198826e-06,2.036703e-05,5.7428417e-05,1.3817485e-05,1.0762323e-05,3.284861e-05,3.1736017e-05
3550,3.4416254e-05,4.8486286e-06,9.191806e-06,2.0375817e-05,5.7428675e-05,1.38154e-05,1.0754346e-05,3.285893e-05,3.1736807e-05
3551,3.4396762e-05,4.8463507e-06,9.184799e-06,2.0365615e-05,5.7400543e-05,1.3811601e-05,1.0746427e-05,3.2842516e-05,3.1733685e-05
3552,3.43691e-05,4.842985e-06,9.177706e-06,2.0348407e-05,5.7365105e-05,1.3805978e-05,1.0738557e-05,3.282057e-05,3.172847e-05
3553,3.4353645e-05,4.840759e-06,9.170692e-06,2.0342193e-05,5.7344598e-05,1.380197e-05,1.0730695e-05,3.281193e-05,3.1724474e-05
3554,3.433435e-05,4.8384977e-06,9.163653e-06,2.0332198e-05,5.7318663e-05,1.3797173e-05,1.0722799e-05,3.2798693e-05,3.172095e-05
3555,3.431974e-05,4.8367515e-06,9.156798e-06,2.0326188e-05,5.7301346e-05,1.3793481e-05,1.0714976e-05,3.279289e-05,3.1719752e-05
3556,3.4313056e-05,4.8362376e-06,9.149682e-06,2.0327136e-05,5.7288715e-05,1.3790844e-05,1.0707011e-05,3.279086e-05,3.1718384e-05
3557,3.4291887e-05,4.8344587e-06,9.142758e-06,2.0314672e-05,5.726373e-05,1.3786151e-05,1.06992e-05,3.277838e-05,3.171606e-05
3558,3.4289576e-05,4.8332126e-06,9.135681e-06,2.0320684e-05,5.7255937e-05,1.3782661e-05,1.0691339e-05,3.2781936e-05,3.1714924e-05
3559,3.428792e-05,4.8328716e-06,9.12878e-06,2.0326272e-05,5.725252e-05,1.3781064e-05,1.0683473e-05,3.2787982e-05,3.171534e-05
3560,3.428415e-05,4.83316e-06,9.121844e-06,2.0329144e-05,5.7246274e-05,1.377847e-05,1.0675677e-05,3.2792126e-05,3.1716467e-05
3561,3.429203e-05,4.8339525e-06,9.114893e-06,2.0343183e-05,5.725212e-05,1.3777272e-05,1.0667781e-05,3.2807067e-05,3.1718973e-05
3562,3.428849e-05,4.833492e-06,9.107815e-06,2.034718e-05,5.7247224e-05,1.3774693e-05,1.0660067e-05,3.2812462e-05,3.171944e-05
3563,3.426936e-05,4.831601e-06,9.100999e-06,2.0336762e-05,5.722198e-05,1.3770254e-05,1.0652188e-05,3.2799537e-05,3.171635e-05
3564,3.425763e-05,4.8297184e-06,9.094139e-06,2.0333773e-05,5.7204896e-05,1.3766833e-05,1.0644436e-05,3.2793625e-05,3.1713644e-05
3565,3.4249162e-05,4.828266e-06,9.0870635e-06,2.0333835e-05,5.7194244e-05,1.3763097e-05,1.0636696e-05,3.279445e-05,3.1712454e-05
3566,3.4232646e-05,4.827048e-06,9.080284e-06,2.0325313e-05,5.7172634e-05,1.3759571e-05,1.0628845e-05,3.2784217e-05,3.1709988e-05
3567,3.421471e-05,4.824628e-06,9.0732465e-06,2.0316837e-05,5.7146357e-05,1.3755469e-05,1.06211355e-05,3.2769753e-05,3.17072e-05
3568,3.4206285e-05,4.823705e-06,9.066331e-06,2.0316249e-05,5.7137164e-05,1.3752709e-05,1.061329e-05,3.2771164e-05,3.170587e-05
3569,3.418783e-05,4.8214138e-06,9.05946e-06,2.0306956e-05,5.7111047e-05,1.3747545e-05,1.0605562e-05,3.275794e-05,3.170146e-05
3570,3.4161465e-05,4.8183533e-06,9.052639e-06,2.0290472e-05,5.7077243e-05,1.3743351e-05,1.0597846e-05,3.2736047e-05,3.1697113e-05
3571,3.414884e-05,4.8174093e-06,9.045687e-06,2.0285746e-05,5.705959e-05,1.3739462e-05,1.0590045e-05,3.2730084e-05,3.1695185e-05
3572,3.4136905e-05,4.8153515e-06,9.038777e-06,2.0282776e-05,5.704322e-05,1.3736303e-05,1.0582333e-05,3.2724583e-05,3.1692543e-05
3573,3.4143915e-05,4.816274e-06,9.031816e-06,2.0295827e-05,5.7051147e-05,1.3734668e-05,1.0574608e-05,3.274187e-05,3.1695014e-05
3574,3.4145545e-05,4.81682e-06,9.0251115e-06,2.0303616e-05,5.7048048e-05,1.3732745e-05,1.0566865e-05,3.2748438e-05,3.1697353e-05
3575,3.4145138e-05,4.816921e-06,9.0181375e-06,2.031008e-05,5.704478e-05,1.373003e-05,1.0559144e-05,3.2755604e-05,3.16978e-05
3576,3.412431e-05,4.8143224e-06,9.0112035e-06,2.0298785e-05,5.701778e-05,1.37254765e-05,1.05514e-05,3.2740903e-05,3.1693926e-05
3577,3.4099954e-05,4.811462e-06,9.004445e-06,2.0284047e-05,5.6986155e-05,1.37210545e-05,1.0543832e-05,3.272127e-05,3.168964e-05
3578,3.4078454e-05,4.8088527e-06,8.997593e-06,2.027201e-05,5.6958033e-05,1.3715921e-05,1.0536093e-05,3.270602e-05,3.168482e-05
3579,3.4074714e-05,4.807694e-06,8.990864e-06,2.0276157e-05,5.695227e-05,1.3713304e-05,1.0528516e-05,3.271045e-05,3.1683016e-05
3580,3.406522e-05,4.807124e-06,8.984075e-06,2.0274018e-05,5.693752e-05,1.3709628e-05,1.0520751e-05,3.270714e-05,3.1683318e-05
3581,3.4061377e-05,4.8072948e-06,8.977144e-06,2.0276937e-05,5.693166e-05,1.3707819e-05,1.0513152e-05,3.271069e-05,3.1684824e-05
3582,3.4054105e-05,4.806282e-06,8.970319e-06,2.0277503e-05,5.691885e-05,1.3704524e-05,1.050546e-05,3.2708864e-05,3.168321e-05
3583,3.403813e-05,4.804383e-06,8.963634e-06,2.0270114e-05,5.6900222e-05,1.3700422e-05,1.0497847e-05,3.270195e-05,3.168078e-05
3584,3.4040488e-05,4.804215e-06,8.956795e-06,2.0279476e-05,5.6898916e-05,1.3698484e-05,1.0490136e-05,3.2710297e-05,3.168122e-05
3585,3.4013603e-05,4.8015154e-06,8.950055e-06,2.026203e-05,5.6864348e-05,1.3693117e-05,1.0482647e-05,3.2688586e-05,3.1676922e-05
3586,3.399176e-05,4.798731e-06,8.943357e-06,2.024967e-05,5.6836e-05,1.3689143e-05,1.0475113e-05,3.2671745e-05,3.1673113e-05
3587,3.3977398e-05,4.7966337e-06,8.9366185e-06,2.0244144e-05,5.6816036e-05,1.3685085e-05,1.046737e-05,3.266358e-05,3.1669962e-05
3588,3.395508e-05,4.7934473e-06,8.929743e-06,2.023189e-05,5.6788827e-05,1.3680641e-05,1.0459727e-05,3.264846e-05,3.166514e-05
3589,3.3961165e-05,4.794669e-06,8.923062e-06,2.0243437e-05,5.679195e-05,1.3679009e-05,1.04522605e-05,3.266068e-05,3.1667183e-05
3590,3.3969038e-05,4.7962435e-06,8.916282e-06,2.0256512e-05,5.680115e-05,1.3678274e-05,1.0444691e-05,3.2678185e-05,3.167056e-05
3591,3.3957895e-05,4.7955323e-06,8.909652e-06,2.025271e-05,5.6785455e-05,1.3675153e-05,1.0437018e-05,3.2673284e-05,3.1670035e-05
3592,3.3950393e-05,4.794264e-06,8.902771e-06,2.0253357e-05,5.677215e-05,1.3671463e-05,1.0429506e-05,3.267118e-05,3.166767e-05
3593,3.3941364e-05,4.793121e-06,8.895988e-06,2.0252255e-05,5.6760276e-05,1.36683075e-05,1.0422052e-05,3.266992e-05,3.1666434e-05
3594,3.3931905e-05,4.7916305e-06,8.889476e-06,2.0250798e-05,5.6748526e-05,1.366541e-05,1.0414456e-05,3.266866e-05,3.1666263e-05
3595,3.3919852e-05,4.790752e-06,8.882626e-06,2.0246476e-05,5.6731977e-05,1.3662317e-05,1.040701e-05,3.266265e-05,3.1664706e-05
3596,3.390175e-05,4.7883736e-06,8.875955e-06,2.0237423e-05,5.670706e-05,1.3657892e-05,1.0399373e-05,3.2649794e-05,3.166076e-05
3597,3.389197e-05,4.7869466e-06,8.869223e-06,2.02358e-05,5.669328e-05,1.365416e-05,1.0391783e-05,3.2647335e-05,3.1658466e-05
3598,3.3874767e-05,4.7845547e-06,8.862545e-06,2.0227668e-05,5.666834e-05,1.3649432e-05,1.0384424e-05,3.2634485e-05,3.1654738e-05
3599,3.3853394e-05,4.782908e-06,8.855851e-06,2.0214635e-05,5.6641315e-05,1.3645528e-05,1.0376844e-05,3.2618944e-05,3.1651383e-05
3600,3.3834207e-05,4.7803082e-06,8.849173e-06,2.0204725e-05,5.6614674e-05,1.3641388e-05,1.0369359e-05,3.2603926e-05,3.1647658e-05
3601,3.382277e-05,4.779008e-06,8.842541e-06,2.0201222e-05,5.6600173e-05,1.3637719e-05,1.036182e-05,3.2600634e-05,3.164578e-05
3602,3.382626e-05,4.7795465e-06,8.835958e-06,2.0210757e-05,5.6602235e-05,1.3636073e-05,1.0354421e-05,3.261174e-05,3.1647654e-05
3603,3.3816505e-05,4.7786075e-06,8.829295e-06,2.02086e-05,5.658975e-05,1.3634002e-05,1.0346869e-05,3.2608878e-05,3.1647647e-05
3604,3.3799362e-05,4.776426e-06,8.822647e-06,2.0200288e-05,5.6562967e-05,1.3628914e-05,1.0339457e-05,3.25946e-05,3.164397e-05
3605,3.377976e-05,4.773517e-06,8.815863e-06,2.019038e-05,5.6537214e-05,1.3623958e-05,1.0332042e-05,3.2581214e-05,3.1639247e-05
3606,3.376523e-05,4.7720446e-06,8.809293e-06,2.0183894e-05,5.6519417e-05,1.3620624e-05,1.0324559e-05,3.2574233e-05,3.163689e-05
3607,3.3772514e-05,4.772528e-06,8.802786e-06,2.0197198e-05,5.6526096e-05,1.3618898e-05,1.0317132e-05,3.2590066e-05,3.1638894e-05
3608,3.3772325e-05,4.7728713e-06,8.796126e-06,2.020333e-05,5.6525863e-05,1.3617264e-05,1.0309617e-05,3.2598982e-05,3.1640426e-05
3609,3.3775246e-05,4.773532e-06,8.789576e-06,2.021214e-05,5.652777e-05,1.3615737e-05,1.030218e-05,3.2609852e-05,3.1642565e-05
3610,3.3776756e-05,4.7737803e-06,8.782896e-06,2.022008e-05,5.6527617e-05,1.3613997e-05,1.0294829e-05,3.261879e-05,3.1644016e-05
3611,3.376198e-05,4.7722738e-06,8.7763865e-06,2.0213318e-05,5.650489e-05,1.3609692e-05,1.028746e-05,3.260774e-05,3.164126e-05
3612,3.3740027e-05,4.7691615e-06,8.769754e-06,2.0201114e-05,5.6475707e-05,1.36042945e-05,1.0279956e-05,3.2591455e-05,3.16364e-05
3613,3.370847e-05,4.764909e-06,8.7633325e-06,2.0180229e-05,5.643622e-05,1.35990085e-05,1.0272624e-05,3.256459e-05,3.162958e-05
3614,3.369063e-05,4.7630706e-06,8.7565595e-06,2.0171e-05,5.6412195e-05,1.3594719e-05,1.02651575e-05,3.2552318e-05,3.162567e-05
3615,3.3687254e-05,4.762744e-06,8.749997e-06,2.0174515e-05,5.640697e-05,1.3593114e-05,1.0257896e-05,3.255596e-05,3.162583e-05
3616,3.3691347e-05,4.7641297e-06,8.7434755e-06,2.0183741e-05,5.641158e-05,1.3591455e-05,1.0250467e-05,3.2569656e-05,3.162795e-05
3617,3.369576e-05,4.7650747e-06,8.736871e-06,2.0193815e-05,5.6414483e-05,1.3590497e-05,1.0243077e-05,3.258091e-05,3.1631236e-05
3618,3.3687917e-05,4.7636568e-06,8.730459e-06,2.0193802e-05,5.640115e-05,1.3586944e-05,1.0235725e-05,3.2578482e-05,3.1629905e-05
3619,3.366158e-05,4.7605804e-06,8.723763e-06,2.0177238e-05,5.6366447e-05,1.3581232e-05,1.0228461e-05,3.2556753e-05,3.1623862e-05
3620,3.3630582e-05,4.756314e-06,8.717313e-06,2.0156953e-05,5.632705e-05,1.3575938e-05,1.0220994e-05,3.253012e-05,3.1617994e-05
3621,3.361409e-05,4.7540657e-06,8.71065e-06,2.0149375e-05,5.6306737e-05,1.357241e-05,1.0213778e-05,3.2520547e-05,3.161456e-05
3622,3.3610082e-05,4.7535823e-06,8.704235e-06,2.0152265e-05,5.6299257e-05,1.3569489e-05,1.0206343e-05,3.2523425e-05,3.161351e-05
3623,3.3607434e-05,4.7538197e-06,8.697768e-06,2.0155847e-05,5.6293848e-05,1.3567393e-05,1.0199107e-05,3.2527347e-05,3.1614458e-05
3624,3.3601445e-05,4.753362e-06,8.6911505e-06,2.0156933e-05,5.628498e-05,1.3565133e-05,1.0191794e-05,3.2528053e-05,3.1614654e-05
3625,3.359311e-05,4.7525023e-06,8.68469e-06,2.015592e-05,5.627054e-05,1.3560957e-05,1.0184471e-05,3.252511e-05,3.1613014e-05
3626,3.35875e-05,4.75145e-06,8.678326e-06,2.0157728e-05,5.6260706e-05,1.3558355e-05,1.0177106e-05,3.2525244e-05,3.161256e-05
3627,3.357154e-05,4.749768e-06,8.671655e-06,2.0150117e-05,5.6241253e-05,1.3554668e-05,1.016984e-05,3.2516746e-05,3.1609474e-05
3628,3.356489e-05,4.74904e-06,8.665244e-06,2.0150606e-05,5.6231678e-05,1.3552407e-05,1.0162554e-05,3.2516717e-05,3.1609274e-05
3629,3.3561897e-05,4.749041e-06,8.658808e-06,2.0154046e-05,5.6226483e-05,1.3549805e-05,1.0155223e-05,3.2521457e-05,3.1609834e-05
3630,3.3555632e-05,4.7485746e-06,8.652374e-06,2.0154685e-05,5.6214707e-05,1.354722e-05,1.0148075e-05,3.2519412e-05,3.160937e-05
3631,3.3535824e-05,4.7462318e-06,8.645907e-06,2.0143685e-05,5.618867e-05,1.3541908e-05,1.01408905e-05,3.250587e-05,3.1605647e-05
3632,3.3517972e-05,4.743535e-06,8.639393e-06,2.0135045e-05,5.6164186e-05,1.3538072e-05,1.0133632e-05,3.2492484e-05,3.160159e-05
3633,3.350561e-05,4.741892e-06,8.63294e-06,2.0130776e-05,5.6149234e-05,1.35343935e-05,1.0126304e-05,3.2488537e-05,3.1599426e-05
3634,3.350192e-05,4.7418343e-06,8.626655e-06,2.0133431e-05,5.6143766e-05,1.353261e-05,1.0119149e-05,3.2492007e-05,3.1599735e-05
3635,3.3496253e-05,4.741229e-06,8.620136e-06,2.0134888e-05,5.6135505e-05,1.3529467e-05,1.0111822e-05,3.2494216e-05,3.1599924e-05
3636,3.3482538e-05,4.7394337e-06,8.613758e-06,2.0129346e-05,5.6115594e-05,1.352669e-05,1.0104591e-05,3.2484313e-05,3.1597487e-05
3637,3.346907e-05,4.738157e-06,8.607337e-06,2.0123576e-05,5.609645e-05,1.3522439e-05,1.009747e-05,3.2476542e-05,3.1594696e-05
3638,3.345063e-05,4.735229e-06,8.600885e-06,2.0114516e-05,5.607234e-05,1.3518029e-05,1.00902425e-05,3.2464068e-05,3.1590855e-05
3639,3.3427736e-05,4.7327353e-06,8.594583e-06,2.0100417e-05,5.6044257e-05,1.3513659e-05,1.0083021e-05,3.2447577e-05,3.158641e-05
3640,3.341961e-05,4.7314975e-06,8.588096e-06,2.0100015e-05,5.6030745e-05,1.35103455e-05,1.0075854e-05,3.2444546e-05,3.158472e-05
3641,3.340267e-05,4.729723e-06,8.58184e-06,2.0091107e-05,5.600797e-05,1.3506611e-05,1.006873e-05,3.243263e-05,3.158269e-05
3642,3.339512e-05,4.7288354e-06,8.575286e-06,2.0091e-05,5.5998047e-05,1.3503794e-05,1.0061544e-05,3.243271e-05,3.158125e-05
3643,3.3389973e-05,4.7283997e-06,8.56903e-06,2.0092544e-05,5.5989134e-05,1.3501422e-05,1.0054357e-05,3.2433356e-05,3.1581545e-05
3644,3.338013e-05,4.7273656e-06,8.562587e-06,2.0090174e-05,5.5976514e-05,1.3498623e-05,1.0047373e-05,3.243052e-05,3.1580905e-05
3645,3.3376422e-05,4.726962e-06,8.556251e-06,2.009321e-05,5.59731e-05,1.3495731e-05,1.0040089e-05,3.243728e-05,3.1580526e-05
3646,3.3374155e-05,4.7260305e-06,8.549971e-06,2.0098154e-05,5.596455e-05,1.3493199e-05,1.0032945e-05,3.2438405e-05,3.1580115e-05
3647,3.336389e-05,4.7249555e-06,8.543579e-06,2.0095353e-05,5.594968e-05,1.3490477e-05,1.0025789e-05,3.2433414e-05,3.1578893e-05
3648,3.334308e-05,4.722578e-06,8.53728e-06,2.008322e-05,5.5923716e-05,1.3485755e-05,1.0018718e-05,3.2419244e-05,3.1574258e-05
3649,3.332235e-05,4.719736e-06,8.530895e-06,2.007172e-05,5.5898425e-05,1.34811735e-05,1.0011664e-05,3.2405587e-05,3.1570544e-05
3650,3.3306133e-05,4.717605e-06,8.524616e-06,2.006391e-05,5.5877037e-05,1.3477386e-05,1.0004431e-05,3.239522e-05,3.1567957e-05
3651,3.3299206e-05,4.7169215e-06,8.518321e-06,2.0063964e-05,5.5866563e-05,1.3474599e-05,9.997449e-06,3.2394517e-05,3.1566888e-05
3652,3.3291297e-05,4.716328e-06,8.511965e-06,2.0063006e-05,5.5853125e-05,1.3471978e-05,9.990321e-06,3.2390828e-05,3.156605e-05
3653,3.3291733e-05,4.7169447e-06,8.505686e-06,2.0069105e-05,5.5853154e-05,1.3470265e-05,9.983171e-06,3.239972e-05,3.1567834e-05
3654,3.3306307e-05,4.718668e-06,8.499308e-06,2.0088331e-05,5.5868637e-05,1.3470225e-05,9.976186e-06,3.2422227e-05,3.1571948e-05
3655,3.330514e-05,4.718613e-06,8.493093e-06,2.0093432e-05,5.586686e-05,1.3467856e-05,9.969112e-06,3.2429893e-05,3.1572294e-05
3656,3.3297125e-05,4.7178405e-06,8.486864e-06,2.0092419e-05,5.5852048e-05,1.3464553e-05,9.961973e-06,3.2425523e-05,3.1571635e-05
3657,3.3284865e-05,4.715931e-06,8.480571e-06,2.0088362e-05,5.583674e-05,1.3461476e-05,9.955035e-06,3.242023e-05,3.1569187e-05
3658,3.3257813e-05,4.71268e-06,8.474265e-06,2.007087e-05,5.5799308e-05,1.3455718e-05,9.947894e-06,3.2395696e-05,3.1563217e-05
3659,3.3231005e-05,4.709405e-06,8.467979e-06,2.0053621e-05,5.5765686e-05,1.3450655e-05,9.940912e-06,3.237412e-05,3.155739e-05
3660,3.321003e-05,4.706695e-06,8.46168e-06,2.0041656e-05,5.5738346e-05,1.3445549e-05,9.9337885e-06,3.235901e-05,3.1552394e-05
3661,3.3208333e-05,4.706337e-06,8.4554495e-06,2.0046546e-05,5.573556e-05,1.34437305e-05,9.926901e-06,3.236493e-05,3.1552387e-05
3662,3.3217148e-05,4.7082735e-06,8.449111e-06,2.0059762e-05,5.5741984e-05,1.3442193e-05,9.919752e-06,3.2380038e-05,3.1556134e-05
3663,3.3208198e-05,4.707534e-06,8.442958e-06,2.0057707e-05,5.5729564e-05,1.3440783e-05,9.912766e-06,3.2376018e-05,3.1556447e-05
3664,3.3194025e-05,4.705866e-06,8.436734e-06,2.0051424e-05,5.5712462e-05,1.3436877e-05,9.905745e-06,3.236984e-05,3.155414e-05
3665,3.3185293e-05,4.7048534e-06,8.430401e-06,2.0050038e-05,5.5697063e-05,1.3433234e-05,9.898687e-06,3.2365144e-05,3.155129e-05
3666,3.3178698e-05,4.703426e-06,8.424311e-06,2.005096e-05,5.5688048e-05,1.34305765e-05,9.89178e-06,3.236569e-05,3.155016e-05
3667,3.3163495e-05,4.7014923e-06,8.4180365e-06,2.0043966e-05,5.566739e-05,1.3426448e-05,9.884822e-06,3.235612e-05,3.154777e-05
3668,3.314729e-05,4.6997498e-06,8.411827e-06,2.0035712e-05,5.5647055e-05,1.3423271e-05,9.8777755e-06,3.2346008e-05,3.154498e-05
3669,3.314497e-05,4.6996615e-06,8.4056255e-06,2.0039684e-05,5.564074e-05,1.342066e-05,9.870861e-06,3.2349217e-05,3.1545183e-05
3670,3.3144504e-05,4.70009e-06,8.399465e-06,2.004495e-05,5.5640365e-05,1.34194825e-05,9.8638475e-06,3.2357035e-05,3.154647e-05
3671,3.3137097e-05,4.6996684e-06,8.393338e-06,2.004409e-05,5.5628607e-05,1.3416478e-05,9.856928e-06,3.23552e-05,3.1546322e-05
3672,3.3127013e-05,4.697801e-06,8.387109e-06,2.0042104e-05,5.5609777e-05,1.3412116e-05,9.849873e-06,3.2347787e-05,3.1542866e-05
3673,3.309086e-05,4.6930177e-06,8.380943e-06,2.00169e-05,5.556617e-05,1.3406427e-05,9.843067e-06,3.231668e-05,3.153599e-05
3674,3.306172e-05,4.68959e-06,8.374779e-06,1.999735e-05,5.5531626e-05,1.3401937e-05,9.836142e-06,3.2293545e-05,3.1530995e-05
3675,3.3053995e-05,4.6886703e-06,8.368553e-06,1.9996773e-05,5.552014e-05,1.3398582e-05,9.829198e-06,3.2292362e-05,3.1528252e-05
3676,3.305514e-05,4.6889577e-06,8.362328e-06,2.0003858e-05,5.5518372e-05,1.3396502e-05,9.822304e-06,3.2299566e-05,3.152913e-05
3677,3.3048356e-05,4.6886894e-06,8.356339e-06,2.0003328e-05,5.5508317e-05,1.3394124e-05,9.815467e-06,3.2298725e-05,3.1529704e-05
3678,3.304428e-05,4.6883974e-06,8.350127e-06,2.0005757e-05,5.5500732e-05,1.3391281e-05,9.808555e-06,3.2300897e-05,3.152921e-05
3679,3.304649e-05,4.6889245e-06,8.344046e-06,2.0013518e-05,5.5501263e-05,1.3389625e-05,9.801581e-06,3.2310058e-05,3.1530933e-05
3680,3.3048935e-05,4.688992e-06,8.337897e-06,2.0022046e-05,5.550556e-05,1.3388989e-05,9.794819e-06,3.232175e-05,3.153293e-05
3681,3.304497e-05,4.687954e-06,8.331832e-06,2.0025182e-05,5.549842e-05,1.3385766e-05,9.787853e-06,3.2324802e-05,3.153207e-05
3682,3.303369e-05,4.6865293e-06,8.325805e-06,2.002136e-05,5.5482764e-05,1.33824315e-05,9.78096e-06,3.231937e-05,3.153002e-05
3683,3.3015087e-05,4.684585e-06,8.319527e-06,2.0010973e-05,5.5457243e-05,1.3378757e-05,9.774152e-06,3.2304335e-05,3.1527095e-05
3684,3.299723e-05,4.682643e-06,8.313523e-06,2.0001065e-05,5.543408e-05,1.33742315e-05,9.767238e-06,3.229261e-05,3.1523254e-05
3685,3.2963228e-05,4.6780806e-06,8.307485e-06,1.9977662e-05,5.5390046e-05,1.3368605e-05,9.760387e-06,3.2261054e-05,3.1516487e-05
3686,3.293476e-05,4.674607e-06,8.301333e-06,1.995882e-05,5.5353346e-05,1.336291e-05,9.753677e-06,3.223676e-05,3.1509964e-05
3687,3.2907847e-05,4.671295e-06,8.295205e-06,1.9941348e-05,5.5320532e-05,1.3357971e-05,9.746791e-06,3.221577e-05,3.150369e-05
3688,3.2910757e-05,4.6715236e-06,8.289099e-06,1.9950132e-05,5.5321234e-05,1.33561125e-05,9.739909e-06,3.2225213e-05,3.1505082e-05
3689,3.2919626e-05,4.6734976e-06,8.283088e-06,1.996304e-05,5.5329278e-05,1.3355772e-05,9.733043e-06,3.2240463e-05,3.150889e-05
3690,3.2933338e-05,4.676032e-06,8.2770075e-06,1.9980298e-05,5.5345547e-05,1.3356468e-05,9.726277e-06,3.22628e-05,3.1514573e-05
3691,3.293541e-05,4.6754176e-06,8.271004e-06,1.998899e-05,5.5347326e-05,1.3354815e-05,9.719539e-06,3.2272972e-05,3.1516527e-05
3692,3.292676e-05,4.6744967e-06,8.2648485e-06,1.9987416e-05,5.533669e-05,1.33516805e-05,9.712659e-06,3.227235e-05,3.1515126e-05
3693,3.2916054e-05,4.672686e-06,8.258935e-06,1.9984434e-05,5.5319604e-05,1.3347645e-05,9.705881e-06,3.2266078e-05,3.1512845e-05
3694,3.289347e-05,4.670011e-06,8.252794e-06,1.9970665e-05,5.5289765e-05,1.3342866e-05,9.698997e-06,3.2247903e-05,3.1507854e-05
3695,3.2859138e-05,4.6655773e-06,8.246813e-06,1.9946747e-05,5.52465e-05,1.3337284e-05,9.692286e-06,3.221693e-05,3.150073e-05
3696,3.284572e-05,4.663594e-06,8.240798e-06,1.9941328e-05,5.523012e-05,1.3333356e-05,9.6855665e-06,3.22112e-05,3.1496846e-05
3697,3.2846812e-05,4.6642776e-06,8.234648e-06,1.9947887e-05,5.5229382e-05,1.33311705e-05,9.678688e-06,3.2219523e-05,3.149749e-05
3698,3.2845324e-05,4.6645523e-06,8.228711e-06,1.9952062e-05,5.5226887e-05,1.33303265e-05,9.6720205e-06,3.222454e-05,3.1499487e-05
3699,3.2858283e-05,4.666476e-06,8.222785e-06,1.9969022e-05,5.5237084e-05,1.3329438e-05,9.665203e-06,3.2242442e-05,3.1503085e-05
3700,3.2854092e-05,4.666123e-06,8.216763e-06,1.9971209e-05,5.5232013e-05,1.3327271e-05,9.65858e-06,3.224616e-05,3.1503994e-05
3701,3.283407e-05,4.663449e-06,8.210675e-06,1.9959942e-05,5.520637e-05,1.3323338e-05,9.651689e-06,3.2231343e-05,3.150064e-05
3702,3.282251e-05,4.6615455e-06,8.204759e-06,1.9956206e-05,5.5190612e-05,1.3319525e-05,9.6450285e-06,3.2226057e-05,3.149733e-05
3703,3.2806434e-05,4.6594796e-06,8.198837e-06,1.9948116e-05,5.516955e-05,1.3315941e-05,9.6382955e-06,3.221531e-05,3.1494008e-05
3704,3.2786174e-05,4.657603e-06,8.1927765e-06,1.9935795e-05,5.5143784e-05,1.33117355e-05,9.631579e-06,3.220047e-05,3.1490374e-05
3705,3.277886e-05,4.6566274e-06,8.186832e-06,1.9935398e-05,5.5130447e-05,1.3308413e-05,9.624889e-06,3.2197146e-05,3.1488013e-05
3706,3.2774627e-05,4.6562554e-06,8.180787e-06,1.9937585e-05,5.5122884e-05,1.33060985e-05,9.618239e-06,3.2198546e-05,3.1488962e-05
3707,3.2778058e-05,4.6569953e-06,8.174901e-06,1.9946161e-05,5.5123957e-05,1.3305293e-05,9.611536e-06,3.220713e-05,3.149057e-05
3708,3.2759075e-05,4.654879e-06,8.16895e-06,1.9935245e-05,5.510234e-05,1.3300909e-05,9.6048e-06,3.2196633e-05,3.148742e-05
3709,3.2744352e-05,4.652566e-06,8.162992e-06,1.9928793e-05,5.5080123e-05,1.3296696e-05,9.598106e-06,3.2185322e-05,3.1484156e-05
3710,3.2726115e-05,4.6500504e-06,8.157014e-06,1.9919049e-05,5.5054494e-05,1.3292292e-05,9.591464e-06,3.2170738e-05,3.1479765e-05
3711,3.271439e-05,4.6483347e-06,8.151171e-06,1.9914884e-05,5.5040262e-05,1.3289073e-05,9.584788e-06,3.21664e-05,3.147714e-05
3712,3.2707285e-05,4.648315e-06,8.145113e-06,1.9913858e-05,5.5030974e-05,1.3287441e-05,9.578153e-06,3.216538e-05,3.147764e-05
3713,3.2693606e-05,4.647311e-06,8.139276e-06,1.990702e-05,5.5011722e-05,1.3283635e-05,9.571389e-06,3.21567e-05,3.1475847e-05
3714,3.2688018e-05,4.6466307e-06,8.133312e-06,1.9908077e-05,5.5001954e-05,1.3280931e-05,9.5648675e-06,3.2156157e-05,3.1474476e-05
3715,3.2668282e-05,4.643221e-06,8.127512e-06,1.9897549e-05,5.49787e-05,1.3276904e-05,9.558105e-06,3.214369e-05,3.1471296e-05
3716,3.265203e-05,4.6418113e-06,8.121611e-06,1.988861e-05,5.4955686e-05,1.3273116e-05,9.551588e-06,3.213098e-05,3.1467855e-05
3717,3.2650336e-05,4.6409796e-06,8.115626e-06,1.9893729e-05,5.495099e-05,1.3270447e-05,9.544947e-06,3.2135595e-05,3.1467516e-05
3718,3.2652995e-05,4.642059e-06,8.10984e-06,1.9901097e-05,5.4954726e-05,1.3268924e-05,9.538366e-06,3.2147436e-05,3.1470056e-05
3719,3.264805e-05,4.6417854e-06,8.1040025e-06,1.9902263e-05,5.494853e-05,1.3267512e-05,9.531727e-06,3.214929e-05,3.147089e-05
3720,3.264434e-05,4.6408572e-06,8.09801e-06,1.9905472e-05,5.4941804e-05,1.3265108e-05,9.525115e-06,3.215158e-05,3.1470634e-05
3721,3.263922e-05,4.6396895e-06,8.0922155e-06,1.9907311e-05,5.4932447e-05,1.3262487e-05,9.518476e-06,3.215148e-05,3.1469594e-05
3722,3.2625154e-05,4.6383043e-06,8.0864675e-06,1.9900383e-05,5.4912623e-05,1.3258868e-05,9.511965e-06,3.214179e-05,3.1466807e-05
3723,3.2617332e-05,4.637191e-06,8.080481e-06,1.9899659e-05,5.4901186e-05,1.32552e-05,9.505477e-06,3.214051e-05,3.1464995e-05
3724,3.2601194e-05,4.63558e-06,8.074613e-06,1.9891e-05,5.487897e-05,1.3251836e-05,9.49887e-06,3.212826e-05,3.146231e-05
3725,3.2596883e-05,4.635271e-06,8.068762e-06,1.989285e-05,5.487376e-05,1.3249554e-05,9.492298e-06,3.2131906e-05,3.146181e-05
3726,3.2592427e-05,4.634585e-06,8.062983e-06,1.989486e-05,5.486647e-05,1.3247137e-05,9.485726e-06,3.2133605e-05,3.1461444e-05
3727,3.2596545e-05,4.6351493e-06,8.057078e-06,1.9904315e-05,5.486787e-05,1.3245187e-05,9.479175e-06,3.2143507e-05,3.146281e-05
3728,3.258707e-05,4.634793e-06,8.051367e-06,1.990091e-05,5.4857133e-05,1.32433315e-05,9.472497e-06,3.2141303e-05,3.1462852e-05
3729,3.2581753e-05,4.633821e-06,8.045461e-06,1.9902469e-05,5.4845365e-05,1.3240125e-05,9.466076e-06,3.2139164e-05,3.146155e-05
3730,3.257564e-05,4.633241e-06,8.039609e-06,1.990279e-05,5.483666e-05,1.3237456e-05,9.459452e-06,3.2139753e-05,3.146106e-05
3731,3.2564592e-05,4.632101e-06,8.033822e-06,1.9898669e-05,5.4821732e-05,1.323453e-05,9.452941e-06,3.213426e-05,3.1459247e-05
3732,3.2533397e-05,4.6281616e-06,8.02799e-06,1.9877247e-05,5.4784152e-05,1.3229032e-05,9.446417e-06,3.2108703e-05,3.145289e-05
3733,3.2509168e-05,4.624839e-06,8.022154e-06,1.9862173e-05,5.4751672e-05,1.32237265e-05,9.439878e-06,3.2088068e-05,3.144704e-05
3734,3.249205e-05,4.6228397e-06,8.01643e-06,1.9852781e-05,5.47274e-05,1.32198575e-05,9.433422e-06,3.207412e-05,3.144308e-05
3735,3.2471202e-05,4.6203772e-06,8.01068e-06,1.9840147e-05,5.4700256e-05,1.3215714e-05,9.426913e-06,3.205763e-05,3.1439387e-05
3736,3.2451186e-05,4.6180544e-06,8.004793e-06,1.982834e-05,5.467605e-05,1.3212462e-05,9.420362e-06,3.2043226e-05,3.1436048e-05
3737,3.243731e-05,4.616511e-06,7.9989295e-06,1.9821871e-05,5.465522e-05,1.3207781e-05,9.413805e-06,3.2033633e-05,3.143282e-05
3738,3.243485e-05,4.6161526e-06,7.993176e-06,1.982552e-05,5.4650132e-05,1.3205961e-05,9.407247e-06,3.2036925e-05,3.1432606e-05
3739,3.2426273e-05,4.6156124e-06,7.98744e-06,1.982322e-05,5.463684e-05,1.3203125e-05,9.400847e-06,3.2032865e-05,3.1431657e-05
3740,3.2426004e-05,4.614933e-06,7.981695e-06,1.9829376e-05,5.4638927e-05,1.3202158e-05,9.394437e-06,3.204233e-05,3.1433414e-05
3741,3.2427553e-05,4.6157716e-06,7.976041e-06,1.983574e-05,5.463881e-05,1.3200215e-05,9.38799e-06,3.2050608e-05,3.143591e-05
3742,3.2402717e-05,4.6124437e-06,7.970311e-06,1.9819961e-05,5.4610093e-05,1.3195963e-05,9.381553e-06,3.2032578e-05,3.143118e-05
3743,3.2388274e-05,4.610116e-06,7.964599e-06,1.9813559e-05,5.4588494e-05,1.3191333e-05,9.375202e-06,3.202196e-05,3.1427648e-05
3744,3.2398275e-05,4.610533e-06,7.958879e-06,1.9828864e-05,5.459949e-05,1.3190915e-05,9.368737e-06,3.203984e-05,3.1429456e-05
3745,3.2408832e-05,4.6128375e-06,7.953146e-06,1.984285e-05,5.4609096e-05,1.3190481e-05,9.362238e-06,3.2056378e-05,3.1433377e-05
3746,3.241719e-05,4.614247e-06,7.9474585e-06,1.9855483e-05,5.4618402e-05,1.319012e-05,9.355881e-06,3.2072403e-05,3.1437954e-05
3747,3.2413504e-05,4.6140244e-06,7.941718e-06,1.985776e-05,5.461339e-05,1.3187738e-05,9.349436e-06,3.2076216e-05,3.1437212e-05
3748,3.238812e-05,4.610395e-06,7.936042e-06,1.9841686e-05,5.458082e-05,1.3181967e-05,9.343061e-06,3.2055796e-05,3.143056e-05
3749,3.2359036e-05,4.6062846e-06,7.930336e-06,1.9822413e-05,5.4543125e-05,1.3176735e-05,9.336617e-06,3.2029773e-05,3.1424715e-05
3750,3.2348496e-05,4.605272e-06,7.924569e-06,1.9818655e-05,5.452706e-05,1.3173578e-05,9.33015e-06,3.202333e-05,3.1421976e-05
3751,3.2343574e-05,4.60521e-06,7.918906e-06,1.981946e-05,5.4518856e-05,1.3171503e-05,9.323833e-06,3.202352e-05,3.1422154e-05
3752,3.233816e-05,4.6048367e-06,7.913113e-06,1.9820212e-05,5.4510845e-05,1.3169128e-05,9.317491e-06,3.2024225e-05,3.1421903e-05
3753,3.2336196e-05,4.604932e-06,7.907474e-06,1.982379e-05,5.4507123e-05,1.3166607e-05,9.31097e-06,3.2029548e-05,3.142188e-05
3754,3.233603e-05,4.6045957e-06,7.901769e-06,1.9829664e-05,5.4502754e-05,1.3164784e-05,9.304587e-06,3.2033382e-05,3.142208e-05
3755,3.232084e-05,4.602903e-06,7.896107e-06,1.9821831e-05,5.448239e-05,1.3161515e-05,9.298246e-06,3.2022628e-05,3.1420073e-05
3756,3.230512e-05,4.6015025e-06,7.890543e-06,1.9813073e-05,5.446271e-05,1.31572415e-05,9.291842e-06,3.2013628e-05,3.14166e-05
3757,3.229641e-05,4.6000555e-06,7.884801e-06,1.9811556e-05,5.4450466e-05,1.3155269e-05,9.285433e-06,3.2009764e-05,3.141502e-05
3758,3.2278844e-05,4.597919e-06,7.879246e-06,1.9801679e-05,5.4426513e-05,1.3150617e-05,9.279218e-06,3.199668e-05,3.1411502e-05
3759,3.2251846e-05,4.594674e-06,7.87355e-06,1.9783622e-05,5.4391792e-05,1.3146099e-05,9.272908e-06,3.1972784e-05,3.1406737e-05
3760,3.2233947e-05,4.592934e-06,7.867863e-06,1.9773148e-05,5.4370343e-05,1.3142717e-05,9.266512e-06,3.1961114e-05,3.140308e-05
3761,3.222938e-05,4.592001e-06,7.862304e-06,1.9775076e-05,5.436228e-05,1.3139921e-05,9.260149e-06,3.196221e-05,3.140225e-05
3762,3.222612e-05,4.5913926e-06,7.8565845e-06,1.977814e-05,5.435668e-05,1.3137402e-05,9.253806e-06,3.1965472e-05,3.1401833e-05
3763,3.2216914e-05,4.590275e-06,7.851061e-06,1.9775576e-05,5.434454e-05,1.3135173e-05,9.247542e-06,3.1961823e-05,3.1401632e-05
3764,3.2208904e-05,4.5891597e-06,7.845468e-06,1.9774276e-05,5.433255e-05,1.3132128e-05,9.241295e-06,3.1959127e-05,3.1400472e-05
3765,3.2192114e-05,4.5872234e-06,7.839816e-06,1.9765075e-05,5.4313747e-05,1.3129007e-05,9.234922e-06,3.1949818e-05,3.1398064e-05
3766,3.2183634e-05,4.585786e-06,7.834219e-06,1.9763631e-05,5.4299562e-05,1.3124957e-05,9.228689e-06,3.1945914e-05,3.1395764e-05
3767,3.219131e-05,4.5866113e-06,7.82866e-06,1.977604e-05,5.4306955e-05,1.3124749e-05,9.222278e-06,3.1959928e-05,3.139842e-05
3768,3.2194017e-05,4.58728e-06,7.823055e-06,1.9783683e-05,5.4310527e-05,1.31234565e-05,9.216091e-06,3.197098e-05,3.1400017e-05
3769,3.219801e-05,4.5883216e-06,7.817613e-06,1.9792076e-05,5.4312157e-05,1.3121654e-05,9.209716e-06,3.1980788e-05,3.140214e-05
3770,3.218113e-05,4.5859783e-06,7.81197e-06,1.9783181e-05,5.4290354e-05,1.3118202e-05,9.203616e-06,3.1968535e-05,3.1400017e-05
3771,3.2174754e-05,4.585456e-06,7.806336e-06,1.9782963e-05,5.427853e-05,1.3115106e-05,9.197243e-06,3.196618e-05,3.1398125e-05
3772,3.2154538e-05,4.5824945e-06,7.800788e-06,1.9771256e-05,5.425515e-05,1.3111202e-05,9.191051e-06,3.19529e-05,3.1393993e-05
3773,3.2150252e-05,4.582257e-06,7.795183e-06,1.9772813e-05,5.4246542e-05,1.3109252e-05,9.184721e-06,3.1952568e-05,3.1393207e-05
3774,3.2147847e-05,4.581974e-06,7.789611e-06,1.9776262e-05,5.424221e-05,1.3107322e-05,9.178543e-06,3.1956344e-05,3.1392825e-05
3775,3.2139826e-05,4.5813586e-06,7.784124e-06,1.9774345e-05,5.422901e-05,1.31036195e-05,9.172193e-06,3.1953197e-05,3.139157e-05
3776,3.2122924e-05,4.579527e-06,7.778502e-06,1.9764897e-05,5.42067e-05,1.3099908e-05,9.165876e-06,3.1940916e-05,3.138915e-05
3777,3.209724e-05,4.5766087e-06,7.772881e-06,1.9747751e-05,5.4174074e-05,1.3095929e-05,9.159797e-06,3.191835e-05,3.13842e-05
3778,3.208605e-05,4.5744287e-06,7.767414e-06,1.9744208e-05,5.4157957e-05,1.309226e-05,9.153486e-06,3.1912212e-05,3.1380725e-05
3779,3.2071504e-05,4.5730467e-06,7.7618615e-06,1.9736597e-05,5.4140597e-05,1.3088814e-05,9.147381e-06,3.19044e-05,3.1378415e-05
3780,3.2075986e-05,4.573214e-06,7.756354e-06,1.974642e-05,5.414211e-05,1.3087297e-05,9.141151e-06,3.1913663e-05,3.1379128e-05
3781,3.205859e-05,4.5713628e-06,7.750756e-06,1.9736473e-05,5.4119937e-05,1.30839135e-05,9.13497e-06,3.1901054e-05,3.1377433e-05
3782,3.2044907e-05,4.570249e-06,7.745331e-06,1.9729328e-05,5.4102904e-05,1.3080557e-05,9.128812e-06,3.1893534e-05,3.1375923e-05
3783,3.202696e-05,4.567955e-06,7.739772e-06,1.9719237e-05,5.407971e-05,1.30767985e-05,9.1225675e-06,3.1880343e-05,3.1371994e-05
3784,3.201368e-05,4.566086e-06,7.734287e-06,1.9713307e-05,5.4061617e-05,1.3073174e-05,9.116314e-06,3.187213e-05,3.1368105e-05
3785,3.20125e-05,4.565956e-06,7.728731e-06,1.9717812e-05,5.4056887e-05,1.3070492e-05,9.110176e-06,3.187622e-05,3.1368254e-05
3786,3.2011656e-05,4.56586e-06,7.723363e-06,1.9722433e-05,5.4056738e-05,1.3069884e-05,9.104046e-06,3.188281e-05,3.1370142e-05
3787,3.202277e-05,4.568046e-06,7.717799e-06,1.9736926e-05,5.4067477e-05,1.3068262e-05,9.097718e-06,3.1901498e-05,3.137316e-05
3788,3.202034e-05,4.567842e-06,7.712425e-06,1.9740071e-05,5.4063137e-05,1.3067667e-05,9.09167e-06,3.19038e-05,3.1375006e-05
3789,3.2018204e-05,4.5676443e-06,7.706821e-06,1.9743738e-05,5.4059088e-05,1.3065362e-05,9.085531e-06,3.1908196e-05,3.1374482e-05
3790,3.200028e-05,4.5642287e-06,7.70142e-06,1.9734633e-05,5.4034896e-05,1.3060552e-05,9.079409e-06,3.1894935e-05,3.1370582e-05
3791,3.198783e-05,4.562925e-06,7.695986e-06,1.9728921e-05,5.4017117e-05,1.3057205e-05,9.073317e-06,3.1886593e-05,3.1367486e-05
3792,3.1975742e-05,4.561354e-06,7.69056e-06,1.9723828e-05,5.400278e-05,1.305408e-05,9.067051e-06,3.188165e-05,3.1365216e-05
3793,3.195725e-05,4.559296e-06,7.685082e-06,1.9712874e-05,5.397697e-05,1.305048e-05,9.060934e-06,3.186556e-05,3.1361495e-05
3794,3.1942538e-05,4.558265e-06,7.6796005e-06,1.970467e-05,5.395827e-05,1.3046945e-05,9.05482e-06,3.1856503e-05,3.13596e-05
3795,3.193367e-05,4.5573456e-06,7.674187e-06,1.9702138e-05,5.3945507e-05,1.3044274e-05,9.048703e-06,3.185253e-05,3.1358715e-05
3796,3.192139e-05,4.5556208e-06,7.668762e-06,1.9697009e-05,5.3928587e-05,1.304076e-05,9.042648e-06,3.184518e-05,3.135579e-05
3797,3.191996e-05,4.555371e-06,7.6631995e-06,1.9701389e-05,5.392486e-05,1.3038547e-05,9.036484e-06,3.184983e-05,3.135572e-05
3798,3.1911095e-05,4.554431e-06,7.657786e-06,1.9698879e-05,5.3912194e-05,1.3036273e-05,9.030425e-06,3.1845495e-05,3.135498e-05
3799,3.191164e-05,4.55444e-06,7.652493e-06,1.9704708e-05,5.3910928e-05,1.303426e-05,9.024381e-06,3.1852287e-05,3.135629e-05
3800,3.1904638e-05,4.5539723e-06,7.646987e-06,1.970368e-05,5.3902637e-05,1.30320195e-05,9.018265e-06,3.1852353e-05,3.1355714e-05
3801,3.1882853e-05,4.55052e-06,7.641568e-06,1.9690768e-05,5.3872453e-05,1.3027614e-05,9.012183e-06,3.1832657e-05,3.1350486e-05
3802,3.1860385e-05,4.547272e-06,7.6363e-06,1.967681e-05,5.3845124e-05,1.3023137e-05,9.006084e-06,3.1815904e-05,3.134551e-05
3803,3.184432e-05,4.545435e-06,7.630783e-06,1.9668101e-05,5.3824224e-05,1.3019257e-05,9.0000885e-06,3.180488e-05,3.134196e-05
3804,3.1832453e-05,4.5444635e-06,7.6254555e-06,1.9662531e-05,5.3809184e-05,1.3016612e-05,8.9941e-06,3.1798474e-05,3.1340787e-05
3805,3.1827516e-05,4.5440734e-06,7.6200918e-06,1.9663352e-05,5.3801275e-05,1.3014703e-05,8.98809e-06,3.179848e-05,3.1341e-05
3806,3.1836844e-05,4.5450342e-06,7.6147453e-06,1.9677065e-05,5.3811313e-05,1.30138515e-05,8.982005e-06,3.1815456e-05,3.1343094e-05
3807,3.1828975e-05,4.544573e-06,7.6092265e-06,1.9675173e-05,5.380083e-05,1.30108965e-05,8.975902e-06,3.1814034e-05,3.134249e-05
3808,3.1822114e-05,4.543495e-06,7.6038614e-06,1.9674755e-05,5.3787437e-05,1.3008386e-05,8.969884e-06,3.1809166e-05,3.1342086e-05
3809,3.1819996e-05,4.543232e-06,7.5986313e-06,1.9678131e-05,5.3787255e-05,1.3006341e-05,8.963876e-06,3.181704e-05,3.1342257e-05
3810,3.1807547e-05,4.5419233e-06,7.593257e-06,1.9672369e-05,5.377048e-05,1.3003452e-05,8.957829e-06,3.18092e-05,3.134039e-05
3811,3.180073e-05,4.5410275e-06,7.5878816e-06,1.9671823e-05,5.375716e-05,1.3000087e-05,8.951768e-06,3.1805306e-05,3.133806e-05
3812,3.178223e-05,4.538311e-06,7.5825483e-06,1.9661371e-05,5.3733565e-05,1.2995792e-05,8.945882e-06,3.1791893e-05,3.133366e-05
3813,3.1783322e-05,4.5385955e-06,7.577154e-06,1.9667572e-05,5.3732078e-05,1.299381e-05,8.9397145e-06,3.1798554e-05,3.1334275e-05
3814,3.1777483e-05,4.5386937e-06,7.571852e-06,1.9666935e-05,5.3725103e-05,1.2992549e-05,8.933777e-06,3.1798776e-05,3.1334726e-05
3815,3.177592e-05,4.538342e-06,7.5665193e-06,1.9671055e-05,5.3722924e-05,1.2990671e-05,8.927812e-06,3.180444e-05,3.1335647e-05
3816,3.1773125e-05,4.537776e-06,7.561283e-06,1.9674064e-05,5.3715652e-05,1.2988692e-05,8.921847e-06,3.1805113e-05,3.133606e-05
3817,3.1761127e-05,4.53629e-06,7.555838e-06,1.9669e-05,5.3699372e-05,1.2985068e-05,8.915784e-06,3.179852e-05,3.1333253e-05
3818,3.174225e-05,4.534005e-06,7.5505873e-06,1.9657657e-05,5.367249e-05,1.2980212e-05,8.909821e-06,3.1782456e-05,3.132895e-05
3819,3.1722997e-05,4.531678e-06,7.5451644e-06,1.9646155e-05,5.364748e-05,1.2977199e-05,8.903803e-06,3.1766478e-05,3.1325148e-05
3820,3.171341e-05,4.530539e-06,7.5398993e-06,1.9642974e-05,5.363485e-05,1.2974322e-05,8.897937e-06,3.176259e-05,3.1323325e-05
3821,3.1699223e-05,4.5288884e-06,7.5345365e-06,1.9635796e-05,5.3617383e-05,1.2971138e-05,8.891968e-06,3.1754276e-05,3.1321044e-05
3822,3.1695752e-05,4.5286356e-06,7.5293383e-06,1.9637779e-05,5.3611453e-05,1.29691925e-05,8.886004e-06,3.1756255e-05,3.1321317e-05
3823,3.1697462e-05,4.528855e-06,7.524002e-06,1.9644607e-05,5.3612966e-05,1.29677e-05,8.880001e-06,3.1765267e-05,3.1321695e-05
3824,3.168483e-05,4.527713e-06,7.5188773e-06,1.963824e-05,5.359253e-05,1.2964292e-05,8.874171e-06,3.1754065e-05,3.1320447e-05
3825,3.1682917e-05,4.527308e-06,7.5134517e-06,1.9642155e-05,5.3590993e-05,1.2962553e-05,8.868213e-06,3.1760228e-05,3.1320815e-05
3826,3.167452e-05,4.5259526e-06,7.5082785e-06,1.9640289e-05,5.3580745e-05,1.2959555e-05,8.862302e-06,3.175889e-05,3.1319534e-05
3827,3.16586e-05,4.524121e-06,7.5030684e-06,1.9631412e-05,5.3559248e-05,1.2956481e-05,8.85652e-06,3.1746247e-05,3.1317308e-05
3828,3.165182e-05,4.522935e-06,7.497658e-06,1.9631227e-05,5.3547294e-05,1.2952888e-05,8.8505185e-06,3.1743886e-05,3.1315132e-05
3829,3.1646643e-05,4.5222396e-06,7.492484e-06,1.963192e-05,5.354162e-05,1.2950844e-05,8.844681e-06,3.174609e-05,3.1314295e-05
3830,3.1636428e-05,4.5214624e-06,7.487218e-06,1.9627747e-05,5.3528922e-05,1.2948375e-05,8.838616e-06,3.1741933e-05,3.1312844e-05
3831,3.1623447e-05,4.5200936e-06,7.4819905e-06,1.9621362e-05,5.3508687e-05,1.29453165e-05,8.832879e-06,3.173049e-05,3.1310756e-05
3832,3.1609707e-05,4.5179177e-06,7.4767654e-06,1.9615023e-05,5.3490126e-05,1.2941381e-05,8.8269835e-06,3.172176e-05,3.1307907e-05
3833,3.1586227e-05,4.5153633e-06,7.4715103e-06,1.9599354e-05,5.346063e-05,1.2936913e-05,8.821093e-06,3.1702624e-05,3.1303294e-05
3834,3.1577707e-05,4.5139873e-06,7.466267e-06,1.9597454e-05,5.3447162e-05,1.2933747e-05,8.815151e-06,3.1698262e-05,3.130082e-05
3835,3.156247e-05,4.51219e-06,7.460952e-06,1.958933e-05,5.34291e-05,1.2930602e-05,8.809247e-06,3.168925e-05,3.1299136e-05
3836,3.1560194e-05,4.5123325e-06,7.4558097e-06,1.9592053e-05,5.342265e-05,1.29283735e-05,8.803469e-06,3.1690808e-05,3.1298838e-05
3837,3.155785e-05,4.512109e-06,7.4506806e-06,1.9595062e-05,5.3420845e-05,1.2926978e-05,8.797672e-06,3.1696192e-05,3.12994e-05
3838,3.1556105e-05,4.5118773e-06,7.445445e-06,1.9598783e-05,5.3416254e-05,1.2925501e-05,8.79175e-06,3.1699004e-05,3.130057e-05
3839,3.1544052e-05,4.510351e-06,7.440317e-06,1.9593384e-05,5.340093e-05,1.2922295e-05,8.785862e-06,3.1692773e-05,3.129785e-05
3840,3.1528423e-05,4.508411e-06,7.4350014e-06,1.958501e-05,5.337978e-05,1.29183445e-05,8.780092e-06,3.1681342e-05,3.1294563e-05
3841,3.150146e-05,4.5049496e-06,7.429852e-06,1.9566656e-05,5.334664e-05,1.29138425e-05,8.774223e-06,3.1658576e-05,3.1289368e-05
3842,3.1485837e-05,4.502697e-06,7.424766e-06,1.9558374e-05,5.3326756e-05,1.2910047e-05,8.7683275e-06,3.1648382e-05,3.1286032e-05
3843,3.149052e-05,4.502584e-06,7.419512e-06,1.9568422e-05,5.3334086e-05,1.290912e-05,8.762587e-06,3.1662377e-05,3.1287153e-05
3844,3.1512496e-05,4.5059187e-06,7.4143504e-06,1.9592228e-05,5.335453e-05,1.2909753e-05,8.756841e-06,3.1687938e-05,3.1293293e-05
3845,3.1514646e-05,4.507234e-06,7.4091176e-06,1.9598294e-05,5.3357428e-05,1.290956e-05,8.75099e-06,3.169688e-05,3.1296608e-05
3846,3.1494776e-05,4.5048796e-06,7.4039804e-06,1.9585916e-05,5.3331907e-05,1.2904468e-05,8.745157e-06,3.168228e-05,3.1293195e-05
3847,3.1477124e-05,4.5014954e-06,7.398864e-06,1.9576762e-05,5.3308268e-05,1.2900602e-05,8.739343e-06,3.166832e-05,3.128791e-05
3848,3.1474607e-05,4.5012494e-06,7.3936085e-06,1.9579747e-05,5.3304146e-05,1.2898122e-05,8.733544e-06,3.167248e-05,3.128639e-05
3849,3.1469965e-05,4.501453e-06,7.3884944e-06,1.9580015e-05,5.3295345e-05,1.2896234e-05,8.7276785e-06,3.1671432e-05,3.1286705e-05
3850,3.147641e-05,4.502525e-06,7.383422e-06,1.9590463e-05,5.3303036e-05,1.2895178e-05,8.721892e-06,3.1685966e-05,3.1289426e-05
3851,3.1455133e-05,4.5004767e-06,7.378246e-06,1.957641e-05,5.327448e-05,1.289226e-05,8.716247e-06,3.1665975e-05,3.1286272e-05
3852,3.143568e-05,4.49744e-06,7.3730293e-06,1.9565212e-05,5.3247026e-05,1.2886699e-05,8.710462e-06,3.1649866e-05,3.1280782e-05
3853,3.1428553e-05,4.4959797e-06,7.3679066e-06,1.9564666e-05,5.3235824e-05,1.2883572e-05,8.704586e-06,3.1647665e-05,3.1278214e-05
3854,3.1413125e-05,4.494867e-06,7.3628476e-06,1.9555411e-05,5.3215837e-05,1.288083e-05,8.698944e-06,3.1636064e-05,3.1276544e-05
3855,3.140852e-05,4.494439e-06,7.3576743e-06,1.9556406e-05,5.3209624e-05,1.2878575e-05,8.693054e-06,3.1637996e-05,3.1275955e-05
3856,3.1408337e-05,4.4944168e-06,7.3525434e-06,1.9561377e-05,5.3206884e-05,1.2876981e-05,8.687331e-06,3.1642572e-05,3.127672e-05
3857,3.1395164e-05,4.4927456e-06,7.347492e-06,1.9554927e-05,5.3189702e-05,1.2874078e-05,8.681607e-06,3.1634016e-05,3.1274732e-05
3858,3.1381955e-05,4.491362e-06,7.3423585e-06,1.9548233e-05,5.3172014e-05,1.2870036e-05,8.675826e-06,3.1626154e-05,3.127121e-05
3859,3.1380834e-05,4.491189e-06,7.3371566e-06,1.9552486e-05,5.316827e-05,1.2868348e-05,8.670147e-06,3.1629777e-05,3.127181e-05
3860,3.1376247e-05,4.4905296e-06,7.3322512e-06,1.9553465e-05,5.316278e-05,1.28666115e-05,8.664348e-06,3.1631822e-05,3.127266e-05
3861,3.137077e-05,4.48988e-06,7.327065e-06,1.9553825e-05,5.315417e-05,1.2864423e-05,8.658793e-06,3.1630952e-05,3.127158e-05
3862,3.1359217e-05,4.4886424e-06,7.32198e-06,1.9548595e-05,5.3139793e-05,1.2861426e-05,8.652974e-06,3.1625394e-05,3.126993e-05
3863,3.1353444e-05,4.488056e-06,7.3168635e-06,1.9548525e-05,5.3128646e-05,1.285846e-05,8.647404e-06,3.162278e-05,3.1268857e-05
3864,3.1348085e-05,4.487079e-06,7.311811e-06,1.9549198e-05,5.3122254e-05,1.2856159e-05,8.6416385e-06,3.162446e-05,3.1268202e-05
3865,3.133845e-05,4.486075e-06,7.3068195e-06,1.9545556e-05,5.3109507e-05,1.2854022e-05,8.6360105e-06,3.1619475e-05,3.1267242e-05
3866,3.1328396e-05,4.484825e-06,7.3018086e-06,1.9541763e-05,5.3096093e-05,1.2851325e-05,8.630292e-06,3.1614476e-05,3.126562e-05
3867,3.132523e-05,4.484385e-06,7.2966677e-06,1.954418e-05,5.30852e-05,1.28485e-05,8.624564e-06,3.1612137e-05,3.1264106e-05
3868,3.130977e-05,4.482609e-06,7.2915795e-06,1.9535582e-05,5.3068692e-05,1.2844963e-05,8.618891e-06,3.160484e-05,3.126176e-05
3869,3.1303214e-05,4.4817148e-06,7.286605e-06,1.9534897e-05,5.3057873e-05,1.2842065e-05,8.61325e-06,3.1602558e-05,3.1260453e-05
3870,3.129389e-05,4.480728e-06,7.2815005e-06,1.953166e-05,5.30458e-05,1.2839521e-05,8.607587e-06,3.159869e-05,3.1258634e-05
3871,3.1295727e-05,4.4804215e-06,7.276485e-06,1.953882e-05,5.3045806e-05,1.2838689e-05,8.601908e-06,3.1605206e-05,3.126026e-05
3872,3.128069e-05,4.4792273e-06,7.2714683e-06,1.9529996e-05,5.3027372e-05,1.2834993e-05,8.5961665e-06,3.1596213e-05,3.12577e-05
3873,3.1268588e-05,4.4774183e-06,7.266444e-06,1.9524727e-05,5.3010437e-05,1.28318325e-05,8.590597e-06,3.158801e-05,3.125509e-05
3874,3.125375e-05,4.4753583e-06,7.2614534e-06,1.9516936e-05,5.2991203e-05,1.2828755e-05,8.584999e-06,3.157745e-05,3.1252686e-05
3875,3.125128e-05,4.4754524e-06,7.256461e-06,1.9519364e-05,5.298676e-05,1.2826774e-05,8.579338e-06,3.158065e-05,3.125263e-05
3876,3.1251147e-05,4.4753406e-06,7.2513644e-06,1.9524443e-05,5.298477e-05,1.2824789e-05,8.57367e-06,3.158631e-05,3.1252872e-05
3877,3.123938e-05,4.4743592e-06,7.2464036e-06,1.9518617e-05,5.2970146e-05,1.2822606e-05,8.568092e-06,3.157945e-05,3.1252057e-05
3878,3.1229578e-05,4.4729727e-06,7.241368e-06,1.9515237e-05,5.2957403e-05,1.2820024e-05,8.562427e-06,3.1574953e-05,3.1250347e-05
3879,3.1233503e-05,4.4730086e-06,7.2363955e-06,1.9524101e-05,5.2959178e-05,1.2817539e-05,8.556829e-06,3.1584812e-05,3.1249998e-05
3880,3.1226144e-05,4.472784e-06,7.231315e-06,1.9522045e-05,5.2949144e-05,1.2815851e-05,8.551163e-06,3.158213e-05,3.1249907e-05
3881,3.123116e-05,4.4735825e-06,7.2263565e-06,1.953122e-05,5.2953077e-05,1.2814727e-05,8.5455495e-06,3.15928e-05,3.12525e-05
3882,3.1201136e-05,4.469715e-06,7.221391e-06,1.9510031e-05,5.29154e-05,1.2809389e-05,8.540017e-06,3.1565993e-05,3.124675e-05
3883,3.117938e-05,4.466456e-06,7.2164967e-06,1.9496429e-05,5.288921e-05,1.2805246e-05,8.534353e-06,3.154961e-05,3.124089e-05
3884,3.115492e-05,4.463292e-06,7.2115454e-06,1.9480081e-05,5.285407e-05,1.2800416e-05,8.528845e-06,3.152481e-05,3.123517e-05
3885,3.1133684e-05,4.4606963e-06,7.2064695e-06,1.9466517e-05,5.2826457e-05,1.2794871e-05,8.523222e-06,3.1508363e-05,3.1228894e-05
3886,3.111886e-05,4.45957e-06,7.2015446e-06,1.9457746e-05,5.2808675e-05,1.27930825e-05,8.517724e-06,3.1497868e-05,3.1227886e-05
3887,3.1112337e-05,4.459064e-06,7.1965933e-06,1.945668e-05,5.280052e-05,1.2791074e-05,8.512044e-06,3.14974e-05,3.1227843e-05
3888,3.1109288e-05,4.458442e-06,7.1916133e-06,1.9459232e-05,5.279554e-05,1.27888225e-05,8.506639e-06,3.150008e-05,3.122812e-05
3889,3.109694e-05,4.45689e-06,7.186628e-06,1.9453424e-05,5.277824e-05,1.2786053e-05,8.500897e-06,3.149129e-05,3.1226195e-05
3890,3.1095784e-05,4.4569333e-06,7.1816207e-06,1.9457228e-05,5.2774245e-05,1.2783509e-05,8.495294e-06,3.149544e-05,3.1225783e-05
3891,3.11031e-05,4.457253e-06,7.176791e-06,1.9469056e-05,5.2778996e-05,1.278184e-05,8.489754e-06,3.1507403e-05,3.1227773e-05
3892,3.110378e-05,4.4583285e-06,7.1719214e-06,1.9473531e-05,5.2783842e-05,1.27822295e-05,8.484307e-06,3.1517306e-05,3.1230036e-05
3893,3.1102354e-05,4.4575504e-06,7.166939e-06,1.9477866e-05,5.2780113e-05,1.2779407e-05,8.478733e-06,3.1521973e-05,3.1230196e-05
3894,3.1081083e-05,4.45466e-06,7.1620775e-06,1.9464345e-05,5.2753065e-05,1.2775547e-05,8.4732455e-06,3.1504274e-05,3.122593e-05
3895,3.1057512e-05,4.4510016e-06,7.157189e-06,1.9449324e-05,5.2724336e-05,1.27710255e-05,8.4678595e-06,3.148545e-05,3.122115e-05
3896,3.1039202e-05,4.4488193e-06,7.1522627e-06,1.9438121e-05,5.2701063e-05,1.2768052e-05,8.462226e-06,3.1470783e-05,3.1217212e-05
3897,3.1031697e-05,4.44825e-06,7.147385e-06,1.9436064e-05,5.2689196e-05,1.2764677e-05,8.456776e-06,3.146774e-05,3.1215277e-05
3898,3.1033815e-05,4.448599e-06,7.142335e-06,1.9442881e-05,5.268833e-05,1.2763554e-05,8.451189e-06,3.1473588e-05,3.1216274e-05
3899,3.103497e-05,4.4489198e-06,7.137503e-06,1.944855e-05,5.269042e-05,1.2762179e-05,8.4457515e-06,3.1482487e-05,3.1218533e-05
3900,3.1033494e-05,4.449238e-06,7.132659e-06,1.9451596e-05,5.2685573e-05,1.276015e-05,8.440171e-06,3.148525e-05,3.121877e-05
3901,3.1034608e-05,4.449025e-06,7.127698e-06,1.9457884e-05,5.2685573e-05,1.2758462e-05,8.434764e-06,3.1492345e-05,3.121871e-05
3902,3.102553e-05,4.447868e-06,7.122875e-06,1.9454788e-05,5.267307e-05,1.2755794e-05,8.4292515e-06,3.1488024e-05,3.1217947e-05
3903,3.101228e-05,4.4465364e-06,7.117988e-06,1.9447758e-05,5.265551e-05,1.2753013e-05,8.423709e-06,3.1478787e-05,3.121628e-05
3904,3.1008054e-05,4.445483e-06,7.113134e-06,1.9449437e-05,5.264707e-05,1.2750052e-05,8.418357e-06,3.147866e-05,3.1214586e-05
3905,3.099949e-05,4.4446097e-06,7.108296e-06,1.9446585e-05,5.263693e-05,1.2748132e-05,8.412799e-06,3.1476e-05,3.1213647e-05
3906,3.0988725e-05,4.443064e-06,7.1034324e-06,1.944223e-05,5.2620133e-05,1.27446465e-05,8.407301e-06,3.1468186e-05,3.121137e-05
3907,3.0974516e-05,4.4418434e-06,7.098528e-06,1.9434145e-05,5.260454e-05,1.2741417e-05,8.401888e-06,3.1461233e-05,3.120884e-05
3908,3.096905e-05,4.441094e-06,7.0936344e-06,1.9434321e-05,5.259461e-05,1.2739305e-05,8.396511e-06,3.1458792e-05,3.120835e-05
3909,3.0969662e-05,4.4411604e-06,7.088877e-06,1.9439623e-05,5.2593907e-05,1.2737197e-05,8.390948e-06,3.1465763e-05,3.120928e-05
3910,3.0960273e-05,4.4404806e-06,7.0839246e-06,1.9435867e-05,5.257977e-05,1.2734972e-05,8.385457e-06,3.145934e-05,3.120749e-05
3911,3.0954936e-05,4.4391822e-06,7.0790284e-06,1.9436724e-05,5.2571264e-05,1.2731743e-05,8.380085e-06,3.1459436e-05,3.1206127e-05
3912,3.0940726e-05,4.437821e-06,7.074299e-06,1.9428604e-05,5.2553794e-05,1.2729845e-05,8.37458e-06,3.144937e-05,3.1203923e-05
3913,3.093321e-05,4.436968e-06,7.0694664e-06,1.9426776e-05,5.25451e-05,1.2727287e-05,8.369126e-06,3.1448686e-05,3.120273e-05
3914,3.093739e-05,4.436955e-06,7.0646543e-06,1.943578e-05,5.254598e-05,1.2725487e-05,8.363749e-06,3.1456744e-05,3.1204054e-05
3915,3.0934138e-05,4.436964e-06,7.0597494e-06,1.9437424e-05,5.2539646e-05,1.2723609e-05,8.358279e-06,3.145776e-05,3.1203905e-05
3916,3.0923187e-05,4.4358208e-06,7.055013e-06,1.9432353e-05,5.2523406e-05,1.2720397e-05,8.352867e-06,3.1450145e-05,3.1202162e-05
3917,3.0909756e-05,4.4343965e-06,7.050209e-06,1.942515e-05,5.2507137e-05,1.2717084e-05,8.347575e-06,3.1442476e-05,3.1198855e-05
3918,3.0885705e-05,4.431577e-06,7.0453852e-06,1.9408744e-05,5.2477157e-05,1.2712923e-05,8.342164e-06,3.142207e-05,3.119459e-05
3919,3.0868854e-05,4.4289877e-06,7.0405754e-06,1.939929e-05,5.2454878e-05,1.2708858e-05,8.336784e-06,3.1409236e-05,3.1190397e-05
3920,3.0854884e-05,4.426565e-06,7.035768e-06,1.9392553e-05,5.243861e-05,1.270567e-05,8.331401e-06,3.1401538e-05,3.1187254e-05
3921,3.084953e-05,4.426833e-06,7.030952e-06,1.9391744e-05,5.2428644e-05,1.2704066e-05,8.326038e-06,3.139854e-05,3.118733e-05
3922,3.0846008e-05,4.4269123e-06,7.02618e-06,1.9392917e-05,5.242151e-05,1.270142e-05,8.320574e-06,3.1399515e-05,3.1187108e-05
3923,3.0834963e-05,4.4253807e-06,7.0213337e-06,1.9388246e-05,5.2407184e-05,1.2698715e-05,8.315182e-06,3.1393287e-05,3.118441e-05
3924,3.0827036e-05,4.424404e-06,7.0165643e-06,1.9386067e-05,5.239671e-05,1.2696402e-05,8.309854e-06,3.1390453e-05,3.1184012e-05
3925,3.0823267e-05,4.4236444e-06,7.011715e-06,1.9387908e-05,5.2390238e-05,1.2694343e-05,8.304513e-06,3.139138e-05,3.1183845e-05
3926,3.0823943e-05,4.42423e-06,7.0070405e-06,1.9392673e-05,5.2389805e-05,1.2693175e-05,8.299064e-06,3.1397565e-05,3.118517e-05
3927,3.0830004e-05,4.4248027e-06,7.0022334e-06,1.9402969e-05,5.2393367e-05,1.2691929e-05,8.293738e-06,3.14077e-05,3.1186657e-05
3928,3.0818148e-05,4.4233716e-06,6.9975777e-06,1.93972e-05,5.2380074e-05,1.2689409e-05,8.288429e-06,3.1402236e-05,3.118551e-05
3929,3.0808435e-05,4.4219714e-06,6.9928583e-06,1.9393605e-05,5.2367446e-05,1.2686715e-05,8.283091e-06,3.139764e-05,3.1184216e-05
3930,3.0799274e-05,4.420314e-06,6.9880507e-06,1.9390909e-05,5.2353018e-05,1.26830755e-05,8.27772e-06,3.139222e-05,3.1180723e-05
3931,3.078247e-05,4.4181347e-06,6.9832013e-06,1.9381134e-05,5.233172e-05,1.2679746e-05,8.272422e-06,3.1379554e-05,3.117743e-05
3932,3.0769334e-05,4.4170015e-06,6.9785506e-06,1.9373781e-05,5.23129e-05,1.2676841e-05,8.267132e-06,3.1368927e-05,3.1175143e-05
3933,3.0774307e-05,4.4177336e-06,6.9738553e-06,1.9382718e-05,5.2318734e-05,1.26758205e-05,8.261726e-06,3.1381187e-05,3.1176707e-05
3934,3.0780022e-05,4.418569e-06,6.96919e-06,1.9392264e-05,5.2326566e-05,1.2675119e-05,8.2564e-06,3.1395048e-05,3.1179043e-05
3935,3.0770898e-05,4.4178555e-06,6.96441e-06,1.938863e-05,5.2312414e-05,1.2672562e-05,8.251099e-06,3.1388754e-05,3.1178948e-05
3936,3.0752657e-05,4.4155627e-06,6.9596545e-06,1.937744e-05,5.2289593e-05,1.2668542e-05,8.245821e-06,3.137523e-05,3.1175336e-05
3937,3.0741117e-05,4.4135354e-06,6.9549124e-06,1.9372672e-05,5.2271702e-05,1.2665326e-05,8.240512e-06,3.1365864e-05,3.117199e-05
3938,3.0721316e-05,4.4111157e-06,6.950173e-06,1.9360026e-05,5.2247182e-05,1.26608875e-05,8.235221e-06,3.1351075e-05,3.1167456e-05
3939,3.070581e-05,4.409001e-06,6.9455245e-06,1.9351284e-05,5.222777e-05,1.26578225e-05,8.230057e-06,3.1339892e-05,3.116396e-05
3940,3.069684e-05,4.408179e-06,6.9407934e-06,1.9347868e-05,5.2212603e-05,1.2654792e-05,8.224623e-06,3.1333188e-05,3.1162414e-05
3941,3.0694973e-05,4.408421e-06,6.9360426e-06,1.9350511e-05,5.2210282e-05,1.265345e-05,8.2194165e-06,3.1337415e-05,3.116353e-05
3942,3.0701027e-05,4.4092453e-06,6.9314e-06,1.9360383e-05,5.2215266e-05,1.2652902e-05,8.213992e-06,3.1348372e-05,3.1164695e-05
3943,3.069998e-05,4.4090707e-06,6.92663e-06,1.9364277e-05,5.2210857e-05,1.2650807e-05,8.208746e-06,3.1351305e-05,3.1165535e-05
3944,3.068889e-05,4.407741e-06,6.9219514e-06,1.9359199e-05,5.219809e-05,1.264764e-05,8.203536e-06,3.1346917e-05,3.1164425e-05
3945,3.0675146e-05,4.4056974e-06,6.91725e-06,1.9352201e-05,5.21804e-05,1.2644428e-05,8.198339e-06,3.1337633e-05,3.11613e-05
3946,3.066864e-05,4.4046005e-06,6.912713e-06,1.9351328e-05,5.2169366e-05,1.2641913e-05,8.1930275e-06,3.1334424e-05,3.1159794e-05
3947,3.0657182e-05,4.4032845e-06,6.9080197e-06,1.9345876e-05,5.2155323e-05,1.2639407e-05,8.1877815e-06,3.1328134e-05,3.1157884e-05
3948,3.0645355e-05,4.4023795e-06,6.9033713e-06,1.9339604e-05,5.213984e-05,1.2636453e-05,8.182498e-06,3.1320888e-05,3.115659e-05
3949,3.0639312e-05,4.4014755e-06,6.898727e-06,1.9339108e-05,5.213025e-05,1.2634062e-05,8.1772705e-06,3.1318916e-05,3.115564e-05
3950,3.062861e-05,4.4000412e-06,6.894049e-06,1.9334517e-05,5.2116935e-05,1.263115e-05,8.172085e-06,3.13137e-05,3.1153646e-05
3951,3.0618947e-05,4.3986115e-06,6.889353e-06,1.933098e-05,5.210141e-05,1.2627684e-05,8.1668495e-06,3.1306878e-05,3.115023e-05
3952,3.0609037e-05,4.3975638e-06,6.8847926e-06,1.9326679e-05,5.2089417e-05,1.2626013e-05,8.161653e-06,3.130175e-05,3.114981e-05
3953,3.061034e-05,4.3979567e-06,6.8801e-06,1.9332283e-05,5.2087857e-05,1.2624627e-05,8.156342e-06,3.130689e-05,3.1150645e-05
3954,3.0596333e-05,4.396437e-06,6.875424e-06,1.9324474e-05,5.20705e-05,1.2621288e-05,8.151188e-06,3.1298023e-05,3.114853e-05
3955,3.0586983e-05,4.395282e-06,6.8707122e-06,1.932099e-05,5.2058866e-05,1.2619127e-05,8.145973e-06,3.1293766e-05,3.1147578e-05
3956,3.057252e-05,4.3937193e-06,6.866133e-06,1.9312669e-05,5.2040497e-05,1.261564e-05,8.140774e-06,3.1284082e-05,3.1144016e-05
3957,3.056268e-05,4.3918567e-06,6.861567e-06,1.9309258e-05,5.202585e-05,1.2613229e-05,8.135598e-06,3.1277024e-05,3.1142357e-05
3958,3.0561576e-05,4.391892e-06,6.856905e-06,1.931278e-05,5.20249e-05,1.2611431e-05,8.130384e-06,3.1283085e-05,3.114301e-05
3959,3.055496e-05,4.391242e-06,6.8523436e-06,1.9311374e-05,5.201448e-05,1.2609102e-05,8.12515e-06,3.1280226e-05,3.1142383e-05
3960,3.054617e-05,4.3900814e-06,6.8477416e-06,1.9308347e-05,5.2003932e-05,1.26062905e-05,8.119986e-06,3.1277657e-05,3.114145e-05
3961,3.0534382e-05,4.3882237e-06,6.843099e-06,1.930306e-05,5.1988405e-05,1.2603652e-05,8.114872e-06,3.1269883e-05,3.113914e-05
3962,3.052073e-05,4.386458e-06,6.8385293e-06,1.9295743e-05,5.196927e-05,1.25998895e-05,8.109648e-06,3.1259733e-05,3.1136697e-05
3963,3.0493758e-05,4.3828945e-06,6.834009e-06,1.9276855e-05,5.1935756e-05,1.2595531e-05,8.104552e-06,3.123567e-05,3.1130516e-05
3964,3.0480027e-05,4.3808623e-06,6.829368e-06,1.9269797e-05,5.19189e-05,1.2592114e-05,8.099411e-06,3.1227377e-05,3.1127467e-05
3965,3.048677e-05,4.381922e-06,6.8246395e-06,1.9280209e-05,5.192586e-05,1.2591408e-05,8.094181e-06,3.124027e-05,3.112898e-05
3966,3.0499361e-05,4.3841624e-06,6.8200707e-06,1.9295128e-05,5.1939212e-05,1.2591158e-05,8.089015e-06,3.125904e-05,3.113294e-05
3967,3.0515872e-05,4.3866535e-06,6.8155646e-06,1.9313655e-05,5.1956533e-05,1.2592003e-05,8.083874e-06,3.1280655e-05,3.113884e-05
3968,3.050707e-05,4.385348e-06,6.811041e-06,1.931068e-05,5.194473e-05,1.258898e-05,8.078815e-06,3.1276937e-05,3.1137784e-05
3969,3.049175e-05,4.382975e-06,6.806494e-06,1.930228e-05,5.1924224e-05,1.2585183e-05,8.073627e-06,3.1265412e-05,3.1134052e-05
3970,3.047619e-05,4.381004e-06,6.801882e-06,1.9293304e-05,5.190361e-05,1.2581754e-05,8.068412e-06,3.1253443e-05,3.1130236e-05
3971,3.0457366e-05,4.3789196e-06,6.797321e-06,1.9281126e-05,5.187988e-05,1.257814e-05,8.063425e-06,3.1238316e-05,3.1126398e-05
3972,3.0449139e-05,4.3777186e-06,6.7927103e-06,1.927871e-05,5.186777e-05,1.2575246e-05,8.058237e-06,3.1234285e-05,3.1123418e-05
3973,3.0447041e-05,4.377241e-06,6.788194e-06,1.9281606e-05,5.186264e-05,1.2573587e-05,8.053082e-06,3.123597e-05,3.1124313e-05
3974,3.0455616e-05,4.379076e-06,6.7835863e-06,1.9292953e-05,5.1874013e-05,1.2573652e-05,8.047959e-06,3.1252403e-05,3.1127372e-05
3975,3.0455725e-05,4.379009e-06,6.7790675e-06,1.929765e-05,5.187192e-05,1.2571704e-05,8.04292e-06,3.1257296e-05,3.1128457e-05
3976,3.045804e-05,4.3796226e-06,6.7745427e-06,1.9303876e-05,5.1872317e-05,1.2570886e-05,8.03775e-06,3.126368e-05,3.1130523e-05
3977,3.0438585e-05,4.376738e-06,6.770004e-06,1.9291843e-05,5.1846568e-05,1.2566542e-05,8.032692e-06,3.1247335e-05,3.1126125e-05
3978,3.0420726e-05,4.374629e-06,6.7653896e-06,1.9280707e-05,5.1822422e-05,1.25626075e-05,8.027588e-06,3.1232226e-05,3.112127e-05
3979,3.0410903e-05,4.373194e-06,6.7609044e-06,1.9276806e-05,5.1810974e-05,1.2560062e-05,8.022482e-06,3.1228432e-05,3.1119052e-05
3980,3.0397034e-05,4.371935e-06,6.7563783e-06,1.926872e-05,5.179321e-05,1.2557262e-05,8.0173995e-06,3.1218548e-05,3.1116753e-05
3981,3.0381983e-05,4.3697764e-06,6.751788e-06,1.9260418e-05,5.177183e-05,1.2553515e-05,8.012286e-06,3.1206026e-05,3.111312e-05
3982,3.0378416e-05,4.369499e-06,6.7473798e-06,1.9261537e-05,5.1764815e-05,1.2551941e-05,8.00729e-06,3.1205585e-05,3.111332e-05
3983,3.0371964e-05,4.368733e-06,6.742849e-06,1.9260382e-05,5.175589e-05,1.25497145e-05,8.0020645e-06,3.1204112e-05,3.111267e-05
3984,3.036874e-05,4.3682317e-06,6.738278e-06,1.926223e-05,5.1751587e-05,1.2546942e-05,7.996995e-06,3.1207648e-05,3.1112082e-05
3985,3.036358e-05,4.368297e-06,6.7338283e-06,1.9261455e-05,5.1742856e-05,1.2545692e-05,7.991975e-06,3.120519e-05,3.11126e-05
3986,3.0362477e-05,4.367626e-06,6.729342e-06,1.9265508e-05,5.1741827e-05,1.2544177e-05,7.986935e-06,3.1210715e-05,3.1113595e-05
3987,3.035357e-05,4.366604e-06,6.724781e-06,1.9262186e-05,5.1729156e-05,1.25411525e-05,7.981765e-06,3.120624e-05,3.1110794e-05
3988,3.0341904e-05,4.3647246e-06,6.720395e-06,1.9256784e-05,5.1712897e-05,1.2538114e-05,7.976943e-06,3.119784e-05,3.110912e-05
3989,3.0331472e-05,4.363632e-06,6.715829e-06,1.9252011e-05,5.169836e-05,1.2534919e-05,7.971807e-06,3.1191634e-05,3.1107025e-05
3990,3.032617e-05,4.36302e-06,6.7114356e-06,1.9251715e-05,5.1691877e-05,1.2532869e-05,7.966859e-06,3.119215e-05,3.110607e-05
3991,3.0331075e-05,4.36334e-06,6.70698e-06,1.9260755e-05,5.169597e-05,1.253193e-05,7.961859e-06,3.120218e-05,3.1108146e-05
3992,3.033306e-05,4.363856e-06,6.702498e-06,1.9266707e-05,5.169882e-05,1.253049e-05,7.956825e-06,3.1211504e-05,3.110973e-05
3993,3.0323004e-05,4.362835e-06,6.698041e-06,1.9262128e-05,5.168375e-05,1.2528225e-05,7.951825e-06,3.12037e-05,3.110773e-05
3994,3.030588e-05,4.3605237e-06,6.6935304e-06,1.9251827e-05,5.1659896e-05,1.2524447e-05,7.946719e-06,3.118873e-05,3.1104384e-05
3995,3.0295865e-05,4.3597356e-06,6.689198e-06,1.9246932e-05,5.1645766e-05,1.2521499e-05,7.9417005e-06,3.1182564e-05,3.1102067e-05
3996,3.0287341e-05,4.3580767e-06,6.684627e-06,1.9244639e-05,5.163588e-05,1.2519832e-05,7.936707e-06,3.117934e-05,3.110063e-05
3997,3.029162e-05,4.3580544e-06,6.6802236e-06,1.925334e-05,5.1639603e-05,1.2518271e-05,7.931682e-06,3.118965e-05,3.11013e-05
3998,3.0297106e-05,4.359723e-06,6.6758066e-06,1.9261575e-05,5.1643547e-05,1.2517579e-05,7.926714e-06,3.119925e-05,3.1104326e-05
3999,3.0286217e-05,4.358459e-06,6.6713333e-06,1.9256426e-05,5.1630894e-05,1.2515392e-05,7.921838e-06,3.1193664e-05,3.1103384e-05
4000,3.0267816e-05,4.356061e-06,6.6669368e-06,1.9244819e-05,5.1605784e-05,1.2511101e-05,7.916816e-06,3.1177868e-05,3.1098658e-05
4001,3.0237086e-05,4.3517043e-06,6.6623834e-06,1.9222998e-05,5.1564075e-05,1.2504491e-05,7.911784e-06,3.11478e-05,3.108999e-05
4002,3.0224717e-05,4.3502887e-06,6.658e-06,1.9216428e-05,5.154708e-05,1.2502047e-05,7.906875e-06,3.1138155e-05,3.108657e-05
4003,3.0191726e-05,4.3466202e-06,6.6535667e-06,1.9191539e-05,5.1507883e-05,1.2497381e-05,7.901798e-06,3.1108702e-05,3.1081192e-05
4004,3.0173522e-05,4.3445607e-06,6.649159e-06,1.9179803e-05,5.1484203e-05,1.2493669e-05,7.89685e-06,3.1093685e-05,3.1077376e-05
4005,3.0167635e-05,4.343911e-06,6.6448e-06,1.9178924e-05,5.1475447e-05,1.2491332e-05,7.891899e-06,3.1092215e-05,3.107611e-05
4006,3.0165562e-05,4.3432647e-06,6.640263e-06,1.9182035e-05,5.1473566e-05,1.2489553e-05,7.886946e-06,3.1097068e-05,3.1076794e-05
4007,3.0175957e-05,4.3451078e-06,6.6359357e-06,1.9194915e-05,5.1483796e-05,1.2489291e-05,7.881908e-06,3.11126e-05,3.1080075e-05
4008,3.018056e-05,4.3453942e-06,6.631575e-06,1.920359e-05,5.1488696e-05,1.2489277e-05,7.877088e-06,3.112233e-05,3.10836e-05
4009,3.0164289e-05,4.3436507e-06,6.627209e-06,1.9193429e-05,5.1467454e-05,1.2485258e-05,7.872048e-06,3.111015e-05,3.1080457e-05
4010,3.0143206e-05,4.34051e-06,6.6226526e-06,1.9180045e-05,5.1440325e-05,1.2480321e-05,7.867086e-06,3.1092917e-05,3.1074687e-05
4011,3.012251e-05,4.3372634e-06,6.6183575e-06,1.916689e-05,5.141339e-05,1.2476447e-05,7.862238e-06,3.1074705e-05,3.1069445e-05
4012,3.0116735e-05,4.336724e-06,6.6140306e-06,1.916598e-05,5.1405965e-05,1.2474836e-05,7.857188e-06,3.107394e-05,3.1069252e-05
4013,3.0128933e-05,4.3381588e-06,6.6096845e-06,1.9181089e-05,5.142018e-05,1.2475041e-05,7.852383e-06,3.1092753e-05,3.10725e-05
4014,3.0138845e-05,4.340029e-06,6.6052917e-06,1.9193523e-05,5.1431834e-05,1.2474768e-05,7.84745e-06,3.1109616e-05,3.107744e-05
4015,3.0136027e-05,4.3397563e-06,6.6008415e-06,1.919543e-05,5.1427214e-05,1.24722455e-05,7.84257e-06,3.11124e-05,3.107742e-05
4016,3.0130734e-05,4.3391074e-06,6.5964855e-06,1.919514e-05,5.1416595e-05,1.247005e-05,7.837614e-06,3.110893e-05,3.107713e-05
4017,3.0118423e-05,4.337132e-06,6.5922086e-06,1.9189083e-05,5.140221e-05,1.2466914e-05,7.832686e-06,3.110261e-05,3.1074287e-05
4018,3.0111483e-05,4.3361865e-06,6.587843e-06,1.9187453e-05,5.1394964e-05,1.2465091e-05,7.827899e-06,3.1101972e-05,3.107227e-05
4019,3.0107385e-05,4.3350597e-06,6.58355e-06,1.9188776e-05,5.13875e-05,1.2462866e-05,7.822991e-06,3.110164e-05,3.107157e-05
4020,3.0106889e-05,4.3352516e-06,6.579139e-06,1.9192497e-05,5.1383657e-05,1.2461669e-05,7.818024e-06,3.1103966e-05,3.1072865e-05
4021,3.0089692e-05,4.3338205e-06,6.574833e-06,1.9181038e-05,5.1359195e-05,1.245752e-05,7.813173e-06,3.10885e-05,3.106918e-05
4022,3.0076324e-05,4.332054e-06,6.570375e-06,1.9173895e-05,5.134389e-05,1.2454681e-05,7.80829e-06,3.108092e-05,3.106633e-05
4023,3.0067404e-05,4.330657e-06,6.5660347e-06,1.9170711e-05,5.1332914e-05,1.2452649e-05,7.803383e-06,3.1076885e-05,3.106476e-05
4024,3.0062945e-05,4.3298423e-06,6.561757e-06,1.9171346e-05,5.1324594e-05,1.2449962e-05,7.798548e-06,3.1076084e-05,3.1063544e-05
4025,3.0055444e-05,4.3296054e-06,6.557421e-06,1.9168418e-05,5.1313596e-05,1.2447594e-05,7.793668e-06,3.1072334e-05,3.1063286e-05
4026,3.0047862e-05,4.3289365e-06,6.553058e-06,1.9165867e-05,5.130446e-05,1.2445338e-05,7.788802e-06,3.107032e-05,3.1062104e-05
4027,3.005009e-05,4.328986e-06,6.5487898e-06,1.9172316e-05,5.1303734e-05,1.244374e-05,7.7839495e-06,3.1076044e-05,3.1062922e-05
4028,3.0040681e-05,4.3280675e-06,6.5444538e-06,1.916816e-05,5.1290106e-05,1.2441585e-05,7.77904e-06,3.106948e-05,3.1061976e-05
4029,3.0025309e-05,4.3259465e-06,6.540112e-06,1.915925e-05,5.127029e-05,1.243866e-05,7.774092e-06,3.1057538e-05,3.1058724e-05
4030,3.0016246e-05,4.3246996e-06,6.535759e-06,1.9155788e-05,5.1257113e-05,1.2435598e-05,7.769311e-06,3.1052205e-05,3.1056992e-05
4031,3.0003088e-05,4.322668e-06,6.5315016e-06,1.9148918e-05,5.1242536e-05,1.2432963e-05,7.76448e-06,3.1045092e-05,3.1054766e-05
4032,2.9999786e-05,4.3222235e-06,6.5271647e-06,1.9150399e-05,5.1234663e-05,1.2430312e-05,7.759717e-06,3.1044634e-05,3.1053332e-05
4033,2.9993946e-05,4.3213417e-06,6.5228855e-06,1.9149718e-05,5.122764e-05,1.2428769e-05,7.7547875e-06,3.104408e-05,3.105339e-05
4034,2.9995117e-05,4.3218047e-06,6.518628e-06,1.9154684e-05,5.1230385e-05,1.2427992e-05,7.7500745e-06,3.1052317e-05,3.1054667e-05
4035,2.9995801e-05,4.322352e-06,6.514289e-06,1.9159159e-05,5.1225456e-05,1.2425806e-05,7.745232e-06,3.1054416e-05,3.1055424e-05
4036,2.9992807e-05,4.3217424e-06,6.509922e-06,1.9161143e-05,5.122402e-05,1.24245e-05,7.740478e-06,3.105904e-05,3.105544e-05
4037,2.9970985e-05,4.318978e-06,6.50575e-06,1.9146257e-05,5.1194093e-05,1.2420074e-05,7.73563e-06,3.1038388e-05,3.105132e-05
4038,2.9953038e-05,4.3165724e-06,6.501467e-06,1.9135e-05,5.1170176e-05,1.24157295e-05,7.7307795e-06,3.102367e-05,3.104612e-05
4039,2.995124e-05,4.316323e-06,6.4972246e-06,1.9137691e-05,5.1165604e-05,1.2413208e-05,7.725898e-06,3.10265e-05,3.1044405e-05
4040,2.9949531e-05,4.3164596e-06,6.4929445e-06,1.9140127e-05,5.1162344e-05,1.2412593e-05,7.721228e-06,3.1028525e-05,3.104564e-05
4041,2.9951318e-05,4.316448e-06,6.488665e-06,1.9146204e-05,5.1165276e-05,1.2411219e-05,7.71647e-06,3.1037587e-05,3.10468e-05
4042,2.9950095e-05,4.3168293e-06,6.484483e-06,1.9148783e-05,5.1159484e-05,1.2410108e-05,7.711635e-06,3.1037744e-05,3.1047835e-05
4043,2.9936906e-05,4.3155583e-06,6.4801484e-06,1.9141198e-05,5.1143536e-05,1.2407149e-05,7.706794e-06,3.102959e-05,3.104606e-05
4044,2.993188e-05,4.314605e-06,6.475797e-06,1.9141478e-05,5.1135557e-05,1.240441e-05,7.702072e-06,3.1029074e-05,3.104485e-05
4045,2.9927769e-05,4.314121e-06,6.47165e-06,1.9141999e-05,5.112916e-05,1.2402227e-05,7.697273e-06,3.1029656e-05,3.104344e-05
4046,2.9915305e-05,4.312265e-06,6.467388e-06,1.9135652e-05,5.1111383e-05,1.2399073e-05,7.6924925e-06,3.1019816e-05,3.104081e-05
4047,2.9920928e-05,4.313644e-06,6.4632113e-06,1.9144072e-05,5.1117207e-05,1.2399135e-05,7.687673e-06,3.10304e-05,3.1043935e-05
4048,2.9921994e-05,4.313574e-06,6.4588767e-06,1.9149544e-05,5.1118623e-05,1.239725e-05,7.682918e-06,3.1038453e-05,3.1044678e-05
4049,2.9905466e-05,4.311681e-06,6.45472e-06,1.9139065e-05,5.1094397e-05,1.2393383e-05,7.678236e-06,3.1022777e-05,3.1041258e-05
4050,2.9887555e-05,4.3088025e-06,6.4504397e-06,1.9128312e-05,5.1072893e-05,1.2390249e-05,7.673462e-06,3.1009182e-05,3.10372e-05
4051,2.9884019e-05,4.308046e-06,6.4462192e-06,1.9129753e-05,5.106557e-05,1.2388147e-05,7.668653e-06,3.100877e-05,3.103488e-05
4052,2.9876757e-05,4.3080595e-06,6.4419746e-06,1.9126723e-05,5.1057126e-05,1.2386154e-05,7.663939e-06,3.1007035e-05,3.1035783e-05
4053,2.9873067e-05,4.308115e-06,6.4378496e-06,1.9127101e-05,5.1051138e-05,1.2384832e-05,7.659196e-06,3.100711e-05,3.1036194e-05
4054,2.9854975e-05,4.305464e-06,6.433589e-06,1.9115922e-05,5.1028255e-05,1.2380181e-05,7.654459e-06,3.0993615e-05,3.103108e-05
4055,2.9837463e-05,4.302877e-06,6.4293035e-06,1.9105282e-05,5.1004223e-05,1.2376753e-05,7.649769e-06,3.09777e-05,3.1026877e-05
4056,2.9803272e-05,4.298606e-06,6.42518e-06,1.9079485e-05,5.0961105e-05,1.2370863e-05,7.645032e-06,3.0945208e-05,3.1019816e-05
4057,2.9778752e-05,4.2955303e-06,6.4210844e-06,1.9062138e-05,5.093079e-05,1.2366992e-05,7.6403185e-06,3.092348e-05,3.1014846e-05
4058,2.9774392e-05,4.2950037e-06,6.416757e-06,1.906263e-05,5.09237e-05,1.2364919e-05,7.6355755e-06,3.0923205e-05,3.1013657e-05
4059,2.9765932e-05,4.2935435e-06,6.412509e-06,1.905988e-05,5.0911396e-05,1.23621985e-05,7.6309e-06,3.0918298e-05,3.1011816e-05
4060,2.976348e-05,4.2940774e-06,6.4083533e-06,1.906105e-05,5.090722e-05,1.2360966e-05,7.6260167e-06,3.0920237e-05,3.1012565e-05
4061,2.9762166e-05,4.294483e-06,6.4042138e-06,1.906347e-05,5.0903785e-05,1.2359124e-05,7.621442e-06,3.092322e-05,3.101369e-05
4062,2.9758294e-05,4.2932093e-06,6.400088e-06,1.9064997e-05,5.0896677e-05,1.2356961e-05,7.616745e-06,3.092297e-05,3.1013376e-05
4063,2.9748042e-05,4.2917054e-06,6.395839e-06,1.9060497e-05,5.0886152e-05,1.235473e-05,7.612084e-06,3.091934e-05,3.10116e-05
4064,2.973948e-05,4.2903457e-06,6.391744e-06,1.905739e-05,5.0876664e-05,1.2352624e-05,7.607411e-06,3.0916628e-05,3.1010368e-05
4065,2.9739973e-05,4.2902884e-06,6.3876337e-06,1.906205e-05,5.0874914e-05,1.23505215e-05,7.6027895e-06,3.0921605e-05,3.1010626e-05
4066,2.9736879e-05,4.2898982e-06,6.383489e-06,1.9063491e-05,5.087084e-05,1.2349437e-05,7.5980215e-06,3.092338e-05,3.101105e-05
4067,2.9737364e-05,4.2900024e-06,6.379233e-06,1.906813e-05,5.086827e-05,1.2347707e-05,7.593389e-06,3.0927175e-05,3.1012067e-05
4068,2.9717994e-05,4.287444e-06,6.3750786e-06,1.9055471e-05,5.0847804e-05,1.2344538e-05,7.588784e-06,3.091448e-05,3.1009244e-05
4069,2.9703364e-05,4.285502e-06,6.3710604e-06,1.9046802e-05,5.082599e-05,1.23410455e-05,7.5840067e-06,3.0900937e-05,3.1005373e-05
4070,2.9706129e-05,4.285843e-06,6.366894e-06,1.9053392e-05,5.082978e-05,1.2339908e-05,7.579434e-06,3.091044e-05,3.1005846e-05
4071,2.9701834e-05,4.285406e-06,6.3627604e-06,1.9053668e-05,5.0822688e-05,1.2337966e-05,7.5747025e-06,3.0910018e-05,3.1006828e-05
4072,2.9695979e-05,4.2847532e-06,6.35868e-06,1.9052546e-05,5.0814888e-05,1.2335819e-05,7.570112e-06,3.090896e-05,3.100602e-05
4073,2.9696645e-05,4.2842535e-06,6.354534e-06,1.9057858e-05,5.0815976e-05,1.2334303e-05,7.5655394e-06,3.0916133e-05,3.1006475e-05
4074,2.9693376e-05,4.284325e-06,6.35036e-06,1.905869e-05,5.080957e-05,1.23328755e-05,7.56078e-06,3.091591e-05,3.100632e-05
4075,2.9688026e-05,4.28337e-06,6.346175e-06,1.9058481e-05,5.0800067e-05,1.2330669e-05,7.556235e-06,3.091316e-05,3.1005984e-05
4076,2.9695304e-05,4.2843626e-06,6.342029e-06,1.9068912e-05,5.0807088e-05,1.2329535e-05,7.5515873e-06,3.0925967e-05,3.1007556e-05
4077,2.9682331e-05,4.2825327e-06,6.3379543e-06,1.9061843e-05,5.0791896e-05,1.2326585e-05,7.546919e-06,3.0918392e-05,3.100572e-05
4078,2.9670051e-05,4.2811466e-06,6.333852e-06,1.9055053e-05,5.0774455e-05,1.2324227e-05,7.542301e-06,3.0907926e-05,3.100261e-05
4079,2.9676286e-05,4.282083e-06,6.3297575e-06,1.9064446e-05,5.0780407e-05,1.2323303e-05,7.5376533e-06,3.091945e-05,3.1003674e-05
4080,2.966318e-05,4.280608e-06,6.325518e-06,1.9057055e-05,5.0761235e-05,1.2319971e-05,7.5329513e-06,3.0908315e-05,3.1001757e-05
4081,2.9653684e-05,4.2793213e-06,6.321489e-06,1.9052874e-05,5.075217e-05,1.23181035e-05,7.5284743e-06,3.090559e-05,3.1000316e-05
4082,2.9649142e-05,4.2787738e-06,6.3173607e-06,1.9053006e-05,5.0740895e-05,1.2315225e-05,7.523721e-06,3.090195e-05,3.0998825e-05
4083,2.9636478e-05,4.277226e-06,6.3132447e-06,1.9046007e-05,5.0724575e-05,1.23120135e-05,7.5191538e-06,3.0893407e-05,3.0996205e-05
4084,2.9619507e-05,4.275167e-06,6.3090856e-06,1.9035253e-05,5.0702853e-05,1.2308742e-05,7.5145244e-06,3.0879586e-05,3.0992946e-05
4085,2.9613004e-05,4.274616e-06,6.3050334e-06,1.9033354e-05,5.0694736e-05,1.2307118e-05,7.5100374e-06,3.087758e-05,3.0991818e-05
4086,2.9605812e-05,4.2739425e-06,6.3009675e-06,1.9030902e-05,5.068436e-05,1.2305283e-05,7.5053713e-06,3.0873707e-05,3.099134e-05
4087,2.9602143e-05,4.2733595e-06,6.2968884e-06,1.9031895e-05,5.0676943e-05,1.2303259e-05,7.5008006e-06,3.087288e-05,3.0990443e-05
4088,2.9606063e-05,4.2738716e-06,6.2928216e-06,1.903937e-05,5.0679464e-05,1.2301776e-05,7.496198e-06,3.088149e-05,3.0991472e-05
4089,2.9595314e-05,4.2724037e-06,6.2887807e-06,1.903413e-05,5.066805e-05,1.2299268e-05,7.491625e-06,3.087716e-05,3.0990606e-05
4090,2.9589755e-05,4.272339e-06,6.2846943e-06,1.9032721e-05,5.065671e-05,1.2296668e-05,7.487052e-06,3.087299e-05,3.0989315e-05
4091,2.957607e-05,4.270087e-06,6.280603e-06,1.902538e-05,5.0639785e-05,1.22939655e-05,7.482479e-06,3.0863343e-05,3.0987507e-05
4092,2.956351e-05,4.2685874e-06,6.276508e-06,1.9018415e-05,5.0622963e-05,1.22909005e-05,7.4778895e-06,3.085417e-05,3.0983832e-05
4093,2.954523e-05,4.266051e-06,6.272518e-06,1.9006662e-05,5.0600698e-05,1.2287096e-05,7.473309e-06,3.0840292e-05,3.0979845e-05
4094,2.9551873e-05,4.266882e-06,6.2684403e-06,1.901655e-05,5.060537e-05,1.2286665e-05,7.4687437e-06,3.0849962e-05,3.098162e-05
4095,2.9546809e-05,4.2663323e-06,6.2644367e-06,1.9016039e-05,5.0601207e-05,1.2284548e-05,7.4642016e-06,3.0852458e-05,3.0982068e-05
4096,2.954591e-05,4.2667216e-06,6.2603444e-06,1.9018844e-05,5.0599985e-05,1.2283513e-05,7.4597265e-06,3.0856747e-05,3.0983625e-05
4097,2.9546854e-05,4.2669126e-06,6.2562817e-06,1.902366e-05,5.059602e-05,1.2281976e-05,7.455064e-06,3.085898e-05,3.0984407e-05
4098,2.9535158e-05,4.264852e-06,6.2523227e-06,1.9017984e-05,5.0582024e-05,1.2279235e-05,7.450567e-06,3.085222e-05,3.0982046e-05
4099,2.9513028e-05,4.2617035e-06,6.2482136e-06,1.9003111e-05,5.055521e-05,1.2275052e-05,7.446142e-06,3.0834017e-05,3.0976145e-05
4100,2.9503282e-05,4.2598876e-06,6.2442305e-06,1.8999164e-05,5.054097e-05,1.2272259e-05,7.4416116e-06,3.0827097e-05,3.097379e-05
4101,2.9509201e-05,4.2611764e-06,6.2401677e-06,1.9007857e-05,5.054751e-05,1.2271093e-05,7.4369423e-06,3.0839474e-05,3.0975567e-05
4102,2.951572e-05,4.2625234e-06,6.2361682e-06,1.9017029e-05,5.05537e-05,1.2270797e-05,7.432511e-06,3.085039e-05,3.0978314e-05
4103,2.9512299e-05,4.2621655e-06,6.232107e-06,1.9018027e-05,5.0547e-05,1.2268722e-05,7.427928e-06,3.085035e-05,3.097902e-05
4104,2.9504848e-05,4.261023e-06,6.22817e-06,1.9015655e-05,5.0536597e-05,1.2266867e-05,7.423447e-06,3.084628e-05,3.097725e-05
4105,2.9500063e-05,4.2603133e-06,6.2241047e-06,1.9015644e-05,5.0529576e-05,1.2264573e-05,7.4189657e-06,3.0846037e-05,3.0976542e-05
4106,2.9491584e-05,4.2595807e-06,6.220122e-06,1.9011883e-05,5.05168e-05,1.22620095e-05,7.414489e-06,3.08403e-05,3.0974985e-05
4107,2.947564e-05,4.2574625e-06,6.216114e-06,1.9002064e-05,5.0496386e-05,1.2259286e-05,7.41e-06,3.08271e-05,3.0971278e-05
4108,2.9460021e-05,4.2554157e-06,6.2120835e-06,1.8992521e-05,5.0476603e-05,1.22551355e-05,7.4054924e-06,3.0815976e-05,3.0967312e-05
4109,2.9447412e-05,4.254224e-06,6.208127e-06,1.8985062e-05,5.0455972e-05,1.2252319e-05,7.4009404e-06,3.0802712e-05,3.0964995e-05
4110,2.9426095e-05,4.2513043e-06,6.204149e-06,1.8970642e-05,5.0432383e-05,1.2249318e-05,7.3964493e-06,3.0786614e-05,3.0961415e-05
4111,2.9418123e-05,4.250023e-06,6.2001586e-06,1.8967941e-05,5.04204e-05,1.2245209e-05,7.391885e-06,3.0783303e-05,3.0958035e-05
4112,2.9400937e-05,4.248301e-06,6.196087e-06,1.8956549e-05,5.0397106e-05,1.2242504e-05,7.3874326e-06,3.076717e-05,3.0954856e-05
4113,2.9391207e-05,4.2472143e-06,6.1921e-06,1.8951892e-05,5.038514e-05,1.2239715e-05,7.383016e-06,3.076241e-05,3.0952782e-05
4114,2.9390401e-05,4.247132e-06,6.1881874e-06,1.8955081e-05,5.0384497e-05,1.2238236e-05,7.3784704e-06,3.076779e-05,3.095344e-05
4115,2.9396011e-05,4.247802e-06,6.18416e-06,1.8964049e-05,5.0390197e-05,1.2237841e-05,7.373991e-06,3.0778367e-05,3.095599e-05
4116,2.9388228e-05,4.2469405e-06,6.1802302e-06,1.8961056e-05,5.0377705e-05,1.2235579e-05,7.3696397e-06,3.0772488e-05,3.0956275e-05
4117,2.9381095e-05,4.2460947e-06,6.1763008e-06,1.8958699e-05,5.0368126e-05,1.2233098e-05,7.365153e-06,3.0769876e-05,3.095524e-05
4118,2.9369823e-05,4.244553e-06,6.172352e-06,1.8952918e-05,5.0355797e-05,1.2230349e-05,7.3606448e-06,3.07648e-05,3.09531e-05
4119,2.9362327e-05,4.2430806e-06,6.1683795e-06,1.8950866e-05,5.0341994e-05,1.2228099e-05,7.3562555e-06,3.0757637e-05,3.0951385e-05
4120,2.9359562e-05,4.242725e-06,6.164361e-06,1.8952476e-05,5.0338753e-05,1.2226324e-05,7.3517967e-06,3.076063e-05,3.095082e-05
4121,2.9352805e-05,4.242023e-06,6.1605647e-06,1.8950217e-05,5.0329807e-05,1.2224291e-05,7.347335e-06,3.0758183e-05,3.09503e-05
4122,2.934934e-05,4.241492e-06,6.1565092e-06,1.8951338e-05,5.0322993e-05,1.2222224e-05,7.342969e-06,3.07578e-05,3.0949544e-05
4123,2.933689e-05,4.2394386e-06,6.1525852e-06,1.8944866e-05,5.0305396e-05,1.2218801e-05,7.338618e-06,3.074798e-05,3.0946794e-05
4124,2.9328392e-05,4.2382876e-06,6.148607e-06,1.8941497e-05,5.0295977e-05,1.2216338e-05,7.3340616e-06,3.0745578e-05,3.0945164e-05
4125,2.9322458e-05,4.2379065e-06,6.144648e-06,1.8939903e-05,5.028728e-05,1.2214903e-05,7.329616e-06,3.074276e-05,3.0945044e-05
4126,2.931977e-05,4.237636e-06,6.1407754e-06,1.8941359e-05,5.0283357e-05,1.2213185e-05,7.3252936e-06,3.074488e-05,3.094523e-05
4127,2.9328921e-05,4.2389793e-06,6.1369005e-06,1.8953042e-05,5.0293394e-05,1.2212674e-05,7.3209194e-06,3.0759802e-05,3.0947744e-05
4128,2.9327952e-05,4.238787e-06,6.1330024e-06,1.8956162e-05,5.0290702e-05,1.22105985e-05,7.3164165e-06,3.0763687e-05,3.094781e-05
4129,2.9327337e-05,4.238406e-06,6.1290557e-06,1.8959876e-05,5.0287825e-05,1.2209599e-05,7.3120586e-06,3.076617e-05,3.094859e-05
4130,2.9311037e-05,4.2367005e-06,6.1250676e-06,1.894927e-05,5.0268136e-05,1.22067495e-05,7.307596e-06,3.0753792e-05,3.0945885e-05
4131,2.9299132e-05,4.2351317e-06,6.1211845e-06,1.8942816e-05,5.0249793e-05,1.2203318e-05,7.303273e-06,3.0743202e-05,3.0942563e-05
4132,2.9282523e-05,4.232512e-06,6.1172964e-06,1.8932715e-05,5.022941e-05,1.2199382e-05,7.2989e-06,3.0731127e-05,3.0938623e-05
4133,2.927219e-05,4.2311344e-06,6.1134274e-06,1.8927629e-05,5.0215087e-05,1.2196753e-05,7.2944185e-06,3.0723917e-05,3.093646e-05
4134,2.9258725e-05,4.2299084e-06,6.109521e-06,1.8919296e-05,5.019989e-05,1.2194341e-05,7.29e-06,3.071555e-05,3.093445e-05
4135,2.9269613e-05,4.231167e-06,6.1056417e-06,1.8932804e-05,5.021051e-05,1.2194274e-05,7.285738e-06,3.0730498e-05,3.0936884e-05
4136,2.9281062e-05,4.232635e-06,6.10172e-06,1.8946706e-05,5.0222247e-05,1.2194348e-05,7.2812113e-06,3.0746687e-05,3.0940973e-05
4137,2.9273031e-05,4.2324823e-06,6.097822e-06,1.8942726e-05,5.0210914e-05,1.2192262e-05,7.276967e-06,3.0741685e-05,3.094083e-05
4138,2.9261795e-05,4.2304396e-06,6.0938955e-06,1.893746e-05,5.0194227e-05,1.2189284e-05,7.272511e-06,3.073243e-05,3.0938234e-05
4139,2.9238188e-05,4.227224e-06,6.090014e-06,1.8920951e-05,5.0166705e-05,1.2185412e-05,7.268117e-06,3.0713178e-05,3.0932904e-05
4140,2.9228398e-05,4.2255456e-06,6.0861476e-06,1.8916706e-05,5.0153503e-05,1.2181969e-05,7.263801e-06,3.070773e-05,3.0929295e-05
4141,2.9216419e-05,4.2248944e-06,6.0822445e-06,1.890928e-05,5.013821e-05,1.2180257e-05,7.259466e-06,3.0698484e-05,3.0928713e-05
4142,2.9210045e-05,4.2242814e-06,6.0783786e-06,1.8907385e-05,5.01281e-05,1.2177556e-05,7.255094e-06,3.069545e-05,3.092776e-05
4143,2.920381e-05,4.2230135e-06,6.0745624e-06,1.8906234e-05,5.011943e-05,1.21755265e-05,7.250722e-06,3.069318e-05,3.092635e-05
4144,2.919287e-05,4.221969e-06,6.0706802e-06,1.890022e-05,5.0102728e-05,1.2172645e-05,7.246325e-06,3.0683757e-05,3.0924468e-05
4145,2.9190564e-05,4.2216698e-06,6.06678e-06,1.8902114e-05,5.009899e-05,1.2170509e-05,7.2419375e-06,3.0686548e-05,3.092368e-05
4146,2.9192794e-05,4.2213073e-06,6.0629172e-06,1.890857e-05,5.0100294e-05,1.2169181e-05,7.237729e-06,3.0693383e-05,3.0924395e-05
4147,2.9191631e-05,4.221279e-06,6.0590673e-06,1.8911285e-05,5.0098377e-05,1.2167732e-05,7.233311e-06,3.0697334e-05,3.092571e-05
4148,2.9176637e-05,4.220361e-06,6.0552584e-06,1.8901019e-05,5.0082235e-05,1.2166193e-05,7.2289986e-06,3.0687042e-05,3.092481e-05
4149,2.916545e-05,4.217837e-06,6.0514435e-06,1.889617e-05,5.0065635e-05,1.2162537e-05,7.2246667e-06,3.067843e-05,3.0921186e-05
4150,2.9152143e-05,4.2159822e-06,6.0475645e-06,1.8888597e-05,5.0047653e-05,1.21597905e-05,7.2203397e-06,3.0667525e-05,3.0918072e-05
4151,2.9136987e-05,4.2139095e-06,6.043744e-06,1.8879333e-05,5.003089e-05,1.2156322e-05,7.216075e-06,3.065849e-05,3.0914427e-05
4152,2.9137813e-05,4.214128e-06,6.03995e-06,1.8883735e-05,5.002803e-05,1.2154997e-05,7.2117477e-06,3.0661282e-05,3.091505e-05
4153,2.9139335e-05,4.2145634e-06,6.0361763e-06,1.8888595e-05,5.0030736e-05,1.2154244e-05,7.207477e-06,3.0669016e-05,3.0916995e-05
4154,2.9136965e-05,4.2152037e-06,6.032302e-06,1.888946e-05,5.002664e-05,1.21531075e-05,7.2031885e-06,3.0670344e-05,3.0918214e-05
4155,2.9140172e-05,4.214727e-06,6.028426e-06,1.8897019e-05,5.002925e-05,1.2151609e-05,7.1988943e-06,3.0678748e-05,3.0919233e-05
4156,2.9130444e-05,4.2133297e-06,6.024567e-06,1.8892548e-05,5.0015118e-05,1.2148635e-05,7.194585e-06,3.0671898e-05,3.091762e-05
4157,2.9118326e-05,4.2119705e-06,6.0208604e-06,1.8885496e-05,5.000064e-05,1.2146007e-05,7.1903123e-06,3.066432e-05,3.0915104e-05
4158,2.9107412e-05,4.2101906e-06,6.0169664e-06,1.8880255e-05,4.9984083e-05,1.21426465e-05,7.1859504e-06,3.0655487e-05,3.0911502e-05
4159,2.9104876e-05,4.209755e-06,6.0131997e-06,1.8881921e-05,4.9979226e-05,1.2141697e-05,7.1816567e-06,3.0655872e-05,3.0911568e-05
4160,2.909646e-05,4.209147e-06,6.0093003e-06,1.8878012e-05,4.996766e-05,1.2138639e-05,7.1774275e-06,3.0651594e-05,3.0909712e-05
4161,2.9093748e-05,4.209501e-06,6.0055645e-06,1.8878682e-05,4.996275e-05,1.2137724e-05,7.1731893e-06,3.0651838e-05,3.0910618e-05
4162,2.9094455e-05,4.2091733e-06,6.0017464e-06,1.8883535e-05,4.9963568e-05,1.2136707e-05,7.168839e-06,3.0658022e-05,3.091134e-05
4163,2.9081624e-05,4.207229e-06,5.9979466e-06,1.8876448e-05,4.9944963e-05,1.2132875e-05,7.164568e-06,3.064752e-05,3.0907668e-05
4164,2.905478e-05,4.203716e-06,5.9941326e-06,1.885693e-05,4.991178e-05,1.2128486e-05,7.160255e-06,3.062304e-05,3.090233e-05
4165,2.9040213e-05,4.201985e-06,5.9903446e-06,1.8847883e-05,4.9892187e-05,1.2126009e-05,7.1560844e-06,3.0610092e-05,3.089887e-05
4166,2.9037756e-05,4.2018146e-06,5.9865365e-06,1.8849405e-05,4.9887152e-05,1.2123452e-05,7.1517306e-06,3.061197e-05,3.089832e-05
4167,2.9036286e-05,4.201541e-06,5.982777e-06,1.8851968e-05,4.9883733e-05,1.2121611e-05,7.147524e-06,3.0614596e-05,3.089861e-05
4168,2.9042032e-05,4.202728e-06,5.979046e-06,1.8860259e-05,4.9891663e-05,1.2122518e-05,7.1431714e-06,3.0625975e-05,3.090167e-05
4169,2.9045386e-05,4.2027605e-06,5.975228e-06,1.8867398e-05,4.9893344e-05,1.212092e-05,7.138977e-06,3.0633448e-05,3.090264e-05
4170,2.9044371e-05,4.202598e-06,5.9714807e-06,1.8870292e-05,4.9890095e-05,1.2119014e-05,7.13476e-06,3.063632e-05,3.090254e-05
4171,2.9032224e-05,4.2018364e-06,5.9676586e-06,1.886273e-05,4.9876835e-05,1.211649e-05,7.1305685e-06,3.0629777e-05,3.090157e-05
4172,2.902531e-05,4.2004026e-06,5.963918e-06,1.886099e-05,4.986363e-05,1.2113758e-05,7.126283e-06,3.062359e-05,3.0899308e-05
4173,2.9004994e-05,4.1974504e-06,5.960184e-06,1.8847359e-05,4.9838716e-05,1.2110024e-05,7.122124e-06,3.0606567e-05,3.0894484e-05
4174,2.8992854e-05,4.195948e-06,5.956447e-06,1.884046e-05,4.9823422e-05,1.2106843e-05,7.117909e-06,3.059867e-05,3.0892486e-05
4175,2.8990755e-05,4.1958433e-06,5.95265e-06,1.8842262e-05,4.9819042e-05,1.2105299e-05,7.113661e-06,3.0600084e-05,3.0892024e-05
4176,2.9000163e-05,4.1967546e-06,5.948944e-06,1.8854464e-05,4.9828104e-05,1.2105216e-05,7.109383e-06,3.0613504e-05,3.089461e-05
4177,2.9009187e-05,4.1986227e-06,5.9451177e-06,1.8865447e-05,4.983692e-05,1.2105175e-05,7.1051877e-06,3.0626554e-05,3.0898533e-05
4178,2.9009912e-05,4.1984845e-06,5.9414215e-06,1.8870007e-05,4.9838316e-05,1.2103858e-05,7.100916e-06,3.0633542e-05,3.0899588e-05
4179,2.8992457e-05,4.196489e-06,5.937748e-06,1.885822e-05,4.9815615e-05,1.21003095e-05,7.0967535e-06,3.0618554e-05,3.0895906e-05
4180,2.8966202e-05,4.192337e-06,5.933956e-06,1.8839908e-05,4.9783976e-05,1.2095726e-05,7.092594e-06,3.0595656e-05,3.0888736e-05
4181,2.894082e-05,4.1890085e-06,5.9302643e-06,1.8821547e-05,4.9752212e-05,1.209188e-05,7.0883666e-06,3.0571966e-05,3.0883057e-05
4182,2.8934995e-05,4.1883022e-06,5.9265208e-06,1.8820172e-05,4.9741844e-05,1.208897e-05,7.084159e-06,3.0568717e-05,3.0881227e-05
4183,2.8943077e-05,4.1895414e-06,5.922817e-06,1.8830719e-05,4.9753817e-05,1.2088806e-05,7.0800315e-06,3.058498e-05,3.0884217e-05
4184,2.8939909e-05,4.189908e-06,5.91906e-06,1.883094e-05,4.9747083e-05,1.2087917e-05,7.0758574e-06,3.058331e-05,3.088557e-05
4185,2.8926936e-05,4.1882013e-06,5.9153244e-06,1.882341e-05,4.9731607e-05,1.2084831e-05,7.0715614e-06,3.0575215e-05,3.0883737e-05
4186,2.8921137e-05,4.187214e-06,5.9115455e-06,1.8822377e-05,4.9720627e-05,1.2082166e-05,7.0674573e-06,3.0571005e-05,3.088182e-05
4187,2.8910472e-05,4.185938e-06,5.9078716e-06,1.8816661e-05,4.9707513e-05,1.2079614e-05,7.0632086e-06,3.056469e-05,3.0879262e-05
4188,2.8902477e-05,4.1842745e-06,5.9041827e-06,1.881402e-05,4.969731e-05,1.2077097e-05,7.0590413e-06,3.0561172e-05,3.0878153e-05
4189,2.8899967e-05,4.1844924e-06,5.900533e-06,1.8814942e-05,4.9691647e-05,1.2076379e-05,7.054896e-06,3.056037e-05,3.0878316e-05
4190,2.8893633e-05,4.1838202e-06,5.896854e-06,1.881296e-05,4.9681792e-05,1.2073974e-05,7.0507963e-06,3.055702e-05,3.087847e-05
4191,2.8893104e-05,4.183223e-06,5.8930805e-06,1.8816801e-05,4.9683582e-05,1.2072705e-05,7.0465967e-06,3.056428e-05,3.0878044e-05
4192,2.8892573e-05,4.1834264e-06,5.8893816e-06,1.8819765e-05,4.9678358e-05,1.2070162e-05,7.0423566e-06,3.056584e-05,3.0877924e-05
4193,2.8875524e-05,4.1810135e-06,5.8857363e-06,1.8808774e-05,4.965847e-05,1.2067534e-05,7.0383094e-06,3.0552626e-05,3.087553e-05
4194,2.8847458e-05,4.177657e-06,5.8819946e-06,1.8787807e-05,4.9622085e-05,1.2062896e-05,7.034125e-06,3.0525065e-05,3.086865e-05
4195,2.882203e-05,4.1740163e-06,5.8783007e-06,1.8769713e-05,4.958905e-05,1.2057687e-05,7.030018e-06,3.0501345e-05,3.086158e-05
4196,2.8817733e-05,4.1735075e-06,5.8746236e-06,1.87696e-05,4.95824e-05,1.2055862e-05,7.025748e-06,3.0500787e-05,3.086052e-05
4197,2.8819944e-05,4.1743683e-06,5.870821e-06,1.8774756e-05,4.958378e-05,1.2055184e-05,7.0216097e-06,3.050699e-05,3.0862077e-05
4198,2.8836965e-05,4.176427e-06,5.8672263e-06,1.8793311e-05,4.9603746e-05,1.2055874e-05,7.0175884e-06,3.0530282e-05,3.0868057e-05
4199,2.8855524e-05,4.1790563e-06,5.8636188e-06,1.8812849e-05,4.9625512e-05,1.20569675e-05,7.013463e-06,3.0555082e-05,3.087403e-05
4200,2.8869421e-05,4.180276e-06,5.8599467e-06,1.8829198e-05,4.96417e-05,1.205675e-05,7.0092537e-06,3.05757e-05,3.087764e-05
4201,2.88618e-05,4.179629e-06,5.8562564e-06,1.8825915e-05,4.9630795e-05,1.2054517e-05,7.0052474e-06,3.057103e-05,3.087662e-05
4202,2.8841225e-05,4.1765197e-06,5.8526825e-06,1.8812023e-05,4.96017e-05,1.2050178e-05,7.000983e-06,3.055054e-05,3.0871674e-05
4203,2.8810879e-05,4.172391e-06,5.8489195e-06,1.8789568e-05,4.9565093e-05,1.2045777e-05,6.996892e-06,3.0522424e-05,3.0864117e-05
4204,2.879284e-05,4.1704157e-06,5.8453807e-06,1.8777044e-05,4.9543018e-05,1.2042159e-05,6.992884e-06,3.0507974e-05,3.085981e-05
4205,2.878232e-05,4.169114e-06,5.841619e-06,1.8771587e-05,4.9527844e-05,1.2039781e-05,6.9887606e-06,3.0499305e-05,3.085833e-05
4206,2.8770955e-05,4.168427e-06,5.8379733e-06,1.8764555e-05,4.9512833e-05,1.2037332e-05,6.984648e-06,3.0490852e-05,3.0856685e-05
4207,2.87656e-05,4.167658e-06,5.8343585e-06,1.8763583e-05,4.9505215e-05,1.2035341e-05,6.9804714e-06,3.0489406e-05,3.085591e-05
4208,2.876563e-05,4.1670028e-06,5.8306077e-06,1.876802e-05,4.9503557e-05,1.20338445e-05,6.9764505e-06,3.049326e-05,3.085596e-05
4209,2.8744334e-05,4.1647104e-06,5.8270134e-06,1.8752611e-05,4.9477327e-05,1.2030441e-05,6.9723274e-06,3.0474557e-05,3.0852254e-05
4210,2.8732107e-05,4.1631138e-06,5.823358e-06,1.8745635e-05,4.9460068e-05,1.2027083e-05,6.9681864e-06,3.04648e-05,3.084941e-05
4211,2.8735121e-05,4.1630315e-06,5.8198666e-06,1.8752224e-05,4.946528e-05,1.2026452e-05,6.9642347e-06,3.0474595e-05,3.0850315e-05
4212,2.8737382e-05,4.163488e-06,5.816226e-06,1.8757668e-05,4.9467948e-05,1.2025909e-05,6.9600605e-06,3.0481977e-05,3.0851897e-05
4213,2.8737679e-05,4.1637954e-06,5.812611e-06,1.8761273e-05,4.9465452e-05,1.2024495e-05,6.9560215e-06,3.0484936e-05,3.085379e-05
4214,2.8740618e-05,4.1636126e-06,5.8089336e-06,1.8768073e-05,4.9467213e-05,1.2023322e-05,6.9518305e-06,3.0492063e-05,3.0854306e-05
4215,2.8742677e-05,4.163338e-06,5.805376e-06,1.8773964e-05,4.9469665e-05,1.2022044e-05,6.947804e-06,3.0499816e-05,3.0855972e-05
4216,2.8736518e-05,4.1630797e-06,5.8017044e-06,1.8771734e-05,4.946035e-05,1.2020084e-05,6.9438606e-06,3.0496403e-05,3.0854495e-05
4217,2.8731545e-05,4.1624025e-06,5.798157e-06,1.8770987e-05,4.9453094e-05,1.2017693e-05,6.939746e-06,3.0495656e-05,3.085362e-05
4218,2.8715509e-05,4.160392e-06,5.794496e-06,1.8760622e-05,4.9430826e-05,1.2014001e-05,6.9356765e-06,3.0481146e-05,3.084948e-05
4219,2.869436e-05,4.157789e-06,5.790937e-06,1.8745633e-05,4.9404087e-05,1.2010193e-05,6.931607e-06,3.0462286e-05,3.084507e-05
4220,2.8670422e-05,4.15462e-06,5.787331e-06,1.8728471e-05,4.9373768e-05,1.2006424e-05,6.92761e-06,3.0439736e-05,3.083943e-05
4221,2.866842e-05,4.1540975e-06,5.7837087e-06,1.8730614e-05,4.937009e-05,1.2004698e-05,6.9234725e-06,3.0441919e-05,3.0838575e-05
4222,2.8682254e-05,4.1560156e-06,5.7800967e-06,1.8746143e-05,4.9383896e-05,1.200512e-05,6.91937e-06,3.0459409e-05,3.084198e-05
4223,2.8690405e-05,4.1573767e-06,5.776512e-06,1.8756517e-05,4.9395323e-05,1.2005487e-05,6.915506e-06,3.047433e-05,3.0846364e-05
4224,2.8701765e-05,4.158897e-06,5.772879e-06,1.8769988e-05,4.9407623e-05,1.2004988e-05,6.9114353e-06,3.04912e-05,3.0850395e-05
4225,2.8702658e-05,4.159174e-06,5.76931e-06,1.8774173e-05,4.940686e-05,1.2004047e-05,6.907314e-06,3.04955e-05,3.0851712e-05
4226,2.8685743e-05,4.1567873e-06,5.765784e-06,1.8763172e-05,4.9386923e-05,1.2000776e-05,6.9033467e-06,3.04828e-05,3.084769e-05
4227,2.8674262e-05,4.154655e-06,5.7622133e-06,1.8757393e-05,4.9369453e-05,1.1996889e-05,6.8992867e-06,3.0473278e-05,3.0843545e-05
4228,2.8667937e-05,4.153782e-06,5.758663e-06,1.8755492e-05,4.936018e-05,1.1994997e-05,6.895286e-06,3.0469897e-05,3.0841948e-05
4229,2.8653572e-05,4.152533e-06,5.7550465e-06,1.8745994e-05,4.93432e-05,1.199292e-05,6.891235e-06,3.0459049e-05,3.084e-05
4230,2.864154e-05,4.151047e-06,5.751462e-06,1.873903e-05,4.932304e-05,1.1989655e-05,6.8872487e-06,3.0446137e-05,3.0837582e-05
4231,2.8633269e-05,4.1496314e-06,5.747911e-06,1.8735727e-05,4.931302e-05,1.1987143e-05,6.883187e-06,3.0442692e-05,3.0835006e-05
4232,2.8611239e-05,4.14732e-06,5.7442876e-06,1.8719631e-05,4.928469e-05,1.198347e-05,6.8791232e-06,3.0422094e-05,3.0831714e-05
4233,2.859556e-05,4.145578e-06,5.7406583e-06,1.8709323e-05,4.9266047e-05,1.1980139e-05,6.875135e-06,3.0410776e-05,3.0828058e-05
4234,2.8581026e-05,4.143179e-06,5.737222e-06,1.8700624e-05,4.924907e-05,1.1977039e-05,6.8712725e-06,3.0400757e-05,3.082447e-05
4235,2.8585833e-05,4.1438543e-06,5.733641e-06,1.8708337e-05,4.925295e-05,1.1976321e-05,6.8672057e-06,3.0409423e-05,3.08256e-05
4236,2.8584807e-05,4.1437947e-06,5.7300745e-06,1.8710938e-05,4.9250055e-05,1.197573e-05,6.8632485e-06,3.0411076e-05,3.082779e-05
4237,2.857919e-05,4.143278e-06,5.7265934e-06,1.870932e-05,4.9241527e-05,1.1972962e-05,6.859193e-06,3.0409374e-05,3.082728e-05
4238,2.8571036e-05,4.1420067e-06,5.723108e-06,1.8705921e-05,4.9232807e-05,1.19710485e-05,6.8552436e-06,3.0406514e-05,3.0826788e-05
4239,2.8563876e-05,4.1409276e-06,5.719608e-06,1.870334e-05,4.9220533e-05,1.1968935e-05,6.851258e-06,3.040034e-05,3.0824955e-05
4240,2.8552191e-05,4.1390117e-06,5.7160223e-06,1.8697157e-05,4.9206756e-05,1.1965431e-05,6.8473055e-06,3.0394016e-05,3.0821193e-05
4241,2.8555853e-05,4.1396856e-06,5.7125844e-06,1.8703582e-05,4.921083e-05,1.196398e-05,6.8434215e-06,3.0403431e-05,3.0821924e-05
4242,2.8556302e-05,4.1395247e-06,5.7089646e-06,1.8707813e-05,4.9209928e-05,1.1963662e-05,6.8393965e-06,3.0406873e-05,3.082339e-05
4243,2.8556988e-05,4.140364e-06,5.705431e-06,1.8711193e-05,4.920795e-05,1.1962205e-05,6.8353665e-06,3.041038e-05,3.082471e-05
4244,2.8541665e-05,4.137959e-06,5.701924e-06,1.8701781e-05,4.918915e-05,1.1958566e-05,6.8314084e-06,3.0399176e-05,3.0821426e-05
4245,2.8530025e-05,4.136321e-06,5.6983854e-06,1.8695318e-05,4.91717e-05,1.1956244e-05,6.827396e-06,3.0388059e-05,3.081867e-05
4246,2.8523435e-05,4.135434e-06,5.6948797e-06,1.8693121e-05,4.916268e-05,1.1954413e-05,6.8234745e-06,3.0384794e-05,3.08177e-05
4247,2.8531498e-05,4.1361573e-06,5.691451e-06,1.870389e-05,4.917125e-05,1.1953476e-05,6.8195804e-06,3.0398192e-05,3.081939e-05
4248,2.8538925e-05,4.137701e-06,5.687809e-06,1.8713416e-05,4.9180817e-05,1.1953498e-05,6.815516e-06,3.0411804e-05,3.0822768e-05
4249,2.853925e-05,4.1378266e-06,5.6843414e-06,1.8717083e-05,4.918052e-05,1.1952896e-05,6.8116747e-06,3.0415946e-05,3.0824893e-05
4250,2.8526207e-05,4.1362437e-06,5.6808594e-06,1.8709105e-05,4.9163173e-05,1.1949667e-05,6.8077193e-06,3.0405788e-05,3.082215e-05
4251,2.8505125e-05,4.1330545e-06,5.6773615e-06,1.8694709e-05,4.9135255e-05,1.1945602e-05,6.8037325e-06,3.0385921e-05,3.081706e-05
4252,2.848299e-05,4.129501e-06,5.6737945e-06,1.8679693e-05,4.910749e-05,1.1941344e-05,6.7998626e-06,3.036628e-05,3.0810665e-05
4253,2.8452658e-05,4.1263625e-06,5.670366e-06,1.8655928e-05,4.906775e-05,1.1936187e-05,6.7959295e-06,3.033563e-05,3.0803672e-05
4254,2.8441322e-05,4.1247918e-06,5.66684e-06,1.8649689e-05,4.905361e-05,1.1934186e-05,6.791964e-06,3.0327461e-05,3.08012e-05
4255,2.843568e-05,4.1243766e-06,5.663357e-06,1.8647946e-05,4.9046146e-05,1.1931923e-05,6.7880583e-06,3.0326168e-05,3.0800024e-05
4256,2.8444081e-05,4.1255093e-06,5.6598537e-06,1.8658719e-05,4.9054433e-05,1.1931666e-05,6.7841156e-06,3.0338651e-05,3.080317e-05
4257,2.8451715e-05,4.1266394e-06,5.656303e-06,1.8668774e-05,4.906429e-05,1.19311935e-05,6.7802057e-06,3.035289e-05,3.0805855e-05
4258,2.8467019e-05,4.128689e-06,5.652888e-06,1.8685441e-05,4.907987e-05,1.1931991e-05,6.776346e-06,3.0371531e-05,3.081155e-05
4259,2.8475897e-05,4.1292046e-06,5.6494396e-06,1.8697252e-05,4.9088878e-05,1.19311435e-05,6.7724914e-06,3.0385243e-05,3.0813462e-05
4260,2.8466118e-05,4.128198e-06,5.6460335e-06,1.8691886e-05,4.907571e-05,1.192873e-05,6.7685437e-06,3.0378435e-05,3.0812436e-05
4261,2.8456427e-05,4.1267454e-06,5.642513e-06,1.8687168e-05,4.90624e-05,1.192649e-05,6.764631e-06,3.0371279e-05,3.0810475e-05
4262,2.8431119e-05,4.123099e-06,5.6391327e-06,1.8668887e-05,4.903105e-05,1.1921961e-05,6.7606948e-06,3.0348392e-05,3.0804702e-05
4263,2.8416967e-05,4.1213975e-06,5.635655e-06,1.8659915e-05,4.9010643e-05,1.1918425e-05,6.7568676e-06,3.033535e-05,3.0799518e-05
4264,2.8394817e-05,4.118805e-06,5.6321473e-06,1.8643865e-05,4.8983402e-05,1.1914171e-05,6.752935e-06,3.0316296e-05,3.079451e-05
4265,2.8382132e-05,4.1170356e-06,5.6286344e-06,1.8636461e-05,4.8966605e-05,1.191183e-05,6.749045e-06,3.030573e-05,3.0791758e-05
4266,2.8378781e-05,4.117029e-06,5.6251215e-06,1.863663e-05,4.8961003e-05,1.1910188e-05,6.7450005e-06,3.0305817e-05,3.0791547e-05
4267,2.8377288e-05,4.117152e-06,5.621743e-06,1.8638393e-05,4.895859e-05,1.190929e-05,6.741225e-06,3.0308076e-05,3.079317e-05
4268,2.8397251e-05,4.1195026e-06,5.6183494e-06,1.8659399e-05,4.8981594e-05,1.1910158e-05,6.7372985e-06,3.0334135e-05,3.0797895e-05
4269,2.8409779e-05,4.1204976e-06,5.6148574e-06,1.8674424e-05,4.8996393e-05,1.1910609e-05,6.7334836e-06,3.0352301e-05,3.0802697e-05
4270,2.841312e-05,4.121432e-06,5.6114463e-06,1.868024e-05,4.9000417e-05,1.19101705e-05,6.7295996e-06,3.0360645e-05,3.0805604e-05
4271,2.8397111e-05,4.11897e-06,5.608087e-06,1.8670054e-05,4.8982052e-05,1.1907262e-05,6.7257747e-06,3.0349014e-05,3.0802723e-05
4272,2.8375754e-05,4.1157923e-06,5.604532e-06,1.865543e-05,4.895302e-05,1.1902205e-05,6.721899e-06,3.0328916e-05,3.0796193e-05
4273,2.8364651e-05,4.114269e-06,5.601258e-06,1.8649125e-05,4.8936607e-05,1.1899704e-05,6.718068e-06,3.0318837e-05,3.0792577e-05
4274,2.833969e-05,4.1111784e-06,5.5978176e-06,1.8630693e-05,4.890803e-05,1.1895903e-05,6.714213e-06,3.0297913e-05,3.0787727e-05
4275,2.8341372e-05,4.1112485e-06,5.5943597e-06,1.8635763e-05,4.890821e-05,1.1894562e-05,6.7102587e-06,3.030339e-05,3.078786e-05
4276,2.8345465e-05,4.1120306e-06,5.590974e-06,1.864246e-05,4.890949e-05,1.1893994e-05,6.7063693e-06,3.0309126e-05,3.079087e-05
4277,2.8336533e-05,4.1113285e-06,5.587465e-06,1.863774e-05,4.8900234e-05,1.1891422e-05,6.7026067e-06,3.0306206e-05,3.0789968e-05
4278,2.8336772e-05,4.1111607e-06,5.5840824e-06,1.864153e-05,4.8897105e-05,1.1889755e-05,6.69884e-06,3.0308513e-05,3.078934e-05
4279,2.8335897e-05,4.1111675e-06,5.580562e-06,1.8644167e-05,4.8895723e-05,1.1888199e-05,6.6948473e-06,3.0312676e-05,3.078932e-05
4280,2.8317947e-05,4.1087515e-06,5.5771375e-06,1.8632058e-05,4.8872163e-05,1.18854405e-05,6.691041e-06,3.0295681e-05,3.0785846e-05
4281,2.830456e-05,4.1067938e-06,5.573713e-06,1.8624052e-05,4.8855545e-05,1.1882456e-05,6.6873004e-06,3.0285786e-05,3.0782467e-05
4282,2.8297512e-05,4.106055e-06,5.5703695e-06,1.8621087e-05,4.8844333e-05,1.1879799e-05,6.6833763e-06,3.0281157e-05,3.0780666e-05
4283,2.8291375e-05,4.1052635e-06,5.566975e-06,1.8619137e-05,4.883646e-05,1.187837e-05,6.6795938e-06,3.02785e-05,3.078035e-05
4284,2.8288803e-05,4.1051094e-06,5.563639e-06,1.8620054e-05,4.8831032e-05,1.1876142e-05,6.6757084e-06,3.027918e-05,3.078006e-05
4285,2.8289094e-05,4.1049866e-06,5.560103e-06,1.8624005e-05,4.8831054e-05,1.1875711e-05,6.671971e-06,3.0283372e-05,3.0781033e-05
4286,2.8292965e-05,4.1054263e-06,5.556792e-06,1.8630746e-05,4.8835558e-05,1.1874565e-05,6.6681296e-06,3.0292862e-05,3.078218e-05
4287,2.8280498e-05,4.1042576e-06,5.5534306e-06,1.862281e-05,4.8818456e-05,1.1871233e-05,6.6642583e-06,3.0282965e-05,3.0780488e-05
4288,2.8264876e-05,4.1017947e-06,5.550013e-06,1.861307e-05,4.879729e-05,1.186854e-05,6.660527e-06,3.0268224e-05,3.077783e-05
4289,2.8248225e-05,4.0997115e-06,5.5467713e-06,1.8601742e-05,4.877546e-05,1.1864922e-05,6.656673e-06,3.0253865e-05,3.077362e-05
4290,2.8251457e-05,4.0996806e-06,5.543284e-06,1.8608493e-05,4.877841e-05,1.1863489e-05,6.6529324e-06,3.0261988e-05,3.077356e-05
4291,2.8257004e-05,4.100651e-06,5.539818e-06,1.8616534e-05,4.878438e-05,1.1863241e-05,6.6490124e-06,3.0272124e-05,3.0775875e-05
4292,2.825715e-05,4.100843e-06,5.5365836e-06,1.8619723e-05,4.8782935e-05,1.1862346e-05,6.645294e-06,3.0275296e-05,3.0777246e-05
4293,2.8261898e-05,4.1017547e-06,5.533183e-06,1.862696e-05,4.87879e-05,1.1861297e-05,6.6415314e-06,3.028507e-05,3.077866e-05
4294,2.8258431e-05,4.100674e-06,5.5298424e-06,1.8627916e-05,4.878371e-05,1.18601065e-05,6.6376224e-06,3.0285979e-05,3.0778654e-05
4295,2.8240884e-05,4.0987934e-06,5.526401e-06,1.8615689e-05,4.876018e-05,1.1856338e-05,6.6339135e-06,3.0269928e-05,3.0775303e-05
4296,2.8210847e-05,4.094662e-06,5.5230366e-06,1.8593148e-05,4.8722646e-05,1.185139e-05,6.630089e-06,3.0241168e-05,3.0768068e-05
4297,2.8193159e-05,4.0920413e-06,5.5196874e-06,1.858143e-05,4.8698465e-05,1.1848162e-05,6.626403e-06,3.0223897e-05,3.0763782e-05
4298,2.8185017e-05,4.091333e-06,5.5163914e-06,1.8577293e-05,4.8687827e-05,1.1845407e-05,6.6225684e-06,3.0219853e-05,3.0762087e-05
4299,2.8181119e-05,4.0906743e-06,5.513004e-06,1.857744e-05,4.868328e-05,1.1843549e-05,6.6187304e-06,3.0221001e-05,3.0760017e-05
4300,2.8184746e-05,4.09159e-06,5.5097576e-06,1.8583398e-05,4.8685142e-05,1.1843019e-05,6.6150237e-06,3.0227102e-05,3.07629e-05
4301,2.8194308e-05,4.092919e-06,5.5062933e-06,1.8595096e-05,4.8696602e-05,1.1843419e-05,6.611218e-06,3.0241965e-05,3.0766696e-05
4302,2.8209291e-05,4.095149e-06,5.502948e-06,1.8611194e-05,4.8711416e-05,1.1843811e-05,6.607509e-06,3.0260095e-05,3.0770563e-05
4303,2.8204036e-05,4.094242e-06,5.4996353e-06,1.8610159e-05,4.8702925e-05,1.1841415e-05,6.603797e-06,3.0257712e-05,3.076997e-05
4304,2.8201874e-05,4.093534e-06,5.4963166e-06,1.8612023e-05,4.8700305e-05,1.1839784e-05,6.5999725e-06,3.026055e-05,3.0769672e-05
4305,2.8188246e-05,4.091504e-06,5.4929924e-06,1.8603749e-05,4.8681868e-05,1.1836212e-05,6.5963036e-06,3.0249354e-05,3.076624e-05
4306,2.8178896e-05,4.0902128e-06,5.489655e-06,1.8599028e-05,4.8669048e-05,1.1834159e-05,6.592519e-06,3.0242372e-05,3.076432e-05
4307,2.816174e-05,4.088245e-06,5.4864117e-06,1.8587083e-05,4.864886e-05,1.1831541e-05,6.588738e-06,3.022858e-05,3.076122e-05
4308,2.8147393e-05,4.0864816e-06,5.4830466e-06,1.8577864e-05,4.863006e-05,1.18288235e-05,6.5849945e-06,3.021624e-05,3.0758267e-05
4309,2.813706e-05,4.085047e-06,5.4796574e-06,1.8572355e-05,4.861613e-05,1.182576e-05,6.581246e-06,3.0209125e-05,3.07551e-05
4310,2.8127455e-05,4.083848e-06,5.476377e-06,1.856723e-05,4.8603848e-05,1.1823138e-05,6.5773816e-06,3.0203328e-05,3.0753185e-05
4311,2.8129025e-05,4.084631e-06,5.4730262e-06,1.8571367e-05,4.860565e-05,1.182275e-05,6.5737304e-06,3.0209168e-05,3.075508e-05
4312,2.8133543e-05,4.0849536e-06,5.4697653e-06,1.8578825e-05,4.860811e-05,1.1822261e-05,6.570039e-06,3.021581e-05,3.075693e-05
4313,2.8131017e-05,4.0846853e-06,5.466349e-06,1.8579982e-05,4.8603844e-05,1.1819889e-05,6.5662834e-06,3.0217672e-05,3.075734e-05
4314,2.8122542e-05,4.0833006e-06,5.4631305e-06,1.8576111e-05,4.859155e-05,1.1818004e-05,6.562613e-06,3.0210937e-05,3.075589e-05
4315,2.8108614e-05,4.081309e-06,5.4598318e-06,1.8567474e-05,4.8572052e-05,1.1814128e-05,6.5588274e-06,3.0199099e-05,3.075214e-05
4316,2.8096256e-05,4.079569e-06,5.4565135e-06,1.8560173e-05,4.8560356e-05,1.1811872e-05,6.5551835e-06,3.01933e-05,3.074955e-05
4317,2.8084687e-05,4.0779037e-06,5.4532406e-06,1.8553543e-05,4.85445e-05,1.1809437e-05,6.551517e-06,3.0183548e-05,3.0748462e-05
4318,2.8082402e-05,4.077631e-06,5.449907e-06,1.8554865e-05,4.853888e-05,1.1807172e-05,6.547802e-06,3.0183906e-05,3.0746738e-05
4319,2.8063403e-05,4.0753494e-06,5.4466523e-06,1.8541401e-05,4.8515336e-05,1.1804245e-05,6.5440445e-06,3.0167048e-05,3.074347e-05
4320,2.8047434e-05,4.0734285e-06,5.4434267e-06,1.8530578e-05,4.849831e-05,1.18016305e-05,6.54037e-06,3.015631e-05,3.0740695e-05
4321,2.8041994e-05,4.0722975e-06,5.4400307e-06,1.8529665e-05,4.8486167e-05,1.1799035e-05,6.536652e-06,3.015048e-05,3.0738363e-05
4322,2.8034221e-05,4.0713603e-06,5.4368e-06,1.852606e-05,4.847647e-05,1.1796947e-05,6.532937e-06,3.0146588e-05,3.07374e-05
4323,2.803485e-05,4.0720247e-06,5.433533e-06,1.8529294e-05,4.8475762e-05,1.1795387e-05,6.5292475e-06,3.0151126e-05,3.0738414e-05
4324,2.804378e-05,4.0724385e-06,5.430209e-06,1.8541132e-05,4.8483344e-05,1.1794697e-05,6.5255467e-06,3.01631e-05,3.0740568e-05
4325,2.8044175e-05,4.0724944e-06,5.4269094e-06,1.854477e-05,4.8486167e-05,1.1794523e-05,6.52192e-06,3.0169726e-05,3.074261e-05
4326,2.8044678e-05,4.0731898e-06,5.4238044e-06,1.8547684e-05,4.848249e-05,1.179293e-05,6.5181807e-06,3.0171377e-05,3.074289e-05
4327,2.8044418e-05,4.0723426e-06,5.4204374e-06,1.8551638e-05,4.8481576e-05,1.179111e-05,6.5145414e-06,3.0175926e-05,3.0742547e-05
4328,2.8031349e-05,4.070846e-06,5.4171337e-06,1.854337e-05,4.8466703e-05,1.1789042e-05,6.510847e-06,3.0166817e-05,3.0740594e-05
4329,2.8033506e-05,4.0708815e-06,5.4138363e-06,1.8548788e-05,4.846766e-05,1.1787374e-05,6.5071426e-06,3.0173143e-05,3.0740142e-05
4330,2.802425e-05,4.06991e-06,5.410656e-06,1.8543684e-05,4.845388e-05,1.17853615e-05,6.5034687e-06,3.0165049e-05,3.0738265e-05
4331,2.8011724e-05,4.0684927e-06,5.407377e-06,1.8535855e-05,4.8438036e-05,1.178298e-05,6.499822e-06,3.0155232e-05,3.0737392e-05
4332,2.798801e-05,4.065507e-06,5.404116e-06,1.8518387e-05,4.8406353e-05,1.1778858e-05,6.496128e-06,3.0131367e-05,3.0731655e-05
4333,2.7977092e-05,4.0637615e-06,5.4009092e-06,1.851242e-05,4.8393584e-05,1.1776329e-05,6.492504e-06,3.0124751e-05,3.0728635e-05
4334,2.7969327e-05,4.0631603e-06,5.3976078e-06,1.850856e-05,4.8382342e-05,1.1774253e-05,6.4888513e-06,3.0119238e-05,3.0727402e-05
4335,2.7966787e-05,4.0624786e-06,5.394378e-06,1.850993e-05,4.837659e-05,1.177205e-05,6.4852748e-06,3.0119269e-05,3.0726864e-05
4336,2.7964048e-05,4.0627515e-06,5.3911826e-06,1.8510114e-05,4.837218e-05,1.1770907e-05,6.481541e-06,3.0119732e-05,3.0728104e-05
4337,2.7968232e-05,4.0631276e-06,5.387912e-06,1.8517192e-05,4.8378322e-05,1.1770402e-05,6.4778746e-06,3.0130044e-05,3.073031e-05
4338,2.7968643e-05,4.062986e-06,5.38465e-06,1.8521006e-05,4.8375594e-05,1.1768517e-05,6.4742417e-06,3.0132838e-05,3.0729803e-05
4339,2.7961323e-05,4.0616983e-06,5.3814424e-06,1.8518183e-05,4.83653e-05,1.17667705e-05,6.470593e-06,3.0127934e-05,3.0728454e-05
4340,2.7956346e-05,4.0611803e-06,5.3782414e-06,1.8516925e-05,4.8360234e-05,1.1765423e-05,6.466937e-06,3.0127872e-05,3.07289e-05
4341,2.7960286e-05,4.0617197e-06,5.3750596e-06,1.8523508e-05,4.836176e-05,1.1763902e-05,6.4633246e-06,3.0134532e-05,3.0729356e-05
4342,2.7939479e-05,4.05908e-06,5.371829e-06,1.850857e-05,4.8335947e-05,1.1760439e-05,6.4597107e-06,3.01158e-05,3.072533e-05
4343,2.7927104e-05,4.057135e-06,5.3685753e-06,1.8501394e-05,4.8321912e-05,1.1757802e-05,6.4561264e-06,3.0107982e-05,3.0722575e-05
4344,2.7920334e-05,4.0560003e-06,5.365348e-06,1.8498986e-05,4.830947e-05,1.1755041e-05,6.4525266e-06,3.0101904e-05,3.0720163e-05
4345,2.7901513e-05,4.0539403e-06,5.3621525e-06,1.848542e-05,4.8287242e-05,1.1751813e-05,6.4489013e-06,3.008653e-05,3.071748e-05
4346,2.7903314e-05,4.0538657e-06,5.3589592e-06,1.849049e-05,4.829085e-05,1.1751464e-05,6.445281e-06,3.0094106e-05,3.0718264e-05
4347,2.7911263e-05,4.054837e-06,5.3557205e-06,1.8500705e-05,4.829657e-05,1.175106e-05,6.4416217e-06,3.0103889e-05,3.072015e-05
4348,2.7921486e-05,4.056022e-06,5.352504e-06,1.851296e-05,4.8308742e-05,1.1750241e-05,6.4380397e-06,3.012046e-05,3.072317e-05
4349,2.791885e-05,4.0563373e-06,5.349302e-06,1.851321e-05,4.8306876e-05,1.1749723e-05,6.4344094e-06,3.0122745e-05,3.0725343e-05
4350,2.7911357e-05,4.0553787e-06,5.3462445e-06,1.8509734e-05,4.8295064e-05,1.1747394e-05,6.430786e-06,3.0116886e-05,3.0724394e-05
4351,2.7902868e-05,4.053523e-06,5.342938e-06,1.8506407e-05,4.8282847e-05,1.17449445e-05,6.4272226e-06,3.0110683e-05,3.072158e-05
4352,2.7881111e-05,4.050848e-06,5.3397307e-06,1.8490533e-05,4.8254245e-05,1.17409e-05,6.423679e-06,3.0089666e-05,3.0716e-05
4353,2.787169e-05,4.04931e-06,5.336568e-06,1.8485813e-05,4.824181e-05,1.17381205e-05,6.4200735e-06,3.0083618e-05,3.0712792e-05
4354,2.7858146e-05,4.048183e-06,5.333365e-06,1.8476598e-05,4.822428e-05,1.17355185e-05,6.416446e-06,3.0072315e-05,3.071071e-05
4355,2.7859343e-05,4.0478776e-06,5.3301455e-06,1.848132e-05,4.8225273e-05,1.1734983e-05,6.4128744e-06,3.0077415e-05,3.0711362e-05
4356,2.7849603e-05,4.0473587e-06,5.3269664e-06,1.8475277e-05,4.8212692e-05,1.1732513e-05,6.409342e-06,3.0070838e-05,3.0710424e-05
4357,2.7829647e-05,4.0450163e-06,5.323806e-06,1.8460823e-05,4.818802e-05,1.1729287e-05,6.4056453e-06,3.0053088e-05,3.0706615e-05
4358,2.7818855e-05,4.042881e-06,5.320565e-06,1.8455408e-05,4.817135e-05,1.1725536e-05,6.4020487e-06,3.0043766e-05,3.0703588e-05
4359,2.7823706e-05,4.0434284e-06,5.3173767e-06,1.84629e-05,4.817623e-05,1.1724982e-05,6.398439e-06,3.0052808e-05,3.070368e-05
4360,2.7828975e-05,4.0440896e-06,5.3142767e-06,1.847061e-05,4.81835e-05,1.1724737e-05,6.394935e-06,3.006383e-05,3.0706487e-05
4361,2.7825936e-05,4.0443542e-06,5.3111276e-06,1.8470453e-05,4.817897e-05,1.1723985e-05,6.3913594e-06,3.0063624e-05,3.070775e-05
4362,2.7819433e-05,4.0430627e-06,5.3079866e-06,1.8468383e-05,4.8169903e-05,1.1721687e-05,6.3878074e-06,3.0060408e-05,3.070678e-05
4363,2.7807851e-05,4.04074e-06,5.304753e-06,1.8462359e-05,4.8152826e-05,1.17179725e-05,6.384259e-06,3.0050594e-05,3.0703184e-05
4364,2.7792668e-05,4.0387804e-06,5.301735e-06,1.8452152e-05,4.8133395e-05,1.1715366e-05,6.380722e-06,3.0037307e-05,3.0700277e-05
4365,2.7797425e-05,4.0400605e-06,5.298528e-06,1.8458837e-05,4.8137903e-05,1.1714923e-05,6.377137e-06,3.0045845e-05,3.0702384e-05
4366,2.7794234e-05,4.039793e-06,5.2953305e-06,1.845911e-05,4.813391e-05,1.1713555e-05,6.3735747e-06,3.0046778e-05,3.070225e-05
4367,2.7797789e-05,4.0399964e-06,5.292219e-06,1.8465573e-05,4.8138336e-05,1.1713484e-05,6.3700586e-06,3.0054793e-05,3.0704152e-05
4368,2.7791135e-05,4.038892e-06,5.2891064e-06,1.8463137e-05,4.8129477e-05,1.1710689e-05,6.3664393e-06,3.0052352e-05,3.0703115e-05
4369,2.7780268e-05,4.0369955e-06,5.285872e-06,1.8457402e-05,4.811361e-05,1.17075715e-05,6.36293e-06,3.004311e-05,3.0699415e-05
4370,2.7764348e-05,4.0349255e-06,5.2827836e-06,1.8446639e-05,4.809355e-05,1.170469e-05,6.359412e-06,3.0029445e-05,3.0696698e-05
4371,2.776285e-05,4.0349137e-06,5.2796627e-06,1.8448274e-05,4.8092203e-05,1.1703752e-05,6.3558396e-06,3.0032612e-05,3.069691e-05
4372,2.7769978e-05,4.0356963e-06,5.2764767e-06,1.8457806e-05,4.8097252e-05,1.1702306e-05,6.352368e-06,3.004258e-05,3.0697873e-05
4373,2.776695e-05,4.0353093e-06,5.273289e-06,1.8458351e-05,4.809178e-05,1.1701243e-05,6.348795e-06,3.0041741e-05,3.0698266e-05
4374,2.7759423e-05,4.0344635e-06,5.270266e-06,1.8454693e-05,4.80812e-05,1.1698816e-05,6.3452835e-06,3.0037103e-05,3.069756e-05
4375,2.7749138e-05,4.0331183e-06,5.2669834e-06,1.8449036e-05,4.806677e-05,1.1696946e-05,6.341715e-06,3.0028108e-05,3.069503e-05
4376,2.7739827e-05,4.0323393e-06,5.2639584e-06,1.8443528e-05,4.805516e-05,1.16943165e-05,6.338165e-06,3.002268e-05,3.069326e-05
4377,2.7739727e-05,4.032099e-06,5.260846e-06,1.844678e-05,4.805562e-05,1.1693396e-05,6.3347698e-06,3.0027453e-05,3.069346e-05
4378,2.7744294e-05,4.032792e-06,5.257667e-06,1.8453835e-05,4.8057693e-05,1.1691978e-05,6.3311873e-06,3.0034525e-05,3.069465e-05
4379,2.7740909e-05,4.0324935e-06,5.2545743e-06,1.8453842e-05,4.8053196e-05,1.1690948e-05,6.3276316e-06,3.0034618e-05,3.0695515e-05
4380,2.7727128e-05,4.0308164e-06,5.251429e-06,1.8444884e-05,4.8036993e-05,1.1688007e-05,6.324175e-06,3.0024808e-05,3.0693096e-05
4381,2.7721167e-05,4.0300097e-06,5.248286e-06,1.8442872e-05,4.8025482e-05,1.1685486e-05,6.32058e-06,3.0019415e-05,3.069079e-05
4382,2.7716704e-05,4.028895e-06,5.2452315e-06,1.8442577e-05,4.8017966e-05,1.1683596e-05,6.317119e-06,3.0017249e-05,3.0689476e-05
4383,2.772097e-05,4.029435e-06,5.2421037e-06,1.8449431e-05,4.802323e-05,1.1683134e-05,6.3136094e-06,3.0026487e-05,3.0690604e-05
4384,2.771193e-05,4.0286836e-06,5.2390255e-06,1.8444221e-05,4.801184e-05,1.1680968e-05,6.310151e-06,3.0020723e-05,3.0689967e-05
4385,2.7710763e-05,4.0283203e-06,5.2358414e-06,1.84466e-05,4.8006863e-05,1.1679073e-05,6.306647e-06,3.0021141e-05,3.068977e-05
4386,2.7703623e-05,4.0272644e-06,5.2328332e-06,1.8443525e-05,4.7995207e-05,1.167717e-05,6.3031584e-06,3.0014879e-05,3.0688774e-05
4387,2.7696693e-05,4.0263303e-06,5.2296778e-06,1.8440685e-05,4.7986927e-05,1.1674614e-05,6.2996096e-06,3.0012701e-05,3.0686802e-05
4388,2.7686772e-05,4.0252685e-06,5.22659e-06,1.8434914e-05,4.7973903e-05,1.1672288e-05,6.2961753e-06,3.000544e-05,3.068467e-05
4389,2.7676913e-05,4.023678e-06,5.2235546e-06,1.842968e-05,4.7961857e-05,1.1670146e-05,6.2927056e-06,2.9999006e-05,3.0683048e-05
4390,2.7679524e-05,4.0241066e-06,5.2204045e-06,1.8435012e-05,4.7962465e-05,1.16691035e-05,6.2892277e-06,3.0004134e-05,3.0683434e-05
4391,2.7653878e-05,4.0213404e-06,5.2173914e-06,1.8415145e-05,4.793306e-05,1.1665594e-05,6.2857475e-06,2.9981718e-05,3.067927e-05
4392,2.7639273e-05,4.0191985e-06,5.214214e-06,1.840586e-05,4.791221e-05,1.1662109e-05,6.2822655e-06,2.9967838e-05,3.0675357e-05
4393,2.7632736e-05,4.0183304e-06,5.2110795e-06,1.8403325e-05,4.79027e-05,1.1659948e-05,6.278822e-06,2.996393e-05,3.067352e-05
4394,2.7628144e-05,4.0178134e-06,5.208081e-06,1.840225e-05,4.7895024e-05,1.1657817e-05,6.27534e-06,2.996187e-05,3.0673473e-05
4395,2.7624204e-05,4.017545e-06,5.2049945e-06,1.8401664e-05,4.7891135e-05,1.1656814e-05,6.2718304e-06,2.996249e-05,3.0673396e-05
4396,2.7622154e-05,4.017353e-06,5.2019864e-06,1.8402816e-05,4.788467e-05,1.1654826e-05,6.268328e-06,2.9961519e-05,3.0673385e-05
4397,2.761466e-05,4.0158066e-06,5.198859e-06,1.8399995e-05,4.7875426e-05,1.1652781e-05,6.264869e-06,2.9957777e-05,3.067219e-05
4398,2.760033e-05,4.013993e-06,5.1957823e-06,1.8390554e-05,4.7857295e-05,1.1649984e-05,6.2615263e-06,2.9945784e-05,3.066928e-05
4399,2.7599008e-05,4.013798e-06,5.1926954e-06,1.8392515e-05,4.7854017e-05,1.1648425e-05,6.258035e-06,2.9947558e-05,3.0668816e-05
4400,2.7588452e-05,4.0118666e-06,5.1897305e-06,1.8386854e-05,4.7841095e-05,1.1646217e-05,6.2545414e-06,2.9940336e-05,3.0667234e-05
4401,2.7584512e-05,4.011314e-06,5.1866546e-06,1.8386543e-05,4.7835587e-05,1.16445935e-05,6.2510885e-06,2.9939907e-05,3.0667423e-05
4402,2.75862e-05,4.011806e-06,5.183572e-06,1.8390821e-05,4.7837413e-05,1.1643814e-05,6.2477366e-06,2.994586e-05,3.06686e-05
4403,2.7592423e-05,4.0126324e-06,5.180584e-06,1.8399207e-05,4.7843674e-05,1.1642754e-05,6.2442086e-06,2.9956711e-05,3.0670686e-05
4404,2.7583337e-05,4.011387e-06,5.177479e-06,1.8394472e-05,4.7832666e-05,1.1640623e-05,6.2407757e-06,2.9951267e-05,3.0669013e-05
4405,2.757103e-05,4.009263e-06,5.1744705e-06,1.8387296e-05,4.781455e-05,1.1638077e-05,6.2374197e-06,2.9939052e-05,3.0666004e-05
4406,2.7557902e-05,4.0075306e-06,5.171381e-06,1.837899e-05,4.7797846e-05,1.1634879e-05,6.23393e-06,2.9929039e-05,3.0663046e-05
4407,2.75556e-05,4.007341e-06,5.1683796e-06,1.8379878e-05,4.7795795e-05,1.1633637e-05,6.2305066e-06,2.9931649e-05,3.066325e-05
4408,2.7557882e-05,4.0074106e-06,5.1652783e-06,1.8385193e-05,4.7798792e-05,1.1633367e-05,6.22707e-06,2.9938357e-05,3.066405e-05
4409,2.7559052e-05,4.0075033e-06,5.162344e-06,1.8389204e-05,4.779773e-05,1.1632184e-05,6.223722e-06,2.9941823e-05,3.066498e-05
4410,2.755322e-05,4.006932e-06,5.159279e-06,1.8387009e-05,4.778969e-05,1.1629601e-05,6.2202935e-06,2.9939793e-05,3.0664312e-05
4411,2.754952e-05,4.006493e-06,5.1562147e-06,1.8386812e-05,4.7784888e-05,1.1629146e-05,6.216874e-06,2.993887e-05,3.0664683e-05
4412,2.7541897e-05,4.005293e-06,5.1532165e-06,1.8383387e-05,4.7772868e-05,1.1626366e-05,6.2134936e-06,2.9933006e-05,3.0662784e-05
4413,2.7544926e-05,4.005971e-06,5.1501856e-06,1.838877e-05,4.777596e-05,1.1625412e-05,6.210046e-06,2.9940504e-05,3.0663497e-05
4414,2.7540544e-05,4.00492e-06,5.147193e-06,1.8388431e-05,4.7767568e-05,1.1623616e-05,6.206639e-06,2.9937313e-05,3.06634e-05
4415,2.753009e-05,4.004034e-06,5.144147e-06,1.8381908e-05,4.7753878e-05,1.1621254e-05,6.2032573e-06,2.9929368e-05,3.0660824e-05
4416,2.7500162e-05,4.0000245e-06,5.141057e-06,1.835908e-05,4.7714755e-05,1.16159e-05,6.1998376e-06,2.9899018e-05,3.0653864e-05
4417,2.7488359e-05,3.9985057e-06,5.1381257e-06,1.8351728e-05,4.7696656e-05,1.1612731e-05,6.196427e-06,2.9887498e-05,3.0649895e-05
4418,2.7485457e-05,3.997881e-06,5.135078e-06,1.8352499e-05,4.769532e-05,1.1611576e-05,6.1929545e-06,2.989079e-05,3.0649513e-05
4419,2.7479411e-05,3.9976862e-06,5.1320208e-06,1.8349703e-05,4.76902e-05,1.1610554e-05,6.1896435e-06,2.989e-05,3.065067e-05
4420,2.7482887e-05,3.9982906e-06,5.1290435e-06,1.8355553e-05,4.7690344e-05,1.1609323e-05,6.186275e-06,2.9894745e-05,3.0652518e-05
4421,2.7466713e-05,3.995882e-06,5.126019e-06,1.8344812e-05,4.7668123e-05,1.1605737e-05,6.18285e-06,2.9879535e-05,3.064827e-05
4422,2.7451228e-05,3.993168e-06,5.1230672e-06,1.8334993e-05,4.7652204e-05,1.160318e-05,6.1794626e-06,2.986956e-05,3.0644627e-05
4423,2.7447531e-05,3.992981e-06,5.120017e-06,1.8334533e-05,4.7644327e-05,1.160141e-05,6.1760466e-06,2.9866871e-05,3.064386e-05
4424,2.7456903e-05,3.9939196e-06,5.1169905e-06,1.8345992e-05,4.7654197e-05,1.1601011e-05,6.172701e-06,2.9880488e-05,3.0646745e-05
4425,2.745178e-05,3.9941447e-06,5.1140983e-06,1.8343539e-05,4.764629e-05,1.1599961e-05,6.169388e-06,2.9876941e-05,3.0647774e-05
4426,2.7447726e-05,3.9930196e-06,5.111095e-06,1.8343611e-05,4.7641624e-05,1.1597974e-05,6.1659784e-06,2.9877672e-05,3.0646952e-05
4427,2.7447863e-05,3.9928927e-06,5.108105e-06,1.8346866e-05,4.763763e-05,1.1596257e-05,6.1626356e-06,2.987874e-05,3.064623e-05
4428,2.7444017e-05,3.9919446e-06,5.1051684e-06,1.8346904e-05,4.7632282e-05,1.1594035e-05,6.159283e-06,2.9878964e-05,3.0645464e-05
4429,2.7433733e-05,3.991009e-06,5.1021157e-06,1.8340608e-05,4.762219e-05,1.15917e-05,6.1559435e-06,2.9874547e-05,3.0644802e-05
4430,2.7428912e-05,3.9901897e-06,5.0992053e-06,1.8339517e-05,4.761421e-05,1.1590791e-05,6.1524906e-06,2.9870926e-05,3.0644325e-05
4431,2.7421369e-05,3.988915e-06,5.096151e-06,1.8336303e-05,4.760389e-05,1.1588195e-05,6.149196e-06,2.9866502e-05,3.0642303e-05
4432,2.7414468e-05,3.9878687e-06,5.0932235e-06,1.8333376e-05,4.75955e-05,1.1586355e-05,6.1458745e-06,2.986327e-05,3.064113e-05
4433,2.739723e-05,3.9857855e-06,5.090259e-06,1.8321185e-05,4.7571037e-05,1.1583213e-05,6.1424744e-06,2.9845349e-05,3.063756e-05
4434,2.738175e-05,3.984462e-06,5.0872322e-06,1.8310055e-05,4.755419e-05,1.1580771e-05,6.1391256e-06,2.9834291e-05,3.06346e-05
4435,2.7375478e-05,3.9829924e-06,5.0842877e-06,1.8308197e-05,4.754544e-05,1.1578503e-05,6.1359056e-06,2.9831031e-05,3.0632385e-05
4436,2.7388644e-05,3.9841393e-06,5.0812773e-06,1.8323226e-05,4.7560436e-05,1.1578392e-05,6.132455e-06,2.9849589e-05,3.0634976e-05
4437,2.7397067e-05,3.98552e-06,5.0783437e-06,1.8333203e-05,4.7571444e-05,1.1578843e-05,6.1290852e-06,2.9863515e-05,3.0639534e-05
4438,2.7407295e-05,3.987268e-06,5.075425e-06,1.8344603e-05,4.7581256e-05,1.1579114e-05,6.12584e-06,2.98763e-05,3.064361e-05
4439,2.7406544e-05,3.9866645e-06,5.0724807e-06,1.8347399e-05,4.7577996e-05,1.1577334e-05,6.1224378e-06,2.9878223e-05,3.064373e-05
4440,2.7397733e-05,3.9853176e-06,5.069531e-06,1.8342884e-05,4.7567082e-05,1.1575467e-05,6.119168e-06,2.9872446e-05,3.064178e-05
4441,2.7376745e-05,3.98257e-06,5.0664908e-06,1.8327684e-05,4.75404e-05,1.1571348e-05,6.1158457e-06,2.9853207e-05,3.0636227e-05
4442,2.7367627e-05,3.9809806e-06,5.0636872e-06,1.8322959e-05,4.7526883e-05,1.1568963e-05,6.112497e-06,2.9845423e-05,3.063382e-05
4443,2.735469e-05,3.9802285e-06,5.060717e-06,1.8313745e-05,4.7512258e-05,1.1566605e-05,6.1091796e-06,2.9836474e-05,3.0631134e-05
4444,2.7347152e-05,3.978741e-06,5.057768e-06,1.8310644e-05,4.750032e-05,1.1564226e-05,6.105893e-06,2.9830202e-05,3.0629682e-05
4445,2.7339365e-05,3.977779e-06,5.0547587e-06,1.8306828e-05,4.748909e-05,1.1561954e-05,6.1025216e-06,2.9824618e-05,3.062771e-05
4446,2.7334547e-05,3.9773445e-06,5.0517456e-06,1.8305456e-05,4.748375e-05,1.1560481e-05,6.099128e-06,2.9824141e-05,3.0627485e-05
4447,2.7340295e-05,3.9781885e-06,5.048902e-06,1.8313203e-05,4.748872e-05,1.1560115e-05,6.0959146e-06,2.983269e-05,3.0629788e-05
4448,2.7347205e-05,3.979043e-06,5.04596e-06,1.8322202e-05,4.749425e-05,1.1559428e-05,6.0926095e-06,2.9842211e-05,3.063201e-05
4449,2.734556e-05,3.979059e-06,5.042991e-06,1.8323512e-05,4.7492427e-05,1.1557744e-05,6.089245e-06,2.9845438e-05,3.063221e-05
4450,2.7344473e-05,3.978687e-06,5.0401536e-06,1.8325632e-05,4.748755e-05,1.1556126e-05,6.0860016e-06,2.9845423e-05,3.0632087e-05
4451,2.7331154e-05,3.9770616e-06,5.0370963e-06,1.8316996e-05,4.747096e-05,1.1554112e-05,6.082623e-06,2.9834226e-05,3.062937e-05
4452,2.7309005e-05,3.9736924e-06,5.034268e-06,1.8301045e-05,4.74428e-05,1.1549752e-05,6.079358e-06,2.9813691e-05,3.0623694e-05
4453,2.7293849e-05,3.9721476e-06,5.0313124e-06,1.829039e-05,4.7422836e-05,1.1546822e-05,6.076175e-06,2.979984e-05,3.0620155e-05
4454,2.7277676e-05,3.970116e-06,5.028479e-06,1.827908e-05,4.740287e-05,1.1543838e-05,6.072753e-06,2.978628e-05,3.0616808e-05
4455,2.726886e-05,3.9686015e-06,5.025538e-06,1.8274719e-05,4.739068e-05,1.1541619e-05,6.0694865e-06,2.9779574e-05,3.0614425e-05
4456,2.7260106e-05,3.967432e-06,5.022605e-06,1.827007e-05,4.737664e-05,1.1538643e-05,6.06621e-06,2.977179e-05,3.061236e-05
4457,2.7262191e-05,3.968228e-06,5.0196204e-06,1.8274342e-05,4.7380534e-05,1.1538632e-05,6.0628436e-06,2.9779056e-05,3.061469e-05
4458,2.7270797e-05,3.969553e-06,5.0168182e-06,1.8284425e-05,4.739018e-05,1.15386465e-05,6.0596917e-06,2.979184e-05,3.061809e-05
4459,2.7280219e-05,3.970077e-06,5.013855e-06,1.8296287e-05,4.7400186e-05,1.1538269e-05,6.0563634e-06,2.9805551e-05,3.0620726e-05
4460,2.7284583e-05,3.971124e-06,5.010958e-06,1.83025e-05,4.7404494e-05,1.1537276e-05,6.0531e-06,2.9814117e-05,3.0622214e-05
4461,2.7275228e-05,3.96895e-06,5.0081007e-06,1.8298177e-05,4.7390735e-05,1.1534945e-05,6.0498483e-06,2.9805942e-05,3.0620653e-05
4462,2.725503e-05,3.966307e-06,5.0051635e-06,1.828356e-05,4.736544e-05,1.153082e-05,6.0465e-06,2.978812e-05,3.0615796e-05
4463,2.7254628e-05,3.966093e-06,5.002305e-06,1.828623e-05,4.736214e-05,1.152936e-05,6.0433836e-06,2.9789397e-05,3.0615527e-05
4464,2.7254442e-05,3.9663933e-06,4.9994355e-06,1.8288614e-05,4.736155e-05,1.1528393e-05,6.0400407e-06,2.979312e-05,3.0616036e-05
4465,2.7251235e-05,3.9657625e-06,4.9965115e-06,1.8288962e-05,4.7358382e-05,1.1527423e-05,6.036794e-06,2.9794166e-05,3.0616153e-05
4466,2.7244772e-05,3.964958e-06,4.993592e-06,1.8286222e-05,4.734858e-05,1.152491e-05,6.033511e-06,2.979016e-05,3.0615003e-05
4467,2.7229453e-05,3.963078e-06,4.9907726e-06,1.8275601e-05,4.7328846e-05,1.1522277e-05,6.030275e-06,2.977629e-05,3.0611256e-05
4468,2.7232e-05,3.9630663e-06,4.9878645e-06,1.8281069e-05,4.7329326e-05,1.1520789e-05,6.027002e-06,2.9781533e-05,3.061172e-05
4469,2.7213075e-05,3.961386e-06,4.9849637e-06,1.8266725e-05,4.730572e-05,1.1517586e-05,6.023728e-06,2.9764404e-05,3.060905e-05
4470,2.7195481e-05,3.9587217e-06,4.9820414e-06,1.8254717e-05,4.7285066e-05,1.1514454e-05,6.020572e-06,2.9750041e-05,3.060461e-05
4471,2.718616e-05,3.957436e-06,4.9792443e-06,1.824948e-05,4.7270405e-05,1.1511801e-05,6.017344e-06,2.9741263e-05,3.0602354e-05
4472,2.7167996e-05,3.954749e-06,4.976339e-06,1.823691e-05,4.7249407e-05,1.1509093e-05,6.014049e-06,2.9726261e-05,3.059836e-05
4473,2.7168959e-05,3.955029e-06,4.973502e-06,1.8240427e-05,4.7247428e-05,1.150787e-05,6.0108077e-06,2.972875e-05,3.0598832e-05
4474,2.7172619e-05,3.9553697e-06,4.9705786e-06,1.824667e-05,4.7252244e-05,1.1507672e-05,6.0076013e-06,2.9736972e-05,3.0600877e-05
4475,2.7183396e-05,3.9565834e-06,4.96782e-06,1.8258992e-05,4.726568e-05,1.150733e-05,6.004367e-06,2.9753983e-05,3.060441e-05
4476,2.7195505e-05,3.9581596e-06,4.964916e-06,1.8272429e-05,4.7277863e-05,1.150739e-05,6.0011484e-06,2.9769324e-05,3.0607836e-05
4477,2.7198077e-05,3.9583283e-06,4.962027e-06,1.8277722e-05,4.7277714e-05,1.1506599e-05,5.9979097e-06,2.9773206e-05,3.060908e-05
4478,2.7194063e-05,3.9579604e-06,4.959136e-06,1.8276967e-05,4.727389e-05,1.15045605e-05,5.9946533e-06,2.9774677e-05,3.060867e-05
4479,2.7176586e-05,3.955535e-06,4.956288e-06,1.8264762e-05,4.7251473e-05,1.1501256e-05,5.991447e-06,2.9758772e-05,3.0603966e-05
4480,2.7154501e-05,3.9526535e-06,4.9535024e-06,1.8248345e-05,4.7222635e-05,1.1496856e-05,5.988233e-06,2.9737545e-05,3.0598992e-05
4481,2.7132419e-05,3.9497577e-06,4.9506943e-06,1.8231967e-05,4.7194902e-05,1.1493918e-05,5.9850677e-06,2.9715919e-05,3.0594263e-05
4482,2.7115671e-05,3.947252e-06,4.947808e-06,1.8220611e-05,4.717339e-05,1.1490168e-05,5.98193e-06,2.9701294e-05,3.0589785e-05
4483,2.7125785e-05,3.9488186e-06,4.944971e-06,1.8231995e-05,4.7183457e-05,1.1490098e-05,5.97858e-06,2.971478e-05,3.0592193e-05
4484,2.7119655e-05,3.9483134e-06,4.94213e-06,1.8229211e-05,4.7175687e-05,1.1488649e-05,5.975448e-06,2.971159e-05,3.0592102e-05
4485,2.711417e-05,3.9480165e-06,4.9392443e-06,1.822691e-05,4.716784e-05,1.148716e-05,5.9721806e-06,2.9708499e-05,3.0592353e-05
4486,2.7103586e-05,3.946175e-06,4.936364e-06,1.8221048e-05,4.7154383e-05,1.14843815e-05,5.969042e-06,2.970096e-05,3.0590127e-05
4487,2.7099753e-05,3.9452643e-06,4.933529e-06,1.822096e-05,4.7147845e-05,1.1482218e-05,5.9658055e-06,2.9699822e-05,3.0588228e-05
4488,2.7096637e-05,3.945056e-06,4.9306964e-06,1.8220884e-05,4.7143974e-05,1.1481453e-05,5.9625745e-06,2.9699946e-05,3.0588955e-05
4489,2.71023e-05,3.945715e-06,4.9279047e-06,1.822868e-05,4.7149453e-05,1.148066e-05,5.959378e-06,2.9709416e-05,3.0590774e-05
4490,2.710299e-05,3.945856e-06,4.9251385e-06,1.8231995e-05,4.714952e-05,1.1479734e-05,5.9561726e-06,2.9713612e-05,3.0591924e-05
4491,2.7107631e-05,3.946033e-06,4.9222263e-06,1.8239372e-05,4.7153204e-05,1.1479101e-05,5.953077e-06,2.9721026e-05,3.0593314e-05
4492,2.7103433e-05,3.945491e-06,4.9194255e-06,1.8238517e-05,4.7148867e-05,1.1477442e-05,5.949861e-06,2.9721567e-05,3.059306e-05
4493,2.7097083e-05,3.944557e-06,4.91661e-06,1.8235916e-05,4.713813e-05,1.1474856e-05,5.9466743e-06,2.97166e-05,3.0591465e-05
4494,2.7089274e-05,3.94353e-06,4.9138653e-06,1.823188e-05,4.7128487e-05,1.1473095e-05,5.943517e-06,2.9711875e-05,3.0590127e-05
4495,2.707589e-05,3.941714e-06,4.9110336e-06,1.8223142e-05,4.711104e-05,1.1470453e-05,5.9403674e-06,2.970022e-05,3.0586983e-05
4496,2.706273e-05,3.9401907e-06,4.9081864e-06,1.8214352e-05,4.7093432e-05,1.1467683e-05,5.9371364e-06,2.9688612e-05,3.058395e-05
4497,2.7036596e-05,3.93695e-06,4.9053765e-06,1.8194269e-05,4.7062887e-05,1.1464023e-05,5.934047e-06,2.9664816e-05,3.0579686e-05
4498,2.7025468e-05,3.935293e-06,4.902551e-06,1.8187624e-05,4.7047626e-05,1.14611885e-05,5.9308245e-06,2.9655614e-05,3.0576564e-05
4499,2.7022237e-05,3.934336e-06,4.8997435e-06,1.8188157e-05,4.704181e-05,1.1459802e-05,5.927636e-06,2.965437e-05,3.0575186e-05
4500,2.702386e-05,3.934632e-06,4.8969614e-06,1.8192266e-05,4.704222e-05,1.1458124e-05,5.9245763e-06,2.9659519e-05,3.0576215e-05
4501,2.7029668e-05,3.9358415e-06,4.8942716e-06,1.8199555e-05,4.7049816e-05,1.1458307e-05,5.921297e-06,2.9670213e-05,3.057939e-05
4502,2.7032977e-05,3.936179e-06,4.891345e-06,1.8205452e-05,4.7050173e-05,1.145747e-05,5.9180807e-06,2.9674622e-05,3.058134e-05
4503,2.7027389e-05,3.935173e-06,4.8886222e-06,1.8203593e-05,4.704312e-05,1.14550485e-05,5.915062e-06,2.9673009e-05,3.057967e-05
4504,2.7013994e-05,3.9328797e-06,4.885731e-06,1.8195382e-05,4.7024092e-05,1.1452202e-05,5.9118524e-06,2.9660037e-05,3.0576088e-05
4505,2.7002363e-05,3.9315223e-06,4.882978e-06,1.8187862e-05,4.7011526e-05,1.1450161e-05,5.90871e-06,2.9652658e-05,3.0573643e-05
4506,2.6999352e-05,3.93137e-06,4.8802167e-06,1.8187766e-05,4.7004367e-05,1.14481445e-05,5.9055415e-06,2.9650679e-05,3.057333e-05
4507,2.6998452e-05,3.931422e-06,4.8773927e-06,1.8189638e-05,4.700398e-05,1.1447016e-05,5.902419e-06,2.9654544e-05,3.0573654e-05
4508,2.6996651e-05,3.931014e-06,4.8745947e-06,1.8191042e-05,4.7000518e-05,1.1446336e-05,5.899267e-06,2.9654913e-05,3.0574673e-05
4509,2.7006145e-05,3.9320053e-06,4.871824e-06,1.8202316e-05,4.701144e-05,1.1445302e-05,5.896078e-06,2.9670058e-05,3.057604e-05
4510,2.6998132e-05,3.930891e-06,4.869039e-06,1.8198201e-05,4.7001395e-05,1.1444172e-05,5.8929454e-06,2.9664277e-05,3.0575146e-05
4511,2.6993355e-05,3.9306133e-06,4.8663665e-06,1.8196375e-05,4.6994217e-05,1.1441739e-05,5.8898095e-06,2.966267e-05,3.0575135e-05
4512,2.6986298e-05,3.929234e-06,4.8634724e-06,1.819359e-05,4.698329e-05,1.1439996e-05,5.8867e-06,2.9656594e-05,3.0574054e-05
4513,2.6979906e-05,3.9284982e-06,4.8607126e-06,1.8190694e-05,4.697589e-05,1.1438104e-05,5.8835967e-06,2.9654188e-05,3.0572457e-05
4514,2.6978498e-05,3.9281495e-06,4.8580478e-06,1.81923e-05,4.6972105e-05,1.1436455e-05,5.880438e-06,2.9655213e-05,3.0571468e-05
4515,2.6979233e-05,3.928038e-06,4.85519e-06,1.8196004e-05,4.6970446e-05,1.143533e-05,5.877289e-06,2.9657827e-05,3.0572355e-05
4516,2.6980299e-05,3.928046e-06,4.8523993e-06,1.8199853e-05,4.6971432e-05,1.1434095e-05,5.8743267e-06,2.9663011e-05,3.0572657e-05
4517,2.697929e-05,3.928565e-06,4.8496167e-06,1.8201108e-05,4.6969697e-05,1.1433203e-05,5.8711107e-06,2.9665385e-05,3.057392e-05
4518,2.6974354e-05,3.9279453e-06,4.846875e-06,1.8199533e-05,4.696087e-05,1.1431512e-05,5.868049e-06,2.9661309e-05,3.057352e-05
4519,2.6962967e-05,3.9261863e-06,4.8441007e-06,1.819268e-05,4.694554e-05,1.1428446e-05,5.8648325e-06,2.9652265e-05,3.0570394e-05
4520,2.6950323e-05,3.924228e-06,4.841365e-06,1.818473e-05,4.6929617e-05,1.1426118e-05,5.8617447e-06,2.9641755e-05,3.0567397e-05
4521,2.6939404e-05,3.9231236e-06,4.8385746e-06,1.8177707e-05,4.6914087e-05,1.1423141e-05,5.8586747e-06,2.9632274e-05,3.05647e-05
4522,2.6931435e-05,3.921639e-06,4.8358197e-06,1.8173976e-05,4.6904694e-05,1.1421371e-05,5.8555706e-06,2.9627754e-05,3.0562784e-05
4523,2.6928887e-05,3.9214056e-06,4.833029e-06,1.8174453e-05,4.6899466e-05,1.1419723e-05,5.8524097e-06,2.9627334e-05,3.0562624e-05
4524,2.691802e-05,3.92046e-06,4.8303677e-06,1.8167191e-05,4.688337e-05,1.1417236e-05,5.8494325e-06,2.9616702e-05,3.056146e-05
4525,2.690198e-05,3.918288e-06,4.8276124e-06,1.8156079e-05,4.6865116e-05,1.1414178e-05,5.846256e-06,2.9604682e-05,3.055859e-05
4526,2.689684e-05,3.917201e-06,4.8247857e-06,1.8154853e-05,4.6855082e-05,1.1411609e-05,5.8431715e-06,2.9600302e-05,3.0556264e-05
4527,2.6895812e-05,3.9171264e-06,4.8220954e-06,1.815659e-05,4.685226e-05,1.1410459e-05,5.8400888e-06,2.9601712e-05,3.0555875e-05
4528,2.690053e-05,3.9179263e-06,4.819353e-06,1.8163251e-05,4.6858997e-05,1.1410445e-05,5.8369924e-06,2.961156e-05,3.0558353e-05
4529,2.6907966e-05,3.919119e-06,4.816658e-06,1.817219e-05,4.686622e-05,1.1410368e-05,5.8339474e-06,2.9621902e-05,3.056123e-05
4530,2.6905887e-05,3.918359e-06,4.8138186e-06,1.817371e-05,4.6862042e-05,1.1408633e-05,5.8308196e-06,2.9622588e-05,3.0560997e-05
4531,2.6897713e-05,3.917145e-06,4.8111874e-06,1.8169381e-05,4.6853173e-05,1.140674e-05,5.8276896e-06,2.9618743e-05,3.055966e-05
4532,2.6895674e-05,3.9168513e-06,4.8085644e-06,1.8170258e-05,4.684628e-05,1.1405103e-05,5.8246005e-06,2.9616574e-05,3.0559117e-05
4533,2.6886835e-05,3.9150887e-06,4.805753e-06,1.8165994e-05,4.683662e-05,1.14025615e-05,5.8215155e-06,2.9612545e-05,3.0556635e-05
4534,2.6866706e-05,3.9126876e-06,4.803143e-06,1.8150875e-05,4.6813126e-05,1.1399767e-05,5.8185456e-06,2.9594814e-05,3.0553918e-05
4535,2.6849715e-05,3.9108613e-06,4.800311e-06,1.8138542e-05,4.6790603e-05,1.1396158e-05,5.8155106e-06,2.9578934e-05,3.0549592e-05
4536,2.6830116e-05,3.908273e-06,4.7976337e-06,1.8124209e-05,4.676619e-05,1.1393089e-05,5.8123746e-06,2.9560724e-05,3.0544907e-05
4537,2.6821006e-05,3.906813e-06,4.7948083e-06,1.8119385e-05,4.675445e-05,1.1390407e-05,5.8092733e-06,2.9554769e-05,3.054238e-05
4538,2.681563e-05,3.9064466e-06,4.7922017e-06,1.811698e-05,4.6744135e-05,1.1388506e-05,5.806248e-06,2.954938e-05,3.0541934e-05
4539,2.6815258e-05,3.9067495e-06,4.789503e-06,1.8119006e-05,4.6743073e-05,1.1387836e-05,5.8031787e-06,2.9552057e-05,3.0543404e-05
4540,2.6816855e-05,3.9062547e-06,4.786715e-06,1.8123885e-05,4.674663e-05,1.138766e-05,5.8001424e-06,2.9558827e-05,3.054471e-05
4541,2.682796e-05,3.90739e-06,4.7840304e-06,1.813654e-05,4.6759e-05,1.1386707e-05,5.79709e-06,2.9575203e-05,3.0547195e-05
4542,2.6832122e-05,3.907961e-06,4.7813637e-06,1.8142797e-05,4.6764064e-05,1.1386944e-05,5.7940547e-06,2.9583065e-05,3.054978e-05
4543,2.6835542e-05,3.9081756e-06,4.7786916e-06,1.8148674e-05,4.676712e-05,1.1385666e-05,5.791092e-06,2.9590361e-05,3.0551928e-05
4544,2.6829757e-05,3.90749e-06,4.775882e-06,1.8146386e-05,4.6758796e-05,1.1383849e-05,5.78793e-06,2.9587016e-05,3.055047e-05
4545,2.6809468e-05,3.9046004e-06,4.7732974e-06,1.813157e-05,4.6730696e-05,1.1380081e-05,5.784962e-06,2.9565655e-05,3.0545165e-05
4546,2.6810807e-05,3.90444e-06,4.770563e-06,1.8135805e-05,4.6731904e-05,1.1378901e-05,5.7819666e-06,2.9571036e-05,3.0545187e-05
4547,2.6809124e-05,3.903849e-06,4.7678996e-06,1.8137376e-05,4.672843e-05,1.1377483e-05,5.7788366e-06,2.9572111e-05,3.054567e-05
4548,2.6802201e-05,3.9032934e-06,4.765252e-06,1.8133656e-05,4.6722227e-05,1.137593e-05,5.775888e-06,2.9570407e-05,3.0544637e-05
4549,2.6799304e-05,3.9029296e-06,4.7625317e-06,1.8133842e-05,4.6716166e-05,1.1374187e-05,5.772873e-06,2.9569104e-05,3.0543983e-05
4550,2.6795344e-05,3.902282e-06,4.7597464e-06,1.8133316e-05,4.6708876e-05,1.1372477e-05,5.7697325e-06,2.9566665e-05,3.0543848e-05
4551,2.6798769e-05,3.902387e-06,4.757061e-06,1.813932e-05,4.6712477e-05,1.1371984e-05,5.766706e-06,2.9573788e-05,3.054397e-05
4552,2.6795626e-05,3.9021193e-06,4.754447e-06,1.8139059e-05,4.6706715e-05,1.1370154e-05,5.7635634e-06,2.9572995e-05,3.0544208e-05
4553,2.6783233e-05,3.9010574e-06,4.751688e-06,1.8130488e-05,4.66895e-05,1.1367406e-05,5.7606303e-06,2.956146e-05,3.0542164e-05
4554,2.6771908e-05,3.89955e-06,4.748998e-06,1.812336e-05,4.6674464e-05,1.1365333e-05,5.7575417e-06,2.955159e-05,3.053946e-05
4555,2.6768788e-05,3.898299e-06,4.746393e-06,1.8124096e-05,4.6668683e-05,1.1363166e-05,5.754527e-06,2.9550989e-05,3.0537314e-05
4556,2.676442e-05,3.8981707e-06,4.7437006e-06,1.812255e-05,4.666234e-05,1.1361859e-05,5.7516077e-06,2.9548873e-05,3.0536732e-05
4557,2.6741285e-05,3.8959765e-06,4.740978e-06,1.810433e-05,4.6635545e-05,1.1359114e-05,5.7485004e-06,2.9527931e-05,3.053352e-05
4558,2.6724247e-05,3.893552e-06,4.738341e-06,1.8092354e-05,4.6614186e-05,1.1354763e-05,5.745476e-06,2.9513949e-05,3.052827e-05
4559,2.671695e-05,3.8925455e-06,4.7356484e-06,1.8088756e-05,4.659984e-05,1.1352085e-05,5.742467e-06,2.9505289e-05,3.0525523e-05
4560,2.6697551e-05,3.8905177e-06,4.7329063e-06,1.8074126e-05,4.657705e-05,1.1349132e-05,5.7394855e-06,2.9488432e-05,3.0522464e-05
4561,2.6691243e-05,3.8896e-06,4.7302597e-06,1.8071383e-05,4.656726e-05,1.1347255e-05,5.736416e-06,2.9483588e-05,3.0521227e-05
4562,2.6662674e-05,3.8858907e-06,4.7276544e-06,1.8049128e-05,4.6532215e-05,1.1343337e-05,5.733432e-06,2.9455447e-05,3.0515752e-05
4563,2.6653e-05,3.8843214e-06,4.7250433e-06,1.8043636e-05,4.651644e-05,1.1340863e-05,5.730409e-06,2.944517e-05,3.0513082e-05
4564,2.6660542e-05,3.8847393e-06,4.7223825e-06,1.805342e-05,4.652818e-05,1.13403685e-05,5.727483e-06,2.946033e-05,3.0514444e-05
4565,2.6681659e-05,3.8876788e-06,4.7197577e-06,1.8074223e-05,4.6553097e-05,1.1341889e-05,5.7244306e-06,2.948678e-05,3.0521984e-05
4566,2.670325e-05,3.8909243e-06,4.7171234e-06,1.8095203e-05,4.6579138e-05,1.1343935e-05,5.721533e-06,2.951367e-05,3.0530042e-05
4567,2.67193e-05,3.8920157e-06,4.7144854e-06,1.81128e-05,4.6597095e-05,1.1344178e-05,5.7185307e-06,2.9534383e-05,3.0533865e-05
4568,2.6710906e-05,3.890684e-06,4.711929e-06,1.8108292e-05,4.6588313e-05,1.1341949e-05,5.7156763e-06,2.9530687e-05,3.053304e-05
4569,2.6692487e-05,3.8871954e-06,4.709313e-06,1.8095978e-05,4.6565514e-05,1.1338595e-05,5.71263e-06,2.9514289e-05,3.0528394e-05
4570,2.6672598e-05,3.884547e-06,4.706663e-06,1.8081388e-05,4.6539746e-05,1.1334723e-05,5.709753e-06,2.9495268e-05,3.052281e-05
4571,2.6661808e-05,3.883613e-06,4.7040435e-06,1.8074152e-05,4.6525915e-05,1.1332534e-05,5.7068046e-06,2.9486573e-05,3.0520336e-05
4572,2.665335e-05,3.882115e-06,4.7013455e-06,1.806989e-05,4.651099e-05,1.1329687e-05,5.703732e-06,2.9477571e-05,3.05176e-05
4573,2.664949e-05,3.8820513e-06,4.698696e-06,1.8068742e-05,4.6507677e-05,1.132816e-05,5.7007023e-06,2.9478815e-05,3.0516863e-05
4574,2.6653472e-05,3.88293e-06,4.6960354e-06,1.8074506e-05,4.6508787e-05,1.1327994e-05,5.6977406e-06,2.9483055e-05,3.051858e-05
4575,2.6657226e-05,3.883468e-06,4.6933587e-06,1.80804e-05,4.6511777e-05,1.1327827e-05,5.6947993e-06,2.9489149e-05,3.052064e-05
4576,2.666358e-05,3.8844364e-06,4.6907207e-06,1.8088422e-05,4.6518595e-05,1.1326713e-05,5.691825e-06,2.9500057e-05,3.052235e-05
4577,2.6659396e-05,3.884014e-06,4.688084e-06,1.8087298e-05,4.6512494e-05,1.1325437e-05,5.6888584e-06,2.9498198e-05,3.0522515e-05
4578,2.6649263e-05,3.882683e-06,4.6854993e-06,1.808108e-05,4.650226e-05,1.1323515e-05,5.685844e-06,2.9492901e-05,3.052139e-05
4579,2.6639558e-05,3.880556e-06,4.6828736e-06,1.8076129e-05,4.6484445e-05,1.1319783e-05,5.682885e-06,2.9481776e-05,3.0517196e-05
4580,2.6622605e-05,3.878322e-06,4.6803025e-06,1.8063982e-05,4.6463174e-05,1.1316883e-05,5.6799636e-06,2.9466328e-05,3.0513238e-05
4581,2.6599359e-05,3.8756475e-06,4.677706e-06,1.8046005e-05,4.6437737e-05,1.13139995e-05,5.6769118e-06,2.9446828e-05,3.0508962e-05
4582,2.6599148e-05,3.875615e-06,4.6750056e-06,1.8048526e-05,4.6433233e-05,1.1311968e-05,5.6739864e-06,2.944728e-05,3.0508525e-05
4583,2.6614707e-05,3.87741e-06,4.6723667e-06,1.806493e-05,4.6451256e-05,1.1312499e-05,5.6711124e-06,2.9467647e-05,3.0511846e-05
4584,2.6620739e-05,3.87853e-06,4.669797e-06,1.8072413e-05,4.6456295e-05,1.13123815e-05,5.6681865e-06,2.9475726e-05,3.0515193e-05
4585,2.6636264e-05,3.88061e-06,4.667167e-06,1.8088487e-05,4.6474343e-05,1.1313311e-05,5.665173e-06,2.949586e-05,3.052013e-05
4586,2.6639054e-05,3.880769e-06,4.664592e-06,1.8093693e-05,4.6476074e-05,1.13122505e-05,5.6621716e-06,2.9501654e-05,3.052095e-05
4587,2.6620812e-05,3.8783514e-06,4.662023e-06,1.8080438e-05,4.6454144e-05,1.13092465e-05,5.6593594e-06,2.9485536e-05,3.051814e-05
4588,2.659827e-05,3.875266e-06,4.6594428e-06,1.8063562e-05,4.6424266e-05,1.1305183e-05,5.656411e-06,2.9462672e-05,3.0512032e-05
4589,2.6574024e-05,3.8716585e-06,4.6568252e-06,1.804554e-05,4.6394307e-05,1.1300375e-05,5.653479e-06,2.9440454e-05,3.0504354e-05
4590,2.6565636e-05,3.8701182e-06,4.65419e-06,1.8041328e-05,4.6382476e-05,1.129825e-05,5.6506024e-06,2.9433624e-05,3.0501773e-05
4591,2.6566075e-05,3.871088e-06,4.651624e-06,1.8043364e-05,4.6381738e-05,1.1297784e-05,5.6476415e-06,2.9436313e-05,3.0503783e-05
4592,2.6557855e-05,3.870161e-06,4.648991e-06,1.8038703e-05,4.637239e-05,1.1296745e-05,5.6446356e-06,2.9431012e-05,3.0503592e-05
4593,2.6552827e-05,3.8694484e-06,4.64641e-06,1.8036968e-05,4.6363544e-05,1.1293809e-05,5.64178e-06,2.9427954e-05,3.0502111e-05
4594,2.6541304e-05,3.8677667e-06,4.643901e-06,1.8029636e-05,4.634732e-05,1.12914895e-05,5.638788e-06,2.941704e-05,3.049951e-05
4595,2.6515107e-05,3.8644316e-06,4.6412456e-06,1.8009428e-05,4.631796e-05,1.1287848e-05,5.635912e-06,2.9394201e-05,3.049392e-05
4596,2.6517479e-05,3.864021e-06,4.6387213e-06,1.8014736e-05,4.6316283e-05,1.1286268e-05,5.632991e-06,2.9397024e-05,3.0494528e-05
4597,2.651972e-05,3.8642934e-06,4.6360406e-06,1.8019386e-05,4.6320376e-05,1.1285687e-05,5.6300373e-06,2.9404651e-05,3.0495694e-05
4598,2.6513313e-05,3.8640774e-06,4.633527e-06,1.801571e-05,4.631334e-05,1.1284825e-05,5.627169e-06,2.9401346e-05,3.0496363e-05
4599,2.6519838e-05,3.8644625e-06,4.6310042e-06,1.8024371e-05,4.6320714e-05,1.1283928e-05,5.6243175e-06,2.941247e-05,3.0497475e-05
4600,2.6510304e-05,3.863622e-06,4.628364e-06,1.8018318e-05,4.630597e-05,1.128185e-05,5.6213394e-06,2.940278e-05,3.0496001e-05
4601,2.6501466e-05,3.8618778e-06,4.6257564e-06,1.8013832e-05,4.6293142e-05,1.1279274e-05,5.6184367e-06,2.939543e-05,3.0494028e-05
4602,2.6495058e-05,3.86044e-06,4.6232335e-06,1.8011384e-05,4.628628e-05,1.1277394e-05,5.6156127e-06,2.9393275e-05,3.0492325e-05
4603,2.6492395e-05,3.860217e-06,4.620675e-06,1.8011502e-05,4.628193e-05,1.1276167e-05,5.61272e-06,2.9393042e-05,3.0492738e-05
4604,2.6493652e-05,3.8602598e-06,4.618121e-06,1.8015271e-05,4.6281428e-05,1.1274683e-05,5.6097983e-06,2.9396948e-05,3.049356e-05
4605,2.6499722e-05,3.8613694e-06,4.615597e-06,1.8022756e-05,4.6286976e-05,1.12740545e-05,5.606956e-06,2.9405965e-05,3.049484e-05
4606,2.649809e-05,3.8608564e-06,4.6130654e-06,1.8024168e-05,4.628547e-05,1.1272725e-05,5.6039885e-06,2.9408757e-05,3.049503e-05
4607,2.6501413e-05,3.861388e-06,4.610472e-06,1.8029554e-05,4.6287845e-05,1.12723055e-05,5.6011013e-06,2.941444e-05,3.0497662e-05
4608,2.6490146e-05,3.85996e-06,4.60792e-06,1.8022267e-05,4.6272784e-05,1.1269882e-05,5.598209e-06,2.9404693e-05,3.0494602e-05
4609,2.6480771e-05,3.858293e-06,4.6052764e-06,1.8017201e-05,4.6261008e-05,1.126713e-05,5.595332e-06,2.9398547e-05,3.0491325e-05
4610,2.6477834e-05,3.857765e-06,4.602748e-06,1.8017321e-05,4.6257468e-05,1.1266668e-05,5.592432e-06,2.939837e-05,3.0492343e-05
4611,2.6475263e-05,3.8579697e-06,4.600265e-06,1.8017028e-05,4.6250672e-05,1.1265078e-05,5.589574e-06,2.9396022e-05,3.0492854e-05
4612,2.6471469e-05,3.8571966e-06,4.5976763e-06,1.8016597e-05,4.624603e-05,1.1263019e-05,5.5866662e-06,2.9396344e-05,3.0490719e-05
4613,2.6476595e-05,3.8570397e-06,4.5950815e-06,1.8024473e-05,4.6251123e-05,1.1262075e-05,5.5838213e-06,2.940523e-05,3.0492496e-05
4614,2.6473877e-05,3.857126e-06,4.5926463e-06,1.8024106e-05,4.6248155e-05,1.126109e-05,5.5809855e-06,2.940608e-05,3.0492305e-05
4615,2.6471618e-05,3.8567237e-06,4.5900206e-06,1.8024873e-05,4.624259e-05,1.12589905e-05,5.578022e-06,2.9405575e-05,3.0492127e-05
4616,2.6454e-05,3.8544554e-06,4.5875086e-06,1.8012035e-05,4.6219066e-05,1.1256641e-05,5.575191e-06,2.938723e-05,3.0489222e-05
4617,2.644144e-05,3.8527805e-06,4.5848897e-06,1.800377e-05,4.6203088e-05,1.1254044e-05,5.5723303e-06,2.9376712e-05,3.0485415e-05
4618,2.6431e-05,3.851214e-06,4.5823945e-06,1.7997392e-05,4.6188426e-05,1.1251046e-05,5.569398e-06,2.9367984e-05,3.0482446e-05
4619,2.6404387e-05,3.8481676e-06,4.5798433e-06,1.7976376e-05,4.6156303e-05,1.1247076e-05,5.566605e-06,2.9342622e-05,3.0477382e-05
4620,2.64005e-05,3.8479984e-06,4.5773613e-06,1.797514e-05,4.6148023e-05,1.1245624e-05,5.5637333e-06,2.9338667e-05,3.047671e-05
4621,2.6394117e-05,3.8470857e-06,4.574762e-06,1.7972268e-05,4.614138e-05,1.1243812e-05,5.560877e-06,2.9336688e-05,3.0474988e-05
4622,2.6393245e-05,3.8466983e-06,4.5722227e-06,1.7974324e-05,4.6137553e-05,1.1242051e-05,5.5580294e-06,2.9337474e-05,3.047481e-05
4623,2.6389846e-05,3.8466815e-06,4.5697116e-06,1.7973452e-05,4.6135316e-05,1.1241138e-05,5.555175e-06,2.9339002e-05,3.047545e-05
4624,2.6394042e-05,3.846943e-06,4.5671436e-06,1.7979955e-05,4.6138335e-05,1.1240717e-05,5.552289e-06,2.9345329e-05,3.047709e-05
4625,2.6390968e-05,3.846311e-06,4.5646916e-06,1.7979966e-05,4.613348e-05,1.1239046e-05,5.5495057e-06,2.9344928e-05,3.0476815e-05
4626,2.6375554e-05,3.844465e-06,4.5622005e-06,1.7968889e-05,4.6114023e-05,1.1236429e-05,5.546583e-06,2.9331013e-05,3.0474323e-05
4627,2.636786e-05,3.8427575e-06,4.559615e-06,1.7965487e-05,4.6101974e-05,1.1233146e-05,5.543861e-06,2.9324965e-05,3.0471152e-05
4628,2.6360975e-05,3.841659e-06,4.557135e-06,1.796218e-05,4.609248e-05,1.123106e-05,5.5409528e-06,2.9320467e-05,3.0469524e-05
4629,2.6375123e-05,3.843515e-06,4.5546244e-06,1.7976983e-05,4.6109133e-05,1.12324415e-05,5.538098e-06,2.9338593e-05,3.0474279e-05
4630,2.638572e-05,3.845161e-06,4.5521497e-06,1.798841e-05,4.612279e-05,1.1233317e-05,5.535317e-06,2.9354156e-05,3.0478934e-05
4631,2.6385793e-05,3.8450685e-06,4.5496618e-06,1.7991062e-05,4.6120138e-05,1.1231602e-05,5.5324726e-06,2.9356062e-05,3.0479583e-05
4632,2.6370075e-05,3.8429225e-06,4.547085e-06,1.7980068e-05,4.610167e-05,1.12286325e-05,5.5296846e-06,2.9343355e-05,3.0476465e-05
4633,2.6363945e-05,3.8414155e-06,4.5446222e-06,1.7977907e-05,4.6093526e-05,1.12260395e-05,5.5268038e-06,2.9340685e-05,3.0473115e-05
4634,2.6354483e-05,3.8398834e-06,4.5421866e-06,1.7972412e-05,4.6079138e-05,1.1224032e-05,5.523963e-06,2.9331142e-05,3.047029e-05
4635,2.634806e-05,3.8394733e-06,4.539663e-06,1.7968923e-05,4.6071516e-05,1.1221949e-05,5.5211667e-06,2.9328401e-05,3.0469773e-05
4636,2.6338002e-05,3.8385006e-06,4.5370925e-06,1.796241e-05,4.6056564e-05,1.1220014e-05,5.5183114e-06,2.931824e-05,3.0468209e-05
4637,2.632855e-05,3.8374224e-06,4.534646e-06,1.7956481e-05,4.6043442e-05,1.1217715e-05,5.5154824e-06,2.9310246e-05,3.0466448e-05
4638,2.632567e-05,3.8368266e-06,4.532094e-06,1.7956749e-05,4.6040834e-05,1.1216414e-05,5.5127393e-06,2.931168e-05,3.0466155e-05
4639,2.632315e-05,3.835685e-06,4.529638e-06,1.7957827e-05,4.6034434e-05,1.12142425e-05,5.5098035e-06,2.9310388e-05,3.046509e-05
4640,2.6321899e-05,3.8355715e-06,4.5270685e-06,1.7959259e-05,4.6035104e-05,1.1213791e-05,5.507069e-06,2.9314244e-05,3.046581e-05
4641,2.6320062e-05,3.8358808e-06,4.524627e-06,1.7959554e-05,4.6029694e-05,1.1212769e-05,5.5042365e-06,2.931269e-05,3.0466494e-05
4642,2.631424e-05,3.835328e-06,4.522094e-06,1.7956818e-05,4.6021298e-05,1.1210522e-05,5.5014198e-06,2.9309354e-05,3.0465122e-05
4643,2.6301852e-05,3.8332873e-06,4.519622e-06,1.7948942e-05,4.600607e-05,1.1207925e-05,5.498602e-06,2.9299545e-05,3.0462528e-05
4644,2.629808e-05,3.8328e-06,4.5171355e-06,1.7948145e-05,4.6000387e-05,1.1206103e-05,5.4957877e-06,2.9298497e-05,3.0461148e-05
4645,2.6295222e-05,3.832283e-06,4.5147053e-06,1.7948234e-05,4.5996414e-05,1.1204834e-05,5.493005e-06,2.9298573e-05,3.0460635e-05
4646,2.629258e-05,3.8318813e-06,4.512185e-06,1.7948514e-05,4.599081e-05,1.1203544e-05,5.4902107e-06,2.9297054e-05,3.0460278e-05
4647,2.6286463e-05,3.831163e-06,4.5096745e-06,1.7945626e-05,4.5980698e-05,1.12010275e-05,5.487362e-06,2.929231e-05,3.0459238e-05
4648,2.6295556e-05,3.832291e-06,4.5072516e-06,1.7956014e-05,4.5991746e-05,1.1201439e-05,5.4845787e-06,2.930573e-05,3.0462428e-05
4649,2.6295887e-05,3.832069e-06,4.5047213e-06,1.7959097e-05,4.5991437e-05,1.1200118e-05,5.481801e-06,2.9309516e-05,3.0463461e-05
4650,2.628443e-05,3.831111e-06,4.5023476e-06,1.7950972e-05,4.5976085e-05,1.1198196e-05,5.479018e-06,2.9298868e-05,3.0462088e-05
4651,2.6290047e-05,3.8308503e-06,4.4998023e-06,1.7959394e-05,4.5980596e-05,1.1196668e-05,5.4762186e-06,2.9307708e-05,3.0461872e-05
4652,2.6278702e-05,3.8291196e-06,4.4973594e-06,1.7952223e-05,4.59666e-05,1.1194222e-05,5.4734464e-06,2.9298932e-05,3.0458821e-05
4653,2.6275295e-05,3.8287517e-06,4.4949898e-06,1.7951554e-05,4.5960285e-05,1.1193219e-05,5.470713e-06,2.9296354e-05,3.045972e-05
4654,2.6261829e-05,3.8277035e-06,4.492511e-06,1.7941615e-05,4.594599e-05,1.1190654e-05,5.467941e-06,2.9287396e-05,3.045758e-05
4655,2.6258782e-05,3.8271205e-06,4.4899516e-06,1.794171e-05,4.5938723e-05,1.1188693e-05,5.465199e-06,2.9284833e-05,3.045541e-05
4656,2.6251346e-05,3.8257554e-06,4.487553e-06,1.7938037e-05,4.59278e-05,1.1186816e-05,5.4623697e-06,2.9278615e-05,3.0454157e-05
4657,2.6242293e-05,3.824373e-06,4.4850835e-06,1.7932836e-05,4.591456e-05,1.1184485e-05,5.45956e-06,2.9270517e-05,3.0452195e-05
4658,2.621475e-05,3.821417e-06,4.48266e-06,1.7910672e-05,4.587852e-05,1.1179646e-05,5.4568413e-06,2.9242034e-05,3.0445515e-05
4659,2.6199865e-05,3.819116e-06,4.4800895e-06,1.790066e-05,4.5862223e-05,1.1177224e-05,5.4540574e-06,2.923094e-05,3.0442365e-05
4660,2.6186257e-05,3.817632e-06,4.4776684e-06,1.7890956e-05,4.5845478e-05,1.1174822e-05,5.4512843e-06,2.921937e-05,3.0439083e-05
4661,2.6180534e-05,3.8167577e-06,4.475225e-06,1.7888551e-05,4.583776e-05,1.1172835e-05,5.4484576e-06,2.9216468e-05,3.0438272e-05
4662,2.618962e-05,3.8178596e-06,4.4727763e-06,1.7898985e-05,4.5849534e-05,1.1173413e-05,5.4457782e-06,2.9230343e-05,3.0441975e-05
4663,2.6207033e-05,3.8196295e-06,4.470329e-06,1.7917075e-05,4.5868466e-05,1.11742365e-05,5.443057e-06,2.925117e-05,3.0447403e-05
4664,2.622046e-05,3.8215853e-06,4.4679396e-06,1.7930935e-05,4.5884837e-05,1.1174978e-05,5.4402803e-06,2.9269577e-05,3.0451985e-05
4665,2.6210077e-05,3.8203657e-06,4.4655703e-06,1.7924142e-05,4.586745e-05,1.117212e-05,5.437504e-06,2.9257826e-05,3.0450434e-05
4666,2.6191481e-05,3.8173102e-06,4.4630806e-06,1.791109e-05,4.5844077e-05,1.1168658e-05,5.4346915e-06,2.9240726e-05,3.0445577e-05
4667,2.6194713e-05,3.8169073e-06,4.460705e-06,1.79171e-05,4.5846704e-05,1.116735e-05,5.431988e-06,2.9247367e-05,3.0443895e-05
4668,2.6180081e-05,3.815709e-06,4.4583044e-06,1.7906068e-05,4.5831148e-05,1.1165574e-05,5.4292414e-06,2.9236335e-05,3.0442905e-05
4669,2.6176329e-05,3.815459e-06,4.455871e-06,1.7904998e-05,4.5827677e-05,1.1164362e-05,5.4265283e-06,2.9236786e-05,3.0442483e-05
4670,2.6166887e-05,3.813644e-06,4.453429e-06,1.7899814e-05,4.5815625e-05,1.1161925e-05,5.423856e-06,2.9229845e-05,3.0441443e-05
4671,2.6164555e-05,3.8135352e-06,4.450908e-06,1.7900113e-05,4.5806242e-05,1.1160123e-05,5.4209586e-06,2.9225159e-05,3.0440251e-05
4672,2.6161302e-05,3.8130868e-06,4.4485746e-06,1.7899642e-05,4.580277e-05,1.1158882e-05,5.418259e-06,2.9225628e-05,3.0440035e-05
4673,2.6166308e-05,3.814028e-06,4.446133e-06,1.7906148e-05,4.5808338e-05,1.11587315e-05,5.415527e-06,2.923408e-05,3.0442427e-05
4674,2.6166183e-05,3.8135986e-06,4.4437434e-06,1.790884e-05,4.5807843e-05,1.1157677e-05,5.412835e-06,2.9237332e-05,3.0442792e-05
4675,2.6146248e-05,3.8110084e-06,4.44122e-06,1.7894019e-05,4.5781126e-05,1.1154089e-05,5.4100274e-06,2.921701e-05,3.0437748e-05
4676,2.6143101e-05,3.8102528e-06,4.4389008e-06,1.7893948e-05,4.5775912e-05,1.1151895e-05,5.4073334e-06,2.9216684e-05,3.043693e-05
4677,2.613486e-05,3.8093485e-06,4.4364656e-06,1.7889046e-05,4.5764584e-05,1.1150249e-05,5.404586e-06,2.920975e-05,3.04354e-05
4678,2.6126292e-05,3.8084388e-06,4.434021e-06,1.7883833e-05,4.5753615e-05,1.1147962e-05,5.401892e-06,2.9203764e-05,3.0433792e-05
4679,2.610928e-05,3.8061644e-06,4.431612e-06,1.7871502e-05,4.5733148e-05,1.1144959e-05,5.3991653e-06,2.9189023e-05,3.0430643e-05
4680,2.6108306e-05,3.8056062e-06,4.429239e-06,1.787346e-05,4.5731496e-05,1.1144443e-05,5.396475e-06,2.9190576e-05,3.0430334e-05
4681,2.611601e-05,3.806307e-06,4.4268327e-06,1.7882869e-05,4.573873e-05,1.1143454e-05,5.3936997e-06,2.9201577e-05,3.0432311e-05
4682,2.6120233e-05,3.8070568e-06,4.4244184e-06,1.7888757e-05,4.5743647e-05,1.1143726e-05,5.390977e-06,2.9208943e-05,3.043504e-05
4683,2.6125917e-05,3.8079068e-06,4.422053e-06,1.7895958e-05,4.574829e-05,1.1143113e-05,5.388335e-06,2.9216839e-05,3.0437199e-05
4684,2.6107431e-05,3.8057913e-06,4.4196013e-06,1.788204e-05,4.5726483e-05,1.1140207e-05,5.385579e-06,2.9200699e-05,3.0434043e-05
4685,2.60825e-05,3.8020291e-06,4.4171716e-06,1.7863298e-05,4.569376e-05,1.1135601e-05,5.382879e-06,2.917528e-05,3.042735e-05
4686,2.6069647e-05,3.7998207e-06,4.4148096e-06,1.7855016e-05,4.5677523e-05,1.1132283e-05,5.3801523e-06,2.9165085e-05,3.0421834e-05
4687,2.6074049e-05,3.8004418e-06,4.4124577e-06,1.786115e-05,4.568034e-05,1.1131339e-05,5.377381e-06,2.917162e-05,3.0423256e-05
4688,2.6088604e-05,3.8027893e-06,4.4101275e-06,1.7875687e-05,4.5700246e-05,1.1133028e-05,5.3746703e-06,2.9192546e-05,3.0429834e-05
4689,2.6097747e-05,3.8041508e-06,4.4076473e-06,1.7885948e-05,4.570902e-05,1.1133093e-05,5.3720087e-06,2.920392e-05,3.0432995e-05
4690,2.6098052e-05,3.8042463e-06,4.405276e-06,1.788853e-05,4.570875e-05,1.1131508e-05,5.369359e-06,2.9207884e-05,3.0433404e-05
4691,2.609309e-05,3.8026192e-06,4.402876e-06,1.7887594e-05,4.570028e-05,1.1129584e-05,5.366624e-06,2.9204071e-05,3.0431374e-05
4692,2.6077745e-05,3.8009782e-06,4.400453e-06,1.7876313e-05,4.567912e-05,1.1126999e-05,5.363989e-06,2.9188132e-05,3.042866e-05
4693,2.6052881e-05,3.797223e-06,4.398092e-06,1.7857566e-05,4.56487e-05,1.1122254e-05,5.3612516e-06,2.9165194e-05,3.0421994e-05
4694,2.6041544e-05,3.795624e-06,4.395691e-06,1.7850229e-05,4.5633853e-05,1.1120134e-05,5.3585813e-06,2.9155135e-05,3.0417945e-05
4695,2.6045487e-05,3.7963619e-06,4.393297e-06,1.7855828e-05,4.5636843e-05,1.1119723e-05,5.355869e-06,2.9161254e-05,3.0419596e-05
4696,2.6051226e-05,3.797344e-06,4.39096e-06,1.7862922e-05,4.5643068e-05,1.1119192e-05,5.353242e-06,2.9170635e-05,3.0422245e-05
4697,2.6055579e-05,3.7981881e-06,4.388529e-06,1.7868862e-05,4.5646026e-05,1.1118675e-05,5.35046e-06,2.9176892e-05,3.0424811e-05
4698,2.6047326e-05,3.7969476e-06,4.386216e-06,1.7864162e-05,4.5634566e-05,1.11166955e-05,5.3477606e-06,2.9170113e-05,3.0423245e-05
4699,2.6033471e-05,3.7942616e-06,4.383756e-06,1.7855453e-05,4.5615743e-05,1.111317e-05,5.345073e-06,2.91575e-05,3.0419682e-05
4700,2.6026253e-05,3.793781e-06,4.381478e-06,1.7850994e-05,4.5608333e-05,1.1111232e-05,5.342515e-06,2.9154586e-05,3.041817e-05
4701,2.6015863e-05,3.7928155e-06,4.3791224e-06,1.7843924e-05,4.5593286e-05,1.1109435e-05,5.3397353e-06,2.9144116e-05,3.041623e-05
4702,2.6020167e-05,3.79273e-06,4.376734e-06,1.7850702e-05,4.559689e-05,1.1108496e-05,5.3370923e-06,2.9151304e-05,3.0417496e-05
4703,2.602184e-05,3.7930456e-06,4.3743125e-06,1.7854481e-05,4.5598936e-05,1.1107699e-05,5.334408e-06,2.9156829e-05,3.0417743e-05
4704,2.602323e-05,3.793178e-06,4.372081e-06,1.785797e-05,4.5597197e-05,1.110632e-05,5.331781e-06,2.9159093e-05,3.0419185e-05
4705,2.601627e-05,3.7923853e-06,4.3697023e-06,1.7854183e-05,4.558815e-05,1.1104796e-05,5.329111e-06,2.9154242e-05,3.0418261e-05
4706,2.600667e-05,3.7906966e-06,4.3672603e-06,1.7848713e-05,4.5578367e-05,1.11027975e-05,5.326461e-06,2.9149109e-05,3.0415855e-05
4707,2.6016534e-05,3.791648e-06,4.364984e-06,1.7859902e-05,4.5587236e-05,1.1102457e-05,5.3238205e-06,2.9160958e-05,3.0418285e-05
4708,2.6014337e-05,3.7913878e-06,4.3626633e-06,1.7860286e-05,4.5584806e-05,1.1101462e-05,5.3211193e-06,2.9162225e-05,3.0419218e-05
4709,2.6014855e-05,3.791609e-06,4.3602736e-06,1.7862973e-05,4.558401e-05,1.1100601e-05,5.318492e-06,2.9164916e-05,3.0420162e-05
4710,2.6010537e-05,3.790716e-06,4.3578643e-06,1.7861956e-05,4.55801e-05,1.1098803e-05,5.3158365e-06,2.916546e-05,3.041885e-05
4711,2.5992238e-05,3.7880548e-06,4.3556056e-06,1.7848577e-05,4.555472e-05,1.1095096e-05,5.3132426e-06,2.914638e-05,3.0413992e-05
4712,2.5973552e-05,3.7860311e-06,4.353286e-06,1.7834234e-05,4.5528963e-05,1.1091838e-05,5.3106223e-06,2.91265e-05,3.0409736e-05
4713,2.5961046e-05,3.7839288e-06,4.350859e-06,1.7826258e-05,4.5514003e-05,1.10894525e-05,5.3078966e-06,2.9116654e-05,3.0406734e-05
4714,2.5955462e-05,3.7834855e-06,4.348509e-06,1.7823468e-05,4.550407e-05,1.1087448e-05,5.305262e-06,2.9111361e-05,3.0405154e-05
4715,2.5941103e-05,3.7820146e-06,4.346138e-06,1.781295e-05,4.548869e-05,1.1086016e-05,5.3025447e-06,2.9100132e-05,3.0403053e-05
4716,2.594005e-05,3.7817092e-06,4.343766e-06,1.7814575e-05,4.5486286e-05,1.1084153e-05,5.299994e-06,2.9102139e-05,3.0402858e-05
4717,2.593921e-05,3.7815082e-06,4.341396e-06,1.7816306e-05,4.548038e-05,1.1082164e-05,5.297256e-06,2.9100962e-05,3.0401941e-05
4718,2.5936744e-05,3.781173e-06,4.3391055e-06,1.7816466e-05,4.54768e-05,1.1080775e-05,5.2946352e-06,2.9101393e-05,3.040257e-05
4719,2.5935164e-05,3.7814207e-06,4.3368077e-06,1.7816936e-05,4.5473316e-05,1.1080183e-05,5.292047e-06,2.910109e-05,3.0403418e-05
4720,2.593091e-05,3.7804227e-06,4.334442e-06,1.7816046e-05,4.5468078e-05,1.1077831e-05,5.2893834e-06,2.9100864e-05,3.040154e-05
4721,2.5929583e-05,3.779979e-06,4.332106e-06,1.7817498e-05,4.5464192e-05,1.1076278e-05,5.286698e-06,2.9101218e-05,3.040152e-05
4722,2.5925898e-05,3.7795091e-06,4.3297946e-06,1.7816594e-05,4.5460867e-05,1.1075324e-05,5.284118e-06,2.9101424e-05,3.0401787e-05
4723,2.5929037e-05,3.7798e-06,4.327497e-06,1.782174e-05,4.546157e-05,1.107374e-05,5.2814207e-06,2.9106408e-05,3.0402241e-05
4724,2.5910924e-05,3.7774582e-06,4.3251466e-06,1.780832e-05,4.5439345e-05,1.1071058e-05,5.278881e-06,2.9089406e-05,3.0399933e-05
4725,2.5899086e-05,3.7758248e-06,4.3228365e-06,1.7800425e-05,4.5422865e-05,1.10687215e-05,5.2761666e-06,2.9077977e-05,3.0396617e-05
4726,2.5880381e-05,3.7730117e-06,4.320551e-06,1.7786819e-05,4.540181e-05,1.1065129e-05,5.2736136e-06,2.9063069e-05,3.0391877e-05
4727,2.5870653e-05,3.7715124e-06,4.3182263e-06,1.7780914e-05,4.538891e-05,1.106295e-05,5.270967e-06,2.9054994e-05,3.0389607e-05
4728,2.5861747e-05,3.7707161e-06,4.3159166e-06,1.7775115e-05,4.5378147e-05,1.1061286e-05,5.268424e-06,2.9048437e-05,3.0388643e-05
4729,2.5859146e-05,3.7701284e-06,4.3136547e-06,1.7775363e-05,4.537264e-05,1.1059677e-05,5.265828e-06,2.9047136e-05,3.0388715e-05
4730,2.5862995e-05,3.7705256e-06,4.3112764e-06,1.7781194e-05,4.5377834e-05,1.1059002e-05,5.263135e-06,2.9055695e-05,3.0390023e-05
4731,2.5866188e-05,3.7709679e-06,4.3090345e-06,1.7786186e-05,4.537934e-05,1.10587835e-05,5.260572e-06,2.9059987e-05,3.0391295e-05
4732,2.58705e-05,3.7716284e-06,4.306764e-06,1.7792108e-05,4.538598e-05,1.1058668e-05,5.257998e-06,2.9069313e-05,3.0394061e-05
4733,2.5869544e-05,3.7712389e-06,4.304438e-06,1.7793867e-05,4.5383713e-05,1.105772e-05,5.255395e-06,2.9070596e-05,3.0394562e-05
4734,2.5864912e-05,3.7698949e-06,4.302207e-06,1.779281e-05,4.537696e-05,1.1055311e-05,5.252758e-06,2.9068893e-05,3.039354e-05
4735,2.5864894e-05,3.7700054e-06,4.2998654e-06,1.7795022e-05,4.537311e-05,1.10535375e-05,5.250141e-06,2.9069435e-05,3.0392664e-05
4736,2.5851448e-05,3.767995e-06,4.297552e-06,1.7785902e-05,4.5358487e-05,1.1051807e-05,5.2475907e-06,2.9059089e-05,3.0390975e-05
4737,2.5845635e-05,3.7671323e-06,4.2952975e-06,1.7783206e-05,4.5351488e-05,1.1050067e-05,5.244999e-06,2.9056422e-05,3.0389232e-05
4738,2.5853005e-05,3.7676089e-06,4.2929796e-06,1.7792418e-05,4.5357745e-05,1.104893e-05,5.2424007e-06,2.9066416e-05,3.0390305e-05
4739,2.5844265e-05,3.7666862e-06,4.2907272e-06,1.7786851e-05,4.5345536e-05,1.1047952e-05,5.239805e-06,2.9057781e-05,3.0389907e-05
4740,2.5837586e-05,3.766395e-06,4.288386e-06,1.7782804e-05,4.5336023e-05,1.10457095e-05,5.237253e-06,2.905306e-05,3.0388479e-05
4741,2.5829886e-05,3.7646134e-06,4.2860797e-06,1.7779192e-05,4.5327142e-05,1.1043394e-05,5.2346445e-06,2.9049103e-05,3.0386052e-05
4742,2.5816074e-05,3.763208e-06,4.2837733e-06,1.7769093e-05,4.5307723e-05,1.1040364e-05,5.231999e-06,2.9035358e-05,3.0382587e-05
4743,2.5820631e-05,3.7636064e-06,4.281502e-06,1.7775523e-05,4.5311463e-05,1.1039475e-05,5.2294113e-06,2.9042576e-05,3.0383784e-05
4744,2.5816169e-05,3.7632362e-06,4.279203e-06,1.777373e-05,4.5304892e-05,1.1038878e-05,5.2267937e-06,2.9039218e-05,3.0384464e-05
4745,2.5815012e-05,3.7631464e-06,4.2769016e-06,1.7774964e-05,4.5303557e-05,1.1037806e-05,5.2243468e-06,2.9041405e-05,3.0384726e-05
4746,2.5812535e-05,3.762477e-06,4.2746437e-06,1.7775414e-05,4.5298348e-05,1.1035248e-05,5.2216583e-06,2.9041443e-05,3.0383202e-05
4747,2.5807934e-05,3.7616962e-06,4.2722713e-06,1.7773968e-05,4.5291286e-05,1.103456e-05,5.219072e-06,2.9037652e-05,3.0383193e-05
4748,2.5805943e-05,3.7619104e-06,4.270059e-06,1.7773973e-05,4.5286408e-05,1.1032674e-05,5.2165396e-06,2.9037194e-05,3.0382518e-05
4749,2.579328e-05,3.760125e-06,4.26776e-06,1.7765395e-05,4.5271037e-05,1.10301235e-05,5.213975e-06,2.902694e-05,3.0379899e-05
4750,2.5780584e-05,3.7585667e-06,4.265452e-06,1.7756565e-05,4.5254368e-05,1.10281035e-05,5.211324e-06,2.901494e-05,3.0378356e-05
4751,2.5775797e-05,3.757856e-06,4.2632555e-06,1.7754684e-05,4.5247303e-05,1.102572e-05,5.2088712e-06,2.901271e-05,3.0376643e-05
4752,2.5763613e-05,3.7560185e-06,4.261e-06,1.7746595e-05,4.5230598e-05,1.1023365e-05,5.2063033e-06,2.9000932e-05,3.0372898e-05
4753,2.575366e-05,3.754629e-06,4.258674e-06,1.7740356e-05,4.5217097e-05,1.1021237e-05,5.2037017e-06,2.8992159e-05,3.0371513e-05
4754,2.5755195e-05,3.755161e-06,4.256443e-06,1.774359e-05,4.5219822e-05,1.102063e-05,5.2011274e-06,2.8998063e-05,3.037344e-05
4755,2.574878e-05,3.7543741e-06,4.254105e-06,1.7740302e-05,4.5208166e-05,1.1018836e-05,5.1985267e-06,2.8990802e-05,3.037239e-05
4756,2.5754925e-05,3.754081e-06,4.2518145e-06,1.7749031e-05,4.5214812e-05,1.1017445e-05,5.195977e-06,2.900139e-05,3.037291e-05
4757,2.5761517e-05,3.7552327e-06,4.2496663e-06,1.7756618e-05,4.5223547e-05,1.1017201e-05,5.193471e-06,2.9012872e-05,3.0375479e-05
4758,2.5766953e-05,3.7554535e-06,4.2473685e-06,1.776413e-05,4.5231136e-05,1.1017762e-05,5.1909096e-06,2.9022465e-05,3.0377736e-05
4759,2.577086e-05,3.7562575e-06,4.2451334e-06,1.776947e-05,4.523307e-05,1.1016458e-05,5.1883676e-06,2.9028244e-05,3.038019e-05
4760,2.5761523e-05,3.7545335e-06,4.2429406e-06,1.7764049e-05,4.5221386e-05,1.1014067e-05,5.1858397e-06,2.9021478e-05,3.037814e-05
4761,2.5745569e-05,3.7524444e-06,4.240637e-06,1.7752487e-05,4.5200275e-05,1.101124e-05,5.1833213e-06,2.9005714e-05,3.0373636e-05
4762,2.5737038e-05,3.7508069e-06,4.238422e-06,1.7747809e-05,4.5189965e-05,1.1008482e-05,5.1807974e-06,2.9000686e-05,3.0370471e-05
4763,2.573604e-05,3.7511861e-06,4.2362008e-06,1.7748653e-05,4.518718e-05,1.1008257e-05,5.17829e-06,2.9000632e-05,3.037208e-05
4764,2.5739364e-05,3.7516236e-06,4.2339543e-06,1.7753786e-05,4.5191744e-05,1.1007321e-05,5.175712e-06,2.9008712e-05,3.037334e-05
4765,2.5735411e-05,3.7512125e-06,4.2316574e-06,1.7752542e-05,4.5185196e-05,1.1006142e-05,5.1731286e-06,2.9005925e-05,3.0372797e-05
4766,2.5720234e-05,3.7492691e-06,4.2294005e-06,1.7741564e-05,4.5163597e-05,1.1003291e-05,5.1705447e-06,2.8989762e-05,3.0369754e-05
4767,2.5709214e-05,3.747202e-06,4.2272004e-06,1.7734812e-05,4.5148066e-05,1.1000523e-05,5.1680245e-06,2.897952e-05,3.0366378e-05
4768,2.5697354e-05,3.7453703e-06,4.2249544e-06,1.772703e-05,4.51328e-05,1.0998166e-05,5.165478e-06,2.8969156e-05,3.0363362e-05
4769,2.5686502e-05,3.7445564e-06,4.222594e-06,1.7719352e-05,4.512148e-05,1.0995521e-05,5.163029e-06,2.8962932e-05,3.036125e-05
4770,2.5690642e-05,3.7444954e-06,4.220533e-06,1.7725613e-05,4.5124594e-05,1.0995104e-05,5.1604948e-06,2.8968998e-05,3.0361956e-05
4771,2.5703768e-05,3.7463803e-06,4.2182055e-06,1.7739183e-05,4.514067e-05,1.0995718e-05,5.1579404e-06,2.8987011e-05,3.0365773e-05
4772,2.570122e-05,3.7468117e-06,4.215949e-06,1.7738459e-05,4.5136927e-05,1.0994969e-05,5.1555066e-06,2.8986453e-05,3.0367952e-05
4773,2.570515e-05,3.7465963e-06,4.2137426e-06,1.7744811e-05,4.5140725e-05,1.0994669e-05,5.1529128e-06,2.8993143e-05,3.0369316e-05
4774,2.5701418e-05,3.7458524e-06,4.2115535e-06,1.7744012e-05,4.5135275e-05,1.0992511e-05,5.1504103e-06,2.8992356e-05,3.03683e-05
4775,2.5695292e-05,3.7447637e-06,4.209323e-06,1.7741206e-05,4.5123918e-05,1.0990419e-05,5.147829e-06,2.8985669e-05,3.0366955e-05
4776,2.5678537e-05,3.7424488e-06,4.2071038e-06,1.7728984e-05,4.5103065e-05,1.098705e-05,5.1453353e-06,2.897068e-05,3.0362648e-05
4777,2.5668585e-05,3.7413465e-06,4.204871e-06,1.7722368e-05,4.508809e-05,1.09842e-05,5.1427464e-06,2.8961143e-05,3.0359752e-05
4778,2.5660338e-05,3.7402913e-06,4.20263e-06,1.7717417e-05,4.5075445e-05,1.0982881e-05,5.1401967e-06,2.8952367e-05,3.035829e-05
4779,2.5651108e-05,3.7394013e-06,4.2003844e-06,1.7711323e-05,4.5062803e-05,1.09807115e-05,5.1377297e-06,2.8944361e-05,3.035615e-05
4780,2.5636837e-05,3.7370821e-06,4.19815e-06,1.7701605e-05,4.504609e-05,1.0977698e-05,5.135278e-06,2.8933115e-05,3.0352126e-05
4781,2.5633084e-05,3.7368338e-06,4.195906e-06,1.7700344e-05,4.5041583e-05,1.0976256e-05,5.1327725e-06,2.8932553e-05,3.0352e-05
4782,2.5629124e-05,3.7361062e-06,4.193633e-06,1.7699385e-05,4.503565e-05,1.0974792e-05,5.1302527e-06,2.8930604e-05,3.035099e-05
4783,2.5625694e-05,3.735906e-06,4.191503e-06,1.7698285e-05,4.5028482e-05,1.0972977e-05,5.1277584e-06,2.8927747e-05,3.0351533e-05
4784,2.5612298e-05,3.7342863e-06,4.1892904e-06,1.768872e-05,4.5011686e-05,1.09712555e-05,5.1251814e-06,2.891525e-05,3.034959e-05
4785,2.5599853e-05,3.7324496e-06,4.187135e-06,1.7680268e-05,4.49956e-05,1.096768e-05,5.1227785e-06,2.8905142e-05,3.0345414e-05
4786,2.5594782e-05,3.7313375e-06,4.1849166e-06,1.7678527e-05,4.4989043e-05,1.0965964e-05,5.1202733e-06,2.8902805e-05,3.0344212e-05
4787,2.5597088e-05,3.7318941e-06,4.1826543e-06,1.768254e-05,4.4990044e-05,1.0965254e-05,5.1177253e-06,2.8907065e-05,3.0346104e-05
4788,2.5599009e-05,3.7319223e-06,4.1804983e-06,1.7686589e-05,4.4992557e-05,1.0965201e-05,5.115263e-06,2.8912094e-05,3.0347977e-05
4789,2.5607165e-05,3.7326047e-06,4.178244e-06,1.7696317e-05,4.500166e-05,1.09644525e-05,5.112794e-06,2.8924413e-05,3.0349456e-05
4790,2.5609355e-05,3.7329348e-06,4.1761114e-06,1.770031e-05,4.5002107e-05,1.0963778e-05,5.1103093e-06,2.892802e-05,3.0350955e-05
4791,2.5614669e-05,3.7331758e-06,4.173884e-06,1.7707609e-05,4.5008248e-05,1.09632165e-05,5.107808e-06,2.8937224e-05,3.035265e-05
4792,2.560432e-05,3.731565e-06,4.171716e-06,1.7701039e-05,4.4996108e-05,1.0961517e-05,5.10536e-06,2.8929231e-05,3.035104e-05
4793,2.559736e-05,3.7306006e-06,4.1695635e-06,1.7697195e-05,4.4986424e-05,1.095921e-05,5.1029124e-06,2.89243e-05,3.03493e-05
4794,2.558391e-05,3.7290945e-06,4.1674443e-06,1.7687371e-05,4.496969e-05,1.0956943e-05,5.1004436e-06,2.89123e-05,3.0347206e-05
4795,2.5562784e-05,3.7265715e-06,4.165152e-06,1.767106e-05,4.494457e-05,1.0953641e-05,5.0979565e-06,2.8892971e-05,3.0342662e-05
4796,2.5553672e-05,3.7247867e-06,4.162964e-06,1.7665921e-05,4.4929828e-05,1.0950912e-05,5.0954827e-06,2.8883433e-05,3.0339432e-05
4797,2.5553662e-05,3.724693e-06,4.160806e-06,1.7668162e-05,4.492805e-05,1.094951e-05,5.092993e-06,2.8885543e-05,3.0338828e-05
4798,2.5549476e-05,3.7240745e-06,4.158689e-06,1.7666713e-05,4.4924287e-05,1.0948605e-05,5.09052e-06,2.8885162e-05,3.0339228e-05
4799,2.5551519e-05,3.7249713e-06,4.15646e-06,1.7670087e-05,4.4923978e-05,1.0947992e-05,5.0880753e-06,2.888791e-05,3.034068e-05
4800,2.5545774e-05,3.7238935e-06,4.1542107e-06,1.7667671e-05,4.4918037e-05,1.0946271e-05,5.0855892e-06,2.888618e-05,3.0339572e-05
4801,2.5542891e-05,3.7232078e-06,4.1520416e-06,1.7667642e-05,4.4914457e-05,1.0944773e-05,5.0831313e-06,2.8886552e-05,3.0339646e-05
4802,2.5533034e-05,3.7215852e-06,4.1498542e-06,1.7661596e-05,4.4901237e-05,1.0942732e-05,5.0806857e-06,2.8877821e-05,3.0337362e-05
4803,2.5530891e-05,3.721201e-06,4.1476133e-06,1.7662076e-05,4.489583e-05,1.0940376e-05,5.0781696e-06,2.8877283e-05,3.0336108e-05
4804,2.5518748e-05,3.7197308e-06,4.1455296e-06,1.7653487e-05,4.4880777e-05,1.0938435e-05,5.0757108e-06,2.8866629e-05,3.033495e-05
4805,2.5525027e-05,3.7202842e-06,4.143366e-06,1.7661378e-05,4.4886277e-05,1.0938431e-05,5.073244e-06,2.8874601e-05,3.033624e-05
4806,2.5525733e-05,3.720619e-06,4.141191e-06,1.7663922e-05,4.488734e-05,1.0937092e-05,5.0708777e-06,2.887937e-05,3.0337258e-05
4807,2.5530619e-05,3.7209675e-06,4.138985e-06,1.7670665e-05,4.4891152e-05,1.0936352e-05,5.06829e-06,2.888651e-05,3.0338051e-05
4808,2.552888e-05,3.7202835e-06,4.1368103e-06,1.7671786e-05,4.4887747e-05,1.0935163e-05,5.065816e-06,2.888677e-05,3.0337738e-05
4809,2.5523768e-05,3.7201205e-06,4.1346184e-06,1.7669028e-05,4.4880537e-05,1.0933446e-05,5.0633726e-06,2.8883718e-05,3.033769e-05
4810,2.5521173e-05,3.719817e-06,4.132538e-06,1.7668817e-05,4.4875356e-05,1.0932648e-05,5.060972e-06,2.8881734e-05,3.0337676e-05
4811,2.550129e-05,3.717519e-06,4.1303324e-06,1.7653438e-05,4.4851877e-05,1.0929564e-05,5.0585218e-06,2.886379e-05,3.0333722e-05
4812,2.549522e-05,3.7158152e-06,4.128108e-06,1.7651297e-05,4.4842367e-05,1.0926677e-05,5.0560984e-06,2.885959e-05,3.0330566e-05
4813,2.5490317e-05,3.7154148e-06,4.1259273e-06,1.7648974e-05,4.4835524e-05,1.0925076e-05,5.053566e-06,2.8856883e-05,3.0329682e-05
4814,2.549343e-05,3.7159482e-06,4.123749e-06,1.7653732e-05,4.4836946e-05,1.0925175e-05,5.0511594e-06,2.8860612e-05,3.0331928e-05
4815,2.5501786e-05,3.7174132e-06,4.1216704e-06,1.7662702e-05,4.4848428e-05,1.0925418e-05,5.0487824e-06,2.8874227e-05,3.0334806e-05
4816,2.5500776e-05,3.7168502e-06,4.1195417e-06,1.7664384e-05,4.4844615e-05,1.0924067e-05,5.0463027e-06,2.8874243e-05,3.0334873e-05
4817,2.5496962e-05,3.7158527e-06,4.1173726e-06,1.7663737e-05,4.4838853e-05,1.09219245e-05,5.043923e-06,2.8873006e-05,3.0333433e-05
4818,2.549862e-05,3.7156335e-06,4.1152175e-06,1.766777e-05,4.483877e-05,1.09201765e-05,5.041423e-06,2.887717e-05,3.0333533e-05
4819,2.5483117e-05,3.7140965e-06,4.1130706e-06,1.7655952e-05,4.4819062e-05,1.09180555e-05,5.0389353e-06,2.8862074e-05,3.0330866e-05
4820,2.5473077e-05,3.7129837e-06,4.1109024e-06,1.764919e-05,4.4803863e-05,1.0915523e-05,5.036553e-06,2.885179e-05,3.0328278e-05
4821,2.54658e-05,3.7118323e-06,4.1086737e-06,1.7645296e-05,4.4794637e-05,1.0913575e-05,5.0341678e-06,2.8846895e-05,3.0325715e-05
4822,2.54659e-05,3.7114942e-06,4.1066137e-06,1.7647793e-05,4.4795084e-05,1.0912215e-05,5.0317826e-06,2.8851087e-05,3.0325495e-05
4823,2.546393e-05,3.710985e-06,4.104388e-06,1.7648557e-05,4.4791814e-05,1.0911506e-05,5.029253e-06,2.8851055e-05,3.0326879e-05
4824,2.5462363e-05,3.7114457e-06,4.102286e-06,1.7648632e-05,4.4785967e-05,1.0910079e-05,5.0268245e-06,2.8849063e-05,3.0326853e-05
4825,2.544866e-05,3.7095758e-06,4.100104e-06,1.763898e-05,4.4768898e-05,1.0907261e-05,5.0244917e-06,2.8837145e-05,3.0323677e-05
4826,2.5433957e-05,3.707158e-06,4.098065e-06,1.7628734e-05,4.4749333e-05,1.0904514e-05,5.0220624e-06,2.8822757e-05,3.0320376e-05
4827,2.5434187e-05,3.7068705e-06,4.095877e-06,1.7631439e-05,4.4751825e-05,1.0904113e-05,5.0196677e-06,2.8828044e-05,3.0320389e-05
4828,2.5427613e-05,3.7059692e-06,4.0938003e-06,1.7627843e-05,4.474227e-05,1.0902007e-05,5.017181e-06,2.8823082e-05,3.032018e-05
4829,2.5429163e-05,3.706535e-06,4.0916575e-06,1.7630971e-05,4.4741475e-05,1.0900963e-05,5.0147273e-06,2.8825783e-05,3.032112e-05
4830,2.5425441e-05,3.7057468e-06,4.089501e-06,1.7630193e-05,4.4737084e-05,1.0899777e-05,5.0123717e-06,2.8824938e-05,3.0321507e-05
4831,2.5414109e-05,3.704515e-06,4.087387e-06,1.7622207e-05,4.4721106e-05,1.0896991e-05,5.0099547e-06,2.8814162e-05,3.0318657e-05
4832,2.5404917e-05,3.7030266e-06,4.085255e-06,1.7616636e-05,4.470809e-05,1.08950435e-05,5.007548e-06,2.8805496e-05,3.0316356e-05
4833,2.539409e-05,3.7012103e-06,4.083144e-06,1.7609736e-05,4.4696335e-05,1.089263e-05,5.0052154e-06,2.879849e-05,3.0313875e-05
4834,2.5396255e-05,3.7010825e-06,4.081076e-06,1.7614097e-05,4.4699565e-05,1.089186e-05,5.0027297e-06,2.8804976e-05,3.0314568e-05
4835,2.5403806e-05,3.7022455e-06,4.078872e-06,1.762269e-05,4.4707485e-05,1.0891849e-05,5.0004e-06,2.8815235e-05,3.0317613e-05
4836,2.5406813e-05,3.7024538e-06,4.0767786e-06,1.762758e-05,4.4708988e-05,1.089028e-05,4.9980104e-06,2.8820697e-05,3.0318331e-05
4837,2.5413108e-05,3.7034267e-06,4.074606e-06,1.7635075e-05,4.471364e-05,1.089003e-05,4.9956507e-06,2.882796e-05,3.0320156e-05
4838,2.5401388e-05,3.701658e-06,4.0726045e-06,1.7627126e-05,4.4699293e-05,1.0888004e-05,4.9931537e-06,2.8818136e-05,3.031835e-05
4839,2.5386236e-05,3.6999372e-06,4.0704713e-06,1.7615828e-05,4.4681205e-05,1.0884944e-05,4.990799e-06,2.8805462e-05,3.0314157e-05
4840,2.5377394e-05,3.6987212e-06,4.068332e-06,1.761034e-05,4.4669578e-05,1.0882802e-05,4.9883984e-06,2.8798377e-05,3.0311632e-05
4841,2.5374928e-05,3.6978497e-06,4.066217e-06,1.761086e-05,4.466393e-05,1.0881736e-05,4.9860937e-06,2.87961e-05,3.0311208e-05
4842,2.5368587e-05,3.6973224e-06,4.0640502e-06,1.7607214e-05,4.465469e-05,1.0880241e-05,4.9836285e-06,2.8790824e-05,3.0310814e-05
4843,2.5357687e-05,3.6959e-06,4.061943e-06,1.7599845e-05,4.4638677e-05,1.0877612e-05,4.9812083e-06,2.8779856e-05,3.0308573e-05
4844,2.5348556e-05,3.6946942e-06,4.059855e-06,1.7594006e-05,4.462801e-05,1.0875095e-05,4.978846e-06,2.8774068e-05,3.0306552e-05
4845,2.5341107e-05,3.693425e-06,4.0577256e-06,1.7589957e-05,4.461859e-05,1.0873675e-05,4.9765e-06,2.8768416e-05,3.0304813e-05
4846,2.5339232e-05,3.6928495e-06,4.055635e-06,1.7590748e-05,4.4615917e-05,1.0872049e-05,4.9741093e-06,2.876976e-05,3.0304163e-05
4847,2.5327754e-05,3.69183e-06,4.053619e-06,1.7582306e-05,4.4603476e-05,1.0870343e-05,4.9717087e-06,2.8761426e-05,3.030316e-05
4848,2.5339901e-05,3.6927559e-06,4.051436e-06,1.7595708e-05,4.4613116e-05,1.0869604e-05,4.969395e-06,2.8774119e-05,3.0305777e-05
4849,2.5346095e-05,3.6939591e-06,4.049386e-06,1.760275e-05,4.4621265e-05,1.0869719e-05,4.9670125e-06,2.8784534e-05,3.0308729e-05
4850,2.5353555e-05,3.6947706e-06,4.0472455e-06,1.7611539e-05,4.4629145e-05,1.0869746e-05,4.9646133e-06,2.8794784e-05,3.0310635e-05
4851,2.5350566e-05,3.6940246e-06,4.0451973e-06,1.7611344e-05,4.462462e-05,1.0868373e-05,4.962267e-06,2.8793978e-05,3.031078e-05
4852,2.534942e-05,3.693592e-06,4.043054e-06,1.7612774e-05,4.462097e-05,1.0867082e-05,4.9598516e-06,2.8794037e-05,3.0310664e-05
4853,2.5345995e-05,3.6928213e-06,4.0410096e-06,1.7612165e-05,4.4614273e-05,1.08649765e-05,4.957517e-06,2.8791777e-05,3.0309251e-05
4854,2.5338017e-05,3.692023e-06,4.0389014e-06,1.7607092e-05,4.460592e-05,1.0863478e-05,4.955155e-06,2.8787286e-05,3.0308147e-05
4855,2.5320256e-05,3.6901868e-06,4.036863e-06,1.7593205e-05,4.4581044e-05,1.0860498e-05,4.952743e-06,2.8767803e-05,3.0303867e-05
4856,2.5305435e-05,3.6880185e-06,4.034648e-06,1.7582768e-05,4.4561355e-05,1.0856948e-05,4.950424e-06,2.875398e-05,3.0298665e-05
4857,2.530451e-05,3.687228e-06,4.0325867e-06,1.7584694e-05,4.4559885e-05,1.085556e-05,4.948008e-06,2.875632e-05,3.0298317e-05
4858,2.530652e-05,3.6881354e-06,4.0304794e-06,1.7587905e-05,4.4559463e-05,1.0854955e-05,4.9456685e-06,2.8758843e-05,3.030007e-05
4859,2.5306632e-05,3.687903e-06,4.0284563e-06,1.7590273e-05,4.4560726e-05,1.0854492e-05,4.943368e-06,2.8762866e-05,3.0302093e-05
4860,2.529796e-05,3.686462e-06,4.02633e-06,1.758517e-05,4.454675e-05,1.0851937e-05,4.940979e-06,2.8753831e-05,3.0299547e-05
4861,2.5279838e-05,3.6842414e-06,4.024236e-06,1.757136e-05,4.452509e-05,1.0849404e-05,4.938604e-06,2.8737084e-05,3.0295372e-05
4862,2.5269175e-05,3.6826925e-06,4.0222976e-06,1.7564185e-05,4.451104e-05,1.08460135e-05,4.936217e-06,2.8728811e-05,3.0291832e-05
4863,2.5268397e-05,3.6825743e-06,4.0201135e-06,1.756571e-05,4.4510154e-05,1.0845072e-05,4.9339205e-06,2.873116e-05,3.0292189e-05
4864,2.5266963e-05,3.682638e-06,4.018097e-06,1.7566228e-05,4.4508248e-05,1.0844502e-05,4.931474e-06,2.8732271e-05,3.029298e-05
4865,2.52754e-05,3.6834983e-06,4.015981e-06,1.757592e-05,4.451771e-05,1.0844301e-05,4.929299e-06,2.874411e-05,3.0295156e-05
4866,2.5273484e-05,3.6830409e-06,4.0138966e-06,1.7576547e-05,4.4513105e-05,1.0842686e-05,4.9268306e-06,2.8743589e-05,3.0295216e-05
4867,2.5272167e-05,3.6827935e-06,4.011845e-06,1.757753e-05,4.450926e-05,1.0841472e-05,4.9245164e-06,2.8743272e-05,3.0295945e-05
4868,2.5259054e-05,3.6811782e-06,4.0097907e-06,1.7568085e-05,4.449226e-05,1.0839449e-05,4.922243e-06,2.8730567e-05,3.0293455e-05
4869,2.5245543e-05,3.6794243e-06,4.007736e-06,1.7558383e-05,4.4474844e-05,1.083642e-05,4.9198516e-06,2.8718574e-05,3.0289852e-05
4870,2.5236452e-05,3.6777299e-06,4.005613e-06,1.7553108e-05,4.4462464e-05,1.0834108e-05,4.9175665e-06,2.8710789e-05,3.0286621e-05
4871,2.5216912e-05,3.6750707e-06,4.003606e-06,1.7538236e-05,4.4439475e-05,1.0830801e-05,4.915275e-06,2.8693401e-05,3.028217e-05
4872,2.5214871e-05,3.6749886e-06,4.0015298e-06,1.7538352e-05,4.443417e-05,1.0829439e-05,4.9128025e-06,2.869193e-05,3.028218e-05
4873,2.5218586e-05,3.6757417e-06,3.999409e-06,1.7543434e-05,4.4437682e-05,1.082913e-05,4.9104783e-06,2.8698074e-05,3.0283989e-05
4874,2.5225328e-05,3.6763604e-06,3.997396e-06,1.7551572e-05,4.444458e-05,1.0828911e-05,4.908193e-06,2.8707474e-05,3.0286612e-05
4875,2.5223702e-05,3.6760712e-06,3.9953316e-06,1.75523e-05,4.444102e-05,1.08278955e-05,4.905769e-06,2.8707356e-05,3.0287203e-05
4876,2.5215439e-05,3.6746276e-06,3.9933116e-06,1.75475e-05,4.4432447e-05,1.0826033e-05,4.9035384e-06,2.8702878e-05,3.0285028e-05
4877,2.520073e-05,3.6726285e-06,3.9912475e-06,1.7536853e-05,4.441468e-05,1.0823413e-05,4.90127e-06,2.8689998e-05,3.0282525e-05
4878,2.5197423e-05,3.6718657e-06,3.989255e-06,1.7536302e-05,4.440755e-05,1.0821049e-05,4.8989295e-06,2.8687571e-05,3.0281311e-05
4879,2.5196485e-05,3.6716283e-06,3.98718e-06,1.7537675e-05,4.4406614e-05,1.082036e-05,4.896621e-06,2.8689632e-05,3.0281653e-05
4880,2.5194615e-05,3.67101e-06,3.9851316e-06,1.7538474e-05,4.4401404e-05,1.081872e-05,4.8942707e-06,2.8688413e-05,3.0280878e-05
4881,2.5185413e-05,3.6702659e-06,3.983058e-06,1.753209e-05,4.4391687e-05,1.0817442e-05,4.8920533e-06,2.8682192e-05,3.0281128e-05
4882,2.5177122e-05,3.6696422e-06,3.9810197e-06,1.752646e-05,4.438046e-05,1.0815272e-05,4.8896554e-06,2.8675535e-05,3.0279254e-05
4883,2.517299e-05,3.668855e-06,3.9789816e-06,1.7525153e-05,4.4372475e-05,1.0813423e-05,4.887391e-06,2.867166e-05,3.027749e-05
4884,2.5175008e-05,3.668131e-06,3.9769393e-06,1.7529937e-05,4.4376335e-05,1.081246e-05,4.8850775e-06,2.8678798e-05,3.0277959e-05
4885,2.5172929e-05,3.6685808e-06,3.9748975e-06,1.752945e-05,4.4372508e-05,1.0811537e-05,4.8827537e-06,2.8678218e-05,3.027834e-05
4886,2.5179635e-05,3.6693336e-06,3.9728484e-06,1.7537453e-05,4.4378758e-05,1.0810633e-05,4.8804436e-06,2.868768e-05,3.0280216e-05
4887,2.5176014e-05,3.6686415e-06,3.970827e-06,1.7536546e-05,4.437453e-05,1.0810179e-05,4.878032e-06,2.8686316e-05,3.0281137e-05
4888,2.5173216e-05,3.6682331e-06,3.96881e-06,1.7536173e-05,4.4369037e-05,1.080903e-05,4.875806e-06,2.86842e-05,3.0280748e-05
4889,2.5175012e-05,3.6678432e-06,3.9666847e-06,1.7540484e-05,4.4369168e-05,1.0807262e-05,4.8735415e-06,2.8688364e-05,3.0279805e-05
4890,2.5171448e-05,3.6670842e-06,3.964753e-06,1.753961e-05,4.4365024e-05,1.080584e-05,4.871278e-06,2.8687906e-05,3.0279676e-05
4891,2.5170651e-05,3.666977e-06,3.9627125e-06,1.7540962e-05,4.436275e-05,1.08044915e-05,4.8689726e-06,2.8689286e-05,3.0280093e-05
4892,2.5167932e-05,3.666483e-06,3.9606325e-06,1.7540817e-05,4.435827e-05,1.0803131e-05,4.8666434e-06,2.8688492e-05,3.0279332e-05
4893,2.5157093e-05,3.6653612e-06,3.958592e-06,1.7533139e-05,4.4342836e-05,1.0801017e-05,4.864354e-06,2.8677465e-05,3.0277286e-05
4894,2.5143167e-05,3.6636513e-06,3.9566294e-06,1.7522887e-05,4.432481e-05,1.07979895e-05,4.862042e-06,2.866478e-05,3.0273788e-05
4895,2.510922e-05,3.659283e-06,3.9546403e-06,1.7495297e-05,4.4282177e-05,1.07930655e-05,4.859754e-06,2.862936e-05,3.0264908e-05
4896,2.5098474e-05,3.6572621e-06,3.952528e-06,1.7488683e-05,4.426629e-05,1.0790472e-05,4.857471e-06,2.8618346e-05,3.0261166e-05
4897,2.508313e-05,3.6559013e-06,3.9505326e-06,1.7476697e-05,4.4247812e-05,1.0788572e-05,4.855142e-06,2.8604101e-05,3.0258769e-05
4898,2.5098665e-05,3.6579886e-06,3.9484926e-06,1.7492184e-05,4.426726e-05,1.0789107e-05,4.852822e-06,2.8625329e-05,3.0263122e-05
4899,2.5110528e-05,3.6591948e-06,3.9464658e-06,1.7504868e-05,4.4281267e-05,1.0789674e-05,4.850585e-06,2.864101e-05,3.026838e-05
4900,2.511965e-05,3.660407e-06,3.9444762e-06,1.7514767e-05,4.429074e-05,1.078985e-05,4.8483266e-06,2.8652565e-05,3.0271582e-05
4901,2.5112495e-05,3.6594447e-06,3.942499e-06,1.751055e-05,4.4279815e-05,1.0787812e-05,4.8460547e-06,2.8645949e-05,3.0270494e-05
4902,2.510876e-05,3.6579638e-06,3.9404736e-06,1.7510323e-05,4.4274137e-05,1.0785698e-05,4.8437496e-06,2.8644688e-05,3.0268775e-05
4903,2.5096879e-05,3.6563806e-06,3.9385072e-06,1.750199e-05,4.4261615e-05,1.0783605e-05,4.841449e-06,2.8636563e-05,3.026634e-05
4904,2.5090816e-05,3.655931e-06,3.936519e-06,1.7498367e-05,4.42518e-05,1.07818705e-05,4.839189e-06,2.8630739e-05,3.0265133e-05
4905,2.5085239e-05,3.6545487e-06,3.9344545e-06,1.7496237e-05,4.4241555e-05,1.0779801e-05,4.836941e-06,2.862481e-05,3.0263916e-05
4906,2.5088359e-05,3.6550082e-06,3.932441e-06,1.750091e-05,4.4244713e-05,1.0778989e-05,4.834621e-06,2.8631104e-05,3.0264027e-05
4907,2.5076912e-05,3.6535994e-06,3.9304546e-06,1.7492857e-05,4.4230754e-05,1.0776815e-05,4.832333e-06,2.8621605e-05,3.0262354e-05
4908,2.5073186e-05,3.6533995e-06,3.9283386e-06,1.7491448e-05,4.4225068e-05,1.0775354e-05,4.830088e-06,2.8619625e-05,3.026172e-05
4909,2.5066895e-05,3.6524234e-06,3.926383e-06,1.7488088e-05,4.421595e-05,1.0773529e-05,4.8277907e-06,2.8614633e-05,3.0260486e-05
4910,2.5059117e-05,3.6512456e-06,3.924489e-06,1.7483382e-05,4.4204833e-05,1.0771485e-05,4.8255592e-06,2.8607788e-05,3.0258676e-05
4911,2.5056364e-05,3.6503818e-06,3.9224115e-06,1.7483571e-05,4.4202847e-05,1.0770478e-05,4.8233296e-06,2.8609038e-05,3.0258352e-05
4912,2.5053483e-05,3.6499916e-06,3.9204556e-06,1.7483035e-05,4.419905e-05,1.0768947e-05,4.821078e-06,2.8609025e-05,3.0258629e-05
4913,2.5065256e-05,3.6514618e-06,3.9184865e-06,1.7495307e-05,4.4211534e-05,1.07697415e-05,4.818854e-06,2.8622937e-05,3.0262405e-05
4914,2.5072555e-05,3.6521535e-06,3.9164834e-06,1.7503919e-05,4.421937e-05,1.0769351e-05,4.816582e-06,2.8633434e-05,3.0264295e-05
4915,2.507063e-05,3.651917e-06,3.914544e-06,1.750417e-05,4.4218446e-05,1.0768798e-05,4.8143697e-06,2.8635279e-05,3.0265088e-05
4916,2.5066944e-05,3.6510958e-06,3.9125453e-06,1.7503304e-05,4.4212244e-05,1.07663345e-05,4.8121287e-06,2.863378e-05,3.0263109e-05
4917,2.5064037e-05,3.6507038e-06,3.91056e-06,1.7502773e-05,4.420492e-05,1.0764665e-05,4.8098336e-06,2.8630422e-05,3.0261845e-05
4918,2.5047293e-05,3.6486674e-06,3.908564e-06,1.7490062e-05,4.4185057e-05,1.0761827e-05,4.8076627e-06,2.8615565e-05,3.0259187e-05
4919,2.504323e-05,3.6476958e-06,3.906483e-06,1.748905e-05,4.4180786e-05,1.0760693e-05,4.8052657e-06,2.861483e-05,3.0258056e-05
4920,2.5038982e-05,3.6477593e-06,3.904501e-06,1.7486722e-05,4.4171575e-05,1.0758893e-05,4.8030097e-06,2.8609675e-05,3.0257555e-05
4921,2.5032803e-05,3.6466715e-06,3.9024603e-06,1.7483671e-05,4.416272e-05,1.0757365e-05,4.800845e-06,2.8604512e-05,3.0255804e-05
4922,2.5024388e-05,3.6453905e-06,3.900476e-06,1.7478522e-05,4.4151668e-05,1.0754708e-05,4.79859e-06,2.8598368e-05,3.0253414e-05
4923,2.502637e-05,3.6459744e-06,3.898509e-06,1.7481885e-05,4.4151777e-05,1.0753967e-05,4.7962612e-06,2.860155e-05,3.0254194e-05
4924,2.5028272e-05,3.6459912e-06,3.8965695e-06,1.748571e-05,4.4152985e-05,1.0753446e-05,4.7940634e-06,2.8605476e-05,3.0255262e-05
4925,2.5017047e-05,3.6450267e-06,3.8946446e-06,1.7477376e-05,4.413803e-05,1.075147e-05,4.7918243e-06,2.8594735e-05,3.0253997e-05
4926,2.5002815e-05,3.642459e-06,3.892617e-06,1.7467739e-05,4.4121494e-05,1.07485375e-05,4.7895865e-06,2.8583368e-05,3.0250223e-05
4927,2.4992294e-05,3.6404538e-06,3.890675e-06,1.7461165e-05,4.4104752e-05,1.0745366e-05,4.7873878e-06,2.8571998e-05,3.0246267e-05
4928,2.4979043e-05,3.639176e-06,3.888692e-06,1.7451175e-05,4.4087414e-05,1.0742669e-05,4.7851495e-06,2.8559598e-05,3.0243795e-05
4929,2.4971301e-05,3.638125e-06,3.886679e-06,1.7446497e-05,4.4079734e-05,1.0741566e-05,4.7829026e-06,2.8555265e-05,3.024363e-05
4930,2.4977515e-05,3.6385009e-06,3.884749e-06,1.7454266e-05,4.408529e-05,1.0741256e-05,4.7807116e-06,2.856332e-05,3.0244524e-05
4931,2.4980553e-05,3.6393076e-06,3.882835e-06,1.745841e-05,4.4086184e-05,1.0740568e-05,4.7784056e-06,2.856721e-05,3.0245916e-05
4932,2.497531e-05,3.6387635e-06,3.8808134e-06,1.7455734e-05,4.4078366e-05,1.0738554e-05,4.7762733e-06,2.856354e-05,3.0245264e-05
4933,2.4972076e-05,3.6381496e-06,3.8788376e-06,1.7455088e-05,4.4074077e-05,1.0737411e-05,4.7739604e-06,2.8562708e-05,3.024528e-05
4934,2.4969882e-05,3.6372214e-06,3.8768962e-06,1.7455764e-05,4.4070286e-05,1.0735415e-05,4.771796e-06,2.8563074e-05,3.0243875e-05
4935,2.4958123e-05,3.6358015e-06,3.8749436e-06,1.7447377e-05,4.405527e-05,1.073319e-05,4.7695753e-06,2.8552504e-05,3.0241043e-05
4936,2.4946734e-05,3.634692e-06,3.8730495e-06,1.7438992e-05,4.4040964e-05,1.07312435e-05,4.7673884e-06,2.8542334e-05,3.023976e-05
4937,2.4947001e-05,3.6346912e-06,3.871001e-06,1.7441309e-05,4.403964e-05,1.0730076e-05,4.765192e-06,2.8544373e-05,3.024042e-05
4938,2.4938465e-05,3.633595e-06,3.8690655e-06,1.7435805e-05,4.4028027e-05,1.0728229e-05,4.762942e-06,2.8536853e-05,3.0238298e-05
4939,2.4924291e-05,3.6315612e-06,3.867108e-06,1.7425622e-05,4.4008895e-05,1.07254355e-05,4.760756e-06,2.8522703e-05,3.0234498e-05
4940,2.4912773e-05,3.6300044e-06,3.8651697e-06,1.7417598e-05,4.3994733e-05,1.0723325e-05,4.7585163e-06,2.8512894e-05,3.0232262e-05
4941,2.4920528e-05,3.630881e-06,3.863151e-06,1.7426495e-05,4.4003024e-05,1.0722519e-05,4.7563176e-06,2.8524188e-05,3.0234116e-05
4942,2.4923615e-05,3.6311264e-06,3.8613002e-06,1.7431188e-05,4.4005086e-05,1.072212e-05,4.754057e-06,2.852891e-05,3.0235906e-05
4943,2.4926412e-05,3.6313338e-06,3.859289e-06,1.7435788e-05,4.4008983e-05,1.072205e-05,4.751916e-06,2.8535016e-05,3.023717e-05
4944,2.4918892e-05,3.630141e-06,3.857342e-06,1.7431408e-05,4.3997712e-05,1.0718866e-05,4.7496833e-06,2.8529163e-05,3.023583e-05
4945,2.4915624e-05,3.6295196e-06,3.8553835e-06,1.743072e-05,4.3995038e-05,1.071827e-05,4.7475014e-06,2.8529266e-05,3.0235138e-05
4946,2.4906603e-05,3.6283716e-06,3.853455e-06,1.7424778e-05,4.3984925e-05,1.0716473e-05,4.7453095e-06,2.8523142e-05,3.0233707e-05
4947,2.490385e-05,3.6278207e-06,3.851594e-06,1.7424434e-05,4.3979686e-05,1.0715758e-05,4.743124e-06,2.8520803e-05,3.0234487e-05
4948,2.4900917e-05,3.6271279e-06,3.849624e-06,1.7424165e-05,4.39753e-05,1.0714028e-05,4.7409353e-06,2.8520337e-05,3.023356e-05
4949,2.4903828e-05,3.626669e-06,3.8477665e-06,1.7429393e-05,4.3978973e-05,1.0712913e-05,4.7387575e-06,2.85273e-05,3.0233996e-05
4950,2.491532e-05,3.628056e-06,3.8457765e-06,1.7441487e-05,4.3990527e-05,1.0713098e-05,4.7365456e-06,2.8540884e-05,3.02371e-05
4951,2.4922607e-05,3.6292677e-06,3.843782e-06,1.7449558e-05,4.3999506e-05,1.07137075e-05,4.734422e-06,2.8551376e-05,3.0240097e-05
4952,2.4922076e-05,3.6292697e-06,3.8418657e-06,1.745094e-05,4.3996264e-05,1.07113265e-05,4.732228e-06,2.855271e-05,3.0239822e-05
4953,2.490919e-05,3.6277004e-06,3.8399494e-06,1.744154e-05,4.3980443e-05,1.0709641e-05,4.730007e-06,2.8540795e-05,3.0237332e-05
4954,2.489572e-05,3.6257698e-06,3.8380167e-06,1.7431934e-05,4.3963373e-05,1.07063215e-05,4.7278854e-06,2.8529164e-05,3.0233283e-05
4955,2.4891982e-05,3.6248282e-06,3.8360286e-06,1.7431124e-05,4.3953045e-05,1.07048545e-05,4.7256826e-06,2.8522507e-05,3.0231071e-05
4956,2.4878798e-05,3.6234899e-06,3.8341304e-06,1.7421178e-05,4.3939086e-05,1.0702952e-05,4.723405e-06,2.851273e-05,3.0229274e-05
4957,2.4869882e-05,3.6226254e-06,3.8322028e-06,1.7415054e-05,4.3926462e-05,1.0700608e-05,4.7212534e-06,2.8504599e-05,3.0227653e-05
4958,2.4858624e-05,3.6208478e-06,3.8302423e-06,1.7407534e-05,4.391251e-05,1.0697854e-05,4.7190406e-06,2.8495615e-05,3.0225037e-05
4959,2.4849025e-05,3.6192293e-06,3.8283597e-06,1.7401437e-05,4.3898253e-05,1.0695403e-05,4.716796e-06,2.8486056e-05,3.0222882e-05
4960,2.4850007e-05,3.619578e-06,3.8263747e-06,1.7404054e-05,4.389824e-05,1.069382e-05,4.7146623e-06,2.8489758e-05,3.022289e-05
4961,2.484891e-05,3.6194278e-06,3.824394e-06,1.740509e-05,4.3896485e-05,1.0693774e-05,4.7124518e-06,2.849026e-05,3.0223857e-05
4962,2.4843674e-05,3.61838e-06,3.8225467e-06,1.7402746e-05,4.388803e-05,1.0691853e-05,4.7103003e-06,2.8485876e-05,3.0222476e-05
4963,2.4841835e-05,3.618129e-06,3.8206895e-06,1.7403016e-05,4.3884036e-05,1.0690727e-05,4.708163e-06,2.8485145e-05,3.0222105e-05
4964,2.4840356e-05,3.617667e-06,3.8186818e-06,1.7404007e-05,4.3882377e-05,1.0689853e-05,4.7059434e-06,2.848658e-05,3.0222587e-05
4965,2.4847292e-05,3.6187994e-06,3.816815e-06,1.7411678e-05,4.3889842e-05,1.0689138e-05,4.703829e-06,2.8496874e-05,3.0224306e-05
4966,2.4854206e-05,3.6193785e-06,3.8148937e-06,1.7419934e-05,4.3896864e-05,1.0688666e-05,4.7016383e-06,2.850656e-05,3.022682e-05
4967,2.4857676e-05,3.6195615e-06,3.8129385e-06,1.7425176e-05,4.3900705e-05,1.0688348e-05,4.699486e-06,2.851287e-05,3.0228211e-05
4968,2.4838078e-05,3.617052e-06,3.8111216e-06,1.7409906e-05,4.3875167e-05,1.0684675e-05,4.697331e-06,2.8493163e-05,3.0223711e-05
4969,2.4824507e-05,3.615184e-06,3.8091846e-06,1.7400138e-05,4.3855784e-05,1.0681916e-05,4.695198e-06,2.847867e-05,3.0219582e-05
4970,2.4807992e-05,3.6127174e-06,3.8073185e-06,1.7387956e-05,4.3835476e-05,1.0679096e-05,4.6930195e-06,2.8463362e-05,3.0215566e-05
4971,2.4803754e-05,3.6126514e-06,3.805359e-06,1.7385742e-05,4.3829175e-05,1.0677621e-05,4.690859e-06,2.8460698e-05,3.0214507e-05
4972,2.4792855e-05,3.6111876e-06,3.803465e-06,1.7378203e-05,4.381662e-05,1.0675907e-05,4.6887503e-06,2.8451963e-05,3.0213338e-05
4973,2.4795907e-05,3.6116708e-06,3.8015519e-06,1.7382685e-05,4.3819913e-05,1.0675169e-05,4.6865225e-06,2.8458224e-05,3.0213945e-05
4974,2.4804121e-05,3.61211e-06,3.7996112e-06,1.73924e-05,4.3826854e-05,1.0674647e-05,4.6843634e-06,2.8467846e-05,3.0216206e-05
4975,2.4807785e-05,3.6130723e-06,3.7977331e-06,1.739698e-05,4.3831522e-05,1.06746065e-05,4.6822906e-06,2.8474624e-05,3.021902e-05
4976,2.4813777e-05,3.6134134e-06,3.7958332e-06,1.740453e-05,4.3836408e-05,1.06735815e-05,4.6801943e-06,2.8482631e-05,3.0220554e-05
4977,2.4805304e-05,3.6119566e-06,3.7939215e-06,1.7399425e-05,4.3825174e-05,1.0671103e-05,4.6778573e-06,2.8476212e-05,3.0218596e-05
4978,2.479073e-05,3.6098802e-06,3.7921384e-06,1.7388711e-05,4.3806518e-05,1.0669006e-05,4.6758673e-06,2.8461645e-05,3.021475e-05
4979,2.4772507e-05,3.6076647e-06,3.7901555e-06,1.7374688e-05,4.378346e-05,1.0666519e-05,4.673652e-06,2.8443292e-05,3.021058e-05
4980,2.4770874e-05,3.6069453e-06,3.7882953e-06,1.7375633e-05,4.37797e-05,1.0664373e-05,4.671559e-06,2.8443766e-05,3.0209378e-05
4981,2.4766903e-05,3.606715e-06,3.7864872e-06,1.73737e-05,4.3773078e-05,1.0662895e-05,4.669339e-06,2.8440845e-05,3.0209463e-05
4982,2.4767629e-05,3.6069832e-06,3.7845637e-06,1.7376082e-05,4.377313e-05,1.0662129e-05,4.667198e-06,2.8443803e-05,3.0210602e-05
4983,2.4751978e-05,3.605176e-06,3.7826633e-06,1.736414e-05,4.3754717e-05,1.0659591e-05,4.6650835e-06,2.8430042e-05,3.0207604e-05
4984,2.4750025e-05,3.6041995e-06,3.7807526e-06,1.7365073e-05,4.3750588e-05,1.0658068e-05,4.6629266e-06,2.8429595e-05,3.0206027e-05
4985,2.4750607e-05,3.6041592e-06,3.7789257e-06,1.7367522e-05,4.374933e-05,1.0656627e-05,4.6608416e-06,2.8431861e-05,3.020655e-05
4986,2.4751513e-05,3.6040572e-06,3.7769298e-06,1.7370525e-05,4.3749184e-05,1.0655895e-05,4.6586388e-06,2.8434652e-05,3.0206935e-05
4987,2.4743698e-05,3.6032427e-06,3.775097e-06,1.7365359e-05,4.373846e-05,1.0654179e-05,4.6565283e-06,2.842775e-05,3.0206418e-05
4988,2.473875e-05,3.602922e-06,3.7731977e-06,1.736263e-05,4.373026e-05,1.06527905e-05,4.6543873e-06,2.8423081e-05,3.0205654e-05
4989,2.4727955e-05,3.6012098e-06,3.7713112e-06,1.7355434e-05,4.371828e-05,1.0650328e-05,4.652227e-06,2.8415725e-05,3.0203093e-05
4990,2.4722007e-05,3.6001811e-06,3.769516e-06,1.735231e-05,4.371055e-05,1.0648522e-05,4.6502237e-06,2.8411805e-05,3.0201303e-05
4991,2.4733436e-05,3.6010927e-06,3.7675293e-06,1.7364813e-05,4.3721047e-05,1.0648482e-05,4.647988e-06,2.8424576e-05,3.020442e-05
4992,2.4733627e-05,3.6015456e-06,3.7657549e-06,1.7366327e-05,4.372267e-05,1.0648553e-05,4.6459027e-06,2.8428212e-05,3.0206236e-05
4993,2.473493e-05,3.601579e-06,3.7638408e-06,1.736951e-05,4.3723692e-05,1.06467605e-05,4.6438245e-06,2.8433107e-05,3.0206465e-05
4994,2.472555e-05,3.6000731e-06,3.7619895e-06,1.7363487e-05,4.3710348e-05,1.0644864e-05,4.6416926e-06,2.842379e-05,3.0204561e-05
4995,2.471211e-05,3.5978621e-06,3.760149e-06,1.73541e-05,4.3690983e-05,1.06419575e-05,4.639545e-06,2.840948e-05,3.0201221e-05
4996,2.47066e-05,3.597396e-06,3.7582822e-06,1.7350922e-05,4.3685737e-05,1.0640502e-05,4.637542e-06,2.840769e-05,3.0200204e-05
4997,2.4709545e-05,3.597537e-06,3.7563873e-06,1.735562e-05,4.3689404e-05,1.06399075e-05,4.635354e-06,2.8414144e-05,3.020084e-05
4998,2.4714407e-05,3.598154e-06,3.7545178e-06,1.7361735e-05,4.3691805e-05,1.0639153e-05,4.633255e-06,2.84194e-05,3.020209e-05
4999,2.4707904e-05,3.5974188e-06,3.7526354e-06,1.735785e-05,4.36848e-05,1.063822e-05,4.6311534e-06,2.8415425e-05,3.0201925e-05


==> figs/data/loss_Adam_alpha_0.05_beta_5.0_lr0.001_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_train,bcp_loss_train,u_MSE
0,0.5371688,0.504495,0.030505374,0.0021683888,0.61546546,0.5831667,0.03060647,0.0016922969,0.47613394
1,0.42842877,0.34519657,0.03464663,0.04858556,0.67523307,0.58725005,0.033216063,0.05476698,0.4975962
2,0.4661728,0.42173663,0.03896807,0.005468138,0.6128553,0.5674917,0.037451077,0.007912541,0.48316917
3,0.38061154,0.3330181,0.012021305,0.03557214,0.69570786,0.6403145,0.011182526,0.04421079,0.49605724
4,0.42124036,0.39914754,0.016176827,0.0059160073,0.6300714,0.60529804,0.015970932,0.008802441,0.4758107
5,0.37220693,0.3302473,0.013240622,0.028718965,0.6667009,0.6146546,0.012201108,0.039845143,0.48942795
6,0.4024142,0.36314547,0.024158878,0.015109871,0.6055825,0.55959,0.022928836,0.023063682,0.47891238
7,0.38125262,0.32776707,0.022017078,0.031468462,0.62036586,0.55468565,0.020336218,0.04534398,0.48448926
8,0.39173785,0.34649205,0.022102667,0.023143142,0.593935,0.53785866,0.020994127,0.035082225,0.4787576
9,0.37906414,0.3306621,0.017662985,0.030739084,0.6016299,0.5390901,0.016698273,0.04584152,0.47911763
10,0.38424703,0.33680102,0.019109322,0.028336704,0.5852076,0.5236427,0.01847233,0.043092526,0.47687477
11,0.37808746,0.3230061,0.019645048,0.035436347,0.5845559,0.5124184,0.018879678,0.0532579,0.47729993
12,0.38051197,0.32467195,0.02184045,0.033999562,0.57172966,0.49844837,0.021275183,0.052006148,0.47507092
13,0.37290862,0.31458506,0.020618267,0.037705313,0.5717328,0.49387872,0.019982288,0.057871804,0.4727251
14,0.37197205,0.3152188,0.021118486,0.035634745,0.5619906,0.48558706,0.02066196,0.055741627,0.4692771
15,0.36583605,0.30620334,0.021071544,0.038561154,0.55949247,0.47831464,0.020538898,0.060638957,0.4669655
16,0.36403784,0.30360317,0.022338612,0.038096067,0.55067647,0.46794122,0.021943357,0.060791887,0.46406457
17,0.35893643,0.29703432,0.022658067,0.039244015,0.5458883,0.46022516,0.022256682,0.0634065,0.46060467
18,0.3547866,0.29259226,0.0232652,0.038929146,0.53928113,0.45230785,0.02291642,0.06405687,0.45625508
19,0.35055485,0.28738442,0.024314152,0.038856264,0.5327222,0.44350278,0.024031254,0.06518812,0.45157504
20,0.34552982,0.28043532,0.025562774,0.03953174,0.52719676,0.4342644,0.025335245,0.06759714,0.44660252
21,0.3412524,0.27498946,0.027025905,0.039237026,0.52021956,0.42458543,0.026930202,0.0687039,0.44088966
22,0.33573398,0.26827314,0.02808293,0.03937791,0.5143442,0.41561395,0.028057264,0.07067298,0.43448684
23,0.33058637,0.2624612,0.02916196,0.038963243,0.50738907,0.40620446,0.02925194,0.07193266,0.42752403
24,0.32511264,0.25644985,0.030127924,0.038534883,0.5002733,0.3966105,0.03034228,0.073320515,0.4201437
25,0.3189789,0.25002453,0.030839356,0.03811504,0.49325705,0.38723445,0.031146308,0.074876286,0.41226262
26,0.3127556,0.24397862,0.03144612,0.03733087,0.48551875,0.37776902,0.031822737,0.075926974,0.4038092
27,0.30608585,0.23737794,0.032000206,0.03670771,0.47768474,0.3679995,0.032386195,0.077299066,0.39488387
28,0.29940554,0.23059343,0.03265187,0.036160257,0.46930522,0.35752103,0.033015635,0.07876854,0.38546693
29,0.29290926,0.22386743,0.033414148,0.0356277,0.46017265,0.34629846,0.033744067,0.08013013,0.37545985
30,0.2864153,0.21699166,0.0342065,0.035217144,0.45056713,0.33457816,0.034500647,0.081488326,0.36484945
31,0.28008446,0.21027939,0.035018634,0.03478644,0.44035047,0.32255322,0.035311803,0.082485445,0.35367954
32,0.27385423,0.20380922,0.035788808,0.03425621,0.42963046,0.31060076,0.036116254,0.08291344,0.34205854
33,0.26756313,0.1975398,0.036445107,0.033578213,0.41861972,0.2991218,0.036825296,0.082672626,0.33016586
34,0.26125115,0.1916064,0.036981557,0.032663193,0.4072954,0.28826264,0.037428353,0.08160443,0.318191
35,0.25494462,0.18601249,0.037421685,0.031510446,0.39565817,0.27796897,0.037925474,0.07976372,0.30629575
36,0.24866343,0.18066664,0.03781088,0.030185916,0.38374776,0.26804477,0.038338043,0.077364966,0.29460502
37,0.24248947,0.1755294,0.03820496,0.02875512,0.3715559,0.25822234,0.038716964,0.074616574,0.28318217
38,0.23645511,0.17052363,0.038637754,0.02729372,0.359128,0.24829571,0.039088625,0.07174365,0.27203864
39,0.23052798,0.165522,0.039121173,0.025884822,0.346587,0.23815155,0.039461996,0.06897344,0.26116562
40,0.22468445,0.16045363,0.03965381,0.024577012,0.33405143,0.22777224,0.039843015,0.06643617,0.25053182
41,0.21890782,0.1553065,0.040221587,0.023379728,0.32163838,0.2172502,0.040223833,0.06416433,0.24009658
42,0.21317685,0.15008904,0.040802676,0.02228514,0.30948597,0.20674556,0.04059316,0.062147234,0.22984271
43,0.20749086,0.14484663,0.04137397,0.021270253,0.29771572,0.19643643,0.04094093,0.06033836,0.21978045
44,0.20187214,0.13964662,0.041916806,0.020308716,0.28641737,0.18647571,0.04126049,0.058681145,0.20993736
45,0.19635092,0.13454185,0.042420637,0.019388428,0.27565998,0.17695987,0.0415547,0.05714541,0.20035133
46,0.19095959,0.12956457,0.04288391,0.018511102,0.2654962,0.16793488,0.041831937,0.055729374,0.19106491
47,0.18573168,0.12473249,0.043312684,0.017686509,0.25596175,0.159409,0.042105682,0.05444705,0.18212193
48,0.18070091,0.12006,0.043717306,0.016923605,0.24707544,0.15137433,0.04239164,0.053309463,0.173564
49,0.17589732,0.11556452,0.04410911,0.01622369,0.23883902,0.14382485,0.042702705,0.05231147,0.16543025
50,0.17134292,0.11126548,0.044496857,0.015580582,0.23124073,0.13676101,0.04304735,0.05143237,0.15775721
51,0.16705169,0.10718369,0.04488433,0.014983675,0.224255,0.13018732,0.04342657,0.0506411,0.15057406
52,0.16302942,0.10333634,0.04526853,0.014424545,0.21784502,0.12410353,0.043833263,0.04990823,0.14389603
53,0.15927522,0.099734575,0.045639183,0.013901456,0.2119655,0.11849869,0.044252206,0.04921461,0.13772176
54,0.15578315,0.096382536,0.04598033,0.013420291,0.20656753,0.11335112,0.044661578,0.04855483,0.13203612
55,0.1525427,0.09327751,0.046273213,0.012991976,0.20160392,0.10863337,0.045036267,0.047934286,0.1268156
56,0.14953832,0.09041023,0.046500184,0.012627921,0.19703351,0.10431835,0.04535203,0.047363136,0.12203403
57,0.146751,0.08776682,0.04664803,0.012336151,0.19282292,0.10038276,0.045589447,0.046850707,0.11766683
58,0.14415899,0.08533007,0.046710487,0.012118426,0.18894577,0.09680684,0.04573662,0.046402313,0.11369181
59,0.1417396,0.08308191,0.046688076,0.011969629,0.18537907,0.093570456,0.045790005,0.046018615,0.11008645
60,0.13947028,0.081005074,0.046586916,0.011878278,0.18209973,0.090649895,0.045753412,0.045696415,0.10682484
61,0.13732834,0.079083584,0.046415593,0.011829167,0.17908162,0.088015385,0.04563543,0.045430806,0.10387499
62,0.1352929,0.07730285,0.04618316,0.011806893,0.17629494,0.08563143,0.04544704,0.045216475,0.10119856
63,0.13334638,0.07564952,0.045897603,0.01179926,0.17370678,0.08345904,0.04519943,0.045048315,0.09875321
64,0.13147537,0.074110955,0.0455657,0.011798728,0.17128281,0.08145972,0.044902436,0.04492065,0.09649734
65,0.12967168,0.07267582,0.045193825,0.011802033,0.16898893,0.079599805,0.04456401,0.04482511,0.09439496
66,0.12792917,0.07133301,0.044787988,0.011808164,0.16679451,0.07785414,0.04419018,0.044750176,0.09241888
67,0.12624276,0.070071965,0.044354104,0.011816685,0.1646733,0.076206185,0.043785486,0.04468163,0.09055105
68,0.124607295,0.06888257,0.043897275,0.01182745,0.1626042,0.07464534,0.043353297,0.04460556,0.08878
69,0.12301747,0.0677552,0.043421626,0.0118406415,0.16057058,0.07316324,0.042896427,0.044510912,0.08709731
70,0.12146876,0.066681586,0.042930134,0.011857037,0.15855919,0.07175125,0.04241726,0.04439068,0.085495055
71,0.11995678,0.06565427,0.042425018,0.011877491,0.15656018,0.07040045,0.041918192,0.04424155,0.0839648
72,0.11847654,0.064665854,0.04190808,0.0119026005,0.15456712,0.069102496,0.041401505,0.044063125,0.08249794
73,0.117022134,0.06370884,0.041380838,0.011932454,0.15257686,0.06785019,0.040869515,0.04385715,0.08108581
74,0.115587875,0.06277588,0.04084456,0.011967438,0.15058908,0.066637,0.040324174,0.0436279,0.07971963
75,0.11416891,0.061860237,0.040300027,0.012008656,0.14860536,0.06545583,0.039767142,0.043382395,0.07839059
76,0.11276281,0.060956687,0.03974786,0.012058255,0.14662923,0.06430003,0.03919978,0.04312941,0.07709043
77,0.11136772,0.060060848,0.039188676,0.01211819,0.14466567,0.06316438,0.038623374,0.042877916,0.075812556
78,0.10998243,0.059169784,0.03862359,0.012189063,0.14272074,0.062046796,0.038039748,0.042634208,0.07455326
79,0.10860539,0.058281627,0.038054205,0.012269561,0.14079997,0.060948033,0.03745103,0.042400915,0.07331173
80,0.10723547,0.05739608,0.03748226,0.012357122,0.13890688,0.059870217,0.036859516,0.04217715,0.07208876
81,0.10587301,0.05651482,0.03690908,0.012449107,0.13704228,0.058814872,0.036267217,0.0419602,0.07088532
82,0.104519986,0.055640817,0.036335524,0.012543642,0.13520439,0.057781585,0.035675704,0.041747097,0.06970164
83,0.10317903,0.054777596,0.035762034,0.012639396,0.13339032,0.05676927,0.035086114,0.041534934,0.06853733
84,0.10185166,0.05392747,0.03518879,0.012735397,0.13159765,0.055776816,0.03449912,0.041321717,0.06739156
85,0.100537345,0.053090837,0.034615874,0.012830634,0.12982497,0.054803517,0.033915166,0.04110628,0.06626358
86,0.09923396,0.052266482,0.034043174,0.012924309,0.12807155,0.053848673,0.033334233,0.040888634,0.06515211
87,0.09793881,0.051452536,0.033470385,0.013015886,0.12633666,0.052911494,0.032756027,0.04066914,0.06405568
88,0.09664935,0.050647154,0.032897152,0.0131050395,0.12461935,0.05199119,0.0321801,0.04044806,0.06297289
89,0.09536368,0.049849093,0.032323092,0.013191488,0.12291822,0.051087156,0.031605918,0.040225152,0.061902415
90,0.09407992,0.049057174,0.03174778,0.01327496,0.12123165,0.050198644,0.031032966,0.040000044,0.06084318
91,0.09279641,0.048270315,0.031170769,0.013355319,0.11955806,0.049324766,0.030460687,0.039772607,0.059794277
92,0.09151162,0.047487546,0.03059165,0.013432427,0.11789578,0.04846445,0.029888583,0.039542753,0.0587547
93,0.090223804,0.046707675,0.030010018,0.013506112,0.11624336,0.04761665,0.029316247,0.039310474,0.057723504
94,0.08893137,0.045929655,0.029425513,0.013576194,0.1145993,0.0467802,0.02874328,0.039075825,0.056699816
95,0.08763264,0.045152333,0.028837778,0.013642536,0.112962276,0.04595396,0.028169397,0.03883892,0.055682536
96,0.0863262,0.044374716,0.02824646,0.013705024,0.11133109,0.04513685,0.027594358,0.038599875,0.054670583
97,0.08501054,0.043595817,0.027651386,0.013763338,0.10970444,0.044327736,0.027017972,0.038358733,0.053662986
98,0.083684556,0.042814855,0.027052414,0.013817285,0.108081475,0.043525565,0.026440239,0.03811567,0.052658778
99,0.08234725,0.042031083,0.02644954,0.0138666285,0.10646126,0.042729367,0.025861159,0.03787074,0.051657066
100,0.08099791,0.041243896,0.025842847,0.0139111625,0.10484305,0.041938026,0.025280925,0.0376241,0.05065705
101,0.0796359,0.040452737,0.025232527,0.0139506385,0.1032262,0.04115055,0.024699844,0.03737581,0.049658038
102,0.07826115,0.039657205,0.024619037,0.013984911,0.10161012,0.040365923,0.024118321,0.03712587,0.04865942
103,0.07687348,0.03885684,0.024002906,0.014013741,0.099994585,0.03958326,0.023537012,0.036874317,0.047660798
104,0.07547313,0.038051307,0.023384932,0.014036889,0.09837945,0.03880176,0.022956654,0.036621038,0.046661858
105,0.07406028,0.03724021,0.022766065,0.014054011,0.09676482,0.038020518,0.022378147,0.036366154,0.045662485
106,0.072635666,0.03642334,0.02214741,0.014064913,0.0951509,0.037238836,0.02180258,0.03610948,0.04466263
107,0.07120018,0.035600647,0.0215303,0.014069227,0.093538195,0.036456138,0.021231113,0.03585094,0.04366251
108,0.06975472,0.034771923,0.020916186,0.014066614,0.09192747,0.035671834,0.020665085,0.03559055,0.042662434
109,0.068300754,0.03393732,0.020306645,0.014056786,0.090319514,0.034885425,0.020105962,0.03532813,0.041662894
110,0.066839755,0.033096973,0.019703396,0.014039387,0.088715516,0.034096684,0.019555187,0.035063647,0.040664483
111,0.06537341,0.032251175,0.019108204,0.014014036,0.08711671,0.03330551,0.01901432,0.03479688,0.03966801
112,0.06390356,0.031400237,0.01852285,0.013980479,0.085524514,0.0325118,0.018484877,0.034527835,0.038674314
113,0.062432177,0.030544683,0.017949121,0.013938376,0.08394042,0.031715702,0.017968338,0.03425638,0.037684377
114,0.060961396,0.029685153,0.017388787,0.013887458,0.08236599,0.030917516,0.01746615,0.03398232,0.03669931
115,0.05949331,0.028822256,0.016843496,0.013827559,0.08080287,0.030117672,0.016979543,0.033705663,0.03572022
116,0.05803001,0.027956793,0.016314764,0.013758451,0.079252854,0.029316667,0.016509734,0.033426452,0.034748286
117,0.056573715,0.02708962,0.01580397,0.013680127,0.07771739,0.028515197,0.016057638,0.033144552,0.03378465
118,0.055126626,0.026221702,0.0153123215,0.013592604,0.07619813,0.027714008,0.015624025,0.0328601,0.032830562
119,0.05369065,0.025353944,0.01484076,0.013495945,0.074696556,0.02691395,0.015209454,0.03257315,0.031887144
120,0.052267913,0.024487482,0.014390072,0.0133903595,0.0732141,0.026116006,0.014814229,0.03228386,0.030955559
121,0.05086024,0.023623392,0.013960743,0.013276109,0.07175213,0.025321124,0.014438428,0.031992573,0.030036895
122,0.049469568,0.02276291,0.013553067,0.013153589,0.0703119,0.02453048,0.014081891,0.031699527,0.029132249
123,0.048097398,0.021907115,0.013167111,0.013023172,0.068894766,0.023745181,0.013744265,0.031405322,0.028242696
124,0.046745427,0.021057216,0.012802717,0.012885492,0.06750191,0.022966396,0.0134250205,0.031110497,0.027369127
125,0.045415156,0.020214463,0.012459518,0.012741174,0.066134594,0.022195365,0.01312341,0.030815816,0.026512513
126,0.04410807,0.019380122,0.012136985,0.012590964,0.06479409,0.021433352,0.012838578,0.030522164,0.02567373
127,0.0428257,0.018555468,0.0118344445,0.012435787,0.06348169,0.0206816,0.01256956,0.030230526,0.024853606
128,0.04156933,0.017741635,0.011551083,0.012276613,0.06219896,0.019941434,0.012315351,0.029942174,0.024052877
129,0.040340677,0.01694003,0.011286046,0.012114602,0.06094742,0.019214151,0.012074848,0.029658418,0.023272393
130,0.039141066,0.01615171,0.011038423,0.011950933,0.059728935,0.018501027,0.011847041,0.02938087,0.022512836
131,0.03797219,0.015377761,0.010807291,0.011787139,0.058545597,0.017803278,0.0116309095,0.02911141,0.02177488
132,0.036836077,0.014619512,0.010591761,0.011624803,0.057399534,0.017122198,0.011425524,0.028851813,0.021059293
133,0.035734683,0.013877886,0.010391046,0.011465751,0.05629337,0.016458955,0.011230115,0.028604299,0.020366747
134,0.034670398,0.013154057,0.01020439,0.011311952,0.05523002,0.01581481,0.011044012,0.028371198,0.019698035
135,0.03364599,0.012449086,0.010031191,0.011165716,0.05421256,0.015190885,0.010866739,0.028154936,0.019053902
136,0.03266462,0.011764109,0.009871054,0.011029457,0.053244542,0.014588441,0.01069801,0.027958091,0.018435258
137,0.031729896,0.011100259,0.00972367,0.010905965,0.052330017,0.014008689,0.010537759,0.027783569,0.017842986
138,0.03084597,0.010458729,0.009588947,0.010798293,0.051473193,0.013452858,0.01038616,0.027634174,0.017278131
139,0.030017374,0.009840825,0.009466984,0.010709565,0.050678596,0.012922173,0.010243589,0.027512835,0.016741738
140,0.029249378,0.009247937,0.009358117,0.010643323,0.049951307,0.012417945,0.010110694,0.027422667,0.01623499
141,0.028547635,0.008681567,0.0092627965,0.010603271,0.049296405,0.011941507,0.009988297,0.0273666,0.015759205
142,0.027918076,0.00814328,0.00918165,0.010593146,0.048719108,0.011494137,0.009877444,0.027347526,0.015315636
143,0.027366916,0.0076347035,0.00911538,0.0106168315,0.048224486,0.011077094,0.009779234,0.02736816,0.014905577
144,0.026900358,0.0071576885,0.009064695,0.010677975,0.047817,0.0106916,0.009694836,0.027430566,0.014530365
145,0.026523866,0.006713782,0.009030226,0.010779859,0.04750035,0.010338631,0.009625379,0.027536338,0.014191072
146,0.026242107,0.0063046305,0.009012272,0.0109252045,0.047276784,0.010019045,0.009571644,0.027686095,0.013888603
147,0.026057921,0.005931499,0.009010869,0.011115554,0.047146372,0.0097331,0.009534195,0.027879076,0.013623456
148,0.02597177,0.0055952836,0.009025362,0.011351123,0.04710654,0.009480727,0.009512896,0.028112918,0.013395513
149,0.025980774,0.0052961647,0.0090543665,0.011630244,0.047151335,0.009260914,0.009506934,0.028383484,0.013203953
150,0.026078247,0.005033679,0.009095654,0.011948914,0.047270693,0.009072077,0.009514561,0.028684055,0.01304711
151,0.026252817,0.004806235,0.009145913,0.012300669,0.047450285,0.008911357,0.009532976,0.029005952,0.012922088
152,0.026487999,0.004611349,0.00920075,0.012675901,0.047670178,0.008774947,0.009558235,0.029336996,0.012824945
153,0.026761882,0.0044454695,0.009254613,0.0130618,0.047905385,0.008657753,0.0095851505,0.029662482,0.012750388
154,0.027046368,0.0043040537,0.009300585,0.0134417275,0.048124015,0.008553482,0.009607099,0.029963434,0.012691807
155,0.027307501,0.0041816565,0.009330446,0.013795398,0.04828765,0.0084545445,0.009616108,0.030216996,0.01264138
156,0.027504979,0.0040721935,0.009334632,0.0140981525,0.048349418,0.00835227,0.0096026,0.030394549,0.012590068
157,0.027593315,0.003968831,0.0093023805,0.014322102,0.04825645,0.008237035,0.009555774,0.030463642,0.012528162
158,0.027525652,0.003864916,0.009222781,0.014437954,0.047951926,0.008099193,0.009464394,0.030388338,0.0124461185
159,0.027259272,0.0037541157,0.0090863565,0.0144187985,0.047382616,0.007929878,0.009318455,0.030134281,0.012335862
160,0.026765816,0.003631752,0.008887407,0.014246657,0.046510547,0.0077228704,0.009111475,0.029676205,0.012192705
161,0.026041666,0.0034958068,0.008626959,0.0139189,0.04532582,0.007476268,0.008843505,0.029006047,0.012017216
162,0.025115531,0.0033477184,0.008314513,0.013453301,0.043857913,0.007193986,0.00852287,0.028141057,0.011816294
163,0.02404857,0.0031921493,0.007967822,0.0128886,0.042178724,0.0068858773,0.008166279,0.027126567,0.011602603
164,0.022924844,0.0030358087,0.0076104742,0.012278561,0.040393993,0.006566553,0.007796369,0.026031073,0.011392321
165,0.02183444,0.002885396,0.007267132,0.011681913,0.038626067,0.006252776,0.0074373637,0.024935927,0.011201706
166,0.020856377,0.0027461925,0.0069588753,0.01115131,0.036991015,0.005960724,0.00711045,0.023919841,0.011043795
167,0.020046651,0.0026212016,0.0066998294,0.01072562,0.035580933,0.0057033817,0.0068304366,0.023047116,0.010926286
168,0.01943501,0.0025122024,0.0064962422,0.010426565,0.034452133,0.0054895,0.0066046426,0.02235799,0.010851488
169,0.019027313,0.0024202538,0.006347419,0.01025964,0.033624697,0.0053232913,0.0064337067,0.0218677,0.010817308
170,0.018810656,0.002346642,0.0062474716,0.0102165425,0.033084404,0.005204587,0.006312965,0.021566851,0.010818628
171,0.018756408,0.0022921013,0.0061869337,0.010277373,0.032789573,0.0051291343,0.0062340037,0.021426434,0.010848508
172,0.018822905,0.002256071,0.0061539244,0.010412909,0.032677345,0.0050890194,0.0061855335,0.021402793,0.010898753
173,0.018957727,0.0022355784,0.0061352733,0.0105868755,0.03267082,0.005072941,0.00615459,0.021443287,0.010960275
174,0.019101465,0.00222521,0.006117331,0.010758924,0.03268652,0.005067511,0.006127232,0.021491777,0.011023576
175,0.019194309,0.0022177806,0.0060870377,0.01088949,0.03264287,0.005058531,0.006089778,0.02149456,0.011079391
176,0.019182932,0.0022055102,0.0060332776,0.010944144,0.032469206,0.0050329627,0.006030317,0.021405924,0.01111969
177,0.019029172,0.0021817824,0.0059484392,0.0108989505,0.032114673,0.0049807997,0.0059402995,0.021193575,0.011138915
178,0.01871593,0.002142394,0.005829516,0.01074402,0.03155484,0.0048966194,0.005815911,0.02084231,0.011134949
179,0.018252065,0.002086593,0.00567903,0.010486443,0.030797297,0.00478054,0.0056589516,0.020357806,0.011109767
180,0.017670512,0.0020170403,0.005504826,0.010148646,0.029880285,0.0046380297,0.0054768478,0.019765407,0.0110691395
181,0.01702154,0.0019390235,0.005318436,0.009764082,0.02886571,0.004478839,0.005280993,0.019105878,0.011021496
182,0.016362663,0.0018590475,0.0051326407,0.009370974,0.027827486,0.004314935,0.005084413,0.018428138,0.010976
183,0.015746802,0.0017833436,0.00495908,0.009004378,0.026837531,0.004158294,0.004899274,0.017779963,0.010940811
184,0.015214566,0.0017169346,0.0048062634,0.008691368,0.02595414,0.004018997,0.0047348184,0.017200325,0.010921711
185,0.014789507,0.0016630763,0.004678585,0.0084478455,0.025214504,0.0039039042,0.0045962497,0.016714351,0.0109215
186,0.014478017,0.0016233538,0.0045766225,0.00827804,0.024632156,0.0038161415,0.0044849035,0.016331112,0.010940229
187,0.014271529,0.0015977487,0.0044977376,0.008176043,0.024198668,0.0037551373,0.004398674,0.016044857,0.010975694
188,0.01414982,0.001584811,0.004436941,0.008128068,0.023888016,0.003717128,0.004332831,0.015838057,0.011024066
189,0.0140848365,0.0015818212,0.0043881107,0.008114905,0.023662291,0.003695957,0.0042811404,0.015685195,0.01108067
190,0.014044747,0.001585014,0.0043447246,0.008115008,0.023478366,0.003684061,0.004236782,0.015557524,0.011140576
191,0.013998678,0.0015901569,0.0043006586,0.008107862,0.023294248,0.0036736962,0.004193068,0.015427482,0.011199125
192,0.013920484,0.0015931684,0.0042510936,0.008076222,0.023074582,0.0036580272,0.004144625,0.015271931,0.011252598
193,0.013792811,0.0015908103,0.004192937,0.008009064,0.022795495,0.0036321334,0.0040877797,0.015075582,0.011298513
194,0.013608465,0.0015812622,0.004125034,0.007902169,0.02244635,0.0035935224,0.0040209373,0.014831889,0.011335891
195,0.013370799,0.0015642456,0.004048277,0.0077582765,0.022030227,0.003542304,0.0039447066,0.014543216,0.011365238
196,0.01309184,0.0015409758,0.0039650886,0.007585775,0.021561392,0.0034807858,0.0038614464,0.014219159,0.01138829
197,0.012789052,0.0015136726,0.0038788673,0.0073965117,0.021061795,0.0034128497,0.0037746374,0.013874307,0.01140753
198,0.012481767,0.0014850897,0.0037932093,0.0072034677,0.02055616,0.0033430278,0.0036880951,0.013525037,0.011425669
199,0.012187368,0.0014578942,0.003711327,0.007018147,0.020067498,0.0032756657,0.0036053422,0.01318649,0.011445178
200,0.011919414,0.0014342541,0.0036356207,0.006849539,0.01961416,0.0032142892,0.0035290883,0.012870783,0.01146792
201,0.011685656,0.001415588,0.0035673075,0.0067027616,0.01920716,0.003161111,0.0034608184,0.012585232,0.011494947
202,0.011488302,0.0014025354,0.003506652,0.006579114,0.018850185,0.0031170456,0.0034009863,0.0123321535,0.011526569
203,0.011324508,0.0013948787,0.0034529385,0.006476691,0.018540137,0.0030816128,0.0033489726,0.012109552,0.011562332
204,0.011187976,0.0013918263,0.00340488,0.0063912706,0.018269025,0.003053378,0.0033034612,0.011912187,0.011601332
205,0.011070088,0.0013921453,0.0033608603,0.0063170814,0.018025655,0.0030302398,0.0032627096,0.011732706,0.011642344
206,0.010961828,0.0013944033,0.0033192409,0.0062481835,0.017798278,0.0030099463,0.003224919,0.011563412,0.011684091
207,0.010855021,0.0013972186,0.0032785686,0.0061792335,0.01757602,0.0029903047,0.003188451,0.011397264,0.0117254015
208,0.010743435,0.0013994607,0.0032377725,0.0061062016,0.017350558,0.002969667,0.003151998,0.011228892,0.01176532
209,0.010623246,0.0014003158,0.0031962062,0.006026724,0.017116614,0.0029468779,0.0031147997,0.011054936,0.0118032005
210,0.010493174,0.0013994649,0.0031536643,0.0059400448,0.016872367,0.0029215899,0.0030765207,0.0108742565,0.011838789
211,0.010354178,0.0013969006,0.0031103024,0.0058469754,0.016618669,0.0028938663,0.0030372764,0.010687526,0.011872071
212,0.010209022,0.0013930202,0.0030665994,0.005749403,0.016358899,0.0028644039,0.0029975348,0.01049696,0.011903341
213,0.010061204,0.0013883769,0.0030231387,0.005649688,0.016097443,0.0028340605,0.002957919,0.010305463,0.011933034
214,0.009914555,0.0013835663,0.0029805321,0.005550456,0.015839025,0.0028037291,0.0029190958,0.0101162,0.011961606
215,0.009772461,0.0013792339,0.0029392906,0.0054539363,0.015587966,0.0027743466,0.0028816322,0.009931987,0.011989575
216,0.009637448,0.0013758069,0.0028998444,0.005361797,0.015347495,0.0027465173,0.0028460205,0.009754957,0.012017317
217,0.009511037,0.0013736199,0.0028623804,0.0052750367,0.0151196215,0.0027206708,0.0028124847,0.0095864665,0.012045099
218,0.009393699,0.0013727829,0.002826948,0.005193968,0.0149049405,0.0026969495,0.002781096,0.0094268955,0.012073077
219,0.009285117,0.0013732761,0.002793463,0.005118377,0.014703004,0.002675259,0.0027517779,0.009275967,0.0121012805
220,0.009184209,0.0013749283,0.002761715,0.0050475653,0.014512532,0.0026553501,0.0027243064,0.009132876,0.012129602
221,0.009089492,0.00137749,0.002731449,0.004980553,0.014331549,0.0026368592,0.0026983982,0.008996292,0.012157912
222,0.008999502,0.0013806769,0.0027023603,0.004916465,0.014158195,0.0026193804,0.0026736988,0.008865115,0.012185967
223,0.008912779,0.0013842249,0.0026742294,0.0048543257,0.0139904795,0.0026025323,0.0026499603,0.008737987,0.012213593
224,0.008828089,0.0013879075,0.0026468707,0.00479331,0.013826922,0.0025860376,0.002626958,0.008613926,0.012240602
225,0.008744598,0.0013915352,0.0026200605,0.0047330027,0.013666377,0.0025696652,0.0026044308,0.008492282,0.012266822
226,0.008661853,0.0013950266,0.0025937548,0.004673072,0.013508171,0.0025532886,0.0025823198,0.008372563,0.012292152
227,0.008579604,0.0013982779,0.0025679087,0.004613418,0.0133519955,0.0025368247,0.0025605687,0.008254602,0.012316533
228,0.008498006,0.0014013444,0.0025425358,0.004554126,0.013197946,0.0025203426,0.0025391725,0.008138431,0.012339958
229,0.0084174145,0.0014042541,0.0025176133,0.0044955476,0.013046395,0.0025039096,0.0025181198,0.008024366,0.012362437
230,0.008338094,0.0014070891,0.002493251,0.004437753,0.012897753,0.0024876322,0.002497514,0.007912607,0.01238406
231,0.008260598,0.0014099171,0.0024694824,0.004381199,0.012752507,0.002471599,0.0024774014,0.0078035067,0.012404888
232,0.00818518,0.0014128207,0.002446342,0.004326017,0.012611103,0.0024559258,0.0024578243,0.007697353,0.012425023
233,0.008112237,0.001415851,0.0024238916,0.004272494,0.012473904,0.0024406693,0.0024388502,0.007594384,0.012444538
234,0.008041876,0.001419073,0.0024021098,0.004220694,0.012340997,0.0024258867,0.0024204594,0.0074946512,0.012463486
235,0.007974179,0.0014224715,0.0023810067,0.0041707014,0.012212568,0.0024115948,0.0024026718,0.0073983013,0.01248192
236,0.007909194,0.0014260852,0.0023606196,0.0041224887,0.012088517,0.0023978064,0.002385518,0.0073051928,0.01249991
237,0.007846848,0.0014299037,0.0023408572,0.0040760874,0.0119688315,0.0023844892,0.0023689368,0.007215406,0.012517438
238,0.0077868053,0.0014338577,0.0023217197,0.004031228,0.01185303,0.0023715938,0.002352873,0.0071285623,0.012534529
239,0.007729051,0.0014379593,0.0023031477,0.003987944,0.011741042,0.0023590997,0.00233731,0.007044633,0.012551146
240,0.0076732375,0.0014421237,0.0022851187,0.003945995,0.011632431,0.0023469133,0.0023222067,0.0069633117,0.0125672845
241,0.007619177,0.0014463477,0.0022675707,0.0039052588,0.01152697,0.0023350178,0.002307489,0.0068844627,0.012582912
242,0.007566653,0.0014505599,0.0022504812,0.0038656124,0.011424307,0.002323342,0.0022931478,0.006807817,0.012598004
243,0.0075155026,0.0014547497,0.00223379,0.0038269628,0.011324292,0.0023118719,0.0022790988,0.0067333216,0.01261254
244,0.007465605,0.0014588758,0.002217498,0.0037892314,0.011226727,0.002300555,0.0022653784,0.0066607934,0.012626532
245,0.007416831,0.0014629234,0.0022015765,0.003752331,0.011131369,0.0022893788,0.0022519145,0.006590075,0.012639943
246,0.007369139,0.0014669094,0.0021859584,0.0037162714,0.01103822,0.0022783473,0.0022386573,0.0065212147,0.012652775
247,0.0073224697,0.0014707682,0.0021707192,0.0036809824,0.010947157,0.0022674282,0.0022256938,0.0064540347,0.012665076
248,0.007276813,0.0014745569,0.0021557882,0.0036464678,0.010858194,0.0022566507,0.002212944,0.006388599,0.012676838
249,0.0072322553,0.0014782716,0.0021411823,0.0036128012,0.010771337,0.0022460143,0.0022004284,0.0063248943,0.012688088
250,0.007188826,0.001481912,0.0021268998,0.0035800142,0.01068664,0.002235525,0.0021881459,0.0062629688,0.012698855
251,0.0071464283,0.0014855018,0.002112949,0.0035479777,0.010603989,0.0022252034,0.0021761167,0.006202668,0.0127091715
252,0.0071052136,0.0014890247,0.0020993166,0.0035168724,0.010523493,0.002215034,0.0021643236,0.0061441357,0.012719023
253,0.0070651034,0.0014925179,0.0020859737,0.0034866116,0.010445071,0.0022050608,0.0021527496,0.0060872617,0.012728471
254,0.007026065,0.0014959552,0.0020729552,0.0034571544,0.010368712,0.0021952372,0.0021414177,0.0060320566,0.012737518
255,0.0069881454,0.0014993491,0.0020602476,0.0034285486,0.010294383,0.0021855792,0.0021303098,0.0059784944,0.012746191
256,0.006951251,0.0015027093,0.002047793,0.0034007488,0.010221949,0.0021761104,0.0021194068,0.005926431,0.012754481
257,0.006915387,0.0015060169,0.00203563,0.0033737402,0.010151485,0.0021667758,0.0021087094,0.0058760005,0.012762407
258,0.0068804324,0.0015092675,0.0020237432,0.0033474218,0.010082729,0.0021576087,0.0020982376,0.0058268835,0.01276999
259,0.0068464195,0.0015124558,0.0020120996,0.0033218644,0.010015786,0.0021485717,0.0020879311,0.0057792836,0.0127772065
260,0.006813273,0.0015155976,0.0020007049,0.0032969702,0.0099505,0.0021396726,0.002077815,0.0057330127,0.012784085
261,0.0067809112,0.0015186424,0.0019895162,0.0032727525,0.00988674,0.0021309021,0.002067842,0.005687996,0.012790609
262,0.006749293,0.0015216261,0.0019785736,0.0032490927,0.009824507,0.0021222413,0.002058042,0.005644224,0.012796812
263,0.0067184493,0.0015245263,0.0019678264,0.0032260965,0.009763765,0.0021136994,0.002048385,0.005601681,0.012802668
264,0.006688184,0.0015273282,0.0019572773,0.003203579,0.009704279,0.002105255,0.0020388553,0.005560168,0.012808207
265,0.006658624,0.0015300479,0.0019469325,0.0031816436,0.009646216,0.0020968858,0.0020294876,0.0055198423,0.01281341
266,0.00662967,0.0015326793,0.0019367824,0.0031602087,0.009589463,0.0020886515,0.0020202578,0.005480553,0.012818314
267,0.0066013574,0.0015352332,0.0019267931,0.003139331,0.009533927,0.0020804955,0.002011117,0.005442315,0.0128229
268,0.0065735914,0.0015376735,0.0019169755,0.0031189425,0.0094796065,0.0020724304,0.0020021,0.0054050754,0.012827178
269,0.0065463,0.0015400314,0.0019073234,0.0030989454,0.00942638,0.0020644385,0.00199321,0.0053687305,0.01283119
270,0.0065196226,0.0015422934,0.0018978341,0.0030794952,0.009374352,0.0020565488,0.0019844251,0.0053333775,0.012834918
271,0.006493494,0.0015444887,0.0018884883,0.0030605171,0.009323459,0.0020487728,0.0019757291,0.005298957,0.012838377
272,0.006467839,0.0015465938,0.0018793301,0.0030419147,0.009273678,0.002041059,0.0019671798,0.0052654385,0.012841596
273,0.0064427536,0.0015486182,0.0018702971,0.003023838,0.00922496,0.0020334525,0.0019587178,0.0052327896,0.012844562
274,0.0064181457,0.00155056,0.0018613976,0.0030061882,0.00917728,0.0020259314,0.0019503322,0.005201016,0.01284727
275,0.0063940026,0.0015524115,0.0018526778,0.0029889133,0.009130594,0.0020184866,0.0019420885,0.0051700193,0.012849766
276,0.0063702967,0.0015541842,0.0018440592,0.0029720531,0.009084905,0.0020111422,0.0019339042,0.005139858,0.012852012
277,0.0063470667,0.0015558811,0.0018355648,0.0029556209,0.009040151,0.0020038658,0.0019258095,0.0051104752,0.012854062
278,0.0063242544,0.0015575149,0.0018272108,0.0029395288,0.008996325,0.001996686,0.0019178038,0.0050818347,0.0128558865
279,0.006301932,0.0015590548,0.0018189881,0.0029238893,0.0089535,0.0019895793,0.0019099063,0.005054014,0.012857498
280,0.006280015,0.0015605292,0.001810891,0.0029085951,0.008911487,0.001982577,0.0019020906,0.0050268187,0.012858943
281,0.0062584784,0.001561938,0.0018028906,0.0028936502,0.00887038,0.0019756486,0.0018943399,0.005000391,0.012860176
282,0.0062373397,0.0015632714,0.0017950073,0.002879061,0.008830071,0.001968792,0.0018866779,0.004974602,0.012861218
283,0.00621651,0.0015645222,0.0017872273,0.002864761,0.008790523,0.001962008,0.0018790824,0.004949433,0.012862083
284,0.006196073,0.0015656812,0.0017795655,0.0028508261,0.008751826,0.0019552927,0.0018715728,0.0049249614,0.012862755
285,0.0061759814,0.0015668012,0.0017719886,0.0028371916,0.008713817,0.0019486718,0.0018641199,0.004901025,0.012863264
286,0.0061562266,0.0015678346,0.001764508,0.002823884,0.00867657,0.0019420903,0.0018567339,0.004877746,0.01286359
287,0.006136774,0.0015687876,0.00175713,0.002810856,0.008640027,0.0019356072,0.0018494129,0.004855006,0.012863748
288,0.006117612,0.0015696697,0.0017498339,0.0027981084,0.008604171,0.0019291798,0.0018421633,0.0048328275,0.012863738
289,0.006098764,0.001570494,0.0017426482,0.002785622,0.008568982,0.0019228269,0.0018349882,0.004811167,0.012863588
290,0.006080184,0.0015712384,0.0017355112,0.0027734346,0.00853441,0.0019165344,0.0018278214,0.004790054,0.012863264
291,0.0060618706,0.0015719057,0.0017284717,0.0027614932,0.008500453,0.0019103037,0.001820749,0.0047694,0.01286281
292,0.006043831,0.0015725173,0.0017215388,0.0027497744,0.008467143,0.0019041421,0.0018137518,0.004749249,0.012862235
293,0.0060260464,0.001573056,0.001714644,0.002738346,0.008434414,0.0018980288,0.0018067707,0.0047296146,0.012861478
294,0.006008492,0.0015735187,0.0017078455,0.0027271279,0.008402207,0.0018919869,0.0017998486,0.0047103716,0.012860596
295,0.0059911497,0.0015739152,0.0017011049,0.0027161294,0.00837054,0.0018859956,0.0017929709,0.0046915733,0.012859572
296,0.0059740515,0.0015742634,0.0016944372,0.0027053508,0.008339481,0.0018800773,0.0017861598,0.0046732444,0.012858432
297,0.005957232,0.0015745355,0.001687856,0.0026948403,0.0083089685,0.0018742125,0.0017794011,0.004655355,0.012857183
298,0.005940562,0.0015747482,0.0016813285,0.0026844852,0.008278897,0.0018684041,0.0017726726,0.0046378206,0.012855793
299,0.005924195,0.0015749031,0.0016748525,0.0026744397,0.008249438,0.0018626573,0.0017659933,0.0046207877,0.012854269
300,0.0059079826,0.0015749979,0.0016684739,0.0026645109,0.008220392,0.0018569638,0.0017593818,0.0046040467,0.012852673
301,0.0058920635,0.001575058,0.0016621489,0.0026548568,0.008191909,0.0018513423,0.0017528041,0.004587762,0.012850962
302,0.0058762757,0.0015750398,0.0016558717,0.0026453643,0.008163846,0.0018457681,0.0017462574,0.0045718206,0.01284914
303,0.0058606956,0.0015749637,0.0016496745,0.002636057,0.008136282,0.0018402616,0.0017397763,0.004556244,0.012847215
304,0.0058453567,0.0015748517,0.0016435297,0.0026269753,0.008109188,0.0018348098,0.0017333415,0.004541036,0.012845181
305,0.005830168,0.0015746782,0.0016374446,0.0026180453,0.008082493,0.001829407,0.0017269333,0.004526153,0.012843054
306,0.0058152094,0.001574478,0.0016313967,0.0026093347,0.008056273,0.0018240738,0.0017205694,0.004511629,0.01284085
307,0.005800426,0.0015742079,0.0016254423,0.0026007758,0.008030482,0.001818771,0.0017142724,0.0044974377,0.012838556
308,0.005785711,0.0015738745,0.0016195099,0.0025923264,0.008004999,0.0018135258,0.0017079866,0.004483487,0.012836162
309,0.005771272,0.0015734999,0.0016136492,0.002584123,0.007979985,0.0018083302,0.0017017496,0.004469906,0.012833684
310,0.005756952,0.0015730938,0.0016078247,0.0025760331,0.007955317,0.0018031884,0.0016955485,0.0044565806,0.012831125
311,0.005742751,0.001572604,0.0016020534,0.0025680934,0.007931017,0.0017980936,0.0016893869,0.004443537,0.012828473
312,0.0057287235,0.0015720987,0.00159632,0.0025603052,0.007907081,0.0017930587,0.0016832516,0.0044307713,0.012825748
313,0.0057148393,0.0015715106,0.001590657,0.002552672,0.007883489,0.0017880551,0.0016771645,0.0044182697,0.012822943
314,0.0057010944,0.0015709167,0.0015850116,0.002545166,0.007860232,0.0017830945,0.0016710942,0.004406043,0.012820053
315,0.005687529,0.001570256,0.0015794314,0.002537842,0.00783735,0.0017781857,0.001665078,0.0043940856,0.012817094
316,0.005674037,0.0015695626,0.0015739041,0.0025305708,0.007814758,0.0017733384,0.0016591018,0.0043823184,0.012814083
317,0.0056606876,0.0015688064,0.0015684054,0.0025234756,0.0077924654,0.0017685085,0.001653149,0.004370808,0.0128109865
318,0.005647453,0.0015680214,0.0015629289,0.0025165027,0.0077704648,0.0017637347,0.0016471975,0.0043595326,0.012807812
319,0.005634301,0.0015671739,0.0015575145,0.0025096126,0.007748761,0.0017589942,0.0016413099,0.0043484573,0.012804601
320,0.0056213085,0.0015663025,0.0015521509,0.0025028547,0.0077273943,0.0017543165,0.0016354666,0.004337611,0.012801311
321,0.005608518,0.0015654047,0.0015468157,0.0024962977,0.0077063655,0.0017496679,0.0016296331,0.0043270644,0.012797956
322,0.005595849,0.0015644762,0.0015415486,0.002489824,0.007685643,0.0017450885,0.0016238688,0.0043166857,0.01279458
323,0.0055832104,0.0015634903,0.0015362859,0.0024834343,0.0076651205,0.0017405278,0.0016181082,0.0043064845,0.012791118
324,0.005570713,0.0015624888,0.0015310787,0.0024771453,0.007644893,0.0017360171,0.0016123796,0.0042964965,0.012787626
325,0.005558367,0.001561443,0.0015258978,0.0024710263,0.0076249465,0.0017315401,0.0016066856,0.004286721,0.0127840545
326,0.0055460962,0.0015603574,0.0015207656,0.0024649734,0.007605266,0.001727123,0.0016010226,0.0042771203,0.012780454
327,0.0055339294,0.0015592366,0.0015156753,0.0024590176,0.0075858184,0.0017227235,0.001595402,0.004267693,0.012776796
328,0.0055218893,0.001558099,0.0015106193,0.0024531712,0.007566687,0.0017183713,0.0015898127,0.004258503,0.012773099
329,0.0055098934,0.0015569002,0.0015055903,0.0024474033,0.0075476957,0.0017140597,0.0015842351,0.004249401,0.012769338
330,0.0054980484,0.0015556887,0.0015006053,0.0024417546,0.007528976,0.0017097879,0.0015786982,0.00424049,0.012765536
331,0.005486272,0.001554444,0.0014956428,0.002436185,0.0075104814,0.001705541,0.0015731881,0.0042317524,0.012761687
332,0.005474576,0.0015531653,0.0014907169,0.0024306935,0.0074921926,0.001701333,0.0015677013,0.004223158,0.01275779
333,0.0054629436,0.0015518408,0.0014858342,0.0024252685,0.0074741105,0.0016971678,0.0015622552,0.0042146873,0.01275387
334,0.0054514296,0.0015505007,0.0014809717,0.0024199572,0.007456255,0.0016930323,0.0015568259,0.0042063966,0.012749916
335,0.0054400247,0.0015491409,0.00147614,0.0024147436,0.007438623,0.0016889278,0.0015514172,0.004198278,0.012745905
336,0.0054286458,0.0015477221,0.0014713473,0.0024095764,0.0074211876,0.0016848672,0.0015460537,0.0041902666,0.012741867
337,0.0054174056,0.0015463062,0.0014665909,0.0024045084,0.007403955,0.0016808292,0.0015407177,0.004182408,0.012737789
338,0.0054062605,0.0015448686,0.0014618672,0.0023995247,0.0073869606,0.0016768485,0.0015354112,0.004174701,0.012733681
339,0.0053951186,0.0015433822,0.0014571686,0.0023945677,0.0073700855,0.0016728737,0.0015301373,0.0041670743,0.012729556
340,0.005384123,0.0015418828,0.0014525063,0.002389734,0.007353461,0.0016689579,0.0015248705,0.0041596326,0.012725379
341,0.0053731706,0.0015403639,0.0014478583,0.0023849488,0.0073369485,0.0016650518,0.0015196345,0.004152262,0.012721165
342,0.005362315,0.0015388023,0.001443261,0.002380252,0.0073207025,0.001661192,0.0015144444,0.0041450663,0.012716942
343,0.005351528,0.0015372378,0.0014386794,0.0023756109,0.007304571,0.0016573662,0.001509267,0.004137938,0.012712688
344,0.005340743,0.0015356207,0.0014341377,0.0023709843,0.007288573,0.0016535564,0.0015041244,0.004130892,0.012708408
345,0.0053300858,0.0015340046,0.0014296077,0.0023664734,0.007272765,0.0016497729,0.0014989947,0.0041239974,0.0127040865
346,0.005319473,0.001532358,0.001425107,0.0023620077,0.007257159,0.0016460333,0.0014938943,0.0041172314,0.012699749
347,0.005308925,0.0015306859,0.0014206496,0.0023575898,0.007241696,0.0016423194,0.0014888335,0.004110543,0.01269539
348,0.0052984366,0.001528996,0.001416214,0.0023532265,0.0072263544,0.0016386311,0.0014837896,0.0041039335,0.012691022
349,0.00528806,0.0015272922,0.0014117982,0.0023489692,0.007211224,0.0016349726,0.0014787728,0.0040974785,0.012686616
350,0.005277727,0.00152556,0.0014074156,0.0023447513,0.0071962196,0.0016313455,0.0014737787,0.0040910956,0.012682192
351,0.0052674357,0.0015238142,0.0014030688,0.0023405526,0.0071813664,0.0016277431,0.0014688299,0.0040847934,0.012677755
352,0.0052572363,0.0015220465,0.0013987446,0.0023364453,0.007166678,0.0016241784,0.0014638875,0.004078612,0.012673307
353,0.0052471263,0.0015202897,0.0013944281,0.0023324082,0.0071521127,0.0016206512,0.001458968,0.0040724934,0.012668817
354,0.00523697,0.001518468,0.0013901578,0.002328344,0.007137631,0.0016171057,0.0014540838,0.0040664417,0.012664321
355,0.0052269595,0.0015166613,0.0013859159,0.0023243823,0.0071233474,0.0016136304,0.0014492335,0.0040604835,0.012659821
356,0.0052168956,0.001514792,0.0013816793,0.0023204244,0.0071091084,0.0016101428,0.0014443831,0.0040545827,0.012655279
357,0.0052069346,0.001512936,0.0013774746,0.002316524,0.007095026,0.0016066934,0.00143956,0.0040487726,0.012650729
358,0.0051970207,0.0015110628,0.0013732823,0.0023126756,0.0070811054,0.0016032781,0.001434762,0.0040430655,0.012646148
359,0.005187138,0.0015091626,0.0013691408,0.0023088343,0.0070672524,0.0015998781,0.0014300077,0.0040373667,0.012641601
360,0.0051773516,0.0015072619,0.001365008,0.0023050818,0.0070535587,0.001596506,0.0014252677,0.0040317853,0.012637015
361,0.0051675607,0.0015053265,0.0013608921,0.002301342,0.0070399456,0.0015931556,0.0014205349,0.004026255,0.012632413
362,0.005157872,0.0015033925,0.0013568088,0.0022976706,0.007026485,0.001589831,0.0014158404,0.004020814,0.012627819
363,0.005148218,0.0015014498,0.001352754,0.002294014,0.007013121,0.0015865321,0.0014111731,0.004015416,0.012623209
364,0.00513862,0.0014994844,0.0013487195,0.002290416,0.0069998824,0.0015832452,0.0014065349,0.0040101022,0.012618589
365,0.0051290505,0.0014975072,0.0013447006,0.0022868428,0.0069867414,0.00158,0.0014019137,0.0040048277,0.012613951
366,0.005119552,0.0014955192,0.0013407003,0.0022833322,0.0069737136,0.0015767608,0.0013972962,0.0039996565,0.012609295
367,0.005110028,0.0014935033,0.0013367338,0.0022797913,0.0069607506,0.0015735644,0.0013927132,0.0039944733,0.012604655
368,0.005100603,0.0014914802,0.0013327942,0.0022763286,0.0069479276,0.0015703563,0.0013881758,0.0039893957,0.012600001
369,0.005091237,0.0014894683,0.0013288669,0.0022729016,0.006935206,0.0015671885,0.0013836474,0.00398437,0.012595352
370,0.0050819144,0.0014874266,0.001324976,0.0022695118,0.006922605,0.0015640501,0.0013791485,0.0039794063,0.012590695
371,0.0050725713,0.0014853597,0.0013210969,0.0022661148,0.0069100405,0.0015609186,0.0013746668,0.003974455,0.01258603
372,0.005063314,0.001483316,0.0013172345,0.002262764,0.006897601,0.0015578156,0.0013702085,0.0039695767,0.012581371
373,0.0050540688,0.001481237,0.0013133897,0.0022594423,0.0068852217,0.0015547174,0.0013657613,0.003964743,0.012576694
374,0.005044886,0.0014791504,0.0013095712,0.0022561646,0.0068729585,0.0015516488,0.0013613426,0.003959967,0.012572002
375,0.0050356863,0.0014770493,0.0013057772,0.0022528595,0.0068606855,0.0015485899,0.0013569477,0.003955148,0.012567332
376,0.0050265472,0.0014749347,0.001301995,0.0022496178,0.006848589,0.0015455437,0.0013525786,0.003950467,0.012562642
377,0.0050174436,0.0014728204,0.0012982361,0.0022463873,0.006836547,0.00154254,0.0013482223,0.0039457846,0.012557967
378,0.0050083855,0.0014706944,0.0012944902,0.002243201,0.006824576,0.0015395323,0.001343889,0.0039411546,0.012553269
379,0.004999336,0.001468557,0.0012907761,0.0022400024,0.0068126693,0.0015365599,0.0013395741,0.003936535,0.01254858
380,0.0049903095,0.0014663861,0.0012870642,0.002236859,0.0068008387,0.0015335791,0.0013352787,0.003931981,0.012543886
381,0.004981333,0.0014642446,0.0012834024,0.002233686,0.006789113,0.0015306398,0.0013310277,0.0039274455,0.012539221
382,0.004972418,0.0014620895,0.0012797288,0.0022305993,0.006777487,0.0015277112,0.001326788,0.003922988,0.012534549
383,0.0049635144,0.0014599183,0.0012760987,0.0022274975,0.006765891,0.001524804,0.0013225637,0.003918523,0.0125298835
384,0.0049546272,0.0014577311,0.001272465,0.0022244311,0.0067543723,0.0015218932,0.001318355,0.003914124,0.012525185
385,0.0049457583,0.0014555478,0.001268862,0.0022213485,0.006742878,0.0015190198,0.0013141668,0.0039096912,0.012520516
386,0.004936941,0.0014533415,0.0012652837,0.0022183156,0.006731494,0.0015161433,0.0013100184,0.0039053322,0.012515857
387,0.0049281553,0.0014511668,0.001261706,0.0022152825,0.006720196,0.0015133051,0.0013058727,0.0039010183,0.012511201
388,0.0049193995,0.0014489371,0.0012581609,0.0022123016,0.0067089396,0.0015104591,0.0013017476,0.003896733,0.012506531
389,0.004910661,0.0014467243,0.0012546183,0.0022093186,0.006697721,0.0015076466,0.001297636,0.0038924383,0.012501863
390,0.0049019763,0.001444507,0.0012511109,0.0022063581,0.00668661,0.0015048377,0.0012935672,0.003888205,0.012497199
391,0.004893287,0.0014422891,0.0012476173,0.0022033807,0.006675546,0.0015020558,0.0012895123,0.0038839781,0.01249258
392,0.0048846025,0.0014400445,0.001244132,0.0022004263,0.0066645145,0.0014992743,0.0012854645,0.0038797755,0.0124879405
393,0.004876013,0.0014378121,0.0012406674,0.0021975334,0.0066535613,0.0014965128,0.0012814451,0.0038756032,0.012483298
394,0.004867416,0.0014355639,0.0012372248,0.002194627,0.006642704,0.0014937678,0.001277446,0.00387149,0.012478662
395,0.004858857,0.0014333253,0.0012338085,0.0021917233,0.006631891,0.001491033,0.0012734733,0.0038673845,0.012474052
396,0.004850289,0.0014310624,0.0012303783,0.002188848,0.0066210907,0.0014883074,0.0012694992,0.0038632841,0.012469423
397,0.004841812,0.0014288248,0.001226984,0.002186003,0.0066104094,0.001485623,0.0012655527,0.0038592333,0.012464838
398,0.004833306,0.0014265627,0.0012236142,0.002183129,0.006599744,0.0014829322,0.0012616421,0.0038551695,0.012460236
399,0.004824872,0.0014243037,0.0012202662,0.002180302,0.0065891417,0.0014802543,0.0012577581,0.0038511294,0.012455671
400,0.004816452,0.0014220434,0.0012169208,0.0021774878,0.0065785833,0.001477587,0.0012538726,0.0038471238,0.012451088
401,0.00480802,0.0014197646,0.0012135812,0.0021746738,0.006568081,0.0014749302,0.0012499987,0.0038431524,0.012446494
402,0.0047996575,0.0014174995,0.0012102686,0.0021718896,0.0065576574,0.0014722974,0.0012461499,0.00383921,0.012441944
403,0.004791278,0.001415219,0.0012069697,0.0021690892,0.0065472303,0.0014696843,0.0012423291,0.0038352169,0.012437381
404,0.0047828928,0.001412916,0.0012037058,0.002166271,0.0065368256,0.0014670482,0.0012385293,0.003831248,0.012432848
405,0.004774579,0.0014106507,0.0012004315,0.002163497,0.006526502,0.0014644403,0.0012347396,0.003827322,0.0124283135
406,0.0047662654,0.001408362,0.0011971727,0.0021607308,0.006516223,0.0014618458,0.0012309608,0.0038234165,0.012423789
407,0.004757992,0.0014060768,0.001193933,0.0021579822,0.0065060128,0.0014592661,0.0012272015,0.003819545,0.012419267
408,0.004749623,0.0014037429,0.0011907044,0.0021551757,0.006495736,0.0014566832,0.0012234628,0.0038155902,0.012414751
409,0.0047413725,0.0014014427,0.0011874986,0.0021524313,0.006485572,0.0014541164,0.001219743,0.0038117128,0.012410265
410,0.0047331676,0.001399164,0.0011843038,0.0021497,0.0064754747,0.0014515715,0.0012160372,0.003807866,0.012405791
411,0.004724985,0.0013968596,0.0011811279,0.0021469973,0.006465453,0.0014490327,0.0012123544,0.0038040662,0.0124013135
412,0.0047168033,0.0013945485,0.0011779654,0.0021442894,0.0064554117,0.0014465073,0.0012086895,0.0038002147,0.012396846
413,0.004708697,0.0013922699,0.0011748222,0.0021416054,0.006445478,0.001443998,0.0012050516,0.0037964287,0.012392405
414,0.004700589,0.0013899751,0.001171692,0.0021389222,0.0064355936,0.001441504,0.001201427,0.0037926626,0.012387986
415,0.0046924334,0.0013876563,0.0011685756,0.0021362014,0.006425671,0.0014390018,0.001197814,0.003788855,0.012383571
416,0.0046843234,0.001385346,0.0011654617,0.0021335154,0.006415789,0.0014365118,0.0011942148,0.0037850628,0.012379149
417,0.004676236,0.0013830409,0.0011623784,0.0021308165,0.0064059542,0.0014340376,0.0011906432,0.0037812733,0.012374758
418,0.0046681566,0.0013807226,0.0011592769,0.0021281573,0.0063961754,0.0014315667,0.0011870712,0.0037775377,0.012370349
419,0.0046601407,0.0013784246,0.00115623,0.002125486,0.0063864407,0.0014291188,0.001183535,0.003773787,0.0123659875
420,0.004652072,0.0013760814,0.0011531543,0.0021228367,0.0063766763,0.001426651,0.0011799897,0.0037700355,0.01236159
421,0.004644051,0.001373775,0.0011501343,0.0021201416,0.0063669467,0.0014242157,0.0011764826,0.0037662482,0.012357269
422,0.00463605,0.0013714636,0.0011470944,0.002117492,0.0063573103,0.0014217796,0.0011729847,0.0037625462,0.012352934
423,0.004628049,0.0013691452,0.0011440851,0.0021148191,0.0063476674,0.0014193597,0.0011695122,0.0037587956,0.012348622
424,0.0046201004,0.0013668303,0.0011410781,0.0021121923,0.0063380906,0.0014169428,0.0011660404,0.0037551075,0.0123443045
425,0.0046121776,0.001364522,0.0011380871,0.0021095688,0.006328579,0.001414549,0.0011625959,0.0037514342,0.012340014
426,0.0046042223,0.0013622027,0.0011351042,0.002106915,0.0063189985,0.0014121505,0.0011591577,0.0037476907,0.012335736
427,0.004596292,0.0013598795,0.0011321368,0.0021042759,0.0063095107,0.0014097579,0.0011557415,0.0037440113,0.012331463
428,0.0045884307,0.0013575704,0.0011291945,0.002101666,0.0063000545,0.0014073789,0.0011523449,0.003740331,0.01232721
429,0.0045805667,0.0013552606,0.0011262514,0.0020990546,0.006290651,0.0014050072,0.001148963,0.0037366806,0.0123229595
430,0.0045727408,0.0013529506,0.0011233293,0.0020964607,0.0062812674,0.0014026583,0.0011455939,0.0037330152,0.012318749
431,0.004564899,0.0013506339,0.0011203999,0.002093865,0.0062719295,0.0014003083,0.0011422295,0.0037293916,0.012314512
432,0.0045571113,0.0013483291,0.0011175099,0.0020912723,0.006262618,0.0013979727,0.0011389005,0.003725745,0.012310331
433,0.0045493115,0.0013460154,0.0011146348,0.0020886613,0.0062533384,0.0013956272,0.0011355961,0.0037221152,0.012306162
434,0.00454156,0.0013437233,0.0011117527,0.002086084,0.0062440895,0.0013933125,0.0011322896,0.0037184872,0.0123020075
435,0.004533794,0.0013414078,0.0011088721,0.002083514,0.006234861,0.0013909949,0.0011289928,0.0037148735,0.012297842
436,0.0045260466,0.0013390984,0.0011060087,0.0020809395,0.006225655,0.0013886896,0.0011257032,0.0037112623,0.012293678
437,0.004518328,0.0013367928,0.0011031729,0.002078362,0.00621648,0.0013863817,0.0011224545,0.0037076436,0.012289571
438,0.004510655,0.001334505,0.0011003469,0.0020758028,0.0062073823,0.0013840958,0.0011192187,0.0037040676,0.012285463
439,0.004503004,0.0013322056,0.0010975323,0.0020732658,0.006198301,0.0013818075,0.0011159902,0.003700503,0.012281358
440,0.004495306,0.0013299052,0.0010947202,0.0020706805,0.0061891777,0.0013795327,0.0011127784,0.0036968663,0.012277284
441,0.004487641,0.0013276007,0.0010919139,0.0020681263,0.0061801197,0.0013772544,0.0011095643,0.0036933012,0.012273193
442,0.0044799848,0.0013253089,0.0010891127,0.002065563,0.006171036,0.0013749826,0.0011063654,0.0036896882,0.01226913
443,0.0044723544,0.001323007,0.0010863381,0.0020630094,0.006162043,0.0013727164,0.0011032003,0.0036861266,0.012265103
444,0.0044647716,0.0013207187,0.0010835784,0.0020604741,0.006153075,0.0013704756,0.0011000497,0.0036825498,0.012261075
445,0.004457107,0.001318403,0.0010808223,0.0020578818,0.0061440626,0.0013682151,0.0010969043,0.003678943,0.012257055
446,0.0044495193,0.0013161168,0.0010780669,0.002055336,0.0061351117,0.0013659779,0.0010937608,0.003675373,0.012253042
447,0.004441967,0.0013138354,0.0010753238,0.0020528077,0.006126208,0.0013637445,0.0010906358,0.0036718277,0.012249068
448,0.004434433,0.0013115538,0.0010725951,0.002050284,0.0061173253,0.0013615196,0.001087529,0.0036682764,0.012245118
449,0.0044268407,0.0013092537,0.0010698837,0.0020477034,0.0061084204,0.0013593028,0.0010844468,0.003664671,0.012241171
450,0.0044193137,0.0013069526,0.0010671876,0.0020451734,0.006099566,0.0013570855,0.0010813827,0.0036610975,0.012237225
451,0.004411758,0.0013046738,0.0010644788,0.0020426055,0.0060907127,0.0013548725,0.0010783119,0.003657528,0.01223329
452,0.0044043222,0.0013024067,0.001061783,0.0020401322,0.006081952,0.0013526718,0.0010752425,0.0036540374,0.012229382
453,0.0043968624,0.0013001454,0.0010591069,0.0020376102,0.006073188,0.0013504851,0.001072211,0.0036504918,0.0122255
454,0.0043893787,0.0012978481,0.0010564448,0.0020350858,0.0060644383,0.0013482834,0.0010691948,0.0036469602,0.012221621
455,0.0043818844,0.0012955626,0.0010537889,0.0020325328,0.0060556787,0.0013461056,0.0010661875,0.0036433856,0.012217766
456,0.004374438,0.0012932912,0.0010511229,0.002030024,0.0060469536,0.0013439297,0.0010631729,0.0036398508,0.012213913
457,0.0043670405,0.0012910465,0.0010484866,0.0020275072,0.006038282,0.0013417611,0.00106019,0.003636331,0.012210082
458,0.004359668,0.001288779,0.001045861,0.0020250285,0.0060296655,0.0013395952,0.0010572254,0.0036328451,0.012206275
459,0.004352282,0.0012865235,0.0010432474,0.0020225109,0.006021042,0.001337451,0.0010542788,0.003629312,0.01220249
460,0.004344911,0.0012842516,0.0010406284,0.0020200307,0.0060124183,0.0013352927,0.001051324,0.003625802,0.01219867
461,0.0043375827,0.0012820173,0.001038017,0.002017548,0.006003876,0.0013331596,0.0010483866,0.0036223303,0.012194885
462,0.004330243,0.0012797631,0.0010354302,0.0020150493,0.0059953094,0.0013310137,0.0010454619,0.0036188338,0.012191134
463,0.0043229703,0.0012775308,0.001032846,0.0020125932,0.0059868265,0.0013288932,0.0010425592,0.003615374,0.012187378
464,0.004315638,0.0012752683,0.0010302882,0.0020100814,0.0059782844,0.001326761,0.0010396806,0.0036118426,0.012183654
465,0.004308329,0.0012730173,0.0010277207,0.002007591,0.005969757,0.0013246402,0.0010368022,0.0036083146,0.01217993
466,0.0043010777,0.0012707956,0.0010251475,0.002005135,0.005961312,0.0013225179,0.0010339156,0.003604879,0.012176228
467,0.0042938115,0.0012685518,0.0010225934,0.002002666,0.0059528514,0.0013204064,0.0010310453,0.0036013997,0.012172528
468,0.0042865654,0.0012663163,0.0010200678,0.0020001812,0.0059444313,0.0013183015,0.0010282159,0.0035979138,0.012168857
469,0.004279352,0.001264088,0.001017542,0.0019977218,0.0059360154,0.0013162092,0.0010253922,0.0035944136,0.0121652
470,0.004272172,0.0012618786,0.0010150151,0.0019952788,0.005927681,0.0013141234,0.0010225718,0.003590986,0.012161558
471,0.004264972,0.0012596509,0.0010124944,0.0019928266,0.0059193103,0.0013120257,0.0010197507,0.0035875337,0.012157938
472,0.004257784,0.0012574389,0.0010099892,0.0019903558,0.0059109605,0.0013099551,0.0010169523,0.003584053,0.012154325
473,0.004250634,0.0012552208,0.0010074951,0.001987918,0.0059026633,0.0013078817,0.0010141778,0.0035806037,0.012150706
474,0.00424345,0.0012530016,0.0010050106,0.0019854377,0.005894352,0.0013058017,0.0010114112,0.0035771392,0.012147121
475,0.0042363284,0.0012507967,0.0010025225,0.001983009,0.005886053,0.0013037361,0.0010086384,0.0035736787,0.012143523
476,0.0042291773,0.0012485934,0.0010000386,0.0019805452,0.0058777747,0.0013016654,0.0010058758,0.0035702335,0.012139969
477,0.0042220596,0.0012463863,0.0009975804,0.001978093,0.0058694934,0.0012996088,0.0010031492,0.0035667354,0.012136441
478,0.0042149397,0.0012441874,0.0009951235,0.001975629,0.005861252,0.0012975531,0.0010004203,0.0035632788,0.0121329
479,0.0042078244,0.0012419781,0.0009926616,0.0019731848,0.0058530015,0.0012955016,0.0009976884,0.0035598115,0.012129353
480,0.0042007593,0.0012397949,0.0009902077,0.0019707568,0.0058448343,0.0012934534,0.0009949767,0.0035564043,0.01212584
481,0.0041936697,0.0012376051,0.0009877848,0.0019682797,0.005836605,0.0012914115,0.0009922951,0.0035528985,0.012122362
482,0.0041865916,0.0012353945,0.0009853496,0.0019658473,0.005828399,0.0012893673,0.0009896077,0.0035494242,0.012118854
483,0.004179503,0.0012332036,0.0009829155,0.0019633835,0.0058202017,0.0012873266,0.0009869154,0.0035459595,0.012115384
484,0.0041724574,0.0012310221,0.0009804848,0.0019609502,0.0058120824,0.0012853005,0.0009842389,0.0035425427,0.012111931
485,0.004165491,0.001228861,0.0009780818,0.001958548,0.005804003,0.0012832778,0.0009815877,0.003539138,0.012108499
486,0.004158493,0.0012266912,0.00097569946,0.0019561027,0.0057959137,0.001281274,0.000978971,0.0035356688,0.012105095
487,0.004151492,0.0012245089,0.00097330473,0.0019536782,0.005787828,0.0012792476,0.00097633497,0.0035322458,0.012101656
488,0.004144511,0.00122234,0.0009709048,0.0019512664,0.0057797567,0.0012772453,0.0009736975,0.0035288138,0.012098235
489,0.0041375756,0.0012201875,0.0009685104,0.0019488776,0.0057717394,0.0012752392,0.00097107474,0.0035254257,0.012094854
490,0.0041306135,0.0012180349,0.0009661338,0.001946445,0.005763705,0.0012732464,0.0009684674,0.0035219914,0.0120915
491,0.004123731,0.0012158843,0.00096378505,0.0019440617,0.005755744,0.0012712512,0.00096589857,0.0035185942,0.012088132
492,0.0041168397,0.0012137346,0.00096144207,0.0019416629,0.0057477844,0.0012692584,0.00096333795,0.0035151881,0.012084799
493,0.0041099517,0.0012115928,0.00095908105,0.0019392776,0.005739841,0.0012672816,0.0009607597,0.0035118,0.012081444
494,0.004103132,0.0012094727,0.0009567362,0.0019369231,0.00573197,0.0012653157,0.00095819036,0.003508464,0.012078139
495,0.0040962547,0.0012073269,0.00095439836,0.0019345293,0.0057240226,0.0012633264,0.00095564453,0.0035050516,0.012074825
496,0.0040894477,0.0012052131,0.00095208094,0.0019321535,0.005716164,0.0012613698,0.00095311843,0.003501676,0.012071541
497,0.004082597,0.0012030796,0.00094975287,0.0019297645,0.005708265,0.0012594034,0.00095059053,0.0034982713,0.012068243
498,0.004075762,0.0012009486,0.00094742846,0.0019273848,0.005700391,0.001257438,0.00094807177,0.003494881,0.012064955
499,0.0040689954,0.0011988428,0.00094512483,0.0019250278,0.0056925667,0.00125548,0.00094557204,0.003491515,0.012061712
500,0.00406221,0.0011967317,0.00094281865,0.00192266,0.0056847725,0.001253537,0.0009430645,0.0034881707,0.012058467
501,0.0040554493,0.0011946271,0.00094052893,0.0019202931,0.005676946,0.0012515897,0.0009405859,0.0034847704,0.012055236
502,0.00404866,0.0011925182,0.0009382337,0.0019179081,0.0056691477,0.0012496427,0.0009381024,0.0034814028,0.012051992
503,0.004041935,0.0011904264,0.00093594484,0.0019155637,0.00566139,0.0012477043,0.0009356346,0.003478051,0.012048781
504,0.0040351613,0.0011883083,0.0009336613,0.0019131916,0.0056535834,0.0012457628,0.00093317026,0.0034746507,0.012045572
505,0.0040284228,0.0011862175,0.0009313913,0.0019108137,0.005645816,0.0012438217,0.00093072583,0.0034712686,0.0120423995
506,0.00402172,0.0011841197,0.0009291272,0.0019084733,0.0056380834,0.001241888,0.000928284,0.0034679112,0.012039228
507,0.004015,0.0011820355,0.0009268589,0.0019061057,0.0056303376,0.0012399566,0.0009258487,0.0034645323,0.012036048
508,0.004008304,0.0011799511,0.000924603,0.0019037499,0.0056226524,0.001238037,0.00092341914,0.0034611963,0.012032883
509,0.004001648,0.0011778747,0.00092235295,0.0019014203,0.0056149624,0.0012361241,0.0009210035,0.0034578347,0.012029751
510,0.0039949534,0.0011757889,0.00092011597,0.0018990483,0.0056072664,0.0012341973,0.00091861014,0.003454459,0.012026646
511,0.0039882795,0.0011737192,0.00091787125,0.0018966892,0.005599567,0.0012322833,0.00091620756,0.0034510763,0.012023516
512,0.0039816243,0.0011716442,0.0009156405,0.0018943393,0.005591899,0.0012303656,0.00091381994,0.0034477136,0.012020422
513,0.003974963,0.0011695732,0.0009134093,0.0018919804,0.005584242,0.001228457,0.0009114347,0.00344435,0.012017305
514,0.0039683497,0.0011675089,0.00091118226,0.0018896587,0.0055766394,0.0012265575,0.0009090658,0.0034410162,0.012014229
515,0.003961759,0.0011654601,0.00090897083,0.0018873283,0.005569028,0.0012246574,0.0009067042,0.0034376667,0.012011163
516,0.003955151,0.0011634046,0.00090674934,0.0018849972,0.0055614635,0.001222764,0.0009043482,0.0034343512,0.012008096
517,0.0039485632,0.0011613579,0.00090455555,0.0018826501,0.0055538705,0.0012208679,0.00090201525,0.0034309875,0.012005061
518,0.0039420296,0.0011593271,0.00090235384,0.0018803487,0.0055463454,0.0012189781,0.0008996817,0.003427686,0.012002027
519,0.003935467,0.001157282,0.00090016634,0.0018780186,0.005538803,0.0012171011,0.0008973576,0.0034243444,0.011999004
520,0.003928958,0.0011552452,0.0008979704,0.0018757425,0.0055312775,0.0012152117,0.0008950363,0.0034210293,0.011995964
521,0.003922405,0.0011532061,0.00089578406,0.0018734151,0.005523774,0.0012133403,0.00089272234,0.0034177112,0.01199296
522,0.0039158887,0.0011511891,0.00089360453,0.001871095,0.0055162795,0.0012114695,0.0008904185,0.0034143913,0.011989981
523,0.0039094063,0.0011491693,0.00089143927,0.0018687979,0.0055088094,0.0012095965,0.000888137,0.0034110756,0.011987015
524,0.0039029382,0.0011471581,0.0008892864,0.0018664937,0.0055013467,0.0012077299,0.0008858614,0.0034077552,0.011984055
525,0.0038964618,0.0011451332,0.0008871248,0.0018642036,0.005493909,0.0012058605,0.00088358845,0.0034044601,0.011981084
526,0.0038900014,0.0011431404,0.0008849629,0.0018618982,0.005486482,0.001204016,0.00088131765,0.0034011481,0.011978127
527,0.003883564,0.0011411308,0.0008828039,0.0018596291,0.0054790783,0.0012021601,0.00087905064,0.0033978675,0.0119751785
528,0.0038771397,0.0011391345,0.00088065694,0.0018573481,0.0054716864,0.0012003079,0.00087679876,0.0033945797,0.011972233
529,0.0038707238,0.0011371322,0.00087853114,0.0018550605,0.005464292,0.0011984553,0.000874566,0.003391271,0.011969323
530,0.0038642888,0.0011351358,0.000876398,0.0018527551,0.005456911,0.0011965939,0.00087233935,0.0033879778,0.011966419
531,0.003857911,0.0011331615,0.0008742624,0.0018504873,0.005449555,0.0011947663,0.00087010773,0.0033846807,0.011963541
532,0.0038515814,0.0011311895,0.0008721393,0.0018482526,0.00544227,0.001192932,0.0008678885,0.0033814497,0.011960665
533,0.0038452423,0.0011292141,0.0008700228,0.0018460056,0.005434974,0.0011910972,0.0008656824,0.0033781943,0.01195779
534,0.0038389005,0.0011272391,0.0008679084,0.0018437529,0.0054276856,0.0011892605,0.00086348504,0.0033749403,0.011954906
535,0.003832568,0.0011252781,0.0008658127,0.001841477,0.0054204213,0.0011874511,0.000861303,0.0033716673,0.011952065
536,0.0038262596,0.0011233077,0.00086369383,0.0018392579,0.005413153,0.0011856197,0.00085911027,0.0033684236,0.011949197
537,0.0038199597,0.0011213648,0.0008615997,0.0018369951,0.0054059103,0.001183811,0.00085693435,0.0033651653,0.01194638
538,0.0038136763,0.0011194051,0.0008595122,0.001834759,0.0053986637,0.0011819813,0.0008547699,0.0033619127,0.011943568
539,0.0038073957,0.0011174759,0.00085741904,0.0018325009,0.00539142,0.0011801786,0.0008526,0.0033586414,0.011940773
540,0.003801107,0.0011155097,0.000855332,0.0018302653,0.005384217,0.001178355,0.00085044705,0.0033554153,0.0119379535
541,0.0037948312,0.0011135625,0.0008532496,0.001828019,0.005376963,0.0011765404,0.0008482997,0.0033521226,0.011935154
542,0.0037885555,0.0011116118,0.0008511761,0.0018257675,0.005369771,0.0011747347,0.0008461605,0.0033488756,0.011932364
543,0.0037823366,0.0011096975,0.00084910303,0.001823536,0.005362586,0.0011729298,0.00084402587,0.0033456306,0.011929587
544,0.0037760646,0.0011077467,0.0008470282,0.0018212899,0.0053553805,0.0011711173,0.0008418924,0.003342371,0.011926796
545,0.003769836,0.0011058195,0.0008449661,0.0018190503,0.005348226,0.001169316,0.00083977595,0.0033391344,0.011924037
546,0.003763623,0.0011038939,0.000842914,0.0018168151,0.005341059,0.0011675227,0.00083766994,0.0033358664,0.011921307
547,0.0037574167,0.0011019785,0.0008408575,0.0018145809,0.005333934,0.0011657219,0.000835561,0.0033326512,0.01191857
548,0.0037512504,0.0011000704,0.0008388049,0.0018123752,0.005326815,0.0011639346,0.00083346036,0.0033294202,0.011915838
549,0.0037450949,0.0010981627,0.0008367642,0.001810168,0.005319735,0.0011621538,0.0008313716,0.00332621,0.0119131245
550,0.0037389551,0.0010962571,0.0008347232,0.001807975,0.005312677,0.001160368,0.00082928786,0.003323021,0.01191042
551,0.0037328121,0.0010943584,0.000832685,0.0018057687,0.0053056004,0.0011585951,0.00082721584,0.0033197892,0.011907726
552,0.0037266775,0.001092458,0.00083065685,0.0018035626,0.0052985246,0.001156807,0.00082514633,0.0033165715,0.011905033
553,0.0037205708,0.0010905787,0.00082863745,0.0018013545,0.005291513,0.0011550345,0.00082309457,0.0033133843,0.0119023705
554,0.0037144925,0.0010886919,0.00082661945,0.0017991811,0.0052844817,0.0011532619,0.0008210413,0.0033101784,0.0118997
555,0.0037084143,0.0010868211,0.00082459935,0.001796994,0.0052774833,0.0011514993,0.00081898994,0.003306994,0.01189703
556,0.0037023348,0.0010849307,0.0008225887,0.0017948154,0.005270481,0.0011497295,0.0008169542,0.0033037977,0.011894372
557,0.0036962929,0.00108307,0.0008205811,0.0017926418,0.005263557,0.0011479885,0.00081492006,0.0033006486,0.011891715
558,0.0036902528,0.0010812045,0.0008185778,0.0017904704,0.0052565876,0.0011462271,0.00081288954,0.0032974707,0.011889093
559,0.0036841878,0.0010793364,0.00081657467,0.0017882767,0.005249602,0.001144463,0.0008108792,0.0032942598,0.01188647
560,0.0036781952,0.0010774812,0.0008145843,0.0017861297,0.0052426774,0.0011427042,0.00080886186,0.0032911114,0.011883859
561,0.0036722028,0.0010756408,0.0008125956,0.0017839664,0.0052357973,0.0011409682,0.0008068615,0.0032879675,0.0118812565
562,0.003666249,0.0010737955,0.0008106141,0.0017818395,0.005228895,0.0011392254,0.0008048653,0.0032848045,0.0118786525
563,0.0036602993,0.0010719579,0.000808634,0.0017797075,0.005222073,0.0011374879,0.00080287014,0.0032817149,0.011876055
564,0.0036543538,0.0010701247,0.0008066537,0.0017775752,0.0052152066,0.0011357573,0.0008008876,0.0032785616,0.0118734725
565,0.0036484008,0.0010682846,0.0008046844,0.0017754318,0.005208334,0.0011340154,0.0007989092,0.0032754093,0.011870896
566,0.0036424575,0.001066455,0.0008027183,0.0017732842,0.0052014748,0.0011322851,0.0007969313,0.0032722584,0.0118683325
567,0.003636519,0.0010646264,0.0008007515,0.001771141,0.0051946337,0.0011305469,0.0007949736,0.0032691131,0.011865779
568,0.0036305916,0.0010628084,0.000798797,0.0017689861,0.0051877894,0.0011288085,0.00079301215,0.0032659688,0.01186325
569,0.0036246548,0.001060983,0.00079683523,0.0017668366,0.0051809573,0.0011270873,0.00079106115,0.0032628088,0.011860733
570,0.0036187652,0.0010591798,0.0007948871,0.0017646984,0.005174145,0.0011253566,0.00078911014,0.0032596784,0.011858199
571,0.0036128713,0.0010573579,0.0007929308,0.0017625826,0.0051673334,0.001123631,0.0007871629,0.0032565396,0.011855648
572,0.0036069755,0.0010555456,0.0007909868,0.0017604431,0.0051605464,0.0011219061,0.0007852339,0.0032534064,0.011853143
573,0.0036010803,0.0010537448,0.0007890331,0.0017583022,0.005153745,0.0011201976,0.00078329,0.0032502573,0.011850622
574,0.0035952004,0.0010519364,0.00078710314,0.0017561606,0.00514693,0.001118459,0.00078137027,0.0032471004,0.01184814
575,0.003589359,0.0010501425,0.0007851668,0.0017540498,0.0051401705,0.0011167434,0.00077945,0.003243977,0.011845659
576,0.0035835118,0.0010483415,0.00078324176,0.0017519286,0.0051334286,0.0011150261,0.0007775415,0.0032408608,0.011843197
577,0.0035777,0.0010465692,0.0007813022,0.0017498283,0.005126741,0.001113333,0.00077562686,0.003237781,0.011840706
578,0.003571921,0.0010447879,0.00077939493,0.001747738,0.0051200567,0.0011116287,0.0007737409,0.0032346868,0.011838262
579,0.0035661445,0.0010430325,0.0007774689,0.0017456431,0.0051133763,0.0011099376,0.00077183894,0.0032315997,0.011835797
580,0.0035604103,0.0010412465,0.0007755626,0.0017436012,0.005106772,0.0011082354,0.0007699622,0.003228574,0.0118333455
581,0.0035546618,0.0010394969,0.000773659,0.001741506,0.0051000924,0.0011065467,0.0007680821,0.0032254634,0.011830923
582,0.0035489246,0.0010377266,0.0007717546,0.0017394433,0.005093469,0.0011048547,0.00076620857,0.0032224054,0.011828481
583,0.0035432014,0.0010359802,0.00076985074,0.0017373705,0.0050868597,0.001103169,0.00076433195,0.0032193584,0.011826065
584,0.0035375466,0.0010342579,0.00076795445,0.0017353343,0.0050802976,0.0011014965,0.0007624729,0.0032163283,0.011823678
585,0.0035318658,0.0010325069,0.00076607417,0.0017332848,0.005073734,0.0010998104,0.00076062465,0.003213299,0.011821271
586,0.0035261891,0.0010307644,0.00076418504,0.0017312397,0.005067177,0.0010981336,0.000758774,0.0032102694,0.011818861
587,0.003520533,0.0010290423,0.00076230644,0.0017291844,0.005060617,0.0010964669,0.00075693673,0.0032072132,0.011816493
588,0.0035148712,0.0010273012,0.00076042314,0.0017271469,0.0050540743,0.0010947963,0.0007550915,0.0032041867,0.011814083
589,0.0035092407,0.0010255812,0.0007585415,0.001725118,0.0050475355,0.0010931239,0.0007532525,0.0032011594,0.0118117
590,0.0035036332,0.0010238673,0.0007566743,0.0017230917,0.0050410433,0.0010914638,0.0007514266,0.0031981529,0.0118093565
591,0.0034979996,0.001022153,0.00075480394,0.0017210426,0.0050345166,0.0010897983,0.000749602,0.003195116,0.011806998
592,0.0034923824,0.0010204293,0.0007529513,0.0017190018,0.005028018,0.0010881339,0.00074779836,0.0031920858,0.011804657
593,0.0034868056,0.0010187213,0.00075109355,0.0017169906,0.005021546,0.0010864697,0.0007459859,0.0031890904,0.011802316
594,0.003481215,0.0010170244,0.0007492304,0.0017149603,0.0050150664,0.0010848165,0.0007441771,0.0031860727,0.0117999865
595,0.0034756595,0.0010153273,0.00074737857,0.0017129537,0.0050086025,0.0010831646,0.0007423737,0.0031830645,0.011797645
596,0.0034700376,0.0010136062,0.0007455312,0.0017109002,0.005002103,0.0010814973,0.0007405837,0.003180022,0.011795329
597,0.0034644688,0.0010119238,0.00074368424,0.0017088609,0.0049956404,0.0010798493,0.00073878845,0.0031770023,0.011793022
598,0.0034589167,0.0010102346,0.0007418329,0.0017068492,0.0049892003,0.0010781982,0.0007369947,0.0031740072,0.011790713
599,0.0034534014,0.0010085435,0.00073999533,0.0017048627,0.004982783,0.0010765427,0.0007352167,0.0031710237,0.01178842
600,0.003447901,0.0010068703,0.00073815865,0.0017028722,0.0049764034,0.0010749039,0.0007334423,0.0031680572,0.011786109
601,0.0034423918,0.0010051931,0.00073634123,0.0017008575,0.0049699848,0.001073263,0.000731682,0.0031650397,0.011783833
602,0.0034368346,0.0010035064,0.0007345054,0.0016988227,0.0049635638,0.0010716179,0.0007299182,0.0031620273,0.0117815435
603,0.003431335,0.0010018375,0.0007326729,0.0016968247,0.0049571665,0.0010699859,0.0007281431,0.0031590378,0.011779281
604,0.0034258375,0.001000159,0.00073084893,0.0016948296,0.0049507716,0.0010683391,0.000726381,0.0031560515,0.011777046
605,0.0034203688,0.0009984996,0.0007290311,0.0016928379,0.00494443,0.0010667023,0.00072463584,0.003153092,0.011774792
606,0.0034149275,0.0009968502,0.00072722166,0.0016908558,0.0049380837,0.001065078,0.0007228922,0.0031501139,0.011772564
607,0.0034094937,0.0009951944,0.0007254151,0.0016888841,0.0049317633,0.001063443,0.0007211551,0.003147165,0.011770349
608,0.0034041004,0.0009935546,0.0007236077,0.001686938,0.0049254894,0.0010618164,0.00071941223,0.003144261,0.0117681
609,0.0033987188,0.0009919265,0.0007218064,0.0016849857,0.0049192356,0.0010602068,0.0007176885,0.0031413406,0.011765876
610,0.0033933306,0.0009902838,0.00072000665,0.0016830402,0.004912964,0.001058589,0.00071595993,0.0031384153,0.011763658
611,0.0033879546,0.0009886468,0.0007182184,0.0016810894,0.0049066897,0.0010569802,0.00071424985,0.0031354597,0.011761452
612,0.003382585,0.0009870192,0.00071642594,0.00167914,0.0049004476,0.0010553667,0.0007125324,0.0031325484,0.011759249
613,0.0033772602,0.000985401,0.0007146382,0.001677221,0.0048942417,0.0010537615,0.0007108199,0.0031296602,0.011757081
614,0.0033719265,0.0009837877,0.0007128494,0.0016752892,0.0048880493,0.0010521563,0.00070911006,0.003126783,0.011754901
615,0.0033666536,0.0009821934,0.0007110872,0.0016733729,0.004881866,0.0010505622,0.0007074253,0.0031238783,0.011752749
616,0.0033613746,0.0009805792,0.00070931076,0.0016714848,0.004875729,0.0010489553,0.0007057303,0.0031210433,0.011750566
617,0.0033561392,0.0009789972,0.00070754095,0.0016696012,0.0048696036,0.0010473793,0.00070403615,0.0031181881,0.011748399
618,0.0033508968,0.0009773971,0.0007057734,0.0016677263,0.004863488,0.0010457925,0.0007023555,0.0031153401,0.011746227
619,0.0033456546,0.0009758044,0.0007040145,0.0016658357,0.004857379,0.0010442063,0.000700679,0.0031124938,0.011744057
620,0.0033404161,0.000974213,0.00070226385,0.0016639394,0.0048512677,0.0010426198,0.0006990105,0.0031096376,0.011741935
621,0.00333516,0.00097263086,0.0007005034,0.0016620257,0.004845129,0.0010410352,0.000697334,0.0031067596,0.0117398165
622,0.0033299932,0.00097107474,0.00069876073,0.0016601576,0.004839078,0.0010394658,0.0006956787,0.0031039335,0.011737729
623,0.0033247801,0.0009694993,0.0006970131,0.0016582679,0.0048329816,0.0010378816,0.0006940188,0.0031010814,0.011735614
624,0.0033196118,0.0009679379,0.0006952747,0.0016563991,0.0048269513,0.0010363116,0.0006923676,0.003098272,0.011733482
625,0.0033144285,0.0009663578,0.0006935356,0.001654535,0.0048208795,0.0010347316,0.0006907184,0.0030954294,0.0117313685
626,0.0033092503,0.00096479984,0.00069179473,0.0016526558,0.004814838,0.0010331706,0.0006890717,0.0030925958,0.011729236
627,0.003304087,0.00096322905,0.0006900637,0.0016507943,0.004808762,0.0010315891,0.00068742514,0.0030897476,0.011727113
628,0.003298889,0.0009616657,0.0006883295,0.0016488937,0.004802675,0.0010300182,0.0006857797,0.003086877,0.011725034
629,0.0032937063,0.0009601118,0.0006865967,0.0016469979,0.0047966084,0.0010284423,0.00068413815,0.003084028,0.011722991
630,0.0032885845,0.00095855613,0.00068486703,0.0016451613,0.004790591,0.0010268654,0.0006824985,0.003081227,0.01172091
631,0.0032834513,0.0009570184,0.0006831502,0.0016432827,0.0047845696,0.0010253122,0.00068087765,0.0030783797,0.011718862
632,0.0032782936,0.00095546123,0.0006814342,0.0016413983,0.0047785374,0.0010237372,0.0006792597,0.0030755405,0.011716812
633,0.003273189,0.0009539239,0.00067972206,0.0016395432,0.004772529,0.001022176,0.0006776413,0.0030727116,0.011714751
634,0.0032680563,0.0009523795,0.0006780067,0.0016376702,0.004766523,0.0010206118,0.0006760232,0.0030698879,0.011712699
635,0.0032629694,0.00095083355,0.00067630695,0.001635829,0.004760541,0.0010190497,0.0006744142,0.003067077,0.011710656
636,0.0032578548,0.0009493036,0.00067458686,0.0016339645,0.004754528,0.0010174938,0.00067278824,0.003064246,0.011708625
637,0.0032527877,0.0009477741,0.00067288516,0.0016321285,0.004748584,0.0010159361,0.0006711884,0.0030614594,0.011706605
638,0.0032477702,0.00094625144,0.0006711898,0.0016303291,0.004742682,0.001014387,0.0006695865,0.0030587085,0.011704606
639,0.0032427511,0.00094475184,0.0006694972,0.0016285019,0.004736769,0.0010128496,0.0006679906,0.0030559287,0.011702598
640,0.0032377816,0.0009432502,0.00066781545,0.001626716,0.004730935,0.001011312,0.0006664107,0.0030532128,0.011700604
641,0.003232819,0.000941755,0.0006661367,0.0016249275,0.0047250884,0.0010097797,0.0006648296,0.0030504789,0.011698608
642,0.003227845,0.0009402523,0.000664454,0.0016231388,0.004719244,0.0010082495,0.0006632467,0.0030477478,0.011696628
643,0.0032228944,0.0009387616,0.00066277233,0.0016213605,0.004713408,0.00100672,0.0006616617,0.0030450264,0.011694619
644,0.0032180236,0.0009372866,0.0006611089,0.001619628,0.0047076554,0.0010051992,0.0006601035,0.0030423526,0.011692657
645,0.0032131036,0.0009358086,0.00065943954,0.0016178555,0.0047018686,0.0010036798,0.0006585348,0.0030396539,0.011690687
646,0.003208229,0.0009343361,0.0006577787,0.0016161143,0.004696112,0.0010021682,0.0006569746,0.003036969,0.01168871
647,0.0032033506,0.0009328664,0.0006561236,0.0016143606,0.0046903533,0.0010006459,0.00065541896,0.0030342883,0.011686756
648,0.0031984732,0.0009313946,0.0006544643,0.0016126145,0.0046846014,0.0009991373,0.000653864,0.0030316,0.011684809
649,0.0031936122,0.0009299319,0.00065281335,0.0016108671,0.00467888,0.0009976339,0.0006523095,0.0030289362,0.011682882
650,0.0031888175,0.00092849554,0.0006511666,0.0016091554,0.0046731634,0.0009961257,0.0006507649,0.0030262729,0.011680965
651,0.003183995,0.0009270411,0.0006495219,0.001607432,0.0046674893,0.0009946341,0.0006492267,0.0030236284,0.011679049
652,0.0031791506,0.000925585,0.00064788386,0.0016056817,0.0046617836,0.0009931307,0.000647695,0.003020958,0.011677119
653,0.0031743788,0.00092415116,0.0006462545,0.0016039731,0.0046560946,0.0009916325,0.00064616546,0.0030182968,0.0116752125
654,0.0031695305,0.0009226978,0.00064461306,0.0016022198,0.0046503786,0.0009901262,0.0006446346,0.0030156178,0.0116732465
655,0.003164704,0.0009212389,0.000642984,0.001600481,0.004644634,0.0009886179,0.0006431035,0.0030129126,0.011671329
656,0.0031598597,0.0009197847,0.0006413462,0.0015987288,0.0046389075,0.000987115,0.00064157305,0.0030102197,0.01166941
657,0.003155022,0.0009183343,0.00063971593,0.0015969718,0.00463316,0.0009856052,0.0006400424,0.0030075123,0.011667541
658,0.0031502224,0.00091690297,0.000638083,0.0015952365,0.0046274653,0.0009841109,0.00063851493,0.0030048394,0.011665665
659,0.0031453865,0.0009154561,0.0006364668,0.0015934637,0.004621759,0.0009825957,0.0006370017,0.0030021619,0.0116638215
660,0.0031406032,0.0009140266,0.00063484226,0.0015917342,0.0046160463,0.000981101,0.00063548,0.0029994652,0.011661967
661,0.0031358341,0.00091259583,0.0006332365,0.0015900019,0.004610389,0.0009796087,0.000633983,0.0029967972,0.011660117
662,0.0031310855,0.0009111746,0.0006316263,0.0015882846,0.004604716,0.0009781122,0.0006324749,0.0029941285,0.011658242
663,0.0031263381,0.0009097464,0.00063001574,0.0015865761,0.004599073,0.0009766177,0.0006309695,0.002991486,0.011656362
664,0.0031215884,0.0009083173,0.0006284136,0.0015848574,0.00459343,0.000975131,0.0006294722,0.0029888272,0.01165451
665,0.0031168377,0.0009068943,0.00062680355,0.0015831399,0.004587797,0.0009736413,0.0006279721,0.0029861836,0.011652657
666,0.003112143,0.00090548076,0.00062520336,0.001581459,0.0045821816,0.00097215286,0.00062647637,0.0029835526,0.011650831
667,0.0031074646,0.00090407976,0.00062360236,0.0015797825,0.0045766034,0.0009706761,0.00062497595,0.0029809515,0.011649012
668,0.0031028138,0.00090268516,0.0006220157,0.0015781132,0.0045710746,0.00096920057,0.0006234918,0.002978382,0.011647222
669,0.003098216,0.00090131053,0.0006204325,0.001576473,0.004565593,0.00096774177,0.00062201766,0.0029758334,0.011645428
670,0.003093622,0.00089992076,0.00061885704,0.0015748441,0.0045601083,0.00096627814,0.00062054576,0.0029732846,0.011643624
671,0.003089053,0.00089855003,0.00061727874,0.0015732242,0.004554664,0.0009648257,0.00061907544,0.0029707626,0.011641797
672,0.0030844817,0.00089717837,0.00061571115,0.0015715921,0.004549173,0.0009633685,0.00061761227,0.0029681923,0.011640008
673,0.003079907,0.00089578587,0.00061414327,0.001569978,0.004543715,0.00096190674,0.0006161502,0.0029656582,0.0116382055
674,0.0030753566,0.000894437,0.000612585,0.0015683345,0.0045382585,0.00096047187,0.0006146914,0.0029630952,0.011636432
675,0.0030708099,0.0008930633,0.00061102136,0.0015667252,0.0045328303,0.00095900835,0.0006132324,0.0029605897,0.011634662
676,0.0030662925,0.00089171925,0.00060945685,0.0015651165,0.0045274184,0.00095757097,0.0006117738,0.0029580735,0.011632895
677,0.0030618096,0.00089037145,0.00060791045,0.0015635277,0.0045220386,0.00095613557,0.00061033125,0.0029555717,0.0116311405
678,0.0030573406,0.0008890165,0.000606364,0.0015619602,0.004516662,0.0009546925,0.00060888566,0.0029530837,0.011629373
679,0.0030528572,0.0008876818,0.00060482137,0.001560354,0.004511282,0.000953261,0.0006074434,0.0029505773,0.01162763
680,0.003048373,0.0008863309,0.0006032758,0.0015587662,0.004505896,0.00095182244,0.0006060032,0.0029480704,0.011625872
681,0.0030438819,0.00088498346,0.0006017374,0.001557161,0.004500511,0.0009503863,0.00060456985,0.0029455547,0.011624127
682,0.0030394285,0.00088365766,0.00060019695,0.001555574,0.004495158,0.0009489614,0.00060313026,0.002943066,0.0116224075
683,0.0030349665,0.00088231056,0.00059865706,0.0015539988,0.004489785,0.00094751915,0.00060169364,0.002940572,0.011620665
684,0.003030525,0.00088098395,0.00059713336,0.0015524076,0.004484457,0.000946101,0.0006002727,0.0029380834,0.011618955
685,0.0030260999,0.0008796586,0.00059560995,0.0015508312,0.0044791,0.0009446697,0.00059884903,0.0029355811,0.011617259
686,0.0030216258,0.0008783156,0.0005940868,0.0015492236,0.004473716,0.0009432349,0.00059743074,0.0029330503,0.011615539
687,0.0030171853,0.00087698974,0.0005925621,0.0015476336,0.004468377,0.0009417985,0.0005960085,0.0029305702,0.011613834
688,0.003012742,0.00087565504,0.0005910417,0.0015460452,0.004462997,0.0009403713,0.0005945896,0.002928036,0.011612142
689,0.003008267,0.00087432173,0.00058952917,0.0015444158,0.004457611,0.00093893823,0.00059317413,0.0029254989,0.011610456
690,0.0030038292,0.000872986,0.0005880144,0.0015428286,0.0044522537,0.00093750027,0.0005917617,0.002922992,0.011608776
691,0.0029994058,0.00087167835,0.00058649847,0.001541229,0.0044469032,0.0009360743,0.0005903454,0.0029204837,0.011607113
692,0.0029950454,0.00087036734,0.0005849866,0.0015396914,0.0044416105,0.00093465485,0.0005889325,0.002918023,0.011605447
693,0.002990669,0.000869056,0.00058348186,0.0015381314,0.004436318,0.0009332316,0.00058752834,0.0029155582,0.011603786
694,0.0029862886,0.00086773257,0.0005819845,0.0015365715,0.004431016,0.000931806,0.00058613234,0.0029130774,0.011602109
695,0.0029819254,0.0008664273,0.00058049074,0.0015350073,0.0044257245,0.0009303895,0.00058473845,0.0029105966,0.011600451
696,0.0029775621,0.00086512376,0.0005789989,0.0015334395,0.004420428,0.0009289752,0.000583346,0.002908107,0.011598808
697,0.0029731893,0.00086380803,0.0005775083,0.001531873,0.004415146,0.0009275612,0.0005819546,0.00290563,0.01159716
698,0.0029688918,0.000862519,0.0005760183,0.0015303544,0.0044099055,0.000926146,0.0005805632,0.0029031965,0.011595521
699,0.0029646,0.0008612342,0.00057453336,0.0015288325,0.0044047004,0.00092474587,0.00057916855,0.002900786,0.011593924
700,0.0029603387,0.00085996673,0.0005730509,0.001527321,0.004399512,0.0009233509,0.00057778653,0.0028983748,0.011592334
701,0.0029561222,0.00085869577,0.00057158025,0.001525846,0.004394378,0.0009219621,0.0005764145,0.0028960013,0.011590719
702,0.0029518958,0.00085741974,0.0005701191,0.001524357,0.0043892274,0.00092057197,0.0005750501,0.002893605,0.011589091
703,0.0029476564,0.0008561435,0.0005686601,0.0015228527,0.004384076,0.00091917126,0.00057368196,0.002891223,0.011587463
704,0.002943467,0.00085488433,0.0005671966,0.0015213862,0.0043789754,0.0009177916,0.00057231594,0.002888868,0.011585845
705,0.0029392694,0.00085362064,0.0005657285,0.0015199202,0.0043738396,0.00091641466,0.000570944,0.002886481,0.011584238
706,0.0029350757,0.0008523601,0.00056427566,0.00151844,0.0043687234,0.0009150254,0.0005695853,0.0028841128,0.011582668
707,0.0029308891,0.0008510975,0.0005628207,0.0015169709,0.0043636244,0.00091364374,0.0005682191,0.0028817614,0.011581093
708,0.002926754,0.0008498644,0.00056137727,0.0015155124,0.0043585515,0.0009122788,0.0005668686,0.002879404,0.011579557
709,0.002922643,0.0008486288,0.0005599365,0.0015140777,0.0043535093,0.0009109116,0.0005655216,0.002877076,0.011577993
710,0.0029185356,0.000847395,0.0005585069,0.0015126338,0.0043484755,0.00090954883,0.00056418456,0.0028747418,0.011576417
711,0.0029144252,0.00084615283,0.00055707386,0.0015111985,0.0043434366,0.0009081781,0.0005628414,0.002872417,0.01157484
712,0.0029102839,0.0008449108,0.0005556366,0.0015097366,0.004338359,0.0009068074,0.00056149537,0.0028700563,0.011573281
713,0.002906152,0.0008436744,0.000554212,0.0015082656,0.0043332838,0.0009054415,0.0005601593,0.002867683,0.011571746
714,0.0029019937,0.0008424236,0.00055277895,0.0015067911,0.0043281857,0.0009040646,0.0005588204,0.002865301,0.011570194
715,0.002897859,0.00084118947,0.0005513525,0.0015053172,0.0043230853,0.00090269116,0.00055748096,0.002862913,0.011568677
716,0.0028937352,0.00083994586,0.00054991886,0.0015038704,0.0043180212,0.0009013181,0.0005561374,0.002860566,0.01156714
717,0.002889636,0.00083871535,0.00054849905,0.0015024217,0.0043129837,0.0008999535,0.0005548047,0.0028582253,0.011565638
718,0.0028855274,0.0008374948,0.0005470809,0.0015009519,0.0043079136,0.000898595,0.00055347214,0.0028558464,0.011564151
719,0.002881427,0.0008362552,0.0005456732,0.0014994987,0.0043028565,0.00089722173,0.00055215537,0.0028534795,0.011562646
720,0.002877316,0.0008350252,0.00054426125,0.0014980297,0.004297792,0.00089586165,0.0005508269,0.0028511037,0.011561128
721,0.0028732386,0.0008338051,0.0005428608,0.0014965726,0.0042927684,0.0008944964,0.0005495117,0.0028487602,0.011559651
722,0.002869152,0.00083257473,0.0005414442,0.0014951332,0.00428769,0.00089312287,0.00054818374,0.0028463835,0.011558132
723,0.0028651091,0.00083135907,0.000540054,0.0014936962,0.004282684,0.00089176313,0.0005468746,0.0028440466,0.011556651
724,0.0028610765,0.0008301556,0.0005386464,0.0014922746,0.0042776936,0.0008904169,0.00054555485,0.0028417218,0.011555165
725,0.0028570313,0.00082893646,0.00053725555,0.0014908393,0.004272691,0.00088905444,0.0005442492,0.0028393876,0.011553709
726,0.0028529954,0.0008277181,0.0005358615,0.0014894158,0.0042676996,0.0008876994,0.0005429386,0.0028370616,0.011552231
727,0.0028489844,0.0008265067,0.0005344735,0.0014880042,0.0042627216,0.0008863454,0.0005416279,0.0028347482,0.011550777
728,0.0028449884,0.00082530425,0.0005330805,0.0014866035,0.0042577684,0.00088499783,0.00054032204,0.0028324488,0.011549307
729,0.0028410342,0.0008241053,0.0005317125,0.0014852164,0.004252847,0.0008836521,0.00053903105,0.0028301636,0.011547877
730,0.0028370714,0.0008229199,0.00053033244,0.0014838191,0.0042479117,0.0008823154,0.0005377351,0.002827861,0.011546424
731,0.0028331203,0.0008217268,0.00052896765,0.0014824258,0.0042429995,0.00088098017,0.00053645094,0.0028255684,0.011544995
732,0.0028292015,0.0008205394,0.00052759494,0.0014810673,0.0042380923,0.00087963464,0.00053515634,0.0028233014,0.01154355
733,0.0028253023,0.00081937615,0.0005262297,0.0014796965,0.004233242,0.00087831914,0.0005338701,0.002821053,0.011542125
734,0.0028214157,0.00081818894,0.0005248704,0.0014783564,0.0042283926,0.0008769802,0.00053258764,0.0028188245,0.011540687
735,0.0028175237,0.0008170195,0.00052351627,0.0014769878,0.0042235404,0.000875669,0.000531314,0.0028165574,0.011539269
736,0.0028136307,0.00081584306,0.0005221667,0.0014756211,0.0042186645,0.00087433995,0.0005300396,0.002814285,0.011537829
737,0.0028097753,0.00081467465,0.00052081805,0.0014742826,0.0042138444,0.00087302004,0.00052876945,0.0028120547,0.011536427
738,0.0028059327,0.0008135199,0.00051947025,0.0014729425,0.0042090164,0.00087170774,0.0005274969,0.002809812,0.011535051
739,0.0028020875,0.0008123472,0.0005181159,0.0014716244,0.004204216,0.0008703874,0.0005262184,0.0028076102,0.011533668
740,0.0027982625,0.0008112009,0.0005167808,0.0014702807,0.004199421,0.0008690813,0.00052495464,0.0028053848,0.011532307
741,0.002794441,0.00081004313,0.0005154444,0.0014689536,0.004194632,0.00086777244,0.000523693,0.0028031669,0.011530924
742,0.0027906224,0.00080888317,0.00051411876,0.0014676204,0.004189814,0.00086645625,0.00052244356,0.0028009142,0.011529522
743,0.0027867788,0.0008077286,0.00051279296,0.0014662574,0.004185003,0.00086514297,0.00052118953,0.0027986704,0.011528159
744,0.0027829716,0.0008065815,0.0005114664,0.0014649237,0.0041801864,0.0008638295,0.00051993504,0.0027964218,0.011526806
745,0.002779149,0.00080542633,0.0005101441,0.0014635785,0.0041753873,0.0008625256,0.00051868433,0.0027941773,0.011525453
746,0.002775353,0.00080428156,0.00050882297,0.0014622485,0.004170576,0.00086121337,0.0005174338,0.0027919288,0.011524103
747,0.0027715145,0.00080312166,0.0005074967,0.001460896,0.0041657593,0.00085989287,0.0005161763,0.0027896902,0.011522733
748,0.002767721,0.00080197357,0.0005061745,0.0014595729,0.0041609695,0.00085859,0.00051492633,0.0027874534,0.011521394
749,0.0027639298,0.0008008356,0.0005048614,0.0014582326,0.004156176,0.0008572856,0.0005136816,0.002785209,0.011520062
750,0.0027601174,0.00079968356,0.0005035526,0.0014568811,0.004151356,0.00085597386,0.0005124407,0.0027829413,0.011518724
751,0.0027563553,0.0007985411,0.00050224626,0.0014555681,0.0041465918,0.00085466815,0.0005112053,0.0027807183,0.011517403
752,0.002752543,0.0007973826,0.00050094223,0.0014542179,0.0041417805,0.0008533567,0.00050996704,0.0027784565,0.011516097
753,0.0027487767,0.00079625676,0.0004996448,0.001452875,0.004137004,0.0008520574,0.0005087365,0.00277621,0.011514797
754,0.002745003,0.0007951064,0.0004983438,0.0014515527,0.0041322205,0.0008507509,0.0005075005,0.0027739692,0.011513499
755,0.002741279,0.00079398096,0.00049705146,0.0014502465,0.004127497,0.0008494526,0.0005062722,0.0027717717,0.011512219
756,0.0027375715,0.00079286593,0.0004957632,0.0014489425,0.004122744,0.0008481605,0.0005050499,0.0027695335,0.011510939
757,0.0027338732,0.00079173595,0.00049447315,0.0014476642,0.004118046,0.00084687595,0.0005038263,0.0027673433,0.011509624
758,0.0027301467,0.0007906095,0.00049319514,0.0014463421,0.00411331,0.0008455823,0.00050261,0.0027651177,0.0115083335
759,0.002726479,0.00078950386,0.0004919167,0.0014450584,0.0041086054,0.00084429607,0.0005013966,0.0027629128,0.0115070725
760,0.0027227819,0.00078837696,0.00049063517,0.0014437698,0.0041038953,0.00084300153,0.0005001798,0.0027607137,0.011505784
761,0.0027191192,0.00078726216,0.0004893682,0.0014424886,0.0040992107,0.0008417213,0.0004989735,0.0027585162,0.011504489
762,0.0027154475,0.0007861356,0.00048809432,0.0014412176,0.0040945224,0.0008404225,0.00049776427,0.0027563358,0.011503197
763,0.0027117687,0.0007850271,0.00048683462,0.001439907,0.004089824,0.000839149,0.00049656385,0.0027541108,0.011501959
764,0.002708115,0.00078391837,0.00048556688,0.0014386297,0.004085151,0.0008378771,0.0004953562,0.0027519178,0.011500686
765,0.0027044974,0.0007828018,0.00048431236,0.0014373831,0.0040805154,0.0008365889,0.0004941604,0.0027497662,0.011499459
766,0.0027008955,0.0007817188,0.000483052,0.0014361247,0.004075893,0.00083532697,0.00049295893,0.0027476072,0.011498233
767,0.0026973067,0.00078061526,0.0004817957,0.0014348957,0.004071282,0.00083404995,0.0004917592,0.0027454733,0.011497003
768,0.0026937092,0.0007795289,0.00048055174,0.0014336286,0.004066658,0.0008327895,0.00049057096,0.0027432977,0.011495796
769,0.0026901364,0.00077845366,0.0004793062,0.0014323764,0.0040620426,0.0008315312,0.0004893841,0.0027411275,0.011494559
770,0.0026865145,0.0007773309,0.0004780773,0.0014311065,0.0040573953,0.0008302522,0.00048821268,0.0027389303,0.011493318
771,0.0026829233,0.0007762443,0.00047683687,0.001429842,0.0040527894,0.00082899316,0.00048702952,0.0027367668,0.011492092
772,0.0026793492,0.00077516516,0.00047560091,0.001428583,0.0040481556,0.00082772755,0.0004858538,0.0027345743,0.011490899
773,0.0026757848,0.00077406893,0.00047436857,0.0014273474,0.0040435656,0.00082645897,0.00048467118,0.0027324355,0.0114897005
774,0.0026722178,0.00077298377,0.00047313346,0.0014261004,0.004038929,0.00082520023,0.0004834938,0.0027302352,0.01148852
775,0.0026686746,0.00077191304,0.00047190776,0.0014248537,0.004034356,0.0008239508,0.00048231686,0.0027280883,0.011487354
776,0.0026651777,0.00077083526,0.0004706884,0.001423654,0.0040298225,0.00082269555,0.00048115174,0.0027259754,0.01148617
777,0.002661692,0.0007697698,0.00046947232,0.00142245,0.004025284,0.00082143955,0.0004799907,0.0027238538,0.011484967
778,0.002658172,0.0007687017,0.0004682562,0.0014212142,0.004020723,0.0008201996,0.00047882763,0.002721696,0.0114837745
779,0.0026546665,0.00076761976,0.00046705175,0.0014199949,0.004016148,0.0008189391,0.00047767468,0.002719534,0.011482564
780,0.0026511084,0.00076653296,0.0004658452,0.0014187304,0.0040115453,0.0008176786,0.00047651803,0.002717349,0.011481392
781,0.0026475585,0.00076545123,0.0004646328,0.0014174745,0.004006956,0.00081643154,0.00047536605,0.002715158,0.011480224
782,0.0026440658,0.0007643782,0.00046342838,0.0014162593,0.004002403,0.0008151753,0.00047420745,0.0027130202,0.011479085
783,0.0026405193,0.0007633111,0.0004622182,0.0014149902,0.003997786,0.00081392564,0.00047304356,0.0027108167,0.011477966
784,0.0026370478,0.00076224166,0.00046101902,0.0014137871,0.00399325,0.0008126781,0.00047189707,0.0027086749,0.01147686
785,0.0026335428,0.0007611714,0.0004598214,0.00141255,0.0039886804,0.0008114338,0.0004707476,0.0027064993,0.011475717
786,0.0026300675,0.00076011656,0.00045863236,0.0014113184,0.0039841384,0.0008101901,0.00046960587,0.0027043421,0.011474601
787,0.0026265727,0.0007590523,0.00045744632,0.0014100742,0.003979586,0.0008089463,0.0004684672,0.0027021728,0.011473478
788,0.0026230952,0.0007579886,0.00045626648,0.00140884,0.0039750296,0.00080770056,0.00046733525,0.0026999938,0.011472367
789,0.0026196362,0.00075693143,0.00045508772,0.0014076171,0.0039704735,0.00080645253,0.00046620527,0.0026978157,0.011471254
790,0.00261618,0.00075587205,0.000453908,0.0014064,0.0039659627,0.0008052208,0.00046506815,0.0026956738,0.0114701465
791,0.0026127645,0.0007548213,0.00045273118,0.001405212,0.0039614523,0.0008039769,0.00046394335,0.0026935318,0.011469031
792,0.0026093433,0.00075376313,0.00045156394,0.0014040162,0.0039569507,0.0008027421,0.00046281752,0.0026913912,0.011467909
793,0.002605961,0.0007527236,0.00045039543,0.0014028419,0.0039524883,0.00080151286,0.00046169586,0.0026892794,0.0114667965
794,0.002602514,0.0007516625,0.0004492289,0.0014016228,0.003947982,0.00080027874,0.00046057612,0.002687127,0.011465703
795,0.002599137,0.0007506202,0.00044806613,0.0014004506,0.0039435164,0.0007990496,0.00045945894,0.0026850079,0.011464583
796,0.0025957404,0.0007495756,0.0004469129,0.0013992517,0.003939019,0.0007978241,0.00045834668,0.0026828484,0.011463514
797,0.0025923727,0.00074854423,0.00044575834,0.0013980702,0.0039345725,0.0007966051,0.0004572358,0.0026807317,0.011462454
798,0.0025889995,0.00074751576,0.00044460717,0.0013968764,0.0039301403,0.00079538766,0.00045612734,0.002678625,0.011461403
799,0.0025856611,0.0007464829,0.0004434547,0.0013957234,0.003925708,0.0007941686,0.0004550197,0.0026765196,0.011460342
800,0.002582336,0.00074545067,0.00044231588,0.0013945695,0.003921311,0.0007929539,0.0004539215,0.0026744355,0.011459261
801,0.0025790194,0.0007444413,0.00044117298,0.0013934051,0.003916918,0.0007917536,0.00045281876,0.0026723456,0.011458215
802,0.0025756848,0.00074339827,0.00044003865,0.0013922477,0.0039124745,0.0007905278,0.0004517263,0.0026702203,0.011457144
803,0.002572353,0.0007423729,0.00043890983,0.0013910704,0.0039080507,0.00078932615,0.0004506371,0.0026680876,0.011456084
804,0.0025690107,0.0007413454,0.00043778177,0.0013898836,0.0039036383,0.0007881181,0.00044955118,0.002665969,0.011455047
805,0.0025656905,0.0007403178,0.00043665306,0.0013887197,0.003899207,0.00078690285,0.00044846415,0.00266384,0.011454033
806,0.0025623473,0.0007392969,0.000435525,0.0013875253,0.003894764,0.0007856983,0.00044737256,0.0026616931,0.011453
807,0.0025590644,0.000738283,0.00043439917,0.0013863822,0.0038903963,0.00078449544,0.0004462906,0.0026596102,0.011452008
808,0.0025557894,0.0007372748,0.00043327885,0.0013852358,0.0038859914,0.0007832924,0.00044520327,0.0026574957,0.0114510115
809,0.0025525116,0.0007362641,0.00043216164,0.0013840859,0.0038816282,0.0007820966,0.0004441245,0.0026554072,0.011450001
810,0.00254921,0.00073523837,0.00043104944,0.0013829224,0.0038772016,0.0007808815,0.00044305032,0.0026532698,0.01144897
811,0.0025459435,0.0007342342,0.00042994326,0.001381766,0.0038728174,0.00077968946,0.00044198424,0.0026511436,0.011447952
812,0.0025426773,0.00073322095,0.00042884614,0.0013806104,0.0038684327,0.00077849027,0.00044092216,0.0026490202,0.011446931
813,0.0025393812,0.0007321918,0.00042774557,0.0013794438,0.003864008,0.0007772785,0.0004398592,0.0026468704,0.01144593
814,0.0025360854,0.00073118304,0.00042664702,0.0013782553,0.0038596117,0.0007760778,0.0004388007,0.002644733,0.011444943
815,0.0025328347,0.00073018204,0.0004255479,0.0013771048,0.0038552273,0.00077488815,0.0004377357,0.0026426034,0.011443976
816,0.0025295499,0.0007291627,0.00042445204,0.0013759352,0.0038508247,0.0007736961,0.00043667603,0.0026404525,0.011443005
817,0.0025262781,0.0007281447,0.00042336018,0.0013747732,0.0038464365,0.00077248487,0.0004356223,0.0026383293,0.011442038
818,0.0025230348,0.00072714436,0.0004222673,0.001373623,0.0038420686,0.00077129697,0.00043456268,0.002636209,0.011441087
819,0.0025198213,0.0007261585,0.00042118953,0.0013724732,0.0038377224,0.00077012,0.00043351587,0.0026340864,0.011440145
820,0.0025165863,0.00072514656,0.00042010137,0.0013713385,0.0038333605,0.00076891464,0.00043246654,0.0026319793,0.011439157
821,0.0025133751,0.0007241624,0.00041902816,0.0013701845,0.0038290375,0.00076774025,0.00043142537,0.002629872,0.011438213
822,0.002510172,0.00072316517,0.0004179533,0.0013690536,0.003824675,0.00076655037,0.0004303888,0.0026277357,0.011437256
823,0.002506964,0.0007221615,0.00041688653,0.0013679158,0.0038203357,0.0007653627,0.00042935507,0.002625618,0.011436298
824,0.0025037497,0.00072116504,0.00041581932,0.0013667654,0.0038159771,0.00076418114,0.0004283223,0.0026234738,0.011435335
825,0.0025005431,0.0007201743,0.00041475665,0.0013656123,0.0038116262,0.0007629961,0.0004272927,0.0026213375,0.011434386
826,0.002497316,0.0007191664,0.00041369334,0.0013644564,0.0038072625,0.0007618036,0.00042626265,0.0026191964,0.011433449
827,0.0024941373,0.0007181776,0.00041263664,0.001363323,0.0038029617,0.0007606384,0.00042523738,0.002617086,0.011432537
828,0.00249097,0.0007171964,0.00041157508,0.0013621986,0.0037986469,0.00075945805,0.00042421088,0.002614978,0.0114316335
829,0.0024878131,0.00071620935,0.00041051986,0.0013610838,0.0037943535,0.00075828383,0.0004231886,0.002612881,0.011430741
830,0.0024846918,0.0007152429,0.00040946458,0.0013599843,0.0037900815,0.0007571207,0.00042216352,0.0026107973,0.01142982
831,0.0024815844,0.000714262,0.00040842348,0.0013588989,0.0037858312,0.00075594673,0.00042115437,0.00260873,0.01142891
832,0.0024784785,0.00071329676,0.0004073808,0.0013578009,0.0037815878,0.0007547934,0.00042014488,0.0026066497,0.01142798
833,0.0024753734,0.00071232393,0.00040634995,0.0013566996,0.00377732,0.00075362984,0.00041914222,0.002604548,0.011427044
834,0.0024722535,0.0007113397,0.00040531874,0.0013555951,0.0037730625,0.0007524649,0.00041814242,0.0026024552,0.011426121
835,0.0024691462,0.0007103731,0.00040429152,0.0013544817,0.0037688082,0.00075130694,0.00041714814,0.002600353,0.011425247
836,0.002466023,0.0007093991,0.00040326198,0.0013533618,0.003764536,0.00075015216,0.0004161459,0.002598238,0.011424355
837,0.0024629326,0.00070844055,0.00040224005,0.001352252,0.0037603069,0.0007490083,0.00041515415,0.0025961443,0.011423496
838,0.0024598534,0.0007074726,0.00040121208,0.0013511687,0.0037560868,0.00074784533,0.00041415737,0.002594084,0.011422637
839,0.002456767,0.00070652174,0.0004001881,0.0013500572,0.0037518358,0.0007467026,0.00041316578,0.0025919673,0.011421788
840,0.0024537062,0.000705556,0.00039917012,0.0013489802,0.0037476085,0.00074554636,0.00041217642,0.0025898856,0.011420919
841,0.0024506324,0.0007045884,0.000398153,0.0013478909,0.003743392,0.0007443958,0.0004111892,0.0025878071,0.011420037
842,0.0024475725,0.00070364313,0.0003971452,0.0013467843,0.0037391447,0.00074325246,0.0004102075,0.0025856846,0.011419182
843,0.0024444894,0.0007026752,0.00039613256,0.0013456816,0.0037348995,0.00074209506,0.00040923007,0.0025835743,0.011418299
844,0.0024414342,0.000701714,0.0003951363,0.001344584,0.0037306868,0.0007409485,0.00040825573,0.0025814825,0.011417435
845,0.002438339,0.0007007507,0.00039413825,0.0013434502,0.0037263995,0.00073979725,0.0004072879,0.0025793144,0.011416589
846,0.0024352735,0.00069978327,0.0003931368,0.0013423533,0.0037221657,0.0007386513,0.0004063167,0.0025771977,0.0114157405
847,0.0024322309,0.0006988314,0.00039214126,0.0013412583,0.0037179529,0.0007375101,0.000405348,0.0025750948,0.011414938
848,0.002429157,0.0006978814,0.0003911414,0.0013401342,0.003713706,0.00073637086,0.00040438186,0.0025729532,0.011414124
849,0.0024260962,0.0006969108,0.00039014706,0.0013390383,0.003709497,0.00073521654,0.0004034144,0.0025708661,0.011413287
850,0.0024231067,0.00069598877,0.00038916085,0.0013379572,0.0037053064,0.0007340933,0.0004024525,0.0025687607,0.0114125
851,0.0024200804,0.00069503445,0.0003881747,0.0013368712,0.0037010876,0.0007329455,0.00040149275,0.0025666493,0.011411681
852,0.0024170678,0.0006940814,0.00038719457,0.0013357918,0.0036968952,0.0007318039,0.00040054158,0.0025645497,0.011410835
853,0.0024140363,0.0006931319,0.0003862227,0.0013346818,0.003692674,0.0007306693,0.00039959786,0.002562407,0.011410012
854,0.0024110153,0.00069218077,0.00038524898,0.0013335856,0.0036884774,0.00072953507,0.0003986514,0.002560291,0.011409202
855,0.0024080249,0.0006912425,0.00038427935,0.0013325032,0.003684279,0.0007283962,0.0003977078,0.002558175,0.011408394
856,0.0024050185,0.0006902925,0.0003833151,0.001331411,0.003680083,0.00072726555,0.00039677075,0.0025560467,0.011407593
857,0.0024020243,0.0006893562,0.00038235352,0.0013303148,0.003675897,0.0007261384,0.0003958363,0.0025539221,0.011406801
858,0.0023989696,0.00068839453,0.0003813873,0.0013291879,0.0036716755,0.00072500034,0.00039489832,0.0025517768,0.011405982
859,0.0023960238,0.00068745785,0.00038043258,0.0013281335,0.0036675169,0.0007238832,0.00039396458,0.002549669,0.011405194
860,0.0023930548,0.00068652956,0.00037946686,0.0013270584,0.0036633653,0.00072276196,0.00039302988,0.0025475733,0.011404421
861,0.0023901202,0.0006856026,0.0003785107,0.0013260068,0.0036592488,0.00072164275,0.00039210194,0.0025455041,0.011403672
862,0.0023872075,0.0006846814,0.00037755887,0.0013249671,0.0036551268,0.00072052405,0.00039117516,0.0025434275,0.011402898
863,0.0023842803,0.00068375835,0.00037661567,0.0013239064,0.003651,0.0007194146,0.0003902542,0.0025413313,0.011402109
864,0.0023813536,0.00068283244,0.00037566785,0.0013228533,0.0036468972,0.000718301,0.00038933675,0.0025392594,0.0114013245
865,0.0023784693,0.0006819193,0.00037473498,0.0013218151,0.0036427886,0.0007171952,0.00038842636,0.002537167,0.011400547
866,0.0023755373,0.0006809894,0.00037379967,0.0013207482,0.003638663,0.00071607967,0.00038751969,0.0025350638,0.011399759
867,0.002372595,0.0006800562,0.00037286774,0.001319671,0.0036345348,0.000714974,0.0003866138,0.002532947,0.011398974
868,0.0023697084,0.00067914976,0.0003719366,0.0013186219,0.003630443,0.000713876,0.00038571,0.002530857,0.011398232
869,0.0023667966,0.0006782243,0.0003710106,0.0013175616,0.003626355,0.00071276864,0.00038480933,0.0025287769,0.01139749
870,0.0023638993,0.0006773092,0.00037008265,0.0013165073,0.0036222583,0.0007116753,0.000383909,0.002526674,0.011396766
871,0.0023610308,0.00067640323,0.00036915654,0.0013154709,0.0036181915,0.00071057474,0.00038300696,0.00252461,0.011396037
872,0.0023581767,0.00067549705,0.0003682317,0.0013144478,0.0036141255,0.0007094777,0.00038210498,0.0025225428,0.011395311
873,0.0023553176,0.0006745958,0.00036731374,0.0013134079,0.0036100708,0.0007083876,0.00038121184,0.0025204713,0.011394598
874,0.0023524603,0.0006736846,0.00036640253,0.0013123732,0.0036060063,0.00070728577,0.00038032394,0.0025183966,0.011393829
875,0.0023496065,0.00067278097,0.0003654935,0.001311332,0.0036019378,0.00070620066,0.00037944462,0.0025162925,0.011393084
876,0.002346751,0.0006718807,0.00036459058,0.0013102797,0.0035978626,0.00070511084,0.0003785673,0.0025141845,0.0113923475
877,0.0023438553,0.0006709535,0.00036368944,0.0013092123,0.003593746,0.0007040082,0.0003776889,0.002512049,0.0113916015
878,0.0023409803,0.00067003997,0.00036278804,0.0013081523,0.0035896576,0.0007029161,0.00037681262,0.0025099288,0.011390897
879,0.002338136,0.0006691444,0.00036189114,0.0013071004,0.0035855863,0.0007018246,0.00037593904,0.0025078228,0.011390197
880,0.0023352802,0.00066824787,0.00036098887,0.0013060434,0.0035815127,0.0007007521,0.00037506205,0.0025056987,0.011389503
881,0.0023324299,0.0006673336,0.00036009084,0.0013050054,0.0035774517,0.0006996509,0.00037418742,0.0025036135,0.011388806
882,0.0023295865,0.0006664403,0.00035919558,0.0013039508,0.0035733876,0.0006985715,0.00037331792,0.0025014982,0.011388131
883,0.0023267674,0.0006655483,0.0003583048,0.0013029143,0.0035693478,0.00069749646,0.0003724527,0.0024993985,0.011387456
884,0.0023239646,0.00066464866,0.00035742117,0.0013018949,0.003565315,0.00069640775,0.00037159276,0.0024973145,0.0113867335
885,0.0023211457,0.0006637567,0.0003565432,0.0013008459,0.0035612746,0.00069533515,0.00037073754,0.002495202,0.011386015
886,0.002318319,0.0006628631,0.00035566246,0.0012997932,0.0035572078,0.00069425686,0.00036988728,0.0024930637,0.011385326
887,0.0023154882,0.00066195516,0.00035479185,0.0012987412,0.0035531456,0.0006931675,0.00036903698,0.002490941,0.011384647
888,0.0023126518,0.0006610572,0.00035391474,0.0012976801,0.003549084,0.0006920939,0.00036818674,0.0024888034,0.011383964
889,0.0023098323,0.0006601552,0.00035304308,0.001296634,0.0035450365,0.0006910107,0.00036734037,0.0024866855,0.011383288
890,0.0023070439,0.0006592746,0.00035217163,0.0012955978,0.003541017,0.0006899484,0.00036649493,0.0024845737,0.011382651
891,0.002304262,0.00065839314,0.00035130428,0.0012945646,0.0035369918,0.00068887306,0.00036564455,0.0024824743,0.011381998
892,0.0023015002,0.00065750466,0.00035043983,0.0012935558,0.003533011,0.0006878027,0.00036480537,0.002480403,0.01138134
893,0.002298751,0.00065663486,0.0003495781,0.0012925378,0.003529023,0.0006867475,0.0003639677,0.0024783078,0.011380667
894,0.0022959807,0.0006557452,0.00034871674,0.0012915189,0.0035250275,0.0006856824,0.00036313667,0.0024762084,0.01137999
895,0.0022932426,0.00065487245,0.0003478676,0.0012905024,0.003521042,0.0006846211,0.00036231158,0.0024741092,0.011379296
896,0.002290445,0.00065398216,0.00034702077,0.0012894418,0.0035170196,0.00068355276,0.00036148913,0.0024719776,0.011378611
897,0.0022877133,0.0006530955,0.0003461777,0.0012884402,0.0035130095,0.00068248657,0.00036066998,0.002469853,0.0113779595
898,0.0022849469,0.0006522239,0.00034533508,0.0012873878,0.0035090274,0.0006814332,0.0003598525,0.0024677417,0.011377317
899,0.0022822144,0.00065135217,0.0003444932,0.0012863689,0.003505044,0.0006803823,0.0003590359,0.0024656258,0.0113766715
900,0.0022794663,0.00065047195,0.0003436527,0.0012853416,0.0035010495,0.0006793247,0.00035822106,0.0024635037,0.011376026
901,0.002276747,0.00064959045,0.00034281344,0.0012843433,0.003497112,0.00067826995,0.00035739905,0.0024614432,0.011375395
902,0.0022740387,0.0006487373,0.00034197172,0.0012833298,0.003493167,0.0006772368,0.00035658706,0.002459343,0.011374776
903,0.0022713486,0.00064786634,0.00034114302,0.0012823391,0.0034892312,0.0006761842,0.00035577838,0.0024572688,0.011374149
904,0.0022686734,0.00064700743,0.00034031036,0.0012813555,0.0034853194,0.0006751388,0.00035497383,0.0024552068,0.011373496
905,0.0022660163,0.00064616476,0.00033948637,0.0012803653,0.0034814142,0.00067411707,0.0003541726,0.0024531246,0.011372869
906,0.002263364,0.00064529787,0.00033866285,0.0012794033,0.0034775108,0.00067307,0.00035337528,0.0024510655,0.011372212
907,0.0022606961,0.00064442895,0.00033784902,0.0012784181,0.0034736143,0.0006720228,0.00035258615,0.0024490054,0.011371564
908,0.0022580298,0.0006435885,0.00033703452,0.0012774067,0.0034697028,0.0006710086,0.0003517958,0.0024468985,0.011370909
909,0.0022553457,0.0006427224,0.0003362318,0.0012763916,0.0034657756,0.00066996587,0.00035101647,0.0024447932,0.011370281
910,0.002252662,0.0006418543,0.00033541516,0.0012753927,0.0034618566,0.00066892325,0.00035022543,0.002442708,0.0113696465
911,0.0022500409,0.0006410312,0.0003346106,0.0012743991,0.0034579837,0.00066792325,0.00034944474,0.0024406158,0.011369095
912,0.0022473645,0.00064016855,0.00033380237,0.0012733935,0.0034540608,0.0006668792,0.0003486579,0.0024385236,0.011368478
913,0.0022447305,0.0006393152,0.00033299875,0.0012724166,0.003450181,0.00066585507,0.00034787864,0.0024364474,0.0113679
914,0.0022421256,0.0006384901,0.00033219001,0.0012714454,0.003446351,0.00066484965,0.00034709615,0.0024344053,0.011367325
915,0.0022395211,0.00063765346,0.00033139065,0.0012704771,0.0034424956,0.00066383055,0.00034631818,0.0024323468,0.011366734
916,0.0022368697,0.00063678884,0.0003305872,0.0012694935,0.0034385964,0.0006627931,0.00034554405,0.0024302593,0.0113661215
917,0.0022342794,0.00063596485,0.00032979556,0.001268519,0.003434755,0.0006617919,0.00034477282,0.0024281903,0.011365524
918,0.0022316594,0.0006351197,0.00032900428,0.0012675355,0.0034308806,0.0006607636,0.00034400733,0.0024261097,0.011364904
919,0.002229063,0.00063427055,0.0003282239,0.0012665687,0.0034270096,0.00065974303,0.0003432503,0.0024240161,0.011364299
920,0.0022264326,0.00063343305,0.00032743893,0.0012655606,0.0034231283,0.00065873016,0.00034249102,0.0024219071,0.011363703
921,0.00222382,0.00063259917,0.0003266611,0.0012645597,0.0034192544,0.00065772195,0.00034173983,0.0024197926,0.011363106
922,0.0022211755,0.0006317393,0.00032588665,0.0012635494,0.0034153578,0.0006566989,0.000340987,0.002417672,0.0113625135
923,0.002218545,0.000630903,0.00032510565,0.0012625362,0.0034114618,0.0006556881,0.0003402333,0.0024155404,0.011361973
924,0.0022159107,0.00063006213,0.0003243259,0.0012615228,0.0034075626,0.0006546739,0.00033947645,0.0024134123,0.011361429
925,0.0022133186,0.0006292209,0.00032355037,0.0012605473,0.003403733,0.0006536644,0.0003387258,0.0024113427,0.011360884
926,0.0022107358,0.00062839367,0.00032277056,0.0012595715,0.003399894,0.00065266003,0.00033797402,0.00240926,0.011360366
927,0.002208204,0.00062758947,0.000321998,0.0012586165,0.0033961055,0.0006516766,0.0003372242,0.0024072046,0.011359818
928,0.002205637,0.00062675436,0.0003212308,0.0012576518,0.003392255,0.0006506603,0.00033647785,0.0024051168,0.011359233
929,0.0022030803,0.0006259176,0.00032046915,0.0012566935,0.003388445,0.0006496525,0.00033574237,0.00240305,0.011358646
930,0.0022005232,0.00062510057,0.00031970878,0.0012557138,0.0033846041,0.0006486602,0.00033500898,0.002400935,0.011358045
931,0.0021979683,0.00062426453,0.00031896058,0.0012547431,0.0033807587,0.0006476512,0.0003342835,0.0023988239,0.011357435
932,0.0021954107,0.0006234297,0.00031821852,0.0012537624,0.0033769235,0.00064665294,0.0003335667,0.0023967037,0.011356835
933,0.0021928248,0.0006226057,0.00031747142,0.0012527477,0.0033730927,0.0006456648,0.0003328462,0.0023945817,0.011356287
934,0.0021902805,0.0006217859,0.0003167289,0.0012517656,0.0033692967,0.0006446771,0.0003321301,0.0023924895,0.011355771
935,0.0021877238,0.00062096026,0.00031598366,0.00125078,0.0033654803,0.00064368476,0.00033141128,0.0023903844,0.011355257
936,0.0021852045,0.0006201597,0.0003152366,0.0012498082,0.003361688,0.0006427087,0.00033068744,0.0023882918,0.011354763
937,0.0021826692,0.00061934174,0.00031448776,0.0012488398,0.003357892,0.00064172747,0.00032996197,0.0023862026,0.011354222
938,0.0021801877,0.0006185265,0.00031374724,0.001247914,0.0033541631,0.0006407372,0.00032924526,0.0023841807,0.011353697
939,0.0021777283,0.0006177328,0.00031300276,0.0012469926,0.0033504297,0.00063976605,0.00032852698,0.0023821366,0.011353173
940,0.0021752631,0.0006169397,0.00031226754,0.0012460558,0.0033466874,0.000638796,0.00032781667,0.0023800747,0.011352608
941,0.0021727895,0.0006161199,0.00031153864,0.0012451311,0.003342959,0.0006378108,0.00032711597,0.0023780323,0.011352012
942,0.0021703031,0.0006153138,0.0003108152,0.0012441741,0.0033391784,0.00063683436,0.00032641666,0.0023759273,0.011351423
943,0.0021677916,0.0006144925,0.00031009765,0.0012432013,0.0033354086,0.0006358527,0.00032572576,0.0023738302,0.01135087
944,0.0021653012,0.0006136886,0.00030938358,0.0012422289,0.0033316342,0.00063488306,0.00032503958,0.0023717114,0.011350339
945,0.0021627839,0.00061287574,0.00030866422,0.001241244,0.0033278605,0.00063391414,0.00032434464,0.0023696017,0.011349826
946,0.0021603107,0.000612085,0.00030794658,0.0012402792,0.0033241312,0.00063295325,0.00032365057,0.0023675275,0.011349339
947,0.002157852,0.0006112858,0.00030723083,0.0012393355,0.0033204067,0.00063199224,0.00032295845,0.002365456,0.01134887
948,0.0021554208,0.00061049906,0.00030651139,0.0012384104,0.0033167077,0.0006310328,0.0003222666,0.0023634082,0.0113483975
949,0.0021530087,0.00060971733,0.00030579357,0.0012374978,0.0033130555,0.00063008675,0.00032157337,0.0023613954,0.011347898
950,0.0021506005,0.0006089395,0.00030508073,0.0012365803,0.0033093828,0.0006291331,0.00032088583,0.002359364,0.011347384
951,0.0021481982,0.00060814526,0.000304371,0.0012356819,0.0033056943,0.00062817225,0.00032020168,0.0023573204,0.011346825
952,0.002145789,0.00060735573,0.00030367033,0.001234763,0.0033020126,0.00062721764,0.00031952522,0.0023552699,0.011346292
953,0.002143367,0.00060657074,0.0003029743,0.0012338219,0.003298298,0.000626256,0.00031885653,0.0023531853,0.01134574
954,0.002140928,0.0006057732,0.00030228167,0.0012328733,0.0032945867,0.00062530785,0.0003181902,0.0023510887,0.011345182
955,0.0021384975,0.0006049822,0.00030159508,0.0012319203,0.003290886,0.0006243584,0.00031753068,0.002348997,0.011344676
956,0.002136029,0.0006041846,0.0003009046,0.0012309399,0.0032871393,0.00062339456,0.00031686676,0.0023468782,0.011344166
957,0.0021335783,0.0006034029,0.00030022132,0.0012299541,0.0032834206,0.000622458,0.00031620677,0.0023447557,0.011343706
958,0.002131123,0.0006026156,0.00029953234,0.0012289752,0.0032797134,0.00062151457,0.00031554303,0.0023426558,0.011343238
959,0.0021287187,0.00060183136,0.00029884162,0.0012280457,0.0032760338,0.00062057277,0.00031487737,0.0023405836,0.011342823
960,0.0021263459,0.00060106674,0.0002981472,0.001227132,0.0032724123,0.0006196437,0.00031421063,0.002338558,0.011342393
961,0.0021240287,0.00060031615,0.00029746178,0.0012262509,0.0032688207,0.0006187165,0.00031354773,0.0023365563,0.01134198
962,0.002121686,0.0005995567,0.00029676873,0.0012253607,0.0032652076,0.0006177837,0.00031288402,0.00233454,0.0113414815
963,0.0021193575,0.00059878785,0.000296092,0.0012244777,0.003261618,0.00061685516,0.00031223078,0.002332532,0.0113409385
964,0.0021170047,0.00059800514,0.00029542056,0.0012235792,0.0032579482,0.0006159044,0.00031158814,0.0023304557,0.011340383
965,0.0021146152,0.00059722393,0.00029475396,0.0012226372,0.0032542606,0.00061496155,0.00031095074,0.0023283483,0.011339818
966,0.002112242,0.00059644546,0.00029409895,0.0012216974,0.003250577,0.0006140218,0.0003103214,0.0023262338,0.011339278
967,0.002109808,0.00059565506,0.00029344863,0.0012207042,0.003246874,0.0006130866,0.00030970023,0.002324087,0.011338762
968,0.0021073807,0.00059487263,0.00029279198,0.001219716,0.0032431597,0.0006121536,0.00030906827,0.0023219378,0.011338293
969,0.0021049553,0.0005940952,0.00029213412,0.0012187258,0.0032394729,0.00061123393,0.00030843655,0.0023198023,0.011337875
970,0.0021025701,0.0005933261,0.00029147734,0.0012177668,0.0032358444,0.0006103113,0.00030780488,0.0023177282,0.0113375
971,0.0021002137,0.00059258397,0.0002908107,0.0012168189,0.003232218,0.0006094021,0.0003071635,0.0023156526,0.011337153
972,0.0020979145,0.00059183635,0.00029014688,0.0012159314,0.0032286588,0.0006084897,0.00030652573,0.0023136435,0.011336773
973,0.0020956376,0.0005910991,0.00028947822,0.0012150604,0.0032251028,0.0006075832,0.0003058833,0.0023116362,0.011336353
974,0.0020934003,0.00059036067,0.00028881975,0.0012142198,0.0032215817,0.0006066711,0.0003052487,0.002309662,0.011335895
975,0.002091157,0.00058961095,0.00028816747,0.0012133786,0.0032180715,0.0006057583,0.00030462342,0.0023076897,0.011335355
976,0.0020889149,0.0005888737,0.0002875234,0.0012125177,0.0032145171,0.00060485234,0.00030401154,0.0023056532,0.011334784
977,0.0020866527,0.000588103,0.00028689683,0.0012116528,0.0032109404,0.0006039254,0.00030340822,0.0023036068,0.011334199
978,0.0020843167,0.00058732944,0.00028627185,0.0012107155,0.0032073057,0.00060300395,0.00030281453,0.0023014871,0.011333619
979,0.0020819667,0.00058657164,0.00028565511,0.00120974,0.0032036696,0.0006020964,0.00030222512,0.0022993481,0.011333113
980,0.0020796112,0.0005858022,0.00028503904,0.00120877,0.0032000262,0.0006011841,0.0003016346,0.0022972075,0.011332653
981,0.002077255,0.0005850449,0.00028442199,0.0012077879,0.0031964204,0.00060029904,0.00030104615,0.0022950752,0.011332255
982,0.0020749113,0.0005843006,0.00028379416,0.0012068164,0.0031928355,0.0005994142,0.00030044277,0.0022929783,0.011331923
983,0.0020725895,0.0005835649,0.00028315565,0.0012058688,0.0031892578,0.0005985143,0.0002998335,0.0022909099,0.011331605
984,0.002070352,0.0005828549,0.0002825184,0.0012049786,0.0031857863,0.00059765275,0.00029921942,0.002288914,0.011331301
985,0.002068156,0.000582137,0.00028187508,0.0012041439,0.0031823374,0.00059676735,0.00029860158,0.0022869685,0.011330963
986,0.0020660188,0.0005814356,0.00028123648,0.0012033466,0.003178929,0.000595895,0.00029798938,0.0022850446,0.011330564
987,0.002063896,0.0005807246,0.00028060703,0.0012025643,0.0031755206,0.0005950119,0.00029738792,0.0022831208,0.011330076
988,0.0020617642,0.0005800064,0.00027998892,0.0012017689,0.003172081,0.0005941198,0.00029679824,0.002281163,0.011329543
989,0.00205959,0.0005792706,0.00027938533,0.001200934,0.0031685946,0.00059322565,0.00029622042,0.0022791484,0.011328952
990,0.0020573474,0.00057852356,0.00027879022,0.0012000336,0.0031650402,0.00059232925,0.00029566014,0.0022770509,0.011328345
991,0.0020550755,0.00057776255,0.0002782089,0.001199104,0.0031614623,0.00059143297,0.00029510364,0.0022749256,0.01132776
992,0.002052762,0.0005770065,0.00027762493,0.0011981305,0.0031578536,0.00059054216,0.0002945506,0.002272761,0.011327264
993,0.0020504126,0.0005762569,0.00027704446,0.0011971112,0.003154234,0.0005896639,0.0002939991,0.002270571,0.011326887
994,0.0020480768,0.0005755254,0.00027645653,0.0011960949,0.0031506452,0.00058880245,0.00029343498,0.0022684077,0.011326585
995,0.0020457818,0.0005748031,0.00027585874,0.00119512,0.0031471213,0.0005879395,0.00029286073,0.002266321,0.011326334
996,0.0020435546,0.0005740928,0.00027524904,0.0011942127,0.0031436705,0.0005870818,0.00029227702,0.0022643118,0.01132613
997,0.002041388,0.0005734129,0.0002746348,0.0011933403,0.0031402744,0.0005862505,0.00029168604,0.0022623378,0.011325917
998,0.002039311,0.0005727445,0.00027401283,0.0011925536,0.0031369422,0.00058540626,0.00029109005,0.0022604458,0.0113256015
999,0.0020372525,0.0005720609,0.0002733984,0.0011917932,0.0031336134,0.00058454374,0.0002905041,0.0022585655,0.011325236
1000,0.0020352174,0.00057137175,0.0002727944,0.0011910511,0.0031302725,0.00058367895,0.0002899294,0.0022566642,0.011324756
1001,0.0020331382,0.0005706752,0.00027220318,0.0011902599,0.0031268618,0.000582815,0.00028936728,0.0022546796,0.011324156
1002,0.002030992,0.0005699251,0.00027163443,0.0011894323,0.0031233737,0.0005819193,0.00028883063,0.0022526237,0.011323507
1003,0.0020287845,0.0005691745,0.00027107887,0.0011885312,0.003119832,0.0005810253,0.00028830624,0.0022505003,0.0113228895
1004,0.0020265242,0.0005684371,0.00027053477,0.0011875523,0.0031162477,0.00058015477,0.00028779154,0.0022483014,0.011322345
1005,0.0020242075,0.0005676879,0.0002699899,0.0011865296,0.0031126277,0.00057929143,0.0002872744,0.0022460618,0.011321855
1006,0.0020218901,0.00056694826,0.00026944757,0.0011854944,0.003109056,0.00057842815,0.000286759,0.0022438688,0.011321511
1007,0.002019578,0.00056623324,0.00026889145,0.0011844533,0.0031055012,0.00057758996,0.00028622957,0.0022416818,0.011321279
1008,0.0020173306,0.0005655372,0.0002683265,0.001183467,0.0031020395,0.0005767627,0.0002856908,0.002239586,0.011321146
1009,0.0020151357,0.0005648495,0.00026774782,0.0011825383,0.0030986285,0.00057593617,0.0002851341,0.0022375584,0.011321034
1010,0.0020130626,0.0005642102,0.0002671552,0.0011816974,0.0030953255,0.0005751415,0.00028456387,0.0022356203,0.011320875
1011,0.0020110272,0.00056355173,0.00026656498,0.0011809104,0.0030920494,0.0005743148,0.00028400146,0.0022337332,0.011320651
1012,0.0020090651,0.0005628977,0.0002659714,0.0011801961,0.0030888112,0.00057348626,0.00028343545,0.0022318894,0.011320277
1013,0.0020070844,0.00056222425,0.00026539544,0.0011794647,0.0030854943,0.0005726343,0.00028288888,0.002229971,0.011319813
1014,0.00200512,0.0005615465,0.00026483653,0.001178737,0.0030821762,0.00057178177,0.00028235765,0.0022280368,0.011319223
1015,0.0020030476,0.000560824,0.00026429712,0.0011779264,0.0030787704,0.0005709112,0.00028185433,0.0022260048,0.011318552
1016,0.0020009223,0.00056009454,0.00026377733,0.0011770505,0.0030752732,0.0005700335,0.00028136518,0.0022238744,0.011317895
1017,0.0019987337,0.0005593609,0.00026326554,0.0011761073,0.0030717584,0.00056917575,0.0002808865,0.0022216963,0.011317284
1018,0.0019964543,0.00055861415,0.00026276635,0.0011750738,0.003068183,0.000568321,0.00028041578,0.0022194462,0.011316795
1019,0.0019941782,0.0005578879,0.00026226166,0.0011740285,0.0030646187,0.0005674878,0.00027993918,0.0022171917,0.011316435
1020,0.0019918976,0.0005571863,0.00026175528,0.001172956,0.0030611,0.0005666755,0.0002794561,0.0022149682,0.011316243
1021,0.0019896613,0.0005565035,0.00026122402,0.0011719337,0.003057661,0.00056588126,0.00027895227,0.0022128276,0.011316139
1022,0.0019874938,0.0005558478,0.00026068074,0.0011709654,0.0030543068,0.00056509697,0.00027843317,0.0022107766,0.0113161
1023,0.0019854256,0.00055521756,0.00026012244,0.0011700857,0.0030510519,0.0005643216,0.00027789647,0.0022088338,0.011316056
1024,0.001983459,0.0005546016,0.00025955227,0.0011693052,0.0030478537,0.00056353887,0.00027735476,0.00220696,0.0113159595
1025,0.00198157,0.0005539817,0.00025898564,0.0011686025,0.0030447035,0.0005627419,0.00027681433,0.0022051472,0.011315741
1026,0.0019797408,0.00055335456,0.00025842557,0.0011679606,0.0030415882,0.00056193967,0.00027628246,0.0022033663,0.011315332
1027,0.001977915,0.0005527146,0.00025788773,0.0011673126,0.0030384215,0.0005611161,0.00027577463,0.0022015308,0.011314785
1028,0.0019760036,0.00055203453,0.00025736686,0.0011666022,0.0030351488,0.00056027295,0.0002752901,0.0021995858,0.011314097
1029,0.001974059,0.0005513292,0.00025688004,0.0011658497,0.003031815,0.0005594139,0.0002748354,0.0021975657,0.011313367
1030,0.0019719768,0.00055061205,0.00025640547,0.0011649594,0.0030283702,0.0005585683,0.00027439478,0.0021954072,0.011312659
1031,0.0019698027,0.0005498967,0.00025594942,0.0011639565,0.0030248507,0.000557742,0.0002739693,0.0021931394,0.01131203
1032,0.0019675537,0.00054915756,0.00025550034,0.0011628958,0.0030213138,0.0005569182,0.0002735503,0.0021908453,0.011311524
1033,0.0019652594,0.0005484368,0.00025504487,0.0011617778,0.0030177678,0.0005561089,0.00027311995,0.002188539,0.011311279
1034,0.0019629763,0.0005477733,0.00025457138,0.0011606315,0.0030142888,0.0005553512,0.00027267289,0.0021862646,0.011311254
1035,0.0019607535,0.0005471247,0.00025407414,0.0011595545,0.0030108946,0.0005546006,0.00027219762,0.0021840963,0.011311304
1036,0.0019586284,0.0005465011,0.00025355408,0.0011585733,0.003007623,0.0005538527,0.00027170216,0.002182068,0.011311479
1037,0.001956657,0.00054592337,0.00025300964,0.0011577241,0.0030045058,0.0005531297,0.00027118035,0.0021801956,0.0113116335
1038,0.0019548528,0.0005453631,0.00025245702,0.0011570327,0.0030014801,0.0005523876,0.00027065148,0.002178441,0.011311666
1039,0.00195312,0.00054479507,0.00025190503,0.0011564199,0.002998498,0.00055163464,0.0002701276,0.0021767358,0.011311513
1040,0.0019514767,0.0005442135,0.0002513655,0.0011558976,0.0029955446,0.00055085024,0.00026961885,0.0021750755,0.0113110915
1041,0.0019498141,0.000543599,0.00025084856,0.0011553665,0.0029925178,0.0005500408,0.00026913552,0.0021733416,0.011310476
1042,0.0019480764,0.0005429446,0.00025036483,0.001154767,0.0029893615,0.0005492107,0.00026868787,0.002171463,0.011309642
1043,0.0019462365,0.000542247,0.00024991744,0.001154072,0.0029860828,0.0005483634,0.00026827533,0.0021694442,0.011308701
1044,0.0019442253,0.00054152234,0.00024950493,0.001153198,0.002982664,0.0005475167,0.00026790032,0.002167247,0.011307797
1045,0.0019420673,0.0005407852,0.00024910786,0.0011521742,0.0029791426,0.00054669223,0.00026753827,0.0021649122,0.011307025
1046,0.0019397655,0.00054004224,0.00024872465,0.0011509986,0.0029755314,0.0005458859,0.00026718286,0.0021624626,0.0113065215
1047,0.0019373586,0.0005393236,0.0002483277,0.0011497074,0.0029718876,0.00054511573,0.0002668119,0.0021599599,0.011306319
1048,0.0019349526,0.0005386434,0.00024791012,0.0011483991,0.0029683425,0.0005443829,0.00026641894,0.0021575405,0.011306404
1049,0.001932622,0.0005380069,0.0002474565,0.0011471587,0.002964921,0.0005436818,0.00026598328,0.002155256,0.01130675
1050,0.0019304724,0.0005374521,0.00024696195,0.0011460583,0.002961688,0.0005430111,0.0002655061,0.0021531708,0.011307305
1051,0.0019285139,0.0005369271,0.00024642565,0.0011451611,0.0029586558,0.00054234924,0.00026499,0.0021513165,0.011307785
1052,0.0019267754,0.00053642,0.00024587283,0.0011444826,0.0029557603,0.00054166047,0.0002644613,0.0021496387,0.011308167
1053,0.0019252197,0.00053592765,0.0002453082,0.0011439838,0.0029529836,0.00054094224,0.00026392192,0.0021481195,0.011308249
1054,0.0019238068,0.0005354152,0.00024476246,0.0011436292,0.0029502544,0.00054019707,0.00026340957,0.0021466478,0.011307944
1055,0.0019224271,0.0005348491,0.00024424473,0.0011433333,0.0029474488,0.0005393984,0.00026292985,0.0021451204,0.011307224
1056,0.0019209785,0.0005342273,0.00024378036,0.0011429709,0.002944499,0.00053855934,0.0002625052,0.0021434345,0.011306157
1057,0.0019193268,0.0005335336,0.00024336977,0.0011424235,0.002941322,0.0005376948,0.0002621345,0.0021414927,0.011304869
1058,0.0019174793,0.00053278723,0.00024301604,0.001141676,0.0029379376,0.0005368201,0.0002618232,0.0021392943,0.011303537
1059,0.0019153344,0.0005319962,0.0002427003,0.0011406379,0.0029343246,0.000535963,0.0002615458,0.0021368158,0.011302364
1060,0.0019129042,0.0005311974,0.0002424048,0.001139302,0.0029305273,0.0005351424,0.00026128656,0.0021340984,0.011301551
1061,0.0019103059,0.00053042837,0.00024210125,0.0011377763,0.0029266723,0.0005343803,0.00026100737,0.0021312847,0.011301232
1062,0.0019076172,0.0005297028,0.00024176789,0.0011361465,0.0029228867,0.0005336749,0.00026069416,0.0021285177,0.011301427
1063,0.0019050064,0.0005290756,0.00024138235,0.0011345485,0.0029192846,0.00053304347,0.0002603254,0.0021259158,0.011302155
1064,0.0019025722,0.00052852876,0.00024092877,0.0011331147,0.0029159442,0.0005324471,0.0002598834,0.0021236136,0.011303222
1065,0.0019004749,0.00052806456,0.0002404115,0.0011319988,0.0029129242,0.0005318746,0.00025937485,0.0021216746,0.011304425
1066,0.0018987244,0.00052766455,0.00023983636,0.0011312235,0.0029101947,0.0005312914,0.00025881708,0.0021200862,0.011305515
1067,0.001897369,0.0005272958,0.00023923119,0.001130842,0.0029077446,0.0005306752,0.00025823055,0.0021188387,0.011306222
1068,0.0018963185,0.0005269203,0.00023862785,0.0011307703,0.0029054317,0.00052999565,0.0002576566,0.0021177796,0.011306341
1069,0.0018954377,0.0005264734,0.00023806155,0.0011309028,0.0029031073,0.0005292287,0.0002571305,0.0021167481,0.011305737
1070,0.0018946193,0.0005259546,0.00023756298,0.0011311017,0.0029007043,0.00052840164,0.0002566779,0.0021156247,0.011304433
1071,0.0018936108,0.0005253258,0.00023715707,0.0011311279,0.0028979448,0.0005275101,0.00025632262,0.002114112,0.011302545
1072,0.0018922533,0.00052456354,0.00023684872,0.001130841,0.0028948393,0.0005265662,0.00025606944,0.0021122037,0.011300309
1073,0.0018904278,0.00052371615,0.00023663048,0.0011300811,0.002891298,0.0005256265,0.00025590163,0.0021097697,0.011298125
1074,0.0018880737,0.0005228195,0.00023647549,0.0011287787,0.0028873722,0.00052474096,0.00025579287,0.0021068384,0.011296324
1075,0.001885216,0.00052189565,0.00023634324,0.001126977,0.0028831698,0.0005239206,0.00025569383,0.0021035552,0.0112952
1076,0.0018820132,0.0005210326,0.00023618592,0.0011247947,0.002878851,0.0005232052,0.00025556295,0.0021000828,0.011295071
1077,0.0018786746,0.00052028283,0.00023595776,0.001122434,0.0028746193,0.00052260834,0.0002553423,0.0020966688,0.011295977
1078,0.0018754615,0.0005196887,0.00023562172,0.0011201511,0.0028707313,0.00052212033,0.00025500543,0.0020936055,0.011297816
1079,0.0018726325,0.00051925064,0.00023515419,0.0011182277,0.0028673508,0.0005217011,0.00025453282,0.0020911167,0.011300296
1080,0.0018704084,0.00051896466,0.00023455588,0.0011168879,0.0028645725,0.0005213094,0.0002539287,0.0020893344,0.011303022
1081,0.0018689065,0.0005188112,0.00023385123,0.0011162441,0.002862381,0.0005209066,0.00025322873,0.0020882457,0.011305493
1082,0.0018681668,0.0005187012,0.00023309507,0.0011163705,0.0028606993,0.0005204205,0.00025248708,0.0020877917,0.0113071315
1083,0.0018680445,0.00051856245,0.00023235263,0.0011171295,0.0028592702,0.00051980186,0.00025177433,0.002087694,0.011307597
1084,0.0018682734,0.0005182955,0.00023167231,0.0011183055,0.002857841,0.00051902,0.000251145,0.002087676,0.011306593
1085,0.0018685918,0.00051785994,0.00023113635,0.0011195955,0.0028561759,0.00051808474,0.00025067324,0.002087418,0.0113041485
1086,0.0018686149,0.00051721727,0.00023077025,0.0011206274,0.0028539952,0.0005170318,0.00025038372,0.0020865798,0.011300512
1087,0.001867996,0.0005163338,0.00023059695,0.0011210652,0.0028511062,0.0005158933,0.0002502901,0.0020849227,0.011296182
1088,0.0018664014,0.00051524764,0.00023059911,0.0011205546,0.0028473397,0.00051475264,0.00025037047,0.0020822166,0.011291837
1089,0.0018637371,0.0005140467,0.00023073377,0.0011189566,0.002842744,0.0005136935,0.00025056748,0.002078483,0.011288213
1090,0.001859964,0.0005128049,0.00023092041,0.0011162387,0.0028374747,0.0005127792,0.00025079795,0.0020738975,0.011285958
1091,0.0018553482,0.00051164656,0.00023106938,0.0011126323,0.0028318516,0.00051208225,0.0002509644,0.002068805,0.011285658
1092,0.0018502773,0.00051068846,0.00023107577,0.0011085131,0.0028263065,0.0005116053,0.00025096178,0.0020637393,0.011287566
1093,0.001845347,0.0005100393,0.00023086197,0.0011044458,0.0028213644,0.00051136507,0.00025071774,0.0020592816,0.011291545
1094,0.0018410862,0.0005097249,0.00023037563,0.0011009857,0.0028173947,0.0005112902,0.00025018473,0.0020559197,0.011297091
1095,0.0018380258,0.0005097523,0.0002296101,0.0010986633,0.0028146817,0.00051130285,0.00024937227,0.0020540066,0.011303421
1096,0.0018364976,0.00051004667,0.0002286054,0.0010978455,0.0028132526,0.0005112795,0.00024833242,0.0020536408,0.011309462
1097,0.0018366154,0.00051049754,0.0002274551,0.0010986627,0.002812955,0.00051111396,0.00024717368,0.0020546673,0.01131404
1098,0.001838205,0.00051092694,0.00022628752,0.0011009906,0.0028133728,0.0005106818,0.00024602815,0.002056663,0.011316201
1099,0.0018408817,0.00051116047,0.0002252315,0.0011044897,0.002814073,0.00050991814,0.00024503632,0.0020591186,0.011315256
1100,0.0018440717,0.0005110758,0.00022443375,0.0011085621,0.0028145243,0.0005088173,0.00024433577,0.0020613712,0.011310987
1101,0.0018470197,0.0005105304,0.00022398634,0.001112503,0.0028141993,0.0005073996,0.00024401599,0.0020627838,0.011303699
1102,0.001848913,0.0005094956,0.00022395182,0.0011154657,0.0028125842,0.00050577626,0.00024413115,0.0020626767,0.011294338
1103,0.0018489794,0.00050798367,0.00022433161,0.0011166641,0.0028092265,0.0005040847,0.0002446535,0.0020604883,0.011284223
1104,0.0018466287,0.0005061008,0.00022505394,0.001115474,0.0028038772,0.00050249265,0.00024550044,0.002055884,0.011274973
1105,0.001841533,0.000504009,0.00022597573,0.0011115483,0.0027965428,0.000501168,0.00024651168,0.002048863,0.0112682525
1106,0.0018339457,0.00050195964,0.00022690771,0.0011050784,0.002787732,0.00050025154,0.00024747103,0.0020400095,0.011265547
1107,0.0018245896,0.00050022075,0.00022761154,0.0010967572,0.0027783657,0.0004998469,0.00024814546,0.0020303733,0.011267795
1108,0.001814746,0.00049908273,0.00022788242,0.0010877808,0.0027697757,0.00049999735,0.000248322,0.0020214564,0.011275261
1109,0.0018058389,0.00049871457,0.00022754827,0.0010795761,0.00276315,0.0005006195,0.0002478485,0.002014682,0.011287284
1110,0.0017992748,0.0004991925,0.00022654133,0.001073541,0.0027594576,0.0005015616,0.00024667726,0.0020112188,0.011302408
1111,0.0017960619,0.00050043216,0.00022489863,0.0010707311,0.0027589519,0.00050259964,0.00024488632,0.0020114658,0.011318378
1112,0.0017967396,0.00050221157,0.00022279752,0.0010717306,0.0027613505,0.0005034455,0.00024268261,0.0020152223,0.0113325305
1113,0.0018010973,0.0005041402,0.00022048895,0.0010764682,0.002765718,0.0005037804,0.00024034314,0.0020215944,0.011342139
1114,0.0018086169,0.0005058329,0.00021828627,0.0010844978,0.0027711708,0.00050337956,0.00023819969,0.0020295917,0.0113450065
1115,0.0018183498,0.0005069487,0.00021649343,0.0010949078,0.002776757,0.0005021342,0.00023654895,0.002038074,0.011339809
1116,0.001828994,0.00050715025,0.00021539377,0.00110645,0.0027817138,0.0005000496,0.00023567649,0.0020459879,0.0113264145
1117,0.001839051,0.00050629704,0.0002151892,0.0011175647,0.0027852466,0.0004973055,0.00023576115,0.00205218,0.011306155
1118,0.0018465109,0.0005042902,0.00021597705,0.0011262436,0.0027861004,0.00049417466,0.00023687533,0.0020550503,0.011281502
1119,0.0018492278,0.00050117105,0.00021773242,0.0011303243,0.002782797,0.0004910148,0.00023895326,0.002052829,0.011255903
1120,0.0018453123,0.00049716106,0.00022028542,0.0011278657,0.0027739503,0.00048820494,0.0002417732,0.0020439723,0.011233478
1121,0.001833711,0.000492649,0.00022326513,0.0011177969,0.0027590354,0.0004861102,0.00024491514,0.00202801,0.011218304
1122,0.0018150177,0.00048824665,0.00022615633,0.0011006147,0.0027393687,0.00048507133,0.0002478136,0.0020064837,0.011213821
1123,0.0017916709,0.00048472433,0.00022836204,0.0010785846,0.0027181725,0.00048533417,0.0002498432,0.001982995,0.011222393
1124,0.0017676958,0.00048284957,0.00022929253,0.0010555537,0.0027000017,0.00048698447,0.00025043305,0.0019625842,0.01124453
1125,0.0017477209,0.00048322548,0.00022854717,0.0010359482,0.002689241,0.0004899069,0.00024922893,0.0019501052,0.011278611
1126,0.0017355876,0.00048600548,0.00022600428,0.0010235779,0.0026884088,0.0004937297,0.00024619594,0.001948483,0.011320529
1127,0.0017333834,0.00049082044,0.0002219203,0.0010206426,0.0026970033,0.00049775676,0.00024168713,0.0019575595,0.011364229
1128,0.0017408873,0.0004967766,0.0002168192,0.0010272915,0.002711763,0.0005011245,0.00023631482,0.0019743235,0.0114024365
1129,0.0017564925,0.0005027952,0.00021143496,0.0010422623,0.0027284885,0.00050296425,0.00023086097,0.0019946634,0.011427808
1130,0.0017782192,0.0005078103,0.00020652174,0.0010638871,0.0027443394,0.00050263753,0.00022609683,0.002015605,0.0114343725
1131,0.0018047136,0.00051103876,0.0002027568,0.0010909181,0.0027591912,0.0004998682,0.0002226819,0.0020366411,0.01141879
1132,0.0018351366,0.0005121297,0.0002006867,0.0011223202,0.002775082,0.0004949273,0.00022113686,0.0020590178,0.01138121
1133,0.0018677396,0.0005109234,0.00020073804,0.0011560782,0.0027934264,0.00048845186,0.00022187045,0.002083104,0.011325253
1134,0.0018981495,0.0005072925,0.00020324519,0.0011876117,0.0028117648,0.00048127348,0.00022518687,0.0021053045,0.011257611
1135,0.0019185785,0.000500958,0.00020836874,0.0012092517,0.0028223316,0.00047419406,0.00023118549,0.002116952,0.011187175
1136,0.0019195047,0.0004917862,0.00021588588,0.0012118326,0.0028144412,0.0004679345,0.00023951869,0.002106988,0.011124163
1137,0.0018935587,0.0004802097,0.00022501963,0.0011883293,0.0027802489,0.000463213,0.00024920964,0.0020678262,0.01107913
1138,0.0018400545,0.00046769602,0.00023432166,0.0011380368,0.0027211253,0.00046084434,0.0002586029,0.002001678,0.011062053
1139,0.0017678747,0.00045689088,0.00024184458,0.0010691392,0.0026509708,0.00046173512,0.0002656065,0.0019236292,0.011080775
1140,0.0016944952,0.00045111708,0.00024559087,0.0009977872,0.002593438,0.00046672084,0.00026823254,0.0018584846,0.011139219
1141,0.001640348,0.00045319332,0.00024413718,0.0009430174,0.0025724797,0.00047608407,0.00026525397,0.0018311416,0.011235131
1142,0.001620707,0.00046415828,0.00023719505,0.0009193537,0.002600294,0.00048915314,0.0002567347,0.0018544062,0.011358727
1143,0.0016386561,0.00048236057,0.00022585712,0.00093043846,0.0026686005,0.0005039289,0.00024415724,0.0019205145,0.011492662
1144,0.0016834079,0.0005036499,0.00021227167,0.00096748635,0.0027495492,0.0005171948,0.00022996275,0.0020023917,0.0116140405
1145,0.0017366229,0.0005227928,0.00019892305,0.001014907,0.0028094081,0.0005252153,0.00021670504,0.002067488,0.011698538
1146,0.0017848087,0.0005357194,0.00018779036,0.001061299,0.0028299657,0.0005250182,0.00020618578,0.0020987617,0.011726158
1147,0.0018310227,0.00054150895,0.0001798352,0.0011096785,0.002825446,0.0005159374,0.0001990905,0.0021104182,0.011686458
1148,0.0018947752,0.0005423813,0.00017523812,0.0011771558,0.0028385941,0.0005001814,0.00019544923,0.0021429635,0.01158148
1149,0.0019970487,0.0005414574,0.00017431856,0.0012812727,0.0029125889,0.00048174596,0.0001957355,0.0022351074,0.011424566
1150,0.0021373774,0.0005395348,0.00017838264,0.0014194598,0.0030539893,0.00046415403,0.00020164251,0.0023881926,0.011235845
1151,0.0022799913,0.0005332636,0.00018971173,0.0015570159,0.0032132284,0.00044873753,0.00021568529,0.0025488057,0.011037531
1152,0.002360557,0.0005162512,0.00021018529,0.0016341205,0.0032990295,0.00043485028,0.00023943854,0.0026247406,0.010852234
1153,0.002315573,0.00048372863,0.00023924897,0.0015925955,0.0032262057,0.000421965,0.00027137544,0.0025328652,0.0107052615
1154,0.002123141,0.00043854432,0.00027246564,0.001412131,0.0029770753,0.00041195014,0.00030575288,0.0022593723,0.010627257
1155,0.0018322328,0.0003942512,0.00030174392,0.0011362376,0.0026400979,0.00040984346,0.00033347876,0.0018967758,0.0106522385
1156,0.001556268,0.00037135623,0.00031768624,0.0008672254,0.0023898177,0.0004221496,0.00034507466,0.0016225935,0.010808144
1157,0.001426887,0.00038805907,0.00031344197,0.000725386,0.0024052053,0.00045392348,0.0003348414,0.0016164404,0.011102552
1158,0.0015269374,0.00045007715,0.0002885676,0.00078829256,0.002762992,0.0005054875,0.00030442653,0.0019530779,0.0115097165
1159,0.0018302416,0.00054351863,0.00025064044,0.0010360825,0.0033553592,0.00056910655,0.000263661,0.0025225917,0.011965223
1160,0.0021791363,0.0006343632,0.00021298963,0.0013317834,0.003882348,0.0006262885,0.00022720348,0.0030288561,0.0123711405
1161,0.0023528885,0.00068263616,0.00018850886,0.0014817434,0.003992809,0.0006501817,0.0002072099,0.0031354176,0.012615362
1162,0.0022587043,0.00067391456,0.00018188354,0.0014029061,0.003600576,0.0006206717,0.00020510184,0.0027748023,0.012611773
1163,0.0021070712,0.00064024003,0.00018519688,0.0012816343,0.0031306017,0.0005478938,0.00020903832,0.0023736695,0.0123505
1164,0.0022825277,0.00063140364,0.00018391853,0.0014672055,0.0032453672,0.00047388868,0.0002044101,0.0025670684,0.011909954
1165,0.0029289902,0.0006591347,0.00017363024,0.0020962253,0.004149212,0.0004317575,0.00019291659,0.0035245381,0.011394489
1166,0.0037032687,0.0006756258,0.00017205719,0.0028555857,0.0052508498,0.0004095738,0.00019912065,0.0046421555,0.010862914
1167,0.003979711,0.0006076595,0.00020826742,0.003163784,0.005572519,0.00037249486,0.00025094737,0.0049490766,0.010341701
1168,0.0033805363,0.00043812126,0.0002934186,0.0026489964,0.004609804,0.00031561754,0.0003495027,0.003944684,0.009908079
1169,0.0022235368,0.00026342002,0.0004007421,0.0015593749,0.0029808716,0.00028094865,0.00045696774,0.0022429551,0.009738201
1170,0.0013483703,0.00022350108,0.00047559,0.0006492793,0.0020501101,0.00031778053,0.0005161607,0.001216169,0.010030177
1171,0.0014342946,0.00037616832,0.00047154035,0.00058658596,0.0027672858,0.0004424935,0.0004903041,0.0018344884,0.010853726
1172,0.0025033848,0.00065978494,0.00038840994,0.00145519,0.004892987,0.00063495594,0.00039427413,0.0038637572,0.0120554725
1173,0.0037454076,0.0009085571,0.00028126148,0.002555589,0.00686086,0.0008282955,0.00029203075,0.005740534,0.013254974
1174,0.0038525201,0.0009409703,0.0002252689,0.002686281,0.0065350775,0.00089396554,0.00025403264,0.0053870794,0.01393503
1175,0.002830933,0.00085039897,0.00024878452,0.0017317496,0.0042492924,0.0007526904,0.0002878002,0.0032088016,0.013746704
1176,0.0029494092,0.0009287445,0.0002861417,0.001734523,0.0041336524,0.00056579965,0.00030711803,0.0032607347,0.012891063
1177,0.004858273,0.0010299357,0.00025605405,0.0035722833,0.0072303806,0.0005008384,0.00025217896,0.0064773634,0.011787925
1178,0.005442153,0.00074863,0.00021117322,0.00448235,0.008111165,0.00039348914,0.0002261138,0.0074915616,0.010475371
1179,0.0031247775,0.00024613886,0.00029668768,0.002581951,0.00431533,0.00021094485,0.00035526376,0.0037491214,0.009282656
1180,0.0011452818,0.00019397443,0.0004913287,0.00045997868,0.0015102662,0.00020710379,0.00054908387,0.0007540786,0.009137961
1181,0.0020140428,0.0006271407,0.0005633586,0.00082354347,0.003661397,0.00040186467,0.00057052437,0.002689008,0.010464015
1182,0.00395042,0.0008928257,0.00040670502,0.0026508893,0.0071799885,0.000617752,0.00039175022,0.0061704866,0.0126364585
1183,0.0036457363,0.0007203285,0.00024931022,0.0026760974,0.0062416634,0.0007020786,0.00026783173,0.005271753,0.014295007
1184,0.0024890592,0.00085162505,0.0002985363,0.0013388977,0.003498339,0.0006277696,0.00032478303,0.0025457866,0.014460802
1185,0.004902893,0.0014217395,0.0003563177,0.003124836,0.0072361724,0.0006674553,0.00033260297,0.006236114,0.013507953
1186,0.0064081745,0.0010832645,0.00027592145,0.0050489884,0.009832172,0.0005631584,0.00023394928,0.009035064,0.011548366
1187,0.002711038,0.00024464141,0.00032221168,0.0021441851,0.0037611912,0.000277601,0.00034856529,0.0031350248,0.009216818
1188,0.0015981401,0.00068730145,0.0005841305,0.00032670808,0.0022668494,0.0004820295,0.0006215948,0.0011632252,0.00896871
1189,0.004554091,0.0013717049,0.0006591519,0.0025232346,0.0077951597,0.00074479444,0.0006092661,0.006441099,0.011009735
1190,0.0039253705,0.00070516136,0.00041640818,0.0028038009,0.0067805997,0.000594253,0.0003763775,0.0058099693,0.013454696
1191,0.0019217564,0.00078579225,0.00032068772,0.00081527646,0.0024887938,0.0004707963,0.00034245194,0.0016755456,0.01460723
1192,0.0062588984,0.0018528573,0.00040345633,0.0040025846,0.00987289,0.0007752929,0.0003503688,0.008747228,0.014294832
1193,0.005814467,0.00082894554,0.0004641391,0.0045213825,0.009601901,0.0005082511,0.00037045698,0.008723193,0.011661959
1194,0.0014895034,0.00048606613,0.00064129266,0.00036214467,0.0017069969,0.0004546506,0.00066039804,0.00059194834,0.009124856
1195,0.0048146425,0.0018243849,0.0007747943,0.0022154634,0.007446879,0.001062612,0.00076062744,0.0056236396,0.010193438
1196,0.0038704916,0.00081906776,0.00062946597,0.002421958,0.00668883,0.00065848,0.0005152444,0.0055151056,0.012107619
1197,0.0017099674,0.00076722336,0.00045748433,0.0004852597,0.001972876,0.0003860627,0.00044468656,0.0011421267,0.013714576
1198,0.006220938,0.0018169981,0.0003440669,0.004059873,0.010138497,0.0008006925,0.00029781574,0.009039989,0.0141135
1199,0.0031275928,0.00033464734,0.0006446993,0.0021482462,0.0053162593,0.0003296074,0.00054218055,0.0044444716,0.011180916
1200,0.0026059053,0.0011789456,0.00082259654,0.0006043633,0.0028645815,0.0007305078,0.0008414258,0.0012926481,0.009808804
1201,0.004294007,0.001302153,0.00054908905,0.0024427653,0.006917918,0.00084869465,0.00051919185,0.0055500316,0.011263213
1202,0.0010962712,0.0003750193,0.00051351934,0.00020773249,0.0013616564,0.00029092387,0.0004482809,0.0006224516,0.012695303
1203,0.0043335957,0.0015236427,0.00034410856,0.0024658446,0.006538215,0.0006814284,0.0003416181,0.0055151684,0.013865462
1204,0.00267282,0.0003677456,0.0004243944,0.0018806799,0.0046879593,0.00029022474,0.00035829793,0.0040394366,0.011770725
1205,0.002018937,0.0008671759,0.00077777565,0.0003739855,0.0019182193,0.00055034785,0.0007800117,0.0005878597,0.009954366
1206,0.003248842,0.001032486,0.00039783987,0.0018185162,0.004823128,0.0006032817,0.00041070543,0.0038091412,0.010966634
1207,0.0008058708,0.0003388389,0.00037584358,9.1188274e-05,0.0010052398,0.00022776879,0.0003488807,0.00042859028,0.012733028
1208,0.0036967755,0.0013582207,0.0003219839,0.002016571,0.0054937997,0.0006316306,0.00032484753,0.0045373216,0.013966369
1209,0.0016937061,0.00020436273,0.00034892844,0.001140415,0.002960492,0.00019119949,0.00031457428,0.002454718,0.011711283
1210,0.0020178393,0.0008305698,0.00067019544,0.00051707396,0.001975839,0.0005166996,0.00068450614,0.0007746334,0.010042476
1211,0.0022512919,0.0006749017,0.0002918496,0.0012845405,0.0033295657,0.0004178035,0.00030716098,0.0026046012,0.0109082665
1212,0.0008113779,0.00040604672,0.0003197711,8.556009e-05,0.00096150686,0.00020883504,0.00030850407,0.00044416773,0.012849475
1213,0.0032273042,0.0011280738,0.00026838653,0.0018308437,0.004989372,0.000561969,0.00027323695,0.004154166,0.013862263
1214,0.0009740703,7.072288e-05,0.00036864605,0.00053470134,0.0015544357,0.00010735255,0.00034974478,0.0010973384,0.011400213
1215,0.0020836943,0.0008031931,0.000558456,0.0007220453,0.002201644,0.0004731593,0.0005871278,0.0011413569,0.010180189
1216,0.001231649,0.00031503674,0.00020760772,0.00070900447,0.0019170463,0.00024045442,0.00022153344,0.0014550585,0.011097596
1217,0.0011103392,0.00054636266,0.00028765362,0.0002763229,0.0014273762,0.00025226347,0.00028667538,0.0008884373,0.013090333
1218,0.0024288574,0.00075902115,0.00020896498,0.0014608712,0.0039537945,0.00041761057,0.00021419265,0.0033219913,0.013418139
1219,0.0006586245,6.121223e-05,0.00039394145,0.00020347083,0.00079336215,9.479403e-05,0.00039294705,0.0003056211,0.011025306
1220,0.0018590544,0.000661403,0.0004180699,0.00077958143,0.0021513163,0.00039078476,0.0004546116,0.00130592,0.010364399
1221,0.00053351396,0.00011155315,0.0001606112,0.00026134957,0.0009188523,0.00012506735,0.00017342488,0.0006203601,0.011467663
1222,0.0013974117,0.0006288758,0.00025045092,0.00051808497,0.0019712048,0.00029724534,0.00025763857,0.0014163208,0.013273405
1223,0.0015758977,0.00040865294,0.00018276529,0.0009844794,0.0026791594,0.0002516098,0.00018982675,0.002237723,0.012799898
1224,0.00066629576,0.0001328785,0.00039312025,0.00014029696,0.00064591377,0.00012895784,0.00040940783,0.00010754807,0.010772629
1225,0.001393192,0.00044451441,0.00029419878,0.0006544788,0.0017588035,0.0002795866,0.00033076006,0.0011484568,0.01062276
1226,0.00028572773,8.2887746e-05,0.00014737369,5.5466284e-05,0.0005232801,9.301561e-05,0.00016058928,0.00026967522,0.011899943
1227,0.0014371139,0.0005902986,0.00020520126,0.00064161397,0.002168245,0.00029542143,0.00021756174,0.0016552617,0.013235904
1228,0.0009634084,0.00018247048,0.00018673574,0.0005942022,0.0016770137,0.00013797742,0.00019778273,0.0013412535,0.012202412
1229,0.00072554324,0.00018778698,0.0003615519,0.00017620435,0.00072021974,0.00015624701,0.00039041066,0.0001735621,0.010688246
1230,0.00092860695,0.000256829,0.00021080946,0.0004609685,0.0012818717,0.00018643201,0.00024428696,0.0008511527,0.010934261
1231,0.0002952337,0.00012858023,0.00014655624,2.0097243e-05,0.000504173,0.00010178933,0.00016137194,0.0002410117,0.012241422
1232,0.0012837027,0.00048323465,0.00016686575,0.0006336023,0.002037428,0.00025528224,0.0001831321,0.0015990138,0.0130200125
1233,0.0006399987,8.024778e-05,0.00020047421,0.0003592767,0.0011047432,8.821102e-05,0.00021666738,0.00079986476,0.011762288
1234,0.0007089364,0.00019469387,0.00031705346,0.0001971891,0.00076101953,0.00015856522,0.0003526405,0.00024981383,0.010732425
1235,0.00061342993,0.00014593489,0.0001662349,0.00030126018,0.0009329202,0.00013293943,0.00019686251,0.0006031183,0.01123094
1236,0.00035303395,0.0001672833,0.0001440371,4.1713534e-05,0.0005802682,0.000115207324,0.00016106716,0.00030399376,0.012421778
1237,0.0010852044,0.00037667132,0.00014263745,0.00056589564,0.001792285,0.0002095977,0.00016179257,0.0014208948,0.012751694
1238,0.0004981999,4.799024e-05,0.00020811391,0.00024209575,0.0008476294,7.651138e-05,0.00022882404,0.00054229394,0.011508236
1239,0.0006322447,0.00017372356,0.0002778594,0.00018066174,0.0007342042,0.00014865123,0.00031604728,0.0002695057,0.010836303
1240,0.00044808298,9.75419e-05,0.00014790737,0.00020263369,0.0007476058,0.00011116744,0.00017697751,0.00045946086,0.011448944
1241,0.00037187297,0.00017603923,0.00013796146,5.7872283e-05,0.00061759364,0.00012054923,0.00015723077,0.00033981365,0.012464805
1242,0.00092827145,0.00030365642,0.00012992157,0.00049469346,0.0015804205,0.00017779681,0.00015095294,0.0012516708,0.01253053
1243,0.0004427061,4.406011e-05,0.00020532355,0.00019332247,0.00076628383,8.001968e-05,0.00022862919,0.00045763495,0.011402529
1244,0.0005394207,0.00014824032,0.00025109213,0.00014008828,0.0006774369,0.00013918348,0.0002896966,0.0002485568,0.010936915
1245,0.00038081576,8.398007e-05,0.00014335709,0.0001534786,0.0006834052,0.00010838012,0.00017213577,0.0004028893,0.011562996
1246,0.000346756,0.00016145753,0.00013111871,5.4179745e-05,0.0005995178,0.00011950502,0.00015216257,0.0003278502,0.012425994
1247,0.0008273246,0.00026546195,0.00012263199,0.00043923061,0.0014382566,0.00016285917,0.00014459883,0.0011307986,0.012396782
1248,0.00043755784,5.2885996e-05,0.0001932173,0.00019145454,0.00079583126,8.982554e-05,0.00021675735,0.00048924837,0.011399179
1249,0.00045247618,0.0001266079,0.0002350946,9.077365e-05,0.00061890815,0.00013426445,0.00027288424,0.00021175948,0.011000012
1250,0.0003735227,8.9155365e-05,0.00014638934,0.00013797799,0.0007004848,0.000116701776,0.00017586666,0.00040791635,0.011575868
1251,0.0002998048,0.00013373316,0.00012572532,4.0346276e-05,0.00055738364,0.00011665478,0.00014793938,0.0002927895,0.012341841
1252,0.0007601012,0.00024938022,0.00011727256,0.0003934484,0.0013348308,0.0001593227,0.00013956871,0.0010359393,0.0123448465
1253,0.0004880827,7.46221e-05,0.00017341824,0.00024004235,0.0009300902,0.00010487944,0.00019504092,0.0006301698,0.011472932
1254,0.00037832814,0.000106005704,0.00022338764,4.8934813e-05,0.000576118,0.00013198287,0.0002590026,0.00018513254,0.0110238455
1255,0.00040165108,0.000106284635,0.0001549438,0.00014042264,0.00076437264,0.00013171144,0.00018596156,0.00044669962,0.011495326
1256,0.000263531,0.00010161099,0.00012284705,3.907296e-05,0.00054688175,0.00011585839,0.00014583068,0.00028519268,0.012213282
1257,0.00068109715,0.00023397098,0.00011381416,0.00033331205,0.00120162,0.00015797454,0.00013647098,0.0009071744,0.012339463
1258,0.0006035727,0.00011439363,0.00014846356,0.00034071552,0.0011638002,0.00012573651,0.000167013,0.0008710508,0.011621321
1259,0.00033634476,8.2565726e-05,0.00020725079,4.6528246e-05,0.00059242453,0.00012910124,0.00023840398,0.00022491926,0.011042503
1260,0.00042565668,0.00012472238,0.00016703528,0.00013389901,0.00080989907,0.0001468633,0.00020007066,0.00046296508,0.011331
1261,0.00028022117,7.993088e-05,0.00012384506,7.644524e-05,0.0006372455,0.00012144275,0.00014775785,0.00036804492,0.0120143285
1262,0.00054316944,0.00019330981,0.000113135284,0.00023672437,0.0009839708,0.00014940984,0.00013662683,0.0006979342,0.012318636
1263,0.00073504774,0.00016707911,0.00012515823,0.00044281044,0.0013944032,0.0001484941,0.00014170352,0.0011042056,0.011838212
1264,0.00038574668,6.819564e-05,0.00018007433,0.00013747672,0.00076998596,0.0001278957,0.00020378413,0.00043830613,0.011134311
1265,0.00039080915,0.00012088424,0.00017627585,9.364905e-05,0.00075776177,0.0001514919,0.00021012154,0.00039614833,0.011125854
1266,0.0003639022,8.75e-05,0.00013148005,0.00014492216,0.00082709553,0.0001363504,0.0001574721,0.00053327304,0.011719338
1267,0.00037946296,0.00012376117,0.000114107635,0.00014159414,0.00077236525,0.00013455513,0.00013831262,0.0004994975,0.012204629
1268,0.00073608843,0.00019592153,0.00011226443,0.00042790247,0.0013795827,0.0001594338,0.00013042711,0.0010897218,0.012063024
1269,0.0005740531,9.500492e-05,0.00014593749,0.0003331107,0.001161705,0.00013803625,0.00016150353,0.0008621652,0.011387466
1270,0.00033035615,8.3415536e-05,0.00017147123,7.54694e-05,0.00069399434,0.00014121183,0.00020130993,0.0003514726,0.011004775
1271,0.00041859914,0.00011056484,0.00014614589,0.0001618884,0.0009192533,0.00015149143,0.0001759266,0.00059183524,0.011350858
1272,0.00033604208,7.5888565e-05,0.00011763794,0.00014251556,0.00079899834,0.00013130457,0.00014194222,0.00052575156,0.011937908
1273,0.000526956,0.0001531093,0.00010946684,0.00026437984,0.0010395146,0.00014697664,0.00013193362,0.0007606042,0.012163261
1274,0.000743959,0.00015601177,0.00012015046,0.00046779678,0.0014613762,0.00015610438,0.00013341467,0.0011718572,0.01177397
1275,0.00043605338,6.6303626e-05,0.00014855387,0.0002211959,0.000944876,0.00013551726,0.00016842606,0.00064093265,0.011148933
1276,0.00034401886,9.270498e-05,0.00015563217,9.568173e-05,0.00077406294,0.00014737743,0.0001871016,0.00043958388,0.011044857
1277,0.0004117339,9.049482e-05,0.00013123204,0.00019000703,0.00097016327,0.00014659711,0.00015783601,0.00066573016,0.011522262
1278,0.00035152794,7.943244e-05,0.0001108278,0.00016126769,0.00082940405,0.00013258199,0.0001352127,0.00056160934,0.012015216
1279,0.00060941454,0.00015643971,0.00010934275,0.00034363207,0.001220057,0.0001534435,0.00012868865,0.0009379249,0.012068514
1280,0.0006900481,0.00012452119,0.00012296169,0.00044256522,0.0014097451,0.000152427,0.00013576196,0.0011215562,0.011587497
1281,0.00037141872,5.8107205e-05,0.00014326004,0.00017005145,0.0008553584,0.00013587721,0.00016742793,0.0005520532,0.011060797
1282,0.00036047283,9.147237e-05,0.00014698571,0.000122014746,0.00084923574,0.00014957937,0.00017816947,0.0005214869,0.011105362
1283,0.0004044259,7.832415e-05,0.00012466221,0.00020143954,0.0009851162,0.00014487596,0.00015015008,0.0006900902,0.011605444
1284,0.00037337455,8.1778075e-05,0.0001071502,0.0001844463,0.0008800795,0.00013631534,0.00013147494,0.00061228924,0.012026801
1285,0.0006360387,0.0001506512,0.00010912633,0.0003762612,0.0012983463,0.00015707691,0.00012708388,0.0010141855,0.012002837
1286,0.0006580858,0.00011056904,0.00012058826,0.0004269285,0.0013780512,0.00015226328,0.0001351982,0.0010905897,0.01150754
1287,0.00035713468,5.5362892e-05,0.00013787502,0.00016389675,0.00085168827,0.00013763097,0.00016470496,0.0005493523,0.0110391565
1288,0.000366677,8.695799e-05,0.00014383256,0.00013588647,0.0008884654,0.00015145908,0.00017494624,0.00056206004,0.011125027
1289,0.00041022996,7.4169504e-05,0.00012277125,0.00021328921,0.0010118308,0.00014767176,0.00014827531,0.00071588374,0.011611769
1290,0.00038812406,7.913772e-05,0.000105221035,0.0002037653,0.00092536706,0.00014092067,0.00012976862,0.00065467774,0.01200776
1291,0.000635956,0.00014390027,0.0001075447,0.00038451105,0.0013199932,0.0001603799,0.00012612622,0.001033487,0.011980513
1292,0.00067031826,0.00011099266,0.00011615018,0.0004431754,0.0014129058,0.00015670343,0.00013262418,0.0011235782,0.011508025
1293,0.00037960446,5.508467e-05,0.00013237304,0.00019214676,0.0009090858,0.00014147267,0.00016037072,0.0006072424,0.011043937
1294,0.00036696755,8.2182705e-05,0.0001429672,0.00014181764,0.0009069523,0.00015475127,0.00017471454,0.0005774865,0.011092709
1295,0.00043145195,7.6477125e-05,0.00012470495,0.00023026986,0.0010644062,0.00015525697,0.00015088097,0.00075826823,0.0115495
1296,0.00040524255,7.360838e-05,0.00010500438,0.0002266298,0.0009804913,0.00014757788,0.00013024807,0.0007026653,0.011958825
1297,0.00062519114,0.00013608452,0.00010553979,0.00038356683,0.0013173901,0.0001649389,0.00012604,0.0010264112,0.011985843
1298,0.0007240905,0.0001223129,0.00011143904,0.0004903386,0.001512421,0.00016668551,0.00012920823,0.0012165272,0.011567249
1299,0.00045011324,6.0586357e-05,0.00012535941,0.00026416747,0.0010473973,0.0001502848,0.0001531732,0.0007439392,0.011072581
1300,0.0003752162,7.791761e-05,0.00014158791,0.00015571069,0.0009364097,0.00016144036,0.000174391,0.0006005783,0.0110200215
1301,0.0004686744,8.5157255e-05,0.00013002701,0.00025349014,0.0011470667,0.00016925312,0.0001575184,0.0008202951,0.011418633
1302,0.00045087558,7.15314e-05,0.000107852975,0.0002714912,0.0010923792,0.00016078874,0.0001340687,0.00079752185,0.011859312
1303,0.0006243391,0.00012581395,0.000104651364,0.0003938738,0.001332418,0.00017395047,0.00012791158,0.0010305559,0.011983126
1304,0.0008146191,0.00014076573,0.00010815236,0.00056570105,0.0016665456,0.00018442431,0.00012721225,0.001354909,0.011659144
1305,0.00060234056,7.926585e-05,0.000117189,0.00040588574,0.0013203314,0.00017052656,0.0001435725,0.0010062322,0.011136009
1306,0.00043562084,7.863355e-05,0.00013702086,0.00021996642,0.0010559848,0.00017792285,0.00017053615,0.0007075257,0.010932629
1307,0.00053812953,0.000102060054,0.00013708918,0.0002989803,0.0012883561,0.00019572832,0.00016670894,0.00092591887,0.011219826
1308,0.00057246594,8.528446e-05,0.000116340365,0.00037084112,0.001342254,0.00019146172,0.00014386268,0.0010069297,0.011675837
1309,0.00070408883,0.00012109079,0.00010819093,0.00047480708,0.0014885298,0.00019906697,0.00013490225,0.0011545606,0.011915496
1310,0.0009833851,0.00016581219,0.00010943189,0.0007081411,0.0019341728,0.00021942987,0.00013112479,0.0015836182,0.0117303915
1311,0.0009153476,0.00012376667,0.000111978734,0.0006796022,0.0018372177,0.00021807227,0.00013662131,0.0014825242,0.011224446
1312,0.00068730384,0.00010561271,0.0001298529,0.00045183825,0.0014820199,0.00022733197,0.00016288478,0.0010918032,0.010857641
1313,0.00076826,0.00014594609,0.00014409523,0.00047821866,0.001687514,0.00026155863,0.00017658905,0.0012493663,0.010965878
1314,0.0009289539,0.00014793091,0.00013523316,0.0006457898,0.0019697375,0.0002763065,0.0001655212,0.0015279097,0.011377888
1315,0.0011311726,0.00016991573,0.00012727003,0.00083398685,0.0021881866,0.00028822912,0.00015909641,0.0017408611,0.011712067
1316,0.0015588595,0.00024232555,0.00012741199,0.001189122,0.0027756658,0.00032591578,0.00015557773,0.0022941723,0.01168965
1317,0.0017873491,0.00025519752,0.00012507374,0.0014070779,0.0031079585,0.00036313047,0.00015139344,0.0025934344,0.011272724
1318,0.0017258049,0.00026844008,0.00013811287,0.001319252,0.0030053253,0.00041748173,0.00017139805,0.0024164456,0.010802456
1319,0.0019799646,0.00037664638,0.00016915763,0.0014341605,0.0034600343,0.0005223306,0.00020711328,0.0027305903,0.010719218
1320,0.0025978917,0.00048280263,0.00019590337,0.0019191856,0.0043976656,0.0006284118,0.00023661283,0.003532641,0.011038461
1321,0.0034344941,0.00059870706,0.00022072546,0.0026150616,0.005379545,0.00072844065,0.00026951372,0.0043815905,0.01144029
1322,0.004644449,0.0008177152,0.00024186763,0.0035848662,0.0067695463,0.00088194956,0.00029390358,0.005593693,0.011612012
1323,0.0058272555,0.0010717203,0.0002516514,0.004503884,0.008177093,0.0011071033,0.00030192075,0.006768069,0.011416027
1324,0.006737186,0.0014079483,0.0002834912,0.0050457465,0.009322271,0.0014345229,0.00034113575,0.007546612,0.011100348
1325,0.007886846,0.001879589,0.00036152592,0.00564573,0.011025193,0.0018469056,0.00043463559,0.008743652,0.0111262575
1326,0.008990021,0.002225438,0.00045333832,0.0063112457,0.0125918705,0.0021475386,0.0005456504,0.009898682,0.011532894
1327,0.00925852,0.0023293712,0.00049602956,0.0064331186,0.012630953,0.002199758,0.000605327,0.0098258685,0.011935316
1328,0.008379414,0.0022253825,0.00043289232,0.0057211393,0.01121692,0.0020380013,0.00053494755,0.008643971,0.011970911
1329,0.0062349527,0.0018220055,0.00032314702,0.0040898,0.008610064,0.0017187435,0.00039833694,0.006492984,0.0115923025
1330,0.0038476237,0.0012917818,0.0002750034,0.0022808386,0.005896377,0.0013266561,0.00033408945,0.0042356313,0.011281811
1331,0.0021838103,0.0007822982,0.00024477628,0.0011567359,0.0038926748,0.00090801343,0.0003002351,0.0026844263,0.011480256
1332,0.00096440455,0.0003744715,0.00018497603,0.000404957,0.001855932,0.00049299916,0.00023697673,0.0011259561,0.011934849
1333,0.00043378118,0.00023227745,0.00013429591,6.72078e-05,0.0006588028,0.000219808,0.00017975725,0.00025923754,0.012182175
1334,0.0005076673,0.00014295663,0.00015147762,0.00021323304,0.0006662267,0.000104542014,0.00019730924,0.00036437548,0.01198391
1335,0.00067259994,3.360271e-05,0.00025698685,0.0003820104,0.00068045466,3.6058722e-05,0.00032078518,0.00032361076,0.01157452
1336,0.0010682838,6.1942876e-05,0.00029232434,0.00071401655,0.001021677,2.8786522e-05,0.00036759133,0.00062529923,0.011574584
1337,0.001227759,0.00013071348,0.00021350513,0.00088354043,0.001216124,2.5539834e-05,0.0002764856,0.0009140986,0.011975685
1338,0.0012362706,0.00026273416,0.00015635364,0.0008171829,0.0013188673,6.254381e-05,0.00020993856,0.0010463849,0.012340576
1339,0.0014439963,0.00033958568,0.00015840975,0.000946001,0.0018607641,0.00012068157,0.00021720855,0.001522874,0.012280706
1340,0.001324554,0.00022028334,0.00021229408,0.0008919766,0.0016226665,7.0867376e-05,0.00028217316,0.001269626,0.01176129
1341,0.0011455523,0.00015571536,0.00022620439,0.00076363253,0.0011595278,3.082327e-05,0.00029937326,0.0008293313,0.011470488
1342,0.0009780744,0.00014978368,0.00015828676,0.00067000394,0.0010010032,2.8524853e-05,0.00021487968,0.00075759867,0.011745482
1343,0.0007085374,0.00016988127,0.0001175525,0.00042110364,0.00078406534,4.5468943e-05,0.00015678641,0.00058180996,0.012196476
1344,0.0007183506,0.00021913603,0.00011588464,0.00038332993,0.0010365123,9.346986e-05,0.00015077897,0.0007922635,0.012319844
1345,0.0006379953,0.0001318513,0.00014102475,0.00036511922,0.0010228927,7.043433e-05,0.00018084997,0.0007716083,0.011903069
1346,0.0004030818,3.894365e-05,0.00017602117,0.00018811697,0.0005492957,3.079574e-05,0.00022567753,0.00029282237,0.01145175
1347,0.0003396216,3.6756228e-05,0.0001550169,0.00014784846,0.00045429688,3.939503e-05,0.00020320943,0.0002116924,0.011514493
1348,0.00022749092,3.6507532e-05,0.000114140574,7.6842814e-05,0.00036565514,4.2556097e-05,0.0001511364,0.00017196265,0.011899867
1349,0.0002447634,8.5926855e-05,9.9498306e-05,5.9338217e-05,0.00045696,6.47855e-05,0.00013120276,0.00026097175,0.012137835
1350,0.0003930385,0.00010039488,0.00010810059,0.00018454304,0.0007775257,8.454563e-05,0.00014026588,0.00055271416,0.011946349
1351,0.00029840058,3.7447124e-05,0.00014512218,0.00011583129,0.0005890933,6.915417e-05,0.00018442965,0.00033550948,0.011505704
1352,0.00021737555,2.92596e-05,0.00016220506,2.5910891e-05,0.0004007216,7.6796765e-05,0.00020786918,0.00011605565,0.011356089
1353,0.00021595285,3.911492e-05,0.0001330571,4.3780838e-05,0.0004419901,8.704164e-05,0.00017341637,0.00018153207,0.011631232
1354,0.00016110377,4.916199e-05,0.0001023936,9.548187e-06,0.00036521655,8.019886e-05,0.0001359369,0.00014908079,0.011971438
1355,0.0002827775,9.636223e-05,9.346174e-05,9.295353e-05,0.00057887076,9.366928e-05,0.00012449406,0.00036070743,0.012041459
1356,0.00038092042,8.541282e-05,0.00011072424,0.00018478336,0.0007630141,9.7111326e-05,0.00014310164,0.0005228011,0.011753949
1357,0.0002615031,4.0881012e-05,0.00014498677,7.5635326e-05,0.0005180938,8.667753e-05,0.00018527292,0.00024614335,0.011409427
1358,0.00022420929,4.6823032e-05,0.00015224823,2.5138024e-05,0.00044833776,9.938586e-05,0.00019562407,0.00015332784,0.01141884
1359,0.00021330471,5.0474995e-05,0.00012331009,3.9519622e-05,0.00046937232,0.00010187788,0.00016053733,0.0002069571,0.011734289
1360,0.00017873078,6.3668034e-05,9.642516e-05,1.8637593e-05,0.00040473737,9.2252616e-05,0.00012897953,0.00018350521,0.012011259
1361,0.0003175525,0.00010286137,9.213826e-05,0.00012255288,0.00064207544,0.00010132025,0.00012260946,0.00041814576,0.012008123
1362,0.0003876731,8.525944e-05,0.00011272681,0.00018968682,0.00076253887,9.9561395e-05,0.00014556764,0.0005174098,0.011704293
1363,0.00026675715,4.67208e-05,0.0001456703,7.436605e-05,0.00052076107,9.101806e-05,0.00018643193,0.00024331108,0.011403685
1364,0.00023450037,5.381415e-05,0.0001531746,2.7511633e-05,0.00047415376,0.00010566027,0.00019541947,0.00017307402,0.011445267
1365,0.00022541713,5.813054e-05,0.00012443362,4.285297e-05,0.00049602974,0.0001098773,0.00016059952,0.00022555291,0.011752477
1366,0.00019254525,6.907713e-05,9.571943e-05,2.7748698e-05,0.0004333619,0.00010006935,0.00012790215,0.0002053904,0.012015237
1367,0.00032739528,0.000107146014,9.077609e-05,0.00012947318,0.0006567477,0.000106458625,0.00012085085,0.00042943825,0.012017272
1368,0.0004249895,9.789439e-05,0.00010883274,0.00021826236,0.00081907405,0.000106331514,0.00014092469,0.00057181786,0.011728105
1369,0.00031081217,5.7778623e-05,0.00014139157,0.00011164198,0.0005949817,9.737715e-05,0.00018110692,0.00031649767,0.011405893
1370,0.0002515819,6.079042e-05,0.00015666387,3.4127603e-05,0.00050327764,0.00011230239,0.00019851823,0.00019245701,0.011391115
1371,0.00026065085,7.115892e-05,0.00013272323,5.67687e-05,0.00056171825,0.00012502464,0.0001690124,0.00026768123,0.011675703
1372,0.00022461759,7.554134e-05,9.9216646e-05,4.9859587e-05,0.0004989722,0.00011637346,0.0001313493,0.00025124944,0.01197697
1373,0.00032791524,0.00011198543,8.809745e-05,0.00012783236,0.0006532987,0.00011758551,0.00011761987,0.00041809332,0.012054438
1374,0.0004957168,0.00012477208,9.8501216e-05,0.0002724435,0.00092970603,0.0001225063,0.00012782212,0.0006793776,0.011822037
1375,0.0004307804,8.435439e-05,0.00012587747,0.00022054852,0.0007963569,0.000112794434,0.00016174828,0.00052181416,0.0114460625
1376,0.0003053335,7.126147e-05,0.00015257165,8.150038e-05,0.0005854831,0.00012101755,0.00019341685,0.0002710487,0.011285973
1377,0.00031772355,9.085782e-05,0.00014479338,8.207236e-05,0.0006584041,0.00014580667,0.00018197886,0.00033061855,0.011488748
1378,0.00031583715,9.4493735e-05,0.00010973561,0.000111607806,0.0006747669,0.00014771469,0.00014210107,0.00038495113,0.011843291
1379,0.0003526086,0.000115428156,8.8053304e-05,0.00014912713,0.0006998426,0.00014073552,0.0001175541,0.00044155298,0.0120606795
1380,0.0005644945,0.00015382578,8.895623e-05,0.00032171255,0.0010261388,0.0001471452,0.00011525421,0.0007637394,0.011971164
1381,0.00065937534,0.00013701024,0.00010215643,0.00042020864,0.0011658622,0.00014410536,0.00013079717,0.00089095964,0.011600378
1382,0.0004968387,9.7040414e-05,0.0001279694,0.00027182893,0.0008829065,0.00013804394,0.00016416845,0.0005806941,0.011235476
1383,0.0004088257,0.00010799742,0.00014478918,0.00015603907,0.00078450015,0.00016265413,0.00018261057,0.00043923545,0.011206771
1384,0.00046845948,0.00013141836,0.0001266653,0.00021037582,0.0009494382,0.00019013467,0.00016001448,0.000599289,0.011518511
1385,0.0005032823,0.00013521813,9.725103e-05,0.00027081315,0.0009919531,0.00018869825,0.00012768511,0.0006755697,0.011891458
1386,0.00063744874,0.00016571367,9.020944e-05,0.00038152564,0.0011421419,0.00018478317,0.00011723214,0.0008401266,0.012049659
1387,0.0009096279,0.00019787716,9.447964e-05,0.00061727106,0.001542128,0.00019096975,0.000117363954,0.0012337944,0.011864602
1388,0.00095153647,0.00016827982,9.860819e-05,0.00068464846,0.001586675,0.00018492185,0.00012479162,0.0012769614,0.011420832
1389,0.0007384621,0.00013648499,0.000114505354,0.00048747179,0.0012522173,0.00018649107,0.00014828758,0.00091743865,0.011042962
1390,0.00068033225,0.00016599486,0.00012754367,0.00038679372,0.001247981,0.00022635362,0.00016254818,0.0008590792,0.01104306
1391,0.0008222587,0.00020103036,0.0001169781,0.00050425023,0.00155679,0.00026545487,0.00014923682,0.0011420982,0.011392253
1392,0.00096624467,0.00021080968,0.00010684357,0.00064859143,0.0017400191,0.00027186723,0.00013851965,0.0013296321,0.011795435
1393,0.0012191872,0.00024681084,0.00011903922,0.0008533372,0.002013468,0.00027337632,0.00014774187,0.0015923498,0.01196825
1394,0.001590068,0.00028517967,0.00012608545,0.0011788029,0.0025021024,0.00028396017,0.00014955425,0.002068588,0.011780159
1395,0.0016868259,0.00026647683,0.000114807495,0.0013055416,0.002603611,0.0002875971,0.00014059224,0.0021754217,0.011307904
1396,0.0015005384,0.00025749175,0.00011542937,0.0011276173,0.0023282263,0.00031114338,0.00014908146,0.0018680014,0.010868595
1397,0.0015294808,0.00032904884,0.0001326822,0.0010677498,0.0024951152,0.0003905232,0.00016979054,0.0019348015,0.010807366
1398,0.0018928401,0.00041797143,0.00014703334,0.0013278354,0.0031542683,0.00047922874,0.00018560048,0.002489439,0.011145791
1399,0.0023495061,0.00047723998,0.00016847247,0.0017037938,0.003744707,0.0005310713,0.00021224872,0.003001387,0.011600265
1400,0.0029267815,0.000562407,0.00020356808,0.0021608064,0.004340385,0.00056968915,0.00024942023,0.0035212757,0.011858186
1401,0.0035923745,0.00065918895,0.00021483912,0.0027183464,0.005074775,0.0006163016,0.00025649054,0.0042019826,0.011748313
1402,0.003911322,0.00071037794,0.00019256074,0.0030083833,0.00539153,0.00067255466,0.00023432054,0.004484655,0.011315145
1403,0.003895217,0.0007993267,0.00018760267,0.0029082876,0.0053755185,0.00078417204,0.00023569686,0.0043556495,0.010884558
1404,0.004143933,0.000995757,0.00021923303,0.0029289427,0.0059470097,0.0009783085,0.0002724901,0.004696211,0.010856927
1405,0.0047259927,0.0011857566,0.00025591493,0.0032843214,0.006958599,0.0011561414,0.0003159841,0.0054864734,0.011270042
1406,0.0051754224,0.0012816107,0.00028139292,0.003612419,0.0074397707,0.0012238685,0.00035306538,0.0058628367,0.011790021
1407,0.0053393026,0.0013260365,0.0002850598,0.0037282063,0.0073107015,0.0011922658,0.00035924898,0.0057591866,0.0120510245
1408,0.0050737043,0.0012702802,0.00024541141,0.0035580127,0.006753949,0.0010943193,0.00030703057,0.005352599,0.011881259
1409,0.004131132,0.0010856896,0.00019790155,0.0028475404,0.0055409544,0.00096909876,0.00024851007,0.0043233456,0.011429511
1410,0.003055995,0.0009225818,0.00019392656,0.0019394867,0.004379698,0.00088189455,0.00024188256,0.003255921,0.01116765
1411,0.0024693669,0.00081440987,0.00019753416,0.001457423,0.0039554117,0.00082257186,0.00024371452,0.0028891254,0.011420757
1412,0.001988792,0.0006500355,0.0001679016,0.001170855,0.003327181,0.0006868744,0.00021301566,0.0024272911,0.0119469
1413,0.0013781232,0.00048248807,0.00013157293,0.00076406216,0.0021656933,0.00047812806,0.00017316149,0.0015144038,0.012295257
1414,0.0010776396,0.00038578824,0.00010633005,0.0005855213,0.0016054679,0.00031419026,0.00013584291,0.0011554346,0.012231746
1415,0.0008521335,0.00024443312,0.000113005175,0.0004946952,0.0013337608,0.00020851968,0.00013871286,0.0009865282,0.0117659215
1416,0.00043724178,9.95589e-05,0.00018022954,0.00015745332,0.00069782906,0.00013480018,0.00022021488,0.000342814,0.011289248
1417,0.00037853463,8.587685e-05,0.00023454569,5.8112113e-05,0.00064795703,0.0001434933,0.00028233806,0.00022212566,0.011360159
1418,0.0004960282,9.377399e-05,0.00019218143,0.00021007285,0.0008978117,0.00015751726,0.00023185393,0.00050844054,0.011910932
1419,0.00026198302,6.124051e-05,0.000114385984,8.635654e-05,0.00047244912,0.000100174126,0.00014788444,0.00022439056,0.012408698
1420,0.00027974404,0.00012480088,8.917231e-05,6.577084e-05,0.00052188407,7.63259e-05,0.00011999935,0.00032555882,0.012518669
1421,0.0007201256,0.00017135065,0.00012223228,0.00042654268,0.0013386167,9.4827024e-05,0.00015623454,0.0010875551,0.012120716
1422,0.00069073867,6.196913e-05,0.00021955736,0.00040921217,0.0011568374,5.0320123e-05,0.00027439444,0.0008321229,0.011415549
1423,0.00052142004,1.7856393e-05,0.0003227104,0.00018085324,0.00066446094,3.899031e-05,0.00039229981,0.00023317078,0.011117978
1424,0.0007327484,8.030656e-05,0.00029504354,0.00035739827,0.0010255506,0.00010239606,0.00035023526,0.0005729193,0.011554116
1425,0.0005936237,6.0008624e-05,0.00016436436,0.00036925075,0.00086222996,9.013361e-05,0.00020150463,0.0005705917,0.012218085
1426,0.0002446826,7.64565e-05,9.31144e-05,7.511168e-05,0.00032903708,4.8396738e-05,0.00012468408,0.00015595627,0.012598507
1427,0.00068214664,0.00021631601,0.00010397922,0.00036185145,0.0012328428,9.652365e-05,0.00013208682,0.0010042323,0.012469324
1428,0.0010798599,0.0001772669,0.00016324368,0.0007393493,0.0019177281,9.835375e-05,0.00020636801,0.0016130063,0.011747504
1429,0.00074355747,3.078898e-05,0.00029145647,0.00042131203,0.0010476718,2.4372834e-05,0.00036406278,0.0006592361,0.010997649
1430,0.000812558,7.8284684e-05,0.0003533849,0.00038088844,0.0009947459,6.867747e-05,0.00042396193,0.00050210644,0.011083424
1431,0.0010538704,0.00012774134,0.0002353127,0.0006908164,0.0014902919,0.00012429584,0.00027752356,0.0010884725,0.011840706
1432,0.0005329909,6.178494e-05,0.00011059148,0.0003606145,0.00066394126,6.0409453e-05,0.00013979121,0.00046374058,0.012523897
1433,0.00046046372,0.00018792874,0.00010931068,0.0001632243,0.0006894534,6.99e-05,0.00013237685,0.00048717653,0.012758522
1434,0.0013230465,0.0003221172,0.000137261,0.0008636683,0.0023899362,0.00015592652,0.00016059878,0.002073411,0.012300331
1435,0.0012626757,0.00013339974,0.00023566259,0.0008936134,0.0020833248,7.831812e-05,0.0002946706,0.0017103361,0.011247247
1436,0.0009109961,5.679517e-05,0.0003960826,0.0004581183,0.0010506134,2.9209325e-05,0.0004815306,0.0005398735,0.010740624
1437,0.0014388557,0.00019807248,0.00035470395,0.00088607916,0.0019118929,0.00014171132,0.00041230235,0.0013578793,0.011371786
1438,0.0012570346,0.00014307098,0.00016283046,0.00095113314,0.0017155503,0.0001187806,0.00019022779,0.0014065419,0.012303669
1439,0.00047707336,0.00013512936,0.00012362587,0.00021831812,0.0004665383,4.6508078e-05,0.00014581095,0.0002742193,0.012867715
1440,0.0013066712,0.00042186398,0.0001629069,0.0007219003,0.0022549802,0.00017673726,0.0001747428,0.0019035001,0.012818064
1441,0.0019709193,0.00033435933,0.00020419042,0.0014323696,0.0034784975,0.00018525666,0.00024004848,0.0030531923,0.011776915
1442,0.0012662469,7.51772e-05,0.00041414858,0.0007769211,0.0016441701,3.0260175e-05,0.0005054995,0.0011084104,0.010648442
1443,0.001750924,0.00024623206,0.00048594724,0.0010187448,0.002116198,0.00013486332,0.00056707306,0.0014142615,0.010940927
1444,0.0021420063,0.00029634914,0.00024334787,0.0016023093,0.0029551175,0.00019290044,0.0002722318,0.0024899852,0.012010289
1445,0.000933554,0.00015854454,0.0001532368,0.00062177266,0.0009500977,5.78815e-05,0.00017051841,0.00072169775,0.012798297
1446,0.001381577,0.00050947873,0.00023008054,0.00064201775,0.0021293561,0.00019827834,0.00023633131,0.0016947464,0.013133687
1447,0.002645336,0.0005586269,0.00022164249,0.0018650666,0.0047116647,0.00030153737,0.00023766568,0.0041724616,0.012275301
1448,0.0017738597,0.00014316048,0.00045095812,0.0011797411,0.0024525367,6.489638e-05,0.00054169894,0.0018459414,0.010710871
1449,0.002298323,0.0003415514,0.00058931997,0.0013674516,0.002606733,0.00015487146,0.0006905963,0.0017612652,0.010763249
1450,0.002970904,0.00045802732,0.00027500076,0.0022378762,0.003982246,0.00024627842,0.00030584287,0.0034301248,0.011874311
1451,0.0014653604,0.00028871346,0.00021926938,0.00095737755,0.001481573,8.523336e-05,0.00022920615,0.0011671335,0.0127234375
1452,0.0020781374,0.00075107324,0.00032464028,0.0010024238,0.0030860654,0.0003248956,0.00032323616,0.0024379336,0.013316096
1453,0.0032077164,0.0006889086,0.0002667506,0.0022520572,0.0055823517,0.00038237174,0.00028287663,0.0049171033,0.012348431
1454,0.00219989,0.00021526862,0.00059613027,0.0013884911,0.0026572004,7.839613e-05,0.000704222,0.0018745824,0.010653304
1455,0.0033738096,0.000564326,0.0006027845,0.0022066992,0.0038463615,0.00024537698,0.0007082498,0.0028927347,0.010994897
1456,0.0032340935,0.00054161035,0.00020630792,0.0024861752,0.0040243287,0.00021697693,0.00023037326,0.0035769783,0.012003876
1457,0.0019967817,0.00064175687,0.0003686304,0.0009863946,0.0020057766,0.00021045498,0.00037309751,0.0014222241,0.012930764
1458,0.0034064301,0.0010941547,0.00032262097,0.0019896545,0.005412737,0.00057512044,0.0003170681,0.0045205485,0.013329852
1459,0.002983902,0.00050662423,0.00039736394,0.0020799139,0.0045575774,0.00025615617,0.00046089545,0.0038405256,0.011611858
1460,0.0030132853,0.00043603114,0.00073241314,0.001844841,0.0030182335,0.00015118267,0.0008656331,0.0020014176,0.010727597
1461,0.0037173843,0.0006760067,0.0003054938,0.0027358837,0.0043719397,0.00025305236,0.0003760667,0.0037428206,0.011501171
1462,0.0024097182,0.00065787486,0.00027226703,0.0014795763,0.002475636,0.00019357078,0.0002886656,0.0019933996,0.012473838
1463,0.0030747221,0.0011290738,0.0003760187,0.0015696296,0.0042771855,0.0005649691,0.00037281503,0.0033394017,0.0133741405
1464,0.0030200174,0.0007177429,0.00027579285,0.0020264816,0.004756831,0.00037909843,0.00031408592,0.004063647,0.012224223
1465,0.0023963558,0.00033470697,0.00061696983,0.0014446791,0.0025023131,0.00010517388,0.0007347258,0.0016624135,0.010844041
1466,0.0028075795,0.0005178615,0.0003370068,0.0019527111,0.0031157746,0.00017744415,0.0004190586,0.0025192718,0.011210711
1467,0.0017820428,0.00049210776,0.00017512045,0.0011148145,0.0019035531,0.00014131963,0.00020670501,0.0015555285,0.012185301
1468,0.0021315373,0.0008398064,0.00030852863,0.0009832022,0.0029061346,0.00041965905,0.0003141971,0.0021722785,0.01314643
1469,0.002132329,0.0005626502,0.00020733221,0.0013623466,0.0034906482,0.00030344096,0.00023020378,0.0029570034,0.012285357
1470,0.0014060196,0.0001800772,0.00045289032,0.000773052,0.0015865427,6.3896216e-05,0.000539159,0.0009834875,0.010906897
1471,0.001544229,0.00027897273,0.0002853248,0.0009799314,0.0017306829,0.00010643923,0.00035322004,0.0012710236,0.011058306
1472,0.00085158134,0.0002272156,0.000121263445,0.00050310226,0.0009811409,6.9631766e-05,0.00015621897,0.0007552902,0.011983974
1473,0.001115432,0.00046653996,0.00022970335,0.00041918867,0.0015692033,0.00023811933,0.0002446871,0.0010863969,0.012841698
1474,0.0012881085,0.000339604,0.00015557249,0.000792932,0.00225692,0.00019381984,0.00017005258,0.0018930477,0.012180074
1475,0.0007215416,6.425655e-05,0.00032435052,0.00033293455,0.00092505454,4.6713852e-05,0.0003832704,0.00049507024,0.01096183
1476,0.00083601184,0.00014651373,0.00024664676,0.00044285133,0.0009995181,8.930275e-05,0.00030342894,0.0006067864,0.0110172415
1477,0.0004460469,9.404412e-05,9.667376e-05,0.00025532904,0.0006219541,4.9783794e-05,0.00013313504,0.0004390353,0.011843009
1478,0.00057558273,0.00024641282,0.00018244694,0.00014672299,0.0008093484,0.00013011943,0.00020546446,0.00047376455,0.012580281
1479,0.00090179004,0.00024181463,0.00012757891,0.0005323965,0.0016203551,0.00014459786,0.00014047214,0.001335285,0.012158739
1480,0.00048790808,3.1922984e-05,0.00023229964,0.00022368545,0.00074732804,4.8362803e-05,0.0002753744,0.00042359083,0.011108057
1481,0.0005523116,8.979091e-05,0.00023433875,0.00022818196,0.00068780023,8.328727e-05,0.00028725917,0.00031725375,0.011032722
1482,0.00038356462,6.419805e-05,9.03816e-05,0.00022898498,0.00061529875,5.8556845e-05,0.00012892028,0.00042782165,0.011720628
1483,0.0003221727,0.00013460591,0.00014334997,4.4216813e-05,0.00044569845,7.658821e-05,0.00017201815,0.00019709209,0.012380124
1484,0.0007046525,0.00020699795,0.00012036939,0.0003772852,0.0012424749,0.000120842706,0.00013549111,0.000986141,0.012227045
1485,0.00047052064,4.383382e-05,0.0001645658,0.00026212103,0.0008198563,5.2324667e-05,0.0001978604,0.0005696713,0.011342716
1486,0.0004109422,4.79857e-05,0.00022630794,0.00013664855,0.00050689525,6.262572e-05,0.00027799615,0.00016627338,0.011061749
1487,0.00041843986,6.455928e-05,0.00010680263,0.00024707796,0.00066167495,6.638696e-05,0.00014838565,0.00044690233,0.011581001
1488,0.00022284995,7.153431e-05,0.000105583,4.5732635e-05,0.00031958005,4.8584257e-05,0.00013779532,0.00013320048,0.012193013
1489,0.0005132018,0.00017173197,0.00012165061,0.00021981924,0.0008582,9.4084746e-05,0.00014102626,0.000623089,0.0122922035
1490,0.0005259638,8.24566e-05,0.00011881648,0.00032469069,0.0009565319,6.211622e-05,0.0001446804,0.0007497353,0.011639047
1491,0.0003503975,1.7421024e-05,0.00020191983,0.00013105663,0.00045752618,3.7841273e-05,0.0002510733,0.0001686116,0.011143289
1492,0.00044496436,5.9529008e-05,0.00014488133,0.00024055403,0.0006367711,6.189908e-05,0.00019173787,0.00038313412,0.0114297485
1493,0.00027100905,4.7058227e-05,8.1258906e-05,0.00014269192,0.00040918964,4.0987587e-05,0.00011692928,0.00025127278,0.011985786
1494,0.00032856982,0.0001183526,0.000114092734,9.612447e-05,0.00048823748,6.049363e-05,0.00013924237,0.00028850147,0.0122745605
1495,0.0005456618,0.00012412434,0.00010093581,0.00032060166,0.000966289,7.0898466e-05,0.00012258619,0.0007728044,0.011938819
1496,0.0003993641,2.3039473e-05,0.00015564688,0.00022067777,0.0006120407,2.8457498e-05,0.00019838959,0.0003851936,0.011338458
1497,0.00043478314,3.645221e-05,0.00018076846,0.00021756247,0.0005500458,4.085263e-05,0.00023366806,0.00027552512,0.011307828
1498,0.00042372773,5.124147e-05,9.4777424e-05,0.00027770884,0.00060907076,4.484399e-05,0.00013680644,0.00042742037,0.011753806
1499,0.00027811006,6.9581794e-05,9.1062815e-05,0.00011746545,0.0003556599,3.4952784e-05,0.00012270646,0.00019800065,0.012147746
1500,0.00046747143,0.00013222352,0.00010371545,0.00023153245,0.0007401471,6.1845865e-05,0.00012678347,0.0005515177,0.012141265
1501,0.0005310611,7.5314696e-05,0.00011174803,0.00034399834,0.0008754586,4.184107e-05,0.00014552791,0.0006880896,0.011655472
1502,0.0004673879,2.0627407e-05,0.00017820027,0.00026856022,0.0005943118,1.8704568e-05,0.00023287836,0.00034272886,0.011306235
1503,0.00057514716,5.308003e-05,0.00014770294,0.0003743642,0.0007392596,3.878164e-05,0.00020069852,0.0004997794,0.011519524
1504,0.00047053775,6.0327144e-05,8.20211e-05,0.0003281895,0.00060184224,3.1810574e-05,0.00012221068,0.000447821,0.011930475
1505,0.00042675546,0.00010560113,9.94827e-05,0.00022167164,0.0005331119,3.8224367e-05,0.00012962769,0.00036525985,0.012159444
1506,0.0006310769,0.000135019,0.00010068783,0.0003953701,0.0009664248,5.5864864e-05,0.0001296144,0.0007809455,0.01197279
1507,0.0006584313,6.364694e-05,0.00013807406,0.00045671032,0.00093760336,2.4869742e-05,0.00018714635,0.00072558725,0.011506405
1508,0.0007365299,4.9267284e-05,0.00018912625,0.00049813633,0.0008815166,1.9361909e-05,0.00025342937,0.0006087253,0.011369223
1509,0.0008498527,8.5771666e-05,0.0001275938,0.0006364872,0.0010466774,3.650157e-05,0.00018308696,0.0008270888,0.011664357
1510,0.00073362223,0.00010834497,8.9188296e-05,0.000536089,0.00084519153,3.122162e-05,0.00013124311,0.0006827268,0.012001554
1511,0.0008015271,0.00017325244,0.00011043935,0.0005178353,0.0009911759,5.2878026e-05,0.00014456251,0.0007937353,0.012111299
1512,0.0010396484,0.00018028193,0.0001153542,0.00074401224,0.0014407763,6.194668e-05,0.00015865533,0.0012201743,0.011830738
1513,0.0011857633,0.00012351388,0.00017928879,0.0008829606,0.0014783519,3.0815314e-05,0.0002491528,0.0011983837,0.011440227
1514,0.0014801176,0.00015398786,0.00020342106,0.0011227087,0.0017086782,3.9416664e-05,0.00028266388,0.0013865976,0.011451802
1515,0.001679398,0.000223256,0.000127317,0.001328825,0.0019224407,5.9551607e-05,0.0001926126,0.0016702765,0.01176702
1516,0.001715638,0.00031321388,0.00012103586,0.0012813882,0.0018796878,8.042142e-05,0.00017249156,0.0016267748,0.01205158
1517,0.0020538103,0.00043819737,0.0001433449,0.0014722679,0.0024293314,0.00014014654,0.00019432289,0.002094862,0.012093281
1518,0.0025716547,0.00047411234,0.00017422583,0.0019233166,0.0031208782,0.00015648494,0.0002522976,0.0027120956,0.01178305
1519,0.0032244357,0.00051470025,0.00026562542,0.00244411,0.0036210145,0.00014586799,0.0003777165,0.00309743,0.011531188
1520,0.004062671,0.00069847255,0.00024294372,0.003121255,0.0044058124,0.00019446536,0.00035539956,0.0038559476,0.011696193
1521,0.0046361447,0.0009651768,0.00018213475,0.0034888333,0.0049061654,0.00027836525,0.0002721279,0.0043556723,0.012062054
1522,0.0051367404,0.0012971206,0.000217438,0.0036221817,0.005483427,0.0004326469,0.0002945631,0.0047562174,0.012407482
1523,0.0057826554,0.0015296122,0.00023761696,0.004015426,0.006503347,0.00057314447,0.0003348137,0.005595389,0.012439308
1524,0.006223099,0.0015432537,0.00031962327,0.004360222,0.006916969,0.00054793205,0.0004616281,0.005907409,0.012115376
1525,0.006289709,0.0015371321,0.0003471196,0.004405457,0.006746771,0.00048777726,0.0004978183,0.0057611754,0.011936644
1526,0.005560227,0.0015253895,0.00023263198,0.0038022057,0.005948573,0.0004763143,0.0003420885,0.00513017,0.012053362
1527,0.004224973,0.0014039482,0.00019584365,0.002625181,0.004749847,0.00051142974,0.00026202714,0.00397639,0.012333904
1528,0.0029671285,0.0010964024,0.00018486237,0.0016858637,0.0039051194,0.00049033837,0.00023850022,0.0031762808,0.012394854
1529,0.0017974176,0.0006057344,0.00020714449,0.0009845388,0.0027574773,0.00028332754,0.000276469,0.0021976808,0.0119097745
1530,0.0008338413,0.00022401841,0.00024644093,0.0003633819,0.0013626413,9.868197e-05,0.0003211449,0.0009428144,0.011362173
1531,0.00030297565,7.5983124e-05,0.00017330484,5.3687687e-05,0.00056629523,5.9582813e-05,0.00022992305,0.0002767894,0.011228671
1532,0.00020456556,4.1544987e-05,0.000112967304,5.0053262e-05,0.00041862106,8.3577535e-05,0.00015227299,0.00018277053,0.011425928
1533,0.00048575175,7.6504635e-05,0.00012525432,0.0002839928,0.0007883616,0.00013457243,0.00015678661,0.00049700256,0.011579695
1534,0.00071056176,0.00011287607,0.00013059293,0.00046709276,0.0010699908,0.00017992535,0.0001621502,0.00072791526,0.011390111
1535,0.0006724505,0.00013620837,0.00013555726,0.0004006849,0.0009778197,0.00022450398,0.0001745857,0.00057873,0.011104389
1536,0.00062852586,0.00016595506,0.00012720238,0.00033536842,0.0009823511,0.00025774172,0.00017444592,0.00055016356,0.011139422
1537,0.00058297097,0.00015512898,0.0001074196,0.0003204224,0.0009761899,0.00023825922,0.00015891728,0.00057901343,0.011465721
1538,0.0005069571,0.00013527217,0.00010926063,0.00026242432,0.00080495444,0.00019116631,0.00015714802,0.0004566401,0.0117644705
1539,0.00045134846,0.00012440636,9.9759935e-05,0.00022718217,0.00070240075,0.00015469936,0.00013774073,0.00040996066,0.011794649
1540,0.0003126536,7.9729456e-05,8.978105e-05,0.0001431431,0.00052665605,0.00011994855,0.00012580291,0.0002809046,0.0115909055
1541,0.00017656306,3.9251277e-05,0.00010218302,3.5128756e-05,0.00033497854,9.075883e-05,0.0001457002,9.8519486e-05,0.011456622
1542,0.00014775275,2.7607617e-05,9.1707785e-05,2.8437353e-05,0.0003147091,7.2710376e-05,0.0001391761,0.0001028226,0.0115786055
1543,0.00011744962,2.3261216e-05,7.190396e-05,2.2284445e-05,0.0002500952,5.009478e-05,0.00011566858,8.433183e-05,0.011814322
1544,0.00014178775,4.1058884e-05,7.330787e-05,2.7421003e-05,0.0002647396,4.1601437e-05,0.00011002285,0.000113115304,0.011947288
1545,0.00023217348,5.281507e-05,7.7462406e-05,0.000101895996,0.00043151213,4.4663026e-05,0.00011144022,0.00027540888,0.01184566
1546,0.00023422469,2.7948437e-05,9.5128955e-05,0.000111147296,0.0004126617,3.1609597e-05,0.00013571525,0.00024533685,0.01159786
1547,0.00021490423,1.5255425e-05,0.00010941232,9.0236485e-05,0.000334905,2.3437826e-05,0.00015704319,0.000154424,0.011499094
1548,0.00021631483,2.2756874e-05,8.708073e-05,0.00010647724,0.00033478584,2.565523e-05,0.00013333885,0.00017579178,0.011650844
1549,0.00017883559,3.0754807e-05,6.941784e-05,7.8662946e-05,0.00027172023,2.4179626e-05,0.00010933559,0.000138205,0.011877303
1550,0.00020270087,5.223116e-05,7.4356e-05,7.61137e-05,0.00032339638,3.1939824e-05,0.000108326,0.00018313056,0.011974749
1551,0.0002726717,5.782048e-05,7.8326586e-05,0.00013652464,0.0004694703,3.768134e-05,0.000112199916,0.00031958905,0.011840585
1552,0.0002618586,3.176746e-05,9.417868e-05,0.00013591246,0.00042900996,2.5724456e-05,0.00013591455,0.00026737095,0.0115998415
1553,0.0002439974,2.0614818e-05,0.00010640862,0.00011697398,0.00036022454,2.0717876e-05,0.00015450963,0.00018499703,0.011522646
1554,0.00024192505,2.6502354e-05,8.601896e-05,0.00012940374,0.00035530145,2.4666808e-05,0.00013201279,0.00019862186,0.011671534
1555,0.00019750172,3.1709595e-05,6.8816735e-05,9.697539e-05,0.00028204522,2.287261e-05,0.000108589666,0.00015058293,0.01187815
1556,0.00020851931,5.0023253e-05,7.249732e-05,8.599873e-05,0.00031564545,2.787576e-05,0.00010681067,0.00018095902,0.011964946
1557,0.00028267392,5.8446527e-05,7.664289e-05,0.00014758452,0.00047095423,3.4013523e-05,0.00011109899,0.0003258417,0.011841625
1558,0.00029328204,3.6840524e-05,9.243179e-05,0.00016400973,0.00046895572,2.4384097e-05,0.00013494446,0.00030962718,0.011610533
1559,0.00028560997,2.4468502e-05,0.00010936929,0.0001517722,0.00040846312,1.824531e-05,0.00015887836,0.00023133944,0.0115211215
1560,0.00029752118,3.0556574e-05,9.325701e-05,0.00017370761,0.0004132536,2.2775566e-05,0.00014105556,0.00024942248,0.011657608
1561,0.00025787624,3.5186084e-05,7.088507e-05,0.00015180508,0.0003424245,2.1542442e-05,0.000112345915,0.00020853615,0.011872649
1562,0.0002415415,5.093278e-05,7.164864e-05,0.00011896007,0.0003245124,2.310809e-05,0.000107243985,0.00019416033,0.0119915055
1563,0.00032010733,6.8031375e-05,7.671828e-05,0.00017535767,0.0004922608,3.1565876e-05,0.000111231406,0.0003494635,0.01191203
1564,0.00037454735,5.4996595e-05,8.978318e-05,0.00022976758,0.00057736714,2.6548514e-05,0.00013199124,0.00041882737,0.0116853975
1565,0.00038604857,3.7373924e-05,0.00011445308,0.00023422159,0.00053478003,1.634131e-05,0.00016604147,0.00035239727,0.011539332
1566,0.0004223509,4.1734955e-05,0.000110597844,0.0002700181,0.00055132294,1.9621533e-05,0.00016283627,0.00036886515,0.01162406
1567,0.0004113668,4.867016e-05,8.13851e-05,0.00028131154,0.00051518995,2.2013066e-05,0.00012737661,0.00036580028,0.0118436515
1568,0.00035947177,5.9991307e-05,7.260714e-05,0.00022687331,0.00042529037,1.9990268e-05,0.000111816466,0.00029348364,0.01201633
1569,0.0004125837,8.6111635e-05,7.963926e-05,0.00024683282,0.00055213575,2.9016783e-05,0.00011555883,0.00040756015,0.012013905
1570,0.0005306585,9.260062e-05,8.884456e-05,0.00034921337,0.00077368994,3.438023e-05,0.00013062997,0.0006086798,0.011815355
1571,0.00059854396,7.389469e-05,0.00011778754,0.00040686174,0.0008209266,2.299541e-05,0.0001721502,0.000625781,0.011590963
1572,0.00067458255,7.168836e-05,0.0001370418,0.00046585235,0.0008490009,1.919678e-05,0.00019734782,0.0006324563,0.0115713915
1573,0.0007408511,8.574396e-05,0.00011020351,0.0005449036,0.0008981326,2.6737407e-05,0.00016557873,0.0007058165,0.011768392
1574,0.0007016848,9.776292e-05,8.2145336e-05,0.00052177656,0.0007972853,2.6357257e-05,0.00012921006,0.000641718,0.01200304
1575,0.00069115154,0.00012840086,8.725498e-05,0.0004754957,0.0007938952,3.204469e-05,0.00012827366,0.0006335769,0.012108941
1576,0.00085509685,0.00016798502,9.700111e-05,0.0005901107,0.0011245502,5.232445e-05,0.0001401545,0.00093207124,0.011996281
1577,0.0010587847,0.00017257902,0.000120334116,0.00076587155,0.0014255728,5.5131735e-05,0.00017820076,0.0011922403,0.011726246
1578,0.0012423862,0.00016784946,0.00016532013,0.0009092165,0.0015520707,4.2480588e-05,0.00023839192,0.0012711982,0.011556644
1579,0.0014654556,0.00019505837,0.00016478763,0.0011056097,0.001733689,4.8560985e-05,0.0002384357,0.0014466923,0.011667545
1580,0.001588866,0.00023298652,0.00011736422,0.0012385153,0.0017996426,6.0857594e-05,0.00018081683,0.0015579681,0.011945043
1581,0.0015828456,0.00028325224,0.00010685604,0.0011927374,0.0017079681,7.1205286e-05,0.00016039432,0.0014763685,0.012177374
1582,0.0017638376,0.0003783569,0.00012695215,0.0012585286,0.0020424488,0.00011428605,0.0001780989,0.0017500638,0.012221541
1583,0.0022039048,0.0004652562,0.00014397282,0.0015946758,0.0027799376,0.00016494826,0.0002102711,0.0024047182,0.012009676
1584,0.0026780027,0.00050556805,0.00020398207,0.0019684527,0.0032861438,0.00016683587,0.00029850978,0.0028207982,0.011712122
1585,0.0031978781,0.00057111,0.00025102825,0.0023757399,0.0036796716,0.00016187786,0.0003587985,0.0031589952,0.011672672
1586,0.0036327622,0.0006796278,0.00019707227,0.0027560622,0.0040134713,0.00018891689,0.0002920817,0.0035324728,0.011941492
1587,0.003693807,0.0007961047,0.00015312083,0.0027445813,0.0038974287,0.0002277541,0.00022734297,0.0034423317,0.012295463
1588,0.0037007323,0.00096171635,0.00018151003,0.0025575059,0.0039947503,0.00032250216,0.0002439133,0.0034283348,0.012562853
1589,0.004039488,0.001120079,0.00019412108,0.002725288,0.0048737302,0.0004488668,0.00026812058,0.0041567427,0.012526236
1590,0.0043112207,0.0011150722,0.0002542339,0.0029419148,0.0053506326,0.00044327954,0.00036599155,0.0045413612,0.012110106
1591,0.004261357,0.0010150113,0.00034304877,0.0029032964,0.005001189,0.00033305498,0.00047724982,0.0041908845,0.011751652
1592,0.0038343985,0.000924829,0.00026746033,0.002642109,0.004306788,0.00026137795,0.0003770651,0.003668345,0.011773442
1593,0.002869075,0.0008029737,0.00014884646,0.0019172548,0.0031190382,0.00023220676,0.00021526898,0.0026715624,0.012051398
1594,0.0019562421,0.00070138864,0.00014478991,0.0011100635,0.002299096,0.00027157282,0.00018280081,0.0018447224,0.012402284
1595,0.0016820796,0.00062194833,0.00014357455,0.00091655675,0.0026104043,0.00032558816,0.00017768184,0.0021071343,0.012411342
1596,0.0014268232,0.00040498798,0.00018462815,0.0008372071,0.0024813567,0.00023103559,0.00024338649,0.0020069347,0.011796925
1597,0.0008721686,0.00016489335,0.00029757037,0.00040970484,0.0013996521,8.194334e-05,0.0003791473,0.0009385614,0.011123891
1598,0.00046329945,7.649748e-05,0.00026508656,0.00012171542,0.0006840752,4.5952016e-05,0.00033503494,0.0003030882,0.0109997615
1599,0.00021630178,4.1072413e-05,0.00012863115,4.659822e-05,0.0003754177,5.5495955e-05,0.00017443488,0.00014548685,0.011317322
1600,0.00018344155,4.0448675e-05,0.0001064656,3.6527268e-05,0.00030991016,7.22385e-05,0.00013988074,9.779094e-05,0.01173769
1601,0.00053012517,0.00011753766,0.00012874526,0.00028384224,0.0008524294,0.00012199506,0.0001524725,0.0005779619,0.011893121
1602,0.00072250236,0.00012491275,0.00010629671,0.00049129286,0.0011606775,0.00013929555,0.00013104078,0.00089034124,0.011554114
1603,0.00045252996,5.6992416e-05,0.00013155704,0.0002639805,0.00068402314,0.00011113841,0.00017422192,0.0003986628,0.011073453
1604,0.00029802058,6.193301e-05,0.00016081239,7.527518e-05,0.00050952163,0.00012423177,0.00021277044,0.00017251943,0.011021967
1605,0.0003909665,9.420503e-05,0.0001113368,0.00018542468,0.00078889873,0.00016050802,0.00015931317,0.00046907755,0.011405199
1606,0.00038412504,8.45227e-05,9.179856e-05,0.0002078038,0.0007045871,0.00014237278,0.00013617198,0.0004260423,0.011846714
1607,0.0004264267,0.000107824155,0.00012821857,0.000190384,0.0006322351,0.0001132245,0.00016276255,0.00035624803,0.0120764915
1608,0.0006076016,0.00013579671,0.00010897894,0.00036282596,0.00094443106,0.000113174516,0.00013179584,0.00069946074,0.011921657
1609,0.0005014595,7.563162e-05,9.081457e-05,0.00033501335,0.00081151514,8.7993605e-05,0.00012194039,0.0006015812,0.011448432
1610,0.00024612574,2.4351444e-05,0.00014733044,7.444383e-05,0.0003965688,6.0673552e-05,0.00019456282,0.00014133244,0.01113539
1611,0.00025389827,4.7955462e-05,0.00015218196,5.376083e-05,0.0004916681,9.019005e-05,0.00020035934,0.00020111873,0.011301909
1612,0.00029207632,5.719626e-05,8.543253e-05,0.00014944754,0.0005963422,0.00010565341,0.0001276277,0.0003630611,0.011722592
1613,0.00019439231,4.5065637e-05,7.943845e-05,6.988823e-05,0.00034493644,7.2693045e-05,0.00011604134,0.00015620208,0.0120718125
1614,0.0003054901,8.5363536e-05,0.00010741711,0.00011270947,0.0004925478,6.496739e-05,0.00013253967,0.00029504075,0.012149412
1615,0.00050640857,9.823085e-05,8.657788e-05,0.00032159986,0.0008824845,7.5660915e-05,0.00010875427,0.0006980693,0.011835834
1616,0.0003843434,3.5856694e-05,0.000105205414,0.0002432813,0.0006625963,4.7694004e-05,0.00014421526,0.00047068705,0.011338346
1617,0.00022717401,1.1901116e-05,0.00016794863,4.732427e-05,0.0003683098,3.5784393e-05,0.0002190259,0.00011349951,0.011149588
1618,0.00029744537,4.5079785e-05,0.00014134073,0.00011102486,0.00054635445,7.6296834e-05,0.00018784933,0.0002822083,0.011424107
1619,0.0002875795,4.5421682e-05,7.2107345e-05,0.00017005048,0.0005384572,8.402107e-05,0.00011188937,0.00034254676,0.01186444
1620,0.0001678283,3.7923317e-05,8.689416e-05,4.3010816e-05,0.00025973897,5.1515515e-05,0.00011951431,8.8709145e-05,0.012176728
1621,0.00030720985,8.29954e-05,0.00011317206,0.00011104238,0.0005030688,5.2716405e-05,0.00013405284,0.00031629956,0.012180877
1622,0.000501384,8.890269e-05,8.459386e-05,0.0003278875,0.0008986052,6.503372e-05,0.00010793374,0.0007256378,0.011800772
1623,0.00038695132,2.9361598e-05,0.000114116025,0.00024347368,0.00066776073,3.5475612e-05,0.00015748083,0.00047480426,0.0113015855
1624,0.00027400395,1.2881569e-05,0.00018345357,7.76688e-05,0.00042217498,2.7571186e-05,0.00023666736,0.00015793643,0.011159165
1625,0.0003611488,4.7030382e-05,0.00014867845,0.00016543997,0.0006104611,7.2008836e-05,0.00019532461,0.00034312767,0.011473742
1626,0.00033106317,4.580099e-05,7.110118e-05,0.000214161,0.0005633705,7.93281e-05,0.00011019615,0.0003738462,0.011932029
1627,0.0001747971,3.5973357e-05,8.59916e-05,5.2832143e-05,0.00023772621,4.413496e-05,0.00011699726,7.659399e-05,0.012243604
1628,0.00029099817,8.067331e-05,0.00011615537,9.416948e-05,0.00046616315,4.4032466e-05,0.00013557395,0.00028655672,0.0122358585
1629,0.00052098004,9.470619e-05,8.628318e-05,0.0003399907,0.00094276445,6.188227e-05,0.00010981685,0.0007710653,0.011846164
1630,0.00046346057,3.954687e-05,0.00011572744,0.00030818625,0.0008014291,3.5216486e-05,0.00016117966,0.00060503295,0.011326766
1631,0.00035651354,1.4801816e-05,0.00019914293,0.00014256881,0.00052457605,1.8901726e-05,0.00025579619,0.00024987813,0.01114637
1632,0.00044418854,4.7378107e-05,0.00017460516,0.00022220526,0.00068434165,6.2912004e-05,0.00022441821,0.00039701143,0.0114468
1633,0.00044278853,5.4311753e-05,8.075169e-05,0.00030772507,0.0006939644,8.18159e-05,0.00012140608,0.00049074244,0.0119329505
1634,0.00024308488,3.6589594e-05,8.0934355e-05,0.00012556094,0.0003021565,4.5189856e-05,0.000113092654,0.00014387399,0.012288363
1635,0.00026265054,7.299546e-05,0.00012518743,6.446764e-05,0.0003692213,3.3402477e-05,0.00014515802,0.0001906608,0.012330046
1636,0.0005340373,0.000107258325,9.7263815e-05,0.00032951517,0.00095525687,5.8867896e-05,0.00011862273,0.0007777662,0.011981896
1637,0.0005962755,6.5694e-05,0.00010638791,0.00042419357,0.0010489927,4.53937e-05,0.00015078814,0.0008528109,0.011430607
1638,0.0005023887,2.4105653e-05,0.00020700858,0.00027127448,0.00074211694,1.3650533e-05,0.00026840594,0.00046006046,0.01113533
1639,0.00057835545,4.7576134e-05,0.0002207666,0.00031001272,0.00081567536,4.6742272e-05,0.00027791646,0.00049101666,0.01135422
1640,0.00064854336,7.105352e-05,0.000112700276,0.00046478957,0.0009481561,8.632415e-05,0.00015846612,0.00070336583,0.011858841
1641,0.00044346484,4.974594e-05,7.450131e-05,0.0003192176,0.00055411586,5.7354482e-05,0.00011087585,0.00038588553,0.012287745
1642,0.0003035542,6.623772e-05,0.00013344477,0.000103871724,0.00033237983,2.5660414e-05,0.00015705074,0.00014966869,0.012423644
1643,0.0005584939,0.00012234376,0.00012444645,0.0003117037,0.00093557895,5.208496e-05,0.00014368616,0.00073980785,0.012163685
1644,0.0007967724,0.00011088509,9.999221e-05,0.00058589515,0.0014123364,6.467431e-05,0.00014119294,0.0012064691,0.01160199
1645,0.0007852614,5.6925357e-05,0.0002040299,0.00052430615,0.0012082375,2.4095256e-05,0.00027166205,0.0009124802,0.011157023
1646,0.00086504547,6.243778e-05,0.00027707728,0.00052553037,0.0011641141,3.1005653e-05,0.00034730686,0.00078580156,0.011232546
1647,0.0010392263,0.00010479725,0.00017155173,0.0007628773,0.0014230683,8.851091e-05,0.00022825754,0.0011062999,0.011724906
1648,0.0009086396,9.508333e-05,8.158509e-05,0.0007319712,0.0011408129,7.982476e-05,0.00012579327,0.0009351949,0.012228803
1649,0.00062290876,9.203874e-05,0.0001496116,0.00038125843,0.0006291477,3.135718e-05,0.00018019666,0.00041759384,0.012475871
1650,0.0008089214,0.00017117635,0.0001765998,0.00046114528,0.0011588606,5.6559908e-05,0.00019730913,0.0009049916,0.012332521
1651,0.0012659515,0.00021072231,0.00011954158,0.0009356876,0.0021262472,0.00010632684,0.0001616404,0.0018582798,0.011787798
1652,0.0014961741,0.00016858846,0.00022089627,0.0011066895,0.0022714217,7.1591734e-05,0.00030364387,0.0018961861,0.01121593
1653,0.0017979024,0.000181177,0.000351928,0.0012647974,0.0023424784,5.3918222e-05,0.00044810693,0.0018404532,0.011180107
1654,0.0022758911,0.00027070317,0.00023604507,0.0017691428,0.0028800243,0.00012648129,0.00031511337,0.0024384295,0.011675443
1655,0.0023443878,0.00031153206,0.000115725,0.0019171307,0.0027264701,0.00013752643,0.00017479056,0.0024141532,0.012225648
1656,0.002105725,0.0003763223,0.0002372214,0.0014921812,0.002145169,0.00010957454,0.00027893586,0.0017566587,0.012579099
1657,0.0026537888,0.0006165863,0.00027164776,0.0017655548,0.0033645143,0.00023499857,0.0003068387,0.0028226771,0.0125826625
1658,0.0038371943,0.0008186596,0.0002122722,0.0028062623,0.0054532043,0.00037912963,0.0002983285,0.0047757463,0.012034266
1659,0.0050456524,0.0009262303,0.00045962885,0.0036597932,0.006460867,0.0003468603,0.00062347,0.0054905363,0.011457408
1660,0.0065769125,0.0011949827,0.0005473806,0.0048345495,0.0076229256,0.00037715907,0.00071945164,0.006526315,0.011610934
1661,0.0075680255,0.0015560278,0.00026601492,0.0057459828,0.008303986,0.0005026919,0.0003822762,0.0074190176,0.012141197
1662,0.007047039,0.0018414377,0.00033533876,0.0048702625,0.0070140758,0.0006032937,0.00039918366,0.0060115983,0.012776864
1663,0.006586676,0.0022165834,0.0004334345,0.003936658,0.007394263,0.000960914,0.0004739826,0.0059593664,0.013563904
1664,0.0068433685,0.002245135,0.0003088732,0.0042893603,0.009634217,0.0011524205,0.00041058144,0.008071215,0.013306209
1665,0.006051782,0.0015912891,0.0007361227,0.0037243702,0.00848773,0.000691249,0.0009497868,0.0068466947,0.011916015
1666,0.004256485,0.0010326045,0.00076581346,0.0024580674,0.005435352,0.00031155595,0.00095340813,0.004170388,0.011002623
1667,0.002003116,0.00067853864,0.00021008238,0.0011144951,0.0024602762,0.0001892663,0.00027949247,0.0019915176,0.01083098
1668,0.00070306193,0.00035113902,0.00025580332,9.611962e-05,0.00087034097,0.0002006739,0.0002665438,0.0004031233,0.011579862
1669,0.0013207523,0.00032848874,0.00030242256,0.00068984105,0.002336762,0.00031897324,0.00030095287,0.0017168359,0.012339098
1670,0.0018727172,0.00028673254,0.00018218684,0.0014037978,0.0031666013,0.00026190668,0.00019514725,0.0027095473,0.0116132805
1671,0.0012791846,0.00014831174,0.00043124423,0.00069962867,0.0016530966,0.0002500321,0.00048216924,0.00092089525,0.010492789
1672,0.0010679185,0.0002812226,0.00041318382,0.00037351204,0.0014363647,0.00037584995,0.0004713248,0.00058918993,0.010406917
1673,0.001192444,0.000292971,0.00016784723,0.0007316258,0.002036679,0.00036925584,0.00023002134,0.0014374017,0.011032033
1674,0.0012610892,0.00020618417,0.00035692428,0.0006979808,0.001824768,0.00026571463,0.0004323606,0.0011266927,0.01177971
1675,0.0012943388,0.00026352346,0.00037526307,0.0006555523,0.0016694118,0.00022285242,0.00041758377,0.0010289756,0.012073457
1676,0.00078331376,0.00016990339,0.0001333098,0.0004801006,0.0011025504,0.00017184379,0.00015049825,0.00078020844,0.0116203055
1677,0.00030260708,4.04173e-05,0.00020984259,5.2347197e-05,0.00042383757,9.8322496e-05,0.0002536888,7.182629e-05,0.011243457
1678,0.0004500919,6.471623e-05,0.00019610564,0.00018927002,0.00081177184,0.000102897226,0.000257823,0.0004510516,0.0115668485
1679,0.00039486313,4.953527e-05,7.70817e-05,0.00026824616,0.00070401275,7.0848924e-05,0.00012908847,0.0005040754,0.012020039
1680,0.00025877246,7.3935335e-05,0.00015430142,3.0535724e-05,0.00030212503,3.7575774e-05,0.00018607138,7.8477875e-05,0.01231434
1681,0.0006313359,0.00018312775,0.00012277074,0.00032543743,0.0011433656,0.0001146064,0.00013919757,0.00088956166,0.012250168
1682,0.00075303554,0.000116975076,0.00013828921,0.00049777125,0.0013969035,8.135815e-05,0.00017350206,0.0011420433,0.0115668
1683,0.0005894848,4.1309584e-05,0.0002784932,0.000269682,0.00087841967,2.315357e-05,0.0003425215,0.0005127446,0.0110803805
1684,0.0005507242,8.837107e-05,0.00015679149,0.00030556164,0.0008241355,4.629662e-05,0.00021434753,0.0005634913,0.0112565
1685,0.000368519,7.096842e-05,8.069418e-05,0.00021685641,0.00051610474,3.364829e-05,0.000118758355,0.0003636981,0.011730354
1686,0.00029691536,7.700658e-05,0.0001887769,3.113187e-05,0.00034572266,4.5338056e-05,0.0002126109,8.777368e-05,0.012193778
1687,0.00050109986,0.00013295536,0.00013113268,0.00023701183,0.000873217,8.550626e-05,0.000144907,0.00064280373,0.012151781
1688,0.00046971216,6.4724e-05,0.000115273004,0.00028971516,0.0008718385,5.222303e-05,0.00014523389,0.00067438156,0.011567252
1689,0.0003383467,1.4241567e-05,0.00022502407,9.908108e-05,0.0005298921,2.8758373e-05,0.0002784959,0.00022263786,0.011226697
1690,0.0003167123,4.4328084e-05,0.00013991255,0.00013247166,0.0005371594,5.1581545e-05,0.00019074757,0.0002948303,0.0113970395
1691,0.0002106469,3.2493746e-05,6.897878e-05,0.000109174376,0.00035450794,3.950105e-05,0.00010819796,0.00020680894,0.011734034
1692,0.00020018358,4.039136e-05,0.00014012847,1.966375e-05,0.0002608769,3.288242e-05,0.0001685484,5.9446083e-05,0.012018881
1693,0.00035418832,7.975606e-05,0.000109922104,0.00016451016,0.0006089017,5.6952093e-05,0.00012860064,0.00042334897,0.011964236
1694,0.0003277067,4.1405667e-05,8.772949e-05,0.00019857155,0.000608288,4.1242056e-05,0.00011701841,0.00045002752,0.011548716
1695,0.00023700108,9.181272e-06,0.00015719375,7.062607e-05,0.00039618206,2.6775104e-05,0.00020570593,0.00016370104,0.011315981
1696,0.00024830078,3.0199983e-05,0.00011594803,0.000102152764,0.00043440837,4.4036577e-05,0.0001645712,0.0002258006,0.011479462
1697,0.00019344446,2.7277243e-05,6.060005e-05,0.00010556716,0.00032970507,3.8297694e-05,9.9881174e-05,0.00019152621,0.011774494
1698,0.00015444073,2.9860743e-05,0.00010309274,2.1487243e-05,0.0002037084,2.647959e-05,0.00013286527,4.4363536e-05,0.012003907
1699,0.00025524688,5.99147e-05,9.633245e-05,9.8999735e-05,0.00042993773,4.0164876e-05,0.00011761011,0.00027216275,0.011980977
1700,0.00028993352,4.3219105e-05,7.473239e-05,0.00017198203,0.0005439586,3.52273e-05,0.000103455604,0.00040527576,0.011672749
1701,0.00024228718,1.2463446e-05,0.00012557367,0.00010425006,0.00041849585,1.9411833e-05,0.00017163994,0.00022744406,0.011434205
1702,0.00024698445,2.1561335e-05,0.00011845686,0.00010696626,0.0004044593,2.8671768e-05,0.00016770246,0.0002080851,0.011495425
1703,0.00022029146,2.8465844e-05,6.1699764e-05,0.00013012585,0.00035040622,3.287206e-05,0.00010268793,0.00021484621,0.011715715
1704,0.00015859694,2.6235326e-05,7.41323e-05,5.8229318e-05,0.00020294925,2.1812812e-05,0.00010616511,7.497133e-05,0.011931659
1705,0.00019322142,4.5168752e-05,9.0334615e-05,5.771806e-05,0.00028565747,2.6348329e-05,0.00011440302,0.00014490614,0.01200107
1706,0.0002625649,4.9519007e-05,6.920674e-05,0.00014383915,0.00047075315,3.0455369e-05,9.588264e-05,0.00034441514,0.01182941
1707,0.0002716195,2.702853e-05,9.168876e-05,0.00015290221,0.0004748957,1.8396171e-05,0.00013325448,0.00032324504,0.011592294
1708,0.00028691487,2.242093e-05,0.0001162379,0.00014825603,0.00044752174,1.7018509e-05,0.00016609821,0.000264405,0.011539659
1709,0.00029592944,3.30491e-05,7.919722e-05,0.0001836831,0.00043446542,2.6376541e-05,0.00012433168,0.0002837572,0.01167163
1710,0.0002455941,3.461847e-05,5.699713e-05,0.0001539785,0.0003169709,2.2724915e-05,9.3590505e-05,0.00020065547,0.011859205
1711,0.00021708435,4.2334217e-05,7.5682525e-05,9.9067605e-05,0.00026389066,1.8706862e-05,0.00010446711,0.0001407167,0.011991704
1712,0.00027412997,5.7659287e-05,7.368738e-05,0.00014278329,0.00041902188,2.5153531e-05,0.00010033137,0.00029353698,0.011961001
1713,0.00034427457,5.41277e-05,7.209294e-05,0.00021805392,0.00057104067,2.3395653e-05,0.000108556684,0.00043908836,0.01177989
1714,0.00039794866,4.3402633e-05,0.00010134078,0.00025320525,0.00061122124,1.5456055e-05,0.00015038389,0.0004453813,0.01163274
1715,0.00045101653,4.8714825e-05,0.00010255983,0.0002997419,0.0006302885,1.9547762e-05,0.00015369119,0.00045704952,0.011649195
1716,0.0004610477,5.897295e-05,6.913716e-05,0.00033293758,0.0005950022,2.5751347e-05,0.000113633294,0.00045561758,0.0117877545
1717,0.00042394883,6.520826e-05,6.343276e-05,0.0002953078,0.0004974981,2.2769293e-05,9.988281e-05,0.000374846,0.011949922
1718,0.00042933668,7.995418e-05,7.7414625e-05,0.00027196787,0.0005264502,2.4301597e-05,0.000108503235,0.00039364537,0.0120365145
1719,0.000520708,9.709259e-05,7.553914e-05,0.00034807625,0.00073919946,3.197562e-05,0.00010975499,0.00059746887,0.011972982
1720,0.0006510881,0.00010125636,8.64132e-05,0.00046341852,0.0009549549,3.1511103e-05,0.00013321101,0.0007902328,0.011811781
1721,0.000790496,0.000105247804,0.00011318175,0.00057206646,0.0010916553,2.8652577e-05,0.000170719,0.0008922838,0.011709057
1722,0.0009163049,0.00012326214,0.0001069754,0.00068606733,0.0011792257,3.5840792e-05,0.00016470235,0.0009786827,0.011747194
1723,0.0009868746,0.0001472098,8.0429934e-05,0.0007592348,0.0011915814,4.4306016e-05,0.00013127195,0.0010160034,0.011882559
1724,0.0010252375,0.0001748022,8.1367245e-05,0.000769068,0.0011898056,4.9968843e-05,0.00012504196,0.0010147948,0.012029537
1725,0.001136368,0.00021650399,9.456948e-05,0.0008252946,0.0013783241,6.515337e-05,0.00013629807,0.0011768726,0.012097064
1726,0.0013802492,0.00026552012,0.000100100755,0.0010146283,0.00179731,8.6356435e-05,0.00015066084,0.0015602927,0.0120300185
1727,0.0017257414,0.00031191006,0.00012448948,0.0012893418,0.0022643018,9.938672e-05,0.00019202413,0.001972891,0.011893922
1728,0.002120951,0.00037051187,0.00015341707,0.001597022,0.00266589,0.00011170306,0.00023303635,0.0023211504,0.0118285585
1729,0.0025028158,0.00045593793,0.00014398133,0.0019028966,0.002984669,0.0001370285,0.00022319333,0.0026244472,0.0118955895
1730,0.0028204685,0.0005651262,0.0001249945,0.0021303478,0.003217919,0.0001740822,0.00019635273,0.002847484,0.012055807
1731,0.003125858,0.0006997525,0.0001357693,0.0022903362,0.0035235672,0.0002282644,0.00020119883,0.003094104,0.012236153
1732,0.0035445346,0.0008592722,0.00015329738,0.002531965,0.004133638,0.00030340158,0.0002234284,0.0036068081,0.012339216
1733,0.0040899464,0.0010138074,0.00017690076,0.0028992381,0.004940994,0.0003702133,0.0002661279,0.004304653,0.012298802
1734,0.004593739,0.0011346057,0.0002225336,0.0032365995,0.0055418294,0.00040160547,0.00033319698,0.004807027,0.012177655
1735,0.004802975,0.0012151845,0.00023536308,0.0033524272,0.0056410753,0.0004104734,0.0003498303,0.0048807715,0.012096808
1736,0.004532471,0.001236787,0.00019276884,0.0031029151,0.005183468,0.0004153392,0.00029037637,0.0044777524,0.012108071
1737,0.0038497185,0.0011737217,0.00015649835,0.0025194983,0.004415989,0.00041942648,0.00023170117,0.003764861,0.012195375
1738,0.003056293,0.0010291844,0.00014411463,0.001882994,0.0037689689,0.00041229985,0.00020643725,0.0031502317,0.012252794
1739,0.0023705647,0.0008192996,0.00014712193,0.001404143,0.0033168031,0.00036119955,0.00021166644,0.002743937,0.01211274
1740,0.001755492,0.00056876487,0.00018245669,0.0010042704,0.0027135415,0.00025759698,0.00025656822,0.0021993762,0.011758173
1741,0.0011372643,0.0003345301,0.00021023612,0.00059249817,0.0018380699,0.00014981709,0.00028503587,0.001403217,0.0113769695
1742,0.0005970559,0.00016726558,0.00017730406,0.0002524863,0.0009952581,8.482057e-05,0.00023958732,0.00067085016,0.011150871
1743,0.00028541783,7.453535e-05,0.000120545075,9.033741e-05,0.0005071657,6.5743494e-05,0.00016820211,0.00027322004,0.0111175645
1744,0.00023897557,4.220926e-05,9.34262e-05,0.0001033401,0.00041372754,7.510104e-05,0.00013286776,0.00020575873,0.01119179
1745,0.00032343145,4.5439523e-05,8.9365305e-05,0.00018862664,0.000499133,9.496492e-05,0.00012671974,0.00027744836,0.011252737
1746,0.00037587964,5.5374287e-05,8.792208e-05,0.00023258328,0.00054143113,0.000111661226,0.00012740973,0.0003023602,0.011259157
1747,0.00036538084,6.334134e-05,8.6077685e-05,0.00021596182,0.0005252829,0.00012286645,0.00012937674,0.0002730397,0.011272448
1748,0.00035413867,7.4408286e-05,8.145722e-05,0.00019827318,0.00054336165,0.00013309078,0.00012702937,0.00028324148,0.011356681
1749,0.00036308443,8.5180305e-05,7.5015276e-05,0.00020288887,0.0005856177,0.00013915694,0.00012053994,0.0003259208,0.011501364
1750,0.0003565331,8.702724e-05,7.337622e-05,0.00019612965,0.0005662269,0.00013112577,0.00011688305,0.00031821808,0.011645739
1751,0.00031398854,7.800152e-05,7.265085e-05,0.00016333617,0.00047663538,0.000109028675,0.00011254946,0.00025505724,0.011734209
1752,0.00025167136,6.215232e-05,6.545794e-05,0.00012406109,0.000380081,8.423477e-05,0.000102298516,0.0001935477,0.011740294
1753,0.00019090614,4.402132e-05,5.9481168e-05,8.740364e-05,0.0003088109,6.4547385e-05,9.620724e-05,0.00014805628,0.0116765015
1754,0.00014332363,2.8331795e-05,6.344991e-05,5.1541934e-05,0.00025727047,5.1347513e-05,0.000102314705,0.000103608254,0.011594765
1755,0.00011271802,1.8942921e-05,6.869013e-05,2.5084968e-05,0.00022202027,4.466018e-05,0.00010915865,6.8201436e-05,0.011553269
1756,9.469745e-05,1.5376525e-05,6.4789514e-05,1.4531411e-05,0.00019814435,4.1552958e-05,0.0001048683,5.172309e-05,0.011574724
1757,8.4388994e-05,1.4538862e-05,5.663369e-05,1.3216443e-05,0.00017913649,3.780542e-05,9.489011e-05,4.644097e-05,0.011637712
1758,8.3277526e-05,1.4904693e-05,5.279832e-05,1.5574518e-05,0.00017181208,3.3056676e-05,8.8959794e-05,4.9795603e-05,0.011697447
1759,9.005374e-05,1.5353638e-05,5.2738505e-05,2.1961598e-05,0.0001811539,2.9032057e-05,8.773926e-05,6.438258e-05,0.011715339
1760,9.492069e-05,1.4014336e-05,5.3356005e-05,2.7550348e-05,0.00019159383,2.5900286e-05,8.888417e-05,7.680938e-05,0.011685432
1761,9.201093e-05,1.1111028e-05,5.4918688e-05,2.5981215e-05,0.00018827306,2.3560684e-05,9.200427e-05,7.270809e-05,0.011638583
1762,8.651491e-05,9.123732e-06,5.634883e-05,2.1042355e-05,0.0001778054,2.3214996e-05,9.449902e-05,6.0091388e-05,0.0116171725
1763,8.40687e-05,9.237347e-06,5.5034852e-05,1.9796496e-05,0.0001707615,2.4784715e-05,9.2955284e-05,5.3021507e-05,0.011643061
1764,8.3402745e-05,1.0305702e-05,5.20696e-05,2.1027445e-05,0.00016519516,2.560208e-05,8.872291e-05,5.0870167e-05,0.011705164
1765,8.294552e-05,1.134059e-05,5.0605846e-05,2.0999085e-05,0.00016018383,2.3979625e-05,8.568783e-05,5.0516377e-05,0.0117694
1766,8.604766e-05,1.2494388e-05,5.0863535e-05,2.2689734e-05,0.00016536079,2.1138685e-05,8.4924264e-05,5.9297836e-05,0.011800194
1767,9.548185e-05,1.3538821e-05,5.1619507e-05,3.032353e-05,0.00018545499,1.8736042e-05,8.590939e-05,8.080955e-05,0.011782462
1768,0.00010842504,1.3740023e-05,5.3666332e-05,4.1018688e-05,0.00020969086,1.711911e-05,8.93922e-05,0.00010317956,0.011731398
1769,0.00012005083,1.3245306e-05,5.751984e-05,4.928568e-05,0.0002250947,1.6336393e-05,9.4994975e-05,0.00011376334,0.011682104
1770,0.00012835793,1.3054697e-05,6.0514158e-05,5.478908e-05,0.00022992739,1.6738395e-05,9.903774e-05,0.00011415126,0.011666336
1771,0.00013367855,1.3704291e-05,5.987425e-05,6.0100003e-05,0.0002291806,1.792186e-05,9.834777e-05,0.000112910966,0.011693952
1772,0.00013689707,1.4906375e-05,5.6667206e-05,6.532349e-05,0.00022659107,1.8526829e-05,9.4252275e-05,0.00011381197,0.011749841
1773,0.00014004923,1.6352662e-05,5.4090862e-05,6.960572e-05,0.00022630193,1.7753679e-05,9.054312e-05,0.00011800512,0.011804999
1774,0.00014673691,1.8098412e-05,5.3507123e-05,7.513138e-05,0.00023511237,1.6141517e-05,8.922902e-05,0.00012974183,0.011833822
1775,0.00016003585,2.0134159e-05,5.4239837e-05,8.566185e-05,0.0002572643,1.46704815e-05,9.007132e-05,0.00015252251,0.011827678
1776,0.00018022448,2.2205992e-05,5.588503e-05,0.000102133454,0.00028941728,1.3832296e-05,9.270138e-05,0.00018288361,0.011798036
1777,0.00020521242,2.4181829e-05,5.864391e-05,0.00012238669,0.0003240856,1.3704188e-05,9.6889205e-05,0.00021349221,0.011768231
1778,0.00023256236,2.625811e-05,6.178026e-05,0.000144524,0.00035661203,1.4341976e-05,0.00010130562,0.00024096442,0.011759878
1779,0.00026041246,2.873039e-05,6.3690444e-05,0.00016799163,0.0003866256,1.5631686e-05,0.00010394489,0.000267049,0.01178151
1780,0.00028763755,3.1742104e-05,6.378803e-05,0.00019210741,0.00041546626,1.698768e-05,0.000104179824,0.00029429875,0.01182526
1781,0.00031459707,3.537044e-05,6.317482e-05,0.0002160518,0.00044579996,1.7736791e-05,0.00010338532,0.00032467785,0.011872369
1782,0.00034443405,3.9897695e-05,6.3300926e-05,0.00024123542,0.00048372726,1.780169e-05,0.00010345178,0.0003624738,0.011903708
1783,0.0003827931,4.579016e-05,6.4688626e-05,0.00027231433,0.0005377581,1.7799537e-05,0.000105346706,0.00041461186,0.0119095035
1784,0.0004354539,5.3422347e-05,6.731476e-05,0.0003147168,0.00061377906,1.8493536e-05,0.00010931068,0.00048597483,0.011893039
1785,0.00050555164,6.287157e-05,7.131503e-05,0.00037136502,0.0007111763,2.0259713e-05,0.00011544734,0.0005754693,0.011867884
1786,0.0005930647,7.4118696e-05,7.6609984e-05,0.000442336,0.0008249348,2.3130986e-05,0.00012333064,0.00067847315,0.011850778
1787,0.00069679436,8.7488326e-05,8.215112e-05,0.00052715495,0.0009513797,2.7161661e-05,0.00013144189,0.0007927762,0.011854137
1788,0.0008167861,0.00010392018,8.6520704e-05,0.00062634517,0.0010917181,3.252318e-05,0.00013800689,0.000921188,0.011880876
1789,0.00095620216,0.00012506703,8.947881e-05,0.00074165635,0.0012525812,3.938958e-05,0.00014275569,0.001070436,0.011923539
1790,0.0011229676,0.00015343513,9.2426104e-05,0.0008771063,0.0014465081,4.8176404e-05,0.00014741428,0.0012509174,0.011968586
1791,0.0013318683,0.00019282584,9.716781e-05,0.0010418746,0.0016941178,6.014589e-05,0.00015440397,0.001479568,0.012003426
1792,0.0016053668,0.0002485302,0.00010462143,0.0012522152,0.0020233428,7.7655684e-05,0.00016536268,0.0017803244,0.012023344
1793,0.0019710204,0.00032699076,0.000115092764,0.0015289369,0.002462334,0.000103573766,0.00018121018,0.00217755,0.012034293
1794,0.002455014,0.00043513288,0.00012915558,0.0018907256,0.0030294356,0.00014035047,0.00020271113,0.0026863741,0.012051098
1795,0.0030740835,0.00058005744,0.00014706964,0.0023469564,0.0037269099,0.0001898784,0.00022967043,0.003307361,0.012092105
1796,0.0038250992,0.00076830696,0.00016737019,0.002889422,0.0045376965,0.00025405493,0.00025952398,0.0040241177,0.012171716
1797,0.0046684896,0.0010025792,0.00018728558,0.0034786249,0.00541646,0.00033450554,0.0002881134,0.004793841,0.0122921355
1798,0.0055065565,0.0012735239,0.00020478317,0.0040282495,0.0062733684,0.0004302431,0.00031225334,0.005530872,0.012437965
1799,0.0061689927,0.0015474731,0.00021865705,0.0044028624,0.0069647366,0.0005335852,0.00033015522,0.0061009964,0.012575104
1800,0.00643359,0.001757741,0.00022686835,0.0044489806,0.00730691,0.0006254772,0.00033985294,0.00634158,0.012654568
1801,0.006107101,0.001816839,0.00022875996,0.004061502,0.0071282424,0.00067517336,0.00034095664,0.006112112,0.012623396
1802,0.0051605813,0.0016637356,0.0002292679,0.0032675778,0.0063722488,0.0006542754,0.00033836332,0.0053796098,0.012448878
1803,0.0038301614,0.0013215803,0.00023610923,0.002272472,0.0052068364,0.00056210416,0.0003394908,0.004305241,0.012143467
1804,0.0025503626,0.00090100104,0.00025284407,0.0013965176,0.004003571,0.00043311084,0.00034826054,0.0032221996,0.01175927
1805,0.0017069419,0.00053001527,0.0002772453,0.0008996813,0.0031128726,0.000311172,0.00036376013,0.0024379406,0.01134973
1806,0.0013964928,0.00028029995,0.0003018297,0.00081436307,0.0026090178,0.00022315577,0.0003796978,0.002006164,0.010947487
1807,0.001407091,0.0001561845,0.00031269444,0.0009382121,0.0022861639,0.00018074863,0.00038249962,0.0017229156,0.010586541
1808,0.0014381388,0.00012880027,0.00029408393,0.0010152546,0.001941385,0.00019036843,0.0003568901,0.0013941264,0.010332452
1809,0.0013481746,0.00016178587,0.0002425935,0.0009437953,0.0016123843,0.00024247474,0.00030120453,0.0010687051,0.010267401
1810,0.001198989,0.00021630678,0.00017870075,0.00080398144,0.0014806447,0.00030319396,0.00023791543,0.0009395353,0.0104376385
1811,0.0011050096,0.00025695833,0.00013889885,0.0007091524,0.0016006778,0.0003361664,0.00020318435,0.001061327,0.010816735
1812,0.0010762394,0.0002598588,0.0001483964,0.00066798413,0.0017754699,0.00032395226,0.00021804225,0.0012334754,0.011310599
1813,0.0009882662,0.00021530957,0.00019246356,0.00058049307,0.001673371,0.00026415323,0.00026168543,0.0011475323,0.011791246
1814,0.0007182348,0.0001353668,0.00021508681,0.00036778123,0.0011401068,0.00016824779,0.00027461592,0.00069724314,0.012141846
1815,0.00034675995,5.9715763e-05,0.00017017126,0.00011687292,0.00047482277,7.399092e-05,0.00021420605,0.00018662578,0.0122935185
1816,0.00013672824,2.8282971e-05,9.176154e-05,1.6683725e-05,0.00020441756,2.5896888e-05,0.00012520835,5.331233e-05,0.012235728
1817,0.00022168155,3.9362076e-05,7.1063376e-05,0.00011125611,0.00045590525,2.2610386e-05,0.00010766761,0.00032562725,0.012011251
1818,0.00044002026,5.970568e-05,0.00013018034,0.00025013424,0.0008324657,2.743353e-05,0.000179224,0.0006258082,0.011716398
1819,0.00054988416,6.956858e-05,0.00018394184,0.00029637374,0.0009471635,2.6176102e-05,0.00024129647,0.0006796909,0.011470952
1820,0.00047815198,6.914918e-05,0.00016325784,0.00024574497,0.0007733173,2.4589499e-05,0.00021829695,0.0005304309,0.01135726
1821,0.00032402776,6.087254e-05,0.00010088764,0.00016226758,0.0005126256,2.4201554e-05,0.00014761482,0.00034080926,0.011389732
1822,0.0002092132,4.914754e-05,6.152423e-05,9.854144e-05,0.00033913352,2.527284e-05,0.00010041418,0.0002134465,0.011508537
1823,0.00016479772,3.888202e-05,5.5987617e-05,6.992808e-05,0.00027722787,2.7147891e-05,9.020541e-05,0.00015987456,0.011608572
1824,0.00014486721,2.8602173e-05,5.8018737e-05,5.82463e-05,0.00025005417,2.6689288e-05,9.1372276e-05,0.0001319926,0.011623243
1825,0.00011345665,1.7220349e-05,5.5470475e-05,4.0765823e-05,0.00020396413,2.3584076e-05,9.0535366e-05,8.9844674e-05,0.011574887
1826,8.257109e-05,9.421182e-06,5.270187e-05,2.0448037e-05,0.00016051013,2.2999915e-05,8.937824e-05,4.8131966e-05,0.011536044
1827,7.3542775e-05,8.602998e-06,5.1085553e-05,1.3854224e-05,0.00015357725,2.884906e-05,8.793838e-05,3.678981e-05,0.011561737
1828,8.002458e-05,1.1670843e-05,4.9178405e-05,1.9175335e-05,0.00016662371,3.6162775e-05,8.507472e-05,4.5386212e-05,0.011654533
1829,8.133505e-05,1.3628797e-05,4.8010806e-05,1.969544e-05,0.00016362921,3.7112204e-05,8.237299e-05,4.4144024e-05,0.011770047
1830,7.51105e-05,1.3952219e-05,4.7959318e-05,1.31989655e-05,0.00015075071,3.1778054e-05,8.081925e-05,3.81534e-05,0.011845258
1831,7.876707e-05,1.4790833e-05,4.7980302e-05,1.5995938e-05,0.00016562949,2.5929632e-05,8.0335085e-05,5.9364775e-05,0.011835503
1832,0.000100316465,1.5841924e-05,4.979744e-05,3.4677094e-05,0.00021452521,2.2607637e-05,8.333923e-05,0.00010857833,0.011742047
1833,0.00012405968,1.50259375e-05,5.6470428e-05,5.2563304e-05,0.00025693525,2.0733627e-05,9.2409704e-05,0.00014379191,0.011610648
1834,0.00013004633,1.21586745e-05,6.5471744e-05,5.2415915e-05,0.00025734128,1.949048e-05,0.00010354457,0.00013430623,0.011503885
1835,0.00011627563,9.31559e-06,6.908028e-05,3.7879763e-05,0.00022342186,2.005694e-05,0.00010788354,9.548137e-05,0.011469006
1836,9.622332e-05,8.201215e-06,6.36601e-05,2.4362002e-05,0.0001856056,2.2658893e-05,0.00010171457,6.123214e-05,0.011517055
1837,8.2102575e-05,8.621718e-06,5.415117e-05,1.932969e-05,0.00016130018,2.5225605e-05,9.0577545e-05,4.5497036e-05,0.011620769
1838,7.60321e-05,9.482867e-06,4.77932e-05,1.875603e-05,0.00014862524,2.5731557e-05,8.236234e-05,4.0531344e-05,0.011731305
1839,7.4106065e-05,1.0072429e-05,4.6509085e-05,1.7524551e-05,0.00014174516,2.393367e-05,7.949173e-05,3.8319766e-05,0.011804166
1840,7.3832125e-05,1.02872755e-05,4.7059977e-05,1.6484873e-05,0.00014124362,2.098344e-05,7.908976e-05,4.1170428e-05,0.011819431
1841,7.622274e-05,1.0365347e-05,4.6777906e-05,1.907949e-05,0.0001502618,1.828474e-05,7.868477e-05,5.3292282e-05,0.011785844
1842,8.2534345e-05,1.0499142e-05,4.6626803e-05,2.54084e-05,0.00016683388,1.6570177e-05,7.91612e-05,7.1102506e-05,0.011729637
1843,9.14878e-05,1.0642153e-05,4.863996e-05,3.2205684e-05,0.00018398842,1.5883985e-05,8.222059e-05,8.5883854e-05,0.011679718
1844,0.00010022738,1.0741175e-05,5.2541563e-05,3.6944646e-05,0.00019582888,1.6131196e-05,8.71683e-05,9.252938e-05,0.011656837
1845,0.0001066667,1.0914447e-05,5.591313e-05,3.9839124e-05,0.00020111169,1.713786e-05,9.1246475e-05,9.272734e-05,0.01166771
1846,0.00011043243,1.1285244e-05,5.6791378e-05,4.235581e-05,0.00020182622,1.8395827e-05,9.234974e-05,9.108065e-05,0.011704699
1847,0.00011235173,1.1828379e-05,5.5300174e-05,4.522318e-05,0.00020062515,1.9229976e-05,9.067e-05,9.072517e-05,0.0117508285
1848,0.000113763206,1.2443329e-05,5.2983833e-05,4.8336045e-05,0.0001999069,1.9170648e-05,8.7946726e-05,9.278952e-05,0.011788729
1849,0.000116262745,1.3122862e-05,5.1240855e-05,5.1899024e-05,0.0002021954,1.8187813e-05,8.580914e-05,9.819845e-05,0.011808077
1850,0.000121552795,1.3998592e-05,5.056902e-05,5.6985184e-05,0.0002101316,1.6688346e-05,8.496205e-05,0.00010848122,0.011807986
1851,0.0001310395,1.5239405e-05,5.0937633e-05,6.486247e-05,0.00022532402,1.5257305e-05,8.549169e-05,0.00012457503,0.011794288
1852,0.00014508341,1.6838048e-05,5.2310697e-05,7.5934666e-05,0.000247057,1.4297185e-05,8.736817e-05,0.00014539163,0.011775577
1853,0.00016274619,1.8606968e-05,5.464438e-05,8.949484e-05,0.00027247716,1.3913558e-05,9.045971e-05,0.0001681039,0.011760413
1854,0.00018245225,2.0333784e-05,5.7608144e-05,0.00010451032,0.00029843725,1.4076323e-05,9.428093e-05,0.00019008001,0.011755817
1855,0.00020300149,2.1965001e-05,6.0516857e-05,0.00012051964,0.00032343378,1.47584005e-05,9.798622e-05,0.00021068915,0.0117652975
1856,0.00022414632,2.3613195e-05,6.2629784e-05,0.00013790333,0.00034809078,1.5917014e-05,0.000100730605,0.00023144316,0.011788242
1857,0.00024644416,2.5502924e-05,6.360467e-05,0.00015733657,0.00037429013,1.7399198e-05,0.00010214496,0.00025474597,0.011820287
1858,0.0002707255,2.7849215e-05,6.36872e-05,0.00017918907,0.00040383474,1.887951e-05,0.00010252556,0.00028242968,0.011855159
1859,0.0002978962,3.084273e-05,6.3532854e-05,0.0002035206,0.00043833646,1.9988614e-05,0.00010264069,0.00031570715,0.0118863555
1860,0.00032925064,3.468869e-05,6.382713e-05,0.0002307348,0.00048000936,2.053884e-05,0.000103330705,0.00035613982,0.0119083645
1861,0.00036709782,3.9696726e-05,6.503731e-05,0.00026236378,0.00053250627,2.067814e-05,0.00010522398,0.00040660411,0.011917933
1862,0.00041488628,4.6284807e-05,6.741885e-05,0.00030118262,0.00060057855,2.0851465e-05,0.000108723725,0.00047100335,0.011915025
1863,0.00047647423,5.4848915e-05,7.1171686e-05,0.00035045363,0.0006883447,2.1606302e-05,0.00011413999,0.00055259845,0.011902734
1864,0.00055502664,6.562597e-05,7.648539e-05,0.00041291528,0.0007975151,2.3362953e-05,0.00012167896,0.0006524732,0.011886655
1865,0.00065244234,7.873466e-05,8.3266306e-05,0.0004904414,0.00092736515,2.6362237e-05,0.00013116647,0.0007698365,0.011873841
1866,0.0007703147,9.451085e-05,9.081771e-05,0.0005849862,0.0010771725,3.0837586e-05,0.00014171684,0.000904618,0.011871567
1867,0.00091197004,0.00011395995,9.790838e-05,0.0007001017,0.0012497401,3.7215177e-05,0.00015187108,0.001060654,0.0118855825
1868,0.001084415,0.00013912843,0.00010341043,0.0008418762,0.001453676,4.6189543e-05,0.00016033328,0.0012471532,0.011918521
1869,0.0012992435,0.00017331711,0.00010719492,0.0010187315,0.0017033302,5.865584e-05,0.00016695229,0.0014777221,0.011968923
1870,0.0015723889,0.00022136582,0.00011061673,0.0012404063,0.0020174305,7.578363e-05,0.0001732769,0.0017683699,0.012031534
1871,0.0019242757,0.00029020617,0.0001159815,0.001518088,0.0024191574,9.9435485e-05,0.00018201473,0.0021377073,0.012099651
1872,0.0023808875,0.00038968984,0.0001252693,0.0018659284,0.0029382738,0.0001329562,0.0001957578,0.0026095598,0.012168298
1873,0.002973827,0.0005327535,0.00013921068,0.002301863,0.0036110752,0.00018158487,0.00021600642,0.003213484,0.012237167
1874,0.0037318189,0.000733036,0.00015774317,0.0028410396,0.0044670557,0.00025129563,0.00024338104,0.003972379,0.012311527
1875,0.0046535656,0.0009977621,0.0001810999,0.0034747038,0.005493759,0.00034517213,0.00027826033,0.0048703267,0.012399096
1876,0.005658191,0.0013146627,0.00020880697,0.0041347216,0.0065843654,0.00045810273,0.00031889044,0.0058073723,0.012502445
1877,0.0065319417,0.001636119,0.00023581513,0.0046600075,0.0074983314,0.00057247543,0.0003569035,0.0065689525,0.012607961
1878,0.0069292625,0.0018722309,0.00025118332,0.0048058485,0.00789042,0.00065898127,0.00037667935,0.006854759,0.012679808
1879,0.006519146,0.0019166948,0.0002459256,0.0043565254,0.0074779796,0.00068788906,0.00036606018,0.0064240303,0.012671718
1880,0.005279154,0.0017170608,0.00022396598,0.0033381274,0.006325965,0.00065113977,0.0003305771,0.005344248,0.012555228
1881,0.003690428,0.0013397639,0.00020316885,0.0021474955,0.0049934774,0.00057558436,0.0002947462,0.0041231466,0.0123276925
1882,0.0025019532,0.00093714194,0.0002076674,0.0013571439,0.0042096158,0.0004999418,0.0002901902,0.0034194838,0.011981075
1883,0.0021608039,0.0006242714,0.00025762088,0.0012789117,0.004224479,0.0004330162,0.000339562,0.0034519013,0.011489506
1884,0.0024505972,0.00041070802,0.00034901808,0.0016908712,0.004503533,0.00035319888,0.0004332477,0.003717086,0.010860737
1885,0.0027141282,0.00026478153,0.00043242684,0.00201692,0.0042245258,0.0002672468,0.0005131598,0.0034441191,0.010201392
1886,0.0024976216,0.00019896046,0.00043543626,0.0018632248,0.0032168226,0.00024460416,0.0005055904,0.002466628,0.009720923
1887,0.0019577013,0.00023551619,0.0003390883,0.0013830968,0.002222709,0.00032464816,0.00040039181,0.0014976688,0.009631347
1888,0.0015665824,0.000328396,0.00021737475,0.0010208116,0.0020233884,0.0004300195,0.00028149347,0.0013118754,0.010007483
1889,0.0015720152,0.0003963518,0.00017407634,0.0010015871,0.0026096816,0.0004717491,0.00025266915,0.0018852632,0.010751182
1890,0.001755328,0.0003829042,0.00024703893,0.0011253849,0.003168084,0.0004340262,0.00033901187,0.002395046,0.011639106
1891,0.0015685835,0.00026901436,0.00035497436,0.0009445949,0.0026593844,0.000313697,0.00044303964,0.0019026478,0.012393194
1892,0.0008175996,0.000117399206,0.00033781026,0.0003623901,0.0011177373,0.00013105308,0.0003998744,0.00058680977,0.012791228
1893,0.00027283683,6.8317786e-05,0.00016981934,3.469972e-05,0.0003239021,2.8885364e-05,0.00020326504,9.1751695e-05,0.012763014
1894,0.0006487847,0.0001482664,9.15451e-05,0.0004089732,0.001335959,8.5551896e-05,0.00012688829,0.0011235188,0.012337916
1895,0.001309427,0.00020331604,0.00024227193,0.00086383894,0.0025030137,0.0001209432,0.00030855046,0.00207352,0.0116202375
1896,0.001306267,0.00016830688,0.00036819684,0.0007697632,0.0022223755,7.109129e-05,0.00045067235,0.0017006119,0.010920244
1897,0.00076161476,0.00013050238,0.0002560028,0.0003751096,0.001130085,4.5348595e-05,0.00031979702,0.0007649393,0.010600026
1898,0.0003063102,9.695623e-05,8.8006425e-05,0.00012134755,0.0003890135,3.9582672e-05,0.00012659091,0.0002228399,0.01082362
1899,0.00015991651,4.0806062e-05,7.6300326e-05,4.2810123e-05,0.00019120907,3.0294284e-05,0.00010532418,5.55906e-05,0.011442414
1900,0.00019283837,2.0255693e-05,0.00014070944,3.187323e-05,0.00023418787,3.3638928e-05,0.00016364528,3.690365e-05,0.011996945
1901,0.0002518822,3.9471102e-05,0.0001276393,8.477178e-05,0.0003449188,4.710072e-05,0.00014671899,0.00015109908,0.012125982
1902,0.0002555258,4.0746527e-05,7.022678e-05,0.00014455251,0.00040093434,5.0024468e-05,9.678814e-05,0.00025412173,0.011873106
1903,0.0002066172,2.337675e-05,6.681178e-05,0.00011642867,0.00033251732,4.0929688e-05,0.00010303204,0.00018855558,0.011501068
1904,0.00015405563,1.7632503e-05,9.0043075e-05,4.6380053e-05,0.0002502528,4.8154085e-05,0.00012944888,7.264986e-05,0.011248946
1905,0.00014371242,2.938068e-05,8.143666e-05,3.289507e-05,0.00026493747,7.353715e-05,0.0001196568,7.174352e-05,0.0112463115
1906,0.00015500079,3.6186444e-05,5.5248725e-05,6.356562e-05,0.0002948578,7.775533e-05,9.136327e-05,0.0001257392,0.011485454
1907,0.00014034117,2.9483004e-05,4.743176e-05,6.3426414e-05,0.00024316213,5.8048627e-05,8.109266e-05,0.000104020844,0.011817587
1908,0.00011243654,2.4475461e-05,5.4708547e-05,3.325253e-05,0.00017571922,3.7803242e-05,8.489819e-05,5.3017797e-05,0.012022888
1909,0.000120692,2.6022513e-05,5.370329e-05,4.096619e-05,0.00021236675,2.7561726e-05,8.188155e-05,0.00010292348,0.011984483
1910,0.00015970253,2.4477355e-05,4.8249673e-05,8.697551e-05,0.0003145021,2.4413015e-05,7.8796314e-05,0.00021129278,0.011760557
1911,0.00017170244,1.6300251e-05,5.6197943e-05,9.9204255e-05,0.0003358923,1.9695848e-05,9.121377e-05,0.00022498268,0.011489199
1912,0.00013543572,7.6264746e-06,6.809534e-05,5.971391e-05,0.00025450665,1.6090033e-05,0.00010542035,0.00013299628,0.011307526
1913,9.4895906e-05,6.362979e-06,6.461502e-05,2.3917904e-05,0.00018014117,2.2105825e-05,0.00010102148,5.701387e-05,0.011310736
1914,8.7626766e-05,1.0472591e-05,5.0081813e-05,2.707236e-05,0.00017024201,3.0664356e-05,8.395387e-05,5.5623783e-05,0.011501152
1915,9.867405e-05,1.2750588e-05,4.2622825e-05,4.330063e-05,0.00017937119,3.2558848e-05,7.395328e-05,7.285907e-05,0.011778164
1916,9.585826e-05,1.2341127e-05,4.689383e-05,3.6623303e-05,0.00015839165,2.8092445e-05,7.5916665e-05,5.4382537e-05,0.011995274
1917,7.957412e-05,1.2322552e-05,5.0599374e-05,1.6652195e-05,0.00013289023,2.1215108e-05,7.786936e-05,3.3805765e-05,0.012053278
1918,7.958403e-05,1.370559e-05,4.6526744e-05,1.9351697e-05,0.00016047513,1.6377267e-05,7.390131e-05,7.019655e-05,0.011952333
1919,0.00010861541,1.5458807e-05,4.4455763e-05,4.870084e-05,0.00023596564,1.501795e-05,7.4243195e-05,0.0001467045,0.011761218
1920,0.00014070433,1.5185422e-05,5.3034277e-05,7.248464e-05,0.00029066866,1.4219574e-05,8.611926e-05,0.00019032983,0.011564122
1921,0.00014581293,1.2373427e-05,6.4757485e-05,6.8682006e-05,0.00028078083,1.3725841e-05,0.000100141275,0.00016691373,0.011436008
1922,0.00012512716,9.704882e-06,6.703325e-05,4.838902e-05,0.00022911497,1.5758565e-05,0.0001027388,0.000110617606,0.011424285
1923,0.00010187275,9.099976e-06,5.794978e-05,3.482299e-05,0.0001831991,1.9556297e-05,9.234167e-05,7.1301125e-05,0.011527273
1924,9.2235496e-05,9.915061e-06,4.6593752e-05,3.572668e-05,0.00016426903,2.2800028e-05,7.900831e-05,6.24607e-05,0.0116928825
1925,9.271251e-05,1.0764429e-05,4.1629144e-05,4.0318933e-05,0.0001595653,2.3883316e-05,7.205065e-05,6.363133e-05,0.011847965
1926,9.089967e-05,1.0888211e-05,4.2726348e-05,3.7285114e-05,0.00015122398,2.1951617e-05,7.14851e-05,5.7787274e-05,0.011938952
1927,8.3714636e-05,1.0669607e-05,4.394883e-05,2.9096203e-05,0.00014284799,1.7894474e-05,7.180439e-05,5.3149128e-05,0.011950921
1928,8.212336e-05,1.1434046e-05,4.28598e-05,2.7829514e-05,0.00015480092,1.4253957e-05,7.090239e-05,6.964458e-05,0.011897242
1929,9.7080316e-05,1.3739267e-05,4.2798565e-05,4.0542483e-05,0.00019646512,1.2511095e-05,7.213219e-05,0.00011182182,0.011803298
1930,0.00012540803,1.648042e-05,4.7462658e-05,6.146495e-05,0.000250796,1.2125585e-05,7.885234e-05,0.00015981807,0.0117002735
1931,0.00015244298,1.815788e-05,5.5988585e-05,7.829653e-05,0.00028883206,1.2244101e-05,8.95218e-05,0.00018706615,0.011620799
1932,0.00016585377,1.8255052e-05,6.34107e-05,8.418801e-05,0.0002952671,1.2744477e-05,9.8435776e-05,0.00018408685,0.011588338
1933,0.0001651076,1.733811e-05,6.5116576e-05,8.265292e-05,0.00027825712,1.4017961e-05,0.000100589255,0.00016364992,0.011609204
1934,0.00015945666,1.6481388e-05,6.0680377e-05,8.229489e-05,0.0002581922,1.6327449e-05,9.5632095e-05,0.00014623263,0.011674109
1935,0.0001588223,1.6536645e-05,5.3603533e-05,8.8682114e-05,0.0002501799,1.9197705e-05,8.741493e-05,0.00014356727,0.011764847
1936,0.00016599246,1.7588054e-05,4.7994443e-05,0.00010040996,0.00025532814,2.1472408e-05,8.049155e-05,0.00015336419,0.011859591
1937,0.00017624613,1.9075616e-05,4.572567e-05,0.000111444846,0.00026532903,2.2026861e-05,7.712549e-05,0.00016617669,0.011936703
1938,0.00018439328,2.0642585e-05,4.604632e-05,0.00011770439,0.00027536877,2.0508352e-05,7.6820215e-05,0.00017804021,0.011979529
1939,0.00019265657,2.2860708e-05,4.729262e-05,0.00012250325,0.00029351533,1.7668515e-05,7.811663e-05,0.00019773017,0.011980582
1940,0.00021149265,2.698844e-05,4.916225e-05,0.00013534196,0.00033662404,1.5108078e-05,8.09447e-05,0.00024057127,0.011942485
1941,0.00025113035,3.366714e-05,5.3431457e-05,0.00016403175,0.0004140042,1.4099585e-05,8.7236265e-05,0.00031266836,0.011875865
1942,0.00031126596,4.188344e-05,6.209536e-05,0.00020728716,0.0005144094,1.4578586e-05,9.883412e-05,0.00040099668,0.011796896
1943,0.00037945004,4.9424063e-05,7.460684e-05,0.00025541912,0.00061079836,1.5601481e-05,0.00011466095,0.00048053596,0.011726084
1944,0.0004405853,5.4600492e-05,8.705471e-05,0.00029893013,0.0006803374,1.6727374e-05,0.00013002739,0.00053358264,0.011685138
1945,0.00048923667,5.7567795e-05,9.4306604e-05,0.00033736226,0.0007223338,1.8649906e-05,0.00013917858,0.0005645053,0.011690973
1946,0.00053466513,6.036171e-05,9.3474555e-05,0.00038082886,0.0007594334,2.2685956e-05,0.0001390096,0.0005977378,0.011749528
1947,0.00059430394,6.5689914e-05,8.614961e-05,0.00044246446,0.0008211748,2.9667804e-05,0.00013135982,0.00066014717,0.011853115
1948,0.0006801138,7.542393e-05,7.761295e-05,0.00052707695,0.00092219014,3.8921895e-05,0.00012206389,0.00076120434,0.011981564
1949,0.00078860985,8.982606e-05,7.336998e-05,0.0006254138,0.00105257,4.8007747e-05,0.00011726587,0.00088729634,0.012106402
1950,0.0009065552,0.00010892376,7.54203e-05,0.00072221115,0.0011950879,5.425254e-05,0.00011956988,0.0010212655,0.01219689
1951,0.0010351622,0.00013590966,8.153952e-05,0.00081771304,0.0013649509,5.8097532e-05,0.00012739429,0.001179459,0.012227988
1952,0.0012137132,0.00017925887,8.9425295e-05,0.000945029,0.0016335073,6.5492175e-05,0.0001393858,0.0014286294,0.012188689
1953,0.0015079561,0.00024914974,0.0001025496,0.0011562568,0.0020864583,8.476706e-05,0.00016013785,0.0018415534,0.012087439
1954,0.0019574664,0.00034959184,0.00012924116,0.0014786334,0.002731059,0.00011868639,0.00019830921,0.0024140633,0.011952459
1955,0.00253371,0.0004751828,0.00017099014,0.0018875372,0.0034561455,0.0001612439,0.00025365764,0.0030412439,0.01182897
1956,0.0031662744,0.00061767397,0.00021164709,0.0023369533,0.0041200784,0.000205207,0.00030620387,0.0036086675,0.0117740445
1957,0.0038175571,0.0007752317,0.00022608494,0.0028162405,0.004690149,0.0002514576,0.0003268756,0.0041118157,0.01184397
1958,0.0045106513,0.0009511963,0.0002073194,0.0033521354,0.0052630277,0.00030737036,0.0003071121,0.0046485453,0.012071762
1959,0.005236883,0.0011402358,0.00018158651,0.003915061,0.0058898563,0.0003749501,0.00027499732,0.005239909,0.012441746
1960,0.005801097,0.0013164756,0.00018171853,0.004302903,0.0063628587,0.00044213305,0.00026723422,0.0056534912,0.0128719425
1961,0.0058676535,0.0014510195,0.00019988167,0.0042167525,0.0063724793,0.0004968,0.00027987274,0.0055958065,0.013219632
1962,0.005411718,0.0015515924,0.00019939647,0.0036607292,0.006180346,0.000566051,0.00028081101,0.005333484,0.013328396
1963,0.0049455096,0.0016276037,0.00020469935,0.0031132065,0.006609751,0.00069139566,0.00030062237,0.0056177326,0.013084762
1964,0.0047318833,0.0015795534,0.00029501758,0.0028573123,0.007503438,0.00079124584,0.00041612427,0.006296068,0.012439395
1965,0.0042194165,0.0012648662,0.00043282885,0.0025217216,0.0073145614,0.00069972797,0.00056765124,0.0060471823,0.011471191
1966,0.002980989,0.0007403146,0.00045561037,0.001785064,0.0052862745,0.0004344235,0.00057160936,0.0042802417,0.01047605
1967,0.0015999753,0.00027408494,0.00032556176,0.0010003286,0.0027232016,0.0002014623,0.000401681,0.0021200583,0.009852708
1968,0.000955469,6.750378e-05,0.00019390289,0.0006940623,0.0013232352,0.00012982749,0.00024150073,0.00095190696,0.009804999
1969,0.0011238465,0.000103574195,0.00016762046,0.0008526519,0.0013244122,0.00019240411,0.00021229761,0.00091971044,0.010193236
1970,0.0015136587,0.00024053337,0.00020094418,0.0010721812,0.0018677755,0.00030368776,0.000256051,0.0013080367,0.010715835
1971,0.0016490568,0.00034216206,0.00021261592,0.0010942789,0.002231617,0.00038120343,0.0002774983,0.0015729151,0.011185977
1972,0.0014750313,0.00035320173,0.00018279567,0.00093903387,0.0022189652,0.00038565026,0.00025124018,0.0015820748,0.011596482
1973,0.0011303325,0.00028911795,0.00013615353,0.00070506096,0.0018483712,0.0003292115,0.00020044464,0.001318715,0.011988038
1974,0.0006924266,0.00018194085,9.49591e-05,0.0004155266,0.0011395833,0.00022867769,0.00014888187,0.00076202373,0.012315636
1975,0.0002626489,7.6319884e-05,6.756995e-05,0.00011875905,0.00038005004,0.00010210002,0.000109282126,0.0001686679,0.012459573
1976,0.00013578456,4.0046965e-05,6.21297e-05,3.3607892e-05,0.0002637169,2.2210297e-05,9.724982e-05,0.00014425679,0.012352846
1977,0.00047750122,9.330089e-05,9.030819e-05,0.00029389214,0.0010384603,4.535205e-05,0.00013070229,0.0008624059,0.012020955
1978,0.000908945,0.00015395768,0.00013815975,0.0006168276,0.0018244213,9.460795e-05,0.000190986,0.0015388274,0.011523988
1979,0.0009166236,0.00014470342,0.00015754437,0.00061437587,0.0016877358,8.4377134e-05,0.00021593225,0.0013874264,0.010998631
1980,0.00053241453,9.087619e-05,0.00012268734,0.000318851,0.00087567,4.4583197e-05,0.00017330209,0.0006577847,0.010684103
1981,0.00018759599,4.674315e-05,7.089798e-05,6.9954855e-05,0.00026187906,2.4366273e-05,0.00010927237,0.0001282404,0.010765255
1982,0.00011632631,2.4214905e-05,5.4661243e-05,3.7450165e-05,0.00018198745,2.689596e-05,8.664261e-05,6.8448884e-05,0.011207584
1983,0.00020249758,1.9568552e-05,7.7232675e-05,0.00010569636,0.00032665394,4.0614104e-05,0.00010750278,0.00017853706,0.011767391
1984,0.00024152175,2.717398e-05,9.6211195e-05,0.00011813656,0.0003491441,5.0632094e-05,0.0001245221,0.00017398989,0.012163103
1985,0.00018489921,3.3565426e-05,8.088481e-05,7.044897e-05,0.0002460457,4.6021483e-05,0.00010727994,9.274427e-05,0.012253226
1986,0.00014080633,3.30886e-05,5.210536e-05,5.5612367e-05,0.00022176534,3.5404762e-05,7.871647e-05,0.00010764412,0.012068081
1987,0.00017426636,2.8141934e-05,4.86093e-05,9.751512e-05,0.00032762843,2.8613884e-05,7.816373e-05,0.00022085082,0.011728973
1988,0.00021678243,1.9082943e-05,7.193246e-05,0.00012576702,0.00040373753,2.3895778e-05,0.00010570755,0.0002741342,0.011384311
1989,0.00019458505,9.593085e-06,9.0057336e-05,9.493463e-05,0.00034496872,2.2248974e-05,0.00012636883,0.00019635091,0.011171378
1990,0.00012866972,5.7527104e-06,8.166311e-05,4.1253912e-05,0.0002242084,2.5802065e-05,0.0001175091,8.089723e-05,0.011162244
1991,8.270812e-05,7.88634e-06,5.7778427e-05,1.704335e-05,0.00015447021,3.193742e-05,9.1661124e-05,3.0871666e-05,0.011333827
1992,8.1111626e-05,1.2163887e-05,4.228784e-05,2.6659896e-05,0.00015507499,3.6785776e-05,7.411177e-05,4.4177443e-05,0.011590817
1993,9.7795084e-05,1.5365216e-05,4.3101205e-05,3.9328657e-05,0.00017026762,3.7361217e-05,7.285077e-05,6.0055638e-05,0.011820547
1994,9.9227385e-05,1.5767228e-05,4.869039e-05,3.4769775e-05,0.00015842382,3.271146e-05,7.658971e-05,4.9122642e-05,0.011945492
1995,8.320849e-05,1.38974165e-05,4.7614478e-05,2.1696602e-05,0.00013491529,2.5506257e-05,7.4465606e-05,3.494342e-05,0.011945153
1996,7.296319e-05,1.1872949e-05,4.1586118e-05,1.9504123e-05,0.00013820229,1.9691086e-05,6.8451955e-05,5.0059247e-05,0.011845886
1997,8.217945e-05,1.0689674e-05,3.9336403e-05,3.2153373e-05,0.00017424824,1.6688697e-05,6.724307e-05,9.0316484e-05,0.011699254
1998,9.934392e-05,9.646521e-06,4.455691e-05,4.514049e-05,0.00020957614,1.569697e-05,7.409837e-05,0.00011978081,0.011561704
1999,0.00010515045,8.139135e-06,5.2394415e-05,4.46169e-05,0.00021254658,1.60597e-05,8.3370964e-05,0.000113115915,0.011476845
2000,9.41982e-05,6.6648395e-06,5.56575e-05,3.1875858e-05,0.00018466674,1.79107e-05,8.724705e-05,7.9509e-05,0.011464143
2001,7.69669e-05,6.181192e-06,5.2081505e-05,1.8704202e-05,0.00015117245,2.1237829e-05,8.33849e-05,4.654972e-05,0.01151827
2002,6.6401706e-05,7.085359e-06,4.5182373e-05,1.4133972e-05,0.0001328082,2.5122745e-05,7.55982e-05,3.208726e-05,0.011616086
2003,6.588953e-05,8.783799e-06,3.9679053e-05,1.7426682e-05,0.00013046023,2.8009095e-05,6.897674e-05,3.3474393e-05,0.011725536
2004,6.868565e-05,1.00805655e-05,3.7475475e-05,2.1129606e-05,0.00013119822,2.8526263e-05,6.5698965e-05,3.697299e-05,0.011815486
2005,6.6838795e-05,1.0112288e-05,3.736796e-05,1.9358542e-05,0.00012516826,2.621658e-05,6.470551e-05,3.4246168e-05,0.011864726
2006,6.0283903e-05,9.129632e-06,3.737757e-05,1.3776702e-05,0.000117088726,2.1943662e-05,6.4131724e-05,3.101334e-05,0.011866253
2007,5.7254183e-05,8.340941e-06,3.7047164e-05,1.1866075e-05,0.00012160544,1.756232e-05,6.367991e-05,4.036321e-05,0.011825408
2008,6.565016e-05,8.729117e-06,3.7719605e-05,1.9201436e-05,0.00014700009,1.4651782e-05,6.482906e-05,6.751924e-05,0.011755157
2009,8.42274e-05,1.001908e-05,4.0838953e-05,3.3369364e-05,0.00018404421,1.3481604e-05,6.895781e-05,0.00010160481,0.011672473
2010,0.0001025872,1.0957122e-05,4.611876e-05,4.5511315e-05,0.00021179559,1.3377818e-05,7.546951e-05,0.00012294826,0.011596876
2011,0.000109778586,1.0563094e-05,5.138003e-05,4.7835463e-05,0.00021458245,1.3862322e-05,8.174706e-05,0.00011897308,0.011547668
2012,0.00010312867,9.032699e-06,5.4034204e-05,4.006177e-05,0.00019418311,1.5183428e-05,8.4895386e-05,9.41043e-05,0.011539162
2013,9.003739e-05,7.585501e-06,5.2862542e-05,2.9589348e-05,0.00016758103,1.7945275e-05,8.3629595e-05,6.600616e-05,0.011575983
2014,8.191515e-05,7.537892e-06,4.8725215e-05,2.5652042e-05,0.0001536646,2.2360944e-05,7.893917e-05,5.2364485e-05,0.011651601
2015,8.541742e-05,9.306291e-06,4.382783e-05,3.22833e-05,0.000159572,2.7670889e-05,7.3242976e-05,5.865813e-05,0.011750257
2016,9.721497e-05,1.1955024e-05,4.027783e-05,4.498212e-05,0.00017606028,3.205951e-05,6.882809e-05,7.517267e-05,0.011850964
2017,0.00010644731,1.3750235e-05,3.8885228e-05,5.3811847e-05,0.00018551637,3.3350345e-05,6.662518e-05,8.554084e-05,0.011932216
2018,0.00010405568,1.3531845e-05,3.9000755e-05,5.1523082e-05,0.00017817266,3.0317833e-05,6.607236e-05,8.178248e-05,0.011976408
2019,9.246831e-05,1.1946566e-05,3.9483984e-05,4.1037765e-05,0.0001644617,2.3865969e-05,6.61919e-05,7.440383e-05,0.0119736055
2020,8.670071e-05,1.12815205e-05,4.0181054e-05,3.5238136e-05,0.00017071204,1.6841677e-05,6.710234e-05,8.676803e-05,0.011923594
2021,0.00010354008,1.3634915e-05,4.2599317e-05,4.7305846e-05,0.0002178775,1.216667e-05,7.059745e-05,0.00013511338,0.0118355295
2022,0.00014676532,1.8889006e-05,4.893151e-05,7.89448e-05,0.00030028945,1.0696471e-05,7.892611e-05,0.00021066687,0.011726072
2023,0.0002014771,2.4411716e-05,5.9979124e-05,0.00011708626,0.00038470927,1.102406e-05,9.255889e-05,0.00028112633,0.011616736
2024,0.00024328927,2.688779e-05,7.372534e-05,0.00014267613,0.0004323202,1.1366803e-05,0.00010886755,0.00031208585,0.011531136
2025,0.00025540823,2.4784282e-05,8.5838365e-05,0.00014478559,0.00042607725,1.1556602e-05,0.00012290815,0.0002916125,0.011490891
2026,0.00024096572,1.96302e-05,9.183396e-05,0.00012950157,0.00038380316,1.3462541e-05,0.00012984092,0.0002404997,0.011510925
2027,0.00022287734,1.5438089e-05,8.947313e-05,0.00011796611,0.00034939212,1.9876587e-05,0.000127428,0.00020208753,0.011595492
2028,0.0002309164,1.6536605e-05,8.012628e-05,0.00013425351,0.00036733138,3.26973e-05,0.00011732427,0.00021730979,0.011736271
2029,0.0002819515,2.4765162e-05,6.831406e-05,0.00018887228,0.0004527932,5.099746e-05,0.00010446793,0.00029732782,0.011912796
2030,0.0003630601,3.728071e-05,5.95353e-05,0.00026624408,0.0005725351,6.961234e-05,9.471135e-05,0.0004082114,0.012094258
2031,0.00043053433,4.6961333e-05,5.7126967e-05,0.00032644602,0.00065481255,7.9629805e-05,9.151478e-05,0.00048366794,0.012242712
2032,0.00043730446,4.726172e-05,5.9876555e-05,0.0003301662,0.000642215,7.300065e-05,9.36092e-05,0.0004756052,0.012319627
2033,0.00038333557,3.996518e-05,6.303824e-05,0.00028033214,0.0005673899,5.0531104e-05,9.6444e-05,0.00042041478,0.012296746
2034,0.00034713434,3.83334e-05,6.405201e-05,0.00024474892,0.0005775081,2.6065261e-05,9.8470955e-05,0.0004529719,0.012167569
2035,0.0004450378,5.8341757e-05,6.9117086e-05,0.00031757893,0.00083673175,1.785147e-05,0.00010758411,0.00071129616,0.011950846
2036,0.000730239,0.000103235245,9.207209e-05,0.00053493166,0.0013628374,3.149432e-05,0.000138658,0.0011926851,0.011682374
2037,0.0011236358,0.00015670947,0.0001420262,0.00082490005,0.0019620664,5.336972e-05,0.00019967914,0.0017090176,0.011405032
2038,0.001450567,0.00019249269,0.00020927182,0.0010488025,0.002343599,6.3445295e-05,0.00027770104,0.0020024527,0.011167522
2039,0.001562874,0.000193231,0.00026397436,0.0011056686,0.0023294042,5.414763e-05,0.00033923847,0.0019360181,0.011027587
2040,0.0014688689,0.00016626094,0.00027283072,0.0010297772,0.0020221511,3.8364535e-05,0.0003487519,0.0016350347,0.011048275
2041,0.0013950014,0.00014726563,0.00022467157,0.0010230643,0.001836709,4.4287834e-05,0.00029548068,0.0014969405,0.011284041
2042,0.0017244905,0.00018818521,0.0001491353,0.00138717,0.0023415508,0.00010557909,0.00021271103,0.0020232606,0.011764195
2043,0.00274199,0.00032319082,0.00011181268,0.0023069864,0.0038245358,0.00024314769,0.00017210543,0.0034092825,0.012469397
2044,0.004098192,0.0005016571,0.0001695034,0.0034270312,0.00551909,0.0004092173,0.00023475943,0.0048751137,0.013266914
2045,0.0045592394,0.00059444644,0.00028144868,0.0036833442,0.005580328,0.0004380472,0.00035599674,0.004786284,0.0138196
2046,0.004113077,0.0007578786,0.00029848045,0.003056718,0.004940475,0.00033209656,0.00038368077,0.0042246976,0.013762233
2047,0.00610667,0.0015347254,0.00029250016,0.0042794445,0.009612775,0.00068050576,0.00042474407,0.008507526,0.013215658
2048,0.011078844,0.0027355177,0.00066823617,0.0076750903,0.018340657,0.0015071925,0.00090938417,0.01592408,0.012413577
2049,0.012675268,0.003208653,0.0010855085,0.008381106,0.018744139,0.0015936577,0.0013810112,0.01576947,0.011063372
2050,0.009210868,0.0028339354,0.0006546258,0.005722306,0.010891556,0.0010393517,0.0008497396,0.009002465,0.009671759
2051,0.0061192005,0.0022847585,0.00022561988,0.0036088221,0.006433108,0.0007283823,0.00027398742,0.005430738,0.009548399
2052,0.0038023926,0.0011078457,0.00044319953,0.0022513475,0.0043106126,0.00034912187,0.00045531083,0.0035061797,0.011383406
2053,0.0011498117,0.00020595074,0.00049677474,0.00044708615,0.0010496315,0.00013464103,0.00051079865,0.0004041918,0.014092385
2054,0.0030716816,0.0010845386,0.00024231264,0.0017448302,0.005017907,0.0005059232,0.00021149244,0.0043004914,0.014824931
2055,0.0065055164,0.0011111225,0.000435133,0.0049592606,0.011132082,0.0007772611,0.0004554967,0.009899324,0.012738297
2056,0.00320442,0.00017590764,0.00071247976,0.0023160325,0.0046524545,0.0002582394,0.0008008122,0.003593403,0.009677763
2057,0.0012372634,0.00064344663,0.00031083456,0.00028298222,0.0017331475,0.0004947463,0.000392488,0.00084591325,0.008327286
2058,0.0042690397,0.0011801531,0.00041974106,0.0026691456,0.007612749,0.0008497592,0.00049971,0.00626328,0.0095923785
2059,0.0029725665,0.00032260575,0.0007270931,0.0019228676,0.0044878414,0.00034721606,0.00088213116,0.0032584944,0.012248112
2060,0.00311028,0.0011204531,0.0003314165,0.0016584104,0.004135621,0.0004675806,0.00041037696,0.003257663,0.013947551
2061,0.0037884205,0.000791604,0.00032470195,0.0026721144,0.0061556594,0.0004027381,0.00029490286,0.0054580183,0.012347208
2062,0.0011741797,0.00016889418,0.0006106143,0.00039467122,0.0014564428,0.00010179641,0.00065208465,0.00070256164,0.010303877
2063,0.0028692575,0.0009146664,0.00017319543,0.0017813956,0.0043707388,0.00037832579,0.00025277573,0.003739637,0.010655134
2064,0.0019801809,0.0003294144,0.00031779942,0.0013329671,0.0029692843,0.00025846256,0.00035837662,0.0023524452,0.012063879
2065,0.0016713026,0.00065912347,0.00035811707,0.00065406197,0.002538471,0.00026692837,0.00040408858,0.0018674541,0.013536196
2066,0.0042090705,0.00090906007,0.00019701368,0.0031029966,0.007987458,0.0005222396,0.00021482033,0.007250398,0.012649941
2067,0.0011211331,0.0001694329,0.00051696465,0.00043473556,0.0014132529,0.000112025045,0.0004918573,0.0008093706,0.00973725
2068,0.003461875,0.0013021631,0.00019793835,0.0019617735,0.0050769397,0.0005426482,0.00025000746,0.004284284,0.0100960545
2069,0.0013675804,0.0002374663,0.00030264663,0.00082746736,0.0018579456,0.00015084876,0.00033084417,0.0013762526,0.012203869
2070,0.0032912805,0.001131472,0.00035025383,0.0018095548,0.0052171806,0.00049684243,0.00038608856,0.0043342495,0.014425695
2071,0.0033082142,0.00057059556,0.00027360764,0.002464011,0.0059958305,0.0002456998,0.0002669018,0.005483229,0.011923514
2072,0.001817584,0.0008132707,0.0005048544,0.00049945904,0.0019097845,0.00047980636,0.00045602614,0.00097395194,0.00913832
2073,0.0041550454,0.0013963595,0.00018773724,0.0025709488,0.0065112473,0.0005368426,0.00023413326,0.0057402714,0.010430301
2074,0.0014232937,0.00041761136,0.00049174804,0.00051393436,0.0013311785,0.0002134585,0.000523304,0.00059441593,0.01365038
2075,0.005890485,0.0017073931,0.0002508983,0.0039321934,0.010133879,0.00071205554,0.00027907346,0.00914275,0.014595261
2076,0.00095276773,0.0001653303,0.0005608266,0.00022661079,0.0009318238,0.00022362015,0.00050617487,0.00020202878,0.009847977
2077,0.005698789,0.0022431323,0.0003125966,0.00314306,0.007975431,0.00091534713,0.000297148,0.0067629362,0.009453338
2078,0.0011073903,0.00017537113,0.0004419372,0.000490082,0.0010890933,0.00012601727,0.0005025111,0.00046056494,0.011938345
2079,0.006614009,0.0021510548,0.00035681186,0.004106142,0.011228616,0.0011700515,0.00036619543,0.009692369,0.015946336
2080,0.00113341,2.2152542e-05,0.00061458605,0.0004966715,0.0015278251,0.000105830004,0.00060529844,0.00081669673,0.011200104
2081,0.006052077,0.0024528583,0.0003640564,0.003235162,0.007885189,0.0012508429,0.00032191892,0.0063124266,0.009020315
2082,0.0010779229,0.00015104176,0.000552715,0.00037416615,0.0011863378,0.0001247843,0.00061526307,0.00044629042,0.010694366
2083,0.0063472246,0.0020100914,0.00030928908,0.004027844,0.010974003,0.0012871303,0.0003121957,0.009374677,0.01594436
2084,0.0013237302,6.7528345e-05,0.00082324963,0.0004329523,0.0012982995,0.00019020548,0.00083900976,0.00026908424,0.012100223
2085,0.0048027625,0.0019471408,0.00027037403,0.0025852479,0.0062791766,0.0010542643,0.00025340865,0.0049715037,0.008844459
2086,0.0015855506,0.00021388207,0.00074410095,0.0006275676,0.0020139473,0.00029545036,0.000803923,0.00091457396,0.010786376
2087,0.0040449295,0.0011587694,0.0002531297,0.0026330303,0.007298678,0.00072729506,0.00025702483,0.006314358,0.014904182
2088,0.0022731968,0.00047658512,0.00088372035,0.00091289147,0.0021500976,0.00048454394,0.00089895533,0.0007665983,0.012056368
2089,0.0017802946,0.0006611521,0.00031370178,0.00080544065,0.0022633532,0.00026404863,0.00033104842,0.0016682561,0.009022913
2090,0.0025528194,0.0006035108,0.00052587694,0.0014234316,0.0039695813,0.00048829464,0.0005754633,0.0029058233,0.011768737
2091,0.0012672904,0.0001541927,0.00051091606,0.0006021816,0.0020631268,7.849849e-05,0.0005125014,0.0014721269,0.013533422
2092,0.0021831978,0.000693819,0.00038906635,0.0011003125,0.002393319,0.00040763614,0.0004024627,0.0015832202,0.011267418
2093,0.0006583107,5.79081e-05,0.0005545894,4.5813194e-05,0.0008384923,5.6278088e-05,0.0005963468,0.0001858674,0.010071541
2094,0.0017235351,0.00052082364,0.00010303934,0.0010996722,0.0030346103,0.00030483902,0.0001339026,0.0025958687,0.012334141
2095,0.0009163167,4.8632257e-05,0.00063073327,0.00023695115,0.00083517144,5.154472e-05,0.0006439525,0.00013967414,0.01256411
2096,0.00075568934,0.00027200536,6.661302e-05,0.00041707096,0.0008984311,0.00011076588,8.576357e-05,0.0007019017,0.010791863
2097,0.0008936025,0.00020656364,0.00037886636,0.0003081725,0.0013818848,0.00014679159,0.00041548818,0.0008196051,0.011121226
2098,0.00065578404,0.00014002215,0.00011930584,0.00039645602,0.0011883787,7.229023e-05,0.00014887277,0.00096721563,0.012385957
2099,0.0007930319,0.00015410325,0.00029676556,0.0003421631,0.0007635182,9.1771646e-05,0.00031589944,0.00035584712,0.011867387
2100,0.00024577032,4.562494e-05,0.00013048308,6.966231e-05,0.00038134912,2.5718817e-05,0.00015646072,0.00019916956,0.010887781
2101,0.0006859103,0.00022438545,0.000105310515,0.00035621432,0.0012235984,0.00013703063,0.00013264254,0.00095392513,0.011729636
2102,0.0003904372,2.5196707e-05,0.00019851454,0.00016672595,0.0005428656,1.3286241e-05,0.00022802563,0.00030155372,0.012261302
2103,0.00043654055,9.550011e-05,8.642745e-05,0.000254613,0.0004989492,5.7487247e-05,0.00010629441,0.00033516754,0.011449409
2104,0.0002327581,5.5831653e-05,0.00012465207,5.2274376e-05,0.00041658117,3.6287813e-05,0.0001498726,0.00023042077,0.0111533115
2105,0.00044749235,0.00014791643,4.503372e-05,0.0002545422,0.0008639948,8.76139e-05,7.165964e-05,0.0007047213,0.012047929
2106,0.00032898347,2.020533e-05,0.00015361709,0.00015516103,0.00040149258,1.42132985e-05,0.00018022313,0.00020705616,0.0120584555
2107,0.00027752918,5.7104964e-05,4.8956546e-05,0.00017146766,0.0003774589,3.0257264e-05,7.1230825e-05,0.00027597081,0.011262136
2108,0.0002489041,8.405015e-05,7.796842e-05,8.688552e-05,0.00046839786,5.2785017e-05,0.00010246257,0.0003131503,0.01145235
2109,0.00035075727,9.951057e-05,5.5036413e-05,0.00019621028,0.00066276337,5.122932e-05,8.029264e-05,0.0005312414,0.012176447
2110,0.0003113253,2.8308343e-05,0.00010556308,0.0001774539,0.0003862689,1.8971983e-05,0.0001320746,0.00023522232,0.011841042
2111,0.00024254817,5.447095e-05,4.6320558e-05,0.00014175665,0.00035982148,2.1952523e-05,7.05668e-05,0.00026730215,0.0112425545
2112,0.00027001454,9.913046e-05,5.1887047e-05,0.00011899704,0.00051370147,5.818684e-05,7.567852e-05,0.00037983613,0.0117073795
2113,0.00033511876,7.9941885e-05,6.478589e-05,0.00019039099,0.00058971933,3.3865326e-05,8.979891e-05,0.0004660551,0.0121832155
2114,0.0003297869,4.1490475e-05,8.013985e-05,0.00020815659,0.0004233499,2.1573584e-05,0.00010830827,0.00029346804,0.011676864
2115,0.00026008178,6.419331e-05,4.4906643e-05,0.00015098184,0.00039818132,2.3859724e-05,6.996151e-05,0.0003043601,0.011316247
2116,0.00031046104,0.00011216287,4.2337266e-05,0.00015596091,0.0005747519,5.923226e-05,6.564939e-05,0.00044987022,0.011884255
2117,0.00036713202,7.916694e-05,6.9232905e-05,0.00021873218,0.0006020628,2.8794797e-05,9.570985e-05,0.00047755818,0.012141063
2118,0.00038289273,5.858786e-05,6.864707e-05,0.0002556578,0.0005034994,2.4707777e-05,9.85113e-05,0.00038028034,0.011588255
2119,0.00031669554,8.195368e-05,4.312738e-05,0.0001916145,0.00048438745,3.0179299e-05,6.875673e-05,0.00038545142,0.011413927
2120,0.00037902783,0.000130745,4.0693714e-05,0.00020758911,0.00066884747,6.243266e-05,6.425462e-05,0.0005421602,0.011993427
2121,0.00044401299,9.3712566e-05,7.135297e-05,0.00027894744,0.0006911501,3.1471205e-05,0.0001000799,0.00055959896,0.012100675
2122,0.00047976512,8.226155e-05,6.548312e-05,0.00033202046,0.0006390664,3.0548457e-05,9.7342105e-05,0.00051117584,0.011557958
2123,0.00042150612,0.000110392,4.2602136e-05,0.000268512,0.00063089415,4.0362618e-05,6.922383e-05,0.0005213077,0.011500083
2124,0.0004913818,0.00016122272,4.2638334e-05,0.00028752073,0.0008218044,7.1288174e-05,6.717032e-05,0.0006833459,0.012058633
2125,0.0005796258,0.0001255031,7.419338e-05,0.0003799293,0.0008715645,4.1389525e-05,0.00010582361,0.0007243514,0.012082071
2126,0.00064084807,0.00011873191,6.842583e-05,0.00045369033,0.0008560267,4.1475647e-05,0.00010320492,0.00071134616,0.011564578
2127,0.00059696316,0.0001552923,4.4656972e-05,0.00039701388,0.0008666635,5.645933e-05,7.308522e-05,0.00073711894,0.011564288
2128,0.0006739119,0.0002119898,4.691043e-05,0.00041501166,0.0010703695,8.909551e-05,7.328041e-05,0.00090799364,0.012096021
2129,0.0007992931,0.00018170523,7.971882e-05,0.00053786905,0.0011730817,6.133692e-05,0.00011519409,0.0009965507,0.0120882485
2130,0.0008949061,0.00017742933,7.692496e-05,0.0006405518,0.001190362,6.0959846e-05,0.000116084375,0.0010133178,0.011594282
2131,0.0008749827,0.00022633535,5.0462175e-05,0.0005981852,0.0012301867,8.2185725e-05,8.200089e-05,0.0010660001,0.011604642
2132,0.00095825864,0.00029418335,5.370864e-05,0.00061036664,0.0014526583,0.00012031325,8.301734e-05,0.0012493277,0.012112319
2133,0.001128406,0.0002734886,8.857023e-05,0.0007663472,0.0016247747,9.6379685e-05,0.0001290106,0.0013993843,0.012115317
2134,0.0012606252,0.0002690121,9.103437e-05,0.0009005787,0.0016631464,9.297572e-05,0.00013634676,0.001433824,0.011638031
2135,0.0012669489,0.0003318939,6.078535e-05,0.0008742696,0.0017282652,0.00012074405,9.7002616e-05,0.0015105185,0.01162118
2136,0.0013399165,0.00041275937,6.282135e-05,0.00086433574,0.001953061,0.0001671483,9.5960866e-05,0.0016899518,0.012106852
2137,0.0015315511,0.0004015048,9.8994075e-05,0.0010310522,0.0021745712,0.00014798234,0.00014469629,0.0018818926,0.012151983
2138,0.0016613835,0.00038548105,0.00010819382,0.0011677087,0.0021756007,0.0001346515,0.00016027997,0.0018806692,0.011684312
2139,0.0016515253,0.0004486897,7.333282e-05,0.0011295028,0.0022000049,0.00016314935,0.00011458341,0.001922272,0.011607924
2140,0.0016459401,0.0005255821,7.0379436e-05,0.0010499785,0.0023380215,0.00021294103,0.00010636904,0.0020187115,0.012064829
2141,0.0017670055,0.0005076537,0.000103055594,0.0011562962,0.0025073006,0.00019456816,0.00015072656,0.002162006,0.012171127
2142,0.001784589,0.00044995933,0.000118225,0.0012164047,0.0023450442,0.0001576701,0.00017312572,0.0020142484,0.011707966
2143,0.001665468,0.00047404898,7.956734e-05,0.0011118517,0.0021984694,0.0001702502,0.00012239153,0.0019058277,0.011543128
2144,0.0014966676,0.0005085797,6.7944704e-05,0.0009201432,0.0021197335,0.00020729103,0.000102374004,0.0018100685,0.01195579
2145,0.0014716501,0.00046810045,8.966148e-05,0.0009138882,0.0021468995,0.00018666593,0.00013134432,0.0018288892,0.012141054
2146,0.0013367741,0.00035778517,0.000109133995,0.0008698549,0.0018083907,0.00012397948,0.00015802319,0.0015263881,0.011696791
2147,0.0011350133,0.0003297976,7.380277e-05,0.00073141296,0.0015174394,0.00011445953,0.000112546826,0.001290433,0.011432713
2148,0.00088508945,0.0003219174,5.5210883e-05,0.00050796114,0.0012834396,0.0001324142,8.4591054e-05,0.0010664343,0.011790753
2149,0.0008220589,0.00029295843,6.44429e-05,0.00046465753,0.001278848,0.00012488506,9.556442e-05,0.0010583985,0.012087329
2150,0.0006845241,0.00018568552,8.6091655e-05,0.00041274691,0.0009941254,6.472884e-05,0.0001241626,0.00080523395,0.011710967
2151,0.0005488912,0.00014775543,6.539984e-05,0.00033573594,0.00076506496,5.1553623e-05,9.892816e-05,0.00061458314,0.011353982
2152,0.00037016033,0.00013554136,4.3768396e-05,0.00019085057,0.0005657637,5.844516e-05,7.0486865e-05,0.00043683167,0.011634276
2153,0.00035963056,0.00014409116,4.631874e-05,0.00016922067,0.00060753437,7.1237795e-05,7.120902e-05,0.00046508756,0.012054818
2154,0.00031681,8.512448e-05,6.350841e-05,0.00016817712,0.00051979313,3.4759676e-05,9.3589355e-05,0.00039144413,0.011807621
2155,0.00025484042,5.185662e-05,6.24401e-05,0.00014054368,0.0003853035,2.600339e-05,9.3147e-05,0.0002661531,0.011355903
2156,0.00017716156,5.1238032e-05,3.8760718e-05,8.716281e-05,0.00029889884,2.7915781e-05,6.591111e-05,0.00020507193,0.011501994
2157,0.00016252877,6.88441e-05,3.89871e-05,5.4697575e-05,0.00029037183,4.2911644e-05,6.314912e-05,0.00018431105,0.012011294
2158,0.00021545507,6.4043896e-05,4.775809e-05,0.000103653096,0.00038602663,3.1335818e-05,7.3760784e-05,0.00028093002,0.011970047
2159,0.0001542647,1.9267378e-05,6.155149e-05,7.344583e-05,0.000255346,1.8433782e-05,9.06891e-05,0.00014622313,0.011440206
2160,0.00016095994,3.4116387e-05,4.1506617e-05,8.533694e-05,0.00028254837,2.503869e-05,6.9404574e-05,0.0001881051,0.011378166
2161,9.000579e-05,3.2462125e-05,3.468159e-05,2.2862077e-05,0.00016866653,2.6513626e-05,6.0024493e-05,8.212841e-05,0.011893876
2162,0.00019932995,7.0626054e-05,4.0432657e-05,8.827124e-05,0.0003540725,3.589584e-05,6.443943e-05,0.00025373723,0.012140106
2163,0.00014865428,1.9002635e-05,5.6367797e-05,7.3283845e-05,0.00026529573,1.4337843e-05,8.3789724e-05,0.00016716815,0.011633057
2164,0.00018064798,3.1828662e-05,5.3956646e-05,9.486268e-05,0.00030264555,2.7841785e-05,8.213039e-05,0.00019267337,0.011292896
2165,0.00011569369,2.6407499e-05,3.115872e-05,5.812747e-05,0.00021515516,2.1257481e-05,5.7679987e-05,0.0001362177,0.011681541
2166,0.00015275282,6.348875e-05,3.9459894e-05,4.9804174e-05,0.00025782047,3.4831355e-05,6.2910076e-05,0.00016007904,0.012218591
2167,0.00022230746,5.4798435e-05,4.670511e-05,0.00012080391,0.0004012807,2.1369193e-05,7.179948e-05,0.00030811204,0.01195201
2168,0.00017844075,1.780294e-05,6.865379e-05,9.1984024e-05,0.00029061563,2.1391192e-05,9.6854405e-05,0.00017237003,0.0113292625
2169,0.00024127867,5.1253515e-05,3.9348106e-05,0.00015067705,0.00040896004,3.1012023e-05,6.69733e-05,0.00031097472,0.011421256
2170,0.000108365966,3.9031904e-05,3.60387e-05,3.3295364e-05,0.00017431751,2.5126601e-05,6.039034e-05,8.880056e-05,0.0120972395
2171,0.00028994196,0.00010552392,4.3550997e-05,0.00014086704,0.00049875246,4.0176397e-05,6.6213615e-05,0.00039236248,0.012306227
2172,0.0002301677,2.448015e-05,6.776148e-05,0.00013792608,0.0004035279,1.2386468e-05,9.5134375e-05,0.00029600706,0.011595241
2173,0.00035216624,6.426924e-05,7.120791e-05,0.00021668909,0.00054795865,4.056889e-05,0.00010068163,0.00040670816,0.011226282
2174,0.0002553242,5.3067455e-05,3.0418483e-05,0.00017183827,0.00041586533,2.8156022e-05,5.6921068e-05,0.00033078823,0.011767218
2175,0.00023371415,0.00010609112,4.9493017e-05,7.8130004e-05,0.00035569933,4.5207315e-05,7.1307324e-05,0.0002391847,0.012463886
2176,0.00042200784,0.00011175498,5.43758e-05,0.00025587706,0.0007546384,3.3527675e-05,7.913424e-05,0.0006419765,0.012117896
2177,0.00038558414,3.698641e-05,0.00010335864,0.0002452391,0.0005956792,2.6959466e-05,0.00013530003,0.00043341974,0.011268396
2178,0.0006160651,0.000122524,5.734616e-05,0.00043619497,0.000953226,5.7444264e-05,8.833343e-05,0.0008074483,0.01136816
2179,0.0002864131,8.0666585e-05,4.28643e-05,0.0001628822,0.00040279247,3.754997e-05,6.689642e-05,0.00029834607,0.012235192
2180,0.000548966,0.00021602823,6.138203e-05,0.00027155576,0.0009086716,7.6228505e-05,8.275461e-05,0.0007496885,0.012642656
2181,0.00059978594,8.7745226e-05,9.554252e-05,0.0004164982,0.0010393768,2.6527461e-05,0.00012854423,0.0008843051,0.01173231
2182,0.0008959159,0.00014006416,0.00013542647,0.0006204253,0.0013009448,7.333995e-05,0.0001753722,0.0010522327,0.011121571
2183,0.0009060162,0.00017302862,4.164901e-05,0.0006913386,0.0013565132,7.301277e-05,7.297782e-05,0.0012105226,0.0117172925
2184,0.0005771641,0.00022743782,7.9462196e-05,0.00027026408,0.0007909612,8.8845896e-05,0.00010054424,0.00060157105,0.012716021
2185,0.0011262781,0.00032830297,8.161047e-05,0.00071636465,0.0019493398,0.00011379444,0.00011202729,0.001723518,0.01253675
2186,0.001225308,0.00014173533,0.00019593046,0.0008876423,0.0018317768,6.433178e-05,0.00025043212,0.001517013,0.0113031855
2187,0.002005931,0.00036760487,0.00013345924,0.0015048668,0.0028533495,0.00015911959,0.00018374082,0.0025104892,0.011218837
2188,0.0014043291,0.00033557598,7.0284375e-05,0.0009984687,0.0018919152,0.00013086514,0.00010012091,0.0016609292,0.012218834
2189,0.0017999242,0.0006598562,0.00012174013,0.0010183279,0.0027544438,0.00026494428,0.00014699585,0.0023425038,0.013109703
2190,0.0024738028,0.0005049713,0.00019995948,0.001768872,0.003908066,0.0002020924,0.00027487153,0.003431102,0.012114743
2191,0.0035615587,0.0006258755,0.0003350689,0.0026006142,0.004679686,0.0002711617,0.00043037845,0.003978146,0.011079855
2192,0.0040156287,0.0008968976,0.00011100541,0.0030077256,0.005326031,0.00033433142,0.00016914013,0.004822559,0.011543914
2193,0.0034732006,0.0012555162,0.0001844152,0.0020332693,0.0045566666,0.0005088375,0.00021083812,0.0038369908,0.012981167
2194,0.005097657,0.0015798919,0.00022283212,0.003294933,0.007834138,0.0007481667,0.00031047285,0.0067754984,0.013282671
2195,0.005704063,0.0012541363,0.0005388535,0.003911073,0.007280171,0.0005098062,0.00070829515,0.0060620694,0.011549427
2196,0.006582809,0.0016764476,0.00026146346,0.004644898,0.008218391,0.0006067265,0.00036025935,0.007251405,0.0109629305
2197,0.004414754,0.0017195386,0.00021168594,0.0024835293,0.005555084,0.0006755064,0.00024053773,0.0046390397,0.012049884
2198,0.004869093,0.0019982825,0.0001977874,0.0026730231,0.007956613,0.0011534098,0.00023827676,0.006564926,0.013675388
2199,0.0033569748,0.00088824384,0.00047456974,0.0019941612,0.0050019007,0.0003841269,0.0006149139,0.00400286,0.011870786
2200,0.0025781756,0.00073768414,0.00028457062,0.0015559209,0.0032903268,0.00029645924,0.000352398,0.0026414695,0.010023223
2201,0.0008987321,0.00041991318,0.00016173563,0.00031708335,0.0012214859,0.00015912972,0.00018816334,0.00087419286,0.010526963
2202,0.0016058304,0.0005895713,0.00018297962,0.0008332795,0.0028396389,0.0005492812,0.00019088355,0.0020994742,0.013127032
2203,0.0012488677,0.00024065742,0.00021414303,0.0007940673,0.002274237,0.000135111,0.00024618796,0.0018929382,0.012321186
2204,0.0007790073,0.00027167247,0.00028303138,0.00022430345,0.0011991176,0.0003750583,0.0003008363,0.000523223,0.010021428
2205,0.0012740912,0.00038936865,0.00014442514,0.00074029743,0.0021352142,0.0002416264,0.00018203171,0.0017115561,0.010077584
2206,0.001524277,0.0002240318,0.00031280206,0.0009874431,0.0018397381,0.00027647018,0.00037581378,0.0011874541,0.012802222
2207,0.002233521,0.0006129921,0.00014433653,0.0014761925,0.0033087407,0.000288423,0.00016578549,0.002854532,0.013236184
2208,0.0006524586,0.00022205907,0.0002924952,0.00013790431,0.0009428777,0.0003743473,0.0003016223,0.00026690817,0.010558073
2209,0.001859132,0.0006705218,0.0001518491,0.001036761,0.0031186345,0.00034229254,0.00017678106,0.002599561,0.010137996
2210,0.00085516344,9.697437e-05,0.00027788364,0.0004803054,0.00090622116,0.00014422419,0.00034009895,0.00042189803,0.012376988
2211,0.0024918495,0.00076394225,0.00015967927,0.0015682279,0.0039413674,0.0003486725,0.00018000041,0.0034126942,0.013902885
2212,0.0004274046,5.0086e-05,0.00030173233,7.5586264e-05,0.00049507286,0.000148801,0.0003251378,2.113403e-05,0.011043182
2213,0.0020196042,0.00074773206,0.00018237604,0.001089496,0.0031361952,0.00036918648,0.00019559344,0.0025714154,0.009970532
2214,0.0004689616,5.390547e-05,0.00024407981,0.00017097635,0.00050558255,8.6057626e-05,0.00029186628,0.00012765867,0.01170138
2215,0.0024881992,0.0007846667,0.00017471604,0.0015288163,0.00425391,0.0004554696,0.00018718731,0.003611253,0.014189398
2216,0.0005160847,1.1492489e-05,0.0003346061,0.00016998615,0.0006491102,6.400567e-05,0.00037598825,0.00020911628,0.011598132
2217,0.0020570736,0.00073630054,0.00020753987,0.0011132332,0.003096631,0.00043393354,0.00021805326,0.0024446442,0.009883709
2218,0.00045644055,7.3725525e-05,0.0002564349,0.00012628014,0.00055149454,8.6337175e-05,0.00030034396,0.0001648134,0.011199346
2219,0.0023638199,0.00073700823,0.00017304263,0.001453769,0.004127256,0.00049692066,0.00018410552,0.0034462297,0.0141666345
2220,0.00058587576,2.1394619e-05,0.00035820313,0.00020627801,0.0007498861,5.551879e-05,0.00040507579,0.00028929152,0.011984918
2221,0.0019138808,0.00067184627,0.00020672563,0.0010353089,0.0028963403,0.00045122879,0.00022028273,0.0022248288,0.009916865
2222,0.00046299293,7.6964345e-05,0.00027743398,0.0001085946,0.000575437,9.939477e-05,0.00031962828,0.00015641397,0.0110335145
2223,0.0021279063,0.0006483228,0.00015660019,0.0013229834,0.0037311139,0.00044595244,0.00016813252,0.0031170289,0.013985192
2224,0.0005767934,2.3706532e-05,0.0003702147,0.00018287219,0.00069491693,6.934354e-05,0.00041795906,0.00020761434,0.012108659
2225,0.0016495138,0.0005734722,0.0001780167,0.000898025,0.0025142638,0.00039041034,0.00019458504,0.0019292685,0.009981565
2226,0.00044459524,6.934799e-05,0.00028521338,9.003386e-05,0.0005674821,0.00011813177,0.00032573554,0.00012361474,0.011124214
2227,0.0017899738,0.00054078875,0.00013022842,0.0011189566,0.0031696705,0.00035289876,0.00014061351,0.0026761582,0.013759548
2228,0.00054414175,1.996139e-05,0.00036793636,0.00015624402,0.00060815533,8.809902e-05,0.00041694098,0.00010311535,0.01205603
2229,0.0013029813,0.00044565517,0.00013937852,0.00071794755,0.001998308,0.00028261676,0.0001575873,0.001558104,0.010068927
2230,0.00043196065,7.319935e-05,0.0002673801,9.1381226e-05,0.0005900407,0.00013744307,0.00030506094,0.00014753666,0.011351069
2231,0.0014003683,0.0004215444,0.00010905504,0.0008697689,0.0025164,0.00025267532,0.00011858673,0.002145138,0.013519586
2232,0.00052377244,2.443062e-05,0.0003394897,0.00015985213,0.00057219114,0.00010529918,0.00038878157,7.811037e-05,0.011907823
2233,0.00095710484,0.00031655497,0.000109049535,0.0005315003,0.0014804772,0.00017826077,0.00012809726,0.0011741192,0.010195848
2234,0.00042861735,9.315526e-05,0.00022516574,0.000110296365,0.0006420832,0.0001510813,0.00025822365,0.00023277824,0.011624347
2235,0.0010492569,0.00031081508,0.00010123978,0.000637202,0.0019053873,0.00016753138,0.0001120214,0.0016258345,0.013288417
2236,0.00051647914,3.571397e-05,0.00029047416,0.00019029099,0.0005877371,0.00011431242,0.000338516,0.00013490868,0.01173039
2237,0.00068852736,0.00021567977,9.100917e-05,0.00038183838,0.001074611,0.00010461165,0.00011072726,0.0008592721,0.010362358
2238,0.000422764,0.00011894116,0.00017447428,0.00012934855,0.00069213356,0.00015644674,0.00020197008,0.00033371674,0.011878917
2239,0.0007957171,0.00022654945,0.000102197235,0.00046697046,0.0014413476,0.000107006745,0.000116216994,0.001218124,0.01308033
2240,0.0005204792,4.6506142e-05,0.00023923305,0.00023474003,0.00063129305,0.00011234243,0.0002855561,0.0002333945,0.011574241
2241,0.00052273716,0.00015293233,7.955622e-05,0.00029024857,0.00082087633,6.3532454e-05,9.993503e-05,0.00065740885,0.010554078
2242,0.0004168535,0.00014337072,0.00013077912,0.00014270365,0.00073157705,0.00015548152,0.00015309823,0.00042299725,0.012081158
2243,0.0006512146,0.00017370858,0.0001049178,0.0003725882,0.0011561586,7.013062e-05,0.00012327234,0.0009627557,0.0129038235
2244,0.00054768776,5.550835e-05,0.00019909324,0.00029308617,0.00070151704,0.00010257211,0.00024447523,0.0003544697,0.011468976
2245,0.00045471502,0.00012415696,6.997224e-05,0.00026058583,0.0007145568,4.6514742e-05,9.10102e-05,0.00057703187,0.010750298
2246,0.00042874017,0.00016813887,9.999594e-05,0.00016060537,0.0007823655,0.00015291374,0.00011836265,0.0005110891,0.012223044
2247,0.0006098754,0.00015010698,0.00010708256,0.0003526859,0.0010462168,5.2029354e-05,0.00013028302,0.0008639045,0.012766392
2248,0.0006225564,6.7301145e-05,0.00017403698,0.00038121827,0.00082574185,9.098254e-05,0.00022017944,0.0005145799,0.0114247985
2249,0.00048405371,0.00012412106,6.1736406e-05,0.00029819625,0.00075340713,4.5695957e-05,8.370692e-05,0.0006240042,0.010931744
2250,0.0004908515,0.0002022161,8.1130755e-05,0.00020750468,0.0008952329,0.00015503999,9.712709e-05,0.00064306584,0.012309844
2251,0.00068071805,0.00015544584,0.00011055241,0.0004147198,0.001121723,4.9596798e-05,0.0001393355,0.0009327907,0.012671653
2252,0.0007892082,9.171364e-05,0.00016357079,0.0005339238,0.0010643294,8.4158746e-05,0.00021312815,0.00076704245,0.011437425
2253,0.0006420424,0.00015631481,5.694875e-05,0.0004287788,0.0009753462,5.9145314e-05,8.078613e-05,0.00083541474,0.011086518
2254,0.00066855794,0.00026471177,7.178136e-05,0.0003320648,0.0011694413,0.00017123339,8.731445e-05,0.00091089343,0.012350994
2255,0.00092107087,0.00020095205,0.00011976751,0.0006003513,0.0014557744,6.6168825e-05,0.00015626728,0.0012333383,0.012615369
2256,0.0011425024,0.00015166069,0.00016782961,0.00082301215,0.0015414706,9.1697264e-05,0.00022505921,0.0012247141,0.011494137
2257,0.0010333429,0.00024748282,5.9662718e-05,0.00072619744,0.0015089684,9.6141644e-05,8.757296e-05,0.0013252539,0.01121315
2258,0.0011168339,0.00040234998,7.192694e-05,0.00064255693,0.0018187196,0.00022168446,9.001053e-05,0.0015070245,0.0123586245
2259,0.0015033128,0.00033159892,0.00014295301,0.0010287609,0.0022647446,0.000120350895,0.00019266768,0.0019517262,0.012587232
2260,0.0018985985,0.00031154332,0.00019062044,0.0013964347,0.0025165859,0.00013701721,0.00026270846,0.0021168601,0.01158246
2261,0.0019113868,0.00048367854,7.762065e-05,0.0013500876,0.0026475713,0.00018991613,0.000114036346,0.0023436188,0.011328965
2262,0.0021537947,0.0007255359,8.688332e-05,0.0013413756,0.0032356489,0.00035307105,0.00011354218,0.0027690355,0.012359893
2263,0.0027311458,0.0006601336,0.00019208548,0.0018789266,0.0038920012,0.0002585836,0.0002653609,0.0033680566,0.012580634
2264,0.0032753274,0.00069549563,0.00023299352,0.0023468381,0.00420437,0.0002647767,0.0003279396,0.0036116538,0.011687955
2265,0.0033515224,0.0009670901,0.00011547063,0.0022689616,0.004416244,0.00037999972,0.00016453119,0.003871713,0.011451716
2266,0.0035729697,0.0012416465,0.00011559359,0.0022157296,0.005077377,0.0005711468,0.00015632025,0.00434991,0.0123470565
2267,0.0038246165,0.0010760672,0.00024001201,0.0025085374,0.0052842572,0.00043516513,0.0003343334,0.0045147585,0.012492061
2268,0.0036979497,0.0009885868,0.00023806651,0.0024712963,0.004697611,0.00035698965,0.0003373694,0.004003252,0.011625895
2269,0.0030559986,0.0010517689,0.00012177066,0.0018824589,0.0040314374,0.00041621184,0.00016686312,0.0034483622,0.011348665
2270,0.002512151,0.0010048883,9.935501e-05,0.0014079077,0.0037008212,0.00048261145,0.00013405277,0.003084157,0.012035365
2271,0.0018916724,0.00061855523,0.00017234295,0.0011007742,0.0028092861,0.00025723595,0.00023678111,0.002315269,0.012067011
2272,0.0011647972,0.0003535347,0.0001431617,0.0006681008,0.0015871669,0.000116533745,0.00019832747,0.0012723057,0.011263242
2273,0.00058892573,0.00025743217,7.397202e-05,0.00025752155,0.00085992937,0.000108147,9.7640775e-05,0.0006541416,0.011039852
2274,0.00038691866,0.0001869864,6.071234e-05,0.0001392199,0.0006797133,0.00013262732,7.952983e-05,0.00046755615,0.011710766
2275,0.0002313575,6.489296e-05,7.7788834e-05,8.8675704e-05,0.00042535874,5.360262e-05,0.000104792074,0.00026696405,0.011844004
2276,9.881144e-05,9.032509e-06,8.1038386e-05,8.740541e-06,0.00017837725,4.441275e-05,0.00010927213,2.4692377e-05,0.0112302685
2277,0.00011054117,1.4248581e-05,5.7130474e-05,3.916212e-05,0.00018625143,5.0848215e-05,8.121412e-05,5.4189095e-05,0.0111124
2278,0.0002340377,3.0430752e-05,6.230106e-05,0.00014130589,0.00031517382,7.176824e-05,8.7748565e-05,0.00015565699,0.011764491
2279,0.0002613551,5.1094554e-05,5.398134e-05,0.0001562792,0.00035466274,6.956445e-05,7.821082e-05,0.00020688747,0.011925774
2280,0.0001827465,4.0063678e-05,6.2059036e-05,8.062379e-05,0.0002796441,8.5145955e-05,8.880116e-05,0.00010569698,0.011384126
2281,0.00020888165,4.381473e-05,4.8641083e-05,0.00011642585,0.0003300882,7.3217736e-05,7.64455e-05,0.00018042493,0.011269063
2282,0.00024730648,3.5951005e-05,5.2694155e-05,0.00015866134,0.0003211954,6.1434774e-05,8.138943e-05,0.00017837119,0.011820858
2283,0.0002642193,5.738324e-05,4.409169e-05,0.00016274437,0.00035132738,5.6779747e-05,6.927579e-05,0.00022527186,0.01199343
2284,0.00013712743,3.11024e-05,5.103323e-05,5.4991793e-05,0.00020259089,5.9288705e-05,7.729953e-05,6.600265e-05,0.011477591
2285,0.0001477055,3.8699654e-05,4.1915282e-05,6.709057e-05,0.00024870812,5.5575383e-05,6.8132744e-05,0.00012499999,0.011291308
2286,0.00013813368,1.785196e-05,4.1083837e-05,7.919788e-05,0.00019141336,3.79123e-05,6.771728e-05,8.578379e-05,0.011761673
2287,0.00020306747,4.334254e-05,3.9151357e-05,0.00012057356,0.0002867768,3.7701433e-05,6.312728e-05,0.00018594811,0.012044251
2288,9.603231e-05,1.5876207e-05,4.5234825e-05,3.4921282e-05,0.00014729935,3.3833356e-05,7.020819e-05,4.3257798e-05,0.011596587
2289,0.00010901415,3.0171097e-05,4.3651686e-05,3.519137e-05,0.00019702566,4.4695684e-05,6.8158464e-05,8.41715e-05,0.011291292
2290,8.346465e-05,1.1090779e-05,3.3698067e-05,3.86758e-05,0.00013415069,2.7317177e-05,5.836811e-05,4.8465405e-05,0.01165476
2291,0.00016448481,3.498005e-05,3.8726976e-05,9.077778e-05,0.00023976686,3.076757e-05,6.167595e-05,0.00014732334,0.012077313
2292,0.000105440246,1.7548902e-05,3.914991e-05,4.8741436e-05,0.00016592108,2.2451854e-05,6.250989e-05,8.095934e-05,0.011757623
2293,9.0827176e-05,2.1304122e-05,4.997206e-05,1.9550995e-05,0.00016788731,3.9536302e-05,7.37784e-05,5.4572603e-05,0.011314788
2294,7.913122e-05,1.6710337e-05,3.0361452e-05,3.2059434e-05,0.00014528146,2.6819287e-05,5.3619984e-05,6.48422e-05,0.011516108
2295,0.00011992082,2.3449944e-05,3.8611633e-05,5.7859248e-05,0.00017531312,2.6372449e-05,6.1135404e-05,8.780526e-05,0.012045889
2296,0.00014317909,3.1542095e-05,3.4384182e-05,7.725282e-05,0.0002246011,2.0330193e-05,5.5910365e-05,0.00014836054,0.011943012
2297,7.3266994e-05,9.520804e-06,5.2776228e-05,1.0969964e-05,0.00013694956,3.096193e-05,7.6036325e-05,2.995131e-05,0.01139244
2298,0.000103784056,2.8348506e-05,3.565834e-05,3.9777206e-05,0.00019401814,3.2697873e-05,5.8057165e-05,0.0001032631,0.011374273
2299,7.263571e-05,1.0663047e-05,3.433781e-05,2.7634853e-05,0.000110269655,2.1259024e-05,5.659361e-05,3.241703e-05,0.011923849
2300,0.00017498582,4.6473808e-05,3.590583e-05,9.260618e-05,0.00026806543,2.4518664e-05,5.6111854e-05,0.0001874349,0.012119469
2301,7.902287e-05,6.4035253e-06,4.669888e-05,2.5920468e-05,0.00014430203,1.969206e-05,6.858264e-05,5.6027337e-05,0.011563744
2302,0.000121674035,3.173132e-05,5.0979066e-05,3.896365e-05,0.00022264036,3.868189e-05,7.3307325e-05,0.00011065115,0.011272546
2303,6.694785e-05,1.160579e-05,2.7781038e-05,2.756102e-05,0.000117983844,2.0331556e-05,4.950636e-05,4.8145932e-05,0.01170829
2304,0.00015119021,4.2875192e-05,4.1515916e-05,6.6799104e-05,0.00021994015,2.6970174e-05,6.160904e-05,0.00013136094,0.012203969
2305,0.00013955514,2.8635244e-05,3.669693e-05,7.422295e-05,0.00023527202,1.560103e-05,5.6223747e-05,0.00016344724,0.011844269
2306,0.000102764854,1.5702635e-05,6.418689e-05,2.2875327e-05,0.00019109319,3.427133e-05,8.662107e-05,7.020079e-05,0.011276172
2307,0.00012699641,3.326268e-05,3.3478937e-05,6.025479e-05,0.00022627866,2.9787785e-05,5.4925415e-05,0.00014156546,0.011448991
2308,8.19678e-05,1.9658552e-05,3.866897e-05,2.364028e-05,0.00011165041,2.1765674e-05,5.9334787e-05,3.0549956e-05,0.012104335
2309,0.00021042244,6.362349e-05,3.8483795e-05,0.00010831515,0.0003275845,2.4054254e-05,5.631541e-05,0.00024721483,0.0121649755
2310,9.701168e-05,4.267248e-06,5.671803e-05,3.602641e-05,0.00018815332,1.8930541e-05,7.746829e-05,9.17545e-05,0.01146439
2311,0.00017973004,4.523559e-05,6.148447e-05,7.3009985e-05,0.00030932663,4.1685056e-05,8.399545e-05,0.00018364613,0.011243332
2312,8.584812e-05,1.659495e-05,2.7183856e-05,4.2069314e-05,0.00013909678,1.9970219e-05,4.7918857e-05,7.120771e-05,0.011812083
2313,0.00017529147,6.199632e-05,4.9918588e-05,6.337657e-05,0.0002429511,2.9619456e-05,6.8491645e-05,0.00014483999,0.012341447
2314,0.00018768152,4.152193e-05,4.0233645e-05,0.00010592596,0.0003286555,1.45086e-05,5.7360685e-05,0.0002567862,0.011867788
2315,0.00014879259,1.7655553e-05,8.224699e-05,4.8890044e-05,0.00026822853,3.4382403e-05,0.00010546825,0.00012837788,0.011218762
2316,0.0002114527,5.2169456e-05,4.181393e-05,0.00011746932,0.000351462,3.5142286e-05,6.362378e-05,0.00025269593,0.011447033
2317,8.6542204e-05,2.521695e-05,4.1255567e-05,2.006969e-05,0.0001029561,2.1848411e-05,6.123219e-05,1.9875499e-05,0.012199186
2318,0.00026371103,9.2645634e-05,4.9888975e-05,0.000121176425,0.0004049053,2.9123383e-05,6.57766e-05,0.0003100053,0.012320604
2319,0.00015774183,1.027056e-05,6.20107e-05,8.5460575e-05,0.00031219237,1.3451562e-05,8.148951e-05,0.00021725128,0.011512189
2320,0.00027150198,5.5065815e-05,9.026008e-05,0.00012617608,0.00044720114,4.6404515e-05,0.000115675924,0.00028512068,0.011195111
2321,0.00018803778,3.8188136e-05,2.8121998e-05,0.00012172765,0.00029607594,2.6530975e-05,4.8994996e-05,0.00022054998,0.0117882015
2322,0.00016324506,6.822065e-05,6.198623e-05,3.3038177e-05,0.0001963769,3.0535502e-05,8.063568e-05,8.520573e-05,0.0124673275
2323,0.00029344007,8.286605e-05,4.791689e-05,0.00016265713,0.00051170564,1.9557894e-05,6.238925e-05,0.00042975848,0.012095335
2324,0.00021216492,8.71266e-06,9.784553e-05,0.000105606734,0.00040203796,2.450057e-05,0.00012289573,0.00025464167,0.011265083
2325,0.0003922676,8.202147e-05,7.5948235e-05,0.00023429788,0.0006284488,4.9514987e-05,0.000102097874,0.00047683594,0.011360338
2326,0.00016708748,3.464469e-05,3.5020057e-05,9.742272e-05,0.00022633641,2.5142463e-05,5.5707682e-05,0.00014548626,0.01215133
2327,0.0002811991,0.00011605127,7.523127e-05,8.991657e-05,0.0003988326,3.6085385e-05,9.164864e-05,0.00027109857,0.012549144
2328,0.0002992113,4.790831e-05,5.913411e-05,0.00019216888,0.00059262244,1.0408314e-05,7.634238e-05,0.0005058717,0.01179291
2329,0.00037898397,4.0633106e-05,0.0001301362,0.00020821464,0.00065066555,4.1452873e-05,0.00016237453,0.00044683815,0.011188376
2330,0.00047849645,8.7747605e-05,5.1835683e-05,0.00033891317,0.0007620113,4.935769e-05,7.795955e-05,0.00063469406,0.01163116
2331,0.00020643816,6.172835e-05,6.212333e-05,8.2586484e-05,0.0002457876,3.1500287e-05,8.327926e-05,0.00013100808,0.012442305
2332,0.00040915987,0.00014149444,7.70424e-05,0.00019062303,0.00068254606,3.5334982e-05,9.180177e-05,0.0005554093,0.012456609
2333,0.00037700438,2.1025566e-05,9.367911e-05,0.0002622997,0.0007715282,1.0549441e-05,0.00012057192,0.00064040686,0.011522336
2334,0.00066733576,9.1973285e-05,0.00014442544,0.00043093704,0.0010928087,6.185533e-05,0.00018394302,0.0008470103,0.011262658
2335,0.0005709516,9.0332665e-05,3.715736e-05,0.00044346155,0.0008904261,5.3523236e-05,6.436808e-05,0.0007725348,0.011924114
2336,0.00037843277,0.0001282229,0.000100008554,0.00015020132,0.00050349464,4.6543464e-05,0.00012121972,0.00033573143,0.012610908
2337,0.00061617466,0.00014698194,7.552689e-05,0.00039366583,0.0011581604,3.6167337e-05,9.4964045e-05,0.001027029,0.012237925
2338,0.0007521406,4.5333116e-05,0.0001623255,0.00054448197,0.0013719896,3.3230044e-05,0.00020976484,0.0011289947,0.011345045
2339,0.001234913,0.00017434407,0.00013398669,0.0009265822,0.0019548929,9.7917364e-05,0.0001823252,0.0016746504,0.011436402
2340,0.00093686907,0.00016488119,6.074198e-05,0.00071124587,0.0013586956,8.2188024e-05,9.1960894e-05,0.0011845466,0.012179511
2341,0.0010683062,0.00030891327,0.00013161627,0.00062777667,0.0016342455,0.000107049476,0.00015593566,0.0013712604,0.012648338
2342,0.0015814193,0.0002566411,0.00012628877,0.0011984895,0.0027620557,9.8614895e-05,0.000179113,0.0024843279,0.0119592855
2343,0.0026020845,0.00034547073,0.00029638744,0.0019602263,0.0039414284,0.00016887432,0.00039155374,0.0033810004,0.011338917
2344,0.0034583914,0.00061700394,0.00013389315,0.0027074944,0.004864194,0.00026932973,0.00020595537,0.004388909,0.011682331
2345,0.0038320185,0.0010070136,0.00018570453,0.0026393004,0.0050210836,0.00038605728,0.00023538296,0.0043996433,0.01249905
2346,0.005732512,0.0015762447,0.00021283314,0.003943434,0.008148665,0.000672406,0.00030288933,0.007173369,0.012853669
2347,0.008535899,0.00198965,0.0005578171,0.0059884316,0.011451706,0.0008210991,0.0007725714,0.0098580355,0.012185788
2348,0.011085166,0.0028323205,0.0005035863,0.007749259,0.013856003,0.001056949,0.00070546294,0.012093591,0.011833716
2349,0.010293631,0.0034950168,0.00032069167,0.006477922,0.012501041,0.0012975925,0.0004213144,0.010782135,0.012109629
2350,0.008376555,0.0034506603,0.00028892446,0.00463697,0.011557569,0.0016892478,0.00037295904,0.009495362,0.012881932
2351,0.005222113,0.0018925533,0.00049619563,0.0028333643,0.00814775,0.0009244192,0.00067206245,0.006551268,0.011830457
2352,0.0016729927,0.0005715988,0.00036498302,0.0007364109,0.0026907222,0.00021257115,0.0004752088,0.0020029424,0.010006665
2353,0.0003567515,0.0001638222,0.00014787738,4.5051926e-05,0.0004258062,0.00013010744,0.00016457724,0.00013112153,0.009732373
2354,0.0014883624,0.000102373015,0.0002786131,0.0011073763,0.001871732,0.0002722204,0.00030656028,0.0012929513,0.0113732405
2355,0.0019924303,0.00033343115,0.00019494603,0.0014640532,0.002438766,0.00035068777,0.0002299558,0.0018581225,0.011853977
2356,0.0015847152,0.0004997962,0.00019242745,0.0008924916,0.002220151,0.0006534228,0.0002242384,0.00134249,0.010992732
2357,0.0016154319,0.00042539436,0.00015533021,0.0010347073,0.0026879988,0.0004810362,0.00020507493,0.0020018877,0.01082508
2358,0.0010239166,0.00016664852,0.00021519608,0.00064207206,0.0013903655,0.00022451296,0.00028832624,0.00087752636,0.012234888
2359,0.0008510555,0.00033107272,0.00012046566,0.0003995171,0.0010534587,0.00018139943,0.00015737524,0.00071468396,0.0130622005
2360,0.00024313165,1.9842877e-05,0.00015112225,7.216653e-05,0.0003591078,3.24434e-05,0.00019325533,0.00013340909,0.011852669
2361,0.00069449627,0.00013160694,0.00016448884,0.00039840047,0.0011334947,6.897917e-05,0.00021263504,0.0008518804,0.011040216
2362,0.00030380388,9.2217466e-05,6.5138236e-05,0.00014644816,0.00049801666,4.6232475e-05,9.498568e-05,0.0003567985,0.01160882
2363,0.00078706327,0.00029997603,0.000102674014,0.00038441326,0.0014845498,0.00020425497,0.00011723433,0.0011630605,0.012683729
2364,0.0006066178,0.0001319984,0.00010556197,0.00036905738,0.0012153555,8.6469125e-05,0.00014630261,0.0009825837,0.011874483
2365,0.00046836276,0.00010954776,0.0001859468,0.00017286821,0.0007564307,7.81325e-05,0.00022690136,0.0004513968,0.010577156
2366,0.0002600246,9.8578435e-05,4.959222e-05,0.000111853944,0.00043607916,6.270949e-05,7.374239e-05,0.00029962728,0.010704284
2367,0.0004414812,7.852933e-05,0.00014604586,0.00021690602,0.00065209204,0.00010898304,0.00016973399,0.00037337502,0.012244268
2368,0.000694557,0.00015976134,6.183575e-05,0.00047295986,0.0011191091,0.00010360507,8.4675645e-05,0.00093082833,0.012450505
2369,0.00022030472,4.283563e-05,0.00015940207,1.8067016e-05,0.0003273394,9.8682416e-05,0.00018889373,3.9763265e-05,0.011027561
2370,0.00056893367,0.00020501773,8.439689e-05,0.00027951904,0.0009972239,0.00017088435,0.00010924252,0.0007170971,0.01067466
2371,0.00034643337,2.8253178e-05,0.00012524336,0.00019293682,0.00044127612,5.739682e-05,0.00016248695,0.00022139236,0.011929035
2372,0.00087602617,0.00024088811,0.00011404172,0.00052109634,0.0012787102,0.00013070929,0.00013860897,0.001009392,0.012917911
2373,0.00023270088,3.485144e-05,9.8495606e-05,9.935384e-05,0.00033060618,3.6275025e-05,0.00012396085,0.0001703703,0.0116074
2374,0.0005692468,0.00018345314,0.00016850675,0.00021728694,0.0009403628,0.00015063293,0.00019480326,0.0005949266,0.010707652
2375,0.00025608856,5.936634e-05,5.098761e-05,0.0001457346,0.0003913276,4.4400058e-05,7.872884e-05,0.00026819872,0.011402778
2376,0.00061532843,0.0001796807,0.00015778538,0.00027786236,0.00091411365,0.00011485603,0.00018089225,0.00061836536,0.012881164
2377,0.0005457691,0.00013547434,5.4020264e-05,0.0003562745,0.0009369188,4.9813643e-05,7.5912045e-05,0.0008111931,0.012262109
2378,0.00042385093,8.050517e-05,0.00022783085,0.000115514915,0.0006589979,9.0998525e-05,0.0002605697,0.00030742973,0.010804344
2379,0.00053373806,0.00018046428,5.2701704e-05,0.00030057205,0.00086669956,9.70481e-05,7.50316e-05,0.00069461984,0.010848742
2380,0.00029986005,6.251055e-05,0.00016325334,7.409616e-05,0.00037488498,6.5033884e-05,0.00018844564,0.000121405465,0.012358739
2381,0.00086565875,0.00026710556,7.686252e-05,0.0005216907,0.0014316373,0.00013215281,9.2529495e-05,0.001206955,0.0128855575
2382,0.00026645086,5.9381146e-06,0.00018254663,7.796613e-05,0.00043636793,3.1741074e-05,0.00021488134,0.00018974552,0.011242146
2383,0.0007175183,0.00023675425,0.00015294578,0.0003278183,0.0011614324,0.00016132713,0.00017602912,0.0008240762,0.010592345
2384,0.0002181961,3.571931e-05,9.2480994e-05,8.99958e-05,0.00027397147,3.574339e-05,0.0001186373,0.00011959079,0.0116307605
2385,0.0008594495,0.00025555326,0.00017148716,0.0004324091,0.0013157732,0.0001582006,0.00019067191,0.00096690067,0.013100978
2386,0.00042683346,8.3180894e-05,8.0118676e-05,0.00026353388,0.0007085409,2.652614e-05,0.00010304519,0.0005789696,0.011945954
2387,0.00059593155,0.0001566297,0.00025959342,0.00017970843,0.00094629085,0.00016089309,0.0002884149,0.00049698283,0.010630842
2388,0.00044964362,0.00014947946,4.255667e-05,0.0002576075,0.00070253643,7.6513985e-05,6.359773e-05,0.0005624247,0.011001979
2389,0.00053647807,0.00012112439,0.00022007605,0.00019527764,0.00073377695,0.00010947414,0.0002468635,0.00037743928,0.012763996
2390,0.0008198838,0.00024716146,6.031052e-05,0.00051241176,0.0013106774,9.214066e-05,7.558491e-05,0.0011429518,0.012704495
2391,0.000345184,3.3256914e-05,0.00025380054,5.8126545e-05,0.0005504782,8.947629e-05,0.0002864101,0.00017459178,0.010954123
2392,0.0007329831,0.0002618328,0.000109242465,0.00036190785,0.0011654702,0.0001495061,0.00012835047,0.0008876137,0.010628735
2393,0.00026659196,3.0725834e-05,0.00016102582,7.484032e-05,0.00031117283,5.247561e-05,0.00018912581,6.95714e-05,0.012044369
2394,0.000990326,0.00030987003,0.00014766782,0.00053278817,0.0015205583,0.00015685931,0.00016373726,0.0011999618,0.013168051
2395,0.0003238449,3.2659034e-05,0.0001444216,0.00014676426,0.0005346681,2.8246928e-05,0.00017242439,0.00033399675,0.011576882
2396,0.0007524311,0.00022763731,0.00024731102,0.00027748282,0.0011893131,0.0001870072,0.000272975,0.000729331,0.010552533
2397,0.0003214805,9.097995e-05,6.394417e-05,0.0001665564,0.00044851188,4.9903247e-05,8.617655e-05,0.0003124321,0.0112859
2398,0.00075805455,0.00020456624,0.00024185923,0.00031162912,0.0010926141,0.00015154065,0.00026521814,0.0006758553,0.013071451
2399,0.00060949463,0.00017319758,5.908219e-05,0.00037721483,0.00097314,4.6994588e-05,7.737287e-05,0.0008487725,0.012358294
2400,0.00051857886,8.951468e-05,0.00031289787,0.00011616633,0.0008345264,0.00014933533,0.00034770893,0.00033748208,0.010771293
2401,0.0005750898,0.00021285839,5.8244685e-05,0.00030398674,0.0008848986,0.0001024159,7.539619e-05,0.00070708647,0.010766543
2402,0.00040077328,6.856136e-05,0.00023211044,0.00010010149,0.0005103683,9.61146e-05,0.00026002934,0.0001542244,0.012474874
2403,0.0008738473,0.00028835176,9.225286e-05,0.0004932427,0.0013450872,0.00011629314,0.00010581322,0.0011229808,0.012984326
2404,0.00032537014,1.4125147e-05,0.0002359632,7.5281794e-05,0.0005470911,6.958181e-05,0.00027177538,0.0002057339,0.011265696
2405,0.00071843853,0.00023671502,0.0001716819,0.0003100416,0.0011336234,0.00016105303,0.00019312595,0.0007794444,0.010578269
2406,0.00024622027,4.7131496e-05,0.0001265011,7.258768e-05,0.00029166497,5.3615317e-05,0.00015079208,8.725758e-05,0.011696893
2407,0.000818348,0.00025275708,0.00019366574,0.00037192518,0.0012111423,0.00015582469,0.00021111972,0.0008441979,0.013155366
2408,0.0003851428,8.2113314e-05,0.00010574077,0.00019728874,0.00062616414,2.748521e-05,0.00013238842,0.00046629054,0.011946684
2409,0.00061777193,0.00013603907,0.00028918486,0.00019254802,0.0010105555,0.00017024952,0.00032231872,0.00051798736,0.010698314
2410,0.00034316053,0.00012541455,4.4698598e-05,0.0001730474,0.0004809933,5.7937064e-05,6.239839e-05,0.00036065784,0.011065428
2411,0.0005236365,0.00012854452,0.00024144139,0.0001536506,0.00072038424,0.00013501695,0.00026467143,0.00032069586,0.012805998
2412,0.0005774471,0.00019832976,5.4745535e-05,0.00032437182,0.00088689,5.496624e-05,7.106111e-05,0.00076086266,0.012601417
2413,0.000410523,3.0504758e-05,0.00028619004,9.382821e-05,0.00071398204,0.00011505432,0.00032674914,0.00027217856,0.011074678
2414,0.00050191756,0.00017593207,8.1131344e-05,0.00024485416,0.00077142566,9.667056e-05,9.942961e-05,0.0005753255,0.0107496455
2415,0.0002674808,5.2584637e-05,0.00017708816,3.780799e-05,0.00031772748,8.520952e-05,0.0002001338,3.238415e-05,0.01214242
2416,0.0006346301,0.00022756332,0.000108914996,0.00029815175,0.0009355707,0.0001063758,0.00012226804,0.0007069268,0.012962039
2417,0.00030698482,2.7899216e-05,0.00017121005,0.00010787556,0.00054361124,4.4882934e-05,0.00020694661,0.00029178167,0.011631267
2418,0.00054227666,0.00012901927,0.00019293635,0.000220321,0.00089184253,0.00012714899,0.0002219129,0.0005427807,0.010763583
2419,0.0002117751,6.811764e-05,6.94958e-05,7.416165e-05,0.00025187037,5.0512794e-05,8.7531575e-05,0.00011382598,0.011484028
2420,0.00048485037,0.00015980426,0.00017613782,0.00014890828,0.00067157345,0.00012569623,0.00019234091,0.00035353628,0.0128764305
2421,0.00035187043,0.00010626301,6.698457e-05,0.00017862285,0.0005735284,2.2975348e-05,9.052964e-05,0.00046002344,0.012230106
2422,0.00045338002,4.303589e-05,0.0002494985,0.00016084564,0.00080792117,0.00010950835,0.00028991868,0.00040849418,0.011044265
2423,0.00031661277,0.00010520545,3.7541526e-05,0.0001738658,0.00045832625,5.1551695e-05,5.4942877e-05,0.0003518317,0.011071124
2424,0.00028480103,8.6295535e-05,0.00016203921,3.6466285e-05,0.00034397963,0.000101476144,0.00017967113,6.2832354e-05,0.012421126
2425,0.000412178,0.0001656484,5.823296e-05,0.00018829665,0.0006191034,5.4392804e-05,7.280775e-05,0.0004919028,0.012666471
2426,0.0003547371,1.3259937e-05,0.00019156886,0.0001499083,0.0006739148,5.348453e-05,0.000233027,0.00038740327,0.011505335
2427,0.0004482236,9.295135e-05,0.000106305684,0.00024896656,0.00073381874,7.2366536e-05,0.00013334087,0.00052811136,0.010984064
2428,0.00021836546,6.9155074e-05,8.005499e-05,6.915538e-05,0.00024768637,6.269419e-05,9.600809e-05,8.898408e-05,0.011849795
2429,0.0003902856,0.00016110916,0.00010484444,0.000124332,0.0005392646,9.2525304e-05,0.00011728083,0.00032945845,0.012762105
2430,0.00035057808,6.180191e-05,9.475491e-05,0.00019402125,0.0006465892,1.7211558e-05,0.00012698892,0.00050238875,0.012034343
2431,0.0005295286,4.6133064e-05,0.00018121417,0.00030218135,0.00094241113,7.40426e-05,0.00022256732,0.0006458012,0.011179103
2432,0.0003555949,8.88487e-05,3.008268e-05,0.00023666352,0.000502573,4.551334e-05,4.8201233e-05,0.00040885838,0.011424784
2433,0.00036752733,0.00013677301,0.000116900046,0.00011385427,0.0004657054,0.000101881335,0.00013004696,0.0002337771,0.012501365
2434,0.00045244483,0.00013974587,5.5372537e-05,0.0002573264,0.00075651024,3.7373902e-05,7.7536795e-05,0.00064159953,0.012462517
2435,0.0006258848,3.563789e-05,0.000181843,0.00040840392,0.0011502216,4.692198e-05,0.00023224065,0.00087105896,0.011559457
2436,0.00068088697,0.00010664339,6.7697285e-05,0.0005065463,0.0010841582,5.8067893e-05,9.90022e-05,0.00092708814,0.011275718
2437,0.0005670052,0.00015991656,7.766321e-05,0.00032942544,0.0007502077,9.815998e-05,9.308976e-05,0.000558958,0.012060735
2438,0.0007258721,0.0002307177,7.506962e-05,0.00042008483,0.0010973258,0.00010086248,9.311093e-05,0.0009033524,0.012614994
2439,0.0009828256,0.00013024798,0.00014118978,0.0007113879,0.0016982285,4.4982196e-05,0.00019503418,0.0014582122,0.01200259
2440,0.0013462169,0.00016721128,0.00015361958,0.001025386,0.0021636991,8.8796376e-05,0.00021107231,0.0018638304,0.011390451
2441,0.0014150672,0.0003168507,5.839174e-05,0.0010398248,0.0019848663,0.00014479982,8.62889e-05,0.0017537776,0.011684751
2442,0.0017186888,0.0004889045,0.000104556224,0.0011252281,0.0023928178,0.000231676,0.00012787983,0.0020332618,0.012469014
2443,0.0023664776,0.0005153465,0.00014393432,0.0017071967,0.0035749217,0.0001867764,0.00020942232,0.003178723,0.012379164
2444,0.0033674724,0.00059484603,0.00026504826,0.002507578,0.004960575,0.00022977672,0.0003700583,0.00436074,0.011732843
2445,0.0042491406,0.0010125391,0.0001466088,0.0030899926,0.0057261703,0.00040520425,0.00021927884,0.0051016873,0.01160746
2446,0.0051750517,0.0015468341,0.00016554848,0.0034626692,0.0066895816,0.0006649971,0.00021918159,0.005805403,0.012304829
2447,0.006300103,0.001861291,0.00023516953,0.0042036427,0.008420358,0.00074101414,0.00033720967,0.0073421346,0.01267392
2448,0.0072325654,0.0019848698,0.00040833993,0.0048393556,0.00975053,0.00072963414,0.0005750329,0.008445864,0.01218533
2449,0.0069608972,0.0021836874,0.00028437146,0.0044928384,0.009139575,0.00083835796,0.00040830346,0.007892913,0.011605373
2450,0.0053772707,0.002060649,0.00018597688,0.0031306448,0.0070761004,0.00089113024,0.00024944288,0.0059355274,0.011631173
2451,0.0033020154,0.0013722569,0.00016488174,0.0017648769,0.004776195,0.0006235804,0.00022470673,0.003927908,0.011704978
2452,0.0015845844,0.0006004725,0.00020063162,0.0007834803,0.0026392085,0.0002511856,0.00027101891,0.002117004,0.0112836035
2453,0.0005042479,0.00017758975,0.00013612189,0.00019053627,0.00093851745,0.00010594312,0.00017672453,0.0006558498,0.010707447
2454,0.000251095,4.6429315e-05,9.6365504e-05,0.00010830019,0.00033795895,0.000100533274,0.000114597984,0.00012282768,0.010671147
2455,0.00054451847,4.8230922e-05,0.000113477436,0.00038281013,0.0006694463,0.00013057028,0.0001372465,0.00040162957,0.011130273
2456,0.00087110326,0.0001498906,0.0001077299,0.0006134828,0.0011147086,0.00021304713,0.00013811154,0.0007635499,0.011477986
2457,0.0010015895,0.00023047654,9.9554316e-05,0.0006715586,0.0013304956,0.00028274502,0.00013230919,0.0009154414,0.011537285
2458,0.0009210386,0.00021721737,9.093382e-05,0.00061288744,0.0012480118,0.00024769697,0.00012589841,0.0008744165,0.011624839
2459,0.000682592,0.00016059664,7.720835e-05,0.000444787,0.0009018298,0.00017312197,0.00011231786,0.00061638997,0.011860052
2460,0.0003828752,0.00010180905,5.5510995e-05,0.00022555515,0.0004727553,0.000107490676,8.703474e-05,0.00027822985,0.011951641
2461,0.00015308046,4.1163312e-05,4.288122e-05,6.903593e-05,0.00019578755,5.6188117e-05,7.1866416e-05,6.7733024e-05,0.011816033
2462,6.028005e-05,8.171099e-06,3.9288734e-05,1.2820215e-05,0.00011130767,2.633586e-05,6.66186e-05,1.8353207e-05,0.011695152
2463,4.939969e-05,5.203929e-06,3.382552e-05,1.0370241e-05,0.00011810471,1.6560249e-05,5.846078e-05,4.3083677e-05,0.0117134
2464,7.608284e-05,1.4966855e-05,3.3183944e-05,2.7932037e-05,0.00017273767,1.568614e-05,5.6172994e-05,0.000100878526,0.011742829
2465,9.594504e-05,1.8712559e-05,3.5602654e-05,4.162983e-05,0.00021253436,1.5607813e-05,5.9036534e-05,0.00013789002,0.0116651105
2466,9.450097e-05,1.7522785e-05,3.7606682e-05,3.9371498e-05,0.00020201938,1.5789092e-05,6.121114e-05,0.00012501916,0.011564803
2467,7.817446e-05,1.6197057e-05,3.3352633e-05,2.8624769e-05,0.00015887525,1.5820711e-05,5.5356402e-05,8.769814e-05,0.011577714
2468,6.776912e-05,1.4266242e-05,3.123674e-05,2.2266135e-05,0.00013094288,1.5323154e-05,5.1832732e-05,6.378698e-05,0.0116785625
2469,6.463233e-05,1.11557165e-05,3.102777e-05,2.2448845e-05,0.00012547462,1.4389231e-05,5.1693187e-05,5.939221e-05,0.0117145255
2470,5.6590638e-05,5.707818e-06,3.327429e-05,1.7608532e-05,0.00011391705,1.4221679e-05,5.4674503e-05,4.5020864e-05,0.011641814
2471,4.876381e-05,3.6942768e-06,3.2364023e-05,1.2705509e-05,9.615965e-05,1.5766618e-05,5.3585813e-05,2.6807216e-05,0.011589909
2472,4.7862217e-05,4.1209905e-06,2.9006007e-05,1.4735219e-05,8.538288e-05,1.6066106e-05,4.9370166e-05,1.9946605e-05,0.011644384
2473,5.4260257e-05,5.6921467e-06,2.8321841e-05,2.024627e-05,8.993061e-05,1.6008707e-05,4.815559e-05,2.576631e-05,0.011718102
2474,5.5190998e-05,5.74785e-06,2.861913e-05,2.0824014e-05,9.4599614e-05,1.6406075e-05,4.856606e-05,2.9627483e-05,0.011700072
2475,5.1249503e-05,4.47057e-06,3.0113104e-05,1.6665828e-05,9.2510374e-05,1.7466798e-05,5.052679e-05,2.4516785e-05,0.0116375
2476,4.9190654e-05,4.374246e-06,2.8657143e-05,1.6159267e-05,8.7027125e-05,1.7301893e-05,4.896518e-05,2.0760051e-05,0.011641154
2477,5.1439005e-05,5.0976014e-06,2.6926245e-05,1.9415156e-05,8.5544365e-05,1.6045276e-05,4.6627898e-05,2.2871189e-05,0.011703816
2478,5.4432297e-05,6.0255175e-06,2.6829051e-05,2.157773e-05,8.987814e-05,1.541285e-05,4.603369e-05,2.8431603e-05,0.011724378
2479,5.1519142e-05,5.0159624e-06,2.7702163e-05,1.8801018e-05,9.01362e-05,1.567876e-05,4.696966e-05,2.7487782e-05,0.011676073
2480,4.8028407e-05,4.250787e-06,2.8207256e-05,1.5570362e-05,8.618715e-05,1.6162181e-05,4.770107e-05,2.2323908e-05,0.011643533
2481,4.7442998e-05,4.466909e-06,2.6593141e-05,1.6382948e-05,8.189836e-05,1.5599157e-05,4.5811885e-05,2.0487323e-05,0.011679011
2482,5.031479e-05,5.4016436e-06,2.581475e-05,1.9098396e-05,8.316494e-05,1.4839698e-05,4.4459095e-05,2.3866147e-05,0.011727235
2483,5.170575e-05,5.646812e-06,2.6061785e-05,1.9997153e-05,8.737586e-05,1.4752542e-05,4.4368815e-05,2.8254506e-05,0.011717231
2484,4.9069095e-05,4.612948e-06,2.7072681e-05,1.7383463e-05,8.699113e-05,1.5215845e-05,4.557809e-05,2.619719e-05,0.0116707655
2485,4.6709763e-05,4.280051e-06,2.6876944e-05,1.5552767e-05,8.288173e-05,1.5420497e-05,4.5535755e-05,2.1925478e-05,0.011660554
2486,4.6819878e-05,4.6825303e-06,2.5427995e-05,1.6709355e-05,7.974057e-05,1.49099415e-05,4.374717e-05,2.1083457e-05,0.011697028
2487,4.914562e-05,5.391186e-06,2.5039148e-05,1.8715285e-05,8.166338e-05,1.4494993e-05,4.281329e-05,2.4355095e-05,0.011722421
2488,4.9537986e-05,5.208794e-06,2.5429867e-05,1.8899327e-05,8.473166e-05,1.46047205e-05,4.297469e-05,2.7152251e-05,0.011702279
2489,4.7662554e-05,4.521841e-06,2.617692e-05,1.6963793e-05,8.40994e-05,1.4996403e-05,4.394768e-05,2.5155317e-05,0.011672714
2490,4.6385234e-05,4.4625103e-06,2.5789957e-05,1.6132764e-05,8.107311e-05,1.50686155e-05,4.3664506e-05,2.2339984e-05,0.011677471
2491,4.697786e-05,4.911439e-06,2.477441e-05,1.7292014e-05,7.9503705e-05,1.47632745e-05,4.232759e-05,2.241284e-05,0.011704088
2492,4.862145e-05,5.3107633e-06,2.4564577e-05,1.874611e-05,8.139975e-05,1.4587635e-05,4.165642e-05,2.5155688e-05,0.011710895
2493,4.8646827e-05,5.0168956e-06,2.4926425e-05,1.870351e-05,8.323058e-05,1.4736183e-05,4.1857853e-05,2.6636548e-05,0.011690642
2494,4.74607e-05,4.6288264e-06,2.5333675e-05,1.7498198e-05,8.237494e-05,1.50050355e-05,4.2427662e-05,2.4942245e-05,0.011675518
2495,4.6959405e-05,4.7261524e-06,2.4965075e-05,1.7268178e-05,8.04767e-05,1.5101158e-05,4.209661e-05,2.327893e-05,0.0116849495
2496,4.781114e-05,5.1335373e-06,2.4335479e-05,1.8342122e-05,8.016048e-05,1.505926e-05,4.1188952e-05,2.3912262e-05,0.011700834
2497,4.910276e-05,5.35632e-06,2.4222707e-05,1.9523733e-05,8.1925966e-05,1.5075247e-05,4.0718467e-05,2.6132253e-05,0.011699405
2498,4.9345945e-05,5.148571e-06,2.44822e-05,1.9715175e-05,8.3271654e-05,1.5204123e-05,4.08603e-05,2.720723e-05,0.011684599
2499,4.8909824e-05,4.961014e-06,2.4699493e-05,1.9249315e-05,8.286709e-05,1.5381213e-05,4.117674e-05,2.6309139e-05,0.011676881
2500,4.8940296e-05,5.096568e-06,2.446002e-05,1.9383708e-05,8.205174e-05,1.5556448e-05,4.093716e-05,2.5558127e-05,0.011682148
2501,4.9828275e-05,5.397347e-06,2.4071127e-05,2.0359803e-05,8.239609e-05,1.5729034e-05,4.0324856e-05,2.6342195e-05,0.0116877295
2502,5.100255e-05,5.5450414e-06,2.3956918e-05,2.1500591e-05,8.388372e-05,1.5871696e-05,3.9931398e-05,2.8080627e-05,0.011684179
2503,5.1750838e-05,5.489117e-06,2.406746e-05,2.2194261e-05,8.5197935e-05,1.5989528e-05,3.9918577e-05,2.9289831e-05,0.011676564
2504,5.2217707e-05,5.476295e-06,2.4180901e-05,2.2560509e-05,8.579834e-05,1.6159918e-05,4.0054187e-05,2.9584236e-05,0.011673012
2505,5.292853e-05,5.633124e-06,2.4116065e-05,2.3179344e-05,8.6368775e-05,1.6445736e-05,3.997065e-05,2.9952393e-05,0.011672706
2506,5.4088152e-05,5.8537953e-06,2.3948412e-05,2.4285944e-05,8.756634e-05,1.6790267e-05,3.965438e-05,3.112169e-05,0.011670252
2507,5.5501434e-05,5.98628e-06,2.3848374e-05,2.5666783e-05,8.929934e-05,1.704834e-05,3.935356e-05,3.2897446e-05,0.011665043
2508,5.6937188e-05,6.0508355e-06,2.3845821e-05,2.704053e-05,9.1143855e-05,1.7217977e-05,3.921574e-05,3.471014e-05,0.0116606485
2509,5.8394588e-05,6.161195e-06,2.388711e-05,2.8346281e-05,9.3006136e-05,1.7444709e-05,3.919575e-05,3.6365676e-05,0.011657701
2510,5.9995233e-05,6.3432108e-06,2.392051e-05,2.9731511e-05,9.509954e-05,1.782499e-05,3.917194e-05,3.8102608e-05,0.011653283
2511,6.1821906e-05,6.5310373e-06,2.39252e-05,3.1365667e-05,9.756008e-05,1.8278986e-05,3.9075094e-05,4.0205996e-05,0.011646369
2512,6.3907464e-05,6.680802e-06,2.3913077e-05,3.3313587e-05,0.00010036725,1.8661203e-05,3.8927843e-05,4.277821e-05,0.011639682
2513,6.629359e-05,6.8323716e-06,2.3905928e-05,3.5555287e-05,0.00010356942,1.8967638e-05,3.878945e-05,4.5812332e-05,0.011634941
2514,6.894262e-05,7.022701e-06,2.3938308e-05,3.7981612e-05,0.00010723551,1.9317977e-05,3.8711805e-05,4.920573e-05,0.0116300015
2515,7.1760194e-05,7.2273556e-06,2.4032646e-05,4.0500196e-05,0.00011131204,1.977884e-05,3.8711565e-05,5.2821633e-05,0.011622288
2516,7.4699536e-05,7.40054e-06,2.4168286e-05,4.313071e-05,0.000115669194,2.0286252e-05,3.8755352e-05,5.6627592e-05,0.01161248
2517,7.783377e-05,7.5487424e-06,2.4298235e-05,4.598679e-05,0.00012032276,2.0762309e-05,3.8785973e-05,6.077448e-05,0.01160332
2518,8.130742e-05,7.721268e-06,2.4400493e-05,4.9185663e-05,0.0001254844,2.1224818e-05,3.8772767e-05,6.548681e-05,0.011595632
2519,8.515491e-05,7.9307165e-06,2.4507764e-05,5.2716434e-05,0.00013130199,2.172976e-05,3.875383e-05,7.08184e-05,0.011587637
2520,8.929017e-05,8.141863e-06,2.4670771e-05,5.647754e-05,0.00013770165,2.22825e-05,3.8797683e-05,7.6621465e-05,0.011577823
2521,9.3618444e-05,8.318081e-06,2.4910769e-05,6.0389593e-05,0.00014449997,2.2838823e-05,3.8933817e-05,8.2727325e-05,0.011566683
2522,9.810216e-05,8.467771e-06,2.5204155e-05,6.443023e-05,0.00015161952,2.338304e-05,3.9132443e-05,8.910404e-05,0.011555368
2523,0.00010277569,8.627194e-06,2.5510137e-05,6.863836e-05,0.0001591364,2.3956483e-05,3.9337432e-05,9.584248e-05,0.011544057
2524,0.00010768391,8.8108945e-06,2.58144e-05,7.305862e-05,0.00016714726,2.4583072e-05,3.953151e-05,0.00010303268,0.011532359
2525,0.00011285052,9.000388e-06,2.6141004e-05,7.7709126e-05,0.00017567145,2.5231697e-05,3.9743067e-05,0.00011069669,0.011520315
2526,0.000118277574,9.182755e-06,2.6511483e-05,8.2583334e-05,0.00018466255,2.5859807e-05,4.0002447e-05,0.0001188003,0.011508317
2527,0.00012392849,9.366259e-06,2.6937174e-05,8.7625056e-05,0.00019406609,2.647935e-05,4.0324452e-05,0.00012726228,0.011496257
2528,0.00012973214,9.562915e-06,2.741221e-05,9.275702e-05,0.00020380637,2.7130547e-05,4.0702478e-05,0.00013597334,0.0114835445
2529,0.00013563347,9.769373e-06,2.7932816e-05,9.7931275e-05,0.0002138188,2.7826423e-05,4.112842e-05,0.00014486395,0.011470029
2530,0.00014164299,9.9847375e-06,2.8487366e-05,0.00010317089,0.00022410273,2.8546216e-05,4.1589105e-05,0.0001539674,0.011456502
2531,0.00014783442,1.0214953e-05,2.9059227e-05,0.000108560234,0.0002347296,2.9266137e-05,4.2066873e-05,0.00016339659,0.011443661
2532,0.00015427328,1.047848e-05,2.9637218e-05,0.000114157585,0.00024578994,2.9994488e-05,4.2551615e-05,0.00017324385,0.011431355
2533,0.00016097366,1.07774185e-05,3.0233516e-05,0.00011996274,0.00025729422,3.0750853e-05,4.3058157e-05,0.0001834852,0.011418927
2534,0.00016791033,1.1104475e-05,3.0874697e-05,0.00012593115,0.00026921357,3.1540916e-05,4.3619984e-05,0.00019405267,0.011406013
2535,0.00017505913,1.1448211e-05,3.1574014e-05,0.0001320369,0.0002814911,3.2351865e-05,4.424495e-05,0.0002048943,0.011392788
2536,0.00018242028,1.181479e-05,3.231805e-05,0.00013828743,0.00029413833,3.3190157e-05,4.4920173e-05,0.00021602801,0.011379681
2537,0.00019007095,1.2216772e-05,3.307914e-05,0.00014477504,0.00030729442,3.407346e-05,4.5613495e-05,0.00022760747,0.0113668395
2538,0.00019809515,1.2662264e-05,3.3837186e-05,0.0001515957,0.00032108845,3.5010256e-05,4.6308953e-05,0.00023976924,0.011354147
2539,0.00020663472,1.3156674e-05,3.4605702e-05,0.00015887235,0.0003357391,3.600376e-05,4.7017347e-05,0.00025271802,0.011341501
2540,0.0002158276,1.3702077e-05,3.540113e-05,0.00016672439,0.00035141854,3.7052556e-05,4.7762125e-05,0.00026660386,0.011328758
2541,0.00022578883,1.4303932e-05,3.6250054e-05,0.00017523485,0.00036829218,3.8173468e-05,4.8565747e-05,0.00028155296,0.011315662
2542,0.00023659761,1.4965521e-05,3.7159607e-05,0.00018447248,0.0003865165,3.938859e-05,4.943682e-05,0.0002976911,0.011301904
2543,0.00024838702,1.5697009e-05,3.813683e-05,0.00019455318,0.00040632294,4.0730567e-05,5.0381932e-05,0.00031521043,0.011287429
2544,0.00026136794,1.6507649e-05,3.9182578e-05,0.00020567772,0.00042807634,4.2215674e-05,5.1403193e-05,0.00033445747,0.011272332
2545,0.00027587725,1.742413e-05,4.0292718e-05,0.0002181604,0.0004522946,4.3872446e-05,5.2494615e-05,0.00035592754,0.011256682
2546,0.00029232528,1.847516e-05,4.1472293e-05,0.00023237783,0.00047961238,4.5736997e-05,5.3664524e-05,0.00038021087,0.011240347
2547,0.00031122245,1.970265e-05,4.274252e-05,0.0002487773,0.0005108182,4.7868187e-05,5.4937995e-05,0.00040801204,0.011222906
2548,0.0003331508,2.1147398e-05,4.4146454e-05,0.00026785693,0.0005467979,5.0323903e-05,5.6359917e-05,0.0004401141,0.0112038115
2549,0.0003588409,2.2872378e-05,4.573687e-05,0.00029023163,0.00058867916,5.319463e-05,5.7982445e-05,0.00047750206,0.011182737
2550,0.00038922712,2.4955529e-05,4.7557038e-05,0.00031671455,0.00063791417,5.6587985e-05,5.985628e-05,0.0005214699,0.011159432
2551,0.000425607,2.7537206e-05,4.964435e-05,0.00034842544,0.0006965156,6.066791e-05,6.202248e-05,0.0005738252,0.011133714
2552,0.00046976755,3.0810093e-05,5.2040974e-05,0.00038691648,0.0007672194,6.565228e-05,6.453443e-05,0.0006370327,0.011105305
2553,0.00052423956,3.507894e-05,5.481014e-05,0.00043435048,0.000853811,7.1848684e-05,6.747224e-05,0.0007144901,0.011073867
2554,0.00059259014,4.0804458e-05,5.8066365e-05,0.0004937193,0.00096155197,7.96986e-05,7.097064e-05,0.0008108827,0.011038989
2555,0.00067983096,4.871217e-05,6.196642e-05,0.00056915235,0.0010977265,8.985977e-05,7.521647e-05,0.0009326503,0.0110003045
2556,0.0007931751,5.9971582e-05,6.673022e-05,0.0006664733,0.0012726857,0.0001033547,8.0480444e-05,0.0010888505,0.010957556
2557,0.0009431478,7.653966e-05,7.267053e-05,0.0007939376,0.0015013214,0.00012180349,8.716006e-05,0.0012923579,0.010910967
2558,0.0011453773,0.000101678976,8.024345e-05,0.00096345483,0.0018053956,0.00014780769,9.583785e-05,0.0015617501,0.010861713
2559,0.0014232912,0.00014096373,9.013606e-05,0.0011921914,0.002217044,0.00018565048,0.00010742874,0.0019239647,0.010812816
2560,0.0018113719,0.00020378862,0.0001033898,0.0015041935,0.0027828997,0.00024242216,0.0001233476,0.00241713,0.010770086
2561,0.0023579975,0.00030554473,0.00012160716,0.0019308456,0.0035675766,0.00032965397,0.00014581905,0.0030921036,0.010743814
2562,0.0031234622,0.00046966784,0.00014711908,0.0025066754,0.004651449,0.00046510552,0.00017814405,0.0040081996,0.010750707
2563,0.004162333,0.0007263827,0.00018283109,0.003253119,0.006109285,0.0006724792,0.00022460212,0.0052122036,0.010814214
2564,0.0054716566,0.0011002868,0.000231275,0.004140095,0.007946774,0.00097303936,0.00028929993,0.006684435,0.01095922
2565,0.0068941293,0.0015756167,0.00029209835,0.0050264145,0.009976939,0.0013587797,0.0003727676,0.008245392,0.011195552
2566,0.008028147,0.0020436198,0.00035820232,0.0056263246,0.011685994,0.0017460458,0.00046628877,0.00947366,0.011494642
2567,0.008293598,0.0022886123,0.00041244025,0.0055925455,0.012251887,0.0019539043,0.0005463365,0.009751646,0.011786626
2568,0.007247963,0.0021013739,0.00042659286,0.0047199964,0.01088086,0.0017947551,0.00057264697,0.008513457,0.012007919
2569,0.0049833436,0.0014891069,0.00036547836,0.0031287584,0.007463253,0.0012632918,0.0004959325,0.005704029,0.012157739
2570,0.002346679,0.00075183,0.0002192661,0.001375583,0.003307477,0.0006121047,0.00030408555,0.002391287,0.0122631565
2571,0.00058275973,0.00023999605,7.815148e-05,0.00026461223,0.0006847391,0.00016513215,0.00011482897,0.000404778,0.012273017
2572,0.00020430278,4.418129e-05,8.7559194e-05,7.2562296e-05,0.00041561117,1.763038e-05,0.00011061791,0.00028736287,0.012074517
2573,0.00052474765,3.7469912e-05,0.00018237099,0.00030490672,0.0010348633,1.5173003e-05,0.00021864453,0.00080104574,0.011680568
2574,0.0007315941,0.00010186628,0.00015467136,0.00047505647,0.0011938799,4.0833034e-05,0.00019380725,0.00095923955,0.011310586
2575,0.0007079855,0.0001709971,6.543376e-05,0.00047155467,0.00093635434,6.607235e-05,9.026493e-05,0.00078001706,0.011247346
2576,0.0005994813,0.00018671034,6.298658e-05,0.0003497844,0.0006710291,7.9314785e-05,7.402901e-05,0.00051768526,0.011581483
2577,0.00043858174,0.00014417295,7.502275e-05,0.00021938603,0.0004987674,7.059871e-05,8.025683e-05,0.00034791187,0.011998636
2578,0.00028351456,8.7228786e-05,4.8854625e-05,0.00014743114,0.00040069802,3.8678052e-05,5.768092e-05,0.00030433905,0.012112719
2579,0.00020309478,4.492534e-05,4.8572656e-05,0.00010959679,0.00035806317,1.7135892e-05,6.7731e-05,0.0002731963,0.011932208
2580,0.00016396365,2.3185165e-05,6.761264e-05,7.316585e-05,0.00030000514,1.3819204e-05,9.167505e-05,0.00019451088,0.011699561
2581,0.00011337812,1.512485e-05,5.518427e-05,4.3068994e-05,0.0002080496,1.5144261e-05,7.629689e-05,0.00011660845,0.011557219
2582,7.224226e-05,1.1680707e-05,3.1959305e-05,2.860225e-05,0.00014057572,1.5971438e-05,4.9130016e-05,7.547427e-05,0.011509863
2583,5.6954574e-05,8.665448e-06,2.4069981e-05,2.4219147e-05,0.00011309114,1.6871662e-05,3.8882747e-05,5.7336732e-05,0.011523237
2584,4.8176138e-05,5.8910136e-06,2.3198081e-05,1.9087043e-05,9.3868555e-05,1.745171e-05,3.7524085e-05,3.8892755e-05,0.011578284
2585,4.2227246e-05,4.8782763e-06,2.2723982e-05,1.4624989e-05,8.047252e-05,1.7774917e-05,3.7853617e-05,2.4843988e-05,0.011660643
2586,4.5188477e-05,6.614464e-06,2.2306405e-05,1.6267608e-05,8.387018e-05,2.0611738e-05,3.8018577e-05,2.523987e-05,0.011743239
2587,5.0637675e-05,9.581162e-06,2.2035745e-05,1.902077e-05,9.1297785e-05,2.3948392e-05,3.757887e-05,2.9770523e-05,0.011795634
2588,5.2078743e-05,1.0917389e-05,2.1776304e-05,1.938505e-05,9.390274e-05,2.3361681e-05,3.6950223e-05,3.359083e-05,0.011808442
2589,5.32111e-05,1.0631982e-05,2.209056e-05,2.048856e-05,0.000100302845,2.0588199e-05,3.7398917e-05,4.231573e-05,0.011787087
2590,5.591445e-05,9.543076e-06,2.4125738e-05,2.2245637e-05,0.000109939836,1.8385588e-05,4.0259514e-05,5.129473e-05,0.0117335785
2591,5.5514844e-05,7.767573e-06,2.67606e-05,2.098667e-05,0.00011058721,1.7418648e-05,4.3887347e-05,4.928121e-05,0.011662432
2592,4.9858027e-05,6.175995e-06,2.690792e-05,1.6774111e-05,9.8942e-05,1.7586877e-05,4.4325723e-05,3.70294e-05,0.011614343
2593,4.3463013e-05,5.6355098e-06,2.4076855e-05,1.3750647e-05,8.480558e-05,1.7808503e-05,4.0793926e-05,2.6203152e-05,0.01162687
2594,4.07551e-05,5.8977676e-06,2.14162e-05,1.3441134e-05,7.658334e-05,1.7333268e-05,3.693786e-05,2.2312213e-05,0.011692989
2595,4.100678e-05,6.478162e-06,2.0821264e-05,1.3707356e-05,7.439516e-05,1.6442187e-05,3.527233e-05,2.2680646e-05,0.011764047
2596,4.1450912e-05,6.8808563e-06,2.0961972e-05,1.3608085e-05,7.628228e-05,1.5548338e-05,3.4971465e-05,2.5762476e-05,0.011795296
2597,4.1537125e-05,6.6711095e-06,2.1251015e-05,1.3615001e-05,8.092164e-05,1.4904755e-05,3.5689984e-05,3.0326903e-05,0.011780167
2598,4.2281616e-05,6.1195155e-06,2.2688153e-05,1.34739485e-05,8.59705e-05,1.4776096e-05,3.804378e-05,3.3150623e-05,0.011742421
2599,4.332388e-05,5.7591765e-06,2.4546405e-05,1.3018296e-05,8.886834e-05,1.5221829e-05,4.0619867e-05,3.3026652e-05,0.011709075
2600,4.3349955e-05,5.6755202e-06,2.5020638e-05,1.2653796e-05,8.854183e-05,1.5723675e-05,4.1256102e-05,3.156205e-05,0.011695205
2601,4.234782e-05,5.6516687e-06,2.4061676e-05,1.2634474e-05,8.5959735e-05,1.5499068e-05,3.997468e-05,3.0485988e-05,0.011702421
2602,4.147177e-05,5.61267e-06,2.2895047e-05,1.2964051e-05,8.348601e-05,1.4547623e-05,3.8327737e-05,3.0610652e-05,0.011720809
2603,4.134663e-05,5.577685e-06,2.2302005e-05,1.346694e-05,8.2693776e-05,1.36041335e-05,3.7414447e-05,3.167519e-05,0.0117343245
2604,4.148538e-05,5.4521556e-06,2.2318085e-05,1.3715136e-05,8.292466e-05,1.31916195e-05,3.738527e-05,3.2347765e-05,0.01173328
2605,4.1301075e-05,5.2311807e-06,2.2651207e-05,1.3418688e-05,8.280453e-05,1.3381518e-05,3.783378e-05,3.1589236e-05,0.011723768
2606,4.088204e-05,5.1117827e-06,2.291771e-05,1.285255e-05,8.203286e-05,1.3892633e-05,3.8176986e-05,2.9963241e-05,0.011721227
2607,4.0549883e-05,5.2091677e-06,2.289236e-05,1.2448357e-05,8.12472e-05,1.424969e-05,3.807759e-05,2.8919918e-05,0.011733503
2608,4.048853e-05,5.4438838e-06,2.2739292e-05,1.2305351e-05,8.137323e-05,1.4150258e-05,3.7744165e-05,2.9478811e-05,0.01175287
2609,4.1054715e-05,5.6729004e-06,2.2794015e-05,1.2587799e-05,8.360056e-05,1.3631703e-05,3.768167e-05,3.2287182e-05,0.011764524
2610,4.270245e-05,5.792226e-06,2.3264818e-05,1.3645405e-05,8.842875e-05,1.2976597e-05,3.8257134e-05,3.719502e-05,0.011760034
2611,4.5260924e-05,5.78543e-06,2.4186807e-05,1.5288688e-05,9.4376635e-05,1.251826e-05,3.9533224e-05,4.232515e-05,0.011742699
2612,4.7790003e-05,5.721668e-06,2.531999e-05,1.6748343e-05,9.8818484e-05,1.2465539e-05,4.110273e-05,4.5250217e-05,0.011723364
2613,4.9350736e-05,5.6932217e-06,2.6083779e-05,1.7573737e-05,0.000100316945,1.2820067e-05,4.2152704e-05,4.5344175e-05,0.011713419
2614,4.9801623e-05,5.7712605e-06,2.6034371e-05,1.7995992e-05,9.948859e-05,1.3328695e-05,4.2104726e-05,4.4055167e-05,0.01171938
2615,4.9716487e-05,5.9662725e-06,2.5351608e-05,1.8398607e-05,9.798371e-05,1.3577647e-05,4.117343e-05,4.3232638e-05,0.011739639
2616,4.9821298e-05,6.240218e-06,2.463811e-05,1.8942972e-05,9.7591066e-05,1.3343692e-05,4.0123836e-05,4.4123535e-05,0.011764577
2617,5.084381e-05,6.5621007e-06,2.4383786e-05,1.9897923e-05,0.00010006307,1.2782808e-05,3.9652718e-05,4.762755e-05,0.011781889
2618,5.3473137e-05,6.9249636e-06,2.4750187e-05,2.1797985e-05,0.00010654876,1.2226099e-05,4.007817e-05,5.4244487e-05,0.011784537
2619,5.8109035e-05,7.342507e-06,2.575157e-05,2.501496e-05,0.00011674418,1.1936826e-05,4.1447813e-05,6.335954e-05,0.011774965
2620,6.4542546e-05,7.852374e-06,2.7286307e-05,2.9403862e-05,0.00012896811,1.2030964e-05,4.3562275e-05,7.337487e-05,0.0117624905
2621,7.2041556e-05,8.483795e-06,2.898038e-05,3.4577377e-05,0.00014142618,1.2507388e-05,4.5866866e-05,8.305193e-05,0.011756542
2622,7.9895486e-05,9.247995e-06,3.0298272e-05,4.034922e-05,0.00015335775,1.32415935e-05,4.766592e-05,9.2450224e-05,0.011761683
2623,8.784958e-05,1.0149502e-05,3.0973188e-05,4.6726887e-05,0.00016522809,1.3997575e-05,4.8634098e-05,0.00010259641,0.011776645
2624,9.633959e-05,1.1213924e-05,3.123368e-05,5.389198e-05,0.0001784808,1.45202275e-05,4.905823e-05,0.00011490234,0.011796023
2625,0.00010638875,1.24998505e-05,3.1569227e-05,6.231967e-05,0.0001953184,1.4745961e-05,4.956786e-05,0.00013100458,0.01181318
2626,0.00011949866,1.4107877e-05,3.240572e-05,7.2985065e-05,0.00021839373,1.48711615e-05,5.075632e-05,0.00015276625,0.011823202
2627,0.00013730397,1.6151798e-05,3.398878e-05,8.716339e-05,0.00024995088,1.52193015e-05,5.298767e-05,0.0001817439,0.011825292
2628,0.00016112477,1.873643e-05,3.6386562e-05,0.00010600179,0.00029109253,1.6084954e-05,5.636461e-05,0.00021864296,0.011822957
2629,0.00019173921,2.1952626e-05,3.948689e-05,0.00013029968,0.0003419734,1.7666056e-05,6.0720693e-05,0.00026358667,0.01182196
2630,0.00022959775,2.5928079e-05,4.2977696e-05,0.00016069197,0.00040278898,2.0058504e-05,6.5632514e-05,0.00031709796,0.011827033
2631,0.00027540844,3.0881925e-05,4.6499994e-05,0.00019802654,0.0004749659,2.3230841e-05,7.0648e-05,0.00038108707,0.011839693
2632,0.0003308685,3.7208232e-05,4.9947426e-05,0.00024371284,0.0005618489,2.7023838e-05,7.5646625e-05,0.00045917844,0.011857664
2633,0.00039952752,4.5572146e-05,5.3633736e-05,0.00030032164,0.00066962244,3.1278887e-05,8.1049235e-05,0.00055729435,0.011876035
2634,0.00048789382,5.7094858e-05,5.8167243e-05,0.00037263174,0.00080855686,3.6144706e-05,8.76929e-05,0.00068471924,0.011889335
2635,0.00060673367,7.361684e-05,6.426078e-05,0.00046885604,0.0009940444,4.2368356e-05,9.65976e-05,0.00085507834,0.011893889
2636,0.0007721407,9.81002e-05,7.258879e-05,0.00060145167,0.0012467419,5.1415023e-05,0.000108766246,0.0010865605,0.011889932
2637,0.0010068112,0.0001352615,8.375705e-05,0.00078779255,0.0015928835,6.54874e-05,0.00012507554,0.0014023206,0.011882508
2638,0.001342592,0.00019296932,9.813905e-05,0.0010514836,0.002066965,8.7755376e-05,0.0001460823,0.0018331272,0.011880789
2639,0.0018258619,0.00028470103,0.00011597097,0.0014251899,0.0027183357,0.00012302457,0.00017217861,0.0024231325,0.011896082
2640,0.0025239028,0.00043342682,0.00013806904,0.0019524071,0.0036183845,0.00017894167,0.00020450486,0.003234938,0.011939702
2641,0.0035245325,0.00067562127,0.00016668343,0.0026822279,0.004858238,0.0002674585,0.00024606797,0.0043447115,0.012022209
2642,0.0049060956,0.0010594884,0.00020457257,0.0036420345,0.0065132277,0.00040481443,0.00030076725,0.005807646,0.012151636
2643,0.006630508,0.0016183831,0.00025166626,0.0047604586,0.008525541,0.00060332066,0.00036903552,0.007553185,0.01232165
2644,0.008321021,0.0022922931,0.00030246386,0.0057262643,0.010472679,0.000845466,0.000442797,0.009184415,0.012477872
2645,0.009092642,0.0028182778,0.00034444238,0.0059299213,0.0114172,0.0010476772,0.000501201,0.009868322,0.012489949
2646,0.008020135,0.0027881812,0.00035856743,0.0048733857,0.010428132,0.0010786873,0.0005135788,0.008835865,0.012223342
2647,0.0054009357,0.002074042,0.0003396801,0.0029872134,0.007839314,0.00089298387,0.0004728851,0.0064734444,0.011724383
2648,0.002975963,0.0011104663,0.00030994328,0.0015555535,0.0053183255,0.0006057339,0.0004122677,0.004300324,0.011185764
2649,0.001975837,0.00042986905,0.00029782095,0.0012481469,0.0038415235,0.0003619769,0.00037408064,0.003105466,0.010667431
2650,0.0018749122,0.00015932668,0.00028971577,0.0014258698,0.002819362,0.00023731712,0.00034682392,0.002235221,0.010146289
2651,0.0017768719,0.00018898396,0.00025040563,0.0013374822,0.0020396463,0.00028271278,0.00029382325,0.0014631101,0.009847058
2652,0.001745541,0.00035374702,0.0002027598,0.0011890342,0.0023312774,0.0004209436,0.00024531622,0.0016650175,0.010100773
2653,0.0021022034,0.00046595314,0.00022407668,0.0014121736,0.0036515652,0.0004840769,0.0002831894,0.0028842988,0.010974545
2654,0.0022952002,0.0004059039,0.0003334549,0.0015558413,0.0041018967,0.00041344258,0.0004093217,0.0032791325,0.012149678
2655,0.0013879619,0.00021466632,0.0003776262,0.00079566945,0.002062008,0.00021889107,0.00043869173,0.0014044252,0.013051019
2656,0.00034109916,0.00012848355,0.00017636745,3.6248166e-05,0.00036394165,3.940506e-05,0.00020014176,0.00012439482,0.013213925
2657,0.00097306824,0.00021654984,0.0001185896,0.0006379288,0.0022808241,0.00014013017,0.00015269534,0.0019879986,0.012575882
2658,0.0019305153,0.00024151517,0.00048171013,0.00120729,0.003917652,0.0001857932,0.0005670866,0.0031647722,0.011348632
2659,0.0013061382,0.00016624191,0.00045136592,0.00068853033,0.002249891,7.753592e-05,0.0005299734,0.0016423817,0.010176981
2660,0.0003990316,0.00015755401,9.867448e-05,0.0001428031,0.000495813,7.741174e-05,0.00012601564,0.0002923856,0.009865813
2661,0.00033558343,8.17384e-05,0.00016806858,8.5776475e-05,0.00035153213,4.8526475e-05,0.00018428983,0.00011871582,0.01086233
2662,0.0004932525,2.2395974e-05,0.00027204063,0.00019881585,0.0006034166,6.482042e-05,0.0002920121,0.0002465841,0.012247982
2663,0.00048644526,9.751286e-05,0.00011756558,0.00027136682,0.00054884685,7.2380906e-05,0.0001240901,0.00035237582,0.012519649
2664,0.0003949821,0.000100590376,7.508072e-05,0.00021931103,0.00045626351,8.2214545e-05,9.715647e-05,0.0002768925,0.011894273
2665,0.0003152695,6.1418184e-05,0.00015844793,9.540341e-05,0.00037137064,8.064086e-05,0.00019167537,9.9054436e-05,0.011416283
2666,0.00020084801,4.59031e-05,8.435388e-05,7.059103e-05,0.0002780697,7.197758e-05,0.00010828419,9.7807926e-05,0.011366325
2667,0.00012931744,2.8608521e-05,3.6913505e-05,6.3795414e-05,0.00019156787,4.9817267e-05,5.7545305e-05,8.4205305e-05,0.011539485
2668,9.925396e-05,1.2121251e-05,5.8279427e-05,2.8853276e-05,0.000120308585,1.8487084e-05,7.288752e-05,2.8933977e-05,0.011773335
2669,9.3402894e-05,1.3897518e-05,3.5907877e-05,4.3597498e-05,0.00018447134,2.2554597e-05,4.689722e-05,0.00011501953,0.01193724
2670,0.00012072236,1.6618216e-05,3.4166904e-05,6.993724e-05,0.0002813936,2.1008082e-05,5.2062023e-05,0.00020832349,0.011860434
2671,0.00011917703,7.939006e-06,5.5284978e-05,5.595305e-05,0.000255775,8.69565e-06,8.0146645e-05,0.00016693269,0.011586968
2672,7.9254445e-05,4.9864093e-06,4.6590954e-05,2.767708e-05,0.00015406084,1.4309509e-05,6.930732e-05,7.0443995e-05,0.011359624
2673,5.1167786e-05,6.8731206e-06,2.761477e-05,1.6679895e-05,8.10712e-05,1.5003757e-05,4.4407334e-05,2.1660113e-05,0.011404587
2674,5.023376e-05,5.1123843e-06,2.8222401e-05,1.6898975e-05,6.787488e-05,1.3015622e-05,4.1916643e-05,1.2942615e-05,0.01169119
2675,5.769574e-05,7.319409e-06,3.0759238e-05,1.961709e-05,8.200422e-05,1.2797301e-05,4.283695e-05,2.6369971e-05,0.011921582
2676,6.905915e-05,1.1162389e-05,2.564897e-05,3.224779e-05,0.00012034812,1.3268242e-05,3.876816e-05,6.831172e-05,0.011894745
2677,7.747387e-05,7.944349e-06,3.0352141e-05,3.9177383e-05,0.00014618976,1.3539816e-05,4.7361376e-05,8.528858e-05,0.011702639
2678,6.942437e-05,4.2298334e-06,3.752081e-05,2.7673728e-05,0.00012352527,1.4436799e-05,5.62294e-05,5.285908e-05,0.0115381805
2679,5.2247742e-05,4.1338476e-06,3.0888634e-05,1.7225264e-05,8.790492e-05,1.7151042e-05,4.8286616e-05,2.2467259e-05,0.011493636
2680,4.6524314e-05,5.1772477e-06,2.3304603e-05,1.8042463e-05,7.409821e-05,1.8515284e-05,3.8733815e-05,1.6849111e-05,0.011566881
2681,5.019128e-05,5.4661778e-06,2.3328745e-05,2.139636e-05,7.304257e-05,1.6075699e-05,3.712073e-05,1.9846133e-05,0.011710792
2682,5.2956188e-05,6.369155e-06,2.3479024e-05,2.310801e-05,7.732164e-05,1.3763502e-05,3.657475e-05,2.6983382e-05,0.011832957
2683,5.537697e-05,7.7664745e-06,2.2113112e-05,2.5497386e-05,8.9962006e-05,1.2743459e-05,3.584997e-05,4.136858e-05,0.0118402
2684,5.8273436e-05,7.2690978e-06,2.3928427e-05,2.7075914e-05,0.00010320473,1.2700824e-05,3.9117982e-05,5.1385923e-05,0.011732601
2685,5.640185e-05,5.195552e-06,2.7529946e-05,2.367635e-05,0.00010142034,1.3864393e-05,4.3661934e-05,4.389401e-05,0.011607452
2686,4.939559e-05,4.096203e-06,2.7096503e-05,1.820288e-05,8.6118984e-05,1.5025047e-05,4.295213e-05,2.8141805e-05,0.011562135
2687,4.3918153e-05,4.296562e-06,2.3250828e-05,1.6370765e-05,7.28764e-05,1.5201361e-05,3.811639e-05,1.9558645e-05,0.011613596
2688,4.37004e-05,4.9589694e-06,2.1234933e-05,1.7506498e-05,6.850646e-05,1.4514825e-05,3.5021305e-05,1.8970331e-05,0.011705139
2689,4.599555e-05,5.6646472e-06,2.132683e-05,1.9004074e-05,7.060448e-05,1.3512926e-05,3.4373137e-05,2.2718415e-05,0.011769434
2690,4.7907204e-05,6.0279617e-06,2.1175005e-05,2.0704238e-05,7.647023e-05,1.2776083e-05,3.4230907e-05,2.9463235e-05,0.011776293
2691,4.9362454e-05,5.8956343e-06,2.1480491e-05,2.1986329e-05,8.289222e-05,1.2663607e-05,3.5140798e-05,3.508781e-05,0.01173497
2692,4.9958027e-05,5.478365e-06,2.294441e-05,2.153525e-05,8.5691165e-05,1.3340321e-05,3.7183938e-05,3.5166904e-05,0.011676044
2693,4.8774258e-05,5.1415814e-06,2.3897584e-05,1.9735093e-05,8.330637e-05,1.4557474e-05,3.8290476e-05,3.045842e-05,0.011635712
2694,4.6717658e-05,5.0897356e-06,2.3186902e-05,1.8441022e-05,7.815195e-05,1.5343388e-05,3.73046e-05,2.550396e-05,0.011637628
2695,4.5742825e-05,5.3164317e-06,2.1734602e-05,1.8691791e-05,7.4005715e-05,1.5164562e-05,3.5359157e-05,2.3481993e-05,0.011675409
2696,4.6554273e-05,5.750815e-06,2.0813093e-05,1.9990364e-05,7.308151e-05,1.4556382e-05,3.39596e-05,2.4565528e-05,0.011716938
2697,4.832751e-05,6.1828173e-06,2.0578414e-05,2.1566279e-05,7.520269e-05,1.4142111e-05,3.3444285e-05,2.7616292e-05,0.011732347
2698,4.9952076e-05,6.3420853e-06,2.0673911e-05,2.2936081e-05,7.850643e-05,1.4109768e-05,3.3533215e-05,3.086345e-05,0.011717602
2699,5.09808e-05,6.2597296e-06,2.1057618e-05,2.3663453e-05,8.093482e-05,1.4432782e-05,3.4089724e-05,3.2412314e-05,0.011690596
2700,5.1542927e-05,6.2354025e-06,2.1593267e-05,2.3714258e-05,8.173064e-05,1.5069462e-05,3.4771194e-05,3.1889987e-05,0.011670342
2701,5.1994364e-05,6.4560013e-06,2.1823174e-05,2.371519e-05,8.160826e-05,1.5900298e-05,3.4990717e-05,3.0717245e-05,0.011664567
2702,5.2808682e-05,6.8796803e-06,2.1574539e-05,2.4354465e-05,8.16064e-05,1.6611499e-05,3.458125e-05,3.0413648e-05,0.011671476
2703,5.4363918e-05,7.3527585e-06,2.110178e-05,2.5909378e-05,8.243958e-05,1.6897407e-05,3.3881206e-05,3.166097e-05,0.011684375
2704,5.672563e-05,7.803488e-06,2.0697309e-05,2.822483e-05,8.44991e-05,1.6848362e-05,3.327395e-05,3.4376793e-05,0.0116942115
2705,5.9688264e-05,8.234182e-06,2.0501899e-05,3.0952182e-05,8.780827e-05,1.6838268e-05,3.2943964e-05,3.802604e-05,0.011693381
2706,6.291556e-05,8.635994e-06,2.0528067e-05,3.37515e-05,9.18597e-05,1.7114935e-05,3.291076e-05,4.1834006e-05,0.011681188
2707,6.618027e-05,9.02468e-06,2.0710571e-05,3.6445017e-05,9.594063e-05,1.7691149e-05,3.3078948e-05,4.5170535e-05,0.011664822
2708,6.956716e-05,9.495895e-06,2.092247e-05,3.9148796e-05,9.985501e-05,1.8472934e-05,3.3280103e-05,4.810197e-05,0.011652815
2709,7.346195e-05,1.0176268e-05,2.1017484e-05,4.2268202e-05,0.00010414964,1.9403551e-05,3.3323948e-05,5.1422143e-05,0.011648371
2710,7.835879e-05,1.1118079e-05,2.094333e-05,4.6297384e-05,0.00010967509,2.0434498e-05,3.314182e-05,5.6098776e-05,0.011648928
2711,8.467045e-05,1.2270451e-05,2.0772539e-05,5.1627456e-05,0.00011709737,2.1470983e-05,3.2829306e-05,6.279708e-05,0.011650328
2712,9.2669674e-05,1.3536422e-05,2.0624837e-05,5.8508416e-05,0.00012682338,2.2420509e-05,3.2541026e-05,7.186185e-05,0.011649467
2713,0.00010253986,1.48904255e-05,2.0585749e-05,6.706369e-05,0.00013914023,2.3336373e-05,3.238894e-05,8.341491e-05,0.011644298
2714,0.00011444052,1.637776e-05,2.0696132e-05,7.7366625e-05,0.00015434282,2.4391988e-05,3.242147e-05,9.752936e-05,0.011633515
2715,0.0001285728,1.8073186e-05,2.0971804e-05,8.952781e-05,0.00017269584,2.5741383e-05,3.264899e-05,0.00011430546,0.011617476
2716,0.00014523756,2.0038575e-05,2.1410617e-05,0.00010378837,0.00019457717,2.745684e-05,3.306845e-05,0.00013405188,0.011598303
2717,0.00016492206,2.2367776e-05,2.1990252e-05,0.000120564044,0.00022062928,2.9567213e-05,3.3653047e-05,0.00015740903,0.0115784975
2718,0.00018834835,2.5181651e-05,2.2681425e-05,0.00014048528,0.00025194025,3.2119213e-05,3.4361503e-05,0.00018545953,0.011559403
2719,0.00021657241,2.861889e-05,2.3471526e-05,0.000164482,0.0002900738,3.5168774e-05,3.5185163e-05,0.00021971988,0.011540949
2720,0.00025099583,3.280393e-05,2.4408999e-05,0.0001937829,0.0003370673,3.8768056e-05,3.6182395e-05,0.00026211684,0.011522541
2721,0.0002934187,3.786018e-05,2.5600137e-05,0.00022995839,0.00039541253,4.2987078e-05,3.7482598e-05,0.00031494285,0.011503114
2722,0.0003459976,4.396855e-05,2.7188153e-05,0.0002748409,0.00046804734,4.7981885e-05,3.9250957e-05,0.00038081448,0.011481048
2723,0.00041126975,5.1411003e-05,2.9325998e-05,0.00033053276,0.0005583358,5.4024473e-05,4.1660103e-05,0.00046265122,0.011454444
2724,0.0004921867,6.05805e-05,3.2167743e-05,0.00039943843,0.0006701627,6.149343e-05,4.488235e-05,0.00056378695,0.011421625
2725,0.00059221557,7.2025214e-05,3.589162e-05,0.00048429877,0.00080802245,7.0851354e-05,4.911471e-05,0.0006880564,0.011381848
2726,0.00071530376,8.6483975e-05,4.0696603e-05,0.00058812316,0.000976943,8.264542e-05,5.4573942e-05,0.0008397236,0.011335221
2727,0.0008658897,0.00010497799,4.677185e-05,0.00071413984,0.0011824621,9.75759e-05,6.1476894e-05,0.0010234093,0.011282788
2728,0.0010487523,0.00012889759,5.427383e-05,0.000865581,0.001430354,0.00011652447,7.001441e-05,0.0012438151,0.011225946
2729,0.0012687783,0.00016009554,6.328676e-05,0.0010453961,0.0017264566,0.00014068269,8.032573e-05,0.0015054481,0.011166713
2730,0.0015302596,0.00020102109,7.3798576e-05,0.00125544,0.002075985,0.00017167091,9.248595e-05,0.0018118283,0.011107873
2731,0.0018359132,0.00025481524,8.566106e-05,0.0014954369,0.0024824953,0.0002117062,0.00010648222,0.0021643068,0.011053031
2732,0.0021848872,0.00032522535,9.857382e-05,0.001761088,0.0029463104,0.00026364237,0.00012221148,0.0025604565,0.01100708
2733,0.00257056,0.0004160787,0.00011217453,0.0020423068,0.0034628084,0.00033068308,0.0001395887,0.0029925366,0.010976901
2734,0.0029782837,0.0005298976,0.00012620805,0.002322178,0.0040211384,0.00041531379,0.00015873041,0.0034470942,0.010971643
2735,0.003383963,0.00066525844,0.00014087843,0.0025778261,0.0046023643,0.00051698583,0.00018024116,0.0039051375,0.011002268
2736,0.003753783,0.0008133264,0.00015709034,0.0027833662,0.005174876,0.0006288077,0.00020529007,0.0043407786,0.011079805
2737,0.004044445,0.0009548616,0.00017625827,0.002913325,0.0056838547,0.0007347879,0.00023509753,0.0047139693,0.0112119485
2738,0.004201059,0.0010603291,0.00019900713,0.0029417227,0.00603217,0.0008106077,0.00026913494,0.0049524275,0.011398772
2739,0.004149951,0.0010948103,0.00022232931,0.0028328116,0.0060594724,0.0008292606,0.00030175238,0.0049284594,0.011628351
2740,0.0037963176,0.0010279507,0.00023578294,0.0025325841,0.005555151,0.00076944754,0.00031819427,0.004467509,0.011871265
2741,0.0030710595,0.0008510973,0.00022079736,0.001999165,0.0043856986,0.00062543614,0.0002952027,0.00346506,0.012077893
2742,0.0020593912,0.0005985306,0.00016321555,0.001297645,0.0027539588,0.0004218251,0.00021756678,0.002114567,0.012186036
2743,0.0010832516,0.00034699193,8.211459e-05,0.0006541451,0.0012877668,0.00022220136,0.00011187083,0.0009536947,0.0121454
2744,0.0004963853,0.0001675108,3.5895788e-05,0.00029297874,0.0005603618,9.2200564e-05,5.0057668e-05,0.00041810356,0.011945255
2745,0.00033328304,7.269256e-05,5.9549347e-05,0.00020104116,0.0004855597,3.7272297e-05,7.371591e-05,0.00037457148,0.011630589
2746,0.00031689933,2.8807235e-05,0.00010707116,0.00018102095,0.00051518733,1.8482018e-05,0.00012918668,0.00036751863,0.011310706
2747,0.00023167636,8.394839e-06,0.000108817665,0.00011446386,0.00035803008,1.3984581e-05,0.000134942,0.0002091035,0.011135399
2748,0.00011845452,4.4712915e-06,6.379032e-05,5.0192903e-05,0.00017055824,1.7360537e-05,8.6252934e-05,6.694477e-05,0.011215193
2749,0.00010251529,1.1117441e-05,2.8179325e-05,6.321852e-05,0.00015638865,2.1210133e-05,4.3632805e-05,9.154571e-05,0.0115398
2750,0.00017693541,1.7434486e-05,3.616281e-05,0.00012333812,0.00025652692,2.3088482e-05,4.5771205e-05,0.00018766725,0.011961875
2751,0.00020765024,1.681064e-05,6.313242e-05,0.00012770719,0.00026021653,2.160772e-05,6.90365e-05,0.00016957233,0.012276474
2752,0.00013001036,1.2320214e-05,6.249497e-05,5.5195185e-05,0.0001455195,1.3985031e-05,6.66774e-05,6.485708e-05,0.012348729
2753,7.615632e-05,1.482758e-05,3.621441e-05,2.511433e-05,0.00017268259,7.3295614e-06,4.2233958e-05,0.00012311907,0.01217468
2754,0.0001968758,3.1066877e-05,4.101901e-05,0.0001247899,0.0004927491,1.2238897e-05,5.4340264e-05,0.00042616992,0.011838769
2755,0.00040681066,4.8212944e-05,9.522198e-05,0.00026337572,0.0008376298,1.8447627e-05,0.000119056065,0.00070012605,0.011454189
2756,0.00048527596,4.9747294e-05,0.00013893083,0.00029659783,0.0008571302,1.6691078e-05,0.00016984859,0.00067059055,0.011153652
2757,0.0003750166,3.9524693e-05,0.000120737976,0.00021475392,0.0005750544,1.6029415e-05,0.00015034445,0.00040868053,0.011067901
2758,0.00022857971,3.0947565e-05,6.447577e-05,0.00013315638,0.00030680155,1.9257517e-05,8.603981e-05,0.00020150423,0.01125543
2759,0.00019824249,2.834062e-05,2.987486e-05,0.00014002701,0.0002644534,2.2762018e-05,4.259049e-05,0.00019910089,0.011649503
2760,0.00026418263,2.7304539e-05,4.2066364e-05,0.00019481174,0.0003526362,2.6224874e-05,4.909047e-05,0.00027732085,0.012077574
2761,0.00027537072,2.304945e-05,6.952602e-05,0.00018279527,0.0003345175,2.629199e-05,7.4067255e-05,0.00023415827,0.012357588
2762,0.0001677232,1.7182674e-05,6.548682e-05,8.505371e-05,0.00019612681,1.7437169e-05,6.979586e-05,0.00010889379,0.012395368
2763,0.000107205764,2.3280569e-05,3.7919912e-05,4.600528e-05,0.00025047467,1.04634855e-05,4.5448975e-05,0.00019456222,0.01220119
2764,0.00027840762,5.0436876e-05,4.827899e-05,0.00017969175,0.0006841356,2.000654e-05,6.474857e-05,0.00059938047,0.011842532
2765,0.00057161064,7.89402e-05,0.000113361035,0.00037930938,0.0011620418,3.0217716e-05,0.00014239032,0.0009894337,0.011416581
2766,0.0006954457,8.341376e-05,0.00016683672,0.00044519524,0.0012140382,2.6424761e-05,0.00020430844,0.000983305,0.011065678
2767,0.00055700366,6.777196e-05,0.00014854938,0.0003406823,0.0008392666,2.1317486e-05,0.00018420629,0.00063374283,0.010947675
2768,0.00036000455,5.3772557e-05,8.100992e-05,0.00022522207,0.00047409825,2.4014627e-05,0.00010655365,0.00034352997,0.011146826
2769,0.00034862748,5.315384e-05,3.5787645e-05,0.000259686,0.0004747351,3.2997243e-05,5.036733e-05,0.00039137053,0.0116124675
2770,0.0005232183,5.9841233e-05,5.2681356e-05,0.0004106957,0.00073160883,4.7360525e-05,6.087723e-05,0.0006233711,0.012169957
2771,0.00060260564,5.6905705e-05,9.900019e-05,0.0004466997,0.0007736068,5.661708e-05,0.000105141415,0.0006118483,0.012597288
2772,0.00038566894,3.988259e-05,0.00010200137,0.00024378498,0.0004444542,3.956441e-05,0.00010743193,0.00029745785,0.012720499
2773,0.00020821209,4.6152174e-05,5.746685e-05,0.00010459308,0.00044845167,1.723623e-05,6.578861e-05,0.00036542682,0.012484524
2774,0.00058558286,0.00011116069,7.608075e-05,0.00039834142,0.001427133,4.254195e-05,9.90663e-05,0.0012855247,0.011960585
2775,0.0013067834,0.00018914684,0.0002059402,0.0009116964,0.0026239892,8.0218146e-05,0.00025277244,0.0022909986,0.011295685
2776,0.001605563,0.00020868979,0.00030321002,0.0010936632,0.0027401077,7.155912e-05,0.00036425202,0.0023042965,0.010710733
2777,0.001262114,0.00018280082,0.00023763323,0.00084168,0.0018011453,5.203336e-05,0.00029041123,0.0014587006,0.010481938
2778,0.00089895824,0.00017571032,9.8365635e-05,0.0006248823,0.0011070541,5.8528625e-05,0.00012829978,0.0009202257,0.010807387
2779,0.0011467687,0.0002042309,5.418729e-05,0.0008883504,0.001561035,8.367074e-05,6.5796645e-05,0.0014115677,0.011669082
2780,0.0017489812,0.00021479411,0.0001394217,0.0013947655,0.0024277098,0.00012289172,0.0001475493,0.0021572688,0.012766743
2781,0.0015427864,0.00015268668,0.00022076712,0.0011693325,0.0018743444,0.00013461287,0.00023192649,0.0015078051,0.013564028
2782,0.0006234358,0.0001295331,0.00014815334,0.00034574931,0.00085011823,5.625823e-05,0.00015982779,0.00063403224,0.013510284
2783,0.0014084184,0.00031015647,0.00014627703,0.00095198496,0.0034505343,9.4629184e-05,0.0001849598,0.0031709452,0.0125592435
2784,0.0037025893,0.0005378009,0.00048881856,0.0026759699,0.0076342104,0.00029795145,0.0005877588,0.0067485003,0.011213107
2785,0.003937961,0.00056419027,0.00059224374,0.0027815271,0.0067206044,0.0002743861,0.0007046007,0.0057416176,0.009953421
2786,0.0026395007,0.00064120116,0.00021935636,0.0017789431,0.003251004,0.00022561068,0.0002783529,0.0027470405,0.009439412
2787,0.0029319592,0.00086731423,0.00011465311,0.0019499919,0.0035225058,0.00027346076,0.000121588586,0.0031274564,0.010381279
2788,0.0034735843,0.00064452697,0.0002305924,0.002598465,0.0046587144,0.00020319142,0.00023943342,0.0042160894,0.012702677
2789,0.0015485687,0.00020499599,0.00022379827,0.0011197744,0.001527268,7.860518e-05,0.0002438794,0.0012047834,0.01491055
2790,0.0014863561,0.0007036049,0.00017224684,0.0006105044,0.0028509712,0.00010061024,0.00020050885,0.002549852,0.014566282
2791,0.0047350116,0.0007349464,0.0005323553,0.0034677098,0.01009302,0.00033179947,0.0006348604,0.0091263605,0.011923046
2792,0.003482519,0.00053832744,0.0005803537,0.0023638378,0.0061815022,0.00040561613,0.00068702555,0.0050888606,0.009651531
2793,0.0029090422,0.0011826357,0.00016537198,0.0015610345,0.0032363306,0.0004525727,0.00021120577,0.002572552,0.008907377
2794,0.003698986,0.0009882201,0.0003303295,0.0023804365,0.0050872443,0.00036183334,0.00033876006,0.004386651,0.010525343
2795,0.00080155465,0.00023456533,0.00020950485,0.00035748447,0.0006357423,7.468231e-05,0.00024644603,0.00031461395,0.013782745
2796,0.0030645998,0.0012066043,0.00020113302,0.0016568626,0.005523177,0.0004265696,0.00024372445,0.004852883,0.014735619
2797,0.0034427028,0.00043904092,0.0004445718,0.00255909,0.006691036,0.00024599055,0.0004813009,0.005963744,0.0114919515
2798,0.0014506278,0.00062756834,0.0002887689,0.0005342906,0.0015188083,0.00024677755,0.00033342149,0.0009386092,0.009095753
2799,0.0033813727,0.0011363012,0.0001886072,0.0020564643,0.004834579,0.00044176364,0.00022775159,0.0041650636,0.009943355
2800,0.0009247834,0.00016663875,0.00033183265,0.00042631195,0.00089784747,8.443198e-05,0.00035352889,0.00045988656,0.012910831
2801,0.0034130255,0.0012790016,0.00017939552,0.0019546284,0.005624172,0.00044418828,0.00022385274,0.004956131,0.014288144
2802,0.0021390514,0.00020669121,0.000321757,0.0016106032,0.0039991066,0.00014535752,0.00031401293,0.0035397361,0.011055879
2803,0.0019141007,0.001018814,0.0002612614,0.0006340254,0.0020036509,0.00038102982,0.00026365576,0.0013589653,0.00911714
2804,0.0023399987,0.0006363733,0.00017609107,0.0015275344,0.00352212,0.00029748728,0.00020519953,0.003019433,0.010844971
2805,0.001483393,0.0005999157,0.00027468655,0.0006087908,0.0017973362,0.00021328103,0.0003063749,0.0012776802,0.014240839
2806,0.0035661608,0.000988281,0.00013437755,0.0024435024,0.0062169717,0.00043514022,0.00015491924,0.005626912,0.013517998
2807,0.00088442117,0.00034503263,0.00031981771,0.00021957084,0.0009627704,0.00023072776,0.0002894157,0.00044262694,0.00938997
2808,0.0032661047,0.0013148836,0.00013449574,0.0018167254,0.0046698293,0.00058708264,0.00014098645,0.00394176,0.00952994
2809,0.0007998042,0.00016578946,0.0002500097,0.0003840051,0.00082833145,9.770378e-05,0.0002679436,0.0004626841,0.012883747
2810,0.004348377,0.0014700011,0.00017060943,0.0027077666,0.00742772,0.0007696925,0.00020257787,0.0064554494,0.015297763
2811,0.0005706521,5.213471e-05,0.0002547721,0.00026374523,0.00078730914,6.28257e-05,0.00022961247,0.000494871,0.01053806
2812,0.0039088232,0.001661044,0.0002262918,0.0020214876,0.005799824,0.00095759647,0.00021572689,0.0046265004,0.009085601
2813,0.00064354483,6.727517e-05,0.0002243475,0.00035192215,0.0006588504,9.259773e-05,0.0002256305,0.0003406222,0.011523279
2814,0.0047988323,0.001564415,0.00024292919,0.002991488,0.008520926,0.00095370057,0.00027767115,0.0072895545,0.01577453
2815,0.00045678034,1.3952761e-05,0.00024227779,0.00020054978,0.00056125876,2.354344e-05,0.00022413483,0.00031358047,0.011469085
2816,0.0042002583,0.0016648625,0.00027743913,0.002257957,0.0067870505,0.001149683,0.0002638605,0.005373507,0.009146582
2817,0.00067725923,5.5827608e-05,0.00028119018,0.00034024144,0.0007670495,0.000120799734,0.00027369524,0.00037255455,0.011021881
2818,0.0047165225,0.0013695839,0.0002401711,0.0031067675,0.008994845,0.0009556352,0.00026540607,0.0077738035,0.015512612
2819,0.00085540453,0.00016132805,0.0003248542,0.00036922234,0.0009105703,0.0001682728,0.0003155318,0.0004267657,0.011511574
2820,0.0031714323,0.0011268802,0.00023469482,0.0018098574,0.005549206,0.00078914635,0.00022626643,0.0045337933,0.009341224
2821,0.0019185932,0.00033702826,0.00032641867,0.0012551462,0.003368,0.0003474922,0.0003295234,0.0026909844,0.01170668
2822,0.0028369087,0.0006061319,0.00025553163,0.001975245,0.005581873,0.00043043107,0.00024490504,0.004906537,0.014324551
2823,0.0030042233,0.0009377099,0.0003237053,0.0017428081,0.004326076,0.00068501226,0.00032772153,0.0033133419,0.010889031
2824,0.0009457837,0.00016002641,0.00031717966,0.00046857758,0.0014416103,9.85279e-05,0.00028653743,0.001056545,0.009783537
2825,0.0038546845,0.0009767289,0.0001759799,0.0027019756,0.007670576,0.0005791984,0.00020900593,0.006882372,0.013037283
2826,0.0011312289,3.521847e-05,0.00044718428,0.00064882607,0.0008130007,3.1473e-05,0.00039825973,0.000383268,0.012392277
2827,0.0028706624,0.0010337386,0.00015001516,0.0016869087,0.0045330017,0.000494656,0.00016428673,0.0038740588,0.009962615
2828,0.0020599877,0.0004344801,0.00042295866,0.0012025491,0.0028756924,0.0003037991,0.00039106375,0.0021808296,0.011418431
2829,0.0022324747,0.00043871245,0.00028806797,0.0015056942,0.0043367255,0.00014377739,0.0003006336,0.0038923144,0.013180167
2830,0.0032297983,0.00110458,0.00035182099,0.0017733973,0.0032996237,0.0005267753,0.0003246137,0.0024482347,0.010857901
2831,0.0007400352,0.00011573404,0.00040989736,0.0002144038,0.00091714796,6.8817346e-05,0.00039834972,0.00044998087,0.010180874
2832,0.0031144973,0.0010057428,0.00015501471,0.00195374,0.0055254395,0.00039233625,0.00018097954,0.004952124,0.012914551
2833,0.0015985526,0.0001593725,0.000638052,0.0008011281,0.0011574812,0.0001532633,0.0006166287,0.00038758927,0.012194381
2834,0.0014828411,0.0006395879,0.000137391,0.0007058621,0.001798092,0.0002020862,0.00014851446,0.0014474913,0.010033841
2835,0.0021276216,0.0006266075,0.00040087893,0.0011001352,0.0033325837,0.0003730792,0.00038344474,0.0025760597,0.011764285
2836,0.0011467593,0.000126185,0.00038352882,0.0006370454,0.001684809,2.0891579e-05,0.0004131683,0.0012507491,0.012836444
2837,0.0021603908,0.0007297062,0.00024257746,0.0011881073,0.0022024075,0.00030366334,0.00024566407,0.0016530801,0.01103056
2838,0.0007791585,0.00020180295,0.00035875916,0.00021859638,0.0012233012,0.00016987625,0.00035233964,0.00070108526,0.010944959
2839,0.0015322915,0.00049936905,0.00011907243,0.00091385,0.0027699159,0.00014120142,0.00015062006,0.0024780943,0.012561227
2840,0.0017684343,0.00029723765,0.00045317676,0.0010180199,0.0017100202,0.00019755132,0.00047453566,0.0010379333,0.011923014
2841,0.0005916393,0.00023202827,9.919083e-05,0.00026042017,0.00083327165,0.000104925544,0.000107961125,0.000620385,0.010898968
2842,0.0015840684,0.0005677456,0.0001656042,0.0008507185,0.0028936993,0.00023921572,0.00016767801,0.0024868057,0.01205482
2843,0.001434055,0.00013824602,0.00034864788,0.0009471611,0.0017179506,8.438537e-05,0.00039894006,0.0012346251,0.012272402
2844,0.0013697557,0.00041321036,8.167353e-05,0.0008748718,0.001644724,0.00016874104,0.000100223275,0.0013757597,0.011247243
2845,0.0014641243,0.00051554485,0.00016973661,0.0007788429,0.0026403372,0.00024919934,0.00016266653,0.0022284715,0.011702584
2846,0.0018612717,0.0003825092,0.00019295565,0.0012858069,0.0028249132,0.00012194808,0.00025121667,0.0024517486,0.012297429
2847,0.0023803816,0.0005567688,0.00021297553,0.0016106373,0.002827954,0.00025453581,0.0002576032,0.002315815,0.011649262
2848,0.0019515138,0.00066001876,0.00010374988,0.0011877451,0.0031026322,0.00028813802,0.00010794265,0.0027065515,0.011522435
2849,0.0028365063,0.00080799614,0.00015145996,0.0018770504,0.004521495,0.00028808994,0.00019854603,0.004034859,0.0121513605
2850,0.0033715393,0.0007863567,0.0002965591,0.0022886235,0.004200914,0.0003345993,0.00037604407,0.0034902708,0.011905415
2851,0.0029167954,0.0009855971,9.081266e-05,0.0018403856,0.0040558646,0.0004011921,0.00011549376,0.0035391788,0.011480503
2852,0.0033940873,0.0011280335,0.0001472906,0.0021187633,0.0053416947,0.0004429457,0.00017924058,0.0047195083,0.011898582
2853,0.003307995,0.00089808804,0.00026386694,0.0021460399,0.0044208467,0.00033577168,0.00035015726,0.0037349176,0.011865488
2854,0.0024984756,0.000896782,0.0001098438,0.0014918498,0.003298435,0.00035270015,0.00014570712,0.0028000276,0.011372626
2855,0.0020043221,0.000779823,0.000102632315,0.0011218667,0.003248401,0.00033454108,0.00011618515,0.0027976749,0.011535226
2856,0.0014211161,0.00046084216,0.00013568485,0.000824589,0.0021546814,0.00015900504,0.00018436191,0.0018113144,0.011638074
2857,0.0007566456,0.00029016435,9.282577e-05,0.0003736555,0.0009997971,0.00010957325,0.000118861186,0.00077136274,0.011292435
2858,0.0003565222,0.00016689581,6.0386003e-05,0.0001292404,0.00065106584,9.731556e-05,6.643606e-05,0.00048731422,0.011322554
2859,0.00022950154,8.453065e-05,4.9682887e-05,9.5288015e-05,0.00044300169,5.0630533e-05,6.810144e-05,0.00032426973,0.011598747
2860,9.217573e-05,1.43352545e-05,6.291698e-05,1.4923495e-05,0.00013500686,3.12252e-05,8.226763e-05,2.1514028e-05,0.011489114
2861,9.241934e-05,8.972456e-06,4.3576332e-05,3.987055e-05,0.00014155539,4.6556674e-05,5.739429e-05,3.760442e-05,0.011372438
2862,0.0001948316,3.572422e-05,4.053835e-05,0.00011856903,0.00026976643,6.0809183e-05,5.6662084e-05,0.00015229515,0.011637766
2863,0.00014545224,2.1768106e-05,4.0324918e-05,8.335921e-05,0.00020747044,4.938192e-05,5.982005e-05,9.826847e-05,0.011741186
2864,0.00016038942,3.169316e-05,3.5868656e-05,9.2827606e-05,0.00023603554,5.7509023e-05,5.4303076e-05,0.00012422344,0.011532528
2865,0.00017687288,3.1068066e-05,3.5035453e-05,0.000110769375,0.0002301467,5.408203e-05,5.2950927e-05,0.00012311374,0.011586016
2866,0.00016115456,3.276797e-05,2.7889808e-05,0.00010049678,0.00022508061,4.3493066e-05,4.659496e-05,0.00013499259,0.011829763
2867,0.00010190044,1.9892466e-05,3.1691114e-05,5.0316867e-05,0.00014262373,3.532031e-05,4.9044884e-05,5.8258527e-05,0.011710111
2868,8.577155e-05,1.5371197e-05,2.6803298e-05,4.3597054e-05,0.00013018039,3.2649445e-05,4.342178e-05,5.4109165e-05,0.011535628
2869,9.6177304e-05,1.7864582e-05,2.4265873e-05,5.404685e-05,0.00014870128,2.7388262e-05,4.0658328e-05,8.0654696e-05,0.0117387315
2870,6.772819e-05,9.501197e-06,2.6984762e-05,3.1242238e-05,0.00011132627,1.9187513e-05,4.269957e-05,4.9439182e-05,0.011851648
2871,5.3040487e-05,7.809635e-06,2.6746291e-05,1.8484565e-05,8.493768e-05,1.9786086e-05,4.1541236e-05,2.3610359e-05,0.011612635
2872,4.3392676e-05,5.078508e-06,2.3479777e-05,1.48343925e-05,8.635849e-05,1.698106e-05,3.7914477e-05,3.1462947e-05,0.011594761
2873,7.109074e-05,1.4092064e-05,2.2863598e-05,3.413508e-05,0.00013878758,1.7106568e-05,3.7568698e-05,8.411232e-05,0.01185787
2874,4.9097172e-05,3.3303097e-06,2.8475692e-05,1.7291171e-05,8.186379e-05,1.2088372e-05,4.2367574e-05,2.7407845e-05,0.011792604
2875,4.6362686e-05,6.225688e-06,2.4490924e-05,1.5646072e-05,8.899132e-05,1.5291136e-05,3.789298e-05,3.580721e-05,0.011559291
2876,4.7510475e-05,8.772458e-06,2.2181115e-05,1.6556902e-05,0.00010559764,1.3761769e-05,3.5606354e-05,5.6229517e-05,0.011707692
2877,7.083893e-05,1.3203327e-05,2.4961117e-05,3.267448e-05,0.0001416212,1.3195636e-05,3.8627917e-05,8.979765e-05,0.01191018
2878,5.8023346e-05,5.3187646e-06,2.8754532e-05,2.3950051e-05,9.439101e-05,1.197269e-05,4.1820906e-05,4.059742e-05,0.011702963
2879,4.863265e-05,7.4125387e-06,2.322632e-05,1.7993792e-05,0.00010515265,1.3276345e-05,3.59415e-05,5.593481e-05,0.011566645
2880,6.7483445e-05,1.689932e-05,2.1999886e-05,2.858424e-05,0.00014775712,1.4218912e-05,3.4986442e-05,9.855177e-05,0.011822986
2881,7.974885e-05,1.27731655e-05,2.8424598e-05,3.8551087e-05,0.00014833557,1.1176063e-05,4.1541723e-05,9.561779e-05,0.011903053
2882,7.968419e-05,1.1009117e-05,2.8107757e-05,4.0567316e-05,0.00013523398,1.3924036e-05,4.0850555e-05,8.045938e-05,0.011628518
2883,6.153695e-05,1.2254113e-05,2.294887e-05,2.6333968e-05,0.00013616281,1.2677067e-05,3.5362496e-05,8.812324e-05,0.0116247805
2884,9.838362e-05,2.6604866e-05,2.3720158e-05,4.80586e-05,0.00020394994,1.5800693e-05,3.661325e-05,0.00015153599,0.011920844
2885,0.0001059464,1.6122629e-05,3.182056e-05,5.8003207e-05,0.00017997588,1.1602875e-05,4.4830344e-05,0.00012354266,0.011863774
2886,0.00011568631,1.9490757e-05,2.8133412e-05,6.806214e-05,0.0002035621,1.6621963e-05,4.0944367e-05,0.00014599577,0.011587467
2887,9.387551e-05,2.3091701e-05,2.3588647e-05,4.719516e-05,0.00019777917,1.4343615e-05,3.6120782e-05,0.00014731477,0.011714808
2888,0.00014778026,3.8992453e-05,2.754232e-05,8.124549e-05,0.00028545503,1.8708228e-05,4.0744275e-05,0.00022600252,0.011994473
2889,0.0001660047,2.6572066e-05,3.5782836e-05,0.0001036498,0.00026789433,1.5559686e-05,4.9419872e-05,0.00020291477,0.0118151475
2890,0.000180656,3.3632274e-05,2.9727697e-05,0.00011729603,0.0003193385,2.1008764e-05,4.3214884e-05,0.00025511484,0.011582535
2891,0.00016426487,4.4071498e-05,2.5935557e-05,9.4257826e-05,0.00032218854,1.9881167e-05,3.9195318e-05,0.00026311207,0.011820492
2892,0.00024270071,5.9754035e-05,3.4253713e-05,0.00014869297,0.0004357847,2.5300384e-05,4.8689213e-05,0.0003617951,0.012048099
2893,0.0002957145,5.0548162e-05,4.229107e-05,0.00020287528,0.0004680914,2.5732734e-05,5.7894755e-05,0.00038446393,0.011774855
2894,0.00031410338,6.219162e-05,3.409797e-05,0.00021781381,0.0005426194,3.0601594e-05,4.938485e-05,0.00046263292,0.01160825
2895,0.00032088513,8.617153e-05,3.2050528e-05,0.00020266307,0.0005861594,3.3663764e-05,4.7304053e-05,0.00050519157,0.011929908
2896,0.00045295106,0.00010361747,4.6636007e-05,0.0003026976,0.00076210866,4.2211857e-05,6.4486034e-05,0.00065541075,0.0120897265
2897,0.0005838433,0.000106146035,5.5001452e-05,0.00042269586,0.0009093899,4.9826518e-05,7.5272816e-05,0.0007842906,0.011750322
2898,0.0006216207,0.0001306103,4.472365e-05,0.00044628675,0.0010297803,5.530582e-05,6.426254e-05,0.00091021194,0.011651386
2899,0.00070271274,0.00018386597,4.7190664e-05,0.00047165612,0.0011978571,6.968316e-05,6.769554e-05,0.0010604784,0.012031776
2900,0.00097311113,0.00021622363,7.245036e-05,0.00068443717,0.0015414231,8.936482e-05,9.9098856e-05,0.0013529594,0.012122533
2901,0.0012780866,0.00025539563,8.236692e-05,0.000940324,0.0019259913,0.000112342255,0.000113436836,0.0017002121,0.011738139
2902,0.0014086294,0.00032637082,7.146808e-05,0.0010107905,0.002198721,0.00012708294,0.00010134534,0.0019702928,0.011695726
2903,0.0017168715,0.00045611465,8.579408e-05,0.0011749627,0.0027160519,0.0001761618,0.00012053213,0.002419358,0.012118768
2904,0.002312086,0.00055058283,0.00012959592,0.0016319072,0.0034203925,0.00022931873,0.00017799433,0.0030130795,0.012150884
2905,0.0029192017,0.00069156016,0.00013947826,0.0020881633,0.0041554156,0.0002812612,0.00019367522,0.003680479,0.011734942
2906,0.0031928148,0.0008753734,0.00013060076,0.0021868406,0.004655272,0.0003248512,0.00018237068,0.0041480497,0.011731145
2907,0.0037179806,0.0011059277,0.0001608283,0.0024512245,0.0055053136,0.0004399264,0.00022425734,0.0048411298,0.012178126
2908,0.0042104726,0.0011974603,0.000203337,0.0028096752,0.005873647,0.00049246754,0.00028139722,0.0050997823,0.012098115
2909,0.0041378187,0.0012411737,0.0001781284,0.0027185164,0.005657824,0.00047038755,0.00024700834,0.0049404283,0.011548974
2910,0.0033825887,0.0011726358,0.0001480451,0.002061908,0.0049107024,0.00043391014,0.00020196024,0.004274832,0.011507497
2911,0.002746204,0.0009979691,0.00014398995,0.0016042449,0.0042291842,0.00043423145,0.00019842252,0.00359653,0.011884583
2912,0.0017869496,0.00063593505,0.00012568191,0.0010253326,0.0025728073,0.00026757884,0.00016861403,0.0021366144,0.011546966
2913,0.00086194946,0.00034742945,8.163501e-05,0.00043288502,0.0012593484,0.0001251108,0.00010497027,0.0010292673,0.010963994
2914,0.00034065233,0.00016422442,6.124873e-05,0.0001151792,0.00059128995,8.736339e-05,7.6320954e-05,0.00042760564,0.01125098
2915,0.00029247976,8.641785e-05,5.647004e-05,0.00014959188,0.0005393066,9.195379e-05,7.224049e-05,0.00037511231,0.011785117
2916,0.000101177255,7.766889e-06,5.6188048e-05,3.722232e-05,0.0001328977,4.2846572e-05,6.801145e-05,2.2039674e-05,0.011363136
2917,0.0002443518,3.8628747e-05,5.4148444e-05,0.0001515746,0.00037440186,8.272878e-05,6.744142e-05,0.00022423164,0.011006601
2918,0.00046038267,6.445383e-05,5.5523316e-05,0.0003404055,0.0005578849,0.000102334794,7.456214e-05,0.00038098803,0.011645187
2919,0.0005841324,0.00011675148,5.1914496e-05,0.00041546638,0.0007720295,0.000111842135,7.093524e-05,0.00058925216,0.012121282
2920,0.0003390022,8.68725e-05,4.7266283e-05,0.00020486342,0.0004515855,9.637184e-05,6.145629e-05,0.0002937574,0.011451035
2921,0.0004236446,0.00011327143,4.215977e-05,0.00026821342,0.000640829,0.00012284816,5.904362e-05,0.0004589372,0.011137166
2922,0.00043170463,7.846852e-05,4.428821e-05,0.0003089479,0.000523072,8.262124e-05,6.486992e-05,0.00037558086,0.011882872
2923,0.00042389333,9.508451e-05,3.6454425e-05,0.00029235438,0.00057320227,6.5818145e-05,5.233402e-05,0.00045505012,0.012249853
2924,0.00014294629,4.2477976e-05,3.747253e-05,6.299577e-05,0.00017856953,4.7133104e-05,4.8430567e-05,8.300586e-05,0.011411991
2925,0.00023000543,7.3522446e-05,3.2181793e-05,0.0001243012,0.00037533438,7.5953314e-05,4.5515924e-05,0.00025386515,0.011116908
2926,0.00020377435,3.2620996e-05,3.3217693e-05,0.00013793567,0.00025842304,3.894496e-05,4.935874e-05,0.00017011933,0.011948827
2927,0.000302568,6.956469e-05,3.0191473e-05,0.00020281183,0.00046921382,4.2023326e-05,4.2556854e-05,0.00038463363,0.012332182
2928,7.591643e-05,1.8124889e-05,3.88486e-05,1.8942941e-05,0.00010147905,2.5616106e-05,4.735891e-05,2.8504028e-05,0.011395395
2929,0.00020335917,6.708864e-05,3.1973832e-05,0.0001042967,0.00036128363,6.619346e-05,4.304837e-05,0.0002520418,0.0110727735
2930,0.00014423899,2.2448934e-05,3.0885883e-05,9.090418e-05,0.00019506126,2.8766553e-05,4.5469795e-05,0.00012082492,0.011976941
2931,0.00032831583,8.3610525e-05,2.9451745e-05,0.00021525357,0.0005386064,4.6639667e-05,4.0753126e-05,0.00045121356,0.012431536
2932,7.162119e-05,1.2154552e-05,4.215112e-05,1.7315513e-05,9.9770215e-05,2.066771e-05,4.9181683e-05,2.9920815e-05,0.0113913845
2933,0.00024575184,8.281698e-05,3.448297e-05,0.0001284519,0.0004422033,7.604491e-05,4.4339504e-05,0.0003218189,0.010986921
2934,0.00012351148,1.7422788e-05,3.1512714e-05,7.4575975e-05,0.000165787,2.6390271e-05,4.533594e-05,9.40608e-05,0.011951604
2935,0.00040102913,0.00011084889,3.0470239e-05,0.00025971,0.0006696884,5.9978178e-05,4.120927e-05,0.00056850095,0.012555428
2936,7.3062845e-05,7.162138e-06,4.554821e-05,2.0352498e-05,0.00010163046,1.604828e-05,5.1301882e-05,3.4280292e-05,0.011424777
2937,0.00031499425,0.0001096159,3.978111e-05,0.00016559724,0.00056237855,9.371785e-05,4.877683e-05,0.00041988387,0.010872854
2938,0.00010923127,1.151249e-05,3.322199e-05,6.449679e-05,0.0001384003,2.5403353e-05,4.6429475e-05,6.656746e-05,0.011869285
2939,0.00049752416,0.00014665992,3.3886932e-05,0.0003169773,0.0008310229,7.8392404e-05,4.4579378e-05,0.00070805114,0.012711198
2940,8.64164e-05,4.1413746e-06,4.8140333e-05,3.41347e-05,0.00012113592,1.0315866e-05,5.255059e-05,5.826946e-05,0.011525235
2941,0.00039642115,0.00014254541,4.911918e-05,0.00020475656,0.0006983202,0.00011649327,5.7221965e-05,0.000524605,0.010742076
2942,0.00011308847,1.01484175e-05,3.5273093e-05,6.766696e-05,0.00013941294,2.7785763e-05,4.7772464e-05,6.38547e-05,0.011711554
2943,0.0005939697,0.00018248359,4.056704e-05,0.0003709191,0.0009833489,9.79873e-05,5.1920295e-05,0.0008334413,0.012869461
2944,0.00014026868,1.3189697e-05,4.911173e-05,7.796725e-05,0.00020783786,7.8962685e-06,5.2072464e-05,0.00014786913,0.01171535
2945,0.0004636504,0.0001714843,6.3278996e-05,0.00022888712,0.0008037535,0.0001395724,7.02425e-05,0.00059393863,0.010612573
2946,0.00016574541,2.7027898e-05,3.773564e-05,0.00010098187,0.00022398244,3.915709e-05,4.922702e-05,0.00013559833,0.011469493
2947,0.0006524098,0.00020275502,5.1332892e-05,0.0003983219,0.0010641654,0.00011214562,6.404119e-05,0.00088797853,0.012984821
2948,0.00027820945,5.166656e-05,4.8936286e-05,0.0001776066,0.0004347712,1.7840446e-05,5.0582534e-05,0.00036634822,0.012016613
2949,0.00048327015,0.00018038764,8.187426e-05,0.00022100826,0.0008237699,0.00015467973,8.7223045e-05,0.0005818671,0.010515025
2950,0.00030420336,8.028605e-05,4.2123018e-05,0.00018179428,0.00045250868,6.6971304e-05,5.2236897e-05,0.0003333005,0.011154757
2951,0.0006397881,0.0001917184,6.57654e-05,0.0003823043,0.0010208872,0.000114307455,8.017102e-05,0.00082640874,0.013002494
2952,0.00053481304,0.00013586247,5.03076e-05,0.00034864293,0.0008575943,5.060055e-05,5.1316514e-05,0.00075567723,0.012429219
2953,0.00043762603,0.0001571797,0.00010243364,0.00017801272,0.0007332517,0.0001534407,0.00010545197,0.000474359,0.010486003
2954,0.0005427856,0.00018004449,5.1526713e-05,0.00031121445,0.0008437923,0.00011695015,6.0053393e-05,0.0006667887,0.010798199
2955,0.0005580206,0.00014671897,8.214683e-05,0.0003291548,0.0008625243,0.00010376023,9.783368e-05,0.0006609304,0.012878653
2956,0.0008989598,0.00026422553,5.7424826e-05,0.00057730946,0.0014584158,0.00010982467,5.9148788e-05,0.0012894423,0.01291427
2957,0.00034913095,0.00010697043,0.00012128364,0.00012087687,0.0005731515,0.00013343565,0.00012128758,0.0003184283,0.01055817
2958,0.0008482879,0.00031449422,6.8814334e-05,0.00046497933,0.0013416293,0.00018887549,7.574654e-05,0.0010770073,0.010444529
2959,0.00045453565,8.728207e-05,9.897428e-05,0.0002682793,0.0006712961,8.837068e-05,0.00011471263,0.0004682128,0.01261129
2960,0.001301298,0.0004081221,7.27317e-05,0.0008204442,0.0021312428,0.00018604753,7.686695e-05,0.0018683283,0.0133933285
2961,0.00027266933,5.4129603e-05,0.00013663624,8.19035e-05,0.0004317312,0.00010277674,0.00013349843,0.00019545603,0.010740957
2962,0.0011522982,0.00045100795,9.3456e-05,0.00060783426,0.0018437556,0.00027466659,9.881228e-05,0.0014702767,0.010140607
2963,0.00038844318,4.3397882e-05,0.00011673327,0.00022831203,0.00054142764,7.9410216e-05,0.00013111504,0.00033090237,0.012254792
2964,0.0016566801,0.00052806805,9.390887e-05,0.0010347032,0.0027505348,0.00026129745,0.00010157827,0.0023876592,0.013777528
2965,0.00024904977,2.3728811e-05,0.00015096027,7.436069e-05,0.0003692357,7.6528864e-05,0.00014549543,0.00014721138,0.010996996
2966,0.0013972777,0.00055741525,0.000119973905,0.00071988854,0.0022718348,0.00035955082,0.00012374023,0.0017885437,0.009922488
2967,0.00038208422,2.9521732e-05,0.00013764153,0.00021492096,0.000505505,8.329505e-05,0.00015004432,0.00027216566,0.01190583
2968,0.0019204884,0.00060251943,0.000114595976,0.001203373,0.0032521635,0.00031996137,0.0001254094,0.0028067927,0.014011243
2969,0.0002669947,1.8622215e-05,0.00016908711,7.928537e-05,0.0003665287,6.695517e-05,0.00016287682,0.0001366967,0.011236454
2970,0.001560977,0.0006200644,0.00013978727,0.00080112525,0.0025919052,0.00042284152,0.00014208799,0.0020269756,0.00980438
2971,0.0004176833,3.4052006e-05,0.00016295242,0.00022067888,0.00054528716,0.00010057268,0.00017417368,0.0002705408,0.011673513
2972,0.002083411,0.000632888,0.0001278271,0.001322696,0.0036101541,0.00034966096,0.00013951237,0.0031209807,0.014085894
2973,0.00029249553,2.4398933e-05,0.00019300269,7.509389e-05,0.00038152817,8.241651e-05,0.00018790181,0.00011120984,0.011348985
2974,0.0016222044,0.00063460844,0.00014527151,0.0008423245,0.00274387,0.00043547526,0.00014620266,0.0021621922,0.0097744055
2975,0.0004976624,4.3336695e-05,0.00018938299,0.0002649427,0.0006999822,0.0001350027,0.00020179672,0.0003631828,0.011656804
2976,0.0021029883,0.0006171327,0.00013065555,0.0013552001,0.00371088,0.00033056305,0.00013924402,0.0032410729,0.014000999
2977,0.00035955114,4.669442e-05,0.00021730945,9.554727e-05,0.00049863086,0.00013931694,0.00021523461,0.00014407931,0.011264551
2978,0.0015124037,0.0005818872,0.00013703293,0.0007934836,0.0025623015,0.0003655729,0.00013598835,0.0020607403,0.009811851
2979,0.00070855574,7.991573e-05,0.0002053091,0.00042333093,0.0011621942,0.00019830374,0.00022222489,0.00074166554,0.011921576
2980,0.0018638276,0.0005261954,0.00013234632,0.0012052859,0.0032892548,0.00024064309,0.00013354162,0.0029150702,0.013716161
2981,0.0006043213,0.00013430411,0.00022632856,0.00024368864,0.0009757975,0.00025447144,0.000228742,0.000492584,0.011000592
2982,0.001162167,0.00043303976,0.00013440364,0.0005947236,0.0018816894,0.00022030511,0.00013070463,0.0015306796,0.009937675
2983,0.0011537482,0.00019636967,0.00019136535,0.0007660133,0.0021242113,0.000284555,0.00021387648,0.0016257797,0.01243902
2984,0.0012902473,0.00033174964,0.00015659702,0.0008019007,0.002174301,0.00010331394,0.0001498658,0.0019211213,0.013178599
2985,0.0010718524,0.00031700436,0.000199595,0.00055525295,0.0018813568,0.00038316866,0.00020547652,0.0012927116,0.0106439
2986,0.000688175,0.00021213524,0.00016527576,0.00031076395,0.0009234152,9.419752e-05,0.00016185411,0.0006673636,0.010261167
2987,0.0017091631,0.00038457612,0.0001425399,0.0011820471,0.0032858928,0.0003334678,0.00016448121,0.0027879437,0.013007393
2988,0.00061470596,0.00010221274,0.00021078037,0.0003017128,0.00083391415,2.9667146e-05,0.00020301406,0.0006012329,0.012429894
2989,0.0014361758,0.00048609302,0.00014144156,0.00080864126,0.0025753998,0.00039161797,0.0001462109,0.002037571,0.010299539
2990,0.00048651398,5.3923955e-05,0.00021408167,0.00021850836,0.0005111393,0.00010308247,0.0002192557,0.00018880113,0.010914101
2991,0.0019194243,0.00049506023,0.00010407867,0.0013202854,0.0036659937,0.00026695646,0.00011401758,0.0032850197,0.013286108
2992,0.00041233195,4.0316125e-05,0.00024747502,0.0001245408,0.00040858338,0.00013026912,0.00024778477,3.0529467e-05,0.011632209
2993,0.001253769,0.00044716953,0.000111384055,0.0006952155,0.002183184,0.00022524546,0.00011154248,0.0018463961,0.010117417
2994,0.00087439537,0.00011569357,0.00020936372,0.0005493381,0.0013497064,0.00022291088,0.00022769682,0.0008990987,0.011847601
2995,0.0014342733,0.00036232514,0.00014514009,0.00092680805,0.002569925,0.000111594956,0.00014123358,0.0023170966,0.013035055
2996,0.0008919155,0.00024704856,0.00020928879,0.0004355782,0.0013242734,0.00031412338,0.00021760204,0.00079254806,0.010930214
2997,0.0007016113,0.00020807875,0.00016687998,0.00032665255,0.0010133614,7.31375e-05,0.00016716715,0.0007730567,0.010323244
2998,0.0015317393,0.00034957324,0.00013433822,0.0010478278,0.0027886536,0.00028965902,0.00015432519,0.0023446693,0.01271315
2999,0.0006605569,9.801299e-05,0.00024459604,0.00031794785,0.00090558745,4.3851225e-05,0.00024116343,0.0006205728,0.012358928
3000,0.001310104,0.00045757837,0.00012742719,0.0007250985,0.002181644,0.00032396484,0.0001349529,0.0017227263,0.010408815
3001,0.00052257447,4.723051e-05,0.0002397501,0.00023559386,0.00057026336,0.00011396589,0.00025057883,0.00020571862,0.011034267
3002,0.0016753462,0.00045579698,9.645861e-05,0.0011230906,0.003108012,0.00020198444,0.000102026774,0.0028040009,0.013061675
3003,0.00051548437,6.15135e-05,0.00027620586,0.00017776502,0.00052219233,0.00017220623,0.00028442207,6.5564025e-05,0.011577756
3004,0.0009965503,0.00035928635,0.00011263012,0.0005246338,0.0016387122,0.00014179916,0.00011641675,0.0013804963,0.010241544
3005,0.0009819681,0.00016187932,0.0002036144,0.00061647437,0.0015330748,0.00023069174,0.00022369927,0.0010786838,0.012004721
3006,0.0010598517,0.00025533905,0.0001780241,0.0006264886,0.0017816633,6.335405e-05,0.00017497275,0.0015433364,0.0127505055
3007,0.0009810425,0.00029038635,0.000189114,0.0005015422,0.0014295937,0.00029758105,0.00020231759,0.000929695,0.010898129
3008,0.00049388537,0.000107394146,0.00019190912,0.00019458211,0.00062782073,5.882343e-05,0.00020022625,0.00036877103,0.01062614
3009,0.0014181633,0.0003681977,0.000105342275,0.00094462326,0.0025517792,0.00022563,0.00011748686,0.0022086622,0.01271955
3010,0.0004917854,3.7869224e-05,0.0002744042,0.00017951195,0.00052730046,7.330902e-05,0.00028096538,0.00017302607,0.01207984
3011,0.0010576053,0.00037875175,9.971722e-05,0.00057913637,0.0017125545,0.00020685831,0.000108911016,0.0013967851,0.010480089
3012,0.00056961144,5.8776666e-05,0.00022594494,0.00028488986,0.00073146005,0.00014686186,0.00024349864,0.00034109957,0.011457419
3013,0.0011973947,0.00033626313,0.00010943519,0.0007516963,0.0021362957,0.00010503375,0.00010912423,0.0019221378,0.012824527
3014,0.0006453908,0.000121178346,0.0002440359,0.0002801766,0.0007575798,0.00020531178,0.00026047768,0.00029179032,0.011391307
3015,0.0005906115,0.00019175961,0.00012120918,0.00027764266,0.00090931077,6.364944e-05,0.00013011908,0.00071554224,0.010542005
3016,0.0010010907,0.00022903875,0.00014394338,0.00062810857,0.0016859942,0.0002037486,0.00015923385,0.0013230118,0.012297456
3017,0.0006162197,0.000106251646,0.00021283173,0.00029713634,0.0008760296,3.6005615e-05,0.00021695642,0.00062306755,0.01241241
3018,0.0009324164,0.00029440067,0.00013146634,0.0005065494,0.0014124482,0.00022516363,0.00014604845,0.0010412362,0.010859817
3019,0.00035107753,3.862455e-05,0.00018796153,0.00012449146,0.00041644863,7.55018e-05,0.00020320325,0.0001377436,0.011106977
3020,0.0011088258,0.00032480655,8.046817e-05,0.00070355105,0.0020103229,0.00013840318,8.376377e-05,0.001788156,0.0127193965
3021,0.0004553668,3.305235e-05,0.000256175,0.00016613945,0.00044270133,0.000111762994,0.00027277204,5.8166297e-05,0.01182083
3022,0.0007109728,0.0002460559,8.034655e-05,0.00038457042,0.0011591945,0.000105787985,9.122907e-05,0.0009621774,0.01066562
3023,0.00060490624,0.00010853904,0.00016943921,0.000326928,0.0009276982,0.00015440775,0.00018616857,0.0005871219,0.011892248
3024,0.0007473377,0.00019071916,0.00013578965,0.0004208289,0.00124726,4.1821862e-05,0.0001375731,0.001067865,0.012609055
3025,0.0007355328,0.00017626928,0.00018167192,0.00037759158,0.0009997576,0.00020046113,0.00020106813,0.0005982283,0.011272658
3026,0.0003328967,7.7415265e-05,0.00012554403,0.00012993744,0.00048047438,4.2714986e-05,0.0001392115,0.0002985479,0.010922815
3027,0.0008988696,0.00025383444,9.205951e-05,0.00055297563,0.001619029,0.00015612252,9.995624e-05,0.0013629502,0.012504661
3028,0.0004214821,3.3059652e-05,0.00022329873,0.00016512373,0.0004712426,4.552588e-05,0.00023676045,0.00018895626,0.0121736415
3029,0.00079935,0.00025518888,8.825885e-05,0.00045590222,0.0012847821,0.00015841084,0.00010297376,0.0010233974,0.010908362
3030,0.0003331934,3.7926337e-05,0.00016511424,0.00013015282,0.00044963107,9.55347e-05,0.00018245316,0.00017164322,0.011528759
3031,0.00083011563,0.00024776603,8.1808954e-05,0.00050054066,0.0015093165,7.645062e-05,8.3241815e-05,0.001349624,0.012683333
3032,0.00054204656,7.66692e-05,0.00022159795,0.0002437794,0.0006307326,0.00014544652,0.00024359772,0.00024168842,0.011660171
3033,0.00048009295,0.00015037102,7.772464e-05,0.0002519973,0.0007988075,6.0243692e-05,9.122772e-05,0.00064733607,0.0108747445
3034,0.00064601505,0.00015709091,0.00012561832,0.00036330582,0.0011162658,0.00015092357,0.00013874346,0.00082659867,0.01220374
3035,0.0005139053,9.6839554e-05,0.00016227111,0.0002547946,0.0007686295,2.0408635e-05,0.00017070709,0.00057751377,0.012446729
3036,0.00079964095,0.00021794526,0.0001362123,0.0004454834,0.001211901,0.00019269425,0.00015616874,0.000863038,0.011205754
3037,0.00024655537,3.3462155e-05,0.0001339151,7.91781e-05,0.00033345236,5.043098e-05,0.00015108315,0.00013193821,0.011224929
3038,0.00084004086,0.00025537043,7.165171e-05,0.0005130187,0.0015798552,0.00012238306,7.603687e-05,0.0013814353,0.012628554
3039,0.00041784946,2.7676128e-05,0.00022920438,0.00016096894,0.00043961502,7.787923e-05,0.0002500403,0.00011169549,0.012002762
3040,0.00070282014,0.00022597967,6.968198e-05,0.00040715848,0.0011861259,0.00011982717,8.503315e-05,0.0009812656,0.010941988
3041,0.00041335105,6.877549e-05,0.00015499123,0.00018958433,0.00063849776,0.00012020425,0.00017261642,0.00034567705,0.0118384985
3042,0.0006861709,0.00018788934,0.00010112932,0.00039715218,0.0012206706,4.184224e-05,0.00010527711,0.0010735512,0.012633642
3043,0.0006886836,0.00014272095,0.00019876682,0.0003471958,0.0009370145,0.0001840889,0.00022354533,0.0005293803,0.011520309
3044,0.00036244903,9.758045e-05,9.276199e-05,0.00017210661,0.0005845449,4.4488086e-05,0.000109100336,0.00043095648,0.011011136
3045,0.00075837347,0.00020811915,0.0001047904,0.00044546393,0.0013982767,0.00015612094,0.00011505166,0.001127104,0.012434869
3046,0.00043579016,5.04537e-05,0.00019706374,0.00018827274,0.0005642267,2.723622e-05,0.00021297393,0.00032401655,0.012304711
3047,0.0008738203,0.00026231207,0.00010947897,0.00050202926,0.0014154256,0.0001898901,0.0001290929,0.0010964426,0.011108116
3048,0.0002753478,2.6902278e-05,0.00015738187,9.1063645e-05,0.00035978283,7.604286e-05,0.00017729495,0.00010644502,0.011453328
3049,0.00085848937,0.00026000777,7.197828e-05,0.0005265033,0.0016326539,9.899082e-05,7.527281e-05,0.0014583903,0.01270951
3050,0.000529966,6.320217e-05,0.00024443993,0.00022232391,0.0006163832,0.00013116752,0.00027141077,0.00021380493,0.011836533
3051,0.00063315255,0.00020522888,7.0113005e-05,0.00035781064,0.0010799397,9.148197e-05,8.6154556e-05,0.0009023031,0.010921421
3052,0.0005940332,0.00012453743,0.00015778128,0.0003117145,0.001002494,0.00015759442,0.00017483822,0.00067006145,0.012108698
3053,0.00061714486,0.00014120516,0.0001397546,0.00033618513,0.0010276726,2.2578077e-05,0.00014899277,0.0008561017,0.012559993
3054,0.0008895466,0.00022915355,0.00018405935,0.0004763337,0.0013317177,0.00022761879,0.00020996123,0.0008941377,0.011351842
3055,0.00031093185,6.10931e-05,0.00012923742,0.000120601326,0.00043921586,4.743667e-05,0.00014887618,0.00024290303,0.011119918
3056,0.00093458657,0.00027052776,9.428562e-05,0.0005697732,0.0017777324,0.00016208467,0.00010140503,0.0015142427,0.012633372
3057,0.00045783777,3.4403434e-05,0.00024863277,0.00017480156,0.00051955273,6.4208085e-05,0.00027361422,0.00018173044,0.012142099
3058,0.00092600344,0.00029983136,9.139226e-05,0.00053477986,0.0015488681,0.00017486917,0.00010967844,0.0012643205,0.010972631
3059,0.00042089232,5.1503637e-05,0.0001949543,0.0001744344,0.0005945306,0.00012613153,0.00021731338,0.0002510857,0.011705834
3060,0.0008747562,0.00025244508,9.202353e-05,0.00053028757,0.0016271775,6.83872e-05,9.629019e-05,0.0014625001,0.012727452
3061,0.0007611364,0.00014397358,0.00026186788,0.000355295,0.001006545,0.00020948189,0.00029415678,0.0005029064,0.011637084
3062,0.0005294429,0.00016351939,9.3533745e-05,0.00027238976,0.00085843995,6.243165e-05,0.000111632355,0.00068437593,0.010911811
3063,0.00087273685,0.00021395518,0.00015727525,0.00050150644,0.0015719833,0.0001991578,0.00017162133,0.0012012041,0.012398297
3064,0.00055632734,8.6182925e-05,0.00020928186,0.00026086255,0.0007953601,2.4577508e-05,0.00022863109,0.00054215145,0.012408867
3065,0.0010877433,0.00032574392,0.00015816394,0.0006038355,0.0017250217,0.00024996488,0.00018235361,0.0012927032,0.011142394
3066,0.00034189536,3.593303e-05,0.0001931161,0.00011284623,0.00041738382,8.4422005e-05,0.00021800835,0.000114953466,0.011328326
3067,0.0010681571,0.00031932295,8.683746e-05,0.0006619967,0.0020447653,0.00013741004,9.048213e-05,0.0018168732,0.012757547
3068,0.0006156704,6.773765e-05,0.00030859775,0.00023933502,0.0007106092,0.00015242542,0.00034497544,0.0002132083,0.011914673
3069,0.0008237161,0.00028108436,8.2298015e-05,0.00046033374,0.0013709161,0.00011973731,9.9847806e-05,0.001151331,0.01085777
3070,0.00072232075,0.00013082159,0.00022378564,0.00036771348,0.0011682133,0.00019886837,0.00024606337,0.00072328164,0.012070989
3071,0.0007628314,0.00018668709,0.00015157137,0.00042457294,0.0012951846,2.901733e-05,0.00016419611,0.0011019711,0.012595313
3072,0.0010665446,0.0002759222,0.0002446227,0.00054599956,0.0015680959,0.00028054763,0.00027735607,0.0010101922,0.01137223
3073,0.00039424456,8.3927654e-05,0.00015949151,0.00015082538,0.0005286609,5.9314585e-05,0.00018443419,0.00028491212,0.01106311
3074,0.0011196693,0.0003140768,0.00012729113,0.0006783013,0.0021063145,0.000194747,0.00013451334,0.0017770543,0.012649067
3075,0.0005573458,4.6932906e-05,0.00030714477,0.00020326814,0.0006406522,9.298447e-05,0.00034416438,0.00020350337,0.012139329
3076,0.0010439522,0.00035369283,0.0001077258,0.00058253354,0.0016979924,0.00018759465,0.00012726859,0.0013831292,0.010928869
3077,0.00056608743,6.804617e-05,0.00025848622,0.00023955504,0.00079642923,0.00017213359,0.00028731988,0.00033697573,0.011753243
3078,0.00094355555,0.0002740446,0.00010790183,0.0005616091,0.0017246604,6.1741484e-05,0.00011507592,0.001547843,0.012675043
3079,0.0009280859,0.00019105388,0.00031572575,0.0004213062,0.0012500616,0.00026479084,0.00035725345,0.00062801724,0.011597872
3080,0.00052139186,0.0001606177,0.00011937324,0.00024140097,0.00077849906,5.941744e-05,0.00014287139,0.00057621027,0.010932165
3081,0.0010420845,0.0002566727,0.00018634825,0.00059906364,0.0018697393,0.00022303335,0.00019943478,0.0014472712,0.012458031
3082,0.00057774957,7.740013e-05,0.0002647138,0.00023563561,0.00076047133,5.291964e-05,0.00029892736,0.0004086243,0.01228996
3083,0.0011092287,0.00035641133,0.00015683616,0.00059598114,0.001737242,0.00023482213,0.00018085749,0.0013215623,0.011069412
3084,0.00045001332,4.3285094e-05,0.0002502019,0.00015652634,0.0005648123,0.00013526413,0.0002829335,0.00014661464,0.011507314
3085,0.0010215282,0.0003110347,9.3052484e-05,0.00061744096,0.0019099879,9.9188735e-05,9.6889686e-05,0.0017139094,0.0126603795
3086,0.00075595535,0.00011417884,0.00034688352,0.00029489296,0.0009417881,0.00022069892,0.0003948835,0.00032620563,0.011781602
3087,0.00064182247,0.00022597234,9.1508875e-05,0.0003243412,0.0009976397,7.641195e-05,0.00011287144,0.0008083563,0.01090595
3088,0.0008836074,0.00018054602,0.00023245616,0.00047060524,0.0014873768,0.00022256539,0.00025188306,0.0010129283,0.012244604
3089,0.0006202104,0.00012845079,0.0002016816,0.00029007802,0.00093548314,3.3246153e-05,0.00022980609,0.0006724309,0.012376026
3090,0.0010315317,0.0003020869,0.00020891395,0.0005205309,0.0015553287,0.0002515428,0.00023892344,0.0010648625,0.011234238
3091,0.000380686,5.0437302e-05,0.00020868947,0.00012155923,0.00046083925,9.852761e-05,0.00024172214,0.000120589495,0.011332568
3092,0.0009990635,0.00029697083,0.00010302176,0.0005990709,0.0018600812,0.00013003842,0.00010588204,0.0016241608,0.012586575
3093,0.0005977946,6.587682e-05,0.00033232503,0.00019959275,0.0007140006,0.00016456677,0.00038222133,0.00016721252,0.011921831
3094,0.00071527524,0.00026019404,8.273248e-05,0.00037234873,0.0011249469,0.000101584184,0.000102094964,0.00092126767,0.010945179
3095,0.00069076126,0.00010930701,0.00024933,0.0003321242,0.0010786554,0.00020020381,0.00027431737,0.00060413417,0.012031377
3096,0.0006599,0.00017667418,0.00013835431,0.00034487154,0.0010956528,2.9352284e-05,0.00015770893,0.00090859155,0.012424541
3097,0.00086845283,0.00021892365,0.00025027036,0.00039925877,0.0012654156,0.00024320293,0.00028673752,0.0007354751,0.011402824
3098,0.00035771378,7.9526675e-05,0.00015137951,0.00012680759,0.00045484878,6.839424e-05,0.00018096082,0.0002054937,0.011199473
3099,0.00091135723,0.0002481622,0.00012895194,0.0005342431,0.0016629604,0.00015403668,0.0001337525,0.0013751712,0.012479454
3100,0.00048525917,5.196172e-05,0.000281445,0.00015185245,0.0005917576,0.000106697975,0.00032738323,0.00015767639,0.012038469
3101,0.0007444867,0.0002621409,9.62226e-05,0.00038612317,0.0011790443,0.000133376,0.00011522861,0.0009304396,0.011025897
3102,0.00050497777,5.777169e-05,0.00023609317,0.0002111129,0.0007166635,0.00016295283,0.00026489774,0.0002888129,0.011809519
3103,0.0007048595,0.00021234147,9.188871e-05,0.00040062933,0.0012444081,4.1686828e-05,0.00010189979,0.0011008214,0.012460001
3104,0.0006798472,0.00013378741,0.00027546863,0.00027059115,0.00095438195,0.00021659525,0.00031775484,0.0004200319,0.011572876
3105,0.00038914895,0.00012412264,9.728126e-05,0.00016774503,0.0005474958,5.3718006e-05,0.00012088515,0.00037289262,0.011089828
3106,0.0007863505,0.00018115687,0.00016400812,0.00044118555,0.0013850136,0.00017186179,0.00017417307,0.0010389787,0.012339015
3107,0.0004496583,7.399582e-05,0.00020988182,0.00016578066,0.0006074065,5.646462e-05,0.00024618674,0.00030475514,0.01215561
3108,0.00073952693,0.00023566518,0.00013488405,0.00036897775,0.0011775239,0.00017160691,0.00015710434,0.00084881263,0.011145182
3109,0.000365579,3.796405e-05,0.00019786575,0.0001297492,0.00045991858,0.00011734663,0.00022765042,0.00011492155,0.011565322
3110,0.00075766863,0.00022878568,7.705143e-05,0.0004518315,0.0013831607,7.436593e-05,8.0609985e-05,0.0012281848,0.012486508
3111,0.00051489397,6.917045e-05,0.0002795664,0.00016615713,0.0006855421,0.00017284068,0.00032516723,0.00018753423,0.011750001
3112,0.00048099383,0.00017629816,6.650988e-05,0.0002381858,0.0007461176,6.699888e-05,8.427527e-05,0.00059484347,0.0110156415
3113,0.00063700357,0.00011033394,0.00019912898,0.00032754065,0.0010525783,0.00017789789,0.00021745205,0.0006572284,0.012142553
3114,0.00051145296,0.00012833938,0.00013543926,0.00024767432,0.00079439953,2.735833e-05,0.00015824159,0.00060879963,0.012288982
3115,0.000694952,0.00018318159,0.00019587467,0.00031589574,0.001099014,0.00020725322,0.0002259103,0.0006658504,0.011312088
3116,0.00031331094,6.0379334e-05,0.00014201763,0.00011091399,0.0003771698,7.4230156e-05,0.00016886661,0.00013407305,0.01130485
3117,0.0007921364,0.0002153839,0.00010386522,0.00047288727,0.0014568745,0.00012638734,0.00010744018,0.001223047,0.01247645
3118,0.00042364918,4.7560447e-05,0.00025368732,0.00012240143,0.0005399107,0.000113440336,0.00029729118,0.00012917919,0.011941067
3119,0.0006134707,0.00021829788,7.946195e-05,0.00031571087,0.001011665,0.000117709445,9.538685e-05,0.00079856865,0.011015005
3120,0.00048416178,5.589634e-05,0.00021713063,0.00021113483,0.00070730434,0.0001617525,0.00024366341,0.00030188847,0.011865753
3121,0.0006570625,0.00019649416,8.2247934e-05,0.00037832037,0.0011362127,3.6774833e-05,9.171233e-05,0.0010077256,0.012432296
3122,0.0006068095,0.0001149981,0.00026186337,0.00022994804,0.000922151,0.00021896647,0.00030262794,0.00040055663,0.011529055
3123,0.00038093407,0.00012568156,8.586678e-05,0.00016938573,0.0005299435,5.5600143e-05,0.00010631508,0.00036802827,0.01107164
3124,0.00076668814,0.00016644679,0.00016840643,0.00043183495,0.0013724146,0.00018226406,0.00017993526,0.0010102153,0.01237552
3125,0.00045706728,8.6350796e-05,0.00019392314,0.00017679333,0.00062465767,5.4091117e-05,0.0002280879,0.00034247866,0.012147715
3126,0.00072684744,0.0002235608,0.00014751176,0.00035577492,0.0012246302,0.00019657853,0.00016950257,0.0008585491,0.011126374
3127,0.000380731,4.673588e-05,0.0001978376,0.00013615754,0.00046449434,0.00012141565,0.00022826681,0.00011481189,0.01152061
3128,0.000822083,0.00024136745,8.1092e-05,0.00049962354,0.0015079014,9.3921786e-05,8.355006e-05,0.0013304295,0.012542313
3129,0.00051591615,6.37998e-05,0.00029971096,0.00015240544,0.00071693555,0.00018770275,0.00034886706,0.00018036575,0.011777396
3130,0.0005564871,0.0002092489,6.388668e-05,0.00028335152,0.00089163915,8.817152e-05,7.855946e-05,0.0007249082,0.01094131
3131,0.0006712451,0.00010116313,0.00024119494,0.00032888702,0.0011030368,0.00021358683,0.00026563965,0.0006238103,0.012141074
3132,0.00062015693,0.00017342479,0.000120662815,0.00032606933,0.0009790128,2.726651e-05,0.00014009466,0.00081165164,0.012354611
3133,0.0007550244,0.00017981266,0.00025380775,0.00032140393,0.0012481813,0.0002658628,0.00029029185,0.00069202663,0.011348775
3134,0.0003882039,9.943179e-05,0.0001409592,0.00014781293,0.00046514027,7.89979e-05,0.0001682528,0.00021788957,0.011182138
3135,0.00091624237,0.00023046158,0.00014675647,0.0005390243,0.0017021112,0.0001808532,0.00015306089,0.0013681971,0.012547149
3136,0.0005036291,7.121219e-05,0.00027985196,0.00015256494,0.00065440376,0.00012279786,0.00032902716,0.00020257871,0.012020895
3137,0.0007528241,0.00026250767,0.00010835273,0.00038196376,0.0012813061,0.0001731406,0.0001244265,0.000983739,0.010974258
3138,0.00055768335,6.354104e-05,0.0002753446,0.0002187977,0.0007784399,0.0002010285,0.00031087766,0.00026653372,0.011801186
3139,0.00082677545,0.00025489056,8.0217746e-05,0.00049166713,0.0014514384,5.6475536e-05,8.687558e-05,0.0013080873,0.0125151845
3140,0.00070197333,0.00011700628,0.00034866142,0.00023630564,0.0010870779,0.0002849557,0.00040244553,0.00039967668,0.011623915
3141,0.0005045866,0.00018757237,8.311191e-05,0.00023390236,0.0007117604,7.0352646e-05,0.00010298754,0.0005384202,0.010957455
3142,0.0008947876,0.00017323683,0.00024843606,0.00047311475,0.0015980067,0.0002547584,0.00026738702,0.0010758613,0.012406078
3143,0.0005943716,0.00013846815,0.00020849078,0.00024741268,0.0008236614,6.1837905e-05,0.00024826633,0.00051355717,0.0122188125
3144,0.0008548171,0.00025130148,0.00020950832,0.00039400728,0.0014664076,0.00026768778,0.00023704373,0.00096167607,0.01115684
3145,0.00048900524,8.057379e-05,0.00024522832,0.00016320312,0.0005805915,0.00015614752,0.00028434515,0.00014009883,0.011461331
3146,0.0009508831,0.00027646904,0.000103662496,0.00057075155,0.0017601145,0.0001266403,0.00010593463,0.0015275396,0.012570841
3147,0.0006391127,8.606494e-05,0.00038065543,0.00017239235,0.0009017652,0.00024885667,0.00044593704,0.0002069715,0.011869963
3148,0.00063655013,0.00025173658,6.7798035e-05,0.00031701548,0.0010056546,0.00010505007,8.2457824e-05,0.0008181467,0.010905547
3149,0.0007878527,0.00011472186,0.0003226442,0.0003504866,0.0012840797,0.0002807454,0.00035552902,0.00064780534,0.012162992
3150,0.00070104154,0.00021114381,0.00012893975,0.00036095796,0.001085085,3.4022723e-05,0.00015489962,0.00089616264,0.012338263
3151,0.0008221837,0.0001921156,0.00031248934,0.00031757873,0.001378658,0.00032116237,0.00035678525,0.0007007104,0.0114052035
3152,0.00046547572,0.00012905647,0.0001721195,0.00016429975,0.0005424721,0.00010848577,0.00020676157,0.00022722477,0.011223145
3153,0.0009301322,0.0002342757,0.00016873254,0.000527124,0.0017343244,0.0001953706,0.00017480638,0.0013641474,0.012505192
3154,0.000598756,0.00010054747,0.00033498683,0.00016322172,0.00079686067,0.00018165188,0.00040032013,0.00021488866,0.012034511
3155,0.0006800428,0.0002523407,9.962454e-05,0.00032807756,0.0011331963,0.00015638406,0.00011514159,0.0008616706,0.011002103
3156,0.0006441447,8.521045e-05,0.00032436047,0.00023457377,0.0009323558,0.00025404795,0.00036507947,0.0003132284,0.011902644
3157,0.0007263358,0.00023619419,8.028535e-05,0.0004098563,0.0012257636,3.927989e-05,9.368364e-05,0.0010928,0.012372961
3158,0.000704712,0.00013054429,0.0003615689,0.00021259882,0.0011342369,0.00031544353,0.00041913253,0.00039966093,0.011633897
3159,0.0004426036,0.00016447075,9.83584e-05,0.00017977443,0.00056157855,7.6895754e-05,0.00012395797,0.00036072484,0.011112787
3160,0.00079613796,0.00016527066,0.00022496242,0.00040590492,0.0014425074,0.00023100614,0.00023850755,0.0009729937,0.012355674
3161,0.00055223523,0.00013030133,0.00023870521,0.00018322868,0.00074014114,0.00010824979,0.00029242525,0.00033946606,0.012116871
3162,0.00062133675,0.00020174247,0.00015145821,0.00026813606,0.0010668547,0.00019742994,0.00017304282,0.00069638196,0.011182462
3163,0.0004945266,8.0838094e-05,0.0002577178,0.0001559707,0.00063953333,0.00019220251,0.00029696836,0.00015036245,0.011672038
3164,0.00066514534,0.00020956768,7.127119e-05,0.00038430645,0.0011880636,6.5264416e-05,7.660194e-05,0.0010461973,0.012348619
3165,0.0005679247,9.5067e-05,0.0003386057,0.00013425203,0.0008671463,0.0002610079,0.00039951346,0.00020662496,0.011803427
3166,0.00040208542,0.00016720919,5.4005923e-05,0.0001808703,0.0005712507,6.8220914e-05,7.0918446e-05,0.00043211135,0.0111027025
3167,0.0006235185,0.000105928244,0.00024136799,0.00027622227,0.0010691688,0.00022825506,0.00026176113,0.00057915255,0.01216789
3168,0.00049086823,0.00014683064,0.00013770294,0.00020633465,0.0006965883,4.930539e-05,0.000173195,0.00047408795,0.012150803
3169,0.00052708585,0.00014198085,0.00019759452,0.0001875105,0.0009213062,0.00022019217,0.0002273975,0.00047371656,0.011386674
3170,0.0003680694,8.6878696e-05,0.00016335121,0.00011783948,0.00043856638,0.00012273288,0.00019424701,0.000121586476,0.011479534
3171,0.0005803254,0.00016268245,9.155407e-05,0.00032608886,0.0010686946,0.00010289215,9.483492e-05,0.0008709676,0.012299646
3172,0.0004547519,8.5641106e-05,0.0002671923,0.00010191848,0.00065334165,0.00018200585,0.00032140687,0.00014992889,0.011914524
3173,0.00037210883,0.00015140568,5.082734e-05,0.0001698758,0.000595779,8.704158e-05,6.376965e-05,0.00044496774,0.011158343
3174,0.00047245342,7.126315e-05,0.00022064227,0.00018054798,0.00074689894,0.00019882458,0.0002450096,0.00030306476,0.011968003
3175,0.00045123213,0.00015017779,6.978222e-05,0.00023127212,0.0006996912,2.3262843e-05,8.8237204e-05,0.00058819115,0.012180358
3176,0.00045452593,0.000101460006,0.0002270353,0.00012603063,0.0007892322,0.00022548805,0.0002642256,0.00029951855,0.011572961
3177,0.00029637368,9.89426e-05,8.433688e-05,0.0001130942,0.0003531874,7.3053765e-05,0.000105510866,0.00017462278,0.011325073
3178,0.0005197951,0.00012248398,0.00012714595,0.0002701652,0.0009602532,0.0001451752,0.00013380982,0.00068126817,0.012243534
3179,0.00039226937,9.427406e-05,0.00018483061,0.00011316468,0.00053604366,0.00010427085,0.0002270744,0.00020469843,0.011996145
3180,0.00038214907,0.00013788696,8.547119e-05,0.0001587909,0.0006723467,0.00013326027,0.000100561454,0.00043852496,0.011253445
3181,0.0003706577,6.130306e-05,0.00018162493,0.00012772971,0.0005197813,0.00015822306,0.00020696972,0.00015458853,0.011759002
3182,0.00046578134,0.00015381517,4.8133836e-05,0.00026383233,0.0007906134,3.9028753e-05,5.57373e-05,0.0006958474,0.01223571
3183,0.00041873794,8.388204e-05,0.00024048211,9.437377e-05,0.00069386413,0.00021398871,0.00028288556,0.00019698987,0.011733079
3184,0.0002983795,0.0001223009,4.1380095e-05,0.00013469854,0.00040280336,6.084632e-05,5.5299e-05,0.00028665803,0.011207927
3185,0.0004897794,9.5768286e-05,0.00016930299,0.00022470813,0.00087808276,0.00018606812,0.00018277403,0.0005092406,0.012168119
3186,0.00039958456,0.00012130335,0.000113416405,0.00016486482,0.0005494342,4.6579702e-05,0.0001426095,0.000360245,0.012087106
3187,0.00043347507,0.00013280222,0.00015016716,0.00015050567,0.00079739187,0.00020087686,0.00017286737,0.0004236476,0.011383879
3188,0.00032959558,7.6996555e-05,0.00013611242,0.000116486626,0.00039976358,0.00011746075,0.00015983409,0.00012246876,0.011530645
3189,0.0005341066,0.00016178472,7.239762e-05,0.00029992426,0.00096646696,9.7060445e-05,7.6392396e-05,0.00079301413,0.012312781
3190,0.00042277112,8.881174e-05,0.00023710044,9.6858945e-05,0.00064079446,0.00018395184,0.000282057,0.0001747856,0.011882125
3191,0.00037630252,0.00015943729,4.199076e-05,0.00017487445,0.0005941305,9.7328506e-05,5.291048e-05,0.0004438915,0.0111451475
3192,0.000484642,8.4260246e-05,0.00021034066,0.00019004109,0.00080517493,0.00021786238,0.00023195868,0.0003553539,0.0120426025
3193,0.00048531967,0.00016836653,6.364955e-05,0.0002533036,0.0007189184,2.4883748e-05,8.087491e-05,0.00061315973,0.01220503
3194,0.00051222823,0.00013384937,0.0002350889,0.00014328996,0.00093641866,0.00027556226,0.00026981876,0.00039103767,0.01155675
3195,0.00035863128,0.0001221396,8.936995e-05,0.00014712174,0.00040938263,8.828409e-05,0.00010923401,0.00021186455,0.011295379
3196,0.00063448783,0.00016903695,0.00013993902,0.00032551188,0.001180758,0.00018976504,0.00014726464,0.0008437283,0.012377496
3197,0.00047630473,0.000121436264,0.00021223842,0.00014263004,0.0006561666,0.00013856599,0.00025645865,0.00026114192,0.012024376
3198,0.00051326037,0.00020281255,9.257629e-05,0.00021787152,0.0008960586,0.00018479749,0.00010634889,0.00060491223,0.011169311
3199,0.0005072914,9.597922e-05,0.00023720802,0.00017410418,0.0007417494,0.00023203826,0.00026605933,0.00024365177,0.01185585
3200,0.0006314587,0.00022515397,4.98016e-05,0.0003565031,0.0010231605,5.2030053e-05,5.8327973e-05,0.00091280247,0.012334354
3201,0.00060181686,0.0001418244,0.00031919777,0.00014079468,0.0010477589,0.00033399157,0.00036823383,0.00034553354,0.011755979
3202,0.00044824072,0.00018873227,5.3629927e-05,0.00020587852,0.0005500303,8.5929954e-05,6.8860136e-05,0.00039524023,0.011107816
3203,0.00073163986,0.00017133674,0.0002334634,0.0003268397,0.0013492806,0.00029089686,0.00024916287,0.00080922083,0.012385893
3204,0.0005731527,0.00017849928,0.00017096981,0.0002236836,0.00075729,9.452906e-05,0.00021176533,0.0004509956,0.012141896
3205,0.0006539592,0.00023360112,0.00018124773,0.00023911038,0.0011911165,0.00029383664,0.0002037062,0.0006935737,0.011285046
3206,0.00055336894,0.000133546,0.00023897125,0.00018085167,0.00070558523,0.00022847566,0.00027223033,0.00020487922,0.011654694
3207,0.0007623056,0.00026260578,7.555855e-05,0.0004241412,0.0013168001,0.00011250823,8.0252015e-05,0.0011240399,0.012418772
3208,0.0006776886,0.00015979761,0.00037199794,0.00014589303,0.0011008647,0.00035799638,0.00043378797,0.00030908035,0.011931974
3209,0.000528625,0.00023994343,4.098036e-05,0.00024770116,0.000709789,0.00010596214,5.30275e-05,0.00055079936,0.011031841
3210,0.00077773747,0.0001691525,0.0003091724,0.00029941255,0.0013806303,0.00035719736,0.00033351162,0.00068992126,0.0123202205
3211,0.00064308627,0.00022567948,0.00013058362,0.00028682317,0.0008560189,6.69767e-05,0.00016735647,0.00062168576,0.012195173
3212,0.0007090641,0.00023297725,0.00025707923,0.00021900759,0.0012995295,0.00036082667,0.00028930022,0.00064940256,0.011434981
3213,0.0005700564,0.00016826607,0.00021581262,0.00018597768,0.0006689143,0.00021291667,0.0002495974,0.00020640025,0.011529773
3214,0.00077098154,0.00025272457,0.00010860299,0.000409654,0.001373579,0.00015420483,0.0001128812,0.0011064931,0.012394689
3215,0.00068539294,0.00017483528,0.00036807754,0.00014248013,0.0010543505,0.000342611,0.00043541534,0.00027632416,0.012021605
3216,0.00050738064,0.00023424778,4.245549e-05,0.00023067738,0.00071307056,0.000115570736,5.3365413e-05,0.0005441344,0.011080939
3217,0.00072148873,0.00015782427,0.00031636123,0.00024730325,0.0012300047,0.0003544571,0.00034325515,0.00053229247,0.012210224
3218,0.0006017162,0.00022151526,0.0001023732,0.00027782776,0.0008097607,5.2051968e-05,0.00013552693,0.0006221818,0.01215962
3219,0.0006283358,0.00020139455,0.00026217522,0.00016476602,0.0011439712,0.00034494686,0.00029735433,0.00050167006,0.011538692
3220,0.0005002164,0.00016162106,0.00017567018,0.00016292512,0.0005738992,0.0001862767,0.00020553239,0.00018209011,0.011520479
3221,0.00064337795,0.00020516553,0.00010848207,0.00032973033,0.0011504483,0.00014497289,0.000112774076,0.0008927014,0.012279475
3222,0.000587752,0.0001638372,0.00030774574,0.00011616904,0.00088593684,0.00029242062,0.0003689475,0.00022456872,0.012000561
3223,0.00040036833,0.00018410072,4.0103703e-05,0.00017616391,0.00056566525,0.000101889214,5.0594004e-05,0.00041318205,0.011198924
3224,0.0005761878,0.00013261448,0.00025426754,0.00018930579,0.0009698323,0.0002949609,0.0002759855,0.0003988859,0.0121075595
3225,0.00048357312,0.00017846422,8.360776e-05,0.00022150115,0.00064871064,4.231002e-05,0.00011262274,0.00049377786,0.012076044
3226,0.00048092759,0.00016115273,0.00020689458,0.00011288028,0.0008739296,0.0002791561,0.00023688708,0.00035788646,0.011570406
3227,0.0003862552,0.00012567386,0.00013283807,0.0001277433,0.00045074377,0.00015498049,0.00015612447,0.00013963883,0.011569841
3228,0.0004958905,0.00015926329,8.3299245e-05,0.000253328,0.0008732243,0.00011062975,8.749091e-05,0.0006751036,0.012169714
3229,0.00045287222,0.00013578637,0.00023297347,8.411237e-05,0.0006902905,0.00023593822,0.00028130086,0.00017305136,0.011924717
3230,0.00030617198,0.00013836136,3.342961e-05,0.00013438101,0.000425111,8.3732506e-05,4.339523e-05,0.00029798326,0.011296771
3231,0.00044261955,0.00010863593,0.00018361871,0.00015036491,0.0007580476,0.0002328723,0.00019859047,0.00032658485,0.012053254
3232,0.00038611222,0.00014082757,7.1294395e-05,0.00017399027,0.00051201426,3.8017435e-05,9.6080505e-05,0.0003779163,0.012011988
3233,0.00037406103,0.00013537702,0.00015203356,8.665046e-05,0.00068170717,0.00022367942,0.00017545454,0.00028257322,0.011557476
3234,0.00030529383,9.7153395e-05,0.00010426861,0.000103871804,0.00036953157,0.00013483815,0.000122039004,0.000112654416,0.01161483
3235,0.0004152094,0.00013736094,6.174724e-05,0.0002161012,0.00070961064,8.3901985e-05,6.61695e-05,0.0005595392,0.012119982
3236,0.00036564696,0.00011753879,0.00018534563,6.276254e-05,0.0005751244,0.00020643123,0.000223213,0.00014548014,0.011865211
3237,0.00026330125,0.00011645593,2.813288e-05,0.00011871245,0.00035337423,7.311156e-05,3.7496877e-05,0.0002427658,0.011336071
3238,0.00038263723,0.00010136146,0.00014356515,0.00013771062,0.00067289826,0.00020206785,0.00015430464,0.00031652572,0.012052963
3239,0.0003392633,0.0001239199,6.651408e-05,0.00014882929,0.0004418317,4.1043433e-05,8.85485e-05,0.00031223978,0.011983287
3240,0.0003378686,0.0001315638,0.00012156196,8.4742846e-05,0.00061269815,0.00019952173,0.000140639,0.0002725374,0.011526137
3241,0.00027537436,8.656723e-05,9.500306e-05,9.380408e-05,0.00035051146,0.00013575303,0.00010951213,0.00010524629,0.01165689
3242,0.0004035839,0.00013883591,4.9766884e-05,0.0002149811,0.0006601915,6.8845715e-05,5.449347e-05,0.00053685234,0.012113506
3243,0.0003408029,0.00011853729,0.00016974153,5.2524047e-05,0.00056110794,0.00021431872,0.00020191699,0.00014487222,0.011829049
3244,0.00026140577,0.000113327864,2.539478e-05,0.00012268314,0.00033079326,6.98089e-05,3.427309e-05,0.00022671129,0.011336839
3245,0.00039620587,0.00011491362,0.00012985533,0.00015143694,0.000711284,0.00020219483,0.00013808078,0.00037100838,0.012103114
3246,0.0003321052,0.0001238468,7.240509e-05,0.00013585332,0.00042495778,5.7116427e-05,9.400544e-05,0.0002738359,0.011970511
3247,0.00035884365,0.0001477746,0.0001058164,0.00010525266,0.00063484354,0.00019653479,0.000122067475,0.0003162413,0.011470883
3248,0.00029208814,9.344071e-05,0.000104681414,9.3966024e-05,0.00040236337,0.00016531773,0.00011752771,0.00011951793,0.011730606
3249,0.00043939907,0.00015777488,4.2209507e-05,0.00023941469,0.0006748558,5.6096847e-05,4.7451293e-05,0.0005713076,0.01212203
3250,0.00037361108,0.00014191154,0.0001780614,5.3638152e-05,0.0006492187,0.00026090234,0.00020781074,0.00018050564,0.011798203
3251,0.00028450612,0.00012172592,2.677777e-05,0.00013600245,0.00032939675,7.449279e-05,3.5389145e-05,0.00021951483,0.011328812
3252,0.00047628855,0.00015103316,0.00012921932,0.00019603607,0.0008561144,0.00021923578,0.0001353894,0.0005014892,0.012193663
3253,0.00035105023,0.000137173,9.447055e-05,0.000119406664,0.00045452226,0.00010229495,0.000118118005,0.0002341093,0.01196218
3254,0.00041562621,0.00017667592,9.046937e-05,0.00014848092,0.00069332146,0.00019186635,0.00010416334,0.0003972918,0.011379906
3255,0.00035972247,0.00012020606,0.00013367143,0.000105844985,0.00055619545,0.00023236172,0.00014550117,0.00017833257,0.011875041
3256,0.0004892672,0.00018364725,3.6198024e-05,0.0002694219,0.00068621925,3.8800583e-05,4.3003653e-05,0.000604415,0.012110467
3257,0.00046376046,0.00018917678,0.00019797315,7.661055e-05,0.00083953276,0.0003344039,0.00022640826,0.00027872057,0.011745688
3258,0.00032027677,0.00013712393,4.0480656e-05,0.00014267219,0.00034257508,0.00010250422,4.9269634e-05,0.00019080122,0.011370075
3259,0.00060611253,0.0002051991,0.00012487572,0.00027603772,0.0010533617,0.00022037922,0.0001288504,0.00070413214,0.012282194
3260,0.00040057418,0.00016744417,0.00014222848,9.0901514e-05,0.0005692311,0.00020500376,0.00017052986,0.0001936975,0.01195641
3261,0.00046842822,0.00020235043,6.3443826e-05,0.00020263396,0.0006954946,0.00015852693,7.402684e-05,0.00046294078,0.0112573
3262,0.0004963944,0.00017146686,0.00017755246,0.00014737509,0.00085659674,0.00032883254,0.00018815434,0.00033960983,0.012106865
3263,0.0005089622,0.0002029072,4.0172312e-05,0.0002658827,0.0006375793,3.682701e-05,5.156282e-05,0.00054918946,0.012059157
3264,0.00058921933,0.00024783082,0.00020374004,0.0001376485,0.0010628656,0.0003815829,0.00022935381,0.00045192894,0.011622885
3265,0.00037907902,0.00016283015,8.5193315e-05,0.00013105555,0.0004383811,0.00019248782,9.520223e-05,0.00015069105,0.011554805
3266,0.00071810954,0.0002551457,9.700062e-05,0.00036596323,0.0011462801,0.00016059288,9.919819e-05,0.000886489,0.012280088
3267,0.00051061885,0.00022345265,0.00021590391,7.126229e-05,0.0008415268,0.0003706772,0.00025012132,0.00022072824,0.0119420495
3268,0.00047185333,0.00021053509,3.2574077e-05,0.00022874417,0.00057034456,0.00011217464,4.0202085e-05,0.00041796785,0.0111877285
3269,0.00069037965,0.0002388011,0.00020702589,0.00024455265,0.0012410373,0.00038356014,0.00021477591,0.0006427012,0.012339528
3270,0.0004982159,0.0002165548,8.481537e-05,0.00019684572,0.00060220977,0.00012245929,0.000106632586,0.0003731179,0.012007842
3271,0.0006567877,0.00027814534,0.00015553487,0.00022310753,0.0010963762,0.00031449544,0.00017405677,0.00060782395,0.011393806
3272,0.0005044375,0.00020546094,0.00017007379,0.00012890276,0.0007490703,0.00035224482,0.00018217904,0.00021464647,0.011926886
3273,0.00070637534,0.0002682698,5.087858e-05,0.00038722696,0.0009709924,6.107864e-05,5.557144e-05,0.0008543423,0.012142824
3274,0.0006637745,0.00028896684,0.00026815094,0.00010665673,0.0011867806,0.0004931935,0.0003035857,0.0003900014,0.011833763
3275,0.0004533041,0.00021177513,4.913302e-05,0.00019239595,0.00046389966,0.00015516329,5.7415433e-05,0.00025132095,0.01135508
3276,0.0008218946,0.0002855561,0.0001680601,0.0003682784,0.0014000484,0.000287611,0.00017068742,0.00094174995,0.012372447
3277,0.0005418574,0.00024782386,0.00019080548,0.000103228005,0.0007881671,0.00033376357,0.00022701453,0.00022738906,0.012001744
3278,0.00057791243,0.0002531652,6.1605024e-05,0.00026314225,0.0007866059,0.00015991255,7.1127535e-05,0.0005555658,0.011195407
3279,0.000679957,0.00025028834,0.00023579791,0.00019387073,0.0011868568,0.00044620933,0.0002464425,0.0004942049,0.012294883
3280,0.00058485405,0.00024692094,5.8635564e-05,0.00027929753,0.00069369865,7.637194e-05,7.681353e-05,0.00054051314,0.012004394
3281,0.000694946,0.00029768984,0.00020839022,0.00018886595,0.0011993853,0.00039631873,0.0002331808,0.0005698857,0.011538603
3282,0.0005036695,0.00022195019,0.00014619109,0.00013552823,0.00065336254,0.0003224709,0.0001589371,0.00017195455,0.011807319
3283,0.0007415578,0.00027158417,7.1201066e-05,0.00039877256,0.0010806922,9.343657e-05,7.37373e-05,0.0009135183,0.012156252
3284,0.0006332503,0.00028440598,0.00026813583,8.0708494e-05,0.0010923181,0.0004868946,0.0003081649,0.0002972586,0.011904899
3285,0.00045570574,0.00021176721,3.6700974e-05,0.00020723755,0.00047146715,0.00013227656,4.4806377e-05,0.00029438423,0.011331653
3286,0.0007459485,0.00026019348,0.00018103448,0.00030472057,0.0012933474,0.0003109317,0.00018395924,0.0007984564,0.012335086
3287,0.0005207694,0.00023843771,0.00016276183,0.00011956986,0.0007074896,0.00027573184,0.00019909437,0.00023266341,0.0119774155
3288,0.00052357203,0.00022782428,6.9782414e-05,0.00022596533,0.0007425655,0.00016458241,8.038052e-05,0.00049760257,0.011275938
3289,0.00058945385,0.00022597372,0.00021173542,0.00015174468,0.0009898312,0.0004029762,0.00022221806,0.00036463686,0.012205602
3290,0.000536076,0.00021902686,5.092243e-05,0.0002661267,0.0006415611,5.5777142e-05,6.8101865e-05,0.0005176821,0.011965985
3291,0.00058017764,0.0002547156,0.00018764073,0.00013782128,0.0010017665,0.0003562888,0.00021231429,0.00043316346,0.011589804
3292,0.00043003785,0.0001909001,0.00011966212,0.00011947562,0.0005419054,0.00026993113,0.00013120455,0.0001407697,0.0117835365
3293,0.0006094619,0.00021801986,6.335887e-05,0.0003280832,0.00089583127,8.1268714e-05,6.600665e-05,0.00074855593,0.012089431
3294,0.0005168499,0.00024132479,0.00021828916,5.7235957e-05,0.00087427854,0.0004022903,0.000254245,0.00021774328,0.011862584
3295,0.00036189222,0.00016340968,3.236204e-05,0.00016612049,0.00038075665,0.00011161573,4.0288473e-05,0.00022885246,0.01140793
3296,0.0005863346,0.00020658248,0.00013923644,0.00024051567,0.0010069251,0.00024599856,0.00014105742,0.00061986916,0.012224768
3297,0.00042123854,0.0001978962,0.000133364,8.997833e-05,0.00057152566,0.00022860333,0.00016491373,0.00017800863,0.01191917
3298,0.00039118127,0.00016718172,5.229629e-05,0.00017170324,0.0005472015,0.00012556194,6.226753e-05,0.00035937203,0.011348804
3299,0.0004630249,0.0001820207,0.00015748054,0.00012352366,0.00078224513,0.00031846366,0.00016419284,0.00029958863,0.012131665
3300,0.00040927483,0.00016690383,4.718609e-05,0.00019518491,0.00048415954,5.197695e-05,6.3357074e-05,0.0003688255,0.01191653
3301,0.00043403803,0.00019396383,0.00013049388,0.00010958031,0.00073790876,0.0002621445,0.00014992445,0.00032583985,0.011564548
3302,0.00032804828,0.00014758186,9.452042e-05,8.5946e-05,0.00044374046,0.00022999884,0.000102500206,0.00011124141,0.011820698
3303,0.0004616165,0.00016151695,4.4195527e-05,0.00025590401,0.000648461,4.6772097e-05,4.822899e-05,0.0005534599,0.012006886
3304,0.00039851578,0.0001974046,0.00015763346,4.3477714e-05,0.0006833094,0.00031890752,0.0001842952,0.00018010667,0.01177946
3305,0.0002630214,0.00011801056,3.1416836e-05,0.000113594,0.00028119743,0.00010499725,3.824825e-05,0.00013795194,0.011505101
3306,0.00046763988,0.00016230077,9.0596564e-05,0.00021474257,0.0007747485,0.0001627935,9.166325e-05,0.00052029174,0.012128833
3307,0.00032275863,0.00016805723,0.000109530585,4.5170804e-05,0.00046668047,0.00021998104,0.000133835,0.00011286444,0.011863726
3308,0.00028292456,0.00011522526,3.3369703e-05,0.00013432959,0.0003686429,8.313839e-05,4.2029682e-05,0.00024347483,0.01138914
3309,0.00038963195,0.00015273235,0.000111115696,0.00012578389,0.0006783603,0.0002486553,0.00011398214,0.00031572283,0.01210871
3310,0.00029745212,0.00013483914,4.762045e-05,0.00011499252,0.0003468233,7.55477e-05,6.233994e-05,0.00020893566,0.011875961
3311,0.00033335426,0.00014136915,8.1556806e-05,0.00011042829,0.00054181984,0.0001706504,9.58734e-05,0.00027529604,0.011496969
3312,0.0002758472,0.00012883333,7.990217e-05,6.71117e-05,0.00043311878,0.00022295034,8.40222e-05,0.00012614623,0.011910642
3313,0.0003448857,0.00012277764,3.1451375e-05,0.00019065668,0.00043394047,2.1335922e-05,3.7271395e-05,0.00037533315,0.011931708
3314,0.0003331446,0.00016460945,0.00011183424,5.6700894e-05,0.00058157847,0.000253395,0.00013066827,0.0001975152,0.01167367
3315,0.00019971766,9.9180994e-05,3.6000005e-05,6.453665e-05,0.00023930942,0.00013013031,4.0691346e-05,6.848775e-05,0.011638706
3316,0.00038989866,0.00012634032,5.530849e-05,0.00020824982,0.00058630476,7.823664e-05,5.7066598e-05,0.0004510015,0.012036864
3317,0.00027555518,0.00015944803,9.450871e-05,2.1598456e-05,0.00045089668,0.00023860735,0.00011269001,9.9599325e-05,0.011794666
3318,0.00019402668,8.0132006e-05,2.3587874e-05,9.03068e-05,0.00022215671,6.614426e-05,3.0410858e-05,0.0001256016,0.011452301
3319,0.0003705627,0.00013006826,7.6719414e-05,0.00016377501,0.00062946975,0.00016904622,7.7903744e-05,0.00038251982,0.012091391
3320,0.00022261185,0.00013218375,5.4227396e-05,3.6200716e-05,0.00029144267,0.00014237319,6.7327164e-05,8.1742335e-05,0.011833798
3321,0.00023506896,8.494332e-05,4.591135e-05,0.0001042143,0.00033896128,8.276098e-05,5.6654517e-05,0.00019954579,0.011426781
3322,0.00028826474,0.00012273739,6.949833e-05,9.602903e-05,0.00050966756,0.00020960621,7.10452e-05,0.00022901612,0.012024981
3323,0.00022258973,0.000104164414,3.0085686e-05,8.833962e-05,0.00024294422,4.8356356e-05,3.7474914e-05,0.00015711295,0.011858471
3324,0.00026294234,0.00010506507,7.1208786e-05,8.666847e-05,0.00044263445,0.00014778972,8.510155e-05,0.0002097432,0.0115211615
3325,0.00019438971,0.00010165113,4.4437485e-05,4.8301095e-05,0.00031947065,0.00017692639,4.671014e-05,9.583411e-05,0.011850821
3326,0.00025701692,8.624996e-05,3.237949e-05,0.00013838746,0.00030825933,1.659032e-05,3.6178877e-05,0.00025549013,0.011908894
3327,0.00024454604,0.00012067065,7.301216e-05,5.0863226e-05,0.00043506222,0.00019277353,8.7032415e-05,0.00015525629,0.011641849
3328,0.00013492462,7.325167e-05,2.7614704e-05,3.4058237e-05,0.00018147589,0.00010938874,3.1940686e-05,4.014647e-05,0.011658876
3329,0.0002775173,7.8241865e-05,4.360492e-05,0.00015567052,0.00039496625,4.4839933e-05,4.60135e-05,0.00030411282,0.011970733
3330,0.00019490723,0.00011903348,5.5072935e-05,2.0800819e-05,0.00033241976,0.00018159016,6.660037e-05,8.4229236e-05,0.011724837
3331,0.00011730548,4.7967875e-05,2.9536657e-05,3.9800947e-05,0.00014379676,5.7801768e-05,3.7149417e-05,4.8845577e-05,0.011526427
3332,0.00025394137,7.246609e-05,4.543828e-05,0.000136037,0.000413355,8.9885754e-05,4.757254e-05,0.00027589672,0.011994784
3333,0.00014941326,0.00010118407,3.6628386e-05,1.1600804e-05,0.00021639324,0.00012849632,4.5041754e-05,4.2855154e-05,0.011766876
3334,0.0001168258,3.1871725e-05,3.924046e-05,4.571362e-05,0.0001659485,4.178948e-05,4.9732167e-05,7.442684e-05,0.011484034
3335,0.00019857302,6.3386746e-05,3.6580423e-05,9.8605844e-05,0.00035387493,0.00011226502,3.9024228e-05,0.00020258568,0.01196045
3336,0.00012403542,7.6005344e-05,2.9068564e-05,1.8961513e-05,0.0001434278,7.0769915e-05,3.5320365e-05,3.733752e-05,0.011788564
3337,0.00010811415,2.4047464e-05,4.2053554e-05,4.201313e-05,0.00018236152,4.689135e-05,5.3475596e-05,8.199457e-05,0.011503157
3338,0.00014025578,4.9283244e-05,2.7626438e-05,6.33461e-05,0.00026090365,0.000102729246,3.1256925e-05,0.00012691747,0.011885736
3339,0.000108590684,5.112635e-05,2.8419227e-05,2.9045108e-05,0.00011222649,3.2791122e-05,3.3717664e-05,4.57177e-05,0.0118047325
3340,8.66467e-05,1.957255e-05,3.536457e-05,3.170958e-05,0.0001647289,5.0396262e-05,4.5785368e-05,6.854727e-05,0.011547429
3341,9.859387e-05,3.2960856e-05,2.5253024e-05,4.0379986e-05,0.00018356685,7.5726624e-05,3.077721e-05,7.7063014e-05,0.011811125
3342,9.072549e-05,3.172753e-05,2.660256e-05,3.2395397e-05,9.699222e-05,1.709448e-05,3.1630538e-05,4.82672e-05,0.011811793
3343,6.3835454e-05,1.5334494e-05,2.6510463e-05,2.1990496e-05,0.0001277192,4.3489134e-05,3.5171324e-05,4.9058748e-05,0.011587721
3344,7.438212e-05,1.9018724e-05,2.6534459e-05,2.8828938e-05,0.00013637666,4.936999e-05,3.3698885e-05,5.330778e-05,0.0117620155
3345,7.007566e-05,1.9501038e-05,2.1969045e-05,2.8605575e-05,8.215132e-05,1.4146582e-05,2.7042755e-05,4.096198e-05,0.011806566
3346,4.911187e-05,1.1049484e-05,2.1333499e-05,1.6728887e-05,9.548763e-05,3.121437e-05,2.8497285e-05,3.5775975e-05,0.011618027
3347,6.053837e-05,1.0295468e-05,2.5932795e-05,2.4310108e-05,0.00011023057,3.160295e-05,3.362287e-05,4.5004752e-05,0.011743363
3348,5.440999e-05,1.3615928e-05,1.798493e-05,2.2809128e-05,7.075806e-05,1.5451787e-05,2.330016e-05,3.200611e-05,0.011792656
3349,4.238467e-05,7.754269e-06,1.9510424e-05,1.5119976e-05,7.740321e-05,2.1152231e-05,2.5767407e-05,3.0483572e-05,0.0116367545
3350,5.2048807e-05,6.619548e-06,2.256675e-05,2.2862509e-05,9.302673e-05,2.1918202e-05,2.9750694e-05,4.135783e-05,0.01174108
3351,4.6308945e-05,1.0852596e-05,1.6643364e-05,1.8812983e-05,6.6319015e-05,1.6799304e-05,2.226517e-05,2.7254544e-05,0.011776635
3352,3.9830193e-05,5.878075e-06,1.8828165e-05,1.5123954e-05,7.027771e-05,1.5846908e-05,2.4719635e-05,2.9711171e-05,0.011650091
3353,4.680268e-05,5.7998423e-06,1.9183939e-05,2.18189e-05,7.993459e-05,1.7268967e-05,2.5581096e-05,3.708452e-05,0.011742674
3354,4.2544718e-05,8.466012e-06,1.6745378e-05,1.7333328e-05,6.6327346e-05,1.65364e-05,2.2513026e-05,2.727792e-05,0.011761514
3355,3.9440656e-05,5.0976237e-06,1.8657107e-05,1.5685926e-05,6.8944486e-05,1.39218555e-05,2.45706e-05,3.0452027e-05,0.011664288
3356,4.3418957e-05,5.908471e-06,1.7407763e-05,2.0102723e-05,7.064293e-05,1.5427993e-05,2.329092e-05,3.192401e-05,0.011738596
3357,4.059373e-05,6.2416507e-06,1.6963822e-05,1.7388258e-05,6.726125e-05,1.4845945e-05,2.266986e-05,2.9745444e-05,0.0117456205
3358,4.0152678e-05,5.142853e-06,1.8658679e-05,1.6351145e-05,6.8746456e-05,1.35725895e-05,2.465852e-05,3.0515346e-05,0.011683975
3359,4.1112864e-05,5.900259e-06,1.6918992e-05,1.8293611e-05,6.6094595e-05,1.50333535e-05,2.2608385e-05,2.8452861e-05,0.011729207
3360,4.0488267e-05,5.293965e-06,1.7173552e-05,1.8020752e-05,6.8524954e-05,1.3304153e-05,2.2751095e-05,3.2469707e-05,0.011730614
3361,4.0918065e-05,6.0068573e-06,1.818441e-05,1.6726795e-05,6.7233006e-05,1.40477405e-05,2.407143e-05,2.9113835e-05,0.011705994
3362,3.9766695e-05,5.2354685e-06,1.712252e-05,1.7408705e-05,6.6120505e-05,1.4725217e-05,2.2767974e-05,2.8627313e-05,0.011717457
3363,4.115678e-05,5.2613445e-06,1.741279e-05,1.8482648e-05,6.8666195e-05,1.2874753e-05,2.2952114e-05,3.283933e-05,0.01171936
3364,4.099463e-05,6.6617054e-06,1.739751e-05,1.6935415e-05,6.562004e-05,1.46416405e-05,2.3048018e-05,2.7930388e-05,0.011720343
3365,3.9883656e-05,4.724484e-06,1.7618606e-05,1.7540568e-05,6.84703e-05,1.3793906e-05,2.32363e-05,3.144009e-05,0.011708658
3366,4.1258107e-05,5.764739e-06,1.7427934e-05,1.8065435e-05,6.628431e-05,1.3640977e-05,2.2979773e-05,2.9663555e-05,0.011716184
3367,4.023397e-05,5.76483e-06,1.7029208e-05,1.743993e-05,6.612233e-05,1.4239561e-05,2.2474362e-05,2.9408411e-05,0.0117195705
3368,4.1004147e-05,5.1014977e-06,1.7881288e-05,1.8021363e-05,6.9357964e-05,1.3017747e-05,2.3431407e-05,3.290881e-05,0.011708052
3369,4.1147454e-05,6.6052685e-06,1.719771e-05,1.7344473e-05,6.4776745e-05,1.5007879e-05,2.2705031e-05,2.7063834e-05,0.011718707
3370,4.0489595e-05,4.9351293e-06,1.7373619e-05,1.8180846e-05,6.891873e-05,1.3086153e-05,2.2738343e-05,3.3094235e-05,0.011707407
3371,4.1515916e-05,6.2177646e-06,1.7499517e-05,1.7798633e-05,6.607679e-05,1.369127e-05,2.2929022e-05,2.94565e-05,0.011715572
3372,4.0288793e-05,5.480355e-06,1.7179505e-05,1.7628932e-05,6.678204e-05,1.4635043e-05,2.2578899e-05,2.9568102e-05,0.011715132
3373,4.143585e-05,5.187588e-06,1.7828579e-05,1.8419683e-05,6.9266665e-05,1.2585435e-05,2.322592e-05,3.345531e-05,0.011700141
3374,4.158236e-05,7.1610425e-06,1.694666e-05,1.7474658e-05,6.443646e-05,1.524534e-05,2.2259928e-05,2.6931195e-05,0.011722672
3375,4.1291092e-05,4.8720794e-06,1.7717759e-05,1.8701254e-05,7.106068e-05,1.285123e-05,2.303694e-05,3.5172507e-05,0.0117021715
3376,4.1868425e-05,6.845345e-06,1.7435574e-05,1.7587507e-05,6.464627e-05,1.4265944e-05,2.2774942e-05,2.760539e-05,0.011710108
3377,4.0527324e-05,5.0895324e-06,1.709739e-05,1.8340399e-05,6.8212714e-05,1.4162117e-05,2.2323717e-05,3.172688e-05,0.011713236
3378,4.192272e-05,5.5380733e-06,1.7895863e-05,1.8488783e-05,6.863251e-05,1.24651115e-05,2.3181467e-05,3.2985932e-05,0.011697051
3379,4.1789306e-05,7.2095404e-06,1.6893273e-05,1.7686492e-05,6.5162094e-05,1.5853439e-05,2.211854e-05,2.7190117e-05,0.011722779
3380,4.254766e-05,5.145879e-06,1.8040317e-05,1.9361463e-05,7.3067684e-05,1.2250349e-05,2.3297505e-05,3.7519832e-05,0.011691865
3381,4.2839696e-05,8.268821e-06,1.7090562e-05,1.7480314e-05,6.332844e-05,1.5489957e-05,2.2280015e-05,2.5558471e-05,0.011714076
3382,4.1758773e-05,4.7390117e-06,1.7466182e-05,1.9553578e-05,7.240515e-05,1.3276771e-05,2.2617109e-05,3.6511272e-05,0.011706501
3383,4.2233016e-05,6.6383823e-06,1.7728045e-05,1.7866589e-05,6.521181e-05,1.3373581e-05,2.2920964e-05,2.8917268e-05,0.011693063
3384,4.1428728e-05,5.718714e-06,1.6938839e-05,1.8771176e-05,6.8451234e-05,1.5267091e-05,2.2041486e-05,3.1142652e-05,0.011722029
3385,4.2880514e-05,5.586085e-06,1.8233024e-05,1.9061406e-05,7.113599e-05,1.1969647e-05,2.3431925e-05,3.5734414e-05,0.011681232
3386,4.315508e-05,8.4278445e-06,1.6802222e-05,1.7925015e-05,6.4833876e-05,1.6682447e-05,2.1878413e-05,2.6273021e-05,0.011723059
3387,4.4023494e-05,5.383774e-06,1.8184039e-05,2.0455684e-05,7.626538e-05,1.2086887e-05,2.3349414e-05,4.0829083e-05,0.011688708
3388,4.3966727e-05,9.402419e-06,1.706361e-05,1.7500695e-05,6.26319e-05,1.6103395e-05,2.2108447e-05,2.4420058e-05,0.011703475
3389,4.363377e-05,4.8056063e-06,1.7696822e-05,2.113134e-05,7.6921046e-05,1.3197728e-05,2.2763146e-05,4.0960167e-05,0.011709487
3390,4.332084e-05,8.1379485e-06,1.7632681e-05,1.7550212e-05,6.3262465e-05,1.439573e-05,2.2678636e-05,2.6188101e-05,0.011679857
3391,4.2812593e-05,4.864272e-06,1.7262955e-05,2.0685366e-05,7.425052e-05,1.4798648e-05,2.2249165e-05,3.7202703e-05,0.011725829
3392,4.2963853e-05,6.632569e-06,1.819201e-05,1.8139273e-05,6.70059e-05,1.2857386e-05,2.3289616e-05,3.08589e-05,0.011667265
3393,4.2891625e-05,6.418432e-06,1.6884742e-05,1.958845e-05,6.980829e-05,1.6195268e-05,2.181145e-05,3.180157e-05,0.011727287
3394,4.406425e-05,5.8565925e-06,1.8524062e-05,1.9683595e-05,7.34995e-05,1.1853013e-05,2.367654e-05,3.7969938e-05,0.011670991
3395,4.4786782e-05,9.492366e-06,1.6628614e-05,1.8665804e-05,6.545485e-05,1.7539753e-05,2.151322e-05,2.6401873e-05,0.011714293
3396,4.760926e-05,6.085836e-06,1.8796181e-05,2.2727245e-05,8.332976e-05,1.17414575e-05,2.3971948e-05,4.7616355e-05,0.0116867665
3397,4.921554e-05,1.3890735e-05,1.6689724e-05,1.863508e-05,6.30694e-05,1.9367633e-05,2.1548472e-05,2.2153294e-05,0.011692889
3398,5.3720694e-05,7.2554303e-06,1.9104693e-05,2.7360571e-05,9.596752e-05,1.2791684e-05,2.4234396e-05,5.894145e-05,0.011710223
3399,5.509088e-05,1.8288796e-05,1.7247694e-05,1.9554393e-05,6.327403e-05,2.1373724e-05,2.2101969e-05,1.9798328e-05,0.01166635
3400,5.9958576e-05,8.22466e-06,1.9316212e-05,3.2417705e-05,0.00010762671,1.4752707e-05,2.4310182e-05,6.8563815e-05,0.0117375
3401,5.8935504e-05,2.0092799e-05,1.8276618e-05,2.0566089e-05,6.4694235e-05,2.2301103e-05,2.3164763e-05,1.9228368e-05,0.01163697
3402,6.2281484e-05,7.505842e-06,1.9131227e-05,3.5644418e-05,0.00011239028,1.682271e-05,2.3917677e-05,7.164989e-05,0.011763283
3403,5.7638936e-05,1.7461833e-05,1.9526098e-05,2.0651003e-05,6.576265e-05,2.0767215e-05,2.4535184e-05,2.0460251e-05,0.0116099855
3404,5.891116e-05,5.4681936e-06,1.8254932e-05,3.5188034e-05,0.00010605716,1.8374005e-05,2.284323e-05,6.483992e-05,0.011779415
3405,5.2828982e-05,1.1701977e-05,2.0738718e-05,2.0388288e-05,6.875848e-05,1.6446991e-05,2.6031892e-05,2.62796e-05,0.011594342
3406,5.49266e-05,6.3574753e-06,1.673864e-05,3.1830485e-05,9.116245e-05,2.043233e-05,2.1250638e-05,4.9479484e-05,0.011778271
3407,5.5291748e-05,8.7821345e-06,2.2157545e-05,2.435207e-05,8.5305524e-05,1.151755e-05,2.7963333e-05,4.582464e-05,0.011600809
3408,6.678121e-05,1.9685542e-05,1.55073e-05,3.158837e-05,8.3165054e-05,2.7473721e-05,2.016986e-05,3.5521472e-05,0.011755913
3409,8.8717294e-05,2.037525e-05,2.5049283e-05,4.329276e-05,0.00014136577,1.221609e-05,3.1614796e-05,9.753489e-05,0.011641163
3410,0.00012495698,6.0466427e-05,1.6757187e-05,4.7733367e-05,0.000115129194,4.8548158e-05,2.1845524e-05,4.4735516e-05,0.011713117
3411,0.00018995095,6.337625e-05,3.1846535e-05,9.472816e-05,0.00027806335,2.9327819e-05,3.932407e-05,0.00020941145,0.011727648
3412,0.0002715203,0.00014703025,2.3847317e-05,0.00010064271,0.00023701847,9.676594e-05,2.9554094e-05,0.00011069843,0.011654204
3413,0.0004014236,0.00015627494,4.562381e-05,0.00019952485,0.00054273213,7.6486656e-05,5.387978e-05,0.00041236568,0.011869676
3414,0.00054518663,0.00029322816,4.0125953e-05,0.00021183252,0.0004985535,0.00018471184,4.6246638e-05,0.00026759505,0.011584208
3415,0.00073953794,0.00030459548,6.782138e-05,0.00036712107,0.0009468362,0.00016209939,7.596501e-05,0.0007087718,0.012063528
3416,0.00091687206,0.00047343664,6.568181e-05,0.00037775366,0.00087061356,0.00030289267,7.102244e-05,0.0004966984,0.0114945825
3417,0.0010867984,0.0004426938,9.251665e-05,0.0005515879,0.00133232,0.00026036325,9.8045646e-05,0.0009739112,0.012264352
3418,0.0011225791,0.0005215753,9.203361e-05,0.00050897023,0.0010489393,0.00035978924,9.4691946e-05,0.0005944582,0.011330122
3419,0.0010774024,0.00034791735,0.000102069724,0.0006274153,0.0012738793,0.0002666388,0.00010318639,0.0009040541,0.012352304
3420,0.00085776416,0.00023063936,0.00011223367,0.0005148911,0.00071976177,0.00022442894,0.00011711934,0.00037821347,0.011072211
3421,0.0007912371,7.071218e-05,9.722772e-05,0.0006232972,0.00089602394,0.0001864198,0.00010652816,0.00060307595,0.012310559
3422,0.001230038,0.00029338832,0.0001738729,0.0007627767,0.0012845031,0.00017364147,0.00020962507,0.0009012366,0.0110963555
3423,0.002367549,0.0011393226,0.0001394623,0.0010887642,0.0021114128,0.00068690674,0.00018128338,0.0012432227,0.012548711
3424,0.0044247094,0.002218115,0.00032475218,0.0018818422,0.0046453783,0.0007791034,0.0004193316,0.0034469436,0.011805237
3425,0.0049936045,0.0033127794,0.00020181647,0.0014790086,0.0037945663,0.0016259127,0.00023425792,0.0019343955,0.012536297
3426,0.002341317,0.0013654307,0.00012576334,0.0008501231,0.0013035004,0.0005502906,0.00012791961,0.00062529015,0.010743333
3427,0.0025670724,0.00030123198,0.00012279963,0.0021430408,0.0025278495,0.00034383786,0.00015212772,0.002031884,0.011211322
3428,0.0016402574,0.0007551133,0.0001679021,0.0007172421,0.0017971315,0.0006962468,0.00021243263,0.0008884521,0.01208189
3429,0.00081793783,0.0005235538,0.00015455723,0.00013982679,0.0007627797,0.00035652868,0.00018265753,0.0002235935,0.010696074
3430,0.0016452603,0.000492361,0.0002346032,0.0009182961,0.00302036,0.0015040052,0.0002475219,0.0012688328,0.013690783
3431,0.00086356245,0.0003614727,0.00021054874,0.00029154102,0.0010574745,0.0005350611,0.00024110421,0.0002813092,0.012027905
3432,0.0004492924,7.295348e-05,0.00028668487,8.965404e-05,0.0008166364,0.00016896467,0.00034879157,0.00029888022,0.010595206
3433,0.0005131286,0.0001283309,0.00013934166,0.00024545603,0.00096704677,0.0003528599,0.00014711947,0.0004670674,0.011604851
3434,0.00041260177,0.00016829454,0.00014085938,0.000103447856,0.00042330124,4.0784154e-05,0.00017489993,0.00020761715,0.012128857
3435,0.00032758812,0.000118947755,0.00014395446,6.4685926e-05,0.00061370054,0.00023130521,0.00016295275,0.00021944259,0.0113479635
3436,0.0003014455,9.027356e-05,0.0001460785,6.509345e-05,0.00031617392,7.947777e-05,0.00017108061,6.561555e-05,0.0112902345
3437,0.00029388908,6.874209e-05,0.00013085229,9.42947e-05,0.00042036938,0.00014274237,0.00014508006,0.00013254693,0.012314872
3438,0.0001928623,9.085189e-05,6.544264e-05,3.6567773e-05,0.0002535054,7.525844e-05,7.599586e-05,0.00010225109,0.011921053
3439,0.00018616403,3.45937e-05,0.00012764151,2.3928822e-05,0.0002840234,7.0702816e-05,0.00015032449,6.299613e-05,0.011636037
3440,8.795009e-05,8.271557e-06,3.956411e-05,4.0114417e-05,0.00013127219,2.9599361e-05,4.9860846e-05,5.1811985e-05,0.011457474
3441,0.00016969568,4.337399e-05,6.70664e-05,5.9255282e-05,0.00020375183,1.2273525e-05,8.0097794e-05,0.00011138051,0.011716991
3442,0.00010167802,1.4628528e-05,3.9002953e-05,4.8046542e-05,0.00017720612,1.7683014e-05,4.6864916e-05,0.0001126582,0.011721633
3443,9.894787e-05,2.9115194e-05,5.634718e-05,1.3485496e-05,0.00014067398,4.714214e-05,7.2272174e-05,2.1259671e-05,0.011461553
3444,6.301954e-05,4.3399814e-06,3.2269512e-05,2.6410045e-05,6.846704e-05,1.2229764e-05,3.9187387e-05,1.7049888e-05,0.011516406
3445,7.585896e-05,2.2945422e-05,2.7816444e-05,2.5097093e-05,8.794352e-05,2.6567723e-05,3.5425735e-05,2.5950061e-05,0.012008406
3446,5.268853e-05,7.904481e-06,3.0966687e-05,1.3817364e-05,8.771898e-05,1.5545053e-05,3.7923066e-05,3.4250865e-05,0.011971495
3447,6.42851e-05,1.8419694e-05,2.749882e-05,1.8366585e-05,0.0001108219,4.2012707e-05,3.6910566e-05,3.1898628e-05,0.01165824
3448,4.6150577e-05,6.9179982e-06,1.9070489e-05,2.0162088e-05,7.3913296e-05,1.3662399e-05,2.490917e-05,3.5341727e-05,0.011707642
3449,8.6503074e-05,1.9896366e-05,1.4458999e-05,5.214771e-05,0.0001547445,1.6930973e-05,2.0467018e-05,0.000117346506,0.011916008
3450,8.202155e-05,2.2455846e-05,2.9668587e-05,2.9897115e-05,0.00015246854,3.4214605e-05,3.8499584e-05,7.9754354e-05,0.011615455
3451,5.5803976e-05,1.05573645e-05,2.6740789e-05,1.8505825e-05,0.00010235987,2.9393856e-05,3.7331327e-05,3.5634686e-05,0.011377585
3452,5.7058878e-05,6.485465e-06,1.6083974e-05,3.448944e-05,7.775347e-05,1.7658253e-05,2.2757516e-05,3.73377e-05,0.011611504
3453,5.0116436e-05,8.444688e-06,1.6332671e-05,2.5339075e-05,6.213724e-05,1.1291828e-05,2.2965176e-05,2.7880234e-05,0.011819017
3454,4.087396e-05,5.9250397e-06,2.009882e-05,1.4850102e-05,6.858539e-05,1.756924e-05,2.6997308e-05,2.4018835e-05,0.011739966
3455,4.310316e-05,4.8665433e-06,1.8621939e-05,1.9614678e-05,5.9942482e-05,1.6193668e-05,2.514229e-05,1.8606524e-05,0.011733064
3456,3.7185422e-05,6.1789456e-06,1.5450223e-05,1.5556254e-05,4.8599835e-05,1.27757985e-05,2.0575695e-05,1.5248342e-05,0.01190409
3457,3.8819588e-05,8.7681865e-06,1.5649084e-05,1.4402319e-05,6.8546666e-05,1.094577e-05,2.1018333e-05,3.658256e-05,0.01194085
3458,4.891063e-05,1.02566855e-05,2.223165e-05,1.6422297e-05,0.00010341089,2.0701054e-05,2.9751069e-05,5.295876e-05,0.011738308
3459,5.652304e-05,9.723925e-06,2.1321723e-05,2.5477391e-05,0.00011642337,1.970956e-05,2.9517521e-05,6.719629e-05,0.011582252
3460,7.055492e-05,1.13383185e-05,1.5238182e-05,4.397842e-05,0.00012648704,1.4592754e-05,2.2157952e-05,8.973633e-05,0.011599461
3461,7.329109e-05,1.1665077e-05,1.6017855e-05,4.560816e-05,0.00011757039,1.478229e-05,2.310974e-05,7.967836e-05,0.011594303
3462,5.6442797e-05,8.2132565e-06,1.8346127e-05,2.9883415e-05,8.500656e-05,1.6564189e-05,2.5999034e-05,4.244334e-05,0.011537863
3463,4.184612e-05,4.753891e-06,1.621706e-05,2.0875172e-05,5.546085e-05,1.3824244e-05,2.2754391e-05,1.888221e-05,0.011596092
3464,3.7139536e-05,3.998161e-06,1.4913429e-05,1.8227945e-05,4.5563127e-05,1.1546268e-05,2.0360749e-05,1.3656111e-05,0.011763594
3465,3.6342215e-05,4.309484e-06,1.5232009e-05,1.680072e-05,4.738896e-05,1.1149398e-05,2.0239806e-05,1.5999754e-05,0.011877812
3466,3.6159832e-05,4.248192e-06,1.568593e-05,1.6225711e-05,5.2572534e-05,1.241561e-05,2.0644891e-05,1.951203e-05,0.011890423
3467,3.3350603e-05,4.704583e-06,1.5829628e-05,1.2816391e-05,5.5727967e-05,1.3556549e-05,2.0996027e-05,2.117539e-05,0.011874486
3468,3.494978e-05,6.5811996e-06,1.5789954e-05,1.2578625e-05,7.112101e-05,1.4012381e-05,2.1169928e-05,3.5938698e-05,0.011843646
3469,5.1548155e-05,1.0381441e-05,1.7545224e-05,2.3621491e-05,0.00011085726,1.5701753e-05,2.3589571e-05,7.156594e-05,0.011747625
3470,7.677514e-05,1.4990016e-05,2.0234915e-05,4.155021e-05,0.00015245167,1.9143048e-05,2.7449243e-05,0.00010585938,0.011611167
3471,9.290972e-05,1.6847831e-05,2.050892e-05,5.555297e-05,0.00016420361,2.0482128e-05,2.8398183e-05,0.000115323295,0.01151028
3472,9.077956e-05,1.4606959e-05,1.8534569e-05,5.7638037e-05,0.00014078018,1.8124449e-05,2.627894e-05,9.637679e-05,0.011484958
3473,7.284238e-05,1.0270215e-05,1.6720593e-05,4.585157e-05,9.899876e-05,1.5096759e-05,2.3843975e-05,6.0058028e-05,0.011521663
3474,5.0849892e-05,5.6425833e-06,1.5988784e-05,2.9218523e-05,6.3383995e-05,1.2371384e-05,2.2248027e-05,2.8764585e-05,0.011596043
3475,3.8664875e-05,3.5908859e-06,1.5570131e-05,1.9503861e-05,4.801165e-05,1.1162303e-05,2.093065e-05,1.5918697e-05,0.011701005
3476,3.8769485e-05,3.9628217e-06,1.530168e-05,1.9504983e-05,5.0711482e-05,1.127262e-05,1.999527e-05,1.9443594e-05,0.011816323
3477,4.2060892e-05,5.2422383e-06,1.51956065e-05,2.1623047e-05,5.5521054e-05,1.2081568e-05,1.9550278e-05,2.3889206e-05,0.011907781
3478,3.9854604e-05,5.5538244e-06,1.514772e-05,1.9153062e-05,5.5589342e-05,1.3075563e-05,1.9436011e-05,2.3077764e-05,0.011946465
3479,3.410248e-05,5.506066e-06,1.5613812e-05,1.2982601e-05,5.8739293e-05,1.4187925e-05,2.0084291e-05,2.4467077e-05,0.011919357
3480,3.5703935e-05,7.1508744e-06,1.6970904e-05,1.1582157e-05,7.845073e-05,1.6004145e-05,2.195825e-05,4.048833e-05,0.01184113
3481,5.4524095e-05,1.1561523e-05,1.9036239e-05,2.3926332e-05,0.00012164448,1.8336332e-05,2.4876153e-05,7.843199e-05,0.01172813
3482,8.746215e-05,1.7991839e-05,2.1104654e-05,4.836566e-05,0.00017242997,2.0887663e-05,2.8031101e-05,0.0001235112,0.011605732
3483,0.0001171544,2.291279e-05,2.1941565e-05,7.230004e-05,0.00020274702,2.277802e-05,2.9796023e-05,0.00015017297,0.011505487
3484,0.00012708995,2.2828703e-05,2.1509331e-05,8.275192e-05,0.00019656008,2.1671949e-05,2.9772094e-05,0.00014511604,0.011447985
3485,0.000112588656,1.8855348e-05,1.969084e-05,7.4042466e-05,0.00015552495,1.908002e-05,2.7533299e-05,0.00010891163,0.011451098
3486,8.283702e-05,1.156014e-05,1.7852142e-05,5.3424737e-05,0.00010519182,1.481599e-05,2.480695e-05,6.556888e-05,0.011502062
3487,5.476635e-05,6.13736e-06,1.6360165e-05,3.226883e-05,6.5145425e-05,1.188971e-05,2.2278504e-05,3.097721e-05,0.011588881
3488,3.8999773e-05,3.3413953e-06,1.5453421e-05,2.0204956e-05,4.8260787e-05,1.0584013e-05,2.0491794e-05,1.7184979e-05,0.011693687
3489,3.7875678e-05,3.814361e-06,1.50545775e-05,1.9006739e-05,5.010866e-05,1.0898885e-05,1.950101e-05,1.9708763e-05,0.011794583
3490,4.381252e-05,5.647882e-06,1.49385405e-05,2.3226095e-05,5.885627e-05,1.2479657e-05,1.9077199e-05,2.7299417e-05,0.01188213
3491,4.6725938e-05,7.0199017e-06,1.4998399e-05,2.4707639e-05,6.270141e-05,1.3950777e-05,1.8946073e-05,2.9804558e-05,0.011932194
3492,4.2382635e-05,6.735116e-06,1.5093517e-05,2.0554004e-05,6.064987e-05,1.5034057e-05,1.9004068e-05,2.6611746e-05,0.011944498
3493,3.5438115e-05,6.121701e-06,1.5658774e-05,1.3657641e-05,6.157249e-05,1.5732545e-05,1.9709227e-05,2.6130723e-05,0.011912117
3494,3.4368553e-05,7.0678584e-06,1.6803531e-05,1.0497166e-05,7.40071e-05,1.6945234e-05,2.1276774e-05,3.5785088e-05,0.011842719
3495,4.741169e-05,1.0216191e-05,1.8499757e-05,1.8695739e-05,0.00010606722,1.853091e-05,2.377622e-05,6.376009e-05,0.01175376
3496,7.363189e-05,1.63098e-05,2.0445616e-05,3.6876478e-05,0.00014689863,2.0879359e-05,2.6719224e-05,9.930005e-05,0.011652878
3497,0.00010449519,2.224296e-05,2.1668466e-05,6.058377e-05,0.0001863161,2.2976074e-05,2.8860803e-05,0.00013447923,0.011569133
3498,0.00012968853,2.6231812e-05,2.2570617e-05,8.088611e-05,0.00020982526,2.3428822e-05,3.0460564e-05,0.00015593586,0.011498864
3499,0.00013978875,2.7674454e-05,2.2073547e-05,9.004076e-05,0.00020803469,2.3539056e-05,3.0051518e-05,0.00015444412,0.011464864
3500,0.00013335908,2.3941551e-05,2.1509846e-05,8.790768e-05,0.00018941902,2.0491554e-05,2.9343611e-05,0.00013958385,0.011453105
3501,0.0001142753,2.0329762e-05,1.9872443e-05,7.40731e-05,0.00015166018,1.8822879e-05,2.7076672e-05,0.000105760635,0.0114718005
3502,8.860416e-05,1.310811e-05,1.8644861e-05,5.685119e-05,0.00011739934,1.4882458e-05,2.5256124e-05,7.726075e-05,0.011510737
3503,6.504769e-05,9.440165e-06,1.7009977e-05,3.859754e-05,8.206192e-05,1.3483535e-05,2.2906434e-05,4.567195e-05,0.011560708
3504,4.6634806e-05,4.8484103e-06,1.6010397e-05,2.5775998e-05,6.2233565e-05,1.1501793e-05,2.1336255e-05,2.939552e-05,0.0116285095
3505,3.6853675e-05,4.024522e-06,1.5090491e-05,1.7738663e-05,4.9635157e-05,1.1405934e-05,1.9928171e-05,1.8301052e-05,0.011685145
3506,3.4460743e-05,3.4936436e-06,1.4674054e-05,1.6293046e-05,4.8554975e-05,1.1825151e-05,1.9133106e-05,1.7596718e-05,0.011759285
3507,3.654849e-05,4.7368026e-06,1.4515871e-05,1.7295817e-05,5.213533e-05,1.26110845e-05,1.8691491e-05,2.0832755e-05,0.011804707
3508,4.1821426e-05,5.886081e-06,1.4500495e-05,2.1434847e-05,5.7843223e-05,1.4083276e-05,1.8474007e-05,2.5285937e-05,0.011866813
3509,4.4559252e-05,7.1184804e-06,1.4820372e-05,2.2620401e-05,6.207804e-05,1.4756305e-05,1.8617617e-05,2.8704118e-05,0.011890603
3510,4.603251e-05,7.3337665e-06,1.4821224e-05,2.387752e-05,6.37183e-05,1.6016627e-05,1.852708e-05,2.9174591e-05,0.011924769
3511,4.292817e-05,7.3451015e-06,1.5455336e-05,2.0127736e-05,6.27691e-05,1.5789872e-05,1.9119127e-05,2.78601e-05,0.011921482
3512,3.8561113e-05,7.036251e-06,1.5283973e-05,1.6240887e-05,6.02429e-05,1.7309409e-05,1.8935301e-05,2.3998191e-05,0.011915331
3513,3.5010176e-05,6.0085313e-06,1.644449e-05,1.2557154e-05,6.5739776e-05,1.5687065e-05,2.0406924e-05,2.964579e-05,0.011887767
3514,3.4329158e-05,9.117207e-06,1.6288155e-05,8.923795e-06,6.552684e-05,1.9771895e-05,2.0312451e-05,2.5442489e-05,0.01183879
3515,4.1194504e-05,7.079898e-06,1.8215454e-05,1.5899152e-05,9.581579e-05,1.6005764e-05,2.308161e-05,5.672841e-05,0.011801493
3516,5.3863045e-05,1.7553919e-05,1.8348233e-05,1.7960894e-05,9.774878e-05,2.4815174e-05,2.3300167e-05,4.9633436e-05,0.0117176
3517,7.456819e-05,1.30024955e-05,2.0720867e-05,4.0844825e-05,0.00016017059,1.7881264e-05,2.6886593e-05,0.000115402734,0.01169148
3518,9.935362e-05,3.101479e-05,2.1325794e-05,4.7013036e-05,0.00015341514,3.1308828e-05,2.7542128e-05,9.456418e-05,0.011584363
3519,0.00012694622,2.2201093e-05,2.3249859e-05,8.149527e-05,0.00023949338,2.0903384e-05,3.0605443e-05,0.00018798457,0.011587091
3520,0.0001540212,4.4112487e-05,2.4567931e-05,8.534078e-05,0.00021304564,3.654312e-05,3.202601e-05,0.00014447651,0.01146589
3521,0.00017888365,3.1211606e-05,2.5055147e-05,0.0001226169,0.00030630163,2.3894385e-05,3.3146673e-05,0.00024926057,0.01150487
3522,0.00019862491,5.215743e-05,2.7405165e-05,0.00011906231,0.00025846,3.852488e-05,3.5849265e-05,0.00018408587,0.011376309
3523,0.00021455971,3.7370704e-05,2.5799844e-05,0.00015138916,0.00034205418,2.5889052e-05,3.4142093e-05,0.00028202301,0.011448961
3524,0.00022176253,5.3447202e-05,2.9286784e-05,0.00013902855,0.0002795699,3.6885067e-05,3.8365102e-05,0.00020431975,0.011320481
3525,0.00022621248,3.9297516e-05,2.5497184e-05,0.00016141777,0.00034037058,2.630573e-05,3.3720786e-05,0.00028034407,0.011418283
3526,0.00021950161,4.861257e-05,2.9743464e-05,0.00014114559,0.000272192,3.2471136e-05,3.9027378e-05,0.0002006935,0.011299379
3527,0.00021213191,3.634777e-05,2.430587e-05,0.00015147826,0.0003040249,2.4775069e-05,3.2152147e-05,0.0002470977,0.011412268
3528,0.00019301986,3.9529492e-05,2.8490838e-05,0.00012499954,0.00023651944,2.6788719e-05,3.7492988e-05,0.00017223773,0.011312585
3529,0.00017562609,2.867318e-05,2.2435675e-05,0.00012451723,0.00024261171,2.1289106e-05,2.9718605e-05,0.000191604,0.011432336
3530,0.00014829551,2.8496688e-05,2.5645755e-05,9.415307e-05,0.00017913396,2.135203e-05,3.3896347e-05,0.00012388559,0.0113581605
3531,0.00012567494,1.7948287e-05,2.0143061e-05,8.758358e-05,0.0001708546,1.6585876e-05,2.6723037e-05,0.00012754569,0.0114819
3532,9.702781e-05,1.8021436e-05,2.1784168e-05,5.722221e-05,0.00011569503,1.7288501e-05,2.8944865e-05,6.946166e-05,0.011432304
3533,7.7250676e-05,7.98489e-06,1.779615e-05,5.146964e-05,0.000106574385,1.2472763e-05,2.3569648e-05,7.0531976e-05,0.011564476
3534,5.6441502e-05,1.0825868e-05,1.7924225e-05,2.7691409e-05,7.102254e-05,1.5339496e-05,2.3890214e-05,3.179284e-05,0.011529913
3535,4.966828e-05,4.256989e-06,1.5998336e-05,2.9412957e-05,6.822409e-05,1.1548848e-05,2.0915593e-05,3.5759655e-05,0.011682726
3536,4.709876e-05,9.998222e-06,1.5361411e-05,2.1739128e-05,7.463472e-05,1.6216281e-05,2.029292e-05,3.812552e-05,0.011646414
3537,6.249002e-05,1.2309327e-05,1.560036e-05,3.458033e-05,7.196433e-05,1.6408794e-05,1.969328e-05,3.5862256e-05,0.011836657
3538,8.788472e-05,1.8611221e-05,1.5371237e-05,5.390226e-05,0.00015127982,2.0746711e-05,1.9626816e-05,0.0001109063,0.011778209
3539,0.0001290218,3.5473167e-05,1.746789e-05,7.608075e-05,0.00012680407,2.8418184e-05,2.0870722e-05,7.751516e-05,0.012022654
3540,0.00018787585,3.8588045e-05,1.8760276e-05,0.00013052752,0.00030747137,2.9523155e-05,2.2764807e-05,0.0002551834,0.011921898
3541,0.0002476113,7.281101e-05,2.1990685e-05,0.00015280959,0.00022651895,4.672386e-05,2.4923962e-05,0.00015487113,0.012231498
3542,0.00033413287,6.836062e-05,2.5383126e-05,0.00024038913,0.000515711,4.2286534e-05,2.9434468e-05,0.00044399002,0.01206923
3543,0.00038935273,0.00011691163,2.8205694e-05,0.00024423542,0.00033862193,6.740816e-05,3.0859814e-05,0.00024035395,0.01244441
3544,0.00047631544,0.00010002808,3.3400327e-05,0.00034288704,0.000699064,5.7816444e-05,3.735085e-05,0.0006038967,0.012197289
3545,0.00048794202,0.00015131859,3.299567e-05,0.00030362778,0.00040601316,8.227131e-05,3.536488e-05,0.00028837696,0.012622479
3546,0.0005307259,0.00012317521,3.9108236e-05,0.00036844247,0.0007434399,7.735134e-05,4.1928124e-05,0.0006241604,0.012255806
3547,0.0004762577,0.00015766235,3.340746e-05,0.00028518788,0.00041612514,8.081082e-05,3.566683e-05,0.00029964748,0.012693987
3548,0.00047281227,0.00015258374,4.1014344e-05,0.0002792142,0.0006117561,0.00011706775,4.1334093e-05,0.00045335424,0.012166686
3549,0.00042905245,0.00014851862,3.5852976e-05,0.00024468085,0.0005678683,6.4086926e-05,4.0534196e-05,0.00046324718,0.012573857
3550,0.0005029289,0.00026604222,4.670287e-05,0.00019018386,0.0005132421,0.00021946484,4.5567333e-05,0.00024820992,0.011873057
3551,0.0006568023,0.00018883993,5.9105416e-05,0.00040885698,0.0012964013,5.7049867e-05,7.3007635e-05,0.0011663437,0.012249688
3552,0.00096459547,0.00055594713,6.737206e-05,0.00034127632,0.0007752165,0.00041917505,6.943409e-05,0.00028660736,0.011410553
3553,0.0014547587,0.00033323243,0.000112035996,0.0010094903,0.0029142941,8.500394e-05,0.00014072539,0.0026885648,0.011832484
3554,0.0019627744,0.0009882933,0.00010950517,0.0008649761,0.0014814942,0.0006724784,0.000119559554,0.00068945624,0.010861495
3555,0.0026311981,0.0005052685,0.00016821627,0.0019577134,0.005013224,0.00013805286,0.00020499423,0.004670177,0.0114246225
3556,0.0030115373,0.0011957281,0.00017573276,0.0016400764,0.0023157978,0.00075221446,0.00020054344,0.0013630398,0.0102105215
3557,0.0029377032,0.0003972786,0.00015386067,0.002386564,0.005310714,0.00016916942,0.00017210827,0.004969436,0.011012342
3558,0.0031011035,0.00057657465,0.0002358109,0.002288718,0.002845087,0.0003292109,0.00028861093,0.0022272654,0.009603493
3559,0.0019482113,0.0002728996,0.00011329136,0.0015620204,0.0025226432,0.00027599538,0.000120840596,0.0021258073,0.010932994
3560,0.0034528712,0.0006590467,0.00028040964,0.002513415,0.003932246,0.0002638378,0.00036411648,0.0033042915,0.010227957
3561,0.0045930953,0.002257222,0.00033310693,0.0020027664,0.004584521,0.0010055287,0.0004386984,0.0031402942,0.012137542
3562,0.00566874,0.0035836827,0.00029823912,0.0017868178,0.004087102,0.0014772933,0.00035258287,0.0022572258,0.012154189
3563,0.0037885704,0.0018879372,0.0002329235,0.0016677099,0.0039441087,0.00062249583,0.00030635117,0.0030152616,0.012145944
3564,0.005053707,0.0012268656,0.00023358464,0.0035932567,0.005349079,0.0007128932,0.00029214757,0.004344038,0.011675179
3565,0.0017563925,0.0006641441,0.00024702295,0.00084522547,0.0024670104,0.0005106524,0.0003201605,0.0016361976,0.013091875
3566,0.0022152525,0.00061578525,6.8628695e-05,0.0015308385,0.0046913833,0.00021446991,8.088501e-05,0.0043960284,0.012059778
3567,0.0014360733,0.00043031512,0.0003936546,0.00061210355,0.0030776998,0.0013644735,0.00043838343,0.001274843,0.009495097
3568,0.0012201451,0.00063758326,0.0001895559,0.00039300602,0.0009658275,0.00037043213,0.00020016261,0.00039523278,0.01008771
3569,0.0018507197,0.00038888186,0.00073358737,0.0007282505,0.0027433822,0.000351549,0.00087953644,0.0015122967,0.0122553
3570,0.00047404564,0.00010189405,0.00022077856,0.00015137304,0.00062140904,6.451094e-05,0.00027254404,0.00028435406,0.013519639
3571,0.0007729548,0.00015465292,0.00040093777,0.00021736404,0.001088541,0.0001569413,0.00048466647,0.0004469332,0.012840944
3572,0.0007738767,0.00016017791,0.00020866522,0.00040503356,0.0015346592,8.6658474e-05,0.00026338606,0.0011846147,0.011574764
3573,0.0004488089,2.6641479e-05,0.00010898346,0.00031318396,0.00074006827,5.307643e-05,0.00013418429,0.0005528075,0.011007253
3574,0.00024792147,9.273775e-05,7.06414e-05,8.454233e-05,0.00031155668,4.2421587e-05,9.2919014e-05,0.0001762161,0.010762613
3575,0.0006101034,0.00015970795,5.0232273e-05,0.0004001632,0.00090531225,9.0583664e-05,5.9554055e-05,0.0007551745,0.0116147315
3576,0.0002900467,2.5031515e-05,5.425416e-05,0.00021076103,0.00038453145,4.2039523e-05,6.590973e-05,0.0002765822,0.012177074
3577,0.0006306233,0.00023376016,5.044596e-05,0.00034641716,0.0012902635,0.00013128693,6.2509986e-05,0.0010964666,0.012892638
3578,0.001138763,0.0002003062,0.00011623725,0.0008222196,0.002070969,4.8028756e-05,0.00013773679,0.0018852035,0.011704564
3579,0.0002726015,0.00014626497,7.109212e-05,5.524441e-05,0.0004264391,0.00017380742,9.625036e-05,0.00015638133,0.010329205
3580,0.0012476107,0.0004170468,8.794376e-05,0.0007426201,0.0019339599,0.00012736878,0.000112836766,0.0016937543,0.010723684
3581,0.00068009587,0.00014790667,0.00014157585,0.0003906133,0.00092007,0.00016548186,0.00017792042,0.0005766677,0.012917849
3582,0.0008941692,0.00041328583,6.6682216e-05,0.0004142012,0.0014406499,8.084903e-05,7.637703e-05,0.0012834237,0.01338315
3583,0.0015147047,0.00032009595,0.00027747964,0.00091712904,0.0028336141,0.00017074021,0.00033011285,0.002332761,0.011386769
3584,0.0003308194,0.00018205222,7.773195e-05,7.1035225e-05,0.00036068138,0.00012682914,0.000101412,0.00013244023,0.009999209
3585,0.0014764462,0.0004809017,0.00020378585,0.00079175853,0.002190023,0.00014287994,0.0002618528,0.0017852902,0.010957589
3586,0.000757565,0.00012222037,0.00014465877,0.00049068587,0.0010566142,9.743039e-05,0.00018776808,0.00077141577,0.013084998
3587,0.0010122058,0.00042622746,0.00012356213,0.00046241633,0.0016658269,7.151994e-05,0.000153327,0.0014409799,0.013372094
3588,0.0018962534,0.0003360031,0.00028333085,0.0012769195,0.003655449,0.00013163882,0.00034040885,0.0031834014,0.011248394
3589,0.00038589886,0.00018797231,6.889153e-05,0.00012903505,0.00037866784,8.655028e-05,8.7119806e-05,0.00020499776,0.00994175
3590,0.0023401817,0.0007330281,0.00020257106,0.0014045826,0.0037534381,0.0001924309,0.0002671578,0.0032938495,0.010917013
3591,0.0010486259,0.000120910154,0.00015184187,0.00077587395,0.0014032284,8.623398e-05,0.00018948554,0.0011275088,0.01341801
3592,0.0025671495,0.00094606704,0.00015608413,0.0014649983,0.0046971366,0.00017557119,0.00020465639,0.0043169092,0.013634876
3593,0.0032928544,0.00038734754,0.0003887186,0.0025167882,0.0062271003,0.00012962508,0.00045692115,0.005640554,0.010768817
3594,0.0021595173,0.0011130356,0.00013647963,0.00091000204,0.0029341322,0.00046150063,0.00017075578,0.002301876,0.009221576
3595,0.0075083654,0.0019380586,0.00051773165,0.0050525754,0.012076029,0.0006102285,0.0006570497,0.01080875,0.011251219
3596,0.003198453,0.00082683034,0.00043111894,0.0019405037,0.004882339,0.00029333908,0.0005145899,0.00407441,0.015815178
3597,0.0141315535,0.003449616,0.00076892914,0.009913008,0.027436424,0.0009277396,0.0010006333,0.025508052,0.013943135
3598,0.008157343,0.0022776343,0.0011343618,0.004745347,0.009471144,0.0017385554,0.0011945118,0.0065380763,0.008513294
3599,0.017737597,0.006723691,0.0009861381,0.010027767,0.027379919,0.0027532398,0.0012076016,0.023419078,0.008557966
3600,0.014238895,0.003108519,0.002185534,0.008944842,0.021748386,0.0010092659,0.0022567613,0.01848236,0.015265217
3601,0.0061039673,0.0009499216,0.0014742858,0.0036797596,0.01176248,0.00027425113,0.0017287683,0.009759461,0.015550089
3602,0.024337418,0.011484746,0.0018227429,0.01102993,0.02876707,0.0071203844,0.001817151,0.019829534,0.009649515
3603,0.016661353,0.0023163452,0.0020043706,0.012340638,0.030789498,0.0021584562,0.0018669697,0.026764072,0.01116791
3604,0.0061683757,0.00036112775,0.0019188486,0.003888399,0.0063825566,0.00035711788,0.0020362032,0.0039892355,0.012861589
3605,0.0068994556,0.002870255,0.000981491,0.0030477096,0.00636116,0.0023963514,0.0009474856,0.0030173229,0.009937055
3606,0.008217247,0.0018525893,0.0013252973,0.005039361,0.016651135,0.0013747931,0.0013384349,0.013937906,0.0123510705
3607,0.012552813,0.0025866434,0.0015405411,0.008425629,0.013858445,0.0014622548,0.0014874034,0.010908786,0.01600069
3608,0.0065925596,0.0026537878,0.0005015211,0.0034372509,0.010761607,0.0013657532,0.0006344933,0.00876136,0.01173441
3609,0.006447183,0.00023515536,0.0013331161,0.0048789117,0.009388551,0.00028538538,0.0016495312,0.007453635,0.012544578
3610,0.0125656,0.002832162,0.0009123103,0.008821128,0.01536994,0.0020746232,0.0009484911,0.012346826,0.011680413
3611,0.024108563,0.007377453,0.0013580945,0.015373015,0.038346555,0.002234702,0.0017550987,0.034356754,0.014035139
3612,0.02977912,0.0072502443,0.0010453853,0.02148349,0.034650996,0.003220584,0.0014309004,0.029999513,0.0136499815
3613,0.026827082,0.010881127,0.0007727531,0.015173201,0.037339877,0.0038146726,0.0010320706,0.032493133,0.011637692
3614,0.0037399293,0.0018838687,0.0006889783,0.0011670822,0.004490157,0.0017300219,0.0007490958,0.0020110393,0.007180991
3615,0.009525915,0.0011787559,0.0010171785,0.0073299804,0.010333864,0.00088016945,0.0011091118,0.008344582,0.008822623
3616,0.0066353977,0.0024246608,0.00042458944,0.0037861476,0.0086292215,0.002561239,0.00047805972,0.005589923,0.011250851
3617,0.0008601351,0.0001324437,0.00047621055,0.00025148087,0.0015270843,0.000351251,0.000604164,0.00057166925,0.011517941
3618,0.00285473,0.00080850924,0.0006677755,0.0013784453,0.0037115924,0.00022112245,0.0007318599,0.00275861,0.011424605
3619,0.0030063568,0.0010531187,0.00031266667,0.0016405713,0.0047334665,0.00055631454,0.00043174523,0.0037454069,0.011846172
3620,0.00068714784,0.00017365835,0.00027100285,0.00024248665,0.0015053684,0.000100104684,0.00035197282,0.0010532909,0.010850119
3621,0.000642841,0.00012335954,0.00023067869,0.00028880272,0.0009552621,0.00014546225,0.0002670379,0.000542762,0.011290521
3622,0.0009209527,0.00017975991,0.00018001664,0.00056117616,0.0013668586,0.0002375936,0.0002473506,0.00088191434,0.011852502
3623,0.0004287625,9.151694e-05,0.000121497855,0.0002157477,0.00068954885,0.00016612031,0.00017503773,0.0003483908,0.011871002
3624,0.00021092604,5.7436107e-05,9.539553e-05,5.80944e-05,0.0003942501,8.14096e-05,0.0001458991,0.00016694139,0.011730181
3625,0.00038680946,0.000104907354,0.000108839755,0.00017306233,0.00074740266,5.299699e-05,0.00015120092,0.0005432047,0.011477463
3626,0.0003146548,8.22765e-05,9.389338e-05,0.00013848493,0.0007091273,7.063748e-05,0.00013295526,0.0005055345,0.0114695355
3627,0.00014048703,2.1229216e-05,8.24073e-05,3.685051e-05,0.00044003478,3.3424614e-05,0.000121982484,0.0002846277,0.0114561925
3628,0.00010572764,1.1253945e-05,6.382082e-05,3.0652875e-05,0.00030805956,4.8891903e-05,9.972708e-05,0.00015944056,0.011702739
3629,0.000115719726,1.7108736e-05,5.325824e-05,4.5352743e-05,0.0002497809,5.164567e-05,9.166185e-05,0.00010647336,0.011748948
3630,9.7978555e-05,1.27957055e-05,5.0049428e-05,3.5133424e-05,0.00021874724,4.4147877e-05,8.484952e-05,8.974985e-05,0.011636114
3631,7.009267e-05,9.404196e-06,4.853211e-05,1.2156358e-05,0.00019407511,3.9216255e-05,8.177443e-05,7.308442e-05,0.011643167
3632,7.7082965e-05,1.0685525e-05,4.7762755e-05,1.8634686e-05,0.00020036435,2.5385467e-05,7.8778445e-05,9.6200434e-05,0.011627031
3633,9.7427925e-05,2.0700782e-05,4.618993e-05,3.053722e-05,0.00025716028,3.1424115e-05,7.551612e-05,0.00015022006,0.011723249
3634,8.082104e-05,1.602514e-05,4.256263e-05,2.2233266e-05,0.00022372189,2.646619e-05,7.222815e-05,0.00012502755,0.011777645
3635,7.106027e-05,1.35054715e-05,3.907296e-05,1.8481836e-05,0.00019476804,2.3986277e-05,6.646342e-05,0.000104318344,0.011724834
3636,6.238668e-05,1.047656e-05,3.75094e-05,1.4400721e-05,0.00018517228,2.7262427e-05,6.340956e-05,9.450029e-05,0.011701959
3637,5.25694e-05,7.0952715e-06,3.5148943e-05,1.0325187e-05,0.00014634579,2.4289384e-05,6.0631624e-05,6.142478e-05,0.0116727995
3638,5.543797e-05,7.483846e-06,3.4212844e-05,1.3741279e-05,0.00014609488,2.3981731e-05,5.8145783e-05,6.3967374e-05,0.01167247
3639,5.3123073e-05,7.867419e-06,3.32343e-05,1.2021351e-05,0.00014577134,2.5195604e-05,5.718705e-05,6.338868e-05,0.01173805
3640,5.1960717e-05,7.640446e-06,3.189974e-05,1.2420528e-05,0.00012989016,2.1307618e-05,5.542127e-05,5.316128e-05,0.011759563
3641,5.7825746e-05,1.0307239e-05,3.16172e-05,1.5901307e-05,0.00014716348,2.2046836e-05,5.421285e-05,7.0903785e-05,0.011759303
3642,5.5912788e-05,9.8914e-06,3.0567127e-05,1.5454263e-05,0.00014453958,2.2231878e-05,5.3192838e-05,6.911487e-05,0.011775676
3643,5.618723e-05,9.718412e-06,2.984099e-05,1.6627828e-05,0.00013526445,1.9694518e-05,5.1299758e-05,6.427018e-05,0.011744154
3644,5.8181977e-05,1.1190827e-05,2.9425886e-05,1.7565266e-05,0.00014901924,2.1898873e-05,5.0218292e-05,7.690208e-05,0.011745596
3645,5.190191e-05,9.0635895e-06,2.8249542e-05,1.4588776e-05,0.00013024642,2.109124e-05,4.872414e-05,6.0431037e-05,0.0117608635
3646,5.1739877e-05,9.032405e-06,2.7731774e-05,1.4975699e-05,0.00012377888,1.943582e-05,4.725646e-05,5.70866e-05,0.011737423
3647,5.1908934e-05,9.531155e-06,2.7290185e-05,1.5087592e-05,0.00013213436,2.1996619e-05,4.6726065e-05,6.3411666e-05,0.011760015
3648,4.7772806e-05,7.739121e-06,2.6493351e-05,1.3540334e-05,0.000112339985,1.9775756e-05,4.5588673e-05,4.6975554e-05,0.011764497
3649,5.0113886e-05,8.806865e-06,2.6161399e-05,1.5145622e-05,0.00011703493,1.9499183e-05,4.4726406e-05,5.280934e-05,0.011750322
3650,4.9825998e-05,8.982313e-06,2.5827827e-05,1.5015859e-05,0.00012168997,2.1346312e-05,4.4441113e-05,5.590254e-05,0.011780862
3651,4.8375878e-05,8.038361e-06,2.532087e-05,1.5016648e-05,0.000106717955,1.8564378e-05,4.3340104e-05,4.4813478e-05,0.011771999
3652,5.1764488e-05,9.918706e-06,2.513307e-05,1.671271e-05,0.00012004854,1.9739166e-05,4.2783373e-05,5.752601e-05,0.011765489
3653,4.986077e-05,9.177387e-06,2.4772331e-05,1.591105e-05,0.00011699664,2.0410213e-05,4.2272553e-05,5.4313878e-05,0.011789191
3654,4.9609647e-05,8.814454e-06,2.444563e-05,1.6349566e-05,0.00010630778,1.7991299e-05,4.1235533e-05,4.7080943e-05,0.011765714
3655,5.232149e-05,1.0525179e-05,2.4324785e-05,1.747153e-05,0.00012202303,2.019754e-05,4.0986084e-05,6.0839408e-05,0.011769835
3656,4.861788e-05,8.808178e-06,2.3825478e-05,1.5984224e-05,0.00010915598,1.9515865e-05,4.019897e-05,4.9441147e-05,0.011786579
3657,4.9035487e-05,9.051771e-06,2.3583061e-05,1.6400654e-05,0.00010400204,1.7898807e-05,3.9416955e-05,4.6686288e-05,0.011760321
3658,5.0899922e-05,1.0197565e-05,2.3531693e-05,1.7170663e-05,0.000118263444,2.0482683e-05,3.944182e-05,5.8338945e-05,0.011779271
3659,4.7249083e-05,8.263775e-06,2.3035635e-05,1.5949674e-05,0.0001002379,1.8545526e-05,3.8510367e-05,4.3182004e-05,0.011786144
3660,4.861805e-05,9.2733135e-06,2.283466e-05,1.651008e-05,0.000103083265,1.807052e-05,3.80002e-05,4.701255e-05,0.011763062
3661,4.959687e-05,9.778603e-06,2.2828886e-05,1.6989385e-05,0.000113220616,2.0347077e-05,3.807731e-05,5.479623e-05,0.0117911985
3662,4.7324807e-05,8.223305e-06,2.2466966e-05,1.663454e-05,9.507491e-05,1.7661858e-05,3.7118873e-05,4.0294184e-05,0.011783805
3663,4.9445858e-05,9.918752e-06,2.2289274e-05,1.7237833e-05,0.00010594407,1.8503575e-05,3.6860365e-05,5.058013e-05,0.011768112
3664,4.8952243e-05,9.518989e-06,2.2239094e-05,1.719416e-05,0.00010868003,1.9834722e-05,3.674603e-05,5.209928e-05,0.011798477
3665,4.8186732e-05,8.628108e-06,2.2032133e-05,1.7526492e-05,9.346979e-05,1.710864e-05,3.5899546e-05,4.0461604e-05,0.0117775835
3666,5.0760256e-05,1.06571315e-05,2.192971e-05,1.8173414e-05,0.000110405585,1.9092691e-05,3.5938203e-05,5.5374687e-05,0.011774033
3667,4.8539907e-05,9.236622e-06,2.1736665e-05,1.7566623e-05,0.00010351925,1.9076571e-05,3.5471137e-05,4.897154e-05,0.01180098
3668,4.8764072e-05,9.144031e-06,2.1612093e-05,1.800795e-05,9.33571e-05,1.6922475e-05,3.482958e-05,4.160505e-05,0.011770966
3669,5.1611853e-05,1.1069024e-05,2.165644e-05,1.888639e-05,0.00011332199,1.9598681e-05,3.5160567e-05,5.856274e-05,0.011781847
3670,4.834431e-05,8.934225e-06,2.1325743e-05,1.8084344e-05,9.7778415e-05,1.8194385e-05,3.433513e-05,4.5248897e-05,0.011800136
3671,4.8973896e-05,9.659127e-06,2.1181995e-05,1.8132776e-05,9.4324816e-05,1.7037491e-05,3.3909935e-05,4.3377386e-05,0.011766945
3672,5.1818977e-05,1.1117031e-05,2.138967e-05,1.9312274e-05,0.00011373921,1.9808336e-05,3.4411e-05,5.9519873e-05,0.011790994
3673,4.87972e-05,8.839368e-06,2.1033236e-05,1.8924593e-05,9.320656e-05,1.7364253e-05,3.3377444e-05,4.246486e-05,0.011796632
3674,4.947777e-05,1.0288969e-05,2.0816173e-05,1.8372632e-05,9.7253316e-05,1.7405755e-05,3.3164826e-05,4.6682737e-05,0.011766416
3675,5.17012e-05,1.0963543e-05,2.1105667e-05,1.9631994e-05,0.00011219568,1.9633326e-05,3.3612072e-05,5.895028e-05,0.011799381
3676,4.998788e-05,9.09913e-06,2.0837513e-05,2.0051239e-05,9.098925e-05,1.676427e-05,3.2583142e-05,4.1641833e-05,0.011790849
3677,5.0726878e-05,1.1080842e-05,2.0594875e-05,1.9051158e-05,0.00010232463,1.7945888e-05,3.2618264e-05,5.1760482e-05,0.011769085
3678,5.1671712e-05,1.0746706e-05,2.0822003e-05,2.0103005e-05,0.00010942922,1.9113335e-05,3.2776814e-05,5.7539066e-05,0.0118053695
3679,5.1528652e-05,9.691127e-06,2.0667065e-05,2.1170461e-05,9.107116e-05,1.6490209e-05,3.1908483e-05,4.267247e-05,0.011783973
3680,5.2645686e-05,1.1932331e-05,2.0528303e-05,2.018505e-05,0.0001085722,1.8509287e-05,3.2250413e-05,5.7812507e-05,0.01177437
3681,5.2159274e-05,1.0591203e-05,2.0581154e-05,2.0986918e-05,0.000106340674,1.8390132e-05,3.197199e-05,5.597855e-05,0.0118083665
3682,5.306642e-05,1.0526419e-05,2.047072e-05,2.2069284e-05,9.3050534e-05,1.6538937e-05,3.131881e-05,4.5192788e-05,0.011777761
3683,5.487427e-05,1.2706721e-05,2.0561023e-05,2.1606525e-05,0.00011465433,1.8928424e-05,3.197854e-05,6.3747364e-05,0.0117813805
3684,5.356608e-05,1.0651905e-05,2.0427075e-05,2.2487098e-05,0.00010413927,1.7665652e-05,3.1275034e-05,5.5198583e-05,0.011808472
3685,5.4695403e-05,1.1556326e-05,2.0268059e-05,2.2871021e-05,9.6912765e-05,1.6853415e-05,3.082317e-05,4.923618e-05,0.011773641
3686,5.7186964e-05,1.3357673e-05,2.0621337e-05,2.3207955e-05,0.00011975203,1.908728e-05,3.171171e-05,6.895304e-05,0.011788859
3687,5.614626e-05,1.1094934e-05,2.0372887e-05,2.4678435e-05,0.0001040548,1.713647e-05,3.0727922e-05,5.619041e-05,0.011806272
3688,5.6894703e-05,1.2788772e-05,2.0131403e-05,2.3974528e-05,0.00010297063,1.7347285e-05,3.0467741e-05,5.515561e-05,0.011772385
3689,5.9749655e-05,1.3961909e-05,2.0673697e-05,2.5114046e-05,0.00012399092,1.8973791e-05,3.140842e-05,7.360871e-05,0.011795667
3690,5.9966216e-05,1.2044965e-05,2.039434e-05,2.7526912e-05,0.00010694632,1.6943175e-05,3.0327697e-05,5.9675443e-05,0.011802848
3691,6.02481e-05,1.42644485e-05,2.01372e-05,2.5846452e-05,0.00011152619,1.7926186e-05,3.0292662e-05,6.330734e-05,0.011774012
3692,6.316617e-05,1.4705063e-05,2.0740694e-05,2.7720407e-05,0.00012847864,1.869673e-05,3.110866e-05,7.8673256e-05,0.011801081
3693,6.512385e-05,1.359512e-05,2.0461932e-05,3.10668e-05,0.00011345521,1.7147177e-05,3.0062045e-05,6.6245986e-05,0.01179946
3694,6.529914e-05,1.6054055e-05,2.0317768e-05,2.8927318e-05,0.00012285598,1.8512907e-05,3.0307006e-05,7.403607e-05,0.011778009
3695,6.837332e-05,1.5867445e-05,2.0877005e-05,3.1628875e-05,0.00013510729,1.845884e-05,3.089196e-05,8.5756496e-05,0.011804943
3696,7.20612e-05,1.5852636e-05,2.0591215e-05,3.5617344e-05,0.0001244317,1.7753631e-05,2.994784e-05,7.6730226e-05,0.011797377
3697,7.272254e-05,1.8307792e-05,2.0678244e-05,3.373651e-05,0.00013759837,1.9093859e-05,3.0506932e-05,8.799758e-05,0.01178365
3698,7.66039e-05,1.7826867e-05,2.1152688e-05,3.7624344e-05,0.00014641025,1.8510342e-05,3.085898e-05,9.704094e-05,0.011807654
3699,8.1892125e-05,1.9025354e-05,2.0856061e-05,4.2010706e-05,0.00014150451,1.8762266e-05,3.0057348e-05,9.26849e-05,0.011797452
3700,8.374793e-05,2.1341677e-05,2.1237765e-05,4.1168485e-05,0.00015752978,1.9772837e-05,3.091848e-05,0.000106838466,0.011790303
3701,8.9488545e-05,2.107839e-05,2.1636806e-05,4.6773344e-05,0.00016559145,1.9116305e-05,3.1113308e-05,0.00011536184,0.011809979
3702,9.6603675e-05,2.3500494e-05,2.1379223e-05,5.1723957e-05,0.0001675149,2.0225858e-05,3.0512007e-05,0.00011677703,0.011800144
3703,0.000100652556,2.5741594e-05,2.206552e-05,5.2845444e-05,0.0001863355,2.0809399e-05,3.164619e-05,0.00013387992,0.01179767
3704,0.000109635235,2.6338801e-05,2.2429826e-05,6.0866605e-05,0.00019729347,2.0576443e-05,3.17923e-05,0.00014492472,0.011812985
3705,0.00011953377,3.0005283e-05,2.2321507e-05,6.720698e-05,0.0002074842,2.2345312e-05,3.1496544e-05,0.00015364235,0.01180561
3706,0.00012748767,3.2532273e-05,2.3314362e-05,7.164104e-05,0.00023073112,2.2675915e-05,3.290176e-05,0.00017515344,0.011805931
3707,0.00014158883,3.47442e-05,2.3713803e-05,8.313081e-05,0.00024907992,2.330936e-05,3.313701e-05,0.00019263355,0.011817701
3708,0.00015646669,3.9861738e-05,2.3928347e-05,9.267661e-05,0.00027041257,2.5596913e-05,3.3314922e-05,0.00021150074,0.01181376
3709,0.0001713699,4.348971e-05,2.5258087e-05,0.00010262211,0.00030243356,2.6146625e-05,3.505848e-05,0.00024122847,0.011815497
3710,0.0001937102,4.828806e-05,2.5836085e-05,0.00011958607,0.0003343576,2.803833e-05,3.5593035e-05,0.00027072625,0.011824789
3711,0.00021779022,5.5548186e-05,2.659719e-05,0.00013564485,0.0003727025,3.096112e-05,3.64992e-05,0.00030524217,0.011824246
3712,0.00024501502,6.176442e-05,2.8387065e-05,0.00015486353,0.00042194707,3.251514e-05,3.8779934e-05,0.000350652,0.011826616
3713,0.00028138628,7.064847e-05,2.9415924e-05,0.00018132188,0.00047736685,3.6146135e-05,3.9979634e-05,0.00040124106,0.011834191
3714,0.00032247193,8.1711805e-05,3.105313e-05,0.000209707,0.00054412213,4.0294566e-05,4.203327e-05,0.0004617943,0.01183616
3715,0.00037152972,9.3149974e-05,3.3585828e-05,0.00024479392,0.0006256426,4.403901e-05,4.527223e-05,0.0005363314,0.011838517
3716,0.00043294404,0.000108866545,3.5565827e-05,0.00028851166,0.00072179886,5.0297265e-05,4.779854e-05,0.00062370306,0.011844242
3717,0.000505069,0.00012724994,3.8608414e-05,0.00033921064,0.0008376442,5.7040743e-05,5.1720992e-05,0.0007288825,0.011846862
3718,0.00059248623,0.00014864522,4.245109e-05,0.0004013899,0.0009766292,6.481026e-05,5.6731835e-05,0.0008550871,0.011847902
3719,0.0006981941,0.00017639856,4.6210742e-05,0.00047558476,0.0011418333,7.543758e-05,6.1704945e-05,0.0010046908,0.011850265
3720,0.0008236773,0.0002086839,5.1466694e-05,0.0005635267,0.0013384181,8.7209315e-05,6.863425e-05,0.0011825745,0.011850302
3721,0.00097309425,0.00024776193,5.7495046e-05,0.0006678373,0.0015682717,0.00010162625,7.6671524e-05,0.0013899739,0.011847025
3722,0.0011462687,0.0002955103,6.4016385e-05,0.000786742,0.00183301,0.000119145814,8.547149e-05,0.0016283927,0.01184235
3723,0.0013427567,0.00034975345,7.20982e-05,0.0009209051,0.0021306786,0.00013849922,9.6354415e-05,0.0018958249,0.0118344
3724,0.0015572179,0.00041202494,8.049199e-05,0.001064701,0.0024491895,0.00016077624,0.00010779664,0.0021806166,0.011820819
3725,0.0017742523,0.00047909914,8.903304e-05,0.0012061201,0.0027697815,0.00018409571,0.000119542194,0.0024661436,0.011801908
3726,0.0019729685,0.00054385525,9.739035e-05,0.0013317228,0.0030589113,0.0002060063,0.00013108096,0.002721824,0.011776502
3727,0.0021206145,0.00059967773,0.00010353713,0.0014173997,0.003267636,0.00022453327,0.00013976118,0.0029033415,0.011742139
3728,0.002178228,0.0006334333,0.00010681156,0.001437983,0.0033455784,0.00023454682,0.0001445745,0.002966457,0.011699233
3729,0.0021166124,0.00063345063,0.000105948035,0.0013772137,0.0032481793,0.0002327045,0.00014375134,0.0028717236,0.011650598
3730,0.0019246468,0.0005945698,0.00010011623,0.0012299608,0.0029593306,0.00021770057,0.00013612042,0.0026055095,0.011600482
3731,0.0016218673,0.0005176498,9.044697e-05,0.0010137706,0.0025087192,0.0001898899,0.00012313649,0.0021956929,0.011556482
3732,0.0012575766,0.00041511236,7.807085e-05,0.0007643934,0.0019631516,0.00015425828,0.0001063846,0.0017025088,0.011527215
3733,0.0008913915,0.00030505675,6.497203e-05,0.0005213627,0.0014092232,0.00011716509,8.863622e-05,0.0012034219,0.011516886
3734,0.0005741926,0.00020372674,5.3084732e-05,0.00031738114,0.0009238256,8.39573e-05,7.2607756e-05,0.00076726056,0.0115247555
3735,0.0003350136,0.00012273561,4.3279197e-05,0.0001689988,0.00055191945,5.856209e-05,5.9566268e-05,0.00043379108,0.011546719
3736,0.0001784069,6.5820794e-05,3.599119e-05,7.659492e-05,0.00030367242,4.182175e-05,5.0070055e-05,0.00021178061,0.011575695
3737,9.217719e-05,3.088602e-05,3.1006548e-05,3.0284626e-05,0.00016254018,3.254138e-05,4.377609e-05,8.622271e-05,0.011604977
3738,5.685394e-05,1.30228045e-05,2.7782893e-05,1.6048243e-05,9.961069e-05,2.8748495e-05,3.9859777e-05,3.100242e-05,0.011630751
3739,5.294031e-05,6.48555e-06,2.5833686e-05,2.0621077e-05,8.534526e-05,2.8239947e-05,3.7567374e-05,1.9537942e-05,0.011651207
3740,6.5016015e-05,6.4349156e-06,2.4714744e-05,3.3866356e-05,9.615644e-05,2.9259152e-05,3.6262278e-05,3.0635005e-05,0.011666229
3741,8.30251e-05,9.459137e-06,2.4116633e-05,4.9449332e-05,0.000116857205,3.0728792e-05,3.5528188e-05,5.0600225e-05,0.011677547
3742,0.00010141162,1.3521468e-05,2.3820661e-05,6.406949e-05,0.00013913531,3.2084634e-05,3.5096873e-05,7.19538e-05,0.011686799
3743,0.000117774776,1.7583576e-05,2.3685932e-05,7.650527e-05,0.00015944018,3.3112432e-05,3.483197e-05,9.1495785e-05,0.011694775
3744,0.00013169339,2.1248605e-05,2.3634831e-05,8.680995e-05,0.00017712236,3.386754e-05,3.467121e-05,0.00010858362,0.011701895
3745,0.00014350128,2.4485498e-05,2.3606095e-05,9.540969e-05,0.00019251987,3.446196e-05,3.4552693e-05,0.00012350522,0.011708133
3746,0.00015372234,2.7329443e-05,2.3585662e-05,0.00010280724,0.00020627209,3.4980058e-05,3.4469147e-05,0.00013682288,0.011712989
3747,0.00016296878,2.988125e-05,2.3566376e-05,0.00010952115,0.00021909278,3.5525787e-05,3.441016e-05,0.00014915683,0.011716183
3748,0.00017165983,3.223678e-05,2.3539635e-05,0.00011588342,0.00023142708,3.6145484e-05,3.4357145e-05,0.00016092445,0.0117177805
3749,0.0001800927,3.445197e-05,2.3520455e-05,0.00012212027,0.00024362988,3.685658e-05,3.432249e-05,0.0001724508,0.011717928
3750,0.00018852818,3.6583366e-05,2.3511591e-05,0.00012843322,0.0002560301,3.7671452e-05,3.4310404e-05,0.00018404823,0.011716642
3751,0.00019726208,3.8711096e-05,2.3522063e-05,0.00013502892,0.00026900112,3.861363e-05,3.4328652e-05,0.00019605883,0.011714254
3752,0.0002065476,4.0887146e-05,2.3564771e-05,0.00014209568,0.00028292535,3.969107e-05,3.4399345e-05,0.00020883494,0.011711163
3753,0.00021663422,4.3191903e-05,2.3648146e-05,0.00014979417,0.00029818644,4.0930357e-05,3.4529905e-05,0.00022272616,0.011707434
3754,0.00022783806,4.5697427e-05,2.378154e-05,0.0001583591,0.00031524315,4.2359927e-05,3.4735494e-05,0.00023814774,0.0117030395
3755,0.00024046339,4.847282e-05,2.3974328e-05,0.00016801624,0.00033456483,4.402273e-05,3.503016e-05,0.00025551196,0.011698263
3756,0.00025477892,5.1599316e-05,2.423222e-05,0.00017894739,0.00035655376,4.5952376e-05,3.5420177e-05,0.00027518123,0.011693056
3757,0.00027108533,5.5134515e-05,2.4568659e-05,0.00019138215,0.0003816946,4.8184058e-05,3.5921883e-05,0.00029758867,0.0116872145
3758,0.00028971914,5.917232e-05,2.4988973e-05,0.00020555784,0.00041047996,5.077625e-05,3.6546448e-05,0.00032315726,0.011680779
3759,0.00031103738,6.378495e-05,2.5507788e-05,0.00022174465,0.00044345696,5.3773856e-05,3.7310776e-05,0.00035237233,0.011673858
3760,0.00033535465,6.905895e-05,2.6135802e-05,0.0002401599,0.00048113725,5.722296e-05,3.822704e-05,0.00038568725,0.0116663305
3761,0.00036305463,7.508376e-05,2.6889464e-05,0.0002610814,0.0005241397,6.1181294e-05,3.932034e-05,0.00042363803,0.0116580855
3762,0.00039463074,8.197973e-05,2.778491e-05,0.0002848661,0.0005731795,6.573121e-05,4.061323e-05,0.00046683504,0.011649366
3763,0.00043049522,8.9862755e-05,2.8839344e-05,0.00031179312,0.00062892365,7.093814e-05,4.212573e-05,0.0005158598,0.011640316
3764,0.00047110458,9.886073e-05,3.0074558e-05,0.0003421693,0.0006920835,7.6875134e-05,4.38872e-05,0.0005713212,0.0116308415
3765,0.0005169727,0.00010911794,3.151068e-05,0.00037634405,0.0007634255,8.3643245e-05,4.5927816e-05,0.0006338544,0.011621129
3766,0.00056855776,0.000120789984,3.3166816e-05,0.00041460097,0.0008435863,9.132768e-05,4.8272937e-05,0.0007039857,0.011611544
3767,0.0006262024,0.00013400926,3.5059857e-05,0.00045713328,0.00093305367,9.9996665e-05,5.0941253e-05,0.00078211573,0.011602303
3768,0.0006901438,0.0001489124,3.72086e-05,0.00050402276,0.0010320961,0.00010972735,5.396177e-05,0.000868407,0.011593596
3769,0.00076035474,0.00016558218,3.9614042e-05,0.00055515853,0.0011404896,0.000120550605,5.7335597e-05,0.00096260343,0.011585924
3770,0.0008363824,0.00018401079,4.226586e-05,0.00061010575,0.0012573896,0.00013243551,6.104939e-05,0.0010639046,0.011579847
3771,0.0009172243,0.00020409108,4.5138357e-05,0.00066799484,0.0013810671,0.00014527123,6.5070075e-05,0.0011707258,0.011575794
3772,0.001001082,0.0002255137,4.8168287e-05,0.0007274,0.0015085279,0.00015881806,6.931488e-05,0.001280395,0.011574213
3773,0.0010852289,0.00024774307,5.1259474e-05,0.0007862263,0.0016353095,0.00017269056,7.36507e-05,0.0013889683,0.011575663
3774,0.0011657372,0.00026989297,5.4266315e-05,0.0008415778,0.0017552181,0.0001862631,7.788815e-05,0.0014910669,0.011580558
3775,0.0012375046,0.00029076374,5.6993333e-05,0.0008897476,0.0018604,0.00019873244,8.176428e-05,0.0015799032,0.011588977
3776,0.0012945458,0.00030881804,5.9201204e-05,0.00092652655,0.0019416874,0.0002090836,8.495349e-05,0.0016476504,0.011600809
3777,0.0013304732,0.00032229847,6.0640665e-05,0.00094753405,0.0019895188,0.0002161936,8.71109e-05,0.0016862142,0.011615865
3778,0.0013392649,0.0003294434,6.106001e-05,0.00094876153,0.001995252,0.00021897913,8.789341e-05,0.0016883793,0.011633375
3779,0.0013166725,0.0003288201,6.027013e-05,0.0009275823,0.0019530362,0.0002166093,8.7032466e-05,0.0016493944,0.011652512
3780,0.001261236,0.00031962182,5.820058e-05,0.00088341365,0.0018614223,0.00020872525,8.441156e-05,0.0015682855,0.011672466
3781,0.0011749114,0.00030195047,5.492188e-05,0.0008180391,0.0017242497,0.00019556012,8.010538e-05,0.0014485843,0.011692417
3782,0.0010632058,0.00027690016,5.064627e-05,0.0007356593,0.001550674,0.0001779992,7.4376505e-05,0.0012982982,0.011711453
3783,0.00093444163,0.00024640214,4.5711837e-05,0.00064232765,0.0013538139,0.00015745421,6.766587e-05,0.0011286938,0.011729045
3784,0.00079818437,0.00021286351,4.0513558e-05,0.0005448073,0.0011482782,0.00013554387,6.0497456e-05,0.0009522369,0.011744933
3785,0.0006635443,0.00017873991,3.5424604e-05,0.00044937976,0.0009476775,0.00011383688,5.337428e-05,0.0007804663,0.011758812
3786,0.0005379448,0.00014614114,3.074348e-05,0.00036106014,0.0007627489,9.360338e-05,4.6711924e-05,0.0006224336,0.0117704095
3787,0.00042637702,0.00011656907,2.6662463e-05,0.0002831455,0.0006003375,7.566287e-05,4.0792525e-05,0.00048388212,0.011779789
3788,0.00033124775,9.088542e-05,2.3266382e-05,0.00021709593,0.0004633611,6.0401446e-05,3.5748628e-05,0.00036721103,0.011787226
3789,0.00025286461,6.936653e-05,2.0546322e-05,0.00016295175,0.000351732,4.784104e-05,3.159533e-05,0.0002722956,0.011792831
3790,0.00019012188,5.186313e-05,1.8446539e-05,0.000119812205,0.00026338967,3.7772366e-05,2.8277278e-05,0.00019734002,0.011796874
3791,0.00014117322,3.7993144e-05,1.6878543e-05,8.630153e-05,0.00019530213,2.9871311e-05,2.569496e-05,0.00013973586,0.011799879
3792,0.00010387135,2.7251916e-05,1.5752277e-05,6.0867165e-05,0.00014417904,2.376984e-05,2.373522e-05,9.667398e-05,0.011802334
3793,7.616551e-05,1.9129011e-05,1.4990613e-05,4.2045885e-05,0.000106981024,1.9124729e-05,2.2302373e-05,6.555392e-05,0.011804475
3794,5.6322788e-05,1.3171729e-05,1.45243275e-05,2.862673e-05,8.119212e-05,1.5645352e-05,2.1308086e-05,4.4238684e-05,0.011806559
3795,4.2949345e-05,9.006333e-06,1.4302062e-05,1.9640947e-05,6.485499e-05,1.30987055e-05,2.0681067e-05,3.1075222e-05,0.011809047
3796,3.499846e-05,6.3380467e-06,1.428923e-05,1.437118e-05,5.652314e-05,1.1302274e-05,2.0372432e-05,2.484843e-05,0.011812126
3797,3.175853e-05,4.95011e-06,1.4464121e-05,1.2344298e-05,5.5248056e-05,1.0126816e-05,2.0348227e-05,2.4773013e-05,0.011815714
3798,3.282162e-05,4.7044646e-06,1.4812432e-05,1.33047215e-05,6.0551334e-05,9.489199e-06,2.0588739e-05,3.0473395e-05,0.0118199205
3799,3.8050064e-05,5.5290056e-06,1.533163e-05,1.7189428e-05,7.236412e-05,9.33818e-06,2.1083528e-05,4.1942414e-05,0.011824979
3800,4.7570153e-05,7.410467e-06,1.6033726e-05,2.4125962e-05,9.099567e-05,9.655854e-06,2.1842785e-05,5.949703e-05,0.011830907
3801,6.176779e-05,1.0395631e-05,1.6936188e-05,3.4435965e-05,0.00011717607,1.0455562e-05,2.2890377e-05,8.383013e-05,0.011837537
3802,8.131747e-05,1.4603064e-05,1.8068162e-05,4.864624e-05,0.00015210862,1.1782738e-05,2.4260078e-05,0.00011606581,0.011844885
3803,0.000107262545,2.0238238e-05,1.9471478e-05,6.755283e-05,0.00019758093,1.3719472e-05,2.6005715e-05,0.00015785574,0.011853171
3804,0.00014111894,2.7597858e-05,2.1214128e-05,9.230695e-05,0.00025607133,1.6388774e-05,2.8217526e-05,0.00021146503,0.011862241
3805,0.00018496296,3.7123285e-05,2.3377132e-05,0.00012446255,0.0003309563,1.9980385e-05,3.100788e-05,0.00027996805,0.011871798
3806,0.00024164753,4.9449256e-05,2.6071744e-05,0.00016612653,0.00042684132,2.4751558e-05,3.4529054e-05,0.00036756071,0.011881816
3807,0.0003151975,6.549556e-05,2.9457371e-05,0.00022024459,0.0005500316,3.1069245e-05,3.8997892e-05,0.00047996445,0.011892212
3808,0.00041124295,8.658989e-05,3.37519e-05,0.00029090117,0.0007091147,3.947421e-05,4.472253e-05,0.000624918,0.011902477
3809,0.00053763436,0.00011470675,3.9253846e-05,0.00038367373,0.00091582345,5.0723847e-05,5.211851e-05,0.0008129811,0.011911933
3810,0.0007052386,0.0001527247,4.6360943e-05,0.000506153,0.0011860549,6.589018e-05,6.1757426e-05,0.0010584074,0.0119202025
3811,0.00092931103,0.00020494948,5.563332e-05,0.0006687282,0.0015412538,8.655081e-05,7.442818e-05,0.0013802748,0.011926837
3812,0.0012303351,0.00027759108,6.7818146e-05,0.0008849259,0.0020091084,0.00011489087,9.120269e-05,0.0018030148,0.011930993
3813,0.0016334979,0.00037925525,8.3806444e-05,0.0011704362,0.0026219035,0.00015381642,0.00011336433,0.0023547227,0.011931951
3814,0.0021641643,0.00052058435,0.000104457846,0.0015391222,0.0034092548,0.00020669469,0.00014217952,0.0030603807,0.011929342
3815,0.0028341438,0.0007113141,0.00013014727,0.0019926825,0.004378312,0.00027627908,0.00017825719,0.0039237756,0.011921554
3816,0.003609329,0.00095153664,0.00015964394,0.0024981485,0.0054711187,0.00036165628,0.00021997237,0.00488949,0.011902571
3817,0.0043596225,0.001214537,0.0001883915,0.0029566942,0.0065036262,0.00045250307,0.0002610399,0.005790083,0.011858434
3818,0.0048290696,0.001428232,0.000207771,0.0031930665,0.007134104,0.0005235486,0.00028933946,0.006321216,0.011766707
3819,0.0047129337,0.0014843944,0.00020772766,0.0030208116,0.0069622705,0.00053855166,0.0002904594,0.0061332593,0.011609754
3820,0.003883961,0.00130593,0.0001838527,0.0023941782,0.0058079343,0.00047299522,0.00025746872,0.0050774706,0.011404745
3821,0.002586949,0.0009327059,0.00014333884,0.0015109042,0.0039637024,0.00034246835,0.00019972354,0.0034215103,0.011217221
3822,0.0013174778,0.0005146701,0.00010133576,0.000701472,0.0020857686,0.00020025395,0.00013867771,0.0017468368,0.0111200595
3823,0.0004710828,0.00019936207,7.0533715e-05,0.00020118705,0.00076781935,9.9567405e-05,9.34496e-05,0.00057480234,0.011138258
3824,0.0001421392,4.2987867e-05,5.49502e-05,4.420112e-05,0.00021759712,6.109268e-05,7.091516e-05,8.558927e-05,0.011246921
3825,0.00018701077,1.6867727e-05,5.0942137e-05,0.0001192009,0.00026055536,7.1555485e-05,6.628004e-05,0.00012271984,0.011400935
3826,0.00038088934,5.7358808e-05,5.144397e-05,0.00027208656,0.0005489311,0.00010158319,6.923464e-05,0.0003781132,0.011551215
3827,0.0005376429,0.00010538975,5.038217e-05,0.000381871,0.0007780143,0.00012413619,7.040957e-05,0.0005834685,0.011659128
3828,0.00056690176,0.00012627064,4.5397606e-05,0.0003952335,0.0008050948,0.00012501207,6.549555e-05,0.00061458716,0.011715168
3829,0.00047529524,0.00011367842,3.7646387e-05,0.00032397042,0.000652745,0.0001048349,5.5528253e-05,0.00049238186,0.011736847
3830,0.00032657612,8.106155e-05,2.96438e-05,0.00021587078,0.00042987303,7.445943e-05,4.414232e-05,0.0003112713,0.011747518
3831,0.00018790332,4.6770863e-05,2.3388731e-05,0.00011774374,0.00023739174,4.621054e-05,3.4628112e-05,0.00015655308,0.011761283
3832,9.4550895e-05,2.2180602e-05,1.9581743e-05,5.2788553e-05,0.00011920231,2.6682214e-05,2.845123e-05,6.406887e-05,0.011780351
3833,4.786874e-05,9.2276405e-06,1.783414e-05,2.080696e-05,6.847695e-05,1.6017802e-05,2.5346357e-05,2.7112788e-05,0.011798135
3834,3.260454e-05,4.5787524e-06,1.7352346e-05,1.0673444e-05,5.806121e-05,1.1367776e-05,2.4264784e-05,2.242865e-05,0.011806358
3835,3.2560038e-05,4.1727076e-06,1.7397191e-05,1.0990138e-05,6.410517e-05,9.881852e-06,2.4135e-05,3.0088315e-05,0.01180373
3836,3.7228037e-05,5.273043e-06,1.7511997e-05,1.4442998e-05,7.360273e-05,9.756438e-06,2.4232591e-05,3.9613697e-05,0.011796174
3837,4.19431e-05,6.5734007e-06,1.7566535e-05,1.7803166e-05,8.170696e-05,1.0121083e-05,2.4281073e-05,4.7304806e-05,0.011787614
3838,4.5321212e-05,7.6041483e-06,1.7571781e-05,2.0145284e-05,8.719628e-05,1.0613621e-05,2.4262348e-05,5.2320305e-05,0.011776657
3839,4.7198242e-05,8.299537e-06,1.7514136e-05,2.138457e-05,9.0194764e-05,1.1094596e-05,2.4174256e-05,5.492591e-05,0.011763926
3840,4.798396e-05,8.756627e-06,1.7394665e-05,2.183267e-05,9.159889e-05,1.1516439e-05,2.4020072e-05,5.6062378e-05,0.0117549645
3841,4.827047e-05,9.044938e-06,1.7281856e-05,2.1943675e-05,9.219134e-05,1.1839484e-05,2.3872251e-05,5.6479603e-05,0.011751819
3842,4.8240152e-05,9.147604e-06,1.7218646e-05,2.1873899e-05,9.195559e-05,1.20346685e-05,2.3794302e-05,5.6126617e-05,0.011750029
3843,4.771699e-05,9.06728e-06,1.71532e-05,2.1496511e-05,9.0681286e-05,1.2116267e-05,2.374185e-05,5.482317e-05,0.011747312
3844,4.68416e-05,8.900584e-06,1.7034245e-05,2.0906771e-05,8.889899e-05,1.21352095e-05,2.3644237e-05,5.3119536e-05,0.011747727
3845,4.60462e-05,8.728349e-06,1.6912936e-05,2.0404914e-05,8.7309934e-05,1.2120039e-05,2.3528086e-05,5.1661806e-05,0.011752215
3846,4.5391815e-05,8.519629e-06,1.6838208e-05,2.0033978e-05,8.583994e-05,1.2074747e-05,2.3451954e-05,5.0313243e-05,0.011754747
3847,4.457921e-05,8.250866e-06,1.6760005e-05,1.9568337e-05,8.406007e-05,1.200724e-05,2.337584e-05,4.8676986e-05,0.011752915
3848,4.3696404e-05,8.027514e-06,1.662632e-05,1.9042569e-05,8.234729e-05,1.19540155e-05,2.3232944e-05,4.7160327e-05,0.011752909
3849,4.3179134e-05,7.920203e-06,1.6501754e-05,1.8757179e-05,8.140797e-05,1.191236e-05,2.3070728e-05,4.642488e-05,0.01175765
3850,4.305887e-05,7.847039e-06,1.6459586e-05,1.8752244e-05,8.1090795e-05,1.1857438e-05,2.2984052e-05,4.62493e-05,0.011760336
3851,4.289661e-05,7.736807e-06,1.6442158e-05,1.8717647e-05,8.0604994e-05,1.1797775e-05,2.2939132e-05,4.5868084e-05,0.011757408
3852,4.264158e-05,7.685682e-06,1.6368347e-05,1.8587549e-05,8.0062135e-05,1.1752815e-05,2.2835971e-05,4.5473353e-05,0.01175657
3853,4.2749976e-05,7.777303e-06,1.6297066e-05,1.867561e-05,8.03249e-05,1.1711426e-05,2.2714768e-05,4.58987e-05,0.01176268
3854,4.3381686e-05,7.921503e-06,1.6328848e-05,1.9131334e-05,8.151906e-05,1.166421e-05,2.2694121e-05,4.7160727e-05,0.011767506
3855,4.4044224e-05,8.0056425e-06,1.6407204e-05,1.963138e-05,8.2635306e-05,1.1623718e-05,2.2750166e-05,4.8261427e-05,0.011764471
3856,4.4504253e-05,8.136024e-06,1.64081e-05,1.9960129e-05,8.342693e-05,1.1612507e-05,2.2737933e-05,4.907649e-05,0.0117623
3857,4.5251607e-05,8.4401445e-06,1.6379474e-05,2.0431988e-05,8.4979925e-05,1.1603861e-05,2.266996e-05,5.0706105e-05,0.011769673
3858,4.679388e-05,8.856692e-06,1.6476242e-05,2.1460944e-05,8.810591e-05,1.1601732e-05,2.2721453e-05,5.3782725e-05,0.011777774
3859,4.8714704e-05,9.219529e-06,1.6670663e-05,2.282451e-05,9.17265e-05,1.1637191e-05,2.2911847e-05,5.7177458e-05,0.011775165
3860,5.043742e-05,9.620894e-06,1.6777238e-05,2.403929e-05,9.4805626e-05,1.1724364e-05,2.3036098e-05,6.004516e-05,0.011770438
3861,5.2283198e-05,1.0242565e-05,1.6799066e-05,2.5241568e-05,9.83904e-05,1.1806693e-05,2.3044387e-05,6.353932e-05,0.011778463
3862,5.527265e-05,1.1084648e-05,1.6972932e-05,2.721507e-05,0.00010446037,1.1896509e-05,2.3190081e-05,6.937378e-05,0.011791915
3863,5.951961e-05,1.1944428e-05,1.7345092e-05,3.023009e-05,0.00011262655,1.2082574e-05,2.359044e-05,7.695353e-05,0.0117922425
3864,6.401565e-05,1.28646025e-05,1.7652146e-05,3.3498898e-05,0.00012060007,1.2392219e-05,2.3974335e-05,8.4233514e-05,0.011784442
3865,6.841436e-05,1.4084252e-05,1.7784661e-05,3.6545447e-05,0.00012854883,1.2707191e-05,2.4147857e-05,9.1693786e-05,0.011791327
3866,7.417265e-05,1.5683892e-05,1.807138e-05,4.0417377e-05,0.00013992681,1.3002786e-05,2.444529e-05,0.000102478734,0.011812117
3867,8.297207e-05,1.7532575e-05,1.8735416e-05,4.6704077e-05,0.00015697141,1.3509913e-05,2.5203162e-05,0.00011825833,0.011820066
3868,9.388257e-05,1.9580848e-05,1.9457977e-05,5.4843742e-05,0.00017635191,1.4341143e-05,2.612103e-05,0.00013588974,0.011809766
3869,0.00010506962,2.2151544e-05,1.9885592e-05,6.303249e-05,0.00019553554,1.5298423e-05,2.671525e-05,0.00015352188,0.011811601
3870,0.000117382,2.534122e-05,2.0391288e-05,7.164949e-05,0.00021854065,1.6157928e-05,2.7329366e-05,0.00017505336,0.011839659
3871,0.00013560883,2.9289811e-05,2.1569382e-05,8.474965e-05,0.0002536968,1.7377693e-05,2.8742403e-05,0.00020757673,0.011862177
3872,0.00016149851,3.401017e-05,2.3182794e-05,0.000104305545,0.00030014745,1.9444578e-05,3.0815747e-05,0.00024988712,0.0118535785
3873,0.00019144677,4.003164e-05,2.4448744e-05,0.00012696639,0.00035023823,2.2174341e-05,3.2571053e-05,0.00029549282,0.011844453
3874,0.00022287451,4.7401714e-05,2.555743e-05,0.00014991537,0.00040482936,2.4828176e-05,3.4060868e-05,0.00034594032,0.011873765
3875,0.0002641846,5.6615292e-05,2.7776012e-05,0.0001797933,0.00048185984,2.7936972e-05,3.68651e-05,0.00041705777,0.0119170705
3876,0.0003276033,6.867742e-05,3.142938e-05,0.0002274965,0.00059563975,3.316359e-05,4.164293e-05,0.00052083324,0.011920064
3877,0.00041227092,8.507746e-05,3.518545e-05,0.00029200802,0.0007353071,4.1023457e-05,4.6823454e-05,0.00064746017,0.0118945725
3878,0.0005087083,0.000106601605,3.842488e-05,0.0003636818,0.0008913419,5.004888e-05,5.1366864e-05,0.00078992615,0.011908436
3879,0.0006258382,0.00013409548,4.345826e-05,0.00044828447,0.0010923531,5.999813e-05,5.8093683e-05,0.0009742614,0.011969017
3880,0.0008048531,0.00017276448,5.2602525e-05,0.0005794861,0.0013999434,7.551213e-05,7.039566e-05,0.0012540356,0.011997013
3881,0.0010723787,0.00022984661,6.4472806e-05,0.0007780593,0.0018252904,0.00010090044,8.686364e-05,0.0016375263,0.011955676
3882,0.0014159137,0.00031267965,7.627958e-05,0.0010269545,0.002339091,0.0001350732,0.00010362854,0.0021003892,0.011927251
3883,0.0018343643,0.0004253857,9.130508e-05,0.0013176735,0.0029738313,0.00017543606,0.00012461384,0.0026737812,0.011980875
3884,0.0024210338,0.0005846662,0.00011721426,0.0017191534,0.003882187,0.00023287814,0.00016060121,0.0034887076,0.012043313
3885,0.003256097,0.0008132106,0.00015308046,0.002289806,0.0051020663,0.00032187218,0.0002112464,0.004568948,0.012005065
3886,0.0042050225,0.0011113947,0.00018623118,0.0029073965,0.0063675954,0.0004319455,0.00025898783,0.005676662,0.011906777
3887,0.0049553416,0.0014149038,0.0002107325,0.0033297052,0.0073523405,0.00052919675,0.0002943161,0.006528828,0.011866047
3888,0.0052936687,0.0016219869,0.00023143126,0.0034402506,0.007893011,0.0005977743,0.00032400328,0.006971233,0.011854866
3889,0.005043458,0.0016285529,0.0002344627,0.0031804426,0.0076100933,0.00061473605,0.00032979224,0.006665565,0.011687078
3890,0.003944454,0.0013554982,0.00020014685,0.0023888089,0.005965067,0.0005172977,0.0002818417,0.0051659276,0.011304576
3891,0.00230706,0.0008696414,0.00014461957,0.001292799,0.0035454961,0.0003345465,0.00020104033,0.0030099093,0.011006992
3892,0.0009953708,0.0004059565,9.9579884e-05,0.0004898344,0.0016165979,0.00018375456,0.00013396313,0.0012988802,0.011055589
3893,0.00036392722,0.00012807705,7.496173e-05,0.00016088843,0.0005938384,0.00010104843,9.6764474e-05,0.00039602548,0.011181569
3894,0.00018209877,1.982277e-05,6.7015804e-05,9.526019e-05,0.00023788541,6.6991626e-05,8.488111e-05,8.6012675e-05,0.011113128
3895,0.00037965277,4.515103e-05,6.7163666e-05,0.0002673381,0.0005593847,9.622342e-05,8.650397e-05,0.0003766573,0.011183855
3896,0.0007564475,0.00013283106,7.135193e-05,0.0005522645,0.0011084098,0.00015448757,9.435933e-05,0.00085956295,0.011599485
3897,0.00093419367,0.00020558575,6.8919544e-05,0.0006596884,0.001292869,0.00018264887,9.291513e-05,0.001017305,0.011881423
3898,0.0007545494,0.00018752621,5.4794204e-05,0.000512229,0.0010121969,0.00015227054,7.4751384e-05,0.00078517495,0.011671249
3899,0.00053868676,0.00014309488,4.4212782e-05,0.00035137913,0.0007334558,0.00011317915,6.068977e-05,0.0005595869,0.011445249
3900,0.00039468228,9.649053e-05,3.7107515e-05,0.00026108423,0.0005201631,7.957328e-05,5.096609e-05,0.00038962372,0.011675182
3901,0.0002529879,6.329109e-05,2.941048e-05,0.00016028633,0.0003028704,4.805275e-05,3.9000894e-05,0.00021581676,0.012033254
3902,0.00011741039,2.7728478e-05,2.2831307e-05,6.68506e-05,0.00015483033,2.2158545e-05,2.8821045e-05,0.00010385074,0.011911018
3903,4.3339347e-05,9.193571e-06,2.4072668e-05,1.00731095e-05,5.673561e-05,1.1175841e-05,3.079616e-05,1.4763611e-05,0.011508609
3904,5.3987365e-05,1.1979111e-05,2.0363905e-05,2.164435e-05,8.035598e-05,1.3702802e-05,2.790126e-05,3.8751918e-05,0.011550702
3905,4.4788845e-05,9.382048e-06,1.8890012e-05,1.6516786e-05,5.9735612e-05,1.0312525e-05,2.5479716e-05,2.3943372e-05,0.012040812
3906,0.00010810545,2.8920607e-05,1.9553132e-05,5.963171e-05,0.00020274144,1.7988872e-05,2.4908675e-05,0.0001598439,0.012144152
3907,7.116896e-05,4.9432056e-06,2.5359739e-05,4.0866013e-05,0.00013320538,9.197356e-06,3.1573363e-05,9.243466e-05,0.011570779
3908,9.159784e-05,2.777762e-05,2.3405522e-05,4.0414696e-05,0.00013826255,2.0758866e-05,3.1169395e-05,8.6334294e-05,0.011255605
3909,5.0337407e-05,7.0812116e-06,1.7128843e-05,2.6127353e-05,6.65504e-05,1.27763415e-05,2.3859586e-05,2.9914469e-05,0.011760689
3910,0.000122854,4.2938143e-05,1.9328574e-05,6.0587292e-05,0.00019405488,2.3945382e-05,2.5130332e-05,0.00014497917,0.012315669
3911,0.0001490232,2.446342e-05,2.2470582e-05,0.0001020892,0.0002950076,1.9798732e-05,2.7307278e-05,0.0002479016,0.011870396
3912,9.627995e-05,2.7191707e-05,3.0854993e-05,3.823325e-05,0.00013804768,2.0926198e-05,3.8953236e-05,7.816824e-05,0.011089818
3913,0.00014653674,4.1664458e-05,1.8749382e-05,8.61229e-05,0.00024202307,3.1712436e-05,2.648792e-05,0.00018382272,0.011293123
3914,9.732935e-05,2.3492137e-05,2.27993e-05,5.1037914e-05,9.927453e-05,1.9236302e-05,2.974036e-05,5.0297873e-05,0.012302133
3915,0.00031200843,9.821385e-05,2.1267146e-05,0.00019252744,0.00053742784,4.8334554e-05,2.579511e-05,0.00046329817,0.0124679245
3916,0.00013891212,8.165256e-06,3.490663e-05,9.584022e-05,0.00024695368,1.4878106e-05,4.11735e-05,0.00019090208,0.011316966
3917,0.00024918717,0.000104890554,3.212977e-05,0.00011216683,0.0003774193,5.654226e-05,4.235696e-05,0.00027852005,0.010741892
3918,0.00021003689,2.8675475e-05,2.3715364e-05,0.00015764605,0.000342749,3.3003245e-05,3.1060335e-05,0.00027868542,0.011743448
3919,0.0003632203,0.00013552888,3.6066824e-05,0.00019162458,0.00047865888,5.9948274e-05,4.4088734e-05,0.00037462186,0.012965887
3920,0.000515454,0.000110029134,2.8911365e-05,0.0003765135,0.0009604296,6.0721282e-05,3.1313062e-05,0.00086839526,0.012172223
3921,0.00021503374,7.735611e-05,5.9208265e-05,7.846936e-05,0.00024675694,4.24087e-05,6.9840746e-05,0.00013450751,0.010537777
3922,0.00060588657,0.00020706576,3.115419e-05,0.0003676666,0.0010509783,0.0001113567,4.1176958e-05,0.0008984447,0.010711247
3923,0.00032384603,4.623341e-05,5.5717577e-05,0.00022189504,0.00038171894,4.0699484e-05,6.610336e-05,0.0002749161,0.01267784
3924,0.0010742744,0.00037549355,4.6023582e-05,0.0006527573,0.0017572199,0.00016165763,5.3000887e-05,0.0015425613,0.013427746
3925,0.0004904324,3.4441004e-05,6.862261e-05,0.00038736875,0.0008875465,3.7408736e-05,7.185756e-05,0.0007782802,0.011206104
3926,0.00086476066,0.00041622823,8.092556e-05,0.00036760687,0.0012092643,0.00019224516,9.696704e-05,0.00092005206,0.009816079
3927,0.0008454759,0.00015979494,5.707529e-05,0.00062860566,0.0015088227,0.00011928254,6.481814e-05,0.001324722,0.011390086
3928,0.0011927031,0.00043124866,0.000117894284,0.0006435602,0.0016021556,0.00018131286,0.0001396569,0.0012811859,0.014114102
3929,0.0016770118,0.00038554842,5.84907e-05,0.0012329727,0.0031561966,0.00021017632,5.6632423e-05,0.0028893878,0.012832121
3930,0.000808827,0.00039282395,0.00016825825,0.0002477448,0.0008155683,0.00018597663,0.00017960396,0.0004499877,0.0095759705
3931,0.0020350032,0.00071831123,7.98953e-05,0.0012367967,0.0035502003,0.00038148923,9.249442e-05,0.0030762167,0.0099093225
3932,0.0011399831,0.00026425425,0.00020380718,0.0006719216,0.0013363205,0.0001412671,0.00022867798,0.0009663755,0.013621834
3933,0.0033370117,0.001050702,0.000106190426,0.0021801193,0.0060658925,0.00054733554,0.00011959747,0.0053989594,0.01461519
3934,0.0008095741,0.0003074192,0.00025668586,0.00024546904,0.00070184935,0.00016439351,0.00025318013,0.00028427568,0.009850013
3935,0.0033304344,0.0013955723,0.00015340233,0.0017814598,0.0055263415,0.00074702984,0.00016902159,0.00461029,0.008986128
3936,0.001507378,0.00024015676,0.00030787959,0.0009593416,0.0017961983,0.00017753891,0.00032656873,0.0012920907,0.012852226
3937,0.0043109106,0.0013882737,0.00018771394,0.002734923,0.008061705,0.00078623806,0.00021901938,0.007056448,0.015438856
3938,0.0017172877,0.00068565906,0.00038479877,0.00064682984,0.0018296043,0.00042564794,0.00038038366,0.0010235726,0.009919938
3939,0.0029729055,0.0012396325,0.00022517222,0.0015081008,0.0049132165,0.0007099008,0.00023389845,0.0039694174,0.008656884
3940,0.0037483172,0.0007795806,0.00045105306,0.0025176837,0.006004134,0.00058240676,0.00049075985,0.0049309675,0.013361122
3941,0.0019075361,0.00044624694,0.00022651227,0.0012347768,0.003480603,0.0002389983,0.00022526477,0.0030163398,0.014152937
3942,0.004712932,0.0018544666,0.00044609787,0.0024123676,0.0071826326,0.0012015558,0.00048606654,0.0054950104,0.009571712
3943,0.0014348367,5.0960985e-05,0.00038293967,0.001000936,0.0011348911,0.00014866587,0.00034926558,0.00063695956,0.009717682
3944,0.004007685,0.0011209409,0.00033795167,0.0025487924,0.008113727,0.0007161527,0.00042994772,0.006967626,0.013977723
3945,0.002847366,0.00072815473,0.00043345918,0.0016857521,0.0027341968,0.00043822703,0.00041337174,0.001882598,0.011471815
3946,0.0010983911,0.0002844104,0.0003069784,0.0005070024,0.0014363291,0.000177532,0.00035811964,0.00090067746,0.00938305
3947,0.0034745764,0.00084365933,0.00036250107,0.002268416,0.0057771755,0.00069713476,0.00038851285,0.0046915277,0.012778389
3948,0.0011532451,0.00014250343,0.00033371118,0.00067703053,0.0006576273,9.665691e-05,0.00028561908,0.0002753513,0.011966605
3949,0.0012822088,0.0005445099,0.00030255798,0.0004351409,0.0015395344,0.00019646248,0.00036162706,0.000981445,0.009944041
3950,0.0020248774,0.0005034791,0.00020806529,0.0013133328,0.0027692502,0.000379661,0.00018803905,0.0022015502,0.0122880265
3951,0.0004988132,6.945952e-05,0.0002732626,0.00015609113,0.0003990101,4.5418816e-05,0.00027722586,7.636542e-05,0.012695532
3952,0.00096245727,0.0004460233,0.00019678063,0.00031965328,0.0009128625,0.00014875985,0.00021267493,0.0005514277,0.010510411
3953,0.0007607114,0.0001578887,0.000109308814,0.0004935138,0.0011649745,0.00011891992,0.00011380479,0.0009322498,0.011584715
3954,0.00034927772,8.4872e-05,0.00020307937,6.132633e-05,0.0004196911,5.147421e-05,0.00021647666,0.00015174023,0.012940474
3955,0.0004772132,0.00019614008,8.226684e-05,0.00019880629,0.00046303685,7.827224e-05,8.660317e-05,0.00029816144,0.011152468
3956,0.0002992722,4.8507896e-05,9.211652e-05,0.00015864776,0.00054590625,4.254924e-05,0.00010482277,0.0003985342,0.011315962
3957,0.00024721725,5.8803893e-05,9.96813e-05,8.873204e-05,0.00044125362,3.611848e-05,0.00011086847,0.00029426668,0.01262518
3958,0.000347195,9.3149145e-05,5.890827e-05,0.00019513757,0.0003964915,5.7915368e-05,6.066407e-05,0.00027791207,0.011560532
3959,0.00015704666,4.4742574e-05,6.3481784e-05,4.8822298e-05,0.0003064379,3.04099e-05,7.6899756e-05,0.00019912825,0.011319075
3960,0.00026333594,6.9944974e-05,4.85793e-05,0.00014481165,0.0005875573,4.022439e-05,5.6688663e-05,0.0004906443,0.01241176
3961,0.00038601764,6.240371e-05,6.6231456e-05,0.00025738246,0.00045920484,4.91082e-05,6.8377514e-05,0.0003417191,0.011809344
3962,0.00016411759,6.6876215e-05,4.4213524e-05,5.3027852e-05,0.00031249455,3.1412987e-05,5.872004e-05,0.00022236152,0.011320368
3963,0.00034047314,0.000100832636,3.387065e-05,0.00020576986,0.0007849342,4.9790833e-05,4.1523617e-05,0.0006936198,0.01224234
3964,0.00048578362,6.16371e-05,7.411439e-05,0.00035003212,0.00062756357,4.0483596e-05,7.985424e-05,0.00050722575,0.0120251
3965,0.0003521475,0.000120289944,4.0765386e-05,0.00019109216,0.00058176153,5.527352e-05,5.7111087e-05,0.00046937694,0.011390141
3966,0.00047111645,0.00013960937,3.491468e-05,0.0002965924,0.00103552,5.464827e-05,4.4639888e-05,0.00093623187,0.012051296
3967,0.00070672855,0.00010873037,7.9779245e-05,0.0005182189,0.0010760811,5.3314554e-05,9.280701e-05,0.00092995947,0.012176458
3968,0.00076762517,0.00021492511,5.350094e-05,0.0004991991,0.0011649212,0.00010279549,7.2864095e-05,0.0009892617,0.011537907
3969,0.00080593687,0.00023259303,4.752365e-05,0.0005258202,0.0015765985,8.1318634e-05,6.315535e-05,0.0014321245,0.01187089
3970,0.0012040792,0.00024124027,9.281368e-05,0.0008700253,0.002007551,0.00010022972,0.00011708846,0.0017902327,0.012228305
3971,0.0015279507,0.00039220715,8.496513e-05,0.0010507784,0.002259657,0.00018089566,0.00011313453,0.0019656268,0.0117125185
3972,0.0016147412,0.00047060623,7.612854e-05,0.0010680064,0.0027737464,0.00017130928,0.00010450106,0.0024979361,0.01173472
3973,0.0021854318,0.00053202256,0.0001247438,0.0015286654,0.003632588,0.00020391874,0.00016585687,0.0032628125,0.012156273
3974,0.0027400996,0.0007280148,0.00013557829,0.0018765064,0.0040160893,0.0003076777,0.00018294161,0.0035254697,0.0118389
3975,0.0028837586,0.0008946667,0.00012118024,0.0018679117,0.0045116465,0.00033396648,0.00016895172,0.004008728,0.011637483
3976,0.0032637124,0.0009363901,0.00016023955,0.0021670826,0.0052480074,0.00034602894,0.00021957257,0.004682406,0.011941931
3977,0.003406633,0.001009972,0.00016699372,0.0022296673,0.0049900953,0.00039517583,0.00022982861,0.0043650907,0.011763782
3978,0.0029301113,0.0010154581,0.00012970256,0.0017849504,0.004412737,0.0003789601,0.00018216674,0.0038516105,0.011430335
3979,0.0023854258,0.0008015633,0.00012654872,0.0014573137,0.0038668977,0.00029641704,0.00017707249,0.0033934081,0.01156646
3980,0.0016974469,0.0005696799,0.000110519875,0.0010172472,0.002579489,0.00021752757,0.0001539871,0.0022079744,0.01150615
3981,0.0009352942,0.00038028604,7.085199e-05,0.00048415616,0.0014118572,0.00014838907,9.8779165e-05,0.001164689,0.0112350825
3982,0.0004566381,0.00018348741,5.2372867e-05,0.00022077782,0.0007984863,8.6869215e-05,7.476624e-05,0.00063685083,0.011400249
3983,0.00017526063,6.0572493e-05,4.3791435e-05,7.0896705e-05,0.00029783096,4.5456218e-05,6.328591e-05,0.00018908882,0.011545794
3984,6.788082e-05,1.562701e-05,3.4932396e-05,1.7321414e-05,9.935768e-05,3.2513428e-05,5.0452312e-05,1.6391945e-05,0.011382738
3985,0.00011739942,1.2786379e-05,2.9109e-05,7.550404e-05,0.00016854002,4.7450838e-05,4.466704e-05,7.642215e-05,0.0115120895
3986,0.0001645353,2.9138186e-05,2.6102802e-05,0.00010929432,0.00023228003,5.6638713e-05,4.104072e-05,0.00013460059,0.011729768
3987,0.00019298133,3.254387e-05,2.7554275e-05,0.00013288319,0.00028274307,5.0435123e-05,4.224362e-05,0.00019006434,0.0115868375
3988,0.00024382217,4.362962e-05,2.6527656e-05,0.0001736649,0.00033524368,5.784749e-05,4.2010757e-05,0.00023538542,0.0115686385
3989,0.0002460988,5.592658e-05,2.2649401e-05,0.00016752283,0.00032178505,6.097769e-05,3.5468707e-05,0.00022533863,0.011782322
3990,0.00019221286,4.3520093e-05,2.2960387e-05,0.00012573237,0.00025800156,4.4378747e-05,3.419456e-05,0.00017942824,0.011731722
3991,0.00017247813,3.5587505e-05,2.2360655e-05,0.00011452997,0.00023182918,3.808895e-05,3.45634e-05,0.00015917682,0.011620624
3992,0.00015703039,3.502612e-05,1.891431e-05,0.00010308996,0.00020040615,3.7562844e-05,2.9434184e-05,0.00013340912,0.011776023
3993,0.00011458331,2.649622e-05,1.8560399e-05,6.952669e-05,0.00014745741,2.7600685e-05,2.7364997e-05,9.249173e-05,0.011833774
3994,8.949678e-05,1.8190307e-05,1.8671475e-05,5.2635e-05,0.00011783966,2.1168045e-05,2.802262e-05,6.8648995e-05,0.011693946
3995,8.1951126e-05,1.6109292e-05,1.648792e-05,4.9353912e-05,0.00010745692,2.150987e-05,2.5694151e-05,6.0252903e-05,0.01173305
3996,7.0379574e-05,1.4922713e-05,1.5801557e-05,3.9655304e-05,9.4119954e-05,1.9152461e-05,2.3756022e-05,5.1211468e-05,0.011849036
3997,5.0976036e-05,8.630167e-06,1.6480739e-05,2.5865133e-05,6.660078e-05,1.3989775e-05,2.4073806e-05,2.8537204e-05,0.011757301
3998,4.5829715e-05,7.0964647e-06,1.5719348e-05,2.30139e-05,6.362765e-05,1.4140041e-05,2.3809676e-05,2.5677933e-05,0.01169387
3999,4.633973e-05,8.0080645e-06,1.4534762e-05,2.3796902e-05,6.835664e-05,1.47021e-05,2.2033937e-05,3.1620602e-05,0.0118028065
4000,3.8232713e-05,5.3549916e-06,1.5217136e-05,1.7660584e-05,5.6185723e-05,1.1847305e-05,2.2056463e-05,2.2281956e-05,0.011807234
4001,3.327723e-05,3.9088595e-06,1.5669117e-05,1.3699253e-05,4.844271e-05,1.1098324e-05,2.2839498e-05,1.4504886e-05,0.011703337
4002,3.293258e-05,4.213706e-06,1.4373327e-05,1.434555e-05,5.4002077e-05,1.1917521e-05,2.158604e-05,2.0498514e-05,0.011741582
4003,3.530903e-05,5.0841854e-06,1.4512539e-05,1.5712305e-05,6.0070575e-05,1.15183e-05,2.1248099e-05,2.7304177e-05,0.011821215
4004,3.1284722e-05,3.2626401e-06,1.546129e-05,1.2560792e-05,4.931072e-05,1.00675525e-05,2.2058724e-05,1.7184446e-05,0.0117548015
4005,2.9350045e-05,3.2728856e-06,1.4924798e-05,1.1152363e-05,5.014571e-05,1.0601572e-05,2.1873122e-05,1.7671015e-05,0.011706973
4006,3.200204e-05,4.508266e-06,1.4213962e-05,1.3279813e-05,5.9421985e-05,1.1041147e-05,2.0976862e-05,2.7403974e-05,0.011787271
4007,3.347066e-05,4.359959e-06,1.4965436e-05,1.4145266e-05,5.9832433e-05,1.0250653e-05,2.1396429e-05,2.8185352e-05,0.0118058
4008,3.1693868e-05,3.7127518e-06,1.5512698e-05,1.2468417e-05,5.395744e-05,1.005636e-05,2.2110977e-05,2.1790103e-05,0.011725427
4009,3.0279745e-05,3.9949127e-06,1.4536361e-05,1.174847e-05,5.801506e-05,1.0458391e-05,2.1275655e-05,2.6281012e-05,0.011735665
4010,3.4854813e-05,5.556282e-06,1.4582003e-05,1.4716527e-05,6.823678e-05,1.0558424e-05,2.1080445e-05,3.659791e-05,0.011813289
4011,3.615603e-05,4.9680284e-06,1.5558551e-05,1.5629454e-05,6.537419e-05,9.998182e-06,2.1894733e-05,3.3481272e-05,0.011783997
4012,3.50204e-05,4.951114e-06,1.5481126e-05,1.4588158e-05,6.457539e-05,1.03136e-05,2.208368e-05,3.2178115e-05,0.011720178
4013,3.489865e-05,5.6966815e-06,1.4716323e-05,1.4485647e-05,7.106575e-05,1.0375737e-05,2.1300095e-05,3.9389917e-05,0.011771683
4014,4.10925e-05,7.2182665e-06,1.531047e-05,1.856376e-05,8.1517916e-05,1.0425675e-05,2.166079e-05,4.943145e-05,0.011828481
4015,4.3657285e-05,6.8425757e-06,1.6290674e-05,2.0524034e-05,8.006625e-05,1.0366209e-05,2.266257e-05,4.7037473e-05,0.011768098
4016,4.263581e-05,7.144619e-06,1.5782003e-05,1.9709185e-05,8.35498e-05,1.06853e-05,2.2412936e-05,5.0451563e-05,0.011732409
4017,4.495523e-05,8.728085e-06,1.5451498e-05,2.0775647e-05,9.388116e-05,1.0596764e-05,2.1969916e-05,6.131448e-05,0.0118119065
4018,5.424567e-05,1.0294755e-05,1.652813e-05,2.742278e-05,0.00010695298,1.0940103e-05,2.2871436e-05,7.314145e-05,0.011840758
4019,6.0091006e-05,1.0652801e-05,1.7453718e-05,3.1984488e-05,0.00011223121,1.1523106e-05,2.4030642e-05,7.667746e-05,0.011761532
4020,5.940619e-05,1.1366701e-05,1.6744842e-05,3.1294647e-05,0.0001201162,1.157906e-05,2.3524271e-05,8.501287e-05,0.011760763
4021,6.656533e-05,1.4333101e-05,1.697642e-05,3.5255805e-05,0.0001387425,1.1709895e-05,2.3611696e-05,0.000103420905,0.011859135
4022,8.333402e-05,1.653061e-05,1.8702387e-05,4.8101025e-05,0.00016155836,1.287088e-05,2.5337658e-05,0.00012334982,0.011855665
4023,9.606725e-05,1.8319928e-05,1.9624435e-05,5.8122885e-05,0.00018129653,1.4353754e-05,2.6745463e-05,0.00014019731,0.011768026
4024,9.724211e-05,2.0054431e-05,1.8932857e-05,5.8254827e-05,0.00019696238,1.4048154e-05,2.6184664e-05,0.00015672957,0.011807277
4025,0.000115611416,2.5585548e-05,2.0075935e-05,6.994993e-05,0.00023558087,1.514354e-05,2.7272506e-05,0.00019316481,0.011916635
4026,0.00015072769,3.0018819e-05,2.2929878e-05,9.7779e-05,0.00028576044,1.8284753e-05,3.0548e-05,0.0002369277,0.011877927
4027,0.0001785567,3.4883025e-05,2.4039082e-05,0.00011963459,0.0003357035,2.1309897e-05,3.2485128e-05,0.00028190846,0.011790723
4028,0.00018830222,3.968253e-05,2.3817849e-05,0.00012480184,0.00037345572,2.0954532e-05,3.2393127e-05,0.00032010805,0.011873129
4029,0.00023682535,5.120315e-05,2.6864082e-05,0.00015875812,0.0004651595,2.5018733e-05,3.583674e-05,0.00040430404,0.011985834
4030,0.0003200354,6.297241e-05,3.2089527e-05,0.00022497348,0.0005894206,3.3241457e-05,4.2480704e-05,0.00051369844,0.011908464
4031,0.0003882752,7.6784134e-05,3.4108085e-05,0.00027738296,0.00071401783,3.9945713e-05,4.5974633e-05,0.0006280975,0.011827336
4032,0.00043785028,9.308636e-05,3.592778e-05,0.00030883614,0.00083238457,4.1929925e-05,4.8380924e-05,0.0007420737,0.011952425
4033,0.0005856864,0.00012458244,4.408962e-05,0.00041701435,0.0010883126,5.628068e-05,5.8701447e-05,0.00097333046,0.012058089
4034,0.00081889716,0.0001658784,5.5554683e-05,0.0005974641,0.0014356563,8.029523e-05,7.433745e-05,0.0012810236,0.011936296
4035,0.0010333343,0.0002179338,6.1907704e-05,0.00075349276,0.001801627,0.00010002433,8.415988e-05,0.0016174428,0.0118621625
4036,0.0012868842,0.00029222658,7.268456e-05,0.000921973,0.0022651108,0.000120240824,9.865446e-05,0.0020462156,0.012021142
4037,0.0018287215,0.00041945442,9.799384e-05,0.0013112733,0.003099238,0.00017938293,0.00013329418,0.002786561,0.012107646
4038,0.002588856,0.0006050355,0.00012834024,0.0018554804,0.004150684,0.0002613778,0.0001763692,0.0037129368,0.011944695
4039,0.0033251958,0.0008413019,0.0001514521,0.0023324417,0.005264463,0.00033336176,0.0002099616,0.0047211396,0.011874015
4040,0.0042258147,0.0011559746,0.00018943321,0.0028804068,0.006666735,0.0004414126,0.0002634097,0.0059619127,0.012043622
4041,0.0053542373,0.0015278412,0.00023781847,0.0035885775,0.008134083,0.0006093774,0.00033326313,0.007191442,0.012072248
4042,0.0058496967,0.0017887271,0.00025404178,0.003806928,0.008600379,0.0006864761,0.00035777435,0.007556129,0.011740088
4043,0.0051343367,0.0017228094,0.00023361706,0.00317791,0.007752992,0.0006275606,0.00032888615,0.0067965453,0.01144792
4044,0.0038246799,0.0013690706,0.00019745209,0.0022581571,0.006047864,0.0005464583,0.00027978566,0.00522162,0.011421992
4045,0.0021740966,0.00082631997,0.00014237994,0.0012053967,0.0033844237,0.00035124327,0.00019855838,0.002834622,0.011163793
4046,0.0007377261,0.00032054464,9.540778e-05,0.00032177367,0.001118528,0.00013441131,0.00012842736,0.00085568934,0.010787132
4047,0.00022047288,6.3539286e-05,7.134339e-05,8.55902e-05,0.00032029802,7.808001e-05,9.424552e-05,0.00014797247,0.011019227
4048,0.0003382603,3.8148337e-05,6.840913e-05,0.00023170283,0.00047460166,0.00010232138,8.93288e-05,0.00028295149,0.011439073
4049,0.00055196206,8.750246e-05,7.657783e-05,0.0003878818,0.0008458306,0.00012209841,9.9150064e-05,0.0006245821,0.011342249
4050,0.0008991845,0.00018518198,7.2901705e-05,0.0006411008,0.0013734567,0.00018803588,9.89416e-05,0.0010864792,0.0113649275
4051,0.0010481877,0.00024441458,6.75964e-05,0.0007361768,0.0014454853,0.0002151045,9.413389e-05,0.0011362468,0.011839367
4052,0.00076050835,0.0001963583,5.7072863e-05,0.00050707714,0.0010265891,0.00015103506,7.851112e-05,0.0007970429,0.01191911
4053,0.0004045642,0.00011220935,4.2153824e-05,0.00025020103,0.0005448847,8.5785214e-05,5.6926656e-05,0.00040217282,0.011503527
4054,0.00023708055,6.397279e-05,2.9433071e-05,0.00014367468,0.00029950924,5.930269e-05,3.970427e-05,0.00020050227,0.011543106
4055,0.00013148587,3.369424e-05,2.465764e-05,7.313398e-05,0.00016922082,2.9385488e-05,3.2049236e-05,0.00010778609,0.0120380875
4056,5.9674625e-05,9.210456e-06,2.2388494e-05,2.8075674e-05,0.00011193726,1.2241596e-05,2.7795115e-05,7.190055e-05,0.0120220445
4057,6.204466e-05,1.2045966e-05,2.6617536e-05,2.338116e-05,9.452017e-05,1.130328e-05,3.3832217e-05,4.938467e-05,0.011533715
4058,4.1687395e-05,5.6126773e-06,2.0655869e-05,1.5418851e-05,8.659091e-05,9.7946295e-06,2.8260389e-05,4.8535887e-05,0.011604451
4059,9.016933e-05,2.474653e-05,2.0539748e-05,4.4883043e-05,0.00019146642,1.9579355e-05,2.8202387e-05,0.00014368468,0.012107497
4060,9.005419e-05,1.5252215e-05,2.2058806e-05,5.2743166e-05,0.00016307595,1.60696e-05,2.8256225e-05,0.00011875013,0.011921573
4061,9.324984e-05,2.1559768e-05,2.698384e-05,4.470623e-05,0.00014705287,1.8258068e-05,3.4839577e-05,9.395521e-05,0.011346328
4062,3.906263e-05,4.945066e-06,1.8811235e-05,1.530633e-05,7.372968e-05,1.2618018e-05,2.6247099e-05,3.4864566e-05,0.01156262
4063,0.00011652762,3.219278e-05,1.9539186e-05,6.4795655e-05,0.00022483623,2.70455e-05,2.7270908e-05,0.00017051982,0.012144956
4064,7.19653e-05,9.459659e-06,2.0775653e-05,4.172999e-05,0.000119742006,1.3732212e-05,2.6602827e-05,7.940697e-05,0.011810691
4065,9.267334e-05,2.612837e-05,2.5987121e-05,4.055785e-05,0.00015777767,2.5103864e-05,3.383308e-05,9.884073e-05,0.01121413
4066,4.421759e-05,3.9133934e-06,1.7466398e-05,2.28378e-05,6.535626e-05,1.717175e-05,2.4667688e-05,2.3516823e-05,0.0116155455
4067,0.0001632425,4.544525e-05,2.0391448e-05,9.74058e-05,0.00028670402,3.5152225e-05,2.8025777e-05,0.00022352602,0.012277951
4068,6.499844e-05,5.7376405e-06,2.147649e-05,3.778431e-05,9.822755e-05,1.1663828e-05,2.7069615e-05,5.9494112e-05,0.0117645
4069,0.00012278213,3.9113416e-05,2.7373333e-05,5.629539e-05,0.0002191538,3.605263e-05,3.5545363e-05,0.0001475558,0.01109772
4070,6.779103e-05,7.099133e-06,1.8306373e-05,4.238552e-05,8.7440894e-05,2.2301174e-05,2.5289604e-05,3.9850114e-05,0.0116699515
4071,0.00023904136,6.8741974e-05,2.3558352e-05,0.00014674103,0.00040571566,4.692884e-05,3.1059106e-05,0.0003277277,0.012446246
4072,7.3481e-05,5.2931973e-06,2.3759165e-05,4.442864e-05,0.0001066478,1.1051736e-05,2.8668843e-05,6.692722e-05,0.011729222
4073,0.00018553824,6.5466134e-05,3.1795265e-05,8.827684e-05,0.00033170317,5.35758e-05,4.0148094e-05,0.00023797926,0.010937221
4074,9.8517936e-05,1.1287404e-05,2.0984131e-05,6.62464e-05,0.00012457203,2.8094204e-05,2.7565995e-05,6.891183e-05,0.011689568
4075,0.00035073192,0.00010525153,2.9399895e-05,0.0002160805,0.0005917245,6.508294e-05,3.7135724e-05,0.0004895059,0.012655535
4076,9.7979864e-05,6.8420172e-06,2.7811791e-05,6.332606e-05,0.00014527043,1.2312096e-05,3.1627806e-05,0.00010133053,0.0117183635
4077,0.0002889778,0.00010867891,4.0408744e-05,0.00013989014,0.0005087473,7.981594e-05,4.913938e-05,0.00037979198,0.010729218
4078,0.00014171784,1.6708063e-05,2.576911e-05,9.9240664e-05,0.00018467428,3.613673e-05,3.1819596e-05,0.00011671795,0.01166511
4079,0.000520547,0.00016237146,3.982968e-05,0.00031834582,0.0008769821,9.385258e-05,4.850401e-05,0.00073462556,0.012921622
4080,0.00014719427,1.122415e-05,3.4070923e-05,0.0001018992,0.00023023103,1.641297e-05,3.63744e-05,0.00017744367,0.011745479
4081,0.00045376067,0.00017810949,5.530129e-05,0.00022034989,0.0007798887,0.00012052287,6.48499e-05,0.00059451594,0.010468058
4082,0.00021055412,2.62444e-05,3.3842847e-05,0.00015046688,0.00028732186,4.8782433e-05,3.8937455e-05,0.00019960197,0.011585146
4083,0.0007789009,0.00024881487,5.7865607e-05,0.00047222048,0.0013141823,0.0001383996,6.857245e-05,0.0011072103,0.013251836
4084,0.00022787527,1.9493793e-05,4.3753455e-05,0.00016462801,0.00037274355,2.3935461e-05,4.3990007e-05,0.0003048181,0.011809001
4085,0.00071279577,0.0002876747,7.900439e-05,0.0003461167,0.0011973076,0.00018520308,8.97886e-05,0.000922316,0.010160781
4086,0.00031143683,4.112502e-05,4.7961366e-05,0.00022235043,0.00043168812,6.6029424e-05,5.134289e-05,0.0003143158,0.0114632165
4087,0.0011694917,0.00037576514,8.638405e-05,0.00070734246,0.0019952771,0.00020691755,0.000100730016,0.0016876295,0.013640906
4088,0.00031552406,2.5903237e-05,6.05151e-05,0.0002291057,0.0005141543,3.00737e-05,5.8082784e-05,0.00042599786,0.011856165
4089,0.0011138562,0.00045499092,0.000111472466,0.00054739276,0.0018602558,0.00028932182,0.00012375182,0.0014471821,0.009830511
4090,0.00041919912,4.9932674e-05,7.4905605e-05,0.00029436086,0.0005372302,7.9757374e-05,7.5581134e-05,0.0003818917,0.011371347
4091,0.0017386606,0.0005533186,0.00012290393,0.0010624381,0.00305802,0.00031104774,0.0001424713,0.002604501,0.014063005
4092,0.0003289757,1.4479955e-05,9.499431e-05,0.00021950144,0.00044990837,2.1228298e-05,8.979963e-05,0.00033888046,0.01173144
4093,0.0016572864,0.000673502,0.00014121157,0.00084257295,0.0028397646,0.0004373382,0.00015486762,0.0022475587,0.00952918
4094,0.00053634174,3.898366e-05,0.00013035905,0.00036699904,0.00055037916,8.4211606e-05,0.00012861198,0.00033755554,0.011494705
4095,0.0023491017,0.0007327813,0.00014644845,0.001469872,0.004341088,0.0004288867,0.0001692861,0.0037429149,0.014396135
4096,0.00037595216,4.7014677e-05,0.00017161894,0.00015731856,0.0002554868,3.25032e-05,0.00016710407,5.5879547e-05,0.011208191
4097,0.0019260035,0.0007654508,0.00013821929,0.0010223334,0.003463427,0.0005132603,0.00015041439,0.0027997524,0.009367553
4098,0.0010966486,0.00013707584,0.00022654257,0.00073303026,0.0013526811,0.0001675891,0.0002324697,0.0009526223,0.012165381
4099,0.0021384896,0.0006198374,0.00012824683,0.0013904055,0.0041236617,0.00036865417,0.00013842202,0.0036165854,0.014171949
4100,0.0013199109,0.0004481883,0.00028056843,0.00059115404,0.0016042592,0.00027956342,0.0002902625,0.0010344333,0.010326874
4101,0.0011250388,0.00036268673,0.00013608794,0.0006262641,0.001868,0.00026832102,0.0001314576,0.0014682214,0.009622119
4102,0.0024721022,0.00058712816,0.00027505253,0.0016099215,0.0042568995,0.0004396048,0.00031504908,0.0035022455,0.013386559
4103,0.0007227387,6.157462e-05,0.00017142078,0.00048974325,0.0009875724,3.2491556e-05,0.00015044888,0.0008046319,0.012756748
4104,0.0022280728,0.00086554204,0.00023591063,0.0011266203,0.003633857,0.00052039063,0.00027033137,0.002843135,0.009606799
4105,0.0010818469,6.56704e-05,0.0002558851,0.0007602914,0.00094541797,0.00014813217,0.00023353541,0.0005637504,0.011037975
4106,0.0020232159,0.00060203666,0.00016272574,0.0012584536,0.003994337,0.00033865002,0.00020207492,0.0034536119,0.013664374
4107,0.0013894214,0.0003882283,0.00030908093,0.00069211214,0.001319611,0.00020349845,0.00030218912,0.0008139234,0.010875115
4108,0.00078530854,0.00019462091,0.00015686634,0.00043382132,0.0011721589,0.00013444414,0.00017145603,0.00086625875,0.009912899
4109,0.0021476948,0.00054942793,0.00023665553,0.0013616114,0.0033463934,0.0003919797,0.00027108335,0.0026833303,0.0129927825
4110,0.000535328,2.3964958e-05,0.00019743048,0.00031393257,0.00039246192,8.3395935e-06,0.00017303477,0.00021108755,0.012088192
4111,0.0012696964,0.00051288196,0.00018837502,0.0005684394,0.0018314996,0.00022213948,0.00022776343,0.0013815967,0.0099450555
4112,0.0012017114,0.00019141233,0.0002067654,0.0008035337,0.00127662,0.00020572834,0.00019953282,0.0008713588,0.011891036
4113,0.0006663372,0.00022476136,0.0001242094,0.00031736642,0.0011400228,0.00010260639,0.0001428973,0.0008945191,0.012867233
4114,0.0010322771,0.00035823486,0.00020192089,0.00047212144,0.0010902148,0.00014471043,0.00020544133,0.0007400631,0.010620172
4115,0.0004158088,1.9923275e-05,0.00012381212,0.00027207343,0.0004374195,4.758705e-05,0.00014021329,0.0002496192,0.0109199425
4116,0.0009306439,0.00033102933,0.00011676005,0.00048285446,0.0014079773,0.00019821532,0.00014223078,0.0010675312,0.012972811
4117,0.0003828505,6.874763e-05,0.00012890443,0.00018519844,0.00029631352,4.1350417e-05,0.000119076125,0.00013588698,0.011438901
4118,0.00035148847,9.864622e-05,0.000106539934,0.00014630232,0.0004743596,4.0287854e-05,0.00013560792,0.00029846386,0.0106128
4119,0.00067164155,0.000183122,8.4213476e-05,0.0004043061,0.00090276275,0.00014847779,9.7639335e-05,0.0006566456,0.0124186585
4120,0.00015834477,3.5047444e-05,7.637921e-05,4.691811e-05,0.00016399147,2.839162e-05,7.633167e-05,5.9268183e-05,0.012106535
4121,0.00033552203,0.000113149144,8.384304e-05,0.00013852984,0.00042803513,4.7124162e-05,0.000101258636,0.00027965233,0.010816566
4122,0.0003019506,4.3502903e-05,5.189793e-05,0.00020654977,0.00040278735,6.475495e-05,6.569029e-05,0.0002723421,0.011780964
4123,0.00021980499,8.293577e-05,4.8298843e-05,8.8570385e-05,0.00032075745,5.187353e-05,5.6497774e-05,0.00021238616,0.012383468
4124,0.00019489002,5.131097e-05,5.511299e-05,8.846605e-05,0.00023568678,3.498636e-05,6.192703e-05,0.0001387734,0.011205618
4125,0.00014359239,1.1860867e-05,3.8512488e-05,9.3219045e-05,0.00020324496,2.6780534e-05,5.4465556e-05,0.00012199886,0.011372006
4126,0.000249734,7.919658e-05,3.1235228e-05,0.0001393022,0.00038457132,6.0588398e-05,4.2028892e-05,0.00028195404,0.012302811
4127,9.0295565e-05,1.4924498e-05,3.7632075e-05,3.773899e-05,0.00010055871,2.1322141e-05,4.0752762e-05,3.8483802e-05,0.011608866
4128,0.0001129821,2.2659062e-05,3.0487286e-05,5.983576e-05,0.00016838238,2.192542e-05,4.4270102e-05,0.00010218686,0.011221027
4129,0.00019046395,4.2500436e-05,2.3426199e-05,0.00012453731,0.00029066266,4.8580223e-05,3.445365e-05,0.0002076288,0.012028213
4130,8.178071e-05,1.8715118e-05,2.4314526e-05,3.8751066e-05,0.00011395768,1.935678e-05,2.8462659e-05,6.6138244e-05,0.011913437
4131,9.760697e-05,2.2601322e-05,2.7431817e-05,4.757383e-05,0.00014159776,2.246949e-05,3.696645e-05,8.2161816e-05,0.011287266
4132,0.00011181638,1.47917735e-05,1.8474391e-05,7.855021e-05,0.00016534745,3.0208857e-05,2.9060411e-05,0.00010607819,0.011701894
4133,0.00012158985,3.2576085e-05,1.657948e-05,7.243429e-05,0.00019446912,2.9319495e-05,2.3588875e-05,0.00014156074,0.012036005
4134,6.8280555e-05,1.0048348e-05,2.4630557e-05,3.360165e-05,8.921238e-05,1.6331493e-05,3.0489487e-05,4.2391403e-05,0.01150159
4135,7.533744e-05,1.078732e-05,1.5641937e-05,4.8908183e-05,0.000117380194,2.1548827e-05,2.5570136e-05,7.026123e-05,0.011463164
4136,0.00012602218,2.7745313e-05,1.5052105e-05,8.322476e-05,0.00019436413,3.2697713e-05,2.35386e-05,0.00013812781,0.0119399475
4137,6.753029e-05,9.8782475e-06,1.7303155e-05,4.0348885e-05,0.00010094795,1.5757334e-05,2.244966e-05,6.274096e-05,0.011752185
4138,6.7368055e-05,1.1903307e-05,1.7802722e-05,3.7662026e-05,0.000102328704,1.8576904e-05,2.5850572e-05,5.790123e-05,0.011413958
4139,8.9619294e-05,1.286433e-05,1.3527399e-05,6.322757e-05,0.00013463738,2.6220241e-05,2.2143367e-05,8.627377e-05,0.011698151
4140,9.9673955e-05,2.0864487e-05,1.2450822e-05,6.635865e-05,0.00016076776,2.4107328e-05,1.9062909e-05,0.00011759751,0.011883196
4141,6.010942e-05,6.5844065e-06,1.8236455e-05,3.528856e-05,8.725574e-05,1.5216257e-05,2.4087532e-05,4.795195e-05,0.011555698
4142,6.698391e-05,9.337862e-06,1.2998754e-05,4.4647288e-05,0.000107423446,2.0946756e-05,2.1226992e-05,6.52497e-05,0.011487135
4143,0.00010265282,1.7712744e-05,1.2467181e-05,7.2472896e-05,0.0001580122,2.7201939e-05,2.0023344e-05,0.00011078692,0.011793469
4144,8.0408056e-05,1.157558e-05,1.3551905e-05,5.5280572e-05,0.0001309283,1.8776262e-05,1.9270006e-05,9.288204e-05,0.011755448
4145,6.139442e-05,7.970909e-06,1.594313e-05,3.7480382e-05,9.499004e-05,1.7606111e-05,2.257241e-05,5.4811524e-05,0.01146753
4146,7.7205834e-05,9.116794e-06,1.2135996e-05,5.595304e-05,0.00012274573,2.347202e-05,1.9865754e-05,7.940796e-05,0.011562299
4147,0.000107992804,1.832732e-05,1.1702946e-05,7.796253e-05,0.00017440731,2.6075317e-05,1.846695e-05,0.00012986505,0.011805556
4148,7.244711e-05,7.156163e-06,1.50062315e-05,5.0284714e-05,0.00011717068,1.72823e-05,2.0462854e-05,7.9425525e-05,0.011636303
4149,6.562622e-05,8.541122e-06,1.40084985e-05,4.3076598e-05,0.00010829553,2.0133792e-05,2.0989459e-05,6.7172274e-05,0.011418508
4150,9.2675735e-05,1.0749878e-05,1.2249112e-05,6.9676746e-05,0.00014789408,2.5754947e-05,1.9414134e-05,0.000102725,0.011621047
4151,0.00011141048,1.6844931e-05,1.1888418e-05,8.2677136e-05,0.00018744913,2.491166e-05,1.8055618e-05,0.00014448185,0.011783145
4152,6.97844e-05,5.7355733e-06,1.5883441e-05,4.8165388e-05,0.000113257796,1.7524477e-05,2.1362048e-05,7.437127e-05,0.011518085
4153,7.2885385e-05,8.50389e-06,1.3149351e-05,5.1232146e-05,0.00012527933,2.2633421e-05,2.0061652e-05,8.2584265e-05,0.011391176
4154,0.00011089646,1.328089e-05,1.25323595e-05,8.508321e-05,0.00018142015,2.7981985e-05,1.9281812e-05,0.00013415636,0.011673599
4155,0.00011335175,1.4490012e-05,1.27071025e-05,8.6154636e-05,0.00019581859,2.3708435e-05,1.8370289e-05,0.00015373986,0.011731715
4156,7.0483235e-05,5.9973777e-06,1.6460477e-05,4.8025384e-05,0.00011685863,1.884583e-05,2.2011185e-05,7.600162e-05,0.011403582
4157,8.236023e-05,8.278937e-06,1.30759045e-05,6.1005394e-05,0.00014497386,2.5090087e-05,1.9689665e-05,0.000100194105,0.011385768
4158,0.00013061572,1.6239605e-05,1.2900257e-05,0.00010147587,0.00022056421,3.001365e-05,1.9356017e-05,0.00017119454,0.011716531
4159,0.0001143128,1.20695e-05,1.3912126e-05,8.833118e-05,0.00020012417,2.2639953e-05,1.9136927e-05,0.00015834729,0.011660661
4160,7.3543415e-05,7.332824e-06,1.7006998e-05,4.920359e-05,0.00012569108,2.0915613e-05,2.2544938e-05,8.223052e-05,0.011300679
4161,9.313605e-05,8.116153e-06,1.3552792e-05,7.1467104e-05,0.0001668483,2.737574e-05,1.9806794e-05,0.000119665776,0.011394579
4162,0.00015161952,1.9574856e-05,1.3372752e-05,0.00011867192,0.00026307488,3.1903513e-05,1.9597745e-05,0.00021157363,0.011751659
4163,0.0001155264,1.024699e-05,1.5398626e-05,8.9880785e-05,0.00020273778,2.1951713e-05,2.0229374e-05,0.0001605567,0.011584019
4164,7.810016e-05,9.467022e-06,1.774838e-05,5.088476e-05,0.00013741094,2.342755e-05,2.3166676e-05,9.081672e-05,0.011207571
4165,0.00010459579,8.142214e-06,1.4468018e-05,8.1985556e-05,0.0001903178,2.9438892e-05,2.0373274e-05,0.00014050564,0.011410467
4166,0.00017517191,2.3761777e-05,1.3977771e-05,0.00013743236,0.00030952593,3.403358e-05,2.00318e-05,0.00025546056,0.011788044
4167,0.00011823562,9.251904e-06,1.7191369e-05,9.1792346e-05,0.00020599797,2.1638058e-05,2.1640572e-05,0.00016271934,0.011510477
4168,8.398069e-05,1.2580799e-05,1.8871913e-05,5.2527972e-05,0.00015095314,2.6286163e-05,2.4090124e-05,0.00010057686,0.01111724
4169,0.000116446005,8.361897e-06,1.5833704e-05,9.2250404e-05,0.00021484918,3.135673e-05,2.1420941e-05,0.0001620715,0.011429072
4170,0.00020378147,2.9562187e-05,1.4784639e-05,0.00015943465,0.0003634618,3.6886544e-05,2.0753938e-05,0.0003058213,0.011835196
4171,0.00012403837,9.103426e-06,1.9400719e-05,9.5534226e-05,0.00021279597,2.164309e-05,2.3449638e-05,0.00016770324,0.011445117
4172,9.194345e-05,1.7289398e-05,2.0596259e-05,5.40578e-05,0.00016681086,2.9660398e-05,2.5574145e-05,0.000111576315,0.011021073
4173,0.00012865181,8.690237e-06,1.7787597e-05,0.00010217397,0.00024030011,3.3251436e-05,2.3078204e-05,0.00018397046,0.011444679
4174,0.00024134351,3.8016824e-05,1.5987136e-05,0.00018733955,0.00043143186,4.111152e-05,2.1993284e-05,0.00036832705,0.011902038
4175,0.0001354705,9.879211e-06,2.2171962e-05,0.000103419334,0.00022772713,2.1980166e-05,2.5778723e-05,0.00017996824,0.011393037
4176,0.00010394609,2.4704534e-05,2.3307062e-05,5.5934495e-05,0.00018708776,3.40084e-05,2.8042192e-05,0.00012503717,0.010908685
4177,0.00014165431,9.100258e-06,2.058959e-05,0.000111964466,0.00026767142,3.5270346e-05,2.5559766e-05,0.0002068413,0.011448346
4178,0.00029324775,5.0530612e-05,1.8034863e-05,0.00022468228,0.00052261597,4.7616915e-05,2.4266212e-05,0.00045073283,0.011997652
4179,0.0001569383,1.19519e-05,2.5625042e-05,0.00011936136,0.0002590652,2.2805458e-05,2.8725639e-05,0.00020753409,0.011361599
4180,0.00012342779,3.6528185e-05,2.7722668e-05,5.9176935e-05,0.00021532421,4.0131756e-05,3.2237334e-05,0.00014295512,0.010769262
4181,0.00015722883,1.0006161e-05,2.456945e-05,0.00012265322,0.00030080014,3.7692473e-05,2.9129465e-05,0.00023397821,0.011426231
4182,0.00036622892,6.871744e-05,2.1865068e-05,0.00027564642,0.0006478869,5.757034e-05,2.8612722e-05,0.0005617038,0.012129321
4183,0.00019626488,1.6472108e-05,2.9753928e-05,0.00015003885,0.00032211666,2.4635556e-05,3.2272612e-05,0.00026520848,0.011362374
4184,0.00015503759,5.4865068e-05,3.5098714e-05,6.5073815e-05,0.0002554368,4.9163304e-05,3.941812e-05,0.00016685537,0.010594214
4185,0.00018031106,1.31495835e-05,3.006535e-05,0.00013709614,0.00034959835,4.1202955e-05,3.405045e-05,0.00027434496,0.01135896
4186,0.00046762818,9.375211e-05,2.9210081e-05,0.00034466598,0.0008180429,7.22589e-05,3.69107e-05,0.0007088733,0.012299001
4187,0.00026668372,2.620124e-05,3.435933e-05,0.00020612316,0.00044312805,2.8725059e-05,3.624539e-05,0.00037815762,0.0114108315
4188,0.00020342579,8.1579936e-05,4.735725e-05,7.448861e-05,0.00030992093,6.242052e-05,5.144398e-05,0.00019605641,0.010380644
4189,0.00022178225,2.2980936e-05,3.7413436e-05,0.00016138788,0.00043414894,4.7459627e-05,4.061926e-05,0.00034607004,0.011224013
4190,0.00060550804,0.00012536495,4.2770826e-05,0.00043737228,0.0010445681,9.289929e-05,5.205589e-05,0.00089961296,0.012497431
4191,0.00038700295,4.6060533e-05,3.9249906e-05,0.00030169252,0.0006586483,3.744297e-05,4.0566683e-05,0.00058063865,0.011520078
4192,0.00027120303,0.00011748772,6.673878e-05,8.697653e-05,0.00037972297,8.118919e-05,7.035778e-05,0.00022817602,0.0101336865
4193,0.0002993514,4.7181864e-05,4.7248617e-05,0.00020492093,0.0005841132,5.9615104e-05,4.9560764e-05,0.00047493732,0.011005725
4194,0.00079355715,0.0001618557,6.568601e-05,0.0005660154,0.0013509017,0.00012101713,7.7483586e-05,0.001152401,0.012699733
4195,0.00057379476,8.071961e-05,4.5102384e-05,0.00044797276,0.0009983717,5.3593685e-05,4.617121e-05,0.00089860684,0.011682974
4196,0.00035894266,0.00016338058,9.4364106e-05,0.000101197984,0.00047290474,0.00010729739,9.692655e-05,0.0002686808,0.009863227
4197,0.00043359835,9.293712e-05,6.1432955e-05,0.0002792283,0.000829333,8.1882674e-05,6.30676e-05,0.0006843827,0.010714395
4198,0.0010702275,0.00020420588,9.975487e-05,0.00076626666,0.0018098867,0.00016103168,0.00011569506,0.00153316,0.012869581
4199,0.0008196167,0.00012516884,5.5014792e-05,0.0006394331,0.0014440541,7.726339e-05,5.6536996e-05,0.0013102537,0.011839339
4200,0.00047694077,0.00022687284,0.000127163,0.00012290491,0.00063903944,0.00014671026,0.00012803712,0.00036429206,0.009571911
4201,0.00065828476,0.00015883248,8.522539e-05,0.0004142269,0.0012169525,0.00011945541,8.717536e-05,0.0010103217,0.010409659
4202,0.0015504342,0.00026693085,0.00014259259,0.0011409107,0.0026311951,0.00022724755,0.00016665651,0.002237291,0.012976281
4203,0.0010847262,0.00015605723,7.7977245e-05,0.00085069175,0.001919427,0.00010545439,8.135528e-05,0.0017326173,0.0118394885
4204,0.00072740315,0.0003464279,0.00015430263,0.00022667264,0.0011275625,0.00022436076,0.00015520073,0.000748001,0.009254034
4205,0.0011986147,0.00025588347,0.00013541178,0.0008073195,0.0020924387,0.00020151545,0.00014195178,0.0017489714,0.010239309
4206,0.00259551,0.00041641667,0.00019062676,0.0019884666,0.004392628,0.00036834105,0.00023433394,0.0037899532,0.013014845
4207,0.00157326,0.00022417218,0.00014537411,0.0012037137,0.0027630024,0.00019678143,0.00015768183,0.0024085392,0.011484707
4208,0.0018890593,0.00072802627,0.00017320523,0.0009878278,0.0032899086,0.000472772,0.00019016926,0.0026269674,0.009045972
4209,0.0034583195,0.0006607739,0.00027108277,0.0025264628,0.005486375,0.00055658264,0.00030450485,0.004625288,0.010642019
4210,0.005353989,0.0010705397,0.00029232088,0.0039911284,0.008534662,0.0008498277,0.0003890324,0.0072958022,0.013124567
4211,0.0042080805,0.0010676442,0.00033442682,0.0028060097,0.0070084156,0.0008368988,0.00039962181,0.005771895,0.011070963
4212,0.006163098,0.0019143843,0.0002873632,0.0039613503,0.010001432,0.00128377,0.00036907342,0.008348589,0.009853203
4213,0.007381239,0.0017860471,0.0004565633,0.0051386287,0.01050578,0.0014560848,0.00055540644,0.008494289,0.012281983
4214,0.005544382,0.0017483504,0.00033578835,0.003460243,0.008133169,0.0011936465,0.00044840848,0.0064911144,0.013110581
4215,0.0031355347,0.000997607,0.0002374588,0.001900469,0.005041402,0.0006195704,0.00030520587,0.0041166255,0.010935493
4216,0.001551104,0.00045054822,0.00017832973,0.00092222606,0.0021287985,0.0004139621,0.00021245277,0.0015023836,0.011026352
4217,0.00065513025,0.00030901024,8.117088e-05,0.00026494914,0.0009817838,0.00016501069,9.65594e-05,0.00072021375,0.012699111
4218,0.00039519474,2.4605242e-05,0.000115101626,0.00025548786,0.00040109674,4.905143e-05,0.00010031756,0.00025172776,0.012479343
4219,0.00088681217,0.00022099708,8.534705e-05,0.00058046804,0.0012297438,0.00012784835,0.0001063297,0.0009955658,0.011424946
4220,0.0009778066,0.00020568051,0.00014317766,0.00062894844,0.0018954391,3.60368e-05,0.00015579583,0.0017036065,0.011852693
4221,0.0014018312,0.00031720498,0.00014123991,0.0009433863,0.0024698235,0.00019897561,0.0001679447,0.002102903,0.012442697
4222,0.0015251358,0.00045815887,0.00010303153,0.0009639454,0.0017456552,0.00024206574,0.00010886089,0.0013947285,0.01167694
4223,0.0009331832,0.00028039617,8.921991e-05,0.0005635671,0.0014572535,8.68608e-05,0.00010545851,0.0012649342,0.011266765
4224,0.00081155496,0.00020349301,0.00012844606,0.00047961588,0.001525088,7.269907e-05,0.0001571063,0.0012952826,0.011883292
4225,0.0005584096,0.00015054822,6.422085e-05,0.00034364054,0.0007116258,8.598997e-05,6.8058835e-05,0.000557577,0.011667559
4226,0.00028322998,0.000115936426,4.1535335e-05,0.0001257582,0.00031433773,5.0716724e-05,5.2972377e-05,0.00021064862,0.011191428
4227,0.0001625676,4.2814925e-05,5.1664418e-05,6.8088244e-05,0.00030151563,3.176486e-05,6.1582585e-05,0.00020816819,0.011757272
4228,0.00011021173,2.8071345e-05,2.9294133e-05,5.2846255e-05,0.00022545765,2.868958e-05,3.9007624e-05,0.00015776044,0.011980465
4229,9.139058e-05,2.285006e-05,3.323056e-05,3.5309957e-05,8.118828e-05,2.2447928e-05,4.2397303e-05,1.6343043e-05,0.011466205
4230,3.4365617e-05,4.3603054e-06,1.5915277e-05,1.40900365e-05,7.648836e-05,2.0022995e-05,2.6110329e-05,3.035503e-05,0.011541379
4231,8.713239e-05,3.3592947e-05,2.268442e-05,3.085502e-05,0.00015610791,3.4398578e-05,2.9990006e-05,9.171932e-05,0.012044705
4232,4.2030602e-05,4.7117505e-06,1.6760132e-05,2.0558722e-05,7.566186e-05,1.48224035e-05,2.3611217e-05,3.722824e-05,0.011829539
4233,4.4321205e-05,1.0078454e-05,1.7564536e-05,1.6678214e-05,6.481574e-05,1.4678354e-05,2.7722788e-05,2.2414597e-05,0.011539099
4234,3.801673e-05,9.204163e-06,1.5501138e-05,1.3311427e-05,9.185339e-05,1.7129627e-05,2.2114644e-05,5.2609124e-05,0.011815619
4235,5.5324897e-05,1.4914094e-05,1.760427e-05,2.2806531e-05,0.00012748112,1.4677898e-05,2.3471537e-05,8.933168e-05,0.012000781
4236,5.78709e-05,1.0438423e-05,1.7378146e-05,3.0054334e-05,8.6419794e-05,1.3656379e-05,2.4239367e-05,4.852405e-05,0.011748868
4237,4.941423e-05,1.0346292e-05,1.3758039e-05,2.5309897e-05,9.772627e-05,1.2730531e-05,2.1482638e-05,6.35131e-05,0.011658685
4238,6.2246385e-05,1.4863293e-05,1.8806024e-05,2.8577073e-05,0.00014312146,1.2416863e-05,2.4907595e-05,0.00010579701,0.011894513
4239,7.907074e-05,1.6022923e-05,1.8510245e-05,4.4537574e-05,0.00015729657,1.3544347e-05,2.4693603e-05,0.000119058626,0.0119162705
4240,8.993442e-05,2.0247195e-05,1.7066599e-05,5.2620628e-05,0.00014114458,1.6527189e-05,2.4104624e-05,0.00010051277,0.011703788
4241,7.991746e-05,1.7627946e-05,1.6851882e-05,4.543763e-05,0.00015979474,1.3586434e-05,2.3847899e-05,0.0001223604,0.011719678
4242,9.666315e-05,2.302845e-05,2.1177337e-05,5.2457366e-05,0.0002024582,1.3646871e-05,2.7856577e-05,0.00016095476,0.011910348
4243,0.00011619371,2.5560825e-05,1.9709081e-05,7.09238e-05,0.00020550648,1.8039595e-05,2.626613e-05,0.00016120076,0.011854852
4244,0.00012273449,2.9262788e-05,1.8264947e-05,7.520675e-05,0.00020362357,1.9225543e-05,2.5732077e-05,0.00015866595,0.011682271
4245,0.000112401314,2.618845e-05,2.082301e-05,6.538985e-05,0.00021918557,1.5228244e-05,2.79944e-05,0.00017596294,0.011769026
4246,0.00013220572,3.2300548e-05,2.2352613e-05,7.755256e-05,0.000258756,1.741721e-05,2.944907e-05,0.00021188971,0.011921496
4247,0.00015416523,3.6124493e-05,2.107389e-05,9.696684e-05,0.0002591373,2.2580492e-05,2.821118e-05,0.00020834565,0.0118076615
4248,0.00015605419,3.748829e-05,2.0749527e-05,9.7816366e-05,0.00026634886,2.1537637e-05,2.8686069e-05,0.00021612515,0.0116767315
4249,0.00014599765,3.5365618e-05,2.387061e-05,8.676142e-05,0.00027853437,1.7401922e-05,3.1381052e-05,0.00022975139,0.011817813
4250,0.0001731762,4.30213e-05,2.376475e-05,0.00010639015,0.0003229949,2.2318334e-05,3.124136e-05,0.0002694352,0.011928856
4251,0.00020020638,4.820559e-05,2.3243476e-05,0.00012875731,0.00032968106,2.7291899e-05,3.1132575e-05,0.00027125658,0.0117691085
4252,0.00019844872,4.746375e-05,2.4094179e-05,0.0001268908,0.00034264123,2.4497862e-05,3.2519885e-05,0.00028562348,0.011684672
4253,0.00019131188,4.7673722e-05,2.7017113e-05,0.00011662105,0.00035751748,2.0880752e-05,3.50387e-05,0.00030159802,0.011867383
4254,0.00023146899,5.7897316e-05,2.6349288e-05,0.0001472224,0.00041577377,2.8947605e-05,3.4452485e-05,0.0003523737,0.011933556
4255,0.0002684433,6.5136024e-05,2.6740234e-05,0.00017656705,0.0004382106,3.3913475e-05,3.5675974e-05,0.00036862117,0.011737889
4256,0.00026303786,6.2742205e-05,2.871638e-05,0.00017157926,0.00045378823,2.9335502e-05,3.7909485e-05,0.00038654325,0.011701422
4257,0.00026264798,6.681609e-05,3.134232e-05,0.0001644896,0.00048045907,2.6953267e-05,4.0290004e-05,0.0004132158,0.011917486
4258,0.0003241821,8.125275e-05,3.0796047e-05,0.00021213328,0.0005652386,3.920741e-05,4.007547e-05,0.0004859557,0.011938205
4259,0.00037851074,9.189973e-05,3.2342283e-05,0.00025426873,0.00061395497,4.4665765e-05,4.293367e-05,0.0005263555,0.011711483
4260,0.00036845548,8.8326306e-05,3.5437017e-05,0.00024469214,0.0006294653,3.7779737e-05,4.6042296e-05,0.0005456433,0.011721747
4261,0.00038064827,9.849463e-05,3.792142e-05,0.00024423221,0.0006813777,3.782201e-05,4.8574602e-05,0.0005949811,0.011968801
4262,0.00047728274,0.000120031145,3.8125258e-05,0.00031912632,0.00081176765,5.6295627e-05,4.9591927e-05,0.0007058801,0.011944108
4263,0.0005589552,0.00013631902,4.1135103e-05,0.00038150104,0.0008979602,6.271081e-05,5.4506054e-05,0.0007807434,0.01168487
4264,0.00054068904,0.00013188245,4.5396147e-05,0.00036341045,0.0009088223,5.238925e-05,5.8536738e-05,0.0007978963,0.011739783
4265,0.000573765,0.00015161604,4.79925e-05,0.00037415652,0.001004825,5.7075245e-05,6.168259e-05,0.00088606717,0.0120201
4266,0.0007237762,0.0001845415,4.9514372e-05,0.0004897203,0.001202373,8.4954336e-05,6.480226e-05,0.0010526164,0.011948542
4267,0.0008396341,0.00020876071,5.4122862e-05,0.00057675055,0.0013281233,9.176637e-05,7.198389e-05,0.001164373,0.011648886
4268,0.00079867477,0.00020191913,5.941422e-05,0.0005373414,0.0013150602,7.5495474e-05,7.666711e-05,0.0011628976,0.011745352
4269,0.0008563255,0.00023453159,6.192041e-05,0.00055987353,0.0014684596,8.85447e-05,8.0451886e-05,0.001299463,0.012065131
4270,0.001064605,0.00028074233,6.451668e-05,0.00071934593,0.0017263616,0.00012828711,8.5460146e-05,0.0015126143,0.011942656
4271,0.0011901344,0.00030846076,6.979675e-05,0.0008118769,0.0018437745,0.00013009565,9.363905e-05,0.0016200397,0.011586746
4272,0.0010755658,0.00028820764,7.480503e-05,0.0007125532,0.0017348265,0.00010208238,9.707011e-05,0.001535674,0.011722174
4273,0.001128532,0.00032766387,7.488762e-05,0.00072598056,0.0019091318,0.00012685545,9.8784876e-05,0.0016834914,0.0120946085
4274,0.0013332774,0.00037128734,7.576186e-05,0.0008862282,0.0021170243,0.00017164522,0.00010170714,0.0018436719,0.011909586
4275,0.001369438,0.00037634256,7.8705234e-05,0.00091439026,0.0020792007,0.00015316639,0.00010662535,0.001819409,0.011473721
4276,0.0010942279,0.00031536166,8.017903e-05,0.0006986873,0.0017465563,0.00010617894,0.00010427038,0.0015361069,0.011662749
4277,0.0010851598,0.00034047556,7.3061245e-05,0.00067162304,0.0018554772,0.00014058923,9.7618555e-05,0.0016172695,0.012115164
4278,0.0011746013,0.00034627583,6.918224e-05,0.0007591432,0.0018485364,0.00016882976,9.354473e-05,0.0015861619,0.011838347
4279,0.0010609673,0.000306907,6.861636e-05,0.00068544404,0.0015943677,0.00012337093,9.3520095e-05,0.0013774766,0.011310221
4280,0.00067320664,0.00020686326,6.591903e-05,0.00040042438,0.0010851305,6.749739e-05,8.449365e-05,0.0009331394,0.011616132
4281,0.00066118926,0.00022625733,5.215302e-05,0.0003827789,0.0011987451,0.00010780989,6.989166e-05,0.0010210435,0.012179399
4282,0.0006567392,0.00019739971,4.8825204e-05,0.0004105143,0.001043913,0.00011079062,6.536569e-05,0.00086775667,0.011758924
4283,0.00054227735,0.00015928083,4.871275e-05,0.00033428377,0.00082507165,6.9492926e-05,6.626643e-05,0.0006893123,0.011149347
4284,0.00023295813,7.074717e-05,4.6251378e-05,0.000115959585,0.00038252518,2.8142798e-05,5.6381185e-05,0.0002980012,0.011647251
4285,0.00032465073,0.00011916001,3.291402e-05,0.00017257668,0.0006495558,7.1003975e-05,4.321118e-05,0.0005353407,0.012324666
4286,0.00028266484,7.5959084e-05,3.6005462e-05,0.0001707003,0.00046519923,5.841487e-05,4.626551e-05,0.00036051884,0.011704523
4287,0.0002748982,8.2768325e-05,3.740408e-05,0.00015472577,0.00044226562,4.6988895e-05,4.994927e-05,0.00034532745,0.010999391
4288,8.067103e-05,1.332963e-05,3.7390753e-05,2.9950643e-05,0.00011540875,2.0303947e-05,4.1981813e-05,5.3122985e-05,0.011707676
4289,0.0002689751,9.545719e-05,2.7653083e-05,0.00014586485,0.00052352727,6.0765717e-05,3.4665685e-05,0.00042809584,0.012521255
4290,0.00015915974,2.7541893e-05,3.4868368e-05,9.6749485e-05,0.00027116376,3.5567326e-05,4.19772e-05,0.00019361923,0.011684749
4291,0.00023917781,8.412239e-05,3.700206e-05,0.00011805335,0.00039810874,5.3086183e-05,4.77751e-05,0.00029724746,0.010819089
4292,0.00010542368,8.479944e-06,3.8229096e-05,5.8714635e-05,0.00013479243,3.1489173e-05,4.0596384e-05,6.2706866e-05,0.01171311
4293,0.00037484663,0.00012525545,3.2663196e-05,0.00021692796,0.0006463069,7.128729e-05,3.9690804e-05,0.0005353288,0.012748905
4294,0.00017142204,1.7866716e-05,3.916798e-05,0.000114387345,0.00029437727,3.1592193e-05,4.4073517e-05,0.00021871156,0.011718259
4295,0.0003004208,0.00012437851,4.4392273e-05,0.00013165001,0.00048471993,7.1693314e-05,5.504018e-05,0.00035798646,0.010586947
4296,0.00020565209,2.5297726e-05,4.4347136e-05,0.00013600722,0.00029858702,5.2339692e-05,4.6083904e-05,0.00020016341,0.01162024
4297,0.00056665635,0.0001825071,4.5767512e-05,0.0003383817,0.0008974292,9.5797914e-05,5.4707038e-05,0.0007469242,0.013005185
4298,0.00027513076,3.0635198e-05,4.581879e-05,0.00019867677,0.0004775644,4.087783e-05,4.8517246e-05,0.00038816934,0.011829431
4299,0.00040225527,0.00018638303,5.9851638e-05,0.00015602061,0.00060946774,9.707572e-05,7.078392e-05,0.00044160814,0.010311464
4300,0.00036682075,6.1668856e-05,5.4695833e-05,0.00025045607,0.0005882041,8.3872364e-05,5.6134388e-05,0.0004481973,0.0114204595
4301,0.00083292264,0.00025693027,6.9011956e-05,0.0005069804,0.0012561695,0.00013268189,8.1300605e-05,0.001042187,0.013280123
4302,0.00047570985,6.7415975e-05,5.4964912e-05,0.00035332897,0.00083239825,6.3934785e-05,5.554408e-05,0.0007129194,0.012025131
4303,0.00053658406,0.00026727386,8.532426e-05,0.00018398592,0.00075882336,0.00013029529,9.603761e-05,0.00053249043,0.010015223
4304,0.00059747323,0.00012476328,7.0779664e-05,0.0004019303,0.0010029451,0.00012967776,7.167223e-05,0.00080159516,0.011140052
4305,0.0011973309,0.00034781042,0.0001047879,0.00074473256,0.001773089,0.00018539454,0.00012204584,0.0014656486,0.013550736
4306,0.000749915,0.00012320331,6.968341e-05,0.00055702834,0.0013081934,9.695592e-05,6.853621e-05,0.0011427014,0.012252698
4307,0.0007350665,0.0003783588,0.00012076137,0.00023594631,0.001006928,0.00018127782,0.00013051202,0.0006951382,0.00971354
4308,0.00087953656,0.00020523548,9.757125e-05,0.0005767298,0.0014645155,0.00018723802,9.680994e-05,0.0011804674,0.010867275
4309,0.0017183882,0.00047157204,0.00015041506,0.0010964011,0.0025814534,0.0002649864,0.00017503854,0.0021414284,0.0138112875
4310,0.0009580783,0.00015716496,9.7921744e-05,0.0007029916,0.0016407907,0.00011627658,9.504607e-05,0.001429468,0.012359727
4311,0.0010818384,0.0005493193,0.0001576456,0.0003748735,0.0015616922,0.0002750229,0.00016759541,0.001119074,0.009415078
4312,0.0011547857,0.00025592462,0.00014589388,0.0007529673,0.0017756375,0.00023973429,0.00014063492,0.0013952684,0.010776192
4313,0.0024294183,0.0006527137,0.00018842373,0.0015882808,0.0038146665,0.00038277844,0.00022433572,0.0032075525,0.014070592
4314,0.0008640038,0.00010835019,0.00015669531,0.0005989583,0.0013746388,8.024619e-05,0.00015107387,0.0011433187,0.012095682
4315,0.001630256,0.00077335304,0.0001705368,0.00068636617,0.0026289797,0.00042731644,0.00018565152,0.0020160119,0.009196784
4316,0.001461278,0.00024961485,0.0002252019,0.0009864612,0.0018743481,0.0002805194,0.00021408395,0.0013797447,0.011121055
4317,0.0029842593,0.00081364973,0.00018768496,0.0019829245,0.0049670176,0.00048361017,0.00023405552,0.004249352,0.014186281
4318,0.00065292255,8.3675084e-05,0.00025190966,0.00031733784,0.0008045194,3.147254e-05,0.0002482751,0.00052477175,0.011302956
4319,0.0020063948,0.0008227213,0.00015651855,0.0010271551,0.0034749866,0.0005259331,0.00017531963,0.002773734,0.009319294
4320,0.0021099169,0.00036814364,0.00027542305,0.0014663502,0.0025331955,0.00038590212,0.0002763458,0.0018709477,0.012074289
4321,0.0024151632,0.0006249658,0.00018647939,0.001603718,0.004172497,0.00036818,0.00021661358,0.0035877035,0.0136723
4322,0.0011734285,0.00039248297,0.00026597746,0.0005149681,0.0016437672,0.00015147748,0.0002875915,0.0012046982,0.010356682
4323,0.0017435586,0.00047886153,0.00022172384,0.0010429733,0.0025953823,0.00043962136,0.00021760596,0.0019381548,0.010123868
4324,0.002554844,0.0006722156,0.00018088626,0.0017017421,0.0036681397,0.0004900133,0.00022103042,0.002957096,0.013082964
4325,0.0011153003,0.00015897732,0.0002709148,0.00068540825,0.0017178461,8.660061e-05,0.00026213648,0.001369109,0.012428087
4326,0.0015364129,0.0005569429,0.00015592718,0.0008235429,0.0025796052,0.00027295342,0.0002026841,0.0021039678,0.0100313015
4327,0.0015578514,0.00032374813,0.00024280469,0.0009912987,0.001540825,0.00038254526,0.00022463324,0.00093364646,0.011523237
4328,0.0015537001,0.00047821805,0.00013098722,0.0009444948,0.00265148,0.00028561428,0.000159521,0.0022063449,0.013053744
4329,0.00083383254,0.00021158763,0.00021907322,0.00040317167,0.0009465143,4.6202313e-05,0.00022140026,0.00067891175,0.011308903
4330,0.00087907055,0.00020344276,0.00017668439,0.0004989434,0.0013832841,0.0002187053,0.00019289584,0.0009716829,0.010713365
4331,0.001203202,0.0004070366,9.461396e-05,0.0007015513,0.001428989,0.00029474194,0.000106982865,0.0010272642,0.012496357
4332,0.0005532544,6.223393e-05,0.0001784792,0.0003125413,0.000801659,5.7960217e-05,0.00016360842,0.0005800904,0.012256568
4333,0.0005949072,0.00021522342,0.00010235161,0.00027733218,0.0008083479,7.309094e-05,0.00013518758,0.00060006935,0.010857161
4334,0.0005461003,0.00013840459,0.00013335934,0.00027433634,0.00051785784,0.00017989095,0.00012308054,0.00021488634,0.011780891
4335,0.00047038734,0.00016680836,7.651754e-05,0.00022706146,0.00082053506,9.6245334e-05,8.794389e-05,0.0006363458,0.0124919
4336,0.00035019295,8.077916e-05,0.00011128912,0.00015812466,0.00024011746,5.278044e-05,0.000107379194,7.9957834e-05,0.011652704
4337,0.00021596884,4.1282085e-05,7.769601e-05,9.699075e-05,0.0003697073,5.3591586e-05,9.318508e-05,0.00022293063,0.011245715
4338,0.00033074268,0.00013910649,6.320505e-05,0.00012843113,0.00040061428,0.00010282009,6.539736e-05,0.00023239684,0.012233848
4339,0.0001975522,1.5448475e-05,7.606902e-05,0.000106034706,0.00031994208,3.2897704e-05,7.312265e-05,0.00021392172,0.012088884
4340,0.00022778564,8.466688e-05,4.639112e-05,9.6727636e-05,0.00017969846,4.663487e-05,5.922244e-05,7.384115e-05,0.011457235
4341,0.0001506006,2.585579e-05,6.05719e-05,6.4172906e-05,0.00027576843,4.9999064e-05,6.206402e-05,0.00016370535,0.011777241
4342,0.00016870166,5.70445e-05,4.859965e-05,6.3057516e-05,0.00035826504,2.3805815e-05,5.682644e-05,0.0002776328,0.012154985
4343,0.00023476308,5.126777e-05,4.515813e-05,0.00013833719,0.00026624318,6.499601e-05,4.565202e-05,0.00015559515,0.011895971
4344,0.00022276287,5.5432018e-05,2.9464158e-05,0.0001378667,0.00033853305,3.3527893e-05,4.0284427e-05,0.00026472073,0.01161088
4345,0.00021532024,4.4745815e-05,5.805079e-05,0.00011252362,0.00045353657,3.295996e-05,6.399758e-05,0.00035657902,0.011958926
4346,0.0002594959,5.3057545e-05,4.4251992e-05,0.00016218635,0.0005350073,2.743679e-05,5.3204436e-05,0.00045436603,0.012042642
4347,0.00043159962,0.00011982921,2.8765702e-05,0.00028300472,0.00056964095,9.120712e-05,3.501914e-05,0.0004434147,0.011876016
4348,0.0004664177,8.896901e-05,4.9071637e-05,0.00032837703,0.00084579934,4.8281276e-05,6.046788e-05,0.0007370502,0.01177022
4349,0.00046586394,9.4276e-05,6.993041e-05,0.00030165754,0.0009507055,2.6148024e-05,8.567911e-05,0.0008388784,0.011960184
4350,0.0006967374,0.00016720012,4.9132388e-05,0.00048040485,0.00120174,0.00010118092,6.1707215e-05,0.0010388518,0.012052532
4351,0.0010118232,0.00025727096,4.3801378e-05,0.0007107509,0.001511974,0.00013752733,5.8972022e-05,0.0013154747,0.011889791
4352,0.0011262912,0.00023316393,9.800417e-05,0.0007951231,0.0019906503,9.4066585e-05,0.00012182337,0.0017747603,0.011825201
4353,0.0012854661,0.00030352743,0.00010066542,0.00088127336,0.0023230568,9.87501e-05,0.00013257534,0.0020917314,0.011949713
4354,0.0019030131,0.00051128166,7.9303674e-05,0.0013124277,0.0029606845,0.00027158254,0.00010651804,0.0025825838,0.012076223
4355,0.002443971,0.0006344399,0.00011143633,0.0016980949,0.0037036757,0.00026985,0.00015072775,0.0032830979,0.011864559
4356,0.002614915,0.00066114153,0.00017874107,0.0017750324,0.004304567,0.00021209291,0.00023269955,0.0038597744,0.011755103
4357,0.0030717948,0.00089050643,0.00015510237,0.002026186,0.0049621374,0.00036199106,0.00021485136,0.004385295,0.011919236
4358,0.003637393,0.0011304655,0.0001317714,0.002375156,0.0052820425,0.0005224919,0.00018547029,0.0045740805,0.011966662
4359,0.00341558,0.001028241,0.00018465024,0.0022026887,0.005105688,0.00035863885,0.00024940848,0.0044976403,0.011562539
4360,0.0027536768,0.0008819711,0.00018012706,0.0016915788,0.0044359607,0.00028310402,0.0002453243,0.0039075324,0.011441108
4361,0.0022882244,0.0008221944,0.00010797794,0.0013580521,0.0035812818,0.00040360165,0.00015391751,0.0030237625,0.01169363
4362,0.0014651283,0.00054185675,8.349983e-05,0.0008397717,0.002059176,0.00023072588,0.00011711241,0.0017113377,0.011404762
4363,0.00063383026,0.0002215526,8.873769e-05,0.00032353998,0.0010064665,6.6827495e-05,0.00011839471,0.0008212442,0.011151139
4364,0.0003086555,0.00011740634,4.7872734e-05,0.00014337643,0.0005636823,8.1313905e-05,7.075334e-05,0.00041161504,0.011505883
4365,0.0001568328,4.973143e-05,3.998512e-05,6.711625e-05,0.00024848967,7.274058e-05,5.460989e-05,0.00012113921,0.01163976
4366,7.192949e-05,5.5956025e-06,3.390914e-05,3.2424756e-05,0.00012420885,3.047296e-05,4.92461e-05,4.4489785e-05,0.011310927
4367,0.00019814607,3.6997062e-05,2.7576438e-05,0.00013357257,0.0002604553,7.804621e-05,3.865533e-05,0.00014375376,0.011540122
4368,0.000293139,5.8319438e-05,2.9713809e-05,0.00020510575,0.0004464765,7.541469e-05,4.562274e-05,0.0003254391,0.011916582
4369,0.00019776069,3.1350985e-05,3.6156955e-05,0.00013025275,0.00029625176,3.6324738e-05,5.0985796e-05,0.00020894123,0.011646303
4370,0.00022817162,5.678319e-05,2.7112545e-05,0.00014427588,0.0003458315,6.9796784e-05,3.7076337e-05,0.00023895837,0.011417347
4371,0.00026320963,7.182315e-05,2.1098282e-05,0.0001702882,0.00031728385,7.5651544e-05,2.8861605e-05,0.00021277068,0.011834213
4372,0.00020189755,3.8596303e-05,2.8546758e-05,0.00013475449,0.00031777663,3.9878192e-05,3.9694718e-05,0.0002382037,0.012031061
4373,9.587973e-05,2.0268071e-05,2.5184796e-05,5.042687e-05,0.0001246384,1.617912e-05,3.559053e-05,7.286877e-05,0.011609554
4374,0.00012016652,3.1879707e-05,2.3654942e-05,6.463187e-05,0.00017768222,4.8997765e-05,2.9471628e-05,9.9212826e-05,0.011561103
4375,0.00012288702,3.6496236e-05,1.5953827e-05,7.043695e-05,0.00016861166,3.3543016e-05,2.342658e-05,0.00011164206,0.011998086
4376,8.67281e-05,1.0616925e-05,2.3792509e-05,5.2318665e-05,0.00014945336,2.2642575e-05,3.126451e-05,9.554628e-05,0.01200097
4377,5.417871e-05,1.2543769e-05,1.9513956e-05,2.2120985e-05,7.496624e-05,1.3753062e-05,2.7731317e-05,3.348186e-05,0.011531871
4378,6.56209e-05,1.3615942e-05,2.379097e-05,2.821399e-05,0.0001045149,3.3412674e-05,2.824674e-05,4.285548e-05,0.0116387345
4379,8.269946e-05,2.20969e-05,1.5440037e-05,4.5162524e-05,0.00016171843,2.129395e-05,2.279587e-05,0.00011762862,0.012049037
4380,6.74881e-05,9.244224e-06,2.1737591e-05,3.6506284e-05,0.000104132574,2.3169438e-05,2.7813981e-05,5.314915e-05,0.011896808
4381,6.9579924e-05,1.4503003e-05,2.050594e-05,3.4570978e-05,0.00012238216,1.8923025e-05,2.7835065e-05,7.562407e-05,0.011470979
4382,5.3419884e-05,9.2072105e-06,2.4693658e-05,1.9519017e-05,9.316466e-05,2.4435338e-05,2.9343806e-05,3.9385515e-05,0.011719786
4383,9.3640316e-05,2.31335e-05,1.6956987e-05,5.354983e-05,0.00020733224,2.4490691e-05,2.3928553e-05,0.000158913,0.012091298
4384,7.751069e-05,1.6443038e-05,2.0714546e-05,4.0353105e-05,0.00010305583,2.522685e-05,2.6942656e-05,5.0886323e-05,0.011795811
4385,9.388545e-05,1.6708012e-05,2.4584157e-05,5.2593285e-05,0.00018265004,2.5165744e-05,3.1393174e-05,0.00012609112,0.011441717
4386,5.3947362e-05,1.1255328e-05,2.4438308e-05,1.8253724e-05,9.8657096e-05,1.9311208e-05,2.9664981e-05,4.9680904e-05,0.011810059
4387,0.000117706375,2.86874e-05,1.8968272e-05,7.00507e-05,0.00025925392,3.3003227e-05,2.5317124e-05,0.00020093357,0.012129949
4388,9.637611e-05,2.4542227e-05,2.093085e-05,5.0903036e-05,0.00012318217,2.602573e-05,2.7826212e-05,6.933023e-05,0.01169401
4389,0.0001173747,1.8557295e-05,2.9458128e-05,6.9359274e-05,0.00023665198,3.1939744e-05,3.574525e-05,0.00016896697,0.011429266
4390,6.179585e-05,1.6455457e-05,2.428601e-05,2.1054382e-05,0.00011794756,1.6266038e-05,3.006775e-05,7.161377e-05,0.011911319
4391,0.00014704981,3.619082e-05,2.1282245e-05,8.957675e-05,0.00031420903,4.347317e-05,2.6960035e-05,0.00024377582,0.012165958
4392,0.00012892511,3.45163e-05,2.2972923e-05,7.143589e-05,0.00017166635,2.7912301e-05,3.072307e-05,0.00011303099,0.011591447
4393,0.00014367982,2.095408e-05,3.4739376e-05,8.798637e-05,0.00029108528,3.9232364e-05,4.0543535e-05,0.00021130937,0.011429336
4394,7.9178106e-05,2.5097099e-05,2.5125748e-05,2.8955257e-05,0.00015765039,1.5253662e-05,3.1406602e-05,0.00011099013,0.012025566
4395,0.00018610011,4.6679586e-05,2.4161469e-05,0.00011525905,0.00038540328,5.634122e-05,2.9220495e-05,0.00029984157,0.012201428
4396,0.00018612531,4.9340397e-05,2.7296137e-05,0.00010948878,0.00026391377,3.338503e-05,3.612449e-05,0.00019440423,0.011488546
4397,0.00018055431,2.5197069e-05,4.096979e-05,0.00011438745,0.00036131154,4.7931844e-05,4.642078e-05,0.0002669589,0.011437124
4398,0.000110259425,3.8869075e-05,2.7536962e-05,4.3853386e-05,0.00022733191,1.6557542e-05,3.431023e-05,0.00017646415,0.012154908
4399,0.00024671448,6.300444e-05,2.8359515e-05,0.00015535053,0.00049773627,7.429172e-05,3.292688e-05,0.00039051764,0.012245566
4400,0.0002869516,7.356598e-05,3.4748544e-05,0.0001786371,0.00042759554,4.512566e-05,4.5200617e-05,0.00033726927,0.011385652
4401,0.00024088987,3.3303255e-05,4.9374725e-05,0.0001582119,0.00047182068,5.9947917e-05,5.4663695e-05,0.00035720906,0.011448417
4402,0.00016424985,6.147393e-05,3.221373e-05,7.05622e-05,0.00034769176,2.1063803e-05,3.966602e-05,0.00028696193,0.012304153
4403,0.0003514674,9.0402194e-05,3.5321154e-05,0.00022574404,0.00069376244,0.00010239664,3.9671373e-05,0.0005516944,0.012309125
4404,0.00046917278,0.00011577068,4.7146066e-05,0.00030625603,0.00072046893,6.800004e-05,6.0416132e-05,0.00059205276,0.011281829
4405,0.00034666475,4.9036855e-05,6.193336e-05,0.00023569452,0.0006625578,7.844173e-05,6.732907e-05,0.000516787,0.011460248
4406,0.0002651672,0.00010132132,4.0472485e-05,0.00012337342,0.0005730696,3.172781e-05,4.9292415e-05,0.0004920494,0.012477317
4407,0.00054705574,0.00013978302,4.7777114e-05,0.0003594956,0.0010524496,0.00015091004,5.2688054e-05,0.00084885146,0.012399899
4408,0.00081418257,0.00019411916,6.840648e-05,0.00055165694,0.0012687941,0.00011268314,8.6963846e-05,0.0010691471,0.011178352
4409,0.0005340715,8.01339e-05,8.1748876e-05,0.00037218875,0.0009961368,0.000106936124,8.779297e-05,0.00080140773,0.011470148
4410,0.00048311043,0.00018011026,5.5332905e-05,0.00024766725,0.0010583464,5.9728984e-05,6.758529e-05,0.0009310321,0.012670804
4411,0.00094267837,0.00023837695,7.128314e-05,0.00063301827,0.0017273179,0.00024190868,7.92083e-05,0.0014062009,0.012512557
4412,0.0014977828,0.0003489287,0.000106798085,0.001042056,0.0023446074,0.00020359867,0.00013559054,0.0020054183,0.011084412
4413,0.0008559703,0.00014631651,0.00011349338,0.0005961604,0.001554278,0.00014139128,0.000121746976,0.0012911396,0.011463077
4414,0.0010358272,0.00035961263,8.503675e-05,0.0005911778,0.0022510344,0.00015179387,0.000106712796,0.0019925276,0.012867705
4415,0.0018011408,0.00046411096,0.000116034025,0.0012209959,0.002978988,0.00041783485,0.00013426447,0.0024268886,0.012606813
4416,0.0027845602,0.00065018673,0.00017711161,0.001957262,0.0043551056,0.00038312623,0.00022390927,0.0037480702,0.011020525
4417,0.0013814892,0.00031121031,0.00016122627,0.00090905256,0.002428829,0.00014434387,0.000177103,0.002107382,0.011367116
4418,0.002404681,0.00077448995,0.00014910055,0.0014810903,0.004978728,0.00047136558,0.00019365772,0.0043137046,0.013088558
4419,0.0033686627,0.00094863825,0.00018279723,0.0022372273,0.004709849,0.0006710152,0.00022378586,0.0038150481,0.012531613
4420,0.0040210243,0.0009887979,0.00027278406,0.0027594427,0.0063683186,0.0005751853,0.00033365085,0.0054594823,0.010882163
4421,0.0019736618,0.00061696355,0.00021455357,0.0011421448,0.0035525723,0.000121287216,0.00025162258,0.0031796626,0.011185032
4422,0.0037258377,0.0011690733,0.00021128416,0.0023454803,0.007159009,0.0010046794,0.00026761726,0.0058867126,0.01337622
4423,0.0036396203,0.0011479296,0.00021698819,0.0022747025,0.0043229065,0.0005882516,0.00026783714,0.0034668176,0.011749616
4424,0.00213332,0.000549502,0.00028277462,0.0013010434,0.0037114862,0.0003189669,0.0003049947,0.0030875248,0.010347951
4425,0.0019050543,0.00061273243,0.00020915171,0.0010831702,0.0039961096,0.00035876047,0.00027139066,0.0033659583,0.011820066
4426,0.0018133668,0.00048119793,0.00018652187,0.001145647,0.0028044041,0.0005803726,0.00018148948,0.002042542,0.012855036
4427,0.001634219,0.0005140979,0.00022042099,0.00089970004,0.0024172203,0.0002878968,0.0002588852,0.0018704381,0.010501448
4428,0.0005696543,6.02815e-05,0.00020144883,0.00030792397,0.0005576842,0.00011458922,0.00017323418,0.00026986087,0.010771423
4429,0.0017582502,0.0004025939,0.00021556669,0.0011400896,0.0037587823,0.00041973463,0.00026629382,0.0030727538,0.01294608
4430,0.00073287747,0.00019396898,0.00018175335,0.00035715514,0.00044246513,8.069217e-05,0.00017255166,0.00018922127,0.0113614835
4431,0.0010787832,0.0002334533,0.00023762528,0.0006077046,0.0020519355,0.0003317115,0.00023236014,0.001487864,0.0103349015
4432,0.0017089713,0.00041257127,0.0001435277,0.0011528723,0.0022094217,0.00033371235,0.00016476924,0.00171094,0.012380034
4433,0.00088929944,7.715091e-05,0.00024239783,0.00056975073,0.0014910953,0.00012713965,0.00023390942,0.0011300462,0.012560508
4434,0.0014059565,0.0005185025,0.00017258979,0.0007148641,0.0021635965,0.000270117,0.00019850476,0.0016949747,0.010347597
4435,0.0010459928,0.00018133124,0.00018976291,0.00067489874,0.0008805738,0.0002768473,0.0001588556,0.0004448709,0.011283467
4436,0.0015171851,0.0003780862,0.00020170596,0.00093739294,0.002844284,0.0002981111,0.00024616343,0.0023000096,0.013111132
4437,0.00080331636,0.00022183872,0.00015538216,0.00042609547,0.0005891607,6.858295e-05,0.00014050669,0.00038007105,0.011464588
4438,0.0008323252,0.00018704204,0.00021818938,0.00042709374,0.0014516901,0.00029148677,0.00022536537,0.00093483797,0.010578262
4439,0.001246098,0.00034617257,0.00010380063,0.0007961248,0.0016053724,0.00025663222,0.00011803421,0.001230706,0.012406405
4440,0.000528941,3.144884e-05,0.00019808854,0.00029940362,0.00070118206,8.315994e-05,0.0001859162,0.00043210594,0.012430093
4441,0.00079780305,0.00027117875,0.00013555477,0.00039106948,0.0011356294,0.00016007548,0.0001569487,0.0008186052,0.010802727
4442,0.0005686373,0.00012205649,0.000119125,0.00032745578,0.00047486287,0.00015118779,0.000103849874,0.00021982519,0.011563446
4443,0.0006252208,0.00013792806,0.000145859,0.0003414338,0.0012555323,0.00014982365,0.00016683328,0.00093887525,0.012629819
4444,0.000488659,0.00014470021,8.605962e-05,0.0002578992,0.00030312975,6.416174e-05,8.243688e-05,0.00015653114,0.011501423
4445,0.00031011947,4.621176e-05,0.00013686095,0.00012704676,0.0005120838,0.0001192558,0.00014278395,0.00025004408,0.011112845
4446,0.0005025745,0.00015677446,5.7449495e-05,0.00028835057,0.00077225425,0.00011378061,6.834675e-05,0.0005901269,0.01226977
4447,0.0002712792,2.689835e-05,0.00010068766,0.00014369318,0.0002794364,6.0756e-05,9.577106e-05,0.00012290933,0.01208434
4448,0.00030941848,8.8631736e-05,8.225228e-05,0.00013853445,0.00041733973,6.502483e-05,9.77301e-05,0.0002545848,0.011159019
4449,0.00022198597,6.0400936e-05,5.010968e-05,0.00011147536,0.00024499628,6.464474e-05,4.8066264e-05,0.00013228526,0.01177225
4450,0.00025433503,4.9254904e-05,7.611857e-05,0.00012896155,0.0005320505,6.666222e-05,8.584238e-05,0.00037954588,0.012277492
4451,0.00022662911,6.6766406e-05,4.1308565e-05,0.00011855414,0.00013919368,4.117673e-05,4.6576744e-05,5.14402e-05,0.011565694
4452,0.00013175665,1.6224787e-05,6.343708e-05,5.2094776e-05,0.00024040788,4.9084112e-05,6.973675e-05,0.00012158702,0.011431407
4453,0.0001927224,6.2221356e-05,3.110631e-05,9.939473e-05,0.00035654826,4.3535245e-05,3.9215392e-05,0.00027379763,0.012091459
4454,0.00015998572,2.5747095e-05,4.458002e-05,8.9658606e-05,0.00020343516,4.7238562e-05,4.7769518e-05,0.000108427084,0.011974795
4455,0.00016604568,4.111956e-05,4.2043604e-05,8.288251e-05,0.00021827722,3.2510216e-05,5.304309e-05,0.0001327239,0.01143028
4456,9.309957e-05,2.285475e-05,2.9243647e-05,4.100117e-05,0.0001612841,2.8878876e-05,3.2682994e-05,9.972223e-05,0.011756356
4457,0.0001558322,3.6704245e-05,3.5979712e-05,8.314824e-05,0.0003509833,4.107342e-05,4.4597855e-05,0.000265312,0.012109425
4458,0.00015681086,3.9792805e-05,2.676415e-05,9.0253896e-05,0.00013524204,3.4153938e-05,3.306698e-05,6.802112e-05,0.011725421
4459,0.00011658961,1.7036875e-05,3.852974e-05,6.1022994e-05,0.00022849403,2.995746e-05,4.6206023e-05,0.00015233054,0.011533713
4460,0.00010693808,3.455261e-05,2.0910695e-05,5.1474777e-05,0.00023568793,2.0418396e-05,2.8062563e-05,0.00018720697,0.011941886
4461,0.0001586648,3.3399647e-05,3.053828e-05,9.472686e-05,0.0002775023,4.530474e-05,3.6774833e-05,0.0001954227,0.012024322
4462,0.00018244839,4.2986856e-05,2.9360192e-05,0.000110101355,0.0002351845,2.9854296e-05,3.8564947e-05,0.00016676527,0.011598235
4463,9.756156e-05,1.6896518e-05,2.9555911e-05,5.1109135e-05,0.00021545161,2.062576e-05,3.529097e-05,0.00015953487,0.011677168
4464,0.00015560798,4.5246914e-05,2.4954632e-05,8.5406435e-05,0.00036708778,3.1702602e-05,3.4137815e-05,0.00030124738,0.012061325
4465,0.0002093174,4.8052036e-05,2.7427905e-05,0.00013383746,0.00027246482,4.504361e-05,3.3787e-05,0.00019363423,0.011899645
4466,0.00021823813,4.2082742e-05,3.6390375e-05,0.000139765,0.00037958822,3.4012814e-05,4.6100846e-05,0.00029947454,0.011564358
4467,0.00012723601,3.4909343e-05,2.467171e-05,6.765496e-05,0.00029570225,1.42077215e-05,3.1857136e-05,0.00024963738,0.01184111
4468,0.00024764688,6.249342e-05,3.1245305e-05,0.00015390816,0.00050427165,5.376089e-05,4.0075916e-05,0.00041043485,0.012125633
4469,0.00033574234,7.742346e-05,3.2834007e-05,0.00022548488,0.0004528276,5.028284e-05,4.2423206e-05,0.00036012154,0.011756343
4470,0.00026395297,4.8659553e-05,4.1223975e-05,0.00017406944,0.00052140554,3.433372e-05,5.0384057e-05,0.00043668778,0.011614707
4471,0.0002501735,7.4196556e-05,2.8910625e-05,0.00014706633,0.0005731264,2.844701e-05,3.9648054e-05,0.0005050314,0.012026743
4472,0.00043644628,0.00010246735,3.916445e-05,0.00029481447,0.0007229679,8.152933e-05,4.8543352e-05,0.0005928952,0.012102042
4473,0.0005680552,0.0001235992,4.8649297e-05,0.00039580674,0.00088684465,7.071869e-05,6.326055e-05,0.0007528654,0.011649255
4474,0.00038776774,8.580852e-05,4.551486e-05,0.00025644436,0.0007909264,3.238969e-05,5.6200155e-05,0.00070233655,0.011736477
4475,0.0005609712,0.0001525578,4.527644e-05,0.00036313696,0.0011568237,8.023208e-05,6.095243e-05,0.0010156392,0.012186837
4476,0.00087918097,0.00020575714,5.607879e-05,0.00061734504,0.0013081812,0.00012923428,7.198138e-05,0.0011069656,0.011999846
4477,0.0009720563,0.00020874121,7.5339376e-05,0.0006879757,0.0016483759,0.000106169195,9.615854e-05,0.0014460481,0.01161124
4478,0.00080978335,0.00021393999,6.195426e-05,0.0005338891,0.0016007394,6.176401e-05,8.143078e-05,0.0014575446,0.011883212
4479,0.0013222885,0.00034313556,7.800304e-05,0.00090115,0.0023313682,0.0002032307,0.000103907914,0.0020242296,0.012271254
4480,0.0018658917,0.00045574876,9.85195e-05,0.0013116235,0.0027409373,0.00023018304,0.00013189286,0.0023788614,0.011860233
4481,0.0017520031,0.00042814214,0.00011651657,0.0012073445,0.0029829815,0.00015865742,0.00014917504,0.0026751491,0.011585354
4482,0.0019723894,0.0005736407,0.00011180755,0.0012869412,0.003595564,0.0002219701,0.00015472464,0.0032188694,0.012010105
4483,0.0028258401,0.0007868774,0.00012972494,0.0019092378,0.0042923456,0.0004300981,0.00017794881,0.0036842988,0.012227224
4484,0.0031346402,0.0008599996,0.0001652315,0.002109409,0.004609109,0.0003520214,0.00022228641,0.004034801,0.011608091
4485,0.002568027,0.0007813752,0.0001571762,0.0016294755,0.004299301,0.00022849781,0.00020793159,0.0038628718,0.011445232
4486,0.0029047525,0.0009433176,0.00014574044,0.0018156945,0.0049094893,0.00048211767,0.00020804828,0.0042193234,0.012066683
4487,0.0027978902,0.0008933246,0.00013449157,0.001770074,0.0038270159,0.00042210676,0.00018554638,0.0032193626,0.011755155
4488,0.0017896969,0.0005754402,0.00014323107,0.0010710256,0.002740751,0.00017832148,0.00018607377,0.0023763557,0.01104968
4489,0.0011941226,0.00043704838,9.550358e-05,0.00066157064,0.002162909,0.00018262968,0.00013445152,0.0018458277,0.011482256
4490,0.00095085776,0.0003309762,7.371828e-05,0.00054616324,0.0014966457,0.00024308088,9.97555e-05,0.0011538094,0.011890707
4491,0.0004602013,0.00015692595,7.4133204e-05,0.00022914213,0.0005696085,6.508102e-05,9.639862e-05,0.00040812892,0.011087415
4492,0.00013557628,2.5578825e-05,5.5429042e-05,5.456842e-05,0.00019037194,3.817785e-05,6.555825e-05,8.663584e-05,0.011175244
4493,0.0003626259,8.6843844e-05,4.7396337e-05,0.00022838572,0.00068083324,0.000113513306,6.928843e-05,0.0004980315,0.01206095
4494,0.00012473685,1.3706004e-05,4.9678732e-05,6.135211e-05,0.00014135116,2.8690483e-05,5.9134876e-05,5.3525793e-05,0.011594066
4495,0.0002786124,5.997159e-05,5.524784e-05,0.00016339296,0.0005338751,8.84168e-05,6.483015e-05,0.00038062816,0.010976391
4496,0.0004748539,9.923601e-05,3.7779017e-05,0.0003378389,0.0005329938,0.00011374031,4.781164e-05,0.00037144186,0.011808634
4497,0.00047367354,7.9816935e-05,6.31596e-05,0.00033069702,0.0008034619,8.362219e-05,7.9636455e-05,0.00064020324,0.012260163
4498,0.00026450818,7.873157e-05,4.8531318e-05,0.0001372453,0.0003951543,4.0577535e-05,5.9345177e-05,0.00029523158,0.011219242
4499,0.00046308045,0.00011380943,5.2432e-05,0.00029683902,0.0006976013,0.0001456091,5.643755e-05,0.00049555465,0.011205023
4500,0.0006415579,0.00015208924,4.665156e-05,0.0004428171,0.0008741892,0.00011683012,6.5553046e-05,0.000691806,0.0123000685
4501,0.00030059618,4.0318202e-05,5.845588e-05,0.0002018221,0.00047222106,3.8375183e-05,6.6962515e-05,0.00036688335,0.012089379
4502,0.00036628434,0.00012280808,4.9895738e-05,0.00019358052,0.0006449868,9.2112066e-05,6.124427e-05,0.00049163046,0.011012676
4503,0.00041679258,0.00010069546,4.284672e-05,0.0002732504,0.00047517405,0.0001225745,4.7113983e-05,0.00030548556,0.01156942
4504,0.0005721758,0.00012834075,5.406805e-05,0.00038976697,0.00096982357,0.00010152971,7.2488416e-05,0.0007958055,0.0125510255
4505,0.00015733986,2.7384214e-05,4.8081303e-05,8.187434e-05,0.00015768415,1.403605e-05,5.312303e-05,9.052507e-05,0.011701251
4506,0.00038749375,0.00011431164,5.5890636e-05,0.00021729148,0.00073949917,0.00013408705,6.3835345e-05,0.00054157677,0.010975415
4507,0.00038541676,9.465649e-05,3.5235622e-05,0.00025552465,0.0004162416,8.738647e-05,4.3999487e-05,0.00028485563,0.011960265
4508,0.0004368103,7.6312375e-05,6.0949074e-05,0.00029954888,0.0008379054,9.038425e-05,7.088846e-05,0.0006766327,0.012560852
4509,0.00020470875,6.870029e-05,4.581673e-05,9.019173e-05,0.00023161298,3.2480235e-05,5.416524e-05,0.0001449675,0.011269323
4510,0.0003330905,7.80055e-05,5.92779e-05,0.0001958071,0.00059087743,0.0001367544,6.0710412e-05,0.0003934126,0.0111175915
4511,0.0004759808,0.00012231643,4.029212e-05,0.00031337226,0.00073171745,8.979469e-05,5.5577486e-05,0.00058634527,0.012367333
4512,0.00027803134,2.7566473e-05,6.156199e-05,0.00018890288,0.00047627452,6.554012e-05,6.291435e-05,0.00034782005,0.012316536
4513,0.00037491316,0.00012346623,5.6745153e-05,0.00019470176,0.00064073195,9.364396e-05,6.882645e-05,0.00047826153,0.010936277
4514,0.00027112185,5.280538e-05,5.3418753e-05,0.00016489772,0.00032388145,0.00010622404,5.1160067e-05,0.00016649732,0.011414169
4515,0.00061144034,0.00014841204,5.8926034e-05,0.00040410226,0.001187266,0.00012390899,7.573119e-05,0.0009876258,0.012697823
4516,0.00018278287,2.371521e-05,5.812178e-05,0.00010094588,0.0001354652,3.5069155e-05,5.798998e-05,4.2406067e-05,0.011844507
4517,0.0004992358,0.00013838425,7.559934e-05,0.00028525223,0.0010029385,0.000161685,8.497361e-05,0.0007562798,0.010805687
4518,0.00033355574,7.657826e-05,4.6277335e-05,0.00021070013,0.00033304858,8.245835e-05,4.8999867e-05,0.00020159036,0.011857574
4519,0.0006333339,0.0001254782,7.9125864e-05,0.0004287299,0.0013151951,0.00014648502,8.811386e-05,0.0010805962,0.012807779
4520,0.0002995911,9.722154e-05,6.160026e-05,0.0001407693,0.00025664654,4.7181606e-05,6.867034e-05,0.00014079458,0.011266922
4521,0.0004555413,9.744535e-05,8.827201e-05,0.00026982394,0.000902814,0.00017848887,8.750373e-05,0.0006368214,0.010906136
4522,0.0005969765,0.00015835458,5.46272e-05,0.0003839947,0.00094044476,0.00011025104,6.952744e-05,0.00076066627,0.012407168
4523,0.00046010347,5.4453543e-05,8.85052e-05,0.00031714473,0.00083517923,0.00011446398,8.5204345e-05,0.0006355109,0.012553597
4524,0.0006123001,0.0002044358,8.070948e-05,0.00032715488,0.0009616703,0.00013491127,9.6357726e-05,0.0007304013,0.0107905725
4525,0.00034178788,5.250522e-05,8.420076e-05,0.0002050819,0.00043374143,0.00013160495,7.485306e-05,0.00022728344,0.01124145
4526,0.00091057224,0.00023294099,8.467548e-05,0.00059295574,0.001823784,0.00018061645,0.00010650694,0.0015366606,0.012895516
4527,0.00030977483,4.0888484e-05,8.812965e-05,0.00018075667,0.00021549896,5.7424488e-05,8.169992e-05,7.637454e-05,0.011918211
4528,0.0007860972,0.00022114236,0.00011139177,0.00045356306,0.0015442722,0.00023141525,0.00012407392,0.001188783,0.010604373
4529,0.00047881986,0.00010300506,7.2389055e-05,0.00030342574,0.00047285508,0.00010317738,7.0690905e-05,0.0002989868,0.011836325
4530,0.00090678013,0.0001806969,0.00011868125,0.00060740195,0.0019115022,0.00020049686,0.00012831904,0.0015826863,0.013006219
4531,0.0005753242,0.00019085353,9.260213e-05,0.00029186855,0.00052186265,9.104846e-05,0.00010007182,0.00033074236,0.01113506
4532,0.0005733754,0.000108225904,0.00013147097,0.00033367853,0.0010953402,0.00021034254,0.00012585046,0.0007591472,0.01078279
4533,0.00095430313,0.000255998,8.33529e-05,0.00061495224,0.0016321202,0.00017234462,0.000104585284,0.0013551903,0.012590932
4534,0.0005417952,4.462067e-05,0.00013155953,0.00036561504,0.00080074015,0.00011183314,0.000120218516,0.0005686885,0.012490917
4535,0.0009901925,0.00032592905,0.00011790803,0.00054635544,0.0016105932,0.00022567615,0.00013929339,0.0012456236,0.010606628
4536,0.00044230995,6.253196e-05,0.00011494925,0.00026482873,0.0003866558,0.000120487566,9.900217e-05,0.00016716607,0.011356278
4537,0.0011585868,0.00028282232,0.00013004539,0.0007457191,0.0024556443,0.00023354296,0.00015592917,0.0020661722,0.013039484
4538,0.00057615363,0.0001400827,0.00011907263,0.0003169983,0.00030176333,7.723875e-05,0.00011236702,0.00011215754,0.011552142
4539,0.00077044225,0.00018084394,0.00015779314,0.00043180515,0.0015174989,0.00024242728,0.0001655522,0.0011095194,0.010608465
4540,0.0008867603,0.00023406262,8.7869885e-05,0.00056482776,0.0012506528,0.00015731677,9.6666954e-05,0.0009966692,0.012251227
4541,0.00070980797,7.7597455e-05,0.00016688043,0.00046533006,0.0012599443,0.00013725099,0.00016279564,0.00095989765,0.012679631
4542,0.0010257581,0.0003511391,0.00011673441,0.0005578846,0.0013393768,0.00019442163,0.00013627355,0.0010086816,0.010792899
4543,0.00042845806,4.798421e-05,0.0001463639,0.00023410995,0.00045867774,0.00012155087,0.0001295321,0.00020759477,0.011192504
4544,0.001107963,0.00029797005,0.00012369546,0.0006862975,0.0022969868,0.00021543594,0.00015362356,0.0019279273,0.012867637
4545,0.00062176154,0.00011440943,0.00013781345,0.0003695387,0.000305984,7.958816e-05,0.00012542374,0.000100972095,0.011750515
4546,0.0007409529,0.00018707254,0.00015822482,0.00039565552,0.0013747391,0.0002062977,0.00017462244,0.000993819,0.010686844
4547,0.00074050965,0.00020825851,8.406041e-05,0.00044819072,0.0009733426,0.0001315534,8.424219e-05,0.00075754704,0.012126717
4548,0.0006534135,7.699247e-05,0.00017595314,0.00040046786,0.0011823755,0.00011935374,0.00017903945,0.0008839822,0.012593852
4549,0.00093923963,0.0003064213,0.000105966625,0.0005268517,0.0010545747,0.00016041593,0.000121544464,0.00077261426,0.011010165
4550,0.00034375617,3.860043e-05,0.00013881776,0.00016633798,0.00042518138,9.179334e-05,0.00012816481,0.00020522322,0.011296826
4551,0.00083955727,0.0002436192,0.000109884066,0.000486054,0.0017682372,0.00016116007,0.00013439464,0.0014726826,0.012687121
4552,0.00063670485,0.00011052991,0.00012808565,0.0003980893,0.00037226232,8.714526e-05,0.00012010224,0.00016501483,0.011816663
4553,0.00060156663,0.0001426072,0.00013955556,0.00031940386,0.0010570707,0.00014724306,0.00015728171,0.00075254595,0.010955716
4554,0.00050872855,0.00016810623,6.4319946e-05,0.00027630237,0.00077423477,8.307085e-05,6.316385e-05,0.00062800007,0.012124695
4555,0.000560117,6.831319e-05,0.00015915856,0.00033264526,0.0009835163,9.958355e-05,0.00016650214,0.0007174306,0.0124615505
4556,0.0008628431,0.00024207996,8.995705e-05,0.00053080614,0.0009512433,0.00013896583,0.000104990395,0.00070728705,0.011287587
4557,0.0002794448,4.5288118e-05,0.00010412837,0.00013002829,0.0004960125,5.7561992e-05,0.00010008617,0.00033836433,0.011526316
4558,0.0006066592,0.0001766507,0.00010078826,0.00032922023,0.0014147277,0.00010170379,0.00012036831,0.0011926555,0.012514578
4559,0.0007925191,0.00014081576,0.00010639247,0.00054531085,0.00072352524,0.00011814239,0.00010899882,0.00049638405,0.0119291
4560,0.0006765385,0.00013990466,0.00011592887,0.00042070498,0.0011886316,0.0001238999,0.00013411185,0.00093061995,0.011345086
4561,0.00046817664,0.00015482749,5.8059286e-05,0.00025528987,0.0010781218,3.630213e-05,6.159704e-05,0.0009802227,0.012096402
4562,0.00086875947,0.00013736803,0.00014649659,0.00058489485,0.0015048278,0.00013534725,0.00016519983,0.0012042806,0.012361281
4563,0.0013777086,0.00030887473,9.538394e-05,0.00097344996,0.0018276207,0.00019529606,0.00011866474,0.0015136598,0.011663561
4564,0.0008538978,0.00019432027,9.312133e-05,0.00056645623,0.0017983521,6.976935e-05,0.00010181297,0.0016267698,0.011723151
4565,0.0014286959,0.00032775605,0.00015473827,0.0009462016,0.0030161259,0.00015504812,0.00019341649,0.0026676613,0.012265017
4566,0.002573607,0.0005675803,0.00013843157,0.0018675951,0.0034930666,0.00035535387,0.00017753406,0.0029601788,0.012116278
4567,0.0028815975,0.00070735434,0.00016267657,0.0020115667,0.004685294,0.00031039267,0.00020840211,0.0041664992,0.011729753
4568,0.0035653254,0.0009466664,0.00023139603,0.0023872629,0.0065122927,0.000293769,0.00029720468,0.005921319,0.011878579
4569,0.005545319,0.0015117048,0.00028061357,0.0037530006,0.008313591,0.0007685585,0.0003882382,0.0071567935,0.012263808
4570,0.0065933038,0.0020057068,0.0002526395,0.004334958,0.009180894,0.00082548667,0.00035139816,0.008004009,0.011908772
4571,0.0060813604,0.0019636238,0.0003346566,0.00378308,0.009692958,0.00060742174,0.00044339432,0.008642142,0.011404753
4572,0.00535902,0.001862911,0.0002946366,0.0032014723,0.008475314,0.0008413315,0.00041608643,0.007217896,0.011565915
4573,0.0030575446,0.0012116473,0.00015194018,0.0016939571,0.0041657398,0.00051234144,0.00020936407,0.0034440344,0.011044204
4574,0.0009399683,0.00038404847,0.00013204287,0.00042387692,0.0014944123,0.00012693537,0.00017197213,0.0011955048,0.01058346
4575,0.00038273598,0.00010390321,8.713497e-05,0.0001916978,0.00064094865,0.00013544243,0.000121565725,0.0003839405,0.01112609
4576,0.00030727132,2.8426546e-05,9.995444e-05,0.00017889035,0.000508419,8.34747e-05,0.00012735634,0.00029758798,0.011235292
4577,0.00083701836,0.0001536338,9.4782394e-05,0.0005886022,0.0013797976,0.00020078738,0.00012206872,0.0010569415,0.01123545
4578,0.0012514836,0.0003070975,7.3301286e-05,0.0008710848,0.0017614517,0.00030291104,0.00010222838,0.0013563123,0.0118317595
4579,0.0009434377,0.00023642892,8.966763e-05,0.00061734114,0.0013982994,0.00019110435,0.000121135825,0.0010860591,0.011922364
4580,0.00054811174,0.00014695332,5.4050837e-05,0.00034710762,0.00080823153,0.00012215566,7.206181e-05,0.00061401405,0.011529236
4581,0.00023405114,7.2423056e-05,3.280695e-05,0.00012882114,0.00028119204,7.636651e-05,4.0840874e-05,0.00016398466,0.011673617
4582,5.8884754e-05,1.3711378e-05,2.7364567e-05,1.7808807e-05,0.00012243209,1.9342373e-05,3.381833e-05,6.927138e-05,0.012011558
4583,7.267024e-05,1.1996822e-05,2.495609e-05,3.571733e-05,0.00013266352,1.3570498e-05,3.191101e-05,8.718201e-05,0.011891464
4584,0.0001130849,2.094137e-05,3.1204872e-05,6.093866e-05,0.00023418889,1.1604788e-05,4.0912146e-05,0.00018167196,0.011736922
4585,0.00014307085,3.3900862e-05,2.4821938e-05,8.4348045e-05,0.00031624033,1.986889e-05,3.4490316e-05,0.00026188113,0.011882488
4586,0.00015605424,4.150253e-05,2.2861559e-05,9.169016e-05,0.00027768407,3.29053e-05,3.2857904e-05,0.00021192088,0.0118604805
4587,0.000111591144,2.6835669e-05,2.445435e-05,6.0301125e-05,0.00018179024,1.6475284e-05,3.535785e-05,0.0001299571,0.011628452
4588,6.797907e-05,1.4290276e-05,2.062161e-05,3.3067183e-05,0.00013890171,1.2206386e-05,3.0361221e-05,9.63341e-05,0.011645851
4589,5.5929442e-05,1.215045e-05,1.6075892e-05,2.77031e-05,0.000116099705,1.8281955e-05,2.5917307e-05,7.1900446e-05,0.011744783
4590,3.7502054e-05,5.77158e-06,1.6056732e-05,1.5673742e-05,6.115702e-05,1.2850726e-05,2.5835276e-05,2.247102e-05,0.011646601
4591,3.0597752e-05,2.7130238e-06,1.6075082e-05,1.1809644e-05,5.4470467e-05,1.36157005e-05,2.521087e-05,1.5643896e-05,0.011619989
4592,3.809647e-05,5.3173085e-06,1.3216661e-05,1.9562502e-05,6.6742236e-05,1.623856e-05,2.2336839e-05,2.8166838e-05,0.01174575
4593,3.5676414e-05,3.5902692e-06,1.3980419e-05,1.8105724e-05,5.9294936e-05,1.385157e-05,2.3338554e-05,2.2104809e-05,0.011751942
4594,3.2443593e-05,3.2067383e-06,1.463681e-05,1.4600046e-05,4.968162e-05,1.2659531e-05,2.3460809e-05,1.3561277e-05,0.011672822
4595,3.685268e-05,5.433594e-06,1.3575794e-05,1.7843293e-05,5.700424e-05,1.5046297e-05,2.1794242e-05,2.0163703e-05,0.011726834
4596,3.818515e-05,5.4603533e-06,1.3133393e-05,1.9591404e-05,6.3916e-05,1.3744665e-05,2.1693506e-05,2.8477829e-05,0.011804354
4597,3.084276e-05,3.0510682e-06,1.39256435e-05,1.3866046e-05,4.7749596e-05,1.0717568e-05,2.2241979e-05,1.4790049e-05,0.011749338
4598,2.9729734e-05,3.5191913e-06,1.4027834e-05,1.2182708e-05,4.763124e-05,1.1945448e-05,2.1880465e-05,1.3805328e-05,0.01170532
4599,3.213001e-05,4.7583203e-06,1.2714765e-05,1.4656925e-05,5.4706456e-05,1.2221807e-05,2.0479583e-05,2.2005066e-05,0.011775771
4600,3.1022628e-05,3.6001995e-06,1.3047328e-05,1.4375101e-05,5.44129e-05,1.0895969e-05,2.0950552e-05,2.2566379e-05,0.011801425
4601,2.6754464e-05,2.5391787e-06,1.3655422e-05,1.0559864e-05,4.31132e-05,9.661766e-06,2.135759e-05,1.2093843e-05,0.011724431
4602,2.6788854e-05,3.0689323e-06,1.3246133e-05,1.0473789e-05,4.7361187e-05,1.087494e-05,2.0653923e-05,1.5832326e-05,0.0117202075
4603,3.0105635e-05,4.1345806e-06,1.2409284e-05,1.3561769e-05,5.687419e-05,1.0849577e-05,1.9970621e-05,2.6053987e-05,0.011796156
4604,2.850291e-05,2.998386e-06,1.305106e-05,1.2453463e-05,4.9877057e-05,9.8222345e-06,2.0588635e-05,1.9466188e-05,0.0117766345
4605,2.6246857e-05,2.556348e-06,1.3542804e-05,1.0147704e-05,4.5696994e-05,9.723202e-06,2.0962587e-05,1.5011203e-05,0.0117015205
4606,2.6800994e-05,3.2875275e-06,1.2722936e-05,1.079053e-05,5.0909308e-05,1.0322384e-05,1.9973942e-05,2.0612983e-05,0.01174174
4607,3.080372e-05,4.185235e-06,1.2451234e-05,1.416725e-05,5.9838665e-05,1.06007865e-05,1.9868437e-05,2.9369441e-05,0.011806501
4608,2.8133349e-05,3.0028941e-06,1.3165601e-05,1.1964855e-05,4.84102e-05,9.448137e-06,2.0539981e-05,1.842208e-05,0.011744273
4609,2.6437154e-05,2.699101e-06,1.3412483e-05,1.032557e-05,4.883878e-05,9.971261e-06,2.0634756e-05,1.8232766e-05,0.011693393
4610,2.8311471e-05,3.9349666e-06,1.23780665e-05,1.1998439e-05,5.5755445e-05,1.0198983e-05,1.9545549e-05,2.6010915e-05,0.011771789
4611,3.1516418e-05,4.2365236e-06,1.2607361e-05,1.4672533e-05,6.016533e-05,1.0450028e-05,1.9860869e-05,2.9854435e-05,0.011804458
4612,2.8370301e-05,3.1211064e-06,1.3354647e-05,1.1894549e-05,4.903842e-05,9.379652e-06,2.0612593e-05,1.9046176e-05,0.011711167
4613,2.6539907e-05,2.8925742e-06,1.3189575e-05,1.0457757e-05,5.085778e-05,1.0054264e-05,2.0204065e-05,2.0599451e-05,0.01170198
4614,3.0644027e-05,4.7189446e-06,1.2261517e-05,1.3663564e-05,6.144907e-05,1.0288909e-05,1.9328565e-05,3.18316e-05,0.011803565
4615,3.190352e-05,4.2290017e-06,1.2835013e-05,1.48395075e-05,5.8843827e-05,1.0132574e-05,1.9939103e-05,2.877215e-05,0.011789627
4616,2.9185558e-05,3.2922492e-06,1.3600183e-05,1.2293124e-05,5.1823175e-05,9.588347e-06,2.0734384e-05,2.1500446e-05,0.011683195
4617,2.6915939e-05,3.2620553e-06,1.2954769e-05,1.06991165e-05,5.2732692e-05,9.936943e-06,1.9783003e-05,2.3012748e-05,0.011724796
4618,3.3584678e-05,5.5677615e-06,1.2343224e-05,1.5673693e-05,6.793454e-05,1.0524317e-05,1.9290916e-05,3.811931e-05,0.011831712
4619,3.2733187e-05,4.367509e-06,1.3150052e-05,1.5215624e-05,5.838776e-05,9.811836e-06,2.0163538e-05,2.8412385e-05,0.01176425
4620,3.0722025e-05,3.5393143e-06,1.39026415e-05,1.3280067e-05,5.6509125e-05,1.0007652e-05,2.089736e-05,2.5604111e-05,0.011663089
4621,2.8058555e-05,3.96247e-06,1.2799959e-05,1.1296127e-05,5.5975615e-05,9.718328e-06,1.948071e-05,2.6776575e-05,0.011758875
4622,3.7284626e-05,6.5800523e-06,1.2575896e-05,1.812868e-05,7.576225e-05,1.09169605e-05,1.939752e-05,4.544777e-05,0.011854823
4623,3.5234756e-05,4.8931165e-06,1.3646743e-05,1.6694894e-05,6.156041e-05,9.707228e-06,2.0646641e-05,3.1206535e-05,0.01173188
4624,3.329532e-05,3.9316374e-06,1.43005245e-05,1.50631595e-05,6.319846e-05,1.0545799e-05,2.1157137e-05,3.1495525e-05,0.011651848
4625,3.053244e-05,5.1942775e-06,1.28060465e-05,1.2532114e-05,6.220862e-05,9.533318e-06,1.936646e-05,3.3308843e-05,0.011803162
4626,4.2580137e-05,8.015017e-06,1.29744785e-05,2.1590642e-05,8.685306e-05,1.15636685e-05,1.9684425e-05,5.5604974e-05,0.011874516
4627,4.1271065e-05,6.120615e-06,1.4485133e-05,2.0665315e-05,7.170999e-05,1.0060431e-05,2.1567757e-05,4.0081803e-05,0.011695104
4628,3.7795544e-05,4.6376176e-06,1.4884875e-05,1.827305e-05,7.331741e-05,1.1221236e-05,2.1624508e-05,4.0471663e-05,0.011648971
4629,3.5179226e-05,7.2936577e-06,1.3055472e-05,1.4830096e-05,7.359565e-05,9.541048e-06,1.9507224e-05,4.4547378e-05,0.011858794
4630,5.1435323e-05,1.0347095e-05,1.3652728e-05,2.7435502e-05,0.00010554431,1.27252215e-05,2.0300753e-05,7.2518334e-05,0.011894766
4631,5.4145363e-05,8.618379e-06,1.5904378e-05,2.9622606e-05,9.4442286e-05,1.1243256e-05,2.3226467e-05,5.9972564e-05,0.0116551975
4632,4.6397166e-05,6.014334e-06,1.5835405e-05,2.454743e-05,9.0848764e-05,1.2262415e-05,2.2508802e-05,5.6077544e-05,0.011653018
4633,4.3567918e-05,1.0882894e-05,1.3681825e-05,1.90032e-05,9.3930066e-05,9.929538e-06,2.003843e-05,6.39621e-05,0.011929499
4634,6.795381e-05,1.4451925e-05,1.4877072e-05,3.8624818e-05,0.00014085547,1.49813595e-05,2.1575832e-05,0.000104298284,0.011922299
4635,8.064063e-05,1.3564969e-05,1.834219e-05,4.8733473e-05,0.00014119045,1.3999153e-05,2.6202504e-05,0.00010098879,0.011611891
4636,6.4233274e-05,8.852137e-06,1.7494254e-05,3.788688e-05,0.00012528647,1.4341185e-05,2.421968e-05,8.672561e-05,0.0116612315
4637,5.898485e-05,1.7164386e-05,1.4962586e-05,2.6857879e-05,0.00013098802,1.0986082e-05,2.127434e-05,9.872759e-05,0.012022091
4638,0.00010061695,2.2037244e-05,1.7195427e-05,6.138428e-05,0.00021153627,1.9579687e-05,2.4184257e-05,0.00016777233,0.011967151
4639,0.00013563327,2.3576167e-05,2.268797e-05,8.936913e-05,0.00023714313,2.0002359e-05,3.17078e-05,0.00018543297,0.011563191
4640,0.00010371048,1.5059879e-05,2.0544348e-05,6.810625e-05,0.00019942233,1.9159463e-05,2.7588065e-05,0.0001526748,0.011668818
4641,8.918792e-05,2.8690598e-05,1.7554838e-05,4.2942487e-05,0.00020275787,1.3303027e-05,2.3992212e-05,0.00016546264,0.012145493
4642,0.00016885034,3.6983536e-05,2.1796339e-05,0.00011007046,0.0003601076,2.9474479e-05,2.9626532e-05,0.0003010066,0.012042867
4643,0.0002545644,4.501188e-05,3.09476e-05,0.00017860493,0.00044141864,3.3286706e-05,4.249821e-05,0.00036563372,0.011505575
4644,0.00019649517,2.980385e-05,2.6551308e-05,0.00014014001,0.00037066214,3.102934e-05,3.4569843e-05,0.00030506295,0.011667941
4645,0.00015645486,5.2172516e-05,2.3101513e-05,8.118082e-05,0.0003587929,1.8629324e-05,3.0212383e-05,0.0003099512,0.012308087
4646,0.00032557803,7.0130714e-05,3.165282e-05,0.0002237945,0.00069633644,5.2843046e-05,4.1811327e-05,0.00060168206,0.012165077
4647,0.000534293,9.625998e-05,4.8242517e-05,0.00038979048,0.0009097511,6.483667e-05,6.564437e-05,0.0007792701,0.011435569
4648,0.00043111067,6.924462e-05,3.970083e-05,0.00032216523,0.00079443963,6.104362e-05,5.0484312e-05,0.0006829117,0.011648013
4649,0.0003441771,0.00011153997,3.6356312e-05,0.00019628082,0.000773079,3.443516e-05,4.6161458e-05,0.0006924824,0.012507463
4650,0.00075560913,0.00016192567,5.5982542e-05,0.0005377009,0.0015615397,0.00011843002,7.352858e-05,0.0013695811,0.012344811
4651,0.0013004105,0.00024709993,8.987233e-05,0.00096343824,0.0021299336,0.00015172132,0.00012254398,0.0018556683,0.011355884
4652,0.0011002003,0.00020042097,7.3673036e-05,0.00082610635,0.0019437165,0.00013810297,9.31715e-05,0.0017124421,0.011586925
4653,0.0010702988,0.00032918714,7.5321506e-05,0.00066579017,0.0022312824,0.000107173284,9.754134e-05,0.0020265677,0.012687308
4654,0.0022702024,0.0005230436,0.00013006436,0.0016170944,0.004189639,0.00035576685,0.00017618874,0.0036576833,0.012573414
4655,0.0037516328,0.00082866143,0.00020416116,0.0027188102,0.0056857383,0.0004352483,0.00028174891,0.004968741,0.01130336
4656,0.0031724402,0.00076295115,0.0001763203,0.0022331688,0.0051443325,0.00031063304,0.0002257112,0.004607988,0.011378602
4657,0.0040185396,0.0013030897,0.00020732504,0.002508125,0.0074247434,0.00055209536,0.00028514923,0.006587499,0.012709218
4658,0.006316973,0.0018188194,0.00029004528,0.004208108,0.009799967,0.0010910493,0.0004093292,0.008299588,0.012826031
4659,0.0069525247,0.0019958143,0.00036441744,0.004592293,0.00975484,0.00083686726,0.00049821107,0.008419761,0.010982523
4660,0.0037423312,0.0013095648,0.00027266974,0.0021600968,0.0059740907,0.0003246573,0.00034237895,0.005307054,0.0104770735
4661,0.0042292955,0.0015233859,0.00023461223,0.0024712973,0.008230424,0.0011964407,0.00033102618,0.0067029563,0.012824012
4662,0.002170742,0.00077479106,0.00018655759,0.0012093933,0.0025764732,0.00042527006,0.00023177569,0.0019194273,0.011416115
4663,0.00085472944,0.00024970333,0.00021166293,0.00039336315,0.0015730774,0.00023620168,0.00023880485,0.0010980709,0.009553091
4664,0.0011575811,0.00018556796,0.00016516318,0.0008068499,0.0015970691,0.00030028785,0.00019488469,0.0011018965,0.01149365
4665,0.0012667796,0.00019865968,0.00022148414,0.00084663584,0.0023611903,0.00031766426,0.00024541205,0.0017981139,0.0129142655
4666,0.0011328217,0.00032013087,0.0001959524,0.0006167384,0.002176858,0.0002551756,0.00022142247,0.00170026,0.010254822
4667,0.0018025734,0.00037495638,0.00018925204,0.0012383651,0.0024614949,0.0004824798,0.0001609201,0.0018180951,0.010774401
4668,0.002440584,0.00058776134,0.00022663553,0.0016261869,0.003820538,0.0004540419,0.00028908133,0.0030774148,0.01335584
4669,0.0006263427,8.843754e-05,0.00019625523,0.00034164998,0.00067207596,2.3259865e-05,0.00019315725,0.00045565885,0.011858348
4670,0.001382448,0.0004273702,0.00017914918,0.00077592867,0.0025503433,0.0003929111,0.00019176207,0.0019656701,0.010211868
4671,0.0008932136,0.00019878312,0.00012211275,0.00057231775,0.000892862,0.00017085596,0.00011467384,0.0006073322,0.012040022
4672,0.0010265268,0.00019695815,0.00018089199,0.0006486767,0.0021757921,0.00025436684,0.00018777007,0.0017336552,0.013435461
4673,0.0011196247,0.00036454957,0.00014555569,0.0006095194,0.0011609705,0.00018640682,0.00016043498,0.0008141287,0.011092667
4674,0.00047219545,5.8771282e-05,0.00016579092,0.00024763326,0.0007642498,0.00017849327,0.00015013004,0.0004356265,0.01073303
4675,0.0012233817,0.00032347103,0.00012483756,0.00077507313,0.0025680023,0.0002914048,0.0001599886,0.002116609,0.012847463
4676,0.00066518685,9.8238634e-05,0.00015356917,0.00041337905,0.00043181313,0.00012064716,0.00013729635,0.00017386962,0.012173473
4677,0.0007900001,0.00022844067,0.00015574796,0.00040581147,0.0014570546,0.00026915097,0.00017760602,0.0010102977,0.010493786
4678,0.0007501525,0.00016471905,0.000112437374,0.00047299612,0.0008810833,0.00013844478,0.00010250965,0.0006401289,0.011804156
4679,0.0006280934,8.7747234e-05,0.0001634264,0.00037691975,0.0012512602,0.00016993642,0.00017619599,0.0009051278,0.012702823
4680,0.0007366523,0.00024065819,0.000109916684,0.00038607742,0.0008107689,0.00012652535,0.00012300698,0.0005612366,0.010959792
4681,0.0004034498,4.636448e-05,0.00014707644,0.00021000889,0.0004295155,0.00012582848,0.00013086153,0.00017282547,0.011131322
4682,0.0007498363,0.00020025867,9.304339e-05,0.0004565343,0.0014526335,0.00018896454,0.00012362991,0.0011400391,0.012674553
4683,0.00041273446,7.287982e-05,0.000114634255,0.0002252204,0.00021732721,4.5705125e-05,0.000106118285,6.5503795e-05,0.011714867
4684,0.00038611534,8.81261e-05,0.00011681406,0.00018117519,0.0006959551,0.00012942718,0.00012934691,0.00043718106,0.010843511
4685,0.0005233756,0.00014904888,6.0198665e-05,0.00031412803,0.0006213507,0.00011520373,6.292156e-05,0.00044322544,0.0121468995
4686,0.00029986433,2.8394688e-05,0.00011200828,0.00015946136,0.00050427875,7.044153e-05,0.00011631991,0.00031751732,0.012337043
4687,0.00036460336,0.00011897527,6.438328e-05,0.00018124479,0.00041808697,6.590109e-05,7.813071e-05,0.00027405517,0.011102114
4688,0.00023108692,3.7321115e-05,8.1328726e-05,0.00011243707,0.00023914455,7.456139e-05,7.597591e-05,8.860726e-05,0.011523366
4689,0.00033752323,8.934087e-05,5.5876026e-05,0.00019230634,0.0006876221,8.7754546e-05,7.253081e-05,0.0005273368,0.012422312
4690,0.00022410565,4.6033285e-05,6.047139e-05,0.000117600975,0.000121665405,3.5271136e-05,6.231432e-05,2.407995e-05,0.011669083
4691,0.0001792348,3.269414e-05,6.773871e-05,7.880196e-05,0.00032134945,6.3238214e-05,7.624625e-05,0.00018186498,0.011207871
4692,0.00022778302,6.9266986e-05,3.0008981e-05,0.00012850705,0.0003140269,5.3660504e-05,3.5663685e-05,0.00022470272,0.01205189
4693,0.00017500906,2.0122592e-05,6.0239276e-05,9.464719e-05,0.0003014478,4.8806527e-05,6.622289e-05,0.0001864184,0.012119705
4694,0.00017395234,5.099748e-05,3.6823283e-05,8.6131586e-05,0.00018762713,3.3414053e-05,4.771172e-05,0.00010650135,0.011339338
4695,0.000112106354,1.6797601e-05,4.5668217e-05,4.9640537e-05,0.00014922509,4.140824e-05,4.6518027e-05,6.129882e-05,0.011604734
4696,0.00018043577,4.739265e-05,2.9580046e-05,0.00010346309,0.00038372408,4.7105932e-05,4.1090672e-05,0.00029552748,0.01217708
4697,0.00012539206,2.2028988e-05,3.6805555e-05,6.655752e-05,9.219295e-05,2.7321914e-05,4.2154443e-05,2.2716593e-05,0.011750927
4698,0.00011721733,2.1428086e-05,3.966159e-05,5.6127654e-05,0.00021039596,3.719003e-05,4.769939e-05,0.00012550653,0.011371472
4699,0.00010880511,3.1275966e-05,2.046308e-05,5.706606e-05,0.00015809026,2.8976705e-05,2.5704658e-05,0.00010340891,0.011887998
4700,0.00013625319,2.202447e-05,3.553838e-05,7.869034e-05,0.00027749245,4.0388153e-05,4.3560725e-05,0.00019354357,0.012084449
4701,0.00011232939,2.8868948e-05,2.5498328e-05,5.7962112e-05,0.000104159095,2.1061776e-05,3.4166544e-05,4.8930775e-05,0.0115156695
4702,7.9237274e-05,9.166974e-06,3.387882e-05,3.619148e-05,0.00014132855,3.2532396e-05,3.77381e-05,7.105804e-05,0.011531305
4703,0.0001274344,3.647528e-05,1.7957702e-05,7.3001414e-05,0.00026300657,3.1414558e-05,2.7345082e-05,0.00020424694,0.012056694
4704,0.0001034798,1.4224403e-05,3.0315454e-05,5.8939942e-05,0.00013332418,2.855033e-05,3.6232035e-05,6.854182e-05,0.011905212
4705,0.000114404655,2.511117e-05,2.8515262e-05,6.0778217e-05,0.00018539786,2.8855055e-05,3.726269e-05,0.000119280114,0.011404594
4706,6.671914e-05,1.3852019e-05,2.2097776e-05,3.0769348e-05,9.7784345e-05,2.2813409e-05,2.6189053e-05,4.878188e-05,0.011723537
4707,0.00014240023,3.2103075e-05,2.5046624e-05,8.5250525e-05,0.00031862222,3.8885835e-05,3.4131517e-05,0.00024560487,0.01214141
4708,9.875786e-05,2.017878e-05,2.5022142e-05,5.3556938e-05,8.2254155e-05,1.969339e-05,3.201206e-05,3.0548705e-05,0.011672523
4709,0.00010221135,1.5679647e-05,3.2016487e-05,5.4515214e-05,0.00020183853,3.4677967e-05,3.8160542e-05,0.00012900002,0.011404764
4710,9.469541e-05,2.8422875e-05,1.6259959e-05,5.0012575e-05,0.0001712402,2.2790911e-05,2.3251858e-05,0.00012519743,0.011952035
4711,0.00013483682,2.2459086e-05,2.9794248e-05,8.258349e-05,0.0002624265,3.8352606e-05,3.6415757e-05,0.00018765814,0.01210022
4712,0.00013076415,3.2195312e-05,2.6144915e-05,7.242393e-05,0.00016394324,2.5031133e-05,3.5146793e-05,0.00010376532,0.011444796
4713,7.538873e-05,8.442598e-06,2.967343e-05,3.7272705e-05,0.00013942317,2.9442099e-05,3.3223972e-05,7.67571e-05,0.011520762
4714,0.00015179455,4.4290562e-05,1.9577126e-05,8.7926855e-05,0.00033042798,3.5179804e-05,2.8765522e-05,0.00026648265,0.012171095
4715,0.00012308187,1.8472225e-05,3.0663403e-05,7.3946256e-05,0.00016090475,3.0563973e-05,3.6164874e-05,9.417589e-05,0.011920376
4716,0.00017219194,3.8747476e-05,3.255477e-05,0.00010088969,0.00029941366,4.0342806e-05,4.1616335e-05,0.00021745452,0.0112968
4717,6.687432e-05,1.3379307e-05,2.4093562e-05,2.9401454e-05,9.97555e-05,2.1242207e-05,2.7532118e-05,5.0981183e-05,0.011738919
4718,0.00020747019,5.197282e-05,2.8268889e-05,0.00012722849,0.00046753793,5.16447e-05,3.6901147e-05,0.0003789921,0.012310638
4719,0.0001506847,3.126387e-05,3.1980177e-05,8.744065e-05,0.00014605772,2.7460002e-05,3.9226346e-05,7.937136e-05,0.011649593
4720,0.00018741818,3.384393e-05,3.953987e-05,0.000114034374,0.00037298724,5.2335206e-05,4.5857087e-05,0.00027479493,0.0112672495
4721,0.00011199147,3.6455196e-05,2.1599955e-05,5.393632e-05,0.00019939241,2.3202394e-05,2.7580709e-05,0.00014860931,0.012030005
4722,0.00024134542,4.905088e-05,3.7820384e-05,0.00015447415,0.0005020847,6.288366e-05,4.3926033e-05,0.00039527498,0.012320924
4723,0.00025227724,6.268545e-05,3.837102e-05,0.00015122077,0.00031904088,4.1804986e-05,4.908093e-05,0.00022815495,0.01135945
4724,0.00016342744,2.1671536e-05,4.3473694e-05,9.828221e-05,0.000327044,5.096725e-05,4.5719105e-05,0.00023035762,0.011362281
4725,0.00022990216,7.737774e-05,2.6864198e-05,0.00012566021,0.00049707515,4.5505465e-05,3.6117526e-05,0.00041545214,0.012358959
4726,0.00026850865,4.51133e-05,4.7732556e-05,0.00017566279,0.00044607517,6.528649e-05,5.2066152e-05,0.00032872253,0.012177215
4727,0.00042832663,0.000103807535,5.1958403e-05,0.0002725607,0.00069469144,7.9446545e-05,6.535783e-05,0.0005498871,0.011120196
4728,0.00012411452,1.5925662e-05,4.418624e-05,6.400262e-05,0.00021236912,3.5933048e-05,4.3581105e-05,0.00013285497,0.011582556
4729,0.0004180414,0.00012792592,4.1482705e-05,0.00024863277,0.00096784404,9.236739e-05,5.23012e-05,0.0008231754,0.012673301
4730,0.00036750414,6.6082e-05,6.220646e-05,0.00023921567,0.00044773615,6.8279485e-05,6.888951e-05,0.00031056715,0.011882063
4731,0.00062440464,0.0001352266,7.1842456e-05,0.00041733557,0.0011600235,0.00013185684,8.434816e-05,0.0009438185,0.010993404
4732,0.00014957918,4.4402637e-05,4.556432e-05,5.9612223e-05,0.0002453449,2.2529543e-05,4.6114514e-05,0.00017670085,0.0119360415
4733,0.0006507753,0.00016829076,6.6475266e-05,0.0004160093,0.0014775747,0.00015730206,7.572719e-05,0.0012445454,0.012883475
4734,0.00071465876,0.0001581499,8.808144e-05,0.00046842743,0.0008632266,0.00010496074,0.00010432454,0.0006539413,0.011484614
4735,0.00071354525,0.00013026591,9.436882e-05,0.00048891053,0.0014206987,0.00016494682,9.991727e-05,0.0011558346,0.011021393
4736,0.0004138945,0.00015499625,5.6200453e-05,0.0002026978,0.0009136453,5.551964e-05,6.467295e-05,0.0007934527,0.012422233
4737,0.00093102164,0.00018383302,0.00010833026,0.00063885836,0.0017980561,0.0002190201,0.000115754716,0.0014632812,0.012847337
4738,0.0015189925,0.0003581602,0.00013069532,0.001030137,0.0022103842,0.00023332669,0.00016339007,0.0018136674,0.011122044
4739,0.00061409536,0.00010511319,0.00011229751,0.00039668466,0.001227272,0.000118713535,0.000106080784,0.0010024776,0.011205825
4740,0.0011774672,0.00037993118,9.6399664e-05,0.00070113636,0.0028388156,0.00022472383,0.000121392506,0.0024926993,0.0129549
4741,0.0016861999,0.00031145368,0.00018129373,0.0011934525,0.0022471156,0.00029181773,0.0002027957,0.0017525022,0.012447486
4742,0.0024641892,0.00055593817,0.00019191773,0.0017163334,0.0041476414,0.00042655205,0.0002337121,0.0034873774,0.010976637
4743,0.0010553565,0.00032322077,0.0001219323,0.00061020337,0.002166682,5.468547e-05,0.00011974678,0.0019922496,0.011536101
4744,0.0027108584,0.0006684388,0.00021990693,0.0018225126,0.0054551307,0.0005833292,0.00027321727,0.0045985845,0.013212135
4745,0.0041379556,0.0010096891,0.00027613333,0.0028521332,0.005119833,0.00057974254,0.0003493568,0.0041907337,0.011909503
4746,0.0028643338,0.00075334247,0.00024891863,0.0018620727,0.00497553,0.00034221765,0.00026731673,0.0043659955,0.010892894
4747,0.0037761403,0.001174227,0.00025603443,0.0023458789,0.007760253,0.00056858006,0.00033671508,0.0068549574,0.012133702
4748,0.0050396505,0.0012922102,0.000342148,0.0034052923,0.006431847,0.0008762165,0.0004267219,0.0051289084,0.012685764
4749,0.004477565,0.001407185,0.00031677287,0.0027536072,0.0062925094,0.0006271831,0.0003920257,0.0052733007,0.011061499
4750,0.003196726,0.0010688064,0.00024472442,0.0018831951,0.0058636256,0.00028990407,0.0002732684,0.005300453,0.010991598
4751,0.003324951,0.0009828454,0.0003270488,0.0020150568,0.005581268,0.0007399916,0.00042577012,0.0044155065,0.01226533
4752,0.0022339027,0.0007579545,0.00020778224,0.0012681659,0.0023013717,0.00033642678,0.00024313836,0.0017218065,0.0109827705
4753,0.00069987786,0.00021506759,0.000178601,0.00030620923,0.0009379805,5.712491e-05,0.00017122933,0.00070962624,0.010630808
4754,0.0011068071,0.00029918,0.00017329943,0.0006343277,0.002235376,0.00031940098,0.00023258908,0.001683386,0.012101323
4755,0.0004963496,0.00011812287,0.00013766895,0.00024055777,0.00030341718,5.300275e-05,0.00013486072,0.00011555372,0.011195768
4756,0.00048917806,6.041136e-05,0.00016790834,0.00026085836,0.0007784059,0.00012126749,0.00017975831,0.0004773801,0.010620509
4757,0.0011155938,0.00028303868,7.866092e-05,0.00075389416,0.0013133201,0.00027128632,9.5106574e-05,0.0009469273,0.0122541115
4758,0.00042410594,5.7122565e-05,0.00014147512,0.00022550825,0.0006264439,4.3491465e-05,0.00015164253,0.00043130986,0.011975055
4759,0.000677425,0.00020126661,0.00010721865,0.00036893974,0.0011079757,0.00012441412,0.00012344994,0.0008601117,0.010732069
4760,0.00077384285,0.00016848904,8.0095844e-05,0.00052525796,0.0007591416,0.00018289038,8.040515e-05,0.00049584603,0.01169598
4761,0.00053314655,0.00013570854,9.942826e-05,0.00029800978,0.0008245114,0.000102322854,0.000120959376,0.0006012292,0.012507844
4762,0.00034275593,9.795158e-05,5.693887e-05,0.00018786546,0.00041424544,3.2228207e-05,6.362867e-05,0.00031838857,0.01137914
4763,0.0003049578,5.8754318e-05,7.780166e-05,0.00016840179,0.00039965915,8.943185e-05,8.557687e-05,0.00022465042,0.011299959
4764,0.0003709065,0.00011545559,3.8000795e-05,0.0002174501,0.00050056004,8.541984e-05,5.1402745e-05,0.00036373746,0.012326476
4765,0.00013402986,1.3704216e-05,5.458422e-05,6.5741435e-05,0.00013007275,1.5353802e-05,5.8699796e-05,5.6019144e-05,0.011942391
4766,0.00015078834,3.773654e-05,4.6764024e-05,6.628778e-05,0.00023301349,4.017064e-05,5.8846927e-05,0.00013399593,0.0112792505
4767,0.00015850249,4.3230804e-05,2.8405144e-05,8.686653e-05,0.00017205777,4.2883425e-05,3.248813e-05,9.668622e-05,0.011876723
4768,0.000116556665,1.769189e-05,4.021197e-05,5.86528e-05,0.00023431174,3.148288e-05,4.9640083e-05,0.00015318877,0.012121691
4769,0.000105339925,2.697982e-05,2.7840208e-05,5.05199e-05,8.5412976e-05,1.8714118e-05,3.6627156e-05,3.0071697e-05,0.011509257
4770,6.941382e-05,8.019762e-06,3.4286586e-05,2.7107473e-05,0.00010600165,2.5998388e-05,3.9482456e-05,4.0520805e-05,0.0115719065
4771,0.00010546055,2.9075358e-05,1.9170915e-05,5.7214285e-05,0.00020879463,2.7284612e-05,2.8432622e-05,0.0001530774,0.012037743
4772,7.7323406e-05,1.0467181e-05,2.7712744e-05,3.9143484e-05,8.320986e-05,1.9389523e-05,3.493016e-05,2.8890177e-05,0.011790747
4773,6.522422e-05,1.1996354e-05,2.5385405e-05,2.7842463e-05,0.000100354344,1.8185203e-05,3.4214496e-05,4.795464e-05,0.011486585
4774,6.225874e-05,1.50954065e-05,1.8057417e-05,2.9105913e-05,9.974167e-05,1.8732486e-05,2.35299e-05,5.7479287e-05,0.01181648
4775,7.5591575e-05,1.308509e-05,2.1952517e-05,4.055397e-05,0.00016192411,2.1920043e-05,3.0907337e-05,0.000109096734,0.01195344
4776,6.299281e-05,1.3425592e-05,1.8954399e-05,3.0612817e-05,5.9531754e-05,1.4379097e-05,2.7365062e-05,1.7787595e-05,0.01161849
4777,4.564963e-05,4.654561e-06,2.2255977e-05,1.8739092e-05,8.461576e-05,1.7238022e-05,2.8332212e-05,3.9045528e-05,0.01160631
4778,6.376866e-05,1.7050674e-05,1.38457635e-05,3.287222e-05,0.0001321006,1.7034563e-05,2.1831254e-05,9.323478e-05,0.011910552
4779,6.083554e-05,8.587921e-06,1.9832127e-05,3.2415493e-05,9.58688e-05,1.8084806e-05,2.7613543e-05,5.0170456e-05,0.011841656
4780,5.426177e-05,9.8647815e-06,1.8648594e-05,2.5748397e-05,7.9129764e-05,1.4080469e-05,2.670532e-05,3.8343973e-05,0.011559568
4781,4.0061677e-05,6.920851e-06,1.6533091e-05,1.6607737e-05,7.1651164e-05,1.4752684e-05,2.2294946e-05,3.4603534e-05,0.011716825
4782,6.805676e-05,1.4671216e-05,1.5899728e-05,3.7485814e-05,0.00015159916,1.9080102e-05,2.4354667e-05,0.00010816439,0.011952397
4783,5.330173e-05,8.765465e-06,1.7467797e-05,2.7068469e-05,5.9923354e-05,1.3346378e-05,2.4973737e-05,2.160324e-05,0.0117223
4784,4.8162834e-05,6.241619e-06,1.9423198e-05,2.2498018e-05,8.9870344e-05,1.6343849e-05,2.6317224e-05,4.7209276e-05,0.011549771
4785,4.817797e-05,1.2150355e-05,1.3326507e-05,2.2701111e-05,9.360257e-05,1.3941554e-05,2.012884e-05,5.9532173e-05,0.011841213
4786,6.6389766e-05,1.0999484e-05,1.7852428e-05,3.753786e-05,0.00013297402,1.9115663e-05,2.5471758e-05,8.8386594e-05,0.011941053
4787,5.741177e-05,1.1071603e-05,1.7443168e-05,2.8896999e-05,7.23461e-05,1.30926155e-05,2.5296546e-05,3.395694e-05,0.011590767
4788,3.9902363e-05,4.335008e-06,1.8271867e-05,1.7295486e-05,7.6613695e-05,1.5686175e-05,2.4058527e-05,3.686899e-05,0.011607123
4789,6.715307e-05,1.7566183e-05,1.3742643e-05,3.5844252e-05,0.00014580815,1.7162794e-05,2.1479518e-05,0.00010716585,0.011969217
4790,6.1475286e-05,8.843534e-06,1.8485489e-05,3.4146262e-05,9.347248e-05,1.6118916e-05,2.54735e-05,5.188007e-05,0.01184726
4791,6.6993554e-05,1.250267e-05,1.9279565e-05,3.5211317e-05,0.00011089585,1.7182765e-05,2.7048234e-05,6.6664856e-05,0.011494493
4792,3.790108e-05,6.7098213e-06,1.5847118e-05,1.5344142e-05,6.8549234e-05,1.3468686e-05,2.1369638e-05,3.371091e-05,0.011735687
4793,8.60226e-05,2.0108548e-05,1.6519454e-05,4.9394595e-05,0.00019145173,2.1662923e-05,2.4239303e-05,0.00014554951,0.012050101
4794,6.723067e-05,1.1734923e-05,1.904961e-05,3.6446138e-05,7.953592e-05,1.4428639e-05,2.640729e-05,3.8699996e-05,0.011694793
4795,7.118567e-05,1.0985991e-05,2.1242346e-05,3.8957336e-05,0.00013666818,2.1079939e-05,2.7986764e-05,8.760148e-05,0.011470718
4796,5.2700198e-05,1.4900869e-05,1.4485316e-05,2.331401e-05,0.00010231811,1.3679084e-05,2.0689611e-05,6.794941e-05,0.01190776
4797,9.86699e-05,1.9555488e-05,1.9819989e-05,5.9294427e-05,0.00020594035,2.4853056e-05,2.6818803e-05,0.00015426849,0.012056705
4798,9.515762e-05,2.0189773e-05,2.1232601e-05,5.3735246e-05,0.00012512383,1.7960941e-05,2.9599783e-05,7.7563105e-05,0.011527188
4799,6.635213e-05,8.024604e-06,2.2216187e-05,3.6111338e-05,0.00013215428,2.1694925e-05,2.7491098e-05,8.296826e-05,0.0115257045
4800,8.955225e-05,2.843703e-05,1.5783224e-05,4.5331995e-05,0.00019464659,1.9267281e-05,2.2934279e-05,0.00015244503,0.012097036
4801,0.000111427944,1.924387e-05,2.3301058e-05,6.888302e-05,0.0001989149,2.6316002e-05,2.9791605e-05,0.00014280729,0.011985109
4802,0.0001495651,3.249466e-05,2.5899715e-05,9.117072e-05,0.00023916984,2.8584089e-05,3.5169243e-05,0.00017541651,0.011378437
4803,5.8180936e-05,7.3303513e-06,2.247908e-05,2.8371505e-05,0.000109995985,1.874713e-05,2.6572501e-05,6.467635e-05,0.011657472
4804,0.000150732,4.637423e-05,2.0147056e-05,8.4210704e-05,0.00034694883,3.202715e-05,2.7801352e-05,0.00028712032,0.01228379
4805,0.00014629598,2.5281615e-05,2.8542914e-05,9.247145e-05,0.00021407378,2.861966e-05,3.5702757e-05,0.00014975136,0.011840495
4806,0.00022952326,4.6594094e-05,3.317161e-05,0.00014975756,0.00041465843,4.633308e-05,4.264946e-05,0.00032567588,0.011273393
4807,6.174152e-05,1.4737699e-05,2.3511948e-05,2.3491875e-05,0.000110917215,1.4730977e-05,2.722315e-05,6.896308e-05,0.011867415
4808,0.00024147522,6.793945e-05,2.792426e-05,0.00014561151,0.0005615385,5.3288775e-05,3.5379144e-05,0.0004728706,0.012448148
4809,0.00024877553,4.794827e-05,3.8738952e-05,0.0001620883,0.00033611685,3.8775237e-05,4.8704656e-05,0.00024863696,0.011633796
4810,0.00033014218,6.033333e-05,4.3016724e-05,0.00022679212,0.00063539273,6.970319e-05,5.158677e-05,0.00051410275,0.011232402
4811,0.00010852288,4.120311e-05,2.7862454e-05,3.9457314e-05,0.00022038823,1.5786554e-05,3.2383712e-05,0.00017221797,0.012160315
4812,0.0003807408,9.2910544e-05,4.130473e-05,0.0002465255,0.0008572894,8.549516e-05,4.831718e-05,0.00072347705,0.012563492
4813,0.0005108274,0.00010684616,5.867183e-05,0.0003453094,0.0007305367,7.215891e-05,7.4904776e-05,0.000583473,0.011383713
4814,0.0004364042,7.083954e-05,5.617064e-05,0.000309394,0.0008639678,9.354442e-05,6.218854e-05,0.00070823485,0.011275615
4815,0.000276135,0.000110243906,3.954175e-05,0.00012634932,0.0006471096,3.773251e-05,4.6922225e-05,0.00056245486,0.0125361625
4816,0.0006378649,0.00012779675,6.806454e-05,0.00044200363,0.0012939498,0.00013540084,7.681334e-05,0.0010817356,0.012579889
4817,0.0011168865,0.00023892986,9.514697e-05,0.0007828097,0.0017387045,0.00016268101,0.00012306128,0.0014529623,0.011136597
4818,0.0005268756,8.473655e-05,7.527327e-05,0.0003668658,0.0010487788,9.9915305e-05,7.6808945e-05,0.00087205454,0.011413226
4819,0.00079144177,0.0002724177,6.76877e-05,0.00045133635,0.001942734,0.00013227816,8.320072e-05,0.0017272551,0.012953267
4820,0.0013493863,0.0002470091,0.00013066053,0.0009717166,0.002186771,0.0002343213,0.0001535623,0.0017988874,0.012415466
4821,0.0023169909,0.00048717333,0.00015880642,0.0016710112,0.003852629,0.00036128162,0.0002041591,0.0032871885,0.011004202
4822,0.00092047337,0.00024244234,0.00010738035,0.0005706507,0.0018449284,7.042428e-05,0.000109244036,0.0016652601,0.011590251
4823,0.0024340707,0.00066279183,0.00015726642,0.0016140124,0.005277367,0.0004784259,0.00020307898,0.004595862,0.013269411
4824,0.0040479866,0.0009195952,0.0002731679,0.0028552234,0.0053942697,0.00056139036,0.00035370034,0.004479179,0.012115802
4825,0.0040665483,0.00097320456,0.0002659966,0.0028273473,0.006767411,0.0005501001,0.00032284966,0.005894461,0.010972543
4826,0.003958157,0.0012724795,0.00023772134,0.002447956,0.007737846,0.00042419106,0.00030415182,0.0070095034,0.0118085435
4827,0.0062839473,0.0017267604,0.00037022235,0.0041869646,0.009594066,0.0012259664,0.0004933039,0.007874796,0.0131846
4828,0.0067472677,0.0020562748,0.00038186167,0.0043091313,0.0089183925,0.0009224919,0.0005062779,0.0074896226,0.0114121055
4829,0.0038954588,0.0013115201,0.00030075567,0.002283183,0.0066250456,0.00027533644,0.00033730982,0.006012399,0.01038066
4830,0.0041749375,0.0013684868,0.00034076616,0.0024656847,0.007950339,0.0010444834,0.0004721328,0.0064337226,0.0122555755
4831,0.002168228,0.0007383253,0.0002208764,0.0012090263,0.0019553932,0.00034671254,0.00025123032,0.0013574504,0.011090147
4832,0.0005144711,0.0001259705,0.00022316245,0.00016533812,0.00066377583,0.00010690204,0.000226002,0.00033087176,0.010008868
4833,0.0014405393,0.000322107,0.00016215426,0.00095627806,0.002341053,0.0004168263,0.00021052065,0.0017137061,0.011935621
4834,0.00054438075,6.269748e-05,0.0002200935,0.00026158974,0.00070988364,5.49066e-05,0.00022250348,0.00043247358,0.0116428025
4835,0.0012098199,0.00027910247,0.0001961885,0.00073452893,0.0022691358,0.00027161711,0.0002218386,0.00177568,0.010431324
4836,0.0018338854,0.0004151671,0.00013900897,0.0012797094,0.0018948674,0.00041336732,0.00013468432,0.0013468157,0.012031882
4837,0.0009563735,0.0002180231,0.00020097797,0.0005373725,0.0015073059,0.00015381837,0.00023497827,0.0011185092,0.012525084
4838,0.00086063705,0.00027646366,0.000111106405,0.00047306696,0.0012184419,0.00012358773,0.00012382746,0.0009710267,0.010857371
4839,0.0005724407,0.00010499852,0.00012777469,0.00033966743,0.0005886457,0.00015939042,0.00012120924,0.00030804603,0.01127913
4840,0.0005711374,0.0001800545,8.618715e-05,0.00030489574,0.0009791655,0.000132282,0.000108070104,0.0007388135,0.012781991
4841,0.00032046356,5.7759768e-05,8.4746185e-05,0.0001779576,0.00017691517,3.879788e-05,8.121568e-05,5.6901605e-05,0.011885076
4842,0.00022978423,4.5341385e-05,9.3588984e-05,9.0853864e-05,0.00038694905,7.130312e-05,0.00010713368,0.00020851225,0.011089908
4843,0.00030506402,8.840082e-05,4.274554e-05,0.00017391768,0.00049133535,5.3632797e-05,4.7062153e-05,0.0003906404,0.012113984
4844,0.00023716675,3.490132e-05,7.796565e-05,0.00012429978,0.00036826852,7.166355e-05,8.462264e-05,0.00021198233,0.0122132385
4845,0.00023927199,7.160375e-05,5.060077e-05,0.00011706747,0.0002620101,4.990392e-05,6.427861e-05,0.00014782754,0.011245492
4846,0.00013900729,2.14724e-05,5.403564e-05,6.349924e-05,0.00019210999,3.0134004e-05,5.389005e-05,0.000108085944,0.011598166
4847,0.00018223515,4.0575494e-05,4.1311367e-05,0.00010034829,0.00041129606,5.64569e-05,5.5487348e-05,0.0002993518,0.012142488
4848,0.00014721055,3.6947986e-05,3.7601516e-05,7.266104e-05,9.637038e-05,2.9048537e-05,4.5708377e-05,2.1613463e-05,0.011548124
4849,8.4650375e-05,8.767122e-06,4.5881126e-05,3.0002126e-05,0.00014155643,3.080713e-05,5.238843e-05,5.836087e-05,0.011397481
4850,0.00012916847,3.593412e-05,2.007822e-05,7.315614e-05,0.00020912668,3.5748242e-05,2.853747e-05,0.00014484096,0.011986358
4851,8.96663e-05,9.492846e-06,3.6296682e-05,4.387677e-05,0.00013131124,2.5576634e-05,4.5137185e-05,6.059742e-05,0.0118562225
4852,7.082432e-05,1.5654196e-05,2.5477331e-05,2.969279e-05,9.350022e-05,1.795068e-05,3.53213e-05,4.022824e-05,0.011422299
4853,8.045229e-05,1.6129614e-05,2.5453019e-05,3.886966e-05,9.4733594e-05,2.962015e-05,2.9287386e-05,3.582606e-05,0.011737981
4854,9.148648e-05,1.7818968e-05,2.141437e-05,5.2253145e-05,0.00018235603,2.6164938e-05,3.1708812e-05,0.00012448228,0.011990672
4855,5.632109e-05,8.683792e-06,2.1810913e-05,2.5826384e-05,4.9896247e-05,1.1930787e-05,3.0159457e-05,7.806003e-06,0.011649525
4856,5.735478e-05,7.963886e-06,2.4522342e-05,2.4868552e-05,9.4338226e-05,2.3614983e-05,3.092785e-05,3.979539e-05,0.011544718
4857,7.597417e-05,1.9589635e-05,1.4001176e-05,4.2383355e-05,0.00011053015,2.2559698e-05,2.1181537e-05,6.678892e-05,0.011880592
4858,6.3913314e-05,6.635783e-06,2.1764274e-05,3.5513258e-05,0.00011442658,1.8178464e-05,3.0189456e-05,6.605866e-05,0.0118930265
4859,4.6156725e-05,8.595541e-06,1.7603266e-05,1.995792e-05,5.696081e-05,1.1886467e-05,2.5803802e-05,1.9270541e-05,0.011567244
4860,5.1710856e-05,8.55445e-06,1.918807e-05,2.3968334e-05,7.3210926e-05,2.2342974e-05,2.4484101e-05,2.6383854e-05,0.011656114
4861,7.275831e-05,1.5353251e-05,1.4300905e-05,4.3104155e-05,0.00013981022,1.9621672e-05,2.2956836e-05,9.723171e-05,0.011943248
4862,4.4820772e-05,4.253468e-06,1.8404995e-05,2.216231e-05,5.5134304e-05,1.17060745e-05,2.5907755e-05,1.7520471e-05,0.011780258
4863,4.757339e-05,7.513048e-06,1.8560328e-05,2.1500013e-05,8.073432e-05,1.7679662e-05,2.5840822e-05,3.7213835e-05,0.011527171
4864,5.138937e-05,1.0880424e-05,1.4099537e-05,2.6409407e-05,7.318267e-05,1.7560638e-05,2.0242645e-05,3.537939e-05,0.011772949
4865,6.7905894e-05,1.0608771e-05,1.6997568e-05,4.0299554e-05,0.00013785364,1.9048055e-05,2.5148349e-05,9.365724e-05,0.011964872
4866,4.0121173e-05,6.1079295e-06,1.6342448e-05,1.7670796e-05,4.185482e-05,9.685175e-06,2.4039851e-05,8.12979e-06,0.011636442
4867,4.5383214e-05,5.7949946e-06,1.8679693e-05,2.0908526e-05,7.9197474e-05,2.0096413e-05,2.4703273e-05,3.4397784e-05,0.0115487715
4868,6.358206e-05,1.49061125e-05,1.2640439e-05,3.6035508e-05,0.000112818205,1.7194492e-05,2.0020558e-05,7.560315e-05,0.011910579
4869,5.536482e-05,5.996861e-06,1.7984416e-05,3.1383544e-05,9.651635e-05,1.5486192e-05,2.5182762e-05,5.5847395e-05,0.01189937
4870,4.8208894e-05,9.10789e-06,1.696132e-05,2.2139682e-05,7.107015e-05,1.38977375e-05,2.4841878e-05,3.2330536e-05,0.011507833
4871,4.2321095e-05,5.9520407e-06,1.662012e-05,1.9748933e-05,6.356911e-05,1.8359646e-05,2.19143e-05,2.3295168e-05,0.011649308
4872,7.9378384e-05,1.7365757e-05,1.4522567e-05,4.7490055e-05,0.00016141223,1.9894513e-05,2.235668e-05,0.00011916104,0.0120153
4873,4.469984e-05,4.736476e-06,1.7576724e-05,2.238664e-05,5.4391887e-05,1.1375036e-05,2.461613e-05,1.8400722e-05,0.01175704
4874,5.7202065e-05,9.909256e-06,1.8817582e-05,2.8475226e-05,0.000103901315,2.0189096e-05,2.5960146e-05,5.7752073e-05,0.011443758
4875,4.9776594e-05,1.0405817e-05,1.4409414e-05,2.496136e-05,7.1847244e-05,1.666798e-05,2.0021129e-05,3.5158137e-05,0.011801298
4876,8.735989e-05,1.6094587e-05,1.7374017e-05,5.389129e-05,0.000181815,2.2027052e-05,2.470518e-05,0.00013508278,0.012049041
4877,4.7745278e-05,8.462682e-06,1.7730395e-05,2.1552203e-05,5.032036e-05,1.0959222e-05,2.5375073e-05,1.3986065e-05,0.011581429
4878,5.9491205e-05,8.434243e-06,2.010452e-05,3.095244e-05,0.00011177169,2.4410494e-05,2.5814697e-05,6.1546496e-05,0.011454904
4879,7.424403e-05,1.9002398e-05,1.4167909e-05,4.1073723e-05,0.00012584461,1.8385408e-05,2.0683867e-05,8.677533e-05,0.011973572
4880,8.432077e-05,1.2281956e-05,1.966442e-05,5.2374395e-05,0.0001639641,2.157837e-05,2.620881e-05,0.00011617692,0.012002724
4881,6.905338e-05,1.606829e-05,1.9652036e-05,3.333305e-05,9.6339136e-05,1.6605482e-05,2.79337e-05,5.179995e-05,0.011408528
4882,5.6800855e-05,6.8849217e-06,2.0366379e-05,2.9549556e-05,9.507075e-05,2.5188052e-05,2.4681609e-05,4.5201083e-05,0.01153538
4883,0.00011566171,3.0447687e-05,1.6469301e-05,6.874472e-05,0.00022387762,2.4940085e-05,2.3730421e-05,0.00017520711,0.012143936
4884,7.625452e-05,8.99932e-06,2.1651518e-05,4.560368e-05,0.00012383042,1.8848665e-05,2.7839875e-05,7.714188e-05,0.011879505
4885,0.00010652852,2.5762398e-05,2.346094e-05,5.7305184e-05,0.00018332679,2.8386761e-05,3.1773372e-05,0.00012316665,0.011261162
4886,5.8132413e-05,8.158321e-06,2.050949e-05,2.94646e-05,7.595822e-05,2.384157e-05,2.4004232e-05,2.8112416e-05,0.01167912
4887,0.00017084708,4.3383097e-05,2.0841962e-05,0.00010662202,0.00035331125,3.610483e-05,2.8234608e-05,0.00028897182,0.012294579
4888,7.6453376e-05,1.0299242e-05,2.4827861e-05,4.132627e-05,9.175515e-05,1.6492695e-05,3.145381e-05,4.3808654e-05,0.011688752
4889,0.00015578058,3.626549e-05,2.8747743e-05,9.076734e-05,0.00029549038,4.4972283e-05,3.6179114e-05,0.00021433897,0.011151271
4890,7.7554374e-05,1.591939e-05,2.2320943e-05,3.9314047e-05,8.819671e-05,2.3513496e-05,2.5772259e-05,3.8910955e-05,0.011883728
4891,0.00023722772,5.667412e-05,2.6796217e-05,0.00015375738,0.0005034747,5.0909322e-05,3.360339e-05,0.00041896195,0.012412381
4892,0.00010455749,2.1554408e-05,3.1281255e-05,5.1721825e-05,0.000105948624,1.9044423e-05,3.9225637e-05,4.7678568e-05,0.011440432
4893,0.00021354241,4.6811696e-05,3.5373283e-05,0.00013135743,0.00041977968,6.47905e-05,4.0868665e-05,0.00031412052,0.01108363
4894,0.0001355476,3.5835263e-05,2.8013257e-05,7.169908e-05,0.00017738584,2.8828968e-05,3.2290893e-05,0.00011626597,0.01215326
4895,0.00031417003,6.8974936e-05,3.47779e-05,0.00021041719,0.0006686969,6.827682e-05,4.0303963e-05,0.0005601161,0.012486067
4896,0.00019067735,5.143561e-05,4.348593e-05,9.575582e-05,0.00022021422,3.3653127e-05,5.3694934e-05,0.00013286616,0.01114041
4897,0.0002760049,5.5897446e-05,4.4156055e-05,0.0001759514,0.00054083753,8.5840315e-05,4.639032e-05,0.00040860692,0.011063724
4898,0.0002668981,7.803963e-05,4.02633e-05,0.00014859517,0.0004205029,4.726886e-05,4.6512487e-05,0.00032672158,0.012499959
4899,0.00039744386,7.673297e-05,4.6968904e-05,0.00027374199,0.00083075167,8.584439e-05,5.052527e-05,0.000694382,0.012494118
4900,0.0003866895,0.00011532032,6.4326035e-05,0.00020704315,0.0005315861,7.3533374e-05,7.7884375e-05,0.00038016838,0.010794849
4901,0.00032782508,5.8438687e-05,5.757302e-05,0.00021181336,0.0006111609,0.00010263633,5.4692788e-05,0.00045383174,0.011108351
4902,0.00053354993,0.00015980956,6.221293e-05,0.00031152743,0.00096643344,9.3099115e-05,7.219181e-05,0.00080114254,0.012938295
4903,0.00046332393,7.148985e-05,6.8703586e-05,0.0003231305,0.00090666267,9.564756e-05,6.983096e-05,0.0007411841,0.01237943
4904,0.0007687544,0.0002336905,9.5596064e-05,0.0004394678,0.0012090723,0.00016253772,0.00011330299,0.00093323167,0.010432827
4905,0.00033081922,4.468512e-05,8.116531e-05,0.00020496879,0.00051203533,0.00010043711,7.121968e-05,0.00034037855,0.011261883
4906,0.0010078468,0.00029659146,9.5112606e-05,0.0006161427,0.002027018,0.00018947243,0.00011072308,0.0017268226,0.013451709
4907,0.00048383093,5.4077896e-05,0.000111458095,0.00031829491,0.0007318809,8.456871e-05,0.00011166489,0.00053564727,0.0120229
4908,0.0013201623,0.00038961263,0.00013190224,0.00079864747,0.0023244063,0.0003163116,0.00015142278,0.0018566719,0.010151841
4909,0.0003234127,3.263091e-05,0.00012342703,0.00016735477,0.00027210204,7.068957e-05,0.00010860839,9.2804075e-05,0.011632017
4910,0.0015601666,0.00042973793,0.00013242429,0.0009980043,0.0033836039,0.00032810465,0.00015091634,0.002904583,0.013871441
4911,0.0007208439,0.00013492066,0.00018898209,0.00039694112,0.0006571029,0.00010041384,0.00019773652,0.00035895253,0.011331203
4912,0.0014872137,0.00039561602,0.0001626764,0.00092892116,0.00289137,0.00041769995,0.00017034158,0.0023033286,0.010119281
4913,0.0008020368,0.00017961611,0.00017789158,0.0004445291,0.0011577792,0.00012070485,0.00017739333,0.0008596811,0.012424811
4914,0.0014610265,0.00030010758,0.00017930764,0.0009816113,0.0030761447,0.0003211956,0.00018435024,0.0025705989,0.013643545
4915,0.001858053,0.0005224478,0.00025687934,0.0010787259,0.0024761225,0.00034878022,0.00029237662,0.0018349657,0.010601162
4916,0.0006863163,9.579555e-05,0.00021796697,0.0003725538,0.0011721951,0.00020601093,0.00019150469,0.0007746795,0.010512625
4917,0.0018855373,0.0005161007,0.00020296572,0.0011664708,0.004185817,0.00038088197,0.00024183345,0.0035631016,0.013447867
4918,0.0012029014,0.00011198907,0.00030584077,0.00078507146,0.0010614233,0.00014285935,0.0003051228,0.00061344117,0.012372028
4919,0.001939761,0.0005100352,0.00023361591,0.0011961098,0.0035524676,0.0004900221,0.00026933762,0.0027931079,0.010382807
4920,0.000915256,0.00019847613,0.00022942235,0.00048735752,0.0014473408,9.237356e-05,0.00021034702,0.0011446202,0.01172336
4921,0.0015701884,0.00024884476,0.00028774564,0.001033598,0.0032358922,0.00030967308,0.0003117736,0.0026144455,0.013253314
4922,0.0026207028,0.00064989534,0.00028775452,0.001683053,0.0032544127,0.00041008065,0.00034037812,0.0025039539,0.011304133
4923,0.0008210737,0.00013180437,0.00031624277,0.0003730266,0.0014051432,9.762289e-05,0.00029043845,0.0010170819,0.011042216
4924,0.0017972477,0.00046404533,0.00020118557,0.0011320168,0.0044388976,0.00030719666,0.00025744588,0.003874255,0.012721197
4925,0.0029156567,0.0005014962,0.0003982835,0.002015877,0.002751654,0.0003414785,0.00044100184,0.0019691736,0.011966458
4926,0.0016611558,0.00041937453,0.00030028072,0.00094150053,0.0029711768,0.00027662347,0.00032855372,0.0023659996,0.011144263
4927,0.0022254018,0.0006272592,0.00016419878,0.0014339437,0.0050993077,0.00021828052,0.00018051761,0.00470051,0.012179253
4928,0.003942319,0.00068561075,0.0005609971,0.0026957113,0.0050900113,0.00048969686,0.0006771584,0.0039231563,0.012117628
4929,0.0043556644,0.0012103448,0.00028176795,0.0028635517,0.0061439844,0.00057702453,0.00034690593,0.0052200537,0.011646305
4930,0.0050404514,0.0015213885,0.00023230724,0.0032867556,0.009067126,0.00039481465,0.0002577089,0.008414602,0.011887937
4931,0.007268637,0.001868716,0.00072607066,0.0046738503,0.010981091,0.0009260831,0.0009487862,0.009106222,0.012026017
4932,0.00725612,0.0024114181,0.000316718,0.0045279837,0.009671623,0.0010045621,0.00042255464,0.008244506,0.011569433
4933,0.0054912157,0.0020245758,0.00021697534,0.0032496648,0.008806784,0.00062444585,0.00028132505,0.007901013,0.011176383
4934,0.003521503,0.0011831577,0.0004322824,0.0019060631,0.0056832423,0.00055962,0.00057139026,0.004552232,0.011075731
4935,0.0010759642,0.00047659388,0.0001507948,0.00044857548,0.001323951,0.00017988172,0.00018258303,0.00096148625,0.010472588
4936,0.00029925865,5.8433186e-05,0.00011011603,0.00013070944,0.0004068382,9.1753e-05,0.00013032224,0.00018476295,0.010699354
4937,0.0005927428,9.627615e-05,0.00010766478,0.00038880188,0.0008855723,0.00019509971,0.00013842492,0.0005520477,0.011446978
4938,0.0010205423,0.00019115012,0.00013149396,0.0006978983,0.0017450539,0.00020658156,0.00016578783,0.0013726845,0.011450647
4939,0.0013414484,0.00028980948,0.00012594977,0.0009256892,0.0020940702,0.00027028873,0.00015793034,0.0016658511,0.011545607
4940,0.0010250534,0.00030602675,6.443695e-05,0.0006545898,0.0014298818,0.00026169032,8.39166e-05,0.0010842748,0.011912967
4941,0.0004549396,0.00012686748,6.1692896e-05,0.00026637924,0.0006203379,0.00010461382,7.445349e-05,0.00044127062,0.0117631415
4942,0.000105297695,1.9734605e-05,3.826469e-05,4.72984e-05,0.00015057682,2.2969109e-05,4.7684323e-05,7.9923375e-05,0.011682992
4943,4.664369e-05,5.5162636e-06,2.7981705e-05,1.314572e-05,0.00014403049,7.222072e-06,3.421453e-05,0.00010259389,0.01193802
4944,0.00013514256,2.3596907e-05,3.0789677e-05,8.075598e-05,0.00028083986,1.5761481e-05,3.8363276e-05,0.0002267151,0.011947227
4945,0.00019624931,5.4641278e-05,2.5913909e-05,0.00011569412,0.0003820073,3.2982352e-05,3.6917983e-05,0.00031210697,0.011818609
4946,0.00020336788,5.0168393e-05,2.8380293e-05,0.00012481918,0.00038680757,2.7790285e-05,4.0191102e-05,0.00031882618,0.011824302
4947,0.00015113535,3.5573426e-05,2.7059905e-05,8.8502005e-05,0.00026182056,2.1312233e-05,3.8523598e-05,0.00020198475,0.011707633
4948,8.711283e-05,2.4183571e-05,1.9343155e-05,4.35861e-05,0.00015878779,1.7890245e-05,3.0114876e-05,0.000110782676,0.01157814
4949,5.3735137e-05,1.1242252e-05,1.6934891e-05,2.5557993e-05,0.000106895284,1.5040154e-05,2.7390579e-05,6.4464555e-05,0.011643724
4950,3.373529e-05,3.355952e-06,1.6293494e-05,1.4085843e-05,5.996396e-05,1.2908847e-05,2.6498852e-05,2.055626e-05,0.011652649
4951,3.3537006e-05,2.5618508e-06,1.4228413e-05,1.674674e-05,5.621194e-05,1.4332921e-05,2.4322295e-05,1.7556722e-05,0.01161492
4952,4.3799537e-05,5.295237e-06,1.3331764e-05,2.5172536e-05,7.062231e-05,1.6619777e-05,2.3062283e-05,3.0940242e-05,0.011705762
4953,4.332346e-05,6.0177285e-06,1.4001555e-05,2.3304174e-05,6.541093e-05,1.5226065e-05,2.3176875e-05,2.7007993e-05,0.011743096
4954,4.3114385e-05,5.8043406e-06,1.4113483e-05,2.3196562e-05,6.433582e-05,1.4435284e-05,2.3006995e-05,2.6893542e-05,0.011698202
4955,4.322624e-05,6.552347e-06,1.3554258e-05,2.3119634e-05,6.639506e-05,1.42875915e-05,2.202424e-05,3.0083234e-05,0.011748824
4956,3.6605157e-05,5.440917e-06,1.37464e-05,1.741784e-05,5.743259e-05,1.2076205e-05,2.1820515e-05,2.3535866e-05,0.0117894225
4957,3.075778e-05,3.6509648e-06,1.3784555e-05,1.332226e-05,4.8447917e-05,1.0320873e-05,2.1730428e-05,1.639662e-05,0.011742243
4958,2.9232478e-05,3.522652e-06,1.3229188e-05,1.2480639e-05,4.9716793e-05,1.0174292e-05,2.0946989e-05,1.8595512e-05,0.011753914
4959,2.8023522e-05,3.3837248e-06,1.3033448e-05,1.160635e-05,5.0297604e-05,9.588958e-06,2.0594387e-05,2.011426e-05,0.0117922565
4960,2.5664867e-05,2.3944883e-06,1.3221706e-05,1.0048675e-05,4.4905726e-05,8.63832e-06,2.080776e-05,1.5459646e-05,0.011753321
4961,2.5308404e-05,2.445843e-06,1.2992456e-05,9.870105e-06,4.66083e-05,8.839563e-06,2.0479636e-05,1.7289103e-05,0.01173549
4962,2.6605137e-05,2.9859823e-06,1.2681884e-05,1.093727e-05,5.160556e-05,9.097724e-06,2.00843e-05,2.2423535e-05,0.011768682
4963,2.6449867e-05,2.6900555e-06,1.2880918e-05,1.08788945e-05,4.9762893e-05,8.758315e-06,2.039627e-05,2.0608311e-05,0.01175515
4964,2.5881902e-05,2.5677593e-06,1.2897023e-05,1.04171195e-05,4.8364134e-05,8.7726585e-06,2.0372683e-05,1.921879e-05,0.011727345
4965,2.654333e-05,2.938916e-06,1.263355e-05,1.09708635e-05,5.1798343e-05,9.072803e-06,1.999884e-05,2.27267e-05,0.011746973
4966,2.7175425e-05,3.0510992e-06,1.2629506e-05,1.1494819e-05,5.2686606e-05,9.071874e-06,2.0100697e-05,2.3514036e-05,0.01175539
4967,2.6511805e-05,2.7586723e-06,1.275429e-05,1.0998843e-05,4.954823e-05,8.915719e-06,2.0214207e-05,2.0418303e-05,0.011732649
4968,2.6191592e-05,2.7717733e-06,1.26409905e-05,1.077883e-05,4.9864662e-05,9.022067e-06,1.9939478e-05,2.0903119e-05,0.01173368
4969,2.6797428e-05,3.033773e-06,1.2474615e-05,1.128904e-05,5.1898154e-05,9.126664e-06,1.9786034e-05,2.2985454e-05,0.011749828
4970,2.6648431e-05,2.8491922e-06,1.2575924e-05,1.1223315e-05,5.0216066e-05,9.000646e-06,1.9918518e-05,2.1296903e-05,0.011742037
4971,2.5934474e-05,2.6362186e-06,1.2599253e-05,1.0699002e-05,4.8141104e-05,8.9239875e-06,1.9801695e-05,1.941542e-05,0.011730529
4972,2.6024889e-05,2.7817216e-06,1.2444932e-05,1.0798235e-05,4.9291484e-05,9.005408e-06,1.9559955e-05,2.0726124e-05,0.011739833
4973,2.6465013e-05,2.8724623e-06,1.2410969e-05,1.11815825e-05,5.0089846e-05,8.991011e-06,1.9570885e-05,2.1527952e-05,0.011747309
4974,2.596814e-05,2.620776e-06,1.2494793e-05,1.0852572e-05,4.7759822e-05,8.84569e-06,1.959498e-05,1.9319152e-05,0.011736824
4975,2.549442e-05,2.5392471e-06,1.2450884e-05,1.0504288e-05,4.6930196e-05,8.835788e-06,1.9427298e-05,1.8667111e-05,0.0117316
4976,2.5921268e-05,2.7452431e-06,1.2316926e-05,1.08591e-05,4.8520407e-05,8.896391e-06,1.9282157e-05,2.0341859e-05,0.011743086
4977,2.6100786e-05,2.6943862e-06,1.2346452e-05,1.1059948e-05,4.8276364e-05,8.818391e-06,1.932843e-05,2.0129546e-05,0.011745331
4978,2.542598e-05,2.4568897e-06,1.2400056e-05,1.0569034e-05,4.5990975e-05,8.693166e-06,1.9298148e-05,1.799966e-05,0.011731884
4979,2.528961e-05,2.5083518e-06,1.2308395e-05,1.0472864e-05,4.6284506e-05,8.751146e-06,1.91249e-05,1.8408458e-05,0.01173282
4980,2.5917521e-05,2.7104036e-06,1.22122065e-05,1.0994911e-05,4.7993086e-05,8.7752305e-06,1.9049023e-05,2.0168833e-05,0.01174675
4981,2.5706742e-05,2.536761e-06,1.228313e-05,1.0886852e-05,4.6641348e-05,8.629584e-06,1.9112023e-05,1.8899742e-05,0.011740821
4982,2.5037567e-05,2.3580374e-06,1.2305215e-05,1.0374315e-05,4.490275e-05,8.585171e-06,1.9047102e-05,1.7270479e-05,0.01172688
4983,2.5289468e-05,2.532421e-06,1.2173136e-05,1.058391e-05,4.616005e-05,8.665246e-06,1.8862109e-05,1.8632696e-05,0.01173719
4984,2.5899612e-05,2.6651896e-06,1.2141008e-05,1.1093413e-05,4.7478752e-05,8.616604e-06,1.8861185e-05,2.0000964e-05,0.011748612
4985,2.5308746e-05,2.4021442e-06,1.2236443e-05,1.0670159e-05,4.527414e-05,8.458123e-06,1.8932853e-05,1.7883165e-05,0.011733345
4986,2.4810844e-05,2.3168561e-06,1.2207959e-05,1.0286029e-05,4.4363915e-05,8.506369e-06,1.8808816e-05,1.704873e-05,0.011724895
4987,2.5430134e-05,2.5911343e-06,1.2065602e-05,1.0773398e-05,4.6373774e-05,8.552237e-06,1.8639035e-05,1.91825e-05,0.011743383
4988,2.5807974e-05,2.6012895e-06,1.2107197e-05,1.1099489e-05,4.687722e-05,8.433469e-06,1.8719002e-05,1.9724752e-05,0.011746959
4989,2.496644e-05,2.300846e-06,1.2200199e-05,1.0465395e-05,4.4282428e-05,8.32639e-06,1.8768938e-05,1.71871e-05,0.011725331
4990,2.4718474e-05,2.3262512e-06,1.2116811e-05,1.0275412e-05,4.4215212e-05,8.421898e-06,1.8582281e-05,1.7211034e-05,0.011726639
4991,2.5645433e-05,2.6685775e-06,1.1997801e-05,1.09790535e-05,4.6803856e-05,8.409176e-06,1.8465578e-05,1.9929104e-05,0.01174969
4992,2.5666723e-05,2.5341512e-06,1.2100936e-05,1.1031635e-05,4.6296627e-05,8.245679e-06,1.8609611e-05,1.9441335e-05,0.0117425
4993,2.4722018e-05,2.2362049e-06,1.2179915e-05,1.0305898e-05,4.3686698e-05,8.224499e-06,1.8622128e-05,1.6840071e-05,0.011718458
4994,2.4742178e-05,2.3852424e-06,1.2045117e-05,1.0311818e-05,4.4382534e-05,8.311234e-06,1.8379198e-05,1.7692104e-05,0.011731723
4995,2.592026e-05,2.7692486e-06,1.1969914e-05,1.1181098e-05,4.7480175e-05,8.242439e-06,1.8337656e-05,2.090008e-05,0.011755761
4996,2.5561892e-05,2.4854241e-06,1.21292705e-05,1.0947198e-05,4.595365e-05,8.061856e-06,1.8541507e-05,1.9350287e-05,0.011736226
4997,2.4610268e-05,2.2129686e-06,1.2185392e-05,1.02119075e-05,4.3501852e-05,8.134131e-06,1.8501458e-05,1.6866265e-05,0.011713489
4998,2.4879062e-05,2.5035695e-06,1.200264e-05,1.0372853e-05,4.4892717e-05,8.164225e-06,1.8207353e-05,1.8521137e-05,0.011740212
4999,2.6291516e-05,2.9146142e-06,1.1985507e-05,1.1391396e-05,4.856981e-05,8.051796e-06,1.8258013e-05,2.2260003e-05,0.01176207


==> figs/data/loss_Adam_alpha_0.15_beta_15.0_lr0.001_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_train,bcp_loss_train,u_MSE
0,0.57807857,0.3890855,0.16697228,0.022020772,0.8177599,0.62883794,0.16341682,0.025505153,0.43602931
1,0.61321604,0.5214638,0.08883205,0.0029201664,0.7199276,0.6315478,0.08606187,0.0023178821,0.4343145
2,0.51205474,0.44519225,0.06527982,0.0015827062,0.77430904,0.70682985,0.06553875,0.0019404193,0.43552008
3,0.48613504,0.47551075,0.010277641,0.00034664664,0.6853247,0.67555,0.009529235,0.00024548618,0.43228433
4,0.4507193,0.42427012,0.023484059,0.0029651274,0.7007895,0.6759679,0.021314442,0.0035072158,0.43279535
5,0.43412346,0.41897902,0.012781658,0.002362789,0.70738417,0.69251627,0.011832811,0.003035097,0.43389848
6,0.44283757,0.4354496,0.006923314,0.00046463462,0.7101206,0.7023646,0.007090779,0.0006651732,0.43312454
7,0.42484343,0.41116455,0.010923626,0.0027552405,0.7237631,0.7095798,0.010510309,0.003672968,0.43535155
8,0.43720227,0.42241132,0.013148178,0.0016427491,0.70044595,0.6856468,0.012503266,0.0022959237,0.43215695
9,0.4282502,0.4174284,0.008056638,0.0027651591,0.6980037,0.6870057,0.007396643,0.0036013804,0.43251747
10,0.4280613,0.4201273,0.0052591,0.0026749074,0.69564396,0.68734705,0.004803139,0.0034937847,0.43254054
11,0.43377626,0.42475447,0.0067007397,0.0023210421,0.6854702,0.6762965,0.0060756803,0.0030980462,0.43223166
12,0.4281875,0.4162222,0.007959159,0.0040061213,0.685177,0.6729191,0.007146601,0.0051113577,0.4324222
13,0.42628855,0.41499114,0.007011045,0.0042863595,0.6841709,0.67231077,0.006337518,0.005522619,0.4326909
14,0.42777926,0.41627488,0.007355109,0.0041492693,0.68039167,0.66822165,0.006739608,0.0054303915,0.43308327
15,0.42570448,0.41220656,0.00820878,0.0052891504,0.6782627,0.6640129,0.007460759,0.006789051,0.43359414
16,0.42390767,0.40987575,0.007908296,0.0061236448,0.67643857,0.66152155,0.0071371906,0.0077798506,0.43432948
17,0.42408726,0.4097933,0.007873514,0.00642045,0.67345726,0.65817195,0.00712586,0.00815945,0.43532866
18,0.42388925,0.40817288,0.0085867895,0.007129585,0.6707781,0.6539637,0.0077907434,0.009023666,0.43639022
19,0.42264774,0.40588918,0.008770708,0.0079878485,0.66910195,0.6510611,0.007963051,0.010077747,0.43744725
20,0.4215801,0.4038526,0.008917663,0.008809842,0.6674431,0.6482367,0.008106376,0.011100038,0.4386087
21,0.42122123,0.4021118,0.009477888,0.009631532,0.6652105,0.6444567,0.0086316895,0.012122083,0.43995982
22,0.42113984,0.4009522,0.009893992,0.0102936635,0.6629398,0.64093626,0.009036283,0.012967202,0.44146964
23,0.4208186,0.39954007,0.010231813,0.011046718,0.6608789,0.63759726,0.009357588,0.013924046,0.4430099
24,0.4203123,0.39772797,0.010639296,0.011945005,0.65898776,0.6341992,0.009731364,0.015057186,0.4445365
25,0.41989455,0.39617792,0.010983032,0.012733615,0.6572581,0.63112,0.010060606,0.016077463,0.4460929
26,0.41960564,0.3947238,0.011391869,0.013489974,0.655568,0.628043,0.010456241,0.017068762,0.44768238
27,0.41933817,0.3932762,0.01181059,0.014251348,0.653932,0.62499964,0.010860876,0.018071475,0.4492832
28,0.41900474,0.39189756,0.012127954,0.014979211,0.6524137,0.62219805,0.011173374,0.01904233,0.45087025
29,0.41860497,0.39044276,0.012426929,0.01573526,0.65097743,0.61945885,0.011465641,0.020052936,0.45242104
30,0.4181902,0.38902807,0.012698261,0.016463878,0.64962196,0.6168454,0.011735418,0.021041121,0.45393726
31,0.41778243,0.38769174,0.012943574,0.017147139,0.6483275,0.6143552,0.011985931,0.021986349,0.45542094
32,0.41736582,0.3863679,0.01317848,0.017819477,0.64706427,0.61190915,0.012227671,0.022927484,0.45686737
33,0.4169162,0.38509035,0.013363177,0.018462671,0.64583707,0.60956913,0.01242449,0.023843456,0.45827416
34,0.4164228,0.38382077,0.013508052,0.019093981,0.64463466,0.6072958,0.012584225,0.024754664,0.45963776
35,0.41589147,0.38255695,0.013622785,0.019711724,0.6434521,0.60507566,0.012716214,0.02566023,0.46095935
36,0.4153288,0.38131773,0.013707815,0.02030325,0.64228684,0.602918,0.012822203,0.026546586,0.46224365
37,0.41473448,0.38007775,0.013775755,0.020880954,0.6411268,0.6007852,0.012912683,0.027428953,0.46349394
38,0.4141023,0.37883857,0.013820785,0.021442926,0.6399678,0.59867954,0.012982263,0.028306019,0.46471488
39,0.41342667,0.377587,0.013844488,0.021995196,0.638803,0.5965852,0.013031747,0.029186063,0.46591026
40,0.41270602,0.37630972,0.013852618,0.022543669,0.6376269,0.5944833,0.01306608,0.030077524,0.4670853
41,0.41194135,0.37500724,0.0138473725,0.023086727,0.63643587,0.59236795,0.013087691,0.030980242,0.4682463
42,0.4111333,0.37366816,0.013835053,0.023630077,0.63522345,0.5902184,0.013102225,0.031902812,0.46939975
43,0.41028062,0.37228796,0.013816732,0.0241759,0.6339845,0.588024,0.013110849,0.032849636,0.47055176
44,0.4093806,0.3708597,0.013793077,0.024727834,0.6327144,0.58577305,0.013114217,0.033827115,0.4717077
45,0.40843093,0.3693749,0.013765646,0.0252904,0.6314087,0.5834519,0.013113798,0.034842946,0.47287202
46,0.40743,0.36783043,0.013734469,0.025865117,0.63006353,0.58105224,0.013109998,0.035901297,0.47404847
47,0.40637714,0.3662218,0.013700805,0.02645453,0.6286744,0.57856214,0.013104315,0.037007928,0.47524026
48,0.40527114,0.36454666,0.013664561,0.027059913,0.62723684,0.5759726,0.013097194,0.038167078,0.476449
49,0.4041106,0.3628033,0.01362532,0.027681986,0.6257464,0.5732751,0.0130887125,0.039382614,0.47767517
50,0.40289348,0.3609886,0.013582981,0.028321935,0.6241993,0.57046086,0.013079271,0.040659152,0.47891727
51,0.4016178,0.3591012,0.013537142,0.028979441,0.62259185,0.567523,0.01306907,0.04199978,0.48017296
52,0.40028104,0.35713863,0.013487843,0.02965457,0.6209208,0.5644537,0.013058764,0.04340826,0.48143873
53,0.39888066,0.35509872,0.013435246,0.030346682,0.61918294,0.56124604,0.013049185,0.044887744,0.48271015
54,0.39741355,0.35297915,0.013379504,0.03105489,0.6173754,0.55789286,0.013041112,0.046441354,0.4839821
55,0.3958757,0.35077634,0.013320809,0.03177856,0.6154955,0.55438715,0.013035406,0.048072923,0.48524854
56,0.39426246,0.3484868,0.013259067,0.032516606,0.61354035,0.5507218,0.013032596,0.049785923,0.48650277
57,0.39256862,0.34610668,0.013194235,0.033267703,0.6115072,0.54689,0.0130331805,0.05158403,0.48773742
58,0.3907883,0.34363183,0.013126264,0.034030203,0.60939306,0.5428846,0.013037644,0.053470857,0.4889443
59,0.38891494,0.34105814,0.01305497,0.034801856,0.6071952,0.5386993,0.013046121,0.055449747,0.4901139
60,0.38694158,0.33838114,0.012980483,0.03557994,0.60491,0.5343271,0.013058949,0.05752395,0.49123564
61,0.38486016,0.33559605,0.012903063,0.036361028,0.6025347,0.5297621,0.013076297,0.059696335,0.4922977
62,0.38266292,0.33269832,0.012823675,0.037140943,0.6000667,0.5249988,0.013098712,0.061969224,0.49328655
63,0.38034213,0.32968345,0.012744025,0.037914637,0.5975034,0.5200321,0.013127164,0.06434417,0.49418724
64,0.3778906,0.32654765,0.0126667805,0.038676135,0.59484345,0.5148587,0.01316317,0.06682155,0.49498367
65,0.3753026,0.32328844,0.012595786,0.039418396,0.59208596,0.50947666,0.013209007,0.06940031,0.4956581
66,0.37257445,0.31990516,0.01253577,0.040133517,0.5892315,0.50388694,0.01326742,0.07207718,0.49619153
67,0.36970487,0.31639966,0.012492599,0.0408126,0.58628166,0.49809337,0.013341929,0.074846365,0.49656442
68,0.36669508,0.31277615,0.012472644,0.041446287,0.58324045,0.49210468,0.013436406,0.07769937,0.49675685
69,0.3635497,0.3090422,0.01248238,0.04202516,0.5801137,0.48593462,0.013554787,0.08062432,0.49674976
70,0.36027557,0.30520743,0.012527579,0.04254054,0.5769098,0.47960258,0.013700392,0.08360683,0.4965262
71,0.35688144,0.3012836,0.012612531,0.04298532,0.5736395,0.47313353,0.013875636,0.08663037,0.49607286
72,0.35337773,0.2972844,0.012739091,0.043354247,0.57031584,0.46655795,0.014081229,0.08967662,0.49538133
73,0.3497753,0.29322395,0.012906009,0.043645363,0.5669527,0.45990965,0.014315777,0.09272727,0.49444935
74,0.34608495,0.2891169,0.013108528,0.043859553,0.56356466,0.453225,0.014575349,0.09576432,0.49328193
75,0.3423165,0.2849765,0.013338804,0.044001203,0.56016535,0.4465393,0.014853877,0.098772146,0.49189094
76,0.3384804,0.2808164,0.013586826,0.044077173,0.55676645,0.4398856,0.015143772,0.10173707,0.4902942
77,0.3345861,0.27664813,0.013841513,0.04409648,0.5533769,0.43329188,0.015436507,0.104648545,0.48851326
78,0.33064446,0.27248278,0.014092388,0.0440693,0.5500027,0.42678005,0.015723905,0.10749872,0.4865719
79,0.32666698,0.26832992,0.014331017,0.04400606,0.54664606,0.42036483,0.015999055,0.11028218,0.4844927
80,0.3226661,0.2641977,0.014551842,0.043916553,0.54330695,0.41405457,0.016257059,0.11299536,0.48229548
81,0.3186555,0.26009282,0.014752621,0.043810055,0.5399831,0.4078513,0.016495455,0.11563631,0.47999617
82,0.31464934,0.2560206,0.014934048,0.04369469,0.5366708,0.40175238,0.016714158,0.118204236,0.47760662
83,0.31066263,0.25198522,0.015099372,0.04357803,0.533366,0.39575186,0.016915303,0.12069888,0.47513542
84,0.30670953,0.24798886,0.015253322,0.043467343,0.5300659,0.3898418,0.017102607,0.12312149,0.47258967
85,0.3028043,0.24403326,0.01540121,0.04336983,0.5267688,0.38401416,0.017280681,0.12547396,0.46997666
86,0.29896015,0.24011873,0.015548341,0.043293074,0.52347577,0.3782617,0.017454462,0.1277596,0.4673046
87,0.2951902,0.23624642,0.015699526,0.043244254,0.5201899,0.37257951,0.0176286,0.12998174,0.46458378
88,0.29150644,0.23241782,0.015858417,0.043230217,0.5169165,0.36696598,0.017806752,0.13214381,0.46182588
89,0.28791943,0.22863495,0.01602751,0.043256972,0.5136629,0.36142284,0.017991368,0.13424867,0.45904365
90,0.28443933,0.2249019,0.016208192,0.04332924,0.5104368,0.35595548,0.018183757,0.13629752,0.45625046
91,0.28107446,0.22122371,0.016400695,0.043450043,0.5072457,0.35057208,0.018383915,0.1382897,0.45345932
92,0.27783197,0.21760626,0.016604478,0.043621242,0.50409645,0.34528232,0.01859096,0.14022316,0.45068273
93,0.2747173,0.21405648,0.016818179,0.043842655,0.50099367,0.34009653,0.018803218,0.14209391,0.44793248
94,0.27173454,0.2105813,0.017040147,0.04411307,0.4979403,0.33502442,0.019018924,0.14389695,0.44521964
95,0.26888633,0.20718795,0.017268535,0.044429824,0.49493682,0.3300744,0.019236136,0.14562626,0.4425546
96,0.2661736,0.20388292,0.017501356,0.044789314,0.49198192,0.3252533,0.019453034,0.14727555,0.43994644
97,0.26359636,0.20067255,0.01773685,0.045186948,0.48907265,0.3205661,0.019668141,0.14883843,0.4374036
98,0.26115337,0.1975621,0.017973524,0.045617733,0.48620585,0.31601638,0.019880395,0.15030909,0.43493322
99,0.25884247,0.1945563,0.018210046,0.04607613,0.4833777,0.31160635,0.020089088,0.15168224,0.43254143
100,0.25666094,0.19165854,0.018445773,0.046556633,0.48058522,0.30733678,0.02029415,0.1529543,0.43023312
101,0.25460583,0.18887158,0.018680431,0.04705383,0.47782636,0.3032073,0.020496065,0.154123,0.42801225
102,0.25267354,0.18619657,0.018914094,0.047562893,0.47510076,0.2992166,0.020695752,0.15518841,0.42588112
103,0.25086045,0.18363349,0.019147433,0.04807951,0.47240964,0.29536214,0.020894708,0.15615278,0.4238414
104,0.24916267,0.18118085,0.019381462,0.048600364,0.46975598,0.2916408,0.021094905,0.15702027,0.42189327
105,0.24757592,0.17883582,0.019617299,0.049122795,0.4671443,0.28804874,0.021298492,0.15779707,0.42003566
106,0.24609572,0.17659432,0.019856248,0.049645152,0.46458077,0.28458193,0.021507751,0.1584911,0.4182666
107,0.24471723,0.17445117,0.020099564,0.05016649,0.46207255,0.28123665,0.021724993,0.15911092,0.4165831
108,0.24343532,0.17240067,0.020348275,0.05068637,0.45962742,0.27800933,0.021952054,0.15966603,0.4149814
109,0.24224485,0.17043684,0.020603228,0.05120479,0.45725247,0.27489686,0.022190718,0.1601649,0.41345742
110,0.24114029,0.16855372,0.020864861,0.05172171,0.45495528,0.27189687,0.022441985,0.16061643,0.4120069
111,0.2401162,0.16674574,0.021133188,0.052237272,0.45274192,0.26900774,0.022706412,0.16102777,0.41062585
112,0.23916769,0.16500862,0.02140791,0.052751157,0.450617,0.2662283,0.022983948,0.16140476,0.4093105
113,0.23828912,0.1633382,0.0216881,0.05326282,0.44858414,0.26355794,0.023273688,0.1617525,0.40805763
114,0.2374757,0.16173162,0.021972697,0.053771377,0.44664514,0.26099613,0.023574473,0.16207452,0.40686482
115,0.23672263,0.16018693,0.022260038,0.054275658,0.4448,0.2585426,0.02388435,0.16237304,0.40572986
116,0.23602472,0.15870231,0.02254839,0.054774016,0.44304758,0.25619662,0.024201112,0.16264984,0.4046512
117,0.23537742,0.15727668,0.02283595,0.05526479,0.44138545,0.25395727,0.02452239,0.1629058,0.4036275
118,0.23477599,0.15590931,0.02312055,0.05574612,0.43980962,0.2518232,0.024845442,0.163141,0.40265763
119,0.23421589,0.1545992,0.023400443,0.056216244,0.4383155,0.24979222,0.025167804,0.16335551,0.40174025
120,0.23369256,0.15334533,0.02367379,0.056673434,0.43689796,0.24786201,0.025487015,0.16354895,0.40087426
121,0.23320144,0.15214638,0.023939049,0.05711602,0.4355508,0.24602926,0.025800804,0.16372077,0.4000579
122,0.23273876,0.151001,0.024195043,0.057542708,0.43426824,0.24429038,0.026107373,0.16387047,0.39928955
123,0.23230065,0.14990748,0.024440784,0.05795239,0.43304378,0.24264123,0.026405055,0.16399752,0.3985672
124,0.23188347,0.14886357,0.024675714,0.058344185,0.43187144,0.24107738,0.026692765,0.1641013,0.3978886
125,0.23148449,0.14786746,0.024899488,0.058717553,0.43074515,0.23959409,0.026969654,0.16418141,0.39725152
126,0.23110072,0.14691646,0.02511203,0.059072223,0.4296595,0.23818639,0.027235249,0.16423784,0.3966533
127,0.23073009,0.14600821,0.025313605,0.05940828,0.428609,0.23684902,0.027489567,0.16427042,0.39609146
128,0.2303707,0.14514016,0.025504546,0.059726004,0.42758906,0.235577,0.027732585,0.16427948,0.3955635
129,0.23002088,0.14430961,0.02568541,0.060025852,0.42659515,0.23436514,0.027964752,0.16426526,0.3950668
130,0.22967927,0.14351393,0.025856674,0.060308665,0.42562371,0.23320846,0.028186502,0.16422874,0.3945988
131,0.22934486,0.14275047,0.0260191,0.060575288,0.4246713,0.23210207,0.028398538,0.16417067,0.39415717
132,0.2290167,0.14201666,0.026173286,0.060826767,0.42373514,0.2310415,0.028601412,0.1640922,0.39373943
133,0.22869422,0.14131011,0.026319921,0.061064184,0.42281273,0.23002253,0.028795883,0.16399431,0.3933434
134,0.22837655,0.14062831,0.026459564,0.06128869,0.42190212,0.229041,0.028982518,0.16387863,0.39296693
135,0.22806354,0.13996932,0.026592776,0.061501443,0.42100155,0.22809365,0.029161926,0.16374595,0.392608
136,0.22775452,0.1393309,0.026720067,0.061703563,0.4201097,0.22717696,0.029334659,0.16359808,0.39226487
137,0.22744922,0.13871117,0.026841875,0.06189618,0.41922516,0.2262882,0.029501064,0.16343592,0.391936
138,0.2271477,0.1381089,0.026958646,0.06208016,0.41834703,0.22542487,0.029661633,0.16326052,0.39161995
139,0.22684924,0.13752224,0.027070552,0.062256455,0.4174745,0.22458483,0.029816478,0.1630732,0.39131537
140,0.22655421,0.13695017,0.027178083,0.062425975,0.41660655,0.22376588,0.029966045,0.1628746,0.39102134
141,0.22626212,0.1363916,0.027281303,0.062589236,0.41574275,0.22296667,0.03011029,0.16266578,0.39073685
142,0.22597325,0.13584562,0.02738049,0.06274713,0.4148823,0.22218564,0.030249454,0.1624472,0.39046112
143,0.22568733,0.13531137,0.02747583,0.06290013,0.41402465,0.22142144,0.030383617,0.16221958,0.39019364
144,0.22540435,0.13478827,0.027567405,0.06304868,0.41316938,0.22067316,0.030512761,0.16198348,0.3899337
145,0.22512454,0.13427578,0.027655415,0.06319334,0.41231608,0.21993978,0.030637017,0.16173927,0.3896809
146,0.22484776,0.13377343,0.027739983,0.06333435,0.41146415,0.21922046,0.030756366,0.16148733,0.38943484
147,0.2245738,0.13328055,0.027821116,0.06347214,0.4106133,0.21851452,0.030870795,0.161228,0.38919526
148,0.22430325,0.1327971,0.027899038,0.06360709,0.40976316,0.21782123,0.030980395,0.16096154,0.38896182
149,0.2240357,0.13232256,0.027973728,0.063739404,0.40891337,0.21714005,0.031085089,0.16068825,0.38873428
150,0.22377133,0.13185655,0.028045373,0.06386941,0.4080637,0.21647032,0.03118494,0.16040845,0.38851246
151,0.22351016,0.13139884,0.02811391,0.0639974,0.4072138,0.21581154,0.031279907,0.16012235,0.388296
152,0.22325218,0.13094908,0.028179549,0.06412354,0.4063635,0.21516323,0.03137006,0.15983018,0.3880848
153,0.22299743,0.13050698,0.028242247,0.0642482,0.4055129,0.21452504,0.031455338,0.15953252,0.38787866
154,0.22274601,0.1300723,0.028302154,0.06437156,0.40466142,0.21389623,0.03153583,0.15922935,0.3876773
155,0.22249764,0.12964435,0.028359292,0.06449401,0.4038097,0.21327646,0.0316115,0.15892173,0.38748047
156,0.2222527,0.12922336,0.028413713,0.06461563,0.40295708,0.2126653,0.031682413,0.15860936,0.38728806
157,0.22201085,0.12880854,0.028465446,0.064736865,0.40210432,0.21206233,0.031748552,0.15829346,0.38709968
158,0.22177231,0.12839979,0.02851459,0.06485794,0.4012512,0.21146698,0.031810038,0.15797418,0.38691503
159,0.22153696,0.12799655,0.028561227,0.0649792,0.40039825,0.21087882,0.03186682,0.15765262,0.38673386
160,0.22130468,0.1275985,0.02860532,0.065100886,0.39954576,0.21029751,0.031919003,0.15732925,0.38655564
161,0.22107577,0.12720524,0.028647061,0.06522348,0.39869437,0.2097224,0.031966668,0.1570053,0.38638017
162,0.22084978,0.12681621,0.028686406,0.06534716,0.39784473,0.20915316,0.03200987,0.1566817,0.386207
163,0.2206271,0.12643124,0.028723473,0.06547239,0.39699757,0.20858943,0.03204872,0.15635942,0.38603562
164,0.22040737,0.12604952,0.028758332,0.06559951,0.39615384,0.20803063,0.032083273,0.15603994,0.38586557
165,0.22019082,0.12567085,0.028791068,0.0657289,0.39531448,0.20747639,0.032113727,0.15572436,0.38569638
166,0.21997753,0.12529476,0.028821774,0.06586098,0.3944807,0.20692632,0.032140166,0.15541424,0.38552734
167,0.21976726,0.124920614,0.028850492,0.065996155,0.3936538,0.20638,0.03216277,0.15511103,0.38535812
168,0.21956037,0.124548085,0.028877385,0.0661349,0.39283502,0.20583706,0.03218165,0.15481631,0.38518813
169,0.2193568,0.12417686,0.028902516,0.06627744,0.39202592,0.20529726,0.032197036,0.15453163,0.3850167
170,0.21915685,0.12380648,0.028926002,0.06642437,0.39122805,0.20476027,0.032209113,0.15425867,0.38484332
171,0.21896034,0.12343651,0.028947884,0.06657595,0.3904429,0.20422593,0.03221799,0.153999,0.38466743
172,0.21876779,0.12306684,0.028968258,0.06673268,0.389672,0.2036939,0.032223966,0.15375414,0.38448855
173,0.21857919,0.122697145,0.028987197,0.066894844,0.3889171,0.20316428,0.03222714,0.15352567,0.38430622
174,0.21839502,0.12232741,0.029004816,0.067062795,0.3881793,0.20263673,0.03222773,0.15331486,0.38412008
175,0.21821524,0.12195748,0.02902101,0.06723675,0.38746032,0.20211153,0.032225817,0.15312298,0.38392967
176,0.2180404,0.121587425,0.029035922,0.06741705,0.3867612,0.20158859,0.032221682,0.1529509,0.38373467
177,0.21787065,0.12121741,0.029049449,0.06760379,0.3860831,0.20106815,0.032215368,0.15279958,0.3835351
178,0.21770632,0.12084758,0.029061615,0.06779712,0.385427,0.20055032,0.032207035,0.15266965,0.3833306
179,0.21754766,0.12047819,0.029072281,0.06799718,0.38479352,0.20003532,0.032196686,0.1525615,0.38312137
180,0.21739501,0.12010967,0.029081507,0.068203844,0.38418308,0.1995235,0.032184485,0.1524751,0.38290745
181,0.21724859,0.11974237,0.029089017,0.068417214,0.383596,0.19901519,0.032170374,0.15241046,0.38268882
182,0.21710879,0.119376875,0.029094843,0.06863708,0.38303226,0.19851065,0.03215448,0.15236712,0.38246587
183,0.21697553,0.11901331,0.029098826,0.06886339,0.38249183,0.1980101,0.032136794,0.15234494,0.38223892
184,0.21684903,0.118652366,0.029100856,0.06909581,0.38197404,0.19751404,0.032117292,0.15234272,0.38200817
185,0.2167295,0.11829456,0.02910085,0.069334105,0.3814786,0.19702275,0.03209608,0.15235977,0.38177413
186,0.21661696,0.11794025,0.02909871,0.069578,0.3810047,0.19653651,0.03207311,0.15239508,0.38153714
187,0.21651116,0.117589615,0.029094322,0.06982723,0.3805517,0.19605547,0.03204848,0.15244776,0.3812978
188,0.21641248,0.11724329,0.029087739,0.070081465,0.3801184,0.19557981,0.032022238,0.15251635,0.38105634
189,0.21632037,0.11690137,0.02907883,0.07034018,0.37970382,0.19510981,0.03199443,0.15259956,0.38081342
190,0.21623495,0.11656416,0.02906767,0.070603125,0.37930697,0.1946455,0.03196511,0.15269636,0.38056934
191,0.21615592,0.11623179,0.029054267,0.070869856,0.37892693,0.19418691,0.031934474,0.15280555,0.38032472
192,0.21608314,0.11590445,0.029038664,0.07114001,0.3785623,0.19373405,0.031902567,0.15292569,0.3800797
193,0.21601638,0.115582146,0.029020926,0.071413316,0.37821227,0.19328697,0.031869546,0.15305577,0.37983495
194,0.2159552,0.11526487,0.029001167,0.071689166,0.3778757,0.19284552,0.03183553,0.15319465,0.3795907
195,0.21589957,0.11495272,0.028979452,0.07196739,0.3775514,0.1924096,0.031800676,0.15334113,0.37934723
196,0.21584892,0.11464547,0.028955879,0.07224757,0.3772388,0.19197911,0.03176504,0.15349467,0.37910503
197,0.21580319,0.114343114,0.02893063,0.07252945,0.37693667,0.19155386,0.03172886,0.15365396,0.3788643
198,0.215762,0.11404568,0.028903726,0.0728126,0.37664413,0.1911337,0.031692185,0.15381826,0.37862518
199,0.215725,0.113752805,0.02887536,0.07309685,0.37636065,0.1907185,0.03165517,0.15398699,0.37838805
200,0.21569198,0.11346444,0.028845618,0.07338194,0.37608522,0.19030792,0.031617843,0.15415944,0.37815312
201,0.21566251,0.11318034,0.028814582,0.07366758,0.37581736,0.18990193,0.031580362,0.15433508,0.3779204
202,0.21563655,0.11290052,0.028782416,0.07395362,0.37555632,0.18950032,0.031542804,0.1545132,0.37769002
203,0.21561372,0.11262465,0.028749185,0.07423989,0.37530154,0.18910271,0.0315052,0.15469365,0.37746224
204,0.21559381,0.11235272,0.028714962,0.07452614,0.3750525,0.18870911,0.03146761,0.1548758,0.37723693
205,0.21557653,0.112084396,0.028679848,0.074812286,0.3748089,0.18831922,0.031430054,0.15505962,0.3770143
206,0.21556187,0.1118196,0.02864391,0.07509836,0.37457,0.18793285,0.031392608,0.15524457,0.37679428
207,0.21554935,0.1115581,0.02860719,0.07538406,0.3743357,0.18754987,0.031355206,0.15543063,0.37657693
208,0.21553895,0.111299686,0.028569795,0.07566947,0.3741055,0.18717,0.031317983,0.15561754,0.3763622
209,0.21553054,0.11104435,0.028531736,0.07595446,0.37387908,0.18679318,0.03128085,0.15580504,0.37615004
210,0.21552394,0.110791795,0.028493106,0.076239035,0.3736562,0.1864192,0.031243859,0.15599316,0.37594044
211,0.21551901,0.11054188,0.028453914,0.07652321,0.3734365,0.18604788,0.031206876,0.15618177,0.37573323
212,0.21551554,0.11029438,0.028414197,0.07680696,0.37322003,0.18567921,0.031170025,0.15637079,0.37552842
213,0.21551359,0.11004928,0.02837403,0.07709027,0.37300622,0.18531281,0.03113329,0.15656014,0.37532598
214,0.21551278,0.10980632,0.028333314,0.077373154,0.37279487,0.18494861,0.03109652,0.15674974,0.3751257
215,0.21551335,0.109565355,0.028292263,0.07765574,0.37258625,0.18458663,0.031059867,0.15693974,0.37492752
216,0.21551493,0.10932624,0.028250758,0.07793792,0.37237966,0.18422656,0.031023176,0.15712993,0.37473136
217,0.21551761,0.109088905,0.028208902,0.078219794,0.37217504,0.18386823,0.03098648,0.1573203,0.37453708
218,0.21552113,0.10885305,0.02816661,0.07850147,0.37197244,0.18351169,0.030949753,0.15751098,0.37434465
219,0.21552555,0.108618595,0.028123971,0.07878299,0.37177148,0.18315676,0.030912938,0.15770179,0.37415385
220,0.2155308,0.108385384,0.028081013,0.0790644,0.3715722,0.18280318,0.030876074,0.15789294,0.37396467
221,0.21553673,0.108153254,0.02803766,0.07934581,0.37137437,0.18245088,0.030839121,0.15808436,0.37377682
222,0.21554324,0.107922025,0.027993957,0.07962727,0.37117773,0.18209974,0.030802036,0.15827595,0.3735903
223,0.21555033,0.10769164,0.027949912,0.079908796,0.37098223,0.18174967,0.030764783,0.15846777,0.37340492
224,0.21555787,0.10746185,0.0279055,0.08019053,0.37078777,0.18140058,0.030727422,0.15865977,0.3732206
225,0.21556577,0.10723252,0.027860729,0.08047252,0.37059405,0.18105221,0.030689837,0.15885201,0.37303722
226,0.21557385,0.1070034,0.027815513,0.08075493,0.3704012,0.1807046,0.03065209,0.15904452,0.37285462
227,0.21558216,0.10677438,0.027769936,0.08103786,0.37020886,0.1803575,0.030614102,0.15923724,0.37267265
228,0.21559057,0.106545456,0.027723916,0.08132119,0.37001675,0.18001083,0.030575898,0.15943003,0.37249115
229,0.21559891,0.10631619,0.027677467,0.08160526,0.36982495,0.17966433,0.030537477,0.15962313,0.37231007
230,0.21560718,0.10608658,0.027630491,0.081890106,0.36963326,0.17931807,0.030498786,0.1598164,0.3721292
231,0.21561521,0.10585644,0.027583,0.08217578,0.36944136,0.17897178,0.030459845,0.16000973,0.3719484
232,0.21562281,0.10562557,0.027534952,0.082462296,0.36924914,0.1786254,0.03042055,0.16020319,0.3717676
233,0.2156299,0.105393745,0.027486295,0.082749866,0.36905652,0.17827886,0.030380942,0.16039672,0.37158656
234,0.21563655,0.10516112,0.027436957,0.08303848,0.3688631,0.17793205,0.030340964,0.16059008,0.37140515
235,0.21564233,0.104927085,0.027386883,0.08332836,0.36866894,0.1775847,0.030300578,0.16078368,0.37122327
236,0.21564725,0.10469174,0.027335994,0.08361951,0.36847374,0.17723675,0.030259807,0.16097718,0.37104073
237,0.2156514,0.10445497,0.027284348,0.08391207,0.36827716,0.17688812,0.030218598,0.16117044,0.37085742
238,0.21565428,0.10421658,0.027231634,0.08420607,0.36807913,0.17653875,0.030176831,0.16136356,0.3706732
239,0.21565597,0.103976406,0.027177967,0.084501594,0.36787972,0.17618859,0.030134503,0.16155663,0.37048805
240,0.21565637,0.10373446,0.027123144,0.08479876,0.36767823,0.17583746,0.030091511,0.16174926,0.37030166
241,0.21565542,0.10349075,0.027067069,0.0850976,0.36747468,0.17548536,0.030047778,0.16194154,0.37011397
242,0.215653,0.10324497,0.027009714,0.08539832,0.36726904,0.17513216,0.030003278,0.16213362,0.36992505
243,0.21564898,0.10299719,0.02695093,0.08570085,0.36706105,0.1747778,0.02995791,0.16232534,0.36973464
244,0.21564323,0.10274742,0.026890568,0.08600525,0.36685044,0.17442235,0.029911542,0.16251652,0.36954263
245,0.21563599,0.10249571,0.026828576,0.086311705,0.36663717,0.17406577,0.029864151,0.16270725,0.36934906
246,0.21562698,0.10224187,0.026764836,0.08662028,0.36642113,0.17370795,0.029815547,0.16289765,0.36915386
247,0.21561621,0.10198616,0.026699182,0.08693087,0.36620218,0.17334895,0.029765679,0.16308755,0.36895698
248,0.21560383,0.10172856,0.026631575,0.08724368,0.36598003,0.17298861,0.029714474,0.16327694,0.3687585
249,0.21558955,0.101469,0.026561888,0.08755866,0.3657551,0.17262718,0.02966181,0.16346613,0.36855835
250,0.2155737,0.10120783,0.026490021,0.08787585,0.3655269,0.1722647,0.02960756,0.16365467,0.36835647
251,0.2155563,0.10094505,0.026415898,0.088195354,0.3652956,0.1719009,0.029551674,0.163843,0.368153
252,0.21553724,0.10068063,0.026339473,0.08851713,0.36506122,0.17153607,0.029494055,0.1640311,0.36794809
253,0.21551692,0.10041488,0.02626076,0.0888413,0.36482376,0.17117012,0.029434703,0.16421892,0.36774158
254,0.21549526,0.10014796,0.026179645,0.089167655,0.36458325,0.17080319,0.02937356,0.16440652,0.3675337
255,0.21547225,0.09987971,0.02609613,0.08949641,0.36434,0.17043518,0.029310573,0.16459426,0.3673246
256,0.21544838,0.0996106,0.026010329,0.089827456,0.36409408,0.17006631,0.029245785,0.16478197,0.36711425
257,0.2154235,0.09934053,0.025922162,0.090160795,0.3638454,0.16969645,0.029179158,0.16496979,0.36690277
258,0.21539798,0.09906968,0.025831856,0.09049646,0.36359462,0.16932587,0.029110765,0.16515799,0.36669034
259,0.21537198,0.098798305,0.025739383,0.09083429,0.36334163,0.1689546,0.029040739,0.16534631,0.36647692
260,0.21534577,0.098526455,0.025644934,0.09117439,0.36308688,0.16858253,0.028969096,0.16553526,0.36626282
261,0.21531937,0.09825411,0.025548663,0.09151659,0.3628306,0.16820975,0.02889598,0.16572489,0.36604804
262,0.21529311,0.09798149,0.025450759,0.09186085,0.36257327,0.1678365,0.028821573,0.1659152,0.36583278
263,0.21526718,0.09770882,0.025351373,0.09220698,0.36231482,0.16746289,0.028745927,0.166106,0.36561698
264,0.21524179,0.09743606,0.025250802,0.09255493,0.36205596,0.1670889,0.02866934,0.16629772,0.36540085
265,0.21521723,0.09716326,0.02514924,0.09290474,0.3617972,0.16671471,0.028591922,0.16649058,0.36518455
266,0.2151939,0.096890785,0.025047021,0.09325609,0.36153853,0.16634049,0.028513907,0.16668412,0.36496794
267,0.21517178,0.096618555,0.024944382,0.09360885,0.3612805,0.16596615,0.02843554,0.16687879,0.36475143
268,0.21515119,0.096346594,0.02484164,0.093962945,0.36102384,0.16559213,0.028357059,0.16707464,0.36453494
269,0.21513261,0.09607533,0.024739126,0.09431815,0.36076823,0.16521838,0.02827863,0.16727121,0.36431855
270,0.2151158,0.09580457,0.024637088,0.09467414,0.36051488,0.16484518,0.028200502,0.1674692,0.3641024
271,0.21510145,0.09553462,0.024535945,0.09503088,0.36026353,0.16447255,0.028123023,0.16766796,0.36388654
272,0.21508947,0.09526547,0.024435975,0.09538803,0.3600151,0.16410077,0.028046336,0.167868,0.36367106
273,0.21508005,0.094997264,0.024337482,0.09574532,0.35976952,0.16373008,0.027970629,0.1680688,0.36345595
274,0.21507362,0.094730146,0.024240844,0.09610262,0.3595274,0.16336057,0.027896216,0.16827062,0.36324146
275,0.21507007,0.09446431,0.024146317,0.09645945,0.35928905,0.16299252,0.027823212,0.1684733,0.36302766
276,0.21506955,0.09419974,0.024054172,0.09681564,0.35905468,0.16262613,0.027751882,0.16867666,0.3628144
277,0.2150724,0.09393665,0.023964738,0.097171,0.35882473,0.16226159,0.02768235,0.16888078,0.36260194
278,0.2150784,0.09367517,0.023878252,0.09752498,0.35859907,0.16189903,0.027614735,0.16908531,0.36239028
279,0.21508768,0.0934153,0.023794869,0.097877525,0.35837838,0.16153874,0.027549244,0.1692904,0.36217958
280,0.21510036,0.09315729,0.023714848,0.09822822,0.35816255,0.16118087,0.027485883,0.1694958,0.36196977
281,0.21511614,0.09290109,0.023638312,0.09857675,0.35795182,0.16082558,0.02742482,0.16970144,0.3617611
282,0.21513528,0.09264696,0.023565419,0.09892291,0.35774612,0.16047296,0.027366038,0.16990712,0.3615535
283,0.21515758,0.092395,0.023496259,0.09926632,0.3575455,0.16012329,0.027309626,0.1701126,0.3613471
284,0.21518281,0.09214517,0.023430873,0.099606775,0.35735017,0.15977655,0.027255524,0.17031808,0.36114204
285,0.215211,0.091897674,0.023369307,0.09994402,0.35715985,0.15943298,0.027203802,0.17052308,0.36093834
286,0.21524167,0.09165252,0.023311531,0.100277625,0.3569745,0.15909255,0.027154407,0.17072757,0.36073598
287,0.21527499,0.09140983,0.023257539,0.10060761,0.35679403,0.15875538,0.027107215,0.17093144,0.3605352
288,0.21531057,0.0911696,0.023207303,0.10093368,0.3566184,0.15842146,0.027062297,0.17113467,0.36033604
289,0.21534821,0.090931945,0.023160707,0.10125556,0.35644734,0.1580908,0.027019478,0.17133708,0.3601386
290,0.21538776,0.09069694,0.023117686,0.10157314,0.3562805,0.15776345,0.026978754,0.17153831,0.35994282
291,0.21542898,0.0904646,0.023078056,0.101886325,0.3561182,0.15743951,0.026940007,0.17173868,0.35974887
292,0.21547133,0.090234876,0.023041705,0.10219475,0.35595956,0.15711862,0.026903065,0.17193788,0.3595569
293,0.21551517,0.09000795,0.023008557,0.10249865,0.35580504,0.15680118,0.02686795,0.17213589,0.35936686
294,0.2155598,0.089783825,0.022978334,0.102797635,0.35565382,0.15648687,0.026834471,0.1723325,0.35917884
295,0.21560517,0.08956245,0.022950968,0.103091754,0.35550612,0.15617573,0.026802529,0.17252785,0.35899293
296,0.21565096,0.08934379,0.022926157,0.10338101,0.3553618,0.15586773,0.026772054,0.17272201,0.35880908
297,0.21569726,0.08912808,0.022903891,0.10366529,0.35522032,0.15556273,0.026742987,0.17291461,0.35862756
298,0.21574363,0.08891514,0.022883862,0.10394463,0.35508168,0.15526068,0.026715094,0.17310588,0.35844815
299,0.21578991,0.08870498,0.022865921,0.10421901,0.3549459,0.15496172,0.026688421,0.17329575,0.35827094
300,0.21583599,0.088497646,0.022849882,0.10448847,0.35481247,0.15466557,0.026662745,0.17348415,0.35809603
301,0.21588166,0.08829308,0.022835562,0.10475302,0.35468155,0.15437222,0.026638048,0.17367128,0.35792336
302,0.21592683,0.08809128,0.022822807,0.105012745,0.35455304,0.15408176,0.026614249,0.17385702,0.35775295
303,0.2159715,0.08789229,0.022811454,0.105267756,0.3544265,0.15379393,0.026591267,0.1740413,0.3575848
304,0.21601531,0.08769596,0.022801312,0.10551804,0.35430205,0.15350878,0.026568953,0.1742243,0.3574189
305,0.21605824,0.08750228,0.022792263,0.105763696,0.35417962,0.1532262,0.026547253,0.17440619,0.35725525
306,0.2161004,0.08731147,0.02278414,0.1060048,0.35405907,0.15294628,0.026526162,0.17458662,0.35709372
307,0.2161414,0.0871231,0.022776814,0.106241494,0.35394037,0.15266888,0.026505535,0.17476596,0.35693452
308,0.21618138,0.086937375,0.022770138,0.10647387,0.35382336,0.15239401,0.026485343,0.17494401,0.35677728
309,0.21622026,0.0867542,0.022764027,0.10670203,0.3537081,0.15212151,0.026465567,0.175121,0.35662216
310,0.21625797,0.08657351,0.022758374,0.10692609,0.35359436,0.15185143,0.026446067,0.17529686,0.35646924
311,0.21629456,0.08639527,0.022753078,0.1071462,0.35348204,0.15158366,0.026426805,0.17547157,0.3563183
312,0.21632987,0.08621951,0.022748057,0.10736229,0.3533713,0.15131827,0.026407776,0.17564525,0.35616928
313,0.21636409,0.08604611,0.022743164,0.10757482,0.35326195,0.15105513,0.026388884,0.17581794,0.35602233
314,0.21639694,0.085874945,0.022738444,0.107783556,0.35315418,0.15079427,0.026370099,0.17598982,0.35587728
315,0.21642864,0.08570614,0.022733727,0.10798877,0.3530476,0.15053561,0.026351387,0.17616059,0.35573405
316,0.21645899,0.08553952,0.022728996,0.10819048,0.35294223,0.15027912,0.026332745,0.17633036,0.35559264
317,0.2164883,0.08537508,0.0227243,0.10838892,0.35283822,0.15002485,0.026314069,0.17649932,0.3554531
318,0.2165162,0.08521264,0.022719422,0.10858413,0.3527354,0.1497725,0.026295347,0.17666754,0.3553153
319,0.21654312,0.08505249,0.022714451,0.10877618,0.35263374,0.14952244,0.026276615,0.17683469,0.3551791
320,0.21656877,0.0848942,0.022709247,0.108965315,0.35253337,0.14927441,0.026257658,0.1770013,0.35504463
321,0.21659338,0.08473801,0.022703946,0.10915142,0.35243386,0.14902824,0.026238736,0.1771669,0.3549118
322,0.21661666,0.0845836,0.022698343,0.109334715,0.3523357,0.1487842,0.026219573,0.17733191,0.3547806
323,0.21663913,0.08443121,0.022692623,0.1095153,0.35223842,0.14854217,0.026200283,0.17749599,0.35465088
324,0.21666029,0.08428057,0.022686567,0.10969316,0.3521423,0.14830202,0.026180703,0.17765959,0.35452273
325,0.2166808,0.08413187,0.022680348,0.10986858,0.35204712,0.14806388,0.026161065,0.17782217,0.35439602
326,0.21670008,0.083984785,0.022673817,0.11004148,0.35195294,0.14782752,0.026141105,0.17798431,0.35427082
327,0.21671851,0.08383947,0.022667099,0.11021194,0.35185984,0.14759314,0.026120996,0.1781457,0.354147
328,0.21673581,0.08369575,0.022660028,0.110380046,0.3517677,0.14736049,0.026100574,0.17830662,0.35402462
329,0.21675244,0.08355376,0.022652717,0.11054597,0.35167646,0.14712985,0.026079947,0.17846666,0.3539035
330,0.21676819,0.08341333,0.022645187,0.11070967,0.35158628,0.14690104,0.02605903,0.17862622,0.3537838
331,0.21678306,0.08327434,0.0226374,0.110871315,0.35149693,0.1466738,0.026037866,0.17878528,0.35366538
332,0.2167972,0.083136976,0.02262933,0.1110309,0.3514086,0.14644848,0.02601638,0.17894374,0.3535483
333,0.21681073,0.083001174,0.022621019,0.11118853,0.35132116,0.14622506,0.02599467,0.17910144,0.35343227
334,0.21682325,0.08286666,0.022612428,0.11134415,0.35123473,0.1460032,0.02597263,0.1792589,0.3533177
335,0.2168352,0.08273362,0.022603683,0.1114979,0.3511491,0.1457832,0.025950363,0.17941555,0.3532042
336,0.21684642,0.08260188,0.022594647,0.11164989,0.3510645,0.14556484,0.025927756,0.17957193,0.35309193
337,0.21685717,0.082471564,0.022585418,0.11180017,0.35098076,0.14534813,0.025904918,0.1797277,0.35298076
338,0.21686716,0.08234257,0.022575978,0.11194861,0.3508979,0.1451332,0.025881749,0.17988294,0.3528708
339,0.21687669,0.082214884,0.022566292,0.1120955,0.3508159,0.14491992,0.025858317,0.18003768,0.35276186
340,0.21688549,0.08208835,0.022556407,0.11224073,0.35073516,0.14470835,0.025834583,0.18019223,0.3526542
341,0.216894,0.08196316,0.022546407,0.11238444,0.35065505,0.14449838,0.02581065,0.18034603,0.35254747
342,0.21690173,0.08183905,0.022536116,0.11252657,0.35057598,0.14429002,0.025786335,0.18049963,0.3524418
343,0.21690911,0.08171618,0.022525698,0.112667225,0.35049772,0.1440833,0.025761792,0.18065263,0.35233718
344,0.21691608,0.08159452,0.022515113,0.11280646,0.35042056,0.14387827,0.025736962,0.18080534,0.3522337
345,0.21692264,0.081473954,0.022504382,0.112944305,0.35034424,0.14367479,0.025711944,0.18095751,0.35213113
346,0.21692866,0.081354424,0.022493513,0.11308072,0.35026893,0.14347279,0.02568663,0.18110952,0.35202965
347,0.21693426,0.08123608,0.022482479,0.11321571,0.35019454,0.14327249,0.025661055,0.181261,0.3519291
348,0.21693958,0.0811188,0.02247132,0.11334947,0.35012102,0.14307377,0.025635267,0.18141197,0.3518295
349,0.21694446,0.08100253,0.022460021,0.1134819,0.35004854,0.14287658,0.025609208,0.18156274,0.35173088
350,0.21694899,0.08088725,0.022448597,0.113613136,0.349977,0.14268085,0.025582956,0.18171318,0.35163322
351,0.21695328,0.080773,0.022437116,0.11374315,0.3499064,0.14248686,0.025556436,0.18186313,0.3515364
352,0.21695727,0.080659844,0.022425426,0.11387199,0.34983683,0.14229423,0.02552972,0.1820129,0.3514406
353,0.21696095,0.080547564,0.022413725,0.113999665,0.34976825,0.1421032,0.025502793,0.18216226,0.35134563
354,0.21696413,0.08043622,0.022401897,0.114126,0.34970057,0.14191365,0.025475634,0.18231128,0.35125157
355,0.21696723,0.08032589,0.022389997,0.11425134,0.34963393,0.14172561,0.025448347,0.18245998,0.35115844
356,0.21697012,0.08021646,0.022378031,0.11437562,0.3495683,0.141539,0.025420764,0.18260853,0.35106617
357,0.21697271,0.08010791,0.022365956,0.11449883,0.3495037,0.14135396,0.025393095,0.18275663,0.35097474
358,0.21697503,0.08000031,0.022353822,0.1146209,0.34943992,0.14117038,0.025365157,0.18290438,0.35088414
359,0.21697712,0.07989357,0.022341572,0.11474198,0.34937727,0.14098825,0.025337074,0.18305196,0.35079437
360,0.2169791,0.07978778,0.022329314,0.114862,0.34931564,0.14080767,0.025308872,0.18319908,0.35070542
361,0.2169809,0.079682775,0.022316968,0.11498115,0.34925494,0.14062847,0.025280468,0.183346,0.35061726
362,0.21698233,0.0795786,0.022304576,0.115099154,0.3491953,0.14045069,0.02525188,0.18349274,0.35052997
363,0.21698374,0.07947531,0.022292165,0.11521626,0.3491366,0.1402744,0.02522322,0.18363895,0.35044342
364,0.2169849,0.079372816,0.022279656,0.11533243,0.34907904,0.14009951,0.025194388,0.18378514,0.35035765
365,0.21698597,0.079271175,0.022267163,0.11544764,0.34902227,0.13992593,0.025165426,0.1839309,0.35027263
366,0.21698679,0.079170294,0.022254573,0.115561925,0.34896678,0.13975388,0.025136298,0.1840766,0.35018843
367,0.21698746,0.079070225,0.022241954,0.11567528,0.3489123,0.1395834,0.02510709,0.18422183,0.3501049
368,0.21698806,0.07897099,0.022229291,0.115787774,0.3488585,0.13941403,0.025077717,0.18436676,0.3500222
369,0.21698853,0.0788725,0.022216603,0.115899436,0.34880602,0.13924614,0.025048288,0.18451159,0.34994012
370,0.21698873,0.07877471,0.022203825,0.11601019,0.34875447,0.13907963,0.025018686,0.18465614,0.3498588
371,0.21698892,0.078677796,0.0221911,0.11612002,0.34870377,0.1389145,0.024989042,0.18480024,0.3497781
372,0.21698895,0.07858152,0.022178281,0.116229154,0.34865418,0.13875066,0.024959285,0.18494424,0.3496981
373,0.21698892,0.07848602,0.022165507,0.116337396,0.3486058,0.13858831,0.0249295,0.185088,0.34961882
374,0.21698862,0.07839127,0.022152623,0.11644474,0.34855825,0.1384272,0.02489951,0.18523155,0.3495403
375,0.2169883,0.07829728,0.022139732,0.11655127,0.34851173,0.13826749,0.024869528,0.1853747,0.34946233
376,0.21698776,0.07820394,0.022126809,0.11665701,0.34846628,0.13810906,0.02483946,0.18551774,0.349385
377,0.2169872,0.078111336,0.022113873,0.11676198,0.34842172,0.13795194,0.024809325,0.18566045,0.34930828
378,0.21698654,0.0780195,0.02210091,0.11686612,0.3483782,0.13779621,0.024779145,0.18580286,0.34923226
379,0.21698585,0.07792836,0.022087876,0.116969615,0.3483356,0.13764165,0.0247489,0.18594503,0.3491568
380,0.21698484,0.07783774,0.02207484,0.11707226,0.3482942,0.13748845,0.024718566,0.18608716,0.34908196
381,0.21698391,0.077747986,0.022061776,0.117174156,0.3482535,0.1373365,0.024688229,0.18622877,0.34900773
382,0.21698272,0.07765888,0.022048684,0.117275156,0.3482139,0.13718589,0.024657834,0.18637021,0.348934
383,0.21698157,0.0775704,0.022035558,0.11737561,0.3481754,0.13703653,0.024627393,0.1865115,0.34886086
384,0.21698026,0.07748259,0.022022434,0.11747524,0.3481378,0.13688836,0.024596957,0.18665247,0.3487883
385,0.21697888,0.07739545,0.022009274,0.117574155,0.3481011,0.13674144,0.024566509,0.18679315,0.34871632
386,0.21697731,0.077308916,0.021996072,0.117672324,0.34806544,0.13659577,0.024535982,0.18693368,0.34864482
387,0.21697563,0.07722312,0.021982783,0.117769726,0.3480307,0.13645136,0.024505464,0.18707384,0.34857383
388,0.21697402,0.077137984,0.021969544,0.11786649,0.34799692,0.13630822,0.02447497,0.18721373,0.34850335
389,0.21697211,0.077053316,0.021956258,0.11796255,0.34796417,0.13616616,0.024444431,0.18735357,0.34843352
390,0.21697026,0.076969504,0.021942968,0.118057795,0.34793222,0.13602535,0.02441396,0.1874929,0.34836403
391,0.21696827,0.076886185,0.021929579,0.1181525,0.34790128,0.13588576,0.024383409,0.18763213,0.34829506
392,0.21696612,0.07680354,0.021916198,0.11824638,0.34787118,0.13574724,0.02435291,0.18777104,0.34822655
393,0.21696378,0.07672144,0.021902785,0.11833956,0.34784213,0.13560995,0.024322405,0.18790977,0.34815857
394,0.21696152,0.07664006,0.021889314,0.11843214,0.3478139,0.13547385,0.024291959,0.18804811,0.34809098
395,0.216959,0.07655918,0.02187584,0.11852399,0.34778678,0.13533895,0.0242615,0.18818633,0.34802386
396,0.21695644,0.07647901,0.021862304,0.11861512,0.34776017,0.13520505,0.02423106,0.18832406,0.34795707
397,0.21695387,0.076399386,0.021848764,0.11870573,0.34773493,0.13507237,0.024200695,0.18846187,0.34789085
398,0.21695092,0.076320335,0.021835152,0.11879545,0.3477103,0.13494076,0.02417037,0.18859918,0.34782505
399,0.21694808,0.07624189,0.021821544,0.118884645,0.34768665,0.13481028,0.024140013,0.18873633,0.3477596
400,0.21694513,0.07616415,0.021807868,0.118973106,0.34766382,0.13468096,0.024109775,0.18887307,0.34769452
401,0.21694198,0.076086834,0.021794185,0.11906097,0.34764194,0.13455266,0.02407954,0.18900973,0.3476299
402,0.2169387,0.0760101,0.02178048,0.11914811,0.34762096,0.1344254,0.024049385,0.18914619,0.34756565
403,0.21693546,0.075934105,0.02176673,0.119234614,0.3476005,0.13429928,0.024019316,0.1892819,0.34750167
404,0.21693201,0.07585857,0.021752894,0.11932055,0.34758136,0.13417423,0.023989236,0.1894179,0.34743813
405,0.21692845,0.075783566,0.021739073,0.11940581,0.3475629,0.13405018,0.023959229,0.18955351,0.34737504
406,0.21692473,0.0757092,0.021725189,0.11949033,0.34754527,0.1339272,0.023929385,0.18968867,0.34731215
407,0.21692105,0.07563541,0.021711325,0.11957431,0.34752834,0.1338052,0.02389957,0.18982358,0.3472497
408,0.21691719,0.07556216,0.021697337,0.1196577,0.34751248,0.1336843,0.023869775,0.18995838,0.3471875
409,0.21691307,0.07548938,0.021683369,0.11974033,0.34749737,0.1335644,0.023840105,0.19009288,0.34712562
410,0.21690896,0.075417206,0.021669311,0.119822435,0.34748292,0.13344543,0.023810502,0.19022697,0.34706417
411,0.21690479,0.07534568,0.02165531,0.11990381,0.34746927,0.13332747,0.023781052,0.19036075,0.34700295
412,0.21690027,0.075274535,0.021641137,0.119984604,0.3474568,0.1332106,0.023751557,0.19049464,0.34694207
413,0.216896,0.07520414,0.021627067,0.12006479,0.34744465,0.13309465,0.023722276,0.19062774,0.34688142
414,0.21689121,0.075134076,0.021612834,0.12014431,0.34743375,0.13297965,0.023693,0.19076109,0.34682113
415,0.21688668,0.07506472,0.021598745,0.120223224,0.3474232,0.1328655,0.02366399,0.1908937,0.34676114
416,0.2168816,0.07499567,0.021584379,0.12030155,0.3474139,0.13275237,0.023634885,0.19102663,0.34670138
417,0.21687683,0.07492738,0.021570154,0.1203793,0.34740502,0.13264021,0.023606025,0.19115877,0.3466419
418,0.21687171,0.07485955,0.021555793,0.12045636,0.347397,0.13252898,0.023577195,0.19129083,0.34658268
419,0.21686652,0.07479227,0.02154145,0.12053279,0.34738964,0.13241863,0.023548504,0.19142252,0.34652373
420,0.21686113,0.07472538,0.021527046,0.12060871,0.34738338,0.13230923,0.023519894,0.19155428,0.34646508
421,0.21685588,0.074659206,0.021512648,0.12068403,0.34737748,0.13220066,0.023491496,0.19168533,0.34640658
422,0.21685007,0.07459333,0.021498092,0.120758645,0.3473726,0.13209306,0.02346305,0.1918165,0.34634846
423,0.21684456,0.07452816,0.021483656,0.120832734,0.34736836,0.13198626,0.0234349,0.1919472,0.34629047
424,0.21683873,0.07446338,0.021469077,0.12090627,0.34736496,0.13188042,0.02340676,0.19207777,0.34623277
425,0.21683289,0.074399225,0.021454532,0.12097913,0.34736204,0.13177535,0.023378817,0.19220786,0.34617528
426,0.21682692,0.0743355,0.021439891,0.12105152,0.34736,0.13167115,0.02335095,0.19233789,0.34611794
427,0.2168207,0.07427224,0.021425236,0.121123224,0.34735876,0.13156776,0.023323227,0.19246776,0.34606093
428,0.21681446,0.07420958,0.021410588,0.121194296,0.34735817,0.13146539,0.023295663,0.19259714,0.3460041
429,0.21680805,0.074147336,0.021395782,0.121264935,0.34735838,0.13136376,0.023268148,0.19272646,0.3459475
430,0.21680151,0.07408567,0.02138105,0.12133479,0.3473591,0.13126285,0.023240883,0.19285536,0.34589112
431,0.21679494,0.07402436,0.021366298,0.12140429,0.34736073,0.13116282,0.02321368,0.19298424,0.3458349
432,0.21678825,0.07396368,0.021351485,0.12147308,0.34736282,0.13106348,0.023186643,0.19311272,0.3457789
433,0.2167815,0.07390342,0.021336608,0.12154148,0.34736595,0.13096507,0.02315972,0.19324115,0.34572312
434,0.21677446,0.07384368,0.021321677,0.121609114,0.34736943,0.13086745,0.023132967,0.193369,0.34566745
435,0.21676733,0.07378438,0.021306766,0.12167618,0.34737396,0.13077068,0.02310633,0.19349696,0.34561202
436,0.2167602,0.07372553,0.021291807,0.12174287,0.34737897,0.13067451,0.023079872,0.1936246,0.34555686
437,0.21675292,0.073667265,0.021276824,0.12180883,0.3473845,0.13057913,0.023053527,0.19375187,0.34550178
438,0.21674556,0.07360941,0.021261815,0.12187434,0.34739083,0.13048454,0.023027303,0.193879,0.34544694
439,0.21673796,0.073552065,0.021246726,0.12193916,0.34739813,0.13039075,0.023001267,0.19400612,0.34539226
440,0.21673033,0.07349515,0.021231648,0.122003525,0.3474057,0.1302976,0.022975357,0.19413275,0.34533778
441,0.21672261,0.07343873,0.021216555,0.12206733,0.34741414,0.13020524,0.022949638,0.19425926,0.3452834
442,0.21671484,0.073382765,0.021201393,0.122130685,0.34742326,0.13011353,0.022924058,0.19438566,0.34522933
443,0.21670672,0.073327206,0.021186244,0.12219328,0.34743297,0.13002263,0.022898624,0.1945117,0.34517533
444,0.21669868,0.07327219,0.021171,0.12225548,0.3474434,0.1299324,0.022873288,0.19463772,0.34512153
445,0.21669069,0.07321762,0.021155853,0.1223172,0.34745437,0.1298428,0.0228482,0.19476335,0.34506783
446,0.21668226,0.07316347,0.021140555,0.12237824,0.3474661,0.129754,0.022823215,0.19488889,0.34501433
447,0.21667397,0.07310982,0.021125294,0.12243885,0.34747845,0.12966584,0.022798354,0.19501424,0.344961
448,0.21666548,0.0730566,0.021109942,0.12249892,0.34749147,0.12957832,0.02277364,0.19513951,0.34490785
449,0.21665698,0.073003806,0.02109466,0.12255851,0.34750503,0.1294915,0.02274915,0.19526437,0.3448549
450,0.21664819,0.072951436,0.021079248,0.122617505,0.3475195,0.12940538,0.02272475,0.19538936,0.34480202
451,0.2166394,0.072899535,0.021063881,0.12267598,0.34753427,0.12931995,0.02270053,0.19551378,0.3447493
452,0.2166306,0.07284809,0.021048484,0.12273402,0.34754986,0.12923503,0.022676473,0.19563834,0.34469676
453,0.21662152,0.07279707,0.021033008,0.12279143,0.34756607,0.12915082,0.0226526,0.19576263,0.3446443
454,0.21661244,0.07274648,0.021017544,0.12284842,0.34758288,0.12906726,0.022628825,0.1958868,0.3445921
455,0.21660337,0.072696365,0.021002129,0.12290487,0.34760043,0.12898438,0.022605255,0.1960108,0.34454003
456,0.2165941,0.07264666,0.020986602,0.12296083,0.34761846,0.12890203,0.022581784,0.19613466,0.34448805
457,0.21658462,0.0725973,0.020971058,0.12301626,0.34763718,0.12882032,0.022558518,0.19625834,0.3444363
458,0.2165752,0.07254847,0.02095551,0.123071216,0.3476566,0.12873928,0.022535382,0.19638194,0.3443846
459,0.21656577,0.07250002,0.020940019,0.12312573,0.34767658,0.12865877,0.022512445,0.19650534,0.34433308
460,0.2165559,0.072451904,0.020924369,0.12317962,0.34769726,0.1285788,0.022489589,0.19662887,0.34428173
461,0.21654627,0.07240429,0.020908812,0.12323317,0.34771842,0.12849957,0.022466969,0.19675188,0.3442304
462,0.21653645,0.07235709,0.020893192,0.123286165,0.3477404,0.12842084,0.022444444,0.19687511,0.3441794
463,0.21652657,0.07231029,0.020877592,0.12333868,0.34776276,0.12834266,0.02242215,0.19699796,0.34412843
464,0.21651652,0.072263815,0.02086189,0.12339082,0.34778595,0.128265,0.022399968,0.19712098,0.34407765
465,0.21650651,0.07221785,0.020846276,0.123442374,0.34780955,0.12818801,0.022377934,0.19724359,0.34402692
466,0.21649614,0.07217217,0.020830547,0.12349341,0.34783405,0.12811157,0.022356035,0.19736645,0.34397644
467,0.21648595,0.072127014,0.020814922,0.123544015,0.34785888,0.12803566,0.02233437,0.19748884,0.34392598
468,0.21647564,0.072082154,0.020799166,0.12359431,0.34788442,0.12796028,0.02231275,0.1976114,0.34387574
469,0.21646512,0.07203775,0.020783458,0.12364391,0.34791052,0.12788552,0.022291344,0.19773367,0.34382552
470,0.21645465,0.071993686,0.02076771,0.12369325,0.34793735,0.12781115,0.022270076,0.19785613,0.34377563
471,0.21644405,0.07195007,0.020752005,0.12374196,0.3479647,0.1277374,0.022249022,0.19797827,0.3437257
472,0.21643326,0.071906716,0.020736217,0.12379032,0.34799278,0.12766416,0.022228088,0.1981005,0.343676
473,0.21642256,0.071863785,0.020720523,0.12383824,0.34802115,0.12759145,0.022207292,0.19822243,0.34362632
474,0.21641168,0.071821265,0.020704662,0.12388575,0.34805053,0.12751925,0.022186637,0.19834463,0.34357688
475,0.2164008,0.07177913,0.020688903,0.12393276,0.34808004,0.12744747,0.02216617,0.1984664,0.34352753
476,0.21638978,0.07173723,0.020673096,0.12397945,0.3481107,0.1273762,0.022145826,0.19858868,0.34347838
477,0.21637869,0.07169584,0.020657334,0.1240255,0.3481414,0.12730545,0.022125717,0.19871023,0.34342927
478,0.21636736,0.07165473,0.020641493,0.12407115,0.34817308,0.1272353,0.022105638,0.19883217,0.34338027
479,0.21635622,0.07161408,0.020625703,0.12411644,0.34820527,0.12716554,0.022085823,0.19895388,0.34333143
480,0.2163449,0.07157362,0.02060989,0.12416137,0.34823793,0.12709616,0.022066083,0.1990757,0.3432828
481,0.21633357,0.07153357,0.02059414,0.12420585,0.34827134,0.12702733,0.022046586,0.19919743,0.3432342
482,0.21632196,0.07149386,0.020578252,0.12424985,0.34830528,0.12695889,0.022027124,0.19931926,0.34318578
483,0.21631044,0.07145461,0.020562453,0.12429339,0.34833965,0.12689105,0.022007842,0.19944076,0.34313744
484,0.21629871,0.07141556,0.020546582,0.12433657,0.3483749,0.1268236,0.021988753,0.19956255,0.3430892
485,0.2162871,0.07137693,0.020530818,0.12437936,0.34841046,0.12675661,0.021969855,0.199684,0.34304115
486,0.21627519,0.07133853,0.020514913,0.12442175,0.34844676,0.12668993,0.021951007,0.19980583,0.3429932
487,0.2162635,0.07130058,0.020499129,0.124463804,0.34848338,0.12662376,0.021932399,0.19992724,0.34294534
488,0.21625134,0.071262784,0.020483227,0.12450534,0.34852093,0.12655811,0.021913843,0.20004897,0.34289765
489,0.21623954,0.0712255,0.020467492,0.12454655,0.34855884,0.12649277,0.021895578,0.20017052,0.34285003
490,0.21622732,0.07118834,0.020451622,0.124587364,0.34859756,0.126428,0.021877317,0.20029224,0.34280258
491,0.21621528,0.071151696,0.020435845,0.12462773,0.3486365,0.12636344,0.021859288,0.20041378,0.3427552
492,0.21620297,0.071115196,0.020419946,0.12466783,0.3486764,0.1262994,0.021841342,0.20053567,0.34270802
493,0.21619074,0.07107913,0.020404208,0.1247074,0.34871638,0.12623572,0.021823647,0.20065702,0.3426609
494,0.2161783,0.071043245,0.02038834,0.1247467,0.34875736,0.12617254,0.021806,0.20077881,0.34261394
495,0.21616581,0.07100774,0.020372573,0.124785505,0.34879872,0.12610964,0.021788562,0.20090051,0.34256706
496,0.21615334,0.07097251,0.020356724,0.12482411,0.34884068,0.12604722,0.02177123,0.20102224,0.3425203
497,0.21614087,0.07093767,0.020340962,0.12486223,0.34888303,0.12598516,0.02175408,0.2011438,0.3424736
498,0.21612792,0.070902854,0.020325143,0.124899924,0.3489262,0.12592337,0.02173705,0.20126578,0.34242713
499,0.21611528,0.07086853,0.020309435,0.12493732,0.3489697,0.125862,0.02172022,0.20138747,0.34238076
500,0.2161023,0.07083436,0.020293565,0.12497438,0.34901398,0.12580097,0.021703452,0.20150957,0.34233448
501,0.21608964,0.07080068,0.020277867,0.1250111,0.34905863,0.12574041,0.021686912,0.2016313,0.3422883
502,0.21607652,0.07076705,0.020262048,0.12504742,0.34910387,0.12568021,0.021670436,0.20175323,0.3422422
503,0.21606362,0.070733845,0.020246392,0.12508337,0.34914955,0.12562029,0.021654237,0.20187503,0.3421963
504,0.21605042,0.07070074,0.02023059,0.12511909,0.34919602,0.12556067,0.02163802,0.20199731,0.34215042
505,0.2160373,0.070668094,0.020214938,0.12515427,0.34924263,0.12550144,0.021622093,0.2021191,0.34210464
506,0.21602398,0.07063551,0.020199127,0.12518935,0.34929037,0.12544261,0.021606186,0.20224158,0.3420591
507,0.21601081,0.07060339,0.020183546,0.12522388,0.34933808,0.12538405,0.021590604,0.20236343,0.3420136
508,0.21599713,0.07057128,0.020167751,0.1252581,0.34938663,0.12532583,0.02157495,0.20248586,0.34196815
509,0.21598378,0.070539646,0.02015217,0.12529196,0.34943545,0.12526791,0.02155957,0.20260796,0.34192285
510,0.21597019,0.0705081,0.020136429,0.12532566,0.34948516,0.12521033,0.021544281,0.20273057,0.3418777
511,0.21595654,0.07047688,0.020120865,0.12535879,0.349535,0.12515302,0.021529179,0.2028528,0.3418326
512,0.2159428,0.07044583,0.020105196,0.12539178,0.34958574,0.12509608,0.021514183,0.20297548,0.3417877
513,0.21592909,0.07041513,0.020089654,0.12542431,0.34963664,0.12503935,0.02149945,0.20309784,0.3417428
514,0.21591519,0.07038451,0.020074006,0.12545668,0.3496884,0.12498305,0.021484671,0.2032207,0.34169805
515,0.21590133,0.07035425,0.020058485,0.1254886,0.3497402,0.12492692,0.021470187,0.20334311,0.34165338
516,0.21588713,0.07032408,0.020042848,0.1255202,0.34979302,0.124871254,0.021455707,0.20346607,0.34160882
517,0.21587315,0.070294306,0.02002733,0.12555152,0.34984595,0.12481574,0.02144152,0.2035887,0.34156436
518,0.21585888,0.07026458,0.020011786,0.12558252,0.34989965,0.12476045,0.021427386,0.2037118,0.34152004
519,0.21584472,0.070235215,0.019996282,0.12561323,0.3499536,0.12470557,0.021413429,0.20383458,0.34147575
520,0.21583025,0.0702059,0.019980729,0.12564363,0.3500083,0.12465086,0.021399565,0.20395789,0.34143165
521,0.21581607,0.070176944,0.019965367,0.12567376,0.35006326,0.12459645,0.021385942,0.20408086,0.34138763
522,0.21580148,0.07014807,0.019949833,0.12570357,0.3501188,0.12454235,0.021372363,0.20420408,0.3413436
523,0.21578696,0.07011949,0.019934462,0.12573302,0.35017487,0.12448854,0.021358997,0.20432734,0.34129974
524,0.21577218,0.07009095,0.019919015,0.12576222,0.35023144,0.1244348,0.021345712,0.20445094,0.34125605
525,0.21575762,0.07006288,0.019903682,0.12579106,0.3502882,0.124381416,0.021332663,0.20457414,0.34121236
526,0.2157427,0.07003478,0.019888207,0.12581973,0.3503459,0.12432841,0.0213196,0.20469788,0.3411688
527,0.21572794,0.070007056,0.019872922,0.12584797,0.35040373,0.12427546,0.021306857,0.2048214,0.34112525
528,0.21571276,0.06997922,0.01985755,0.12587598,0.3504624,0.12422279,0.021294115,0.2049455,0.34108204
529,0.21569794,0.0699519,0.019842308,0.12590374,0.35052097,0.12417039,0.021281634,0.20506896,0.3410386
530,0.21568272,0.069924556,0.019826971,0.12593119,0.3505804,0.12411818,0.021269163,0.20519306,0.34099543
531,0.21566752,0.06989748,0.019811703,0.12595834,0.35064018,0.1240663,0.021256953,0.20531692,0.3409523
532,0.2156521,0.069870494,0.01979641,0.12598519,0.35070044,0.12401458,0.021244815,0.20544103,0.34090927
533,0.21563676,0.06984373,0.01978123,0.1260118,0.35076112,0.123963095,0.021232886,0.20556514,0.34086636
534,0.21562126,0.06981714,0.019766025,0.12603809,0.35082242,0.12391182,0.02122104,0.20568956,0.34082344
535,0.21560562,0.0697907,0.019750811,0.1260641,0.35088396,0.12386071,0.021209363,0.20581387,0.3407807
536,0.21559018,0.069764495,0.019735692,0.12608999,0.350946,0.12380983,0.021197837,0.20593835,0.34073803
537,0.2155742,0.069738306,0.019720545,0.12611535,0.35100847,0.12375912,0.021186434,0.20606293,0.3406954
538,0.21555856,0.06971244,0.019705445,0.12614067,0.3510715,0.123708636,0.021175208,0.20618767,0.34065297
539,0.21554255,0.069686614,0.01969032,0.12616561,0.3511349,0.12365837,0.02116404,0.20631249,0.34061053
540,0.2155266,0.06966103,0.019675305,0.12619026,0.35119873,0.12360839,0.021153135,0.2064372,0.34056813
541,0.21551043,0.06963549,0.019660216,0.12621473,0.35126293,0.123558424,0.021142257,0.20656227,0.3405259
542,0.21549429,0.06961014,0.019645223,0.12623893,0.3513276,0.12350878,0.021131594,0.20668723,0.3404837
543,0.21547791,0.06958493,0.01963018,0.12626281,0.35139275,0.12345919,0.021121036,0.20681252,0.3404416
544,0.21546158,0.06955997,0.019615212,0.1262864,0.35145825,0.1234099,0.021110645,0.2069377,0.3403995
545,0.21544509,0.069535054,0.019600235,0.1263098,0.35152435,0.1233608,0.021100381,0.20706317,0.3403576
546,0.21542849,0.06951026,0.019585319,0.12633291,0.35159066,0.12331178,0.021090286,0.20718859,0.3403157
547,0.21541184,0.06948566,0.01957041,0.12635578,0.3516575,0.123262994,0.021080319,0.20731421,0.3402739
548,0.21539511,0.06946119,0.019555515,0.1263784,0.35172465,0.123214394,0.02107047,0.2074398,0.34023207
549,0.21537828,0.06943685,0.019540662,0.12640077,0.35179228,0.12316586,0.02106081,0.20756559,0.3401905
550,0.21536127,0.06941255,0.019525858,0.12642287,0.35186034,0.12311751,0.021051252,0.20769157,0.3401489
551,0.21534431,0.06938853,0.019511027,0.12644476,0.35192865,0.1230694,0.021041863,0.2078174,0.34010735
552,0.21532708,0.06936451,0.019496234,0.12646635,0.3519976,0.12302145,0.02103262,0.20794353,0.34006587
553,0.21530986,0.06934069,0.019481488,0.12648769,0.35206676,0.122973554,0.021023532,0.20806965,0.34002444
554,0.21529256,0.06931696,0.019466735,0.12650886,0.35213643,0.12292594,0.021014567,0.20819594,0.3399831
555,0.21527508,0.06929335,0.019452006,0.12652972,0.35220665,0.12287833,0.021005774,0.20832253,0.33994186
556,0.2152575,0.06926984,0.01943733,0.12655033,0.35227698,0.12283102,0.020997066,0.20844889,0.3399007
557,0.21524002,0.06924652,0.019422688,0.1265708,0.35234785,0.122783735,0.020988576,0.20857555,0.33985955
558,0.21522221,0.06922326,0.019408016,0.12659092,0.35241896,0.122736596,0.020980207,0.20870218,0.33981842
559,0.21520448,0.06920013,0.019393409,0.12661095,0.35249072,0.12268961,0.020972023,0.20882909,0.3397774
560,0.21518645,0.06917708,0.01937881,0.12663054,0.35256273,0.122642815,0.020963915,0.20895599,0.3397365
561,0.21516852,0.06915424,0.01936423,0.12665005,0.35263506,0.12259615,0.020955997,0.2090829,0.3396955
562,0.21515039,0.06913137,0.01934971,0.1266693,0.3527079,0.122549586,0.020948185,0.20921013,0.33965474
563,0.21513209,0.06910866,0.019335164,0.12668827,0.35278112,0.12250314,0.020940566,0.20933743,0.33961388
564,0.21511382,0.06908611,0.019320678,0.12670703,0.35285455,0.12245686,0.020933127,0.20946456,0.3395731
565,0.21509531,0.06906352,0.01930623,0.12672557,0.35292855,0.12241065,0.0209258,0.2095921,0.33953243
566,0.2150768,0.06904114,0.019291805,0.12674385,0.35300294,0.122364596,0.020918619,0.20971972,0.3394918
567,0.21505818,0.06901883,0.019277362,0.12676199,0.35307762,0.12231873,0.020911548,0.20984735,0.33945113
568,0.21503957,0.068996705,0.019263038,0.12677982,0.3531526,0.12227282,0.020904709,0.20997508,0.33941066
569,0.21502069,0.06897455,0.019248633,0.12679751,0.35322812,0.12222714,0.020897998,0.21010299,0.3393702
570,0.2150017,0.06895255,0.019234326,0.12681483,0.35330397,0.1221816,0.02089146,0.2102309,0.33932963
571,0.21498264,0.06893058,0.019219983,0.12683208,0.3533801,0.122136064,0.020885013,0.21035904,0.33928925
572,0.21496345,0.068908766,0.019205764,0.12684892,0.35345665,0.122090705,0.02087876,0.21048719,0.33924893
573,0.21494418,0.06888698,0.019191498,0.1268657,0.35353354,0.12204543,0.020872666,0.21061544,0.33920857
574,0.214925,0.06886537,0.019177295,0.12688234,0.35361072,0.12200023,0.020866748,0.21074374,0.33916825
575,0.21490544,0.06884379,0.019163132,0.12689853,0.35368857,0.121955216,0.020860968,0.21087238,0.339128
576,0.21488589,0.06882223,0.019148977,0.12691468,0.35376668,0.1219103,0.020855349,0.21100102,0.33908778
577,0.21486625,0.06880086,0.019134844,0.12693055,0.35384488,0.121865414,0.020849884,0.21112959,0.33904755
578,0.21484658,0.068779595,0.01912081,0.12694617,0.35392362,0.12182067,0.020844664,0.21125826,0.33900738
579,0.21482675,0.0687583,0.019106694,0.12696175,0.3540029,0.12177608,0.020839443,0.21138738,0.3389673
580,0.21480684,0.0687371,0.019092735,0.12697701,0.3540823,0.12173146,0.020834519,0.21151632,0.33892718
581,0.2147867,0.06871598,0.019078754,0.12699196,0.3541621,0.12168701,0.020829719,0.21164538,0.33888707
582,0.21476664,0.06869498,0.019064788,0.12700687,0.3542423,0.121642664,0.020825135,0.2117745,0.338847
583,0.21474627,0.06867394,0.019050831,0.12702149,0.35432303,0.12159832,0.02082059,0.21190411,0.33880702
584,0.21472615,0.06865316,0.019037046,0.12703595,0.3544038,0.12155419,0.020816382,0.21203321,0.33876696
585,0.21470557,0.06863231,0.019023145,0.12705012,0.3544851,0.12151005,0.0208122,0.21216284,0.338727
586,0.2146852,0.068611585,0.01900937,0.12706424,0.3545667,0.12146611,0.020808281,0.2122923,0.33868703
587,0.21466447,0.06859087,0.018995592,0.12707801,0.35464877,0.121422105,0.020804487,0.21242218,0.33864704
588,0.21464384,0.06857028,0.018981904,0.12709166,0.35473096,0.12137828,0.020800926,0.21255174,0.338607
589,0.214623,0.06854971,0.018968215,0.12710509,0.35481364,0.121334516,0.020797469,0.21268164,0.33856717
590,0.21460202,0.06852918,0.018954566,0.12711827,0.35489663,0.12129076,0.020794256,0.21281162,0.33852726
591,0.21458128,0.06850883,0.01894101,0.12713145,0.35497993,0.121247165,0.020791166,0.21294159,0.33848724
592,0.2145602,0.06848844,0.01892748,0.12714428,0.35506368,0.12120371,0.020788338,0.21307163,0.33844733
593,0.2145389,0.068467975,0.018913925,0.127157,0.35514784,0.12116009,0.020785596,0.21320216,0.33840743
594,0.21451777,0.06844785,0.018900542,0.12716939,0.35523206,0.1211167,0.020783126,0.21333225,0.3383675
595,0.21449634,0.06842763,0.018887103,0.1271816,0.35531685,0.1210735,0.020780759,0.21346259,0.33832753
596,0.2144751,0.06840749,0.018873755,0.12719385,0.35540187,0.121030144,0.02077865,0.21359308,0.33828765
597,0.21445352,0.06838731,0.018860416,0.1272058,0.3554874,0.120987065,0.020776661,0.21372369,0.33824766
598,0.21443199,0.068367355,0.01884725,0.12721738,0.35557294,0.12094393,0.020774962,0.21385403,0.33820775
599,0.21441035,0.068347305,0.018833993,0.12722905,0.35565913,0.12090087,0.02077337,0.21398489,0.3381678
600,0.21438871,0.068327375,0.018820845,0.1272405,0.35574546,0.120857865,0.020771986,0.21411562,0.3381278
601,0.21436688,0.06830742,0.018807722,0.12725173,0.35583222,0.12081498,0.020770818,0.21424644,0.33808768
602,0.21434505,0.06828759,0.01879474,0.12726273,0.35591924,0.120772064,0.020769846,0.21437734,0.3380477
603,0.21432315,0.06826774,0.01878174,0.12727366,0.35600668,0.12072927,0.020769048,0.21450835,0.33800766
604,0.21430108,0.06824798,0.01876881,0.12728429,0.35609436,0.12068659,0.020768434,0.21463935,0.33796757
605,0.21427915,0.06822827,0.01875601,0.12729487,0.35618228,0.12064384,0.020768048,0.21477038,0.33792743
606,0.214257,0.06820852,0.018743193,0.12730528,0.3562707,0.12060116,0.020767871,0.21490167,0.33788735
607,0.21423477,0.06818885,0.018730441,0.12731548,0.35635942,0.12055869,0.020767864,0.21503288,0.33784714
608,0.21421245,0.06816929,0.018717796,0.12732536,0.35644823,0.1205162,0.0207681,0.21516393,0.33780685
609,0.21419019,0.06814966,0.01870517,0.12733535,0.35653758,0.12047362,0.020768518,0.21529542,0.33776668
610,0.21416792,0.068130136,0.018692708,0.12734507,0.3566272,0.120431274,0.020769171,0.21542674,0.3377264
611,0.21414554,0.068110645,0.018680193,0.1273547,0.35671693,0.12038887,0.020769963,0.2155581,0.337686
612,0.21412307,0.06809113,0.018667815,0.12736411,0.35680717,0.12034656,0.020771034,0.21568958,0.33764565
613,0.21410051,0.068071686,0.018655479,0.12737334,0.35689738,0.12030426,0.02077226,0.21582086,0.33760512
614,0.21407789,0.06805224,0.018643193,0.12738246,0.3569882,0.12026207,0.02077371,0.21595243,0.3375646
615,0.21405543,0.068032905,0.018631026,0.1273915,0.35707924,0.120219894,0.020775348,0.216084,0.33752406
616,0.21403266,0.06801351,0.018618917,0.12740023,0.3571704,0.12017772,0.020777237,0.21621543,0.3374835
617,0.21400991,0.067994155,0.018606856,0.1274089,0.35726196,0.12013562,0.0207793,0.21634704,0.33744276
618,0.21398716,0.06797486,0.018594926,0.12741737,0.3573538,0.12009355,0.02078165,0.21647863,0.337402
619,0.21396443,0.06795561,0.018583024,0.12742579,0.3574459,0.120051585,0.020784123,0.21661021,0.3373612
620,0.21394154,0.06793631,0.018571226,0.127434,0.35753822,0.12000957,0.020786798,0.21674186,0.3373203
621,0.21391875,0.06791709,0.018559482,0.12744217,0.3576308,0.11996765,0.020789744,0.2168734,0.3372793
622,0.21389577,0.06789788,0.018547857,0.12745003,0.3577236,0.11992575,0.02079286,0.21700497,0.33723822
623,0.21387285,0.067878716,0.018536268,0.12745786,0.35781664,0.1198839,0.020796167,0.21713655,0.33719707
624,0.21384981,0.06785954,0.018524738,0.12746553,0.35790998,0.11984203,0.020799706,0.21726826,0.33715588
625,0.21382684,0.067840405,0.01851338,0.12747304,0.35800365,0.11980029,0.020803485,0.21739987,0.3371146
626,0.21380378,0.067821324,0.01850204,0.12748042,0.35809726,0.11975852,0.020807428,0.2175313,0.3370732
627,0.21378063,0.06780215,0.01849078,0.12748769,0.3581913,0.119716786,0.020811573,0.21766298,0.33703172
628,0.21375771,0.06778316,0.018479643,0.1274949,0.3582855,0.11967512,0.020815937,0.21779442,0.33699006
629,0.21373457,0.067764044,0.018468505,0.12750201,0.3583799,0.11963327,0.020820474,0.21792617,0.3369485
630,0.21371147,0.06774509,0.018457552,0.12750883,0.35847437,0.119591765,0.020825265,0.21805735,0.3369067
631,0.2136881,0.06772603,0.018446598,0.12751548,0.35856912,0.11955013,0.020830186,0.21818879,0.33686486
632,0.21366505,0.06770704,0.018435828,0.12752219,0.3586641,0.11950847,0.02083541,0.21832022,0.33682287
633,0.2136417,0.067687996,0.018425038,0.12752867,0.3587594,0.119466946,0.020840779,0.21845166,0.33678073
634,0.21361847,0.06766908,0.01841439,0.127535,0.35885465,0.11942546,0.02084631,0.21858287,0.33673856
635,0.21359524,0.06765009,0.018403798,0.12754135,0.35895023,0.11938387,0.02085202,0.21871434,0.33669633
636,0.21357192,0.06763124,0.018393362,0.12754732,0.35904574,0.11934239,0.02085802,0.21884532,0.336654
637,0.21354857,0.067612246,0.018382914,0.1275534,0.3591417,0.119300954,0.020864122,0.21897663,0.33661136
638,0.21352541,0.06759345,0.018372621,0.12755935,0.3592376,0.11925947,0.020870456,0.21910767,0.3365688
639,0.21350193,0.06757451,0.018362407,0.12756501,0.35933366,0.119218074,0.02087698,0.21923861,0.336526
640,0.21347854,0.06755565,0.018352289,0.1275706,0.35942975,0.119176604,0.020883664,0.21936947,0.33648318
641,0.21345526,0.06753685,0.018342212,0.12757619,0.3595262,0.1191352,0.020890525,0.21950047,0.33644024
642,0.21343164,0.06751799,0.018332217,0.12758143,0.35962266,0.11909391,0.02089756,0.21963121,0.33639717
643,0.21340829,0.06749924,0.018322367,0.12758668,0.35971922,0.11905256,0.020904822,0.21976185,0.3363539
644,0.21338473,0.06748041,0.018312585,0.12759174,0.3598158,0.1190112,0.020912232,0.21989237,0.33631065
645,0.2133614,0.06746165,0.01830285,0.1275969,0.3599127,0.1189699,0.020919774,0.22002302,0.33626717
646,0.2133379,0.067442946,0.01829325,0.1276017,0.3600095,0.118928544,0.020927554,0.22015339,0.3362236
647,0.21331432,0.06742417,0.01828371,0.12760644,0.36010653,0.11888726,0.020935431,0.22028384,0.33617997
648,0.21329086,0.06740548,0.01827428,0.1276111,0.36020333,0.118846014,0.020943448,0.22041385,0.33613613
649,0.21326724,0.0673868,0.018264886,0.12761556,0.36030054,0.11880479,0.02095169,0.22054407,0.33609214
650,0.21324363,0.06736809,0.018255638,0.1276199,0.36039782,0.118763596,0.020960117,0.2206741,0.33604816
651,0.21321999,0.067349404,0.01824644,0.12762414,0.36049506,0.11872231,0.020968622,0.22080413,0.33600402
652,0.21319649,0.06733084,0.018237328,0.12762831,0.36059222,0.1186811,0.020977305,0.22093381,0.3359597
653,0.21317273,0.0673122,0.01822831,0.12763222,0.36068964,0.11863998,0.020986138,0.22106354,0.33591527
654,0.21314904,0.06729364,0.018219382,0.12763602,0.36078686,0.118598774,0.020995123,0.22119297,0.33587077
655,0.21312541,0.06727502,0.01821055,0.12763983,0.36088437,0.11855764,0.021004204,0.2213225,0.3358261
656,0.21310174,0.0672565,0.018201815,0.12764342,0.36098176,0.11851639,0.021013519,0.22145185,0.3357814
657,0.21307793,0.067237966,0.018193107,0.12764686,0.36107922,0.118475296,0.021022864,0.22158104,0.33573642
658,0.21305427,0.06721951,0.018184576,0.12765019,0.36117655,0.118434206,0.02103241,0.22170992,0.33569142
659,0.21303046,0.06720102,0.018176079,0.12765336,0.3612741,0.11839316,0.021042066,0.22183886,0.33564624
660,0.21300659,0.067182526,0.018167641,0.12765642,0.36137146,0.11835201,0.021051815,0.22196762,0.335601
661,0.21298286,0.06716411,0.018159352,0.1276594,0.36146903,0.11831095,0.021061722,0.22209634,0.33555567
662,0.21295892,0.06714565,0.018151065,0.1276622,0.36156648,0.11826988,0.021071687,0.2222249,0.33551022
663,0.21293521,0.067127295,0.018143006,0.12766491,0.36166385,0.11822882,0.021081846,0.22235318,0.3354646
664,0.21291134,0.06710889,0.01813494,0.1276675,0.36176145,0.118187755,0.02109211,0.22248156,0.33541888
665,0.21288735,0.067090504,0.01812699,0.12766986,0.36185896,0.1181468,0.02110244,0.22260971,0.33537304
666,0.21286353,0.06707231,0.018119114,0.12767212,0.3619563,0.11810585,0.021112911,0.22273755,0.33532715
667,0.21283944,0.06705397,0.018111318,0.12767415,0.36205363,0.11806479,0.021123461,0.22286539,0.33528113
668,0.21281543,0.0670357,0.018103622,0.12767611,0.362151,0.11802382,0.021134129,0.22299305,0.335235
669,0.2127915,0.06701743,0.018096047,0.12767802,0.36224848,0.11798281,0.021144908,0.22312076,0.33518875
670,0.21276757,0.066999234,0.018088529,0.12767981,0.36234573,0.11794197,0.02115578,0.22324798,0.3351423
671,0.21274346,0.066981025,0.018081136,0.1276813,0.36244306,0.11790103,0.021166742,0.22337529,0.33509597
672,0.21271946,0.066962816,0.01807385,0.12768279,0.36254025,0.117860064,0.021177761,0.22350244,0.33504945
673,0.21269555,0.06694477,0.018066656,0.12768413,0.36263752,0.11781929,0.021188913,0.22362933,0.33500272
674,0.21267137,0.06692663,0.018059472,0.12768526,0.36273468,0.11777835,0.021200078,0.22375624,0.334956
675,0.2126474,0.066908516,0.018052513,0.12768637,0.36283183,0.11773744,0.021211432,0.22388294,0.33490908
676,0.21262322,0.066890456,0.018045582,0.12768719,0.3629288,0.11769662,0.02122278,0.22400941,0.3348622
677,0.21259922,0.066872485,0.01803881,0.12768792,0.36302572,0.11765585,0.02123426,0.2241356,0.33481517
678,0.2125749,0.06685438,0.018032026,0.1276885,0.3631227,0.11761506,0.021245731,0.2242619,0.33476803
679,0.21255091,0.06683647,0.01802546,0.12768899,0.36321962,0.11757434,0.021257373,0.22438791,0.33472085
680,0.21252683,0.06681851,0.018018948,0.12768938,0.36331642,0.117533594,0.021268994,0.22451384,0.33467352
681,0.21250266,0.0668006,0.01801257,0.1276895,0.36341316,0.11749275,0.021280771,0.22463962,0.3346263
682,0.21247879,0.0667827,0.018006297,0.1276898,0.36350995,0.11745207,0.021292588,0.2247653,0.33457878
683,0.21245447,0.06676488,0.018000098,0.1276895,0.3636066,0.11741149,0.021304395,0.22489072,0.33453128
684,0.21243036,0.06674703,0.017994013,0.12768932,0.36370313,0.11737086,0.0213163,0.22501595,0.33448368
685,0.21240634,0.066729225,0.017988065,0.12768905,0.36379972,0.117330186,0.02132831,0.22514123,0.33443603
686,0.21238214,0.06671139,0.01798224,0.12768851,0.36389616,0.117289566,0.021340342,0.22526625,0.33438835
687,0.21235806,0.06669367,0.01797648,0.1276879,0.3639925,0.11724907,0.02135241,0.22539105,0.3343405
688,0.21233399,0.066675976,0.017970886,0.12768713,0.3640889,0.11720853,0.021364592,0.22551575,0.3342926
689,0.2123099,0.06665826,0.017965388,0.12768625,0.36418512,0.11716808,0.021376697,0.22564036,0.3342447
690,0.21228582,0.06664064,0.01796003,0.12768514,0.3642813,0.117127635,0.02138893,0.22576472,0.33419666
691,0.2122618,0.066622965,0.017954811,0.12768401,0.36437732,0.117087185,0.021401206,0.22588891,0.33414865
692,0.21223778,0.06660535,0.017949665,0.12768276,0.36447334,0.117046736,0.021413501,0.22601311,0.33410054
693,0.21221387,0.06658781,0.017944649,0.12768142,0.3645693,0.11700638,0.021425843,0.22613707,0.33405244
694,0.21218997,0.0665703,0.017939802,0.12767987,0.3646651,0.11696606,0.02143826,0.22626075,0.33400416
695,0.21216594,0.06655275,0.017935047,0.12767814,0.36476082,0.11692583,0.021450635,0.22638434,0.3339559
696,0.2121421,0.06653526,0.017930442,0.1276764,0.36485648,0.11688552,0.021463068,0.22650789,0.33390754
697,0.21211815,0.066517755,0.017925955,0.12767445,0.36495215,0.11684532,0.02147558,0.22663127,0.3338592
698,0.21209428,0.06650034,0.017921584,0.12767236,0.36504775,0.116805255,0.02148804,0.22675446,0.3338108
699,0.21207051,0.06648294,0.017917361,0.12767021,0.365143,0.116765074,0.02150058,0.22687735,0.3337624
700,0.21204683,0.066465616,0.017913274,0.12766795,0.3652385,0.11672504,0.021513134,0.2270003,0.3337139
701,0.2120231,0.0664482,0.017909335,0.12766556,0.36533374,0.116684936,0.021525655,0.22712316,0.33366546
702,0.21199945,0.066430934,0.01790549,0.12766303,0.36542892,0.116645,0.021538218,0.2272457,0.33361685
703,0.21197592,0.06641368,0.017901862,0.12766038,0.36552382,0.11660508,0.021550806,0.22736791,0.3335682
704,0.21195237,0.06639642,0.017898312,0.12765764,0.365619,0.11656519,0.021563448,0.22749035,0.33351964
705,0.21192873,0.06637912,0.017894886,0.12765472,0.3657139,0.11652536,0.021576053,0.2276125,0.333471
706,0.2119054,0.06636193,0.01789165,0.12765183,0.36580867,0.11648561,0.02158866,0.2277344,0.33342227
707,0.21188211,0.06634486,0.017888524,0.12764873,0.36590332,0.11644593,0.021601235,0.22785614,0.33337364
708,0.21185873,0.0663277,0.017885542,0.1276455,0.365998,0.116406254,0.021613864,0.22797789,0.33332488
709,0.21183538,0.066310585,0.01788274,0.12764205,0.36609247,0.11636659,0.021626512,0.22809938,0.33327618
710,0.21181224,0.066293485,0.017880075,0.12763868,0.36618686,0.11632707,0.021639131,0.22822067,0.33322746
711,0.21178922,0.0662765,0.017877504,0.12763521,0.36628115,0.11628757,0.021651698,0.22834188,0.33317864
712,0.21176612,0.06625948,0.017875157,0.12763149,0.36637545,0.11624818,0.021664342,0.2284629,0.3331298
713,0.21174298,0.06624242,0.01787285,0.12762772,0.36646956,0.116208844,0.021676855,0.22858384,0.33308107
714,0.21172026,0.06622552,0.017870767,0.12762396,0.36656353,0.11616954,0.021689482,0.22870451,0.33303222
715,0.2116974,0.0662086,0.017868778,0.12762003,0.36665747,0.1161303,0.021701975,0.2288252,0.33298331
716,0.21167473,0.06619177,0.017866993,0.12761597,0.3667512,0.11609114,0.021714585,0.22894545,0.3329345
717,0.21165195,0.066174835,0.017865296,0.12761182,0.36684495,0.11605201,0.021727016,0.22906594,0.3328857
718,0.2116294,0.06615804,0.017863812,0.12760755,0.3669384,0.116013065,0.021739535,0.22918583,0.33283684
719,0.21160698,0.066141255,0.017862411,0.1276033,0.3670318,0.115974,0.021751922,0.22930588,0.33278796
720,0.21158461,0.066124536,0.017861206,0.12759887,0.36712503,0.11593515,0.021764377,0.22942552,0.33273914
721,0.21156216,0.066107705,0.01786006,0.12759438,0.36721843,0.1158965,0.021776712,0.2295452,0.33269024
722,0.21153992,0.06609108,0.017859176,0.12758966,0.36731142,0.1158577,0.021789122,0.22966461,0.33264142
723,0.21151766,0.066074364,0.0178583,0.127585,0.36740446,0.11581903,0.021801343,0.22978407,0.33259255
724,0.21149573,0.066057816,0.01785771,0.12758021,0.3674972,0.11578054,0.021813687,0.22990298,0.33254367
725,0.21147367,0.06604112,0.01785715,0.12757541,0.3675902,0.115742005,0.021825815,0.23002237,0.33249488
726,0.2114518,0.06602462,0.017856792,0.12757039,0.36768255,0.11570357,0.021838063,0.23014091,0.33244607
727,0.2114299,0.06600799,0.01785653,0.12756537,0.3677752,0.11566527,0.021850098,0.23025982,0.33239716
728,0.21140832,0.06599155,0.017856488,0.12756027,0.36786732,0.115627035,0.021862213,0.23037808,0.3323484
729,0.21138665,0.06597505,0.017856495,0.1275551,0.3679596,0.11558879,0.02187413,0.23049667,0.33229965
730,0.21136516,0.06595863,0.01785669,0.12754986,0.36805186,0.11555077,0.021886077,0.230615,0.33225086
731,0.21134368,0.06594221,0.01785696,0.1275445,0.36814368,0.11551285,0.021897905,0.23073292,0.332202
732,0.21132238,0.06592586,0.017857423,0.1275391,0.36823538,0.115474924,0.021909779,0.23085068,0.33215323
733,0.21130098,0.065909445,0.017858015,0.12753353,0.36832708,0.11543713,0.021921454,0.2309685,0.33210444
734,0.21127991,0.06589317,0.017858714,0.12752803,0.36841875,0.11539936,0.021933148,0.23108622,0.3320558
735,0.21125877,0.06587687,0.01785954,0.12752236,0.36851,0.115361765,0.02194468,0.23120356,0.33200702
736,0.21123771,0.06586064,0.017860552,0.12751652,0.36860123,0.11532416,0.021956256,0.23132081,0.3319584
737,0.2112169,0.065844454,0.017861616,0.12751083,0.36869234,0.115286805,0.0219676,0.23143794,0.3319097
738,0.2111961,0.06582829,0.017862873,0.12750493,0.36878318,0.115249455,0.021978986,0.23155473,0.33186105
739,0.21117535,0.06581208,0.017864214,0.12749906,0.36887413,0.1152122,0.021990255,0.23167168,0.33181244
740,0.21115471,0.065795965,0.017865647,0.1274931,0.36896476,0.11517495,0.02200136,0.23178846,0.33176383
741,0.21113417,0.06577993,0.017867224,0.12748702,0.36905524,0.11513807,0.02201245,0.23190472,0.33171517
742,0.21111351,0.06576383,0.017868944,0.12748075,0.3691455,0.11510104,0.022023384,0.23202111,0.33166665
743,0.21109313,0.06574779,0.017870767,0.12747456,0.36923593,0.11506416,0.022034323,0.23213744,0.33161828
744,0.21107292,0.06573183,0.017872706,0.12746839,0.36932594,0.11502739,0.022045067,0.23225349,0.33156958
745,0.21105273,0.06571592,0.017874802,0.12746201,0.3694157,0.114990786,0.022055814,0.23236911,0.33152115
746,0.2110324,0.0656999,0.017876932,0.12745558,0.36950552,0.11495418,0.022066325,0.23248503,0.3314727
747,0.21101238,0.06568407,0.017879196,0.12744911,0.3695952,0.11491774,0.022076843,0.23260061,0.3314243
748,0.21099246,0.06566825,0.017881542,0.12744267,0.36968458,0.114881404,0.022087166,0.23271602,0.3313759
749,0.21097256,0.065652445,0.017884087,0.12743603,0.3697738,0.11484513,0.022097463,0.23283122,0.33132756
750,0.21095258,0.06563665,0.017886646,0.12742928,0.36986297,0.114809,0.022107566,0.23294643,0.3312793
751,0.21093291,0.06562086,0.017889304,0.12742275,0.36995202,0.11477291,0.022117598,0.23306154,0.331231
752,0.21091332,0.06560521,0.017892107,0.127416,0.37004066,0.11473701,0.022127556,0.23317607,0.33118272
753,0.21089347,0.06558946,0.017894957,0.12740906,0.3701293,0.11470111,0.022137303,0.23329088,0.3311345
754,0.21087405,0.06557385,0.017897919,0.12740228,0.37021777,0.114665456,0.02214698,0.23340534,0.33108628
755,0.21085447,0.0655582,0.017900972,0.12739529,0.37030613,0.11462978,0.022156553,0.23351978,0.3310382
756,0.210835,0.06554265,0.017904121,0.12738822,0.3703943,0.11459428,0.022166,0.233634,0.33099008
757,0.2108154,0.065527,0.017907305,0.1273811,0.37048233,0.11455888,0.02217526,0.2337482,0.33094198
758,0.21079622,0.06551155,0.017910663,0.12737401,0.37056994,0.114523634,0.022184458,0.23386185,0.33089393
759,0.21077698,0.065496095,0.017914068,0.12736683,0.37065753,0.11448835,0.022193467,0.23397572,0.33084595
760,0.21075767,0.06548056,0.017917499,0.12735961,0.37074518,0.114453204,0.022202417,0.23408955,0.330798
761,0.21073848,0.06546516,0.017921045,0.12735228,0.37083262,0.114418305,0.022211207,0.23420312,0.33074996
762,0.21071939,0.06544981,0.01792467,0.1273449,0.37091964,0.1143834,0.022219893,0.23431636,0.3307021
763,0.21070033,0.065434374,0.01792839,0.12733757,0.37100685,0.11434861,0.022228442,0.23442978,0.3306543
764,0.21068126,0.0654191,0.017932136,0.12733002,0.37109342,0.11431397,0.022236798,0.23454265,0.33060646
765,0.21066241,0.0654038,0.017935954,0.12732266,0.37118018,0.11427936,0.02224505,0.23465575,0.33055863
766,0.21064335,0.0653885,0.01793986,0.12731498,0.37126678,0.11424485,0.022253213,0.2347687,0.33051094
767,0.2106244,0.06537328,0.017943807,0.12730731,0.37135324,0.11421062,0.022261215,0.2348814,0.33046317
768,0.21060565,0.065358095,0.017947882,0.12729968,0.37143907,0.11417625,0.02226904,0.23499379,0.33041555
769,0.21058671,0.06534291,0.017951954,0.12729184,0.37152523,0.11414218,0.022276776,0.23510629,0.3303679
770,0.21056786,0.065327734,0.017956026,0.12728411,0.37161124,0.11410807,0.0222843,0.23521885,0.33032033
771,0.21054927,0.06531268,0.017960265,0.12727632,0.37169686,0.11407418,0.022291785,0.2353309,0.3302728
772,0.2105304,0.0652976,0.017964475,0.12726831,0.37178224,0.11404035,0.022299025,0.23544286,0.33022526
773,0.21051168,0.06528253,0.017968772,0.12726037,0.37186757,0.114006616,0.02230619,0.23555475,0.33017775
774,0.21049283,0.06526745,0.017973086,0.1272523,0.37195295,0.113973,0.022313194,0.23566677,0.3301303
775,0.21047431,0.0652525,0.017977478,0.12724434,0.37203804,0.113939434,0.022320108,0.2357785,0.33008292
776,0.2104556,0.06523752,0.017981878,0.1272362,0.37212276,0.113905996,0.022326844,0.23588993,0.33003557
777,0.2104369,0.0652226,0.017986333,0.12722796,0.37220752,0.113872744,0.02233339,0.23600139,0.3299883
778,0.21041828,0.06520767,0.017990869,0.12721975,0.37229198,0.1138395,0.022339856,0.23611264,0.32994097
779,0.21039961,0.0651928,0.017995382,0.12721144,0.37237632,0.11380632,0.022346167,0.23622385,0.32989368
780,0.21038103,0.06517799,0.01799994,0.1272031,0.37246078,0.11377337,0.022352347,0.23633507,0.3298464
781,0.21036243,0.06516313,0.018004533,0.12719478,0.37254477,0.11374046,0.022358349,0.23644595,0.3297992
782,0.21034373,0.06514828,0.018009184,0.12718627,0.3726286,0.11370762,0.022364236,0.23655674,0.32975206
783,0.21032515,0.065133564,0.018013837,0.12717775,0.37271243,0.11367486,0.022370012,0.23666754,0.32970494
784,0.21030658,0.06511884,0.018018497,0.12716924,0.372796,0.11364225,0.022375576,0.23677817,0.32965785
785,0.210288,0.065104194,0.018023228,0.12716058,0.37287933,0.113609776,0.022381024,0.23688851,0.32961074
786,0.21026945,0.06508939,0.018027956,0.1271521,0.37296283,0.11357718,0.022386396,0.23699926,0.3295637
787,0.2102508,0.06507478,0.018032702,0.12714332,0.37304586,0.11354489,0.022391582,0.23710938,0.3295167
788,0.21023226,0.06506014,0.018037474,0.12713464,0.37312874,0.113512576,0.022396602,0.23721957,0.32946968
789,0.21021357,0.06504551,0.018042259,0.1271258,0.37321174,0.11348051,0.022401547,0.23732969,0.32942283
790,0.21019478,0.065030925,0.018047038,0.12711681,0.3732944,0.1134484,0.022406282,0.23743972,0.32937586
791,0.21017623,0.06501638,0.018051874,0.12710798,0.37337685,0.11341645,0.022410959,0.23754945,0.32932895
792,0.21015766,0.06500182,0.018056678,0.12709917,0.37345922,0.11338439,0.022415424,0.23765941,0.32928208
793,0.21013893,0.064987324,0.0180615,0.12709011,0.37354153,0.11335272,0.022419792,0.23776904,0.32923532
794,0.21012025,0.064972855,0.01806635,0.12708104,0.3736236,0.113321014,0.022424007,0.23787859,0.32918847
795,0.21010157,0.06495842,0.018071199,0.12707196,0.3737055,0.113289356,0.02242814,0.23798802,0.32914165
796,0.21008277,0.06494389,0.018076047,0.12706284,0.37378728,0.113257684,0.022432102,0.23809752,0.32909486
797,0.21006402,0.06492951,0.01808091,0.1270536,0.37386885,0.11322623,0.02243594,0.23820668,0.32904813
798,0.21004526,0.06491513,0.018085742,0.1270444,0.37395048,0.11319494,0.022439605,0.23831593,0.32900128
799,0.2100265,0.06490073,0.018090649,0.12703511,0.37403196,0.1131636,0.022443257,0.23842512,0.32895458
800,0.21000762,0.064886354,0.018095503,0.12702577,0.3741131,0.1131323,0.022446668,0.23853415,0.32890794
801,0.20998883,0.06487206,0.01810029,0.12701647,0.3741944,0.11310113,0.022449957,0.23864332,0.32886124
802,0.20996997,0.06485772,0.018105173,0.12700708,0.37427545,0.11307003,0.022453215,0.23875219,0.32881463
803,0.20995101,0.064843476,0.018110009,0.12699753,0.3743561,0.11303913,0.022456268,0.23886068,0.3287679
804,0.20993187,0.06482908,0.018114824,0.12698796,0.37443697,0.11300812,0.022459239,0.23896961,0.3287213
805,0.20991302,0.06481491,0.01811968,0.12697843,0.37451732,0.11297728,0.02246205,0.239078,0.3286746
806,0.20989399,0.06480067,0.018124472,0.12696885,0.37459785,0.112946436,0.022464762,0.23918666,0.32862794
807,0.20987499,0.06478646,0.01812926,0.12695928,0.37467837,0.11291579,0.022467393,0.23929517,0.3285814
808,0.20985575,0.06477221,0.018134039,0.1269495,0.37475848,0.112885095,0.022469819,0.23940358,0.32853478
809,0.20983668,0.064758085,0.018138865,0.12693973,0.37483853,0.11285457,0.022472247,0.2395117,0.32848823
810,0.2098175,0.06474393,0.018143596,0.12692997,0.37491858,0.11282406,0.022474417,0.23962012,0.32844162
811,0.20979829,0.064729795,0.018148366,0.12692013,0.3749984,0.11279361,0.022476599,0.2397282,0.328395
812,0.20977905,0.064715624,0.018153092,0.12691033,0.37507823,0.112763114,0.022478644,0.23983647,0.32834834
813,0.20975968,0.064701505,0.018157804,0.12690037,0.3751577,0.11273283,0.022480523,0.23994438,0.32830173
814,0.2097404,0.06468742,0.018162502,0.12689047,0.37523723,0.112702586,0.022482334,0.2400523,0.3282552
815,0.20972092,0.06467333,0.01816715,0.12688045,0.37531674,0.1126724,0.02248404,0.24016029,0.32820863
816,0.20970154,0.0646593,0.01817181,0.12687044,0.375396,0.11264223,0.022485629,0.24026814,0.32816207
817,0.20968199,0.06464524,0.01817645,0.1268603,0.37547523,0.112612195,0.022487199,0.24037585,0.32811546
818,0.20966244,0.06463117,0.018181035,0.12685023,0.37555432,0.11258215,0.022488525,0.24048366,0.32806885
819,0.20964281,0.064617135,0.018185612,0.12684007,0.37563354,0.112552166,0.02248985,0.24059151,0.32802227
820,0.20962325,0.06460319,0.01819016,0.1268299,0.37571204,0.11252216,0.022491042,0.24069883,0.32797563
821,0.20960362,0.064589195,0.01819468,0.12681974,0.37579095,0.112492375,0.022492165,0.24080643,0.32792908
822,0.2095838,0.0645752,0.01819921,0.12680939,0.3758695,0.112462536,0.02249317,0.24091381,0.32788247
823,0.20956403,0.06456118,0.018203707,0.12679914,0.3759483,0.11243274,0.022494107,0.24102144,0.3278358
824,0.20954418,0.06454726,0.01820813,0.12678878,0.3760267,0.11240303,0.022494925,0.24112876,0.3277892
825,0.20952429,0.06453332,0.018212523,0.12677844,0.37610498,0.11237334,0.022495622,0.24123602,0.3277425
826,0.20950453,0.06451945,0.018216979,0.1267681,0.3761834,0.11234366,0.022496393,0.24134333,0.32769594
827,0.20948425,0.064505436,0.018221295,0.12675752,0.3762617,0.112314135,0.022496885,0.24145068,0.32764927
828,0.2094642,0.06449159,0.018225618,0.126747,0.3763396,0.11228456,0.022497376,0.24155769,0.32760257
829,0.20944408,0.06447766,0.018229937,0.12673648,0.3764177,0.1122551,0.022497796,0.24166478,0.3275559
830,0.20942391,0.06446372,0.01823418,0.12672602,0.37649584,0.112225555,0.022498138,0.24177215,0.32750922
831,0.20940368,0.06444986,0.018238436,0.12671538,0.3765736,0.112196244,0.022498403,0.24187894,0.32746246
832,0.20938346,0.06443605,0.018242616,0.1267048,0.37665147,0.11216681,0.022498533,0.24198613,0.3274157
833,0.20936316,0.0644222,0.018246785,0.12669417,0.3767292,0.11213747,0.022498649,0.24209306,0.327369
834,0.20934273,0.06440834,0.018250937,0.12668346,0.3768068,0.11210818,0.022498688,0.24219994,0.32732227
835,0.20932227,0.06439443,0.018255007,0.12667283,0.37688446,0.11207888,0.02249867,0.24230689,0.32727545
836,0.20930171,0.06438059,0.018259052,0.12666206,0.37696216,0.11204969,0.022498563,0.24241391,0.3272287
837,0.20928124,0.064366825,0.0182631,0.1266513,0.37703928,0.11202043,0.022498352,0.2425205,0.32718185
838,0.20926061,0.06435297,0.018267112,0.12664054,0.37711677,0.11199126,0.022498121,0.2426274,0.32713506
839,0.20923981,0.06433915,0.018271023,0.12662964,0.37719405,0.11196202,0.022497842,0.2427342,0.32708824
840,0.20921925,0.06432537,0.018274931,0.12661894,0.3772714,0.11193298,0.022497488,0.24284095,0.32704136
841,0.20919824,0.06431153,0.018278789,0.12660792,0.37734857,0.111903794,0.02249707,0.24294771,0.32699448
842,0.20917748,0.06429774,0.018282663,0.12659708,0.37742573,0.11187482,0.02249656,0.24305436,0.32694763
843,0.20915653,0.064283915,0.018286433,0.12658618,0.37750304,0.11184572,0.022496046,0.24316128,0.32690072
844,0.20913568,0.06427017,0.018290248,0.12657526,0.37757987,0.11181666,0.0224955,0.2432677,0.32685378
845,0.20911466,0.06425637,0.018293943,0.12656434,0.37765694,0.11178767,0.022494825,0.24337445,0.32680684
846,0.20909356,0.06424265,0.01829765,0.12655325,0.3777337,0.11175866,0.022494165,0.2434809,0.32675993
847,0.20907238,0.06422886,0.018301306,0.12654221,0.37781078,0.11172977,0.022493463,0.24358752,0.3267129
848,0.2090511,0.06421508,0.01830486,0.12653117,0.3778876,0.11170077,0.022492612,0.24369423,0.326666
849,0.20903003,0.06420135,0.018308444,0.12652023,0.37796447,0.111671984,0.022491781,0.2438007,0.3266189
850,0.20900853,0.064187475,0.018311985,0.12650907,0.37804124,0.11164289,0.022490915,0.24390744,0.326572
851,0.20898737,0.06417384,0.018315474,0.12649806,0.3781178,0.111614086,0.022490017,0.24401368,0.32652497
852,0.20896572,0.064160004,0.018318912,0.12648681,0.3781947,0.111585155,0.022489052,0.2441205,0.32647792
853,0.20894442,0.06414633,0.018322345,0.12647575,0.37827137,0.1115564,0.022488138,0.24422683,0.3264309
854,0.20892271,0.06413252,0.018325675,0.12646452,0.378348,0.111527465,0.022487031,0.2443335,0.32638377
855,0.2089013,0.064118795,0.01832906,0.12645344,0.37842464,0.11149869,0.022486106,0.24443984,0.3263367
856,0.20887956,0.06410504,0.018332286,0.12644224,0.3785013,0.11146989,0.022484899,0.2445465,0.32628962
857,0.20885801,0.06409138,0.018335547,0.1264311,0.3785777,0.111441046,0.022483816,0.24465284,0.3262426
858,0.20883623,0.06407759,0.018338772,0.12641987,0.3786543,0.1114122,0.022482652,0.24475947,0.32619554
859,0.20881444,0.06406387,0.01834193,0.12640864,0.3787309,0.111383475,0.022481488,0.24486591,0.32614845
860,0.20879248,0.064050086,0.018345043,0.12639734,0.3788073,0.11135474,0.022480248,0.24497233,0.3261013
861,0.20877069,0.06403634,0.01834812,0.12638623,0.37888393,0.111325905,0.022479005,0.24507901,0.32605422
862,0.20874877,0.06402266,0.018351194,0.12637492,0.3789603,0.11129715,0.022477778,0.24518539,0.32600707
863,0.20872666,0.06400889,0.018354176,0.12636359,0.3790369,0.11126846,0.022476483,0.24529196,0.32596
864,0.20870462,0.06399517,0.018357133,0.12635231,0.37911344,0.11123958,0.022475237,0.2453986,0.32591292
865,0.20868249,0.063981414,0.01836005,0.12634103,0.37918988,0.11121092,0.02247391,0.24550505,0.32586578
866,0.20866036,0.06396769,0.018362936,0.12632973,0.37926632,0.1111821,0.02247255,0.24561168,0.32581866
867,0.20863815,0.06395393,0.01836578,0.12631844,0.3793429,0.111153424,0.022471242,0.24571823,0.3257716
868,0.20861588,0.06394025,0.018368576,0.12630706,0.37941942,0.11112473,0.022469895,0.24582478,0.32572448
869,0.20859346,0.06392642,0.018371284,0.12629576,0.37949592,0.11109598,0.022468459,0.24593146,0.32567734
870,0.20857134,0.063912764,0.018374076,0.1262845,0.37957233,0.11106724,0.022467129,0.24603796,0.32563034
871,0.20854887,0.06389899,0.018376723,0.12627316,0.3796489,0.11103856,0.022465654,0.24614468,0.32558322
872,0.2085264,0.06388522,0.018379332,0.12626185,0.37972543,0.11100978,0.022464307,0.24625134,0.32553622
873,0.20850398,0.06387155,0.018381942,0.12625049,0.37980187,0.11098105,0.022462837,0.24635796,0.32548913
874,0.20848143,0.06385773,0.0183845,0.1262392,0.37987864,0.1109524,0.02246139,0.24646483,0.32544208
875,0.20845872,0.063843995,0.018387044,0.12622769,0.37995493,0.11092358,0.022460027,0.24657135,0.32539508
876,0.20843603,0.06383025,0.018389437,0.12621634,0.38003182,0.11089494,0.022458548,0.24667832,0.32534808
877,0.20841345,0.063816495,0.018391924,0.12620504,0.38010845,0.1108662,0.022457171,0.24678507,0.32530117
878,0.20839074,0.063802764,0.018394299,0.12619369,0.38018516,0.110837474,0.02245571,0.24689198,0.32525417
879,0.20836791,0.06378901,0.018396636,0.12618227,0.38026184,0.11080872,0.022454256,0.24699888,0.32520726
880,0.20834526,0.06377531,0.018398972,0.126171,0.38033852,0.11078009,0.02245282,0.24710561,0.32516026
881,0.20832221,0.06376145,0.018401228,0.12615953,0.3804156,0.11075133,0.022451324,0.24721293,0.32511345
882,0.20829943,0.06374776,0.018403478,0.1261482,0.38049233,0.11072263,0.022449935,0.24731976,0.32506666
883,0.20827629,0.06373395,0.018405633,0.1261367,0.38056898,0.11069384,0.022448419,0.24742672,0.32501972
884,0.20825344,0.063720174,0.018407837,0.12612544,0.3806462,0.110665224,0.022447022,0.24753395,0.32497296
885,0.20823032,0.06370643,0.018409925,0.12611397,0.380723,0.11063641,0.022445574,0.247641,0.3249262
886,0.20820715,0.06369259,0.018411927,0.12610263,0.38080013,0.11060771,0.022444084,0.24774833,0.32487947
887,0.20818412,0.06367892,0.018414035,0.12609117,0.3808771,0.110579,0.022442736,0.24785537,0.3248328
888,0.20816092,0.063665085,0.018415995,0.12607984,0.38095433,0.11055029,0.022441259,0.24796277,0.32478616
889,0.20813778,0.06365133,0.018417992,0.12606846,0.38103145,0.110521555,0.02243988,0.24807003,0.32473946
890,0.2081145,0.06363753,0.01841991,0.12605706,0.38110858,0.11049278,0.022438413,0.24817738,0.3246929
891,0.20809127,0.06362377,0.018421765,0.12604573,0.38118595,0.110464096,0.022437062,0.24828477,0.32464638
892,0.20806772,0.063609935,0.018423589,0.1260342,0.3812636,0.11043532,0.02243567,0.24839263,0.32459995
893,0.20804456,0.0635962,0.018425398,0.12602296,0.38134092,0.1104066,0.02243426,0.24850005,0.32455337
894,0.2080211,0.06358247,0.018427188,0.12601145,0.38141832,0.1103779,0.022432918,0.2486075,0.324507
895,0.20799756,0.06356853,0.018428884,0.12600015,0.38149616,0.110349126,0.022431565,0.24871548,0.32446063
896,0.20797399,0.06355478,0.01843055,0.12598866,0.3815738,0.110320404,0.022430237,0.24882314,0.32441434
897,0.20795059,0.06354102,0.018432198,0.12597738,0.3816515,0.11029162,0.022428878,0.24893099,0.32436812
898,0.20792697,0.06352725,0.01843382,0.12596591,0.38172925,0.110262886,0.022427566,0.24903879,0.3243219
899,0.20790328,0.06351339,0.018435385,0.12595451,0.38180733,0.1102342,0.02242625,0.2491469,0.3242758
900,0.20787954,0.0634995,0.01843688,0.12594317,0.38188544,0.1102054,0.022424929,0.24925512,0.32422963
901,0.20785597,0.06348579,0.018438416,0.12593177,0.38196337,0.11017679,0.02242367,0.24936292,0.3241835
902,0.20783216,0.063471936,0.018439813,0.12592041,0.3820416,0.11014794,0.022422343,0.24947132,0.32413754
903,0.20780839,0.063458115,0.018441258,0.12590902,0.38212,0.110119216,0.02242117,0.24957964,0.32409167
904,0.20778441,0.06344428,0.018442612,0.12589753,0.38219827,0.110090554,0.02241989,0.24968784,0.32404575
905,0.20776063,0.063430466,0.018443959,0.12588622,0.3822769,0.11006177,0.02241865,0.24979648,0.32399994
906,0.20773679,0.06341663,0.018445289,0.12587486,0.38235557,0.110033035,0.0224175,0.24990502,0.3239542
907,0.20771272,0.06340278,0.01844656,0.12586339,0.38243395,0.110004246,0.022416253,0.25001347,0.32390845
908,0.20768882,0.06338897,0.018447816,0.12585203,0.38251275,0.10997556,0.022415094,0.2501221,0.32386285
909,0.20766476,0.06337512,0.018448975,0.12584066,0.3825918,0.10994687,0.022413945,0.250231,0.32381722
910,0.20764074,0.06336134,0.018450158,0.12582923,0.38267046,0.109918095,0.022412812,0.25033957,0.32377174
911,0.2076165,0.06334745,0.018451247,0.12581779,0.38274968,0.10988933,0.022411684,0.25044867,0.3237263
912,0.20759246,0.06333366,0.018452333,0.12580647,0.3828289,0.10986061,0.02241056,0.25055772,0.3236809
913,0.20756812,0.06331978,0.018453414,0.12579493,0.38290828,0.1098319,0.022409506,0.2506669,0.3236356
914,0.20754406,0.06330593,0.018454393,0.12578373,0.38298774,0.10980315,0.022408437,0.25077614,0.3235903
915,0.2075198,0.06329214,0.018455442,0.12577222,0.38306713,0.10977448,0.022407448,0.2508852,0.32354516
916,0.20749539,0.063278206,0.018456353,0.12576084,0.38314694,0.109745756,0.022406379,0.2509948,0.32350007
917,0.20747107,0.06326435,0.018457266,0.12574945,0.38322672,0.10971697,0.022405403,0.25110435,0.323455
918,0.20744681,0.06325052,0.018458152,0.12573814,0.3833065,0.1096883,0.02240444,0.25121376,0.32341
919,0.20742215,0.06323662,0.01845897,0.12572657,0.38338655,0.10965961,0.022403397,0.25132355,0.32336512
920,0.20739783,0.0632228,0.018459788,0.12571524,0.38346666,0.1096309,0.022402525,0.25143322,0.3233203
921,0.2073733,0.0632089,0.01846059,0.12570381,0.38354698,0.10960221,0.0224016,0.25154316,0.32327554
922,0.20734873,0.06319506,0.018461317,0.12569235,0.3836275,0.10957353,0.02240073,0.25165325,0.32323092
923,0.20732427,0.063181244,0.018462032,0.125681,0.38370773,0.10954484,0.02239985,0.25176305,0.3231862
924,0.20729956,0.06316727,0.0184627,0.12566958,0.3837884,0.109516054,0.022398997,0.25187337,0.3231417
925,0.20727484,0.06315335,0.01846334,0.12565815,0.38386935,0.10948748,0.022398153,0.25198373,0.32309732
926,0.20725024,0.06313949,0.018463982,0.12564676,0.38395017,0.109458745,0.022397352,0.25209406,0.32305285
927,0.2072255,0.06312563,0.018464545,0.12563533,0.38403112,0.10943006,0.022396544,0.2522045,0.32300854
928,0.20720074,0.0631118,0.018465128,0.1256238,0.38411218,0.10940137,0.022395844,0.25231498,0.3229643
929,0.20717582,0.063097835,0.018465618,0.12561236,0.38419354,0.1093728,0.022395052,0.2524257,0.32292014
930,0.20715113,0.06308397,0.018466111,0.12560105,0.38427502,0.10934413,0.022394398,0.25253648,0.3228761
931,0.2071262,0.063070044,0.018466586,0.12558958,0.3843566,0.10931543,0.022393666,0.2526475,0.32283202
932,0.20710135,0.063056186,0.018467003,0.12557815,0.38443822,0.10928676,0.022393031,0.25275844,0.32278815
933,0.20707634,0.06304223,0.018467369,0.12556675,0.38452035,0.10925815,0.02239233,0.25286987,0.32274437
934,0.20705138,0.06302839,0.018467778,0.12555522,0.38460195,0.10922951,0.022391751,0.25298068,0.3227005
935,0.20702647,0.063014455,0.018468075,0.12554394,0.38468415,0.10920092,0.022391167,0.25309208,0.32265678
936,0.20700118,0.06300043,0.018468393,0.12553234,0.3847667,0.10917223,0.02239063,0.25320384,0.3226132
937,0.20697635,0.06298663,0.01846871,0.12552102,0.38484868,0.109143674,0.022390127,0.25331488,0.3225696
938,0.20695119,0.062972665,0.018468916,0.1255096,0.3849315,0.10911509,0.0223896,0.25342682,0.32252613
939,0.20692608,0.062958784,0.018469162,0.12549813,0.38501424,0.1090865,0.02238914,0.2535386,0.32248288
940,0.20690079,0.06294478,0.018469356,0.12548666,0.3850971,0.10905792,0.022388617,0.25365055,0.32243955
941,0.20687568,0.06293088,0.018469514,0.12547529,0.38518003,0.1090292,0.022388216,0.2537626,0.32239628
942,0.20685044,0.06291694,0.018469663,0.12546384,0.3852631,0.10900077,0.022387877,0.25387445,0.32235312
943,0.20682499,0.06290295,0.018469723,0.12545231,0.38534653,0.10897216,0.022387443,0.25398692,0.32231006
944,0.20679985,0.06288904,0.018469855,0.12544096,0.38542992,0.10894355,0.022387158,0.25409922,0.32226712
945,0.20677447,0.06287511,0.018469887,0.12542948,0.38551357,0.108915076,0.022386745,0.25421175,0.32222423
946,0.20674911,0.06286117,0.018469928,0.125418,0.38559708,0.10888652,0.022386484,0.25432408,0.3221813
947,0.20672372,0.06284726,0.01846995,0.12540652,0.385681,0.10885805,0.022386216,0.25443673,0.32213864
948,0.20669812,0.06283322,0.018469894,0.125395,0.38576517,0.10882937,0.022385987,0.2545498,0.32209602
949,0.20667285,0.062819295,0.018469831,0.12538372,0.3858493,0.10880095,0.022385756,0.25466257,0.3220534
950,0.20664722,0.06280527,0.018469743,0.1253722,0.3859337,0.108772404,0.022385554,0.25477573,0.3220109
951,0.20662174,0.06279131,0.018469658,0.12536077,0.38601825,0.10874396,0.022385431,0.25488886,0.32196847
952,0.20659618,0.06277738,0.018469576,0.12534922,0.38610268,0.10871542,0.022385333,0.2550019,0.32192615
953,0.20657057,0.0627633,0.018469406,0.12533785,0.38618767,0.10868689,0.022385228,0.25511557,0.32188392
954,0.20654494,0.06274938,0.018469201,0.12532637,0.3862726,0.108658455,0.022385208,0.25522894,0.32184166
955,0.20651938,0.062735364,0.018469032,0.12531498,0.38635787,0.10863005,0.022385128,0.2553427,0.32179964
956,0.20649362,0.06272138,0.018468797,0.12530343,0.38644302,0.10860152,0.022385113,0.2554564,0.32175767
957,0.20646803,0.0627074,0.01846855,0.12529208,0.3865285,0.108573146,0.022385102,0.25557026,0.32171562
958,0.2064422,0.062693395,0.018468296,0.12528051,0.38661397,0.10854466,0.022385173,0.25568414,0.32167384
959,0.20641631,0.06267936,0.018468006,0.12526895,0.38669986,0.10851623,0.0223853,0.2557983,0.32163212
960,0.20639063,0.06266537,0.018467681,0.12525758,0.3867858,0.10848783,0.022385415,0.25591257,0.3215904
961,0.20636487,0.062651396,0.018467354,0.12524612,0.38687176,0.10845946,0.022385506,0.2560268,0.32154873
962,0.20633882,0.06263731,0.018466992,0.12523453,0.38695806,0.10843108,0.022385681,0.2561413,0.32150722
963,0.20631307,0.06262329,0.018466586,0.12522319,0.3870446,0.10840253,0.022385938,0.25625616,0.3214658
964,0.20628718,0.06260925,0.018466225,0.1252117,0.3871311,0.10837432,0.022386169,0.2563706,0.3214244
965,0.20626119,0.06259517,0.018465789,0.12520023,0.387218,0.108345896,0.022386432,0.25648567,0.32138312
966,0.20623547,0.06258126,0.018465335,0.12518887,0.38730466,0.10831763,0.022386728,0.25660032,0.32134187
967,0.20620927,0.06256712,0.018464878,0.12517728,0.3873917,0.108289145,0.022387022,0.2567155,0.3213008
968,0.20618318,0.062552996,0.018464316,0.12516586,0.3874793,0.10826089,0.022387406,0.25683102,0.3212598
969,0.2061572,0.06253903,0.018463861,0.1251543,0.38756645,0.10823252,0.022387803,0.25694612,0.3212188
970,0.20613116,0.06252497,0.018463306,0.12514289,0.38765398,0.10820425,0.022388207,0.2570615,0.32117787
971,0.20610511,0.06251087,0.01846273,0.1251315,0.38774195,0.10817594,0.022388687,0.25717732,0.3211372
972,0.20607883,0.06249671,0.018462185,0.12511994,0.38783008,0.1081476,0.022389175,0.25729328,0.3210965
973,0.20605293,0.062482774,0.018461645,0.12510851,0.38791758,0.10811941,0.022389706,0.25740847,0.3210558
974,0.20602654,0.062468585,0.01846096,0.12509699,0.3880059,0.108091064,0.022390213,0.25752464,0.3210152
975,0.2060005,0.062454503,0.018460367,0.12508564,0.38809478,0.10806277,0.022390878,0.25764114,0.32097486
976,0.20597422,0.06244047,0.018459728,0.12507403,0.38818288,0.10803467,0.022391481,0.25775674,0.3209344
977,0.20594788,0.06242631,0.018459013,0.12506256,0.38827187,0.10800638,0.02239207,0.25787342,0.3208941
978,0.20592168,0.062412262,0.018458355,0.12505107,0.3883609,0.10797818,0.022392828,0.25798988,0.3208539
979,0.20589542,0.06239809,0.018457662,0.12503967,0.38844985,0.10794991,0.022393456,0.2581065,0.32081378
980,0.20586918,0.06238401,0.018456921,0.12502825,0.38853908,0.10792171,0.022394199,0.25822318,0.3207737
981,0.20584285,0.062369898,0.018456161,0.1250168,0.38862878,0.10789358,0.022395005,0.25834018,0.32073367
982,0.20581633,0.062355775,0.01845542,0.12500514,0.38871807,0.10786551,0.022395834,0.25845674,0.3206938
983,0.20578995,0.062341586,0.018454606,0.124993764,0.388808,0.10783718,0.022396604,0.25857422,0.320654
984,0.20576373,0.062327515,0.018453816,0.124982394,0.38889807,0.107809104,0.022397531,0.25869146,0.32061428
985,0.20573726,0.062313393,0.01845302,0.124970846,0.3889879,0.10778092,0.022398414,0.25880858,0.32057452
986,0.20571068,0.06229918,0.018452102,0.12495939,0.38907856,0.1077529,0.02239929,0.2589264,0.32053506
987,0.20568444,0.062285095,0.018451316,0.124948025,0.38916886,0.10772476,0.022400323,0.25904378,0.32049552
988,0.20565784,0.062270913,0.018450415,0.12493651,0.38925952,0.1076967,0.022401294,0.25916153,0.3204561
989,0.20563115,0.06225675,0.018449478,0.12492493,0.38935047,0.10766865,0.02240234,0.25927946,0.32041684
990,0.20560466,0.06224264,0.018448595,0.124913424,0.3894415,0.107640564,0.022403436,0.25939748,0.3203776
991,0.2055781,0.062228452,0.018447638,0.12490201,0.3895328,0.107612535,0.022404516,0.25951573,0.32033843
992,0.2055515,0.06221426,0.018446729,0.12489053,0.38962394,0.10758444,0.022405634,0.25963387,0.3202994
993,0.20552498,0.062200088,0.01844574,0.12487915,0.3897155,0.107556395,0.022406781,0.25975233,0.32026032
994,0.20549822,0.062185884,0.018444749,0.124867596,0.38980734,0.10752845,0.022407934,0.25987098,0.32022148
995,0.20547155,0.062171724,0.018443746,0.12485608,0.38989937,0.1075005,0.022409229,0.25998965,0.32018256
996,0.20544502,0.062157553,0.018442746,0.12484473,0.38999143,0.10747246,0.022410475,0.2601085,0.32014385
997,0.2054183,0.06214336,0.018441694,0.12483325,0.39008373,0.10744456,0.022411766,0.2602274,0.32010517
998,0.20539153,0.06212916,0.018440658,0.1248217,0.39017627,0.10741668,0.022413116,0.26034647,0.3200666
999,0.20536467,0.062114928,0.018439565,0.12481019,0.39026886,0.10738861,0.022414425,0.26046583,0.32002813
1000,0.20533788,0.062100768,0.018438464,0.12479865,0.39036188,0.107360765,0.02241581,0.2605853,0.31998977
1001,0.20531109,0.062086582,0.018437365,0.12478715,0.3904547,0.10733296,0.022417244,0.2607045,0.31995136
1002,0.20528425,0.0620724,0.018436227,0.124775626,0.39054775,0.10730505,0.022418661,0.26082402,0.3199131
1003,0.20525739,0.062058147,0.01843505,0.12476418,0.39064145,0.10727712,0.022420164,0.2609442,0.319875
1004,0.20523062,0.06204395,0.01843396,0.12475272,0.3907349,0.10724936,0.02242171,0.26106384,0.31983697
1005,0.20520356,0.062029753,0.018432729,0.12474107,0.3908285,0.10722148,0.022423198,0.26118383,0.31979892
1006,0.20517665,0.062015522,0.018431492,0.12472964,0.39092273,0.10719369,0.02242478,0.26130426,0.3197611
1007,0.20514977,0.06200132,0.018430352,0.12471809,0.39101672,0.10716589,0.022426423,0.2614244,0.3197233
1008,0.20512271,0.061987113,0.018429052,0.124706544,0.391111,0.10713812,0.022427991,0.26154488,0.3196855
1009,0.20509571,0.061972875,0.018427825,0.124695,0.3912058,0.10711048,0.022429727,0.26166558,0.3196479
1010,0.20506862,0.0619587,0.018426554,0.12468336,0.39130035,0.10708264,0.022431396,0.2617863,0.31961033
1011,0.20504162,0.061944406,0.018425196,0.12467202,0.39139527,0.10705497,0.022433067,0.26190725,0.3195728
1012,0.20501451,0.061930224,0.018423924,0.124660365,0.3914904,0.10702724,0.022434868,0.26202828,0.31953555
1013,0.20498738,0.061916023,0.018422598,0.12464876,0.39158568,0.10699967,0.022436697,0.2621493,0.3194982
1014,0.20496023,0.06190178,0.018421264,0.12463719,0.39168108,0.106971994,0.02243844,0.26227066,0.319461
1015,0.20493299,0.061887592,0.018419884,0.12462551,0.39177686,0.10694438,0.022440335,0.26239213,0.3194239
1016,0.20490584,0.06187332,0.018418506,0.12461402,0.39187285,0.10691676,0.022442209,0.26251388,0.3193869
1017,0.20487848,0.061859075,0.018417029,0.124602385,0.39196888,0.106889136,0.022444064,0.26263568,0.31935
1018,0.20485139,0.061844904,0.018415676,0.12459081,0.39206517,0.1068617,0.02244607,0.2627574,0.3193132
1019,0.20482412,0.06183066,0.018414212,0.12457925,0.39216155,0.10683403,0.022448044,0.2628795,0.3192764
1020,0.20479682,0.061816454,0.018412702,0.124567665,0.39225847,0.10680664,0.02245001,0.2630018,0.31923977
1021,0.2047694,0.06180218,0.018411294,0.12455594,0.39235517,0.10677915,0.022452068,0.26312396,0.3192032
1022,0.20474207,0.061787922,0.018409736,0.124544404,0.39245254,0.10675158,0.02245408,0.26324686,0.3191668
1023,0.20471472,0.061773855,0.018408203,0.12453266,0.3925497,0.10672421,0.022456175,0.2633693,0.3191304
1024,0.2046872,0.06175958,0.018406648,0.124520965,0.39264715,0.106696844,0.022458306,0.26349202,0.3190941
1025,0.20465957,0.061745275,0.018405104,0.124509186,0.39274502,0.10666935,0.022460457,0.2636152,0.31905797
1026,0.20463236,0.061731145,0.018403506,0.124497704,0.39284283,0.10664207,0.022462646,0.26373813,0.31902185
1027,0.20460466,0.06171691,0.018401913,0.12448584,0.39294106,0.1066147,0.022464817,0.26386154,0.31898585
1028,0.20457712,0.061702672,0.018400248,0.124474205,0.39303952,0.106587395,0.02246705,0.26398507,0.31895006
1029,0.20454952,0.06168848,0.018398646,0.1244624,0.39313808,0.106560044,0.022469284,0.26410875,0.31891426
1030,0.20452192,0.06167433,0.018396946,0.12445065,0.39323676,0.10653287,0.022471553,0.26423234,0.31887853
1031,0.20449418,0.06166013,0.018395215,0.124438845,0.39333606,0.106505595,0.022473907,0.26435655,0.31884298
1032,0.20446646,0.061645877,0.01839352,0.12442707,0.39343512,0.10647836,0.02247622,0.26448053,0.3188075
1033,0.20443873,0.06163166,0.018391768,0.1244153,0.39353463,0.10645118,0.022478579,0.26460487,0.31877208
1034,0.204411,0.06161757,0.018389994,0.12440344,0.39363426,0.10642409,0.022480981,0.2647292,0.31873685
1035,0.20438312,0.06160332,0.018388225,0.12439158,0.39373434,0.106396824,0.022483438,0.26485407,0.31870165
1036,0.20435524,0.06158912,0.018386368,0.12437976,0.39383447,0.10636988,0.022485837,0.26497874,0.31866655
1037,0.20432734,0.061575055,0.018384563,0.12436774,0.3939348,0.10634287,0.022488335,0.26510358,0.31863156
1038,0.20429948,0.061560836,0.01838274,0.124355905,0.39403528,0.106315754,0.022490824,0.26522872,0.31859672
1039,0.20427154,0.06154671,0.01838086,0.12434397,0.3941361,0.10628871,0.022493407,0.26535398,0.31856194
1040,0.2042434,0.061532527,0.018378863,0.12433202,0.39423734,0.10626183,0.022495875,0.26547962,0.3185273
1041,0.20421548,0.061518412,0.01837703,0.12432004,0.3943385,0.10623499,0.022498563,0.26560494,0.31849274
1042,0.20418724,0.061504245,0.018375041,0.12430797,0.3944401,0.106207944,0.022501137,0.26573104,0.3184583
1043,0.20415911,0.061490115,0.018373018,0.12429599,0.39454192,0.10618117,0.022503791,0.26585695,0.31842396
1044,0.204131,0.061475966,0.018371025,0.12428401,0.39464384,0.10615422,0.02250641,0.2659832,0.3183897
1045,0.2041028,0.061461914,0.01836904,0.12427185,0.39474595,0.10612748,0.022509126,0.26610935,0.31835562
1046,0.20407441,0.061447755,0.018366951,0.12425971,0.39484867,0.10610071,0.022511818,0.26623616,0.31832168
1047,0.20404623,0.061433688,0.018364873,0.12424767,0.3949514,0.10607397,0.022514572,0.26636288,0.31828767
1048,0.20401797,0.061419565,0.018362796,0.12423561,0.39505428,0.106047176,0.022517376,0.26648974,0.3182539
1049,0.20398945,0.06140544,0.018360645,0.12422336,0.3951577,0.10602067,0.02252014,0.26661688,0.31822026
1050,0.20396104,0.061391402,0.018358445,0.12421119,0.39526123,0.105994,0.0225229,0.26674435,0.31818667
1051,0.2039327,0.061377328,0.0183563,0.12419907,0.395365,0.10596737,0.022525772,0.26687184,0.31815335
1052,0.20390406,0.06136327,0.018354015,0.124186784,0.39546913,0.10594072,0.02252864,0.26699978,0.31812003
1053,0.20387563,0.061349284,0.018351842,0.1241745,0.3955732,0.10591433,0.022531562,0.2671273,0.3180868
1054,0.20384684,0.061335254,0.018349517,0.12416208,0.39567775,0.10588776,0.022534389,0.26725557,0.3180537
1055,0.20381826,0.06132118,0.018347222,0.12414985,0.39578277,0.105861284,0.022537423,0.26738405,0.31802076
1056,0.20378946,0.06130713,0.018344892,0.12413744,0.3958879,0.1058349,0.022540364,0.26751265,0.3179879
1057,0.20376071,0.061293166,0.018342528,0.12412501,0.39599335,0.10580862,0.02254329,0.26764143,0.31795514
1058,0.20373192,0.061279166,0.018340155,0.124112606,0.3960988,0.10578211,0.022546373,0.26777032,0.3179225
1059,0.20370299,0.06126518,0.018337715,0.12410008,0.39620474,0.10575588,0.022549441,0.26789942,0.31789008
1060,0.20367408,0.06125122,0.018335234,0.124087624,0.39631096,0.105729654,0.022552442,0.26802886,0.3178577
1061,0.20364508,0.061237257,0.018332765,0.12407506,0.3964177,0.105703495,0.022555564,0.26815864,0.3178255
1062,0.2036162,0.06122334,0.0183303,0.12406256,0.3965246,0.105677254,0.022558691,0.26828864,0.3177934
1063,0.20358711,0.06120945,0.01832774,0.12404993,0.3966313,0.10565116,0.022561781,0.26841834,0.31776133
1064,0.20355782,0.061195415,0.018325143,0.12403726,0.39673895,0.10562499,0.022564922,0.26854905,0.31772953
1065,0.20352867,0.061181586,0.018322576,0.12402451,0.39684632,0.105598964,0.022568151,0.2686792,0.31769782
1066,0.20349944,0.061167672,0.01831991,0.124011844,0.3969545,0.1055729,0.022571329,0.26881027,0.31766614
1067,0.20347022,0.061153773,0.018317243,0.1239992,0.3970627,0.10554697,0.02257449,0.26894122,0.3176347
1068,0.20344077,0.061139856,0.018314572,0.12398634,0.39717126,0.10552095,0.0225778,0.2690725,0.31760335
1069,0.20341127,0.061126012,0.018311772,0.12397348,0.3972804,0.10549507,0.022581013,0.2692043,0.31757212
1070,0.20338203,0.0611123,0.01830905,0.12396068,0.3973891,0.105469264,0.02258436,0.26933548,0.31754097
1071,0.2033523,0.061098322,0.018306239,0.12394774,0.39749897,0.105443425,0.02258765,0.2694679,0.31751007
1072,0.20332277,0.06108451,0.01830338,0.12393487,0.39760882,0.10541767,0.022590974,0.26960018,0.31747928
1073,0.20329317,0.06107075,0.018300582,0.12392185,0.3977188,0.10539192,0.02259437,0.2697325,0.3174485
1074,0.20326352,0.061056968,0.018297594,0.12390896,0.3978294,0.10536619,0.022597726,0.26986548,0.317418
1075,0.20323375,0.061043203,0.0182947,0.12389585,0.39794022,0.10534062,0.022601126,0.2699985,0.31738758
1076,0.20320383,0.06102943,0.018291716,0.12388268,0.39805144,0.105314985,0.022604587,0.2701319,0.31735724
1077,0.203174,0.0610157,0.0182887,0.1238696,0.39816278,0.10528942,0.022607995,0.27026537,0.31732708
1078,0.20314398,0.06100191,0.018285703,0.12385637,0.3982746,0.105263785,0.022611473,0.27039936,0.31729713
1079,0.20311405,0.060988236,0.018282592,0.12384322,0.39838678,0.105238356,0.022614952,0.27053347,0.31726724
1080,0.20308402,0.060974583,0.018279478,0.12382996,0.39849946,0.1052129,0.02261848,0.2706681,0.31723747
1081,0.20305385,0.06096081,0.018276358,0.12381668,0.39861223,0.10518751,0.022622064,0.27080265,0.31720787
1082,0.20302354,0.06094715,0.01827316,0.12380323,0.3987255,0.105162136,0.022625562,0.27093783,0.31717834
1083,0.20299345,0.06093361,0.018269936,0.123789914,0.398839,0.10513689,0.022629164,0.27107292,0.31714898
1084,0.20296308,0.06091992,0.018266706,0.123776466,0.39895308,0.105111636,0.02263279,0.27120867,0.3171199
1085,0.20293266,0.06090626,0.01826336,0.123763025,0.39906752,0.10508638,0.022636365,0.27134478,0.31709087
1086,0.20290235,0.060892716,0.018260086,0.12374955,0.39918178,0.105061196,0.022639975,0.27148062,0.31706187
1087,0.20287165,0.060879063,0.018256687,0.123735905,0.39929688,0.10503602,0.022643613,0.27161726,0.31703314
1088,0.2028411,0.060865447,0.018253284,0.12372238,0.39941263,0.10501098,0.022647342,0.27175432,0.31700456
1089,0.20281053,0.06085199,0.018249888,0.12370864,0.39952812,0.10498594,0.022651058,0.27189112,0.316976
1090,0.20277971,0.060838435,0.01824633,0.123694934,0.39964458,0.104960866,0.022654703,0.272029,0.31694773
1091,0.20274898,0.060824927,0.018242843,0.123681225,0.39976114,0.10493601,0.022658506,0.27216664,0.3169195
1092,0.20271808,0.060811374,0.018239308,0.1236674,0.39987803,0.104911014,0.022662254,0.27230474,0.31689146
1093,0.2026872,0.06079788,0.018235695,0.12365362,0.39999548,0.10488615,0.022666002,0.27244332,0.3168635
1094,0.20265627,0.060784448,0.018232059,0.12363977,0.4001133,0.10486141,0.022669815,0.27258208,0.3168357
1095,0.2026251,0.060770933,0.018228397,0.12362578,0.40023148,0.10483651,0.02267365,0.27272132,0.31680816
1096,0.20259394,0.060757507,0.018224644,0.123611785,0.40035024,0.10481177,0.022677464,0.272861,0.31678075
1097,0.20256269,0.060744096,0.01822091,0.12359768,0.40046936,0.10478713,0.022681372,0.27300084,0.31675348
1098,0.20253158,0.06073073,0.018217107,0.123583734,0.4005884,0.10476246,0.02268516,0.2731408,0.31672624
1099,0.20250025,0.060717285,0.018213307,0.12356966,0.40070844,0.10473769,0.02268911,0.27328163,0.31669924
1100,0.20246872,0.060703907,0.018209405,0.1235554,0.40082896,0.10471321,0.022693042,0.2734227,0.3166724
1101,0.20243728,0.060690615,0.018205483,0.123541184,0.40094948,0.104688816,0.022696894,0.27356377,0.31664562
1102,0.20240566,0.060677234,0.018201528,0.12352691,0.40107083,0.10466415,0.022700861,0.27370584,0.3166192
1103,0.2023741,0.060663942,0.018197536,0.123512626,0.40119255,0.10463972,0.022704814,0.27384803,0.31659272
1104,0.2023423,0.060650628,0.018193502,0.12349817,0.40131432,0.1046153,0.022708759,0.27399027,0.31656644
1105,0.20231071,0.06063734,0.018189449,0.12348393,0.4014368,0.10459099,0.02271281,0.274133,0.31654027
1106,0.20227869,0.060624003,0.018185323,0.12346936,0.4015602,0.10456663,0.022716794,0.27427676,0.31651437
1107,0.20224687,0.060610805,0.018181156,0.123454906,0.4016835,0.10454236,0.022720812,0.27442032,0.31648856
1108,0.20221478,0.06059757,0.018176943,0.12344027,0.40180722,0.104518004,0.022724895,0.27456433,0.31646287
1109,0.20218274,0.060584392,0.018172698,0.12342564,0.40193194,0.10449399,0.02272892,0.27470902,0.31643742
1110,0.20215046,0.060571123,0.018168388,0.12341096,0.40205675,0.10446974,0.022732966,0.27485406,0.31641206
1111,0.20211843,0.060558017,0.018164149,0.123396255,0.40218163,0.10444571,0.022737054,0.27499887,0.3163868
1112,0.20208587,0.06054477,0.018159695,0.123381406,0.402308,0.10442142,0.022741169,0.27514538,0.3163618
1113,0.2020536,0.06053159,0.018155323,0.12336668,0.40243432,0.10439753,0.022745294,0.2752915,0.316337
1114,0.20202118,0.06051849,0.018150892,0.123351805,0.40256095,0.10437351,0.022749405,0.27543804,0.3163122
1115,0.20198873,0.060505416,0.018146342,0.12333698,0.40268826,0.10434953,0.022753548,0.2755852,0.3162876
1116,0.20195591,0.06049223,0.018141817,0.12332186,0.4028164,0.104325555,0.02275776,0.27573308,0.3162633
1117,0.20192343,0.060479198,0.018137213,0.12330702,0.4029445,0.10430177,0.02276186,0.27588087,0.31623894
1118,0.2018905,0.06046611,0.018132571,0.12329183,0.40307337,0.10427782,0.022766005,0.27602956,0.3162148
1119,0.20185772,0.060453027,0.01812797,0.12327672,0.40320292,0.104254134,0.022770273,0.2761785,0.31619096
1120,0.2018247,0.060439978,0.018123219,0.12326149,0.40333274,0.1042302,0.022774415,0.27632812,0.31616718
1121,0.20179175,0.06042699,0.018118424,0.123246334,0.4034633,0.104206584,0.022778599,0.27647814,0.31614354
1122,0.20175865,0.060414046,0.01811369,0.12323093,0.40359426,0.10418285,0.022782868,0.27662852,0.31612006
1123,0.20172548,0.06040093,0.018108793,0.12321576,0.40372598,0.10415922,0.022787066,0.2767797,0.31609672
1124,0.20169225,0.060387965,0.018103931,0.12320036,0.40385798,0.10413551,0.022791324,0.27693114,0.31607357
1125,0.20165887,0.060375106,0.018099003,0.12318477,0.40399045,0.10411204,0.022795565,0.27708286,0.3160505
1126,0.20162545,0.06036214,0.018093977,0.12316933,0.404124,0.10408842,0.022799795,0.27723578,0.31602773
1127,0.201592,0.06034923,0.01808897,0.1231538,0.4042575,0.10406494,0.022804081,0.27738848,0.31600505
1128,0.20155829,0.060336355,0.01808387,0.12313808,0.40439183,0.104041494,0.022808297,0.27754205,0.31598252
1129,0.20152467,0.060323354,0.01807881,0.123122506,0.404527,0.104017936,0.022812638,0.27769643,0.31596017
1130,0.20149082,0.060310464,0.018073624,0.12310674,0.40466255,0.10399458,0.022816913,0.27785105,0.31593803
1131,0.2014572,0.060297683,0.018068427,0.1230911,0.4047985,0.10397121,0.022821208,0.2780061,0.3159159
1132,0.20142333,0.060284864,0.018063195,0.12307528,0.40493524,0.10394779,0.022825459,0.27816197,0.31589404
1133,0.20138921,0.060271963,0.018057857,0.12305939,0.40507287,0.10392453,0.022829734,0.2783186,0.31587237
1134,0.20135513,0.060259163,0.018052578,0.12304339,0.40521047,0.10390117,0.022834046,0.27847525,0.31585085
1135,0.20132104,0.06024638,0.01804715,0.1230275,0.4053489,0.10387798,0.022838295,0.27863264,0.31582934
1136,0.20128664,0.060233533,0.018041732,0.12301139,0.40548843,0.10385476,0.02284265,0.27879104,0.31580818
1137,0.20125231,0.06022075,0.018036284,0.12299528,0.40562803,0.103831574,0.022846997,0.27894944,0.31578717
1138,0.20121795,0.060208052,0.018030765,0.12297914,0.4057685,0.10380834,0.022851268,0.27910888,0.31576622
1139,0.20118338,0.060195345,0.018025115,0.122962914,0.40590966,0.103785366,0.022855513,0.27926877,0.31574547
1140,0.20114872,0.06018254,0.01801953,0.12294664,0.40605134,0.10376215,0.022859886,0.27942932,0.31572485
1141,0.20111418,0.060169872,0.01801394,0.12293037,0.40619332,0.103739165,0.02286415,0.27958998,0.31570438
1142,0.20107919,0.06015712,0.01800814,0.122913934,0.40633687,0.10371606,0.022868432,0.27975237,0.31568426
1143,0.20104444,0.060144458,0.01800245,0.12289753,0.40648046,0.10369308,0.022872726,0.27991465,0.31566414
1144,0.20100944,0.060131814,0.017996652,0.12288097,0.40662438,0.10367006,0.022876987,0.28007734,0.31564415
1145,0.20097435,0.060119066,0.017990785,0.12286449,0.40676993,0.103647076,0.02288124,0.2802416,0.31562448
1146,0.20093912,0.060106385,0.017984906,0.12284782,0.40691578,0.10362419,0.022885531,0.28040606,0.31560493
1147,0.20090398,0.06009388,0.017979022,0.122831084,0.40706158,0.1036013,0.022889802,0.28057048,0.31558537
1148,0.2008686,0.060081217,0.017972987,0.12281441,0.407209,0.1035784,0.022894077,0.28073654,0.3155661
1149,0.20083311,0.06006859,0.017966919,0.1227976,0.4073571,0.10355556,0.022898326,0.2809032,0.31554708
1150,0.20079756,0.06005606,0.017960893,0.12278061,0.40750527,0.103532754,0.022902565,0.28106993,0.3155281
1151,0.20076194,0.060043454,0.017954743,0.12276375,0.4076547,0.103509955,0.022906775,0.281238,0.31550932
1152,0.20072618,0.06003092,0.017948573,0.1227467,0.40780452,0.10348719,0.02291095,0.28140637,0.31549075
1153,0.20069033,0.060018275,0.017942386,0.12272966,0.4079552,0.1034643,0.022915168,0.28157574,0.31547236
1154,0.2006545,0.06000577,0.017936086,0.12271264,0.40810668,0.10344162,0.022919375,0.2817457,0.3154541
1155,0.20061845,0.059993263,0.01792977,0.12269541,0.4082592,0.10341886,0.022923544,0.2819168,0.31543595
1156,0.20058224,0.059980705,0.017923431,0.12267809,0.40841168,0.10339626,0.022927696,0.28208774,0.31541798
1157,0.200546,0.059968237,0.017917028,0.122660734,0.40856564,0.10337359,0.022931851,0.2822602,0.3154002
1158,0.20050967,0.05995576,0.01791054,0.12264336,0.4087202,0.10335096,0.022935927,0.2824333,0.31538266
1159,0.20047319,0.059943214,0.017904032,0.12262595,0.40887552,0.10332826,0.022939995,0.28260726,0.31536525
1160,0.20043677,0.059930775,0.01789752,0.12260848,0.40903124,0.10330569,0.022944046,0.2827815,0.3153479
1161,0.2004,0.059918303,0.017890874,0.12259081,0.4091884,0.10328296,0.022948164,0.2829573,0.3153309
1162,0.20036328,0.059905842,0.017884307,0.12257314,0.40934572,0.103260554,0.022952225,0.28313294,0.31531394
1163,0.20032631,0.05989339,0.017877541,0.122555375,0.4095044,0.10323786,0.022956159,0.2833104,0.31529716
1164,0.20028947,0.05988106,0.017870806,0.122537605,0.4096637,0.10321546,0.022960156,0.2834881,0.3152806
1165,0.20025228,0.05986863,0.017864034,0.12251961,0.40982354,0.10319285,0.022964146,0.28366655,0.3152642
1166,0.20021522,0.059856195,0.017857146,0.12250187,0.4099847,0.10317036,0.022968017,0.28384635,0.31524792
1167,0.20017776,0.059843812,0.017850278,0.12248366,0.41014642,0.103147745,0.022971904,0.28402677,0.3152319
1168,0.2001405,0.05983147,0.017843377,0.12246565,0.41030866,0.103125446,0.022975769,0.28420743,0.31521592
1169,0.2001029,0.0598191,0.017836384,0.12244742,0.41047227,0.103102855,0.022979584,0.28438982,0.31520012
1170,0.20006531,0.059806716,0.01782937,0.12242923,0.4106366,0.103080444,0.022983423,0.28457272,0.31518462
1171,0.20002744,0.05979431,0.01782229,0.122410834,0.41080153,0.10305796,0.022987138,0.28475645,0.31516925
1172,0.19998962,0.059782043,0.017815119,0.122392446,0.41096774,0.103035614,0.02299087,0.28494126,0.31515396
1173,0.19995144,0.059769675,0.017807946,0.12237383,0.41113463,0.103013165,0.022994513,0.28512695,0.31513894
1174,0.1999135,0.059757393,0.017800722,0.122355394,0.41130215,0.10299077,0.022998145,0.28531322,0.315124
1175,0.19987518,0.059745047,0.017793447,0.12233669,0.41147116,0.10296824,0.023001745,0.28550118,0.31510937
1176,0.19983676,0.059732724,0.017786108,0.12231793,0.41164067,0.102945946,0.02300532,0.2856894,0.31509483
1177,0.1997982,0.059720468,0.017778706,0.122299016,0.41181105,0.1029235,0.023008777,0.28587878,0.31508043
1178,0.19975963,0.059708197,0.017771317,0.12228013,0.4119825,0.10290123,0.023012212,0.28606907,0.3150663
1179,0.19972089,0.059695873,0.01776387,0.122261144,0.4121549,0.10287871,0.023015697,0.28626052,0.31505227
1180,0.19968197,0.059683695,0.017756302,0.12224197,0.41232812,0.10285645,0.023019038,0.28645265,0.31503835
1181,0.19964288,0.0596714,0.017748736,0.12222275,0.41250247,0.10283408,0.023022298,0.28664607,0.3150247
1182,0.19960389,0.05965917,0.017741151,0.122203566,0.4126774,0.10281169,0.023025565,0.28684017,0.3150112
1183,0.19956455,0.05964695,0.017733503,0.1221841,0.41285348,0.10278934,0.023028806,0.28703535,0.31499785
1184,0.19952503,0.05963474,0.017725756,0.122164525,0.41303056,0.10276712,0.023031853,0.2872316,0.31498468
1185,0.19948553,0.059622467,0.017717978,0.12214508,0.4132092,0.10274463,0.023034928,0.28742963,0.3149718
1186,0.19944593,0.05961038,0.017710183,0.12212538,0.41338775,0.10272235,0.023038022,0.28762737,0.31495896
1187,0.19940612,0.059598103,0.017702363,0.12210565,0.4135679,0.10269986,0.02304098,0.28782704,0.31494632
1188,0.19936618,0.059585962,0.01769444,0.12208577,0.41374883,0.102677695,0.02304385,0.2880273,0.31493396
1189,0.19932587,0.059573755,0.017686456,0.12206566,0.4139311,0.102655225,0.02304668,0.2882292,0.3149217
1190,0.19928586,0.0595617,0.01767845,0.12204572,0.41411388,0.10263304,0.023049448,0.28843138,0.31490952
1191,0.19924533,0.059549406,0.01767047,0.12202545,0.4142981,0.102610566,0.023052115,0.2886354,0.31489766
1192,0.19920495,0.059537362,0.01766226,0.122005336,0.41448325,0.1025883,0.023054691,0.28884026,0.31488594
1193,0.199164,0.059525188,0.017654216,0.12198461,0.4146693,0.10256588,0.023057263,0.28904617,0.31487438
1194,0.19912347,0.05951314,0.01764597,0.121964365,0.41485626,0.102543585,0.023059696,0.28925297,0.3148629
1195,0.19908223,0.0595009,0.01763773,0.121943586,0.41504478,0.10252107,0.023062091,0.2894616,0.3148518
1196,0.19904119,0.059488863,0.017629452,0.12192287,0.41523385,0.102498904,0.023064395,0.28967056,0.3148407
1197,0.19899988,0.059476778,0.017621132,0.12190198,0.41542405,0.10247626,0.023066578,0.28988123,0.31482986
1198,0.19895849,0.059464756,0.017612701,0.12188104,0.41561538,0.10245408,0.023068674,0.29009262,0.31481922
1199,0.19891682,0.059452582,0.017604364,0.12185987,0.41580808,0.102431685,0.023070792,0.2903056,0.31480882
1200,0.19887513,0.059440598,0.017595876,0.12183865,0.41600126,0.10240917,0.023072688,0.2905194,0.31479844
1201,0.19883317,0.059428554,0.01758736,0.12181726,0.416196,0.10238676,0.023074556,0.29073468,0.31478828
1202,0.19879107,0.059416484,0.01757882,0.121795766,0.4163918,0.10236435,0.023076301,0.29095116,0.31477845
1203,0.19874877,0.059404477,0.01757018,0.121774115,0.4165885,0.10234189,0.023077982,0.29116863,0.3147686
1204,0.19870645,0.059392467,0.017561564,0.12175241,0.4167864,0.1023194,0.02307956,0.29138744,0.31475908
1205,0.1986638,0.05938043,0.017552895,0.121730484,0.4169855,0.102296956,0.023081074,0.29160747,0.3147497
1206,0.19862106,0.059368443,0.017544167,0.12170846,0.41718525,0.10227444,0.023082346,0.29182845,0.31474045
1207,0.19857812,0.059356574,0.017535357,0.12168618,0.41738662,0.102252066,0.023083622,0.29205093,0.3147313
1208,0.198535,0.059344545,0.0175266,0.121663846,0.41758874,0.10222949,0.023084775,0.29227448,0.3147225
1209,0.19849178,0.05933257,0.01751773,0.121641494,0.41779232,0.10220685,0.023085829,0.29249963,0.3147139
1210,0.19844837,0.05932061,0.017508844,0.12161892,0.417997,0.10218435,0.023086691,0.29272598,0.31470534
1211,0.19840488,0.0593088,0.017499944,0.121596135,0.4182022,0.10216167,0.023087543,0.29295298,0.31469706
1212,0.19836104,0.059296843,0.017490963,0.12157323,0.41840923,0.10213914,0.023088237,0.29318187,0.31468892
1213,0.19831696,0.05928494,0.017481888,0.12155014,0.41861743,0.10211644,0.023088787,0.29341218,0.31468105
1214,0.19827285,0.059273038,0.017472953,0.121526875,0.41882625,0.102093846,0.023089267,0.29364315,0.31467327
1215,0.19822863,0.059261233,0.017463865,0.12150353,0.41903633,0.10207116,0.02308952,0.29387566,0.31466568
1216,0.19818407,0.059249308,0.017454779,0.12147999,0.41924816,0.10204842,0.023089815,0.29410994,0.31465834
1217,0.19813947,0.05923756,0.01744562,0.121456295,0.41946045,0.102025725,0.02308987,0.29434484,0.3146512
1218,0.1980946,0.05922565,0.017436469,0.12143248,0.41967404,0.10200291,0.023089763,0.29458135,0.3146441
1219,0.19804978,0.059213985,0.017427282,0.12140852,0.41988856,0.10198024,0.023089575,0.29481873,0.31463727
1220,0.19800438,0.059202056,0.017418038,0.121384285,0.42010474,0.101957224,0.023089226,0.2950583,0.31463072
1221,0.19795915,0.05919042,0.017408753,0.12135998,0.42032176,0.10193458,0.023088748,0.29529843,0.3146242
1222,0.1979135,0.05917862,0.017399503,0.121335365,0.42054006,0.101911634,0.023088157,0.29554027,0.3146179
1223,0.19786786,0.05916698,0.017390223,0.12131065,0.42075902,0.101888694,0.02308738,0.29578295,0.31461182
1224,0.19782181,0.059155166,0.017380849,0.121285796,0.42097998,0.10186567,0.023086479,0.2960278,0.314606
1225,0.1977759,0.059143573,0.017371522,0.1212608,0.4212013,0.10184283,0.0230854,0.29627305,0.3146002
1226,0.19772945,0.059131876,0.017362157,0.12123542,0.42142418,0.101819694,0.023084244,0.29652023,0.31459472
1227,0.1976831,0.059120253,0.017352771,0.12121007,0.42164764,0.10179665,0.02308286,0.29676813,0.31458932
1228,0.1976363,0.059108596,0.017343314,0.1211844,0.42187297,0.10177355,0.023081327,0.2970181,0.31458429
1229,0.19758962,0.059097093,0.017333925,0.1211586,0.42209905,0.10175059,0.023079645,0.29726884,0.31457922
1230,0.19754249,0.05908549,0.0173245,0.1211325,0.4223258,0.10172722,0.023077829,0.29752073,0.31457448
1231,0.19749534,0.05907397,0.01731503,0.12110635,0.4225543,0.10170391,0.02307579,0.2977746,0.31456986
1232,0.19744805,0.059062466,0.01730558,0.12107999,0.42278385,0.10168082,0.023073649,0.29802936,0.3145655
1233,0.19740042,0.05905104,0.017296096,0.121053286,0.4230141,0.10165757,0.023071332,0.2982852,0.31456122
1234,0.19735262,0.059039507,0.017286647,0.12102646,0.4232458,0.10163403,0.023068823,0.29854295,0.3145572
1235,0.19730476,0.059028115,0.01727719,0.120999455,0.4234784,0.10161072,0.023066198,0.29880148,0.3145534
1236,0.19725649,0.059016693,0.01726765,0.12097215,0.4237122,0.101587296,0.023063278,0.29906163,0.31454974
1237,0.19720836,0.059005354,0.017258156,0.12094485,0.4239472,0.10156387,0.023060253,0.29932305,0.31454626
1238,0.19715992,0.058993954,0.017248739,0.12091722,0.424183,0.10154029,0.023057118,0.2995856,0.31454295
1239,0.19711134,0.05898271,0.017239293,0.12088934,0.42441952,0.10151674,0.023053737,0.29984906,0.3145398
1240,0.19706252,0.05897144,0.017229792,0.120861284,0.42465752,0.10149302,0.023050148,0.30011436,0.31453693
1241,0.19701338,0.05896015,0.017220318,0.1208329,0.42489687,0.10146941,0.023046426,0.30038103,0.31453428
1242,0.1969643,0.058948938,0.01721089,0.12080446,0.42513663,0.10144573,0.02304249,0.30064842,0.31453168
1243,0.19691497,0.058937848,0.017201412,0.12077572,0.42537743,0.10142193,0.023038356,0.30091715,0.31452918
1244,0.19686541,0.05892667,0.017192036,0.12074671,0.4256196,0.101398245,0.023034122,0.30118725,0.31452715
1245,0.19681579,0.058915526,0.017182646,0.12071762,0.42586225,0.10137425,0.023029558,0.30145845,0.3145252
1246,0.1967659,0.05890451,0.01717322,0.12068818,0.42610613,0.10135024,0.023024946,0.30173093,0.3145233
1247,0.19671592,0.05889349,0.017163876,0.12065855,0.4263509,0.10132637,0.023020063,0.30200446,0.3145217
1248,0.19666567,0.05888247,0.01715455,0.12062865,0.42659637,0.10130228,0.023014946,0.30227914,0.31452027
1249,0.1966154,0.05887155,0.017145265,0.12059858,0.42684317,0.101278305,0.02300973,0.3025551,0.31451896
1250,0.19656494,0.05886066,0.017136004,0.120568275,0.42709035,0.101254046,0.023004264,0.30283204,0.3145179
1251,0.19651431,0.05884981,0.01712676,0.12053773,0.4273387,0.10122987,0.022998583,0.30311024,0.31451705
1252,0.19646353,0.058839027,0.017117497,0.120507,0.42758793,0.10120575,0.02299268,0.3033895,0.3145163
1253,0.19641241,0.05882818,0.017108338,0.120475896,0.4278379,0.10118143,0.022986587,0.3036699,0.31451577
1254,0.1963613,0.05881746,0.017099269,0.120444566,0.42808867,0.10115694,0.022980377,0.30395135,0.31451547
1255,0.19631016,0.058806833,0.017090185,0.12041315,0.4283399,0.10113271,0.022973916,0.30423325,0.31451514
1256,0.19625872,0.058796242,0.017081054,0.12038142,0.42859283,0.1011083,0.022967167,0.30451736,0.31451523
1257,0.19620708,0.05878557,0.017072111,0.1203494,0.42884552,0.10108372,0.022960326,0.3048015,0.31451544
1258,0.19615544,0.058775034,0.017063191,0.12031722,0.42909926,0.10105906,0.02295328,0.3050869,0.31451565
1259,0.19610354,0.05876459,0.017054252,0.12028471,0.4293541,0.10103457,0.022945983,0.30537355,0.31451625
1260,0.19605155,0.058754135,0.0170454,0.12025202,0.42960915,0.1010101,0.022938414,0.30566064,0.314517
1261,0.19599947,0.058743697,0.017036682,0.12021909,0.42986476,0.10098513,0.022930745,0.30594888,0.31451774
1262,0.19594748,0.058733474,0.01702795,0.12018606,0.43012118,0.10096048,0.02292282,0.30623788,0.31451875
1263,0.19589478,0.058723073,0.017019287,0.120152414,0.4303786,0.10093573,0.022914687,0.30652818,0.31452003
1264,0.19584236,0.058712874,0.017010631,0.12011886,0.43063617,0.10091091,0.022906369,0.30681887,0.3145214
1265,0.19578966,0.058702704,0.017002126,0.120084845,0.43089414,0.10088597,0.022897815,0.30711034,0.31452283
1266,0.1957371,0.058692645,0.016993653,0.120050795,0.43115276,0.100861095,0.02288912,0.30740255,0.31452456
1267,0.195684,0.05868244,0.01698526,0.1200163,0.43141267,0.1008361,0.022880167,0.3076964,0.31452647
1268,0.19563124,0.058672544,0.016976994,0.119981706,0.4316715,0.10081122,0.022871029,0.30798927,0.31452835
1269,0.195578,0.05866249,0.01696869,0.119946815,0.43193227,0.10078596,0.022861656,0.30828464,0.31453055
1270,0.19552496,0.058652636,0.016960489,0.11991183,0.4321928,0.10076113,0.02285209,0.3085796,0.31453294
1271,0.19547158,0.058642805,0.01695237,0.11987642,0.4324536,0.10073586,0.022842282,0.30887547,0.31453538
1272,0.19541821,0.05863292,0.016944334,0.11984095,0.4327157,0.100710765,0.022832407,0.30917254,0.31453803
1273,0.19536486,0.05862334,0.016936474,0.11980506,0.43297657,0.10068559,0.022822209,0.30946878,0.31454074
1274,0.19531111,0.058613583,0.016928593,0.11976894,0.43323857,0.1006603,0.022811804,0.30976644,0.31454355
1275,0.19525746,0.05860397,0.016920703,0.11973279,0.4335019,0.10063522,0.022801254,0.31006542,0.3145467
1276,0.19520357,0.05859435,0.016913092,0.11969614,0.4337641,0.10060991,0.022790493,0.3103637,0.3145499
1277,0.19514988,0.05858493,0.016905436,0.11965952,0.434027,0.100584485,0.02277948,0.310663,0.31455314
1278,0.19509584,0.058575433,0.016897961,0.11962244,0.4342902,0.100559376,0.022768423,0.3109624,0.3145567
1279,0.19504195,0.058566123,0.01689055,0.119585276,0.4345532,0.100533985,0.022757098,0.31126213,0.3145602
1280,0.19498783,0.05855671,0.016883155,0.11954796,0.43481705,0.10050859,0.02274552,0.31156293,0.31456393
1281,0.1949335,0.05854739,0.01687593,0.119510196,0.43508065,0.10048316,0.022733858,0.31186363,0.31456786
1282,0.19487937,0.058538217,0.01686882,0.11947233,0.43534428,0.1004578,0.022722002,0.31216446,0.31457168
1283,0.19482513,0.05852906,0.016861748,0.11943432,0.4356082,0.100432396,0.022709921,0.31246588,0.31457582
1284,0.1947708,0.05851994,0.016854798,0.11939606,0.43587208,0.100407094,0.022697669,0.31276733,0.31458005
1285,0.19471654,0.05851091,0.016847957,0.119357675,0.43613628,0.10038152,0.022685327,0.31306943,0.31458434
1286,0.19466202,0.05850191,0.016841179,0.11931893,0.43640035,0.10035618,0.022672744,0.31337145,0.31458876
1287,0.19460753,0.058492925,0.016834512,0.11928008,0.43666458,0.10033073,0.022660008,0.31367382,0.3145933
1288,0.19455308,0.058484096,0.016827978,0.11924101,0.43692827,0.100305386,0.022647055,0.31397584,0.31459787
1289,0.19449839,0.058475185,0.01682147,0.11920174,0.43719253,0.10027987,0.022634061,0.3142786,0.3146026
1290,0.19444396,0.05846637,0.016815169,0.11916242,0.4374563,0.10025445,0.022620834,0.31458104,0.3146074
1291,0.1943894,0.058457717,0.016808907,0.11912278,0.43772012,0.10022895,0.022607531,0.31488362,0.3146123
1292,0.19433491,0.058449093,0.016802736,0.11908308,0.4379838,0.10020372,0.022594014,0.31518608,0.31461734
1293,0.19427994,0.058440287,0.016796693,0.11904296,0.43824774,0.100178204,0.022580374,0.31548914,0.3146224
1294,0.19422567,0.058431845,0.016790837,0.119002976,0.43851072,0.10015295,0.022566658,0.31579113,0.31462744
1295,0.19417086,0.05842321,0.016785009,0.118962646,0.43877417,0.1001274,0.022552712,0.31609407,0.31463277
1296,0.19411635,0.058414813,0.016779272,0.11892226,0.4390372,0.10010228,0.022538733,0.31639618,0.31463805
1297,0.19406173,0.058406275,0.016773704,0.11888174,0.4393005,0.100076735,0.022524625,0.31669915,0.31464344
1298,0.19400711,0.058397915,0.016768197,0.118841,0.43956286,0.10005159,0.022510363,0.3170009,0.31464875
1299,0.19395256,0.05838962,0.016762841,0.118800096,0.43982518,0.10002623,0.022496039,0.3173029,0.31465426
1300,0.19389796,0.0583812,0.016757572,0.118759185,0.44008788,0.100000955,0.022481577,0.31760535,0.3146599
1301,0.19384345,0.058372956,0.016752442,0.11871806,0.44034964,0.09997566,0.022467054,0.31790692,0.3146655
1302,0.19378902,0.058364734,0.016747406,0.11867688,0.44061095,0.09995049,0.022452425,0.31820804,0.314671
1303,0.1937346,0.05835664,0.016742485,0.118635476,0.44087243,0.0999253,0.02243774,0.31850937,0.31467673
1304,0.19368002,0.05834825,0.016737696,0.11859408,0.44113377,0.099900134,0.022422906,0.31881073,0.31468245
1305,0.19362599,0.058340237,0.016733022,0.11855272,0.4413943,0.099875025,0.022408113,0.31911117,0.31468824
1306,0.19357157,0.058332086,0.016728478,0.118511,0.44165444,0.09984985,0.022393188,0.3194114,0.31469402
1307,0.19351745,0.058324117,0.016723989,0.11846935,0.44191438,0.09982488,0.02237814,0.31971136,0.31469983
1308,0.19346324,0.05831601,0.016719727,0.11842749,0.4421742,0.0997998,0.022363123,0.32001126,0.31470573
1309,0.19340906,0.058307935,0.016715508,0.11838562,0.4424338,0.09977486,0.022348018,0.32031092,0.3147116
1310,0.19335523,0.058299992,0.016711444,0.11834379,0.44269204,0.099749885,0.0223329,0.32060927,0.3147175
1311,0.19330138,0.058292095,0.016707405,0.11830189,0.4429505,0.09972506,0.022317726,0.32090768,0.3147233
1312,0.19324747,0.05828401,0.016703648,0.11825981,0.4432089,0.09970006,0.022302533,0.3212063,0.3147294
1313,0.193194,0.058276147,0.016699942,0.11821791,0.4434661,0.09967529,0.022287343,0.32150346,0.3147353
1314,0.19314042,0.058268327,0.016696293,0.1181758,0.4437236,0.09965044,0.022272076,0.32180107,0.3147412
1315,0.19308689,0.058260385,0.016692841,0.118133664,0.44398025,0.09962586,0.022256875,0.3220975,0.31474724
1316,0.19303358,0.058252513,0.01668951,0.118091546,0.44423637,0.099601045,0.022241602,0.32239372,0.3147532
1317,0.19298047,0.058244687,0.016686242,0.11804954,0.44449246,0.09957641,0.022226375,0.32268965,0.3147591
1318,0.1929273,0.058236822,0.016683165,0.118007325,0.44474766,0.099551775,0.022211099,0.32298478,0.3147651
1319,0.19287446,0.058229018,0.016680153,0.11796529,0.44500256,0.0995273,0.022195859,0.3232794,0.3147711
1320,0.19282179,0.05822125,0.016677272,0.11792326,0.44525728,0.099502645,0.022180716,0.32357392,0.31477702
1321,0.19276927,0.058213457,0.016674552,0.11788127,0.44551083,0.09947833,0.022165518,0.323867,0.314783
1322,0.19271661,0.05820563,0.01667186,0.11783912,0.44576493,0.099453844,0.022150338,0.32416075,0.31478906
1323,0.19266436,0.058197882,0.016669352,0.117797114,0.44601762,0.099429525,0.022135194,0.3244529,0.3147949
1324,0.19261238,0.05819015,0.016666956,0.11775527,0.4462697,0.09940508,0.02212012,0.3247445,0.31480086
1325,0.1925605,0.05818236,0.01666472,0.11771342,0.44652212,0.09938083,0.022105101,0.3250362,0.3148068
1326,0.19250858,0.0581746,0.016662532,0.11767145,0.4467737,0.09935669,0.022090094,0.32532692,0.3148127
1327,0.1924569,0.05816682,0.016660457,0.117629625,0.44702435,0.09933249,0.022075122,0.32561672,0.3148185
1328,0.19240558,0.058159065,0.016658492,0.11758802,0.4472757,0.09930824,0.022060333,0.32590714,0.31482446
1329,0.19235435,0.058151335,0.016656723,0.11754628,0.4475252,0.09928445,0.0220455,0.32619527,0.31483024
1330,0.19230336,0.05814362,0.016654968,0.11750477,0.44777438,0.09926023,0.022030756,0.3264834,0.314836
1331,0.1922526,0.058135923,0.016653335,0.11746334,0.44802356,0.09923628,0.02201606,0.32677123,0.3148419
1332,0.19220185,0.05812816,0.016651824,0.117421865,0.44827223,0.099212475,0.02200151,0.32705823,0.31484783
1333,0.19215131,0.05812028,0.016650438,0.11738058,0.4485205,0.099188425,0.021986976,0.3273451,0.31485355
1334,0.19210133,0.058112662,0.01664915,0.117339514,0.4487675,0.09916471,0.02197258,0.32763022,0.31485927
1335,0.19205117,0.058104888,0.01664792,0.117298365,0.449015,0.09914087,0.02195824,0.32791588,0.314865
1336,0.19200149,0.058097143,0.016646784,0.11725757,0.44926125,0.099117264,0.021943988,0.3282,0.31487072
1337,0.19195187,0.05808941,0.016645815,0.117216654,0.44950742,0.09909363,0.021929862,0.32848394,0.31487635
1338,0.19190264,0.05808166,0.016644917,0.11717606,0.4497531,0.09906985,0.021915933,0.32876733,0.3148821
1339,0.1918534,0.058073927,0.016644122,0.117135346,0.44999784,0.09904641,0.021901924,0.3290495,0.31488776
1340,0.1918045,0.058066174,0.0166433,0.11709503,0.45024264,0.09902282,0.021888088,0.32933173,0.31489334
1341,0.1917558,0.05805845,0.01664267,0.11705468,0.45048678,0.0989994,0.021874418,0.32961294,0.31489897
1342,0.19170737,0.058050748,0.016642097,0.117014535,0.45073017,0.09897609,0.021860821,0.32989326,0.3149044
1343,0.19165921,0.05804296,0.016641645,0.1169746,0.45097345,0.098952584,0.02184742,0.33017343,0.31491005
1344,0.19161123,0.058035325,0.016641216,0.11693468,0.45121583,0.09892938,0.021834046,0.3304524,0.31491557
1345,0.19156325,0.058027435,0.016640833,0.11689499,0.4514586,0.09890611,0.021820813,0.3307317,0.3149211
1346,0.19151586,0.058019664,0.016640583,0.116855614,0.45169997,0.09888289,0.02180773,0.33100936,0.31492662
1347,0.19146839,0.058011938,0.016640404,0.11681605,0.4519413,0.09885971,0.021794751,0.33128685,0.31493202
1348,0.19142157,0.05800427,0.016640272,0.116777025,0.45218194,0.09883671,0.021781882,0.33156332,0.3149374
1349,0.19137454,0.05799648,0.016640235,0.11673782,0.45242247,0.09881367,0.02176921,0.3318396,0.31494293
1350,0.19132803,0.05798876,0.016640168,0.11669911,0.45266238,0.09879067,0.021756647,0.33211505,0.3149483
1351,0.19128159,0.057981033,0.016640298,0.116660245,0.45290187,0.09876778,0.02174416,0.33238992,0.31495368
1352,0.19123566,0.057973254,0.016640376,0.11662204,0.45314097,0.098744825,0.02173185,0.33266428,0.314959
1353,0.19118968,0.057965577,0.016640542,0.11658356,0.4533793,0.09872203,0.021719733,0.33293754,0.31496435
1354,0.19114392,0.05795771,0.016640747,0.11654546,0.45361793,0.09869922,0.021707656,0.33321106,0.31496966
1355,0.19109851,0.057950053,0.016641049,0.1165074,0.45385516,0.09867664,0.021695796,0.3334827,0.3149749
1356,0.19105348,0.057942342,0.016641358,0.11646977,0.45409247,0.09865384,0.021684002,0.33375463,0.31498018
1357,0.19100848,0.057934567,0.01664172,0.1164322,0.45432976,0.09863128,0.021672418,0.33402607,0.31498545
1358,0.19096364,0.057926822,0.016642094,0.11639473,0.45456615,0.09860871,0.021660954,0.3342965,0.3149907
1359,0.19091925,0.057919145,0.016642544,0.116357565,0.45480198,0.098586164,0.021649625,0.3345662,0.3149958
1360,0.19087501,0.057911444,0.016642978,0.11632059,0.45503774,0.09856362,0.02163844,0.33483568,0.31500107
1361,0.19083084,0.057903763,0.016643425,0.116283655,0.45527336,0.098541446,0.021627368,0.33510455,0.31500623
1362,0.19078714,0.057896044,0.016643967,0.116247125,0.45550817,0.09851895,0.021616483,0.33537275,0.3150114
1363,0.19074364,0.057888415,0.016644519,0.11621071,0.45574257,0.09849656,0.02160574,0.33564028,0.3150165
1364,0.19070032,0.05788073,0.016645111,0.11617449,0.45597684,0.098474406,0.021595167,0.33590728,0.31502163
1365,0.19065723,0.057873007,0.016645685,0.11613854,0.45621073,0.098452225,0.021584671,0.33617383,0.31502673
1366,0.19061437,0.057865348,0.016646309,0.11610272,0.4564441,0.09842996,0.021574385,0.33643976,0.31503183
1367,0.1905716,0.05785762,0.016646925,0.11606705,0.45667735,0.09840794,0.021564148,0.33670527,0.31503686
1368,0.19052944,0.057850152,0.016647534,0.11603176,0.45690966,0.098385856,0.021554144,0.33696967,0.31504193
1369,0.19048695,0.057842325,0.01664824,0.11599639,0.45714265,0.09836379,0.021544201,0.33723468,0.315047
1370,0.19044515,0.05783479,0.0166489,0.115961455,0.45737433,0.098341964,0.021534508,0.33749786,0.31505215
1371,0.19040346,0.057827298,0.016649587,0.11592657,0.45760572,0.098319955,0.021524852,0.33776093,0.31505698
1372,0.19036189,0.05781961,0.01665025,0.11589203,0.45783752,0.09829814,0.021515325,0.33802405,0.3150621
1373,0.19032061,0.05781203,0.01665093,0.11585764,0.45806813,0.098276384,0.021506049,0.3382857,0.3150671
1374,0.19027932,0.05780439,0.016651625,0.115823306,0.4582997,0.098254554,0.021496823,0.3385483,0.31507203
1375,0.19023862,0.057796974,0.016652303,0.11578935,0.45852914,0.09823299,0.021487769,0.3388084,0.315077
1376,0.1901979,0.0577894,0.016652992,0.115755506,0.45875973,0.098211154,0.021478841,0.33906972,0.31508207
1377,0.19015747,0.05778185,0.01665368,0.11572195,0.4589896,0.09818969,0.021469966,0.33932993,0.31508702
1378,0.19011733,0.057774406,0.016654385,0.11568854,0.45921877,0.09816811,0.021461366,0.3395893,0.315092
1379,0.19007723,0.057766914,0.01665502,0.115655296,0.459448,0.098146535,0.02145275,0.33984873,0.31509683
1380,0.19003746,0.057759468,0.016655726,0.115622275,0.4596769,0.09812514,0.021444403,0.34010735,0.3151019
1381,0.18999776,0.05775198,0.016656402,0.11558938,0.45990598,0.09810373,0.021436103,0.34036615,0.31510675
1382,0.18995835,0.05774455,0.016657025,0.11555678,0.46013388,0.098082416,0.02142796,0.3406235,0.31511167
1383,0.18991923,0.0577372,0.016657686,0.11552435,0.46036193,0.09806115,0.021419939,0.34088084,0.31511652
1384,0.1898801,0.057729676,0.016658295,0.11549213,0.46059012,0.09803969,0.021412067,0.34113836,0.31512156
1385,0.18984133,0.05772239,0.016658895,0.11546004,0.4608175,0.09801869,0.021404276,0.3413945,0.31512636
1386,0.1898027,0.057714954,0.016659526,0.11542822,0.4610448,0.09799733,0.021396628,0.34165084,0.31513128
1387,0.18976435,0.057707727,0.016660076,0.11539654,0.4612716,0.097976424,0.021389034,0.34190616,0.31513605
1388,0.18972605,0.05770044,0.016660638,0.11536497,0.46149844,0.09795516,0.02138168,0.3421616,0.3151411
1389,0.18968803,0.05769306,0.016661199,0.11533377,0.4617257,0.097934306,0.02137428,0.34241712,0.31514588
1390,0.18965024,0.057685774,0.016661752,0.11530272,0.46195143,0.09791317,0.021367183,0.3426711,0.31515092
1391,0.18961251,0.057678577,0.016662247,0.11527169,0.46217793,0.09789248,0.021360008,0.34292543,0.3151556
1392,0.18957509,0.057671342,0.016662765,0.11524098,0.462403,0.09787127,0.021353096,0.34317863,0.31516072
1393,0.18953785,0.057664204,0.016663192,0.11521045,0.46262944,0.09785074,0.021346224,0.34343246,0.31516543
1394,0.18950054,0.057656895,0.016663669,0.11517998,0.4628547,0.09782963,0.021339545,0.34368554,0.31517062
1395,0.18946382,0.057649866,0.016664045,0.115149915,0.46308059,0.097809374,0.02133279,0.3439384,0.3151751
1396,0.18942702,0.05764261,0.016664531,0.115119874,0.4633048,0.09778807,0.021326391,0.34419033,0.31518042
1397,0.18939054,0.05763568,0.01666486,0.115090005,0.46353042,0.09776816,0.021319825,0.34444246,0.3151849
1398,0.18935378,0.057628363,0.016665263,0.11506015,0.46375406,0.097746655,0.021313656,0.34469375,0.3151904
1399,0.18931797,0.057621527,0.016665548,0.11503091,0.46398014,0.09772701,0.021307223,0.3449459,0.31519452
1400,0.1892816,0.057614267,0.016665941,0.11500139,0.46420258,0.09770552,0.021301346,0.3451957,0.31520036
1401,0.18924606,0.05760756,0.016666098,0.11497239,0.46442956,0.09768633,0.021295035,0.3454482,0.31520417
1402,0.18920994,0.05760015,0.016666465,0.11494332,0.46465027,0.09766444,0.021289371,0.34569645,0.31521046
1403,0.18917485,0.057593703,0.016666612,0.11491453,0.46487826,0.09764564,0.02128325,0.34594935,0.31521386
1404,0.18913868,0.057586093,0.016666934,0.11488565,0.46509725,0.09762356,0.0212778,0.3461959,0.31522048
1405,0.18910432,0.05757995,0.01666693,0.11485743,0.4653266,0.09760538,0.021271747,0.34644946,0.31522354
1406,0.1890681,0.057572007,0.01666732,0.114828765,0.46554345,0.09758253,0.021266652,0.34669426,0.3152309
1407,0.18903446,0.057566375,0.016667187,0.1148009,0.4657755,0.097565435,0.021260623,0.34694943,0.31523293
1408,0.18899828,0.05755821,0.016667603,0.114772476,0.46598732,0.09754167,0.021255828,0.34718984,0.31524158
1409,0.18896525,0.05755305,0.016667236,0.11474496,0.46622515,0.097525805,0.021249766,0.34744957,0.3152423
1410,0.18892884,0.057544112,0.016667794,0.114716925,0.46643052,0.0975007,0.021245444,0.34768438,0.31525248
1411,0.18889692,0.05753996,0.016667226,0.114689745,0.46667543,0.097486734,0.021239283,0.34794942,0.31525117
1412,0.18885985,0.057530046,0.016667955,0.11466185,0.46687025,0.097459495,0.02123533,0.34817544,0.31526402
1413,0.18882942,0.057527304,0.016666919,0.1146352,0.4671289,0.09744818,0.021228999,0.34845173,0.31525975
1414,0.188791,0.057515576,0.016668063,0.114607364,0.46730715,0.09741787,0.021225654,0.34866363,0.31527632
1415,0.1887629,0.05751529,0.016666472,0.11458114,0.46758598,0.09741086,0.021218993,0.34895614,0.3152672
1416,0.18872248,0.057500724,0.016668247,0.1145535,0.46773708,0.09737533,0.021216325,0.3491454,0.31529
1417,0.18869758,0.05750412,0.016665712,0.11452774,0.46805,0.09737474,0.021209145,0.34946612,0.3152734
1418,0.18865341,0.057484835,0.016668463,0.114500105,0.4681582,0.0973315,0.021207362,0.34961933,0.31530553
1419,0.18863356,0.05749427,0.016664544,0.11447475,0.46852544,0.097340986,0.021199444,0.349985,0.31527713
1420,0.18858391,0.057467554,0.01666905,0.11444732,0.46856216,0.0972853,0.021198865,0.350078,0.31532422
1421,0.18857202,0.057486746,0.016662825,0.11442245,0.4690209,0.09731054,0.021189794,0.35052055,0.3152771
1422,0.18851322,0.057447795,0.01667016,0.11439526,0.46893686,0.09723563,0.021190898,0.35051033,0.31534824
1423,0.18851337,0.05748275,0.016660143,0.11437047,0.46954963,0.09728519,0.021179916,0.35108453,0.3152704
1424,0.18844023,0.05742382,0.016672336,0.11434407,0.46926045,0.09718053,0.021183258,0.35089666,0.3153804
1425,0.18846032,0.057485357,0.01665613,0.11431884,0.47013,0.09726886,0.021170007,0.35169113,0.3152528
1426,0.18836313,0.05739258,0.016676297,0.11429426,0.46949512,0.09711602,0.021175982,0.3512031,0.31542632
1427,0.18841678,0.05749913,0.016649967,0.114267685,0.47079182,0.09726793,0.021159124,0.35236475,0.31521666
1428,0.18828037,0.057349842,0.016683651,0.11424688,0.4695657,0.09703763,0.021169188,0.35135886,0.31549448
1429,0.18839091,0.0575324,0.016640697,0.11421781,0.4715668,0.09729452,0.021145806,0.35312647,0.31514835
1430,0.1881912,0.05728945,0.016697071,0.11420468,0.46933538,0.09693778,0.021163328,0.35123426,0.31559855
1431,0.18840097,0.05760092,0.01662782,0.11417223,0.47244108,0.09737423,0.02112431,0.35394254,0.31502435
1432,0.18809435,0.05720396,0.016720237,0.11417016,0.46858156,0.09680694,0.021162039,0.35061258,0.31575787
1433,0.18848208,0.057728935,0.016614553,0.114138596,0.47315556,0.09756375,0.021072447,0.35451937,0.3148054
1434,0.18797463,0.05708937,0.016754499,0.114130765,0.46708488,0.0966265,0.021181475,0.3492769,0.31598932
1435,0.18865983,0.057927832,0.016616764,0.11411524,0.4726097,0.09798861,0.020916434,0.35370466,0.3144409
1436,0.18770358,0.056955352,0.016778417,0.1139698,0.46527758,0.09634949,0.02125637,0.34767172,0.31626955
1437,0.18872222,0.058070038,0.01667407,0.113978125,0.46855423,0.098820865,0.02057791,0.34915546,0.31393483
1438,0.18709403,0.056952287,0.01672049,0.113421254,0.46550328,0.09597685,0.021343937,0.3481825,0.31641176
1439,0.18812467,0.057812545,0.016789772,0.11352235,0.4630602,0.09977475,0.020383758,0.3429017,0.3135717
1440,0.18731445,0.05756786,0.016657801,0.113088794,0.46823645,0.09586126,0.021350006,0.35102516,0.31623328
1441,0.18749887,0.057483092,0.016712582,0.113303185,0.46393412,0.09968576,0.020314267,0.3439341,0.31381404
1442,0.18876693,0.058034357,0.016890809,0.113841765,0.46632093,0.09629058,0.02146796,0.3485624,0.3163766
1443,0.18706033,0.057599682,0.016392903,0.11306774,0.46317726,0.098928116,0.019759532,0.3444896,0.31406713
1444,0.18855025,0.057886735,0.016884765,0.11377875,0.46794316,0.09737915,0.021423873,0.34914014,0.31630883
1445,0.18638256,0.057359383,0.016567264,0.11245593,0.4613887,0.09849975,0.019883811,0.34300515,0.3139879
1446,0.18955657,0.058436204,0.016765239,0.11435512,0.46877003,0.09744244,0.0211561,0.35017148,0.31592092
1447,0.18588765,0.057215843,0.016605156,0.11206665,0.46400082,0.098327614,0.020064663,0.34560853,0.31463304
1448,0.19030982,0.058282424,0.016786754,0.115240656,0.467408,0.097430855,0.021052422,0.34892473,0.3159978
1449,0.18579572,0.057412233,0.016488574,0.11189493,0.4637202,0.097972766,0.01985358,0.34589386,0.31451666
1450,0.18982013,0.05806167,0.016744435,0.11501402,0.46884674,0.09776311,0.020971984,0.35011163,0.31590903
1451,0.1857599,0.05721143,0.0166369,0.111911565,0.4640058,0.09793387,0.0201184,0.34595352,0.31447756
1452,0.19012523,0.05826046,0.016695973,0.11516879,0.46907073,0.097243585,0.020805731,0.3510214,0.31581447
1453,0.18581346,0.05721141,0.016582752,0.1120193,0.4657715,0.09803249,0.020167796,0.34757122,0.31465682
1454,0.19015993,0.058062475,0.016773622,0.115323834,0.46897277,0.09715506,0.02083218,0.35098553,0.31593964
1455,0.18598822,0.05730185,0.016485741,0.11220062,0.46622837,0.09781064,0.020061398,0.34835634,0.31449237
1456,0.18977068,0.057924334,0.016772818,0.11507353,0.46987417,0.09713336,0.020810017,0.3519308,0.3159302
1457,0.18611027,0.057220284,0.016553767,0.11233622,0.46677125,0.097885035,0.020194365,0.34869185,0.3144576
1458,0.18979788,0.05797282,0.01673964,0.115085416,0.47035238,0.09677472,0.020737514,0.35284016,0.31593603
1459,0.18611398,0.05720702,0.016529238,0.112377726,0.46789974,0.09791925,0.020215707,0.3497648,0.31453145
1460,0.18981251,0.05788966,0.016776342,0.11514652,0.4704845,0.096730374,0.020769084,0.35298505,0.31597695
1461,0.18618777,0.05725737,0.016475363,0.11245505,0.46842557,0.09778458,0.020171754,0.35046923,0.31447157
1462,0.18957165,0.057791725,0.016764674,0.115015246,0.47115886,0.09670542,0.020759556,0.3536939,0.31599054
1463,0.18619524,0.057206888,0.016505903,0.11248245,0.4688723,0.097778074,0.020229427,0.3508648,0.31444293
1464,0.18960178,0.05783723,0.016745381,0.11501918,0.47150642,0.09656316,0.020734096,0.35420915,0.3159864
1465,0.18612894,0.057188243,0.016487725,0.11245298,0.46957707,0.09776672,0.020236725,0.35157362,0.3144899
1466,0.18957493,0.057778124,0.016755251,0.115041554,0.47187456,0.096525736,0.020747228,0.3546016,0.31601113
1467,0.18612188,0.0572106,0.016462618,0.11244866,0.46991128,0.09768194,0.020219263,0.35201007,0.31446025
1468,0.18946688,0.05774644,0.016744638,0.1149758,0.4724392,0.096510135,0.0207412,0.35518786,0.31601575
1469,0.18606558,0.05716734,0.016472083,0.112426154,0.47040275,0.097647235,0.020248985,0.35250652,0.31447667
1470,0.18948343,0.057761457,0.01673515,0.11498683,0.4727769,0.09643357,0.020729141,0.3556142,0.31601956
1471,0.18599689,0.057163965,0.016456034,0.1123769,0.47090605,0.09760995,0.020245804,0.3530503,0.31449765
1472,0.18945551,0.057729226,0.016735295,0.11499099,0.47317967,0.096420966,0.020733815,0.3560249,0.31604007
1473,0.18594328,0.057157133,0.016445585,0.11234055,0.47128138,0.0975384,0.020244433,0.35349855,0.3144939
1474,0.18940656,0.05771705,0.016724864,0.11496464,0.47362342,0.096397035,0.020723585,0.3565028,0.3160377
1475,0.18587929,0.05713566,0.016445799,0.11229783,0.47170693,0.0975032,0.020260712,0.35394302,0.31451228
1476,0.18939808,0.057712387,0.016717097,0.114968605,0.47401568,0.096352294,0.02071415,0.35694924,0.31604397
1477,0.18581016,0.057126563,0.016434873,0.112248726,0.47215816,0.09745333,0.020261556,0.35444328,0.3145277
1478,0.18937775,0.057695508,0.016714262,0.11496798,0.47439426,0.096335374,0.020711875,0.357347,0.31605303
1479,0.18575189,0.05711809,0.016426383,0.112207405,0.4725595,0.09739769,0.020263487,0.35489833,0.3145355
1480,0.18934044,0.057681486,0.016705941,0.114953004,0.47481,0.09630935,0.020702748,0.3577979,0.31605747
1481,0.18568891,0.057102304,0.01642321,0.1121634,0.472979,0.09735372,0.020272931,0.35535234,0.31454834
1482,0.18932724,0.057675764,0.016699053,0.114952415,0.47518528,0.096278355,0.020694328,0.3582126,0.31606266
1483,0.18562509,0.057093,0.016414441,0.11211765,0.47340953,0.097306564,0.020275757,0.3558272,0.3145638
1484,0.18930003,0.057658892,0.01669382,0.11494732,0.47557658,0.096255116,0.020688366,0.3586331,0.31607065
1485,0.18556741,0.0570847,0.016407348,0.112075366,0.47381097,0.0972576,0.020279218,0.35627416,0.3145729
1486,0.1892719,0.057648633,0.016686529,0.11493675,0.47597072,0.09623007,0.020679997,0.35906065,0.31607598
1487,0.18550543,0.057071596,0.016401952,0.112031884,0.47423518,0.09721327,0.020285588,0.3567363,0.3145879
1488,0.18925229,0.057638958,0.016680147,0.114933185,0.47634733,0.09620215,0.020672351,0.3594728,0.3160833
1489,0.18544528,0.057063773,0.01639405,0.11198745,0.47464874,0.09716814,0.020288175,0.35719243,0.31460008
1490,0.1892266,0.057626177,0.016674057,0.114926375,0.4767347,0.09617954,0.020665776,0.3598894,0.31609172
1491,0.18538544,0.05705379,0.016387554,0.11194409,0.4750564,0.09712235,0.02029228,0.3576418,0.3146122
1492,0.18920207,0.057616428,0.016667124,0.11491851,0.47712034,0.09615443,0.020657688,0.36030823,0.31609857
1493,0.18532485,0.057044,0.016381176,0.111899674,0.4754675,0.09707998,0.02029678,0.35809073,0.31462625
1494,0.18918055,0.057606485,0.016660685,0.114913374,0.47750333,0.0961297,0.020650495,0.36072314,0.3161073
1495,0.18526372,0.057035144,0.016373968,0.11185462,0.47587705,0.09703619,0.020299869,0.35854098,0.31463945
1496,0.18915805,0.05759639,0.016654363,0.1149073,0.47788635,0.09610695,0.020643624,0.36113578,0.31611603
1497,0.18520342,0.05702619,0.016367318,0.11180991,0.47628203,0.09699325,0.020303471,0.3589853,0.31465283
1498,0.18913576,0.057587232,0.016647592,0.11490094,0.47827166,0.09608378,0.020636197,0.36155167,0.3161249
1499,0.18514192,0.05701682,0.01636077,0.111764334,0.47668815,0.09695126,0.02030732,0.35942957,0.3146671
1500,0.18911582,0.05757858,0.016641028,0.11489621,0.47865424,0.0960611,0.020629112,0.36196402,0.3161342
1501,0.18508066,0.057008345,0.016353892,0.11171842,0.4770931,0.09690932,0.02031064,0.35987315,0.31468156
1502,0.18909499,0.057569396,0.016634516,0.11489108,0.4790398,0.09603908,0.020622151,0.36237857,0.31614402
1503,0.18501934,0.056999672,0.016347265,0.1116724,0.47749665,0.09686788,0.020314071,0.3603147,0.31469607
1504,0.18907556,0.057561513,0.016627874,0.11488617,0.4794238,0.0960175,0.020615015,0.36279127,0.31615385
1505,0.1849575,0.056990843,0.016340693,0.11162597,0.47790158,0.09682666,0.02031766,0.36075726,0.31471133
1506,0.18905708,0.057553466,0.0166213,0.11488231,0.47980767,0.095996164,0.02060803,0.3632035,0.3161643
1507,0.18489587,0.056982625,0.016333977,0.11157927,0.47830385,0.09678593,0.02032108,0.36119685,0.31472644
1508,0.18903783,0.057545345,0.01661464,0.11487784,0.48019567,0.09597541,0.020601036,0.36361924,0.31617495
1509,0.18483436,0.056974273,0.016327461,0.11153262,0.47870705,0.09674564,0.020324705,0.3616367,0.31474227
1510,0.1890201,0.057537984,0.01660803,0.11487409,0.4805823,0.09595436,0.020594109,0.36403382,0.3161857
1511,0.1847725,0.05696592,0.016320929,0.11148566,0.47911257,0.09670554,0.020328261,0.36207876,0.31475863
1512,0.18900332,0.057530943,0.016601488,0.11487088,0.48096842,0.095934354,0.020587437,0.36444664,0.31619728
1513,0.18471044,0.056957796,0.016314328,0.11143831,0.47951743,0.09666548,0.020331636,0.3625203,0.3147748
1514,0.18898635,0.057523757,0.016594851,0.11486774,0.48135653,0.09591456,0.020580687,0.36486128,0.31620896
1515,0.18464868,0.056949824,0.016307943,0.11139091,0.47992143,0.096625835,0.020335434,0.36296016,0.31479168
1516,0.18896967,0.05751672,0.016588222,0.11486473,0.48174733,0.09589491,0.020573897,0.3652785,0.31622076
1517,0.18458682,0.056941886,0.01630159,0.111343354,0.4803264,0.09658664,0.020339288,0.3634005,0.31480893
1518,0.188954,0.057510182,0.016581658,0.11486215,0.48213795,0.09587517,0.020567304,0.36569548,0.31623307
1519,0.18452491,0.056934085,0.016295059,0.11129577,0.48073372,0.0965477,0.020343026,0.363843,0.3148266
1520,0.18893859,0.05750365,0.016575128,0.1148598,0.48252994,0.09585612,0.020560937,0.3661129,0.31624594
1521,0.18446288,0.056926265,0.016288716,0.111247905,0.48114145,0.09650875,0.020346811,0.3642859,0.31484428
1522,0.18892372,0.057497486,0.01656857,0.114857666,0.48292238,0.095837444,0.020554485,0.36653045,0.31625894
1523,0.18440089,0.05691865,0.016282417,0.111199826,0.48154938,0.096470095,0.020350905,0.3647284,0.3148626
1524,0.18890893,0.057491172,0.016561983,0.11485579,0.4833181,0.095818624,0.020548105,0.36695135,0.31627235
1525,0.18433884,0.0569111,0.01627616,0.11115157,0.48195815,0.096431956,0.02035503,0.36517116,0.31488118
1526,0.18889482,0.057485297,0.01655551,0.114854015,0.4837142,0.09580023,0.02054199,0.36737198,0.31628606
1527,0.18427652,0.056903508,0.016269932,0.11110308,0.48236927,0.0963937,0.020359159,0.3656164,0.31490037
1528,0.18888128,0.057479616,0.016548997,0.11485266,0.4841121,0.09578203,0.020535922,0.36779416,0.3163003
1529,0.18421412,0.05689606,0.01626375,0.1110543,0.4827816,0.09635573,0.020363506,0.36606234,0.3149197
1530,0.1888681,0.057473984,0.016542552,0.114851564,0.48451167,0.09576426,0.020529956,0.36821747,0.31631476
1531,0.18415181,0.05688874,0.016257627,0.11100545,0.4831948,0.09631795,0.020367919,0.36650893,0.31493947
1532,0.18885508,0.057468455,0.016536132,0.1148505,0.48491377,0.09574649,0.020524085,0.3686432,0.31632966
1533,0.18408942,0.056881513,0.016251504,0.11095641,0.4836098,0.09628046,0.020372462,0.3669569,0.31495973
1534,0.18884268,0.057463195,0.016529769,0.11484971,0.48531654,0.095728844,0.020518452,0.36906925,0.31634492
1535,0.18402666,0.05687413,0.016245479,0.110907055,0.48402664,0.09624302,0.020377133,0.3674065,0.31498036
1536,0.1888308,0.05745812,0.016523406,0.11484926,0.48572138,0.09571174,0.020512875,0.36949676,0.31636062
1537,0.18396392,0.056866974,0.0162395,0.11085745,0.4844448,0.09620583,0.020381885,0.36785707,0.31500125
1538,0.18881884,0.057452947,0.016517125,0.11484876,0.48612863,0.095694475,0.020507485,0.36992666,0.3163766
1539,0.18390106,0.05685995,0.016233599,0.11080751,0.4848641,0.09616874,0.02038689,0.36830845,0.31502268
1540,0.18880755,0.057448253,0.01651077,0.11484852,0.4865387,0.095677845,0.020502126,0.37035874,0.316393
1541,0.1838378,0.056852683,0.016227797,0.11075733,0.48528686,0.09613181,0.020392083,0.36876297,0.31504464
1542,0.18879674,0.057443574,0.01650456,0.114848614,0.4869494,0.09566102,0.020496981,0.3707914,0.3164098
1543,0.18377475,0.056845903,0.016221898,0.110706955,0.4857106,0.09609501,0.020397235,0.36921835,0.31506678
1544,0.18878597,0.057438802,0.016498387,0.11484877,0.4873634,0.09564485,0.020492123,0.37122643,0.3164272
1545,0.18371123,0.056838837,0.016216233,0.110656165,0.48613656,0.09605836,0.020402655,0.36967555,0.31508946
1546,0.18877557,0.05743446,0.016492227,0.114848875,0.4877788,0.095628545,0.02048726,0.371663,0.3164446
1547,0.18364778,0.056831952,0.016210575,0.11060525,0.4865647,0.09602185,0.02040829,0.37013456,0.31511256
1548,0.18876559,0.05743007,0.016486175,0.11484934,0.48819697,0.095612586,0.020482654,0.37210172,0.3164627
1549,0.18358402,0.056825172,0.016204936,0.11055391,0.48699534,0.09598544,0.02041397,0.37059593,0.315136
1550,0.18875559,0.057425752,0.016480109,0.114849724,0.48861742,0.09559675,0.020478223,0.37254244,0.31648114
1551,0.1835204,0.056818426,0.016199425,0.11050255,0.48742735,0.09594915,0.020419946,0.37105826,0.31516007
1552,0.18874589,0.05742163,0.016474083,0.11485017,0.4890412,0.09558106,0.020473892,0.37298626,0.31649992
1553,0.18345605,0.056811508,0.016194042,0.1104505,0.4878633,0.095913,0.020426143,0.37152416,0.31518447
1554,0.18873698,0.05741771,0.016468186,0.11485108,0.4894653,0.0955657,0.020469911,0.3734297,0.3165193
1555,0.18339156,0.05680491,0.016188528,0.110398114,0.48830053,0.09587684,0.020432228,0.37199146,0.31520933
1556,0.18872797,0.05741374,0.016462311,0.114851914,0.48989362,0.095550634,0.020466063,0.37387693,0.316539
1557,0.18332693,0.05679819,0.016183289,0.11034545,0.4887404,0.09584084,0.020438766,0.3724608,0.31523466
1558,0.18871891,0.05740993,0.016456496,0.11485248,0.4903245,0.09553553,0.020462388,0.3743266,0.31655902
1559,0.1832621,0.056791548,0.016178077,0.11029247,0.48918238,0.095805034,0.020445425,0.37293193,0.31526038
1560,0.18871062,0.05740641,0.016450727,0.11485348,0.49075854,0.095520705,0.020458966,0.37477887,0.31657964
1561,0.18319693,0.056784913,0.016172837,0.110239185,0.48962948,0.0957692,0.020452231,0.37340805,0.31528676
1562,0.18870226,0.05740274,0.016445063,0.11485445,0.49119377,0.09550607,0.020455807,0.3752319,0.3166008
1563,0.18313166,0.056778494,0.016167758,0.11018542,0.490077,0.095733404,0.020459173,0.3738844,0.31531322
1564,0.18869406,0.057399195,0.016439416,0.114855446,0.4916329,0.09549179,0.020452868,0.37568825,0.31662226
1565,0.1830658,0.05677184,0.016162783,0.11013118,0.49052802,0.095697775,0.020466516,0.37436372,0.31534055
1566,0.1886861,0.057395834,0.016433813,0.114856444,0.4920751,0.09547753,0.020450102,0.37614745,0.3166441
1567,0.18299985,0.056765426,0.016157847,0.11007658,0.4909817,0.095662124,0.020473963,0.3748456,0.3153682
1568,0.18867812,0.057392433,0.016428329,0.11485735,0.49252063,0.095463425,0.020447712,0.37660947,0.31666666
1569,0.18293354,0.056758914,0.01615302,0.11002161,0.49143955,0.09562664,0.020481631,0.37533128,0.3153963
1570,0.18867087,0.05738939,0.016422966,0.114858516,0.4929673,0.09544968,0.020445568,0.37707207,0.31668952
1571,0.18286663,0.05675243,0.01614824,0.10996597,0.49190032,0.09559106,0.020489413,0.37581986,0.31542507
1572,0.18866313,0.057386022,0.016417628,0.114859484,0.49341872,0.09543614,0.020443749,0.37753883,0.31671306
1573,0.18279982,0.05674625,0.016143613,0.109909944,0.4923617,0.09555569,0.020497583,0.3763084,0.31545404
1574,0.1886555,0.057383005,0.016412307,0.11486018,0.49387452,0.09542265,0.020442083,0.3780098,0.31673676
1575,0.18273243,0.0567396,0.016139178,0.10985365,0.49282944,0.09552032,0.02050612,0.376803,0.31548396
1576,0.18864837,0.05738014,0.016407134,0.11486109,0.4943314,0.0954093,0.020440878,0.3784812,0.3167612
1577,0.18266463,0.05673339,0.016134568,0.10979668,0.49330017,0.095485054,0.02051444,0.37730068,0.31551397
1578,0.1886415,0.057377268,0.01640207,0.11486217,0.49479172,0.09539646,0.020440102,0.37895516,0.31678632
1579,0.18259643,0.056726974,0.01613021,0.109739244,0.49377346,0.09544959,0.020523306,0.37780055,0.3155447
1580,0.18863428,0.05737437,0.016396971,0.11486294,0.4952566,0.09538355,0.020439433,0.37943363,0.31681153
1581,0.18252812,0.05672069,0.016126009,0.10968143,0.49424982,0.09541435,0.020532498,0.378303,0.31557602
1582,0.188627,0.05737157,0.016392032,0.1148634,0.49572548,0.0953709,0.020439163,0.37991542,0.3168375
1583,0.18245901,0.056714285,0.01612184,0.10962289,0.49473113,0.095379055,0.020541834,0.37881023,0.31560788
1584,0.18862,0.057368815,0.016387189,0.11486399,0.49619684,0.0953582,0.020439401,0.38039923,0.31686407
1585,0.18238962,0.056708056,0.016117707,0.109563865,0.49521524,0.095343895,0.020551363,0.37932,0.31564012
1586,0.18861315,0.057366375,0.016382392,0.11486439,0.49667215,0.09534615,0.020440001,0.380886,0.31689122
1587,0.18231961,0.056701615,0.016113734,0.10950425,0.49570397,0.09530872,0.020561283,0.37983397,0.31567293
1588,0.18860614,0.05736378,0.016377708,0.11486465,0.49715102,0.09533401,0.020441033,0.38137597,0.31691882
1589,0.18224956,0.05669549,0.016109932,0.10944414,0.4961957,0.095273376,0.020571472,0.38035086,0.31570646
1590,0.18859881,0.05736107,0.016373076,0.114864655,0.49763483,0.095322125,0.020442447,0.38187027,0.316947
1591,0.18217859,0.05668916,0.016106227,0.109383196,0.4966912,0.095238365,0.020582074,0.38087076,0.31574056
1592,0.18859184,0.05735885,0.016368547,0.114864446,0.498122,0.09531035,0.020444244,0.3823674,0.3169757
1593,0.18210721,0.05668274,0.016102578,0.10932189,0.49719247,0.095203035,0.02059285,0.3813966,0.31577525
1594,0.1885849,0.05735645,0.016364133,0.11486432,0.49861276,0.095298864,0.020446783,0.38286713,0.31700528
1595,0.18203536,0.056676563,0.016099032,0.109259754,0.4976957,0.0951679,0.020603925,0.38192388,0.31581017
1596,0.18857738,0.057354033,0.016359815,0.11486354,0.4991087,0.09528755,0.020449627,0.38337153,0.3170352
1597,0.18196301,0.056670163,0.016095702,0.10919715,0.4982041,0.095132686,0.020615552,0.3824559,0.31584617
1598,0.18856996,0.05735169,0.016355596,0.11486268,0.49960947,0.09527633,0.020453012,0.3838801,0.31706572
1599,0.18189007,0.05666389,0.016092435,0.10913375,0.49871737,0.09509752,0.02062742,0.38299242,0.31588265
1600,0.18856283,0.057349622,0.016351419,0.11486179,0.5001129,0.095265366,0.020457057,0.38439044,0.31709707
1601,0.18181665,0.05665751,0.01608934,0.1090698,0.4992349,0.09506211,0.020639598,0.3835332,0.3159197
1602,0.188555,0.057347324,0.016347375,0.1148603,0.5006219,0.0952548,0.0204617,0.38490543,0.3171289
1603,0.18174252,0.056651186,0.016086327,0.109005004,0.49975654,0.09502703,0.020652292,0.38407722,0.31595728
1604,0.18854691,0.057345074,0.016343473,0.11485837,0.5011356,0.09524395,0.020466926,0.38542473,0.31716138
1605,0.18166798,0.056644868,0.016083451,0.108939655,0.50028306,0.09499173,0.020665368,0.38462594,0.31599566
1606,0.18853877,0.057342947,0.016339622,0.114856206,0.50165457,0.09523362,0.020472854,0.3859481,0.31719467
1607,0.18159264,0.056638375,0.016080733,0.10887354,0.50081515,0.09495657,0.020678893,0.38517967,0.31603453
1608,0.18853056,0.057340924,0.016335938,0.11485371,0.50217706,0.09522332,0.02047947,0.38647425,0.31722865
1609,0.18151681,0.056632053,0.016078142,0.10880662,0.50135064,0.09492118,0.02069286,0.3857366,0.31607422
1610,0.18852171,0.057338715,0.016332317,0.11485068,0.5027067,0.095213234,0.02048685,0.38700664,0.31726325
1611,0.18144017,0.05662548,0.016075753,0.10873894,0.50189245,0.09488577,0.020707382,0.38629928,0.3161146
1612,0.18851276,0.057336662,0.016328832,0.114847265,0.50324047,0.09520327,0.020495025,0.3875422,0.3172986
1613,0.1813631,0.056619093,0.01607349,0.108670525,0.5024391,0.09485038,0.020722374,0.3868663,0.31615558
1614,0.18850337,0.05733459,0.016325505,0.11484327,0.5037802,0.09519353,0.020503987,0.38808265,0.3173347
1615,0.18128508,0.056612507,0.016071372,0.108601205,0.5029909,0.09481487,0.020737983,0.38743803,0.31619734
1616,0.18849361,0.057332534,0.016322287,0.11483879,0.5043255,0.095183924,0.02051392,0.38862768,0.3173715
1617,0.18120661,0.05660591,0.01606944,0.10853126,0.5035485,0.09477951,0.020754198,0.38801482,0.3162397
1618,0.18848297,0.057330366,0.016319124,0.11483348,0.50487703,0.095174424,0.020524787,0.38917783,0.31740922
1619,0.18112752,0.05659929,0.016067756,0.10846046,0.5041113,0.09474396,0.020771002,0.38859633,0.31628278
1620,0.18847224,0.05732839,0.016316174,0.114827685,0.505434,0.095165074,0.020536534,0.38973236,0.31744757
1621,0.18104744,0.056592602,0.016066147,0.1083887,0.5046804,0.0947085,0.020788547,0.38918337,0.31632683
1622,0.1884608,0.057326168,0.016313393,0.11482125,0.50599754,0.095155895,0.020549545,0.3902921,0.31748685
1623,0.1809668,0.056585807,0.016064735,0.10831625,0.50525475,0.09467278,0.020806644,0.38977534,0.31637132
1624,0.1884489,0.057324115,0.016310688,0.114814095,0.5065673,0.09514685,0.020563604,0.39085686,0.317527
1625,0.18088527,0.056578886,0.016063614,0.10824277,0.5058351,0.09463709,0.02082565,0.3903724,0.31641668
1626,0.18843597,0.057321947,0.016308088,0.11480593,0.5071451,0.095137924,0.020578695,0.3914285,0.31756794
1627,0.18080312,0.05657192,0.016062748,0.10816846,0.5064231,0.09460125,0.020845622,0.39097625,0.31646302
1628,0.18842265,0.05731969,0.016305778,0.114797175,0.50772816,0.09512907,0.020595204,0.39200386,0.3176098
1629,0.18072009,0.056565013,0.016061923,0.10809315,0.5070165,0.09456544,0.02086619,0.39158484,0.3165099
1630,0.18840837,0.057317358,0.016303543,0.11478747,0.50831914,0.09512035,0.020613065,0.3925857,0.31765246
1631,0.1806364,0.05655778,0.016061539,0.10801708,0.50761664,0.09452946,0.020887857,0.39219934,0.31655788
1632,0.18839315,0.05731516,0.016301455,0.11477652,0.50891757,0.095111914,0.020632168,0.3931735,0.31769606
1633,0.18055174,0.056550458,0.016061291,0.10793998,0.50822484,0.094493404,0.020910578,0.39282086,0.3166064
1634,0.18837741,0.057312757,0.016299682,0.114764966,0.5095231,0.09510321,0.02065293,0.39376697,0.31774083
1635,0.1804663,0.056543168,0.016061295,0.10786184,0.5088385,0.094457224,0.020934217,0.39344704,0.3166559
1636,0.18836015,0.057310075,0.01629805,0.11475203,0.5101379,0.095094755,0.020675268,0.39436787,0.31778625
1637,0.18038005,0.056535557,0.016061626,0.10778286,0.50946045,0.09442089,0.020959241,0.3940803,0.31670645
1638,0.1883418,0.057307538,0.016296573,0.11473768,0.51075983,0.09508632,0.020699175,0.39497432,0.3178328
1639,0.18029287,0.05652784,0.01606222,0.10770282,0.5100903,0.09438455,0.020985285,0.39472046,0.3167576
1640,0.18832266,0.057304878,0.01629534,0.11472245,0.51139104,0.095078014,0.020724982,0.39558804,0.31788054
1641,0.18020475,0.05651982,0.016063174,0.10762175,0.51072824,0.09434793,0.021012748,0.3953676,0.31680977
1642,0.1883024,0.057302028,0.016294407,0.11470596,0.5120299,0.09506969,0.020752711,0.39620745,0.31792906
1643,0.18011582,0.056511924,0.016064435,0.10753947,0.5113723,0.09431114,0.021041641,0.39601958,0.31686273
1644,0.18828003,0.05729888,0.016293615,0.11468753,0.51268077,0.09506178,0.020782182,0.39683682,0.31797856
1645,0.18002579,0.056503322,0.016066127,0.107456334,0.5120281,0.094274186,0.02107218,0.39668176,0.31691712
1646,0.18825707,0.057295874,0.016293196,0.11466799,0.5133377,0.09505313,0.020813914,0.39747062,0.31802925
1647,0.17993507,0.0564951,0.016068075,0.10737189,0.5126905,0.094237104,0.021103987,0.39734942,0.31697175
1648,0.18823205,0.0572924,0.016292995,0.11464665,0.51400703,0.09504514,0.020847918,0.398114,0.31808132
1649,0.17984304,0.056485917,0.01607051,0.1072866,0.5133639,0.094199754,0.021137802,0.39802635,0.317028
1650,0.18820587,0.05728903,0.01629302,0.114623815,0.51468456,0.09503687,0.020883946,0.39876375,0.31813407
1651,0.17975032,0.056477044,0.0160733,0.107199974,0.51404434,0.0941621,0.021173265,0.39870897,0.3170848
1652,0.18817759,0.057284992,0.016293596,0.114599,0.51537436,0.09502844,0.020922706,0.3994232,0.31818813
1653,0.17965633,0.056467418,0.01607656,0.10711234,0.51473624,0.09412426,0.02121066,0.39940134,0.317143
1654,0.1881476,0.057281155,0.01629425,0.1145722,0.516074,0.09502028,0.020963576,0.40009013,0.31824327
1655,0.17956117,0.05645753,0.016080244,0.107023396,0.5154393,0.09408603,0.021250099,0.40010315,0.3172019
1656,0.1881166,0.05727692,0.016295524,0.11454415,0.51678336,0.0950117,0.021007447,0.4007642,0.31829974
1657,0.17946506,0.056447487,0.016084429,0.10693314,0.5161524,0.09404735,0.021291446,0.40081355,0.31726193
1658,0.1880829,0.057272125,0.01629698,0.11451381,0.5175055,0.09500343,0.021053763,0.40144834,0.3183572
1659,0.17936766,0.056436848,0.016089268,0.10684156,0.5168759,0.09400836,0.021335382,0.4015322,0.31732324
1660,0.18804719,0.05726719,0.01629897,0.114481024,0.51823866,0.094994806,0.021102838,0.40214103,0.3184155
1661,0.17926915,0.05642587,0.016094586,0.10674869,0.51761025,0.093968816,0.021381464,0.40225998,0.31738558
1662,0.18800922,0.057261866,0.016301269,0.11444608,0.5189847,0.094986275,0.021154828,0.4028436,0.3184753
1663,0.179169,0.056414098,0.016100405,0.106654495,0.51835954,0.09392908,0.021429863,0.40300062,0.3174491
1664,0.18797046,0.057256564,0.016304124,0.11440977,0.5197393,0.09497753,0.021209732,0.403552,0.31853643
1665,0.17906764,0.05640216,0.016106814,0.10655866,0.5191185,0.09388824,0.021480627,0.40374964,0.3175132
1666,0.18792889,0.057250425,0.01630749,0.11437098,0.5205077,0.09496881,0.021267492,0.40427142,0.31859854
1667,0.1789648,0.056389537,0.016113937,0.10646131,0.5198901,0.09384737,0.021534214,0.40450856,0.31757915
1668,0.18788451,0.057243843,0.016311267,0.114329405,0.52128994,0.09495995,0.021328064,0.4050019,0.3186613
1669,0.1788607,0.05637632,0.016121631,0.10636274,0.5206755,0.09380556,0.021590244,0.4052797,0.31764627
1670,0.1878383,0.05723709,0.016315656,0.11428556,0.52208275,0.094950676,0.02139183,0.40574026,0.3187257
1671,0.17875454,0.056362208,0.01613006,0.10626227,0.5214761,0.09376295,0.021648735,0.40606442,0.31771404
1672,0.1877909,0.057230253,0.016320497,0.11424016,0.52288544,0.09494174,0.021458251,0.40648547,0.31879142
1673,0.17864671,0.056347657,0.0161391,0.106159955,0.52229077,0.093719706,0.021709796,0.40686125,0.31778318
1674,0.18774095,0.057222128,0.016325947,0.114192866,0.5237022,0.09493263,0.02152744,0.40724215,0.3188579
1675,0.17853744,0.056332722,0.016148888,0.10605583,0.52311635,0.09367556,0.021773791,0.407667,0.31785366
1676,0.18768768,0.057213545,0.01633207,0.11414207,0.524532,0.09492304,0.021599472,0.4080095,0.31892473
1677,0.17842647,0.056316674,0.01615938,0.10595042,0.52395785,0.093630396,0.021840088,0.40848738,0.31792584
1678,0.18763289,0.05720501,0.01633862,0.11408925,0.52537334,0.09491348,0.021674234,0.40878564,0.31899333
1679,0.17831264,0.0562994,0.016170515,0.10584273,0.5248197,0.093584485,0.021908535,0.40932667,0.31799865
1680,0.18757764,0.05719619,0.016345711,0.11403573,0.5262215,0.09490405,0.021751456,0.40956602,0.31906372
1681,0.17819698,0.05628206,0.016182577,0.105732344,0.5256934,0.09353685,0.021979796,0.41017675,0.3180722
1682,0.18751973,0.057186216,0.016353462,0.11398005,0.5270841,0.094894715,0.021830324,0.41035908,0.31913412
1683,0.17807965,0.056264147,0.016195267,0.105620235,0.52658075,0.09348876,0.022053747,0.41103822,0.31814843
1684,0.18745784,0.057174947,0.016361931,0.113920964,0.527962,0.09488491,0.02191186,0.41116527,0.31920478
1685,0.17796013,0.056245122,0.016208401,0.1055066,0.52748454,0.09343956,0.022129053,0.4119159,0.31822574
1686,0.18739495,0.05716443,0.016370809,0.113859706,0.5288467,0.09487481,0.02199568,0.41197622,0.31927738
1687,0.1778369,0.05622417,0.016222566,0.105390154,0.52841353,0.09338838,0.022206249,0.41281888,0.3183035
1688,0.18733352,0.05715413,0.01637991,0.11379949,0.52973515,0.094865866,0.02208049,0.4127888,0.31935203
1689,0.17771089,0.05620341,0.01623766,0.10526982,0.5293569,0.093335874,0.022286123,0.4137349,0.31838197
1690,0.18726951,0.057141628,0.01638973,0.11373814,0.5306391,0.094856724,0.022165652,0.41361672,0.31942627
1691,0.17758396,0.056182895,0.016253315,0.10514774,0.5303118,0.09328244,0.02236849,0.41466087,0.31846398
1692,0.1872007,0.057127554,0.016400466,0.11367268,0.53155863,0.09484674,0.022253329,0.41445857,0.3194999
1693,0.17745377,0.05616082,0.016268952,0.105024,0.53128403,0.093228,0.022450542,0.4156055,0.31854737
1694,0.18713078,0.057115078,0.01641114,0.11360457,0.5324827,0.09483723,0.022342823,0.41530263,0.31957614
1695,0.1773186,0.056135625,0.016286125,0.10489684,0.532291,0.09317059,0.022534208,0.4165862,0.31863034
1696,0.18706587,0.057103828,0.016421529,0.11354051,0.53340214,0.09482946,0.022430697,0.416142,0.31965554
1697,0.17717989,0.056111623,0.01630451,0.10476375,0.5333171,0.09311147,0.022621037,0.4175846,0.31871384
1698,0.18699843,0.057088684,0.016432812,0.113476925,0.53434044,0.09482237,0.022517417,0.41700065,0.3197339
1699,0.17704058,0.056089148,0.016323168,0.104628265,0.5343503,0.09305155,0.022710377,0.41858837,0.31880245
1700,0.18692514,0.057071537,0.016445288,0.11340833,0.53529584,0.09481294,0.022606544,0.4178764,0.3198095
1701,0.1768979,0.056064676,0.016341096,0.10449213,0.5354027,0.09299035,0.022796903,0.41961545,0.31889322
1702,0.18685077,0.05705699,0.016457101,0.11333668,0.53625274,0.09480533,0.022698011,0.41874942,0.31988946
1703,0.17674693,0.05603521,0.016360946,0.10435077,0.53650534,0.09292605,0.022884551,0.4206947,0.31898206
1704,0.18678528,0.05704552,0.016467456,0.11327231,0.53719395,0.09480139,0.022784336,0.41960824,0.31997433
1705,0.17659134,0.056007653,0.016383788,0.10419989,0.53763944,0.09285695,0.022978647,0.42180383,0.3190707
1706,0.18672085,0.057029095,0.016478859,0.113212906,0.5381512,0.094798714,0.022865051,0.42048746,0.32005677
1707,0.17643592,0.05598483,0.01640609,0.104044996,0.53877985,0.09278917,0.023075582,0.42291507,0.31916702
1708,0.18664712,0.057007313,0.016492264,0.113147534,0.539139,0.09479369,0.022950178,0.42139512,0.32013455
1709,0.17627652,0.055959728,0.01642611,0.10389068,0.53993946,0.092720196,0.023165982,0.42405328,0.31926724
1710,0.18657339,0.056990698,0.01650453,0.113078155,0.54011595,0.094789065,0.023039313,0.42228758,0.3202169
1711,0.17610502,0.05592707,0.016449256,0.10372869,0.54117155,0.092644446,0.02325655,0.4252706,0.31936288
1712,0.18651402,0.056980263,0.016513187,0.11302056,0.5410622,0.094794445,0.023117244,0.42315048,0.32030785
1713,0.17592494,0.055895712,0.016478656,0.103550576,0.5424738,0.09256297,0.02336155,0.42654926,0.31945798
1714,0.18646152,0.056963235,0.016522542,0.11297575,0.5420187,0.094804,0.023180727,0.42403397,0.3203952
1715,0.17574584,0.055874243,0.016507829,0.103363775,0.54379123,0.092481114,0.023472587,0.42783755,0.31956336
1716,0.18640034,0.05693699,0.016535908,0.11292744,0.5430112,0.09480809,0.023248965,0.42495412,0.32047355
1717,0.17556152,0.055852875,0.016531607,0.10317704,0.54513323,0.09239946,0.023570195,0.4291636,0.31967568
1718,0.18633862,0.056915935,0.016547704,0.11287498,0.5439877,0.09481492,0.023324551,0.42584822,0.32055667
1719,0.17535836,0.055820268,0.01655925,0.10297883,0.54658735,0.09230845,0.023667201,0.4306117,0.31978232
1720,0.18629888,0.056905497,0.016552933,0.11284044,0.5449034,0.09483891,0.023379851,0.42668465,0.32065132
1721,0.17514148,0.055787597,0.016600426,0.10275346,0.5481756,0.09220364,0.023792664,0.43217924,0.3198863
1722,0.18627705,0.05689013,0.016557408,0.11282951,0.54580134,0.09487393,0.02340152,0.4275259,0.3207403
1723,0.174923,0.055770013,0.01664527,0.10250772,0.54984134,0.09209623,0.023934018,0.4338111,0.32000363
1724,0.18625289,0.05686024,0.01656737,0.112825274,0.5467295,0.0949068,0.023417408,0.42840528,0.32081586
1725,0.17469454,0.05575875,0.01668063,0.10225516,0.55158156,0.091990925,0.02405707,0.43553358,0.32013336
1726,0.18623456,0.056831375,0.016576508,0.112826675,0.5476182,0.094942994,0.023437519,0.4292377,0.3208932
1727,0.17444068,0.055738986,0.016719637,0.101982065,0.55348414,0.091868654,0.024177909,0.43743756,0.32025775
1728,0.18624905,0.056815963,0.016577153,0.11285594,0.5483857,0.09500441,0.023421453,0.42995983,0.32097614
1729,0.1741688,0.055719063,0.016782051,0.10166767,0.55561066,0.09172368,0.024344709,0.43954223,0.32038012
1730,0.18629253,0.056798115,0.016574943,0.11291948,0.54907036,0.09509355,0.023343625,0.43063322,0.3210452
1731,0.17389876,0.05571897,0.01685618,0.101323605,0.557889,0.091572545,0.024545217,0.44177124,0.32052022
1732,0.18633124,0.05675905,0.016579418,0.112992786,0.54973716,0.09517856,0.023238426,0.4313202,0.321088
1733,0.17363219,0.05573912,0.016913585,0.100979485,0.56020314,0.09142421,0.024718605,0.4440603,0.32067958
1734,0.18633169,0.05670054,0.016585935,0.11304522,0.55037546,0.09523894,0.02313942,0.4319971,0.32111272
1735,0.17337316,0.055765573,0.01694995,0.10065764,0.56248003,0.091273844,0.024851425,0.44635475,0.3208479
1736,0.1862315,0.05662066,0.016584784,0.11302606,0.55104727,0.09526906,0.023045352,0.43273285,0.32112247
1737,0.17316622,0.05579427,0.016972685,0.100399256,0.5645751,0.09112353,0.02496542,0.44848612,0.32103324
1738,0.18585086,0.056486636,0.016572932,0.1127913,0.5521189,0.09520707,0.022971906,0.43393993,0.32110965
1739,0.17306493,0.05581407,0.016947104,0.10030376,0.5662266,0.09100064,0.025007594,0.45021835,0.32126635
1740,0.18487227,0.056260064,0.016537424,0.11207477,0.5542911,0.094935864,0.022978628,0.43637663,0.32109997
1741,0.1731042,0.055765714,0.016823234,0.100515254,0.5672475,0.09094519,0.024895446,0.4514069,0.3215703
1742,0.18301398,0.055966314,0.016450807,0.11059684,0.55822796,0.0943806,0.023094293,0.44075307,0.321163
1743,0.17346013,0.055600446,0.016621148,0.10123853,0.5673104,0.09102235,0.024652582,0.45163545,0.32193556
1744,0.18018997,0.05568862,0.016321825,0.10817952,0.5644033,0.093500756,0.02332452,0.44757804,0.3213324
1745,0.1748164,0.05545437,0.016391069,0.102970965,0.56508154,0.09149629,0.024294026,0.4492912,0.3223329
1746,0.17682038,0.055559978,0.016314715,0.10494569,0.5725205,0.09225645,0.02388972,0.45637435,0.32152405
1747,0.17857757,0.05588614,0.016152713,0.10653871,0.55902076,0.09308674,0.023521548,0.44241247,0.32257843
1748,0.174505,0.055593576,0.017141195,0.10177022,0.5795203,0.09078456,0.025650036,0.4630857,0.32156646
1749,0.18395501,0.057026986,0.016208652,0.110719375,0.5521458,0.09583141,0.022406375,0.433908,0.32212582
1750,0.1742195,0.055577442,0.018886631,0.09975543,0.58240855,0.08962397,0.028203094,0.46458146,0.3215132
1751,0.1866624,0.056961298,0.016760765,0.11294035,0.55093455,0.09650616,0.022314813,0.4321136,0.32113454
1752,0.17429009,0.05624414,0.018329756,0.099716194,0.576192,0.089947015,0.02692249,0.4593225,0.32201135
1753,0.181386,0.054972302,0.016644258,0.10976943,0.56724787,0.093766905,0.023212306,0.45026866,0.3207045
1754,0.17332947,0.0552884,0.016203258,0.101837814,0.56945133,0.09133778,0.024335321,0.45377824,0.3235389
1755,0.17626882,0.0550174,0.016631344,0.10462006,0.5792686,0.09219039,0.025521338,0.46155682,0.3212635
1756,0.1777643,0.05586336,0.016133485,0.10576745,0.5608269,0.092910744,0.022847055,0.4450691,0.32275018
1757,0.17515522,0.05584945,0.0179047,0.10140106,0.58243036,0.09015474,0.027210623,0.46506497,0.321529
1758,0.1808517,0.056255057,0.01635777,0.108238876,0.5603577,0.09442184,0.022472152,0.4434637,0.32210743
1759,0.17326418,0.05554272,0.017718941,0.10000252,0.5851453,0.09054253,0.026746945,0.46785584,0.3223337
1760,0.18247375,0.056246217,0.016280647,0.109946884,0.5630356,0.09523801,0.023168882,0.44462872,0.32249516
1761,0.17227197,0.05531344,0.017361768,0.09959677,0.5833966,0.08999071,0.026061457,0.46734443,0.3227713
1762,0.18095896,0.05587071,0.016214874,0.10887337,0.56832767,0.09398839,0.023318948,0.45102036,0.32212582
1763,0.172964,0.05495662,0.017213453,0.100793935,0.57641613,0.08957753,0.026523478,0.4603151,0.32324004
1764,0.17558947,0.055476565,0.015993452,0.10411946,0.58149964,0.09220793,0.023639994,0.46565172,0.32145885
1765,0.17922473,0.055778664,0.016368046,0.107078016,0.5593491,0.09277787,0.02500649,0.44156474,0.3239378
1766,0.17468673,0.056202054,0.017641954,0.100842714,0.57776845,0.091033384,0.026283238,0.4604518,0.32091296
1767,0.1795068,0.05677551,0.016087955,0.10664333,0.5666993,0.096027695,0.02335225,0.4473194,0.3227908
1768,0.17384331,0.053993355,0.019161148,0.10068881,0.589291,0.0900705,0.030638635,0.46858183,0.32307816
1769,0.18087426,0.05645665,0.0164509,0.10796671,0.56769705,0.09424795,0.024654014,0.44879505,0.32339868
1770,0.17258224,0.055693697,0.017473571,0.09941498,0.58090323,0.08962923,0.024781851,0.46649215,0.3210398
1771,0.18120205,0.056944966,0.016293958,0.10796312,0.5694337,0.093724124,0.023385596,0.45232394,0.3230692
1772,0.17015406,0.053832088,0.01785012,0.09847186,0.5950042,0.09055312,0.028069388,0.47638172,0.32329065
1773,0.18321928,0.05691457,0.016326826,0.10997789,0.56697667,0.0970874,0.023439046,0.4464502,0.3240092
1774,0.17371464,0.055709872,0.018792326,0.09921243,0.58489436,0.089319326,0.02950443,0.4660706,0.32255483
1775,0.17818546,0.05573165,0.016781263,0.10567256,0.5777551,0.09225268,0.02217152,0.46333092,0.3216861
1776,0.17725453,0.05486053,0.017249588,0.105144404,0.5654488,0.09109958,0.028235527,0.44611374,0.3243829
1777,0.17407453,0.0558742,0.0163745,0.10182584,0.5685634,0.0917732,0.025511108,0.45127907,0.321003
1778,0.1778647,0.057959065,0.015200573,0.104705065,0.57555455,0.096770346,0.024005022,0.45477918,0.32260117
1779,0.17534503,0.05334112,0.019264402,0.10273952,0.58749187,0.0891516,0.031299256,0.46704105,0.32419097
1780,0.17896171,0.055331033,0.016593706,0.10703697,0.57749015,0.09080319,0.026317319,0.46036962,0.32413265
1781,0.17288974,0.056647316,0.015484369,0.10075805,0.5698535,0.09148029,0.022139551,0.45623362,0.32056054
1782,0.1802674,0.056921314,0.016623283,0.106722794,0.58062893,0.09334288,0.027249837,0.46003622,0.32315978
1783,0.17144829,0.053857643,0.0166934,0.100897245,0.58757913,0.09164154,0.026622882,0.4693147,0.32455933
1784,0.18402886,0.05597696,0.016965108,0.11108679,0.5803695,0.094093256,0.02903388,0.45724237,0.325934
1785,0.17284742,0.055545207,0.01733555,0.09996667,0.5690881,0.08961727,0.02664691,0.4528239,0.32175094
1786,0.17852205,0.05754024,0.016275192,0.104706615,0.5870192,0.093707524,0.025332343,0.46797934,0.32197762
1787,0.17395966,0.054074764,0.017411005,0.102473885,0.5825238,0.090895124,0.02829694,0.4633318,0.3239011
1788,0.1832,0.05492419,0.019052414,0.1092234,0.59085464,0.08977123,0.03457758,0.46650586,0.32552785
1789,0.17545272,0.05716591,0.015430382,0.102856435,0.5289506,0.09512302,0.021063793,0.41276374,0.32047573
1790,0.17837465,0.06076206,0.017937012,0.09967557,0.5949383,0.09739131,0.029172517,0.46837446,0.31924748
1791,0.18191272,0.05425388,0.021097299,0.10656155,0.56428814,0.0967463,0.030095106,0.43744674,0.32307354
1792,0.18222716,0.055101052,0.021383153,0.10574297,0.5977648,0.08900132,0.035626892,0.47313657,0.3246172
1793,0.17213766,0.054025885,0.01790308,0.1002087,0.57937026,0.08913644,0.02441945,0.46581438,0.3195323
1794,0.17947553,0.058435958,0.01661155,0.10442802,0.56458664,0.09585346,0.0198867,0.44884646,0.32169998
1795,0.17268935,0.054535717,0.019911468,0.09824216,0.60385156,0.08902341,0.035336524,0.4794916,0.32483235
1796,0.18523124,0.054306243,0.019449197,0.1114758,0.5810696,0.095904484,0.02834995,0.45681512,0.32523286
1797,0.18054608,0.059257925,0.019243067,0.10204508,0.5761854,0.09077046,0.028909639,0.4565053,0.32363877
1798,0.1724902,0.052909303,0.019989813,0.09959108,0.6047209,0.086933374,0.026323697,0.4914638,0.32088006
1799,0.18012653,0.057582896,0.016737401,0.10580623,0.5678976,0.09982276,0.023490377,0.4445845,0.32575414
1800,0.18192896,0.055486146,0.02452567,0.10191715,0.5999447,0.089764856,0.04103058,0.4691493,0.32272884
1801,0.1745063,0.051905334,0.021902375,0.1006986,0.60164636,0.08776448,0.02482696,0.48905495,0.31906167
1802,0.18908022,0.062321622,0.018275823,0.10848278,0.5475675,0.09844988,0.023051685,0.4260659,0.32649472
1803,0.17323613,0.055025283,0.022270544,0.095940314,0.6034259,0.0903421,0.030848756,0.48223507,0.31989837
1804,0.1811836,0.052122027,0.022849517,0.10621207,0.60791,0.09530351,0.03328948,0.47931698,0.3229471
1805,0.19583845,0.05967602,0.026882112,0.10928031,0.5658617,0.08991685,0.037992574,0.4379523,0.32677615
1806,0.17840104,0.052299377,0.030857349,0.09524431,0.6247596,0.08466436,0.029518103,0.51057714,0.31662917
1807,0.21348278,0.068400495,0.026246602,0.11883569,0.4179831,0.13259971,0.033536542,0.25184685,0.32779735
1808,0.2302423,0.087317854,0.048723202,0.09420124,0.3394169,0.10144623,0.06161917,0.17635149,0.3178066
1809,0.20567515,0.08199534,0.0256033,0.09807652,0.32604074,0.124620125,0.02704483,0.17437579,0.31552318
1810,0.18912342,0.06759298,0.021762926,0.09976753,0.34245032,0.13426982,0.025794387,0.18238613,0.31079236
1811,0.20691189,0.08147638,0.031832956,0.093602546,0.32164732,0.11775289,0.03941137,0.16448306,0.3037551
1812,0.1956352,0.060543105,0.023846248,0.11124584,0.35027426,0.13264036,0.02470758,0.19292632,0.30299073
1813,0.20512766,0.08057398,0.022858258,0.101695426,0.31932074,0.11625899,0.033790484,0.16927125,0.30160114
1814,0.19850817,0.06620819,0.020987317,0.11131266,0.34166747,0.12809367,0.023045897,0.19052789,0.301667
1815,0.19994493,0.06741177,0.021713665,0.11081949,0.33099538,0.10857331,0.030350355,0.19207172,0.3044186
1816,0.20234014,0.06762944,0.019601258,0.11510944,0.3342424,0.11711508,0.021236872,0.19589046,0.30015728
1817,0.19634038,0.06353761,0.019341707,0.113461055,0.33738253,0.113257445,0.025412261,0.19871283,0.29996207
1818,0.20350319,0.06629684,0.018885838,0.118320525,0.33521345,0.110197745,0.02073969,0.20427603,0.29831624
1819,0.19726837,0.06130144,0.017181983,0.118784934,0.3430491,0.11268038,0.021599751,0.208769,0.30006987
1820,0.20232032,0.065612815,0.018086396,0.11862111,0.33534965,0.10712627,0.020591784,0.20763159,0.29773527
1821,0.1974355,0.0614105,0.016476942,0.11954806,0.3440196,0.11207166,0.019668667,0.21227928,0.2987911
1822,0.19998343,0.06378843,0.01804423,0.11815077,0.33796048,0.10595534,0.021234697,0.21077044,0.29787794
1823,0.19738084,0.061517294,0.016536225,0.11932733,0.34461862,0.10946,0.019320574,0.21583806,0.29845995
1824,0.19783057,0.062177856,0.0176452,0.11800752,0.3424558,0.10648113,0.021044167,0.21493049,0.29787385
1825,0.19810745,0.061986525,0.016688146,0.11943278,0.3452562,0.10661168,0.019517384,0.21912713,0.2980944
1826,0.19681615,0.060964067,0.017132744,0.11871934,0.34769207,0.106248215,0.020512175,0.22093166,0.29865047
1827,0.1979615,0.061910693,0.016835105,0.1192157,0.34778768,0.10504156,0.019789709,0.22295639,0.2979814
1828,0.19659531,0.060342375,0.016922792,0.11933014,0.3517741,0.10516638,0.020223701,0.22638403,0.29898083
1829,0.19771424,0.06143248,0.016891608,0.11939015,0.35151285,0.10397492,0.020047741,0.22749017,0.29828328
1830,0.19702965,0.06018713,0.01709002,0.1197525,0.35526446,0.1034879,0.02040322,0.23137332,0.29896683
1831,0.19733265,0.060685676,0.016803974,0.119843,0.35689217,0.10332812,0.020117667,0.23344636,0.2988582
1832,0.19725221,0.05998814,0.017232414,0.120031655,0.3599574,0.10229411,0.020715728,0.23694757,0.29893157
1833,0.19729412,0.060010865,0.016991839,0.12029142,0.36302006,0.10241269,0.020556627,0.24005073,0.29897788
1834,0.19702834,0.059471462,0.01712593,0.12043095,0.36626938,0.10189676,0.02079118,0.24358143,0.2988969
1835,0.19730899,0.0594728,0.01726045,0.12057573,0.36945218,0.10158637,0.021196652,0.24666914,0.29881397
1836,0.19706629,0.05899367,0.017167484,0.12090514,0.37292522,0.10153582,0.021041265,0.25034815,0.29870698
1837,0.19735058,0.058965433,0.017281298,0.121103846,0.37624082,0.10142839,0.021382991,0.25342944,0.29872477
1838,0.19765955,0.05874594,0.017340407,0.12157321,0.37947622,0.101102985,0.021426588,0.25694665,0.29855508
1839,0.19805345,0.058603287,0.01731974,0.12213042,0.38326973,0.10106504,0.021491626,0.26071307,0.2988052
1840,0.1987041,0.058478028,0.017323945,0.122902125,0.38711095,0.10077186,0.021490322,0.26484877,0.29884008
1841,0.19957097,0.058343947,0.01733942,0.1238876,0.3916557,0.10037315,0.02158448,0.26969808,0.29913867
1842,0.20062378,0.0582208,0.01725971,0.12514327,0.39691815,0.09992373,0.021565026,0.2754294,0.2995423
1843,0.2019918,0.058059376,0.017148385,0.12678403,0.40326154,0.09943836,0.021495635,0.28232756,0.29997164
1844,0.20364259,0.057926565,0.01704851,0.12866752,0.41069353,0.09875935,0.021482171,0.290452,0.30065116
1845,0.20547318,0.05777656,0.01692851,0.13076812,0.41924882,0.09797877,0.021398889,0.29987115,0.30142793
1846,0.20722345,0.057565894,0.016817704,0.13283984,0.4289905,0.097230725,0.021288816,0.31047097,0.30244246
1847,0.20849507,0.05724192,0.01681333,0.13443981,0.43940228,0.09641162,0.02123089,0.32175976,0.30366144
1848,0.20905164,0.05680275,0.016968096,0.1352808,0.45028314,0.09557676,0.021236714,0.33346966,0.30498564
1849,0.20845802,0.056246694,0.017300386,0.13491094,0.46267185,0.09470697,0.021442048,0.34652284,0.30643857
1850,0.20638902,0.055549357,0.017731618,0.13310805,0.47929668,0.09378624,0.021906432,0.363604,0.30794916
1851,0.20157066,0.054484874,0.01825427,0.12883152,0.5054267,0.09259895,0.022946356,0.3898814,0.3097331
1852,0.18945861,0.052221853,0.01889817,0.118338585,0.55486214,0.09064572,0.02541582,0.43880063,0.31228852
1853,0.16869515,0.046515003,0.020824581,0.10135556,0.60798925,0.08766173,0.030000955,0.49032658,0.3165205
1854,0.17167804,0.049510624,0.018673275,0.10349413,0.5938692,0.09159561,0.027504407,0.47476918,0.317811
1855,0.17986465,0.055214006,0.019034969,0.105615675,0.5621561,0.08949475,0.027301459,0.4453599,0.31885824
1856,0.1757756,0.055580985,0.017684944,0.10250968,0.56435573,0.08816708,0.02516334,0.45102534,0.3176985
1857,0.17788479,0.055494,0.017056242,0.10533456,0.59358376,0.094654255,0.029021265,0.46990827,0.32500458
1858,0.16815645,0.05216748,0.017247848,0.098741114,0.5762329,0.09402001,0.025302112,0.4569108,0.3226656
1859,0.17566532,0.0553502,0.017588062,0.102727056,0.5970528,0.0896674,0.026317546,0.48106784,0.31894273
1860,0.1706557,0.055243567,0.015941393,0.099470735,0.5744029,0.089218594,0.02548092,0.45970345,0.3235337
1861,0.1802318,0.054818764,0.01786164,0.10755139,0.58753735,0.09052593,0.029060777,0.46795064,0.32198563
1862,0.16771805,0.052930433,0.017033853,0.09775376,0.58495265,0.088776164,0.022420276,0.47375622,0.3217051
1863,0.17785129,0.056170255,0.016365102,0.10531593,0.5939343,0.09583998,0.02669065,0.4714037,0.324711
1864,0.16941619,0.051863853,0.018010648,0.099541694,0.59596026,0.08840797,0.030235138,0.47731718,0.32244658
1865,0.17695117,0.05451265,0.017258469,0.10518006,0.5919091,0.086466886,0.025226545,0.4802157,0.32279086
1866,0.17114297,0.055192575,0.017037986,0.09891241,0.58950925,0.08798357,0.02564729,0.47587842,0.3223812
1867,0.17197067,0.053407297,0.017028987,0.101534374,0.6051469,0.09154007,0.025942085,0.4876647,0.32303306
1868,0.17348963,0.054914173,0.01581053,0.10276493,0.5900747,0.09424844,0.024155175,0.4716711,0.32501522
1869,0.17134422,0.052984122,0.018163966,0.10019612,0.6134748,0.087133124,0.029963708,0.49637794,0.3220249
1870,0.17466831,0.055321515,0.01572616,0.103620626,0.5700924,0.09134884,0.022473577,0.45626995,0.32336587
1871,0.18127094,0.05750841,0.01927344,0.104489096,0.60079527,0.089110345,0.033390705,0.47829422,0.3215968
1872,0.16830751,0.051034052,0.019028032,0.09824542,0.597293,0.086415455,0.024892764,0.48598483,0.32265723
1873,0.18505548,0.057562742,0.018065322,0.109427415,0.5941987,0.0967054,0.027210092,0.47028324,0.32497096
1874,0.16369593,0.050941046,0.018923324,0.09383157,0.6247337,0.08502483,0.02982649,0.5098824,0.32220158
1875,0.19094226,0.05802067,0.016873393,0.116048194,0.55276036,0.10008707,0.021039315,0.43163398,0.32540807
1876,0.19365135,0.062029723,0.023766503,0.10785513,0.54457444,0.08970058,0.029155387,0.42571846,0.3163013
1877,0.16537389,0.049036026,0.025659971,0.09067789,0.64726937,0.0800456,0.031246759,0.535977,0.31886622
1878,0.20219347,0.076200195,0.040444814,0.08554847,0.37226635,0.15510893,0.048628528,0.1685289,0.3314517
1879,0.25266123,0.107436895,0.06940929,0.07581505,0.31672215,0.1305795,0.06170697,0.12443566,0.31602767
1880,0.20277849,0.09834472,0.03442435,0.07000942,0.36415696,0.1861446,0.041265942,0.1367464,0.3366408
1881,0.22165582,0.098463684,0.043670837,0.079521306,0.3296525,0.13253956,0.047937483,0.14917545,0.32840827
1882,0.20501786,0.0878328,0.029988103,0.08719697,0.354546,0.16088505,0.032748204,0.16091275,0.32472253
1883,0.21367577,0.093957424,0.034859665,0.08485869,0.3190387,0.14055645,0.037910264,0.14057198,0.31512228
1884,0.19855806,0.080520056,0.02998486,0.088053145,0.33594003,0.15137854,0.034511395,0.1500501,0.31398878
1885,0.20907602,0.08977411,0.027111938,0.09218997,0.31986195,0.14217478,0.031935956,0.1457512,0.3134748
1886,0.20280674,0.084887035,0.026970245,0.09094947,0.32001558,0.14058149,0.032861494,0.14657259,0.31454697
1887,0.20462054,0.084230386,0.02605198,0.094338186,0.3187057,0.13489886,0.03209567,0.15171118,0.3147463
1888,0.20455047,0.081854306,0.025637798,0.09705836,0.31457898,0.13362065,0.031167615,0.14979072,0.3104976
1889,0.20207572,0.07944579,0.0246696,0.09796032,0.31617713,0.1338772,0.030265642,0.15203427,0.309797
1890,0.20334116,0.07905111,0.02361229,0.100677766,0.31296003,0.13121538,0.028683865,0.15306076,0.30717504
1891,0.20233199,0.07559266,0.023583952,0.10315537,0.31419823,0.12933733,0.028394688,0.15646622,0.30526957
1892,0.2026847,0.07565996,0.022956172,0.10406858,0.31328928,0.12737395,0.027633728,0.15828162,0.3047285
1893,0.20160481,0.07407976,0.022137579,0.10538748,0.3139528,0.12774158,0.026494801,0.15971644,0.30299467
1894,0.20153919,0.07315659,0.021562837,0.10681977,0.3139694,0.12557475,0.025862467,0.16253218,0.30204508
1895,0.20020261,0.07145661,0.021042032,0.10770396,0.3153829,0.12502986,0.025491992,0.16486105,0.30111375
1896,0.19986609,0.07053841,0.020604495,0.108723186,0.31509775,0.1235764,0.02525635,0.16626498,0.29986963
1897,0.19945149,0.06937172,0.020236121,0.10984365,0.31636328,0.122389115,0.025112053,0.16886212,0.29910934
1898,0.19908893,0.06864009,0.019857898,0.11059094,0.3168266,0.12133642,0.025082875,0.17040731,0.29838002
1899,0.19887239,0.06792726,0.019426165,0.11151896,0.31778,0.12035022,0.024889585,0.17254019,0.2979086
1900,0.1988245,0.06728346,0.019169493,0.112371534,0.31854463,0.11912715,0.02493891,0.17447859,0.2974764
1901,0.19869167,0.06678725,0.018894454,0.11300995,0.31913024,0.11848452,0.024776466,0.17586926,0.29701254
1902,0.19875023,0.06642114,0.018694747,0.113634326,0.3194365,0.117562056,0.024655351,0.17721908,0.29667285
1903,0.19864964,0.065897785,0.01855137,0.11420048,0.31990594,0.116909616,0.024523007,0.1784733,0.2963466
1904,0.19870555,0.06561402,0.018406143,0.11468539,0.31999046,0.11623126,0.024316754,0.17944242,0.29603216
1905,0.19872628,0.065295406,0.018305631,0.11512525,0.32013008,0.1156031,0.024130527,0.18039645,0.29574335
1906,0.198733,0.064968325,0.018235736,0.11552894,0.32026505,0.114982404,0.023981953,0.18130068,0.29546407
1907,0.19874406,0.06473442,0.01814903,0.115860604,0.32034802,0.11446509,0.023787964,0.18209499,0.29520229
1908,0.19870523,0.06447988,0.018085731,0.11613961,0.32049075,0.113979705,0.023656795,0.18285425,0.2949468
1909,0.19868076,0.06424066,0.01801976,0.116420336,0.320649,0.11349845,0.023514709,0.18363585,0.29469848
1910,0.19865423,0.06403567,0.017948855,0.116669714,0.32079804,0.11304903,0.02337981,0.18436922,0.29446033
1911,0.19860739,0.06382937,0.017875934,0.116902076,0.32098407,0.11263949,0.023255127,0.18508944,0.29422742
1912,0.19856906,0.063633114,0.017801223,0.11713472,0.32118744,0.112238385,0.02313052,0.18581852,0.29400256
1913,0.19852544,0.063451916,0.01772915,0.11734438,0.32139322,0.11187176,0.02301406,0.1865074,0.29378417
1914,0.19849028,0.063280724,0.01765972,0.11754984,0.32161134,0.111518875,0.022901861,0.18719059,0.29357293
1915,0.19845857,0.06311671,0.01759342,0.11774844,0.32183772,0.111181974,0.022793997,0.18786177,0.29336756
1916,0.19842628,0.062961616,0.01753092,0.11793375,0.32207218,0.110870086,0.022692295,0.18850979,0.2931719
1917,0.19840309,0.06281754,0.017471602,0.11811394,0.3223061,0.110569954,0.022592384,0.18914376,0.29298592
1918,0.198381,0.062678024,0.017417198,0.118285775,0.32254666,0.11028501,0.022498757,0.18976288,0.29281056
1919,0.19836318,0.06254933,0.017365772,0.118448086,0.32278675,0.11001539,0.022408053,0.1903633,0.29264635
1920,0.19834843,0.06242803,0.01731687,0.11860352,0.3230305,0.109760225,0.022319581,0.19095069,0.29249284
1921,0.19833466,0.06231293,0.017270574,0.11875116,0.32327938,0.109518856,0.022234576,0.19152595,0.2923502
1922,0.19832359,0.06220581,0.017225945,0.118891835,0.3235317,0.10929082,0.022151245,0.1920896,0.2922177
1923,0.19831389,0.06210502,0.017183052,0.11902582,0.3237874,0.10907562,0.022070415,0.19264133,0.29209414
1924,0.19830573,0.062009722,0.017142039,0.119153954,0.32404774,0.10887168,0.021992158,0.19318388,0.29197982
1925,0.19829914,0.06192021,0.017102554,0.11927638,0.32431123,0.10867854,0.021915851,0.19371684,0.29187402
1926,0.19829363,0.06183557,0.017064543,0.11939352,0.3245782,0.10849599,0.021841768,0.19424044,0.29177642
1927,0.19828969,0.061755765,0.017027954,0.11950598,0.32484823,0.10832229,0.021769568,0.19475636,0.29168683
1928,0.19828725,0.061680377,0.016992807,0.11961406,0.32512122,0.10815756,0.021699449,0.19526424,0.29160476
1929,0.1982862,0.06160908,0.016958972,0.11971816,0.3253972,0.10800092,0.02163107,0.19576518,0.29152995
1930,0.1982865,0.061541468,0.016926348,0.119818695,0.32567585,0.10785165,0.021564413,0.1962598,0.29146218
1931,0.19828814,0.061477374,0.016894968,0.11991579,0.32595718,0.107709736,0.02149944,0.196748,0.29140097
1932,0.19829127,0.061416626,0.016864792,0.12000986,0.3262412,0.107574314,0.02143603,0.19723086,0.29134595
1933,0.1982954,0.06135869,0.016835826,0.120100886,0.32652757,0.107445,0.021374179,0.19770838,0.29129687
1934,0.19830082,0.061303478,0.01680803,0.12018932,0.3268168,0.107321225,0.021313928,0.19818164,0.29125348
1935,0.19830732,0.06125088,0.01678135,0.12027509,0.32710814,0.10720297,0.021255013,0.19865017,0.29121527
1936,0.19831482,0.06120044,0.016755871,0.120358504,0.32740217,0.10708943,0.02119766,0.19911508,0.2911821
1937,0.19832325,0.06115194,0.016731562,0.120439745,0.32769856,0.10698025,0.021141762,0.19957654,0.2911536
1938,0.19833286,0.061105546,0.016708395,0.12051892,0.3279972,0.10687536,0.021087183,0.20003466,0.29112953
1939,0.19834319,0.061060738,0.016686419,0.12059602,0.32829806,0.10677415,0.021033997,0.20048991,0.2911097
1940,0.19835418,0.061017573,0.01666552,0.1206711,0.32860136,0.106676504,0.02098215,0.20094272,0.29109392
1941,0.198366,0.060975745,0.016645765,0.12074449,0.32890698,0.106582105,0.020931585,0.20139329,0.29108194
1942,0.19837856,0.060935285,0.01662717,0.12081611,0.32921463,0.106490664,0.020882318,0.20184167,0.29107353
1943,0.19839177,0.060896114,0.016609667,0.120885976,0.3295244,0.10640194,0.020834351,0.20228809,0.29106852
1944,0.19840537,0.06085795,0.016593289,0.120954126,0.3298364,0.1063159,0.0207876,0.20273289,0.2910668
1945,0.19841954,0.0608208,0.016578035,0.12102071,0.3301503,0.106232,0.020742122,0.20317619,0.29106817
1946,0.19843405,0.06078458,0.016563881,0.12108559,0.33046615,0.10615034,0.020697875,0.20361795,0.29107243
1947,0.19844884,0.060749322,0.016550722,0.12114879,0.33078393,0.10607066,0.02065481,0.20405847,0.29107952
1948,0.19846404,0.06071486,0.016538652,0.121210515,0.3311036,0.10599294,0.020612942,0.20449771,0.2910892
1949,0.19847926,0.060681004,0.016527655,0.121270604,0.331425,0.10591679,0.020572271,0.20493594,0.29110146
1950,0.19849476,0.060648065,0.01651764,0.12132905,0.33174807,0.10584244,0.020532833,0.2053728,0.29111603
1951,0.19851026,0.060615715,0.016508624,0.121385925,0.33207297,0.105769634,0.020494573,0.20580877,0.2911328
1952,0.19852576,0.060583908,0.016500574,0.12144128,0.3323993,0.105698,0.020457467,0.20624384,0.29115182
1953,0.1985412,0.060552776,0.016493434,0.12149498,0.3327273,0.10562783,0.02042148,0.20667802,0.29117286
1954,0.19855659,0.060522232,0.016487256,0.1215471,0.3330568,0.10555896,0.020386755,0.20711109,0.29119584
1955,0.19857174,0.060492158,0.01648192,0.12159767,0.3333877,0.10549114,0.020353148,0.20754342,0.29122055
1956,0.19858648,0.060462564,0.016477413,0.1216465,0.33372003,0.10542453,0.020320684,0.20797484,0.291247
1957,0.19860122,0.060433503,0.016473796,0.12169392,0.33405352,0.10535873,0.020289438,0.20840536,0.2912751
1958,0.19861545,0.060404792,0.016470905,0.121739745,0.33438885,0.10529421,0.020259306,0.20883532,0.29130468
1959,0.19862929,0.060376685,0.016468784,0.121783815,0.33472478,0.10523045,0.020230353,0.20926397,0.2913357
1960,0.1986427,0.06034881,0.016467348,0.12182655,0.3350625,0.10516766,0.020202551,0.20969228,0.29136795
1961,0.19865544,0.060321283,0.016466616,0.121867545,0.33540112,0.105105534,0.020175919,0.21011968,0.29140154
1962,0.1986678,0.060294177,0.016466487,0.12190714,0.33574122,0.1050443,0.020150362,0.21054658,0.29143634
1963,0.19867958,0.060267385,0.016466968,0.12194523,0.33608258,0.10498365,0.020126062,0.21097285,0.29147217
1964,0.19869074,0.06024086,0.016468028,0.12198186,0.3364252,0.104923874,0.020102853,0.21139847,0.29150897
1965,0.19870104,0.06021467,0.016469581,0.12201679,0.33676887,0.104864605,0.020080797,0.21182346,0.29154676
1966,0.19871065,0.060188603,0.016471604,0.12205044,0.33711416,0.10480592,0.020059887,0.21224836,0.29158545
1967,0.1987196,0.06016286,0.016474133,0.12208261,0.3374607,0.104747824,0.020040145,0.21267273,0.29162487
1968,0.19872758,0.060137253,0.01647704,0.122113295,0.33780864,0.1046901,0.020021526,0.213097,0.29166517
1969,0.19873479,0.06011187,0.016480273,0.12214264,0.33815798,0.10463294,0.020004038,0.213521,0.291706
1970,0.19874099,0.060086478,0.016483912,0.122170605,0.33850893,0.10457612,0.019987691,0.21394512,0.29174754
1971,0.1987464,0.060061365,0.016487798,0.12219723,0.3388614,0.10451963,0.019972524,0.21436925,0.2917897
1972,0.19875067,0.060036164,0.016491925,0.12222258,0.33921576,0.10446344,0.019958429,0.21479388,0.29183245
1973,0.19875416,0.060011223,0.016496353,0.122246586,0.33957142,0.10440757,0.019945487,0.21521837,0.29187563
1974,0.19875652,0.059986178,0.01650097,0.12226937,0.33992922,0.10435178,0.019933725,0.21564373,0.29191935
1975,0.19875777,0.059961215,0.016505666,0.12229089,0.34028888,0.10429631,0.019923013,0.21606956,0.2919635
1976,0.19875795,0.059936184,0.016510565,0.1223112,0.34065062,0.10424088,0.019913506,0.21649621,0.29200804
1977,0.19875726,0.05991119,0.016515607,0.12233046,0.3410144,0.10418564,0.019905105,0.21692362,0.29205287
1978,0.19875517,0.05988605,0.01652068,0.12234845,0.34138036,0.10413033,0.019897789,0.21735226,0.29209822
1979,0.19875222,0.059860874,0.016525788,0.12236556,0.34174883,0.10407503,0.019891636,0.21778215,0.29214385
1980,0.19874802,0.05983567,0.01653097,0.12238139,0.3421195,0.10401981,0.019886598,0.21821307,0.29218972
1981,0.19874269,0.059810266,0.01653618,0.12239625,0.342493,0.103964455,0.01988264,0.21864592,0.29223594
1982,0.1987363,0.05978475,0.016541326,0.122410215,0.3428691,0.10390889,0.01987983,0.21908039,0.29228252
1983,0.19872883,0.059759215,0.016546499,0.12242311,0.3432478,0.10385335,0.019878116,0.21951634,0.29232928
1984,0.19872038,0.059733335,0.016551694,0.12243535,0.34362942,0.10379742,0.019877503,0.2199545,0.29237628
1985,0.19871065,0.0597074,0.016556773,0.12244648,0.344014,0.10374135,0.019877989,0.22039466,0.29242364
1986,0.19870013,0.05968136,0.016561829,0.12245694,0.3444016,0.10368516,0.019879527,0.22083691,0.29247114
1987,0.19868831,0.059654992,0.016566822,0.1224665,0.3447922,0.103628546,0.019882197,0.22128144,0.29251888
1988,0.19867569,0.05962856,0.016571736,0.12247539,0.34518602,0.10357171,0.019885845,0.22172847,0.29256687
1989,0.19866216,0.059601888,0.016576668,0.1224836,0.34558305,0.10351449,0.019890632,0.22217792,0.292615
1990,0.19864774,0.0595751,0.016581483,0.12249116,0.34598336,0.10345695,0.019896405,0.22263001,0.2926634
1991,0.19863242,0.05954798,0.016586225,0.12249822,0.34638703,0.10339904,0.019903202,0.22308478,0.29271197
1992,0.19861637,0.05952087,0.016590958,0.12250454,0.34679383,0.10334077,0.019910913,0.22354214,0.2927607
1993,0.19859955,0.059493408,0.016595665,0.12251047,0.34720403,0.10328204,0.019919705,0.22400227,0.29280958
1994,0.19858205,0.05946585,0.016600298,0.122515894,0.34761748,0.1032229,0.019929335,0.22446524,0.2928586
1995,0.19856389,0.059438024,0.016604902,0.12252096,0.3480348,0.10316342,0.019939939,0.22493145,0.2929078
1996,0.19854516,0.059410036,0.01660951,0.1225256,0.34845525,0.10310342,0.019951414,0.22540042,0.29295707
1997,0.19852597,0.059381887,0.016614124,0.122529946,0.34887907,0.10304284,0.019963749,0.22587249,0.29300645
1998,0.19850622,0.059353445,0.016618717,0.12253406,0.34930655,0.10298207,0.019976791,0.2263477,0.2930559
1999,0.19848615,0.05932503,0.01662336,0.12253777,0.3497373,0.10292071,0.019990731,0.22682586,0.2931053
2000,0.19846573,0.05929626,0.01662801,0.12254146,0.35017183,0.10285895,0.020005334,0.22730754,0.29315475
2001,0.19844499,0.059267372,0.016632749,0.12254488,0.35060963,0.102796525,0.020020757,0.22779235,0.2932042
2002,0.19842374,0.059238162,0.016637443,0.12254814,0.3510514,0.10273392,0.020036686,0.22828078,0.2932536
2003,0.19840246,0.05920895,0.016642278,0.12255123,0.3514964,0.1026707,0.020053392,0.22877231,0.2933029
2004,0.19838095,0.059179377,0.016647227,0.12255434,0.3519454,0.10260693,0.020070698,0.22926778,0.2933521
2005,0.19835919,0.059149724,0.016652169,0.12255729,0.35239822,0.102542706,0.020088566,0.22976694,0.29340118
2006,0.19833729,0.059119824,0.016657218,0.12256024,0.35285497,0.102478236,0.020106997,0.23026973,0.29345006
2007,0.19831522,0.05908962,0.016662378,0.12256322,0.35331568,0.102412894,0.020125985,0.2307768,0.2934987
2008,0.19829294,0.059059262,0.016667586,0.1225661,0.3537807,0.10234743,0.020145508,0.23128776,0.29354718
2009,0.1982706,0.059028637,0.016672933,0.12256903,0.35424995,0.102281295,0.020165548,0.2318031,0.29359534
2010,0.19824801,0.05899781,0.016678339,0.12257186,0.3547238,0.10221477,0.020186072,0.23232296,0.29364324
2011,0.19822535,0.05896677,0.01668386,0.12257472,0.35520226,0.10214772,0.020207228,0.23284732,0.29369077
2012,0.1982024,0.058935355,0.016689418,0.12257763,0.3556859,0.10208018,0.020228822,0.2333769,0.29373807
2013,0.19817924,0.05890372,0.016695067,0.12258045,0.35617465,0.102012254,0.020251006,0.23391138,0.29378495
2014,0.19815594,0.058871876,0.016700752,0.12258332,0.35666874,0.10194402,0.020273747,0.23445097,0.2938314
2015,0.1981323,0.058839772,0.016706469,0.122586064,0.35716864,0.101875335,0.020297052,0.23499626,0.2938776
2016,0.19810827,0.058807287,0.016712252,0.12258873,0.3576746,0.10180607,0.020321028,0.2355475,0.2939234
2017,0.19808403,0.05877465,0.016718023,0.12259135,0.3581867,0.10173672,0.02034563,0.23610434,0.2939687
2018,0.19805944,0.058741808,0.01672382,0.12259382,0.35870504,0.101666935,0.020370966,0.23666713,0.2940137
2019,0.1980342,0.058708537,0.016729608,0.12259605,0.35923052,0.10159665,0.020397061,0.23723681,0.2940584
2020,0.1980086,0.05867521,0.016735304,0.12259809,0.35976315,0.10152639,0.020423928,0.23781285,0.29410273
2021,0.19798237,0.058641642,0.016740961,0.12259976,0.36030293,0.10145591,0.020451656,0.23839536,0.29414666
2022,0.19795561,0.05860791,0.016746579,0.12260113,0.36085004,0.1013851,0.020480318,0.23898461,0.29419023
2023,0.19792813,0.058573816,0.016752088,0.12260222,0.36140534,0.1013143,0.02050995,0.2395811,0.29423362
2024,0.19789997,0.058539763,0.016757524,0.12260268,0.36196816,0.1012434,0.020540524,0.24018422,0.29427668
2025,0.19787116,0.058505565,0.016762834,0.12260276,0.3625391,0.101172514,0.020572191,0.24079442,0.29431957
2026,0.19784139,0.058471262,0.016768022,0.122602105,0.36311805,0.10110171,0.020604866,0.24141149,0.29436216
2027,0.19781104,0.058437023,0.016773172,0.12260083,0.36370516,0.10103104,0.020638678,0.24203545,0.2944047
2028,0.19777976,0.05840267,0.016778236,0.12259886,0.3643005,0.100960575,0.02067356,0.24266635,0.29444697
2029,0.19774759,0.058368493,0.016783243,0.12259585,0.3649033,0.1008904,0.020709576,0.24330333,0.2944892
2030,0.19771463,0.05833444,0.016788226,0.122591965,0.36551404,0.10082063,0.020746622,0.24394678,0.29453135
2031,0.19768068,0.058300406,0.016793208,0.12258706,0.36613208,0.10075107,0.02078468,0.24459633,0.29457355
2032,0.19764611,0.05826662,0.016798293,0.122581206,0.36675763,0.100682124,0.020823678,0.24525182,0.29461578
2033,0.19761044,0.05823319,0.016803473,0.12257377,0.36738944,0.10061389,0.020863594,0.24591194,0.29465795
2034,0.19757384,0.058199886,0.01680892,0.12256504,0.3680277,0.10054616,0.020904288,0.24657725,0.29470018
2035,0.19753635,0.058166917,0.016814606,0.12255482,0.3686716,0.10047914,0.020945664,0.24724679,0.2947425
2036,0.19749811,0.05813433,0.016820697,0.1225431,0.3693208,0.1004128,0.02098767,0.24792033,0.29478496
2037,0.19745886,0.05810207,0.016827166,0.12252962,0.36997443,0.10034741,0.021030055,0.24859697,0.29482746
2038,0.19741866,0.058070272,0.016834175,0.12251422,0.3706322,0.100282945,0.021072717,0.24927653,0.2948701
2039,0.19737789,0.058038827,0.016841939,0.12249712,0.3712932,0.10021922,0.021115862,0.2499581,0.2949128
2040,0.19733618,0.058007885,0.016850369,0.12247793,0.37195688,0.100156605,0.02115904,0.25064123,0.29495567
2041,0.19729358,0.05797729,0.016859636,0.12245666,0.3726226,0.10009493,0.021202376,0.2513253,0.29499853
2042,0.19725011,0.057947233,0.016869778,0.1224331,0.37328964,0.10003446,0.02124572,0.25200948,0.2950415
2043,0.19720593,0.057917673,0.016880987,0.12240728,0.3739575,0.09997501,0.021289269,0.25269324,0.2950846
2044,0.19716094,0.05788851,0.016893188,0.12237924,0.37462586,0.0999168,0.02133292,0.25337613,0.2951276
2045,0.19711527,0.05785991,0.016906504,0.12234885,0.3752936,0.099859715,0.02137676,0.25405714,0.2951707
2046,0.1970689,0.057831805,0.016921008,0.122316085,0.3759604,0.099803746,0.021420943,0.25473574,0.29521382
2047,0.1970217,0.057804156,0.016936691,0.12228084,0.37662578,0.09974911,0.021465546,0.25541112,0.29525688
2048,0.19697386,0.057777062,0.016953658,0.12224313,0.37728915,0.09969561,0.021510858,0.25608268,0.29529992
2049,0.19692555,0.057750534,0.016971806,0.1222032,0.37795022,0.09964341,0.021556854,0.25674996,0.29534295
2050,0.19687659,0.05772467,0.016991122,0.1221608,0.37860817,0.0995925,0.02160379,0.25741187,0.295386
2051,0.19682723,0.057699222,0.017011715,0.12211629,0.37926275,0.09954276,0.02165181,0.25806817,0.2954288
2052,0.19677739,0.057674516,0.017033478,0.122069396,0.37991315,0.099494345,0.021701105,0.2587177,0.29547173
2053,0.19672713,0.05765028,0.017056404,0.12202045,0.38055915,0.09944694,0.02175179,0.2593604,0.29551452
2054,0.19667672,0.05762699,0.017080333,0.121969394,0.3811998,0.09940104,0.021803694,0.25999507,0.2955573
2055,0.19662622,0.057604134,0.017105345,0.12191673,0.3818351,0.099355966,0.02185722,0.26062194,0.29560015
2056,0.19657567,0.057582144,0.01713124,0.1218623,0.38246423,0.09931212,0.021912083,0.26124004,0.29564294
2057,0.196525,0.057560828,0.017157951,0.12180621,0.38308644,0.099269435,0.021968277,0.26184872,0.29568574
2058,0.19647485,0.057540342,0.01718547,0.12174904,0.38370103,0.09922754,0.022025807,0.26244769,0.29572856
2059,0.19642484,0.057520565,0.017213594,0.12169069,0.38430792,0.0991865,0.022084234,0.26303717,0.29577157
2060,0.19637561,0.057501744,0.017242216,0.12163165,0.38490647,0.09914639,0.02214366,0.2636164,0.29581454
2061,0.19632675,0.05748357,0.01727122,0.12157196,0.38549608,0.09910683,0.022203667,0.26418558,0.29585764
2062,0.19627878,0.05746633,0.017300533,0.121511914,0.3860764,0.099068105,0.02226405,0.26474425,0.2959008
2063,0.19623178,0.05744988,0.01733,0.12145189,0.3866469,0.099029854,0.022324555,0.2652925,0.29594392
2064,0.19618557,0.057434198,0.017359518,0.12139186,0.3872075,0.09899209,0.022384975,0.26583046,0.29598716
2065,0.19614074,0.057419326,0.017388975,0.12133243,0.38775796,0.09895473,0.02244503,0.2663582,0.29603028
2066,0.19609687,0.05740505,0.017418269,0.12127354,0.38829818,0.09891772,0.022504445,0.266876,0.29607332
2067,0.19605452,0.05739158,0.017447311,0.12121562,0.38882804,0.09888091,0.022563074,0.26738405,0.29611623
2068,0.19601348,0.05737878,0.017476046,0.12115866,0.38934746,0.09884439,0.022620609,0.26788247,0.2961588
2069,0.19597378,0.057366464,0.017504359,0.12110296,0.38985723,0.09880815,0.02267702,0.26837206,0.2962012
2070,0.19593543,0.057354707,0.017532252,0.12104846,0.39035648,0.098771736,0.022732075,0.26885268,0.29624316
2071,0.19589859,0.057343367,0.017559601,0.12099562,0.39084664,0.09873568,0.022785665,0.2693253,0.29628474
2072,0.19586313,0.057332586,0.017586382,0.12094415,0.39132726,0.09869977,0.022837749,0.26978976,0.29632574
2073,0.19582903,0.057321925,0.017612768,0.120894335,0.39179924,0.09866356,0.022888405,0.27024728,0.29636618
2074,0.19579619,0.057311635,0.017638402,0.120846145,0.39226294,0.09862783,0.022937203,0.27069792,0.29640615
2075,0.19576472,0.05730161,0.017663531,0.12079958,0.39271864,0.098591946,0.02298467,0.27114204,0.2964453
2076,0.1957346,0.057291795,0.017688114,0.1207547,0.3931672,0.09855597,0.02303049,0.27158073,0.2964838
2077,0.1957056,0.057281926,0.017712109,0.12071156,0.39360923,0.09852012,0.02307479,0.27201432,0.29652175
2078,0.19567768,0.05727224,0.01773557,0.12066987,0.39404505,0.09848433,0.023117611,0.27244312,0.2965589
2079,0.19565073,0.057262525,0.017758531,0.12062967,0.39447576,0.09844855,0.023159062,0.27286813,0.29659528
2080,0.19562492,0.057252858,0.017780986,0.12059108,0.39490148,0.09841275,0.023199202,0.27328953,0.29663098
2081,0.19559994,0.05724294,0.017803017,0.12055399,0.39532334,0.09837685,0.023238039,0.27370843,0.29666615
2082,0.19557592,0.05723311,0.01782464,0.12051818,0.39574152,0.0983411,0.023275856,0.27412456,0.2967005
2083,0.1955525,0.05722313,0.0178458,0.12048358,0.39615715,0.09830538,0.02331238,0.27453938,0.2967343
2084,0.19552985,0.057212874,0.017866721,0.12045025,0.39657056,0.09826951,0.02334805,0.274953,0.29676756
2085,0.19550782,0.057202477,0.017887317,0.12041802,0.3969824,0.0982336,0.02338283,0.27536598,0.2968001
2086,0.19548637,0.05719194,0.017907636,0.1203868,0.39739376,0.09819782,0.023416774,0.2757792,0.29683232
2087,0.19546533,0.057181124,0.017927706,0.1203565,0.39780465,0.09816204,0.02344992,0.2761927,0.2968639
2088,0.19544485,0.05716999,0.01794767,0.12032718,0.39821595,0.098125905,0.023482522,0.2766075,0.29689515
2089,0.19542462,0.057158664,0.017967429,0.12029851,0.39862844,0.09809001,0.023514427,0.277024,0.29692608
2090,0.19540486,0.057147026,0.017987134,0.12027071,0.39904234,0.09805398,0.023545992,0.27744237,0.2969565
2091,0.19538528,0.057135005,0.018006762,0.12024351,0.39945874,0.098017894,0.023577072,0.27786377,0.2969867
2092,0.1953659,0.057122793,0.018026395,0.12021672,0.39987767,0.09798163,0.02360778,0.27828825,0.2970166
2093,0.19534674,0.057110045,0.018046057,0.12019065,0.40030026,0.0979453,0.023638321,0.27871662,0.2970462
2094,0.19532764,0.057097107,0.01806573,0.12016481,0.40072656,0.09790899,0.023668583,0.27914897,0.29707566
2095,0.19530874,0.05708368,0.01808556,0.1201395,0.4011577,0.09787244,0.023698742,0.27958652,0.2971049
2096,0.19528988,0.057069898,0.01810557,0.12011441,0.4015935,0.09783583,0.023728903,0.28002876,0.2971339
2097,0.19527078,0.05705579,0.018125696,0.1200893,0.40203512,0.09779913,0.02375889,0.2804771,0.29716286
2098,0.19525188,0.057041053,0.018146137,0.1200647,0.4024831,0.09776218,0.023789179,0.28093174,0.29719168
2099,0.19523278,0.05702604,0.018166758,0.12003999,0.4029381,0.0977252,0.023819393,0.2813935,0.29722044
2100,0.19521347,0.057010587,0.018187625,0.120015256,0.4033999,0.09768825,0.023849852,0.2818618,0.29724908
2101,0.19519407,0.056994718,0.018208941,0.119990416,0.40386963,0.09765108,0.023880597,0.28233793,0.29727754
2102,0.19517443,0.056978244,0.018230634,0.11996555,0.40434802,0.09761354,0.023911737,0.28282273,0.29730624
2103,0.19515467,0.05696151,0.018252688,0.11994046,0.40483496,0.097576186,0.023943081,0.2833157,0.2973348
2104,0.19513458,0.056944307,0.018275227,0.119915046,0.40533134,0.09753863,0.023975063,0.28381765,0.2973633
2105,0.19511417,0.056926697,0.018298164,0.1198893,0.40583783,0.09750098,0.024007486,0.28432938,0.29739207
2106,0.19509342,0.056908593,0.018321605,0.11986322,0.40635502,0.097463034,0.024040604,0.2848514,0.297421
2107,0.19507259,0.056890264,0.018345606,0.119836725,0.40688252,0.0974252,0.024074253,0.28538308,0.29745
2108,0.19505131,0.056871463,0.01837012,0.11980974,0.40742165,0.09738703,0.024108835,0.28592578,0.29747936
2109,0.19503012,0.056852553,0.018395102,0.11978247,0.40797284,0.09734879,0.024144217,0.28647983,0.29750916
2110,0.19500837,0.05683325,0.018420665,0.11975446,0.40853637,0.09731034,0.02418054,0.2870455,0.2975396
2111,0.19498688,0.05681399,0.018446727,0.11972617,0.40911305,0.097271614,0.024218047,0.2876234,0.2975706
2112,0.19496526,0.056794554,0.018473335,0.11969737,0.40970284,0.09723253,0.024256622,0.2882137,0.29760247
2113,0.19494402,0.05677536,0.018500432,0.11966822,0.4103066,0.09719322,0.024296606,0.28881678,0.29763547
2114,0.1949229,0.05675617,0.018527975,0.11963874,0.41092503,0.097153485,0.024337903,0.28943363,0.2976697
2115,0.19490224,0.056737352,0.018555963,0.11960892,0.4115589,0.09711306,0.024381056,0.29006478,0.2977055
2116,0.19488245,0.056718845,0.018584397,0.11957922,0.41220868,0.09707204,0.024425799,0.29071084,0.29774302
2117,0.19486323,0.056700807,0.01861312,0.1195493,0.41287512,0.097030304,0.024472462,0.29137236,0.29778272
2118,0.19484541,0.056683477,0.01864216,0.11951976,0.4135591,0.096987784,0.024521168,0.29205015,0.29782468
2119,0.19482872,0.0566669,0.018671528,0.119490296,0.41426122,0.09694411,0.024572136,0.29274496,0.2978693
2120,0.19481346,0.05665126,0.01870103,0.11946118,0.41498286,0.09689958,0.024625666,0.2934576,0.2979167
2121,0.19479999,0.056636456,0.018730873,0.11943265,0.41572496,0.09685371,0.02468174,0.2941895,0.29796737
2122,0.19478825,0.05662282,0.018760778,0.119404644,0.41648892,0.096806586,0.02474076,0.29494157,0.29802135
2123,0.19477852,0.056610405,0.018790834,0.11937728,0.41727576,0.09675832,0.02480284,0.2957146,0.2980789
2124,0.1947711,0.056599304,0.018821007,0.11935078,0.41808665,0.09670844,0.024868304,0.2965099,0.29814038
2125,0.19476588,0.056589484,0.018851263,0.11932513,0.41892403,0.09665715,0.024937425,0.29732946,0.29820588
2126,0.19476336,0.05658124,0.018881613,0.119300514,0.4197888,0.09660447,0.02501041,0.29817393,0.2982755
2127,0.19476323,0.05657463,0.01891201,0.11927658,0.42068318,0.09655033,0.025087679,0.29904518,0.29834962
2128,0.19476599,0.056569573,0.018942498,0.119253926,0.42160928,0.09649451,0.02516944,0.29994532,0.29842836
2129,0.19477162,0.05656634,0.018972881,0.11923241,0.42256957,0.09643725,0.025256062,0.30087626,0.2985119
2130,0.19478056,0.056565065,0.019003287,0.11921221,0.42356676,0.0963786,0.025348132,0.30184,0.2986005
2131,0.19479291,0.056565836,0.019033724,0.11919335,0.4246036,0.096318245,0.025446093,0.30283928,0.2986943
2132,0.19480893,0.0565688,0.019063886,0.11917623,0.42568383,0.09625611,0.02555025,0.30387747,0.29879397
2133,0.19482918,0.05657422,0.01909387,0.11916109,0.42681086,0.09619262,0.025661469,0.30495676,0.29889947
2134,0.19485365,0.05658232,0.019123515,0.119147815,0.42798844,0.096127555,0.025780087,0.3060808,0.2990113
2135,0.19488318,0.056593463,0.01915268,0.11913704,0.42922103,0.0960608,0.025906987,0.30725324,0.29913008
2136,0.19491804,0.05660784,0.019181078,0.119129114,0.43051302,0.09599247,0.026042491,0.30847806,0.29925632
2137,0.19495855,0.05662587,0.019208571,0.119124115,0.4318687,0.095922574,0.026187671,0.30975845,0.29939055
2138,0.19500518,0.056648094,0.019234763,0.11912232,0.4332912,0.0958516,0.026342653,0.31109694,0.29953328
2139,0.19505808,0.05667488,0.019259369,0.11912384,0.43478316,0.09577976,0.026507784,0.31249562,0.2996852
2140,0.19511718,0.056706637,0.019282112,0.11912843,0.43634498,0.09570755,0.02668302,0.3139544,0.2998467
2141,0.19518206,0.056743756,0.01930247,0.119135834,0.43797252,0.09563632,0.026867041,0.31546915,0.30001792
2142,0.19525093,0.05678621,0.019320505,0.11914422,0.43965715,0.09556731,0.027058441,0.3170314,0.30019838
2143,0.19532171,0.056833696,0.019336043,0.11915197,0.441382,0.09550239,0.027253209,0.31862637,0.30038697
2144,0.19539008,0.056885395,0.01934951,0.119155176,0.44312054,0.095444575,0.027446259,0.3202297,0.30058143
2145,0.19545099,0.056939725,0.019361377,0.119149886,0.44483757,0.095396645,0.027629953,0.321811,0.30077815
2146,0.19549838,0.05699416,0.019372744,0.119131476,0.4464906,0.095361225,0.02779599,0.32333338,0.30097255
2147,0.19552493,0.057045937,0.01938411,0.119094886,0.44803482,0.09534048,0.027934927,0.32475942,0.30115902
2148,0.19552538,0.05709213,0.019395746,0.11903751,0.44943452,0.09533486,0.028039794,0.32605985,0.3013323
2149,0.19549653,0.057130706,0.019406792,0.11895903,0.45066822,0.09534233,0.0281062,0.3272197,0.30148888
2150,0.1954391,0.057160452,0.019416105,0.11886254,0.45173603,0.09535899,0.028135719,0.32824132,0.3016273
2151,0.19535679,0.05718182,0.019421894,0.11875308,0.45265526,0.0953797,0.028132567,0.329143,0.3017491
2152,0.19525614,0.057195622,0.019423654,0.11863687,0.45345482,0.09539911,0.0281054,0.3299503,0.3018575
2153,0.19514428,0.05720395,0.01942112,0.11851922,0.45416448,0.09541353,0.028061688,0.33068925,0.30195594
2154,0.19502746,0.057208046,0.019415589,0.11840382,0.45481208,0.09542029,0.028009532,0.33138224,0.30204767
2155,0.19491059,0.05720957,0.019408062,0.11829296,0.4554184,0.09541899,0.027954776,0.33204466,0.30213478
2156,0.19479577,0.057208944,0.019400055,0.11818677,0.45599857,0.09540977,0.027901473,0.33268732,0.30221882
2157,0.1946846,0.057207163,0.019392287,0.11808515,0.45656082,0.0953938,0.027852016,0.333315,0.3023002
2158,0.19457647,0.057204008,0.019385377,0.1179871,0.45710948,0.09537231,0.027807264,0.3339299,0.3023792
2159,0.194471,0.057199564,0.019379385,0.11789205,0.45764682,0.09534622,0.0277675,0.3345331,0.30245566
2160,0.19436672,0.057194006,0.019373987,0.11779872,0.45817327,0.09531663,0.027732614,0.33512402,0.30252963
2161,0.19426274,0.05718699,0.019369073,0.117706686,0.4586907,0.095284455,0.027702596,0.33570364,0.30260083
2162,0.19415882,0.057178944,0.019364202,0.11761568,0.45920023,0.09524965,0.027677601,0.33627298,0.30266938
2163,0.19405341,0.05716932,0.019359251,0.11752483,0.45970398,0.09521289,0.027657233,0.33683386,0.30273545
2164,0.19394721,0.05715851,0.019354232,0.11743447,0.46020275,0.09517462,0.027641973,0.33738616,0.30279893
2165,0.19383928,0.05714647,0.019349178,0.117343634,0.46069777,0.09513458,0.027631607,0.33793157,0.30285993
2166,0.19373009,0.057133492,0.019343968,0.117252626,0.46118966,0.09509373,0.027625673,0.33847025,0.30291858
2167,0.19361952,0.057119463,0.019338842,0.11716122,0.46167895,0.09505214,0.027624393,0.33900243,0.30297488
2168,0.19350728,0.05710469,0.019333709,0.11706888,0.46216673,0.09500985,0.02762706,0.3395298,0.30302918
2169,0.19339359,0.05708923,0.01932843,0.11697594,0.4626524,0.09496729,0.027633397,0.34005168,0.30308127
2170,0.19327854,0.05707312,0.019323131,0.11688229,0.46313715,0.09492435,0.027643412,0.34056938,0.30313176
2171,0.19316235,0.057056785,0.01931754,0.11678804,0.4636204,0.0948812,0.02765644,0.34108275,0.3031807
2172,0.19304466,0.057039756,0.0193117,0.116693206,0.46410355,0.094838046,0.02767238,0.34159312,0.3032283
2173,0.19292581,0.057022452,0.019305682,0.116597675,0.46458644,0.09479437,0.027691409,0.34210065,0.3032748
2174,0.19280604,0.057004947,0.01929925,0.116501845,0.46506894,0.094750725,0.02771287,0.34260532,0.30332005
2175,0.19268504,0.056987014,0.01929261,0.11640542,0.46555182,0.09470695,0.027737042,0.34310782,0.30336457
2176,0.192563,0.056969076,0.019285474,0.11630844,0.4660352,0.09466301,0.027763298,0.3436089,0.30340835
2177,0.19244,0.05695069,0.01927819,0.11621112,0.46651995,0.094618775,0.027792249,0.34410894,0.3034513
2178,0.19231594,0.05693245,0.019270336,0.116113156,0.46700484,0.09457482,0.027822949,0.34460706,0.30349368
2179,0.192191,0.056913782,0.01926238,0.11601484,0.46749115,0.094530605,0.027856043,0.3451045,0.30353546
2180,0.1920651,0.056895375,0.019253777,0.115915954,0.46797833,0.09448664,0.027890667,0.34560102,0.3035767
2181,0.19193852,0.056876566,0.019245066,0.1158169,0.46846783,0.09444233,0.027927661,0.34609783,0.3036177
2182,0.19181097,0.05685818,0.019235728,0.11571705,0.4689577,0.09439839,0.027966019,0.3465933,0.30365813
2183,0.19168262,0.056839313,0.019226275,0.11561704,0.46944985,0.09435416,0.028006257,0.34708944,0.30369827
2184,0.19155356,0.056820992,0.019216226,0.11551634,0.469943,0.094310395,0.028047899,0.3475847,0.30373803
2185,0.19142377,0.056802124,0.019205956,0.11541569,0.47043908,0.094266355,0.028091293,0.3480814,0.30377752
2186,0.19129318,0.05678381,0.01919519,0.11531418,0.47093642,0.09422257,0.028135968,0.3485779,0.30381688
2187,0.19116244,0.056765366,0.019184213,0.11521286,0.471436,0.094178654,0.028182434,0.3490749,0.3038559
2188,0.19103041,0.05674712,0.019172689,0.1151106,0.47193754,0.09413519,0.028229643,0.3495727,0.30389485
2189,0.1908986,0.05672902,0.019161016,0.115008555,0.4724416,0.09409155,0.028278815,0.35007125,0.3039335
2190,0.19076571,0.05671093,0.019148823,0.11490596,0.47294766,0.09404816,0.028328504,0.35057098,0.30397213
2191,0.19063267,0.056692872,0.019136496,0.11480331,0.4734565,0.094004594,0.028380072,0.35107183,0.30401066
2192,0.19049896,0.056675296,0.019123645,0.11470002,0.47396743,0.09396163,0.02843238,0.3515734,0.3040489
2193,0.19036533,0.05665748,0.019110799,0.11459705,0.47448123,0.09391821,0.028485997,0.352077,0.3040872
2194,0.19023108,0.056640346,0.019097343,0.11449339,0.4749967,0.0938754,0.028540393,0.3525809,0.30412534
2195,0.19009677,0.05662274,0.019083846,0.11439019,0.47551566,0.09383235,0.028595613,0.3530877,0.30416363
2196,0.18996212,0.056605946,0.019069847,0.114286326,0.47603625,0.093789876,0.028651861,0.3535945,0.3042017
2197,0.18982765,0.056588907,0.01905591,0.11418284,0.47655973,0.09374699,0.028709114,0.35410362,0.30423978
2198,0.18969285,0.05657248,0.01904138,0.11407899,0.4770853,0.09370482,0.028766524,0.35461393,0.30427772
2199,0.189558,0.056555625,0.01902692,0.11397544,0.47761446,0.09366228,0.028825287,0.3551269,0.30431595
2200,0.18942365,0.056539875,0.019011976,0.11387179,0.47814512,0.09362045,0.028884185,0.3556405,0.3043538
2201,0.18928857,0.056523178,0.01899715,0.11376824,0.47867948,0.09357778,0.028944055,0.35615763,0.30439225
2202,0.18915465,0.056508143,0.018981628,0.11366487,0.4792146,0.09353664,0.029003896,0.35667408,0.30442998
2203,0.1890198,0.056491543,0.01896666,0.11356161,0.4797538,0.0934941,0.029064592,0.3571951,0.30446845
2204,0.18888637,0.056477368,0.018950544,0.113458455,0.48029348,0.0934536,0.029124878,0.357715,0.30450627
2205,0.18875182,0.056460664,0.01893549,0.11335566,0.4808384,0.09341099,0.029186813,0.35824057,0.30454496
2206,0.18861958,0.05644761,0.01891886,0.113253124,0.481382,0.093371265,0.029247168,0.35876358,0.3045825
2207,0.1884852,0.056430638,0.018903812,0.113150746,0.48193127,0.09332852,0.029309466,0.35929328,0.3046216
2208,0.18835437,0.05641887,0.018886508,0.113049,0.48247886,0.09328986,0.029369602,0.35981938,0.30465904
2209,0.18821985,0.056401223,0.01887161,0.11294701,0.48303288,0.0932464,0.029432511,0.36035398,0.3046987
2210,0.1880914,0.056391362,0.018853618,0.11284643,0.48358437,0.093209326,0.029492268,0.3608828,0.30473572
2211,0.18795595,0.05637211,0.018839216,0.11274463,0.48414284,0.093164906,0.029555112,0.36142284,0.3047761
2212,0.18783143,0.05636555,0.01882,0.11264587,0.4846965,0.0931304,0.029613663,0.36195245,0.30481228
2213,0.18769363,0.05634303,0.018806837,0.11254376,0.48526028,0.09308326,0.029677212,0.3624998,0.30485427
2214,0.18757492,0.056341603,0.018785791,0.11244752,0.4858159,0.093052804,0.029733988,0.36302912,0.3048888
2215,0.18743193,0.0563132,0.018774673,0.11234405,0.48638457,0.093001686,0.029797979,0.3635849,0.3049332
2216,0.18732345,0.05632067,0.018750606,0.11225217,0.48694167,0.09297786,0.029852359,0.36411145,0.30496496
2217,0.18716997,0.056281332,0.018743329,0.1121453,0.48751464,0.092918426,0.02991716,0.36467907,0.30501354
2218,0.18707931,0.05630437,0.018714054,0.11206088,0.4880728,0.092906564,0.02996814,0.3651981,0.30504
2219,0.18690464,0.05624512,0.018713534,0.11194599,0.4886495,0.092832774,0.03003447,0.36578223,0.30509612
2220,0.18684706,0.05629621,0.018675031,0.11187581,0.4892094,0.09284148,0.030081136,0.36628678,0.30511293
2221,0.1866301,0.056199353,0.018687006,0.11174375,0.48978752,0.09274015,0.030149713,0.36689767,0.3051827
2222,0.1866352,0.056302946,0.018631574,0.11170068,0.49035126,0.09278793,0.030190248,0.36737308,0.30518106
2223,0.18633422,0.056134626,0.01866676,0.11153284,0.49092305,0.09263506,0.030262042,0.36802596,0.3052766
2224,0.18646142,0.05633829,0.018579654,0.11154347,0.4914974,0.092755385,0.030294877,0.36844712,0.3052399
2225,0.18599334,0.056032207,0.018658781,0.111302346,0.49204063,0.092504054,0.030369043,0.36916754,0.30538413
2226,0.18636215,0.05642949,0.018511577,0.111421086,0.4926446,0.092764385,0.030393222,0.369487,0.30527973
2227,0.18555923,0.05585454,0.018675476,0.11102921,0.49309742,0.092323475,0.030463692,0.37031028,0.30551812
2228,0.18641263,0.056632917,0.018412426,0.11136729,0.4937569,0.092858426,0.030474804,0.37042367,0.30528066
2229,0.18494461,0.05552971,0.018743478,0.11067143,0.49396366,0.09204904,0.030527998,0.37138662,0.3057025
2230,0.18675548,0.057059575,0.018254781,0.11144113,0.4946444,0.09313106,0.030488817,0.37102452,0.3052025
2231,0.18404478,0.0549375,0.018923325,0.11018395,0.49427882,0.091618575,0.030535031,0.3721252,0.30597574
2232,0.18754375,0.057887733,0.017995413,0.1116606,0.49434966,0.093778946,0.0301495,0.37042123,0.30497256
2233,0.18311018,0.05400886,0.01936518,0.10973614,0.49337333,0.09102789,0.030637732,0.3717077,0.30635062
2234,0.18810892,0.05910268,0.017602636,0.11140361,0.4892173,0.095067784,0.02829968,0.36584985,0.30453616
2235,0.18451706,0.053406537,0.020412346,0.11069817,0.49154076,0.09071118,0.03207219,0.3687574,0.30651405
2236,0.18582997,0.059844356,0.017165504,0.10882012,0.4762713,0.09658215,0.024601448,0.3550877,0.30431533
2237,0.19116065,0.05438556,0.022021085,0.114754,0.48867828,0.091443546,0.03499324,0.36224148,0.30560654
2238,0.1840113,0.06044836,0.016885158,0.10667778,0.47226006,0.09647427,0.02396357,0.35182223,0.3051597
2239,0.19187629,0.053412307,0.021874733,0.11658924,0.4972886,0.091097794,0.03648989,0.36970094,0.30469105
2240,0.1809383,0.058812037,0.017210158,0.10491612,0.47990328,0.09434011,0.025613686,0.35994947,0.3059398
2241,0.19087777,0.05516911,0.019753078,0.115955584,0.499922,0.09281122,0.034702912,0.37240788,0.3033236
2242,0.17862749,0.05557697,0.01846797,0.10458254,0.49446306,0.09158489,0.029202186,0.37367597,0.30663794
2243,0.19086197,0.05754903,0.018421257,0.114891686,0.4953287,0.09352001,0.030748755,0.37105992,0.30418548
2244,0.18100373,0.054559723,0.019434115,0.107009895,0.5037796,0.091381595,0.032954197,0.3794438,0.30662072
2245,0.18700846,0.057848375,0.017934468,0.11122561,0.4918681,0.09304575,0.028205002,0.37061736,0.30581927
2246,0.18522282,0.05532908,0.019098368,0.11079537,0.50268614,0.092170924,0.033065427,0.37744978,0.30573314
2247,0.18155584,0.056327377,0.017741943,0.10748652,0.5006711,0.09190287,0.02986244,0.37890577,0.3065223
2248,0.18724522,0.056182176,0.018421058,0.11264199,0.50050247,0.09210751,0.030986045,0.37740892,0.30561006
2249,0.18147796,0.05527838,0.018583557,0.10761603,0.508761,0.09142238,0.032918382,0.38442025,0.30671054
2250,0.18606018,0.057346474,0.01770237,0.11101133,0.49529088,0.09289236,0.028492857,0.37390566,0.30580747
2251,0.18469657,0.055496875,0.018892873,0.11030682,0.5061662,0.09149628,0.03295739,0.38171253,0.30625498
2252,0.18157043,0.056231108,0.01757433,0.10776499,0.50577366,0.09191131,0.03082709,0.38303527,0.30627882
2253,0.18583724,0.055879846,0.018481985,0.111475416,0.5015279,0.091957115,0.030288197,0.37928262,0.30604464
2254,0.18197538,0.055614103,0.018273827,0.10808745,0.51211315,0.0913859,0.03337614,0.3873511,0.30663887
2255,0.18385634,0.05657329,0.017716559,0.10956649,0.49797124,0.092417695,0.028470056,0.37708348,0.3060635
2256,0.18524668,0.056215864,0.018393021,0.110637784,0.50889915,0.09189273,0.03267583,0.3843306,0.30611974
2257,0.1791254,0.054697517,0.018077133,0.10635076,0.51094514,0.09073524,0.0318782,0.38833168,0.30686352
2258,0.18770704,0.057638824,0.018133169,0.11193504,0.5024169,0.093033135,0.029885849,0.37949795,0.3057155
2259,0.18043843,0.05389215,0.01927265,0.10727363,0.51326823,0.09021645,0.034175042,0.38887677,0.30729854
2260,0.18546686,0.058945183,0.017150454,0.10937122,0.50039446,0.09421529,0.028369254,0.3778099,0.30555522
2261,0.1843888,0.053818926,0.019968837,0.11060104,0.5056039,0.09052371,0.033364806,0.3817154,0.30692828
2262,0.1821805,0.05864052,0.016630894,0.10690909,0.5025257,0.09373514,0.028338984,0.38045156,0.3060619
2263,0.18479794,0.053438906,0.019607404,0.11175164,0.50118744,0.09056309,0.031634815,0.37898952,0.3067456
2264,0.18222755,0.058998093,0.016760781,0.10646867,0.4919651,0.09479544,0.025854971,0.37131467,0.30601704
2265,0.18516943,0.053659275,0.02008864,0.1114215,0.50883615,0.090590484,0.03593898,0.38230667,0.3061653
2266,0.18072142,0.059010554,0.017173551,0.10453731,0.48630288,0.09494228,0.025227068,0.36613354,0.30624825
2267,0.1906474,0.05474625,0.020987311,0.11491382,0.5080018,0.09139864,0.03776062,0.37884253,0.30558452
2268,0.1778487,0.058432814,0.01651064,0.10290524,0.49167645,0.09400633,0.025522485,0.37214762,0.3067632
2269,0.18862927,0.05434172,0.019751133,0.11453643,0.5164166,0.09121681,0.036825832,0.38837397,0.3052744
2270,0.17571346,0.05566171,0.01765673,0.10239502,0.5062703,0.091435306,0.029129,0.38570598,0.3077823
2271,0.18892509,0.057361554,0.01821621,0.113347314,0.5080516,0.09283731,0.031780276,0.38343397,0.30496946
2272,0.17812616,0.054295573,0.019127492,0.10470309,0.5211893,0.08984483,0.035026625,0.3963178,0.30778027
2273,0.18486376,0.057679832,0.017404592,0.109779336,0.49520507,0.09308937,0.0263704,0.3757453,0.30685848
2274,0.1853148,0.05663474,0.018053446,0.11062663,0.51034296,0.092750885,0.032736387,0.38485572,0.3057736
2275,0.17571004,0.05412068,0.018036773,0.10355259,0.520043,0.089412786,0.03254845,0.39808178,0.3077387
2276,0.18923494,0.0576881,0.01841428,0.113132566,0.50391144,0.092903756,0.0292867,0.38172096,0.30614826
2277,0.18100989,0.05442624,0.019525576,0.10705807,0.51881397,0.09066976,0.035644922,0.39249927,0.30751824
2278,0.18340415,0.059300024,0.016562486,0.10754164,0.5030926,0.09410953,0.027466716,0.38151637,0.3059017
2279,0.18566573,0.053292062,0.02056356,0.11181011,0.5172902,0.090041995,0.03624044,0.39100775,0.30700332
2280,0.17800292,0.05790012,0.016165422,0.10393738,0.5096131,0.092813835,0.027901802,0.38889745,0.3072709
2281,0.18618116,0.054480817,0.018924994,0.112775356,0.5101338,0.09075244,0.032074835,0.3873065,0.30646193
2282,0.1790627,0.05708192,0.017220082,0.1047607,0.5142633,0.09203067,0.030305643,0.39192697,0.30745506
2283,0.18068747,0.05410461,0.017916407,0.10866645,0.5114271,0.091023795,0.030291362,0.39011192,0.3068249
2284,0.182198,0.05798034,0.01737289,0.106844775,0.51299536,0.093189165,0.030179525,0.38962668,0.3067207
2285,0.17826647,0.05214685,0.01978866,0.10633097,0.51822793,0.089081675,0.035105202,0.3940411,0.30800152
2286,0.18265589,0.060180936,0.016811209,0.10566374,0.49337283,0.09637171,0.02485309,0.37214804,0.30571896
2287,0.19016096,0.054832757,0.022592569,0.11273564,0.51609325,0.0909887,0.04305714,0.38204738,0.30676025
2288,0.1794751,0.060003538,0.016607057,0.10286451,0.49216774,0.0942631,0.024912393,0.37299225,0.30718872
2289,0.18901306,0.053190667,0.021266144,0.11455625,0.5308081,0.09054634,0.04268974,0.397572,0.30574608
2290,0.17305863,0.056475792,0.016607707,0.09997514,0.501524,0.09220609,0.025713632,0.38360426,0.3085907
2291,0.1916826,0.05771948,0.018512793,0.115450345,0.52830315,0.09287489,0.038582306,0.39684594,0.30364594
2292,0.17030449,0.050935496,0.020445015,0.09892398,0.5221599,0.08705411,0.032939766,0.40216598,0.3098217
2293,0.19640514,0.062820084,0.01860503,0.114980035,0.5038793,0.09638342,0.0293162,0.3781797,0.30519363
2294,0.18608934,0.052980572,0.024819244,0.10828953,0.52337563,0.08975881,0.04546479,0.38815203,0.30800995
2295,0.18350436,0.062041577,0.017714163,0.10374862,0.4846897,0.09620106,0.02482183,0.3636668,0.30711776
2296,0.1959798,0.053915635,0.024862293,0.11720189,0.49969435,0.09335989,0.03997664,0.3663578,0.3042828
2297,0.17941841,0.06027962,0.017214818,0.10192398,0.5090342,0.09306047,0.026553683,0.38942006,0.30721864
2298,0.18456155,0.052293807,0.01983438,0.11243337,0.55288726,0.08870352,0.046002038,0.41818172,0.30676198
2299,0.17578694,0.053973977,0.018501608,0.10331137,0.490671,0.09188491,0.022925029,0.37586108,0.3111309
2300,0.18961911,0.061165497,0.016595993,0.11185762,0.47503462,0.09771937,0.023385232,0.35393003,0.3009052
2301,0.18165591,0.05583572,0.020991748,0.10482845,0.5158813,0.089647554,0.037478283,0.38875544,0.30506736
2302,0.18551305,0.0585432,0.018009273,0.10896058,0.5091833,0.092369124,0.028504133,0.38831002,0.3089276
2303,0.18188064,0.05064865,0.020562531,0.11066946,0.5375689,0.09002442,0.039550677,0.4079938,0.3081632
2304,0.17711496,0.058981225,0.016173169,0.10196057,0.5076645,0.09349477,0.02513011,0.38903964,0.3075266
2305,0.18956451,0.05554619,0.02027954,0.11373878,0.5347384,0.090934254,0.044727683,0.39907652,0.30373898
2306,0.1712682,0.055407852,0.01692411,0.09893624,0.51275766,0.09025393,0.025382353,0.39712137,0.30962726
2307,0.1904181,0.057088047,0.01765695,0.1156731,0.5338022,0.09175155,0.0369447,0.40510598,0.30651292
2308,0.17049366,0.05219549,0.018930512,0.09936767,0.53045475,0.08952221,0.031375542,0.409557,0.30990064
2309,0.19219756,0.06063783,0.017828131,0.1137316,0.51576173,0.09367445,0.02962172,0.39246553,0.30701992
2310,0.17924547,0.052301597,0.021903742,0.10504013,0.5323859,0.088118754,0.041170053,0.4030971,0.30926204
2311,0.18241507,0.0612357,0.017094238,0.10408514,0.50258064,0.095826484,0.025378503,0.38137564,0.30740747
2312,0.1910721,0.053702403,0.023196364,0.11417333,0.52472776,0.09163521,0.044424806,0.38866773,0.30655563
2313,0.17734441,0.06057179,0.016844168,0.099928446,0.508884,0.09416531,0.025033392,0.3896853,0.30840236
2314,0.18589845,0.05104536,0.021815892,0.113037206,0.5520669,0.08789947,0.048433036,0.41573444,0.3068116
2315,0.17288098,0.057775933,0.01669476,0.09841028,0.5001133,0.093668625,0.023176795,0.3832679,0.31000137
2316,0.19194433,0.058226526,0.018636199,0.115081616,0.5198714,0.09436631,0.03753901,0.3879661,0.30297711
2317,0.16868356,0.053024303,0.018399049,0.0972602,0.5301492,0.087830454,0.028742816,0.41357595,0.3094628
2318,0.19167393,0.058794376,0.017931124,0.11494843,0.5206417,0.092980646,0.031572413,0.39608866,0.30800092
2319,0.17930642,0.05291179,0.020540355,0.10585428,0.5247364,0.090101056,0.035748456,0.39888686,0.30971187
2320,0.18213862,0.061715167,0.016907897,0.103515565,0.50779825,0.095687516,0.025875004,0.3862357,0.30698937
2321,0.18842559,0.05150816,0.0251118,0.111805625,0.5418619,0.08938734,0.051121604,0.40135294,0.30765834
2322,0.17775321,0.061748475,0.0171155,0.09888923,0.49120232,0.09660454,0.02407824,0.37051955,0.30923417
2323,0.19524483,0.0546938,0.023487091,0.11706394,0.5111395,0.092037536,0.0421317,0.37697026,0.30386746
2324,0.17511916,0.058466177,0.017770033,0.09888295,0.52528816,0.091972135,0.026272161,0.40704387,0.3080413
2325,0.18363774,0.053002786,0.019766709,0.110868245,0.565536,0.09059233,0.050248798,0.42469487,0.3073363
2326,0.1779685,0.054864306,0.018097779,0.10500643,0.48478565,0.09212772,0.022253236,0.3704047,0.3122973
2327,0.18322873,0.057688653,0.017137043,0.10840303,0.45149463,0.0968102,0.021690847,0.3329936,0.30072868
2328,0.18442659,0.059604734,0.018271156,0.1065507,0.46174598,0.09720796,0.024425153,0.34011286,0.29990777
2329,0.1805696,0.058302123,0.016671598,0.10559589,0.50770754,0.09288982,0.02753421,0.3872835,0.3056955
2330,0.17116605,0.048748452,0.01883644,0.10358115,0.57094306,0.08661119,0.03917869,0.44515318,0.31110364
2331,0.18355882,0.05596627,0.017603105,0.10998944,0.48498812,0.092307426,0.023476567,0.36920413,0.31183472
2332,0.19760528,0.061141465,0.019927043,0.116536774,0.44736135,0.09682222,0.025676213,0.32486293,0.30046666
2333,0.18308222,0.06138773,0.015659979,0.106034525,0.46344072,0.09875689,0.02074305,0.34394076,0.29941717
2334,0.17847344,0.05321598,0.019215263,0.10604221,0.5305784,0.09102788,0.036159545,0.40339094,0.30475408
2335,0.17339885,0.051035445,0.017203527,0.105159886,0.54626304,0.0881132,0.02848027,0.4296696,0.31096196
2336,0.18386963,0.05583499,0.01681209,0.11122254,0.5455123,0.08802174,0.03799516,0.4194954,0.30884182
2337,0.17588301,0.05399962,0.017746199,0.10413719,0.5217949,0.08778963,0.028985573,0.40501973,0.3086976
2338,0.18104178,0.059466,0.015750706,0.10582507,0.5200964,0.09691393,0.027249675,0.39593282,0.30489787
2339,0.1770773,0.051732883,0.020285824,0.10505859,0.536326,0.090292424,0.038669676,0.4073639,0.30885297
2340,0.17970306,0.05923817,0.01656192,0.10390296,0.49910936,0.09247941,0.024449177,0.38218078,0.30910176
2341,0.19294791,0.05547599,0.02299491,0.11447701,0.5165905,0.090884805,0.042358566,0.38334712,0.30640796
2342,0.17973484,0.061273072,0.017579716,0.10088205,0.52611524,0.09476908,0.029075326,0.40227082,0.30696142
2343,0.17566803,0.046859056,0.024008261,0.10480071,0.58133817,0.087177485,0.05306769,0.44109303,0.30899328
2344,0.17951193,0.05976617,0.01667674,0.10306903,0.48238525,0.09607973,0.023074277,0.36323124,0.31051376
2345,0.19500533,0.058299277,0.022692986,0.11401305,0.4471239,0.0970846,0.030213922,0.31982535,0.29935926
2346,0.18612474,0.06147253,0.01756464,0.107087575,0.468292,0.09695363,0.022375181,0.3489632,0.30056384
2347,0.17472714,0.05401538,0.018862654,0.10184911,0.5216224,0.0923851,0.033928063,0.39530927,0.30405256
2348,0.17808503,0.052213103,0.018973967,0.10689796,0.5617283,0.089684926,0.0328626,0.4391808,0.3093938
2349,0.17798516,0.05339262,0.017573342,0.10701919,0.543394,0.086014606,0.034815438,0.42256397,0.3115859
2350,0.18356234,0.058186386,0.017086126,0.10828983,0.54098386,0.08916421,0.033779763,0.4180399,0.30757582
2351,0.17087597,0.053121343,0.018402575,0.09935204,0.5533603,0.09161017,0.035155993,0.4265941,0.30878425
2352,0.1848886,0.058679525,0.017109793,0.10909929,0.5184138,0.09372,0.027402474,0.3972913,0.30907893
2353,0.18412443,0.055023715,0.018972108,0.110128604,0.5353711,0.08789303,0.03802367,0.40945444,0.30928192
2354,0.17760712,0.05999139,0.01573904,0.1018767,0.5372201,0.092215836,0.028981216,0.41602308,0.308595
2355,0.17662746,0.048843887,0.020812975,0.1069706,0.5538429,0.088311695,0.040042188,0.42548904,0.30985156
2356,0.17455855,0.059230957,0.015266961,0.10006064,0.52949923,0.09450617,0.025727607,0.40926546,0.3091728
2357,0.18135792,0.0530984,0.020398207,0.10786131,0.55120355,0.08942395,0.04627417,0.41550544,0.30652484
2358,0.17375532,0.058511917,0.016457729,0.09878566,0.520056,0.09231862,0.025628872,0.4021085,0.30954662
2359,0.18413246,0.053647216,0.020727193,0.10975806,0.5536183,0.09043979,0.047149915,0.41602862,0.3071192
2360,0.17294216,0.05848947,0.016303448,0.09814925,0.5257066,0.09340463,0.026000341,0.40630162,0.30947077
2361,0.18314378,0.05283593,0.020835286,0.109472565,0.5634351,0.08897799,0.048233088,0.42622396,0.3077398
2362,0.17101017,0.057584986,0.015471036,0.09795415,0.523929,0.09258943,0.02412225,0.4072173,0.31031042
2363,0.18386161,0.054993983,0.019519588,0.10934805,0.55868536,0.09040358,0.047003202,0.42127857,0.30675885
2364,0.1683583,0.05491523,0.016209094,0.09723397,0.53434765,0.089712545,0.026117425,0.4185177,0.31051502
2365,0.1834691,0.05619066,0.017623952,0.10965449,0.5628419,0.09097415,0.041931216,0.42993653,0.30765176
2366,0.16720976,0.05250758,0.016705196,0.09799698,0.53342444,0.08896928,0.027162306,0.41729286,0.3114992
2367,0.1843355,0.059301753,0.016456733,0.108577006,0.54064286,0.092702135,0.03268527,0.41525546,0.3070322
2368,0.17022172,0.050263707,0.020562818,0.099395186,0.5470636,0.08849337,0.038282182,0.42028803,0.3103068
2369,0.17993817,0.06038473,0.016938448,0.10261499,0.49817246,0.09601428,0.024623452,0.37753472,0.3082593
2370,0.1941254,0.056036282,0.024089094,0.11400002,0.50214547,0.09252682,0.040704913,0.36891374,0.30560112
2371,0.18207073,0.06255792,0.017618349,0.10189446,0.53217065,0.09455551,0.028581316,0.4090338,0.305427
2372,0.17181244,0.044827923,0.026639028,0.10034549,0.603741,0.085848466,0.05713659,0.4607559,0.31104138
2373,0.1845823,0.060286287,0.01752156,0.10677446,0.4666,0.095665716,0.025942195,0.34499207,0.31273624
2374,0.19586432,0.058831047,0.02416247,0.11287081,0.4129722,0.1014126,0.02987222,0.28168738,0.29728568
2375,0.19356504,0.0635358,0.018856427,0.11117282,0.40526766,0.10414359,0.026170824,0.27495325,0.29495358
2376,0.18201348,0.054769337,0.019380413,0.10786373,0.417738,0.10023735,0.023539694,0.29396096,0.29545474
2377,0.1837996,0.051266197,0.01969806,0.11283535,0.44130048,0.09443877,0.024017472,0.32284424,0.29555345
2378,0.1865997,0.05992362,0.016823418,0.10985267,0.46068588,0.09311046,0.024871334,0.3427041,0.30199495
2379,0.1823686,0.056337874,0.016158132,0.10987261,0.50557464,0.09179491,0.02555979,0.38821995,0.30461785
2380,0.17553475,0.05455782,0.016361399,0.10461553,0.574499,0.08767028,0.038119506,0.44870922,0.31218368
2381,0.18310139,0.054483935,0.016778743,0.111838706,0.5266226,0.086691305,0.028614527,0.41131675,0.31476346
2382,0.18628556,0.056251626,0.01687195,0.11316199,0.5256773,0.08771772,0.031028563,0.406931,0.30661035
2383,0.1725423,0.056663096,0.01674406,0.09913515,0.560902,0.09171669,0.034924496,0.4342608,0.30607593
2384,0.18475342,0.055978645,0.017893923,0.11088085,0.51218754,0.093431175,0.02745853,0.39129782,0.30810362
2385,0.18902873,0.05737531,0.017620033,0.11403338,0.5086261,0.0899421,0.028945342,0.38973868,0.30717397
2386,0.17512372,0.059189692,0.014894748,0.10103928,0.54798764,0.09077715,0.03230624,0.42490423,0.30627748
2387,0.17077684,0.047604233,0.020309463,0.10286314,0.568353,0.08873795,0.039085757,0.4405293,0.3101512
2388,0.17513567,0.056373846,0.015065385,0.10369644,0.5473609,0.09289441,0.028312052,0.42615446,0.30927435
2389,0.17290458,0.052987505,0.018173428,0.10174364,0.5581461,0.086824715,0.040793564,0.4305278,0.30759507
2390,0.17849231,0.05901594,0.016699329,0.10277704,0.5462429,0.09175932,0.031511065,0.42297253,0.30895016
2391,0.17453334,0.051123347,0.019504052,0.10390594,0.5550126,0.09035219,0.03898362,0.4256768,0.3090414
2392,0.17295814,0.059544314,0.014765684,0.09864813,0.5240552,0.09513155,0.024661506,0.40426213,0.3091349
2393,0.18789247,0.054458525,0.022114778,0.111319155,0.5544832,0.088665985,0.051157013,0.41466016,0.30791995
2394,0.17277184,0.05938083,0.01634325,0.09704777,0.5347664,0.0927414,0.026730526,0.41529444,0.30927354
2395,0.17867514,0.04994,0.023141466,0.105593674,0.58559257,0.08836141,0.055631876,0.44159928,0.3092327
2396,0.17376441,0.05939002,0.016304774,0.09806961,0.5196105,0.09469395,0.02547038,0.39944616,0.31089664
2397,0.18506393,0.055094752,0.021814603,0.10815457,0.5295708,0.09139965,0.04202166,0.39614955,0.30372712
2398,0.16927843,0.05700971,0.017042765,0.09522595,0.56293064,0.091445014,0.02873915,0.44274646,0.30760548
2399,0.18166837,0.053247746,0.019598454,0.108822174,0.5644748,0.08866707,0.045178995,0.43062872,0.3105587
2400,0.17134073,0.054114353,0.014925708,0.102300666,0.54563475,0.0891211,0.024518857,0.43199477,0.31204832
2401,0.17283316,0.05746306,0.015677823,0.09969228,0.55329967,0.0921869,0.032707296,0.4284055,0.30752802
2402,0.17271167,0.052666362,0.018680274,0.10136503,0.55579644,0.08993509,0.033690948,0.43217042,0.31060675
2403,0.17287387,0.057079356,0.015592429,0.10020208,0.5535884,0.09151347,0.030694287,0.43138063,0.31033453
2404,0.17302237,0.051967908,0.017979046,0.10307542,0.5598815,0.08685329,0.036816962,0.43621126,0.3113398
2405,0.17422926,0.058749493,0.015406663,0.10007311,0.5485322,0.092787206,0.029675595,0.42606938,0.3100555
2406,0.1740964,0.051428903,0.019603662,0.103063844,0.5672909,0.08873662,0.042078625,0.43647566,0.30937505
2407,0.17275134,0.059767216,0.0149117485,0.09807238,0.5294652,0.09422402,0.025496408,0.40974477,0.31024462
2408,0.18365766,0.053902376,0.022376327,0.10737896,0.5731983,0.088703066,0.05583537,0.42865992,0.3079919
2409,0.17066976,0.059071686,0.015940862,0.09565721,0.53972507,0.093592264,0.02711452,0.41901827,0.310036
2410,0.18086976,0.051524222,0.023714153,0.105631374,0.5921196,0.088399105,0.05828399,0.44543645,0.30829957
2411,0.17101794,0.05846784,0.015437598,0.097112514,0.5318657,0.093526565,0.025168438,0.4131707,0.31129092
2412,0.17812786,0.05353899,0.020880751,0.10370812,0.5514523,0.08983009,0.04304952,0.41857263,0.30512568
2413,0.16463314,0.054618713,0.016329726,0.0936847,0.5682699,0.09291832,0.027365653,0.44798592,0.30899453
2414,0.18134964,0.05552165,0.018909398,0.106918596,0.55448776,0.08926232,0.039883714,0.42534173,0.31036398
2415,0.17259768,0.05402216,0.015487247,0.10308826,0.55538124,0.088136084,0.030329896,0.43691525,0.3113519
2416,0.17051467,0.058547724,0.014758322,0.09720862,0.54295063,0.0938097,0.026496556,0.42264435,0.30868962
2417,0.17653362,0.05199511,0.02037779,0.104160726,0.57902926,0.09166985,0.046057623,0.4413018,0.31118914
2418,0.17142436,0.059585612,0.015354692,0.096484065,0.52994955,0.09346726,0.025417212,0.4110651,0.31133166
2419,0.18227057,0.052914903,0.022600174,0.106755495,0.5834329,0.08648439,0.055888325,0.4410602,0.30879807
2420,0.17113958,0.05988429,0.016187608,0.09506768,0.5392786,0.09467747,0.027245825,0.41735536,0.31072098
2421,0.179706,0.051896438,0.022527872,0.1052817,0.58900434,0.08941442,0.052804727,0.44678518,0.30740762
2422,0.1686919,0.057811294,0.014828032,0.09605259,0.5432882,0.09323423,0.02491977,0.42513418,0.31174493
2423,0.17689306,0.053025518,0.020752314,0.10311523,0.5655842,0.08769121,0.043538023,0.43435496,0.3073663
2424,0.1645894,0.054050323,0.015128644,0.095410444,0.5600623,0.093129165,0.027060274,0.43987286,0.3105363
2425,0.17328031,0.05511197,0.018166173,0.10000217,0.5350601,0.091198504,0.02960086,0.41426075,0.3093361
2426,0.17814662,0.05632275,0.017099896,0.10472397,0.5692121,0.092018224,0.041226305,0.43596756,0.30931944
2427,0.17173114,0.05911435,0.016192725,0.09642407,0.5369553,0.0920614,0.02661204,0.41828185,0.31056198
2428,0.17822842,0.051615123,0.02100826,0.105605036,0.5965595,0.09016337,0.051785666,0.4546105,0.31091896
2429,0.17273974,0.06071269,0.01555824,0.096468806,0.5286165,0.09479466,0.024969563,0.40885228,0.31206846
2430,0.1821079,0.05319591,0.021471579,0.10744042,0.5623122,0.08898026,0.049220905,0.424111,0.30685216
2431,0.16736498,0.058039863,0.016406992,0.09291812,0.56868756,0.09324962,0.027985394,0.44745252,0.3098095
2432,0.17933807,0.05093063,0.021790262,0.106617175,0.60048103,0.08590709,0.053863995,0.46070993,0.3124315
2433,0.17329398,0.05731189,0.014748148,0.10123394,0.53766733,0.090288,0.023819597,0.42355973,0.31334028
2434,0.16764003,0.05381833,0.016986111,0.09683559,0.54097915,0.09137227,0.028581688,0.4210252,0.3057967
2435,0.17056522,0.05649148,0.017209847,0.09686389,0.5839932,0.09699457,0.036485843,0.45051277,0.30860734
2436,0.17579553,0.055056304,0.018622149,0.10211707,0.5421072,0.08738609,0.029901132,0.42481998,0.31342685
2437,0.17554104,0.053707283,0.016848352,0.104985416,0.5826852,0.08543948,0.039896093,0.4573496,0.3108251
2438,0.17013907,0.05850202,0.015197505,0.09643954,0.56394947,0.093026206,0.028946415,0.44197685,0.31103277
2439,0.17111182,0.05058193,0.019050349,0.10147955,0.59770656,0.09029894,0.043794744,0.46361285,0.3113562
2440,0.17075586,0.058839455,0.014367668,0.097548746,0.5568511,0.091340005,0.026064524,0.43944657,0.31273296
2441,0.17589211,0.052586764,0.020558298,0.10274706,0.5972971,0.08498454,0.05246257,0.45984992,0.31106025
2442,0.17005911,0.05864125,0.015241164,0.09617669,0.5549883,0.09300072,0.02717394,0.43481365,0.312119
2443,0.17505538,0.052176785,0.020474656,0.10240394,0.5989246,0.088951536,0.049072135,0.4609009,0.30992875
2444,0.16880965,0.057992697,0.014677467,0.09613949,0.5654266,0.092479125,0.027964441,0.444983,0.3123051
2445,0.17601925,0.05121487,0.022133967,0.10267041,0.6122073,0.08397423,0.054770786,0.47346225,0.3114326
2446,0.16860124,0.057466608,0.014482308,0.09665233,0.55759776,0.09182038,0.025790716,0.43998665,0.31331748
2447,0.17558974,0.054513153,0.02017886,0.10089774,0.5980195,0.089569114,0.04930957,0.4591408,0.3087078
2448,0.1624473,0.05375238,0.014554855,0.094140075,0.56578785,0.091726035,0.026574515,0.44748732,0.31230557
2449,0.17391886,0.054797444,0.018184816,0.1009366,0.56278265,0.08862052,0.0350012,0.43916094,0.3099301
2450,0.1694941,0.054997895,0.015974065,0.09852215,0.57754874,0.09205872,0.037153356,0.44833666,0.3105636
2451,0.17068198,0.056788553,0.01708434,0.09680909,0.5450333,0.09023456,0.02774811,0.42705062,0.3115901
2452,0.17592332,0.053398166,0.01936754,0.1031576,0.5948532,0.09085083,0.049503077,0.4544993,0.31131336
2453,0.17055017,0.060165077,0.016238708,0.09414638,0.55095804,0.09406087,0.02810124,0.4287959,0.31111464
2454,0.17751631,0.05095577,0.024066145,0.10249439,0.61676955,0.08797834,0.06339683,0.4653944,0.31109583
2455,0.17387277,0.06135946,0.015989948,0.09652337,0.5332987,0.09423607,0.02570202,0.4133606,0.31274766
2456,0.17882684,0.051490426,0.023371976,0.10396444,0.544979,0.08955046,0.0455628,0.40986574,0.30612224
2457,0.17062247,0.06057809,0.016999746,0.09304464,0.5873555,0.09641994,0.031133996,0.45980152,0.30691457
2458,0.1739895,0.048783023,0.023304505,0.10190198,0.5994747,0.0829888,0.051800385,0.46468553,0.31441277
2459,0.17202559,0.05625577,0.014472107,0.10129771,0.579052,0.08781246,0.027614385,0.46362513,0.31397542
2460,0.16664082,0.053102348,0.019552609,0.093985856,0.6061373,0.08933853,0.04121678,0.47558197,0.31093043
2461,0.18214259,0.059490163,0.017070351,0.10558208,0.54666567,0.09289809,0.029304257,0.42446333,0.31250113
2462,0.16750911,0.053290192,0.018664176,0.09555474,0.5734734,0.08694854,0.035709854,0.45081502,0.30910882
2463,0.16681679,0.054712474,0.015312308,0.096792005,0.5956141,0.09226323,0.031230431,0.4721204,0.31159744
2464,0.17508262,0.05360918,0.019776506,0.10169693,0.6102667,0.0862817,0.04969413,0.47429088,0.31562352
2465,0.16686657,0.053775843,0.013448946,0.09964179,0.5664228,0.08726581,0.02448508,0.45467192,0.31367204
2466,0.1638394,0.055254925,0.014988619,0.09359586,0.54730767,0.091991484,0.026088763,0.4292274,0.30877593
2467,0.17377222,0.05781202,0.01717393,0.098786265,0.59197474,0.09610355,0.045907214,0.449964,0.3093375
2468,0.1675359,0.055542007,0.016135387,0.095858514,0.5752824,0.08762745,0.030947879,0.45670706,0.31370082
2469,0.16605437,0.048340056,0.018702626,0.0990117,0.6171228,0.08313508,0.04468596,0.4893018,0.31566364
2470,0.17230341,0.06046107,0.014505357,0.097336985,0.56259906,0.093327396,0.028803714,0.44046792,0.31318152
2471,0.17184862,0.052440464,0.021848174,0.09755999,0.6137706,0.08955406,0.05718258,0.46703395,0.30910003
2472,0.17268723,0.0604277,0.015576022,0.0966835,0.5463225,0.09353818,0.026291214,0.4264931,0.31246564
2473,0.17865023,0.052602753,0.02262863,0.10341885,0.57408583,0.087351225,0.050502006,0.43623263,0.3094592
2474,0.165907,0.05814,0.017711338,0.09005565,0.6062459,0.0944796,0.03311317,0.47865313,0.3090518
2475,0.17523277,0.04851684,0.023451427,0.1032645,0.61275613,0.082123935,0.054897968,0.47573423,0.3160763
2476,0.16854402,0.057064146,0.013888154,0.09759172,0.5865386,0.08926065,0.026831709,0.47044623,0.3135287
2477,0.16952538,0.053142443,0.021372203,0.09501075,0.6266278,0.088791475,0.051103402,0.48673293,0.31095695
2478,0.1831412,0.059543833,0.017840445,0.105756916,0.5369885,0.091387175,0.026317667,0.4192837,0.3147744
2479,0.16768715,0.05216011,0.019008458,0.096518576,0.5309479,0.08879409,0.02941917,0.4127347,0.30622035
2480,0.17025276,0.060389448,0.014657633,0.09520567,0.5815886,0.09905464,0.030208183,0.4523258,0.30609915
2481,0.16465639,0.04815279,0.023329683,0.09317391,0.6086628,0.08510779,0.04403456,0.47952044,0.31444314
2482,0.17665035,0.056148455,0.014624294,0.105877586,0.5937233,0.08369797,0.0323335,0.47769186,0.31589887
2483,0.16384268,0.051373053,0.01757637,0.094893254,0.58798504,0.084929444,0.03679706,0.46625856,0.31395295
2484,0.17443877,0.06123438,0.014381279,0.09882312,0.5639185,0.09860471,0.030900063,0.4344137,0.3102466
2485,0.17324673,0.053210925,0.020446453,0.09958935,0.5958446,0.09037159,0.050891522,0.45458153,0.3118358
2486,0.1689483,0.058447197,0.015708879,0.09479221,0.5467275,0.09018807,0.027218465,0.42932096,0.31304732
2487,0.1796993,0.051830452,0.025045585,0.10282326,0.59970015,0.08661474,0.06330625,0.44977915,0.31146935
2488,0.16912073,0.059620474,0.017140355,0.09235991,0.58675057,0.09601499,0.032891124,0.45784447,0.30898583
2489,0.17177728,0.046209555,0.029222222,0.09634551,0.65153724,0.08500847,0.067663334,0.49886543,0.3140283
2490,0.19006881,0.06421857,0.01821659,0.10763366,0.5133407,0.0905468,0.025347797,0.3974461,0.31531355
2491,0.17771631,0.051758036,0.023203187,0.1027551,0.49073696,0.09105581,0.03181707,0.36786407,0.3024254
2492,0.17576818,0.061744258,0.015902428,0.098121494,0.520099,0.10456474,0.025528705,0.39000553,0.30046165
2493,0.16389215,0.053774863,0.022031726,0.08808557,0.59367174,0.09092349,0.040898297,0.46184996,0.30681607
2494,0.18546389,0.055439875,0.017906822,0.11211719,0.5695412,0.08672444,0.02625376,0.456563,0.31300354
2495,0.16575159,0.050031826,0.02016634,0.09555343,0.5618722,0.07984443,0.033788595,0.44823918,0.31555614
2496,0.17409825,0.061179172,0.016227894,0.0966912,0.60889614,0.102965824,0.035404768,0.47052553,0.30849454
2497,0.16575074,0.049069077,0.0248915,0.09179017,0.6023917,0.085235246,0.043276504,0.47388,0.31480998
2498,0.17800167,0.05740362,0.017099781,0.10349828,0.6049022,0.08385036,0.036396667,0.4846552,0.31509188
2499,0.15990436,0.049808744,0.017948594,0.09214703,0.60405266,0.08348505,0.03299614,0.48757145,0.31732064
2500,0.183563,0.0627557,0.014508836,0.106298454,0.5926847,0.09849924,0.0412748,0.45291063,0.31216577
2501,0.15819845,0.048417013,0.018374814,0.09140662,0.5846183,0.084325016,0.031408243,0.468885,0.31363374
2502,0.16904813,0.05638576,0.014926757,0.09773561,0.5233483,0.092622794,0.023836827,0.40688866,0.30992272
2503,0.18517515,0.058478504,0.019957496,0.10673914,0.52332085,0.09394226,0.037317645,0.39206097,0.30712554
2504,0.16980708,0.05921467,0.015066381,0.09552602,0.56708354,0.09583656,0.030289808,0.4409572,0.30453387
2505,0.16565782,0.047112793,0.025146507,0.09339851,0.6522907,0.08173108,0.05182686,0.5187327,0.31730452
2506,0.19516924,0.059958283,0.018646091,0.11656488,0.52686155,0.08544928,0.026265424,0.41514683,0.31859735
2507,0.1797835,0.05539946,0.018854987,0.10552904,0.51534355,0.090336025,0.026897304,0.39811024,0.30511573
2508,0.17287993,0.062015712,0.014985904,0.095878325,0.55639154,0.10447416,0.02767818,0.4242392,0.30382043
2509,0.16429432,0.04863512,0.02513115,0.09052805,0.638138,0.08657304,0.04852261,0.50304234,0.31053862
2510,0.19353253,0.057139996,0.019418674,0.11697385,0.5139809,0.083803624,0.023202395,0.4069749,0.31549683
2511,0.19121271,0.055974394,0.019236121,0.11600221,0.4686497,0.091285095,0.026031896,0.3513327,0.3099097
2512,0.18724549,0.06276659,0.015189057,0.10928985,0.4577482,0.1095199,0.020922415,0.32730588,0.29780325
2513,0.17042513,0.050661918,0.021529393,0.09823382,0.48201516,0.09401426,0.026943484,0.36105743,0.29633313
2514,0.16872524,0.053830862,0.0178947,0.096999675,0.5417328,0.08994201,0.027623322,0.42416745,0.30234185
2515,0.16640566,0.0529027,0.020377541,0.093125425,0.5991493,0.08508344,0.03965856,0.4744073,0.31272033
2516,0.1674082,0.052979756,0.013994842,0.10043361,0.60774106,0.090997316,0.033403248,0.48334047,0.31547555
2517,0.16428423,0.051762383,0.01690203,0.09561982,0.60705465,0.08259252,0.035604108,0.488858,0.31681094
2518,0.17230222,0.05636594,0.016338937,0.099597335,0.59453773,0.08834392,0.03944176,0.46675202,0.31212714
2519,0.16586132,0.057927985,0.01613333,0.091800004,0.60761666,0.09321398,0.036109757,0.4782929,0.3116695
2520,0.17213055,0.054060712,0.015163567,0.102906264,0.57151985,0.090042196,0.03172073,0.4497569,0.31415516
2521,0.15769759,0.052188903,0.015059834,0.09044885,0.53079045,0.08783275,0.024373513,0.41858417,0.31183898
2522,0.17680278,0.058031406,0.016752297,0.10201908,0.5589992,0.095131494,0.037581097,0.42628658,0.3066077
2523,0.16515839,0.05632535,0.017101027,0.09173202,0.601069,0.09212527,0.038142063,0.47080168,0.3096594
2524,0.16400573,0.048903197,0.01685673,0.09824581,0.62636566,0.08089286,0.043990072,0.5014827,0.3173189
2525,0.16985448,0.05582258,0.013996973,0.10003492,0.6009971,0.084186524,0.03279063,0.48401996,0.31794217
2526,0.16150749,0.05289832,0.017592153,0.09101701,0.6267208,0.09050801,0.04456334,0.49164942,0.31297565
2527,0.17666234,0.06011024,0.015771294,0.10078081,0.5738597,0.094450444,0.031231696,0.44817755,0.31225482
2528,0.16703169,0.052716736,0.019109206,0.09520575,0.615607,0.08472294,0.043519378,0.48736468,0.313141
2529,0.17072356,0.05860317,0.014784779,0.0973356,0.6019881,0.088957496,0.03603617,0.4769944,0.31451726
2530,0.16207296,0.04585077,0.021463836,0.09475836,0.6315906,0.0836074,0.04635511,0.5016281,0.31692153
2531,0.16938736,0.06009285,0.013478551,0.09581596,0.56350833,0.094513714,0.025188243,0.44380638,0.31232065
2532,0.1740134,0.05341227,0.02308293,0.097518206,0.6181959,0.08629832,0.061349712,0.47054785,0.30953068
2533,0.16786061,0.05871107,0.016856538,0.092293,0.6032758,0.09178894,0.03343207,0.4780548,0.31202292
2534,0.16447443,0.04476284,0.026766224,0.09294537,0.6622722,0.083302766,0.058490485,0.52047896,0.31730136
2535,0.18386874,0.06494837,0.017084058,0.1018363,0.5512484,0.09336874,0.02657274,0.4313069,0.31364954
2536,0.17580698,0.052778367,0.024665715,0.0983629,0.59099984,0.08415987,0.051308353,0.4555316,0.3080131
2537,0.16841626,0.058883578,0.019510472,0.09002221,0.6353047,0.09745769,0.03755236,0.5002946,0.31016445
2538,0.1669234,0.04495764,0.027420452,0.09454531,0.6570696,0.08238357,0.058175683,0.51651037,0.31948966
2539,0.18126014,0.06287567,0.016270388,0.102114074,0.5875225,0.08745169,0.028637854,0.47143298,0.31467164
2540,0.16541833,0.05076212,0.024119277,0.09053692,0.6418112,0.08262696,0.05031356,0.50887066,0.314455
2541,0.1879211,0.061804216,0.019144138,0.10697275,0.56923527,0.096932635,0.029956844,0.4423458,0.31421852
2542,0.16931471,0.05077116,0.022796402,0.09574714,0.5935648,0.08498269,0.042376507,0.4662056,0.31123954
2543,0.17064607,0.059681054,0.018212719,0.09275231,0.6349499,0.09347942,0.03607394,0.50539654,0.3101141
2544,0.16689849,0.045020577,0.026977869,0.094900034,0.65435034,0.07770842,0.055960815,0.5206811,0.32179886
2545,0.17770046,0.061006963,0.015667718,0.10102578,0.6025328,0.09048695,0.029099986,0.4829459,0.31516153
2546,0.15948002,0.048631508,0.022745943,0.08810257,0.6450128,0.08551937,0.044846002,0.5146474,0.31394887
2547,0.19346893,0.0645755,0.019359665,0.109533764,0.5709069,0.0932897,0.03185306,0.4457641,0.3139549
2548,0.16989323,0.051143136,0.022742,0.0960081,0.622165,0.08158097,0.04756705,0.493017,0.31336394
2549,0.17639408,0.062238276,0.017740192,0.09641561,0.6265333,0.09729112,0.037049394,0.49219283,0.31271935
2550,0.16417226,0.040372007,0.030744027,0.09305624,0.62787235,0.079854466,0.051296994,0.4967209,0.31935927
2551,0.17570442,0.062146444,0.018403614,0.09515437,0.5206282,0.09765204,0.024485743,0.3984904,0.30854678
2552,0.18462235,0.053739678,0.026116474,0.10476619,0.5096629,0.09239424,0.04045767,0.376811,0.30427215
2553,0.1830762,0.062383812,0.01711136,0.10358103,0.5390831,0.099956416,0.02986214,0.4092646,0.30159906
2554,0.15957762,0.050338943,0.022243375,0.0869953,0.6240082,0.08370236,0.041640155,0.49866566,0.31376907
2555,0.18611535,0.059328824,0.016523898,0.11026263,0.59381187,0.08709601,0.035850413,0.47086543,0.31609946
2556,0.15965533,0.04873942,0.02103626,0.089879654,0.6429234,0.079482056,0.04216292,0.52127844,0.3163826
2557,0.1847981,0.061710414,0.016267145,0.106820546,0.5786817,0.098770216,0.030821726,0.44908974,0.31416503
2558,0.16590539,0.052474502,0.022128334,0.091302544,0.60242474,0.08754776,0.041651502,0.47322547,0.3111394
2559,0.16793358,0.057521537,0.017033342,0.0933787,0.62331,0.08941326,0.0344359,0.49946088,0.31140685
2560,0.16937232,0.04959242,0.022787303,0.09699259,0.66328514,0.07895622,0.06040436,0.5239246,0.3228189
2561,0.17449047,0.057851356,0.014629328,0.10200978,0.580034,0.08992702,0.025380107,0.46472692,0.31653523
2562,0.15897593,0.05085556,0.016430032,0.09169034,0.58563364,0.09004208,0.030805826,0.46478572,0.30900338
2563,0.17034945,0.059588466,0.016670538,0.094090454,0.62658095,0.09348102,0.04421646,0.48888344,0.30981544
2564,0.15880871,0.04918525,0.018312037,0.09131142,0.64464444,0.08108901,0.04130068,0.52225477,0.31819987
2565,0.16584438,0.052905798,0.014350197,0.098588385,0.629523,0.08286528,0.03532322,0.5113345,0.31860244
2566,0.15920162,0.054472756,0.015494025,0.08923485,0.64980066,0.08954875,0.041168973,0.5190829,0.3159843
2567,0.16914344,0.055798918,0.016413301,0.09693122,0.60291064,0.08844038,0.03422065,0.48024958,0.3144679
2568,0.16245529,0.055605616,0.01626095,0.09058872,0.6399398,0.088017724,0.04007441,0.5118477,0.31389943
2569,0.16323672,0.052410614,0.015573054,0.09525306,0.602081,0.08635215,0.03211944,0.4836094,0.31645417
2570,0.16072816,0.053328607,0.014266471,0.09313307,0.59175026,0.08864583,0.030504568,0.4725999,0.31425488
2571,0.16832429,0.05637041,0.015752843,0.09620104,0.6272268,0.089916974,0.046964016,0.49034587,0.31213525
2572,0.16087109,0.055189107,0.015635382,0.09004661,0.6296568,0.087525114,0.03999425,0.5021374,0.31566405
2573,0.1582365,0.045721497,0.018006377,0.094508626,0.6318277,0.08177498,0.039890498,0.51016223,0.31816417
2574,0.15977202,0.056910098,0.012707339,0.09015459,0.5478801,0.0942803,0.022965496,0.4306343,0.31194827
2575,0.17420809,0.058334082,0.018065311,0.0978087,0.5682939,0.0953957,0.044869326,0.4280289,0.3056225
2576,0.1639513,0.057687134,0.017554859,0.0887093,0.64010334,0.090818755,0.043772638,0.50551194,0.3094488
2577,0.15956655,0.046629373,0.018838324,0.09409884,0.6529903,0.07696015,0.051067002,0.52496314,0.32314622
2578,0.16684374,0.056821432,0.013982703,0.0960396,0.63341165,0.08618631,0.037480492,0.5097448,0.31765854
2579,0.15451078,0.049563784,0.018795574,0.08615142,0.6463135,0.08932467,0.045630384,0.51135844,0.3143315
2580,0.17873776,0.061932895,0.016770756,0.10003411,0.5684582,0.09266646,0.031457476,0.44433424,0.31403965
2581,0.17213604,0.054812193,0.019775178,0.09754867,0.6148669,0.08449401,0.049444,0.4809289,0.31111056
2582,0.1627866,0.05772512,0.016712224,0.08834926,0.6443304,0.09142282,0.040637076,0.5122705,0.31396237
2583,0.16004862,0.04231024,0.024428535,0.09330984,0.656513,0.08205588,0.05457238,0.5198847,0.32113364
2584,0.16955817,0.05939271,0.014687182,0.09547827,0.5457406,0.09224935,0.02298502,0.43050623,0.3114946
2585,0.17492291,0.054804597,0.021369662,0.098748654,0.54957044,0.08990303,0.04276692,0.41690046,0.30523992
2586,0.16833511,0.060710758,0.016776094,0.09084826,0.6183888,0.0970512,0.039762635,0.48157492,0.3063391
2587,0.15152474,0.042162415,0.02441921,0.084943116,0.6683936,0.08061735,0.04934886,0.5384274,0.32068685
2588,0.19124153,0.059664294,0.01921487,0.11236236,0.53840303,0.083218575,0.027691295,0.42749316,0.31732157
2589,0.18672417,0.05875458,0.018313674,0.10965592,0.52068686,0.092820264,0.026062794,0.40180382,0.3063263
2590,0.17009187,0.06019592,0.01598752,0.09390842,0.55858696,0.10344972,0.030509815,0.42462745,0.30334845
2591,0.16333842,0.05333839,0.023249114,0.08675092,0.67720175,0.08553544,0.059858106,0.5318082,0.31069773
2592,0.20250973,0.0582379,0.018678192,0.12559365,0.5016818,0.08515463,0.022780849,0.39374632,0.32009712
2593,0.18897247,0.049138546,0.020230634,0.11960328,0.4442497,0.09463502,0.025030695,0.32458398,0.30823493
2594,0.18986756,0.066341355,0.017290238,0.10623596,0.39732414,0.11000641,0.02258017,0.26473758,0.29357648
2595,0.18437546,0.05841582,0.01889304,0.1070666,0.40305138,0.109391235,0.021257157,0.27240297,0.2917271
2596,0.18586153,0.053939108,0.021448253,0.11047416,0.41867122,0.09691348,0.025692357,0.2960654,0.29552415
2597,0.19070971,0.054451767,0.016526189,0.11973176,0.4419546,0.09325227,0.019814713,0.32888764,0.29854333
2598,0.18510258,0.05735716,0.016496528,0.11124889,0.4605114,0.09548891,0.022312056,0.34271044,0.30198583
2599,0.177293,0.052575726,0.018934928,0.10578235,0.4996059,0.092202306,0.022696033,0.38470757,0.29837257
2600,0.16436318,0.052964542,0.016788907,0.094609715,0.54726315,0.093940996,0.029162457,0.42415968,0.30231935
2601,0.1598764,0.049911115,0.022679254,0.08728603,0.5999853,0.082418054,0.03911289,0.47845438,0.30663994
2602,0.16512309,0.055311784,0.015736395,0.09407491,0.6480174,0.08976862,0.04364573,0.5146031,0.31262463
2603,0.161934,0.050569937,0.017887289,0.09347678,0.63566685,0.07921821,0.038419656,0.518029,0.3214824
2604,0.16891348,0.05407388,0.017458173,0.09738142,0.6670587,0.083137065,0.05475154,0.5291701,0.3156075
2605,0.16154103,0.057537425,0.015910553,0.08809305,0.6112639,0.0885884,0.030116964,0.49255854,0.31517336
2606,0.16634883,0.056402862,0.017891712,0.092054255,0.6502453,0.093045376,0.05177975,0.50542015,0.31258526
2607,0.15651798,0.05299698,0.01554847,0.08797253,0.6144223,0.0836796,0.03152094,0.49922177,0.3167152
2608,0.1593232,0.051534858,0.015916316,0.09187203,0.6206815,0.08405127,0.03852493,0.49810532,0.31654158
2609,0.16563675,0.05527896,0.014368916,0.09598888,0.6325884,0.08915104,0.04343391,0.50000346,0.31406784
2610,0.15608922,0.053341214,0.015401567,0.087346435,0.6414243,0.089432895,0.03792927,0.51406217,0.31507814
2611,0.1659374,0.05073687,0.017393583,0.09780694,0.6325629,0.07854753,0.043593872,0.51042145,0.3167796
2612,0.15346065,0.05581468,0.0126544405,0.08499152,0.6033193,0.089480616,0.026839195,0.48699948,0.3138483
2613,0.16498455,0.05310549,0.018664945,0.09321412,0.6547731,0.09190879,0.054662097,0.50820225,0.31310248
2614,0.1605684,0.056513507,0.014354018,0.08970088,0.6163811,0.08784232,0.033970177,0.49456862,0.31597686
2615,0.15804787,0.047371477,0.020157985,0.09051841,0.67111516,0.07866727,0.05113332,0.54131454,0.31744376
2616,0.17063716,0.06037761,0.014502269,0.095757276,0.5940691,0.0894592,0.031960044,0.47264984,0.31666923
2617,0.16109478,0.05170664,0.020536296,0.08885185,0.6598512,0.08909819,0.04986311,0.5208899,0.31216583
2618,0.17180443,0.058720812,0.016692368,0.09639125,0.6020833,0.0885988,0.032399643,0.48108488,0.31365365
2619,0.16333899,0.050689775,0.022254236,0.09039498,0.66442513,0.08198414,0.053430438,0.5290106,0.31598714
2620,0.1675737,0.05829951,0.0152048925,0.0940693,0.6231873,0.089156926,0.033114742,0.50091565,0.314723
2621,0.15977429,0.048019152,0.024082156,0.08767298,0.69095504,0.08446107,0.056573987,0.54992,0.3180681
2622,0.18474174,0.061463524,0.01930063,0.10397758,0.57231414,0.087197945,0.026354348,0.45876187,0.31571645
2623,0.17135671,0.050857943,0.021162292,0.09933648,0.57145387,0.085502274,0.0358077,0.4501439,0.30869517
2624,0.168394,0.06202327,0.015306026,0.091064714,0.6296967,0.096894324,0.032378606,0.5004238,0.30842116
2625,0.14780387,0.040504288,0.02395488,0.083344705,0.65740997,0.08096965,0.043535836,0.5329045,0.3187464
2626,0.17757966,0.056976777,0.01752371,0.10307917,0.5648575,0.08475954,0.025351902,0.45474604,0.31422278
2627,0.18064412,0.06022938,0.017611442,0.10280331,0.5535224,0.09128723,0.033030506,0.42920467,0.30964762
2628,0.16057217,0.057138797,0.01601146,0.087421924,0.6232268,0.09645466,0.036968067,0.4898041,0.30674428
2629,0.14337155,0.040870097,0.022900863,0.079600595,0.68734986,0.080253504,0.04320838,0.56388795,0.3196345
2630,0.19308954,0.061508566,0.01921035,0.11237063,0.5348644,0.08451849,0.026235793,0.4241101,0.31648156
2631,0.19547215,0.05942847,0.017635945,0.118407734,0.51633215,0.09369909,0.023941241,0.39869183,0.3062269
2632,0.17182684,0.06075178,0.015006104,0.096068956,0.544159,0.099387266,0.025940673,0.41883105,0.30518436
2633,0.16156927,0.05415246,0.020790573,0.086626224,0.64905345,0.08470519,0.04880118,0.5155471,0.30780494
2634,0.18407997,0.053641018,0.019693067,0.110745884,0.59511244,0.08624753,0.02644916,0.48241577,0.31639126
2635,0.16944602,0.045869987,0.022003748,0.1015723,0.54222935,0.084074356,0.032565597,0.4255894,0.3163003
2636,0.17659768,0.06361445,0.01470921,0.098274015,0.53411156,0.10197397,0.022487862,0.40964973,0.30066508
2637,0.1582728,0.051854745,0.024094282,0.08232377,0.57897866,0.086213134,0.041304365,0.4514612,0.30560723
2638,0.16389832,0.053627472,0.019750236,0.09052062,0.6775163,0.087405935,0.049062964,0.5410474,0.31296504
2639,0.15368903,0.04450989,0.019989956,0.08918917,0.6548487,0.07802701,0.036807224,0.54001445,0.32595652
2640,0.17489679,0.05955456,0.015901094,0.09944114,0.6158981,0.08729034,0.036509,0.49209872,0.31453857
2641,0.15563747,0.05192165,0.01888756,0.08482826,0.6570647,0.086110614,0.042595707,0.52835834,0.31167555
2642,0.1747737,0.06309284,0.016175838,0.09550502,0.61353266,0.09619567,0.038082212,0.4792548,0.3148066
2643,0.1679349,0.050996494,0.02204261,0.09489579,0.6553637,0.081972934,0.05511289,0.5182779,0.31579867
2644,0.15935308,0.05850782,0.014897285,0.08594797,0.60752666,0.087827556,0.02934639,0.49035272,0.31711215
2645,0.16742203,0.04682502,0.027521266,0.093075745,0.6904608,0.08255911,0.07256957,0.53533214,0.31839252
2646,0.16738838,0.060796265,0.01625886,0.090333246,0.5852115,0.09358197,0.027914932,0.46371463,0.31274506
2647,0.16516921,0.04905461,0.02509425,0.09102034,0.63264877,0.08377802,0.04982003,0.4990507,0.30992088
2648,0.16858214,0.059411507,0.01849085,0.09067979,0.65125334,0.09074613,0.041309707,0.5191975,0.31143594
2649,0.15267429,0.04342216,0.027515028,0.0817371,0.71101826,0.081461884,0.05453876,0.57501763,0.3222453
2650,0.20696618,0.066082485,0.020732675,0.12015101,0.52425027,0.08679029,0.027690746,0.4097692,0.3164532
2651,0.19149366,0.05375174,0.0213328,0.11640913,0.4925333,0.09424745,0.02691603,0.3713698,0.30565345
2652,0.18471272,0.061372872,0.018046817,0.105293036,0.47873557,0.10225475,0.025668936,0.3508119,0.30128518
2653,0.1734171,0.053598538,0.018152421,0.101666145,0.5130488,0.09513865,0.02233089,0.3955793,0.2989006
2654,0.16988188,0.056674723,0.0171687,0.09603846,0.57369685,0.0877018,0.027308727,0.45868635,0.30542818
2655,0.15659231,0.050872475,0.017811453,0.08790839,0.69123316,0.08020049,0.044395566,0.5666371,0.31596774
2656,0.17921846,0.05346458,0.01486004,0.11089384,0.60551786,0.08803108,0.02448721,0.49299955,0.32309216
2657,0.17538151,0.05398776,0.019059815,0.10233394,0.5709084,0.08427479,0.03378931,0.4528443,0.31327996
2658,0.1629394,0.060038116,0.013193374,0.08970791,0.59651005,0.095110476,0.026042163,0.47535744,0.30503333
2659,0.15485877,0.047432017,0.026180176,0.081246585,0.6917883,0.08431466,0.0539646,0.55350906,0.31574517
2660,0.1850093,0.057202134,0.02016589,0.10764128,0.58965445,0.080318,0.029262636,0.48007378,0.31824878
2661,0.1714811,0.051712867,0.018123424,0.10164482,0.6012557,0.08269484,0.031921122,0.48663977,0.3130941
2662,0.16275814,0.060653757,0.015706569,0.086397804,0.66192037,0.09827862,0.038835175,0.52480656,0.3110877
2663,0.1455287,0.040467378,0.023843722,0.081217594,0.65170765,0.08076726,0.037809793,0.5331306,0.31527779
2664,0.17091769,0.05616917,0.01787133,0.09687718,0.54552406,0.08688203,0.024002852,0.4346392,0.3104057
2665,0.18451896,0.05989355,0.017467547,0.10715786,0.52743304,0.0959753,0.027269132,0.40418863,0.3074215
2666,0.16770744,0.057478968,0.015885236,0.09434324,0.5657307,0.09400294,0.028960187,0.44276753,0.30371556
2667,0.15198818,0.05117075,0.020300979,0.08051646,0.6703715,0.079301775,0.045345053,0.54572463,0.31318545
2668,0.16611081,0.054612447,0.014327217,0.09717116,0.6418679,0.08669857,0.03517516,0.51999414,0.3202793
2669,0.15771312,0.050071478,0.017955061,0.08968657,0.67435384,0.08135531,0.04495518,0.5480433,0.31887063
2670,0.15785056,0.054694653,0.013488692,0.08966722,0.64493,0.08800594,0.031512056,0.525412,0.31721643
2671,0.159318,0.054892153,0.018509353,0.0859165,0.66178936,0.08477165,0.050044745,0.52697295,0.3163471
2672,0.16267294,0.054914985,0.014163956,0.09359401,0.63656807,0.08715912,0.03845086,0.5109581,0.31585866
2673,0.15055789,0.049221072,0.015257061,0.086079754,0.6125079,0.084874764,0.030996235,0.49663687,0.31791037
2674,0.16775149,0.05693024,0.015697157,0.095124096,0.65720385,0.08858869,0.056039874,0.51257527,0.3133903
2675,0.14859584,0.050730895,0.016860973,0.08100397,0.66899633,0.08324339,0.042273644,0.54347926,0.315353
2676,0.15780252,0.04947673,0.017145492,0.09118029,0.6959399,0.079953924,0.055316824,0.5606692,0.31976083
2677,0.15368915,0.05531341,0.013494642,0.0848811,0.66555345,0.08573435,0.03698033,0.54283875,0.31832913
2678,0.15215607,0.050898287,0.01647221,0.08478557,0.6934741,0.08695493,0.051047947,0.55547124,0.31593612
2679,0.1634087,0.058307067,0.0148952585,0.09020638,0.6654668,0.08507282,0.045331858,0.5350621,0.31963426
2680,0.14967373,0.047526274,0.016757615,0.085389845,0.6782026,0.0811094,0.0433219,0.5537713,0.31881166
2681,0.1630666,0.05745017,0.013867412,0.091749005,0.61838716,0.087614425,0.033477854,0.49729487,0.31776008
2682,0.165027,0.0546955,0.018565033,0.09176647,0.678508,0.0870432,0.06212177,0.529343,0.3143105
2683,0.15372023,0.055165302,0.015137425,0.0834175,0.6536614,0.08655145,0.038612094,0.5284978,0.31549594
2684,0.15047383,0.04292981,0.022626301,0.08491772,0.71341825,0.080615304,0.056623142,0.5761798,0.31979346
2685,0.1748991,0.060966555,0.017611349,0.096321195,0.56721544,0.08815345,0.02608604,0.45297596,0.31517452
2686,0.17588651,0.0554622,0.019631254,0.10079306,0.5688716,0.091469705,0.03411691,0.44328502,0.30547702
2687,0.16188592,0.06000507,0.015021564,0.08685929,0.63624555,0.09397626,0.03581066,0.50645864,0.30761108
2688,0.14471978,0.042324647,0.0223198,0.08007532,0.709812,0.078132845,0.050937366,0.58074176,0.32049248
2689,0.18055215,0.05767694,0.017769396,0.105105825,0.5990378,0.08138027,0.028646188,0.48901138,0.3195986
2690,0.1711826,0.057653055,0.017021552,0.096508004,0.6037643,0.08816193,0.035139024,0.48046333,0.31165206
2691,0.15577221,0.05643949,0.017512333,0.081820376,0.68786335,0.09434039,0.04671458,0.54680836,0.31098384
2692,0.15512733,0.045270633,0.022573417,0.08728328,0.69017947,0.0766345,0.050051037,0.5634939,0.32378143
2693,0.16226676,0.056530382,0.014261572,0.0914748,0.6584618,0.08271548,0.036194753,0.53955156,0.3187472
2694,0.1523973,0.048586626,0.019306054,0.084504634,0.69032216,0.08306567,0.049239617,0.5580169,0.31876734
2695,0.17234832,0.059071302,0.017614003,0.095663,0.6176626,0.0883919,0.033875063,0.49539563,0.31787843
2696,0.161103,0.052325692,0.020812798,0.087964505,0.677959,0.081710845,0.054369763,0.5418784,0.31235468
2697,0.15927246,0.05856128,0.015157527,0.085553646,0.67441475,0.08970632,0.043371215,0.5413372,0.31649053
2698,0.15232092,0.04053671,0.025778674,0.08600554,0.6970361,0.080355465,0.052856322,0.5638243,0.3223833
2699,0.17373739,0.05812673,0.017836608,0.09777406,0.5405899,0.08960126,0.025019437,0.42596924,0.31193206
2700,0.18062592,0.05367443,0.020213077,0.10673842,0.5166522,0.09371481,0.02813007,0.39480734,0.30189884
2701,0.17786846,0.059842486,0.017284734,0.10074123,0.5371273,0.0966597,0.02984209,0.41062555,0.30066174
2702,0.15096906,0.05335663,0.016572842,0.081039585,0.6179037,0.08383089,0.035208818,0.49886402,0.30854785
2703,0.15613088,0.053437058,0.017803136,0.084890686,0.73470163,0.08692985,0.06026945,0.5875023,0.31964314
2704,0.1661737,0.05321886,0.02076947,0.092185356,0.64728856,0.075925276,0.04508273,0.5262806,0.32758218
2705,0.15258643,0.055441644,0.017090747,0.080054045,0.693874,0.0893441,0.035155643,0.56937426,0.31336766
2706,0.16467848,0.052133646,0.022738988,0.08980584,0.6601953,0.08496207,0.044617612,0.5306156,0.31703988
2707,0.15976267,0.05684487,0.01877374,0.084144056,0.6913445,0.089731336,0.044859137,0.55675405,0.3179045
2708,0.15941301,0.051218513,0.017539237,0.09065526,0.65104437,0.07527487,0.033705246,0.54206425,0.31992042
2709,0.1587373,0.052641284,0.016596988,0.089499034,0.6584756,0.08140926,0.039970674,0.53709567,0.3203772
2710,0.15431532,0.050766215,0.0171528,0.0863963,0.688836,0.08682791,0.04317813,0.5588299,0.31810933
2711,0.15681502,0.054565836,0.0134223625,0.08882683,0.66173196,0.08764353,0.040318448,0.53376997,0.31781042
2712,0.15578595,0.050587803,0.017535882,0.08766226,0.6932034,0.07698551,0.047454163,0.56876373,0.31876794
2713,0.1580073,0.05581804,0.013375773,0.088813476,0.6582061,0.08387803,0.04004732,0.5342808,0.31947818
2714,0.15021157,0.048265915,0.018308168,0.0836375,0.70678145,0.08676429,0.04754326,0.5724739,0.31873342
2715,0.16557673,0.057132397,0.014791926,0.093652405,0.61374354,0.08613132,0.032882374,0.49472988,0.3173838
2716,0.16173697,0.054802503,0.018977314,0.08795714,0.68014216,0.08094508,0.05222501,0.5469721,0.3134567
2717,0.15411964,0.053752717,0.015568298,0.084798634,0.6938739,0.08606559,0.04560375,0.56220454,0.31755635
2718,0.14698482,0.04385734,0.02186188,0.081265606,0.7380569,0.082484424,0.0534245,0.60214794,0.32452852
2719,0.18040587,0.062406242,0.018080665,0.09991896,0.5932493,0.08350402,0.030488139,0.47925714,0.3174883
2720,0.16771896,0.054804042,0.018238312,0.09467661,0.6216209,0.0850822,0.036354616,0.50018406,0.3090359
2721,0.15813184,0.056405205,0.01861541,0.083111234,0.71066236,0.09151301,0.050283365,0.56886595,0.31499255
2722,0.15242836,0.0456965,0.019590408,0.087141454,0.7008326,0.07905113,0.043743815,0.5780377,0.32408875
2723,0.15900847,0.05614208,0.014248595,0.08861781,0.6775218,0.08242695,0.03904052,0.55605435,0.318313
2724,0.15108176,0.049482044,0.018908871,0.08269084,0.69925416,0.080395855,0.054095946,0.56476235,0.32043457
2725,0.16582893,0.05510096,0.018496731,0.09223124,0.63694584,0.08610434,0.034465984,0.51637554,0.31927168
2726,0.15692809,0.05223504,0.018742995,0.08595005,0.6941626,0.084328316,0.05222739,0.55760694,0.3141621
2727,0.15616448,0.057796497,0.014608171,0.083759815,0.68863964,0.086160034,0.04465662,0.557823,0.31778646
2728,0.14172345,0.039645873,0.022884212,0.07919336,0.7171218,0.07901414,0.04649022,0.5916174,0.32392952
2729,0.17744339,0.058465064,0.018010827,0.1009675,0.5369571,0.089867726,0.025348032,0.42174134,0.31297526
2730,0.18794945,0.055780664,0.019485641,0.112683155,0.50570446,0.09757172,0.025385162,0.3827476,0.30001596
2731,0.1819384,0.059025303,0.017931541,0.10498155,0.51147884,0.09443854,0.027496735,0.38954356,0.30027565
2732,0.15896104,0.05358663,0.015875915,0.0894985,0.57880235,0.08777198,0.026044887,0.46498546,0.30500355
2733,0.15280677,0.055347934,0.01592011,0.08153873,0.6928926,0.08582828,0.04819698,0.55886734,0.31478646
2734,0.15271682,0.051797006,0.016780205,0.08413961,0.7191205,0.07743364,0.05842276,0.5832641,0.3249049
2735,0.15003595,0.05101331,0.015435528,0.08358712,0.7426458,0.08482199,0.047696885,0.6101269,0.3257761
2736,0.16045555,0.05459794,0.018739201,0.08711841,0.6781478,0.07896506,0.049610943,0.54957175,0.32313618
2737,0.15389892,0.056737285,0.017970985,0.07919066,0.7144862,0.087402396,0.04635232,0.58073145,0.31522658
2738,0.16019373,0.049708504,0.019970143,0.09051508,0.6657027,0.07884786,0.03723071,0.54962415,0.32355013
2739,0.1497001,0.05349718,0.0147636905,0.08143924,0.66903377,0.08882957,0.031622835,0.54858136,0.3168136
2740,0.15930204,0.050777886,0.020529399,0.087994754,0.7057059,0.08043955,0.057074014,0.5681923,0.31601867
2741,0.15838993,0.05424383,0.017448103,0.08669799,0.6515647,0.078198254,0.03672694,0.5366395,0.32068917
2742,0.1497744,0.048118245,0.01835454,0.08330161,0.73520994,0.0836158,0.048814405,0.60277975,0.31768134
2743,0.16462323,0.059061006,0.015075329,0.09048691,0.63896513,0.088760555,0.032959,0.5172456,0.31940648
2744,0.1559243,0.052787144,0.020851748,0.08228541,0.7097198,0.08217597,0.046437975,0.5811058,0.3136757
2745,0.15980133,0.055291463,0.017729498,0.08678038,0.6847918,0.080341905,0.03988395,0.56456596,0.31858614
2746,0.14654163,0.046579197,0.02178923,0.07817319,0.7539774,0.08434566,0.050437465,0.61919427,0.32473317
2747,0.18156646,0.06084587,0.017916324,0.102804266,0.60208195,0.08425467,0.026935415,0.49089187,0.32017758
2748,0.17309827,0.052410945,0.020829193,0.09985813,0.59978735,0.08270921,0.03217331,0.48490486,0.30938783
2749,0.16139123,0.059778556,0.017193945,0.08441872,0.67109746,0.091401614,0.03540239,0.54429346,0.31195372
2750,0.14042008,0.040035564,0.022048602,0.07833591,0.7130861,0.081516996,0.04293294,0.5886362,0.32088852
2751,0.16979635,0.055007767,0.016943514,0.097845055,0.5950142,0.08267405,0.024857428,0.48748273,0.31742868
2752,0.17832667,0.059281733,0.016638441,0.1024065,0.5789919,0.08895937,0.030402355,0.45963013,0.31063008
2753,0.15384713,0.055560846,0.016848981,0.0814373,0.6529491,0.093111396,0.03866516,0.5211725,0.30748206
2754,0.14164938,0.045209337,0.024110353,0.07232969,0.76188433,0.08005661,0.056461185,0.6253665,0.32212228
2755,0.19531187,0.06160471,0.019387096,0.11432006,0.53719175,0.0827908,0.025324073,0.42907688,0.32185486
2756,0.19676623,0.054687317,0.02015238,0.121926524,0.5045383,0.0967442,0.024552979,0.38324115,0.3056358
2757,0.18652907,0.06324411,0.018698378,0.10458657,0.46370447,0.100047134,0.026336687,0.33732063,0.30150425
2758,0.18023768,0.05610354,0.018824149,0.105309986,0.48928213,0.09981111,0.020010456,0.36946055,0.29562896
2759,0.17501825,0.05531538,0.019910987,0.099791884,0.53041315,0.089167334,0.027971223,0.4132746,0.30159914
2760,0.16975841,0.056500006,0.017361548,0.09589685,0.612071,0.08591985,0.022824313,0.50332683,0.3052972
2761,0.15055618,0.04921074,0.015993433,0.08535201,0.7141914,0.08320874,0.038082194,0.59290045,0.31522673
2762,0.16520533,0.051548783,0.020508539,0.093148015,0.69354296,0.07802813,0.039640177,0.5758747,0.3218933
2763,0.16382569,0.053724248,0.016553843,0.09354759,0.69577634,0.086301416,0.044561468,0.56491345,0.3225237
2764,0.15384606,0.05548541,0.019236494,0.079124145,0.6725065,0.08215902,0.039250746,0.55109674,0.3198594
2765,0.1563085,0.04694577,0.022763193,0.08659955,0.72379804,0.07766538,0.05877073,0.58736193,0.32216826
2766,0.15610911,0.055756126,0.019511353,0.08084163,0.65218174,0.08222592,0.03354815,0.5364077,0.32143316
2767,0.15896243,0.05274723,0.01965602,0.086559184,0.70625645,0.0947115,0.052160367,0.5593846,0.313353
2768,0.1566887,0.057511155,0.021544527,0.07763302,0.6940648,0.0819294,0.044278726,0.56785667,0.31597945
2769,0.14563492,0.04370812,0.02310959,0.07881721,0.7460037,0.07722037,0.061934013,0.6068493,0.32135686
2770,0.18042207,0.06078395,0.021539295,0.09809882,0.59096456,0.086071886,0.03058367,0.47430903,0.31777608
2771,0.18073586,0.05140764,0.022958321,0.106369905,0.55213845,0.09415918,0.030937163,0.4270421,0.30627608
2772,0.1714147,0.061271995,0.016674979,0.093467735,0.557779,0.094096266,0.024823384,0.43885937,0.30212003
2773,0.15377806,0.053480133,0.01667126,0.083626665,0.63891387,0.085679606,0.035298944,0.51793534,0.30862477
2774,0.1589419,0.052042555,0.02077374,0.086125605,0.73926395,0.07799801,0.056941535,0.6043244,0.31732145
2775,0.13960981,0.043277357,0.014982401,0.08135006,0.7317865,0.076039895,0.040953938,0.61479264,0.33186522
2776,0.168548,0.05764492,0.015837824,0.09506526,0.663326,0.08289166,0.035185777,0.54524857,0.32169807
2777,0.15489964,0.05444412,0.018199943,0.08225558,0.7095678,0.08426539,0.05607223,0.5692302,0.31421366
2778,0.16069666,0.057002757,0.019169701,0.08452421,0.6589643,0.084761776,0.034051806,0.5401507,0.31953496
2779,0.16048756,0.050174147,0.020943763,0.089369655,0.683492,0.08675509,0.048970938,0.547766,0.31748942
2780,0.15396167,0.05777569,0.018416347,0.07776964,0.71258754,0.08394859,0.04991568,0.57872325,0.31547108
2781,0.14712855,0.04024996,0.023066707,0.08381189,0.7290854,0.07263273,0.05862867,0.597824,0.3252339
2782,0.16969326,0.05436403,0.016682714,0.09864653,0.5900743,0.08611462,0.02609523,0.47786444,0.3172206
2783,0.17077717,0.05526577,0.016384257,0.09912714,0.55821,0.096777186,0.025634522,0.4357983,0.30211627
2784,0.16059077,0.05942753,0.01609961,0.08506364,0.602808,0.09011998,0.0309619,0.48172614,0.30286846
2785,0.14984262,0.053378534,0.020160329,0.07630376,0.7428396,0.08032569,0.06222445,0.6002894,0.31685084
2786,0.17300788,0.055175066,0.017853633,0.099979185,0.62286127,0.08204931,0.025179153,0.5156328,0.3239592
2787,0.16252035,0.048217375,0.018758753,0.09554422,0.61754036,0.08380998,0.028180288,0.5055501,0.31241077
2788,0.15835902,0.06065659,0.014700422,0.08300201,0.6512418,0.09116698,0.03184338,0.52823144,0.30966243
2789,0.14468205,0.04582412,0.023426892,0.07543103,0.73567885,0.08078102,0.0543007,0.60059714,0.31660464
2790,0.16792244,0.054830845,0.017821044,0.095270544,0.66280895,0.077222496,0.033913597,0.5516729,0.32362923
2791,0.1551202,0.05259186,0.016310768,0.086217575,0.69484067,0.08048449,0.04178229,0.5725739,0.31988344
2792,0.15109208,0.05329298,0.018261455,0.079537645,0.73869544,0.08505859,0.051844567,0.6017923,0.31864452
2793,0.13965169,0.041620076,0.021536032,0.07649558,0.7338742,0.07793671,0.046106372,0.60983115,0.32592738
2794,0.17676629,0.059505384,0.0179759,0.09928501,0.59734017,0.08278563,0.029325323,0.48522922,0.3156867
2795,0.17319235,0.055987958,0.017394688,0.099809706,0.6020712,0.090593345,0.029081209,0.4823967,0.30811054
2796,0.15360373,0.058321353,0.016321754,0.07896062,0.68262815,0.088775694,0.04202589,0.55182654,0.31192645
2797,0.1372715,0.041237596,0.01992082,0.07611307,0.7513137,0.07526436,0.051259696,0.62478966,0.32131326
2798,0.17186075,0.054497287,0.015359658,0.10200381,0.59574383,0.08123583,0.024704112,0.48980388,0.3220925
2799,0.17763633,0.058624122,0.014849026,0.10416318,0.5738706,0.094113946,0.024378525,0.45537814,0.30803975
2800,0.15404484,0.055753443,0.016115291,0.0821761,0.62332606,0.09138905,0.03286581,0.49907118,0.3032173
2801,0.15171252,0.05263506,0.024220765,0.0748567,0.7717883,0.07853439,0.07396106,0.61929286,0.3170801
2802,0.17792523,0.055744227,0.016157648,0.10602335,0.59511644,0.08251155,0.021886013,0.49071887,0.3252613
2803,0.17032309,0.047323275,0.018966228,0.10403359,0.558935,0.08763648,0.024141885,0.4471566,0.30892187
2804,0.1687761,0.06069622,0.0149624925,0.093117386,0.5448161,0.09646295,0.021167686,0.42718542,0.30165622
2805,0.15748829,0.055396974,0.021064231,0.08102708,0.6067634,0.088693045,0.03172606,0.48634434,0.30259162
2806,0.15135625,0.05124064,0.019108487,0.081007116,0.74447286,0.08253821,0.047739215,0.6141954,0.31255186
2807,0.15028566,0.04521501,0.017786123,0.08728453,0.73896736,0.07035064,0.044944413,0.6236723,0.33385074
2808,0.14985767,0.05130963,0.0131642865,0.08538375,0.74897605,0.080360286,0.040186867,0.6284289,0.3274416
2809,0.14724366,0.05205475,0.016466875,0.07872204,0.72377163,0.07880061,0.046412237,0.5985588,0.3204129
2810,0.15725969,0.057157274,0.017146656,0.082955755,0.73752946,0.08036655,0.057259064,0.5999038,0.32155722
2811,0.13712472,0.045092303,0.015323916,0.07670849,0.7232776,0.07961697,0.033037677,0.610623,0.323748
2812,0.1596806,0.05564049,0.0130467145,0.090993404,0.6352572,0.0892534,0.031206291,0.5147975,0.3200978
2813,0.1726644,0.06140675,0.01487785,0.096379794,0.6459987,0.08777133,0.043870587,0.5143568,0.31087005
2814,0.14301437,0.05045143,0.019629108,0.07293383,0.7378522,0.080750965,0.055332962,0.6017683,0.31405008
2815,0.1529448,0.04761749,0.018283833,0.08704347,0.75243837,0.07492341,0.062855214,0.6146597,0.32739446
2816,0.14283332,0.051160306,0.014015237,0.077657774,0.73671806,0.08397455,0.036000274,0.6167432,0.32126668
2817,0.14986104,0.0481761,0.0200319,0.08165304,0.7677082,0.079491325,0.07096794,0.61724895,0.32201076
2818,0.16066344,0.059678193,0.018132541,0.08285271,0.681041,0.081278436,0.038520332,0.5612422,0.3220013
2819,0.15071046,0.049826488,0.019937564,0.08094642,0.753698,0.08557125,0.05805291,0.61007386,0.31624338
2820,0.15847924,0.05814754,0.018520892,0.08181082,0.69660187,0.08025469,0.047390554,0.5689566,0.32260144
2821,0.13733324,0.043212574,0.02134319,0.07277747,0.78494525,0.08057159,0.048367407,0.6560063,0.32045284
2822,0.1930183,0.060891896,0.021997416,0.11012899,0.5818847,0.083085015,0.03186829,0.46693137,0.31870425
2823,0.19676182,0.056086037,0.02280621,0.11786956,0.55047727,0.09287161,0.026381154,0.4312245,0.30603448
2824,0.17150086,0.058377426,0.017221509,0.09590194,0.5510576,0.09202578,0.02477802,0.43425375,0.30419025
2825,0.1580241,0.053852726,0.016997015,0.087174356,0.61765194,0.08987645,0.026697198,0.5010783,0.3039631
2826,0.15504608,0.054328624,0.019156232,0.08156122,0.733233,0.07972263,0.05135574,0.6021546,0.31284788
2827,0.14346121,0.04427239,0.017101863,0.08208696,0.74495745,0.07392179,0.039141007,0.63189465,0.32853252
2828,0.1533302,0.052423734,0.014515115,0.08639137,0.7263653,0.087480046,0.03874538,0.6001399,0.32626656
2829,0.1555228,0.055792537,0.017698053,0.082032196,0.71608496,0.07764662,0.056253906,0.58218443,0.31860375
2830,0.1523993,0.052156772,0.019528227,0.08071429,0.74458134,0.074583314,0.05588271,0.6141153,0.32252815
2831,0.14713076,0.0494031,0.015092774,0.08263489,0.73590404,0.08387035,0.04260252,0.60943115,0.32823727
2832,0.14919797,0.05396141,0.012827331,0.082409225,0.7403779,0.088859305,0.051734805,0.5997838,0.321187
2833,0.15837382,0.052605093,0.02032502,0.085443705,0.75794446,0.07206847,0.07962455,0.6062514,0.32227147
2834,0.14662966,0.053041477,0.0145158665,0.07907232,0.68606675,0.079517916,0.0352353,0.57131356,0.32155624
2835,0.15343314,0.05089332,0.019746896,0.08279293,0.77289873,0.09316186,0.06824226,0.6114946,0.31807464
2836,0.15210712,0.05503882,0.018608265,0.07846003,0.6796041,0.07942676,0.04054134,0.559636,0.31976992
2837,0.14867437,0.049662918,0.025387302,0.07362415,0.7730983,0.08047482,0.054464255,0.6381592,0.31509233
2838,0.18452692,0.05959234,0.022984505,0.10195009,0.6278894,0.084811784,0.031823903,0.5112537,0.31897575
2839,0.16114722,0.048327595,0.020933498,0.09188613,0.5988684,0.0884286,0.026532078,0.48390776,0.31065217
2840,0.16277707,0.060084835,0.017482905,0.08520933,0.6278536,0.088307455,0.027289562,0.51225656,0.30731168
2841,0.15156682,0.0522508,0.021848049,0.07746797,0.75387245,0.08021799,0.065349236,0.6083052,0.3165247
2842,0.17416841,0.04950924,0.02419087,0.10046831,0.6511693,0.07709569,0.027533304,0.5465403,0.32604763
2843,0.1621981,0.044600558,0.020914901,0.09668264,0.5455408,0.09111728,0.027351802,0.42707172,0.31277972
2844,0.1880618,0.06671565,0.017175546,0.10417061,0.48912507,0.10451924,0.02255629,0.36204955,0.2934423
2845,0.17238304,0.054033592,0.02021259,0.098136865,0.50590557,0.09482254,0.024789551,0.3862935,0.29824266
2846,0.16021883,0.047850877,0.020423226,0.09194473,0.5646528,0.08649809,0.026156854,0.45199785,0.30109254
2847,0.14860639,0.051248964,0.015026185,0.08233123,0.6089728,0.085407645,0.025114227,0.4984509,0.30644283
2848,0.14575659,0.053191494,0.015392629,0.077172466,0.6624908,0.085417956,0.031978197,0.5450946,0.31529707
2849,0.14569664,0.05290772,0.0155058345,0.077283084,0.7394407,0.081193134,0.05096458,0.607283,0.3219635
2850,0.14356785,0.049602013,0.015855039,0.07811079,0.7553267,0.07294538,0.049088176,0.63329315,0.3285764
2851,0.1497296,0.05328503,0.014776281,0.08166829,0.7622283,0.07708965,0.047366098,0.63777256,0.32685256
2852,0.14054295,0.04893017,0.014193735,0.07741905,0.73359764,0.083526514,0.0370644,0.6130067,0.3233246
2853,0.15649903,0.059773352,0.013971317,0.082754366,0.6685055,0.08624309,0.03685204,0.54541034,0.31859407
2854,0.16155383,0.057435077,0.018296102,0.08582265,0.7319711,0.07981949,0.07030808,0.5818435,0.31562358
2855,0.13765363,0.048583418,0.017493809,0.07157641,0.7454671,0.0785606,0.045837633,0.6210689,0.32411355
2856,0.15071127,0.04509288,0.019897785,0.08572059,0.7929262,0.0804818,0.06911616,0.64332825,0.326045
2857,0.15688118,0.05640896,0.01949464,0.080977574,0.69016397,0.07589689,0.04031662,0.57395047,0.31903064
2858,0.14771861,0.052354902,0.019782491,0.07558122,0.7616686,0.08692446,0.050808396,0.62393576,0.31495064
2859,0.17310545,0.057471123,0.02258759,0.09304673,0.665373,0.08260164,0.037039746,0.54573166,0.31985033
2860,0.14614552,0.046160728,0.020853272,0.07913152,0.62176466,0.08656567,0.027186116,0.5080129,0.31156912
2861,0.17023349,0.059677552,0.020332897,0.09022304,0.64381564,0.08692022,0.03660896,0.52028644,0.3055133
2862,0.1520676,0.052490827,0.022984076,0.0765927,0.7300901,0.08084354,0.05772658,0.59151995,0.31731188
2863,0.15634742,0.050505757,0.022689193,0.08315248,0.73806155,0.0721771,0.042836014,0.6230484,0.3257933
2864,0.14036886,0.04629464,0.02011011,0.07396411,0.79753405,0.08531174,0.05266186,0.65956044,0.32640493
2865,0.18491518,0.062566526,0.026494035,0.09585463,0.65003425,0.08171048,0.038236078,0.5300877,0.32110077
2866,0.16610757,0.049098745,0.025788104,0.091220714,0.612722,0.08693394,0.03224682,0.49354124,0.3079532
2867,0.16303548,0.062590025,0.018616593,0.08182886,0.6327258,0.092957556,0.02944531,0.5103229,0.3065184
2868,0.15422106,0.05215994,0.02238726,0.079673864,0.7412769,0.08200692,0.057913896,0.6013561,0.3149221
2869,0.16136822,0.05043574,0.026965847,0.08396664,0.7189782,0.06867418,0.038527947,0.6117761,0.32511932
2870,0.14973363,0.04577225,0.021087104,0.08287427,0.70010304,0.08759886,0.03971633,0.5727878,0.32316434
2871,0.16455701,0.06350914,0.017838119,0.08320976,0.71517783,0.092592075,0.046569627,0.5760161,0.31095317
2872,0.13881616,0.040296633,0.026472557,0.07204697,0.7443571,0.07004191,0.054677848,0.61963737,0.32253993
2873,0.183539,0.05480649,0.020698886,0.10803362,0.5970874,0.07778493,0.030624254,0.4886782,0.3221163
2874,0.18558401,0.056606863,0.017727897,0.11124926,0.5496274,0.09898495,0.02404433,0.42659813,0.30489558
2875,0.16422722,0.05874546,0.016341712,0.08914005,0.548187,0.093992606,0.023608873,0.43058553,0.29899955
2876,0.14998707,0.053333182,0.01830697,0.078346916,0.6298912,0.08378379,0.029408835,0.5166986,0.3034848
2877,0.14858699,0.054429647,0.016143275,0.07801406,0.7476415,0.08631018,0.052751683,0.60857964,0.3164256
2878,0.1460532,0.050040673,0.016614422,0.079398096,0.75193095,0.075650476,0.04650821,0.62977225,0.3284189
2879,0.14676934,0.049310315,0.016004534,0.08145449,0.7818271,0.07464906,0.044654626,0.6625234,0.32837927
2880,0.14913687,0.05078951,0.01809585,0.08025152,0.7533556,0.07386587,0.049920376,0.62956935,0.32773796
2881,0.14556085,0.05434528,0.016330324,0.07488524,0.7859416,0.08862978,0.051731553,0.6455803,0.32167062
2882,0.15807244,0.054100666,0.018925704,0.085046075,0.7019152,0.07547572,0.037832882,0.5886066,0.3237439
2883,0.15066358,0.052561108,0.016610168,0.08149231,0.7232464,0.07883474,0.039032254,0.6053794,0.31761038
2884,0.14918394,0.050051868,0.018013425,0.08111865,0.7723428,0.07935993,0.053028762,0.63995415,0.3222581
2885,0.15007421,0.05159171,0.015382068,0.083100446,0.76890826,0.079192445,0.059358697,0.63035715,0.32746136
2886,0.14546297,0.049824227,0.01604613,0.079592615,0.75256073,0.07257351,0.038850896,0.64113635,0.32213348
2887,0.14819351,0.0522697,0.015500825,0.08042299,0.79023755,0.08299491,0.06635783,0.6408848,0.3222395
2888,0.14619848,0.051969003,0.016848287,0.077381186,0.7361378,0.080042146,0.03984093,0.61625475,0.32406613
2889,0.14678556,0.050612804,0.015161925,0.08101082,0.72960854,0.08414974,0.042373806,0.603085,0.31769848
2890,0.15861785,0.056732,0.018332047,0.08355381,0.77788275,0.07702754,0.07966301,0.6211922,0.32205608
2891,0.13594131,0.046829667,0.014945232,0.07416642,0.78532434,0.07687161,0.048404217,0.66004854,0.32699218
2892,0.1479679,0.04853249,0.016831772,0.08260363,0.7995478,0.076347284,0.05917043,0.6640301,0.32779834
2893,0.14271587,0.052336436,0.013826861,0.07655257,0.77820945,0.07849236,0.054462682,0.6452544,0.3232723
2894,0.14861396,0.05329298,0.016863493,0.07845749,0.79600525,0.07738616,0.0591234,0.65949565,0.3238021
2895,0.14864591,0.05116449,0.014902702,0.08257871,0.79055905,0.08080826,0.06743121,0.6423196,0.32733756
2896,0.14349368,0.054008663,0.013983355,0.075501665,0.758786,0.07959206,0.042757697,0.6364363,0.3241493
2897,0.15537357,0.04972895,0.020727394,0.084917225,0.8377685,0.077127285,0.10617529,0.6544659,0.32456356
2898,0.14744374,0.055140894,0.017933343,0.0743695,0.6707601,0.078783736,0.03056791,0.56140846,0.32478768
2899,0.14748554,0.049365103,0.021332543,0.07678789,0.7004687,0.09725612,0.03545511,0.5677575,0.30753142
2900,0.1591939,0.058980044,0.022971801,0.077242054,0.77672344,0.08234971,0.08123976,0.61313397,0.31173787
2901,0.12864724,0.03898152,0.019216469,0.07044924,0.76584536,0.07099977,0.039337352,0.6555082,0.32944858
2902,0.1954254,0.048911452,0.016487602,0.13002636,0.581151,0.077002026,0.02921163,0.47493732,0.32303733
2903,0.18949893,0.06488732,0.014943298,0.10966831,0.50935996,0.10284908,0.018164746,0.38834614,0.30396652
2904,0.17596796,0.054804694,0.020114496,0.10104876,0.51106024,0.09561596,0.026590418,0.38885388,0.29685798
2905,0.16164842,0.05175961,0.018757155,0.091131665,0.56732994,0.08996758,0.02607917,0.4512832,0.2963188
2906,0.14472803,0.052733053,0.017341588,0.074653395,0.6392144,0.08304998,0.030063694,0.5261007,0.30590367
2907,0.15305252,0.05910988,0.015536493,0.07840615,0.7900035,0.08472135,0.070462696,0.63481945,0.3187564
2908,0.14673178,0.052122846,0.014048887,0.08056004,0.7859091,0.07671112,0.053660154,0.65553784,0.33709347
2909,0.1451085,0.048644256,0.017814014,0.078650236,0.8065831,0.07117161,0.05227933,0.6831322,0.3335917
2910,0.15336466,0.05489124,0.01776475,0.08070866,0.77039087,0.07530641,0.063882634,0.63120186,0.32639787
2911,0.14911966,0.055658,0.01615061,0.07731105,0.7078318,0.0890885,0.032184843,0.58655846,0.3211195
2912,0.15699424,0.047289226,0.022214696,0.08749032,0.6819253,0.085621096,0.044001464,0.5523027,0.31425598
2913,0.1540249,0.059707563,0.018604815,0.07571251,0.701978,0.078998424,0.042081922,0.5808977,0.31217358
2914,0.14546238,0.04424715,0.025732037,0.07548319,0.81261754,0.075098775,0.07623498,0.6612838,0.3242424
2915,0.18549535,0.053883735,0.020031484,0.11158013,0.5749458,0.08029979,0.029793706,0.4648523,0.32490796
2916,0.17693225,0.05092516,0.021754242,0.104252845,0.51570654,0.09647479,0.020921603,0.39831012,0.2978759
2917,0.18446377,0.0619091,0.019889185,0.102665484,0.47984928,0.10186698,0.026996272,0.350986,0.29452378
2918,0.18263942,0.05912238,0.018596165,0.10492087,0.504744,0.09835124,0.02144684,0.3849459,0.2942488
2919,0.16841385,0.052563578,0.019573951,0.09627632,0.55348843,0.083418466,0.024544204,0.44552577,0.30152658
2920,0.15913118,0.055616107,0.017265286,0.08624979,0.6495491,0.08544042,0.02503264,0.5390761,0.3063011
2921,0.14453593,0.052410584,0.017224638,0.07490071,0.7684151,0.079165645,0.04902063,0.6402288,0.31737423
2922,0.15407097,0.047310364,0.020465005,0.086295605,0.7343879,0.07339364,0.03371981,0.62727445,0.32772812
2923,0.14154927,0.045233916,0.018164882,0.07815047,0.6497395,0.08987327,0.025735078,0.53413117,0.3201445
2924,0.18392417,0.06500347,0.019543525,0.09937716,0.6060225,0.08852452,0.03706985,0.48042813,0.30240571
2925,0.14608642,0.050248925,0.022329163,0.073508345,0.663236,0.07835958,0.03871687,0.54615957,0.30973795
2926,0.15333425,0.052674636,0.020206083,0.08045353,0.77393997,0.078997694,0.06282809,0.6321142,0.32216987
2927,0.14373696,0.047056243,0.016999153,0.07968157,0.78190494,0.07852917,0.050917443,0.6524583,0.3323046
2928,0.15425974,0.05204292,0.01955129,0.08266554,0.7047467,0.07205794,0.03733653,0.59535223,0.32658207
2929,0.14961943,0.055040836,0.0150994165,0.07947918,0.7222662,0.08835872,0.041355994,0.59255147,0.3129029
2930,0.14543247,0.054198522,0.022570387,0.068663575,0.7920993,0.090352446,0.058314484,0.6434324,0.3183947
2931,0.16717994,0.055280287,0.02397428,0.087925375,0.73939335,0.06831446,0.071723916,0.599355,0.32582557
2932,0.14653315,0.054395545,0.018892162,0.073245436,0.7266273,0.07505655,0.030720845,0.6208499,0.31994656
2933,0.15460986,0.048920292,0.02331129,0.08237828,0.80391264,0.09310046,0.07096948,0.6398427,0.3234034
2934,0.1499019,0.05693498,0.01946645,0.07350047,0.7470401,0.07995511,0.047556113,0.6195289,0.32206723
2935,0.14283027,0.046254694,0.024107667,0.07246791,0.79955286,0.07176833,0.058334026,0.6694505,0.32004026
2936,0.19455871,0.06227163,0.023251506,0.10903558,0.6349346,0.080998175,0.031229626,0.5227068,0.327828
2937,0.15843406,0.048387963,0.021141605,0.0889045,0.62051094,0.09049829,0.026763275,0.50324935,0.309824
2938,0.16188964,0.05908987,0.021285824,0.08151395,0.6325076,0.0863608,0.030716013,0.5154308,0.302065
2939,0.15322018,0.0564387,0.019193605,0.07758788,0.7309154,0.08337185,0.044772204,0.6027714,0.31092504
2940,0.15472019,0.048676427,0.023721058,0.0823227,0.75892276,0.074501015,0.0413107,0.64311105,0.32569364
2941,0.14185473,0.045273144,0.018369466,0.07821213,0.74368006,0.08536767,0.03597241,0.62233996,0.32829112
2942,0.17147024,0.06327928,0.021656517,0.08653444,0.74394894,0.07647126,0.07242178,0.5950559,0.3173203
2943,0.13393569,0.042650666,0.021829372,0.06945566,0.79593754,0.06929171,0.05884274,0.6678031,0.323304
2944,0.16613072,0.05252667,0.018008763,0.09559529,0.6794956,0.08420433,0.029740173,0.5655511,0.32990086
2945,0.16476467,0.056551192,0.016932447,0.091281034,0.6424483,0.09118223,0.025839545,0.5254265,0.30883214
2946,0.14677604,0.057564247,0.016253117,0.07295867,0.7087234,0.08209912,0.03425746,0.5923668,0.30704498
2947,0.13330916,0.0422011,0.020587595,0.07052047,0.79186916,0.077333,0.05392232,0.66061383,0.32191694
2948,0.16858776,0.050401494,0.01684601,0.10134026,0.6325557,0.07841168,0.026423216,0.5277208,0.32324195
2949,0.16638866,0.055281255,0.01487052,0.09623689,0.60707015,0.08790462,0.020978022,0.4981875,0.30731034
2950,0.14733276,0.054929122,0.016325004,0.07607863,0.6698178,0.08779318,0.03401338,0.54801124,0.30482516
2951,0.14232942,0.054323453,0.020242587,0.06776339,0.8037083,0.08104272,0.06408175,0.6585839,0.31627914
2952,0.16719583,0.05635274,0.017579073,0.093264006,0.6728242,0.075661026,0.027612003,0.56955117,0.32844803
2953,0.14890078,0.04832406,0.015777336,0.08479939,0.6821346,0.08460704,0.02472036,0.5728072,0.31669632
2954,0.15285951,0.058088165,0.01527642,0.07949492,0.71889746,0.0851548,0.03617589,0.5975668,0.3136167
2955,0.14085439,0.047429625,0.022335082,0.071089685,0.78145224,0.07240296,0.05139579,0.6576535,0.32086784
2956,0.14880444,0.051071744,0.015407721,0.082324974,0.76425827,0.07329895,0.041718,0.6492413,0.3284084
2957,0.14339694,0.049910147,0.014351207,0.07913559,0.7875982,0.08019301,0.04774786,0.6596573,0.32659325
2958,0.1454804,0.05188058,0.01664592,0.07695389,0.7600569,0.073934615,0.043808233,0.6423141,0.32474288
2959,0.14084497,0.048662324,0.018279372,0.07390328,0.8214413,0.078654766,0.0628034,0.67998314,0.322654
2960,0.15919957,0.056932703,0.017986177,0.08428069,0.6749694,0.079363085,0.031085229,0.5645211,0.32218483
2961,0.15413834,0.052947845,0.01943069,0.08175981,0.68917435,0.089742176,0.028084887,0.5713473,0.31031707
2962,0.15176317,0.05585378,0.0202271,0.07568229,0.77697134,0.079577565,0.061547622,0.63584614,0.31298357
2963,0.13144028,0.040464643,0.01886883,0.07210681,0.79233515,0.0720542,0.041730203,0.6785508,0.3275507
2964,0.1693526,0.04776949,0.014932428,0.10665069,0.6352152,0.07700514,0.027814357,0.53039575,0.32451782
2965,0.16390248,0.059136298,0.012399638,0.09236654,0.59432787,0.09365292,0.018794753,0.48188022,0.30497733
2966,0.14643174,0.052511495,0.01935523,0.074565016,0.663048,0.08599713,0.03463136,0.54241955,0.301525
2967,0.14483185,0.056550104,0.01993172,0.068350025,0.79763937,0.078809984,0.0666254,0.652204,0.31670308
2968,0.14793456,0.053804755,0.013543518,0.080586284,0.7773491,0.074383475,0.045696247,0.65726936,0.33272174
2969,0.13697499,0.047252297,0.014926708,0.074795984,0.8385333,0.07926764,0.04336837,0.71589726,0.33003682
2970,0.15378612,0.052558918,0.017788704,0.08343851,0.8023288,0.07343522,0.065769285,0.6631243,0.3308011
2971,0.14005823,0.05357093,0.017346611,0.069140695,0.78112453,0.07669888,0.03662779,0.66779786,0.3219621
2972,0.149824,0.049609154,0.019761205,0.08045364,0.82204264,0.07896248,0.0689561,0.67412406,0.3238517
2973,0.14445111,0.05461432,0.017336737,0.07250006,0.77942795,0.07334298,0.044780124,0.66130483,0.32856056
2974,0.13570459,0.04407343,0.019018479,0.07261269,0.86463714,0.07596246,0.05991597,0.7287587,0.32421726
2975,0.17444694,0.06036623,0.018888226,0.09519249,0.6794148,0.07842613,0.037049778,0.5639389,0.32802635
2976,0.1529583,0.055446822,0.017037489,0.08047399,0.683772,0.0906587,0.02389388,0.56921947,0.3089951
2977,0.15954289,0.05715145,0.021813747,0.08057769,0.7618224,0.08006408,0.06007789,0.62168044,0.31051478
2978,0.13186005,0.04222773,0.020434953,0.069197364,0.81032467,0.072112106,0.040864896,0.6973477,0.3260284
2979,0.16106667,0.04976308,0.01370256,0.09760103,0.69727194,0.07761183,0.029542102,0.590118,0.32955593
2980,0.1483961,0.0576569,0.012871553,0.07786765,0.704502,0.08526718,0.027621076,0.5916137,0.31404358
2981,0.14471596,0.05158553,0.021146024,0.07198441,0.8310778,0.07594036,0.07521521,0.6799222,0.31723747
2982,0.13284115,0.04546537,0.017541748,0.06983404,0.8303439,0.07200462,0.05171133,0.70662796,0.33660612
2983,0.146929,0.053966228,0.011909479,0.08105328,0.8036974,0.07886958,0.04555125,0.6792766,0.32636333
2984,0.13691619,0.04941025,0.013348341,0.0741576,0.819724,0.0768029,0.051791217,0.6911299,0.3263221
2985,0.15112296,0.05508484,0.017184092,0.07885403,0.78416663,0.07262603,0.054463997,0.6570766,0.3300481
2986,0.15462323,0.053827796,0.01712338,0.08367205,0.85443,0.082926385,0.09094477,0.68055886,0.3228339
2987,0.14225565,0.051617607,0.017777113,0.07286093,0.692713,0.076625146,0.030702297,0.58538556,0.326332
2988,0.14672658,0.04938021,0.021998174,0.0753482,0.70727336,0.089802004,0.03230684,0.5851645,0.31006756
2989,0.15129393,0.056386873,0.020525776,0.07438128,0.7896212,0.08177384,0.07215455,0.6356928,0.3104625
2990,0.12537879,0.041364,0.018281197,0.0657336,0.81894296,0.07584784,0.042925913,0.7001692,0.32803035
2991,0.22763917,0.05263893,0.020359423,0.15464082,0.59740263,0.07219569,0.03788979,0.48731714,0.32697323
2992,0.1903662,0.06450898,0.017402869,0.10845435,0.5234277,0.09849601,0.01923647,0.40569523,0.30855674
2993,0.17462938,0.05328764,0.020957688,0.10038405,0.5111758,0.098484986,0.02802006,0.38467076,0.29557198
2994,0.17672893,0.053754672,0.022948056,0.1000262,0.53471863,0.0952477,0.025210721,0.41426018,0.28888774
2995,0.15882754,0.054347742,0.017590946,0.08688886,0.5810784,0.08629168,0.024667444,0.47011927,0.30137146
2996,0.15329108,0.057051126,0.014725342,0.08151462,0.6895156,0.08597827,0.029152675,0.5743846,0.30566084
2997,0.14309624,0.054331988,0.015988907,0.07277534,0.8345957,0.07774542,0.067735665,0.6891146,0.321507
2998,0.14549959,0.04718128,0.01881152,0.07950678,0.77221274,0.06652516,0.03696143,0.66872615,0.33795384
2999,0.14170778,0.045851823,0.016737027,0.07911893,0.7138486,0.08949065,0.02834353,0.59601444,0.3187062
3000,0.15875645,0.061451152,0.018747358,0.07855794,0.67184097,0.087165155,0.036709454,0.54796636,0.30835414
3001,0.1471188,0.053278312,0.02377392,0.07006658,0.75916404,0.07330485,0.053931043,0.63192815,0.31639203
3002,0.14447153,0.050132286,0.01929095,0.07504829,0.81216204,0.06903788,0.055051185,0.688073,0.33162966
3003,0.12630886,0.039322834,0.018831933,0.06815408,0.86240005,0.08388693,0.046156067,0.7323571,0.3324901
3004,0.19135627,0.0595368,0.023780279,0.1080392,0.66011935,0.07722268,0.05151463,0.531382,0.32183754
3005,0.17233273,0.058203187,0.020017471,0.094112076,0.63620204,0.08916405,0.026358264,0.5206797,0.30370715
3006,0.15233168,0.055628076,0.02095505,0.075748555,0.6979166,0.08497731,0.04027005,0.57266927,0.30700272
3007,0.14774896,0.05418476,0.02107329,0.072490916,0.81754005,0.07882316,0.064632095,0.6740848,0.31489775
3008,0.14178798,0.04841676,0.018854503,0.074516706,0.7794696,0.06664705,0.039882675,0.6729399,0.3314498
3009,0.13863638,0.04733935,0.017388728,0.07390829,0.81764674,0.086659916,0.04479688,0.68618995,0.32513282
3010,0.16041172,0.059836015,0.018293107,0.082282595,0.7919713,0.0802078,0.06772631,0.64403725,0.32113618
3011,0.13483311,0.044360805,0.022131762,0.06834055,0.8341942,0.0675458,0.056131866,0.7105165,0.32774326
3012,0.17054054,0.054562982,0.018064598,0.09791296,0.6874599,0.07476115,0.029373344,0.5833254,0.32979897
3013,0.16137901,0.055218533,0.017508924,0.088651545,0.66504383,0.09046641,0.024386758,0.5501907,0.31019887
3014,0.14613429,0.057999264,0.01710648,0.07102854,0.7258246,0.08411037,0.033211146,0.6085031,0.30736884
3015,0.13672015,0.046236116,0.021009434,0.06947459,0.84825635,0.07551073,0.06625615,0.70648944,0.31979293
3016,0.15574546,0.051853526,0.016821053,0.08707088,0.7100786,0.07304906,0.028467134,0.6085624,0.3308734
3017,0.15325765,0.05164439,0.016556188,0.08505708,0.6983254,0.08615511,0.025568701,0.58660156,0.31331912
3018,0.14278796,0.055757362,0.017124696,0.0699059,0.77298284,0.082705475,0.046726733,0.64355063,0.3105743
3019,0.12882635,0.040257547,0.021948958,0.066619836,0.80958223,0.07137336,0.049723107,0.68848574,0.3258799
3020,0.16801816,0.049088847,0.015400881,0.10352843,0.65979946,0.0750504,0.027632434,0.5571166,0.32580018
3021,0.15985599,0.057734918,0.01313738,0.088983685,0.6355475,0.091078326,0.021113178,0.523356,0.30876872
3022,0.14192611,0.05468076,0.017172262,0.070073076,0.71129715,0.08381442,0.036496267,0.5909865,0.3056802
3023,0.14164728,0.054218158,0.022087924,0.0653412,0.8584377,0.077086866,0.07958734,0.7017635,0.32087615
3024,0.19339842,0.057388227,0.016362982,0.119647205,0.5827516,0.081718974,0.022268,0.47876462,0.32893437
3025,0.17724055,0.051562667,0.02050292,0.105174966,0.5254931,0.09151891,0.018224457,0.41574973,0.30476752
3026,0.18172237,0.060346488,0.018865233,0.10251065,0.4920076,0.09816023,0.022937566,0.3709098,0.2949365
3027,0.18582648,0.058682878,0.020820184,0.10632343,0.5110317,0.097568534,0.021656508,0.39180666,0.29337898
3028,0.17290995,0.055237,0.018995885,0.09867706,0.5560374,0.08434372,0.024288442,0.44740528,0.29925513
3029,0.1561747,0.055410128,0.015046548,0.08571803,0.64326805,0.08467199,0.020068549,0.5385275,0.30048293
3030,0.14538428,0.05182795,0.016290866,0.07726548,0.7352685,0.08416365,0.03158027,0.61952454,0.30887845
3031,0.1437312,0.04861623,0.020380097,0.07473489,0.74799854,0.078827314,0.031166067,0.63800514,0.3139166
3032,0.14315748,0.04876104,0.019236686,0.07515975,0.7921927,0.07921812,0.04318853,0.66978604,0.32065842
3033,0.15051267,0.05090566,0.021948755,0.07765826,0.78100634,0.068420194,0.04571612,0.66687,0.32573417
3034,0.14338386,0.04977073,0.01722811,0.076385014,0.7990706,0.07383385,0.04773375,0.677503,0.33175296
3035,0.15036237,0.053439442,0.019955747,0.07696717,0.77580607,0.072425425,0.043735385,0.65964526,0.32797325
3036,0.14507172,0.04987214,0.019458655,0.07574092,0.82373834,0.084382914,0.057350356,0.68200505,0.32256585
3037,0.14665431,0.05401397,0.0241155,0.06852484,0.80804527,0.071959905,0.054112528,0.6819728,0.3246978
3038,0.14883545,0.049099293,0.023485217,0.07625095,0.8520423,0.076243185,0.07721368,0.69858545,0.32264328
3039,0.15397575,0.055254895,0.024132706,0.07458816,0.7299686,0.07578146,0.041831546,0.6123556,0.32588124
3040,0.15598293,0.045584366,0.024977148,0.08542141,0.6848177,0.09454963,0.036420934,0.55384713,0.30617577
3041,0.15749735,0.060793478,0.020854253,0.07584961,0.6920217,0.084017746,0.041294668,0.5667093,0.30358288
3042,0.14065641,0.052544456,0.019808976,0.068302974,0.78858113,0.078798614,0.04940419,0.66037834,0.3147402
3043,0.15439552,0.050042074,0.02398152,0.080371924,0.790255,0.06343352,0.04997015,0.67685133,0.32937637
3044,0.1271892,0.048375692,0.016628746,0.06218477,0.80190015,0.09107782,0.032501027,0.6783213,0.32273713
3045,0.21112946,0.06562699,0.031009756,0.114492714,0.74601996,0.092321545,0.075813346,0.57788503,0.3119567
3046,0.16358444,0.054525185,0.030418687,0.07864056,0.7620511,0.07062201,0.051682215,0.6397469,0.31552058
3047,0.15217313,0.05115175,0.027081303,0.07394008,0.8500351,0.06451406,0.055339716,0.7301813,0.3327438
3048,0.18594679,0.050568696,0.03440054,0.10097756,0.8553411,0.08985759,0.09687769,0.6686058,0.3365231
3049,0.17699048,0.061209057,0.026121764,0.08965967,0.58555925,0.081761986,0.044909097,0.45888814,0.32115594
3050,0.16541848,0.04262991,0.023527587,0.09926098,0.5681496,0.101302475,0.02942769,0.43741947,0.2914285
3051,0.1695936,0.05217502,0.026400596,0.091018,0.53968674,0.09357212,0.038401064,0.40771356,0.28706586
3052,0.16300061,0.059786286,0.02393128,0.07928305,0.59016854,0.08902457,0.030294292,0.4708497,0.2941164
3053,0.14361405,0.0512615,0.021819793,0.07053276,0.6998455,0.080685355,0.044060804,0.57509935,0.31428695
3054,0.144158,0.0589384,0.01541358,0.06980603,0.82357764,0.087685645,0.052177813,0.6837142,0.32728988
3055,0.14799371,0.05042082,0.018976921,0.078595966,0.8544026,0.06786076,0.07691487,0.709627,0.34529755
3056,0.15233952,0.053948168,0.021087732,0.077303626,0.76427346,0.06628499,0.029796122,0.6681923,0.3308618
3057,0.13879853,0.053131554,0.016339172,0.06932781,0.80509293,0.09096725,0.039751142,0.6743745,0.3223083
3058,0.15825818,0.057958644,0.01834795,0.08195159,0.79948795,0.08228308,0.06828002,0.6489248,0.31890425
3059,0.14511637,0.04975346,0.022706326,0.07265659,0.83152187,0.064553834,0.054922428,0.7120456,0.32715076
3060,0.15357482,0.05201697,0.017797133,0.083760716,0.72672826,0.0753527,0.028664336,0.62271124,0.3307622
3061,0.14920203,0.054461922,0.015347203,0.07939291,0.7354685,0.091873206,0.02432861,0.6192667,0.3124596
3062,0.14630648,0.053614497,0.02106872,0.07162326,0.7923897,0.07583331,0.052531973,0.6640244,0.3126302
3063,0.13042663,0.04250917,0.021034114,0.06688335,0.8623461,0.069931604,0.051615786,0.7407987,0.32629785
3064,0.19572675,0.05712424,0.015023667,0.123578854,0.6522004,0.07855346,0.02729939,0.54634756,0.3303808
3065,0.15301275,0.060386192,0.0144211035,0.07820546,0.6165702,0.09040786,0.015460836,0.5107015,0.30755463
3066,0.14954004,0.05349053,0.018109985,0.07793952,0.6876257,0.09283812,0.031053448,0.5637341,0.29927427
3067,0.1478874,0.055420116,0.022937212,0.06953007,0.7969067,0.07619244,0.05712798,0.6635863,0.31110376
3068,0.14097768,0.046723578,0.01825243,0.07600167,0.7973204,0.07419778,0.029895667,0.693227,0.32965606
3069,0.1429141,0.039979912,0.019258145,0.08367605,0.7188457,0.08020024,0.03135054,0.607295,0.3239061
3070,0.1654172,0.064440615,0.017912034,0.083064534,0.6708877,0.08718987,0.027213534,0.5564843,0.3087254
3071,0.13893345,0.049404208,0.022486897,0.06704234,0.75979614,0.077118196,0.05110871,0.63156927,0.31520876
3072,0.14566618,0.05448406,0.019457916,0.07172421,0.848016,0.07477291,0.07084709,0.70239604,0.3234243
3073,0.12010117,0.0389948,0.013978725,0.067127645,0.8415089,0.07112863,0.03268204,0.73769826,0.33590218
3074,0.16730416,0.053170305,0.015811518,0.098322324,0.6909866,0.07778018,0.03123452,0.5819719,0.32378924
3075,0.16188595,0.061767537,0.013235807,0.08688261,0.67483276,0.09338532,0.022336941,0.5591105,0.30830735
3076,0.14040372,0.053681258,0.017843384,0.068879075,0.7576868,0.082934916,0.04529125,0.62946063,0.30802563
3077,0.13796304,0.048969354,0.023609128,0.06538456,0.8726104,0.06774487,0.06681756,0.73804796,0.32485825
3078,0.23192427,0.05725662,0.017702814,0.15696482,0.5599525,0.08017331,0.02419097,0.4555882,0.33402848
3079,0.18954605,0.05761001,0.018504674,0.113431364,0.48895103,0.09699779,0.018363098,0.37359014,0.3055096
3080,0.18238491,0.062358703,0.021273483,0.09875273,0.44673857,0.10537972,0.023159813,0.31819904,0.28876275
3081,0.18830207,0.057515725,0.023880867,0.10690547,0.45379806,0.10583049,0.024701092,0.32326648,0.28635803
3082,0.19785322,0.059476748,0.02499065,0.11338583,0.45702595,0.09146109,0.028141873,0.337423,0.28963786
3083,0.18942428,0.053716827,0.018395444,0.11731201,0.48911354,0.092611566,0.020244027,0.37625796,0.2984698
3084,0.19377783,0.059634354,0.016832564,0.117310904,0.5026822,0.092777364,0.017767647,0.39213723,0.29397896
3085,0.18074334,0.053411465,0.018208483,0.10912339,0.5404986,0.08879145,0.022149207,0.42955798,0.296544
3086,0.16882387,0.055837628,0.01756344,0.095422804,0.58995277,0.09115098,0.022649884,0.47615188,0.29361403
3087,0.15104476,0.052818254,0.02074521,0.07748129,0.6583323,0.080251135,0.030835904,0.54724526,0.29745555
3088,0.15291315,0.055694368,0.019383665,0.07783513,0.7365588,0.087964736,0.03305129,0.61554277,0.30225694
3089,0.14016017,0.047472786,0.018679788,0.0740076,0.7443076,0.08045634,0.032353237,0.631498,0.3151839
3090,0.15607956,0.053817198,0.020731525,0.08153085,0.77142406,0.07347123,0.03873082,0.659222,0.31796268
3091,0.13620465,0.0459334,0.020536454,0.06973479,0.8034157,0.0698075,0.03809681,0.6955114,0.32800338
3092,0.18102181,0.05598959,0.01911962,0.105912596,0.70341164,0.07690277,0.03877075,0.5877381,0.32605875
3093,0.14297205,0.060341973,0.0166918,0.06593827,0.702172,0.084678024,0.02738757,0.59010637,0.31719923
3094,0.15245324,0.05291647,0.022005435,0.077531345,0.80502266,0.08619622,0.06500849,0.65381795,0.30443442
3095,0.13812685,0.04429713,0.029415477,0.06441425,0.85040534,0.0675047,0.053050056,0.7298506,0.3283681
3096,0.1608446,0.05838226,0.01462008,0.08784226,0.7647414,0.079953946,0.037947144,0.64684033,0.32691655
3097,0.14122273,0.050049502,0.017265078,0.07390815,0.7977351,0.078727774,0.034803532,0.6842038,0.31736243
3098,0.14936371,0.053369682,0.02160182,0.07439221,0.81998897,0.07778745,0.057649564,0.68455195,0.32020777
3099,0.13254422,0.0420858,0.024878379,0.06558005,0.86192584,0.06380707,0.049694534,0.74842423,0.3286555
3100,0.1624181,0.059733644,0.015372743,0.08731171,0.76117516,0.084490314,0.035401728,0.6412831,0.32209092
3101,0.14585936,0.0530768,0.019032283,0.07375028,0.80629194,0.07749342,0.04141798,0.68738055,0.31954443
3102,0.1476543,0.05307426,0.023060134,0.071519904,0.8694058,0.077562526,0.06642369,0.7254196,0.3228386
3103,0.13211164,0.037534527,0.023505416,0.07107169,0.8452114,0.06565374,0.042593323,0.73696434,0.33315772
3104,0.16902453,0.052965086,0.018903326,0.09715611,0.6306524,0.08317518,0.025721552,0.5217557,0.31555036
3105,0.1680784,0.055585083,0.016431022,0.096062295,0.59890425,0.097165585,0.021715198,0.48002344,0.30055866
3106,0.15464509,0.054245044,0.019493565,0.08090649,0.63222456,0.08998412,0.029406546,0.5128339,0.29496047
3107,0.14072683,0.05406031,0.01942421,0.067242324,0.7344705,0.07529441,0.03750301,0.62167305,0.30738452
3108,0.14276949,0.056055915,0.017430834,0.06928275,0.8704623,0.08036084,0.07314209,0.71695936,0.32763007
3109,0.15172943,0.05439396,0.015949832,0.081385635,0.7000294,0.07405865,0.025952872,0.60001785,0.33175382
3110,0.14463046,0.048813805,0.019553224,0.07626343,0.6810777,0.09043481,0.022345737,0.56829715,0.31031987
3111,0.15819305,0.061226904,0.01860362,0.07836252,0.6948608,0.09296728,0.033079408,0.5688141,0.3020276
3112,0.1426216,0.054282572,0.02195712,0.06638191,0.78393114,0.074407436,0.041762244,0.66776145,0.31264555
3113,0.16238785,0.04889975,0.023680443,0.08980765,0.72890747,0.068161085,0.0315634,0.629183,0.32775033
3114,0.15057237,0.03908705,0.020044459,0.091440864,0.6305364,0.08240627,0.024518779,0.5236113,0.31464645
3115,0.1757303,0.06148252,0.017991347,0.096256435,0.5659781,0.09631225,0.023589427,0.44607642,0.29442382
3116,0.15017344,0.05316223,0.0193132,0.077698015,0.5928491,0.09169824,0.026967583,0.47418326,0.29663372
3117,0.14881311,0.048649658,0.021828467,0.07833499,0.6569247,0.080797695,0.03212679,0.54400027,0.29625
3118,0.1383169,0.04727052,0.016942656,0.07410371,0.68505013,0.0795182,0.030785015,0.5747469,0.31058934
3119,0.13826153,0.051309388,0.014610003,0.07234213,0.7232708,0.08068857,0.032105174,0.61047703,0.3182763
3120,0.1410791,0.053191483,0.015649417,0.07223819,0.77489394,0.076159656,0.04506386,0.65367043,0.31936517
3121,0.13372901,0.052240297,0.015785607,0.06570312,0.8389522,0.07228887,0.056988038,0.70967525,0.32977355
3122,0.1411744,0.0536008,0.013131127,0.074442476,0.8035873,0.072048046,0.03804748,0.69349176,0.32934722
3123,0.13215055,0.051758144,0.013435409,0.06695699,0.8479327,0.079204276,0.034590475,0.73413795,0.32173005
3124,0.14935118,0.05575463,0.015586814,0.07800974,0.80889535,0.07344121,0.052710738,0.6827434,0.3228975
3125,0.13396063,0.049982697,0.016411526,0.0675664,0.846107,0.07377449,0.03557532,0.7367572,0.32425725
3126,0.15256295,0.053831473,0.015341866,0.08338961,0.8117852,0.07170866,0.05368837,0.6863882,0.32607013
3127,0.12880635,0.04821979,0.014800459,0.06578611,0.8473845,0.073637694,0.0297718,0.74397504,0.3221049
3128,0.14839831,0.051656887,0.014909754,0.08183167,0.84843105,0.073699825,0.065357976,0.70937324,0.3245276
3129,0.13108349,0.048947647,0.015972253,0.06616358,0.8558367,0.070669696,0.035899136,0.7492679,0.32285005
3130,0.14326367,0.05257385,0.0129812155,0.077708595,0.8675566,0.075625055,0.063556425,0.7283751,0.32656074
3131,0.12979183,0.046535928,0.015501818,0.06775408,0.86454976,0.0698308,0.039115332,0.7556036,0.32697937
3132,0.1507526,0.05591045,0.014278001,0.080564156,0.833671,0.07575715,0.060774677,0.69713914,0.3245202
3133,0.13563205,0.050546706,0.015130079,0.06995527,0.8565991,0.07437831,0.046942767,0.735278,0.323848
3134,0.14335668,0.052255455,0.0143065015,0.07679472,0.84949374,0.07576748,0.05942988,0.7142964,0.32525155
3135,0.14390987,0.04983896,0.0168463,0.077224605,0.8885875,0.07184111,0.07381118,0.7429352,0.32907802
3136,0.14434563,0.053359415,0.014607173,0.07637904,0.7362911,0.07562681,0.026237192,0.63442713,0.3237031
3137,0.14351344,0.05196714,0.01670171,0.074844584,0.7550023,0.08755643,0.027668625,0.63977724,0.31301665
3138,0.14536262,0.057175756,0.017748144,0.07043872,0.8376233,0.08185625,0.07164227,0.68412477,0.31143332
3139,0.12208034,0.041621882,0.018842693,0.061615765,0.8713611,0.06507696,0.037726987,0.76855713,0.32975525
3140,0.24541295,0.05450694,0.016588472,0.17431754,0.6059128,0.07743027,0.025553886,0.5029286,0.32766193
3141,0.17363247,0.06458679,0.014170837,0.09487485,0.53453046,0.097937815,0.015743185,0.42084944,0.30675542
3142,0.16466331,0.054289192,0.022313029,0.0880611,0.5325547,0.10227656,0.021570163,0.40870795,0.28823102
3143,0.16432106,0.05104134,0.027788604,0.08549111,0.5763106,0.09421081,0.030422438,0.45167732,0.28617936
3144,0.15281603,0.055961948,0.021233266,0.07562082,0.6599815,0.089515455,0.03562282,0.5348432,0.29668042
3145,0.14072329,0.05409518,0.020731699,0.065896414,0.7689212,0.07499881,0.038620237,0.65530217,0.3061546
3146,0.14448646,0.05371974,0.02134388,0.06942285,0.8680737,0.08084434,0.05382001,0.73340935,0.3219986
3147,0.12864393,0.038579684,0.025188291,0.06487595,0.932927,0.07211975,0.05786577,0.8029415,0.34144565
3148,0.34281093,0.08310082,0.04775541,0.21195471,0.43587774,0.08699517,0.046987567,0.301895,0.32674447
3149,0.24507096,0.08354183,0.036698632,0.12483049,0.38850313,0.11831826,0.0335561,0.23662879,0.31614178
3150,0.2125428,0.08000395,0.03561337,0.09692549,0.34300458,0.106593154,0.039677292,0.19673415,0.28897527
3151,0.19229192,0.058163416,0.03350335,0.10062516,0.37350595,0.12912421,0.035922166,0.20845959,0.28392592
3152,0.19109255,0.06701457,0.027015861,0.09706213,0.3418385,0.11765128,0.025872128,0.1983151,0.27852574
3153,0.18844475,0.05944444,0.02367005,0.10533026,0.35093817,0.114618875,0.027113326,0.20920597,0.28054908
3154,0.1933915,0.05641042,0.021005182,0.115975894,0.3585238,0.11209156,0.02169746,0.22473477,0.27919787
3155,0.19663933,0.06725609,0.019987931,0.1093953,0.34611216,0.10964396,0.02134785,0.21512035,0.28271878
3156,0.19757916,0.065881275,0.01870012,0.11299777,0.35241365,0.10719154,0.019619068,0.22560306,0.28332373
3157,0.19421273,0.059164673,0.018597715,0.11645035,0.36628643,0.106024764,0.02054212,0.23971954,0.28185365
3158,0.19285674,0.059760068,0.017853828,0.11524285,0.36557508,0.10381229,0.02047002,0.24129276,0.28115606
3159,0.19448742,0.05934632,0.017113613,0.1180275,0.3699108,0.10300623,0.019236276,0.24766831,0.28011245
3160,0.19570157,0.05808351,0.017884448,0.119733624,0.37517375,0.100470915,0.02043605,0.2542668,0.2788986
3161,0.19527388,0.05840519,0.016603418,0.12026527,0.37963164,0.10066202,0.019483117,0.2594865,0.27913812
3162,0.1959762,0.058631256,0.015882954,0.12146199,0.38379705,0.099334836,0.019069113,0.2653931,0.27944994
3163,0.19611782,0.058084365,0.015785046,0.12224842,0.3889245,0.098310016,0.019284116,0.2713304,0.2797293
3164,0.19585505,0.057706963,0.01578634,0.12236176,0.39323264,0.09762832,0.019620812,0.2759835,0.27988598
3165,0.19573617,0.057597846,0.015694562,0.122443765,0.39728996,0.09730329,0.019764366,0.2802223,0.27961951
3166,0.19530681,0.057384804,0.015510891,0.12241111,0.40123254,0.09703376,0.020019375,0.2841794,0.27918184
3167,0.19503471,0.05710071,0.015463933,0.12247006,0.40506774,0.09645203,0.02032113,0.28829458,0.27877444
3168,0.19486332,0.056919828,0.015290338,0.12265316,0.40923142,0.09605926,0.020341178,0.29283097,0.2786132
3169,0.19449912,0.056674317,0.015270263,0.12255454,0.41368824,0.09547637,0.020715374,0.2974965,0.27872613
3170,0.19416586,0.05640241,0.01523093,0.12253252,0.418682,0.09507269,0.02090422,0.3027051,0.27881455
3171,0.19384478,0.056279738,0.015145244,0.1224198,0.42361268,0.094667934,0.021059439,0.30788532,0.27894506
3172,0.19345163,0.05609977,0.015073295,0.12227856,0.4289499,0.094251774,0.021208279,0.31348985,0.2790538
3173,0.19312625,0.0558245,0.015026691,0.122275054,0.43481055,0.093758844,0.021359596,0.3196921,0.27924335
3174,0.19282666,0.05562672,0.015010864,0.12218907,0.44093537,0.093226254,0.021530455,0.32617867,0.27951506
3175,0.19248313,0.055398177,0.015004577,0.12208038,0.44750962,0.092750005,0.021586219,0.3331734,0.27986518
3176,0.19220279,0.055185914,0.015044173,0.1219727,0.45452338,0.09222823,0.021685593,0.34060955,0.2802614
3177,0.19187412,0.054959584,0.015109714,0.12180481,0.46210185,0.09166028,0.021778714,0.34866285,0.2807506
3178,0.1914774,0.054707553,0.0152055435,0.12156431,0.4703201,0.0910061,0.021885114,0.35742888,0.2813003
3179,0.19095594,0.054448664,0.0153264385,0.121180825,0.4794004,0.09030503,0.022038704,0.36705667,0.28188142
3180,0.19016689,0.054152798,0.015439707,0.12057439,0.4897093,0.08953121,0.022220753,0.3779573,0.2825245
3181,0.18898165,0.053839613,0.015536269,0.11960578,0.5017681,0.08862549,0.022476526,0.3906661,0.28322995
3182,0.18703258,0.053480536,0.015586787,0.11796526,0.5165452,0.08757458,0.022822792,0.4061478,0.28405064
3183,0.18377416,0.05310674,0.015590901,0.11507652,0.53555506,0.08633717,0.023210172,0.42600772,0.2850137
3184,0.17810658,0.052761745,0.015558569,0.109786265,0.5613305,0.08483661,0.023151845,0.45334205,0.286245
3185,0.16865109,0.05269927,0.015544417,0.1004074,0.59979326,0.08303056,0.023020666,0.49374205,0.28799814
3186,0.15694754,0.05350496,0.015838271,0.08760431,0.66430813,0.0807792,0.030017609,0.5535113,0.29093355
3187,0.15011069,0.05391681,0.01805614,0.07813773,0.740465,0.07755932,0.040126078,0.6227796,0.29663014
3188,0.14471975,0.049783513,0.020016389,0.07491984,0.7866245,0.07441132,0.04127843,0.67093474,0.30653065
3189,0.14106792,0.04855059,0.020046702,0.07247063,0.8358861,0.07237256,0.04575566,0.7177579,0.31666687
3190,0.13859157,0.04607336,0.019864721,0.072653495,0.8426588,0.066079535,0.04379136,0.7327879,0.32329205
3191,0.14567295,0.05023956,0.01717403,0.07825936,0.82920796,0.067668706,0.046452727,0.7150865,0.32490528
3192,0.13318157,0.04857731,0.015849268,0.068755,0.82608545,0.0679925,0.039270025,0.7188229,0.32039997
3193,0.1389749,0.049463894,0.016557217,0.07295378,0.8694895,0.07517785,0.052267797,0.74204385,0.31703636
3194,0.1267485,0.04371092,0.014836195,0.06820139,0.8490409,0.07203432,0.037754282,0.7392523,0.32127696
3195,0.1560668,0.054316733,0.016040558,0.085709505,0.76940036,0.073308595,0.035621606,0.6604702,0.3129659
3196,0.15140036,0.057035673,0.01644239,0.077922285,0.82045054,0.076151535,0.055029258,0.6892697,0.31232694
3197,0.12528104,0.04741622,0.017908823,0.059956,0.8590805,0.074412696,0.04648094,0.73818684,0.31586504
3198,0.16367301,0.05375345,0.022991987,0.08692757,0.8939371,0.07923466,0.103444256,0.7112582,0.31763896
3199,0.13498378,0.051634748,0.018245317,0.0651037,0.78184164,0.07198254,0.035427805,0.67443126,0.31988546
3200,0.13079341,0.041694004,0.022482239,0.06661716,0.82297224,0.08391674,0.042027265,0.6970282,0.30720642
3201,0.1520339,0.057940554,0.020745683,0.073347665,0.8618314,0.0800728,0.080278814,0.70147985,0.31576216
3202,0.1362924,0.047832508,0.01918325,0.069276646,0.85779476,0.06375513,0.052721992,0.74131763,0.32074386
3203,0.13582142,0.048335012,0.0158306,0.0716558,0.8603117,0.06592484,0.04337101,0.75101584,0.32554817
3204,0.14585677,0.052279785,0.017733252,0.07584374,0.89938307,0.08590853,0.07527759,0.7381969,0.32308915
3205,0.13671915,0.049946416,0.020538976,0.06623376,0.7856357,0.06942133,0.037905037,0.6783093,0.31747591
3206,0.13893366,0.049896244,0.019727489,0.06930993,0.80515254,0.0782423,0.03983624,0.687074,0.30836517
3207,0.14569874,0.054965466,0.021786096,0.06894718,0.8873329,0.080328554,0.07371581,0.7332886,0.31987473
3208,0.12993237,0.046543326,0.0155753065,0.06781373,0.8784706,0.06707522,0.04555826,0.76583713,0.32669675
3209,0.14310196,0.050088927,0.019229764,0.07378326,0.870422,0.06090553,0.052362025,0.75715446,0.3236057
3210,0.12878145,0.047678098,0.015387744,0.06571561,0.8875543,0.08269682,0.05049922,0.75435823,0.32220593
3211,0.15053025,0.051986337,0.017556638,0.08098727,0.7959352,0.07578082,0.04150413,0.67865026,0.31811738
3212,0.15749145,0.0570147,0.02387997,0.076596774,0.78840804,0.073342405,0.043105017,0.67196065,0.31147796
3213,0.13622026,0.051739473,0.02422024,0.060260545,0.89514744,0.07651088,0.07124065,0.74739593,0.3161217
3214,0.3806522,0.1150274,0.054563545,0.21106124,0.4299237,0.13515078,0.057476263,0.23729667,0.31809446
3215,0.2685141,0.095151484,0.04670575,0.12665685,0.3599773,0.11536533,0.047306668,0.1973053,0.31569287
3216,0.235268,0.09524605,0.042172294,0.097849645,0.35022038,0.12217671,0.049342584,0.17870109,0.3101508
3217,0.2021116,0.06429219,0.036322523,0.10149688,0.35061312,0.12991254,0.036246344,0.18445425,0.2903841
3218,0.1958651,0.06630675,0.036838453,0.09271989,0.3301826,0.12861826,0.036813617,0.16475074,0.27844176
3219,0.20109674,0.07077621,0.034386244,0.095934294,0.32885528,0.13040906,0.037602656,0.16084354,0.27532646
3220,0.19926775,0.067921884,0.026947416,0.10439845,0.33262336,0.13132878,0.02982633,0.17146827,0.27728817
3221,0.20034648,0.0745996,0.022638815,0.10310807,0.32726833,0.1265855,0.025716186,0.17496665,0.28261244
3222,0.20292887,0.07496137,0.02235383,0.10561368,0.32602188,0.11973681,0.026398474,0.1798866,0.2863067
3223,0.2022618,0.06915792,0.023153057,0.10995083,0.32970124,0.11763226,0.026703648,0.18536535,0.28327549
3224,0.1995537,0.06920509,0.020938138,0.109410465,0.32910675,0.12049809,0.024541307,0.18406735,0.2796034
3225,0.19879511,0.06795021,0.020184599,0.11066031,0.32717305,0.11847118,0.023893725,0.18480815,0.27739188
3226,0.19885111,0.06436259,0.020844368,0.113644145,0.32921505,0.11506388,0.024011478,0.19013968,0.27443972
3227,0.19799572,0.064043276,0.01979437,0.11415807,0.33022267,0.11476647,0.02291389,0.19254231,0.2729209
3228,0.19771948,0.06385893,0.019162107,0.11469846,0.33093435,0.113387674,0.02249851,0.19504814,0.2724303
3229,0.19821984,0.06248069,0.019073581,0.11666557,0.33417416,0.11137091,0.022106122,0.20069714,0.2716112
3230,0.19851539,0.06229407,0.018531576,0.117689736,0.3358249,0.10997194,0.021448527,0.20440446,0.27168217
3231,0.1980482,0.061976317,0.018124133,0.11794775,0.33715987,0.108809724,0.020988947,0.20736122,0.27167225
3232,0.19741791,0.060779136,0.018164894,0.11847388,0.3398414,0.10762521,0.020809656,0.21140653,0.27091238
3233,0.19713315,0.060339257,0.018150605,0.11864329,0.34146458,0.10658519,0.020786395,0.21409301,0.27038407
3234,0.1970972,0.060256634,0.017998103,0.11884246,0.34287226,0.105734766,0.020605106,0.2165324,0.26985532
3235,0.19703221,0.059710577,0.01789915,0.119422495,0.34492365,0.104726896,0.020445863,0.21975088,0.26935655
3236,0.19682953,0.059364524,0.017718479,0.11974651,0.34659985,0.10384375,0.0202704,0.2224857,0.26907697
3237,0.19666573,0.059158996,0.017576132,0.11993062,0.34804296,0.10311516,0.020106101,0.2248217,0.26875797
3238,0.196608,0.058798056,0.017543161,0.12026679,0.34955028,0.10236554,0.020055545,0.22712919,0.26838413
3239,0.1965527,0.058595132,0.017470231,0.12048734,0.35082647,0.101770826,0.019983394,0.22907226,0.26799947
3240,0.19648543,0.058432892,0.017390056,0.12066249,0.35197964,0.10123883,0.019911148,0.23082966,0.26764777
3241,0.19640791,0.05819254,0.017323816,0.12089155,0.35320204,0.10073042,0.019844785,0.23262684,0.26731816
3242,0.19633561,0.058031645,0.01725951,0.12104446,0.3542938,0.10026667,0.019791516,0.23423561,0.2670077
3243,0.19629398,0.05789356,0.017196016,0.12120441,0.35533464,0.09984566,0.019744253,0.23574473,0.26671323
3244,0.19626985,0.057738375,0.017139653,0.121391825,0.35639873,0.09946272,0.019699657,0.23723635,0.26640767
3245,0.1962361,0.05760382,0.017089562,0.12154273,0.35741124,0.09910753,0.019673506,0.2386302,0.26612622
3246,0.19619608,0.057472344,0.017039746,0.12168399,0.35843712,0.09878844,0.019640967,0.24000771,0.26585588
3247,0.19615835,0.05734396,0.016996944,0.12181745,0.35947788,0.09848587,0.019617021,0.24137498,0.26559803
3248,0.19613002,0.05723478,0.016952304,0.12194294,0.36052173,0.09820799,0.0195984,0.24271536,0.2653592
3249,0.19611329,0.05713199,0.016909953,0.12207135,0.36158955,0.09794843,0.019580983,0.24406013,0.26513344
3250,0.19609818,0.057027206,0.016872251,0.12219872,0.36268324,0.0976965,0.01956972,0.24541701,0.2649247
3251,0.19608252,0.056927234,0.016835654,0.12231963,0.36380184,0.09745834,0.019561945,0.24678156,0.26472795
3252,0.1960704,0.056831136,0.0168027,0.12243656,0.364944,0.09722968,0.019559799,0.24815454,0.26453924
3253,0.19605875,0.056739103,0.016770909,0.12254873,0.3661198,0.0970175,0.019561913,0.24954037,0.2643594
3254,0.19604918,0.056651864,0.016742403,0.12265492,0.36732095,0.09681023,0.019571016,0.2509397,0.2641909
3255,0.19603929,0.05656537,0.016715758,0.12275816,0.36856008,0.09661031,0.01958414,0.25236562,0.26403552
3256,0.19602886,0.056481656,0.01669151,0.12285569,0.3698318,0.096414216,0.019603547,0.25381404,0.26389086
3257,0.19601731,0.056401238,0.016669102,0.12294697,0.37113994,0.09622553,0.01962934,0.25528505,0.26375598
3258,0.19600372,0.05632302,0.016648542,0.12303215,0.37248528,0.09604209,0.019660776,0.2567824,0.2636295
3259,0.19598605,0.05624695,0.016629694,0.1231094,0.37386978,0.09586297,0.019699052,0.25830775,0.26351303
3260,0.19596463,0.056172583,0.016612174,0.123179875,0.37529495,0.09568734,0.019743402,0.2598642,0.26340568
3261,0.19593951,0.05610013,0.016595723,0.12324365,0.37676188,0.09551497,0.019794205,0.2614527,0.26330808
3262,0.19591,0.056029823,0.01657972,0.123300456,0.37827188,0.09534555,0.019851316,0.26307502,0.26321992
3263,0.19587556,0.055961203,0.016564215,0.123350136,0.3798249,0.095178105,0.019914826,0.26473197,0.2631416
3264,0.19583544,0.055894393,0.016548445,0.12339261,0.3814218,0.09501301,0.019984439,0.26642436,0.26307288
3265,0.19578876,0.05582897,0.01653252,0.123427264,0.38306248,0.09484973,0.020060588,0.26815215,0.26301387
3266,0.19573487,0.055765096,0.016515898,0.12345388,0.38474703,0.09468834,0.02014318,0.26991552,0.26296422
3267,0.19567327,0.055702776,0.016498525,0.123471975,0.38647422,0.09452868,0.020232609,0.27171293,0.2629239
3268,0.19560263,0.055641618,0.016480142,0.12348086,0.38824418,0.094370626,0.020329244,0.2735443,0.2628927
3269,0.19552198,0.05558154,0.016460804,0.123479635,0.39005613,0.094214216,0.02043371,0.2754082,0.2628705
3270,0.19543022,0.055522468,0.016440492,0.12346727,0.39190975,0.09405963,0.020546902,0.27730322,0.2628565
3271,0.19532639,0.055463966,0.016419427,0.123443,0.39380455,0.093906835,0.020670041,0.27922767,0.2628504
3272,0.19520958,0.05540602,0.016397957,0.123405606,0.39573985,0.09375592,0.020804564,0.28117937,0.26285127
3273,0.19507873,0.055348385,0.016376413,0.12335392,0.3977157,0.093607135,0.020952193,0.28315637,0.26285863
3274,0.19493346,0.0552908,0.01635543,0.12328723,0.3997326,0.09346023,0.021114942,0.2851574,0.26287177
3275,0.19477296,0.055232976,0.016335353,0.123204626,0.40179095,0.09331519,0.021294793,0.28718096,0.26289037
3276,0.19459625,0.055174816,0.016316678,0.12310475,0.40389177,0.093172334,0.02149406,0.28922537,0.26291364
3277,0.19440325,0.05511601,0.016300118,0.12298712,0.40603632,0.0930314,0.021715159,0.29128978,0.26294106
3278,0.19419304,0.055056367,0.016285848,0.12285083,0.40822715,0.092892826,0.021960089,0.29337424,0.26297218
3279,0.19396557,0.054995846,0.016274396,0.12269533,0.4104662,0.09275601,0.022231188,0.295479,0.26300693
3280,0.19371995,0.054933947,0.016265951,0.12252005,0.41275802,0.0926212,0.022530388,0.29760644,0.2630451
3281,0.19345644,0.05487073,0.016260684,0.12232503,0.41510576,0.092488214,0.022859275,0.29975826,0.2630867
3282,0.19317509,0.054806244,0.01625878,0.12211007,0.41751343,0.092356764,0.023219533,0.30193713,0.2631318
3283,0.19287597,0.05473994,0.016260238,0.121875785,0.4199867,0.092226565,0.023612348,0.30414778,0.26318103
3284,0.1925602,0.054672066,0.016265266,0.12162287,0.4225282,0.09209692,0.024038145,0.30639315,0.26323453
3285,0.19222808,0.054602508,0.01627382,0.121351756,0.42514235,0.091968335,0.02449728,0.30867672,0.2632928
3286,0.19188085,0.054531127,0.016286224,0.12106351,0.42783022,0.091839574,0.024988823,0.31100184,0.26335627
3287,0.19151992,0.054458108,0.016302545,0.120759256,0.43059337,0.091710955,0.025511587,0.31337082,0.2634256
3288,0.19114652,0.054383427,0.016323091,0.12044001,0.43342912,0.09158192,0.026062552,0.31578466,0.26350114
3289,0.19076243,0.05430719,0.016348,0.12010724,0.43633437,0.09145248,0.026638016,0.3182439,0.26358327
3290,0.19036925,0.05422956,0.016377604,0.11976209,0.43930238,0.09132249,0.027232628,0.32074726,0.26367217
3291,0.18996903,0.054150686,0.01641194,0.1194064,0.44232434,0.09119189,0.027839456,0.323293,0.26376817
3292,0.1895642,0.05407096,0.016451465,0.11904177,0.44538906,0.09106038,0.02845095,0.32587773,0.2638711
3293,0.18915606,0.053990316,0.016495999,0.11866975,0.44848505,0.09092796,0.029057704,0.32849938,0.26398104
3294,0.18874806,0.053909287,0.016545786,0.11829298,0.45159733,0.090794206,0.029649928,0.33115318,0.26409772
3295,0.18834233,0.053827796,0.016600756,0.117913775,0.45471284,0.09065882,0.03021762,0.3338364,0.2642207
3296,0.1879418,0.05374624,0.016661117,0.11753445,0.4578176,0.09052116,0.030750826,0.33654562,0.2643494
3297,0.18754947,0.05366473,0.016726857,0.117157884,0.46089858,0.09038046,0.031240212,0.33927792,0.26448292
3298,0.18716785,0.053583067,0.01679815,0.11678664,0.4639458,0.090236165,0.031677764,0.34203187,0.26462066
3299,0.18679959,0.053501632,0.016875003,0.11642296,0.46694994,0.09008728,0.032056864,0.3448058,0.26476148
3300,0.18644702,0.053420085,0.01695757,0.11606937,0.46990588,0.089933075,0.03237273,0.34760007,0.26490447
3301,0.18611208,0.053338796,0.017045831,0.11572745,0.4728094,0.08977295,0.032622382,0.35041407,0.2650487
3302,0.1857959,0.053257763,0.01713961,0.11539853,0.4756607,0.08960632,0.032804627,0.35324976,0.26519307
3303,0.18549898,0.05317686,0.01723868,0.11508345,0.4784633,0.089433044,0.032920312,0.35610992,0.26533687
3304,0.18522145,0.05309635,0.017342703,0.11478239,0.48122242,0.0892526,0.032971438,0.3589984,0.2654796
3305,0.18496235,0.05301629,0.017451018,0.11449504,0.4839479,0.08906485,0.03296129,0.36192176,0.26562107
3306,0.18472055,0.05293678,0.017563006,0.11422076,0.48665196,0.088869855,0.03289418,0.36488792,0.26576114
3307,0.18449402,0.052858036,0.017677816,0.11395817,0.48935008,0.08866733,0.03277432,0.36790842,0.26590028
3308,0.18428057,0.052779857,0.017794756,0.113705955,0.49206203,0.08845676,0.03260707,0.3709982,0.26603925
3309,0.18407746,0.052702338,0.017913066,0.11346205,0.49481046,0.08823771,0.03239684,0.3741759,0.26617926
3310,0.18388084,0.052625295,0.018031877,0.113223664,0.49762303,0.08800926,0.03214822,0.37746555,0.26632202
3311,0.18368703,0.052548673,0.018150518,0.11298784,0.50053287,0.08777022,0.03186586,0.38089678,0.2664697
3312,0.18349008,0.05247205,0.01826828,0.112749755,0.5035793,0.08751884,0.031553704,0.38450676,0.26662463
3313,0.18328369,0.052395273,0.018384462,0.11250395,0.5068121,0.087253414,0.031216176,0.38834253,0.26679
3314,0.18305877,0.052317902,0.018498285,0.11224259,0.5102917,0.08697062,0.030857777,0.39246333,0.2669698
3315,0.18280245,0.052239567,0.018608494,0.11195439,0.5140977,0.08666713,0.030483685,0.3969469,0.26716915
3316,0.18249586,0.052159604,0.018713225,0.11162304,0.5183332,0.08633828,0.030101178,0.40189373,0.2673937
3317,0.18211162,0.052077603,0.018809373,0.11122465,0.5231383,0.08597857,0.02972044,0.4074393,0.2676511
3318,0.18160605,0.051992748,0.018891977,0.11072132,0.5287077,0.08558029,0.029356608,0.4137708,0.26795074
3319,0.1809108,0.051904086,0.018952705,0.110053994,0.53532267,0.085133344,0.029033689,0.42115566,0.26830465
3320,0.17991504,0.05181089,0.018977342,0.109126806,0.54340076,0.08462487,0.028787706,0.4299882,0.26872846
3321,0.1784361,0.05171286,0.018943615,0.107779615,0.5535854,0.08403635,0.028669419,0.4408796,0.26924327
3322,0.17617843,0.051613703,0.018821187,0.10574353,0.5668967,0.08334204,0.028731946,0.45482266,0.26987943
3323,0.17267911,0.0515299,0.018582158,0.102567054,0.584963,0.082503855,0.028949572,0.4735096,0.2706864
3324,0.16733633,0.051513556,0.01825727,0.0975655,0.61048025,0.0814587,0.029099694,0.49992183,0.27175647
3325,0.15984207,0.051658254,0.018065767,0.09011805,0.64937043,0.080045365,0.030131847,0.5391932,0.27329746
3326,0.15177687,0.051696975,0.018746324,0.08133356,0.7125624,0.07759728,0.038100705,0.5968644,0.27587715
3327,0.14882061,0.04929526,0.022733439,0.076791905,0.77296066,0.072744705,0.047105365,0.65311056,0.28117758
3328,0.14711219,0.047147546,0.024493996,0.07547064,0.81196046,0.068756856,0.044792045,0.6984115,0.29098487
3329,0.13821739,0.04639849,0.019821439,0.071997456,0.82855177,0.06677987,0.03911457,0.7226573,0.3002775
3330,0.14230224,0.04948844,0.018455323,0.07435848,0.8371301,0.067810714,0.039657734,0.7296617,0.30236173
3331,0.12975833,0.043818563,0.017705739,0.06823403,0.8218246,0.06444348,0.034412086,0.72296906,0.30120814
3332,0.15494609,0.05649462,0.017112866,0.08133859,0.8496626,0.07677707,0.056426834,0.7164587,0.29574853
3333,0.11952971,0.039043996,0.019534623,0.060951095,0.782245,0.06660002,0.03722482,0.6784201,0.2969941
3334,0.15120879,0.044161364,0.022007467,0.085039966,0.6756778,0.08676118,0.028400157,0.5605165,0.27869198
3335,0.20139456,0.06383781,0.028643714,0.10891304,0.5183315,0.094545595,0.043005794,0.38078016,0.2747457
3336,0.20679978,0.0606896,0.023236414,0.12287375,0.4693204,0.100083575,0.022356236,0.34688058,0.26802552
3337,0.17458475,0.051940758,0.021849923,0.100794055,0.4696974,0.09170581,0.025069712,0.35292187,0.27132493
3338,0.17245749,0.0431323,0.024569822,0.104755364,0.49218044,0.08804414,0.027665338,0.37647095,0.26367038
3339,0.18574153,0.058763307,0.018368036,0.10861018,0.48356032,0.09828744,0.022527063,0.36274582,0.26342377
3340,0.17843369,0.055011448,0.019229433,0.1041928,0.4938713,0.08885763,0.026890457,0.37812322,0.26989743
3341,0.17197901,0.054427773,0.013937321,0.103613906,0.5170128,0.09147957,0.017565154,0.40796807,0.2710724
3342,0.16618785,0.051195327,0.020667301,0.09432522,0.54183525,0.08219248,0.04131157,0.4183312,0.26848048
3343,0.16344881,0.05126816,0.016500268,0.09568039,0.5710413,0.09417858,0.023850871,0.4530118,0.26452196
3344,0.15193102,0.04721117,0.025861025,0.07885883,0.60217845,0.07761233,0.046199717,0.47836637,0.26797694
3345,0.15123436,0.05207013,0.01893108,0.08023314,0.6945492,0.08670144,0.049696967,0.5581508,0.2698132
3346,0.13574927,0.0433403,0.026113307,0.06629566,0.75555825,0.07033195,0.057206884,0.6280194,0.28409168
3347,0.14965206,0.05500546,0.022878345,0.07176825,0.79677004,0.066853665,0.05429503,0.67562133,0.2953726
3348,0.13999988,0.047125265,0.018751405,0.07412321,0.8580496,0.06730183,0.05825852,0.7324892,0.30832925
3349,0.1499061,0.057169363,0.016278125,0.07645861,0.80322945,0.07253474,0.039469372,0.69122535,0.30507943
3350,0.1426158,0.049030766,0.019187927,0.074397095,0.8077258,0.068703786,0.040305164,0.6987168,0.29263243
3351,0.13709538,0.054402273,0.015067736,0.067625366,0.78400975,0.07839851,0.03465501,0.67095625,0.29095688
3352,0.15357974,0.05148754,0.021766897,0.08032531,0.8181232,0.07745113,0.06505991,0.67561215,0.29093406
3353,0.13821635,0.050488144,0.01994671,0.0677815,0.7534384,0.06830326,0.037135314,0.6479998,0.29595086
3354,0.13279292,0.0442528,0.023634963,0.064905144,0.8147459,0.080919646,0.041526143,0.6923001,0.28468227
3355,0.15025142,0.05883919,0.019754918,0.071657315,0.8081021,0.07864517,0.057972565,0.67148435,0.28748775
3356,0.12682953,0.044429075,0.01920703,0.06319343,0.82963896,0.07267825,0.0339628,0.7229979,0.29606012
3357,0.1665633,0.056432012,0.01776036,0.092370935,0.7648874,0.07367365,0.038347434,0.6528663,0.29362553
3358,0.13985434,0.052537814,0.018580837,0.06873569,0.8102987,0.07481156,0.038968135,0.69651896,0.29634193
3359,0.14638454,0.05136964,0.029740635,0.06527426,0.7924919,0.06845593,0.046020374,0.6780156,0.28595546
3360,0.17880467,0.04764669,0.029338675,0.10181931,0.7108291,0.089452684,0.039104994,0.5822714,0.29289293
3361,0.15551148,0.0662049,0.022942789,0.0663638,0.6514765,0.090797275,0.029293017,0.5313862,0.284159
3362,0.14682092,0.046332475,0.030356022,0.07013242,0.7377101,0.078144014,0.048150107,0.611416,0.2740624
3363,0.14940278,0.055762067,0.027853047,0.065787666,0.84159493,0.06950449,0.06874046,0.70335,0.29105905
3364,0.13150474,0.035145216,0.024029396,0.07233014,0.80519724,0.07256546,0.05034016,0.6822916,0.3088213
3365,0.17435032,0.042391833,0.021630967,0.11032751,0.59771264,0.0772461,0.05195429,0.4685122,0.28911495
3366,0.19740283,0.05964947,0.018419484,0.11933387,0.4809067,0.10102364,0.019469922,0.36041313,0.26477945
3367,0.19626647,0.06307248,0.020401744,0.11279225,0.45758402,0.09872347,0.0255004,0.33336017,0.26302552
3368,0.17811826,0.05723672,0.018013002,0.102868535,0.47522843,0.092021674,0.023898106,0.35930863,0.26321885
3369,0.16561604,0.046660915,0.015096659,0.10385847,0.52320457,0.08999119,0.024771513,0.40844184,0.2665195
3370,0.16992071,0.052884907,0.013990227,0.10304558,0.55047655,0.08836013,0.026873231,0.4352432,0.267471
3371,0.15651155,0.053884733,0.01594213,0.086684674,0.5921792,0.083531,0.02496947,0.48367873,0.26821685
3372,0.1394633,0.05476807,0.014273641,0.070421584,0.6959152,0.08241417,0.036846764,0.5766543,0.27515092
3373,0.13857931,0.056606885,0.01891032,0.06306211,0.81297684,0.07116197,0.06353477,0.6782801,0.28855366
3374,0.13563442,0.053955063,0.016751345,0.064928,0.8474752,0.06509816,0.050988954,0.73138803,0.3028265
3375,0.124377154,0.041674513,0.01716068,0.06554196,0.92476237,0.07079376,0.0568625,0.7971061,0.30419487
3376,0.17728204,0.056474965,0.016401721,0.10440534,0.6905859,0.07405476,0.03735562,0.57917553,0.30167937
3377,0.14966744,0.055706516,0.019690808,0.074270114,0.66450465,0.08520745,0.02023285,0.5590643,0.27863926
3378,0.15175182,0.054588404,0.020569004,0.07659442,0.7238256,0.08615539,0.036965694,0.6007045,0.2654467
3379,0.14250514,0.050197657,0.022852074,0.069455415,0.8371372,0.06948432,0.051139068,0.7165138,0.28514805
3380,0.13273042,0.04806264,0.019311342,0.06535644,0.8088769,0.06449019,0.027605966,0.7167807,0.29533413
3381,0.13880223,0.04159112,0.023995724,0.073215395,0.7707562,0.08587205,0.031074887,0.65380925,0.29122525
3382,0.16914958,0.06602388,0.023787748,0.07933795,0.72305936,0.08563868,0.043443404,0.5939773,0.28298295
3383,0.13526037,0.047818568,0.023627669,0.06381414,0.83907694,0.066223465,0.055659804,0.71719366,0.2889048
3384,0.14287889,0.050317403,0.01846898,0.074092515,0.84514123,0.063497804,0.04609289,0.7355505,0.3072943
3385,0.12504417,0.04090776,0.017548677,0.06658774,0.894586,0.075510554,0.040137608,0.7789379,0.29749072
3386,0.16145805,0.060750023,0.021232115,0.0794759,0.81899875,0.07568191,0.062113557,0.6812033,0.28947297
3387,0.13574347,0.049063217,0.01916329,0.06751696,0.82144976,0.06695108,0.033646353,0.7208523,0.29197186
3388,0.13620433,0.05167189,0.018441526,0.06609091,0.8304305,0.08004727,0.04693337,0.70344985,0.29282847
3389,0.13317975,0.047692146,0.020421341,0.065066256,0.8517066,0.0800888,0.049575362,0.72204244,0.2940053
3390,0.157103,0.05437195,0.032643855,0.070087194,0.7480377,0.066184446,0.040967043,0.6408862,0.28956696
3391,0.14564744,0.04609536,0.028037116,0.07151497,0.8023131,0.07951796,0.049487736,0.67330736,0.2887191
3392,0.14839038,0.0616594,0.01734571,0.06938527,0.8128767,0.08160663,0.054012187,0.6772579,0.28634176
3393,0.12302366,0.043442607,0.019415386,0.060165662,0.8671618,0.06615856,0.03934903,0.7616542,0.29887137
3394,0.15240763,0.05359666,0.014747259,0.08406371,0.791677,0.0674323,0.033929422,0.69031525,0.30195573
3395,0.14314848,0.05330437,0.016294595,0.07354952,0.832444,0.07696423,0.044209696,0.7112701,0.29319763
3396,0.13368934,0.052391913,0.020731464,0.06056596,0.83029974,0.07078697,0.03870118,0.7208116,0.2887799
3397,0.13635467,0.045357656,0.021756507,0.06924051,0.8977398,0.07544559,0.06184311,0.76045114,0.29782137
3398,0.14347665,0.05917434,0.019678751,0.06462356,0.7915139,0.07244583,0.036641587,0.6824265,0.29522339
3399,0.13148437,0.046656962,0.023389347,0.061438072,0.8583454,0.07734281,0.038350474,0.7426521,0.28554893
3400,0.13933931,0.052355837,0.020146318,0.06683716,0.86051834,0.07033254,0.053429138,0.7367566,0.294883
3401,0.12146248,0.040802345,0.017990977,0.06266916,0.89771676,0.07129481,0.043326486,0.7830955,0.3017331
3402,0.17521292,0.05863907,0.018033827,0.098540016,0.7454814,0.06856973,0.03585905,0.6410526,0.29650506
3403,0.1382747,0.05352351,0.016430104,0.06832108,0.80502075,0.07666025,0.033229023,0.6951315,0.2869793
3404,0.14086163,0.053180102,0.021095328,0.0665862,0.9157207,0.07343586,0.07932736,0.76295745,0.2859028
3405,0.12467262,0.03802232,0.019239867,0.06741043,0.84518886,0.06769364,0.033058535,0.7444367,0.31079772
3406,0.16551782,0.04554833,0.018990548,0.10097894,0.6517167,0.07271363,0.029001258,0.5500018,0.29143277
3407,0.17053133,0.053509418,0.015694143,0.10132778,0.59424615,0.09252739,0.021474602,0.48024416,0.26814067
3408,0.15026253,0.056285683,0.019145582,0.07483126,0.61733097,0.08712115,0.023628082,0.5065817,0.2625038
3409,0.13003099,0.05269183,0.017258685,0.060080472,0.75994045,0.08199807,0.04209365,0.6358487,0.27647528
3410,0.13036954,0.05337374,0.015883991,0.061111808,0.8780202,0.072907895,0.066335775,0.73877656,0.29615057
3411,0.13405192,0.05539231,0.01290631,0.0657533,0.8340999,0.071781725,0.031191615,0.73112655,0.3074343
3412,0.12338118,0.045665074,0.01648176,0.06123435,0.91175973,0.07531756,0.05047082,0.78597134,0.29411063
3413,0.1523731,0.05753156,0.016570024,0.07827153,0.76136065,0.072972044,0.02856825,0.6598203,0.29577324
3414,0.1318672,0.050271567,0.019188093,0.062407535,0.7787882,0.07879512,0.027276855,0.6727162,0.28655
3415,0.15277459,0.056891818,0.021354103,0.074528664,0.8478353,0.07739251,0.060981814,0.709461,0.27742574
3416,0.12755956,0.04020675,0.022056669,0.06529614,0.9017386,0.062262114,0.05222481,0.78725165,0.30410525
3417,0.14208525,0.054096777,0.015377865,0.07261061,0.7780558,0.06886683,0.026167786,0.6830212,0.30231148
3418,0.15603217,0.053143274,0.02106494,0.08182396,0.7708203,0.08424428,0.035541866,0.6510342,0.28145602
3419,0.13406132,0.057275858,0.020396568,0.056388896,0.8278626,0.07858118,0.048033472,0.701248,0.28144363
3420,0.11800851,0.037494723,0.021967035,0.058546755,0.9246703,0.070212714,0.0649079,0.78954965,0.29892784
3421,0.19018108,0.051678177,0.015978245,0.12252466,0.693696,0.06868284,0.026326172,0.598687,0.30055144
3422,0.14442182,0.054182887,0.01713376,0.073105164,0.6561848,0.08314844,0.020109184,0.5529272,0.27722308
3423,0.1481309,0.057640318,0.017317832,0.073172756,0.70608616,0.09185308,0.030961761,0.5832713,0.2596798
3424,0.14006665,0.055034343,0.019722566,0.06530975,0.8248342,0.076460734,0.05161037,0.69676316,0.2779113
3425,0.12871289,0.047749948,0.019799855,0.061163086,0.8852092,0.06318066,0.04017893,0.7818496,0.29639396
3426,0.1442212,0.044165507,0.024741746,0.07531395,0.93871367,0.075864814,0.06736842,0.79548043,0.31197053
3427,0.14836311,0.056449044,0.025163626,0.066750444,0.82167774,0.06751658,0.043086223,0.71107495,0.29820508
3428,0.13518581,0.047403228,0.027926149,0.059856426,0.86460406,0.06852815,0.040426593,0.7556493,0.2843826
3429,0.13152267,0.049248513,0.022815155,0.059458997,0.9251927,0.082345456,0.067164555,0.7756827,0.29651153
3430,0.13465416,0.048916336,0.019387696,0.066350125,0.8754849,0.06706675,0.038767237,0.7696509,0.29358295
3431,0.14380614,0.050984565,0.020344712,0.072476864,0.89053434,0.06339741,0.05917428,0.76796263,0.2997839
3432,0.13434775,0.05388693,0.020607792,0.059853036,0.8804089,0.07441359,0.042102948,0.76389235,0.3005499
3433,0.14876632,0.051523432,0.023156349,0.07408655,0.89905465,0.08181239,0.06675559,0.7504867,0.2848851
3434,0.13636564,0.048520777,0.020321801,0.06752306,0.8588004,0.06498578,0.048713088,0.7451016,0.3000996
3435,0.12941903,0.048525136,0.017810399,0.0630835,0.92659336,0.07223668,0.06433653,0.79002017,0.29985362
3436,0.14642575,0.050012846,0.0163952,0.08001771,0.7558561,0.069815315,0.027747845,0.65829295,0.2918491
3437,0.13909292,0.043090194,0.018549928,0.0774528,0.6855999,0.082901575,0.022598706,0.58009964,0.27263767
3438,0.14340869,0.053613365,0.016632626,0.0731627,0.6541763,0.08909188,0.021706887,0.5433775,0.26258942
3439,0.14149863,0.051605925,0.01987901,0.07001368,0.692654,0.08005514,0.028114628,0.5844843,0.26796484
3440,0.13627717,0.05246314,0.015616429,0.0681976,0.7771572,0.07292553,0.03158959,0.67264205,0.28342777
3441,0.1267558,0.04787479,0.01487175,0.06400926,0.85669094,0.07377734,0.04478751,0.7381261,0.2972522
3442,0.130332,0.048698843,0.018143801,0.06348934,0.92329836,0.06359293,0.07360442,0.786101,0.2974537
3443,0.12296273,0.04768932,0.015479547,0.059793863,0.88289773,0.06778029,0.034304217,0.7808132,0.30126283
3444,0.13090715,0.050979305,0.015602941,0.0643249,0.9003964,0.07709339,0.05202778,0.7712752,0.2875571
3445,0.12719497,0.052941933,0.013966641,0.06028639,0.8780365,0.07040089,0.044638675,0.7629969,0.2925371
3446,0.13607238,0.051264126,0.01829855,0.06650971,0.8738516,0.061080813,0.042189408,0.77058136,0.29835987
3447,0.13287692,0.04840332,0.016002793,0.068470806,0.9359801,0.0726413,0.06107531,0.80226344,0.29861382
3448,0.123553626,0.048258945,0.014266287,0.06102839,0.9149142,0.067388915,0.041882865,0.8056424,0.2972605
3449,0.14356929,0.054165382,0.019290233,0.070113674,0.8396462,0.06374211,0.03693317,0.73897094,0.29467908
3450,0.12908652,0.05200103,0.01955383,0.05753166,0.87901497,0.082325585,0.040417396,0.75627196,0.28644904
3451,0.16444638,0.056264874,0.0227443,0.0854372,0.9011678,0.07967597,0.099802025,0.7216898,0.28297636
3452,0.1336272,0.049659465,0.020931013,0.06303673,0.83797437,0.06589295,0.033517327,0.7385641,0.29721087
3453,0.12653668,0.04239012,0.020984853,0.06316171,0.86597204,0.071999826,0.043110147,0.75086206,0.28814626
3454,0.12578438,0.051007736,0.014745693,0.06003095,0.889437,0.07825604,0.052762162,0.7584188,0.2864622
3455,0.13958292,0.05216041,0.021509228,0.06591328,0.79586184,0.06748505,0.02994743,0.69842935,0.28700405
3456,0.12739266,0.040601406,0.020791993,0.06599926,0.7907394,0.08011231,0.037714463,0.67291266,0.28238666
3457,0.14896274,0.06231557,0.015944932,0.07070225,0.7768615,0.07895452,0.03272202,0.665185,0.27286524
3458,0.12816672,0.0499786,0.018398242,0.059789877,0.8843298,0.0703293,0.05885217,0.75514835,0.29448792
3459,0.14657393,0.05124514,0.019141447,0.076187335,0.79970336,0.065444775,0.033935744,0.7003228,0.2968115
3460,0.1401838,0.043804795,0.021226853,0.07515215,0.77643836,0.07644266,0.031792175,0.66820353,0.2796706
3461,0.139281,0.060858876,0.015352696,0.06306944,0.79236233,0.08064928,0.031100325,0.68061274,0.27227426
3462,0.1252075,0.047451746,0.019255545,0.058500204,0.90527785,0.0745675,0.062930726,0.76777965,0.2884408
3463,0.15642214,0.052865643,0.019375455,0.08418103,0.7877606,0.06220579,0.030988827,0.694566,0.29417008
3464,0.13614264,0.046582904,0.018305307,0.071254425,0.8164959,0.07343922,0.03575384,0.7073028,0.2848173
3465,0.13626604,0.057323407,0.016833879,0.062108755,0.8645143,0.0744558,0.04942322,0.7406353,0.2744895
3466,0.123060375,0.04002998,0.018501546,0.064528845,0.86319137,0.07026011,0.040150482,0.7527808,0.29459304
3467,0.1573413,0.03828431,0.017207135,0.101849854,0.68982005,0.06506634,0.026149618,0.5986041,0.28899986
3468,0.15397084,0.055170212,0.013575907,0.08522471,0.62884116,0.08448526,0.018318595,0.52603734,0.26733458
3469,0.1420649,0.05551329,0.019019306,0.06753229,0.6794245,0.08596021,0.02898504,0.5644793,0.2560521
3470,0.12673962,0.053041946,0.018082108,0.05561557,0.82510877,0.07964995,0.05194331,0.69351554,0.27172157
3471,0.122763306,0.049804147,0.015209512,0.05774964,0.88711894,0.069657244,0.057699334,0.75976235,0.29145747
3472,0.14007832,0.054894563,0.012712512,0.072471246,0.8344976,0.06792604,0.031008063,0.73556346,0.29548848
3473,0.12213932,0.04461481,0.016358225,0.061166286,0.8906366,0.075942926,0.03895774,0.775736,0.2853646
3474,0.14320889,0.05647896,0.01812909,0.06860085,0.89561677,0.067993,0.06633037,0.7612934,0.28522235
3475,0.12518832,0.0424217,0.017047854,0.06571878,0.88664764,0.062312935,0.038310256,0.78602445,0.29579914
3476,0.14136414,0.041949462,0.015714183,0.0837005,0.76594394,0.065233864,0.02558218,0.6751279,0.29073703
3477,0.14201629,0.05469516,0.013710389,0.073610745,0.73624974,0.081376396,0.0233386,0.63153476,0.2730562
3478,0.13470541,0.05441861,0.019108066,0.061178733,0.8332306,0.076602675,0.049979206,0.70664877,0.26663375
3479,0.123737186,0.048412275,0.018085035,0.057239875,0.954551,0.07041089,0.08803794,0.79610217,0.29120377
3480,0.24330896,0.05838272,0.021425912,0.16350032,0.5020279,0.077391975,0.02340768,0.40122828,0.2902998
3481,0.20179194,0.056739118,0.026105106,0.11894771,0.41475075,0.09348398,0.027821535,0.29344523,0.26544017
3482,0.19500974,0.07028128,0.024233643,0.10049481,0.3564278,0.108246505,0.023848694,0.22433257,0.24731573
3483,0.18790475,0.06287923,0.027106931,0.09791858,0.3578573,0.113027796,0.029325556,0.21550395,0.2443384
3484,0.18098074,0.056190263,0.022700362,0.10209011,0.36014092,0.104719296,0.023643238,0.2317784,0.24356326
3485,0.18067673,0.054609984,0.020209413,0.105857335,0.36749613,0.1003755,0.022382084,0.24473855,0.24464886
3486,0.1835451,0.059445933,0.01707792,0.10702124,0.36674514,0.10179205,0.01866738,0.24628572,0.24381053
3487,0.18775077,0.06141616,0.016758857,0.109575756,0.36970574,0.100685045,0.018657852,0.25036284,0.24193096
3488,0.18770915,0.058428437,0.017671049,0.111609675,0.3781724,0.096626155,0.019839006,0.26170725,0.24030775
3489,0.1857079,0.056974705,0.015685957,0.11304724,0.38550848,0.09565787,0.018483186,0.27136743,0.23955868
3490,0.18574303,0.055024818,0.015938004,0.11478021,0.3921794,0.0936443,0.019433524,0.27910158,0.23802572
3491,0.18675157,0.054638088,0.015223238,0.116890244,0.39930433,0.09376437,0.01913963,0.28640032,0.23741165
3492,0.18830335,0.05576993,0.015085459,0.117447965,0.4028893,0.09165466,0.019465929,0.29176873,0.23677579
3493,0.187558,0.055298414,0.014861768,0.11739782,0.4093722,0.0911792,0.019759601,0.29843342,0.23710433
3494,0.18689102,0.05457286,0.014616273,0.117701896,0.41604942,0.09098464,0.019920368,0.30514443,0.23682472
3495,0.18649784,0.054180663,0.014733708,0.117583476,0.4224608,0.09045433,0.020430874,0.3115756,0.236753
3496,0.18630767,0.05392715,0.014615969,0.117764555,0.42886293,0.089798294,0.020572592,0.31849205,0.23653862
3497,0.1856839,0.053551614,0.014508625,0.117623664,0.43585914,0.089456536,0.020668052,0.32573456,0.23662281
3498,0.18537232,0.053416852,0.0144057,0.11754977,0.4428064,0.08892257,0.020707779,0.33317605,0.23665096
3499,0.18502384,0.05311164,0.014328947,0.11758325,0.45119914,0.088475205,0.02074823,0.34197572,0.23701929
3500,0.18448946,0.052750573,0.014424372,0.11731451,0.4598217,0.08750368,0.020980151,0.35133788,0.23754571
3501,0.18395129,0.052530598,0.0144066885,0.117014,0.46929893,0.08705841,0.021022478,0.36121804,0.23813002
3502,0.18318568,0.052192863,0.014521667,0.11647115,0.47946358,0.08626139,0.02126178,0.3719404,0.23859179
3503,0.18222511,0.05186319,0.014604386,0.11575753,0.4909617,0.08552158,0.021489464,0.38395065,0.23901242
3504,0.1805101,0.05136076,0.014699552,0.11444979,0.5042584,0.084563956,0.021830317,0.39786413,0.23955752
3505,0.1782319,0.050876513,0.014839878,0.11251551,0.5202161,0.08349886,0.022369342,0.41434792,0.2400365
3506,0.1744394,0.050249547,0.014956654,0.1092332,0.5406684,0.082227334,0.022973094,0.43546802,0.24063289
3507,0.16837978,0.049625058,0.015099548,0.10365518,0.5683071,0.08060365,0.023122989,0.46458045,0.24140753
3508,0.15844527,0.049012113,0.01531201,0.094121136,0.61005974,0.07845738,0.022474693,0.5091277,0.24274178
3509,0.1461736,0.049229663,0.015656905,0.081287034,0.6802747,0.07577349,0.025915995,0.5785852,0.2453821
3510,0.13885674,0.05007136,0.01726464,0.07152074,0.7651352,0.07242407,0.0336188,0.65909237,0.2510068
3511,0.13415498,0.047185224,0.0193673,0.06760245,0.8015839,0.070142254,0.033876643,0.69756496,0.2604418
3512,0.13172424,0.04720272,0.018777246,0.06574427,0.8470142,0.06797292,0.036773726,0.74226755,0.27070093
3513,0.12695608,0.044603262,0.01932762,0.063025184,0.8649896,0.06315891,0.036909305,0.76492137,0.27770585
3514,0.13394342,0.046419382,0.017497007,0.07002704,0.88559353,0.06342563,0.046611454,0.77555645,0.28427276
3515,0.12227233,0.045096975,0.014910871,0.062264483,0.87195265,0.06209954,0.037004776,0.7728483,0.2808894
3516,0.13795114,0.04853743,0.01679962,0.07261408,0.8985957,0.06732373,0.053890806,0.7773811,0.27682382
3517,0.1158972,0.04225347,0.01368764,0.059956092,0.8574946,0.0684677,0.036239274,0.7527876,0.27291656
3518,0.14918193,0.044223737,0.020989586,0.0839686,0.70717716,0.073026925,0.029015921,0.6051343,0.2631606
3519,0.17951348,0.058262188,0.018974993,0.1022763,0.6113577,0.08753592,0.030415382,0.4934064,0.25306973
3520,0.14167455,0.049712565,0.021043278,0.0709187,0.62795055,0.08504858,0.025024531,0.51787746,0.24013157
3521,0.12740786,0.045239866,0.021706022,0.06046198,0.74638546,0.08523255,0.046825152,0.6143277,0.24372408
3522,0.12593901,0.04676832,0.02425416,0.054916527,0.85206246,0.06445558,0.060141254,0.7274656,0.26162654
3523,0.15361314,0.06038594,0.021673193,0.071554005,0.899014,0.07042213,0.077341646,0.7512502,0.2882248
3524,0.13469955,0.04350692,0.020343857,0.07084877,0.86846334,0.06349596,0.043570917,0.76139647,0.28434792
3525,0.14304718,0.03643757,0.02469528,0.08191433,0.7265309,0.07184966,0.032629356,0.6220519,0.2707966
3526,0.13920149,0.052604947,0.020520488,0.06607606,0.6682511,0.080232576,0.02487114,0.56314737,0.2534412
3527,0.15636763,0.058429703,0.020772973,0.07716495,0.69686675,0.08757636,0.032959394,0.576331,0.2427057
3528,0.12809439,0.048591733,0.02139317,0.05810948,0.8177347,0.07010971,0.05053967,0.6970853,0.25795782
3529,0.12544878,0.050022494,0.014188054,0.06123823,0.9125311,0.068060465,0.05782951,0.7866411,0.28465077
3530,0.1352045,0.048043475,0.015631517,0.07152951,0.8865949,0.062495083,0.050595764,0.7735041,0.284325
3531,0.12587646,0.04773481,0.018007321,0.06013432,0.9039909,0.07161032,0.034368195,0.79801244,0.2717365
3532,0.1349674,0.05043231,0.019090049,0.06544504,0.91706026,0.070946604,0.06716346,0.77895015,0.2750538
3533,0.13688093,0.05291295,0.02223674,0.061731245,0.85512996,0.06033745,0.035440482,0.759352,0.27841184
3534,0.1322209,0.04847831,0.018739736,0.06500285,0.91668093,0.06643999,0.04983141,0.8004095,0.27072656
3535,0.11842233,0.04613391,0.014662702,0.057625715,0.91535556,0.07206024,0.049382757,0.79391253,0.2782253
3536,0.13759446,0.047684386,0.018564815,0.07134527,0.8607561,0.0648231,0.035554957,0.76037806,0.27834213
3537,0.14113003,0.05302057,0.020086467,0.06802299,0.8756517,0.066083506,0.0497755,0.7597927,0.26647612
3538,0.12717292,0.052910473,0.020958968,0.05330348,0.9079249,0.074215114,0.052419577,0.78129023,0.26589355
3539,0.37081003,0.06693811,0.043418776,0.26045316,0.52580935,0.09430262,0.047192056,0.38431466,0.27047223
3540,0.21660012,0.07399075,0.024252068,0.11835729,0.42584807,0.09762276,0.023225613,0.30499968,0.26592344
3541,0.18411273,0.06346847,0.02491714,0.09572712,0.3931468,0.102413066,0.026775481,0.26395828,0.24671718
3542,0.17602128,0.05096914,0.025965437,0.0990867,0.40353364,0.12159681,0.026436301,0.25550053,0.22641441
3543,0.18728495,0.057699535,0.02947508,0.10011033,0.38119125,0.10354079,0.033675987,0.24397448,0.22122964
3544,0.1803304,0.053333163,0.021430353,0.10556689,0.3960998,0.10113448,0.024303865,0.27066147,0.23132
3545,0.18360889,0.058524773,0.01746428,0.10761983,0.39607185,0.09421097,0.021168498,0.2806924,0.2341382
3546,0.18358758,0.05880135,0.015898535,0.108887695,0.40868276,0.096509896,0.020654105,0.29151878,0.23595376
3547,0.1818223,0.05689073,0.014303823,0.11062774,0.4177179,0.09547987,0.01734028,0.30489776,0.23096275
3548,0.1784409,0.055156935,0.014761638,0.108522326,0.4260872,0.09272081,0.020739524,0.31262687,0.23142998
3549,0.18046379,0.05392663,0.015408637,0.11112853,0.4310267,0.089458324,0.02062515,0.32094324,0.22859485
3550,0.18186675,0.053841803,0.0146540785,0.113370866,0.4422027,0.09048387,0.020390747,0.33132806,0.22755644
3551,0.17999059,0.053505704,0.014750919,0.11173397,0.44863725,0.087377846,0.020866944,0.34039247,0.22756268
3552,0.17837101,0.052844692,0.014133767,0.11139256,0.4617638,0.089528896,0.020026421,0.35220847,0.22820026
3553,0.17693685,0.05181676,0.01511891,0.11000118,0.47190472,0.08658042,0.022182735,0.36314157,0.22815178
3554,0.17591122,0.051847205,0.014926721,0.1091373,0.4850697,0.086722486,0.022275073,0.37607214,0.2279093
3555,0.17215434,0.050648943,0.014914101,0.10659129,0.5015165,0.085059576,0.023816047,0.3926409,0.22819705
3556,0.1697211,0.05045015,0.01493786,0.104333095,0.5204402,0.08412496,0.025216963,0.4110983,0.22836146
3557,0.16506134,0.04956546,0.01503308,0.1004628,0.54572195,0.08238858,0.026922075,0.4364113,0.22933754
3558,0.15847579,0.048933297,0.015474485,0.09406801,0.57723814,0.08011103,0.02667985,0.47044724,0.23008354
3559,0.14778808,0.047858477,0.016185343,0.083744265,0.62592787,0.07757396,0.02468316,0.52367073,0.23178726
3560,0.13723359,0.04850127,0.016637556,0.07209476,0.71651495,0.07439335,0.03229096,0.6098306,0.23579638
3561,0.13330707,0.05043179,0.018162597,0.06471269,0.8240226,0.06794222,0.042838007,0.71324235,0.24659786
3562,0.13565359,0.04757384,0.021509798,0.066569954,0.8893064,0.06251687,0.04836277,0.77842677,0.26455808
3563,0.12570426,0.0445945,0.016383596,0.06472617,0.9355102,0.05863342,0.055378236,0.8214986,0.2791398
3564,0.12317831,0.04604267,0.01370808,0.06342756,0.901553,0.058248464,0.04046028,0.8028442,0.27629277
3565,0.12883118,0.04666063,0.015706006,0.06646455,0.90954214,0.06545457,0.053814456,0.79027313,0.2649025
3566,0.11974473,0.046929568,0.013558065,0.0592571,0.9018388,0.06625254,0.0486302,0.7869561,0.2624032
3567,0.12370266,0.04627587,0.016771011,0.060655784,0.93678874,0.065357484,0.04419185,0.8272394,0.26404026
3568,0.1597324,0.054404736,0.024546249,0.08078142,0.9409137,0.068602055,0.1093716,0.76294,0.26957202
3569,0.13574031,0.05294579,0.02239996,0.060394555,0.71543825,0.07572256,0.025181197,0.6145345,0.2590016
3570,0.15451512,0.043946415,0.032715138,0.07785355,0.7486074,0.086022615,0.04021023,0.62237453,0.2353993
3571,0.13158777,0.047204092,0.023941895,0.060441792,0.75991505,0.075903445,0.040043347,0.6439683,0.24972247
3572,0.13108939,0.051266808,0.020271253,0.05955133,0.8546475,0.07152357,0.04296095,0.74016297,0.2574534
3573,0.12663898,0.048283193,0.017131642,0.061224144,0.9488876,0.06662627,0.08052968,0.80173165,0.2706212
3574,0.12369087,0.046678703,0.01588035,0.061131816,0.8173971,0.06283264,0.027203873,0.7273606,0.27630177
3575,0.14137281,0.05479577,0.018048834,0.068528205,0.8070851,0.08150638,0.029783044,0.69579566,0.25113693
3576,0.1241691,0.051518258,0.017626997,0.055023838,0.8699559,0.072207235,0.04716352,0.75058514,0.25721806
3577,0.1180626,0.042736772,0.017269596,0.05805623,0.94916743,0.06049201,0.064354524,0.8243209,0.27462497
3578,0.1277022,0.046660334,0.013495526,0.067546345,0.91768146,0.057276357,0.03765559,0.8227495,0.27673927
3579,0.12566161,0.046987917,0.013502812,0.06517088,0.9176781,0.072169006,0.044382874,0.80112624,0.26648661
3580,0.1278302,0.050127577,0.019558163,0.058144465,0.897472,0.06392106,0.050385702,0.7831653,0.2628179
3581,0.13284704,0.051681045,0.016669039,0.06449695,0.93327343,0.06456468,0.06392825,0.80478054,0.26474103
3582,0.11735046,0.04255417,0.017190123,0.05760617,0.9574837,0.06608236,0.052363757,0.8390376,0.27160242
3583,0.15467055,0.05090764,0.022015207,0.0817477,0.9056905,0.064884335,0.07543467,0.7653715,0.27363998
3584,0.12743495,0.05087829,0.018370116,0.058186546,0.8222101,0.06934132,0.029587518,0.7232812,0.25978726
3585,0.12642759,0.040028278,0.023291228,0.06310808,0.8004989,0.07935462,0.036365,0.6847793,0.24348533
3586,0.13564102,0.05423825,0.021345593,0.06005718,0.7646654,0.076371215,0.030222727,0.65807146,0.24812421
3587,0.13129799,0.053037893,0.016517872,0.06174222,0.85459006,0.07286783,0.043669056,0.73805314,0.25381288
3588,0.118972644,0.043340713,0.017465606,0.058166325,0.9674767,0.063687705,0.076826744,0.8269623,0.2695201
3589,0.13537213,0.047151014,0.014378472,0.073842645,0.8424097,0.057687473,0.031083703,0.7536385,0.2788513
3590,0.1290936,0.050248343,0.014778083,0.06406718,0.8421488,0.07713976,0.025646817,0.7393622,0.25325146
3591,0.12524055,0.052109253,0.016810307,0.05632099,0.90900165,0.072007164,0.06344432,0.77355015,0.25096592
3592,0.11921715,0.043132424,0.021457797,0.054626927,0.9183748,0.05687508,0.03665419,0.8248455,0.268158
3593,0.14278482,0.04630001,0.017416308,0.079068504,0.8317901,0.06618614,0.030501846,0.7351021,0.26820675
3594,0.13597132,0.058912408,0.020935224,0.056123693,0.79769623,0.082507044,0.028833525,0.68635565,0.25087172
3595,0.14394312,0.050753158,0.03037755,0.06281241,0.93614316,0.0757678,0.088389955,0.7719854,0.24616636
3596,0.15061396,0.046854477,0.027000535,0.07675896,0.95788896,0.062178265,0.08541537,0.81029534,0.27109733
3597,0.1380444,0.056196094,0.01982245,0.062025856,0.6831238,0.066196494,0.031165648,0.58576167,0.26836288
3598,0.16463834,0.052832697,0.022984024,0.08882161,0.6468416,0.102781095,0.025046904,0.5190136,0.23046507
3599,0.14476447,0.05859496,0.0212459,0.06492361,0.67501163,0.090989485,0.03251643,0.5515057,0.23257864
3600,0.12472919,0.049594194,0.021202704,0.053932283,0.78659266,0.07120817,0.034133483,0.681251,0.249344
3601,0.12886049,0.05051736,0.016682295,0.06166083,0.9122229,0.064963855,0.056271456,0.7909876,0.26439038
3602,0.1217423,0.04233603,0.019718725,0.059687544,0.92057997,0.06926573,0.036216028,0.8150982,0.27566013
3603,0.15018004,0.042389315,0.024856167,0.082934566,0.78356385,0.062087856,0.04605783,0.67541814,0.26463985
3604,0.14081718,0.059831813,0.01850383,0.06248154,0.7867936,0.080885164,0.04176918,0.6641392,0.2519157
3605,0.1314592,0.046951175,0.029140346,0.055367682,0.8957242,0.06629946,0.089736834,0.73968786,0.24583839
3606,0.12862048,0.047816914,0.02455784,0.056245714,0.91307735,0.06378273,0.048957948,0.80033666,0.26148194
3607,0.12390411,0.04005244,0.022240955,0.061610717,0.9679603,0.06952191,0.055289797,0.8431486,0.2666275
3608,0.17394,0.05797119,0.036988117,0.0789807,0.81248915,0.062063914,0.04213286,0.70829237,0.26793855
3609,0.13507992,0.054266784,0.023910463,0.05690268,0.76974404,0.07958372,0.031708647,0.6584517,0.25254756
3610,0.14613059,0.05700545,0.025986759,0.06313839,0.7948053,0.098683864,0.053137742,0.6429837,0.22279619
3611,0.15778342,0.051185366,0.043347143,0.06325091,0.83066475,0.06643808,0.052553266,0.7116734,0.24600258
3612,0.13489111,0.052369088,0.025852699,0.056669325,0.91790617,0.06677109,0.062234,0.7889011,0.27272946
3613,0.14333493,0.041546572,0.023998108,0.07779025,0.9061766,0.069702804,0.044055935,0.7924179,0.27177924
3614,0.17225426,0.053192258,0.030951232,0.08811077,0.7772143,0.07104611,0.047414638,0.6587536,0.25714564
3615,0.14851123,0.05917621,0.026468283,0.06286673,0.6976787,0.088192426,0.02404573,0.5854405,0.23788492
3616,0.14125697,0.05856851,0.031507213,0.051181253,0.7727066,0.10528086,0.05095764,0.61646813,0.22058605
3617,0.15576696,0.054953087,0.036506187,0.0643077,0.84928215,0.07547599,0.06940585,0.7044003,0.24177569
3618,0.12818414,0.047097582,0.0234674,0.05761916,0.9144593,0.060925018,0.061121218,0.79241306,0.28462502
3619,0.107314,0.034160826,0.015971068,0.057182103,0.9357878,0.05922335,0.036550287,0.84001416,0.28320563
3620,0.27764034,0.06128843,0.03322527,0.18312663,0.5145621,0.0845407,0.030156791,0.39986458,0.25852174
3621,0.21075948,0.064332865,0.04386176,0.10256485,0.4303058,0.099117264,0.035756726,0.29543182,0.2431716
3622,0.19684105,0.072179765,0.044750486,0.0799108,0.3935385,0.11219869,0.044415317,0.2369245,0.21995206
3623,0.18117017,0.05371955,0.04539838,0.08205222,0.4005185,0.11620987,0.043975655,0.24033298,0.21471138
3624,0.17166002,0.05778851,0.02508923,0.08878228,0.38729692,0.109940514,0.028327636,0.24902876,0.211667
3625,0.17165919,0.056590244,0.019237226,0.095831715,0.38895112,0.10041809,0.027629444,0.26090357,0.21916017
3626,0.17852716,0.056669474,0.019782715,0.10207497,0.3930417,0.09764905,0.021663623,0.27372903,0.22262482
3627,0.18062761,0.060445514,0.01622253,0.10395958,0.39431015,0.09411921,0.02022723,0.2799637,0.22327696
3628,0.17704149,0.058706667,0.01535901,0.10297581,0.39920524,0.09232071,0.019704077,0.28718045,0.21940392
3629,0.17180008,0.05359747,0.014003651,0.10419896,0.41278756,0.09539356,0.018658968,0.29873502,0.2158436
3630,0.17445418,0.054363336,0.015472836,0.10461802,0.41683844,0.09239397,0.02153465,0.30290982,0.21216147
3631,0.17645001,0.054441854,0.0149422735,0.107065886,0.42154613,0.08944321,0.020117607,0.3119853,0.21207716
3632,0.1778317,0.053685922,0.014433778,0.109712,0.43173796,0.08771231,0.020451155,0.3235745,0.2115197
3633,0.17571309,0.053298056,0.014437595,0.10797745,0.44014168,0.08772862,0.021386374,0.3310267,0.21194115
3634,0.17472044,0.05250838,0.014323443,0.10788861,0.44961506,0.087821044,0.02094835,0.34084567,0.21117386
3635,0.17368664,0.051863845,0.014382086,0.10744071,0.46031743,0.086606644,0.0220544,0.35165638,0.2113464
3636,0.17320548,0.051785167,0.014539347,0.10688096,0.46972176,0.084790245,0.023040347,0.36189118,0.2105083
3637,0.17142932,0.050857887,0.014502038,0.10606939,0.48492104,0.08519099,0.023818858,0.3759112,0.21067517
3638,0.16904527,0.050223235,0.014871172,0.103950866,0.49950594,0.0831479,0.025806097,0.39055192,0.21042413
3639,0.16637257,0.049797285,0.0147622805,0.101812996,0.5194123,0.082710534,0.026712453,0.4099893,0.21098027
3640,0.16163956,0.048998695,0.015207111,0.09743375,0.54208076,0.0805097,0.027975537,0.4335955,0.21118784
3641,0.15587285,0.048393812,0.015821543,0.0916575,0.57141197,0.079345144,0.025871437,0.4661954,0.21218748
3642,0.14778903,0.04789321,0.01697919,0.08291663,0.61472243,0.07684976,0.02405715,0.5138155,0.21387516
3643,0.13895297,0.048623543,0.0172626,0.07306684,0.69420487,0.07397272,0.035482883,0.5847493,0.21840803
3644,0.13390091,0.051424384,0.01629437,0.06618216,0.79781103,0.06936614,0.054103967,0.6743409,0.22766216
3645,0.1375736,0.051728893,0.020987436,0.06485728,0.87929225,0.062177666,0.060818937,0.7562956,0.24257803
3646,0.12316166,0.04573412,0.017479016,0.059948523,0.9277156,0.057225898,0.053676356,0.81681335,0.25661883
3647,0.12615535,0.04385378,0.016352212,0.06594936,0.95958877,0.062358826,0.06784493,0.829385,0.25901502
3648,0.12513085,0.046485916,0.018120008,0.060524922,0.8986751,0.058322072,0.051028863,0.78932416,0.25132167
3649,0.12403591,0.04302645,0.023471914,0.05753754,0.88392514,0.063498266,0.033602223,0.78682464,0.23965025
3650,0.15628055,0.04454674,0.026156498,0.08557732,0.7946699,0.07234365,0.041659597,0.6806667,0.2368848
3651,0.13019979,0.056246925,0.016324319,0.057628546,0.783654,0.074187346,0.023320654,0.68614596,0.23436436
3652,0.117460534,0.04364021,0.01993194,0.053888377,0.92826116,0.07100228,0.06329052,0.7939684,0.23894072
3653,0.1288147,0.046120625,0.019027688,0.06366638,0.90269935,0.05942996,0.049799085,0.7934703,0.24482945
3654,0.11656645,0.0432512,0.014155833,0.059159417,0.9333761,0.06506695,0.031179937,0.8371292,0.253415
3655,0.12453797,0.046839852,0.015585829,0.062112287,0.95635915,0.061015137,0.07178274,0.82356125,0.25725305
3656,0.12182403,0.051009048,0.01604164,0.054773346,0.8951358,0.0609937,0.026660396,0.8074817,0.25701296
3657,0.14315876,0.052424554,0.020800345,0.06993387,0.9367123,0.0706363,0.079842545,0.7862335,0.23997211
3658,0.11721344,0.050345436,0.014559408,0.0523086,0.89056754,0.06562362,0.036314774,0.7886292,0.24944682
3659,0.11682667,0.042753026,0.015932838,0.058140803,0.94479203,0.0655544,0.040902194,0.83833545,0.2514439
3660,0.15858357,0.047284354,0.029824978,0.08147424,0.9534389,0.06414924,0.10930309,0.77998656,0.24748035
3661,0.13411538,0.058649596,0.01726499,0.058200795,0.70288914,0.07183805,0.02344273,0.6076084,0.24645025
3662,0.14040855,0.04356791,0.025831534,0.07100909,0.71341276,0.08371744,0.033049345,0.59664595,0.2188444
3663,0.13505726,0.05443987,0.020660764,0.059956625,0.7495724,0.07755386,0.03236034,0.6396582,0.22074501
3664,0.119407535,0.050052345,0.015702534,0.053652663,0.8558445,0.072852105,0.037274,0.74571836,0.24595064
3665,0.12173267,0.045543153,0.018099628,0.05808988,0.9547026,0.058617502,0.06986672,0.8262184,0.25198942
3666,0.12016201,0.044998094,0.014321339,0.060842577,0.9117955,0.059956558,0.026094055,0.82574487,0.2677151
3667,0.13098496,0.044129398,0.020865493,0.06599008,0.84277093,0.0683168,0.03337829,0.7410759,0.24275927
3668,0.13895269,0.056943033,0.019155322,0.062854335,0.8374878,0.07066904,0.039379068,0.7274397,0.23506993
3669,0.115314916,0.03960528,0.022322256,0.053387385,0.9367329,0.060966328,0.0503503,0.82541627,0.24702448
3670,0.15270624,0.04882276,0.016869307,0.087014176,0.82959795,0.060691744,0.035982095,0.7329241,0.25059792
3671,0.13309042,0.053430486,0.022180151,0.057479788,0.7924096,0.07569061,0.028830968,0.687888,0.2414882
3672,0.1443888,0.059127748,0.020874036,0.064387,0.87292933,0.09182098,0.066804364,0.71430403,0.2201981
3673,0.13806011,0.04428494,0.035672307,0.058102865,0.90017974,0.059694573,0.050818566,0.7896666,0.2419504
3674,0.1279206,0.054343004,0.017076686,0.056500915,0.9012644,0.06373808,0.046487197,0.79103917,0.25990927
3675,0.12548602,0.030984355,0.030105032,0.06439663,0.8319545,0.07087799,0.04289816,0.71817833,0.24398305
3676,0.23211384,0.03703918,0.03682903,0.15824562,0.55935717,0.0731217,0.03878535,0.44745013,0.23522447
3677,0.20238328,0.054275308,0.03164135,0.11646662,0.46039084,0.07981156,0.03567194,0.34490734,0.21911158
3678,0.18424818,0.058947515,0.022193447,0.10310722,0.42666382,0.09727298,0.021829396,0.30756143,0.20695463
3679,0.17789315,0.057751462,0.022846702,0.097294986,0.4240551,0.09955571,0.026365677,0.29813373,0.19746257
3680,0.17188933,0.052465927,0.017439116,0.101984285,0.440737,0.09765286,0.020841682,0.32224247,0.20613174
3681,0.1720584,0.04680672,0.01701632,0.10823537,0.46033016,0.087297775,0.018602712,0.35442966,0.21215889
3682,0.17896572,0.052502975,0.016075274,0.11038747,0.45768166,0.081398346,0.020408746,0.35587457,0.21181336
3683,0.17935126,0.053894926,0.014692507,0.110763825,0.46727264,0.08573153,0.017512148,0.36402896,0.20703381
3684,0.1692585,0.051564526,0.014221889,0.103472084,0.4820012,0.08483034,0.018376281,0.37879455,0.20567869
3685,0.16269748,0.049980674,0.0145265255,0.09819028,0.5104701,0.0838516,0.019713927,0.40690458,0.20592603
3686,0.15299623,0.04790454,0.0145461345,0.09054556,0.5447242,0.07893653,0.02127513,0.44451258,0.20596029
3687,0.14189838,0.04815499,0.014581855,0.07916153,0.6004731,0.078183316,0.022868156,0.49942163,0.20721516
3688,0.123963386,0.047445938,0.01563029,0.06088716,0.70646805,0.07238456,0.039837796,0.5942457,0.21142633
3689,0.11991334,0.050426576,0.016519455,0.052967314,0.81728685,0.066564344,0.05380761,0.6969149,0.22962639
3690,0.117747605,0.049194664,0.014467751,0.05408519,0.85020494,0.06528642,0.04746146,0.73745704,0.24210882
3691,0.11923388,0.049563605,0.012922212,0.056748062,0.8682346,0.064941205,0.044496976,0.7587964,0.23981693
3692,0.11778231,0.04732373,0.01502764,0.055430938,0.9124957,0.061178867,0.05723626,0.79408056,0.24059938
3693,0.13238552,0.048802104,0.014524241,0.06905917,0.84124357,0.06008972,0.03174773,0.7494061,0.2404816
3694,0.119389325,0.04312581,0.017679946,0.058583573,0.86412054,0.06606654,0.027861342,0.7701927,0.23289134
3695,0.1329841,0.051898535,0.01880825,0.062277317,0.91925955,0.063398175,0.069268376,0.786593,0.23519073
3696,0.11057855,0.03642604,0.0187844,0.055368107,0.9386531,0.053803086,0.033396516,0.85145354,0.24987757
3697,0.14054638,0.041973833,0.014299971,0.084272586,0.79469824,0.061036274,0.026887774,0.7067742,0.24374416
3698,0.13750462,0.052475378,0.0144306375,0.07059861,0.7544109,0.07188906,0.020772621,0.66174924,0.22414675
3699,0.12371978,0.049354527,0.01626865,0.0580966,0.85734093,0.07249606,0.044930313,0.7399146,0.22349428
3700,0.12086381,0.045677993,0.018636523,0.056549292,0.9835966,0.060951307,0.09366041,0.8289849,0.2361045
3701,0.1750713,0.049679134,0.014864097,0.11052806,0.62301964,0.062881984,0.022525055,0.5376126,0.24743934
3702,0.15811107,0.0452418,0.019611636,0.093257636,0.5278953,0.080243245,0.020853847,0.4267982,0.21330868
3703,0.17293409,0.059005227,0.017805927,0.09612294,0.47550067,0.10103771,0.018693926,0.35576904,0.19914478
3704,0.1792255,0.056988537,0.022725971,0.099511005,0.47607914,0.0884629,0.024723751,0.36289248,0.19913608
3705,0.16433512,0.048692193,0.01634072,0.0993022,0.517753,0.081358925,0.017784078,0.41861,0.2078876
3706,0.1601349,0.048524868,0.014169874,0.09744015,0.5495184,0.075673744,0.019413829,0.45443085,0.20756206
3707,0.1533466,0.050008684,0.011959304,0.09137861,0.59643453,0.0802348,0.015859518,0.5003402,0.20511444
3708,0.12836833,0.04715542,0.016105084,0.06510783,0.6865671,0.07234038,0.025347698,0.58887905,0.20538294
3709,0.12703194,0.051052365,0.017966881,0.05801269,0.81722105,0.07091761,0.03730245,0.709001,0.21296206
3710,0.11564489,0.04372328,0.017977368,0.05394424,0.8752899,0.06433748,0.036292385,0.77466005,0.23213334
3711,0.123184614,0.04576573,0.0167356,0.06068328,0.9263333,0.059980825,0.047959097,0.8183934,0.24425957
3712,0.10844823,0.03635956,0.016087303,0.056001365,0.92631793,0.054255072,0.03763638,0.83442646,0.25088727
3713,0.22406352,0.055101395,0.021484336,0.14747779,0.71390307,0.06567011,0.030528873,0.6177041,0.23960678
3714,0.15047911,0.048408035,0.03633759,0.065733485,0.71635544,0.066660166,0.04730604,0.6023892,0.21831459
3715,0.14489305,0.054885834,0.027735444,0.062271774,0.80095196,0.095417246,0.06248563,0.64304906,0.20013241
3716,0.15901941,0.047366947,0.037476946,0.07417552,0.78700197,0.06904673,0.057626422,0.6603288,0.2113001
3717,0.1320867,0.057087447,0.021123974,0.05387527,0.8523744,0.07187421,0.032969818,0.74753034,0.23948064
3718,0.11581458,0.036767554,0.024927827,0.0541192,0.94496626,0.065408334,0.080085844,0.7994721,0.23817424
3719,0.19116884,0.049854938,0.027846463,0.11346743,0.7101599,0.06494565,0.032539446,0.6126748,0.24274191
3720,0.14244306,0.044080388,0.026870867,0.071491815,0.68547463,0.064996846,0.038766883,0.58171093,0.21987157
3721,0.13240588,0.053514943,0.017421927,0.061469,0.7193191,0.083758555,0.0436244,0.5919361,0.20380083
3722,0.13410518,0.049560398,0.025316112,0.05922866,0.7353372,0.076764524,0.039874874,0.6186978,0.21263584
3723,0.12781495,0.051776458,0.01824411,0.057794373,0.8331424,0.071347445,0.034513645,0.72728133,0.2252143
3724,0.12627041,0.047685858,0.01636303,0.062221523,0.9387335,0.06241673,0.068819426,0.8074974,0.24916603
3725,0.11552672,0.043812886,0.016569102,0.05514474,0.946711,0.051263977,0.050231174,0.84521586,0.25476304
3726,0.120224796,0.04333846,0.01767005,0.059216287,0.92942864,0.06702311,0.03862995,0.8237756,0.23678207
3727,0.13669613,0.044606518,0.023029601,0.06906002,0.83763766,0.06492573,0.041832745,0.7308792,0.2284071
3728,0.12785314,0.054504808,0.016912753,0.056435574,0.82743627,0.06995428,0.028203247,0.72927874,0.22736387
3729,0.116264716,0.04186784,0.021276787,0.05312009,0.9377166,0.06549326,0.056366257,0.8158571,0.22762369
3730,0.13111556,0.05052826,0.016337233,0.06425006,0.89492834,0.06151749,0.04426289,0.789148,0.23297168
3731,0.11966936,0.042884473,0.017510487,0.05927441,0.9474436,0.06441195,0.047359064,0.83567256,0.24231863
3732,0.12973708,0.05224371,0.015643232,0.061850145,0.9119481,0.059505608,0.049881358,0.8025611,0.24209556
3733,0.12223907,0.044314865,0.01923366,0.058690544,0.9445982,0.06174898,0.042401604,0.8404476,0.23862265
3734,0.128188,0.046620075,0.016530901,0.06503703,0.92263424,0.06212535,0.062542595,0.7979663,0.23954655
3735,0.11616041,0.046951238,0.013456561,0.05575261,0.9209223,0.06232799,0.037811935,0.82078236,0.23704067
3736,0.1182514,0.043664977,0.016762236,0.05782419,0.99868244,0.05894757,0.090880685,0.8488542,0.23928078
3737,0.11605181,0.044203594,0.012744256,0.059103962,0.94804466,0.06259749,0.04797118,0.837476,0.23873802
3738,0.120725356,0.045850575,0.015767837,0.059106946,0.9080807,0.060595695,0.039478604,0.8080064,0.23663938
3739,0.12705934,0.05092187,0.014414187,0.061723277,0.9701984,0.06680097,0.090961926,0.8124355,0.23279615
3740,0.10783607,0.043134496,0.015103778,0.04959779,0.91047215,0.059418686,0.028807115,0.8222464,0.23447719
3741,0.12195298,0.043775965,0.018233398,0.059943613,0.85039943,0.073406816,0.029092845,0.7478998,0.22723272
3742,0.13053206,0.05272444,0.016058607,0.06174901,0.85101587,0.06902306,0.039339274,0.74265355,0.2215811
3743,0.11506665,0.04525272,0.015083673,0.054730248,0.93492967,0.063101925,0.05067869,0.82114905,0.23893386
3744,0.110129245,0.03948741,0.015592486,0.05504935,0.9954721,0.05255439,0.05993806,0.88297963,0.24235317
3745,0.13319297,0.050296504,0.010775066,0.072121404,0.88264465,0.060658272,0.031568523,0.79041785,0.2434885
3746,0.11809258,0.04706073,0.01751627,0.053515587,0.87221813,0.072388075,0.032035355,0.7677947,0.22548041
3747,0.14008775,0.05197814,0.025180131,0.062929474,0.8658269,0.07026061,0.0467715,0.7487948,0.2192699
3748,0.15179136,0.04490611,0.031094167,0.07579108,0.88821805,0.06004656,0.049983934,0.7781876,0.22971733
3749,0.13934681,0.064105645,0.022486858,0.0527543,0.8744355,0.07229843,0.047197673,0.7549394,0.22396076
3750,0.13649586,0.049788434,0.027156645,0.05955078,0.9188893,0.0915913,0.08296367,0.74433434,0.21734114
3751,0.15009595,0.041089077,0.030533673,0.0784732,0.8565441,0.060629833,0.053615957,0.7422983,0.23124413
3752,0.13083133,0.05242339,0.02648085,0.051927086,0.8226678,0.06543076,0.044961754,0.71227527,0.23662083
3753,0.15347153,0.053474616,0.040593117,0.05940379,0.85730535,0.084255636,0.06531046,0.70773923,0.21714863
3754,0.1786002,0.07125836,0.03984108,0.06750077,0.77120084,0.087718144,0.049717233,0.63376546,0.20998976
3755,0.11726186,0.032957938,0.032555163,0.051748753,0.80328166,0.061322093,0.05529221,0.6866674,0.227583
3756,0.14196067,0.053572174,0.022602584,0.06578591,0.8046058,0.06912571,0.03837555,0.6971045,0.22295266
3757,0.16557802,0.05303988,0.0268686,0.08566955,0.7855625,0.07192407,0.044068586,0.66956985,0.2289604
3758,0.12346922,0.049024146,0.025966512,0.048478555,0.8292029,0.07248456,0.050877597,0.70584077,0.21503606
3759,0.12143718,0.0463268,0.027787665,0.047322717,0.93147534,0.079782136,0.066543385,0.7851498,0.22411698
3760,0.30059478,0.06490118,0.036376383,0.19931722,0.6558703,0.07951306,0.05540173,0.5209555,0.22856577
3761,0.15925804,0.04732072,0.03344988,0.07848743,0.59365225,0.061641343,0.04242778,0.48958313,0.22296928
3762,0.13392484,0.049814954,0.023108559,0.061001334,0.61539567,0.09427929,0.04489466,0.47622168,0.19811998
3763,0.14165454,0.050637756,0.0356203,0.05539648,0.64163005,0.08805603,0.046089984,0.507484,0.17774835
3764,0.14476272,0.0575224,0.021776028,0.065464295,0.7571136,0.09119304,0.052485768,0.6134348,0.20457697
3765,0.13083158,0.050433334,0.021303134,0.05909511,0.8632238,0.059108347,0.051521808,0.75259364,0.23171763
3766,0.13259767,0.048742574,0.01602516,0.06782994,0.90951985,0.057753067,0.03732819,0.8144386,0.26328754
3767,0.12299079,0.04599409,0.014621124,0.06237557,0.9549224,0.056325015,0.070103355,0.828494,0.24251425
3768,0.11347118,0.046929747,0.014355166,0.05218626,0.8738514,0.06273135,0.023991933,0.78712815,0.22833127
3769,0.12209983,0.04562247,0.020383833,0.056093525,0.8543346,0.07362836,0.03967234,0.7410339,0.21371868
3770,0.12520844,0.049945105,0.02085745,0.05440588,0.86136633,0.06613479,0.041506745,0.7537248,0.21101561
3771,0.11673576,0.041208606,0.018395143,0.057132002,0.93926185,0.062535875,0.052600924,0.82412505,0.23852292
3772,0.117972896,0.04417124,0.015986452,0.057815205,0.93967605,0.05233696,0.03733842,0.8500007,0.23715393
3773,0.12941548,0.048298936,0.014059657,0.067056894,0.93246377,0.066649176,0.054263227,0.8115514,0.2361044
3774,0.12065321,0.045841318,0.016800912,0.058010977,0.8958307,0.05952615,0.043978967,0.79232556,0.22759299
3775,0.12063295,0.049474556,0.014415812,0.05674258,0.92949444,0.06447366,0.055289533,0.80973125,0.22827032
3776,0.112477034,0.038351092,0.01541449,0.058711454,0.95180243,0.057919778,0.050238654,0.843644,0.22995995
3777,0.13020173,0.045051794,0.011985614,0.07316432,0.834647,0.0616267,0.023755148,0.74926513,0.23299366
3778,0.12708865,0.051621687,0.013487748,0.06197922,0.8493337,0.0691852,0.031140493,0.749008,0.21735932
3779,0.11428188,0.04758909,0.015821682,0.050871104,0.925919,0.064773776,0.05813589,0.80300933,0.21329169
3780,0.124149054,0.045335103,0.018317953,0.060496002,0.99270177,0.062550314,0.099999025,0.83015245,0.23421787
3781,0.112193815,0.041589018,0.014876538,0.05572826,0.8747579,0.055630438,0.025826562,0.79330087,0.23265068
3782,0.11665495,0.042838488,0.014841229,0.05897523,0.8416351,0.07115357,0.025097681,0.74538386,0.22167888
3783,0.121631935,0.051485065,0.016308066,0.053838808,0.858426,0.0677445,0.032528475,0.758153,0.21530983
3784,0.11920577,0.04951876,0.016495302,0.053191703,0.93006426,0.06432303,0.056524076,0.80921715,0.22428638
3785,0.10911076,0.03689554,0.01711069,0.055104528,1.013557,0.051763345,0.08491135,0.8768823,0.23902567
3786,0.19189104,0.0494407,0.013502056,0.12894829,0.6745978,0.06285001,0.017305046,0.5944427,0.23944563
3787,0.14214957,0.044509728,0.021939442,0.0757004,0.5933604,0.07188343,0.022400467,0.49907652,0.2008285
3788,0.14691418,0.05491599,0.017697727,0.074300475,0.5735142,0.09915334,0.01976849,0.4545924,0.18139279
3789,0.14269008,0.050852757,0.023725336,0.068111986,0.6270507,0.080962464,0.029067388,0.5170208,0.17787312
3790,0.1217078,0.046699475,0.016136592,0.058871735,0.7614588,0.070702694,0.02949146,0.66126466,0.202929
3791,0.11813414,0.046838164,0.015503881,0.055792093,0.8748667,0.06168692,0.035088047,0.7780918,0.22225714
3792,0.1190835,0.047883157,0.013917093,0.057283252,0.9534304,0.06384538,0.057891436,0.8316936,0.2373062
3793,0.11075444,0.041565597,0.0142849,0.05490394,0.9659568,0.054868497,0.045740176,0.8653481,0.23845081
3794,0.13655579,0.04778519,0.016083064,0.07268754,0.89523536,0.054883637,0.046307947,0.7940438,0.23178911
3795,0.112809,0.04558562,0.0137039935,0.053519387,0.88029915,0.062709875,0.030739302,0.78685,0.21697691
3796,0.119298734,0.044517443,0.017660027,0.057121262,0.9525496,0.06638799,0.07723235,0.80892926,0.21228716
3797,0.113207415,0.040056106,0.016279956,0.05687135,0.93567175,0.05856313,0.041123234,0.83598536,0.22371317
3798,0.12679794,0.04303096,0.012828471,0.07093852,0.8369688,0.05987208,0.023126774,0.7539699,0.23012027
3799,0.12986717,0.050242033,0.013289879,0.06633525,0.82358205,0.06629666,0.026752716,0.7305327,0.21590404
3800,0.11572394,0.05023853,0.015449584,0.050035816,0.9202534,0.06747697,0.059509702,0.7932667,0.20690082
3801,0.10795039,0.037904628,0.017440397,0.05260536,0.9830822,0.0625166,0.07709134,0.84347427,0.22493172
3802,0.13077685,0.040297482,0.017087094,0.07339228,0.803183,0.05384639,0.024408882,0.7249277,0.2303175
3803,0.12839325,0.047970474,0.012667469,0.067755304,0.7664588,0.07219094,0.021171512,0.67309636,0.21279301
3804,0.119280696,0.05005673,0.01766305,0.05156092,0.820905,0.06922201,0.033506345,0.71817666,0.1963443
3805,0.11234869,0.049817007,0.016232686,0.046298996,0.9477092,0.067759916,0.06957484,0.81037444,0.21535143
3806,0.12392576,0.044705708,0.015521784,0.06369827,0.91531,0.05519853,0.041491635,0.81861985,0.2305466
3807,0.11032884,0.039260235,0.013921689,0.05714691,0.9278995,0.063194424,0.026089974,0.83861506,0.23104179
3808,0.12749386,0.04879638,0.019086763,0.059610706,0.99631584,0.056957215,0.11412036,0.8252383,0.22338985
3809,0.10790244,0.041830827,0.016637908,0.049433704,0.8764992,0.055311706,0.023521509,0.79766595,0.22442298
3810,0.11518738,0.037132304,0.020232145,0.057822928,0.79460984,0.0693225,0.028294872,0.69699246,0.20145221
3811,0.13038838,0.05135602,0.015602761,0.0634296,0.7419609,0.074869536,0.020492895,0.64659846,0.19956829
3812,0.1152672,0.04615089,0.015242948,0.053873364,0.8036519,0.06802953,0.02705282,0.7085696,0.21267092
3813,0.118507326,0.04845044,0.01648577,0.053571124,0.89210147,0.05967538,0.043224864,0.7892012,0.2096116
3814,0.1134415,0.04528168,0.015119329,0.053040486,0.9874765,0.06270397,0.07394759,0.85082495,0.22792538
3815,0.11292663,0.042320367,0.012730891,0.057875376,0.92729247,0.054142457,0.034042224,0.83910775,0.23422049
3816,0.11911775,0.047680512,0.0141385775,0.057298664,0.9363935,0.061594192,0.044524066,0.83027524,0.21836936
3817,0.1132946,0.046289783,0.014499842,0.052504975,0.94856983,0.05947932,0.05954704,0.8295435,0.21878214
3818,0.11000691,0.042927235,0.0125683,0.05451138,0.9720081,0.05558575,0.052733626,0.8636887,0.2314932
3819,0.11719471,0.0462162,0.01208754,0.05889097,0.9575284,0.055362176,0.04643391,0.8557323,0.22318268
3820,0.10954994,0.041610576,0.013522387,0.054416973,0.9950756,0.06267186,0.056894265,0.87550944,0.22653602
3821,0.13207501,0.050291482,0.017042369,0.06474117,0.95577866,0.054898363,0.07647655,0.82440376,0.22835846
3822,0.11153506,0.043419044,0.01759636,0.05051965,0.900126,0.060078796,0.024979817,0.81506735,0.21727656
3823,0.12171575,0.034726527,0.02427327,0.06271595,0.76376987,0.069177106,0.036338806,0.65825397,0.20532535
3824,0.1344583,0.05170013,0.01710848,0.06564969,0.7116035,0.076659404,0.01905237,0.61589175,0.19191185
3825,0.11814303,0.047152597,0.017768431,0.053222,0.78499955,0.06992541,0.029656434,0.6854177,0.20127392
3826,0.1174953,0.047328066,0.019665804,0.050501432,0.8823042,0.060722433,0.041234173,0.7803476,0.20194176
3827,0.1120963,0.045199055,0.019656185,0.047241062,0.97686136,0.06813837,0.06357222,0.84515077,0.2253929
3828,0.20029205,0.05370942,0.021803726,0.124778904,0.740939,0.06507604,0.030366324,0.64549667,0.22509557
3829,0.13364007,0.03735646,0.03525374,0.06102987,0.70222944,0.058864027,0.040996168,0.60236925,0.20174502
3830,0.13745031,0.05324276,0.024055738,0.06015181,0.74220014,0.08756779,0.06112914,0.59350324,0.18336353
3831,0.13589618,0.044488173,0.03359664,0.05781136,0.7347257,0.06808539,0.051042072,0.61559826,0.18140534
3832,0.12896353,0.052539483,0.019759584,0.056664467,0.8325139,0.073958844,0.03605566,0.72249943,0.20750731
3833,0.118155465,0.041795343,0.016405277,0.05995484,0.85866374,0.058393333,0.045181558,0.75508887,0.22576244
3834,0.13065922,0.052134085,0.023239704,0.055285428,0.8927316,0.05932064,0.043157727,0.7902532,0.2165081
3835,0.12617894,0.046684954,0.023309989,0.056183994,0.96513593,0.06800848,0.069431305,0.82769614,0.21997096
3836,0.11994309,0.046000313,0.022365,0.051577777,0.92978615,0.052210443,0.053738702,0.823837,0.20977393
3837,0.11879943,0.042947695,0.021490507,0.054361228,0.95212543,0.06387636,0.047473725,0.8407753,0.22508982
3838,0.12388112,0.041319568,0.022069512,0.06049204,0.925442,0.05664932,0.052039284,0.8167534,0.21743415
3839,0.120436355,0.05025813,0.016104303,0.054073926,0.91674924,0.061072517,0.03965035,0.8160264,0.21879795
3840,0.10967575,0.03784464,0.019264996,0.05256611,0.9816343,0.05819578,0.06142196,0.86201656,0.21405445
3841,0.14396574,0.048506644,0.01544736,0.08001173,0.8307231,0.057878908,0.028294226,0.74455,0.2223291
3842,0.12149872,0.046346664,0.020949936,0.054202113,0.831205,0.068575636,0.027632196,0.7349972,0.20888937
3843,0.14286776,0.055093486,0.02714148,0.06063279,0.90483123,0.07710806,0.075309046,0.7524141,0.19031243
3844,0.12471557,0.042264134,0.028695095,0.053756345,0.95454603,0.058771722,0.046511658,0.84926265,0.21443424
3845,0.113508806,0.047783982,0.015816057,0.04990877,0.8892351,0.059132513,0.039756373,0.7903462,0.22078513
3846,0.12215267,0.04459478,0.029752912,0.04780498,0.9196517,0.07875925,0.0550496,0.78584284,0.20699577
3847,0.19248423,0.055837855,0.049067568,0.087578796,0.8071662,0.06979088,0.053009134,0.6843662,0.204898
3848,0.12319471,0.034537975,0.028540295,0.06011644,0.7655446,0.05496177,0.054400295,0.6561825,0.22118363
3849,0.13240339,0.04708303,0.024419045,0.060901314,0.73953116,0.06687249,0.039995644,0.632663,0.1950848
3850,0.13908677,0.059515353,0.02036034,0.05921107,0.7786641,0.08419714,0.051540792,0.6429262,0.19416527
3851,0.12390192,0.04527974,0.034566615,0.044055566,0.8653231,0.06689091,0.05079858,0.74763364,0.19357647
3852,0.12913673,0.051631432,0.028241897,0.0492634,0.9778687,0.07043479,0.07274173,0.8346922,0.22102363
3853,0.1412246,0.042855885,0.026493108,0.07187561,0.98386174,0.0542032,0.09811073,0.8315478,0.23195478
3854,0.12296443,0.041709974,0.018401798,0.06285265,0.7621285,0.05683854,0.024190888,0.68109906,0.22822668
3855,0.12375334,0.04327762,0.01856201,0.061913703,0.70684046,0.071242824,0.028974582,0.60662305,0.18209851
3856,0.13388148,0.050147977,0.024754593,0.058978915,0.7236523,0.07812387,0.035907265,0.60962117,0.17374252
3857,0.11747511,0.04978284,0.018994676,0.04869759,0.8159465,0.07401624,0.047605604,0.6943247,0.20297773
3858,0.11181992,0.041021097,0.022824824,0.04797401,0.87607676,0.05793932,0.048210762,0.76992667,0.207263
3859,0.1285236,0.05138303,0.0174914,0.059649173,0.9471352,0.06627943,0.06308363,0.81777215,0.22938536
3860,0.117391266,0.04333574,0.016696095,0.05735943,0.97278374,0.057632897,0.07404856,0.8411023,0.21646652
3861,0.12345365,0.04374945,0.017173845,0.062530346,0.7804914,0.0557775,0.02336936,0.70134455,0.21119057
3862,0.13369223,0.045246515,0.018227702,0.07021803,0.71668434,0.067454204,0.024094058,0.6251361,0.19305208
3863,0.12541458,0.049144167,0.018423777,0.05784664,0.7443823,0.075056106,0.025429064,0.6438972,0.17783152
3864,0.110823214,0.044478815,0.018247878,0.048096526,0.8340838,0.06912946,0.040303268,0.72465104,0.19745603
3865,0.109182,0.04150488,0.02074446,0.046932664,0.90353507,0.057131756,0.045463324,0.80094,0.20676908
3866,0.12400551,0.049588144,0.01636384,0.05805352,0.98372287,0.063929215,0.08493124,0.8348624,0.22513667
3867,0.110553354,0.039955977,0.015288418,0.055308964,0.9589645,0.05161315,0.04423707,0.8631143,0.2204058
3868,0.12514775,0.044760045,0.013014472,0.06737322,0.883017,0.05482657,0.031438086,0.79675233,0.2211371
3869,0.116726816,0.04839355,0.015270416,0.053062845,0.88319033,0.064762756,0.029516593,0.788911,0.20068273
3870,0.118683115,0.04698385,0.02006714,0.051632125,0.92344785,0.062832266,0.057576705,0.8030389,0.19331078
3871,0.11946505,0.040356074,0.022071008,0.057037976,0.9998382,0.061363164,0.08538578,0.8530892,0.21753116
3872,0.1303505,0.04510492,0.0179025,0.06734308,0.7581999,0.05423091,0.024400054,0.6795689,0.21800484
3873,0.13151747,0.045777086,0.0156417,0.07009868,0.7034542,0.07091462,0.023010701,0.6095289,0.19554812
3874,0.12494928,0.05135126,0.020065386,0.053532626,0.7552421,0.07722256,0.031327706,0.64669186,0.17871004
3875,0.119290255,0.052598406,0.019117793,0.04757406,0.8499133,0.06922269,0.04409943,0.73659116,0.19502278
3876,0.110788986,0.04239254,0.022175683,0.04622076,0.95827246,0.055365168,0.062546864,0.8403604,0.21116132
3877,0.15613827,0.05001932,0.020840451,0.08527849,0.8307463,0.063201234,0.030402455,0.7371426,0.22827442
3878,0.1279339,0.034111995,0.037432518,0.056389395,0.7239113,0.060446765,0.035649832,0.6278147,0.19460084
3879,0.15687919,0.05577172,0.03248156,0.06862592,0.68100274,0.09708286,0.04044784,0.54347205,0.16954254
3880,0.14590263,0.045612108,0.03497017,0.06532035,0.7158976,0.069377944,0.046266213,0.60025346,0.17020941
3881,0.11861083,0.04716012,0.020626625,0.050824087,0.81783056,0.066570565,0.028158298,0.7231017,0.19676086
3882,0.11826429,0.04349928,0.016362457,0.05840255,0.8563734,0.06295493,0.04122002,0.75219846,0.21044636
3883,0.11803794,0.05008195,0.017515814,0.050440174,0.9060713,0.06427067,0.046722416,0.7950782,0.20677115
3884,0.1234695,0.04793705,0.021492522,0.05403992,1.0146089,0.066675246,0.10766409,0.8402695,0.21972145
3885,0.124987364,0.043223258,0.023239313,0.05852479,0.86495495,0.05036347,0.03568543,0.77890605,0.21078543
3886,0.115849465,0.047634784,0.017253887,0.050960794,0.86521465,0.06806578,0.02867315,0.7684757,0.20423855
3887,0.116023675,0.04637399,0.019213643,0.050436046,0.9163121,0.06534189,0.055329658,0.7956405,0.18799905
3888,0.10642901,0.041177534,0.01943295,0.045818523,0.93221205,0.0576756,0.030615978,0.84392047,0.20763157
3889,0.1372594,0.042485967,0.020588923,0.074184515,0.8478469,0.05891192,0.035191488,0.7537435,0.21603422
3890,0.12154871,0.049255136,0.013852961,0.058440614,0.8299912,0.062419046,0.019838613,0.74773353,0.19731265
3891,0.11136398,0.043529186,0.019166287,0.048668504,0.93549407,0.066320285,0.05348125,0.81569254,0.20036227
3892,0.10537577,0.036799695,0.01969507,0.048881005,0.98164916,0.05106593,0.06677731,0.86380595,0.19886087
3893,0.121557906,0.045800388,0.0126866875,0.063070826,0.90554637,0.05704908,0.027478544,0.82101876,0.22189026
3894,0.11935894,0.04578705,0.015198722,0.05837317,0.8879985,0.062656805,0.028300833,0.7970409,0.20437957
3895,0.114678405,0.049818758,0.016437981,0.048421666,0.9378189,0.060972225,0.06026558,0.8165811,0.19409066
3896,0.15169518,0.04104503,0.027138378,0.08351177,0.9101465,0.061850674,0.073183514,0.7751123,0.20826317
3897,0.20450589,0.036432557,0.023158554,0.14491478,0.63740236,0.057285096,0.024870617,0.55524665,0.20816047
3898,0.14457974,0.04480794,0.020950848,0.07882095,0.5472937,0.0672152,0.02839734,0.45168117,0.18564026
3899,0.15124953,0.054993182,0.016268818,0.07998753,0.51264906,0.102964014,0.01628309,0.39340195,0.15277694
3900,0.14937776,0.052574996,0.01932851,0.07747426,0.5402275,0.0903543,0.024340762,0.4255324,0.15035419
3901,0.12728824,0.045516256,0.016706439,0.06506554,0.6250076,0.07310982,0.021131549,0.53076625,0.17539401
3902,0.114649564,0.04341517,0.015285823,0.055948574,0.75199085,0.065356575,0.033577602,0.6530567,0.18727984
3903,0.11153893,0.047271896,0.015271853,0.04899518,0.8416686,0.06409357,0.035832882,0.74174213,0.200634
3904,0.10897645,0.048232883,0.014195413,0.04654816,0.9007318,0.06268826,0.05280219,0.78524137,0.20528106
3905,0.11169362,0.04843721,0.012382187,0.05087422,0.9288964,0.057497527,0.052480683,0.8189182,0.20161079
3906,0.10428016,0.037127737,0.019184513,0.047967907,1.0044897,0.054983992,0.088191584,0.8613141,0.20761533
3907,0.3092222,0.06509427,0.033870317,0.2102576,0.45813742,0.077813245,0.037731916,0.34259227,0.20959668
3908,0.21009105,0.057816014,0.028721798,0.12355324,0.3643825,0.07400753,0.031510755,0.25886422,0.18745178
3909,0.18147677,0.051691886,0.030735435,0.09904945,0.338949,0.09337453,0.03355343,0.21202104,0.1786819
3910,0.1747753,0.060695183,0.029200047,0.08488008,0.31446064,0.10744164,0.030553497,0.1764655,0.15240538
3911,0.16168484,0.06109227,0.019356878,0.0812357,0.31481552,0.11752766,0.022603383,0.1746845,0.15316868
3912,0.1604485,0.05305782,0.020363444,0.087027244,0.32192016,0.103939906,0.023089783,0.19489045,0.15117633
3913,0.1669628,0.051087912,0.019656723,0.09621817,0.3270466,0.09435605,0.02252182,0.21016873,0.16102058
3914,0.1715171,0.057247955,0.016425194,0.097843945,0.319732,0.092819065,0.018709598,0.20820336,0.16487515
3915,0.17023724,0.057340216,0.016394302,0.09650272,0.31880128,0.092534,0.01919663,0.20707065,0.15851301
3916,0.16806753,0.05283405,0.017607028,0.097626455,0.32615063,0.09362515,0.020081082,0.2124444,0.1526936
3917,0.16468783,0.051475395,0.016058203,0.09715423,0.33066258,0.0930415,0.019170405,0.21845068,0.14967105
3918,0.16600502,0.050928846,0.016126616,0.09894956,0.33165723,0.0898654,0.019040043,0.2227518,0.14860779
3919,0.16727978,0.050423842,0.016224865,0.10063108,0.33569577,0.08900108,0.01909579,0.2275989,0.14652985
3920,0.16892749,0.050440956,0.016282067,0.10220448,0.33854324,0.08714234,0.019562524,0.23183836,0.14622082
3921,0.16930209,0.050328586,0.01577685,0.10319665,0.34199637,0.08604217,0.01942883,0.23652537,0.1463208
3922,0.16888444,0.04962236,0.015326743,0.10393534,0.34562477,0.08494851,0.018964684,0.24171157,0.14544499
3923,0.16830216,0.048894253,0.015196064,0.104211845,0.34881732,0.08437371,0.019156095,0.24528751,0.14476307
3924,0.1690205,0.048782807,0.015466501,0.104771204,0.3508328,0.083761804,0.019501748,0.24756923,0.1434596
3925,0.16902116,0.048621763,0.015300716,0.10509869,0.35339725,0.08330459,0.019639937,0.25045273,0.14270057
3926,0.16900751,0.048253085,0.015279966,0.105474465,0.35606968,0.08243017,0.019830124,0.2538094,0.1422701
3927,0.16901481,0.047972973,0.015245074,0.105796754,0.35921633,0.08181939,0.02008547,0.25731146,0.1420182
3928,0.16898513,0.047795996,0.01519642,0.105992705,0.3619629,0.081300996,0.020252043,0.26040986,0.14160389
3929,0.16879117,0.04766031,0.015118959,0.106011905,0.36490074,0.08101442,0.020435901,0.2634504,0.1410746
3930,0.1686866,0.04750593,0.015092848,0.10608781,0.36786497,0.080639124,0.020656772,0.26656908,0.14059995
3931,0.16841495,0.047305167,0.015052365,0.10605743,0.37128,0.080241255,0.020971052,0.2700677,0.14035992
3932,0.1682412,0.047121663,0.015029829,0.10608972,0.3747551,0.07979526,0.021195738,0.2737641,0.14002912
3933,0.16799176,0.046965446,0.014976387,0.10604993,0.37857985,0.07941611,0.021495095,0.27766865,0.13978939
3934,0.16779746,0.046821613,0.0149441855,0.10603166,0.3825411,0.07901031,0.021794716,0.28173608,0.13957064
3935,0.16750076,0.046669427,0.014894296,0.105937034,0.38686922,0.078656465,0.022081083,0.28613168,0.13944457
3936,0.16724661,0.046520084,0.014877363,0.10584917,0.3913933,0.0782624,0.02236164,0.29076928,0.13933776
3937,0.16694777,0.046370044,0.014838907,0.10573881,0.3962778,0.07790525,0.022620892,0.29575163,0.13930088
3938,0.16670954,0.046225045,0.014832472,0.10565203,0.40134546,0.07750445,0.022826862,0.30101416,0.1393104
3939,0.16644058,0.04609173,0.014819172,0.105529666,0.40670162,0.0771324,0.022987068,0.30658215,0.13942261
3940,0.1662016,0.045960527,0.014833329,0.10540775,0.41224587,0.07674239,0.023076786,0.3124267,0.13956913
3941,0.1659306,0.04582319,0.014855506,0.1052519,0.4180724,0.07636839,0.0231154,0.3185886,0.13979219
3942,0.16564994,0.045691524,0.01489873,0.10505968,0.4241246,0.07597968,0.023095516,0.3250494,0.14003867
3943,0.16533455,0.045557637,0.014956426,0.10482049,0.43052045,0.07559011,0.023051783,0.33187854,0.14034043
3944,0.16495478,0.04541242,0.015033143,0.10450921,0.43732178,0.07517323,0.023004407,0.33914414,0.14067212
3945,0.16447568,0.045252383,0.0151217785,0.10410151,0.44465482,0.074735664,0.022982825,0.34693635,0.14104296
3946,0.16384663,0.045070197,0.0152213955,0.10355503,0.45265794,0.07426495,0.023023311,0.3553697,0.14144218
3947,0.1630118,0.044856776,0.015328541,0.10282648,0.46151784,0.07375966,0.023164228,0.36459395,0.14186884
3948,0.16187127,0.044602633,0.015436103,0.10183253,0.47147828,0.07321037,0.02345503,0.37481287,0.14232571
3949,0.16031754,0.044298228,0.015541519,0.10047779,0.48285472,0.07260687,0.023960577,0.38628727,0.14281395
3950,0.15818048,0.043930996,0.015637934,0.09861154,0.49611008,0.07193777,0.024757193,0.39941514,0.14333583
3951,0.15525484,0.043488424,0.01573034,0.09603608,0.51188296,0.071181335,0.025882732,0.4148189,0.14390168
3952,0.15122902,0.04295212,0.015832113,0.092444785,0.53104734,0.070296,0.027157024,0.43359435,0.14454193
3953,0.14567193,0.042302404,0.015990574,0.08737896,0.554914,0.06920908,0.027937774,0.45776716,0.14533457
3954,0.13799855,0.0415236,0.016309757,0.08016519,0.5870174,0.067774825,0.027849386,0.49139318,0.14647982
3955,0.12796313,0.04068652,0.016954476,0.07032213,0.63969314,0.06570402,0.031282187,0.5427069,0.14855248
3956,0.11751939,0.040232096,0.017972488,0.059314813,0.7347812,0.06242069,0.048520703,0.6238398,0.15332302
3957,0.11255175,0.040850498,0.020112894,0.051588356,0.8363295,0.057726353,0.060324114,0.71827906,0.16492626
3958,0.11157909,0.04211076,0.01849045,0.050977875,0.8663388,0.05611516,0.051788606,0.758435,0.18251833
3959,0.114683226,0.045318875,0.01648584,0.05287851,0.88394225,0.054845683,0.04712846,0.7819681,0.18951443
3960,0.11449736,0.043270733,0.018290563,0.052936066,0.8875913,0.053055607,0.04393615,0.7905995,0.19014609
3961,0.113671,0.04267067,0.017095618,0.05390471,0.9203635,0.052811787,0.05485698,0.8126947,0.1854912
3962,0.10630445,0.038551677,0.015526233,0.052226543,0.92102015,0.052473895,0.04053734,0.82800895,0.1864901
3963,0.11787279,0.04131964,0.015457951,0.061095204,0.93644124,0.054072317,0.055710997,0.82665795,0.18910724
3964,0.10872036,0.039425395,0.016237313,0.053057652,0.92114,0.050475396,0.043285746,0.82737887,0.18230273
3965,0.11647163,0.04202156,0.01983438,0.05461569,0.92301553,0.054515544,0.040056046,0.82844394,0.18543643
3966,0.1494481,0.052035257,0.027302917,0.070109926,0.99971455,0.06455969,0.14805722,0.78709763,0.17961021
3967,0.117565885,0.042284597,0.027311115,0.047970172,0.714782,0.056034997,0.037985064,0.62076193,0.17771119
3968,0.14549679,0.038075518,0.03231528,0.07510599,0.6588349,0.07619807,0.042910464,0.5397263,0.14855438
3969,0.1409624,0.044074193,0.028107798,0.068780415,0.6541762,0.073071286,0.04213657,0.5389683,0.15658836
3970,0.12797941,0.050991718,0.018210614,0.058777083,0.65505993,0.06423856,0.029504541,0.56131685,0.17105812
3971,0.11211115,0.041483294,0.022803998,0.04782386,0.74686533,0.064304836,0.035719026,0.64684147,0.15818724
3972,0.11260621,0.04604825,0.02088464,0.04567333,0.85415894,0.07323698,0.05050099,0.73042095,0.17451811
3973,0.101651,0.039982636,0.017107364,0.044561,0.8585538,0.057853516,0.044400457,0.75629985,0.17704195
3974,0.13612075,0.054537714,0.021946032,0.05963701,0.8713618,0.056931622,0.0444946,0.76993555,0.1894965
3975,0.11999011,0.036025118,0.027412457,0.05655254,0.8718007,0.057766825,0.042544916,0.77148896,0.18367994
3976,0.15269437,0.052441712,0.027715065,0.07253759,0.824073,0.060137905,0.045130674,0.7188044,0.1658924
3977,0.11889247,0.03834931,0.023932375,0.05661078,0.8986204,0.05512433,0.044074472,0.7994216,0.17950563
3978,0.1364088,0.050699636,0.0383336,0.04737558,0.9604827,0.054038,0.10118092,0.8052638,0.16147348
3979,0.44453835,0.03830191,0.09627582,0.30996063,0.58565813,0.07425935,0.1283232,0.3830756,0.1804729
3980,0.24754675,0.043276485,0.06385029,0.14041997,0.41030243,0.08597822,0.0701017,0.2542225,0.19302875
3981,0.22567204,0.078924365,0.05250682,0.09424084,0.29895917,0.099602364,0.05298192,0.14637488,0.16767578
3982,0.18706968,0.06184713,0.036235288,0.08898726,0.30736035,0.13634193,0.041441333,0.1295771,0.16370052
3983,0.18127528,0.05745017,0.033666953,0.09015816,0.3035047,0.11737803,0.03829125,0.14783542,0.15263139
3984,0.18103254,0.06424246,0.02662119,0.09016889,0.28973964,0.10228883,0.034646768,0.15280405,0.1734758
3985,0.17184347,0.066776626,0.021942776,0.08312408,0.29274052,0.11032215,0.027506089,0.15491231,0.16874386
3986,0.16843638,0.06103851,0.020168617,0.08722925,0.2971192,0.11969453,0.024607092,0.15281756,0.16530748
3987,0.17377284,0.06476197,0.022950722,0.08606016,0.28506467,0.111181095,0.027733568,0.14615001,0.15648554
3988,0.17568254,0.06439636,0.022161184,0.08912501,0.28136653,0.106741905,0.027316244,0.14730836,0.15456778
3989,0.17103082,0.06119636,0.020566309,0.08926814,0.2834864,0.1076532,0.024582664,0.15125053,0.149342
3990,0.16861749,0.05913644,0.020277224,0.08920383,0.28335857,0.10710237,0.025299286,0.15095691,0.14943707
3991,0.16917263,0.059680175,0.02021739,0.08927506,0.27972043,0.104055956,0.025311256,0.1503532,0.14248201
3992,0.16964298,0.058264628,0.02020423,0.091174126,0.28064722,0.10418373,0.025375098,0.1510884,0.14080854
3993,0.16905238,0.058263157,0.019629378,0.09115984,0.2793588,0.102770716,0.0248797,0.1517084,0.13669147
3994,0.16981038,0.05717197,0.01974702,0.092891395,0.27862322,0.10104134,0.024872676,0.1527092,0.13741352
3995,0.16877884,0.056657214,0.019028936,0.09309269,0.2787957,0.1001129,0.024160303,0.15452248,0.1342995
3996,0.1690968,0.055526603,0.018820826,0.09474937,0.27880266,0.09887166,0.024022246,0.15590875,0.13398518
3997,0.16904114,0.055118755,0.018712394,0.09520999,0.27778682,0.097376026,0.023717111,0.15669368,0.1305178
3998,0.16875008,0.054158475,0.01842806,0.09616354,0.27832896,0.097187154,0.023504226,0.15763758,0.12972306
3999,0.16856834,0.053917706,0.018151164,0.09649947,0.2776468,0.095813654,0.023041474,0.15879168,0.1274221
4000,0.16875859,0.05317783,0.01804264,0.09753811,0.27791464,0.094666384,0.022970978,0.16027728,0.12679881
4001,0.16862732,0.05275126,0.017919188,0.09795687,0.27777565,0.09363988,0.022732321,0.16140343,0.12490796
4002,0.16864988,0.0522432,0.01787736,0.09852933,0.2777835,0.09295752,0.022603381,0.1622226,0.12386718
4003,0.16844484,0.051809907,0.017733902,0.09890103,0.27786714,0.09219994,0.022367073,0.16330013,0.12263239
4004,0.16845804,0.051348835,0.017717432,0.099391766,0.27781948,0.09122711,0.022212027,0.16438036,0.12144749
4005,0.16826922,0.05086906,0.017673371,0.099726796,0.27796257,0.090575635,0.022079013,0.16530792,0.12068506
4006,0.16819167,0.05057128,0.017637407,0.09998298,0.27793944,0.089935616,0.021901743,0.16610208,0.11960247
4007,0.16806975,0.050214652,0.017594734,0.10026037,0.27793208,0.0892851,0.0217524,0.16689458,0.11893821
4008,0.16790105,0.049861368,0.01757635,0.10046334,0.2780804,0.088726774,0.02163444,0.1677192,0.11820272
4009,0.16773275,0.049545694,0.017515527,0.10067152,0.2781307,0.08816242,0.02146661,0.16850169,0.11751856
4010,0.16755086,0.049278323,0.017477002,0.10079553,0.27821785,0.08770214,0.021343678,0.16917205,0.11690239
4011,0.16732667,0.0490353,0.017424112,0.100867264,0.2782951,0.08728616,0.021198891,0.16981006,0.116268575
4012,0.16713262,0.04878984,0.017389838,0.10095293,0.2784096,0.08687377,0.021091936,0.17044388,0.11573694
4013,0.1668993,0.048581067,0.017331492,0.10098673,0.27848747,0.086496875,0.02095761,0.171033,0.115175344
4014,0.16669044,0.048381776,0.017293155,0.1010155,0.27859214,0.08616426,0.020848628,0.17157926,0.11467344
4015,0.16647205,0.048197463,0.017250026,0.10102456,0.27868882,0.08584446,0.02074309,0.17210127,0.11420319
4016,0.16626653,0.04803081,0.01720622,0.10102951,0.27876306,0.08552885,0.020630952,0.17260323,0.1137116
4017,0.16605666,0.04786533,0.017167224,0.10102411,0.27886498,0.08525174,0.020535704,0.17307755,0.113283336
4018,0.16585717,0.047720164,0.017130058,0.10100695,0.27893394,0.08497149,0.020441007,0.17352144,0.1128504
4019,0.16566277,0.047577888,0.01709362,0.10099125,0.27900964,0.08471002,0.020349206,0.17395043,0.112433456
4020,0.16546354,0.047442574,0.017057829,0.10096314,0.27909082,0.08446509,0.020264719,0.17436104,0.11202563
4021,0.16527916,0.047319707,0.01702627,0.10093319,0.27915207,0.084223464,0.020184303,0.1747443,0.11163112
4022,0.1650877,0.047200385,0.016992169,0.10089514,0.27922207,0.08399824,0.020106355,0.17511748,0.11125025
4023,0.16490506,0.04708734,0.016961528,0.100856185,0.27928594,0.08378035,0.02003289,0.1754727,0.1108704
4024,0.16472141,0.04698153,0.016930616,0.10080927,0.2793454,0.08357067,0.019963764,0.17581096,0.11050217
4025,0.16454399,0.046879377,0.016901473,0.100763135,0.27940348,0.083369896,0.019897368,0.17613621,0.11014363
4026,0.16436505,0.04678099,0.016872417,0.10071164,0.2794634,0.0831767,0.019834977,0.17645173,0.10979071
4027,0.16419166,0.046687346,0.01684475,0.10065956,0.27951798,0.08298791,0.019775305,0.17675476,0.109441146
4028,0.16401957,0.046596896,0.016817663,0.10060501,0.27957577,0.08280727,0.019719552,0.17704895,0.10910037
4029,0.16385075,0.0465095,0.01679148,0.10054978,0.2796312,0.08263113,0.019665983,0.17733409,0.1087648
4030,0.16368386,0.046424896,0.016766584,0.10049239,0.27968866,0.08245945,0.019616652,0.17761254,0.10843363
4031,0.16351992,0.04634283,0.016741991,0.1004351,0.27974665,0.082293026,0.01956939,0.17788424,0.108106755
4032,0.163358,0.04626329,0.016718278,0.10037643,0.2798059,0.082130454,0.019525297,0.17815015,0.10778448
4033,0.16319862,0.046185788,0.016695354,0.10031747,0.27986607,0.081971824,0.01948373,0.17841052,0.10746791
4034,0.16304073,0.046110343,0.016673116,0.10025727,0.27992862,0.08181679,0.019445,0.17866682,0.10715427
4035,0.1628857,0.046036705,0.016651532,0.100197464,0.2799926,0.08166519,0.019408574,0.17891885,0.10684523
4036,0.16273162,0.045965012,0.016630232,0.10013636,0.2800586,0.08151677,0.01937441,0.17916742,0.10653963
4037,0.1625799,0.045894757,0.016609767,0.10007537,0.2801267,0.08137154,0.019342568,0.17941257,0.10623904
4038,0.1624293,0.045826096,0.016589709,0.100013494,0.280197,0.081228815,0.01931302,0.17965516,0.10594129
4039,0.16228083,0.045758862,0.016570153,0.09995181,0.2802695,0.081089094,0.019285321,0.17989509,0.10564749
4040,0.16213323,0.04569301,0.01655091,0.099889316,0.2803446,0.08095179,0.019259686,0.18013312,0.10535696
4041,0.16198754,0.045628324,0.016532175,0.09982705,0.28042176,0.08081687,0.01923582,0.18036906,0.10507042
4042,0.1618428,0.04556491,0.016513791,0.09976409,0.28050143,0.0806842,0.019213889,0.18060336,0.10478687
4043,0.16169964,0.045502573,0.01649582,0.09970125,0.28058353,0.080553815,0.019193614,0.18083611,0.10450687
4044,0.16155735,0.045441378,0.016478164,0.09963781,0.280668,0.08042529,0.019175068,0.18106763,0.10422958
4045,0.16141652,0.045381125,0.016460877,0.099574514,0.28075498,0.080299005,0.01915797,0.18129802,0.10395592
4046,0.16127644,0.045321837,0.016443843,0.09951077,0.28084418,0.0801743,0.019142428,0.18152745,0.10368495
4047,0.16113776,0.045263413,0.016427245,0.09944711,0.280936,0.08005148,0.01912846,0.18175608,0.103417285
4048,0.16099975,0.04520606,0.016410775,0.09938291,0.28103006,0.07993061,0.019115759,0.18198368,0.103152074
4049,0.16086285,0.0451494,0.016394682,0.099318765,0.2811264,0.07981128,0.019104468,0.18221067,0.10288999
4050,0.16072676,0.045093566,0.016378883,0.09925431,0.28122523,0.07969338,0.019094517,0.18243733,0.102630556
4051,0.1605915,0.04503842,0.016363313,0.099189766,0.28132617,0.07957711,0.019085739,0.1826633,0.10237387
4052,0.1604569,0.044984054,0.016347963,0.099124886,0.28142935,0.07946231,0.019078206,0.18288882,0.10211961
4053,0.1603232,0.044930395,0.01633299,0.09905982,0.28153485,0.07934898,0.019071918,0.18311395,0.10186804
4054,0.1601901,0.04487728,0.016318228,0.098994605,0.28164265,0.079236925,0.019066792,0.18333893,0.10161874
4055,0.16005766,0.044824854,0.016303731,0.098929085,0.28175247,0.07912621,0.019062694,0.18356358,0.10137211
4056,0.15992588,0.04477312,0.016289456,0.0988633,0.28186464,0.07901675,0.01905965,0.18378824,0.10112762
4057,0.15979467,0.044721752,0.016275562,0.09879736,0.28197885,0.07890846,0.019057764,0.1840126,0.10088553
4058,0.15966398,0.044670966,0.016261887,0.09873113,0.28209507,0.0788013,0.019056804,0.18423697,0.10064544
4059,0.15953389,0.044620838,0.016248439,0.09866461,0.28221354,0.07869551,0.019056931,0.1844611,0.10040764
4060,0.15940416,0.044571023,0.016235279,0.09859785,0.28233415,0.07859049,0.019058028,0.18468565,0.10017201
4061,0.15927485,0.044521626,0.016222415,0.0985308,0.28245687,0.07848644,0.019060085,0.18491034,0.09993816
4062,0.15914614,0.044472773,0.0162099,0.098463476,0.28258157,0.07838343,0.019063147,0.18513498,0.09970651
4063,0.15901783,0.044424232,0.0161976,0.098396,0.28270856,0.078281395,0.01906711,0.18536004,0.09947681
4064,0.1588898,0.04437602,0.016185645,0.09832814,0.28283763,0.07818028,0.019072065,0.18558529,0.099248864
4065,0.15876228,0.04432823,0.016173994,0.098260045,0.28296888,0.07807992,0.01907796,0.18581101,0.0990226
4066,0.15863498,0.044280708,0.016162597,0.09819167,0.28310233,0.07798034,0.01908471,0.18603727,0.09879835
4067,0.15850806,0.044233516,0.01615159,0.098122954,0.283238,0.077881455,0.019092523,0.18626402,0.09857587
4068,0.15838137,0.044186573,0.016140888,0.09805391,0.28337598,0.07778345,0.019101113,0.1864914,0.09835499
4069,0.15825525,0.04413994,0.016130514,0.09798479,0.28351587,0.077685885,0.019110704,0.18671928,0.09813567
4070,0.15812916,0.04409346,0.016120462,0.097915225,0.28365833,0.07758908,0.019121215,0.18694805,0.097918056
4071,0.15800342,0.04404719,0.01611081,0.09784543,0.28380328,0.0774928,0.01913265,0.18717782,0.09770196
4072,0.15787816,0.044001177,0.016101556,0.09777544,0.28395015,0.07739694,0.01914506,0.18740816,0.09748746
4073,0.15775298,0.04395542,0.01609256,0.097705,0.28409967,0.077301815,0.019158404,0.18763945,0.09727452
4074,0.15762803,0.043909747,0.016083997,0.09763428,0.28425157,0.07720703,0.019172557,0.187872,0.09706309
4075,0.15750325,0.043864097,0.01607579,0.09756336,0.28440598,0.07711264,0.019187788,0.18810555,0.09685306
4076,0.15737903,0.043818783,0.016068066,0.09749218,0.28456253,0.077018715,0.019203939,0.18833989,0.096644394
4077,0.15725479,0.043773506,0.016060645,0.09742063,0.28472194,0.076925166,0.019221036,0.18857573,0.09643719
4078,0.15713073,0.043728296,0.016053617,0.09734882,0.28488383,0.07683185,0.019239098,0.18881288,0.0962314
4079,0.15700698,0.043683227,0.016047057,0.09727669,0.28504834,0.076738976,0.019258114,0.18905124,0.09602705
4080,0.15688345,0.04363826,0.01604092,0.09720426,0.28521538,0.07664631,0.019278158,0.18929091,0.095824175
4081,0.15675989,0.04359335,0.016035162,0.09713137,0.28538507,0.07655378,0.019299138,0.18953218,0.09562244
4082,0.1566368,0.043548506,0.016029885,0.097058415,0.28555778,0.07646169,0.01932112,0.18977498,0.09542214
4083,0.15651388,0.043503758,0.016025027,0.0969851,0.28573275,0.07636973,0.019344099,0.19001892,0.09522306
4084,0.15639086,0.043458987,0.016020589,0.09691128,0.28591043,0.07627784,0.019367976,0.19026463,0.095025435
4085,0.15626824,0.043414354,0.01601663,0.096837245,0.28609103,0.076186225,0.01939294,0.19051187,0.094829224
4086,0.15614559,0.043369696,0.016013052,0.096762836,0.28627434,0.07609476,0.019418832,0.19076075,0.094634354
4087,0.15602306,0.04332514,0.016009966,0.09668794,0.28646037,0.07600344,0.019445745,0.19101118,0.09444064
4088,0.15590072,0.043280464,0.016007327,0.09661292,0.28664917,0.07591224,0.01947355,0.19126336,0.09424849
4089,0.15577856,0.04323596,0.016005147,0.09653744,0.28684074,0.07582112,0.019502461,0.19151714,0.0940578
4090,0.1556563,0.043191493,0.016003389,0.09646141,0.287035,0.07573006,0.019532254,0.19177267,0.09386859
4091,0.15553412,0.043146987,0.01600207,0.09638507,0.28723204,0.075639315,0.019562915,0.19202982,0.09368056
4092,0.15541197,0.04310259,0.016001195,0.096308194,0.28743166,0.07554862,0.019594673,0.19228838,0.09349407
4093,0.15528987,0.043058127,0.016000753,0.09623099,0.28763396,0.07545794,0.019627215,0.19254881,0.093309134
4094,0.15516761,0.043013662,0.016000712,0.09615324,0.2878392,0.07536726,0.019660704,0.19281125,0.093126014
4095,0.15504543,0.042969335,0.01600112,0.096074976,0.28804705,0.07527698,0.019695148,0.19307493,0.092944235
4096,0.15492311,0.042925175,0.016001832,0.09599611,0.28825706,0.07518684,0.019730274,0.19333993,0.092764
4097,0.15480061,0.042880807,0.016002996,0.09591681,0.2884699,0.075096585,0.019766308,0.19360703,0.092585936
4098,0.15467805,0.042836595,0.016004479,0.095836975,0.28868538,0.07500648,0.019803105,0.19387579,0.092409685
4099,0.15455522,0.042792514,0.016006226,0.09575648,0.28890288,0.07491668,0.01984055,0.19414563,0.09223503
4100,0.15443212,0.042748373,0.016008437,0.09567531,0.28912336,0.07482705,0.019878868,0.19441743,0.09206238
4101,0.15430875,0.042704344,0.016010854,0.09559355,0.289346,0.07473766,0.019917807,0.19469054,0.091892034
4102,0.15418509,0.04266042,0.016013509,0.09551116,0.28957075,0.07464834,0.0199572,0.1949652,0.09172392
4103,0.15406096,0.04261664,0.016016455,0.09542786,0.28979775,0.07455936,0.019997362,0.19524103,0.09155788
4104,0.1539363,0.042572856,0.016019579,0.095343865,0.29002717,0.07447062,0.020038096,0.19551845,0.091394365
4105,0.15381119,0.042529266,0.016022813,0.09525911,0.2902586,0.07438211,0.020079149,0.19579734,0.09123328
4106,0.15368578,0.042485815,0.016026314,0.09517366,0.29049215,0.07429395,0.020120708,0.19607748,0.09107495
4107,0.15355945,0.042442475,0.016029775,0.09508719,0.2907275,0.074206024,0.020162614,0.19635887,0.090919085
4108,0.15343258,0.042399228,0.016033402,0.09499995,0.29096502,0.07411847,0.020204816,0.19664174,0.09076615
4109,0.15330477,0.042356133,0.016037023,0.09491161,0.29120445,0.07403121,0.020247398,0.19692585,0.090616085
4110,0.15317635,0.042313162,0.016040727,0.09482247,0.29144597,0.07394436,0.02029025,0.19721137,0.090469144
4111,0.15304688,0.042270426,0.016044322,0.094732136,0.2916893,0.073857754,0.020333223,0.19749834,0.090325154
4112,0.15291682,0.042227928,0.016047943,0.09464095,0.29193434,0.07377162,0.020376442,0.19778629,0.0901843
4113,0.15278551,0.04218548,0.01605139,0.094548635,0.29218146,0.073685944,0.02041981,0.19807571,0.09004658
4114,0.15265337,0.042143133,0.016054843,0.09445538,0.29243043,0.073600344,0.020463303,0.19836678,0.08991238
4115,0.15252025,0.04210111,0.016058099,0.094361044,0.29268122,0.07351512,0.020506924,0.19865918,0.089781344
4116,0.15238583,0.042059135,0.016061226,0.09426546,0.2929341,0.073430374,0.020550644,0.19895306,0.08965373
4117,0.15225035,0.042017415,0.01606421,0.09416872,0.2931889,0.073346026,0.020594545,0.19924833,0.08952932
4118,0.15211381,0.04197584,0.016067054,0.09407091,0.29344603,0.073261775,0.020638587,0.19954568,0.0894081
4119,0.15197591,0.04193436,0.016069688,0.09397187,0.29370508,0.07317784,0.020682713,0.19984452,0.089290515
4120,0.15183681,0.04189299,0.016072124,0.093871705,0.29396635,0.07309412,0.020727014,0.20014521,0.08917618
4121,0.15169671,0.041851822,0.016074423,0.093770474,0.2942298,0.07301066,0.020771628,0.20044753,0.089065045
4122,0.15155518,0.041810796,0.01607649,0.093667895,0.29449594,0.07292726,0.020816406,0.20075227,0.088956945
4123,0.15141226,0.04176974,0.01607835,0.093564175,0.29476482,0.07284397,0.02086156,0.2010593,0.0888526
4124,0.15126812,0.04172878,0.016079979,0.093459375,0.29503632,0.07276096,0.02090692,0.20136842,0.08875074
4125,0.15112287,0.041688025,0.01608148,0.09335335,0.29531026,0.07267775,0.020952765,0.20167975,0.08865233
4126,0.15097614,0.04164714,0.016082779,0.093246214,0.29558766,0.072594546,0.02099918,0.20199393,0.08855704
4127,0.15082811,0.041606445,0.016083835,0.09313783,0.29586825,0.072511375,0.021046057,0.20231082,0.08846456
4128,0.15067872,0.041565765,0.016084747,0.09302822,0.296152,0.07242803,0.021093605,0.20263037,0.08837499
4129,0.15052815,0.04152506,0.016085448,0.09291764,0.29643956,0.07234458,0.021141784,0.2029532,0.08828842
4130,0.15037605,0.041484337,0.016085906,0.09280581,0.29673064,0.072260946,0.021190772,0.20327893,0.08820455
4131,0.15022276,0.041443672,0.01608628,0.092692815,0.29702553,0.07217699,0.021240506,0.20360804,0.08812342
4132,0.15006801,0.041403,0.016086409,0.09257861,0.29732475,0.07209291,0.021291237,0.2039406,0.088045195
4133,0.14991206,0.041362286,0.016086506,0.09246326,0.29762822,0.0720084,0.021343013,0.2042768,0.087969564
4134,0.14975494,0.041321624,0.016086305,0.092347,0.297936,0.071923636,0.02139574,0.20461662,0.0878967
4135,0.14959629,0.04128084,0.016085986,0.09222946,0.29824865,0.071838476,0.021449585,0.20496058,0.08782631
4136,0.1494364,0.04124008,0.016085586,0.09211073,0.2985658,0.07175295,0.021504696,0.20530814,0.08775869
4137,0.14927536,0.041199353,0.016084934,0.09199107,0.2988881,0.07166709,0.021560945,0.20566006,0.087693565
4138,0.1491129,0.041158542,0.016084142,0.09187021,0.29921547,0.07158062,0.021618495,0.20601636,0.08763108
4139,0.14894931,0.041117698,0.016083356,0.09174826,0.29954773,0.07149377,0.021677356,0.20637663,0.08757122
4140,0.14878432,0.041076932,0.016082307,0.09162509,0.29988533,0.07140655,0.02173747,0.20674132,0.08751354
4141,0.14861825,0.041036036,0.016081225,0.091501,0.30022854,0.07131884,0.021798994,0.20711072,0.08745894
4142,0.14845091,0.040995255,0.016080096,0.09137557,0.30057696,0.07123077,0.021862006,0.20748419,0.087406665
4143,0.14828241,0.040954486,0.01607885,0.09124908,0.30093086,0.07114218,0.021926263,0.2078624,0.08735701
4144,0.14811264,0.04091367,0.016077537,0.09112143,0.30129027,0.071053065,0.021991858,0.20824535,0.08730993
4145,0.14794184,0.04087295,0.016076123,0.09099277,0.30165517,0.070963494,0.022058805,0.20863287,0.08726546
4146,0.14776975,0.040832173,0.016074715,0.09086287,0.30202574,0.070873566,0.022127377,0.2090248,0.087223604
4147,0.14759645,0.040791478,0.01607327,0.09073171,0.3024017,0.07078342,0.02219692,0.20942135,0.08718404
4148,0.14742228,0.04075097,0.016071748,0.090599574,0.30278268,0.070692666,0.02226777,0.20982225,0.087147236
4149,0.14724678,0.04071035,0.016070297,0.090466134,0.3031695,0.0706015,0.022339972,0.21022801,0.087113
4150,0.14707023,0.04066987,0.01606888,0.09033149,0.3035614,0.07051012,0.022413312,0.21063794,0.08708143
4151,0.14689241,0.040629406,0.016067406,0.0901956,0.30395862,0.07041834,0.02248776,0.21105252,0.0870523
4152,0.1467138,0.040589046,0.01606599,0.09005875,0.304361,0.07032611,0.0225633,0.21147156,0.0870257
4153,0.14653403,0.040548798,0.0160646,0.08992063,0.30476847,0.070233725,0.022639958,0.2118948,0.08700203
4154,0.146353,0.040508553,0.016063359,0.0897811,0.30518085,0.07014101,0.02271757,0.21232225,0.08698061
4155,0.1461709,0.040468473,0.016062133,0.08964029,0.30559802,0.07004808,0.022795971,0.21275398,0.08696174
4156,0.14598781,0.040428523,0.016061034,0.08949826,0.30602017,0.06995503,0.02287543,0.2131897,0.086945705
4157,0.14580365,0.04038853,0.01606013,0.089354984,0.30644724,0.069861524,0.022955783,0.21362993,0.08693233
4158,0.14561829,0.04034865,0.016059207,0.08921043,0.30687878,0.069767915,0.023036756,0.2140741,0.08692155
4159,0.14543189,0.040308844,0.016058512,0.08906454,0.30731502,0.06967404,0.023118583,0.2145224,0.08691313
4160,0.14524433,0.040269185,0.016057907,0.08891723,0.30775595,0.06958025,0.023201028,0.21497467,0.08690729
4161,0.14505574,0.040229533,0.016057543,0.08876866,0.3082018,0.06948612,0.023284387,0.21543127,0.08690436
4162,0.14486608,0.040189873,0.016057353,0.088618845,0.3086519,0.06939161,0.023368228,0.21589206,0.08690419
4163,0.14467533,0.04015033,0.016057348,0.08846765,0.3091068,0.06929722,0.023452759,0.21635681,0.08690622
4164,0.14448334,0.040110834,0.016057508,0.088315,0.30956596,0.069202594,0.023537764,0.21682562,0.08691116
4165,0.14429024,0.04007136,0.01605785,0.08816102,0.31003022,0.06910779,0.023623472,0.21729894,0.08691869
4166,0.14409614,0.04003195,0.016058536,0.088005655,0.31049865,0.06901269,0.023709688,0.2177763,0.08692921
4167,0.14390078,0.03999261,0.016059425,0.087848745,0.31097233,0.06891761,0.02379664,0.21825808,0.086942
4168,0.14370427,0.03995314,0.016060522,0.087690614,0.3114506,0.068822466,0.023883898,0.21874422,0.08695762
4169,0.14350688,0.039913762,0.016062004,0.08753111,0.31193346,0.06872678,0.023971928,0.21923476,0.08697603
4170,0.14330819,0.03987446,0.016063673,0.08737006,0.31242186,0.068631046,0.024060538,0.21973027,0.086997405
4171,0.14310805,0.03983499,0.01606559,0.087207474,0.3129147,0.06853523,0.024149345,0.22023012,0.08702141
4172,0.14290716,0.039795678,0.016067773,0.0870437,0.31341285,0.06843923,0.024238933,0.22073467,0.087048054
4173,0.14270492,0.039756224,0.016070344,0.08687835,0.31391606,0.06834272,0.024328955,0.22124438,0.087077595
4174,0.14250138,0.03971674,0.016073119,0.08671153,0.3144248,0.068246104,0.024419436,0.22175926,0.08711007
4175,0.14229672,0.039677285,0.016076233,0.0865432,0.31493902,0.06814935,0.024510687,0.22227898,0.08714548
4176,0.14209096,0.039637763,0.016079687,0.08637351,0.31545877,0.06805224,0.024602318,0.22280422,0.08718357
4177,0.14188386,0.039598215,0.016083444,0.086202204,0.31598404,0.06795481,0.0246945,0.22333473,0.0872248
4178,0.1416755,0.039558623,0.016087467,0.08602941,0.31651536,0.06785723,0.024787279,0.22387084,0.08726899
4179,0.141466,0.03951898,0.016091814,0.085855216,0.31705248,0.06775913,0.024880528,0.22441281,0.08731614
4180,0.14125514,0.03947929,0.016096558,0.08567929,0.31759596,0.06766083,0.024974497,0.22496064,0.0873664
4181,0.14104281,0.03943949,0.01610145,0.08550188,0.31814554,0.06756231,0.025068766,0.22551446,0.08741953
4182,0.1408293,0.039399732,0.016106732,0.085322835,0.31870136,0.06746321,0.025163623,0.22607452,0.08747582
4183,0.1406144,0.039359737,0.016112348,0.08514232,0.31926414,0.06736382,0.025259096,0.22664122,0.087535426
4184,0.14039811,0.039319903,0.01611826,0.08495995,0.31983328,0.06726409,0.025355069,0.22721413,0.08759813
4185,0.14018035,0.03927988,0.016124401,0.084776066,0.32040986,0.06716405,0.02545167,0.22779414,0.08766405
4186,0.13996117,0.03923984,0.01613096,0.08459037,0.32099324,0.06706343,0.025548723,0.22838108,0.08773312
4187,0.13974056,0.03919965,0.016137712,0.08440319,0.3215841,0.066962495,0.025646308,0.22897531,0.08780558
4188,0.13951826,0.039159533,0.01614475,0.08421398,0.3221824,0.06686101,0.025744386,0.22957699,0.08788132
4189,0.13929453,0.03911928,0.016152114,0.08402314,0.3227888,0.06675928,0.025843276,0.23018624,0.08796055
4190,0.13906911,0.039078925,0.016159806,0.08383039,0.32340273,0.06665698,0.025942303,0.23080346,0.08804317
4191,0.13884214,0.039038524,0.016167717,0.0836359,0.32402527,0.06655433,0.026042173,0.23142877,0.08812925
4192,0.13861333,0.038998082,0.016175905,0.08343934,0.32465583,0.066451035,0.026142256,0.23206253,0.08821872
4193,0.13838294,0.03895757,0.01618435,0.08324102,0.3252953,0.06634736,0.02624304,0.23270491,0.08831205
4194,0.1381506,0.03891699,0.016193042,0.08304058,0.32594338,0.066243164,0.026344057,0.23335616,0.08840898
4195,0.13791662,0.0388763,0.016201982,0.082838334,0.32660094,0.06613845,0.026445666,0.23401684,0.08850939
4196,0.13768053,0.038835466,0.016211212,0.08263386,0.32726765,0.06603337,0.026547547,0.23468675,0.08861384
4197,0.13744263,0.038794737,0.016220598,0.0824273,0.32794377,0.06592765,0.02664997,0.23536615,0.08872189
4198,0.13720278,0.038753785,0.016230268,0.08221873,0.3286297,0.06582135,0.026752437,0.23605593,0.08883379
4199,0.13696066,0.038712878,0.016240044,0.08200774,0.32932508,0.06571461,0.02685507,0.2367554,0.08894969
4200,0.13671644,0.038671814,0.016250148,0.08179448,0.33003044,0.06560729,0.026957942,0.2374652,0.08906954
4201,0.1364702,0.038630724,0.016260412,0.08157907,0.33074605,0.06549947,0.027060982,0.2381856,0.089193255
4202,0.13622174,0.03858955,0.016270887,0.0813613,0.33147165,0.06539109,0.027163913,0.23891664,0.08932137
4203,0.13597083,0.038548242,0.01628157,0.081141025,0.33220756,0.06528216,0.027266655,0.23965873,0.0894534
4204,0.13571754,0.038506847,0.016292429,0.08091826,0.3329533,0.06517267,0.027369088,0.24041155,0.0895896
4205,0.13546191,0.038465407,0.01630344,0.080693066,0.33370933,0.06506283,0.027471138,0.24117535,0.08972981
4206,0.13520381,0.038423765,0.016314706,0.08046534,0.3344753,0.06495223,0.02757246,0.24195062,0.089874595
4207,0.1349433,0.03838208,0.016326305,0.080234915,0.33525068,0.06484101,0.027673224,0.24273643,0.09002367
4208,0.13468021,0.03834024,0.016337927,0.08000205,0.3360355,0.06472966,0.027772965,0.24353285,0.09017675
4209,0.13441472,0.038298298,0.016349878,0.07976654,0.33682957,0.064617485,0.027871646,0.24434043,0.09033439
4210,0.13414647,0.038256127,0.016361943,0.0795284,0.33763188,0.06450474,0.02796867,0.24515848,0.090496294
4211,0.13387577,0.03821378,0.016374426,0.079287566,0.33844227,0.06439151,0.02806419,0.24598655,0.09066276
4212,0.13360247,0.038171187,0.016387084,0.0790442,0.33926022,0.06427818,0.028157879,0.24682418,0.09083345
4213,0.13332675,0.03812845,0.01640006,0.07879824,0.34008425,0.06416417,0.028249549,0.24767055,0.091008455
4214,0.13304877,0.038085308,0.016413352,0.07855011,0.34091383,0.064049356,0.028338423,0.24852607,0.09118799
4215,0.13276841,0.03804201,0.016426887,0.07829951,0.34174812,0.06393438,0.028424568,0.24938919,0.09137171
4216,0.1324858,0.037998285,0.016440934,0.07804659,0.34258598,0.06381899,0.028507758,0.25025925,0.091559604
4217,0.13220122,0.03795423,0.016455265,0.07779173,0.34342676,0.06370307,0.028587764,0.25113595,0.09175211
4218,0.13191517,0.037909802,0.016470218,0.077535145,0.34426835,0.06358661,0.028664296,0.25201744,0.09194814
4219,0.1316272,0.037864927,0.016485335,0.07727694,0.34511018,0.06346998,0.028736452,0.25290376,0.09214859
4220,0.13133799,0.037819467,0.0165011,0.07701742,0.3459507,0.06335266,0.028805066,0.25379297,0.092353076
4221,0.13104796,0.03777365,0.016517196,0.076757126,0.34678906,0.06323513,0.028869145,0.2546848,0.09256145
4222,0.13075703,0.037727304,0.016533818,0.07649591,0.34762335,0.063117184,0.028928919,0.25557724,0.0927737
4223,0.13046575,0.03768031,0.016550973,0.07623447,0.34845316,0.0629987,0.028984021,0.25647044,0.09298949
4224,0.13017425,0.037632864,0.016568577,0.07597282,0.34927684,0.062880106,0.029034276,0.25736246,0.09320892
4225,0.12988292,0.037584677,0.016586715,0.075711526,0.35009456,0.062760875,0.02908024,0.25825343,0.093431614
4226,0.12959228,0.037535965,0.016605234,0.07545108,0.35090423,0.06264147,0.029121203,0.25914153,0.09365811
4227,0.12930255,0.037486546,0.016624426,0.07519157,0.35170615,0.0625216,0.029157924,0.26002663,0.09388775
4228,0.12901345,0.037436523,0.016643811,0.07493312,0.35249904,0.06240157,0.029189853,0.26090762,0.09412075
4229,0.12872565,0.03738589,0.016663697,0.07467607,0.35328308,0.06228129,0.029217722,0.26178408,0.09435656
4230,0.12843929,0.03733467,0.016683914,0.07442071,0.35405785,0.062160682,0.029241286,0.26265588,0.09459591
4231,0.12815465,0.037282843,0.016704671,0.07416713,0.35482377,0.06203989,0.029261177,0.26352268,0.09483851
4232,0.1278714,0.037230518,0.016725546,0.073915325,0.35558054,0.061919067,0.029277349,0.26438412,0.09508372
4233,0.12758982,0.03717752,0.0167469,0.0736654,0.35632882,0.061798096,0.029290387,0.26524034,0.09533218
4234,0.12731,0.03712405,0.016768388,0.07341755,0.35706872,0.06167699,0.029300367,0.26609138,0.09558371
4235,0.12703201,0.03707009,0.016790245,0.07317167,0.35780078,0.061555706,0.029307788,0.2669373,0.0958385
4236,0.12675533,0.03701573,0.016812397,0.0729272,0.35852563,0.061434753,0.029312618,0.26777825,0.09609623
4237,0.12648034,0.036961015,0.01683456,0.072684765,0.35924363,0.061313536,0.02931582,0.26861426,0.09635734
4238,0.12620702,0.036905963,0.016857162,0.072443895,0.35995603,0.061192624,0.029317183,0.26944622,0.096621744
4239,0.12593493,0.036850642,0.016879858,0.07220442,0.36066318,0.061071545,0.029317375,0.27027425,0.09688933
4240,0.12566407,0.03679489,0.016902752,0.071966425,0.36136615,0.06095063,0.029316483,0.27109903,0.097160615
4241,0.12539494,0.036739152,0.016925935,0.07172986,0.3620653,0.06082986,0.029315038,0.27192038,0.09743511
4242,0.12512669,0.036683075,0.016949264,0.07149435,0.36276138,0.060709108,0.029313173,0.27273908,0.097713105
4243,0.124859765,0.03662691,0.016972888,0.07125997,0.36345544,0.06058844,0.029311238,0.27355576,0.097994894
4244,0.12459388,0.036570627,0.01699672,0.07102653,0.36414802,0.06046791,0.029309519,0.27437058,0.09828022
4245,0.12432931,0.036514156,0.017020885,0.07079427,0.36483958,0.06034753,0.02930847,0.2751836,0.09856981
4246,0.1240657,0.036457714,0.0170452,0.07056278,0.3655311,0.060227137,0.02930786,0.2759961,0.09886303
4247,0.12380308,0.036401246,0.017069897,0.07033194,0.36622277,0.060106765,0.029308168,0.27680784,0.0991603
4248,0.12354125,0.036344726,0.017094541,0.070101984,0.36691532,0.05998681,0.029309504,0.277619,0.099461526
4249,0.123280935,0.036288176,0.0171198,0.06987296,0.36760956,0.059866298,0.02931221,0.27843106,0.09976659
4250,0.1230211,0.036231626,0.017145049,0.06964443,0.3683049,0.059746314,0.029315881,0.2792427,0.100075796
4251,0.122762665,0.03617508,0.017170649,0.06941693,0.36900303,0.059626196,0.029321335,0.2800555,0.10038922
4252,0.12250531,0.036118653,0.01719656,0.06919009,0.36970317,0.059505902,0.02932807,0.28086922,0.100707054
4253,0.12224874,0.036062125,0.01722264,0.068963975,0.37040663,0.059385814,0.029336466,0.28168434,0.101028815
4254,0.121993005,0.036005724,0.017248923,0.068738356,0.37111318,0.059265625,0.029346466,0.2825011,0.10135456
4255,0.12173809,0.03594917,0.017275322,0.0685136,0.37182337,0.05914524,0.029357882,0.28332025,0.10168472
4256,0.121484496,0.035892952,0.017301839,0.068289705,0.3725367,0.05902486,0.029370707,0.28414112,0.10201889
4257,0.12123155,0.03583657,0.017328627,0.06806635,0.3732546,0.05890439,0.029385194,0.284965,0.10235702
4258,0.12097938,0.03578037,0.017355349,0.06784367,0.3739768,0.05878363,0.029401107,0.28579205,0.10269969
4259,0.120727554,0.035724074,0.01738191,0.06762157,0.37470406,0.058662973,0.02941823,0.28662285,0.10304615
4260,0.12047681,0.03566793,0.017408717,0.067400165,0.37543646,0.058541857,0.029436948,0.28745764,0.103396766
4261,0.12022627,0.03561178,0.017435178,0.067179315,0.37617442,0.058420684,0.029456738,0.288297,0.1037516
4262,0.11997608,0.035555627,0.01746151,0.06695894,0.37691844,0.058299016,0.029477572,0.28914183,0.10410996
4263,0.119725965,0.03549966,0.017487412,0.066738896,0.37766796,0.058177233,0.029498916,0.28999183,0.104472615
4264,0.119476095,0.035443723,0.017513057,0.06651931,0.37842512,0.058055073,0.029521672,0.29084837,0.10483905
4265,0.11922573,0.035387646,0.017538114,0.066299975,0.3791898,0.05793234,0.02954503,0.2917124,0.10520929
4266,0.118975215,0.03533181,0.017562425,0.06608098,0.37996233,0.057809353,0.029568737,0.29258424,0.105583526
4267,0.118724115,0.035275985,0.017586034,0.0658621,0.38074377,0.057685625,0.029593365,0.29346478,0.105961174
4268,0.118472196,0.035220206,0.017608695,0.065643296,0.38153464,0.057561327,0.029618368,0.29435495,0.10634242
4269,0.11821897,0.035164345,0.017630262,0.06542437,0.3823365,0.057436284,0.029643783,0.29525644,0.10672746
4270,0.117964484,0.035108667,0.01765055,0.06520527,0.38314962,0.057310574,0.02966982,0.29616922,0.107115775
4271,0.11770831,0.035052925,0.017669508,0.06498588,0.38397512,0.05718402,0.029696016,0.2970951,0.10750732
4272,0.11745054,0.034997363,0.017687006,0.064766176,0.38481477,0.057056557,0.029723328,0.29803488,0.10790239
4273,0.11719025,0.034941513,0.017702851,0.064545885,0.38567007,0.05692783,0.02975126,0.298991,0.10830086
4274,0.11692785,0.034886036,0.017716818,0.064325,0.38654116,0.056798294,0.02978029,0.29996258,0.108702295
4275,0.11666231,0.034830254,0.017728858,0.0641032,0.3874313,0.056667503,0.029810524,0.30095327,0.10910694
4276,0.11639414,0.034774695,0.017738845,0.0638806,0.38834172,0.05653527,0.029842563,0.3019639,0.1095151
4277,0.11612252,0.034718893,0.017746799,0.06365683,0.3892747,0.056401737,0.029877087,0.30299586,0.109926336
4278,0.11584772,0.03466324,0.01775246,0.06343202,0.39023167,0.05626672,0.029914167,0.30405077,0.11034066
4279,0.11556887,0.034607463,0.01775569,0.06320572,0.39121515,0.056130063,0.029954642,0.30513042,0.110757865
4280,0.115286276,0.034551647,0.017756592,0.06297804,0.39222735,0.055991698,0.029999418,0.30623624,0.11117815
4281,0.114999816,0.034495715,0.01775512,0.06274898,0.39327118,0.055851772,0.03004908,0.30737033,0.11160149
4282,0.11470939,0.0344398,0.017751362,0.06251823,0.39434862,0.05570958,0.030104952,0.3085341,0.11202808
4283,0.11441471,0.0343839,0.01774512,0.06228568,0.39546245,0.05556589,0.03016763,0.30972895,0.11245773
4284,0.11411582,0.034327693,0.017736677,0.06205145,0.39661616,0.055419873,0.030239014,0.31095728,0.11289042
4285,0.11381304,0.034271628,0.017725814,0.0618156,0.39781177,0.055271853,0.030319529,0.3122204,0.11332646
4286,0.11350633,0.03421527,0.01771321,0.061577853,0.39905277,0.055121567,0.030411078,0.31352013,0.11376551
4287,0.11319579,0.03415894,0.017698387,0.061338466,0.40034127,0.054969262,0.03051454,0.31485748,0.11420751
4288,0.11288171,0.03410254,0.017681863,0.06109731,0.40168005,0.054814633,0.030631611,0.3162338,0.11465254
4289,0.11256404,0.03404598,0.017663479,0.06085458,0.4030728,0.05465778,0.030763632,0.3176514,0.1151009
4290,0.11224325,0.033989333,0.01764369,0.06061023,0.40452123,0.05449869,0.030911725,0.3191108,0.1155521
4291,0.11191934,0.033932578,0.017622523,0.060364246,0.40602905,0.054337192,0.031077137,0.32061473,0.11600634
4292,0.11159211,0.03387563,0.01759984,0.060116637,0.40759915,0.05417345,0.031261086,0.32216462,0.11646353
4293,0.11126219,0.03381853,0.017576136,0.059867516,0.40923375,0.054007404,0.031464178,0.32376215,0.11692385
4294,0.11092895,0.03376132,0.017551266,0.059616372,0.41093662,0.053839017,0.03168759,0.32541,0.117387116
4295,0.11059226,0.033703804,0.017525123,0.05936333,0.41270995,0.05366849,0.031930804,0.32711065,0.117853686
4296,0.11025178,0.033646066,0.017497933,0.05910778,0.41455796,0.053495187,0.032194648,0.32886812,0.1183234
4297,0.10990672,0.03358798,0.017469533,0.0588492,0.4164839,0.053319644,0.032477897,0.33068636,0.11879669
4298,0.10955634,0.033529572,0.017439933,0.058586836,0.41849175,0.053141564,0.032780644,0.33256954,0.11927371
4299,0.10919985,0.033470683,0.017408794,0.058320373,0.42058483,0.052960653,0.033100165,0.334524,0.1197549
4300,0.10883635,0.03341138,0.017376436,0.058048543,0.42276773,0.052776888,0.03343586,0.33655497,0.1202411
4301,0.10846417,0.033351485,0.017342413,0.057770263,0.42504546,0.052590106,0.03378427,0.3386711,0.12073242
4302,0.10808213,0.033290885,0.017306747,0.057484496,0.427422,0.052400142,0.03414245,0.3408794,0.121230565
4303,0.107689306,0.033229735,0.017269468,0.05719011,0.4299042,0.052206196,0.034506906,0.3431911,0.12173594
4304,0.10728339,0.0331677,0.017230386,0.056885302,0.43249667,0.052008364,0.0348729,0.34561542,0.12224982
4305,0.106862485,0.03310473,0.017189147,0.056568604,0.43520612,0.051806405,0.035234306,0.34816542,0.12277332
4306,0.106425665,0.033040877,0.017146198,0.05623859,0.43803883,0.051599156,0.035586216,0.35085347,0.12330774
4307,0.10597035,0.032975886,0.01710146,0.055893008,0.44100207,0.051386848,0.035920747,0.35369447,0.12385436
4308,0.10549475,0.032909866,0.017054688,0.0555302,0.44410315,0.051168676,0.036229134,0.35670534,0.124414794
4309,0.10499728,0.03284263,0.017006243,0.055148404,0.44735074,0.050943453,0.03650292,0.35990438,0.124991104
4310,0.10447621,0.032774404,0.01695678,0.054745033,0.45075333,0.05071141,0.036731847,0.36331007,0.1255847
4311,0.10392968,0.032705102,0.016906485,0.0543181,0.45431978,0.050471276,0.036903832,0.36694467,0.1261982
4312,0.103356645,0.032634664,0.016856443,0.05386554,0.45806473,0.050221905,0.037007354,0.37083548,0.12683381
4313,0.10275692,0.032563906,0.016807683,0.05338533,0.46199578,0.04996294,0.03702869,0.37500414,0.12749486
4314,0.10213002,0.03249247,0.016762257,0.05287529,0.46613175,0.049692683,0.036956843,0.3794822,0.12818359
4315,0.101477005,0.032421555,0.016721664,0.052333787,0.4704854,0.04941051,0.036777314,0.38429758,0.12890391
4316,0.10079842,0.03235117,0.016688395,0.051758856,0.47508472,0.04911451,0.03648254,0.38948765,0.12965946
4317,0.10009627,0.032282677,0.016664715,0.051148873,0.4799533,0.04880373,0.03606618,0.3950834,0.13045412
4318,0.09937136,0.032216534,0.016652683,0.05050214,0.4851348,0.048476495,0.035531983,0.40112633,0.13129213
4319,0.0986232,0.032153856,0.016653227,0.049816117,0.4906819,0.04813149,0.034893353,0.40765706,0.13217853
4320,0.0978481,0.032095697,0.016665336,0.049087074,0.49667567,0.04776698,0.03418209,0.41472661,0.13311665
4321,0.09703912,0.03204247,0.016686166,0.048310485,0.50322366,0.04738197,0.033452146,0.42238957,0.13411176
4322,0.096185505,0.031994987,0.016710024,0.04748049,0.510478,0.046974614,0.032783475,0.4307199,0.13516785
4323,0.095274046,0.03195413,0.016728638,0.046591282,0.5186242,0.04654297,0.032285124,0.43979612,0.1362896
4324,0.09429007,0.031920467,0.016731609,0.045637995,0.5278914,0.046085525,0.03208516,0.4497207,0.1374796
4325,0.09322571,0.031896383,0.016706774,0.044622555,0.5384982,0.045598973,0.032312896,0.46058637,0.13873768
4326,0.092078686,0.031882748,0.016641803,0.04355413,0.550647,0.045080844,0.033065114,0.47250107,0.14005874
4327,0.09086917,0.031885933,0.016523132,0.04246011,0.5643431,0.04452825,0.034359336,0.4854555,0.1414231
4328,0.08961579,0.03190134,0.016340908,0.041373547,0.5795489,0.043942258,0.036113035,0.4994936,0.14279619
4329,0.08839917,0.03194585,0.016080908,0.040372416,0.59548664,0.04332441,0.038067043,0.5140952,0.1441018
4330,0.08717212,0.031970475,0.0157367,0.03946495,0.612349,0.042691786,0.040035,0.5296222,0.14529206
4331,0.086260885,0.03207794,0.015336307,0.03884664,0.62666804,0.042041477,0.041363426,0.54326314,0.14613676
4332,0.08484507,0.031912982,0.014797057,0.038135033,0.6456311,0.041407466,0.043079033,0.5611446,0.14704628
4333,0.08590641,0.03247947,0.014901176,0.038525764,0.64420944,0.040777717,0.04169169,0.56174004,0.14637622
4334,0.08235479,0.030908598,0.014365261,0.037080932,0.6958616,0.04036623,0.04864367,0.6068517,0.14974108
4335,0.11902501,0.037315834,0.029441133,0.052268043,0.5276388,0.042787965,0.041076582,0.44377422,0.13681756
4336,0.35725808,0.06289882,0.07470933,0.21964991,0.36151546,0.069053255,0.07981035,0.21265183,0.14713745
4337,0.195488,0.05307423,0.051831022,0.09058275,0.28851724,0.06358476,0.049274158,0.17565833,0.10532176
4338,0.14448038,0.02439206,0.05012897,0.06995936,0.31538343,0.06575425,0.05124845,0.19838072,0.10389227
4339,0.12943204,0.042887807,0.037448876,0.04909536,0.2725564,0.08692197,0.038929064,0.14670536,0.09754661
4340,0.13027975,0.04847589,0.03094786,0.050855994,0.26993388,0.08646729,0.03075688,0.15270972,0.100735925
4341,0.12882014,0.046741977,0.021355756,0.060722407,0.27700916,0.06850662,0.028331215,0.18017133,0.12416542
4342,0.12389591,0.044317022,0.016209416,0.063369475,0.2665143,0.07283898,0.014959073,0.17871626,0.11786741
4343,0.120230675,0.037367437,0.018526264,0.06433698,0.2611228,0.06237343,0.020744093,0.17800526,0.10875496
4344,0.12077034,0.035619896,0.01624066,0.06890979,0.26490313,0.062467583,0.019806262,0.1826293,0.10981141
4345,0.12016302,0.035249393,0.015377653,0.06953598,0.2709867,0.06013286,0.018022561,0.19283128,0.11388005
4346,0.12173216,0.03610051,0.014371291,0.071260355,0.2766448,0.057339493,0.015545951,0.20375936,0.11886777
4347,0.12240658,0.03673986,0.014741401,0.07092532,0.28106302,0.057271075,0.016762376,0.20702957,0.11736309
4348,0.118059255,0.034555715,0.013747293,0.06975625,0.29000697,0.058058053,0.016012933,0.21593598,0.11710728
4349,0.118782565,0.03351854,0.014078887,0.071185134,0.30022955,0.05590538,0.018094512,0.22622967,0.1233374
4350,0.11911853,0.031789754,0.015013144,0.07231563,0.30996987,0.05337978,0.01950729,0.23708281,0.12333755
4351,0.119112656,0.032611307,0.014746391,0.071754955,0.3152058,0.053176045,0.018501913,0.24352784,0.124488294
4352,0.11598199,0.031921666,0.01383773,0.070222594,0.32503718,0.052719243,0.01883691,0.25348103,0.12655316
4353,0.1149012,0.03184222,0.0143808415,0.06867814,0.3331002,0.051145587,0.020050716,0.2619039,0.12849271
4354,0.11296706,0.030900404,0.014866306,0.06720035,0.34471363,0.051141094,0.021263205,0.27230933,0.1316658
4355,0.110588476,0.031088198,0.014767559,0.06473272,0.35682687,0.05025525,0.022360513,0.2842111,0.13402238
4356,0.107083604,0.031218627,0.014541894,0.06132308,0.37106067,0.04954026,0.022886459,0.29863393,0.13673195
4357,0.10363424,0.030809855,0.014641071,0.058183316,0.38860714,0.04924606,0.024619905,0.3147412,0.13924031
4358,0.09967476,0.030925704,0.014697471,0.05405159,0.40721354,0.047867663,0.026322443,0.33302343,0.14080496
4359,0.09524651,0.03090884,0.014531448,0.04980622,0.42960352,0.046686858,0.028225552,0.3546911,0.1437853
4360,0.09174759,0.030971253,0.014192172,0.046584163,0.4567248,0.045916032,0.030934056,0.3798747,0.14718725
4361,0.08922197,0.031398263,0.014315004,0.043508697,0.4860165,0.043684974,0.03590876,0.4064228,0.15156104
4362,0.08720874,0.031607423,0.014584405,0.041016914,0.51878387,0.042263195,0.045581795,0.4309389,0.1549455
4363,0.08439767,0.03154594,0.014399368,0.03845236,0.5482438,0.041011203,0.054116067,0.45311657,0.15742113
4364,0.08180392,0.031488035,0.013792056,0.036523826,0.57138544,0.040536545,0.058044128,0.47280475,0.15627787
4365,0.08061509,0.031546634,0.013304365,0.03576409,0.58589077,0.040320646,0.05730712,0.48826298,0.15553555
4366,0.08071086,0.031557065,0.0135763325,0.03557746,0.6042868,0.03896545,0.057556916,0.50776446,0.1552922
4367,0.08188762,0.031301506,0.0143200215,0.036266092,0.6158664,0.037588075,0.055083707,0.5231946,0.15538925
4368,0.08098887,0.030572278,0.014076221,0.036340367,0.63685644,0.037393223,0.053324454,0.54613876,0.15617491
4369,0.08332501,0.031307753,0.014138315,0.03787894,0.6247065,0.037312716,0.04556546,0.54182833,0.15586597
4370,0.07827656,0.029141203,0.014055644,0.035079714,0.68068206,0.03743143,0.060842276,0.58240837,0.15720671
4371,0.10965811,0.034006592,0.023495475,0.052156042,0.5245414,0.038405396,0.04301118,0.44312477,0.15166652
4372,0.22529845,0.0407937,0.035335485,0.14916927,0.38022855,0.053381298,0.036629435,0.29021782,0.15319362
4373,0.14717627,0.03177717,0.032537784,0.08286132,0.32633123,0.052557975,0.030269848,0.2435034,0.12344793
4374,0.11751735,0.030839063,0.022959616,0.06371867,0.31278026,0.05839732,0.022058865,0.2323241,0.12558182
4375,0.12077147,0.03109702,0.026644604,0.06302984,0.3186114,0.06567718,0.027663812,0.22527042,0.123473264
4376,0.12561978,0.040618774,0.022219624,0.062781386,0.30469957,0.063979484,0.022682382,0.2180377,0.12766948
4377,0.117953844,0.03722014,0.015925506,0.0648082,0.3144797,0.05822976,0.01789442,0.23835553,0.13824168
4378,0.10902414,0.03070233,0.015332085,0.06298972,0.32177162,0.056688685,0.0149204,0.25016254,0.13827029
4379,0.10869328,0.03319841,0.014484753,0.06101012,0.31852645,0.053854078,0.016924396,0.24774799,0.1349836
4380,0.1064688,0.032240566,0.013651391,0.060576838,0.33592662,0.05152308,0.019671025,0.2647325,0.14040212
4381,0.101857826,0.02995417,0.014536894,0.05736676,0.3596065,0.05057902,0.017977333,0.29105014,0.14557406
4382,0.097318456,0.03120804,0.013881085,0.052229326,0.38074213,0.04741102,0.021213567,0.31211755,0.14935118
4383,0.09262277,0.03176345,0.013797176,0.047062144,0.40594143,0.048265766,0.022984115,0.33469155,0.15072718
4384,0.086524725,0.028946837,0.015314102,0.04226378,0.44826734,0.045034178,0.031489495,0.37174368,0.15802276
4385,0.08496632,0.030111253,0.014926044,0.03992902,0.49499205,0.041620933,0.045985,0.40738612,0.1675623
4386,0.08342934,0.03112333,0.015188154,0.03711785,0.55618906,0.03970144,0.07016623,0.44632137,0.17298666
4387,0.079119705,0.030739129,0.013696182,0.034684394,0.6057905,0.038722087,0.08617388,0.48089454,0.17739457
4388,0.0760525,0.03061454,0.011828043,0.033609923,0.6094767,0.037665524,0.07346671,0.49834442,0.17730843
4389,0.07718147,0.03145971,0.012338773,0.033382986,0.6116369,0.037431568,0.065510996,0.5086943,0.1692486
4390,0.07724631,0.030137874,0.012449537,0.034658898,0.6200722,0.03672998,0.059163682,0.5241785,0.17078094
4391,0.07704741,0.029611887,0.012923651,0.034511868,0.6453116,0.03684035,0.06133298,0.5471383,0.16932091
4392,0.07858728,0.029870072,0.0134528605,0.035264347,0.6331699,0.034348298,0.052189667,0.54663193,0.16820946
4393,0.078458816,0.029261025,0.014100685,0.035097104,0.661946,0.035483032,0.056890864,0.5695721,0.1688231
4394,0.08137896,0.029765166,0.013905781,0.03770801,0.6165542,0.035685804,0.041694675,0.5391737,0.17019826
4395,0.07859889,0.027593223,0.016270109,0.034735557,0.6812355,0.04138439,0.063911006,0.5759401,0.166225
4396,0.09872362,0.032132465,0.019870874,0.04672028,0.54558504,0.03426323,0.04516488,0.4661569,0.17471921
4397,0.10631789,0.027362036,0.020626675,0.058329184,0.4921245,0.04851798,0.028954076,0.41465244,0.1611076
4398,0.09806151,0.029343424,0.026936375,0.04178171,0.46114144,0.052381285,0.03311868,0.37564147,0.14103001
4399,0.08329485,0.02712068,0.018866574,0.037307594,0.5124711,0.040096905,0.03627175,0.4361024,0.17082188
4400,0.09507564,0.033543576,0.022600906,0.038931157,0.583503,0.043883007,0.076698646,0.46292135,0.17008087
4401,0.08462124,0.029538507,0.02282411,0.032258626,0.63977224,0.040972866,0.087500066,0.5112993,0.18197487
4402,0.07660349,0.027229875,0.017817633,0.031555984,0.6689367,0.036830813,0.08210754,0.5499984,0.18476126
4403,0.08706509,0.03191164,0.023206772,0.03194668,0.6376569,0.034096114,0.06926073,0.5343001,0.185072
4404,0.08427779,0.029286021,0.016408676,0.03858309,0.66594726,0.039226316,0.054546952,0.572174,0.18769489
4405,0.08400884,0.02695003,0.021841157,0.03521766,0.6520574,0.041658573,0.057163917,0.55323493,0.18108484
4406,0.089258924,0.028385835,0.030146413,0.03072668,0.6778544,0.03447692,0.08331825,0.56005925,0.1768078
4407,0.09218378,0.02789793,0.03198427,0.032301582,0.6433813,0.030443659,0.06781614,0.5451215,0.17858435
4408,0.12000045,0.033664335,0.041028865,0.045307245,0.6625333,0.05680815,0.068392664,0.5373325,0.1858804
4409,0.0980572,0.026932545,0.032131158,0.0389935,0.55438936,0.030172875,0.050382778,0.47383368,0.17858383
4410,0.09553568,0.034790423,0.022511257,0.038234,0.48167062,0.051729623,0.03178779,0.3981532,0.15503317
4411,0.106493056,0.027026014,0.038605154,0.04086189,0.5374493,0.05560333,0.045927603,0.4359184,0.15961042
4412,0.07991237,0.027675206,0.0211428,0.031094367,0.59424895,0.036255818,0.054762006,0.5032311,0.17575508
4413,0.082902625,0.033295054,0.027006615,0.022600958,0.64311576,0.03532339,0.061519194,0.5462732,0.18528259
4414,0.092873454,0.033399444,0.026581263,0.032892752,0.6879628,0.046704005,0.07133695,0.56992185,0.196693
4415,0.08819805,0.027612267,0.023283605,0.03730218,0.62415457,0.03363742,0.036768336,0.55374885,0.18718052
4416,0.09770157,0.034154046,0.025689349,0.037858177,0.5920112,0.03934919,0.05174915,0.50091285,0.17150427
4417,0.08479205,0.023172952,0.026722085,0.03489701,0.6812603,0.03434073,0.05044493,0.59647465,0.19621181
4418,0.082123294,0.033670332,0.016512481,0.03194048,0.6563451,0.040035147,0.06258305,0.5537269,0.1780335
4419,0.08211439,0.025571575,0.029008724,0.027534092,0.6681038,0.038698822,0.05714732,0.57225764,0.18067715
4420,0.11064814,0.040149145,0.02917426,0.041324735,0.6199416,0.042936143,0.089618474,0.487387,0.18190396
4421,0.10292061,0.021439305,0.033750117,0.04773118,0.57628596,0.030780636,0.04165364,0.50385165,0.19157329
4422,0.09576606,0.038724978,0.025781175,0.03125991,0.5875497,0.061107785,0.0914496,0.4349923,0.15131842
4423,0.092027016,0.021741046,0.043657042,0.026628925,0.61690575,0.037264057,0.0637173,0.5159244,0.19192713
4424,0.11904631,0.045035128,0.033194486,0.040816694,0.7094483,0.04374462,0.15233125,0.5133724,0.18234085
4425,0.09503105,0.02179239,0.042354908,0.030883761,0.68594366,0.024282856,0.06645617,0.59520465,0.21214624
4426,0.105278954,0.03697447,0.03379581,0.03450867,0.6963507,0.053219344,0.109501265,0.5336301,0.16818851
4427,0.102443844,0.02515892,0.041320205,0.035964716,0.6604379,0.032507233,0.05210264,0.575828,0.21607392
4428,0.10346359,0.037579168,0.027608763,0.038275655,0.65453345,0.035906944,0.08516814,0.53345835,0.17536776
4429,0.07827762,0.024660924,0.020210017,0.03340667,0.68426174,0.03802811,0.051503804,0.59472984,0.19859402
4430,0.08228265,0.03377826,0.016673217,0.03183117,0.65367997,0.03682176,0.060258184,0.55660003,0.18374123
4431,0.08264269,0.027223872,0.019638663,0.035780158,0.67421985,0.039735604,0.050850812,0.5836334,0.20093441
4432,0.08353561,0.03186295,0.019897815,0.031774845,0.6580169,0.0346626,0.06351329,0.55984104,0.18373074
4433,0.07211578,0.026721792,0.0140646435,0.031329345,0.6936284,0.034068596,0.050190058,0.6093697,0.20347711
4434,0.07542531,0.028742492,0.013534886,0.033147935,0.6926085,0.039045308,0.056156125,0.59740704,0.19401196
4435,0.07147287,0.026638316,0.012721896,0.03211266,0.67604876,0.031447295,0.03564549,0.608956,0.20575649
4436,0.081458144,0.029494055,0.019119266,0.032844823,0.69331515,0.036902253,0.066927075,0.5894858,0.18581654
4437,0.07059187,0.025290838,0.016105046,0.029195981,0.692615,0.033297483,0.04301728,0.6163002,0.20403971
4438,0.06965776,0.027770713,0.010444332,0.031442717,0.7017763,0.035036992,0.03749038,0.629249,0.20338887
4439,0.07601936,0.028824167,0.017030915,0.03016428,0.7028309,0.03927859,0.06278465,0.6007677,0.19618504
4440,0.075623006,0.027510026,0.018267553,0.029845424,0.68105525,0.029656088,0.043254342,0.6081448,0.20179407
4441,0.0734282,0.026390694,0.015071908,0.031965595,0.70853037,0.03577313,0.036996752,0.6357605,0.20670548
4442,0.0721799,0.028256489,0.014652182,0.029271228,0.69924045,0.03932491,0.049443122,0.6104724,0.19927487
4443,0.07653506,0.02853082,0.018719913,0.02928433,0.6926651,0.032964744,0.05670092,0.60299945,0.19635577
4444,0.0796002,0.025705151,0.021424847,0.0324702,0.7100814,0.03034843,0.03646855,0.6432644,0.21869753
4445,0.07136352,0.02793529,0.013868044,0.029560193,0.70121616,0.040818498,0.043275077,0.6171226,0.19645275
4446,0.08520698,0.029974697,0.027330106,0.027902173,0.70442903,0.03682302,0.0715701,0.5960359,0.19894375
4447,0.08109945,0.027227351,0.021364588,0.032507505,0.6875413,0.029502753,0.03524912,0.62278944,0.21474016
4448,0.07486632,0.025109919,0.017471258,0.03228514,0.689373,0.038038015,0.032045033,0.61928993,0.20435645
4449,0.09200766,0.030854056,0.031098336,0.03005527,0.67554235,0.039304562,0.06586154,0.5703763,0.1936537
4450,0.08530602,0.03199583,0.01945797,0.033852223,0.64782834,0.036912743,0.04121073,0.5697049,0.20430498
4451,0.07977526,0.02177959,0.023544395,0.034451272,0.6913158,0.031024342,0.0380693,0.6222222,0.21437106
4452,0.08611254,0.028705413,0.028111579,0.029295543,0.6665032,0.038380075,0.06278498,0.56533813,0.18735625
4453,0.08750832,0.03459106,0.022165287,0.030751973,0.6502588,0.04548129,0.047098525,0.55767894,0.20405622
4454,0.07792766,0.020995626,0.020312004,0.03662003,0.6869029,0.029297898,0.03959943,0.6180056,0.21905519
4455,0.08806318,0.031624395,0.026191922,0.030246861,0.66113955,0.0342459,0.06348729,0.56340635,0.18066047
4456,0.07824236,0.028919427,0.0218961,0.027426837,0.6843773,0.04184186,0.04049348,0.60204196,0.21735702
4457,0.07908481,0.025730021,0.021589259,0.031765535,0.7138511,0.03786859,0.061032455,0.61495006,0.20652634
4458,0.08780152,0.029339917,0.032068484,0.026393123,0.69832885,0.029454282,0.07535817,0.5935164,0.1987374
4459,0.08033571,0.028268857,0.019316185,0.03275067,0.70663667,0.036512416,0.042406857,0.6277174,0.21816342
4460,0.0752987,0.027125487,0.016388748,0.03178446,0.7097199,0.038992148,0.045501865,0.6252259,0.20699564
4461,0.07843216,0.028624503,0.021931797,0.027875857,0.687598,0.029040374,0.050700452,0.60785717,0.20695187
4462,0.08824138,0.02903817,0.026175415,0.0330278,0.72480726,0.03927718,0.061686322,0.6238437,0.20773937
4463,0.073303595,0.024694987,0.01818447,0.030424139,0.72122055,0.028284697,0.03280836,0.6601275,0.22559895
4464,0.08572726,0.030978234,0.023378806,0.03137022,0.7031068,0.037055634,0.0625523,0.6034989,0.20025833
4465,0.08029076,0.027864655,0.020831725,0.031594377,0.6874316,0.040976256,0.04346596,0.6029894,0.20876266
4466,0.072632045,0.023683526,0.015940296,0.033008225,0.7009001,0.024153156,0.026664311,0.6500826,0.22350845
4467,0.0858248,0.030215614,0.026220484,0.029388702,0.6915988,0.043080214,0.06564971,0.5828689,0.19247155
4468,0.08073309,0.027710712,0.02758218,0.0254402,0.6749736,0.040582247,0.042260163,0.5921312,0.21605328
4469,0.07867438,0.023704758,0.02200675,0.032962874,0.7171256,0.0304395,0.05532784,0.63135827,0.21483314
4470,0.08228541,0.032170836,0.021363085,0.02875149,0.68951726,0.034230225,0.06456017,0.59072685,0.20212035
4471,0.075032,0.024917705,0.019459583,0.030654714,0.72311467,0.03581485,0.031465042,0.6558348,0.23532669
4472,0.07996723,0.027958421,0.02097667,0.03103214,0.6690857,0.03880113,0.04778965,0.5824949,0.19681633
4473,0.08088522,0.024549732,0.031508833,0.024826653,0.66636115,0.033267546,0.045378678,0.5877149,0.20141436
4474,0.0853036,0.030312866,0.020486835,0.034503896,0.7276856,0.038154725,0.06545636,0.6240745,0.21594809
4475,0.06890768,0.02625508,0.016040763,0.026611833,0.72551227,0.030891532,0.05004585,0.6445749,0.22960272
4476,0.06587896,0.027237311,0.013150001,0.025491647,0.7221605,0.034877937,0.037374627,0.64990795,0.22110075
4477,0.08485614,0.032637257,0.017284464,0.03493442,0.6773551,0.038084246,0.045359455,0.5939114,0.21044889
4478,0.075335115,0.02812262,0.017004631,0.030207867,0.6849116,0.028769499,0.033736967,0.6224051,0.2158556
4479,0.0677663,0.022134185,0.0155420005,0.030090114,0.7216417,0.036806595,0.04388324,0.6409519,0.21862614
4480,0.069916956,0.027361527,0.0131910285,0.029364401,0.7023238,0.0369464,0.04548184,0.6198956,0.21441275
4481,0.08055529,0.031834688,0.019958599,0.028762003,0.7027092,0.027245983,0.04951984,0.62594336,0.21752346
4482,0.06726857,0.023413936,0.01492003,0.028934604,0.74112093,0.037639454,0.045379233,0.6581023,0.22917789
4483,0.070478775,0.028495245,0.014123129,0.027860401,0.7236121,0.035964157,0.044616934,0.64303106,0.21596935
4484,0.0736458,0.027208894,0.016382078,0.030054828,0.7241591,0.028873082,0.047520563,0.64776546,0.2265001
4485,0.071433075,0.027749537,0.013331371,0.03035217,0.7060136,0.03161167,0.03315706,0.6412449,0.22100496
4486,0.07037659,0.02605608,0.018176138,0.02614437,0.75739336,0.037708372,0.05418265,0.6655023,0.2187075
4487,0.07663654,0.029092373,0.012844072,0.034700096,0.65787494,0.033329982,0.026593925,0.59795105,0.23418392
4488,0.081374586,0.02550195,0.021929134,0.033943508,0.64997125,0.033038307,0.0290839,0.587849,0.20585632
4489,0.07536764,0.030192874,0.017478487,0.027696272,0.6571087,0.035981108,0.038359333,0.58276826,0.20826049
4490,0.06926996,0.023032693,0.017853212,0.028384058,0.7532034,0.038006,0.05019006,0.66500735,0.24114466
4491,0.083036155,0.03334002,0.019079857,0.030616278,0.6953938,0.02839678,0.045744702,0.6212523,0.22332042
4492,0.07188597,0.024361737,0.015113777,0.032410454,0.73146707,0.029616563,0.03690916,0.6649414,0.2318384
4493,0.084383905,0.030458523,0.022776281,0.031149102,0.7003422,0.038760267,0.055408426,0.6061735,0.21228863
4494,0.076886185,0.021919029,0.025762105,0.029205048,0.6968871,0.03420326,0.029900288,0.63278353,0.23518802
4495,0.079895295,0.029665591,0.018362416,0.031867288,0.6787907,0.030312158,0.04320335,0.6052752,0.216441
4496,0.067477375,0.027432064,0.013258531,0.026786784,0.71866775,0.03454546,0.04074144,0.6433809,0.2249653
4497,0.06871235,0.027737005,0.012875269,0.028100079,0.73199165,0.036116082,0.041282002,0.6545936,0.23653542
4498,0.068087816,0.023002388,0.0151112275,0.0299742,0.7369041,0.030007767,0.040614266,0.66628206,0.23353305
4499,0.08721538,0.03213234,0.02394099,0.03114205,0.6865643,0.03017481,0.05380959,0.6025799,0.21437134
4500,0.07670407,0.026226288,0.020358669,0.030119112,0.7398072,0.042029522,0.046770748,0.65100694,0.23604624
4501,0.06618741,0.026168859,0.013737796,0.026280755,0.7156276,0.02902173,0.03941121,0.6471947,0.23346315
4502,0.070796244,0.026163474,0.019732583,0.024900189,0.7447423,0.035259906,0.067689314,0.6417931,0.22471455
4503,0.081761554,0.030888809,0.017104812,0.03376793,0.63299,0.036957525,0.031848792,0.56418365,0.222742
4504,0.07375926,0.021733927,0.018015396,0.03400993,0.6390876,0.033431184,0.03422491,0.5714315,0.23183367
4505,0.07900406,0.033874698,0.015492711,0.029636646,0.60896134,0.040387962,0.041688967,0.52688444,0.20304666
4506,0.07317455,0.02421262,0.020571237,0.028390693,0.6777611,0.034524467,0.036277227,0.6069594,0.23481989
4507,0.07856537,0.030185036,0.018784748,0.029595582,0.7356863,0.032082427,0.07700281,0.6266011,0.22202027
4508,0.0652989,0.025033636,0.014664333,0.02560093,0.73720336,0.03120167,0.035525132,0.67047656,0.2559228
4509,0.07015452,0.026383473,0.014199566,0.029571481,0.7398351,0.03276292,0.053879987,0.65319216,0.2300655
4510,0.07233192,0.026942475,0.017862817,0.027526632,0.73271805,0.029399147,0.06355036,0.63976854,0.23028941
4511,0.06520429,0.023455394,0.014873876,0.026875027,0.73844343,0.0307294,0.03332245,0.67439157,0.24004646
4512,0.06673986,0.02413918,0.013150964,0.029449716,0.6966168,0.03752679,0.031012574,0.62807745,0.24011627
4513,0.08098517,0.031174282,0.021505937,0.028304957,0.67247164,0.03305058,0.054428894,0.5849922,0.20945516
4514,0.06843544,0.024757592,0.017219286,0.02645856,0.7209463,0.029131118,0.032271042,0.65954417,0.2500186
4515,0.066970386,0.02365526,0.01657116,0.026743961,0.7306694,0.03721358,0.046221483,0.6472343,0.24031551
4516,0.077839516,0.031797323,0.019759031,0.026283162,0.675215,0.03459668,0.0455979,0.5950204,0.22621775
4517,0.079596564,0.026296968,0.022391355,0.03090824,0.727777,0.028024055,0.045134775,0.6546182,0.24434526
4518,0.06134183,0.022309273,0.012180246,0.026852312,0.7387861,0.03106632,0.040718112,0.66700166,0.24001823
4519,0.072426245,0.029486721,0.017321873,0.025617654,0.7248882,0.040438104,0.055956617,0.6284935,0.232149
4520,0.083389014,0.027688982,0.024358647,0.03134139,0.7217512,0.026350806,0.042883657,0.6525168,0.2485281
4521,0.06309568,0.024494998,0.009801137,0.028799547,0.7276311,0.027321244,0.03257912,0.66773075,0.24122177
4522,0.08012481,0.029243775,0.024694582,0.026186453,0.76215196,0.043986507,0.0788079,0.63935757,0.23057804
4523,0.07376772,0.024520917,0.020714048,0.02853276,0.71433455,0.027020348,0.027781868,0.6595323,0.25857547
4524,0.07453544,0.025843581,0.017570077,0.031121777,0.6844889,0.028119473,0.037067834,0.6193016,0.22907065
4525,0.074189186,0.02939856,0.019029716,0.025760913,0.7108161,0.04349122,0.055039797,0.6122851,0.22904621
4526,0.06673647,0.022790154,0.016319575,0.027626736,0.7404229,0.031019563,0.031903643,0.6774997,0.26394263
4527,0.080841914,0.029417774,0.019479876,0.031944264,0.69035345,0.024765385,0.04280376,0.6227843,0.23286648
4528,0.06743663,0.028683394,0.013386848,0.025366386,0.71490514,0.03807446,0.047870953,0.6289597,0.22883366
4529,0.064075515,0.019832209,0.016577447,0.02766586,0.7566527,0.034825724,0.035547175,0.68627983,0.26957855
4530,0.08396692,0.031027807,0.022666251,0.030272862,0.71207166,0.0280294,0.06283974,0.6212025,0.23446026
4531,0.07708795,0.029612007,0.021517288,0.025958657,0.6940091,0.029253868,0.044129156,0.6206261,0.23519285
4532,0.06609221,0.016935335,0.021222312,0.027934557,0.73329294,0.039987773,0.042680904,0.6506243,0.2579659
4533,0.09666555,0.033925984,0.024134021,0.03860554,0.64330935,0.036443345,0.052883025,0.553983,0.22509758
4534,0.09030299,0.033075493,0.022689786,0.034537707,0.6561243,0.030713659,0.038481202,0.58692944,0.24160528
4535,0.07813838,0.022409083,0.029835531,0.025893765,0.74122214,0.038490724,0.073644094,0.6290873,0.22202115
4536,0.08004284,0.020798147,0.03436564,0.024879051,0.73511994,0.045041174,0.04303263,0.64704615,0.25995368
4537,0.12940483,0.045649115,0.04106079,0.04269493,0.6879273,0.035001837,0.1184188,0.5345067,0.22078733
4538,0.079965234,0.019797282,0.029774932,0.030393021,0.6735911,0.026660167,0.04003547,0.60689545,0.25244614
4539,0.08852832,0.027443722,0.03363131,0.027453288,0.67583966,0.055442598,0.052345574,0.5680515,0.2233634
4540,0.10974279,0.036925275,0.03847165,0.03434587,0.5938942,0.04126045,0.038862627,0.5137711,0.22471625
4541,0.07517532,0.024415215,0.019508345,0.031251762,0.66543746,0.024885744,0.042341582,0.59821016,0.24358507
4542,0.07939342,0.028413258,0.020544596,0.03043556,0.7256983,0.04196198,0.052744277,0.63099205,0.23025613
4543,0.084226705,0.023857677,0.026479954,0.033889074,0.7104447,0.0302644,0.035414044,0.6447663,0.26530847
4544,0.09402722,0.03745743,0.023658244,0.032911543,0.6626302,0.027819619,0.058434848,0.5763757,0.21399254
4545,0.0719483,0.021573814,0.025801504,0.024572978,0.7442129,0.04454784,0.03335592,0.6663092,0.25672787
4546,0.07694612,0.025817866,0.02053456,0.030593691,0.68092024,0.02967183,0.04119574,0.61005265,0.24663992
4547,0.0748992,0.033664703,0.014599693,0.0266348,0.6604424,0.029881936,0.031465873,0.5990946,0.23274843
4548,0.06635562,0.021975325,0.01708697,0.027293326,0.72546244,0.038435977,0.036968455,0.650058,0.25300968
4549,0.07379608,0.026719468,0.018736426,0.028340181,0.68906915,0.030542405,0.040584307,0.61794245,0.2453067
4550,0.07035511,0.027107574,0.017404122,0.025843412,0.6781686,0.030924128,0.03313195,0.6141125,0.24603592
4551,0.062462114,0.021753246,0.014670433,0.026038436,0.72136664,0.034958713,0.040048175,0.64635974,0.25563112
4552,0.069000155,0.0278852,0.015572112,0.025542838,0.69737285,0.030541027,0.04322474,0.6236071,0.24168089
4553,0.06624431,0.024896452,0.015322824,0.026025036,0.72130185,0.028921792,0.036201194,0.6561789,0.26635507
4554,0.06760836,0.023984581,0.014856876,0.028766898,0.7085167,0.03247363,0.040460315,0.63558275,0.2474199
4555,0.06615159,0.026276385,0.0145074865,0.025367714,0.67785203,0.033370625,0.03208857,0.61239284,0.2475877
4556,0.063898385,0.024138736,0.012850287,0.026909366,0.72238034,0.028902631,0.03645056,0.6570271,0.26328373
4557,0.0674054,0.02652702,0.013351164,0.027527219,0.7215252,0.029307604,0.044230487,0.64798707,0.2503114
4558,0.06407845,0.024978874,0.014542661,0.024556912,0.70876276,0.033929832,0.033113778,0.64171916,0.2602705
4559,0.062228188,0.023200879,0.010238043,0.028789269,0.7214549,0.027035058,0.03167606,0.6627438,0.26556563
4560,0.073038585,0.02944346,0.015909769,0.027685361,0.70628214,0.030424174,0.051954098,0.6239039,0.24288608
4561,0.06726604,0.021833016,0.019274438,0.026158588,0.7277638,0.03409203,0.033256005,0.66041577,0.2720547
4562,0.06887502,0.02362662,0.014590494,0.03065791,0.67249143,0.026502227,0.031545624,0.6144436,0.25610787
4563,0.06807668,0.029594613,0.011108863,0.0273732,0.6364872,0.03537044,0.02420697,0.5769098,0.2420031
4564,0.060384482,0.021972956,0.0124373995,0.025974123,0.6963587,0.03594497,0.031968486,0.6284452,0.26150295
4565,0.06552971,0.026379311,0.012965857,0.026184544,0.7205311,0.024559028,0.050217535,0.6457545,0.25607386
4566,0.06392491,0.026826464,0.012447524,0.024650924,0.7241193,0.03184278,0.03892566,0.6533509,0.27430582
4567,0.062192984,0.021632463,0.013954048,0.026606476,0.76377904,0.03247838,0.05327063,0.67803,0.26834708
4568,0.1013502,0.032018926,0.021447837,0.047883436,0.5509484,0.029762704,0.02695627,0.4942294,0.24392349
4569,0.07905838,0.020946277,0.019179514,0.038932588,0.52985966,0.041699447,0.032210506,0.4559497,0.23965904
4570,0.07983423,0.029984385,0.019736605,0.030113244,0.5142808,0.04323694,0.035257064,0.43578678,0.21629505
4571,0.0652653,0.023088135,0.014855276,0.027321883,0.59731185,0.03581339,0.040085103,0.5214134,0.25867027
4572,0.06900436,0.028451197,0.012921884,0.027631275,0.6467493,0.032845587,0.047700256,0.5662035,0.25741726
4573,0.06784705,0.02795013,0.01408866,0.025808262,0.6669922,0.029498558,0.040301725,0.59719193,0.2614378
4574,0.06523304,0.023089679,0.01350597,0.028637389,0.6963244,0.032508504,0.04870441,0.6151115,0.27367058
4575,0.06721073,0.02469028,0.014311688,0.02820876,0.7010346,0.026394056,0.041431483,0.63320905,0.2683351
4576,0.065418884,0.024362544,0.0144703705,0.026585974,0.7307724,0.028185643,0.06317763,0.6394091,0.26608723
4577,0.062917195,0.024013847,0.011661924,0.027241426,0.70222497,0.033031963,0.034531184,0.63466185,0.27016106
4578,0.06262275,0.022814302,0.013135705,0.026672745,0.7174814,0.026902845,0.036426693,0.65415186,0.26432803
4579,0.06794096,0.02818658,0.013764255,0.02599012,0.69713277,0.029118551,0.044691563,0.62332267,0.26389602
4580,0.06422302,0.02394014,0.015241131,0.02504175,0.72583634,0.03528683,0.029934004,0.6606155,0.26778668
4581,0.06696141,0.023463143,0.013694532,0.029803732,0.66773677,0.024342543,0.024659202,0.618735,0.27534252
4582,0.06853677,0.027833275,0.013298664,0.027404835,0.6626678,0.035391677,0.034635846,0.5926403,0.25107074
4583,0.061720975,0.022629013,0.017041203,0.022050763,0.6985464,0.030566366,0.03264973,0.6353303,0.2679859
4584,0.06422748,0.023436746,0.014235596,0.026555134,0.7332482,0.027854975,0.04747171,0.6579215,0.2846953
4585,0.06988764,0.02872012,0.015744815,0.025422707,0.6833272,0.030646002,0.038652267,0.61402893,0.25893077
4586,0.062098145,0.019477526,0.014005785,0.028614834,0.7077137,0.02893186,0.02491518,0.6538667,0.2895732
4587,0.07566909,0.02819209,0.020072129,0.027404869,0.6870498,0.031438135,0.0532357,0.602376,0.25066474
4588,0.06621498,0.02210907,0.022316992,0.021788916,0.69784015,0.02982168,0.03233011,0.63568836,0.2821623
4589,0.06776874,0.024250248,0.01537607,0.028142417,0.71489704,0.030913707,0.048695434,0.6352879,0.275665
4590,0.06586233,0.028039226,0.013389127,0.024433976,0.6947831,0.029765459,0.036124896,0.6288927,0.26839358
4591,0.058872566,0.02089957,0.013758555,0.02421444,0.7453454,0.030005125,0.03831678,0.67702353,0.28938827
4592,0.078228965,0.028502705,0.014577172,0.035149086,0.64264536,0.029407319,0.027979862,0.5852582,0.26724297
4593,0.06398995,0.024867328,0.013033157,0.026089469,0.62221324,0.034365784,0.021156909,0.56669056,0.25815892
4594,0.062029094,0.022309152,0.0137520805,0.025967857,0.65642685,0.03313226,0.030882252,0.59241235,0.27064455
4595,0.061335243,0.023565179,0.011564011,0.026206054,0.72414345,0.02585353,0.04113513,0.6571548,0.2824851
4596,0.0652585,0.028457059,0.012154502,0.024646945,0.71207225,0.028548593,0.04544386,0.6380798,0.28474358
4597,0.062203284,0.02026362,0.014457036,0.027482629,0.752988,0.030948296,0.043566715,0.67847294,0.2938129
4598,0.079902805,0.02882798,0.021815121,0.029259702,0.65961456,0.026631923,0.04293904,0.5900436,0.26083642
4599,0.072140075,0.022395665,0.019792167,0.029952243,0.67494345,0.035224423,0.03145631,0.6082627,0.2846334
4600,0.0649238,0.024699248,0.017210748,0.023013806,0.6932837,0.030429702,0.050841067,0.6120129,0.26425505
4601,0.060376916,0.02236905,0.016552027,0.02145584,0.72539085,0.030927511,0.03738814,0.6570752,0.29562777
4602,0.07324413,0.029645555,0.014683607,0.028914968,0.7396272,0.030377233,0.07630394,0.632946,0.2868453
4603,0.059216008,0.021797672,0.013177896,0.02424044,0.73933387,0.024449423,0.043747637,0.6711368,0.28335238
4604,0.060733594,0.022789612,0.013003992,0.024939992,0.7228618,0.032620747,0.03529589,0.6549452,0.28518146
4605,0.06556198,0.02333536,0.014541984,0.027684636,0.7419239,0.030061323,0.046098687,0.6657639,0.28542766
4606,0.07420482,0.028780384,0.019556422,0.025868012,0.66899586,0.023551725,0.034391787,0.61105233,0.2745506
4607,0.07079765,0.022540158,0.01964502,0.028612474,0.6966265,0.041651763,0.034095474,0.62087923,0.29092902
4608,0.068374805,0.02745433,0.016766569,0.024153905,0.6680594,0.026769629,0.03625704,0.60503274,0.2704689
4609,0.059973843,0.023786778,0.0126193445,0.023567721,0.72614133,0.02719669,0.036696423,0.6622482,0.2971065
4610,0.06344539,0.024281682,0.013456114,0.025707597,0.75801575,0.033099093,0.054984875,0.66993177,0.2922744
4611,0.06280728,0.022487642,0.013964131,0.026355503,0.7359195,0.02226316,0.03609834,0.67755795,0.29742026
4612,0.07770762,0.02660188,0.022438038,0.028667698,0.67571324,0.03117675,0.0409382,0.6035983,0.27003244
4613,0.066899605,0.019338636,0.019700086,0.027860882,0.7068154,0.032887876,0.02698581,0.6469417,0.29519746
4614,0.073866725,0.02899927,0.019673217,0.025194233,0.68869793,0.027184615,0.047888868,0.61362445,0.2759219
4615,0.06891927,0.024067886,0.0204532,0.024398183,0.70563316,0.033259276,0.03245254,0.63992137,0.2948585
4616,0.06212207,0.021716649,0.013181409,0.027224012,0.70987266,0.026596427,0.034313597,0.6489626,0.2916821
4617,0.06720316,0.028404118,0.015674967,0.023124069,0.6877682,0.029507862,0.041351594,0.6169088,0.27456385
4618,0.062403746,0.019683745,0.01890074,0.02381926,0.73331755,0.034382198,0.03216063,0.66677475,0.3014418
4619,0.07688862,0.026679657,0.017901218,0.032307748,0.6726708,0.024310812,0.038833886,0.6095261,0.28513357
4620,0.06518848,0.027656972,0.013468818,0.024062691,0.6503019,0.034851223,0.027997028,0.5874536,0.27619964
4621,0.05699906,0.018818252,0.014023659,0.024157152,0.6823262,0.03263923,0.027101975,0.622585,0.29200992
4622,0.067564085,0.027589992,0.013646148,0.026327945,0.6854142,0.024092942,0.04226041,0.6190609,0.28338018
4623,0.06312115,0.026518643,0.013220546,0.023381962,0.7030293,0.032557935,0.0381996,0.6322717,0.2984601
4624,0.05500477,0.019227762,0.011986219,0.023790792,0.7387783,0.028897697,0.044238407,0.6656422,0.30005997
4625,0.073740706,0.029286593,0.015560593,0.028893523,0.655362,0.025928527,0.033602808,0.5958307,0.2838584
4626,0.06873203,0.023413112,0.015486129,0.02983279,0.67132026,0.034227192,0.029051999,0.60804105,0.2922429
4627,0.06401345,0.025796277,0.017059186,0.02115799,0.6963355,0.028381292,0.04860191,0.6193523,0.27986062
4628,0.056689553,0.019992676,0.0149882985,0.02170858,0.7535921,0.032257233,0.04012176,0.6812131,0.31692338
4629,0.07811011,0.031668905,0.014567141,0.03187406,0.68526447,0.02647123,0.053980816,0.60481244,0.29721463
4630,0.061707057,0.023359261,0.01390733,0.024440465,0.7125581,0.02869174,0.042052407,0.64181393,0.28704393
4631,0.05538588,0.019997926,0.012231266,0.023156688,0.7219485,0.029058993,0.03556982,0.6573197,0.30465758
4632,0.06199324,0.022797571,0.013562417,0.025633253,0.7501474,0.02656403,0.052974835,0.6706085,0.30419287
4633,0.07024804,0.028671294,0.016493969,0.025082776,0.6465156,0.026736272,0.03044005,0.5893393,0.28295946
4634,0.065441824,0.01942259,0.016567696,0.02945154,0.6720467,0.037553445,0.029173944,0.6053193,0.31091014
4635,0.07176649,0.029841572,0.017596154,0.024328763,0.64125264,0.028123228,0.03789494,0.5752345,0.2747305
4636,0.06072007,0.021896444,0.016297806,0.022525823,0.7005129,0.029184405,0.032789733,0.6385387,0.31455857
4637,0.06424277,0.024759388,0.0150483,0.024435082,0.7567385,0.03035488,0.07400017,0.65238345,0.30071563
4638,0.056747988,0.0227222,0.01180075,0.022225037,0.7148274,0.023358697,0.028976226,0.6624925,0.30918702
4639,0.061311282,0.022738405,0.014088057,0.024484819,0.73426324,0.03163899,0.04610923,0.656515,0.30411348
4640,0.059817657,0.023679867,0.011832105,0.024305686,0.74276054,0.027505293,0.04734569,0.66790956,0.3112935
4641,0.05776354,0.02334577,0.012814502,0.021603266,0.7094257,0.024097348,0.030358816,0.6549695,0.305808
4642,0.06128309,0.02131761,0.012287769,0.02767771,0.7146117,0.031950977,0.027135089,0.6555256,0.31866115
4643,0.072409935,0.027803056,0.018726273,0.025880605,0.7165461,0.025571203,0.06643071,0.6245442,0.28756765
4644,0.059022516,0.021380683,0.015533088,0.022108747,0.7067028,0.02843397,0.02597014,0.65229875,0.32351696
4645,0.060066834,0.018880801,0.0152048655,0.025981167,0.6717893,0.030815382,0.02951704,0.6114569,0.30726254
4646,0.07660969,0.031394456,0.018137094,0.027078142,0.6116743,0.029063946,0.027620342,0.55499005,0.28664517
4647,0.06379301,0.02132395,0.015971174,0.026497886,0.6886522,0.036243256,0.03948506,0.6129239,0.3120731
4648,0.05688618,0.02211106,0.012635996,0.022139125,0.7150592,0.02261438,0.04425847,0.6481864,0.3080631
4649,0.056206174,0.024665885,0.010042111,0.021498179,0.7384396,0.026077243,0.046677727,0.66568464,0.32030872
4650,0.0619606,0.023705944,0.013189087,0.02506557,0.7601981,0.03229583,0.063080914,0.6648214,0.32085785
4651,0.060216673,0.021925637,0.013919103,0.024371931,0.7240409,0.021165567,0.038195536,0.6646798,0.31302255
4652,0.06486603,0.024252793,0.016451705,0.024161533,0.7041568,0.031012077,0.037085596,0.63605917,0.31256336
4653,0.05921187,0.020510528,0.014144161,0.02455718,0.73342276,0.028529597,0.031352535,0.67354065,0.32271007
4654,0.076078855,0.028868454,0.020222854,0.026987547,0.69973254,0.022787288,0.048108414,0.6288368,0.31018123
4655,0.07039433,0.02305948,0.021549754,0.025785094,0.70048916,0.03512666,0.034287676,0.63107485,0.31226885
4656,0.061659835,0.017585222,0.017350709,0.026723905,0.6621847,0.022073211,0.02463448,0.615477,0.317369
4657,0.06668986,0.02666494,0.013844969,0.026179945,0.63585484,0.032864418,0.032137766,0.57085264,0.29841992
4658,0.062238928,0.02345498,0.016299153,0.022484794,0.6555183,0.0345132,0.029917238,0.5910879,0.30805984
4659,0.056645185,0.020317528,0.013872252,0.022455404,0.72732043,0.022643236,0.045683257,0.65899396,0.32344282
4660,0.06306958,0.025872463,0.014029574,0.023167543,0.72186285,0.029027581,0.047716163,0.64511913,0.32191682
4661,0.06143263,0.019829093,0.01699623,0.024607306,0.7573441,0.028213363,0.039850578,0.68928015,0.3328101
4662,0.09674528,0.028623609,0.02329536,0.044826318,0.5666035,0.02622367,0.0340074,0.5063724,0.2934311
4663,0.069512576,0.01979169,0.018646745,0.031074136,0.5630704,0.0393323,0.0380946,0.4856435,0.29716983
4664,0.07437116,0.026449919,0.023007596,0.024913646,0.5607369,0.036218774,0.04624346,0.47827467,0.28274512
4665,0.061487526,0.02165802,0.015720654,0.024108848,0.63860095,0.030539801,0.042594895,0.5654662,0.3254267
4666,0.06584459,0.026600143,0.01511667,0.024127774,0.65565515,0.02920132,0.043572553,0.5828813,0.3149398
4667,0.06086532,0.022680962,0.013942705,0.024241654,0.6761502,0.026701743,0.03904293,0.6104055,0.32348007
4668,0.06090222,0.022261417,0.014151855,0.024488948,0.69030976,0.02813745,0.046906073,0.61526626,0.3187067
4669,0.0601265,0.019794067,0.015688155,0.024644278,0.7067329,0.02492045,0.036305368,0.6455071,0.33053982
4670,0.06687856,0.024395214,0.017106196,0.025377145,0.73239017,0.026310995,0.08078425,0.6252949,0.31922477
4671,0.05909554,0.020465087,0.0156119205,0.02301853,0.7246443,0.029037053,0.03262304,0.6629842,0.33497867
4672,0.059466206,0.020467717,0.0137962615,0.025202228,0.71921647,0.02508137,0.03654453,0.65759057,0.32794952
4673,0.06672868,0.026249321,0.017291615,0.02318775,0.7117254,0.028177908,0.059736524,0.623811,0.31466946
4674,0.05985637,0.020317508,0.018040594,0.021498268,0.7289744,0.027642595,0.029059656,0.67227215,0.33114296
4675,0.065131105,0.018973956,0.016991468,0.02916568,0.6448765,0.026002757,0.028324692,0.59054905,0.3277403
4676,0.0686945,0.028659992,0.013439042,0.026595473,0.5818279,0.034679838,0.020449206,0.5266988,0.29392582
4677,0.055292614,0.020443175,0.013292435,0.021557005,0.64113444,0.03220396,0.024861187,0.5840693,0.3152737
4678,0.05593589,0.021556264,0.012644993,0.021734633,0.72304606,0.025209425,0.048018128,0.6498185,0.33294228
4679,0.058787785,0.02570898,0.0112606045,0.0218182,0.73461986,0.024760548,0.045942508,0.6639168,0.34120283
4680,0.059345566,0.021983778,0.012277706,0.02508408,0.7578635,0.027146991,0.063755214,0.6669613,0.3396766
4681,0.067781195,0.02386315,0.015023224,0.028894821,0.6075464,0.026801297,0.022943629,0.5578015,0.31341878
4682,0.06414155,0.020191697,0.014989338,0.028960513,0.57068866,0.033991028,0.02490063,0.511797,0.31464872
4683,0.06352966,0.025974996,0.013662068,0.023892598,0.58109975,0.032483958,0.03334162,0.51527417,0.3052645
4684,0.05535037,0.021371514,0.012226259,0.021752596,0.652692,0.027522005,0.027168542,0.5980015,0.32833573
4685,0.06206706,0.02598603,0.012289419,0.023791613,0.684204,0.029266967,0.044326592,0.6106104,0.3318979
4686,0.055823162,0.02156019,0.010448365,0.02381461,0.713284,0.0227416,0.037052598,0.6534898,0.34094673
4687,0.058691114,0.023287112,0.011520176,0.023883829,0.71091413,0.024293913,0.04613393,0.6404863,0.33574435
4688,0.059632212,0.021020554,0.015527149,0.023084508,0.7365991,0.029538449,0.05581582,0.6512448,0.33770257
4689,0.058237344,0.020737907,0.0118873315,0.025612107,0.69189334,0.020491537,0.024945647,0.6464562,0.34814775
4690,0.062575206,0.024999944,0.014470718,0.023104547,0.67419446,0.033526193,0.0372625,0.6034058,0.32056808
4691,0.056225255,0.020607617,0.016530126,0.019087512,0.7016082,0.025595631,0.02984442,0.6461681,0.34400833
4692,0.059402913,0.022357628,0.014246486,0.022798797,0.730938,0.025445817,0.04731177,0.6581804,0.34618455
4693,0.06693488,0.026954507,0.017071282,0.022909096,0.6647978,0.028545022,0.035761625,0.6004911,0.32505414
4694,0.05943179,0.015552863,0.013966665,0.029912263,0.6779494,0.024486288,0.0222565,0.63120663,0.3497533
4695,0.07423715,0.02717644,0.01957706,0.027483657,0.6220444,0.028235372,0.038138527,0.5556705,0.31058678
4696,0.060382947,0.020775026,0.019176934,0.020430991,0.6640166,0.032246545,0.02928865,0.6024814,0.3399294
4697,0.059415296,0.0211304,0.016155863,0.022129035,0.717872,0.025962057,0.05269422,0.63921577,0.34512407
4698,0.05949959,0.024517393,0.014297177,0.02068502,0.7240815,0.023408668,0.046536703,0.6541361,0.34843612
4699,0.05513435,0.020920264,0.01307958,0.021134501,0.76958597,0.028377827,0.048347387,0.6928607,0.35682964
4700,0.09606877,0.025489196,0.019443505,0.051136073,0.5171266,0.02840088,0.022474451,0.4662513,0.3268133
4701,0.07217666,0.021450939,0.020334309,0.03039141,0.4715023,0.036257673,0.027552774,0.40769187,0.29304236
4702,0.07158831,0.024763333,0.02111198,0.025712997,0.46393403,0.045057572,0.027996344,0.3908801,0.30333984
4703,0.060812183,0.021148456,0.013756637,0.025907086,0.52927405,0.03325245,0.028230652,0.46779093,0.32811978
4704,0.0626489,0.02688448,0.012414275,0.023350148,0.57515645,0.027936844,0.03498475,0.51223487,0.32716575
4705,0.0578188,0.022101508,0.012831635,0.022885656,0.6164664,0.031882893,0.036104813,0.5484787,0.33617675
4706,0.060142606,0.021413038,0.014944819,0.023784747,0.6510565,0.026303811,0.040200055,0.58455265,0.34968117
4707,0.057613246,0.020407194,0.012548329,0.02465772,0.664979,0.02062695,0.038060647,0.60629135,0.35880128
4708,0.06153878,0.025019035,0.013470124,0.023049617,0.67288476,0.028318368,0.04468128,0.5998851,0.3495829
4709,0.05525948,0.01851812,0.0132392645,0.023502095,0.7093393,0.026056955,0.03651016,0.6467722,0.36477712
4710,0.06141327,0.022364082,0.01609918,0.022950009,0.7137206,0.021232026,0.06367539,0.6288132,0.35035205
4711,0.057418533,0.020606283,0.0150507325,0.021761516,0.7175544,0.02865995,0.03057708,0.6583174,0.36101025
4712,0.05924678,0.020110259,0.013955264,0.025181254,0.69581366,0.02459145,0.030717717,0.6405045,0.36054078
4713,0.06702521,0.026487166,0.01841156,0.022126483,0.6772003,0.026793167,0.04863954,0.6017676,0.33763808
4714,0.059856277,0.018012747,0.021082921,0.020760607,0.7111079,0.026571695,0.030119903,0.6544163,0.36256802
4715,0.062397398,0.02001729,0.017165745,0.025214361,0.6449232,0.02484184,0.032847207,0.58723414,0.3576825
4716,0.06389898,0.027591377,0.01315947,0.023148136,0.6013823,0.033109993,0.02334905,0.54492325,0.332233
4717,0.05359506,0.0185647,0.012707241,0.022323119,0.6435636,0.0292745,0.026533581,0.58775556,0.35393065
4718,0.054762483,0.021254504,0.012009382,0.021498596,0.69959044,0.021662945,0.044245638,0.6336819,0.35914955
4719,0.05597511,0.02388853,0.0114649655,0.02062161,0.7276328,0.026483463,0.04170467,0.6594447,0.36908954
4720,0.057288677,0.019923015,0.013104493,0.024261171,0.73976773,0.025598807,0.056850016,0.6573189,0.37367412
4721,0.06378168,0.023174746,0.017900746,0.02270619,0.66456854,0.022042437,0.033142153,0.60938394,0.35098472
4722,0.060630567,0.020232964,0.015812354,0.024585247,0.6658999,0.030488698,0.02637573,0.60903543,0.36012253
4723,0.05929791,0.022946956,0.016057003,0.020293953,0.68079036,0.026683068,0.043529306,0.610578,0.36381352
4724,0.054612435,0.020087613,0.01519578,0.019329043,0.71519387,0.026701504,0.034402087,0.6540903,0.36570945
4725,0.06290573,0.023929603,0.013110369,0.025865756,0.70865947,0.02283492,0.046444416,0.63938016,0.3811003
4726,0.05852174,0.021895297,0.015228285,0.021398155,0.7293718,0.025415016,0.057226025,0.6467307,0.35635337
4727,0.05143321,0.017533034,0.014054335,0.01984584,0.7305816,0.023141429,0.027156984,0.6802832,0.37800574
4728,0.06346265,0.021471547,0.014802375,0.027188731,0.68257344,0.026482902,0.035606567,0.620484,0.3702618
4729,0.069186,0.027243866,0.019519096,0.022423042,0.65334266,0.025499184,0.038244944,0.58959854,0.34216937
4730,0.05458118,0.014421702,0.0146939,0.02546558,0.7180854,0.025538204,0.028137647,0.6644096,0.39414024
4731,0.06621539,0.026133126,0.017174078,0.022908187,0.67857975,0.026456011,0.048404984,0.60371876,0.35878056
4732,0.062723115,0.022493472,0.020314602,0.019915044,0.70091766,0.023526717,0.038400635,0.6389903,0.36647904
4733,0.05594516,0.016647577,0.013997864,0.02529972,0.72906053,0.025345104,0.04289931,0.66081613,0.38815784
4734,0.060676053,0.024058608,0.016031392,0.020586053,0.7048656,0.027592251,0.047785193,0.6294881,0.3560875
4735,0.05600456,0.018916985,0.014456185,0.022631394,0.72729886,0.02070552,0.029663745,0.6769296,0.3893352
4736,0.06707538,0.022767715,0.019360667,0.024946995,0.6932305,0.026984576,0.047624253,0.6186217,0.37067193
4737,0.06185375,0.022188844,0.019126968,0.02053794,0.68003637,0.027220707,0.02843694,0.62437874,0.36003995
4738,0.054000318,0.016591638,0.012196432,0.025212249,0.6890204,0.023119187,0.031805247,0.63409597,0.38628834
4739,0.06161143,0.024070146,0.015364883,0.022176402,0.68111134,0.028307425,0.041988418,0.61081547,0.36188492
4740,0.056531027,0.02191695,0.015127837,0.019486243,0.7201243,0.022285668,0.039460737,0.6583779,0.3805546
4741,0.05676417,0.018284013,0.015607141,0.022873012,0.7241484,0.025764827,0.046037674,0.6523459,0.3867095
4742,0.058521993,0.021703651,0.017375095,0.01944325,0.70104396,0.027659178,0.03239706,0.6409877,0.36418697
4743,0.06125506,0.01943966,0.016657965,0.025157435,0.7044654,0.020717496,0.03552812,0.64821976,0.39044407
4744,0.06848111,0.024959708,0.022208132,0.021313272,0.69364023,0.028192744,0.051042896,0.6144046,0.36921418
4745,0.06074413,0.017414657,0.024258224,0.019071247,0.73240155,0.025611876,0.03413086,0.6726588,0.38509953
4746,0.07591032,0.022166282,0.022570664,0.031173376,0.65393984,0.021999199,0.03826482,0.59367585,0.3879281
4747,0.0674777,0.02357892,0.021017117,0.022881666,0.63058335,0.0317553,0.030737026,0.56809103,0.34768048
4748,0.056871075,0.017228074,0.019479763,0.020163238,0.6659206,0.025965976,0.031073114,0.60888153,0.3782486
4749,0.05845029,0.020419685,0.014965753,0.023064852,0.70587105,0.024275625,0.04453202,0.6370634,0.38935268
4750,0.06321041,0.024821535,0.018211612,0.02017727,0.7109368,0.023210805,0.047778443,0.63994753,0.37732726
4751,0.058726437,0.01735376,0.01768901,0.023683665,0.7626463,0.025724117,0.06478778,0.6721344,0.3969909
4752,0.07568327,0.025124194,0.021746736,0.028812341,0.57724154,0.02734978,0.031239364,0.5186524,0.3614236
4753,0.07312533,0.017308233,0.024565171,0.031251926,0.5154467,0.030572282,0.028605722,0.4562687,0.35226882
4754,0.0706678,0.025503121,0.019459939,0.02570474,0.51330703,0.03721228,0.037800442,0.43829432,0.34713387
4755,0.05974944,0.019590946,0.018994994,0.021163499,0.5691706,0.029785546,0.035142895,0.5042422,0.35833424
4756,0.062217414,0.022365903,0.015963823,0.023887688,0.6273577,0.029522602,0.049154773,0.54868037,0.37269413
4757,0.05877272,0.020856978,0.015446559,0.022469185,0.654705,0.02379092,0.03718886,0.5937252,0.3754887
4758,0.0586183,0.021401765,0.015206426,0.022010108,0.68890256,0.023836859,0.040839307,0.6242264,0.38745475
4759,0.05965189,0.01917737,0.01566108,0.024813442,0.71042526,0.02490391,0.044419378,0.64110196,0.39655656
4760,0.06128548,0.021824246,0.016759885,0.022701351,0.70609534,0.021460747,0.052622568,0.632012,0.37866488
4761,0.0551859,0.018908719,0.013654811,0.022622371,0.72602224,0.024242666,0.04540944,0.6563701,0.39134607
4762,0.05487889,0.020826364,0.011932595,0.02211993,0.7135615,0.025831426,0.035985947,0.6517441,0.38769472
4763,0.0537367,0.021093274,0.010579918,0.022063509,0.72503525,0.02366589,0.039730877,0.6616385,0.38063714
4764,0.0572325,0.022373127,0.013528607,0.021330768,0.67828345,0.02235349,0.03004342,0.62588656,0.375594
4765,0.05750656,0.021298284,0.014190909,0.022017367,0.69171846,0.029424373,0.02661516,0.63567895,0.3720688
4766,0.05909552,0.02265098,0.014753152,0.02169139,0.7000372,0.021039313,0.03804886,0.640949,0.3780591
4767,0.058181506,0.02168244,0.015597506,0.02090156,0.70442593,0.025494305,0.03534721,0.64358443,0.37457374
4768,0.060351796,0.019643648,0.016440403,0.02426775,0.70704645,0.021762608,0.031328045,0.6539558,0.39132842
4769,0.073175855,0.026249245,0.024336355,0.022590255,0.7032689,0.02549462,0.068810925,0.6089634,0.36101517
4770,0.060869373,0.01719937,0.025466263,0.018203741,0.68472093,0.026783887,0.031807538,0.6261295,0.3900795
4771,0.063611045,0.017089358,0.018290801,0.028230885,0.57635045,0.02429228,0.029576596,0.52248156,0.3774763
4772,0.07073802,0.030358644,0.013007281,0.027372094,0.5130148,0.03370528,0.018895553,0.46041393,0.3445285
4773,0.048996404,0.01834467,0.011678912,0.01897282,0.56920844,0.037185047,0.027238643,0.50478476,0.36638823
4774,0.053396348,0.0204308,0.013150357,0.019815192,0.62665486,0.022640679,0.0334696,0.5705446,0.37924072
4775,0.05365268,0.022240028,0.01029227,0.021120384,0.6778734,0.022986846,0.032302324,0.6225842,0.39362335
4776,0.05541644,0.021930225,0.01384588,0.019640334,0.6965477,0.027998112,0.053729028,0.61482054,0.39676303
4777,0.052023597,0.020017693,0.011403852,0.020602053,0.70711076,0.020626811,0.0365127,0.64997125,0.40623653
4778,0.054601453,0.020515567,0.0135597205,0.020526169,0.71189237,0.021541411,0.054148965,0.636202,0.3953009
4779,0.051187754,0.021197503,0.010138799,0.019851452,0.6912106,0.025789728,0.029275976,0.63614494,0.4091678
4780,0.052655548,0.02067524,0.011870061,0.020110244,0.7114767,0.024994394,0.03842185,0.64806044,0.39775464
4781,0.05236572,0.01936588,0.011238606,0.021761237,0.69368964,0.019154394,0.032205954,0.6423293,0.41420043
4782,0.055963922,0.022592582,0.013823597,0.019547742,0.6990253,0.026009161,0.043220837,0.62979525,0.39045107
4783,0.050491273,0.01710827,0.012560622,0.020822378,0.7246643,0.021654868,0.030519653,0.67248976,0.42016435
4784,0.06312251,0.02397342,0.015758174,0.02339092,0.6890542,0.0229151,0.04611668,0.6200224,0.40087318
4785,0.061950274,0.021017417,0.019913012,0.021019846,0.6845853,0.025062922,0.03695256,0.6225698,0.39371023
4786,0.04984626,0.014254044,0.010660669,0.024931552,0.6748232,0.020208383,0.025580205,0.62903464,0.4221938
4787,0.060043737,0.024783865,0.015278252,0.019981625,0.62929887,0.032036528,0.032888945,0.5643734,0.38087982
4788,0.058351584,0.021338725,0.018015517,0.018997343,0.64965093,0.024103126,0.02929579,0.596252,0.40975717
4789,0.055123296,0.015967121,0.017069628,0.022086546,0.7238279,0.023363434,0.055632938,0.64483154,0.4192514
4790,0.059779264,0.02468639,0.016225135,0.018867737,0.69581634,0.023571353,0.045332525,0.6269125,0.40610152
4791,0.058577403,0.018586531,0.016221171,0.0237697,0.73665917,0.024782425,0.047300603,0.6645762,0.41621804
4792,0.068263985,0.022734368,0.020023864,0.025505753,0.60110265,0.02212102,0.033177435,0.5458042,0.39515886
4793,0.05950185,0.017924836,0.015849443,0.02572757,0.5895913,0.03205552,0.029865181,0.5276706,0.38944152
4794,0.063531,0.024287125,0.016923727,0.022320146,0.57859427,0.027393391,0.03652233,0.51467854,0.3877889
4795,0.054906346,0.018706046,0.0141941765,0.022006124,0.64327747,0.026830902,0.029893864,0.5865527,0.4147749
4796,0.057632543,0.023018062,0.012760327,0.021854153,0.65809983,0.024181835,0.040168237,0.59374976,0.4027298
4797,0.051010218,0.018120557,0.011293371,0.02159629,0.69680226,0.021566488,0.041035447,0.63420033,0.424711
4798,0.054180823,0.021293951,0.012419769,0.020467103,0.71521604,0.022766564,0.04658432,0.64586514,0.41292045
4799,0.05390554,0.017815398,0.014001776,0.022088362,0.73267365,0.02369178,0.05590678,0.6530751,0.4232043
4800,0.060775757,0.02268196,0.015522263,0.022571536,0.64635533,0.020671293,0.02926127,0.5964228,0.41103584
4801,0.061329097,0.020183008,0.016933324,0.024212765,0.6191139,0.03192481,0.027128212,0.5600609,0.399757
4802,0.055542722,0.021639965,0.014950322,0.018952437,0.63617957,0.02415622,0.035851035,0.5761723,0.40857685
4803,0.050714478,0.018131549,0.0127974255,0.019785507,0.68518156,0.02730028,0.034212865,0.62366843,0.41343993
4804,0.060975503,0.0253559,0.013472752,0.02214685,0.6764331,0.021832561,0.04572271,0.60887784,0.423069
4805,0.052359574,0.017345278,0.012420895,0.022593401,0.74131083,0.022387668,0.050507013,0.66841614,0.41827384
4806,0.05747507,0.021398284,0.014169929,0.02190686,0.6456493,0.022313353,0.022758575,0.60057735,0.41053566
4807,0.05855462,0.01831057,0.014149726,0.026094323,0.6322791,0.028496202,0.023194788,0.5805881,0.405365
4808,0.060166463,0.024531187,0.016013894,0.019621378,0.6390374,0.022441143,0.03182629,0.5847699,0.40132412
4809,0.05128313,0.017927488,0.012349258,0.021006385,0.6993693,0.027338589,0.027589535,0.6444412,0.43631977
4810,0.05815102,0.024837226,0.013129073,0.020184722,0.70899236,0.020835515,0.051483173,0.6366737,0.42688763
4811,0.049712155,0.018080065,0.01208482,0.019547269,0.7548218,0.022328768,0.05797611,0.6745169,0.42588225
4812,0.054770667,0.020684244,0.010610261,0.023476161,0.6555999,0.022255281,0.022526344,0.61081827,0.432386
4813,0.057982378,0.020905888,0.014703153,0.022373335,0.60950553,0.030044835,0.02517108,0.55428964,0.39196643
4814,0.05056428,0.018812459,0.013240668,0.018511152,0.64509183,0.02171076,0.025334887,0.5980462,0.42368537
4815,0.051673084,0.019052135,0.012149108,0.020471843,0.69379836,0.026686838,0.03810555,0.62900597,0.42710236
4816,0.058479995,0.025278518,0.0154521195,0.017749356,0.6848885,0.01991197,0.041208625,0.6237679,0.4261589
4817,0.05311825,0.015922258,0.01358044,0.023615552,0.73709095,0.024642803,0.042623304,0.66982484,0.44154292
4818,0.065757245,0.024271639,0.020719286,0.02076632,0.639524,0.022476625,0.03914175,0.5779056,0.41058522
4819,0.05670896,0.015346038,0.017044589,0.024318336,0.6717083,0.024477744,0.0250973,0.62213326,0.4284043
4820,0.062222775,0.023749037,0.018572077,0.01990166,0.6524593,0.024566747,0.043092437,0.5848001,0.41766036
4821,0.054214638,0.018844167,0.016476536,0.018893935,0.68655634,0.026080925,0.02935029,0.63112515,0.43788648
4822,0.05509209,0.021280661,0.0125817945,0.02122963,0.7153877,0.020727044,0.04751506,0.6471456,0.43863893
4823,0.050617628,0.018644579,0.014361348,0.017611703,0.7227996,0.02180986,0.057528418,0.64346135,0.4319818
4824,0.0515455,0.01901788,0.014615558,0.017912058,0.7201433,0.023687148,0.026777549,0.6696786,0.43982166
4825,0.06542854,0.019463336,0.021398013,0.024567192,0.6585189,0.024884904,0.037243072,0.59639096,0.43374175
4826,0.068076424,0.025897639,0.021511428,0.020667357,0.6181812,0.024032323,0.03113107,0.56301785,0.41814736
4827,0.05524303,0.015615777,0.01885033,0.020776922,0.66342336,0.025908867,0.029643258,0.60787123,0.4302547
4828,0.057273053,0.023585701,0.015020942,0.01866641,0.65380687,0.023469158,0.037425544,0.59291214,0.43505928
4829,0.05386351,0.019479305,0.014344252,0.020039955,0.69653034,0.025340598,0.033955418,0.63723433,0.43096554
4830,0.05530043,0.019532673,0.013156112,0.022611642,0.69199353,0.019236304,0.041958295,0.63079894,0.4548625
4831,0.051896,0.019583466,0.013101403,0.01921113,0.71641797,0.023048744,0.05757656,0.6357927,0.43086705
4832,0.04733511,0.018424561,0.011108444,0.017802106,0.70841324,0.02162063,0.024149707,0.6626429,0.448963
4833,0.053961925,0.018583974,0.0134357,0.021942252,0.6955373,0.02475746,0.04088201,0.62989783,0.449842
4834,0.061965123,0.023782464,0.019838404,0.018344255,0.6728179,0.02069804,0.039659277,0.61246055,0.43140808
4835,0.052541457,0.0155934235,0.014264783,0.02268325,0.71464074,0.02308566,0.02688698,0.6646681,0.46020967
4836,0.062475063,0.024361715,0.018348705,0.019764641,0.68075746,0.023463463,0.049026832,0.6082672,0.4408211
4837,0.05273941,0.017574508,0.016896453,0.018268451,0.69856524,0.02240916,0.030543623,0.6456125,0.43695015
4838,0.054610386,0.01628159,0.011757179,0.026571618,0.6642662,0.018913032,0.025091635,0.62026155,0.46814117
4839,0.05863841,0.02435247,0.015008083,0.019277858,0.6257784,0.030058673,0.033367448,0.56235224,0.41353208
4840,0.05011698,0.016413195,0.016816163,0.016887622,0.67120004,0.021271141,0.027652059,0.62227684,0.4535785
4841,0.056840435,0.01762036,0.016505944,0.022714132,0.6956953,0.023201749,0.051848687,0.62064487,0.45702085
4842,0.06017272,0.024103068,0.01886469,0.01720496,0.6800703,0.02188836,0.04877246,0.60940945,0.43709892
4843,0.05143995,0.015398021,0.0133828,0.022659129,0.7318654,0.022840774,0.03675237,0.67227226,0.4658473
4844,0.061340906,0.021804268,0.019286843,0.020249793,0.662126,0.022044808,0.04738774,0.59269345,0.43989718
4845,0.056101605,0.017093388,0.017773844,0.021234369,0.6859048,0.022370594,0.025197474,0.6383367,0.4490457
4846,0.05697136,0.019678649,0.016580768,0.020711944,0.6738688,0.023498889,0.041689813,0.60868007,0.4494995
4847,0.052050702,0.019439938,0.013168771,0.01944199,0.69423866,0.023342403,0.03471384,0.6361824,0.4653804
4848,0.053200692,0.020037627,0.013097911,0.020065157,0.73149383,0.020339686,0.053293638,0.6578605,0.4509085
4849,0.051839262,0.017182251,0.0135846045,0.021072408,0.6571717,0.022448963,0.028235327,0.60648745,0.46419716
4850,0.05533558,0.021198465,0.015657146,0.018479973,0.6207074,0.028927565,0.029654758,0.5621251,0.42957813
4851,0.05010791,0.016568637,0.013524425,0.02001485,0.6348191,0.021342874,0.02728919,0.586187,0.45799387
4852,0.05284767,0.020385671,0.012694878,0.019767122,0.67597693,0.023530796,0.037054624,0.6153915,0.46081674
4853,0.05361523,0.020553676,0.014851425,0.018210132,0.69508827,0.022226524,0.04222969,0.63063204,0.452446
4854,0.04958158,0.016430749,0.010348135,0.022802694,0.6928543,0.018463714,0.03154804,0.64284253,0.4805072
4855,0.054869346,0.020332845,0.017074745,0.017461753,0.68026555,0.02554935,0.042289145,0.61242706,0.43844047
4856,0.049309187,0.01535138,0.01299815,0.020959659,0.6992572,0.019292206,0.02580845,0.65415657,0.4855438
4857,0.062392063,0.022861293,0.019263923,0.020266844,0.6887059,0.022408674,0.055321217,0.61097604,0.45970124
4858,0.053421583,0.017901257,0.019284345,0.016235981,0.689113,0.022995288,0.031627633,0.6344901,0.45833
4859,0.056514032,0.014403596,0.01599474,0.026115699,0.6628244,0.020315576,0.029008314,0.6135005,0.4826166
4860,0.063733,0.024750136,0.01837293,0.02060993,0.60363805,0.026915098,0.03320303,0.5435199,0.43686748
4861,0.050542217,0.015852058,0.016960109,0.01773005,0.6632205,0.022586944,0.028466342,0.61216724,0.4648922
4862,0.053708345,0.016766222,0.016636971,0.020305147,0.70109946,0.021682275,0.05180207,0.6276151,0.47693765
4863,0.055368304,0.022285448,0.01598889,0.017093966,0.69301534,0.021412585,0.04471855,0.6268842,0.46265557
4864,0.050946992,0.016684197,0.014200291,0.020062504,0.7450825,0.022097087,0.05094267,0.6720427,0.47431538
4865,0.07128975,0.020904372,0.018454563,0.031930808,0.5395481,0.022826891,0.02732714,0.48939407,0.4536885
4866,0.059685253,0.017265035,0.018086737,0.024333483,0.5093986,0.03133127,0.032109883,0.4459574,0.41995972
4867,0.063846186,0.021403307,0.021866813,0.020576065,0.50149566,0.030410318,0.035113372,0.43597195,0.43622953
4868,0.054827526,0.017159853,0.01579277,0.021874906,0.58635116,0.02870723,0.04428263,0.5133613,0.4685981
4869,0.0614685,0.022186227,0.01886946,0.020412814,0.60263944,0.020841207,0.042185355,0.5396129,0.44775018
4870,0.054577112,0.016903961,0.015771171,0.02190198,0.63925636,0.02572569,0.040023346,0.5735073,0.47810495
4871,0.055699125,0.018567903,0.016573615,0.020557603,0.6599305,0.019417675,0.044533044,0.5959798,0.4797905
4872,0.05400575,0.018875899,0.015464437,0.01966541,0.6759981,0.01974464,0.04180967,0.6144438,0.4702933
4873,0.05266557,0.017826663,0.014695071,0.020143839,0.6926659,0.022545012,0.044360776,0.6257601,0.48649102
4874,0.05235295,0.01676704,0.015438635,0.020147277,0.7170987,0.01975594,0.05038547,0.6469573,0.4813361
4875,0.05299762,0.018809538,0.016230872,0.017957209,0.6990178,0.020389648,0.041983966,0.6366442,0.4764092
4876,0.05197841,0.016821584,0.014585205,0.02057162,0.71846044,0.02224598,0.036986917,0.65922755,0.49221948
4877,0.054535784,0.019812087,0.015811844,0.018911852,0.70750993,0.020279719,0.047931064,0.63929915,0.47732693
4878,0.04937323,0.01721161,0.01473028,0.017431341,0.7203282,0.021521803,0.036294464,0.66251194,0.48272687
4879,0.052483544,0.017050369,0.012876703,0.022556474,0.69793093,0.018681802,0.027502313,0.6517468,0.49650154
4880,0.060120218,0.02183287,0.019876493,0.018410856,0.67889917,0.026063029,0.053307857,0.5995283,0.45532528
4881,0.04961729,0.013763189,0.016997907,0.018856196,0.7153922,0.01704972,0.028264834,0.6700776,0.49755502
4882,0.05982598,0.020449765,0.018177124,0.02119909,0.6774149,0.024925932,0.043689728,0.6087992,0.47709507
4883,0.058217704,0.02149692,0.018826652,0.017894132,0.66061586,0.024419969,0.041626792,0.5945691,0.4663094
4884,0.050645176,0.0129375905,0.01385964,0.023847945,0.7089296,0.016868377,0.026496816,0.6655644,0.4949417
4885,0.061422452,0.021616014,0.019685121,0.02012132,0.67564535,0.02686192,0.059187505,0.5895959,0.466398
4886,0.053938836,0.018093022,0.0185586,0.017287213,0.69174266,0.019241527,0.032418415,0.6400827,0.4851663
4887,0.056467272,0.015443216,0.019505141,0.021518914,0.7098147,0.023684029,0.044855393,0.6412753,0.48648572
4888,0.05931235,0.02143745,0.01929344,0.018581463,0.6808817,0.023449644,0.0548183,0.60261375,0.48017997
4889,0.05546386,0.017790517,0.017136768,0.020536575,0.7199238,0.018474033,0.03501612,0.66643363,0.48175225
4890,0.054494925,0.016405744,0.016051048,0.022038134,0.69632024,0.023406703,0.040293757,0.6326198,0.48817188
4891,0.053564787,0.019896733,0.015828686,0.017839368,0.6945254,0.024047539,0.039889254,0.63058865,0.47138566
4892,0.05136947,0.016679619,0.013742624,0.020947227,0.711363,0.016278965,0.033873387,0.66121066,0.4868797
4893,0.057439804,0.02153378,0.015404067,0.020501956,0.6869912,0.025703192,0.043475047,0.617813,0.4771008
4894,0.05502336,0.017901428,0.018048514,0.01907342,0.73220336,0.02248892,0.042075142,0.6676393,0.47649467
4895,0.058610115,0.019831209,0.015645524,0.023133382,0.64865315,0.016640276,0.02682721,0.6051857,0.47961843
4896,0.059566166,0.021554492,0.016903702,0.021107972,0.59366566,0.033611253,0.023753524,0.5363009,0.44477242
4897,0.04823131,0.016634671,0.013826595,0.017770046,0.6262694,0.019489413,0.023939354,0.5828406,0.46870205
4898,0.052388772,0.019444779,0.014013832,0.018930158,0.6665571,0.025105054,0.042548638,0.59890336,0.46775284
4899,0.06243601,0.024123626,0.020664625,0.017647762,0.6577656,0.021321777,0.042046655,0.5943972,0.4669709
4900,0.05418367,0.013292245,0.017986098,0.022905327,0.6907315,0.021955246,0.04054407,0.62823224,0.4738176
4901,0.06744177,0.025026076,0.023419093,0.018996602,0.6351966,0.021896148,0.048107196,0.5651933,0.45049927
4902,0.057563968,0.016656583,0.020805689,0.020101694,0.6856746,0.023526747,0.030544266,0.6316036,0.47476798
4903,0.058050178,0.020018993,0.020341575,0.01768961,0.68072903,0.02100468,0.050550427,0.6091739,0.4731223
4904,0.053857706,0.018706588,0.015564444,0.019586675,0.6990046,0.023479708,0.04130244,0.63422245,0.47802818
4905,0.053749014,0.021053476,0.01407889,0.018616647,0.6834736,0.018308032,0.04378087,0.6213847,0.48309976
4906,0.04910248,0.017649056,0.014054416,0.01739901,0.7114385,0.02427123,0.051148906,0.63601834,0.48516914
4907,0.046989284,0.01906939,0.010044404,0.017875489,0.70418346,0.01930177,0.028362976,0.6565187,0.4844773
4908,0.049204715,0.017568583,0.012167296,0.019468835,0.7071462,0.021013804,0.048240494,0.63789195,0.49361473
4909,0.05321683,0.021007478,0.015394253,0.016815098,0.6742628,0.019235898,0.034715623,0.6203113,0.47990468
4910,0.04964105,0.016850492,0.013231733,0.019558823,0.6961572,0.023163725,0.026970465,0.64602304,0.4925371
4911,0.056363948,0.021661026,0.017255172,0.01744775,0.6754033,0.020391777,0.043918647,0.61109287,0.4898495
4912,0.04916607,0.016569616,0.016166553,0.016429903,0.687948,0.022412052,0.027921746,0.6376142,0.48337764
4913,0.05573103,0.015982045,0.011310953,0.02843803,0.62812835,0.017453177,0.021277206,0.58939797,0.5171922
4914,0.05941429,0.023130218,0.017594453,0.018689616,0.58905077,0.031019105,0.037409153,0.5206225,0.45046675
4915,0.04881696,0.013842527,0.02122606,0.013748374,0.6354624,0.02243957,0.034877907,0.5781449,0.49870747
4916,0.059635326,0.018325346,0.019832524,0.021477459,0.67261404,0.022239983,0.055971395,0.5944027,0.5048817
4917,0.059066005,0.022760468,0.020131651,0.016173882,0.6601906,0.019653305,0.043389425,0.5971478,0.48500115
4918,0.049825117,0.014334808,0.015649648,0.019840663,0.71949744,0.024570927,0.04345273,0.65147376,0.5121936
4919,0.059307322,0.02041,0.01915123,0.019746093,0.64808977,0.018810688,0.044752765,0.5845263,0.49663848
4920,0.056159697,0.017747257,0.016909868,0.021502575,0.6630518,0.019415447,0.027278898,0.61635745,0.48985878
4921,0.050811052,0.016820306,0.016399985,0.01759076,0.66669446,0.024015775,0.039513502,0.6031652,0.49677166
4922,0.048519433,0.017706176,0.012288753,0.018524503,0.6821962,0.020601545,0.030783737,0.6308109,0.51966804
4923,0.054011233,0.020433748,0.013866038,0.019711448,0.7093499,0.019065034,0.064328656,0.6259562,0.49213323
4924,0.048189186,0.015906991,0.011995608,0.020286588,0.6460727,0.021923527,0.024730928,0.5994182,0.524618
4925,0.05315561,0.020401707,0.015099141,0.017654762,0.61389863,0.0271994,0.03129073,0.55540854,0.47970927
4926,0.04679416,0.016098637,0.01204407,0.018651452,0.6294057,0.019624658,0.025932778,0.58384824,0.5130994
4927,0.049530484,0.018520636,0.012150945,0.0188589,0.6663418,0.020769214,0.034483925,0.61108863,0.51055986
4928,0.049025215,0.018839521,0.012837084,0.01734861,0.6895795,0.021029346,0.041422814,0.62712735,0.5057182
4929,0.04695552,0.016432522,0.009684807,0.020838192,0.6745981,0.017239697,0.027849559,0.62950885,0.52623254
4930,0.051942863,0.019315947,0.015685642,0.016941274,0.6496174,0.02432842,0.033738904,0.59155005,0.48591363
4931,0.04664845,0.0136361085,0.011521214,0.021491127,0.6666913,0.01796179,0.022372477,0.626357,0.536756
4932,0.05946235,0.022567919,0.01845491,0.01843952,0.66024655,0.022722958,0.051588546,0.58593506,0.50150657
4933,0.05062084,0.01651615,0.018822074,0.015282616,0.67155623,0.02045954,0.032271676,0.618825,0.51370597
4934,0.05221902,0.013953891,0.014513614,0.023751512,0.65416574,0.02023176,0.033297297,0.60063666,0.5295459
4935,0.057421032,0.023272246,0.015486482,0.018662304,0.5936434,0.024662143,0.030299852,0.53868145,0.4890367
4936,0.045771338,0.014823238,0.013134261,0.017813839,0.6536139,0.020335097,0.026272068,0.6070068,0.51629996
4937,0.049609825,0.016124189,0.014246632,0.019239007,0.680389,0.020929506,0.04874814,0.61071134,0.5243709
4938,0.050970428,0.020786269,0.013619457,0.016564699,0.67542756,0.019683173,0.040649317,0.6150951,0.5124628
4939,0.04686743,0.016230883,0.01198648,0.018650064,0.7214272,0.020961212,0.051990245,0.64847577,0.51950395
4940,0.055539414,0.018877568,0.013496311,0.023165537,0.57249635,0.020243865,0.022544062,0.52970845,0.5145736
4941,0.052470278,0.017526275,0.013311199,0.021632805,0.5489061,0.028304223,0.029562674,0.4910392,0.47897205
4942,0.052468397,0.018902062,0.015861101,0.017705232,0.54800576,0.023589382,0.029850094,0.4945663,0.501488
4943,0.047437474,0.015881559,0.011474978,0.020080939,0.62476254,0.02427126,0.033242676,0.5672486,0.524704
4944,0.05296743,0.021238996,0.01215987,0.019568564,0.6190814,0.019272823,0.03127373,0.56853485,0.5039017
4945,0.044503935,0.015381181,0.009373753,0.019748999,0.66809785,0.020522472,0.03638166,0.6111937,0.53941154
4946,0.048989557,0.018886583,0.0126636885,0.017439285,0.679382,0.018579934,0.040990036,0.6198121,0.5268502
4947,0.04572189,0.015880177,0.0107044745,0.019137235,0.69514036,0.01993806,0.04419171,0.6310106,0.52936655
4948,0.05203236,0.01997131,0.015362233,0.016698817,0.6453646,0.018947918,0.032165032,0.59425163,0.52475417
4949,0.052996643,0.01650164,0.016573114,0.01992189,0.6551414,0.023976132,0.026884891,0.6042804,0.5241106
4950,0.04917436,0.018807111,0.013424287,0.016942961,0.65930414,0.019091902,0.036123686,0.60408854,0.5318848
4951,0.044964433,0.017110158,0.012582483,0.015271793,0.6869321,0.024503732,0.038506538,0.6239218,0.52774847
4952,0.049731985,0.01859836,0.010144018,0.02098961,0.67092264,0.015608978,0.02843322,0.62688047,0.55119646
4953,0.05222354,0.01832492,0.016363053,0.01753557,0.6784566,0.02347124,0.05575843,0.59922695,0.51646715
4954,0.044235438,0.015349393,0.0138204945,0.015065551,0.6707958,0.018663252,0.024715126,0.62741745,0.53773916
4955,0.050167076,0.01664635,0.012634474,0.020886252,0.6359564,0.022264965,0.031729657,0.5819618,0.5276466
4956,0.054250956,0.02226255,0.014487483,0.017500922,0.61547244,0.022491014,0.0318678,0.5611136,0.52055424
4957,0.04486875,0.014394368,0.011041208,0.019433172,0.67757714,0.018035209,0.026372489,0.6331694,0.53719294
4958,0.048098043,0.018632308,0.011472238,0.017993499,0.67012525,0.019548902,0.041031875,0.60954446,0.5360341
4959,0.044726223,0.017185796,0.011090623,0.016449802,0.699811,0.02212364,0.0418317,0.6358557,0.5293073
4960,0.044701334,0.016237073,0.008479736,0.019984525,0.6770093,0.015322917,0.027137756,0.6345486,0.54907614
4961,0.05235982,0.020577049,0.0150578795,0.016724894,0.65672356,0.02385022,0.046655804,0.5862175,0.5223372
4962,0.043273024,0.014405408,0.011825227,0.01704239,0.70475596,0.018899094,0.02481314,0.6610437,0.55069655
4963,0.050500497,0.018257504,0.012407257,0.019835735,0.66933477,0.01849229,0.03751179,0.61333066,0.5448223
4964,0.053509258,0.02016277,0.01696831,0.016378181,0.6500496,0.02275247,0.03805439,0.58924276,0.5249493
4965,0.04642322,0.011887419,0.012603239,0.02193256,0.6875418,0.016338883,0.022523263,0.6486796,0.55952007
4966,0.05989354,0.0222912,0.019359203,0.01824314,0.6379984,0.024319636,0.05091929,0.56275946,0.5266651
4967,0.051749103,0.016934345,0.018814614,0.016000142,0.65927714,0.018580807,0.031059934,0.6096364,0.5438345
4968,0.046889998,0.013159665,0.013407078,0.020323252,0.67371845,0.021246625,0.038889136,0.6135827,0.54513884
4969,0.052516513,0.021798497,0.015070293,0.015647722,0.63367945,0.023303503,0.04118054,0.5691954,0.539729
4970,0.05032478,0.01836733,0.012639994,0.019317456,0.6776996,0.01672529,0.030495852,0.6304785,0.5434111
4971,0.048060305,0.014156684,0.015103664,0.018799957,0.68132603,0.02220431,0.04689149,0.61223024,0.5459839
4972,0.04456058,0.017534127,0.0112641435,0.015762309,0.67253774,0.020561004,0.031367686,0.62060905,0.5492726
4973,0.04819963,0.019206746,0.01102738,0.017965505,0.68846667,0.01672206,0.048194773,0.6235498,0.53768367
4974,0.046526432,0.016534315,0.011075955,0.01891616,0.662981,0.021336287,0.027885895,0.6137588,0.56597716
4975,0.04841309,0.017309422,0.014512802,0.016590867,0.6725421,0.02373529,0.03094133,0.6178655,0.53535736
4976,0.049181018,0.01668821,0.013603491,0.018889315,0.66051644,0.014706188,0.03213995,0.6136703,0.5625385
4977,0.054063424,0.01966734,0.017033508,0.017362578,0.6532598,0.022660946,0.03880227,0.5917966,0.54320955
4978,0.04654815,0.013911511,0.015214163,0.017422475,0.697852,0.019605031,0.03015666,0.6480903,0.56381845
4979,0.05761291,0.020100258,0.019021237,0.018491415,0.6609206,0.017840592,0.045197308,0.5978827,0.5510312
4980,0.054437466,0.01880372,0.018017901,0.017615847,0.63546175,0.021396141,0.030240666,0.58382493,0.5395199
4981,0.04100003,0.010691177,0.009910718,0.020398134,0.6491715,0.019281244,0.029728508,0.60016173,0.5562971
4982,0.05407991,0.021985136,0.016985737,0.015109035,0.6141741,0.02646498,0.038056362,0.54965276,0.5421318
4983,0.058833353,0.022417514,0.017667592,0.018748248,0.6351458,0.017363349,0.03681682,0.58096564,0.55322284
4984,0.046593502,0.011655732,0.015923766,0.019014003,0.67088497,0.023951024,0.05384763,0.5930863,0.54475456
4985,0.051798154,0.016587667,0.019972969,0.015237519,0.65470636,0.027362475,0.033768352,0.59357554,0.56471443
4986,0.06939068,0.028032301,0.020940188,0.02041819,0.63993245,0.016851531,0.070597544,0.5524834,0.5273442
4987,0.05122032,0.011408933,0.018128214,0.021683173,0.675607,0.019987253,0.037454482,0.6181653,0.59072566
4988,0.05454338,0.018185051,0.021628877,0.014729452,0.6435653,0.031866215,0.04218588,0.5695132,0.5392949
4989,0.06212084,0.02016506,0.023877323,0.01807846,0.63239443,0.017301792,0.04693834,0.5681543,0.5539193
4990,0.0628845,0.016228976,0.024563994,0.022091528,0.66570914,0.017196497,0.044540823,0.60397184,0.57353246
4991,0.05380123,0.016047489,0.02059867,0.017155075,0.6531177,0.025295442,0.042552117,0.58527017,0.5482124
4992,0.056486756,0.019029126,0.017598262,0.019859364,0.6388812,0.015632482,0.027329026,0.5959197,0.5625544
4993,0.052799907,0.017751573,0.01667509,0.018373244,0.6292462,0.024766047,0.039375864,0.56510425,0.5347335
4994,0.043834686,0.013928871,0.011272487,0.018633327,0.6348284,0.016594501,0.025556846,0.59267706,0.5830598
4995,0.04906039,0.01873599,0.012950961,0.017373437,0.6508259,0.022274738,0.043902226,0.58464897,0.53484035
4996,0.04817739,0.018493181,0.01417452,0.015509692,0.63987327,0.01888689,0.03056949,0.5904169,0.5706902
4997,0.04699654,0.012915705,0.013884173,0.020196661,0.6751914,0.02059396,0.044687282,0.6099102,0.5626007
4998,0.05453828,0.021579145,0.016112803,0.016846335,0.62491447,0.018682227,0.0371918,0.5690404,0.5558472
4999,0.047858156,0.015266493,0.012215943,0.020375723,0.66966605,0.020288205,0.030924065,0.6184538,0.562445


==> figs/data/loss_Adam_alpha_0.3_beta_30.0_lr0.001_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_train,bcp_loss_train,u_MSE
0,0.9045314,0.40418625,0.48270002,0.017645154,1.1224968,0.629934,0.47213748,0.02042529,0.3813752
1,0.7757685,0.54604036,0.22508839,0.004639731,0.8609839,0.6399185,0.21692172,0.00414366,0.38037547
2,0.65065455,0.49661216,0.15384053,0.00020186183,0.8509563,0.6920976,0.15867539,0.00018334117,0.37653035
3,0.5078932,0.48444602,0.023443367,3.844341e-06,0.69498366,0.6722147,0.022766098,2.8706488e-06,0.37646317
4,0.55437714,0.47742215,0.07695218,2.799902e-06,0.7341872,0.66451484,0.069669746,2.6233902e-06,0.37626216
5,0.48158044,0.4430244,0.03774836,0.0008076718,0.74603677,0.70740867,0.037673913,0.0009542023,0.37940055
6,0.48054826,0.46281216,0.01732724,0.0004088492,0.73207,0.71388364,0.017885132,0.00030122776,0.377885
7,0.45595396,0.44640365,0.009459179,9.1134076e-05,0.72216135,0.7123238,0.009693818,0.00014379417,0.37913376
8,0.45458657,0.43561888,0.018382372,0.00058531266,0.7322255,0.7136406,0.017866518,0.00071841397,0.38027245
9,0.456278,0.4514433,0.004783755,5.091875e-05,0.7191535,0.7145706,0.0045440136,3.891951e-05,0.37840176
10,0.45291814,0.44978103,0.003097216,3.9904302e-05,0.7217667,0.71862525,0.0031083503,3.3163513e-05,0.37868863
11,0.44759804,0.4403261,0.007105634,0.00016630943,0.724631,0.71767265,0.006728152,0.0002302165,0.37951955
12,0.44801846,0.44234586,0.0055883583,8.424247e-05,0.7216284,0.71637666,0.0051208218,0.00013097352,0.37909722
13,0.44918406,0.44486508,0.004259057,5.993585e-05,0.7229899,0.7187656,0.0041484935,7.584683e-05,0.378876
14,0.4457176,0.4410487,0.004559078,0.000109807006,0.72326785,0.7187122,0.004385456,0.00017019529,0.37912256
15,0.44553292,0.4398365,0.0055252295,0.0001711971,0.72207594,0.7166407,0.005184856,0.00025041716,0.37893218
16,0.44713902,0.44328132,0.0037682792,8.9437635e-05,0.7194842,0.7158467,0.0034995677,0.00013794044,0.37835914
17,0.44823968,0.44453254,0.0036314428,7.568564e-05,0.7181302,0.7146745,0.0033392864,0.00011638666,0.3780253
18,0.44736394,0.44308904,0.0041594114,0.00011549768,0.7175147,0.7135464,0.0037940813,0.00017421413,0.37795746
19,0.446469,0.44244576,0.0038869581,0.00013629753,0.7176553,0.71386,0.0035916236,0.00020371702,0.37789744
20,0.44616374,0.4422265,0.0037889744,0.00014826705,0.7173344,0.7136023,0.0035116074,0.00022050235,0.37776893
21,0.44621873,0.44204864,0.0040053157,0.00016478321,0.7164044,0.7124887,0.003673609,0.00024208179,0.3775984
22,0.44642177,0.44244683,0.0038151997,0.00015973386,0.71566534,0.71194315,0.0034869094,0.00023523332,0.37741703
23,0.44640276,0.44247863,0.003758105,0.0001660363,0.7151017,0.7114294,0.0034286762,0.00024358199,0.3772763
24,0.44611406,0.4420329,0.0038916809,0.00018948561,0.71461934,0.71080166,0.00354327,0.0002744264,0.37717476
25,0.44576946,0.44175592,0.0038070723,0.0002064559,0.7142761,0.71050864,0.003470652,0.00029679155,0.37708074
26,0.44542134,0.44141307,0.003779077,0.00022918514,0.7138301,0.71006316,0.0034410227,0.00032590775,0.37699413
27,0.4450978,0.44105434,0.0037874829,0.00025597596,0.713299,0.70950025,0.003439242,0.00035949372,0.37691456
28,0.4447942,0.44080827,0.0037075647,0.00027838736,0.7128136,0.7090642,0.0033619143,0.0003874975,0.37684196
29,0.44444638,0.44043133,0.003706102,0.0003089594,0.71233207,0.70855093,0.0033556593,0.00042546852,0.37678537
30,0.44405836,0.440015,0.0036999164,0.000343429,0.71188515,0.7080703,0.0033468883,0.0004680238,0.376742
31,0.4436432,0.43960056,0.0036623143,0.00038034018,0.71145844,0.707635,0.0033102976,0.0005131574,0.37671047
32,0.44320527,0.4391221,0.0036580847,0.00042507597,0.71101534,0.7071459,0.0033024086,0.0005670392,0.3766925
33,0.44276857,0.4386579,0.003638601,0.0004720719,0.7105971,0.7066919,0.003282073,0.0006231273,0.3766858
34,0.44234568,0.438184,0.0036389541,0.0005227441,0.7101968,0.7062326,0.0032810192,0.00068319944,0.37669033
35,0.4419583,0.43772236,0.003660505,0.0005754588,0.7097974,0.705752,0.0033000372,0.0007453685,0.37670502
36,0.44163242,0.43733564,0.0036718973,0.0006249068,0.7093767,0.70526296,0.0033101854,0.00080353575,0.37672782
37,0.4413822,0.43702888,0.003683013,0.00067031936,0.70889455,0.70471877,0.0033189768,0.00085684366,0.37675908
38,0.44122067,0.43683866,0.0036746701,0.00070737134,0.70834136,0.7041318,0.0033090776,0.00090049085,0.3767985
39,0.44115612,0.43676618,0.0036551473,0.0007348037,0.7077187,0.70349693,0.0032885543,0.00093318813,0.37684697
40,0.4411952,0.43679738,0.0036446927,0.00075311755,0.7070461,0.7028132,0.0032773104,0.0009555755,0.3769061
41,0.44133767,0.4369162,0.0036582977,0.000763175,0.7063625,0.70210284,0.0032910055,0.00096864736,0.37697753
42,0.4415622,0.4370741,0.0037189021,0.00076920405,0.7057043,0.7013753,0.003351822,0.0009771752,0.37706324
43,0.4418234,0.43722367,0.0038245097,0.00077521475,0.70510334,0.7006595,0.0034580578,0.0009857373,0.37716424
44,0.44205508,0.43731204,0.0039572115,0.00078583445,0.7045694,0.69997805,0.0035917053,0.0009996226,0.37728077
45,0.44218877,0.43729684,0.004086896,0.0008050415,0.70409214,0.69934636,0.0037224272,0.0010233795,0.37741256
46,0.44217506,0.4371585,0.0041814656,0.00083508407,0.703654,0.69877625,0.0038182344,0.0010595372,0.37755898
47,0.4419979,0.43689442,0.004226284,0.00087716494,0.7032371,0.6982636,0.0038640876,0.0011094097,0.3777195
48,0.44167563,0.43652293,0.004221977,0.0009307205,0.7028328,0.69780004,0.0038605074,0.0011722625,0.37789413
49,0.44125032,0.43607318,0.004182959,0.0009941731,0.70243776,0.6973698,0.003821724,0.0012462239,0.3780832
50,0.4407716,0.43557873,0.0041277106,0.001065178,0.7020498,0.69695497,0.003766246,0.0013285631,0.37828746
51,0.44028476,0.43507257,0.0040712235,0.0011409635,0.70166427,0.6965389,0.0037092236,0.0014161435,0.37850776
52,0.4398231,0.43458045,0.0040236777,0.0012189606,0.70127386,0.69610673,0.0036610332,0.0015060697,0.3787451
53,0.4394076,0.43412113,0.0039896136,0.0012968433,0.70087117,0.69564897,0.003626426,0.0015958009,0.3790001
54,0.43904892,0.43370548,0.003970566,0.0013728681,0.70045,0.6951594,0.0036071602,0.0016834483,0.37927318
55,0.43875036,0.43333793,0.003966563,0.0014458505,0.70000744,0.69463634,0.003603336,0.0017677688,0.37956464
56,0.43850985,0.43301752,0.003977151,0.0015151693,0.6995437,0.69408095,0.0036145863,0.0018481358,0.37987453
57,0.4383218,0.43273893,0.004002006,0.0015808685,0.69906217,0.6934969,0.0036406307,0.0019246503,0.38020298
58,0.43817726,0.4324933,0.0040404196,0.0016435249,0.6985687,0.69289005,0.0036806997,0.001997975,0.38054997
59,0.4380643,0.4322692,0.0040908577,0.001704261,0.69806993,0.69226736,0.0037332203,0.002069377,0.3809154
60,0.43796873,0.43205357,0.004150587,0.0017645514,0.69757193,0.691636,0.0037953723,0.0021405024,0.38129932
61,0.43787506,0.43183362,0.0042153234,0.0018261148,0.69707924,0.69100326,0.0038627405,0.002213236,0.38170162
62,0.43776792,0.43159738,0.0042798957,0.0018906636,0.69659406,0.69037455,0.003930053,0.002289483,0.38212255
63,0.43763494,0.43133616,0.004339141,0.0019596557,0.6961166,0.6897538,0.0039920276,0.0023708262,0.38256234
64,0.43746734,0.43104422,0.004388855,0.002034235,0.6956459,0.68914306,0.004044309,0.0024585498,0.38302147
65,0.43726197,0.43072024,0.004426724,0.0021149975,0.6951798,0.68854195,0.004084561,0.0025533012,0.38350078
66,0.43702105,0.4303665,0.0044525284,0.002202045,0.69471574,0.68794805,0.004112511,0.0026551979,0.38400123
67,0.4367507,0.42998767,0.0044679833,0.0022950538,0.6942516,0.6873578,0.004129877,0.0027638976,0.38452393
68,0.43646023,0.42959085,0.0044760597,0.0023932937,0.6937849,0.6867666,0.00413968,0.002878601,0.38507012
69,0.43615893,0.42918286,0.0044801724,0.0024958928,0.6933142,0.6861704,0.004145382,0.0029983933,0.38564095
70,0.4358559,0.4287704,0.00448357,0.002601915,0.69283736,0.68556476,0.0041503417,0.0031222731,0.38623726
71,0.43555808,0.42835864,0.0044889133,0.002710509,0.6923534,0.68494684,0.004157271,0.0032493365,0.38685998
72,0.43527022,0.4279511,0.0044981153,0.0028209966,0.691862,0.68431497,0.00416818,0.0033788725,0.38750952
73,0.43499494,0.42754975,0.0045122574,0.0029329297,0.6913626,0.6836681,0.0041841553,0.0035104372,0.38818657
74,0.43473238,0.4271545,0.0045317006,0.0030461543,0.6908561,0.6830066,0.004205615,0.0036438936,0.3888911
75,0.43448105,0.42676428,0.004556065,0.003160714,0.6903431,0.6823316,0.004232172,0.0037792998,0.38962352
76,0.43423817,0.4263767,0.0045845425,0.0032769253,0.68982464,0.68164456,0.0042630513,0.003917046,0.39038414
77,0.43400016,0.42598903,0.0046159425,0.003395211,0.68930167,0.6809471,0.0042969882,0.004057612,0.3911731
78,0.4337633,0.42559835,0.0046488405,0.003516094,0.6887751,0.680241,0.0043325666,0.0042016124,0.39199093
79,0.4335238,0.42520177,0.0046818894,0.0036401527,0.68824553,0.67952746,0.004368399,0.0043496685,0.39283806
80,0.43327862,0.42479694,0.00471371,0.0037679523,0.68771315,0.6788077,0.0044030556,0.004502439,0.39371526
81,0.4330257,0.4243823,0.0047434852,0.0038999112,0.6871778,0.6780817,0.004435675,0.004660423,0.39462307
82,0.4327636,0.42395675,0.004770528,0.0040363404,0.6866391,0.6773495,0.004465588,0.0048239967,0.39556262
83,0.43249238,0.42352024,0.0047946693,0.004177471,0.6860966,0.67661065,0.0044925315,0.0049934452,0.39653474
84,0.43221247,0.42307302,0.004816085,0.004323367,0.6855496,0.67586404,0.004516739,0.005168878,0.39754045
85,0.43192524,0.42261598,0.0048352694,0.004473979,0.6849978,0.67510885,0.00453865,0.005350299,0.39858082
86,0.43163192,0.42214993,0.004852781,0.0046292194,0.68444043,0.6743438,0.0045588934,0.005537666,0.39965686
87,0.43133438,0.42167616,0.004869277,0.004788929,0.68387705,0.67356807,0.0045780945,0.0057308464,0.4007694
88,0.4310339,0.42119548,0.00488543,0.0049529956,0.68330723,0.6727805,0.00459694,0.005929781,0.4019195
89,0.43073145,0.42070854,0.00490165,0.005121269,0.68273103,0.6719808,0.004615887,0.0061343582,0.40310794
90,0.43042794,0.42021587,0.0049183276,0.005293722,0.68214834,0.6711684,0.0046353303,0.006344593,0.4043356
91,0.43012345,0.41971752,0.004935601,0.0054703257,0.6815589,0.6703429,0.004655399,0.0065605408,0.4056031
92,0.42981797,0.41921338,0.004953446,0.005651155,0.680963,0.6695046,0.0046761073,0.0067822994,0.4069113
93,0.42951128,0.4187031,0.0049718595,0.0058362954,0.6803607,0.6686532,0.0046974323,0.007010046,0.408261
94,0.42920265,0.41818616,0.0049905707,0.006025922,0.6797518,0.66778874,0.004719096,0.0072440156,0.40965286
95,0.4288916,0.41766205,0.005009343,0.0062201847,0.6791368,0.6669114,0.004740878,0.0074844677,0.41108772
96,0.4285777,0.41713035,0.0050280546,0.006419271,0.6785153,0.666021,0.004762625,0.007731649,0.41256654
97,0.42826024,0.41659045,0.005046385,0.0066233906,0.67788744,0.66511756,0.00478404,0.007985849,0.41409016
98,0.4279389,0.41604188,0.0050643063,0.006832713,0.67725307,0.66420066,0.004805053,0.008247372,0.4156594
99,0.42761368,0.41548458,0.0050817346,0.0070473547,0.6766123,0.66327035,0.004825602,0.008516374,0.41727546
100,0.42728424,0.41491807,0.005098693,0.0072674616,0.67596483,0.66232604,0.004845677,0.00879313,0.41893914
101,0.4269509,0.4143426,0.005115187,0.007493116,0.67531043,0.66136736,0.00486531,0.009077815,0.4206516
102,0.42661378,0.41375795,0.0051313885,0.0077244244,0.6746492,0.6603939,0.0048846668,0.009370609,0.42241383
103,0.42627296,0.41316414,0.0051474124,0.007961433,0.6739809,0.65940535,0.004903838,0.009671672,0.42422688
104,0.42592865,0.41256106,0.0051633483,0.008204238,0.67330545,0.6584013,0.004922932,0.0099811945,0.4260917
105,0.42558128,0.41194907,0.0051793396,0.008452854,0.6726227,0.65738124,0.0049420972,0.010299314,0.4280094
106,0.42523065,0.41132775,0.0051955185,0.008707365,0.67193276,0.6563451,0.0049614576,0.010626207,0.42998084
107,0.42487714,0.41069734,0.005211958,0.008967842,0.67123556,0.6552924,0.0049810796,0.010962059,0.4320072
108,0.42452073,0.41005763,0.0052287686,0.009234332,0.6705308,0.65422267,0.0050011217,0.0113070225,0.43408927
109,0.42416126,0.40940836,0.005245916,0.009506975,0.66981894,0.6531361,0.005021496,0.011661362,0.43622804
110,0.42379904,0.4087497,0.0052635316,0.009785815,0.66909987,0.65203226,0.005042371,0.012025264,0.4384244
111,0.4234339,0.40808132,0.0052816174,0.010070945,0.6683734,0.65091074,0.0050637242,0.012398937,0.4406794
112,0.42306572,0.40740308,0.005300164,0.010362479,0.66763973,0.6497715,0.0050855638,0.01278264,0.44299385
113,0.42269418,0.40671447,0.0053191916,0.010660543,0.6668988,0.6486143,0.0051078773,0.013176639,0.4453685
114,0.4223197,0.40601578,0.0053387606,0.010965183,0.6661507,0.6474388,0.005130762,0.013581111,0.44780445
115,0.42194197,0.40530655,0.005358905,0.011276514,0.6653955,0.6462449,0.0051542236,0.013996359,0.45030236
116,0.42156094,0.4045867,0.0053796037,0.011594608,0.664633,0.64503217,0.0051782546,0.014422547,0.4528631
117,0.42117646,0.40385595,0.0054009673,0.011919565,0.6638635,0.64380056,0.005202975,0.014859999,0.4554876
118,0.42078885,0.4031144,0.0054230276,0.012251397,0.663087,0.64254975,0.005228406,0.015308871,0.45817646
119,0.42039764,0.40236154,0.005445834,0.012590247,0.66230345,0.6412794,0.005254583,0.015769476,0.46093032
120,0.42000318,0.40159765,0.005469452,0.012936083,0.6615131,0.6399895,0.005281622,0.016241962,0.46375003
121,0.41960502,0.40082204,0.0054939403,0.013289041,0.6607156,0.6386794,0.005309525,0.01672666,0.46663582
122,0.41920334,0.4000349,0.005519304,0.013649139,0.6599117,0.63734955,0.0053383457,0.017223772,0.46958846
123,0.41879767,0.3992357,0.005545533,0.014016449,0.65910083,0.6359992,0.005368038,0.017733593,0.4726083
124,0.41838834,0.39842454,0.0055728112,0.014390984,0.6582833,0.6346282,0.0053988155,0.018256335,0.4756955
125,0.41797486,0.39760098,0.005601057,0.01477283,0.6574594,0.6332365,0.005430597,0.018792294,0.47885048
126,0.41755715,0.39676487,0.005630286,0.015161996,0.6566291,0.63182396,0.005463395,0.019341694,0.48207337
127,0.41713506,0.3959159,0.005660634,0.015558542,0.6557922,0.6303899,0.0054973247,0.019904902,0.48536414
128,0.41670838,0.39505386,0.005692022,0.01596247,0.6549491,0.6289347,0.005532351,0.0204821,0.48872268
129,0.41627678,0.39417836,0.0057246066,0.016373811,0.6540998,0.6274576,0.0055685746,0.021073615,0.4921489
130,0.41583982,0.39328897,0.0057582627,0.016792605,0.6532444,0.62595874,0.0056058946,0.021679778,0.49564236
131,0.4153976,0.3923857,0.0057930327,0.017218875,0.6523829,0.62443763,0.005644356,0.022300875,0.49920258
132,0.4149496,0.39146802,0.005829013,0.01765258,0.65151536,0.6228941,0.005684061,0.022937175,0.5028291
133,0.41449565,0.39053568,0.0058661713,0.018093782,0.650642,0.621328,0.005724949,0.023589015,0.506521
134,0.41403517,0.38958815,0.0059045907,0.01854243,0.6497627,0.6197389,0.0057670586,0.024256773,0.5102774
135,0.41356808,0.38862535,0.0059442054,0.018998522,0.64887726,0.6181263,0.005810348,0.024940697,0.51409733
136,0.4130938,0.3876467,0.0059850127,0.019462084,0.64798623,0.6164902,0.005854832,0.025641222,0.5179795
137,0.41261214,0.38665202,0.0060270997,0.01993301,0.647089,0.6148299,0.0059005264,0.026358595,0.52192235
138,0.41212237,0.3856407,0.0060703824,0.020411285,0.64618593,0.6131453,0.005947362,0.027093284,0.5259245
139,0.4116245,0.38461268,0.0061149313,0.020896869,0.6452767,0.61143583,0.0059953355,0.02784554,0.5299841
140,0.41111764,0.3835673,0.0061606537,0.021389706,0.64436156,0.60970134,0.006044407,0.028615832,0.53409916
141,0.41060165,0.38250434,0.0062075583,0.021889756,0.64343995,0.607941,0.006094477,0.029404523,0.53826743
142,0.41007587,0.38142338,0.0062555876,0.022396894,0.6425119,0.6061544,0.0061455234,0.030212011,0.54248667
143,0.40953976,0.38032404,0.0063046766,0.022911033,0.64157754,0.6043414,0.006197431,0.031038696,0.54675424
144,0.40899307,0.37920618,0.0063548894,0.023431994,0.6406363,0.60250115,0.006250241,0.03188489,0.55106753
145,0.408435,0.37806916,0.006406062,0.023959747,0.639688,0.60063314,0.0063037337,0.032751117,0.55542326
146,0.40786505,0.37691283,0.006458146,0.024494095,0.63873255,0.598737,0.006357868,0.03363772,0.55981845
147,0.40728283,0.37573686,0.006511143,0.025034823,0.6377698,0.5968121,0.0064125718,0.034545127,0.5642496
148,0.40668753,0.3745408,0.0065648467,0.025581865,0.63679934,0.5948579,0.0064676246,0.0354738,0.56871295
149,0.40607876,0.37332472,0.006619204,0.026134834,0.63582075,0.59287375,0.0065229377,0.03642404,0.57320464
150,0.40545577,0.372088,0.006674201,0.026693577,0.6348339,0.59085906,0.0065785004,0.03739632,0.5777204
151,0.4048179,0.3708305,0.006729645,0.027257776,0.6338385,0.5888135,0.006634085,0.03839095,0.58225596
152,0.40416455,0.3695519,0.006785429,0.027827218,0.6328343,0.58673626,0.006689538,0.039408524,0.58680636
153,0.403495,0.36825216,0.00684142,0.02840145,0.63182086,0.5846269,0.006744729,0.0404492,0.5913669
154,0.40280852,0.36693075,0.006897552,0.028980225,0.630798,0.5824849,0.006799565,0.04151353,0.59593195
155,0.4021045,0.36558783,0.006953665,0.029563025,0.6297654,0.58030975,0.006853896,0.04260179,0.6004962
156,0.40138194,0.36422288,0.007009596,0.030149473,0.62872285,0.5781009,0.0069075804,0.043714363,0.60505354
157,0.40064034,0.3628359,0.007065355,0.03073906,0.62767005,0.575858,0.0069605205,0.044851556,0.6095979
158,0.39987865,0.3614266,0.007120801,0.031331282,0.62660676,0.5735803,0.0070127007,0.0460137,0.61412275
159,0.3990963,0.3599951,0.007175677,0.03192554,0.6255325,0.5712676,0.007063849,0.04720106,0.6186211
160,0.39829212,0.35854086,0.0072299293,0.032521334,0.6244474,0.5689194,0.007113892,0.04841412,0.62308604
161,0.39746523,0.35706386,0.007283373,0.033118006,0.62335104,0.56653535,0.0071626576,0.04965305,0.6275097
162,0.39661458,0.3555638,0.0073359027,0.03371488,0.6222433,0.564115,0.0072101066,0.050918136,0.6318844
163,0.3957394,0.3540407,0.0073874365,0.034311254,0.6211239,0.561658,0.007256177,0.052209724,0.6362021
164,0.39483857,0.35249445,0.00743778,0.034906372,0.6199926,0.5591639,0.0073007266,0.053527925,0.6404542
165,0.39391106,0.35092473,0.0074868775,0.03549945,0.6188496,0.5566327,0.007343707,0.054873142,0.644632
166,0.39295575,0.3493315,0.007534577,0.03608968,0.6176942,0.5540636,0.007385073,0.056245532,0.6487263
167,0.3919718,0.3477148,0.0075808573,0.036676135,0.6165267,0.55145663,0.0074248286,0.05764524,0.65272814
168,0.390958,0.34607446,0.007625535,0.037258018,0.61534667,0.54881126,0.0074628987,0.059072517,0.65662766
169,0.38991305,0.34441018,0.0076685427,0.037834305,0.6141542,0.5461274,0.0074992515,0.060527563,0.66041493
170,0.38883615,0.34272227,0.007709802,0.03840407,0.6129492,0.54340476,0.0075339456,0.06201048,0.66408026
171,0.387726,0.34101033,0.007749233,0.038966447,0.6117315,0.5406431,0.0075669186,0.06352148,0.6676132
172,0.3865817,0.33927473,0.007786746,0.039520215,0.6105011,0.5378422,0.007598259,0.06506059,0.6710036
173,0.38540196,0.3375151,0.00782234,0.040064555,0.60925794,0.53500193,0.00762805,0.066628,0.6742407
174,0.38418594,0.33573166,0.007855913,0.04059835,0.6080022,0.53212214,0.007656352,0.068223715,0.6773143
175,0.38293257,0.3339245,0.007887499,0.041120548,0.60673404,0.52920294,0.0076832483,0.0698478,0.68021363
176,0.3816407,0.3320936,0.007916956,0.041630138,0.6054535,0.5262443,0.0077088866,0.07150027,0.68292844
177,0.38030973,0.3302392,0.007944385,0.04212616,0.60416067,0.5232462,0.0077333287,0.073181115,0.6854485
178,0.3789388,0.3283615,0.007969728,0.042607535,0.60285616,0.52020913,0.007756826,0.074890226,0.6877637
179,0.377527,0.3264607,0.007992968,0.04307337,0.60154027,0.5171333,0.007779461,0.0766275,0.689864
180,0.3760741,0.32453725,0.008014136,0.04352272,0.6002134,0.5140192,0.007801492,0.07839274,0.6917405
181,0.37457937,0.32259142,0.008033291,0.043954644,0.5988762,0.5108675,0.007823046,0.080185674,0.6933839
182,0.37304243,0.32062364,0.008050351,0.044368446,0.5975292,0.5076788,0.007844346,0.082006015,0.69478583
183,0.37146333,0.31863472,0.008065394,0.044763207,0.59617317,0.5044543,0.007865566,0.08385329,0.69593865
184,0.36984205,0.31662515,0.008078425,0.045138482,0.59480906,0.50119513,0.007886887,0.085727006,0.6968357
185,0.36817855,0.3145956,0.008089375,0.045493573,0.59343797,0.49790293,0.0079084495,0.08762657,0.69747025
186,0.36647356,0.3125473,0.008098306,0.04582797,0.5920605,0.49457908,0.007930425,0.089551054,0.69783735
187,0.36472747,0.3104809,0.008105164,0.046141416,0.59067833,0.49122575,0.007952881,0.09149973,0.6979329
188,0.36294112,0.30839762,0.008109892,0.046433587,0.5892924,0.4878452,0.0079759145,0.093471274,0.69775355
189,0.36111537,0.30629864,0.008112435,0.04670429,0.587904,0.48443976,0.007999567,0.09546462,0.69729704
190,0.35925162,0.30418536,0.008112715,0.046953525,0.5865143,0.48101225,0.008023782,0.09747829,0.6965626
191,0.35735112,0.30205914,0.008110606,0.047181353,0.5851248,0.47756556,0.008048525,0.09951068,0.6955502
192,0.3554154,0.29992142,0.008106011,0.047387946,0.5837369,0.47410318,0.008073704,0.10155997,0.6942614
193,0.35344654,0.2977741,0.0080989525,0.04757348,0.5823513,0.47062817,0.008099184,0.10362398,0.6926984
194,0.35144627,0.29561853,0.008089266,0.047738448,0.5809699,0.46714425,0.008124908,0.10570077,0.69086534
195,0.3494164,0.29345638,0.008076824,0.0478832,0.5795935,0.4636551,0.008150467,0.107787915,0.68876654
196,0.34735924,0.2912893,0.008061536,0.04800841,0.5782231,0.4601643,0.008175716,0.10988309,0.6864084
197,0.34527743,0.2891194,0.008043487,0.04811454,0.57685965,0.45667553,0.008200482,0.11198365,0.68379766
198,0.34317303,0.28694794,0.008022654,0.048202436,0.57550406,0.45319247,0.008224623,0.114086956,0.6809429
199,0.34104893,0.284777,0.007999148,0.048272785,0.57415664,0.44971833,0.008247936,0.1161904,0.67785347
200,0.33890733,0.2826078,0.007973117,0.048326444,0.5728181,0.44625655,0.00827032,0.11829124,0.67453927
201,0.3367512,0.28044218,0.007944692,0.04836431,0.5714887,0.44281015,0.00829157,0.12038698,0.6710118
202,0.3345831,0.2782816,0.007914072,0.048387427,0.5701688,0.439382,0.00831172,0.122475065,0.66728294
203,0.3324056,0.27612725,0.00788164,0.048396718,0.56885844,0.4359745,0.008330718,0.12455322,0.6633653
204,0.33022138,0.2739805,0.007847705,0.048393194,0.5675576,0.4325899,0.008348705,0.12661901,0.65927213
205,0.32803324,0.27184257,0.007812663,0.048378024,0.5662663,0.42923012,0.008365735,0.12867047,0.65501755
206,0.32584363,0.26971447,0.0077767833,0.048352376,0.5649841,0.42589644,0.008381921,0.13070574,0.6506152
207,0.32365495,0.26759705,0.007740483,0.048317406,0.5637111,0.42259055,0.008397319,0.13272326,0.6460797
208,0.32146972,0.26549134,0.0077042654,0.04827412,0.56244695,0.41931334,0.008412302,0.1347213,0.6414253
209,0.31928992,0.26339766,0.007668333,0.048223913,0.5611913,0.41606545,0.008426847,0.13669899,0.6366658
210,0.3171179,0.261317,0.007633169,0.04816771,0.5599439,0.41284773,0.008441252,0.13865496,0.63181543
211,0.3149556,0.2592497,0.0075990963,0.04810682,0.55870473,0.40966046,0.008455702,0.14058857,0.62688744
212,0.31280482,0.25719634,0.0075663873,0.048042092,0.5574732,0.40650412,0.008470377,0.14249866,0.6218948
213,0.31066722,0.25515708,0.0075353407,0.047974806,0.5562494,0.40337878,0.00848538,0.1443852,0.61684996
214,0.30854437,0.2531325,0.0075061624,0.047905724,0.5550329,0.40028474,0.008500916,0.14624728,0.6117651
215,0.30643746,0.25112244,0.007479058,0.047835935,0.55382377,0.39722195,0.008517051,0.14808477,0.6066508
216,0.30434778,0.24912733,0.00745428,0.047766168,0.55262196,0.39419064,0.008533981,0.14989737,0.60151815
217,0.3022765,0.24714732,0.0074318894,0.04769729,0.5514275,0.3911908,0.008551753,0.15168491,0.5963766
218,0.3002244,0.24518238,0.007412103,0.047629926,0.5502403,0.38822246,0.008570449,0.15344736,0.5912356
219,0.2981925,0.24323274,0.0073950705,0.04756469,0.5490603,0.3852855,0.008590264,0.15518452,0.5861037
220,0.2961815,0.24129836,0.007380871,0.04750225,0.54788774,0.3823801,0.008611197,0.15689646,0.58098894
221,0.294192,0.23937933,0.007369642,0.04744303,0.546723,0.3795064,0.008633373,0.15858324,0.5758986
222,0.29222435,0.23747544,0.0073614814,0.047387436,0.54556596,0.3766641,0.008656821,0.16024502,0.57083976
223,0.29027945,0.23558712,0.0073565682,0.047335755,0.54441714,0.3738536,0.008681778,0.16188176,0.56581897
224,0.2883576,0.23371415,0.0073550683,0.047288373,0.5432766,0.3710746,0.008708248,0.16349377,0.5608422
225,0.28645912,0.23185652,0.007357106,0.04724549,0.5421448,0.3683273,0.008736435,0.16508108,0.5559151
226,0.28458437,0.23001432,0.0073628086,0.047207233,0.54102224,0.3656118,0.0087664155,0.16664404,0.55104285
227,0.28273374,0.2281876,0.0073724193,0.047173712,0.5399092,0.3629279,0.008798406,0.16818285,0.5462306
228,0.28090766,0.22637641,0.007386148,0.0471451,0.5388062,0.3602759,0.00883257,0.16969773,0.5414829
229,0.2791065,0.224581,0.007404221,0.04712126,0.53771347,0.3576555,0.00886912,0.17118885,0.53680384
230,0.27733037,0.22280121,0.0074268337,0.047102343,0.5366318,0.355067,0.008908176,0.1726566,0.5321976
231,0.27557978,0.22103739,0.007454291,0.0470881,0.5355617,0.35251042,0.00895001,0.17410122,0.52766776
232,0.27385515,0.21928965,0.0074869087,0.047078606,0.5345035,0.34998584,0.008994877,0.1755228,0.5232178
233,0.2721566,0.21755807,0.007524916,0.047073588,0.53345776,0.34749326,0.0090429215,0.1769216,0.5188505
234,0.27048475,0.21584319,0.007568634,0.047072947,0.5324252,0.345033,0.009094451,0.1782978,0.5145688
235,0.26884004,0.21414506,0.007618448,0.04707655,0.53140616,0.34260502,0.009149676,0.17965148,0.5103755
236,0.26722282,0.21246411,0.0076746196,0.047084104,0.5304011,0.34020963,0.00920882,0.18098268,0.5062727
237,0.26563388,0.21080084,0.0077375234,0.047095507,0.52941066,0.33784714,0.009272119,0.1822914,0.50226206
238,0.2640734,0.20915537,0.0078075626,0.04711048,0.5284351,0.3355175,0.009339774,0.18357787,0.49834573
239,0.2625421,0.20752841,0.0078848945,0.047128785,0.5274749,0.3332212,0.009411889,0.18484177,0.49452493
240,0.26104063,0.20592034,0.007969958,0.047150314,0.52653015,0.3309585,0.009488717,0.18608297,0.49080095
241,0.25956964,0.20433176,0.008063104,0.047174785,0.5256011,0.32872957,0.009570296,0.1873012,0.48717475
242,0.2581296,0.20276304,0.0081644505,0.04720212,0.52468807,0.32653496,0.009656654,0.18849646,0.483647
243,0.25672156,0.20121516,0.008274347,0.047232036,0.52379054,0.3243747,0.009747889,0.18966793,0.48021823
244,0.25534576,0.19968818,0.008392972,0.04726461,0.52290905,0.3222495,0.009843857,0.1908157,0.4768887
245,0.25400314,0.1981831,0.0085205,0.047299545,0.5220429,0.32015938,0.009944446,0.19193906,0.47365847
246,0.25269428,0.19670045,0.008656938,0.04733689,0.5211917,0.3181048,0.010049458,0.19303748,0.47052753
247,0.25141978,0.19524075,0.008802383,0.047376636,0.5203551,0.31608608,0.010158599,0.19411045,0.46749532
248,0.2501805,0.19380486,0.008956818,0.047418844,0.5195324,0.3141035,0.0102714645,0.1951574,0.4645613
249,0.24897681,0.19239335,0.009120005,0.04746346,0.51872253,0.31215757,0.010387544,0.19617745,0.46172488
250,0.24780904,0.19100654,0.009291766,0.047510732,0.5179248,0.3102483,0.010506347,0.19717015,0.4589852
251,0.24667794,0.18964529,0.009471836,0.04756081,0.5171378,0.30837592,0.010627149,0.19813474,0.45634133
252,0.24558352,0.1883101,0.00965963,0.04761378,0.51636034,0.30654064,0.010749151,0.19907053,0.45379204
253,0.24452618,0.1870014,0.009854715,0.047670048,0.515591,0.30474257,0.0108715,0.19997692,0.45133615
254,0.24350603,0.18571992,0.0100563895,0.04772972,0.5148281,0.30298176,0.010993283,0.20085302,0.44897214
255,0.24252294,0.18446583,0.010263882,0.047793243,0.5140699,0.30125818,0.011113432,0.20169833,0.44669864
256,0.24157679,0.1832398,0.010476268,0.047860723,0.5133148,0.2995719,0.011230849,0.20251204,0.44451404
257,0.24066718,0.1820419,0.010692493,0.047932785,0.5125609,0.29792252,0.011344413,0.20329398,0.4424167
258,0.23979393,0.18087286,0.010911482,0.048009586,0.51180625,0.29631,0.011452954,0.20404333,0.44040486
259,0.23895608,0.17973268,0.011132017,0.04809138,0.5110493,0.29473406,0.011555329,0.2047599,0.43847665
260,0.23815313,0.17862165,0.011352733,0.04817875,0.5102876,0.29319403,0.011650283,0.20544325,0.43663022
261,0.23738421,0.17754024,0.011572176,0.048271794,0.5095197,0.2916898,0.01173674,0.2060931,0.4348635
262,0.23664819,0.17648844,0.011788908,0.048370834,0.5087439,0.29022083,0.011813669,0.2067094,0.4331745
263,0.23594408,0.17546646,0.012001451,0.048476156,0.50795865,0.28878638,0.011880006,0.20729229,0.43156105
264,0.23527062,0.17447442,0.012208271,0.04858793,0.50716287,0.28738582,0.011935078,0.20784196,0.430021
265,0.23462649,0.17351253,0.01240783,0.04870613,0.50635505,0.28601846,0.011978114,0.20835848,0.4285521
266,0.23401049,0.17258078,0.012598734,0.04883097,0.50553495,0.28468353,0.012008672,0.20884274,0.42715204
267,0.23342101,0.17167924,0.01277954,0.04896223,0.504702,0.28338018,0.012026489,0.20929527,0.42581844
268,0.23285688,0.17080778,0.012949131,0.049099967,0.5038562,0.28210744,0.012031601,0.20971712,0.4245491
269,0.23231643,0.16996644,0.013106348,0.049243648,0.5029979,0.28086448,0.0120241605,0.21010923,0.42334124
270,0.23179841,0.16915487,0.0132504245,0.04939312,0.5021284,0.27965012,0.0120047545,0.21047355,0.42219248
271,0.23130137,0.16837281,0.013380737,0.04954782,0.50124884,0.27846342,0.011974207,0.21081121,0.42110038
272,0.23082402,0.16761981,0.013497009,0.049707204,0.5003612,0.2773033,0.0119334925,0.21112438,0.42006233
273,0.23036495,0.16689508,0.013599286,0.049870577,0.4994681,0.27616838,0.011884027,0.2114157,0.4190756
274,0.22992307,0.16619809,0.013687832,0.050037146,0.49857193,0.2750578,0.011827248,0.21168686,0.41813758
275,0.2294972,0.16552757,0.013763394,0.050206225,0.49767607,0.27397013,0.011764927,0.21194105,0.41724563
276,0.22908628,0.16488265,0.013826964,0.050376672,0.4967841,0.27290437,0.011698836,0.21218087,0.41639706
277,0.22868899,0.16426162,0.013879678,0.050547685,0.49589944,0.2718594,0.011630936,0.21240912,0.41558906
278,0.22830474,0.16366331,0.013923127,0.050718304,0.49502626,0.27083442,0.011563093,0.21262875,0.41481906
279,0.22793262,0.16308616,0.013958802,0.05088766,0.49416798,0.2698284,0.011497098,0.21284246,0.41408446
280,0.22757174,0.16252844,0.013988505,0.051054794,0.4933285,0.26884085,0.011434682,0.21305297,0.4133828
281,0.22722141,0.16198874,0.014013823,0.051218856,0.49251103,0.26787126,0.011377335,0.21326245,0.41271156
282,0.226881,0.16146533,0.014036385,0.051379282,0.49171907,0.26691937,0.011326343,0.21347335,0.41206872
283,0.22654992,0.16095705,0.0140576,0.051535267,0.4909551,0.2659852,0.01128269,0.21368723,0.4114522
284,0.22622763,0.16046274,0.014078575,0.051686313,0.49022162,0.26506898,0.011247036,0.21390562,0.41086003
285,0.22591376,0.15998133,0.014100313,0.05183212,0.48952067,0.26417115,0.011219878,0.21412961,0.4102907
286,0.22560792,0.15951201,0.014123482,0.05197242,0.4888537,0.2632922,0.011201349,0.21436015,0.40974262
287,0.22530982,0.15905453,0.014148372,0.05210692,0.48822147,0.26243287,0.011191266,0.21459733,0.40921474
288,0.22501902,0.15860808,0.014175142,0.0522358,0.48762533,0.26159364,0.011189316,0.21484238,0.40870595
289,0.22473553,0.15817283,0.014203641,0.052359063,0.48706502,0.26077518,0.011195013,0.21509485,0.40821543
290,0.22445871,0.15774845,0.014233461,0.052476805,0.48654085,0.25997806,0.011207616,0.21535519,0.40774247
291,0.22418869,0.15733506,0.014264248,0.052589383,0.48605245,0.2592027,0.011226391,0.21562338,0.4072864
292,0.22392502,0.15693253,0.014295447,0.05269705,0.48559952,0.25844932,0.011250524,0.21589966,0.40684676
293,0.22366741,0.15654092,0.014326388,0.052800104,0.48518097,0.257718,0.011279111,0.21618389,0.406423
294,0.22341557,0.15616006,0.014356538,0.052898973,0.48479658,0.25700888,0.011311302,0.2164764,0.40601447
295,0.22316937,0.15579015,0.014385348,0.052993875,0.48444492,0.2563217,0.011346332,0.21677686,0.40562096
296,0.22292815,0.15543069,0.014412196,0.05308527,0.48412508,0.25565615,0.011383323,0.2170856,0.4052418
297,0.22269198,0.15508176,0.014436734,0.05317348,0.48383582,0.2550118,0.011421668,0.21740235,0.40487647
298,0.2224603,0.15474306,0.014458513,0.053258732,0.48357564,0.2543881,0.011460637,0.21772693,0.40452453
299,0.22223273,0.15441401,0.014477231,0.05334148,0.48334387,0.25378457,0.011499716,0.2180596,0.40418532
300,0.22200912,0.15409468,0.014492636,0.053421807,0.48313832,0.25320044,0.01153838,0.2183995,0.40385845
301,0.22178927,0.15378456,0.01450462,0.053500082,0.48295763,0.25263503,0.011576189,0.21874642,0.4035432
302,0.2215726,0.15348321,0.014513031,0.05357635,0.48280066,0.25208768,0.011612846,0.21910016,0.40323913
303,0.22135906,0.15319012,0.0145178735,0.05365106,0.48266578,0.25155762,0.011648023,0.21946011,0.4029457
304,0.22114864,0.15290536,0.014519176,0.053724106,0.48255116,0.25104403,0.011681556,0.21982555,0.40266246
305,0.22094075,0.15262799,0.014516901,0.053795855,0.48245567,0.25054628,0.011713194,0.22019619,0.40238887
306,0.22073558,0.1523581,0.01451124,0.053866234,0.48237735,0.2500636,0.011742845,0.2205709,0.40212438
307,0.22053291,0.15209502,0.014502313,0.053935573,0.48231512,0.24959517,0.011770548,0.22094941,0.40186864
308,0.22033253,0.1518385,0.014490262,0.05400378,0.48226744,0.24914037,0.011796117,0.22133093,0.4016213
309,0.22013433,0.15158804,0.014475214,0.054071087,0.48223275,0.24869849,0.011819655,0.22171463,0.4013818
310,0.21993873,0.15134369,0.01445746,0.05413757,0.48220998,0.24826889,0.011841143,0.22209994,0.40114984
311,0.21974511,0.15110481,0.01443712,0.054203182,0.48219734,0.24785097,0.011860684,0.2224857,0.40092498
312,0.2195538,0.15087126,0.014414475,0.05426806,0.48219407,0.24744405,0.011878291,0.22287172,0.40070707
313,0.21936455,0.15064262,0.014389574,0.05433236,0.48219895,0.24704765,0.011894044,0.22325729,0.40049553
314,0.21917759,0.15041882,0.014362763,0.054396007,0.48221067,0.24666108,0.011908104,0.22364148,0.40029025
315,0.21899284,0.1501995,0.014334172,0.05445917,0.4822285,0.2462839,0.011920558,0.22402403,0.40009087
316,0.21881022,0.14998445,0.014303972,0.0545218,0.4822512,0.24591567,0.011931444,0.2244041,0.39989704
317,0.21862988,0.1497734,0.014272405,0.054584075,0.482278,0.24555576,0.011940978,0.22478124,0.3997085
318,0.21845192,0.14956637,0.014239611,0.05464594,0.4823079,0.2452039,0.011949185,0.22515482,0.3995251
319,0.2182761,0.14936285,0.0142057035,0.054707542,0.48234028,0.2448595,0.011956156,0.2255246,0.39934647
320,0.21810259,0.14916286,0.014170864,0.05476886,0.48237443,0.24452232,0.011962115,0.22589,0.3991724
321,0.21793146,0.14896618,0.01413527,0.054830015,0.48240948,0.24419187,0.011967038,0.22625056,0.39900267
322,0.21776268,0.14877264,0.014098985,0.05489105,0.4824449,0.2438678,0.011971048,0.22660607,0.39883712
323,0.21759614,0.14858209,0.014062105,0.054951955,0.48248047,0.2435499,0.011974276,0.22695628,0.39867538
324,0.21743198,0.1483944,0.014024769,0.055012804,0.48251504,0.24323775,0.011976785,0.22730051,0.39851737
325,0.21727021,0.14820941,0.01398706,0.055073734,0.4825487,0.24293108,0.011978637,0.22763897,0.39836282
326,0.2171109,0.14802718,0.013949034,0.055134684,0.4825807,0.2426297,0.011979876,0.2279711,0.3982116
327,0.21695392,0.14784725,0.013910807,0.055195864,0.48261064,0.24233311,0.011980657,0.22829689,0.39806342
328,0.21679932,0.14766973,0.013872397,0.055257183,0.48263848,0.24204126,0.011980978,0.22861624,0.3979183
329,0.21664709,0.14749448,0.013833844,0.055318758,0.48266357,0.24175388,0.011980908,0.22892877,0.39777595
330,0.21649729,0.14732148,0.013795216,0.055380598,0.48268577,0.24147074,0.011980412,0.22923464,0.39763626
331,0.21634968,0.14715034,0.013756562,0.055442784,0.4827047,0.24119158,0.011979663,0.22953348,0.39749897
332,0.21620454,0.14698128,0.013717882,0.055505376,0.4827202,0.24091622,0.011978613,0.22982536,0.3973641
333,0.21606171,0.146814,0.013679227,0.055568483,0.48273215,0.24064456,0.011977317,0.23011026,0.39723134
334,0.2159214,0.14664865,0.013640656,0.055632103,0.48274004,0.2403763,0.01197579,0.23038797,0.39710072
335,0.21578318,0.14648491,0.013602111,0.05569616,0.48274398,0.24011128,0.011974079,0.2306586,0.39697197
336,0.21564734,0.14632286,0.013563567,0.0557609,0.48274374,0.2398495,0.011972161,0.23092206,0.396845
337,0.21551366,0.1461622,0.013525167,0.055826288,0.4827392,0.23959057,0.01197014,0.2311785,0.39671978
338,0.21538222,0.14600314,0.0134867765,0.0558923,0.4827302,0.23933454,0.011967917,0.23142774,0.3965962
339,0.21525326,0.14584553,0.013448554,0.05595918,0.4827165,0.2390811,0.011965578,0.2316698,0.3964739
340,0.21512632,0.14568922,0.013410423,0.05602668,0.48269817,0.23883031,0.011963095,0.23190477,0.39635313
341,0.21500146,0.14553402,0.013372312,0.056095127,0.48267525,0.2385818,0.011960528,0.2321329,0.39623344
342,0.214879,0.14538032,0.01333433,0.056164354,0.48264742,0.23833564,0.011957844,0.23235391,0.39611503
343,0.21475837,0.14522752,0.013296358,0.05623448,0.48261464,0.23809159,0.011955043,0.23256801,0.3959975
344,0.21463998,0.14507586,0.013258537,0.056305584,0.482577,0.2378496,0.011952106,0.2327753,0.39588106
345,0.21452357,0.14492519,0.013220778,0.056377605,0.48253435,0.23760954,0.011949085,0.2329757,0.39576545
346,0.21440928,0.1447755,0.013183114,0.056450665,0.48248667,0.23737134,0.011945965,0.23316936,0.39565057
347,0.21429692,0.14462675,0.013145469,0.056524713,0.48243397,0.23713489,0.011942733,0.23335634,0.39553633
348,0.2141865,0.14447872,0.01310793,0.05659986,0.48237616,0.2368999,0.011939382,0.2335369,0.39542276
349,0.21407813,0.14433163,0.0130704325,0.056676056,0.48231345,0.23666653,0.011935915,0.23371099,0.3953096
350,0.21397145,0.14418504,0.0130329495,0.056753468,0.4822458,0.2364345,0.011932353,0.23387896,0.39519694
351,0.2138667,0.14403932,0.012995527,0.056831848,0.48217285,0.23620377,0.011928655,0.23404041,0.39508456
352,0.21376392,0.14389424,0.012958155,0.056911524,0.48209524,0.23597439,0.011924813,0.23419605,0.39497244
353,0.21366262,0.14374952,0.012920772,0.05699234,0.48201272,0.23574603,0.011920883,0.23434581,0.3948605
354,0.21356328,0.14360546,0.012883485,0.057074342,0.48192525,0.23551881,0.011916801,0.23448963,0.39474857
355,0.2134655,0.14346182,0.012846156,0.057157516,0.4818331,0.23529248,0.011912624,0.234628,0.3946367
356,0.21336941,0.14331862,0.012808831,0.057241958,0.48173618,0.23506704,0.011908256,0.2347609,0.39452466
357,0.21327484,0.14317554,0.012771611,0.05732769,0.48163483,0.23484233,0.011903783,0.23488872,0.39441243
358,0.21318187,0.143033,0.012734299,0.05741458,0.48152876,0.23461837,0.01189913,0.23501126,0.39429992
359,0.21309045,0.14289057,0.012697067,0.05750281,0.4814183,0.23439488,0.011894365,0.23512909,0.39418712
360,0.21300034,0.14274834,0.01265979,0.057592217,0.4813037,0.23417199,0.011889433,0.23524228,0.39407384
361,0.2129118,0.14260618,0.012622569,0.057683047,0.48118496,0.23394954,0.011884355,0.23535107,0.39396
362,0.21282452,0.14246412,0.012585324,0.05777508,0.4810622,0.23372748,0.01187914,0.23545557,0.3938456
363,0.2127386,0.14232217,0.012548098,0.057868328,0.48093545,0.2335057,0.01187374,0.23555604,0.39373046
364,0.21265398,0.14218009,0.012510884,0.057963017,0.48080522,0.2332841,0.0118682105,0.23565292,0.39361453
365,0.21257052,0.14203799,0.012473653,0.058058873,0.48067135,0.23306262,0.011862566,0.23574616,0.3934977
366,0.21248832,0.14189576,0.012436467,0.058156107,0.48053408,0.23284116,0.011856722,0.23583618,0.39338
367,0.21240713,0.14175321,0.012399326,0.05825459,0.48039383,0.23261969,0.011850768,0.23592335,0.3932612
368,0.2123272,0.1416107,0.012362189,0.05835432,0.4802503,0.23239815,0.011844651,0.2360075,0.3931412
369,0.21224813,0.14146762,0.012325084,0.058455437,0.48010415,0.23217641,0.011838442,0.2360893,0.39301997
370,0.21217018,0.14132433,0.012288076,0.058557775,0.4799554,0.23195453,0.011832107,0.23616877,0.3928975
371,0.21209328,0.14118071,0.0122511145,0.05866146,0.47980398,0.23173237,0.011825616,0.23624597,0.39277348
372,0.21201722,0.14103676,0.012214182,0.058766272,0.47965035,0.23150983,0.011819065,0.23632145,0.392648
373,0.21194197,0.14089206,0.012177354,0.058872562,0.4794948,0.23128685,0.011812384,0.23639558,0.39252105
374,0.21186796,0.14074723,0.012140718,0.058980007,0.4793371,0.23106332,0.011805673,0.23646809,0.39239246
375,0.21179464,0.14060165,0.012104177,0.059088815,0.4791778,0.23083933,0.011798873,0.2365396,0.3922621
376,0.21172224,0.14045562,0.012067743,0.059198875,0.47901684,0.23061477,0.011791993,0.23661007,0.39213
377,0.21165054,0.14030893,0.012031506,0.059310097,0.47885454,0.2303897,0.011785082,0.23667975,0.39199588
378,0.21157987,0.14016175,0.011995438,0.059422683,0.47869095,0.23016393,0.011778165,0.23674886,0.3918599
379,0.21150994,0.14001377,0.011959661,0.059536517,0.47852626,0.22993755,0.011771211,0.2368175,0.3917218
380,0.21144095,0.13986517,0.011924113,0.05965166,0.47836077,0.22971047,0.011764294,0.236886,0.39158165
381,0.21137285,0.13971607,0.01188885,0.059767935,0.4781942,0.22948258,0.011757415,0.23695421,0.39143935
382,0.21130559,0.13956612,0.011853862,0.05988561,0.47802722,0.22925399,0.011750538,0.23702271,0.39129493
383,0.2112391,0.1394154,0.011819215,0.06000449,0.47785968,0.22902451,0.011743766,0.23709138,0.3911482
384,0.2111737,0.13926409,0.011784978,0.060124625,0.4776917,0.22879428,0.011737071,0.23716034,0.39099926
385,0.21110901,0.13911189,0.01175105,0.06024607,0.47752357,0.2285632,0.011730481,0.2372299,0.39084792
386,0.21104543,0.13895908,0.011717591,0.060368765,0.47735518,0.22833131,0.011724001,0.23729989,0.39069423
387,0.21098267,0.1388054,0.011684565,0.060492698,0.47718677,0.22809868,0.011717662,0.23737043,0.39053798
388,0.21092115,0.13865115,0.011652067,0.06061794,0.47701848,0.2278651,0.01171151,0.23744185,0.39037937
389,0.21086042,0.13849597,0.011620032,0.060744423,0.47685045,0.22763072,0.011705476,0.23751427,0.3902183
390,0.21080087,0.13834013,0.011588557,0.060872186,0.4766827,0.22739549,0.011699696,0.23758751,0.3900546
391,0.21074237,0.13818347,0.011557631,0.06100126,0.4765153,0.22715943,0.01169409,0.23766178,0.38988838
392,0.21068506,0.13802609,0.011527405,0.061131563,0.47634858,0.22692247,0.011688745,0.23773739,0.3897196
393,0.21062881,0.13786799,0.011497712,0.061263114,0.47618258,0.22668469,0.011683676,0.2378142,0.38954827
394,0.21057379,0.13770914,0.011468707,0.06139594,0.47601733,0.2264461,0.011678808,0.2378924,0.3893743
395,0.21051997,0.13754947,0.011440381,0.061530117,0.4758529,0.22620659,0.011674293,0.237972,0.38919774
396,0.21046753,0.13738924,0.011412755,0.061665535,0.47568947,0.2259663,0.011670058,0.2380531,0.38901863
397,0.21041621,0.13722812,0.011385898,0.061802194,0.4755274,0.22572517,0.011666171,0.23813604,0.38883683
398,0.21036631,0.13706632,0.011359757,0.061940234,0.47536623,0.2254832,0.0116626145,0.23822044,0.38865235
399,0.21031773,0.13690384,0.011334404,0.062079493,0.4752067,0.22524035,0.011659419,0.23830694,0.38846534
400,0.21027043,0.13674061,0.011309804,0.062220022,0.47504854,0.22499672,0.011656559,0.23839527,0.38827565
401,0.21022472,0.13657679,0.011286056,0.062361885,0.47489202,0.2247523,0.011654148,0.23848556,0.3880833
402,0.21018031,0.13641231,0.011263064,0.06250494,0.47473723,0.22450715,0.011652165,0.2385779,0.3878884
403,0.21013737,0.13624705,0.011240942,0.06264938,0.47458428,0.22426113,0.011650543,0.2386726,0.38769093
404,0.21009591,0.13608123,0.011219665,0.06279502,0.47443324,0.22401433,0.011649406,0.23876953,0.38749093
405,0.21005598,0.13591473,0.011199251,0.06294199,0.4742843,0.22376668,0.011648721,0.23886888,0.38728833
406,0.21001744,0.13574761,0.011179635,0.06309019,0.47413754,0.22351833,0.011648495,0.23897073,0.38708323
407,0.20998046,0.13557987,0.011160908,0.063239686,0.47399312,0.22326913,0.011648776,0.23907521,0.3868757
408,0.20994514,0.13541171,0.011143058,0.06339037,0.473851,0.22301935,0.011649566,0.23918208,0.3866657
409,0.20991115,0.13524264,0.011126091,0.063542426,0.4737116,0.22276863,0.011650884,0.23929209,0.38645318
410,0.20987883,0.13507316,0.011109915,0.06369575,0.47357467,0.22251727,0.011652747,0.23940465,0.3862384
411,0.20984805,0.1349032,0.011094665,0.06385018,0.47344032,0.2222652,0.011655113,0.23952001,0.38602123
412,0.20981869,0.13473253,0.011080244,0.06400592,0.47330886,0.22201242,0.011658073,0.23963836,0.38580176
413,0.20979102,0.13456143,0.011066627,0.064162955,0.4731804,0.22175892,0.011661619,0.23975988,0.38558006
414,0.20976496,0.13438989,0.011053889,0.06432118,0.47305465,0.22150469,0.011665738,0.23988421,0.3853562
415,0.20974025,0.13421765,0.011041988,0.06448061,0.47293192,0.22124977,0.011670454,0.24001169,0.38513017
416,0.20971736,0.13404527,0.011030891,0.0646412,0.4728123,0.2209944,0.01167575,0.24014214,0.38490197
417,0.20969576,0.13387214,0.011020572,0.06480306,0.47269583,0.2207383,0.011681664,0.24027586,0.38467187
418,0.20967594,0.1336987,0.011011138,0.064966105,0.47258246,0.22048162,0.011688223,0.24041261,0.38443977
419,0.20965743,0.1335247,0.011002424,0.065130316,0.47247222,0.22022434,0.011695388,0.2405525,0.3842057
420,0.20964065,0.13335048,0.0109945275,0.065295644,0.4723652,0.21996656,0.011703185,0.24069545,0.38396975
421,0.20962521,0.13317575,0.010987336,0.06546212,0.4722615,0.21970825,0.011711614,0.24084164,0.38373226
422,0.2096113,0.13300066,0.0109808985,0.06562973,0.47216088,0.21944937,0.011720646,0.24099088,0.3834929
423,0.20959911,0.13282536,0.01097524,0.06579851,0.47206354,0.21919002,0.011730387,0.24114314,0.38325188
424,0.20958826,0.13264959,0.010970284,0.065968394,0.47196937,0.21893029,0.011740693,0.24129836,0.38300934
425,0.20957902,0.1324736,0.010966056,0.06613936,0.47187847,0.21867017,0.0117516145,0.24145667,0.38276526
426,0.20957112,0.1322973,0.010962528,0.06631128,0.47179067,0.21840973,0.011763179,0.24161777,0.38251984
427,0.20956469,0.13212068,0.010959692,0.06648431,0.47170597,0.21814899,0.011775375,0.24178162,0.38227302
428,0.20955992,0.13194391,0.010957579,0.066658415,0.47162443,0.21788792,0.011788171,0.24194835,0.3820249
429,0.20955653,0.13176696,0.010956107,0.06683347,0.47154588,0.21762668,0.011801567,0.24211764,0.38177562
430,0.20955458,0.13158973,0.010955333,0.06700953,0.47147012,0.21736509,0.011815578,0.24228947,0.3815253
431,0.20955426,0.13141257,0.010955228,0.06718647,0.47139746,0.21710353,0.011830114,0.24246383,0.38127396
432,0.20955528,0.13123499,0.010955838,0.067364454,0.47132748,0.2168417,0.011845242,0.24264055,0.38102165
433,0.20955786,0.13105758,0.010957114,0.06754318,0.47126025,0.21657991,0.0118609285,0.2428194,0.3807685
434,0.20956185,0.13087985,0.010959055,0.06772295,0.47119582,0.21631813,0.011877127,0.24300057,0.38051456
435,0.20956737,0.13070236,0.010961618,0.06790339,0.47113374,0.21605635,0.011893842,0.24318355,0.38026002
436,0.20957443,0.13052474,0.0109649375,0.06808474,0.47107416,0.21579467,0.0119110625,0.24336843,0.3800048
437,0.20958297,0.13034724,0.010968955,0.06826678,0.47101682,0.21553323,0.011928741,0.24355488,0.37974915
438,0.20959303,0.13016969,0.010973627,0.068449706,0.47096187,0.21527198,0.01194696,0.24374294,0.379493
439,0.2096045,0.12999234,0.010979015,0.06863315,0.47090882,0.21501093,0.011965517,0.2439324,0.37923652
440,0.20961753,0.1298151,0.010985109,0.06881732,0.47085786,0.21475017,0.011984559,0.24412315,0.37897977
441,0.20963207,0.12963802,0.010991892,0.06900217,0.4708089,0.21448989,0.012003948,0.24431506,0.3787229
442,0.20964819,0.12946126,0.010999413,0.06918752,0.47076157,0.21423003,0.01202376,0.24450777,0.37846595
443,0.20966575,0.1292846,0.0110076545,0.06937348,0.47071594,0.21397063,0.012043884,0.24470142,0.378209
444,0.20968494,0.12910841,0.0110166175,0.06955991,0.47067195,0.21371184,0.012064391,0.24489571,0.37795204
445,0.2097055,0.1289323,0.011026344,0.06974686,0.47062927,0.21345355,0.0120851565,0.24509057,0.37769532
446,0.20972767,0.12875669,0.011036801,0.06993419,0.47058797,0.213196,0.012106261,0.24528573,0.37743878
447,0.20975134,0.12858148,0.011048039,0.07012183,0.4705477,0.21293916,0.012127568,0.24548098,0.3771825
448,0.20977646,0.12840657,0.011059999,0.0703099,0.47050893,0.21268317,0.01214914,0.2456766,0.3769267
449,0.20980322,0.12823226,0.011072716,0.07049825,0.47047088,0.21242794,0.01217094,0.24587199,0.37667134
450,0.20983136,0.12805836,0.0110861985,0.07068681,0.47043383,0.21217364,0.012192967,0.24606724,0.37641644
451,0.2098609,0.12788495,0.011100425,0.070875525,0.47039765,0.21192026,0.01221516,0.24626224,0.37616217
452,0.20989203,0.12771207,0.011115458,0.07106451,0.47036207,0.21166787,0.0122375395,0.24645668,0.3759085
453,0.20992456,0.12753986,0.011131188,0.07125352,0.47032732,0.21141665,0.012260024,0.24665067,0.3756556
454,0.2099585,0.12736817,0.011147679,0.07144265,0.470293,0.21116635,0.012282638,0.246844,0.37540343
455,0.20999396,0.12719722,0.011164944,0.0716318,0.4702592,0.21091722,0.012305327,0.24703665,0.37515214
456,0.2100307,0.12702687,0.011182906,0.07182092,0.47022584,0.21066932,0.012328155,0.24722835,0.37490165
457,0.21006888,0.12685736,0.011201642,0.07200989,0.4701928,0.21042268,0.012351062,0.24741903,0.37465218
458,0.21010825,0.1266882,0.011221078,0.072198965,0.47016007,0.21017726,0.012373995,0.24760881,0.3744036
459,0.210149,0.12652017,0.011241165,0.072387666,0.47012752,0.20993328,0.012396943,0.24779731,0.37415612
460,0.21019101,0.12635268,0.0112619735,0.07257635,0.4700951,0.20969059,0.01241987,0.24798463,0.3739097
461,0.21023425,0.12618606,0.011283432,0.07276478,0.47006303,0.20944934,0.012442895,0.2481708,0.3736644
462,0.21027872,0.12602018,0.011305566,0.07295296,0.47003058,0.2092094,0.012465871,0.24835531,0.3734202
463,0.21032426,0.12585519,0.011328314,0.07314076,0.4699985,0.20897105,0.012488828,0.24853863,0.37317735
464,0.21037091,0.125691,0.011351619,0.0733283,0.4699663,0.20873417,0.012511716,0.24872041,0.37293565
465,0.21041873,0.12552775,0.011375545,0.07351544,0.469934,0.20849879,0.0125345355,0.24890068,0.37269524
466,0.21046737,0.12536515,0.011399969,0.07370225,0.46990162,0.20826499,0.012557292,0.24907932,0.37245613
467,0.21051726,0.12520377,0.011424952,0.07388852,0.46986914,0.20803276,0.012579946,0.24925642,0.37221843
468,0.21056788,0.12504302,0.011450398,0.07407446,0.4698366,0.20780212,0.012602567,0.24943191,0.37198207
469,0.21061948,0.12488335,0.011476322,0.074259795,0.46980378,0.20757313,0.01262497,0.24960569,0.37174717
470,0.21067195,0.12472453,0.011502693,0.074444726,0.4697708,0.20734568,0.012647364,0.24977773,0.3715136
471,0.21072495,0.12456652,0.01152937,0.07462906,0.46973783,0.20712002,0.012669615,0.24994822,0.37128165
472,0.21077894,0.124409646,0.011556456,0.07481283,0.46970436,0.20689593,0.012691655,0.25011677,0.3710511
473,0.2108334,0.12425356,0.011583835,0.074995995,0.4696708,0.2066735,0.012713617,0.2502837,0.37082207
474,0.21088874,0.12409856,0.011611559,0.07517862,0.46963698,0.2064528,0.012735371,0.2504488,0.37059456
475,0.21094456,0.12394444,0.011639465,0.07536065,0.46960297,0.20623374,0.012757027,0.2506122,0.37036866
476,0.21100086,0.12379119,0.011667646,0.07554203,0.46956855,0.20601632,0.012778458,0.25077376,0.3701443
477,0.21105774,0.123639025,0.011695974,0.07572274,0.46953395,0.20580073,0.012799671,0.25093356,0.36992157
478,0.21111497,0.12348779,0.011724365,0.07590282,0.4694991,0.2055867,0.012820763,0.25109166,0.36970034
479,0.2111727,0.123337545,0.0117529705,0.07608219,0.469464,0.2053743,0.012841618,0.2512481,0.36948085
480,0.21123073,0.12318814,0.011781578,0.07626102,0.46942863,0.2051637,0.0128622865,0.25140265,0.36926293
481,0.21128911,0.12303985,0.011810178,0.076439075,0.4693931,0.20495474,0.012882792,0.25155556,0.36904663
482,0.21134773,0.1228924,0.01183887,0.07661646,0.46935707,0.20474744,0.012903041,0.2517066,0.368832
483,0.21140665,0.12274603,0.011867426,0.0767932,0.46932113,0.20454185,0.0129230935,0.2518562,0.36861894
484,0.21146567,0.12260044,0.011895943,0.07696928,0.46928483,0.20433779,0.01294297,0.2520041,0.36840752
485,0.21152481,0.122455776,0.011924326,0.07714471,0.4692483,0.20413534,0.012962628,0.25215033,0.3681978
486,0.21158424,0.12231227,0.011952571,0.0773194,0.46921164,0.20393454,0.012982035,0.25229508,0.36798972
487,0.21164355,0.12216941,0.011980585,0.07749355,0.46917462,0.20373523,0.013001219,0.2524382,0.3677834
488,0.21170303,0.12202761,0.012008466,0.077666946,0.46913767,0.20353754,0.013020303,0.25257984,0.3675786
489,0.21176249,0.12188673,0.012036057,0.0778397,0.46910048,0.20334136,0.013039079,0.25272003,0.3673754
490,0.21182191,0.12174664,0.012063372,0.07801189,0.46906298,0.20314671,0.013057596,0.2528587,0.36717388
491,0.21188131,0.121607505,0.012090395,0.07818342,0.46902555,0.20295353,0.013075993,0.25299603,0.366974
492,0.21194065,0.12146919,0.012117097,0.07835435,0.468988,0.20276183,0.013094183,0.253132,0.36677575
493,0.21199992,0.12133181,0.012143425,0.0785247,0.46895045,0.2025715,0.013112115,0.25326684,0.36657917
494,0.21205911,0.1211952,0.0121694105,0.0786945,0.4689127,0.20238265,0.013129854,0.25340018,0.36638406
495,0.21211806,0.121059455,0.012194966,0.07886364,0.46887505,0.20219521,0.013147367,0.25353247,0.36619055
496,0.21217704,0.1209245,0.01222014,0.079032384,0.4688372,0.202009,0.013164749,0.25366345,0.3659987
497,0.21223572,0.12079045,0.012244862,0.07920041,0.46879935,0.2018243,0.013181911,0.25379312,0.36580834
498,0.21229428,0.12065703,0.0122691225,0.07936812,0.46876162,0.20164073,0.013198831,0.25392205,0.36561957
499,0.21235277,0.120524555,0.012292978,0.07953523,0.46872377,0.20145838,0.013215593,0.2540498,0.3654323
500,0.21241084,0.12039277,0.012316237,0.07970183,0.46868628,0.20127738,0.013232151,0.25417674,0.36524653
501,0.21246874,0.12026157,0.01233907,0.079868115,0.4686485,0.20109749,0.013248531,0.25430247,0.36506233
502,0.21252665,0.120131426,0.0123613775,0.08003383,0.46861115,0.20091873,0.013264708,0.2544277,0.3648796
503,0.21258405,0.1200018,0.012383114,0.08019914,0.46857393,0.20074125,0.01328072,0.25455198,0.3646983
504,0.2126413,0.11987284,0.012404383,0.080364086,0.46853656,0.20056476,0.013296545,0.25467524,0.36451843
505,0.21269837,0.11974472,0.0124250455,0.080528595,0.46849966,0.20038943,0.013312162,0.25479805,0.36433998
506,0.21275511,0.1196171,0.01244521,0.080692805,0.4684628,0.20021497,0.013327641,0.25492018,0.364163
507,0.21281168,0.11949029,0.012464777,0.08085662,0.46842623,0.20004159,0.01334293,0.2550417,0.36398736
508,0.21286798,0.11936406,0.012483784,0.081020124,0.46838996,0.19986932,0.013358077,0.25516257,0.36381304
509,0.212924,0.11923838,0.012502243,0.08118338,0.46835384,0.19969784,0.013373057,0.25528294,0.3636402
510,0.2129798,0.11911345,0.012520117,0.08134623,0.468318,0.1995273,0.01338785,0.25540286,0.3634686
511,0.21303526,0.11898902,0.012537436,0.08150879,0.46828264,0.19935763,0.013402473,0.25552252,0.36329833
512,0.21309048,0.11886517,0.012554139,0.081671186,0.4682474,0.19918881,0.013416982,0.2556416,0.36312926
513,0.21314543,0.11874196,0.012570329,0.08183316,0.46821257,0.1990208,0.013431253,0.25576052,0.3629616
514,0.21320021,0.11861923,0.012585876,0.08199509,0.46817803,0.19885361,0.013445376,0.25587904,0.36279503
515,0.21325469,0.118497156,0.0126008615,0.08215668,0.4681441,0.19868726,0.013459358,0.25599748,0.36262974
516,0.21330878,0.11837533,0.01261524,0.08231822,0.46811032,0.19852151,0.013473194,0.25611562,0.36246568
517,0.21336278,0.1182543,0.012629112,0.082479365,0.4680773,0.19835655,0.013486849,0.2562339,0.36230275
518,0.21341647,0.11813358,0.012642396,0.0826405,0.4680444,0.19819224,0.013500323,0.25635183,0.36214095
519,0.2134699,0.11801352,0.012655031,0.08280135,0.46801212,0.19802856,0.013513648,0.2564699,0.36198032
520,0.21352294,0.11789372,0.012667161,0.08296207,0.46798027,0.19786564,0.013526827,0.2565878,0.36182076
521,0.21357587,0.117774546,0.01267873,0.0831226,0.46794888,0.19770326,0.013539813,0.25670582,0.36166227
522,0.21362856,0.117655754,0.012689727,0.08328309,0.467918,0.19754146,0.013552599,0.25682396,0.3615049
523,0.21368095,0.11753741,0.012700149,0.083443396,0.46788788,0.19738023,0.013565207,0.25694245,0.36134857
524,0.21373308,0.11741943,0.012710029,0.08360362,0.46785802,0.19721943,0.013577684,0.25706092,0.36119324
525,0.21378496,0.11730182,0.012719369,0.083763786,0.4678288,0.19705935,0.013589942,0.25717953,0.36103886
526,0.21383667,0.11718472,0.0127281565,0.08392378,0.46780026,0.1968997,0.013602071,0.2572985,0.36088547
527,0.21388815,0.11706781,0.012736491,0.084083855,0.46777225,0.19674051,0.013613957,0.2574178,0.360733
528,0.21393949,0.11695147,0.01274423,0.08424378,0.46774474,0.19658172,0.013625657,0.25753736,0.36058152
529,0.21399039,0.11683544,0.012751439,0.08440352,0.46771795,0.19642349,0.013637151,0.2576573,0.3604309
530,0.21404117,0.11671967,0.012758124,0.08456338,0.46769172,0.19626558,0.0136484355,0.25777772,0.36028123
531,0.21409184,0.116604306,0.012764305,0.08472323,0.46766627,0.19610822,0.013659545,0.2578985,0.36013234
532,0.21414222,0.11648921,0.012770028,0.084882975,0.46764123,0.19595103,0.013670473,0.25801972,0.35998437
533,0.21419227,0.11637441,0.012775212,0.08504266,0.46761712,0.19579439,0.013681132,0.2581416,0.35983714
534,0.21424222,0.11625994,0.012779918,0.08520237,0.4675934,0.195638,0.013691606,0.2582638,0.3596908
535,0.214292,0.11614581,0.01278414,0.08536205,0.46757063,0.19548206,0.0137018105,0.25838676,0.35954517
536,0.21434167,0.11603191,0.0127879325,0.08552184,0.4675483,0.19532631,0.013711815,0.2585102,0.35940033
537,0.21439098,0.11591818,0.012791206,0.08568159,0.4675269,0.19517098,0.013721588,0.25863436,0.3592562
538,0.21444026,0.11580492,0.012794054,0.08584129,0.467506,0.19501595,0.0137310745,0.25875896,0.3591129
539,0.21448931,0.115691684,0.012796441,0.08600119,0.46748567,0.19486105,0.013740352,0.25888428,0.3589702
540,0.21453816,0.11557886,0.012798346,0.08616096,0.4674666,0.1947066,0.013749367,0.25901064,0.3588282
541,0.21458694,0.115466125,0.0127998935,0.086320914,0.4674478,0.19455224,0.013758086,0.25913745,0.3586869
542,0.2146355,0.11535371,0.0128009375,0.086480856,0.46742982,0.19439821,0.0137666315,0.25926498,0.35854623
543,0.21468386,0.11524141,0.012801558,0.086640894,0.46741253,0.19424441,0.013774789,0.25939333,0.35840625
544,0.21473229,0.11512952,0.0128018325,0.08680094,0.46739608,0.19409081,0.013782688,0.2595226,0.35826686
545,0.21478051,0.11501756,0.012801673,0.08696126,0.4673803,0.19393736,0.013790338,0.25965258,0.35812804
546,0.21482849,0.11490593,0.012801095,0.08712148,0.46736526,0.19378422,0.013797702,0.25978336,0.35798976
547,0.21487644,0.11479444,0.0128001515,0.08728185,0.4673509,0.19363114,0.013804753,0.259915,0.35785216
548,0.21492437,0.11468309,0.0127988495,0.08744242,0.4673375,0.19347835,0.013811503,0.26004764,0.35771507
549,0.21497202,0.11457199,0.012797057,0.08760298,0.46732467,0.19332565,0.01381798,0.26018104,0.35757858
550,0.21501973,0.114461,0.012795003,0.087763734,0.46731248,0.19317305,0.013824142,0.2603153,0.3574426
551,0.21506718,0.11435005,0.0127925025,0.08792462,0.4673013,0.1930207,0.013829898,0.26045072,0.35730708
552,0.21511465,0.114239395,0.012789631,0.08808563,0.46729076,0.19286844,0.01383538,0.26058695,0.35717213
553,0.21516214,0.114128835,0.01278652,0.08824679,0.4672808,0.19271624,0.013840546,0.260724,0.35703763
554,0.2152094,0.11401831,0.012783002,0.08840809,0.4672718,0.19256414,0.013845371,0.2608623,0.35690364
555,0.21525666,0.113907956,0.0127791185,0.088569574,0.46726346,0.19241218,0.013849898,0.26100138,0.3567701
556,0.21530385,0.113797784,0.012774929,0.08873114,0.46725604,0.19226031,0.013854039,0.2611417,0.356637
557,0.21535107,0.11368754,0.012770407,0.08889314,0.46724904,0.19210847,0.013857841,0.2612827,0.35650444
558,0.2153982,0.113577574,0.012765536,0.08905509,0.46724313,0.1919568,0.013861285,0.26142505,0.35637224
559,0.21544522,0.1134676,0.012760323,0.089217305,0.46723783,0.19180503,0.013864357,0.26156843,0.35624045
560,0.21549222,0.113357686,0.012754807,0.089379735,0.46723324,0.19165343,0.013867094,0.26171273,0.35610908
561,0.21553937,0.113247864,0.012749078,0.089542426,0.46722955,0.19150186,0.013869504,0.2618582,0.35597825
562,0.21558629,0.1131382,0.012742918,0.08970517,0.46722645,0.19135036,0.013871549,0.26200452,0.35584763
563,0.21563333,0.11302843,0.01273652,0.089868374,0.46722424,0.19119886,0.013873177,0.2621522,0.35571748
564,0.2156803,0.112918906,0.012729832,0.090031564,0.46722278,0.19104734,0.013874523,0.2623009,0.35558778
565,0.21572734,0.11280928,0.012722855,0.09019521,0.46722183,0.19089584,0.013875355,0.26245064,0.35545838
566,0.21577427,0.11269978,0.012715497,0.090358995,0.4672221,0.1907444,0.0138759455,0.26260176,0.35532936
567,0.21582136,0.11259026,0.012707994,0.090523094,0.46722245,0.19059281,0.013876019,0.2627536,0.35520074
568,0.21586831,0.11248088,0.012700096,0.090687335,0.46722415,0.19044137,0.013875818,0.26290697,0.35507244
569,0.21591532,0.112371385,0.012691973,0.090851955,0.46722636,0.19028978,0.013875195,0.26306137,0.35494453
570,0.2159624,0.11226195,0.012683577,0.091016866,0.4672294,0.19013815,0.013874219,0.26321703,0.35481694
571,0.21600954,0.112152554,0.012674937,0.09118205,0.4672333,0.18998657,0.013872915,0.26337382,0.35468963
572,0.2160566,0.11204314,0.012665978,0.09134748,0.4672376,0.18983491,0.013871099,0.2635316,0.35456267
573,0.21610379,0.111933865,0.012656769,0.09151316,0.46724302,0.18968327,0.013868963,0.2636908,0.3544361
574,0.21615082,0.111824304,0.012647293,0.09167922,0.46724898,0.18953145,0.013866455,0.26385108,0.3543098
575,0.21619809,0.11171495,0.012637577,0.091845565,0.46725583,0.1893796,0.013863622,0.2640126,0.35418385
576,0.21624546,0.11160567,0.012627616,0.092012174,0.46726334,0.18922773,0.013860295,0.2641753,0.35405818
577,0.21629262,0.11149616,0.012617351,0.09217912,0.46727172,0.18907581,0.01385664,0.26433927,0.3539328
578,0.21633995,0.111386664,0.012606848,0.09234643,0.46728104,0.18892367,0.013852632,0.26450476,0.3538078
579,0.21638748,0.111277305,0.012596132,0.09251404,0.46729067,0.1887715,0.013848148,0.26467103,0.35368294
580,0.21643488,0.11116774,0.012585121,0.09268203,0.46730143,0.18861932,0.0138433175,0.2648388,0.35355854
581,0.21648243,0.111058205,0.012573921,0.092850305,0.46731275,0.18846692,0.013838149,0.2650077,0.35343432
582,0.21653008,0.11094866,0.012562432,0.09301899,0.46732506,0.18831432,0.013832568,0.26517817,0.35331044
583,0.21657756,0.11083895,0.012550682,0.09318792,0.46733814,0.18816185,0.013826645,0.26534966,0.3531868
584,0.21662536,0.11072934,0.012538718,0.09335732,0.4673518,0.18800905,0.013820312,0.26552242,0.35306346
585,0.21667309,0.11061958,0.012526522,0.09352699,0.46736652,0.18785621,0.013813623,0.26569667,0.35294038
586,0.21672085,0.110509716,0.012514087,0.09369705,0.46738186,0.18770324,0.013806532,0.2658721,0.35281754
587,0.21676874,0.11039978,0.012501401,0.09386755,0.467398,0.18755013,0.013799078,0.2660488,0.35269505
588,0.2168166,0.110289834,0.012488414,0.09403836,0.4674154,0.18739688,0.013791307,0.26622722,0.35257283
589,0.21686473,0.11017979,0.012475293,0.09420965,0.46743292,0.18724327,0.01378311,0.26640654,0.35245076
590,0.21691275,0.110069774,0.012461873,0.0943811,0.4674517,0.18708974,0.013774609,0.26658735,0.35232902
591,0.21696092,0.10995946,0.012448314,0.09455315,0.467471,0.18693605,0.0137657095,0.26676926,0.35220748
592,0.21700916,0.109849155,0.0124344,0.09472561,0.4674915,0.18678208,0.013756398,0.26695302,0.3520862
593,0.21705739,0.1097388,0.012420291,0.094898306,0.46751282,0.18662798,0.013746865,0.26713797,0.35196522
594,0.21710587,0.10962824,0.0124060605,0.09507158,0.46753466,0.18647367,0.013736888,0.2673241,0.3518444
595,0.2171542,0.10951764,0.012391474,0.09524509,0.4675578,0.18631923,0.013726614,0.26751193,0.35172394
596,0.21720293,0.109406896,0.012376744,0.09541928,0.46758145,0.18616454,0.013715925,0.26770097,0.35160363
597,0.21725151,0.109296076,0.012361733,0.09559369,0.46760616,0.18600976,0.013704953,0.26789144,0.35148358
598,0.21730009,0.10918505,0.012346488,0.09576854,0.46763188,0.18585469,0.0136936605,0.2680835,0.35136375
599,0.217349,0.10907396,0.012331081,0.09594395,0.46765798,0.18569937,0.013681963,0.26827663,0.35124415
600,0.21739772,0.10896281,0.0123154,0.0961195,0.4676857,0.18554392,0.01366999,0.26847178,0.3511248
601,0.21744679,0.108851396,0.012299528,0.09629586,0.46771377,0.18538831,0.013657636,0.26866782,0.3510057
602,0.2174958,0.10873991,0.012283439,0.09647244,0.46774316,0.18523243,0.01364502,0.2688657,0.3508868
603,0.21754497,0.10862818,0.012267148,0.09664965,0.46777323,0.18507624,0.013632081,0.2690649,0.35076812
604,0.21759428,0.10851648,0.012250633,0.09682717,0.46780443,0.18491995,0.013618805,0.26926565,0.35064965
605,0.2176436,0.108404435,0.012233914,0.097005256,0.46783644,0.18476337,0.013605162,0.2694679,0.35053134
606,0.21769303,0.10829232,0.012216955,0.097183764,0.46786985,0.1846065,0.013591307,0.26967204,0.35041335
607,0.21774271,0.10817998,0.012199837,0.097362906,0.46790373,0.18444952,0.013577047,0.26987717,0.3502955
608,0.2177923,0.108067535,0.012182501,0.097542256,0.46793875,0.18429224,0.013562541,0.27008396,0.3501779
609,0.2178421,0.10795491,0.012164928,0.097722255,0.46797508,0.18413469,0.01354773,0.27029267,0.3500605
610,0.21789193,0.10784206,0.012147091,0.09790278,0.46801227,0.18397696,0.013532629,0.2705027,0.3499433
611,0.21794197,0.10772902,0.012129155,0.098083794,0.46805036,0.18381892,0.013517231,0.27071422,0.34982628
612,0.2179921,0.10761591,0.012110966,0.09826522,0.4680897,0.18366066,0.0135015445,0.27092752,0.34970954
613,0.21804246,0.10750246,0.012092726,0.09844727,0.46813002,0.18350208,0.013485641,0.2711423,0.3495929
614,0.21809301,0.10738895,0.012074161,0.0986299,0.4681714,0.18334322,0.013469347,0.27135882,0.34947652
615,0.21814352,0.107275166,0.012055423,0.09881294,0.46821415,0.18318419,0.013452803,0.27157715,0.34936035
616,0.21819429,0.1071612,0.012036514,0.09899658,0.4682576,0.1830248,0.01343599,0.27179682,0.3492443
617,0.21824512,0.10704694,0.012017431,0.09918076,0.4683025,0.1828651,0.013418979,0.27201843,0.34912848
618,0.21829608,0.10693255,0.011998138,0.09936539,0.4683486,0.18270528,0.013401605,0.2722417,0.34901282
619,0.21834728,0.10681793,0.011978655,0.099550694,0.46839553,0.1825451,0.013384064,0.2724664,0.3488974
620,0.21839868,0.106703065,0.01195904,0.09973657,0.46844393,0.1823846,0.013366147,0.2726932,0.34878212
621,0.21845022,0.10658794,0.011939265,0.09992302,0.46849343,0.18222383,0.01334805,0.27292156,0.34866706
622,0.21850196,0.10647266,0.011919286,0.10011002,0.46854436,0.1820627,0.013329727,0.27315193,0.3485522
623,0.21855384,0.106357135,0.0118991425,0.10029756,0.46859634,0.18190148,0.013311099,0.27338374,0.34843746
624,0.21860588,0.10624126,0.011878843,0.10048578,0.4686497,0.18173985,0.013292277,0.27361754,0.34832296
625,0.21865825,0.10612524,0.011858446,0.10067456,0.46870416,0.18157785,0.013273154,0.27385318,0.3482086
626,0.21871078,0.10600903,0.011837787,0.100863956,0.4687602,0.18141566,0.013253824,0.2740907,0.3480944
627,0.21876359,0.10589244,0.0118171135,0.101054035,0.46881697,0.18125315,0.013234273,0.27432954,0.34798035
628,0.21881661,0.10577574,0.011796205,0.10124465,0.46887583,0.18109031,0.013214513,0.274571,0.34786656
629,0.21886979,0.1056586,0.011775166,0.10143603,0.46893552,0.18092713,0.013194447,0.27481395,0.34775287
630,0.2189233,0.10554135,0.011753994,0.10162795,0.46899685,0.18076372,0.013174263,0.27505887,0.34763932
631,0.2189771,0.105423816,0.011732696,0.10182059,0.4690596,0.18059997,0.013153827,0.27530578,0.34752598
632,0.2190311,0.10530593,0.011711336,0.10201383,0.4691235,0.18043594,0.013133095,0.27555448,0.3474128
633,0.21908526,0.10518789,0.01168967,0.1022077,0.46918923,0.18027155,0.013112219,0.27580544,0.34729975
634,0.21913993,0.10506952,0.011668028,0.10240238,0.46925604,0.18010691,0.013091107,0.27605805,0.3471869
635,0.21919471,0.10495079,0.011646274,0.10259765,0.4693246,0.17994192,0.013069845,0.27631283,0.34707415
636,0.21924995,0.10483187,0.011624378,0.1027937,0.46939433,0.17977656,0.013048299,0.27656946,0.34696162
637,0.21930546,0.10471276,0.011602349,0.10299035,0.46946615,0.179611,0.013026572,0.2768286,0.3468492
638,0.21936132,0.10459324,0.011580258,0.10318782,0.469539,0.17944516,0.013004664,0.27708918,0.34673694
639,0.2194174,0.10447347,0.011558007,0.1033859,0.46961373,0.1792788,0.012982592,0.27735233,0.34662488
640,0.21947375,0.10435336,0.011535671,0.103584714,0.46969005,0.1791123,0.012960245,0.2776175,0.34651288
641,0.21953073,0.10423302,0.011513364,0.10378435,0.4697678,0.17894544,0.0129377805,0.2778846,0.34640104
642,0.21958785,0.10411241,0.011490834,0.1039846,0.46984732,0.17877832,0.0129150925,0.27815393,0.34628937
643,0.21964541,0.10399147,0.011468281,0.10418566,0.4699286,0.1786107,0.012892225,0.27842566,0.34617788
644,0.21970338,0.10387019,0.011445568,0.10438761,0.4700114,0.178443,0.012869116,0.27869928,0.3460665
645,0.21976174,0.10374877,0.01142285,0.104590125,0.4700958,0.17827484,0.012845922,0.27897507,0.34595525
646,0.21982044,0.103626885,0.011400051,0.1047935,0.47018245,0.17810647,0.01282253,0.27925345,0.34584415
647,0.21987967,0.1035048,0.011377201,0.10499767,0.47027013,0.17793772,0.0127989305,0.27953348,0.3457332
648,0.21993914,0.10338235,0.011354242,0.105202556,0.47036022,0.17776866,0.012775185,0.27981636,0.34562236
649,0.21999916,0.103259645,0.011331217,0.1054083,0.47045204,0.17759928,0.012751251,0.2801015,0.34551167
650,0.2200597,0.10313664,0.011308162,0.10561489,0.47054565,0.1774296,0.012727207,0.28038883,0.3454011
651,0.2201205,0.103013285,0.01128504,0.10582218,0.47064102,0.17725976,0.012702946,0.2806783,0.3452907
652,0.22018199,0.102889724,0.011261896,0.10603037,0.4707384,0.17708941,0.012678595,0.2809704,0.34518036
653,0.22024366,0.10276568,0.011238663,0.10623932,0.47083786,0.17691883,0.012654031,0.281265,0.34507024
654,0.22030598,0.102641545,0.011215347,0.1064491,0.47093898,0.17674798,0.012629311,0.2815617,0.34496018
655,0.2203688,0.10251698,0.011192013,0.10665982,0.47104228,0.17657685,0.0126044545,0.28186098,0.34485027
656,0.22043215,0.102392256,0.011168647,0.10687125,0.4711477,0.17640524,0.0125794625,0.282163,0.3447405
657,0.22049579,0.102267034,0.01114524,0.10708351,0.47125503,0.17623357,0.012554276,0.2824672,0.34463084
658,0.22056025,0.102141716,0.011121774,0.107296765,0.47136414,0.17606159,0.012528982,0.28277358,0.34452137
659,0.22062495,0.10201595,0.011098227,0.107510775,0.47147602,0.17588915,0.0125035215,0.28308335,0.344412
660,0.22069037,0.10188997,0.011074671,0.10772573,0.4715896,0.1757166,0.012478005,0.283395,0.34430274
661,0.22075634,0.10176373,0.011051154,0.10794145,0.4717051,0.17554362,0.012452266,0.28370923,0.34419364
662,0.22082257,0.10163721,0.011027481,0.108157896,0.47182363,0.17537051,0.012426444,0.28402668,0.34408465
663,0.22088975,0.10151028,0.011003827,0.10837564,0.4719437,0.1751971,0.012400451,0.28434616,0.34397584
664,0.22095722,0.10138313,0.010980124,0.10859396,0.47206646,0.1750234,0.012374383,0.28466865,0.34386712
665,0.2210253,0.101255655,0.010956412,0.10881323,0.47219113,0.1748494,0.012348197,0.28499353,0.3437585
666,0.22109404,0.101128094,0.010932635,0.10903331,0.47231823,0.17467514,0.012321805,0.2853213,0.34365004
667,0.22116308,0.10099999,0.010908781,0.10925431,0.47244805,0.17450054,0.012295393,0.2856521,0.3435418
668,0.22123298,0.10087178,0.010884967,0.109476246,0.47257978,0.17432596,0.012268817,0.28598502,0.34343365
669,0.22130331,0.10074333,0.010861048,0.109698944,0.47271433,0.17415099,0.01224216,0.2863212,0.3433256
670,0.22137424,0.100614585,0.010837106,0.10992255,0.47285137,0.17397578,0.012215417,0.28666016,0.3432177
671,0.2214458,0.10048548,0.010813186,0.110147126,0.47299045,0.17380026,0.012188532,0.28700167,0.34310997
672,0.2215178,0.1003563,0.010789052,0.110372454,0.4731328,0.1736246,0.012161568,0.28734663,0.3430024
673,0.22159079,0.10022677,0.010765055,0.11059896,0.4732769,0.17344865,0.012134508,0.28769377,0.342895
674,0.22166407,0.10009711,0.010740954,0.11082599,0.47342414,0.17327249,0.012107359,0.28804427,0.34278777
675,0.22173789,0.09996709,0.010716766,0.111054026,0.47357386,0.17309614,0.012080134,0.2883976,0.34268066
676,0.22181255,0.09983691,0.010692589,0.11128306,0.47372597,0.17291948,0.012052793,0.28875372,0.3425737
677,0.22188745,0.09970654,0.010668285,0.11151263,0.47388166,0.17274272,0.012025454,0.2891135,0.34246692
678,0.22196332,0.09957596,0.010643979,0.11174337,0.47403932,0.17256589,0.011997912,0.2894755,0.34236032
679,0.22203958,0.09944508,0.010619605,0.11197489,0.47419995,0.17238867,0.011970386,0.2898409,0.34225386
680,0.22211644,0.09931403,0.010595121,0.112207286,0.47436383,0.17221124,0.011942848,0.29020974,0.34214768
681,0.22219408,0.09918284,0.0105707105,0.11244052,0.47452983,0.17203382,0.011915152,0.29058087,0.3420416
682,0.2222721,0.099051505,0.01054615,0.11267444,0.47469944,0.17185614,0.011887486,0.2909558,0.34193575
683,0.22235084,0.098919936,0.010521543,0.11290935,0.47487175,0.17167833,0.011859791,0.29133362,0.34183013
684,0.22243021,0.09878833,0.010496857,0.11314503,0.47504678,0.17150034,0.011831958,0.2917145,0.3417247
685,0.22251005,0.09865642,0.010472061,0.11338157,0.4752252,0.17132212,0.011804107,0.29209897,0.3416195
686,0.2225906,0.09852445,0.010447234,0.1136189,0.47540662,0.17114381,0.011776287,0.29248652,0.34151447
687,0.22267157,0.098392315,0.010422375,0.11385689,0.475591,0.17096551,0.011748402,0.29287708,0.3414097
688,0.22275326,0.098260075,0.010397468,0.114095725,0.47577873,0.17078699,0.011720616,0.29327112,0.34130517
689,0.22283557,0.09812778,0.010372398,0.11433539,0.4759695,0.17060825,0.011692723,0.29366854,0.34120086
690,0.22291823,0.097995184,0.010347242,0.1145758,0.47616374,0.17042959,0.011664812,0.29406935,0.34109685
691,0.22300167,0.09786272,0.010322076,0.114816874,0.4763608,0.1702507,0.0116369715,0.29447314,0.34099308
692,0.22308564,0.09773013,0.010296877,0.11505864,0.47656143,0.1700717,0.011609215,0.2948805,0.34088954
693,0.22317013,0.09759741,0.010271496,0.11530122,0.4767657,0.1698927,0.011581425,0.29529157,0.34078634
694,0.22325513,0.09746466,0.0102460915,0.115544386,0.476973,0.16971369,0.01155362,0.2957057,0.34068337
695,0.22334066,0.097331844,0.010220589,0.11578822,0.47718403,0.1695345,0.011525923,0.2961236,0.3405808
696,0.22342676,0.09719897,0.01019495,0.11603284,0.47739846,0.16935532,0.011498245,0.2965449,0.34047845
697,0.22351345,0.09706613,0.0101693915,0.11627794,0.4776162,0.1691762,0.011470674,0.2969693,0.34037644
698,0.22360057,0.09693325,0.010143633,0.11652369,0.47783765,0.16899686,0.011443188,0.2973976,0.34027478
699,0.22368835,0.096800365,0.010117873,0.11677011,0.47806278,0.16881752,0.011415754,0.2978295,0.34017348
700,0.22377658,0.09666749,0.010092014,0.11701707,0.47829145,0.1686382,0.011388471,0.2982648,0.34007254
701,0.22386524,0.09653469,0.010066042,0.11726451,0.4785239,0.16845897,0.011361232,0.29870373,0.33997193
702,0.22395435,0.09640178,0.010040067,0.1175125,0.47876024,0.16827968,0.011334192,0.29914638,0.33987176
703,0.22404408,0.096268974,0.010014049,0.11776107,0.47900012,0.16810033,0.011307243,0.29959255,0.33977196
704,0.22413424,0.09613627,0.009987964,0.11801001,0.47924396,0.16792111,0.011280485,0.30004236,0.3396726
705,0.22422498,0.096003674,0.009961797,0.11825952,0.47949153,0.1677419,0.011253839,0.3004958,0.3395736
706,0.22431591,0.09587103,0.009935544,0.11850933,0.4797433,0.16756271,0.011227417,0.30095318,0.33947507
707,0.22440752,0.09573859,0.009909302,0.11875964,0.479999,0.16738357,0.011201161,0.30141428,0.339377
708,0.22449964,0.09560614,0.00988306,0.11901044,0.48025855,0.16720457,0.011175146,0.30187884,0.33927932
709,0.22459203,0.09547394,0.009856706,0.11926138,0.4805222,0.16702561,0.011149385,0.30234718,0.3391822
710,0.2246849,0.095341735,0.009830404,0.11951276,0.48078996,0.16684671,0.011123851,0.3028194,0.33908555
711,0.22477809,0.095209695,0.009803984,0.11976441,0.48106173,0.16666803,0.011098437,0.30329525,0.33898944
712,0.2248717,0.095077775,0.009777612,0.120016314,0.48133793,0.16648923,0.01107343,0.30377528,0.33889386
713,0.22496592,0.09494609,0.009751274,0.12026855,0.48161831,0.1663108,0.0110487165,0.3042588,0.33879876
714,0.22506052,0.09481453,0.009724925,0.12052107,0.48190266,0.16613236,0.011024193,0.30474612,0.33870426
715,0.22515534,0.094683014,0.009698589,0.12077373,0.4821919,0.16595383,0.011000107,0.30523795,0.3386103
716,0.22525048,0.094551824,0.009672223,0.12102643,0.48248512,0.1657759,0.010976294,0.30573294,0.33851695
717,0.22534618,0.0944209,0.009645959,0.12127932,0.48278242,0.16559805,0.010952764,0.30623162,0.33842418
718,0.22544208,0.09429002,0.009619718,0.12153235,0.48308474,0.1654201,0.010929703,0.30673495,0.33833206
719,0.22553839,0.09415931,0.00959353,0.121785544,0.48339158,0.16524258,0.010906994,0.307242,0.33824053
720,0.2256352,0.09402903,0.009567443,0.122038715,0.48370236,0.16506523,0.010884641,0.3077525,0.33814976
721,0.22573206,0.0938988,0.009541386,0.12229187,0.4840181,0.16488795,0.010862751,0.30826738,0.33805954
722,0.22582924,0.09376886,0.00951542,0.122544974,0.48433876,0.1647108,0.010841248,0.3087867,0.33797005
723,0.22592711,0.093639076,0.009489689,0.122798346,0.48466325,0.1645341,0.010820265,0.3093089,0.33788127
724,0.22602502,0.09350967,0.009463928,0.12305141,0.4849931,0.1643575,0.010799706,0.30983588,0.3377932
725,0.22612321,0.09338051,0.009438308,0.123304404,0.4853277,0.16418119,0.010779612,0.3103669,0.3377059
726,0.22622178,0.0932515,0.009412923,0.12355737,0.48566616,0.16400513,0.010759935,0.3109011,0.33761933
727,0.22632045,0.09312285,0.009387561,0.12381003,0.4860106,0.16382928,0.010740913,0.3114404,0.33753353
728,0.22641973,0.09299453,0.009362488,0.12406271,0.48635924,0.16365384,0.010722342,0.31198305,0.33744848
729,0.22651914,0.0928664,0.009337561,0.12431518,0.48671257,0.16347851,0.010704299,0.31252977,0.3373643
730,0.22661859,0.09273845,0.009312792,0.12456735,0.48707145,0.1633035,0.010686832,0.31308112,0.33728087
731,0.22671866,0.092611164,0.009288258,0.12481924,0.48743495,0.1631288,0.010669954,0.3136362,0.3371983
732,0.22681886,0.09248384,0.00926405,0.12507096,0.48780316,0.16295451,0.010653656,0.314195,0.33711654
733,0.22691931,0.09235687,0.009239982,0.12532246,0.48817688,0.16278017,0.010637983,0.31475872,0.33703575
734,0.22701985,0.0922304,0.0092161605,0.12557329,0.48855567,0.16260667,0.010622987,0.315326,0.3369558
735,0.22712097,0.0921041,0.009192751,0.12582411,0.48893872,0.16243312,0.010608524,0.31589708,0.33687672
736,0.22722177,0.09197802,0.009169396,0.12607436,0.48932767,0.16225994,0.010594686,0.31647304,0.33679855
737,0.22732323,0.091852546,0.009146518,0.12632418,0.48972178,0.16208723,0.010581607,0.31705293,0.33672133
738,0.22742493,0.091727085,0.00912403,0.12657382,0.49012047,0.16191477,0.010569226,0.3176365,0.3366451
739,0.22752671,0.09160218,0.009101722,0.12682281,0.49052474,0.16174272,0.010557409,0.3182246,0.33656982
740,0.22762871,0.09147761,0.009079796,0.12707129,0.49093428,0.16157104,0.010546285,0.31881696,0.3364955
741,0.22773096,0.091353305,0.009058278,0.12731938,0.49134904,0.16139978,0.010535941,0.31941333,0.33642212
742,0.2278334,0.09122936,0.00903719,0.12756686,0.49176902,0.16122884,0.01052646,0.3200137,0.33634984
743,0.22793622,0.09110588,0.009016426,0.12781392,0.4921944,0.16105816,0.010517433,0.32061884,0.33627853
744,0.22803901,0.09098264,0.008996063,0.12806031,0.49262488,0.16088812,0.010509307,0.32122743,0.33620825
745,0.22814211,0.09085983,0.0089762155,0.12830608,0.4930607,0.16071837,0.010502014,0.32184032,0.33613908
746,0.22824535,0.09073731,0.0089566875,0.12855135,0.4935019,0.16054885,0.010495304,0.32245773,0.33607087
747,0.22834885,0.09061524,0.008937706,0.1287959,0.49394867,0.16038015,0.01048946,0.32307905,0.33600384
748,0.22845247,0.09049346,0.008919225,0.1290398,0.4944006,0.16021156,0.010484421,0.3237046,0.33593786
749,0.22855659,0.09037217,0.00890116,0.12928326,0.49485824,0.16004343,0.010480125,0.32433468,0.33587295
750,0.2286606,0.090251185,0.008883651,0.12952577,0.49532068,0.15987583,0.01047666,0.3249682,0.33580917
751,0.2287648,0.09013057,0.008866602,0.12976763,0.4957891,0.15970868,0.010473947,0.3256065,0.33574653
752,0.22886913,0.09001037,0.008850078,0.13000868,0.49626294,0.15954189,0.0104721105,0.32624894,0.33568504
753,0.22897372,0.08989056,0.008834149,0.13024901,0.49674207,0.15937567,0.010471161,0.32689524,0.3356247
754,0.22907874,0.08977124,0.00881875,0.13048875,0.4972264,0.15920983,0.01047082,0.32754573,0.33556554
755,0.22918373,0.08965218,0.008803901,0.13072765,0.49771625,0.15904436,0.010471428,0.32820046,0.33550748
756,0.22928888,0.089533776,0.008789593,0.13096552,0.49821138,0.15887976,0.01047281,0.32885882,0.33545062
757,0.2293944,0.08941555,0.00877594,0.13120292,0.49871188,0.1587152,0.010475023,0.32952166,0.335395
758,0.22949982,0.089297794,0.008762834,0.13143918,0.49921858,0.15855123,0.010478192,0.33018914,0.33534053
759,0.22960547,0.08918053,0.008750343,0.1316746,0.49973017,0.1583882,0.010482057,0.33085993,0.33528733
760,0.2297116,0.089063704,0.008738516,0.13190939,0.50024664,0.15822525,0.010486797,0.3315346,0.33523524
761,0.22981769,0.088947184,0.00872727,0.13214324,0.5007693,0.15806268,0.0104923295,0.3322143,0.33518445
762,0.2299239,0.088831134,0.008716627,0.13237615,0.50129664,0.157901,0.010498656,0.332897,0.3351349
763,0.23003054,0.088715665,0.008706767,0.1326081,0.50182956,0.15773952,0.010505911,0.33358413,0.33508652
764,0.23013711,0.08860055,0.008697352,0.1328392,0.50236815,0.1575788,0.010513938,0.33427542,0.33503944
765,0.23024398,0.08848593,0.008688712,0.13306934,0.5029113,0.15741874,0.010522694,0.33496988,0.3349936
766,0.23035088,0.088371694,0.008680739,0.13329846,0.50346017,0.15725893,0.010532374,0.33566886,0.33494905
767,0.23045805,0.088258,0.008673332,0.13352673,0.5040144,0.15709983,0.010542785,0.33637175,0.33490565
768,0.2305654,0.08814471,0.00866669,0.133754,0.5045732,0.1569413,0.01055401,0.33707795,0.33486354
769,0.23067304,0.088032,0.008660671,0.13398038,0.5051377,0.15678333,0.010566071,0.3377883,0.33482277
770,0.23078072,0.087919734,0.008655353,0.13420562,0.5057068,0.15662593,0.010578748,0.3385021,0.3347833
771,0.23088855,0.087807976,0.008650675,0.1344299,0.5062812,0.15646908,0.010592288,0.33921984,0.334745
772,0.23099646,0.087696604,0.008646715,0.13465314,0.50686085,0.1563129,0.010606665,0.33994132,0.33470803
773,0.23110479,0.08758583,0.008643455,0.1348755,0.50744545,0.15615714,0.010621699,0.34066662,0.33467233
774,0.23121311,0.08747554,0.008640766,0.1350968,0.50803494,0.15600216,0.010637462,0.3413953,0.33463788
775,0.23132136,0.087365784,0.008638785,0.1353168,0.5086291,0.15584777,0.010653964,0.34212735,0.3346047
776,0.23143029,0.08725657,0.008637544,0.13553618,0.50922805,0.15569396,0.010671108,0.34286296,0.33457288
777,0.2315388,0.087147765,0.008636925,0.13575411,0.50983167,0.15554078,0.010688994,0.3436019,0.3345423
778,0.23164786,0.08703959,0.008637029,0.13597125,0.51043993,0.15538816,0.01070753,0.34434426,0.334513
779,0.23175699,0.08693195,0.008637698,0.13618733,0.5110533,0.15523612,0.010726747,0.34509045,0.33448496
780,0.23186615,0.08682475,0.008639115,0.1364023,0.511671,0.15508504,0.010746611,0.34583935,0.33445823
781,0.23197553,0.08671814,0.00864116,0.13661622,0.5122928,0.1549344,0.010767029,0.34659138,0.33443275
782,0.23208484,0.08661217,0.008643836,0.13682884,0.5129199,0.15478426,0.010788082,0.34734753,0.33440858
783,0.23219436,0.08650661,0.008647126,0.13704063,0.5135506,0.15463515,0.01080962,0.34810582,0.33438572
784,0.23230417,0.08640167,0.008651107,0.13725139,0.51418537,0.15448646,0.010831777,0.34886712,0.33436406
785,0.23241389,0.086297415,0.008655578,0.13746089,0.5148251,0.1543384,0.010854415,0.34963226,0.33434367
786,0.23252377,0.08619347,0.0086608175,0.13766949,0.51546836,0.15419121,0.01087766,0.35039946,0.3343246
787,0.23263365,0.08609023,0.008666599,0.13787682,0.5161158,0.15404457,0.010901309,0.3511699,0.33430675
788,0.23274374,0.085987665,0.008672929,0.13808315,0.51676756,0.15389854,0.010925472,0.35194355,0.3342902
789,0.23285398,0.085885584,0.008679918,0.13828848,0.51742214,0.1537534,0.010950068,0.35271865,0.3342749
790,0.23296393,0.08578404,0.008687372,0.13849252,0.5180812,0.15360878,0.010974952,0.35349745,0.33426085
791,0.23307407,0.08568314,0.008695346,0.13869558,0.5187445,0.15346491,0.011000351,0.35427925,0.33424804
792,0.2331844,0.085582845,0.008704068,0.1388975,0.5194103,0.15332209,0.01102615,0.3550621,0.33423653
793,0.23329459,0.08548316,0.008713094,0.13909833,0.5200801,0.15317953,0.011052276,0.35584828,0.33422622
794,0.23340464,0.08538402,0.008722618,0.139298,0.52075315,0.1530379,0.011078567,0.3566367,0.33421716
795,0.23351493,0.085285485,0.008732715,0.13949674,0.52142954,0.15289707,0.011105235,0.35742724,0.33420926
796,0.23362508,0.08518759,0.008743284,0.1396942,0.52210927,0.15275675,0.011132233,0.35822028,0.33420265
797,0.2337351,0.08509024,0.008754258,0.1398906,0.522792,0.15261737,0.011159396,0.3590152,0.33419728
798,0.23384525,0.08499371,0.008765707,0.14008583,0.5234773,0.15247877,0.0111866705,0.35981187,0.33419308
799,0.233955,0.084897585,0.008777425,0.14028,0.5241662,0.15234078,0.011214227,0.36061123,0.33419013
800,0.23406492,0.08480214,0.008789727,0.14047305,0.5248575,0.1522037,0.011241964,0.36141184,0.33418837
801,0.23417479,0.08470731,0.008802371,0.1406651,0.52555126,0.15206711,0.011269789,0.36221436,0.3341878
802,0.23428428,0.08461324,0.008815186,0.14085586,0.5262482,0.15193151,0.011297547,0.36301917,0.33418846
803,0.2343935,0.084519565,0.00882848,0.14104547,0.52694726,0.15179683,0.011325676,0.36382473,0.33419028
804,0.23450264,0.084426634,0.008842039,0.14123398,0.52764904,0.15166275,0.011353717,0.3646326,0.33419332
805,0.23461162,0.08433441,0.0088559035,0.1414213,0.52835286,0.15152939,0.011381761,0.36544174,0.33419755
806,0.23472038,0.0842428,0.008869948,0.14160763,0.52905846,0.15139695,0.011409775,0.36625174,0.3342029
807,0.23482865,0.084151745,0.008884288,0.14179261,0.52976656,0.15126534,0.011437734,0.3670635,0.33420944
808,0.23493674,0.08406138,0.008898887,0.14197649,0.53047705,0.15113437,0.011465779,0.3678769,0.3342172
809,0.23504458,0.08397172,0.008913675,0.1421592,0.53118896,0.15100425,0.0114936195,0.3686911,0.33422604
810,0.23515193,0.08388267,0.008928556,0.1423407,0.5319027,0.15087523,0.0115214335,0.369506,0.33423603
811,0.23525889,0.08379427,0.00894355,0.14252107,0.5326178,0.15074666,0.011549007,0.3703221,0.3342472
812,0.23536533,0.08370644,0.008958793,0.1427001,0.5333353,0.15061915,0.011576557,0.37113962,0.33425948
813,0.23547156,0.08361938,0.008974099,0.14287809,0.5340538,0.15049247,0.011603951,0.3719574,0.33427292
814,0.23557724,0.08353286,0.008989488,0.14305489,0.53477377,0.15036643,0.011631084,0.37277624,0.3342875
815,0.23568237,0.08344731,0.009004768,0.14323029,0.53549516,0.15024157,0.011657967,0.3735956,0.3343032
816,0.23578689,0.0833622,0.009020304,0.14340438,0.53621763,0.15011717,0.011684714,0.37441576,0.33432004
817,0.23589098,0.08327761,0.009035711,0.14357765,0.5369413,0.14999384,0.011711173,0.37523624,0.33433792
818,0.23599422,0.08319384,0.00905124,0.14374913,0.5376667,0.14987125,0.011737479,0.37605798,0.33435696
819,0.23609707,0.0831108,0.0090665985,0.14391966,0.53839225,0.1497497,0.011763387,0.37687916,0.33437705
820,0.23619899,0.08302818,0.00908199,0.14408882,0.53911877,0.14962886,0.011789061,0.37770087,0.33439818
821,0.23630036,0.0829466,0.0090971915,0.14425658,0.5398465,0.14950876,0.011814347,0.37852338,0.3344205
822,0.23640092,0.08286544,0.009112367,0.14442311,0.5405751,0.14938971,0.011839436,0.37934595,0.3344439
823,0.23650074,0.08278486,0.009127476,0.1445884,0.54130423,0.14927165,0.011864133,0.3801684,0.3344683
824,0.23659983,0.08270524,0.009142381,0.14475222,0.54203475,0.14915419,0.011888558,0.380992,0.33449382
825,0.23669809,0.08262609,0.009157154,0.14491485,0.5427649,0.14903781,0.011912567,0.3818145,0.33452043
826,0.23679544,0.08254766,0.009171824,0.14507596,0.5434958,0.14892209,0.011936271,0.38263744,0.33454803
827,0.23689198,0.082469836,0.009186143,0.145236,0.54422754,0.14880732,0.011959532,0.38346067,0.3345766
828,0.23698735,0.08239268,0.009200374,0.1453943,0.54496014,0.14869344,0.011982703,0.38428402,0.33460632
829,0.23708194,0.08231623,0.009214329,0.14555138,0.5456927,0.14858046,0.0120051475,0.38510704,0.33463708
830,0.23717566,0.08224038,0.009228226,0.14570706,0.5464252,0.14846817,0.012027442,0.3859296,0.33466876
831,0.23726824,0.08216529,0.009241594,0.14586134,0.54715896,0.1483568,0.0120492475,0.3867529,0.33470154
832,0.23735997,0.08209073,0.009254957,0.14601429,0.547893,0.14824635,0.012070885,0.38757578,0.33473536
833,0.23745088,0.08201686,0.009267948,0.14616607,0.5486271,0.14813687,0.012091966,0.38839823,0.33477005
834,0.23754026,0.08194368,0.009280715,0.14631586,0.54936177,0.14802793,0.012112711,0.38922113,0.33480585
835,0.23762889,0.08187105,0.0092930775,0.14646477,0.55009663,0.14792012,0.012133116,0.39004338,0.3348426
836,0.23771654,0.08179916,0.009305324,0.14661206,0.5508313,0.14781281,0.01215314,0.3908654,0.33488032
837,0.23780286,0.081727736,0.0093171075,0.14675802,0.55156755,0.14770646,0.012172839,0.39168823,0.334919
838,0.23788813,0.0816571,0.009328744,0.1469023,0.55230385,0.14760108,0.012192271,0.3925105,0.33495873
839,0.23797235,0.08158701,0.009340034,0.1470453,0.5530403,0.14749649,0.012211307,0.3933325,0.33499932
840,0.23805536,0.08151751,0.009350964,0.14718689,0.5537769,0.14739263,0.012229937,0.39415437,0.3350409
841,0.23813725,0.081448674,0.009361573,0.14732699,0.554514,0.14728953,0.01224828,0.39497617,0.33508343
842,0.23821811,0.0813805,0.00937192,0.14746569,0.55525106,0.14718716,0.0122663295,0.39579758,0.33512697
843,0.2382977,0.081312664,0.009381974,0.14760306,0.5559891,0.14708558,0.012284101,0.3966194,0.33517128
844,0.23837599,0.08124545,0.0093917,0.14773884,0.55672836,0.14698495,0.012301624,0.3974418,0.33521667
845,0.23845346,0.08117912,0.009401139,0.14787321,0.5574678,0.14688505,0.012318928,0.39826384,0.3352629
846,0.23852956,0.08111306,0.009410248,0.14800626,0.55820704,0.14678581,0.012335768,0.39908546,0.3353101
847,0.23860443,0.08104768,0.009419012,0.14813775,0.558947,0.14668721,0.012352423,0.39990738,0.33535808
848,0.23867846,0.08098284,0.009427544,0.14826807,0.5596872,0.14658928,0.012368864,0.40072906,0.33540702
849,0.23875107,0.080918394,0.009435811,0.14839686,0.56042933,0.14649229,0.012385166,0.40155187,0.33545694
850,0.2388225,0.08085458,0.009443803,0.14852412,0.5611724,0.14639597,0.01240139,0.40237507,0.3355077
851,0.23889282,0.08079136,0.009451492,0.14864998,0.5619149,0.1463004,0.012417157,0.40319738,0.33555928
852,0.23896213,0.08072852,0.009458996,0.14877461,0.5626586,0.14620532,0.012432785,0.40402052,0.33561176
853,0.23903006,0.0806663,0.009465993,0.14889777,0.5634034,0.14611097,0.0124483025,0.40484416,0.33566514
854,0.23909698,0.08060438,0.0094731245,0.14901948,0.5641494,0.14601733,0.012463876,0.40566817,0.33571935
855,0.2391628,0.08054302,0.009479789,0.14914,0.5648967,0.14592448,0.0124791125,0.40649313,0.33577442
856,0.23922741,0.08048223,0.009486341,0.14925884,0.5656446,0.14583203,0.012494362,0.40731823,0.3358303
857,0.23929098,0.08042196,0.009492589,0.14937644,0.56639326,0.14574033,0.012509358,0.40814358,0.3358871
858,0.23935336,0.08036191,0.00949867,0.14949279,0.56714356,0.14564902,0.012524397,0.40897015,0.33594468
859,0.23941474,0.08030222,0.009504665,0.14960785,0.56789577,0.14555854,0.012539442,0.40979782,0.33600312
860,0.23947522,0.080243334,0.009510435,0.14972144,0.5686486,0.14546871,0.012554346,0.41062555,0.33606246
861,0.23953445,0.08018461,0.009516092,0.14983375,0.56940293,0.1453793,0.012569314,0.4114543,0.3361225
862,0.23959255,0.08012645,0.009521459,0.14994465,0.5701586,0.14529048,0.01258412,0.412284,0.33618352
863,0.23964974,0.08006843,0.009526971,0.15005435,0.57091564,0.14520226,0.012599106,0.41311428,0.33624518
864,0.23970589,0.08001102,0.009532123,0.15016276,0.5716747,0.14511454,0.012613933,0.4139462,0.33630776
865,0.23976119,0.07995387,0.009537332,0.15026999,0.5724355,0.1450273,0.012628945,0.41477928,0.33637115
866,0.23981509,0.079897024,0.009542467,0.1503756,0.5731984,0.1449409,0.012644114,0.41561335,0.33643535
867,0.23986843,0.079840764,0.009547466,0.15048021,0.5739619,0.14485492,0.012659101,0.4164479,0.3365003
868,0.23992062,0.07978467,0.009552488,0.15058346,0.57472736,0.14476913,0.012674171,0.41728404,0.33656597
869,0.239972,0.07972896,0.009557358,0.15068567,0.57549477,0.14468417,0.012689263,0.4181213,0.3366326
870,0.2400224,0.079673596,0.0095624225,0.15078638,0.5762645,0.14459948,0.012704684,0.4189603,0.3367
871,0.24007165,0.079618506,0.009567255,0.1508859,0.57703626,0.14451544,0.012720024,0.4198008,0.33676803
872,0.24011998,0.0795637,0.009572264,0.15098402,0.5778103,0.14443193,0.012735615,0.42064276,0.33683705
873,0.24016775,0.07950928,0.009577278,0.15108119,0.57858574,0.14434895,0.012751254,0.4214855,0.3369067
874,0.24021453,0.0794551,0.009582337,0.1511771,0.5793632,0.14426623,0.012767041,0.42232996,0.3369771
875,0.24026053,0.07940128,0.009587322,0.15127192,0.58014274,0.14418384,0.012782844,0.42317602,0.3370483
876,0.24030551,0.07934774,0.0095924875,0.1513653,0.5809246,0.14410204,0.012798954,0.4240236,0.33712035
877,0.24035016,0.07929425,0.009597803,0.1514581,0.58170867,0.14402084,0.01281526,0.42487255,0.3371931
878,0.24039324,0.07924112,0.00960305,0.15154907,0.5824959,0.14393996,0.012831588,0.4257244,0.33726656
879,0.24043596,0.07918837,0.0096084885,0.1516391,0.5832851,0.14385957,0.012848186,0.42657736,0.33734092
880,0.2404781,0.07913569,0.009614125,0.15172827,0.58407533,0.14377968,0.012864855,0.42743078,0.337416
881,0.24051905,0.07908335,0.009619729,0.15181597,0.58486867,0.14370002,0.012881685,0.428287,0.33749175
882,0.24055973,0.07903138,0.0096254535,0.1519029,0.58566374,0.14362068,0.01289866,0.4291444,0.3375682
883,0.24059933,0.078979254,0.009631639,0.15198843,0.5864619,0.14354177,0.012916012,0.43000412,0.33764544
884,0.24063824,0.07892764,0.009637556,0.15207304,0.58726275,0.14346375,0.012933318,0.43086568,0.3377235
885,0.24067688,0.078876086,0.009644074,0.15215671,0.58806586,0.14338553,0.0129511645,0.43172914,0.3378022
886,0.2407144,0.07882496,0.009650423,0.15223901,0.5888698,0.14330836,0.012968583,0.4325929,0.33788168
887,0.24075148,0.07877368,0.009657127,0.15232067,0.58967745,0.14323072,0.01298669,0.43346003,0.3379618
888,0.24078792,0.078723066,0.009663981,0.15240088,0.5904865,0.14315419,0.013004637,0.43432772,0.3380428
889,0.24082348,0.078672,0.009671157,0.15248032,0.5912992,0.14307731,0.013023285,0.4351986,0.3381243
890,0.24085861,0.07862171,0.009678288,0.15255861,0.592114,0.1430016,0.013041568,0.43607083,0.33820665
891,0.24089342,0.07857132,0.009685979,0.15263613,0.59293044,0.14292583,0.013060387,0.4369442,0.3382897
892,0.24092716,0.07852115,0.009693495,0.15271251,0.5937499,0.14285073,0.013079067,0.43782008,0.33837345
893,0.24096054,0.07847108,0.0097014615,0.152788,0.5945715,0.14277565,0.0130982045,0.4386976,0.33845782
894,0.2409934,0.078421235,0.0097096,0.15286256,0.5953953,0.14270101,0.013117351,0.43957692,0.33854294
895,0.24102578,0.07837159,0.009717924,0.15293625,0.59622145,0.14262673,0.013136663,0.4404581,0.33862868
896,0.24105753,0.07832206,0.00972652,0.15300895,0.5970492,0.14255267,0.013156244,0.44134027,0.3387152
897,0.24108884,0.07827269,0.009735346,0.1530808,0.59788024,0.14247906,0.013175987,0.44222516,0.33880225
898,0.24111928,0.07822334,0.009744414,0.15315153,0.59871334,0.14240609,0.013195814,0.44311145,0.33889008
899,0.24114965,0.078174226,0.009753633,0.15322179,0.5995487,0.14233316,0.01321583,0.44399968,0.3389786
900,0.24117921,0.07812529,0.00976316,0.15329076,0.60038614,0.14226069,0.013236024,0.44488943,0.3390677
901,0.24120852,0.078076474,0.009772824,0.15335922,0.60122514,0.14218828,0.013256338,0.44578055,0.3391574
902,0.24123743,0.07802776,0.009782759,0.1534269,0.6020664,0.14211634,0.01327675,0.44667333,0.3392478
903,0.24126571,0.077979125,0.009792945,0.15349364,0.6029103,0.1420446,0.0132973725,0.44756827,0.33933875
904,0.24129358,0.07793082,0.009803256,0.1535595,0.60375583,0.14197332,0.013318069,0.44846445,0.33943054
905,0.24132106,0.07788241,0.009813833,0.15362482,0.6046039,0.14190237,0.013339022,0.44936246,0.33952278
906,0.24134782,0.07783411,0.009824618,0.1536891,0.6054541,0.14183176,0.013360018,0.45026234,0.33961564
907,0.24137466,0.077786095,0.009835608,0.15375295,0.60630554,0.14176138,0.013381162,0.451163,0.33970916
908,0.24140069,0.077738136,0.009846824,0.15381573,0.6071593,0.14169125,0.013402421,0.45206565,0.33980325
909,0.24142636,0.07769033,0.009857998,0.15387803,0.60801446,0.1416215,0.013423733,0.45296925,0.33989793
910,0.24145171,0.07764247,0.009869609,0.15393963,0.60887074,0.14155167,0.0134452125,0.45387384,0.33999306
911,0.24147657,0.07759494,0.009881262,0.15400036,0.6097303,0.14148231,0.013466632,0.45478135,0.34008896
912,0.24150129,0.07754738,0.009893235,0.15406068,0.61059076,0.14141338,0.013488422,0.45568895,0.34018543
913,0.24152514,0.07749987,0.0099052545,0.15412003,0.6114539,0.14134486,0.013510155,0.45659888,0.3402824
914,0.24154884,0.07745263,0.009917404,0.15417881,0.61231875,0.14127663,0.0135319745,0.45751017,0.3403799
915,0.24157205,0.07740539,0.009929739,0.15423691,0.61318433,0.1412084,0.013553931,0.45842198,0.34047797
916,0.24159504,0.07735829,0.009942113,0.15429464,0.614051,0.14114036,0.0135757765,0.45933488,0.34057653
917,0.24161768,0.0773113,0.009954694,0.1543517,0.61491925,0.1410725,0.013597878,0.4602489,0.34067562
918,0.24163991,0.07726451,0.009967367,0.15440804,0.6157895,0.14100492,0.013620042,0.4611645,0.3407753
919,0.24166149,0.0772175,0.009980194,0.1544638,0.61666226,0.1409378,0.013642311,0.46208218,0.34087548
920,0.24168271,0.07717084,0.009993059,0.1545188,0.61753553,0.14087114,0.013664528,0.46299988,0.34097618
921,0.24170358,0.077124156,0.010006092,0.15457334,0.61841047,0.14080463,0.013686856,0.463919,0.34107736
922,0.24172413,0.07707771,0.01001909,0.15462734,0.61928654,0.14073819,0.013709201,0.46483916,0.34117904
923,0.24174452,0.07703138,0.010032151,0.15468098,0.6201625,0.14067188,0.013731416,0.46575916,0.34128118
924,0.24176422,0.07698489,0.010045407,0.15473391,0.62104076,0.14060561,0.013753943,0.4666812,0.34138367
925,0.24178383,0.076938905,0.010058641,0.15478629,0.62192047,0.1405399,0.013776426,0.46760413,0.3414868
926,0.24180263,0.07689253,0.01007207,0.15483804,0.62280154,0.1404743,0.0137990415,0.46852818,0.34159037
927,0.24182093,0.07684662,0.010085414,0.1548889,0.62368417,0.14040947,0.013821519,0.46945316,0.34169447
928,0.24183926,0.07680073,0.010098619,0.1549399,0.6245669,0.14034452,0.01384395,0.47037846,0.34179893
929,0.2418569,0.076754756,0.010112049,0.1549901,0.62545097,0.14027952,0.013866595,0.47130483,0.34190378
930,0.24187425,0.07670916,0.010125336,0.15503974,0.62633634,0.14021489,0.01388913,0.4722323,0.34200913
931,0.24189132,0.07666347,0.010138796,0.15508907,0.6272216,0.14015038,0.013911748,0.47315943,0.34211487
932,0.24190772,0.07661798,0.010152123,0.15513761,0.6281086,0.14008622,0.013934273,0.47408813,0.3422211
933,0.24192378,0.07657242,0.01016559,0.15518577,0.62899673,0.14002223,0.013956927,0.47501758,0.34232762
934,0.24193923,0.076527245,0.010178884,0.1552331,0.62988573,0.1399588,0.013979414,0.47594753,0.34243476
935,0.2419544,0.076481774,0.010192263,0.15528037,0.63077533,0.13989517,0.01400201,0.47687817,0.3425422
936,0.24196908,0.0764367,0.010205581,0.1553268,0.63166654,0.13983198,0.0140245585,0.47781003,0.34264997
937,0.24198338,0.07639156,0.010218762,0.15537305,0.63255817,0.13976884,0.014047036,0.4787423,0.34275818
938,0.24199711,0.07634675,0.010231918,0.15541844,0.6334499,0.13970606,0.014069575,0.47967428,0.3428668
939,0.24201077,0.07630184,0.010245031,0.15546389,0.634342,0.1396431,0.014092008,0.48060688,0.34297574
940,0.24202378,0.07625711,0.010258197,0.15550847,0.6352353,0.13958053,0.014114564,0.48154023,0.3430851
941,0.24203603,0.07621249,0.010271185,0.15555236,0.6361305,0.13951854,0.014136964,0.48247498,0.34319487
942,0.24204794,0.0761678,0.010284295,0.15559584,0.6370264,0.13945648,0.014159439,0.48341048,0.34330502
943,0.24205896,0.076123245,0.010297161,0.15563856,0.637923,0.13939483,0.014181808,0.4843464,0.34341553
944,0.24207008,0.07607906,0.010309896,0.15568112,0.63881886,0.1393335,0.014204058,0.48528132,0.3435264
945,0.24208045,0.076034755,0.01032252,0.15572317,0.6397161,0.1392718,0.014226273,0.48621804,0.34363747
946,0.24209046,0.07599079,0.010335057,0.15576462,0.64061254,0.1392105,0.014248362,0.48715368,0.34374902
947,0.2421,0.07594666,0.01034767,0.15580568,0.64151037,0.13914931,0.014270584,0.4880905,0.3438608
948,0.242109,0.075902745,0.010360232,0.15584603,0.64240944,0.13908856,0.014292763,0.48902816,0.3439732
949,0.24211714,0.07585883,0.01037257,0.15588574,0.6433102,0.13902815,0.014314833,0.48996723,0.34408578
950,0.24212468,0.07581507,0.010384831,0.15592478,0.64421135,0.13896811,0.014336686,0.49090654,0.34419888
951,0.24213222,0.07577156,0.0103969155,0.15596373,0.64511216,0.13890804,0.0143586015,0.49184552,0.34431222
952,0.24213894,0.075727925,0.010408927,0.15600209,0.64601254,0.13884787,0.014380476,0.49278423,0.3444257
953,0.24214517,0.07568472,0.010420781,0.15603967,0.6469145,0.1387881,0.0144020645,0.49372432,0.34453964
954,0.24215113,0.075641505,0.010432668,0.15607695,0.64781547,0.13872828,0.0144237885,0.4946634,0.34465384
955,0.24215579,0.07559818,0.01044433,0.15611328,0.648719,0.13866897,0.014445457,0.4956046,0.3447685
956,0.24216048,0.07555502,0.01045597,0.15614949,0.6496223,0.13860987,0.014466933,0.49654552,0.34488347
957,0.24216427,0.07551215,0.010467464,0.15618466,0.65052736,0.13855131,0.014488279,0.49748775,0.34499887
958,0.2421675,0.07546929,0.010478959,0.15621924,0.6514323,0.13849275,0.014509672,0.49842983,0.34511462
959,0.24217033,0.07542643,0.0104900785,0.15625383,0.6523373,0.13843413,0.014530794,0.49937236,0.3452305
960,0.24217251,0.07538385,0.010501131,0.15628754,0.6532425,0.13837563,0.014551894,0.500315,0.3453467
961,0.24217418,0.07534135,0.010512151,0.15632068,0.6541481,0.13831745,0.01457291,0.5012578,0.34546322
962,0.24217513,0.07529889,0.0105230715,0.15635318,0.65505445,0.13825929,0.014593825,0.5022013,0.34558025
963,0.24217549,0.0752567,0.0105338665,0.15638493,0.6559611,0.13820183,0.014614713,0.50314456,0.34569764
964,0.24217513,0.075214304,0.0105444025,0.15641643,0.65686905,0.13814424,0.014635197,0.5040896,0.3458152
965,0.24217445,0.07517216,0.010555156,0.15644713,0.6577775,0.13808708,0.014655884,0.5050345,0.34593314
966,0.24217272,0.07513019,0.010565464,0.15647706,0.6586873,0.13803016,0.014676161,0.50598097,0.34605145
967,0.2421709,0.07508841,0.010575687,0.15650679,0.6595959,0.13797319,0.014696577,0.5069261,0.34617007
968,0.24216786,0.07504647,0.010585727,0.15653566,0.6605057,0.13791625,0.014716697,0.50787276,0.34628886
969,0.2421647,0.07500491,0.010595757,0.15656404,0.66141474,0.13785964,0.014736883,0.5088182,0.34640807
970,0.24216092,0.07496341,0.010605566,0.15659194,0.6623249,0.13780327,0.014756591,0.509765,0.3465277
971,0.24215645,0.07492182,0.010615542,0.15661909,0.66323584,0.13774692,0.014776463,0.51071244,0.34664762
972,0.24215123,0.07488043,0.010625228,0.15664557,0.664148,0.13769116,0.014796056,0.51166075,0.346768
973,0.24214514,0.074839085,0.010634791,0.15667126,0.66506135,0.13763545,0.014815612,0.51261026,0.34688863
974,0.24213855,0.07479795,0.010644116,0.15669648,0.66597384,0.13757999,0.014834821,0.51355904,0.34700954
975,0.24213147,0.07475691,0.010653341,0.15672122,0.6668873,0.13752443,0.014853982,0.51450884,0.3471308
976,0.24212402,0.07471592,0.01066263,0.15674548,0.6678002,0.13746895,0.014873126,0.5154581,0.34725234
977,0.24211538,0.074675165,0.0106714545,0.15676875,0.66871405,0.13741387,0.014891881,0.51640826,0.34737432
978,0.24210644,0.074634336,0.010680615,0.15679148,0.66962856,0.13735886,0.014910795,0.5173589,0.34749663
979,0.24209668,0.074593596,0.01068934,0.15681374,0.6705442,0.13730426,0.014929264,0.51831067,0.3476193
980,0.24208629,0.074553005,0.01069809,0.1568352,0.6714608,0.13724972,0.014947566,0.5192635,0.34774232
981,0.24207526,0.07451256,0.010706651,0.15685605,0.67237747,0.13719541,0.014965858,0.52021617,0.34786576
982,0.24206382,0.07447205,0.010715083,0.15687668,0.67329484,0.137141,0.0149838915,0.52116996,0.34798935
983,0.24205136,0.07443174,0.0107233785,0.15689625,0.6742118,0.13708682,0.0150017515,0.5221232,0.34811336
984,0.24203882,0.074391685,0.010731441,0.15691568,0.67512906,0.13703285,0.015019348,0.5230769,0.34823772
985,0.24202545,0.0743517,0.0107394615,0.15693429,0.676047,0.13697886,0.0150369,0.5240313,0.34836254
986,0.24201101,0.07431141,0.010747614,0.15695198,0.6769668,0.13692518,0.01505433,0.5249873,0.34848773
987,0.24199641,0.07427156,0.010755517,0.15696932,0.67788726,0.13687186,0.015071505,0.5259439,0.34861323
988,0.2419807,0.07423159,0.010763171,0.15698595,0.67880815,0.13681856,0.015088452,0.5269011,0.34873906
989,0.24196455,0.074191906,0.010770746,0.1570019,0.6797298,0.1367653,0.0151051255,0.5278594,0.3488654
990,0.24194834,0.0741521,0.01077827,0.15701796,0.6806505,0.13671239,0.015121894,0.5288162,0.34899184
991,0.24193105,0.07411258,0.010785629,0.15703283,0.6815724,0.13665898,0.01513827,0.52977514,0.34911874
992,0.24191292,0.07407307,0.010792829,0.15704702,0.68249404,0.13660602,0.015154473,0.5307336,0.34924594
993,0.24189489,0.07403356,0.010799977,0.15706135,0.6834171,0.1365533,0.015170541,0.5316932,0.34937373
994,0.24187586,0.07399424,0.010807066,0.15707456,0.6843409,0.13650061,0.015186403,0.53265387,0.3495019
995,0.24185595,0.07395487,0.010813953,0.15708713,0.68526673,0.13644814,0.015201923,0.53361666,0.34963045
996,0.24183579,0.07391574,0.010820752,0.15709929,0.6861917,0.1363959,0.01521747,0.5345783,0.3497594
997,0.24181475,0.073876366,0.0108273495,0.15711103,0.68711793,0.13634352,0.015232605,0.5355418,0.34988853
998,0.24179281,0.07383745,0.010833834,0.15712152,0.68804413,0.13629146,0.015247706,0.536505,0.35001808
999,0.24177101,0.07379822,0.010840343,0.15713245,0.68897074,0.13623911,0.015262671,0.53746897,0.35014793
1000,0.24174845,0.07375965,0.0108466195,0.15714218,0.6898973,0.1361873,0.015277424,0.53843254,0.35027832
1001,0.24172497,0.07372052,0.01085268,0.15715177,0.6908258,0.13613519,0.015291755,0.53939885,0.350409
1002,0.24170089,0.07368181,0.010858693,0.15716039,0.691755,0.13608345,0.015306145,0.5403654,0.35054025
1003,0.24167672,0.07364293,0.010864696,0.15716909,0.6926841,0.13603146,0.015320154,0.5413325,0.35067186
1004,0.24165195,0.07360447,0.0108705275,0.15717696,0.6936139,0.13597992,0.015334139,0.5422998,0.35080394
1005,0.241626,0.073565535,0.010876152,0.15718432,0.6945456,0.1359283,0.015347718,0.5432696,0.35093617
1006,0.24160025,0.07352728,0.0108818235,0.15719114,0.69547606,0.13587694,0.0153614115,0.54423773,0.35106894
1007,0.24157321,0.07348854,0.0108871,0.15719756,0.69640905,0.13582544,0.015374567,0.54520905,0.3512021
1008,0.24154595,0.07345029,0.01089244,0.15720321,0.6973409,0.13577399,0.015387683,0.54617923,0.3513357
1009,0.24151817,0.07341177,0.010897621,0.15720877,0.6982742,0.13572253,0.015400736,0.5471509,0.35146958
1010,0.2414898,0.07337355,0.010902685,0.15721355,0.69920754,0.13567135,0.015413395,0.5481228,0.35160396
1011,0.24146092,0.07333509,0.010907578,0.15721825,0.70014185,0.13561997,0.015426062,0.5490958,0.35173866
1012,0.2414316,0.07329718,0.010912317,0.1572221,0.701077,0.13556889,0.015438106,0.55007,0.35187393
1013,0.24140163,0.073258735,0.010917032,0.15722586,0.7020135,0.13551761,0.015450413,0.5510455,0.3520096
1014,0.24137115,0.07322069,0.010921643,0.15722881,0.70295036,0.1354665,0.015462529,0.5520213,0.35214573
1015,0.24134028,0.07318251,0.010926102,0.15723166,0.703888,0.13541551,0.015474249,0.55299824,0.35228223
1016,0.24130869,0.07314467,0.010930348,0.15723367,0.7048266,0.1353646,0.015485899,0.55397606,0.35241914
1017,0.24127679,0.07310663,0.0109343985,0.15723576,0.70576394,0.13531373,0.0154972505,0.5549529,0.35255626
1018,0.24124405,0.073068656,0.010938301,0.15723708,0.706704,0.13526237,0.015508569,0.55593306,0.35269374
1019,0.24121109,0.0730308,0.010942418,0.15723787,0.7076434,0.13521169,0.01551988,0.5569118,0.35283202
1020,0.24117781,0.07299294,0.010946002,0.15723887,0.7085844,0.13516073,0.015530536,0.55789316,0.35297057
1021,0.24114406,0.0729552,0.010949671,0.15723918,0.70952535,0.13510971,0.01554144,0.5588742,0.35310975
1022,0.24110943,0.07291751,0.010952997,0.15723892,0.7104676,0.13505884,0.015551762,0.55985695,0.35324916
1023,0.24107474,0.07287983,0.0109564215,0.1572385,0.71141005,0.13500798,0.01556239,0.5608397,0.35338914
1024,0.24103904,0.072841905,0.010959707,0.15723743,0.7123555,0.13495703,0.015572463,0.561826,0.35352936
1025,0.24100333,0.07280451,0.010962805,0.15723602,0.7132991,0.13490665,0.015582731,0.5628097,0.35367027
1026,0.24096689,0.07276674,0.010965518,0.15723462,0.714245,0.1348556,0.015592424,0.563797,0.3538113
1027,0.24093017,0.07272947,0.01096841,0.15723228,0.71518946,0.13480477,0.015602423,0.56478226,0.353953
1028,0.24089316,0.07269161,0.010970947,0.15723059,0.7161367,0.13475356,0.015611899,0.5657712,0.3540949
1029,0.24085581,0.07265458,0.010973551,0.15722768,0.7170817,0.13470328,0.015621481,0.56675696,0.35423753
1030,0.24081713,0.0726167,0.0109756645,0.15722477,0.71803164,0.13465194,0.015630515,0.5677492,0.35438034
1031,0.24077922,0.07257988,0.010978123,0.15722121,0.7189787,0.13460138,0.015639924,0.5687374,0.35452422
1032,0.24074018,0.07254187,0.010980045,0.15721826,0.71993107,0.13455015,0.015648535,0.56973237,0.35466802
1033,0.24070103,0.07250527,0.010982182,0.15721358,0.72087926,0.13449986,0.015657844,0.57072157,0.35481265
1034,0.24066061,0.07246695,0.010983766,0.15720989,0.72183436,0.13444853,0.015666049,0.57171977,0.35495707
1035,0.24062127,0.07243084,0.010985643,0.15720478,0.72278214,0.13439855,0.015675263,0.5727083,0.3551027
1036,0.24057974,0.07239243,0.0109867565,0.15720056,0.7237396,0.13434668,0.015682891,0.5737101,0.35524794
1037,0.24053946,0.07235683,0.010988421,0.15719421,0.724687,0.13429695,0.015692262,0.57469773,0.3553948
1038,0.2404972,0.07231782,0.010989144,0.15719023,0.725648,0.13424464,0.01569915,0.5757042,0.35554066
1039,0.24045667,0.07228284,0.010990936,0.15718289,0.72659457,0.13419533,0.015708713,0.57669055,0.35568875
1040,0.24041301,0.07224326,0.010990958,0.15717879,0.72756183,0.1341425,0.01571469,0.5777046,0.3558354
1041,0.24037218,0.07220919,0.010992738,0.15717027,0.72850645,0.13409401,0.015724897,0.57868755,0.355985
1042,0.24032658,0.07216842,0.0109921675,0.15716599,0.7294818,0.13404019,0.015729627,0.579712,0.3561321
1043,0.24028659,0.072136134,0.010994147,0.1571563,0.730419,0.133993,0.015740968,0.580685,0.35628322
1044,0.2402384,0.072093435,0.010992496,0.15715246,0.73140603,0.13393754,0.015743494,0.581725,0.35643032
1045,0.24019954,0.072063774,0.01099513,0.15714063,0.7323321,0.13389239,0.015757184,0.58268255,0.35658342
1046,0.24014786,0.07201774,0.010992124,0.157138,0.73333764,0.13383417,0.015756346,0.58374715,0.3567302
1047,0.24011211,0.071992785,0.01099555,0.15712377,0.7342426,0.1337926,0.015773622,0.5846764,0.3568863
1048,0.24005523,0.07194051,0.010990856,0.15712386,0.7352812,0.13372885,0.015767606,0.5857848,0.35703155
1049,0.24002495,0.071923874,0.010996102,0.15710497,0.7361468,0.13369477,0.015791312,0.58666074,0.35719207
1050,0.23995827,0.07186053,0.01098848,0.15710926,0.7372447,0.1336211,0.01577601,0.5878476,0.35733402
1051,0.2399395,0.071859114,0.010997063,0.15708332,0.7380336,0.13360089,0.015812228,0.5886205,0.35750142
1052,0.23985527,0.07177511,0.01098391,0.15709625,0.73924196,0.13350846,0.015778713,0.5899548,0.35763595
1053,0.23985878,0.07180265,0.010999036,0.15705709,0.73987997,0.13351403,0.015839733,0.5905262,0.35781562
1054,0.23974115,0.07167859,0.010976702,0.15708585,0.7413013,0.13338546,0.015771875,0.59214395,0.35793534
1055,0.23979002,0.0717625,0.011003281,0.15702423,0.7416404,0.13344267,0.015880326,0.5923174,0.35813728
1056,0.23960626,0.071559794,0.010964511,0.15708195,0.7434848,0.13324131,0.015745504,0.594498,0.35822755
1057,0.23974673,0.07175618,0.011012743,0.15697782,0.74321103,0.13340445,0.0159495,0.5938571,0.35847116
1058,0.23942778,0.07139459,0.010942858,0.15709032,0.7459126,0.13305555,0.015679376,0.5971777,0.35849977
1059,0.2397596,0.071823515,0.011031667,0.15690441,0.744347,0.13344003,0.016080016,0.59482694,0.3588221
1060,0.23915392,0.07113392,0.010901724,0.15711828,0.7488059,0.13278744,0.015533856,0.6004846,0.35871667
1061,0.23989226,0.07205761,0.011067742,0.1567669,0.7444104,0.13365282,0.016346302,0.59441125,0.35918486
1062,0.23865913,0.07067887,0.010809977,0.15717028,0.75243837,0.13238029,0.015238537,0.60481954,0.35875973
1063,0.24028112,0.07269213,0.011141889,0.1564471,0.74167156,0.13430303,0.01690489,0.59046364,0.35948336
1064,0.23762584,0.069841646,0.010536095,0.1572481,0.7563201,0.1318835,0.0147519745,0.60968465,0.3581858
1065,0.24115762,0.07419491,0.011378902,0.15558381,0.7325556,0.13579735,0.017895767,0.5788625,0.35942382
1066,0.2359564,0.06843943,0.009579239,0.15793772,0.7544392,0.13196321,0.014510387,0.6079656,0.35581562
1067,0.24141319,0.075518176,0.012103615,0.1537914,0.7278962,0.13570924,0.018655973,0.573531,0.359235
1068,0.23676595,0.06810144,0.0092230495,0.15944146,0.75018716,0.13133219,0.015025853,0.60382915,0.35479167
1069,0.24008477,0.075264476,0.0120962495,0.15272404,0.73331344,0.13481568,0.018238991,0.5802588,0.35956708
1070,0.23771963,0.0684638,0.010034344,0.15922149,0.75482184,0.13108803,0.01515918,0.6085746,0.3568837
1071,0.23962963,0.074894674,0.011613706,0.15312125,0.73990715,0.13498826,0.017864114,0.5870548,0.36046386
1072,0.23647389,0.0679724,0.01022835,0.15827315,0.75996536,0.13250871,0.014700687,0.61275595,0.3581095
1073,0.2404261,0.07486755,0.011679306,0.15387924,0.74423796,0.13463798,0.017801844,0.5917981,0.3608217
1074,0.23639211,0.06804257,0.010279491,0.15807004,0.7629913,0.13178246,0.014840025,0.61636883,0.35812286
1075,0.24066412,0.07520152,0.011408488,0.15405412,0.73853815,0.13546295,0.017686231,0.58538896,0.36048934
1076,0.23564573,0.067563966,0.009626569,0.1584552,0.75860095,0.13185537,0.015172659,0.6115729,0.35679543
1077,0.24066198,0.07516403,0.011893941,0.153604,0.741866,0.13375337,0.017864699,0.5902479,0.3609509
1078,0.23730537,0.068010814,0.010192459,0.1591021,0.76249343,0.1305501,0.015221293,0.61672205,0.35869935
1079,0.24010977,0.07490573,0.011387986,0.15381606,0.7429884,0.1351231,0.017545251,0.59032005,0.3617473
1080,0.23526539,0.06729949,0.009864127,0.15810177,0.7656443,0.13204944,0.014927291,0.6186676,0.3584352
1081,0.24010134,0.07476909,0.01175749,0.15357476,0.75028133,0.13396382,0.017625948,0.5986916,0.36208975
1082,0.23670575,0.06791101,0.010426825,0.15836792,0.7695178,0.13089466,0.014981814,0.6236413,0.35943505
1083,0.23979001,0.07491306,0.011058006,0.15381894,0.74364555,0.13595423,0.01733672,0.59035456,0.36150262
1084,0.23450212,0.06723076,0.009419453,0.1578519,0.76383865,0.13210407,0.015289679,0.6164449,0.35731232
1085,0.23988515,0.074515335,0.011958862,0.15341096,0.75109303,0.1327674,0.017619172,0.60070646,0.36207435
1086,0.23798762,0.068461806,0.010587337,0.15893848,0.77033496,0.12955391,0.015418839,0.6253622,0.3606599
1087,0.23941804,0.074107476,0.010877466,0.1544331,0.7485973,0.13554345,0.01703693,0.59601694,0.3628482
1088,0.23405191,0.067111455,0.00970958,0.15723088,0.7720479,0.13221438,0.0149924895,0.62484103,0.35920316
1089,0.2397055,0.07420232,0.011831822,0.15367137,0.7583005,0.13291551,0.017520353,0.6078646,0.36345264
1090,0.23731759,0.06821577,0.010678162,0.15842366,0.7769655,0.12974979,0.015099754,0.63211596,0.3612193
1091,0.23940209,0.074501246,0.0106312735,0.15426956,0.74568075,0.13691147,0.016905015,0.5918643,0.36255005
1092,0.23354967,0.0670143,0.008900832,0.15763454,0.76508653,0.13238712,0.01572534,0.61697406,0.3570038
1093,0.2388983,0.0736484,0.0124738095,0.1527761,0.7612879,0.13109773,0.017436482,0.6127537,0.36304298
1094,0.24027283,0.06947059,0.01138539,0.15941685,0.77475816,0.12842402,0.016397247,0.6299369,0.3630439
1095,0.23712586,0.07170342,0.01033625,0.15508619,0.76635146,0.13470833,0.015852688,0.6157904,0.36447173
1096,0.23441169,0.06801518,0.01088283,0.15551367,0.7880279,0.13185196,0.014923031,0.6412529,0.36345336
1097,0.23963705,0.07354342,0.011251537,0.15484208,0.76843977,0.13329035,0.01759767,0.61755174,0.36557856
1098,0.23556666,0.067488916,0.01081621,0.15726154,0.7857579,0.13067548,0.014663962,0.64041847,0.3622699
1099,0.24058852,0.07504939,0.010698005,0.15484111,0.74201244,0.1372403,0.01709669,0.58767545,0.36270058
1100,0.23466592,0.06704131,0.008053747,0.15957086,0.7550788,0.13133757,0.0171397,0.60660154,0.35451248
1101,0.2380588,0.072880305,0.014113197,0.1510653,0.7652496,0.12991726,0.018255139,0.6170772,0.362652
1102,0.24407321,0.07079241,0.012967239,0.16031356,0.7707851,0.12731226,0.019107113,0.62436575,0.3645635
1103,0.23316671,0.06838737,0.010247076,0.15453227,0.7943999,0.13204913,0.014021254,0.64832956,0.36643398
1104,0.23902303,0.071397565,0.012237577,0.1553879,0.78663504,0.13601513,0.017529562,0.6330904,0.36983615
1105,0.23656403,0.06821095,0.012122612,0.15623046,0.8062663,0.13002275,0.016048886,0.66019464,0.36491358
1106,0.24219318,0.076209016,0.011402656,0.1545815,0.73765945,0.14031221,0.01829897,0.5790483,0.3641216
1107,0.24248365,0.06807857,0.008899264,0.16550581,0.714152,0.13492519,0.017034909,0.5621919,0.35040158
1108,0.23542985,0.07057745,0.016091365,0.14876103,0.76133436,0.1272609,0.023359347,0.61071414,0.35385948
1109,0.2511548,0.07363578,0.01978339,0.15773565,0.7565868,0.12500934,0.025612216,0.6059652,0.36394477
1110,0.2341668,0.06723947,0.010207193,0.15672013,0.80182654,0.13066551,0.01338338,0.65777767,0.36706096
1111,0.23991224,0.07253393,0.014679192,0.15269913,0.7952769,0.13931705,0.020770324,0.6351895,0.3725078
1112,0.23691231,0.06675818,0.012625587,0.15752853,0.8022372,0.13405526,0.020475673,0.6477063,0.3636819
1113,0.23604858,0.07313316,0.011223152,0.15169226,0.78116965,0.13419707,0.015482152,0.6314904,0.3651706
1114,0.24356002,0.06972444,0.012151877,0.1616837,0.7698349,0.12674017,0.01926779,0.6238269,0.36045524
1115,0.23572582,0.068846725,0.01140073,0.15547837,0.7766904,0.12879598,0.017926686,0.62996775,0.36237514
1116,0.23641789,0.071236975,0.010672963,0.15450795,0.7844589,0.13148105,0.015262389,0.6377154,0.3690823
1117,0.23707023,0.06882824,0.01194814,0.15629385,0.8080003,0.12857518,0.01600859,0.66341656,0.37117636
1118,0.23969053,0.07098408,0.012806464,0.15589999,0.7964752,0.13413619,0.018409297,0.64392966,0.37133968
1119,0.23472866,0.066630855,0.012253746,0.15584406,0.8087803,0.13220477,0.015245551,0.66133,0.36457643
1120,0.23940247,0.073864505,0.010616537,0.15492143,0.760971,0.1345136,0.018289927,0.60816747,0.36406887
1121,0.23532346,0.06759498,0.008555686,0.15917279,0.77049816,0.12964357,0.016602548,0.624252,0.35714078
1122,0.23928396,0.07088799,0.0150478985,0.15334807,0.77143085,0.12909009,0.019947408,0.62239337,0.36532372
1123,0.23845452,0.070033215,0.011184397,0.15723692,0.8004612,0.12610576,0.016760405,0.65759504,0.36764717
1124,0.23595162,0.07041111,0.011148494,0.15439202,0.7993356,0.13442655,0.016426904,0.64848214,0.37199897
1125,0.23474957,0.066901304,0.013643484,0.15420479,0.8255546,0.13188863,0.016310869,0.6773551,0.36972195
1126,0.23834191,0.07319346,0.01081048,0.15433797,0.7839845,0.13531193,0.01839952,0.63027304,0.36899066
1127,0.23486982,0.06709287,0.0092961,0.15848085,0.78707165,0.13040148,0.016009886,0.6406603,0.36043915
1128,0.23909335,0.071445875,0.013592993,0.15405448,0.7680744,0.13077255,0.018910807,0.61839104,0.36473715
1129,0.23686723,0.06840699,0.010834952,0.15762529,0.80133986,0.12416808,0.018450828,0.65872097,0.36313057
1130,0.23815218,0.07378531,0.011430147,0.15293671,0.7677439,0.1370176,0.017366739,0.6133596,0.3706547
1131,0.2340093,0.066705085,0.00890802,0.15839618,0.7870327,0.13362938,0.01607898,0.6373244,0.3620175
1132,0.2294465,0.06935441,0.012542144,0.14754994,0.81300634,0.12873591,0.015895108,0.6683753,0.36735237
1133,0.24640833,0.07532368,0.012539576,0.15854508,0.76353574,0.13313162,0.019994995,0.61040914,0.36719364
1134,0.23149922,0.06549671,0.007993838,0.15800868,0.7783688,0.13635351,0.013986819,0.62802845,0.3580705
1135,0.2344521,0.07033516,0.015169521,0.14894742,0.7991835,0.1273311,0.019082617,0.6527698,0.3650308
1136,0.24010813,0.07149676,0.014323225,0.15428814,0.80316323,0.12697951,0.020356927,0.6558268,0.3697611
1137,0.23394048,0.06729548,0.011111822,0.15553318,0.81817406,0.13386953,0.014109544,0.670195,0.3722888
1138,0.2374931,0.07006318,0.012625831,0.1548041,0.81794006,0.13182627,0.017384117,0.66872966,0.373694
1139,0.23468417,0.067705266,0.011753837,0.15522507,0.831027,0.1247099,0.017685765,0.6886313,0.37029153
1140,0.25032485,0.080112286,0.0127190305,0.15749352,0.7185059,0.14545643,0.016035125,0.55701435,0.3700936
1141,0.25615305,0.06737128,0.014505003,0.17427675,0.67637676,0.13451289,0.022130845,0.519733,0.34768742
1142,0.23497036,0.069610365,0.014721152,0.15063883,0.7211368,0.12867135,0.02080242,0.571663,0.34820557
1143,0.23234911,0.07274269,0.0135042565,0.14610216,0.7655083,0.13034552,0.021079468,0.6140833,0.35344896
1144,0.22854923,0.06911244,0.016804643,0.14263214,0.822258,0.13179657,0.019170709,0.67129076,0.36355764
1145,0.24461128,0.08659277,0.011861301,0.1461572,0.6846553,0.15852435,0.01608774,0.5100432,0.36496344
1146,0.2622497,0.068174586,0.020452447,0.17362267,0.60685784,0.13920732,0.029058307,0.43859223,0.3450647
1147,0.2577329,0.077438004,0.013543623,0.16675127,0.6071284,0.13725744,0.013142983,0.45672795,0.34425935
1148,0.25706434,0.07868275,0.015864119,0.16251747,0.6142375,0.13903736,0.021166226,0.4540339,0.3405759
1149,0.2493151,0.07314717,0.010323172,0.16584475,0.61775494,0.13468876,0.016826706,0.46623945,0.33836114
1150,0.23937894,0.07684368,0.013646286,0.14888898,0.64519024,0.13566767,0.01741791,0.49210465,0.34045693
1151,0.23995012,0.07447539,0.017915733,0.14755899,0.6923031,0.13236098,0.024267025,0.5356751,0.34328553
1152,0.22593059,0.07002153,0.0108407345,0.14506832,0.7555926,0.1292375,0.022046918,0.6043082,0.34971654
1153,0.22342259,0.06632945,0.017818248,0.13927488,0.8240737,0.13558757,0.018379532,0.67010653,0.3613405
1154,0.24141482,0.075203255,0.01599457,0.15021698,0.7971719,0.14296655,0.021028234,0.6331771,0.37381613
1155,0.24295066,0.06870133,0.008187424,0.16606191,0.78650296,0.12891325,0.0153999925,0.64218974,0.3651255
1156,0.24889001,0.066106126,0.018182162,0.16460173,0.7961758,0.120941736,0.024667952,0.6505661,0.36966527
1157,0.25920618,0.07042525,0.019288335,0.16949259,0.79873574,0.12304319,0.024320012,0.65137255,0.37760356
1158,0.2376901,0.067184076,0.015085843,0.15542018,0.8509811,0.12966523,0.015564886,0.705751,0.37703538
1159,0.23740304,0.067383595,0.019245122,0.15077431,0.8700902,0.13468376,0.02411393,0.7112925,0.37869644
1160,0.23424059,0.068273075,0.010534479,0.15543304,0.83196056,0.13510557,0.016499085,0.6803559,0.37700418
1161,0.24337636,0.07154643,0.011443939,0.160386,0.7968684,0.12811947,0.018982178,0.64976674,0.37232807
1162,0.25202858,0.06801363,0.018837564,0.1651774,0.7913779,0.12256808,0.02795597,0.6408539,0.3668372
1163,0.23772275,0.065188624,0.013867123,0.15866701,0.8104924,0.12559393,0.017402163,0.6674963,0.36818802
1164,0.23342204,0.06826541,0.01407487,0.15108177,0.85093445,0.1315917,0.015303549,0.7040392,0.37644792
1165,0.23782547,0.06843475,0.017486727,0.15190399,0.87049556,0.13323502,0.02041985,0.7168407,0.3803925
1166,0.23477358,0.069814235,0.009659105,0.15530023,0.82784384,0.13315982,0.014833459,0.6798506,0.37836853
1167,0.24404205,0.06873264,0.013302569,0.16200684,0.80171674,0.12656474,0.020789385,0.6543626,0.37079707
1168,0.24826998,0.06848317,0.017693624,0.16209318,0.79437214,0.12391276,0.025252113,0.6452073,0.36822698
1169,0.23412426,0.065383956,0.012099071,0.15664123,0.82899314,0.12507166,0.015314389,0.6886071,0.3694999
1170,0.23524898,0.068963416,0.015013722,0.15127183,0.8468145,0.1341111,0.018425077,0.6942783,0.37823394
1171,0.23238337,0.06708443,0.014491193,0.15080775,0.86981905,0.13258867,0.016804444,0.7204259,0.3771379
1172,0.23936418,0.07488261,0.009309197,0.15517236,0.7804887,0.13653167,0.016590074,0.62736696,0.376294
1173,0.2517607,0.06751504,0.014460411,0.16978525,0.7620074,0.1268069,0.025545565,0.60965496,0.36001366
1174,0.23993105,0.06567728,0.021824261,0.1524295,0.80542463,0.12384119,0.028577898,0.65300554,0.36210495
1175,0.24099152,0.06974333,0.019370148,0.15187804,0.8244144,0.12840874,0.020970263,0.67503536,0.3716244
1176,0.23685852,0.06677406,0.02308229,0.14700216,0.89383566,0.13764983,0.024718411,0.7314674,0.37650698
1177,0.23443978,0.07316202,0.010200021,0.15107773,0.82050383,0.13586462,0.01606578,0.66857344,0.3809944
1178,0.24943185,0.06795949,0.015700899,0.16577147,0.79295194,0.12504667,0.02736534,0.64053994,0.36996797
1179,0.25588828,0.069729,0.022819363,0.16333993,0.7929864,0.12496804,0.03167845,0.6363399,0.36900344
1180,0.23683843,0.06421199,0.016963048,0.15566339,0.8393224,0.12387989,0.017984759,0.69745773,0.3695078
1181,0.2398203,0.06750163,0.026423723,0.14589494,0.89023054,0.13728347,0.030115498,0.72283155,0.37895462
1182,0.23358856,0.071232565,0.011348124,0.15100788,0.84964216,0.13731523,0.015758011,0.6965689,0.38119784
1183,0.2512958,0.07126943,0.020057432,0.15996896,0.8010238,0.12625277,0.028948685,0.64582235,0.37656236
1184,0.26276937,0.06802885,0.02594742,0.1687931,0.7989539,0.12071234,0.039434467,0.6388071,0.36845413
1185,0.23475376,0.064675055,0.017877128,0.15220158,0.8301349,0.1307279,0.017361037,0.682046,0.36981773
1186,0.23916125,0.06635227,0.029499931,0.14330904,0.9094023,0.13482463,0.031307798,0.74326986,0.37593293
1187,0.2346017,0.075204186,0.008469897,0.15092762,0.8126198,0.13977985,0.0147356605,0.6581043,0.3809338
1188,0.26328307,0.07007721,0.023954177,0.1692517,0.7673185,0.12737167,0.03210243,0.6078444,0.36973038
1189,0.25857633,0.0669904,0.026634397,0.16495155,0.7960949,0.12152162,0.03915686,0.63541645,0.36521885
1190,0.24246046,0.064269096,0.032701008,0.14549035,0.86292523,0.12673788,0.026103225,0.71008414,0.36998507
1191,0.25028294,0.073894046,0.034067575,0.14232133,0.87963784,0.1497853,0.038787913,0.6910646,0.3780248
1192,0.2584202,0.07219352,0.023504423,0.16272226,0.7452443,0.1363301,0.026763065,0.5821512,0.37104017
1193,0.2850034,0.0697537,0.046513755,0.16873594,0.7642728,0.12328901,0.050827377,0.59015644,0.36569053
1194,0.24967724,0.065771915,0.022809872,0.16109546,0.8222104,0.12562585,0.027230186,0.6693543,0.3622167
1195,0.26973385,0.06115602,0.0768641,0.13171373,0.95993626,0.13575858,0.06601245,0.75816524,0.37153772
1196,0.2917229,0.110376686,0.03166681,0.14967938,0.58910644,0.18475552,0.029642662,0.37470824,0.36937964
1197,0.25575605,0.078020796,0.023079867,0.1546554,0.55104035,0.15339275,0.028240168,0.36940745,0.34315202
1198,0.23307979,0.07239004,0.012687342,0.1480024,0.55596536,0.15242401,0.020799266,0.3827421,0.33296117
1199,0.26145926,0.09675654,0.017631253,0.14707147,0.50149894,0.13980515,0.01966566,0.3420281,0.3350975
1200,0.24897882,0.08273032,0.014606388,0.15164211,0.5108362,0.15053344,0.024148898,0.33615384,0.33473885
1201,0.25194407,0.08449856,0.015533544,0.15191196,0.4966988,0.1470384,0.018691676,0.33096874,0.33279073
1202,0.23943016,0.08301616,0.010269907,0.14614409,0.54514027,0.15368176,0.014577491,0.37688103,0.3329389
1203,0.2405438,0.08459145,0.012578799,0.14337355,0.5359596,0.14735907,0.013319788,0.3752807,0.33471343
1204,0.23795846,0.07690076,0.009965751,0.15109195,0.5707649,0.14710097,0.015479565,0.40818438,0.33389068
1205,0.23694709,0.07723818,0.009562597,0.1501463,0.5765086,0.14374654,0.01357249,0.41918957,0.33593026
1206,0.24741541,0.077293016,0.010460576,0.15966181,0.59022355,0.13640116,0.01650482,0.43731755,0.3370871
1207,0.24034984,0.0748378,0.009241603,0.15627044,0.6131097,0.1375268,0.017735789,0.45784715,0.3383635
1208,0.24526575,0.07503239,0.009177309,0.16105606,0.61407053,0.13813816,0.015614586,0.46031782,0.34069175
1209,0.24535401,0.07263371,0.0090664765,0.16365382,0.62639225,0.13554123,0.018141007,0.47271004,0.3423482
1210,0.24224915,0.074049115,0.007836196,0.16036384,0.6488092,0.13678998,0.0153980795,0.4966211,0.34403244
1211,0.24471983,0.07142347,0.00951433,0.16378203,0.6580496,0.13359228,0.018779255,0.50567806,0.3449015
1212,0.24594705,0.07135269,0.008867473,0.16572689,0.6753083,0.13219154,0.017033514,0.52608323,0.346969
1213,0.24121167,0.07021302,0.009419993,0.16157866,0.70557904,0.13100037,0.0175307,0.55704796,0.3492998
1214,0.23980224,0.069332846,0.00933604,0.16113336,0.73257697,0.12924129,0.017461745,0.58587396,0.35209695
1215,0.23668155,0.068309695,0.0091820415,0.15918982,0.7628088,0.12862161,0.01671946,0.6174677,0.35568696
1216,0.23061116,0.06823119,0.00883163,0.15354834,0.8103334,0.1279164,0.015570848,0.6668461,0.36151087
1217,0.23094527,0.06698122,0.011913978,0.15205008,0.8517652,0.12598813,0.015184163,0.7105929,0.37035865
1218,0.23793328,0.06699743,0.014848259,0.15608759,0.85788524,0.12945418,0.015857615,0.71257347,0.37897924
1219,0.23553732,0.0647589,0.008645368,0.16213305,0.8662773,0.12894234,0.010536468,0.7267985,0.38026714
1220,0.24476159,0.06627534,0.012388738,0.1660975,0.8462424,0.124774456,0.015267038,0.7062009,0.38403815
1221,0.24512258,0.06593175,0.010350313,0.16884051,0.8606365,0.12224223,0.01329114,0.72510314,0.38084233
1222,0.23799357,0.06507811,0.013251974,0.15966348,0.86721104,0.12532265,0.014051373,0.727837,0.38208216
1223,0.23268634,0.0647585,0.01152912,0.15639873,0.87682235,0.12733455,0.012330911,0.73715687,0.3798347
1224,0.23822811,0.06939226,0.009592399,0.15924345,0.8274192,0.13054352,0.014184569,0.68269116,0.38000056
1225,0.23808199,0.06555733,0.010215933,0.16230874,0.8370988,0.12507033,0.016154103,0.69587433,0.37236184
1226,0.23744985,0.06552744,0.014571498,0.15735091,0.8390108,0.1255458,0.01654435,0.69692063,0.37593743
1227,0.23119283,0.06483478,0.01430067,0.15205738,0.88863814,0.12682024,0.013323307,0.74849457,0.37655866
1228,0.23760068,0.0728218,0.009754551,0.15502433,0.82074225,0.13578752,0.014397209,0.67055756,0.38167703
1229,0.24704853,0.06680346,0.012064678,0.16818039,0.7891607,0.12939236,0.01837241,0.6413959,0.36911765
1230,0.2375442,0.064440966,0.016799804,0.15630342,0.8289964,0.12333956,0.021175805,0.6844811,0.36793095
1231,0.24082197,0.06548956,0.024142895,0.15118952,0.8749099,0.124192335,0.021036444,0.7296811,0.375036
1232,0.2360115,0.068952486,0.018517982,0.14854103,0.893579,0.13523066,0.019130725,0.73921764,0.3825649
1233,0.23769724,0.06994883,0.011335381,0.15641303,0.833387,0.12938137,0.014845502,0.68916017,0.38383728
1234,0.25856942,0.06701637,0.023421371,0.1681317,0.81904745,0.12167861,0.03136307,0.66600573,0.3770784
1235,0.24132514,0.06259754,0.017578088,0.16114952,0.8611563,0.12543613,0.017534329,0.71818584,0.37261978
1236,0.23750776,0.06363204,0.02912592,0.1447498,0.9204133,0.13155748,0.026903084,0.76195276,0.381561
1237,0.23684414,0.07441998,0.0092025595,0.15322159,0.84970164,0.13622816,0.011866114,0.7016074,0.38812798
1238,0.25858116,0.07004074,0.024755996,0.16378443,0.8204238,0.12279327,0.0327876,0.6648429,0.37971684
1239,0.24753553,0.0625081,0.020481108,0.16454633,0.8279041,0.12271191,0.024545675,0.68064654,0.37140954
1240,0.24193479,0.060710132,0.03495525,0.14626941,0.9172977,0.13064301,0.026975725,0.759679,0.37251258
1241,0.24280582,0.07966804,0.013532811,0.14960498,0.81832486,0.14484301,0.016956618,0.65652525,0.3844639
1242,0.282575,0.071871154,0.03208859,0.17861526,0.72642034,0.13147835,0.035258196,0.5596838,0.3697822
1243,0.2382675,0.06338631,0.014780736,0.16010045,0.7768247,0.12846659,0.017571202,0.6307869,0.35888
1244,0.24200876,0.063013725,0.037129782,0.14186525,0.87556267,0.12882541,0.037690725,0.70904654,0.35923472
1245,0.22124818,0.07262463,0.011166305,0.13745725,0.8598359,0.12971087,0.013970971,0.7161541,0.3722562
1246,0.29408813,0.10304361,0.039609678,0.15143485,0.5936447,0.1678356,0.03298269,0.39282638,0.36823475
1247,0.24075344,0.068837106,0.015191338,0.15672499,0.5862651,0.15619044,0.024161363,0.40591326,0.3381423
1248,0.24782822,0.0754865,0.013215559,0.15912615,0.54303414,0.13635492,0.016605796,0.39007342,0.3342744
1249,0.24783939,0.08945436,0.007208253,0.15117678,0.52490044,0.14843059,0.013719501,0.36275032,0.3359556
1250,0.25429687,0.085243225,0.012487764,0.15656589,0.49852735,0.1473312,0.016279792,0.33491638,0.33471012
1251,0.24758747,0.08043924,0.0062466254,0.1609016,0.5282522,0.14752012,0.0102286795,0.37050337,0.33381766
1252,0.2382701,0.07819112,0.0087990165,0.15127997,0.5490297,0.14332743,0.010591041,0.39511126,0.33367306
1253,0.23722564,0.079765216,0.008482058,0.14897837,0.57829624,0.14528577,0.012195814,0.42081466,0.33483374
1254,0.23662443,0.077187,0.009390963,0.15004647,0.5928534,0.14242308,0.014322121,0.43610826,0.33677486
1255,0.24007142,0.0741007,0.00844658,0.15752412,0.61596525,0.13896137,0.014720796,0.4622831,0.33803025
1256,0.23520738,0.072523095,0.008960589,0.1537237,0.64953303,0.13462204,0.01768842,0.4972226,0.3403241
1257,0.2408095,0.073158555,0.009129775,0.15852118,0.6683603,0.13326937,0.01663899,0.5184519,0.34395635
1258,0.23973738,0.070367575,0.00985226,0.15951754,0.6894145,0.13219996,0.017468438,0.5397461,0.3476355
1259,0.23343933,0.06937234,0.00877963,0.15528736,0.73404056,0.13178512,0.016198864,0.5860566,0.3513553
1260,0.23163241,0.06819949,0.009737832,0.15369509,0.7626157,0.13133892,0.017012531,0.61426425,0.35594574
1261,0.22992378,0.068296194,0.009412544,0.15221505,0.7960852,0.13058873,0.015561441,0.649935,0.36194283
1262,0.22798368,0.067891926,0.010702975,0.14938878,0.84545463,0.12813866,0.014070511,0.70324546,0.37001878
1263,0.23400953,0.06484445,0.016295245,0.15286984,0.8854898,0.12320056,0.016457627,0.7458316,0.38102508
1264,0.23538847,0.06531893,0.013156253,0.1569133,0.9058871,0.12679596,0.01334866,0.7657425,0.38896233
1265,0.23915038,0.06504584,0.00923594,0.1648686,0.8835657,0.12577921,0.011398384,0.74638814,0.392216
1266,0.24837402,0.06509156,0.013524016,0.16975844,0.8667556,0.12282595,0.016601052,0.7273286,0.39025345
1267,0.23842388,0.06327837,0.011800678,0.16334483,0.8968764,0.123099566,0.012718729,0.7610581,0.38488048
1268,0.23386183,0.064641856,0.01519832,0.15402167,0.9007277,0.12674184,0.016134197,0.75785166,0.38821352
1269,0.23001106,0.06638233,0.00933835,0.15429038,0.8922153,0.1276786,0.011063967,0.75347275,0.38698256
1270,0.24011274,0.06940376,0.011173155,0.15953583,0.8355508,0.12815787,0.017131045,0.69026184,0.38424346
1271,0.2362268,0.062188346,0.010933545,0.1631049,0.853781,0.12582889,0.015494452,0.71245766,0.37103146
1272,0.22812921,0.06237033,0.016675642,0.14908324,0.8883138,0.12475704,0.015677502,0.7478792,0.3780815
1273,0.24136767,0.07531105,0.014394675,0.15166195,0.85993767,0.13432312,0.018823646,0.7067909,0.38649788
1274,0.23920187,0.06707751,0.008130106,0.16399427,0.8097308,0.13054566,0.013536906,0.6656483,0.37427968
1275,0.2350722,0.06164636,0.019658156,0.15376768,0.84180784,0.1250716,0.022612637,0.6941236,0.36957553
1276,0.23695865,0.0644125,0.0205199,0.15202627,0.88370013,0.12323569,0.020011984,0.74045247,0.37526417
1277,0.23893103,0.071312904,0.019303627,0.14831449,0.90335274,0.13150345,0.021165306,0.75068396,0.38683385
1278,0.23386905,0.06816399,0.009576792,0.15612827,0.85818803,0.12987316,0.012326446,0.71598846,0.38611984
1279,0.24319902,0.063306175,0.0214844,0.15840845,0.8511267,0.123252064,0.026097128,0.70177746,0.37933218
1280,0.23903036,0.06277575,0.018834438,0.15742017,0.88635826,0.123971485,0.020232327,0.7421544,0.3752225
1281,0.23242316,0.066038296,0.01588798,0.15049689,0.90898365,0.12894312,0.015649058,0.7643915,0.3872001
1282,0.23280177,0.07058502,0.012678134,0.14953862,0.9053786,0.12824269,0.01454257,0.7625933,0.39503345
1283,0.23441598,0.06671933,0.010578106,0.15711854,0.864392,0.12376022,0.017799497,0.72283226,0.38604733
1284,0.2420813,0.061135728,0.017458808,0.16348676,0.86649966,0.12601206,0.021893905,0.7185937,0.37467456
1285,0.23114362,0.063137315,0.016687095,0.15131922,0.89228916,0.12576608,0.016254576,0.7502685,0.3811231
1286,0.23132738,0.0712359,0.013732433,0.14635904,0.9181495,0.12848417,0.01671036,0.77295494,0.39173013
1287,0.23098214,0.067442276,0.009421494,0.15411837,0.89063674,0.12547888,0.012963264,0.7521946,0.39088592
1288,0.2354638,0.06296123,0.014753167,0.1577494,0.8636077,0.12542604,0.02090337,0.7172783,0.3807994
1289,0.23646921,0.062386528,0.01650258,0.15758009,0.8853629,0.12652531,0.02019408,0.7386435,0.37575454
1290,0.2330027,0.069584645,0.012937748,0.15048032,0.88124394,0.12868959,0.0168446,0.7357098,0.38810495
1291,0.22637513,0.067039765,0.010192555,0.14914282,0.9120059,0.12606497,0.013042422,0.7728985,0.38591456
1292,0.22509274,0.06519544,0.00974347,0.15015383,0.872571,0.12625448,0.015041991,0.7312745,0.38425666
1293,0.23687926,0.06364234,0.014555355,0.15868156,0.8770625,0.12578237,0.020126037,0.7311541,0.37781745
1294,0.23189929,0.06715341,0.010905315,0.15384057,0.8727733,0.12625541,0.015002245,0.73151565,0.38440773
1295,0.2243039,0.06497248,0.010742066,0.14858936,0.9265491,0.12523247,0.0122361975,0.7890804,0.38669956
1296,0.2305339,0.06982125,0.0101254815,0.15058716,0.87178636,0.13103338,0.015798101,0.7249549,0.39027932
1297,0.23429744,0.064023875,0.0096772425,0.16059633,0.85309505,0.12832105,0.016054835,0.70871913,0.37545642
1298,0.23713256,0.06299288,0.020096667,0.15404302,0.87066996,0.12343115,0.024457585,0.72278124,0.37815553
1299,0.2336165,0.068204716,0.017371958,0.14803982,0.905076,0.12542805,0.019927261,0.75972074,0.38621306
1300,0.22410658,0.06552681,0.012097785,0.14648199,0.93788195,0.12823763,0.013113736,0.7965306,0.38796598
1301,0.23611555,0.07042853,0.011131597,0.15455543,0.83922327,0.13191545,0.016055025,0.6912528,0.38925093
1302,0.24360687,0.06298279,0.015354799,0.16526927,0.8476977,0.12540591,0.023065051,0.69922674,0.37235236
1303,0.22493708,0.061314646,0.016796624,0.1468258,0.9012186,0.12367949,0.017647004,0.7598921,0.3784629
1304,0.2469809,0.07662468,0.025218036,0.14513819,0.88913536,0.13654087,0.031128936,0.7214655,0.39096236
1305,0.2561776,0.07011757,0.012219213,0.17384082,0.7633918,0.13501395,0.017070575,0.61130726,0.37291828
1306,0.2507767,0.06280802,0.027331363,0.1606373,0.7858371,0.12962916,0.02801974,0.6281882,0.36279452
1307,0.22626793,0.06379271,0.019534577,0.14294064,0.8757033,0.1256289,0.027565533,0.72250885,0.36478436
1308,0.23039813,0.066063665,0.030348575,0.13398589,0.95021844,0.12376573,0.027812798,0.7986399,0.3779809
1309,0.2847871,0.10153995,0.021578757,0.16166838,0.64136314,0.1645074,0.023804326,0.45305145,0.37795246
1310,0.2516967,0.06780992,0.013837653,0.17004913,0.5970743,0.14989345,0.02061625,0.4265646,0.34471825
1311,0.24366003,0.07102295,0.009445095,0.16319199,0.5945343,0.13788903,0.013881916,0.44276333,0.33839834
1312,0.25910622,0.081938446,0.012974191,0.16419359,0.5435129,0.13544102,0.016657395,0.39141446,0.3374102
1313,0.25287873,0.08073746,0.009530106,0.16261116,0.558669,0.14360106,0.012907356,0.40216058,0.33659542
1314,0.25219804,0.07764023,0.008710906,0.16584691,0.557794,0.13926537,0.011598426,0.40693015,0.33481446
1315,0.23733366,0.076420404,0.007430001,0.15348326,0.6117991,0.13989654,0.0116047505,0.4602978,0.33772758
1316,0.23054159,0.07383517,0.008919759,0.14778666,0.6366083,0.14044988,0.01618339,0.47997504,0.34003478
1317,0.2404426,0.07333339,0.009961041,0.15714818,0.65547633,0.13512321,0.017187256,0.50316584,0.34247962
1318,0.23126522,0.070627116,0.00823523,0.15240288,0.7003702,0.13334045,0.017629841,0.5493999,0.34599677
1319,0.23155649,0.06946571,0.009080869,0.1530099,0.7368318,0.12903376,0.01722858,0.59056944,0.35014632
1320,0.23747224,0.06828922,0.010645225,0.15853779,0.7562909,0.1277786,0.01771934,0.610793,0.35462093
1321,0.226434,0.066387504,0.009714813,0.15033169,0.8127376,0.12900436,0.015914652,0.6678186,0.36129752
1322,0.21875978,0.06483987,0.010647848,0.14327206,0.87765586,0.1280328,0.015143724,0.73447937,0.37035224
1323,0.22093014,0.065297484,0.012026789,0.14360587,0.9287376,0.12594481,0.013681334,0.78911144,0.38572493
1324,0.24322325,0.07120491,0.011903586,0.16011477,0.86793685,0.13047181,0.015015116,0.7224499,0.395313
1325,0.24544902,0.061737973,0.008736728,0.17497432,0.8533461,0.12688054,0.013249108,0.7132164,0.3791903
1326,0.22647728,0.0600362,0.011691167,0.15474992,0.89268273,0.1231189,0.013681861,0.75588197,0.38087463
1327,0.23072699,0.06802458,0.014564048,0.14813836,0.9362315,0.12257649,0.015770422,0.7978846,0.39229748
1328,0.24650715,0.07679748,0.014450166,0.1552595,0.85373557,0.13408652,0.018592719,0.7010563,0.39108902
1329,0.25846648,0.06407163,0.014659995,0.17973484,0.75345886,0.13393168,0.020523611,0.59900355,0.36583412
1330,0.23914543,0.062025327,0.015494464,0.16162564,0.7676294,0.13094059,0.017474629,0.6192142,0.36183307
1331,0.22758156,0.06951671,0.015354884,0.14270997,0.84804314,0.12811005,0.025152737,0.69478035,0.36554852
1332,0.22556362,0.06861757,0.011411069,0.14553498,0.85424244,0.12414034,0.016900636,0.71320146,0.36736625
1333,0.23388323,0.07013793,0.016780676,0.14696462,0.8553883,0.1292602,0.018697573,0.7074305,0.3757177
1334,0.23662621,0.06288478,0.016251057,0.15749037,0.88110805,0.120876096,0.023075238,0.73715675,0.37934902
1335,0.22414117,0.05749778,0.023007616,0.14363576,0.9926243,0.121421024,0.022350935,0.84885234,0.38833484
1336,0.2538878,0.08157627,0.013577872,0.15873365,0.8469012,0.14554326,0.015904339,0.6854536,0.40789855
1337,0.27575496,0.06531707,0.022208914,0.18822898,0.7599641,0.12996455,0.028251274,0.6017483,0.37694418
1338,0.2283104,0.060656205,0.011836709,0.1558175,0.8344184,0.12313252,0.014328027,0.6969579,0.36286917
1339,0.22888352,0.06676978,0.01978579,0.14232795,0.8797006,0.12868239,0.026534792,0.72448343,0.3685047
1340,0.22003932,0.07145401,0.011851498,0.13673382,0.8903326,0.12514192,0.015957946,0.7492327,0.37702805
1341,0.25497833,0.084803045,0.019868677,0.1503066,0.76331675,0.1432186,0.019694807,0.60040337,0.3780665
1342,0.24181968,0.05956718,0.014271208,0.16798128,0.7436961,0.1324759,0.0247643,0.5864559,0.35552353
1343,0.23224613,0.060910452,0.0153701035,0.15596558,0.783212,0.12516725,0.020335842,0.6377089,0.35794133
1344,0.24760151,0.07856814,0.010492692,0.15854068,0.7477362,0.13551961,0.014960601,0.597256,0.3636289
1345,0.23198694,0.06931268,0.013480746,0.14919351,0.8028867,0.1266783,0.016937628,0.6592708,0.360989
1346,0.21057373,0.06209764,0.014121235,0.13435486,0.9084865,0.12623176,0.015071459,0.76718324,0.3669213
1347,0.22386195,0.068542466,0.017932592,0.13738689,0.9300701,0.12677552,0.020295322,0.7829993,0.39280778
1348,0.22843999,0.06863012,0.0075069484,0.15230292,0.9248201,0.12745051,0.0111755235,0.7861941,0.4010504
1349,0.24595776,0.061651528,0.017709391,0.16659684,0.8978422,0.12305925,0.02104155,0.75374144,0.3935766
1350,0.2340163,0.057715863,0.02046399,0.15583645,0.9520152,0.118980385,0.022079078,0.81095576,0.3892576
1351,0.24566396,0.07363481,0.01714718,0.15488197,0.896776,0.13219996,0.020977711,0.74359834,0.40241227
1352,0.24524328,0.06932532,0.008038123,0.16787983,0.82623106,0.13344383,0.011917009,0.68087023,0.38525912
1353,0.2266921,0.059644084,0.015170413,0.1518776,0.8484483,0.12438574,0.021000221,0.70306236,0.37083527
1354,0.22181818,0.06533256,0.012267576,0.14421804,0.891019,0.1274366,0.01603985,0.74754256,0.37441197
1355,0.2275942,0.06817561,0.019386219,0.14003238,0.9463007,0.12058412,0.01993551,0.80578107,0.39168984
1356,0.23750812,0.07461836,0.013706393,0.14918336,0.8920367,0.13516031,0.018121852,0.7387545,0.39406186
1357,0.26963043,0.064776205,0.025633432,0.17922078,0.77888244,0.13451794,0.03054942,0.61381507,0.37480342
1358,0.23873764,0.058538634,0.018692665,0.16150634,0.8189537,0.12544268,0.021667836,0.6718432,0.36923024
1359,0.22796984,0.06684492,0.022962552,0.13816237,0.9214443,0.12553751,0.026623858,0.76928294,0.37534583
1360,0.2195847,0.06935377,0.015044276,0.13518666,0.9481913,0.12211943,0.017478911,0.8085929,0.3842332
1361,0.27719575,0.08974279,0.020534256,0.1669187,0.68585443,0.15273114,0.021877002,0.5112463,0.378555
1362,0.2492195,0.06590862,0.010484323,0.17282657,0.64703846,0.14158721,0.016447205,0.48900405,0.3515104
1363,0.24624738,0.064922005,0.00997139,0.171354,0.64958817,0.13031392,0.014299899,0.50497437,0.34487823
1364,0.26254115,0.07839713,0.012095882,0.17204814,0.60022223,0.1321371,0.016385356,0.45169976,0.343845
1365,0.25002563,0.07669747,0.009057786,0.16427036,0.6369838,0.13823675,0.011550164,0.48719692,0.34270072
1366,0.23803343,0.07242298,0.006822169,0.15878828,0.664994,0.13317457,0.011753267,0.52006614,0.34316963
1367,0.2274248,0.06843517,0.010467599,0.14852203,0.73338825,0.12839878,0.018583965,0.5864055,0.34828132
1368,0.21630529,0.06890945,0.0077594593,0.13963638,0.7979078,0.13340898,0.017140647,0.6473582,0.3561731
1369,0.22241203,0.06654137,0.011232265,0.1446384,0.81435853,0.13155957,0.016842281,0.6659567,0.36533004
1370,0.22783008,0.06781763,0.014660678,0.14535178,0.8700366,0.13043539,0.016815213,0.722786,0.37297165
1371,0.22758526,0.062460262,0.018086273,0.14703873,0.92108774,0.11992838,0.021321887,0.7798375,0.38523132
1372,0.22990489,0.059342712,0.025167542,0.14539464,1.0141948,0.119645394,0.02259142,0.871958,0.39921543
1373,0.24593422,0.0736857,0.009220004,0.16302852,0.9212394,0.13021845,0.01044771,0.78057325,0.41393754
1374,0.25354663,0.061095536,0.016530087,0.17592101,0.8843787,0.12391243,0.021412361,0.7390539,0.3950306
1375,0.22655237,0.059039447,0.01671492,0.15079801,0.94308746,0.122135125,0.017664945,0.8032874,0.38861606
1376,0.23881629,0.06811602,0.020865737,0.14983453,0.94223547,0.12721741,0.019782664,0.7952354,0.40092194
1377,0.22065052,0.06655866,0.011391657,0.14270021,0.9818958,0.124186255,0.01244109,0.8452684,0.39772597
1378,0.23857866,0.06962448,0.012082071,0.15687211,0.8594601,0.12977722,0.015770758,0.7139121,0.39195648
1379,0.24930447,0.060873378,0.017252032,0.17117906,0.84381807,0.12819628,0.022536827,0.69308496,0.3759448
1380,0.21791774,0.058809463,0.0195984,0.13950987,0.9310883,0.12308631,0.018046534,0.7899555,0.37908694
1381,0.22326419,0.07154968,0.017874766,0.13383974,0.97833896,0.12713516,0.017352313,0.8338515,0.3954134
1382,0.23921883,0.07593882,0.008571624,0.15470839,0.86791193,0.13064049,0.011845081,0.7254264,0.39758983
1383,0.24289453,0.057932604,0.017807845,0.16715409,0.8676239,0.12460025,0.023992533,0.71903116,0.3754531
1384,0.22188458,0.058312546,0.01737204,0.14619999,0.9219409,0.12325726,0.017560551,0.7811231,0.38033935
1385,0.22991338,0.06841055,0.026399534,0.1351033,0.99714726,0.123849794,0.023735123,0.84956235,0.40375802
1386,0.2447927,0.078672685,0.011352152,0.15476787,0.89638555,0.1348805,0.0130819995,0.74842304,0.4041066
1387,0.2692629,0.060631257,0.028622404,0.18000926,0.80966866,0.1296057,0.035658583,0.6444044,0.37509403
1388,0.22915831,0.058002368,0.017356789,0.15379916,0.8565545,0.12459022,0.020227322,0.711737,0.3705826
1389,0.23105116,0.06805177,0.026081849,0.13691755,0.9358195,0.12603888,0.029651264,0.7801294,0.38185042
1390,0.21842249,0.070387654,0.012658098,0.13537674,0.9559376,0.12357778,0.014780168,0.8175797,0.38868675
1391,0.26428652,0.079374075,0.020941202,0.16397126,0.77131784,0.14051683,0.021423748,0.60937726,0.38187066
1392,0.24190268,0.06062607,0.012271763,0.16900484,0.76053697,0.13084638,0.019939652,0.6097509,0.36198437
1393,0.23279013,0.059806775,0.016554408,0.15642895,0.8144523,0.122946754,0.026444325,0.66506124,0.36284557
1394,0.24724753,0.074759685,0.010089166,0.16239868,0.7616043,0.1305431,0.014023266,0.61703795,0.36547127
1395,0.23034018,0.06981199,0.013227869,0.14730032,0.83010864,0.129205,0.015059898,0.6858437,0.36370942
1396,0.20786104,0.06323481,0.015040916,0.12958531,0.93176925,0.12683916,0.017405579,0.7875245,0.3726978
1397,0.21798523,0.06636926,0.019117478,0.13249849,0.96944356,0.12526993,0.020405194,0.82376844,0.39598727
1398,0.2344259,0.0704396,0.008135878,0.15585043,0.91314715,0.12866391,0.011693832,0.7727894,0.40437183
1399,0.24557713,0.05829601,0.021078892,0.16620222,0.93283427,0.12187506,0.026329271,0.78462994,0.39126366
1400,0.22656852,0.056862112,0.023453342,0.14625306,0.99182653,0.115006335,0.022579925,0.8542403,0.39831695
1401,0.26460123,0.08492746,0.021609865,0.1580639,0.8722794,0.14358334,0.026073538,0.70262253,0.40829688
1402,0.28327495,0.06802525,0.021815453,0.19343422,0.7210455,0.13325463,0.036740795,0.55105007,0.37448758
1403,0.24614143,0.05956881,0.016109115,0.17046352,0.7595982,0.13308084,0.017717643,0.6087997,0.35691112
1404,0.23527142,0.0741044,0.013753022,0.14741401,0.76439995,0.12837368,0.023071947,0.6129543,0.36170024
1405,0.250497,0.06662566,0.01903326,0.16483809,0.77372277,0.11815955,0.027622078,0.62794113,0.35716537
1406,0.22813219,0.06881816,0.01257194,0.14674209,0.8564191,0.1310333,0.022157172,0.7032286,0.35784656
1407,0.21287054,0.058308292,0.037210435,0.11735181,1.0000066,0.12314296,0.04094063,0.835923,0.37925425
1408,0.23490827,0.08081861,0.01199405,0.14209561,0.8788634,0.1448269,0.015140806,0.7188957,0.39626527
1409,0.2861618,0.068626285,0.03640046,0.18113506,0.79280204,0.13517599,0.04142049,0.6162056,0.381356
1410,0.2274329,0.05159076,0.02812579,0.14771636,0.9261459,0.118730456,0.033216547,0.7741989,0.37043366
1411,0.22356908,0.070987724,0.015855294,0.13672607,0.943599,0.12372422,0.018427826,0.8014469,0.383647
1412,0.24018872,0.07272249,0.018006455,0.14945978,0.9069402,0.12271955,0.028636772,0.7555839,0.3957946
1413,0.25779396,0.07266427,0.016124874,0.16900481,0.8099407,0.1394046,0.022379093,0.648157,0.38082534
1414,0.24386463,0.061378922,0.020879248,0.16160645,0.769843,0.12522049,0.026496222,0.6181263,0.36882582
1415,0.2460861,0.06856648,0.01139488,0.16612475,0.76630044,0.13328166,0.018602787,0.614416,0.36105624
1416,0.23982346,0.0724644,0.015104292,0.15225478,0.7460632,0.13554807,0.019840056,0.59067506,0.3617216
1417,0.23121178,0.065908425,0.016498046,0.1488053,0.83443284,0.12912345,0.020771345,0.68453807,0.36194178
1418,0.22278646,0.07156143,0.011317192,0.13990784,0.8381116,0.12484083,0.017309612,0.6959611,0.36814994
1419,0.21917668,0.060383108,0.019269759,0.1395238,0.9086696,0.12602258,0.02147763,0.7611694,0.37722412
1420,0.22781125,0.06695687,0.01731443,0.14353995,0.9503243,0.1273469,0.023129694,0.7998477,0.39399624
1421,0.21192718,0.06113516,0.015044677,0.13574733,1.0302025,0.117776655,0.023808075,0.8886178,0.4042737
1422,0.28761023,0.08449022,0.019162143,0.18395787,0.7609135,0.14534119,0.017134307,0.59843796,0.40255913
1423,0.25887024,0.060917705,0.01683602,0.1811165,0.72123677,0.13355927,0.024240438,0.56343704,0.37078893
1424,0.2420887,0.06425319,0.009258348,0.16857718,0.77184695,0.12230562,0.015656903,0.63388443,0.35757622
1425,0.24902876,0.07256684,0.013346402,0.16311552,0.72394234,0.12382476,0.016324075,0.5837935,0.3585138
1426,0.23306395,0.068750955,0.0119802,0.1523328,0.79635775,0.13378312,0.015010963,0.64756364,0.35794833
1427,0.2142126,0.06932789,0.010436495,0.1344482,0.8443483,0.13063343,0.016362851,0.69735205,0.36560905
1428,0.20466101,0.063424386,0.013228251,0.12800838,0.9284486,0.12775354,0.017382834,0.78331226,0.37785774
1429,0.23643464,0.07234305,0.010634226,0.15345736,0.869449,0.13405089,0.014532304,0.72086585,0.3930684
1430,0.21633136,0.05878192,0.012437995,0.14511146,0.9488289,0.12164587,0.018786829,0.80839616,0.38808617
1431,0.2158865,0.062250774,0.008077147,0.14555858,0.9895785,0.11717814,0.012421021,0.85997933,0.39551353
1432,0.2526247,0.07592445,0.014141279,0.16255896,0.8580048,0.13430414,0.018507345,0.70519334,0.40802166
1433,0.2475266,0.062265635,0.009857964,0.175403,0.82382834,0.12761986,0.014148025,0.6820605,0.38087994
1434,0.22737361,0.06172036,0.007876768,0.15777649,0.86115235,0.122362964,0.013190762,0.72559863,0.37286508
1435,0.21897063,0.06752996,0.012396986,0.13904369,0.8952409,0.1279817,0.015145133,0.75211406,0.38112053
1436,0.2115669,0.064135484,0.016820803,0.1306106,0.9788939,0.12464549,0.017810963,0.83643746,0.38773933
1437,0.2456337,0.08591362,0.007926291,0.1517938,0.7993134,0.14343862,0.01203623,0.6438386,0.38957578
1438,0.25483757,0.0635209,0.013917918,0.17739876,0.7234611,0.13235876,0.020746566,0.5703558,0.3669626
1439,0.2403204,0.05875325,0.011611781,0.16995537,0.76765263,0.12636545,0.017800318,0.6234869,0.35894942
1440,0.24243113,0.071614504,0.010845618,0.15997101,0.7612519,0.12203389,0.016062845,0.6231552,0.36424387
1441,0.23817125,0.06802132,0.011225445,0.15892449,0.81391853,0.124616,0.015019079,0.67428344,0.36210158
1442,0.21277711,0.065112494,0.009811753,0.13785286,0.8938249,0.12798356,0.014180745,0.7516606,0.3684779
1443,0.20395145,0.06284735,0.018823529,0.12228057,0.985693,0.12671126,0.019638617,0.8393431,0.38890815
1444,0.23470363,0.07786388,0.0107298475,0.14610991,0.87941307,0.1404429,0.014017229,0.72495294,0.40195817
1445,0.24799547,0.06206745,0.015527696,0.17040032,0.84614766,0.12890282,0.022705264,0.6945396,0.382119
1446,0.22245887,0.053458054,0.019669918,0.1493309,0.93700325,0.115847476,0.023558218,0.7975975,0.3780628
1447,0.22237094,0.071751215,0.010059353,0.14056037,0.9578227,0.12361642,0.013736981,0.82046926,0.39293087
1448,0.22978753,0.06712931,0.014155533,0.1485027,0.9537393,0.12006462,0.019883059,0.8137916,0.40271595
1449,0.22901377,0.064186454,0.009174504,0.1556528,0.9450355,0.12710395,0.012642654,0.8052889,0.39381424
1450,0.216201,0.061584268,0.008720608,0.14589614,0.94616055,0.12278487,0.0129471,0.81042856,0.3955079
1451,0.22617368,0.06221184,0.014952646,0.1490092,0.96481186,0.124871016,0.01650731,0.8234335,0.40621594
1452,0.22744411,0.06728939,0.013245859,0.14690886,0.984933,0.12492185,0.014855586,0.8451556,0.40946987
1453,0.21365204,0.058705017,0.010525532,0.1444215,1.0348914,0.116467856,0.0173456,0.90107787,0.40161815
1454,0.28185123,0.085849606,0.017215164,0.17878646,0.7248037,0.14817995,0.019480512,0.5571432,0.396756
1455,0.25984517,0.065769844,0.013062777,0.18101256,0.6601598,0.13941008,0.019524517,0.50122523,0.36283714
1456,0.25924358,0.06549291,0.008259763,0.18549089,0.6580706,0.12726009,0.011818987,0.51899153,0.3472199
1457,0.26130122,0.076338254,0.013127446,0.17183553,0.62214756,0.12869135,0.016529856,0.47692633,0.34614483
1458,0.24931806,0.07523639,0.008520204,0.16556148,0.6535002,0.1401629,0.012601685,0.5007356,0.34439805
1459,0.24223939,0.07240198,0.011325016,0.1585124,0.6731669,0.1292232,0.015174067,0.5287696,0.34686974
1460,0.22336638,0.06505042,0.0092386715,0.14907728,0.76721656,0.13067564,0.018086707,0.6184542,0.34896603
1461,0.21918556,0.06913821,0.010642639,0.13940471,0.80500734,0.12980281,0.018698387,0.6565061,0.3602087
1462,0.22747315,0.06344158,0.013962787,0.15006879,0.842526,0.12938903,0.018527245,0.69460976,0.36905873
1463,0.22677521,0.0678289,0.015831884,0.14311443,0.9134977,0.12891321,0.020125134,0.7644593,0.37706268
1464,0.21719395,0.057128895,0.025103308,0.13496174,0.99616766,0.117271475,0.025561728,0.8533344,0.39220908
1465,0.23514582,0.06774273,0.018922187,0.1484809,0.98777044,0.13085087,0.017586473,0.8393331,0.4085871
1466,0.24006005,0.067992255,0.010856551,0.16121124,0.93413717,0.12356131,0.018101187,0.7924747,0.40610352
1467,0.2377679,0.052506775,0.0246886,0.16057253,0.98618186,0.115821935,0.031061068,0.83929884,0.39718497
1468,0.23569398,0.07038552,0.012784053,0.1525244,0.9632585,0.1268487,0.016125213,0.8202846,0.4081263
1469,0.22189641,0.06296948,0.012690793,0.14623614,0.98442113,0.12315813,0.017901296,0.84336174,0.40319064
1470,0.22547844,0.064038314,0.009640133,0.15179999,0.9652778,0.12417225,0.013919413,0.82718617,0.39789525
1471,0.23594165,0.06383514,0.019356653,0.15274987,0.92452484,0.12372468,0.02271183,0.77808833,0.4004004
1472,0.21608749,0.059116784,0.012471261,0.14449944,1.0122006,0.12133494,0.011965161,0.87890047,0.39485657
1473,0.22634757,0.069512896,0.010815263,0.14601941,0.9905687,0.12406756,0.013843748,0.8526574,0.412149
1474,0.21758085,0.06263606,0.008838366,0.14610644,0.9981659,0.122239076,0.011848079,0.86407876,0.408167
1475,0.23542115,0.06104346,0.014756264,0.15962143,0.94425565,0.12170887,0.020396452,0.8021503,0.39850113
1476,0.23110434,0.061030354,0.013122907,0.15695108,0.9749603,0.12281686,0.015676284,0.83646715,0.39915642
1477,0.21938877,0.06073312,0.024568012,0.13408764,1.0729151,0.11452653,0.026071632,0.9323169,0.41637203
1478,0.2835278,0.090906866,0.009175427,0.18344551,0.74436384,0.15710934,0.014281215,0.5729733,0.40193078
1479,0.28400502,0.072389655,0.02599517,0.18562019,0.62604153,0.14105706,0.034881514,0.45010296,0.36337003
1480,0.26111293,0.06501194,0.016800666,0.17930031,0.6485763,0.14612646,0.02597704,0.4764728,0.34486562
1481,0.28463185,0.081907175,0.031121857,0.17160283,0.5555043,0.12692514,0.035640042,0.39293915,0.34045714
1482,0.25947854,0.07639366,0.016645014,0.16643988,0.6004373,0.15075393,0.024737071,0.42494625,0.33723503
1483,0.27574295,0.0826349,0.026818898,0.16628917,0.55168575,0.13139686,0.029682418,0.3906065,0.33662334
1484,0.24647199,0.07121452,0.0140277995,0.16122967,0.6238342,0.14765522,0.016996812,0.45918214,0.33600003
1485,0.2532513,0.078021966,0.018453855,0.15677549,0.5967338,0.1335324,0.02017688,0.4430245,0.3400441
1486,0.2405059,0.07203502,0.007958166,0.16051272,0.64179003,0.14426064,0.013781509,0.48374787,0.3400992
1487,0.23950681,0.0727009,0.011514523,0.15529138,0.65708613,0.13152508,0.014800165,0.5107609,0.34451616
1488,0.24172169,0.06785317,0.008933326,0.1649352,0.6872854,0.13315333,0.016962754,0.53716934,0.34409848
1489,0.23358989,0.07197715,0.009522458,0.15209027,0.72961986,0.12774082,0.015885018,0.58599406,0.35069203
1490,0.23291631,0.06458571,0.010459133,0.15787147,0.763034,0.12804866,0.017685687,0.6172997,0.35371113
1491,0.23412573,0.06666653,0.01054357,0.15691563,0.80156827,0.12521274,0.01707814,0.6592774,0.36033723
1492,0.22049221,0.061764885,0.011543455,0.14718388,0.87614155,0.12427339,0.017044293,0.7348239,0.36795968
1493,0.21712598,0.0629903,0.008882849,0.14525282,0.9259432,0.12633975,0.013088623,0.7865148,0.37846357
1494,0.2148806,0.06270728,0.011235347,0.14093797,0.9807437,0.12396274,0.014894997,0.841886,0.392617
1495,0.24075428,0.06425511,0.013723088,0.16277608,0.9468078,0.12428577,0.015750116,0.80677193,0.40470454
1496,0.22024001,0.059696045,0.007506452,0.15303752,1.0208182,0.11985725,0.010837322,0.8901237,0.4008627
1497,0.21742544,0.061080296,0.0098334765,0.14651167,1.053767,0.11589769,0.015346104,0.92252314,0.4133931
1498,0.2688016,0.08272163,0.012572836,0.17350714,0.82131886,0.14409585,0.016344005,0.660879,0.40986905
1499,0.26469812,0.064053476,0.012595768,0.18804888,0.7419051,0.13038893,0.017174825,0.59434134,0.37215286
1500,0.24407342,0.05995609,0.00877339,0.17534395,0.7706391,0.12653862,0.012031763,0.63206875,0.35769174
1501,0.24155709,0.0718332,0.012567041,0.15715684,0.7570915,0.12592243,0.016740136,0.61442894,0.3616327
1502,0.23678954,0.06781114,0.01151914,0.15745926,0.79920465,0.12660055,0.014752184,0.65785193,0.35861808
1503,0.21560955,0.06590005,0.007877094,0.1418324,0.87244374,0.12631212,0.012902826,0.7332288,0.36204594
1504,0.20341846,0.060686633,0.015864484,0.12686735,0.95903677,0.12662892,0.020264586,0.81214327,0.3782953
1505,0.20798388,0.06730124,0.007969103,0.13271354,0.99671006,0.12906766,0.011867854,0.8557745,0.39810824
1506,0.24187918,0.06819309,0.013161869,0.16052422,0.92194897,0.12305729,0.016907275,0.7819844,0.4046925
1507,0.23274557,0.056594383,0.010301133,0.16585006,0.9618734,0.11931018,0.014407753,0.82815546,0.38840896
1508,0.21356204,0.06027159,0.011404017,0.14188644,0.9992963,0.12015797,0.012912518,0.86622584,0.39951572
1509,0.2225192,0.06849074,0.013768374,0.14026009,1.0278641,0.12452202,0.016051952,0.8872901,0.41610283
1510,0.23125833,0.07076698,0.008274605,0.15221675,0.9495968,0.12743919,0.012601051,0.8095566,0.40820086
1511,0.23202744,0.05889098,0.009210493,0.16392596,0.9104255,0.12503004,0.014887344,0.7705081,0.38704985
1512,0.22357365,0.06150372,0.014265671,0.14780426,0.9384059,0.12468861,0.016344603,0.79737264,0.38996848
1513,0.21709296,0.06263182,0.017822541,0.1366386,1.0203493,0.118473,0.019098004,0.8827783,0.40298122
1514,0.23346439,0.069257,0.023179727,0.14102766,1.0250697,0.12661691,0.024668058,0.8737847,0.40823707
1515,0.24311404,0.06684109,0.01137903,0.16489393,0.9061558,0.12592858,0.015350306,0.7648769,0.3998909
1516,0.25792906,0.05537695,0.039209366,0.16334274,0.94528675,0.12185852,0.042871792,0.78055644,0.39100236
1517,0.2222828,0.057634965,0.023297008,0.14135082,1.0362016,0.11653946,0.026058374,0.89360374,0.40316176
1518,0.2537976,0.069993734,0.051639695,0.13216417,1.1126931,0.12946665,0.056015797,0.9272107,0.42108622
1519,0.2779143,0.07594883,0.020996291,0.18096918,0.8698491,0.13055946,0.030120444,0.7091692,0.4105791
1520,0.2933463,0.055219438,0.0564306,0.18169625,0.8905511,0.13132358,0.06343513,0.6957924,0.3816411
1521,0.23919538,0.060997173,0.041689314,0.1365089,0.9682171,0.11987092,0.05080917,0.79753697,0.3833286
1522,0.2556631,0.06578216,0.03955592,0.15032502,0.9200263,0.1276515,0.04733462,0.7450402,0.38811627
1523,0.30063975,0.08332809,0.04459084,0.1727208,0.84018016,0.13697594,0.05704816,0.6461561,0.37532252
1524,0.2195724,0.056718316,0.03081606,0.13203801,0.9220438,0.12706582,0.040617988,0.75436,0.37030807
1525,0.22613414,0.06322098,0.028990073,0.13392308,0.9767301,0.12211954,0.033905488,0.82070506,0.37964785
1526,0.22807808,0.06855062,0.02095722,0.13857025,0.925503,0.123635516,0.02825693,0.77361053,0.394611
1527,0.2863827,0.07173571,0.030968297,0.1836787,0.8485689,0.14484613,0.028433032,0.67528975,0.38571137
1528,0.25139892,0.062615775,0.043141637,0.14564152,0.8519616,0.117055796,0.04964447,0.68526137,0.37925634
1529,0.24844368,0.07073314,0.0261782,0.15153234,0.8824815,0.13089788,0.039139524,0.7124441,0.36582062
1530,0.25204992,0.070208885,0.026919607,0.15492143,0.77170837,0.13356009,0.03261341,0.60553485,0.3672815
1531,0.24204911,0.06312816,0.036097243,0.14282371,0.89671576,0.13991068,0.036162972,0.7206421,0.37004447
1532,0.26122373,0.081716284,0.03113813,0.14836931,0.80476385,0.11890512,0.041341916,0.6445168,0.37674367
1533,0.24528268,0.058322538,0.04215847,0.14480168,0.9606204,0.13759941,0.047758877,0.7752621,0.36405522
1534,0.25012577,0.065938555,0.048325714,0.1358615,0.99549377,0.114402786,0.07179884,0.80929214,0.39068907
1535,0.2634754,0.057542723,0.054917358,0.15101531,0.9913881,0.12792663,0.08002859,0.78343284,0.40546346
1536,0.37533796,0.088335834,0.08015057,0.20685156,0.87847334,0.13919213,0.10586481,0.6334164,0.38666946
1537,0.2736236,0.060646947,0.08624182,0.12673484,0.9414247,0.13167903,0.11417675,0.695569,0.38458574
1538,0.2737405,0.07095001,0.05157114,0.15121935,0.8692646,0.13342692,0.06535906,0.67047864,0.37081015
1539,0.26742244,0.06571259,0.04581252,0.15589732,0.7654438,0.122895405,0.047978457,0.5945699,0.3629845
1540,0.25452983,0.072035454,0.03970746,0.1427869,0.8496716,0.15530254,0.033362694,0.6610064,0.35811
1541,0.26306796,0.08001795,0.045685504,0.13736452,0.7708055,0.12274561,0.047906324,0.60015357,0.36818832
1542,0.24528617,0.062327176,0.030782068,0.15217692,0.86974204,0.1360387,0.030581417,0.7031219,0.3573259
1543,0.21316454,0.0616724,0.025846068,0.12564607,0.9307785,0.11177705,0.0281836,0.79081786,0.37103072
1544,0.2226949,0.073524095,0.009784253,0.13938656,0.88055825,0.13541627,0.011064444,0.7340776,0.3840482
1545,0.22570851,0.06183819,0.0120178405,0.15185249,0.8832407,0.124113835,0.020490166,0.73863673,0.38196784
1546,0.21587552,0.06205042,0.008599931,0.14522517,0.96656924,0.12278868,0.010670126,0.83311045,0.38863
1547,0.219529,0.0631031,0.01939402,0.13703188,0.9876883,0.12028767,0.020658504,0.8467421,0.40676346
1548,0.23839566,0.06377069,0.009873027,0.16475195,0.95250684,0.11988007,0.02221175,0.810415,0.4050679
1549,0.24831371,0.06855746,0.008406829,0.17134942,0.8667419,0.13145442,0.011063107,0.7242244,0.39880967
1550,0.23587719,0.06404855,0.011282504,0.16054614,0.8466009,0.12845759,0.016452836,0.7016905,0.38735855
1551,0.24270728,0.062496345,0.0090074055,0.17120354,0.8217638,0.12233802,0.013920528,0.6855053,0.37843788
1552,0.22198303,0.06460916,0.0075138723,0.14986,0.87343454,0.1282065,0.009598524,0.7356295,0.3737879
1553,0.20811734,0.06602559,0.014217556,0.1278742,0.9411054,0.123606205,0.013616278,0.80388296,0.38309738
1554,0.2182686,0.06770524,0.008925932,0.14163743,0.9298985,0.12564379,0.01266918,0.79158556,0.3897028
1555,0.22281078,0.063142605,0.008753822,0.15091436,0.91952044,0.1241704,0.013155561,0.7821945,0.3907781
1556,0.21196207,0.060367253,0.008654437,0.14294039,0.98041904,0.12060908,0.010557486,0.84925246,0.3961642
1557,0.21679297,0.06312475,0.009166986,0.14450122,0.9905715,0.11742086,0.014993099,0.8581576,0.40807733
1558,0.26516607,0.07624009,0.010300624,0.17862536,0.8075228,0.14087413,0.013356258,0.65329236,0.40028927
1559,0.2590974,0.06673832,0.011097465,0.1812616,0.7481236,0.12795271,0.0121612,0.6080097,0.37881288
1560,0.24542564,0.06145707,0.005587084,0.17838149,0.7718413,0.12686832,0.009983968,0.63498896,0.3636078
1561,0.2386356,0.06591169,0.012355194,0.16036871,0.768175,0.12308849,0.014296991,0.6307895,0.3635633
1562,0.2279818,0.07006621,0.0070765186,0.15083908,0.8184118,0.12941058,0.011511282,0.67748994,0.36357048
1563,0.21186936,0.064355895,0.011106923,0.13640654,0.8685309,0.12446559,0.013382115,0.7306832,0.36823547
1564,0.20548975,0.0636684,0.008804952,0.1330164,0.93193716,0.12920956,0.009781727,0.79294586,0.3770157
1565,0.21364067,0.06506014,0.012058329,0.1365222,0.94363403,0.12396161,0.01574801,0.8039244,0.39422253
1566,0.21677448,0.06278079,0.008996066,0.14499763,0.98658013,0.123320915,0.01156944,0.85168976,0.40037996
1567,0.21914388,0.061163325,0.0079059545,0.1500746,1.0147674,0.1132124,0.018726936,0.88282806,0.40851238
1568,0.264208,0.07155331,0.012226961,0.18042772,0.8413643,0.13549562,0.016980078,0.6888886,0.40651798
1569,0.26423818,0.06674266,0.011276457,0.18621905,0.76510036,0.12762015,0.012519346,0.6249609,0.3852854
1570,0.24578598,0.06149749,0.0059124026,0.17837608,0.8007424,0.12560649,0.010391076,0.6647448,0.36904022
1571,0.23467925,0.06527091,0.011279701,0.15812863,0.805908,0.12240102,0.014471138,0.66903585,0.3688972
1572,0.22572026,0.06862791,0.0077103353,0.14938201,0.83799076,0.12843478,0.010625225,0.69893074,0.3682987
1573,0.20774774,0.06474527,0.008944023,0.13405845,0.90430415,0.12619622,0.0096963225,0.7684116,0.3720583
1574,0.19942427,0.063471355,0.008778479,0.12717444,0.9732917,0.12583792,0.011413149,0.8360406,0.38505992
1575,0.22046244,0.06793653,0.0095958365,0.14293008,0.92609394,0.12908906,0.012989906,0.784015,0.39817008
1576,0.22474739,0.062158536,0.006535767,0.1560531,0.93761504,0.12210547,0.010753439,0.8047561,0.39350995
1577,0.21056437,0.057662517,0.009755129,0.14314674,1.0127413,0.117203586,0.012066862,0.88347083,0.3989973
1578,0.23038435,0.06840467,0.014198512,0.14778118,0.9679135,0.124316595,0.01497192,0.828625,0.4113524
1579,0.23289624,0.06332224,0.006709602,0.16286439,0.92850864,0.12124234,0.01104948,0.79621685,0.4004036
1580,0.22381404,0.0596114,0.011822972,0.15237966,0.98651814,0.12363247,0.0155394655,0.84734625,0.39542755
1581,0.22228007,0.06204282,0.0241249,0.13611235,1.0205452,0.118843004,0.024477882,0.8772244,0.41168788
1582,0.21585661,0.064439796,0.010782021,0.1406348,1.0410094,0.12146158,0.01287189,0.90667593,0.41205677
1583,0.25220096,0.06644326,0.014942537,0.17081518,0.9578162,0.12019181,0.025696263,0.8119281,0.40850598
1584,0.22910234,0.054160204,0.022126608,0.15281554,1.0097171,0.12470931,0.022350516,0.8626573,0.40453246
1585,0.20721094,0.062269285,0.01621784,0.12872382,1.1030586,0.11438086,0.021685272,0.9669925,0.41902462
1586,0.31653547,0.102657385,0.017771192,0.1961069,0.6022018,0.17462552,0.019873854,0.40770242,0.40094277
1587,0.25495598,0.07972885,0.016270615,0.15895651,0.5519926,0.16803513,0.026288,0.35766944,0.35555536
1588,0.24727488,0.07917509,0.012449967,0.15564981,0.5275997,0.15614869,0.01597848,0.3554725,0.33710617
1589,0.24547675,0.09277741,0.010762205,0.14193714,0.5044301,0.14725453,0.013005454,0.34417012,0.33687416
1590,0.24145198,0.0950324,0.0099475905,0.13647199,0.46713135,0.15616938,0.012648375,0.2983136,0.33689612
1591,0.23390543,0.087909244,0.008058442,0.13793774,0.46591863,0.16594993,0.011308329,0.28866038,0.33582208
1592,0.23980132,0.09099243,0.008791492,0.14001739,0.468771,0.1549365,0.011069219,0.30276528,0.3356405
1593,0.23476166,0.083313964,0.007366418,0.14408126,0.48420405,0.15201914,0.0107943555,0.32139054,0.33393216
1594,0.23824,0.08564627,0.006818149,0.14577559,0.488374,0.15131305,0.009861202,0.32719973,0.3336288
1595,0.24014282,0.08394029,0.007226152,0.14897637,0.49538645,0.15075217,0.011964537,0.33266973,0.33304828
1596,0.24297649,0.08119728,0.00657792,0.15520129,0.5052498,0.14937373,0.010813073,0.345063,0.33323333
1597,0.24126999,0.07758772,0.0065251673,0.15715711,0.5274571,0.14449568,0.012286656,0.3706748,0.33309636
1598,0.24595426,0.07858701,0.0063970527,0.1609702,0.5356542,0.14243688,0.011268722,0.38194856,0.33407155
1599,0.24480753,0.07637336,0.00671775,0.16171642,0.5513313,0.14213371,0.012343087,0.39685446,0.33476403
1600,0.24849647,0.07585347,0.0071148374,0.16552818,0.5559157,0.14038278,0.011770282,0.40376267,0.33599925
1601,0.24601863,0.073721096,0.0066156415,0.1656819,0.57349,0.13981228,0.011767728,0.42191002,0.336477
1602,0.24981886,0.07441867,0.007260877,0.16813932,0.5765573,0.13770759,0.011485484,0.42736417,0.3374622
1603,0.24734475,0.07298202,0.0067864573,0.16757627,0.5919802,0.13804679,0.01137458,0.44255888,0.33815673
1604,0.25023973,0.07279248,0.0075026085,0.16994466,0.59433347,0.13644692,0.011327258,0.44655928,0.3389006
1605,0.24750927,0.071716346,0.0070815473,0.16871138,0.61113346,0.1364628,0.011103165,0.46356747,0.3398229
1606,0.24954468,0.07144896,0.0077801617,0.17031555,0.61526203,0.13505279,0.011624874,0.4685844,0.34059516
1607,0.24727479,0.071001016,0.007313373,0.16896039,0.6308679,0.13512298,0.0112731345,0.48447177,0.3418049
1608,0.24797186,0.07023549,0.007819601,0.16991676,0.63836455,0.13381135,0.012202133,0.49235108,0.34253788
1609,0.24645738,0.070055865,0.007365266,0.16903625,0.6528268,0.13347845,0.012043396,0.5073049,0.34388185
1610,0.24556008,0.069163926,0.007654501,0.16874166,0.6644794,0.13240795,0.01316123,0.51891017,0.3448861
1611,0.24498333,0.068983324,0.007444731,0.16855527,0.67730355,0.13185711,0.013526777,0.53191966,0.34634054
1612,0.24323073,0.06815579,0.0075369417,0.167538,0.6922528,0.13091902,0.0143519305,0.5469819,0.34770688
1613,0.2430538,0.0676927,0.0076197213,0.16774137,0.70545655,0.13007097,0.01512078,0.5602648,0.3493031
1614,0.24178118,0.067135684,0.0076805865,0.1669649,0.7216316,0.12915643,0.015563362,0.5769118,0.35119143
1615,0.24120024,0.06639117,0.007974781,0.16683428,0.73801315,0.12813191,0.016212892,0.59366834,0.3531781
1616,0.2409159,0.06583487,0.008262927,0.1668181,0.75583845,0.12702954,0.016504396,0.6123045,0.35566428
1617,0.23968008,0.065037705,0.008671636,0.16597074,0.7779834,0.1258684,0.016688189,0.6354268,0.3584392
1618,0.23860389,0.06428436,0.009233861,0.16508566,0.80360186,0.12458302,0.016715782,0.66230303,0.36182544
1619,0.23634821,0.06340449,0.009741443,0.16320227,0.8357394,0.12324939,0.016489586,0.6960004,0.3659419
1620,0.2318213,0.062401384,0.009891906,0.15952802,0.8771528,0.12207262,0.015779473,0.7393007,0.371
1621,0.22626328,0.061562464,0.009730375,0.15497044,0.9214963,0.12161349,0.014552656,0.7853301,0.37727502
1622,0.2200548,0.061450373,0.009404395,0.14920004,0.9689228,0.122278064,0.01307173,0.833573,0.38468963
1623,0.21357366,0.061238725,0.0094578415,0.1428771,1.0284309,0.12161759,0.013877316,0.892936,0.39480075
1624,0.21935028,0.06008439,0.012227225,0.14703865,1.0501895,0.119654365,0.01661129,0.9139238,0.40707725
1625,0.22236559,0.06013912,0.008111154,0.1541153,1.0638802,0.11907139,0.012356647,0.93245214,0.4124235
1626,0.22331107,0.059766706,0.007147928,0.15639643,1.0776224,0.11585922,0.015375643,0.9463876,0.4186941
1627,0.2392201,0.06399191,0.010523252,0.16470493,1.0019108,0.1238023,0.012415024,0.86569345,0.41762483
1628,0.23044522,0.062309425,0.0059962193,0.16213958,0.9858166,0.124626935,0.0077753207,0.85341436,0.40342262
1629,0.20913644,0.056803573,0.010637133,0.14169574,1.0374107,0.120366596,0.012085506,0.90495867,0.40222526
1630,0.22298989,0.06690776,0.010095523,0.1459866,1.0271211,0.12256756,0.01150893,0.89304453,0.40868095
1631,0.2118124,0.060236916,0.011616635,0.13995886,1.08516,0.1121233,0.022522202,0.9505145,0.4095618
1632,0.29452625,0.08588352,0.013237562,0.19540517,0.7005048,0.1525402,0.016038027,0.5319265,0.39237866
1633,0.2652528,0.07103795,0.01748576,0.17672908,0.61761165,0.14349368,0.023938868,0.45017907,0.36082572
1634,0.26337826,0.067504264,0.0069616,0.18891239,0.5877226,0.14286816,0.009663634,0.4351908,0.3423624
1635,0.2663272,0.08195752,0.013904219,0.17046547,0.5407001,0.13442917,0.019502848,0.38676807,0.33911777
1636,0.25906375,0.08314239,0.0068024225,0.16911893,0.52811444,0.15084778,0.0092236865,0.36804295,0.33595204
1637,0.25438562,0.0797588,0.010568817,0.164058,0.52938753,0.13970792,0.013796582,0.375883,0.33488098
1638,0.24738127,0.07380374,0.006218468,0.16735905,0.55530727,0.141501,0.0093182055,0.40448806,0.33365226
1639,0.24596755,0.07543675,0.0096152015,0.1609156,0.564009,0.13993895,0.011222042,0.41284803,0.33479378
1640,0.24513552,0.076822974,0.0075867637,0.16072577,0.58207166,0.14320917,0.009101552,0.4297609,0.3361538
1641,0.24482384,0.073245905,0.008095016,0.16348292,0.6005078,0.13844149,0.0091391215,0.4529272,0.33720452
1642,0.2447267,0.07174193,0.007457625,0.16552715,0.62679446,0.1346298,0.0090841055,0.48308057,0.33878204
1643,0.24274684,0.06998547,0.00804787,0.1647135,0.65252244,0.13252631,0.010739509,0.50925666,0.34116593
1644,0.244436,0.070399076,0.007962684,0.16607423,0.674958,0.13065948,0.01160612,0.53269243,0.34482944
1645,0.23928595,0.06717903,0.007572352,0.16453455,0.70866257,0.12956226,0.012446652,0.56665367,0.34792936
1646,0.23829319,0.06698055,0.007512291,0.16380034,0.73809195,0.12850168,0.012737803,0.5968525,0.3523041
1647,0.23515093,0.06547669,0.008461614,0.16121262,0.77138627,0.12746903,0.013863919,0.63005334,0.35673657
1648,0.2320905,0.06427508,0.008714081,0.15910134,0.81454825,0.12570189,0.013672678,0.6751737,0.3618077
1649,0.22867452,0.062094387,0.010088599,0.15649153,0.85643065,0.12360962,0.014272155,0.7185489,0.3680161
1650,0.22602156,0.061537072,0.010221531,0.15426295,0.9022109,0.12347137,0.013235955,0.7655036,0.3750579
1651,0.21940309,0.061481535,0.010523876,0.14739767,0.9483081,0.12373292,0.012518625,0.8120566,0.38338405
1652,0.2120108,0.060673237,0.009895661,0.1414419,1.0083817,0.123255074,0.011133315,0.87399334,0.39398316
1653,0.21403265,0.06154522,0.0099194525,0.14256798,1.0533477,0.1195242,0.015532219,0.9182913,0.4084903
1654,0.22928005,0.061642855,0.0123605365,0.15527666,1.0312444,0.118900575,0.014353994,0.89798987,0.41658086
1655,0.21995279,0.060077626,0.005939874,0.15393528,1.079099,0.117891915,0.009567419,0.9516398,0.41139898
1656,0.21855414,0.058084916,0.014369317,0.14609991,1.0867534,0.114755206,0.01866562,0.95333254,0.42580575
1657,0.27300268,0.08192519,0.011991777,0.17908572,0.86671925,0.141788,0.017757826,0.7071734,0.41797724
1658,0.2710359,0.06295683,0.016415307,0.19166376,0.757152,0.12778842,0.01836092,0.6110027,0.37986365
1659,0.2578416,0.061055556,0.008358735,0.18842731,0.7666428,0.12881342,0.010131342,0.62769806,0.36142495
1660,0.25242785,0.07086562,0.01901224,0.16254997,0.73912007,0.12551408,0.01775219,0.5958538,0.36254397
1661,0.2429851,0.068912014,0.009935892,0.16413718,0.77971256,0.13024002,0.013032707,0.63643986,0.35676646
1662,0.22297588,0.064714365,0.0115563795,0.14670514,0.8301716,0.120762184,0.013902767,0.69550663,0.35905853
1663,0.21020676,0.05947124,0.011124917,0.1396106,0.91588396,0.1268042,0.015966866,0.7731129,0.36683133
1664,0.2156466,0.06943425,0.009208791,0.13700356,0.92490005,0.12866811,0.011243855,0.7849881,0.38117856
1665,0.20869525,0.058033038,0.015909417,0.1347528,1.0147893,0.12165607,0.019017553,0.87411577,0.39281222
1666,0.22917873,0.061148513,0.0106413225,0.15738888,1.0223796,0.11871195,0.01550632,0.88816136,0.40775847
1667,0.20855376,0.058392446,0.016804945,0.13335636,1.1441545,0.11024582,0.024467967,1.0094408,0.42289382
1668,0.30158317,0.09430605,0.014181152,0.19309597,0.70584106,0.15868886,0.01810692,0.5290453,0.40937954
1669,0.27227536,0.07296478,0.01992416,0.17938642,0.5899426,0.14929235,0.028246822,0.41240337,0.36283726
1670,0.25915247,0.06912433,0.0074882857,0.18253987,0.57959944,0.14890552,0.010916635,0.4197773,0.34288532
1671,0.26615176,0.086175136,0.019189917,0.1607867,0.5158615,0.13587455,0.021813327,0.35817364,0.33723655
1672,0.24976462,0.08619273,0.0070042354,0.15656766,0.5146127,0.1569916,0.011229398,0.34639165,0.33552924
1673,0.25463894,0.08443455,0.014398339,0.15580606,0.4912398,0.14363682,0.014974578,0.3326284,0.33400166
1674,0.2414769,0.07558568,0.0077501307,0.15814109,0.5325182,0.1470931,0.013957649,0.37146747,0.3331154
1675,0.2521102,0.08174961,0.012401701,0.15795891,0.5173071,0.14289327,0.013360908,0.36105293,0.33319214
1676,0.24226329,0.0776005,0.011175889,0.1534869,0.55740374,0.1481807,0.017314343,0.3919087,0.3339563
1677,0.2590437,0.08063981,0.0135855265,0.16481835,0.53687847,0.14330961,0.014143445,0.37942544,0.33467656
1678,0.24497262,0.07178622,0.014844165,0.15834223,0.59360516,0.1413988,0.018995704,0.43321064,0.33505848
1679,0.2616612,0.076647125,0.014625844,0.17038824,0.5716165,0.1372582,0.015194459,0.41916382,0.33620736
1680,0.2474854,0.07162267,0.015539175,0.16032356,0.6201974,0.1368065,0.018992774,0.46439812,0.3380972
1681,0.25935382,0.0735072,0.012202868,0.17364377,0.6052214,0.1351492,0.013657839,0.45641434,0.33940426
1682,0.24638551,0.069390185,0.012435591,0.16455974,0.6414981,0.13389067,0.0149923,0.4926151,0.34138384
1683,0.25076813,0.070755154,0.0083040055,0.17170896,0.64838445,0.1341333,0.010713772,0.50353736,0.34326774
1684,0.24678126,0.068962716,0.010587948,0.1672306,0.6648716,0.13119029,0.013778182,0.5199031,0.34539178
1685,0.24437457,0.06854567,0.0072306124,0.1685983,0.69517297,0.13220145,0.010429465,0.55254203,0.34759396
1686,0.24300802,0.06667579,0.009880294,0.16645193,0.7072411,0.12842219,0.014292086,0.56452686,0.3501918
1687,0.2420992,0.06713682,0.007294712,0.16766767,0.738371,0.1294789,0.012102565,0.59678954,0.35312852
1688,0.23575673,0.06486334,0.0091157835,0.1617776,0.76952195,0.12587576,0.014063461,0.6295827,0.35693872
1689,0.23836702,0.064360194,0.008483896,0.16552293,0.7980603,0.12577271,0.014023348,0.6582642,0.36116493
1690,0.23349115,0.06284373,0.009720196,0.16092722,0.8386977,0.12279135,0.0141576035,0.7017487,0.36629635
1691,0.2273511,0.061008926,0.009611006,0.15673116,0.8967299,0.12204332,0.013951931,0.7607346,0.3731153
1692,0.22652957,0.060997892,0.010206088,0.15532559,0.9310816,0.1217003,0.012948794,0.7964325,0.38172555
1693,0.22109939,0.0607709,0.0104932645,0.14983523,0.9840014,0.12313808,0.012041315,0.848822,0.38976517
1694,0.21236458,0.060819816,0.00949226,0.14205252,1.048985,0.12139708,0.01260695,0.914981,0.40059888
1695,0.21334094,0.05909987,0.012710111,0.14153096,1.102273,0.1171166,0.018854497,0.96630186,0.41707784
1696,0.23181152,0.06683063,0.01195225,0.15302865,1.04154,0.1251326,0.013696865,0.90271056,0.42172736
1697,0.23929349,0.062095832,0.007416928,0.16978073,0.9724925,0.12238071,0.011859855,0.83825195,0.40581945
1698,0.22764853,0.054834876,0.013271799,0.15954185,1.0013245,0.11986345,0.017381653,0.8640795,0.40232164
1699,0.22000352,0.06464144,0.009224349,0.14613773,1.0565989,0.121204965,0.016871734,0.9185222,0.4074836
1700,0.22048187,0.060920656,0.024042364,0.13551885,1.1322315,0.110678375,0.030978085,0.99057496,0.4221245
1701,0.2893063,0.0908803,0.01128568,0.18714033,0.7841476,0.1537159,0.01487663,0.6155551,0.4057131
1702,0.28437734,0.06587143,0.0320636,0.18644232,0.66094655,0.13583712,0.040490814,0.4846186,0.36764973
1703,0.27308536,0.06520759,0.0144087635,0.19346899,0.66415966,0.14579017,0.0228074,0.49556208,0.35021073
1704,0.2862625,0.079725266,0.033737615,0.17279963,0.5669074,0.12886325,0.037022848,0.4010213,0.3427567
1705,0.26718253,0.07941705,0.013262622,0.17450286,0.59672344,0.15181479,0.01980115,0.42510748,0.339179
1706,0.2716841,0.07599437,0.027350634,0.16833912,0.5531493,0.1279686,0.028062526,0.39711818,0.33530033
1707,0.25134307,0.07327011,0.010219616,0.16785336,0.6131375,0.14545263,0.014013671,0.4536712,0.3357033
1708,0.2539598,0.07423773,0.019894132,0.15982795,0.5838512,0.13298623,0.01949478,0.4313702,0.33712155
1709,0.2455328,0.07510411,0.0066405423,0.16378814,0.6245512,0.14483975,0.009383566,0.47032788,0.33863732
1710,0.24386834,0.06888762,0.013734939,0.16124578,0.63893694,0.13036874,0.014057028,0.49451116,0.3406307
1711,0.24742545,0.07100201,0.007269175,0.16915427,0.6638327,0.13472249,0.010760705,0.5183495,0.3418586
1712,0.23831213,0.06813098,0.012179896,0.15800126,0.7071719,0.1267408,0.01396653,0.5664646,0.347139
1713,0.24253295,0.06795017,0.0074997433,0.16708304,0.7266876,0.1303607,0.012517921,0.583809,0.34975874
1714,0.23609856,0.064849526,0.0105696125,0.16067941,0.7648005,0.123779915,0.013548872,0.6274717,0.35569164
1715,0.22891037,0.06371773,0.0073629827,0.15782966,0.82705736,0.12761171,0.0122769,0.6871687,0.36063522
1716,0.23231879,0.062597774,0.012811033,0.15690999,0.8524697,0.12104692,0.0149508435,0.7164719,0.37024057
1717,0.22873884,0.060295954,0.010243089,0.1581998,0.92152697,0.12364956,0.01243833,0.7854391,0.3758448
1718,0.21761407,0.06163906,0.010352656,0.14562236,0.97166747,0.12134809,0.0136699155,0.8366495,0.38601685
1719,0.2115048,0.057325866,0.0129623115,0.14121662,1.0432913,0.12284891,0.016330857,0.9041116,0.3993729
1720,0.21076205,0.06471374,0.0064246096,0.1396237,1.0994322,0.12212726,0.014507602,0.96279734,0.41483703
1721,0.23372601,0.058995556,0.017999997,0.15673046,1.0568032,0.11191652,0.023154667,0.92173207,0.42414868
1722,0.2245235,0.057155386,0.009220583,0.15814753,1.1336036,0.11796246,0.013704539,1.0019366,0.4165594
1723,0.22725658,0.05931048,0.014905883,0.15304022,1.1241103,0.11155244,0.022666903,0.989891,0.43742225
1724,0.23205729,0.06445486,0.019816855,0.14778557,1.1336839,0.12708797,0.024150267,0.9824457,0.43952504
1725,0.23376666,0.06671939,0.01221975,0.15482752,1.0927917,0.12176678,0.021839809,0.9491851,0.42839622
1726,0.22460794,0.049414665,0.032242972,0.14295031,1.114181,0.11332798,0.036705725,0.9641473,0.42427054
1727,0.29616076,0.09481457,0.014871134,0.18647505,0.7788846,0.15264535,0.024075042,0.6021642,0.4048759
1728,0.27954975,0.064389504,0.030925702,0.18423454,0.6627698,0.13515423,0.04131597,0.48629957,0.36587363
1729,0.28031042,0.06987381,0.015349875,0.19508673,0.6368834,0.14189504,0.016163291,0.47882503,0.3461749
1730,0.27641878,0.081408285,0.03014127,0.16486922,0.5846538,0.13380937,0.0364114,0.41443303,0.34168324
1731,0.2726671,0.07892548,0.01842769,0.17531393,0.57552207,0.15034975,0.018694019,0.4064783,0.33928487
1732,0.25977004,0.072660446,0.026082115,0.16102748,0.57526165,0.13259745,0.028299458,0.41436476,0.33512118
1733,0.25649887,0.07338547,0.012801594,0.17031182,0.60155857,0.14140882,0.015034017,0.44511575,0.3358741
1734,0.24758422,0.07345007,0.020712117,0.15342203,0.60750526,0.13365643,0.020501705,0.45334712,0.33674958
1735,0.25095072,0.075941674,0.008917453,0.16609159,0.6275935,0.14117022,0.010692195,0.4757311,0.3390357
1736,0.23991054,0.06699547,0.01684708,0.156068,0.66441625,0.13021496,0.017572332,0.516629,0.34134936
1737,0.24355355,0.07052858,0.0077813873,0.16524358,0.691725,0.13298826,0.011194815,0.5475419,0.34425342
1738,0.23612761,0.06544127,0.014005496,0.15668084,0.7311559,0.1260133,0.016433086,0.5887095,0.35019988
1739,0.2356574,0.067575596,0.0069958577,0.16108595,0.7779943,0.12854184,0.011348103,0.6381043,0.35542193
1740,0.23304544,0.06193213,0.014221771,0.15689154,0.81331944,0.12235886,0.015075317,0.67588526,0.36247692
1741,0.22692615,0.062218066,0.0088742785,0.15583381,0.8852456,0.12565379,0.012016091,0.74757576,0.3696417
1742,0.22681478,0.061970394,0.013761534,0.15108284,0.8995322,0.122956894,0.014667957,0.76190734,0.3799835
1743,0.21811487,0.05915453,0.010331042,0.1486293,0.97753006,0.12559094,0.01165104,0.8402881,0.38737935
1744,0.21686342,0.064510114,0.008937488,0.14341582,0.99815977,0.12261805,0.01337446,0.86216724,0.39733133
1745,0.20966934,0.055656523,0.015967276,0.13804553,1.0806,0.11857123,0.020405222,0.94162357,0.4074117
1746,0.222256,0.06444019,0.00868867,0.14912714,1.0869248,0.11799361,0.01669442,0.9522368,0.4223969
1747,0.21886945,0.058091223,0.014948468,0.14582977,1.138563,0.10852832,0.024616325,1.0054184,0.4286948
1748,0.24447349,0.068008445,0.014103962,0.16236109,1.0138986,0.12872995,0.019038212,0.8661304,0.42307836
1749,0.26707834,0.066744514,0.011264373,0.18906946,0.8553311,0.13021933,0.01571641,0.7093954,0.40647423
1750,0.24226376,0.05513422,0.014156582,0.17297296,0.90154,0.12385438,0.020629652,0.75705594,0.38955507
1751,0.22532406,0.06774304,0.0073160063,0.15026501,0.9462649,0.12004612,0.017133335,0.8090855,0.38569003
1752,0.23399702,0.059856445,0.023718199,0.15042238,0.95158803,0.11879633,0.032437507,0.8003542,0.38804868
1753,0.23005193,0.06750586,0.02371481,0.13883127,1.0598533,0.12651257,0.028244646,0.9050961,0.38841137
1754,0.24032347,0.057493925,0.044234235,0.13859531,1.0503503,0.10653419,0.053741373,0.8900748,0.4122069
1755,0.2575575,0.066600345,0.03461706,0.1563401,1.0536114,0.13883443,0.049068116,0.8657089,0.41212764
1756,0.30952233,0.076114796,0.042086963,0.19132055,0.78797674,0.12953229,0.05635482,0.60208964,0.4019489
1757,0.30528557,0.059402507,0.032542568,0.2133405,0.7672898,0.14439996,0.036070816,0.58681905,0.3736055
1758,0.28704327,0.07677853,0.03378888,0.17647588,0.6842512,0.12103187,0.033902846,0.5293165,0.3669819
1759,0.26969177,0.07049803,0.013333282,0.18586047,0.6937263,0.14149418,0.014833172,0.53739893,0.35213876
1760,0.26920646,0.069990076,0.027256586,0.17195982,0.65486395,0.12024256,0.027468033,0.50715333,0.35104167
1761,0.25231197,0.07056761,0.010529077,0.1712153,0.685573,0.14346403,0.014944344,0.52716464,0.34179604
1762,0.24548852,0.067638,0.021770785,0.15607974,0.7105038,0.121606424,0.024381546,0.5645158,0.3520419
1763,0.24403764,0.069974996,0.008326467,0.16573618,0.72316676,0.13826975,0.014517155,0.57037985,0.34745806
1764,0.2313215,0.06409813,0.01814554,0.14907783,0.77629787,0.11918765,0.020871803,0.6362384,0.35502043
1765,0.23830959,0.06645424,0.009291313,0.16256404,0.8117283,0.13080865,0.014675753,0.6662439,0.35845816
1766,0.23322739,0.06247841,0.017482592,0.15326639,0.8409498,0.11563578,0.02250694,0.70280707,0.36751497
1767,0.23246126,0.062404186,0.012245613,0.15781146,0.9393583,0.12394535,0.017549245,0.7978637,0.37365165
1768,0.22010948,0.05843985,0.018864272,0.14280535,0.98076,0.11547098,0.024958713,0.8403303,0.3886077
1769,0.21197134,0.060624857,0.010904323,0.14044216,1.0846426,0.12339792,0.012738227,0.94850653,0.40309274
1770,0.22437987,0.06338739,0.013303723,0.14768876,1.0967357,0.11464777,0.029938478,0.9521495,0.4220551
1771,0.24343278,0.062341392,0.017299205,0.16379218,1.0026509,0.12717003,0.02794271,0.8475381,0.41805503
1772,0.2649405,0.068876944,0.007997567,0.18806599,0.85294384,0.12981012,0.00924574,0.713888,0.40017277
1773,0.2546161,0.058123957,0.012393218,0.18409894,0.83737963,0.13022743,0.017084295,0.6900679,0.38731524
1774,0.24173385,0.07020626,0.010302813,0.16122477,0.86081886,0.1247021,0.014559711,0.721557,0.37937507
1775,0.22870773,0.06036916,0.019314913,0.14902367,0.905694,0.118656985,0.025691247,0.7613458,0.37441522
1776,0.22736445,0.0656194,0.01314335,0.1486017,0.9756,0.11898189,0.020941483,0.8356766,0.37620038
1777,0.20685467,0.058530524,0.022332357,0.12599179,1.0311949,0.11665012,0.02943653,0.88510823,0.39107007
1778,0.21413729,0.0636775,0.015272868,0.13518693,1.0972416,0.12826373,0.016238242,0.9527397,0.4056401
1779,0.2257255,0.06302335,0.024276724,0.13842542,1.128597,0.11038023,0.045788236,0.97242856,0.42903587
1780,0.3308318,0.0887568,0.022691032,0.21938396,0.6666092,0.16049203,0.026429275,0.4796879,0.40879878
1781,0.27158287,0.07388688,0.030068723,0.16762726,0.5831512,0.14748785,0.03573475,0.39992863,0.3598137
1782,0.25788075,0.07605293,0.009330422,0.1724974,0.56983364,0.16038151,0.008730973,0.40072116,0.34100106
1783,0.25905028,0.086758845,0.0217329,0.15055853,0.49311072,0.14022864,0.02219775,0.33068433,0.3364812
1784,0.24526244,0.095124066,0.007813538,0.14232485,0.4701268,0.16405843,0.010099792,0.2959686,0.33657697
1785,0.24148497,0.0924382,0.0072148745,0.14183189,0.4600296,0.16243912,0.0084832,0.28910726,0.3354697
1786,0.23818137,0.084106654,0.009215402,0.14485931,0.47483298,0.14798917,0.010879237,0.31596458,0.33468613
1787,0.2350781,0.0835428,0.00565155,0.14588375,0.48187256,0.15316103,0.006649828,0.32206172,0.33418086
1788,0.23653823,0.086552344,0.0070982305,0.14288767,0.4811843,0.15311155,0.009095345,0.31897742,0.33283797
1789,0.24216343,0.08525706,0.007281667,0.1496247,0.4824717,0.15149307,0.007741481,0.32323715,0.333075
1790,0.23864749,0.078343354,0.0066041322,0.15370001,0.50214016,0.14956532,0.008672038,0.34390277,0.33178043
1791,0.24595597,0.07995242,0.007471525,0.15853204,0.50903594,0.14242308,0.008233505,0.35837933,0.33246377
1792,0.24373695,0.076672636,0.0069153113,0.16014901,0.53009605,0.14409667,0.010353073,0.37564632,0.33241776
1793,0.25163302,0.07779657,0.008421063,0.16541539,0.52837205,0.13998595,0.009981227,0.3784049,0.3335384
1794,0.24544689,0.072974294,0.0065905633,0.16588204,0.56015265,0.14102231,0.01215475,0.40697563,0.33395663
1795,0.25413483,0.07487769,0.008689799,0.17056733,0.5517216,0.1373643,0.011090526,0.40326676,0.3347459
1796,0.24737354,0.072388664,0.006222483,0.16876239,0.584388,0.1391281,0.013243476,0.43201643,0.3358374
1797,0.25582817,0.073267005,0.008678427,0.17388274,0.57041824,0.13590816,0.011779679,0.4227304,0.33619785
1798,0.24856585,0.07110339,0.0058324365,0.17163002,0.60308045,0.13706057,0.012730421,0.45328948,0.33740205
1799,0.25474164,0.071239695,0.007875532,0.17562641,0.5918169,0.13442677,0.011464489,0.44592565,0.3376581
1800,0.2503628,0.070733435,0.0055797286,0.17404966,0.6161276,0.13549098,0.010982438,0.4696542,0.33911094
1801,0.25187108,0.06957037,0.0069277417,0.17537296,0.61771935,0.13338275,0.01063817,0.47369844,0.33942294
1802,0.25225547,0.07001851,0.0061038067,0.17613316,0.6313094,0.13359936,0.009717506,0.48799255,0.34087545
1803,0.24930325,0.06824084,0.006867854,0.17419456,0.64712644,0.13227223,0.010126815,0.5047274,0.34178135
1804,0.2522512,0.06883171,0.007003171,0.17641634,0.65460646,0.13176714,0.009692552,0.51314676,0.34326157
1805,0.24792111,0.06733119,0.007042171,0.17354774,0.6764736,0.13073482,0.009906907,0.53583187,0.34469295
1806,0.24856691,0.06717533,0.007127227,0.17426436,0.69058824,0.1296721,0.009879347,0.5510368,0.34658736
1807,0.24664176,0.06632886,0.0072747637,0.17303813,0.70988667,0.12880535,0.0106171835,0.57046413,0.34860992
1808,0.24354629,0.06557969,0.0071287667,0.17083783,0.73647356,0.12748027,0.010505177,0.5984881,0.3513049
1809,0.24202032,0.064592354,0.007693983,0.16973399,0.7599905,0.12635538,0.011546185,0.62208897,0.35442376
1810,0.24032626,0.0638369,0.008140383,0.16834897,0.789721,0.124974914,0.011813591,0.6529325,0.35814846
1811,0.23556021,0.062504314,0.008817736,0.16423815,0.8287345,0.123545155,0.011998982,0.6931904,0.36262992
1812,0.23317423,0.061442982,0.009950235,0.16178103,0.8664539,0.1224786,0.012507231,0.731468,0.368348
1813,0.23027518,0.060840804,0.010866835,0.15856755,0.9045317,0.12237619,0.012748049,0.76940745,0.37421864
1814,0.22340658,0.060768563,0.0110386,0.15159942,0.94476545,0.12339014,0.012831785,0.8085435,0.38014707
1815,0.21617794,0.0606821,0.010196481,0.14529936,0.9796743,0.12416623,0.012020378,0.8434877,0.38731834
1816,0.21032187,0.061241675,0.008529954,0.14055024,1.0201894,0.12384101,0.010725613,0.8856228,0.39561582
1817,0.2064238,0.062202122,0.0083258925,0.13589579,1.0674486,0.12089665,0.011292667,0.9352593,0.40445638
1818,0.20830426,0.060838163,0.011466777,0.1359993,1.1158203,0.11555556,0.01980244,0.9804623,0.41529995
1819,0.22176076,0.061718773,0.0118252225,0.14821677,1.0795218,0.11661627,0.014699287,0.94820625,0.4218514
1820,0.21662882,0.060517702,0.0068397536,0.14927135,1.1284269,0.1179394,0.011801698,0.9986858,0.4181726
1821,0.2033198,0.058775548,0.01578709,0.12875716,1.1778653,0.11887363,0.020995883,1.0379958,0.43529078
1822,0.27638972,0.08552382,0.018216005,0.1726499,0.8860884,0.14261843,0.02596649,0.7175034,0.43115464
1823,0.26665077,0.063300736,0.016367853,0.18698217,0.7836852,0.1312557,0.022512622,0.62991685,0.3774602
1824,0.2546345,0.058217328,0.015892677,0.18052448,0.7881596,0.12183809,0.014793915,0.6515276,0.3624559
1825,0.25407347,0.0709835,0.014341408,0.16874856,0.74393594,0.12990353,0.016057493,0.59797496,0.36454597
1826,0.24755237,0.071147494,0.010919613,0.16548525,0.7527599,0.12706323,0.01024515,0.6154515,0.3596715
1827,0.22342429,0.063435204,0.008914875,0.15107422,0.8444705,0.12321784,0.010467199,0.71078545,0.35694638
1828,0.21679795,0.0604095,0.015489006,0.14089943,0.89989495,0.12328563,0.01961041,0.7569989,0.36913928
1829,0.21908961,0.06598208,0.010374359,0.14273317,0.93152994,0.12818654,0.014281931,0.7890615,0.38464305
1830,0.2183167,0.06186241,0.015158643,0.14129566,0.9792492,0.12211147,0.015139268,0.84199846,0.38759732
1831,0.21267205,0.054369107,0.018276775,0.14002617,1.0562408,0.118204795,0.019228138,0.9188079,0.39570263
1832,0.19873668,0.061101336,0.007878016,0.12975733,1.1209736,0.120067194,0.014111114,0.98679525,0.4201345
1833,0.22278783,0.06658887,0.019630058,0.1365689,1.1321514,0.118176915,0.023496069,0.99047834,0.44216388
1834,0.21874681,0.06301066,0.015628116,0.14010803,1.2002987,0.112072945,0.02411188,1.0641139,0.4343924
1835,0.22105266,0.053218517,0.029905569,0.13792858,1.1669925,0.11434517,0.0345805,1.0180669,0.4349019
1836,0.3019675,0.09069475,0.021033736,0.19023901,0.819805,0.14943892,0.026339058,0.64402705,0.42182213
1837,0.26632208,0.06228249,0.026681622,0.17735796,0.7421638,0.13394006,0.02997666,0.5782471,0.38117754
1838,0.27174765,0.06312308,0.011692733,0.19693185,0.7064803,0.12985833,0.013954387,0.5626676,0.35587642
1839,0.27032802,0.07502362,0.023286633,0.17201775,0.6471468,0.1292944,0.023847995,0.49400446,0.35237324
1840,0.25768146,0.07630869,0.00823125,0.17314152,0.6588013,0.14157878,0.010943384,0.5062792,0.34798434
1841,0.24751467,0.06704114,0.018081577,0.16239195,0.6694568,0.12566058,0.016289178,0.527507,0.34623224
1842,0.23280409,0.06670439,0.0066223545,0.15947734,0.73007315,0.13397257,0.009827922,0.58627266,0.34660432
1843,0.23267078,0.06925287,0.014434126,0.14898378,0.7524596,0.12513606,0.01366807,0.61365545,0.355428
1844,0.22395815,0.063517064,0.007091403,0.15334968,0.8229409,0.12803383,0.010767871,0.6841392,0.3586499
1845,0.22144428,0.061455917,0.01209124,0.14789712,0.8822318,0.11952586,0.012733701,0.7499722,0.36870167
1846,0.2176409,0.05995148,0.010571711,0.14711772,0.9345783,0.12454961,0.014203466,0.79582524,0.38131267
1847,0.21634707,0.063697964,0.010954776,0.14169432,0.977594,0.12551168,0.0119774565,0.8401049,0.3928679
1848,0.21305725,0.05928089,0.011572975,0.14220338,1.006523,0.12100496,0.014541987,0.8709761,0.40129256
1849,0.20664403,0.057844665,0.012183541,0.13661583,1.0907003,0.12071905,0.012751006,0.9572302,0.4109338
1850,0.21262565,0.06384907,0.011144835,0.13763174,1.1124746,0.11274318,0.025404684,0.97432667,0.42965263
1851,0.23461612,0.06462447,0.020468485,0.14952315,1.0783209,0.122554965,0.034141492,0.92162436,0.43281502
1852,0.25147527,0.06819991,0.00924374,0.17403162,0.9580829,0.12397856,0.020817537,0.8132868,0.40997815
1853,0.24781395,0.049744055,0.028243644,0.16982625,0.97009265,0.11858245,0.043549612,0.8079606,0.4081662
1854,0.24843374,0.074854486,0.019290626,0.15428863,1.0444323,0.12777708,0.04757692,0.8690783,0.4041032
1855,0.2527486,0.058443233,0.058490723,0.13581464,1.0194526,0.1175397,0.076907225,0.8250056,0.4077929
1856,0.24379666,0.071135856,0.04679199,0.12586881,1.1800948,0.13545892,0.0405461,1.0040898,0.3974574
1857,0.2614436,0.06299381,0.067909546,0.13054022,1.0966723,0.105964184,0.08794109,0.902767,0.41920358
1858,0.32205033,0.06983317,0.054912034,0.19730514,0.9587401,0.1361234,0.09545159,0.7271651,0.40559924
1859,0.3109163,0.07184069,0.06768918,0.17138644,0.72990525,0.1273469,0.077924855,0.5246335,0.37746117
1860,0.31990814,0.06567994,0.040298548,0.21392965,0.7073587,0.16114941,0.04275681,0.5034525,0.35547486
1861,0.32493347,0.07468996,0.07709524,0.17314827,0.5895051,0.12241347,0.07678858,0.390303,0.35066783
1862,0.2845142,0.0910472,0.024360634,0.16910635,0.59867805,0.17274669,0.021873852,0.40405753,0.3395872
1863,0.26509535,0.0731241,0.029080585,0.16289066,0.5442189,0.13173233,0.033523224,0.37896332,0.33639032
1864,0.25700516,0.07321269,0.009953193,0.17383927,0.55984116,0.13988894,0.0130751375,0.40687707,0.3349108
1865,0.24813059,0.07554155,0.01182197,0.16076706,0.5672431,0.14207308,0.017269058,0.40790096,0.33291167
1866,0.2644289,0.080070786,0.02084177,0.16351636,0.5625833,0.13385117,0.021457417,0.40727472,0.33684757
1867,0.2443664,0.071166866,0.013704587,0.15949495,0.622773,0.14944525,0.018963972,0.45436376,0.3359007
1868,0.26434708,0.0741343,0.025390178,0.1648226,0.590767,0.12985432,0.024178175,0.43673453,0.33817855
1869,0.24658099,0.07087034,0.013847891,0.16186276,0.65747577,0.14594394,0.01967063,0.4918612,0.33896324
1870,0.25956994,0.07240319,0.020736245,0.16643049,0.6209489,0.12734458,0.020744272,0.47286007,0.34173858
1871,0.24400596,0.06871321,0.0072815176,0.16801123,0.6750241,0.13922726,0.011303911,0.5244929,0.3422598
1872,0.24415961,0.067983955,0.012826408,0.16334926,0.67885643,0.12595792,0.013606594,0.5392919,0.34702256
1873,0.24845912,0.06851713,0.007673648,0.17226833,0.69630677,0.13407408,0.010686633,0.55154604,0.34750396
1874,0.23372439,0.06558973,0.0114781875,0.15665646,0.75327164,0.12522359,0.012883339,0.6151647,0.353307
1875,0.23614216,0.06497661,0.0075293365,0.16363621,0.7711824,0.12873301,0.010402501,0.63204694,0.35616815
1876,0.23279327,0.06308523,0.010716224,0.15899183,0.8105657,0.123591185,0.012023931,0.6749506,0.36215484
1877,0.21703115,0.06202467,0.0073397416,0.14766674,0.8948558,0.12547123,0.012171026,0.75721353,0.36776024
1878,0.22620621,0.061523695,0.014325664,0.15035684,0.88391423,0.123763636,0.016082976,0.7440676,0.37847364
1879,0.22503522,0.06250538,0.012765115,0.14976472,0.94831216,0.12871553,0.014339226,0.8052574,0.38084567
1880,0.21133527,0.063228704,0.013094515,0.13501205,0.95628506,0.12313239,0.0154437525,0.8177089,0.38697994
1881,0.20830548,0.05738746,0.013268729,0.13764928,1.0240842,0.12503481,0.017916294,0.88113314,0.39552844
1882,0.21198697,0.06793201,0.006896823,0.13715814,1.0154641,0.122594595,0.011300131,0.8815693,0.40445605
1883,0.20619297,0.057743356,0.014433061,0.13401656,1.0796813,0.116296805,0.021412386,0.94197214,0.40715343
1884,0.23256283,0.05999876,0.014088548,0.15847552,1.0636022,0.115791336,0.023485819,0.9243251,0.41459915
1885,0.19976032,0.05918808,0.0134380795,0.12713416,1.1665735,0.11499188,0.020378038,1.0312036,0.42892128
1886,0.2243124,0.07029178,0.016331004,0.13768962,1.1248256,0.12729919,0.017435653,0.98009074,0.44014975
1887,0.2344706,0.06378756,0.012806579,0.15787648,1.027317,0.12261447,0.018184755,0.8865178,0.43028516
1888,0.21711752,0.05408426,0.01894023,0.14409304,1.093894,0.1217191,0.024815992,0.9473589,0.4116829
1889,0.24760827,0.061309505,0.024363777,0.161935,1.0570376,0.11645062,0.039009444,0.90157753,0.41880062
1890,0.19855443,0.05766513,0.020944694,0.1199446,1.2380574,0.112188615,0.027902763,1.097966,0.43500134
1891,0.25798905,0.07987823,0.030233072,0.14787774,1.0720878,0.13448662,0.031459186,0.90614194,0.43855095
1892,0.30654544,0.06189276,0.038165323,0.20648737,0.82686704,0.13054785,0.058500245,0.63781893,0.41228762
1893,0.28505814,0.066118054,0.024579873,0.1943602,0.8108698,0.14439087,0.025983734,0.6404952,0.37964028
1894,0.26436132,0.0652917,0.055449747,0.14361987,0.8373101,0.121668726,0.056763645,0.65887773,0.3777165
1895,0.27850798,0.0702672,0.027306965,0.18093382,0.75564086,0.12603104,0.031426985,0.59818286,0.35754898
1896,0.23859794,0.06263856,0.022680366,0.15327902,0.7892957,0.120856814,0.021343473,0.6470954,0.3538248
1897,0.2247307,0.07122423,0.011659317,0.14184715,0.83259994,0.13049243,0.014007694,0.6880998,0.36184922
1898,0.22762594,0.059066508,0.020555219,0.14800422,0.85116357,0.12628025,0.020901669,0.70398164,0.36667234
1899,0.23236033,0.066154025,0.019280847,0.14692546,0.9525759,0.12175363,0.024634803,0.8061875,0.37514248
1900,0.21655147,0.055911813,0.03027114,0.13036852,1.0312341,0.11749079,0.03793596,0.8758074,0.38894844
1901,0.21058665,0.06618097,0.01353181,0.13087387,1.1093148,0.124375805,0.01695421,0.9679848,0.40835896
1902,0.23467167,0.06211962,0.0295421,0.14300995,1.0869216,0.11423535,0.0461775,0.9265087,0.42559728
1903,0.30682263,0.08826068,0.023945687,0.19461626,0.7370546,0.1528012,0.026392225,0.55786115,0.39948365
1904,0.2627748,0.07226831,0.024008926,0.16649756,0.6406018,0.14052589,0.03156167,0.46851426,0.36990905
1905,0.2664948,0.063105196,0.013081338,0.19030826,0.57031465,0.15034671,0.014052,0.40591592,0.3443681
1906,0.26501247,0.08636529,0.010338014,0.16830917,0.5205459,0.14588797,0.013783181,0.36087474,0.34132913
1907,0.26560038,0.09169661,0.015087188,0.15881658,0.48009795,0.14989655,0.016988931,0.31321248,0.33510458
1908,0.24759853,0.081981845,0.0052856198,0.16033106,0.5121871,0.15198055,0.008463301,0.35174328,0.33534837
1909,0.2506414,0.07677076,0.014474104,0.15939656,0.49696326,0.13756584,0.015054867,0.34434256,0.33286119
1910,0.24103886,0.07796277,0.0066439738,0.15643212,0.5284084,0.14986771,0.010889636,0.36765108,0.33398944
1911,0.25197214,0.083070576,0.013050179,0.1558514,0.49907815,0.14579439,0.012144611,0.34113917,0.33295128
1912,0.24274036,0.076812066,0.007483766,0.15844452,0.545128,0.14724621,0.01332004,0.38456172,0.33389553
1913,0.25424266,0.07525324,0.012626189,0.16636324,0.52505445,0.14017674,0.012264278,0.37261346,0.33304784
1914,0.24433054,0.0744395,0.009579518,0.16031152,0.5808358,0.14253463,0.01648791,0.42181328,0.33473748
1915,0.26190087,0.07595175,0.01570888,0.17024024,0.5435438,0.13804317,0.014902707,0.39059797,0.33469605
1916,0.24651149,0.07089265,0.012087101,0.16353174,0.6187114,0.13960718,0.020081792,0.45902243,0.33696172
1917,0.26544037,0.072573595,0.01804623,0.17482054,0.5702847,0.13411514,0.017800936,0.41836864,0.33653134
1918,0.24813777,0.071032934,0.012390668,0.16471417,0.6465549,0.13892622,0.019460646,0.48816803,0.3396883
1919,0.26430038,0.07052969,0.017628003,0.17614268,0.5973619,0.13295001,0.01825556,0.44615638,0.33908936
1920,0.24818647,0.070208386,0.009384498,0.16859359,0.6626962,0.13606727,0.013767521,0.5128614,0.34228003
1921,0.25411043,0.06729888,0.012418404,0.17439313,0.6388273,0.13066608,0.014214913,0.49394634,0.34226784
1922,0.24981554,0.06989679,0.006746354,0.1731724,0.67242014,0.13239913,0.008746558,0.53127444,0.34525672
1923,0.24066605,0.064888425,0.00955733,0.16622029,0.706246,0.12938151,0.0118362885,0.56502825,0.34699163
1924,0.252891,0.06811989,0.010908782,0.17386234,0.70749044,0.12778477,0.012612347,0.5670933,0.35026446
1925,0.23203301,0.06327173,0.008855977,0.1599053,0.779183,0.12860517,0.011877118,0.63870066,0.35309055
1926,0.23900166,0.06486691,0.0109529765,0.16318177,0.7872405,0.12330901,0.011493405,0.6524381,0.3600119
1927,0.2344709,0.06097564,0.008867287,0.16462798,0.8300302,0.1268796,0.010627552,0.69252306,0.3622551
1928,0.22045046,0.062295284,0.010215936,0.14793925,0.90142125,0.12160807,0.011967604,0.7678456,0.37046066
1929,0.22659834,0.060516316,0.012261667,0.15382035,0.89897037,0.12690127,0.0147508355,0.75731826,0.37826043
1930,0.22675419,0.06310011,0.012500914,0.15115316,0.9401357,0.12501162,0.013190241,0.8019338,0.38164112
1931,0.21029937,0.060348783,0.011861721,0.13808887,0.9760048,0.12431323,0.014833079,0.83685845,0.38570455
1932,0.20909278,0.061009232,0.011274154,0.1368094,1.0133572,0.12232962,0.01384633,0.8771812,0.39523372
1933,0.21472627,0.06381699,0.008546567,0.14236271,0.99647176,0.12316165,0.011876337,0.8614338,0.4014217
1934,0.21246365,0.0596499,0.01579384,0.13701992,1.0793872,0.11744327,0.01964999,0.9422939,0.39996865
1935,0.21787329,0.057528168,0.018336954,0.14200817,1.0831559,0.11239529,0.028749296,0.9420113,0.4150237
1936,0.2143196,0.064426966,0.013663268,0.13622937,1.122729,0.12467871,0.014463205,0.983587,0.4285924
1937,0.21378486,0.0660593,0.013347125,0.13437843,1.1558169,0.11669097,0.020793863,1.0183321,0.43130943
1938,0.21531129,0.05467136,0.019345002,0.14129493,1.1246845,0.11772117,0.033654455,0.9733088,0.4345286
1939,0.2653002,0.07004792,0.03600663,0.15924567,1.0896978,0.12699762,0.05791507,0.90478516,0.42401686
1940,0.21775308,0.05348633,0.042366292,0.12190046,1.1787534,0.11215112,0.049964316,1.0166379,0.41837728
1941,0.21488288,0.06313329,0.024642365,0.12710722,1.2119249,0.12956202,0.024525255,1.0578376,0.43032876
1942,0.24513857,0.077369295,0.03156049,0.13620879,1.1371862,0.11764473,0.048219603,0.9713218,0.45095664
1943,0.24498275,0.052186448,0.034444876,0.15835142,1.0963265,0.12308363,0.048341673,0.9249011,0.414787
1944,0.24625176,0.063128866,0.026931392,0.15619151,1.0218554,0.12086222,0.046674732,0.8543184,0.3966499
1945,0.24457859,0.057749465,0.047826026,0.1390031,1.0110377,0.12838693,0.064433575,0.81821716,0.41772187
1946,0.22776726,0.067440845,0.015088962,0.14523746,1.0352013,0.13038163,0.022438237,0.8823815,0.40150836
1947,0.26512372,0.06287882,0.04372941,0.1585155,0.92621267,0.111994684,0.056501072,0.7577169,0.39869153
1948,0.3225842,0.07338338,0.0772539,0.17194693,1.0293909,0.13934048,0.09126904,0.79878145,0.38099715
1949,0.29954028,0.059239563,0.12442778,0.11587293,1.0025911,0.111939766,0.1265786,0.76407284,0.40006682
1950,0.24593088,0.06894586,0.031795386,0.14518963,0.935485,0.1471008,0.04341394,0.74497026,0.3815891
1951,0.24509771,0.06519561,0.03833709,0.14156501,0.8431957,0.12420957,0.037255228,0.68173087,0.3701289
1952,0.24339288,0.07318788,0.025536401,0.14466861,0.87317103,0.15106912,0.021890039,0.7002119,0.3676717
1953,0.24181923,0.058021445,0.054316852,0.12948094,0.925981,0.11060333,0.052192587,0.7631851,0.377695
1954,0.2318563,0.06202486,0.018126693,0.15170474,0.9483859,0.12255716,0.026867464,0.7989613,0.37783206
1955,0.2158183,0.058384135,0.027640792,0.12979338,1.0134487,0.11270517,0.030605508,0.870138,0.3842017
1956,0.22408974,0.068733126,0.025792005,0.12956461,1.1118274,0.12650914,0.029792033,0.95552623,0.4094697
1957,0.24366938,0.06390022,0.053518314,0.12625085,1.1247793,0.10912738,0.06841723,0.9472347,0.43560585
1958,0.3234232,0.079603024,0.026100274,0.2177199,0.83873963,0.15432547,0.021814639,0.6625995,0.41422966
1959,0.2548121,0.07022624,0.029277733,0.15530811,0.785276,0.12982221,0.024587192,0.6308666,0.3894294
1960,0.2603204,0.06161998,0.011078658,0.18762176,0.72339845,0.14081965,0.015000859,0.5675779,0.36612698
1961,0.2700224,0.06518714,0.021541784,0.18329346,0.6740233,0.12334288,0.016918564,0.5337618,0.3559573
1962,0.25779325,0.07452,0.008796913,0.17447633,0.6648968,0.13434358,0.009476218,0.521077,0.34999996
1963,0.22835143,0.069706924,0.010249758,0.14839475,0.727802,0.12789714,0.01043272,0.5894721,0.34746093
1964,0.2246736,0.0658712,0.007273079,0.15152933,0.7609635,0.12564664,0.0109270215,0.6243898,0.3507446
1965,0.21604414,0.06262874,0.010214097,0.1432013,0.82281685,0.12473252,0.01336451,0.6847198,0.35696456
1966,0.20698567,0.061492067,0.008706798,0.1367868,0.89568025,0.122693226,0.012505177,0.76048183,0.3695532
1967,0.20436867,0.061121184,0.0069659743,0.1362815,0.95428663,0.12231113,0.0094038,0.8225717,0.38198745
1968,0.20035285,0.061259463,0.0069895596,0.13210383,1.0393053,0.12282801,0.009624684,0.90685266,0.39541236
1969,0.19343266,0.058729965,0.009253342,0.12544934,1.1275347,0.11497012,0.020126006,0.9924387,0.41710985
1970,0.25831366,0.0734878,0.012127711,0.17269816,0.9139315,0.1341372,0.017499125,0.7622952,0.42107293
1971,0.2706087,0.062232044,0.01672511,0.19165154,0.8151401,0.12349971,0.01956121,0.6720792,0.39782456
1972,0.25648963,0.062529735,0.0055707935,0.18838912,0.8226251,0.12866274,0.008792484,0.6851699,0.38397786
1973,0.2440319,0.06418899,0.016345339,0.16349758,0.8184671,0.12351085,0.014915251,0.68004096,0.37904167
1974,0.24383385,0.068231344,0.00995785,0.16564466,0.8301156,0.12633198,0.012641726,0.6911419,0.3728715
1975,0.2102609,0.058863282,0.012123364,0.13927425,0.9337641,0.118467845,0.014083411,0.80121285,0.37228137
1976,0.20466125,0.06188785,0.007970275,0.13480313,0.9788072,0.11997936,0.010686217,0.8481416,0.38396636
1977,0.20319048,0.060549784,0.008623362,0.13401733,1.0033965,0.12243102,0.012973593,0.86799186,0.39440164
1978,0.22147948,0.061737448,0.019629685,0.14011234,1.0864633,0.12221333,0.032060347,0.93218964,0.40419254
1979,0.22120477,0.05173414,0.033866357,0.13560428,1.138203,0.1065887,0.0427803,0.988834,0.4269115
1980,0.23623186,0.069181934,0.022155933,0.14489399,1.1386818,0.12967233,0.016048139,0.99296135,0.4349548
1981,0.23342699,0.0661299,0.019995496,0.14730158,1.0214171,0.11915566,0.030298082,0.8719634,0.43169975
1982,0.28026605,0.059377015,0.035938654,0.18495037,1.0335121,0.13204291,0.043108184,0.85836107,0.41155404
1983,0.23256096,0.052815955,0.053250905,0.1264941,1.0808733,0.10848062,0.044783395,0.92760926,0.414111
1984,0.21332115,0.065292925,0.0252804,0.122747816,1.1627876,0.12544721,0.021674715,1.0156657,0.41892102
1985,0.2200588,0.06783359,0.010007252,0.14221795,1.0740331,0.11301081,0.024999453,0.9360229,0.4147287
1986,0.23929706,0.058721364,0.01964047,0.16093522,1.0315312,0.12655199,0.027696703,0.8772825,0.40890282
1987,0.20805241,0.06042439,0.017900718,0.1297273,1.0673898,0.118230104,0.017070338,0.93208945,0.41579366
1988,0.2058652,0.059073403,0.013557446,0.13323435,1.1027,0.12585017,0.01923386,0.957616,0.42448914
1989,0.22328112,0.06433154,0.009490255,0.14945932,1.0763084,0.117387936,0.020188473,0.93873197,0.4204032
1990,0.20848495,0.057211976,0.018782899,0.13249007,1.1317235,0.11163616,0.029709538,0.99037784,0.42342857
1991,0.24052453,0.06848858,0.0129653,0.15907064,1.045566,0.12735105,0.016834706,0.90138024,0.42532146
1992,0.26264498,0.060030654,0.033274926,0.1693394,0.9124401,0.12312308,0.03995225,0.7493648,0.41807026
1993,0.28751114,0.06895038,0.028323611,0.19023715,0.8781559,0.13869576,0.033461664,0.7059985,0.39709443
1994,0.23848963,0.06619059,0.034033097,0.13826594,0.9036201,0.12227022,0.030745229,0.7506047,0.3854678
1995,0.24109171,0.06393135,0.016486714,0.16067365,0.8822795,0.12524588,0.022453984,0.7345797,0.38120103
1996,0.2197871,0.05374749,0.019196194,0.14684342,0.932122,0.11196326,0.017384816,0.8027739,0.37443572
1997,0.2061812,0.0610934,0.010749396,0.1343384,1.0523628,0.11755784,0.014510004,0.920295,0.3869109
1998,0.1989792,0.061101913,0.022832733,0.11504456,1.1603518,0.10778746,0.036020525,1.0165437,0.4116862
1999,0.29292488,0.08828496,0.016808158,0.18783176,0.7672152,0.16072208,0.019022545,0.5874706,0.40656814
2000,0.258208,0.07001842,0.021500302,0.16668929,0.6992478,0.14160275,0.02217031,0.5354747,0.3784144
2001,0.26426148,0.062033523,0.008351344,0.19387661,0.6448558,0.14227712,0.011220669,0.491358,0.35810706
2002,0.26642382,0.07080225,0.011095144,0.18452644,0.6071837,0.1324641,0.014374294,0.46034533,0.34939167
2003,0.27208832,0.08088555,0.009995569,0.1812072,0.5738721,0.13483794,0.011316081,0.4277181,0.34460753
2004,0.2535054,0.07267159,0.007047056,0.17378677,0.6061586,0.13459547,0.008351195,0.46321195,0.34024253
2005,0.24968761,0.06896661,0.010264533,0.17045647,0.6142124,0.12949698,0.009900756,0.47481468,0.34153894
2006,0.23994443,0.069819205,0.008092487,0.16203274,0.64085484,0.13860773,0.009104753,0.49314234,0.34204963
2007,0.2376541,0.07118557,0.010024716,0.15644382,0.665064,0.13304223,0.010227759,0.521794,0.34588736
2008,0.2298388,0.06649275,0.007004425,0.15634163,0.7102488,0.13185608,0.009657297,0.5687355,0.34659123
2009,0.22726849,0.06528136,0.008517454,0.15346967,0.7565578,0.12533621,0.010771253,0.6204503,0.352501
2010,0.22565348,0.06461906,0.007758986,0.15327545,0.8040972,0.12415614,0.010476095,0.66946495,0.3579799
2011,0.21793553,0.061109185,0.008984008,0.14784235,0.8774075,0.12000845,0.011792624,0.7456064,0.3677652
2012,0.2147575,0.05974977,0.008296671,0.14671107,0.93813443,0.119178556,0.010749848,0.808206,0.37933958
2013,0.21054383,0.05926661,0.008957063,0.14232016,0.9887881,0.12168453,0.011084725,0.8560189,0.3909136
2014,0.20262423,0.06111573,0.008101402,0.1334071,1.0634544,0.122719385,0.009909587,0.93082535,0.40397805
2015,0.19614652,0.058605734,0.009389655,0.12815113,1.131686,0.11774701,0.016971301,0.9969677,0.4193138
2016,0.21195975,0.060156,0.010297072,0.14150667,1.1240414,0.119820595,0.012809457,0.9914114,0.43042234
2017,0.20263132,0.059187997,0.0071725757,0.13627076,1.1909093,0.110767655,0.025354765,1.0547868,0.43461654
2018,0.24018963,0.06511792,0.015057808,0.1600139,1.0310059,0.12645923,0.021872872,0.8826738,0.43414795
2019,0.25167322,0.06619578,0.008201088,0.17727636,0.92166144,0.12440734,0.010440669,0.78681344,0.414361
2020,0.22744143,0.05417046,0.011471212,0.16179976,0.9708668,0.12290834,0.018774968,0.8291835,0.39969605
2021,0.22186406,0.06278497,0.009988073,0.14909102,1.0016375,0.11704603,0.016046926,0.86854446,0.40054214
2022,0.21123016,0.060250733,0.01595528,0.13502415,1.0321144,0.118912056,0.023245214,0.88995713,0.40101483
2023,0.21712357,0.063827574,0.01627319,0.13702281,1.1170624,0.1211864,0.027074004,0.9688021,0.40324497
2024,0.22445178,0.05352819,0.032999825,0.13792376,1.1013975,0.10575849,0.043761242,0.95187783,0.42508012
2025,0.23770046,0.06324106,0.021792043,0.15266736,1.1492462,0.13178447,0.024408814,0.9930529,0.42371926
2026,0.25049198,0.06591929,0.04481206,0.13976064,1.0346423,0.11312226,0.050469205,0.87105083,0.43712953
2027,0.30219638,0.06569851,0.045115773,0.1913821,1.0033197,0.14253831,0.04538387,0.8153976,0.41324803
2028,0.244412,0.057464827,0.047907118,0.13904007,0.9821037,0.10915985,0.041219782,0.83172405,0.4015568
2029,0.22586513,0.055181444,0.026220853,0.14446284,1.0814097,0.12167476,0.029655812,0.9300791,0.3991274
2030,0.21474768,0.061457876,0.019592205,0.1336976,1.0878845,0.10438188,0.02486866,0.958634,0.4054526
2031,0.22776549,0.06541243,0.019404026,0.14294903,1.0995677,0.1290471,0.023034124,0.94748646,0.41155887
2032,0.21191035,0.057859976,0.021945633,0.13210474,1.11139,0.108717695,0.028597612,0.9740747,0.41499025
2033,0.22132716,0.0539797,0.020443546,0.14690392,1.1266625,0.12707667,0.019054357,0.98053145,0.43268454
2034,0.21122831,0.06324562,0.009521351,0.13846135,1.2036644,0.114737414,0.02727836,1.0616486,0.4433725
2035,0.22749463,0.056473326,0.04333756,0.12768374,1.2395982,0.11403346,0.06251382,1.0630509,0.4548472
2036,0.30805844,0.07240722,0.049836557,0.18581466,1.1156408,0.123630375,0.07660624,0.91540414,0.4358312
2037,0.25321472,0.0481012,0.07182499,0.13328852,1.1658177,0.11911244,0.089317694,0.95738757,0.42518318
2038,0.22273014,0.065962486,0.032075312,0.12469235,1.2374749,0.1286174,0.04034705,1.0685104,0.43629402
2039,0.2560431,0.06393079,0.07378595,0.11832637,1.2409953,0.10411969,0.11343199,1.0234436,0.45741758
2040,0.4319324,0.100059725,0.07546499,0.25640768,0.6266812,0.19554886,0.077805944,0.35332638,0.3961374
2041,0.27449098,0.09051484,0.039113093,0.14486305,0.60884476,0.15306592,0.051384877,0.40439397,0.36410034
2042,0.22985035,0.072620116,0.020337546,0.13689269,0.55932784,0.15246084,0.023950025,0.38291696,0.33767682
2043,0.22648643,0.08420831,0.008490425,0.13378769,0.5215454,0.16787761,0.0147703905,0.3388974,0.33896145
2044,0.24593951,0.10763699,0.014513247,0.12378927,0.45916975,0.15926485,0.013200996,0.2867039,0.34110287
2045,0.23901117,0.098154366,0.016533323,0.12432348,0.4370917,0.16453639,0.01645016,0.25610515,0.34066918
2046,0.22658803,0.09021407,0.006722123,0.12965183,0.4551655,0.17588359,0.010078124,0.2692038,0.3417241
2047,0.23428717,0.09701838,0.007898915,0.12936988,0.45271054,0.16199194,0.007818719,0.2828999,0.3402847
2048,0.2320591,0.09380239,0.008204131,0.13005258,0.4608992,0.15857564,0.009595106,0.29272845,0.33860552
2049,0.22866441,0.087375544,0.0062112263,0.13507764,0.46349216,0.16348016,0.00786475,0.29214725,0.33769652
2050,0.23279119,0.0887449,0.007037543,0.13700874,0.46015775,0.16123839,0.0080183465,0.290901,0.3364562
2051,0.23701566,0.088679634,0.007458351,0.14087768,0.4650198,0.15563625,0.008302443,0.3010811,0.33576488
2052,0.23655304,0.08311895,0.006845726,0.14658837,0.47633076,0.15284352,0.0077682673,0.31571898,0.33496812
2053,0.23750162,0.081847556,0.006881606,0.14877246,0.48380908,0.15041609,0.007996002,0.32539698,0.33425927
2054,0.24082151,0.08213092,0.007248425,0.15144217,0.48755777,0.14826022,0.008038461,0.33125907,0.33398017
2055,0.24151412,0.079118416,0.007054053,0.15534166,0.4976303,0.14701045,0.00822439,0.34239545,0.3336537
2056,0.24265042,0.07756419,0.0073604593,0.15772577,0.50717574,0.14416735,0.008645861,0.35436255,0.3335314
2057,0.24327394,0.076643266,0.007024643,0.15960602,0.5172032,0.14305171,0.008769488,0.36538205,0.33361202
2058,0.24445778,0.0754574,0.0069782743,0.1620221,0.52513117,0.14243588,0.009159105,0.37353617,0.3337855
2059,0.24537893,0.07452286,0.006830804,0.16402526,0.53453743,0.14098124,0.009792923,0.38376325,0.33411637
2060,0.24654242,0.073691756,0.006487838,0.16636284,0.5431468,0.13980813,0.010062339,0.39327633,0.33447918
2061,0.24739084,0.07284304,0.006263718,0.16828407,0.55198276,0.13893099,0.010591953,0.4024598,0.33493733
2062,0.24850324,0.07245063,0.0060860254,0.16996658,0.5594729,0.13815151,0.010903262,0.41041818,0.3354866
2063,0.24902257,0.07178855,0.005736932,0.17149709,0.5684921,0.13748772,0.011095228,0.41990918,0.3360563
2064,0.24987209,0.071164735,0.0056924964,0.17301486,0.57625175,0.1366689,0.011318513,0.42826435,0.3366246
2065,0.25028533,0.07068596,0.0054892492,0.1741101,0.5852755,0.13605535,0.011435666,0.43778446,0.33725673
2066,0.25097713,0.07019191,0.0055264565,0.17525877,0.59312797,0.13534227,0.011388066,0.44639766,0.33785737
2067,0.25091997,0.06961632,0.0054465644,0.17585708,0.6033114,0.1346492,0.01132666,0.45733553,0.33855015
2068,0.25138512,0.06915345,0.0055838297,0.17664784,0.61193377,0.13395663,0.011060474,0.46691665,0.33925468
2069,0.2510901,0.06865101,0.0056394353,0.17679965,0.62314796,0.1332838,0.010821497,0.47904268,0.34009248
2070,0.25111896,0.06812474,0.0058935713,0.17710066,0.6336951,0.13252445,0.010544043,0.49062666,0.34097213
2071,0.25055617,0.06763963,0.00605246,0.1768641,0.64657974,0.13178964,0.01026503,0.50452507,0.3420431
2072,0.25002474,0.06706672,0.0063366406,0.17662139,0.6598187,0.13097751,0.010136966,0.51870424,0.34322035
2073,0.24909118,0.066561624,0.0065297326,0.17599982,0.6750652,0.1301438,0.010060039,0.5348614,0.34462237
2074,0.24772307,0.06593427,0.006716559,0.17507224,0.69218206,0.12923191,0.010220787,0.55272937,0.3462133
2075,0.24626493,0.06537253,0.006854229,0.17403819,0.71076494,0.1282558,0.010562444,0.5719467,0.34809303
2076,0.24397744,0.06467698,0.0068735867,0.17242688,0.7326972,0.12721996,0.011033185,0.59444404,0.35027176
2077,0.24169116,0.06397433,0.0069353217,0.17078151,0.7564731,0.12604682,0.011702627,0.6187237,0.3528675
2078,0.23878604,0.06315692,0.006967762,0.16866136,0.7841457,0.1248228,0.012280412,0.6470425,0.3559128
2079,0.23565441,0.06224698,0.0072392197,0.16616821,0.815589,0.123416446,0.012783662,0.6793889,0.359617
2080,0.23241459,0.061234623,0.007802638,0.16337733,0.85140735,0.12197931,0.013157034,0.716271,0.36405137
2081,0.22835326,0.060174037,0.008588011,0.15959121,0.8934925,0.12057658,0.013382908,0.75953305,0.36946428
2082,0.22300406,0.059251577,0.009245489,0.154507,0.9406121,0.119680956,0.013537178,0.8073939,0.37598854
2083,0.21694514,0.059020802,0.0094935605,0.14843078,0.98456424,0.12021441,0.013247008,0.8511028,0.3833241
2084,0.21011293,0.05991664,0.009240256,0.14095603,1.0222449,0.122460954,0.0124317445,0.8873522,0.3905877
2085,0.20291832,0.06050108,0.008716284,0.13370095,1.0616536,0.12368113,0.011386318,0.9265862,0.39809427
2086,0.19822043,0.060411867,0.008331994,0.12947656,1.1039912,0.122033924,0.0118335495,0.97012365,0.40669867
2087,0.19899786,0.059664905,0.008851375,0.13048157,1.1471461,0.117816485,0.019262765,1.0100669,0.41679397
2088,0.20923129,0.05937868,0.010965118,0.1388875,1.1431599,0.11676535,0.013599397,1.0127951,0.4236205
2089,0.19487524,0.06091694,0.006139891,0.1278184,1.2315322,0.11301184,0.021434058,1.0970863,0.42924947
2090,0.25681922,0.06973627,0.017152194,0.16993076,0.97856593,0.12995,0.025625164,0.8229908,0.43145865
2091,0.26517802,0.065243505,0.011442628,0.1884919,0.8747995,0.12730671,0.012050471,0.7354423,0.40117532
2092,0.23519447,0.056809146,0.0108888475,0.16749649,0.9121581,0.12032153,0.01443576,0.7774008,0.38550553
2093,0.22910061,0.062072802,0.011779005,0.1552488,0.9392183,0.11991571,0.020799046,0.7985035,0.38503373
2094,0.2241779,0.061024893,0.014964133,0.14818887,0.9446204,0.117578305,0.015118362,0.8119237,0.38284367
2095,0.21566747,0.061111595,0.012388676,0.1421672,1.0352426,0.120563366,0.015829807,0.8988494,0.38472596
2096,0.1957688,0.060318302,0.014567757,0.12088275,1.0813764,0.1163791,0.016360028,0.9486373,0.3993087
2097,0.19610995,0.057778984,0.01375628,0.12457468,1.1634263,0.12607571,0.016147118,1.0212034,0.4182115
2098,0.20744768,0.059761774,0.015043193,0.1326427,1.1791291,0.10775135,0.035005555,1.0363722,0.43915534
2099,0.28552502,0.07084265,0.014038994,0.20064336,0.92685795,0.13637513,0.017476253,0.77300656,0.42375275
2100,0.2744354,0.067729525,0.022788718,0.18391716,0.82143116,0.11955944,0.02085869,0.68101305,0.40156814
2101,0.26445264,0.060258668,0.00884307,0.19535089,0.8071691,0.13517012,0.01195799,0.660041,0.3809737
2102,0.26840937,0.06318576,0.02096396,0.18425965,0.7443524,0.121164575,0.016928181,0.60625964,0.37316197
2103,0.2504262,0.071409225,0.0063026925,0.1727143,0.77205455,0.1317942,0.0092939725,0.63096637,0.36095726
2104,0.22307439,0.06279635,0.017167365,0.14311068,0.85440606,0.117531955,0.018802058,0.71807206,0.361728
2105,0.22061564,0.06211783,0.0075699235,0.15092789,0.8911448,0.11976403,0.013714377,0.7576664,0.36551118
2106,0.21173695,0.057245895,0.015171017,0.13932003,0.9430435,0.11943953,0.01655339,0.8070505,0.37402716
2107,0.19837798,0.06220152,0.008573749,0.12760271,1.0531044,0.12467819,0.010909691,0.9175165,0.38872737
2108,0.19991255,0.060688574,0.015207137,0.124016844,1.0775983,0.118131384,0.022394152,0.9370728,0.40696308
2109,0.21657065,0.05864005,0.02140954,0.13652106,1.1712259,0.124345325,0.03253747,1.0143431,0.41733631
2110,0.32108885,0.06596578,0.033417918,0.22170514,0.9066446,0.116002336,0.038977154,0.7516651,0.4334647
2111,0.28033486,0.06676605,0.010602437,0.20296638,0.8781884,0.13254395,0.013145583,0.7324988,0.41206732
2112,0.2761559,0.06615922,0.018545358,0.19145131,0.8108865,0.1229918,0.024605548,0.6632892,0.40054542
2113,0.28104705,0.06429726,0.012976933,0.20377286,0.7783493,0.13806276,0.010191665,0.6300949,0.376055
2114,0.26526254,0.0709657,0.021625265,0.17267157,0.7605096,0.1221743,0.0211116,0.6172237,0.37450162
2115,0.23053709,0.063327245,0.009855597,0.15735425,0.80920386,0.13047709,0.01377378,0.664953,0.35622868
2116,0.22247416,0.06023635,0.01652696,0.14571084,0.86012083,0.11322491,0.01882744,0.7280685,0.36223716
2117,0.2123584,0.06328098,0.0056145736,0.14346285,0.9312025,0.12085198,0.01000672,0.80034375,0.36519346
2118,0.20392656,0.05641867,0.020774746,0.12673314,1.015942,0.112708,0.023136433,0.8800975,0.37724772
2119,0.20650634,0.06435588,0.01125029,0.13090017,1.0802337,0.12446774,0.015687423,0.9400785,0.39680785
2120,0.19340102,0.059135918,0.016345335,0.11791977,1.1542906,0.11646237,0.024453646,1.0133746,0.41304764
2121,0.2041238,0.06128177,0.01594348,0.12689854,1.1730107,0.1279221,0.015723797,1.0293648,0.42406228
2122,0.2027257,0.06473536,0.012981111,0.12500922,1.1885544,0.10969102,0.036335822,1.0425276,0.44027728
2123,0.30095655,0.06791013,0.02782284,0.20522358,0.89518976,0.14696094,0.035405222,0.7128236,0.42240348
2124,0.29956007,0.069273695,0.0390269,0.19125946,0.7550347,0.119415745,0.037702523,0.5979164,0.39431834
2125,0.2705577,0.067066565,0.01462071,0.18887042,0.7657883,0.1464805,0.0146521395,0.6046557,0.3665893
2126,0.27985534,0.06695796,0.026729641,0.18616773,0.6583161,0.12563106,0.03043721,0.5022478,0.3619313
2127,0.27728918,0.07974649,0.00722101,0.19032168,0.6305362,0.14448397,0.007893446,0.47815877,0.34989288
2128,0.25069964,0.06485291,0.016939087,0.16890766,0.66855943,0.12776934,0.020623554,0.5201665,0.34582052
2129,0.2564903,0.069185145,0.013603189,0.17370196,0.67150795,0.1263149,0.014838948,0.53035414,0.34354982
2130,0.23601453,0.06811004,0.019886527,0.14801796,0.74398214,0.13097538,0.021399252,0.5916075,0.34752026
2131,0.25138983,0.068729065,0.020365162,0.1622956,0.71633714,0.12759899,0.020358598,0.5683796,0.35097352
2132,0.2196121,0.062262718,0.009158069,0.14819132,0.8147502,0.13018613,0.01087611,0.67368793,0.35211655
2133,0.22301444,0.06405475,0.014848261,0.14411142,0.8545271,0.12036716,0.017549908,0.71661,0.36606282
2134,0.2261038,0.060524687,0.0103798965,0.15519921,0.8848204,0.12428735,0.010302961,0.7502301,0.36914828
2135,0.2095225,0.06084202,0.009259901,0.13942058,0.9727959,0.120533355,0.012169103,0.84009343,0.37994674
2136,0.19962652,0.06230734,0.01240068,0.1249185,1.0338054,0.12403244,0.017782107,0.89199084,0.39270413
2137,0.20583084,0.062089782,0.010116751,0.13362432,1.0269047,0.12550768,0.014293952,0.887103,0.40480202
2138,0.20890427,0.059287477,0.008779947,0.14083683,1.053421,0.12102938,0.013365828,0.9190258,0.40338603
2139,0.19756022,0.054872435,0.016006498,0.12668128,1.1746294,0.1135613,0.027822597,1.0332456,0.40951225
2140,0.20062047,0.059904993,0.022191124,0.11852435,1.2377465,0.11035992,0.030202674,1.097184,0.44157302
2141,0.27076918,0.07882587,0.020932453,0.17101087,0.97623456,0.14030743,0.020779591,0.8151475,0.43815508
2142,0.28637666,0.062330116,0.03332679,0.19071977,0.865483,0.12645249,0.052775815,0.6862547,0.40003026
2143,0.25779834,0.06242895,0.010282618,0.18508677,0.84262884,0.13061672,0.014052264,0.69795984,0.3880088
2144,0.2523805,0.060436655,0.028149012,0.16379483,0.81444055,0.12190214,0.026028683,0.66650975,0.3794291
2145,0.26342165,0.06809706,0.018437268,0.17688733,0.7997769,0.12597129,0.023394052,0.6504116,0.36607206
2146,0.2180693,0.06264762,0.016176963,0.13924472,0.9049996,0.11707554,0.016100168,0.7718239,0.3647009
2147,0.21020553,0.06394499,0.008517563,0.13774298,0.9493138,0.12047218,0.012936794,0.81590486,0.37572768
2148,0.22460383,0.05771816,0.017482208,0.14940347,0.92929417,0.12016859,0.016198773,0.7929268,0.38440663
2149,0.22126278,0.059789907,0.023917198,0.13755567,1.0958893,0.12598492,0.032831438,0.937073,0.38895923
2150,0.20219019,0.05944575,0.034201473,0.10854296,1.1764276,0.10924684,0.043130334,1.0240505,0.41342127
2151,0.2211743,0.06317494,0.03590178,0.12209758,1.2322743,0.13403673,0.031646006,1.0665916,0.43259946
2152,0.24745648,0.06855814,0.028798122,0.15010022,1.1129813,0.107892126,0.063182876,0.9419063,0.43996426
2153,0.2875221,0.055976834,0.039880536,0.19166474,1.0309258,0.13418937,0.05615999,0.8405764,0.4113564
2154,0.26968008,0.07684987,0.035198245,0.15763196,0.8927275,0.12043491,0.041598145,0.7306945,0.4141817
2155,0.25235188,0.059550792,0.015455451,0.17734565,0.82446444,0.14203589,0.022691349,0.6597372,0.38323888
2156,0.28137726,0.06821885,0.020361075,0.19279735,0.7339457,0.12646703,0.021440668,0.586038,0.37679526
2157,0.24302357,0.074470975,0.011813304,0.1567393,0.77460575,0.1367965,0.012235756,0.62557346,0.36272413
2158,0.23179746,0.065188125,0.014505685,0.15210365,0.78124213,0.12661782,0.020111397,0.6345129,0.36055526
2159,0.22795156,0.06303192,0.006790402,0.15812923,0.81988865,0.12096513,0.012713652,0.68620986,0.3565089
2160,0.21140455,0.057026327,0.019943219,0.134435,0.9260191,0.1188433,0.0293344,0.7778414,0.36510825
2161,0.21399227,0.06431147,0.010130997,0.1395498,0.9433882,0.117590815,0.014594759,0.81120265,0.3797321
2162,0.20280108,0.057869792,0.009211002,0.13572028,1.0234487,0.123668246,0.0146684395,0.88511205,0.3880497
2163,0.19607243,0.06288114,0.01027048,0.12292081,1.1238247,0.119777255,0.011764458,0.992283,0.40691474
2164,0.18739606,0.054865163,0.024995426,0.107535474,1.2683249,0.11084663,0.052841943,1.1046363,0.43782645
2165,0.31893966,0.110534586,0.02886078,0.17954428,0.56679153,0.207641,0.02499085,0.33415967,0.40300047
2166,0.24519432,0.09238523,0.021236224,0.13157286,0.5180715,0.1866971,0.019917307,0.31145707,0.3575897
2167,0.22278869,0.082106195,0.014731103,0.1259514,0.51108897,0.17089355,0.014055548,0.3261399,0.34007922
2168,0.22717077,0.09930948,0.008697742,0.11916355,0.48768854,0.1626134,0.008942664,0.3161325,0.34635895
2169,0.23646054,0.11171622,0.012768981,0.11197534,0.45507395,0.1628551,0.013345048,0.2788738,0.34949052
2170,0.22911364,0.10357378,0.014141151,0.11139872,0.44106907,0.17387782,0.013620074,0.25357118,0.3492599
2171,0.22107333,0.09839211,0.011262055,0.11141917,0.44709247,0.18337227,0.011198006,0.2525222,0.3477944
2172,0.22356349,0.10497842,0.010255469,0.108329594,0.44791037,0.17947458,0.010350806,0.25808498,0.34583962
2173,0.22231877,0.10374104,0.0098133935,0.10876434,0.4547567,0.1763421,0.010259841,0.26815477,0.34441787
2174,0.22065729,0.09805957,0.008914632,0.11368308,0.45859236,0.17528637,0.0089391405,0.27436683,0.34391394
2175,0.22328985,0.096690886,0.009523241,0.11707572,0.4532755,0.1736338,0.0094535025,0.27018818,0.3429503
2176,0.22764969,0.098144315,0.009494028,0.12001134,0.4476533,0.17130369,0.009430729,0.26691887,0.3421937
2177,0.2288447,0.09605975,0.008604129,0.12418082,0.44910574,0.16840583,0.008420914,0.272279,0.3416281
2178,0.22889169,0.09287533,0.008484019,0.12753233,0.4532467,0.16476797,0.008255927,0.28022283,0.34059617
2179,0.23059379,0.09229951,0.00829513,0.12999915,0.4551304,0.16216616,0.007776506,0.28518775,0.33959088
2180,0.23138142,0.09084168,0.007925404,0.13261433,0.45685086,0.16165903,0.0073528253,0.287839,0.33858418
2181,0.2322838,0.08903748,0.007956197,0.13529013,0.45858592,0.16045982,0.007265787,0.2908603,0.337648
2182,0.23329148,0.08775856,0.007818619,0.1377143,0.4619272,0.15828587,0.007077627,0.2965637,0.3368806
2183,0.23409158,0.08629677,0.007589349,0.14020547,0.46600997,0.15615276,0.0068675186,0.3029897,0.33616528
2184,0.23497102,0.08476025,0.007479883,0.14273088,0.47013435,0.15409489,0.006858691,0.30918077,0.33552226
2185,0.23589939,0.08350233,0.007444489,0.14495257,0.47419655,0.15222704,0.006930276,0.31503922,0.33493668
2186,0.23649655,0.0821855,0.007322494,0.14698856,0.47892657,0.15068237,0.0070382836,0.3212059,0.3343874
2187,0.23703822,0.08095055,0.007191873,0.1488958,0.48424926,0.14918342,0.0072009885,0.32786486,0.33391643
2188,0.23771459,0.079982005,0.0071119554,0.15062062,0.4893648,0.14783537,0.007375612,0.3341538,0.33352482
2189,0.23831758,0.0790294,0.0069827605,0.15230541,0.49430192,0.14682858,0.007541788,0.33993155,0.33319366
2190,0.2389546,0.07813152,0.0068496736,0.1539734,0.49915597,0.1458404,0.0077099237,0.34560564,0.33294237
2191,0.23969501,0.07737959,0.006743386,0.15557204,0.5037636,0.14487663,0.0078834295,0.35100356,0.33275437
2192,0.24045613,0.076697424,0.0066245445,0.15713416,0.50817454,0.14404619,0.008041104,0.35608724,0.33261582
2193,0.24123812,0.076085195,0.006517635,0.15863529,0.5123279,0.14325964,0.008190239,0.36087802,0.33252907
2194,0.24198467,0.075502425,0.006416407,0.16006583,0.5163431,0.14254563,0.008330571,0.36546695,0.33247662
2195,0.24272619,0.07497581,0.0063082627,0.16144212,0.52022946,0.1419023,0.008443465,0.3698837,0.33245772
2196,0.24343964,0.07448212,0.006207508,0.16275,0.5240716,0.14126927,0.00855749,0.3742448,0.3324705
2197,0.24413243,0.074017756,0.0061088074,0.16400588,0.52782273,0.14068067,0.008663841,0.37847826,0.33250806
2198,0.24478927,0.0735732,0.0060069826,0.16520908,0.53158665,0.14012396,0.0087652495,0.3826974,0.3325701
2199,0.24544637,0.07315558,0.0059170993,0.16637369,0.53530777,0.13957123,0.008871464,0.38686505,0.33265626
2200,0.24606618,0.07274475,0.0058218567,0.16749959,0.53911984,0.13903992,0.008984691,0.39109522,0.3327668
2201,0.24669766,0.07236463,0.0057378546,0.16859518,0.542897,0.13852613,0.009104445,0.39526644,0.33290115
2202,0.24729866,0.07198849,0.005653165,0.169657,0.5467988,0.13802786,0.00923709,0.39953384,0.33306202
2203,0.24791193,0.071635045,0.005578505,0.17069839,0.5507014,0.13754785,0.0093772635,0.4037763,0.3332476
2204,0.24849485,0.07129056,0.0055036433,0.17170064,0.55473685,0.13708389,0.009529354,0.40812358,0.33346015
2205,0.24908495,0.07096604,0.0054404126,0.17267849,0.5587838,0.13663581,0.00968705,0.41246098,0.33369583
2206,0.24964073,0.070646495,0.005377177,0.17361706,0.56297016,0.13620071,0.009852625,0.41691682,0.33395618
2207,0.25019908,0.07034556,0.005326223,0.1745273,0.5671717,0.1357777,0.010019698,0.42137426,0.33423844
2208,0.25071847,0.07005054,0.005276212,0.17539172,0.5715083,0.13536885,0.010189496,0.42594996,0.33454382
2209,0.25123203,0.069771245,0.005238667,0.1762221,0.5758693,0.13497141,0.010355557,0.43054232,0.3348698
2210,0.25170654,0.069497965,0.005203275,0.1770053,0.5803567,0.13458554,0.010519105,0.43525204,0.33521873
2211,0.25216734,0.06923666,0.005179834,0.17775084,0.5848849,0.13421063,0.010674574,0.43999964,0.33558786
2212,0.25258937,0.06898307,0.0051605455,0.17844576,0.58953303,0.13384572,0.010822154,0.44486517,0.3359804
2213,0.25298885,0.0687371,0.0051528215,0.17909892,0.59424806,0.13348992,0.010958515,0.44979963,0.3363939
2214,0.25335306,0.06849915,0.0051514474,0.17970246,0.5990777,0.13314243,0.011081839,0.45485345,0.33683166
2215,0.2536838,0.068264835,0.0051611867,0.18025778,0.60401076,0.13280125,0.011192267,0.46001723,0.3372919
2216,0.25398242,0.068038285,0.0051798797,0.18076426,0.6090607,0.13246642,0.011286035,0.46530825,0.33777773
2217,0.25423938,0.067812346,0.005209418,0.18121761,0.61425304,0.13213538,0.01136565,0.47075203,0.3382883
2218,0.25446472,0.067592375,0.0052506058,0.18162175,0.6195736,0.13180824,0.011427033,0.47633833,0.338826
2219,0.25464246,0.06737157,0.005303155,0.18196774,0.6250715,0.13148265,0.011474086,0.48211476,0.33939093
2220,0.25478637,0.06715425,0.005369823,0.1822623,0.63072,0.13115832,0.011503852,0.48805782,0.33998466
2221,0.25488093,0.066935875,0.005449641,0.18249543,0.6365697,0.13083343,0.011520579,0.49421567,0.34060815
2222,0.25493595,0.06671811,0.005545526,0.1826723,0.6426016,0.13050766,0.011523731,0.5005702,0.34126213
2223,0.2549426,0.06650027,0.0056566577,0.18278567,0.6488477,0.13018017,0.011516945,0.5071506,0.34194833
2224,0.25490153,0.06628076,0.0057847244,0.18283604,0.65531105,0.1298501,0.01150297,0.513958,0.34266716
2225,0.2548128,0.06606189,0.005929543,0.18282138,0.662001,0.12951733,0.011484631,0.5209991,0.34342095
2226,0.25466833,0.06584047,0.0060905684,0.18273729,0.66894305,0.12918136,0.011467019,0.5282947,0.34421086
2227,0.25447327,0.06561975,0.006267815,0.18258572,0.67613554,0.12884213,0.011453381,0.53584003,0.34504005
2228,0.2542165,0.06539709,0.00645906,0.18236034,0.68361527,0.12849875,0.011449393,0.54366714,0.34591106
2229,0.2538999,0.065173514,0.006663101,0.18206328,0.6913938,0.12815154,0.011459702,0.55178255,0.34682795
2230,0.25351548,0.06494864,0.0068772165,0.18168962,0.69950724,0.12779906,0.011490168,0.560218,0.34779498
2231,0.25305828,0.06472172,0.0070981714,0.1812384,0.7079903,0.12744078,0.011546531,0.569003,0.34881705
2232,0.2525227,0.064492784,0.0073228306,0.1807071,0.7168838,0.12707473,0.011636089,0.578173,0.34989995
2233,0.2519003,0.06426037,0.00754639,0.18009353,0.72624,0.12669978,0.011766167,0.58777404,0.35104957
2234,0.25118575,0.064024314,0.007764549,0.17939688,0.73611134,0.12631278,0.0119456025,0.59785295,0.3522734
2235,0.25037247,0.06378311,0.007971658,0.17861772,0.7465582,0.1259121,0.012184123,0.608462,0.35357928
2236,0.24945682,0.06353579,0.008162644,0.1777584,0.7576436,0.12549435,0.012492426,0.6196568,0.35497704
2237,0.24843979,0.063281275,0.008331877,0.17682664,0.76942587,0.12505746,0.012880752,0.63148767,0.3564777
2238,0.24732724,0.0630183,0.008475826,0.1758331,0.7819652,0.12459793,0.013359158,0.6440081,0.35809445
2239,0.24613065,0.06274587,0.008591535,0.17479324,0.7953149,0.12411418,0.01393378,0.6572669,0.35984275
2240,0.24487114,0.06246389,0.008680158,0.1737271,0.8095128,0.12360401,0.014605999,0.6713028,0.3617402
2241,0.24357468,0.062172893,0.008745152,0.17265664,0.82458335,0.12306668,0.015366959,0.6861497,0.36380485
2242,0.24227291,0.06187515,0.008794802,0.17160296,0.84051913,0.12250319,0.016193675,0.7018223,0.36605477
2243,0.2409961,0.061576158,0.008839672,0.17058027,0.85727423,0.12191954,0.017043458,0.71831125,0.36850387
2244,0.23976424,0.061283227,0.008893587,0.16958743,0.87476414,0.12132503,0.017851764,0.73558736,0.37115815
2245,0.23857927,0.061006337,0.008970222,0.16860272,0.89286697,0.1207361,0.018533336,0.7535975,0.37401065
2246,0.23741612,0.060756277,0.0090844985,0.16757534,0.9114365,0.12017246,0.018989379,0.7722747,0.3770381
2247,0.23621404,0.06054227,0.009247813,0.16642396,0.9303502,0.11965873,0.019121746,0.7915697,0.38019902
2248,0.23487219,0.060368776,0.009469975,0.16503344,0.9495771,0.119214,0.018852802,0.8115103,0.38344055
2249,0.23323704,0.060233656,0.009752479,0.16325091,0.96931994,0.118853234,0.018147418,0.8323193,0.3867137
2250,0.23108912,0.06012778,0.010088771,0.16087256,0.9901795,0.11857779,0.017033968,0.8545677,0.38999954
2251,0.22812638,0.060040314,0.010446958,0.1576391,1.0133026,0.11839423,0.015613253,0.87929505,0.39333594
2252,0.22394636,0.05997042,0.010738875,0.15323707,1.0402981,0.11834733,0.014072104,0.9078787,0.39683592
2253,0.21820971,0.0599594,0.010779167,0.14747114,1.0721626,0.1186088,0.012662467,0.9408914,0.40064827
2254,0.21131584,0.060151417,0.010428785,0.14073564,1.1063167,0.11950267,0.011629008,0.97518504,0.40482193
2255,0.20469503,0.06061439,0.009868716,0.13421193,1.1375632,0.1208996,0.011129595,1.005534,0.40929806
2256,0.1994932,0.060723264,0.009613922,0.12915601,1.1673764,0.12132897,0.011309285,1.0347382,0.41441277
2257,0.19622546,0.06042251,0.010115421,0.12568752,1.2009981,0.12001993,0.012649174,1.068329,0.42075837
2258,0.19416627,0.060253337,0.011510603,0.12240234,1.2448763,0.117554955,0.016423153,1.1108981,0.42860168
2259,0.19489878,0.05904861,0.013836199,0.122013964,1.280209,0.11443044,0.021649932,1.1441286,0.43730313
2260,0.20266475,0.058804348,0.01377757,0.13008283,1.2629855,0.1133427,0.016416296,1.1332265,0.4426013
2261,0.21130471,0.059152763,0.011103883,0.14104806,1.2675803,0.10944972,0.03418127,1.1239493,0.44957772
2262,0.24956384,0.062201604,0.014879263,0.17248297,1.0621396,0.12248001,0.025299814,0.9143598,0.44039857
2263,0.24598709,0.06738543,0.0068561155,0.17174555,0.9596841,0.1272485,0.009004624,0.82343096,0.41412053
2264,0.24220361,0.05403143,0.0170721,0.17110008,0.93888056,0.12205701,0.0213329,0.7954907,0.40262944
2265,0.23722139,0.06707833,0.0074034575,0.1627396,0.9362552,0.12542929,0.014291758,0.7965342,0.38961792
2266,0.21338573,0.05509587,0.025886675,0.1324032,1.0277255,0.113672756,0.03330297,0.8807497,0.38691244
2267,0.21315818,0.06249662,0.0104946345,0.14016692,1.0927675,0.11786576,0.019241815,0.9556599,0.39309293
2268,0.20012923,0.05992778,0.020799564,0.11940188,1.111213,0.11459599,0.02863819,0.9679788,0.40978307
2269,0.21038732,0.05200739,0.020193862,0.13818607,1.2124082,0.11708031,0.026802432,1.0685254,0.4165261
2270,0.2449429,0.060052406,0.026756803,0.1581337,1.1754436,0.105448246,0.042019937,1.0279754,0.45112896
2271,0.20757645,0.05860439,0.024868667,0.124103405,1.3393347,0.1185072,0.028451685,1.1923759,0.45150536
2272,0.21355459,0.067264825,0.009795018,0.13649476,1.3007964,0.115511894,0.028648345,1.1566361,0.46928015
2273,0.22427057,0.052843038,0.05303805,0.11838948,1.3731753,0.11250551,0.06904056,1.1916292,0.48170918
2274,0.3515493,0.09193784,0.020227354,0.2393841,0.69221187,0.16135451,0.017493783,0.51336354,0.43216416
2275,0.27921876,0.070637085,0.026495023,0.18208665,0.62484246,0.14551055,0.027339438,0.45199245,0.3751479
2276,0.25209463,0.06913466,0.011737166,0.1712228,0.5901524,0.16192073,0.019635798,0.40859583,0.3472445
2277,0.26554388,0.09204275,0.01976154,0.15373959,0.50433475,0.14181103,0.01784321,0.34468052,0.33897862
2278,0.2541663,0.085632436,0.010054921,0.15847893,0.47066045,0.14861152,0.012015895,0.31003302,0.33539543
2279,0.24460922,0.07743519,0.009048203,0.15812583,0.48324704,0.14530341,0.010315443,0.3276282,0.33488762
2280,0.24229234,0.08688402,0.009137942,0.14627038,0.48513,0.14357698,0.009996416,0.33155662,0.33422038
2281,0.2361023,0.08433268,0.0055636703,0.14620595,0.4844892,0.15612979,0.0068480032,0.3215114,0.33376956
2282,0.23573358,0.08044957,0.008010928,0.14727308,0.48972368,0.15361331,0.010035902,0.32607448,0.333097
2283,0.24171421,0.081348054,0.007357444,0.15300871,0.49117598,0.14819038,0.0076489495,0.33533666,0.3329035
2284,0.239359,0.0764051,0.0062230024,0.1567309,0.51245,0.14575009,0.008514477,0.35818538,0.3326996
2285,0.24530515,0.07751453,0.00845564,0.15933497,0.5103801,0.14193065,0.008616936,0.3598325,0.3327314
2286,0.24425429,0.07561616,0.006295889,0.16234224,0.531408,0.14170142,0.008318656,0.38138792,0.33334696
2287,0.24904284,0.07336781,0.008535979,0.16713904,0.53138673,0.13785174,0.00891408,0.38462093,0.33337516
2288,0.24613097,0.07165029,0.006716594,0.16776408,0.55826616,0.13807847,0.00974524,0.41044244,0.33452678
2289,0.25242192,0.07296506,0.008352471,0.17110439,0.5504605,0.13699861,0.009178057,0.40428385,0.3350406
2290,0.246764,0.069591366,0.006519152,0.17065348,0.5839677,0.13637817,0.011315641,0.43627384,0.33632895
2291,0.25504676,0.071157314,0.008130552,0.1757589,0.56978214,0.13530333,0.009782088,0.4246967,0.33664054
2292,0.24901788,0.06856279,0.005920095,0.17453499,0.6028929,0.13416256,0.011815345,0.456915,0.33796215
2293,0.25548902,0.06933776,0.0072856555,0.17886561,0.5917664,0.13325638,0.010477487,0.44803256,0.33828172
2294,0.25106242,0.068243094,0.005223398,0.17759593,0.61825573,0.1325085,0.011224471,0.47452274,0.33977273
2295,0.25381073,0.06735917,0.0063551846,0.18009637,0.6174624,0.13179551,0.010949412,0.47471747,0.34019685
2296,0.2537065,0.06789767,0.0053202463,0.1804886,0.6321092,0.13140075,0.010615796,0.49009266,0.34176606
2297,0.2513233,0.06578019,0.005982821,0.1795603,0.64720744,0.13027853,0.011429086,0.50549984,0.34242448
2298,0.2555229,0.06729854,0.006036222,0.18218814,0.6503466,0.13025661,0.010519794,0.5095702,0.34397194
2299,0.24983677,0.06480458,0.0061196154,0.17891258,0.6750005,0.12876306,0.011345513,0.5348919,0.34502953
2300,0.25381035,0.06599713,0.0062721763,0.18154104,0.6777034,0.12896907,0.010456428,0.53827786,0.34658104
2301,0.24990153,0.06452159,0.0064528235,0.17892712,0.69847053,0.12739769,0.010840256,0.5602326,0.34818184
2302,0.24899626,0.064343184,0.006252522,0.17840056,0.7148243,0.12739654,0.010367057,0.5770607,0.34974602
2303,0.24917775,0.06406949,0.0072624977,0.17784576,0.7274821,0.12592494,0.011174326,0.5903828,0.35211232
2304,0.24517903,0.063219555,0.006711584,0.1752479,0.7535995,0.12578881,0.010991029,0.6168197,0.35368153
2305,0.24370149,0.0627052,0.0077594616,0.17323683,0.7721839,0.12402787,0.011718882,0.6364372,0.35694298
2306,0.24270867,0.06261937,0.0074980403,0.17259125,0.79486424,0.124182954,0.012822966,0.6578583,0.35928655
2307,0.2373049,0.061042394,0.008186759,0.16807574,0.8260925,0.12187032,0.013038434,0.69118375,0.36271828
2308,0.23562622,0.06135403,0.0077708988,0.1665013,0.8551853,0.122014135,0.013682264,0.71948886,0.36706284
2309,0.23276642,0.05981941,0.009487507,0.16345951,0.88718265,0.11970668,0.01459778,0.7528782,0.3715462
2310,0.22889706,0.05928575,0.009065942,0.16054538,0.9320921,0.119432524,0.014572645,0.7980869,0.3768533
2311,0.22429124,0.058600117,0.011372767,0.15431835,0.972643,0.11768016,0.014146088,0.8408168,0.38432357
2312,0.21920533,0.057980284,0.010596916,0.15062813,1.0220993,0.11871842,0.0134577835,0.88992304,0.39170632
2313,0.21402532,0.059554335,0.011597481,0.14287351,1.0530167,0.12021514,0.013729269,0.9190722,0.3989894
2314,0.20771974,0.059116185,0.011223334,0.13738023,1.0829521,0.12231475,0.013156434,0.9474809,0.40497857
2315,0.20081332,0.060796395,0.009409529,0.1306074,1.1147563,0.12283984,0.013554848,0.97836167,0.41115683
2316,0.19686198,0.060660016,0.010030987,0.12617098,1.1347799,0.12145767,0.013489212,0.9998331,0.41767776
2317,0.19590536,0.06078276,0.010918419,0.12420418,1.198905,0.11890971,0.01663294,1.0633624,0.42374352
2318,0.19093974,0.06641638,0.009944581,0.114578776,1.243532,0.11633543,0.022947175,1.1042494,0.43183532
2319,0.19763568,0.05322179,0.02361679,0.12079709,1.2769306,0.111673795,0.03701019,1.1282465,0.44016498
2320,0.24236804,0.062322725,0.015469165,0.16457616,1.1586878,0.11511089,0.021173537,1.0224034,0.4452566
2321,0.22546557,0.06587709,0.018249396,0.14133908,1.0498183,0.13188797,0.029761795,0.88816845,0.43094105
2322,0.2350594,0.062859654,0.0137207825,0.15847896,0.9848278,0.12695523,0.019056136,0.83881646,0.41672856
2323,0.25506163,0.065097935,0.018428646,0.17153506,0.9189713,0.12179611,0.025574995,0.7716002,0.396036
2324,0.22683486,0.051490843,0.027620398,0.14772363,1.041698,0.106628716,0.026505118,0.90856415,0.38584548
2325,0.21343932,0.06182976,0.010440822,0.14116873,1.0961261,0.11308345,0.022027522,0.96101505,0.40437317
2326,0.21216139,0.059018776,0.02821589,0.12492672,1.1675107,0.11174657,0.03630336,1.0194608,0.42024133
2327,0.21237318,0.0613796,0.021514788,0.1294788,1.2899424,0.122264005,0.04465092,1.1230274,0.42684227
2328,0.290223,0.061004415,0.06741223,0.16180634,1.1183298,0.1085665,0.07107728,0.93868595,0.45213303
2329,0.25975382,0.058582287,0.042209957,0.1589616,1.2241755,0.13549095,0.057338126,1.0313464,0.42807335
2330,0.26330683,0.059783757,0.0441358,0.15938728,1.0739666,0.11069156,0.050812032,0.912463,0.44203633
2331,0.30770403,0.053358704,0.094820835,0.1595245,1.2395238,0.12836878,0.10411358,1.0070415,0.4337706
2332,0.32783848,0.07884398,0.05584199,0.1931525,0.9099424,0.117561266,0.07719125,0.7151899,0.4286345
2333,0.37081876,0.058987398,0.081522815,0.23030855,0.9319956,0.15610917,0.10941795,0.66646844,0.37508097
2334,0.2731357,0.08213463,0.066055864,0.12494519,0.8984815,0.11341882,0.06304505,0.7220176,0.39265624
2335,0.2319926,0.06980554,0.017839804,0.14434727,0.79957616,0.1561343,0.0255142,0.6179277,0.36399353
2336,0.26877272,0.06426353,0.04756372,0.15694548,0.6981602,0.12707262,0.046963222,0.5241243,0.35111466
2337,0.25476968,0.07624966,0.014735466,0.16378455,0.72602975,0.14441116,0.01580001,0.5658186,0.34616867
2338,0.22797805,0.061690073,0.029686641,0.13660134,0.7507366,0.12329248,0.03646114,0.590983,0.34693742
2339,0.24733445,0.074073225,0.010113055,0.16314818,0.72254956,0.13472457,0.012881562,0.5749434,0.3471354
2340,0.22551613,0.060429305,0.027872713,0.13721411,0.81854165,0.11636896,0.027001817,0.6751709,0.3507685
2341,0.22943592,0.0663297,0.01085537,0.15225084,0.8038687,0.12822375,0.01529335,0.66035163,0.35711575
2342,0.21749339,0.0639381,0.011741664,0.14181362,0.8536167,0.121265486,0.012785604,0.71956563,0.36303025
2343,0.21297473,0.06296363,0.009310566,0.14070053,0.9280542,0.12441388,0.014260549,0.7893798,0.3743801
2344,0.2112864,0.058865417,0.014830921,0.13759005,0.98207587,0.11303913,0.016508888,0.85252786,0.3847555
2345,0.21011716,0.059565585,0.0065538688,0.14399771,1.0516906,0.11806213,0.014824141,0.9188043,0.39595154
2346,0.1953584,0.058115393,0.01164483,0.12559816,1.1537424,0.109726556,0.016319776,1.0276961,0.40934536
2347,0.19797163,0.060850322,0.011971084,0.12515022,1.2038133,0.120872445,0.01314089,1.0698,0.43113855
2348,0.1995211,0.066304706,0.016752101,0.11646429,1.2511518,0.117433675,0.021526016,1.1121922,0.4486149
2349,0.2290868,0.059009906,0.020222204,0.14985469,1.146364,0.124136925,0.023049016,0.99917805,0.44572008
2350,0.22564626,0.062266096,0.013406136,0.14997403,1.0739594,0.12053147,0.016685892,0.936742,0.4252745
2351,0.2256413,0.052716304,0.020677952,0.15224704,1.0869066,0.12107319,0.027559709,0.93827367,0.41730607
2352,0.21127507,0.056575585,0.01145518,0.14324431,1.1453493,0.11677812,0.022542872,1.0060283,0.42171618
2353,0.22596025,0.06274845,0.06671968,0.096492134,1.3529578,0.11359618,0.095950514,1.1434112,0.44607675
2354,0.25449795,0.078633584,0.02204688,0.15381749,1.0231767,0.13481212,0.030273523,0.85809106,0.4296285
2355,0.2868281,0.05916163,0.06302717,0.16463931,0.9522407,0.13284495,0.0904287,0.728967,0.3866283
2356,0.22446765,0.062220648,0.028257117,0.13398989,0.9514123,0.13282514,0.037542056,0.78104514,0.38807714
2357,0.2511819,0.06015419,0.042801563,0.14822616,0.85652006,0.12384373,0.03862104,0.69405526,0.3849381
2358,0.2632543,0.06427515,0.029418917,0.16956025,0.8525752,0.1303531,0.03526778,0.6869543,0.36447933
2359,0.21550351,0.071955554,0.0151255885,0.12842238,0.927641,0.11480847,0.014774697,0.7980578,0.36998466
2360,0.20432878,0.06305709,0.015711322,0.12556036,0.9741369,0.12461251,0.026337424,0.82318693,0.3787325
2361,0.22967723,0.057572942,0.019846737,0.15225755,0.91829634,0.11576194,0.020058667,0.7824757,0.38890237
2362,0.21194834,0.054377824,0.017279303,0.14029121,1.0797876,0.12608592,0.026698034,0.9270037,0.38886115
2363,0.20913912,0.059693675,0.041105364,0.108340085,1.2285266,0.10587006,0.0437299,1.0789266,0.4198328
2364,0.2428349,0.07436796,0.050002474,0.11846446,1.1970434,0.1298155,0.049356326,1.0178716,0.45042118
2365,0.2561122,0.065300815,0.02332131,0.16749007,1.0210997,0.12502833,0.035663314,0.860408,0.42413408
2366,0.26819426,0.05281506,0.038057648,0.17732155,1.0423647,0.12704788,0.051964585,0.86335224,0.40160114
2367,0.28328323,0.058227304,0.08636327,0.13869266,1.0529913,0.1122466,0.09640132,0.8443433,0.42567664
2368,0.22339019,0.06260609,0.010862082,0.14992201,0.94408184,0.1340081,0.014061389,0.79601234,0.40341896
2369,0.2620001,0.06942775,0.02797395,0.1645984,0.9245016,0.123161,0.03728154,0.76405907,0.3863501
2370,0.2253364,0.06412674,0.03357566,0.127634,1.0263671,0.12930982,0.034548968,0.86250824,0.38807574
2371,0.21193063,0.06250836,0.023560345,0.12586193,0.9742887,0.1177913,0.0267785,0.8297189,0.39911926
2372,0.21756493,0.054195438,0.011275858,0.15209363,0.96909946,0.12324397,0.015047096,0.8308084,0.38890392
2373,0.20101717,0.057541642,0.01034706,0.13312848,1.0919775,0.11680057,0.014980106,0.96019685,0.392388
2374,0.21417543,0.061800506,0.050925568,0.10144936,1.2736373,0.10425667,0.05469957,1.114681,0.42596105
2375,0.24456462,0.07755738,0.016243082,0.15076417,1.0128192,0.13684087,0.01744663,0.85853165,0.4338984
2376,0.27227706,0.059369218,0.03149161,0.18141621,0.94533086,0.12808226,0.04894239,0.7683062,0.40301692
2377,0.23013946,0.06042339,0.026712859,0.14300321,1.0090762,0.12793428,0.033080846,0.84806114,0.40254444
2378,0.23278159,0.059855472,0.029540183,0.14338593,0.93170416,0.114814594,0.026443884,0.7904457,0.40213248
2379,0.23658843,0.059250396,0.014823259,0.16251478,0.95969725,0.12570757,0.020172859,0.8138168,0.3867276
2380,0.19755444,0.059335757,0.015138261,0.12308041,1.0915222,0.10927706,0.015712857,0.9665323,0.39301407
2381,0.19180463,0.06301022,0.016183643,0.112610765,1.179999,0.11810952,0.019336069,1.0425534,0.4140669
2382,0.20803249,0.067709655,0.012101128,0.1282217,1.1072277,0.115568,0.037797913,0.9538618,0.42931205
2383,0.27254868,0.0700989,0.01861014,0.18383962,0.84633285,0.15129761,0.022578912,0.6724563,0.40502417
2384,0.27322835,0.06949148,0.032545585,0.17119129,0.75562423,0.12604836,0.032689076,0.5968868,0.39597216
2385,0.2818687,0.065009855,0.011614778,0.20524405,0.662052,0.14944017,0.011264163,0.50134766,0.3706473
2386,0.27264827,0.07017526,0.015766084,0.18670695,0.6264688,0.13764143,0.018005647,0.4708217,0.3605108
2387,0.28016776,0.07532301,0.009920327,0.19492443,0.5854902,0.13395888,0.010851406,0.44067997,0.34768993
2388,0.25397006,0.071433894,0.007782552,0.1747536,0.639915,0.13065282,0.010514265,0.4987479,0.34343797
2389,0.2553112,0.06912654,0.01295349,0.17323117,0.61604285,0.12747817,0.01603654,0.47252816,0.34067115
2390,0.23827903,0.07132187,0.00881124,0.15814592,0.665979,0.13625348,0.012509592,0.51721597,0.34289193
2391,0.24140628,0.065931804,0.015332986,0.16014148,0.6642579,0.12927489,0.01723824,0.5177447,0.34427387
2392,0.22190073,0.066042446,0.008244437,0.14761384,0.7414243,0.13216223,0.0128789125,0.59638315,0.3468087
2393,0.22869597,0.06415637,0.012750733,0.15178888,0.7520498,0.124306865,0.0147987595,0.6129442,0.35221505
2394,0.21592283,0.06352583,0.0061050477,0.14629196,0.82715327,0.12642108,0.013517032,0.68721515,0.35687226
2395,0.21086945,0.06054653,0.013677986,0.13664493,0.8995747,0.118846506,0.021632282,0.7590959,0.3676468
2396,0.21757804,0.061407436,0.009631306,0.1465393,0.91630787,0.12172224,0.015563966,0.7790217,0.3768094
2397,0.19870374,0.059538275,0.008341515,0.13082395,0.9982815,0.12259394,0.01594863,0.85973895,0.3863231
2398,0.19544524,0.0645849,0.008908459,0.12195188,1.0394852,0.123552926,0.016019048,0.89991325,0.39971948
2399,0.20769757,0.05912556,0.009966086,0.13860592,1.0156794,0.12055347,0.017085232,0.8780407,0.4069429
2400,0.21049297,0.056515235,0.015998576,0.13797916,1.1157855,0.1202003,0.021429297,0.97415584,0.40626687
2401,0.1823082,0.060802713,0.019145042,0.10236045,1.2358136,0.10823752,0.028647462,1.0989287,0.4265829
2402,0.22550353,0.06347271,0.029905729,0.1321251,1.1587656,0.12824756,0.03621257,0.9943054,0.43908504
2403,0.24885738,0.06408367,0.02226207,0.16251163,1.0144323,0.11503115,0.03225884,0.8671423,0.4222878
2404,0.23104067,0.054659348,0.017233524,0.1591478,1.0930289,0.12715867,0.023100425,0.9427698,0.41165006
2405,0.22989313,0.059894104,0.039437756,0.13056128,1.0941353,0.10738659,0.04066336,0.9460853,0.4314389
2406,0.20603225,0.054793,0.011376741,0.13986251,1.1110096,0.12208381,0.019130457,0.96979535,0.42520684
2407,0.24724138,0.06470471,0.023794869,0.1587418,1.1041541,0.114177525,0.045504007,0.94447255,0.41635236
2408,0.20951974,0.05035871,0.029443376,0.12971766,1.2165545,0.11415441,0.033198997,1.0692011,0.4275248
2409,0.20388642,0.06537443,0.035165943,0.10334605,1.3652505,0.11874848,0.052006584,1.1944954,0.4603836
2410,0.3590755,0.085633986,0.024585046,0.24885647,0.7649788,0.15042953,0.037391398,0.5771579,0.45190594
2411,0.30260321,0.072556086,0.014606483,0.21544065,0.70444924,0.16084205,0.013597874,0.5300093,0.39454472
2412,0.25970805,0.07398903,0.01378551,0.17193352,0.6788453,0.13713525,0.01782411,0.5238859,0.3659641
2413,0.26854154,0.07031182,0.017157525,0.18107219,0.5918692,0.13266714,0.016357535,0.44284448,0.35277203
2414,0.26498172,0.069537275,0.010483072,0.18496136,0.5531828,0.14403574,0.013566447,0.3955806,0.339925
2415,0.27072558,0.07754647,0.013817335,0.17936178,0.53400993,0.12861857,0.014968985,0.3904224,0.3376262
2416,0.24890366,0.071655974,0.0060357437,0.17121194,0.5754821,0.13294615,0.010912594,0.43162334,0.33570832
2417,0.25196835,0.07453764,0.0070304344,0.17040028,0.55949587,0.1379056,0.00960551,0.41198474,0.33693114
2418,0.24331751,0.074512884,0.007489175,0.16131546,0.5839473,0.14082853,0.011920031,0.43119875,0.33815488
2419,0.24856192,0.07068136,0.0077926614,0.17008789,0.5816068,0.14105386,0.010186803,0.43036613,0.3378622
2420,0.2398846,0.06860287,0.008154027,0.1631277,0.62853616,0.13478826,0.013476576,0.48027134,0.33967286
2421,0.25211984,0.07036134,0.01013995,0.17161857,0.6124387,0.1328469,0.012535019,0.46705672,0.33969957
2422,0.23901746,0.06805335,0.008414648,0.16254945,0.6683181,0.13153833,0.013781608,0.52299815,0.34242162
2423,0.2519692,0.06693839,0.011513612,0.17351718,0.649984,0.12895527,0.015427108,0.50560164,0.34296978
2424,0.2370086,0.066766895,0.008599782,0.16164193,0.7088158,0.12992384,0.013183966,0.565708,0.34680426
2425,0.24872911,0.06542351,0.011292263,0.17201334,0.6941907,0.12757397,0.017173646,0.54944307,0.34845906
2426,0.23411566,0.06628707,0.0073575866,0.16047099,0.74644893,0.12805301,0.012268586,0.6061273,0.3525686
2427,0.23803887,0.0631882,0.008827036,0.16602363,0.7501841,0.12552471,0.015634332,0.60902506,0.35440856
2428,0.23517126,0.06451245,0.0067522177,0.16390659,0.77795565,0.1249511,0.012896365,0.64010817,0.35834998
2429,0.22541367,0.061559975,0.0075086504,0.15634504,0.82186913,0.12306184,0.014460142,0.68434715,0.36126727
2430,0.23680821,0.06277606,0.00976926,0.16426289,0.8237622,0.12120111,0.018505625,0.68405545,0.36581397
2431,0.22235441,0.060504217,0.0072715036,0.1545787,0.87871814,0.12189733,0.015027933,0.74179286,0.369369
2432,0.22686051,0.06041808,0.009675107,0.15676732,0.88998467,0.11825767,0.017441608,0.7542854,0.37587252
2433,0.22978866,0.059888806,0.0077377153,0.16216214,0.9143497,0.120335706,0.017793488,0.7762205,0.37964982
2434,0.21777649,0.05918665,0.009305064,0.14928478,0.9667425,0.1166743,0.015818594,0.8342496,0.3861445
2435,0.22185686,0.058961134,0.009101266,0.15379447,0.9861938,0.11671375,0.015514046,0.853966,0.39299566
2436,0.22467868,0.057999898,0.009672312,0.15700647,1.0153853,0.115749985,0.016513936,0.8831214,0.39885253
2437,0.20928337,0.057684872,0.008658244,0.14294025,1.0851715,0.11531401,0.0135143595,0.95634305,0.40509006
2438,0.20254001,0.057814736,0.011239715,0.13348556,1.1388319,0.11428019,0.01429281,1.0102589,0.41863483
2439,0.20220755,0.059279043,0.0065802736,0.13634823,1.1707546,0.1171338,0.018605802,1.035015,0.427211
2440,0.20358923,0.055715684,0.010547092,0.13732646,1.213449,0.1154352,0.029882127,1.0681317,0.43087772
2441,0.19518644,0.056381654,0.012616563,0.12618822,1.2735174,0.11384808,0.021542741,1.1381265,0.44462955
2442,0.19855005,0.063836165,0.016238773,0.1184751,1.3150548,0.1139305,0.025260223,1.1758641,0.46145123
2443,0.24296743,0.06382095,0.009360124,0.16978635,1.1058922,0.121282816,0.012771669,0.97183764,0.4484495
2444,0.23632847,0.060367618,0.012725426,0.16323543,1.0623133,0.121587016,0.015418774,0.9253075,0.41959527
2445,0.20360947,0.05692817,0.013461261,0.13322003,1.097441,0.11954641,0.021692967,0.9562016,0.4165167
2446,0.2011766,0.05792144,0.013208089,0.13004707,1.1252189,0.11911707,0.020216936,0.9858849,0.4145496
2447,0.19430454,0.05450034,0.009927537,0.12987666,1.1591672,0.1090197,0.018702103,1.0314454,0.41649696
2448,0.2331849,0.0582666,0.015905714,0.1590126,1.1665438,0.11390252,0.03529585,1.0173454,0.41873834
2449,0.19904396,0.053842053,0.027176447,0.11802546,1.3217919,0.10024818,0.04892108,1.1726226,0.44034368
2450,0.29724354,0.0781443,0.038494006,0.18060522,0.9921261,0.14200483,0.05067749,0.7994438,0.45607677
2451,0.34949893,0.06728498,0.04708692,0.23512703,0.7557734,0.13977061,0.071114995,0.5448878,0.41489542
2452,0.28693804,0.0717675,0.029205678,0.18596487,0.7878277,0.15786986,0.028939728,0.6010181,0.38646972
2453,0.303096,0.06410708,0.039240222,0.1997487,0.652001,0.13041633,0.046190448,0.47539428,0.36060715
2454,0.2714869,0.0754093,0.016027432,0.18005018,0.67117393,0.13343783,0.022110764,0.51562536,0.3516099
2455,0.26960456,0.06372743,0.018631151,0.18724598,0.62263477,0.12351155,0.022990456,0.47613275,0.33953887
2456,0.24625453,0.06921828,0.009031092,0.16800517,0.6650063,0.12299446,0.012087821,0.529924,0.341765
2457,0.24143326,0.06715131,0.007553304,0.16672866,0.6597863,0.13122067,0.010712658,0.51785296,0.3416706
2458,0.23247665,0.06702675,0.008812451,0.15663746,0.6934184,0.13039766,0.011297626,0.5517231,0.3454552
2459,0.22391143,0.065008394,0.0061602476,0.15274279,0.74545085,0.13071954,0.009410944,0.6053204,0.34829864
2460,0.23052263,0.063434936,0.01101751,0.15607019,0.76215947,0.124747716,0.01589901,0.6215128,0.35283378
2461,0.21551624,0.062882595,0.006085939,0.1465477,0.84207225,0.124434344,0.011757472,0.7058804,0.35803092
2462,0.21807852,0.05990015,0.011174492,0.14700387,0.8801118,0.11613934,0.014941432,0.74903107,0.3662788
2463,0.21419415,0.058811177,0.0069495356,0.14843343,0.9515444,0.11828703,0.0130534815,0.8202039,0.37398326
2464,0.19745311,0.056845337,0.010903083,0.1297047,1.0556394,0.11193549,0.015407766,0.92829615,0.38823983
2465,0.19702324,0.0592512,0.0074099433,0.1303621,1.0985897,0.11829811,0.012574665,0.9677169,0.40536174
2466,0.19503538,0.058940202,0.0072500133,0.12884517,1.1439714,0.11832315,0.015782176,1.0098661,0.4167132
2467,0.19419762,0.054407716,0.010227427,0.12956248,1.2327747,0.11534937,0.03124416,1.0861812,0.42837924
2468,0.19036248,0.056705415,0.018471187,0.11518588,1.3215672,0.107248925,0.040192906,1.1741253,0.45722812
2469,0.3103233,0.08101169,0.014975672,0.21433592,0.87639844,0.14447048,0.016450059,0.7154779,0.44652385
2470,0.30395874,0.065630466,0.024590375,0.2137379,0.75776607,0.13351697,0.03640563,0.5878435,0.40289724
2471,0.26921558,0.06804443,0.009653177,0.19151796,0.7458258,0.14613299,0.013341967,0.58635086,0.3804487
2472,0.2864642,0.066909544,0.021889064,0.19766559,0.6294843,0.13057,0.025302349,0.47361195,0.35944706
2473,0.2668419,0.07229345,0.0076716193,0.18687682,0.6419159,0.13416016,0.0122635765,0.49549216,0.34936374
2474,0.26070184,0.06497147,0.011987322,0.18374306,0.6356665,0.12262648,0.015706416,0.49733356,0.3408687
2475,0.24589492,0.069746755,0.0070150406,0.16913313,0.6648109,0.1261426,0.009665703,0.5290026,0.34274042
2476,0.24159753,0.06693279,0.008160686,0.16650406,0.6677014,0.13118781,0.011451649,0.52506196,0.3431353
2477,0.23031121,0.065312915,0.00736412,0.15763418,0.71331793,0.12913243,0.010580148,0.57360536,0.34651852
2478,0.22693835,0.06325637,0.0069110505,0.15677093,0.7497123,0.1280035,0.011048061,0.61066073,0.34902215
2479,0.22959211,0.064205706,0.008106227,0.15728019,0.7806639,0.12397471,0.014128813,0.64256036,0.3547655
2480,0.21711472,0.061842036,0.0065448172,0.14872786,0.85264945,0.12161849,0.012666078,0.7183649,0.35968032
2481,0.22076797,0.060633395,0.009022306,0.15111227,0.889194,0.1171334,0.014168855,0.7578918,0.36840713
2482,0.21381052,0.057741404,0.007792619,0.1482765,0.963079,0.11697296,0.013624696,0.8324813,0.37662807
2483,0.20264466,0.057015378,0.009865858,0.13576342,1.0505546,0.11342465,0.013959213,0.92317075,0.39015672
2484,0.20171192,0.057833713,0.008855279,0.13502292,1.0932109,0.117164515,0.013599025,0.9624474,0.40516156
2485,0.19546917,0.058161885,0.00791659,0.1293907,1.1583729,0.11918225,0.014650321,1.0245403,0.41500464
2486,0.18755409,0.057183567,0.008962597,0.121407926,1.2294337,0.11606013,0.022037005,1.0913365,0.4286299
2487,0.18615076,0.05575943,0.012391422,0.11799991,1.2973808,0.1137745,0.030715961,1.1528903,0.44957107
2488,0.21630314,0.06384698,0.015858132,0.13659802,1.2050478,0.12042486,0.015171474,1.0694515,0.4535563
2489,0.22430995,0.06340141,0.008652095,0.15225644,1.1152198,0.11792069,0.012342625,0.98495656,0.44038
2490,0.22424915,0.053390924,0.010327716,0.16053051,1.13188,0.11656794,0.01917157,0.99614054,0.42955163
2491,0.2012773,0.05596802,0.011290694,0.13401859,1.1844795,0.11241656,0.020100968,1.0519619,0.43067473
2492,0.18626854,0.05640297,0.026216326,0.103649236,1.3690652,0.110497385,0.03907964,1.2194881,0.4441579
2493,0.2580955,0.075829715,0.015243381,0.16702242,1.0209814,0.1294805,0.021157451,0.8703435,0.44108376
2494,0.26781648,0.058992464,0.029732728,0.17909127,0.9617233,0.1272393,0.04748629,0.78699774,0.40567833
2495,0.22450379,0.06174405,0.013251908,0.14950784,0.9915625,0.12511948,0.020611072,0.84583193,0.40333068
2496,0.24340716,0.056120362,0.02894084,0.15834595,0.92245233,0.11643841,0.02697742,0.77903646,0.40098232
2497,0.23178238,0.058508396,0.015418131,0.15785585,0.9889001,0.121161684,0.01749924,0.8502392,0.38244793
2498,0.20091379,0.06131984,0.013532907,0.12606104,1.0760729,0.10824939,0.016394192,0.95142937,0.39044812
2499,0.19177124,0.06092182,0.012975507,0.11787391,1.1595815,0.118977286,0.021926275,1.018678,0.40601227
2500,0.22542731,0.061411228,0.017020946,0.14699514,1.0233637,0.11575325,0.01641358,0.89119685,0.41946685
2501,0.24904597,0.050148834,0.050406035,0.1484911,1.232303,0.124943845,0.074627526,1.0327317,0.40797928
2502,0.22093308,0.059040815,0.042202435,0.11968983,1.2938857,0.09912904,0.06823126,1.1265254,0.442985
2503,0.2827478,0.06609548,0.109585024,0.10706732,1.3425372,0.1372736,0.12821968,1.0770439,0.47722185
2504,0.41891503,0.07966711,0.078443654,0.26080427,0.93095374,0.13779132,0.16169003,0.6314724,0.43078342
2505,0.32455128,0.0659815,0.06390292,0.19466688,0.85425466,0.15527803,0.044656157,0.6543205,0.39432633
2506,0.31641087,0.06515639,0.070851535,0.18040293,0.69745326,0.12975626,0.06513289,0.5025641,0.3797082
2507,0.28223673,0.08590885,0.023343384,0.1729845,0.67616093,0.14483142,0.043519165,0.4878103,0.36136776
2508,0.29092398,0.06071213,0.031425532,0.19878632,0.5650966,0.14737506,0.039747335,0.37797424,0.33896652
2509,0.2727651,0.078573115,0.01489197,0.17930001,0.5728667,0.13225809,0.024385078,0.4162235,0.3434146
2510,0.25789678,0.081698865,0.009406697,0.1667912,0.56346554,0.1414063,0.012649529,0.4094097,0.33639917
2511,0.24433888,0.073898435,0.010924053,0.1595164,0.5760452,0.14300373,0.016179387,0.4168621,0.3364206
2512,0.24620628,0.07348462,0.008196932,0.16452473,0.5743028,0.13999143,0.010975522,0.42333582,0.3361889
2513,0.24438274,0.0720421,0.0066963863,0.16564424,0.58917195,0.13739961,0.010726514,0.44104582,0.33638683
2514,0.23803264,0.0687237,0.009465448,0.15984349,0.6156249,0.1341706,0.013293858,0.46816045,0.3365258
2515,0.2365396,0.07049092,0.0068671727,0.15918152,0.6408019,0.13311096,0.009496671,0.49819428,0.3383548
2516,0.2345024,0.06739002,0.008063851,0.15904853,0.66782165,0.12860036,0.012038112,0.5271832,0.3412963
2517,0.23078322,0.06537825,0.007350411,0.15805458,0.698073,0.12969379,0.010429416,0.55794984,0.34306374
2518,0.22806072,0.06536619,0.007042823,0.1556517,0.7352693,0.12614003,0.0102831535,0.59884614,0.34770116
2519,0.22585896,0.063886814,0.007212656,0.1547595,0.7705465,0.124748066,0.012704168,0.63309425,0.35224932
2520,0.2226033,0.06321459,0.0065738196,0.1528149,0.810616,0.12311859,0.011340985,0.67615646,0.35768875
2521,0.22103478,0.06111611,0.007150772,0.1527679,0.84909767,0.12037969,0.013896749,0.7148212,0.36380973
2522,0.21965085,0.060555976,0.0069901836,0.15210469,0.8898581,0.11975732,0.013484605,0.7566162,0.37047866
2523,0.21612123,0.059462357,0.00791985,0.14873902,0.9396167,0.11665378,0.014586031,0.80837685,0.3786037
2524,0.21554461,0.05887193,0.007858704,0.14881398,0.9857807,0.11602901,0.01487123,0.8548805,0.38728324
2525,0.21161033,0.05787025,0.008418657,0.14532143,1.0436933,0.11371408,0.014889543,0.91508967,0.39735904
2526,0.20534034,0.056997146,0.007998651,0.14034455,1.1150322,0.11266079,0.014080926,0.98829055,0.40906915
2527,0.19890928,0.05732617,0.0081247715,0.13345833,1.1855472,0.11176786,0.016002115,1.0577773,0.42364785
2528,0.19366676,0.05850634,0.0074877352,0.12767269,1.2403274,0.11478076,0.021511817,1.1040348,0.43687594
2529,0.1981047,0.05856341,0.010511024,0.12903026,1.2359363,0.118218675,0.0138656935,1.1038519,0.44390061
2530,0.19324648,0.06037487,0.005253292,0.12761831,1.2862623,0.115765445,0.024119934,1.1463768,0.44997352
2531,0.22643006,0.0574283,0.019448817,0.14955294,1.1772549,0.11737063,0.025011923,1.0348724,0.45266098
2532,0.21339506,0.06582136,0.006094651,0.14147905,1.1388268,0.12164305,0.007164187,1.0100197,0.43487108
2533,0.20143977,0.052023787,0.0124142505,0.13700174,1.1679428,0.11377139,0.024312902,1.0298585,0.4269107
2534,0.21246566,0.056403752,0.012576271,0.14348564,1.2313504,0.1155298,0.038019836,1.0778008,0.424531
2535,0.34107423,0.070589654,0.07260915,0.19787543,1.0279766,0.105894186,0.08677585,0.8353066,0.44864365
2536,0.40117246,0.08047202,0.04693386,0.27376658,0.814381,0.15968311,0.04808377,0.6066141,0.41413325
2537,0.3292858,0.07343989,0.06065692,0.195189,0.6974702,0.12105599,0.062088195,0.51432604,0.4000337
2538,0.27587578,0.07227345,0.0132286325,0.1903737,0.6417242,0.17121208,0.00894903,0.4615631,0.3700894
2539,0.27199903,0.07074586,0.015250607,0.18600255,0.549126,0.14815974,0.0171037,0.38386258,0.34799722
2540,0.28020978,0.08783066,0.016954815,0.1754243,0.51426905,0.13331506,0.018063642,0.36289036,0.3406437
2541,0.26051146,0.07835511,0.008070315,0.17408603,0.5259389,0.14676946,0.009275041,0.36989442,0.3339434
2542,0.25249416,0.07651744,0.010502278,0.16547443,0.5192948,0.13477679,0.015510896,0.3690071,0.3333427
2543,0.24735904,0.0812575,0.006762005,0.15933953,0.5152131,0.14328602,0.009033379,0.36289367,0.33276337
2544,0.24063468,0.07746518,0.0054692603,0.15770024,0.52626026,0.15000017,0.008457026,0.36780307,0.33208302
2545,0.24129432,0.07501551,0.008757305,0.15752152,0.53860545,0.14118533,0.013395892,0.38402423,0.33235872
2546,0.2421079,0.07534278,0.0053904383,0.16137467,0.5540232,0.14164609,0.009122184,0.40325496,0.33253777
2547,0.2420499,0.07286363,0.006641864,0.16254441,0.56996596,0.13779357,0.011964384,0.42020798,0.33323917
2548,0.24144873,0.07135747,0.0067867506,0.16330452,0.58679485,0.13606013,0.012164957,0.43856975,0.33392555
2549,0.2409818,0.07010698,0.005731549,0.16514327,0.6079167,0.13472241,0.0111589525,0.46203536,0.3353725
2550,0.24076855,0.06785495,0.006824074,0.16608952,0.628487,0.13162528,0.013653681,0.48320806,0.33699715
2551,0.24040252,0.067916185,0.005754343,0.166732,0.6501297,0.13147247,0.012627589,0.5060296,0.33907798
2552,0.23877834,0.06656566,0.006332624,0.16588005,0.6742743,0.12948215,0.014158435,0.53063375,0.3414636
2553,0.23720369,0.065872744,0.0058450433,0.1654859,0.6973741,0.12915693,0.014045665,0.5541715,0.34417573
2554,0.23439473,0.06454725,0.005899831,0.16394766,0.7252051,0.12731105,0.014535532,0.5833585,0.34707913
2555,0.23214759,0.06368877,0.005846707,0.16261211,0.7530453,0.12583871,0.014707229,0.61249936,0.35035148
2556,0.22807258,0.0625174,0.005741321,0.15981387,0.788506,0.1239118,0.014706151,0.64988804,0.3540757
2557,0.22459593,0.06134321,0.005937194,0.15731552,0.82614756,0.12167703,0.014574164,0.68989635,0.35885325
2558,0.2192559,0.059538376,0.0059889248,0.15372859,0.875862,0.119422145,0.014900774,0.74153906,0.36467895
2559,0.21269599,0.05772758,0.0066569475,0.14831147,0.937367,0.11646364,0.015250148,0.8056532,0.37252074
2560,0.20378226,0.055675533,0.0071101408,0.14099659,1.0156125,0.11400268,0.015846264,0.8857635,0.38296676
2561,0.19441688,0.05620047,0.007429437,0.13078697,1.0915196,0.113665365,0.016458644,0.9613956,0.39678916
2562,0.19161803,0.06095922,0.004473887,0.12618493,1.1349661,0.11708307,0.015320449,1.0025626,0.41052848
2563,0.1965366,0.05948999,0.0046739364,0.13237268,1.1489277,0.116669595,0.016219003,1.0160391,0.41801
2564,0.19807935,0.055531427,0.0057299878,0.13681793,1.1834905,0.11294453,0.017203342,1.0533427,0.4235768
2565,0.1921094,0.056092203,0.0078052455,0.12821196,1.2423694,0.110181786,0.018025363,1.1141622,0.4355838
2566,0.20913777,0.058348566,0.009497899,0.1412913,1.2303816,0.11106797,0.014157051,1.1051565,0.44416702
2567,0.19803299,0.05585322,0.005214684,0.13696508,1.2660695,0.10798965,0.019298235,1.1387817,0.44519866
2568,0.21821147,0.05154485,0.00870925,0.15795738,1.2382388,0.11121347,0.022824204,1.1042012,0.4480608
2569,0.1886574,0.05534065,0.005755885,0.12756087,1.3768415,0.106585555,0.04285843,1.2273976,0.46147484
2570,0.37078762,0.068576284,0.038275704,0.26393563,0.8432671,0.14115955,0.05228125,0.6498263,0.4623778
2571,0.33855522,0.067253605,0.04025207,0.23104952,0.6681872,0.15079616,0.045919705,0.47147134,0.4113122
2572,0.27491328,0.081302755,0.0129142245,0.18069631,0.665086,0.16658796,0.017130317,0.48136768,0.37813556
2573,0.2763428,0.073558606,0.019977827,0.18280637,0.55855584,0.14367288,0.022166986,0.39271596,0.35124126
2574,0.26863086,0.07935691,0.009227011,0.18004693,0.52041215,0.14210694,0.013157489,0.3651477,0.34146652
2575,0.26052642,0.07811501,0.007738329,0.1746731,0.50388706,0.13716643,0.009070419,0.3576502,0.3349607
2576,0.24877697,0.074274674,0.0070576477,0.16744466,0.51598656,0.13542783,0.01126649,0.36929223,0.33310863
2577,0.24914056,0.078649044,0.0068397634,0.16365175,0.5114891,0.1398608,0.008617889,0.3630104,0.33375564
2578,0.24199459,0.0767859,0.0061288,0.1590799,0.5226866,0.14478846,0.009898436,0.3679997,0.33313292
2579,0.24397816,0.07536832,0.0062725167,0.16233732,0.5261123,0.14452676,0.008889722,0.3726958,0.3332759
2580,0.24331166,0.072761,0.006224481,0.16432618,0.5481908,0.14022124,0.010121447,0.39784807,0.33382025
2581,0.2488207,0.07317845,0.0067093433,0.16893291,0.54666567,0.13920455,0.009536141,0.397925,0.33405927
2582,0.24578726,0.071241796,0.006294557,0.16825092,0.57252496,0.13640665,0.011050928,0.4250674,0.3348974
2583,0.25172508,0.071171366,0.0072598387,0.17329387,0.57170856,0.13470128,0.009863579,0.42714372,0.335521
2584,0.24726258,0.06814861,0.006173,0.17294097,0.601784,0.13300782,0.011825636,0.45695055,0.33670667
2585,0.2544195,0.069608144,0.007215988,0.17759539,0.59648037,0.13290893,0.0102847405,0.45328674,0.33784372
2586,0.24617696,0.06705095,0.006105062,0.17302094,0.6344855,0.13175435,0.012820712,0.4899104,0.33960828
2587,0.25397724,0.068556786,0.0073696426,0.1780508,0.6251471,0.13222998,0.010982024,0.4819351,0.34058326
2588,0.24445811,0.06553244,0.0060585765,0.1728671,0.6674408,0.13002436,0.013294976,0.52412146,0.34257424
2589,0.25211185,0.06672461,0.007314643,0.17807259,0.6593265,0.13001357,0.011642183,0.51767075,0.34347504
2590,0.24171802,0.06464294,0.0059603723,0.1711147,0.7033168,0.12775922,0.013306465,0.56225115,0.34573966
2591,0.24598467,0.06514885,0.006902909,0.17393291,0.7052469,0.1276322,0.0119388,0.5656759,0.3472985
2592,0.23919852,0.063568346,0.0060653896,0.16956478,0.7427436,0.12552838,0.013912896,0.6033023,0.35014856
2593,0.23546618,0.06300053,0.006520485,0.16594516,0.76884395,0.12495474,0.011830633,0.63205856,0.35283673
2594,0.23719957,0.062338177,0.0076225316,0.16723888,0.7930205,0.1228082,0.015949389,0.6542629,0.35675249
2595,0.22515309,0.060502782,0.006480959,0.15816934,0.8479428,0.12162453,0.011655533,0.7146628,0.36070785
2596,0.229231,0.060201388,0.009247633,0.15978198,0.87118924,0.11859089,0.014123644,0.73847467,0.3674762
2597,0.22150356,0.05729857,0.007922466,0.15628253,0.93538094,0.11786342,0.0139719825,0.80354553,0.37271523
2598,0.21144852,0.05707298,0.010672834,0.1437027,1.00539,0.114354685,0.012500375,0.878535,0.3830831
2599,0.20596412,0.056218166,0.009651805,0.14009415,1.0659302,0.11567447,0.016728936,0.9335268,0.39416704
2600,0.19826096,0.058410034,0.008268497,0.13158242,1.1055976,0.1188813,0.011176733,0.97553957,0.40184677
2601,0.1846182,0.05652382,0.007572515,0.12052187,1.1923767,0.11900128,0.017510995,1.0558645,0.4124755
2602,0.18227717,0.060635284,0.009695046,0.11194685,1.2350826,0.117350705,0.014559859,1.1031721,0.4269323
2603,0.18564542,0.05516543,0.013791369,0.11668862,1.2948269,0.11290152,0.027987884,1.1539375,0.43827847
2604,0.18986414,0.058234394,0.0084664645,0.12316328,1.3171883,0.107763365,0.02619411,1.1832308,0.443191
2605,0.19643539,0.055007625,0.012040681,0.1293871,1.3403547,0.104212105,0.04457208,1.1915705,0.46019563
2606,0.23932028,0.063757025,0.012660394,0.16290286,1.1924355,0.119133964,0.015054741,1.0582467,0.45912337
2607,0.2335736,0.067668945,0.015793696,0.15011096,1.0601838,0.12952411,0.025714489,0.9049452,0.44861054
2608,0.24066737,0.057785112,0.013105208,0.16977705,0.99666,0.12697886,0.016376607,0.85330456,0.42279378
2609,0.24500635,0.059992418,0.011381428,0.17363252,0.961381,0.12223013,0.017534433,0.8216165,0.40440804
2610,0.21291734,0.053342313,0.02337746,0.13619757,1.0709057,0.10848482,0.025786158,0.9366347,0.39790145
2611,0.21104881,0.06055649,0.008398632,0.14209369,1.1177827,0.10906615,0.021392524,0.987324,0.40232846
2612,0.20618603,0.051289726,0.025696607,0.1291997,1.1586002,0.105255716,0.03353117,1.0198133,0.40895832
2613,0.23970404,0.05501609,0.03831726,0.1463707,1.288052,0.11928384,0.08366488,1.0851033,0.417935
2614,0.23623672,0.054992855,0.059047088,0.122196786,1.3489411,0.09822919,0.10804414,1.1426678,0.4729561
2615,0.3868212,0.07926547,0.05344645,0.2541093,0.8481114,0.16605106,0.07052917,0.6115312,0.45181966
2616,0.3446113,0.07598764,0.07729535,0.19132829,0.6481259,0.14231433,0.07591002,0.42990157,0.41391903
2617,0.26872355,0.084258884,0.014552207,0.16991246,0.5971643,0.1937458,0.012691572,0.3907269,0.3761834
2618,0.25182655,0.07880936,0.013327533,0.15968966,0.5223061,0.16555743,0.015426178,0.34132245,0.34726468
2619,0.2737326,0.093826324,0.025336096,0.15457018,0.468436,0.1410174,0.026327858,0.30109072,0.34019208
2620,0.2503065,0.09416103,0.008298666,0.1478468,0.47655696,0.16002898,0.010872052,0.30565593,0.33991566
2621,0.24213228,0.087761275,0.012160678,0.14221032,0.4588349,0.15439409,0.010654866,0.29378593,0.33799216
2622,0.2336295,0.08719107,0.010207503,0.13623093,0.46519518,0.15165153,0.012891117,0.30065253,0.3371968
2623,0.2323666,0.09083239,0.00719576,0.13433845,0.46093047,0.16018927,0.008135297,0.2926059,0.3371619
2624,0.23185673,0.08983,0.0084420685,0.13358466,0.457648,0.16300285,0.008423829,0.28622133,0.3355071
2625,0.23168333,0.08651782,0.0074561005,0.13770941,0.46734762,0.15751135,0.009030857,0.30080542,0.33513233
2626,0.23485982,0.084322356,0.007401634,0.14313583,0.4677713,0.15352046,0.0075514344,0.3066994,0.33473793
2627,0.2338481,0.082685165,0.006540324,0.14462261,0.47527373,0.15262152,0.0075525832,0.31509963,0.33380944
2628,0.2378611,0.083080806,0.00659631,0.14818399,0.47744453,0.14910069,0.0069802483,0.3213636,0.3335733
2629,0.2387968,0.08031013,0.0065754624,0.1519112,0.48410252,0.14710616,0.007555617,0.32944074,0.33299652
2630,0.23981786,0.07901295,0.006489453,0.15431546,0.49099535,0.14577775,0.00745686,0.33776075,0.33260003
2631,0.24093285,0.07782713,0.0066314633,0.15647425,0.49805853,0.14444204,0.0074266624,0.34618983,0.33238354
2632,0.24163681,0.07634848,0.0065628043,0.15872552,0.50464964,0.1436853,0.007937386,0.35302696,0.3321828
2633,0.2430813,0.07577076,0.00653659,0.16077395,0.51033473,0.14236838,0.007913959,0.3600524,0.3321646
2634,0.24373615,0.07465661,0.0063965395,0.162683,0.5174353,0.14121711,0.00813076,0.36808744,0.33207446
2635,0.24512297,0.073898114,0.0063553876,0.16486946,0.5223615,0.14007024,0.008328831,0.37396246,0.33207121
2636,0.24596241,0.07317286,0.006235464,0.16655408,0.5285009,0.1390685,0.008536831,0.3808956,0.33215824
2637,0.24690816,0.07259123,0.0061596283,0.1681573,0.5335005,0.13848199,0.008660896,0.3863576,0.33222312
2638,0.24761921,0.071937345,0.0060526994,0.16962916,0.53927326,0.13780373,0.008853347,0.39261615,0.33237728
2639,0.24863595,0.07149492,0.0060093487,0.17113167,0.54391515,0.13721956,0.008989523,0.3977061,0.33256018
2640,0.24929881,0.07091867,0.0058973515,0.17248279,0.54925275,0.13671498,0.009162903,0.40337485,0.3327323
2641,0.25015152,0.07053,0.0058326763,0.17378883,0.55401814,0.13611041,0.009251589,0.40865615,0.3329539
2642,0.25077996,0.070026755,0.0057354183,0.17501779,0.5592333,0.13558069,0.00944013,0.4142125,0.3331758
2643,0.25154427,0.06967444,0.0056671673,0.17620265,0.5639857,0.13510574,0.009531144,0.4193488,0.33341378
2644,0.25206208,0.06922737,0.0055854023,0.17724931,0.5694986,0.13456064,0.009727064,0.4252109,0.33368313
2645,0.25271115,0.068899244,0.005534289,0.17827761,0.5744954,0.13412693,0.009859741,0.4305087,0.33396247
2646,0.25309557,0.06848649,0.005451615,0.17915748,0.58036566,0.13365147,0.010075388,0.43663883,0.33428344
2647,0.2536099,0.06817376,0.0054134247,0.18002272,0.5858273,0.1332241,0.0102363825,0.4423668,0.33461875
2648,0.25387084,0.0677866,0.0053369235,0.18074733,0.5922097,0.13276882,0.010482885,0.448958,0.33500046
2649,0.25423267,0.0674976,0.0053020944,0.18143298,0.5983008,0.13235518,0.010663036,0.45528257,0.33540535
2650,0.25433236,0.06712468,0.0052358676,0.1819718,0.6053557,0.13190383,0.010936304,0.46251556,0.33586377
2651,0.25447756,0.066840746,0.0052035023,0.18243332,0.6122959,0.13149965,0.011128054,0.46966824,0.336357
2652,0.25438014,0.06648349,0.005153522,0.18274312,0.62016666,0.13105841,0.011414809,0.4776934,0.3369108
2653,0.25423455,0.06619497,0.005127787,0.1829118,0.62825435,0.13064328,0.011608827,0.48600224,0.33751583
2654,0.25388277,0.06584997,0.0051035397,0.18292928,0.63721496,0.13019533,0.011890233,0.49512938,0.33819282
2655,0.25335228,0.06553992,0.005095171,0.1827172,0.6468543,0.1297502,0.012087555,0.5050165,0.33894402
2656,0.2526569,0.065195106,0.0051127938,0.18234901,0.6573602,0.12927288,0.012364949,0.51572233,0.33978882
2657,0.2516322,0.064847365,0.0051404564,0.18164438,0.6691478,0.12876774,0.012599439,0.5277806,0.34074458
2658,0.25045997,0.06448566,0.005215451,0.18075885,0.6819376,0.12823106,0.0129178325,0.5407887,0.34183365
2659,0.24883115,0.064081125,0.005294797,0.17945524,0.6966876,0.12762932,0.013275958,0.5557823,0.34309396
2660,0.24701017,0.06367343,0.0054246066,0.17791213,0.71285725,0.12698607,0.013715625,0.57215554,0.34456092
2661,0.24471489,0.06318807,0.005549037,0.17597778,0.7315934,0.12623505,0.014309852,0.5910485,0.346296
2662,0.2421221,0.06269165,0.0057023577,0.1737281,0.7524984,0.12540546,0.014877017,0.6122159,0.34836158
2663,0.23922056,0.06207491,0.005870521,0.17127512,0.77642167,0.124411404,0.015647234,0.636363,0.3508481
2664,0.2360209,0.06141438,0.0061022323,0.16850428,0.80332536,0.123285696,0.01600218,0.66403747,0.35384154
2665,0.23277836,0.060551655,0.0065341364,0.16569257,0.8339782,0.12192106,0.016397752,0.6956594,0.3574908
2666,0.22955287,0.059638754,0.0072768037,0.16263731,0.86820275,0.120463274,0.015882958,0.7318565,0.36187637
2667,0.22581434,0.05847618,0.008440176,0.15889798,0.9090214,0.11884422,0.015714614,0.7744626,0.3672424
2668,0.22134191,0.057644904,0.009743164,0.15395385,0.95411396,0.117736176,0.015036646,0.82134116,0.3735747
2669,0.21404374,0.05704342,0.01022107,0.14677925,1.0057172,0.11757218,0.016461214,0.8716837,0.3807336
2670,0.20613138,0.058080852,0.00962089,0.13842964,1.0450954,0.119596936,0.015482478,0.910016,0.38782677
2671,0.19687673,0.058502078,0.008254987,0.13011967,1.0874645,0.121048816,0.017324623,0.949091,0.39460835
2672,0.19208306,0.059421718,0.007807794,0.12485356,1.1133711,0.12084281,0.014162791,0.97836554,0.40111783
2673,0.18805829,0.057993427,0.0076359306,0.12242893,1.1560298,0.11817453,0.017930325,1.019925,0.40823105
2674,0.18905132,0.06015302,0.0073947897,0.12150351,1.1707077,0.1168798,0.012684637,1.0411433,0.41440687
2675,0.18662032,0.056196082,0.009063788,0.12136044,1.2354727,0.11267366,0.021803077,1.1009959,0.42268384
2676,0.18399583,0.062274706,0.007725779,0.11399534,1.2696496,0.11463239,0.01345213,1.1415651,0.43371823
2677,0.191749,0.05541274,0.01622856,0.12010772,1.3170713,0.11008563,0.030790163,1.1761955,0.4513566
2678,0.18465891,0.06207363,0.011878345,0.11070695,1.3950123,0.11313275,0.02534656,1.2565329,0.46024373
2679,0.21540491,0.057698537,0.02950869,0.12819768,1.3407112,0.108312935,0.037758864,1.1946394,0.47831777
2680,0.18993236,0.063033015,0.018087428,0.108811915,1.4247208,0.11831182,0.032099105,1.2743099,0.46857193
2681,0.23735043,0.05344284,0.024916468,0.15899113,1.2360339,0.10692585,0.035503194,1.0936048,0.47429955
2682,0.20256707,0.05679177,0.022504505,0.1232708,1.3590069,0.12920444,0.03477148,1.1950309,0.45812824
2683,0.22489157,0.06766854,0.027064312,0.13015872,1.2782183,0.10922665,0.07348392,1.0955077,0.47807676
2684,0.33319354,0.056647748,0.08391615,0.19262964,1.1735857,0.13060656,0.1250414,0.9179377,0.45949772
2685,0.3300941,0.082921065,0.05350585,0.19366717,0.87078923,0.13297,0.075267516,0.6625517,0.41967744
2686,0.25904602,0.08051428,0.023322402,0.15520935,0.8404168,0.15689431,0.023983615,0.65953887,0.3921562
2687,0.28788438,0.06369351,0.04955092,0.17463996,0.7023635,0.14371562,0.07275206,0.4858958,0.37106013
2688,0.2933127,0.08455849,0.019388907,0.18936531,0.6120811,0.15128458,0.023406055,0.43739048,0.34888566
2689,0.25958213,0.060388174,0.018992659,0.18020129,0.6082022,0.12710261,0.030561363,0.45053822,0.33828485
2690,0.25221705,0.071892075,0.012861872,0.16746312,0.60958207,0.133812,0.016263962,0.4595061,0.33648667
2691,0.2522152,0.082937464,0.011563587,0.15771417,0.6064472,0.13444442,0.016249761,0.45575303,0.3378993
2692,0.24882555,0.06701329,0.01434388,0.16746838,0.5981537,0.13579552,0.018197726,0.4441605,0.33574742
2693,0.24035242,0.06583294,0.0099961525,0.16452333,0.65123,0.13630508,0.017095111,0.49782977,0.3386081
2694,0.2555532,0.06899666,0.014596592,0.17195992,0.62356514,0.13079843,0.021805912,0.4709608,0.33907658
2695,0.2356847,0.07023104,0.01105469,0.15439896,0.6958568,0.1352017,0.017245615,0.54340947,0.34300107
2696,0.24531464,0.06507534,0.013976874,0.16626243,0.67695916,0.12867422,0.02004403,0.5282409,0.34292454
2697,0.2373231,0.06628326,0.007487453,0.16355239,0.7206604,0.12882279,0.011713342,0.58012426,0.3465593
2698,0.23078299,0.061736166,0.010284522,0.15876229,0.75162566,0.12404165,0.017365742,0.6102183,0.3495888
2699,0.23453218,0.06617572,0.0075765713,0.16077988,0.7715087,0.12562303,0.014116567,0.63176906,0.35306752
2700,0.21491617,0.060693722,0.010626024,0.14359643,0.8591649,0.12079511,0.019630348,0.71873945,0.35910398
2701,0.22325158,0.06326545,0.008640186,0.15134594,0.8597539,0.121860445,0.013849922,0.72404355,0.36547443
2702,0.20568338,0.055964533,0.0070751808,0.14264368,0.9684874,0.11759065,0.028391846,0.8225049,0.37241486
2703,0.20222168,0.060763728,0.012353063,0.12910488,1.0319467,0.116822794,0.01948231,0.89564157,0.38556755
2704,0.19643159,0.055539537,0.012064066,0.12882799,1.1279597,0.11421488,0.0484792,0.9652657,0.4038249
2705,0.20279938,0.062358703,0.0107038,0.12973687,1.1053942,0.12005186,0.020766344,0.96457607,0.4089876
2706,0.20592654,0.053830195,0.024134705,0.12796164,1.256617,0.117426105,0.07159872,1.0675921,0.42359105
2707,0.17581227,0.0652655,0.015430615,0.09511617,1.3291236,0.11223235,0.04303476,1.1738565,0.43922275
2708,0.30229548,0.06287004,0.06879324,0.1706322,1.1268363,0.13443907,0.093768224,0.89862907,0.46133006
2709,0.31934127,0.06436703,0.056325316,0.19864893,0.9147501,0.11920305,0.07397796,0.72156906,0.42016345
2710,0.26424825,0.07236589,0.019633044,0.17224933,0.92856175,0.1540913,0.02046804,0.7540024,0.3952761
2711,0.286448,0.062259138,0.06614521,0.15804364,0.8432263,0.11099564,0.053048085,0.6791826,0.39525247
2712,0.2631273,0.06543759,0.026108256,0.17158145,0.83878404,0.14475454,0.028406851,0.66562265,0.36188832
2713,0.23769416,0.0617301,0.04535218,0.13061188,0.87890077,0.1046158,0.03849971,0.73578525,0.36461112
2714,0.21304242,0.06389356,0.010162486,0.13898638,0.9279711,0.13254282,0.019857265,0.77557105,0.35942757
2715,0.22172686,0.057717636,0.03482782,0.12918141,0.9354553,0.104722835,0.030910928,0.79982156,0.37250692
2716,0.19505835,0.059019517,0.012876435,0.12316239,1.0955398,0.13099188,0.022528717,0.9420192,0.37590343
2717,0.23981321,0.064349055,0.050798688,0.12466548,1.0254552,0.10494419,0.054282952,0.86622804,0.40037528
2718,0.2410064,0.06319517,0.03196285,0.1458484,1.0899894,0.13610293,0.04135731,0.9125292,0.39881584
2719,0.2335716,0.0569336,0.050661728,0.12597628,1.05779,0.10370002,0.05125282,0.9028372,0.40432388
2720,0.23305088,0.05279261,0.025716124,0.15454215,1.1442844,0.13113698,0.032900646,0.9802467,0.40843034
2721,0.21385328,0.06363223,0.03710842,0.113112636,1.1426768,0.104334645,0.037917167,1.000425,0.4261694
2722,0.20476368,0.058578867,0.021764752,0.124420054,1.1886215,0.13194743,0.028139602,1.0285345,0.42240077
2723,0.24759644,0.06798308,0.027144238,0.15246913,1.0514283,0.1113145,0.040037017,0.9000768,0.42382583
2724,0.23302633,0.05072045,0.026344975,0.1559609,1.1700284,0.13067083,0.04170146,0.9976561,0.4112645
2725,0.2461676,0.059113722,0.052253313,0.13480057,1.1345229,0.10993609,0.05011864,0.97446823,0.44349456
2726,0.2231791,0.06513565,0.031110438,0.12693302,1.1343722,0.12846728,0.038453348,0.96745163,0.44101417
2727,0.31097573,0.0655767,0.059867695,0.18553133,1.002909,0.12166096,0.08428109,0.79696685,0.4147222
2728,0.25224668,0.06237209,0.026124531,0.16375005,0.9990214,0.13722278,0.023075787,0.8387228,0.39298287
2729,0.25612882,0.058142792,0.073969826,0.12401619,0.9940349,0.11713717,0.08442819,0.79246956,0.40961048
2730,0.2692184,0.066705815,0.047790423,0.15472214,0.9046136,0.14341488,0.04654202,0.7146567,0.3786071
2731,0.21501538,0.065917246,0.035108574,0.11398956,0.96098226,0.11793911,0.03517511,0.80786806,0.3761823
2732,0.20472755,0.06358072,0.0127889775,0.12835784,0.9750908,0.12788646,0.024484696,0.82271963,0.37644622
2733,0.20232062,0.059295107,0.017160647,0.12586486,0.9762339,0.11386737,0.020532172,0.84183437,0.37770024
2734,0.1860131,0.05865428,0.011165946,0.11619288,1.105367,0.12277671,0.013365131,0.9692251,0.38773412
2735,0.20026723,0.060162853,0.03266634,0.10743803,1.1509626,0.104619764,0.041246753,1.0050961,0.40819117
2736,0.21845683,0.06424614,0.019567117,0.13464357,1.128899,0.1257164,0.030496622,0.97268593,0.41482684
2737,0.20074409,0.058327932,0.027041638,0.11537453,1.1915675,0.10691923,0.037433702,1.0472146,0.41872334
2738,0.20486912,0.05696483,0.02731814,0.12058616,1.2557638,0.12519944,0.023049297,1.107515,0.43956986
2739,0.19654438,0.07212428,0.02442395,0.09999614,1.2828298,0.11010869,0.04463275,1.1280884,0.4622371
2740,0.30511847,0.0620357,0.019264935,0.22381784,0.9472786,0.1429919,0.024437632,0.77984905,0.43020108
2741,0.2802715,0.062415704,0.036107462,0.18174833,0.8703071,0.11380877,0.034276534,0.7222218,0.41337872
2742,0.24025184,0.06934278,0.020362863,0.15054621,0.916983,0.15143292,0.027704602,0.7378455,0.38970903
2743,0.2799328,0.0632407,0.043534018,0.1731581,0.7800901,0.12072189,0.045869842,0.6134984,0.385639
2744,0.24829648,0.0661653,0.009077804,0.17305338,0.8207746,0.13731556,0.011995344,0.6714637,0.36551574
2745,0.22897801,0.05765423,0.021414006,0.14990978,0.84651405,0.110658824,0.028243413,0.7076118,0.36708435
2746,0.22685441,0.064977825,0.011068469,0.15080813,0.86583966,0.12324621,0.015360875,0.7272326,0.36415386
2747,0.20383802,0.05982318,0.02162401,0.12239084,0.98364556,0.114987426,0.03222677,0.8364314,0.37418476
2748,0.21059155,0.060496707,0.013253399,0.13684145,0.9586933,0.11803216,0.018954506,0.82170665,0.3836419
2749,0.19747403,0.05602173,0.008255599,0.1331967,1.0390866,0.122137606,0.013906775,0.90304214,0.38869488
2750,0.18532273,0.06348572,0.011240867,0.11059614,1.1149507,0.11953497,0.017872622,0.97754306,0.4092717
2751,0.18733606,0.06105799,0.011786607,0.11449146,1.1368735,0.11975517,0.017715419,0.99940294,0.41941988
2752,0.20735437,0.058291197,0.011853446,0.13720973,1.1334164,0.11664028,0.026713539,0.9900626,0.42359355
2753,0.18854557,0.051633507,0.01377747,0.12313459,1.2789733,0.11052168,0.046922736,1.1215289,0.42735344
2754,0.23788704,0.065404035,0.048360597,0.12412241,1.2005202,0.11593269,0.04714593,1.0374415,0.4574157
2755,0.2644122,0.071113355,0.017600581,0.17569827,1.0077015,0.12591437,0.02678996,0.8549972,0.44361696
2756,0.254362,0.0588839,0.008876322,0.18660176,0.9998237,0.1302195,0.017242383,0.8523618,0.41545406
2757,0.22048691,0.058430374,0.023557222,0.1384993,1.0258181,0.115350634,0.027229581,0.88323796,0.41518554
2758,0.20770761,0.055373993,0.010671626,0.14166199,1.0358987,0.11747202,0.019424638,0.899002,0.39965668
2759,0.20176283,0.05252753,0.011648381,0.1375869,1.1055396,0.10395315,0.017773261,0.98381317,0.40069526
2760,0.18044202,0.05461186,0.0072734267,0.11855673,1.2697684,0.10946403,0.023471361,1.136833,0.41258365
2761,0.18707043,0.06181343,0.027525779,0.09773121,1.3276912,0.10784656,0.044010736,1.175834,0.44920236
2762,0.32850495,0.073005505,0.0116903605,0.24380909,0.7676071,0.15465279,0.015080185,0.5978741,0.43151224
2763,0.28921962,0.07344235,0.018160073,0.19761719,0.70747983,0.1393032,0.022340478,0.54583615,0.4093939
2764,0.27248347,0.06732298,0.008947871,0.1962126,0.6384416,0.15988912,0.0115092145,0.46704328,0.37855977
2765,0.27137727,0.0742569,0.010169142,0.18695122,0.5708273,0.14785145,0.011828537,0.4111473,0.36344776
2766,0.27795196,0.078699656,0.012337147,0.18691514,0.52120686,0.14035963,0.013354905,0.36749232,0.34656262
2767,0.26602334,0.07690743,0.005480719,0.18363519,0.5343657,0.13614532,0.008049647,0.39017072,0.33994386
2768,0.2572009,0.07467083,0.007144915,0.17538516,0.54197216,0.12994479,0.010357667,0.4016697,0.33697048
2769,0.25168484,0.07586418,0.005483354,0.17033732,0.53549325,0.13814968,0.008966058,0.38837752,0.33658928
2770,0.24595097,0.07544992,0.0053983037,0.16510274,0.5432074,0.1443074,0.009034686,0.3898653,0.33669993
2771,0.24237512,0.07236994,0.006701361,0.16330382,0.5585625,0.14173648,0.01091471,0.40591133,0.33632457
2772,0.24370582,0.0717568,0.005352741,0.16659628,0.57233,0.13929681,0.009320011,0.42371315,0.33664906
2773,0.24458301,0.07084284,0.0061247055,0.16761546,0.58653975,0.1361127,0.010317003,0.44011003,0.3369484
2774,0.24509844,0.06988952,0.006544044,0.16866487,0.59992456,0.13411012,0.0106129125,0.4552015,0.33760154
2775,0.2437098,0.06862997,0.006073143,0.16900669,0.6202757,0.13211907,0.00996175,0.47819483,0.33857512
2776,0.2435745,0.0672227,0.0065278923,0.1698239,0.6388706,0.13001469,0.010559743,0.4982962,0.3402365
2777,0.24283841,0.06639788,0.0064951046,0.16994543,0.6592969,0.12954535,0.01103389,0.51871765,0.34226394
2778,0.24080692,0.06588822,0.006495691,0.16842301,0.6831743,0.12843668,0.01144125,0.5432964,0.34457025
2779,0.23829903,0.06499854,0.006519587,0.1667809,0.70862794,0.12744556,0.01205463,0.56912774,0.3471933
2780,0.23548928,0.06408086,0.0064007193,0.16500771,0.7363818,0.12631394,0.012642468,0.5974254,0.3500708
2781,0.23170504,0.06314509,0.006395525,0.16216442,0.76832974,0.12453176,0.0132887205,0.63050926,0.35332498
2782,0.22749302,0.062261652,0.0063475007,0.15888385,0.8040715,0.12289988,0.013827758,0.66734385,0.3570273
2783,0.22274548,0.06114399,0.0064865486,0.15511493,0.8455942,0.12084657,0.014311843,0.7104358,0.36170378
2784,0.21767227,0.059881303,0.0068232697,0.1509677,0.89376324,0.11883273,0.014405338,0.76052517,0.3674997
2785,0.21181022,0.058290105,0.007670646,0.14584947,0.9526229,0.1166338,0.014928641,0.8210604,0.3748996
2786,0.20527455,0.05682717,0.008558094,0.1398893,1.0215371,0.11467236,0.015496592,0.89136815,0.3844622
2787,0.19786587,0.056266904,0.008841576,0.1327574,1.0907481,0.11426761,0.01564332,0.9608372,0.39623547
2788,0.1906704,0.058285456,0.007854775,0.12453017,1.1401728,0.11753411,0.014260565,1.0083781,0.40862152
2789,0.18372566,0.058294978,0.0070337723,0.1183969,1.190351,0.119691774,0.014725619,1.0559336,0.41923234
2790,0.18009676,0.05817603,0.0071998215,0.11472091,1.2379181,0.11801674,0.018894129,1.1010072,0.42939365
2791,0.17746454,0.05665015,0.008204146,0.11261025,1.2953885,0.11475897,0.030156719,1.1504728,0.44152936
2792,0.1852346,0.0563066,0.0125237685,0.11640424,1.3250041,0.11326904,0.02514056,1.1865945,0.45129746
2793,0.19879846,0.06307999,0.009525706,0.12619276,1.3025142,0.10750828,0.043819312,1.1511866,0.463115
2794,0.2722849,0.05761673,0.017832294,0.19683588,1.0912226,0.12405874,0.034556974,0.93260694,0.44802025
2795,0.24747378,0.06634484,0.019233987,0.16189495,0.99709475,0.11607564,0.021150118,0.859869,0.4339859
2796,0.22794907,0.05939882,0.0072430796,0.16130717,1.0057726,0.13176693,0.018331489,0.85567415,0.4166904
2797,0.24089536,0.06016591,0.015054697,0.16567475,0.95685756,0.11728558,0.018591465,0.8209805,0.4086148
2798,0.1996092,0.056892384,0.0075900676,0.13512675,1.0872222,0.118642345,0.020687373,0.94789255,0.39474046
2799,0.20933776,0.06581304,0.014234327,0.12929039,1.0387193,0.11255603,0.022470476,0.9036928,0.40020356
2800,0.19308598,0.05408821,0.012027544,0.12697023,1.137002,0.11686008,0.027415378,0.99272656,0.39981866
2801,0.19998084,0.059766944,0.011952195,0.1282617,1.1108878,0.11083366,0.014058692,0.9859955,0.4071386
2802,0.17863843,0.04924647,0.014850589,0.11454136,1.2781005,0.11346191,0.033926688,1.1307119,0.42274424
2803,0.19283967,0.06684721,0.013133973,0.11285848,1.3041775,0.112474754,0.028420214,1.1632825,0.44926143
2804,0.21023065,0.054621894,0.05173689,0.103871875,1.4160442,0.10806155,0.09197304,1.2160096,0.47256115
2805,0.2695139,0.06715408,0.01920575,0.18315406,1.1637167,0.11976895,0.043514963,1.0004327,0.4488083
2806,0.25121337,0.06388252,0.041128617,0.14620222,1.0495276,0.118121326,0.0558455,0.8755609,0.44036996
2807,0.22054899,0.066827916,0.019678237,0.13404283,1.0803233,0.15258098,0.03754108,0.89020133,0.4194069
2808,0.2640119,0.056677375,0.048314903,0.15901962,0.922961,0.1108145,0.037499856,0.77464664,0.40956566
2809,0.23430997,0.05586655,0.018857924,0.15958549,1.0447829,0.1317759,0.032573022,0.8804339,0.38920167
2810,0.22281861,0.06642074,0.03512116,0.1212767,1.0477011,0.0963335,0.031557553,0.9198101,0.39733228
2811,0.20016848,0.05801822,0.0169704,0.12517986,1.1602765,0.12929597,0.03493766,0.99604285,0.3945958
2812,0.22278872,0.061059307,0.03907408,0.12265533,1.0705472,0.10108769,0.036998168,0.9324613,0.4131129
2813,0.22551209,0.05168347,0.037551157,0.13627745,1.2532759,0.13610938,0.057175986,1.0599905,0.40881398
2814,0.20853409,0.07427127,0.04715774,0.08710509,1.2270303,0.102632895,0.046356604,1.0780407,0.4416201
2815,0.26093912,0.061356533,0.058992047,0.14059053,1.1976403,0.15980248,0.07143847,0.9663994,0.4342717
2816,0.30719537,0.059087694,0.08485835,0.16324933,0.9657397,0.10261558,0.08833573,0.77478844,0.4283961
2817,0.26835757,0.07393188,0.044847783,0.1495779,1.0478114,0.16704156,0.044445395,0.8363244,0.39613244
2818,0.28847814,0.060237724,0.07534902,0.15289138,0.900626,0.10485623,0.08242352,0.71334624,0.40952748
2819,0.30230668,0.065419815,0.019126534,0.21776032,0.81951016,0.14329731,0.026130835,0.650082,0.37835112
2820,0.22851442,0.057188775,0.034316927,0.13700871,0.93140686,0.10864606,0.0345093,0.78825146,0.3771058
2821,0.23777044,0.06444563,0.021426443,0.15189837,0.891363,0.12042653,0.030179359,0.7407571,0.37294397
2822,0.21900523,0.06575415,0.016731005,0.13652007,0.9229333,0.12539063,0.015327347,0.7822153,0.3751529
2823,0.20235613,0.0584311,0.016011594,0.12791343,0.97891647,0.11577753,0.024303917,0.838835,0.38470787
2824,0.19537818,0.057803392,0.007597015,0.12997778,1.0472726,0.121910475,0.012427916,0.9129342,0.3827836
2825,0.19721927,0.059135213,0.017910713,0.12017334,1.1063943,0.1100302,0.021854054,0.9745101,0.40724766
2826,0.1787417,0.058794677,0.010738532,0.10920849,1.2462317,0.11563474,0.020380883,1.110216,0.41732883
2827,0.18626094,0.062164113,0.014827901,0.10926893,1.229021,0.109515525,0.037115328,1.0823901,0.43933308
2828,0.2929892,0.07002967,0.014012833,0.20894669,0.90906185,0.14621451,0.016299583,0.74654776,0.42522216
2829,0.27442238,0.06638729,0.029623313,0.17841177,0.8400723,0.12018259,0.025374623,0.69451505,0.41566864
2830,0.25671437,0.06405796,0.006052147,0.18660428,0.8071803,0.14598411,0.007836483,0.65335965,0.39170602
2831,0.26044407,0.064992584,0.01382808,0.18162341,0.7483462,0.13310409,0.013315192,0.6019269,0.38014668
2832,0.26055008,0.068097964,0.009438303,0.1830138,0.73426706,0.12820901,0.01037091,0.59568715,0.3665624
2833,0.22146407,0.063573755,0.006661869,0.15122844,0.83091104,0.122257285,0.011486394,0.6971674,0.358649
2834,0.22044522,0.062167943,0.01226478,0.1460125,0.83602756,0.11376317,0.014684525,0.70757985,0.35954064
2835,0.2044062,0.06027162,0.006340616,0.13779397,0.91207266,0.11991817,0.015361965,0.7767925,0.36257187
2836,0.1956057,0.056750774,0.014203711,0.1246512,0.99498624,0.11259902,0.024811545,0.85757565,0.37490466
2837,0.195559,0.05943796,0.007804498,0.12831654,1.0220847,0.118122436,0.011689076,0.8922732,0.38648158
2838,0.18956089,0.058017146,0.0071639773,0.12437976,1.0911376,0.11845622,0.016700298,0.95598114,0.40051687
2839,0.17867516,0.061068054,0.0074229767,0.110184126,1.1754521,0.11907132,0.01020703,1.0461738,0.41364342
2840,0.18139024,0.06045736,0.014109077,0.1068238,1.2202351,0.1145304,0.02258125,1.0831234,0.43305933
2841,0.18976212,0.055703845,0.00853069,0.12552758,1.2479115,0.11639446,0.025820957,1.1056961,0.4368362
2842,0.19775873,0.05405113,0.014440307,0.12926729,1.2797697,0.103011474,0.04988308,1.1268752,0.44690692
2843,0.22253719,0.05765446,0.018397624,0.1464851,1.2292128,0.11908052,0.021529993,1.0886023,0.4551738
2844,0.23247033,0.073525645,0.018612714,0.14033197,1.063825,0.121023364,0.017997667,0.924804,0.45842427
2845,0.24656242,0.059316903,0.01076533,0.17648019,1.0320604,0.13572575,0.020966409,0.8753682,0.42662585
2846,0.23523478,0.055535898,0.017605038,0.16209385,1.0095179,0.10954622,0.02076511,0.87920654,0.41722637
2847,0.20364228,0.053210676,0.0132618295,0.13716978,1.1339663,0.116113685,0.021760525,0.99609214,0.4056252
2848,0.20964174,0.055786323,0.023515705,0.13033971,1.144888,0.09835935,0.025249569,1.0212791,0.4185286
2849,0.20090449,0.052738782,0.009666639,0.13849907,1.2683684,0.11146386,0.035984438,1.1209201,0.41814515
2850,0.21689467,0.0595652,0.027820539,0.12950893,1.2281497,0.10331943,0.04389626,1.0809339,0.4421847
2851,0.21268734,0.060363993,0.016272627,0.13605072,1.2540177,0.13026433,0.024604373,1.099149,0.45465583
2852,0.26766694,0.071971454,0.03249435,0.16320112,1.0124878,0.12366743,0.03135454,0.8574658,0.4733449
2853,0.33338717,0.067266464,0.01912239,0.24699831,0.8585193,0.1533549,0.028920503,0.6762439,0.4415335
2854,0.27475578,0.06545961,0.020299478,0.18899667,0.84139967,0.12989272,0.023453128,0.68805385,0.42039803
2855,0.24485475,0.066262685,0.005878389,0.17271368,0.8416006,0.12926643,0.009892673,0.7024415,0.38609603
2856,0.22642368,0.062330663,0.00852259,0.15557043,0.8593236,0.11562115,0.012204658,0.7314978,0.37062758
2857,0.21367466,0.061893586,0.008221545,0.14355953,0.89629936,0.116627395,0.009702257,0.7699697,0.36386377
2858,0.19564787,0.05845445,0.010914367,0.12627904,0.9761858,0.1102669,0.017757507,0.8481614,0.36739802
2859,0.18352151,0.056301355,0.007186413,0.12003373,1.0699931,0.11143853,0.012337402,0.94621724,0.3771162
2860,0.1759716,0.05398841,0.011459394,0.11052379,1.1854662,0.106636144,0.021413848,1.0574162,0.3970928
2861,0.17916498,0.05901133,0.009181416,0.110972226,1.2359363,0.117283195,0.016066702,1.1025864,0.41819978
2862,0.17718616,0.059158444,0.008852138,0.109175585,1.2904646,0.10892303,0.035819776,1.1457218,0.4397443
2863,0.2677371,0.06111714,0.016858788,0.18976118,1.0772471,0.1274089,0.022635493,0.92720276,0.44279516
2864,0.2559469,0.064462535,0.027643224,0.16384114,0.9721739,0.11659107,0.02289331,0.8326895,0.4413534
2865,0.23179656,0.06470498,0.006904935,0.16018665,0.9981225,0.14414641,0.011001418,0.84297466,0.41599822
2866,0.2369825,0.059799507,0.022425318,0.15475766,0.95564485,0.117710225,0.019277103,0.8186575,0.41119584
2867,0.2150976,0.059506256,0.0063185696,0.14927277,1.0173976,0.12404535,0.01513727,0.878215,0.3956752
2868,0.19809917,0.0555709,0.017593635,0.124934636,1.0787888,0.10487406,0.02145657,0.95245814,0.39423805
2869,0.18452844,0.05672886,0.0076348255,0.12016476,1.1736522,0.113402314,0.01306662,1.0471833,0.398794
2870,0.18089741,0.060232908,0.011723013,0.1089415,1.1953138,0.1064766,0.02009256,1.0687447,0.41678944
2871,0.19775666,0.05113926,0.018394418,0.12822299,1.2737138,0.12014093,0.034416903,1.119156,0.42356452
2872,0.26721627,0.069757186,0.04988704,0.14757206,1.1866844,0.10020838,0.081012696,1.0054634,0.456349
2873,0.2854744,0.05910185,0.04765608,0.17871647,1.1820105,0.14280403,0.06316586,0.9760406,0.44896638
2874,0.2976459,0.07723381,0.055417944,0.16499414,0.9237988,0.11547588,0.047566455,0.7607565,0.45401666
2875,0.29759946,0.07066342,0.015954783,0.21098125,0.81953365,0.16406246,0.013307913,0.6421633,0.4091009
2876,0.28793213,0.059092566,0.025362963,0.20347661,0.7417717,0.13436617,0.03472488,0.57268065,0.39754373
2877,0.2713649,0.07064129,0.008440956,0.19228266,0.70702267,0.12891196,0.011534729,0.56657594,0.36672753
2878,0.23899621,0.068287954,0.0079028355,0.16280542,0.7513628,0.12982827,0.011129648,0.61040485,0.35542879
2879,0.24439421,0.06358275,0.017282153,0.16352932,0.7363904,0.11968138,0.026126245,0.5905828,0.35043508
2880,0.22431108,0.06889575,0.0077263103,0.14768903,0.7852254,0.12683475,0.009986548,0.6484041,0.35004345
2881,0.21081455,0.058871165,0.013498649,0.13844474,0.81969464,0.120693974,0.021807114,0.6771936,0.35358766
2882,0.2098262,0.062249858,0.007212405,0.14036393,0.8661542,0.122256376,0.014844288,0.7290535,0.35752368
2883,0.19802202,0.057838034,0.01517199,0.125012,0.9674546,0.11815911,0.025440285,0.8238552,0.368166
2884,0.19709742,0.058901716,0.01088312,0.12731259,1.0128355,0.11318897,0.020223072,0.8794235,0.38132095
2885,0.19232976,0.056325357,0.0077331155,0.1282713,1.0765713,0.11658102,0.014778631,0.9452117,0.39171356
2886,0.18041277,0.061955553,0.005591998,0.11286521,1.151762,0.118142955,0.011228611,1.0223905,0.4101977
2887,0.18294701,0.06049469,0.014010181,0.10844213,1.2007664,0.11628089,0.02452466,1.0599608,0.42603284
2888,0.19611853,0.05760911,0.007304727,0.1312047,1.1745172,0.11704478,0.016880346,1.0405921,0.43171647
2889,0.18781382,0.052979458,0.009666696,0.12516767,1.2545975,0.110092714,0.026104016,1.1184008,0.432177
2890,0.18304817,0.05387247,0.009269466,0.11990624,1.3384577,0.10909944,0.026513902,1.2028444,0.45134234
2891,0.23513427,0.06398374,0.048174433,0.1229761,1.3105851,0.10852326,0.046119347,1.1559426,0.47115353
2892,0.24649096,0.061399374,0.015925856,0.16916572,1.1235585,0.11683046,0.02101815,0.98570997,0.45965198
2893,0.3053472,0.054055035,0.0325275,0.21876466,1.0933143,0.12360077,0.06177263,0.9079409,0.4313403
2894,0.22783981,0.054488108,0.0330556,0.1402961,1.1050051,0.11783075,0.033861317,0.9533131,0.43122542
2895,0.21015246,0.056036323,0.027914759,0.12620138,1.1392885,0.11941495,0.04201313,0.9778605,0.4293726
2896,0.2511351,0.05368327,0.027129855,0.17032199,1.0599122,0.10733293,0.03219952,0.92037976,0.41923863
2897,0.2353509,0.05231616,0.026735827,0.15629892,1.2240419,0.12135616,0.04353542,1.0591503,0.41062108
2898,0.19789037,0.0666964,0.04313679,0.08805719,1.3123059,0.10799664,0.047270257,1.157039,0.44273406
2899,0.21081273,0.06383747,0.037299342,0.10967592,1.2038511,0.13665025,0.0430645,1.0241363,0.4445082
2900,0.29092857,0.06264087,0.049940996,0.17834671,1.0034473,0.12122367,0.08209107,0.8001325,0.42355737
2901,0.24310148,0.0635914,0.027009087,0.15250099,1.0358062,0.14682625,0.021620892,0.867359,0.39798018
2902,0.2458005,0.06043081,0.057804145,0.12756553,0.9742102,0.107572496,0.056458633,0.81017905,0.40857562
2903,0.2708219,0.06167495,0.029041314,0.18010564,0.9028086,0.13078313,0.03514102,0.7368845,0.38314238
2904,0.21920083,0.0547988,0.029866487,0.13453555,1.0027186,0.11152285,0.028353939,0.8628417,0.38353962
2905,0.20467323,0.060871463,0.008858203,0.13494357,1.007611,0.11459637,0.01819166,0.874823,0.38620842
2906,0.19725722,0.059728082,0.009395711,0.12813343,1.064789,0.115403764,0.014533887,0.9348514,0.39136863
2907,0.18060164,0.05568329,0.012068811,0.11284954,1.2048129,0.10922997,0.017673453,1.0779095,0.40923542
2908,0.18813345,0.057072025,0.023509929,0.107551485,1.2345779,0.11222476,0.027227147,1.095126,0.4299672
2909,0.2096416,0.064712174,0.012050913,0.13287853,1.1729225,0.12149255,0.031376682,1.0200533,0.43965504
2910,0.20176166,0.05298845,0.02311839,0.12565482,1.2800485,0.11304703,0.047024008,1.1199775,0.43297988
2911,0.19942805,0.059234817,0.02859549,0.111597754,1.3106048,0.11448898,0.024169374,1.1719464,0.45917335
2912,0.1892241,0.07005375,0.027938608,0.09123174,1.3671515,0.11277701,0.044447023,1.2099274,0.47255543
2913,0.31339693,0.060930047,0.016138911,0.23632796,0.9531393,0.13682464,0.024823416,0.79149127,0.43501896
2914,0.2513802,0.061263338,0.022042645,0.16807424,0.9470005,0.112713486,0.019702502,0.8145845,0.413203
2915,0.21336165,0.06580379,0.013682842,0.13387501,0.97890115,0.14048947,0.025655508,0.8127562,0.39931723
2916,0.2707904,0.06404425,0.0340348,0.17271133,0.83213395,0.12227888,0.032181416,0.67767364,0.39333916
2917,0.22253338,0.05964753,0.009675868,0.15320997,0.9347188,0.12743738,0.0129542565,0.79432714,0.37678277
2918,0.2129368,0.0554464,0.017071726,0.14041868,0.95639014,0.109570414,0.02564038,0.82117933,0.38153866
2919,0.22158697,0.063452505,0.01208395,0.14605053,0.98015213,0.11744197,0.01976692,0.84294325,0.38247555
2920,0.19182843,0.057351973,0.020557068,0.113919385,1.1132312,0.1122944,0.036167275,0.96476954,0.39404607
2921,0.19704786,0.058994774,0.013072727,0.12498037,1.0848861,0.113819726,0.0151316915,0.9559347,0.40757293
2922,0.21072212,0.057830933,0.011502566,0.14138861,1.0964975,0.12099752,0.022828665,0.95267135,0.41733673
2923,0.18036708,0.057146672,0.009152896,0.11406752,1.2289101,0.119174466,0.017363964,1.0923717,0.42608696
2924,0.17611662,0.06308762,0.027477944,0.08555105,1.3925576,0.1091194,0.04864899,1.2347893,0.45423564
2925,0.3608488,0.09758404,0.01986953,0.24339525,0.6710376,0.17419295,0.019160775,0.47768387,0.43051192
2926,0.27743894,0.07618297,0.012359763,0.18889622,0.6383502,0.1589765,0.017807059,0.46156663,0.39031878
2927,0.25723568,0.06912777,0.010028622,0.17807929,0.616813,0.15192886,0.015539913,0.44934425,0.35911548
2928,0.25238228,0.0752144,0.0074456944,0.1697222,0.56841123,0.14071347,0.009393487,0.41830426,0.3494779
2929,0.2608689,0.08071088,0.011229958,0.16892807,0.5010549,0.14447089,0.011768479,0.34481555,0.34106487
2930,0.2623925,0.08492633,0.008611609,0.16885455,0.48072773,0.15089296,0.011159567,0.3186752,0.3382891
2931,0.25491008,0.081986345,0.006553502,0.16637023,0.49620393,0.14208844,0.008500247,0.34561524,0.3374029
2932,0.2454899,0.077863775,0.0065285233,0.1610976,0.5134677,0.13927491,0.010370795,0.36382204,0.33584237
2933,0.24262556,0.078796364,0.005222585,0.15860662,0.5128416,0.1453914,0.007859702,0.35959047,0.33579782
2934,0.24130338,0.07801199,0.0056925877,0.15759881,0.51441187,0.14925322,0.009205777,0.35595286,0.33582267
2935,0.24366772,0.07640223,0.0065883887,0.16067709,0.51719654,0.14682992,0.0097223325,0.36064428,0.33561623
2936,0.24297747,0.07492836,0.0053291405,0.16271996,0.5334629,0.14305954,0.009108071,0.38129526,0.33546516
2937,0.24454725,0.073893555,0.0058535156,0.16480018,0.5428411,0.13955554,0.009268369,0.39401716,0.3351496
2938,0.24618872,0.07277835,0.0060373642,0.167373,0.5503472,0.13783091,0.009842923,0.4026734,0.33545232
2939,0.24709417,0.07168092,0.0060513024,0.16936195,0.5601946,0.13658443,0.009728021,0.41388214,0.33581063
2940,0.24647494,0.07033532,0.0060300916,0.17010953,0.5745323,0.13507718,0.009907848,0.42954728,0.33630893
2941,0.2478612,0.069745265,0.006058631,0.17205732,0.584289,0.1342451,0.0099636195,0.44008029,0.33720613
2942,0.24791591,0.06905352,0.0059523033,0.17291008,0.59709924,0.13372044,0.010476133,0.45290267,0.33823296
2943,0.2487219,0.06848985,0.0059893765,0.17424268,0.60738087,0.1329217,0.010358996,0.46410018,0.33919072
2944,0.24750015,0.06742004,0.0057411003,0.17433901,0.6231328,0.13178827,0.010639587,0.480705,0.34029698
2945,0.24843416,0.066884995,0.0058143213,0.17573483,0.63368815,0.13089976,0.0105180945,0.4922703,0.3414173
2946,0.24681264,0.066051096,0.005640598,0.17512095,0.65119284,0.12979573,0.01090617,0.51049095,0.34278938
2947,0.24687088,0.06552417,0.0057730833,0.17557363,0.6649027,0.12878267,0.010877056,0.525243,0.34408185
2948,0.24402246,0.06469181,0.005597994,0.17373265,0.6865555,0.12765992,0.011184305,0.54771125,0.34583393
2949,0.24326968,0.064028636,0.005815414,0.17342563,0.7039437,0.12676117,0.011535994,0.5656466,0.3476323
2950,0.2388787,0.06324917,0.005672851,0.16995668,0.7314766,0.12556763,0.01192576,0.59398323,0.34994277
2951,0.23653737,0.06252321,0.0058660056,0.16814815,0.7561885,0.12449252,0.01279833,0.6188977,0.35242724
2952,0.23139326,0.061776806,0.00571979,0.16389666,0.7906236,0.122981936,0.013541849,0.6540998,0.35566026
2953,0.22672155,0.060823184,0.0057916525,0.16010672,0.8274251,0.1215084,0.014620303,0.69129646,0.35939637
2954,0.22181277,0.06006023,0.0058303396,0.1559222,0.8704355,0.11959854,0.01573054,0.7351064,0.36422196
2955,0.21522023,0.05880317,0.00614078,0.15027627,0.92403805,0.1176301,0.01599326,0.7904147,0.37013176
2956,0.21147513,0.05781196,0.0073060915,0.14635707,0.97980756,0.11517793,0.016518781,0.84811085,0.37798157
2957,0.20524943,0.056331962,0.008317995,0.14059947,1.0519841,0.11306405,0.016849507,0.92207056,0.38751537
2958,0.1994595,0.0558684,0.009455113,0.13413598,1.1229182,0.111535326,0.015688926,0.995694,0.40021393
2959,0.19243693,0.05630898,0.008562453,0.1275655,1.1890252,0.112617806,0.016587881,1.0598195,0.4142256
2960,0.1858426,0.05765013,0.0073158075,0.12087667,1.2358109,0.11567462,0.014186345,1.1059499,0.427015
2961,0.17876822,0.056638736,0.006606713,0.11552277,1.3015044,0.1162615,0.022281129,1.1629617,0.43823397
2962,0.17503949,0.056985885,0.008608287,0.10944531,1.3548899,0.113913395,0.028392985,1.2125835,0.45102105
2963,0.1796391,0.054500382,0.013624461,0.11151426,1.3940408,0.11315731,0.032441642,1.2484419,0.46214044
2964,0.1804784,0.058770705,0.00900045,0.11270725,1.4347389,0.1054227,0.057309225,1.272007,0.47308394
2965,0.35250312,0.06669122,0.015959786,0.2698521,0.8423308,0.13876879,0.029404076,0.674158,0.45043865
2966,0.3074692,0.06962202,0.021718914,0.21612827,0.7334207,0.13127169,0.026616316,0.57553273,0.41509515
2967,0.2745174,0.06871005,0.0044741733,0.20133317,0.6759775,0.1529656,0.0070935627,0.5159184,0.38542935
2968,0.28283608,0.06793993,0.010790964,0.2041052,0.5845421,0.14489837,0.013395312,0.42624843,0.36505336
2969,0.27953637,0.07623563,0.008976107,0.19432461,0.5532479,0.13695474,0.012464426,0.40382877,0.35007155
2970,0.266217,0.07416465,0.0055610985,0.18649125,0.5614783,0.13242231,0.008246261,0.42080975,0.34046164
2971,0.25535512,0.070452645,0.0059157265,0.17898674,0.5682041,0.12979034,0.011526635,0.42688712,0.33778754
2972,0.25478908,0.07367029,0.006402555,0.17471623,0.5550418,0.13507293,0.009461554,0.4105073,0.3373491
2973,0.24502803,0.07082488,0.005765724,0.16843744,0.57408494,0.13933341,0.011063685,0.42368785,0.3365897
2974,0.24627042,0.07012491,0.006306554,0.16983895,0.5802876,0.13748804,0.010479547,0.43231997,0.33667645
2975,0.24356721,0.06962976,0.005778326,0.16815913,0.6030162,0.13553712,0.011071863,0.45640722,0.33747247
2976,0.24820527,0.06923375,0.006723405,0.17224811,0.60430336,0.13390139,0.011156099,0.45924586,0.33778557
2977,0.24168551,0.067331925,0.006342241,0.16801135,0.63535696,0.13151963,0.012279645,0.4915577,0.3387165
2978,0.2484226,0.06723822,0.007010678,0.1741737,0.6354208,0.12981842,0.011013037,0.49458936,0.33971542
2979,0.24091369,0.064969115,0.006530904,0.16941367,0.6735789,0.12809646,0.0133767715,0.5321057,0.34208766
2980,0.24835926,0.06619847,0.007248466,0.17491232,0.670761,0.1284998,0.011832977,0.53042823,0.34350586
2981,0.23719993,0.06414662,0.006359251,0.16669406,0.7170268,0.12649588,0.013656068,0.5768749,0.34651563
2982,0.2432916,0.06443427,0.0069730207,0.17188431,0.71749234,0.1269675,0.012242681,0.5782822,0.34842604
2983,0.23320042,0.06271702,0.0061269384,0.16435646,0.76336336,0.12428576,0.014122172,0.6249554,0.3518241
2984,0.23304534,0.062480193,0.006526858,0.16403829,0.7806638,0.12436924,0.011879984,0.64441454,0.35435572
2985,0.22851317,0.06141141,0.0066334177,0.16046834,0.8232113,0.12121219,0.016869396,0.68512976,0.35851356
2986,0.22026807,0.06059869,0.0069139856,0.1527554,0.8668928,0.12103055,0.0113963885,0.7344659,0.3626874
2987,0.21914825,0.05889972,0.008132423,0.1521161,0.91553855,0.11703957,0.020727009,0.77777195,0.36938226
2988,0.21032834,0.058213104,0.0075600124,0.14455523,0.97371644,0.117294475,0.010794159,0.8456278,0.375595
2989,0.20023271,0.055150736,0.0098876655,0.13519432,1.0764085,0.11185558,0.027684659,0.9368683,0.388211
2990,0.20739985,0.058659334,0.011440354,0.13730016,1.0879395,0.11486928,0.010759695,0.96231055,0.39964867
2991,0.18710816,0.055516243,0.009907418,0.1216845,1.248389,0.114505365,0.04916905,1.0847145,0.41279358
2992,0.20096329,0.065109715,0.016538743,0.11931484,1.1839969,0.11726372,0.038679246,1.028054,0.425117
2993,0.20147748,0.05000971,0.026901547,0.12456623,1.3591423,0.12073455,0.0936357,1.144772,0.43840805
2994,0.2028344,0.07918407,0.021499341,0.10215098,1.2534757,0.11184146,0.0505606,1.0910736,0.44065925
2995,0.23565814,0.045305435,0.04580294,0.14454976,1.2931434,0.13344008,0.054476462,1.1052269,0.4408639
2996,0.26283002,0.066867374,0.038814787,0.15714787,1.1012391,0.10323962,0.05569743,0.94230205,0.45339635
2997,0.21333897,0.060115386,0.043182652,0.11004094,1.3210629,0.13943925,0.061967492,1.1196562,0.43476325
2998,0.30365604,0.079009674,0.055276655,0.1693697,1.0713086,0.1036321,0.0768321,0.89084435,0.45004433
2999,0.3010428,0.061445612,0.047063246,0.19253393,1.0798631,0.14884186,0.037597712,0.8934235,0.40830845
3000,0.2605459,0.06059089,0.07432157,0.12563346,1.0490285,0.1046535,0.08515727,0.85921776,0.42888296
3001,0.231635,0.06487352,0.026983432,0.13977806,1.0642383,0.14763156,0.0353503,0.8812564,0.39264938
3002,0.2370198,0.05843507,0.052735347,0.1258494,1.0498302,0.10479051,0.06642998,0.87860966,0.40481174
3003,0.21657246,0.06230553,0.021155551,0.13311139,1.1344271,0.1363497,0.030295694,0.96778166,0.38611954
3004,0.22749472,0.06405302,0.0625452,0.1008965,1.1308781,0.097110115,0.06900467,0.96476334,0.40732765
3005,0.22955911,0.06232537,0.044418126,0.12281561,1.1917161,0.1470442,0.05836603,0.98630583,0.3960146
3006,0.2596877,0.059077155,0.09020344,0.11040709,1.1338725,0.09277451,0.092433706,0.94866425,0.4105313
3007,0.2596293,0.061332047,0.061368134,0.13692911,1.22433,0.15153272,0.082192,0.9906052,0.40073654
3008,0.27749264,0.06309929,0.104071856,0.11032149,1.1165704,0.09313569,0.10326379,0.92017084,0.41903073
3009,0.26186118,0.064237416,0.039070614,0.15855314,1.0962589,0.15209748,0.044619665,0.89954174,0.40108392
3010,0.2364236,0.054460514,0.059843004,0.12212008,1.0692643,0.09906697,0.06191042,0.90828687,0.40655735
3011,0.23450118,0.06037241,0.019364802,0.15476397,1.0801558,0.13747267,0.029362394,0.91332084,0.396838
3012,0.22104028,0.054980155,0.051464323,0.11459579,1.1272994,0.0993596,0.050667673,0.97727215,0.40963218
3013,0.21332638,0.06137316,0.013882306,0.13807091,1.140061,0.12693402,0.028025862,0.98510116,0.40821102
3014,0.20336074,0.05486372,0.032370653,0.116126366,1.1770389,0.105584644,0.03395786,1.0374964,0.41794208
3015,0.2082318,0.06019929,0.02267426,0.12535825,1.2682259,0.123898014,0.037332486,1.1069955,0.42722094
3016,0.19787088,0.066299915,0.050297406,0.08127356,1.3977019,0.10191987,0.07438296,1.2213991,0.45338267
3017,0.32178736,0.08498915,0.028797893,0.2080003,0.8220937,0.17504337,0.02571155,0.6213388,0.42559353
3018,0.26662865,0.066825815,0.025712987,0.17408985,0.7216797,0.14046647,0.027812198,0.553401,0.39350975
3019,0.2511906,0.06530104,0.0061428486,0.17974673,0.6881632,0.14485855,0.010559862,0.5327448,0.3693105
3020,0.26267362,0.06903873,0.00482858,0.1888063,0.61380494,0.14399636,0.007610028,0.46219856,0.35426512
3021,0.27561453,0.07802647,0.012770495,0.18481755,0.56227636,0.13467684,0.014970065,0.41262946,0.34517285
3022,0.26313812,0.0741004,0.0047662677,0.18427144,0.57826424,0.13133806,0.0077169864,0.4392092,0.34088382
3023,0.24812941,0.06778729,0.004358531,0.1759836,0.60937405,0.12946777,0.008142363,0.47176388,0.33838043
3024,0.25075245,0.07046708,0.007301658,0.1729837,0.5967811,0.12964286,0.010157793,0.4569804,0.33989394
3025,0.24173835,0.069797,0.0057127695,0.16622858,0.61846995,0.13704334,0.010165869,0.47126076,0.34103638
3026,0.23914897,0.067131095,0.006679743,0.16533814,0.63707554,0.13579299,0.010359426,0.4909231,0.3416253
3027,0.23316668,0.06676435,0.0066717914,0.15973054,0.6710738,0.13163763,0.010344125,0.5290921,0.34392807
3028,0.238057,0.06570077,0.007058281,0.16529796,0.6807958,0.13063116,0.010937771,0.53922683,0.34499928
3029,0.22821371,0.06477253,0.0067249667,0.15671621,0.7288794,0.12725063,0.011657421,0.58997136,0.34801492
3030,0.23000121,0.063413434,0.0075211814,0.1590666,0.7472011,0.12510772,0.011961949,0.61013144,0.3502038
3031,0.22139935,0.062410403,0.006308538,0.15268041,0.7993884,0.12294502,0.01261585,0.66382754,0.35523537
3032,0.21723853,0.06042132,0.007094411,0.1497228,0.8422807,0.121521965,0.013898258,0.7068605,0.36054125
3033,0.21297443,0.060314123,0.0069356305,0.14572467,0.8957554,0.119089656,0.015287073,0.76137865,0.3676837
3034,0.20185766,0.05780426,0.007970699,0.1360827,0.97978735,0.1175841,0.01921056,0.8429927,0.37648326
3035,0.20553297,0.05808334,0.009557122,0.1378925,1.0147659,0.11476517,0.019023066,0.88097763,0.38900498
3036,0.19503418,0.05695043,0.0062135276,0.13187023,1.0874889,0.117121674,0.015208971,0.95515823,0.3989352
3037,0.19296253,0.05899566,0.008213451,0.12575342,1.1204181,0.115832716,0.016495796,0.9880895,0.41272086
3038,0.18653423,0.05686776,0.0076572676,0.122009195,1.1829809,0.117091894,0.0153393885,1.0505496,0.4216777
3039,0.18804342,0.058484048,0.0067440406,0.12281533,1.192962,0.11251939,0.013763883,1.0666788,0.43134254
3040,0.17827478,0.05356081,0.008254905,0.116459064,1.3105917,0.114189,0.022515608,1.1738871,0.4371312
3041,0.17852919,0.060427535,0.0097515555,0.1083501,1.3566756,0.104201734,0.04297777,1.2094961,0.45802364
3042,0.23374458,0.05925725,0.022772333,0.151715,1.1806434,0.123659864,0.029318959,1.0276647,0.45679545
3043,0.26689005,0.062072653,0.021707322,0.18311007,1.0103391,0.113725685,0.024240559,0.87237287,0.44969255
3044,0.24983922,0.061103772,0.0064777485,0.1822577,1.0136623,0.13345109,0.011293657,0.8689175,0.42826957
3045,0.22794919,0.057723418,0.020121764,0.150104,1.0293719,0.11924346,0.027418144,0.8827102,0.42372063
3046,0.21233669,0.057847127,0.009086107,0.14540346,1.064892,0.11487824,0.017440727,0.93257314,0.40466645
3047,0.19522236,0.053447615,0.011481822,0.13029292,1.1399294,0.10935408,0.016278673,1.0142967,0.401688
3048,0.18100038,0.06059676,0.0071544736,0.11324915,1.2159584,0.11249797,0.014822908,1.0886375,0.41199994
3049,0.18929395,0.057513427,0.017303089,0.11447743,1.2000059,0.11127536,0.025659021,1.0630715,0.4253563
3050,0.20107254,0.050704464,0.019391596,0.13097648,1.2839793,0.115842745,0.04609933,1.1220372,0.4295369
3051,0.19809134,0.05504131,0.024495916,0.118554115,1.3334213,0.10062202,0.06742848,1.1653708,0.4497448
3052,0.27345473,0.062464118,0.045161817,0.16582878,1.1615605,0.1358996,0.065518916,0.960142,0.45885026
3053,0.33565745,0.06609229,0.047369394,0.22219576,0.8605914,0.11788779,0.05603383,0.68666977,0.4509478
3054,0.31169754,0.071223766,0.009336311,0.23113747,0.803864,0.15474771,0.0066078217,0.6425085,0.41872352
3055,0.27767843,0.062420357,0.010581777,0.20467629,0.76315427,0.14152148,0.01685768,0.60477513,0.3967984
3056,0.2773888,0.070017226,0.01912861,0.18824297,0.7191927,0.12315946,0.022698151,0.57333505,0.37573949
3057,0.24705458,0.06594238,0.010972283,0.17013991,0.76183945,0.13652901,0.014635517,0.6106749,0.35545653
3058,0.26395696,0.062103573,0.027950244,0.17390315,0.7301638,0.11587356,0.036698215,0.577592,0.35190743
3059,0.22370665,0.06684372,0.011403534,0.1454594,0.7949468,0.12653483,0.013576437,0.6548355,0.3502124
3060,0.22277357,0.06204741,0.01197953,0.14874662,0.79021966,0.123114035,0.018120514,0.6489851,0.3528998
3061,0.21095435,0.061797936,0.00791104,0.14124538,0.83912134,0.121842034,0.011458397,0.7058209,0.35582784
3062,0.20128371,0.058190968,0.010894334,0.13219841,0.9262433,0.12115686,0.016742954,0.7883435,0.36326858
3063,0.22056408,0.059296105,0.018582396,0.14268558,0.9298747,0.113604836,0.023154436,0.79311544,0.37324017
3064,0.18899858,0.057058766,0.0048954105,0.12704441,1.0654212,0.12046784,0.012941083,0.93201226,0.3801271
3065,0.21064785,0.061387036,0.025717739,0.123543076,1.0587609,0.111683406,0.032566287,0.91451114,0.40100107
3066,0.19945198,0.05972409,0.0111498935,0.128578,1.114798,0.12379861,0.023554465,0.96744484,0.40394834
3067,0.20232686,0.05700246,0.014383156,0.13094126,1.1008546,0.11243252,0.017759876,0.97066224,0.41161293
3068,0.17685223,0.053239718,0.013635925,0.10997658,1.2934147,0.12066641,0.018441692,1.1543067,0.41951776
3069,0.21220899,0.07412207,0.036639955,0.10144695,1.214272,0.10823074,0.045251895,1.0607893,0.4466
3070,0.22244386,0.0510504,0.03147853,0.13991493,1.2803524,0.13369672,0.053284805,1.0933708,0.42408007
3071,0.22920951,0.05990341,0.0517166,0.11758951,1.2136723,0.09362275,0.063394524,1.056655,0.43421647
3072,0.24301241,0.047797244,0.049498443,0.14571673,1.33584,0.13833198,0.06437838,1.1331296,0.4378861
3073,0.2749549,0.067362234,0.09431421,0.11327845,1.2140003,0.09899709,0.10089901,1.0141042,0.47077945
3074,0.2759146,0.069258295,0.055667322,0.15098901,1.172942,0.15991795,0.061838962,0.95118517,0.42564735
3075,0.25361574,0.05840302,0.06304733,0.13216539,1.055761,0.10422731,0.06802201,0.88351166,0.42849925
3076,0.23542129,0.0562126,0.021678254,0.15753043,1.0644244,0.14145426,0.030117907,0.8928522,0.40368584
3077,0.22593647,0.051173832,0.04389061,0.13087203,1.0587134,0.1035512,0.048122425,0.90703976,0.4088075
3078,0.22315103,0.06561581,0.022298828,0.1352364,1.1026008,0.12665582,0.030430287,0.9455147,0.39918208
3079,0.21582578,0.0551852,0.04098838,0.119652204,1.1503468,0.10813595,0.042899076,0.9993117,0.4102669
3080,0.20103107,0.062027097,0.017537579,0.1214664,1.1722801,0.1158119,0.022670964,1.0337971,0.41908973
3081,0.18686062,0.056462053,0.01905597,0.11134259,1.2403215,0.111140214,0.038400445,1.0907809,0.4242353
3082,0.19597326,0.061332062,0.015459214,0.11918198,1.2279079,0.1188684,0.021946305,1.0870932,0.43777776
3083,0.1856964,0.056352798,0.01985172,0.10949188,1.3070438,0.106758796,0.039868914,1.1604161,0.44859615
3084,0.20270677,0.05948301,0.013801896,0.12942186,1.2404063,0.120683655,0.011761571,1.107961,0.45158184
3085,0.20740205,0.06269579,0.014308893,0.13039736,1.1818883,0.10926169,0.020411696,1.052215,0.454764
3086,0.20658228,0.05270587,0.01370486,0.14017154,1.2812537,0.12189851,0.02982204,1.1295332,0.43932965
3087,0.19075161,0.056899864,0.023839798,0.11001194,1.2984024,0.09951854,0.03509483,1.163789,0.4578923
3088,0.22108406,0.05946685,0.020231051,0.14138615,1.2132646,0.13004403,0.028570013,1.0546505,0.44959533
3089,0.29780793,0.06310273,0.04056885,0.19413634,0.9763738,0.10998937,0.047472805,0.8189116,0.45164314
3090,0.2743446,0.064558655,0.012130938,0.197655,0.96838206,0.14566661,0.01179085,0.8109246,0.42275074
3091,0.2276803,0.05874716,0.02109986,0.14783327,0.97542095,0.12179327,0.026418185,0.82720953,0.41663724
3092,0.2445249,0.05910362,0.022417318,0.16300395,0.9481609,0.11656103,0.027281787,0.8043181,0.39539894
3093,0.2024912,0.05461085,0.01446677,0.13341358,1.0747279,0.118373685,0.018603314,0.93775094,0.3874081
3094,0.20349325,0.056523044,0.022651253,0.12431896,1.0899112,0.102178074,0.02951174,0.9582214,0.39859748
3095,0.19907196,0.05596736,0.013081803,0.1300228,1.1653155,0.11480482,0.02546399,1.0250467,0.39863777
3096,0.17458904,0.05432603,0.010219621,0.110043384,1.25972,0.104060754,0.022122111,1.133537,0.41940713
3097,0.18557137,0.05619749,0.023700833,0.105673045,1.3366642,0.11734392,0.030468103,1.1888522,0.4397892
3098,0.18878277,0.06613126,0.028799236,0.093852274,1.3323088,0.10753024,0.05445772,1.1703207,0.46643722
3099,0.3158875,0.06572633,0.024805272,0.22535591,0.97999024,0.15008701,0.025841113,0.8040621,0.4359015
3100,0.25211477,0.061507333,0.029571956,0.1610355,0.9572615,0.11278805,0.028144144,0.8163293,0.42795384
3101,0.2264591,0.061872587,0.0074207806,0.15716574,0.94685906,0.13354881,0.011826501,0.80148375,0.40649208
3102,0.2378901,0.060083866,0.012575118,0.16523111,0.89249843,0.12672126,0.013075111,0.75270206,0.3980868
3103,0.22521588,0.06235664,0.0073244586,0.15553477,0.9311117,0.120158106,0.009793162,0.8011604,0.38934052
3104,0.19319977,0.05898099,0.00792855,0.12629023,1.0560063,0.113492064,0.018647222,0.923867,0.38619667
3105,0.20543393,0.060776073,0.012785289,0.13187256,1.0370066,0.10846842,0.018809814,0.90972835,0.39336467
3106,0.1855038,0.054301564,0.008893941,0.12230829,1.1357718,0.11487336,0.018528633,1.0023698,0.39841774
3107,0.18314162,0.058630664,0.0073106214,0.11720032,1.1466238,0.111010455,0.010950116,1.0246633,0.41323188
3108,0.16997021,0.05362301,0.00961118,0.10673603,1.2891525,0.115797445,0.023783166,1.1495719,0.42676377
3109,0.1817556,0.061780456,0.0145699,0.10540525,1.3035735,0.1049241,0.042052396,1.156597,0.4508389
3110,0.25607967,0.058676165,0.016943393,0.18046011,1.0757065,0.13317506,0.025397746,0.9171337,0.4424308
3111,0.27285716,0.06465713,0.026085133,0.1821149,0.961728,0.11208429,0.028503636,0.82114005,0.4421885
3112,0.2534479,0.063994944,0.0056245397,0.18382841,0.9394814,0.1350862,0.008048382,0.7963468,0.4237491
3113,0.24614212,0.059290648,0.013659868,0.1731916,0.9209741,0.12850164,0.015679033,0.7767934,0.41610917
3114,0.23467784,0.0630549,0.010993789,0.16062915,0.94052124,0.118915744,0.01286276,0.80874276,0.39770654
3115,0.19330154,0.05897246,0.008981739,0.12534735,1.0768026,0.11779132,0.015209485,0.9438018,0.38970158
3116,0.20865689,0.060488403,0.0182111,0.1299574,1.0400848,0.10714521,0.022460034,0.9104796,0.39581847
3117,0.19198954,0.05511558,0.012027711,0.12484624,1.1410583,0.11754692,0.019233864,1.0042776,0.3928055
3118,0.18336895,0.0587832,0.011627557,0.1129582,1.1471679,0.109814666,0.017438097,1.0199152,0.40905547
3119,0.17440745,0.05296022,0.014753331,0.10669389,1.2777787,0.117472045,0.020825898,1.1394808,0.41981
3120,0.1955415,0.06331376,0.020408219,0.11181953,1.2140018,0.10447421,0.031413674,1.0781139,0.44405624
3121,0.2405546,0.047200445,0.039006814,0.15434735,1.3427085,0.13054402,0.07534024,1.1368243,0.43371123
3122,0.19835013,0.07139725,0.04216173,0.08479115,1.3345984,0.09762238,0.04494227,1.1920338,0.4668444
3123,0.25426045,0.06570462,0.049884245,0.13867158,1.204196,0.16211903,0.05497082,0.98710614,0.4567492
3124,0.33508614,0.063178115,0.063356064,0.20855196,0.9188919,0.11063656,0.08383013,0.7244252,0.44612825
3125,0.26102743,0.069606684,0.020036591,0.17138416,0.9539964,0.15319593,0.016310524,0.78449,0.40586346
3126,0.2373808,0.058898777,0.017487893,0.16099414,0.882032,0.12785913,0.027880482,0.7262924,0.3985522
3127,0.28325653,0.06692506,0.01863919,0.19769229,0.78085,0.117728055,0.025240716,0.6378812,0.38361213
3128,0.23628277,0.06319713,0.020813024,0.15227261,0.9051348,0.12559251,0.02093413,0.75860816,0.3706916
3129,0.24366438,0.057839975,0.033031557,0.15279286,0.89216995,0.11054552,0.05209108,0.7295334,0.37177494
3130,0.20861378,0.06649075,0.0071086674,0.13501437,0.93458104,0.12509151,0.010921228,0.7985683,0.37105775
3131,0.19872217,0.055491805,0.020608202,0.12262216,0.99804765,0.117734596,0.03014972,0.85016334,0.38157502
3132,0.21527055,0.058550294,0.02038723,0.13633303,1.0133504,0.11534924,0.02949679,0.8685043,0.3854429
3133,0.18513742,0.053994905,0.014785919,0.116356604,1.1483766,0.11833477,0.01687392,1.0131679,0.39349723
3134,0.19839215,0.06180645,0.027707582,0.10887811,1.1720681,0.10796712,0.036786042,1.0273149,0.42069268
3135,0.19479805,0.06201486,0.013644807,0.11913838,1.1913778,0.12271832,0.028154185,1.0405053,0.41934627
3136,0.18936008,0.05370101,0.016330602,0.11932848,1.2358646,0.11151785,0.03759912,1.0867476,0.43038264
3137,0.18218228,0.05809449,0.027219208,0.096868575,1.3622003,0.11532195,0.027307902,1.2195704,0.4448856
3138,0.18263641,0.06627495,0.021439664,0.09492179,1.3508956,0.10947659,0.034811243,1.2066078,0.46445137
3139,0.23158878,0.05846337,0.013452073,0.15967333,1.1983426,0.12618871,0.030795315,1.0413585,0.44793704
3140,0.19530088,0.052293237,0.014153342,0.1288543,1.2436415,0.10700994,0.021332685,1.1152989,0.4424291
3141,0.20017177,0.055269662,0.032022357,0.112879746,1.3356447,0.11929061,0.039492853,1.1768613,0.45524555
3142,0.2123599,0.0663932,0.033674296,0.11229241,1.2364104,0.10787669,0.040684607,1.0878491,0.47002983
3143,0.24484725,0.05599806,0.03922832,0.14962088,1.2977204,0.12751225,0.08245221,1.0877559,0.44156343
3144,0.21365274,0.046648044,0.039397284,0.12760742,1.3200523,0.100165755,0.07452046,1.1453661,0.4505543
3145,0.2386842,0.07680839,0.041489016,0.12038679,1.1407791,0.14308052,0.053752985,0.94394565,0.45291737
3146,0.3514946,0.06998516,0.06260516,0.21890427,0.85619533,0.13231725,0.09308067,0.6307974,0.4336386
3147,0.30093217,0.069273315,0.03332691,0.19833194,0.81961036,0.15331717,0.022005452,0.64428777,0.40557006
3148,0.2959447,0.057711583,0.01951195,0.21872115,0.73102957,0.1431182,0.037872426,0.55003893,0.3788124
3149,0.25763512,0.06972804,0.02114361,0.16676348,0.74391764,0.12042528,0.026918836,0.59657353,0.37028813
3150,0.2564309,0.067287326,0.008911772,0.1802318,0.711305,0.1326011,0.012949382,0.56575453,0.3528408
3151,0.23708259,0.06275971,0.009807839,0.16451503,0.7428597,0.118752405,0.013585885,0.61052144,0.35211948
3152,0.22735533,0.06309592,0.006274986,0.15798444,0.7692112,0.118605115,0.011055099,0.6395509,0.35192665
3153,0.21394303,0.06280745,0.004955737,0.14617985,0.8137605,0.12337677,0.009880287,0.6805034,0.35474777
3154,0.20121793,0.059553508,0.008057025,0.1336074,0.8816891,0.118867196,0.015181394,0.7476405,0.360578
3155,0.20090193,0.057886805,0.007508195,0.13550693,0.93681395,0.11630372,0.013438997,0.80707127,0.3675406
3156,0.19029492,0.05523336,0.008631753,0.12642981,1.0315113,0.11302385,0.015803035,0.90268445,0.3782493
3157,0.19051167,0.058181096,0.009323168,0.12300741,1.074933,0.111801334,0.013845852,0.9492858,0.39274964
3158,0.18582568,0.057930414,0.0065445597,0.12135071,1.1270552,0.11545412,0.014589258,0.9970118,0.40456825
3159,0.17759241,0.05678649,0.0047472725,0.116058655,1.1913028,0.11514277,0.012426804,1.0637332,0.4168538
3160,0.17215535,0.05659534,0.008035021,0.107525,1.2585624,0.112482786,0.01855756,1.1275221,0.4317844
3161,0.17435502,0.057658717,0.0072978386,0.10939846,1.2969941,0.11259778,0.02447633,1.15992,0.44352937
3162,0.17650926,0.053121846,0.0077124066,0.115675,1.3517753,0.10846708,0.04272917,1.200579,0.4512643
3163,0.18567777,0.056074213,0.01120898,0.118394576,1.3466262,0.107546784,0.019954655,1.2191247,0.46182024
3164,0.17249237,0.06304199,0.006425917,0.10302446,1.4306892,0.10585534,0.04053319,1.2843007,0.47787544
3165,0.28178686,0.06063132,0.018420268,0.20273526,1.0620805,0.12867233,0.023293605,0.9101146,0.46206352
3166,0.27499345,0.05951767,0.021875953,0.19359984,0.9690882,0.11621593,0.029179128,0.82369316,0.44244576
3167,0.22973718,0.0623318,0.006674313,0.16073106,1.0004958,0.130782,0.008010366,0.86170346,0.42299765
3168,0.24341851,0.056058243,0.0123129785,0.1750473,0.9441947,0.12313485,0.017156111,0.8039037,0.41456074
3169,0.23045999,0.05853803,0.008234853,0.1636871,0.98842573,0.11378362,0.015935693,0.8587064,0.3993839
3170,0.19152102,0.0556408,0.014058765,0.12182144,1.1443527,0.111410044,0.024178576,1.008764,0.39495945
3171,0.22579464,0.06061512,0.020287467,0.14489205,1.0380027,0.10489723,0.024090707,0.90901476,0.4064534
3172,0.19971907,0.053077865,0.017014135,0.12962706,1.2013059,0.12075832,0.02794326,1.0526043,0.40212265
3173,0.20015648,0.06618746,0.02469089,0.10927812,1.1452495,0.11268651,0.03715717,0.99540585,0.42270836
3174,0.19165283,0.053964633,0.015170591,0.12251761,1.1810658,0.12287386,0.027542628,1.0306493,0.4219453
3175,0.22468501,0.054804325,0.02088927,0.14899142,1.1165847,0.10566605,0.030690989,0.98022765,0.42783368
3176,0.19107047,0.04902315,0.02621492,0.11583239,1.4171768,0.120561086,0.04910638,1.2475094,0.4292811
3177,0.49626917,0.118516296,0.09454055,0.28321233,0.9539024,0.11543545,0.11505344,0.7234135,0.46861404
3178,0.49227798,0.088468365,0.08247809,0.32133153,0.72201085,0.17730182,0.105389796,0.43931922,0.43149808
3179,0.3378458,0.06855897,0.057607114,0.21167974,0.6140428,0.15957597,0.05888055,0.39558628,0.3860561
3180,0.28243706,0.09687338,0.03257773,0.15298595,0.6107137,0.15767948,0.037351992,0.41568223,0.37770426
3181,0.23897322,0.08882806,0.013330102,0.13681506,0.5714843,0.17435443,0.015331211,0.38179865,0.35379052
3182,0.24035291,0.08297111,0.025106164,0.13227564,0.54497576,0.17063887,0.026070306,0.3482666,0.34005666
3183,0.24321668,0.10095606,0.011877082,0.13038354,0.5122467,0.15866034,0.011456123,0.3421303,0.34323037
3184,0.24153526,0.1039081,0.0115719335,0.12605523,0.4859419,0.15773053,0.01261906,0.3155923,0.34335586
3185,0.22969908,0.09698252,0.013040854,0.1196757,0.46832675,0.17261763,0.014593539,0.2811156,0.34156266
3186,0.22611222,0.101884924,0.007932463,0.11629483,0.46243474,0.18471734,0.0085299825,0.26918742,0.34280202
3187,0.22943267,0.10530708,0.009163289,0.11496231,0.45548838,0.17809147,0.00986857,0.26752836,0.34261653
3188,0.22870126,0.10207059,0.011606269,0.115024395,0.4558971,0.1714776,0.01251205,0.27190745,0.3416598
3189,0.22464158,0.09888387,0.008652674,0.11710504,0.4638851,0.17226873,0.009414128,0.28220224,0.34196746
3190,0.22424245,0.09678016,0.008240888,0.11922141,0.46647096,0.17033261,0.00900847,0.28712988,0.34167525
3191,0.22614352,0.09644013,0.009332953,0.12037044,0.46410906,0.16701396,0.010123076,0.28697202,0.3407724
3192,0.2271268,0.0971865,0.008400773,0.12153954,0.4634682,0.16748782,0.009054795,0.28692558,0.3401897
3193,0.22763214,0.096174754,0.008210651,0.12324672,0.46305424,0.16810822,0.008838047,0.28610796,0.3393947
3194,0.22862852,0.0947682,0.008619191,0.12524113,0.46295017,0.16675897,0.009255117,0.28693607,0.33858204
3195,0.22972527,0.09429357,0.008244341,0.12718736,0.46431446,0.16517659,0.008736167,0.29040173,0.33808064
3196,0.23068614,0.0934557,0.008131056,0.12909938,0.4652331,0.16388401,0.008530051,0.29281902,0.33748516
3197,0.2317433,0.09244857,0.0081223035,0.13117243,0.46551996,0.16291027,0.00849833,0.29411137,0.33688995
3198,0.23294944,0.09185765,0.0078551555,0.13323663,0.46581393,0.1620162,0.008206596,0.29559115,0.3364237
3199,0.23411363,0.09118074,0.007820299,0.1351126,0.4658898,0.1608951,0.008180267,0.29681444,0.33588603
3200,0.23504096,0.090407945,0.007703529,0.13692948,0.46658593,0.15990032,0.00811896,0.29856664,0.3353622
3201,0.23587048,0.08962766,0.0074457224,0.13879709,0.46808046,0.15886359,0.007928063,0.3012888,0.33490217
3202,0.23676974,0.088743806,0.0073472904,0.14067864,0.46970737,0.1575514,0.007902586,0.3042534,0.33441412
3203,0.23763427,0.087901436,0.007184644,0.14254819,0.47169545,0.15635124,0.007850384,0.30749384,0.33395225
3204,0.23845525,0.08705917,0.0069810757,0.144415,0.47414586,0.15524323,0.0078014913,0.31110114,0.33352426
3205,0.2392907,0.08615007,0.0068613375,0.14627929,0.47694242,0.1540282,0.007856867,0.31505734,0.33310178
3206,0.24009182,0.085233845,0.0067008673,0.1481571,0.48032683,0.15281491,0.007885296,0.31962663,0.33272249
3207,0.24086243,0.08426112,0.006546394,0.15005492,0.4842862,0.15160298,0.007939385,0.32474384,0.33238286
3208,0.24164084,0.083265714,0.0064316024,0.15194352,0.48869166,0.15035999,0.008046953,0.3302847,0.33208048
3209,0.24243456,0.082302056,0.0063038315,0.15382867,0.49354553,0.14912888,0.008153993,0.33626264,0.3318341
3210,0.2432298,0.081308894,0.006191393,0.15572952,0.4988612,0.14789715,0.0082907025,0.34267333,0.3316396
3211,0.24400462,0.080291085,0.006088307,0.15762523,0.5046941,0.14665647,0.008448569,0.34958908,0.33150256
3212,0.24475405,0.07928333,0.0059816022,0.15948913,0.5110452,0.14541815,0.008617305,0.35700974,0.33142966
3213,0.24547397,0.07827907,0.0058838334,0.16131106,0.51789206,0.14419198,0.008815883,0.3648842,0.33142185
3214,0.24615288,0.07728539,0.0057843043,0.1630832,0.5252458,0.14298847,0.009039879,0.37321746,0.3314866
3215,0.24677806,0.07630447,0.005683744,0.16478984,0.5331031,0.14180177,0.009291529,0.38200977,0.3316261
3216,0.2473318,0.07533995,0.00558138,0.16641048,0.5414781,0.14063586,0.009568787,0.39127347,0.33184415
3217,0.24779883,0.074404754,0.005471624,0.16792245,0.5503696,0.13950446,0.009862986,0.40100214,0.33214742
3218,0.24817345,0.07350368,0.0053606015,0.16930915,0.5597266,0.13841464,0.010168009,0.41114393,0.33253872
3219,0.24844523,0.07264038,0.005248312,0.17055653,0.5695219,0.13737468,0.01047125,0.42167595,0.3330224
3220,0.24860832,0.07181508,0.0051388196,0.17165442,0.5797172,0.13638908,0.010762291,0.43256584,0.33359963
3221,0.24866071,0.07102882,0.0050383005,0.1725936,0.59027255,0.13545686,0.011034169,0.44378152,0.33427078
3222,0.24859492,0.07028114,0.004950588,0.1733632,0.60117525,0.13457566,0.011282574,0.45531702,0.33503482
3223,0.2484012,0.06956739,0.0048816213,0.17395218,0.6124244,0.13373892,0.011507191,0.4671783,0.33588803
3224,0.24806345,0.06888426,0.004834829,0.17434436,0.62405145,0.1329386,0.011711983,0.47940084,0.33682704
3225,0.24756417,0.068227924,0.0048143994,0.17452185,0.636102,0.13216627,0.011905596,0.49203014,0.3378489
3226,0.24688348,0.06759507,0.004823503,0.1744649,0.6486437,0.13141476,0.012101616,0.5051273,0.33895177
3227,0.24600457,0.06698341,0.0048645507,0.1741566,0.6617536,0.13067733,0.0123177925,0.5187585,0.3401358
3228,0.24491699,0.06639015,0.0049393526,0.17358749,0.6755127,0.12994874,0.012578461,0.53298545,0.34140453
3229,0.24361764,0.065813914,0.0050475174,0.17275621,0.6900011,0.12922442,0.012911304,0.54786533,0.3427642
3230,0.2421143,0.065254204,0.005187038,0.17167307,0.7052878,0.12850082,0.01334544,0.5634416,0.3442245
3231,0.2404224,0.06471082,0.005352939,0.17035864,0.72142476,0.1277747,0.013906729,0.5797433,0.3457985
3232,0.23856494,0.06418395,0.0055376072,0.16884337,0.7384387,0.12704355,0.01461022,0.59678495,0.34750202
3233,0.23656964,0.06367449,0.005730706,0.16716444,0.75632316,0.12630692,0.015452128,0.6145641,0.3493536
3234,0.23446631,0.06318277,0.0059218784,0.16536167,0.7750425,0.12556502,0.016405497,0.63307196,0.35137296
3235,0.23228294,0.062707275,0.0061029675,0.1634727,0.7945453,0.1248182,0.01742026,0.65230685,0.3535806
3236,0.2300415,0.062244277,0.0062691183,0.16152811,0.81477946,0.12406573,0.018426621,0.6722871,0.35599652
3237,0.22775787,0.061786365,0.0064204773,0.15955102,0.8357155,0.1233029,0.019343158,0.6930694,0.35863996
3238,0.2254407,0.061321955,0.0065600923,0.15755865,0.8573687,0.12252036,0.02008551,0.7147628,0.361531
3239,0.22308975,0.06083451,0.0066952268,0.15556002,0.8798332,0.121699974,0.020571455,0.7375618,0.36469498
3240,0.22069162,0.060302835,0.006835097,0.1535537,0.9033332,0.12081621,0.020726958,0.76179004,0.36817005
3241,0.21820995,0.059698533,0.0069951345,0.15151629,0.9283105,0.11983444,0.02049776,0.78797835,0.372019
3242,0.21557967,0.05898592,0.0071999747,0.14939378,0.9555378,0.11871138,0.019859781,0.81696665,0.3763463
3243,0.21268256,0.058115866,0.007489145,0.14707755,0.98633796,0.11739558,0.018859265,0.8500831,0.38132325
3244,0.20928358,0.05702065,0.007908882,0.14435405,1.022981,0.115835726,0.017682826,0.88946253,0.38723227
3245,0.20487002,0.05562086,0.008478803,0.14077036,1.0692472,0.11402911,0.016753292,0.9384648,0.39454266
3246,0.19851425,0.053963844,0.009163619,0.13538678,1.1298745,0.11223672,0.01677689,1.0008608,0.40401447
3247,0.18987843,0.05314241,0.010042734,0.1266933,1.2016075,0.11167183,0.01962008,1.0703156,0.4165234
3248,0.18470693,0.056665342,0.009440453,0.11860112,1.2461113,0.11393958,0.022034463,1.1101372,0.43016487
3249,0.192215,0.05921881,0.0074946685,0.12550153,1.2456579,0.115850426,0.018602759,1.1112047,0.43754482
3250,0.1863896,0.055836704,0.0064172065,0.12413568,1.2782595,0.11325421,0.025717173,1.1392881,0.4423553
3251,0.18681328,0.056136746,0.007549454,0.12312708,1.2971501,0.113596804,0.020779599,1.1627737,0.44643125
3252,0.1864227,0.057522804,0.010484167,0.11841574,1.3199062,0.10880305,0.021517096,1.189586,0.4511665
3253,0.19788517,0.05334605,0.011294116,0.133245,1.3155222,0.10867208,0.021420931,1.1854292,0.45154613
3254,0.18350422,0.057922278,0.005565918,0.12001603,1.3489405,0.107671514,0.024328899,1.21694,0.45626977
3255,0.20616603,0.048896473,0.013926455,0.1433431,1.3254764,0.11122966,0.031454142,1.1827925,0.4578578
3256,0.18150389,0.063719966,0.0059357067,0.11184823,1.428965,0.108396605,0.035383068,1.2851853,0.4674277
3257,0.26548004,0.04756501,0.064665146,0.1532499,1.3409127,0.11109345,0.081729606,1.1480896,0.4755361
3258,0.21696466,0.07797801,0.018833144,0.12015352,1.27787,0.1272209,0.057813544,1.0928357,0.4695454
3259,0.23218887,0.06028819,0.037864923,0.13403575,1.1883628,0.12042456,0.058851868,1.0090864,0.44411185
3260,0.2868236,0.057431832,0.038559113,0.19083266,1.0777607,0.14465772,0.05696757,0.87613547,0.4349498
3261,0.2531351,0.05650462,0.06894167,0.12768878,1.0756178,0.10333389,0.0663869,0.90589696,0.417375
3262,0.22650468,0.058058053,0.030813897,0.13763273,1.1214699,0.1367069,0.043010775,0.94175214,0.4071696
3263,0.23847617,0.056383956,0.043682557,0.13840966,1.075016,0.09694233,0.04082801,0.93724567,0.40328884
3264,0.21483485,0.058577906,0.026355641,0.1299013,1.1923654,0.1316458,0.03181809,1.0289015,0.4018805
3265,0.22311056,0.06306774,0.052027624,0.1080152,1.1905334,0.09572295,0.06814407,1.0266664,0.42057988
3266,0.21197017,0.05748537,0.0229661,0.13151869,1.2142286,0.12578896,0.03576544,1.0526742,0.41496608
3267,0.229625,0.057066962,0.04240795,0.1301501,1.142564,0.10148352,0.05266591,0.9884146,0.42871895
3268,0.21766946,0.054328788,0.024043776,0.13929689,1.2549579,0.13475448,0.030773535,1.0894299,0.42388222
3269,0.22852877,0.059535533,0.060518205,0.10847503,1.25482,0.0971056,0.06622354,1.0914909,0.4522315
3270,0.20530283,0.057458807,0.012778942,0.13506508,1.2365526,0.12902296,0.019402144,1.0881275,0.43434596
3271,0.23932798,0.058781255,0.044313326,0.1362334,1.1485851,0.10047204,0.05761479,0.99049824,0.44155002
3272,0.255571,0.054910243,0.038101587,0.16255917,1.2389865,0.14311047,0.046258673,1.0496173,0.4234806
3273,0.26427436,0.05432182,0.1000684,0.10988414,1.2417226,0.094416626,0.1032831,1.0440229,0.44942158
3274,0.21215336,0.06297719,0.022528088,0.12664808,1.2121705,0.13985904,0.033546142,1.0387653,0.42643547
3275,0.23849493,0.05854359,0.05632085,0.123630494,1.1216482,0.100172006,0.060589027,0.9608872,0.429339
3276,0.23983304,0.057416704,0.036269404,0.14614694,1.2036237,0.14556444,0.043709792,1.0143495,0.4132618
3277,0.2574657,0.053743895,0.089520656,0.114201136,1.2031641,0.093488894,0.094128154,1.015547,0.43135834
3278,0.22713348,0.06434439,0.03405575,0.12873334,1.1857486,0.13484135,0.045447007,1.0054603,0.4160054
3279,0.22139415,0.057363123,0.04343128,0.120599754,1.1139715,0.10127868,0.042234674,0.9704581,0.42093948
3280,0.20914257,0.055622965,0.019250024,0.13426958,1.1855036,0.12916858,0.02042087,1.0359142,0.41734305
3281,0.20376769,0.05582915,0.037642688,0.11029584,1.2185922,0.10116594,0.047101047,1.0703251,0.43256828
3282,0.20937596,0.060620934,0.018057998,0.13069703,1.2142814,0.12557368,0.030733058,1.0579747,0.42499387
3283,0.210461,0.05364502,0.033310276,0.12350571,1.1960615,0.09928508,0.036752425,1.060024,0.43625596
3284,0.19764656,0.05595261,0.014765807,0.12692815,1.2884936,0.121309854,0.021389665,1.1457942,0.4371646
3285,0.19095752,0.058080237,0.030844139,0.102033146,1.3280203,0.098016396,0.048371576,1.1816324,0.45811164
3286,0.251958,0.059821695,0.016665775,0.17547053,1.1684668,0.12758534,0.028573984,1.0123075,0.4437911
3287,0.23041834,0.055974513,0.03337777,0.14106606,1.1120065,0.10505189,0.032692596,0.97426206,0.4451689
3288,0.19772208,0.059573174,0.006930837,0.13121808,1.184218,0.13041997,0.020196188,1.0336019,0.43458953
3289,0.20427084,0.054764703,0.017474864,0.13203128,1.1448706,0.11029059,0.018741993,1.015838,0.43686134
3290,0.19476953,0.05367291,0.012424851,0.12867178,1.2443457,0.11712942,0.023546267,1.10367,0.43138227
3291,0.16852179,0.05651707,0.015467552,0.096537165,1.3779495,0.100817025,0.03956318,1.2375693,0.44797444
3292,0.28006095,0.06874305,0.011703307,0.1996146,0.95482975,0.13699867,0.016016472,0.8018146,0.43570644
3293,0.29650825,0.063471965,0.025016524,0.20801975,0.84386814,0.12189796,0.033184744,0.68878543,0.4193254
3294,0.24526879,0.06460609,0.009321459,0.17134124,0.87549734,0.1374494,0.012111216,0.7259367,0.40157914
3295,0.26553625,0.061312485,0.011386254,0.19283749,0.78992236,0.13215676,0.017242543,0.6405231,0.38724843
3296,0.25239006,0.06682602,0.0123683335,0.1731957,0.7870872,0.12544127,0.012194392,0.64945155,0.3779374
3297,0.2311267,0.061029185,0.005683766,0.16441374,0.8283763,0.12629037,0.010284303,0.6918016,0.36739722
3298,0.21860057,0.05995482,0.01097764,0.14766812,0.8782816,0.111443184,0.014694759,0.7521436,0.36708346
3299,0.20070642,0.05913168,0.007668139,0.1339066,0.9542195,0.11736122,0.014480785,0.8223775,0.36935285
3300,0.20082447,0.05678192,0.010993803,0.13304874,0.99879766,0.110746674,0.021974565,0.8660764,0.37990433
3301,0.18947968,0.055987757,0.0063420036,0.12714992,1.0858835,0.11286702,0.010335537,0.96268094,0.38790658
3302,0.18479478,0.05532523,0.014006239,0.11546331,1.1657403,0.10996747,0.02304235,1.0327305,0.40939942
3303,0.18488222,0.058068916,0.008129714,0.118683584,1.185055,0.11436912,0.011412801,1.0592731,0.4248243
3304,0.18115264,0.053503156,0.007461176,0.12018832,1.2503262,0.11374569,0.023759596,1.1128209,0.43718216
3305,0.17074873,0.05400436,0.0075708325,0.10917354,1.3583375,0.11084801,0.028793504,1.218696,0.4524721
3306,0.20039472,0.05834071,0.02847726,0.11357675,1.3352243,0.109157525,0.03241388,1.1936529,0.47009376
3307,0.19899353,0.06134976,0.009138302,0.12850547,1.2888707,0.10923599,0.01576702,1.1638677,0.47097406
3308,0.21369337,0.048814695,0.01600382,0.14887485,1.3502022,0.11073998,0.062790126,1.1766721,0.4628984
3309,0.17585695,0.050174996,0.01076509,0.11491685,1.4417045,0.10519078,0.06928284,1.2672309,0.47375098
3310,0.37218535,0.077607654,0.026037246,0.26854044,0.7322406,0.16105369,0.037986804,0.53320014,0.46132836
3311,0.31045738,0.08005375,0.025848622,0.20455502,0.61566114,0.16089241,0.024964552,0.42980415,0.4200754
3312,0.2651071,0.07793391,0.0109279,0.17624529,0.58221906,0.17094605,0.012074033,0.39919898,0.38050324
3313,0.25434557,0.0813307,0.006304706,0.16671015,0.5507127,0.16640425,0.0079403855,0.3763681,0.35973245
3314,0.2612909,0.08273349,0.0141744595,0.16438295,0.49359074,0.15068793,0.013100685,0.32980213,0.34539795
3315,0.25515732,0.086815596,0.011497444,0.15684429,0.47418192,0.15345378,0.012672642,0.3080555,0.34136525
3316,0.2518299,0.09380534,0.007106331,0.15091822,0.46444878,0.15678738,0.00623832,0.30142307,0.3407597
3317,0.24254502,0.0888622,0.007901332,0.14578149,0.4648778,0.15665762,0.008678309,0.2995419,0.33835858
3318,0.23846938,0.08685351,0.0081591215,0.14345674,0.46889144,0.15529215,0.009026153,0.30457315,0.33770803
3319,0.23772103,0.08700261,0.007543549,0.14317487,0.4707837,0.15583958,0.0072094463,0.30773467,0.33748186
3320,0.23500162,0.083895154,0.0075591453,0.14354733,0.47239166,0.15725736,0.00830065,0.30683365,0.336288
3321,0.2375906,0.08427584,0.0075843055,0.14573045,0.47056472,0.15539202,0.0075589097,0.3076138,0.3360344
3322,0.2379549,0.08363808,0.0069840043,0.14733282,0.47558683,0.15327978,0.0072420957,0.31506494,0.33579293
3323,0.23843162,0.0823329,0.007069473,0.14902924,0.4794169,0.15131874,0.0073316093,0.32076657,0.33509445
3324,0.23934051,0.081129275,0.0066454615,0.15156578,0.4836691,0.14944546,0.0068610683,0.32736257,0.33477047
3325,0.23975672,0.07942959,0.006491549,0.15383558,0.48922917,0.14775605,0.007035125,0.334438,0.33449742
3326,0.24107325,0.07856815,0.0068624457,0.15564264,0.49272567,0.14630054,0.0072900914,0.33913502,0.33414987
3327,0.24120915,0.07766441,0.0065518627,0.15699288,0.49881768,0.14549173,0.00737089,0.34595504,0.33396527
3328,0.24179608,0.076754354,0.0064478503,0.15859388,0.5042136,0.14432979,0.0074690734,0.3524147,0.33379173
3329,0.24227625,0.07571189,0.006392313,0.16017205,0.50986046,0.14312446,0.007722643,0.35901335,0.33365622
3330,0.2428767,0.0749111,0.0062000146,0.16176558,0.5151955,0.14211588,0.007849671,0.36522996,0.3335976
3331,0.24333407,0.07408619,0.006059574,0.16318831,0.52084684,0.14108856,0.008081868,0.37167645,0.33352864
3332,0.24383324,0.073431544,0.0059072245,0.16449447,0.5265654,0.14007862,0.008272238,0.3782145,0.33353198
3333,0.2444178,0.07276382,0.005761644,0.16589233,0.53216296,0.13915426,0.008460631,0.38454807,0.33359554
3334,0.24493912,0.0720802,0.0056554694,0.16720344,0.5377159,0.13840075,0.008718594,0.3905966,0.33367226
3335,0.24553733,0.07153917,0.0055552917,0.16844286,0.5431359,0.1376735,0.008909358,0.396553,0.33380577
3336,0.24606702,0.07095823,0.0054712077,0.16963758,0.5487489,0.13695912,0.009160459,0.40262932,0.33397934
3337,0.2466895,0.07045629,0.005406466,0.17082673,0.55403244,0.13633546,0.009359473,0.4083375,0.33417842
3338,0.2472648,0.06995792,0.0053305966,0.17197628,0.5594262,0.13574159,0.009569002,0.41411558,0.33441174
3339,0.24790525,0.06951891,0.0052828523,0.1731035,0.56460994,0.13516186,0.009755582,0.41969252,0.33466628
3340,0.24849299,0.06908041,0.005235563,0.174177,0.5699009,0.13460523,0.009946633,0.42534903,0.33494556
3341,0.24910812,0.06867713,0.0051972545,0.17523374,0.57508683,0.13408864,0.010115249,0.43088296,0.33524856
3342,0.2496832,0.06827871,0.005170879,0.1762336,0.580343,0.13358979,0.010298882,0.43645436,0.33557266
3343,0.25025564,0.067912236,0.0051516746,0.17719172,0.58556885,0.13312177,0.010458647,0.44198844,0.3359166
3344,0.2507771,0.0675428,0.005132684,0.17810161,0.59093636,0.13266855,0.0106302155,0.4476376,0.33628023
3345,0.2513024,0.067206554,0.005119941,0.1789759,0.59629536,0.13222952,0.010773373,0.45329243,0.3366642
3346,0.25175297,0.066858076,0.005105584,0.17978932,0.6018957,0.13178673,0.010940649,0.45916831,0.3370684
3347,0.25220853,0.06654457,0.0050970577,0.1805669,0.60748756,0.13136931,0.011065428,0.4650528,0.3374927
3348,0.2525611,0.06620682,0.005083929,0.18127035,0.61344475,0.13093613,0.011237141,0.47127149,0.33794326
3349,0.25292274,0.0659163,0.0050775576,0.18192889,0.6193922,0.13052964,0.011340072,0.4775225,0.33841938
3350,0.25313962,0.065579355,0.0050629503,0.18249732,0.6258723,0.13009591,0.011525805,0.4842506,0.33892673
3351,0.25337926,0.06531051,0.0050567463,0.183012,0.6322986,0.12970048,0.011594541,0.49100357,0.339466
3352,0.25341132,0.06496256,0.0050398023,0.18340896,0.6395179,0.1292511,0.011815928,0.49845088,0.34004554
3353,0.25349402,0.064721525,0.005035113,0.18373738,0.6465669,0.12886517,0.011827598,0.50587416,0.34066537
3354,0.25326362,0.06434245,0.005016064,0.18390511,0.65484756,0.12838133,0.012130842,0.5143354,0.34133747
3355,0.2531494,0.06414417,0.0050177635,0.18398745,0.66267425,0.12800829,0.0120380735,0.5226279,0.34206104
3356,0.25253356,0.06369495,0.0049984497,0.18384014,0.6725447,0.1274552,0.012530391,0.53255916,0.34285584
3357,0.25218824,0.06357928,0.0050146882,0.18359427,0.68127507,0.12711728,0.0122226095,0.5419352,0.34371692
3358,0.25097203,0.06298108,0.0049981503,0.18299282,0.6936957,0.1264281,0.013168255,0.5540994,0.34468102
3359,0.2504206,0.063048005,0.005045155,0.18232743,0.7032291,0.12618768,0.012363431,0.564678,0.34572732
3360,0.24819788,0.062120974,0.0050336793,0.18104322,0.7201426,0.12521459,0.014448194,0.5804798,0.34693694
3361,0.24771023,0.06263285,0.00514452,0.17993285,0.72947043,0.12524997,0.01237478,0.5918457,0.34823367
3362,0.24361785,0.060951333,0.005136391,0.17753012,0.7553551,0.12363577,0.017516794,0.61420256,0.34982795
3363,0.24430692,0.06263352,0.0054006125,0.1762728,0.7605262,0.124457195,0.012056348,0.62401265,0.35144734
3364,0.23635994,0.059197117,0.005416586,0.17174624,0.80723846,0.12131032,0.026164696,0.65976346,0.35371912
3365,0.24185893,0.064057,0.006355496,0.17144644,0.7981136,0.124256484,0.013233864,0.66062325,0.35569146
3366,0.22678325,0.057064082,0.006778211,0.16294095,0.8940453,0.11789415,0.053428747,0.7227224,0.35938177
3367,0.23990607,0.066957295,0.010704937,0.16224384,0.8743061,0.1235636,0.03640215,0.7143403,0.36157447
3368,0.22895338,0.054986496,0.014091534,0.15987535,0.9827715,0.117115,0.10642644,0.7592301,0.36889187
3369,0.23034234,0.06745277,0.011910633,0.15097894,0.96976215,0.12097814,0.059292417,0.7894916,0.36829484
3370,0.22395965,0.05762449,0.01374652,0.15258865,0.9402778,0.11879972,0.0319061,0.789572,0.3796643
3371,0.22987191,0.062488336,0.007701827,0.15968175,0.9280232,0.12415521,0.01959373,0.7842743,0.3806636
3372,0.21569487,0.06619836,0.00926914,0.14022738,0.974588,0.119961224,0.015970634,0.8386561,0.379441
3373,0.20163107,0.05877541,0.011098773,0.13175689,1.044367,0.11816232,0.025295436,0.90090925,0.38567752
3374,0.19916923,0.060111746,0.01150079,0.1275567,1.0740854,0.1133063,0.010528058,0.950251,0.38665593
3375,0.18545914,0.05728052,0.010649282,0.11752934,1.1470426,0.11810063,0.013306018,1.015636,0.3938804
3376,0.177383,0.06144325,0.013192841,0.102746904,1.1861348,0.11663767,0.015994292,1.0535029,0.40676087
3377,0.17431997,0.057987597,0.008687398,0.107644975,1.2183119,0.11949569,0.011957484,1.0868587,0.41353112
3378,0.17302045,0.058430303,0.008151027,0.10643912,1.2411132,0.116586186,0.017888214,1.1066388,0.4222461
3379,0.17133242,0.05614021,0.009898714,0.105293505,1.3176755,0.11711869,0.024615316,1.1759415,0.42889664
3380,0.16142358,0.06404673,0.009019904,0.08835694,1.3933315,0.11212432,0.032627996,1.2485793,0.44888335
3381,0.23302072,0.052729268,0.058156393,0.122135065,1.3155351,0.11774608,0.049996372,1.1477926,0.45502543
3382,0.20744468,0.07132691,0.0128806,0.12323717,1.1908817,0.116082884,0.017878255,1.0569206,0.4495057
3383,0.21784186,0.052532077,0.02028157,0.14502822,1.2059382,0.12179811,0.03343027,1.0507098,0.43029898
3384,0.2230378,0.056734223,0.019479286,0.14682429,1.1904914,0.11189294,0.028538266,1.0500603,0.4339929
3385,0.2217659,0.054384623,0.057069562,0.11031171,1.2763532,0.11305217,0.062041532,1.1012596,0.4407057
3386,0.20726496,0.059797242,0.02227596,0.12519176,1.2397497,0.11050474,0.032027304,1.0972177,0.4461693
3387,0.22739676,0.058830712,0.029108543,0.1394575,1.2107753,0.115509145,0.042282622,1.0529835,0.43342414
3388,0.20564303,0.055743963,0.031016145,0.118882924,1.3590635,0.13021782,0.06955785,1.1592878,0.43187758
3389,0.23363283,0.064367466,0.091069706,0.078195654,1.5838882,0.09491346,0.15148608,1.3374887,0.46812633
3390,0.3709197,0.10196311,0.047241602,0.22171499,0.58644795,0.21848679,0.04889958,0.3190616,0.4175937
3391,0.25383827,0.08862975,0.02593763,0.13927089,0.5562468,0.20593667,0.026746457,0.3235637,0.377049
3392,0.23412162,0.097927354,0.01345741,0.12273685,0.5251825,0.1788823,0.01248504,0.33381516,0.34660366
3393,0.22899693,0.09137964,0.017528921,0.12008837,0.5200255,0.16372654,0.017297305,0.33900163,0.34120256
3394,0.22903942,0.09226664,0.013105008,0.12366777,0.5008569,0.1541123,0.011173327,0.3355713,0.34692353
3395,0.22727361,0.0952607,0.013244919,0.118767984,0.4686809,0.16050343,0.012864699,0.29531276,0.34768394
3396,0.23027456,0.10540538,0.011599245,0.113269925,0.4471925,0.17410806,0.012282282,0.26080215,0.34722108
3397,0.22808355,0.10694715,0.0085580405,0.112578355,0.4463015,0.1809742,0.008523147,0.25680414,0.34723297
3398,0.22106138,0.09778402,0.010520937,0.11275643,0.4557147,0.17932981,0.0102359755,0.26614892,0.3454478
3399,0.22246645,0.09760481,0.011893534,0.11296811,0.4568249,0.1739153,0.011395232,0.2715144,0.34446922
3400,0.22373536,0.100001045,0.009823234,0.113911085,0.45541787,0.17435606,0.009223564,0.27183825,0.3443148
3401,0.22263698,0.097926386,0.008887439,0.11582316,0.45468032,0.17619777,0.0087689925,0.26971355,0.3438391
3402,0.2255454,0.097057946,0.009813852,0.1186736,0.45031387,0.17265408,0.009336652,0.26832315,0.3434964
3403,0.2273881,0.09628966,0.009848999,0.121249445,0.44993085,0.16904373,0.009414707,0.27147242,0.34311295
3404,0.22734365,0.0948504,0.009239341,0.12325391,0.45259234,0.16736981,0.00899288,0.27622965,0.3425259
3405,0.22804779,0.09374424,0.009407905,0.12489563,0.4532705,0.16590084,0.00884855,0.2785211,0.34174606
3406,0.22827484,0.09275458,0.009462633,0.12605762,0.45383233,0.16539189,0.008989377,0.27945107,0.3408801
3407,0.2289228,0.09250799,0.009085026,0.12732978,0.45373487,0.16512764,0.008670462,0.27993676,0.34020883
3408,0.22960216,0.091595195,0.008957865,0.1290491,0.45396096,0.16421324,0.008468109,0.2812796,0.33959153
3409,0.22997727,0.09009805,0.008991476,0.13088773,0.4554158,0.16270775,0.008552961,0.28415507,0.33898583
3410,0.2309154,0.089424916,0.008893712,0.13259676,0.45648575,0.16096449,0.008411834,0.28710943,0.3384865
3411,0.2316519,0.08869076,0.008756443,0.1342047,0.45771083,0.15959585,0.008283793,0.2898312,0.3379657
3412,0.23218307,0.087589264,0.0086775655,0.13591623,0.459365,0.1583635,0.008199874,0.29280165,0.3374258
3413,0.2327483,0.08652126,0.008581414,0.13764562,0.461453,0.15699853,0.008101118,0.29635334,0.3369191
3414,0.23328026,0.08555412,0.008494016,0.13923211,0.46384844,0.15568957,0.008067227,0.30009165,0.33641246
3415,0.23386048,0.08468822,0.008406865,0.1407654,0.46625102,0.15454872,0.008003752,0.30369854,0.33592293
3416,0.23432295,0.08375832,0.008275752,0.14228888,0.4690144,0.15348779,0.007939676,0.30758694,0.33546996
3417,0.23483418,0.08286132,0.00816861,0.14380425,0.47182268,0.15234603,0.007904206,0.31157243,0.33504906
3418,0.23534237,0.0819967,0.008051135,0.14529453,0.4747494,0.15122902,0.007872269,0.31564808,0.33466125
3419,0.23580311,0.08115146,0.007910203,0.14674145,0.4778729,0.1501802,0.007844208,0.3198485,0.33430663
3420,0.23629573,0.08035888,0.007785941,0.14815092,0.48101202,0.14913006,0.007835462,0.3240465,0.33398032
3421,0.2367431,0.07958026,0.0076477043,0.14951514,0.48426372,0.1481398,0.007839375,0.32828453,0.3336833
3422,0.2371757,0.078841664,0.0074966345,0.1508374,0.48754072,0.14723273,0.0078402115,0.33246776,0.3334158
3423,0.23759055,0.07813554,0.007347406,0.15210761,0.49086305,0.14636877,0.0078577055,0.33663657,0.33317542
3424,0.23799993,0.077468194,0.0071942736,0.15333746,0.49421555,0.1455336,0.007883052,0.34079888,0.3329648
3425,0.23840111,0.07682697,0.0070385467,0.1545356,0.49758166,0.1447422,0.00791502,0.34492442,0.33278167
3426,0.2388018,0.07621542,0.006888016,0.15569836,0.5009284,0.14399126,0.007957631,0.3489795,0.33262393
3427,0.23920211,0.0756373,0.0067407694,0.15682404,0.504259,0.14327234,0.008008299,0.35297832,0.33249232
3428,0.23959765,0.075088166,0.006597536,0.15791194,0.5075688,0.14259374,0.008067359,0.3569077,0.3323848
3429,0.23999655,0.07456986,0.0064620473,0.15896465,0.51082927,0.1419539,0.008132822,0.36074254,0.33229977
3430,0.24039112,0.07407644,0.00633337,0.15998131,0.5140525,0.14134818,0.008205685,0.36449865,0.3322361
3431,0.24078852,0.073611945,0.0062129996,0.16096358,0.5172116,0.14077766,0.0082832575,0.36815068,0.33219197
3432,0.24118404,0.0731723,0.00610052,0.16191122,0.5203141,0.14024027,0.008365232,0.37170857,0.33216584
3433,0.24158019,0.07275743,0.0059970194,0.16282575,0.5233516,0.13973169,0.008450862,0.37516907,0.332156
3434,0.2419754,0.07236523,0.005902245,0.16370793,0.52632374,0.13925076,0.0085395,0.37853348,0.33216065
3435,0.24237005,0.071994595,0.0058163335,0.16455913,0.5292273,0.13879637,0.008629733,0.38180122,0.33217826
3436,0.24276182,0.07164284,0.00573924,0.16537975,0.53206944,0.13836555,0.008722141,0.38498178,0.33220723
3437,0.24315198,0.07131073,0.0056705503,0.1661707,0.5348467,0.13795765,0.008815231,0.38807386,0.33224636
3438,0.24353762,0.07099534,0.0056094,0.16693288,0.5375673,0.13757044,0.008908909,0.39108798,0.33229446
3439,0.24392012,0.07069599,0.0055559753,0.16766815,0.5402303,0.13720211,0.009002432,0.39402574,0.3323503
3440,0.24429789,0.070411265,0.005509234,0.16837738,0.54284346,0.13685119,0.00909597,0.39689627,0.33241323
3441,0.24467087,0.070140384,0.0054689166,0.16906156,0.54540884,0.1365164,0.00918897,0.39970344,0.33248237
3442,0.2450388,0.069882184,0.005434416,0.16972221,0.54793143,0.13619642,0.009281422,0.4024536,0.33255723
3443,0.24540153,0.06963564,0.0054051606,0.17036073,0.55041635,0.13588989,0.00937313,0.40515333,0.33263734
3444,0.24575886,0.0694001,0.0053807315,0.17097802,0.55286634,0.13559599,0.009463951,0.4078064,0.33272225
3445,0.24611053,0.06917464,0.0053605465,0.17157535,0.5552867,0.13531378,0.009553978,0.41041896,0.3328118
3446,0.24645665,0.06895855,0.0053442772,0.17215383,0.5576811,0.13504216,0.009643478,0.41299546,0.33290574
3447,0.24679774,0.068751596,0.005331458,0.1727147,0.5600511,0.13478056,0.00973171,0.41553882,0.3330039
3448,0.24713242,0.068552054,0.0053216666,0.1732587,0.56240547,0.13452779,0.009819828,0.41805783,0.33310622
3449,0.2474631,0.06836109,0.0053148335,0.17378719,0.56473935,0.13428368,0.009906745,0.42054892,0.33321273
3450,0.24778688,0.0681764,0.0053102397,0.17430024,0.56706536,0.1340469,0.009993819,0.42302462,0.3333234
3451,0.2481071,0.06799931,0.0053081624,0.17479964,0.569376,0.13381822,0.010079764,0.42547804,0.3334382
3452,0.24842015,0.067827374,0.0053077457,0.17528503,0.5716856,0.13359536,0.010166397,0.42792386,0.33355722
3453,0.24873,0.06766253,0.0053094258,0.17575805,0.57398385,0.13337983,0.010251798,0.4303522,0.33368054
3454,0.24903241,0.06750188,0.005312455,0.17621808,0.5762876,0.1331694,0.010338601,0.43277964,0.33380833
3455,0.24933201,0.067348,0.0053173197,0.17666669,0.5785831,0.13296537,0.010423767,0.435194,0.3339405
3456,0.24962378,0.06719724,0.005323085,0.17710346,0.5808896,0.13276555,0.0105109885,0.43761307,0.33407742
3457,0.24991281,0.06705285,0.005330617,0.17752935,0.583191,0.13257182,0.0105967065,0.44002244,0.334219
3458,0.2501941,0.06691097,0.0053388756,0.17794426,0.58550847,0.13238159,0.010684846,0.442442,0.33436558
3459,0.25047183,0.0667749,0.0053484845,0.17834847,0.58782613,0.13219695,0.010771477,0.44485772,0.3345172
3460,0.2507425,0.06664128,0.005358808,0.17874242,0.5901608,0.13201538,0.010860704,0.4472847,0.33467406
3461,0.25100863,0.066512495,0.0053703864,0.17912574,0.59250194,0.13183886,0.010948553,0.44971454,0.33483624
3462,0.2512679,0.06638574,0.0053824754,0.1794997,0.5948634,0.1316648,0.011039452,0.4521592,0.335004
3463,0.251522,0.06626373,0.005395644,0.17986263,0.5972356,0.13149549,0.011128754,0.4546114,0.33517754
3464,0.25176945,0.06614322,0.0054094284,0.1802168,0.5996311,0.1313284,0.011221481,0.45708117,0.33535698
3465,0.25201076,0.06602693,0.0054239947,0.18055983,0.60204315,0.13116531,0.011312475,0.45956537,0.3355426
3466,0.25224578,0.06591197,0.005439234,0.18089457,0.60448086,0.13100421,0.011407059,0.46206957,0.3357345
3467,0.25247294,0.06580027,0.005455061,0.1812176,0.6069438,0.13084662,0.011500582,0.46459657,0.33593312
3468,0.25269538,0.065690756,0.005471638,0.18153298,0.60943186,0.13069108,0.011596771,0.46714404,0.3361385
3469,0.25290737,0.065582864,0.0054885475,0.18183595,0.6119569,0.13053748,0.011693136,0.46972626,0.33635113
3470,0.25311616,0.06547772,0.0055063968,0.18213205,0.614506,0.13038664,0.011790977,0.47232836,0.33657098
3471,0.25331175,0.06537278,0.005524116,0.18241484,0.617106,0.13023645,0.011890748,0.4749788,0.3367988
3472,0.2535059,0.06527185,0.005543175,0.18269086,0.6197281,0.13008952,0.011989724,0.47764882,0.33703437
3473,0.25368318,0.06516863,0.00556171,0.18295284,0.62241924,0.12994142,0.012094203,0.4803836,0.33727875
3474,0.25386173,0.06507184,0.0055819354,0.18320794,0.62512684,0.12979798,0.012193214,0.48313564,0.3375316
3475,0.25401872,0.06496889,0.0056011328,0.18344872,0.62792844,0.12965052,0.01230379,0.48597413,0.33779413
3476,0.2541799,0.06487622,0.0056223045,0.18368135,0.630737,0.12951028,0.012401582,0.48882514,0.33806595
3477,0.2543137,0.06477201,0.0056422297,0.18389948,0.63367355,0.12936157,0.012521323,0.49179065,0.3383485
3478,0.25445586,0.06468434,0.00566452,0.184107,0.63659847,0.12922466,0.0126148155,0.49475896,0.3386413
3479,0.25456166,0.064575866,0.0056848316,0.18430096,0.63970286,0.1290722,0.01274863,0.49788204,0.33894616
3480,0.2546848,0.06449569,0.0057083466,0.18448077,0.64275384,0.12893972,0.012831486,0.50098264,0.33926225
3481,0.25475308,0.06437754,0.0057288716,0.18464667,0.64607745,0.12877895,0.0129898,0.5043087,0.33959198
3482,0.25485957,0.06431117,0.0057539158,0.18479449,0.6492523,0.12865476,0.013048628,0.5075489,0.339934
3483,0.2548739,0.06417293,0.0057741106,0.18492687,0.6528771,0.12847778,0.0132529745,0.5111463,0.34029225
3484,0.254973,0.06413392,0.0058012996,0.18503778,0.6561421,0.12837084,0.0132582,0.5145131,0.34066308
3485,0.2549021,0.063953914,0.005820172,0.18512802,0.6602155,0.12816124,0.013555755,0.5184985,0.34105426
3486,0.2550208,0.063972905,0.005851075,0.18519683,0.66345835,0.1280924,0.013441243,0.52192473,0.34145698
3487,0.25480005,0.063704595,0.005866502,0.18522896,0.6682698,0.12781572,0.0139383515,0.5265157,0.34188798
3488,0.25500783,0.063850716,0.0059041893,0.18525292,0.671192,0.12783428,0.013550817,0.5298069,0.34232485
3489,0.25449973,0.06338962,0.005912579,0.18519752,0.67736006,0.12741292,0.014499218,0.53544796,0.34280723
3490,0.25496936,0.06382268,0.005964271,0.18518241,0.67921793,0.12763305,0.013482701,0.53810215,0.34327716
3491,0.25387,0.06293156,0.005960628,0.18497781,0.6881526,0.12688942,0.015504115,0.5457591,0.34383363
3492,0.25503284,0.0640304,0.006046127,0.1849563,0.6871674,0.1275815,0.013041727,0.5465442,0.34432548
3493,0.25265127,0.062167253,0.0060328515,0.18445116,0.7022753,0.12610227,0.017758695,0.55841434,0.34500816
3494,0.25555563,0.064842574,0.006223975,0.18448909,0.69457525,0.12789762,0.012178321,0.5544993,0.345485
3495,0.25048023,0.060866,0.0062709427,0.18334329,0.7239421,0.12478308,0.023883019,0.575276,0.34643146
3496,0.2570365,0.066984795,0.0068782326,0.18317346,0.70446014,0.12887096,0.013327393,0.56226176,0.34681308
3497,0.24830896,0.05926445,0.007390818,0.18165368,0.758039,0.123056434,0.039849784,0.59513277,0.34839305
3498,0.25583816,0.0693846,0.008480046,0.17797352,0.7355288,0.1293248,0.024556788,0.5816472,0.3485242
3499,0.25309947,0.058651987,0.011004814,0.18344267,0.76494175,0.1241798,0.053180926,0.58758104,0.35141015
3500,0.25353745,0.06901228,0.0073251477,0.17720002,0.74612653,0.12996244,0.023149362,0.5930147,0.35019362
3501,0.2535576,0.061231524,0.010836523,0.18148954,0.73182744,0.12621652,0.026439445,0.5791715,0.35255402
3502,0.25630087,0.066151895,0.0065663313,0.18358265,0.7205919,0.13122445,0.011748408,0.577619,0.35132533
3503,0.24762715,0.064920805,0.008434167,0.17427218,0.7374537,0.12597056,0.01518663,0.5962965,0.350362
3504,0.24829018,0.06343297,0.006901954,0.17795525,0.7459102,0.12799188,0.018553235,0.5993651,0.35094714
3505,0.24387652,0.06534324,0.0072634,0.17126988,0.75595057,0.12543936,0.014902296,0.61560893,0.35029
3506,0.23723526,0.062376555,0.0069859377,0.16787277,0.7800979,0.12573782,0.018387003,0.6359731,0.35186836
3507,0.23963654,0.064093545,0.0073924614,0.16815053,0.7875787,0.124759234,0.017257141,0.64556235,0.35339707
3508,0.2316933,0.06257116,0.00704431,0.16207783,0.8155749,0.12436682,0.018218262,0.6729898,0.35541573
3509,0.22956474,0.061948534,0.006890854,0.16072536,0.83849716,0.12387101,0.019524055,0.6951021,0.35888237
3510,0.22963214,0.062417876,0.007412027,0.15980224,0.85667557,0.12247425,0.020494595,0.71370673,0.36143014
3511,0.22132318,0.06056052,0.0066645183,0.15409814,0.89703107,0.122198835,0.020861344,0.75397086,0.36580294
3512,0.2207377,0.061102945,0.0074380464,0.1521967,0.9192809,0.1201765,0.02012772,0.7789767,0.3704604
3513,0.21727313,0.05976686,0.00722861,0.15027766,0.9584379,0.11966568,0.02259321,0.81617904,0.37549073
3514,0.2111606,0.059428435,0.0073448056,0.14438735,1.0018165,0.117852025,0.018570622,0.8653938,0.38187107
3515,0.20651403,0.0579854,0.008762249,0.13976638,1.0518343,0.11601672,0.019641107,0.91617656,0.39020392
3516,0.2023533,0.05795164,0.008845594,0.13555607,1.1071005,0.1144361,0.015335243,0.9773292,0.39942306
3517,0.19604099,0.056043714,0.010273894,0.12972338,1.1765921,0.112754196,0.01702793,1.04681,0.41102067
3518,0.1887133,0.057101965,0.009013397,0.12259793,1.2417102,0.113761336,0.013559629,1.1143892,0.42382583
3519,0.18242916,0.05746137,0.0105917,0.114376105,1.2863255,0.11515984,0.018739626,1.152426,0.4380166
3520,0.18175411,0.056000043,0.0128960395,0.11285802,1.325534,0.11597813,0.01598879,1.193567,0.44731945
3521,0.17644238,0.059849173,0.010629253,0.10596395,1.3612292,0.11668062,0.024896529,1.219652,0.45778203
3522,0.18731062,0.055220965,0.017564703,0.11452495,1.3385627,0.11153091,0.019104132,1.2079277,0.46118355
3523,0.18059698,0.05391352,0.0137200765,0.112963386,1.4443893,0.11374003,0.04278062,1.2878687,0.46500847
3524,0.17289978,0.07434115,0.010146511,0.08841213,1.4536654,0.113405064,0.029359555,1.3109008,0.47960076
3525,0.2581597,0.041513193,0.06649227,0.15015422,1.371899,0.114008315,0.08155474,1.1763359,0.474735
3526,0.20210004,0.07127841,0.016847003,0.11397463,1.3354925,0.121488385,0.054153312,1.1598508,0.46259922
3527,0.20704836,0.0534725,0.04195897,0.11161689,1.3044757,0.116892084,0.07169367,1.1158899,0.47157502
3528,0.23658174,0.06269267,0.042145886,0.1317432,1.3714324,0.12418945,0.08519083,1.1620522,0.43511954
3529,0.28254783,0.06302152,0.057414617,0.16211168,1.1174794,0.1089011,0.060780883,0.9477974,0.45476276
3530,0.2138678,0.07572014,0.045386113,0.09276155,1.2843248,0.14898449,0.05843016,1.0769101,0.42378876
3531,0.32338244,0.05584706,0.09945424,0.16808112,1.0610342,0.08550725,0.11204901,0.86347795,0.42772132
3532,0.335217,0.056301016,0.0711075,0.20780848,1.0644174,0.16961548,0.05473041,0.84007144,0.39800498
3533,0.2659662,0.07474101,0.09402891,0.09719628,1.0699579,0.094675444,0.090208605,0.8850738,0.41126555
3534,0.27596956,0.06814418,0.074221835,0.13360354,1.059656,0.1820068,0.07082856,0.80682063,0.37500885
3535,0.29865772,0.057047337,0.102656305,0.13895406,0.92424,0.09619693,0.089091375,0.7389517,0.38398397
3536,0.21591176,0.06595763,0.023951773,0.12600236,0.9938183,0.15405671,0.026656345,0.8131052,0.36648828
3537,0.21645305,0.0608497,0.038925372,0.11667798,0.95493805,0.1075186,0.044420052,0.8029994,0.3745646
3538,0.22169115,0.06617303,0.006662679,0.14885543,0.9480491,0.13043925,0.013262315,0.8043476,0.37212354
3539,0.19467983,0.05542401,0.021898227,0.11735759,1.0402305,0.105352625,0.026358396,0.90851945,0.37956548
3540,0.19016626,0.06235837,0.0077367304,0.120071165,1.0947804,0.121341616,0.013288957,0.9601499,0.39066094
3541,0.19384135,0.055414516,0.027748162,0.11067867,1.1630975,0.10486018,0.02899838,1.0292389,0.40800846
3542,0.1857968,0.06210329,0.008919078,0.114774436,1.2786616,0.121954404,0.025633357,1.1310738,0.41934004
3543,0.19227338,0.059305284,0.04287299,0.09009511,1.3285267,0.100769244,0.0483935,1.179364,0.4451027
3544,0.22423911,0.058473844,0.038534347,0.12723091,1.3343652,0.13879508,0.045790732,1.1497794,0.44449753
3545,0.24438539,0.07124898,0.07160825,0.10152816,1.2372469,0.09927584,0.07748658,1.0604844,0.46366593
3546,0.2536882,0.06295087,0.053381577,0.13735573,1.2468739,0.16180527,0.063553505,1.021515,0.43359527
3547,0.28918454,0.05912151,0.09737486,0.13268818,1.0940936,0.09286102,0.10679373,0.8944388,0.43073854
3548,0.23718028,0.0577589,0.036026232,0.14339514,1.1386828,0.15832898,0.03655688,0.94379693,0.40477335
3549,0.25018185,0.056181904,0.063513525,0.13048641,1.0843213,0.09388318,0.07079426,0.9196438,0.41506404
3550,0.23027846,0.064034395,0.016934128,0.14930995,1.0472406,0.1306363,0.02074993,0.89585435,0.396853
3551,0.20326562,0.05572383,0.01864167,0.12890013,1.0763863,0.110717736,0.029834379,0.93583417,0.40372646
3552,0.19991699,0.05725949,0.012265582,0.13039193,1.1121361,0.11618662,0.015170183,0.9807793,0.403613
3553,0.18337448,0.05442602,0.017569412,0.11137905,1.2065514,0.108642615,0.0258605,1.0720483,0.41724774
3554,0.18121412,0.0605742,0.00415367,0.116486244,1.2493532,0.11253856,0.016059157,1.1207554,0.4262327
3555,0.1784876,0.050111,0.020198468,0.10817813,1.333329,0.10644548,0.035385985,1.1914974,0.44191766
3556,0.1962064,0.062106144,0.013171086,0.120929174,1.3466733,0.11749821,0.035765775,1.1934093,0.4556228
3557,0.20117223,0.059330653,0.05602786,0.08581372,1.5126052,0.1026912,0.08525221,1.3246617,0.48659158
3558,0.28230646,0.066543035,0.031980336,0.1837831,1.1169446,0.13769591,0.04802164,0.93122697,0.46544236
3559,0.32692653,0.065207906,0.062481277,0.19923736,0.9411507,0.12119577,0.09534288,0.72461206,0.43999606
3560,0.24585564,0.06924062,0.023640014,0.15297501,0.9561629,0.16271412,0.029820595,0.7636282,0.41262847
3561,0.26893163,0.05708197,0.023167914,0.18868174,0.7818744,0.13160534,0.032509226,0.6177599,0.3875012
3562,0.2730545,0.06710986,0.016283078,0.18966156,0.7599922,0.11895468,0.019903386,0.6211341,0.3712059
3563,0.22932574,0.059630007,0.021554388,0.14814135,0.8667546,0.1290454,0.030273238,0.70743597,0.3578336
3564,0.27173668,0.06732904,0.038994826,0.1654128,0.7993289,0.10971517,0.048724584,0.64088917,0.36307454
3565,0.22616099,0.06486406,0.020769577,0.14052735,0.85737455,0.13227884,0.025863089,0.69923264,0.36071005
3566,0.22487885,0.057414632,0.016861124,0.15060309,0.836913,0.124072574,0.028464215,0.6843762,0.36600158
3567,0.21432132,0.06391157,0.0061972057,0.14421253,0.86538965,0.124541774,0.011841213,0.72900665,0.36769387
3568,0.19583878,0.05839959,0.018090546,0.11934864,0.9884693,0.12427773,0.033998188,0.8301934,0.37531257
3569,0.22496486,0.06170355,0.020627707,0.1426336,0.95170295,0.1137491,0.033747014,0.80420685,0.38312227
3570,0.19318555,0.058558058,0.007056258,0.12757124,1.0476141,0.123211235,0.013097378,0.91130555,0.38488194
3571,0.19544604,0.058215186,0.023474406,0.11375645,1.1223292,0.113267235,0.048678588,0.9603834,0.40489364
3572,0.19484678,0.06136471,0.009776459,0.1237056,1.099013,0.114969395,0.015572426,0.96847117,0.41081923
3573,0.18994269,0.05434531,0.012977984,0.12261939,1.177656,0.11847113,0.020160243,1.0390247,0.41774502
3574,0.17771354,0.060628098,0.0065028863,0.11058256,1.2229528,0.11814602,0.011586817,1.09322,0.43020135
3575,0.19276138,0.058260962,0.03642863,0.098071784,1.29961,0.11440448,0.046326492,1.1388791,0.4462812
3576,0.19813827,0.06174639,0.019206477,0.11718539,1.2209464,0.110830344,0.028086977,1.0820291,0.452031
3577,0.2058314,0.05160604,0.025255432,0.12896992,1.2761949,0.11944417,0.041816536,1.1149342,0.44000793
3578,0.21116474,0.056627173,0.02636292,0.12817465,1.3420389,0.11275633,0.06879393,1.1604886,0.45026708
3579,0.22552559,0.05983456,0.08902668,0.076664336,1.556282,0.10717302,0.11620797,1.3329011,0.4776184
3580,0.2212986,0.06842692,0.02160063,0.13127105,1.2072366,0.13244519,0.02052751,1.054264,0.47036734
3581,0.32047144,0.06244269,0.045880817,0.21214794,1.0308139,0.11988431,0.08578001,0.82514966,0.44844645
3582,0.21692485,0.0645641,0.019671666,0.13268907,1.0947449,0.14813563,0.03282166,0.9137876,0.426052
3583,0.23091678,0.056987356,0.035438053,0.13849138,0.97768253,0.11480258,0.037832413,0.82504755,0.4117531
3584,0.26946813,0.060988665,0.035143975,0.17333548,0.9626416,0.12216066,0.04248611,0.7979948,0.39523688
3585,0.20511836,0.057701092,0.028283844,0.11913342,1.0986831,0.118089765,0.032555442,0.94803786,0.39039487
3586,0.2071195,0.05941993,0.021311073,0.12638849,1.0607884,0.10468672,0.037578233,0.9185234,0.40023816
3587,0.20198081,0.056668993,0.011078479,0.13423334,1.1116948,0.12262414,0.016064828,0.9730059,0.3958396
3588,0.18676555,0.053643644,0.025741009,0.10738089,1.2182003,0.105680816,0.031956665,1.0805628,0.4159656
3589,0.18004093,0.060305048,0.013369708,0.106366165,1.2347287,0.11524234,0.015541209,1.1039451,0.43220004
3590,0.20110452,0.063216105,0.014431736,0.12345669,1.1768322,0.113539405,0.025280293,1.0380125,0.4460704
3591,0.19816557,0.054823194,0.026472,0.11687038,1.3701823,0.12521364,0.0693056,1.175663,0.44021714
3592,0.20450601,0.06620804,0.032151006,0.10614697,1.3416516,0.09927375,0.08065518,1.1617227,0.46821663
3593,0.25665715,0.06408066,0.041541245,0.15103525,1.1652226,0.14067678,0.043715287,0.98083055,0.46086076
3594,0.29098624,0.07021872,0.039376874,0.18139064,0.95292723,0.12094468,0.055529635,0.7764529,0.4468464
3595,0.25669613,0.07153918,0.01769004,0.16746692,0.9134956,0.15018126,0.012615543,0.7506988,0.42034167
3596,0.2635967,0.057158638,0.017855436,0.18858264,0.8176389,0.14128451,0.03089873,0.64545566,0.39983433
3597,0.25049186,0.07001842,0.011213205,0.16926022,0.7976968,0.122361094,0.01695147,0.65838426,0.3801624
3598,0.21220931,0.062506415,0.010965976,0.13873692,0.8802188,0.12844002,0.015414132,0.73636466,0.36493838
3599,0.23680437,0.06069107,0.026103599,0.1500097,0.8716197,0.112275,0.040321656,0.71902305,0.3660036
3600,0.20449194,0.063111216,0.015645307,0.12573542,0.9544147,0.121947475,0.022102585,0.81036466,0.36488143
3601,0.19477156,0.055092156,0.015231549,0.12444786,0.9818349,0.11202262,0.035775296,0.834037,0.37508437
3602,0.19968799,0.05898328,0.008607266,0.13209744,1.0100936,0.118728854,0.014081243,0.87728345,0.37918368
3603,0.1841982,0.055882443,0.019762408,0.10855335,1.1233453,0.11629182,0.031795852,0.9752576,0.3947084
3604,0.19333676,0.06395439,0.010229738,0.11915263,1.0767529,0.11542093,0.017547525,0.9437845,0.4091287
3605,0.18939099,0.05648948,0.010474886,0.12242663,1.1441844,0.1196721,0.023844052,1.0006682,0.41152683
3606,0.18354571,0.058853462,0.009794223,0.114898026,1.1792634,0.117778614,0.012390005,1.0490948,0.42367363
3607,0.17948851,0.059558466,0.017434973,0.10249507,1.2301146,0.112151764,0.026663525,1.0912993,0.43288705
3608,0.18944184,0.05741192,0.009761045,0.12226888,1.205383,0.11169241,0.02101407,1.0726764,0.43487632
3609,0.18562488,0.04971015,0.014161842,0.12175289,1.2973295,0.11049065,0.04122162,1.1456172,0.436276
3610,0.16918841,0.057708513,0.010300587,0.1011793,1.4070451,0.10808109,0.03319897,1.2657651,0.45399833
3611,0.22786367,0.06004436,0.048944432,0.11887487,1.2938052,0.1068537,0.05103182,1.1359197,0.46615845
3612,0.2444252,0.0592863,0.025187925,0.15995099,1.2089603,0.112561814,0.036116485,1.060282,0.45685738
3613,0.21081,0.053260427,0.015547088,0.1420025,1.2451681,0.11700958,0.021217087,1.1069415,0.4487974
3614,0.20854765,0.056257505,0.037650377,0.11463977,1.2721422,0.12192116,0.04919378,1.1010273,0.45929873
3615,0.1915133,0.056063563,0.019340472,0.11610926,1.2228427,0.10992767,0.02405696,1.088858,0.45340943
3616,0.21075091,0.05010363,0.019766696,0.14088058,1.2737911,0.11529402,0.04035594,1.1181412,0.44419858
3617,0.18149267,0.051086742,0.01457373,0.1158322,1.3891313,0.11067128,0.056689993,1.22177,0.45205128
3618,0.20131238,0.061650258,0.060621195,0.07904093,1.5451375,0.105865605,0.0843764,1.3548955,0.4753008
3619,0.3004792,0.07675237,0.016611762,0.20711507,0.9737185,0.1333632,0.040524304,0.79983103,0.4571785
3620,0.27998456,0.0668776,0.012687931,0.20041902,0.8978957,0.1377127,0.019002512,0.7411805,0.42491883
3621,0.24102548,0.06041841,0.015333129,0.16527395,0.8749491,0.1402926,0.021754028,0.7129025,0.4069933
3622,0.28307584,0.06506882,0.025067851,0.19293918,0.74812543,0.12772445,0.030420167,0.58998084,0.38772047
3623,0.255163,0.06444721,0.017610742,0.17310505,0.7716513,0.13556507,0.020635296,0.615451,0.36896065
3624,0.26603296,0.06080717,0.020869235,0.18435656,0.766396,0.12241382,0.033234935,0.6107472,0.36226842
3625,0.2292163,0.06842559,0.017607542,0.14318317,0.8273195,0.12139107,0.020131556,0.68579686,0.3613026
3626,0.2416126,0.062741764,0.016841061,0.16202977,0.7945407,0.12416949,0.025508313,0.6448629,0.35855636
3627,0.20545936,0.059718575,0.010626481,0.1351143,0.8812504,0.1205558,0.016951673,0.74374294,0.36242536
3628,0.21153347,0.058119606,0.0101630865,0.14325078,0.8804065,0.12051261,0.014847179,0.7450467,0.36526614
3629,0.20755167,0.061000247,0.00820565,0.13834578,0.94230497,0.116263576,0.021939572,0.8041018,0.37461182
3630,0.19040498,0.05868418,0.013836746,0.11788406,1.0411725,0.11779956,0.02094641,0.9024266,0.38049206
3631,0.20732531,0.05857857,0.016030451,0.13271628,1.049864,0.107864164,0.027489496,0.91451037,0.3942298
3632,0.18939815,0.055408824,0.008175443,0.12581389,1.1426235,0.11867446,0.016182864,1.0077662,0.40090522
3633,0.19028555,0.057824593,0.024073662,0.10838729,1.1958193,0.10865589,0.029122911,1.0580405,0.42392144
3634,0.18557116,0.057967436,0.009924792,0.11767894,1.2225479,0.11596489,0.021434952,1.0851481,0.43165714
3635,0.1796813,0.054285962,0.01017517,0.11522017,1.2815741,0.114340454,0.028349381,1.1388843,0.44135335
3636,0.16236636,0.054375786,0.008001159,0.09998941,1.430464,0.114421,0.05541351,1.2606295,0.45716068
3637,0.23620576,0.064011,0.053360824,0.11883394,1.2348942,0.10967941,0.047100924,1.0781138,0.46956283
3638,0.24650365,0.061358523,0.029472405,0.15567271,1.2036984,0.12396185,0.040912792,1.0388237,0.45262653
3639,0.20044407,0.056845766,0.016687183,0.12691112,1.2145582,0.11034874,0.017776322,1.0864332,0.4422425
3640,0.19438432,0.056483675,0.02310044,0.11480021,1.2511516,0.12263496,0.041798115,1.0867184,0.44537628
3641,0.2066074,0.057425816,0.023728231,0.12545335,1.1616077,0.10581547,0.021112798,1.0346794,0.43850586
3642,0.20243675,0.049323753,0.028809035,0.12430397,1.3945976,0.11893072,0.073861,1.201806,0.430969
3643,0.18705477,0.06664008,0.023213852,0.09720084,1.3827453,0.09844424,0.06514044,1.2191606,0.4586599
3644,0.21969455,0.06966378,0.022361783,0.12766899,1.1885024,0.13541792,0.03099334,1.0220912,0.45455143
3645,0.30277336,0.06784777,0.029890304,0.20503528,0.93608505,0.12538137,0.049657993,0.7610457,0.4538724
3646,0.3146422,0.073372625,0.015587125,0.22568244,0.8212092,0.14646018,0.0185953,0.65615374,0.43562466
3647,0.33604163,0.06387723,0.020366702,0.2517977,0.69447625,0.14772804,0.028375408,0.5183728,0.40899915
3648,0.30524445,0.082524724,0.01584973,0.20687,0.67169106,0.13895115,0.01981594,0.51292396,0.3909137
3649,0.29468277,0.08055993,0.007837256,0.20628558,0.640208,0.14564209,0.010988785,0.48357716,0.3636526
3650,0.26333037,0.06983026,0.008421707,0.1850784,0.65526754,0.13397783,0.010744212,0.5105455,0.3542828
3651,0.24725279,0.06939251,0.0068285675,0.17103171,0.663643,0.13082036,0.009842377,0.5229803,0.34697106
3652,0.22888625,0.07237488,0.005381994,0.15112936,0.68394744,0.13418648,0.0080675455,0.54169345,0.34379688
3653,0.22044772,0.070083104,0.008611574,0.14175305,0.70513654,0.13034825,0.0118971085,0.5628912,0.34454927
3654,0.20783263,0.06749149,0.0059345905,0.13440655,0.75139594,0.12960897,0.008319724,0.6134673,0.34530464
3655,0.20169088,0.06515492,0.0067011165,0.12983485,0.80223733,0.12403681,0.0091186445,0.66908187,0.3490594
3656,0.1952714,0.063180245,0.008169528,0.123921625,0.8660122,0.12142155,0.011045148,0.7335455,0.35468742
3657,0.18989593,0.062076956,0.008298881,0.1195201,0.93996185,0.11784398,0.011369493,0.8107484,0.362922
3658,0.18966581,0.05975456,0.009724332,0.12018692,0.9980316,0.11421289,0.011621879,0.87219685,0.3743148
3659,0.18133302,0.05971074,0.006677652,0.11494463,1.0651637,0.11702471,0.008473297,0.9396657,0.3862643
3660,0.18138093,0.06148213,0.007848395,0.11205039,1.0919763,0.117429785,0.010552935,0.9639936,0.39989647
3661,0.17412814,0.058249984,0.007140786,0.10873738,1.1601869,0.11860022,0.012120088,1.0294666,0.40945664
3662,0.18096092,0.06096053,0.007986926,0.11201346,1.1626605,0.11512993,0.010856218,1.0366744,0.42063072
3663,0.17203143,0.05408169,0.010178843,0.1077709,1.2506967,0.11457623,0.019336814,1.1167836,0.4274939
3664,0.18115099,0.06096867,0.007822909,0.112359405,1.2462025,0.10752935,0.014244921,1.1244282,0.43773293
3665,0.17782077,0.049785573,0.014509192,0.11352601,1.3442624,0.111060716,0.034797404,1.1984042,0.44360352
3666,0.18090677,0.06293556,0.010208862,0.107762344,1.3641484,0.104822256,0.026991228,1.2323349,0.45770118
3667,0.18841517,0.050055545,0.026971273,0.11138835,1.4091177,0.10780347,0.04828926,1.2530249,0.46794772
3668,0.20005646,0.059836704,0.015235175,0.12498459,1.4004794,0.108447365,0.038139015,1.253893,0.47508115
3669,0.177592,0.055049296,0.021614902,0.1009278,1.4518795,0.1056286,0.047430247,1.2988206,0.48766604
3670,0.22552797,0.05196692,0.022724336,0.15083672,1.4025328,0.12150609,0.03599029,1.2450365,0.4845953
3671,0.20253155,0.07313191,0.043058295,0.08634133,1.3445215,0.10954809,0.048711248,1.1862622,0.49786386
3672,0.23036276,0.05719867,0.044921476,0.12824261,1.3590686,0.16065921,0.06196734,1.1364421,0.45994246
3673,0.29486722,0.050324723,0.101423554,0.14311896,1.2040274,0.08509064,0.086552516,1.0323843,0.46016824
3674,0.19673204,0.056273054,0.030188503,0.11027049,1.3808819,0.14494124,0.041672584,1.1942681,0.43463245
3675,0.26708654,0.064178854,0.071900606,0.13100708,1.2328155,0.08380529,0.07632061,1.0726895,0.45397258
3676,0.26142758,0.052582234,0.035849705,0.17299564,1.2729791,0.12568188,0.053507946,1.0937893,0.426463
3677,0.21768287,0.056338996,0.045331724,0.116012156,1.2422404,0.09092104,0.048812784,1.1025066,0.44233176
3678,0.19635978,0.053472012,0.017395042,0.12549274,1.2994093,0.12687625,0.02972567,1.1428074,0.43943486
3679,0.21571243,0.055246323,0.04584513,0.11462098,1.2798145,0.098915696,0.047373798,1.133525,0.45864052
3680,0.20478913,0.05231009,0.018678019,0.13380103,1.3538041,0.124253176,0.054762017,1.174789,0.44777274
3681,0.18572566,0.052617755,0.024697838,0.10841006,1.3473865,0.098933905,0.033610597,1.214842,0.4616916
3682,0.19749533,0.053303953,0.017241228,0.12695014,1.4233407,0.123862505,0.05128476,1.2481934,0.46409318
3683,0.24050343,0.06901554,0.072829865,0.09865802,1.3284235,0.09382728,0.07644401,1.1581522,0.48674142
3684,0.312398,0.05868249,0.07397418,0.17974132,1.2784826,0.15256526,0.0932671,1.0326502,0.45444548
3685,0.24276309,0.053411786,0.07584185,0.11350945,1.2218667,0.09611479,0.0678331,1.0579188,0.44914365
3686,0.18795338,0.058613326,0.014993073,0.11434699,1.258298,0.13749222,0.031668954,1.0891368,0.43749228
3687,0.21864288,0.054836746,0.037396792,0.12640934,1.1794603,0.1007728,0.039649013,1.0390385,0.43838596
3688,0.21546268,0.05426557,0.022530584,0.13866654,1.2843543,0.119121365,0.04159282,1.1236402,0.42681658
3689,0.1922915,0.051712345,0.03512949,0.10544967,1.3372362,0.09706496,0.03822362,1.2019476,0.44170612
3690,0.18116567,0.058454942,0.015651304,0.10705941,1.359932,0.11000534,0.023230892,1.2266958,0.45397025
3691,0.1923785,0.05933441,0.021891145,0.111152954,1.3213174,0.10158392,0.042797618,1.1769359,0.46897447
3692,0.256666,0.051750187,0.0321938,0.17272203,1.2936516,0.12634552,0.05617652,1.1111295,0.4528961
3693,0.2226254,0.052034955,0.050019078,0.12057137,1.2700282,0.10864964,0.048676684,1.1127019,0.467664
3694,0.18336785,0.06121272,0.010933114,0.11122202,1.2557874,0.121980116,0.015013732,1.1187935,0.4645277
3695,0.20462114,0.05903721,0.019347029,0.1262369,1.2436348,0.11318181,0.029936785,1.1005162,0.46171314
3696,0.18719491,0.05236562,0.018483976,0.11634532,1.3757689,0.119117334,0.04873024,1.2079213,0.45172668
3697,0.18505418,0.06342651,0.04114357,0.0804841,1.4864852,0.10226342,0.06587545,1.3183464,0.46935022
3698,0.34361625,0.08966542,0.019680891,0.23426993,0.7849153,0.16375723,0.03455483,0.5866032,0.4331711
3699,0.26371717,0.0732801,0.008500021,0.18193704,0.7281655,0.15537162,0.014617515,0.5581764,0.403033
3700,0.26386097,0.06545791,0.009185,0.18921806,0.67507607,0.14398281,0.013159655,0.5179336,0.37668258
3701,0.2625147,0.06566891,0.0074395356,0.18940628,0.6136687,0.1394805,0.010235794,0.46395236,0.36070713
3702,0.2756796,0.07606782,0.008866155,0.1907456,0.5507601,0.1413483,0.0101195695,0.3992922,0.35084838
3703,0.27446434,0.08000762,0.0073007694,0.18715595,0.5390895,0.14042191,0.009277858,0.38938972,0.3446262
3704,0.26101148,0.07434838,0.005261568,0.18140154,0.5637443,0.13260657,0.007082788,0.42405492,0.34164628
3705,0.25132275,0.06967252,0.005388463,0.17626178,0.5820514,0.13085194,0.008547138,0.44265234,0.34040615
3706,0.25268033,0.07077458,0.005825626,0.17608012,0.57208717,0.13574903,0.0079943715,0.42834374,0.34030557
3707,0.25004238,0.07190145,0.0055284607,0.17261247,0.57875156,0.13927378,0.008498453,0.43097934,0.34094155
3708,0.24699546,0.06983129,0.0057481914,0.17141598,0.59532857,0.13700418,0.009452394,0.44887197,0.34111634
3709,0.2433196,0.068854325,0.0050062086,0.16945906,0.6168552,0.13408844,0.008910159,0.4738566,0.3416093
3710,0.24398178,0.06797185,0.0052983114,0.17071162,0.6271558,0.13229598,0.009150187,0.4857096,0.34204406
3711,0.24279861,0.066607915,0.0054181865,0.17077251,0.6433312,0.13080879,0.010051823,0.5024706,0.3429542
3712,0.24112856,0.06596295,0.0052833846,0.16988222,0.6631005,0.12878728,0.009843716,0.5244695,0.34421107
3713,0.23753926,0.0650915,0.005187537,0.16726023,0.6873343,0.12704611,0.010244471,0.5500437,0.34589306
3714,0.23649475,0.064308256,0.005229665,0.16695683,0.7073562,0.12608671,0.010947701,0.5703218,0.34803855
3715,0.23170897,0.06339359,0.005023008,0.16329236,0.7363953,0.12501766,0.011071944,0.6003057,0.3506643
3716,0.22844747,0.062323283,0.0051979083,0.16092627,0.76515305,0.12356448,0.011999191,0.6295894,0.35357365
3717,0.22164252,0.06141309,0.004921467,0.15530796,0.80404663,0.12200524,0.012170914,0.6698705,0.3574176
3718,0.21741052,0.060157742,0.005218585,0.1520342,0.8429514,0.12022875,0.013460804,0.7092619,0.3617141
3719,0.20944807,0.059108827,0.0049767364,0.14536251,0.8962837,0.117927976,0.013617648,0.7647381,0.36729145
3720,0.20305982,0.057519972,0.005659874,0.13987997,0.95561326,0.11542742,0.014752025,0.8254338,0.3742579
3721,0.19744128,0.056456536,0.0061257808,0.13485897,1.0241841,0.112712845,0.01596349,0.89550775,0.38346115
3722,0.19022903,0.055063937,0.007225672,0.12793942,1.1042662,0.110519156,0.016684756,0.9770623,0.39506546
3723,0.18640316,0.05522302,0.0075359317,0.123644195,1.1682605,0.109363005,0.016082799,1.0428146,0.40959176
3724,0.17939252,0.05527475,0.006368658,0.1177491,1.2328432,0.110778,0.01478786,1.1072773,0.42428452
3725,0.17306745,0.055405673,0.0063255844,0.111336194,1.2900866,0.11171907,0.0143140275,1.1640536,0.43920016
3726,0.168139,0.054866284,0.0066095446,0.10666317,1.3544737,0.111461066,0.02211043,1.2209022,0.45290202
3727,0.16583553,0.054074463,0.0077211284,0.10403994,1.4157217,0.10891458,0.03404651,1.2727605,0.4655378
3728,0.17252266,0.052223,0.010513364,0.109786294,1.4398057,0.10755557,0.04001776,1.2922324,0.47499013
3729,0.16976896,0.05621702,0.008015102,0.10553684,1.4950624,0.10243615,0.049854662,1.3427715,0.48644137
3730,0.22863652,0.054827075,0.015520952,0.1582885,1.3022915,0.112473726,0.027920732,1.1618971,0.48461124
3731,0.21590292,0.06573487,0.013791447,0.1363766,1.1978718,0.113038,0.01664399,1.0681899,0.47564515
3732,0.20016229,0.05488753,0.0076972004,0.13757756,1.2521076,0.12709646,0.025592545,1.0994186,0.45848927
3733,0.20776129,0.052729025,0.016938515,0.13809375,1.2318836,0.10845661,0.02162508,1.101802,0.45022947
3734,0.17019296,0.053349216,0.007681148,0.10916259,1.3734365,0.10972184,0.036055963,1.2276586,0.4470068
3735,0.18437359,0.05757439,0.01387964,0.11291956,1.3341527,0.10097022,0.025272468,1.20791,0.45501176
3736,0.19836222,0.04773875,0.018185344,0.13243812,1.4343344,0.1120436,0.08629901,1.2359918,0.46101105
3737,0.17781463,0.06077942,0.014571181,0.10246404,1.4815582,0.09725422,0.089789666,1.2945143,0.47420663
3738,0.34015036,0.075592905,0.025541272,0.23901616,0.8253956,0.16225505,0.04296706,0.6201735,0.45827147
3739,0.30265427,0.075071625,0.030644728,0.1969379,0.67734754,0.15479764,0.03364602,0.48890385,0.42478096
3740,0.2672937,0.07576911,0.010087829,0.18143676,0.6192137,0.16215721,0.011317729,0.4457388,0.3910698
3741,0.26247627,0.07284983,0.0059542162,0.1836722,0.5658525,0.16185366,0.0078068185,0.396192,0.36354488
3742,0.2698683,0.075332664,0.012145744,0.18238991,0.509645,0.14706002,0.012006573,0.3505784,0.34875283
3743,0.26718438,0.085192986,0.008907173,0.17308421,0.49392188,0.14509499,0.009420757,0.33940613,0.34364685
3744,0.25845647,0.086550556,0.006852325,0.16505359,0.4909323,0.14641605,0.0070880074,0.3374282,0.33900777
3745,0.24805354,0.08070573,0.006969243,0.16037856,0.4959566,0.14539057,0.008459828,0.3421062,0.33643273
3746,0.24547844,0.07909902,0.0068367487,0.15954266,0.49573666,0.1435937,0.007797761,0.3443452,0.33630857
3747,0.24192505,0.077401586,0.007055481,0.15746798,0.49713647,0.14577296,0.008489074,0.34287444,0.3354797
3748,0.2409337,0.0778374,0.0068507586,0.15624554,0.49906194,0.14840986,0.008488869,0.34216323,0.33499715
3749,0.24070168,0.078377225,0.0060629593,0.15626149,0.5058969,0.14720166,0.007889124,0.35080618,0.33504856
3750,0.24004135,0.07648013,0.006035432,0.1575258,0.5144293,0.14412954,0.008381834,0.36191788,0.33461228
3751,0.24091934,0.07484395,0.0056935498,0.16038184,0.5201096,0.14237097,0.008005129,0.3697335,0.33437473
3752,0.24168481,0.07356697,0.0056703673,0.16244747,0.52681226,0.14097717,0.008304527,0.37753054,0.3343342
3753,0.24243441,0.07274651,0.0060041696,0.16368373,0.5345293,0.13903622,0.008969081,0.38652405,0.33431858
3754,0.2425486,0.072302006,0.005674951,0.16457164,0.5439419,0.1380595,0.009199729,0.39668268,0.334562
3755,0.24349746,0.07169312,0.0057281787,0.16607617,0.5503361,0.13738595,0.009486951,0.4034632,0.3347984
3756,0.24379382,0.07057912,0.0058045113,0.1674102,0.5580968,0.13655214,0.010251941,0.41129273,0.33509117
3757,0.24438202,0.07014063,0.005605744,0.16863565,0.5651379,0.1359644,0.010344864,0.41882867,0.3355077
3758,0.24473459,0.06962032,0.0055464795,0.16956778,0.57266295,0.13525395,0.010687019,0.42672196,0.33590642
3759,0.24544506,0.06918332,0.005513344,0.1707484,0.579244,0.13461605,0.010987279,0.43364066,0.33633178
3760,0.2460737,0.06871048,0.005419836,0.17194338,0.58614165,0.13395801,0.011248839,0.4409348,0.33678612
3761,0.24681167,0.06823661,0.005422482,0.17315258,0.59266,0.13320108,0.011466411,0.4479925,0.33723658
3762,0.2472268,0.067699924,0.0053790584,0.17414783,0.60001445,0.13250633,0.011760015,0.45574814,0.3377594
3763,0.2479121,0.06734213,0.005359766,0.1752102,0.6064764,0.1320209,0.011891288,0.46256426,0.33830893
3764,0.24811205,0.06686581,0.0053132395,0.175933,0.61430216,0.13144393,0.012197984,0.47066027,0.33890483
3765,0.24865232,0.0665484,0.0052912156,0.17681271,0.62116736,0.13097768,0.012219192,0.4779705,0.33952674
3766,0.24866268,0.06603414,0.0052309325,0.17739761,0.62967837,0.13038933,0.012544458,0.48674455,0.34019175
3767,0.24905783,0.06574283,0.0052162614,0.17809874,0.63711226,0.12990868,0.012524043,0.49467954,0.3408808
3768,0.24879691,0.06524179,0.005163943,0.17839117,0.6466495,0.12926924,0.012888012,0.5044922,0.3416322
3769,0.2489776,0.06497504,0.005158696,0.17884387,0.6549696,0.12879486,0.012827012,0.5133477,0.34242135
3770,0.24835557,0.06445707,0.0051014954,0.178797,0.66591376,0.12812075,0.013259614,0.5245334,0.34330255
3771,0.2481909,0.06419931,0.005101664,0.17888992,0.67557544,0.12763928,0.013140985,0.53479517,0.34423745
3772,0.24706955,0.063654415,0.005045306,0.17836984,0.688485,0.12691373,0.013688075,0.5478832,0.34529418
3773,0.24639952,0.06340975,0.005057277,0.17793249,0.70009714,0.12641968,0.013514662,0.5601628,0.34643504
3774,0.24461381,0.06281705,0.005014925,0.17678183,0.7158143,0.12559287,0.01430501,0.5759164,0.34773836
3775,0.24319682,0.06257823,0.005049878,0.17556871,0.7303244,0.12505381,0.014053645,0.5912169,0.3491716
3776,0.24050134,0.061891753,0.005026136,0.17358345,0.7502482,0.124070264,0.015346954,0.61083096,0.3508378
3777,0.23808903,0.061674375,0.005097888,0.17131676,0.7688981,0.12346512,0.014938934,0.63049406,0.35272002
3778,0.23409858,0.0608167,0.005071264,0.16821063,0.795474,0.122215286,0.017268207,0.6559905,0.3549584
3779,0.23068443,0.06069691,0.00518552,0.164802,0.81926864,0.12155234,0.01627934,0.68143696,0.3575473
3780,0.22474083,0.059478987,0.005053833,0.16020802,0.85704297,0.11979316,0.02063223,0.7166176,0.36074328
3781,0.22130945,0.059709653,0.005321452,0.15627836,0.88479185,0.11922477,0.017233787,0.7483333,0.36446965
3782,0.2120932,0.05766337,0.005058252,0.14937158,0.9444568,0.11636336,0.025996223,0.8020972,0.36937088
3783,0.21271375,0.059056014,0.006566555,0.14709118,0.9669497,0.116484694,0.01443541,0.8360296,0.3750076
3784,0.19688614,0.055405427,0.006472922,0.13500778,1.080246,0.11133823,0.037850644,0.9310571,0.3832102
3785,0.21105452,0.059683967,0.012913624,0.13845693,1.0732691,0.11340508,0.013943888,0.94592017,0.3922799
3786,0.18253668,0.054888755,0.009547688,0.11810023,1.2653584,0.109068245,0.0678638,1.0884264,0.40634724
3787,0.20040944,0.060794342,0.01641979,0.1231953,1.2238489,0.10862609,0.042972445,1.0722504,0.4174372
3788,0.18910956,0.053448353,0.014209618,0.12145159,1.2732894,0.11890774,0.037250124,1.1171316,0.43625492
3789,0.1936854,0.06566002,0.011081725,0.11694365,1.204196,0.11450567,0.015002171,1.0746882,0.4419395
3790,0.17172651,0.05516017,0.009368016,0.10719833,1.338507,0.12049941,0.019985002,1.1980226,0.43820304
3791,0.18755934,0.06899989,0.014141749,0.10441771,1.2656085,0.11368341,0.030793563,1.1211315,0.44989875
3792,0.18531062,0.046462286,0.028936775,0.10991155,1.3753909,0.11788953,0.03862345,1.2188779,0.43777952
3793,0.19367173,0.0697904,0.020396708,0.10348463,1.3669086,0.10778037,0.056814857,1.2023133,0.4552559
3794,0.20680794,0.050748866,0.048463177,0.1075959,1.3546684,0.113626905,0.049601905,1.1914395,0.45805818
3795,0.22446749,0.05968197,0.035039894,0.12974562,1.39073,0.113059886,0.06253996,1.2151302,0.4601456
3796,0.19911663,0.067344315,0.042526793,0.08924553,1.3299077,0.11110647,0.04405499,1.1747462,0.46890563
3797,0.22314931,0.0573062,0.041902088,0.12394103,1.3988464,0.14955184,0.06650908,1.1827855,0.4552754
3798,0.28690025,0.05853002,0.11161069,0.11675954,1.2799307,0.08322265,0.10597767,1.0907304,0.4603197
3799,0.22341076,0.057932932,0.05332474,0.112153076,1.4078496,0.15669917,0.06503434,1.186116,0.43462232
3800,0.2994706,0.06300465,0.102541246,0.13392471,1.2166504,0.07999268,0.11072034,1.0259373,0.44823882
3801,0.25625122,0.05793636,0.052046623,0.14626823,1.2849338,0.14667444,0.055327613,1.0829318,0.41549248
3802,0.24559769,0.05583264,0.071572505,0.11819256,1.1900268,0.09074761,0.08633558,1.0129435,0.43504098
3803,0.22783555,0.05789633,0.0133591425,0.15658008,1.1197565,0.1302392,0.018773263,0.970744,0.41747493
3804,0.18968445,0.051777836,0.01891379,0.11899281,1.2125287,0.10812244,0.030512549,1.0738938,0.42610037
3805,0.18567348,0.05749169,0.010413282,0.117768504,1.2463968,0.112884246,0.016586414,1.1169261,0.4247285
3806,0.1800033,0.05515355,0.017975284,0.106874466,1.3135302,0.10589275,0.024383916,1.1832535,0.4371698
3807,0.17410967,0.055242237,0.0069117593,0.111955665,1.3807485,0.110632434,0.03361254,1.2365036,0.4450983
3808,0.175524,0.05068089,0.022027496,0.10281562,1.3956399,0.10205053,0.029816413,1.263773,0.46388462
3809,0.19461665,0.05900745,0.015438146,0.12017105,1.4192846,0.1195861,0.031835597,1.2678629,0.469562
3810,0.19925275,0.06501969,0.052810736,0.08142233,1.455722,0.09788355,0.061606545,1.2962319,0.49174035
3811,0.2552119,0.054441687,0.04097615,0.15979406,1.3207151,0.14026162,0.067837596,1.1126158,0.46702266
3812,0.24370442,0.05968963,0.065300606,0.11871418,1.1824315,0.103296936,0.06294302,1.0161915,0.46034896
3813,0.21439752,0.06516106,0.028342871,0.1208936,1.2684696,0.15401456,0.04897296,1.065482,0.4395316
3814,0.25918114,0.051605582,0.06139153,0.14618404,1.1202385,0.10229915,0.060607858,0.9573315,0.43113562
3815,0.21213195,0.056675225,0.021367453,0.13408926,1.201868,0.11216167,0.042444665,1.0472617,0.41679895
3816,0.1828556,0.052409995,0.013706241,0.11673937,1.2438562,0.105011865,0.016078282,1.122766,0.41789177
3817,0.18726814,0.05446893,0.017036347,0.11576286,1.2904512,0.10314898,0.02431076,1.1629914,0.43432194
3818,0.17471811,0.05732895,0.01186969,0.10551947,1.3400143,0.106286466,0.02035061,1.2133772,0.44634324
3819,0.18066013,0.050379653,0.011928687,0.11835179,1.3516325,0.10852289,0.032345783,1.2107638,0.45506284
3820,0.18109608,0.05017272,0.0128110815,0.11811227,1.432083,0.10816367,0.055609178,1.2683102,0.46941924
3821,0.18264474,0.056452785,0.027382597,0.09880936,1.5445657,0.104183026,0.06740944,1.3729732,0.49063903
3822,0.26795718,0.06304682,0.04433356,0.1605768,1.2525039,0.11333669,0.04591388,1.0932533,0.4955481
3823,0.32222867,0.06575943,0.055500403,0.20096885,1.0921879,0.12413553,0.083138786,0.88491356,0.47198936
3824,0.24893728,0.06536744,0.023250438,0.1603194,1.0568495,0.14453773,0.01691185,0.8953999,0.4447726
3825,0.23883823,0.052707046,0.01747344,0.16865773,0.95668,0.12905028,0.027003834,0.80062586,0.42206487
3826,0.26578385,0.061896686,0.028455433,0.17543173,0.9326934,0.11702418,0.03907096,0.7765983,0.39956135
3827,0.21656433,0.058520604,0.038404997,0.11963873,1.1006653,0.124565266,0.04960744,0.92649263,0.38640037
3828,0.25758037,0.05614309,0.045031063,0.15640621,0.99909586,0.10319185,0.06663055,0.82927346,0.3919546
3829,0.21722278,0.061732057,0.010125352,0.14536537,1.0187193,0.12686716,0.013493715,0.8783584,0.3852669
3830,0.19242692,0.053593516,0.027058836,0.11177456,1.1199818,0.11155317,0.047718313,0.9607102,0.3975116
3831,0.25374657,0.056941908,0.041289978,0.15551467,1.0452192,0.10833317,0.05263224,0.8842538,0.40278202
3832,0.20570324,0.057063073,0.022454053,0.12618612,1.1398307,0.13087171,0.023623973,0.98533505,0.40478027
3833,0.19724432,0.05967119,0.028305642,0.109267496,1.1503719,0.11210331,0.05328222,0.98498636,0.42463744
3834,0.22207502,0.060669124,0.02983027,0.13157561,1.1483454,0.11735738,0.033878557,0.9971094,0.41595024
3835,0.19199747,0.052126467,0.022281924,0.11758909,1.2176986,0.12145648,0.019437032,1.076805,0.42285386
3836,0.190725,0.06406521,0.030718273,0.09594151,1.2291118,0.11462441,0.042593177,1.0718942,0.43789458
3837,0.19270219,0.05956918,0.020888524,0.11224449,1.2227211,0.1175941,0.029195769,1.0759312,0.42867583
3838,0.18478745,0.050223004,0.017882686,0.116681755,1.2880164,0.11250446,0.03510458,1.1404074,0.43272948
3839,0.1793375,0.056161743,0.03395676,0.08921901,1.4209021,0.108820476,0.053383563,1.2586981,0.4507697
3840,0.21592142,0.064179674,0.02164693,0.13009481,1.167453,0.11518225,0.021304889,1.0309659,0.45205915
3841,0.24777968,0.06083109,0.028313305,0.15863529,1.1541692,0.11796564,0.041429743,0.99477386,0.4416405
3842,0.19293292,0.058120485,0.01902824,0.11578419,1.2303588,0.117855035,0.022494229,1.0900096,0.43623483
3843,0.19871202,0.058492307,0.017920552,0.12229916,1.1581712,0.1138766,0.030764148,1.0135305,0.44053352
3844,0.20984355,0.056601092,0.019570492,0.13367197,1.1836171,0.117648266,0.024851011,1.0411178,0.4291691
3845,0.17285511,0.051586512,0.014971242,0.10629735,1.3278873,0.1114451,0.017815605,1.1986266,0.43157616
3846,0.17758492,0.063491136,0.02492773,0.089166045,1.3586593,0.108492516,0.033479255,1.2166876,0.45159078
3847,0.18991889,0.056370463,0.011094564,0.12245386,1.2738026,0.1141294,0.026532942,1.1331403,0.44924748
3848,0.19282572,0.047425717,0.025464037,0.11993597,1.3820891,0.10644102,0.06258461,1.2130635,0.44878483
3849,0.16870365,0.05338442,0.019039867,0.09627936,1.4653552,0.107815154,0.048334,1.309206,0.4724922
3850,0.24746911,0.06574801,0.044698562,0.13702254,1.2203279,0.11494655,0.04347014,1.0619111,0.48039985
3851,0.2903427,0.06446124,0.04321518,0.18266626,1.1348778,0.1209419,0.06249034,0.9514455,0.46155605
3852,0.2085456,0.062279254,0.02011522,0.12615113,1.203418,0.12807061,0.01832085,1.0570265,0.44464856
3853,0.21105415,0.05458796,0.01812721,0.13833897,1.0921524,0.11508428,0.028167857,0.94890016,0.43986088
3854,0.23106694,0.057403684,0.022626806,0.15103646,1.102199,0.119293354,0.029970944,0.9529347,0.4210727
3855,0.19092971,0.05264764,0.03276546,0.10551662,1.2863218,0.11543813,0.039571155,1.1313125,0.41668686
3856,0.20361304,0.059380516,0.023843093,0.12038943,1.1819499,0.10100718,0.037981343,1.0429614,0.4315707
3857,0.209845,0.056239847,0.019607171,0.13399799,1.2428634,0.121867895,0.03107951,1.089916,0.42329812
3858,0.19104022,0.053207885,0.035245713,0.10258663,1.2990457,0.10721254,0.038685095,1.153148,0.44020474
3859,0.17517802,0.057137612,0.0119502125,0.10609019,1.2803608,0.110320315,0.015998047,1.1540425,0.4502718
3860,0.19760859,0.055968236,0.015510652,0.1261297,1.2715368,0.10984832,0.036863938,1.1248245,0.45542952
3861,0.17409535,0.051229883,0.013406417,0.10945905,1.4383538,0.11676358,0.061818585,1.2597716,0.45850235
3862,0.18043937,0.072737895,0.037081882,0.07061959,1.510786,0.103068806,0.051596403,1.3561208,0.48044395
3863,0.2858979,0.0732188,0.015174736,0.19750436,1.0374546,0.13929851,0.018404111,0.87975204,0.45903462
3864,0.24026327,0.059916902,0.013165646,0.16718072,1.021475,0.12226402,0.018319359,0.8808916,0.43789595
3865,0.2013489,0.060928762,0.013654789,0.12676536,1.0811852,0.12569839,0.018770503,0.9367164,0.42436123
3866,0.22919385,0.05489384,0.015979484,0.15832053,0.98849213,0.11903912,0.022840109,0.8466129,0.41486236
3867,0.21139632,0.060928285,0.0075291833,0.14293885,1.04888,0.12204399,0.012465941,0.91437,0.40565997
3868,0.1892497,0.054373417,0.012826879,0.1220494,1.1371602,0.104653776,0.023176884,1.0093296,0.40569443
3869,0.19234227,0.05714329,0.007869464,0.12732951,1.1564523,0.10571737,0.013413475,1.0373214,0.40870404
3870,0.17711645,0.05565496,0.009949878,0.111511625,1.2117796,0.1142579,0.018678768,1.0788429,0.41818178
3871,0.17881575,0.05776818,0.0088136075,0.112233974,1.2064196,0.110063165,0.018098593,1.0782578,0.4308965
3872,0.17506362,0.05142064,0.00789407,0.11574891,1.2825468,0.11058278,0.020657321,1.1513066,0.43584445
3873,0.16642039,0.055381346,0.007243543,0.1037955,1.3504581,0.1110449,0.020844284,1.2185689,0.4520704
3874,0.17119162,0.055550072,0.021674579,0.09396697,1.4160898,0.1033139,0.037475947,1.2752999,0.46820256
3875,0.19627911,0.053632233,0.010110722,0.13253614,1.3407922,0.10798315,0.032592185,1.2002169,0.4694738
3876,0.18784386,0.053033244,0.011437087,0.12337353,1.370155,0.10642411,0.027390793,1.23634,0.47453576
3877,0.17101277,0.053882245,0.010716142,0.106414385,1.469854,0.112444036,0.034702457,1.3227075,0.487269
3878,0.18559572,0.05702344,0.034061003,0.09451128,1.4859412,0.096219726,0.0504832,1.3392383,0.5018247
3879,0.23338017,0.054565907,0.0089357095,0.16987856,1.2948332,0.118601836,0.018157978,1.1580733,0.48453367
3880,0.20667371,0.058864232,0.013266152,0.13454333,1.2571216,0.10805352,0.01792214,1.131146,0.47784165
3881,0.18004313,0.056882393,0.007730294,0.11543045,1.3370252,0.12316719,0.021881256,1.1919767,0.46917358
3882,0.21081886,0.05457731,0.023745628,0.13249591,1.2465767,0.102612615,0.02630623,1.1176578,0.46860257
3883,0.19080234,0.048383057,0.018391337,0.124027945,1.4136221,0.11294657,0.043933112,1.2567425,0.45657077
3884,0.17403814,0.06159151,0.010813002,0.10163363,1.425147,0.10374845,0.028071612,1.293327,0.47210485
3885,0.19280334,0.04965371,0.041492976,0.10165665,1.468848,0.111219496,0.057727337,1.2999011,0.4805677
3886,0.22254187,0.062393818,0.027601492,0.13254656,1.2820389,0.10385988,0.039010897,1.1391681,0.48617986
3887,0.2225338,0.050690066,0.035494015,0.13634972,1.3680086,0.12472798,0.057751466,1.1855291,0.4665012
3888,0.21091038,0.05554481,0.035286535,0.12007904,1.3445932,0.10784916,0.03288639,1.2038577,0.47481975
3889,0.19428673,0.05666506,0.029660523,0.10796114,1.3479606,0.10467782,0.0402727,1.2030101,0.4720955
3890,0.20306161,0.050698858,0.02498382,0.12737893,1.3737851,0.10937176,0.046145983,1.2182674,0.46725518
3891,0.19688642,0.047033757,0.027992478,0.12186018,1.4803684,0.10518148,0.08417542,1.2910115,0.47111428
3892,0.18299027,0.062695414,0.03978441,0.080510445,1.5489826,0.10808422,0.047253527,1.3936448,0.49251747
3893,0.21445265,0.06409052,0.017272389,0.13308974,1.327481,0.10862722,0.026930496,1.1919233,0.49064812
3894,0.2460966,0.04385507,0.033226576,0.16901495,1.4048789,0.11155864,0.089396216,1.203924,0.47317436
3895,0.21006605,0.051752586,0.041290984,0.11702249,1.3632627,0.11755326,0.040390346,1.205319,0.47960252
3896,0.20458204,0.054845046,0.03589028,0.1138467,1.296516,0.106203936,0.041301165,1.1490109,0.48523918
3897,0.2282472,0.059972346,0.04680951,0.12146535,1.3998373,0.122580215,0.07448677,1.2027702,0.471459
3898,0.2136316,0.05271524,0.054372557,0.10654381,1.4205929,0.10416943,0.064762145,1.2516613,0.47100022
3899,0.1899141,0.060719084,0.037241526,0.09195349,1.431926,0.11858398,0.039014097,1.2743279,0.47477385
3900,0.19258015,0.057202872,0.03042405,0.10495323,1.4071927,0.101261444,0.0778808,1.2280505,0.47037688
3901,0.3054447,0.06506561,0.021714147,0.21866493,0.94771695,0.13641882,0.028599111,0.78269905,0.4428408
3902,0.29578584,0.05942692,0.02077796,0.21558098,0.7988818,0.1268547,0.02703453,0.6449926,0.42091438
3903,0.27644974,0.06717269,0.012037163,0.19723989,0.7704708,0.12965906,0.020010786,0.620801,0.40464103
3904,0.27961117,0.062378008,0.0071670166,0.21006614,0.6966126,0.1422908,0.008333625,0.5459882,0.3834297
3905,0.281968,0.06763276,0.007186346,0.20714891,0.6598893,0.13724977,0.010124089,0.5125154,0.3733638
3906,0.27050847,0.06982936,0.0050285333,0.19565058,0.67358875,0.12850685,0.00886161,0.5362203,0.36344284
3907,0.2535355,0.063483365,0.0064684665,0.18358366,0.699531,0.12347461,0.01027209,0.56578434,0.3550039
3908,0.24852148,0.06275404,0.005661741,0.1801057,0.70607245,0.123017915,0.009806815,0.57324773,0.3541475
3909,0.2427258,0.063356586,0.006000587,0.17336863,0.720687,0.12290384,0.010961571,0.58682156,0.35444835
3910,0.22994757,0.062096667,0.005827469,0.16202343,0.7615819,0.122380406,0.01267588,0.62652564,0.35566384
3911,0.22100365,0.060951877,0.0055225054,0.15452926,0.80132025,0.1220629,0.015105465,0.6641519,0.3586659
3912,0.21521991,0.059790228,0.0062984414,0.14913124,0.8401688,0.12053363,0.017232023,0.7024031,0.3624796
3913,0.20855534,0.058528434,0.006402327,0.14362459,0.8940252,0.11830964,0.022148773,0.7535668,0.3680342
3914,0.20035899,0.056886133,0.0070221378,0.13645072,0.95819867,0.11572847,0.02651871,0.81595147,0.37453693
3915,0.19635783,0.055899043,0.007837471,0.13262132,1.020666,0.11300395,0.031107303,0.8765547,0.3832749
3916,0.19118716,0.05564098,0.007912729,0.12763345,1.084288,0.11231464,0.032122556,0.9398508,0.3941582
3917,0.18774632,0.056909222,0.007750415,0.12308668,1.1223696,0.11276979,0.02796405,0.9816358,0.40619224
3918,0.18430716,0.05700083,0.008225796,0.119080536,1.1613895,0.113543086,0.024468537,1.0233779,0.41717145
3919,0.17970529,0.057743143,0.0071586855,0.11480347,1.1871105,0.114948176,0.020199835,1.0519625,0.42661503
3920,0.17703283,0.056329798,0.008719025,0.111984015,1.2197204,0.11338212,0.019588752,1.0867496,0.4345473
3921,0.17708719,0.05656435,0.007970706,0.11255214,1.2389499,0.11241027,0.016061988,1.1104777,0.44061017
3922,0.17038338,0.05552769,0.0077362815,0.107119404,1.2827985,0.11231175,0.013912953,1.1565739,0.44605047
3923,0.16938841,0.05726232,0.0088833235,0.10324276,1.3102934,0.11045608,0.015600816,1.1842365,0.4535299
3924,0.1703158,0.053591926,0.009048537,0.10767534,1.341426,0.10818386,0.018714465,1.2145277,0.45887133
3925,0.16440672,0.05627306,0.0068235435,0.10131011,1.3874447,0.110875465,0.020619417,1.2559499,0.46650547
3926,0.16116956,0.05456544,0.012007701,0.09459642,1.4360158,0.10781662,0.028828913,1.2993703,0.4780709
3927,0.17115101,0.051621024,0.013696035,0.10583395,1.4454161,0.10770612,0.030064965,1.307645,0.48505643
3928,0.16718566,0.058461588,0.007931403,0.10079268,1.4808913,0.103103116,0.05076685,1.3270214,0.49484023
3929,0.23106138,0.047280435,0.021393918,0.16238703,1.334256,0.115089595,0.029477397,1.189689,0.489719
3930,0.2084709,0.06720027,0.016537512,0.12473311,1.2043221,0.11224995,0.024176076,1.0678961,0.4854578
3931,0.19769031,0.06438806,0.01707122,0.11623103,1.2505288,0.13428946,0.03169178,1.0845475,0.46159095
3932,0.22639038,0.05154739,0.029513733,0.14532925,1.2026002,0.11069861,0.029379075,1.0625225,0.4480288
3933,0.18753111,0.049509365,0.011087957,0.1269338,1.2731159,0.10425765,0.030790236,1.138068,0.4399356
3934,0.1749255,0.0540538,0.0079816,0.11289012,1.3145661,0.103515446,0.008237278,1.2028134,0.43900752
3935,0.174356,0.051083516,0.010926965,0.11234552,1.3855152,0.10447892,0.027970802,1.2530655,0.45281807
3936,0.16691732,0.06150925,0.01143522,0.09397286,1.4286839,0.107092045,0.018616576,1.3029753,0.46618316
3937,0.16827512,0.050235018,0.017387237,0.10065285,1.4633881,0.10600783,0.049291994,1.3080883,0.48044914
3938,0.17622021,0.052664414,0.014925546,0.10863025,1.4720744,0.10327563,0.038964514,1.3298342,0.49033475
3939,0.17542824,0.05057412,0.011880912,0.112973206,1.552431,0.103645265,0.088869415,1.3599163,0.50352705
3940,0.18024054,0.053821325,0.015508015,0.11091121,1.5117116,0.10215934,0.029199542,1.3803527,0.5070303
3941,0.18011236,0.06864378,0.015618086,0.095850505,1.538074,0.10802544,0.0656393,1.3644093,0.5208139
3942,0.23629493,0.04601596,0.03500831,0.15527065,1.4166691,0.111805916,0.044307366,1.2605559,0.5020283
3943,0.1823038,0.062056646,0.017901177,0.10234598,1.4744142,0.11916905,0.04353284,1.3117124,0.503912
3944,0.20159006,0.055145632,0.042368874,0.10407554,1.4127251,0.102474146,0.04288002,1.2673709,0.4985228
3945,0.22668426,0.048045207,0.035830483,0.14280857,1.4779397,0.11181701,0.070096724,1.296026,0.4940729
3946,0.18616517,0.06348739,0.03737709,0.08530069,1.5493289,0.096785106,0.05599118,1.3965527,0.4947647
3947,0.3166985,0.061361834,0.046305705,0.20903094,1.0880294,0.14962648,0.066838026,0.8715649,0.47742242
3948,0.35324562,0.058226105,0.048889615,0.24612989,0.83512115,0.12661377,0.06563362,0.64287376,0.44328442
3949,0.27767262,0.07780895,0.024909211,0.17495446,0.887107,0.1441973,0.035126075,0.70778364,0.42109773
3950,0.29120043,0.057458043,0.021800539,0.21194185,0.77321947,0.1439298,0.03647694,0.5928127,0.39101577
3951,0.27948183,0.06800432,0.013261914,0.1982156,0.7116604,0.12993838,0.018554734,0.5631673,0.3797251
3952,0.28109527,0.0722167,0.006536142,0.20234244,0.6835988,0.12830868,0.009077582,0.54621255,0.36295322
3953,0.24873927,0.0606049,0.008951082,0.17918329,0.7332437,0.120210156,0.013349178,0.59968436,0.3552099
3954,0.24305508,0.063349515,0.0063256253,0.17337994,0.7449739,0.120163016,0.011129716,0.61368114,0.35623303
3955,0.22881608,0.06444774,0.0063458644,0.15802248,0.7705213,0.1217236,0.0103382,0.6384595,0.35554558
3956,0.22166026,0.061628297,0.0072542783,0.15277769,0.80275416,0.12286749,0.013309347,0.66657734,0.35837093
3957,0.20502955,0.058822084,0.005425285,0.14078218,0.8726125,0.120058775,0.015580439,0.7369732,0.36233634
3958,0.20081724,0.05656155,0.007213511,0.13704218,0.93186384,0.11447451,0.019029995,0.79835933,0.36887008
3959,0.19635095,0.05608818,0.006323114,0.13393965,1.0036749,0.11343045,0.026020562,0.8642239,0.37895054
3960,0.19139145,0.055073544,0.008345264,0.12797265,1.0737832,0.10984175,0.024153251,0.9397882,0.39038077
3961,0.19118378,0.05583473,0.0067941197,0.12855493,1.1212701,0.109806865,0.025791336,0.9856719,0.4052511
3962,0.18286264,0.05541523,0.0068434305,0.120603986,1.1836859,0.11183844,0.018863186,1.0529842,0.41784596
3963,0.1889351,0.057993308,0.007378358,0.12356344,1.1857522,0.11137896,0.022914674,1.0514585,0.43121436
3964,0.17717707,0.05377522,0.012616871,0.11078497,1.2853174,0.110162646,0.022933448,1.1522213,0.43746978
3965,0.20772418,0.061316922,0.010863443,0.13554381,1.1891141,0.11179253,0.018059235,1.0592624,0.44835487
3966,0.16778958,0.053004067,0.0128112035,0.1019743,1.3826534,0.110767126,0.027415885,1.2444704,0.44652763
3967,0.20980936,0.059718356,0.016174702,0.1339163,1.2890867,0.09552141,0.023571268,1.169994,0.4609
3968,0.1781326,0.045615062,0.0200598,0.11245772,1.4988909,0.11037071,0.038365807,1.3501544,0.46431407
3969,0.19346431,0.07013872,0.024939299,0.098386295,1.4148717,0.097833134,0.039787997,1.2772505,0.48827523
3970,0.22546807,0.045721512,0.033968765,0.14577779,1.4217285,0.12328375,0.05045902,1.2479857,0.48135513
3971,0.19066805,0.06208859,0.023051655,0.10552781,1.3605812,0.10685021,0.042143352,1.2115877,0.48833373
3972,0.18369964,0.05895878,0.015127766,0.10961309,1.3705947,0.12451773,0.021892933,1.224184,0.47584292
3973,0.21015212,0.050266553,0.03457477,0.1253108,1.373121,0.103081524,0.0452908,1.2247487,0.48033533
3974,0.1827865,0.054448728,0.009466312,0.11887146,1.4227287,0.108821414,0.023909057,1.2899982,0.47430137
3975,0.16601871,0.052205104,0.015142251,0.098671354,1.4912052,0.10193633,0.024990434,1.3642784,0.48397797
3976,0.18390357,0.05177285,0.010840675,0.12129006,1.4641587,0.10640816,0.027089471,1.330661,0.48699635
3977,0.16317214,0.059154358,0.014556541,0.089461245,1.5180936,0.09817166,0.031950757,1.3879712,0.5037924
3978,0.22888705,0.053249646,0.013469524,0.16216788,1.3426296,0.12371006,0.015815012,1.2031045,0.48947257
3979,0.21163985,0.054621723,0.025385313,0.13163282,1.2782767,0.099636436,0.0336797,1.1449605,0.48839268
3980,0.17515397,0.056092385,0.01037713,0.10868445,1.4366698,0.126247,0.02287174,1.287551,0.4739524
3981,0.2256945,0.055586666,0.038794823,0.13131301,1.3290081,0.09624483,0.03806464,1.1946986,0.4814618
3982,0.17980999,0.051328707,0.017046575,0.111434706,1.5322976,0.114914216,0.047693674,1.3696897,0.47104195
3983,0.5692916,0.09239159,0.13249604,0.34440398,1.3213563,0.09645062,0.27910313,0.9458025,0.4826433
3984,0.45929304,0.101396345,0.10599239,0.2519043,1.1913497,0.15198155,0.17386404,0.8655042,0.45382974
3985,0.39955956,0.10358155,0.12538613,0.17059188,0.90088713,0.14912562,0.18230598,0.5694555,0.41955295
3986,0.30374682,0.095770776,0.08092913,0.1270469,0.755095,0.18538105,0.089332335,0.48038158,0.4083656
3987,0.24495614,0.080787525,0.029889783,0.13427882,0.6567266,0.21525273,0.024736146,0.41673774,0.36757195
3988,0.24643758,0.0825764,0.038467944,0.12539324,0.5919359,0.17001529,0.04172315,0.38019744,0.34414518
3989,0.24278167,0.1130392,0.014485682,0.11525679,0.5468274,0.15784942,0.0134340795,0.37554386,0.34592575
3990,0.23774636,0.110743165,0.014840983,0.112162195,0.53550154,0.16574614,0.013974119,0.3557813,0.34614465
3991,0.2196386,0.09441275,0.015203687,0.110022165,0.50955164,0.17196062,0.01474178,0.32284927,0.3430371
3992,0.21924254,0.09880727,0.010308562,0.110126704,0.494029,0.1758288,0.010530618,0.30766958,0.34518307
3993,0.22686851,0.108303346,0.008339307,0.110225864,0.48794347,0.17599653,0.007934028,0.3040129,0.34770954
3994,0.22512709,0.106301725,0.0106482105,0.10817715,0.47907096,0.17391057,0.011364527,0.29379585,0.34605893
3995,0.22244674,0.10348364,0.01189877,0.10706433,0.47430533,0.17744327,0.012978139,0.28388393,0.3450015
3996,0.22154947,0.105857305,0.008376896,0.107315265,0.4721791,0.18265061,0.009234311,0.2802942,0.34584886
3997,0.22205912,0.10674629,0.007961853,0.10735097,0.46886167,0.18120629,0.009197556,0.27845782,0.34585366
3998,0.22271973,0.10513404,0.009729894,0.107855804,0.46652865,0.17747343,0.010999519,0.27805573,0.34539977
3999,0.22246473,0.10434616,0.008967996,0.109150566,0.46700224,0.17684488,0.010160881,0.27999648,0.34546372
4000,0.22188209,0.10375843,0.007979706,0.11014395,0.46789017,0.17650409,0.00939505,0.28199103,0.34522775
4001,0.2217643,0.102600746,0.008418942,0.1107446,0.4681936,0.17456682,0.00989257,0.2837342,0.34458268
4002,0.22193025,0.10196575,0.008525147,0.111439355,0.4689672,0.17318441,0.009941404,0.2858414,0.34409
4003,0.22196841,0.101557165,0.008129802,0.112281434,0.4696359,0.1728247,0.009584133,0.28722706,0.34360582
4004,0.2221711,0.100671686,0.008239428,0.11325999,0.46964514,0.17232746,0.009613253,0.28770444,0.3429553
4005,0.22255734,0.09989444,0.008416072,0.114246815,0.46970922,0.1716515,0.009666265,0.28839144,0.3423575
4006,0.22295524,0.09948778,0.008304518,0.11516294,0.47005355,0.17098789,0.009528403,0.28953725,0.34188008
4007,0.22348416,0.09897259,0.008347316,0.11616426,0.47025207,0.17015678,0.009487962,0.29060733,0.34140202
4008,0.22404817,0.0983333,0.008470348,0.11724452,0.4703514,0.16936524,0.009473487,0.29151267,0.34091285
4009,0.22453661,0.09779801,0.008439693,0.11829891,0.47059518,0.16872059,0.00935878,0.2925158,0.34045765
4010,0.2250826,0.097276986,0.008442206,0.119363405,0.47087932,0.16796719,0.009283031,0.2936291,0.34001237
4011,0.22566038,0.09672785,0.008505255,0.12042729,0.47119197,0.16716783,0.009265792,0.29475835,0.33955583
4012,0.22616899,0.096233904,0.008484516,0.12145058,0.47166783,0.16650686,0.009200409,0.29596055,0.33910754
4013,0.22667319,0.09574664,0.008449675,0.12247688,0.47225332,0.16585203,0.009132304,0.297269,0.33866653
4014,0.227196,0.095222026,0.008457475,0.12351649,0.47290105,0.16512077,0.009115208,0.29866508,0.33822364
4015,0.22769582,0.094714046,0.008435186,0.124546595,0.47367963,0.16441208,0.0090865735,0.30018097,0.33779305
4016,0.22818331,0.09422457,0.008384798,0.12557395,0.4745835,0.16373195,0.009039498,0.30181205,0.33737656
4017,0.2286681,0.093722485,0.00834617,0.12659945,0.47557682,0.16303653,0.009018009,0.3035223,0.33696437
4018,0.2291493,0.09322677,0.008300621,0.1276219,0.4766736,0.16234888,0.00900479,0.30531994,0.33656293
4019,0.22963515,0.092750095,0.008240869,0.12864418,0.47786555,0.1616841,0.008985611,0.30719584,0.33617634
4020,0.23012426,0.09227726,0.008184172,0.12966283,0.47913092,0.16102915,0.008979008,0.30912277,0.3357998
4021,0.2306157,0.09180793,0.008126165,0.13068162,0.48047695,0.16038688,0.008981032,0.31110904,0.33543602
4022,0.2311129,0.09135014,0.0080606295,0.13170213,0.48190713,0.15976365,0.008984602,0.31315887,0.33508837
4023,0.23161781,0.090902805,0.00799526,0.13271974,0.4834096,0.15915322,0.00899803,0.31525835,0.33475512
4024,0.23213264,0.09046539,0.007930203,0.13373704,0.4849794,0.1585533,0.009020445,0.31740564,0.33443734
4025,0.23265542,0.09003711,0.00786208,0.13475624,0.48661926,0.15796758,0.009048769,0.3196029,0.3341363
4026,0.23318514,0.0896157,0.0077943727,0.13577506,0.48832655,0.157394,0.009086626,0.32184592,0.3338514
4027,0.23372212,0.08920311,0.0077270125,0.13679199,0.49010283,0.1568318,0.009133471,0.32413754,0.3335828
4028,0.23426446,0.08880008,0.0076585384,0.13780585,0.491953,0.15628183,0.009187879,0.32648328,0.3333313
4029,0.23481217,0.08840355,0.0075911675,0.13881744,0.4938777,0.15574138,0.009252104,0.32888424,0.33309647
4030,0.23536424,0.08801281,0.0075249113,0.13982652,0.4958803,0.15520974,0.009325927,0.33134466,0.33287856
4031,0.23591924,0.08762789,0.0074594957,0.14083186,0.49796823,0.15468647,0.009409026,0.33387274,0.33267796
4032,0.23647669,0.08724752,0.007396019,0.14183314,0.50014687,0.15416895,0.009502384,0.33647555,0.33249462
4033,0.23703489,0.08687072,0.007334587,0.14282957,0.50242555,0.1536562,0.009606261,0.3391631,0.33232895
4034,0.23759234,0.08649633,0.0072754137,0.1438206,0.504813,0.153147,0.009720768,0.34194526,0.33218133
4035,0.23814803,0.08612295,0.0072192103,0.14480586,0.50731957,0.15263972,0.009846565,0.3448333,0.33205214
4036,0.23869967,0.08574974,0.007166101,0.14578383,0.5099565,0.15213293,0.009983677,0.34783986,0.33194205
4037,0.23924568,0.08537579,0.007116393,0.1467535,0.5127355,0.15162557,0.01013238,0.35097754,0.3318518
4038,0.23978376,0.085000224,0.0070701665,0.14771336,0.5156685,0.151117,0.010292622,0.35425887,0.33178234
4039,0.2403115,0.08462211,0.0070275217,0.14866188,0.51876736,0.1506062,0.010464165,0.35769698,0.33173463
4040,0.24082643,0.08424098,0.0069882493,0.1495972,0.52204293,0.15009265,0.010646196,0.36130407,0.33171013
4041,0.24132583,0.08385643,0.0069521545,0.15051724,0.5255065,0.14957622,0.010838044,0.36509225,0.33171
4042,0.24180645,0.083468504,0.0069186175,0.15141933,0.52916837,0.14905708,0.0110384,0.3690729,0.33173615
4043,0.24226484,0.083077185,0.0068870615,0.15230058,0.5330378,0.14853497,0.011245754,0.37325704,0.33179
4044,0.24269679,0.08268253,0.006856741,0.15315753,0.5371239,0.14801045,0.011458296,0.3776552,0.3318736
4045,0.24309787,0.082284994,0.006826757,0.15398613,0.5414371,0.14748396,0.01167405,0.38227907,0.33198875
4046,0.24346295,0.081884935,0.0067962906,0.15478173,0.5459863,0.14695588,0.011891075,0.38713935,0.33213753
4047,0.24378605,0.081482425,0.006764783,0.15553884,0.550783,0.1464263,0.012107639,0.39224902,0.3323221
4048,0.24406129,0.08107797,0.0067314636,0.15625186,0.5558385,0.14589573,0.012321452,0.39762133,0.3325447
4049,0.24428123,0.08067147,0.0066962666,0.1569135,0.56116724,0.14536405,0.012531086,0.40327212,0.33280757
4050,0.24443889,0.080263086,0.0066589466,0.15751685,0.566785,0.14483106,0.01273519,0.40921873,0.33311322
4051,0.24452597,0.07985299,0.006619547,0.15805343,0.57271063,0.14429684,0.012932533,0.41548124,0.33346444
4052,0.24453378,0.07944071,0.006578774,0.15851429,0.5789658,0.14376032,0.013122592,0.4220829,0.33386397
4053,0.24445286,0.07902633,0.006536775,0.15888976,0.58557636,0.14322124,0.013304945,0.42905018,0.33431527
4054,0.24427348,0.07860963,0.006494129,0.15916972,0.59257126,0.14267881,0.013479753,0.43641266,0.33482167
4055,0.24398458,0.07819017,0.006451586,0.15934283,0.5999841,0.14213169,0.013647725,0.4442047,0.33538732
4056,0.24357513,0.07776805,0.006409364,0.1593977,0.6078511,0.14157897,0.013809542,0.45246258,0.33601657
4057,0.24303305,0.07734272,0.0063681067,0.15932222,0.6162133,0.14101994,0.013966485,0.46122688,0.33671457
4058,0.24234849,0.07691416,0.0063282605,0.15910606,0.62511045,0.14045323,0.014119231,0.47053796,0.33748686
4059,0.24151064,0.0764822,0.0062902374,0.15873821,0.6345844,0.13987821,0.014267976,0.48043823,0.33833978
4060,0.24051335,0.0760464,0.0062548546,0.15821211,0.644671,0.13929385,0.014412407,0.49096477,0.33928013
4061,0.23935278,0.075606786,0.0062228544,0.15752314,0.6554017,0.13869917,0.014550142,0.5021524,0.3403154
4062,0.23803148,0.07516312,0.006195558,0.15667279,0.66679597,0.13809328,0.014677367,0.51402533,0.3414537
4063,0.23655644,0.07471561,0.0061742603,0.15566657,0.6788651,0.1374756,0.014788535,0.52660096,0.3427037
4064,0.23494208,0.07426363,0.006161446,0.15451701,0.6916052,0.13684464,0.01487802,0.53988254,0.34407434
4065,0.23320773,0.07380741,0.006159839,0.15324049,0.7050078,0.1361999,0.014940182,0.5538677,0.34557524
4066,0.23137684,0.073346354,0.006174068,0.15185642,0.7190604,0.13553928,0.014972903,0.5685482,0.3472159
4067,0.22947294,0.07287952,0.006209599,0.15038382,0.73375976,0.13486056,0.0149780745,0.58392113,0.3490056
4068,0.22751701,0.07240521,0.006273167,0.14883862,0.7491193,0.13415982,0.014963965,0.5999955,0.35095334
4069,0.22552407,0.071922235,0.0063712704,0.14723057,0.7651717,0.13343234,0.014941488,0.61679786,0.35306713
4070,0.22350428,0.07142999,0.006509916,0.14556438,0.78196454,0.13267365,0.014922628,0.63436824,0.35535467
4071,0.22146189,0.070929594,0.006692691,0.1438396,0.79954815,0.13188137,0.014911881,0.6527549,0.35782352
4072,0.21939728,0.07042348,0.006919705,0.1420541,0.8179711,0.13105568,0.014902564,0.67201287,0.36048222
4073,0.21730626,0.06991434,0.0071879188,0.140204,0.83728325,0.13019633,0.014873724,0.6922132,0.3633413
4074,0.21516892,0.06940342,0.007489309,0.1382762,0.857572,0.12930052,0.014789489,0.713482,0.3664145
4075,0.2129434,0.068888284,0.007812695,0.13624242,0.8790022,0.12835887,0.014606319,0.736037,0.36972314
4076,0.2105613,0.06836148,0.008144856,0.13405497,0.90185964,0.12735379,0.014280757,0.7602251,0.37330222
4077,0.20793073,0.0678105,0.008472894,0.13164733,0.92659414,0.1262653,0.013783412,0.78654546,0.37721097
4078,0.20494232,0.06721563,0.008791281,0.12893541,0.9538916,0.12506971,0.013139141,0.8156827,0.38154542
4079,0.20146808,0.06654665,0.009104867,0.12581657,0.9848262,0.12374966,0.0124962805,0.84858024,0.3864513
4080,0.19734424,0.065754525,0.00944796,0.122141756,1.0210742,0.12229608,0.01220358,0.8865745,0.39214042
4081,0.19239914,0.064778276,0.009922721,0.117698155,1.0647765,0.12075727,0.0126586165,0.93136066,0.39890286
4082,0.18672945,0.06363217,0.010816524,0.112280756,1.1165054,0.119391955,0.013543091,0.9835703,0.40708405
4083,0.18126217,0.06282779,0.012310694,0.106123686,1.1696637,0.118993685,0.014120182,1.0365498,0.4168234
4084,0.1776035,0.063453756,0.012659671,0.10149007,1.2074019,0.120113224,0.014843823,1.0724448,0.42705718
4085,0.17864111,0.0639597,0.011549887,0.103131525,1.2248574,0.120431975,0.01572109,1.0887043,0.43513307
4086,0.17833462,0.06473782,0.009470735,0.104126066,1.2500273,0.11936391,0.01821207,1.1124513,0.44141474
4087,0.1755364,0.06417927,0.009229837,0.10212728,1.283673,0.11786929,0.021992138,1.1438116,0.44797286
4088,0.17723867,0.06352836,0.011114023,0.10259629,1.3106624,0.11691741,0.024095349,1.1696496,0.45411316
4089,0.18143187,0.06455461,0.012424084,0.10445318,1.3162807,0.11552816,0.022036161,1.1787164,0.45976147
4090,0.18614006,0.06038821,0.0114100315,0.114341825,1.3062007,0.11469206,0.021896467,1.1696122,0.46358672
4091,0.17833103,0.06305009,0.006373174,0.10890777,1.3582296,0.11729395,0.034000233,1.2069354,0.46631756
4092,0.17446995,0.05936837,0.011719361,0.10338221,1.3713754,0.11410687,0.03518684,1.2220818,0.47338685
4093,0.18782806,0.06275808,0.011894384,0.11317561,1.3931084,0.11636354,0.033075158,1.2436696,0.4770185
4094,0.18500686,0.07357257,0.024781853,0.086652435,1.3943049,0.11818359,0.03174189,1.2443794,0.4860777
4095,0.30045694,0.047900036,0.054382302,0.19817461,1.1543137,0.11681509,0.04663001,0.9908686,0.47200435
4096,0.21455708,0.076390356,0.020770583,0.11739615,1.183971,0.14190112,0.03311397,1.008956,0.45451072
4097,0.1863416,0.06625014,0.023209207,0.096882254,1.1824906,0.12947683,0.03462595,1.0183878,0.44287738
4098,0.21890642,0.060407642,0.02292221,0.13557656,1.1907699,0.1218497,0.034751408,1.0341688,0.4279436
4099,0.20979846,0.062028263,0.03409059,0.11367961,1.0947078,0.11163139,0.035004638,0.9480718,0.42540452
4100,0.20366967,0.06616151,0.02673581,0.11077235,1.2389072,0.13314159,0.043406103,1.0623596,0.42032546
4101,0.22037847,0.062202785,0.05100484,0.10717085,1.1806347,0.095819175,0.05146175,1.0333538,0.4240326
4102,0.21863793,0.055722386,0.041872643,0.1210429,1.3124923,0.13328539,0.053772237,1.1254346,0.42909577
4103,0.23144296,0.078312956,0.051186237,0.10194375,1.1982552,0.10020536,0.058435056,1.0396148,0.44298276
4104,0.26269758,0.05606846,0.03658814,0.17004098,1.1333402,0.1398725,0.03906884,0.95439893,0.43871266
4105,0.23695958,0.07036341,0.045294713,0.12130145,1.1209278,0.11281096,0.059512366,0.9486045,0.43984717
4106,0.20713508,0.074428916,0.027546044,0.10516012,1.1527442,0.1534574,0.02737718,0.9719096,0.42817733
4107,0.2314297,0.058067843,0.03831861,0.13504325,1.0518466,0.11421742,0.05598875,0.88164043,0.4268372
4108,0.24012002,0.06408567,0.01116799,0.16486636,1.0239354,0.13150533,0.022026848,0.87040323,0.40749574
4109,0.19358146,0.05991636,0.030644625,0.10302047,1.1463195,0.11221605,0.03865985,0.9954436,0.4112156
4110,0.18132415,0.06441443,0.0069920993,0.10991762,1.1907636,0.1215373,0.014665726,1.0545605,0.40842187
4111,0.19241893,0.061928034,0.026182186,0.10430872,1.1771338,0.10375792,0.031160045,1.0422158,0.42238677
4112,0.20708257,0.062037837,0.021671228,0.123373516,1.2508805,0.13216546,0.0318446,1.0868704,0.4240304
4113,0.20832708,0.066594325,0.049179554,0.092553206,1.2269722,0.0983199,0.051161356,1.0774909,0.44194072
4114,0.21750161,0.05827396,0.030163944,0.12906371,1.2825705,0.1426001,0.04164934,1.0983211,0.43988925
4115,0.2321553,0.06332139,0.061103035,0.10773087,1.2082155,0.09569131,0.054386728,1.0581374,0.4522705
4116,0.2250812,0.062085453,0.035320107,0.12767565,1.3076158,0.1482453,0.044192757,1.1151776,0.44260442
4117,0.23872942,0.06252131,0.068291456,0.107916646,1.2166201,0.09303144,0.0639422,1.0596465,0.45141435
4118,0.20977685,0.061855495,0.018303739,0.12961762,1.2593682,0.13923793,0.025257606,1.0948726,0.4408986
4119,0.20970775,0.057900112,0.04236443,0.10944321,1.2268434,0.097816415,0.042604763,1.0864222,0.4492069
4120,0.20536351,0.06022278,0.019001069,0.12613966,1.2971667,0.13402012,0.030604716,1.1325419,0.4410043
4121,0.20388764,0.06528743,0.039074637,0.09952556,1.2675261,0.10273416,0.044087395,1.1207045,0.45515648
4122,0.1954793,0.059061557,0.0077402713,0.12867747,1.2573253,0.12571551,0.01529169,1.1163181,0.44917
4123,0.19264954,0.05768458,0.024278233,0.11068672,1.2741715,0.10405326,0.028930396,1.1411878,0.45725918
4124,0.1852079,0.059009742,0.013027184,0.113170974,1.3599757,0.1278164,0.034438383,1.1977209,0.4546009
4125,0.1893956,0.06539783,0.026006578,0.09799119,1.3657209,0.10419712,0.03500587,1.2265179,0.46988305
4126,0.20250082,0.055837225,0.017959645,0.12870395,1.3003298,0.11675181,0.023325315,1.1602527,0.47065625
4127,0.19243935,0.066092074,0.011484069,0.114863195,1.2920176,0.11401626,0.01993293,1.1580684,0.47350162
4128,0.20319422,0.056167852,0.01677464,0.13025172,1.3138767,0.12259263,0.029084755,1.1621994,0.46688834
4129,0.18712999,0.057742823,0.015083062,0.1143041,1.3451307,0.11567693,0.024669683,1.204784,0.47277153
4130,0.21195164,0.060410276,0.0553562,0.09618517,1.3916061,0.10696829,0.064019725,1.2206181,0.48242906
4131,0.22848749,0.060427308,0.016040038,0.15202014,1.2258382,0.11862381,0.028556181,1.0786582,0.47422424
4132,0.23631063,0.059131365,0.028722612,0.14845666,1.2471993,0.12216268,0.03897448,1.0860621,0.4603273
4133,0.19307838,0.060221497,0.020578805,0.11227808,1.2877086,0.12882201,0.026691673,1.132195,0.4612108
4134,0.22531046,0.062408198,0.052532487,0.11036977,1.2486775,0.106783755,0.055477586,1.0864161,0.4642096
4135,0.2299034,0.059293736,0.034674782,0.13593487,1.226294,0.1191935,0.040905878,1.0661947,0.45459396
4136,0.20001341,0.054656968,0.026816905,0.11853954,1.3100169,0.120045334,0.04420404,1.1457675,0.44661957
4137,0.20149806,0.06436178,0.041812968,0.0953233,1.3561548,0.1224849,0.051264785,1.1824051,0.45437798
4138,0.21653646,0.06497515,0.038957927,0.112603374,1.2145673,0.1091347,0.041027915,1.0644047,0.46134597
4139,0.2644769,0.060274582,0.042346768,0.16185555,1.1876844,0.124810934,0.06140052,1.001473,0.4498746
4140,0.19258192,0.058414843,0.026672723,0.10749435,1.2673178,0.12187629,0.021628972,1.1238126,0.445488
4141,0.19869319,0.06683812,0.03916332,0.09269174,1.3048388,0.11935272,0.042216316,1.1432698,0.45178723
4142,0.22347021,0.058665156,0.02916283,0.13564223,1.166425,0.11002069,0.028909415,1.0274949,0.448217
4143,0.20157565,0.053732175,0.017102567,0.13074091,1.2750069,0.12169977,0.03525833,1.1180488,0.44358394
4144,0.18753389,0.06533546,0.036175452,0.086022966,1.3595722,0.114398815,0.045079123,1.2000942,0.45403668
4145,0.18677846,0.062452104,0.011900186,0.11242616,1.2474797,0.11738429,0.019813932,1.1102815,0.45674172
4146,0.20774359,0.05850111,0.015338709,0.13390376,1.2415518,0.11341056,0.033020664,1.0951205,0.45862076
4147,0.17303492,0.057376858,0.011811345,0.10384672,1.3828908,0.12032028,0.035508066,1.2270625,0.46029687
4148,0.18250746,0.066738434,0.02789802,0.08787099,1.4295408,0.11039613,0.042740744,1.2764039,0.47217536
4149,0.23427704,0.057043616,0.016936386,0.16029704,1.1681619,0.11271415,0.02192816,1.0335195,0.46958804
4150,0.20907956,0.06444725,0.014288635,0.13034369,1.2538375,0.1285687,0.019734569,1.1055342,0.46496543
4151,0.19026214,0.06263425,0.026696725,0.10093116,1.3178247,0.114843905,0.028408986,1.1745719,0.46533257
4152,0.18574971,0.05601677,0.016530829,0.11320212,1.3223183,0.11372343,0.024058621,1.1845362,0.464822
4153,0.18134302,0.054473598,0.01523477,0.11163465,1.3373591,0.10718133,0.03852298,1.1916548,0.4684997
4154,0.19628352,0.055876076,0.010629861,0.12977758,1.3564502,0.11900104,0.03510413,1.202345,0.4682688
4155,0.17901075,0.072728544,0.017759271,0.08852294,1.4003689,0.109576166,0.032228343,1.2585645,0.48150304
4156,0.20673618,0.054352302,0.01272737,0.13965651,1.2792729,0.118411355,0.021059887,1.1398016,0.4804367
4157,0.19438884,0.060021847,0.011438344,0.12292864,1.2895133,0.112636015,0.019722095,1.1571553,0.48014548
4158,0.17441568,0.05817935,0.009297916,0.106938414,1.3973395,0.12168297,0.025222223,1.2504343,0.47569656
4159,0.18778305,0.059260022,0.02055964,0.10796338,1.4024078,0.10769741,0.03226742,1.262443,0.48261088
4160,0.19128434,0.056527834,0.019886792,0.114869714,1.3730253,0.10635149,0.03998022,1.2266936,0.4842866
4161,0.21250537,0.059220303,0.01658036,0.1367047,1.3780549,0.113712534,0.0430864,1.2212559,0.48467177
4162,0.19110852,0.05675572,0.021802481,0.11255032,1.4356778,0.107770905,0.052467786,1.275439,0.48778898
4163,0.19507119,0.056113724,0.029307395,0.10965008,1.4765165,0.1165452,0.045136392,1.3148348,0.5002878
4164,0.21579644,0.062434193,0.041816227,0.11154602,1.374718,0.09934066,0.043959342,1.231418,0.5084728
4165,0.29910904,0.052136,0.03589505,0.21107797,1.2875466,0.13017361,0.053740226,1.1036328,0.4875442
4166,0.19833156,0.06126565,0.029512614,0.107553296,1.2984902,0.11448668,0.02917721,1.1548263,0.4836603
4167,0.18286467,0.06297582,0.010630067,0.10925878,1.3226366,0.12634881,0.019557258,1.1767305,0.47476143
4168,0.20974904,0.05388002,0.028794127,0.1270749,1.2908626,0.10099529,0.03254333,1.157324,0.47591424
4169,0.19500571,0.05397657,0.018028261,0.12300088,1.4408801,0.121427864,0.072519146,1.246933,0.4639753
4170,0.16742936,0.06306392,0.019868633,0.0844968,1.5137907,0.101976275,0.05971905,1.3520954,0.4810683
4171,0.45143718,0.082906716,0.025875408,0.34265503,0.6282888,0.16904755,0.027758563,0.43148267,0.45769632
4172,0.33423746,0.08372267,0.021624792,0.22889,0.59344804,0.18267712,0.020347428,0.3904235,0.43227524
4173,0.28115618,0.088442,0.011906058,0.18080814,0.60081714,0.17645086,0.013042644,0.41132364,0.3949766
4174,0.2630108,0.083666034,0.013344052,0.16600071,0.5993341,0.1571774,0.014477035,0.42767966,0.36748764
4175,0.26439455,0.07763489,0.011239187,0.17552046,0.57443345,0.1404417,0.010646324,0.42334542,0.35270128
4176,0.26419938,0.07548616,0.009785274,0.17892796,0.5393492,0.13566928,0.010991083,0.3926888,0.34480068
4177,0.26319987,0.08355855,0.007690961,0.17195034,0.51110226,0.14033075,0.009277645,0.3614939,0.3412442
4178,0.25769693,0.08857735,0.00606978,0.1630498,0.5041027,0.14791588,0.008395063,0.3477918,0.34012055
4179,0.2502426,0.084610455,0.006702082,0.15893005,0.5071809,0.15019226,0.009159067,0.3478296,0.33899972
4180,0.24629727,0.08147257,0.0069555934,0.15786912,0.51363313,0.14963058,0.008698492,0.35530403,0.33827728
4181,0.24421582,0.08149775,0.0064373743,0.15628068,0.52037966,0.14971054,0.008704687,0.3619644,0.3380622
4182,0.2458608,0.08241266,0.007011071,0.15643707,0.5195453,0.14893734,0.009084186,0.3615238,0.33760938
4183,0.24671355,0.08276426,0.006710511,0.15723877,0.5190825,0.14895399,0.008818069,0.36131042,0.33720466
4184,0.24657191,0.08208769,0.005987041,0.15849718,0.52178997,0.14865513,0.008163014,0.36497182,0.33694378
4185,0.24692589,0.080740474,0.0061881263,0.15999728,0.52583456,0.1469797,0.008193501,0.37066135,0.33661544
4186,0.24683562,0.07995185,0.0063198647,0.1605639,0.53229344,0.14581542,0.008568303,0.37790972,0.33644906
4187,0.24741912,0.0798867,0.006246837,0.1612856,0.5383507,0.14510319,0.008606878,0.3846406,0.3364695
4188,0.24799299,0.07945936,0.0063836924,0.16214994,0.54404557,0.14438698,0.0089718,0.3906868,0.3365605
4189,0.24842355,0.07868767,0.0065104137,0.16322546,0.54975474,0.14382447,0.009205942,0.3967243,0.33674267
4190,0.24855426,0.077938095,0.0065336884,0.16408248,0.5564701,0.1433933,0.00934002,0.4037368,0.33700836
4191,0.24877182,0.077348165,0.006646071,0.16477758,0.563996,0.14267528,0.009603216,0.41171753,0.33734012
4192,0.24905124,0.07688114,0.006719799,0.1654503,0.572349,0.14181316,0.009853379,0.42068246,0.33778468
4193,0.24926382,0.07629409,0.006770151,0.16619958,0.58111876,0.14098172,0.010093686,0.43004334,0.33828613
4194,0.2494162,0.075598024,0.006827862,0.16699032,0.59023285,0.14014694,0.010312894,0.43977302,0.3388469
4195,0.24928543,0.074939616,0.006843254,0.16750257,0.6003518,0.13931239,0.010547384,0.45049202,0.33952224
4196,0.24892059,0.07432663,0.006858019,0.16773595,0.61150354,0.13845628,0.010798974,0.4622483,0.34029397
4197,0.24819174,0.07371559,0.0068437736,0.16763239,0.6239849,0.13757665,0.011060585,0.47534764,0.34117395
4198,0.2470675,0.073056184,0.006814519,0.1671968,0.637943,0.13661943,0.011333211,0.48999038,0.34218076
4199,0.24539647,0.072343014,0.006773854,0.1662796,0.6537281,0.13558738,0.011635613,0.50650513,0.3433326
4200,0.24304372,0.0716174,0.0067037116,0.1647226,0.67185086,0.13447459,0.011946907,0.52542937,0.34467086
4201,0.23987854,0.070854604,0.006623162,0.16240077,0.6929394,0.13322665,0.012289836,0.54742295,0.34624577
4202,0.23582906,0.07001367,0.0065376293,0.15927775,0.7177057,0.13180849,0.012663309,0.57323396,0.34812862
4203,0.23081239,0.0690635,0.0064640776,0.1552848,0.74714977,0.13016751,0.013086881,0.60389537,0.350429
4204,0.22490665,0.06797739,0.0064545604,0.15047471,0.7823256,0.1282458,0.013564105,0.64051574,0.35329187
4205,0.21836874,0.066732764,0.0065627634,0.1450732,0.8242831,0.1260087,0.014013729,0.68426067,0.35693368
4206,0.21175924,0.065297864,0.006888354,0.13957302,0.8736023,0.123413265,0.01425102,0.735938,0.3616745
4207,0.2055694,0.063696414,0.00748876,0.13438423,0.9306008,0.120515645,0.014172475,0.7959127,0.36795005
4208,0.19989626,0.062033698,0.00835289,0.12950967,0.99522007,0.1176303,0.014201691,0.86338806,0.37622085
4209,0.19432004,0.06059943,0.009086644,0.12463396,1.06432,0.11548404,0.014246266,0.9345897,0.38683343
4210,0.18862082,0.059799507,0.009163434,0.11965788,1.1288363,0.114974596,0.013193186,1.0006685,0.39966524
4211,0.18305638,0.05960296,0.008541251,0.11491218,1.182285,0.11605367,0.011501064,1.0547302,0.41362134
4212,0.17814079,0.059160452,0.007828286,0.111152045,1.2282733,0.117067955,0.010287774,1.1009176,0.42703828
4213,0.17434672,0.058648605,0.007627138,0.10807096,1.2713698,0.11719297,0.010459608,1.1437173,0.43911144
4214,0.1716195,0.05851206,0.007961723,0.10514572,1.3142223,0.1163941,0.012697828,1.1851304,0.44995522
4215,0.17050104,0.057784915,0.008732663,0.10398346,1.3583113,0.114089176,0.017705798,1.2265164,0.4597526
4216,0.17003171,0.05708943,0.008978287,0.10396399,1.402178,0.11177684,0.024715245,1.2656859,0.46907634
4217,0.17029014,0.056719784,0.009042641,0.10452771,1.4463104,0.109923035,0.032763086,1.3036243,0.47854373
4218,0.17205484,0.056644022,0.009299631,0.10611119,1.4885945,0.10806912,0.041043364,1.3394821,0.48847604
4219,0.17369069,0.056866035,0.009531052,0.107293606,1.5276037,0.10657288,0.0479711,1.3730597,0.499113
4220,0.17594528,0.056304622,0.00924483,0.11039583,1.5599699,0.105825536,0.055717018,1.3984274,0.5092514
4221,0.17457616,0.05633748,0.0078172665,0.11042143,1.6002696,0.105302446,0.06755864,1.4274085,0.5190989
4222,0.18647823,0.054144744,0.009021221,0.12331227,1.5782816,0.107023366,0.061792832,1.4094654,0.5260732
4223,0.1634807,0.06748196,0.007499618,0.08849912,1.6594568,0.110453464,0.061040748,1.4879626,0.5377404
4224,0.52244574,0.07403777,0.03803154,0.41037643,0.6802843,0.16861291,0.04987427,0.46179715,0.50091577
4225,0.3661393,0.075225934,0.03269216,0.2582212,0.62313825,0.16321877,0.031809766,0.4281097,0.45401686
4226,0.28404245,0.092605285,0.013948874,0.17748828,0.64465153,0.17844376,0.01554581,0.45066196,0.40430677
4227,0.26619297,0.08264274,0.014180249,0.16936998,0.6152931,0.15678357,0.014125705,0.44438383,0.36949918
4228,0.26753336,0.072442904,0.010416687,0.18467377,0.56975603,0.1371512,0.011306717,0.42129815,0.35210106
4229,0.2656765,0.076838315,0.009120988,0.17971718,0.52534115,0.13683772,0.010971239,0.3775322,0.3428382
4230,0.2627372,0.08751577,0.008238983,0.16698246,0.4968136,0.14375684,0.009774502,0.34328225,0.33914557
4231,0.2523936,0.087118566,0.0069860476,0.158289,0.4972717,0.1499691,0.009138879,0.3381637,0.33834797
4232,0.24616383,0.08312,0.0072641955,0.15577963,0.5033449,0.14964034,0.008575036,0.3451295,0.3371233
4233,0.24351877,0.08201641,0.0069716363,0.15453072,0.5090921,0.14927545,0.008636615,0.35118002,0.33636948
4234,0.24470425,0.082625344,0.0072884667,0.15479045,0.5072905,0.14939415,0.009132045,0.3487643,0.33620536
4235,0.24601331,0.08315015,0.0075882245,0.15527494,0.5029639,0.1500117,0.008938129,0.34401408,0.3357836
4236,0.24482039,0.08289444,0.00641948,0.15550648,0.50546384,0.15095623,0.007881047,0.34662658,0.33548883
4237,0.24471763,0.081763,0.0062995697,0.15665506,0.51049995,0.14889134,0.0073629986,0.3542456,0.33516037
4238,0.24448663,0.08031126,0.006841584,0.15733378,0.5173614,0.14638208,0.008201885,0.36277744,0.33474115
4239,0.24541709,0.08007767,0.006535758,0.15880366,0.5218641,0.14555934,0.0079656895,0.3683391,0.3346401
4240,0.24619794,0.07978504,0.006475478,0.15993743,0.52575594,0.14515726,0.008103215,0.37249547,0.3346385
4241,0.2464367,0.079038225,0.006710325,0.16068815,0.5303446,0.14466041,0.008440105,0.37724409,0.33465603
4242,0.2464095,0.07825524,0.0066192164,0.16153504,0.53631103,0.14439315,0.008445572,0.3834723,0.3347878
4243,0.2468521,0.077578746,0.0067285164,0.16254485,0.54254967,0.14359312,0.008737306,0.39021924,0.33494827
4244,0.24760062,0.077142894,0.006840729,0.16361699,0.54898614,0.14264,0.009070121,0.397276,0.33520126
4245,0.24826263,0.0766682,0.006837425,0.164757,0.55527174,0.14197463,0.009244212,0.4040529,0.335485
4246,0.2488256,0.07599923,0.0068748584,0.1659515,0.5615613,0.14131434,0.009412597,0.41083434,0.33579376
4247,0.24933574,0.07539695,0.0068849823,0.1670538,0.5683747,0.14066434,0.009604047,0.4181063,0.33620113
4248,0.24990848,0.07495849,0.006902979,0.16804701,0.5753645,0.1400261,0.00979023,0.4255481,0.33664474
4249,0.25043905,0.074535124,0.0069173183,0.1689866,0.5826017,0.13939916,0.00997126,0.4332313,0.33712596
4250,0.25084704,0.074017726,0.006919234,0.16991007,0.59025323,0.13876158,0.010153464,0.44133818,0.3376725
4251,0.25114453,0.073482774,0.006920607,0.17074116,0.5982156,0.1381239,0.010323474,0.4497682,0.33826178
4252,0.25127554,0.073011644,0.006886003,0.1713779,0.60680705,0.13751481,0.010480602,0.45881164,0.3389119
4253,0.2513387,0.07254361,0.00687054,0.17192455,0.61594385,0.1368534,0.010649136,0.4684413,0.33961904
4254,0.25119525,0.07204104,0.0068442775,0.17230995,0.6259136,0.13615938,0.010846316,0.4789079,0.34039724
4255,0.25088122,0.071523175,0.0068245297,0.17253351,0.6366793,0.13544112,0.011037701,0.4902005,0.3412561
4256,0.25019786,0.07100597,0.006804712,0.17238718,0.64867204,0.13470097,0.011263117,0.50270796,0.34221435
4257,0.24921077,0.070480414,0.006787899,0.17194247,0.66189253,0.133927,0.011467728,0.5164978,0.3432849
4258,0.24768429,0.06992034,0.006767952,0.170996,0.6769309,0.1330886,0.011704773,0.5321375,0.34450147
4259,0.24566586,0.069327116,0.0067625376,0.16957621,0.6938718,0.13217734,0.011930186,0.5497643,0.3458857
4260,0.24285261,0.068709396,0.0067463587,0.16739686,0.7135184,0.13118567,0.012179527,0.5701532,0.3474967
4261,0.23929411,0.06803546,0.0067569213,0.16450173,0.7362266,0.13007255,0.012453074,0.593701,0.34938836
4262,0.23472476,0.06729477,0.0067777443,0.16065225,0.76316994,0.12880194,0.012779834,0.6215882,0.3516611
4263,0.2292524,0.066434845,0.0068802238,0.15593733,0.7952247,0.12730989,0.01319616,0.6547187,0.35442996
4264,0.22291042,0.06544835,0.0070800246,0.15038204,0.8337858,0.1255278,0.013679905,0.69457805,0.3578856
4265,0.21595554,0.064252086,0.007420085,0.14428337,0.88026094,0.123366855,0.0141699435,0.7427241,0.36231112
4266,0.20871758,0.06279928,0.007834297,0.13808401,0.93656224,0.12068534,0.014758038,0.80111885,0.36815593
4267,0.20131737,0.06103259,0.008379603,0.13190518,1.0061007,0.117541976,0.016704256,0.8718544,0.37605718
4268,0.19389234,0.059269875,0.009006768,0.1256157,1.0885776,0.11466996,0.020389546,0.95351815,0.3868106
4269,0.18707195,0.05860476,0.009334825,0.11913238,1.1643903,0.11405712,0.020299027,1.0300342,0.4008387
4270,0.18108803,0.059663713,0.008666216,0.11275811,1.2153474,0.1165823,0.017422732,1.0813423,0.41659617
4271,0.17705289,0.05873229,0.008770153,0.10955044,1.2559832,0.117580436,0.015025962,1.1233768,0.43078053
4272,0.17376263,0.059086636,0.0076744873,0.10700151,1.2880113,0.11879499,0.012679201,1.1565372,0.4426514
4273,0.17139405,0.058884054,0.008241529,0.10426847,1.3203075,0.11756418,0.012894653,1.1898487,0.4526614
4274,0.1719698,0.057284415,0.009977415,0.104707964,1.3612515,0.1144891,0.013974275,1.2327881,0.4607092
4275,0.17146784,0.059418812,0.009563363,0.102485664,1.3832589,0.11315401,0.014370058,1.2557349,0.46912643
4276,0.1762569,0.053567793,0.013568463,0.109120645,1.4173416,0.110062145,0.0187144,1.288565,0.47524184
4277,0.16856468,0.063497305,0.005139104,0.09992826,1.4593006,0.115732744,0.016134191,1.3274337,0.48295292
4278,0.17890964,0.051864013,0.02032127,0.10672436,1.4690125,0.106100336,0.029015927,1.3338963,0.4931369
4279,0.17307138,0.058471367,0.008153806,0.106446214,1.565168,0.11587316,0.042614322,1.4066806,0.4986653
4280,0.18282515,0.062179,0.037100315,0.083545834,1.5971487,0.10062637,0.048174027,1.4483483,0.5202678
4281,0.3476392,0.048726007,0.11583938,0.1830738,1.3970381,0.11736387,0.097650304,1.1820239,0.50430524
4282,0.2563315,0.087302595,0.049815226,0.1192137,1.1640451,0.13921697,0.050793402,0.9740347,0.4918455
4283,0.26064888,0.07981425,0.048557308,0.13227732,1.055609,0.20080744,0.041521937,0.81327957,0.43701228
4284,0.29481933,0.050603896,0.09517188,0.14904355,0.93014157,0.1204159,0.08251834,0.7272073,0.402202
4285,0.27394757,0.06849311,0.037323523,0.16813093,0.8685932,0.13044418,0.04329374,0.6948553,0.37338743
4286,0.22369204,0.06777604,0.037096288,0.11881971,0.9037493,0.12263805,0.039560933,0.7415503,0.36323234
4287,0.22098477,0.06466432,0.014324561,0.14199589,0.8985198,0.11898837,0.023259727,0.7562717,0.3653717
4288,0.21593109,0.058184687,0.015148445,0.14259796,0.91003215,0.11374767,0.019960325,0.77632415,0.3639294
4289,0.18890327,0.06219837,0.015293486,0.111411415,1.0436566,0.11983097,0.038940948,0.8848847,0.37648922
4290,0.19425091,0.06356465,0.009724885,0.120961376,1.0504851,0.112707354,0.019979289,0.91779846,0.3885709
4291,0.18165667,0.056014378,0.010749257,0.11489304,1.1553628,0.1173771,0.016980384,1.0210054,0.40303907
4292,0.18334386,0.06113876,0.008587629,0.11361747,1.2137194,0.1142842,0.016998963,1.0824362,0.42124367
4293,0.19626792,0.05816871,0.0305204,0.10757881,1.2572374,0.10783786,0.037094228,1.1123053,0.4424675
4294,0.19118324,0.057802644,0.020681094,0.11269951,1.3418243,0.11273604,0.02339389,1.2056943,0.45732087
4295,0.19141984,0.061045688,0.01475323,0.11562093,1.3083842,0.11434344,0.015191167,1.1788496,0.46992126
4296,0.17740104,0.05406514,0.01703729,0.106298596,1.4793789,0.120253265,0.040099133,1.3190266,0.47866395
4297,0.19818094,0.07186089,0.039366636,0.08695341,1.5212713,0.10333928,0.06336559,1.3545665,0.49806893
4298,0.2647218,0.045722794,0.0852565,0.1337425,1.4261934,0.11462839,0.07745565,1.2341093,0.5004087
4299,0.22809693,0.079278864,0.03979631,0.10902176,1.3989761,0.12254387,0.06367255,1.2127597,0.49271476
4300,0.2153458,0.061308652,0.038382504,0.115654655,1.2951705,0.13554654,0.039694875,1.1199291,0.47558838
4301,0.23038995,0.055470854,0.036217865,0.13870123,1.2553915,0.13112272,0.056793682,1.0674751,0.461677
4302,0.27529386,0.056976497,0.063378096,0.15493926,1.112658,0.104880445,0.05445442,0.9533232,0.45387027
4303,0.23812835,0.072014146,0.06140967,0.10470453,1.3028154,0.1422246,0.06682133,1.0937696,0.44275978
4304,0.23480436,0.059514944,0.07030738,0.104982026,1.2645414,0.10280995,0.06726398,1.0944674,0.4334003
4305,0.21248549,0.05504032,0.03495551,0.12248966,1.2748812,0.122981526,0.04959506,1.1023047,0.43061227
4306,0.21983948,0.05931854,0.032104503,0.12841643,1.1558828,0.105174065,0.033011373,1.0176975,0.43301946
4307,0.18661365,0.05804472,0.019505003,0.10906393,1.3396941,0.117223315,0.024807138,1.1976637,0.436492
4308,0.18757236,0.06252595,0.018921848,0.10612457,1.3555294,0.10034647,0.022146648,1.2330363,0.44796667
4309,0.20125552,0.053914636,0.034239937,0.113100946,1.3768291,0.10988237,0.031831577,1.2351152,0.4671902
4310,0.1900838,0.060479056,0.020795664,0.108809076,1.3586015,0.108742565,0.029492058,1.2203668,0.48116958
4311,0.20920695,0.05038631,0.027917717,0.13090293,1.3707633,0.11752297,0.041800614,1.2114397,0.4785843
4312,0.20314707,0.05766872,0.026272317,0.11920603,1.4485828,0.11858275,0.049338367,1.2806617,0.48675686
4313,0.2282978,0.06543589,0.07939968,0.083462246,1.5628278,0.109799236,0.10885779,1.3441708,0.5011882
4314,0.2618947,0.056678277,0.065397725,0.13981871,1.3307261,0.111235954,0.078652196,1.140838,0.49990836
4315,0.28070432,0.061713565,0.06434255,0.1546482,1.2594795,0.13529864,0.08669433,1.0374866,0.4714443
4316,0.19585285,0.064895704,0.018143738,0.112813406,1.2847527,0.13816035,0.03207397,1.1145184,0.46435973
4317,0.24398877,0.060886532,0.041210216,0.14189202,1.0984435,0.11677597,0.041951258,0.9397162,0.4457801
4318,0.2652677,0.06672155,0.0469117,0.15163444,1.0975918,0.124001026,0.048152063,0.92543864,0.42655563
4319,0.20138468,0.05714913,0.040199477,0.10403607,1.2220774,0.11482413,0.047587723,1.0596656,0.41818357
4320,0.20370269,0.05752906,0.020556089,0.12561753,1.1788106,0.10477334,0.03385855,1.0401787,0.4208662
4321,0.19289942,0.05589745,0.009687362,0.12731461,1.1935433,0.120004304,0.009596954,1.0639421,0.42141148
4322,0.17768264,0.056466248,0.022298789,0.0989176,1.3077888,0.10720774,0.02633222,1.1742489,0.4390136
4323,0.17589061,0.059388142,0.011031384,0.10547108,1.3304657,0.10733016,0.018342305,1.2047932,0.44961944
4324,0.18130301,0.054349493,0.010941301,0.116012216,1.3573127,0.10902484,0.036315393,1.2119725,0.46297485
4325,0.17272845,0.058087643,0.006423712,0.1082171,1.475583,0.11718075,0.056213718,1.3021885,0.4759411
4326,0.184519,0.061908197,0.044679407,0.0779314,1.6079652,0.097304165,0.07747915,1.4331819,0.5014736
4327,0.43584454,0.06719602,0.01818359,0.35046494,0.859414,0.1441247,0.02743526,0.687854,0.48338377
4328,0.3470207,0.07694707,0.021600394,0.24847323,0.80979276,0.14046744,0.022281513,0.6470438,0.46059254
4329,0.26954302,0.07750359,0.011776762,0.18026267,0.832382,0.16671288,0.0148886,0.65078056,0.428378
4330,0.2803557,0.06634832,0.017530443,0.19647692,0.74331635,0.13840783,0.01669858,0.5882099,0.3942389
4331,0.28342846,0.063981645,0.009635306,0.20981151,0.6870667,0.12994707,0.014024627,0.543095,0.3729965
4332,0.29568207,0.06815361,0.010811825,0.21671663,0.6341903,0.12837037,0.011766957,0.49405298,0.3590042
4333,0.27157226,0.07234233,0.009533792,0.18969615,0.65774447,0.12825786,0.010664261,0.5188224,0.3545039
4334,0.26080924,0.070982486,0.007994235,0.18183254,0.6688248,0.1300356,0.009441267,0.52934796,0.35238746
4335,0.2477664,0.06994609,0.0066515086,0.1711688,0.6860853,0.13204165,0.009020545,0.5450231,0.35158142
4336,0.24994138,0.069429845,0.0072742505,0.17323728,0.68499726,0.13265093,0.009249178,0.54309714,0.35146615
4337,0.23769185,0.069429405,0.0061375867,0.16212486,0.7190602,0.13272442,0.010119155,0.57621664,0.35266626
4338,0.23181126,0.06734261,0.0078020305,0.15666662,0.7480376,0.12844703,0.011370837,0.6082197,0.35350418
4339,0.21621212,0.06659842,0.0060582226,0.14355548,0.8036658,0.12760757,0.01289883,0.66315943,0.35670295
4340,0.22078937,0.06482667,0.009390136,0.14657257,0.82850415,0.12291592,0.013356611,0.6922316,0.35961315
4341,0.2041699,0.06455188,0.006220894,0.13339712,0.9033845,0.12195556,0.013769056,0.7676599,0.36538246
4342,0.20286494,0.0611935,0.009789348,0.1318821,0.9539361,0.11698319,0.014183146,0.82276976,0.3724692
4343,0.19532222,0.060757577,0.007021257,0.12754339,1.033143,0.115032196,0.0145780975,0.90353274,0.38200447
4344,0.1879176,0.058299396,0.011384686,0.118233524,1.1201755,0.113053545,0.018041605,0.9890803,0.3951195
4345,0.18995714,0.05872676,0.01060107,0.1206293,1.167624,0.10966734,0.01528318,1.0426735,0.4110035
4346,0.17844228,0.05705105,0.006783595,0.11460764,1.2391078,0.1156948,0.008301135,1.115112,0.425406
4347,0.17391719,0.06056529,0.010076387,0.103275515,1.2843434,0.11545613,0.015324718,1.1535625,0.44437802
4348,0.1751025,0.056694154,0.00922036,0.10918798,1.3126459,0.11327153,0.011327734,1.1880467,0.4555631
4349,0.17403355,0.055611353,0.007750707,0.1106715,1.3575332,0.11472785,0.016769316,1.2260361,0.4663943
4350,0.16285992,0.05968486,0.0059582903,0.09721676,1.4243556,0.11728387,0.019229257,1.2878425,0.477032
4351,0.17496523,0.05650958,0.020805767,0.09764988,1.46301,0.10769235,0.031412736,1.3239049,0.48866814
4352,0.18393415,0.056123022,0.016070928,0.1117402,1.4268031,0.107681654,0.024941646,1.2941798,0.49460155
4353,0.1891668,0.05455853,0.012055312,0.12255295,1.477999,0.11089804,0.052252445,1.3148485,0.49401894
4354,0.17817986,0.055881098,0.012789088,0.10950967,1.5806918,0.108948156,0.09835792,1.3733858,0.50298387
4355,0.23013085,0.05702609,0.059729896,0.11337487,1.4728112,0.11272398,0.06061747,1.2994698,0.515301
4356,0.22353789,0.07219002,0.021191739,0.13015614,1.2799674,0.11905116,0.020778123,1.1401381,0.51098365
4357,0.26708066,0.058560073,0.028487094,0.18003349,1.2550225,0.1292492,0.052460052,1.0733132,0.48004276
4358,0.20232216,0.052863866,0.025338946,0.12411935,1.3021383,0.118122004,0.02763317,1.1563832,0.4656809
4359,0.20054688,0.059093416,0.0267603,0.11469316,1.2648689,0.105435796,0.028539618,1.1308935,0.45632577
4360,0.2017928,0.053844225,0.021946108,0.12600248,1.3086972,0.107328944,0.024000276,1.177368,0.45074296
4361,0.1868478,0.049388293,0.021405155,0.116054356,1.4799523,0.10789492,0.070100166,1.3019572,0.45356393
4362,0.16352618,0.06679093,0.021577869,0.07515738,1.6217762,0.1088478,0.06711819,1.4458102,0.48016632
4363,0.42626745,0.111165576,0.041675553,0.27342632,0.5574919,0.21424098,0.041804157,0.30144674,0.4552871
4364,0.31017548,0.1020782,0.030769702,0.17732757,0.5380995,0.23058252,0.03204536,0.2754717,0.41758385
4365,0.25752693,0.09605607,0.01525926,0.14621162,0.52793515,0.19777341,0.014609319,0.31555244,0.3687841
4366,0.24114697,0.09590885,0.013992514,0.1312456,0.5372704,0.17046654,0.014259694,0.3525442,0.34651992
4367,0.23636407,0.092730574,0.008536623,0.13509686,0.5343361,0.15374415,0.01092493,0.369667,0.34296948
4368,0.2375932,0.08594402,0.009346848,0.14230233,0.5043354,0.14565448,0.009954103,0.34872684,0.34244806
4369,0.2391878,0.08929077,0.010757114,0.13913994,0.47437716,0.15304174,0.010461981,0.31087342,0.3421123
4370,0.23903051,0.09904823,0.007068993,0.13291329,0.4593626,0.16492976,0.007167051,0.28726578,0.34264007
4371,0.23701888,0.09854358,0.007994756,0.13048056,0.45840353,0.16705398,0.008505364,0.2828442,0.3417878
4372,0.23380393,0.09309935,0.009878188,0.1308264,0.4647788,0.16460584,0.010476845,0.28969613,0.3403319
4373,0.23221867,0.092030466,0.008767396,0.1314208,0.47141117,0.16477014,0.009545792,0.29709524,0.33978507
4374,0.2327989,0.09243774,0.008345245,0.13201591,0.47212756,0.16412038,0.009444528,0.29856265,0.3393671
4375,0.23501855,0.09200982,0.009286688,0.13372204,0.46884578,0.16178024,0.010203445,0.2968621,0.33877382
4376,0.23558271,0.090782225,0.008722262,0.13607822,0.46925092,0.16061534,0.009511917,0.29912364,0.33835846
4377,0.23502067,0.08905017,0.007830129,0.13814037,0.47346985,0.15904884,0.008791314,0.3056297,0.3379237
4378,0.23582071,0.08799525,0.008111237,0.13971423,0.4766984,0.15627792,0.00891234,0.31150815,0.33737743
4379,0.23663816,0.087738805,0.0081536,0.14074574,0.47895595,0.15518479,0.008872076,0.3148991,0.33691233
4380,0.23708369,0.08747234,0.007793047,0.1418183,0.48027062,0.155477,0.008502013,0.3162916,0.33652732
4381,0.23787434,0.08675263,0.007837605,0.14328411,0.48070854,0.15510194,0.008346244,0.31726035,0.33613816
4382,0.23830622,0.08589047,0.007865014,0.14455074,0.4822514,0.15443663,0.008297897,0.31951687,0.3357806
4383,0.23859146,0.085373886,0.007685728,0.14553185,0.48452252,0.15386546,0.008115601,0.32254145,0.3354566
4384,0.2391578,0.08498769,0.0076174443,0.14655265,0.48644155,0.153033,0.0080171805,0.32539135,0.3351274
4385,0.23967311,0.08442556,0.0075822487,0.14766529,0.48841083,0.15212962,0.008018097,0.32826313,0.3348301
4386,0.24006964,0.08376969,0.0074963486,0.1488036,0.49057537,0.15131356,0.007984673,0.33127716,0.33456498
4387,0.24039352,0.08312807,0.0074271923,0.14983825,0.49292633,0.15052657,0.007984258,0.3344155,0.33429855
4388,0.24067806,0.08256583,0.0073359464,0.15077628,0.4955593,0.14980468,0.007993257,0.33776137,0.33406234
4389,0.24094266,0.082027584,0.0072301263,0.15168494,0.49845082,0.14913662,0.008008792,0.3413054,0.3338673
4390,0.24119502,0.081453815,0.0071611283,0.15258008,0.50146544,0.14846686,0.008072921,0.34492567,0.33369094
4391,0.24146807,0.08088807,0.007088837,0.15349115,0.5045226,0.14782083,0.008130328,0.34857145,0.33354178
4392,0.2417489,0.08033409,0.007009003,0.15440582,0.50768876,0.147202,0.008195196,0.35229158,0.3334262
4393,0.24207519,0.07979971,0.0069495747,0.1553259,0.5109046,0.14657645,0.008283126,0.35604504,0.33333698
4394,0.24244177,0.0793044,0.006886386,0.156251,0.51416016,0.14597195,0.00836271,0.35982552,0.33327672
4395,0.24283625,0.078827925,0.006824962,0.15718336,0.5174447,0.14539014,0.008443207,0.3636113,0.33324516
4396,0.24327517,0.07835891,0.006778178,0.15813807,0.5206989,0.14481993,0.008528498,0.3673505,0.33323917
4397,0.24373496,0.07790907,0.006728255,0.15909764,0.52396375,0.14428389,0.008605025,0.37107486,0.33326024
4398,0.2442154,0.07748325,0.00668041,0.16005173,0.5272426,0.1437701,0.008674371,0.37479812,0.3333065
4399,0.2447154,0.07707455,0.0066417344,0.1609991,0.5305267,0.14326912,0.0087432405,0.37851432,0.33337525
4400,0.24523343,0.07668075,0.0066052824,0.1619474,0.5338084,0.14278813,0.0088040875,0.3822162,0.33346596
4401,0.24576643,0.07629838,0.00657277,0.16289529,0.5370935,0.14232059,0.008859672,0.38591322,0.33357662
4402,0.24630721,0.075928174,0.0065452065,0.16383383,0.5403994,0.14186257,0.00891316,0.38962364,0.33370563
4403,0.24685076,0.075572036,0.0065193465,0.16475938,0.5437349,0.14141795,0.008961138,0.39335582,0.33385238
4404,0.2473932,0.07522596,0.006496707,0.16567054,0.5471063,0.14098467,0.009006973,0.3971147,0.33401585
4405,0.24793243,0.07488753,0.0064773452,0.16656755,0.5505224,0.14056085,0.009051466,0.40091005,0.33419555
4406,0.24846332,0.07455652,0.00646014,0.16744666,0.55399823,0.14014639,0.009095439,0.40475643,0.3343913
4407,0.24898458,0.07423248,0.0064458516,0.16830625,0.5575417,0.13973963,0.009140536,0.40866154,0.3346028
4408,0.2494934,0.07391448,0.0064341584,0.16914476,0.56116426,0.1393398,0.009187734,0.41263676,0.33483052
4409,0.24998865,0.07360146,0.00642494,0.16996224,0.56487364,0.13894613,0.0092379125,0.41668957,0.33507472
4410,0.25046888,0.07329247,0.006417973,0.17075843,0.5686802,0.13855779,0.00929217,0.42083028,0.3353359
4411,0.25093332,0.07298716,0.0064134,0.17153275,0.5725929,0.13817355,0.009351568,0.42506778,0.33561492
4412,0.2513808,0.07268507,0.0064107706,0.17228495,0.57662076,0.13779296,0.009416759,0.42941102,0.33591244
4413,0.25181013,0.07238567,0.006410155,0.1730143,0.5807725,0.1374156,0.009488879,0.43386802,0.33622947
4414,0.252221,0.07208863,0.0064113964,0.17372096,0.5850564,0.13704078,0.0095685,0.43844718,0.33656704
4415,0.25261152,0.07179341,0.0064141448,0.17440395,0.5894806,0.13666816,0.009656123,0.4431563,0.3369261
4416,0.2529809,0.07149973,0.0064186356,0.17506252,0.5940541,0.13629644,0.00975266,0.44800502,0.3373079
4417,0.25332713,0.07120749,0.0064244918,0.17569514,0.59878635,0.13592596,0.009858016,0.45300236,0.33771342
4418,0.2536481,0.070916526,0.0064317356,0.17629986,0.6036854,0.13555577,0.0099724615,0.45815715,0.33814403
4419,0.2539415,0.07062652,0.006440109,0.17687488,0.6087614,0.13518563,0.0100959055,0.46347988,0.33860087
4420,0.25420344,0.07033722,0.006449607,0.17741662,0.6140264,0.13481502,0.010228441,0.468983,0.3390855
4421,0.25443128,0.07004901,0.0064605377,0.17792173,0.6194902,0.1344435,0.010369588,0.47467712,0.3395992
4422,0.2546196,0.069761515,0.0064726444,0.17838545,0.6251683,0.1340713,0.010519246,0.48057774,0.34014365
4423,0.25476283,0.06947493,0.0064861407,0.17880176,0.63107413,0.13369809,0.010676815,0.48669922,0.34072068
4424,0.25485384,0.06918914,0.006501238,0.17916346,0.63722795,0.13332371,0.010842336,0.4930619,0.34133193
4425,0.25488612,0.06890421,0.0065181525,0.17946376,0.6436482,0.13294804,0.011015238,0.49968493,0.34197947
4426,0.254848,0.06861996,0.0065370956,0.17969096,0.6503655,0.13257055,0.011196246,0.50659865,0.3426655
4427,0.2547304,0.068336286,0.0065584644,0.17983566,0.65740854,0.13219105,0.011385158,0.51383233,0.34339234
4428,0.25451803,0.068052925,0.0065824715,0.17988263,0.6648203,0.13180849,0.011583184,0.52142864,0.34416306
4429,0.25419733,0.06776947,0.006609569,0.17981829,0.67264646,0.13142152,0.01179093,0.529434,0.34498084
4430,0.25374684,0.06748521,0.0066397567,0.17962188,0.6809533,0.1310287,0.012010046,0.5379146,0.3458499
4431,0.25314617,0.067199424,0.0066735875,0.17927314,0.6898138,0.13062759,0.012242283,0.5469439,0.3467752
4432,0.25236627,0.066911094,0.0067111095,0.17874406,0.6993257,0.13021502,0.012490272,0.55662036,0.3477635
4433,0.25137752,0.06661887,0.0067530544,0.17800559,0.7096016,0.1297872,0.012756895,0.5670575,0.34882295
4434,0.25013897,0.06632095,0.006799089,0.17701893,0.72079045,0.12933926,0.013045509,0.5784057,0.34996456
4435,0.2486071,0.06601462,0.006850266,0.17574222,0.7330698,0.128864,0.013361407,0.59084433,0.3512023
4436,0.24672961,0.065696865,0.0069069695,0.17412578,0.74666244,0.12835263,0.013710578,0.60459924,0.3525549
4437,0.24444884,0.065363385,0.0069698775,0.17211558,0.7618413,0.12779374,0.014101226,0.61994636,0.35404754
4438,0.24170473,0.06500887,0.0070383805,0.16965748,0.7789361,0.1271724,0.014542906,0.6372208,0.35571456
4439,0.23843908,0.064626895,0.0071095643,0.16670263,0.79834306,0.12647253,0.01504448,0.6568261,0.35760307
4440,0.23460677,0.06420811,0.0071770716,0.1632216,0.8205405,0.12567107,0.0156109575,0.67925847,0.35977733
4441,0.23017576,0.063737735,0.007230867,0.15920717,0.8461491,0.12473563,0.01623422,0.7051793,0.3623266
4442,0.22514321,0.06319282,0.0072633517,0.15468703,0.8759858,0.123615265,0.016876334,0.7354942,0.36537153
4443,0.21956383,0.06254206,0.007288775,0.14973299,0.91109776,0.12223878,0.017430464,0.7714285,0.36907962
4444,0.21363717,0.061744183,0.007384922,0.14450806,0.95269156,0.12051769,0.017665043,0.81450886,0.37369424
4445,0.20776935,0.060747504,0.0077334377,0.13928841,1.0020001,0.1183528,0.017198501,0.8664488,0.3795926
4446,0.20243499,0.059518795,0.008546483,0.13436972,1.0599756,0.11569691,0.015762558,0.92851615,0.38732544
4447,0.1977073,0.058154006,0.009745842,0.12980746,1.126485,0.112801015,0.0139621915,0.9997218,0.3975094
4448,0.19287819,0.056990188,0.010645342,0.12524267,1.1981082,0.11050234,0.012936815,1.074669,0.41052544
4449,0.18718717,0.05645741,0.010523586,0.12020617,1.2663597,0.10988846,0.012552603,1.1439186,0.4259569
4450,0.1810011,0.05651505,0.00955438,0.11493167,1.3231047,0.11116591,0.012041726,1.199897,0.44207802
4451,0.17563638,0.056602884,0.008527736,0.11050577,1.36815,0.113095485,0.011635291,1.2434192,0.4567413
4452,0.17176732,0.056731272,0.0080428105,0.106993236,1.4061812,0.11431887,0.0125830695,1.2792792,0.46896932
4453,0.16924727,0.056581408,0.0083091,0.10435677,1.442732,0.11356842,0.015442492,1.3137211,0.47906142
4454,0.16901682,0.055873603,0.009453905,0.10368931,1.4794629,0.11107593,0.019771114,1.3486158,0.48792067
4455,0.17196175,0.0556289,0.01182473,0.10450813,1.5104543,0.108442016,0.023661282,1.378351,0.4965508
4456,0.17671247,0.055272203,0.01469853,0.106741734,1.5352097,0.10634121,0.026676463,1.402192,0.5047479
4457,0.17661008,0.056189593,0.012663559,0.10775692,1.5602735,0.10626518,0.028433023,1.4255754,0.5125235
4458,0.17494169,0.055819083,0.009839884,0.10928273,1.5885015,0.10604644,0.036784675,1.4456704,0.52057874
4459,0.17415628,0.054312736,0.008716645,0.11112691,1.6396401,0.10589583,0.061968576,1.4717757,0.5293554
4460,0.17174545,0.053727005,0.0076290127,0.110389434,1.6946285,0.10388529,0.08387525,1.5068679,0.54180354
4461,0.18051937,0.05315877,0.012924029,0.114436574,1.707555,0.10447925,0.063521266,1.5395546,0.55315346
4462,0.18560025,0.07875617,0.032256063,0.074588016,1.8347453,0.111008145,0.07134865,1.6523885,0.56616
4463,0.59872013,0.07247064,0.058854036,0.46739545,0.8144809,0.14801806,0.11273119,0.5537317,0.5210626
4464,0.3707019,0.07730497,0.032306693,0.26109025,0.75154436,0.15563083,0.032166965,0.5637466,0.46028605
4465,0.27288663,0.09040069,0.025090985,0.15739498,0.76870203,0.1718947,0.023246538,0.5735608,0.40442026
4466,0.27032256,0.07037716,0.024890399,0.17505501,0.6719674,0.14320345,0.025159793,0.5036042,0.36781844
4467,0.27253845,0.06833208,0.012508009,0.19169836,0.5709512,0.14072824,0.013016224,0.41720676,0.34819728
4468,0.27731022,0.08058066,0.015610828,0.18111873,0.51162374,0.13595465,0.018063433,0.35760564,0.3377529
4469,0.26037824,0.081994005,0.009310351,0.16907388,0.5142849,0.13967232,0.0110274665,0.3635851,0.33666238
4470,0.25029528,0.077954754,0.008900995,0.16343953,0.5266312,0.1410343,0.010221404,0.37537548,0.33542657
4471,0.2466363,0.07862105,0.009353446,0.15866181,0.5290013,0.1429204,0.009455444,0.37662545,0.3345851
4472,0.24996226,0.08058382,0.0085020745,0.16087636,0.5183534,0.14592838,0.009063759,0.36336124,0.33497483
4473,0.2515884,0.07872451,0.008853214,0.16401069,0.5159736,0.14545007,0.009142653,0.3613809,0.334604
4474,0.24729179,0.076148376,0.0072399513,0.16390346,0.5315084,0.1446696,0.007828912,0.37900987,0.33476147
4475,0.24632028,0.07617113,0.007161744,0.16298741,0.5425888,0.14217658,0.0076510794,0.3927611,0.33488792
4476,0.24710342,0.076911174,0.00730659,0.16288565,0.5474258,0.14130995,0.008097549,0.39801833,0.33479637
4477,0.2492503,0.0759718,0.0068084025,0.1664701,0.5511052,0.14110477,0.007803654,0.40219676,0.33511868
4478,0.25007027,0.07378535,0.007419894,0.16886503,0.5595863,0.13884906,0.00866965,0.4120676,0.33532193
4479,0.24897704,0.07328754,0.006846419,0.16884308,0.57241535,0.13810416,0.008572263,0.42573896,0.33578303
4480,0.24935453,0.07324236,0.0068078004,0.16930437,0.58219683,0.13752925,0.008814941,0.43585262,0.33645156
4481,0.24972847,0.07260987,0.006783164,0.17033543,0.59171116,0.13672741,0.009314466,0.44566932,0.33723614
4482,0.2501309,0.07155711,0.006584559,0.17198922,0.6010447,0.1361144,0.0093690995,0.4555612,0.33796874
4483,0.24975468,0.07068184,0.0066347546,0.17243809,0.6125963,0.13513951,0.00990254,0.4675542,0.33880004
4484,0.24996895,0.070474856,0.0065514655,0.17294262,0.6231184,0.13447079,0.010098425,0.4785492,0.3397673
4485,0.24951771,0.06994907,0.0064793276,0.17308931,0.63481945,0.13374689,0.01042991,0.49064267,0.34078723
4486,0.24967852,0.06918761,0.0064899833,0.17400092,0.64545995,0.13291743,0.010557732,0.5019848,0.34181148
4487,0.24881583,0.06853646,0.006342708,0.17393667,0.6583245,0.1321677,0.010848988,0.5153078,0.3430046
4488,0.24874422,0.068092875,0.0064142914,0.17423706,0.66996515,0.13144544,0.011014022,0.5275057,0.34426022
4489,0.2472735,0.06766111,0.006275334,0.17333706,0.68461704,0.13076805,0.011256708,0.5425923,0.34569332
4490,0.24644057,0.067024425,0.0063907783,0.17302537,0.6984787,0.13003212,0.011423608,0.557023,0.34714758
4491,0.24446222,0.06651789,0.006297995,0.17164634,0.7152379,0.12925513,0.011594617,0.57438815,0.3488173
4492,0.24233639,0.06589226,0.006420752,0.17002338,0.73317933,0.12840466,0.011801866,0.5929728,0.35060212
4493,0.23937783,0.06539619,0.006394302,0.16758734,0.7539475,0.127506,0.011888577,0.6145529,0.3526562
4494,0.23538761,0.06467777,0.0065220557,0.16418779,0.7782751,0.12645887,0.012142957,0.63967323,0.3550055
4495,0.2309421,0.064024895,0.006563726,0.16035348,0.8061243,0.12529998,0.012261172,0.6685632,0.35777214
4496,0.22470802,0.063137256,0.006708735,0.15486203,0.84119815,0.12380787,0.012596109,0.70479417,0.36115322
4497,0.21786584,0.06211808,0.006857922,0.14888984,0.8839809,0.122072004,0.013032684,0.7488762,0.36542794
4498,0.21007435,0.06076969,0.0072887396,0.14201592,0.9387972,0.11959249,0.014060062,0.8051446,0.37105358
4499,0.2014671,0.05898584,0.007710362,0.13477089,1.0118977,0.11660464,0.016851282,0.8784418,0.37892845
4500,0.19380268,0.05684511,0.008433463,0.12852411,1.1018721,0.11262534,0.022672705,0.966574,0.3901487
4501,0.18735611,0.05570185,0.008327061,0.123327196,1.191127,0.11046352,0.026256612,1.0544068,0.40551978
4502,0.18230209,0.05708773,0.0075888853,0.11762547,1.2518836,0.11142069,0.024288751,1.1161742,0.4238327
4503,0.1771004,0.05670098,0.008235462,0.11216396,1.3044422,0.11305088,0.020811822,1.1705794,0.44136566
4504,0.1753836,0.05877799,0.0062295645,0.11037604,1.3319554,0.11704042,0.015619308,1.1992956,0.4555953
4505,0.17184687,0.056547076,0.008092061,0.10720772,1.3670979,0.11421906,0.016429892,1.2364489,0.4664192
4506,0.16934411,0.05649494,0.007327636,0.10552154,1.4187968,0.113780476,0.013681859,1.2913345,0.47433487
4507,0.17581189,0.060422573,0.011046488,0.10434282,1.4184986,0.11119013,0.019539988,1.2877685,0.4830404
4508,0.19532454,0.04553449,0.034225564,0.11556449,1.4850395,0.1030918,0.033411916,1.3485358,0.48670837
4509,0.182008,0.07711286,0.011061067,0.09383408,1.5127892,0.12579422,0.032025315,1.3549697,0.4932141
4510,0.2563491,0.042979196,0.088137664,0.12523222,1.4325411,0.0966015,0.07738546,1.2585542,0.49788553
4511,0.19667813,0.051557172,0.034300122,0.11082083,1.6777226,0.122284725,0.078380525,1.4770573,0.49220356
4512,0.24388877,0.1057354,0.0595038,0.07864957,1.689434,0.11800212,0.13248344,1.4389485,0.52310157
4513,0.5596818,0.065328844,0.1967211,0.2976318,1.1555474,0.13959825,0.18936668,0.8265824,0.4923462
4514,0.33571413,0.079986684,0.07076373,0.18496372,0.9967531,0.16930816,0.095238395,0.7322065,0.45613906
4515,0.2576624,0.124097474,0.05828479,0.07528012,0.9597467,0.17931983,0.068261266,0.71216565,0.42431733
4516,0.26272017,0.06672649,0.043834914,0.15215875,0.7916702,0.18948574,0.059104424,0.54308003,0.37697738
4517,0.30128136,0.061394777,0.030161997,0.20972459,0.5850464,0.14269686,0.027194006,0.41515553,0.34933716
4518,0.30895105,0.087633826,0.022356825,0.19896041,0.5187131,0.12708883,0.025536662,0.36608762,0.33633944
4519,0.25615978,0.08856621,0.008959632,0.15863395,0.57461476,0.1397456,0.014777061,0.42009214,0.3357464
4520,0.24532413,0.072091036,0.01684736,0.15638573,0.58397853,0.13528186,0.02455342,0.42414322,0.33441985
4521,0.2441389,0.07218468,0.008879849,0.16307437,0.5756871,0.13772377,0.0099372305,0.4280261,0.33580685
4522,0.2509728,0.07784589,0.008892598,0.16423433,0.56727517,0.13863914,0.011045107,0.41759095,0.33557343
4523,0.2513954,0.075625636,0.010177619,0.16559215,0.5690202,0.14164716,0.012401187,0.41497186,0.33603615
4524,0.24321213,0.071787536,0.006823535,0.16460107,0.5942467,0.1418998,0.009695789,0.4426511,0.33820695
4525,0.24039997,0.07125569,0.009039977,0.1601043,0.6121592,0.13611737,0.011867691,0.46417412,0.33863342
4526,0.24091315,0.0736704,0.0073677762,0.15987498,0.6243987,0.1369979,0.010295966,0.47710487,0.33943704
4527,0.24148992,0.070918515,0.0074313194,0.16314007,0.6398171,0.13412249,0.011090941,0.49460366,0.34034386
4528,0.23894146,0.067475885,0.007595937,0.16386963,0.66558975,0.13025023,0.012669305,0.5226702,0.34215954
4529,0.23341635,0.06777379,0.0065498995,0.15909265,0.6925312,0.13086948,0.012419971,0.5492418,0.3443894
4530,0.23090991,0.068223454,0.007156816,0.15552963,0.71390194,0.13044012,0.01251584,0.570946,0.3466152
4531,0.22516377,0.06667575,0.006545159,0.15194286,0.7496238,0.12850372,0.014629702,0.6064904,0.34978595
4532,0.2196235,0.06416363,0.007001136,0.14845873,0.7860603,0.12627415,0.016242629,0.6435435,0.35290545
4533,0.21272999,0.06337666,0.00701377,0.14233957,0.8327778,0.124393664,0.018213147,0.690171,0.35703385
4534,0.2038306,0.061725806,0.0073567005,0.13474809,0.8921913,0.12182031,0.021988384,0.7483826,0.3625203
4535,0.19635206,0.05960175,0.0075107166,0.12923959,0.9623446,0.11829514,0.028124584,0.8159249,0.37006286
4536,0.18835488,0.057195287,0.007633416,0.123526186,1.0466033,0.11528373,0.034349937,0.8969697,0.38005885
4537,0.183454,0.05581442,0.00794522,0.11969436,1.125965,0.11225836,0.037218705,0.97648793,0.39397633
4538,0.18045002,0.05653827,0.0069438415,0.11696792,1.1849518,0.111849725,0.030658074,1.042444,0.41049537
4539,0.17699704,0.057334553,0.0067557646,0.112906724,1.2386222,0.11226354,0.023217473,1.1031412,0.42781395
4540,0.17543875,0.058085877,0.0060012927,0.11135158,1.2826887,0.11321532,0.017213937,1.1522595,0.44373578
4541,0.17419785,0.057612438,0.0073405993,0.10924482,1.3273671,0.11117678,0.015724676,1.2004656,0.45779395
4542,0.17317373,0.05638672,0.008446711,0.10834029,1.376644,0.109592386,0.01384654,1.2532051,0.4695144
4543,0.17276464,0.05559814,0.008624604,0.1085419,1.4136803,0.107931264,0.013411749,1.2923373,0.48017326
4544,0.17059827,0.05324599,0.007983987,0.109368294,1.4713452,0.10727881,0.017119924,1.3469465,0.48922497
4545,0.16647081,0.056051124,0.005179473,0.10524022,1.5323828,0.10643473,0.023175687,1.4027724,0.50089055
4546,0.16896306,0.05136603,0.009626488,0.10797054,1.5978613,0.10191407,0.042245917,1.4537013,0.5161431
4547,0.17118342,0.055008993,0.010542331,0.1056321,1.6879785,0.10155593,0.056177866,1.5302447,0.5316504
4548,0.20301875,0.053742588,0.048621897,0.100654274,1.7201049,0.09693181,0.061659683,1.5615134,0.5517171
4549,0.22717193,0.05930148,0.06340555,0.10446489,1.718595,0.10190217,0.053611957,1.5630809,0.555335
4550,0.20855175,0.055864196,0.046043932,0.10664362,1.5762687,0.10638292,0.03969661,1.4301891,0.55755734
4551,0.28606406,0.050116256,0.06710167,0.16884613,1.5404087,0.12236509,0.10596278,1.3120809,0.52971387
4552,0.28348446,0.064798,0.06434605,0.1543404,1.3500901,0.13710116,0.07713614,1.1358528,0.51944005
4553,0.27218977,0.06044708,0.10928946,0.10245324,1.3836067,0.1402781,0.1274602,1.1158683,0.5050906
4554,0.30551583,0.06332763,0.05309608,0.1890921,1.0789658,0.13004062,0.091481954,0.8574432,0.4759802
4555,0.30617136,0.07136198,0.020872867,0.2139365,0.95669913,0.15189755,0.021052033,0.7837496,0.43183312
4556,0.2618115,0.059724405,0.037940945,0.16414616,0.8910599,0.121205516,0.040259086,0.7295953,0.4073001
4557,0.26654148,0.066711925,0.03207896,0.1677506,0.83099663,0.13606651,0.029107371,0.66582274,0.384591
4558,0.24748552,0.06399607,0.036510818,0.14697863,0.86323994,0.12673812,0.03613677,0.70036507,0.36869767
4559,0.26852745,0.06880952,0.043966014,0.1557519,0.85138535,0.11188283,0.044993762,0.69450873,0.36637944
4560,0.21832582,0.061541736,0.03310627,0.12367782,0.9342316,0.13337573,0.036830466,0.7640254,0.362919
4561,0.23707046,0.06368732,0.033097498,0.14028564,0.86986554,0.11363206,0.03563219,0.7206013,0.367537
4562,0.19703677,0.063012056,0.0088505605,0.12517415,0.9364076,0.13512878,0.008486225,0.7927926,0.36934918
4563,0.20688634,0.05622497,0.023851251,0.12681012,0.95166796,0.11384708,0.02490468,0.8129162,0.3777256
4564,0.23079692,0.065820925,0.026845286,0.13813071,0.9924394,0.121122435,0.038038082,0.8332789,0.38190186
4565,0.21880646,0.05910414,0.052352544,0.107349776,1.1166416,0.119235314,0.051711142,0.9456952,0.38912392
4566,0.21613401,0.062106594,0.029342646,0.12468478,1.0816927,0.10831545,0.049905695,0.9234715,0.40339255
4567,0.18650112,0.05931455,0.015402745,0.111783825,1.1769608,0.1296383,0.014159318,1.0331632,0.40387437
4568,0.21838704,0.053944454,0.05734419,0.1070984,1.227584,0.102971256,0.06891827,1.0556945,0.42711493
4569,0.18810558,0.06268676,0.016628219,0.108790606,1.2323666,0.12425606,0.01788525,1.0902252,0.42746228
4570,0.18526348,0.054034024,0.02474183,0.10648764,1.2649235,0.1049849,0.028871344,1.1310672,0.4399327
4571,0.17813239,0.05752257,0.020269655,0.10034016,1.3797971,0.12601714,0.018527005,1.235253,0.4486309
4572,0.21376413,0.06555545,0.0491377,0.09907097,1.3327482,0.095187,0.054370966,1.1831902,0.4667515
4573,0.21054867,0.053376656,0.025375312,0.1317967,1.369182,0.121511295,0.041623145,1.2060475,0.46077996
4574,0.20078558,0.054297898,0.041591756,0.10489591,1.40763,0.09699704,0.04864202,1.2619909,0.4664589
4575,0.17322883,0.05444249,0.025984982,0.092801355,1.512477,0.12932466,0.037567966,1.3455844,0.4826922
4576,0.2303685,0.06669194,0.05873589,0.104940675,1.4189895,0.09547371,0.061205108,1.2623107,0.4934166
4577,0.23775221,0.04818586,0.01594153,0.17362483,1.3235466,0.1205605,0.032918192,1.1700679,0.48322973
4578,0.18465728,0.059609305,0.018199492,0.106848486,1.3877739,0.11372421,0.023735022,1.2503146,0.4790541
4579,0.19200736,0.058493067,0.030079044,0.10343525,1.3946917,0.120059215,0.036062643,1.2385699,0.48121557
4580,0.21304575,0.058301587,0.038154196,0.11658997,1.3163222,0.10814545,0.049991824,1.1581849,0.4812993
4581,0.2312001,0.05511708,0.028822968,0.14726005,1.2935462,0.11753712,0.039101165,1.1369079,0.46312615
4582,0.17996219,0.04775843,0.017950093,0.11425367,1.3822247,0.11215553,0.017753353,1.2523158,0.46598542
4583,0.18704264,0.060866486,0.031725388,0.094450764,1.4323862,0.10732966,0.03729536,1.2877611,0.4710804
4584,0.20451045,0.05618879,0.024250748,0.12407091,1.3176761,0.099431545,0.031582456,1.1866621,0.47437626
4585,0.22840333,0.05011346,0.037077483,0.14121239,1.4297928,0.11858959,0.06452467,1.2466785,0.46623588
4586,0.19439414,0.050772324,0.040945306,0.1026765,1.4306412,0.10469259,0.037591055,1.2883575,0.484161
4587,0.20461279,0.06436922,0.047417153,0.09282642,1.4470749,0.11963151,0.05498317,1.2724602,0.49230033
4588,0.2815841,0.06019536,0.05734347,0.16404529,1.2650768,0.10706983,0.08006226,1.0779446,0.4852681
4589,0.21967727,0.05654982,0.026919551,0.1362079,1.3656619,0.1356148,0.027886804,1.2021602,0.46682465
4590,0.23045284,0.05914667,0.07443965,0.096866526,1.2774004,0.108532906,0.090102755,1.0787647,0.46975926
4591,0.26501662,0.061931953,0.052487537,0.15059711,1.15618,0.13548656,0.053516947,0.9671765,0.44359425
4592,0.20191342,0.053147126,0.040488612,0.10827767,1.2426157,0.1086633,0.03797668,1.0959758,0.4314427
4593,0.18200618,0.056839,0.015351926,0.10981525,1.2862284,0.11048784,0.027823884,1.1479167,0.43396622
4594,0.17776476,0.053733304,0.018158846,0.10587261,1.3119812,0.103948615,0.021678556,1.186354,0.43697545
4595,0.17025587,0.051129773,0.00851545,0.11061064,1.366571,0.111785874,0.0133744255,1.2414106,0.44713807
4596,0.17538851,0.05646852,0.025808236,0.09311176,1.4371315,0.0929502,0.03402103,1.3101603,0.46724364
4597,0.19978654,0.05568866,0.00892616,0.13517173,1.3520699,0.11217939,0.01813964,1.2217509,0.47589195
4598,0.17990837,0.059296835,0.008806911,0.11180463,1.375793,0.10802329,0.0131140165,1.2546557,0.48789537
4599,0.1709032,0.052883014,0.0083345445,0.10968565,1.4776958,0.115731955,0.019538194,1.3424257,0.49247834
4600,0.18461215,0.055944014,0.03171354,0.09695459,1.4911942,0.09651092,0.03683528,1.357848,0.5042602
4601,0.19762762,0.052888423,0.007812586,0.1369266,1.4189514,0.115278244,0.020153392,1.2835197,0.49877983
4602,0.17792255,0.056658253,0.0102994265,0.11096486,1.4436924,0.10288391,0.019162424,1.3216461,0.5046804
4603,0.17917044,0.05157425,0.009509801,0.11808639,1.5196545,0.116212144,0.031118024,1.3723243,0.5022443
4604,0.18863863,0.055571124,0.037290655,0.09577685,1.5403707,0.09385859,0.04376043,1.4027517,0.51671773
4605,0.21515186,0.053868126,0.0074143456,0.15386939,1.3887306,0.11566157,0.011958051,1.261111,0.50598377
4606,0.20287618,0.058254495,0.018729605,0.12589209,1.3738614,0.10436464,0.026729448,1.2427673,0.50522494
4607,0.18286285,0.053844213,0.009117691,0.119900934,1.4590098,0.12531511,0.013236382,1.3204583,0.49282452
4608,0.20436667,0.053665657,0.040705465,0.109995544,1.420962,0.09772307,0.04293803,1.2803009,0.49745834
4609,0.17432544,0.05144373,0.008719312,0.114162385,1.4848496,0.1121183,0.025530165,1.3472011,0.49015248
4610,0.18162483,0.046775136,0.022413917,0.11243578,1.5150741,0.09116762,0.053697202,1.3702093,0.4988016
4611,0.2197706,0.05146837,0.018141933,0.1501603,1.4681978,0.12091004,0.026504414,1.3207834,0.49899864
4612,0.23285002,0.07385791,0.049033314,0.1099588,1.2835885,0.10641929,0.049302157,1.1278671,0.50923383
4613,0.25923014,0.065696664,0.0522161,0.14131735,1.2898815,0.15954141,0.04623254,1.0841075,0.47753608
4614,0.25881475,0.046537194,0.08285702,0.12942055,1.236677,0.09779423,0.068041615,1.0708412,0.461701
4615,0.18721937,0.057414874,0.01409627,0.115708224,1.2979225,0.12938054,0.028983902,1.1395581,0.44522324
4616,0.21173102,0.049480516,0.051048562,0.111201935,1.3127872,0.09504841,0.05124622,1.1664926,0.44562957
4617,0.19472784,0.054329496,0.017689073,0.12270927,1.3886312,0.11247158,0.0334185,1.2427411,0.44379368
4618,0.19857478,0.050594743,0.043954555,0.10402548,1.4388525,0.085296474,0.058375522,1.2951806,0.45863822
4619,0.18206051,0.057916284,0.014670082,0.10947415,1.4871243,0.1178543,0.03138594,1.3378841,0.47196615
4620,0.18931961,0.059288282,0.040995155,0.08903617,1.5395676,0.087505125,0.065104924,1.3869575,0.50221086
4621,0.30916306,0.059594665,0.022073558,0.22749485,1.1987069,0.13128027,0.024143133,1.0432835,0.48823497
4622,0.24680361,0.06009962,0.03529745,0.15140654,1.1322503,0.11506138,0.04273762,0.9744513,0.4809153
4623,0.19617054,0.06943654,0.009913361,0.11682063,1.2305745,0.14466645,0.033684857,1.0522232,0.46382236
4624,0.24108043,0.050676733,0.030589225,0.15981448,1.0879834,0.11515643,0.03591238,0.9369146,0.44594765
4625,0.23295158,0.05764844,0.024498452,0.15080468,1.1954244,0.11843171,0.05952794,1.0174648,0.4295259
4626,0.21035215,0.05431727,0.044956237,0.11107865,1.259586,0.106703356,0.06444949,1.0884331,0.42405936
4627,0.21686697,0.058861107,0.026720276,0.1312856,1.2154245,0.10310586,0.056036822,1.0562818,0.43008292
4628,0.191302,0.055169154,0.013020511,0.12311234,1.282613,0.117190875,0.014043162,1.151379,0.43030208
4629,0.20632589,0.058953155,0.041997068,0.10537567,1.2880541,0.11037777,0.059907082,1.1177692,0.4483595
4630,0.19879547,0.05864874,0.023108609,0.11703811,1.2545233,0.11572435,0.024688419,1.1141105,0.44649875
4631,0.17606245,0.050491944,0.017656498,0.10791401,1.3553596,0.1087939,0.023897823,1.2226678,0.44887492
4632,0.19474253,0.05457789,0.042385317,0.097779326,1.4132614,0.112318955,0.039273664,1.2616688,0.4674536
4633,0.18685594,0.06046143,0.017638557,0.108755946,1.3441205,0.10200159,0.020847159,1.2212718,0.47359237
4634,0.2032914,0.04958382,0.029513262,0.124194324,1.4596096,0.113441594,0.066588484,1.2795795,0.47014374
4635,0.18977153,0.047526654,0.04068076,0.10156412,1.5124261,0.09985277,0.05547631,1.357097,0.48828235
4636,0.20379171,0.06567325,0.046102773,0.09201568,1.4919735,0.11194596,0.049204484,1.3308231,0.5028913
4637,0.27425775,0.06019974,0.05007255,0.16398546,1.3253567,0.10746396,0.06320455,1.1546882,0.49942327
4638,0.21435386,0.051211223,0.024815628,0.13832702,1.4542155,0.12371102,0.034914985,1.2955896,0.48165885
4639,0.2313721,0.060249936,0.07588932,0.095232844,1.3327811,0.116183706,0.09352899,1.1230683,0.48926067
4640,0.2668936,0.06573176,0.051003464,0.15015838,1.1716541,0.1383474,0.058371134,0.9749356,0.4626515
4641,0.20092577,0.056053933,0.040121224,0.10475061,1.2697502,0.12016604,0.036691807,1.1128924,0.44256854
4642,0.19768704,0.053312987,0.023519045,0.12085501,1.2406349,0.10718102,0.03461077,1.0988431,0.44022882
4643,0.18131374,0.05251542,0.01211274,0.11668558,1.2778649,0.114564545,0.013057155,1.1502433,0.43482354
4644,0.17750922,0.050592568,0.024798637,0.10211801,1.3585423,0.098773025,0.024681984,1.2350873,0.44425198
4645,0.17737311,0.054690134,0.011152885,0.11153009,1.377303,0.101805754,0.02502097,1.2504762,0.4543881
4646,0.17144722,0.054036677,0.016963325,0.100447215,1.4700184,0.101064846,0.043465886,1.3254876,0.47125462
4647,0.17374006,0.057478074,0.016222091,0.1000399,1.4930295,0.109059885,0.02769473,1.3562748,0.49035513
4648,0.16370565,0.05933097,0.016702337,0.08767233,1.5547259,0.09837353,0.048153214,1.4081992,0.50732833
4649,0.36094475,0.060974497,0.022456937,0.2775133,1.0772485,0.13245125,0.02019836,0.9245989,0.49149856
4650,0.26887918,0.06209475,0.022138504,0.18464594,1.0452465,0.1186795,0.02790468,0.8986623,0.4747768
4651,0.2100254,0.070411615,0.008191772,0.13142201,1.1096325,0.14167994,0.017875742,0.95007676,0.45477074
4652,0.24150959,0.054812673,0.016158491,0.17053843,1.0056044,0.12131559,0.019427866,0.8648609,0.4320705
4653,0.22762004,0.05542721,0.008819194,0.16337363,1.0585381,0.116956934,0.029611934,0.9119692,0.41689742
4654,0.18973593,0.053475976,0.011531779,0.12472818,1.1532722,0.108350314,0.029644156,1.0152777,0.41014436
4655,0.20011696,0.058645085,0.014583906,0.12688796,1.1684688,0.10284038,0.029231275,1.0363972,0.41382816
4656,0.1846498,0.056324553,0.006965862,0.121359386,1.2444819,0.11395273,0.018056761,1.1124724,0.42161778
4657,0.18267013,0.058185846,0.012447818,0.11203647,1.2223458,0.106701225,0.027903818,1.0877408,0.43496403
4658,0.18205369,0.05483279,0.01567036,0.11155053,1.3041681,0.11440554,0.019463541,1.170299,0.4388027
4659,0.18207096,0.053902555,0.019059945,0.109108455,1.2978009,0.111225516,0.024726752,1.1618487,0.45235443
4660,0.17742544,0.056021478,0.01288496,0.10851901,1.3275677,0.10839424,0.018403716,1.2007698,0.4628488
4661,0.17004849,0.05223142,0.010183861,0.10763321,1.410839,0.106473334,0.02578271,1.2785829,0.46963325
4662,0.15824485,0.051350486,0.011645711,0.09524866,1.5139049,0.108867146,0.03455064,1.3704871,0.4859841
4663,0.18111342,0.06253418,0.031197427,0.08738181,1.5171614,0.10438028,0.035635732,1.3771454,0.5009111
4664,0.20042627,0.053131524,0.015259057,0.13203569,1.440432,0.10457165,0.042916812,1.2929435,0.50037134
4665,0.18777826,0.04913895,0.013102696,0.12553662,1.5470256,0.111453444,0.06901204,1.3665601,0.5026154
4666,0.18906373,0.0523705,0.05936963,0.07732359,1.6991456,0.10098146,0.101027876,1.4971362,0.5270632
4667,0.5195136,0.14034368,0.052435145,0.3267348,0.5733627,0.21381328,0.043927863,0.31562153,0.48674873
4668,0.32152337,0.08399278,0.03212833,0.20540224,0.5874405,0.19589035,0.044392277,0.3471579,0.43371496
4669,0.26834658,0.08491405,0.020119235,0.1633133,0.58131933,0.17084001,0.018228909,0.3922504,0.38218173
4670,0.24472314,0.09063067,0.013847611,0.14024486,0.5670102,0.17066205,0.013367673,0.38298053,0.3572582
4671,0.23844893,0.09314883,0.00955859,0.13574152,0.5349412,0.16684622,0.009286079,0.3588089,0.34900036
4672,0.24578139,0.096076004,0.011127837,0.13857755,0.49183553,0.15922436,0.01017498,0.3224362,0.34624255
4673,0.24334249,0.09373931,0.012241633,0.13736154,0.4675765,0.16364947,0.012224088,0.29170296,0.34481725
4674,0.2370827,0.09395677,0.009462032,0.13366391,0.46258354,0.17037517,0.008856738,0.28335163,0.344753
4675,0.23472542,0.09650829,0.008241712,0.12997542,0.4627278,0.16915576,0.006753694,0.28681833,0.34465775
4676,0.23215333,0.09595228,0.009343188,0.12685786,0.4632895,0.16611059,0.008997827,0.2881811,0.34351018
4677,0.23154661,0.096001446,0.010037257,0.1255079,0.45954576,0.1669758,0.009973825,0.28259614,0.34267858
4678,0.2307719,0.09611528,0.008629614,0.126027,0.45633668,0.1705327,0.008117684,0.2776863,0.3424635
4679,0.22870427,0.09353795,0.007735023,0.1274313,0.4589176,0.17077474,0.0076925973,0.28045025,0.34204614
4680,0.2293272,0.09201259,0.0084376875,0.12887692,0.4608333,0.16614012,0.008247161,0.28644603,0.34152383
4681,0.23038992,0.09188032,0.008712334,0.12979726,0.46216697,0.16252604,0.008250978,0.29138994,0.3411007
4682,0.22983688,0.091179095,0.008145068,0.13051271,0.46418622,0.16210605,0.007960991,0.29411918,0.34060565
4683,0.23015997,0.09045117,0.007982657,0.13172613,0.46448418,0.1617351,0.007686186,0.2950629,0.34005687
4684,0.23059082,0.08947518,0.007981447,0.1331342,0.46557343,0.16051853,0.0076391655,0.29741573,0.33954662
4685,0.23049816,0.08849684,0.0077683753,0.13423295,0.46808082,0.15948746,0.0076898537,0.3009035,0.33909756
4686,0.23093513,0.08815289,0.007646113,0.13513611,0.46940652,0.15881075,0.007633882,0.3029619,0.33865988
4687,0.23127303,0.08768487,0.007586917,0.13600124,0.47065863,0.15835468,0.007659484,0.30464447,0.33819976
4688,0.23139778,0.08698738,0.007474221,0.13693617,0.47249532,0.15773715,0.0077187177,0.30703944,0.33779013
4689,0.2317613,0.08639935,0.00740044,0.13796152,0.4741209,0.15682024,0.007735396,0.30956525,0.33744594
4690,0.2321181,0.08577347,0.007385946,0.1389587,0.4757439,0.15596254,0.007814617,0.31196675,0.33711132
4691,0.23249128,0.08522483,0.0073505263,0.13991593,0.47727782,0.15525559,0.007862548,0.3141597,0.33678925
4692,0.23288248,0.084768556,0.007280981,0.14083295,0.47876418,0.15459895,0.007886759,0.3162785,0.33649197
4693,0.23326468,0.084319435,0.0072427858,0.14170246,0.48021084,0.15396647,0.007956517,0.31828785,0.33620933
4694,0.23370385,0.08391134,0.0072282613,0.14256425,0.48146746,0.15337862,0.008006198,0.32008263,0.33594024
4695,0.23409367,0.08349136,0.007191889,0.14341041,0.48277166,0.15287046,0.008035526,0.32186568,0.33568385
4696,0.23449674,0.08309152,0.007159962,0.14424525,0.48403555,0.1523762,0.00807111,0.32358825,0.33543864
4697,0.23495775,0.082731344,0.0071452954,0.14508112,0.4851964,0.15186384,0.008110594,0.32522196,0.3352048
4698,0.23540187,0.08236744,0.007125998,0.14590843,0.4863959,0.15137415,0.0081504425,0.3268713,0.33498096
4699,0.23586336,0.08201914,0.0071062273,0.14673798,0.48756164,0.15089378,0.008181225,0.32848662,0.33476546
4700,0.23634145,0.08167934,0.0070902137,0.1475719,0.4887057,0.15041296,0.008212113,0.3300806,0.3345574
4701,0.23681644,0.08133912,0.007070527,0.14840679,0.48988247,0.14994119,0.00824366,0.3316976,0.33435768
4702,0.23729569,0.08100734,0.0070482786,0.14924006,0.4910863,0.14947787,0.008272932,0.3333355,0.3341653
4703,0.2377736,0.08067978,0.007026052,0.15006776,0.49233037,0.14902166,0.008304504,0.3350042,0.33397916
4704,0.23825282,0.08035481,0.0070012733,0.15089674,0.49361968,0.14856757,0.008334319,0.33671778,0.33380046
4705,0.23872855,0.08002477,0.006973251,0.15173052,0.4949711,0.14811371,0.008363449,0.3384939,0.3336297
4706,0.23920247,0.07969057,0.0069439122,0.152568,0.49638373,0.14765878,0.008393736,0.34033123,0.33346617
4707,0.23967674,0.07935654,0.0069119027,0.1534083,0.49786165,0.14720254,0.008423281,0.34223583,0.33331066
4708,0.24014807,0.07902012,0.0068762884,0.15425165,0.49941617,0.14674462,0.008452327,0.34421924,0.33316383
4709,0.24061877,0.0786801,0.0068384735,0.1551002,0.5010441,0.14628278,0.008481225,0.3462801,0.33302578
4710,0.24108726,0.07833491,0.0067982967,0.15595405,0.5027512,0.14581862,0.008509683,0.34842288,0.3328969
4711,0.24155281,0.077985466,0.0067550833,0.15681227,0.50454277,0.14535251,0.008537074,0.3506532,0.33277774
4712,0.2420164,0.0776323,0.006709488,0.15767463,0.50642157,0.14488268,0.008563499,0.3529754,0.3326689
4713,0.24247742,0.07727458,0.0066616535,0.15854119,0.5083907,0.14440946,0.008589095,0.3553922,0.3325708
4714,0.2429349,0.076912075,0.0066112606,0.15941156,0.5104543,0.14393346,0.0086132055,0.35790762,0.33248395
4715,0.24338874,0.07654474,0.0065587293,0.16028528,0.5126153,0.14345424,0.008635972,0.36052513,0.3324089
4716,0.24383804,0.07617266,0.00650415,0.16116124,0.5148772,0.14297171,0.008657088,0.36324838,0.33234614
4717,0.24428195,0.07579612,0.0064474917,0.16203833,0.51724327,0.14248638,0.008676685,0.3660802,0.3322964
4718,0.24472037,0.075415306,0.0063891667,0.1629159,0.51971567,0.14199832,0.008694552,0.36902276,0.33226025
4719,0.24515247,0.07503024,0.006329347,0.1637929,0.5222963,0.141508,0.008710689,0.3720776,0.33223823
4720,0.24557781,0.074641354,0.0062683565,0.1646681,0.52498686,0.14101572,0.008725123,0.37524605,0.33223101
4721,0.24599628,0.07424943,0.006206496,0.16554035,0.52778745,0.14052257,0.00873783,0.37852702,0.33223927
4722,0.24640751,0.073854916,0.0061441185,0.16640846,0.5306978,0.14002918,0.008749084,0.3819196,0.33226356
4723,0.24681215,0.07345866,0.0060818084,0.16727169,0.5337159,0.13953623,0.008758897,0.38542077,0.33230445
4724,0.24721023,0.07306149,0.0060198195,0.16812892,0.5368392,0.13904512,0.008767415,0.38902667,0.33236256
4725,0.24760213,0.07266428,0.0059587383,0.16897911,0.54006433,0.13855651,0.008775061,0.3927328,0.33243817
4726,0.24798845,0.072268106,0.0058991527,0.16982119,0.54338723,0.13807128,0.008782001,0.39653397,0.33253175
4727,0.24836975,0.071873866,0.0058413027,0.17065458,0.54680276,0.13759066,0.008788468,0.40042362,0.3326435
4728,0.24874674,0.07148253,0.0057858895,0.17147832,0.5503062,0.13711543,0.008794928,0.40439585,0.33277366
4729,0.24911964,0.07109515,0.0057331813,0.1722913,0.5538912,0.13664636,0.008801672,0.40844312,0.33292222
4730,0.2494891,0.0707126,0.0056837676,0.17309274,0.55755174,0.13618429,0.008809146,0.4125583,0.333089
4731,0.2498548,0.07033559,0.005637911,0.17388129,0.561283,0.1357298,0.008817894,0.4167353,0.33327386
4732,0.25021756,0.06996497,0.005596039,0.17465656,0.565078,0.13528351,0.008828364,0.42096615,0.3334766
4733,0.25057697,0.069601655,0.0055583986,0.17541693,0.5689304,0.13484584,0.008841072,0.42524347,0.3336968
4734,0.25093302,0.069246024,0.0055253436,0.17616166,0.57283527,0.13441753,0.008856644,0.42956108,0.3339341
4735,0.25128534,0.068898655,0.0054970416,0.17688964,0.5767869,0.13399859,0.008875816,0.43391246,0.334188
4736,0.25163364,0.06856029,0.005473717,0.17759965,0.5807785,0.13358977,0.008899149,0.43828952,0.334458
4737,0.25197738,0.06823095,0.0054553095,0.17829114,0.5848067,0.13319117,0.008927289,0.4426882,0.3347436
4738,0.25231615,0.06791148,0.0054419707,0.1789627,0.5888644,0.1328033,0.008960776,0.4471003,0.33504426
4739,0.2526491,0.06760177,0.0054338747,0.17961346,0.59294844,0.13242628,0.009000357,0.4515218,0.33535942
4740,0.2529755,0.06730217,0.005430924,0.1802424,0.5970539,0.1320601,0.009046554,0.45594722,0.3356886
4741,0.25329456,0.067012854,0.0054329773,0.18084872,0.6011767,0.1317055,0.00909965,0.46037155,0.33603114
4742,0.25360554,0.0667336,0.0054400275,0.18143193,0.6053139,0.13136192,0.009160308,0.46479166,0.3363866
4743,0.25390747,0.06646498,0.0054519014,0.18199058,0.6094614,0.13103002,0.009228374,0.46920303,0.33675444
4744,0.25419995,0.06620646,0.0054684645,0.18252502,0.6136175,0.13070942,0.009304376,0.4736037,0.3371342
4745,0.25448143,0.06595775,0.0054894127,0.18303426,0.6177809,0.13039982,0.009388244,0.47799286,0.33752528
4746,0.2547519,0.06571933,0.0055148504,0.18351771,0.6219479,0.13010141,0.009479621,0.48236686,0.33792725
4747,0.2550099,0.06549027,0.005544282,0.18397532,0.6261202,0.12981363,0.009578797,0.48672777,0.3383398
4748,0.2552551,0.065270744,0.005577528,0.18440682,0.63029593,0.12953651,0.009685026,0.4910744,0.33876246
4749,0.25548673,0.06506018,0.005614488,0.18481207,0.6344759,0.12926939,0.009798,0.4954085,0.339195
4750,0.2557037,0.064858094,0.005654899,0.18519069,0.63866174,0.12901181,0.009917355,0.49973258,0.33963716
4751,0.25590628,0.064664595,0.0056984765,0.18554322,0.6428536,0.12876374,0.010041987,0.50404793,0.34008875
4752,0.2560927,0.06447866,0.0057450947,0.18586893,0.6470567,0.12852423,0.010171891,0.50836056,0.34054974
4753,0.2562634,0.06430047,0.005794695,0.18616824,0.6512697,0.12829311,0.01030565,0.51267093,0.34102002
4754,0.25641674,0.064129,0.005846862,0.18644087,0.6554996,0.12806949,0.010443034,0.5169871,0.3414996
4755,0.25655305,0.06396431,0.0059015877,0.18668716,0.65974766,0.1278532,0.010582978,0.52131146,0.34198874
4756,0.25667095,0.0638057,0.005958689,0.18690656,0.66402036,0.12764347,0.010724677,0.5256522,0.3424877
4757,0.25676987,0.063652895,0.0060181348,0.18709885,0.6683214,0.12743986,0.010867406,0.5300141,0.3429966
4758,0.25684854,0.06350543,0.006079634,0.18726347,0.6726564,0.12724216,0.011010468,0.5344038,0.3435159
4759,0.25690642,0.06336301,0.006143138,0.18740028,0.67703146,0.12704952,0.011153319,0.5388286,0.34404594
4760,0.25694177,0.06322513,0.006208673,0.18750797,0.68145406,0.1268613,0.011295349,0.5432974,0.34458724
4761,0.25695395,0.06309159,0.00627617,0.1875862,0.6859305,0.1266774,0.011435994,0.5478171,0.34514043
4762,0.25694048,0.06296199,0.0063452804,0.1876332,0.69047,0.12649725,0.011574989,0.5523977,0.34570614
4763,0.25690043,0.06283618,0.0064162742,0.18764798,0.69508004,0.12632026,0.011712269,0.55704755,0.3462851
4764,0.2568301,0.062713385,0.0064888326,0.18762787,0.6997735,0.1261461,0.011847761,0.5617796,0.3468782
4765,0.25672916,0.062594034,0.0065632435,0.18757188,0.7045567,0.12597446,0.0119812945,0.566601,0.3474864
4766,0.25659254,0.06247716,0.0066390354,0.18747635,0.7094475,0.12580462,0.01211348,0.5715294,0.34811085
4767,0.2564187,0.062363174,0.006716406,0.18733911,0.7144544,0.12563664,0.012243719,0.576574,0.3487527
4768,0.25620273,0.062251013,0.0067953756,0.18715633,0.71959776,0.12546895,0.012373935,0.58175486,0.34941337
4769,0.25594103,0.06214122,0.0068758605,0.18692394,0.72489154,0.12530214,0.01250294,0.5870865,0.35009462
4770,0.25562832,0.06203254,0.006957857,0.18663792,0.73035955,0.12513475,0.012633104,0.5925917,0.35079822
4771,0.25525904,0.061925843,0.007041314,0.18629187,0.73602164,0.12496711,0.0127630895,0.59829146,0.35152653
4772,0.25482637,0.061819177,0.007126376,0.1858808,0.7419104,0.124797046,0.012896518,0.6042168,0.35228208
4773,0.25432348,0.061714232,0.007212832,0.18539642,0.7480511,0.124625094,0.013029886,0.61039615,0.35306796
4774,0.25374025,0.06160754,0.0073011466,0.18483156,0.7544899,0.124447934,0.013169469,0.6168725,0.35388795
4775,0.25306892,0.06150232,0.007390786,0.1841758,0.76126045,0.124267004,0.013309347,0.6236841,0.35474646
4776,0.25229326,0.061393064,0.0074824737,0.18341772,0.7684315,0.12407703,0.013458141,0.63089633,0.35564926
4777,0.25140637,0.061285,0.007575872,0.18254548,0.7760417,0.12388068,0.013606016,0.638555,0.35660255
4778,0.2503813,0.061168958,0.0076711606,0.18154116,0.7842001,0.12366966,0.013767623,0.6467628,0.35761502
4779,0.24921486,0.061054733,0.0077688666,0.18039125,0.7929452,0.123448245,0.013923122,0.65557384,0.3586957
4780,0.24786298,0.060925256,0.007868622,0.1790691,0.80245477,0.12320238,0.014101764,0.66515064,0.359858
4781,0.24632978,0.06080015,0.007971041,0.1775586,0.8127594,0.1229419,0.014262405,0.6755551,0.3611151
4782,0.24454373,0.06064607,0.008075858,0.1758218,0.82415754,0.12263892,0.014468231,0.6870504,0.36248878
4783,0.2425287,0.06050421,0.008183609,0.17384088,0.83663946,0.12231669,0.014627746,0.69969505,0.3639987
4784,0.24015662,0.060304344,0.008293235,0.17155905,0.85075545,0.12191883,0.014890198,0.71394646,0.3656826
4785,0.2375178,0.060142357,0.008405631,0.16896982,0.8663283,0.12150192,0.015032037,0.7297943,0.36756936
4786,0.23435068,0.059856106,0.0085138,0.16598077,0.8844966,0.12094485,0.015432823,0.74811894,0.36973134
4787,0.23094806,0.05968282,0.008622303,0.16264294,0.9045166,0.12038955,0.015488021,0.768639,0.37220585
4788,0.22669275,0.059213087,0.008704961,0.1587747,0.92910933,0.119544804,0.01625192,0.7933126,0.37514865
4789,0.22249423,0.05908276,0.008799763,0.1546117,0.9556886,0.118778154,0.015891178,0.82101923,0.3785806
4790,0.2166991,0.05815624,0.008841456,0.14970139,0.9917515,0.11732595,0.017711531,0.856714,0.38290206
4791,0.21236366,0.058341127,0.009109853,0.14491268,1.0276877,0.11625582,0.01542091,0.89601094,0.38796204
4792,0.2044799,0.056152355,0.009441037,0.13888651,1.0871335,0.113505915,0.021483058,0.9521445,0.3950653
4793,0.20374927,0.05815172,0.011161131,0.13443641,1.1325,0.112487845,0.0133523885,1.0066599,0.40283203
4794,0.19104132,0.05264808,0.01207669,0.12631656,1.2526681,0.10793926,0.050934277,1.0937946,0.41642192
4795,0.20337522,0.061911047,0.022145988,0.11931818,1.3506948,0.10812257,0.078300565,1.1642716,0.42556867
4796,0.1890531,0.052406456,0.020529537,0.11611711,1.3926356,0.10942148,0.086114354,1.1970998,0.4530284
4797,0.18874109,0.06608287,0.016927755,0.10573045,1.4281416,0.10533192,0.032838654,1.289971,0.45692298
4798,0.18212181,0.058452528,0.006385275,0.117284,1.4217114,0.109438956,0.028953,1.2833195,0.47186568
4799,0.19118395,0.060634535,0.023465175,0.10708424,1.3388397,0.11881629,0.03939982,1.1806235,0.49857163
4800,0.18195984,0.062213004,0.021265803,0.09848102,1.413162,0.12032588,0.023611154,1.269225,0.49020812
4801,0.19635198,0.075940944,0.009557001,0.11085402,1.3293964,0.12891111,0.028947648,1.1715376,0.4797509
4802,0.1672377,0.05943756,0.029062603,0.078737535,1.4323142,0.11865892,0.04293464,1.2707206,0.46693066
4803,0.2001997,0.06329847,0.017344425,0.11955681,1.380995,0.119883336,0.04456,1.2165517,0.46257964
4804,0.23321664,0.06168161,0.08128009,0.090254955,1.3148907,0.11211393,0.085453615,1.1173232,0.4667403
4805,0.19382857,0.08057725,0.02996215,0.08328917,1.3128968,0.14120138,0.047507733,1.1241877,0.44790685
4806,0.22231963,0.059046447,0.049046714,0.11422648,1.1967876,0.11208661,0.05157504,1.033126,0.4338076
4807,0.19586307,0.06295336,0.036165144,0.09674456,1.2559135,0.14905813,0.048966926,1.0578884,0.4256382
4808,0.26714316,0.05837935,0.089509584,0.11925423,1.1388115,0.088464476,0.07593546,0.97441155,0.42605194
4809,0.27305627,0.06958898,0.1066144,0.09685289,1.378114,0.16162404,0.10312018,1.1133698,0.4131393
4810,0.30000305,0.06747493,0.14195235,0.090575755,1.2710638,0.08533218,0.14584488,1.0398867,0.42437255
4811,0.24232681,0.06320736,0.06244062,0.116678834,1.223235,0.15290292,0.07453104,0.99580103,0.41284028
4812,0.27859777,0.05548224,0.09792661,0.1251889,1.1136495,0.09654658,0.119323626,0.8977793,0.41181716
4813,0.21703026,0.062280845,0.034322076,0.12042735,1.1800436,0.15199935,0.03656689,0.9914774,0.40867978
4814,0.24170694,0.05451584,0.06986022,0.11733087,1.0959656,0.09687754,0.071083635,0.92800444,0.41235185
4815,0.25939706,0.06586048,0.03047641,0.16306017,1.053159,0.1314459,0.041545294,0.8801678,0.4069237
4816,0.20349133,0.054711312,0.03821611,0.110563904,1.1223025,0.112897575,0.041541297,0.9678636,0.4068861
4817,0.20114723,0.058322802,0.012206451,0.13061798,1.1145928,0.11318357,0.021050448,0.9803587,0.4110287
4818,0.18508251,0.05383276,0.0154432915,0.11580646,1.1797729,0.11021979,0.0153744295,1.0541786,0.4154655
4819,0.16964923,0.05703838,0.007970421,0.104640424,1.2866924,0.11270358,0.012448028,1.1615407,0.4279874
4820,0.1682531,0.057648286,0.014282304,0.0963225,1.3484144,0.10110912,0.018971568,1.2283337,0.4459942
4821,0.17143348,0.052978773,0.011454927,0.10699978,1.4191425,0.114409395,0.028455833,1.2762773,0.45871055
4822,0.15734127,0.062357653,0.010154843,0.08482877,1.4680942,0.10712379,0.029940646,1.3310298,0.48381495
4823,0.19353878,0.049746584,0.029970286,0.113821924,1.4560517,0.11605221,0.036065653,1.3039339,0.49359307
4824,0.19372004,0.07309357,0.028931998,0.09169447,1.3886106,0.10998632,0.037767902,1.2408564,0.5069512
4825,0.21491772,0.0558015,0.03167299,0.12744322,1.376631,0.13450778,0.03396364,1.2081596,0.48507622
4826,0.20198882,0.052484825,0.025264967,0.12423902,1.3605331,0.10584246,0.03103957,1.223651,0.4779001
4827,0.20526835,0.06027317,0.04906975,0.09592544,1.4115045,0.117214106,0.056259584,1.2380308,0.47544196
4828,0.19733557,0.053596724,0.022726715,0.12101213,1.3305825,0.09995038,0.031356193,1.199276,0.47734085
4829,0.22776727,0.050318632,0.04448254,0.1329661,1.4529835,0.11551164,0.069202185,1.2682697,0.46600732
4830,0.19905257,0.056146413,0.023939375,0.11896679,1.3485335,0.11588104,0.01676477,1.2158877,0.47562528
4831,0.22605217,0.061873753,0.075969666,0.08820874,1.4241419,0.11143041,0.08298006,1.2297314,0.48301572
4832,0.25405023,0.057180215,0.055869922,0.14100009,1.2882653,0.11587143,0.064178936,1.108215,0.47368008
4833,0.19955355,0.053880055,0.02574187,0.119931616,1.3324972,0.1223655,0.03234515,1.1777866,0.46059296
4834,0.22862118,0.062850885,0.060524523,0.10524578,1.2459658,0.1244631,0.072010964,1.0494918,0.45862746
4835,0.24417776,0.06564302,0.039561745,0.138973,1.1159015,0.12159041,0.048277184,0.9460339,0.44135636
4836,0.17247455,0.060041655,0.011953003,0.10047989,1.2522677,0.12747458,0.012891462,1.1119016,0.42522645
4837,0.21381792,0.05081412,0.045675144,0.11732865,1.2289587,0.09579802,0.044661764,1.088499,0.43200654
4838,0.18784446,0.059672344,0.01689199,0.11128012,1.2454041,0.12144154,0.021239528,1.102723,0.43156233
4839,0.17089161,0.053376775,0.02078109,0.09673375,1.3247287,0.10738828,0.021426553,1.1959139,0.43834057
4840,0.1767821,0.05178355,0.024502672,0.10049588,1.3949673,0.10267702,0.022838864,1.2694514,0.45252818
4841,0.1727062,0.05784173,0.01681736,0.098047115,1.3842477,0.09962504,0.026260708,1.2583619,0.46917802
4842,0.20325276,0.053670865,0.019298296,0.13028361,1.4312267,0.11951213,0.044717114,1.2669975,0.47615382
4843,0.18778089,0.054529026,0.03857194,0.09467993,1.4704986,0.10040569,0.044865448,1.3252274,0.49580133
4844,0.17739275,0.05591908,0.02121035,0.10026333,1.4584793,0.1134498,0.026372848,1.3186567,0.50492835
4845,0.2179123,0.060981985,0.025056155,0.13187416,1.3664275,0.10559559,0.030514473,1.2303175,0.5055146
4846,0.2111772,0.05376254,0.02301729,0.13439737,1.4559525,0.12550111,0.034983486,1.295468,0.49278978
4847,0.2299507,0.059002828,0.072991036,0.097956836,1.4145683,0.11146859,0.08172731,1.2213724,0.4971406
4848,0.19449192,0.060008775,0.018219888,0.11626326,1.3042835,0.11639039,0.018423954,1.1694691,0.481954
4849,0.18288901,0.052434355,0.016861891,0.113592766,1.4019761,0.11390231,0.026358316,1.2617155,0.4710857
4850,0.19372371,0.05239862,0.037542347,0.103782736,1.4295356,0.1092942,0.02946856,1.2907729,0.47443292
4851,0.17905815,0.060185123,0.03016489,0.08870813,1.4141692,0.105468385,0.03618583,1.2725149,0.4824371
4852,0.21234158,0.051042873,0.029534189,0.13176452,1.3822224,0.11604702,0.04207138,1.224104,0.47052026
4853,0.18608817,0.045748413,0.031708773,0.10863099,1.4643359,0.098557994,0.032404277,1.3333737,0.47766373
4854,0.17373565,0.068487205,0.03209608,0.073152356,1.600848,0.11808439,0.04419105,1.4385725,0.49589747
4855,0.26109123,0.0622457,0.04330314,0.1555424,1.2374295,0.1023666,0.04532599,1.0897369,0.4943415
4856,0.24470112,0.057453353,0.050322127,0.13692564,1.4161866,0.13589704,0.05638213,1.2239074,0.47388595
4857,0.22746196,0.060544685,0.07071512,0.09620217,1.3284295,0.107105985,0.0851028,1.1362207,0.4778594
4858,0.234807,0.06340727,0.032797176,0.13860255,1.1833469,0.12910768,0.04181988,1.0124193,0.46259353
4859,0.19348766,0.055678565,0.017778806,0.120030284,1.2258112,0.11882778,0.014316529,1.0926669,0.4449933
4860,0.17834967,0.048997868,0.0215047,0.10784712,1.3433306,0.107548825,0.02511627,1.2106656,0.44749033
4861,0.17355502,0.05352993,0.012904795,0.10712028,1.3522081,0.0986903,0.019166378,1.2343514,0.45226058
4862,0.17114606,0.05284615,0.008727117,0.1095728,1.4308326,0.10886403,0.025995828,1.2959727,0.45707652
4863,0.1688245,0.052865606,0.026654292,0.089304596,1.5053511,0.09395673,0.03604197,1.3753524,0.48121703
4864,0.19725406,0.056262914,0.009672974,0.13131817,1.3634924,0.10709367,0.012945371,1.2434534,0.48870564
4865,0.19899908,0.059491146,0.009397183,0.13011076,1.3238542,0.11184799,0.012530592,1.1994756,0.49699366
4866,0.17636156,0.054788586,0.0053626252,0.11621034,1.4193622,0.11871901,0.00886466,1.2917786,0.4946495
4867,0.18185753,0.054251615,0.023975965,0.10362994,1.4275001,0.10152911,0.023608293,1.3023627,0.49629283
4868,0.16539676,0.052463282,0.0066897566,0.10624372,1.4787905,0.1118454,0.024070207,1.3428749,0.49683613
4869,0.16805868,0.04890448,0.010484134,0.10867006,1.523936,0.098891236,0.042376984,1.3826678,0.5018632
4870,0.17856812,0.050291512,0.010870194,0.11740643,1.5342027,0.10630712,0.029363025,1.3985325,0.5063307
4871,0.16626056,0.07055625,0.017727666,0.07797664,1.5901898,0.10199492,0.02665636,1.4615386,0.5230049
4872,0.2246956,0.049242835,0.013033268,0.1624195,1.3749952,0.11501327,0.02589478,1.2340872,0.5153753
4873,0.18179213,0.05423175,0.015140229,0.11242014,1.4884633,0.111073345,0.031758,1.345632,0.505038
4874,0.17460126,0.057977278,0.015947564,0.10067641,1.4832357,0.1171791,0.024339264,1.3417174,0.50995696
4875,0.19908908,0.053523976,0.028625105,0.11694,1.4325945,0.09975754,0.03743973,1.2953973,0.5079224
4876,0.19081149,0.051833794,0.018837858,0.120139845,1.4876102,0.10652915,0.04116274,1.3399184,0.49752602
4877,0.16785744,0.04582138,0.015527036,0.10650902,1.614613,0.104965016,0.07953216,1.4301158,0.50694203
4878,0.23355949,0.07344336,0.070645005,0.08947113,1.5113553,0.11008197,0.07407473,1.3271986,0.5121043
4879,0.28864887,0.06647796,0.04655215,0.17561877,1.2514609,0.11508324,0.06192835,1.0744493,0.4979084
4880,0.21295445,0.05249997,0.015100876,0.1453536,1.329643,0.12602969,0.012090226,1.1915231,0.4755028
4881,0.19456276,0.05199908,0.037659068,0.104904614,1.3073741,0.10861402,0.04870794,1.1500522,0.4717558
4882,0.23807454,0.05806467,0.03840164,0.14160822,1.2316242,0.116228245,0.043745987,1.07165,0.45802677
4883,0.1821463,0.049777534,0.026918378,0.105450384,1.413575,0.11424846,0.025908021,1.2734185,0.4502063
4884,0.18335745,0.055743933,0.022991374,0.10462213,1.396654,0.09628159,0.02886869,1.2715037,0.46246883
4885,0.19449031,0.056949813,0.013663898,0.123876594,1.3707225,0.10816536,0.026574774,1.2359824,0.46613035
4886,0.16570148,0.04961207,0.010566255,0.10552316,1.500269,0.10955656,0.04380631,1.3469062,0.47461566
4887,0.16281521,0.056435447,0.031703934,0.074675836,1.6148098,0.09922405,0.057672534,1.4579132,0.50134933
4888,0.42191154,0.07344755,0.019984946,0.32847905,0.8811822,0.13430461,0.02068712,0.72619045,0.47811544
4889,0.32957193,0.072148345,0.014491965,0.24293162,0.83975625,0.13788097,0.018823968,0.6830513,0.45650032
4890,0.27740282,0.07038062,0.013541034,0.19348115,0.8288733,0.15432528,0.014640039,0.65990794,0.4299679
4891,0.27806944,0.06487153,0.019254459,0.19394344,0.7582862,0.13618997,0.017957883,0.6041383,0.40112793
4892,0.2918485,0.06789488,0.007914545,0.21603908,0.67359775,0.13691759,0.0077332202,0.52894694,0.37930703
4893,0.2998784,0.07150495,0.00871641,0.21965702,0.63411653,0.13051338,0.009346776,0.49425635,0.36446
4894,0.2753535,0.06690418,0.007940527,0.20050879,0.66486996,0.12536165,0.008449988,0.5310583,0.35715932
4895,0.25484586,0.06494343,0.0063144686,0.18358795,0.69511855,0.12505448,0.007852407,0.56221163,0.353976
4896,0.2464479,0.06684404,0.0068064723,0.1727974,0.7012609,0.12600394,0.008070684,0.5671863,0.352587
4897,0.24407089,0.06713967,0.005867544,0.17106368,0.7063791,0.12943704,0.007926429,0.5690156,0.35283703
4898,0.23605093,0.0635755,0.0058326274,0.1666428,0.73416173,0.12721331,0.009142147,0.5978063,0.35361102
4899,0.22581074,0.06260961,0.0059078955,0.15729323,0.7719283,0.124176115,0.010293936,0.63745826,0.35514808
4900,0.21915784,0.06342274,0.0052150977,0.15052001,0.8061954,0.12403807,0.010163156,0.67199415,0.35766464
4901,0.21407059,0.062100336,0.006038465,0.14593178,0.8439406,0.12047513,0.011823674,0.71164185,0.36095154
4902,0.20359379,0.05971874,0.0054352256,0.13843982,0.90085554,0.11795055,0.01312707,0.7697779,0.36541036
4903,0.19948459,0.057928797,0.006555112,0.13500068,0.95425403,0.114643976,0.0132791875,0.82633084,0.37130108
4904,0.19004184,0.05672923,0.006016808,0.1272958,1.0335528,0.111698136,0.014762611,0.907092,0.37998158
4905,0.18505749,0.05482647,0.0074650096,0.12276602,1.1127872,0.108229145,0.016146973,0.98841107,0.39162114
4906,0.18037179,0.05429687,0.006723542,0.11935138,1.1940349,0.10618815,0.016257508,1.0715892,0.40642306
4907,0.17242686,0.05454589,0.006195113,0.111685865,1.26409,0.107881635,0.014551906,1.1416564,0.42359912
4908,0.16883993,0.056043837,0.0061458717,0.106650226,1.307071,0.109006055,0.014272549,1.1837924,0.44144812
4909,0.16374469,0.05451861,0.0053596245,0.10386645,1.3583663,0.11182386,0.010055619,1.2364868,0.45612854
4910,0.15957193,0.05641133,0.005633392,0.097527206,1.3941962,0.113575205,0.010945381,1.2696756,0.46979988
4911,0.16030315,0.054133505,0.008456347,0.0977133,1.4308988,0.10937139,0.013380725,1.3081467,0.48001137
4912,0.16038354,0.052402038,0.0072465856,0.10073491,1.4747725,0.107403815,0.020139415,1.3472292,0.48818156
4913,0.15464896,0.052743167,0.0060652415,0.09584055,1.5435957,0.1074875,0.031197969,1.4049102,0.4979324
4914,0.15886395,0.05343309,0.013077787,0.09235307,1.5856998,0.101997524,0.035952944,1.4477494,0.5102442
4915,0.17172182,0.05421731,0.014109648,0.10339486,1.5778983,0.10024109,0.029031329,1.4486258,0.51754266
4916,0.1715583,0.054317325,0.008126086,0.10911489,1.6067615,0.102073014,0.044663526,1.460025,0.5257763
4917,0.1664905,0.047075193,0.0114916805,0.10792363,1.6740868,0.10348405,0.077950984,1.4926518,0.5343686
4918,0.1926657,0.05697071,0.024799543,0.11089543,1.6082921,0.10614318,0.029780319,1.4723686,0.53827643
4919,0.19561595,0.06536709,0.027574671,0.10267419,1.4904876,0.10501661,0.022928905,1.362542,0.5429833
4920,0.23786062,0.04519433,0.025770294,0.16689599,1.505281,0.116889186,0.047747955,1.3406438,0.5190644
4921,0.18024333,0.048319418,0.01887325,0.11305066,1.5135128,0.10802533,0.022814298,1.3826733,0.5085856
4922,0.19446832,0.052057773,0.052300308,0.090110235,1.5943779,0.113341115,0.068021655,1.4130151,0.5173681
4923,0.2225103,0.054790746,0.0346267,0.13309285,1.419315,0.090782724,0.034087766,1.2944444,0.51200926
4924,0.25625265,0.045189247,0.05738924,0.15367417,1.598572,0.11949583,0.109602876,1.3694733,0.49571142
4925,0.27050027,0.05188854,0.07674502,0.14186671,1.423586,0.10658449,0.072183706,1.2448179,0.4973566
4926,0.19599304,0.060465645,0.037017304,0.09851009,1.3649089,0.10922751,0.051012643,1.2046688,0.5015468
4927,0.26575232,0.064292245,0.07143642,0.13002364,1.3401692,0.13780893,0.06199894,1.1403613,0.48307538
4928,0.24005464,0.058253553,0.0635026,0.11829849,1.3147646,0.11005543,0.04604297,1.1586663,0.46709153
4929,0.20074016,0.05865555,0.015323239,0.12676136,1.1494721,0.12989427,0.016952906,1.002625,0.4560883
4930,0.18401912,0.06746507,0.017570963,0.09898309,1.2125192,0.13169391,0.020205718,1.0606196,0.43743736
4931,0.23236796,0.048956636,0.06686823,0.11654309,1.2952325,0.106732406,0.07657667,1.1119235,0.42500004
4932,0.25375372,0.05784714,0.060778245,0.13512833,1.2545731,0.0957863,0.09291515,1.0658717,0.42812133
4933,0.18407112,0.063524716,0.039066464,0.08147995,1.3687685,0.12436531,0.045678884,1.1987243,0.42703584
4934,0.21220365,0.059842806,0.042259652,0.11010119,1.2743125,0.096261114,0.053873893,1.1241775,0.44423467
4935,0.20621042,0.05321781,0.026085246,0.12690736,1.3093286,0.12080327,0.03182122,1.1567041,0.44584817
4936,0.17918527,0.04841652,0.04036267,0.09040608,1.4348376,0.10483988,0.045471493,1.2845262,0.45771855
4937,0.16432981,0.058989286,0.016331501,0.089009024,1.4372764,0.10616491,0.02444774,1.3066638,0.47430894
4938,0.17371196,0.05526652,0.018756447,0.099688984,1.4710531,0.10117752,0.05176247,1.3181131,0.48509017
4939,0.19241023,0.05065273,0.018941348,0.12281615,1.5250152,0.11735749,0.05408005,1.3535777,0.48887065
4940,0.18001845,0.07650519,0.045828536,0.05768473,1.576416,0.10620151,0.05234345,1.4178711,0.5144158
4941,0.324005,0.0806809,0.02169354,0.22163056,0.93503106,0.17032278,0.024606045,0.74010223,0.48183832
4942,0.2686981,0.06642984,0.022676177,0.17959209,0.87428,0.15932207,0.025155505,0.6898024,0.44465232
4943,0.25351697,0.07079629,0.01117087,0.1715498,0.84533966,0.14980456,0.015125375,0.6804097,0.41283348
4944,0.26193157,0.06421862,0.020451965,0.17726098,0.7766799,0.1276243,0.017808013,0.6312475,0.3856014
4945,0.27776974,0.06584036,0.009635883,0.20229352,0.6974248,0.13342649,0.010482509,0.55351585,0.3682807
4946,0.2669062,0.0685047,0.006566231,0.19183528,0.70302147,0.122568384,0.008466456,0.5719866,0.3604867
4947,0.24813378,0.065659784,0.008577547,0.17389645,0.73628813,0.115664646,0.010616783,0.6100067,0.35711217
4948,0.23516318,0.064674675,0.00612278,0.16436572,0.75946516,0.12417513,0.009722225,0.6255678,0.35781726
4949,0.2274074,0.06583991,0.0072618136,0.15430567,0.78014433,0.12387195,0.012219636,0.64405274,0.36044636
4950,0.21343136,0.06359842,0.0065401187,0.14329283,0.82748586,0.12386204,0.015178595,0.6884452,0.36318016
4951,0.19850248,0.059568685,0.00574262,0.13319118,0.89351165,0.1226317,0.01900563,0.7518743,0.36683673
4952,0.19486281,0.05766755,0.0073111565,0.12988411,0.94729483,0.116494745,0.021189384,0.80961066,0.37232104
4953,0.18781528,0.056959864,0.0055857236,0.1252697,1.0244926,0.11292714,0.02142295,0.8901425,0.38071957
4954,0.1831978,0.05499052,0.006191445,0.12201584,1.0984973,0.107117556,0.021401154,0.9699785,0.392596
4955,0.17478631,0.05467752,0.0045873974,0.11552139,1.1871333,0.10649597,0.016845768,1.0637916,0.40736398
4956,0.17608091,0.05332006,0.0069847493,0.1157761,1.2455812,0.10341728,0.014214616,1.1279492,0.4258095
4957,0.16591035,0.054052692,0.00575814,0.106099516,1.3358026,0.10561322,0.0107489405,1.2194403,0.44468814
4958,0.16944769,0.054629583,0.008117713,0.10670038,1.3902067,0.1047677,0.012273595,1.2731653,0.46515748
4959,0.16275617,0.05482684,0.008510277,0.09941905,1.4519516,0.10238757,0.018921334,1.3306427,0.48421845
4960,0.16768536,0.05511291,0.0075964164,0.10497603,1.5157961,0.10473671,0.037686054,1.3733733,0.4968237
4961,0.16759753,0.052559316,0.013862622,0.101175584,1.5460129,0.101332605,0.032004826,1.4126754,0.5126209
4962,0.16825439,0.057915036,0.0062709865,0.10406837,1.6085209,0.107832305,0.04122774,1.4594609,0.5201299
4963,0.17528519,0.050045665,0.027806098,0.097433425,1.6236132,0.093032055,0.056347985,1.4742332,0.5378706
4964,0.20301403,0.055476516,0.016624121,0.13091339,1.6011256,0.11520743,0.041245706,1.4446725,0.52990776
4965,0.19459262,0.05770147,0.031377006,0.10551416,1.4910994,0.102752246,0.02999877,1.3583484,0.5400126
4966,0.16968548,0.05178925,0.012163652,0.10573258,1.6299167,0.12471665,0.030729353,1.4744706,0.5301288
4967,0.20598227,0.048167557,0.054635983,0.10317872,1.6083486,0.08263185,0.06333052,1.4623863,0.5342766
4968,0.22005785,0.053299647,0.021988139,0.14477006,1.4956678,0.12859417,0.024306959,1.3427666,0.51896256
4969,0.2292625,0.064072594,0.039943423,0.12524648,1.3359535,0.09659885,0.043170985,1.1961837,0.51124275
4970,0.2093514,0.058960717,0.021470906,0.12891978,1.4240111,0.13574286,0.02719867,1.2610695,0.49010068
4971,0.23643084,0.04400919,0.057289783,0.13513187,1.3339269,0.09242103,0.056409173,1.1850967,0.47932994
4972,0.2004703,0.05829772,0.023460185,0.118712395,1.4470309,0.11477914,0.043292835,1.2889589,0.46853313
4973,0.21741347,0.048541963,0.05172239,0.117149115,1.4130874,0.09862647,0.054687463,1.2597735,0.47416568
4974,0.19624521,0.052341625,0.020904223,0.12299936,1.4609861,0.1026602,0.037322793,1.3210032,0.47861168
4975,0.18234599,0.04952231,0.019878164,0.112945504,1.4948325,0.099372946,0.031280264,1.3641794,0.48608342
4976,0.16089006,0.04824495,0.013377982,0.099267125,1.5956007,0.10688971,0.03547265,1.4532384,0.50546575
4977,0.18430811,0.065247335,0.036746975,0.0823138,1.6099801,0.09646222,0.04478963,1.4687283,0.5205536
4978,0.23611552,0.049537268,0.022473363,0.1641049,1.4251949,0.111168325,0.038769193,1.2752573,0.5118573
4979,0.17540869,0.053841755,0.010500004,0.11106694,1.5405757,0.11068461,0.020153137,1.409738,0.506943
4980,0.19105692,0.061748315,0.033150613,0.096158,1.471004,0.10825894,0.046855167,1.3158898,0.519411
4981,0.19287239,0.054853324,0.016878434,0.12114063,1.4404721,0.11580726,0.028049324,1.2966156,0.51054215
4982,0.18532437,0.04884651,0.024461221,0.11201665,1.5420301,0.101427115,0.045240387,1.3953626,0.4994589
4983,0.16646709,0.04666664,0.019555038,0.10024541,1.6241776,0.11142991,0.04692984,1.4658178,0.50918883
4984,0.19374642,0.06785606,0.056196418,0.06969393,1.7081633,0.0901433,0.076588176,1.5414318,0.5232656
4985,0.38361394,0.06932471,0.022381725,0.29190752,1.0699338,0.13367924,0.04264547,0.8936091,0.4959834
4986,0.23150595,0.06807348,0.02107222,0.14236024,1.1669989,0.12673941,0.02536375,1.0148957,0.4697203
4987,0.2108816,0.07051892,0.017055957,0.12330673,1.1410234,0.13563783,0.019847922,0.9855377,0.45112488
4988,0.2710819,0.05435355,0.024695355,0.192033,0.9547163,0.11588055,0.02612829,0.8127075,0.428427
4989,0.25641182,0.059320807,0.019738454,0.17735256,0.9508177,0.13111056,0.024395093,0.79531205,0.41236812
4990,0.25045198,0.06179359,0.025608618,0.16304977,0.96946394,0.11198486,0.029775945,0.8277032,0.4018057
4991,0.19366887,0.0668076,0.012118725,0.114742555,1.0908494,0.117346585,0.025696462,0.9478064,0.3981066
4992,0.21680628,0.055747587,0.015469223,0.14558947,1.0212157,0.112695515,0.018598558,0.88992155,0.39889747
4993,0.19188198,0.058552384,0.0070256824,0.12630393,1.1262016,0.11661419,0.025088713,0.98449874,0.40301743
4994,0.20211065,0.055300433,0.030829556,0.11598065,1.1515673,0.11438401,0.04265822,0.99452513,0.40835193
4995,0.21656817,0.058346484,0.034738105,0.123483576,1.1990075,0.10714485,0.06009259,1.0317701,0.41725853
4996,0.18403056,0.05677773,0.022801507,0.104451336,1.2796919,0.11905969,0.030757083,1.1298752,0.42359498
4997,0.19550303,0.058788855,0.02062307,0.1160911,1.214409,0.10581537,0.04022919,1.0683644,0.43978179
4998,0.19187897,0.058388185,0.023448315,0.110042475,1.2988092,0.11976332,0.024052555,1.1549933,0.44135967
4999,0.19298315,0.051775064,0.041203585,0.1000045,1.3495088,0.10948509,0.041874837,1.1981488,0.45011047


==> figs/data/loss_BBI_alpha_0.01_beta_1.0_lr0.01_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_train,bcp_loss_train,u_MSE
0,0.55025655,0.53039616,0.016348151,0.0035122638,0.77951777,0.7600309,0.016757505,0.0027293595,0.53894866
1,0.54596865,0.51110303,0.02176106,0.013104584,0.83065975,0.7876345,0.022358606,0.020666651,0.5380001
2,0.5903058,0.50660324,0.027862191,0.05584035,0.923421,0.82361907,0.028672582,0.07112937,0.55049753
3,0.6852286,0.51679176,0.034865122,0.13357167,1.0615281,0.8693481,0.03592134,0.1562586,0.5769339
4,0.83877736,0.5435168,0.04303649,0.25222403,1.2536389,0.92711276,0.0443821,0.28214404,0.6194814
5,1.0627803,0.58997476,0.052633997,0.4201715,1.5111164,0.9996069,0.054323584,0.4571859,0.68135333
6,1.3678113,0.6593656,0.06377575,0.64467,1.8431172,1.0887476,0.06587085,0.6884988,0.765401
7,1.751631,0.7517043,0.07616347,0.92376333,2.2454948,1.1929951,0.07871823,0.9737816,0.8708728
8,2.1771498,0.8575493,0.088592835,1.2310076,2.6799414,1.302279,0.09161945,1.2860429,0.9871845
9,2.543684,0.9496647,0.09837803,1.4956412,3.0471513,1.391487,0.101786,1.5538783,1.0858203
10,2.6651978,0.9776228,0.10103516,1.5865397,3.1660933,1.4160224,0.10455423,1.6455168,1.1150551
11,2.7267404,0.9862218,0.10158402,1.6389347,3.222796,1.4196463,0.10513989,1.6980098,1.1233841
12,2.7196114,0.9731312,0.099835426,1.6466448,3.2088952,1.4003776,0.10334495,1.7051728,1.1084812
13,2.6440892,0.93913335,0.09588278,1.6090732,3.1248636,1.3591509,0.0992643,1.6664485,1.0712129
14,2.509573,0.88804084,0.09009171,1.5314404,2.9801226,1.2997122,0.09327579,1.5871346,1.0155474
15,2.3061628,0.8135935,0.08170065,1.4108686,2.7608924,1.2120908,0.084583685,1.464218,0.9344523
16,2.0118484,0.70867616,0.0699208,1.2332516,2.4404263,1.0849072,0.07237575,1.2831435,0.8195304
17,1.6838853,0.5976176,0.05696913,1.0292987,2.0773125,0.94343334,0.058944426,1.0749346,0.6961381
18,1.3756818,0.50132763,0.044806793,0.82954735,1.7275896,0.8107359,0.046321932,0.8705318,0.58639586
19,1.1167886,0.42972627,0.03447227,0.65259016,1.423698,0.6992283,0.035587415,0.6888823,0.5011892
20,0.91449094,0.38354817,0.02619239,0.5047504,1.1752303,0.61170757,0.026978942,0.53654367,0.44182846
21,0.7638941,0.35915542,0.01976673,0.38497198,0.9787314,0.54586816,0.020290537,0.4125727,0.40492332
22,0.65612185,0.3519977,0.014862366,0.28926182,0.826004,0.49782255,0.015177823,0.31300366,0.38596347
23,0.5824857,0.35815912,0.011158361,0.2131682,0.70850843,0.4638358,0.011308168,0.23336448,0.3809605
24,0.5359652,0.37476513,0.008394865,0.15280521,0.61905,0.4409107,0.008411903,0.16972739,0.38691702
25,0.51143175,0.39991868,0.0063792453,0.10513383,0.5521499,0.42685458,0.0062887985,0.11900652,0.40179598
26,0.505414,0.43249756,0.004977344,0.0679391,0.5039096,0.4201672,0.004799073,0.078943305,0.42433777
27,0.5157533,0.47194356,0.0041016545,0.039708134,0.47172952,0.41988906,0.0038511436,0.047989305,0.4538595
28,0.54126453,0.5180744,0.0037002699,0.019489914,0.4540169,0.42545876,0.0033901688,0.025167972,0.49007455
29,0.58142775,0.5709196,0.0037473508,0.006760864,0.4499148,0.4365844,0.003388172,0.009942242,0.5329342
30,0.63610053,0.6305683,0.0042347233,0.0012974723,0.45905173,0.4531289,0.0038353289,0.0020875062,0.58248085
31,0.70523083,0.6970178,0.0051638884,0.0030491445,0.48129326,0.47499636,0.0047317315,0.0015651529,0.6387038
32,0.7885595,0.77001697,0.0065378784,0.012004683,0.5164862,0.5020185,0.006079036,0.0083886795,0.70138913
33,0.88531214,0.84890956,0.008352716,0.028049892,0.5641913,0.5338396,0.007871741,0.022479968,0.7699685
34,0.9939042,0.93249214,0.010588749,0.050823253,0.62342,0.56980973,0.010088448,0.043521836,0.84337974
35,1.1117109,1.0189196,0.013202896,0.07958842,0.69241554,0.60890585,0.012684088,0.07082556,0.9199703
36,1.234973,1.105696,0.016123515,0.11315341,0.76853335,0.64970505,0.015584932,0.10324337,0.9974768
37,1.3589104,1.18979,0.019249918,0.14987047,0.8482855,0.6904367,0.018688304,0.13916047,1.0731218
38,1.4780784,1.2678827,0.02245784,0.18773782,0.927579,0.7291206,0.021868367,0.17659001,1.1438327
39,1.5869169,1.3367108,0.025610734,0.22459544,1.0021279,0.763775,0.024987634,0.21336521,1.206558
40,1.6803696,1.3934261,0.028574357,0.25836915,1.0679358,0.7926407,0.027911719,0.2473834,1.2586031
41,1.7543905,1.4358668,0.03123062,0.28729308,1.121719,0.8143619,0.030523075,0.27683407,1.2978891
42,1.8061994,1.4626656,0.033486616,0.31004724,1.1611452,0.8280722,0.032729905,0.3003431,1.3230673
43,1.834264,1.4731987,0.035277095,0.32578832,1.1848623,0.833383,0.034468427,0.3170108,1.3334819
44,1.8380992,1.4674394,0.036561437,0.3340983,1.192378,0.83031297,0.035699625,0.3263654,1.3290426
45,1.8180478,1.445821,0.037318524,0.3349083,1.1839085,0.81921625,0.03640415,0.32828808,1.3101012
46,1.7751753,1.4091847,0.03754308,0.32844752,1.1602918,0.8007513,0.03657863,0.32296184,1.2774016
47,1.711301,1.3588215,0.037245218,0.3152342,1.1229936,0.7758971,0.03623524,0.3108613,1.2321169
48,1.6290891,1.2965486,0.03645258,0.29608795,1.0741475,0.7459779,0.035403762,0.29276574,1.1759168
49,1.5320756,1.2247416,0.035212427,0.27212164,1.0165356,0.71264994,0.034133486,0.26975217,1.1109931
50,1.4245213,1.1462486,0.033591274,0.24468143,0.9534461,0.677814,0.032492623,0.24313943,1.0399804
51,1.3110862,1.0641844,0.03167071,0.21523103,0.8883959,0.64345765,0.030563777,0.21437445,0.9657606
52,1.1963881,0.981644,0.02953992,0.18520428,0.82478464,0.6114618,0.02843644,0.18488638,0.89119864
53,1.0845742,0.90141886,0.027287023,0.15586841,0.76557267,0.5834257,0.026198199,0.15594877,0.8188782
54,0.97900593,0.82578593,0.024991356,0.12822866,0.7130607,0.5605519,0.023927284,0.12858154,0.75090563
55,0.88211495,0.75640523,0.022718368,0.10299133,0.66880935,0.5436111,0.021687608,0.10351061,0.6888152
56,0.7954179,0.69432366,0.020517513,0.0805767,0.6336808,0.53297657,0.019526923,0.08117734,0.6335733
57,0.719646,0.6400572,0.018422669,0.06116611,0.6079644,0.5287035,0.017477434,0.061783426,0.58565515
58,0.65492743,0.59371054,0.016454194,0.044762652,0.5915352,0.5306274,0.015558019,0.045349795,0.5451564
59,0.6009805,0.55510706,0.014621755,0.031251714,0.58401406,0.53846025,0.0137771,0.031776708,0.51191366
60,0.5572838,0.5239044,0.012927217,0.020452185,0.5849016,0.5518712,0.012135556,0.020894852,0.4856127
61,0.5232132,0.49969015,0.011367224,0.012155818,0.5936825,0.5705483,0.010629318,0.012504916,0.4658773
62,0.4981429,0.48205286,0.009935355,0.0061546783,0.60990024,0.5942431,0.009251447,0.006405675,0.45233545
63,0.4815148,0.47063246,0.008623745,0.0022585872,0.63320273,0.6227971,0.007993758,0.0024118747,0.44466627
64,0.47288284,0.4651537,0.0074243136,0.0003048081,0.66336966,0.6561573,0.00684796,0.00036435193,0.44263092
65,0.47193635,0.4654448,0.006329619,0.00016192529,0.7003231,0.6943822,0.005806501,0.0001344006,0.44609043
66,0.47851077,0.47144786,0.005333423,0.0017294941,0.74412817,0.7376414,0.0048630717,0.0016236946,0.4550148
67,0.4925857,0.48322004,0.0044310484,0.004934608,0.7949828,0.78620875,0.0040129395,0.004761113,0.46948403
68,0.5142751,0.5009295,0.003619544,0.0097260345,0.8532023,0.8404521,0.0032530783,0.0094970865,0.489684
69,0.5438086,0.5248444,0.0028977147,0.016066426,0.91919637,0.9008183,0.0025821743,0.015795916,0.5158959
70,0.581505,0.5553163,0.0022660173,0.023922693,0.99343854,0.96781176,0.0020004967,0.023626244,0.5484803
71,0.6277379,0.59275675,0.0017263187,0.033254784,1.0764267,1.0419673,0.0015096379,0.032949854,0.58785343
72,0.68288726,0.6376027,0.0012815295,0.04400309,1.1686336,1.1238124,0.0011121298,0.043709073,0.63445514
73,0.74728364,0.6902739,0.00093507336,0.05607469,1.2704433,1.2138195,0.00081091013,0.055812947,0.68870544
74,0.82113487,0.75111544,0.00069021323,0.069329225,1.3820771,1.3123453,0.00060864975,0.06912314,0.75094914
75,0.9044421,0.8203271,0.0005492229,0.08356575,1.503502,1.4195545,0.000506939,0.0834405,0.8213864
76,0.99690485,0.8978804,0.00051243533,0.09851206,1.6343304,1.5353309,0.0005053673,0.09849421,0.89999026
77,1.0978221,0.9834261,0.00057723717,0.113818794,1.7737169,1.6591806,0.0006005702,0.113935724,0.98641586
78,1.2060004,1.0762022,0.0007371295,0.12906125,1.92026,1.7901342,0.0007853595,0.12934035,1.0799087
79,1.3196858,1.1749538,0.0009810147,0.14375103,2.071932,1.9266657,0.001048094,0.14421828,1.1792264
80,1.4365425,1.2778901,0.0012929217,0.15735944,2.226059,2.0666482,0.0013724958,0.15803821,1.2825929
81,1.5536954,1.3826911,0.0016523532,0.16935195,2.3793693,2.2073703,0.0017380728,0.170261,1.3877078
82,1.6678593,1.4865935,0.0020353855,0.17923042,2.5281389,2.3456352,0.0021212706,0.18038252,1.4918288
83,1.7755523,1.5865582,0.0024164848,0.18657751,2.6684303,2.477955,0.0024972802,0.187978,1.5919397
84,1.8733743,1.6795092,0.0027708057,0.19109438,2.7964022,2.6008205,0.0028422843,0.19273959,1.6849861
85,1.9583064,1.762607,0.0030765524,0.1926229,2.9086494,2.7110133,0.0031356977,0.19450034,1.7681485
86,2.0279646,1.8335005,0.0033168746,0.1911473,3.0024858,2.8058884,0.0033619273,0.19323546,1.8390933
87,2.0807476,1.8904927,0.0034808847,0.18677402,3.0761151,2.8835602,0.0035112456,0.18904372,1.8961365
88,2.1158378,1.9325769,0.0035636285,0.17969738,3.128632,2.9429398,0.003579666,0.1821127,1.9382808
89,2.1330814,1.9593521,0.0035652542,0.1701639,3.1598747,2.983623,0.003568063,0.17268343,1.9651302
90,2.1327987,1.9708605,0.003489867,0.15844828,3.170203,3.0056953,0.0034810419,0.16102639,1.9767293
91,2.1156352,1.9674393,0.0033446304,0.14485115,3.1603043,3.0095396,0.0033260754,0.1474385,1.973412
92,2.0824897,1.9496353,0.003139365,0.12971507,3.1310985,2.9957256,0.0031131527,0.13225967,1.9557202
93,2.034544,1.9182106,0.002886517,0.11344695,3.0837548,2.9650047,0.0028547843,0.11589523,1.9244053
94,1.9733226,1.8741903,0.0026011139,0.09653121,3.0197687,2.9183724,0.0025659672,0.09883034,1.880478
95,1.9007361,1.8189131,0.0023003446,0.07952265,2.9410198,2.8571327,0.002263775,0.081623316,1.8252585
96,1.8190547,1.7540352,0.002002618,0.06301686,2.8497756,2.7829323,0.0019664245,0.06487678,1.7603809
97,1.730809,1.6814781,0.0017262314,0.0476045,2.7486053,2.6977212,0.0016919473,0.04919186,1.6877387
98,1.638631,1.6033223,0.0014879287,0.033820804,2.6402416,2.603668,0.0014567728,0.035116903,1.6093837
99,1.5450813,1.5216776,0.0013016781,0.022101987,2.5274036,2.5030265,0.0012745275,0.023102526,1.5273957
100,1.4524883,1.4385535,0.0011778845,0.012756962,2.4126348,2.3980074,0.0011552711,0.013472093,1.4437557
101,1.3628352,1.3557543,0.0011231198,0.005957836,2.2981734,2.2906575,0.0011052476,0.0064107175,1.3602421
102,1.2776966,1.2748088,0.0011403147,0.001747529,2.1858766,2.182778,0.0011270901,0.0019718353,1.2783644
103,1.1982294,1.1969405,0.0012292766,5.963081e-05,2.077194,2.075877,0.0012203475,9.655822e-05,1.1993325
104,1.1252021,1.12307,0.0013873749,0.00074465154,1.9731799,1.9711579,0.0013821705,0.00063987426,1.1240591
105,1.0590484,1.0538409,0.0016102504,0.0035972614,1.8745388,1.8695326,0.0016080199,0.003398161,1.0531865
106,0.9999338,0.98966056,0.0018924678,0.008380773,1.7816795,1.771653,0.0018923134,0.008134145,0.98712647
107,0.9478215,0.93074656,0.002228041,0.014846923,1.6947799,1.6779536,0.0022289485,0.014597322,0.9261028
108,0.90253097,0.8771699,0.0026108338,0.022750225,1.6138412,1.5886908,0.0026116928,0.022538802,0.87019706
109,0.86378896,0.8288967,0.0030348315,0.0318574,1.5387421,1.5039864,0.003034456,0.031721197,0.81938684
110,0.831269,0.78582203,0.0034943072,0.041952662,1.469277,1.4238613,0.0034914447,0.041924316,0.7735792
111,0.80462056,0.7477969,0.003983893,0.052839734,1.4051921,1.3482676,0.003977237,0.0529474,0.73263735
112,0.7834897,0.7146493,0.0044986065,0.06434175,1.3462088,1.2771128,0.0044867974,0.06460919,0.6964011
113,0.7675332,0.68619967,0.0050338088,0.07629971,1.2920412,1.2102792,0.005015437,0.07674644,0.66470224
114,0.7564255,0.6622704,0.0055851527,0.088569924,1.2424089,1.1476386,0.005558765,0.08921153,0.6373737
115,0.74986315,0.6426933,0.006148504,0.101021335,1.1970437,1.0890615,0.006112593,0.10186959,0.61425734
116,0.7475642,0.6273117,0.006719853,0.11353269,1.1556957,1.0344269,0.00667287,0.11459592,0.5952062
117,0.7492667,0.6159817,0.007295236,0.12598975,1.1181335,0.9836251,0.0072355783,0.12727286,0.58008635
118,0.7547244,0.6085707,0.00787065,0.13828298,1.0841438,0.93655956,0.007796674,0.13978757,0.56877536
119,0.7637026,0.60495484,0.008441979,0.15030576,1.0535306,0.89314824,0.008351996,0.15203038,0.5611599
120,0.77597195,0.60501426,0.0090049375,0.16195275,1.0261106,0.85332066,0.0088972235,0.16389279,0.557132
121,0.7913033,0.6086291,0.009555028,0.1731191,1.0017124,0.81701773,0.009427835,0.17526689,0.5565848
122,0.8094607,0.6156732,0.010087511,0.18370004,0.98017,0.7841859,0.009939083,0.18604507,0.55940694
123,0.83019745,0.62600905,0.010597407,0.193591,0.9613195,0.7547739,0.010425994,0.1961196,0.56547725
124,0.8532493,0.6394813,0.011079507,0.2026885,0.9449953,0.7287277,0.01088339,0.20538417,0.57465917
125,0.8783312,0.6559117,0.011528436,0.21089108,0.9310255,0.705985,0.01130595,0.21373457,0.5867952
126,0.90513337,0.67509353,0.011938684,0.21810117,0.91922855,0.6864699,0.011688268,0.22107033,0.6017014
127,0.9333186,0.696787,0.012304745,0.22422689,0.9094106,0.6700884,0.012024955,0.22729722,0.61916333
128,0.9625225,0.7207167,0.012621194,0.2291846,0.9013617,0.656722,0.012310758,0.23232892,0.6389327
129,0.99235237,0.74656886,0.012882836,0.23290071,0.89485645,0.6462256,0.012540694,0.23609021,0.6607244
130,1.0223906,0.773991,0.013084861,0.23531468,0.8896521,0.63842344,0.012710204,0.23851843,0.68421644
131,1.0521971,0.80259323,0.013222981,0.23638086,0.88549006,0.63310796,0.012815297,0.2395668,0.7090501
132,1.0813156,0.8319513,0.013293607,0.23607069,0.88209736,0.6300389,0.012852711,0.23920575,0.73483276
133,1.1092789,0.8616109,0.013293982,0.23437402,0.8791904,0.62894565,0.012820068,0.23742467,0.761142
134,1.1356175,0.8910947,0.013222331,0.23130044,0.87647784,0.6295285,0.012715982,0.23423333,0.7875317
135,1.1598673,0.9199098,0.013077963,0.22687957,0.87366813,0.63146585,0.012540189,0.2296621,0.81353927
136,1.1815802,0.94755757,0.012861372,0.2211612,0.87047315,0.6344174,0.012293609,0.22376212,0.8386942
137,1.2003323,0.9735433,0.012574284,0.21421477,0.8666158,0.638033,0.011978402,0.2166044,0.86252856
138,1.2157347,0.9973871,0.012219684,0.20612791,0.8618377,0.6419603,0.01159798,0.20827939,0.88458633
139,1.2274423,1.018635,0.011801801,0.19700535,0.8559055,0.64585394,0.011156981,0.19889456,0.9044344
140,1.2351617,1.0368692,0.011326075,0.18696645,0.8486179,0.64938354,0.010661222,0.18857314,0.9216731
141,1.238662,1.0517194,0.010799066,0.17614359,0.83981276,0.6522438,0.010117614,0.17745136,0.9359462
142,1.2377789,1.0628713,0.010228367,0.16467923,0.82937276,0.6541623,0.009534041,0.16567641,0.9469509
143,1.2324226,1.0700765,0.009622454,0.15272373,0.81723017,0.65490746,0.00891923,0.15340345,0.9544446
144,1.2225801,1.0731574,0.008990536,0.14043216,0.8033713,0.6542957,0.008282578,0.14079301,0.9582535
145,1.2083199,1.0720154,0.008342373,0.12796205,0.7878385,0.6521964,0.0076339734,0.12800814,0.9582775
146,1.1897911,1.0666331,0.007688074,0.11546992,0.7707306,0.6485361,0.006983586,0.115210965,0.9544937
147,1.1672227,1.0570762,0.00703787,0.10310863,0.7522022,0.64330035,0.006341645,0.10256024,0.94695807
148,1.1409177,1.0434914,0.006401888,0.09102441,0.73246044,0.6365343,0.0057182075,0.09020793,0.935804
149,1.1112478,1.0261037,0.005789918,0.07935412,0.7117584,0.6283391,0.005122926,0.07829635,0.9212385
150,1.0786427,1.005209,0.005211165,0.06822259,0.6903896,0.61886907,0.00456482,0.06695571,0.9035361
151,1.0435807,0.9811662,0.0046740617,0.05774036,0.66867775,0.6083243,0.004052069,0.05630142,0.8830307
152,1.0065718,0.9543837,0.004186061,0.048002083,0.646967,0.5969427,0.00359184,0.046432424,0.8601039
153,0.9681476,0.9253088,0.0037535017,0.039085243,0.6256115,0.5849913,0.0031901358,0.037430074,0.8351724
154,0.92884356,0.8944125,0.0033815042,0.031049578,0.60496396,0.57275504,0.0028517249,0.029357182,0.8086758
155,0.88918644,0.8621753,0.0030739242,0.02393721,0.58536595,0.56052756,0.002580086,0.022258278,0.78106236
156,0.8496809,0.82907426,0.0028333557,0.017773299,0.5671383,0.5486007,0.0023774307,0.016160185,0.75277627
157,0.81079906,0.7955706,0.0026611842,0.012567269,0.5505741,0.53725606,0.0022447673,0.011073311,0.7242465
158,0.7729716,0.7620994,0.0025576847,0.0083145,0.53593355,0.5267582,0.0021819992,0.006993373,0.69587684
159,0.7365818,0.7290613,0.0025221533,0.0049983133,0.52343976,0.5173483,0.002188072,0.003903375,0.66803813
160,0.70196193,0.6968168,0.0025530562,0.0025920973,0.51327795,0.5092409,0.0022611243,0.0017759256,0.6410635
161,0.6693929,0.66568315,0.0026482027,0.001061565,0.5055963,0.5026221,0.0023986648,0.0005754984,0.6152452
162,0.6391049,0.63593304,0.0028049108,0.00036689968,0.5005074,0.49764895,0.0025977427,0.00026073947,0.5908332
163,0.61128026,0.6077953,0.0030201746,0.00046479164,0.4980927,0.49445102,0.0028551132,0.00078656763,0.56803685
164,0.5860589,0.58145785,0.0032908143,0.0013102497,0.49840632,0.49313283,0.0031673887,0.0021061117,0.5470274
165,0.5635431,0.5570713,0.0036136082,0.0028581559,0.5014805,0.49377704,0.0035311691,0.004172343,0.52794164
166,0.5635431,0.5570713,0.0036136082,0.0028581559,0.5014805,0.49377704,0.0035311691,0.004172343,0.52794164
167,0.5575374,0.55093396,0.0036472136,0.0029561978,0.5028909,0.49500918,0.003566672,0.004315017,0.5229937
168,0.5512965,0.54453355,0.0036843196,0.0030786034,0.50461155,0.49651623,0.003606105,0.0044892197,0.5178794
169,0.5448839,0.53793305,0.003724937,0.003225951,0.5066794,0.49833438,0.0036494583,0.0046955673,0.5126575
170,0.5383649,0.5311969,0.0037690722,0.0033988953,0.5091311,0.50049955,0.0036967215,0.004934772,0.5073875
171,0.5318044,0.52438945,0.0038167248,0.0035981922,0.5120025,0.50304705,0.0037478725,0.005207603,0.5021289
172,0.52526766,0.51757514,0.0038678877,0.003824628,0.5153282,0.5060105,0.0038028816,0.0055148453,0.4969406
173,0.5188187,0.51081717,0.003922546,0.004079001,0.51914126,0.50942224,0.003861711,0.005857266,0.4918805
174,0.51251954,0.50417674,0.0039806683,0.0043620802,0.52347267,0.51331276,0.0039243065,0.0062355814,0.48700428
175,0.50642973,0.49771294,0.004042213,0.00467454,0.52835,0.517709,0.003990599,0.006650396,0.48236546
176,0.50060624,0.4914821,0.004107119,0.005017005,0.53379893,0.52263623,0.004060505,0.0071022063,0.47801453
177,0.49510235,0.48553714,0.00417531,0.005389906,0.5398413,0.52811605,0.0041339197,0.0075913263,0.47399873
178,0.4899675,0.47992724,0.00424669,0.005793563,0.5464954,0.53416675,0.0042107226,0.008117901,0.47036144
179,0.48524696,0.47469774,0.0043211393,0.006228079,0.5537758,0.5408032,0.004290767,0.008681842,0.4671424
180,0.4809816,0.4698897,0.0043985187,0.0066933585,0.5616934,0.5480367,0.004373887,0.009282783,0.4643771
181,0.4772075,0.46553978,0.0044786627,0.007189052,0.57025445,0.55587435,0.004459891,0.009920156,0.46209657
182,0.47395614,0.46168017,0.004561384,0.0077145686,0.57946146,0.56431985,0.0045485636,0.010593037,0.46032745
183,0.47125393,0.45833844,0.0046464643,0.008269035,0.58931226,0.5733723,0.004639661,0.011300245,0.45909178
184,0.4691222,0.45553726,0.004733659,0.008851281,0.59980017,0.58302706,0.004732913,0.012040204,0.4584071
185,0.46757734,0.4532948,0.004822695,0.009459814,0.610914,0.5932749,0.004828017,0.012811049,0.45828593
186,0.46663028,0.45162416,0.004913268,0.010092854,0.62263757,0.60410243,0.0049246456,0.013610489,0.45873642
187,0.466287,0.45053372,0.005005044,0.010748245,0.6349496,0.6154913,0.005022435,0.014435941,0.4597615
188,0.46654803,0.4500269,0.005097651,0.011423471,0.64782387,0.6274186,0.005120989,0.015284309,0.46135947
189,0.46740857,0.45010218,0.005190689,0.012115695,0.66122866,0.6398566,0.005219879,0.01615219,0.46352375
190,0.46885836,0.45075297,0.00528372,0.012821665,0.6751265,0.6527721,0.0053186417,0.017035715,0.46624234
191,0.47088152,0.45196748,0.005376269,0.0135377785,0.68947434,0.666127,0.0054167756,0.017930593,0.46949846
192,0.47345674,0.45372885,0.0054678307,0.014260045,0.7042233,0.67987746,0.0055137454,0.018832091,0.47326982
193,0.476557,0.45601502,0.005557857,0.01498409,0.7193179,0.69397384,0.0056089805,0.019735102,0.47752908
194,0.4801494,0.4587984,0.0056457724,0.015705183,0.73469687,0.70836097,0.0057018735,0.020634018,0.48224342
195,0.4841954,0.46204624,0.0057309596,0.01641822,0.7502923,0.72297764,0.005791784,0.021522868,0.4873746
196,0.48865077,0.46572024,0.005812777,0.017117776,0.7660295,0.73775613,0.005878039,0.022395307,0.49287888
197,0.4934657,0.46977702,0.005890551,0.017798116,0.7818283,0.75262374,0.0059599406,0.023244627,0.49870738
198,0.49858484,0.474168,0.0059635844,0.018453227,0.79760164,0.7675011,0.006036762,0.02406375,0.50480586
199,0.50394756,0.4788395,0.0060311602,0.019076888,0.81325716,0.7823039,0.00610776,0.024845459,0.51111513
200,0.5094885,0.48373324,0.006092547,0.01966272,0.8286966,0.79694223,0.0061721765,0.025582192,0.5175711
201,0.5151381,0.48878685,0.006147012,0.020204246,0.8438174,0.81132174,0.0062292484,0.026266437,0.52410597
202,0.52082276,0.49393398,0.0061938204,0.020694979,0.8585131,0.82534444,0.0062782154,0.026890483,0.5306479
203,0.5264663,0.4991055,0.0062322514,0.021128517,0.87267405,0.83890885,0.006318331,0.027446838,0.5371221
204,0.5319903,0.50423,0.006261608,0.021498658,0.8861886,0.85191166,0.006348871,0.0279281,0.54345185
205,0.5373156,0.5092349,0.006281227,0.021799453,0.8989447,0.8642483,0.006369146,0.028327227,0.5495592
206,0.54236275,0.5140469,0.0062904935,0.022025365,0.91083163,0.8758156,0.006378515,0.028637545,0.5553663
207,0.54705435,0.51859415,0.006288852,0.022171384,0.9217404,0.886511,0.0063763997,0.028852997,0.56079614
208,0.5513155,0.5228065,0.0062758205,0.022233153,0.9315671,0.8962364,0.006362291,0.028968321,0.5657745
209,0.5550757,0.52661765,0.006251006,0.022207068,0.9402128,0.90489817,0.006335773,0.028978825,0.5702308
210,0.55827,0.5299655,0.0062141097,0.022090357,0.947587,0.9124094,0.006296525,0.028881054,0.57409936
211,0.5608407,0.53279454,0.0061649475,0.021881253,0.95360833,0.9186915,0.006244339,0.02867243,0.5773214
212,0.5627381,0.53505564,0.006103456,0.02157903,0.9582067,0.92367584,0.0061791358,0.028351717,0.5798456
213,0.563923,0.5367092,0.0060297055,0.021184111,0.9613244,0.9273046,0.006100958,0.027918804,0.5816296
214,0.5643658,0.53772384,0.005943898,0.020698078,0.96291786,0.9295329,0.006009996,0.027374964,0.58264124
215,0.5640495,0.5380794,0.0058463877,0.020123748,0.96295816,0.93032867,0.0059065823,0.026722902,0.5828588
216,0.5629686,0.5377658,0.0057376646,0.019465173,0.96143275,0.9296749,0.0057911933,0.025966626,0.5822724
217,0.5611306,0.5367846,0.0056183706,0.018727595,0.9583449,0.92756885,0.0056644576,0.025111577,0.58088386
218,0.55855507,0.5351483,0.0054892884,0.01791743,0.95371467,0.9240231,0.0055271457,0.024164442,0.578707
219,0.5552744,0.53288096,0.0053513343,0.017042166,0.94757855,0.91906506,0.005380162,0.023133308,0.5757676
220,0.55133325,0.5300174,0.00520555,0.016110322,0.9399887,0.9127369,0.0052245464,0.02202727,0.57210284
221,0.5467866,0.52660227,0.0050530923,0.015131262,0.9310119,0.90509397,0.0050614486,0.020856524,0.5677607
222,0.5417,0.5226897,0.004895216,0.014115068,0.92072946,0.8962052,0.0048921225,0.019632163,0.562799
223,0.53614753,0.51834184,0.0047332575,0.0130724395,0.9092338,0.88615006,0.004717907,0.018365884,0.5572843
224,0.530211,0.5136279,0.00456862,0.012014442,0.8966294,0.8750192,0.0045402097,0.017069988,0.5512907
225,0.52397764,0.5086225,0.0044027483,0.010952372,0.88302803,0.8629105,0.004360483,0.015757049,0.5448983
226,0.517539,0.5034043,0.0042371107,0.009897563,0.86854947,0.8499295,0.004180206,0.014439787,0.53819156
227,0.510989,0.4980546,0.004073181,0.0088612335,0.8533173,0.83618563,0.004000866,0.013130818,0.531258
228,0.50442225,0.49265558,0.0039124163,0.007854271,0.83745855,0.8217921,0.003823935,0.011842491,0.5241867
229,0.49793282,0.48728952,0.0037562372,0.006887083,0.82110065,0.8068631,0.0036508539,0.010586665,0.5170665
230,0.49161232,0.48203683,0.0036060116,0.005969475,0.80437034,0.79151267,0.0034830098,0.009374664,0.509985
231,0.4855487,0.4769752,0.0034630415,0.005110471,0.78739166,0.775853,0.0033217266,0.008216965,0.50302714
232,0.4798251,0.4721783,0.0033285455,0.00431827,0.7702843,0.7599929,0.0031682472,0.0071231653,0.49627402
233,0.4745191,0.46771535,0.0032036505,0.0036000812,0.75316274,0.74403715,0.0030237222,0.0061018597,0.489802
234,0.4697014,0.46364993,0.00308938,0.0029621024,0.7361349,0.72808504,0.0028892008,0.005160603,0.4836822
235,0.46543583,0.46003976,0.0029866504,0.00240943,0.71930176,0.71223044,0.002765624,0.0043057296,0.47797936
236,0.46177796,0.45693564,0.0028962614,0.001946056,0.70275635,0.6965601,0.0026538183,0.0035424489,0.472752
237,0.4587757,0.45438203,0.002818896,0.0015747838,0.6865839,0.6811547,0.0025544914,0.0028746931,0.46805146
238,0.45646822,0.45241585,0.0027551127,0.0012972691,0.6708602,0.6660868,0.0024682288,0.0023051659,0.46392205
239,0.45488638,0.45106703,0.0027053512,0.0011139874,0.65565354,0.6514227,0.0023954948,0.0018353242,0.4604007
240,0.45405212,0.45035797,0.0026699244,0.0010242118,0.6410234,0.6372214,0.0023366301,0.0014653667,0.45751694
241,0.4539786,0.45030355,0.00264902,0.0010260484,0.6270204,0.6235343,0.0022918468,0.0011942413,0.45529273
242,0.4546702,0.4509111,0.0026427004,0.0011164038,0.61368746,0.6104066,0.0022612358,0.0010196517,0.4537424
243,0.4561219,0.45218,0.0026508984,0.0012910181,0.60105866,0.59787583,0.0022447582,0.0009380687,0.4528727
244,0.45831966,0.4541018,0.0026734166,0.0015444539,0.5891603,0.5859733,0.0022422478,0.0009447347,0.45268223
245,0.4612401,0.4566601,0.0027099273,0.0018701053,0.57801074,0.57472366,0.0022534071,0.0010336932,0.45316195
246,0.4648502,0.45983,0.0027599656,0.0022602265,0.56762064,0.564145,0.0022778076,0.0011977974,0.45429432
247,0.46910712,0.46357822,0.0028229326,0.0027059491,0.5579922,0.5542486,0.0023148893,0.00142877,0.4560539
248,0.4739581,0.46786267,0.0028980896,0.0031973287,0.54912066,0.5450395,0.0023639563,0.0017172011,0.45840642
249,0.47934046,0.4726325,0.002984561,0.0037234053,0.5409932,0.53651637,0.0024241803,0.00205267,0.46130905
250,0.48518145,0.47782788,0.003081332,0.004272252,0.5335895,0.5286711,0.0024945997,0.0024238003,0.46471033
251,0.49139872,0.48338032,0.0031872517,0.004831163,0.5268818,0.52148926,0.0025741255,0.0028183947,0.46854976
252,0.4978998,0.48921204,0.0033010456,0.005386722,0.5208353,0.51495016,0.0026615472,0.0032235833,0.47275874
253,0.50458366,0.4952373,0.003421316,0.005925056,0.5154083,0.5090267,0.0027555428,0.0036260434,0.47726005
254,0.51134074,0.5013622,0.0035465606,0.0064320136,0.510553,0.5036861,0.002854691,0.0040122173,0.4819687
255,0.5180546,0.507486,0.0036751903,0.006893483,0.50621563,0.49888957,0.002957492,0.0043686246,0.48679274
256,0.5246028,0.5135015,0.00380555,0.0072956877,0.50233835,0.49459383,0.0030623886,0.00468214,0.49163413
257,0.53085905,0.51929754,0.0039359466,0.007625584,0.49885958,0.49075136,0.003167791,0.0049404544,0.49639016
258,0.53669566,0.52475977,0.0040646833,0.007871202,0.49571568,0.48731112,0.0032721153,0.0051324484,0.5009549
259,0.5419853,0.52977294,0.004190093,0.008022224,0.49284253,0.48422012,0.0033738136,0.00524862,0.5052214
260,0.5466043,0.5342234,0.004310581,0.008070274,0.4901778,0.48142478,0.0034714171,0.005281624,0.50908357
261,0.5504356,0.53800136,0.0044246702,0.008009527,0.4876622,0.4788719,0.003563578,0.0052266917,0.5124387
262,0.5533717,0.54100364,0.00453104,0.007837071,0.48524225,0.476511,0.0036491058,0.005082129,0.51518995
263,0.55531883,0.54313684,0.004628576,0.007553423,0.48287228,0.47429553,0.0037270244,0.0048497403,0.51724935
264,0.55619895,0.5443197,0.0047164103,0.0071628722,0.48051688,0.47218508,0.0037965984,0.004535188,0.5185401
265,0.5559538,0.5444861,0.0047939625,0.0066737733,0.4781521,0.47014633,0.0038573798,0.0041484023,0.51899934
266,0.55454725,0.5435874,0.004860972,0.0060988422,0.4757682,0.46815535,0.0039092363,0.0037036093,0.5185805
267,0.551967,0.5415944,0.0049175215,0.005455142,0.4733703,0.46619835,0.003952371,0.003219582,0.5172552
268,0.54822767,0.5384994,0.0049640564,0.004764173,0.47097987,0.464273,0.003987347,0.002719515,0.515015
269,0.54336977,0.53431684,0.0050013876,0.0040515815,0.46863475,0.4623889,0.004015074,0.0022307695,0.5118723
270,0.53746164,0.52908397,0.005030685,0.0033469554,0.46638936,0.46056792,0.0040368154,0.0017846257,0.5078606
271,0.53059727,0.5228606,0.0050534587,0.0026832146,0.4643133,0.45884353,0.0040541566,0.0014156229,0.50303483
272,0.5228951,0.51572746,0.0050715287,0.0020961051,0.46249047,0.45726043,0.0040689805,0.0011610724,0.49746922
273,0.5144954,0.507785,0.005086978,0.001623397,0.46101698,0.4558735,0.004083416,0.0010600542,0.49125636
274,0.50555736,0.49915114,0.005102109,0.0013040717,0.45999795,0.45474538,0.0040997914,0.0011527688,0.48450488
275,0.4962539,0.4899571,0.005119375,0.0011774313,0.45954576,0.45394573,0.0041205725,0.0014794784,0.47733632
276,0.48676893,0.4803454,0.0051413225,0.0012822191,0.45977572,0.45354778,0.004148299,0.0020796214,0.46988198
277,0.47729173,0.47046548,0.0051705255,0.0016557398,0.46080348,0.45362702,0.0041855182,0.0029909334,0.46227947
278,0.46801242,0.46046987,0.005209514,0.002333036,0.46274176,0.45425847,0.0042347265,0.0042485646,0.45466918
279,0.45911783,0.4505109,0.005260727,0.003346198,0.46569717,0.4555144,0.004298303,0.00588447,0.44719073
280,0.45078757,0.44073734,0.005326447,0.0047237733,0.46976757,0.45746237,0.004378465,0.007926723,0.4399802
281,0.44318965,0.43129063,0.005408759,0.0064902636,0.47503957,0.46016335,0.004477216,0.0103990175,0.43316627
282,0.43647897,0.4223036,0.0055095134,0.008665856,0.48158783,0.46367088,0.004596312,0.013320615,0.42686912
283,0.43079346,0.41389704,0.005630289,0.011266137,0.48947117,0.46802828,0.00473723,0.016705653,0.42119738
284,0.42625338,0.406179,0.005772376,0.014301995,0.49873376,0.47326908,0.004901148,0.02056353,0.4162471
285,0.42295966,0.3992435,0.0059367525,0.017779408,0.50940275,0.4794154,0.005088922,0.02489845,0.4121005
286,0.42099297,0.39316937,0.006124067,0.021699527,0.52148795,0.4864775,0.005301069,0.029709404,0.40882516
287,0.4204128,0.3880198,0.00633463,0.026058387,0.5349802,0.49445233,0.005537758,0.034990087,0.40647325
288,0.42125717,0.38384205,0.0065683816,0.030846756,0.5498507,0.5033234,0.005798773,0.04072856,0.40508106
289,0.42354137,0.38066673,0.006824887,0.036049765,0.56605,0.5130594,0.006083509,0.046907116,0.40466854
290,0.4272573,0.3785073,0.0071032955,0.04164673,0.5835055,0.52361315,0.0063909283,0.053501435,0.40523815
291,0.4323724,0.3773597,0.0074023143,0.047610402,0.6021204,0.53492033,0.0067195366,0.06048052,0.40677467
292,0.4388276,0.37720093,0.007720185,0.053906504,0.6217709,0.5468979,0.0070673386,0.06780569,0.40924403
293,0.44653675,0.3779891,0.008054632,0.060493004,0.64230525,0.55944353,0.0074318033,0.075429946,0.41259208
294,0.45538437,0.37966162,0.0084028505,0.06731989,0.6635399,0.5724327,0.007809838,0.0832974,0.41674414
295,0.46522456,0.38213503,0.008761475,0.07432805,0.6852605,0.58571976,0.008197754,0.09134299,0.421604
296,0.47588098,0.38530484,0.009126571,0.08144956,0.70721924,0.59913653,0.008591256,0.099491455,0.42705348
297,0.48714614,0.38904533,0.009493649,0.08860717,0.7291367,0.61249334,0.008985463,0.1076579,0.43295342
298,0.49878365,0.39321107,0.009857698,0.095714904,0.75070274,0.62558,0.00937493,0.11574784,0.43914402
299,0.5105304,0.3976387,0.010213261,0.10267846,0.7715812,0.63816947,0.009753733,0.12365799,0.44544768
300,0.52210194,0.40215048,0.010554526,0.109396935,0.79141396,0.6500208,0.010115569,0.13127764,0.45167217
301,0.533198,0.4065585,0.0108754765,0.11576401,0.80983055,0.66088593,0.010453905,0.13849077,0.45761567
302,0.5435111,0.4106706,0.011170062,0.121670425,0.8264557,0.6705155,0.01076216,0.14517808,0.46307266
303,0.552737,0.4142975,0.011432404,0.12700707,0.8409223,0.678668,0.011033922,0.15122038,0.46784118
304,0.56058526,0.41726023,0.011657021,0.13166797,0.8528832,0.68511796,0.011263202,0.15650205,0.47173104
305,0.5667912,0.4193986,0.011839093,0.13555351,0.8620244,0.6896653,0.011444683,0.16091439,0.4745719
306,0.57112825,0.4205788,0.011974684,0.13857476,0.86807853,0.6921441,0.01157399,0.16436048,0.4762224
307,0.5734196,0.42070216,0.012060975,0.14065641,0.87083864,0.6924328,0.011647925,0.1667579,0.4765774
308,0.5735471,0.4197103,0.012096473,0.14174035,0.8701674,0.69045955,0.011664685,0.16804317,0.4755752
309,0.57146007,0.41759038,0.012081134,0.14178853,0.86600566,0.68620723,0.011624014,0.16817436,0.47320157
310,0.56717885,0.4143773,0.012016458,0.14078508,0.85837805,0.67971754,0.011527307,0.16713318,0.4694929
311,0.56079614,0.4101534,0.011905504,0.13873723,0.8473936,0.6710891,0.0113776205,0.16492684,0.46453553
312,0.55247533,0.4050464,0.011752822,0.13567609,0.8332439,0.66047615,0.0111796195,0.16158812,0.45846343
313,0.5424432,0.3992237,0.011564298,0.13165523,0.8161949,0.6480816,0.010939409,0.15717387,0.45145294
314,0.53098106,0.39288458,0.01134696,0.1267495,0.7965777,0.6341491,0.010664348,0.15176424,0.4437147
315,0.5184127,0.3862523,0.011108717,0.12105166,0.77477556,0.6189541,0.010362755,0.14545868,0.435485
316,0.50509095,0.37956345,0.010858053,0.11466946,0.7512077,0.60279167,0.010043605,0.13837245,0.42701486
317,0.49138293,0.37305805,0.010603729,0.10772114,0.72631466,0.5859657,0.009716199,0.13063279,0.41856033
318,0.47765625,0.36697015,0.010354465,0.100331634,0.70054185,0.5687781,0.009389838,0.122373946,0.41037205
319,0.4642657,0.36151904,0.010118694,0.09262798,0.67432487,0.5515186,0.009073537,0.11373272,0.40268654
320,0.4515431,0.35690278,0.009904311,0.08473598,0.64807755,0.5344572,0.008775774,0.10484458,0.39571875
321,0.43978816,0.35329324,0.009718517,0.07677643,0.6221812,0.51783705,0.008504309,0.09583978,0.38965726
322,0.42926276,0.35083222,0.009567697,0.06886284,0.5969785,0.5018717,0.008266056,0.086840756,0.38466007
323,0.4201877,0.3496309,0.009457368,0.061099432,0.57276887,0.48674178,0.008067001,0.07796009,0.3808538
324,0.4127418,0.34976953,0.009392165,0.053580098,0.54980725,0.47259572,0.007912208,0.06929932,0.37833282
325,0.40706134,0.35129765,0.009375855,0.046387866,0.52830404,0.45954984,0.0078058257,0.06094836,0.37716025
326,0.40324235,0.35423583,0.0094113955,0.039595127,0.50842756,0.44769076,0.0077511356,0.05298567,0.37736946
327,0.40134233,0.35857743,0.009500973,0.033263907,0.49030665,0.43707728,0.007750617,0.045478724,0.3789655
328,0.40138173,0.3642891,0.009646035,0.027446583,0.47403446,0.42774385,0.007805976,0.03848464,0.3819265
329,0.40334505,0.37131137,0.009847332,0.022186348,0.45967048,0.41970146,0.007918192,0.032050863,0.38620448
330,0.4071817,0.37955907,0.01010489,0.017517732,0.44724384,0.4129404,0.008087518,0.026215907,0.39172557
331,0.4128052,0.3889204,0.010418003,0.013466796,0.43675363,0.4074308,0.008313458,0.021009373,0.3983897
332,0.42009225,0.39925614,0.010785151,0.010050949,0.42817035,0.40312347,0.008594725,0.016452152,0.40607002
333,0.42888096,0.41039833,0.011203937,0.007278676,0.4214359,0.39995053,0.008929159,0.012556192,0.4146119
334,0.43896943,0.4221498,0.011670978,0.005148661,0.4164625,0.39782527,0.009313637,0.009323606,0.42383254
335,0.45011455,0.43428373,0.012181827,0.0036490075,0.4131334,0.39664328,0.009744012,0.0067461156,0.4335207
336,0.4620325,0.44654527,0.012730875,0.0027563698,0.41130206,0.3962829,0.010214984,0.0048041632,0.44343817
337,0.47440082,0.4586544,0.013311317,0.002435097,0.4107937,0.3966075,0.010720107,0.0034661032,0.45332283
338,0.4868628,0.47031084,0.013915139,0.002636821,0.41140762,0.39746803,0.011251729,0.0026878575,0.46289307
339,0.49903533,0.4812017,0.0145331705,0.0033004724,0.41292232,0.39870825,0.011801085,0.0024129862,0.47185516
340,0.5105185,0.49101034,0.015155214,0.004352952,0.4151021,0.40017045,0.01235838,0.0025732808,0.47991198
341,0.52090967,0.49942875,0.01577025,0.005710669,0.417706,0.40170267,0.012913004,0.0030903195,0.48677483
342,0.5298198,0.50617135,0.01636671,0.0072816946,0.42049813,0.40316656,0.013453783,0.0038777788,0.49217618
343,0.53689015,0.51098835,0.01693283,0.008968926,0.4232607,0.40444705,0.013969334,0.00484432,0.49588352
344,0.5418121,0.5136811,0.01745707,0.010673942,0.4258061,0.40546012,0.014448454,0.005897523,0.4977129
345,0.5443442,0.5141145,0.017928533,0.01230112,0.4279899,0.4061614,0.014880534,0.0069479765,0.49754158
346,0.544328,0.5122283,0.018337434,0.013762207,0.42972118,0.40655154,0.015256004,0.007913606,0.49531868
347,0.54170066,0.50804466,0.018675512,0.014980519,0.4309707,0.40668008,0.015566753,0.008723869,0.4910717
348,0.53650224,0.5016708,0.018936398,0.015895039,0.4317761,0.406646,0.015806487,0.009323598,0.48490983
349,0.52887714,0.49329787,0.019115917,0.01646331,0.4322416,0.406595,0.015971,0.009675605,0.47702178
350,0.51906985,0.4831942,0.019212246,0.01666339,0.43253452,0.4067134,0.016058363,0.009762753,0.4676695
351,0.50741345,0.47169298,0.01922596,0.01649453,0.43287614,0.4072192,0.016068958,0.009587975,0.45717585
352,0.49431467,0.45917812,0.019159956,0.015976613,0.43352965,0.40835035,0.016005421,0.009173877,0.445911
353,0.48023283,0.44606552,0.01901926,0.015148081,0.4347862,0.41035348,0.015872436,0.00856026,0.43427384
354,0.46565777,0.43278414,0.018810695,0.014062941,0.43694758,0.4134698,0.01567644,0.0078013497,0.42267394
355,0.45108703,0.41975746,0.018542502,0.01278707,0.4403117,0.41792473,0.015425239,0.006961724,0.4115141
356,0.4370046,0.40738672,0.018223923,0.011393956,0.44515744,0.42391738,0.015127615,0.00611242,0.4011732
357,0.42386255,0.3960371,0.017864736,0.00996072,0.4517333,0.43161356,0.014792893,0.0053268294,0.39199457
358,0.4120673,0.3860282,0.017474905,0.008564175,0.4602494,0.44114158,0.014430553,0.0046772743,0.38427567
359,0.40196952,0.37762755,0.017064199,0.0072777667,0.47087136,0.4525897,0.014049902,0.004231795,0.37826318
360,0.3938593,0.37104833,0.016641937,0.0061690155,0.48371807,0.46600622,0.01365981,0.004052035,0.37415072
361,0.38796455,0.36644974,0.01621683,0.0052979505,0.4988607,0.4814004,0.01326854,0.004191759,0.37207928
362,0.38445175,0.363939,0.015796846,0.0047159186,0.5163236,0.49874416,0.012883649,0.004695815,0.3721391
363,0.3834276,0.36357334,0.015389213,0.0044650356,0.5360834,0.5179718,0.01251194,0.005599631,0.3743722
364,0.3849413,0.36536312,0.01500042,0.0045777694,0.5580681,0.5389799,0.012159473,0.00692872,0.378774
365,0.3889843,0.36927143,0.014636245,0.0050766226,0.58215296,0.56162316,0.011831611,0.008698223,0.38529354
366,0.39548934,0.3752138,0.014301823,0.005973684,0.60815746,0.58571213,0.01153302,0.010912318,0.3938324
367,0.404327,0.3830555,0.014001672,0.007269834,0.6358357,0.61100465,0.011267725,0.013563308,0.40424114
368,0.4153006,0.39260697,0.013739689,0.008953965,0.66487104,0.6372018,0.011039079,0.016630163,0.41631508
369,0.42814133,0.40362033,0.013519168,0.011001823,0.6948669,0.66393954,0.010849766,0.020077597,0.42978957
370,0.44250274,0.41578498,0.013342727,0.013375006,0.72534215,0.6907858,0.010701717,0.023854584,0.44433555
371,0.4579587,0.42872602,0.013212279,0.0160204,0.755729,0.71723926,0.010596091,0.02789366,0.45955893
372,0.47400686,0.44200793,0.013128974,0.018869974,0.78537774,0.74273384,0.010533218,0.03211071,0.4750026
373,0.49007565,0.45514092,0.013093195,0.021841524,0.8135676,0.76664907,0.010512583,0.036405947,0.49015418
374,0.5055412,0.4675959,0.013104561,0.024840737,0.8395271,0.7883281,0.010532861,0.04066613,0.5044612
375,0.5197511,0.4788247,0.01316203,0.02776434,0.8624635,0.8071034,0.010592069,0.044768043,0.51735187
376,0.53205574,0.48828727,0.013264048,0.030504424,0.8815983,0.82232696,0.010687688,0.048583638,0.5282626
377,0.5418459,0.49548298,0.013408739,0.032954197,0.8962106,0.8334076,0.010816959,0.05198611,0.53667074
378,0.54859215,0.49998403,0.013594189,0.03501394,0.9056837,0.8398493,0.010977162,0.054857258,0.5421284
379,0.5518845,0.5014681,0.013818678,0.036597654,0.9095466,0.8412864,0.011165935,0.057094283,0.5442961
380,0.55146515,0.49974528,0.01408096,0.037638884,0.9075116,0.8375133,0.011381552,0.058616724,0.5429701
381,0.547253,0.49477714,0.014380422,0.038095474,0.8995006,0.8285057,0.011623158,0.059371762,0.5381032
382,0.5393549,0.48668474,0.014717195,0.037952952,0.8856583,0.8144286,0.011890885,0.059338797,0.52981186
383,0.5280617,0.475744,0.01509213,0.037225544,0.8663449,0.7956295,0.01218584,0.058529615,0.51837265
384,0.5138303,0.46236864,0.015506701,0.035954937,0.84211904,0.7726206,0.012509993,0.056988418,0.5042053
385,0.4972522,0.44708204,0.015962774,0.034207374,0.8136994,0.7460455,0.0128659485,0.054787986,0.4878442
386,0.47901377,0.43048304,0.016462365,0.032068375,0.7819225,0.7166416,0.013256621,0.05202431,0.4699036
387,0.45984897,0.41320524,0.017007355,0.029636381,0.7476878,0.68519324,0.013684928,0.048809655,0.4510363
388,0.4404957,0.39587995,0.017599242,0.027016489,0.71190804,0.6524892,0.014153497,0.045265403,0.43189612
389,0.4216551,0.37910277,0.01823898,0.024313325,0.6754624,0.61928374,0.0146643855,0.04151425,0.41310272
390,0.4039592,0.36340648,0.018926855,0.021625875,0.63915783,0.58626485,0.015218955,0.037673995,0.39521453
391,0.3879504,0.34924525,0.019662466,0.019042658,0.6037037,0.5540336,0.015817793,0.033852298,0.37871087
392,0.3740697,0.33698583,0.0204448,0.016639069,0.5696952,0.5230916,0.016460737,0.030142864,0.36398318
393,0.36265644,0.3269084,0.021272277,0.014475766,0.53761226,0.49384153,0.017146913,0.026623864,0.35133496
394,0.35395247,0.31921127,0.022142855,0.012598343,0.5078224,0.46659052,0.017874831,0.02335706,0.34098616
395,0.34811234,0.3140204,0.023054074,0.01103789,0.48059413,0.44156295,0.018642448,0.020388732,0.33308315
396,0.3452141,0.31139904,0.024003036,0.009812032,0.4561088,0.418911,0.019447165,0.01775063,0.32770798
397,0.34526822,0.3113559,0.024986355,0.008925967,0.4344759,0.3987289,0.0202858,0.0154612195,0.3248875
398,0.34822372,0.31385025,0.025999991,0.008373473,0.41574404,0.38106212,0.021154461,0.013527451,0.32459918
399,0.35397056,0.31879407,0.027039042,0.008137422,0.39991003,0.36591613,0.022048377,0.011945526,0.32677382
400,0.3623369,0.32604927,0.028097505,0.008190118,0.3869219,0.35325843,0.022961687,0.010701814,0.33129397
401,0.37308428,0.33542275,0.029168012,0.008493507,0.37668058,0.34301987,0.023887226,0.009773491,0.33798945
402,0.38589987,0.3466589,0.030241651,0.008999342,0.3690354,0.33509013,0.02481637,0.009128888,0.34663078
403,0.40038982,0.35943207,0.031307813,0.0096499305,0.36378065,0.329313,0.0257389,0.008728756,0.35692173
404,0.41607484,0.37334096,0.032354224,0.010379655,0.360652,0.32548144,0.026643045,0.008527519,0.36849427
405,0.43239224,0.38790748,0.03336706,0.011117694,0.35932583,0.3233341,0.02751569,0.008476057,0.3809066
406,0.44870442,0.40258098,0.034331385,0.011792056,0.35942265,0.3225546,0.028342655,0.008525401,0.39364758
407,0.46431902,0.4167522,0.035231642,0.012335191,0.36051884,0.32277766,0.029109348,0.0086318115,0.40614855
408,0.47851792,0.4297746,0.0360525,0.012690809,0.36216408,0.32359987,0.029801453,0.008762733,0.4178047
409,0.4905971,0.44099632,0.036779657,0.012821095,0.36390862,0.3245994,0.030405821,0.008903416,0.42800343
410,0.49991313,0.4497981,0.037400916,0.012714108,0.36533436,0.32535997,0.030911395,0.009062997,0.4361619
411,0.505933,0.4556362,0.03790709,0.012389714,0.3660895,0.32549977,0.031310163,0.009279549,0.441767
412,0.50827914,0.45808324,0.03829281,0.011903132,0.3659212,0.324701,0.031597853,0.009622338,0.4444145
413,0.5067702,0.45686764,0.038557168,0.0113453595,0.36470455,0.32273874,0.03177454,0.010191247,0.4438464
414,0.5014412,0.45189786,0.038703915,0.010839375,0.36245733,0.31950027,0.031844817,0.011112239,0.43997476
415,0.49255097,0.44327688,0.03874136,0.0105327405,0.35934475,0.3149979,0.031817626,0.012529221,0.43289435
416,0.48056483,0.43129635,0.038681846,0.0105866445,0.35566762,0.30936894,0.031705726,0.014592943,0.42287785
417,0.46612054,0.4164167,0.038540915,0.011162945,0.3518368,0.30286372,0.03152484,0.017448256,0.41035628
418,0.44997823,0.39923105,0.03833626,0.012410942,0.34833774,0.2958236,0.031292558,0.02122159,0.39588493
419,0.43296266,0.3804209,0.03808651,0.01445527,0.3456888,0.2886517,0.031027198,0.026009874,0.3801004
420,0.4159042,0.3607071,0.037810102,0.017386993,0.3444003,0.28178063,0.03074668,0.031872984,0.3636751
421,0.39958608,0.34080368,0.03752432,0.0212581,0.34493774,0.27564058,0.030467534,0.03882961,0.3472725
422,0.38470367,0.321379,0.03724454,0.026080132,0.34769624,0.27063397,0.030204281,0.046858016,0.3315116
423,0.37183696,0.30302718,0.036983773,0.03182603,0.35298288,0.2671159,0.029968953,0.05589803,0.31693956
424,0.3614388,0.2862521,0.036752477,0.038434196,0.36101043,0.26538277,0.029770955,0.06585668,0.30401766
425,0.3538334,0.27146137,0.036558624,0.045813423,0.371898,0.26566747,0.029617157,0.07661338,0.29311523
426,0.34922293,0.25896788,0.03640788,0.05384717,0.38567635,0.26814032,0.029512053,0.088024,0.28451154
427,0.34769762,0.24899706,0.036303796,0.062396754,0.40229133,0.27290988,0.029458057,0.09992341,0.2784025
428,0.34924453,0.24169342,0.036248133,0.07130299,0.4216078,0.28002605,0.029455667,0.11212607,0.27490607
429,0.35375345,0.23712656,0.036241014,0.080385864,0.44340694,0.28947833,0.029503727,0.12442489,0.27406704
430,0.36101812,0.23529255,0.03628108,0.089444496,0.46738148,0.30119315,0.029599471,0.13658889,0.27585736
431,0.37073332,0.23611203,0.036365584,0.09825569,0.49312752,0.3150262,0.029738618,0.14836273,0.280173
432,0.382491,0.23942482,0.036490437,0.10657571,0.52013457,0.3307536,0.029915387,0.15946557,0.28682792
433,0.3957776,0.24498352,0.03665031,0.11414378,0.547781,0.34806323,0.030122621,0.16959518,0.29554683
434,0.4099766,0.25244838,0.036838856,0.12068938,0.5753362,0.36654884,0.030351993,0.17843537,0.3059606
435,0.42438117,0.2613883,0.037048995,0.12594387,0.6019726,0.38571033,0.03059433,0.18566796,0.31760702
436,0.43821788,0.27128878,0.03727343,0.12965566,0.62679297,0.40496293,0.030840246,0.19098978,0.32993907
437,0.4506849,0.28157032,0.037505288,0.13160929,0.64887065,0.42365617,0.031080844,0.19413365,0.34234524
438,0.4610019,0.2916178,0.037738897,0.1316452,0.6673042,0.44110504,0.031308644,0.19489054,0.3541788
439,0.46846867,0.30081955,0.03797058,0.12967856,0.68128085,0.4566304,0.03151849,0.19313198,0.3647984
440,0.47252584,0.30861074,0.03819936,0.12571573,0.6901403,0.46960428,0.031708412,0.18882762,0.37361327
441,0.47280988,0.31452,0.038427442,0.11986243,0.69343734,0.47949862,0.031880196,0.18205854,0.38012996
442,0.4691934,0.31820792,0.038660362,0.11232515,0.6909839,0.48592553,0.03203957,0.17301878,0.3839927
443,0.46180493,0.31949568,0.038906775,0.10340248,0.68287456,0.4886691,0.032196075,0.16200934,0.38501272
444,0.45102265,0.31837726,0.039177775,0.093467616,0.66948265,0.4876999,0.03236223,0.14942051,0.38318115
445,0.4374443,0.3150143,0.039486036,0.08294395,0.6514312,0.48317155,0.03255267,0.13570696,0.3786644
446,0.4218345,0.3097137,0.03984465,0.07227615,0.6295398,0.4754007,0.032782752,0.12135636,0.37178153
447,0.40505904,0.30289268,0.04026605,0.06190031,0.6047576,0.46483225,0.033067398,0.10685793,0.3629693
448,0.38801587,0.2950365,0.040761057,0.05221833,0.5780901,0.45199737,0.03341986,0.09267287,0.35273847
449,0.371571,0.2866556,0.041338243,0.043577164,0.55052793,0.43746662,0.03385103,0.07921025,0.34162953
450,0.35650715,0.2782468,0.042003598,0.03625676,0.5229904,0.42181045,0.034368932,0.06681104,0.33017305
451,0.34349033,0.27026433,0.042760555,0.030465448,0.4962844,0.405564,0.034978695,0.055741694,0.3188579
452,0.3330543,0.26310107,0.043610238,0.026342979,0.47108254,0.3892056,0.035682753,0.04619416,0.30811188
453,0.325599,0.2570797,0.044551846,0.023967486,0.44791844,0.3731446,0.036481254,0.038292576,0.29829118
454,0.32140008,0.25245184,0.04558298,0.023365272,0.42719385,0.35771853,0.037372425,0.032102916,0.28967965
455,0.32062182,0.24940212,0.04669988,0.024519822,0.40919223,0.3431965,0.038352862,0.027642863,0.28249234
456,0.32332894,0.24805322,0.047897447,0.027378269,0.39409694,0.32978854,0.03941762,0.024890771,0.27688247
457,0.3294928,0.24846955,0.049168997,0.031854276,0.38200122,0.317651,0.040559992,0.023790251,0.2729459
458,0.3389902,0.25065786,0.050505813,0.037826534,0.37291774,0.30689478,0.041771226,0.024251722,0.27072406
459,0.3515935,0.25456324,0.051896572,0.04513369,0.36677676,0.29758686,0.04303986,0.02615004,0.27020207
460,0.36695534,0.26006192,0.053326644,0.05356678,0.3634203,0.2897502,0.04435115,0.029318945,0.27130386
461,0.38459122,0.26695222,0.054777525,0.06286148,0.3625918,0.28335977,0.04568653,0.033545483,0.27388433
462,0.4038647,0.2749458,0.05622654,0.072692364,0.3639266,0.27833772,0.04702322,0.038565643,0.27772224
463,0.42398325,0.2836637,0.057646807,0.082672745,0.36694592,0.27454823,0.048334338,0.044063374,0.28251582
464,0.444009,0.29263997,0.059007835,0.092361204,0.37106472,0.27179748,0.04958941,0.049677864,0.28788528
465,0.46289235,0.30133626,0.060276683,0.1012794,0.3756114,0.26983804,0.050755557,0.055017803,0.2933849
466,0.479528,0.30916944,0.06141974,0.1089388,0.37986708,0.26838192,0.05179932,0.05968582,0.29852608
467,0.49283427,0.31555155,0.062405076,0.114877656,0.38312265,0.2671225,0.052688934,0.06331121,0.30281234
468,0.50184876,0.3199398,0.063205,0.118703954,0.3847453,0.2657614,0.053397037,0.06558685,0.30578294
469,0.50582695,0.32189038,0.06379877,0.120137826,0.38425267,0.26404196,0.05390325,0.06630747,0.30705997
470,0.5043311,0.32110825,0.06417477,0.119048096,0.38137552,0.2617794,0.054196417,0.0653997,0.30639252
471,0.49729335,0.3174851,0.06433199,0.115476266,0.37610394,0.25888598,0.054276142,0.06294181,0.30368972
472,0.48503974,0.31111777,0.06428054,0.10964143,0.36870146,0.25538388,0.0541532,0.059164383,0.29903686
473,0.46826857,0.30230275,0.06404093,0.1019249,0.35968757,0.2514043,0.053848762,0.054434493,0.29268947
474,0.4479856,0.29150727,0.06364227,0.09283607,0.34978396,0.2471706,0.05339264,0.04922072,0.28504744
475,0.42540407,0.27932018,0.06311971,0.08296419,0.33984026,0.24297117,0.052820604,0.04404849,0.27661067
476,0.40182772,0.2663919,0.062511414,0.072924405,0.33074465,0.23912312,0.052171282,0.03945026,0.2679264
477,0.37853456,0.25337297,0.06185554,0.06330605,0.32334086,0.23593679,0.051483087,0.035920966,0.25953507
478,0.35668042,0.24086058,0.061187726,0.054632127,0.31836125,0.23368554,0.050791718,0.033884,0.25192505
479,0.3372332,0.22936077,0.06053925,0.047333144,0.31638473,0.232584,0.05012828,0.03367246,0.24550056
480,0.32094127,0.21926716,0.059936162,0.041737933,0.3178229,0.23277885,0.049518436,0.035525616,0.24056587
481,0.30833516,0.21085796,0.059399128,0.03807807,0.32292673,0.23434742,0.048982296,0.039596997,0.23732382
482,0.2997495,0.20430419,0.05894392,0.036501378,0.3318088,0.23730393,0.04853487,0.045970034,0.23588444
483,0.29535642,0.19968463,0.0585822,0.037089583,0.3444698,0.2416081,0.04818704,0.054674644,0.23627853
484,0.29519805,0.19700177,0.058322545,0.03987375,0.36081845,0.24717143,0.047946434,0.06570058,0.23847027
485,0.29920968,0.19619377,0.058171067,0.044844832,0.38068163,0.25386053,0.047818102,0.079003,0.24236603
486,0.30722842,0.1971403,0.058131948,0.051956158,0.4038024,0.2614967,0.047805093,0.09450061,0.24781631
487,0.31898752,0.19966166,0.058207482,0.06111839,0.429821,0.2698481,0.047908325,0.112064555,0.25461265
488,0.33409846,0.20351355,0.05839776,0.07218716,0.45825225,0.27862492,0.04812625,0.13150106,0.2624796
489,0.35202652,0.20837958,0.05870003,0.08494691,0.48845774,0.2874721,0.04845428,0.15253134,0.2710667
490,0.37206873,0.21386716,0.059107985,0.09909358,0.51962256,0.29596806,0.048883896,0.17477061,0.27994424
491,0.39334354,0.2195112,0.059611093,0.11422125,0.5507488,0.3036331,0.04940204,0.19771372,0.28860763
492,0.41480047,0.2247887,0.060194135,0.12981765,0.5806705,0.30994877,0.04999076,0.22073096,0.29649413
493,0.4352587,0.2291491,0.06083739,0.14527221,0.60809815,0.31439123,0.0506275,0.24307942,0.30301487
494,0.45347643,0.23205896,0.06151737,0.1599001,0.6316941,0.31647572,0.051286016,0.26393238,0.30760178
495,0.468249,0.23305699,0.062208332,0.17298368,0.6501755,0.31581122,0.0519382,0.2824261,0.3097647
496,0.47852424,0.231813,0.06288442,0.18382683,0.66243356,0.31215128,0.05255648,0.2977258,0.30915174
497,0.48352048,0.22818081,0.06352207,0.19181761,0.6676505,0.30543977,0.053116515,0.30909425,0.3056033
498,0.48282513,0.22223243,0.06410244,0.19649026,0.6654029,0.29583687,0.05359979,0.31596628,0.29918692
499,0.4764564,0.2142673,0.06461329,0.19757582,0.6557177,0.28371802,0.053995654,0.318004,0.29020652
500,0.46487302,0.20478976,0.06505012,0.19503313,0.63908404,0.26964712,0.054302335,0.31513458,0.27918026
501,0.46487302,0.20478976,0.06505012,0.19503313,0.63908404,0.26964712,0.054302335,0.31513458,0.27918026
502,0.4563766,0.20341158,0.06448386,0.18848118,0.6279689,0.26827803,0.053745173,0.30594566,0.27663165
503,0.4432532,0.20045559,0.06388781,0.17890978,0.6104928,0.2647576,0.053143915,0.29259127,0.2720218
504,0.42641228,0.19625843,0.063289024,0.16686486,0.5876337,0.25938568,0.052527584,0.2757205,0.26572585
505,0.40698785,0.19126336,0.06271596,0.15300852,0.56062055,0.25257224,0.051927138,0.25612113,0.25823113
506,0.38621864,0.18596628,0.062195867,0.13805649,0.5308099,0.2447889,0.051372726,0.23464827,0.2500811
507,0.36533046,0.18086176,0.061752535,0.12271617,0.4995653,0.23651977,0.050891083,0.21215445,0.24181956
508,0.34543967,0.1763978,0.061404813,0.107637055,0.46815372,0.22821987,0.05050388,0.18942997,0.23394392
509,0.32748672,0.17294513,0.06116594,0.093375646,0.4376722,0.22028355,0.050226815,0.1671618,0.22687244
510,0.31220302,0.17078158,0.061043568,0.08037788,0.40900767,0.2130276,0.050069634,0.14591043,0.2209272
511,0.3001083,0.17009021,0.06104047,0.06897764,0.38282913,0.20668574,0.050036807,0.1261066,0.21633168
512,0.29152977,0.1709673,0.061155453,0.059407018,0.35960436,0.20141406,0.05012845,0.108061865,0.21321829
513,0.28663075,0.17343412,0.06138434,0.05181229,0.33962792,0.19730069,0.05034136,0.091985896,0.21164109
514,0.2854411,0.1774493,0.06172062,0.04627119,0.3230565,0.19437784,0.05066984,0.07800879,0.21158898
515,0.2878791,0.18291655,0.062155906,0.042806663,0.3099364,0.19263147,0.051106103,0.06619881,0.21299613
516,0.29376408,0.18968904,0.06267993,0.041395098,0.3002263,0.1920095,0.051640373,0.05657643,0.2157479
517,0.3028164,0.19756845,0.06328017,0.04196779,0.293805,0.19242442,0.052260514,0.04912007,0.21968254
518,0.31465,0.2063022,0.06394137,0.04440646,0.2904734,0.19375621,0.05295155,0.04376564,0.22458981
519,0.32876104,0.21558082,0.06464489,0.04853534,0.28994775,0.19585176,0.05369501,0.040400967,0.23020987
520,0.34451976,0.22503948,0.06536822,0.054112054,0.2918551,0.19852887,0.054468352,0.038857892,0.23623425
521,0.3611734,0.23426628,0.066084966,0.060822118,0.29573113,0.20158063,0.05524493,0.03890557,0.24231347
522,0.37786436,0.2428197,0.066764995,0.06827967,0.3010308,0.20478785,0.055994157,0.04024881,0.24807163
523,0.39366966,0.25025615,0.06737564,0.076037884,0.30715138,0.2079346,0.056682564,0.0425342,0.2531304
524,0.4076595,0.25616556,0.06788309,0.08361086,0.3134719,0.21083006,0.05727539,0.04536646,0.25714007
525,0.41897073,0.26021156,0.068254605,0.09050456,0.3194034,0.21333072,0.057738632,0.048334062,0.25981426
526,0.4268872,0.2621698,0.06846088,0.096256524,0.32444587,0.21536195,0.058041666,0.051042255,0.26096392
527,0.43091166,0.2619579,0.06847857,0.1004752,0.3282392,0.21693154,0.05815964,0.053148028,0.26052314
528,0.43082097,0.25965193,0.06829213,0.10287691,0.3306048,0.21813676,0.058075644,0.054392383,0.25856313
529,0.42668983,0.25548393,0.0678953,0.10331061,0.33156204,0.21915549,0.05778207,0.054624483,0.25528967
530,0.418883,0.24982193,0.06729154,0.10176954,0.3313235,0.2202301,0.05728126,0.053812135,0.25102428
531,0.40801203,0.24313334,0.06649351,0.09838517,0.33026308,0.22163963,0.056584973,0.052038476,0.24617112
532,0.39486834,0.23593907,0.06552169,0.0934076,0.32886878,0.22366941,0.055713,0.049486365,0.2411757
533,0.38034123,0.22876446,0.0644023,0.08717446,0.32768285,0.22658011,0.05469121,0.046411514,0.23648162
534,0.36533558,0.22209501,0.0631651,0.08007547,0.327245,0.23058239,0.053549133,0.043113463,0.23249179
535,0.3507009,0.21634293,0.061840966,0.07251705,0.32804248,0.23581997,0.052317627,0.039904892,0.22953866
536,0.33717704,0.21182469,0.060459938,0.064892404,0.3304754,0.24236119,0.05102683,0.037087366,0.22786656
537,0.32536224,0.20875287,0.059049644,0.05755973,0.33483592,0.25019875,0.049704593,0.034932572,0.22762488
538,0.31570128,0.20723781,0.057634473,0.050829,0.34130263,0.25925514,0.048375495,0.03367202,0.22887094
539,0.308488,0.20729563,0.05623507,0.0449573,0.34994444,0.26939094,0.047060452,0.033493035,0.23157813
540,0.3038781,0.20886073,0.054868557,0.04014882,0.36072946,0.28041396,0.04577672,0.03453877,0.2356466
541,0.30190504,0.21179709,0.05354878,0.03655916,0.37353414,0.29208493,0.044538297,0.036910936,0.24091375
542,0.30249447,0.21590817,0.052286897,0.03429942,0.38815212,0.30412358,0.043356344,0.040672168,0.24716282
543,0.30547658,0.22094469,0.05109192,0.03343997,0.4042969,0.31620994,0.042239785,0.04584717,0.25412878
544,0.3105932,0.22661039,0.049971186,0.03401161,0.42160636,0.32798865,0.041195698,0.052422013,0.2615039
545,0.31750378,0.23256846,0.04893069,0.03600462,0.4396418,0.3390717,0.040229686,0.06034044,0.26894307
546,0.3257896,0.23844878,0.047975272,0.039365556,0.4578931,0.3490468,0.039346017,0.0695003,0.27607152
547,0.33496264,0.2438602,0.04710867,0.04399377,0.47578532,0.35748988,0.038547732,0.079747714,0.28249654
548,0.34447867,0.2484074,0.046333503,0.049737785,0.49269533,0.3639834,0.037836578,0.09087536,0.28782555
549,0.35375917,0.2517133,0.045651272,0.056394577,0.50797707,0.36814222,0.037213143,0.10262172,0.29168832
550,0.36222166,0.2534471,0.045062315,0.063712254,0.52099323,0.36964175,0.036676776,0.114674695,0.29376477
551,0.36931568,0.25335264,0.044565916,0.07139714,0.5311569,0.3682484,0.036225855,0.12668265,0.29381394
552,0.37456423,0.2512774,0.044160467,0.0791264,0.53797245,0.363847,0.035857983,0.1382675,0.2917016
553,0.3776031,0.24719481,0.04384377,0.086564526,0.5410788,0.35646304,0.035570376,0.14904538,0.2874219
554,0.378214,0.24121737,0.043613292,0.09338333,0.54028106,0.34627172,0.035360217,0.15864915,0.2811093
555,0.376347,0.23359767,0.043466564,0.09928278,0.53557175,0.33359706,0.035225067,0.16674961,0.2730379
556,0.37212658,0.22471464,0.043401316,0.10401063,0.5271343,0.31889293,0.035163097,0.1730783,0.26360682
557,0.36584157,0.21504791,0.043415714,0.10737796,0.5153302,0.30271456,0.0351732,0.17744246,0.25331306
558,0.35791993,0.20514229,0.04350829,0.10926934,0.50067085,0.28568023,0.03525499,0.17973565,0.24271557
559,0.34889042,0.19556655,0.043677874,0.10964598,0.48377532,0.26842725,0.035408612,0.17993945,0.23239349
560,0.33934,0.18687358,0.04392336,0.108543046,0.4653244,0.2515715,0.03563445,0.17811842,0.22290641
561,0.32986748,0.17956421,0.044243507,0.10605976,0.4460125,0.23567052,0.035932813,0.17440914,0.21475886
562,0.32104462,0.17406079,0.04463669,0.10234715,0.42650676,0.22119808,0.03630361,0.16900507,0.2083742
563,0.31338373,0.17069009,0.04510069,0.09759295,0.40741175,0.20852706,0.03674614,0.16213854,0.2040784
564,0.30731562,0.1696762,0.045632612,0.09200681,0.38924882,0.1979254,0.037258893,0.15406452,0.20209393
565,0.3031774,0.1711413,0.046228703,0.085807376,0.37244415,0.18955807,0.03783937,0.14504671,0.20254046
566,0.30120656,0.17510983,0.046884287,0.079212435,0.35732484,0.183495,0.038484022,0.13534583,0.20544052
567,0.3015405,0.18151557,0.04759358,0.07243135,0.34412,0.17971997,0.039188087,0.12521194,0.21072647
568,0.30421656,0.19020645,0.048349466,0.06566064,0.33296737,0.17814107,0.03994537,0.11488093,0.21824604
569,0.309171,0.20094737,0.049143206,0.059080422,0.323917,0.17859688,0.040747955,0.10457216,0.22776571
570,0.31623724,0.21342036,0.049964074,0.05285282,0.31693488,0.18086214,0.041585855,0.094486885,0.23897098
571,0.32514116,0.22722337,0.050798997,0.0471188,0.31190452,0.18465054,0.0424467,0.084807284,0.25146616
572,0.3354994,0.24187198,0.051632274,0.041995123,0.3086288,0.18961878,0.043315317,0.07569468,0.26477572
573,0.346819,0.25680345,0.052445393,0.03757017,0.30683362,0.19537406,0.044173703,0.067285866,0.27834955
574,0.35850856,0.27139223,0.053217128,0.03389921,0.30617535,0.2014864,0.045000937,0.059688028,0.2915779
575,0.36989772,0.28497323,0.053924013,0.031000452,0.3062579,0.2075084,0.04577369,0.05297581,0.30381474
576,0.38027245,0.296879,0.054541096,0.028852353,0.30665702,0.21300423,0.04646695,0.047185853,0.31441417
577,0.38892314,0.30648547,0.055043135,0.027394542,0.30695474,0.21758299,0.047055155,0.04231662,0.3227756
578,0.39520323,0.31326556,0.055406116,0.026531542,0.30678076,0.2209373,0.04751376,0.038329687,0.3283957
579,0.3985899,0.31683937,0.055608902,0.026141647,0.3058528,0.22287732,0.047820803,0.035154663,0.33091727
580,0.39874145,0.31701842,0.05563482,0.026088197,0.3040171,0.22335948,0.047958605,0.032699015,0.33017176
581,0.3955391,0.31383258,0.055473164,0.026233386,0.30127198,0.22249867,0.047915243,0.030858079,0.32620487
582,0.3891058,0.30753428,0.05512003,0.026451502,0.29777783,0.22056507,0.047685474,0.029527297,0.31927916
583,0.37979895,0.2985797,0.054578684,0.026640555,0.29384565,0.21796222,0.04727121,0.028612215,0.30985513
584,0.36817694,0.28758803,0.05385931,0.026729587,0.28990743,0.21519013,0.046681225,0.0280361,0.29855004
585,0.3549453,0.27528596,0.052977953,0.026681382,0.28647375,0.21279967,0.045930292,0.027743796,0.28608292
586,0.34088933,0.2624432,0.05195514,0.026490975,0.28408253,0.211343,0.045037802,0.027701734,0.27321145
587,0.32680714,0.24981304,0.05081425,0.026179852,0.2832522,0.2113307,0.044026185,0.027895328,0.2606732
588,0.31345022,0.23808178,0.049579635,0.025788788,0.2844413,0.21319823,0.04291904,0.028324002,0.24913713
589,0.30147827,0.22783358,0.04827525,0.02536944,0.28802252,0.21728702,0.04173981,0.028995704,0.23916939
590,0.2914334,0.21953304,0.04692333,0.02497704,0.29426903,0.22383642,0.040510397,0.029922204,0.23121697
591,0.2837296,0.21352121,0.04554366,0.024664743,0.30335408,0.23298855,0.039250463,0.031115051,0.22560501
592,0.2786564,0.21002373,0.04415331,0.02447936,0.31535712,0.24479751,0.037977032,0.032582577,0.22254461
593,0.27638888,0.20916298,0.042766623,0.02445928,0.3302727,0.25924024,0.036704566,0.034327902,0.22214581
594,0.27700028,0.21097144,0.041395668,0.024633178,0.348019,0.27622566,0.035445232,0.036348097,0.22443058
595,0.28047237,0.215402,0.040050734,0.025019618,0.3684391,0.29559714,0.034209426,0.03863255,0.22934255
596,0.28669918,0.22233155,0.03874087,0.025626743,0.39129755,0.31712905,0.033006303,0.041162197,0.23675102
597,0.29548636,0.23156004,0.0374745,0.026451826,0.4162723,0.34052014,0.03184423,0.04390793,0.2464492
598,0.30654597,0.24280527,0.036259744,0.02748096,0.44294098,0.36538047,0.030731183,0.046829347,0.25814858
599,0.3194881,0.25569528,0.03510472,0.028688118,0.47077042,0.39122188,0.029674996,0.04987353,0.27147168
600,0.33381656,0.26976404,0.03401762,0.0300349,0.49910685,0.41744956,0.028683407,0.0529739,0.2859466
601,0.3489294,0.2844519,0.033006597,0.031470887,0.52718025,0.4433653,0.027764006,0.056050953,0.3010087
602,0.36413217,0.29911804,0.032079566,0.03293453,0.55411756,0.4681801,0.026924,0.05901348,0.31601208
603,0.378663,0.31306347,0.03124398,0.03435554,0.5789748,0.49104333,0.026170053,0.061761394,0.330253
604,0.3917342,0.32556877,0.030506467,0.035658978,0.60078526,0.511086,0.025507975,0.06419125,0.3430075
605,0.4025849,0.33594257,0.029872632,0.036769703,0.6186222,0.52747774,0.024942577,0.066201836,0.35358074
606,0.41054234,0.3435768,0.029346796,0.037618753,0.6316673,0.53948843,0.024477446,0.06770148,0.36136168
607,0.41508514,0.34800398,0.028931862,0.038149297,0.63928473,0.5465541,0.024114938,0.06861565,0.36588043
608,0.4158946,0.348943,0.028629227,0.038322378,0.6410781,0.54832894,0.023856055,0.06889315,0.3668552
609,0.412893,0.3463331,0.028438736,0.038121156,0.63693565,0.5447229,0.02370051,0.068512216,0.3642251
610,0.40625575,0.34034386,0.028358681,0.037553217,0.62704575,0.53591686,0.023646653,0.0674822,0.3581607
611,0.3963979,0.33136168,0.02838579,0.036650416,0.61188066,0.5223452,0.023691565,0.06584392,0.34905076
612,0.383936,0.31995475,0.028515255,0.035465974,0.59215873,0.50466126,0.023830952,0.06366653,0.337466
613,0.369629,0.3068184,0.028740807,0.034069806,0.56877685,0.48367602,0.02405924,0.06104159,0.32410592
614,0.3543119,0.29271525,0.02905478,0.032541882,0.5427374,0.46029216,0.024369562,0.058075707,0.30973682
615,0.33882567,0.27841198,0.029448338,0.030965364,0.51506877,0.43543237,0.024753936,0.05488245,0.2951303
616,0.32395762,0.26462588,0.029911665,0.029420068,0.48675543,0.409978,0.025203412,0.051574018,0.28100836
617,0.3103966,0.25198546,0.030434258,0.027976915,0.45868486,0.384722,0.02570831,0.048254564,0.2680046
618,0.29870594,0.24100657,0.031005187,0.026694179,0.43161216,0.36033797,0.02625846,0.045015726,0.25663987
619,0.28931245,0.23208395,0.03161334,0.025615154,0.40614575,0.33736953,0.026843408,0.041932836,0.24731416
620,0.2825099,0.22549471,0.03224754,0.024767641,0.38274696,0.31622955,0.027452571,0.03906486,0.24031
621,0.2784702,0.22140941,0.0328966,0.024164181,0.36174414,0.29721466,0.028075233,0.036454223,0.2358036
622,0.27725673,0.21990442,0.033549193,0.023803126,0.3433489,0.28051978,0.028700484,0.034128644,0.23387745
623,0.27883604,0.22097269,0.034193683,0.02366966,0.32767397,0.26625395,0.029317038,0.03210296,0.23453142
624,0.2830853,0.22453037,0.03481787,0.023737052,0.31474814,0.2544541,0.029913023,0.030380981,0.23768967
625,0.28979462,0.23041812,0.03540882,0.023967672,0.3045262,0.2450929,0.030475818,0.028957497,0.243202
626,0.29866466,0.23839739,0.035952702,0.024314553,0.29689273,0.23808062,0.03099191,0.02782019,0.25084028
627,0.30930293,0.24814466,0.03643488,0.024723386,0.29166293,0.23326422,0.031447,0.026951687,0.2602935
628,0.3212236,0.25924772,0.036840122,0.025135769,0.28858384,0.2304248,0.03182629,0.026332734,0.2711628
629,0.3338525,0.27120546,0.037153166,0.025493888,0.28733528,0.22927515,0.03211493,0.025945188,0.28296173
630,0.34654275,0.2834367,0.03735945,0.025746614,0.28754023,0.22946402,0.032298878,0.0257773,0.2951245
631,0.35860527,0.29530203,0.037446074,0.025857149,0.28878063,0.23058642,0.03236578,0.025828425,0.30702627
632,0.36934817,0.30613482,0.037402835,0.025810495,0.29062405,0.23220308,0.032306027,0.026114943,0.31801343
633,0.37812832,0.31528455,0.037223257,0.02562052,0.29265755,0.2338694,0.032113753,0.026674395,0.3274458
634,0.3844068,0.32216644,0.036905456,0.0253349,0.2945241,0.23516853,0.031787634,0.027567955,0.3347448
635,0.38780028,0.32631198,0.036452662,0.025035644,0.2959597,0.23574854,0.03133145,0.028879702,0.3394431
636,0.3881212,0.32741162,0.035873342,0.02483622,0.29682213,0.23535578,0.030754114,0.030712236,0.34122646
637,0.38539904,0.32534516,0.035180878,0.024873022,0.29710615,0.23385836,0.030069342,0.033178445,0.33996433
638,0.37987876,0.32019222,0.034392763,0.025293756,0.29694396,0.2312592,0.029294826,0.036389954,0.33572128
639,0.37199685,0.31222445,0.033529412,0.02624299,0.29658902,0.22769256,0.028451053,0.040445406,0.32874936
640,0.36233646,0.30187553,0.03261288,0.02784804,0.2963859,0.22340818,0.027559983,0.045417767,0.31946063
641,0.35157216,0.28970024,0.0316654,0.030206509,0.29673028,0.21874104,0.026643617,0.05134561,0.30838713
642,0.34040943,0.27632362,0.0307081,0.03337771,0.29803032,0.21408053,0.02572275,0.058227047,0.29613233
643,0.329529,0.26239067,0.02976002,0.03737829,0.300668,0.20983338,0.024815988,0.06601862,0.28332195
644,0.3195436,0.24852355,0.02883736,0.042182684,0.30496973,0.20639354,0.023939045,0.07463715,0.27056184
645,0.3109659,0.2352866,0.027953213,0.0477261,0.31118783,0.20411788,0.02310448,0.08396549,0.25840402
646,0.30419397,0.22316587,0.02711749,0.05391061,0.31949028,0.20331042,0.022321682,0.093858175,0.24732605
647,0.29950595,0.21255803,0.026337238,0.06061068,0.32995817,0.20421322,0.021597123,0.10414783,0.23771946
648,0.29706377,0.2037679,0.025616927,0.06767896,0.34258747,0.20700355,0.020934744,0.11464919,0.22988735
649,0.29692045,0.19701165,0.024958927,0.074949875,0.3572923,0.21179305,0.02033637,0.12516287,0.22404636
650,0.29902828,0.19242117,0.02436394,0.08224317,0.37390655,0.21862803,0.019802118,0.13547641,0.22033077
651,0.30324468,0.19004777,0.023831291,0.089365624,0.39218384,0.22748739,0.019330723,0.14536572,0.21879552
652,0.30933687,0.18986431,0.023359248,0.0961133,0.41179618,0.23828012,0.018919794,0.15459627,0.21941756
653,0.31698513,0.19176506,0.022945171,0.10227491,0.4323328,0.25084186,0.01856598,0.16292499,0.22209516
654,0.3257874,0.1955649,0.02258564,0.107636854,0.4533006,0.26492885,0.0182651,0.17010663,0.22664681
655,0.335268,0.2010004,0.022276618,0.11199095,0.47412917,0.2802163,0.018012268,0.17590061,0.23281078
656,0.34489113,0.20773351,0.022013588,0.11514404,0.49418706,0.2963022,0.017802097,0.18008278,0.2402495
657,0.354084,0.21536174,0.021791767,0.1169305,0.5128011,0.31271335,0.017628925,0.18245882,0.24855793
658,0.3622679,0.2234354,0.021606417,0.1172261,0.5292903,0.32892483,0.017487153,0.18287832,0.25728092
659,0.368895,0.23148182,0.021453187,0.115959994,0.5430064,0.3443838,0.017371662,0.18125097,0.26593697
660,0.3734903,0.23903568,0.021328487,0.11312612,0.5533761,0.35854086,0.017278224,0.177557,0.27404863
661,0.37569287,0.24567282,0.021229858,0.1087902,0.55994856,0.37088752,0.017203903,0.17185716,0.28117615
662,0.3752905,0.25104308,0.021156194,0.103091225,0.56243163,0.38098925,0.01714734,0.16429503,0.28695118
663,0.37224296,0.25489792,0.021107867,0.09623715,0.560722,0.38852134,0.017108878,0.15509176,0.29110557
664,0.3666894,0.25710922,0.021086643,0.088493556,0.55491483,0.39328754,0.017090492,0.14453676,0.293491
665,0.35894048,0.25767654,0.02109543,0.08016853,0.54530007,0.39523423,0.017095476,0.13297035,0.29408792
666,0.34945148,0.2567211,0.02113787,0.071592495,0.5323389,0.39444777,0.017128062,0.120763116,0.2930004
667,0.3387837,0.25446844,0.02121786,0.06309742,0.5166248,0.39113858,0.017192839,0.10829336,0.29044074
668,0.3275589,0.2512226,0.021339044,0.054997224,0.49883634,0.3856176,0.017294224,0.09592451,0.28670353
669,0.3164108,0.24733524,0.021504404,0.047571164,0.47968933,0.37826505,0.017435981,0.08398831,0.28213587
670,0.30594298,0.24317506,0.021715924,0.041052025,0.45988792,0.36949793,0.01762084,0.072769165,0.27710664
671,0.29669482,0.23910034,0.02197443,0.03562004,0.44008598,0.35973835,0.01785033,0.06249729,0.27197856
672,0.28911918,0.23543844,0.022279533,0.031401224,0.4208606,0.3493906,0.018124651,0.053345367,0.26708686
673,0.28357068,0.23247118,0.02262967,0.028469834,0.402697,0.33882323,0.018442756,0.04543101,0.2627245
674,0.2803025,0.23042682,0.023022192,0.026853476,0.38598067,0.32835713,0.018802393,0.03882112,0.2591333
675,0.2794689,0.22947732,0.023453431,0.026538135,0.3710019,0.31826252,0.019200204,0.03353916,0.2565007
676,0.2811286,0.22973692,0.023918705,0.027472928,0.35795954,0.30875805,0.019631747,0.029569756,0.25495878
677,0.28524777,0.2312628,0.024412293,0.029572655,0.3469684,0.30001307,0.020091472,0.026863879,0.25458494
678,0.2917003,0.2340543,0.024927326,0.032718696,0.33806434,0.29215068,0.020572651,0.025341002,0.25540158
679,0.30026358,0.23804991,0.02545566,0.036758017,0.33120513,0.2852479,0.02106724,0.024889996,0.25737423
680,0.31061447,0.24312492,0.025987787,0.04150177,0.3262719,0.27933738,0.021565828,0.025368685,0.2604099
681,0.32232603,0.24908829,0.026512824,0.04672491,0.32306877,0.27440724,0.022057643,0.026603887,0.26435435
682,0.33486912,0.25568235,0.027018623,0.052168142,0.32132435,0.27040023,0.022530656,0.028393466,0.26899213
683,0.34762362,0.26258725,0.02749214,0.05754423,0.3206984,0.26721552,0.022971962,0.030510945,0.27404994
684,0.35990041,0.26943082,0.02791993,0.062549695,0.3207968,0.2647127,0.023368288,0.03271581,0.27920628
685,0.37097836,0.27580753,0.028288916,0.06688188,0.3211959,0.2627217,0.023706777,0.034767453,0.2841076
686,0.38015187,0.28130406,0.028587265,0.07026056,0.3214736,0.26105428,0.023975851,0.03644346,0.288391
687,0.38678768,0.28553042,0.02880534,0.07245191,0.32124862,0.25952262,0.024166174,0.03755984,0.2917126
688,0.39038298,0.28815448,0.028936656,0.07329184,0.32022077,0.2579577,0.024271527,0.03799157,0.29377818
689,0.39061785,0.28893352,0.0289785,0.072705835,0.31820565,0.25622818,0.024289567,0.037687898,0.2943718
690,0.38739264,0.28774047,0.028932404,0.07071976,0.3151611,0.2542564,0.02422214,0.03668256,0.29337937
691,0.38084254,0.2845767,0.028804159,0.06746166,0.3111959,0.25202736,0.024075339,0.03509323,0.29080015
692,0.3713296,0.27957386,0.028603433,0.0631523,0.30656186,0.24959022,0.023859102,0.033112515,0.28674898
693,0.35940883,0.2729799,0.028343033,0.058085926,0.3016285,0.24705207,0.02358646,0.030989973,0.28144294
694,0.35940883,0.2729799,0.028343033,0.058085926,0.3016285,0.24705207,0.02358646,0.030989973,0.28144294
695,0.35967407,0.27490595,0.028316129,0.05645198,0.29891935,0.24502875,0.023532085,0.030358532,0.28283915
696,0.3573506,0.27520216,0.028222127,0.053926304,0.29577315,0.2429219,0.023413867,0.029437376,0.2829445
697,0.35253307,0.27379486,0.028065922,0.050672293,0.29227298,0.24066679,0.02323717,0.028369015,0.28169036
698,0.3454847,0.27071863,0.02785527,0.04691079,0.28860253,0.23825261,0.02301015,0.02733976,0.27910405
699,0.33661383,0.2661104,0.02760022,0.042903207,0.28502738,0.23572041,0.022743192,0.026563799,0.27530345
700,0.3264358,0.26019314,0.027312404,0.038930282,0.2818705,0.23315749,0.02244812,0.026264919,0.27048382
701,0.31552923,0.25325423,0.02700421,0.035270784,0.27947962,0.23068413,0.022137403,0.026658092,0.2648965
702,0.30448765,0.24561767,0.02668798,0.032181993,0.27819666,0.22843973,0.021823354,0.027933566,0.25882605
703,0.29387906,0.23761877,0.026375318,0.029884972,0.27833152,0.22656906,0.021517439,0.030245028,0.25256586
704,0.28421202,0.22958028,0.026076548,0.028555173,0.2801407,0.22520788,0.021229744,0.03370308,0.24639769
705,0.27591297,0.22179428,0.025800401,0.028318273,0.28381634,0.22447471,0.020968696,0.03837295,0.24057502
706,0.26931593,0.21451116,0.025553854,0.029250907,0.28947976,0.22446218,0.020740908,0.04427667,0.23531334
707,0.26465994,0.20793334,0.02534213,0.03138447,0.29718393,0.22523542,0.020551207,0.051397324,0.23078415
708,0.2620927,0.20221385,0.025168838,0.03471002,0.30691606,0.22683011,0.02040277,0.05968318,0.2271139
709,0.26167768,0.1974585,0.02503612,0.03918306,0.31860068,0.22925168,0.020297268,0.06905172,0.22438535
710,0.26340014,0.19372812,0.024944788,0.044727243,0.3321028,0.23247652,0.020235043,0.07939124,0.2226393
711,0.2671721,0.19104154,0.02489445,0.05123611,0.34722832,0.23645107,0.020215156,0.090562075,0.22187683
712,0.27283457,0.18937755,0.02488356,0.05857345,0.36372066,0.24109045,0.020235494,0.10239469,0.22206011
713,0.28015798,0.18867584,0.02490948,0.06657265,0.38125944,0.24627836,0.020292748,0.11468833,0.22311318
714,0.28884196,0.18883756,0.024968414,0.075036004,0.39945596,0.25186488,0.020382416,0.12720867,0.22492185
715,0.2985172,0.18972692,0.02505548,0.083734795,0.41785586,0.25766742,0.0204988,0.13968961,0.22733454
716,0.30875102,0.19117323,0.025164757,0.09241304,0.435942,0.26347283,0.020635096,0.15183406,0.23016514
717,0.31905925,0.19297732,0.025289442,0.10079248,0.45315072,0.26904377,0.02078355,0.1633234,0.23319873
718,0.32892457,0.19492003,0.025422145,0.108582385,0.46888977,0.27412754,0.020935778,0.17382647,0.23620068
719,0.33782285,0.1967749,0.025555268,0.11549267,0.4825666,0.27846923,0.021083193,0.18301414,0.23892975
720,0.3452556,0.1983246,0.02568154,0.12124947,0.4936242,0.2818287,0.02121759,0.19057794,0.24115463
721,0.35078546,0.19937833,0.025794577,0.12561256,0.50157773,0.2839979,0.021331728,0.19624808,0.24267206
722,0.35406983,0.19978872,0.025889425,0.1283917,0.506051,0.28481808,0.021419987,0.19981295,0.2433243
723,0.35489276,0.19946815,0.025963068,0.12946154,0.50680804,0.28419593,0.021478863,0.20113324,0.24301521
724,0.3531841,0.1983978,0.026014721,0.12877157,0.50377625,0.2821134,0.021507364,0.2001555,0.24172069
725,0.34902823,0.19663166,0.02604601,0.12635058,0.49705285,0.2786308,0.021507131,0.19691493,0.23949194
726,0.3426585,0.19429252,0.026060775,0.12230519,0.48690078,0.27388403,0.02148233,0.19153443,0.2364526
727,0.33443755,0.19156167,0.026064806,0.11681108,0.47372958,0.26807442,0.021439292,0.18421587,0.232788
728,0.32482678,0.18866141,0.026065296,0.11010006,0.45806223,0.2614516,0.021385994,0.17522462,0.22872797
729,0.31434977,0.18583639,0.026070232,0.10244316,0.4404983,0.25429478,0.021331338,0.16487217,0.22452761
730,0.3035519,0.18333215,0.02608777,0.094132,0.42167014,0.2468915,0.021284506,0.15349412,0.22044605
731,0.29296407,0.1813771,0.02612567,0.0854613,0.40220648,0.23951997,0.021254309,0.1414322,0.21672755
732,0.28307086,0.1801668,0.026190825,0.07671322,0.38269538,0.23243076,0.02124871,0.12901591,0.21358553
733,0.27428916,0.17985436,0.026288996,0.06814579,0.3636607,0.22583745,0.02127443,0.11654882,0.2111922
734,0.2669544,0.18054457,0.02642461,0.05998522,0.34554863,0.21991034,0.02133682,0.10430147,0.20967253
735,0.26131544,0.18229263,0.026600733,0.052422065,0.32871795,0.21477373,0.021439753,0.09250448,0.2091023
736,0.25753507,0.18510535,0.026819138,0.045610588,0.313443,0.21050726,0.0215857,0.081350036,0.20950958
737,0.25569433,0.1889439,0.027080333,0.03967011,0.29991746,0.20714946,0.021775797,0.07099222,0.21087734
738,0.2557975,0.19372651,0.027383616,0.034687392,0.28826296,0.20470203,0.0220099,0.06155105,0.21314709
739,0.25777757,0.19933178,0.027727108,0.03071869,0.278535,0.20313354,0.022286614,0.053114872,0.2162219
740,0.26149863,0.20560026,0.028107667,0.027790692,0.2707307,0.20238379,0.022603298,0.04574362,0.2199695
741,0.26675874,0.21233697,0.028520873,0.025900912,0.26479188,0.20236681,0.02295599,0.039469074,0.22422497
742,0.27329215,0.21931486,0.028960884,0.025016425,0.2606098,0.20297532,0.023339288,0.034295186,0.22879452
743,0.2807728,0.22627988,0.029420374,0.025072541,0.25802833,0.20408452,0.023746345,0.030197484,0.23346089
744,0.28882134,0.2329591,0.029890547,0.025971688,0.25684804,0.20555858,0.024168823,0.027120631,0.23799093
745,0.29701743,0.23907271,0.030361244,0.027583478,0.25683427,0.20725776,0.024596972,0.024979526,0.24214685
746,0.30491802,0.24434921,0.030821182,0.029747635,0.2577278,0.20904815,0.0250199,0.023659736,0.24569969
747,0.31208092,0.2485433,0.031258363,0.03227926,0.25926012,0.21081224,0.025425944,0.02302194,0.24844559
748,0.31809273,0.25145453,0.0316606,0.034977574,0.26117116,0.21245949,0.025803147,0.022908537,0.25022176
749,0.3225987,0.25294492,0.03201622,0.037637576,0.2632296,0.21393666,0.026139969,0.023152987,0.25092238
750,0.3253315,0.25295398,0.03231472,0.040062822,0.26525027,0.21523347,0.026425907,0.02359089,0.2505105
751,0.32613248,0.2515056,0.032547493,0.04207937,0.2671114,0.21638694,0.026652219,0.024072243,0.24902374
752,0.32496548,0.24870944,0.032708332,0.043547697,0.26876268,0.21747816,0.026812486,0.024472041,0.24657412
753,0.32191968,0.2447536,0.032793887,0.044372216,0.27022713,0.21862529,0.026902976,0.024698878,0.24334031
754,0.31720054,0.23989034,0.032803822,0.044506356,0.27159664,0.21997331,0.026922874,0.024700455,0.2395538
755,0.31110924,0.23441541,0.03274071,0.043953113,0.27301738,0.22167861,0.026874227,0.024464523,0.23547956
756,0.30401674,0.22864544,0.032609776,0.042761542,0.27467313,0.2238949,0.026761668,0.024016572,0.23139518
757,0.2963326,0.22289515,0.03241843,0.041019026,0.27676472,0.22675855,0.026591977,0.0234142,0.22757025
758,0.2884736,0.2174559,0.03217566,0.038842045,0.27948985,0.23037748,0.026373519,0.022738857,0.22424778
759,0.28083652,0.21257988,0.03189144,0.03636521,0.2830253,0.23482168,0.026115652,0.022087965,0.22163029
760,0.27377665,0.20846877,0.031576157,0.03373173,0.2875136,0.24011953,0.025828157,0.02156591,0.21987058
761,0.26759177,0.20526764,0.03124007,0.031084076,0.29305434,0.2462563,0.02552075,0.02127729,0.21906736
762,0.26251483,0.20306411,0.030892992,0.028557729,0.2996986,0.2531751,0.0252027,0.021320803,0.21926486
763,0.25870994,0.20188972,0.030544018,0.0262762,0.30744728,0.26077914,0.024882587,0.021785555,0.22045529
764,0.2562735,0.20172422,0.030201368,0.02434792,0.31625268,0.26893622,0.024568146,0.022748332,0.22258304
765,0.25523803,0.20250054,0.029872375,0.022865107,0.32601872,0.27748102,0.024266208,0.02427148,0.22554936
766,0.25557533,0.20410943,0.02956348,0.02190241,0.33660305,0.2862183,0.023982726,0.02640203,0.22921664
767,0.25720143,0.20640449,0.029280324,0.021516614,0.34781903,0.29492563,0.023722848,0.029170552,0.23341314
768,0.2599802,0.20920639,0.029027786,0.021746034,0.35943854,0.30335784,0.023490913,0.03258978,0.2379372
769,0.263728,0.2123082,0.028810084,0.0226097,0.3711933,0.3112496,0.023290576,0.036653105,0.24256195
770,0.2682172,0.21548033,0.028630817,0.024106055,0.38277918,0.31832126,0.023124855,0.04133309,0.247041
771,0.273184,0.21847892,0.028493011,0.02621208,0.39386472,0.3242886,0.022996144,0.046579957,0.25111637
772,0.27833566,0.22105455,0.028399168,0.028881932,0.4040985,0.3288723,0.022906335,0.05231988,0.25452855
773,0.28336236,0.22296417,0.028351296,0.032046895,0.41312334,0.3318113,0.022856789,0.058455225,0.25702798
774,0.28795168,0.22398496,0.028350981,0.035615746,0.42059228,0.33287832,0.022848511,0.06486545,0.2583899
775,0.29180542,0.22392908,0.028399434,0.039476912,0.42618778,0.33189654,0.022882167,0.07140907,0.25842938
776,0.29465842,0.22265896,0.028497582,0.04350188,0.4296413,0.32875457,0.022958225,0.077928506,0.25701642
777,0.29629585,0.22009954,0.02864616,0.047550157,0.43075165,0.3234192,0.023077078,0.08425537,0.25408822
778,0.2965707,0.21624906,0.028845763,0.05147588,0.42940146,0.31594428,0.023239143,0.09021805,0.24965908
779,0.29541555,0.21118355,0.029096967,0.055135034,0.42556918,0.30647394,0.02344496,0.095650285,0.24382468
780,0.2928496,0.20505603,0.029400306,0.05839327,0.41933316,0.2952389,0.02369523,0.10039903,0.23675945
781,0.28897786,0.19808868,0.029756324,0.061132874,0.41086918,0.28254554,0.02399086,0.10433278,0.22870852
782,0.28398532,0.1905602,0.030165538,0.06325956,0.40044093,0.26875952,0.02433289,0.10734852,0.21997286
783,0.27812284,0.18278798,0.030628372,0.06470648,0.38838267,0.2542848,0.024722463,0.109375425,0.21089129
784,0.27168977,0.17510793,0.031145046,0.065436795,0.3750803,0.23954095,0.025160614,0.11037872,0.20181906
785,0.26501292,0.16785325,0.03171556,0.06544411,0.360945,0.22493847,0.025648283,0.11035824,0.19310619
786,0.25842577,0.16133595,0.032339573,0.06475024,0.3463934,0.21086088,0.02618611,0.10934643,0.18507862
787,0.25224927,0.15583102,0.033016358,0.0634019,0.33182505,0.19764635,0.026774392,0.10740431,0.17802243
788,0.24677506,0.15156427,0.03374479,0.061466016,0.31760508,0.18557644,0.027412998,0.10461564,0.17217205
789,0.2422541,0.14870612,0.034523293,0.059024673,0.30405265,0.17487034,0.028101314,0.101080984,0.16770424
790,0.2388872,0.14736772,0.035349857,0.056169625,0.29143432,0.16568333,0.028838266,0.09691272,0.16473497
791,0.2368215,0.14760114,0.036221966,0.052998394,0.27995786,0.15810743,0.029622164,0.092228256,0.16332015
792,0.23614682,0.1494005,0.037136532,0.049609795,0.26977473,0.15217611,0.03045076,0.08714785,0.16345759
793,0.23689617,0.15270472,0.038089782,0.04610168,0.26097995,0.14786837,0.031321026,0.081790574,0.16509
794,0.23904379,0.15739907,0.03907703,0.04256769,0.25361413,0.14511357,0.032229014,0.07627152,0.16810755
795,0.24250554,0.16331673,0.0400925,0.03909631,0.24766615,0.14379473,0.033169717,0.070701696,0.17235032
796,0.24713847,0.17024088,0.04112906,0.03576854,0.2430746,0.14375253,0.034136698,0.065185376,0.17761028
797,0.25274047,0.17790636,0.042178012,0.032656115,0.23973021,0.14478874,0.035122003,0.059819467,0.18363403
798,0.25905323,0.18600443,0.043228894,0.029819917,0.23747775,0.14667055,0.036115937,0.05469126,0.1901276
799,0.26576647,0.19418962,0.04426941,0.027307441,0.23612224,0.14913811,0.037106913,0.049877208,0.1967634
800,0.27252856,0.20209189,0.045285534,0.025151122,0.23543453,0.15191326,0.03808163,0.045439642,0.20319225
801,0.27896017,0.2093319,0.04626173,0.023366537,0.23516467,0.15471296,0.039025165,0.041426543,0.2090583
802,0.28467572,0.21554264,0.047181405,0.021951666,0.23505528,0.15726557,0.03992148,0.037868228,0.21401978
803,0.2893072,0.22039254,0.048027538,0.020887136,0.23486157,0.15932968,0.04075395,0.03477794,0.21777059
804,0.2925315,0.2236098,0.04878352,0.020138178,0.23436984,0.16071141,0.041506182,0.032152247,0.22006407
805,0.29409695,0.22500546,0.049433995,0.019657502,0.23341747,0.16128245,0.042162858,0.029972155,0.2207337
806,0.29384643,0.22449072,0.049965836,0.019389853,0.23191024,0.16099206,0.042710662,0.02820753,0.21970914
807,0.29173225,0.22208627,0.05036892,0.019277062,0.22983164,0.15987244,0.043139033,0.026820146,0.21702479
808,0.28782234,0.21792254,0.050636765,0.01926302,0.22724631,0.1580372,0.043440897,0.02576822,0.21281809
809,0.28229553,0.21223004,0.050766923,0.019298552,0.2242961,0.15567218,0.043612998,0.025010915,0.20732026
810,0.27542648,0.20532069,0.050761085,0.019344725,0.22118565,0.15301846,0.04365611,0.02451109,0.20083681
811,0.26756242,0.19756278,0.050624784,0.019374844,0.21816535,0.15035225,0.04357476,0.024238328,0.19372356
812,0.25909454,0.18935251,0.050366983,0.019375056,0.2155078,0.14796166,0.043376867,0.024169277,0.18635921
813,0.25043005,0.18108757,0.049999285,0.019343194,0.21348791,0.14612673,0.043073,0.024288172,0.1791194
814,0.24196401,0.17314193,0.049535133,0.019286968,0.21236111,0.14509982,0.042675648,0.024585648,0.1723537
815,0.23405756,0.1658473,0.048989028,0.019221235,0.21234979,0.145094,0.042198468,0.02505732,0.16636835
816,0.22702299,0.15948187,0.048375744,0.01916538,0.2136321,0.14627452,0.041655447,0.025702126,0.1614158
817,0.22111462,0.1542643,0.047709655,0.019140657,0.21633726,0.14875646,0.041060336,0.026520463,0.15768987
818,0.21652542,0.1503528,0.047004387,0.019168224,0.22054517,0.15260594,0.040426206,0.027513027,0.15532587
819,0.2133889,0.14784913,0.04627247,0.019267308,0.22628722,0.15784244,0.039765216,0.02867955,0.15440401
820,0.21178204,0.1468025,0.04552533,0.019454215,0.2335496,0.16444354,0.03908842,0.030017648,0.1549544
821,0.2117302,0.14721546,0.04477327,0.01974148,0.24227649,0.17234825,0.03840587,0.031522386,0.15696186
822,0.21321054,0.14904757,0.044025656,0.02013731,0.25236985,0.18145803,0.037726678,0.033185165,0.1603697
823,0.21615422,0.15221795,0.04329108,0.020645186,0.2636901,0.19163765,0.037059247,0.034993216,0.16508175
824,0.22044712,0.15660596,0.04257759,0.021263566,0.27605405,0.20271362,0.036411367,0.03692907,0.17096256
825,0.2259292,0.16205095,0.041892856,0.021985402,0.28923184,0.214472,0.035790466,0.038969375,0.17783698
826,0.23239338,0.16835096,0.0412443,0.02279812,0.30294493,0.22665629,0.03520368,0.041084968,0.18548861
827,0.23958607,0.1752636,0.04063913,0.023683345,0.31686616,0.2389682,0.03465791,0.043240078,0.19366017
828,0.24720868,0.18250713,0.04008443,0.02461714,0.33062136,0.25106892,0.03415987,0.04539256,0.20205536
829,0.254924,0.1897665,0.039587047,0.025570462,0.34379652,0.26258555,0.03371602,0.04749495,0.2103446
830,0.26236582,0.19670217,0.039153524,0.026510114,0.35594997,0.27312294,0.03333252,0.0494945,0.21817441
831,0.2691551,0.20296474,0.038789973,0.027400406,0.36663142,0.28227964,0.033015076,0.051336706,0.22518249
832,0.27491954,0.20821297,0.038501944,0.028204624,0.3754039,0.28966874,0.032768883,0.052966293,0.23101608
833,0.27931786,0.21213567,0.03829425,0.028887942,0.38187143,0.29494202,0.032598473,0.054330952,0.23535472
834,0.2820649,0.21447448,0.038170844,0.029419592,0.3857083,0.2978159,0.03250755,0.055384874,0.2379329
835,0.2829555,0.2150454,0.038134657,0.02977543,0.3866837,0.29809383,0.03249896,0.05609091,0.23856266
836,0.2818841,0.21375653,0.038187504,0.029940072,0.38468587,0.2956864,0.032574557,0.05642492,0.23715103
837,0.27885845,0.2106198,0.03832996,0.029908678,0.37973535,0.29062372,0.032735027,0.05637661,0.23371227
838,0.27400154,0.20575285,0.03856128,0.0296874,0.3719871,0.28305563,0.03297992,0.055951525,0.22836903
839,0.2675444,0.19937208,0.03887939,0.02929292,0.36172315,0.27324542,0.03330755,0.05517019,0.2213462
840,0.2598102,0.1917778,0.039280843,0.028751582,0.34933352,0.26155117,0.03371496,0.054067414,0.21295454
841,0.25118813,0.18333046,0.039760917,0.028096758,0.33528832,0.24840114,0.034197982,0.052689195,0.20356743
842,0.24210484,0.17442454,0.04031369,0.027366608,0.3201042,0.23426332,0.03475129,0.051089603,0.19359371
843,0.23299396,0.16546103,0.040932246,0.026600689,0.30431172,0.21961565,0.035368558,0.04932752,0.18344994
844,0.22426878,0.15682253,0.041608833,0.02583741,0.28842258,0.20491742,0.036042657,0.047462504,0.17353435
845,0.21629941,0.14885263,0.042335168,0.025111621,0.27290547,0.19058771,0.03676584,0.045551904,0.16420683
846,0.2093983,0.14184299,0.043102592,0.024452712,0.25816718,0.1769892,0.037529957,0.043648012,0.15577476
847,0.20381142,0.13602558,0.043902256,0.023883598,0.2445438,0.16442032,0.038326602,0.04179688,0.14848548
848,0.1997161,0.13157073,0.044725195,0.023420187,0.2322976,0.1531134,0.039147217,0.040036984,0.14252445
849,0.19722319,0.12858935,0.045562357,0.023071475,0.22162,0.14323719,0.039983116,0.0383997,0.13801713
850,0.19637996,0.12713584,0.046404496,0.022839626,0.21263647,0.1349017,0.040825307,0.036909465,0.1350328
851,0.19717473,0.12721194,0.047241915,0.022720871,0.20541339,0.12816404,0.04166441,0.03558494,0.1335884
852,0.19953893,0.12876874,0.04806435,0.022705838,0.19996229,0.123032235,0.04249038,0.034439664,0.13365124
853,0.20334832,0.1317072,0.048860665,0.022780443,0.19624406,0.11946839,0.043292284,0.033483386,0.13513975
854,0.20842242,0.13587703,0.04961869,0.022926705,0.19416957,0.11738825,0.044058096,0.032723222,0.13792285
855,0.21452478,0.14107552,0.050325174,0.02312408,0.19360074,0.11666129,0.0447748,0.032164656,0.14181861
856,0.22136423,0.14704746,0.050965905,0.02335087,0.19435114,0.11710985,0.0454283,0.031813,0.14659414
857,0.22860092,0.15348831,0.05152602,0.023586594,0.1961886,0.118509755,0.046003826,0.031675007,0.15196788
858,0.2358566,0.1600515,0.051990505,0.023814581,0.19884308,0.12059597,0.04648642,0.031760696,0.15761632
859,0.24273232,0.16636269,0.05234488,0.024024755,0.20201717,0.123071104,0.046861626,0.03208445,0.1631867
860,0.24883197,0.17203921,0.05257608,0.024216687,0.20540357,0.1256202,0.04711636,0.032667007,0.16831487
861,0.25379005,0.1767147,0.052673373,0.024401987,0.20870589,0.12792999,0.04723983,0.033536073,0.17264861
862,0.25730088,0.18006621,0.052629244,0.024605418,0.2116616,0.12971124,0.047224354,0.034726005,0.17587322
863,0.25914553,0.18184091,0.05244001,0.024864605,0.21406347,0.13072109,0.047066145,0.036276225,0.1777371
864,0.25921252,0.18187809,0.0521064,0.025228035,0.21577828,0.13078408,0.046765745,0.038228452,0.17807361
865,0.25750822,0.18012382,0.05163362,0.025750771,0.2167562,0.12980616,0.04632817,0.040621866,0.17681547
866,0.25415516,0.17663515,0.051031075,0.026488941,0.21703239,0.12778156,0.045762684,0.043488145,0.17399983
867,0.24937944,0.17157389,0.05031186,0.02749369,0.21671984,0.1247914,0.045082208,0.04684622,0.16976365
868,0.24348722,0.16519046,0.049491867,0.028804902,0.21599267,0.12099336,0.044302516,0.05069681,0.16432948
869,0.2368357,0.15780087,0.04858875,0.030446082,0.21506532,0.11660422,0.04344122,0.05501987,0.15798388
870,0.22980143,0.1497595,0.047620855,0.03242107,0.2141697,0.11188058,0.042516638,0.05977248,0.15105256
871,0.22275116,0.14143266,0.046606284,0.034712214,0.21353276,0.10709645,0.04154688,0.06488943,0.14387532
872,0.21601798,0.13317451,0.045562025,0.03728144,0.21335816,0.1025241,0.040549036,0.07028503,0.13678342
873,0.20988381,0.12530865,0.04450337,0.040071778,0.21381333,0.09841819,0.039538488,0.07585666,0.13008165
874,0.20456992,0.11811545,0.04344358,0.04301089,0.21502177,0.09500434,0.038528655,0.08148877,0.12403617
875,0.20023319,0.11182507,0.042393804,0.046014313,0.21705893,0.092471786,0.037530843,0.087056294,0.118867464
876,0.19696778,0.10661505,0.041363068,0.048989654,0.21995333,0.09097018,0.036554266,0.092428885,0.11474739
877,0.19480936,0.10261085,0.04035856,0.051839963,0.22368865,0.09060834,0.03560628,0.09747402,0.11179961
878,0.19374092,0.09988829,0.039385818,0.054466814,0.22820684,0.091454834,0.034692634,0.10205937,0.11010095
879,0.1936992,0.09847604,0.03844913,0.05677403,0.2334124,0.09353811,0.03381776,0.10605653,0.109683774
880,0.19458103,0.09835832,0.03755174,0.05867096,0.23917648,0.09684741,0.032985043,0.109344035,0.11053742
881,0.19624892,0.099476404,0.036696114,0.0600764,0.2453385,0.10133143,0.032197077,0.111810006,0.11260953
882,0.1985373,0.10173039,0.03588414,0.06092277,0.25171345,0.106898844,0.031455822,0.11335878,0.115806855
883,0.20125906,0.10498111,0.035117283,0.061160665,0.25809434,0.11341751,0.030762788,0.11391405,0.11999632
884,0.20421326,0.109052874,0.034396645,0.06076374,0.2642604,0.12071553,0.030119102,0.11342578,0.12500732
885,0.20719478,0.11373864,0.033723094,0.05973303,0.2699853,0.12858419,0.029525602,0.11187549,0.13063541
886,0.210004,0.11880652,0.033097263,0.058100216,0.2750464,0.13678297,0.028982874,0.10928054,0.1366487
887,0.21245891,0.12400959,0.03251962,0.055929698,0.27923635,0.14504786,0.028491326,0.10569715,0.1427965
888,0.21440628,0.12909791,0.031990476,0.053317897,0.28237516,0.15310197,0.028051171,0.10122201,0.148821
889,0.21573211,0.13383156,0.03150999,0.050390553,0.28432116,0.16066933,0.027662506,0.09598933,0.15446988
890,0.21636982,0.13799474,0.03107821,0.047296878,0.28497985,0.16748838,0.02732525,0.0901662,0.15951055
891,0.21630487,0.14140831,0.030695027,0.044201545,0.28431034,0.1733266,0.027039163,0.08394459,0.16374314
892,0.21557568,0.1439407,0.030360145,0.04127483,0.28232858,0.17799401,0.026803825,0.07753075,0.1670124
893,0.21426955,0.14551482,0.030073056,0.038681664,0.27910486,0.18135196,0.026618538,0.07113436,0.1692155
894,0.21251452,0.14611062,0.029832931,0.036570974,0.27475798,0.18332013,0.026482278,0.06495558,0.17030625
895,0.21046884,0.14576423,0.029638564,0.035066057,0.26944628,0.18387814,0.026393572,0.05917458,0.17029549
896,0.20830649,0.14456141,0.029488342,0.034256738,0.26335564,0.18306252,0.026350502,0.053942632,0.1692461
897,0.20620394,0.1426294,0.029380107,0.03419443,0.25668716,0.1809619,0.026350511,0.04937474,0.16726652
898,0.20432663,0.14012626,0.029311122,0.03488925,0.24964368,0.17770743,0.026390437,0.04554582,0.16450016
899,0.20281601,0.1372282,0.029278083,0.036309727,0.24241929,0.1734625,0.026466437,0.042490344,0.16111457
900,0.2017806,0.1341186,0.029277021,0.038384974,0.23518819,0.16841187,0.026573956,0.040202368,0.15729038
901,0.20128825,0.13097702,0.029303387,0.041007843,0.22809929,0.16275196,0.026707744,0.03863959,0.1532107
902,0.20136128,0.12796955,0.029351978,0.04403976,0.22127025,0.15668084,0.026861822,0.037727594,0.14905173
903,0.2019743,0.12524076,0.029417021,0.047316514,0.214786,0.1503904,0.02702955,0.037366048,0.14497477
904,0.20305395,0.12290665,0.0294922,0.050655097,0.2086981,0.14405914,0.027203629,0.037435316,0.14111902
905,0.20448184,0.121049106,0.029570756,0.053861972,0.20302671,0.1378459,0.027376236,0.03780458,0.13759597
906,0.20609993,0.119711615,0.029645624,0.056742676,0.1977652,0.13188513,0.027539158,0.03834091,0.13448475
907,0.20771986,0.118896745,0.029709604,0.05911351,0.1928855,0.12628186,0.027684001,0.038919646,0.13182878
908,0.20913525,0.1185657,0.02975568,0.060813874,0.18834768,0.12110954,0.0278025,0.039435636,0.1296344
909,0.2101375,0.11863999,0.029777262,0.061720252,0.18410838,0.11640699,0.02788688,0.03981451,0.12787098
910,0.2105344,0.119006895,0.029768577,0.06175892,0.18013279,0.112179376,0.027930241,0.04002318,0.1264742
911,0.21016952,0.119527556,0.029725047,0.06091692,0.17640573,0.10840052,0.027927047,0.04007817,0.12535185
912,0.20894054,0.12004765,0.029643577,0.059249308,0.17294124,0.10501699,0.027873475,0.04005078,0.12439192
913,0.20681337,0.12041068,0.029522846,0.056879826,0.16978878,0.10195568,0.027767736,0.04006536,0.12347333
914,0.20383097,0.12047098,0.029363384,0.053996608,0.16703644,0.099131964,0.027610216,0.040294267,0.12247702
915,0.20011388,0.12010654,0.029167559,0.050839785,0.16480741,0.09645885,0.02740349,0.040945068,0.12129694
916,0.19585222,0.11922853,0.028939368,0.047684327,0.16325274,0.09385576,0.027152114,0.042244866,0.1198492
917,0.19129044,0.117786884,0.028684115,0.044819444,0.16253875,0.091255054,0.026862243,0.044421453,0.11807828
918,0.18670732,0.11577227,0.02840798,0.04252706,0.16283357,0.08860773,0.026541186,0.047684655,0.11595975
919,0.18239291,0.113213025,0.028117564,0.04106232,0.1642921,0.085884884,0.026196862,0.05221035,0.113499515
920,0.17862761,0.11017001,0.027819414,0.040638186,0.16704372,0.083077714,0.025837274,0.058128726,0.11073038
921,0.17566256,0.10672808,0.027519666,0.041414812,0.17118165,0.08019554,0.025470074,0.06551605,0.10770634
922,0.17370595,0.1029882,0.027223758,0.043494005,0.17675619,0.0772621,0.025102217,0.07439187,0.10449627
923,0.17291372,0.099059775,0.02693626,0.046917673,0.18377012,0.0743127,0.024739778,0.084717646,0.10117813
924,0.17338276,0.09505411,0.026660802,0.051667847,0.192175,0.071389675,0.024387818,0.096397504,0.09783353
925,0.17514741,0.091079466,0.026400004,0.05766794,0.20186833,0.068540454,0.024050359,0.10927752,0.09454352
926,0.17817625,0.08723779,0.026155524,0.06478293,0.21268949,0.065813914,0.023730448,0.123145126,0.09138566
927,0.18236864,0.083621204,0.025928104,0.07281933,0.22441491,0.06325927,0.023430182,0.13772546,0.0884311
928,0.18755199,0.08031022,0.025717508,0.08152427,0.2367543,0.060923614,0.023150705,0.15267998,0.08574258
929,0.1934801,0.07737077,0.025522621,0.09058672,0.24934766,0.05884971,0.022892319,0.16760562,0.08337202
930,0.1998351,0.07485178,0.025341377,0.09964195,0.26176822,0.05707407,0.022654409,0.18203975,0.0813582
931,0.20623545,0.07278253,0.025170885,0.10828204,0.27353147,0.05562478,0.02243556,0.19547112,0.0797247
932,0.2122524,0.07117122,0.025007484,0.11607369,0.28411454,0.054519553,0.022233648,0.20736133,0.07847838
933,0.21743634,0.07000433,0.024847046,0.12258497,0.29298523,0.05376395,0.022045994,0.21717529,0.07760907
934,0.22135167,0.06924872,0.024685236,0.12741771,0.2996419,0.053351823,0.021869682,0.2244204,0.07709107
935,0.22361933,0.06885545,0.024517955,0.13024592,0.30365598,0.053265937,0.02170189,0.22868815,0.07688647
936,0.22395992,0.06876676,0.024341812,0.13085134,0.30472094,0.053480662,0.021540277,0.22970001,0.07695056
937,0.22223118,0.06892358,0.024154518,0.12915309,0.30268848,0.053965632,0.021383338,0.22733952,0.07723824
938,0.21845372,0.06927393,0.023955261,0.12522453,0.29759568,0.054689847,0.021230688,0.22167514,0.0777106
939,0.21281675,0.06977979,0.023744823,0.119292125,0.28966892,0.055626072,0.021083158,0.21295968,0.078340456
940,0.20566407,0.07042128,0.02352553,0.111717254,0.27930892,0.056753308,0.020942671,0.20161292,0.07911567
941,0.19745992,0.07119774,0.023300948,0.102961235,0.26705128,0.05805907,0.020812018,0.18818018,0.080039635
942,0.18874106,0.0721249,0.023075467,0.0935407,0.2535179,0.059538603,0.020694427,0.17328487,0.08112898
943,0.18006417,0.073230006,0.022853766,0.08398039,0.23935908,0.061194174,0.020593118,0.1575718,0.082409315
944,0.17195639,0.07454513,0.022640303,0.07477096,0.22520071,0.06303217,0.020510925,0.14165762,0.08390992
945,0.16487671,0.076100975,0.022438942,0.066336796,0.21160156,0.06506107,0.02045,0.12609048,0.085658595
946,0.15919273,0.07792169,0.02225266,0.059018373,0.19902843,0.067288816,0.020411603,0.11132801,0.08767758
947,0.15517062,0.08002092,0.02208347,0.053066224,0.18784377,0.06972156,0.020396154,0.09772607,0.08998064
948,0.15297695,0.08239957,0.021932425,0.048644952,0.17830883,0.0723617,0.020403147,0.08554398,0.092571184
949,0.1526854,0.085044205,0.021799698,0.045841493,0.17059234,0.07520709,0.020431327,0.07495393,0.0954411
950,0.15428431,0.087925985,0.021684721,0.044673607,0.16478083,0.07824985,0.02047871,0.06605227,0.09856947
951,0.15768042,0.0909992,0.021586265,0.045094956,0.16088846,0.08147397,0.020542558,0.058871947,0.10192112
952,0.16269857,0.09420018,0.02150251,0.046995886,0.15885963,0.0848548,0.0206194,0.053385433,0.10544511
953,0.16907802,0.097447,0.02143109,0.050199937,0.15856904,0.08835659,0.020704968,0.049507484,0.10907362
954,0.17647003,0.1006407,0.021369137,0.054460194,0.15981984,0.09193251,0.020794168,0.047093164,0.112722054
955,0.18443978,0.103668496,0.021313345,0.059457928,0.16234154,0.09552491,0.020881206,0.045935426,0.116291046
956,0.19247985,0.10641123,0.021260135,0.06480848,0.16579707,0.09906715,0.020959705,0.04577021,0.119671434
957,0.20003778,0.10875271,0.021205883,0.07007918,0.16979924,0.10248793,0.021023154,0.04628815,0.12275189
958,0.20655826,0.11059217,0.021147268,0.07481883,0.17393896,0.10571647,0.021065367,0.047157116,0.12542884
959,0.21153647,0.1118567,0.021081649,0.07859811,0.17782335,0.10868786,0.021081107,0.048054386,0.12761717
960,0.21457592,0.11251213,0.021007452,0.08105634,0.18112002,0.11134933,0.021066668,0.048704024,0.12925997
961,0.21543956,0.11256893,0.020924443,0.08194619,0.18359728,0.113662995,0.02102042,0.04891387,0.1303352
962,0.21408339,0.1120826,0.020833865,0.08116692,0.18515477,0.115607955,0.02094305,0.048603754,0.1308571
963,0.21066444,0.111146465,0.020738326,0.07877965,0.18583289,0.117177665,0.02083758,0.047817647,0.13087255
964,0.20552126,0.109879196,0.020641528,0.075000525,0.18580315,0.118376516,0.020709049,0.046717584,0.13045223
965,0.19912851,0.10840843,0.020547763,0.07017232,0.1853388,0.11921407,0.020563941,0.04556077,0.12967859
966,0.19203785,0.106854595,0.020461418,0.06472184,0.18477185,0.11969974,0.020409498,0.04466261,0.12863335
967,0.18481347,0.10531683,0.020386456,0.059110172,0.18444683,0.11983663,0.020252973,0.044357225,0.12738588
968,0.1779766,0.103863776,0.02032604,0.05378678,0.18467917,0.119619004,0.020101042,0.04495911,0.12598525
969,0.17196389,0.10252895,0.02028228,0.049152654,0.18572454,0.119030386,0.019959405,0.04673475,0.12445616
970,0.16710371,0.10131161,0.02025619,0.04553591,0.18776017,0.11804392,0.019832524,0.049883723,0.12279803
971,0.16360918,0.10018035,0.020247681,0.043181144,0.19087775,0.11662329,0.019723617,0.054530844,0.120987624
972,0.16158026,0.09907834,0.020255746,0.042246178,0.19508415,0.114725776,0.019634785,0.060723588,0.11898294
973,0.16101396,0.097931,0.02027858,0.042804383,0.20030583,0.11230602,0.019567205,0.068432614,0.1167292
974,0.16181399,0.096652076,0.020313773,0.044848144,0.2063936,0.109320216,0.019521344,0.07755203,0.114164926
975,0.1638011,0.095151946,0.020358508,0.04829065,0.21312812,0.105733134,0.019497244,0.08789774,0.11122994
976,0.16672258,0.09334655,0.020409739,0.05296629,0.22022481,0.10152591,0.019494727,0.099204175,0.10787428
977,0.17026375,0.09116771,0.020464504,0.058631536,0.22734329,0.096705034,0.01951372,0.11112453,0.10406849
978,0.17406312,0.08857463,0.020520225,0.06496826,0.23409998,0.09131159,0.019554494,0.1232339,0.09981471
979,0.1777364,0.0855669,0.020575104,0.07159439,0.24008965,0.08543094,0.019617992,0.13504073,0.09515833
980,0.18090683,0.082195796,0.020628547,0.07808248,0.24491562,0.079198405,0.019706102,0.14601111,0.090197235
981,0.18324363,0.07857264,0.020681538,0.083989464,0.24822673,0.07280111,0.01982187,0.15560375,0.08508719
982,0.18450072,0.074870765,0.020736884,0.08889307,0.24975568,0.06647307,0.01996957,0.16331305,0.080040306
983,0.18455213,0.071319275,0.020799227,0.09243364,0.2493535,0.060481936,0.020154554,0.16871701,0.07531569
984,0.18341422,0.06818789,0.020874783,0.094351545,0.24701463,0.055110756,0.020382881,0.171521,0.07120143
985,0.18124941,0.0657631,0.020970823,0.09451549,0.24288175,0.050632935,0.020660752,0.17158805,0.06798965
986,0.17834905,0.06432017,0.021094928,0.09293395,0.23723434,0.047287878,0.020993792,0.16895267,0.06594854
987,0.17509791,0.06409401,0.021254163,0.08974973,0.23045525,0.04525776,0.021386378,0.16381112,0.06529519
988,0.17192659,0.065255135,0.021454362,0.08521709,0.22298853,0.044652157,0.02184103,0.15649535,0.06617414
989,0.16925946,0.06789232,0.021699538,0.079667605,0.21529096,0.04550061,0.022358123,0.14743224,0.06864418
990,0.1674698,0.07200487,0.02199155,0.07347338,0.20778856,0.04775229,0.022935653,0.1371006,0.0726736
991,0.16684201,0.07750128,0.02232996,0.06701078,0.2008416,0.0512826,0.023569282,0.12598972,0.078142285
992,0.1675475,0.08420297,0.022711981,0.06063254,0.19472043,0.055901043,0.024252303,0.114567086,0.08484745
993,0.16962862,0.09184958,0.023132449,0.05464658,0.18959355,0.06136048,0.024975577,0.10325749,0.0925103
994,0.17299004,0.100104526,0.023583727,0.049301792,0.18552026,0.06736504,0.025727324,0.0924279,0.10078249
995,0.17739522,0.108562544,0.02405559,0.044777095,0.18245086,0.07357845,0.026492905,0.08237951,0.109253705
996,0.18247187,0.11676216,0.02453518,0.041174524,0.180232,0.07963616,0.027254611,0.073341236,0.11746392
997,0.18772762,0.1242068,0.025007103,0.038513724,0.17861825,0.08516285,0.027991792,0.06546362,0.12492361
998,0.19258419,0.13039863,0.025453959,0.036731593,0.17729822,0.089798644,0.02868147,0.058818106,0.13114636
999,0.19643156,0.13488397,0.02585728,0.03569031,0.17592983,0.09323305,0.02929946,0.053397316,0.13569224
1000,0.1987008,0.13730714,0.026198938,0.035194725,0.17419176,0.09524312,0.029822223,0.049126413,0.13821879
1001,0.19894643,0.13746324,0.026462901,0.035020288,0.17183888,0.095728256,0.03022896,0.04588165,0.1385313
1002,0.19692248,0.13533758,0.02663702,0.03494789,0.16875415,0.09473379,0.030503983,0.043516364,0.13661937
1003,0.19263382,0.13112113,0.026714575,0.034798115,0.16498086,0.09245442,0.030638574,0.041887872,0.13267052
1004,0.18634641,0.12519345,0.026695047,0.034457915,0.16072904,0.0892156,0.030632041,0.040881395,0.12705392
1005,0.17855471,0.11807792,0.026584115,0.03389267,0.15634733,0.085432984,0.030491784,0.04042257,0.12027584
1006,0.16990873,0.11037455,0.026392758,0.033141438,0.1522723,0.08156195,0.030232176,0.040478166,0.11291572
1007,0.16112188,0.102687344,0.026135648,0.03229888,0.14896178,0.07804297,0.029872607,0.04104621,0.10555666
1008,0.15288028,0.09556244,0.02582927,0.031488575,0.14683452,0.07525954,0.029435119,0.042139873,0.09872569
1009,0.14577182,0.089444414,0.025490154,0.030837249,0.14622445,0.07351147,0.02894209,0.04377089,0.09285338
1010,0.14024584,0.08465902,0.025133463,0.030453362,0.1473579,0.07300701,0.028414415,0.045936473,0.08825646
1011,0.13660136,0.081414826,0.024772199,0.030414343,0.15035015,0.073868565,0.02787046,0.048611127,0.085140236
1012,0.1349959,0.07981831,0.024416912,0.03076068,0.15521425,0.07614639,0.027325599,0.051742263,0.08361279
1013,0.13546228,0.079891644,0.024075888,0.03149476,0.1618732,0.07983179,0.026792478,0.05524895,0.08370233
1014,0.13792472,0.08158722,0.023755481,0.032582015,0.17016655,0.08486551,0.026281506,0.059019543,0.08537065
1015,0.142206,0.084793285,0.023460561,0.033952158,0.17985094,0.0911391,0.025801491,0.06291035,0.08851895
1016,0.14802863,0.08933328,0.023194844,0.0355005,0.19059305,0.09848912,0.02536019,0.06674374,0.09298617
1017,0.15501174,0.09495944,0.022961142,0.037091162,0.20196384,0.106688134,0.024964653,0.070311055,0.09854259
1018,0.16267279,0.10134802,0.02276153,0.03856323,0.21343756,0.11543696,0.02462149,0.07337911,0.10488438
1019,0.17044102,0.1081015,0.022597432,0.039742082,0.22440508,0.12436456,0.024336826,0.0757037,0.11163429
1020,0.1776903,0.114763334,0.022469817,0.04045715,0.2342077,0.1330384,0.02411632,0.07705298,0.1183547
1021,0.18379152,0.12084781,0.022379426,0.040564276,0.24218884,0.14098965,0.023965145,0.07723405,0.12457483
1022,0.18818116,0.12588444,0.022327093,0.039969616,0.24776322,0.14775313,0.02388792,0.076122165,0.1298329
1023,0.19043633,0.12947138,0.022314014,0.038650937,0.25049132,0.15291497,0.023888674,0.07368767,0.13372637
1024,0.19033799,0.1313268,0.022341968,0.036669232,0.2501432,0.15616286,0.023970764,0.07000957,0.13596305
1025,0.18790978,0.13132897,0.022413313,0.0341675,0.24673718,0.15732592,0.024136646,0.06527461,0.13639994
1026,0.18342003,0.12953416,0.022530682,0.03135521,0.24054466,0.1563973,0.024387477,0.05975988,0.1350637
1027,0.17734304,0.12616642,0.022696486,0.028480139,0.23205312,0.15353128,0.024722748,0.053799074,0.13214277
1028,0.17028978,0.1215837,0.022912325,0.025793757,0.22190109,0.14901896,0.025139907,0.047742214,0.12795763
1029,0.16292195,0.116225876,0.023178434,0.023517642,0.21079299,0.14324422,0.025634151,0.04191461,0.12291261
1030,0.1558691,0.11055869,0.023493351,0.021817055,0.19941846,0.13663574,0.026198456,0.03658425,0.11744311
1031,0.14966197,0.105022535,0.023853773,0.020785658,0.18838418,0.1296184,0.026823878,0.031941883,0.111966416
1032,0.14469218,0.09999581,0.024254678,0.020441689,0.17817204,0.12257774,0.027499864,0.02809442,0.106845945
1033,0.14119571,0.09577347,0.024689473,0.020732766,0.1691218,0.11583818,0.028214615,0.025069008,0.10236969
1034,0.139256,0.09255962,0.02515013,0.02154625,0.16143289,0.10965258,0.028955167,0.022825144,0.098742016
1035,0.13881533,0.090467155,0.025627218,0.02272095,0.15517782,0.10420188,0.02970741,0.021268534,0.096082866
1036,0.13969076,0.089520745,0.026109807,0.024060208,0.15031931,0.09959748,0.030455675,0.020266164,0.09443041
1037,0.1415921,0.089660026,0.026585424,0.025346646,0.14672899,0.09588417,0.031182647,0.019662173,0.09374365
1038,0.14414132,0.09074147,0.027040038,0.02635981,0.14420602,0.093041874,0.031869214,0.019294936,0.09390494
1039,0.14690258,0.09254418,0.02745848,0.026899908,0.14249998,0.09098704,0.03249488,0.019018065,0.09472441
1040,0.14942117,0.09478052,0.027825154,0.026815493,0.14133957,0.089577325,0.03303882,0.01872343,0.0959498
1041,0.15127581,0.09711744,0.02812522,0.02603314,0.1404667,0.08861996,0.03348113,0.018365609,0.09728514
1042,0.15213522,0.09920704,0.028346019,0.024582168,0.13967676,0.08789027,0.03380488,0.017981613,0.09841796
1043,0.15180998,0.10072474,0.02847851,0.022606712,0.13885136,0.08715446,0.03399785,0.01769905,0.099054
1044,0.1502856,0.101407185,0.028518438,0.020359982,0.13797988,0.086197026,0.034054104,0.017728748,0.09895206
1045,0.14772744,0.10108316,0.028466897,0.018177386,0.13716139,0.084846266,0.03397474,0.018340375,0.09795244
1046,0.14445397,0.09968918,0.028330192,0.016434617,0.13658366,0.08299181,0.033767723,0.019824129,0.095992565
1047,0.14088467,0.09726817,0.028118966,0.01549753,0.1364875,0.080592334,0.033446837,0.02244833,0.09310672
1048,0.13747542,0.09395204,0.027846854,0.015676524,0.13712162,0.077671625,0.033030003,0.026419993,0.08941132
1049,0.1346561,0.089934684,0.027528968,0.01719245,0.13870138,0.07430629,0.03253723,0.03185786,0.08508119
1050,0.1327817,0.08544275,0.027180525,0.02015842,0.14137623,0.07060894,0.031988993,0.038778294,0.080323026
1051,0.13210095,0.0807101,0.026815848,0.024575012,0.14521012,0.066712335,0.031404816,0.047092963,0.07535261
1052,0.1327398,0.07595863,0.026447779,0.030333387,0.15016969,0.062756166,0.030802539,0.056610975,0.070377305
1053,0.13469663,0.07138762,0.026087468,0.037221543,0.15612037,0.058878396,0.030198166,0.06704381,0.065586284
1054,0.13784082,0.06716688,0.02574437,0.044929575,0.16282344,0.055209454,0.029605849,0.07800814,0.061144486
1055,0.1419157,0.063433565,0.025426347,0.05305578,0.16993622,0.051868927,0.0290382,0.089029096,0.057189547
1056,0.14654553,0.060289025,0.025139708,0.061116792,0.1770204,0.04896257,0.028506383,0.099551454,0.053828992
1057,0.1512538,0.05779595,0.024889154,0.0685687,0.18355957,0.046577882,0.028020158,0.108961515,0.051136635
1058,0.1554971,0.055975992,0.024677658,0.074843444,0.18899548,0.044780105,0.027587704,0.11662767,0.04914963
1059,0.15871847,0.054810323,0.024506459,0.07940169,0.19278175,0.04360842,0.0272153,0.121958025,0.047867164
1060,0.16041705,0.054244213,0.024375029,0.08179781,0.19445324,0.043073557,0.02690715,0.124472536,0.04725276
1061,0.1602248,0.054196805,0.024281334,0.08174665,0.19369817,0.043158844,0.026665198,0.123874135,0.047241177
1062,0.1579726,0.054574925,0.024222203,0.079175465,0.1904177,0.04382433,0.026489142,0.12010423,0.04774941
1063,0.15372932,0.055288292,0.024193756,0.07424727,0.18475851,0.045013607,0.02637662,0.113368295,0.048689794
1064,0.14780132,0.056262814,0.024191909,0.0673466,0.17710215,0.046662133,0.026323505,0.10411652,0.049982347
1065,0.14068943,0.057448447,0.024212683,0.0590283,0.16801785,0.048704773,0.02632428,0.0929888,0.051563278
1066,0.13301302,0.058820374,0.024252422,0.049940225,0.15818241,0.05108144,0.026372394,0.080728576,0.053388648
1067,0.1254218,0.06037457,0.024307836,0.040739402,0.1482921,0.0537403,0.026460636,0.068091154,0.055432778
1068,0.1185146,0.06211967,0.02437591,0.032019015,0.13898273,0.05663835,0.02658142,0.055762965,0.057683468
1069,0.11278268,0.06406834,0.024453843,0.0242605,0.13077615,0.059741497,0.026727125,0.044307526,0.06013606
1070,0.108582616,0.06623007,0.024538927,0.017813614,0.12405521,0.063021705,0.026890267,0.034143236,0.06278783
1071,0.10613515,0.0686064,0.024628438,0.012900313,0.11906655,0.06645606,0.027063552,0.02554694,0.06563377
1072,0.10553913,0.07118721,0.024719546,0.009632375,0.115936965,0.07002266,0.027239868,0.018674439,0.068663135
1073,0.106789075,0.073948786,0.024809213,0.008031078,0.11469421,0.07369837,0.0274121,0.013583733,0.07185648
1074,0.10978633,0.07685118,0.024894077,0.008041072,0.11528055,0.07745383,0.02757285,0.01025388,0.07518267
1075,0.11434129,0.07983616,0.024970371,0.009534762,0.11755826,0.081250496,0.0277143,0.00859346,0.07859582
1076,0.12016818,0.082825884,0.025033945,0.012308353,0.1213042,0.085036725,0.027828041,0.0084394375,0.082033455
1077,0.1268793,0.08572421,0.025080414,0.016074674,0.12620342,0.08874743,0.027905287,0.009550702,0.085416615
1078,0.13398847,0.08842188,0.025105512,0.020461073,0.13184747,0.092304945,0.027937355,0.011605174,0.08865345
1079,0.14093181,0.09080594,0.025105631,0.025020238,0.13774823,0.09562459,0.027916394,0.014207248,0.09164681
1080,0.14711225,0.09277388,0.025078477,0.029259903,0.14337164,0.09862225,0.027836435,0.016912963,0.09430538
1081,0.15196541,0.09424962,0.025023766,0.032692023,0.14819205,0.101223685,0.027694497,0.019273864,0.096556775
1082,0.15503746,0.09519736,0.02494377,0.034896333,0.15176128,0.103374556,0.027491488,0.020895232,0.09835922
1083,0.15605873,0.09563061,0.024843529,0.035584595,0.15377532,0.10504607,0.027232708,0.021496538,0.09970901
1084,0.15499182,0.095611446,0.024730597,0.03464977,0.15412343,0.10623711,0.02692773,0.020958582,0.10064041
1085,0.15204176,0.09524071,0.02461432,0.03218673,0.1529054,0.106970966,0.026589569,0.019344868,0.10121825
1086,0.14762159,0.094640106,0.024504805,0.028476683,0.15040928,0.107287146,0.026233332,0.016888797,0.101523735
1087,0.14228238,0.093931176,0.024411706,0.023939498,0.1470568,0.107231215,0.02587461,0.013950971,0.10163806
1088,0.13662662,0.093215816,0.02434321,0.01906759,0.14333086,0.10684484,0.025527822,0.010958196,0.10162729
1089,0.13122517,0.092562914,0.024305321,0.0143569335,0.13970314,0.106158115,0.025205182,0.008339837,0.101531714
1090,0.12655412,0.092001826,0.024301551,0.010250745,0.13657722,0.10518562,0.024915844,0.006475754,0.101361
1091,0.122959785,0.09152347,0.024333052,0.0071032653,0.13425446,0.103925884,0.024665942,0.0056626406,0.10109482
1092,0.12064754,0.09108496,0.024398865,0.0051637227,0.13292037,0.10236282,0.02445882,0.006098734,0.10068666
1093,0.11968848,0.09061783,0.024496302,0.00457435,0.13264757,0.10047083,0.024295421,0.007881324,0.10007023
1094,0.12003293,0.09003594,0.024621263,0.005375727,0.13340472,0.098219655,0.024174945,0.011010111,0.09916616
1095,0.12152553,0.08924474,0.02476842,0.007512373,0.13506879,0.09558252,0.024095155,0.015391106,0.09789023
1096,0.12391926,0.08815118,0.024931354,0.010836724,0.13743532,0.09254416,0.024052698,0.020838447,0.09616269
1097,0.12689014,0.08667561,0.025102682,0.015111847,0.14023146,0.08911207,0.024043303,0.027076082,0.093919955
1098,0.13005789,0.084765844,0.025274314,0.020017726,0.14313288,0.08532647,0.024062013,0.03374439,0.091128014
1099,0.13301533,0.08241236,0.025437783,0.025165193,0.14578961,0.08127132,0.024103351,0.040414937,0.087797195
1100,0.13537,0.07966284,0.025584908,0.030122254,0.14786062,0.07707963,0.024161758,0.04661922,0.083994865
1101,0.13679385,0.0766321,0.025708491,0.03445326,0.14905822,0.07293555,0.024231952,0.051890716,0.07985397
1102,0.13707267,0.07350322,0.02580304,0.037766416,0.1491906,0.06906524,0.02430947,0.055815894,0.07557223
1103,0.13614628,0.070517674,0.025865385,0.039763216,0.14819688,0.06572052,0.024390979,0.05808537,0.071400926
1104,0.13412593,0.06795399,0.025894947,0.040276993,0.14616439,0.06315476,0.024474462,0.058535166,0.06762289
1105,0.13128355,0.066096745,0.025893603,0.039293207,0.14332037,0.061595403,0.024559142,0.05716582,0.06452246
1106,0.12801296,0.06520375,0.025865208,0.036944006,0.13999945,0.06121771,0.024645131,0.054136597,0.062353846
1107,0.12477261,0.06547656,0.025814781,0.03348127,0.13659611,0.062127866,0.024732986,0.049735263,0.06131388
1108,0.1220223,0.06704049,0.02574768,0.029234136,0.13350907,0.064354256,0.024823112,0.044331692,0.06152442
1109,0.120168105,0.0699365,0.025668815,0.024562795,0.1310947,0.06784981,0.02491535,0.038329538,0.063025706
1110,0.11952239,0.07412188,0.02558211,0.0198184,0.12963112,0.07249985,0.025008675,0.0321226,0.065779
1111,0.120280385,0.07947646,0.025490139,0.015313788,0.12929785,0.078132376,0.025100878,0.026064591,0.06967345
1112,0.122507885,0.08580835,0.025394024,0.011305512,0.13016477,0.08452506,0.025188504,0.020451205,0.074533165
1113,0.12613417,0.09285641,0.025293436,0.00798432,0.13218573,0.091408044,0.025266653,0.015511034,0.0801208
1114,0.13094687,0.100291476,0.025186693,0.005468712,0.13519518,0.09846555,0.025329016,0.011400611,0.08613968
1115,0.1365901,0.10771916,0.025070958,0.0037999682,0.13890666,0.10533846,0.025367975,0.00820023,0.0922371
1116,0.1425721,0.11469126,0.024942525,0.0029383276,0.1429196,0.111634,0.025374884,0.0059107067,0.0980145
1117,0.14829202,0.120730475,0.02479731,0.0027642439,0.14674263,0.11694866,0.025340738,0.0044532213,0.103050716
1118,0.15309358,0.12537302,0.024631433,0.0030891257,0.14983937,0.120903656,0.025257077,0.0036786394,0.1069388
1119,0.15634546,0.12822436,0.024442071,0.0036790275,0.15169436,0.12318956,0.025117256,0.0033875378,0.10933565
1120,0.15753882,0.1290196,0.02422814,0.004291076,0.15189727,0.12361594,0.024917603,0.0033637085,0.110015124
1121,0.15638174,0.12767419,0.023991007,0.0047165514,0.15022033,0.12214804,0.024658429,0.0034138695,0.10891132
1122,0.1528641,0.12430923,0.023734568,0.0048203086,0.14667249,0.118922986,0.024344476,0.0034050136,0.1061399
1123,0.14727198,0.11924189,0.023465035,0.004565048,0.14151075,0.114238024,0.023984596,0.0032881396,0.10198766
1124,0.14014414,0.11294113,0.023190074,0.0040129432,0.1352013,0.10850923,0.023590678,0.0031013875,0.09687162
1125,0.13217986,0.10595741,0.02291766,0.003304781,0.12834127,0.10221333,0.02317605,0.0029518888,0.09127634
1126,0.12412526,0.09884696,0.022654915,0.0026233848,0.121561676,0.09582479,0.022753768,0.0029831163,0.08568664
1127,0.116667606,0.092106506,0.022407137,0.002153963,0.115437664,0.08976362,0.022335071,0.0033389698,0.08053115
1128,0.11036063,0.08613231,0.022177316,0.0020510033,0.110427335,0.08436457,0.02192846,0.0041343044,0.07614743
1129,0.10559079,0.08120612,0.021966022,0.0024186533,0.10684342,0.07986695,0.02153924,0.0054372265,0.0727712
1130,0.1025776,0.077502325,0.021771645,0.0033036221,0.10485598,0.07642288,0.021169849,0.00726325,0.0705441
1131,0.10139481,0.075107,0.021590829,0.004696978,0.10451034,0.074113734,0.02082022,0.009576381,0.06953089
1132,0.10199643,0.07403829,0.021418842,0.006539302,0.105750404,0.072968334,0.0204885,0.012293569,0.06973721
1133,0.10423565,0.07426046,0.021249928,0.008725264,0.10843352,0.072974704,0.020171598,0.015287218,0.07112105
1134,0.10787425,0.07568929,0.02107758,0.011107377,0.112338774,0.07408462,0.019865632,0.018388523,0.07359614
1135,0.11258488,0.07818973,0.020894744,0.013500405,0.11716673,0.07620998,0.019566324,0.02139042,0.077028245
1136,0.11795397,0.08156978,0.020694125,0.01569006,0.12254323,0.07921673,0.01926924,0.024057252,0.08122891
1137,0.12349512,0.085577205,0.020468635,0.017449278,0.128029,0.082917735,0.018970152,0.026141109,0.08595157
1138,0.1286793,0.08990371,0.020212037,0.018563556,0.13314793,0.08707305,0.018665463,0.02740941,0.09089583
1139,0.13298541,0.09420242,0.01991971,0.018863289,0.1374313,0.091399476,0.01835268,0.027679145,0.09572381
1140,0.13596492,0.09811748,0.019589398,0.018258035,0.14047396,0.095590375,0.018030943,0.026852645,0.10008855
1141,0.13730964,0.10132386,0.019221904,0.016763885,0.14199637,0.099347495,0.017701436,0.024947437,0.10367214
1142,0.13690528,0.10356917,0.018821333,0.014514777,0.14188913,0.10241476,0.017367521,0.022106856,0.10622546
1143,0.13485442,0.104707025,0.018394873,0.011752518,0.1402355,0.104610234,0.017034536,0.018590732,0.10760065
1144,0.1314611,0.104714155,0.0179521,0.008794846,0.1372963,0.10584575,0.016709223,0.01474133,0.10776827
1145,0.12717831,0.10368627,0.017503789,0.0059882416,0.13346447,0.10613124,0.016398795,0.010934431,0.10681409
1146,0.12253272,0.101815365,0.017060768,0.0036565873,0.12919907,0.10556344,0.016110085,0.0075255507,0.104918346
1147,0.11804334,0.0993531,0.016632734,0.0020575065,0.12495405,0.10430144,0.01584871,0.004803903,0.10232172
1148,0.1141543,0.09657302,0.016227502,0.001353781,0.12111898,0.10253822,0.0156185515,0.0029621983,0.09928922
1149,0.11118873,0.09373615,0.015850643,0.0016019417,0.11797934,0.10047329,0.01542158,0.0020844718,0.0960775
1150,0.10932778,0.09106739,0.015505549,0.0027548382,0.115698814,0.09829202,0.015257957,0.002148836,0.09291189
1151,0.10860752,0.08874169,0.015193695,0.004672139,0.1143165,0.09615154,0.015126269,0.0030386993,0.08997297
1152,0.10892611,0.08687673,0.014915024,0.0071343547,0.11375517,0.09417386,0.015023744,0.0045575597,0.08738998
1153,0.11005732,0.0855303,0.014668289,0.009858728,0.11383461,0.09244168,0.014946508,0.0064464267,0.08523812
1154,0.11167035,0.08469928,0.014451262,0.012519816,0.11429097,0.0909966,0.0148896715,0.008404693,0.08353798
1155,0.11335846,0.08432014,0.014260868,0.014777455,0.114803605,0.089838,0.014847465,0.010118142,0.08225556
1156,0.11468409,0.08427435,0.014093322,0.016316412,0.1150352,0.088924654,0.014813439,0.011297106,0.08130596
1157,0.11523767,0.084399424,0.013944284,0.016893962,0.114681885,0.08817827,0.014780822,0.011722799,0.08056192
1158,0.11470574,0.084508486,0.013809142,0.016388107,0.11353033,0.08749495,0.014743033,0.011292356,0.07986941
1159,0.112933286,0.08441605,0.013683409,0.014833832,0.11150545,0.08675842,0.0146943135,0.010052715,0.079069056
1160,0.10996188,0.08396573,0.0135631375,0.012433006,0.108697385,0.08585881,0.014630317,0.008208261,0.07802011
1161,0.1060299,0.08305291,0.013445263,0.009531724,0.105353706,0.08470839,0.014548559,0.00609676,0.076621294
1162,0.10153277,0.081637114,0.013327826,0.0065678386,0.10184048,0.083254196,0.014448512,0.0041377703,0.07482335
1163,0.09695323,0.07974094,0.013209968,0.004002316,0.098578,0.081481054,0.014331481,0.0027654585,0.072630554
1164,0.092782706,0.07743728,0.013091729,0.0022536982,0.09597533,0.079409085,0.0142001,0.0023661484,0.07009199
1165,0.08945483,0.07483062,0.01297382,0.0016503842,0.09437543,0.07708356,0.014057839,0.0032340398,0.06728667
1166,0.087302506,0.072037354,0.012857322,0.0024078307,0.09402428,0.0745648,0.013908478,0.0055510015,0.064307325
1167,0.08654097,0.06917094,0.012743535,0.0046264986,0.09505968,0.07191761,0.013755833,0.009386232,0.06124769
1168,0.08726705,0.06633271,0.012633881,0.008300453,0.09751436,0.069205865,0.013603531,0.014704966,0.05819435
1169,0.089463994,0.063608676,0.012529947,0.013325369,0.10131962,0.066489294,0.013455167,0.021375155,0.055223923
1170,0.09300263,0.06106925,0.012433567,0.01949982,0.10630408,0.06382325,0.013314383,0.029166449,0.052403174
1171,0.09763586,0.05876993,0.012346944,0.026518984,0.11218755,0.061260417,0.013185054,0.037742075,0.04979021
1172,0.102991775,0.05675124,0.012272682,0.033967856,0.11857301,0.0588516,0.013071399,0.04665001,0.04743535
1173,0.108576804,0.055038065,0.012213812,0.04132493,0.124950394,0.056646284,0.0129779475,0.055326167,0.04538131
1174,0.11380007,0.05363906,0.012173708,0.047987305,0.13072191,0.05469169,0.012909435,0.06312078,0.043663252
1175,0.11803002,0.052548133,0.01215587,0.05332602,0.13526008,0.053032923,0.012870442,0.0693567,0.04230944
1176,0.12068124,0.05174898,0.012163634,0.056768626,0.13799304,0.05171171,0.012865047,0.07341628,0.04134348
1177,0.12131986,0.051222216,0.012199818,0.057897832,0.13850656,0.050765388,0.012896315,0.07484486,0.040787183
1178,0.11975947,0.050953947,0.012266266,0.056539256,0.13663657,0.050225895,0.012965815,0.07344486,0.04066343
1179,0.11611615,0.050941706,0.012363481,0.052810967,0.13251968,0.05011794,0.013073271,0.069328465,0.04099637
1180,0.110799395,0.051195733,0.012490387,0.047113277,0.1265803,0.050454617,0.013216372,0.06290932,0.041807994
1181,0.104437254,0.051733933,0.012644308,0.040059015,0.119456165,0.051233813,0.013390902,0.054831453,0.043111518
1182,0.09775686,0.0525725,0.012821228,0.03236313,0.11188087,0.05243537,0.013591176,0.045854323,0.044903725
1183,0.09145801,0.053716272,0.013016249,0.024725486,0.1045606,0.05402024,0.013810588,0.036729768,0.04715943
1184,0.08611496,0.055151723,0.013224175,0.017739056,0.09807949,0.05593267,0.0140423905,0.028104424,0.0498306
1185,0.082125485,0.05684492,0.013440004,0.011840558,0.092851765,0.058106165,0.014280122,0.02046548,0.052849464
1186,0.079704836,0.05874282,0.013659218,0.0073028,0.08911583,0.060468365,0.014518038,0.014129426,0.056133777
1187,0.07890819,0.060776632,0.013877857,0.004253698,0.086957835,0.06294495,0.014751013,0.009261871,0.05959099
1188,0.07965917,0.062864125,0.014092323,0.002702721,0.08634251,0.06546196,0.014974397,0.0059061483,0.06312034
1189,0.08177282,0.064912565,0.014299171,0.0025610866,0.08713584,0.06794636,0.015183671,0.004005807,0.06661304
1190,0.084967546,0.066821784,0.014494863,0.0036508953,0.089118026,0.07032638,0.015374275,0.0034173718,0.06995306
1191,0.08887501,0.06849198,0.014675745,0.0057072826,0.09199082,0.07253495,0.015541592,0.0039142817,0.07302124
1192,0.09305614,0.06983471,0.014838214,0.008383224,0.09538813,0.074515104,0.015681172,0.0051918547,0.07570452
1193,0.09703643,0.0707892,0.014979077,0.011268148,0.098901555,0.07622785,0.015789302,0.0068844054,0.077910036
1194,0.10036172,0.071338974,0.015096112,0.013926633,0.10212307,0.07765926,0.015863609,0.008600202,0.07958148
1195,0.102668084,0.07152388,0.0151885105,0.015955694,0.104702935,0.078825206,0.015903633,0.009974093,0.080712445
1196,0.10374901,0.07144202,0.015257287,0.017049696,0.10640887,0.07976966,0.01591127,0.0107279355,0.08135197
1197,0.10359794,0.071238264,0.015305324,0.017054345,0.10716745,0.080555975,0.015890764,0.010720719,0.081598476
1198,0.10241103,0.071080826,0.01533714,0.015993068,0.10707458,0.081252895,0.015848337,0.009973344,0.08158241
1199,0.10054605,0.07113126,0.015358424,0.014056362,0.1063692,0.081919454,0.015791552,0.008658191,0.081442125
1200,0.09844989,0.07151617,0.015375414,0.011558309,0.105379365,0.08259171,0.015728507,0.0070591476,0.081299216
1201,0.09657681,0.07230759,0.015394392,0.008874835,0.10445585,0.08327486,0.015667167,0.005513828,0.08123954
1202,0.095317595,0.07351401,0.015421221,0.0063823718,0.103912406,0.08394105,0.0156148225,0.0043565333,0.08130286
1203,0.09495244,0.07508178,0.015461235,0.004409424,0.10398315,0.08453184,0.015577891,0.0038734146,0.081480786
1204,0.09562673,0.07690136,0.015519133,0.0032062298,0.10479851,0.084962584,0.015561939,0.004273989,0.08172046
1205,0.09734352,0.07881533,0.015599022,0.0029291695,0.106375076,0.085127786,0.015571729,0.005675562,0.081930816
1206,0.09996512,0.080627546,0.015704455,0.0036331213,0.10861414,0.08490817,0.015611358,0.008094608,0.08199133
1207,0.103218935,0.08211316,0.015838327,0.005267449,0.11130404,0.084179424,0.015684204,0.011440411,0.08176245
1208,0.10671225,0.08303489,0.016002757,0.007674608,0.11413199,0.08282693,0.015792865,0.015512198,0.08110131
1209,0.109962605,0.08316754,0.016198833,0.010596239,0.1167077,0.08076435,0.015938854,0.020004492,0.07988331
1210,0.11245023,0.08233102,0.01642641,0.0136927925,0.11860617,0.07795764,0.016122397,0.024526142,0.078029454
1211,0.11369436,0.08042967,0.01668389,0.016580796,0.11943194,0.074448824,0.016342118,0.028641002,0.075536266
1212,0.1133447,0.07748799,0.016968204,0.018888507,0.11889352,0.07037244,0.016594991,0.031926088,0.07249988
1213,0.11126475,0.07367103,0.017274892,0.020318829,0.11687435,0.06595794,0.016876413,0.034039997,0.069125205
1214,0.10758283,0.069279134,0.017598402,0.020705292,0.11347607,0.061511166,0.017180406,0.034784492,0.06571288
1215,0.10268767,0.064712845,0.017932486,0.020042343,0.109016895,0.057377808,0.017500103,0.03413898,0.062622
1216,0.09716412,0.060413886,0.018270724,0.018479506,0.1039796,0.05389429,0.017828327,0.032256987,0.06021735
1217,0.091687255,0.056798916,0.018607056,0.016281284,0.098924965,0.051341206,0.018158149,0.029425608,0.05881478
1218,0.086907744,0.054204307,0.018936222,0.013767216,0.094397634,0.049912374,0.018483384,0.026001874,0.058641087
1219,0.08336174,0.052856512,0.019254006,0.0112512205,0.09085007,0.049704395,0.018798951,0.022346724,0.059817847
1220,0.08142349,0.052868295,0.019557199,0.008997995,0.088602915,0.050726455,0.019100828,0.018775633,0.062366974
1221,0.08129671,0.05425328,0.019843308,0.00720012,0.08783761,0.052918766,0.01938575,0.015533092,0.066227734
1222,0.08302574,0.05694283,0.02011008,0.0059728273,0.088604555,0.056168392,0.019650804,0.012785364,0.07127196
1223,0.086505786,0.060794704,0.020354925,0.005356157,0.09083377,0.060315784,0.019892754,0.010625232,0.07730758
1224,0.0914808,0.06558834,0.020574529,0.0053179353,0.09433326,0.06514757,0.020107726,0.0090779625,0.084069625
1225,0.097534284,0.07101415,0.0207647,0.005755429,0.09878275,0.07038589,0.020290991,0.008105864,0.091206655
1226,0.104087494,0.07666606,0.020920534,0.0065009054,0.10373316,0.07568123,0.020437265,0.0076146624,0.09827343
1227,0.11042969,0.082053505,0.02103698,0.0073392,0.10863021,0.08062062,0.020541258,0.0074683353,0.10474524
1228,0.115793,0.08664112,0.02110966,0.008042227,0.1128737,0.08475742,0.02059859,0.0075176987,0.11006086
1229,0.11947271,0.089917585,0.021135759,0.008419367,0.11591319,0.08766544,0.020606715,0.007641039,0.11369426
1230,0.12096751,0.091481425,0.021114783,0.008371305,0.11735832,0.089005575,0.020565731,0.0077870083,0.11524201
1231,0.12009567,0.091118634,0.021048922,0.00792812,0.11706874,0.088586524,0.02047862,0.008003595,0.11450098
1232,0.11704456,0.08884785,0.020942932,0.0072537744,0.115191944,0.08640347,0.02035109,0.008437387,0.11151221
1233,0.11232907,0.08491443,0.020803489,0.0066111526,0.11212717,0.082636796,0.02019079,0.009299581,0.106553786
1234,0.10667309,0.0797368,0.020638268,0.0062980233,0.10842848,0.07761379,0.02000626,0.010808424,0.10008499
1235,0.10085258,0.07382165,0.020454878,0.0065760505,0.1046821,0.07174608,0.019805796,0.013130228,0.09265991
1236,0.09555492,0.06767856,0.020260088,0.0076162657,0.101393946,0.06546181,0.019596625,0.01633551,0.08483965
1237,0.09128695,0.061755158,0.020059299,0.0094725,0.09892183,0.05915464,0.019384408,0.020382779,0.077125885
1238,0.08834112,0.056403436,0.019856423,0.012081256,0.09744983,0.05315367,0.019173153,0.025123008,0.069925584
1239,0.08680488,0.051873673,0.019654013,0.015277195,0.096999064,0.047716964,0.018965432,0.030316662,0.06354525
1240,0.086591125,0.048324235,0.019453617,0.018813277,0.09745306,0.043039285,0.018762734,0.035651036,0.058202323
1241,0.08747102,0.045834567,0.019256096,0.022380363,0.09858582,0.039262205,0.018565834,0.040757783,0.05404019
1242,0.089105725,0.04441477,0.019061906,0.025629047,0.10008942,0.036482193,0.018375093,0.04523214,0.051138543
1243,0.09107881,0.044008724,0.018871296,0.028198784,0.10160385,0.034750775,0.018190604,0.04866247,0.049516127
1244,0.09294038,0.04449613,0.01868441,0.029759847,0.10275661,0.03406977,0.01801227,0.050674573,0.04912811
1245,0.09426573,0.04569862,0.018501265,0.03006584,0.103215516,0.03438626,0.01783981,0.05098945,0.04986473
1246,0.094724275,0.047395613,0.01832183,0.029006831,0.102745116,0.035591632,0.017672785,0.049480703,0.051557094
1247,0.094143465,0.049349587,0.018145991,0.026647892,0.101257905,0.03752968,0.017510602,0.04621762,0.053992987
1248,0.092548914,0.051338416,0.0179736,0.0232369,0.098840386,0.04001344,0.017352613,0.04147433,0.05694191
1249,0.09016224,0.05318457,0.017804528,0.019173147,0.09574331,0.0428483,0.017198198,0.035696816,0.060183257
1250,0.08735735,0.054774713,0.017638672,0.014943965,0.09233561,0.045853853,0.017046854,0.029434903,0.06353041
1251,0.08458621,0.056064207,0.017475907,0.011046096,0.08903667,0.048881996,0.016898131,0.02325655,0.06684472
1252,0.08229775,0.057067014,0.017316094,0.007914642,0.08624571,0.051823128,0.016751746,0.017670834,0.07003732
1253,0.08087046,0.057836927,0.017159017,0.0058745174,0.08428601,0.054605577,0.016607407,0.013073028,0.07306073
1254,0.08056968,0.05844613,0.017004382,0.00511917,0.08337238,0.057186138,0.016464885,0.009721353,0.07589407
1255,0.08152775,0.058966823,0.016851924,0.005709003,0.08359765,0.059538145,0.016324043,0.007735467,0.07852662
1256,0.08373526,0.05945625,0.016701506,0.007577504,0.08492884,0.06163843,0.016184913,0.007105497,0.0809423
1257,0.087036684,0.05994748,0.016553251,0.010535952,0.08720586,0.06345728,0.016047832,0.0077007385,0.08310711
1258,0.09112465,0.060441922,0.016407706,0.01427502,0.090138786,0.06495034,0.015913589,0.009274855,0.084960245
1259,0.095543765,0.0609066,0.016265968,0.018371195,0.09331315,0.0660561,0.015783489,0.011473557,0.08641142
1260,0.0997148,0.061274946,0.01612965,0.022310207,0.0962151,0.06669855,0.015659373,0.013857174,0.08734489
1261,0.102996424,0.06145545,0.016000785,0.025540192,0.098288834,0.066797316,0.015543487,0.015948024,0.087633245
1262,0.10478479,0.061347295,0.01588159,0.027555894,0.09902761,0.066282116,0.015438246,0.01730725,0.087159306
1263,0.10463867,0.06086307,0.015774168,0.028001435,0.098084286,0.06511142,0.015345866,0.017626997,0.085843414
1264,0.102393314,0.05995179,0.015680134,0.026761388,0.09537049,0.06328889,0.015268064,0.016813528,0.0836682
1265,0.09822122,0.05861493,0.015600342,0.024005948,0.091102615,0.060871325,0.015205659,0.0150256315,0.08069223
1266,0.092609644,0.056909718,0.015534685,0.02016524,0.085773036,0.05796556,0.0151584465,0.012649026,0.0770468
1267,0.086257115,0.054936975,0.015482081,0.015838059,0.08004933,0.054713506,0.015125144,0.010210681,0.07291465
1268,0.079924315,0.052818578,0.015440605,0.011665132,0.07463452,0.051269062,0.015103544,0.008261917,0.06849809
1269,0.07429233,0.05067277,0.015407728,0.008211837,0.07014185,0.047777306,0.015090853,0.007273687,0.06398629
1270,0.06987014,0.048595447,0.01538062,0.0058940724,0.067014955,0.04435754,0.015083958,0.0075734565,0.059532013
1271,0.06696416,0.046651285,0.015356375,0.0049565,0.06550797,0.041098267,0.015079716,0.00932999,0.05524165
1272,0.06569617,0.044874687,0.015332151,0.0054893326,0.06570681,0.03805998,0.015075077,0.012571753,0.05117879
1273,0.06603955,0.043276124,0.015305226,0.007458196,0.06756551,0.03528479,0.015067144,0.017213574,0.047375172
1274,0.067850634,0.041850973,0.015272992,0.010726668,0.07093256,0.032806557,0.015053111,0.023072891,0.043844625
1275,0.07088274,0.040587157,0.015232958,0.0150626255,0.075561054,0.030660754,0.015030199,0.0298701,0.040595293
1276,0.074788794,0.039472602,0.015182792,0.020133398,0.08110286,0.02888932,0.014995754,0.037217785,0.037639067
1277,0.07912595,0.038502,0.015120459,0.025503492,0.0871086,0.027543802,0.014947267,0.04461753,0.034997616
1278,0.08337912,0.03768411,0.015044446,0.030650567,0.0930426,0.02668238,0.014882719,0.0514775,0.032706164
1279,0.08701499,0.03704857,0.014954023,0.03501239,0.09833133,0.026365519,0.01480083,0.05716498,0.030814951
1280,0.08956408,0.03665052,0.014849483,0.038064074,0.102440774,0.026647711,0.014701395,0.061091665,0.029387612
1281,0.09071368,0.03656886,0.014732257,0.039412566,0.10497205,0.027567556,0.014585498,0.062819,0.028495561
1282,0.09038122,0.036896523,0.014604862,0.03887983,0.10574104,0.029137172,0.014455484,0.06214839,0.028207293
1283,0.088738844,0.037722964,0.014470585,0.0365453,0.10481681,0.031333547,0.014314737,0.059168525,0.02857388
1284,0.08617423,0.03911216,0.0143330665,0.032729,0.10249889,0.034093466,0.014167224,0.054238204,0.029613987
1285,0.08320181,0.041084062,0.014195833,0.027921915,0.099243775,0.03731522,0.014016979,0.047911577,0.03130274
1286,0.08035229,0.04360405,0.014061914,0.022686327,0.095562175,0.040864743,0.013867669,0.040829767,0.03356794
1287,0.0780762,0.046582296,0.013933604,0.017560296,0.0919237,0.044585675,0.013722259,0.033615764,0.036293946
1288,0.07668234,0.04988151,0.013812473,0.01298835,0.08869061,0.048309434,0.013582902,0.026798273,0.03933035
1289,0.076313846,0.053326678,0.0136995055,0.009287664,0.08608671,0.05186205,0.013451162,0.020773502,0.042501483
1290,0.0769493,0.056714285,0.013595305,0.006639705,0.08419268,0.055067826,0.013328129,0.015796717,0.045614034
1291,0.078417145,0.059821617,0.0135003,0.0050952313,0.08295713,0.057753216,0.013214668,0.011989253,0.048464365
1292,0.08041581,0.062418003,0.013414897,0.0045829015,0.0822147,0.05975392,0.013111612,0.009349165,0.05084789
1293,0.08254397,0.064284146,0.013339503,0.0049203173,0.08171014,0.060927693,0.013019773,0.0077626724,0.052575182
1294,0.08434722,0.06523966,0.013274496,0.005833063,0.08113744,0.061175678,0.012939968,0.007021792,0.053495675
1295,0.08538696,0.065177724,0.013220148,0.0069890884,0.08019092,0.060464572,0.012872861,0.0068534818,0.053526606
1296,0.08532321,0.06409645,0.013176498,0.0080502555,0.078631155,0.058847316,0.012818839,0.0069650006,0.05267865
1297,0.08399424,0.06211676,0.0131432535,0.00873423,0.07634537,0.056468155,0.012777855,0.0070993626,0.05106919
1298,0.08146517,0.05947585,0.013119769,0.008869548,0.073387675,0.053552058,0.012749374,0.007086238,0.04891428
1299,0.078024946,0.0564937,0.013105053,0.0084262,0.06997785,0.05037362,0.012732327,0.0068719,0.046497572
1300,0.07412901,0.053521127,0.0130978385,0.0075100437,0.06645881,0.04721648,0.012725197,0.006517134,0.04412474
1301,0.070305884,0.05088498,0.013096687,0.00632422,0.063225254,0.0443334,0.012726141,0.0061657117,0.042075988
1302,0.06705883,0.04884546,0.013100112,0.0051132585,0.060648475,0.041918784,0.012733148,0.0059965434,0.040570978
1303,0.06479357,0.04757684,0.01310664,0.004110089,0.05902075,0.04009855,0.012744168,0.0061780293,0.039753597
1304,0.063783266,0.047168903,0.013114925,0.0034994367,0.058529377,0.03893566,0.0127572045,0.0068365126,0.039694797
1305,0.06416499,0.04764091,0.013123728,0.0034003516,0.05925329,0.038442843,0.0127703855,0.008040063,0.04040515
1306,0.06594973,0.04895594,0.013131968,0.0038618222,0.061170965,0.038596176,0.01278195,0.009792844,0.041847095
1307,0.06902971,0.051028304,0.013138686,0.0048627215,0.064164005,0.0393414,0.012790215,0.012032392,0.043940697
1308,0.073176734,0.053722166,0.013143102,0.00631147,0.06801457,0.040594615,0.012793597,0.014626355,0.046561185
1309,0.07803588,0.056845088,0.013144684,0.008046113,0.07239813,0.042236734,0.012790718,0.01737068,0.04953231
1310,0.08312974,0.060144823,0.013143313,0.009841606,0.07688852,0.04411031,0.012780543,0.01999766,0.052622892
1311,0.087888226,0.06331785,0.013139465,0.011430909,0.08098387,0.046022307,0.012762674,0.022198888,0.055554204
1312,0.09171541,0.06603613,0.013134366,0.012544918,0.08416608,0.047759164,0.012737567,0.023669349,0.058023673
1313,0.09408872,0.067991875,0.013130104,0.012966736,0.08598687,0.04911387,0.012706756,0.024166245,0.0597456
1314,0.09466866,0.068952225,0.013129516,0.012586913,0.08616318,0.04992139,0.0126728425,0.023568947,0.06050099
1315,0.09338474,0.068808064,0.013135924,0.011440752,0.08464916,0.05009122,0.0126393065,0.021918638,0.06018213
1316,0.09046342,0.06759967,0.013152721,0.0097110355,0.08165876,0.049627274,0.012610058,0.019421423,0.058817614
1317,0.086382955,0.06550957,0.013182888,0.0076904977,0.077624045,0.048626628,0.012588957,0.016408456,0.0565669
1318,0.08176717,0.06282191,0.013228679,0.005716581,0.073101535,0.04725598,0.012579267,0.013266291,0.053684868
1319,0.077256195,0.059865594,0.013291443,0.0040991595,0.068659514,0.045717012,0.0125834,0.010359098,0.050470375
1320,0.07339395,0.05695687,0.013371765,0.0030653174,0.06478121,0.04420995,0.012602883,0.007968375,0.047214758
1321,0.07056065,0.054359246,0.013469712,0.002731691,0.06180765,0.04290759,0.012638478,0.0062615825,0.044164203
1322,0.06895252,0.052264564,0.013585166,0.0031027962,0.059921853,0.041941684,0.012690527,0.005289643,0.041502453
1323,0.068593636,0.050790977,0.013717974,0.0040846816,0.05916167,0.041401077,0.012759128,0.0050014653,0.039348654
1324,0.06935988,0.049988467,0.013867967,0.0055034445,0.059442617,0.041333806,0.01284422,0.005264591,0.037763428
1325,0.07100307,0.049844276,0.014034757,0.0071240356,0.06058174,0.04174959,0.012945522,0.005886629,0.03675469
1326,0.07317531,0.05028498,0.014217439,0.008672894,0.06231965,0.04261861,0.013062293,0.0066387504,0.03628094
1327,0.07546332,0.051178582,0.0144142285,0.009870505,0.06435012,0.043869745,0.013193098,0.007287281,0.036252927
1328,0.07744036,0.052341215,0.014622216,0.010476924,0.066361636,0.045390528,0.013335544,0.0076355627,0.036538247
1329,0.078737654,0.053554676,0.01483739,0.010345587,0.068092816,0.047033854,0.013486297,0.0075726667,0.036973517
1330,0.07911983,0.05459457,0.01505486,0.009470406,0.06938857,0.048633218,0.013641255,0.007114098,0.03738534
1331,0.07854244,0.05526545,0.015269408,0.008007587,0.07023934,0.05002464,0.013795967,0.0064187334,0.0376167
1332,0.07716578,0.055431344,0.015476185,0.006258254,0.0707851,0.051069576,0.013946258,0.0057692626,0.037551578
1333,0.07531863,0.055033933,0.015671378,0.0046133194,0.071280755,0.051673576,0.014088767,0.005518417,0.03713042
1334,0.073421724,0.054091834,0.015852708,0.0034771767,0.072031476,0.051792733,0.014221348,0.006017394,0.036351442
1335,0.07189918,0.05268451,0.016019566,0.0031951051,0.073323354,0.051430658,0.014343266,0.007549425,0.03526021
1336,0.07110295,0.050927836,0.016172938,0.00400217,0.075366735,0.050626494,0.014455092,0.010285144,0.033931598
1337,0.07126499,0.048950266,0.016315049,0.0059996755,0.07826076,0.04943942,0.014558428,0.014262906,0.03245195
1338,0.07247563,0.046875615,0.016448986,0.009151026,0.081978194,0.047937173,0.014655623,0.019385397,0.03090547
1339,0.07467702,0.044813372,0.016578367,0.013285279,0.08635995,0.04618791,0.014749472,0.025422566,0.02936588
1340,0.07766293,0.04285351,0.016707005,0.018102419,0.091113456,0.044256825,0.014842996,0.032013632,0.027892385
1341,0.081085876,0.041065224,0.016838737,0.023181919,0.095820695,0.042206742,0.014939295,0.038674656,0.026527932
1342,0.08447841,0.039495107,0.016977228,0.028006075,0.09996271,0.040098578,0.015041395,0.044822734,0.025298951
1343,0.08730264,0.038167022,0.017125698,0.032009922,0.10297513,0.037994675,0.015152019,0.049828433,0.024216251
1344,0.08903131,0.03708333,0.017286707,0.03466127,0.10433388,0.035957605,0.015273443,0.053102832,0.023278208
1345,0.08925446,0.03623042,0.017461814,0.03556223,0.103663854,0.034050558,0.01540717,0.054206125,0.022476666
1346,0.08778116,0.0355865,0.017651357,0.034543302,0.10083826,0.03233503,0.015553722,0.052949503,0.021804357
1347,0.08470294,0.035130776,0.017854277,0.03171788,0.09603245,0.030865863,0.015712468,0.049454115,0.021261375
1348,0.08038828,0.03485007,0.018068206,0.027470008,0.089707196,0.029686643,0.01588164,0.04413891,0.020858124
1349,0.075404525,0.03474032,0.01828977,0.022374429,0.08251858,0.0288236,0.016058564,0.03763641,0.02061294
1350,0.07039406,0.034802854,0.018515091,0.017076116,0.07518705,0.028282985,0.016239997,0.030664066,0.020545911
1351,0.06594904,0.035038307,0.018740317,0.012170412,0.06836648,0.028050413,0.016422639,0.023893429,0.020671558
1352,0.06252301,0.035440873,0.0189621,0.008120037,0.06255749,0.028094182,0.016603533,0.017859776,0.020993693
1353,0.060395453,0.035995316,0.019177802,0.0052223364,0.058074884,0.028371403,0.016780209,0.0129232695,0.02150384
1354,0.059678808,0.03667619,0.019385422,0.0036171954,0.055059485,0.028833019,0.016950743,0.009275723,0.022182211
1355,0.06034382,0.03744871,0.01958327,0.00331184,0.053510413,0.029428354,0.017113425,0.006968633,0.022999663
1356,0.06224262,0.038269736,0.019769574,0.0042033135,0.053313013,0.030106576,0.017266445,0.005939993,0.023919165
1357,0.065120526,0.03908937,0.019942073,0.006089085,0.0542552,0.030817628,0.0174076,0.0060299695,0.024896936
1358,0.06862281,0.039854623,0.020097826,0.008670367,0.05603277,0.031511813,0.017534072,0.0069868867,0.025884414
1359,0.0723107,0.040516,0.020233266,0.011561435,0.05826267,0.032142725,0.017642517,0.008477429,0.02683234
1360,0.07570072,0.041036993,0.020344514,0.014319214,0.060511474,0.032669336,0.017729353,0.010112784,0.02769748
1361,0.078332394,0.041404434,0.02042792,0.016500043,0.062352054,0.033060323,0.017791227,0.011500502,0.028450577
1362,0.07985402,0.041635323,0.020480769,0.017737925,0.063438185,0.03329681,0.017825678,0.0123157,0.029082846
1363,0.08010087,0.041776355,0.02050183,0.017822685,0.06357735,0.033373155,0.017831624,0.01237257,0.029607546
1364,0.07913641,0.04189393,0.02049181,0.01675067,0.06277442,0.033293545,0.017809752,0.011671119,0.030054938
1365,0.07723618,0.042056806,0.0204533,0.014726079,0.06122662,0.033067215,0.017762447,0.010396958,0.030461216
1366,0.0748185,0.042316988,0.020390512,0.012111003,0.059270255,0.03270207,0.017693553,0.008874634,0.030855384
1367,0.072346285,0.042695068,0.020308664,0.009342553,0.057297394,0.032199383,0.01760777,0.0074902386,0.031248067
1368,0.07023292,0.043173313,0.020213325,0.006846283,0.05567309,0.03155155,0.017510088,0.006611447,0.031625606
1369,0.06877755,0.04369753,0.020109897,0.0049701147,0.054674637,0.030742243,0.017405255,0.006527136,0.031949848
1370,0.06813446,0.04418355,0.020003313,0.0039475923,0.054460384,0.029748697,0.017297579,0.007414111,0.032161888
1371,0.068310484,0.044526324,0.019897953,0.0038862051,0.055062525,0.028545788,0.017190794,0.009325946,0.03218822
1372,0.06917724,0.044609994,0.019797701,0.004769546,0.056394473,0.027112823,0.017088206,0.012193441,0.031948604
1373,0.070491515,0.044320464,0.019706085,0.0064649666,0.058263306,0.025440942,0.016992772,0.01582959,0.03136643
1374,0.071923025,0.043560795,0.019626305,0.008735926,0.060390808,0.023543851,0.01690721,0.019939745,0.03038188
1375,0.0730964,0.042271484,0.019561203,0.011263712,0.06244397,0.021467708,0.016833957,0.024142308,0.02896883
1376,0.073649,0.040451374,0.019513037,0.0136845885,0.06408249,0.019299155,0.016774988,0.028008342,0.027151663
1377,0.07330257,0.038175292,0.019483216,0.015644055,0.06501787,0.017166818,0.016731618,0.031119434,0.025018053
1378,0.07193093,0.03559905,0.019471997,0.016859883,0.06507647,0.015233574,0.016704263,0.03313863,0.022720769
1379,0.0696037,0.032947432,0.01947832,0.01717795,0.064242534,0.013677746,0.016692197,0.033872593,0.020464659
1380,0.066584714,0.030483246,0.01949968,0.016601784,0.0626688,0.012667281,0.016693512,0.03330801,0.018478796
1381,0.06328238,0.028465856,0.019532382,0.015284142,0.06064412,0.012333395,0.016705234,0.031605493,0.016980533
1382,0.06016512,0.027110483,0.019571805,0.013482829,0.058529835,0.012751552,0.01672354,0.029054742,0.01614237
1383,0.057673626,0.026561314,0.01961283,0.011499479,0.0566869,0.013936314,0.016744114,0.026006471,0.016071543
1384,0.056153513,0.026883084,0.019650135,0.009620296,0.05541663,0.015847499,0.016762393,0.022806736,0.016805686
1385,0.05582264,0.028067887,0.019678352,0.008076399,0.054927222,0.018403355,0.016773699,0.019750172,0.01832075
1386,0.056764446,0.030047286,0.019692082,0.00702508,0.0553227,0.021491036,0.01677329,0.01705837,0.020542102
1387,0.05893132,0.03270028,0.019685708,0.006545332,0.056601707,0.024970366,0.016756246,0.014875094,0.023351049
1388,0.062144034,0.03585333,0.019653386,0.006637322,0.058657125,0.028670141,0.016717466,0.013269518,0.026583672
1389,0.06608786,0.03927608,0.019589074,0.0072227055,0.0612735,0.032381956,0.016651774,0.01223977,0.030026106
1390,0.0703167,0.042681307,0.019487008,0.008148384,0.06413194,0.035858873,0.016554264,0.011718805,0.03341399
1391,0.074284196,0.04574003,0.019342357,0.009201811,0.066836186,0.038828023,0.016420973,0.011587187,0.036445994
1392,0.07741344,0.048116006,0.01915212,0.010145315,0.06896793,0.041017808,0.016249629,0.011700493,0.03881512
1393,0.07920328,0.04951943,0.018915946,0.0107679,0.07017018,0.042199783,0.01604033,0.011930064,0.04025716
1394,0.07934411,0.049765073,0.01863659,0.010942448,0.07023482,0.042232048,0.01579592,0.012206853,0.04060329
1395,0.07780112,0.04881527,0.018319886,0.010665964,0.06916457,0.041091893,0.015521905,0.012550765,0.03981924
1396,0.074831106,0.046791892,0.01797403,0.010065181,0.06717991,0.038883783,0.015225774,0.013070353,0.03801615
1397,0.07091836,0.043948554,0.017608432,0.009361369,0.064664036,0.035818893,0.014915922,0.013929224,0.03542623
1398,0.06665635,0.040615685,0.017232353,0.008808316,0.062066354,0.032172706,0.014600472,0.015293177,0.032353677
1399,0.06261716,0.037135847,0.016853714,0.008627599,0.059801415,0.02823612,0.014286262,0.017279034,0.02911644
1400,0.059253644,0.033812407,0.016478367,0.00896287,0.058175616,0.024275212,0.01397821,0.019922193,0.025999565
1401,0.05685243,0.030880606,0.01610991,0.009861918,0.05735715,0.020508444,0.013679288,0.023169417,0.023229318
1402,0.055533417,0.028502773,0.015750045,0.011280596,0.05737886,0.017101906,0.0133908335,0.026886117,0.020968167
1403,0.055273786,0.026776602,0.015399193,0.013097988,0.058161344,0.014177153,0.013113102,0.03087109,0.019322595
1404,0.055937268,0.025746996,0.015057223,0.015133051,0.059537493,0.011822112,0.012845921,0.03486946,0.018354364
1405,0.057299268,0.025414627,0.01472409,0.01716055,0.061273366,0.010099652,0.012589181,0.038584534,0.018088024
1406,0.059069697,0.025737882,0.014400273,0.018931542,0.06308974,0.009049705,0.012343162,0.041696873,0.018512582
1407,0.06092107,0.02663244,0.014086948,0.020201683,0.06468794,0.008685782,0.012108608,0.04389355,0.019579403
1408,0.06252863,0.027972559,0.013785877,0.020770198,0.065788895,0.008989058,0.011886674,0.044913158,0.021200566
1409,0.06362262,0.02959938,0.013499155,0.020524085,0.06617972,0.009903701,0.011678625,0.0445974,0.023252394
1410,0.06404043,0.031337656,0.013228811,0.01947396,0.065757096,0.011337973,0.011485567,0.042933557,0.025586475
1411,0.06376321,0.033018816,0.012976373,0.017768018,0.06455548,0.013172051,0.011308141,0.040075287,0.02804733
1412,0.06292261,0.03450489,0.012742555,0.015675161,0.06274423,0.015272232,0.01114636,0.036325634,0.030492749
1413,0.061770745,0.03570499,0.012527082,0.013538675,0.060595263,0.017506598,0.010999518,0.032089148,0.032810442
1414,0.060624205,0.036581155,0.012328677,0.011714372,0.058427,0.019759098,0.010866289,0.027801612,0.03492699
1415,0.05979861,0.037142195,0.012145203,0.010511213,0.05654567,0.021936867,0.0107448455,0.02386396,0.03680703
1416,0.059552748,0.037430115,0.011973947,0.010148685,0.0551954,0.02397187,0.010633115,0.020590413,0.038445238
1417,0.060049675,0.03750329,0.0118118785,0.010734508,0.05452808,0.025815591,0.010528995,0.01818349,0.039853297
1418,0.061336044,0.03742186,0.0116559975,0.012258186,0.05458858,0.027431365,0.010430532,0.01672668,0.04104718
1419,0.06333223,0.03723659,0.011503553,0.014592086,0.055310614,0.028786168,0.010336118,0.016188333,0.042036127
1420,0.06583081,0.036981963,0.011352347,0.017496508,0.05652042,0.029845012,0.010244645,0.016430762,0.042814948
1421,0.068505175,0.036671907,0.01120088,0.020632392,0.057947807,0.030567307,0.010155581,0.017224919,0.043360163
1422,0.070938945,0.03630033,0.011048584,0.02359003,0.059257165,0.030910188,0.010069097,0.01827788,0.043631934
1423,0.07268302,0.03584462,0.010895881,0.025942523,0.060099743,0.03083473,0.009986036,0.019278975,0.043580756
1424,0.0733402,0.03527399,0.0107441535,0.027322054,0.060188532,0.030316463,0.009907831,0.019964237,0.043159924
1425,0.07266109,0.034561448,0.010595598,0.027504046,0.059377894,0.02935586,0.009836298,0.020185735,0.04234065
1426,0.070618056,0.033694964,0.010452833,0.026470257,0.057720482,0.027986044,0.0097733205,0.01996112,0.041125245
1427,0.067428425,0.032685168,0.010318487,0.024424767,0.05547463,0.026273178,0.009720508,0.019480944,0.0395535
1428,0.06351124,0.031565886,0.010194749,0.021750601,0.053053886,0.024309598,0.009678932,0.019065356,0.037699293
1429,0.059391547,0.030387094,0.010083017,0.018921435,0.050934188,0.022200324,0.009648926,0.019084938,0.035658
1430,0.055588674,0.029204246,0.009983774,0.016400654,0.049555603,0.020048385,0.0096301595,0.019877058,0.03352972
1431,0.052527092,0.028067317,0.009896655,0.014563123,0.04924966,0.017943187,0.009621784,0.02168469,0.031403918
1432,0.05049172,0.027014306,0.009820656,0.01365676,0.050210394,0.01595463,0.009622693,0.02463307,0.029350309
1433,0.049623944,0.026069319,0.009754428,0.0138001945,0.052500278,0.014134081,0.009631738,0.028734459,0.027416937
1434,0.049941007,0.025244374,0.009696531,0.015000101,0.05607082,0.0125191705,0.0096478965,0.03390375,0.02563393
1435,0.05135748,0.02454322,0.009645622,0.017168637,0.0607793,0.011140215,0.009670334,0.03996875,0.024019593
1436,0.053696506,0.023964668,0.009600549,0.02013129,0.06639237,0.0100250365,0.009698337,0.046668995,0.022586334
1437,0.05669345,0.023505678,0.009560383,0.02362739,0.07257988,0.009201594,0.009731249,0.05364704,0.021345127
1438,0.0600012,0.023163784,0.009524361,0.027313054,0.07891333,0.008697068,0.009768342,0.060447916,0.02030785
1439,0.06321105,0.022939663,0.0094918255,0.03077956,0.0848842,0.008534545,0.009808731,0.06654092,0.019488767
1440,0.06589938,0.02283944,0.009462153,0.033597786,0.08995152,0.008728142,0.009851324,0.071372055,0.018904697
1441,0.0676974,0.022876471,0.009434718,0.03538621,0.09362173,0.009278543,0.009894847,0.07444834,0.018574726
1442,0.06836912,0.023070607,0.009408869,0.035889648,0.09553892,0.010168926,0.009937897,0.0754321,0.018518304
1443,0.06787081,0.023444269,0.009383992,0.035042547,0.095563665,0.0113634905,0.009979193,0.07422098,0.018751359
1444,0.066365585,0.024014534,0.0093595525,0.032991495,0.093804345,0.012808032,0.010017707,0.070978604,0.019280557
1445,0.064183965,0.024784476,0.009335183,0.030064303,0.090589575,0.014433148,0.010052842,0.066103585,0.020097008
1446,0.061741978,0.025735062,0.009310704,0.026696214,0.08638841,0.016158793,0.01008454,0.060145073,0.021171564
1447,0.05944742,0.026822086,0.009286145,0.023339186,0.08171034,0.01789985,0.010113273,0.053697214,0.022453615
1448,0.057622187,0.027977059,0.00926171,0.02038342,0.0770128,0.01957075,0.010139958,0.047302093,0.023873474
1449,0.056459017,0.029112494,0.009237759,0.018108763,0.072646,0.021089777,0.010165864,0.04139036,0.025347397
1450,0.056010533,0.030128608,0.009214762,0.016667165,0.06882872,0.022380626,0.010192465,0.036255624,0.02678332
1451,0.056199633,0.030920887,0.009193299,0.016085446,0.065654635,0.023375383,0.010221346,0.032057904,0.028086875
1452,0.05684101,0.031389903,0.009174065,0.016277043,0.06310884,0.024017766,0.01025412,0.028836949,0.02916842
1453,0.05767119,0.03145376,0.009157827,0.017059602,0.061094698,0.024269402,0.010292318,0.026532978,0.029952392
1454,0.058387764,0.031063508,0.009145418,0.018178836,0.059462428,0.02411751,0.010337255,0.02500766,0.030388864
1455,0.058701083,0.030219456,0.009137648,0.019343982,0.05804728,0.023583652,0.01038994,0.024073685,0.030466402
1456,0.05839318,0.028982267,0.009135206,0.020275708,0.05671007,0.022726847,0.010450898,0.023532327,0.030221123
1457,0.05737005,0.027473796,0.00913854,0.020757716,0.055377092,0.021641826,0.0105200745,0.023215193,0.029737763
1458,0.055690113,0.025863284,0.009147758,0.020679072,0.054062724,0.020447358,0.01059679,0.023018574,0.029139798
1459,0.053556286,0.024341682,0.009162567,0.020052038,0.05286919,0.019269213,0.010679773,0.022920202,0.028569529
1460,0.051271424,0.023090154,0.009182283,0.018998986,0.051959455,0.018221593,0.010767336,0.022970527,0.02816403
1461,0.04917277,0.022252958,0.009205902,0.017713908,0.051516347,0.017392425,0.010857535,0.023266386,0.028033732
1462,0.047568187,0.021922046,0.009232203,0.01641394,0.05170004,0.01683669,0.010948401,0.02391495,0.028250005
1463,0.046690464,0.022134129,0.0092598535,0.015296482,0.052618306,0.01657668,0.011038055,0.025003571,0.028842324
1464,0.04667706,0.022877332,0.0092874775,0.01451225,0.054311067,0.016607625,0.0111247515,0.026578689,0.029802255
1465,0.047564957,0.02409921,0.009313662,0.0141520845,0.056745145,0.01690283,0.011206801,0.028635513,0.031088622
1466,0.049293175,0.025712758,0.009336923,0.014243494,0.059812665,0.017418656,0.011282433,0.031111574,0.032630976
1467,0.05170307,0.027597096,0.009355661,0.014750313,0.06332565,0.018094236,0.011349623,0.03388179,0.034329347
1468,0.05453884,0.029597139,0.009368161,0.015573539,0.067014575,0.018852288,0.011406079,0.03675621,0.036053453
1469,0.057456788,0.031526648,0.009372642,0.016557496,0.070535526,0.019600356,0.011449245,0.039485924,0.03764571
1470,0.06005341,0.0331799,0.009367405,0.017506098,0.07349672,0.020236993,0.011476526,0.041783202,0.038931992
1471,0.06192009,0.034356028,0.009351046,0.018213019,0.075509995,0.020664288,0.011485551,0.043360163,0.03974301
1472,0.062720224,0.034892462,0.009322701,0.018505063,0.076262414,0.020805549,0.011474656,0.043982208,0.039944082
1473,0.062269084,0.03470075,0.009282277,0.018286055,0.07559003,0.020624047,0.011443159,0.043522827,0.039466076
1474,0.06058984,0.033791795,0.009230531,0.017567512,0.07352801,0.020135349,0.011391641,0.042001016,0.03832687
1475,0.05791937,0.03227949,0.009169031,0.016470844,0.07031509,0.019408239,0.011321929,0.03958492,0.036633763
1476,0.05465754,0.030359874,0.009099925,0.015197741,0.066347286,0.0185527,0.011236845,0.036557738,0.034564722
1477,0.05127552,0.02827144,0.009025604,0.013978477,0.062092025,0.017697591,0.011139731,0.0332547,0.032332733
1478,0.048216775,0.026250685,0.00894835,0.013017738,0.057996318,0.016967162,0.011033992,0.02999516,0.030147104
1479,0.0458233,0.024497572,0.008870064,0.012455659,0.054418854,0.016463578,0.010922611,0.027032666,0.028183097
1480,0.04430119,0.023157638,0.008792143,0.012351407,0.051596556,0.016259056,0.010807942,0.024529558,0.026567154
1481,0.04372163,0.022320498,0.008715513,0.012685618,0.04964606,0.016395928,0.010691665,0.022558467,0.025376117
1482,0.044038504,0.022025477,0.008640749,0.013372276,0.04858247,0.016890574,0.010574941,0.021116953,0.024643458
1483,0.045109004,0.022268208,0.0085682515,0.0142725445,0.048340205,0.017735803,0.010458646,0.020145755,0.024365956
1484,0.046710975,0.023002574,0.008498374,0.015210025,0.048791375,0.018900378,0.010343601,0.019547395,0.02450667
1485,0.048563153,0.024140414,0.008431521,0.015991217,0.0497631,0.020326402,0.010230748,0.019205948,0.024995098
1486,0.050356507,0.025552804,0.0083681345,0.016435571,0.051059894,0.021926964,0.010121164,0.019011768,0.025728267
1487,0.05180103,0.02707861,0.008308649,0.01641377,0.052495472,0.023589566,0.0100160055,0.018889898,0.026577184
1488,0.052681208,0.028542835,0.0082534235,0.01588495,0.053929634,0.025185,0.009916406,0.018828226,0.027400926
1489,0.052905224,0.029782046,0.008202653,0.014920527,0.05529859,0.026583534,0.009823273,0.018891782,0.028066931
1490,0.052526765,0.030670833,0.008156328,0.013699601,0.056627195,0.027673488,0.009737161,0.019216545,0.028472058
1491,0.051729657,0.031139815,0.008114222,0.012475617,0.058013037,0.028375989,0.0096581625,0.019978886,0.028557489
1492,0.050779387,0.031180337,0.00807591,0.011523141,0.05959104,0.028653396,0.00958592,0.021351723,0.028313128
1493,0.049959842,0.030836323,0.008040861,0.011082656,0.06148821,0.028507754,0.009519658,0.0234608,0.027771387
1494,0.04951299,0.030186558,0.008008432,0.011317999,0.06378335,0.027972272,0.0094582625,0.026352819,0.026993522
1495,0.04959919,0.029326752,0.007977998,0.012294438,0.066481076,0.027100729,0.009400434,0.029979916,0.026055012
1496,0.050275642,0.028354008,0.007948982,0.013972651,0.06949803,0.02595682,0.009344833,0.034196377,0.025033332
1497,0.05149061,0.02735735,0.007920905,0.016212355,0.07266013,0.024608677,0.009290138,0.038761314,0.024000319
1498,0.05308763,0.026412446,0.007893457,0.018781725,0.075706825,0.023125704,0.009235233,0.043345887,0.02301815
1499,0.054818965,0.025579402,0.007866543,0.021373017,0.078307815,0.021578813,0.009179237,0.047549766,0.022137776
1500,0.05637338,0.02490082,0.007840326,0.023632236,0.08009709,0.020041207,0.009121664,0.050934218,0.021398203
1501,0.057423685,0.024401873,0.007815261,0.025206551,0.08072801,0.018587615,0.009062461,0.053077932,0.020826636
1502,0.05769146,0.024091091,0.0077920784,0.02580829,0.07994385,0.01729193,0.009002079,0.05364984,0.02043959
1503,0.05701665,0.023964107,0.0077717025,0.02528084,0.07764852,0.016222605,0.008941424,0.052484494,0.020245066
1504,0.055408403,0.02400845,0.0077551557,0.023644798,0.07395152,0.015436388,0.008881739,0.04963339,0.020245248
1505,0.05305658,0.024209088,0.007743374,0.021104116,0.06916515,0.014972224,0.008824413,0.04536851,0.020438954
1506,0.050293818,0.024552448,0.0077370782,0.018004293,0.06375015,0.014846988,0.008770738,0.040132422,0.02082265
1507,0.047521,0.025027875,0.0077366577,0.014756467,0.058225412,0.015055076,0.00872173,0.034448605,0.021390183
1508,0.045123797,0.025626823,0.007742184,0.011754788,0.053073928,0.015571533,0.008677988,0.028824406,0.022131957
1509,0.043408453,0.02634112,0.007753448,0.009313886,0.048675224,0.016358173,0.008639677,0.023677377,0.023034263
1510,0.042569607,0.027161017,0.0077700834,0.007638507,0.045275718,0.017370487,0.008606637,0.019298594,0.024079314
1511,0.042687263,0.028073717,0.007791655,0.00682189,0.042992752,0.018561874,0.008578449,0.015852429,0.025245113
1512,0.04373674,0.02906173,0.007817724,0.0068572867,0.04183326,0.019885896,0.008554603,0.013392762,0.026504576
1513,0.045598082,0.030101303,0.0078478055,0.007648974,0.041709334,0.02129441,0.0085345395,0.011880384,0.02782372
1514,0.048061166,0.031161398,0.007881331,0.009018437,0.042446725,0.0227349,0.008517667,0.011194158,0.029159766
1515,0.050832685,0.03220397,0.007917561,0.010711155,0.04379038,0.024148235,0.008503364,0.011138781,0.03046074
1516,0.053557172,0.0331871,0.007955524,0.012414548,0.045418277,0.025468493,0.008490939,0.011458842,0.031667966
1517,0.055861067,0.034070827,0.007994029,0.01379621,0.046975885,0.026625946,0.0084796045,0.011870336,0.032722242
1518,0.057418518,0.034824207,0.008031722,0.014562586,0.048132814,0.027553951,0.008468528,0.012110334,0.0335725
1519,0.0580231,0.03543117,0.008067253,0.014524677,0.048648078,0.028196184,0.008456862,0.011995033,0.034184527
1520,0.057640813,0.03589264,0.008099478,0.013648697,0.048426107,0.02851521,0.008443885,0.01146701,0.03454644
1521,0.056419253,0.036222763,0.008127624,0.012068867,0.047535036,0.02849576,0.008429078,0.010610198,0.03466828
1522,0.054647665,0.036441244,0.008151463,0.010054958,0.046181794,0.028145565,0.008412209,0.009624019,0.034576077
1523,0.052681796,0.036563784,0.008171289,0.00794672,0.044650737,0.027490001,0.008393342,0.0087673925,0.03430238
1524,0.050861686,0.036595155,0.008187892,0.006078637,0.043232005,0.02656584,0.008372772,0.008293395,0.03387701
1525,0.04944802,0.03652557,0.008202415,0.0047200355,0.04216175,0.02541477,0.008350992,0.008395988,0.03332082
1526,0.048589274,0.036331594,0.008216239,0.004041441,0.04158738,0.024078732,0.008328583,0.009180066,0.032643713
1527,0.0483156,0.035980154,0.008230866,0.004104581,0.041556515,0.022599503,0.008306231,0.01065078,0.031846542
1528,0.048549682,0.035434686,0.008247841,0.0048671532,0.04202233,0.021020692,0.00828467,0.012716967,0.030926209
1529,0.04912639,0.03466371,0.008268713,0.0061939666,0.04285789,0.019392898,0.0082647335,0.015200257,0.029883077
1530,0.049818885,0.033651404,0.00829495,0.007872528,0.04387461,0.01777861,0.008247336,0.017848663,0.02872971
1531,0.050373696,0.03240922,0.008327882,0.009636593,0.044851854,0.016256327,0.008233487,0.02036204,0.027499761
1532,0.05055569,0.03098585,0.008368564,0.011201278,0.045572624,0.014920351,0.0082242135,0.022428056,0.026254613
1533,0.05019872,0.02947242,0.008417673,0.0123086255,0.045868978,0.013875996,0.008220486,0.023772497,0.025085097
1534,0.04925002,0.027998144,0.00847538,0.0127765,0.045662172,0.013228667,0.008223049,0.024210459,0.024105346
1535,0.04779136,0.02671495,0.008541277,0.012535131,0.04498502,0.013068713,0.008232339,0.023683967,0.02343875
1536,0.04602764,0.025774544,0.0086144,0.011638698,0.043979265,0.013457261,0.00824837,0.022273635,0.023198329
1537,0.044242583,0.025303101,0.008693334,0.010246148,0.042861894,0.014415374,0.008270693,0.020175828,0.023467755
1538,0.042737238,0.025382128,0.008776386,0.008578725,0.041876268,0.01592242,0.008298493,0.017655354,0.024288433
1539,0.041772045,0.026040222,0.008861773,0.006870051,0.041242804,0.017920628,0.008330664,0.014991513,0.025655856
1540,0.04152742,0.0272546,0.008947727,0.0053250943,0.041122895,0.020324254,0.008365962,0.0124326795,0.027523248
1541,0.04208434,0.028957088,0.009032508,0.0040947474,0.041600086,0.023026966,0.008403018,0.0101701,0.02980768
1542,0.043419193,0.031039555,0.009114309,0.0032653287,0.042672712,0.025904613,0.008440378,0.0083277235,0.032393612
1543,0.04540281,0.033355664,0.009191125,0.0028560217,0.044251107,0.028813716,0.008476436,0.006960955,0.035132915
1544,0.04780212,0.035721093,0.009260621,0.0028204052,0.046158295,0.03158951,0.008509394,0.006059389,0.03784393
1545,0.05029242,0.03791956,0.009320153,0.0030527061,0.048138775,0.03404905,0.008537282,0.005552446,0.040316176
1546,0.052490093,0.039719157,0.009366903,0.0034040343,0.049885098,0.036004305,0.008558053,0.0053227395,0.042326145
1547,0.054012902,0.04090276,0.0093982145,0.0037119286,0.051086523,0.037285376,0.00856981,0.005231334,0.043665923
1548,0.05456034,0.04130719,0.009411996,0.0038411538,0.05149462,0.03776956,0.008571088,0.005153974,0.044180322
1549,0.053991478,0.040860362,0.009407159,0.0037239555,0.050988603,0.037409417,0.008561148,0.0050180363,0.04380206
1550,0.05236886,0.03960143,0.009383853,0.0033835762,0.04961171,0.036246076,0.008540118,0.004825517,0.042570934
1551,0.049948085,0.03767536,0.009343508,0.002929218,0.047565382,0.034405157,0.008509068,0.0046511544,0.04062877
1552,0.04711222,0.03530136,0.009288584,0.002522275,0.045156714,0.032072797,0.008469724,0.0046141916,0.038189933
1553,0.04427774,0.032727398,0.0092221275,0.0023282147,0.04272167,0.02946104,0.008424222,0.004836411,0.03549864
1554,0.041807625,0.030187245,0.009147281,0.002473096,0.040554103,0.026775563,0.008374715,0.0054038246,0.032787804
1555,0.039955787,0.027871246,0.009066889,0.0030176546,0.038860403,0.024193443,0.008323132,0.006343827,0.030251525
1556,0.038851548,0.0259166,0.008983286,0.003951662,0.037746657,0.02185526,0.008271019,0.007620378,0.02803505
1557,0.0385092,0.024410147,0.00889827,0.0052007847,0.037226543,0.019867487,0.008219548,0.009139508,0.026237871
1558,0.038849384,0.023397734,0.008813214,0.0066384384,0.03724117,0.018311149,0.008169582,0.010760439,0.02492278
1559,0.03971965,0.022891298,0.008729255,0.008099093,0.037677296,0.01724798,0.008121819,0.012307496,0.024123684
1560,0.040914334,0.022872847,0.008647405,0.009394084,0.038386207,0.016722962,0.008076827,0.013586416,0.023849148
1561,0.042197213,0.02329445,0.008568677,0.010334088,0.03920415,0.016761698,0.008035114,0.014407337,0.024082113
1562,0.043334275,0.024079671,0.008494042,0.01076056,0.039979156,0.017364636,0.007997094,0.014617427,0.024778666
1563,0.04413359,0.025128726,0.008424379,0.010580485,0.040601615,0.018502245,0.00796308,0.01413629,0.025869375
1564,0.044484746,0.026329327,0.008360359,0.009795059,0.041030414,0.020113444,0.007933192,0.012983779,0.027265497
1565,0.044385415,0.02757229,0.00830234,0.008510788,0.04130737,0.02211069,0.007907339,0.011289344,0.028869703
1566,0.0439417,0.028766405,0.00825028,0.006925014,0.041548822,0.024389124,0.007885225,0.0092744725,0.030588722
1567,0.043342214,0.029849634,0.008203719,0.005288862,0.04191902,0.026839439,0.007866331,0.0072132493,0.032344148
1568,0.042812683,0.030791814,0.008161787,0.00385908,0.042589888,0.029358855,0.007849979,0.0053810556,0.03407834
1569,0.042567056,0.031590603,0.008123304,0.002853149,0.043702953,0.031858418,0.007835377,0.0040091556,0.035754267
1570,0.042766683,0.032261938,0.008086861,0.002417886,0.045339268,0.034264516,0.007821674,0.0032530774,0.037350535
1571,0.043494515,0.032829724,0.008050925,0.0026138653,0.047502395,0.036516152,0.0078080106,0.0031782326,0.038853627
1572,0.044741426,0.033316113,0.00801396,0.0034113517,0.050108705,0.03855867,0.007793576,0.0037564605,0.040249567
1573,0.04640111,0.033734005,0.007974514,0.0046925927,0.05298509,0.040337674,0.007777668,0.0048697465,0.041516587
1574,0.048274998,0.03408343,0.00793134,0.0062602283,0.055873957,0.04179563,0.00775974,0.0063185864,0.042620953
1575,0.050088704,0.03434967,0.007883559,0.007855474,0.05845237,0.04287228,0.007739511,0.007840582,0.043516103
1576,0.051529787,0.03450631,0.007830773,0.009192707,0.06037172,0.04351003,0.007717027,0.009144659,0.044147186
1577,0.052305702,0.0345214,0.0077732056,0.010011095,0.061319806,0.04366421,0.007692753,0.009962841,0.04446037
1578,0.052214332,0.03436736,0.0077117207,0.010135252,0.061093554,0.043314226,0.0076675457,0.010111782,0.044415638
1579,0.05120476,0.03403078,0.007647765,0.009526216,0.05966019,0.04247391,0.007642598,0.0095436815,0.04399918
1580,0.04940276,0.033519033,0.0075831586,0.008300564,0.057180937,0.041194003,0.007619263,0.008367672,0.043230582
1581,0.047088437,0.03286169,0.0075198277,0.006706919,0.053983144,0.039557803,0.0075988523,0.0068264897,0.042162236
1582,0.044630338,0.032104723,0.0074594812,0.0050661354,0.050488357,0.037668627,0.007582462,0.0052372664,0.040870152
1583,0.042403214,0.03130133,0.0074034426,0.0036984393,0.047123905,0.035634555,0.0075708656,0.0039184843,0.03944004
1584,0.040718965,0.030502852,0.0073525505,0.0028635636,0.044249266,0.03355506,0.0075644967,0.0031297104,0.03795397
1585,0.039788153,0.029752497,0.0073072105,0.0027284469,0.04211585,0.031513672,0.0075635463,0.0030386285,0.03648141
1586,0.0397119,0.029083144,0.0072675217,0.0033612314,0.04085876,0.02957654,0.007568073,0.0037141496,0.03507646
1587,0.040490642,0.028518682,0.007233426,0.0047385306,0.04050829,0.027796613,0.0075780754,0.0051335986,0.033779815
1588,0.042036016,0.028076967,0.0072048665,0.006754181,0.041003436,0.026218956,0.007593575,0.0071909055,0.03262304
1589,0.04417803,0.027772103,0.0071818065,0.009224124,0.042201497,0.024885425,0.0076145837,0.009701485,0.031632844
1590,0.046673127,0.027616736,0.0071642636,0.011892127,0.043884415,0.023835754,0.0076410645,0.012407598,0.030833792
1591,0.0492206,0.027623031,0.0071522505,0.014445314,0.045773376,0.023106232,0.0076728472,0.014994297,0.030249558
1592,0.051497526,0.027803492,0.0071457033,0.01654833,0.04755827,0.022725368,0.007709565,0.017123338,0.029902706
1593,0.05321163,0.02817024,0.007144409,0.017896982,0.048946593,0.022708457,0.0077506322,0.018487504,0.029813264
1594,0.054162145,0.02873376,0.007147968,0.018280419,0.04972127,0.023052767,0.0077952542,0.018873252,0.029996457
1595,0.054288775,0.029499138,0.007155806,0.017633833,0.04979197,0.023735128,0.0078425305,0.01821431,0.030459248
1596,0.05368692,0.030461306,0.007167222,0.016058393,0.04921492,0.024711492,0.007891597,0.01661183,0.031196311
1597,0.052581206,0.031599924,0.0071815075,0.013799775,0.048174627,0.0259198,0.00794175,0.014313074,0.032186344
1598,0.051265433,0.03287562,0.007198025,0.011191791,0.046933617,0.027286015,0.007992592,0.011655009,0.03339006
1599,0.05003038,0.03422914,0.007216326,0.008584914,0.04576526,0.028728742,0.008044111,0.008992403,0.034750506
1600,0.04910343,0.035583742,0.007236175,0.006283515,0.044896252,0.030165333,0.008096684,0.0066342345,0.036196057
1601,0.048612047,0.0368493,0.007257598,0.0045051468,0.04446909,0.03151547,0.00815104,0.0048025753,0.037644845
1602,0.048572846,0.03792848,0.007280837,0.0033635278,0.044527743,0.032704383,0.0082081705,0.00361519,0.039009906
1603,0.048898526,0.038723625,0.0073063495,0.0028685513,0.04502004,0.03366559,0.008269257,0.0030851935,0.040205207
1604,0.04941883,0.039146952,0.007334739,0.002937137,0.045811567,0.03434458,0.008335535,0.0031314525,0.04115324
1605,0.049911633,0.039133247,0.007366719,0.003411667,0.046709497,0.0347046,0.008408216,0.0035966837,0.04179484
1606,0.050145533,0.038654823,0.0074030054,0.0040877042,0.047496345,0.03473325,0.008488257,0.004274839,0.042100504
1607,0.049929664,0.03773441,0.007444263,0.00475099,0.047972016,0.034447894,0.0085763335,0.00494779,0.042080328
1608,0.049161546,0.036450636,0.0074909753,0.0052199382,0.047998205,0.033897206,0.008672663,0.005428337,0.041788254
1609,0.047858715,0.03493224,0.0075433822,0.005383092,0.047531445,0.033156488,0.008776943,0.005598011,0.04131763
1610,0.046161227,0.03334003,0.007601404,0.0052197934,0.046633948,0.032316267,0.008888382,0.0054292986,0.040786896
1611,0.044301517,0.03184028,0.00766469,0.0047965483,0.045457155,0.031468276,0.00900582,0.0049830587,0.040319398
1612,0.04255217,0.030578408,0.0077326577,0.0042411066,0.04420393,0.030692343,0.0091278935,0.004383695,0.040023055
1613,0.041170184,0.029660428,0.007804653,0.003705103,0.043081935,0.030046476,0.009253273,0.0037821857,0.039975975
1614,0.040352833,0.02914457,0.007880027,0.0033282344,0.042264562,0.02956378,0.009380796,0.003319987,0.040220108
1615,0.040214393,0.029043112,0.007958226,0.0032130552,0.04186721,0.029254088,0.009509535,0.0031035866,0.04076207
1616,0.04077884,0.029328242,0.00803876,0.003411839,0.041935597,0.02910626,0.009638716,0.0031906234,0.04157661
1617,0.041980196,0.029937351,0.008121142,0.0039217025,0.042444866,0.029092297,0.0097676,0.0035849696,0.042609453
1618,0.043666523,0.030776555,0.008204788,0.004685183,0.04330017,0.029168034,0.009895268,0.00423687,0.043778434
1619,0.04560621,0.03172301,0.008288843,0.005594357,0.044342194,0.029274886,0.010020413,0.0050468915,0.04497447
1620,0.04750536,0.0326307,0.008372171,0.0065024914,0.04536122,0.02934277,0.010141306,0.0058771432,0.04606594
1621,0.049041707,0.033342622,0.008453324,0.0072457613,0.046124212,0.029296422,0.010255834,0.0065719564,0.046909522
1622,0.049918916,0.0337126,0.00853064,0.0076756785,0.046416897,0.029066402,0.010361641,0.0069888528,0.047369447
1623,0.04992934,0.03363117,0.008602424,0.0076957457,0.04609312,0.028602248,0.010456418,0.007034454,0.047341693
1624,0.049009085,0.03305077,0.008667196,0.0072911168,0.04511694,0.027886065,0.010538292,0.006692582,0.04677704
1625,0.047261044,0.031999014,0.008723896,0.006538136,0.04357783,0.026937997,0.01060607,0.0060337633,0.04569408
1626,0.044933576,0.030574357,0.008772059,0.0055871597,0.04167293,0.025814518,0.010659483,0.005198928,0.04417648
1627,0.042360663,0.028924594,0.008811848,0.004624222,0.039657988,0.02459622,0.010699183,0.0043625813,0.042354412
1628,0.03988425,0.0272157,0.008844014,0.003824536,0.03778677,0.023371687,0.010726625,0.003688459,0.04037684
1629,0.037786435,0.025601527,0.008869689,0.0033152206,0.036258563,0.022221213,0.010743765,0.0032935843,0.038383752
1630,0.03624926,0.024203358,0.008890232,0.0031556697,0.035190143,0.021207452,0.010752753,0.0032299377,0.036487438
1631,0.035344854,0.02310184,0.008907047,0.0033359658,0.034610696,0.02037172,0.010755778,0.0034831984,0.03476449
1632,0.03504512,0.022337126,0.008921466,0.0037865313,0.034472037,0.019734994,0.010754842,0.0039822026,0.033256304
1633,0.035240725,0.021913126,0.008934658,0.00439294,0.034666646,0.01930113,0.010751728,0.004613788,0.0319738
1634,0.03576202,0.021801112,0.008947607,0.0050133,0.03504659,0.019058453,0.010747967,0.0052401694,0.030902252
1635,0.036404006,0.02194293,0.008961079,0.005499995,0.03544669,0.018981153,0.010744861,0.0057206736,0.030005464
1636,0.036957983,0.022255259,0.008975607,0.0057271174,0.035711706,0.01902919,0.0107434355,0.0059390813,0.029230451
1637,0.03725036,0.022638269,0.008991465,0.0056206235,0.03572891,0.019151365,0.010744449,0.0058330963,0.028514158
1638,0.037180547,0.02298885,0.00900867,0.0051830267,0.03545566,0.01928963,0.010748305,0.005417722,0.027793141
1639,0.036745947,0.023216553,0.009027014,0.004502381,0.03493396,0.019386515,0.010755087,0.004792354,0.027014453
1640,0.03604247,0.023257878,0.00904609,0.003738503,0.03428326,0.019393565,0.010764499,0.004125197,0.02614486
1641,0.035238627,0.023083895,0.009065381,0.003089351,0.033671748,0.019277334,0.010775987,0.0036184278,0.025175342
1642,0.034531593,0.022699438,0.0090843085,0.002747847,0.033274893,0.019021487,0.010788753,0.0034646536,0.024119383
1643,0.034101337,0.0221354,0.009102297,0.0028636418,0.033237197,0.018626083,0.010801897,0.0038092162,0.0230069
1644,0.03407468,0.021437736,0.009118807,0.0035181367,0.03364347,0.018102845,0.010814444,0.0047261803,0.021876447
1645,0.03450443,0.020657375,0.009133323,0.004713729,0.034504678,0.017470552,0.010825403,0.006208725,0.020768464
1646,0.03536126,0.019843396,0.009145361,0.006372504,0.035753068,0.016751554,0.010833775,0.008167739,0.019721076
1647,0.03653337,0.019038925,0.009154474,0.008339972,0.037244752,0.015969753,0.010838572,0.010436427,0.018767849
1648,0.037835043,0.018279765,0.0091602495,0.010395029,0.038768694,0.015150208,0.010838879,0.012779607,0.017936869
1649,0.03902625,0.017593533,0.00916238,0.012270336,0.040067885,0.014319621,0.010833904,0.01491436,0.017250324
1650,0.039849952,0.017000293,0.009160745,0.013688915,0.040878102,0.013507288,0.010823099,0.016547715,0.016724342
1651,0.04008476,0.016513528,0.009155448,0.014415785,0.040980972,0.012745062,0.010806268,0.01742964,0.016369559
1652,0.03960259,0.016141897,0.009146881,0.014313809,0.04026078,0.012066323,0.010783647,0.017410811,0.016192017
1653,0.038411427,0.015891546,0.009135696,0.013384187,0.038744487,0.011503083,0.0107559115,0.016485495,0.016194263
1654,0.036663197,0.01576675,0.00912273,0.0117737185,0.03660535,0.01108197,0.0107240975,0.01479928,0.016375644
1655,0.034619734,0.015770053,0.009108884,0.009740798,0.03412599,0.0108200675,0.010689446,0.01261648,0.016731786
1656,0.03258913,0.015900496,0.009094979,0.007593656,0.031630725,0.010722072,0.0106532,0.010255453,0.017253453
1657,0.030856838,0.016152296,0.009081673,0.00562287,0.029417042,0.010779824,0.01061643,0.0080207875,0.017925987
1658,0.02963665,0.016514191,0.009069402,0.0040530567,0.02770631,0.010974913,0.010579941,0.0061514555,0.018729728
1659,0.029049693,0.016969811,0.0090584,0.0030214803,0.02662483,0.011281919,0.010544215,0.004798698,0.019641198
1660,0.029126937,0.017499177,0.009048748,0.0025790134,0.026208099,0.011672463,0.0105095,0.004026136,0.02063415
1661,0.02982072,0.018079381,0.00904041,0.0027009288,0.026413416,0.012116782,0.010475876,0.003820759,0.021679511
1662,0.03101578,0.018685445,0.009033247,0.0032970868,0.02713239,0.012584977,0.010443287,0.0041041267,0.022744829
1663,0.032538973,0.0192917,0.009027043,0.0042202296,0.02820031,0.013047278,0.01041163,0.0047414,0.0237939
1664,0.034173213,0.019874172,0.00902147,0.005277571,0.029408496,0.01347488,0.010380736,0.0055528795,0.024788
1665,0.03568304,0.020414261,0.009016089,0.00625269,0.03052798,0.013841645,0.010350336,0.0063359984,0.025689432
1666,0.03685447,0.020903027,0.009010335,0.0069411057,0.031345647,0.014126392,0.010320081,0.006899173,0.026466465
1667,0.03754023,0.021343242,0.009003586,0.007193401,0.0317087,0.014315325,0.010289487,0.007103888,0.027098335
1668,0.037697166,0.021748751,0.008995218,0.0069531985,0.031562135,0.014403226,0.0102580255,0.006900884,0.027577879
1669,0.037397154,0.022139259,0.008984726,0.00627317,0.030962983,0.014392596,0.010225124,0.006345263,0.027910316
1670,0.03680589,0.022532381,0.008971777,0.0053017344,0.030065035,0.014291815,0.010190266,0.005582953,0.028108425
1671,0.03613633,0.022936037,0.00895628,0.004244016,0.029076977,0.014111569,0.010153006,0.004812402,0.028185787
1672,0.035594374,0.023343021,0.008938383,0.0033129677,0.028211802,0.013861924,0.010113016,0.004236862,0.028150542
1673,0.035334032,0.023729458,0.008918446,0.0026861283,0.027642895,0.013550532,0.010070075,0.0040222877,0.028001552
1674,0.035430185,0.024055827,0.008897029,0.0024773304,0.027476627,0.013182173,0.010024105,0.0042703478,0.027727427
1675,0.035869874,0.024270976,0.008874876,0.002724023,0.027740793,0.012760243,0.009975172,0.005005378,0.02730866
1676,0.036556445,0.024317933,0.0088529475,0.0033855657,0.028385421,0.012289411,0.009923593,0.006172417,0.026722498
1677,0.037324164,0.02414244,0.008832445,0.004349279,0.02929179,0.011779569,0.009869998,0.0076422235,0.02595066
1678,0.03796485,0.023704514,0.0088148,0.005445538,0.030292116,0.011250937,0.009815426,0.009225753,0.02498915
1679,0.03826759,0.022992063,0.00880163,0.006473898,0.031199157,0.0107377255,0.009761307,0.010700124,0.02385887
1680,0.03806824,0.022032898,0.008794585,0.0072407546,0.031847116,0.01029006,0.009709415,0.011847641,0.022613661
1681,0.03729796,0.020900717,0.008795164,0.007602082,0.032134365,0.009971819,0.009661654,0.012500892,0.021341914
1682,0.036011785,0.019709578,0.008804467,0.007497739,0.032052822,0.009852813,0.009619798,0.012580213,0.020158429
1683,0.03438473,0.01859664,0.008823019,0.006965071,0.031693112,0.009997172,0.00958524,0.012110699,0.019187206
1684,0.03267206,0.017697532,0.008850697,0.0061238296,0.031220563,0.010452509,0.009558748,0.011209305,0.01853969
1685,0.031149164,0.017122332,0.008886811,0.0051400224,0.03083103,0.011241499,0.009540427,0.010049103,0.018296462
1686,0.030054443,0.016940959,0.008930299,0.0041831834,0.030705906,0.01236109,0.009529799,0.0088150175,0.018497568
1687,0.029551173,0.017179038,0.008979929,0.003392206,0.030977454,0.013785085,0.009525968,0.007666402,0.019142937
1688,0.029713316,0.017821923,0.009034473,0.0028569188,0.031715002,0.0154698305,0.009527854,0.006717318,0.020198133
1689,0.030525982,0.018820293,0.009092729,0.0026129587,0.03292017,0.017356211,0.009534253,0.006029705,0.021599725
1690,0.031889424,0.020092424,0.0091534415,0.0026435594,0.034527674,0.019367915,0.00954393,0.005615832,0.02325654
1691,0.033624005,0.021524224,0.009215145,0.0028846324,0.036407664,0.02140824,0.009555571,0.0054438557,0.02504788
1692,0.035480354,0.022970123,0.009276065,0.0032341678,0.03837417,0.02335862,0.009567703,0.005447847,0.026823128
1693,0.037166514,0.024262037,0.009334067,0.003570407,0.040206745,0.025083877,0.009578734,0.0055441344,0.0284092
1694,0.0383958,0.025228823,0.009386782,0.0037801927,0.04168894,0.026445722,0.009586956,0.0056562647,0.029628824
1695,0.038950875,0.025725668,0.00943186,0.0037933495,0.04265904,0.027324736,0.009590749,0.005743557,0.03032887
1696,0.038741738,0.025664229,0.009467328,0.00361018,0.043054707,0.027642539,0.0095887855,0.005823381,0.030410247
1697,0.03783376,0.025033236,0.009491934,0.0033085905,0.042932175,0.027378472,0.009580252,0.005973451,0.029849373
1698,0.036428954,0.023899496,0.009505367,0.0030240903,0.042448618,0.02657249,0.009564992,0.006311132,0.028701121
1699,0.034807,0.022389393,0.009508315,0.00290929,0.041812748,0.025313761,0.0095435465,0.0069554416,0.027083099
1700,0.033250447,0.020658756,0.009502276,0.0030894151,0.04122498,0.023719996,0.009516953,0.00798803,0.025146969
1701,0.031981636,0.01886231,0.009489299,0.0036300279,0.04082969,0.02191587,0.00948664,0.00942718,0.023049254
1702,0.031128513,0.017132802,0.009471681,0.0045240293,0.04068932,0.02001605,0.009454156,0.011219114,0.020929875
1703,0.030718021,0.015571384,0.00945176,0.0056948764,0.040783253,0.018118141,0.009421083,0.013244028,0.018902153
1704,0.030688222,0.014247279,0.009431809,0.007009134,0.041019257,0.01630208,0.009388958,0.015328218,0.01705206
1705,0.030908562,0.013200435,0.00941398,0.008294147,0.04125371,0.014632562,0.009359291,0.017261857,0.015441372
1706,0.031206284,0.012444871,0.009400306,0.009361106,0.04131712,0.013161708,0.009333543,0.018821867,0.014111113
1707,0.03139887,0.0119708115,0.009392592,0.0100354655,0.041046873,0.011929527,0.009313074,0.019804271,0.0130834235
1708,0.03133284,0.011747887,0.009392333,0.010192618,0.040322974,0.010961808,0.00929905,0.020062117,0.012362387
1709,0.030921355,0.011730485,0.009400534,0.009790335,0.039102692,0.010268699,0.009292306,0.019541686,0.011935695
1710,0.03016912,0.011865871,0.0094175935,0.008885656,0.037438426,0.009843434,0.009293211,0.018301781,0.011777915
1711,0.029174592,0.01210309,0.009443218,0.0076282853,0.03547322,0.009664295,0.009301568,0.016507355,0.011854972
1712,0.028105292,0.0124004735,0.009476468,0.006228349,0.033410773,0.009698437,0.009316625,0.01439571,0.012129278
1713,0.027156206,0.012729183,0.009515892,0.0049111303,0.03147158,0.009907169,0.009337171,0.01222724,0.012563677
1714,0.026506484,0.013072741,0.009559727,0.003874016,0.029850151,0.0102506075,0.0093616815,0.0102378605,0.0131237265
1715,0.026287615,0.01342351,0.009606067,0.003258038,0.028686348,0.010690989,0.009388451,0.008606907,0.013777951
1716,0.026566736,0.013777943,0.009652971,0.0031358227,0.028053131,0.0111939125,0.009415712,0.0074435067,0.0144964745
1717,0.027341614,0.014132222,0.009698483,0.0035109094,0.027954897,0.011727072,0.009441643,0.0067861807,0.015248385
1718,0.028540052,0.014478693,0.009740585,0.004320774,0.028330225,0.012258268,0.009464372,0.0066075856,0.015998725
1719,0.030021194,0.014803822,0.009777143,0.0054402305,0.029056177,0.012753417,0.009481932,0.0068208287,0.01670603
1720,0.031583477,0.015088186,0.009805935,0.0066893557,0.02995487,0.013175531,0.009492327,0.00728701,0.017322034
1721,0.03298509,0.015308526,0.009824815,0.0078517515,0.030813813,0.013486403,0.00949367,0.007833739,0.017794577
1722,0.033983644,0.015442761,0.009831919,0.008708965,0.031420182,0.013650794,0.009484362,0.008285026,0.018074395
1723,0.03438964,0.015475616,0.009826,0.0090880245,0.031609103,0.013642311,0.009463413,0.008503379,0.01812414
1724,0.034119252,0.015404282,0.0098066805,0.0089082895,0.031311035,0.013449128,0.009430608,0.008431301,0.017927371
1725,0.033223897,0.015240021,0.0097746095,0.008209264,0.030577397,0.0130776735,0.009386664,0.008113058,0.017493455
1726,0.03188112,0.015005836,0.009731417,0.007143867,0.029572168,0.012551813,0.00933313,0.0076872236,0.016856277
1727,0.030347269,0.014730019,0.009679461,0.0059377877,0.028527027,0.011907738,0.009272156,0.0073471335,0.016066588
1728,0.028891534,0.014438877,0.009621469,0.0048311874,0.027681641,0.011186943,0.009206171,0.0072885263,0.015181378
1729,0.027737103,0.014151317,0.009560195,0.0040255915,0.027229683,0.010429423,0.009137558,0.007662702,0.014254079
1730,0.027026601,0.013876824,0.009498152,0.0036516273,0.02728838,0.009669595,0.009068435,0.008550348,0.01332891
1731,0.026813649,0.013616656,0.009437547,0.0037594454,0.027890634,0.00893582,0.009000615,0.0099542,0.012439952
1732,0.027071021,0.01336744,0.009380305,0.004323278,0.02899224,0.008252481,0.008935661,0.0118040955,0.011614063
1733,0.027704693,0.013125275,0.009328186,0.0052512316,0.030481998,0.007642819,0.008875008,0.01396417,0.010875395
1734,0.0285708,0.012890531,0.009282835,0.006397434,0.032195497,0.007131894,0.008820031,0.016243573,0.010249914
1735,0.029496985,0.012672556,0.009245768,0.007578661,0.033931766,0.0067478605,0.008772083,0.018411823,0.009768646
1736,0.030311413,0.0124931615,0.009218228,0.008600022,0.03548081,0.0065212827,0.008732333,0.020227192,0.009468712
1737,0.03087828,0.012387815,0.009201017,0.009289448,0.036658704,0.006482094,0.008701655,0.021474957,0.009391405
1738,0.031131577,0.012402388,0.009194289,0.009534898,0.037345998,0.006654973,0.008680386,0.022010637,0.009577104
1739,0.031093918,0.01258629,0.009197443,0.009310185,0.0375128,0.00705364,0.008668207,0.021790953,0.010057833
1740,0.030871684,0.012982083,0.009209117,0.008680483,0.03722398,0.007676479,0.008664123,0.020883378,0.010849238
1741,0.030626036,0.013615519,0.009227316,0.0077832,0.036616426,0.008504358,0.008666538,0.019445531,0.011944491
1742,0.030531,0.014488712,0.009249601,0.006792687,0.03586255,0.009501116,0.008673375,0.017688056,0.013311979
1743,0.030732468,0.015577516,0.009273301,0.0058816513,0.03512851,0.010615915,0.008682294,0.015830303,0.014895928
1744,0.03131794,0.016832,0.009295635,0.0051903073,0.034542862,0.011786265,0.008690818,0.014065779,0.016619112
1745,0.032299418,0.018178675,0.009313812,0.0048069335,0.034176268,0.012939818,0.008696432,0.012540018,0.018385267
1746,0.033607047,0.019523203,0.009325032,0.004758814,0.03403259,0.013996032,0.0086966045,0.011339957,0.02008136
1747,0.035092153,0.020755291,0.009326544,0.0050103166,0.034051187,0.014869312,0.008688867,0.010493007,0.021581827
1748,0.03654232,0.021758148,0.009315766,0.005468406,0.03411648,0.015475032,0.008670907,0.009970541,0.022757469
1749,0.03771318,0.022424355,0.009290512,0.0059983125,0.034081995,0.01574049,0.0086408015,0.009700703,0.023491345
1750,0.03837773,0.022676812,0.009249271,0.006451645,0.033806868,0.015619081,0.008597233,0.009590552,0.023699732
1751,0.03838373,0.022489473,0.009191512,0.0067027435,0.033197753,0.0151034705,0.008539752,0.00955453,0.023353256
1752,0.03770119,0.021899767,0.009117845,0.0066835755,0.032244284,0.014232391,0.008468916,0.0095429765,0.022489576
1753,0.03643938,0.021006351,0.009029997,0.0064030327,0.031030832,0.013087603,0.008386236,0.009556992,0.021211602
1754,0.034822665,0.019950297,0.008930556,0.005941812,0.029719085,0.011780115,0.008293988,0.0096449815,0.019669186
1755,0.03313378,0.018886853,0.008822563,0.0054243626,0.028504362,0.010429672,0.008194802,0.009879889,0.01803089
1756,0.031647153,0.017956983,0.008709057,0.0049811113,0.02756663,0.00914552,0.0080912905,0.010329821,0.01645491
1757,0.030576045,0.017268594,0.008592688,0.004714763,0.027032474,0.008013945,0.007985715,0.011032814,0.01506942
1758,0.030046484,0.01688976,0.008475573,0.0046811495,0.026956983,0.0070939274,0.007879841,0.011983213,0.013964642
1759,0.030093562,0.01685048,0.008359318,0.004883762,0.027323525,0.0064195506,0.0077750226,0.013128951,0.013194489
1760,0.030670807,0.01714784,0.008245181,0.0052777864,0.028051935,0.0060046897,0.0076722694,0.014374977,0.012782253
1761,0.03166287,0.017749887,0.008134334,0.005778649,0.02900957,0.0058463947,0.0075725503,0.015590624,0.012725058
1762,0.032899547,0.018596835,0.008027994,0.0062747183,0.030024622,0.0059259976,0.007476867,0.016621757,0.012995558
1763,0.034175955,0.01960282,0.007927521,0.0066456124,0.030905886,0.0062088603,0.00738636,0.017310666,0.013542167
1764,0.035282202,0.020660494,0.007834349,0.0067873592,0.031471167,0.006644584,0.007302238,0.017524345,0.014290664
1765,0.036041968,0.021652158,0.0077498294,0.0066399816,0.031582553,0.00717026,0.007225648,0.017186645,0.015150207
1766,0.03635139,0.022465955,0.0076750135,0.006210419,0.031178853,0.0077174064,0.007157482,0.016303964,0.016024468
1767,0.03620391,0.023013968,0.0076104742,0.005579468,0.030294415,0.008221558,0.0070982156,0.014974641,0.016825495
1768,0.035690635,0.023246175,0.0075561707,0.0048882896,0.029052645,0.008631402,0.0070478036,0.013373441,0.017486248
1769,0.03497348,0.0231557,0.0075114225,0.004306356,0.027636703,0.008914975,0.0070056454,0.011716082,0.017967828
1770,0.034240205,0.022773746,0.007475004,0.003991454,0.026246127,0.009061205,0.0069706743,0.010214246,0.018259093
1771,0.03365843,0.022158016,0.0074452823,0.0040551294,0.025053602,0.009076466,0.0069414703,0.0090356665,0.018370487
1772,0.033339124,0.021378208,0.0074204016,0.0045405137,0.024174334,0.0089792535,0.0069164196,0.008278662,0.018324617
1773,0.03331721,0.020503882,0.007398447,0.00541488,0.02365134,0.008794204,0.006893873,0.007963262,0.018147344
1774,0.033547178,0.019596228,0.007377539,0.0065734116,0.023455247,0.008547949,0.006872213,0.008035085,0.017861405
1775,0.033911385,0.018703982,0.0073559703,0.007851435,0.023494385,0.008266584,0.006849971,0.008377829,0.017483037
1776,0.03423968,0.017861953,0.0073322435,0.009045484,0.02363451,0.00797467,0.006825914,0.008833926,0.017021792
1777,0.03434196,0.017091414,0.00730519,0.009945359,0.023728251,0.0076950123,0.0067990855,0.009234154,0.016482405
1778,0.03405167,0.01640198,0.0072740405,0.010375649,0.023652866,0.0074489056,0.006768893,0.009435068,0.01586864
1779,0.03327233,0.015794802,0.007238494,0.010239033,0.023348063,0.007255806,0.0067351777,0.00935708,0.015187694
1780,0.032011993,0.015266614,0.0071987365,0.009546644,0.022841614,0.0071330415,0.0066981814,0.00901039,0.014453831
1781,0.030389963,0.01481319,0.007155367,0.008421404,0.022250233,0.0070947767,0.006658488,0.008496968,0.013689607
1782,0.028610194,0.014431739,0.007109264,0.007069191,0.021752074,0.0071514905,0.0066169105,0.007983674,0.012924096
1783,0.026910312,0.014120752,0.0070613893,0.0057281707,0.021540577,0.0073094745,0.006574295,0.0076568066,0.012188502
1784,0.025506603,0.01387875,0.007012615,0.004615238,0.021778971,0.0075712902,0.006531379,0.0076763025,0.0115112355
1785,0.02455476,0.013702768,0.0069636037,0.0038883882,0.02256979,0.007936967,0.006488707,0.008144117,0.010914355
1786,0.024133252,0.013587281,0.0069147674,0.0036312027,0.023944259,0.008405305,0.0064465986,0.009092354,0.0104123615
1787,0.024243861,0.013523847,0.0068663037,0.00385371,0.025864799,0.0089745,0.0064051957,0.010485103,0.0100129
1788,0.024820076,0.0135014085,0.006818275,0.004500393,0.028229881,0.0096416,0.0063645076,0.012223772,0.009718284
1789,0.025734931,0.013506387,0.0067706835,0.0054578586,0.030877862,0.010400942,0.0063245185,0.014152402,0.009526658
1790,0.026811054,0.013523797,0.0067235474,0.0065637096,0.033593178,0.011241763,0.006285209,0.016066207,0.009432557
1791,0.027837783,0.013538522,0.006676897,0.0076223644,0.036121115,0.012146487,0.006246565,0.017728062,0.009427221
1792,0.02860179,0.013538095,0.006630763,0.008432932,0.038199417,0.013089746,0.0062085637,0.01890111,0.009499225
1793,0.028929876,0.013515304,0.006585148,0.008829424,0.039605945,0.014039777,0.0061711404,0.019395025,0.009635755
1794,0.028732082,0.0134701105,0.006539962,0.008722009,0.040208027,0.014961286,0.0061341287,0.01911261,0.009824182
1795,0.028027978,0.013409419,0.0064949966,0.008123561,0.039996102,0.015818898,0.0060972637,0.01807994,0.010053069
1796,0.026942657,0.013343925,0.0064498913,0.007148842,0.039086174,0.016581431,0.0060601663,0.016444577,0.010311997
1797,0.025670113,0.013283308,0.0064041354,0.005982669,0.037684917,0.017223174,0.006022344,0.0144394,0.010590072
1798,0.024419453,0.013231287,0.006357085,0.0048310813,0.036034007,0.017724538,0.0059832106,0.012326258,0.010874093
1799,0.023364548,0.0131830275,0.0063079805,0.0038735408,0.03435465,0.018070953,0.0059421314,0.010341564,0.0111474
1800,0.022612493,0.013124796,0.006255958,0.0032317394,0.03280832,0.01825079,0.005898379,0.008659151,0.011389763
1801,0.022193886,0.013036108,0.0062001194,0.0029576581,0.031482004,0.018254107,0.0058512427,0.007376654,0.0115787145
1802,0.02206963,0.012893836,0.0061396,0.003036193,0.030391406,0.018073324,0.005800035,0.0065180464,0.0116918385
1803,0.022145163,0.0126765175,0.0060737114,0.0033949353,0.029493432,0.01770457,0.005744233,0.0060446304,0.011710038
1804,0.022290945,0.012370799,0.0060020518,0.003918095,0.028704124,0.017151345,0.005683571,0.0058692074,0.011622241
1805,0.022367643,0.011977434,0.0059246565,0.004465552,0.027922345,0.016429713,0.0056181545,0.0058744773,0.011430629
1806,0.022256617,0.011516238,0.005842089,0.0048982883,0.027055036,0.015570898,0.00554854,0.0059355977,0.011154753
1807,0.021890864,0.011027748,0.005755442,0.0051076757,0.026045408,0.014621987,0.0054757237,0.0059476984,0.010832837
1808,0.021276094,0.010568859,0.0056662057,0.00504103,0.024891987,0.013641644,0.00540102,0.005849324,0.010517941
1809,0.020492192,0.010203411,0.0055760415,0.0047127404,0.023652943,0.012692425,0.005325872,0.005634645,0.01026948
1810,0.01967277,0.009989774,0.005486501,0.0041964944,0.02243125,0.011830864,0.0052516004,0.0053487876,0.010142324
1811,0.018970612,0.009970421,0.0053987857,0.0036014058,0.021346774,0.011099909,0.005179182,0.005067681,0.0101775015
1812,0.018521806,0.010166084,0.00531358,0.0030421424,0.020507477,0.010525337,0.005109165,0.004872975,0.010397309
1813,0.018421264,0.010575732,0.005231078,0.0026144558,0.01998803,0.010116416,0.005041629,0.004829985,0.010805113
1814,0.018711036,0.011179162,0.005151065,0.002380809,0.019820046,0.009868998,0.0049763443,0.004974703,0.011387654
1815,0.019377403,0.011939566,0.005073128,0.0023647107,0.019989904,0.009769288,0.0049128695,0.005307747,0.012117193
1816,0.020351524,0.012804441,0.0049968483,0.0025502346,0.020439668,0.009795918,0.0048507825,0.0057929675,0.012951915
1817,0.02151136,0.013705479,0.004921947,0.0028839342,0.021069437,0.009920774,0.004789734,0.0063589285,0.013835501
1818,0.022690183,0.014560739,0.004848386,0.0032810583,0.02174564,0.010110324,0.004729579,0.006905737,0.014698054
1819,0.02369716,0.015281652,0.0047763647,0.003639143,0.022318356,0.010327945,0.0046703713,0.007320038,0.015461693
1820,0.02435317,0.015786279,0.004706293,0.003860599,0.022651225,0.010539243,0.004612326,0.007499656,0.0160514
1821,0.024535116,0.016016657,0.004638685,0.0038797753,0.022657137,0.010719345,0.0045557735,0.0073820185,0.01641
1822,0.024213562,0.015954014,0.0045740395,0.003685508,0.022327453,0.0108597325,0.0045010615,0.006966659,0.01651222
1823,0.023466429,0.015626147,0.0045127217,0.0033275601,0.021740153,0.010971087,0.0044484804,0.0063205855,0.016372308
1824,0.022459067,0.015101522,0.004454889,0.002902656,0.021041049,0.011081388,0.004398202,0.005561458,0.016040837
1825,0.021398187,0.014473228,0.00440043,0.0025245284,0.0204039,0.011228895,0.0043501947,0.0048248107,0.015591889
1826,0.02047908,0.013838554,0.004348968,0.002291556,0.01998644,0.011453169,0.0043042675,0.004229001,0.015106304
1827,0.019845087,0.013281943,0.0042999126,0.0022632303,0.019898843,0.01178858,0.0042600436,0.0038502207,0.014656775
1828,0.019569384,0.012865919,0.0042525474,0.0024509195,0.020190688,0.012260217,0.0042170403,0.0037134313,0.014299255
1829,0.019653836,0.012628166,0.0042061247,0.0028195456,0.02085173,0.012882424,0.0041747494,0.0037945567,0.0140701365
1830,0.020038543,0.0125828115,0.004159979,0.0032957538,0.021820586,0.013658412,0.004132716,0.004029458,0.013986778
1831,0.02061456,0.012721503,0.00411361,0.0037794493,0.022995707,0.014578535,0.0040906337,0.004326538,0.014048483
1832,0.021241643,0.013014367,0.00406677,0.0041605043,0.024249684,0.0156188235,0.0040483996,0.0045824605,0.014237366
1833,0.021773685,0.013412466,0.004019475,0.004341745,0.025451327,0.016740318,0.0040061395,0.0047048684,0.014520086
1834,0.02209132,0.013853359,0.003972019,0.004265942,0.026493289,0.017891452,0.0039641904,0.0046376484,0.014852152
1835,0.022134721,0.014271311,0.0039248858,0.003938525,0.027319405,0.01901354,0.003923019,0.004382844,0.0151852025
1836,0.021923061,0.014609188,0.0038786347,0.0034352383,0.02794085,0.020049838,0.003883119,0.004007892,0.015476004
1837,0.021550855,0.014828737,0.0038337624,0.0028883556,0.02843108,0.02095365,0.003844873,0.003632557,0.015694106
1838,0.021160915,0.014915218,0.0037905711,0.002455127,0.028901476,0.021694213,0.0038084511,0.0033988105,0.015825514
1839,0.020904057,0.0148751885,0.0037491121,0.0022797561,0.029466284,0.022257863,0.0037737861,0.003434635,0.015871214
1840,0.020901835,0.0147297485,0.0037091684,0.0024629184,0.030209798,0.022643952,0.0037405356,0.0038253104,0.015842251
1841,0.021221435,0.014506465,0.0036703313,0.0030446383,0.03116495,0.022860225,0.0037082022,0.0045965216,0.015753875
1842,0.021863747,0.014233189,0.0036320847,0.003998473,0.032302152,0.022916837,0.00367617,0.0057091457,0.015620543
1843,0.022760551,0.013934098,0.0035939217,0.0052325325,0.033527877,0.02282387,0.0036438422,0.0070601646,0.015453101
1844,0.023778943,0.013628118,0.0035554147,0.0065954104,0.034688987,0.02258955,0.003610683,0.008488753,0.015257699
1845,0.02473661,0.01332934,0.0035162969,0.007890974,0.035590727,0.022222249,0.0035763038,0.009792175,0.01503667
1846,0.025431968,0.013047902,0.0034764996,0.008907569,0.036029987,0.021733053,0.0035405033,0.01075643,0.014790592
1847,0.025689716,0.01279196,0.0034361547,0.009461602,0.035842374,0.02113843,0.0035032986,0.011200645,0.014521421
1848,0.025410514,0.0125696305,0.0033955753,0.009445307,0.034953125,0.02046194,0.0034649202,0.011026266,0.01423554
1849,0.024606412,0.01238999,0.0033551974,0.008861225,0.033408813,0.019733313,0.0034257672,0.01024973,0.013945282
1850,0.023403073,0.012262141,0.003315501,0.0078254305,0.031374797,0.018984497,0.0033863562,0.009003947,0.013667664
1851,0.022005368,0.012193052,0.0032769481,0.0065353676,0.029094553,0.018244024,0.0033472346,0.0075032935,0.013420739
1852,0.020639528,0.012184301,0.0032399169,0.0052153105,0.026827928,0.017532852,0.0033089083,0.005986168,0.013218986
1853,0.019497836,0.012230123,0.0032046696,0.004063043,0.024792384,0.01686027,0.0032717641,0.0046603484,0.01306968
1854,0.018703798,0.0123172505,0.0031713634,0.003215184,0.023129363,0.016225137,0.0032360815,0.0036681446,0.012971803
1855,0.018303456,0.012426434,0.003140097,0.002736925,0.021897007,0.015618061,0.0032020565,0.0030768886,0.012917294
1856,0.018273164,0.012534711,0.003110987,0.002627466,0.021080285,0.015025197,0.0031698646,0.0028852236,0.012893467
1857,0.018533291,0.012617762,0.0030842328,0.0028312975,0.02060801,0.014432767,0.003139735,0.003035508,0.012885638
1858,0.018963937,0.012653112,0.0030601586,0.0032506667,0.020367965,0.013830009,0.0031120125,0.0034259441,0.0128799165
1859,0.019422762,0.01262414,0.0030392178,0.0037594053,0.020224802,0.013212704,0.0030871439,0.003924954,0.012866002
1860,0.019769259,0.012524156,0.0030219206,0.0042231823,0.020041512,0.012584952,0.003065644,0.004390916,0.01283974
1861,0.019894535,0.01235993,0.0030087424,0.004525863,0.01970642,0.011959232,0.0030479655,0.004699222,0.012804899
1862,0.019749448,0.012152231,0.0029999942,0.004597223,0.019159753,0.011354727,0.003034419,0.004770607,0.012772851
1863,0.019358598,0.01193185,0.0029957243,0.0044310233,0.018408949,0.010793036,0.0030250347,0.004590878,0.012759536
1864,0.018812396,0.011732148,0.0029956738,0.004084575,0.017524395,0.010293136,0.0030195364,0.004211723,0.012780242
1865,0.018239195,0.011580326,0.0029993006,0.0036595692,0.016616546,0.009866721,0.0030173508,0.0037324736,0.012844128
1866,0.017767897,0.011490667,0.003005867,0.003271362,0.01580333,0.009516095,0.0030176933,0.0032695418,0.012950302
1867,0.017495627,0.011461379,0.0030145547,0.0030196926,0.015179823,0.009233748,0.0030196744,0.0029264006,0.013086348
1868,0.017468583,0.0114752995,0.0030245292,0.002968754,0.014799836,0.009004631,0.0030223678,0.002772837,0.013229084
1869,0.017674983,0.01150196,0.003034998,0.003138025,0.01466786,0.008807894,0.0030248743,0.0028350921,0.013346289
1870,0.018048303,0.011501855,0.003045207,0.0035012413,0.0147407465,0.008620092,0.0030263427,0.0030943118,0.013399606
1871,0.018475745,0.011430633,0.0030544328,0.0039906786,0.014933603,0.008417107,0.0030259537,0.0034905423,0.013348208
1872,0.018816594,0.01124682,0.0030619889,0.0045077866,0.015134094,0.008178465,0.0030229848,0.003932644,0.013155234
1873,0.018929776,0.010920925,0.0030672473,0.0049416022,0.015224379,0.007891454,0.0030168286,0.004316096,0.012796303
1874,0.018709429,0.010445515,0.0030697118,0.005194203,0.015110166,0.007555665,0.0030070986,0.0045474023,0.012268332
1875,0.018118482,0.009842087,0.0030690785,0.0052073165,0.014749024,0.0071857697,0.0029936596,0.0045695943,0.011595505
1876,0.017205179,0.00916062,0.003065299,0.0049792584,0.014166202,0.0068101827,0.0029767007,0.0043793195,0.0108285025
1877,0.016093865,0.0084707085,0.0030585872,0.00456457,0.0134486,0.0064656143,0.0029566688,0.0040263166,0.010035732
1878,0.014950475,0.00784607,0.0030493888,0.004055016,0.012718167,0.006188619,0.0029342293,0.0035953184,0.009289008
1879,0.0139384065,0.0073494865,0.0030382872,0.0035506324,0.01209714,0.006007978,0.002910094,0.003179068,0.0086494945
1880,0.01318305,0.007022881,0.003025914,0.003134254,0.011678742,0.0059402543,0.0028849512,0.0028535372,0.008158769
1881,0.012755003,0.0068855644,0.0030128711,0.002856568,0.011512909,0.005989692,0.002859349,0.0026638673,0.00783712
1882,0.01267044,0.006937161,0.0029997006,0.0027335777,0.0116058495,0.006150361,0.0028337208,0.0026217685,0.007686734
1883,0.012899384,0.007162059,0.002986907,0.0027504172,0.01192604,0.0064082216,0.0028084256,0.0027093927,0.0076960544
1884,0.0133741675,0.0075316057,0.002974983,0.0028675785,0.012411144,0.006742246,0.0027837977,0.0028850997,0.007842509
1885,0.013996774,0.008004587,0.0029644445,0.0030277432,0.012974397,0.007123842,0.0027602324,0.0030903232,0.008093077
1886,0.014648901,0.008527501,0.0029558325,0.003165568,0.013514245,0.007516676,0.002738194,0.0032593752,0.008404603
1887,0.015209675,0.009037929,0.0029496637,0.0032220823,0.013931007,0.007878546,0.0027181893,0.0033342717,0.008726142
1888,0.015580764,0.009472234,0.002946386,0.0031621435,0.014148923,0.008165985,0.0027007072,0.0032822303,0.009004918
1889,0.01571183,0.0097762365,0.0029462867,0.0029893075,0.014137133,0.008340827,0.0026861418,0.003110164,0.00919505
1890,0.015615461,0.009916023,0.002949458,0.0027499797,0.013921008,0.008377635,0.0026747002,0.002868674,0.0092665125
1891,0.015362789,0.009883989,0.0029557743,0.0025230264,0.013574554,0.008267686,0.0026663784,0.002640489,0.009210578
1892,0.015060246,0.0096975565,0.0029649374,0.0023977528,0.013197949,0.008019102,0.0026609604,0.0025178867,0.009039583
1893,0.0148180425,0.009392561,0.002976545,0.0024489355,0.012888735,0.007653155,0.0026580743,0.0025775055,0.008781828
1894,0.014721842,0.009013502,0.0029901627,0.002718177,0.012716982,0.007198414,0.002657257,0.002861311,0.008474048
1895,0.014815317,0.008605109,0.0030053905,0.0032048181,0.012711585,0.0066855103,0.0026580316,0.003368042,0.00815463
1896,0.015094588,0.008207096,0.0030218791,0.0038656124,0.012857169,0.006144438,0.00265994,0.004052791,0.007859344
1897,0.015510396,0.007851496,0.003039323,0.004619577,0.013098047,0.005603049,0.0026625756,0.0048324224,0.007619155
1898,0.015976802,0.0075616883,0.003057445,0.005357668,0.013348103,0.0050871246,0.0026655865,0.005595391,0.007459187
1899,0.016386168,0.007351884,0.0030759636,0.0059583206,0.013506312,0.0046201604,0.002668668,0.006217484,0.0073979734
1900,0.016631976,0.007227053,0.0030945914,0.0063103316,0.013479259,0.004222716,0.0026715822,0.00658496,0.007446702
1901,0.016635634,0.007183913,0.0031130498,0.006338671,0.013206447,0.0039110244,0.0026741573,0.0066212653,0.007608943
1902,0.016370984,0.007212906,0.0031310916,0.006026986,0.012681482,0.003695628,0.0026763016,0.0063095526,0.007881071
1903,0.015875824,0.0073014563,0.0031485409,0.0054258266,0.0119594075,0.0035805071,0.0026780143,0.0057008867,0.008253822
1904,0.01524407,0.007436688,0.0031653214,0.004642061,0.011146596,0.0035632006,0.0026793699,0.0049040252,0.008714339
1905,0.014601607,0.0076078214,0.0031814917,0.0038122935,0.010374377,0.0036359022,0.0026805294,0.0040579443,0.009248352
1906,0.014075468,0.007806772,0.0031972558,0.0030714402,0.009769178,0.0037873406,0.0026817224,0.003300115,0.009842041
1907,0.013767998,0.008027749,0.003212951,0.0025272975,0.009428658,0.004004925,0.0026832186,0.0027405145,0.01048313
1908,0.013742862,0.0082663745,0.0032290327,0.0022474544,0.009409836,0.00427624,0.0026853562,0.0024482398,0.011161046
1909,0.014021111,0.00851857,0.003246046,0.0022564952,0.009726978,0.004589691,0.0026884957,0.0024487914,0.011866238
1910,0.014582619,0.0087796105,0.0032645944,0.0025384147,0.010353931,0.004934581,0.0026930433,0.0027263074,0.01258862
1911,0.015368602,0.009043733,0.0032852935,0.0030395763,0.011226294,0.0053000026,0.0026994345,0.0032268565,0.013315989
1912,0.016285095,0.009304372,0.0033087346,0.0036719886,0.012243676,0.0056741666,0.0027081016,0.003861408,0.014032778
1913,0.0172115,0.009555081,0.0033353905,0.00432103,0.013277234,0.006043768,0.0027194328,0.004514033,0.014720134
1914,0.018018194,0.009791515,0.0033655602,0.0048611173,0.014185892,0.0063945046,0.0027337018,0.0050576855,0.015357513
1915,0.018592708,0.0100128995,0.0033992936,0.0051805135,0.0148421,0.0067119906,0.0027510177,0.0053790915,0.015925508
1916,0.018868383,0.010223165,0.0034363568,0.005208862,0.015161645,0.006983217,0.0027712681,0.00540716,0.016408985
1917,0.018843966,0.010429488,0.003476257,0.00493822,0.015125951,0.007197762,0.002794134,0.005134056,0.016799115
1918,0.018584128,0.010639529,0.0035183271,0.004426272,0.014786193,0.0073482897,0.0028191302,0.0046187737,0.017093448
1919,0.01819993,0.010857501,0.0035618334,0.0037805962,0.0142468065,0.007430167,0.0028456852,0.003970954,0.017294137
1920,0.017815666,0.011080762,0.0036061197,0.0031287835,0.013634662,0.0074406173,0.00287326,0.0033207845,0.017404834
1921,0.017536752,0.011298558,0.0036506897,0.0025875045,0.013066463,0.0073774904,0.0029014114,0.0027875607,0.017428057
1922,0.017427087,0.0114923045,0.003695253,0.002239528,0.012624873,0.0072389552,0.0029298435,0.0024560743,0.017363505
1923,0.017499737,0.011637615,0.003739707,0.0021224145,0.012347124,0.00702333,0.002958413,0.0023653803,0.017208057
1924,0.017718159,0.0117073,0.0037840672,0.002226792,0.012224163,0.0067307446,0.0029870865,0.0025063318,0.016957488
1925,0.018005222,0.011675623,0.003828418,0.0025011809,0.012207349,0.006364853,0.0030159152,0.002826581,0.016609615
1926,0.018258654,0.011523581,0.0038728393,0.0028622337,0.012221277,0.005935811,0.0030449913,0.003240474,0.01616856
1927,0.018373402,0.011245161,0.0039173607,0.0032108803,0.012182354,0.005462704,0.0030744034,0.0036452457,0.015649261
1928,0.018268814,0.010852874,0.003961971,0.003453969,0.012021836,0.0049746637,0.0031042397,0.0039429334,0.015080517
1929,0.017912988,0.010379398,0.0040066084,0.003526981,0.011707375,0.004509199,0.0031345703,0.0040636053,0.014504697
1930,0.017337196,0.00987508,0.004051206,0.0034109089,0.01125688,0.004108026,0.0031654532,0.0039834008,0.01397341
1931,0.016630657,0.009399059,0.004095756,0.003135841,0.010736015,0.0038103044,0.0031969792,0.0037287308,0.013539093
1932,0.015918395,0.009008253,0.004140355,0.0027697869,0.010241546,0.0036465612,0.0032292749,0.0033657094,0.0132459225
1933,0.015329827,0.008747162,0.004185268,0.002397396,0.0098762605,0.0036343925,0.003262579,0.0029792886,0.013122604
1934,0.014970409,0.008641923,0.00423096,0.002097527,0.009725309,0.0037778176,0.0032972603,0.0026502311,0.013179507
1935,0.014904058,0.008699055,0.00427809,0.0019269125,0.009841187,0.0040690773,0.0033338282,0.0024382814,0.01340956
1936,0.015146623,0.008907048,0.0043274737,0.0019121008,0.01023783,0.004490982,0.0033729328,0.0023739152,0.013790754
1937,0.015665833,0.009238166,0.004380016,0.0020476498,0.010889219,0.0050180564,0.0034152966,0.0024558664,0.0142879095
1938,0.01638393,0.00964964,0.0044365902,0.0022976997,0.011731055,0.0056164847,0.0034616406,0.0026529294,0.014853344
1939,0.017183712,0.010085074,0.004497901,0.0026007365,0.01266476,0.006243763,0.0035125553,0.0029084422,0.015427483
1940,0.017922172,0.010478066,0.0045643714,0.0028797348,0.013568214,0.006849452,0.003568387,0.0031503753,0.015941966
1941,0.018455433,0.010760693,0.0046359887,0.0030587506,0.0143162515,0.007379876,0.003629127,0.003307248,0.016327132
1942,0.018672306,0.010875488,0.0047122766,0.0030845415,0.014808729,0.0077852844,0.0036943401,0.0033291043,0.01652347
1943,0.018526085,0.010788617,0.0047923177,0.0029451502,0.014997542,0.008029204,0.0037632016,0.0032051362,0.016494183
1944,0.018050142,0.010498188,0.004874883,0.0026770695,0.014900433,0.008095321,0.0038346052,0.0029705064,0.016233588
1945,0.017348606,0.010034351,0.004958679,0.0023555758,0.014594342,0.007989969,0.0039073634,0.0026970084,0.015767781
1946,0.016564324,0.009450278,0.005042563,0.0020714835,0.01418851,0.007738162,0.0039804345,0.0024699138,0.015146949
1947,0.015838536,0.008808578,0.0051257466,0.0019042104,0.013791507,0.0073761055,0.00405307,0.0023623318,0.014432464
1948,0.015277692,0.008168093,0.005207899,0.0019017005,0.013483404,0.0069425344,0.004124945,0.002415924,0.013684368
1949,0.014936647,0.007575538,0.005289088,0.0020720211,0.01330171,0.0064725135,0.004196082,0.0026331146,0.012952959
1950,0.014817189,0.0070625395,0.005369655,0.002384995,0.013240169,0.0059942063,0.0042667584,0.0029792038,0.0122754965
1951,0.014876009,0.006646113,0.0054500424,0.0027798533,0.01325568,0.0055285185,0.004337364,0.0033897976,0.011676463
1952,0.01503722,0.00633026,0.005530615,0.0031763443,0.013280736,0.0050899293,0.004408206,0.0037826016,0.011169046
1953,0.015208794,0.006107898,0.0056115245,0.003489371,0.013239108,0.004687509,0.004479424,0.004072174,0.010756826
1954,0.015302575,0.005962824,0.0056926347,0.003647116,0.0130649675,0.0043258294,0.004550903,0.0041882345,0.010435135
1955,0.015256327,0.00587291,0.0057735355,0.0036098808,0.012722852,0.0040057097,0.0046222974,0.0040948447,0.0101928385
1956,0.015052156,0.0058141565,0.005853616,0.0033843822,0.012222379,0.003725168,0.004693081,0.0038041302,0.010014874
1957,0.014723912,0.0057655927,0.005932221,0.0030260975,0.011621354,0.0034806535,0.0047626924,0.003378009,0.00988537
1958,0.014349164,0.0057129646,0.006008786,0.002627414,0.011014074,0.003268294,0.0048306403,0.0029151407,0.009790429
1959,0.0140283145,0.0056504374,0.0060829856,0.0022948915,0.01050859,0.0030846605,0.0048966603,0.0025272695,0.009719813
1960,0.013859112,0.005579745,0.006154805,0.002124562,0.0102016125,0.0029271462,0.0049607507,0.0023137156,0.009667046
1961,0.013915017,0.005507685,0.006224525,0.002182808,0.010159382,0.0027938255,0.0050231824,0.0023423738,0.009628362
1962,0.014232166,0.005443235,0.0062926263,0.0024963047,0.010407325,0.002683106,0.0050844126,0.0026398061,0.009601147
1963,0.014803094,0.0053950706,0.0063596573,0.0030483662,0.010926219,0.002593426,0.005144953,0.0031878394,0.009582427
1964,0.015574816,0.0053698733,0.0064260704,0.0037788718,0.0116521325,0.0025229233,0.005205252,0.003923957,0.00956782
1965,0.016451074,0.0053712567,0.0064920904,0.004587727,0.0124796145,0.0024692335,0.005265553,0.0047448277,0.009551071
1966,0.017301658,0.005399328,0.0065576048,0.005344725,0.013271761,0.002429829,0.0053258054,0.0055161268,0.009524516
1967,0.017983463,0.005451019,0.0066221533,0.0059102913,0.013882399,0.0024024742,0.005385636,0.0060942885,0.009480527
1968,0.01837302,0.0055213794,0.0066849566,0.0061666835,0.01418842,0.002386187,0.005444383,0.0063578505,0.009413876
1969,0.018402223,0.005605272,0.0067450427,0.0060519064,0.014125548,0.0023823055,0.0055011795,0.0062420624,0.009323979
1970,0.018082451,0.0056987163,0.0068014218,0.0055823126,0.013712186,0.0023947414,0.005555134,0.0057623107,0.009216055
1971,0.01750417,0.0057991147,0.006853286,0.00485177,0.013048492,0.0024294946,0.0056054885,0.0050135087,0.009100305
1972,0.016810583,0.005904337,0.0069001447,0.0040061004,0.012289371,0.0024934777,0.0056517553,0.004144139,0.008989235
1973,0.016156113,0.006011105,0.006941878,0.0032031296,0.011602155,0.002592875,0.0056937863,0.0033154937,0.008894429
1974,0.015667709,0.0061138673,0.0069787055,0.0025751358,0.01112809,0.0027325347,0.005731743,0.0026638126,0.008824179
1975,0.015421763,0.00620458,0.0070110722,0.0022061113,0.010958158,0.0029158352,0.0057660076,0.0022763154,0.008782818
1976,0.015437447,0.006273446,0.0070395274,0.0021244735,0.011126797,0.0031454929,0.0057970663,0.0021842374,0.008771609
1977,0.015681652,0.0063108043,0.00706457,0.0023062783,0.011615176,0.0034243958,0.005825384,0.0023653952,0.00879053
1978,0.016079348,0.0063095517,0.007086616,0.0026831797,0.012359694,0.0037562256,0.0058513265,0.0027521418,0.0088404715
1979,0.016528187,0.0062683737,0.0071059186,0.0031538955,0.013263626,0.004145675,0.0058751144,0.003242837,0.0089253
1980,0.016919062,0.0061954586,0.007122612,0.0036009895,0.014213735,0.0045984713,0.005896819,0.0037184446,0.009053546
1981,0.017161274,0.0061105723,0.0071367086,0.003913993,0.015102314,0.0051203393,0.005916385,0.0040655904,0.009238935
1982,0.017208045,0.0060446,0.0071481788,0.0040152664,0.015852157,0.0057155387,0.0059336694,0.004202949,0.009499092
1983,0.017208045,0.0060446,0.0071481788,0.0040152664,0.015852157,0.0057155387,0.0059336694,0.004202949,0.009499092
1984,0.016754823,0.0059904247,0.00714106,0.0036233389,0.015098135,0.0053778915,0.0059232754,0.0037969674,0.009301219
1985,0.016142473,0.005902628,0.007131399,0.0031084446,0.014225995,0.0050465595,0.005910639,0.0032687972,0.009105361
1986,0.0155011155,0.005789391,0.0071191667,0.0025925576,0.013366945,0.0047297026,0.0058957874,0.0027414549,0.008918743
1987,0.014960803,0.005663205,0.007104318,0.002193279,0.012646616,0.004434796,0.005878718,0.0023331018,0.008749498
1988,0.014620004,0.005536525,0.0070867194,0.0019967596,0.01215625,0.004166941,0.005859326,0.002129983,0.008603659
1989,0.014527759,0.0054182988,0.007066127,0.0020433324,0.011937466,0.0039281384,0.005837401,0.0021719271,0.008483194
1990,0.014679286,0.00531241,0.0070422017,0.002324673,0.011979957,0.003717544,0.005812632,0.0024497814,0.008385357
1991,0.0150197055,0.005217538,0.007014544,0.002787624,0.012226479,0.0035320756,0.005784662,0.0029097411,0.008303028
1992,0.015453268,0.0051282244,0.0069827735,0.0033422704,0.012581265,0.003367177,0.0057531535,0.0034609346,0.008225631
1993,0.015858395,0.005036587,0.006946637,0.0038751725,0.012925334,0.003217846,0.005717893,0.0039895945,0.008140917
1994,0.016111337,0.004935163,0.0069061005,0.004270073,0.0131384665,0.0030797913,0.005678894,0.004379781,0.008037438
1995,0.016116573,0.0048198313,0.0068614255,0.0044353157,0.013127824,0.002950476,0.0056364196,0.0045409286,0.00790761
1996,0.01583502,0.0046921605,0.006813162,0.0043296986,0.012855183,0.00283024,0.0055910093,0.004433934,0.007750228
1997,0.015298409,0.0045598154,0.0067620706,0.0039765243,0.012350289,0.0027220428,0.0055433693,0.0040848763,0.007571278
1998,0.014600161,0.004434352,0.006708962,0.0034568482,0.0117027005,0.00263064,0.005494248,0.0035778123,0.007382291
1999,0.013866447,0.0043272665,0.0066545545,0.0028846269,0.01103406,0.00256062,0.0054442864,0.0030291541,0.0071967603
2000,0.0132192755,0.0042460514,0.006599286,0.0023739384,0.0104636215,0.002514855,0.0053938683,0.0025548977,0.0070261834
2001,0.0127470065,0.0041917274,0.0065432824,0.0020119965,0.010079283,0.0024933468,0.0053430763,0.0022428608,0.006877265
2002,0.012489973,0.0041584256,0.0064863525,0.0018451945,0.009924012,0.0024931899,0.0052917236,0.002139099,0.0067510526
2003,0.012439791,0.0041347393,0.0064280904,0.0018769619,0.009994464,0.0025092142,0.0052394145,0.0022458355,0.0066437577
2004,0.012546524,0.0041058077,0.0063680033,0.0020727129,0.010246436,0.0025346691,0.005185695,0.002526072,0.0065484555
2005,0.012730055,0.004056191,0.006305663,0.0023682003,0.010604878,0.0025627164,0.0051301685,0.0029119933,0.006457363
2006,0.0128952665,0.003973268,0.006240838,0.0026811603,0.010976387,0.0025874982,0.0050726114,0.0033162779,0.006364476
2007,0.0129520325,0.003851214,0.0061735623,0.002927256,0.011267372,0.0026057733,0.0050130375,0.0036485612,0.006268172
2008,0.012837807,0.0036939862,0.0061041783,0.0030396427,0.01140469,0.0026180309,0.004951743,0.003834916,0.006173217
2009,0.0125362445,0.0035163644,0.0060332837,0.0029865967,0.011355177,0.0026289094,0.0048892377,0.00383703,0.006090981
2010,0.012083389,0.0033416091,0.0059615956,0.0027801837,0.011134044,0.0026461936,0.0048261452,0.003661705,0.0060374015
2011,0.011557177,0.0031962097,0.00588981,0.0024711564,0.010798667,0.0026785254,0.004763066,0.003357075,0.006028959
2012,0.011054429,0.0031037692,0.005818423,0.002132237,0.010429291,0.0027329505,0.004700428,0.0029959131,0.0060783434
2013,0.0106642265,0.0030800286,0.005747619,0.0018365795,0.0101055475,0.0028128962,0.004638386,0.0026542654,0.0061911927
2014,0.01044836,0.0031307018,0.0056772386,0.0016404194,0.009887211,0.002917427,0.004576807,0.0023929768,0.0063650096
2015,0.01043207,0.0032516127,0.005606853,0.0015736048,0.00980409,0.003041163,0.0045153243,0.002247602,0.006589579
2016,0.010603165,0.0034298822,0.0055358927,0.0016373901,0.009854417,0.003174945,0.0044534504,0.0022260225,0.0068478975
2017,0.010915539,0.003645327,0.0054638386,0.0018063738,0.010006482,0.0033060107,0.004390749,0.0023097221,0.007117108
2018,0.011295267,0.0038717922,0.0053903772,0.0020330977,0.0102047995,0.0034190016,0.004326973,0.0024588248,0.007369536
2019,0.0116512785,0.004079563,0.0053155376,0.002256178,0.010379849,0.0034974304,0.0042621754,0.0026202435,0.0075749834
2020,0.011892459,0.004239594,0.0052397535,0.0024131115,0.010462354,0.003526137,0.004196761,0.0027394558,0.007704909
2021,0.011949752,0.0043293005,0.005163828,0.002456624,0.010402874,0.0034948548,0.0041314517,0.0027765676,0.00773805
2022,0.011796911,0.0043383734,0.0050887843,0.002369753,0.01018831,0.0034013053,0.0040671527,0.002719852,0.0076660407
2023,0.011460496,0.004271915,0.0050156605,0.0021729206,0.009849296,0.003252779,0.0040047793,0.0025917373,0.007496388
2024,0.0110129705,0.004149503,0.004945305,0.0019181621,0.009452789,0.0030649696,0.003945064,0.0024427557,0.0072512417
2025,0.010550972,0.0039998065,0.0048781647,0.0016730007,0.009082543,0.0028587573,0.0038883896,0.0023353961,0.006962234
2026,0.010167935,0.0038533504,0.004814223,0.0015003615,0.008815416,0.0026556477,0.0038347333,0.0023250352,0.0066632805
2027,0.009932859,0.003736639,0.0047530336,0.0014431872,0.00870394,0.0024744524,0.0037837052,0.0024457825,0.006384671
2028,0.009879061,0.0036683,0.0046938346,0.0015169263,0.008767737,0.002329314,0.0037346487,0.002703775,0.006149599
2029,0.01000327,0.0036582227,0.0046357093,0.001709337,0.008993666,0.0022294666,0.0036867815,0.0030774178,0.005973311
2030,0.010269178,0.0037077584,0.004577756,0.0019836645,0.009339812,0.00217973,0.0036393448,0.0035207372,0.0058636735
2031,0.010614451,0.0038103927,0.0045192256,0.002284832,0.009741383,0.0021806937,0.0035917081,0.003968981,0.0058219065
2032,0.010960544,0.003952821,0.004459601,0.002548123,0.010120703,0.0022291662,0.003543437,0.004348099,0.0058432994
2033,0.011227731,0.004116892,0.0043986756,0.0027121636,0.010400748,0.0023184381,0.003494352,0.004587957,0.005918205
2034,0.011353765,0.00428285,0.004336547,0.0027343673,0.010522973,0.0024392013,0.0034445077,0.0046392637,0.006033784
2035,0.011311498,0.004433395,0.0042735557,0.0026045474,0.010463264,0.0025810197,0.0033941716,0.004488072,0.006176476
2036,0.011118062,0.004557491,0.0042101922,0.0023503792,0.010240498,0.0027342136,0.0033437193,0.004162565,0.006334582
2037,0.010830228,0.004652069,0.0041469657,0.002031193,0.009911367,0.002891143,0.0032935513,0.0037266724,0.0064999163
2038,0.010527733,0.004721547,0.004084279,0.0017219066,0.009554342,0.003047052,0.0032439823,0.003263308,0.006668123
2039,0.010290828,0.004774983,0.004022322,0.0014935225,0.009248338,0.0031995226,0.003195174,0.0028536415,0.0068375333
2040,0.010181284,0.0048228004,0.003961079,0.001397405,0.009054794,0.0033477203,0.0031471318,0.0025599424,0.0070073996
2041,0.010230813,0.0048738504,0.0039003429,0.0014566203,0.00900686,0.0034910173,0.0030997288,0.002416113,0.007176122
2042,0.010437256,0.0049335374,0.0038398348,0.001663883,0.009106027,0.0036280297,0.003052785,0.0024252124,0.007339819
2043,0.010765556,0.005002898,0.0037793242,0.0019833336,0.009323543,0.0037558656,0.0030061807,0.0025614963,0.0074915434
2044,0.011152508,0.0050785504,0.0037187529,0.0023552051,0.009605052,0.0038698222,0.0029599348,0.0027752952,0.00762116
2045,0.011516012,0.005153221,0.0036583114,0.0027044795,0.009879184,0.0039634667,0.0029142655,0.0030014513,0.007716111
2046,0.011770694,0.0052174428,0.0035984672,0.0029547834,0.0100723775,0.0040300395,0.0028695895,0.0031727487,0.0077635627
2047,0.011848427,0.0052618785,0.0035399005,0.003046648,0.010127064,0.004063544,0.002826484,0.0032370358,0.007753184
2048,0.011718612,0.005280103,0.0034833872,0.0029551215,0.010019995,0.004060761,0.0027855604,0.0031736738,0.007680145
2049,0.011399654,0.005270654,0.0034296385,0.0026993612,0.009771607,0.0040222714,0.0027473483,0.0030019872,0.0075469823
2050,0.010954647,0.00523725,0.003379147,0.0023382502,0.00944144,0.00395257,0.0027121808,0.0027766891,0.007363275
2051,0.010472969,0.0051872707,0.0033320764,0.001953622,0.009110544,0.003858747,0.0026801054,0.0025716915,0.0071432227
2052,0.010045004,0.005129101,0.0032882474,0.0016276558,0.008858396,0.0037489522,0.0026509105,0.0024585335,0.006902051
2053,0.009740464,0.0050695157,0.0032471777,0.001423771,0.008743476,0.0036304232,0.0026241592,0.0024888932,0.0066528297
2054,0.009596632,0.005012082,0.0032081965,0.0013763534,0.008793101,0.0035086612,0.0025992857,0.0026851536,0.006404593
2055,0.009615853,0.0049568852,0.003170563,0.0014884048,0.009001877,0.0033872605,0.0025756985,0.0030389181,0.00616206
2056,0.009769036,0.00490108,0.003133582,0.0017343748,0.009334539,0.0032683942,0.002552856,0.003513289,0.0059266053
2057,0.010001864,0.0048401547,0.0030966878,0.002065022,0.009731803,0.0031537265,0.0025303161,0.0040477603,0.0056976234
2058,0.010243898,0.0047698193,0.0030595216,0.0024145572,0.010118583,0.0030452877,0.0025077912,0.0045655044,0.00547434
2059,0.010421396,0.0046880096,0.0030219562,0.00271143,0.010416247,0.002946495,0.0024851556,0.0049845963,0.0052573867
2060,0.010473662,0.0045967973,0.0029841021,0.0028927627,0.0105587635,0.002862354,0.0024624555,0.005233954,0.0050501972
2061,0.010369265,0.0045033377,0.0029462674,0.0029196604,0.010509104,0.00279935,0.0024398717,0.0052698823,0.004859345
2062,0.0101159895,0.0044190036,0.0029088915,0.0027880946,0.010270156,0.0027643896,0.0024176796,0.0050880862,0.004693793
2063,0.00975921,0.0043569664,0.0028724459,0.0025297983,0.009884674,0.002763293,0.0023961992,0.004725182,0.0045628464
2064,0.009368569,0.0043286243,0.0028373552,0.002202589,0.009422704,0.0027991899,0.0023757312,0.0042477828,0.0044735097
2065,0.009017886,0.0043403693,0.0028039257,0.0018735912,0.008962888,0.0028715378,0.0023565257,0.003734825,0.004428342
2066,0.008766695,0.0043918914,0.00277234,0.0016024637,0.008573593,0.0029760094,0.0023387715,0.0032588115,0.0044243727
2067,0.008648467,0.0044759177,0.0027426726,0.0014298771,0.008300392,0.0031048625,0.0023226107,0.0028729187,0.0044532656
2068,0.008666418,0.004579062,0.0027149573,0.0013723981,0.008161567,0.003247932,0.002308186,0.0026054494,0.004502247
2069,0.008794846,0.004683079,0.0026892477,0.0014225184,0.008148081,0.0033928524,0.0022956626,0.0024595654,0.004555313
2070,0.008983795,0.00476652,0.0026656731,0.0015516012,0.008227808,0.003526117,0.0022852523,0.0024164398,0.0045946944
2071,0.009167169,0.004807192,0.0026444558,0.0017155211,0.00835192,0.0036339469,0.0022772206,0.0024407527,0.004602976
2072,0.009275425,0.004785753,0.0026258861,0.001863786,0.008465067,0.003704145,0.002271844,0.0024890772,0.0045660245
2073,0.00925228,0.004690259,0.0026102616,0.0019517589,0.008519387,0.003728587,0.0022693349,0.0025214655,0.0044765226
2074,0.009071528,0.0045201443,0.0025977907,0.0019535932,0.008488453,0.0037053784,0.0022697907,0.002513284,0.0043368503
2075,0.008746876,0.0042878585,0.0025885215,0.001870496,0.008376015,0.0036399483,0.0022731218,0.0024629452,0.004159836
2076,0.008329315,0.0040168343,0.0025822953,0.0017301851,0.008215215,0.0035442878,0.0022790602,0.002391867,0.0039665485
2077,0.007892167,0.0037361898,0.0025787526,0.0015772241,0.008056949,0.0034340948,0.0022871762,0.0023356779,0.003781616
2078,0.0075101685,0.0034742958,0.002577397,0.0014584755,0.007953545,0.0033255008,0.0022969744,0.0023310692,0.0036279552
2079,0.0072413026,0.0032536443,0.0025776604,0.0014099976,0.007944123,0.003232028,0.0023079517,0.0024041433,0.0035228366
2080,0.007117131,0.0030883667,0.002578988,0.0014497756,0.008046583,0.0031631584,0.002319668,0.0025637567,0.0034762851
2081,0.007141132,0.0029842784,0.002580868,0.0015759856,0.008255906,0.0031239826,0.0023317635,0.0028001606,0.0034912545
2082,0.007291357,0.0029398077,0.0025828562,0.0017686933,0.008546147,0.003115771,0.0023439399,0.0030864354,0.0035645114
2083,0.0075250287,0.0029471703,0.0025845724,0.0019932862,0.0088740485,0.0031362933,0.002355944,0.003381811,0.00368729
2084,0.007784672,0.0029933883,0.002585694,0.0022055898,0.009184861,0.0031803662,0.002367536,0.0036369578,0.0038458714
2085,0.008007636,0.0030617707,0.0025859678,0.002359898,0.009421354,0.0032405064,0.0023784873,0.0038023607,0.0040226085
2086,0.008139328,0.0031343661,0.0025852267,0.0024197355,0.009536471,0.0033080957,0.002388602,0.0038397734,0.004198042
2087,0.00814783,0.0031954278,0.0025833983,0.0023690038,0.009506724,0.0033750613,0.002397731,0.0037339318,0.004354209
2088,0.008034148,0.0032348193,0.0025805202,0.002218809,0.009341088,0.0034357992,0.0024058004,0.003499488,0.0044780653
2089,0.007832704,0.0032499307,0.002576731,0.0020060432,0.009080265,0.003488203,0.0024128396,0.0031792228,0.004563922
2090,0.00760096,0.0032453064,0.0025722461,0.0017834072,0.008785816,0.003533785,0.0024189833,0.002833048,0.0046135583
2091,0.0074025164,0.003230285,0.0025673294,0.0016049021,0.008523582,0.0035766966,0.0024244566,0.0025224283,0.004634581
2092,0.0072903247,0.0032156787,0.002562281,0.0015123648,0.008348045,0.0036222448,0.0024295738,0.0022962263,0.004637403
2093,0.0072956774,0.0032109362,0.002557394,0.0015273471,0.0082923025,0.003675618,0.0024346937,0.0021819912,0.0046324553
2094,0.0074238814,0.0032223552,0.002552989,0.0016485371,0.008364769,0.003741013,0.0024402263,0.0021835293,0.0046284036
2095,0.007654483,0.0032522858,0.0025493978,0.0018527997,0.008549705,0.0038210433,0.0024465946,0.0022820667,0.004631242
2096,0.0079447385,0.003298962,0.0025469768,0.0020988001,0.008811264,0.00391669,0.0024542252,0.0024403492,0.004644159
2097,0.0082363095,0.0033568894,0.0025460871,0.0023333326,0.0090994015,0.0040271343,0.0024635163,0.0026087514,0.0046678125
2098,0.008466509,0.003417828,0.0025470546,0.0025016263,0.0093604345,0.004150102,0.0024747762,0.0027355559,0.004701057
2099,0.008583893,0.0034728535,0.002550127,0.0025609129,0.00955063,0.0042822743,0.0024881857,0.00278017,0.004742098
2100,0.008563889,0.003514656,0.0025554074,0.0024938255,0.00964986,0.0044203727,0.0025037476,0.00272574,0.0047897394
2101,0.008418282,0.003539861,0.0025628237,0.002315597,0.009669696,0.004562001,0.0025212711,0.0025864237,0.0048444592
2102,0.008193124,0.003549866,0.0025721448,0.0020711136,0.009651278,0.0047064186,0.0025404235,0.0024044362,0.004908596
2103,0.007955279,0.0035501805,0.0025830248,0.0018220738,0.009652767,0.004854668,0.0025607904,0.0022373085,0.004985783
2104,0.0077737453,0.0035485278,0.0025950763,0.0016301409,0.0097333,0.0050095194,0.0025819663,0.0021418137,0.0050797234
2105,0.007702873,0.0035525993,0.0026079444,0.0015423293,0.009937884,0.005174442,0.0026036294,0.0021598127,0.005193087
2106,0.0077726855,0.0035683177,0.0026213494,0.0015830183,0.01028966,0.0053534475,0.002625574,0.002310638,0.0053267414
2107,0.007985798,0.0035990886,0.0026350983,0.0017516112,0.010786398,0.0055500027,0.002647696,0.0025886998,0.005479389
2108,0.008318281,0.0036456338,0.0026490623,0.0020235842,0.011401469,0.0057669487,0.0026699577,0.0029645623,0.005647466
2109,0.008722983,0.0037064054,0.002663162,0.0023534156,0.012085318,0.006005585,0.0026923325,0.0033873997,0.0058252234
2110,0.009135738,0.00377827,0.0026773387,0.0026801298,0.012771262,0.006265539,0.0027147897,0.0037909325,0.0060052844
2111,0.009486911,0.0038578548,0.0026915336,0.0029375227,0.013385357,0.00654438,0.00273725,0.004103728,0.00617978
2112,0.009717428,0.003942967,0.0027056932,0.003068768,0.013862116,0.0068378965,0.0027595987,0.0042646215,0.00634201
2113,0.009795662,0.004033867,0.002719762,0.0030420327,0.014161064,0.0071404395,0.0027816868,0.004238938,0.006488117
2114,0.0097281635,0.0041333633,0.0027336904,0.0028611098,0.014278803,0.0074455,0.0028033638,0.0040299385,0.0066179847
2115,0.009558722,0.0042458,0.0027474456,0.002565477,0.014249857,0.0077462783,0.0028245058,0.0036790727,0.0067348806
2116,0.0093551865,0.004374926,0.0027610317,0.0022192292,0.014135171,0.008035687,0.0028450591,0.003254425,0.0068438817
2117,0.009189393,0.004521867,0.002774508,0.0018930188,0.014003949,0.008306673,0.0028650567,0.0028322204,0.006949725
2118,0.009118223,0.004683461,0.002788004,0.0016467574,0.013914938,0.008551634,0.002884641,0.002478663,0.0070550274
2119,0.009171733,0.004851911,0.002801697,0.001518125,0.013904227,0.008762401,0.0029040272,0.0022377984,0.007159208
2120,0.009348496,0.0050149816,0.0028158003,0.0015177137,0.01397956,0.008929601,0.002923482,0.0021264772,0.0072582606
2121,0.00961667,0.005156986,0.002830531,0.0016291535,0.0141206775,0.009043037,0.0029432576,0.0021343832,0.0073452927
2122,0.00991974,0.005260734,0.002846055,0.0018129519,0.014284054,0.009092483,0.0029635546,0.0022280156,0.007411804
2123,0.01018684,0.00531035,0.002862448,0.002014042,0.014411654,0.009069314,0.0029844488,0.002357891,0.007449787
2124,0.010348998,0.005295531,0.0028796596,0.0021738077,0.014445659,0.008969293,0.0030058858,0.0024704798,0.0074545704
2125,0.010358323,0.0052153124,0.0028974924,0.0022455184,0.014345261,0.008794933,0.0030276307,0.0025226974,0.0074274563
2126,0.010204205,0.0050805435,0.0029156322,0.0022080294,0.014101659,0.008557039,0.0030493385,0.0024952816,0.0073772003
2127,0.009918893,0.004912743,0.0029336875,0.0020724626,0.013743082,0.008273531,0.003070598,0.0023989526,0.007319018
2128,0.009568919,0.0047397166,0.002951278,0.0018779249,0.013327978,0.007966837,0.0030910233,0.0022701172,0.0072712977
2129,0.009234949,0.0045890873,0.0029680997,0.001677762,0.012927277,0.0076592197,0.0031103245,0.0021577328,0.0072510326
2130,0.008989732,0.0044826707,0.0029839776,0.0015230833,0.012604913,0.0073692626,0.003128357,0.0021072938,0.007269951
2131,0.008881542,0.0044331034,0.002998869,0.0014495696,0.012403295,0.0071096797,0.0031451236,0.002148492,0.00733234
2132,0.008926753,0.0044428823,0.0030128427,0.0014710278,0.01233674,0.006886833,0.0031607433,0.0022891643,0.007434577
2133,0.009109425,0.0045050234,0.0030260412,0.0015783606,0.012391406,0.0067016813,0.0031753967,0.0025143279,0.007565645
2134,0.009385275,0.004604246,0.003038646,0.0017423821,0.012528266,0.0065503977,0.0031893046,0.0027885635,0.007708051
2135,0.009688808,0.004718625,0.0030508412,0.0019193415,0.012690655,0.006426142,0.0032026796,0.003061834,0.007839253
2136,0.00994506,0.0048222262,0.0030628003,0.0020600331,0.012814082,0.0063198186,0.00321571,0.0032785537,0.007934218
2137,0.010086203,0.004889346,0.0030746777,0.0021221782,0.01284093,0.0062219854,0.0032285545,0.0033903902,0.007969502
2138,0.01006959,0.0048996797,0.0030865904,0.0020833197,0.012736282,0.0061249016,0.003241334,0.0033700464,0.007928069
2139,0.009891411,0.004843139,0.0030986092,0.0019496628,0.012499752,0.006024471,0.0032541149,0.0032211663,0.007803472
2140,0.009588635,0.0047220523,0.0031107608,0.001755822,0.012166341,0.0059209964,0.003266925,0.0029784187,0.0076015526
2141,0.009227546,0.004549834,0.0031230373,0.0015546746,0.011796229,0.00581887,0.00327975,0.002697609,0.007338626
2142,0.008883379,0.0043465304,0.0031354083,0.0014014412,0.011456763,0.00572479,0.0032925666,0.0024394065,0.007037043
2143,0.008620156,0.004133644,0.0031478503,0.001338662,0.01120426,0.005645599,0.0033053572,0.002253304,0.0067199674
2144,0.008476636,0.0039295577,0.003160349,0.0013867294,0.011072598,0.0055867736,0.0033181156,0.0021677092,0.0064073056
2145,0.008461334,0.0037474006,0.0031729103,0.0015410236,0.011068601,0.0055515403,0.0033308477,0.0021862125,0.006113638
2146,0.008553867,0.0035943873,0.0031855193,0.0017739607,0.011173792,0.0055403947,0.0033435433,0.0022898535,0.0058479374
2147,0.008710176,0.0034722327,0.003198118,0.0020398253,0.011349487,0.0055513605,0.0033561464,0.00244198,0.005614187
2148,0.008871348,0.0033781733,0.0032105886,0.002282586,0.011544608,0.0055802036,0.0033685355,0.0025958684,0.0054123043
2149,0.008975806,0.00330627,0.0032227102,0.002446826,0.011706731,0.005620658,0.0033804781,0.0027055952,0.005239174
2150,0.00897463,0.0032491435,0.0032341797,0.002491307,0.011795676,0.005665487,0.0033916635,0.0027385254,0.0050899237
2151,0.00884633,0.0032002819,0.0032446468,0.0024014015,0.011795965,0.0057077203,0.0034017307,0.0026865143,0.0049594454
2152,0.008604543,0.0031557058,0.0032537591,0.0021950782,0.011722756,0.005741789,0.0034103196,0.0025706466,0.0048437472
2153,0.008295042,0.003114927,0.0032612241,0.0019188916,0.011618102,0.005764582,0.0034171238,0.0024363962,0.004740685
2154,0.007982283,0.0030804474,0.003266865,0.0016349705,0.011538132,0.005775381,0.0034219755,0.0023407761,0.004649791
2155,0.0077309012,0.0030562116,0.0032706317,0.0014040582,0.011536321,0.0057753585,0.0034248133,0.0023361493,0.0045713624
2156,0.0075901626,0.0030458812,0.0032725763,0.0012717049,0.01165,0.0057665803,0.0034256931,0.002457727,0.0045053605
2157,0.007584917,0.0030515161,0.0032728226,0.0012605782,0.01189265,0.005750944,0.003424731,0.0027169748,0.0044505773
2158,0.0077134618,0.00307293,0.003271527,0.0013690046,0.012251967,0.0057293586,0.0034220768,0.0031005314,0.0044043064
2159,0.007949226,0.0031075676,0.0032688656,0.0015727923,0.012691854,0.0057019554,0.0034178884,0.0035720095,0.004362423
2160,0.008245022,0.003150922,0.0032650135,0.0018290872,0.0131554445,0.0056677624,0.0034123405,0.004075342,0.0043198606
2161,0.008540221,0.0031971796,0.0032601482,0.0020828925,0.013572403,0.0056250882,0.0034056003,0.0045417147,0.0042714616
2162,0.008772381,0.0032406494,0.0032544574,0.0022772735,0.013870269,0.0055723907,0.0033978513,0.0049000275,0.0042132433
2163,0.008891787,0.0032772399,0.00324812,0.0023664276,0.0139903575,0.0055088913,0.0033892824,0.0050921845,0.0041437205
2164,0.008875752,0.0033057868,0.003241296,0.0023286687,0.013902847,0.0054350584,0.003380061,0.0050877277,0.004064803
2165,0.008736444,0.0033285972,0.0032340873,0.002173759,0.013616007,0.005352822,0.0033703086,0.0048928764,0.0039817225
2166,0.008517285,0.0033505014,0.003226525,0.0019402588,0.013174142,0.005265049,0.003360069,0.0045490237,0.0039017703
2167,0.008280194,0.0033771656,0.0032185584,0.0016844698,0.012644744,0.0051744594,0.0033493093,0.004120975,0.0038322913
2168,0.008087635,0.003413119,0.0032100382,0.0014644777,0.0121006,0.0050828396,0.0033378815,0.0036798788,0.0037787152
2169,0.007987586,0.0034603737,0.0032007424,0.0013264696,0.011602884,0.0049903104,0.0033255597,0.0032870132,0.003743335
2170,0.008004561,0.003517811,0.0031903877,0.0012963625,0.011191993,0.004895381,0.0033120424,0.0029845696,0.003724989
2171,0.00813695,0.0035814233,0.003178653,0.0013768737,0.0108835045,0.0047952607,0.0032969906,0.002791253,0.0037195089
2172,0.008358907,0.0036451719,0.0031652027,0.0015485322,0.010670563,0.004686769,0.003280043,0.0027037514,0.0037205783
2173,0.008625245,0.0037021972,0.0031497243,0.0017733229,0.010527804,0.0045671747,0.0032608786,0.0026997502,0.0037209305
2174,0.008879683,0.0037467307,0.0031319642,0.0020009882,0.010419124,0.0044354764,0.0032392421,0.0027444053,0.0037138646
2175,0.009067163,0.0037761857,0.0031117774,0.0021791998,0.010307575,0.0042934758,0.0032150038,0.002799095,0.003695122
2176,0.009148341,0.0037931495,0.0030891716,0.0022660198,0.010167113,0.0041465303,0.0031882094,0.0028323724,0.00366457
2177,0.009112114,0.003806147,0.0030643216,0.002241645,0.009992609,0.0040034195,0.003159075,0.0028301144,0.0036271333
2178,0.008980271,0.0038285025,0.0030375605,0.0021142082,0.009803037,0.0038749874,0.003127997,0.0028000528,0.0035920963
2179,0.008801825,0.0038753967,0.0030093258,0.001917103,0.0096364925,0.0037721104,0.003095447,0.0027689347,0.0035709972
2180,0.008638667,0.0039602024,0.0029800958,0.0016983686,0.009538893,0.0037036412,0.003061942,0.0027733087,0.003574727
2181,0.008638667,0.0039602024,0.0029800958,0.0016983686,0.009538893,0.0037036412,0.003061942,0.0027733087,0.003574727
2182,0.008622756,0.0039681676,0.0029837182,0.0016708703,0.009521602,0.0036836262,0.0030662962,0.002771679,0.003583937
2183,0.008582721,0.0039845617,0.0029857624,0.0016123977,0.009513848,0.0036675879,0.0030690192,0.0027772412,0.0035968628
2184,0.008532878,0.0040110527,0.0029864176,0.0015354077,0.009523667,0.0036566549,0.0030703067,0.0027967053,0.0036153523
2185,0.008488341,0.0040474706,0.002985916,0.0014549543,0.009559034,0.003651259,0.0030703933,0.0028373823,0.0036401236
2186,0.008461268,0.004091564,0.002984513,0.0013851909,0.009624852,0.0036509072,0.003069538,0.0029044065,0.0036703465
2187,0.008457483,0.004138806,0.002982461,0.0013362161,0.009720446,0.0036541913,0.003068003,0.0029982515,0.003703444
2188,0.008474862,0.004182649,0.0029800003,0.0013122129,0.009838293,0.0036589932,0.0030660285,0.0031132714,0.0037352787
2189,0.008503924,0.004215458,0.0029773412,0.0013111254,0.009964795,0.003662722,0.0030638278,0.0032382451,0.0037606633
2190,0.008529626,0.004229287,0.002974661,0.0013256774,0.010081915,0.0036628947,0.0030615875,0.0033574328,0.0037741545
2191,0.008535211,0.0042174137,0.0029720897,0.0013457076,0.0101708565,0.0036576998,0.0030594293,0.0034537273,0.0037710206
2192,0.008506205,0.004175526,0.0029697076,0.0013609716,0.010215946,0.0036466122,0.00305744,0.003511894,0.0037482912
2193,0.008434411,0.0041027586,0.0029675383,0.0013641139,0.01020803,0.0036306581,0.00305564,0.003521732,0.0037055146
2194,0.008320274,0.0040021846,0.002965539,0.0013525502,0.010147129,0.003612563,0.0030539767,0.0034805895,0.0036451477
2195,0.008173249,0.003880476,0.0029636186,0.0013291537,0.010042662,0.0035964854,0.0030523608,0.0033938154,0.0035723061
2196,0.008009682,0.0037468902,0.0029616205,0.0013011716,0.009911402,0.0035873314,0.0030506246,0.0032734463,0.0034939714
2197,0.007848827,0.0036116703,0.0029593462,0.0012778111,0.0097741075,0.003590038,0.0030485678,0.0031355014,0.0034177818
2198,0.007708488,0.0034844675,0.00295657,0.0012674507,0.009651104,0.003608817,0.0030459552,0.0029963315,0.003350835
2199,0.0076011308,0.003372935,0.0029530344,0.0012751612,0.009558536,0.0036464587,0.0030425151,0.0028695627,0.0032986188
2200,0.007531601,0.0032819777,0.0029484618,0.0013011612,0.009506015,0.0037040133,0.0030379768,0.002764025,0.003264412
2201,0.007496573,0.0032133423,0.0029425859,0.001340645,0.009495934,0.0037808625,0.0030320552,0.0026830158,0.0032490452
2202,0.0074857166,0.0031658225,0.0029351502,0.0013847441,0.009524101,0.0038744733,0.003024483,0.0026251448,0.003251037
2203,0.0074842,0.0031357543,0.0029259261,0.0014225194,0.009581476,0.0039807884,0.0030150304,0.0025856576,0.003267003
2204,0.0074761272,0.003117778,0.002914729,0.0014436204,0.009657018,0.0040945886,0.003003501,0.0025589282,0.0032923252
2205,0.007448392,0.0031059172,0.0029014456,0.0014410287,0.009740667,0.0042102668,0.002989784,0.0025406166,0.003321952
2206,0.007393751,0.0030945658,0.0028860366,0.0014131484,0.009825794,0.004322222,0.0029738285,0.0025297431,0.0033512814
2207,0.0073125563,0.0030794477,0.0028685373,0.0013645715,0.009910336,0.004425545,0.0029556707,0.0025291205,0.00337687
2208,0.0072126677,0.0030582044,0.0028490615,0.0013054018,0.00999695,0.0045167617,0.0029354233,0.0025447642,0.0033969372
2209,0.007106871,0.0030304599,0.0028277682,0.0012486428,0.010090875,0.004593935,0.002913248,0.0025836928,0.0034113731
2210,0.007009425,0.0029974747,0.0028048467,0.001207104,0.010197087,0.004656405,0.0028893303,0.0026513517,0.0034214268
2211,0.0069320975,0.002961394,0.0027804899,0.0011902137,0.010318029,0.0047050277,0.002863869,0.0027491318,0.0034291318
2212,0.006881391,0.0029247093,0.0027548796,0.0012018023,0.010450591,0.004741096,0.0028370467,0.0028724486,0.0034366706
2213,0.006856787,0.0028894462,0.0027281798,0.0012391608,0.010586025,0.004766289,0.0028090274,0.0030107086,0.0034458127
2214,0.0068509746,0.0028568623,0.002700547,0.0012935653,0.010709971,0.004782161,0.0027799613,0.003147849,0.003457626
2215,0.006851661,0.0028274413,0.0026721298,0.0013520902,0.010804732,0.00478992,0.0027500042,0.003264808,0.0034723342
2216,0.006844407,0.0028009438,0.002643088,0.0014003749,0.010852411,0.004790556,0.0027193166,0.003342539,0.0034894645
2217,0.0068162763,0.002776781,0.0026135845,0.001425911,0.010838517,0.004784695,0.0026880673,0.0033657553,0.0035081136
2218,0.0067593465,0.002754401,0.0025837892,0.0014211561,0.010755509,0.004772948,0.0026564312,0.0033261303,0.003527351
2219,0.00667313,0.0027337137,0.0025538614,0.0013855551,0.010605007,0.0047559002,0.002624575,0.003224532,0.0035465444
2220,0.0065648844,0.0027151315,0.0025239328,0.0013258203,0.010398384,0.0047343457,0.0025926414,0.0030713966,0.0035656171
2221,0.0064481352,0.002699659,0.0024940795,0.001254397,0.010154123,0.0047090026,0.0025607191,0.002884402,0.0035850466
2222,0.0063393163,0.0026885925,0.0024643245,0.0011863994,0.009894785,0.0046808613,0.0025288376,0.0026850859,0.0036057583
2223,0.006253769,0.002683188,0.0024346232,0.0011359579,0.009642277,0.004650674,0.0024969596,0.0024946437,0.0036288204
2224,0.0062022554,0.002684383,0.0024048733,0.0011129996,0.009414026,0.0046190633,0.0024649806,0.0023299821,0.0036551885
2225,0.0061887745,0.0026925118,0.0023749354,0.0011213272,0.009220563,0.004586361,0.0024327722,0.0022014293,0.0036854765
2226,0.006209874,0.0027073144,0.0023446693,0.0011578905,0.009064762,0.0045525995,0.0024001845,0.0021119777,0.0037198968
2227,0.00625561,0.002728053,0.0023139513,0.0012136055,0.008942439,0.0045177806,0.0023671037,0.0020575551,0.0037582773
2228,0.006311629,0.0027537255,0.002282707,0.0012751966,0.008844328,0.0044818814,0.002333457,0.0020289898,0.0038002152
2229,0.0063623926,0.002783296,0.0022509347,0.0013281619,0.008759143,0.004445117,0.002299252,0.0020147744,0.003845267
2230,0.006394736,0.002816076,0.0022187105,0.0013599492,0.008676484,0.004408067,0.0022645763,0.0020038413,0.003893157
2231,0.0064009465,0.0028518343,0.002186181,0.0013629312,0.008590035,0.004371734,0.0022295874,0.0019887136,0.0039438773
2232,0.006380831,0.0028908378,0.0021535452,0.0013364477,0.008499198,0.004337507,0.0021944994,0.0019671917,0.003997659
2233,0.006341282,0.0029335269,0.0021210178,0.0012867373,0.008409268,0.004306957,0.0021595438,0.0019427676,0.004054755
2234,0.006294255,0.002980201,0.0020888106,0.0012252431,0.008329489,0.004281546,0.00212494,0.001923003,0.0041151135
2235,0.0062531503,0.003030445,0.0020571002,0.001165605,0.008270131,0.004262339,0.0020908655,0.001916927,0.0041779755
2236,0.0062291,0.0030828505,0.002026019,0.0011202304,0.008239356,0.004249848,0.0020574548,0.0019320528,0.004241644
2237,0.006227975,0.003134866,0.0019956478,0.0010974614,0.008240569,0.004243955,0.0020247796,0.0019718353,0.0043033846
2238,0.006248924,0.0031829134,0.0019660422,0.0010999686,0.008271049,0.0042438842,0.0019928906,0.0020342737,0.004359555
2239,0.0062845093,0.003222851,0.0019372378,0.0011244206,0.008322198,0.004248576,0.001961801,0.002111822,0.0044060345
2240,0.0063224006,0.0032506497,0.0019092686,0.0011624822,0.008381071,0.004256893,0.0019315465,0.0021926318,0.0044388454
2241,0.0063486476,0.003263371,0.0018821827,0.0012030941,0.008432948,0.004268006,0.0019021626,0.0022627797,0.004454893
2242,0.0063509136,0.0032598432,0.0018560317,0.0012350384,0.008464565,0.004281739,0.0018736983,0.002309128,0.004452765
2243,0.0063221697,0.0032413844,0.0018308732,0.001249912,0.008467421,0.0042987573,0.0018462107,0.0023224526,0.004433251
2244,0.006262854,0.0032119001,0.0018067472,0.0012442068,0.0084398035,0.0043205656,0.0018197397,0.0022994988,0.004399514
2245,0.0061809923,0.003177381,0.0017836684,0.0012199429,0.008387089,0.004349044,0.0017943069,0.0022437382,0.0043566716
2246,0.0060901726,0.0031447653,0.0017616116,0.0011837957,0.008320355,0.004386247,0.0017698894,0.0021642188,0.0043109027
2247,0.0060063004,0.0031207805,0.0017405121,0.0011450081,0.00825334,0.0044336813,0.0017464249,0.0020732337,0.0042683566
2248,0.005943412,0.0031106058,0.0017202651,0.0011125413,0.008198947,0.0044917786,0.0017238129,0.001983355,0.0042340187
2249,0.005910605,0.0031170524,0.0017007511,0.0010928019,0.008166148,0.004559546,0.0017019255,0.001904677,0.0042109503
2250,0.0059099942,0.0031400449,0.0016818397,0.0010881098,0.008158492,0.0046345806,0.0016806341,0.0018432769,0.0041998196
2251,0.0059364336,0.0031766493,0.0016634193,0.0010963652,0.008173282,0.0047128564,0.0016598242,0.0018006021,0.0041988953
2252,0.0059788525,0.0032215123,0.0016454166,0.0011119236,0.008202638,0.004789051,0.001639419,0.0017741674,0.004204314
2253,0.0060226093,0.0032675073,0.0016278032,0.001127299,0.008235901,0.004857146,0.0016193889,0.0017593659,0.004210706
2254,0.00605286,0.0033068503,0.0016106046,0.0011354054,0.008261514,0.00491066,0.0015997682,0.001751086,0.004212002
2255,0.0060581784,0.0033322745,0.0015938974,0.0011320063,0.008270804,0.0049437247,0.0015806333,0.0017464454,0.00420244
2256,0.006033382,0.0033382953,0.0015777942,0.0011172922,0.008259619,0.004951731,0.0015621117,0.0017457765,0.0041775405
2257,0.0059808088,0.0033220798,0.0015624294,0.0010962995,0.008229671,0.004932087,0.0015443421,0.0017532415,0.004134864
2258,0.005909463,0.0032838471,0.0015479344,0.0010776814,0.008187371,0.0048843557,0.001527462,0.0017755534,0.0040743384
2259,0.005832315,0.0032265615,0.0015344251,0.0010713283,0.008141643,0.0048102792,0.0015115892,0.0018197752,0.0039980044
2260,0.005762455,0.0031550415,0.001521988,0.0010854256,0.008100468,0.004713117,0.0014968112,0.001890539,0.00390942
2261,0.0057095564,0.0030749799,0.0015106855,0.0011238909,0.00806834,0.0045972294,0.0014831783,0.0019879322,0.0038128563
2262,0.0056775752,0.0029920195,0.0015005547,0.0011850008,0.008044251,0.0044672913,0.0014707199,0.0021062403,0.003712567
2263,0.0056636576,0.0029108576,0.001491617,0.0012611831,0.008021254,0.0043277917,0.0014594477,0.0022340147,0.0036122561
2264,0.005659328,0.0028350488,0.0014838884,0.0013403905,0.007987877,0.0041829003,0.001449363,0.0023556142,0.0035147858
2265,0.005652545,0.0027668201,0.0014773774,0.0014083476,0.00793059,0.0040363455,0.0014404701,0.0024537742,0.0034222382
2266,0.005631035,0.0027072933,0.0014720851,0.0014516567,0.00783679,0.0038912916,0.0014327695,0.0025127286,0.0033360429
2267,0.005585868,0.0026567993,0.0014680066,0.0014610619,0.007698708,0.0037505897,0.001426254,0.0025218644,0.0032572448
2268,0.0055141235,0.002615199,0.0014651185,0.0014338058,0.0075157145,0.0036167146,0.0014209113,0.0024780887,0.003186698
2269,0.005420069,0.002582195,0.0014633769,0.0013744968,0.0072952784,0.0034916457,0.0014167074,0.0023869253,0.0031252108
2270,0.0053143925,0.002557403,0.0014627207,0.0012942688,0.0070518306,0.003376912,0.0014135937,0.0022613248,0.0030735421
2271,0.0052114944,0.0025404543,0.0014630822,0.0012079579,0.006803994,0.0032734675,0.0014115135,0.002119013,0.003032267
2272,0.0051256795,0.002530724,0.0014643854,0.0011305701,0.0065703783,0.0031817143,0.001410404,0.0019782602,0.0030015735
2273,0.005067952,0.0025272625,0.0014665691,0.0010741202,0.0063662706,0.0031013272,0.0014102038,0.0018547399,0.0029811303
2274,0.005043535,0.0025287098,0.0014695816,0.0010452433,0.0062011224,0.0030315858,0.0014108674,0.001758669,0.002969981
2275,0.005050998,0.0025332742,0.0014733896,0.0010443341,0.0060776584,0.0029712925,0.0014123651,0.001694001,0.0029665916
2276,0.0050826855,0.00253886,0.001477977,0.0010658484,0.0059922794,0.0029190334,0.0014146811,0.0016585651,0.0029689563
2277,0.005126581,0.0025433742,0.0014833333,0.0010998737,0.005936533,0.002873392,0.0014178085,0.0016453329,0.002974822
2278,0.00516881,0.0025449998,0.0014894524,0.001134358,0.005899553,0.0028330418,0.0014217444,0.0016447668,0.0029819366
2279,0.005197016,0.0025425663,0.0014963159,0.0011581337,0.005870973,0.0027968646,0.0014264773,0.0016476313,0.002988362
2280,0.005203184,0.0025357942,0.0015038921,0.0011634981,0.0058434224,0.0027640902,0.001431984,0.001647348,0.0029927108
2281,0.0051858933,0.0025253976,0.0015121304,0.0011483653,0.005814482,0.0027341999,0.001438217,0.0016420652,0.0029942773
2282,0.005150255,0.002512764,0.0015209608,0.0011165302,0.0057870084,0.0027069508,0.0014451097,0.0016349478,0.0029929653
2283,0.0051065176,0.0024996828,0.0015303042,0.0010765305,0.005767593,0.002682108,0.001452581,0.001632904,0.0029890737
2284,0.005066952,0.0024877072,0.0015400811,0.0010391638,0.005764301,0.0026593397,0.0014605452,0.0016444159,0.002982968
2285,0.0050423928,0.002477772,0.001550212,0.0010144089,0.0057835653,0.0026380424,0.0014689096,0.0016766132,0.0029747803
2286,0.0050395294,0.002469948,0.0015606311,0.0010089503,0.0058277687,0.0026173228,0.0014775934,0.0017328525,0.0029642137
2287,0.005059273,0.0024634064,0.0015712795,0.0010245873,0.0058940724,0.0025959664,0.0014865181,0.001811588,0.0029505708
2288,0.0050967345,0.0024567596,0.0015821025,0.0010578723,0.005974182,0.0025727637,0.0014956144,0.0019058037,0.0029329825
2289,0.0051426077,0.00244852,0.001593045,0.0011010431,0.0060558245,0.0025466348,0.0015048125,0.0020043773,0.0029107728
2290,0.0051855133,0.0024377569,0.0016040542,0.0011437023,0.006124869,0.0025170587,0.0015140433,0.0020937666,0.0028839887
2291,0.0052151764,0.0024246317,0.0016150702,0.0011754741,0.006168423,0.0024842496,0.0015232462,0.002160927,0.0028537703
2292,0.005225291,0.002410808,0.0016260361,0.0011884467,0.0061775795,0.0024493558,0.0015323582,0.0021958654,0.0028226145
2293,0.005215514,0.0023994755,0.0016369023,0.0011791358,0.0061498843,0.002414441,0.0015413356,0.0021941075,0.0027943172
2294,0.005191839,0.0023948986,0.0016476393,0.0011493011,0.0060896077,0.0023821674,0.001550154,0.0021572863,0.002773472
2295,0.005165277,0.0024017561,0.0016582436,0.0011052776,0.0060069673,0.0023552894,0.0015588156,0.0020928627,0.0027648008
2296,0.0051489156,0.0024241381,0.0016687438,0.0010560334,0.005915474,0.0023362506,0.0015673578,0.0020118656,0.0027722688
2297,0.005154738,0.0024647205,0.0016792,0.0010108172,0.0058286283,0.0023265234,0.0015758444,0.0019262608,0.0027983827
2298,0.005190698,0.0025241438,0.0016896966,0.0009768578,0.0057576243,0.0023264617,0.0015843691,0.0018467938,0.002843732
2299,0.005258966,0.0026008168,0.0017003396,0.00095780945,0.0057090186,0.002335187,0.0015930333,0.001780798,0.0029067767
2300,0.005355401,0.002690841,0.0017112404,0.0009533196,0.0056842454,0.0023505087,0.0016019533,0.0017317834,0.002983929
2301,0.005470174,0.0027883681,0.0017225079,0.0009592981,0.005679917,0.0023692667,0.0016112406,0.0016994098,0.0030698671
2302,0.0055899154,0.002886255,0.0017342385,0.0009694223,0.0056894813,0.0023876464,0.0016209921,0.0016808424,0.0031580944
2303,0.005700269,0.0029769079,0.0017465018,0.0009768592,0.0057052234,0.0024016832,0.0016312848,0.0016722552,0.0032417497
2304,0.0057893638,0.0030533965,0.0017593402,0.000976627,0.0057208445,0.0024079033,0.0016421645,0.0016707767,0.0033145724
2305,0.005850724,0.0031106847,0.001772759,0.00096727995,0.0057334835,0.0024039156,0.0016536432,0.001675925,0.0033719616
2306,0.0058847712,0.0031463883,0.0017867427,0.0009516403,0.005744916,0.002388853,0.0016657145,0.0016903483,0.0034117573
2307,0.0058987113,0.0031611994,0.0018012485,0.0009362632,0.0057608495,0.0023635977,0.0016783328,0.0017189189,0.0034345961
2308,0.0059041968,0.0031585046,0.0018162229,0.0009294693,0.005789261,0.0023305973,0.001691448,0.0017672158,0.0034436923
2309,0.0059141363,0.0031436563,0.0018316087,0.0009388714,0.0058373474,0.0022933783,0.0017049953,0.001838974,0.0034441736
2310,0.0059389053,0.0031227397,0.001847355,0.0009688107,0.00590902,0.002255995,0.0017189158,0.0019341094,0.0034421042
2311,0.0059838067,0.003101641,0.0018634137,0.0010187519,0.0060028844,0.0022224635,0.0017331479,0.0020472729,0.0034435696
2312,0.006047659,0.003085042,0.0018797364,0.0010828809,0.006111826,0.002196196,0.0017476267,0.0021680028,0.0034538412
2313,0.006123227,0.0030760518,0.0018962751,0.0011509003,0.0062234765,0.0021797998,0.0017622913,0.0022813857,0.0034769205
2314,0.0061990255,0.0030760448,0.0019129622,0.0012100188,0.006322777,0.0021748475,0.001777065,0.0023708644,0.0035152454
2315,0.0062622624,0.0030847522,0.0019297218,0.0012477884,0.006394713,0.0021819002,0.001791861,0.0024209518,0.0035697063
2316,0.0063024643,0.0031007659,0.0019464605,0.0012552381,0.0064281006,0.0022005565,0.0018065831,0.002420961,0.0036398286
2317,0.0063145473,0.003122077,0.0019630743,0.0012293955,0.00641838,0.0022297686,0.0018211297,0.0023674816,0.0037241178
2318,0.0063005276,0.0031466135,0.0019794696,0.0011744444,0.006369194,0.002267949,0.0018354134,0.0022658312,0.0038203937
2319,0.0062693353,0.0031726167,0.001995567,0.0011011517,0.006291896,0.002313235,0.0018493606,0.0021293005,0.0039261524
2320,0.0062346025,0.0031989426,0.00201131,0.0010243501,0.006202895,0.0023636718,0.0018629212,0.0019763026,0.0040387698
2321,0.0062109837,0.0032247894,0.002026672,0.0009595223,0.0061200587,0.0024172983,0.001876084,0.0018266764,0.004155537
2322,0.0062106475,0.0032496888,0.0020416602,0.00091929827,0.006058666,0.002472179,0.0018888601,0.0016976267,0.004273635
2323,0.0062400987,0.0032730983,0.0020562992,0.00091070146,0.0060283886,0.002526307,0.0019012754,0.0016008063,0.0043900027
2324,0.0062987385,0.003294209,0.0020706183,0.00093391095,0.0060315044,0.0025775363,0.001913367,0.0015406013,0.004501291
2325,0.0063788584,0.0033119847,0.0020846473,0.0009822263,0.0060630753,0.0026237555,0.0019251673,0.0015141527,0.004603894
2326,0.0064671487,0.003325188,0.0020983934,0.0010435672,0.006112006,0.0026627148,0.0019366909,0.0015126005,0.004694088
2327,0.0065476336,0.0033326983,0.0021118403,0.0011030945,0.00616377,0.0026924484,0.001947931,0.0015233904,0.004768409
2328,0.0066053066,0.0033338168,0.0021249459,0.001146544,0.0062038316,0.0027111985,0.0019588512,0.0015337818,0.0048240805
2329,0.006629903,0.0033285376,0.0021376426,0.0011637228,0.0062212343,0.0027179345,0.0019693957,0.0015339042,0.0048594694
2330,0.006618494,0.0033176932,0.0021498469,0.0011509538,0.00621129,0.0027122973,0.0019794928,0.0015195005,0.0048743444
2331,0.0065763453,0.0033027194,0.0021614726,0.0011121535,0.006176285,0.0026945553,0.0019890647,0.0014926646,0.004869911
2332,0.0065152515,0.003285367,0.0021724447,0.0010574397,0.0061246613,0.0026655912,0.0019980364,0.0014610338,0.004848437
2333,0.006450171,0.0032670803,0.0021827035,0.001000387,0.0060679405,0.0026265576,0.002006349,0.001435034,0.0048127254
2334,0.0063951174,0.0032485314,0.002192215,0.00095437095,0.0060172114,0.0025785693,0.0020139618,0.0014246801,0.004765594
2335,0.0063596396,0.0032293838,0.002200971,0.0009292847,0.005979727,0.0025225265,0.0020208564,0.0014363446,0.0047093565
2336,0.0063465773,0.0032082337,0.002208984,0.0009293598,0.005957332,0.002459206,0.002027028,0.0014710982,0.00464568
2337,0.0063518574,0.0031830154,0.0022162714,0.0009525707,0.005945607,0.0023891914,0.0020324807,0.001523935,0.0045756768
2338,0.006365891,0.003151583,0.0022228765,0.0009914314,0.005935627,0.002313416,0.002037246,0.0015849647,0.004500334
2339,0.006376246,0.0031123525,0.0022288428,0.0010350505,0.0059161726,0.0022333346,0.002041355,0.0016414828,0.004420964
2340,0.0063712844,0.0030651565,0.0022342233,0.0010719042,0.0058768797,0.002151159,0.002044856,0.0016808644,0.004339655
2341,0.0063435496,0.003011643,0.0022390815,0.001092825,0.0058114193,0.0020700633,0.0020478163,0.0016935396,0.0042596087
2342,0.0062922286,0.0029554067,0.0022434914,0.001093331,0.0057198796,0.0019939903,0.0020503108,0.001675579,0.0041850265
2343,0.0062236744,0.0029015166,0.0022475345,0.0010746232,0.005609102,0.001927238,0.00205244,0.0016294238,0.0041207206
2344,0.006149964,0.0028556802,0.0022512984,0.0010429852,0.005491321,0.0018737963,0.0020542892,0.0015632354,0.004071311
2345,0.0060856803,0.0028230941,0.0022548668,0.0010077193,0.005381278,0.0018368242,0.002055967,0.001488487,0.004040425
2346,0.006044253,0.0028074954,0.002258327,0.00097843,0.0052928776,0.0018180844,0.002057564,0.001417229,0.0040299613
2347,0.0060345028,0.002810312,0.002261749,0.00096244185,0.0052360324,0.0018177723,0.0020591663,0.0013590942,0.0040396256
2348,0.0060587297,0.0028304749,0.002265194,0.00096306065,0.0052146255,0.0018342793,0.0020608415,0.0013195047,0.0040668533
2349,0.0061120354,0.002864359,0.0022687095,0.0009789673,0.005226056,0.0018644958,0.00206265,0.0012989105,0.004106952
2350,0.0061833826,0.0029063015,0.0022723232,0.0010047577,0.005261915,0.0019040018,0.002064626,0.0012932869,0.004153595
2351,0.0062579066,0.002949364,0.00227605,0.0010324926,0.005309888,0.0019474763,0.0020667952,0.0012956166,0.0041995565
2352,0.0063203904,0.0029863731,0.002279884,0.0010541332,0.0053566443,0.0019893646,0.0020691655,0.001298114,0.0042376583
2353,0.006358797,0.0030111524,0.0022838144,0.0010638306,0.005390992,0.0020244867,0.0020717313,0.0012947741,0.0042618634
2354,0.0063675568,0.0030196416,0.0022878041,0.0010601112,0.005406457,0.0020487483,0.002074469,0.0012832395,0.004268302
2355,0.0063490234,0.0030107081,0.0022918321,0.0010464833,0.0054028463,0.0020597554,0.00207736,0.0012657309,0.0042559328
2356,0.006312701,0.0029861822,0.002295873,0.0010306457,0.0053856396,0.0020569006,0.0020803777,0.001248361,0.004226622
2357,0.0062725474,0.0029504248,0.002299913,0.0010222099,0.005363736,0.0020413361,0.0020835008,0.001238899,0.0041846917
2358,0.0062429616,0.0029091737,0.0023039465,0.0010298415,0.0053465376,0.0020154533,0.002086712,0.0012443722,0.0041359346
2359,0.0062350696,0.002868493,0.0023079948,0.0010585816,0.0053405836,0.0019822598,0.0020900134,0.0012683106,0.0040865564
2360,0.0062537775,0.0028335291,0.0023120784,0.0011081701,0.0053475443,0.0019447698,0.002093413,0.0013093619,0.004042132
2361,0.006296976,0.002807986,0.0023162279,0.0011727619,0.00536338,0.0019054883,0.0020969142,0.0013609777,0.0040069427
2362,0.006356123,0.0027936292,0.0023204766,0.0012420171,0.0053795557,0.001866279,0.0021005387,0.0014127382,0.0039836043
2363,0.006418598,0.002790445,0.002324845,0.0013033077,0.0053849155,0.0018281902,0.0021042929,0.0014524325,0.003973069
2364,0.0064712917,0.0027970218,0.0023293514,0.0013449187,0.0053692,0.001791691,0.0021081807,0.0014693284,0.003974862
2365,0.006504205,0.0028111548,0.0023339936,0.0013590569,0.005325925,0.0017567606,0.0021121935,0.0014569707,0.003987505
2366,0.006513601,0.0028305587,0.0023387498,0.0013442924,0.005255317,0.0017232875,0.002116311,0.0014157182,0.0040090745
2367,0.0065033003,0.0028533651,0.0023435839,0.0013063513,0.0051647713,0.0016912271,0.0021205014,0.0013530429,0.004037652
2368,0.0064839423,0.0028785642,0.002348438,0.0012569402,0.0050676647,0.0016606944,0.0021247123,0.0012822578,0.00407165
2369,0.0064699547,0.0029059276,0.0023532372,0.0012107901,0.004980209,0.001632037,0.0021288868,0.0012192851,0.0041098823
2370,0.0064756684,0.0029357676,0.0023578934,0.0011820075,0.0049174605,0.0016056236,0.0021329536,0.0011788831,0.0041514165
2371,0.006511328,0.0029684973,0.0023623065,0.0011805241,0.004889585,0.0015817331,0.0021368254,0.0011710266,0.0041953386
2372,0.0065803956,0.0030042515,0.0023663633,0.0012097805,0.00489941,0.0015603761,0.002140411,0.0011986229,0.004240494
2373,0.0066783666,0.0030425913,0.002369932,0.0012658435,0.0049416423,0.0015413876,0.0021436005,0.0012566539,0.0042853286
2374,0.006793609,0.0030825115,0.0023728868,0.0013382109,0.0050036637,0.0015241982,0.0021462885,0.001333177,0.0043279203
2375,0.0069095856,0.003122448,0.002375083,0.0014120545,0.0050680176,0.0015081652,0.0021483537,0.0014114988,0.004366136
2376,0.0070086895,0.0031607454,0.0023763971,0.0014715468,0.00511638,0.0014926837,0.002149686,0.0014740101,0.0043979823
2377,0.007076477,0.0031959105,0.0023767145,0.0015038522,0.0051336484,0.0014773853,0.0021501891,0.0015060737,0.004421979
2378,0.007105469,0.0032270115,0.0023759552,0.0015025018,0.0051117637,0.001462248,0.0021497859,0.0014997297,0.0044375015
2379,0.007097229,0.0032538052,0.002374084,0.0014693396,0.0050521553,0.0014477456,0.002148447,0.0014559628,0.004444887
2380,0.0070616463,0.0032766045,0.0023711142,0.0014139272,0.0049649747,0.0014347204,0.002146173,0.0013840814,0.004445304
2381,0.0070140967,0.0032958984,0.0023671016,0.0013510964,0.0048666303,0.0014241217,0.0021430126,0.0012994959,0.0044403435
2382,0.006970726,0.0033118655,0.0023621402,0.0012967206,0.004775018,0.0014168263,0.0021390396,0.0012191519,0.0044315313
2383,0.006944044,0.0033240237,0.002356341,0.0012636795,0.004705405,0.0014134783,0.0021343431,0.0011575833,0.004419916
2384,0.0069396845,0.0033310908,0.0023498388,0.0012587545,0.0046668043,0.0014143228,0.0021290365,0.001123445,0.0044058617
2385,0.0069552213,0.003331168,0.0023427634,0.0012812896,0.0046607004,0.0014193703,0.0021232301,0.0011181,0.004389154
2386,0.006981097,0.003322253,0.002335242,0.0013236023,0.004681358,0.0014285081,0.0021170336,0.0011358163,0.00436932
2387,0.006981097,0.003322253,0.002335242,0.0013236023,0.004681358,0.0014285081,0.0021170336,0.0011358163,0.00436932
2388,0.007019846,0.0033255715,0.0023264133,0.0013678607,0.0046948,0.0014272119,0.0021089336,0.0011586543,0.0043605296
2389,0.0070340093,0.003316323,0.0023170297,0.0014006565,0.004704168,0.0014282987,0.0021002889,0.0011755808,0.00434564
2390,0.00701596,0.003293664,0.0023071496,0.001415146,0.004703466,0.001431482,0.0020911605,0.0011808233,0.0043241377
2391,0.00696501,0.0032589782,0.0022968147,0.0014092174,0.004691652,0.0014372111,0.0020815802,0.0011728605,0.0042970525
2392,0.0068877838,0.0032156967,0.0022860488,0.0013860384,0.004672992,0.0014466629,0.0020715734,0.0011547556,0.004266808
2393,0.0067963377,0.0031686202,0.0022748513,0.0013528662,0.00465548,0.0014612603,0.0020611456,0.0011330739,0.0042367186
2394,0.0067050164,0.0031228752,0.0022631965,0.0013189447,0.004648579,0.0014823972,0.0020502778,0.0011159038,0.004210152
2395,0.0066265776,0.003082858,0.0022510325,0.0012926874,0.0046597924,0.0015108933,0.0020389324,0.0011099665,0.0041897004
2396,0.006568987,0.0030512947,0.0022382832,0.0012794088,0.0046924483,0.0015465885,0.0020270476,0.0011188122,0.0041764923
2397,0.0065338286,0.0030288007,0.002224866,0.0012801616,0.0047444166,0.0015882505,0.002014557,0.001141609,0.004169877
2398,0.0065161646,0.0030137927,0.002210694,0.0012916777,0.004808087,0.0016334992,0.0020013896,0.001173198,0.004167389
2399,0.0065060304,0.0030028967,0.002195702,0.0013074314,0.0048720823,0.001679068,0.0019874922,0.0012055222,0.0041651386
2400,0.0064911665,0.0029915585,0.0021798522,0.0013197558,0.004923664,0.0017211512,0.0019728406,0.0012296723,0.004158384
2401,0.006460303,0.0029750506,0.0021631557,0.0013220968,0.0049517173,0.0017559855,0.0019574468,0.0012382849,0.004142372
2402,0.006406203,0.0029492755,0.0021456615,0.0013112657,0.0049494132,0.0017801676,0.0019413567,0.0012278887,0.004113143
2403,0.0063277683,0.002911731,0.0021274725,0.0012885648,0.0049162433,0.0017914929,0.0019246698,0.0012000804,0.004068319
2404,0.0062302956,0.002861856,0.0021087222,0.0012597174,0.0048580207,0.0017890744,0.0019075047,0.0011614418,0.0040074657
2405,0.006123896,0.0028010444,0.0020895558,0.001233296,0.004785069,0.0017733757,0.0018899919,0.0011217012,0.003932072
2406,0.006020581,0.002732215,0.0020701177,0.0012182483,0.0047097504,0.0017461731,0.0018722616,0.0010913159,0.0038451857
2407,0.005930769,0.00265902,0.002050532,0.0012212166,0.0046428945,0.0017098933,0.0018544206,0.0010785804,0.0037506905
2408,0.00586067,0.0025851638,0.0020308977,0.0012446088,0.0045913244,0.001667396,0.0018365532,0.0010873751,0.0036526811
2409,0.0058107357,0.0025138487,0.0020112812,0.0012856058,0.0045565558,0.0016215373,0.0018187148,0.0011163038,0.0035549211
2410,0.005775729,0.0024473392,0.0019917393,0.0013366509,0.0045347605,0.001574839,0.0018009496,0.0011589717,0.0034604988
2411,0.0057463474,0.0023870845,0.0019723072,0.001386956,0.004518196,0.0015295133,0.0017832901,0.0012053925,0.0033717907
2412,0.0057116803,0.0023337181,0.0019530177,0.0014249443,0.004497491,0.0014873516,0.0017657537,0.0012443853,0.0032905245
2413,0.0056622704,0.0022874312,0.001933904,0.0014409352,0.0044645886,0.001449872,0.0017483777,0.001266339,0.0032179486
2414,0.005592839,0.0022482635,0.0019150014,0.0014295742,0.0044150776,0.0014182593,0.0017311876,0.0012656307,0.0031550121
2415,0.005503836,0.0022163126,0.0018963357,0.0013911878,0.0043496927,0.0013936004,0.001714209,0.0012418834,0.0031024641
2416,0.0054014297,0.0021917655,0.0018779231,0.001331741,0.0042743413,0.0013766148,0.0016974584,0.0012002682,0.003060835
2417,0.0052959034,0.0021748696,0.0018597536,0.0012612799,0.0041984133,0.0013677467,0.0016809327,0.0011497342,0.0030303088
2418,0.00519879,0.002165662,0.0018417946,0.0011913339,0.004132471,0.0013670976,0.0016646073,0.0011007659,0.0030106127
2419,0.0051199803,0.0021638148,0.0018239875,0.0011321784,0.0040855138,0.0013744143,0.001648438,0.0010626613,0.0030008333
2420,0.005065459,0.0021684368,0.001806256,0.0010907659,0.004062687,0.0013889264,0.0016323633,0.0010413972,0.0029994086
2421,0.0050359545,0.0021780806,0.0017885151,0.0010693583,0.0040644845,0.0014096148,0.0016163136,0.0010385562,0.0030041803
2422,0.005027247,0.002190915,0.0017706844,0.0010656477,0.0040867333,0.0014351461,0.0016002269,0.0010513603,0.0030125869
2423,0.0050311536,0.0022049095,0.0017526989,0.0010735451,0.00412154,0.0014642276,0.001584052,0.0010732603,0.0030219185
2424,0.0050376626,0.0022182388,0.0017345288,0.001084895,0.0041593183,0.00149542,0.00156777,0.0010961284,0.0030296831
2425,0.005037438,0.002229611,0.0017161742,0.0010916528,0.004191184,0.0015277195,0.001551386,0.0011120782,0.0030339647
2426,0.0050241267,0.0022385954,0.0016976726,0.0010878586,0.0042108763,0.0015603488,0.0015349373,0.0011155903,0.0030336967
2427,0.0049959826,0.0022456609,0.0016790855,0.001071236,0.004216545,0.0015929127,0.0015184818,0.0011051503,0.0030288142
2428,0.004956317,0.0022521394,0.001660487,0.0010436911,0.0042109066,0.0016254396,0.0015020822,0.0010833847,0.003020172
2429,0.004912298,0.0022597883,0.0016419495,0.0010105604,0.004200615,0.001658166,0.0014858042,0.0010566447,0.0030092902
2430,0.004872931,0.0022703367,0.001623531,0.0009790633,0.004193928,0.0016913131,0.0014696887,0.0010329259,0.0029979069
2431,0.004846389,0.0022850484,0.0016052577,0.0009560827,0.0041986215,0.0017249656,0.0014537564,0.0010198995,0.0029875615
2432,0.0048378054,0.0023043337,0.0015871362,0.00094633544,0.0042195516,0.0017588576,0.0014380062,0.0010226876,0.00297927
2433,0.004847884,0.0023276727,0.0015691508,0.0009510605,0.0042576054,0.0017924048,0.0014224133,0.0010427877,0.0029733556
2434,0.0048727407,0.0023536969,0.0015512768,0.0009677671,0.00430924,0.0018247337,0.0014069513,0.0010775549,0.0029695078
2435,0.004904828,0.0023805678,0.0015334865,0.0009907738,0.0043672635,0.0018548401,0.0013915861,0.0011208374,0.0029670007
2436,0.004934864,0.0024064786,0.001515771,0.0010126146,0.004422522,0.0018817896,0.001376304,0.0011644284,0.0029650545
2437,0.004954042,0.0024301074,0.0014981303,0.0010258046,0.0044659753,0.0019050174,0.0013611007,0.0011998572,0.002963183
2438,0.0049565993,0.0024511379,0.0014805882,0.0010248731,0.0044910447,0.0019245965,0.0013459933,0.001220455,0.0029615597
2439,0.0049413117,0.0024705012,0.0014631805,0.0010076303,0.0044951015,0.0019411513,0.0013310104,0.0012229396,0.0029611154
2440,0.0049118837,0.002490181,0.0014459528,0.00097575004,0.004480166,0.0019559986,0.0013161951,0.0012079722,0.0029634135
2441,0.00487603,0.002512871,0.0014289496,0.00093420915,0.0044522337,0.001970772,0.0013015865,0.0011798753,0.0029703004
2442,0.004843249,0.0025412696,0.0014122028,0.00088977633,0.004419446,0.0019870566,0.0012872226,0.0011451667,0.0029834257
2443,0.004822432,0.0025774762,0.0013957354,0.00084922055,0.004389797,0.0020059703,0.0012731324,0.001110694,0.0030036983
2444,0.004819538,0.002622313,0.0013795595,0.0008176655,0.0043696747,0.0020281218,0.001259338,0.0010822151,0.0030309071
2445,0.0048362548,0.0026751324,0.0013636774,0.00079744513,0.0043619378,0.0020530839,0.0012458501,0.0010630036,0.003063516
2446,0.004869576,0.0027336436,0.0013480979,0.0007878345,0.004366009,0.0020796927,0.001232694,0.0010536223,0.0030987186
2447,0.0049126325,0.0027942124,0.0013328395,0.0007855808,0.004378086,0.0021059597,0.0012198937,0.0010522327,0.0031326404
2448,0.0049561653,0.002852263,0.0013179362,0.00078596664,0.0043925806,0.0021293915,0.0012074918,0.0010556972,0.003160847
2449,0.00499083,0.002902985,0.0013034424,0.0007844027,0.004404017,0.0021474855,0.0011955429,0.0010609884,0.0031789446
2450,0.0050094537,0.002942086,0.001289424,0.0007779439,0.004408514,0.002157904,0.0011841129,0.0010664972,0.0031832827
2451,0.005008869,0.0029665031,0.0012759562,0.0007664098,0.004405487,0.0021591894,0.0011732643,0.0010730331,0.003171624
2452,0.004990742,0.0029750043,0.001263106,0.0007526319,0.004397928,0.0021508469,0.0011630573,0.0010840237,0.0031435308
2453,0.004960916,0.002968186,0.0012509258,0.00074180414,0.0043915166,0.002133456,0.0011535335,0.0011045273,0.0031004497
2454,0.004927748,0.002948357,0.0012394427,0.0007399478,0.00439327,0.0021087127,0.0011447072,0.0011398498,0.0030454663
2455,0.0048996243,0.0029189638,0.0012286614,0.00075199903,0.004409178,0.0020789881,0.0011365765,0.0011936135,0.0029827014
2456,0.0048825033,0.0028837714,0.0012185561,0.000780176,0.0044423183,0.0020470072,0.001129107,0.0012662042,0.0029166585
2457,0.0048784683,0.0028464026,0.0012090894,0.0008229762,0.0044916254,0.0020154014,0.0011222579,0.0013539658,0.002851631
2458,0.0048850914,0.0028097488,0.0012002107,0.0008751323,0.0045518028,0.001986652,0.0011159763,0.0014491746,0.002791255
2459,0.004896117,0.0027758481,0.0011918682,0.00092840067,0.0046139695,0.0019626482,0.0011102075,0.001541114,0.002738263
2460,0.004903087,0.002745788,0.0011840177,0.000973281,0.004667545,0.0019447474,0.0011049041,0.0016178937,0.002694399
2461,0.004897602,0.0027199266,0.0011766229,0.0010010523,0.0047025937,0.0019337276,0.0011000241,0.0016688422,0.0026605162
2462,0.0048736194,0.002698082,0.001169662,0.0010058752,0.004712022,0.0019299261,0.0010955364,0.0016865598,0.0026367116
2463,0.004829298,0.002679859,0.0011631243,0.0009863144,0.0046934057,0.001933091,0.0010914237,0.001668891,0.002622518
2464,0.0047676736,0.0026648426,0.001157005,0.00094582624,0.0046497723,0.0019427349,0.0010876765,0.0016193608,0.0026170686
2465,0.004695894,0.0026525988,0.0011513088,0.0008919869,0.004588616,0.0019579136,0.0010842944,0.0015464082,0.0026191964
2466,0.0046234047,0.0026427277,0.0011460437,0.0008346335,0.0045202454,0.0019775033,0.0010812861,0.001461456,0.0026274864
2467,0.0045594587,0.0026346284,0.0011412197,0.00078361074,0.0044552716,0.0020000378,0.0010786641,0.0013765697,0.0026402178
2468,0.004510832,0.002627436,0.0011368475,0.0007465485,0.004402234,0.002023815,0.0010764471,0.0013019721,0.002655414
2469,0.0044803293,0.0026198977,0.0011329406,0.00072749116,0.004365856,0.0020469222,0.0010746579,0.001244276,0.0026708199
2470,0.004466327,0.002610546,0.001129515,0.0007262659,0.0043467283,0.002067376,0.0010733207,0.0012060313,0.002684035
2471,0.0044631646,0.0025976684,0.0011265887,0.00073890766,0.0043413052,0.002083174,0.0010724667,0.0011856646,0.002692673
2472,0.004462757,0.0025797219,0.0011241835,0.0007588518,0.004343512,0.0020924837,0.0010721207,0.0011789077,0.0026946033
2473,0.004456503,0.0025555831,0.0011223181,0.0007786017,0.0043462664,0.0020939058,0.0010723083,0.0011800525,0.0026882635
2474,0.004437622,0.0025248746,0.0011210076,0.00079174,0.0043435786,0.0020866478,0.0010730413,0.0011838895,0.002672928
2475,0.004402866,0.002488093,0.0011202572,0.00079451577,0.0043323585,0.0020706432,0.0010743251,0.0011873901,0.0026488202
2476,0.0043534106,0.0024465732,0.0011200598,0.00078677735,0.0043131104,0.0020466214,0.0010761429,0.0011903463,0.0026171189
2477,0.004294534,0.0024022567,0.0011203953,0.0007718825,0.0042898646,0.0020159725,0.0010784703,0.0011954218,0.0025797326
2478,0.0042340555,0.002357281,0.0011212276,0.00075554673,0.004268771,0.0019805715,0.0010812638,0.0012069356,0.0025388633
2479,0.0041801054,0.0023134858,0.001122515,0.00074410444,0.004256374,0.0019424575,0.0010844757,0.001229441,0.0024966323
2480,0.004138945,0.0022721186,0.0011242066,0.0007426197,0.0042574815,0.001903633,0.0010880517,0.0012657971,0.0024546601
2481,0.0041133557,0.002233568,0.0011262548,0.0007535324,0.0042738626,0.001865963,0.0010919406,0.0013159589,0.0024139022
2482,0.0041020485,0.0021974873,0.0011286096,0.0007759514,0.004303831,0.0018310237,0.0010960934,0.001376714,0.0023746346
2483,0.004100204,0.0021630074,0.0011312308,0.00080596557,0.004342391,0.001800322,0.0011004661,0.0014416032,0.0023366471
2484,0.0041007064,0.0021291194,0.0011340828,0.00083750417,0.004382815,0.0017752822,0.0011050198,0.0015025134,0.0022995176
2485,0.004096175,0.002095153,0.0011371374,0.0008638846,0.0044179084,0.0017573696,0.0011097265,0.0015508122,0.002263026
2486,0.0040809466,0.0020611007,0.0011403756,0.00087947014,0.004442476,0.0017483326,0.0011145594,0.0015795841,0.0022274228
2487,0.004052893,0.0020279055,0.0011437881,0.0008811994,0.004454349,0.0017498282,0.0011195063,0.0015850144,0.002193627
2488,0.004014058,0.0019974054,0.0011473752,0.0008692773,0.00445548,0.0017636028,0.0011245637,0.0015673134,0.0021632493
2489,0.0039702435,0.0019719996,0.0011511487,0.0008470952,0.004451514,0.0017911484,0.0011297447,0.0015306211,0.0021383243
2490,0.00392954,0.0019541902,0.0011551323,0.0008202178,0.0044503417,0.0018334048,0.0011350717,0.0014818652,0.0021209498
2491,0.0039001,0.0019459933,0.001159357,0.00079474965,0.0044602156,0.0018906232,0.0011405831,0.0014290095,0.0021128384
2492,0.003888201,0.0019484736,0.0011638667,0.00077586074,0.004487937,0.0019621514,0.001146327,0.0013794586,0.0021149518
2493,0.0038966944,0.0019614857,0.0011687054,0.0007665034,0.004537475,0.0020464896,0.0011523573,0.0013386278,0.0021273044
2494,0.0039243787,0.0019835415,0.0011739221,0.00076691515,0.0046091913,0.0021413171,0.0011587305,0.0013091438,0.002148901
2495,0.003966369,0.0020120598,0.0011795599,0.00077474955,0.004700087,0.002243507,0.0011655003,0.00129108,0.002177879
2496,0.0040152273,0.0020436305,0.0011856547,0.0007859421,0.0048045935,0.0023494556,0.0011727044,0.0012824335,0.0022117677
2497,0.0040627103,0.0020745893,0.0011922226,0.0007958983,0.004916125,0.0024552809,0.0011803644,0.0012804794,0.0022478944
2498,0.0041018073,0.002101606,0.0011992635,0.0008009378,0.0050285608,0.0025572644,0.0011884829,0.0012828136,0.0022838498
2499,0.004128627,0.0021222725,0.0012067556,0.00079959905,0.005137852,0.0026522132,0.0011970337,0.001288605,0.0023179457
2500,0.0041433405,0.0021355967,0.0012146618,0.00079308194,0.0052429354,0.0027379668,0.0012059784,0.00129899,0.002349537
2501,0.004150126,0.002142074,0.0012229289,0.00078512327,0.005345644,0.0028134615,0.0012152552,0.0013169273,0.002379117
2502,0.004155969,0.0021436228,0.0012315,0.0007808459,0.005449704,0.00287885,0.001224807,0.0013460468,0.0024081666
2503,0.0041684713,0.0021429877,0.0012403182,0.00078516547,0.005559013,0.0029352976,0.0012345687,0.0013891467,0.002438764
2504,0.004193827,0.0021432587,0.001249331,0.0008012375,0.0056760055,0.0029846288,0.0012444844,0.0014468919,0.0024731264
2505,0.004234913,0.0021471456,0.0012584993,0.0008292679,0.005800319,0.003029101,0.0012545089,0.0015167089,0.0025131265
2506,0.004290748,0.0021567713,0.0012677845,0.00086619233,0.0059281643,0.0030707337,0.0012646031,0.0015928273,0.0025599867
2507,0.004356474,0.0021732093,0.0012771563,0.0009061085,0.00605261,0.0031113997,0.0012747315,0.0016664787,0.0026140641
2508,0.00442473,0.0021966328,0.0012865845,0.0009415126,0.0061651333,0.0031524862,0.001284859,0.0017277884,0.0026748446
2509,0.0044873836,0.002226298,0.0012960377,0.0009650481,0.006257161,0.003194866,0.0012949517,0.0017673434,0.0027410896
2510,0.004537926,0.0022610012,0.0013054834,0.0009714415,0.0063224216,0.0032389471,0.0013049725,0.0017785019,0.0028111122
2511,0.0045732884,0.002299356,0.0013148924,0.00095903984,0.0063587497,0.0032848686,0.0013148917,0.0017589895,0.0028831356
2512,0.0045948173,0.0023400628,0.0013242387,0.00093051593,0.0063687996,0.0033323816,0.0013246814,0.0017117363,0.0029555834
2513,0.0046080328,0.0023821925,0.0013335098,0.0008923304,0.0063597974,0.003381186,0.0013343323,0.0016442792,0.003027334
2514,0.004621177,0.0024251887,0.001342701,0.00085328746,0.0063419966,0.003430868,0.0013438412,0.0015672875,0.003097734
2515,0.0046428074,0.0024687299,0.0013518217,0.0008222558,0.006326088,0.003480804,0.0013532238,0.0014920603,0.0031665405
2516,0.004679617,0.0025125775,0.0013608895,0.00080615014,0.006321147,0.0035303624,0.0013625075,0.001428277,0.003233734
2517,0.004734592,0.002556399,0.0013699278,0.00080826535,0.006332681,0.003578731,0.0013717212,0.001382229,0.0032992936
2518,0.0048061535,0.0025995902,0.0013789599,0.0008276035,0.006361772,0.003624995,0.0013808972,0.0013558795,0.0033630908
2519,0.0048885606,0.0026414052,0.0013879973,0.0008591582,0.00640542,0.0036682654,0.0013900538,0.001347101,0.0034248182
2520,0.0049730404,0.002680983,0.0013970375,0.00089501997,0.006457539,0.0037077395,0.0013991978,0.0013506016,0.0034840382
2521,0.005049941,0.0027175837,0.001406066,0.00092629157,0.0065108966,0.0037428297,0.0014083191,0.0013597478,0.0035403378
2522,0.005111222,0.002750928,0.0014150462,0.00094524754,0.006559597,0.0037735805,0.0014173856,0.0013686307,0.0035934898
2523,0.005152374,0.00278119,0.0014239323,0.0009472518,0.006600494,0.003800451,0.0014263544,0.0013736888,0.003643521
2524,0.0051737837,0.0028090663,0.0014326733,0.00093204435,0.0066347113,0.0038245567,0.0014351774,0.001374977,0.003690771
2525,0.005180517,0.0028356058,0.0014412162,0.0009036954,0.0066673825,0.0038475438,0.001443797,0.0013760418,0.0037356848
2526,0.0051806783,0.0028617852,0.0014495201,0.00086937274,0.006706418,0.0038714006,0.0014521714,0.0013828458,0.003778613
2527,0.0051830783,0.00288818,0.0014575571,0.00083734095,0.00675977,0.0038980285,0.0014602696,0.0014014717,0.003819475
2528,0.005194581,0.0029145777,0.0014653112,0.00081469194,0.006833682,0.003929158,0.0014680708,0.0014364526,0.0038575793
2529,0.0052182637,0.0029398967,0.001472782,0.0008055852,0.0069305645,0.003966178,0.0014755672,0.00148882,0.0038915174
2530,0.0052526332,0.0029622687,0.0014799747,0.00081038976,0.0070483605,0.004009881,0.0014827616,0.001555718,0.003919303
2531,0.005292043,0.002979357,0.0014869048,0.0008257815,0.007180767,0.0040608346,0.001489664,0.0016302688,0.003938663
2532,0.0053281663,0.0029888058,0.0014935842,0.0008457765,0.0073184874,0.004119119,0.0014962812,0.0017030874,0.0039474797
2533,0.0053525055,0.0029889492,0.0015000213,0.000863535,0.0074516414,0.0041846354,0.0015026189,0.0017643871,0.003944327
2534,0.0053587155,0.002979238,0.0015062236,0.0008732539,0.007571844,0.00425732,0.0015086842,0.0018058397,0.0039289193
2535,0.0053446074,0.0029605427,0.0015121917,0.0008718729,0.00767392,0.004336823,0.0015144758,0.0018226217,0.0039023298
2536,0.0053129867,0.0029352058,0.0015179226,0.0008598586,0.0077575394,0.0044228486,0.0015199919,0.0018146989,0.0038669843
2537,0.005270919,0.0029065085,0.0015234073,0.00084100285,0.007826366,0.0045149666,0.0015252259,0.0017861739,0.0038262147
2538,0.005227872,0.0028781036,0.0015286314,0.0008211368,0.007886855,0.00461203,0.0015301708,0.0017446545,0.0037836968
2539,0.005193205,0.0028532394,0.001533572,0.00080639357,0.007946007,0.0047125383,0.0015348062,0.0016986621,0.0037427186
2540,0.0051736357,0.0028341347,0.0015382016,0.0008012992,0.008009413,0.0048140376,0.0015391076,0.0016562674,0.0037056147
2541,0.0051717046,0.0028215162,0.0015424797,0.0008077087,0.008079356,0.0049133184,0.0015430426,0.0016229947,0.0036733884
2542,0.005185192,0.0028146168,0.0015463582,0.00082421734,0.008154603,0.00500634,0.00154657,0.0016016929,0.003645638
2543,0.005207758,0.0028113672,0.0015497762,0.0008466145,0.008230545,0.0050886124,0.0015496258,0.0015923061,0.0036207214
2544,0.0052305143,0.002808826,0.0015526694,0.0008690191,0.008300368,0.0051553138,0.0015521534,0.0015929001,0.0035961224
2545,0.0052441913,0.0028037499,0.0015549656,0.000885476,0.008356987,0.0052019907,0.0015540826,0.001600913,0.0035690083
2546,0.005241737,0.0027934543,0.001556602,0.00089168025,0.008395102,0.005225031,0.0015553508,0.0016147192,0.0035368388
2547,0.0052201115,0.0027762975,0.0015575233,0.000886291,0.008412499,0.005222091,0.0015559063,0.0016345016,0.0034978876
2548,0.0051810998,0.0027520212,0.0015576972,0.0008713811,0.008410948,0.005192676,0.0015557092,0.0016625631,0.00345159
2549,0.0051308605,0.002721817,0.0015571124,0.00085193093,0.00839519,0.0051378123,0.0015547528,0.0017026253,0.003398604
2550,0.0050781183,0.0026879618,0.001555784,0.00083437253,0.008371837,0.005060235,0.0015530458,0.0017585568,0.003340576
2551,0.0050316947,0.0026532342,0.001553751,0.0008247094,0.00834692,0.004963608,0.001550622,0.0018326902,0.0032796739
2552,0.004998235,0.002620295,0.0015510686,0.00082687155,0.008323979,0.0048521897,0.0015475292,0.0019242599,0.0032181279
2553,0.004980403,0.002591117,0.0015477986,0.0008414871,0.008302903,0.004730226,0.0015438274,0.0020288492,0.0031577453
2554,0.004976582,0.002566734,0.0015440212,0.0008658264,0.00827948,0.0046017277,0.0015395916,0.0021381609,0.0030997244
2555,0.00498138,0.002547141,0.0015398149,0.000894424,0.008246528,0.0044700652,0.0015348903,0.002241572,0.0030445645
2556,0.004987202,0.0025314507,0.0015352607,0.0009204909,0.008195539,0.004338265,0.0015298061,0.0023274685,0.0029922011
2557,0.004986454,0.0025182883,0.0015304417,0.0009377233,0.00811853,0.004208672,0.00152442,0.0023854382,0.0029422687
2558,0.004973748,0.0025062007,0.0015254362,0.0009421108,0.0080107935,0.0040832628,0.0015188039,0.002408727,0.0028943752
2559,0.0049475,0.0024940367,0.0015203163,0.00093314674,0.007872076,0.0039636204,0.0015130343,0.0023954215,0.002848376
2560,0.0049105147,0.0024812517,0.0015151369,0.00091412617,0.007707324,0.0038509609,0.0015071703,0.0023491925,0.0028044963
2561,0.00486927,0.0024680353,0.0015099308,0.0008913041,0.007525538,0.0037460655,0.0015012444,0.0022782283,0.002763327
2562,0.0048321895,0.002455138,0.0015047101,0.0008723415,0.007338356,0.0036493258,0.0014952702,0.0021937601,0.0027256776
2563,0.004807308,0.0024436507,0.0014994586,0.00086419843,0.007157354,0.0035607654,0.0014892449,0.002107344,0.002692347
2564,0.004800329,0.0024347221,0.0014941368,0.0008714703,0.006992088,0.0034798603,0.0014831255,0.0020291023,0.0026638734
2565,0.0048130765,0.0024292849,0.0014886839,0.00089510775,0.0068484675,0.003405815,0.0014768601,0.0019657926,0.0026403847
2566,0.0048431233,0.0024278972,0.0014830286,0.0009321974,0.006728508,0.0033375837,0.0014703776,0.0019205469,0.0026215275
2567,0.0048843594,0.0024307664,0.001477094,0.00097649894,0.00663045,0.0032739318,0.0014636106,0.0018929074,0.0026065144
2568,0.004928425,0.00243782,0.0014708175,0.0010197877,0.0065501444,0.0032137972,0.0014564918,0.0018798555,0.0025942668
2569,0.0049666096,0.0024487977,0.0014641411,0.001053671,0.006482639,0.00315622,0.001448973,0.0018774458,0.0025836078
2570,0.0049921153,0.0024635415,0.0014570372,0.0010715371,0.0064240843,0.0031007272,0.0014410298,0.0018823275,0.002573499
2571,0.005001733,0.0024819695,0.0014495023,0.0010702609,0.0063729696,0.0030471608,0.0014326567,0.0018931522,0.002563199
2572,0.0049967356,0.0025041536,0.0014415649,0.0010510172,0.006330847,0.002995831,0.0014238876,0.0019111286,0.00255236
2573,0.004982352,0.0025301795,0.0014332817,0.0010188908,0.0063016857,0.002947361,0.0014147762,0.0019395488,0.0025409656
2574,0.0049662758,0.002559919,0.0014247309,0.0009816261,0.0062907804,0.002902491,0.0014053978,0.0019828912,0.0025291871
2575,0.004956372,0.0025928256,0.0014160052,0.0009475418,0.006302478,0.0028619617,0.0013958464,0.0020446698,0.0025171798
2576,0.00495855,0.0026277583,0.0014072078,0.00092358375,0.0063386336,0.0028263398,0.0013862104,0.0021260832,0.0025049276
2577,0.004975214,0.0026630526,0.0013984432,0.0009137183,0.0063972375,0.00279595,0.0013765935,0.002224694,0.0024921598
2578,0.005004544,0.0026965158,0.0013898176,0.0009182107,0.0064721727,0.0027708863,0.0013670938,0.0023341929,0.0024784186
2579,0.005041242,0.0027259311,0.0013814348,0.0009338764,0.006553768,0.00275107,0.0013578014,0.002444897,0.0024632579
2580,0.005077705,0.0027493122,0.0013733915,0.00095500087,0.006630631,0.0027365421,0.0013488156,0.0025452736,0.0024464885
2581,0.0051062526,0.0027654688,0.0013657744,0.00097500946,0.0066912537,0.002727261,0.0013402124,0.0026237802,0.0024284713
2582,0.005121141,0.0027743282,0.0013586555,0.0009881573,0.006726849,0.0027235963,0.0013320616,0.002671191,0.0024102938
2583,0.005120316,0.0027771208,0.0013520777,0.0009911177,0.0067327023,0.0027259532,0.0013244067,0.002682342,0.0023937875
2584,0.0051059574,0.0027762144,0.0013460539,0.0009836892,0.006709409,0.0027349454,0.0013172592,0.0026572044,0.002381314
2585,0.0050839926,0.0027747252,0.0013405583,0.00096870895,0.006662324,0.0027509916,0.0013105995,0.002600733,0.002375341
2586,0.0050622695,0.0027758256,0.0013355246,0.0009509195,0.0066001215,0.0027741485,0.0013043627,0.0025216104,0.0023779285
2587,0.0050485497,0.0027821367,0.0013308568,0.00093555625,0.0065325852,0.002803912,0.0012984517,0.0024302213,0.0023902247
2588,0.005048222,0.002795136,0.0013264247,0.0009266612,0.0064683724,0.0028389592,0.0012927442,0.0023366688,0.0024120887
2589,0.00506288,0.0028148051,0.0013220821,0.00092599244,0.00641369,0.0028772468,0.0012870968,0.0022493463,0.0024419292
2590,0.00508988,0.0028396328,0.0013176728,0.0009325742,0.006371008,0.0029159153,0.0012813568,0.0021737362,0.0024767744
2591,0.005122882,0.0028667967,0.0013130478,0.0009430373,0.0063397214,0.0029517435,0.0012753739,0.0021126037,0.0025125593
2592,0.005153209,0.002892658,0.0013080696,0.0009524813,0.006316634,0.0029812378,0.0012690236,0.0020663722,0.0025446408
2593,0.005153209,0.002892658,0.0013080696,0.0009524813,0.006316634,0.0029812378,0.0012690236,0.0020663722,0.0025446408
2594,0.005117913,0.0028668414,0.0013093693,0.00094170193,0.006248923,0.0029126462,0.0012709608,0.002065316,0.0025094014
2595,0.005077042,0.0028417835,0.0013100994,0.0009251594,0.0061912728,0.0028429304,0.0012723249,0.0020760172,0.0024712891
2596,0.0050381403,0.0028213596,0.0013103675,0.00090641354,0.0061472626,0.002775979,0.0012732174,0.0020980665,0.0024347156
2597,0.0050081406,0.002808623,0.0013103053,0.00088921224,0.0061194883,0.00271532,0.0012737674,0.0021304009,0.0024035498
2598,0.004991608,0.002805123,0.0013100578,0.0008764273,0.006107835,0.002663485,0.0012741117,0.0021702389,0.0023805343
2599,0.0049894666,0.002810577,0.001309776,0.0008691142,0.0061093196,0.0026219406,0.0012744043,0.0022129747,0.0023668997
2600,0.004998965,0.0028230012,0.0013096054,0.0008663586,0.0061179316,0.0025908563,0.0012747799,0.0022522954,0.0023622846
2601,0.005014117,0.0028388207,0.0013096806,0.0008656155,0.0061257808,0.0025694345,0.0012753757,0.0022809703,0.0023649067
2602,0.005027335,0.0028536252,0.0013101143,0.00086359563,0.006124153,0.0025559568,0.0012762988,0.0022918975,0.0023719277
2603,0.005031136,0.002862726,0.0013109923,0.00085741724,0.006105504,0.0025482092,0.0012776331,0.0022796618,0.0023799792
2604,0.0050199544,0.0028620255,0.0013123688,0.00084555964,0.006065224,0.0025439637,0.0012794363,0.0022418238,0.0023858016
2605,0.004991609,0.0028486778,0.001314265,0.00082866626,0.0060026217,0.0025412368,0.0012817256,0.0021796592,0.0023867614
2606,0.0049476144,0.0028215316,0.0013166597,0.00080942304,0.005921022,0.0025385723,0.0012844845,0.0020979652,0.0023812451
2607,0.00489257,0.0027811914,0.0013195,0.0007918784,0.005827382,0.0025352791,0.001287662,0.0020044413,0.002368789
2608,0.004832708,0.0027297405,0.0013227027,0.0007802644,0.0057302895,0.0025312845,0.0012911775,0.0019078276,0.0023499567
2609,0.0047739474,0.0026702106,0.0013261596,0.00077757693,0.0056382297,0.0025271082,0.001294929,0.0018161928,0.002326006
2610,0.004720312,0.002605941,0.0013297488,0.0007846226,0.0055579357,0.0025234215,0.0012988005,0.001735714,0.0022984827
2611,0.0046729282,0.0025400475,0.0013333405,0.00079954026,0.005493247,0.002521066,0.0013026723,0.0016695088,0.0022688417
2612,0.0046299086,0.0024750126,0.0013368075,0.0008180886,0.0054449397,0.0025206762,0.001306413,0.0016178504,0.0022382215
2613,0.0045871213,0.0024125108,0.0013400265,0.000834584,0.0054113846,0.0025227198,0.0013099129,0.0015787517,0.0022073507
2614,0.004539668,0.002353421,0.0013428912,0.0008433561,0.0053896676,0.00252743,0.0013130625,0.0015491749,0.0021765933
2615,0.0044834977,0.0022980124,0.0013453171,0.00084016804,0.0053770933,0.0025348782,0.00131578,0.0015264353,0.0021461134
2616,0.0044170385,0.00224618,0.0013472454,0.00082361297,0.005372247,0.0025450895,0.0013180126,0.0015091451,0.0021160615
2617,0.0043417145,0.0021976258,0.001348652,0.0007954366,0.0053756107,0.0025580463,0.0013197261,0.0014978381,0.0020867537
2618,0.004262053,0.0021521375,0.0013495464,0.00076036906,0.005389821,0.0025739577,0.0013209287,0.0014949344,0.0020587672
2619,0.004184591,0.0021096482,0.0013499671,0.00072497607,0.0054182364,0.002593043,0.0013216541,0.001503539,0.0020329491
2620,0.004116126,0.0020701573,0.0013499797,0.000695989,0.005463926,0.0026157543,0.0013219618,0.0015262101,0.0020103042
2621,0.00406206,0.002033728,0.0013496612,0.00067867077,0.0055282363,0.002642539,0.0013219202,0.0015637768,0.0019918815
2622,0.0040251766,0.0020004357,0.0013491004,0.0006756405,0.005609784,0.002673886,0.0013216096,0.0016142878,0.0019786165
2623,0.0040048333,0.0019702066,0.0013483779,0.0006862486,0.0057040304,0.002710156,0.0013211075,0.0016727673,0.0019712513
2624,0.003997396,0.001942982,0.0013475737,0.0007068404,0.005803721,0.0027515264,0.0013204819,0.0017317126,0.0019702595
2625,0.0039969273,0.0019186413,0.0013467497,0.00073153636,0.0058997865,0.0027979168,0.0013197897,0.00178208,0.0019758737
2626,0.003996743,0.0018971609,0.0013459491,0.00075363275,0.0059829326,0.0028489428,0.0013190645,0.001814925,0.0019880924
2627,0.0039909855,0.0018786673,0.0013451937,0.0007671244,0.0060451753,0.0029039166,0.0013183265,0.0018229323,0.0020067215
2628,0.0039760354,0.0018634845,0.0013444807,0.0007680701,0.006081469,0.0029616978,0.00131757,0.0018022008,0.0020313882
2629,0.003951398,0.0018519561,0.0013437853,0.00075565657,0.0060905255,0.0030208444,0.001316761,0.00175292,0.0020615272
2630,0.0039195935,0.0018443742,0.001343057,0.00073216215,0.0060750176,0.0030795306,0.0013158543,0.0016796328,0.0020963063
2631,0.003885267,0.0018407464,0.0013422251,0.00070229574,0.006040387,0.0031356171,0.0013147803,0.001589989,0.0021345858
2632,0.0038536633,0.0018405691,0.0013412067,0.0006718874,0.005993514,0.0031866815,0.0013134578,0.0014933745,0.0021748538
2633,0.0038290946,0.0018428236,0.001339905,0.0006463659,0.0059408536,0.0032302332,0.0013117945,0.0013988263,0.00221522
2634,0.0038135862,0.0018458941,0.0013382228,0.00062946917,0.0058871424,0.0032637627,0.001309698,0.001313682,0.0022535427
2635,0.0038064383,0.0018478341,0.0013360648,0.0006225393,0.0058342917,0.003284835,0.0013070808,0.0012423758,0.0022875713
2636,0.0038043943,0.0018466562,0.00133335,0.0006243882,0.0057817874,0.0032915606,0.0013038644,0.0011863627,0.0023152772
2637,0.0038027405,0.0018407898,0.0013300148,0.000631936,0.0057270993,0.0032826446,0.0012999943,0.0011444603,0.0023351735
2638,0.003796612,0.0018293737,0.0013260235,0.00064121466,0.0056670164,0.0032577682,0.0012954379,0.00111381,0.0023466332
2639,0.0037826872,0.0018127117,0.0013213723,0.0006486032,0.0055989837,0.003217734,0.0012902033,0.0010910464,0.0023501755
2640,0.0037602857,0.0017923194,0.0013160917,0.0006518746,0.0055223526,0.0031645263,0.0012843193,0.0010735074,0.0023475192
2641,0.0037318573,0.00177079,0.0013102462,0.0006508211,0.0054386673,0.0031011135,0.0012778597,0.0010596943,0.002341418
2642,0.0037023912,0.0017513542,0.0013039256,0.00064711133,0.0053516678,0.0030311593,0.0012709143,0.0010495941,0.0023352467
2643,0.003678177,0.0017373059,0.0012972382,0.0006436328,0.005266144,0.0029585485,0.0012635916,0.001044004,0.0023324415
2644,0.003665104,0.0017313784,0.0012902953,0.0006434303,0.005186735,0.0028869156,0.0012560012,0.0010438184,0.0023359265
2645,0.0036670386,0.0017351828,0.0012832088,0.00064864685,0.0051165665,0.0028191537,0.0012482477,0.001049165,0.002347625
2646,0.003684884,0.0017489974,0.0012760834,0.00065980304,0.0050565563,0.0027574073,0.0012404324,0.0010587167,0.0023681927
2647,0.0037162532,0.001771605,0.0012690106,0.00067563774,0.0050052153,0.0027027528,0.0012326431,0.0010698194,0.0023969396
2648,0.0037559601,0.0018005518,0.0012620756,0.00069333287,0.00495906,0.0026554293,0.0012249507,0.0010786799,0.0024319554
2649,0.0037972499,0.001832464,0.0012553455,0.0007094404,0.004913751,0.0026149605,0.0012174213,0.0010813694,0.002470433
2650,0.0038334355,0.0018636957,0.0012488742,0.0007208657,0.0048653563,0.0025804436,0.0012101079,0.0010748046,0.002509143
2651,0.0038594103,0.0018908426,0.0012426989,0.0007258688,0.004811602,0.0025507035,0.0012030413,0.0010578574,0.0025449696
2652,0.0038730106,0.0019113591,0.001236836,0.00072481553,0.0047528422,0.0025248493,0.0011962423,0.0010317507,0.0025754238
2653,0.003875321,0.0019239464,0.0012312789,0.00072009553,0.0046919775,0.0025021876,0.0011897065,0.0010000836,0.0025989949
2654,0.0038701012,0.0019285865,0.0012259965,0.0007155181,0.0046338807,0.002482504,0.0011834105,0.0009679664,0.0026152828
2655,0.003862384,0.0019263506,0.0012209392,0.0007150942,0.0045839017,0.002465904,0.0011773098,0.0009406879,0.002624849
2656,0.003856763,0.0019189551,0.001216037,0.00072177104,0.004546378,0.0024527335,0.001171345,0.00092229934,0.0026288843
2657,0.0038559814,0.0019082951,0.0012112156,0.00073647086,0.004523367,0.0024433201,0.001165446,0.0009146013,0.0026288244
2658,0.0038599407,0.0018959518,0.0012063944,0.0007575944,0.0045140726,0.0024379392,0.0011595417,0.00091659167,0.0026259613
2659,0.003865924,0.0018830044,0.0012014973,0.0007814222,0.0045149648,0.002436581,0.0011535642,0.0009248195,0.0026212125
2660,0.0038692062,0.0018698128,0.001196468,0.0008029253,0.004520823,0.0024389084,0.001147462,0.0009344524,0.0026150087
2661,0.0038648448,0.00185627,0.0011912633,0.0008173114,0.0045259753,0.002444288,0.0011411996,0.0009404875,0.0026073544
2662,0.003849093,0.0018418772,0.0011858696,0.0008213462,0.004526206,0.002452003,0.0011347671,0.0009394359,0.0025979802
2663,0.0038208761,0.0018260628,0.0011802953,0.00081451796,0.0045198253,0.0024612371,0.0011281773,0.0009304107,0.0025865268
2664,0.0037823736,0.0018084692,0.0011745729,0.0007993316,0.0045080334,0.0024711355,0.0011214588,0.0009154389,0.002572739
2665,0.0037386308,0.0017890449,0.0011687494,0.00078083645,0.004494905,0.0024811302,0.0011146597,0.0008991153,0.0025565657
2666,0.003696213,0.0017680908,0.0011628848,0.0007652374,0.0044856905,0.0024907023,0.0011078303,0.0008871577,0.0025381646
2667,0.003661439,0.0017461504,0.0011570399,0.0007582487,0.0044853366,0.0024995445,0.0011010213,0.00088477106,0.0025178303
2668,0.0036387183,0.0017238746,0.0011512731,0.00076357037,0.0044969665,0.0025074466,0.0010942833,0.0008952368,0.0024958812
2669,0.003629389,0.0017019017,0.0011456375,0.0007818497,0.004520478,0.0025140995,0.0010876512,0.0009187275,0.0024725616
2670,0.003631458,0.0016807519,0.0011401786,0.0008105275,0.0045526717,0.0025192227,0.0010811621,0.00095228665,0.0024480354
2671,0.0036401441,0.001660922,0.0011349351,0.0008442873,0.0045874068,0.0025224038,0.0010748378,0.0009901652,0.0024223723
2672,0.0036490483,0.0016427853,0.001129939,0.000876324,0.0046170843,0.0025231224,0.0010687036,0.0010252583,0.0023956401
2673,0.0036519084,0.0016267952,0.001125217,0.00089989626,0.004633994,0.0025207398,0.0010627774,0.0010504768,0.0023679729
2674,0.0036441067,0.001613348,0.0011207882,0.0009099703,0.004632392,0.002514657,0.0010570758,0.001060659,0.0023396313
2675,0.003624001,0.0016028828,0.0011166623,0.0009044559,0.0046094377,0.0025041767,0.0010516088,0.0010536524,0.0023109543
2676,0.003593186,0.00159564,0.0011128415,0.00088470423,0.0045657638,0.0024885738,0.0010463822,0.0010308078,0.002282277
2677,0.0035557542,0.0015914977,0.0011093168,0.00085493963,0.004505056,0.0024669946,0.0010413959,0.0009966657,0.002253738
2678,0.0035170142,0.0015897686,0.001106071,0.0008211746,0.0044327946,0.00243866,0.0010366412,0.00095749367,0.0022251403
2679,0.0034817127,0.0015892175,0.0011030849,0.00078941055,0.004354442,0.0024026106,0.0010321046,0.0009197268,0.0021958507
2680,0.003452628,0.001587923,0.0011003327,0.0007643724,0.004274223,0.002357928,0.0010277751,0.0008885199,0.0021647597
2681,0.0034298643,0.0015836753,0.0010977985,0.0007483906,0.0041940995,0.00230386,0.0010236419,0.00086659734,0.002130512
2682,0.0034108763,0.001574162,0.0010954674,0.000741247,0.004113796,0.0022399675,0.0010197012,0.00085412775,0.002091713
2683,0.0033914668,0.0015575632,0.001093338,0.00074056553,0.00403144,0.0021664128,0.0010159612,0.00084906566,0.0020473432
2684,0.0033671202,0.0015328556,0.0010914173,0.0007428474,0.003944784,0.0020841488,0.001012437,0.000848198,0.0019970667
2685,0.0033346778,0.0015002859,0.0010897233,0.0007446685,0.003852481,0.0019950888,0.0010091561,0.00084823597,0.0019415665
2686,0.0032935117,0.0014615145,0.0010882821,0.0007437151,0.0037551208,0.001901996,0.0010061503,0.0008469746,0.0018826285
2687,0.0032460326,0.0014194032,0.0010871253,0.0007395042,0.0036557163,0.0018083253,0.001003457,0.00084393396,0.0018229954
2688,0.0031972723,0.0013776862,0.0010862823,0.00073330395,0.003559265,0.0017179016,0.0010011058,0.0008402577,0.0017660038
2689,0.0031535262,0.0013402774,0.0010857804,0.0007274684,0.003471673,0.0016343611,0.0009991213,0.0008381905,0.0017150453
2690,0.0031207714,0.0013106322,0.0010856428,0.0007244963,0.0033983022,0.0015607876,0.0009975211,0.00083999353,0.0016730421
2691,0.0031030513,0.0012911694,0.0010858845,0.0007259973,0.003342713,0.0014994225,0.0009963121,0.0008469785,0.0016420021
2692,0.0031015696,0.0012830028,0.0010865167,0.0007320504,0.0033059032,0.0014514424,0.0009954922,0.00085896865,0.001622786
2693,0.003114454,0.0012858373,0.0010875427,0.00074107375,0.00328604,0.0014169865,0.000995053,0.0008740005,0.0016150582
2694,0.0031372216,0.0012980945,0.0010889613,0.000750166,0.0032791384,0.0013953452,0.000994982,0.0008888112,0.0016174326
2695,0.0031640788,0.0013173101,0.0010907608,0.00075600785,0.0032799246,0.00138491,0.0009952595,0.0008997551,0.0016277285
2696,0.0031892261,0.0013405444,0.0010929266,0.0007557553,0.0032831996,0.0013836736,0.0009958635,0.00090366247,0.0016433689
2697,0.0032084046,0.001364915,0.001095432,0.0007480577,0.0032850413,0.0013893348,0.0009967685,0.00089893787,0.00166177
2698,0.0032201014,0.0013881812,0.0010982456,0.0007336744,0.0032837722,0.0013996881,0.0009979417,0.00088614237,0.0016807913
2699,0.0032255868,0.0014089566,0.001101334,0.00071529613,0.0032799973,0.0014127505,0.0009993595,0.0008678872,0.0016989552
2700,0.0032284283,0.0014268729,0.0011046618,0.00069689355,0.0032762662,0.0014270095,0.0010009899,0.00084826665,0.0017155197
2701,0.0032332682,0.0014424489,0.0011082009,0.0006826183,0.0032758175,0.001441431,0.0010028139,0.0008315726,0.0017304407
2702,0.0032441632,0.0014567473,0.0011119264,0.0006754894,0.0032813936,0.0014553644,0.0010048161,0.00082121306,0.0017440643
2703,0.0032633117,0.0014709905,0.0011158249,0.0006764962,0.0032940763,0.0014684392,0.0010069909,0.0008186461,0.0017568679
2704,0.0032904486,0.0014862843,0.001119888,0.0006842763,0.0033127798,0.0014803798,0.0010093347,0.0008230654,0.0017691817
2705,0.0033228449,0.001503323,0.001124113,0.0006954089,0.0033344708,0.0014909288,0.0010118531,0.00083168905,0.0017810634
2706,0.0033560568,0.0015223521,0.0011285004,0.0007052043,0.0033549336,0.0014998016,0.001014553,0.00084057887,0.0017922234
2707,0.0033853995,0.0015432435,0.0011330541,0.00070910185,0.0033699786,0.0015066605,0.0010174452,0.0008458727,0.0018021691
2708,0.0034073119,0.0015655704,0.0011377751,0.0007039665,0.00337698,0.0015112426,0.0010205342,0.00084520347,0.0018103148
2709,0.0034207131,0.0015889201,0.0011426647,0.0006891281,0.0033755894,0.001513396,0.0010238256,0.0008383676,0.0018162167
2710,0.00342745,0.001612978,0.0011477238,0.00066674827,0.003368522,0.0015131499,0.0010273228,0.00082804926,0.001819748
2711,0.003432135,0.0016377347,0.0011529555,0.0006414448,0.0033607204,0.0015108066,0.0010310248,0.00081888895,0.0018211869
2712,0.0034407065,0.0016633868,0.0011583634,0.00061895617,0.0033582388,0.0015068089,0.0010349301,0.00081649976,0.001821222
2713,0.0034590294,0.0016903428,0.0011639558,0.0006047307,0.0033665635,0.001501794,0.0010390357,0.0008257339,0.0018208459
2714,0.0034912175,0.0017190909,0.0011697457,0.0006023811,0.003389203,0.0014964386,0.0010433448,0.0008494194,0.0018212342
2715,0.0035385978,0.0017500666,0.0011757464,0.0006127846,0.0034265737,0.0014914612,0.0010478557,0.00088725676,0.0018236142
2716,0.003599261,0.0017835911,0.0011819729,0.0006336971,0.0034757056,0.0014874885,0.0010525702,0.00093564705,0.0018291819
2717,0.0036685818,0.0018198714,0.0011884385,0.000660272,0.0035308893,0.0014851532,0.0010574873,0.0009882487,0.0018390348
2718,0.003740233,0.0018589679,0.0011951554,0.00068610965,0.0035847798,0.0014850221,0.0010626108,0.0010371469,0.0018541804
2719,0.0038077722,0.00190094,0.0012021274,0.0007047047,0.0036299806,0.001487687,0.0010679389,0.0010743546,0.00187551
2720,0.0038662497,0.0019457957,0.0012093539,0.0007111003,0.0036608218,0.0014935866,0.0010734657,0.0010937694,0.0019037464
2721,0.003913414,0.001993468,0.0012168394,0.0007031066,0.0036746915,0.0015030763,0.0010791981,0.0010924173,0.0019393722
2722,0.003950193,0.0020437506,0.0012245805,0.0006818621,0.003672751,0.0015164259,0.0010851376,0.0010711874,0.0019824589
2723,0.003980045,0.0020960358,0.0012325846,0.00065142475,0.003659213,0.0015335148,0.0010912982,0.0010344,0.0020325324
2724,0.004007698,0.0021491947,0.0012408628,0.00061764056,0.0036404345,0.0015539592,0.0010977015,0.0009887738,0.0020884129
2725,0.004037434,0.0022014952,0.0012494323,0.0005865062,0.003623042,0.0015770323,0.0011043743,0.0009416353,0.0021481784
2726,0.004071624,0.0022505936,0.0012583152,0.0005627156,0.0036121586,0.0016015861,0.0011113475,0.00089922507,0.0022092194
2727,0.0041098013,0.002293644,0.0012675334,0.000548624,0.0036106706,0.0016264286,0.0011186537,0.0008655884,0.002268453
2728,0.004148684,0.0023277323,0.0012771023,0.0005438497,0.0036186832,0.0016502395,0.0011263161,0.0008421274,0.0023226459
2729,0.00418311,0.0023502898,0.0012870285,0.0005457914,0.0036341571,0.0016720166,0.0011343553,0.00082778523,0.0023688693
2730,0.004207588,0.0023596708,0.001297304,0.0005506127,0.003654005,0.0016912281,0.0011427699,0.00082000706,0.0024050006
2731,0.0042180596,0.0023556272,0.0013079022,0.00055453024,0.0036754026,0.0017079683,0.0011515435,0.00081589073,0.002430177
2732,0.0042133597,0.0023394842,0.0013187812,0.0005550944,0.0036971276,0.0017231044,0.0011606428,0.00081338047,0.0024450133
2733,0.0041959253,0.00231416,0.0013298857,0.0005518795,0.0037200574,0.0017381668,0.0011700173,0.0008118732,0.002451606
2734,0.0041713472,0.0022836921,0.0013411577,0.0005464973,0.003746985,0.0017549932,0.0011796087,0.00081238284,0.0024531812
2735,0.004146818,0.0022525087,0.0013525381,0.00054177124,0.0037815785,0.0017755314,0.0011893538,0.0008166932,0.0024534792
2736,0.0041293306,0.0022246507,0.0013639719,0.0005407081,0.0038268552,0.0018011931,0.0011991923,0.0008264699,0.0024560757
2737,0.004123679,0.0022030494,0.0013754118,0.0005452176,0.0038839162,0.0018327236,0.0012090637,0.00084212894,0.0024637468
2738,0.0041313646,0.0021891587,0.0013868144,0.0005553915,0.0039510936,0.0018698728,0.0012189128,0.00086230825,0.0024780245
2739,0.004150253,0.0021827065,0.0013981417,0.00056940445,0.0040238304,0.0019113536,0.0012286883,0.00088378857,0.0024990095
2740,0.004175131,0.0021819212,0.0014093518,0.00058385846,0.004095329,0.0019549353,0.0012383324,0.0009020612,0.0025254362
2741,0.004199261,0.0021839477,0.0014203963,0.00059491687,0.004158022,0.0019977833,0.0012477873,0.00091245136,0.0025549731
2742,0.004216148,0.0021854367,0.0014312237,0.0005994878,0.0042050555,0.0020366348,0.0012569939,0.0009114268,0.002584651
2743,0.004221305,0.002183215,0.001441776,0.0005963136,0.0042320876,0.002068354,0.0012658959,0.00089783786,0.0026114224
2744,0.0042134603,0.0021748568,0.0014520026,0.0005866011,0.0042381566,0.0020903768,0.0012744389,0.0008733408,0.0026326661
2745,0.0041948194,0.0021591398,0.0014618533,0.0005738263,0.004225719,0.0021008924,0.0012825832,0.0008422433,0.0026465391
2746,0.0041700536,0.0021360186,0.0014712964,0.0005627385,0.00419985,0.0020990751,0.0012903064,0.0008104683,0.0026521278
2747,0.004144752,0.0021064933,0.0014803107,0.0005579479,0.0041665565,0.0020850615,0.0012975975,0.0007838977,0.002649319
2748,0.0041235546,0.0020721671,0.0014888889,0.0005624988,0.004130947,0.002059634,0.001304462,0.000766851,0.0026385451
2749,0.0041086324,0.0020348004,0.0014970275,0.0005768045,0.00409591,0.002024059,0.0013109092,0.0007609418,0.0026204817
2750,0.0040990515,0.001995892,0.0015047289,0.0005984304,0.004061568,0.0019798344,0.0013169567,0.00076477695,0.0025957727
2751,0.0040911413,0.0019565504,0.0015119936,0.0006225972,0.0040255147,0.0019285576,0.0013226193,0.0007743378,0.0025649362
2752,0.004079673,0.001917374,0.0015188184,0.0006434804,0.003984116,0.0018717868,0.0013279032,0.0007844261,0.0025283478
2753,0.0040595797,0.001878595,0.0015251946,0.0006557899,0.003933839,0.0018110581,0.0013328153,0.00078996556,0.002486383
2754,0.0040277313,0.0018402546,0.0015311126,0.000656364,0.0038731177,0.0017479698,0.0013373535,0.0007877945,0.0024395848
2755,0.0039842483,0.0018024504,0.0015365634,0.0006452343,0.0038033128,0.0016840636,0.0013415152,0.0007777339,0.0023888354
2756,0.0039327345,0.0017654557,0.0015415438,0.0006257353,0.0037287225,0.001620875,0.0013452999,0.00076254754,0.0023354006
2757,0.0038794666,0.0017297233,0.0015460625,0.0006036806,0.0036559836,0.0015598673,0.0013487127,0.00074740354,0.0022808933
2758,0.0038317807,0.0016959083,0.0015501421,0.0005857304,0.0035922397,0.0015023507,0.0013517664,0.0007381226,0.002227146
2759,0.0037960836,0.0016646808,0.0015538122,0.00057759066,0.0035433786,0.0014494256,0.0013544792,0.0007394736,0.0021759877
2760,0.0037762374,0.0016366297,0.0015571101,0.0005824976,0.0035126293,0.0014019578,0.0013568751,0.0007537965,0.002129127
2761,0.0037727114,0.0016122336,0.0015600831,0.0006003949,0.0034996583,0.0013605371,0.0013589824,0.0007801387,0.0020880285
2762,0.0037826227,0.0015918479,0.0015627774,0.00062799756,0.0035009198,0.0013257063,0.0013608335,0.00081438,0.0020539102
2763,0.0038005905,0.0015758204,0.0015652403,0.0006595298,0.0035103704,0.0012978045,0.0013624582,0.00085010764,0.0020277705
2764,0.0038203488,0.0015645791,0.0015675193,0.0006882504,0.0035210352,0.0012770728,0.0013638956,0.0008800667,0.0020104458
2765,0.0038363412,0.0015586792,0.0015696557,0.0007080063,0.0035268036,0.0012637234,0.0013651765,0.00089790364,0.0020026306
2766,0.0038453757,0.0015588284,0.0015716918,0.00071485556,0.0035237777,0.0012577672,0.0013663421,0.00089966843,0.0020048285
2767,0.003847395,0.0015656736,0.0015736668,0.00070805463,0.0035114356,0.0012590768,0.001367433,0.00088492566,0.0020172338
2768,0.0038452796,0.0015796248,0.0015756106,0.00069004425,0.0034922007,0.0012670597,0.0013684821,0.0008566588,0.0020395543
2769,0.003843734,0.0016005102,0.0015775482,0.00066567573,0.003470688,0.0012807666,0.0013695254,0.0008203957,0.002070845
2770,0.003847621,0.0016273424,0.0015794933,0.00064078544,0.0034520233,0.0012986732,0.0013705861,0.00078276376,0.002109364
2771,0.003860197,0.0016582522,0.0015814477,0.00062049716,0.0034401377,0.001318831,0.0013716784,0.00074962835,0.0021525752
2772,0.003881986,0.0016905104,0.0015834008,0.0006080747,0.0034365943,0.0013388728,0.0013728103,0.0007249113,0.0021972787
2773,0.003910369,0.0017208621,0.0015853342,0.0006041725,0.0034400644,0.0013562604,0.0013739724,0.0007098316,0.0022398944
2774,0.0039402815,0.0017459111,0.0015872157,0.0006071549,0.0034467534,0.001368547,0.0013751512,0.0007030552,0.0022768676
2775,0.00396558,0.0017627964,0.0015890043,0.0006137792,0.0034515453,0.0013736946,0.0013763177,0.00070153293,0.0023052199
2776,0.0039809053,0.0017697185,0.0015906583,0.00062052876,0.0034495585,0.0013704067,0.0013774444,0.0007017076,0.0023230468
2777,0.0039834417,0.0017664505,0.0015921355,0.0006248555,0.0034376853,0.0013583746,0.0013784894,0.0007008211,0.0023299158
2778,0.003974027,0.0017545437,0.0015933987,0.0006260845,0.0034157408,0.001338416,0.0013794254,0.0006978993,0.0023270906
2779,0.003957053,0.0017371078,0.0015944211,0.0006255242,0.003386389,0.0013122986,0.0013802189,0.0006938717,0.0023172922
2780,0.003939283,0.0017182082,0.0015951849,0.00062589,0.0033543338,0.0012824327,0.0013808497,0.0006910513,0.0023042036
2781,0.0039279833,0.0017021575,0.0015956857,0.0006301403,0.00332486,0.0012514809,0.0013812976,0.00069208146,0.0022918074
2782,0.0039288127,0.0016926916,0.0015959251,0.0006401959,0.003302051,0.001221816,0.0013815541,0.0006986808,0.0022836535
2783,0.0039443276,0.0016923274,0.0015959097,0.0006560904,0.0032875694,0.0011952625,0.0013816094,0.0007106976,0.002282305
2784,0.0039733993,0.0017020714,0.0015956488,0.0006756792,0.003280343,0.0011728441,0.0013814586,0.00072604045,0.002289023
2785,0.004011583,0.0017213498,0.0015951496,0.00069508393,0.0032767756,0.0011547623,0.0013810968,0.0007409166,0.0023037042
2786,0.004052426,0.0017482478,0.0015944163,0.000709762,0.0032720868,0.001140568,0.0013805176,0.00075100124,0.0023250522
2787,0.0040893005,0.0017799776,0.0015934476,0.0007158755,0.003261683,0.0011292449,0.0013797114,0.00075272645,0.0023509362
2788,0.004117334,0.0018134475,0.0015922427,0.0007116436,0.0032429749,0.0011196848,0.0013786741,0.0007446159,0.002378879
2789,0.0041346834,0.0018458456,0.0015907887,0.0006980489,0.0032160422,0.001110793,0.0013773962,0.0007278531,0.0024065382
2790,0.004142934,0.0018750808,0.0015890674,0.00067878584,0.0031841537,0.001101879,0.0013758636,0.0007064111,0.0024320844
2791,0.0041463417,0.0019000054,0.0015870489,0.0006592876,0.003152405,0.0010925927,0.001374058,0.0006857542,0.002454378
2792,0.0041500204,0.0019202369,0.0015846924,0.0006450911,0.0031264569,0.0010831024,0.0013719549,0.0006713996,0.0024729264
2793,0.0041500204,0.0019202369,0.0015846924,0.0006450911,0.0031264569,0.0010831024,0.0013719549,0.0006713996,0.0024729264
2794,0.004152003,0.0019251397,0.0015851912,0.0006416726,0.0031235465,0.0010816,0.0013724435,0.00066950306,0.0024815223
2795,0.004151158,0.0019247677,0.0015851328,0.0006412577,0.0031238035,0.001080213,0.0013724364,0.00067115424,0.0024857551
2796,0.00414818,0.0019198395,0.0015844861,0.0006438543,0.0031274832,0.0010793774,0.0013719077,0.0006761983,0.002486049
2797,0.004142681,0.0019111516,0.0015832195,0.0006483102,0.003133885,0.0010796287,0.0013708463,0.00068341015,0.0024828785
2798,0.0041333754,0.0018994234,0.0015813117,0.0006526399,0.003141413,0.0010814442,0.0013692348,0.0006907339,0.002476652
2799,0.0041185156,0.0018851927,0.0015787452,0.00065457774,0.003148191,0.0010851172,0.0013670664,0.00069600734,0.00246768
2800,0.004096755,0.0018688852,0.001575522,0.0006523476,0.003152708,0.001090853,0.0013643433,0.00069751183,0.0024561975
2801,0.004067691,0.0018508674,0.0015716526,0.00064517086,0.003154593,0.001098713,0.0013610835,0.0006947964,0.0024424177
2802,0.0040323026,0.0018315138,0.0015671685,0.0006336204,0.0031546184,0.0011086356,0.0013573107,0.00068867224,0.0024265996
2803,0.0039929226,0.0018112526,0.0015621117,0.0006195583,0.003154948,0.00112054,0.001353064,0.00068134384,0.0024091003
2804,0.003952656,0.0017905356,0.0015565377,0.00060558284,0.0031582352,0.0011342034,0.0013483888,0.00067564315,0.0023903556
2805,0.0039147832,0.0017699056,0.0015505147,0.00059436297,0.003167128,0.0011494117,0.0013433401,0.000674376,0.002370887
2806,0.0038818566,0.001749861,0.0015441087,0.00058788684,0.0031834755,0.0011658939,0.0013379733,0.0006796082,0.0023512247
2807,0.0038551418,0.0017308636,0.0015373895,0.00058688875,0.003207587,0.0011833146,0.0013323431,0.0006919292,0.0023318878
2808,0.0038343265,0.0017132796,0.0015304191,0.0005906278,0.0032380614,0.0012013013,0.0013265035,0.00071025663,0.0023133317
2809,0.0038177562,0.0016973931,0.0015232612,0.00059710175,0.0032721197,0.0012194454,0.0013205017,0.0007321725,0.0022959325
2810,0.0038029396,0.0016834335,0.001515965,0.0006035411,0.0033059276,0.0012372847,0.0013143831,0.0007542597,0.0022799817
2811,0.0037872395,0.0016715337,0.0015085818,0.00060712395,0.003335598,0.0012543545,0.0013081857,0.0007730577,0.0022656948
2812,0.0037685945,0.0016617983,0.0015011467,0.0006056493,0.0033578028,0.0012701426,0.0013019433,0.00078571675,0.0022531862
2813,0.0037460788,0.0016542326,0.0014936901,0.00059815607,0.0033705167,0.0012841682,0.0012956827,0.0007906656,0.0022424383
2814,0.0037199482,0.001648675,0.0014862305,0.00058504293,0.0033732438,0.0012958959,0.0012894226,0.00078792556,0.0022332277
2815,0.0036915054,0.0016447592,0.0014787731,0.0005679731,0.003366842,0.0013048186,0.00128317,0.0007788535,0.0022250973
2816,0.003662453,0.00164184,0.0014713105,0.0005493023,0.0033531375,0.0013103568,0.0012769228,0.00076585804,0.0022173328
2817,0.0036343122,0.0016390389,0.0014638245,0.00053144887,0.0033342862,0.0013119872,0.0012706709,0.000751628,0.0022089235
2818,0.003607863,0.0016352342,0.0014562875,0.00051634165,0.0033121859,0.0013092121,0.0012643929,0.00073858094,0.0021986966
2819,0.00358287,0.0016292775,0.0014486669,0.0005049256,0.003287996,0.0013016677,0.0012580664,0.00072826183,0.002185414
2820,0.0035581768,0.0016200927,0.0014409289,0.0004971551,0.0032623978,0.0012892544,0.0012516665,0.000721477,0.002168002
2821,0.0035322756,0.0016070732,0.001433043,0.0004921593,0.0032354665,0.001272209,0.0012451678,0.0007180897,0.0021457495
2822,0.0035037235,0.0015900952,0.0014249872,0.0004886412,0.0032073588,0.0012512152,0.0012385552,0.00071758847,0.002118515
2823,0.003471856,0.0015697635,0.0014167486,0.00048534383,0.0031785388,0.00122736,0.0012318145,0.0007193644,0.002086833
2824,0.0034371933,0.0015473707,0.0014083238,0.00048149884,0.00315024,0.0012022437,0.0012249477,0.0007230487,0.0020519567
2825,0.0034014748,0.001524775,0.0013997186,0.00047698137,0.0031243504,0.0011776756,0.0012179541,0.0007287208,0.0020156994
2826,0.003367281,0.0015041052,0.0013909471,0.00047222886,0.0031031827,0.0011556002,0.0012108422,0.0007367405,0.0019802516
2827,0.0033374557,0.0014874497,0.0013820215,0.00046798453,0.0030889336,0.0011378377,0.0012036231,0.0007474728,0.0019478261
2828,0.0033144425,0.0014765483,0.0013729568,0.00046493736,0.0030832756,0.0011259321,0.0011963061,0.0007610376,0.0019204015
2829,0.0032996398,0.0014724744,0.0013637661,0.00046339928,0.003086665,0.0011208507,0.0011888979,0.0007769165,0.0018994388
2830,0.003293102,0.001475535,0.0013544576,0.00046310923,0.0030984012,0.0011230684,0.0011814018,0.000793931,0.0018857451
2831,0.003293635,0.0014852695,0.0013450377,0.00046332795,0.0031166188,0.0011324564,0.001173824,0.00081033853,0.0018794187
2832,0.0032990961,0.0015005283,0.0013355074,0.00046306048,0.0031386632,0.0011483113,0.0011661599,0.000824192,0.0018799006
2833,0.0033069577,0.0015196945,0.0013258684,0.00046139467,0.00316162,0.0011695096,0.0011584114,0.00083369925,0.0018861297
2834,0.0033149582,0.0015409698,0.0013161215,0.0004578669,0.0031830217,0.0011946755,0.0011505791,0.0008377669,0.0018967199
2835,0.0033216525,0.0015626469,0.0013062661,0.00045273945,0.0032011413,0.0012222445,0.0011426609,0.0008362359,0.0019101836
2836,0.0033265734,0.0015833171,0.0012962967,0.00044695975,0.0032154182,0.0012507362,0.0011346558,0.00083002634,0.0019250977
2837,0.0033302577,0.0016020704,0.001286206,0.00044198148,0.0032261931,0.0012788267,0.0011265598,0.0008208066,0.001940243
2838,0.0033337525,0.0016184815,0.0012759811,0.00043928996,0.003234551,0.0013054056,0.0011183632,0.00081078225,0.0019546552
2839,0.003338148,0.0016325612,0.0012656088,0.0004399778,0.0032416834,0.0013296099,0.0011100606,0.0008020128,0.0019676108
2840,0.0033440022,0.00164462,0.00125507,0.00044431217,0.003248429,0.0013508158,0.0011016392,0.0007959738,0.0019785482
2841,0.0033510006,0.001655086,0.0012443442,0.00045157046,0.0032549892,0.0013685559,0.001093091,0.0007933423,0.0019870095
2842,0.0033579473,0.0016644185,0.0012334206,0.00046010828,0.0032609138,0.0013825468,0.0010844065,0.00079396047,0.0019925777
2843,0.0033630363,0.0016729545,0.0012222921,0.00046778953,0.0032652696,0.001392527,0.0010755858,0.00079715677,0.0019948531
2844,0.0033643804,0.001680927,0.0012109632,0.00047249033,0.0032671285,0.0013984093,0.0010666384,0.0008020808,0.001993485
2845,0.003360571,0.0016884065,0.0011994556,0.00047270904,0.0032660468,0.0014002029,0.0010575819,0.00080826215,0.0019882156
2846,0.0033512586,0.0016954124,0.0011877972,0.00046804885,0.003262381,0.0013979621,0.0010484431,0.0008159758,0.001978953
2847,0.0033373034,0.0017019078,0.00117603,0.0004593655,0.0032575715,0.0013920056,0.0010392609,0.000826305,0.0019658348
2848,0.0033207044,0.0017079053,0.0011642021,0.00044859693,0.0032536502,0.0013827118,0.0010300726,0.0008408658,0.0019492311
2849,0.0033040352,0.0017133821,0.0011523636,0.0004382895,0.0032530422,0.0013706622,0.0010209206,0.00086145935,0.0019297429
2850,0.0032899524,0.0017184317,0.0011405647,0.00043095602,0.0032577044,0.0013565031,0.0010118467,0.0008893545,0.0019081469
2851,0.0032803405,0.0017230895,0.001128848,0.00042840294,0.0032686216,0.0013410199,0.0010028871,0.00092471455,0.0018853222
2852,0.00327598,0.0017274152,0.001117256,0.00043130876,0.0032854425,0.001324984,0.0009940764,0.0009663823,0.0018621901
2853,0.0032763584,0.0017315019,0.0011058238,0.0004390327,0.0033063474,0.0013091665,0.0009854448,0.0010117362,0.0018396437
2854,0.003279866,0.0017354388,0.0010945824,0.0004498449,0.0033284114,0.0012943795,0.0009770155,0.0010570165,0.0018185347
2855,0.0032842576,0.0017393834,0.001083564,0.00046131024,0.003348152,0.0012812987,0.0009688165,0.0010980368,0.0017996121
2856,0.0032872234,0.0017435036,0.0010727955,0.00047092437,0.0033621849,0.0012706075,0.0009608699,0.0011307076,0.0017835015
2857,0.0032870448,0.0017480388,0.0010623034,0.00047670252,0.0033681078,0.0012628228,0.0009531982,0.0011520868,0.0017706444
2858,0.003282885,0.0017531298,0.0010521078,0.00047764738,0.003364556,0.0012582097,0.0009458154,0.0011605307,0.0017612347
2859,0.003274926,0.0017588024,0.001042222,0.0004739016,0.0033519622,0.001256844,0.0009387331,0.0011563852,0.0017551349
2860,0.0032641247,0.0017648563,0.0010326531,0.00046661517,0.0033319606,0.001258496,0.0009319588,0.0011415059,0.001751816
2861,0.0032516865,0.0017707264,0.0010233986,0.00045756134,0.003306937,0.0012625757,0.0009254879,0.0011188734,0.0017503571
2862,0.003238555,0.001775533,0.0010144496,0.00044857242,0.0032795358,0.0012682603,0.000919315,0.0010919606,0.0017494312
2863,0.0032250127,0.0017780926,0.0010057901,0.00044113005,0.0032520366,0.0012744324,0.0009134272,0.0010641769,0.0017474173
2864,0.0032103704,0.0017769939,0.0009974035,0.00043597294,0.0032259715,0.0012799072,0.00090781116,0.0010382531,0.0017425966
2865,0.0031932497,0.0017709062,0.0009892732,0.00043307044,0.0032020458,0.0012834895,0.00090245315,0.0010161031,0.0017333522
2866,0.0031719515,0.0017587699,0.0009813893,0.00043179234,0.0031804154,0.001284278,0.00089734606,0.0009987913,0.001718442
2867,0.0031450165,0.0017400302,0.00097374636,0.00043123978,0.0031606958,0.0012816278,0.00089248223,0.0009865856,0.0016972043
2868,0.0031118235,0.0017148439,0.0009663451,0.00043063448,0.0031428325,0.0012754112,0.00088786264,0.0009795588,0.0016697503
2869,0.003072881,0.0016841048,0.00095919287,0.00042958325,0.0031270066,0.0012660075,0.0008834896,0.0009775094,0.0016369738
2870,0.0030299616,0.0016493978,0.0009523026,0.0004282613,0.0031136973,0.0012541582,0.0008793703,0.0009801687,0.0016004902
2871,0.002985634,0.0016127281,0.0009456849,0.00042722083,0.0031037948,0.0012410503,0.0008755139,0.0009872306,0.0015623831
2872,0.0029427246,0.0015762358,0.0009393522,0.00042713672,0.003097965,0.0012279392,0.0008719262,0.0009980996,0.0015249306
2873,0.0029037476,0.0015419174,0.0009333146,0.00042851546,0.003096278,0.0012160012,0.0008686146,0.0010116622,0.0014902764
2874,0.0028702482,0.001511294,0.00092758,0.0004313741,0.00309801,0.0012062009,0.0008655835,0.0010262256,0.0014601516
2875,0.0028426014,0.0014852753,0.00092215097,0.00043517505,0.003101662,0.0011992184,0.00086283666,0.001039607,0.0014357046
2876,0.0028200534,0.001464122,0.0009170307,0.00043890064,0.0031049503,0.0011952411,0.0008603753,0.0010493338,0.0014174246
2877,0.0028010404,0.0014474605,0.00091221987,0.00044135997,0.0031053342,0.0011941305,0.00085819844,0.0010530052,0.001405162
2878,0.0027837718,0.0014345347,0.00090771803,0.00044151917,0.003100527,0.0011954211,0.00085630565,0.0010488002,0.0013982616
2879,0.002766659,0.0014242778,0.0009035244,0.00043885686,0.0030890175,0.0011984308,0.0008546963,0.0010358903,0.0013957155
2880,0.0027488973,0.001415661,0.00089963607,0.00043360025,0.00307038,0.0012023642,0.0008533673,0.0010146485,0.0013963431
2881,0.002730502,0.0014077412,0.0008960489,0.00042671207,0.0030454923,0.0012064448,0.00085231534,0.0009867321,0.0013989849
2882,0.002712283,0.001399875,0.00089275703,0.000419651,0.0030161599,0.0012099802,0.00085153506,0.0009546446,0.0014026089
2883,0.002695403,0.0013916573,0.00088975125,0.00041399465,0.0029848586,0.0012124912,0.00085102115,0.00092134613,0.0014063924
2884,0.0026809403,0.0013829503,0.00088702096,0.00041096908,0.002954061,0.0012136331,0.0008507701,0.00088965776,0.0014097409
2885,0.002669415,0.001373776,0.0008845566,0.00041108232,0.002925666,0.0012131915,0.0008507734,0.000861701,0.0014122518
2886,0.0026605453,0.0013642112,0.0008823477,0.00041398633,0.0029009273,0.0012111444,0.00085102825,0.00083875476,0.0014136794
2887,0.0026532388,0.0013543472,0.0008803855,0.00041850613,0.002880213,0.0012075586,0.0008515323,0.0008211222,0.0014138946
2888,0.0026459007,0.0013442263,0.0008786675,0.0004230069,0.0028632102,0.0012026362,0.00085228594,0.000808288,0.0014128737
2889,0.0026369116,0.0013338339,0.0008771919,0.00042588558,0.0028494243,0.0011966581,0.0008532891,0.0007994772,0.0014106993
2890,0.0026251224,0.0013231797,0.0008759618,0.00042598092,0.0028387045,0.0011900814,0.000854545,0.0007940782,0.0014075653
2891,0.0026103538,0.001312332,0.000874981,0.0004230407,0.0028313173,0.0011834312,0.0008560552,0.0007918307,0.0014038362
2892,0.002593472,0.0013014242,0.0008742583,0.00041778944,0.0028283477,0.0011774196,0.00085782405,0.0007931041,0.001400006
2893,0.0025763353,0.0012907196,0.00087380275,0.00041181303,0.0028314258,0.001172816,0.0008598514,0.00079875835,0.0013966969
2894,0.0025612954,0.001280585,0.00087362126,0.0004070893,0.0028423227,0.0011705408,0.00086214516,0.0008096367,0.0013946153
2895,0.0025506613,0.0012714628,0.00087372266,0.00040547602,0.0028625512,0.0011714689,0.00086470356,0.0008263789,0.0013945046
2896,0.0025461894,0.0012638835,0.00087411306,0.00040819257,0.0028927946,0.0011765438,0.00086752855,0.00084872206,0.001397079
2897,0.0025485985,0.001258369,0.00087479956,0.00041542985,0.0029326552,0.0011866059,0.00087062246,0.0008754268,0.0014030046
2898,0.0025576067,0.0012554822,0.00087578385,0.00042634062,0.0029806483,0.0012024749,0.0008739836,0.0009041896,0.00141287
2899,0.0025720445,0.0012558365,0.0008770698,0.00043913838,0.003034397,0.0012248039,0.00087761215,0.00093198114,0.0014271784
2900,0.0025902358,0.0012600097,0.00087865593,0.00045157014,0.0030911257,0.0012540973,0.000881502,0.0009555264,0.0014463436
2901,0.0026105293,0.0012686222,0.00088053825,0.00046136885,0.003148009,0.0012905746,0.0008856454,0.00097178906,0.0014706828
2902,0.0026317264,0.001282194,0.00088271155,0.00046682073,0.00320298,0.0013342364,0.0008900336,0.0009787099,0.0015003945
2903,0.0026533962,0.0013011209,0.0008851627,0.00046711275,0.0032547256,0.0013846528,0.00089465117,0.00097542175,0.0015354842
2904,0.0026758886,0.0013254974,0.000887879,0.00046251225,0.003303143,0.0014410526,0.000899482,0.0009626083,0.0015757197
2905,0.002700063,0.0013550592,0.00089084514,0.00045415858,0.0033486765,0.0015021149,0.0009045121,0.00094204955,0.0016205616
2906,0.0027268797,0.0013890623,0.00089404493,0.0004437725,0.00339247,0.0015661991,0.0009097256,0.0009165452,0.0016691174
2907,0.0027568904,0.0014262564,0.0008974618,0.00043317222,0.0034353451,0.0016312626,0.0009151077,0.0008889748,0.0017201396
2908,0.002789833,0.0014649217,0.0009010785,0.00042383256,0.0034778505,0.001695018,0.0009206479,0.00086218456,0.0017720881
2909,0.0028245996,0.0015030614,0.00090488116,0.00041665725,0.0035195337,0.0017549441,0.00092633127,0.0008382584,0.0018232248
2910,0.0028592725,0.0015385414,0.0009088527,0.00041187843,0.0035594138,0.0018086436,0.0009321483,0.0008186218,0.0018718158
2911,0.00289164,0.0015694767,0.0009129789,0.00040918417,0.00359599,0.0018540262,0.00093808345,0.0008038801,0.0019163387
2912,0.0029196814,0.0015944261,0.0009172433,0.00040801198,0.0036277345,0.0018894147,0.0009441221,0.0007941976,0.0019557076
2913,0.002942234,0.0016126747,0.00092163024,0.00040792898,0.0036535414,0.0019138167,0.00095024594,0.00078947895,0.0019894314
2914,0.0029592572,0.001624397,0.00092612574,0.00040873452,0.003673107,0.0019271056,0.000956442,0.0007895595,0.0020177562
2915,0.002971976,0.0016306213,0.00093071774,0.00041063718,0.0036869037,0.0019298921,0.0009626929,0.00079431874,0.0020415953
2916,0.002982509,0.001633049,0.00093539414,0.00041406596,0.003696107,0.0019235663,0.000968984,0.0008035568,0.0020623463
2917,0.0029933015,0.0016337561,0.00094014744,0.0004193979,0.003702024,0.0019099524,0.00097530393,0.0008167677,0.0020816962
2918,0.0030064986,0.0016348704,0.00094497146,0.00042665674,0.0037058308,0.0018911929,0.0009816424,0.0008329953,0.0021013007
2919,0.0030234447,0.0016382944,0.0009498617,0.0004352886,0.0037080136,0.0018695232,0.0009879959,0.00085049454,0.0021225272
2920,0.003044288,0.0016453009,0.0009548173,0.00044416994,0.0037084045,0.0018469117,0.0009943587,0.00086713384,0.0021462431
2921,0.0030681274,0.0016565844,0.00095983193,0.000451711,0.0037060995,0.0018250693,0.0010007217,0.0008803085,0.002172736
2922,0.0030933633,0.0016721167,0.00096490467,0.000456342,0.0036999702,0.0018052596,0.0010070805,0.00088763,0.0022017146
2923,0.0031181776,0.0016913399,0.00097002723,0.00045681038,0.0036891403,0.0017883735,0.0010134318,0.000887335,0.0022324068
2924,0.0031411147,0.0017132033,0.0009751939,0.0004527175,0.003673397,0.0017749228,0.0010197626,0.0008787116,0.0022637267
2925,0.0031615288,0.0017364982,0.0009803957,0.00044463508,0.0036535298,0.001765107,0.0010260676,0.00086235517,0.002294455
2926,0.0031796908,0.0017599959,0.0009856264,0.00043406853,0.0036313522,0.001758817,0.0010323415,0.00084019377,0.0023234328
2927,0.0031965699,0.0017825386,0.000990877,0.00042315407,0.0036093725,0.0017558731,0.0010385782,0.0008149213,0.0023496659
2928,0.0032133881,0.0018031744,0.0009961457,0.00041406805,0.0035903824,0.0017559101,0.0010447792,0.00078969303,0.0023724071
2929,0.0032310758,0.0018211385,0.00100143,0.00040850719,0.0035766996,0.0017585017,0.0010509465,0.00076725136,0.0023911328
2930,0.0032497419,0.0018358212,0.0010067276,0.000407193,0.0035698013,0.0017631744,0.0010570845,0.0007495424,0.0024055154
2931,0.0032685164,0.0018467497,0.0010120388,0.00040972786,0.003569998,0.0017694101,0.0010631976,0.0007373903,0.002415362
2932,0.0032855575,0.0018535197,0.0010173616,0.00041467603,0.0035766263,0.0017767225,0.0010692897,0.0007306139,0.0024205523
2933,0.003298529,0.0018558124,0.0010226923,0.00042002407,0.0035883477,0.0017846556,0.0010753614,0.00072833046,0.0024210208
2934,0.003305192,0.0018534511,0.001028023,0.0004237179,0.0036036237,0.0017928143,0.0010814067,0.00072940264,0.0024167579
2935,0.0033040496,0.0018463911,0.0010333422,0.0004243164,0.00362148,0.0018009326,0.0010874135,0.00073313375,0.0024078325
2936,0.003294883,0.0018348409,0.0010386353,0.00042140693,0.0036418745,0.0018090018,0.0010933725,0.00073950033,0.0023943898
2937,0.003278792,0.0018191652,0.001043884,0.00041574275,0.0036656284,0.0018170731,0.0010992567,0.0007492986,0.0023766865
2938,0.003258073,0.0017999749,0.0010490688,0.0004090291,0.0036944877,0.001825469,0.0011050478,0.00076397095,0.0023550426
2939,0.0032355227,0.0017779439,0.0010541723,0.00040340654,0.0037301397,0.0018345527,0.001110721,0.00078486593,0.0023298312
2940,0.0032138482,0.0017538276,0.0010591738,0.0004008469,0.003774142,0.0018449007,0.0011162561,0.000812985,0.0023014378
2941,0.003194985,0.0017283984,0.0010640558,0.00040253066,0.0038267504,0.0018570139,0.0011216288,0.00084810774,0.0022702387
2942,0.0031798068,0.0017024036,0.0010688016,0.00040860137,0.0038871055,0.0018714098,0.001126818,0.0008888778,0.0022366233
2943,0.0031680167,0.0016765997,0.0010733918,0.00041802513,0.0039530294,0.0018885722,0.0011318013,0.0009326559,0.0022010258
2944,0.0031585216,0.0016517533,0.0010778054,0.00042896284,0.0040213983,0.0019088591,0.0011365567,0.00097598246,0.0021639683
2945,0.0031499413,0.0016286814,0.0010820254,0.00043923446,0.004088655,0.0019324444,0.0011410604,0.0010151505,0.0021261116
2946,0.0031411108,0.0016082383,0.001086029,0.00044684333,0.004151576,0.0019593628,0.0011452918,0.0010469214,0.0020882473
2947,0.003131585,0.0015912575,0.0010897968,0.00045053076,0.004207729,0.001989341,0.0011492334,0.0010691544,0.0020512564
2948,0.0031218,0.0015784639,0.0010933091,0.0004500269,0.004255872,0.0020218173,0.001152862,0.0010811929,0.002016002
2949,0.0031128454,0.0015702576,0.0010965517,0.00044603625,0.0042958725,0.0020558666,0.0011561678,0.001083838,0.0019832049
2950,0.0031062053,0.0015666758,0.0010995055,0.00044002396,0.004328365,0.0020901468,0.0011591366,0.0010790814,0.0019532854
2951,0.003103075,0.0015672222,0.0011021582,0.0004336947,0.0043545095,0.0021229978,0.0011617607,0.001069751,0.0019262767
2952,0.0031039645,0.001570886,0.0011044975,0.00042858117,0.0043753115,0.002152431,0.0011640338,0.0010588467,0.0019017553
2953,0.0031083901,0.0015761966,0.0011065119,0.00042568136,0.004391278,0.0021762887,0.0011659449,0.0010490448,0.0018789168
2954,0.0031148621,0.0015813665,0.0011081897,0.00042530597,0.0044024396,0.0021923943,0.0011674914,0.0010425537,0.0018566655
2955,0.003121253,0.0015846211,0.0011095176,0.00042711425,0.004408121,0.002198684,0.0011686638,0.0010407732,0.0018338194
2956,0.003125251,0.0015843654,0.0011104881,0.00043039737,0.004407747,0.0021936444,0.0011694599,0.0010446429,0.0018093543
2957,0.0031250853,0.0015795955,0.0011110869,0.00043440284,0.0044009197,0.002176415,0.0011698678,0.0010546369,0.0017826302
2958,0.0031199455,0.0015699842,0.0011113099,0.00043865148,0.0043877535,0.0021468194,0.001169886,0.0010710483,0.0017535414
2959,0.003110329,0.0015560803,0.0011111534,0.0004430952,0.0043691187,0.0021056577,0.0011695153,0.0010939458,0.001722606
2960,0.0030978532,0.0015391208,0.0011106203,0.0004481119,0.004346614,0.0020545206,0.0011687563,0.0011233367,0.0016909062
2961,0.003084899,0.0015209164,0.0011097172,0.0004542653,0.0043219477,0.0019956368,0.0011676161,0.001158695,0.0016599271
2962,0.0030739428,0.0015034935,0.0011084527,0.00046199665,0.0042965924,0.0019316733,0.0011661028,0.0011988166,0.001631328
2963,0.0030670103,0.0014888074,0.0011068395,0.00047136346,0.0042714057,0.0018653921,0.0011642262,0.0012417876,0.0016066739
2964,0.003065166,0.0014784429,0.0011048933,0.00048183004,0.004246329,0.0017994726,0.0011620007,0.0012848559,0.0015872398
2965,0.0030684168,0.0014734488,0.0011026291,0.000492339,0.004220363,0.0017362627,0.0011594376,0.0013246629,0.0015738443
2966,0.0030758542,0.0014742234,0.0011000664,0.0005015645,0.0041919653,0.0016777166,0.0011565554,0.0013576932,0.0015668024
2967,0.0030860724,0.0014805985,0.0010972248,0.0005082494,0.0041594263,0.0016252239,0.001153369,0.0013808332,0.0015659439
2968,0.0030976622,0.0014919011,0.0010941273,0.0005116337,0.0041214973,0.0015796417,0.0011499032,0.0013919526,0.0015706967
2969,0.003109803,0.0015072133,0.0010907974,0.0005117924,0.004077832,0.0015414066,0.0011461776,0.0013902478,0.0015802305
2970,0.003122365,0.0015254514,0.0010872605,0.00050965324,0.0040294076,0.0015104801,0.0011422199,0.0013767077,0.0015935758
2971,0.003136099,0.0015456177,0.0010835418,0.0005069396,0.003978246,0.0014864727,0.0011380567,0.0013537166,0.0016097457
2972,0.0031522394,0.0015668726,0.001079663,0.0005057038,0.0039270753,0.0014687028,0.0011337124,0.0013246599,0.0016278151
2973,0.0031719792,0.0015885342,0.0010756451,0.00050779985,0.0038790624,0.0014563333,0.0011292126,0.0012935166,0.0016469678
2974,0.0031960441,0.001610172,0.0010715034,0.00051436876,0.0038367808,0.0014483301,0.0011245753,0.0012638754,0.0016664633
2975,0.0032242115,0.0016314449,0.0010672513,0.00052551524,0.003802023,0.0014436016,0.0011198177,0.0012386036,0.0016856168
2976,0.0032551405,0.0016521128,0.0010628987,0.00054012885,0.0037755324,0.0014410329,0.0011149541,0.0012195456,0.0017037542
2977,0.0032865775,0.0016719416,0.0010584488,0.00055618706,0.0037570496,0.0014395766,0.0011099947,0.0012074781,0.0017202006
2978,0.0033158292,0.0016907364,0.0010539077,0.00057118526,0.0037455442,0.0014382177,0.001104948,0.0012023783,0.0017342931
2979,0.003340323,0.0017083123,0.0010492816,0.000582729,0.0037397398,0.0014361086,0.0010998202,0.0012038108,0.0017454205
2980,0.003358242,0.0017244682,0.0010445766,0.0005891972,0.0037388054,0.0014326782,0.0010946242,0.001211503,0.0017530513
2981,0.0033690468,0.0017391102,0.0010398015,0.000590135,0.0037424052,0.0014275479,0.0010893685,0.0012254888,0.0017567903
2982,0.003373458,0.0017521249,0.0010349631,0.0005863699,0.003750903,0.0014206148,0.001084059,0.0012462293,0.0017564005
2983,0.0033732962,0.001763417,0.0010300734,0.00057980575,0.003765164,0.0014120891,0.0010787083,0.0012743664,0.0017518046
2984,0.0033708727,0.0017729088,0.0010251394,0.0005728245,0.0037860018,0.0014023834,0.0010733181,0.0013103002,0.0017430751
2985,0.0033683681,0.0017804693,0.0010201684,0.0005677303,0.0038136467,0.0013920836,0.0010678928,0.0013536703,0.0017304192
2986,0.0033672142,0.0017859507,0.0010151702,0.00056609325,0.0038473783,0.0013819415,0.0010624377,0.0014029994,0.0017141402
2987,0.003367831,0.001789264,0.0010101484,0.0005684185,0.0038852268,0.001372751,0.0010569503,0.0014555255,0.0016946938
2988,0.0033696014,0.0017903906,0.001005108,0.0005741028,0.0039243093,0.00136539,0.0010514327,0.0015074868,0.0016726743
2989,0.0033712052,0.0017894782,0.0010000553,0.0005816716,0.0039611,0.0013606977,0.0010458848,0.0015545174,0.0016488717
2990,0.0033711302,0.0017869405,0.0009949957,0.0005891941,0.003992145,0.0013595531,0.0010403086,0.001592283,0.0016242564
2991,0.003368295,0.0017834611,0.0009899293,0.0005949046,0.0040147416,0.0013626631,0.0010347061,0.0016173723,0.0015999839
2992,0.0033623665,0.001779889,0.000984862,0.0005976155,0.0040274137,0.0013705413,0.0010290783,0.0016277939,0.0015773055
2993,0.0033539594,0.0017771858,0.0009797917,0.00059698196,0.004030241,0.0013834619,0.0010234283,0.0016233512,0.0015574183
2994,0.003344389,0.0017761935,0.0009747116,0.0005934837,0.0040244996,0.0014012876,0.0010177507,0.0016054612,0.0015412713
2995,0.0033351867,0.0017773848,0.00096961315,0.00058818876,0.0040126145,0.0014234431,0.001012044,0.0015771275,0.0015294207
2996,0.0033276319,0.0017808161,0.00096448034,0.0005823355,0.0039970637,0.0014488014,0.0010062951,0.0015419672,0.0015218754
2997,0.0033276319,0.0017808161,0.00096448034,0.0005823355,0.0039970637,0.0014488014,0.0010062951,0.0015419672,0.0015218754
2998,0.0033083763,0.0017673277,0.0009644407,0.0005766078,0.0039662486,0.0014574629,0.0010060811,0.0015027043,0.0015187718
2999,0.0032881084,0.0017520031,0.0009642257,0.00057187956,0.003933823,0.0014644437,0.001005695,0.0014636845,0.0015154168
3000,0.0032666372,0.0017346836,0.00096382335,0.0005681304,0.003901419,0.0014690695,0.001005128,0.0014272213,0.0015114367
3001,0.003243399,0.0017153013,0.0009632268,0.0005648711,0.0038699603,0.0014707759,0.001004378,0.0013948064,0.0015065303
3002,0.0032177737,0.0016939181,0.0009624309,0.00056142476,0.0038400954,0.0014692852,0.0010034405,0.0013673698,0.0015005511
3003,0.0031893142,0.0016707818,0.00096143107,0.0005571013,0.0038121142,0.0014645364,0.0010023166,0.0013452612,0.0014935476
3004,0.00315805,0.0016463834,0.00096023554,0.0005514309,0.0037862465,0.0014568049,0.0010010119,0.0013284297,0.0014857907
3005,0.003124555,0.0016213611,0.0009588501,0.00054434396,0.0037627048,0.0014466345,0.0009995342,0.0013165363,0.0014777529
3006,0.0030899397,0.0015964784,0.0009572882,0.000536173,0.0037418404,0.0014348227,0.0009978932,0.0013091244,0.0014700178
3007,0.0030554896,0.0015724708,0.00095556595,0.00052745285,0.003723695,0.0014222073,0.0009961043,0.001305383,0.0014631907
3008,0.0030224947,0.0015499633,0.0009537025,0.000518829,0.0037082515,0.0014097431,0.0009941815,0.0013043268,0.0014577836
3009,0.0029918158,0.001529333,0.0009517155,0.0005107674,0.0036950402,0.0013982905,0.0009921379,0.0013046118,0.0014541132
3010,0.0029637737,0.0015106548,0.00094962365,0.00050349504,0.003683025,0.0013885313,0.0009899884,0.0013045053,0.0014522546
3011,0.0029380773,0.0014937602,0.0009474472,0.00049686985,0.0036709686,0.0013810076,0.0009877448,0.0013022162,0.001452031
3012,0.0029139714,0.0014782383,0.0009451993,0.0004905339,0.0036573724,0.0013760733,0.0009854202,0.0012958788,0.0014530563
3013,0.002890471,0.0014635598,0.0009428971,0.00048401396,0.0036409027,0.0013738716,0.0009830247,0.0012840065,0.0014548042
3014,0.0028666877,0.0014491978,0.0009405499,0.00047694004,0.003620744,0.0013744988,0.0009805633,0.0012656818,0.0014567323
3015,0.0028420964,0.0014347367,0.00093816564,0.0004691941,0.0035966816,0.0013778934,0.0009780464,0.0012407419,0.0014583585
3016,0.0028166836,0.0014199659,0.0009357493,0.00046096835,0.0035693087,0.0013839822,0.00097547425,0.0012098524,0.0014593692
3017,0.0027909912,0.0014049126,0.0009333007,0.00045277795,0.0035399192,0.0013926815,0.0009728473,0.0011743903,0.0014596466
3018,0.0027658555,0.0013898235,0.00093081594,0.0004452161,0.0035104123,0.0014039209,0.0009701666,0.0011363247,0.00145925
3019,0.002742184,0.0013750624,0.0009282853,0.00043883632,0.0034827252,0.0014175898,0.0009674251,0.0010977103,0.0014584291
3020,0.002720753,0.0013611136,0.00092570117,0.00043393817,0.0034587556,0.0014336684,0.00096461555,0.0010604718,0.0014575007
3021,0.002701852,0.0013483694,0.0009230476,0.00043043485,0.0034398767,0.0014519612,0.00096173224,0.0010261835,0.0014568205
3022,0.0026853455,0.0013371732,0.00092030934,0.00042786295,0.0034268596,0.0014722896,0.00095875986,0.0009958103,0.0014567147
3023,0.0026706778,0.00132773,0.0009174724,0.00042547536,0.0034199683,0.0014944774,0.0009556907,0.0009698002,0.001457458
3024,0.0026571068,0.0013200871,0.00091452134,0.0004224984,0.003419125,0.0015182813,0.00095251366,0.00094832986,0.0014592282
3025,0.0026439857,0.001314213,0.0009114451,0.00041832752,0.0034238314,0.0015434484,0.0009492216,0.0009311615,0.00146216
3026,0.0026309567,0.0013099753,0.00090823666,0.00041274476,0.0034338173,0.0015697867,0.00094580895,0.0009182217,0.001466337
3027,0.002618183,0.0013072701,0.0009048901,0.00040602262,0.0034487098,0.0015970935,0.00094226876,0.0009093476,0.0014718379
3028,0.0026062615,0.0013059843,0.00090140617,0.0003988709,0.0034685035,0.001625317,0.0009386031,0.0009045833,0.0014787429
3029,0.0025960985,0.0013060521,0.00089778745,0.00039225895,0.0034929945,0.0016543657,0.00093481265,0.00090381614,0.0014871294
3030,0.0025886756,0.0013074579,0.00089403987,0.00038717786,0.0035219917,0.0016842865,0.00093090144,0.0009068037,0.001497082
3031,0.002584733,0.0013101859,0.00089016964,0.00038437755,0.0035548843,0.0017151259,0.00092686573,0.00091289275,0.0015086557
3032,0.0025845873,0.001314292,0.0008861845,0.00038411087,0.0035906513,0.0017469298,0.00092271494,0.0009210065,0.001521881
3033,0.0025879347,0.0013197649,0.00088209554,0.00038607433,0.0036276234,0.0017796482,0.0009184512,0.0009295239,0.0015367413
3034,0.0025940395,0.0013266483,0.0008779102,0.0003894811,0.0036639068,0.0018132475,0.0009140771,0.00093658234,0.0015531705
3035,0.0026017765,0.0013349275,0.00087363797,0.00039321117,0.0036973385,0.0018474864,0.00090959715,0.00094025483,0.0015710633
3036,0.0026100427,0.0013446631,0.0008692886,0.00039609114,0.0037259406,0.001882162,0.0009050168,0.0009387618,0.0015902901
3037,0.0026179147,0.0013558394,0.00086486863,0.00039720666,0.0037481855,0.0019167932,0.0009003434,0.0009310487,0.0016106926
3038,0.002624922,0.0013684616,0.00086038397,0.00039607633,0.0037632436,0.0019508572,0.00089557964,0.0009168067,0.0016320875
3039,0.0026310675,0.0013824792,0.00085584074,0.00039274766,0.0037709742,0.0019836607,0.0008907305,0.00089658314,0.0016542637
3040,0.0026367677,0.0013977326,0.0008512384,0.00038779675,0.0037719286,0.002014465,0.00088580255,0.00087166106,0.0016769331
3041,0.0026426145,0.001413963,0.00084657513,0.0003820762,0.0037670857,0.0020424102,0.00088079507,0.0008438806,0.0016997433
3042,0.002649113,0.0014307222,0.00084184826,0.0003765426,0.0037575364,0.0020665813,0.00087570923,0.00081524573,0.0017222278
3043,0.0026564505,0.0014474217,0.0008370482,0.00037198045,0.00374419,0.002086027,0.0008705424,0.0007876206,0.0017438335
3044,0.0026643919,0.0014633877,0.0008321719,0.00036883206,0.0037275928,0.0020999284,0.0008652935,0.0007623708,0.0017639489
3045,0.0026722287,0.0014778913,0.0008272104,0.00036712718,0.0037079824,0.0021075509,0.00085996423,0.0007404674,0.0017819465
3046,0.0026790113,0.0014902361,0.00082216173,0.00036661362,0.0036851363,0.0021083523,0.0008545552,0.00072222884,0.0017972675
3047,0.0026838384,0.001499946,0.00081702834,0.00036686414,0.0036588921,0.0021021198,0.00084907294,0.0007076994,0.0018095018
3048,0.0026860498,0.0015067614,0.0008118156,0.00036747276,0.0036291017,0.0020889598,0.0008435259,0.00069661596,0.0018184393
3049,0.0026855003,0.0015107226,0.0008065369,0.0003682408,0.0035959259,0.0020693582,0.00083792687,0.0006886409,0.0018241204
3050,0.0026825785,0.0015121781,0.0008012101,0.0003691902,0.003559943,0.0020440572,0.0008322949,0.000683591,0.0018267981
3051,0.002678076,0.0015116316,0.00079585635,0.00037058798,0.0035219337,0.002014092,0.0008266487,0.00068119296,0.0018268926
3052,0.0026730094,0.0015097617,0.0007905017,0.00037274612,0.0034827767,0.0019806451,0.0008210071,0.00068112434,0.0018249023
3053,0.002668262,0.0015071757,0.0007851722,0.0003759139,0.003443249,0.0019448623,0.0008153945,0.0006829921,0.0018212934
3054,0.0026642866,0.0015043309,0.0007798973,0.0003800583,0.0034038613,0.0019079439,0.0008098295,0.0006860878,0.0018164222
3055,0.0026610615,0.0015015058,0.0007747055,0.0003848503,0.0033646415,0.0018708479,0.00080433674,0.0006894569,0.001810464
3056,0.002657978,0.0014987066,0.0007696224,0.0003896491,0.0033251792,0.0018343035,0.00079893036,0.0006919454,0.0018034142
3057,0.0026541022,0.0014957343,0.0007646741,0.0003936937,0.0032849475,0.0017989423,0.00079363526,0.00069236994,0.0017950961
3058,0.002648405,0.0014922237,0.00075988367,0.0003962976,0.003243394,0.0017650584,0.00078846404,0.00068987167,0.0017852464
3059,0.0026400469,0.0014877662,0.0007552689,0.00039701187,0.003200254,0.0017329172,0.00078343466,0.00068390206,0.0017735754
3060,0.0026286426,0.0014819895,0.00075084605,0.00039580697,0.0031557514,0.0017025798,0.00077856093,0.0006746108,0.0017598665
3061,0.0026143068,0.0014745996,0.00074662315,0.00039308408,0.0031104428,0.0016740311,0.00077384844,0.000662563,0.0017440072
3062,0.0025976426,0.0014654875,0.00074260234,0.00038955276,0.0030654413,0.0016472042,0.0007693058,0.0006489314,0.0017260048
3063,0.0025794578,0.0014546014,0.0007387802,0.0003860762,0.0030219574,0.0016220353,0.0007649314,0.0006349906,0.0017059732
3064,0.0025604889,0.0014419933,0.00073514594,0.0003833495,0.0029810485,0.001598352,0.0007607212,0.00062197534,0.0016840931
3065,0.0025412198,0.001427743,0.00073168543,0.0003817915,0.0029434427,0.001575956,0.00075666956,0.0006108173,0.0016605416
3066,0.002521656,0.0014119174,0.00072838133,0.00038135733,0.0029094073,0.0015546615,0.000752764,0.0006019818,0.0016354789
3067,0.0025014577,0.0013945653,0.0007252164,0.00038167607,0.0028787185,0.0015341954,0.0007489954,0.0005955276,0.0016090084
3068,0.0024799455,0.0013756667,0.0007221736,0.00038210506,0.0028508538,0.0015142936,0.00074535294,0.0005912074,0.0015811676
3069,0.0024565367,0.0013552585,0.00071924075,0.00038203763,0.0028252094,0.0014947343,0.00074182777,0.00058864726,0.0015519916
3070,0.002430858,0.0013333752,0.0007164082,0.00038107467,0.0028013485,0.0014753109,0.0007384195,0.0005876181,0.0015215192
3071,0.002403053,0.0013101666,0.0007136744,0.00037921208,0.0027791637,0.0014558915,0.0007351242,0.0005881479,0.0014898456
3072,0.0023737424,0.0012858514,0.0007110399,0.00037685124,0.002758884,0.0014364114,0.0007319455,0.0005905272,0.0014571451
3073,0.0023439822,0.0012607765,0.00070851366,0.00037469194,0.0027410206,0.0014169096,0.0007288886,0.0005952226,0.0014236872
3074,0.002314975,0.0012353669,0.00070610846,0.0003734996,0.0027260524,0.0013974396,0.00072596164,0.0006026513,0.0013898148
3075,0.0022877734,0.001210059,0.0007038393,0.00037387502,0.0027142342,0.001378109,0.0007231757,0.00061294955,0.0013559313
3076,0.0022630885,0.0011853288,0.0007017239,0.0003760356,0.0027054101,0.0013590383,0.0007205432,0.00062582863,0.0013224692
3077,0.0022411004,0.0011616036,0.00069978175,0.0003797151,0.0026988678,0.0013403612,0.00071807776,0.00064042886,0.0012898816
3078,0.0022214968,0.0011392932,0.00069803116,0.00038417242,0.0026934398,0.0013221827,0.0007157901,0.0006554671,0.0012586148
3079,0.00220365,0.0011187595,0.0006964884,0.00038840223,0.002687583,0.0013045579,0.0007136907,0.0006693343,0.001229104
3080,0.0021868213,0.0011003152,0.00069516746,0.0003913386,0.0026799063,0.0012875814,0.00071179256,0.0006805324,0.0012017721
3081,0.0021704498,0.0010842383,0.00069407694,0.00039213456,0.0026691714,0.0012712763,0.0007101005,0.0006877949,0.0011769965
3082,0.0021543293,0.0010707488,0.0006932228,0.00039035783,0.0026547567,0.0012556281,0.0007086206,0.000690508,0.0011550928
3083,0.0021386556,0.0010599765,0.0006926014,0.0003860778,0.0026365526,0.001240542,0.00070735154,0.000688659,0.0011362773
3084,0.0021239782,0.0010519379,0.00069220475,0.0003798355,0.0026152018,0.0012260083,0.0007062904,0.0006829031,0.0011206222
3085,0.0021110338,0.0010465162,0.00069202064,0.00037249687,0.002591569,0.001211813,0.0007054289,0.0006743272,0.0011080332
3086,0.0021004237,0.0010434,0.00069203036,0.0003649933,0.0025669052,0.0011977869,0.0007047559,0.0006643625,0.0010982141
3087,0.0020924942,0.0010421402,0.0006922132,0.00035814088,0.0025421844,0.0011836293,0.000704259,0.0006542963,0.0010907011
3088,0.0020871786,0.001042176,0.00069254724,0.0003524552,0.002518333,0.0011691644,0.0007039213,0.0006452472,0.0010849005
3089,0.002084022,0.0010429205,0.00069301063,0.00034809086,0.0024958868,0.0011541679,0.00070372963,0.00063798926,0.0010801757
3090,0.0020823446,0.0010438495,0.00069358444,0.00034491075,0.0024751269,0.0011385521,0.0007036718,0.00063290313,0.001075919
3091,0.0020814342,0.0010445623,0.0006942527,0.00034261914,0.0024563014,0.0011223609,0.0007037351,0.0006302054,0.0010716695
3092,0.0020808086,0.0010449192,0.000695003,0.00034088638,0.0024396149,0.0011058288,0.0007039131,0.00062987296,0.0010671995
3093,0.0020803588,0.0010450308,0.00069583155,0.00033949633,0.0024254257,0.0010893351,0.00070420094,0.00063188956,0.0010625317
3094,0.0020804275,0.0010452608,0.00069673895,0.00033842772,0.0024143069,0.0010734714,0.0007045996,0.0006362358,0.0010579933
3095,0.0020817998,0.0010462318,0.0006977299,0.00033783814,0.0024068286,0.0010589005,0.00070511113,0.00064281694,0.001054138
3096,0.0020853132,0.0010485889,0.0006988166,0.00033790775,0.0024035983,0.0010463517,0.00070574356,0.0006515031,0.0010516737
3097,0.0020917905,0.0010530183,0.0007000156,0.00033875668,0.0024047445,0.0010364023,0.000706506,0.00066183624,0.0010513718
3098,0.002101765,0.0010600662,0.0007013428,0.00034035597,0.0024102496,0.0010296557,0.0007074086,0.0006731853,0.0010539547
3099,0.002115268,0.0010700773,0.00070281746,0.00034237324,0.002419428,0.001026461,0.0007084623,0.00068450475,0.0010600025
3100,0.0021319147,0.0010831628,0.0007044585,0.0003442933,0.002431248,0.0010269424,0.0007096772,0.0006946285,0.0010699057
3101,0.0021509617,0.0010991761,0.0007062796,0.00034550604,0.002444407,0.001031068,0.00071106124,0.0007022778,0.0010838353
3102,0.002171545,0.0011177773,0.00070828927,0.00034547847,0.0024576017,0.0010385643,0.00071261724,0.0007064203,0.0011017456
3103,0.0021929068,0.0011384891,0.0007104931,0.00034392468,0.0024698176,0.0010490526,0.000714348,0.00070641696,0.0011234094
3104,0.0022145603,0.0011607993,0.0007128873,0.00034087358,0.0024803816,0.001061996,0.000716245,0.0007021406,0.0011484566
3105,0.0022364669,0.0011842264,0.0007154617,0.0003367787,0.0024892627,0.0010768354,0.0007183011,0.00069412624,0.0011764261
3106,0.0022588805,0.0012083104,0.0007182003,0.00033236988,0.002496808,0.0010929559,0.00072050124,0.0006833509,0.0012067758
3107,0.0022822756,0.0012327253,0.0007210805,0.00032846985,0.0025038319,0.0011098209,0.0007228273,0.0006711836,0.00123893
3108,0.0023070904,0.0012572376,0.0007240748,0.0003257781,0.0025111048,0.0011268713,0.0007252561,0.00065897725,0.0012722644
3109,0.0023334622,0.0012816135,0.000727154,0.00032469456,0.0025192853,0.0011436164,0.0007277692,0.00064789975,0.0013061367
3110,0.0023611437,0.0013056905,0.000730287,0.0003251662,0.0025286763,0.0011595963,0.00073033787,0.0006387421,0.0013398618
3111,0.0023894578,0.0013292646,0.00073344517,0.00032674795,0.0025391718,0.0011743888,0.0007329441,0.00063183904,0.0013727377
3112,0.0024174373,0.0013521692,0.00073660095,0.0003286669,0.00255042,0.0011876485,0.00073556346,0.0006272078,0.0014040907
3113,0.0024440526,0.0013741951,0.00073972746,0.00033013005,0.0025618826,0.0011990767,0.00073817855,0.0006246272,0.0014333022
3114,0.0024684486,0.0013951657,0.0007428074,0.0003304757,0.0025730385,0.0012084177,0.000740774,0.00062384666,0.0014598652
3115,0.0024902052,0.00141494,0.0007458279,0.00032943723,0.0025836644,0.0012155357,0.0007433387,0.0006247899,0.0014834427
3116,0.00250941,0.0014334299,0.00074878155,0.00032719865,0.0025937618,0.0012203462,0.0007458683,0.00062754727,0.0015038839
3117,0.0025266476,0.0014506119,0.00075167156,0.0003243642,0.0026036568,0.0012229197,0.00074836245,0.0006323747,0.0015212484
3118,0.0025427297,0.0014664636,0.00075450557,0.0003217606,0.0026137019,0.0012232915,0.0007508241,0.0006395862,0.0015357729
3119,0.0025585624,0.0014810411,0.0007572992,0.0003202223,0.0026241834,0.0012216758,0.0007532654,0.0006492421,0.001547846
3120,0.0025746962,0.00149433,0.0007600704,0.00032029572,0.0026348967,0.001218249,0.0007556983,0.00066094944,0.0015579389
3121,0.0025912654,0.001506327,0.0007628389,0.00032209943,0.0026453168,0.0012132367,0.000758133,0.0006739471,0.0015665703
3122,0.0026079202,0.0015170219,0.00076562696,0.0003252715,0.0026543832,0.0012068958,0.00076058833,0.00068689906,0.0015742582
3123,0.002623912,0.0015263937,0.00076845154,0.00032906674,0.0026608023,0.0011994845,0.0007630731,0.00069824484,0.0015814867
3124,0.0026382925,0.0015344096,0.00077132747,0.00033255562,0.0026632296,0.0011912687,0.0007655992,0.00070636166,0.001588681
3125,0.002650295,0.0015411391,0.0007742625,0.0003348933,0.0026606852,0.0011825743,0.00076817116,0.00070993963,0.0015961922
3126,0.0026594761,0.0015466815,0.00077726005,0.0003355346,0.0026527094,0.0011736925,0.00077079074,0.000708226,0.001604265
3127,0.002665842,0.001551128,0.000780314,0.00033439993,0.0026395866,0.0011649146,0.0007734557,0.0007012164,0.0016130114
3128,0.0026698383,0.001554586,0.0007834158,0.0003318364,0.0026223212,0.0011565266,0.00077616086,0.0006896339,0.0016223852
3129,0.0026722208,0.0015571129,0.0007865505,0.00032855733,0.0026023032,0.0011486597,0.00077889935,0.00067474414,0.0016321286
3130,0.0026736488,0.0015585764,0.00078969926,0.00032537323,0.002581148,0.0011413988,0.0007816571,0.00065809215,0.0016417849
3131,0.0026745966,0.001558754,0.00079284137,0.00032300132,0.0025603806,0.0011347219,0.0007844221,0.0006412366,0.0016506948
3132,0.002675089,0.0015572696,0.00079595414,0.00032186537,0.0025410547,0.0011284789,0.00078718277,0.0006253931,0.001658049
3133,0.0026746488,0.0015536132,0.000799018,0.0003220176,0.0025238032,0.001122462,0.0007899272,0.00061141397,0.0016629786
3134,0.0026724914,0.0015472875,0.0008020133,0.00032319067,0.002508728,0.0011164217,0.0007926429,0.0005996634,0.0016646666
3135,0.0026677838,0.0015379069,0.00080492377,0.0003249531,0.0024956132,0.0011101622,0.00079532166,0.00059012935,0.0016624758
3136,0.002659882,0.0015252599,0.0008077405,0.00032688177,0.0024840864,0.0011035133,0.00079795806,0.00058261503,0.0016560405
3137,0.0026485564,0.0015093893,0.0008104572,0.00032870975,0.0024739332,0.0010964978,0.0008005464,0.000576889,0.0016453719
3138,0.0026342021,0.0014906537,0.000813073,0.00033047536,0.0024649464,0.0010892035,0.0008030882,0.00057265465,0.001630857
3139,0.0026177187,0.0014696785,0.00081559387,0.0003324463,0.0024572955,0.0010818071,0.00080558547,0.000569903,0.0016132222
3140,0.0026002917,0.0014472182,0.0008180316,0.00033504184,0.0024511078,0.0010746038,0.00080804405,0.00056846003,0.0015934503
3141,0.0025831435,0.0014241023,0.00082040107,0.00033864015,0.0024463655,0.0010678066,0.0008104688,0.00056809,0.0015726191
3142,0.0025671928,0.0014010598,0.0008227174,0.0003434157,0.0024429245,0.0010616103,0.0008128699,0.00056844443,0.0015517839
3143,0.0025529545,0.001378703,0.00082499447,0.0003492569,0.0024402724,0.0010561498,0.0008152505,0.00056887214,0.0015318445
3144,0.0025403565,0.0013573574,0.0008272495,0.00035574965,0.002437464,0.0010512965,0.00081761664,0.0005685507,0.0015134746
3145,0.0025289683,0.0013371785,0.00082948944,0.0003623002,0.0024335757,0.0010469299,0.0008199687,0.00056667725,0.0014970814
3146,0.0025181593,0.0013181034,0.0008317216,0.00036833435,0.0024276841,0.0010427472,0.000822305,0.0005626319,0.0014828092
3147,0.002507445,0.0013000254,0.000833944,0.00037347543,0.0024191963,0.0010384545,0.0008246184,0.0005561234,0.0014706091
3148,0.0024965634,0.0012827301,0.00083614973,0.00037768346,0.0024080449,0.0010337222,0.00082689966,0.000547423,0.0014602706
3149,0.0024857563,0.0012661067,0.00083832873,0.00038132074,0.0023947319,0.0010283263,0.0008291351,0.00053727045,0.0014515076
3150,0.0024755953,0.0012501029,0.0008404636,0.0003850288,0.0023801685,0.001022045,0.00083131064,0.00052681286,0.0014440024
3151,0.0024669156,0.0012347683,0.0008425357,0.00038961164,0.0023656061,0.0010148697,0.0008334099,0.0005173266,0.0014374465
3152,0.0024604811,0.0012202227,0.000844523,0.00039573543,0.0023521397,0.0010068377,0.00083541713,0.00050988497,0.0014315632
3153,0.0024567402,0.0012065998,0.00084640295,0.00040373736,0.0023406036,0.0009980772,0.00083731516,0.00050521124,0.0014260958
3154,0.002455729,0.0011940727,0.0008481545,0.0004135019,0.002331281,0.0009887831,0.0008390897,0.0005034083,0.0014208267
3155,0.0024569698,0.0011827493,0.0008497555,0.00042446487,0.0023239509,0.0009791885,0.0008407303,0.00050403195,0.0014155762
3156,0.0024596516,0.0011727253,0.00085119007,0.00043573626,0.0023178584,0.00096952927,0.00084222225,0.0005061068,0.0014102117
3157,0.0024628525,0.0011640256,0.00085244456,0.00044638218,0.0023122956,0.00096017297,0.0008435625,0.00050856016,0.0014046693
3158,0.0024657606,0.0011566635,0.00085350947,0.00045558758,0.002306382,0.0009512866,0.0008447426,0.00051035284,0.0013989614
3159,0.0024680232,0.001150645,0.0008543814,0.00046299683,0.002299745,0.00094319525,0.00084576174,0.000510788,0.0013931973
3160,0.0024697536,0.0011459785,0.00085506454,0.00046871067,0.0022924447,0.00093611627,0.00084662274,0.00050970557,0.0013875791
3161,0.002471597,0.0011426773,0.0008555654,0.0004733543,0.002285048,0.0009302842,0.00084732915,0.00050743466,0.0013823801
3162,0.0024744752,0.0011407549,0.0008558952,0.00047782497,0.002278393,0.00092587667,0.00084788824,0.000504628,0.0013779161
3163,0.002479315,0.0011401831,0.00085607247,0.00048305962,0.0022734716,0.0009230258,0.0008483099,0.0005021359,0.0013744958
3164,0.0024868215,0.0011409454,0.00085611356,0.0004897626,0.0022710182,0.0009217931,0.0008486015,0.00050062354,0.0013724
3165,0.002497187,0.0011429524,0.00085603475,0.00049819984,0.0022714469,0.00092223426,0.00084877375,0.00050043885,0.0013718536
3166,0.0025101593,0.0011461603,0.00085585716,0.0005081416,0.0022746883,0.00092434295,0.0008488367,0.0005015087,0.0013730227
3167,0.002525047,0.0011505014,0.00085559324,0.0005189523,0.0022803429,0.0009281162,0.0008487957,0.000503431,0.0013760257
3168,0.0025409828,0.0011559982,0.0008552567,0.00052972796,0.002287745,0.0009335242,0.00084865914,0.0005055616,0.0013809613
3169,0.0025571866,0.001162743,0.0008548567,0.0005395871,0.0022963162,0.00094058306,0.0008484309,0.0005073023,0.0013879043
3170,0.0025731688,0.0011708863,0.00085439964,0.00054788275,0.0023056846,0.0009492772,0.0008481187,0.0005082887,0.0013969361
3171,0.002588914,0.0011806338,0.000853888,0.0005543923,0.0023158318,0.00095960154,0.00084772275,0.0005085076,0.001408093
3172,0.0026047858,0.0011921652,0.0008533229,0.00055929786,0.0023270391,0.00097153534,0.00084724964,0.00050825416,0.0014213591
3173,0.002621385,0.0012055398,0.00085270015,0.0005631452,0.0023396588,0.0009848953,0.0008467016,0.0005080618,0.0014366022
3174,0.0026392632,0.0012206535,0.0008520167,0.00056659296,0.002354097,0.000999475,0.0008460817,0.0005085402,0.0014535248
3175,0.0026586752,0.0012371584,0.00085126585,0.0005702509,0.0023703105,0.001014852,0.00084539474,0.00051006366,0.0014716559
3176,0.002679341,0.0012544541,0.0008504388,0.00057444815,0.002387852,0.0010305068,0.0008446421,0.00051270303,0.0014903316
3177,0.0027005104,0.001271754,0.0008495303,0.0005792262,0.0024057494,0.0010457968,0.00084382587,0.00051612675,0.0015087532
3178,0.0027209525,0.0012880894,0.0008485356,0.0005843274,0.0024226499,0.0010600012,0.00084295025,0.00051969854,0.0015260438
3179,0.002739443,0.0013025991,0.00084745034,0.00058939354,0.002437159,0.0010724234,0.0008420188,0.00052271667,0.0015413952
3180,0.0027548352,0.0013144739,0.0008462742,0.0005940872,0.002448022,0.0010824361,0.000841036,0.00052454986,0.0015541167
3181,0.002766475,0.0013231896,0.00084500946,0.0005982761,0.0024545032,0.0010895832,0.00084000506,0.0005249151,0.0015637807
3182,0.0027743354,0.0013285431,0.0008436599,0.0006021324,0.0024563833,0.0010935835,0.00083892903,0.0005238709,0.0015702258
3183,0.002778938,0.0013307006,0.00084223197,0.00060600555,0.0024540662,0.0010943576,0.00083780865,0.0005219,0.0015736064
3184,0.0027811066,0.001330034,0.0008407342,0.0006103385,0.0024483083,0.0010920491,0.00083664665,0.0005196125,0.0015742704
3185,0.0027817255,0.0013271428,0.00083917094,0.0006154118,0.0024400316,0.0010868954,0.00083543983,0.0005176965,0.001572724
3186,0.0027814012,0.001322637,0.00083754805,0.0006212161,0.002429941,0.0010791939,0.0008341829,0.00051656406,0.0015694844
3187,0.002780259,0.001317058,0.000835871,0.00062732986,0.0024184817,0.0010693441,0.0008328681,0.00051626953,0.001565019
3188,0.0027779227,0.0013108074,0.0008341362,0.000632979,0.002405728,0.0010576643,0.0008314864,0.00051657733,0.0015596494
3189,0.0027736817,0.0013041077,0.0008323448,0.00063722907,0.002391417,0.0010444523,0.000830025,0.00051693956,0.0015535612
3190,0.0027667168,0.0012970319,0.00083049067,0.00063919416,0.00237524,0.0010299472,0.00082847127,0.00051682146,0.001546793
3191,0.002756416,0.0012894918,0.00082856655,0.00063835783,0.002357174,0.00101441,0.0008268137,0.00051595015,0.0015392825
3192,0.0027426302,0.0012813916,0.0008265647,0.00063467404,0.0023374418,0.0009980643,0.0008250406,0.000514337,0.0015309375
3193,0.0027256939,0.0012725914,0.0008244717,0.0006286306,0.002316722,0.0009811815,0.0008231388,0.00051240163,0.0015216559
3194,0.0027256939,0.0012725914,0.0008244717,0.0006286306,0.002316722,0.0009811815,0.0008231388,0.00051240163,0.0015216559
3195,0.0027131366,0.0012673165,0.0008231338,0.00062268623,0.0023113238,0.0009790027,0.0008210495,0.0005112717,0.0015160945
3196,0.0026977137,0.0012608202,0.00082169456,0.000615199,0.002304743,0.0009758067,0.00081883656,0.00051009987,0.001509098
3197,0.0026802782,0.0012532282,0.00082015694,0.00060689315,0.002297505,0.0009717401,0.00081650604,0.0005092589,0.0015008099
3198,0.0026616035,0.0012446033,0.00081852206,0.0005984782,0.0022900302,0.000966908,0.00081407075,0.00050905155,0.0014913486
3199,0.0026422422,0.0012349669,0.0008167894,0.00059048587,0.0022824784,0.00096142536,0.0008115368,0.00050951616,0.0014807752
3200,0.0026222914,0.0012242652,0.00081495626,0.00058307,0.0022746962,0.0009553445,0.00080891146,0.00051044027,0.0014690697
3201,0.0026015108,0.0012123932,0.0008130178,0.00057609973,0.0022662736,0.0009487181,0.000806201,0.0005113545,0.001456156
3202,0.002579396,0.0011992233,0.00081097154,0.00056920113,0.002256585,0.0009415234,0.00080340775,0.000511654,0.00144192
3203,0.0025554537,0.0011846897,0.00080881524,0.00056194887,0.0022450932,0.000933794,0.0008005367,0.00051076256,0.00142627
3204,0.0025293585,0.0011688058,0.00080654584,0.000554007,0.0022315658,0.0009255431,0.0007975877,0.00050843495,0.0014091812
3205,0.0025011795,0.0011517075,0.00080416485,0.000545307,0.0022161386,0.00091683696,0.0007945656,0.0005047361,0.0013907311
3206,0.002471415,0.0011336724,0.0008016771,0.0005360655,0.0021993178,0.000907771,0.00079147407,0.00050007267,0.0013711074
3207,0.0024408414,0.0011150661,0.0007990894,0.000526686,0.0021819458,0.0008984715,0.0007883146,0.0004951598,0.0013506028
3208,0.0024103534,0.0010963248,0.0007964117,0.00051761704,0.002165043,0.0008891017,0.0007850926,0.0004908487,0.0013295829
3209,0.0023807532,0.001077842,0.00079365267,0.0005092586,0.0021493225,0.00087976543,0.00078181346,0.00048774356,0.0013084344
3210,0.002352523,0.0010599999,0.0007908262,0.0005016967,0.002135296,0.00087060465,0.0007784787,0.00048621267,0.0012875381
3211,0.0023257756,0.001043067,0.0007879434,0.0004947652,0.0021230362,0.0008617011,0.000775094,0.00048624098,0.0012672282
3212,0.002300233,0.0010272071,0.00078501814,0.0004880079,0.0021121737,0.00085311383,0.0007716686,0.00048739123,0.0012477865
3213,0.0022754802,0.0010125309,0.00078206183,0.00048088745,0.0021021771,0.0008448811,0.0007682041,0.0004890919,0.0012294449
3214,0.0022510162,0.0009990681,0.0007790843,0.00047286373,0.0020923496,0.0008370346,0.00076471065,0.00049060426,0.001212407
3215,0.0022265967,0.0009868697,0.00077609473,0.00046363234,0.002082252,0.0008296283,0.0007611908,0.00049143296,0.0011968504
3216,0.002202262,0.000975978,0.00077309826,0.00045318584,0.0020716884,0.000822759,0.0007576531,0.0004912763,0.0011829394
3217,0.0021784059,0.00096646295,0.00077009946,0.00044184335,0.002060801,0.0008164875,0.0007541035,0.00049021,0.0011708121
3218,0.002155685,0.00095840293,0.0007670962,0.00043018605,0.0020500277,0.0008109443,0.00075054466,0.0004885387,0.0011605656
3219,0.0021348002,0.0009518837,0.00076408335,0.00041883322,0.0020399594,0.0008062288,0.0007469755,0.0004867551,0.0011522349
3220,0.0021163484,0.0009469387,0.0007610534,0.00040835628,0.002031142,0.000802444,0.00074339804,0.00048529994,0.0011457605
3221,0.0021005818,0.0009435367,0.0007579946,0.00039905056,0.0020239423,0.00079960306,0.0007398058,0.00048453346,0.0011409868
3222,0.002087464,0.00094159844,0.0007548945,0.0003909712,0.0020185541,0.00079774094,0.0007361956,0.00048461763,0.0011376732
3223,0.0020765802,0.0009409948,0.00075173995,0.00038384544,0.0020148486,0.00079679774,0.00073255855,0.00048549232,0.0011355132
3224,0.0020673876,0.0009415826,0.00074851856,0.00037728643,0.0020126866,0.00079672976,0.00072888756,0.00048706925,0.0011341716
3225,0.002059299,0.0009432287,0.00074522017,0.00037085018,0.0020118342,0.00079745817,0.00072517805,0.00048919785,0.0011333508
3226,0.0020519213,0.0009458445,0.0007418391,0.00036423767,0.002012265,0.00079891237,0.0007214277,0.0004919247,0.001132817
3227,0.0020451604,0.00094940065,0.0007383741,0.00035738572,0.0020140768,0.00080101984,0.00071763276,0.0004954244,0.0011324424
3228,0.0020392353,0.00095393846,0.00073482556,0.00035047132,0.002017687,0.00080379413,0.00071379455,0.0005000982,0.0011322126
3229,0.0020346292,0.0009595669,0.00073120045,0.000343862,0.0020235155,0.00080717664,0.0007099149,0.00050642394,0.0011322243
3230,0.0020318287,0.0009663433,0.0007275077,0.0003379779,0.0020318762,0.0008111719,0.00070599787,0.0005147066,0.0011326502
3231,0.0020312746,0.00097436144,0.0007237603,0.00033315297,0.0020429746,0.00081573566,0.00070205115,0.00052518776,0.0011337078
3232,0.0020331186,0.0009836175,0.0007199708,0.00032953022,0.002056554,0.00082085497,0.0006980804,0.0005376184,0.0011356195
3233,0.0020371685,0.0009940375,0.00071615324,0.0003269777,0.0020720346,0.0008264638,0.0006940934,0.00055147737,0.0011385722
3234,0.0020429525,0.0010055059,0.0007123215,0.00032512494,0.0020884434,0.0008324628,0.00069009914,0.00056588143,0.0011427223
3235,0.002049803,0.001017814,0.0007084908,0.0003234982,0.0021046856,0.0008387712,0.00068610645,0.0005798081,0.0011481672
3236,0.0020570648,0.0010307838,0.0007046713,0.00032160955,0.0021196627,0.00084531604,0.00068212184,0.0005922247,0.0011549556
3237,0.0020642255,0.0010442304,0.00070087286,0.00031912222,0.0021325983,0.0008520296,0.0006781558,0.00060241285,0.0011630935
3238,0.0020710798,0.0010580141,0.00069710135,0.00031596428,0.0021429933,0.00085887423,0.00067421165,0.0006099072,0.0011725448
3239,0.0020777215,0.0010720397,0.00069335965,0.00031232205,0.0021508802,0.0008658198,0.0006702953,0.000614765,0.0011832126
3240,0.0020844734,0.0010862418,0.0006896468,0.0003085847,0.0021567643,0.00087287725,0.0006664099,0.0006174772,0.0011949386
3241,0.0020917943,0.0011005867,0.0006859544,0.00030525308,0.0021612,0.0008800011,0.0006625507,0.0006186482,0.0012074832
3242,0.0020999892,0.0011149601,0.00068227184,0.00030275728,0.0021651054,0.0008871663,0.0006587145,0.0006192247,0.0012204963
3243,0.002109154,0.0011292547,0.0006785862,0.00030131295,0.002169238,0.0008943187,0.0006548942,0.000620025,0.001233539
3244,0.0021190627,0.0011432471,0.00067488255,0.0003009331,0.0021740238,0.00090130034,0.0006510823,0.000621641,0.0012460775
3245,0.0021291713,0.0011566748,0.000671147,0.00030134947,0.0021798322,0.00090797,0.0006472695,0.00062459253,0.0012575403
3246,0.0021387744,0.0011692323,0.0006673672,0.00030217486,0.0021867687,0.0009141162,0.0006434479,0.0006292045,0.0012673591
3247,0.0021471924,0.0011806615,0.0006635347,0.0003029963,0.002194849,0.0009195789,0.00063961506,0.0006356551,0.0012750382
3248,0.0021538835,0.0011907106,0.00065964577,0.0003035271,0.002204066,0.0009242004,0.00063576736,0.0006440981,0.0012802077
3249,0.0021586302,0.0011992113,0.0006557022,0.00030371663,0.0022144972,0.0009278765,0.0006319082,0.00065471255,0.0012826739
3250,0.0021615685,0.0012061275,0.0006517125,0.0003037284,0.002226268,0.00093055604,0.00062804413,0.00066766783,0.0012824308
3251,0.0021630663,0.0012114645,0.00064769195,0.00030390988,0.002239513,0.0009322645,0.00062418607,0.00068306254,0.001279656
3252,0.0021636279,0.0012153124,0.0006436561,0.00030465936,0.002254232,0.000933082,0.0006203471,0.00070080307,0.0012746726
3253,0.002163659,0.0012177568,0.0006396273,0.00030627503,0.0022700778,0.0009330876,0.0006165399,0.0007204504,0.0012678981
3254,0.002163374,0.0012188958,0.00063562713,0.0003088512,0.0022864493,0.00093241583,0.0006127842,0.00074124924,0.0012597773
3255,0.0021626125,0.0012187392,0.0006316802,0.00031219306,0.002302325,0.0009311787,0.00060909754,0.00076204893,0.0012507467
3256,0.0021609864,0.0012173044,0.0006278094,0.00031587284,0.0023164817,0.0009294751,0.00060549635,0.00078151026,0.0012411836
3257,0.0021579105,0.0012145474,0.0006240362,0.00031932682,0.0023275763,0.0009273983,0.0006019962,0.0007981818,0.0012313898
3258,0.002152799,0.0012104192,0.0006203794,0.00032200036,0.002334435,0.0009250178,0.000598614,0.0008108031,0.0012215986
3259,0.002145321,0.0012049351,0.00061685237,0.00032353358,0.0023363642,0.0009224201,0.0005953598,0.00081858423,0.0012119618
3260,0.0021353823,0.0011981098,0.0006134657,0.0003238068,0.002333108,0.00091967534,0.00059224304,0.0008211898,0.001202554
3261,0.002123258,0.0011900277,0.0006102223,0.00032300805,0.0023250927,0.00091686024,0.00058926834,0.00081896404,0.001193385
3262,0.002109532,0.0011808282,0.00060712127,0.0003215825,0.002313169,0.00091398624,0.00058643543,0.0008127472,0.0011843924
3263,0.0020948674,0.0011706526,0.0006041553,0.0003200594,0.002298588,0.00091112935,0.0005837437,0.00080371473,0.0011754278
3264,0.0020798293,0.0011595935,0.0006013116,0.00031892429,0.0022827112,0.0009082404,0.000581181,0.00079328974,0.0011662733
3265,0.0020647938,0.0011477424,0.00059857656,0.00031847472,0.0022667074,0.0009052576,0.00057874084,0.00078270875,0.0011566482
3266,0.0020497835,0.0011351004,0.00059593364,0.00031874955,0.0022515673,0.00090210856,0.0005764102,0.00077304844,0.0011462307
3267,0.0020345687,0.0011216655,0.0005933677,0.0003195357,0.0022379088,0.0008986324,0.00057417963,0.0007650968,0.0011347074
3268,0.0020187204,0.0011073599,0.0005908648,0.00032049557,0.0022260926,0.0008947457,0.0005720379,0.00075930904,0.001121815
3269,0.0020018653,0.001092213,0.00058841833,0.0003212341,0.0022162662,0.00089035643,0.00056998176,0.00075592805,0.001107408
3270,0.0019837734,0.001076245,0.0005860244,0.00032150385,0.0022084815,0.0008854112,0.00056800764,0.0007550626,0.0010914737
3271,0.0019644827,0.0010595741,0.00058368576,0.000321223,0.0022028284,0.0008799859,0.00056611636,0.0007567262,0.0010741833
3272,0.0019443824,0.0010423977,0.0005814104,0.00032057424,0.0021993818,0.00087415974,0.00056431594,0.0007609061,0.0010558597
3273,0.0019240916,0.0010249836,0.0005792122,0.0003198958,0.0021981942,0.0008681524,0.00056261563,0.0007674262,0.0010369715
3274,0.0019043225,0.0010076222,0.00057710736,0.0003195929,0.002199223,0.0008622203,0.0005610267,0.0007759761,0.0010180718
3275,0.0018856605,0.000990599,0.0005751165,0.00031994496,0.002202184,0.0008566089,0.0005595647,0.0007860105,0.0009997337
3276,0.0018684892,0.0009741504,0.0005732603,0.00032107858,0.0022065844,0.0008516486,0.00055824505,0.0007966908,0.0009825092
3277,0.0018528588,0.0009584723,0.0005715606,0.00032282603,0.0022116385,0.00084761204,0.00055708265,0.00080694375,0.00096687354
3278,0.0018385543,0.0009436826,0.00057003635,0.00032483533,0.0022163515,0.00084472046,0.0005560939,0.00081553706,0.00095321925
3279,0.0018252067,0.0009298944,0.00056870375,0.0003266086,0.0022197745,0.0008432023,0.00055528875,0.0008212836,0.00094183936
3280,0.0018124222,0.0009171892,0.00056757603,0.00032765704,0.0022211678,0.0008432927,0.0005546769,0.0008231981,0.00093293074
3281,0.0017999667,0.0009056449,0.00056666025,0.00032766152,0.0022200763,0.0008451272,0.0005542638,0.0008206851,0.0009266147
3282,0.0017878488,0.0008953904,0.00056595885,0.0003264996,0.0022165491,0.000848812,0.0005540518,0.0008136855,0.0009229495
3283,0.0017764084,0.00088657066,0.00056546833,0.00032436947,0.0022111868,0.0008544757,0.00055403577,0.0008026753,0.00092193345
3284,0.0017661346,0.00087931857,0.00056517834,0.00032163772,0.0022048545,0.00086210284,0.0005542101,0.0007885414,0.0009235018
3285,0.0017576362,0.0008737551,0.0005650762,0.000318805,0.0021987215,0.0008716867,0.000554563,0.0007724718,0.0009275332
3286,0.0017514249,0.0008699565,0.00056514493,0.00031632333,0.0021939748,0.00088314107,0.00055508234,0.0007557514,0.00093384343
3287,0.0017477575,0.00086790696,0.00056536595,0.00031448473,0.0021915962,0.00089628465,0.0005557544,0.0007395573,0.00094219414
3288,0.0017466134,0.0008675213,0.00056571903,0.00031337317,0.002192258,0.0009108882,0.00055656343,0.00072480633,0.0009523034
3289,0.0017476941,0.00086862856,0.0005661868,0.00031287872,0.0021963995,0.0009267248,0.00055749534,0.00071217946,0.00096387434
3290,0.0017505499,0.0008710666,0.00056675496,0.0003127283,0.002203988,0.00094348023,0.0005585403,0.0007019674,0.0009766319
3291,0.001754665,0.00087461725,0.0005674119,0.00031263585,0.0022150208,0.0009609425,0.00055968954,0.0006943887,0.0009903584
3292,0.001759721,0.00087915565,0.00056814996,0.00031241548,0.0022292086,0.0009788654,0.0005609367,0.00068940636,0.0010049297
3293,0.001765623,0.0008845989,0.00056896894,0.0003120552,0.0022464243,0.0009971558,0.0005622797,0.0006869889,0.0010203257
3294,0.0017725445,0.0008909637,0.0005698723,0.00031170846,0.0022666375,0.0010158021,0.00056372257,0.00068711274,0.0010366449
3295,0.0017808665,0.00089832675,0.0005708692,0.00031167056,0.0022896868,0.0010348135,0.0005652694,0.000689604,0.0010540724
3296,0.0017910962,0.000906851,0.00057197094,0.00031227423,0.0023154574,0.0010543423,0.0005669303,0.0006941849,0.0010728437
3297,0.0018036093,0.0009166642,0.0005731935,0.00031375163,0.0023436795,0.0010745602,0.0005687151,0.0007004041,0.0010932081
3298,0.0018185708,0.0009279008,0.00057455426,0.00031611577,0.0023739024,0.0010956724,0.00057063636,0.0007075937,0.0011153831
3299,0.0018358722,0.00094065425,0.0005760698,0.00031914815,0.0024053296,0.0011178893,0.00057270535,0.00071473484,0.0011395058
3300,0.0018550951,0.000954948,0.000577756,0.00032239105,0.0024370186,0.001141346,0.00057493366,0.00072073884,0.0011656389
3301,0.0018756442,0.0009707366,0.0005796248,0.00032528277,0.0024680505,0.0011661968,0.0005773293,0.0007245244,0.0011937346
3302,0.0018969218,0.0009879533,0.00058168406,0.00032728448,0.0024975592,0.0011924887,0.00057989644,0.00072517415,0.0012236697
3303,0.0019184281,0.001006483,0.00058393716,0.00032800797,0.0025249906,0.0012202334,0.0005826365,0.00072212063,0.0012552601
3304,0.0019399546,0.0010262139,0.00058638054,0.0003273602,0.0025501933,0.0012493487,0.0005855444,0.00071530027,0.0012882673
3305,0.001961569,0.0010470405,0.00058900693,0.00032552175,0.0025734722,0.0012797258,0.0005886123,0.0007051342,0.0013224398
3306,0.0019835792,0.0010688213,0.00059180264,0.0003229554,0.002595449,0.0013111328,0.0005918299,0.00069248636,0.0013575011
3307,0.002006406,0.0010914055,0.0005947512,0.00032024924,0.0026170355,0.0013433164,0.0005951827,0.0006785366,0.0013931587
3308,0.002030343,0.0011145938,0.0005978323,0.00031791703,0.0026389807,0.0013759058,0.0005986538,0.00066442124,0.0014291048
3309,0.002055515,0.0011381295,0.000601025,0.00031636056,0.002662014,0.0014085353,0.0006022261,0.00065125263,0.0014649981
3310,0.0020816717,0.0011616716,0.00060430774,0.00031569242,0.0026863937,0.001440721,0.00060588325,0.00063978945,0.0015004831
3311,0.002108304,0.0011848647,0.0006076606,0.00031577869,0.0027121871,0.0014719917,0.00060960936,0.00063058623,0.0015351941
3312,0.0021346959,0.0012073256,0.00061106565,0.00031630465,0.0027391396,0.0015019256,0.00061338884,0.00062382524,0.0015687804
3313,0.0021601282,0.0012287046,0.0006145076,0.00031691598,0.0027668509,0.0015301012,0.00061720907,0.00061954063,0.0016009399
3314,0.0021840401,0.0012487458,0.00061797316,0.0003173211,0.002794981,0.0015562535,0.0006210587,0.00061766885,0.0016314384
3315,0.0022061656,0.001267257,0.0006214562,0.00031745227,0.0028232278,0.0015801529,0.00062493037,0.00061814464,0.001660139
3316,0.0022265927,0.0012842048,0.0006249526,0.00031743536,0.0028516336,0.0016018085,0.0006288203,0.0006210048,0.0016869862
3317,0.0022456616,0.0012996237,0.0006284623,0.00031757556,0.002880225,0.00162126,0.00063272147,0.0006262436,0.0017119886
3318,0.0022638193,0.00131361,0.00063198974,0.00031821965,0.0029090866,0.0016387226,0.0006366366,0.0006337274,0.0017351906
3319,0.0022814635,0.0013262865,0.00063553994,0.00031963713,0.0029382263,0.0016544608,0.0006405671,0.0006431983,0.0017566248
3320,0.0022987083,0.0013377429,0.0006391202,0.00032184538,0.002967207,0.001668734,0.000644514,0.00065395917,0.0017762841
3321,0.0023153601,0.0013480016,0.0006427373,0.00032462098,0.0029955977,0.0016818517,0.0006484784,0.00066526735,0.0017940998
3322,0.0023309125,0.0013570201,0.0006463936,0.00032749886,0.0030223874,0.0016940201,0.0006524596,0.00067590765,0.0018099252
3323,0.002344701,0.0013647329,0.00065009156,0.00032987667,0.0030467045,0.0017054367,0.000656455,0.00068481255,0.0018235922
3324,0.002356081,0.0013710363,0.00065382494,0.00033121975,0.0030676657,0.0017162291,0.00066045567,0.0006909808,0.0018349136
3325,0.0023646327,0.0013758575,0.00065758795,0.00033118704,0.003084696,0.0017264611,0.0006644539,0.0006937807,0.00184374
3326,0.0023702295,0.0013791419,0.0006613648,0.00032972256,0.0030976206,0.0017360955,0.0006684358,0.00069308915,0.0018499712
3327,0.0023731883,0.0013809169,0.00066513923,0.00032713218,0.0031067107,0.0017450767,0.0006723833,0.0006892506,0.0018535856
3328,0.002374039,0.0013812092,0.0006688908,0.0003239392,0.003112635,0.0017532193,0.0006762802,0.00068313564,0.0018546247
3329,0.0023734577,0.0013800922,0.00067259674,0.00032076877,0.003116197,0.0017602888,0.00068010745,0.0006758008,0.0018531545
3330,0.0023719934,0.0013775758,0.0006762339,0.0003181835,0.0031182105,0.0017659902,0.0006838457,0.0006683747,0.0018492669
3331,0.0023699643,0.001373674,0.0006797785,0.00031651155,0.003119246,0.0017698666,0.00068747555,0.00066190405,0.0018430209
3332,0.0023673146,0.0013682961,0.00068321085,0.00031580785,0.0031197236,0.0017715801,0.0006909829,0.0006571606,0.0018344612
3333,0.00236373,0.0013613591,0.00068650895,0.000315862,0.0031196512,0.0017706793,0.0006943508,0.00065462093,0.001823593
3334,0.0023586995,0.0013527612,0.0006896561,0.00031628206,0.0031188806,0.0017667648,0.0006975647,0.00065455114,0.0018104217
3335,0.0023517741,0.001342454,0.0006926378,0.00031668236,0.003117276,0.0017596082,0.00070061325,0.0006570547,0.0017949839
3336,0.0023427224,0.001330483,0.00069544435,0.0003167949,0.0031147373,0.0017490204,0.00070349016,0.00066222664,0.001777367
3337,0.0023316417,0.0013169876,0.00069806783,0.0003165864,0.0031113974,0.0017350169,0.0007061852,0.0006701953,0.0017577314
3338,0.0023189895,0.0013022227,0.000700507,0.00031625963,0.0031075208,0.0017177904,0.00070869713,0.00068103336,0.0017363145
3339,0.0023054436,0.0012865227,0.0007027629,0.00031615785,0.0031035072,0.0016976709,0.0007110251,0.00069481146,0.0017134008
3340,0.0022917797,0.0012702799,0.0007048404,0.00031665954,0.0030996785,0.0016751447,0.00071317056,0.0007113634,0.0016892971
3341,0.002278628,0.0012538251,0.00070674554,0.0003180574,0.0030960767,0.0016506647,0.0007151367,0.0007302751,0.001664292
3342,0.0022663248,0.0012374772,0.0007084864,0.00032036126,0.0030925223,0.0016248534,0.00071692676,0.0007507421,0.0016386461
3343,0.0022549215,0.0012214707,0.0007100699,0.00032338087,0.0030884675,0.0015982303,0.0007185448,0.00077169226,0.0016125636
3344,0.0022441417,0.0012059562,0.0007115044,0.00032668086,0.0030829485,0.0015712399,0.0007199959,0.0007917126,0.0015862061
3345,0.0022335523,0.001191018,0.0007127919,0.0003297423,0.0030752071,0.0015443765,0.0007212787,0.0008095519,0.0015596988
3346,0.0022227387,0.0011767033,0.00071393745,0.00033209796,0.0030644194,0.0015179558,0.00072239805,0.00082406565,0.0015331763
3347,0.0022115384,0.0011630959,0.00071493996,0.00033350248,0.0030500449,0.0014922274,0.00072335015,0.0008344674,0.0015067859
3348,0.0022000347,0.0011502722,0.0007157989,0.0003339637,0.0030321013,0.0014673758,0.0007241363,0.0008405893,0.001480713
3349,0.0021886444,0.0011383414,0.0007165095,0.0003337935,0.0030110204,0.0014434542,0.00072475354,0.00084281276,0.0014551708
3350,0.002177961,0.0011274107,0.0007170662,0.00033348412,0.002987653,0.0014204556,0.0007251988,0.00084199844,0.0014303821
3351,0.0021686675,0.0011176203,0.00071746384,0.0003335834,0.0029629592,0.0013982607,0.00072546775,0.00083923084,0.0014065516
3352,0.0021612819,0.0011090357,0.00071769545,0.00033455068,0.0029380643,0.0013766667,0.00072556175,0.00083583593,0.0013838415
3353,0.0021560497,0.0011017041,0.000717754,0.0003365916,0.0029139218,0.0013554366,0.0007254754,0.0008330098,0.0013623545
3354,0.0021529,0.001095597,0.00071763224,0.00033967075,0.0028911564,0.0013342663,0.00072520715,0.0008316828,0.0013421215
3355,0.0021514902,0.001090673,0.0007173261,0.00034349115,0.0028702295,0.0013128347,0.00072475424,0.0008326406,0.0013231214
3356,0.0021513037,0.0010868618,0.00071683,0.00034761179,0.0028513873,0.0012909196,0.00072411564,0.0008363522,0.0013052976
3357,0.0021518325,0.0010840985,0.0007161442,0.00035158987,0.0028347685,0.0012683511,0.0007232939,0.0008431236,0.0012885949
3358,0.0021527677,0.0010823831,0.00071527035,0.0003551143,0.0028205258,0.0012450474,0.0007222917,0.00085318665,0.001272981
3359,0.0021540523,0.0010817508,0.00071421044,0.0003580909,0.0028088442,0.0012211652,0.00072111224,0.0008665667,0.001258471
3360,0.0021559503,0.0010823053,0.00071297324,0.0003606717,0.002799964,0.0011968337,0.00071976165,0.0008833687,0.0012451201
3361,0.0021589007,0.0010841549,0.00071156735,0.00036317855,0.0027941132,0.0011724461,0.00071824854,0.00090341864,0.0012330145
3362,0.0021634093,0.0010874125,0.0007100033,0.00036599344,0.0027913668,0.0011483689,0.0007165799,0.00092641794,0.0012222549
3363,0.0021698507,0.0010921287,0.000708291,0.000369431,0.0027914192,0.0011250189,0.0007147623,0.00095163804,0.0012129236
3364,0.002178409,0.001098341,0.00070644374,0.00037362418,0.0027937382,0.0011028808,0.0007128075,0.0009780497,0.0012050642
3365,0.0021888409,0.0011059187,0.0007044721,0.00037845012,0.0027973363,0.0010823032,0.0007107207,0.0010043124,0.0011986761
3366,0.0022007339,0.0011147514,0.0007023865,0.00038359585,0.0028009545,0.0010636174,0.00070851174,0.0010288254,0.0011937141
3367,0.0022134199,0.0011246048,0.00070019555,0.0003886195,0.0028033801,0.0010470895,0.0007061815,0.0010501093,0.0011901121
3368,0.0022262672,0.0011352763,0.0006979065,0.00039308445,0.0028033936,0.0010328817,0.0007037412,0.0010667709,0.0011877862
3369,0.0022388317,0.0011466071,0.00069552776,0.00039669676,0.0028002467,0.0010210796,0.000701194,0.001077973,0.0011866732
3370,0.0022508875,0.0011584504,0.0006930616,0.00039937542,0.002793509,0.0010116616,0.00069854606,0.0010833015,0.0011867315
3371,0.002262548,0.0011707321,0.0006905121,0.00040130375,0.0027835304,0.0010045271,0.00069579895,0.0010832043,0.0011879366
3372,0.0022741342,0.001183434,0.00068788044,0.00040281969,0.0027708183,0.0009994482,0.0006929574,0.0010784125,0.0011902655
3373,0.0022860272,0.0011965247,0.00068516587,0.00040433655,0.0027564904,0.0009961866,0.0006900237,0.00107028,0.0011936665
3374,0.0022985553,0.001209986,0.00068236544,0.0004062038,0.0027416206,0.0009943377,0.0006869982,0.0010602847,0.0011980362
3375,0.002311789,0.0012237418,0.000679477,0.00040857005,0.002727192,0.0009934632,0.00068388233,0.0010498464,0.0012031925
3376,0.002325454,0.0012376219,0.0006764955,0.00041133663,0.002714056,0.000993108,0.0006806732,0.0010402746,0.0012088906
3377,0.002339046,0.0012514261,0.00067341817,0.00041420182,0.0027026234,0.0009927234,0.00067737495,0.001032525,0.0012148127
3378,0.002351847,0.0012648836,0.0006702444,0.0004167192,0.0026932135,0.0009918977,0.00067398744,0.0010273285,0.0012206131
3379,0.0023631426,0.0012777273,0.00066697464,0.00041844064,0.0026858514,0.000990237,0.00067051366,0.0010251008,0.001225949
3380,0.0023724323,0.0012897219,0.00066361076,0.0004190995,0.0026805582,0.0009874669,0.00066695875,0.0010261326,0.0012305268
3381,0.002379458,0.0013006721,0.0006601608,0.00041862504,0.0026772288,0.0009834769,0.00066333066,0.0010304214,0.0012341503
3382,0.002384334,0.0013104745,0.00065663265,0.00041722693,0.0026758234,0.0009782722,0.0006596362,0.001037915,0.0012367147
3383,0.0023873993,0.0013190564,0.0006530365,0.00041530657,0.0026762295,0.00097206794,0.0006558856,0.0010482759,0.001238222
3384,0.0023891062,0.0013264221,0.00064938416,0.00041329995,0.0026780497,0.00096510706,0.00065208727,0.0010608552,0.0012387502
3385,0.0023898326,0.0013325663,0.0006456885,0.00041157776,0.0026808032,0.00095775095,0.00064825226,0.0010748,0.0012384257
3386,0.0023897067,0.0013374595,0.00064196304,0.00041028412,0.00268354,0.0009503928,0.00064439053,0.0010887568,0.0012373679
3387,0.002388598,0.0013410656,0.0006382203,0.000409312,0.0026850426,0.0009433818,0.00064050884,0.0011011519,0.0012356975
3388,0.002386046,0.0013432665,0.0006344713,0.00040830823,0.002683933,0.0009370501,0.000636619,0.0011102638,0.0012335007
3389,0.002386046,0.0013432665,0.0006344713,0.00040830823,0.002683933,0.0009370501,0.000636619,0.0011102638,0.0012335007
3390,0.002375243,0.0013315467,0.0006363623,0.0004073339,0.002696761,0.0009470776,0.00063854165,0.0011111418,0.0012130223
3391,0.0023651307,0.0013215449,0.0006382172,0.00040536866,0.0027087014,0.00096133706,0.0006404203,0.0011069439,0.0011956802
3392,0.0023557218,0.0013132481,0.0006400195,0.0004024544,0.0027199239,0.0009793538,0.0006422437,0.0010983263,0.0011815986
3393,0.0023469068,0.0013064081,0.0006417494,0.0003987493,0.002730615,0.00100035,0.00064399384,0.0010862713,0.0011705854
3394,0.0023382623,0.0013004404,0.00064338977,0.00039443217,0.0027405599,0.0010231612,0.00064565736,0.0010717413,0.0011621582
3395,0.002329167,0.0012945577,0.0006449223,0.00038968713,0.0027496384,0.001046527,0.0006472174,0.0010558941,0.0011555903
3396,0.0023188025,0.0012878344,0.0006463297,0.0003846384,0.0027574303,0.0010690741,0.00064865855,0.0010396976,0.0011500372
3397,0.0023063328,0.0012793409,0.00064759643,0.00037939535,0.0027632355,0.0010893636,0.00064997195,0.0010238999,0.0011446307
3398,0.0022910256,0.0012683093,0.0006487105,0.0003740058,0.0027664807,0.0011062789,0.000651142,0.0010090598,0.0011386194
3399,0.0022723498,0.0012541339,0.00064966234,0.00036855362,0.002766414,0.0011187623,0.00065216323,0.0009954885,0.0011314544
3400,0.0022502162,0.0012366279,0.0006504452,0.00036314313,0.0027625351,0.0011262518,0.0006530288,0.0009832545,0.001122886
3401,0.0022248593,0.0012159452,0.00065105694,0.00035785712,0.002754369,0.0011285194,0.0006537332,0.0009721164,0.0011129879
3402,0.0021968428,0.0011925607,0.0006514979,0.00035278435,0.0027417333,0.0011257379,0.00065427856,0.0009617168,0.0011021403
3403,0.0021670144,0.0011672928,0.00065177435,0.00034794732,0.0027244897,0.0011184193,0.0006546656,0.00095140457,0.0010909707
3404,0.0021362777,0.0011410953,0.0006518913,0.00034329106,0.002702617,0.0011073644,0.0006548973,0.0009403553,0.0010802617
3405,0.0021055473,0.0011150299,0.00065185694,0.00033866064,0.002676308,0.0010935157,0.0006549808,0.0009278115,0.001070842
3406,0.0020755886,0.0010900839,0.00065168197,0.00033382289,0.0026456334,0.0010778776,0.00065492257,0.0009128332,0.0010634905
3407,0.002047049,0.0010671159,0.00065137574,0.00032855736,0.0026110008,0.0010614864,0.00065472844,0.00089478586,0.0010588543
3408,0.0020204652,0.0010468343,0.0006509477,0.00032268334,0.002572769,0.0010451798,0.00065440475,0.0008731845,0.0010573899
3409,0.0019962555,0.0010296705,0.000650407,0.0003161779,0.0025317327,0.0010297352,0.0006539587,0.0008480388,0.0010593532
3410,0.0019748502,0.0010159074,0.0006497621,0.0003091806,0.0024886967,0.0010156989,0.0006533961,0.00081960176,0.0010647841
3411,0.0019566086,0.0010055772,0.0006490187,0.00030201266,0.0024448843,0.0010034991,0.0006527244,0.0007886608,0.001073546
3412,0.0019419261,0.0009986017,0.0006481811,0.00029514328,0.0024015168,0.0009932993,0.0006519458,0.0007562717,0.0010853537
3413,0.0019310837,0.000994764,0.00064725487,0.0002890648,0.0023599132,0.0009852226,0.0006510644,0.00072362623,0.0010998079
3414,0.0019242073,0.0009937591,0.00064623967,0.00028420857,0.0023212351,0.0009792033,0.00065008336,0.00069194846,0.0011164448
3415,0.001921262,0.0009952607,0.00064513827,0.00028086305,0.00228645,0.0009751213,0.0006490065,0.0006623221,0.0011347661
3416,0.0019218703,0.00099886,0.0006439499,0.00027906033,0.0022561492,0.00097281614,0.0006478342,0.00063549896,0.0011542611
3417,0.0019254426,0.0010041718,0.0006426737,0.00027859706,0.002230651,0.00097211753,0.00064656726,0.00061196624,0.0011744221
3418,0.0019311523,0.0010107828,0.000641308,0.00027906144,0.0022097556,0.00097282603,0.00064520637,0.00059172336,0.0011947769
3419,0.0019380436,0.0010182693,0.00063985045,0.00027992396,0.0021932889,0.00097484124,0.00064375,0.0005746975,0.0012148719
3420,0.0019451808,0.001026225,0.00063830195,0.00028065388,0.0021806918,0.0009780625,0.0006422003,0.00056042906,0.0012343011
3421,0.0019517684,0.0010342611,0.00063666253,0.00028084486,0.0021715357,0.000982463,0.0006405584,0.00054851425,0.0012527162
3422,0.001957263,0.0010420295,0.000634931,0.00028030266,0.0021655797,0.0009881542,0.000638823,0.00053860253,0.0012698205
3423,0.0019613479,0.0010491589,0.0006331102,0.00027907884,0.002162653,0.0009952679,0.00063699274,0.00053039246,0.0012853836
3424,0.0019640613,0.0010554094,0.00063120126,0.00027745057,0.0021628863,0.001004024,0.0006350716,0.0005237907,0.0012992632
3425,0.0019656126,0.0010605694,0.0006292082,0.00027583505,0.0021665078,0.0010147596,0.0006330577,0.00051869056,0.0013114014
3426,0.001966325,0.0010645322,0.00062713295,0.00027466007,0.0021738305,0.0010278329,0.0006309512,0.0005150466,0.0013218449
3427,0.0019665838,0.0010673181,0.0006249763,0.0002742895,0.0021850925,0.0010436405,0.0006287499,0.0005127022,0.001330746
3428,0.0019667288,0.0010690889,0.0006227427,0.00027489715,0.002200489,0.0010626456,0.0006264567,0.00051138655,0.0013383852
3429,0.0019670408,0.001070125,0.00062043173,0.00027648415,0.0022200802,0.0010852338,0.0006240656,0.0005107808,0.0013451517
3430,0.0019677682,0.0010708782,0.00061804533,0.0002788445,0.002243776,0.0011118235,0.00062157563,0.00051037705,0.0013515624
3431,0.0019691526,0.0010719209,0.000615583,0.00028164868,0.0022713956,0.0011427066,0.0006189881,0.0005097011,0.0013582133
3432,0.0019714807,0.0010738693,0.00061304285,0.0002845686,0.0023026853,0.0011780778,0.0006162965,0.0005083111,0.0013657393
3433,0.001975119,0.0010774016,0.00061042345,0.00028729415,0.0023373987,0.0012179342,0.00061350036,0.0005059642,0.0013747668
3434,0.0019804295,0.0010830791,0.0006077194,0.00028963108,0.0023752078,0.0012620405,0.0006105971,0.00050257024,0.0013858394
3435,0.0019877981,0.0010913423,0.0006049268,0.00029152923,0.0024157432,0.0013099078,0.00060758094,0.0004982546,0.0013993238
3436,0.0019973975,0.0011023518,0.00060203834,0.00029300735,0.0024584252,0.0013607364,0.0006044493,0.0004932396,0.0014153606
3437,0.00200926,0.0011159994,0.0005990476,0.00029421295,0.0025025152,0.0014134335,0.00060119864,0.00048788314,0.001433795
3438,0.002023082,0.0011318347,0.0005959457,0.0002953016,0.0025470061,0.001466595,0.00059782213,0.0004825889,0.0014541667
3439,0.002038255,0.0011491021,0.0005927275,0.00029642554,0.0025906602,0.0015186322,0.00059431937,0.0004777087,0.0014757151
3440,0.0020539085,0.0011668099,0.00058938767,0.00029771109,0.0026319337,0.001567737,0.0005906873,0.00047350922,0.0014974448
3441,0.002068995,0.0011838063,0.0005859231,0.00029926555,0.0026692867,0.0016121393,0.00058692624,0.00047022122,0.0015181985
3442,0.0020824347,0.001198914,0.0005823345,0.00030118623,0.0027010797,0.00165005,0.00058304,0.00046798954,0.0015367676
3443,0.0020932558,0.0012110586,0.00057862845,0.0003035688,0.0027258631,0.0016799343,0.0005790348,0.0004668941,0.001552005
3444,0.0021006959,0.0012193922,0.00057481247,0.00030649136,0.0027424372,0.0017005627,0.0005749234,0.0004669512,0.0015629721
3445,0.0021042982,0.0012233781,0.00057090254,0.0003100176,0.002749938,0.0017111006,0.00057071785,0.0004681194,0.0015689663
3446,0.0021038742,0.0012228091,0.00056691555,0.0003141496,0.0027478184,0.0017111497,0.0005664365,0.00047023222,0.001569627
3447,0.002099455,0.0012178405,0.00056287454,0.00031874003,0.002735905,0.0017008226,0.00056209957,0.00047298253,0.0015649158
3448,0.0020912688,0.0012089302,0.00055880053,0.00032353817,0.0027142954,0.0016806306,0.000557727,0.00047593762,0.0015550994
3449,0.0020795793,0.0011967329,0.0005547207,0.00032812558,0.0026833515,0.001651473,0.0005533415,0.000478537,0.001540682
3450,0.0020647089,0.0011820171,0.00055066036,0.0003320313,0.0026436672,0.0016144953,0.00054896687,0.000480205,0.0015223352
3451,0.0020470088,0.0011656163,0.00054664485,0.00033474772,0.0025959741,0.0015710641,0.0005446259,0.00048028398,0.0015008331
3452,0.0020268462,0.0011482635,0.00054269715,0.00033588568,0.0025413395,0.0015226266,0.0005403401,0.00047837285,0.001476954
3453,0.0020047082,0.0011306053,0.0005388399,0.0003352629,0.0024809986,0.0014705964,0.00053612824,0.00047427398,0.0014514483
3454,0.0019812253,0.0011131936,0.00053509034,0.00033294136,0.0024165495,0.0014163939,0.00053200865,0.00046814696,0.0014250046
3455,0.0019570703,0.0010963578,0.00053146365,0.00032924878,0.0023496894,0.0013613133,0.00052799407,0.00046038203,0.0013982016
3456,0.0019330442,0.0010803788,0.0005279698,0.00032469563,0.0022821252,0.0013064379,0.0005240982,0.00045158892,0.0013715073
3457,0.0019098964,0.0010653458,0.00052461564,0.00031993492,0.0022156367,0.0012527,0.0005203269,0.00044260983,0.0013452752
3458,0.0018882114,0.0010512564,0.0005214034,0.0003155515,0.0021517654,0.0012009073,0.00051668636,0.0004341717,0.0013197433
3459,0.0018684007,0.0010380636,0.00051833276,0.00031200447,0.002091713,0.0011516535,0.000513178,0.00042688142,0.0012950568
3460,0.0018505366,0.0010256426,0.00051540084,0.00030949322,0.0020362516,0.0011053499,0.0005098023,0.00042109942,0.001271268
3461,0.0018344389,0.001013858,0.00051260483,0.00030797606,0.001985791,0.0010623145,0.00050655764,0.00041691872,0.0012483542
3462,0.0018196704,0.0010025341,0.00050993904,0.0003071974,0.0019404113,0.0010227723,0.000503443,0.00041419594,0.0012262329
3463,0.0018056424,0.000991504,0.0005074012,0.0003067372,0.0018998353,0.0009867507,0.0005004566,0.00041262794,0.0012047697
3464,0.0017917426,0.0009805827,0.0005049884,0.00030617157,0.0018636966,0.0009542615,0.0004975983,0.00041183684,0.0011837999
3465,0.0017774304,0.0009696052,0.0005027008,0.00030512444,0.0018316363,0.00092520425,0.00049486745,0.00041156463,0.0011631352
3466,0.001762329,0.0009583913,0.00050054066,0.0003033971,0.001803312,0.0008994187,0.00049226737,0.00041162598,0.0011425712
3467,0.0017462345,0.00094676606,0.0004985126,0.00030095584,0.0017784633,0.000876671,0.0004898003,0.00041199196,0.0011219033
3468,0.0017291133,0.000934542,0.0004966225,0.0002979487,0.0017569799,0.00085670355,0.00048747053,0.00041280568,0.0011009506
3469,0.0017110683,0.00092158344,0.0004948782,0.0002946067,0.0017386904,0.0008391643,0.00048528405,0.00041424204,0.0010795627
3470,0.0016922245,0.00090775004,0.00049328787,0.00029118668,0.0017234911,0.0008237907,0.00048324553,0.00041645492,0.0010576495
3471,0.0016727281,0.0008929819,0.00049186,0.0002878862,0.0017111528,0.0008102718,0.00048136053,0.00041952045,0.00103522
3472,0.0016527715,0.00087735226,0.00049060327,0.00028481602,0.0017014134,0.000798364,0.00047963642,0.00042341306,0.001012396
3473,0.0016325137,0.00086101226,0.00048952457,0.00028197694,0.0016939375,0.000787929,0.00047807497,0.00042793356,0.0009894408
3474,0.0016122428,0.0008443266,0.00048862933,0.00027928693,0.0016883466,0.00077885616,0.00047668064,0.00043280981,0.0009667692
3475,0.0015923225,0.00082778616,0.00048792013,0.00027661625,0.001684323,0.000771158,0.00047545822,0.0004377067,0.0009449245
3476,0.0015732602,0.0008120004,0.0004873973,0.0002738624,0.0016817314,0.0007649204,0.00047440547,0.0004424056,0.00092455477
3477,0.0015557082,0.00079768524,0.00048705886,0.0002709641,0.0016805263,0.0007602617,0.00047352345,0.00044674115,0.0009063484
3478,0.0015403971,0.00078555866,0.00048689902,0.00026793944,0.0016807057,0.0007572924,0.00047280872,0.00045060454,0.0008909621
3479,0.0015280124,0.0007762534,0.0004869097,0.0002648494,0.0016824579,0.0007560716,0.0004722564,0.0004541299,0.0008789532
3480,0.0015191645,0.00077027833,0.00048708273,0.00026180354,0.0016859535,0.0007566066,0.00047186078,0.00045748617,0.0008707135
3481,0.0015142593,0.0007679565,0.0004874073,0.0002588954,0.0016912754,0.00075874745,0.0004716186,0.00046090933,0.0008664165
3482,0.0015134055,0.00076932803,0.00048787415,0.00025620338,0.0016984357,0.0007622769,0.000471523,0.0004646359,0.000866003
3483,0.0015165147,0.00077425333,0.00048847275,0.0002537887,0.0017073805,0.0007668229,0.00047156922,0.00046898847,0.0008691783
3484,0.0015231996,0.00078232697,0.000489197,0.00025167558,0.0017178027,0.0007718958,0.00047175292,0.00047415402,0.00087545044
3485,0.0015329833,0.00079303206,0.00049004133,0.00024990996,0.0017294995,0.0007769903,0.00047207365,0.0004804356,0.00088418345
3486,0.0015452588,0.000805699,0.00049100333,0.00024855646,0.0017421416,0.0007815821,0.00047253273,0.00048802682,0.0008946657
3487,0.0015594776,0.0008196815,0.00049208343,0.00024771274,0.001755371,0.0007851882,0.00047313323,0.00049704954,0.0009062046
3488,0.0015751082,0.00083434617,0.0004932877,0.00024747432,0.0017689342,0.00078738155,0.00047388108,0.0005076715,0.0009181694
3489,0.001591745,0.00084917137,0.0004946225,0.000247951,0.0017824636,0.0007879447,0.00047478426,0.0005197347,0.00093008
3490,0.0016090357,0.0008637641,0.0004960991,0.00024917247,0.00179572,0.0007867562,0.00047585316,0.0005331106,0.00094162504
3491,0.0016266934,0.0008779032,0.00049773045,0.00025105974,0.0018083348,0.0007838888,0.0004771004,0.00054734567,0.0009526868
3492,0.0016444304,0.0008914913,0.00049953046,0.00025340862,0.001819906,0.00077960786,0.00047853804,0.0005617601,0.0009633274
3493,0.00166194,0.00090455,0.0005015132,0.00025587677,0.0018300063,0.00077428424,0.00048017898,0.000575543,0.0009737669
3494,0.0016789003,0.00091718155,0.0005036935,0.0002580252,0.0018381441,0.0007683754,0.00048203263,0.0005877362,0.000984321
3495,0.0016950472,0.0009295351,0.0005060818,0.00025943038,0.001843995,0.0007624715,0.00048411093,0.0005974124,0.0009953715
3496,0.0017101769,0.00094178773,0.0005086872,0.00025970192,0.0018472982,0.0007571019,0.00048642087,0.0006037754,0.0010073181
3497,0.0017242596,0.0009540757,0.0005115135,0.00025867028,0.001848204,0.00075285166,0.00048896414,0.0006063882,0.0010205081
3498,0.0017374997,0.0009665728,0.0005145614,0.0002563655,0.0018470539,0.00075023243,0.0004917412,0.0006050803,0.0010352436
3499,0.00175025,0.0009793646,0.00051782513,0.00025306028,0.0018445908,0.0007496746,0.0004947486,0.00060016755,0.0010517214
3500,0.0017630636,0.0009925475,0.0005212959,0.00024922017,0.0018418,0.0007515395,0.0004979766,0.0005922839,0.0010700457
3501,0.0017765355,0.0010061782,0.00052496017,0.0002453972,0.0018398154,0.00075607863,0.0005014153,0.0005823216,0.0010902078
3502,0.0017912453,0.0010203017,0.00052880327,0.00024214033,0.0018397646,0.000763409,0.0005050509,0.0005713047,0.0011121158
3503,0.001807619,0.0010349595,0.0005328052,0.00023985436,0.0018426002,0.00077357487,0.0005088673,0.00056015805,0.0011355787
3504,0.0018258545,0.001050166,0.00053694745,0.0002387412,0.0018490481,0.00078652723,0.0005128478,0.00054967316,0.0011603471
3505,0.0018459079,0.0010659279,0.00054121093,0.00023876893,0.0018595172,0.00080210477,0.0005169772,0.0005404352,0.0011861179
3506,0.0018675242,0.001082265,0.0005455764,0.00023968272,0.0018739972,0.0008200142,0.00052123656,0.00053274643,0.0012125467
3507,0.0018902039,0.0010990992,0.0005500242,0.00024108053,0.0018921677,0.00083990785,0.00052560976,0.0005266501,0.0012392545
3508,0.0019134269,0.0011163582,0.0005545388,0.00024252993,0.0019134828,0.0008613075,0.0005300822,0.0005220931,0.0012658479
3509,0.001936583,0.0011338467,0.00055910595,0.00024363039,0.0019371565,0.0008836526,0.0005346363,0.00051886763,0.0012918958
3510,0.0019591474,0.0011513142,0.00056371273,0.0002441204,0.0019622662,0.0009062211,0.0005392603,0.0005167849,0.0013169454
3511,0.0019806186,0.0011683682,0.0005683488,0.00024390155,0.0019879132,0.00092828664,0.00054394006,0.0005156866,0.0013405278
3512,0.0020005591,0.0011844967,0.0005730074,0.00024305505,0.0020130447,0.00094896957,0.00054866413,0.00051541085,0.0013621212
3513,0.0020185323,0.0011990729,0.0005776836,0.00024177584,0.0020366493,0.0009673877,0.0005534236,0.0005158379,0.0013812059
3514,0.0020340753,0.0012114035,0.0005823731,0.00024029866,0.0020576948,0.0009826866,0.0005582098,0.0005167984,0.0013972572
3515,0.0020466908,0.0012207779,0.00058707123,0.00023884166,0.002075099,0.0009940623,0.00056301034,0.0005180264,0.0014098008
3516,0.002055883,0.0012265367,0.0005917732,0.00023757305,0.0020879265,0.0010008471,0.0005678167,0.0005192626,0.00141844
3517,0.002061208,0.0012281684,0.0005964737,0.00023656595,0.0020953778,0.0010025954,0.0005726184,0.000520164,0.0014229476
3518,0.0020623528,0.0012253908,0.00060116546,0.0002357966,0.0020968681,0.0009990849,0.0005774047,0.0005203786,0.0014232523
3519,0.002059292,0.0012182237,0.0006058378,0.00023523059,0.0020922043,0.0009904137,0.00058216247,0.0005196281,0.0014195399
3520,0.0020522643,0.0012069814,0.00061047735,0.00023480544,0.002081715,0.0009770596,0.00058687676,0.00051777874,0.0014122057
3521,0.0020418416,0.0011922935,0.0006150709,0.00023447721,0.0020659321,0.0009596149,0.0005915352,0.00051478203,0.001401858
3522,0.0020288422,0.0011749978,0.0006196012,0.00023424331,0.002045986,0.00093907746,0.00059612276,0.0005107858,0.0013892385
3523,0.0020142733,0.0011561092,0.0006240539,0.00023411028,0.0020231968,0.00091647473,0.0006006263,0.00050609576,0.0013751525
3524,0.001999062,0.0011365933,0.00062841095,0.00023405766,0.0019989412,0.00089293445,0.0006050372,0.00050096965,0.0013603797
3525,0.0019841269,0.0011173821,0.0006326591,0.00023408557,0.0019746374,0.0008695127,0.0006093447,0.00049578,0.0013455892
3526,0.001970124,0.0010992152,0.00063678616,0.00023412256,0.0019515604,0.00084718544,0.0006135419,0.000490833,0.001331276
3527,0.0019574196,0.0010825541,0.0006407821,0.00023408335,0.0019306459,0.00082667527,0.00061762775,0.00048634288,0.0013177335
3528,0.0019461798,0.0010676234,0.00064464053,0.00023391584,0.0019126456,0.0008085603,0.00062159874,0.00048248665,0.0013050423
3529,0.0019363594,0.0010543761,0.0006483585,0.00023362487,0.0018980233,0.000793169,0.0006254597,0.0004793945,0.0012931015
3530,0.001927804,0.0010425799,0.0006519372,0.00023328685,0.0018869997,0.0007805836,0.0006292151,0.00047720104,0.0012816852
3531,0.001920353,0.0010318586,0.0006553805,0.00023311393,0.0018796562,0.0007707805,0.00063287286,0.00047600298,0.0012704998
3532,0.0019138282,0.0010217499,0.00065869815,0.0002333801,0.0018758263,0.0007635246,0.0006364444,0.00047585726,0.0012592304
3533,0.0019081046,0.0010118363,0.0006619019,0.00023436635,0.0018751719,0.0007584979,0.00063994096,0.00047673305,0.0012476301
3534,0.0019030443,0.0010017158,0.00066500827,0.00023632031,0.0018772647,0.00075536896,0.0006433788,0.00047851694,0.001235514
3535,0.0018984516,0.0009910819,0.0006680308,0.00023933883,0.0018813248,0.0007537127,0.0006467721,0.00048083998,0.0012227976
3536,0.0018940666,0.0009797438,0.00067099056,0.00024333224,0.0018865117,0.00075313303,0.00065013656,0.00048324213,0.0012095029
3537,0.0018895403,0.0009676075,0.0006739047,0.00024802814,0.0018918074,0.0007532784,0.00065348577,0.0004850433,0.0011957297
3538,0.0018844547,0.00095468434,0.0006767867,0.00025298365,0.0018961014,0.00075374095,0.00065683166,0.00048552887,0.0011816274
3539,0.0018783817,0.0009410468,0.00067965133,0.0002576835,0.0018984214,0.0007542513,0.0006601845,0.00048398564,0.0011673969
3540,0.0018710358,0.00092686305,0.0006825054,0.00026166727,0.0018979751,0.0007545185,0.00066354894,0.0004799077,0.0011532306
3541,0.0018622958,0.0009123248,0.00068535283,0.0002646182,0.0018942875,0.00075428974,0.0006669251,0.00047307275,0.0011393204
3542,0.0018523412,0.00089767465,0.00068819383,0.0002664728,0.0018873253,0.00075344683,0.00067031255,0.0004635659,0.0011258353
3543,0.0018416072,0.0008831909,0.00069102057,0.00026739566,0.0018775202,0.000751861,0.00067370146,0.00045195775,0.0011129207
3544,0.0018307501,0.00086912216,0.00069382414,0.00026780384,0.0018655348,0.0007494922,0.00067708327,0.00043895934,0.0011006898
3545,0.0018206087,0.0008557901,0.00069659116,0.00026822742,0.0018524128,0.0007463892,0.0006804472,0.00042557635,0.0010892466
3546,0.0018119875,0.00084346544,0.00069930777,0.00026921424,0.0018391362,0.0007426275,0.00068377896,0.00041272977,0.0010786817
3547,0.0018056522,0.00083247107,0.0007019543,0.00027122672,0.0018266964,0.0007383786,0.00068706303,0.00040125486,0.0010691038
3548,0.001802137,0.00082310836,0.0007045157,0.00027451292,0.0018158564,0.00073384447,0.00069028477,0.00039172726,0.0010606236
3549,0.0018017807,0.0008156939,0.0007069702,0.00027911662,0.0018071006,0.0007293293,0.0006934252,0.0003843461,0.0010533992
3550,0.0018047031,0.0008105255,0.00070930424,0.00028487344,0.0018005951,0.00072505785,0.0006964743,0.000379063,0.001047622
3551,0.0018108708,0.00080791087,0.0007115017,0.0002914584,0.0017963885,0.0007213893,0.00069941406,0.0003755852,0.0010435128
3552,0.0018201775,0.00080811733,0.00071354763,0.0002985126,0.0017942988,0.000718589,0.00070223183,0.00037347793,0.0010413075
3553,0.0018324497,0.0008113349,0.0007154319,0.00030568303,0.0017940578,0.0007169086,0.00070491363,0.00037223558,0.0010412137
3554,0.0018475411,0.0008176536,0.00071714574,0.00031274176,0.0017954964,0.00071654026,0.0007074494,0.00037150676,0.0010434001
3555,0.0018652668,0.0008270258,0.000718682,0.00031955907,0.0017983646,0.00071757176,0.00070982694,0.00037096578,0.0010479263
3556,0.0018854172,0.0008392123,0.00072003563,0.00032616922,0.0018025291,0.0007199899,0.0007120365,0.00037050273,0.0010547349
3557,0.0019076318,0.0008537946,0.00072120636,0.0003326307,0.0018077822,0.00072366075,0.0007140691,0.00037005226,0.0010636058
3558,0.0019314399,0.00087019184,0.0007221902,0.0003390578,0.0018139507,0.0007283559,0.00071591634,0.00036967843,0.0010741766
3559,0.001956149,0.00088764343,0.00072298857,0.000345517,0.0018207594,0.00073377974,0.00071757246,0.0003694073,0.0010859462
3560,0.0019809606,0.0009053402,0.00072359876,0.00035202169,0.0018279398,0.0007396007,0.00071902596,0.0003693131,0.0010983262
3561,0.0020049769,0.00092245906,0.0007240192,0.00035849857,0.0018352214,0.0007455442,0.00072026893,0.00036940823,0.0011107076
3562,0.0020273975,0.00093830004,0.00072424574,0.0003648517,0.0018423717,0.0007513636,0.000721292,0.00036971614,0.0011225373
3563,0.0020475325,0.0009523003,0.0007242774,0.00037095483,0.001849339,0.0007570364,0.0007220898,0.00037021283,0.0011333919
3564,0.0020650304,0.00096419704,0.00072410697,0.00037672633,0.0018562108,0.0007626271,0.00072265125,0.00037093242,0.0011430213
3565,0.0020798168,0.0009739738,0.0007237323,0.00038211077,0.0018632854,0.0007684123,0.0007229758,0.00037189742,0.0011514025
3566,0.0020921424,0.0009818978,0.00072314875,0.00038709582,0.0018710352,0.0007748402,0.0007230579,0.00037313718,0.0011587113
3567,0.0021025038,0.0009884433,0.0007223516,0.00039170895,0.001880001,0.0007824668,0.0007228968,0.00037463752,0.0011652929
3568,0.0021114133,0.0009941678,0.0007213395,0.00039590595,0.0018906159,0.0007918602,0.0007224934,0.00037626232,0.0011715856
3569,0.0021194755,0.000999707,0.0007201088,0.00039965962,0.0019032849,0.00080358813,0.0007218523,0.00037784444,0.0011780513
3570,0.0021270886,0.0010055762,0.00071866135,0.0004028509,0.00191821,0.0008180888,0.0007209813,0.00037913976,0.0011850897
3571,0.0021345548,0.0010121849,0.00071700005,0.0004053698,0.0019353767,0.0008356517,0.00071989023,0.00037983464,0.0011929906
3572,0.0021419812,0.0010197103,0.0007151312,0.00040713965,0.0019546307,0.00085634267,0.0007185909,0.0003796971,0.0012018799
3573,0.0021494227,0.0010281836,0.0007130632,0.00040817587,0.001975712,0.0008799865,0.00071709714,0.00037862823,0.0012117131
3574,0.0021568325,0.0010374056,0.0007108083,0.00040861865,0.0019983049,0.0009062054,0.000715428,0.00037667147,0.001222296
3575,0.0021642318,0.0010470876,0.00070838066,0.00040876356,0.0020221055,0.00093439926,0.0007135989,0.00037410736,0.0012333067
3576,0.0021716186,0.0010568235,0.0007057983,0.00040899674,0.0020468233,0.0009637948,0.00071162905,0.00037139925,0.0012443388
3577,0.0021789686,0.001066185,0.000703081,0.0004097027,0.002072078,0.0009935264,0.0007095421,0.00036900945,0.0012549451
3578,0.002186203,0.0010747655,0.00070024875,0.00041118864,0.0020974104,0.0010226457,0.00070735236,0.00036741243,0.0012646691
3579,0.0021930395,0.0010821729,0.0006973229,0.00041354384,0.0021221195,0.0010501476,0.00070508174,0.00036689013,0.001273068
3580,0.0021990277,0.0010880661,0.00069432444,0.00041663722,0.0021453183,0.0010750765,0.0007027508,0.00036749104,0.0012797336
3581,0.0022034387,0.0010921635,0.00069127174,0.00042000334,0.0021658866,0.0010965613,0.0007003707,0.0003689546,0.0012843183
3582,0.0022054587,0.0010942391,0.0006881827,0.00042303695,0.0021826026,0.0011137994,0.00069795694,0.00037084633,0.001286518
3583,0.0022054587,0.0010942391,0.0006881827,0.00042303695,0.0021826026,0.0011137994,0.00069795694,0.00037084633,0.001286518
3584,0.0021997374,0.0010970645,0.0006873211,0.00041535177,0.002177137,0.0011121064,0.000696802,0.00036822856,0.0012898652
3585,0.0021908977,0.0010970528,0.0006864159,0.00040742906,0.0021664766,0.0011050401,0.0006956107,0.00036582592,0.0012900137
3586,0.002179511,0.0010941376,0.0006854545,0.00039991864,0.0021513521,0.0010929166,0.0006943773,0.00036405824,0.001286927
3587,0.0021660156,0.0010883457,0.0006844264,0.00039324345,0.0021324297,0.0010761915,0.0006930958,0.00036314235,0.0012806919
3588,0.0021506876,0.0010798511,0.000683317,0.00038751963,0.0021102785,0.0010555026,0.0006917556,0.00036302026,0.0012715365
3589,0.002133718,0.0010689821,0.00068211416,0.00038262177,0.0020854056,0.001031634,0.00069034676,0.00036342497,0.0012598563
3590,0.0021153116,0.0010562626,0.0006808054,0.0003782434,0.0020584199,0.001005513,0.0006888581,0.0003640488,0.001246189
3591,0.0020957359,0.0010423235,0.000679379,0.0003740334,0.002029926,0.0009781353,0.00068727846,0.00036451226,0.0012312
3592,0.0020754018,0.0010278858,0.00067782553,0.00036969056,0.002000691,0.0009505143,0.0006855935,0.0003645832,0.0012156084
3593,0.0020548387,0.0010136528,0.0006761388,0.00036504708,0.0019716003,0.0009235434,0.00068379444,0.0003642625,0.0012001325
3594,0.0020346423,0.0010002576,0.00067431346,0.00036007114,0.0019435313,0.0008980531,0.00068187044,0.00036360777,0.001185397
3595,0.0020152493,0.0009880976,0.00067234837,0.00035480352,0.0019173133,0.0008746313,0.00067981106,0.00036287092,0.0011718627
3596,0.0019969405,0.0009773788,0.000670241,0.00034932073,0.0018935195,0.0008536536,0.00067760824,0.00036225768,0.0011597801
3597,0.0019797157,0.0009680283,0.00066799344,0.00034369377,0.0018724368,0.0008352605,0.00067525357,0.00036192272,0.0011491638
3598,0.001963251,0.00095972436,0.0006656041,0.00033792257,0.0018540702,0.0008193492,0.0006727387,0.0003619822,0.0011398015
3599,0.001946966,0.00095192797,0.00066307536,0.00033196268,0.0018380871,0.0008056653,0.00067006075,0.00036236102,0.0011313144
3600,0.0019302383,0.0009440604,0.00066041126,0.0003257667,0.0018240433,0.00079384603,0.0006672151,0.00036298213,0.0011232297
3601,0.0019124409,0.00093550945,0.0006576129,0.0003193185,0.0018113141,0.0007834253,0.0006642006,0.00036368816,0.0011150535
3602,0.0018931909,0.0009258135,0.0006546841,0.0003126933,0.0017994996,0.00077405025,0.00066101766,0.0003644317,0.0011063725
3603,0.0018723466,0.00091467536,0.0006516277,0.00030604357,0.0017882546,0.00076535903,0.0006576708,0.00036522484,0.0010969104
3604,0.0018501036,0.0009020539,0.00064844644,0.00029960336,0.0017774851,0.0007571654,0.00065416313,0.00036615657,0.001086555
3605,0.0018268883,0.0008881624,0.00064514333,0.00029358253,0.0017672196,0.0007493678,0.00065050233,0.00036734948,0.0010753744
3606,0.001803234,0.0008733783,0.0006417192,0.0002881366,0.0017576404,0.00074201875,0.00064669404,0.00036892755,0.0010635679
3607,0.0017796534,0.0008582131,0.0006381758,0.00028326444,0.001748877,0.0007352014,0.0006427481,0.00037092753,0.0010514425
3608,0.0017566099,0.00084326585,0.0006345151,0.0002788289,0.0017410814,0.00072907296,0.000638671,0.00037333745,0.0010393355
3609,0.0017343834,0.00082909985,0.00063073856,0.00027454502,0.0017343706,0.00072379725,0.0006344741,0.00037609928,0.001027578
3610,0.001713169,0.0008162049,0.0006268492,0.00027011504,0.0017287971,0.00071950204,0.0006301637,0.00037913144,0.0010164545
3611,0.0016931121,0.00080500357,0.00062285236,0.0002652562,0.0017244805,0.00071624736,0.0006257515,0.0003824817,0.0010061893
3612,0.0016743612,0.0007957683,0.0006187528,0.00025984005,0.0017216495,0.00071405503,0.0006212501,0.0003863444,0.0009969373
3613,0.0016572148,0.000788682,0.00061456003,0.00025397274,0.0017206026,0.00071288797,0.00061666896,0.00039104576,0.0009888025
3614,0.0016420288,0.0007838307,0.0006102845,0.0002479137,0.0017217587,0.0007126646,0.00061202084,0.00039707322,0.0009818517
3615,0.0016293187,0.00078123325,0.00060593995,0.00024214547,0.0017255177,0.000713215,0.0006073218,0.00040498102,0.0009761405
3616,0.0016195454,0.0007808452,0.00060154014,0.00023716006,0.0017322545,0.00071441603,0.0006025822,0.0004152564,0.0009717153
3617,0.001613064,0.00078256894,0.00059709785,0.00023339718,0.0017420107,0.00071609195,0.0005978154,0.0004281034,0.00096863194
3618,0.0016100196,0.00078629015,0.0005926296,0.00023109985,0.0017546476,0.0007180728,0.0005930332,0.00044354153,0.0009669472
3619,0.0016103009,0.00079186447,0.00058814936,0.00023028709,0.0017695684,0.00072021724,0.00058824953,0.00046110168,0.00096672116
3620,0.0016135055,0.0007991219,0.0005836699,0.0002307136,0.0017858633,0.00072235166,0.0005834723,0.00048003942,0.00096799934
3621,0.0016190185,0.00080787286,0.0005792051,0.00023194049,0.0018023639,0.0007243354,0.0005787145,0.0004993141,0.00097081065
3622,0.0016260911,0.0008179025,0.00057476736,0.00023342122,0.0018179286,0.0007261154,0.00057398697,0.00051782624,0.0009751427
3623,0.0016340052,0.0008289834,0.0005703654,0.00023465644,0.0018313511,0.00072755624,0.000569298,0.0005344969,0.0009809388
3624,0.0016421417,0.00084084115,0.00056601025,0.00023529022,0.0018417987,0.0007286052,0.000564659,0.00054853444,0.0009880796
3625,0.0016501099,0.00085322827,0.000561706,0.00023517564,0.0018487086,0.0007291811,0.0005600763,0.00055945123,0.0009963757
3626,0.0016577158,0.00086584006,0.00055745733,0.00023441834,0.0018521213,0.0007293076,0.00055555766,0.0005672561,0.0010055669
3627,0.0016649241,0.00087836664,0.0005532634,0.00023329405,0.0018522951,0.00072892854,0.0005511055,0.0005722612,0.0010153238
3628,0.0016718266,0.00089051033,0.00054912205,0.00023219417,0.0018498721,0.0007280614,0.00054672174,0.00057508895,0.0010252814
3629,0.0016785056,0.0009019811,0.0005450269,0.00023149757,0.0018456808,0.00072677917,0.00054240524,0.00057649636,0.0010350392
3630,0.0016849913,0.0009125553,0.00054097053,0.00023146544,0.0018406583,0.0007251699,0.0005381514,0.00057733693,0.0010442239
3631,0.0016912313,0.00092207594,0.0005369433,0.00023221203,0.0018356165,0.0007233873,0.000533956,0.0005782733,0.0010525227
3632,0.001697096,0.00093049696,0.00053293747,0.00023366167,0.0018313681,0.000721682,0.000529813,0.00057987316,0.0010597289
3633,0.001702486,0.0009379288,0.00052894297,0.00023561426,0.0018285566,0.0007203142,0.0005257169,0.00058252545,0.0010657787
3634,0.0017073692,0.00094461517,0.0005249558,0.00023779833,0.0018277168,0.0007196497,0.0005216622,0.000586405,0.0010707659
3635,0.0017118892,0.00095092616,0.0005209726,0.00023999043,0.0018293576,0.0007200943,0.0005176456,0.0005916177,0.0010749431
3636,0.0017162833,0.00095729716,0.0005169921,0.00024199401,0.0018339041,0.0007220353,0.00051366474,0.0005982041,0.0010786715
3637,0.0017209899,0.00096419884,0.0005130159,0.00024377515,0.0018415425,0.0007258497,0.0005097156,0.0006059772,0.0010823909
3638,0.0017264087,0.00097203406,0.00050904974,0.0002453249,0.0018522758,0.00073174667,0.0005058018,0.0006147273,0.0010865311
3639,0.0017329254,0.0009810684,0.0005050986,0.0002467585,0.0018659462,0.0007398653,0.0005019234,0.0006241575,0.0010914345
3640,0.001740677,0.00099136,0.00050117215,0.0002481449,0.0018820334,0.000750127,0.000498081,0.0006338254,0.0010972947
3641,0.0017495588,0.001002757,0.0004972783,0.00024952358,0.0018997315,0.00076228206,0.0004942795,0.00064316986,0.0011041154
3642,0.0017591454,0.0010148317,0.0004934273,0.00025088646,0.0019179152,0.0007758606,0.0004905226,0.0006515319,0.0011116893
3643,0.0017688659,0.0010270422,0.0004896305,0.00025219313,0.0019354059,0.00079027825,0.00048681605,0.0006583116,0.0011196187
3644,0.001777929,0.0010386506,0.00048589864,0.00025337984,0.0019509926,0.00080482353,0.00048316777,0.0006630013,0.0011273455
3645,0.0017856006,0.0010489202,0.0004822439,0.00025443645,0.0019635526,0.000818719,0.00047958517,0.0006652484,0.0011342369
3646,0.001791277,0.0010571891,0.0004786748,0.00025541315,0.001972234,0.00083121826,0.00047607653,0.00066493923,0.0011396342
3647,0.0017944966,0.0010628852,0.00047520112,0.00025641036,0.0019766702,0.0008416881,0.00047265028,0.00066233205,0.0011429358
3648,0.0017951095,0.0010656723,0.00047183008,0.00025760723,0.0019768057,0.0008495843,0.00046931455,0.00065790693,0.0011436491
3649,0.0017930802,0.0010654035,0.00046856693,0.0002591099,0.0019729293,0.0008545726,0.00046607837,0.0006522785,0.0011414259
3650,0.0017885132,0.0010621486,0.00046541519,0.00026094934,0.0019655921,0.0008564898,0.00046294677,0.00064615544,0.00113608
3651,0.0017815197,0.0010561233,0.00046237643,0.00026302002,0.0019555376,0.00085536076,0.00045992804,0.00064024865,0.0011275668
3652,0.001772213,0.0010476798,0.0004594535,0.00026507978,0.0019433843,0.0008513404,0.00045702755,0.0006350163,0.0011159811
3653,0.0017606216,0.0010371953,0.00045664702,0.00026677916,0.0019299574,0.0008447411,0.00045425104,0.0006309652,0.001101513
3654,0.0017467826,0.0010250902,0.0004539588,0.00026773362,0.0019158886,0.0008359626,0.00045160556,0.00062832044,0.0010844506
3655,0.0017307784,0.00101174,0.00045139197,0.00026764642,0.0019018743,0.0008254715,0.0004490962,0.0006273067,0.0010651365
3656,0.0017128403,0.0009974734,0.00044895225,0.00026641466,0.0018886144,0.00081376446,0.000446733,0.00062811695,0.0010439805
3657,0.0016933844,0.0009825962,0.00044664618,0.0002641421,0.0018767859,0.0008013793,0.0004445235,0.000630883,0.0010214332
3658,0.0016729841,0.0009673374,0.00044448324,0.0002611635,0.0018670782,0.0007888379,0.00044247814,0.0006357623,0.0009979863
3659,0.0016523983,0.00095193926,0.000442474,0.000257985,0.0018600409,0.00077663106,0.00044060734,0.0006428026,0.0009741646
3660,0.0016323787,0.0009365858,0.00044062996,0.00025516277,0.0018561461,0.0007652913,0.0004389229,0.0006519319,0.00095050054
3661,0.0016135836,0.00092146953,0.00043896475,0.00025314928,0.0018554422,0.0007552155,0.0004374345,0.00066279224,0.00092752837
3662,0.0015964488,0.0009067442,0.00043748997,0.00025221458,0.001857789,0.00074681523,0.0004361538,0.00067482,0.00090574526
3663,0.0015811593,0.000892587,0.00043621977,0.0002523526,0.0018625741,0.0007403992,0.00043508993,0.0006870851,0.00088561757
3664,0.0015676196,0.0008791372,0.00043516324,0.0002533191,0.0018689882,0.0007362297,0.00043425307,0.0006985054,0.0008675376
3665,0.0015555223,0.00086656475,0.00043433104,0.00025462653,0.0018759179,0.00073443394,0.00043364963,0.0007078343,0.0008518195
3666,0.0015444488,0.00085499306,0.0004337294,0.00025572634,0.0018823387,0.0007350977,0.00043328683,0.0007139543,0.0008386865
3667,0.0015339726,0.00084452535,0.00043336226,0.00025608492,0.0018873137,0.00073817605,0.00043316465,0.000715973,0.0008282502
3668,0.0015237711,0.00083520805,0.00043323,0.000255333,0.0018901943,0.0007435246,0.00043328715,0.0007133825,0.00082050025
3669,0.0015136737,0.0008270565,0.00043332952,0.00025328767,0.0018905685,0.0007508321,0.00043364972,0.0007060868,0.0008153035
3670,0.0015036454,0.0008199689,0.00043365214,0.00025002455,0.0018885173,0.00075973745,0.00043424606,0.0006945338,0.00081239926
3671,0.0014938081,0.00081380096,0.00043418803,0.0002458191,0.0018842807,0.00076975045,0.00043506845,0.0006794618,0.0008114224
3672,0.001484253,0.000808289,0.00043492366,0.0002410404,0.0018783892,0.0007803407,0.0004361061,0.00066194247,0.00081191846
3673,0.0014751162,0.0008031634,0.00043584366,0.00023610916,0.0018713041,0.000790903,0.00043734457,0.0006430565,0.0008134067
3674,0.0014663797,0.0007980868,0.0004369322,0.00023136075,0.0018635907,0.0008008825,0.00043877287,0.0006239353,0.0008154129
3675,0.0014580186,0.00079283735,0.00043817292,0.00022700822,0.0018556229,0.00080981303,0.00044037556,0.0006054343,0.000817539
3676,0.001449948,0.000787226,0.0004395514,0.00022317044,0.0018476339,0.000817266,0.00044213975,0.00058822805,0.0008195197
3677,0.0014421322,0.00078123587,0.00044105572,0.0002198406,0.0018398401,0.0008230267,0.00044405452,0.0005727589,0.0008212624
3678,0.0014346733,0.0007750114,0.0004426749,0.000216987,0.0018323722,0.0008270554,0.00044610916,0.00055920763,0.0008228809
3679,0.0014278499,0.00076890574,0.00044440248,0.00021454167,0.0018253794,0.00082945393,0.00044829678,0.0005476287,0.00082468556
3680,0.0014221127,0.000763378,0.00044623594,0.00021249885,0.0018189733,0.00083049,0.00045061004,0.0005378733,0.0008271511
3681,0.0014180476,0.00075901754,0.00044817477,0.00021085532,0.001813326,0.00083057955,0.00045304868,0.00052969786,0.00083085976
3682,0.0014162877,0.0007564314,0.0004502238,0.00020963253,0.0018086238,0.0008302186,0.0004556136,0.0005227916,0.0008364323
3683,0.0014173898,0.0007561907,0.0004523894,0.00020880977,0.0018048811,0.0008298706,0.0004583058,0.00051670475,0.0008444353
3684,0.0014216994,0.00075869885,0.00045468003,0.00020832052,0.001802098,0.00083002564,0.00046112985,0.0005109425,0.00085532496
3685,0.0014293459,0.0007642078,0.00045710665,0.00020803153,0.001800082,0.0008310403,0.00046409512,0.00050494657,0.00086938165
3686,0.0014402064,0.0007727755,0.00045968042,0.00020775046,0.0017986352,0.0008332136,0.00046720688,0.00049821474,0.00088668615
3687,0.0014539475,0.0007842524,0.00046240975,0.00020728543,0.0017974512,0.0008366638,0.0004704712,0.00049031613,0.0009071185
3688,0.0014700983,0.00079831405,0.00046530424,0.00020647998,0.0017963533,0.00084151345,0.00047389398,0.00048094583,0.0009303833
3689,0.0014881624,0.0008145181,0.00046836972,0.0002052747,0.0017952533,0.00084770616,0.0004774804,0.00047006662,0.0009560451
3690,0.0015077147,0.00083235465,0.00047161014,0.00020375001,0.0017942213,0.00085514685,0.0004812314,0.00045784304,0.000983585
3691,0.0015283944,0.00085128396,0.00047502463,0.00020208581,0.0017936743,0.00086376513,0.00048514776,0.00044476133,0.0010124602
3692,0.0015499742,0.00087081204,0.0004786112,0.0002005509,0.0017940786,0.00087344507,0.00048922683,0.00043140678,0.0010421455
3693,0.001572266,0.00089050253,0.00048236418,0.00019939925,0.0017959706,0.00088411156,0.0004934641,0.00041839486,0.0010721835
3694,0.0015951062,0.0009100102,0.0004862769,0.00019881909,0.0017999342,0.000895735,0.00049785536,0.00040634387,0.0011021909
3695,0.0016182306,0.00092901447,0.00049033837,0.00019887775,0.0018064348,0.0009083281,0.0005023926,0.0003957142,0.001131876
3696,0.0016412575,0.0009472999,0.0004945394,0.00019941827,0.0018157219,0.0009219285,0.00050706835,0.0003867249,0.001161027
3697,0.0016637715,0.00096466846,0.0004988679,0.00020023504,0.001827942,0.0009366175,0.00051187415,0.00037945036,0.0011894995
3698,0.0016852908,0.0009809758,0.00050331274,0.00020100217,0.0018431002,0.0009525084,0.0005167999,0.00037379185,0.0012172044
3699,0.0017054714,0.000996135,0.000507863,0.00020147345,0.0018611723,0.0009697064,0.00052183715,0.0003696286,0.0012441002
3700,0.001724065,0.0010100447,0.000512508,0.0002015124,0.0018821526,0.0009883089,0.00052697596,0.00036686772,0.0012701788
3701,0.0017411208,0.001022693,0.0005172368,0.000201191,0.0019061624,0.0010084693,0.00053220376,0.00036548945,0.0012954554
3702,0.0017569547,0.0010341204,0.0005220424,0.00020079182,0.0019334417,0.0010302532,0.0005375159,0.00036567263,0.0013199816
3703,0.0017720324,0.0010444133,0.0005269189,0.0002007001,0.0019642394,0.0010537807,0.0005429011,0.00036755775,0.0013438284
3704,0.001786942,0.0010537192,0.0005318613,0.00020136147,0.0019987863,0.0010791229,0.0005483553,0.00037130824,0.0013670707
3705,0.0018021779,0.0010622193,0.0005368672,0.00020309142,0.0020371468,0.0011063084,0.0005538721,0.00037696635,0.0013897782
3706,0.0018181232,0.0010701905,0.00054193364,0.00020599912,0.0020790354,0.0011353029,0.0005594455,0.00038428704,0.0014120212
3707,0.0018348324,0.0010778602,0.00054705754,0.00020991452,0.0021238965,0.0011660155,0.0005650702,0.00039281088,0.0014338419
3708,0.0018521523,0.0010854884,0.0005522355,0.00021442844,0.0021708375,0.00119833,0.00057074096,0.0004017666,0.0014552562
3709,0.0018697099,0.0010933266,0.00055746065,0.00021892271,0.0022186243,0.0012319277,0.0005764475,0.0004102493,0.0014762282
3710,0.0018870172,0.0011015476,0.00056272396,0.00022274556,0.0022660256,0.0012664022,0.00058218173,0.0004174416,0.0014966773
3711,0.001903605,0.0011102764,0.0005680122,0.00022531621,0.00231172,0.0013012565,0.0005879258,0.00042253782,0.0015164512
3712,0.0019190407,0.0011194875,0.00057330733,0.00022624597,0.0023544985,0.001335746,0.0005936638,0.00042508863,0.0015353182
3713,0.0019330627,0.0011290316,0.0005785875,0.00022544354,0.0023934962,0.001369083,0.00059937517,0.00042503804,0.0015529492
3714,0.0019455309,0.0011386048,0.0005838305,0.00022309551,0.0024279582,0.0014003195,0.00060503656,0.0004226021,0.0015689167
3715,0.0019562717,0.0011476815,0.0005890085,0.00021958166,0.0024573728,0.0014283775,0.00061062566,0.0004183696,0.0015826839
3716,0.0019651607,0.0011556617,0.0005940945,0.00021540458,0.0024813437,0.0014521887,0.0006161146,0.00041304049,0.0015936526
3717,0.001971909,0.0011617679,0.0005990602,0.000211081,0.0024995112,0.0014706259,0.0006214762,0.0004074091,0.0016011781
3718,0.0019761366,0.0011652468,0.0006038776,0.00020701216,0.0025115889,0.0014827489,0.0006266882,0.00040215175,0.0016046518
3719,0.0019774102,0.0011654043,0.0006085216,0.00020348425,0.0025173477,0.0014877223,0.00063172425,0.00039790093,0.0016035588
3720,0.0019752937,0.0011617036,0.0006129686,0.00020062152,0.0025165714,0.0014850296,0.00063656125,0.00039498057,0.0015975727
3721,0.0019695482,0.0011539038,0.0006171956,0.0001984488,0.002509299,0.0014744581,0.00064117933,0.00039366135,0.0015866063
3722,0.0019601732,0.0011420555,0.00062118797,0.00019692982,0.002495809,0.0014561673,0.00064556283,0.00039407902,0.001570857
3723,0.0019475443,0.0011265923,0.0006249332,0.00019601875,0.002476636,0.0014307329,0.0006496966,0.00039620642,0.0015508245
3724,0.0019322988,0.0011082288,0.0006284266,0.00019564343,0.0024526059,0.0013990666,0.0006535751,0.0003999641,0.0015272558
3725,0.0019153211,0.0010878921,0.00063166715,0.00019576184,0.0024247235,0.0013623578,0.0006571946,0.00040517113,0.0015010813
3726,0.0018975391,0.00106662,0.000634657,0.00019626215,0.002393977,0.0013219367,0.0006605566,0.00041148363,0.0014732907
3727,0.0018798256,0.0010454345,0.0006374058,0.00019698533,0.0023613474,0.0012791947,0.0006636648,0.00041848794,0.0014448443
3728,0.0018627833,0.0010251695,0.00063992315,0.00019769068,0.002327597,0.0012355117,0.00066652795,0.00042555734,0.0014165726
3729,0.00184681,0.0010065136,0.0006422209,0.0001980754,0.002293303,0.0011920702,0.00066915393,0.00043207864,0.0013891256
3730,0.0018320561,0.0009898546,0.0006443134,0.00019788808,0.002258926,0.0011499769,0.0006715573,0.0004373916,0.001362929
3731,0.0018184345,0.0009753308,0.0006462125,0.00019689114,0.002224668,0.0011099561,0.00067374366,0.00044096808,0.0013381818
3732,0.0018058235,0.00096284656,0.00064792746,0.00019504949,0.0021909277,0.0010726418,0.00067572435,0.0004425615,0.0013148873
3733,0.00179412,0.0009521438,0.0006494687,0.00019250749,0.0021579773,0.0010383285,0.0006775115,0.00044213716,0.0012929074
3734,0.001783304,0.0009428749,0.0006508439,0.00018958526,0.0021263415,0.0010072369,0.0006791098,0.0004399947,0.001272018
3735,0.0017734412,0.00093463325,0.00065205747,0.00018675046,0.0020965075,0.0009793009,0.00068052387,0.00043668263,0.001251939
3736,0.0017646154,0.00092702376,0.00065311196,0.00018447977,0.0020690924,0.0009544195,0.00068175996,0.000432913,0.0012324017
3737,0.0017569273,0.00091972423,0.00065400987,0.00018319326,0.0020446253,0.00093235576,0.00068282185,0.0004294477,0.0012131566
3738,0.0017503317,0.0009124728,0.0006547525,0.00018310655,0.002023458,0.0009127917,0.00068371353,0.00042695279,0.0011939986
3739,0.0017446124,0.00090505846,0.00065533747,0.00018421646,0.0020058115,0.00089543423,0.0006844335,0.00042594396,0.0011747571
3740,0.0017394146,0.00089738064,0.00065576314,0.00018627082,0.0019916461,0.00087994395,0.0006849859,0.00042671626,0.0011553088
3741,0.0017342813,0.00088937936,0.0006560308,0.00018887113,0.0019808244,0.0008659747,0.0006853721,0.00042947743,0.001135569
3742,0.0017287808,0.0008810808,0.00065613864,0.00019156135,0.0019731312,0.0008532581,0.00068559236,0.00043428066,0.0011154878
3743,0.0017225738,0.00087253394,0.0006560853,0.00019395442,0.0019683212,0.00084151904,0.0006856448,0.0004411573,0.0010950484
3744,0.0017155891,0.00086386444,0.00065587374,0.00019585082,0.0019663426,0.000830549,0.0006855373,0.00045025625,0.0010742785
3745,0.0017080121,0.00085523014,0.0006555039,0.00019727812,0.0019672865,0.0008202628,0.0006852662,0.00046175736,0.0010532421
3746,0.0017002779,0.00084680447,0.0006549822,0.00019849112,0.0019712897,0.00081053696,0.0006848381,0.0004759146,0.0010320448
3747,0.0016930175,0.00083882164,0.0006543118,0.00019988413,0.0019785808,0.00080140564,0.0006842564,0.00049291865,0.0010108318
3748,0.0016869107,0.0008315075,0.00065349735,0.00020190596,0.001989264,0.00079293427,0.000683524,0.00051280577,0.0009897855
3749,0.0016825607,0.0008251083,0.00065254525,0.00020490709,0.0020032064,0.0007852241,0.00068264565,0.00053533673,0.0009691338
3750,0.001680401,0.00081988407,0.0006514574,0.00020905955,0.002020128,0.0007784561,0.000681622,0.00056004996,0.00094913295
3751,0.0016806494,0.0008160714,0.00065023976,0.00021433817,0.002039324,0.0007727603,0.0006804568,0.000586107,0.0009300822
3752,0.0016833127,0.00081395323,0.00064889266,0.00022046686,0.002060002,0.00076835,0.00067915017,0.0006125017,0.00091230735
3753,0.0016882655,0.0008137869,0.0006474176,0.00022706104,0.002081092,0.0007653591,0.0006777033,0.00063802954,0.0008961624
3754,0.0016953209,0.00081581407,0.0006458107,0.00023369622,0.0021017313,0.00076393905,0.0006761111,0.0006616812,0.0008819937
3755,0.0017043093,0.00082024775,0.00064406765,0.0002399938,0.0021209794,0.00076411274,0.0006743702,0.0006824964,0.0008701241
3756,0.0017151053,0.000827205,0.00064218225,0.00024571805,0.0021382698,0.00076581916,0.00067247485,0.0006999757,0.0008608055
3757,0.0017276725,0.00083672005,0.0006401475,0.00025080488,0.0021533088,0.0007689156,0.0006704198,0.0007139736,0.00085418194
3758,0.0017419333,0.0008486365,0.00063795276,0.00025534412,0.0021660067,0.0007730898,0.0006681958,0.0007247211,0.000850252
3759,0.0017577771,0.00086264574,0.00063558994,0.00025954147,0.0021765132,0.0007779032,0.0006657973,0.0007328126,0.0008488454
3760,0.0017749132,0.00087825843,0.0006330453,0.00026360952,0.0021849913,0.00078278955,0.0006632121,0.00073898956,0.00084962265
3761,0.0017928979,0.0008948463,0.00063031033,0.00026774133,0.0021917243,0.00078714814,0.00066043425,0.0007441418,0.0008520939
3762,0.0018110573,0.00091165706,0.00062737346,0.00027202672,0.0021968745,0.00079031195,0.00065745687,0.0007491056,0.00085566513
3763,0.0018286301,0.0009279346,0.0006242306,0.00027646482,0.0022005623,0.00079164474,0.000654275,0.0007546425,0.00085970707
3764,0.0018448199,0.0009429481,0.00062087644,0.00028099545,0.002202802,0.00079066417,0.0006508872,0.0007612508,0.00086363667
3765,0.0018589405,0.0009561392,0.0006173131,0.00028548817,0.002203766,0.0007870484,0.00064729527,0.00076942245,0.0008669967
3766,0.0018705645,0.0009671608,0.0006135454,0.00028985835,0.0022034706,0.00078067667,0.0006435088,0.00077928515,0.00086951884
3767,0.0018795502,0.00097590685,0.0006095846,0.0002940587,0.0022020275,0.00077172107,0.00063953624,0.00079077005,0.00087115855
3768,0.001886057,0.0009825479,0.00060544437,0.0002980646,0.0021996319,0.000760587,0.0006353914,0.0008036535,0.0008721064
3769,0.0018904526,0.0009874293,0.000601144,0.00030187942,0.002196345,0.00074787607,0.000631093,0.00081737584,0.00087273424
3770,0.0018932422,0.0009910654,0.00059670303,0.0003054738,0.0021922495,0.00073434034,0.0006266611,0.000831248,0.0008735444
3771,0.0018948878,0.0009940019,0.00059214444,0.0003087414,0.0021870818,0.000720786,0.0006221156,0.00084418023,0.0008750762
3772,0.0018957215,0.000996737,0.0005874925,0.000311492,0.0021805973,0.0007079819,0.00061747857,0.0008551369,0.00087782455
3773,0.0018959311,0.0009996536,0.0005827675,0.00031350998,0.0021722906,0.00069659733,0.00061277195,0.0008629214,0.00088216364
3774,0.0018954909,0.0010029649,0.00057799206,0.00031453394,0.002161704,0.0006871862,0.00060801144,0.00086650625,0.0008883103
3775,0.0018943084,0.0010067151,0.00057318626,0.0003144069,0.002148374,0.00068002776,0.00060322,0.00086512626,0.00089628145
3776,0.0018923023,0.0010108041,0.00056836894,0.0003131293,0.002132092,0.00067529245,0.0005984117,0.0008583876,0.0009059204
3777,0.001889381,0.0010149761,0.000563554,0.0003108509,0.0021128997,0.0006728516,0.0005936017,0.0008464463,0.00091689755
3778,0.0018856368,0.0010189455,0.0005587585,0.00030793287,0.0020912117,0.00067247724,0.00058880734,0.0008299271,0.0009287705
3779,0.0018811831,0.0010223609,0.0005539921,0.0003048302,0.0020677182,0.0006737692,0.000584037,0.0008099119,0.0009410085
3780,0.0018761501,0.0010249044,0.00054926093,0.00030198475,0.002043209,0.0006762326,0.00057929894,0.0007876774,0.0009530456
3781,0.0018706082,0.0010262835,0.0005445724,0.0002997522,0.0020184633,0.0006793063,0.0005746006,0.0007645565,0.00096430496
3782,0.0018644412,0.0010262504,0.00053993077,0.00029826004,0.0019942485,0.0006824225,0.00056994695,0.00074187905,0.0009742368
3783,0.0018644412,0.0010262504,0.00053993077,0.00029826004,0.0019942485,0.0006824225,0.00056994695,0.00074187905,0.0009742368
3784,0.0018707917,0.00103224,0.0005413048,0.00029724682,0.0019980134,0.0006878272,0.00057066005,0.0007395261,0.0009835006
3785,0.0018749966,0.0010365082,0.00054267363,0.00029581465,0.0020011081,0.0006926148,0.0005713625,0.0007371309,0.0009906355
3786,0.0018767321,0.0010386434,0.0005440404,0.00029404837,0.0020028986,0.0006964174,0.0005720601,0.000734421,0.0009952034
3787,0.0018756818,0.001038304,0.00054540933,0.00029196846,0.0020029466,0.00069891306,0.00057275506,0.00073127844,0.0009968437
3788,0.0018716116,0.0010352137,0.00054678187,0.00028961606,0.0020008113,0.0006999144,0.0005734486,0.00072744826,0.0009953051
3789,0.0018644496,0.001029249,0.0005481586,0.00028704203,0.0019963407,0.00069930515,0.0005741419,0.0007228936,0.0009904853
3790,0.0018542077,0.0010204178,0.0005495376,0.00028425237,0.0019895001,0.0006971116,0.0005748345,0.0007175539,0.0009824188
3791,0.0018410614,0.0010088781,0.00055091706,0.00028126626,0.0019804407,0.0006934748,0.0005755235,0.0007114424,0.00097132684
3792,0.0018253252,0.0009949433,0.00055229344,0.00027808847,0.0019695838,0.0006886722,0.0005762079,0.0007047037,0.0009575731
3793,0.0018074049,0.0009790302,0.0005536582,0.00027471667,0.0019573607,0.0006830514,0.00057687797,0.00069743115,0.00094163924
3794,0.0017877765,0.0009616084,0.00055500603,0.00027116205,0.0019444166,0.0006770459,0.0005775319,0.0006898388,0.0009240917
3795,0.0017669558,0.0009432331,0.0005563279,0.00026739482,0.0019314361,0.0006710926,0.0005781601,0.0006821835,0.0009055464
3796,0.0017454373,0.00092439505,0.00055761525,0.00026342695,0.0019190619,0.00066563784,0.0005787572,0.00067466684,0.0008866194
3797,0.0017236738,0.0009055572,0.00055885804,0.00025925855,0.00190786,0.0006610911,0.0005793127,0.0006674562,0.00086788787
3798,0.0017020685,0.00088711985,0.00056004786,0.00025490078,0.0018983266,0.00065775844,0.0005798219,0.00066074624,0.00084985996
3799,0.0016809385,0.00086935936,0.000561173,0.00025040616,0.0018908554,0.00065593683,0.0005802733,0.0006546452,0.0008329675
3800,0.0016605532,0.00085248257,0.0005622264,0.00024584413,0.0018856453,0.00065574946,0.0005806563,0.00064923964,0.0008175388
3801,0.0016411005,0.00083659746,0.00056319946,0.00024130358,0.0018827268,0.00065727043,0.00058096665,0.0006444896,0.0008038097
3802,0.0016226952,0.00082172855,0.00056408317,0.00023688351,0.001881998,0.00066049065,0.00058119587,0.00064031157,0.0007919358
3803,0.0016054079,0.00080786477,0.00056487287,0.00023267037,0.0018832453,0.000665308,0.0005813356,0.0006366017,0.000781994
3804,0.0015892325,0.00079493516,0.0005655613,0.00022873594,0.0018860707,0.00067156926,0.0005813803,0.00063312106,0.00077400287
3805,0.0015740999,0.00078284706,0.00056614616,0.00022510657,0.0018899315,0.00067906023,0.00058132794,0.0006295434,0.00076793553
3806,0.0015598991,0.00077152083,0.0005666206,0.00022175755,0.0018942095,0.0006875147,0.00058116816,0.0006255267,0.0007637244
3807,0.0015464555,0.00076086615,0.0005669841,0.00021860522,0.0018982666,0.0006966866,0.00058090175,0.0006206783,0.0007612863
3808,0.0015335943,0.0007508225,0.00056723406,0.00021553769,0.0019013493,0.00070626015,0.00058052386,0.0006145654,0.0007605177
3809,0.0015211203,0.0007413309,0.0005673684,0.00021242099,0.0019029109,0.0007159464,0.00058003276,0.00060693175,0.00076130725
3810,0.001508889,0.0007323756,0.0005673871,0.0002091264,0.0019023092,0.00072546693,0.0005794263,0.0005974159,0.00076354266
3811,0.0014967568,0.0007239353,0.0005672896,0.00020553183,0.0018991842,0.00073454314,0.0005787061,0.0005859349,0.0007671097
3812,0.0014846983,0.0007160349,0.0005670751,0.00020158826,0.0018932705,0.00074291154,0.0005778667,0.0005724923,0.0007719023
3813,0.0014727636,0.00070870505,0.0005667424,0.00019731617,0.0018844823,0.00075037737,0.000576911,0.00055719406,0.0007778307
3814,0.0014610848,0.0007020045,0.0005662945,0.00019278585,0.0018729703,0.0007567678,0.0005758401,0.0005403623,0.0007848146
3815,0.0014498476,0.00069599296,0.00056573097,0.00018812367,0.0018590123,0.0007619748,0.00057465426,0.0005223832,0.00079279684
3816,0.001439306,0.0006907759,0.00056505436,0.00018347571,0.0018430483,0.00076592877,0.00057335704,0.0005037624,0.0008017492
3817,0.0014297359,0.0006864538,0.000564265,0.00017901725,0.0018255614,0.0007686598,0.0005719462,0.00048495535,0.00081166567
3818,0.0014214013,0.00068314484,0.00056336523,0.00017489123,0.0018070944,0.0007702278,0.000570429,0.00046643763,0.00082256994
3819,0.0014145676,0.0006810064,0.0005623571,0.00017120408,0.0017881473,0.0007707781,0.0005688052,0.00044856395,0.0008345114
3820,0.0014094409,0.00068017043,0.00056124537,0.00016802517,0.0017691999,0.0007704545,0.00056708074,0.00043166467,0.00084755465
3821,0.0014062015,0.00068078714,0.00056003203,0.00016538228,0.0017507476,0.0007695489,0.0005652567,0.00041594208,0.0008617717
3822,0.0014049818,0.00068298326,0.00055872166,0.00016327694,0.0017330893,0.00076825655,0.00056333875,0.00040149412,0.0008772285
3823,0.0014058403,0.00068685634,0.0005573208,0.00016166315,0.0017165999,0.00076690374,0.00056133105,0.00038836512,0.0008939742
3824,0.0014088082,0.00069246686,0.00055583403,0.00016050726,0.0017014476,0.0007656979,0.000559239,0.0003765106,0.00091201434
3825,0.0014138422,0.0006998097,0.000554267,0.00015976552,0.0016878052,0.00076490076,0.00055706815,0.00036583637,0.0009313044
3826,0.001420832,0.00070881174,0.00055262726,0.000159393,0.0016758104,0.00076473766,0.0005548208,0.00035625196,0.0009517353
3827,0.0014295925,0.00071932597,0.00055092276,0.0001593437,0.0016654423,0.0007653342,0.00055250694,0.0003476011,0.00097312895
3828,0.0014398564,0.0007311014,0.0005491592,0.00015959586,0.0016566664,0.00076679594,0.00055013073,0.0003397397,0.0009952303
3829,0.0014512982,0.0007438493,0.00054734503,0.00016010388,0.0016494637,0.0007691854,0.0005476973,0.00033258097,0.0010177225
3830,0.0014635241,0.00075718947,0.00054548844,0.00016084615,0.0016436684,0.0007724912,0.0005452137,0.00032596354,0.0010402446
3831,0.0014761181,0.0007707445,0.0005435946,0.00016177895,0.0016392219,0.0007767091,0.0005426845,0.00031982828,0.001062409
3832,0.0014886355,0.00078410667,0.00054167,0.0001628589,0.0016359397,0.00078175945,0.000540116,0.00031406424,0.0010838348
3833,0.0015006908,0.0007969142,0.0005397211,0.00016405556,0.0016337917,0.00078761217,0.000537512,0.0003086676,0.0011041841
3834,0.0015119396,0.00080885587,0.0005377528,0.00016533093,0.0016326779,0.0007942132,0.00053487724,0.00030358747,0.0011231718
3835,0.0015221428,0.00081970665,0.00053576863,0.00016666748,0.0016326403,0.0008015641,0.00053221616,0.00029886,0.0011405832
3836,0.0015310996,0.00082929357,0.0005337699,0.00016803612,0.00163369,0.00080965046,0.00052953075,0.0002945087,0.0011563116
3837,0.0015387684,0.0008375879,0.0005317593,0.00016942121,0.001635921,0.00081852806,0.00052682444,0.00029056848,0.0011703345
3838,0.0015451425,0.00084460684,0.0005297356,0.00017080005,0.0016394204,0.00082824734,0.000524097,0.00028707605,0.0011827097
3839,0.0015502691,0.0008504119,0.00052770035,0.00017215678,0.0016443112,0.0008388756,0.000521352,0.00028408362,0.0011935494
3840,0.0015543022,0.0008551598,0.0005256525,0.00017348985,0.0016506693,0.0008504614,0.00051858946,0.00028161836,0.001203021
3841,0.0015573419,0.00085897994,0.00052358914,0.00017477278,0.0016584791,0.0008629949,0.0005158082,0.00027967608,0.0012112919
3842,0.0015595693,0.000862023,0.00052151026,0.00017603605,0.0016678069,0.00087650534,0.00051301136,0.00027829007,0.0012185229
3843,0.0015611266,0.0008644131,0.0005194149,0.00017729857,0.001678561,0.00089087005,0.0005101981,0.00027749277,0.001224845
3844,0.0015621579,0.00086624536,0.00051730196,0.00017861061,0.001690632,0.00090595137,0.0005073695,0.00027731113,0.0012303431
3845,0.0015628084,0.0008675911,0.00051517296,0.00018004427,0.0017038812,0.0009215723,0.00050452945,0.00027777944,0.0012350597
3846,0.0015631684,0.00086848205,0.00051303115,0.0001816552,0.0017179891,0.0009373903,0.0005016794,0.00027891944,0.0012389785
3847,0.0015632933,0.0008689078,0.0005108784,0.00018350707,0.0017327141,0.0009531563,0.0004988244,0.00028073334,0.001242034
3848,0.0015631907,0.0008688446,0.00050872174,0.00018562429,0.0017475944,0.0009684248,0.0004959685,0.00028320123,0.0012441234
3849,0.0015628035,0.00086826365,0.0005065652,0.0001879746,0.0017620925,0.0009827953,0.00049311994,0.0002861773,0.0012451028
3850,0.0015619628,0.0008670722,0.0005044181,0.00019047252,0.0017756694,0.0009958332,0.0004902856,0.0002895507,0.0012447984
3851,0.0015604727,0.00086520973,0.0005022887,0.00019297424,0.0017876535,0.0010070853,0.00048747397,0.0002930943,0.0012430334
3852,0.0015580349,0.00086255855,0.00050018675,0.00019528958,0.0017973359,0.0010160799,0.00048469444,0.0002965615,0.0012396027
3853,0.0015543588,0.0008590225,0.0004981216,0.00019721464,0.0018039797,0.0010223897,0.00048195652,0.00029963354,0.001234313
3854,0.0015491364,0.00085447973,0.00049610285,0.00019855375,0.0018070412,0.001025657,0.00047927137,0.00030211272,0.0012269829
3855,0.0015421346,0.00084883114,0.0004941404,0.00019916295,0.0018060139,0.001025577,0.0004766487,0.00030378826,0.0012174612
3856,0.00153313,0.00084192166,0.00049224176,0.00019896653,0.001800489,0.0010218386,0.00047409878,0.0003045517,0.0012055935
3857,0.0015220491,0.0008336747,0.0004904161,0.00019795832,0.0017903799,0.0010143634,0.00047162877,0.00030438782,0.0011913121
3858,0.0015088987,0.00082400383,0.0004886686,0.00019622632,0.0017757625,0.0010031204,0.00046924961,0.00030339256,0.0011745798
3859,0.0014938164,0.0008128976,0.00048700583,0.000193913,0.001756854,0.0009881828,0.00046696851,0.00030170268,0.0011554445
3860,0.0014769775,0.00080034713,0.00048543105,0.0001911993,0.0017341296,0.00096979004,0.0004647897,0.00029954995,0.001134015
3861,0.0014586749,0.0007864558,0.0004839483,0.00018827079,0.0017081634,0.0009482675,0.00046271915,0.00029717683,0.0011104738
3862,0.0014392465,0.0007713753,0.00048255862,0.00018531256,0.0016796775,0.0009241266,0.00046076087,0.00029479,0.0010851084
3863,0.0014190349,0.0007553224,0.0004812648,0.00018244772,0.001649414,0.0008979112,0.00045891927,0.00029258349,0.0010582556
3864,0.0013984488,0.0007386097,0.00048006736,0.00017977183,0.0016182167,0.00087027525,0.0004571956,0.00029074593,0.0010303352
3865,0.0013778873,0.000721589,0.00047896794,0.00017733037,0.0015868127,0.0008419047,0.0004555918,0.00028931614,0.0010018083
3866,0.0013577598,0.0007046657,0.00047796872,0.00017512537,0.0015560172,0.0008135202,0.00045411004,0.00028838692,0.00097316905
3867,0.0013384381,0.0006882314,0.000477071,0.0001731358,0.0015264608,0.00078579306,0.0004527545,0.00028791328,0.00094489893
3868,0.0013202702,0.00067265774,0.00047627825,0.00017133426,0.0014988114,0.0007593512,0.00045152244,0.00028793787,0.0009174512
3869,0.0013035414,0.00065827393,0.00047559314,0.00016967424,0.0014734995,0.0007346994,0.0004504193,0.00028838072,0.000891221
3870,0.0012884568,0.00064532674,0.0004750195,0.00016811065,0.0014508939,0.00071227783,0.00044944443,0.00028917176,0.0008665327
3871,0.001275131,0.0006339551,0.00047456005,0.0001666158,0.001431216,0.00069235766,0.00044860106,0.0002902573,0.0008435957
3872,0.0012635869,0.0006242148,0.00047421985,0.00016515222,0.0014145239,0.00067507883,0.00044788918,0.00029155592,0.0008225324
3873,0.0012537417,0.0006160421,0.00047400166,0.00016369789,0.001400776,0.00066045567,0.00044731068,0.00029300965,0.00080335885
3874,0.0012454572,0.00060930575,0.00047390748,0.00016224393,0.0013897225,0.0006483419,0.00044686548,0.00029451505,0.0007860022
3875,0.0012385217,0.00060378655,0.00047393955,0.00016079553,0.0013811842,0.00063855934,0.00044655375,0.0002960712,0.0007703283
3876,0.0012327223,0.0005992499,0.0004740978,0.00015937466,0.0013748244,0.0006308127,0.00044637275,0.000297639,0.0007561451
3877,0.0012278361,0.0005954472,0.00047438152,0.00015800743,0.0013702889,0.0006247415,0.00044632048,0.000299227,0.0007432556
3878,0.0012236898,0.0005921506,0.00047478723,0.000156752,0.0013673048,0.0006200221,0.00044639478,0.00030088783,0.0007314592
3879,0.0012201176,0.0005891916,0.00047531087,0.00015561502,0.0013655655,0.0006162936,0.00044658993,0.000302682,0.00072057836
3880,0.0012170661,0.0005864625,0.0004759472,0.00015465633,0.001364806,0.00061321864,0.0004469001,0.00030468716,0.00071048515
3881,0.0012144571,0.00058390724,0.000476689,0.00015386089,0.0013648722,0.00061055546,0.00044731927,0.00030699748,0.00070108706
3882,0.0012123367,0.0005815645,0.00047752896,0.00015324319,0.0013656113,0.0006080751,0.00044784189,0.0003096943,0.0006923562
3883,0.0012107632,0.00057952903,0.0004784591,0.00015277512,0.0013669676,0.00060562626,0.00044846005,0.00031288137,0.00068430416
3884,0.0012098087,0.00057793205,0.00047947097,0.0001524057,0.0013689183,0.0006031109,0.000449167,0.00031664048,0.00067698857
3885,0.001209648,0.0005769695,0.00048055925,0.00015211922,0.0013715001,0.00060049316,0.00044995768,0.0003210492,0.00067049725
3886,0.0012103982,0.00057680096,0.00048171644,0.00015188081,0.001374774,0.0005977683,0.00045082648,0.00032617935,0.00066493684
3887,0.0012122794,0.00057763525,0.00048293904,0.00015170516,0.0013789064,0.0005949868,0.0004517706,0.00033214892,0.00066043733
3888,0.0012154937,0.0005796526,0.00048422406,0.00015161694,0.0013839839,0.00059221045,0.00045278878,0.00033898465,0.00065712765
3889,0.0012202768,0.0005830152,0.00048557128,0.00015169031,0.0013901511,0.000589501,0.00045387872,0.0003467713,0.0006551375
3890,0.0012267972,0.00058782904,0.00048698182,0.00015198634,0.0013975549,0.00058697513,0.00045504415,0.0003555355,0.00065458706
3891,0.0012352399,0.0005942004,0.00048845983,0.00015257968,0.0014061771,0.00058469706,0.00045628648,0.0003651936,0.00065558613
3892,0.0012457033,0.00060216535,0.0004900096,0.00015352834,0.0014160315,0.00058274844,0.00045761152,0.0003756716,0.0006582168
3893,0.001258188,0.00061172474,0.0004916373,0.000154826,0.0014269769,0.0005811967,0.00045902343,0.00038675673,0.00066254317
3894,0.0012726198,0.0006228232,0.00049335003,0.00015644655,0.001438829,0.0005801118,0.00046053142,0.00039818583,0.00066858693
3895,0.0012888245,0.0006353663,0.0004951557,0.00015830244,0.0014512537,0.00057948614,0.00046213984,0.00040962768,0.00067633716
3896,0.0013065429,0.0006492022,0.0004970609,0.00016027976,0.001463887,0.0005793486,0.0004638563,0.0004206822,0.00068572373
3897,0.0013254462,0.00066412985,0.0004990721,0.00016224428,0.0014763812,0.0005796913,0.00046568803,0.00043100186,0.00069663214
3898,0.0013451326,0.0006798703,0.00050119375,0.00016406851,0.0014882955,0.0005804414,0.00046763863,0.0004402155,0.0007088898
3899,0.0013652106,0.0006961423,0.0005034296,0.00016563875,0.0014993364,0.0005815668,0.00046971304,0.00044805667,0.00072226056
3900,0.0013852755,0.00071259757,0.00050578057,0.00016689749,0.0015092569,0.0005829963,0.00047191328,0.0004543474,0.0007364627
3901,0.0014049608,0.00072888937,0.0005082462,0.00016782519,0.0015178989,0.00058463815,0.00047423947,0.00045902113,0.0007511729
3902,0.0014238949,0.00074463035,0.0005108231,0.0001684414,0.0015252716,0.0005864271,0.00047669176,0.00046215268,0.00076603907
3903,0.0014417876,0.000759485,0.0005135059,0.00016879679,0.0015314007,0.00058830646,0.00047926564,0.00046382874,0.000780708
3904,0.0014584066,0.00077314547,0.0005162902,0.00016897093,0.0015365048,0.0005902477,0.0004819576,0.00046429952,0.0007948453
3905,0.0014735197,0.0007853381,0.00051916554,0.00016901606,0.0015407453,0.00059224176,0.00048475913,0.00046374436,0.00080816244
3906,0.0014870317,0.00079590996,0.00052212493,0.00016899679,0.0015444711,0.00059434294,0.00048766678,0.00046246144,0.00082043593
3907,0.0014988789,0.0008047852,0.0005251586,0.0001689352,0.0015479428,0.00059664063,0.0004906686,0.0004606335,0.0008315415
3908,0.0015090974,0.0008119944,0.0005282582,0.00016884485,0.0015514496,0.00059926294,0.0004937601,0.00045842666,0.00084145
3909,0.0015177915,0.00081766036,0.0005314143,0.00016871688,0.0015552738,0.00060236617,0.0004969297,0.00045597783,0.00085022434
3910,0.0015251354,0.0008219962,0.0005346202,0.00016851898,0.0015596134,0.0006061297,0.00050017075,0.00045331297,0.0008580225
3911,0.0015313707,0.00082525675,0.00053786836,0.00016824546,0.0015646454,0.0006107133,0.0005034751,0.00045045692,0.0008650611
3912,0.0015367233,0.0008277108,0.00054115173,0.00016786075,0.0015704413,0.0006162225,0.00050683285,0.0004473859,0.00087158725
3913,0.0015414602,0.000829628,0.00054446683,0.00016736536,0.0015769829,0.00062276056,0.0005102378,0.00044398458,0.0008778479
3914,0.0015457708,0.00083120837,0.000547807,0.00016675539,0.0015841366,0.0006302563,0.00051368214,0.0004401982,0.0008840466
3915,0.0015497825,0.00083258096,0.0005511691,0.00016603245,0.0015916344,0.000638606,0.0005171574,0.00043587098,0.0008903176
3916,0.0015535483,0.00083377457,0.00055454706,0.00016522664,0.0015992348,0.00064759643,0.0005206562,0.00043098204,0.0008966981
3917,0.0015570209,0.0008347222,0.00055793615,0.00016436266,0.0016064814,0.0006568971,0.0005241679,0.00042541637,0.00090312364
3918,0.0015600462,0.00083525374,0.0005613292,0.00016346326,0.0016129981,0.00066612643,0.0005276845,0.00041918718,0.00090943224
3919,0.0015624473,0.00083512685,0.0005647175,0.00016260284,0.0016183507,0.00067480834,0.0005311936,0.00041234875,0.00091537007
3920,0.0015640063,0.00083409157,0.000568091,0.00016182377,0.0016221241,0.0006824667,0.0005346822,0.0004049751,0.0009206225
3921,0.0015644629,0.0008318482,0.0005714378,0.0001611769,0.0016239792,0.0006886266,0.0005381393,0.00039721324,0.00092483766
3922,0.0015635892,0.000828155,0.00057474506,0.00016068907,0.0016236621,0.0006928593,0.0005415466,0.0003892562,0.00092766876
3923,0.0015611834,0.00082280656,0.0005779992,0.00016037759,0.001621014,0.00069483224,0.00054489257,0.0003812891,0.0009288011
3924,0.001557084,0.0008156742,0.0005811839,0.00016022587,0.0016159517,0.00069429976,0.00054815906,0.00037349283,0.0009279757
3925,0.0015511957,0.0008067433,0.0005842842,0.00016016829,0.0016084841,0.0006911299,0.0005513332,0.00036602104,0.0009250228
3926,0.0015434414,0.00079603837,0.0005872848,0.00016011819,0.0015987238,0.0006853417,0.00055440015,0.0003589819,0.0009198636
3927,0.0015338464,0.00078371086,0.00059017283,0.00015996273,0.0015868947,0.00067710964,0.0005573463,0.00035243883,0.0009125276
3928,0.0015224939,0.0007699635,0.0005929356,0.00015959477,0.0015732101,0.00066665374,0.0005601622,0.0003463943,0.00090313464
3929,0.0015095688,0.0007550633,0.00059556327,0.0001589422,0.0015580589,0.00065437896,0.000562838,0.00034084189,0.0008919085
3930,0.0014953008,0.00073930086,0.00059804966,0.00015795023,0.001541836,0.0006406949,0.00056536857,0.00033577246,0.00087914884
3931,0.0014800464,0.00072301144,0.0006003898,0.0001566452,0.001525056,0.00062614743,0.00056775037,0.00033115817,0.00086521433
3932,0.0014641879,0.00070649624,0.00060258317,0.0001551085,0.001508186,0.00061122695,0.0005699828,0.0003269763,0.0008505099
3933,0.0014481896,0.000690085,0.0006046318,0.00015347284,0.0014917318,0.00059646013,0.00057207065,0.0003232011,0.00083546696
3934,0.0014324852,0.0006740595,0.00060654205,0.00015188362,0.0014762165,0.00058237166,0.00057401706,0.0003198277,0.0008205183
3935,0.0014175172,0.0006586892,0.0006083204,0.00015050758,0.0014620497,0.00056940364,0.0005758315,0.0003168145,0.00080608943
3936,0.0014036534,0.0006441961,0.0006099765,0.0001494809,0.0014495959,0.0005579654,0.00057752023,0.00031411013,0.0007925682
3937,0.0013912008,0.00063078414,0.00061152043,0.0001488962,0.0014390708,0.00054838933,0.00057909545,0.00031158613,0.00078030233
3938,0.0013803659,0.000618605,0.00061296416,0.00014879681,0.0014306344,0.0005409294,0.00058056874,0.00030913626,0.0007695815
3939,0.0013712528,0.0006077752,0.0006143189,0.0001491587,0.0014243165,0.0005357467,0.00058195024,0.0003066196,0.0007606268
3940,0.0013639029,0.0005983722,0.0006155949,0.00014993585,0.0014200327,0.0005329082,0.00058325165,0.0003038728,0.00075358734
3941,0.0013582676,0.0005904216,0.0006168022,0.00015104382,0.0014176603,0.0005324138,0.0005844831,0.00030076344,0.0007485263
3942,0.0013542644,0.0005839065,0.000617948,0.00015240992,0.0014170579,0.0005341657,0.00058565405,0.00029723826,0.0007454244
3943,0.0013517395,0.00057874713,0.00061903865,0.00015395369,0.001417962,0.0005379615,0.00058677164,0.00029322886,0.00074417493
3944,0.0013505429,0.0005748252,0.00062007975,0.00015563781,0.0014201624,0.0005435415,0.0005878411,0.0002887798,0.0007445965
3945,0.0013505054,0.0005719698,0.000621075,0.0001574607,0.0014234255,0.00055059465,0.0005888716,0.00028395935,0.0007464335
3946,0.0013514166,0.00056997495,0.0006220236,0.00015941798,0.0014274667,0.0005586922,0.0005898628,0.00027891182,0.0007493834
3947,0.0013530878,0.0005686056,0.0006229281,0.00016155426,0.0014320461,0.0005674584,0.00059082056,0.00027376722,0.00075310416
3948,0.0013553259,0.0005676315,0.0006237863,0.00016390809,0.0014368949,0.0005764522,0.00059174496,0.00026869774,0.00075725623
3949,0.0013579443,0.0005668233,0.0006245974,0.00016652366,0.0014417063,0.00058527646,0.0005926378,0.00026379208,0.0007615204
3950,0.001360795,0.00056600454,0.0006253584,0.00016943198,0.001446249,0.00059356,0.0005934966,0.00025919237,0.0007656302
3951,0.0013638036,0.00056508306,0.0006260673,0.00017265324,0.001450248,0.00060097204,0.0005943235,0.0002549525,0.000769389
3952,0.0013669303,0.0005640013,0.0006267222,0.00017620683,0.0014535619,0.00060730684,0.00059511507,0.00025114004,0.0007727008
3953,0.0013702004,0.0005627896,0.0006273213,0.00018008951,0.0014560184,0.0006124187,0.0005958718,0.00024772796,0.00077555963
3954,0.0013737705,0.00056161603,0.0006278628,0.00018429162,0.0014576063,0.0006162773,0.0005965902,0.0002447389,0.00077807176
3955,0.0013777934,0.00056065596,0.00062834605,0.00018879131,0.0014583322,0.0006189138,0.00059726933,0.00024214902,0.0007804161
3956,0.0013824925,0.0005601492,0.00062876916,0.00019357415,0.001458223,0.00062042096,0.00059790496,0.00023989708,0.0007828271
3957,0.0013880944,0.00056035357,0.00062913133,0.00019860944,0.0014574992,0.0006210076,0.00059849554,0.00023799612,0.0007855806
3958,0.0013947701,0.0005615015,0.0006294298,0.00020383876,0.0014562561,0.00062083884,0.00059903477,0.00023638255,0.00078893604
3959,0.0014026987,0.000563802,0.0006296625,0.00020923425,0.0014547429,0.0006201407,0.0005995169,0.00023508524,0.0007931222
3960,0.0014119516,0.00056737824,0.0006298252,0.00021474808,0.0014531282,0.0006190945,0.00059993786,0.00023409582,0.00079830753
3961,0.0014225433,0.0005722837,0.00062991376,0.00022034578,0.0014516232,0.0006179011,0.0006002896,0.00023343247,0.0008045882
3962,0.0014343993,0.0005784745,0.00062992255,0.00022600213,0.0014503894,0.00061666255,0.0006005625,0.00023316425,0.00081196765
3963,0.0014473731,0.0005858309,0.0006298425,0.00023169964,0.0014496134,0.00061553787,0.0006007491,0.00023332631,0.0008203601
3964,0.0014612855,0.0005941698,0.0006296655,0.00023745021,0.0014493882,0.0006145501,0.0006008366,0.00023400155,0.0008296057
3965,0.0014758387,0.0006032106,0.0006293807,0.00024324749,0.0014497995,0.00061378,0.0006008147,0.0002352048,0.00083947764
3966,0.0014907526,0.0006126738,0.0006289786,0.00024910012,0.0014508677,0.00061322533,0.00060067273,0.0002369697,0.00084970414
3967,0.0015056566,0.0006222361,0.0006284476,0.0002549729,0.0014525584,0.000612924,0.0006003999,0.00023923452,0.0008599751
3968,0.0015201478,0.0006315696,0.00062777585,0.00026080234,0.0014547473,0.00061284093,0.00059998425,0.00024192214,0.00086998136
3969,0.0015338034,0.00064035115,0.0006269528,0.0002664995,0.0014572546,0.0006129892,0.0005994141,0.0002448514,0.0008794085
3970,0.0015462042,0.00064828957,0.0006259699,0.00027194468,0.0014598698,0.0006133894,0.0005986832,0.00024779717,0.0008879758
3971,0.0015569559,0.00065513,0.0006248188,0.00027700712,0.0014623371,0.0006140324,0.0005977834,0.00025052138,0.0008954324
3972,0.0015656677,0.00066064746,0.0006234929,0.0002815273,0.0014644401,0.00061495695,0.0005967101,0.0002527732,0.00090157316
3973,0.0015720958,0.0006646848,0.0006219904,0.00028542063,0.0014659758,0.0006161632,0.0005954594,0.00025435313,0.0009062545
3974,0.0015760553,0.00066712743,0.00062031107,0.00028861687,0.0014668376,0.00061769056,0.0005940345,0.00025511257,0.00090937846
3975,0.0015775329,0.0006679526,0.00061845756,0.0002911227,0.0014670206,0.00061956956,0.0005924347,0.00025501623,0.00091092207
3976,0.0015765332,0.00066712976,0.00061643514,0.00029296835,0.0014666056,0.00062184286,0.00059066573,0.000254097,0.0009109082
3977,0.0015732714,0.00066475634,0.0006142521,0.00029426295,0.0014657332,0.0006245276,0.0005887361,0.0002524694,0.00090942375
3978,0.0015679948,0.00066096376,0.0006119185,0.0002951125,0.001464593,0.0006276112,0.00058665336,0.0002503284,0.0009065996
3979,0.0015609725,0.00065591343,0.00060944696,0.0002956121,0.001463425,0.0006311245,0.00058443064,0.00024786984,0.00090260804
3980,0.0015525279,0.0006498241,0.00060685014,0.00029585356,0.0014623725,0.0006350263,0.00058207806,0.0002452681,0.00089764385
3981,0.0015429213,0.00064293906,0.0006041412,0.000295841,0.0014615874,0.0006392991,0.0005796091,0.00024267918,0.000891921
3982,0.0015324268,0.0006355052,0.000601334,0.0002955876,0.0014610967,0.0006438569,0.0005770354,0.0002402044,0.0008856451
3983,0.0015212503,0.00062777114,0.0005984402,0.00029503906,0.0014609001,0.00064862333,0.00057437195,0.00023790468,0.0008790049
3984,0.0015095372,0.0006199454,0.00059547345,0.0002941184,0.0014607953,0.000653409,0.0005716293,0.00023575692,0.0008721496
3985,0.0014974109,0.0006121994,0.00059244334,0.0002927683,0.0014606464,0.0006580716,0.0005688201,0.00023375465,0.0008651796
3986,0.0014974109,0.0006121994,0.00059244334,0.0002927683,0.0014606464,0.0006580716,0.0005688201,0.00023375465,0.0008651796
3987,0.0014960554,0.0006130325,0.000592239,0.00029078382,0.0014651968,0.0006627203,0.000568791,0.00023368545,0.0008663811
3988,0.0014932808,0.0006129917,0.00059195276,0.00028833625,0.0014685541,0.00066630804,0.000568679,0.00023356707,0.0008665087
3989,0.001489113,0.00061203155,0.0005915831,0.00028549833,0.001470682,0.00066879176,0.00056848826,0.00023340204,0.0008654863
3990,0.0014836218,0.0006101191,0.0005911283,0.00028237444,0.001471448,0.0006700784,0.000568218,0.00023315159,0.00086323515
3991,0.0014767882,0.0006071862,0.0005905854,0.00027901653,0.0014707616,0.000670124,0.00056786824,0.00023276944,0.00085967337
3992,0.0014685985,0.0006031846,0.0005899529,0.00027546086,0.0014685092,0.00066886155,0.00056743843,0.00023220926,0.00085473317
3993,0.0014590644,0.0005981025,0.00058923004,0.00027173193,0.0014646733,0.0006662874,0.00056693115,0.00023145483,0.0008483784
3994,0.0014482082,0.0005919521,0.0005884161,0.00026784002,0.0014591989,0.00066237117,0.0005663459,0.0002304818,0.0008406089
3995,0.0014361293,0.000584793,0.00058751233,0.000263824,0.001452247,0.0006572106,0.00056568487,0.00022935162,0.0008314795
3996,0.0014229203,0.0005767102,0.0005865215,0.00025968853,0.0014438994,0.00065082015,0.0005649475,0.00022813182,0.00082109973
3997,0.0014087904,0.000567868,0.00058544584,0.00025547654,0.001434367,0.00064332836,0.0005641385,0.00022690014,0.0008096186
3998,0.0013939398,0.0005584447,0.0005842902,0.00025120497,0.0014238945,0.0006348878,0.0005632593,0.00022574747,0.0007972454
3999,0.0013785695,0.0005486259,0.0005830601,0.00024688354,0.0014127436,0.0006256344,0.00056231325,0.000224796,0.00078421034
4000,0.0013628652,0.0005386147,0.0005817602,0.00024249035,0.0014011053,0.0006157561,0.0005613019,0.00022404737,0.0007707556
4001,0.0013470143,0.00052860694,0.00058039674,0.00023801063,0.0013891776,0.0006054139,0.0005602294,0.00022353434,0.00075713696
4002,0.0013311307,0.00051877357,0.00057897327,0.00023338385,0.0013770905,0.0005947756,0.0005590962,0.00022321855,0.00074358075
4003,0.0013152923,0.0005092268,0.000577493,0.00022857256,0.001365012,0.00058401056,0.00055790396,0.00022309746,0.0007303044
4004,0.0012996338,0.00050013093,0.000575959,0.00022354383,0.0013529863,0.00057328696,0.000556654,0.00022304541,0.00071750046
4005,0.001284249,0.0004915471,0.0005743743,0.00021832762,0.0013411468,0.00056274474,0.0005553481,0.00022305398,0.0007053198
4006,0.0012692526,0.00048356442,0.00057273766,0.00021295054,0.001329598,0.0005525113,0.0005539829,0.00022310375,0.00069388765
4007,0.0012547852,0.00047623197,0.0005710463,0.00020750698,0.0013184384,0.0005426905,0.0005525562,0.00022319173,0.00068329985
4008,0.0012409944,0.0004695942,0.000569298,0.00020210221,0.0013078315,0.0005333984,0.0005510675,0.00022336548,0.00067362376
4009,0.0012280381,0.0004637083,0.00056748965,0.00019684013,0.0012978823,0.0005247375,0.0005495135,0.00022363127,0.00066489493
4010,0.001216046,0.00045859968,0.0005656154,0.00019183091,0.0012887649,0.0005167697,0.00054789125,0.00022410393,0.00065712945
4011,0.0012050658,0.00045430817,0.0005636702,0.0001870873,0.0012805174,0.0005095572,0.00054619607,0.0002247641,0.0006503223
4012,0.0011951514,0.00045084534,0.0005616476,0.00018265846,0.0012732247,0.0005031347,0.0005444221,0.00022566797,0.0006444473
4013,0.0011862868,0.00044825478,0.00055954314,0.00017848887,0.0012669407,0.0004975479,0.0005425693,0.00022682347,0.00063947536
4014,0.001178458,0.00044655474,0.00055735226,0.00017455095,0.001261632,0.00049277424,0.0005406315,0.00022822618,0.00063536776
4015,0.0011716041,0.00044575488,0.0005550709,0.00017077834,0.0012573361,0.00048882124,0.00053860754,0.00022990737,0.0006320898
4016,0.0011657116,0.000445882,0.0005526981,0.00016713144,0.0012540478,0.00048564453,0.0005364958,0.00023190748,0.00062961323
4017,0.0011607914,0.00044695256,0.00055023364,0.00016360519,0.001251794,0.00048322044,0.00053429516,0.00023427854,0.000627916
4018,0.0011568405,0.0004489553,0.00054767967,0.00016020554,0.0012505825,0.00048146496,0.00053200964,0.00023710798,0.0006269911
4019,0.001153915,0.00045190108,0.00054503884,0.00015697502,0.0012504526,0.00048033992,0.00052963826,0.00024047444,0.00062683766
4020,0.0011520673,0.0004557806,0.0005423153,0.00015397146,0.0012513594,0.00047975505,0.0005271859,0.00024441836,0.00062746496
4021,0.0011513087,0.00046055188,0.00053951435,0.00015124236,0.0012532943,0.0004796454,0.0005246543,0.00024899462,0.00062888913
4022,0.0011516466,0.00046618367,0.00053664163,0.00014882132,0.0012561216,0.00047992272,0.00052204827,0.00025415054,0.000631126
4023,0.001153063,0.00047264202,0.0005337043,0.00014671666,0.0012597111,0.00048051903,0.00051937375,0.00025981828,0.00063419563
4024,0.0011554883,0.0004798599,0.0005307076,0.00014492075,0.0012638707,0.00048137893,0.00051663397,0.00026585776,0.00063811126
4025,0.0011588607,0.00048780552,0.00052765745,0.00014339788,0.0012684318,0.00048245248,0.00051383337,0.00027214593,0.0006428826
4026,0.0011630753,0.00049640564,0.0005245585,0.00014211124,0.001273154,0.00048370386,0.0005109779,0.0002784723,0.0006485033
4027,0.0011680839,0.0005056348,0.0005214156,0.0001410335,0.0012778848,0.0004850901,0.00050807034,0.00028472443,0.0006549637
4028,0.0011738102,0.000515438,0.0005182314,0.00014014087,0.0012825608,0.00048664951,0.00050511595,0.00029079532,0.00066222774
4029,0.0011802344,0.00052578247,0.0005150092,0.0001394428,0.0012870955,0.00048835325,0.0005021158,0.00029662644,0.00067023863
4030,0.0011872957,0.00053660205,0.000511749,0.00013894454,0.0012915091,0.0004902105,0.00049907516,0.0003022235,0.00067890994
4031,0.0011949879,0.0005478611,0.00050845084,0.000138676,0.0012958685,0.00049223553,0.00049599435,0.0003076387,0.0006881279
4032,0.001203221,0.0005594614,0.0005051162,0.00013864345,0.0013002772,0.0004944368,0.0004928775,0.00031296286,0.0006977463
4033,0.0012119131,0.00057131605,0.00050174334,0.00013885372,0.0013048034,0.00049678824,0.000489725,0.00031829023,0.0007075869
4034,0.0012209355,0.0005833142,0.00049833197,0.00013928929,0.0013095527,0.00049926847,0.00048653764,0.00032374662,0.00071745046
4035,0.0012300976,0.0005953015,0.00049488107,0.0001399151,0.0013146326,0.00050186936,0.00048332073,0.0003294426,0.00072713033
4036,0.0012392361,0.00060714956,0.0004913933,0.00014069317,0.0013200535,0.00050454104,0.00048007382,0.00033543864,0.0007364266
4037,0.0012481448,0.00061869255,0.0004878705,0.00014158178,0.0013258661,0.00050723815,0.00047680354,0.0003418244,0.0007451493
4038,0.0012566815,0.0006298057,0.00048431676,0.000142559,0.0013321047,0.0005099179,0.0004735126,0.0003486741,0.0007531425
4039,0.0012647117,0.0006403681,0.00048073812,0.00014360552,0.0013386884,0.00051257806,0.00047020864,0.00035590163,0.00076028967
4040,0.0012721268,0.0006502635,0.0004771404,0.00014472289,0.0013455802,0.0005151569,0.00046689718,0.0003635262,0.00076652004
4041,0.0012788629,0.00065941573,0.00047353207,0.00014591511,0.0013527023,0.0005176643,0.000463587,0.00037145108,0.00077180774
4042,0.0012848742,0.000667758,0.0004699235,0.00014719258,0.0013598533,0.0005200782,0.0004602835,0.00037949157,0.00077617005
4043,0.0012900822,0.0006752264,0.00046632363,0.00014853227,0.0013668654,0.0005224024,0.000456998,0.0003874649,0.00077964534
4044,0.0012944317,0.00068177824,0.0004627427,0.00014991077,0.0013735187,0.00052465184,0.00045373637,0.00039513045,0.00078229443
4045,0.0012978268,0.0006873697,0.0004591907,0.00015126631,0.0013794393,0.000526793,0.00045050826,0.000402138,0.0007841802
4046,0.0013002155,0.0006919927,0.0004556774,0.00015254544,0.0013844317,0.0005288445,0.00044732183,0.00040826536,0.00078536844
4047,0.001301478,0.0006955767,0.0004522123,0.00015368905,0.0013882476,0.00053079356,0.00044418266,0.00041327134,0.0007858966
4048,0.0013015682,0.00069811416,0.00044880225,0.0001546518,0.0013906348,0.0005326108,0.0004411006,0.0004169234,0.00078579516
4049,0.0013004447,0.00069956126,0.00044545424,0.0001554292,0.0013915397,0.0005342797,0.0004380798,0.00041918026,0.0007850647
4050,0.0012981477,0.0006999367,0.0004421739,0.0001560371,0.001390949,0.0005357749,0.00043512546,0.00042004857,0.00078369246
4051,0.001294693,0.0006992162,0.00043896475,0.00015651202,0.0013889681,0.00053704483,0.0004322418,0.00041968143,0.0007816382
4052,0.0012901684,0.0006974215,0.00043582902,0.0001569178,0.0013857649,0.0005380749,0.00042943232,0.00041825775,0.000778861
4053,0.0012846589,0.00069458334,0.00043276933,0.00015730617,0.0013815998,0.0005388271,0.00042669819,0.0004160745,0.00077529694
4054,0.0012782338,0.0006907398,0.00042978526,0.0001577088,0.0013767064,0.00053925475,0.00042404316,0.00041340847,0.00077089365
4055,0.0012709543,0.0006859588,0.0004268785,0.00015811686,0.0013713217,0.00053935905,0.000421468,0.00041049471,0.0007656038
4056,0.0012628385,0.0006802822,0.00042404837,0.00015850796,0.0013656593,0.00053909724,0.0004189754,0.00040758666,0.0007593889
4057,0.0012539007,0.0006737787,0.00042129678,0.00015882515,0.0013599442,0.0005384825,0.0004165662,0.00040489555,0.0007522383
4058,0.001244151,0.0006665244,0.00041862467,0.00015900197,0.001354244,0.00053749466,0.0004142434,0.00040250583,0.00074416713
4059,0.0012336003,0.0006585857,0.00041603527,0.00015897937,0.0013486808,0.00053615664,0.00041201105,0.0004005131,0.000735222
4060,0.0012223086,0.0006500467,0.0004135329,0.00015872908,0.0013433185,0.000534504,0.00040987,0.00039894445,0.0007254781
4061,0.0012103702,0.00064098235,0.000411121,0.00015826689,0.0013381944,0.00053258124,0.00040782828,0.0003977848,0.00071504817
4062,0.0011978956,0.0006314678,0.00040880666,0.00015762114,0.0013333615,0.0005304519,0.0004058894,0.0003970202,0.0007040663
4063,0.0011850467,0.0006215909,0.00040659553,0.00015686038,0.0013288014,0.00052820676,0.00040405814,0.00039653646,0.0006926927
4064,0.0011719703,0.0006114244,0.00040449464,0.00015605125,0.0013244817,0.00052590476,0.0004023395,0.00039623745,0.0006810954
4065,0.0011587924,0.0006010279,0.0004025108,0.00015525369,0.0013203921,0.00052369514,0.00040073958,0.00039595738,0.00066945044
4066,0.001145655,0.0005904835,0.00040065046,0.00015452105,0.0013165002,0.0005216675,0.0003992633,0.00039556948,0.0006579304
4067,0.0011326533,0.00057987164,0.0003989184,0.00015386335,0.0013127286,0.00051996286,0.0003979143,0.00039485146,0.00064670783
4068,0.001119872,0.00056928117,0.00039732043,0.00015327038,0.0013090385,0.00051870913,0.00039669644,0.00039363292,0.0006359441
4069,0.0011073904,0.0005588115,0.00039586023,0.00015271873,0.0013054066,0.0005180334,0.00039561282,0.0003917604,0.00062579376
4070,0.001095287,0.0005485733,0.0003945394,0.00015217431,0.0013019105,0.00051808544,0.0003946663,0.00038915878,0.0006163967
4071,0.0010836897,0.00053871115,0.0003933597,0.00015161885,0.001298605,0.0005189753,0.00039385585,0.00038577383,0.0006078811
4072,0.0010727143,0.00052933843,0.00039231955,0.00015105636,0.0012956761,0.0005208433,0.0003931848,0.00038164793,0.0006003582
4073,0.0010624967,0.0005205992,0.00039141774,0.00015047968,0.0012933395,0.00052378705,0.00039264903,0.00037690345,0.0005939193
4074,0.0010531861,0.0005126054,0.00039065166,0.00014992912,0.0012918073,0.00052784727,0.00039224912,0.00037171083,0.0005886336
4075,0.0010448956,0.0005054639,0.00039001758,0.00014941409,0.0012913472,0.00053309486,0.0003919834,0.00036626888,0.000584542
4076,0.0010377475,0.00049926166,0.0003895112,0.00014897455,0.0012921555,0.00053954765,0.00039184876,0.00036075912,0.00058166496
4077,0.0010317692,0.00049402745,0.00038912814,0.00014861365,0.001294361,0.000547148,0.00039184277,0.00035537023,0.00057999656
4078,0.0010269859,0.00048978825,0.00038886428,0.00014833333,0.0012980839,0.0005558592,0.0003919642,0.00035026058,0.0005795126
4079,0.0010233814,0.0004865253,0.0003887169,0.00014813924,0.001303359,0.00056560355,0.00039221122,0.00034554434,0.0005801769
4080,0.0010209436,0.00048423224,0.00038868134,0.00014803003,0.0013101171,0.00057625916,0.0003925804,0.0003412775,0.0005819498
4081,0.0010196187,0.0004828536,0.00038875596,0.00014800922,0.0013183213,0.00058770773,0.00039307112,0.00033754247,0.0005847971
4082,0.0010194115,0.00048236307,0.00038893922,0.0001481091,0.0013278527,0.0005998603,0.00039368172,0.00033431067,0.00058869185
4083,0.0010203125,0.00048273514,0.00038923003,0.00014834738,0.0013385175,0.00061256206,0.00039441383,0.0003315416,0.0005936192
4084,0.0010223506,0.00048395823,0.00038962867,0.00014876378,0.0013502098,0.00062574865,0.00039526413,0.000329197,0.0005995821
4085,0.0010255426,0.0004860242,0.00039013504,0.00014938341,0.0013627165,0.00063928263,0.00039623323,0.00032720066,0.0006065844
4086,0.001029901,0.0004889462,0.0003907501,0.00015020468,0.0013758232,0.00065310794,0.00039732098,0.00032539418,0.0006146483
4087,0.0010354196,0.0004927261,0.00039147428,0.00015121924,0.0013893539,0.0006671673,0.00039852646,0.00032366012,0.0006237832
4088,0.0010420672,0.00049739133,0.0003923087,0.00015236715,0.0014030345,0.00068138447,0.00039984923,0.00032180082,0.0006339942
4089,0.0010497877,0.0005029452,0.00039325238,0.00015359005,0.001416673,0.0006956994,0.00040128746,0.00031968605,0.0006452698
4090,0.0010584996,0.0005093838,0.0003943054,0.00015481043,0.0014300797,0.0007100737,0.00040284105,0.0003171649,0.0006575863
4091,0.0010681234,0.0005167107,0.00039546707,0.00015594566,0.0014431335,0.0007244763,0.0004045068,0.00031415035,0.0006709002
4092,0.0010785913,0.0005248959,0.00039673454,0.00015696094,0.0014557079,0.0007388289,0.00040628147,0.00031059753,0.0006851399
4093,0.0010898449,0.0005338955,0.0003981041,0.00015784526,0.0014678058,0.00075311254,0.00040816216,0.00030653103,0.00070022553
4094,0.0011018476,0.00054366526,0.0003995729,0.00015860952,0.0014795236,0.00076728297,0.0004101447,0.00030209587,0.0007160585
4095,0.001114588,0.0005541348,0.0004011362,0.00015931703,0.0014909303,0.00078128016,0.00041222523,0.000297425,0.0007325312
4096,0.0011280482,0.00056522957,0.00040278814,0.0001600305,0.0015021561,0.0007950433,0.00041439844,0.00029271434,0.0007495287
4097,0.0011421838,0.0005768562,0.00040452366,0.00016080396,0.0015133817,0.0008085629,0.00041666077,0.00028815807,0.00076693064
4098,0.0011569338,0.0005889033,0.00040633712,0.00016169342,0.001524718,0.0008217877,0.00041900625,0.00028392405,0.00078461715
4099,0.0011721955,0.00060126086,0.00040822246,0.00016271214,0.0015362321,0.0008346685,0.00042143135,0.00028013214,0.00080246764
4100,0.001187826,0.00061380974,0.0004101744,0.0001638419,0.0015479836,0.0008471836,0.0004239292,0.00027687082,0.00082036026
4101,0.001203653,0.0006264156,0.00041218736,0.00016505002,0.0015600059,0.0008593391,0.0004264983,0.0002741686,0.000838184
4102,0.0012195138,0.0006389688,0.0004142566,0.00016628849,0.0015721996,0.0008710669,0.0004291306,0.00027200222,0.00085582497
4103,0.001235218,0.00065133866,0.00041637785,0.00016750146,0.0015846081,0.00088243716,0.00043182328,0.00027034775,0.00087317295
4104,0.0012506384,0.0006634227,0.00041854553,0.00016867026,0.0015971866,0.0008934352,0.00043457045,0.00026918092,0.0008901183
4105,0.0012656352,0.0006751041,0.00042075675,0.00016977437,0.001609897,0.0009040814,0.0004373665,0.00026844908,0.0009065538
4106,0.0012801215,0.0006862896,0.00042300686,0.0001708251,0.0016227374,0.0009144129,0.000440208,0.00026811654,0.0009223601
4107,0.001293999,0.00069686776,0.000425291,0.00017184032,0.001635716,0.00092447165,0.00044308638,0.0002681579,0.0009374169
4108,0.0013071874,0.00070675934,0.00042760707,0.00017282102,0.0016487768,0.0009342682,0.0004459982,0.0002685104,0.00095159665
4109,0.001319586,0.0007158785,0.00042994798,0.00017375949,0.0016618817,0.0009438365,0.00044893476,0.0002691104,0.00096476555
4110,0.0013310567,0.0007241232,0.00043230978,0.00017462367,0.0016749613,0.00095319335,0.00045188944,0.00026987857,0.0009767849
4111,0.0013414843,0.00073143106,0.00043468722,0.00017536595,0.001687916,0.0009623482,0.00045485588,0.0002707119,0.00098753
4112,0.0013507382,0.00073774694,0.0004370739,0.0001759174,0.0017006149,0.00097126403,0.00045782592,0.00027152503,0.0009968817
4113,0.0013587178,0.0007430314,0.0004394609,0.00017622544,0.0017129238,0.0009799522,0.00046078954,0.00027218208,0.0010047458
4114,0.0013653637,0.0007472689,0.00044184242,0.0001762524,0.0017247817,0.0009883757,0.0004637388,0.00027266712,0.001011061
4115,0.0013706379,0.00075045525,0.00044420868,0.000175974,0.0017360601,0.0009964403,0.00046666703,0.00027295286,0.0010157846
4116,0.0013745938,0.0007526219,0.0004465519,0.00017542008,0.0017467716,0.0010041246,0.00046956338,0.0002730835,0.0010189121
4117,0.0013772624,0.00075378496,0.00044886232,0.00017461504,0.0017568134,0.001011305,0.00047241995,0.00027308843,0.0010204563
4118,0.0013787765,0.000754007,0.00045113213,0.0001736374,0.0017661584,0.0010178423,0.0004752292,0.00027308686,0.0010204596
4119,0.0013791815,0.00075330073,0.0004533515,0.0001725293,0.0017747745,0.0010236101,0.00047798207,0.00027318226,0.0010189585
4120,0.0013785488,0.0007516927,0.0004555132,0.0001713428,0.0017826093,0.0010284589,0.0004806736,0.00027347667,0.0010160017
4121,0.0013769044,0.0007491741,0.0004576087,0.00017012165,0.0017895339,0.0010321737,0.00048329608,0.00027406402,0.0010116219
4122,0.0013742709,0.00074576086,0.00045963086,0.00016887921,0.0017954764,0.0010345889,0.0004858433,0.0002750442,0.0010058649
4123,0.0013706543,0.0007414539,0.0004615725,0.00016762796,0.001800309,0.0010355221,0.0004883089,0.00027647812,0.0009987645
4124,0.0013660754,0.00073625305,0.00046342745,0.00016639484,0.00180396,0.0010348374,0.0004906872,0.00027843527,0.0009903621
4125,0.0013605723,0.00073017715,0.0004651916,0.0001652035,0.0018063152,0.0010323769,0.0004929729,0.00028096538,0.0009807065
4126,0.0013542332,0.0007232957,0.00046685844,0.00016407917,0.0018073462,0.0010280631,0.00049516204,0.00028412108,0.0009698647
4127,0.0013471511,0.00071567023,0.00046842545,0.00016305543,0.001807033,0.0010218723,0.0004972501,0.00028791055,0.00095791655
4128,0.0013394861,0.00070742675,0.0004698875,0.00016217194,0.001805371,0.0010137942,0.00049923174,0.00029234504,0.0009449661
4129,0.0013313445,0.0006986719,0.00047124247,0.00016143009,0.0018023761,0.0010039211,0.000501104,0.00029735093,0.000931131
4130,0.0013228771,0.0006895769,0.00047248777,0.0001608124,0.0017980107,0.0009923555,0.0005028621,0.00030279293,0.00091654545
4131,0.0013141767,0.0006802678,0.00047362168,0.00016028731,0.0017922919,0.0009792557,0.0005045039,0.00030853227,0.00090135424
4132,0.0013053176,0.0006708992,0.0004746424,0.00015977609,0.00178517,0.0009647707,0.0005060262,0.00031437312,0.0008857099
4133,0.0012964011,0.0006616389,0.0004755487,0.00015921358,0.0017766154,0.0009491309,0.00050742674,0.00032005768,0.0008697699
4134,0.0012874651,0.0006526047,0.00047633998,0.0001585204,0.0017666913,0.000932529,0.00050870643,0.00032545588,0.0008536894
4135,0.0012786001,0.00064391526,0.00047701586,0.00015766895,0.0017553706,0.0009151611,0.0005098609,0.00033034862,0.00083762506
4136,0.0012699009,0.00063566805,0.00047757744,0.00015665543,0.0017427966,0.0008972276,0.00051089283,0.00033467627,0.0008217299
4137,0.001261505,0.0006279602,0.00047802448,0.0001555203,0.0017291795,0.00087894156,0.0005118029,0.0003384351,0.00080614944
4138,0.001253572,0.0006208505,0.0004783573,0.00015436418,0.0017147467,0.0008604525,0.0005125912,0.00034170298,0.00079102465
4139,0.0012462395,0.000614394,0.00047857928,0.00015326623,0.001699783,0.00084192265,0.0005132608,0.00034459957,0.000776483
4140,0.0012396901,0.0006086577,0.000478691,0.00015234147,0.0016846515,0.0008235256,0.0005138149,0.00034731094,0.00076264463
4141,0.0012340292,0.00060365605,0.0004786957,0.00015167739,0.0016696799,0.00080533576,0.00051425805,0.00035008616,0.0007496099
4142,0.0012293551,0.0005994273,0.00047859593,0.00015133193,0.001655183,0.0007874989,0.00051459216,0.00035309195,0.00073746825
4143,0.0012257134,0.00059600326,0.0004783956,0.00015131455,0.0016414323,0.0007700821,0.0005148229,0.0003565273,0.00072629494
4144,0.0012231162,0.00059340603,0.00047809654,0.00015161355,0.0016286992,0.00075320835,0.00051495543,0.00036053552,0.0007161514
4145,0.0012215804,0.00059168483,0.00047770355,0.00015219206,0.0016171923,0.0007369539,0.0005149924,0.00036524594,0.00070708035
4146,0.0012210667,0.00059084315,0.00047722078,0.0001530028,0.0016070906,0.00072140305,0.0005149395,0.00037074802,0.0006991142
4147,0.0012215781,0.0005909209,0.00047665168,0.00015400551,0.0015985249,0.0007066375,0.00051480025,0.0003770872,0.0006922725
4148,0.0012231364,0.0005919614,0.00047600057,0.00015517458,0.0015915834,0.00069273956,0.0005145791,0.00038426477,0.00068656146
4149,0.0012257381,0.00059395673,0.0004752711,0.00015651026,0.0015864001,0.00067981175,0.00051427935,0.00039230907,0.0006819673
4150,0.0012293999,0.0005969232,0.00047446732,0.00015800948,0.001582945,0.00066788675,0.0005139066,0.00040115163,0.0006784581
4151,0.0012341334,0.00060084806,0.00047359234,0.0001596929,0.001581179,0.00065702386,0.00051345996,0.00041069515,0.0006759879
4152,0.0012399105,0.00060568965,0.00047265127,0.00016156958,0.0015809891,0.00064727507,0.0005129452,0.00042076886,0.00067449274
4153,0.0012466874,0.00061139633,0.00047164623,0.00016364481,0.0015822148,0.00063863356,0.0005123636,0.00043121778,0.000673896
4154,0.001254384,0.00061790145,0.0004705819,0.00016590072,0.0015846046,0.0006311161,0.00051171926,0.0004417693,0.00067411206
4155,0.0012628871,0.0006251139,0.00046946123,0.00016831196,0.0015879257,0.00062469713,0.0005110143,0.0004522143,0.0006750559
4156,0.0012720842,0.0006329486,0.00046828753,0.00017084816,0.0015919232,0.00061934185,0.0005102528,0.00046232852,0.0006766415
4157,0.0012818726,0.00064133416,0.00046706424,0.00017347425,0.0015963244,0.000614976,0.00050943624,0.00047191203,0.0006787966
4158,0.0012921606,0.0006501889,0.0004657954,0.00017617631,0.0016010047,0.0006115729,0.00050856953,0.00048086233,0.0006814645
4159,0.0013028815,0.00065945514,0.00046448372,0.00017894272,0.0016057494,0.0006090282,0.0005076554,0.0004890657,0.0006845959
4160,0.0013139967,0.0006690936,0.00046313208,0.00018177104,0.0016105978,0.00060725916,0.0005066981,0.00049664057,0.0006881588
4161,0.001325466,0.00067904964,0.0004617448,0.00018467149,0.0016155052,0.00060617004,0.00050570245,0.00050363265,0.00069212454
4162,0.0013372605,0.0006892906,0.0004603232,0.00018764667,0.0016205395,0.0006056709,0.00050467235,0.00051019626,0.000696465
4163,0.0013493163,0.0006997523,0.0004588729,0.00019069113,0.0016258043,0.00060563267,0.0005036126,0.0005165591,0.00070114364
4164,0.0013615562,0.00071038574,0.0004573937,0.00019377684,0.0016313521,0.00060592324,0.00050252606,0.0005229029,0.00070611405
4165,0.0013738475,0.000721095,0.00045589136,0.00019686112,0.0016372877,0.00060646003,0.0005014189,0.0005294087,0.0007113069
4166,0.0013860505,0.000731786,0.00045436755,0.00019989682,0.0016436595,0.0006070752,0.00050029525,0.00053628907,0.00071664323
4167,0.0013980115,0.0007423456,0.00045282545,0.0002028404,0.001650499,0.0006076837,0.0004991583,0.000543657,0.000722036
4168,0.0014095563,0.0007526398,0.00045126755,0.00020564895,0.001657728,0.00060813973,0.0004980123,0.0005515759,0.00072738767
4169,0.0014205613,0.00076255266,0.00044969807,0.00020831064,0.001665384,0.0006084317,0.0004968604,0.000560092,0.0007326001
4170,0.0014308663,0.00077193277,0.00044811852,0.00021081496,0.0016733271,0.00060845056,0.00049570616,0.00056917034,0.00073758786
4171,0.0014404192,0.000780695,0.00044653262,0.00021319163,0.0016813865,0.000608184,0.00049455196,0.00057865056,0.0007422787
4172,0.0014491016,0.0007887216,0.00044494375,0.00021543622,0.0016893514,0.0006076282,0.00049340207,0.0005883211,0.000746611
4173,0.001456832,0.0007959161,0.00044335533,0.00021756074,0.0016969786,0.00060681405,0.0004922594,0.00059790513,0.0007505404
4174,0.0014635059,0.0008021981,0.0004417685,0.00021953927,0.0017039315,0.0006057783,0.00049112324,0.00060702994,0.00075404136
4175,0.0014690061,0.0008075051,0.0004401892,0.00022131183,0.0017098496,0.0006045574,0.0004900002,0.00061529205,0.00075708964
4176,0.001473198,0.00081177347,0.00043862007,0.00022280436,0.0017143558,0.0006032238,0.00048889057,0.00062224147,0.0007596775
4177,0.0014759656,0.0008149569,0.00043706314,0.0002239456,0.0017170965,0.0006018298,0.00048779554,0.00062747125,0.0007617949
4178,0.001477157,0.00081701466,0.000435521,0.0002246213,0.0017177555,0.00060039497,0.000486719,0.0006306415,0.00076342537
4179,0.0014767132,0.00081791787,0.00043399914,0.00022479628,0.0017161439,0.0005989548,0.00048566298,0.00063152605,0.0007645549
4180,0.0014745687,0.0008176334,0.0004324997,0.00022443554,0.0017122154,0.0005975196,0.0004846311,0.0006300647,0.0007651682
4181,0.0014707632,0.0008161709,0.00043102558,0.00022356684,0.0017060344,0.0005960625,0.0004836258,0.00062634615,0.0007652369
4182,0.0014653275,0.0008135095,0.00042958022,0.0002222377,0.0016977182,0.0005945566,0.00048265024,0.0006205114,0.00076473056
4183,0.0014653275,0.0008135095,0.00042958022,0.0002222377,0.0016977182,0.0005945566,0.00048265024,0.0006205114,0.00076473056
4184,0.0014674145,0.0008134052,0.00043019,0.00022381931,0.001714692,0.0005939486,0.00048329367,0.00063744985,0.00075616234
4185,0.0014696771,0.00081288087,0.00043081894,0.0002259773,0.0017307287,0.00059438095,0.00048395953,0.00065238826,0.0007481376
4186,0.0014713572,0.00081193727,0.00043146222,0.00022795772,0.0017442513,0.00059592864,0.00048464144,0.0006636813,0.00074080646
4187,0.0014716267,0.000810517,0.00043211674,0.00022899304,0.0017538136,0.00059862935,0.0004853366,0.0006698476,0.0007342614
4188,0.0014698153,0.00080858264,0.00043277722,0.00022845536,0.0017583081,0.00060241035,0.0004860385,0.0006698593,0.00072852866
4189,0.0014654796,0.0008060393,0.00043343942,0.00022600085,0.0017570916,0.0006070452,0.00048674323,0.0006633032,0.00072356156
4190,0.0014585061,0.00080276455,0.00043409946,0.00022164211,0.001750198,0.0006122451,0.00048744865,0.0006505042,0.00071923214
4191,0.0014490951,0.0007985903,0.00043475293,0.00021575177,0.001738101,0.00061756885,0.00048815127,0.0006323809,0.0007153279
4192,0.0014375622,0.0007932765,0.0004353962,0.0002088895,0.0017217367,0.0006225561,0.00048884976,0.0006103309,0.00071156694
4193,0.0014242862,0.0007865591,0.00043602622,0.00020170085,0.001702157,0.0006266789,0.00048954354,0.0005859345,0.00070762413
4194,0.0014095745,0.0007781872,0.00043663997,0.00019474732,0.0016804575,0.00062944606,0.00049023074,0.0005607808,0.00070316845
4195,0.0013935565,0.00076794496,0.00043723584,0.00018837569,0.0016575654,0.00063040573,0.0004909114,0.00053624826,0.00069792033
4196,0.0013762537,0.0007557132,0.00043781145,0.00018272895,0.0016341708,0.0006292757,0.00049158704,0.000513308,0.00069170253
4197,0.0013576781,0.00074156094,0.00043836568,0.00017775147,0.001610772,0.0006259253,0.00049225515,0.00049259147,0.0006844949
4198,0.0013379109,0.0007257391,0.00043889854,0.0001732733,0.0015876656,0.00062039256,0.000492917,0.00047435614,0.00067645864
4199,0.0013172356,0.00070870755,0.00043940908,0.00016911904,0.0015651773,0.0006129703,0.0004935707,0.00045863635,0.0006679387
4200,0.0012961769,0.0006911173,0.00043989733,0.00016516229,0.001543525,0.0006040964,0.00049421476,0.0004452139,0.00065943325
4201,0.0012754652,0.0006736918,0.00044036415,0.00016140923,0.0015230405,0.00059433625,0.0004948472,0.00043385703,0.0006515294
4202,0.0012559205,0.00065717305,0.00044080938,0.00015793815,0.0015039364,0.0005842902,0.0004954658,0.0004241803,0.0006448149
4203,0.0012383374,0.00064223586,0.00044123307,0.00015486851,0.0014863879,0.0005745424,0.00049606734,0.00041577817,0.0006397971
4204,0.0012232716,0.00062936265,0.00044163634,0.00015227261,0.001470427,0.0005656394,0.00049664633,0.00040814132,0.00063682394
4205,0.0012109976,0.000618822,0.0004420171,0.00015015852,0.0014558526,0.0005579539,0.0004972004,0.00040069842,0.00063603674
4206,0.0012014342,0.0006106241,0.00044237555,0.00014843458,0.0014422885,0.00055169297,0.0004977234,0.0003928722,0.0006373492
4207,0.0011941991,0.00060455967,0.00044270922,0.00014693025,0.0014292679,0.0005469004,0.0004982097,0.00038415787,0.00064046425
4208,0.0011887386,0.0006002442,0.0004430167,0.00014547772,0.0014163795,0.00054352364,0.0004986549,0.00037420087,0.00064492936
4209,0.0011844274,0.00059717573,0.00044329689,0.00014395479,0.0014032073,0.00054136844,0.00049905444,0.0003627845,0.00065018743
4210,0.0011807536,0.00059484196,0.0004435473,0.0001423643,0.0013896321,0.000540202,0.0004994033,0.0003500268,0.00065566227
4211,0.0011773527,0.0005927627,0.00044376485,0.00014082514,0.0013758308,0.000539779,0.0004996997,0.00033635212,0.0006608285
4212,0.0011741298,0.0005905825,0.00044394966,0.0001395976,0.0013621802,0.0005398957,0.00049993995,0.0003223446,0.0006652711
4213,0.0011711117,0.00058806106,0.0004440999,0.00013895081,0.0013492571,0.00054042786,0.000500125,0.00030870427,0.0006687245
4214,0.0011684297,0.0005851086,0.00044421424,0.00013910692,0.0013376578,0.00054129114,0.00050025457,0.00029611206,0.0006710776
4215,0.0011662014,0.0005817603,0.00044429212,0.00014014899,0.0013279367,0.00054253155,0.0005003285,0.00028507656,0.00067237346
4216,0.001164407,0.0005781147,0.0004443317,0.00014196051,0.0013203998,0.0005442059,0.0005003483,0.00027584564,0.00067275926
4217,0.0011629162,0.00057431415,0.00044433176,0.00014427026,0.0013151858,0.0005464923,0.00050031627,0.00026837722,0.00067247933
4218,0.0011614908,0.00057053065,0.00044429087,0.00014666936,0.0013122547,0.00054957,0.0005002328,0.00026245182,0.0006717983
4219,0.0011598591,0.000566887,0.00044420536,0.00014876662,0.0013114533,0.00055364176,0.00050009514,0.00025771634,0.0006710135
4220,0.0011578954,0.0005635312,0.00044407387,0.00015029036,0.0013126791,0.00055893196,0.0004999038,0.00025384332,0.0006704126
4221,0.0011556363,0.0005605536,0.00044389258,0.00015119006,0.0013159076,0.0005656447,0.00049965753,0.00025060543,0.0006702599
4222,0.0011533825,0.00055804895,0.00044365827,0.00015167518,0.0013213366,0.00057396217,0.0004993521,0.00024802223,0.00067080127
4223,0.0011516864,0.0005561446,0.00044336717,0.00015217476,0.0013292884,0.0005840974,0.00049898494,0.00024620612,0.00067225116
4224,0.0011511621,0.00055492617,0.00044301408,0.00015322174,0.0013401839,0.0005961706,0.00049854966,0.00024546354,0.0006747967
4225,0.0011524573,0.0005545333,0.00044259673,0.00015532726,0.0013543622,0.00061033625,0.00049804203,0.00024598397,0.00067859516
4226,0.0011560374,0.0005551125,0.00044210991,0.00015881503,0.0013719591,0.000626653,0.0004974557,0.00024785043,0.00068376766
4227,0.0011620746,0.00055679306,0.0004415495,0.00016373207,0.0013928122,0.0006451337,0.0004967838,0.00025089472,0.00069040246
4228,0.0011704552,0.0005597209,0.00044091174,0.00016982266,0.0014164394,0.00066573196,0.00049601926,0.00025468817,0.000698542
4229,0.0011807447,0.0005640108,0.00044019317,0.00017654084,0.001442044,0.00068830623,0.000495158,0.00025857985,0.00070819154
4230,0.0011923413,0.0005697592,0.00043939133,0.00018319074,0.0014686381,0.00071258505,0.0004941957,0.00026185726,0.0007193016
4231,0.0012045782,0.0005770015,0.00043850535,0.0001890714,0.0014951271,0.0007381937,0.00049312884,0.0002638045,0.0007317667
4232,0.0012168486,0.000585692,0.00043753465,0.00019362198,0.0015205697,0.0007646572,0.0004919591,0.00026395338,0.00074541144
4233,0.0012287352,0.0005956989,0.00043648068,0.0001965556,0.0015441037,0.00079127646,0.00049068546,0.00026214178,0.00075997884
4234,0.0012399815,0.00060675445,0.00043534598,0.00019788113,0.0015651402,0.000817295,0.00048931554,0.00025852973,0.00077511655
4235,0.0012504752,0.0006184379,0.00043413416,0.00019790315,0.0015832725,0.0008418401,0.0004878502,0.00025358214,0.0007903704
4236,0.001260176,0.00063021225,0.00043284916,0.00019711454,0.0015981868,0.00086396286,0.0004862991,0.00024792476,0.00080520305
4237,0.001268959,0.0006414073,0.00043149546,0.00019605624,0.0016096223,0.00088268745,0.00048466815,0.00024226667,0.0008190024
4238,0.0012765804,0.0006513023,0.00043007862,0.00019519945,0.0016172252,0.0008971141,0.0004829671,0.00023714402,0.00083113386
4239,0.0012826493,0.0006591806,0.00042860355,0.00019486532,0.0016205845,0.0009064594,0.00048120317,0.00023292194,0.00084100285
4240,0.0012867155,0.0006644469,0.00042707712,0.00019519142,0.0016192747,0.0009101244,0.00047938654,0.00022976378,0.00084811857
4241,0.0012883302,0.00066669466,0.00042550475,0.00019613068,0.0016129235,0.00090778834,0.0004775243,0.0002276108,0.0008521562
4242,0.0012872275,0.0006657673,0.0004238946,0.0001975657,0.0016013532,0.000899456,0.00047562722,0.00022626991,0.0008530354
4243,0.0012834583,0.00066183985,0.00042225275,0.00019936575,0.0015847507,0.0008854708,0.00047370183,0.0002255781,0.00085091573
4244,0.0012773584,0.0006553575,0.00042058862,0.0002014122,0.0015635571,0.00086645555,0.00047175834,0.00022534314,0.00084619725
4245,0.0012695687,0.0006469921,0.00041890985,0.00020366673,0.0015385688,0.00084327406,0.00046980186,0.0002254929,0.00083945616
4246,0.0012608774,0.00063755666,0.00041722416,0.00020609662,0.0015108206,0.000816991,0.00046783913,0.0002259904,0.00083138444
4247,0.0012520528,0.0006278525,0.000415539,0.0002086613,0.0014813546,0.00078871346,0.00046587476,0.00022676632,0.00082265114
4248,0.00124369,0.00061859423,0.000413861,0.00021123474,0.001451159,0.0007594887,0.0004639135,0.0002277568,0.0008138429
4249,0.0012360718,0.00061026245,0.00041219674,0.00021361255,0.0014209894,0.00073024863,0.00046195614,0.00022878457,0.00080539583
4250,0.0012292084,0.0006031573,0.00041055263,0.00021549848,0.0013913622,0.0007017481,0.00046000778,0.00022960626,0.0007975436
4251,0.001222817,0.0005972726,0.0004089352,0.00021660917,0.0013626722,0.0006745931,0.00045806833,0.00023001067,0.00079032726
4252,0.0012165064,0.0005924274,0.0004073498,0.00021672907,0.0013351159,0.0006491488,0.00045614303,0.00022982415,0.0007836234
4253,0.0012098503,0.00058826327,0.00040580265,0.00021578444,0.0013088442,0.0006256143,0.00045423594,0.00022899396,0.000777195
4254,0.0012025848,0.0005843709,0.00040430084,0.000213913,0.0012840893,0.0006040595,0.00045235152,0.00022767819,0.0007707496
4255,0.0011945843,0.0005802936,0.00040284882,0.00021144192,0.0012611202,0.00058446446,0.00045049516,0.00022616048,0.00076399697
4256,0.0011858977,0.0005756608,0.00040145204,0.00020878497,0.0012401929,0.00056669605,0.0004486742,0.00022482267,0.0007567017
4257,0.001176665,0.0005701737,0.00040011387,0.0002063774,0.0012215964,0.0005506536,0.00044689167,0.00022405105,0.00074868917
4258,0.0011670229,0.000563654,0.00039883747,0.0002045313,0.0012054001,0.0005361762,0.00044515455,0.00022406936,0.00073987833
4259,0.00115697,0.00055602257,0.00039762375,0.00020332368,0.0011914431,0.00052309665,0.00044346595,0.00022488042,0.0007302561
4260,0.0011463511,0.0005472757,0.0003964737,0.00020260169,0.0011794296,0.0005113066,0.00044183218,0.00022629077,0.0007198674
4261,0.0011349012,0.00053750654,0.00039538648,0.00020200813,0.0011688068,0.0005006599,0.00044025318,0.0002278937,0.00070879166
4262,0.001122243,0.00052682776,0.00039436144,0.00020105383,0.0011590313,0.0004910601,0.00043873387,0.00022923735,0.00069714023
4263,0.0011081346,0.0005154278,0.00039339822,0.00019930862,0.0011496224,0.00048241558,0.00043727466,0.00022993215,0.00068503973
4264,0.0010925282,0.0005035181,0.00039249688,0.00019651331,0.0011403392,0.0004746412,0.00043587823,0.00022981975,0.0006726405
4265,0.001075625,0.00049132004,0.00039165746,0.0001926475,0.0011312147,0.00046769134,0.00043454673,0.00022897657,0.00066010415
4266,0.0010579536,0.00047911162,0.0003908803,0.00018796156,0.0011226344,0.00046155474,0.0004332825,0.00022779722,0.0006476156
4267,0.0010402128,0.00046713743,0.0003901683,0.00018290716,0.001115128,0.00045619576,0.00043208504,0.00022684723,0.0006353769
4268,0.0010232215,0.00045567332,0.00038952302,0.00017802518,0.0011093348,0.00045162154,0.00043095808,0.00022675518,0.0006236058
4269,0.0010076949,0.00044496934,0.0003889492,0.00017377631,0.0011057676,0.0004478652,0.0004299017,0.0002280007,0.0006125309
4270,0.0009941702,0.0004352644,0.00038845182,0.00017045395,0.0011047109,0.00044492324,0.00042892055,0.00023086701,0.0006023983
4271,0.0009829135,0.00042677895,0.00038803552,0.00016809904,0.0011060807,0.0004427932,0.00042801604,0.00023527145,0.0005934486
4272,0.0009739224,0.00041969874,0.000387706,0.00016651761,0.0011095844,0.00044152484,0.0004271925,0.00024086707,0.0005859369
4273,0.00096703856,0.00041423034,0.0003874712,0.00016533703,0.0011146168,0.00044107408,0.00042645473,0.00024708788,0.0005801122
4274,0.0009620112,0.00041053822,0.00038733662,0.00016413636,0.0011204828,0.00044140068,0.00042580737,0.0002532748,0.00057620666
4275,0.0009586188,0.00040876056,0.00038730926,0.00016254897,0.0011265115,0.00044245223,0.0004252592,0.00025880002,0.0005744168
4276,0.00095670484,0.00040897186,0.00038739468,0.00016033827,0.0011321792,0.0004441152,0.0004248141,0.00026324982,0.0005748714
4277,0.0009562782,0.00041118226,0.00038759754,0.00015749838,0.0011371138,0.0004461897,0.00042447844,0.00026644566,0.00057760114
4278,0.0009573948,0.0004152943,0.00038792205,0.00015417841,0.0011411321,0.00044843942,0.000424261,0.00026843173,0.00058251945
4279,0.0009601037,0.0004210723,0.0003883709,0.00015066055,0.0011442117,0.0004505629,0.00042416345,0.00026948543,0.0005893958
4280,0.0009643736,0.00042816857,0.0003889445,0.00014726052,0.0011463658,0.00045216398,0.0004241948,0.00027000697,0.0005978567
4281,0.0009700186,0.00043612294,0.00038964517,0.00014425053,0.0011476413,0.00045287883,0.00042435646,0.00027040608,0.00060742133
4282,0.0009766608,0.0004444207,0.00039047078,0.00014176931,0.0011480066,0.0004523222,0.00042465224,0.00027103216,0.00061753375
4283,0.0009838246,0.0004525425,0.0003914214,0.00013986071,0.0011474197,0.00045016012,0.0004250854,0.0002721741,0.00062762015
4284,0.000990956,0.00046001555,0.00039249618,0.00013844421,0.0011458703,0.000446201,0.000425658,0.0002740113,0.00063717144
4285,0.0009976064,0.00046652165,0.00039369537,0.00013738946,0.0011433513,0.00044034442,0.00042637196,0.0002766349,0.00064580917
4286,0.0010035348,0.000471929,0.0003950169,0.00013658892,0.0011400848,0.00043276246,0.00042722907,0.00028009334,0.0006533409
4287,0.0010087482,0.0004763063,0.00039646067,0.00013598122,0.0011363977,0.00042371926,0.00042822972,0.00028444876,0.0006597976
4288,0.0010135206,0.00047992758,0.00039802914,0.00013556394,0.0011327984,0.00041372902,0.0004293741,0.00028969522,0.0006654246
4289,0.0010183166,0.0004832064,0.00039972295,0.0001353873,0.0011297801,0.00040337042,0.00043066344,0.0002957463,0.00067064434
4290,0.0010236817,0.00048664073,0.00040154535,0.00013549566,0.0011279103,0.00039333594,0.0004320965,0.00030247786,0.0006759925
4291,0.001030088,0.0004907098,0.00040350112,0.00013587714,0.0011274689,0.00038426137,0.00043367734,0.00030953018,0.0006820498
4292,0.0010378783,0.0004958291,0.00040559415,0.00013645508,0.0011286718,0.00037675482,0.00043540372,0.00031651327,0.0006893514
4293,0.0010471337,0.0005022576,0.00040783014,0.00013704604,0.0011314019,0.00037128205,0.00043727862,0.0003228412,0.00069832767
4294,0.0010577806,0.00051010953,0.00041021258,0.00013745842,0.001135432,0.00036819372,0.00043930096,0.00032793736,0.00070926815
4295,0.0010695618,0.00051930343,0.00041274482,0.00013751359,0.0011403734,0.0003676039,0.00044146972,0.00033129982,0.00072228274
4296,0.0010822171,0.00052962673,0.00041542557,0.00013716478,0.0011459466,0.000369543,0.00044378178,0.00033262177,0.0007373131
4297,0.0010955348,0.00054077967,0.00041825383,0.00013650126,0.0011519324,0.00037382654,0.00044623358,0.0003318722,0.0007541558
4298,0.0011093986,0.00055239396,0.0004212243,0.0001357803,0.0011582557,0.00038016393,0.00044881928,0.00032927256,0.0007724808
4299,0.0011238205,0.0005641168,0.00042432942,0.00013537434,0.0011650968,0.00038818014,0.00045152786,0.00032538874,0.00079186267
4300,0.0011388434,0.0005756163,0.00042755704,0.00013566992,0.001172654,0.00039743682,0.00045435128,0.0003208659,0.000811826
4301,0.0011544956,0.00058662967,0.00043089606,0.0001369698,0.0011811047,0.0004074454,0.00045727653,0.0003163827,0.0008318626
4302,0.0011706183,0.000596927,0.00043433,0.00013936133,0.0011904989,0.00041769896,0.00046029256,0.0003125074,0.00085144176
4303,0.0011868858,0.0006063565,0.0004378453,0.00014268394,0.0012007569,0.00042774068,0.00046338444,0.00030963178,0.0008700503
4304,0.0012027014,0.00061478175,0.00044142373,0.0001464959,0.0012114501,0.0004370946,0.00046653778,0.00030781768,0.00088717864
4305,0.0012173554,0.0006221174,0.0004450482,0.00015018976,0.0012220491,0.0004453379,0.00046973905,0.00030697222,0.0009023598
4306,0.0012300559,0.0006282549,0.0004486999,0.00015310114,0.0012319463,0.00045211054,0.00047297086,0.0003068649,0.000915169
4307,0.0012401566,0.0006331128,0.0004523613,0.00015468246,0.0012405519,0.00045710235,0.00047621562,0.00030723406,0.0009252572
4308,0.0012472889,0.00063663645,0.0004560178,0.00015463472,0.0012475256,0.00046009192,0.00047946104,0.0003079726,0.0009323846
4309,0.0012513727,0.00063873746,0.00045965367,0.00015298155,0.0012527483,0.00046094795,0.000482692,0.0003091084,0.0009364249
4310,0.0012526648,0.0006393414,0.0004632587,0.00015006468,0.0012563427,0.00045963097,0.00048589645,0.00031081526,0.00093736517
4311,0.0012517067,0.000638421,0.0004668252,0.00014646057,0.0012586559,0.00045620013,0.00048906374,0.00031339208,0.0009353271
4312,0.0012490764,0.0006359238,0.00047034942,0.00014280321,0.0012600162,0.00045082683,0.0004921907,0.00031699866,0.00093054667
4313,0.0012453675,0.0006318609,0.00047383108,0.00013967548,0.0012607637,0.00044376918,0.00049527077,0.0003217237,0.00092335773
4314,0.0012409831,0.00062626286,0.00047727316,0.00013744718,0.0012609835,0.00043534586,0.00049830653,0.0003273311,0.0009141775
4315,0.0012361443,0.0006192472,0.00048068035,0.00013621678,0.001260622,0.00042596538,0.00050129864,0.00033335804,0.0009035014
4316,0.0012308885,0.0006110031,0.0004840576,0.00013582787,0.0012594886,0.00041610087,0.0005042499,0.00033913783,0.00089185865
4317,0.0012251841,0.0006018003,0.00048740988,0.00013597388,0.0012573203,0.00040623092,0.0005071637,0.00034392564,0.0008798061
4318,0.0012190422,0.00059201615,0.0004907405,0.00013628553,0.0012539509,0.00039687866,0.00051004376,0.00034702843,0.00086789613
4319,0.0012125047,0.00058203563,0.000494051,0.0001364181,0.0012493512,0.0003884927,0.0005128911,0.00034796738,0.00085662445
4320,0.0012058341,0.000572291,0.00049734255,0.00013620053,0.0012437915,0.00038149708,0.00051570905,0.00034658535,0.0008463831
4321,0.0011993303,0.0005631036,0.00050061295,0.00013561375,0.0012376781,0.00037615368,0.00051849894,0.0003430255,0.0008374066
4322,0.0011933297,0.0005547071,0.00050385913,0.00013476348,0.0012315797,0.00037261168,0.00052125973,0.00033770825,0.0008297392
4323,0.0011880631,0.00054715376,0.00050707755,0.00013383181,0.0012260062,0.00037082555,0.0005239957,0.00033118494,0.00082321174
4324,0.0011835241,0.0005402895,0.0005102623,0.00013297223,0.0012214014,0.00037060637,0.0005267025,0.0003240925,0.00081743277
4325,0.0011795099,0.0005338008,0.0005134093,0.00013229984,0.0012179228,0.00037160167,0.0005293821,0.00031693903,0.0008118542
4326,0.0011755398,0.00052720634,0.00051651197,0.00013182146,0.00121553,0.00037332284,0.00053203345,0.00031017372,0.00080579484
4327,0.0011710381,0.00051998656,0.0005195639,0.0001314877,0.0012139766,0.00037527227,0.0005346532,0.00030405115,0.0007985753
4328,0.0011654306,0.0005116383,0.0005225584,0.00013123396,0.0012128751,0.0003769196,0.0005372379,0.0002987176,0.00078958215
4329,0.0011582857,0.00050177646,0.0005254913,0.00013101789,0.0012118162,0.00037783722,0.00053978723,0.00029419176,0.0007783903
4330,0.0011494429,0.0004902104,0.0005283593,0.00013087306,0.0012105359,0.00037773536,0.00054229755,0.0002905029,0.0007647943
4331,0.0011390505,0.00047695445,0.0005311589,0.00013093706,0.0012087878,0.00037642862,0.0005447649,0.00028759422,0.0007488687
4332,0.0011275185,0.00046226606,0.00053389056,0.00013136194,0.0012065155,0.00037394394,0.0005471906,0.0002853809,0.00073095807
4333,0.0011154361,0.00044657788,0.00053655676,0.00013230147,0.0012037404,0.000370437,0.0005495694,0.000283734,0.00071161817
4334,0.0011033979,0.0004304181,0.0005391621,0.00013381772,0.0012003758,0.00036613824,0.00055190624,0.00028233137,0.0006915319
4335,0.001091923,0.0004143736,0.00054170925,0.0001358402,0.0011964228,0.00036137094,0.0005541977,0.00028085412,0.0006714388
4336,0.0010813603,0.00039897393,0.00054420327,0.00013818312,0.0011917243,0.0003564471,0.0005564447,0.00027883248,0.00065204425
4337,0.001071881,0.00038466998,0.0005466487,0.00014056236,0.0011861105,0.0003516409,0.0005586441,0.00027582553,0.000633958
4338,0.001063548,0.00037179777,0.0005490464,0.00014270394,0.0011795125,0.00034718408,0.0005607957,0.0002715327,0.0006176436
4339,0.0010563724,0.00036057425,0.00055139535,0.00014440286,0.0011719211,0.00034323364,0.0005628914,0.00026579603,0.0006034091
4340,0.0010504316,0.00035110486,0.0005536901,0.00014563678,0.0011635106,0.00033986662,0.00056492613,0.00025871786,0.0005914104
4341,0.0010458949,0.0003434075,0.0005559234,0.00014656405,0.0011547685,0.00033713374,0.000566887,0.00025074775,0.0005816625
4342,0.0010430666,0.00033745985,0.00055808516,0.00014752163,0.0011462567,0.00033501987,0.0005687644,0.00024247234,0.00057407026
4343,0.0010422588,0.0003331814,0.00056016276,0.00014891461,0.0011386742,0.00033349846,0.00057054684,0.0002346289,0.0005684562
4344,0.0010437772,0.00033048057,0.00056214305,0.00015115365,0.0011326511,0.00033251877,0.00057222013,0.00022791217,0.00056458486
4345,0.0010477686,0.00032926488,0.00056400837,0.0001544954,0.0011286944,0.00033206973,0.00057376944,0.00022285526,0.0005621894
4346,0.0010541397,0.00032941438,0.0005657424,0.0001589829,0.0011269478,0.00033209898,0.00057518185,0.00021966694,0.00056098914
4347,0.0010625442,0.00033081346,0.0005673293,0.0001644014,0.0011272711,0.00033260015,0.00057644,0.00021823091,0.0005607114
4348,0.001072413,0.00033331936,0.000568752,0.00017034163,0.0011292472,0.00033356974,0.000577531,0.00021814654,0.0005610953
4349,0.001083058,0.0003367828,0.00056999625,0.00017627887,0.0011323063,0.00033502025,0.00057844305,0.00021884295,0.000561913
4350,0.001093781,0.0003410423,0.00057104777,0.00018169086,0.0011357844,0.00033697896,0.00057916285,0.00021964262,0.0005629685
4351,0.0011039975,0.00034590866,0.00057189626,0.00018619257,0.0011391678,0.00033949193,0.0005796817,0.0002199942,0.0005641128
4352,0.0011133752,0.00035118457,0.0005725353,0.0001896553,0.0011421754,0.00034257822,0.0005799916,0.00021960562,0.00056524115
4353,0.0011218367,0.00035668252,0.00057296304,0.00019219122,0.0011447889,0.0003463085,0.0005800897,0.00021839075,0.00056629576
4354,0.0011295184,0.00036219685,0.00057318003,0.00019414152,0.0011472523,0.00035074347,0.0005799758,0.00021653301,0.00056725804
4355,0.0011366997,0.0003675292,0.00057319266,0.00019597786,0.0011499941,0.00035592815,0.0005796532,0.00021441274,0.0005681457
4356,0.001143664,0.00037252443,0.0005730093,0.00019813028,0.0011534591,0.00036194283,0.000579127,0.00021238934,0.000569007
4357,0.0011505899,0.00037705063,0.00057264173,0.00020089757,0.0011581245,0.00036887507,0.00057840475,0.00021084468,0.0005699294
4358,0.0011575415,0.00038106673,0.0005721023,0.00020437248,0.0011642253,0.00037682717,0.00057749596,0.00020990222,0.0005710472
4359,0.0011644346,0.00038460424,0.00057140517,0.00020842526,0.0011719066,0.00038594808,0.0005764119,0.00020954668,0.0005725402
4360,0.0011711282,0.00038783383,0.0005705628,0.00021273165,0.0011811529,0.00039639944,0.00057516346,0.00020959,0.00057464774
4361,0.0011775433,0.00039101546,0.00056958856,0.00021693921,0.0011919343,0.00040835817,0.0005737633,0.0002098129,0.00057765504
4362,0.0011836763,0.00039450772,0.00056849304,0.0002206755,0.0012042008,0.0004220049,0.00057222205,0.00020997388,0.0005818768
4363,0.0011897612,0.00039873333,0.0005672852,0.0002237427,0.0012179941,0.00043747784,0.0005705525,0.0002099639,0.00058760634
4364,0.0011961146,0.00040406873,0.0005659744,0.00022607151,0.0012333526,0.00045483495,0.00056876487,0.00020975267,0.0005950717
4365,0.0012031333,0.000410816,0.0005645666,0.00022775067,0.0012503278,0.0004740136,0.0005668695,0.00020944462,0.0006043746
4366,0.0012111091,0.00041908334,0.00056306587,0.00022895989,0.0012688139,0.0004947827,0.00056487776,0.00020915335,0.00061543717
4367,0.0012201442,0.00042875536,0.0005614737,0.00022991517,0.0012885325,0.00051672506,0.0005627941,0.00020901338,0.00062796543
4368,0.0012300625,0.00043950346,0.0005597925,0.00023076654,0.0013089161,0.0005392646,0.0005606287,0.00020902272,0.0006414587
4369,0.0012403919,0.00045074825,0.00055801996,0.0002316236,0.0013291934,0.0005616706,0.00055838627,0.00020913646,0.00065521634
4370,0.0012503914,0.0004617333,0.0005561605,0.00023249756,0.001348324,0.00058304623,0.00055607356,0.00020920424,0.0006684078
4371,0.001259242,0.00047164597,0.0005542159,0.00023338015,0.0013652853,0.00060247775,0.00055369805,0.00020910952,0.0006801462
4372,0.0012661897,0.00047969483,0.00055219134,0.00023430354,0.0013790976,0.00061907363,0.0005512685,0.00020875545,0.0006896092
4373,0.0012706592,0.0004852239,0.0005500936,0.0002353416,0.0013890141,0.00063206715,0.000548792,0.00020815492,0.0006961226
4374,0.0012723599,0.00048781946,0.0005479314,0.00023660896,0.0013945831,0.00064083637,0.00054628117,0.00020746562,0.0006992338
4375,0.0012713041,0.000487306,0.00054571696,0.00023828112,0.0013956878,0.0006450582,0.0005437454,0.00020688423,0.0006987788
4376,0.0012676846,0.00048379385,0.0005434618,0.00024042891,0.0013924781,0.0006446315,0.00054119417,0.00020665249,0.00069485157
4377,0.0012618159,0.0004776062,0.0005411802,0.0002430296,0.0013851547,0.0006396539,0.000538639,0.0002068618,0.00068777753
4378,0.0012618159,0.0004776062,0.0005411802,0.0002430296,0.0013851547,0.0006396539,0.000538639,0.0002068618,0.00068777753
4379,0.0012472743,0.0004653909,0.0005402072,0.00024167623,0.0013631745,0.00061884784,0.000537683,0.00020664367,0.0006728213
4380,0.0012311501,0.00045196302,0.00053920096,0.00023998607,0.0013383393,0.00059526245,0.00053670915,0.00020636771,0.0006563523
4381,0.0012140186,0.00043796803,0.00053815864,0.00023789187,0.0013115227,0.0005698243,0.000535712,0.00020598646,0.000639109
4382,0.0011963953,0.00042400608,0.00053707825,0.0002353109,0.0012836042,0.00054345693,0.0005346847,0.00020546261,0.00062181026
4383,0.0011787765,0.0004105849,0.0005359537,0.00023223794,0.0012554044,0.0005169834,0.00053361873,0.0002048023,0.00060506916
4384,0.0011615756,0.0003981043,0.0005347769,0.00022869432,0.0012277224,0.0004912046,0.00053250504,0.00020401273,0.0005894012
4385,0.0011451447,0.00038683432,0.0005335407,0.00022476968,0.0012012634,0.0004667656,0.0005313342,0.00020316355,0.000575193
4386,0.0011297511,0.00037692572,0.00053223455,0.00022059085,0.0011766073,0.00044417533,0.0005300929,0.00020233908,0.0005626819
4387,0.0011155591,0.00036840606,0.000530848,0.00021630511,0.0011541886,0.00042377965,0.00052876933,0.00020163962,0.000551968
4388,0.0011026689,0.00036122423,0.0005293702,0.00021207448,0.0011343131,0.00040582035,0.0005273539,0.00020113874,0.0005430388
4389,0.0010910381,0.00035523658,0.00052778964,0.00020801189,0.0011170994,0.00039038117,0.0005258327,0.0002008856,0.0005357752
4390,0.0010805237,0.0003502627,0.00052609574,0.00020416526,0.0011025136,0.00037742834,0.0005241952,0.00020089009,0.00052997883
4391,0.0010709042,0.00034607764,0.0005242772,0.00020054933,0.0010903488,0.00036684462,0.0005224313,0.00020107291,0.00052539096
4392,0.0010618553,0.00034245665,0.0005223265,0.00019707218,0.001080304,0.00035841978,0.00052053324,0.00020135102,0.0005217265
4393,0.0010530441,0.00033917307,0.00052023533,0.00019363566,0.0010719604,0.00035188987,0.0005184911,0.00020157947,0.00051867624
4394,0.001044118,0.00033602762,0.00051799905,0.00019009133,0.0010649072,0.00034695206,0.00051630236,0.00020165274,0.00051594165
4395,0.0010347704,0.0003328279,0.00051561574,0.00018632678,0.0010587323,0.00034327438,0.000513965,0.00020149288,0.0005132513
4396,0.0010247922,0.00032944384,0.00051308627,0.00018226216,0.0010530608,0.00034051796,0.0005114771,0.00020106565,0.0005103711
4397,0.0010140741,0.0003257903,0.0005104135,0.00017787033,0.0010476806,0.00033839658,0.00050884316,0.00020044089,0.00050712563
4398,0.0010026543,0.00032182573,0.00050760346,0.00017322513,0.0010424404,0.0003366192,0.00050606724,0.00019975398,0.000503413
4399,0.0009906606,0.00031758778,0.00050466467,0.00016840821,0.0010373106,0.00033496498,0.00050315645,0.00019918916,0.0004992068
4400,0.0009783262,0.0003131601,0.0005016073,0.00016355874,0.0010323813,0.00033330522,0.0005001216,0.0001989545,0.00049456715
4401,0.0009659735,0.0003087024,0.00049844274,0.0001588283,0.0010277365,0.00033154027,0.00049697235,0.00019922384,0.0004896364
4402,0.0009539395,0.00030443075,0.00049518404,0.00015432468,0.0010235227,0.00032966654,0.00049372023,0.00020013591,0.0004846287
4403,0.0009425962,0.00030061384,0.00049184257,0.00015013973,0.0010199111,0.00032775363,0.00049037655,0.00020178095,0.00047982254
4404,0.0009323115,0.0002975641,0.00048843113,0.00014631628,0.0010170293,0.00032592667,0.00048695502,0.00020414764,0.0004755415
4405,0.00092340796,0.00029558936,0.00048496175,0.00014285685,0.0010149966,0.00032433952,0.00048346675,0.00020719024,0.00047212822
4406,0.00091620727,0.00029503592,0.0004814437,0.00013972766,0.0010139053,0.00032318922,0.00047992307,0.00021079298,0.00046992284
4407,0.00091096736,0.00029618246,0.00047788865,0.00013689628,0.0010138121,0.00032263217,0.0004763328,0.00021484711,0.00046922575
4408,0.0009078672,0.00029925746,0.00047430367,0.0001343061,0.0010147721,0.00032284387,0.00047271032,0.00021921794,0.00047027573
4409,0.00090705947,0.00030442287,0.0004706952,0.00013194139,0.0010168088,0.0003239087,0.00046905968,0.00022384041,0.00047322025
4410,0.00090858067,0.00031172798,0.0004670701,0.00012978261,0.001019872,0.00032587495,0.0004653907,0.00022860638,0.00047810664
4411,0.00091235584,0.00032110122,0.00046343266,0.00012782194,0.0010238899,0.0003286864,0.00046171065,0.0002334928,0.0004848585
4412,0.0009182151,0.00033235198,0.00045978717,0.00012607592,0.0010287924,0.00033225448,0.0004580268,0.00023851109,0.00049328426
4413,0.0009258783,0.00034517638,0.00045613706,0.00012456486,0.001034417,0.00033636167,0.000454342,0.0002437133,0.00050307775
4414,0.0009349862,0.00035918262,0.0004524871,0.00012331647,0.0010405607,0.00034078778,0.00045066595,0.0002491069,0.0005138522
4415,0.0009450848,0.00037390483,0.0004488412,0.00012233878,0.001047018,0.00034524643,0.00044700294,0.00025476862,0.0005251618
4416,0.00095568894,0.000388835,0.00044520508,0.00012164881,0.0010535046,0.00034943208,0.00044336045,0.00026071208,0.0005365483
4417,0.0009663461,0.0004035143,0.00044158555,0.00012124629,0.0010598185,0.000353107,0.0004397471,0.00026696446,0.0005475672
4418,0.0009765965,0.00041748863,0.00043798875,0.00012111914,0.001065708,0.00035603816,0.00043616883,0.000273501,0.00055784325
4419,0.0009860842,0.00043041265,0.00043442257,0.00012124895,0.0010709773,0.00035811187,0.0004326333,0.00028023214,0.00056710094
4420,0.0009945602,0.00044206093,0.00043089624,0.00012160302,0.0010755027,0.00035927055,0.00042915158,0.0002870806,0.00057518063
4421,0.0010018526,0.0004523259,0.0004274179,0.00012210879,0.0010791435,0.00035958522,0.00042572906,0.0002938293,0.00058206456
4422,0.0010079129,0.0004612309,0.00042399642,0.00012268555,0.0010818753,0.00035922904,0.00042237368,0.00030027263,0.0005878596
4423,0.0010127582,0.0004688852,0.00042064025,0.00012323276,0.0010836772,0.0003584498,0.0004190912,0.00030613624,0.0005927757
4424,0.0010165139,0.00047550016,0.00041735647,0.0001236573,0.0010845709,0.00035754233,0.00041588978,0.00031113878,0.00059710944
4425,0.0010193358,0.00048133158,0.00041415033,0.00012385396,0.0010846547,0.00035684576,0.00041277122,0.00031503773,0.0006011872
4426,0.0010214758,0.00048665464,0.00041102828,0.0001237928,0.0010840747,0.0003566979,0.0004097401,0.00031763667,0.00060534663
4427,0.0010231549,0.00049172324,0.00040799228,0.00012343946,0.0010829866,0.00035737152,0.00040679713,0.0003188179,0.00060987845
4428,0.0010246548,0.0004967601,0.00040504526,0.00012284948,0.0010816245,0.0003591033,0.00040394408,0.0003185772,0.0006150268
4429,0.0010262544,0.00050194364,0.00040218676,0.000122124,0.0010802515,0.00036203876,0.0004011793,0.0003170335,0.00062094314
4430,0.0010281896,0.0005073726,0.0003994169,0.00012140003,0.0010791462,0.00036622444,0.00039850158,0.00031442012,0.0006276877
4431,0.0010306687,0.0005131061,0.00039673355,0.00012082909,0.0010785297,0.0003716287,0.00039590988,0.00031099125,0.0006352225
4432,0.0010338043,0.000519122,0.0003941352,0.0001205471,0.0010786006,0.0003781064,0.00039340043,0.0003070938,0.0006434162
4433,0.0010376306,0.0005253575,0.000391618,0.000120655146,0.0010794442,0.00038541912,0.00039097143,0.00030305365,0.00065204926
4434,0.0010420455,0.00053167867,0.00038917997,0.000121186866,0.0010810489,0.00039328198,0.0003886195,0.0002991474,0.0006608321
4435,0.0010468261,0.0005379113,0.00038682015,0.0001220947,0.0010832797,0.00040130992,0.00038634462,0.00029562518,0.00066942035
4436,0.0010516563,0.00054385205,0.00038453785,0.00012326647,0.0010858197,0.00040910888,0.00038414626,0.00029256448,0.0006774302
4437,0.0010561094,0.0005492504,0.00038233466,0.00012452433,0.0010882925,0.0004162241,0.0003820262,0.00029004214,0.0006844496
4438,0.0010597636,0.0005538527,0.0003802128,0.00012569808,0.001090281,0.00042224332,0.00037998764,0.00028805,0.00069007993
4439,0.0010621599,0.00055736874,0.00037817805,0.00012661303,0.0010913721,0.00042674597,0.0003780354,0.00028659074,0.00069393544
4440,0.0010629082,0.000559519,0.00037623665,0.00012715257,0.0010911277,0.00042939401,0.00037617638,0.0002855573,0.0006956774
4441,0.0010617193,0.00056007196,0.00037439738,0.00012724994,0.001089241,0.00042990295,0.00037441845,0.00028491963,0.00069503067
4442,0.0010583794,0.0005587846,0.00037266978,0.00012692512,0.0010855126,0.0004281088,0.00037276957,0.00028463424,0.0006918053
4443,0.0010528177,0.0005555114,0.00037106476,0.00012624152,0.0010798774,0.00042397567,0.00037124203,0.0002846597,0.00068592845
4444,0.0010450801,0.0005501715,0.0003695927,0.00012531603,0.0010723965,0.0004175903,0.00036984627,0.00028495994,0.00067742815
4445,0.0010353172,0.00054277026,0.00036826474,0.00012428217,0.0010632846,0.0004092004,0.00036859064,0.00028549353,0.00066646154
4446,0.0010237583,0.00053341506,0.0003670907,0.00012325258,0.0010528064,0.00039914955,0.00036748633,0.00028617057,0.0006533092
4447,0.001010732,0.00052234845,0.00036607927,0.00012230434,0.0010413663,0.0003879347,0.0003665419,0.00028688955,0.00063836074
4448,0.0009966326,0.0005098974,0.0003652377,0.00012149754,0.0010294677,0.00037614562,0.00036576478,0.0002875572,0.0006221101
4449,0.0009818838,0.0004964668,0.00036457152,0.00012084549,0.0010175866,0.00036440743,0.0003651603,0.00028801887,0.000605114
4450,0.0009669366,0.00048252492,0.00036408394,0.00012032766,0.0010062761,0.0003533586,0.00036473203,0.00028818555,0.00058794883
4451,0.00095226686,0.00046857036,0.00036377608,0.00011992044,0.0009961333,0.00034364156,0.00036448342,0.0002880084,0.0005712028
4452,0.00093830575,0.00045506214,0.0003636475,0.00011959612,0.0009876337,0.0003358027,0.00036441354,0.00028741744,0.00055540743
4453,0.00092544174,0.00044242098,0.00036369608,0.00011932466,0.0009812622,0.00033030115,0.00036452297,0.000286438,0.00054102397
4454,0.00091398973,0.00043098172,0.00036391692,0.00011909114,0.0009773942,0.00032747406,0.0003648079,0.00028511218,0.0005284035
4455,0.000904133,0.00042094453,0.0003643065,0.00011888199,0.00097627006,0.0003274837,0.00036526483,0.0002835215,0.0005177789
4456,0.0008959732,0.0004124117,0.00036485854,0.00011870293,0.0009780049,0.0003303667,0.00036589024,0.0002817479,0.00050924945
4457,0.00088947825,0.00040534287,0.00036556655,0.00011856883,0.000982597,0.00033600416,0.00036667805,0.00027991476,0.00050278736
4458,0.000884495,0.00039958773,0.0003664245,0.00011848272,0.0009898281,0.00034412925,0.00036762402,0.00027807488,0.0004982593
4459,0.0008808187,0.00039491546,0.00036742564,0.00011847759,0.0009994158,0.0003543772,0.0003687205,0.0002763181,0.00049545104
4460,0.0008781865,0.00039102705,0.00036856465,0.00011859478,0.0010109483,0.00036628533,0.00036996327,0.00027469973,0.000494087
4461,0.00087632134,0.00038762562,0.00036983538,0.000118860335,0.0010239403,0.0003793692,0.0003713459,0.00027322522,0.0004938755
4462,0.0008749438,0.00038439204,0.00037123065,0.000119321085,0.0010378037,0.00039306257,0.00037286157,0.00027187957,0.0004945287
4463,0.0008738422,0.00038109403,0.0003727458,0.00012000238,0.0010519915,0.00040688465,0.00037450547,0.00027060142,0.00049579906
4464,0.0008728155,0.00037753876,0.00037437482,0.00012090191,0.0010659068,0.00042034613,0.00037626817,0.00026929256,0.0004974955
4465,0.0008717308,0.00037362307,0.00037611186,0.000121995865,0.0010790094,0.0004330418,0.00037814575,0.0002678218,0.00049948366
4466,0.00087052735,0.00036933497,0.00037795163,0.00012324077,0.0010907915,0.00044463173,0.00038012862,0.00026603125,0.0005017142
4467,0.0008691673,0.00036473945,0.00037988785,0.00012454002,0.0011008636,0.0004548874,0.0003822119,0.00026376426,0.0005041984
4468,0.0008676959,0.0003599725,0.00038191423,0.00012580914,0.0011088694,0.00046365062,0.00038438747,0.0002608313,0.0005070037
4469,0.00086619373,0.0003552137,0.00038402446,0.00012695555,0.0011146549,0.00047085178,0.00038664645,0.00025715667,0.00051024306
4470,0.0008648323,0.00035069935,0.00038621164,0.00012792138,0.0011182269,0.0004765337,0.00038898338,0.00025270984,0.0005140645
4471,0.00086385326,0.00034668593,0.00038846963,0.0001286977,0.0011196756,0.00048079164,0.0003913885,0.0002474955,0.0005186251
4472,0.0008635282,0.0003434023,0.00039079064,0.0001293353,0.0011193079,0.00048373913,0.0003938557,0.00024171319,0.00052408554
4473,0.0008641855,0.00034109212,0.0003931675,0.00012992593,0.0011175297,0.00048558982,0.0003963763,0.0002355636,0.0005305982
4474,0.0008661715,0.00033996857,0.0003955938,0.00013060914,0.0011148597,0.0004865707,0.000398945,0.00022934405,0.00053829997
4475,0.0008697987,0.0003402069,0.0003980623,0.00013152952,0.0011118172,0.00048691544,0.000401554,0.00022334779,0.0005473084
4476,0.0008753455,0.00034195796,0.0004005687,0.00013281882,0.0011089401,0.00048688016,0.00040420023,0.00021785974,0.0005577133
4477,0.0008829725,0.0003453125,0.00040310711,0.00013455292,0.001106695,0.00048673604,0.000406877,0.00021308195,0.0005695762
4478,0.00089276355,0.00035033823,0.00040567282,0.0001367525,0.0011054629,0.0004867339,0.00040958237,0.00020914662,0.0005829221
4479,0.00090467464,0.0003570386,0.00040826257,0.0001393735,0.0011054974,0.00048710676,0.00041231458,0.00020607607,0.0005977393
4480,0.0009185402,0.00036536445,0.00041087318,0.00014230257,0.0011069382,0.0004880535,0.00041506754,0.00020381715,0.00061396824
4481,0.00093409215,0.00037519386,0.0004135023,0.00014539598,0.0011098356,0.00048976904,0.00041784224,0.00020222431,0.0006315017
4482,0.00095099886,0.00038635414,0.00041614874,0.00014849601,0.0011141703,0.0004924099,0.0004206385,0.0002011219,0.0006501738
4483,0.0009688754,0.00039860784,0.0004188104,0.00015145719,0.0011199152,0.00049612875,0.00042345346,0.00020033297,0.00066976435
4484,0.0009872981,0.0004116434,0.00042148636,0.0001541684,0.0011269859,0.0005009955,0.00042628663,0.00019970372,0.0006899898
4485,0.0010058454,0.00042509745,0.0004241763,0.0001565716,0.0011353153,0.00050706835,0.00042913607,0.0001991108,0.0007105187
4486,0.0010241003,0.00043856824,0.00042687746,0.00015865463,0.0011449063,0.00051439763,0.00043200143,0.00019850724,0.0007309885
4487,0.001041668,0.00045163743,0.00042959023,0.00016044032,0.0011557332,0.0005229975,0.00043488195,0.0001978538,0.0007510129
4488,0.0010581894,0.00046390117,0.0004323119,0.00016197632,0.0011678594,0.00053289655,0.00043777423,0.00019718865,0.0007702234
4489,0.0010733501,0.00047500207,0.00043503926,0.00016330872,0.0011812863,0.00054409896,0.0004406753,0.00019651205,0.0007882922
4490,0.0010869133,0.0004846729,0.00043777,0.00016447045,0.0011961152,0.00055665453,0.00044357905,0.0001958816,0.0008049676
4491,0.0010987232,0.00049274537,0.00044049806,0.0001654797,0.0012124111,0.0005706364,0.00044648323,0.00019529152,0.00082009286
4492,0.0011087374,0.0004991969,0.00044321633,0.00016632421,0.0012303045,0.0005861587,0.000449378,0.00019476768,0.0008336212
4493,0.0011170334,0.00050412334,0.0004459176,0.00016699248,0.0012498798,0.0006033184,0.0004522558,0.00019430571,0.00084564334
4494,0.0011238097,0.00050776417,0.00044859332,0.0001674522,0.0012712167,0.0006222278,0.00045510885,0.00019388,0.0008563456
4495,0.0011293654,0.0005104514,0.00045123126,0.0001676828,0.0012944089,0.00064300216,0.00045792398,0.00019348273,0.0008660009
4496,0.0011340447,0.0005125534,0.00045382028,0.00016767105,0.0013194521,0.0006656572,0.00046069024,0.00019310458,0.00087492494
4497,0.0011382132,0.00051445514,0.00045634835,0.00016740976,0.0013463082,0.0006901754,0.00046339602,0.0001927367,0.00088343874
4498,0.0011421947,0.0005164941,0.00045880058,0.0001669,0.0013748112,0.0007164016,0.00046602698,0.00019238258,0.00089180877
4499,0.001146247,0.00051892886,0.0004611647,0.00016615338,0.0014046993,0.00074405683,0.00046857112,0.00019207135,0.00090023095
4500,0.0011505338,0.00052189804,0.00046342687,0.00016520896,0.0014355729,0.0007727526,0.00047101307,0.00019180715,0.000908781
4501,0.0011550887,0.00052541605,0.0004655729,0.00016409972,0.0014668999,0.00080193934,0.0004733391,0.00019162148,0.000917399
4502,0.0011598335,0.0005293633,0.00046758936,0.00016288088,0.0014980639,0.00083092833,0.00047553645,0.00019159909,0.00092591235
4503,0.0011646148,0.0005335183,0.00046946417,0.00016163227,0.0015283716,0.00085897185,0.00047759304,0.00019180674,0.0009340227
4504,0.0011691824,0.0005375701,0.00047118592,0.00016042631,0.0015570954,0.000885252,0.00047949524,0.00019234815,0.00094134716
4505,0.0011732682,0.00054117374,0.0004727432,0.0001593513,0.0015834499,0.000908922,0.00048123195,0.00019329585,0.00094744563
4506,0.001176545,0.0005439554,0.0004741275,0.00015846206,0.001606639,0.00092912005,0.00048279358,0.00019472533,0.0009518639
4507,0.001178696,0.0005455839,0.00047533345,0.00015777869,0.0016259919,0.00094515656,0.00048417354,0.0001966618,0.0009541686
4508,0.0011794034,0.0005457794,0.00047635313,0.00015727076,0.0016407212,0.00095634116,0.00048536283,0.00019901719,0.00095397973
4509,0.0011783481,0.00054432463,0.00047718285,0.00015684063,0.0016502752,0.0009622274,0.00048635746,0.00020169039,0.00095100363
4510,0.0011752762,0.000541101,0.00047782276,0.00015635247,0.0016540976,0.0009624511,0.0004871535,0.00020449293,0.0009450439
4511,0.001169996,0.00053610135,0.00047827006,0.00015562463,0.0016518132,0.00095690246,0.0004877504,0.00020716022,0.0009360407
4512,0.0011623963,0.00052939076,0.00047852632,0.00015447916,0.0016433018,0.00094568887,0.000488148,0.00020946494,0.00092404487
4513,0.0011524796,0.0005211114,0.00047859407,0.00015277402,0.0016285487,0.00092903984,0.0004883474,0.00021116149,0.000909227
4514,0.0011404273,0.00051150867,0.00047847524,0.0001504434,0.0016079183,0.0009074383,0.00048835226,0.00021212768,0.0008918712
4515,0.0011265185,0.00050084107,0.00047817532,0.00014750208,0.0015818944,0.00088145456,0.00048816585,0.0002122739,0.00087234617
4516,0.0011112065,0.00048944814,0.00047769916,0.00014405917,0.0015513215,0.00085181056,0.0004877948,0.00021171622,0.00085110386
4517,0.0010949994,0.00047766464,0.0004770518,0.00014028288,0.0015171282,0.0008193273,0.00048724376,0.00021055718,0.00082863006
4518,0.0010785,0.00046585748,0.00047624036,0.00013640207,0.0014804259,0.0007848656,0.00048652128,0.00020903914,0.0008054406
4519,0.0010622626,0.00045435963,0.00047526963,0.0001326333,0.0014423042,0.0007492776,0.00048563466,0.00020739193,0.0007820473
4520,0.0010468122,0.0004435198,0.00047414773,0.0001291446,0.0014038039,0.00071338617,0.0004845892,0.00020582856,0.00075893267
4521,0.001032585,0.00043363156,0.00047287994,0.00012607353,0.0013659691,0.0006780059,0.00048339582,0.00020456729,0.0007365461
4522,0.0010198902,0.00042495527,0.00047147472,0.00012346015,0.0013296143,0.0006438281,0.00048206182,0.00020372435,0.0007152671
4523,0.0010089328,0.0004177148,0.000469939,0.00012127904,0.0012954336,0.0006114821,0.00048059516,0.00020335644,0.0006954122
4524,0.0009998212,0.00041207322,0.00046828119,0.00011946676,0.0012639732,0.00058146095,0.00047900522,0.00020350702,0.0006772184
4525,0.0009925362,0.00040810654,0.00046650923,0.00011792042,0.0012356008,0.0005541508,0.00047730294,0.0002041471,0.0006608226
4526,0.0009870068,0.00040582387,0.00046463526,0.0001165477,0.0012105621,0.0005298128,0.0004754993,0.0002052499,0.0006462747
4527,0.0009830842,0.0004051445,0.00046266787,0.00011527179,0.0011890174,0.000508586,0.00047360305,0.00020682832,0.00063352205
4528,0.0009805688,0.00040591438,0.00046061832,0.00011403612,0.0011708948,0.0004904477,0.0004716257,0.00020882144,0.00062241906
4529,0.0009791874,0.00040786923,0.00045849875,0.00011281949,0.0011561643,0.00047529512,0.00046957922,0.00021128991,0.0006127346
4530,0.0009786846,0.0004107236,0.00045632,0.00011164099,0.001144553,0.00046290623,0.00046747524,0.00021417145,0.00060417614
4531,0.0009787228,0.0004140931,0.0004540948,0.00011053489,0.0011358069,0.0004529754,0.00046532557,0.00021750599,0.0005964093
4532,0.0009789914,0.00041762987,0.00045183545,0.00010952604,0.0011295588,0.00044514553,0.0004631409,0.00022127236,0.0005890894
4533,0.0009792042,0.0004209957,0.00044955176,0.00010865669,0.0011253884,0.0004390191,0.00046093093,0.00022543837,0.0005819011
4534,0.000979123,0.00042390608,0.00044725247,0.00010796453,0.0011229176,0.00043425753,0.0004587068,0.00022995328,0.0005745834
4535,0.0009785955,0.00042618057,0.0004449477,0.000107467225,0.0011217811,0.00043051003,0.00045647434,0.00023479661,0.00056696875
4536,0.0009775858,0.0004277628,0.00044264257,0.000107180465,0.0011216914,0.00042752686,0.00045423998,0.00023992456,0.0005590011
4537,0.00097616663,0.0004287025,0.00044034235,0.00010712177,0.0011224368,0.00042511264,0.0004520084,0.00024531584,0.00055072835
4538,0.0009745332,0.0004291885,0.00043805022,0.00010729448,0.001123935,0.00042314635,0.0004497836,0.00025100505,0.00054231077
4539,0.000972956,0.00042949262,0.000435765,0.000107698455,0.0011261448,0.00042160248,0.0004475632,0.0002569791,0.00053399266
4540,0.00097176014,0.00042994964,0.00043348587,0.0001083246,0.00112918,0.0004205091,0.00044534687,0.00026332398,0.00052606896
4541,0.0009713036,0.0004309264,0.00043120916,0.000109168046,0.001133169,0.00041989522,0.00044313242,0.00027014138,0.0005188522
4542,0.000971896,0.00043275062,0.00042892992,0.000110215464,0.0011382306,0.00041985267,0.00044091325,0.00027746466,0.00051263545
4543,0.0009738073,0.0004357115,0.00042664184,0.00011145395,0.0011445996,0.00042043126,0.0004386851,0.0002854833,0.0005076631
4544,0.0009772629,0.00044002812,0.0004243397,0.00011289501,0.0011523749,0.0004216578,0.0004364439,0.0002942732,0.00050411123
4545,0.000982369,0.00044579385,0.00042201654,0.000114558556,0.0011616624,0.00042352086,0.0004341813,0.00030396026,0.0005020686
4546,0.0009891699,0.00045302307,0.00041966722,0.000116479656,0.0011725099,0.0004259641,0.00043189444,0.00031465132,0.0005015399
4547,0.000997642,0.00046164254,0.0004172871,0.00011871243,0.001184872,0.0004289065,0.00042957673,0.00032638872,0.00050244754
4548,0.0010076652,0.00047147862,0.00041487336,0.000121313235,0.0011986158,0.00043221886,0.0004272282,0.0003391687,0.00050464977
4549,0.0010190209,0.00048228313,0.00041242444,0.00012431337,0.0012134956,0.00043572177,0.000424846,0.0003529279,0.00050794345
4550,0.00103144,0.00049377803,0.0004099392,0.00012772274,0.0012291431,0.0004392535,0.00042243037,0.00036745926,0.0005120959
4551,0.001044579,0.0005056539,0.00040742155,0.00013150346,0.001245071,0.00044263067,0.0004199829,0.00038245737,0.0005168547
4552,0.0010579799,0.0005175568,0.00040487415,0.000135549,0.0012607204,0.00044569006,0.00041750842,0.0003975219,0.00052195706
4553,0.0010711595,0.00052916596,0.0004023025,0.00013969111,0.0012754234,0.00044826875,0.00041501274,0.00041214196,0.0005271491
4554,0.0010836123,0.00054016506,0.00039971282,0.0001437344,0.0012885054,0.00045023728,0.00041250055,0.00042576756,0.0005321965
4555,0.0010948067,0.00055025157,0.0003971134,0.00014744172,0.0012992797,0.00045150367,0.00040997998,0.00043779606,0.00053688907
4556,0.0011043001,0.0005591777,0.00039451141,0.00015061098,0.0013071956,0.0004520027,0.00040746247,0.00044773045,0.00054105115
4557,0.0011117121,0.00056673156,0.00039191722,0.0001530633,0.0013118647,0.00045172533,0.0004049537,0.0004551856,0.00054454705
4558,0.0011168274,0.0005727563,0.0003893389,0.00015473213,0.0013130957,0.00045069904,0.00040246468,0.00045993197,0.0005472729
4559,0.001119529,0.00057714886,0.00038678435,0.00015559586,0.001310885,0.00044897737,0.00040000415,0.00046190346,0.0005491785
4560,0.0011198868,0.0005798863,0.0003842617,0.00015573873,0.0013055392,0.00044669746,0.00039758027,0.00046126143,0.00055025483
4561,0.0011180885,0.00058100885,0.00038177765,0.000155302,0.0012974823,0.00044397445,0.0003952006,0.0004583072,0.00055053824
4562,0.0011144278,0.0005806263,0.00037933778,0.0001544637,0.0012873139,0.00044098645,0.00039287243,0.00045345505,0.00055011635
4563,0.0011092452,0.0005788985,0.0003769478,0.00015339896,0.0012757706,0.00043792484,0.0003906014,0.00044724433,0.00054911454
4564,0.0011029184,0.0005760622,0.0003746128,0.00015224342,0.0012635204,0.0004350096,0.00038839274,0.0004401182,0.0005476966
4565,0.0010958108,0.00057237083,0.00037233558,0.00015110438,0.0012512062,0.00043242233,0.00038625297,0.00043253085,0.0005460475
4566,0.0010882507,0.00056810875,0.00037012048,0.00015002141,0.0012393901,0.00043032432,0.00038418296,0.00042488283,0.00054436194
4567,0.0010805189,0.0005635632,0.00036797128,0.00014898444,0.0012284959,0.00042890894,0.0003821891,0.00041739782,0.00054283073
4568,0.0010728376,0.0005589877,0.0003658922,0.00014795773,0.0012187606,0.000428207,0.00038027632,0.00041027728,0.00054161815
4569,0.0010653548,0.0005545736,0.00036388764,0.0001468935,0.001210352,0.0004282904,0.00037844636,0.00040361533,0.0005408378
4570,0.001058141,0.00055044686,0.00036196233,0.00014573189,0.0012031994,0.00042908368,0.0003767036,0.00039741205,0.0005405345
4571,0.0010512037,0.0005466254,0.00036011907,0.00014445922,0.0011971248,0.00043044848,0.00037505222,0.0003916242,0.00054067373
4572,0.0010444332,0.0005430329,0.00035836318,0.00014303716,0.0011918322,0.00043219104,0.0003734956,0.0003861456,0.00054112694
4573,0.0010444332,0.0005430329,0.00035836318,0.00014303716,0.0011918322,0.00043219104,0.0003734956,0.0003861456,0.00054112694
4574,0.0010377297,0.00053631316,0.0003586763,0.00014274019,0.0011814144,0.00043013878,0.00037396085,0.00037731475,0.00053794007
4575,0.0010301726,0.0005286377,0.0003590066,0.00014252818,0.001171325,0.00042728457,0.0003744435,0.00036959688,0.00053370855
4576,0.0010216038,0.0005201238,0.00035934497,0.00014213506,0.001161823,0.00042364732,0.0003749352,0.0003632405,0.0005284293
4577,0.001011846,0.0005108441,0.00035968583,0.0001413161,0.0011531196,0.00041929205,0.00037543106,0.00035839653,0.00052212883
4578,0.001000822,0.0005008792,0.00036002471,0.00013991816,0.0011453431,0.00041436008,0.0003759269,0.00035505614,0.0005148869
4579,0.0009886521,0.0004903398,0.0003603588,0.00013795345,0.0011386077,0.0004089635,0.00037642245,0.00035322172,0.0005068376
4580,0.00097562885,0.00047933677,0.0003606895,0.00013560253,0.0011331275,0.0004033196,0.00037691774,0.00035289009,0.0004981678
4581,0.00096216943,0.0004679978,0.0003610192,0.00013315241,0.0011289825,0.0003976264,0.00037741472,0.00035394134,0.0004891208
4582,0.0009487546,0.00045646905,0.00036135298,0.00013093253,0.0011262747,0.00039212444,0.00037791682,0.00035623342,0.00047996503
4583,0.00093578576,0.00044488217,0.00036169618,0.00012920746,0.0011249246,0.00038708738,0.00037842945,0.00035940783,0.00047097896
4584,0.00092354254,0.00043339157,0.0003620568,0.00012809417,0.0011246584,0.00038271057,0.00037895655,0.0003629913,0.00046244048
4585,0.0009121053,0.0004221315,0.00036243975,0.00012753405,0.0011250635,0.00037924162,0.00037950385,0.0003663181,0.00045459715
4586,0.0009013717,0.00041122557,0.00036284997,0.00012729621,0.0011256032,0.0003768479,0.00038007405,0.00036868127,0.00044766863
4587,0.0008911518,0.00040079342,0.00036329174,0.00012706664,0.0011256734,0.00037567574,0.00038066914,0.00036932857,0.00044183203
4588,0.00088127016,0.0003909727,0.00036376462,0.00012653283,0.0011248091,0.0003758155,0.00038129024,0.00036770335,0.00043722606
4589,0.0008715839,0.0003818785,0.00036426916,0.00012543623,0.001122732,0.00037730698,0.00038193603,0.00036348886,0.00043394265
4590,0.00086211483,0.0003736162,0.0003648013,0.00012369736,0.0011193833,0.00038013337,0.00038260303,0.0003566468,0.0004320322
4591,0.0008530296,0.0003662876,0.0003653553,0.00012138668,0.0011150027,0.0003842052,0.00038328557,0.00034751193,0.00043148545
4592,0.0008445408,0.00035991363,0.00036592406,0.0001187031,0.0011099749,0.00038936757,0.0003839784,0.00033662905,0.00043223784
4593,0.0008369366,0.00035451414,0.00036649845,0.00011592398,0.0011048099,0.00039542143,0.0003846751,0.00032471344,0.0004341692
4594,0.0008303873,0.00034999422,0.00036706886,0.000113324226,0.0010999654,0.00040208662,0.00038536816,0.00031251062,0.00043710746
4595,0.00082496257,0.0003462435,0.00036762658,0.000111092544,0.0010958331,0.00040907777,0.00038604913,0.00030070625,0.00044083977
4596,0.0008205704,0.00034309545,0.0003681619,0.00010931305,0.0010925843,0.00041607718,0.00038671412,0.00028979307,0.0004451477
4597,0.0008170062,0.00034037692,0.000368666,0.00010796336,0.0010902222,0.00042279623,0.00038735368,0.00028007224,0.00044982112
4598,0.0008140385,0.00033794824,0.00036913366,0.00010695666,0.0010887061,0.00042899628,0.00038796526,0.00027174453,0.0004546981
4599,0.0008114648,0.0003357262,0.0003695597,0.00010617887,0.0010878227,0.00043452124,0.00038854658,0.00026475484,0.0004596883
4600,0.00080919795,0.0003337019,0.00036994118,0.000105554886,0.0010874199,0.00043925992,0.00038909362,0.0002590663,0.00046478733
4601,0.0008073206,0.00033196202,0.00037027866,0.00010507992,0.0010874206,0.000443227,0.00038960826,0.00025458532,0.00047008292
4602,0.0008060534,0.00033066497,0.00037057383,0.00010481458,0.0010877468,0.0004465334,0.00039009078,0.00025112266,0.00047572676
4603,0.0008056524,0.00032998965,0.00037082913,0.000104833605,0.0010884049,0.00044932016,0.00039054372,0.000248541,0.0004819116
4604,0.00080643053,0.00033014873,0.00037105128,0.00010523052,0.0010893395,0.00045178027,0.00039097076,0.0002465885,0.00048883253
4605,0.0008085595,0.0003313056,0.00037124444,0.00010600939,0.0010905006,0.00045410646,0.0003913765,0.00024501773,0.0004966484
4606,0.0008120894,0.00033357184,0.00037141415,0.000107103406,0.0010917139,0.00045649777,0.00039176314,0.00024345297,0.00050545664
4607,0.0008168853,0.00033696496,0.0003715655,0.0001083549,0.0010928012,0.00045911537,0.0003921337,0.00024155214,0.00051527476
4608,0.00082270126,0.00034142713,0.0003717012,0.00010957289,0.0010935005,0.00046205835,0.0003924892,0.00023895295,0.00052603096
4609,0.0008292432,0.00034684868,0.000371824,0.0001105706,0.0010936239,0.00046537127,0.00039283236,0.00023542032,0.0005375859
4610,0.0008362373,0.00035305897,0.0003719344,0.00011124384,0.0010931282,0.0004691142,0.0003931599,0.00023085412,0.0005497533
4611,0.00084349816,0.00035987172,0.00037202984,0.00011159663,0.001092108,0.0004732603,0.00039347066,0.00022537702,0.0005623195
4612,0.00085097854,0.0003671179,0.00037210833,0.0001117523,0.0010908266,0.00047781426,0.00039376176,0.00021925059,0.0005750785
4613,0.0008587364,0.0003746355,0.00037216497,0.000111935966,0.0010896843,0.0004827381,0.00039402998,0.0002129162,0.000587848
4614,0.0008668766,0.00038231077,0.0003721941,0.000112371774,0.0010891382,0.00048802994,0.00039427052,0.00020683774,0.00060047646
4615,0.0008754754,0.0003900225,0.0003721875,0.00011326542,0.0010895678,0.0004936606,0.00039447707,0.00020143,0.0006128385
4616,0.00088451774,0.00039769383,0.0003721391,0.000114684786,0.0010912265,0.0004996025,0.00039464602,0.00019697794,0.0006248409
4617,0.00089380954,0.00040523024,0.00037204023,0.00011653907,0.0010941887,0.0005058602,0.0003947712,0.00019355725,0.00063640624
4618,0.0009030657,0.00041253766,0.00037188418,0.00011864393,0.0010983619,0.0005123951,0.00039484794,0.0001911189,0.00064746104
4619,0.00091187493,0.00041950945,0.0003716653,0.00012070021,0.0011034798,0.0005191793,0.0003948725,0.00018942797,0.0006579349
4620,0.0009198785,0.00042605694,0.00037137777,0.0001224438,0.0011092421,0.00052619516,0.00039484224,0.00018820469,0.0006677551
4621,0.00092679216,0.00043208414,0.00037101924,0.00012368876,0.0011154324,0.0005333999,0.00039475414,0.00018727827,0.0006768618
4622,0.0009325098,0.00043751736,0.00037058827,0.00012440412,0.0011219303,0.0005407895,0.00039460798,0.00018653291,0.0006851915
4623,0.0009370932,0.00044229924,0.0003700852,0.00012470882,0.001128694,0.00054829824,0.00039440364,0.0001859921,0.0006926915
4624,0.0009407845,0.0004464061,0.00036951312,0.00012486527,0.0011358851,0.0005559094,0.0003941436,0.00018583215,0.0006993083
4625,0.00094383187,0.00044981833,0.0003688753,0.0001251382,0.0011436176,0.0005636174,0.00039382765,0.00018617256,0.000704996
4626,0.0009464668,0.00045252033,0.0003681766,0.00012576985,0.0011519296,0.0005713367,0.00039346004,0.00018713281,0.0007096969
4627,0.00094878976,0.0004545174,0.00036742326,0.0001268491,0.0011607576,0.00057900214,0.00039304333,0.00018871209,0.00071335403
4628,0.00095073564,0.00045580984,0.0003666199,0.00012830585,0.0011698484,0.00058653,0.00039258084,0.00019073753,0.00071591267
4629,0.0009521105,0.0004564107,0.00036577132,0.00012992845,0.0011787683,0.0005938023,0.00039207411,0.0001928919,0.0007173228
4630,0.0009526205,0.00045632888,0.00036488232,0.00013140932,0.0011870583,0.0006007207,0.00039152792,0.00019480959,0.0007175606
4631,0.0009520311,0.00045562885,0.00036395696,0.0001324453,0.0011941737,0.00060709653,0.00039094224,0.00019613486,0.0007166194
4632,0.00095018937,0.00045436536,0.00036299805,0.00013282597,0.0011997446,0.00061280286,0.00039032008,0.0001966217,0.00071454013
4633,0.0009471089,0.00045261852,0.00036200832,0.00013248209,0.0012035279,0.0006176495,0.00038966598,0.0001962125,0.0007113757
4634,0.00094296446,0.00045045922,0.00036098863,0.00013151657,0.0012054088,0.0006214364,0.00038897927,0.00019499325,0.0007071964
4635,0.00093797554,0.0004479134,0.0003599397,0.00013012245,0.0012054687,0.00062395795,0.00038826335,0.00019324732,0.0007020562
4636,0.0009324051,0.0004449739,0.00035885972,0.00012857151,0.0012037685,0.0006249606,0.00038751878,0.00019128915,0.00069597946
4637,0.0009263965,0.00044156238,0.00035774903,0.00012708506,0.0012003974,0.0006242283,0.00038674765,0.00018942136,0.00068895624
4638,0.00091996323,0.00043755336,0.00035660452,0.00012580537,0.0011953386,0.00062150636,0.00038595303,0.00018787921,0.0006809261
4639,0.00091296376,0.00043277373,0.00035542692,0.00012476312,0.001188488,0.0006165669,0.00038513355,0.0001867875,0.0006718013
4640,0.0009051735,0.00042707054,0.00035421498,0.00012388796,0.0011797172,0.00060926465,0.00038429446,0.00018615815,0.0006615032
4641,0.0008963533,0.00042031152,0.00035297044,0.00012307134,0.0011689144,0.0005994881,0.00038343744,0.0001859889,0.0006499685
4642,0.00088635954,0.00041245995,0.00035169526,0.00012220435,0.0011560743,0.00058728346,0.00038256604,0.00018622479,0.0006372091
4643,0.00087520364,0.00040356658,0.00035039478,0.00012124228,0.0011413129,0.0005727648,0.00038168635,0.00018686171,0.0006233121
4644,0.0008631082,0.00039380565,0.00034907545,0.00012022711,0.0011249614,0.00055620365,0.00038080144,0.00018795632,0.00060845376
4645,0.0008504244,0.00038343007,0.00034774365,0.0001192507,0.0011074183,0.0005379328,0.0003799207,0.00018956487,0.00059287786
4646,0.0008375661,0.00037273235,0.00034640887,0.000118424854,0.0010891209,0.00051835104,0.00037904613,0.00019172371,0.0005768781
4647,0.0008249163,0.0003620354,0.00034507908,0.00011780185,0.0010705019,0.0004978933,0.00037818623,0.00019442229,0.00056075526
4648,0.0008127467,0.00035160646,0.00034376368,0.00011737655,0.0010518394,0.00047699333,0.00037734656,0.00019749955,0.00054479035
4649,0.0008011838,0.00034166017,0.00034247083,0.00011705283,0.0010332578,0.00045603336,0.00037653002,0.00020069443,0.0005292227
4650,0.0007901957,0.00033234383,0.00034120772,0.000116644136,0.0010147886,0.0004353686,0.00037574308,0.00020367696,0.00051423593
4651,0.00077967794,0.00032371416,0.00033998117,0.00011598262,0.0009963872,0.0004152885,0.0003749885,0.00020611021,0.00049995986
4652,0.0007695204,0.0003157951,0.0003387977,0.00011492767,0.0009779814,0.00039601754,0.000374271,0.00020769286,0.00048648662
4653,0.0007596853,0.00030856262,0.0003376607,0.00011346201,0.0009596559,0.00037773966,0.00037359307,0.0002083232,0.00047387427
4654,0.0007502289,0.00030197966,0.00033657305,0.00011167617,0.0009415606,0.00036056645,0.00037295488,0.0002080393,0.00046216213
4655,0.0007413516,0.000296038,0.00033553544,0.0001097782,0.00092401693,0.00034461965,0.000372359,0.00020703828,0.00045138545
4656,0.00073329936,0.00029071662,0.00033454812,0.000108034656,0.000907396,0.00032994332,0.00037180466,0.00020564806,0.00044157467
4657,0.00072632055,0.00028603998,0.00033360798,0.00010667256,0.00089208526,0.00031657304,0.00037129116,0.00020422105,0.00043275172
4658,0.00072059385,0.0002820217,0.00033271284,0.000105859304,0.0008784211,0.00030452362,0.00037081927,0.00020307823,0.0004249251
4659,0.0007161499,0.00027869732,0.00033185803,0.00010559456,0.00086661056,0.00029378335,0.00037038547,0.00020244172,0.0004180888
4660,0.0007128863,0.0002760945,0.00033103916,0.000105752595,0.00085671793,0.00028433037,0.00036998867,0.00020239888,0.00041221757
4661,0.0007105946,0.0002742436,0.00033025292,0.00010609805,0.0008486807,0.0002761174,0.00036962752,0.0002029357,0.00040726416
4662,0.0007089994,0.0002731533,0.00032949503,0.00010635104,0.0008424022,0.00026906581,0.00036930057,0.00020403585,0.00040317336
4663,0.00070787175,0.00027283994,0.0003287644,0.00010626741,0.0008377615,0.00026315122,0.00036900607,0.00020560417,0.00039988264
4664,0.0007070899,0.00027331547,0.0003280596,0.00010571483,0.00083466055,0.00025826608,0.0003687447,0.00020764978,0.0003973324
4665,0.00070665707,0.0002745817,0.00032738267,0.00010469268,0.0008331394,0.00025435683,0.00036851663,0.00021026595,0.00039547164
4666,0.00070671114,0.0002766337,0.00032673532,0.00010334213,0.0008332154,0.0002513327,0.0003683243,0.0002135584,0.0003942539
4667,0.0007074772,0.00027945064,0.0003261219,0.00010190468,0.00083497225,0.00024910812,0.000368169,0.00021769515,0.00039365253
4668,0.0007091646,0.00028298347,0.00032554788,0.00010063324,0.0008384211,0.0002475893,0.00036805443,0.00022277738,0.00039364502
4669,0.0007119494,0.00028719023,0.00032501845,9.974077e-05,0.00084341853,0.00024669128,0.00036798243,0.00022874484,0.00039422262
4670,0.0007158566,0.00029198598,0.00032454007,9.933058e-05,0.0008497199,0.00024631084,0.00036795836,0.00023545076,0.00039539195
4671,0.00072081614,0.00029731184,0.00032411946,9.938488e-05,0.00085689704,0.0002463769,0.00036798645,0.0002425337,0.0003971722
4672,0.0007266332,0.00030309966,0.00032376303,9.9770514e-05,0.0008644261,0.0002468325,0.00036806997,0.0002495236,0.00039960069
4673,0.0007331087,0.00030931647,0.0003234765,0.0001003158,0.000871804,0.00024761775,0.00036821328,0.00025597302,0.00040274384
4674,0.0007400499,0.00031596198,0.0003232641,0.00010082385,0.0008785716,0.00024873178,0.0003684217,0.0002614181,0.00040668147
4675,0.00074736134,0.0003230664,0.0003231298,0.00010116518,0.0008844175,0.00025016727,0.00036869585,0.00026555435,0.00041150916
4676,0.0007550754,0.00033069256,0.0003230747,0.00010130816,0.0008893199,0.000251977,0.00036904056,0.0002683024,0.0004173161
4677,0.00076330197,0.00033890438,0.00032309943,0.00010129817,0.00089334627,0.0002541743,0.000369457,0.000269715,0.000424167
4678,0.000772206,0.00034774924,0.0003232026,0.00010125412,0.0008967967,0.00025677914,0.00036994708,0.0002700705,0.00043206674
4679,0.00078189356,0.00035721803,0.00032338075,0.00010129476,0.00090002967,0.00025980538,0.00037051004,0.00026971425,0.000440955
4680,0.0007923867,0.00036725134,0.00032363032,0.00010150508,0.0009033754,0.00026321327,0.000371147,0.00026901515,0.00045068364
4681,0.0008035414,0.00037769173,0.0003239471,0.00010190254,0.00090720237,0.00026695733,0.0003718569,0.00026838816,0.00046102685
4682,0.0008150726,0.0003883341,0.00032432523,0.00010241329,0.0009117096,0.0002709642,0.00037263925,0.0002681062,0.00047168706
4683,0.00082661444,0.00039892053,0.0003247614,0.000102932485,0.00091697194,0.00027510535,0.0003734931,0.0002683735,0.00048233033
4684,0.00083776284,0.0004091827,0.0003252511,0.00010332902,0.00092305953,0.0002793118,0.00037441793,0.0002693298,0.0004926269
4685,0.00084818626,0.00041885916,0.00032579195,0.00010353518,0.00093002914,0.00028352303,0.00037541217,0.00027109397,0.00050228194
4686,0.000857702,0.000427775,0.00032638267,0.00010354436,0.0009378464,0.0002876645,0.0003764761,0.0002737058,0.00051108544
4687,0.00086627004,0.00043580745,0.00032702333,0.00010343928,0.0009465959,0.0002917909,0.00037761003,0.00027719504,0.00051892444
4688,0.00087397994,0.0004429041,0.00032771617,0.00010335962,0.0009562026,0.000295921,0.00037881374,0.00028146792,0.00052578945
4689,0.0008810097,0.00044910557,0.00032846435,0.00010343971,0.000966624,0.000300164,0.00038008866,0.00028637133,0.0005317656
4690,0.0008874987,0.0004544681,0.000329272,0.00010375864,0.000977623,0.00030460124,0.00038143597,0.0002915858,0.00053700653
4691,0.00089349406,0.00045906063,0.0003301441,0.00010428932,0.0009888206,0.0003093176,0.00038285527,0.00029664766,0.0005416925
4692,0.0008989543,0.00046296403,0.0003310848,0.00010490547,0.0009996877,0.00031439416,0.00038435025,0.0003009432,0.00054600247
4693,0.00090368156,0.00046619616,0.00033209895,0.00010538642,0.0010096512,0.00031984274,0.00038591848,0.00030388994,0.00055008486
4694,0.00090746296,0.0004687885,0.0003331873,0.00010548719,0.0010180776,0.00032563656,0.00038756058,0.00030488046,0.00055404013
4695,0.0009100584,0.00047069407,0.0003343504,0.000105013954,0.0010245059,0.0003317319,0.00038927057,0.0003035035,0.0005579142
4696,0.00091137935,0.00047189844,0.00033558602,0.00010389486,0.0010287033,0.00033802819,0.00039104588,0.00029962926,0.0005616951
4697,0.0009114677,0.00047236952,0.0003368896,0.00010220861,0.0010306648,0.00034439468,0.00039287703,0.000293393,0.00056532555
4698,0.00091050466,0.00047209725,0.0003382525,0.00010015496,0.0010306179,0.00035066786,0.00039476113,0.00028518884,0.00056869746
4699,0.00090875744,0.00047105987,0.00033966574,9.803185e-05,0.0010291206,0.00035673688,0.00039668384,0.00027569986,0.00057167374
4700,0.0009065409,0.00046928934,0.0003411172,9.613435e-05,0.0010266688,0.0003624233,0.00039863767,0.00026560787,0.00057409017
4701,0.00090404844,0.00046678827,0.00034259565,9.4664494e-05,0.0010237838,0.0003675719,0.00040061213,0.0002555998,0.0005757635
4702,0.0009013658,0.00046357344,0.00034408673,9.3705654e-05,0.0010208834,0.00037206936,0.00040259623,0.00024621777,0.0005765027
4703,0.0008984088,0.00045966342,0.0003455786,9.3166804e-05,0.00101816,0.0003757767,0.00040458093,0.00023780244,0.00057612365
4704,0.00089496153,0.00045505608,0.00034705806,9.284739e-05,0.001015618,0.00037857782,0.00040655534,0.00023048486,0.0005744591
4705,0.0008907624,0.00044976268,0.0003485149,9.248484e-05,0.00101322,0.00038041655,0.00040851094,0.0002242926,0.00057138497
4706,0.0008856001,0.00044380612,0.00034993954,9.1854505e-05,0.0010107064,0.00038116318,0.0004104396,0.00021910359,0.0005668357
4707,0.0008793803,0.00043722187,0.0003513252,9.083321e-05,0.0010079682,0.0003808255,0.0004123344,0.00021480831,0.00056080794
4708,0.0008721652,0.00043005668,0.00035266657,8.944197e-05,0.0010048469,0.00037933598,0.00041418796,0.0002113229,0.0005533689
4709,0.00086417363,0.00042236876,0.00035396207,8.784281e-05,0.0010013278,0.00037672804,0.00041599787,0.00020860186,0.00054464914
4710,0.00085572747,0.00041423034,0.00035521164,8.628555e-05,0.0009973745,0.0003730141,0.00041776168,0.00020659882,0.00053483224
4711,0.00084713794,0.00040569477,0.00035641878,8.5024374e-05,0.0009929871,0.00036824433,0.00041947726,0.00020526542,0.0005241273
4712,0.00083866273,0.00039681833,0.00035758808,8.425627e-05,0.0009880413,0.0003624578,0.0004211458,0.00020443763,0.00051276083
4713,0.0008304353,0.00038766052,0.00035872456,8.405022e-05,0.0009824039,0.00035576013,0.00042276864,0.00020387514,0.0005009641
4714,0.00082245667,0.00037828408,0.00035983394,8.433867e-05,0.00097585126,0.0003482322,0.0004243468,0.00020327228,0.00048896624
4715,0.00081463956,0.0003687689,0.0003609206,8.4950065e-05,0.00096811046,0.00034002351,0.00042588546,0.00020220147,0.00047699266
4716,0.00080689933,0.0003592539,0.00036198963,8.5655796e-05,0.0009590553,0.00033130028,0.00042738314,0.00020037191,0.0004652805
4717,0.00079919817,0.0003499012,0.0003630427,8.625426e-05,0.00094864576,0.00032226718,0.0004288416,0.000197537,0.00045405183
4718,0.00079160184,0.00034091412,0.00036408097,8.660674e-05,0.0009370546,0.0003131702,0.00043026285,0.00019362154,0.0004435325
4719,0.0007843253,0.00033253263,0.00036510362,8.668903e-05,0.00092465326,0.00030425162,0.00043164726,0.00018875438,0.00043392216
4720,0.00077766285,0.00032497727,0.00036610797,8.657759e-05,0.0009119589,0.00029577914,0.0004329939,0.00018318587,0.0004253857
4721,0.0007719511,0.00031843325,0.00036709127,8.642657e-05,0.0008995489,0.00028798432,0.0004343041,0.00017726046,0.00041802443
4722,0.0007674514,0.00031301525,0.00036804852,8.638767e-05,0.0008880174,0.00028103788,0.0004355764,0.0001714031,0.0004118605
4723,0.0007643364,0.00030875736,0.0003689747,8.660431e-05,0.000877813,0.00027507966,0.0004368133,0.00016592005,0.00040683828
4724,0.00076258386,0.00030558216,0.00036986597,8.713578e-05,0.0008691971,0.00027015017,0.00043801477,0.00016103215,0.0004028252
4725,0.0007620608,0.0003033516,0.00037071764,8.799153e-05,0.0008622822,0.00026624688,0.00043918143,0.00015685387,0.00039962993
4726,0.00076250825,0.000301859,0.00037152693,8.9122324e-05,0.0008570319,0.00026330244,0.00044031392,0.00015341553,0.00039703754
4727,0.00076367403,0.0003008865,0.00037229096,9.04966e-05,0.0008532894,0.0002612236,0.00044141564,0.00015065013,0.00039483432
4728,0.0007653587,0.00030024565,0.00037300945,9.210364e-05,0.00085088576,0.00025989595,0.00044248733,0.00014850245,0.00039284854
4729,0.0007674728,0.0002997854,0.00037368378,9.40036e-05,0.00084964803,0.00025918888,0.00044353175,0.0001469274,0.00039097536
4730,0.00077006186,0.00029944102,0.00037431665,9.630422e-05,0.0008494865,0.00025901842,0.00044455094,0.00014591713,0.0003891933
4731,0.00077325624,0.0002992377,0.0003749128,9.9105724e-05,0.0008502836,0.00025928897,0.00044554917,0.00014544548,0.0003875622
4732,0.00077725184,0.00029926695,0.00037547815,0.000102506776,0.00085197913,0.00025994246,0.00044652965,0.00014550705,0.0003862082
4733,0.00078216847,0.00029965234,0.0003760202,0.00010649591,0.00085438654,0.00026093432,0.0004474958,0.00014595641,0.0003852993
4734,0.0007880554,0.00030057417,0.00037654568,0.00011093561,0.0008573174,0.0002622245,0.00044845213,0.00014664077,0.00038500864
4735,0.00079480675,0.0003021601,0.00037706137,0.00011558529,0.0008604514,0.00026375343,0.00044939987,0.00014729812,0.0003854985
4736,0.0008022476,0.00030455808,0.0003775737,0.000120115816,0.0008634374,0.00026549888,0.00045034185,0.00014759671,0.00038689486
4737,0.0008101051,0.0003078406,0.00037808673,0.00012417775,0.00086598523,0.0002674059,0.00045127812,0.0001473012,0.00038927273
4738,0.00081814785,0.00031204,0.00037860242,0.00012750547,0.00086782896,0.00026939227,0.00045221052,0.00014622616,0.00039264947
4739,0.0008262384,0.00031716298,0.00037912064,0.00012995479,0.0008689397,0.00027143044,0.0004531345,0.00014437476,0.00039699225
4740,0.00083437684,0.0003231633,0.00037963977,0.00013157382,0.0008694185,0.000273445,0.0004540472,0.00014192627,0.00040222076
4741,0.00084269035,0.00032995397,0.0003801552,0.00013258125,0.00086957257,0.00027540806,0.00045494537,0.00013921915,0.00040821743
4742,0.0008513697,0.00033742414,0.00038066006,0.0001332855,0.0008697716,0.00027728477,0.00045582332,0.00013666351,0.00041483852
4743,0.00086063164,0.00034543622,0.0003811469,0.00013404853,0.00087035744,0.00027905422,0.00045667528,0.00013462799,0.00042192062
4744,0.0008705809,0.00035382138,0.00038160675,0.00013515279,0.0008716614,0.0002807288,0.00045749676,0.0001334359,0.0004292873
4745,0.0008812024,0.0003624134,0.0003820309,0.00013675807,0.00087376934,0.00028231982,0.00045828073,0.00013316884,0.0004367599
4746,0.00089228794,0.00037100643,0.00038240885,0.00013887265,0.00087663333,0.0002838482,0.00045902157,0.00013376356,0.00044416593
4747,0.00090350746,0.00037942815,0.0003827323,0.00014134697,0.00087997236,0.00028534405,0.00045971267,0.00013491567,0.00045134788
4748,0.00091446517,0.0003875099,0.00038299392,0.00014396137,0.0008834577,0.00028684438,0.00046034984,0.00013626352,0.00045818
4749,0.000924794,0.000395136,0.00038318775,0.00014647024,0.0008867675,0.0002883942,0.0004609271,0.00013744624,0.00046457446
4750,0.0009342265,0.00040220568,0.00038330944,0.00014871139,0.00088967185,0.0002900398,0.0004614421,0.0001381899,0.00047047166
4751,0.0009426618,0.00040867328,0.00038335726,0.00015063124,0.00089208037,0.00029182015,0.00046188929,0.00013837093,0.0004758498
4752,0.0009501176,0.00041450653,0.00038333214,0.00015227895,0.0008940651,0.00029374816,0.00046226615,0.00013805077,0.0004807063
4753,0.00095670647,0.00041969353,0.0003832356,0.00015377728,0.0008957934,0.0002958454,0.000462572,0.00013737594,0.00048504022
4754,0.0009625547,0.0004242155,0.00038307355,0.00015526569,0.0008974707,0.00029807322,0.00046280734,0.00013659017,0.0004888381
4755,0.0009676699,0.00042801685,0.00038285114,0.00015680188,0.00089923554,0.0003003654,0.00046297134,0.00013589878,0.00049206795
4756,0.0009719768,0.00043105724,0.0003825745,0.00015834506,0.0009011481,0.0003026599,0.00046306488,0.0001354233,0.0004946763
4757,0.0009752449,0.00043324856,0.00038225055,0.0001597458,0.0009031186,0.00030487348,0.00046308956,0.00013515558,0.00049659645
4758,0.0009771866,0.00043454027,0.00038188533,0.00016076103,0.00090498687,0.00030692373,0.00046304803,0.0001350151,0.0004977643
4759,0.0009775239,0.00043489187,0.0003814831,0.00016114878,0.0009065597,0.00030875896,0.0004629418,0.00013485893,0.00049815245
4760,0.0009761017,0.00043433075,0.00038104874,0.00016072224,0.00090770336,0.00031036005,0.00046277107,0.00013457221,0.00049776834
4761,0.0009729584,0.0004329451,0.0003805843,0.00015942907,0.0009083519,0.00031174338,0.0004625409,0.00013406765,0.0004966747
4762,0.0009682529,0.00043083803,0.00038009154,0.00015732335,0.0009086394,0.0003129846,0.00046225224,0.00013340251,0.0004949778
4763,0.0009623688,0.00042817983,0.0003795704,0.0001546185,0.00090868893,0.00031414317,0.00046190826,0.00013263752,0.0004928079
4764,0.0009556835,0.00042512134,0.0003790198,0.00015154235,0.0009087195,0.0003152914,0.00046151291,0.00013191519,0.0004902852
4765,0.0009485337,0.00042176293,0.0003784372,0.00014833357,0.0009088529,0.00031647217,0.00046106885,0.00013131187,0.0004875046
4766,0.0009485337,0.00042176293,0.0003784372,0.00014833357,0.0009088529,0.00031647217,0.00046106885,0.00013131187,0.0004875046
4767,0.00095160666,0.0004243107,0.00037899762,0.0001482983,0.0009130711,0.0003190723,0.0004618102,0.00013218852,0.000490195
4768,0.00095404394,0.00042617889,0.0003795105,0.00014835453,0.0009172508,0.00032147794,0.00046250052,0.0001332723,0.00049224176
4769,0.00095564825,0.00042722933,0.0003799691,0.0001484498,0.0009211445,0.00032365494,0.000463138,0.00013435156,0.0004935294
4770,0.00095614523,0.0004273421,0.0003803689,0.0001484342,0.00092444534,0.00032553094,0.00046372061,0.00013519383,0.0004939482
4771,0.0009552808,0.00042638383,0.00038070712,0.00014818984,0.0009268643,0.0003270368,0.00046425086,0.00013557663,0.0004933933
4772,0.0009529261,0.00042429147,0.0003809828,0.00014765188,0.00092826854,0.00032812916,0.0004647286,0.00013541082,0.0004917983
4773,0.0009491198,0.00042106365,0.00038119633,0.00014685978,0.00092866435,0.00032873618,0.00046515377,0.00013477438,0.00048915186
4774,0.0009440632,0.00041675643,0.00038135142,0.00014595533,0.0009282206,0.00032881522,0.0004655311,0.00013387427,0.00048550058
4775,0.00093806774,0.0004115027,0.00038145244,0.00014511256,0.00092722574,0.0003283501,0.00046586097,0.00013301469,0.00048094685
4776,0.0009314779,0.0004054787,0.00038150587,0.00014449329,0.0009259487,0.0003273364,0.00046614592,0.00013246643,0.000475635
4777,0.0009245501,0.00039888071,0.00038151993,0.0001441495,0.00092457875,0.0003257714,0.0004663897,0.00013241763,0.0004697304
4778,0.0009173907,0.00039188712,0.00038150063,0.00014400293,0.00092318177,0.0003236665,0.00046659555,0.00013291977,0.0004634051
4779,0.0009099557,0.00038465834,0.00038145718,0.00014384023,0.0009216511,0.00032103495,0.0004667662,0.00013384991,0.00045681835
4780,0.000902103,0.0003773445,0.00038139362,0.00014336489,0.00091976556,0.0003178946,0.00046690364,0.00013496734,0.0004501196
4781,0.0008936248,0.00037003733,0.00038131647,0.00014227099,0.0009172348,0.00031427617,0.00046700926,0.00013594932,0.00044343754
4782,0.00088439154,0.00036282642,0.00038122854,0.00014033659,0.0009138486,0.00031021037,0.0004670851,0.00013655312,0.0004368941
4783,0.0008744078,0.00035577992,0.0003811317,0.00013749624,0.0009095032,0.0003057493,0.00046713112,0.00013662282,0.00043059248
4784,0.00086384726,0.0003489553,0.00038102575,0.00013386623,0.0009043265,0.00030100154,0.00046714887,0.00013617608,0.00042462858
4785,0.0008530085,0.00034240837,0.00038090898,0.00012969106,0.00089851615,0.00029602455,0.00046713647,0.00013535516,0.00041907755
4786,0.00084226043,0.00033615256,0.00038077775,0.00012533009,0.00089239224,0.0002909174,0.00046709576,0.00013437911,0.0004139874
4787,0.0008319451,0.0003302063,0.00038062566,0.000121113146,0.0008863384,0.00028580485,0.00046702314,0.00013351042,0.00040938522
4788,0.00082229794,0.00032455323,0.00038044815,0.00011729652,0.0008806194,0.0002807653,0.00046691776,0.00013293633,0.00040525463
4789,0.000813402,0.00031917242,0.00038023843,0.00011399115,0.0008754125,0.00027588554,0.00046677826,0.00013274868,0.0004015598
4790,0.00080519426,0.00031402637,0.00037999052,0.00011117736,0.0008707593,0.00027124374,0.0004666027,0.00013291284,0.00039825044
4791,0.0007975169,0.00030909263,0.0003796985,0.00010872571,0.0008666667,0.0002669207,0.0004663876,0.00013335847,0.00039527423
4792,0.000790198,0.00030439335,0.00037935752,0.00010644715,0.0008630784,0.00026299764,0.00046613096,0.00013394977,0.0003926091
4793,0.0007831427,0.00029997822,0.0003789655,0.000104198996,0.00086005963,0.00025955893,0.00046583338,0.0001346673,0.00039026485
4794,0.0007763561,0.00029594442,0.00037852116,0.00010189056,0.00085764565,0.00025665518,0.00046549068,0.00013549977,0.00038828963
4795,0.0007699969,0.0002924251,0.0003780234,9.954839e-05,0.00085605925,0.00025438698,0.00046510232,0.00013656999,0.0003867753
4796,0.00076429924,0.00028956542,0.00037747718,9.7256656e-05,0.00085549627,0.0002527916,0.0004646696,0.00013803504,0.00038583865
4797,0.00075955514,0.00028751284,0.00037688413,9.515815e-05,0.0008561452,0.00025191123,0.00046419038,0.0001400436,0.00038560358
4798,0.00075594697,0.00028635256,0.0003762482,9.334622e-05,0.0008581212,0.00025173713,0.00046366535,0.00014271872,0.00038618245
4799,0.00075359346,0.00028614845,0.0003755751,9.186989e-05,0.00086136436,0.00025223635,0.00046309276,0.00014603527,0.0003876605
4800,0.00075244915,0.0002868934,0.0003748686,9.0687216e-05,0.0008656334,0.00025333572,0.00046247407,0.00014982367,0.00039008277
4801,0.00075232843,0.0002885269,0.00037413317,8.966835e-05,0.0008705891,0.0002549353,0.00046180753,0.00015384628,0.00039345797
4802,0.0007529859,0.0002909529,0.0003733715,8.86615e-05,0.00087579386,0.00025693298,0.00046109324,0.00015776767,0.00039776252
4803,0.0007541941,0.0002940701,0.00037258654,8.753743e-05,0.0008808549,0.0002592263,0.00046033104,0.00016129755,0.00040295132
4804,0.00075578305,0.0002977793,0.0003717798,8.622396e-05,0.0008854428,0.00026170677,0.0004595204,0.00016421564,0.00040896932
4805,0.00075771223,0.00030200736,0.0003709503,8.475459e-05,0.00088938524,0.00026429878,0.00045866074,0.00016642574,0.00041575814
4806,0.00076006766,0.00030671223,0.00037009732,8.3258106e-05,0.00089272775,0.00026697028,0.00045775194,0.00016800556,0.00042326204
4807,0.00076301757,0.00031188136,0.00036921765,8.191857e-05,0.0008956408,0.00026970703,0.00045679312,0.00016914067,0.00043141842
4808,0.0007667604,0.0003175335,0.0003683077,8.091918e-05,0.0008983675,0.00027249384,0.00045578403,0.00017008967,0.00044015466
4809,0.0007714166,0.0003236684,0.00036736255,8.038558e-05,0.00090118824,0.00027537733,0.0004547225,0.00017108841,0.00044937627
4810,0.0007769822,0.00033026602,0.00036637575,8.0340506e-05,0.0009043158,0.0002783249,0.00045360925,0.00017238165,0.00045895748
4811,0.00078335364,0.00033731462,0.00036534318,8.069585e-05,0.0009078847,0.00028136364,0.00045244314,0.0001740779,0.00046874586
4812,0.0007902863,0.0003447468,0.00036425915,8.128029e-05,0.00091195776,0.00028446293,0.00045122282,0.00017627202,0.00047856383
4813,0.0007974634,0.00035247082,0.00036312017,8.187241e-05,0.00091652153,0.00028760041,0.00044994737,0.00017897374,0.000488225
4814,0.0008046354,0.00036040664,0.00036192514,8.230359e-05,0.00092161953,0.0002907346,0.00044861902,0.00018226595,0.0004975558
4815,0.0008115959,0.00036844664,0.00036067385,8.247543e-05,0.00092723593,0.00029383914,0.00044723734,0.00018615946,0.00050640886
4816,0.00081830303,0.00037651457,0.00035936848,8.242001e-05,0.00093344966,0.00029684167,0.0004458086,0.00019079943,0.0005146803
4817,0.0008248137,0.00038453535,0.00035801379,8.226454e-05,0.00094031496,0.00029971648,0.0004443322,0.00019626628,0.0005223184
4818,0.000831287,0.00039246344,0.0003566157,8.220784e-05,0.0009479187,0.00030244215,0.00044281475,0.00020266179,0.00052932266
4819,0.00083785574,0.00040023285,0.00035518198,8.2440885e-05,0.0009562235,0.0003049785,0.00044126058,0.00020998441,0.00053572527
4820,0.000844602,0.00040777997,0.0003537196,8.3102466e-05,0.0009649946,0.00030730298,0.00043967218,0.00021801941,0.0005415866
4821,0.0008514683,0.00041504213,0.00035223772,8.41884e-05,0.000973933,0.000309402,0.0004380544,0.00022647656,0.00054697046
4822,0.0008582554,0.0004219166,0.0003507439,8.559489e-05,0.0009824829,0.0003112354,0.00043641392,0.00023483355,0.00055193267
4823,0.00086464506,0.00042829438,0.00034924678,8.710389e-05,0.0009900528,0.00031280256,0.00043475206,0.00024249825,0.0005565135
4824,0.00087030855,0.0004340792,0.0003477527,8.8476656e-05,0.0009960316,0.00031407434,0.0004330757,0.00024888158,0.0005607352
4825,0.00087494706,0.00043917214,0.00034626797,8.9506946e-05,0.0009999564,0.00031505455,0.00043138897,0.0002535129,0.0005645973
4826,0.00087838515,0.00044349776,0.0003447969,9.009053e-05,0.001001564,0.00031573302,0.0004296948,0.0002561362,0.00056807464
4827,0.00088060735,0.00044701266,0.0003433431,9.02516e-05,0.0010008952,0.00031614397,0.0004279984,0.0002567529,0.0005711254
4828,0.0008817305,0.0004496957,0.00034190778,9.0127076e-05,0.0009981766,0.00031629522,0.0004263034,0.00025557802,0.00057368464
4829,0.0008819777,0.000451551,0.0003404902,8.993655e-05,0.0009939055,0.0003162317,0.0004246132,0.0002530606,0.00057565945
4830,0.00088152493,0.00045255804,0.00033908873,8.987816e-05,0.0009885981,0.00031594787,0.00042292703,0.00024972318,0.0005769315
4831,0.00088050927,0.00045271573,0.0003377012,9.009232e-05,0.0009827887,0.00031545613,0.0004212505,0.00024608205,0.0005773509
4832,0.0008789237,0.00045199943,0.00033632424,9.059998e-05,0.0009769328,0.00031476025,0.0004195819,0.0002425907,0.0005767623
4833,0.0008766305,0.0004503719,0.0003349543,9.130424e-05,0.0009712879,0.00031381435,0.00041792373,0.00023954984,0.0005750081
4834,0.0008734254,0.00044781584,0.00033358968,9.2019895e-05,0.00096602057,0.00031261594,0.00041627677,0.00023712782,0.00057195395
4835,0.00086908747,0.00044431942,0.00033222936,9.253869e-05,0.00096117123,0.000311124,0.00041464312,0.00023540409,0.00056751684
4836,0.00086348434,0.0004399111,0.00033087417,9.269905e-05,0.00095675956,0.00030935594,0.00041302448,0.00023437914,0.00056168693
4837,0.0008566358,0.00043466903,0.00032952696,9.2439805e-05,0.0009527571,0.00030730126,0.00041142447,0.00023403134,0.0005545268
4838,0.0008486772,0.0004286805,0.00032819173,9.180497e-05,0.0009491595,0.00030497473,0.00040984547,0.00023433926,0.00054617046
4839,0.0008398997,0.00042208243,0.0003268749,9.094236e-05,0.00094595226,0.00030242285,0.00040829225,0.00023523715,0.0005368116
4840,0.00083062676,0.00041499958,0.000325583,9.0044145e-05,0.00094311254,0.00029968715,0.0004067677,0.0002366577,0.00052666734
4841,0.0008211462,0.00040754728,0.00032432136,8.927751e-05,0.00094045495,0.0002967772,0.00040527352,0.0002384042,0.000515961
4842,0.00081163005,0.00039978162,0.00032309882,8.874957e-05,0.00093774754,0.00029370934,0.00040381355,0.00024022466,0.0005048916
4843,0.00080212636,0.00039174999,0.00032192047,8.8455905e-05,0.00093459897,0.00029049226,0.00040238842,0.00024171828,0.0004936158
4844,0.0007925354,0.00038344593,0.00032079328,8.829616e-05,0.0009306035,0.00028710943,0.00040100137,0.00024249265,0.00048224386
4845,0.0007827089,0.00037485812,0.00031972074,8.8130044e-05,0.00092537416,0.00028355603,0.00039965348,0.00024216465,0.00047085818
4846,0.0007725165,0.00036598137,0.00031870653,8.782862e-05,0.0009186149,0.0002798223,0.00039834486,0.00024044779,0.00045950297
4847,0.0007618818,0.00035682827,0.000317753,8.730055e-05,0.00091023464,0.00027593,0.0003970774,0.0002372272,0.00044822003
4848,0.00075088686,0.00034746394,0.00031686123,8.656166e-05,0.00090037705,0.00027192547,0.00039585106,0.00023260046,0.0004370447
4849,0.0007397326,0.0003379843,0.0003160299,8.571839e-05,0.0008894096,0.00026788635,0.00039466872,0.00022685452,0.00042602624
4850,0.0007287068,0.0003285256,0.0003152575,8.4923646e-05,0.0008778209,0.0002638936,0.00039352584,0.00022040143,0.00041521757
4851,0.0007181166,0.0003192408,0.00031453892,8.433692e-05,0.00086622254,0.0002600749,0.00039242732,0.0002137203,0.00040467654
4852,0.0007082033,0.0003102677,0.00031387163,8.4063955e-05,0.00085511646,0.0002565179,0.00039136954,0.00020722901,0.00039444593
4853,0.0006990847,0.00030171248,0.00031324994,8.412231e-05,0.0008449526,0.00025333668,0.00039035306,0.00020126284,0.00038456373
4854,0.00069075346,0.00029366417,0.00031266917,8.442008e-05,0.0008360088,0.00025060805,0.00038937564,0.00019602514,0.00037504928
4855,0.00068310264,0.00028616659,0.00031212642,8.48096e-05,0.0008284015,0.00024841184,0.000388439,0.00019155064,0.00036592226
4856,0.0006759671,0.0002792309,0.00031161756,8.511855e-05,0.0008221592,0.00024677708,0.00038754081,0.00018784135,0.00035719958
4857,0.00066922203,0.00027286395,0.0003111408,8.52173e-05,0.00081724516,0.0002457627,0.00038668307,0.00018479936,0.00034890883
4858,0.0006628244,0.00026706335,0.00031069547,8.5065556e-05,0.0008136271,0.0002453828,0.0003858652,0.00018237908,0.00034109945
4859,0.00065683824,0.0002618318,0.00031028248,8.4723964e-05,0.0008112596,0.0002456585,0.0003850876,0.00018051347,0.00033384652
4860,0.0006514437,0.00025718342,0.0003099037,8.435666e-05,0.00081023126,0.00024663747,0.00038435188,0.00017924195,0.00032724257
4861,0.0006468802,0.00025314535,0.0003095619,8.417291e-05,0.0008105147,0.00024831912,0.00038365976,0.00017853588,0.00032139162
4862,0.0006433667,0.00024974367,0.00030925978,8.436325e-05,0.00081209163,0.0002507244,0.00038300978,0.00017835744,0.0003163998
4863,0.0006410525,0.00024701288,0.00030900116,8.50385e-05,0.000814905,0.00025386925,0.0003824043,0.00017863144,0.00031235703
4864,0.0006399718,0.00024497785,0.00030878957,8.620441e-05,0.0008187168,0.00025775633,0.00038184013,0.00017912031,0.00030933824
4865,0.0006400206,0.00024364411,0.00030862828,8.7748136e-05,0.0008232308,0.00026237182,0.00038132045,0.0001795385,0.00030738956
4866,0.0006410029,0.00024302714,0.00030851926,8.9456524e-05,0.00082811347,0.00026769695,0.00038084277,0.0001795737,0.0003065321
4867,0.0006426995,0.00024313261,0.00030846425,9.110262e-05,0.00083306665,0.00027372545,0.0003804076,0.0001789336,0.0003067681
4868,0.00064492354,0.00024396795,0.00030846393,9.2491624e-05,0.0008378206,0.0002804093,0.00038001293,0.00017739835,0.00030808162
4869,0.00064756715,0.0002455521,0.00030851812,9.349693e-05,0.0008423043,0.00028771668,0.00037965822,0.00017492936,0.00031044666
4870,0.00065065623,0.0002479023,0.0003086241,9.412987e-05,0.0008465605,0.0002955922,0.0003793427,0.00017162558,0.00031382337
4871,0.00065429107,0.00025101937,0.00030877916,9.449251e-05,0.00085079833,0.00030398386,0.0003790647,0.00016774973,0.00031816197
4872,0.0006586249,0.00025488023,0.00030897927,9.4765455e-05,0.00085525116,0.00031280323,0.00037882404,0.00016362387,0.00032339667
4873,0.00066381425,0.00025945867,0.00030921955,9.5135976e-05,0.0008602087,0.0003219839,0.0003786175,0.00015960734,0.0003294426
4874,0.0006699115,0.0002646598,0.00030949528,9.575646e-05,0.0008658156,0.00033138887,0.00037844438,0.00015598237,0.00033619045
4875,0.00067684846,0.0002703631,0.00030980012,9.6685224e-05,0.0008721532,0.00034089765,0.0003783009,0.00015295466,0.00034351784
4876,0.0006844459,0.00027642364,0.00031012896,9.789331e-05,0.00087915105,0.0003503954,0.0003781871,0.00015056854,0.00035129106
4877,0.0006924511,0.00028269214,0.0003104773,9.928159e-05,0.0008866071,0.0003597466,0.00037809886,0.00014876168,0.0003593762
4878,0.0007005871,0.00028901608,0.00031084035,0.00010073067,0.0008943029,0.00036881564,0.0003780352,0.00014745205,0.0003676542
4879,0.0007086303,0.00029527894,0.00031121392,0.00010213743,0.00090200745,0.0003775256,0.0003779934,0.00014648841,0.00037603534
4880,0.00071647397,0.0003014126,0.00031159582,0.00010346559,0.0009095813,0.00038581158,0.0003779714,0.0001457983,0.00038446445
4881,0.00072414597,0.00030739777,0.0003119851,0.00010476313,0.0009169938,0.0003936558,0.00037796714,0.0001453709,0.00039291993
4882,0.00073174527,0.0003132485,0.00031238009,0.00010611666,0.0009242125,0.0004010408,0.00037797668,0.00014519504,0.00040140472
4883,0.0007394443,0.00031902155,0.00031278166,0.00010764113,0.0009313749,0.00040803233,0.0003780005,0.00014534207,0.00040992425
4884,0.0007473503,0.00032475835,0.0003131907,0.0001094012,0.00093847926,0.00041462525,0.00037803254,0.00014582147,0.0004184793
4885,0.0007554746,0.00033048048,0.00031360833,0.000111385765,0.0009455468,0.00042090056,0.00037807343,0.00014657281,0.00042703655
4886,0.00076369935,0.00033618783,0.00031403571,0.000113475755,0.00095245935,0.0004268769,0.00037812014,0.0001474623,0.00043553155
4887,0.00077178486,0.00034183642,0.00031447408,0.00011547441,0.0009590234,0.00043257728,0.00037816836,0.00014827779,0.0004438606
4888,0.0007794147,0.00034734936,0.00031492393,0.000117141455,0.000964998,0.0004379909,0.00037821717,0.0001487899,0.00045189378
4889,0.0007862908,0.00035263295,0.00031538424,0.00011827359,0.000970209,0.000443123,0.00037826374,0.00014882234,0.00045948924
4890,0.00079222,0.00035760112,0.00031585462,0.00011876425,0.0009745521,0.00044795062,0.0003783066,0.00014829487,0.0004665159
4891,0.0007971147,0.00036217208,0.0003163316,0.000118611,0.0009780845,0.0004525153,0.00037834258,0.00014722666,0.00047286777
4892,0.00080103026,0.0003662735,0.00031681216,0.00011794461,0.000980939,0.00045676567,0.00037837037,0.00014580291,0.00047847047
4893,0.0008041539,0.00036987616,0.00031729188,0.00011698589,0.0009833677,0.00046073995,0.00037838612,0.00014424164,0.00048328217
4894,0.000806662,0.00037293474,0.0003177655,0.00011596175,0.0009856125,0.00046442504,0.00037839173,0.00014279575,0.00048728968
4895,0.000808682,0.0003754049,0.00031822748,0.000115049574,0.0009878508,0.0004678138,0.00037838108,0.00014165594,0.0004904857
4896,0.0008102381,0.00037724257,0.00031867236,0.00011432316,0.0009901633,0.00047088423,0.0003783546,0.0001409245,0.0004928663
4897,0.0008112285,0.00037838277,0.0003190935,0.000113752234,0.0009924433,0.00047358655,0.00037831053,0.0001405462,0.0004944204
4898,0.0008114547,0.00037874564,0.00031948657,0.00011322252,0.0009945477,0.0004758753,0.00037824595,0.00014042648,0.00049512746
4899,0.0008106789,0.00037827232,0.00031984574,0.00011256083,0.000996265,0.00047769657,0.0003781607,0.00014040773,0.00049496564
4900,0.0008087406,0.00037692004,0.00032016763,0.000111652924,0.0009974503,0.00047898595,0.00037805125,0.00014041312,0.0004939213
4901,0.0008055717,0.00037467096,0.00032045032,0.000110450426,0.0009980657,0.00047970808,0.00037791667,0.00014044097,0.0004919881
4902,0.0008012932,0.0003715765,0.00032069185,0.00010902484,0.000998159,0.00047984355,0.0003777574,0.0001405581,0.0004891885
4903,0.00079612667,0.00036770763,0.00032089316,0.00010752585,0.0009979276,0.00047936456,0.00037757133,0.00014099179,0.00048556193
4904,0.0007903717,0.0003631782,0.00032105632,0.000106137144,0.0009976095,0.0004783123,0.00037735936,0.00014193782,0.00048116644
4905,0.00078432984,0.0003581192,0.00032118364,0.00010502698,0.0009973822,0.0004767155,0.00037712257,0.00014354415,0.00047607138
4906,0.0007782169,0.0003526764,0.00032127925,0.00010426126,0.0009973177,0.00047459942,0.00037685968,0.00014585865,0.00047034642
4907,0.0007720813,0.00034696137,0.00032134683,0.00010377311,0.0009973762,0.0004720106,0.0003765742,0.00014879135,0.0004640594
4908,0.0007658935,0.00034109625,0.00032139197,0.00010340526,0.0009973263,0.00046899292,0.00037626564,0.00015206778,0.00045728005
4909,0.00075950584,0.0003351683,0.00032141746,0.00010292003,0.0009968765,0.0004655791,0.0003759372,0.00015536022,0.00045007438
4910,0.0007527808,0.000329273,0.00032142657,0.0001020812,0.0009957071,0.0004618238,0.00037558842,0.00015829495,0.00044252854
4911,0.00074563874,0.00032349798,0.00032142203,0.0001007187,0.0009935612,0.0004577507,0.00037522372,0.0001605868,0.0004347352
4912,0.00073811115,0.0003179175,0.0003214045,9.878918e-05,0.0009903662,0.00045341882,0.0003748412,0.00016210614,0.00042680104
4913,0.0007303763,0.00031261853,0.00032137454,9.63832e-05,0.0009861116,0.00044883564,0.00037444354,0.0001628325,0.000418843
4914,0.00072268554,0.00030766483,0.00032133085,9.3689814e-05,0.0009809952,0.00044402416,0.00037403242,0.00016293864,0.00041096925
4915,0.0007153215,0.00030308322,0.00032127052,9.096777e-05,0.00097528915,0.0004389897,0.000373606,0.00016269345,0.0004032684
4916,0.00070852734,0.0002988916,0.00032119016,8.844555e-05,0.00096922036,0.0004336861,0.00037316495,0.00016236928,0.00039579894
4917,0.00070244813,0.00029505795,0.00032108673,8.630343e-05,0.0009630911,0.00042812133,0.00037270776,0.000162262,0.00038858614
4918,0.0006970793,0.00029151948,0.0003209551,8.4604726e-05,0.00095700537,0.00042221008,0.00037223296,0.00016256228,0.00038161915
4919,0.0006923246,0.000288215,0.00032079202,8.331754e-05,0.000951077,0.00041591426,0.00037174122,0.00016342147,0.00037486758
4920,0.00068802136,0.00028508386,0.00032059313,8.234432e-05,0.0009453488,0.00040921473,0.0003712285,0.00016490562,0.00036829986
4921,0.0006840261,0.00028209534,0.0003203571,8.1573686e-05,0.0009398586,0.0004020837,0.00037069552,0.00016707942,0.00036189554
4922,0.0006802704,0.00027926767,0.00032008265,8.092004e-05,0.0009347134,0.00039459066,0.00037014025,0.0001699825,0.00035566406
4923,0.00067678845,0.00027665487,0.00031977054,8.0363076e-05,0.00093006075,0.0003867934,0.00036956533,0.00017370199,0.00034965557
4924,0.0006737431,0.00027437374,0.00031942304,7.994628e-05,0.0009260682,0.00037883074,0.0003689709,0.00017826661,0.00034395402
4925,0.000671355,0.00027255734,0.0003190432,7.975445e-05,0.0009229574,0.00037082544,0.00036835685,0.0001837751,0.0003386725
4926,0.0006698499,0.0002713395,0.00031863726,7.987312e-05,0.0009208782,0.00036297497,0.00036772623,0.000190177,0.00033393173
4927,0.00066941394,0.0002708578,0.00031821112,8.0345046e-05,0.00091985264,0.00035544243,0.00036708446,0.0001973257,0.0003298502
4928,0.0006701073,0.00027118452,0.00031777073,8.115205e-05,0.0009197872,0.00034836307,0.00036643265,0.00020499152,0.00032651986
4929,0.0006718652,0.00027236383,0.00031732212,8.217919e-05,0.0009204047,0.0003418549,0.000365773,0.00021277678,0.0003240039
4930,0.00067453104,0.0002743785,0.0003168731,8.327946e-05,0.0009213571,0.0003360027,0.00036510956,0.00022024481,0.0003223334
4931,0.0006779081,0.0002771862,0.00031642854,8.429332e-05,0.00092233904,0.0003308955,0.0003644468,0.00022699675,0.0003215098
4932,0.00068178534,0.00028069623,0.00031599373,8.509536e-05,0.0009229309,0.00032653564,0.0003637868,0.00023260847,0.00032151185
4933,0.000686055,0.00028483657,0.0003155713,8.564714e-05,0.0009229867,0.0003229262,0.0003631315,0.00023692899,0.00032230644
4934,0.0006907126,0.00028952397,0.00031516378,8.60249e-05,0.0009224778,0.00032005517,0.00036248367,0.00023993898,0.0003238542
4935,0.0006958275,0.00029468557,0.00031477117,8.637073e-05,0.00092149706,0.00031787212,0.00036184295,0.00024178199,0.000326111
4936,0.00070155907,0.0003002837,0.0003143917,8.6883665e-05,0.00092034525,0.00031634362,0.00036121035,0.00024279133,0.0003290294
4937,0.00070803694,0.00030626875,0.00031402378,8.7744455e-05,0.0009193197,0.00031536564,0.000360585,0.00024336901,0.00033255017
4938,0.00071533455,0.00031260742,0.00031366263,8.9064444e-05,0.00091875554,0.0003148851,0.0003599656,0.0002439048,0.0003365976
4939,0.00072341086,0.00031925327,0.00031330335,9.085425e-05,0.0009189163,0.00031478284,0.00035935003,0.0002447835,0.00034107798
4940,0.0007321105,0.00032615592,0.00031294167,9.301292e-05,0.0009199701,0.00031495784,0.00035873556,0.00024627676,0.00034587723
4941,0.00074116973,0.0003332488,0.0003125733,9.53476e-05,0.0009220209,0.00031530028,0.00035811926,0.0002486013,0.0003508681
4942,0.00075029704,0.00034046054,0.00031219394,9.764257e-05,0.0009250592,0.00031570817,0.00035750074,0.00025185032,0.00035592343
4943,0.00075925246,0.0003477224,0.00031180118,9.9728844e-05,0.0009290914,0.00031608206,0.0003568781,0.00025613123,0.00036092167
4944,0.00076786627,0.00035497732,0.00031139478,0.00010149414,0.0009341027,0.00031635707,0.00035624971,0.00026149594,0.00036576562
4945,0.0007761059,0.00036216545,0.00031097638,0.00010296411,0.00094011135,0.00031647683,0.0003556192,0.00026801534,0.0003703838
4946,0.0007840615,0.00036925948,0.00031054855,0.0001042535,0.0009471413,0.00031645244,0.00035498716,0.00027570175,0.00037473737
4947,0.0007918574,0.00037620985,0.00031011616,0.000105531406,0.0009551131,0.00031626187,0.0003543567,0.00028449448,0.00037881223
4948,0.00079961936,0.0003829606,0.00030968574,0.000106973,0.0009639113,0.00031594984,0.0003537327,0.0002942288,0.00038261514
4949,0.0008074114,0.0003894607,0.00030926432,0.00010868637,0.0009731669,0.00031551992,0.0003531186,0.0003045284,0.00038615667
4950,0.0008151554,0.00039562504,0.00030885843,0.00011067189,0.0009825137,0.000315045,0.0003525178,0.00031495077,0.00038945023
4951,0.00082265807,0.00040135827,0.00030847508,0.00011282472,0.0009913414,0.00031454966,0.00035193638,0.00032485535,0.00039250666
4952,0.0008296465,0.00040656788,0.00030812065,0.00011495791,0.0009990068,0.00031405958,0.0003513773,0.00033356994,0.00039533383
4953,0.0008358259,0.00041116,0.00030780048,0.00011686542,0.0010049633,0.00031363353,0.00035084653,0.00034048324,0.00039793475
4954,0.0008409722,0.00041508098,0.00030751736,0.00011837381,0.0010088006,0.00031328815,0.00035034315,0.00034516925,0.00040031373
4955,0.00084496714,0.00041829873,0.0003072723,0.00011939608,0.0010102603,0.0003130625,0.00034986992,0.00034732788,0.00040248
4956,0.0008478235,0.00042080367,0.0003070644,0.000119955446,0.0010094617,0.00031296638,0.00034942682,0.00034706848,0.000404438
4957,0.0008496973,0.00042262868,0.0003068907,0.00012017788,0.0010066889,0.0003129873,0.00034901252,0.00034468912,0.00040618007
4958,0.0008507744,0.00042380084,0.00030674617,0.00012022742,0.0010024245,0.00031312773,0.000348624,0.00034067276,0.00040767674
4959,0.00085119944,0.00042432323,0.00030662454,0.00012025169,0.000997205,0.00031331007,0.0003482579,0.00033563707,0.00040887165
4960,0.0008510652,0.00042419718,0.00030651866,0.00012034939,0.0009915537,0.00031347503,0.00034790838,0.0003301703,0.00040967058
4961,0.00085032446,0.00042339513,0.00030642052,0.0001205088,0.0009859053,0.0003135199,0.000347573,0.0003248124,0.00040995888
4962,0.00084879925,0.00042184367,0.0003063236,0.00012063199,0.0009805363,0.00031333425,0.00034724476,0.0003199573,0.00040960475
4963,0.000846281,0.0004194922,0.00030622113,0.000120567696,0.0009756108,0.00031282168,0.0003469215,0.00031586763,0.00040849322
4964,0.0008425633,0.00041629217,0.00030610934,0.00012016172,0.0009712066,0.0003119011,0.00034659944,0.00031270602,0.00040653758
4965,0.0008425633,0.00041629217,0.00030610934,0.00012016172,0.0009712066,0.0003119011,0.00034659944,0.00031270602,0.00040653758
4966,0.00083754404,0.00041247235,0.00030649017,0.00011858154,0.0009713592,0.0003105851,0.00034670017,0.00031407393,0.00040241893
4967,0.00083160657,0.00040785465,0.00030686028,0.00011689165,0.0009720697,0.0003089488,0.0003468,0.00031632095,0.0003975957
4968,0.00082505797,0.00040252734,0.00030722344,0.00011530715,0.00097315595,0.0003070947,0.00034690285,0.00031915845,0.00039222877
4969,0.0008181271,0.00039657616,0.00030758523,0.00011396576,0.0009743649,0.00030513908,0.0003470104,0.0003222154,0.00038649928
4970,0.0008109418,0.0003901056,0.00030795275,0.00011288348,0.000975257,0.00030321232,0.00034712718,0.00032491746,0.0003805928
4971,0.00080347323,0.00038320446,0.00030833072,0.00011193805,0.0009753014,0.00030141973,0.00034725596,0.00032662568,0.000374676
4972,0.00079559075,0.00037593223,0.00030872528,0.00011093329,0.000973974,0.00029987463,0.00034739933,0.0003267,0.00036888398
4973,0.0007871307,0.0003683568,0.00030914086,0.00010963305,0.00097081845,0.0002986302,0.0003475604,0.00032462785,0.00036331743
4974,0.0007779852,0.00036053587,0.0003095798,0.00010786952,0.00096551597,0.0002977147,0.0003477403,0.00032006096,0.0003580498
4975,0.0007681453,0.00035252963,0.00031004165,0.00010557405,0.0009580371,0.00029715226,0.00034793853,0.00031294624,0.00035312877
4976,0.00075778447,0.00034442247,0.0003105246,0.000102837366,0.0009486311,0.00029693052,0.00034815216,0.00030354844,0.00034858048
4977,0.00074717245,0.00033629715,0.0003110253,9.984998e-05,0.00093780865,0.00029701373,0.0003483802,0.0002924147,0.00034441723
4978,0.0007366722,0.0003282391,0.00031153698,9.6896096e-05,0.00092622906,0.00029738256,0.0003486178,0.0002802287,0.00034063644
4979,0.00072662305,0.00032034586,0.00031205278,9.422439e-05,0.00091452757,0.0002979476,0.0003488579,0.00026772206,0.0003372238
4980,0.00071726064,0.00031267726,0.00031256553,9.201782e-05,0.00090337516,0.0002986892,0.00034909716,0.0002555888,0.00033415257
4981,0.000708681,0.0003052911,0.0003130658,9.032417e-05,0.0008931764,0.00029951875,0.00034932868,0.00024432896,0.0003313896
4982,0.0007008389,0.00029822293,0.00031354727,8.906871e-05,0.0008842336,0.00030039652,0.00034954844,0.00023428866,0.00032890646
4983,0.0006935869,0.00029150426,0.00031400268,8.807994e-05,0.0008766097,0.00030129767,0.00034975083,0.0002255612,0.00032668543
4984,0.0006867427,0.00028516058,0.00031442603,8.7156084e-05,0.0008702597,0.00030220483,0.00034993124,0.00021812363,0.00032472808
4985,0.0006801618,0.0002792296,0.0003148152,8.611703e-05,0.0008651222,0.00030313287,0.00035008785,0.0002119015,0.0003230664
4986,0.0006738298,0.0002737686,0.00031516794,8.489334e-05,0.0008610939,0.0003041334,0.00035021914,0.00020674137,0.0003217607
4987,0.00066782546,0.00026882853,0.0003154847,8.351225e-05,0.00085812074,0.0003052825,0.00035032554,0.00020251275,0.0003208912
4988,0.00066236255,0.00026447666,0.00031576812,8.211776e-05,0.00085616857,0.00030665394,0.00035040797,0.00019910662,0.00032054752
4989,0.0006576552,0.00026074736,0.00031602278,8.088504e-05,0.0008552722,0.00030836908,0.0003504683,0.00019643483,0.00032081173
4990,0.0006539222,0.00025766628,0.00031625316,8.0002785e-05,0.0008553689,0.0003105097,0.0003505096,0.00019434962,0.00032174398
4991,0.0006512561,0.00025521548,0.0003164653,7.957535e-05,0.0008563574,0.00031314642,0.00035053416,0.00019267682,0.00032337077
4992,0.0006496394,0.00025335155,0.0003166656,7.962229e-05,0.0008580423,0.00031635305,0.00035054612,0.00019114316,0.00032568452
4993,0.00064892205,0.00025200893,0.00031685832,8.005482e-05,0.0008601749,0.00032014778,0.0003505462,0.00018948091,0.00032864694
4994,0.00064889237,0.00025112397,0.0003170459,8.072247e-05,0.0008625097,0.0003245827,0.00035053623,0.00018739079,0.00033220233
4995,0.0006493257,0.00025063596,0.0003172328,8.145698e-05,0.00086482154,0.00032965504,0.00035051716,0.00018464933,0.00033629575
4996,0.00065006875,0.00025052967,0.00031741805,8.2121005e-05,0.0008670115,0.00033539187,0.00035048762,0.00018113197,0.00034088417
4997,0.0006510854,0.0002508206,0.00031759986,8.2664934e-05,0.00086915505,0.0003418118,0.00035044653,0.00017689672,0.00034594943
4998,0.0006524574,0.00025156306,0.00031777582,8.311852e-05,0.00087144104,0.00034891293,0.00035039108,0.000172137,0.00035149686
4999,0.00065436,0.0002528304,0.00031793985,8.358976e-05,0.00087415,0.00035670568,0.00035031838,0.00016712594,0.00035755005


==> figs/data/loss_BBI_alpha_0.05_beta_5.00_lr0.01_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_train,bcp_loss_train,u_MSE
0,0.5876738,0.5283826,0.055477127,0.0038140481,0.80801636,0.7503397,0.054941494,0.002735213,0.47680762
1,0.6153641,0.5045826,0.09925116,0.01153031,0.88620496,0.7668109,0.10074419,0.018649876,0.5030801
2,0.7134928,0.4931379,0.1690381,0.051316805,1.0296922,0.790171,0.17329058,0.0662305,0.5411107
3,0.8894157,0.49412465,0.26861444,0.12667662,1.2472743,0.8215123,0.27648532,0.14927664,0.5929286
4,1.1568621,0.5092394,0.40337196,0.24425079,1.5526363,0.86223966,0.41586968,0.27452692,0.66117424
5,1.5245664,0.54014516,0.57560426,0.40881705,1.9530127,0.91264963,0.5937606,0.44660246,0.74687487
6,1.9719009,0.58484495,0.77465785,0.6123982,2.4250827,0.9689644,0.7990984,0.65701985,0.84477687
7,2.409344,0.6316325,0.96152174,0.81618977,2.876457,1.018821,0.9915822,0.86605376,0.93605715
8,2.6585271,0.6562261,1.0625914,0.9397096,3.127658,1.0402594,1.0953555,0.99204296,0.9853337
9,2.8291917,0.6667937,1.1254592,1.0369388,3.2928061,1.0428159,1.1593436,1.0906467,1.015285
10,2.884046,0.65768456,1.1353284,1.0910331,3.3345098,1.0214835,1.1682106,1.1448158,1.018571
11,2.8083408,0.6277412,1.0880805,1.092519,3.2387795,0.975973,1.1177448,1.1450617,0.9931292
12,2.618845,0.58157563,0.9934645,1.0438049,3.0238461,0.91168463,1.0181681,1.0939935,0.94377923
13,2.4702275,0.5544556,0.92614645,0.9896255,2.8624048,0.8761404,0.948027,1.0382375,0.9094301
14,2.1397662,0.49416694,0.7799149,0.86568445,2.5001998,0.7936378,0.795745,0.910817,0.83149874
15,1.7212436,0.42303634,0.5987972,0.69941,2.0340228,0.6872495,0.6071051,0.73966813,0.73370194
16,1.3356309,0.3670978,0.43615615,0.53237695,1.5923195,0.5875164,0.4375548,0.5672482,0.6463716
17,1.043495,0.33709207,0.31667084,0.38973212,1.2422266,0.51013136,0.312724,0.41937128,0.58419657
18,0.84816796,0.3311727,0.23990884,0.27708644,0.99044347,0.4563696,0.23214836,0.30192548,0.54739165
19,0.7315838,0.34390843,0.19692022,0.19075511,0.81970185,0.4219425,0.1865132,0.21124612,0.5310393
20,0.67536026,0.37087473,0.1792702,0.12521534,0.71107054,0.40231445,0.16703224,0.14172386,0.53043836
21,0.66689414,0.40960065,0.18134685,0.075946614,0.6508553,0.39428937,0.16783842,0.08872745,0.54255366
22,0.699419,0.45923772,0.2001607,0.0400206,0.6310702,0.39606926,0.18577191,0.049229003,0.5659387
23,0.7705357,0.51999074,0.23459525,0.015949743,0.64818466,0.40691677,0.21960083,0.02166706,0.6002892
24,0.8805029,0.59253776,0.28462574,0.0033393342,0.701572,0.4267536,0.26921234,0.005606077,0.64594126
25,1.0303651,0.6774001,0.35051358,0.0024513905,0.7918168,0.45572376,0.33478585,0.0013071742,0.7033124
26,1.2196728,0.77416486,0.4318707,0.0136372335,0.91868204,0.49367192,0.41584235,0.009167711,0.7722097
27,1.4436886,0.88054866,0.5265528,0.036587205,1.078623,0.53951424,0.5101339,0.028974911,0.85097617
28,1.6905514,0.99150336,0.62957454,0.06947345,1.2622225,0.5906071,0.61257285,0.05904255,0.9356353
29,1.9398655,1.0989122,0.73262405,0.108329214,1.4527913,0.64244455,0.71478087,0.09556587,1.0195036
30,2.1649382,1.1926516,0.82502115,0.14726539,1.6280526,0.68916947,0.8060902,0.13279296,1.0939735
31,2.3399112,1.2633845,0.8965648,0.17996186,1.7660304,0.72516334,0.8764028,0.16446432,1.1508526
32,2.4494112,1.3061135,0.9413111,0.20198646,1.8531798,0.74715483,0.91992086,0.18610413,1.1854682
33,2.494011,1.3219647,0.959673,0.21237338,1.8891186,0.75534534,0.93714774,0.19662549,1.1983309
34,2.4837751,1.3153503,0.9557989,0.21262601,1.8815546,0.7519364,0.93219453,0.19742376,1.1928735
35,2.4232848,1.2880955,0.9315215,0.20366788,1.8341858,0.73799664,0.90677655,0.18941262,1.1705915
36,2.3096159,1.2388831,0.8855211,0.18521172,1.7450387,0.7131837,0.8595159,0.17233923,1.1305164
37,2.1430154,1.1674706,0.8177029,0.15784192,1.6151527,0.6779954,0.7904031,0.1467541,1.0726105
38,1.9338975,1.0774679,0.7320881,0.12434143,1.4541365,0.6351691,0.7036705,0.115297005,1.0000193
39,1.7018694,0.9762042,0.6364477,0.08921737,1.2789972,0.5894015,0.6073282,0.082267486,0.9189444
40,1.4693439,0.87250155,0.5397337,0.05710866,1.1085048,0.54590565,0.51048785,0.052111257,0.8367776
41,1.2547526,0.77407134,0.449347,0.031334337,0.9574878,0.50888133,0.42058125,0.02802526,0.7599187
42,1.069165,0.68600297,0.3697741,0.013387974,0.83423734,0.48075667,0.34201977,0.0114608845,0.6925215
43,0.91665787,0.61065847,0.30272037,0.0032790084,0.74113053,0.46230388,0.2763845,0.0024421937,0.6364327
44,0.79656446,0.5483901,0.24799217,0.00018220818,0.67674434,0.453202,0.22335641,0.00018591392,0.59182227
45,0.70582646,0.4984153,0.20442103,0.0029901003,0.6379241,0.45262617,0.18166506,0.0036328658,0.55793786
46,0.6406637,0.45949984,0.17051995,0.010643915,0.6211869,0.45966685,0.14975193,0.011768137,0.5336881
47,0.59751886,0.43038446,0.14485514,0.022279235,0.6234699,0.47356853,0.12613843,0.023762943,0.51799977
48,0.57348263,0.4100082,0.12621531,0.037259083,0.64243203,0.49383596,0.10958847,0.03900762,0.51000243
49,0.56642103,0.39760637,0.11366339,0.055151302,0.67650795,0.5202642,0.09915347,0.057090275,0.5091036
50,0.5749472,0.39273602,0.10652793,0.075683214,0.7248397,0.5529288,0.09415779,0.077753045,0.51500404
51,0.59832,0.39526486,0.1043663,0.09868887,0.78715575,0.5921577,0.09415725,0.100840814,0.52768105
52,0.6363091,0.40533933,0.10691456,0.12405523,0.86362475,0.6384908,0.098885,0.12624894,0.5473552
53,0.6890359,0.42333788,0.114029974,0.1516681,0.9546903,0.69262904,0.10819122,0.15387005,0.5744428
54,0.7567919,0.44980717,0.12562683,0.18135792,1.0608865,0.7553694,0.121976085,0.18354097,0.6094933
55,0.8398269,0.4853767,0.14160495,0.21284525,1.1826203,0.8275152,0.14011621,0.21498886,0.65310425
56,0.93810165,0.5306421,0.1617704,0.24568918,1.3199208,0.9097557,0.16238448,0.24778055,0.70580864
57,1.0510111,0.5860146,0.18575239,0.279244,1.4721541,1.0025089,0.18836658,0.28127876,0.76792806
58,1.1770957,0.65153646,0.21292484,0.3126344,1.637731,1.1057281,0.21738473,0.3146181,0.8393942
59,1.3137889,0.7266771,0.24234866,0.34476304,1.8138478,1.2186923,0.24844402,0.34671146,0.91955537
60,1.4572682,0.81014794,0.27275714,0.37436318,1.9963388,1.3398129,0.28022417,0.3763017,1.0070025
61,1.6024988,0.8997898,0.3026061,0.40010285,2.1797302,1.4665279,0.3111378,0.40206447,1.0994703
62,1.7435367,0.992602,0.33020088,0.42073375,2.357566,1.5953455,0.33946547,0.42275506,1.1938806
63,1.8741063,1.0849632,0.35388833,0.43525466,2.5230293,1.7221051,0.36355284,0.43737134,1.2865733
64,1.9883628,1.1730455,0.37227163,0.44304562,2.669765,1.8424506,0.38202634,0.44528782,1.3737242
65,2.0816395,1.2533308,0.38438296,0.4439257,2.792695,1.9524205,0.39396068,0.4463139,1.4518571
66,2.1509411,1.3230798,0.38975325,0.43810815,2.8885765,2.0489855,0.39893955,0.44065148,1.5182974
67,2.1950068,1.3805813,0.3883566,0.42606914,2.956086,2.130331,0.39698952,0.42876524,1.5713992
68,2.2139516,1.4250965,0.38046533,0.4083897,2.995436,2.1957812,0.38842815,0.41122657,1.6104674
69,2.2087255,1.4565737,0.36650267,0.3856492,3.0077624,2.245442,0.3737141,0.38860646,1.6354614
70,2.180717,1.475318,0.34697524,0.35842377,2.9946322,2.2797778,0.35338137,0.3614732,1.6466742
71,2.131678,1.4818022,0.32250515,0.32737073,2.957906,2.2993524,0.3280765,0.33047697,1.6445632
72,2.0638874,1.4766502,0.29390764,0.29332948,2.8998778,2.3047886,0.2986394,0.2964498,1.6297646
73,1.9803128,1.4607189,0.26223388,0.25736016,2.8234565,2.296864,0.266147,0.2604455,1.6031945
74,1.8845893,1.4351614,0.22873493,0.22069295,2.732187,2.2766213,0.23187564,0.22369003,1.5661174
75,1.7807763,1.4014158,0.19475299,0.18460757,2.6300502,2.2453985,0.19718951,0.18746217,1.5201302
76,1.6729894,1.3611166,0.16158095,0.15029176,2.5211296,2.2047794,0.1633976,0.15295261,1.4670539
77,1.565026,1.3159641,0.13033731,0.118724555,2.4092555,2.1564813,0.13162734,0.12114696,1.4087846
78,1.4600915,1.2675946,0.101886444,0.09061054,2.2977314,2.102227,0.1027451,0.092759304,1.3471441
79,1.3606586,1.2174777,0.07681207,0.066368915,2.189184,2.0436335,0.07733086,0.06821969,1.2837654
80,1.2684568,1.1668581,0.055435203,0.04616354,2.0855362,1.9821348,0.055697933,0.047703486,1.220027
81,1.18455,1.1167352,0.037858687,0.029956067,1.9880633,1.9189409,0.037939277,0.031183157,1.15703
82,1.1094608,1.0678734,0.024022292,0.017565189,1.8975044,1.8550335,0.023984008,0.018486984,1.0956109
83,1.0433056,1.0208291,0.013755942,0.008720681,1.8141819,1.7911774,0.0136516085,0.0093528675,1.036372
84,0.98591864,0.97598684,0.006824761,0.0031071007,1.7381176,1.7279481,0.006697626,0.003471905,0.97972316
85,0.93695587,0.9335966,0.0029635641,0.00039569315,1.6691326,1.6657637,0.0028484047,0.0005204102,0.925923
86,0.89597327,0.89380664,0.0019010731,0.00026553206,1.6069219,1.6049151,0.001825399,0.00018127359,0.8751167
87,0.86248463,0.8566931,0.0033754902,0.00241608,1.5511142,1.5455967,0.0033606933,0.0021567675,0.82736933
88,0.83599967,0.8222829,0.0071433787,0.0065733516,1.5013103,1.4879297,0.0072057387,0.006174941,0.78269166
89,0.8160478,0.7905726,0.012983644,0.012491604,1.4571112,1.4319845,0.013135176,0.011991528,0.7410616
90,0.8021924,0.76154214,0.020698102,0.019952131,1.418134,1.3777978,0.020947253,0.01938886,0.70244
91,0.7940352,0.735165,0.030109854,0.028760297,1.3840203,1.3253852,0.030462027,0.02817311,0.6667819
92,0.7912166,0.7114149,0.041060198,0.03874155,1.3544409,1.2747524,0.041518155,0.03817036,0.6340442
93,0.7934122,0.69027036,0.053404752,0.049737073,1.3290946,1.2259034,0.05396889,0.049222328,0.6041914
94,0.80032563,0.67171705,0.06700917,0.061599407,1.3077054,1.1788458,0.06767771,0.06118186,0.5771984
95,0.81168044,0.6557476,0.0817447,0.07418814,1.2900176,1.1335949,0.08251378,0.0739089,0.55305094
96,0.82721126,0.64236116,0.09748392,0.08736617,1.2757899,1.0901759,0.0983476,0.08726641,0.5317448
97,0.84665424,0.63156146,0.11409657,0.1009962,1.2647891,1.0486251,0.11504691,0.10111712,0.5132843
98,0.8697368,0.62335247,0.131446,0.11493829,1.2567832,1.0089896,0.132473,0.1153207,0.4976785
99,0.89616895,0.6177352,0.14938608,0.1290476,1.251534,0.97132474,0.15047754,0.1297316,0.48493683
100,0.92563456,0.6147024,0.16775873,0.14317338,1.2487916,0.9356933,0.16890046,0.14419787,0.47506446
101,0.95778424,0.6142332,0.18639246,0.15715855,1.248289,0.90216017,0.1875681,0.15856078,0.4680563
102,0.99222994,0.6162879,0.20510183,0.17084023,1.2497371,0.8707892,0.2062929,0.17265515,0.4638912
103,1.0285413,0.62080234,0.2236879,0.18405114,1.2528229,0.84163815,0.22487403,0.18631063,0.46252635
104,1.0662448,0.627683,0.24193972,0.19662213,1.2572068,0.8147535,0.24309888,0.19935445,0.46389112
105,1.104825,0.6368027,0.25963748,0.20838489,1.2625247,0.7901651,0.2607461,0.21161357,0.46788254
106,1.1437287,0.6479974,0.27655584,0.21917546,1.2683909,0.7678827,0.27758926,0.22291896,0.4743615
107,1.1823719,0.6610644,0.29246885,0.22883858,1.2744004,0.7478892,0.29340193,0.23310925,0.48314995
108,1.2201489,0.6757622,0.30715525,0.23723151,1.280138,0.7301402,0.30796266,0.24203517,0.4940303
109,1.256444,0.6918119,0.32040414,0.24422783,1.2851844,0.71456,0.32106113,0.24956317,0.5067461
110,1.2906426,0.7089009,0.33202058,0.2497212,1.289125,0.7010419,0.33250365,0.2555794,0.5210052
111,1.3221464,0.72668713,0.3418311,0.2536282,1.2915602,0.6894489,0.34211856,0.25999272,0.5364837
112,1.3503847,0.74480593,0.3496884,0.25589034,1.2921135,0.6796158,0.34976086,0.26273698,0.5528323
113,1.3748287,0.76287735,0.35547546,0.25647593,1.290443,0.67135376,0.3553163,0.2637729,0.56968355
114,1.3950028,0.78051484,0.35910797,0.25538,1.286247,0.6644543,0.3587044,0.26308832,0.5866601
115,1.4104948,0.79733336,0.36053696,0.25262457,1.2792743,0.6586961,0.35987952,0.2606987,0.603383
116,1.4209656,0.81295854,0.35974914,0.24825786,1.2693297,0.65385103,0.3588327,0.25664595,0.61948115
117,1.4261559,0.8270357,0.35676762,0.24235256,1.2562796,0.64969116,0.35559082,0.2509977,0.6345995
118,1.4258935,0.83923817,0.35165054,0.23500487,1.2400575,0.64599544,0.35021636,0.24384573,0.6484079
119,1.4200978,0.8492756,0.34449035,0.226332,1.2206664,0.64255697,0.34280556,0.23530394,0.6606088
120,1.408783,0.856901,0.33541167,0.21647029,1.1981823,0.63918895,0.3334868,0.22550657,0.6709454
121,1.3920602,0.8619188,0.32456872,0.20557262,1.1727536,0.6357306,0.32241765,0.21460536,0.67920756
122,1.3701367,0.86418915,0.3121421,0.19380547,1.1446007,0.63205194,0.30978182,0.20276698,0.6852378
123,1.343314,0.86363345,0.29833508,0.18134554,1.114012,0.6280575,0.29578495,0.19016962,0.68893594
124,1.3119814,0.86023664,0.2833686,0.16837625,1.0813384,0.6236891,0.28065,0.17699936,0.69026095
125,1.2766074,0.85404795,0.2674762,0.15508333,1.0469847,0.61892706,0.26461193,0.16344567,0.6892327
126,1.2377272,0.8451787,0.2508978,0.1416507,1.0113974,0.6137884,0.24791145,0.14969747,0.6859294
127,1.195928,0.8337987,0.23387346,0.12825584,0.97505367,0.60832644,0.230789,0.1359382,0.680485
128,1.1518316,0.8201286,0.21663727,0.115065746,0.93844485,0.602625,0.21347845,0.12234141,0.67308164
129,1.1060772,0.80443287,0.19941126,0.10223311,0.9020624,0.59679407,0.19620122,0.10906715,0.6639431
130,1.0593009,0.787007,0.18240051,0.08989343,0.8663834,0.59096384,0.1791613,0.09625823,0.6533243
131,1.0121205,0.76816905,0.1657888,0.07816269,0.8318574,0.5852778,0.16254117,0.08403842,0.6415018
132,0.96511906,0.74824685,0.14973585,0.06713636,0.7988956,0.579886,0.14649902,0.072510526,0.62876326
133,0.9188334,0.7275687,0.1343757,0.056889027,0.7678623,0.5749386,0.13116725,0.061756495,0.6153983
134,0.8737442,0.7064527,0.119816326,0.047475174,0.7390702,0.57058084,0.11665206,0.051837277,0.6016888
135,0.8302712,0.68520033,0.10614035,0.038930487,0.7127768,0.56694776,0.10303442,0.042794608,0.5879026
136,0.7887696,0.66408914,0.09340672,0.03127373,0.68918574,0.5641616,0.09037161,0.03465254,0.5742872
137,0.7495315,0.64336944,0.08165301,0.024509072,0.66844857,0.5623291,0.078699626,0.027419833,0.56106615
138,0.71278834,0.6232616,0.07089815,0.018628573,0.65066916,0.5615408,0.06803605,0.02109238,0.54843706
139,0.6787154,0.60395527,0.06114547,0.013614636,0.6359094,0.5618709,0.058382895,0.01565564,0.5365702
140,0.6474379,0.5856099,0.05238558,0.009442398,0.6241947,0.5633778,0.049729664,0.01108723,0.5256096
141,0.61903834,0.5683571,0.044599324,0.006081939,0.61552185,0.5661065,0.042056274,0.00735908,0.5156744
142,0.5935627,0.552302,0.03776045,0.0035002804,0.60986435,0.57008916,0.035335656,0.0044395328,0.506861
143,0.57102805,0.537527,0.03183799,0.0016630178,0.6071801,0.5753488,0.029536182,0.0022951087,0.49924573
144,0.5514295,0.5240954,0.02679831,0.00053576287,0.6074155,0.5818998,0.024623705,0.00089199765,0.49288815
145,0.5347461,0.51205397,0.022606881,8.522289e-05,0.61051244,0.5897519,0.020563312,0.00019723433,0.4878338
146,0.52094644,0.5014367,0.019229652,0.00028006043,0.61641073,0.5989105,0.017320642,0.00017961318,0.4841172
147,0.5099938,0.49226815,0.016634164,0.0010914756,0.6250532,0.60937977,0.014863049,0.0008103665,0.48176488
148,0.5018495,0.4845656,0.01479033,0.0024935608,0.636387,0.6211631,0.013160326,0.0020635524,0.4807972
149,0.4964766,0.47834215,0.013670978,0.004463462,0.6503663,0.6342648,0.012185245,0.0039162887,0.48123085
150,0.49384168,0.47360826,0.013252113,0.006981317,0.6669525,0.64869,0.01191382,0.0063486835,0.4830803
151,0.49391606,0.47037306,0.013512975,0.01003004,0.6861147,0.66444564,0.012325329,0.009343741,0.48635873
152,0.4966763,0.46864542,0.014435878,0.013594978,0.70782816,0.6815391,0.013402142,0.012886867,0.49107862
153,0.5021039,0.46843472,0.016005851,0.017663363,0.73207355,0.6999787,0.015129352,0.016965497,0.49725196
154,0.51018375,0.46975002,0.0182101,0.02222363,0.7588336,0.71977097,0.017494235,0.021568336,0.50488967
155,0.52090186,0.47259983,0.021037303,0.0272647,0.78809094,0.74092084,0.020485492,0.026684603,0.5140004
156,0.53424245,0.4769906,0.02447673,0.032775097,0.81982297,0.76342744,0.024092406,0.032303147,0.5245895
157,0.5501843,0.48292524,0.028517248,0.038741842,0.85399854,0.78728336,0.028303772,0.038411368,0.5366563
158,0.5686962,0.4904005,0.03314617,0.045149587,0.8905711,0.81247026,0.03310676,0.04499411,0.5501925
159,0.5897318,0.4994045,0.038348,0.05197931,0.929475,0.83895683,0.03848564,0.052032527,0.5651781
160,0.613224,0.50991356,0.044103116,0.05920735,0.9706175,0.8666942,0.04442044,0.059502825,0.5815794
161,0.63907933,0.52188885,0.050386418,0.06680407,1.0138742,0.89561343,0.05088556,0.0673752,0.5993446
162,0.66717184,0.53527284,0.057165947,0.0747331,1.0590822,0.92562103,0.057848472,0.07561263,0.618401
163,0.69733727,0.5499853,0.06440174,0.082950264,1.1060331,0.95659494,0.06526838,0.08416976,0.6386507
164,0.72936845,0.56592095,0.07204459,0.09140287,1.1544708,0.98838305,0.07309515,0.09299256,0.6599682
165,0.76301014,0.58294547,0.08003532,0.100029364,1.2040845,1.0207987,0.08126851,0.10201725,0.68219703
166,0.79795754,0.6008941,0.08830428,0.10875914,1.2545093,1.053621,0.08971753,0.111170776,0.70514864
167,0.833855,0.6195706,0.09677125,0.1175131,1.3053244,1.0865934,0.098360576,0.12037054,0.72860146
168,0.87029696,0.6387468,0.1053459,0.12620425,1.356056,1.1194243,0.10710581,0.12952572,0.7523013
169,0.90683264,0.65816486,0.113928825,0.13473898,1.406182,1.1517916,0.11585219,0.13853823,0.77596444
170,0.9429735,0.67754126,0.12241319,0.14301911,1.4551406,1.1833448,0.124491215,0.14730458,0.799281
171,0.97820103,0.69657075,0.13068677,0.15094355,1.5023417,1.2137144,0.13290906,0.15571828,0.8219211
172,1.0119808,0.7149346,0.13863482,0.15841144,1.547179,1.2425172,0.14098932,0.16367242,0.8435426
173,1.0437753,0.7323078,0.14614294,0.16532452,1.589047,1.269368,0.14861616,0.17106266,0.8637997
174,1.0730605,0.74836993,0.15310049,0.17159003,1.6273563,1.2938888,0.1556776,0.17778987,0.88235337
175,1.0993415,0.76281416,0.15940385,0.17712352,1.6615541,1.3157216,0.16206892,0.18376355,0.8988817
176,1.1221683,0.7753575,0.16495952,0.18185133,1.691137,1.3345371,0.1676958,0.18890406,0.9130902
177,1.1411513,0.78575134,0.16968723,0.18571277,1.7156705,1.3500477,0.1724774,0.19314544,0.9247222
178,1.1559727,0.79378885,0.17352195,0.18866187,1.7348003,1.3620151,0.1763485,0.1964367,0.93356687
179,1.166397,0.7993126,0.17641596,0.1906684,1.7482618,1.3702567,0.1792614,0.19874373,0.9394661
180,1.1722772,0.80221874,0.17833982,0.19171864,1.755889,1.3746527,0.18118706,0.2000493,0.94232005
181,1.1735595,0.80246127,0.17928295,0.19181532,1.7576182,1.3751489,0.18211558,0.20035377,0.9420897
182,1.1702822,0.8000517,0.1792533,0.19097729,1.7534862,1.3717558,0.1820558,0.1996745,0.9387972
183,1.1625732,0.79505813,0.17827655,0.18923855,1.7436293,1.3645499,0.18103464,0.19804482,0.93252456
184,1.1506444,0.78760254,0.17639494,0.18664697,1.7282766,1.3536682,0.17909552,0.19551285,0.9234107
185,1.1347822,0.77785456,0.17366509,0.1832625,1.7077404,1.3393039,0.17629667,0.19213986,0.91164505
186,1.1153375,0.7660259,0.17015609,0.17915544,1.6824056,1.3216989,0.17270869,0.1879979,0.89746094
187,1.0927131,0.75236225,0.16594681,0.17440403,1.6527176,1.3011377,0.16841207,0.18316783,0.8811281
188,1.0673504,0.7371351,0.1611232,0.16909209,1.6191665,1.2779354,0.16349441,0.17773663,0.8629439
189,1.039715,0.72063273,0.15577556,0.16330674,1.5822742,1.2524315,0.15804754,0.17179516,0.843223
190,1.0102831,0.70315105,0.1499959,0.1571362,1.5425783,1.2249779,0.152165,0.16543545,0.82228875
191,0.9795281,0.68498576,0.14387527,0.15066712,1.5006182,1.1959306,0.14593923,0.15874839,0.8004648
192,0.9479089,0.66642433,0.13750164,0.1439829,1.456922,1.1656408,0.13945946,0.15182175,0.77806604
193,0.91586006,0.6477401,0.13095789,0.13716204,1.4119966,1.1344486,0.13280974,0.14473826,0.7553924
194,0.8837831,0.62918603,0.12432036,0.13027668,1.3663161,1.1026745,0.12606737,0.13757415,0.7327229
195,0.85204154,0.6109921,0.11765789,0.12339159,1.3203163,1.0706162,0.119302,0.13039808,0.71031165
196,0.82095623,0.5933616,0.111030966,0.11656371,1.27439,1.0385444,0.112574816,0.12327077,0.6883847
197,0.79080427,0.5764707,0.10449173,0.109841876,1.2288836,1.0067008,0.10593846,0.116244406,0.66713905
198,0.7618186,0.56046784,0.09808381,0.103266954,1.1840959,0.9752962,0.099436976,0.10936271,0.6467422
199,0.7341898,0.5454749,0.09184286,0.09687201,1.1402802,0.9445124,0.09310632,0.10266148,0.6273328
200,0.70806885,0.53158885,0.08579698,0.09068296,1.0976462,0.9145026,0.086974785,0.09616887,0.60902244
201,0.68357044,0.5188836,0.07996756,0.08471929,1.0563625,0.88539237,0.0810638,0.08990629,0.5918977
202,0.66077685,0.5074123,0.07436989,0.078994654,1.0165597,0.85728216,0.07538872,0.083888866,0.5760227
203,0.63974226,0.49721044,0.069014095,0.073517725,0.9783367,0.8302505,0.069959626,0.078126535,0.5614418
204,0.62049675,0.4882981,0.06390583,0.06829285,0.94176334,0.8043566,0.06478209,0.07262469,0.5481822
205,0.6030504,0.4806822,0.059047166,0.06332103,0.9068844,0.77964133,0.059858054,0.06738504,0.53625685
206,0.5873968,0.47435933,0.054437164,0.05860033,0.8737251,0.7561325,0.05518645,0.062406205,0.52566665
207,0.5735165,0.4693173,0.050072584,0.05412662,0.8422926,0.7338444,0.050763886,0.057684317,0.5164029
208,0.56138,0.4655375,0.0459484,0.04989418,0.8125814,0.7127824,0.04658517,0.053213887,0.5084491
209,0.55095035,0.4629961,0.042058326,0.04589593,0.78457516,0.6929434,0.042643808,0.048987966,0.5017828
210,0.54218453,0.4616652,0.03839514,0.042124134,0.7582492,0.67431813,0.03893245,0.04499867,0.49637708
211,0.53503555,0.461514,0.034951106,0.038570452,0.7335732,0.6568924,0.035443168,0.041237608,0.49220136
212,0.52945393,0.4625094,0.031718187,0.035226356,0.71051264,0.6406487,0.032167763,0.037696138,0.48922226
213,0.52538836,0.46461678,0.028688274,0.03208333,0.68902975,0.6255663,0.029097965,0.03436545,0.48740473
214,0.522786,0.46779972,0.025853343,0.02913297,0.6690853,0.61162275,0.026225619,0.031236935,0.4867118
215,0.5215928,0.47202015,0.023205593,0.026367094,0.6506393,0.59879434,0.023542762,0.028302174,0.48710498
216,0.5217543,0.4772389,0.020737506,0.023777928,0.6336507,0.58705586,0.02104176,0.025553098,0.48854417
217,0.5232146,0.48341456,0.018441921,0.021358069,0.6180788,0.57638144,0.01871533,0.022982066,0.4909876
218,0.52591604,0.4905035,0.01631204,0.01910048,0.60388255,0.56674427,0.016556561,0.0205817,0.49439132
219,0.52979946,0.49845943,0.014341465,0.016998619,0.59102064,0.55811644,0.014558953,0.01834526,0.49870902
220,0.5348033,0.5072327,0.0125241615,0.015046349,0.57945126,0.5504686,0.012716379,0.0162663,0.5038913
221,0.54086196,0.5167696,0.010854442,0.013237929,0.56913215,0.5437703,0.011023071,0.014338796,0.509885
222,0.54790694,0.52701205,0.009326947,0.011567953,0.56001955,0.53798884,0.00947358,0.012557166,0.516633
223,0.5558645,0.5378965,0.007936578,0.010031378,0.5520682,0.5330894,0.008062744,0.01091603,0.52407324
224,0.56465584,0.5493539,0.0066784797,0.0086234575,0.5452306,0.52903455,0.006785637,0.009410457,0.53213817
225,0.57419604,0.56130844,0.005547968,0.0073396284,0.5394567,0.52578354,0.0056375144,0.008035641,0.5407546
226,0.5843937,0.5736776,0.004540486,0.006175573,0.5346929,0.5232921,0.0046137604,0.0067869783,0.5498428
227,0.59515053,0.5863719,0.0036515563,0.00512706,0.53088266,0.52151275,0.0037098462,0.0056600715,0.5593161
228,0.60636115,0.5992945,0.0028767243,0.004189974,0.52796537,0.52039355,0.002921266,0.004650551,0.5690814
229,0.6179128,0.61234105,0.00221152,0.003360249,0.52587634,0.51987875,0.0022435,0.0037540821,0.5790387
230,0.62968564,0.6254004,0.0016514045,0.0026337984,0.52454686,0.51990855,0.0016719631,0.0029663616,0.58908105
231,0.64155334,0.63835514,0.0011917355,0.0020064889,0.52390474,0.5204197,0.0012019688,0.0022830344,0.5990958
232,0.6533835,0.6510816,0.0008277395,0.0014741404,0.5238737,0.5213454,0.00082869636,0.0016996324,0.6089646
233,0.66503894,0.663452,0.0005544794,0.0010324252,0.5243752,0.5226164,0.0005471651,0.0012116281,0.61856526
234,0.6763793,0.6753355,0.00036683914,0.0006769177,0.52532834,0.5241618,0.00035221476,0.0008142995,0.6277722
235,0.6872617,0.68659914,0.0002595125,0.00040302597,0.5266512,0.5259099,0.00023849406,0.0005028288,0.63645893
236,0.69754416,0.6971112,0.00022700168,0.00020600858,0.5282624,0.5277897,0.00020046024,0.00027219512,0.6444993
237,0.707087,0.7067424,0.00026362264,8.095966e-05,0.53008187,0.5297322,0.00023238256,0.000117235904,0.6517702
238,0.715755,0.7153686,0.00036351985,2.2814405e-05,0.53203344,0.5316725,0.00032835896,3.2616615e-05,0.6581536
239,0.72342104,0.722874,0.0005206885,2.6361415e-05,0.5340459,0.5335507,0.00048233676,1.286249e-05,0.6635391
240,0.72996813,0.72915286,0.00072900526,8.625862e-05,0.53605527,0.53531474,0.00068814453,5.2369123e-05,0.66782737
241,0.73529243,0.7341131,0.0009822656,0.00019706153,0.5380062,0.5369212,0.000939528,0.00014542871,0.67093116
242,0.7393059,0.73767847,0.0012742276,0.00035324195,0.53985405,0.5383376,0.0012301943,0.00028626845,0.6727794
243,0.7419387,0.7397908,0.0015986606,0.00054924586,0.5415669,0.5395439,0.0015538634,0.00046906166,0.673318
244,0.743141,0.7404121,0.0019493969,0.0007795001,0.54312557,0.54053324,0.0019043161,0.00068803836,0.67251366
245,0.74288535,0.73952645,0.00232039,0.0010384911,0.5445266,0.54131365,0.002275454,0.0009374326,0.67035353
246,0.7411679,0.7371414,0.0027057705,0.0013207956,0.54578084,0.54190785,0.0026613583,0.0012116149,0.66684777
247,0.73800874,0.7332877,0.0030999002,0.0016211238,0.5469156,0.54235417,0.0030563402,0.0015050903,0.662029
248,0.73345137,0.7280196,0.0034974327,0.0019343616,0.5479732,0.54270566,0.0034550037,0.0018125747,0.65595293
249,0.7275642,0.72141516,0.003893357,0.002255666,0.5490108,0.5430294,0.0038522903,0.002129064,0.6486976
250,0.7204366,0.71357304,0.0042830463,0.0025804345,0.5500991,0.5434057,0.004243526,0.0024497926,0.6403614
251,0.7204366,0.71357304,0.0042830463,0.0025804345,0.5500991,0.5434057,0.004243526,0.0024497926,0.6403614
252,0.71041834,0.70350057,0.0043176026,0.0026002172,0.549836,0.5430916,0.004278347,0.0024660188,0.630937
253,0.69970995,0.6927523,0.004342903,0.002614756,0.54982924,0.5430483,0.00430405,0.0024768517,0.6209219
254,0.688439,0.681456,0.004358949,0.0026240323,0.5501615,0.54335856,0.0043206345,0.0024823048,0.61044174
255,0.6767382,0.6697443,0.0043658153,0.0026280908,0.55091685,0.54410625,0.004328165,0.00248241,0.5996258
256,0.6647419,0.65775126,0.0043636425,0.0026269453,0.552179,0.545375,0.004326774,0.0024772496,0.58860517
257,0.65258443,0.6456111,0.0043526264,0.0026207108,0.55402935,0.5472458,0.004316646,0.0024669135,0.57751065
258,0.6403985,0.633456,0.0043330253,0.0026094709,0.5565463,0.5497967,0.0042980304,0.0024515348,0.5664706
259,0.62831223,0.62141377,0.0043051396,0.002593368,0.5598031,0.55310065,0.004271216,0.00243128,0.5556092
260,0.61644846,0.6096066,0.004269319,0.0025725563,0.5638678,0.557225,0.0042365417,0.0024063054,0.5450447
261,0.6049231,0.59814996,0.004225944,0.0025472161,0.5688021,0.5622309,0.004194375,0.0023768365,0.5348887
262,0.59384376,0.5871508,0.004175425,0.0025175258,0.574661,0.5681728,0.004145114,0.0023430958,0.5252443
263,0.58331007,0.57670814,0.004118195,0.002483699,0.5814923,0.57509786,0.004089181,0.0023052718,0.5162065
264,0.57341164,0.566911,0.004054699,0.0024459488,0.58933663,0.58304596,0.004027012,0.0022636456,0.5078609
265,0.56422967,0.55783975,0.003985397,0.002404488,0.5982267,0.59204924,0.003959052,0.0022184316,0.5002839
266,0.5558353,0.549565,0.0039107464,0.0023595614,0.60818934,0.6021337,0.0038857472,0.0021698857,0.49354264
267,0.5482907,0.5421482,0.003831208,0.0023113785,0.61924314,0.6133173,0.0038075508,0.0021182674,0.48769504
268,0.5416488,0.53564143,0.0037472362,0.0022601688,0.63140136,0.6256126,0.0037249075,0.0020638234,0.48279038
269,0.53595424,0.5300888,0.0036592805,0.0022061595,0.6446696,0.63902456,0.003638255,0.002006768,0.47886914
270,0.531243,0.5255257,0.0035677764,0.0021495754,0.659048,0.6535526,0.0035480217,0.0019473812,0.475964
271,0.5275438,0.52198,0.00347315,0.0020906404,0.67453086,0.66919035,0.0034546251,0.0018858832,0.47409996
272,0.52487737,0.519472,0.0033758136,0.0020295552,0.6911062,0.6859252,0.0033584703,0.0018225113,0.4732947
273,0.5232579,0.5180152,0.003276169,0.0019665575,0.70875615,0.7037387,0.0032599482,0.0017574803,0.47355896
274,0.52269256,0.51761615,0.0031746041,0.0019018333,0.7274576,0.7226071,0.003159443,0.0016910523,0.47489655
275,0.52318186,0.5182748,0.0030714956,0.0018355965,0.74717987,0.7424992,0.003057323,0.0016234167,0.47730502
276,0.5247198,0.51998454,0.0029672072,0.0017680431,0.7678876,0.76337886,0.002953947,0.0015547876,0.48077524
277,0.5272936,0.52273214,0.0028620944,0.0016993862,0.7895368,0.7852017,0.002849664,0.0014854076,0.4852913
278,0.5308841,0.5264978,0.0027565027,0.001629815,0.8120765,0.8079162,0.0027448111,0.0014154764,0.4908306
279,0.53546494,0.5312546,0.002650771,0.0015595338,0.8354482,0.8314633,0.0026397249,0.0013452127,0.49736348
280,0.54100186,0.5369679,0.0025452303,0.0014887276,0.8595831,0.8557735,0.0025347292,0.0012748204,0.5048525
281,0.54745376,0.5435959,0.0024402076,0.0014176174,0.88440394,0.88076925,0.0024301456,0.001204534,0.5132525
282,0.5547705,0.5510881,0.0023360222,0.0013463915,0.90982294,0.90636206,0.0023262885,0.001134557,0.52250993
283,0.562894,0.5593858,0.0022329884,0.0012752679,0.93574065,0.932452,0.002223469,0.0010651104,0.5325622
284,0.57175654,0.5684207,0.0021314204,0.001204442,0.9620467,0.9589283,0.0021219933,0.0009964142,0.5433374
285,0.5812809,0.5781151,0.0020316208,0.0011341304,0.9886176,0.98566675,0.0020221632,0.00092869793,0.55475384
286,0.59138054,0.5883821,0.0019338913,0.0010645429,1.0153189,1.0125325,0.0019242733,0.0008621764,0.56671995
287,0.6019585,0.59912413,0.0018385227,0.0009959007,1.042002,1.0393763,0.0018286123,0.0007970772,0.579134
288,0.6129087,0.6102345,0.0017457994,0.0009284083,1.0685079,1.0660388,0.00173546,0.0007336151,0.59188426
289,0.62411565,0.62159735,0.0016559958,0.0008622818,1.0946653,1.0923482,0.0016450871,0.00067201536,0.6048496
290,0.6354546,0.63308746,0.0015693718,0.00079774077,1.1202921,1.1181219,0.0015577511,0.00061248377,0.61789995
291,0.64679396,0.6445728,0.0014861762,0.0007349883,1.1451983,1.1431694,0.0014736981,0.00055522646,0.63089746
292,0.65799516,0.6559143,0.001406637,0.0006742253,1.1691862,1.1672926,0.001393153,0.0005004405,0.6436979
293,0.66891557,0.66696894,0.0013309675,0.0006156406,1.1920531,1.1902884,0.0013163273,0.00044830484,0.6561524
294,0.67940915,0.67759037,0.0012593584,0.0005594161,1.2135946,1.2119522,0.0012434075,0.0003989919,0.66810936
295,0.68933016,0.68763244,0.0011919767,0.00050572725,1.2336078,1.2320806,0.0011745619,0.0003526467,0.6794169
296,0.69853514,0.69695145,0.0011289675,0.00045472043,1.2518938,1.2504745,0.0011099308,0.00030940204,0.68992615
297,0.70688564,0.70540863,0.0010704482,0.0004065339,1.2682625,1.2669435,0.0010496308,0.00026936652,0.6994932
298,0.71425086,0.7128731,0.0010165129,0.00036128078,1.2825346,1.2813083,0.0009937544,0.00023262152,0.7079827
299,0.7205115,0.7192252,0.0009672277,0.00031905755,1.2945484,1.2934068,0.00094236474,0.0001992249,0.71527076
300,0.72556186,0.72435933,0.0009226323,0.00027993257,1.30416,1.3030953,0.00089550065,0.00016920903,0.72124773
301,0.72931254,0.72818583,0.00088274444,0.00024395547,1.3112482,1.3102524,0.000853175,0.0001425773,0.7258207
302,0.7316932,0.7306345,0.00084755453,0.00021114819,1.3157183,1.3147836,0.0008153773,0.00011931413,0.72891694
303,0.732654,0.7316554,0.0008170339,0.00018151282,1.3175029,1.3166214,0.00078207377,9.935752e-05,0.7304845
304,0.73216724,0.7312211,0.0007911336,0.00015502491,1.3165646,1.3157288,0.0007532121,8.265102e-05,0.7304946
305,0.7302288,0.7293273,0.0007697869,0.00013163757,1.3128978,1.3120999,0.00072871987,6.9093636e-05,0.7289426
306,0.7268574,0.7259932,0.00075291237,0.000111286055,1.3065268,1.3057598,0.0007085106,5.8564914e-05,0.7258474
307,0.72209466,0.72126037,0.0007404168,9.3886934e-05,1.297508,1.2967646,0.00069248513,5.0933915e-05,0.72125167
308,0.716005,0.7151935,0.0007321979,7.933721e-05,1.2859262,1.2851996,0.000680534,4.6052577e-05,0.71522146
309,0.7086725,0.70787686,0.0007281455,6.752284e-05,1.2718952,1.2711788,0.0006725398,4.3762204e-05,0.7078436
310,0.70020044,0.699414,0.0007281458,5.831966e-05,1.2555538,1.2548416,0.0006683796,4.38923e-05,0.6992243
311,0.6907083,0.6899246,0.00073208415,5.1593797e-05,1.2370628,1.2363486,0.0006679309,4.627457e-05,0.6894864
312,0.6803285,0.67954147,0.00073984195,4.7205973e-05,1.216602,1.2158802,0.0006710675,5.073132e-05,0.6787666
313,0.66920435,0.66840804,0.0007513049,4.5019588e-05,1.1943665,1.1936316,0.0006776641,5.7095825e-05,0.66721296
314,0.6574863,0.6566751,0.00076635997,4.4892193e-05,1.1705613,1.1698085,0.00068759866,6.520088e-05,0.65498054
315,0.6453291,0.6444976,0.0007848976,4.669061e-05,1.1454005,1.144625,0.0007007537,7.489075e-05,0.6422297
316,0.6328896,0.6320325,0.00080681266,5.0286417e-05,1.119101,1.1182979,0.0007170141,8.6020664e-05,0.629122
317,0.6203225,0.61943495,0.000832004,5.5559693e-05,1.0918788,1.0910441,0.00073627016,9.8458346e-05,0.6158185
318,0.6077793,0.6068565,0.0008603774,6.239998e-05,1.0639476,1.0630771,0.0007584183,0.00011208592,0.6024758
319,0.59540576,0.5944432,0.0008918418,7.071192e-05,1.0355148,1.0346047,0.0007833609,0.00012680439,0.58924544
320,0.58333975,0.582333,0.0009263117,8.0414e-05,1.0067781,1.0058246,0.0008110046,0.00014252911,0.57627094
321,0.5717107,0.5706556,0.00096370623,9.143779e-05,0.9779261,0.9769256,0.00084126333,0.00015920562,0.5636869
322,0.5606378,0.55953014,0.0010039501,0.000103737206,0.9491346,0.94808376,0.00087405456,0.0001767815,0.55161804
323,0.5502299,0.54906565,0.0010469721,0.00011727854,0.9205664,0.9194618,0.0009093024,0.00019524492,0.5401783
324,0.5405849,0.53936017,0.0010927047,0.00013205224,0.89237076,0.89120924,0.0009469355,0.00021459028,0.5294706
325,0.53179014,0.530501,0.001141084,0.00014806457,0.8646833,0.86346155,0.000986887,0.000234844,0.5195869
326,0.5239221,0.5225647,0.0011920509,0.00016534688,0.8376254,0.83634025,0.0010290956,0.00025605,0.5106084
327,0.51704717,0.51561767,0.0012455478,0.00018394986,0.8113057,0.8099539,0.0010735021,0.00027826658,0.5026055
328,0.51122195,0.50971645,0.0013015195,0.00020395019,0.78582,0.7843984,0.0011200521,0.00030161228,0.49563926
329,0.5064938,0.50490844,0.0013599125,0.00022544694,0.76125264,0.7597578,0.0011686945,0.0003261793,0.4897609
330,0.50290185,0.5012326,0.0014206764,0.00024857026,0.7376766,0.7361051,0.0012193802,0.00035212754,0.48501316
331,0.5004766,0.4987194,0.0014837587,0.0002734732,0.7151549,0.7135032,0.0012720644,0.00037962562,0.48143056
332,0.49924147,0.497392,0.0015491105,0.00030034166,0.69374186,0.6920063,0.0013267025,0.00040888003,0.47903985
333,0.49921224,0.49726614,0.0016166803,0.00032939907,0.67348313,0.67165977,0.0013832554,0.0004401286,0.47786057
334,0.5003978,0.49835047,0.0016864161,0.00036090607,0.65441716,0.6525019,0.0014416816,0.00047364688,0.47790504
335,0.5027997,0.50064623,0.0017582669,0.00039515184,0.6365752,0.63456357,0.0015019468,0.0005097506,0.47917858
336,0.5064124,0.5041477,0.0018321808,0.0004324834,0.6199821,0.6178693,0.0015640185,0.0005487937,0.4816791
337,0.51122266,0.5088412,0.0019081038,0.00047329982,0.6046566,0.6024375,0.0016278686,0.00059119327,0.4853972
338,0.5172088,0.5147048,0.0019859858,0.00051804003,0.5906109,0.58828,0.0016934768,0.00063742086,0.49031508
339,0.5243404,0.5217074,0.0020657803,0.0005672245,0.57785106,0.5754022,0.0017608335,0.0006879975,0.4964063
340,0.5325769,0.52980804,0.0021474455,0.00062142627,0.566376,0.56380254,0.0018299392,0.00074351806,0.50363463
341,0.5418668,0.53895456,0.002230953,0.00068130577,0.5561782,0.55347276,0.0019008169,0.00080467196,0.5119529
342,0.5521465,0.5490826,0.0023162917,0.00074760115,0.5472412,0.5443955,0.0019735168,0.00087221194,0.5213024
343,0.5633392,0.5601145,0.0024034749,0.0008211539,0.53954065,0.5365455,0.0020481208,0.0009470032,0.5316107
344,0.5753534,0.57195795,0.002492553,0.00090290897,0.5330426,0.5298878,0.0021247608,0.0010300169,0.5427921
345,0.58808297,0.58450544,0.0025836243,0.0009939166,0.5277026,0.52437663,0.0022036263,0.0011223401,0.5547449
346,0.6014051,0.5976329,0.002676854,0.0010953539,0.5234655,0.51995534,0.0022849855,0.0012251915,0.5673516
347,0.6151806,0.61119956,0.0027724875,0.0012085492,0.52026486,0.51655567,0.0023691999,0.0013399535,0.5804784
348,0.6292533,0.6250475,0.0028708782,0.0013349513,0.518022,0.51409715,0.0024567512,0.0014680994,0.5939745
349,0.6434515,0.63900286,0.002972508,0.0014761847,0.51664686,0.51248723,0.0025482625,0.0016113581,0.60767275
350,0.65758806,0.652876,0.0030780155,0.0016340277,0.51603836,0.51162225,0.0026445251,0.0017715415,0.6213908
351,0.6714622,0.6664635,0.0031882278,0.0018104333,0.51608485,0.51138765,0.0027465322,0.0019506968,0.6349324
352,0.6714622,0.6664635,0.0031882278,0.0018104333,0.51608485,0.51138765,0.0027465322,0.0019506968,0.6349324
353,0.6649011,0.6600579,0.0031013251,0.001741816,0.5160033,0.51145226,0.002669289,0.0018818022,0.6285398
354,0.6571365,0.6524421,0.0030128704,0.0016815063,0.5160434,0.5116299,0.0025914658,0.0018220559,0.62104815
355,0.6483105,0.6437582,0.0029232472,0.0016290597,0.5162996,0.5120152,0.002513366,0.0017710216,0.61259717
356,0.6385829,0.6341659,0.0028329382,0.0015840649,0.51687616,0.51271254,0.002435384,0.0017282253,0.6033432
357,0.6281257,0.6238371,0.0027425077,0.001546091,0.5178835,0.5138322,0.0023579944,0.0016932423,0.593455
358,0.6171208,0.6129535,0.0026525843,0.0015147068,0.51943475,0.5154875,0.0022817273,0.0016655494,0.5831097
359,0.6057539,0.60170054,0.002563836,0.0014894983,0.5216439,0.517792,0.0022071535,0.0016447525,0.5724883
360,0.59421134,0.5902644,0.0024769532,0.001470052,0.5246211,0.52085584,0.002134868,0.001630397,0.5617719
361,0.5826764,0.5788278,0.0023926308,0.0014559629,0.5284716,0.524784,0.0020654676,0.0016220568,0.55113786
362,0.57132465,0.5675663,0.002311549,0.0014468555,0.53329307,0.5296742,0.0019995398,0.001619322,0.5407561
363,0.5603229,0.5566462,0.0022343518,0.0014423371,0.5391731,0.5356137,0.0019376398,0.0016218044,0.53078747
364,0.54982555,0.54622185,0.0021616435,0.0014420477,0.5461896,0.54268026,0.0018802849,0.0016290765,0.5213804
365,0.53997344,0.5364338,0.0020939708,0.0014456394,0.55440825,0.5509395,0.0018279442,0.0016408048,0.5126698
366,0.53089285,0.5274083,0.0020318169,0.0014527566,0.563883,0.56044537,0.0017810275,0.001656586,0.50477636
367,0.52269495,0.5192563,0.001975595,0.001463074,0.5746553,0.57123935,0.0017398814,0.0016760863,0.49780548
368,0.51547533,0.5120734,0.0019256477,0.0014762619,0.58675534,0.58335155,0.0017047892,0.001698943,0.49184743
369,0.5093143,0.50594,0.0018822433,0.0014920007,0.6002004,0.5967997,0.0016759643,0.0017247886,0.48697713
370,0.50427717,0.5009216,0.0018455768,0.001509981,0.614997,0.61159015,0.0016535542,0.0017533147,0.4832554
371,0.5004152,0.49706954,0.0018157703,0.0015298785,0.63114005,0.62771827,0.0016376402,0.0017841394,0.4807286
372,0.49776605,0.49442178,0.0017928758,0.0015513944,0.64861387,0.6451687,0.0016282381,0.0018169369,0.4794299
373,0.4963538,0.4930027,0.0017768778,0.0015742199,0.6673919,0.6639152,0.0016252993,0.00185136,0.47937912
374,0.49619058,0.49282485,0.0017676923,0.0015980408,0.68743634,0.68392056,0.0016287147,0.0018870597,0.48058414
375,0.4972757,0.493888,0.0017651718,0.0016225489,0.70869845,0.7051365,0.001638314,0.0019236801,0.4830404
376,0.49959695,0.49618044,0.0017691036,0.0016474193,0.73111796,0.72750324,0.0016538645,0.0019608443,0.4867315
377,0.50312996,0.49967843,0.0017792108,0.0016723324,0.7546224,0.75094914,0.0016750755,0.001998195,0.49162918
378,0.5078382,0.5043461,0.0017951558,0.001696955,0.7791261,0.7753892,0.0017015951,0.0020353233,0.49769306
379,0.5136731,0.51013565,0.0018165339,0.0017209576,0.80453056,0.8007257,0.0017330099,0.0020718614,0.5048703
380,0.52057326,0.5169864,0.0018428782,0.0017439912,0.83072096,0.82684475,0.0017688473,0.0021073641,0.51309544
381,0.5284644,0.524825,0.0018736544,0.0017657046,0.85756856,0.8536185,0.0018085672,0.002141447,0.5222895
382,0.5372586,0.5335646,0.0019082646,0.0017857427,0.88492805,0.8809028,0.0018515715,0.0021736596,0.5323603
383,0.54685456,0.54310477,0.0019460468,0.0018037341,0.9126376,0.9085368,0.0018972005,0.0022035665,0.5432017
384,0.55713725,0.5533317,0.0019862761,0.001819323,0.9405181,0.93634266,0.001944733,0.002230701,0.5546935
385,0.5679782,0.5641179,0.0020281684,0.0018321448,0.9683755,0.9641275,0.0019933926,0.0022546274,0.5667021
386,0.5792363,0.5753236,0.0020708852,0.0018418427,0.9959993,0.99168205,0.0020423522,0.0022748793,0.5790809
387,0.5907583,0.58679676,0.0021135418,0.0018480544,1.0231658,1.018784,0.0020907398,0.0022910312,0.591671
388,0.60238093,0.5983752,0.0021552152,0.0018504702,1.0496392,1.0451989,0.0021376486,0.002302638,0.6043032
389,0.6139326,0.6098889,0.0021949583,0.0018487535,1.0751749,1.0706835,0.0021821507,0.0023092756,0.6168001
390,0.62523603,0.6211616,0.0022318112,0.0018426325,1.0995224,1.0949885,0.0022233082,0.0023105857,0.6289785
391,0.6361115,0.6320149,0.0022648221,0.0018318469,1.1224302,1.1178638,0.0022601907,0.0023061973,0.64065254
392,0.6463797,0.64227045,0.0022930563,0.0018161933,1.1436493,1.1390616,0.002291889,0.0022958198,0.65163714
393,0.65586627,0.65175515,0.0023156253,0.0017954885,1.1629388,1.1583421,0.0023175415,0.0022791848,0.6617522
394,0.6644058,0.6603044,0.002331706,0.0017696342,1.1800723,1.1754798,0.0023363484,0.0022561068,0.67082703
395,0.67184544,0.66776633,0.0023405545,0.0017385646,1.1948398,1.1902658,0.0023475916,0.0022264437,0.6787035
396,0.6780497,0.67400587,0.0023415326,0.0017022996,1.2070564,1.2025156,0.0023506556,0.0021901568,0.6852414
397,0.6829031,0.6789081,0.0023341274,0.0016608904,1.2165655,1.2120731,0.002345047,0.0021472801,0.6903215
398,0.686315,0.6823825,0.0023179625,0.0016145003,1.2232428,1.2188145,0.0023304073,0.0020978886,0.69384956
399,0.6882215,0.6843654,0.0022928212,0.001563322,1.2270002,1.2226515,0.0023065307,0.0020421955,0.69575864
400,0.6885871,0.68482083,0.002258646,0.0015076358,1.2277888,1.2235351,0.002273369,0.001980477,0.6960115
401,0.6874065,0.6837431,0.0022155554,0.001447785,1.2255988,1.2214547,0.0022310428,0.001913058,0.6946014
402,0.68470466,0.6811567,0.0021638372,0.0013841679,1.2204616,1.2164414,0.002179838,0.0018404035,0.6915531
403,0.6805359,0.67711467,0.0021039553,0.001317247,1.2124484,1.2085651,0.0021202068,0.0017629944,0.68692106
404,0.6749827,0.6716987,0.0020365366,0.0012475386,1.2016672,1.197933,0.002052762,0.0016814193,0.6807892
405,0.66815305,0.6650151,0.0019623605,0.0011755796,1.1882623,1.1846877,0.0019782633,0.001596292,0.6732672
406,0.6601772,0.6571929,0.0018823418,0.0011019572,1.1724081,1.1690022,0.0018976,0.0015083025,0.66448843
407,0.6512042,0.64837945,0.0017975137,0.0010272714,1.1543052,1.1510754,0.0018117755,0.0014181315,0.6546054
408,0.641398,0.6387369,0.001709002,0.00095213554,1.1341763,1.1311278,0.0017218827,0.001326521,0.64378595
409,0.6309328,0.62843764,0.0016180052,0.0008771671,1.1122596,1.1093963,0.0016290831,0.0012341979,0.6322089
410,0.61998916,0.6176604,0.001525765,0.0008029645,1.0888053,1.0861288,0.0015345842,0.001141882,0.6200603
411,0.60875016,0.6065865,0.0014335422,0.00073012046,1.0640677,1.0615778,0.0014396051,0.0010503182,0.6075285
412,0.59739655,0.5953948,0.0013425903,0.00065918406,1.0383017,1.0359962,0.0013453643,0.0009601513,0.5948001
413,0.5861042,0.5842594,0.0012541339,0.0005906823,1.0117587,1.0096337,0.0012530485,0.0008720561,0.5820571
414,0.575041,0.57334656,0.0011693477,0.0005250893,0.9846816,0.98273116,0.0011637991,0.00078663765,0.5694733
415,0.56436455,0.5628124,0.0010893362,0.00046283496,0.95730186,0.9555187,0.0010786877,0.0007044476,0.5572124
416,0.5542197,0.5528003,0.0010151205,0.0004042954,0.92983705,0.92821234,0.0009987088,0.00062596775,0.5454256
417,0.54473853,0.54344106,0.00094762654,0.0003498029,0.90248865,0.90101224,0.00092476193,0.00055165106,0.5342506
418,0.53603804,0.5348507,0.000887676,0.00029961776,0.87544173,0.87410223,0.0008576484,0.00048184345,0.5238108
419,0.52822167,0.52713174,0.0008359794,0.0002539594,0.84886307,0.84764814,0.000798063,0.00041686822,0.51421475
420,0.52137744,0.5203713,0.000793134,0.00021298695,0.82290155,0.82179797,0.00074658956,0.00035696538,0.5055564
421,0.5155798,0.51464343,0.00075962284,0.00017680976,0.7976894,0.7966834,0.00070370425,0.00030231435,0.49791527
422,0.51088935,0.51000804,0.00073581375,0.0001454845,0.7733413,0.7724185,0.00066977163,0.0002530498,0.49135697
423,0.50735337,0.5065124,0.0007219611,0.000119017976,0.7499561,0.7491018,0.00064504705,0.00020921984,0.48593414
424,0.505007,0.5041914,0.0007182077,9.737299e-05,0.727618,0.7268175,0.0006296808,0.00017084621,0.4816866
425,0.5038732,0.50306815,0.00072458416,8.046542e-05,0.7063979,0.7056363,0.00062371336,0.00013788455,0.4786421
426,0.5039638,0.50315464,0.00074101315,6.8170244e-05,0.6863534,0.685616,0.0006270851,0.00011024277,0.47681725
427,0.505279,0.5044514,0.00076730765,6.031861e-05,0.6675297,0.6668023,0.0006396307,8.777653e-05,0.47621718
428,0.5078087,0.5069488,0.0008031709,5.670322e-05,0.6499624,0.649231,0.00066108303,7.030709e-05,0.47683635
429,0.51153076,0.5106255,0.0008481957,5.7073896e-05,0.63367605,0.6329274,0.0006910699,5.7593374e-05,0.47865823
430,0.51641244,0.5154494,0.0009018612,6.1143575e-05,0.6186852,0.6179067,0.00072911434,4.9359587e-05,0.48165497
431,0.5224091,0.52137697,0.000963535,6.8582056e-05,0.60499483,0.6041749,0.00077463494,4.5281668e-05,0.48578757
432,0.5294634,0.5283519,0.001032466,7.902632e-05,0.59260035,0.5917284,0.0008269425,4.49915e-05,0.49100485
433,0.5375055,0.5363056,0.0011077871,9.2068556e-05,0.58148736,0.580554,0.0008852408,4.8080656e-05,0.49724302
434,0.54645187,0.54515606,0.0011885159,0.0001072708,0.5716319,0.5706292,0.0009486288,5.4101714e-05,0.50442517
435,0.55620486,0.5548071,0.0012735549,0.00012415569,0.56299925,0.5619206,0.0010161041,6.256873e-05,0.512461
436,0.5666524,0.56514853,0.0013616964,0.00014222728,0.5555445,0.55438495,0.001086564,7.296252e-05,0.5212459
437,0.5776676,0.57605505,0.0014516343,0.00016094922,0.5492123,0.5479687,0.001158822,8.4737156e-05,0.5306607
438,0.5891094,0.5873877,0.0015419773,0.00017977622,0.54393643,0.5426075,0.0012316161,9.7328775e-05,0.54057276
439,0.6008223,0.5989929,0.0016312585,0.00019815736,0.53964067,0.5382269,0.001303627,0.000110160945,0.5508354
440,0.6126384,0.6107049,0.0017179718,0.00021553632,0.536239,0.53474283,0.001373501,0.00012266288,0.5612893
441,0.6243783,0.62234634,0.0018005857,0.00023137026,0.5336365,0.53206235,0.0014398749,0.00013428112,0.57176447
442,0.63585466,0.6337319,0.0018775847,0.00024514238,0.531731,0.5300851,0.0015014124,0.000144486,0.5820824
443,0.64687324,0.64466935,0.0019475109,0.00025638292,0.53041506,0.5287054,0.0015568354,0.00015280045,0.5920579
444,0.65723836,0.65496475,0.0020089918,0.00026467428,0.5295782,0.5278144,0.0016049644,0.00015882545,0.60150427
445,0.6667559,0.6644255,0.0020607947,0.00026967848,0.5291094,0.52730244,0.0016447576,0.00016222576,0.61023575
446,0.67523843,0.6728654,0.0021018751,0.0002711462,0.5289008,0.52706265,0.0016753632,0.00016278053,0.6180724
447,0.68250966,0.6801093,0.0021314123,0.0002689335,0.5288511,0.5269945,0.0016961453,0.00016039287,0.62484574
448,0.68841034,0.68599844,0.0021488622,0.00026302287,0.5288683,0.5270065,0.0017067398,0.00015510272,0.6304023
449,0.6928023,0.6903948,0.002153986,0.00025352443,0.52887475,0.5270206,0.0017070735,0.00014709753,0.63460976
450,0.6955742,0.69318664,0.0021468902,0.00024069512,0.528809,0.52697486,0.0016974054,0.00013671344,0.6373605
451,0.6966457,0.69429266,0.0021280455,0.00022493216,0.5286296,0.5268268,0.0016783335,0.00012447729,0.638577
452,0.69596946,0.6936644,0.0020983047,0.00020678669,0.5283173,0.5265554,0.0016508217,0.000111060785,0.63821334
453,0.69596946,0.6936644,0.0020983047,0.00020678669,0.5283173,0.5265554,0.0016508217,0.000111060785,0.63821334
454,0.7073171,0.704982,0.002130875,0.0002042477,0.529129,0.5273419,0.0016769224,0.00011023265,0.64878416
455,0.71718836,0.7148391,0.0021507002,0.00019853155,0.53004295,0.52824306,0.0016926966,0.00010716787,0.65804815
456,0.7253784,0.72303164,0.0021570087,0.00018969184,0.5309234,0.529124,0.0016974634,0.00010189422,0.6658062
457,0.73171425,0.7293869,0.0021494103,0.00017792195,0.531654,0.52986854,0.0016908918,9.4604045e-05,0.67188936
458,0.7360596,0.7337681,0.0021279347,0.00016358409,0.53214294,0.53038424,0.0016730373,8.56631e-05,0.67616415
459,0.73832154,0.73608124,0.002093052,0.00014720854,0.53232515,0.53060514,0.0016443647,7.5618285e-05,0.6785382
460,0.7384516,0.73627645,0.0020456854,0.00012947645,0.532165,0.53049403,0.0016057539,6.519608e-05,0.678962
461,0.7364485,0.7343501,0.0019871977,0.00011123684,0.5316587,0.5300449,0.0015584936,5.530749e-05,0.67743146
462,0.7323582,0.73034537,0.001919376,9.347078e-05,0.5308331,0.52928185,0.0015042567,4.700634e-05,0.6739876
463,0.7262718,0.7243501,0.0018443876,7.728537e-05,0.52974516,0.5282586,0.0014450718,4.148526e-05,0.66871554
464,0.7183224,0.7164938,0.0017647365,6.3888496e-05,0.5284788,0.5270555,0.0013832708,4.0051622e-05,0.66174006
465,0.7086803,0.70694256,0.0016831921,5.4559296e-05,0.52714187,0.5257763,0.0013214307,4.4094708e-05,0.65322244
466,0.69754744,0.6958941,0.0016027233,5.0616523e-05,0.52586156,0.5245442,0.0012623081,5.5049244e-05,0.6433542
467,0.685151,0.68357116,0.0015264224,5.339494e-05,0.5247796,0.52349645,0.0012087675,7.435919e-05,0.63235074
468,0.6717351,0.6702135,0.001457422,6.420644e-05,0.52404743,0.52278024,0.0011637037,0.00010344964,0.62044466
469,0.6575556,0.65607244,0.0013988247,8.43155e-05,0.5238199,0.52254623,0.0011299793,0.0001436915,0.60787857
470,0.6428709,0.64140236,0.0013536286,0.00011491146,0.52425176,0.522945,0.0011103541,0.00019636813,0.5948987
471,0.62793744,0.62645566,0.0013246657,0.00015708819,0.5254921,0.52412194,0.0011074255,0.0002626521,0.58174825
472,0.6130025,0.6114761,0.0013145489,0.00021182008,0.5276812,0.526214,0.0011235827,0.00034359092,0.5686624
473,0.5983005,0.59669495,0.0013256354,0.00027996273,0.530947,0.529346,0.0011609704,0.00044008932,0.55586314
474,0.5840488,0.5823266,0.001359995,0.0003622322,0.5354033,0.53362894,0.0012214632,0.000552903,0.5435564
475,0.5704448,0.5685662,0.0014193979,0.00045921473,0.5411488,0.5391595,0.0013066519,0.0006826483,0.53192866
476,0.5576648,0.5555881,0.0015053084,0.00057135976,0.54826444,0.5460169,0.0014178405,0.00082977203,0.5211463
477,0.5458627,0.54354477,0.0016188927,0.00069899246,0.55681586,0.5542652,0.0015560536,0.0009946055,0.51135373
478,0.53517,0.53256667,0.0017610292,0.0008423211,0.56685174,0.5639524,0.0017220457,0.0011773068,0.5026746
479,0.52569723,0.52276343,0.0019323303,0.0010014509,0.5784061,0.57511175,0.0019163237,0.0013779744,0.49521133
480,0.5175335,0.51422393,0.0021331585,0.0011763901,0.5914976,0.5877619,0.0021391623,0.0015965541,0.4890467
481,0.5107494,0.5070187,0.0023636564,0.001367061,0.6061327,0.60190916,0.0023906275,0.0018329317,0.48424506
482,0.5053973,0.50120026,0.0026237562,0.0015733065,0.6223044,0.6175469,0.002670597,0.0020868923,0.48085374
483,0.50151366,0.49680552,0.002913209,0.0017949226,0.63999426,0.6346574,0.002978769,0.002358145,0.4789042
484,0.49911955,0.49385637,0.0032315843,0.0020316062,0.6591726,0.6532116,0.003314682,0.0026463189,0.47841358
485,0.4982226,0.49236125,0.0035782913,0.0022830297,0.67979807,0.6731694,0.0036777148,0.002950994,0.47938526
486,0.49881655,0.4923152,0.003952572,0.0025487966,0.7018189,0.69448006,0.0040670945,0.003271675,0.48181006
487,0.50088346,0.49370155,0.0043535037,0.0028284194,0.72517055,0.7170809,0.004481886,0.0036077765,0.48566613
488,0.504392,0.49649066,0.004779977,0.0031213555,0.7497765,0.7408969,0.004920979,0.003958622,0.4909192
489,0.5092984,0.5006407,0.0052307053,0.003426992,0.7755456,0.76583904,0.0053830883,0.004323462,0.49752238
490,0.5155456,0.50609684,0.005704183,0.0037446055,0.8023715,0.79180336,0.005866716,0.0047014453,0.50541544
491,0.52306247,0.5127904,0.0061986865,0.004073387,0.83013123,0.8186695,0.006370158,0.0050915536,0.514524
492,0.53176326,0.5206386,0.006712232,0.0044124033,0.85868335,0.84629923,0.006891451,0.0054926714,0.5247588
493,0.54154575,0.5295426,0.007242582,0.00476059,0.8878664,0.8745344,0.007428391,0.005903545,0.53601456
494,0.55229187,0.5393879,0.007787208,0.0051167733,0.9174983,0.90319705,0.007978479,0.006322741,0.54816926
495,0.5638659,0.550043,0.008343284,0.0054796077,0.94737446,0.9320868,0.008538944,0.0067486567,0.5610834
496,0.57611436,0.56135905,0.008907692,0.005847643,0.97726876,0.9609825,0.009106712,0.0071795443,0.5745997
497,0.588867,0.5731707,0.009477006,0.0062192595,1.0069327,0.9896409,0.009678426,0.007613471,0.5885435
498,0.6019361,0.58529586,0.010047537,0.006592697,1.0360986,1.0177997,0.010250464,0.008048368,0.60272336
499,0.61511964,0.5975383,0.010615308,0.006966068,1.064479,1.045178,0.010818932,0.008481948,0.61693305
500,0.6282022,0.6096887,0.011176138,0.0073373895,1.0917726,1.071481,0.0113797365,0.0089118695,0.6309529
501,0.64095944,0.6215292,0.01172567,0.0077045728,1.1176671,1.0964029,0.0119286105,0.009335687,0.6445546
502,0.6531607,0.6328358,0.012259427,0.008065465,1.1418452,1.1196332,0.012461178,0.009750831,0.6575037
503,0.6531607,0.6328358,0.012259427,0.008065465,1.1418452,1.1196332,0.012461178,0.009750831,0.6575037
504,0.66223,0.6422532,0.012093119,0.007883665,1.1604526,1.138607,0.01229111,0.009554545,0.6675023
505,0.670107,0.65053576,0.011888384,0.007682847,1.1764988,1.1550813,0.01208267,0.009334793,0.676215
506,0.6766311,0.65752155,0.011645827,0.0074637104,1.1897683,1.1688396,0.011836456,0.009092304,0.68347335
507,0.6816681,0.6630744,0.0113665685,0.0072272103,1.2000808,1.1796992,0.011553575,0.008828061,0.6891358
508,0.68511367,0.66708696,0.01105223,0.0069744512,1.2072964,1.1875175,0.011235621,0.008543255,0.69309115
509,0.68689775,0.669486,0.01070494,0.0067068236,1.2113214,1.1921973,0.010884674,0.008239407,0.69526315
510,0.6869852,0.67023206,0.0103272805,0.006425854,1.2121084,1.1936868,0.010503274,0.007918268,0.6956114
511,0.6853782,0.66932267,0.009922277,0.006133266,1.2096591,1.1919829,0.010094386,0.007581775,0.69413376
512,0.68211645,0.66679215,0.009493324,0.005830933,1.2040256,1.1871322,0.009661342,0.0072320877,0.6908661
513,0.6772734,0.66270846,0.009044138,0.005520806,1.1953058,1.1792265,0.009207785,0.006871435,0.68587965
514,0.6709562,0.65717256,0.008578668,0.0052049626,1.183641,1.1684011,0.008737592,0.0065023107,0.67928016
515,0.66330135,0.6503148,0.008101037,0.004885512,1.1692146,1.1548327,0.008254818,0.0061271624,0.6712037
516,0.6544691,0.64228904,0.007615459,0.004564557,1.1522424,1.1387303,0.0077635963,0.005748486,0.66181135
517,0.6446397,0.6332693,0.00712615,0.004244214,1.1329678,1.1203309,0.007268081,0.0053688088,0.6512851
518,0.63400775,0.62344396,0.0066372575,0.0039265174,1.1116564,1.0998935,0.0067723556,0.0049905884,0.63982224
519,0.6227768,0.6130106,0.006152794,0.003613431,1.0885885,1.0776919,0.0062803756,0.004616158,0.6276295
520,0.6111535,0.6021701,0.005676576,0.0033068168,1.0640515,1.0540078,0.0057959077,0.0042478275,0.61491823
521,0.59934324,0.59112275,0.005212155,0.0030083884,1.0383334,1.0291233,0.005322466,0.0038876568,0.6018987
522,0.58754593,0.58006346,0.0047627985,0.0027197197,1.0117197,1.0033189,0.004863287,0.003537573,0.5887761
523,0.5759514,0.56917775,0.0043314444,0.0024421932,0.9844843,0.9768637,0.0044212854,0.003199328,0.57574636
524,0.5647372,0.55863947,0.0039206864,0.0021770657,0.95688915,0.9500156,0.0039990456,0.0028744764,0.56299335
525,0.5540665,0.5486083,0.0035327629,0.0019253953,0.92917895,0.9230158,0.003598801,0.0025643497,0.55068636
526,0.54408544,0.53922784,0.0031695664,0.001688081,0.9015793,0.89608675,0.0032224515,0.002270104,0.53897834
527,0.5349235,0.530625,0.0028326488,0.0014658398,0.87429506,0.86943084,0.0028715588,0.0019926527,0.5280051
528,0.52669203,0.5229095,0.0025232362,0.0012592478,0.8475102,0.84323007,0.0025473717,0.001732781,0.51788485
529,0.5194854,0.51617444,0.0022422562,0.0010687293,0.8213875,0.8176456,0.0022508423,0.0014910717,0.5087184
530,0.51338136,0.5104964,0.0019903553,0.0008945887,0.79606915,0.79281855,0.001982647,0.0012679534,0.5005894
531,0.50844055,0.5059356,0.0017679285,0.0007369933,0.77167726,0.76887035,0.0017432171,0.0010637082,0.49356514
532,0.50470906,0.50253797,0.0015751412,0.0005960161,0.74831563,0.74590445,0.0015327614,0.00087847025,0.4876977
533,0.5022181,0.5003345,0.0014119557,0.00047163264,0.72607106,0.7240075,0.0013512833,0.0007122968,0.48302415
534,0.50098455,0.49934268,0.0012781443,0.00036373053,0.7050138,0.7032501,0.0011986063,0.00056511495,0.4795677
535,0.5010129,0.4995675,0.0011733111,0.0002721148,0.6852005,0.68368936,0.0010743865,0.00043675583,0.47733864
536,0.5022943,0.5010009,0.0010968993,0.00019653478,0.6666731,0.665368,0.000978126,0.00032696154,0.4763342
537,0.5048078,0.5036229,0.0010482,0.00013665327,0.6494624,0.6483178,0.00090917636,0.0002354101,0.47653964
538,0.5085193,0.5074009,0.0010263551,9.208097e-05,0.63358665,0.63255817,0.00086674915,0.00016169707,0.4779275
539,0.5133826,0.5122899,0.0010303565,6.2349616e-05,0.61905366,0.61809844,0.0008499084,0.00010531861,0.48045826
540,0.51933825,0.5182323,0.0010590414,4.6932393e-05,0.6058601,0.60493684,0.00085757027,6.5706794e-05,0.4840796
541,0.52631366,0.52515733,0.0011110879,4.522372e-05,0.59399253,0.5930618,0.00088849856,4.220931e-05,0.48872665
542,0.53422236,0.5329808,0.001185006,5.6539986e-05,0.5834266,0.5824512,0.0009412966,3.407551e-05,0.4943209
543,0.54296356,0.54160434,0.0012791333,8.0121026e-05,0.57412773,0.57307285,0.001014399,4.046687e-05,0.5007706
544,0.5524229,0.55091614,0.0013916297,0.00011511422,0.5660506,0.56488407,0.0011060712,6.04411e-05,0.5079703
545,0.5624711,0.56079006,0.0015204726,0.00016058284,0.5591397,0.55783236,0.0012144025,9.295858e-05,0.51580065
546,0.57296544,0.5710865,0.0016634596,0.00021549728,0.55332917,0.551855,0.0013373081,0.00013687162,0.5241295
547,0.58375055,0.5816536,0.0018182191,0.00027873783,0.54854363,0.5468802,0.0014725372,0.00019092605,0.53281206
548,0.59465915,0.59232783,0.001982218,0.00034909535,0.54469836,0.5428269,0.0016176826,0.00025377938,0.5416926
549,0.60551465,0.60293657,0.0021527864,0.0004252895,0.5417017,0.53960747,0.0017702003,0.00032398725,0.5506063
550,0.6161336,0.61330044,0.0023271418,0.0005059603,0.53945434,0.5371269,0.0019274334,0.00040003032,0.55938154
551,0.62632865,0.62323654,0.0025024244,0.000589696,0.5378551,0.53528816,0.0020866503,0.00048032223,0.567843
552,0.63591206,0.6325613,0.0026757391,0.00067505176,0.5367991,0.5339908,0.002245071,0.00056321925,0.57581514
553,0.6447015,0.6410967,0.0028442037,0.00076054595,0.5361839,0.53313684,0.002399933,0.000647098,0.5831267
554,0.6525219,0.6486722,0.0030049977,0.0008447216,0.53591067,0.5326319,0.0025485149,0.00073029,0.5896144
555,0.659213,0.65513146,0.0031554145,0.00092613575,0.5358884,0.532389,0.0026882056,0.0008111708,0.595128
556,0.66463166,0.66033536,0.003292927,0.0010034068,0.536037,0.53233224,0.0028165558,0.00088820135,0.5995344
557,0.66865844,0.664168,0.0034152332,0.0010752314,0.53629,0.53239876,0.002931326,0.0009599318,0.60272276
558,0.6712006,0.66653985,0.003520301,0.0011404275,0.53659815,0.5325426,0.003030532,0.0010249984,0.6046076
559,0.67219555,0.6673912,0.0036064277,0.0011979131,0.53693044,0.5327357,0.0031124998,0.0010822573,0.60513216
560,0.6716136,0.6666945,0.0036722643,0.0012467862,0.5372773,0.5329707,0.0031758873,0.0011306312,0.60427165
561,0.6694599,0.6644567,0.0037168502,0.0012863034,0.5376504,0.53326136,0.0032197237,0.0011693512,0.6020337
562,0.6657741,0.66071856,0.0037396261,0.0013159125,0.5380842,0.53364295,0.0032434212,0.001197806,0.5984595
563,0.66063035,0.65555465,0.0037404436,0.0013352458,0.5386325,0.53417015,0.0032467807,0.0012155601,0.59362227
564,0.65413487,0.64907116,0.0037195515,0.0013441185,0.5393695,0.53491706,0.0032299885,0.0012224808,0.5876263
565,0.64642316,0.64140296,0.0036775905,0.0013425678,0.5403863,0.5359741,0.003193606,0.0012186159,0.5806032
566,0.63765603,0.6327097,0.0036155526,0.0013307915,0.5417882,0.5374455,0.0031385347,0.0012042135,0.5727085
567,0.6280152,0.62317127,0.0035347526,0.0013091939,0.5436904,0.5394447,0.003065983,0.0011797181,0.56411713
568,0.617698,0.6129829,0.0034367824,0.0012782973,0.5462147,0.5420915,0.002977436,0.0011457999,0.5550182
569,0.6069116,0.60234934,0.003323462,0.0012388116,0.54948646,0.5455086,0.0028745956,0.0011031998,0.54560995
570,0.5958682,0.5914799,0.0031967866,0.0011915092,0.5536296,0.5498174,0.002759336,0.0010528747,0.5360947
571,0.58477926,0.5805831,0.0030588724,0.001137293,0.5587628,0.55513334,0.002633657,0.000995816,0.5266734
572,0.5738515,0.5698625,0.002911911,0.0010771411,0.5649985,0.56156576,0.0024996335,0.0009331339,0.51754135
573,0.56328225,0.559512,0.002758119,0.0010120578,0.572438,0.5692126,0.0023593663,0.0008659729,0.5088848
574,0.5532556,0.54971284,0.002599698,0.000943088,0.5811702,0.57815975,0.0022149475,0.00079551054,0.5008766
575,0.54394126,0.5406312,0.0024387971,0.00087128533,0.59127057,0.5884792,0.002068428,0.00072292547,0.49367473
576,0.5354912,0.53241605,0.0022774884,0.00079768104,0.6027997,0.60022855,0.0019217802,0.0006493663,0.48742023
577,0.5280388,0.52519774,0.0021177346,0.0007233093,0.61580276,0.6134499,0.001776884,0.000575999,0.48223564
578,0.52169853,0.519088,0.00196139,0.0006491439,0.6303091,0.6281697,0.0016355105,0.00050389365,0.47822478
579,0.5165655,0.51417917,0.0018101751,0.0005761375,0.64633286,0.64439946,0.0014993156,0.0004341158,0.47547284
580,0.5127155,0.5105446,0.0016656859,0.0005051957,0.66387194,0.66213447,0.0013698285,0.00036765568,0.47404593
581,0.5102056,0.5082391,0.0015293851,0.00043716736,0.682909,0.68135506,0.0012484571,0.00030544904,0.47399205
582,0.5090749,0.5072994,0.0014026087,0.00037286157,0.7034105,0.70202565,0.0011364877,0.00024837928,0.4753408
583,0.5093438,0.5077442,0.001286567,0.0003130323,0.72532684,0.72409445,0.0010350897,0.0001972679,0.47810444
584,0.5110157,0.50957495,0.0011823514,0.00025839155,0.7485925,0.7474943,0.00094531535,0.00015287679,0.4822773
585,0.5140755,0.512775,0.0010909379,0.00020959704,0.7731233,0.7721393,0.0008681071,0.00011591859,0.4878363
586,0.5184909,0.5173105,0.0010131865,0.00016725453,0.7988175,0.7979262,0.000804297,8.7021246e-05,0.49474052
587,0.52421135,0.5231296,0.0009498436,0.00013192696,0.82555366,0.8247323,0.00075460685,6.677474e-05,0.5029309
588,0.5311675,0.53016186,0.0009015373,0.000104114755,0.8531891,0.8524138,0.000719638,5.5680117e-05,0.51232934
589,0.53927124,0.53831816,0.0008687726,8.425987e-05,0.8815599,0.88080585,0.0006998781,5.4186094e-05,0.5228388
590,0.54841447,0.54748976,0.0008519217,7.2749994e-05,0.91047895,0.9097206,0.00069568015,6.264092e-05,0.53434193
591,0.5584697,0.5575486,0.00085121585,6.988797e-05,0.93973565,0.9389471,0.0007072587,8.1309794e-05,0.5467018
592,0.56928945,0.56834686,0.00086673355,7.590137e-05,0.96909726,0.9682522,0.0007346765,0.000110363144,0.559761
593,0.58070725,0.57971793,0.0008983875,9.0935595e-05,0.9983077,0.99738,0.00077783276,0.00014985219,0.57334274
594,0.5925382,0.5914772,0.00094591186,0.000115029965,1.0270902,1.026054,0.00083644985,0.00019971204,0.5872519
595,0.60458153,0.60342455,0.0010088569,0.0001481225,1.0551506,1.0539808,0.0009100683,0.0002597566,0.60127723
596,0.61662275,0.61534613,0.0010865786,0.00019003492,1.0821803,1.0808526,0.0009980346,0.0003296539,0.61519384
597,0.6284378,0.62701905,0.0011782364,0.0002404862,1.1078606,1.1063522,0.0010995007,0.00040893923,0.62876695
598,0.63979685,0.638215,0.001282798,0.00029905583,1.1318698,1.1301594,0.00121343,0.00049700355,0.6417568
599,0.65047014,0.6487059,0.0013990436,0.00036522106,1.1538897,1.151958,0.001338598,0.0005931018,0.65392387
600,0.66023344,0.6582695,0.0015255858,0.00043833948,1.1736137,1.1714436,0.0014736146,0.0006963655,0.665035
601,0.66887426,0.6666957,0.0016608831,0.0005176631,1.190752,1.1883293,0.0016169383,0.0008057816,0.67486954
602,0.6761988,0.67379314,0.0018032762,0.0006023526,1.2050432,1.202356,0.0017669095,0.00092028826,0.6832262
603,0.6820371,0.6793946,0.0019510131,0.0006915008,1.2162613,1.2133008,0.0019217803,0.0010387007,0.68992966
604,0.6820371,0.6793946,0.0019510131,0.0006915008,1.2162613,1.2133008,0.0019217803,0.0010387007,0.68992966
605,0.6835473,0.6810322,0.0018714647,0.00064366456,1.2193226,1.2165201,0.001832771,0.0009697953,0.6914401
606,0.68326116,0.68087626,0.0017908105,0.00059406227,1.218886,1.2162458,0.0017420122,0.00089830055,0.69097877
607,0.68119395,0.67894,0.0017106651,0.00054328697,1.2149749,1.2124988,0.001651094,0.00082501,0.6885622
608,0.6774033,0.67527854,0.0016327384,0.0004919849,1.207668,1.2053554,0.0015617039,0.00075079117,0.6842507
609,0.67198586,0.66998625,0.001558793,0.0004408197,1.1970963,1.1949443,0.0014755854,0.00067651685,0.67814493
610,0.6650736,0.6631926,0.0014906143,0.0003904385,1.1834414,1.1814438,0.001394507,0.00060307916,0.67038316
611,0.6568293,0.65505785,0.0014299563,0.00034149684,1.1669248,1.1650733,0.0013202082,0.00053135876,0.6611348
612,0.6474409,0.64576775,0.0013785149,0.00029460655,1.1478045,1.146088,0.001254375,0.0004621903,0.6505963
613,0.6371151,0.6355269,0.0013378793,0.0002503244,1.1263664,1.1247715,0.0011985895,0.00039633058,0.63898385
614,0.62607175,0.6245531,0.0013095083,0.00020915682,1.1029166,1.1014278,0.0011543074,0.00033447755,0.6265271
615,0.6145358,0.6130696,0.001294702,0.00017152232,1.077771,1.0763708,0.0011228282,0.00027723558,0.6134619
616,0.602733,0.6013007,0.0012945795,0.00013776943,1.0512505,1.0499201,0.0011052774,0.00022508293,0.60002553
617,0.5908839,0.58946574,0.0013100684,0.000108150554,1.0236727,1.0223917,0.001102587,0.0001784179,0.5864498
618,0.57919884,0.5777741,0.001341896,8.283478e-05,0.99534464,0.99409163,0.0011154955,0.00013748593,0.57295656
619,0.567875,0.5664226,0.0013905911,6.189427e-05,0.96656054,0.96531355,0.0011445408,0.00010244895,0.5597547
620,0.5570933,0.5555915,0.0014564854,4.532362e-05,0.93759465,0.9363312,0.0011900708,7.334501e-05,0.54703635
621,0.5470157,0.545443,0.0015397263,3.3029548e-05,0.9087007,0.90739834,0.001252245,5.010518e-05,0.53497475
622,0.5377856,0.5361205,0.0016402849,2.4843668e-05,0.8801083,0.8787447,0.0013310531,3.2560914e-05,0.5237238
623,0.5295256,0.5277471,0.0017579731,2.0531013e-05,0.8520242,0.8505774,0.001426319,2.0459558e-05,0.51341677
624,0.5223389,0.5204267,0.001892453,1.9790157e-05,0.82462907,0.82307786,0.0015377239,1.3464266e-05,0.50416666
625,0.5163095,0.51424396,0.0020432565,2.227162e-05,0.7980811,0.79640514,0.0016648145,1.1164269e-05,0.49606705
626,0.5115025,0.5092651,0.0022097905,2.7574526e-05,0.7725166,0.77069646,0.0018070154,1.3092356e-05,0.48919246
627,0.5079656,0.505539,0.0023913526,3.5260447e-05,0.74804884,0.7460665,0.0019636373,1.8724011e-05,0.48359954
628,0.50572985,0.50309783,0.0025871282,4.4858134e-05,0.7247731,0.7226117,0.002133888,2.749335e-05,0.479328
629,0.5048101,0.501958,0.0027962106,5.5868375e-05,0.702765,0.7004093,0.0023168763,3.8792776e-05,0.47640142
630,0.5052058,0.50212044,0.0030175901,6.777569e-05,0.6820844,0.6795208,0.0025116112,5.1989024e-05,0.47482792
631,0.5069022,0.503572,0.0032501526,8.004719e-05,0.6627748,0.6599914,0.0027170025,6.642379e-05,0.4746012
632,0.5098695,0.50628465,0.0034926855,9.214916e-05,0.6448662,0.6418529,0.0029318638,8.142782e-05,0.47570026
633,0.5140637,0.5102163,0.0037438693,0.00010354883,0.6283755,0.6251243,0.0031549006,9.633075e-05,0.47808978
634,0.51942563,0.51530963,0.0040022703,0.00011373086,0.61330485,0.6098097,0.0033847154,0.00011046144,0.48171988
635,0.52588135,0.52149284,0.0042663445,0.00012219597,0.59964603,0.59590304,0.003619807,0.0001231773,0.4865259
636,0.53334117,0.52867824,0.004534429,0.00012848912,0.5873774,0.583385,0.0038585574,0.0001338565,0.4924277
637,0.5416999,0.53676295,0.0048047514,0.0001322086,0.576465,0.57222384,0.004099248,0.00014194819,0.49932998
638,0.55083644,0.54562795,0.0050754356,0.00013302782,0.5668626,0.5623756,0.004340065,0.00014693872,0.50712156
639,0.56061333,0.5551381,0.0053445143,0.00013071718,0.5585119,0.5537843,0.0045791133,0.00014846119,0.5156755
640,0.5708781,0.565143,0.005609944,0.0001251639,0.5513421,0.5463815,0.00481443,0.00014623524,0.524849
641,0.58146334,0.5754773,0.005869634,0.000116403506,0.54527235,0.5400882,0.005044017,0.00014014705,0.5344851
642,0.5921888,0.58596265,0.0061214822,0.000104642495,0.5402095,0.5348133,0.0052658645,0.0001302717,0.5444133
643,0.6028633,0.5964096,0.0063634138,9.029728e-05,0.53605145,0.53045654,0.0054780105,0.000116903444,0.5544518
644,0.6132876,0.6066202,0.0065934337,7.4013056e-05,0.5326896,0.52691036,0.0056785676,0.000100587495,0.5644099
645,0.623258,0.6163916,0.006809682,5.6699897e-05,0.53000826,0.5240603,0.0058657993,8.216117e-05,0.57409173
646,0.63257027,0.6255202,0.0070104767,3.9553102e-05,0.5278904,0.5217895,0.006038151,6.277882e-05,0.5833
647,0.64102554,0.63380706,0.0071943942,2.407302e-05,0.526219,0.5199808,0.006194319,4.39472e-05,0.5918409
648,0.6484332,0.64106077,0.007360326,1.2089766e-05,0.52488136,0.5185205,0.006333332,2.7520338e-05,0.599528
649,0.65461946,0.6471061,0.0075075394,5.7602624e-06,0.52377254,0.5173022,0.006454573,1.5743839e-05,0.60618925
650,0.6594301,0.6517868,0.007635721,7.5739135e-06,0.5227996,0.5162305,0.006557862,1.1232174e-05,0.6116708
651,0.66273713,0.6549718,0.0077450303,2.0340443e-05,0.52188444,0.515224,0.0066434643,1.6976872e-05,0.6158426
652,0.6644427,0.6565594,0.007836136,4.7171674e-05,0.5209682,0.51421976,0.0067121605,3.6320573e-05,0.6186027
653,0.6644836,0.6564819,0.007910228,9.144709e-05,0.5200133,0.51317513,0.0067652417,7.2909286e-05,0.6198816
654,0.6628338,0.654708,0.0079690255,0.00015676957,0.5190053,0.5120701,0.0068044965,0.00013067764,0.61964506
655,0.6595056,0.6512439,0.008014763,0.00024691864,0.51795435,0.51090837,0.0068322383,0.00021375582,0.61789465
656,0.6545508,0.64613485,0.00805016,0.00036578174,0.516896,0.5097183,0.006851247,0.0003264282,0.6146701
657,0.64806,0.6394643,0.008078382,0.0005172897,0.5158892,0.5085514,0.006864716,0.00047306527,0.61004716
658,0.64015895,0.63135064,0.008102969,0.00070534693,0.5150143,0.5074801,0.0068762093,0.0006579688,0.6041361
659,0.631005,0.62194353,0.008127766,0.0009337348,0.51437175,0.50659674,0.0068895775,0.0008854202,0.59707737
660,0.620784,0.61142105,0.008156842,0.0012060883,0.514077,0.5060086,0.006908879,0.0011594794,0.5890383
661,0.60970277,0.5999826,0.008194394,0.0015257843,0.5142573,0.50583506,0.006938281,0.0014839635,0.5802074
662,0.597984,0.5878434,0.0082446765,0.001895897,0.515047,0.5062027,0.0069819978,0.0018623665,0.5707885
663,0.5858599,0.57522887,0.0083118845,0.0023191732,0.51658344,0.5072414,0.0070441696,0.00229784,0.56099474
664,0.57356584,0.5623678,0.0084001,0.002797963,0.51900166,0.50907975,0.0071288166,0.0027930995,0.55104303
665,0.5613343,0.5494869,0.008513215,0.0033342363,0.5224318,0.5118416,0.007239751,0.0033504132,0.54114795
666,0.5493897,0.5368053,0.008654872,0.0039295815,0.52699435,0.5156421,0.0073805344,0.003971693,0.5315171
667,0.53794426,0.5245307,0.00882842,0.004585145,0.53279823,0.52058554,0.00755442,0.004658265,0.522347
668,0.5271944,0.5128557,0.0090368865,0.0053017843,0.53993803,0.5267624,0.0077643474,0.0054112882,0.513819
669,0.51731753,0.5019546,0.009282964,0.0060799867,0.54849315,0.534249,0.008012902,0.0062312605,0.50609744
670,0.5084704,0.4919815,0.009569,0.006919913,0.5585264,0.5431055,0.008302331,0.007118586,0.4993273
671,0.50078887,0.48307037,0.009897007,0.007821521,0.5700837,0.55337596,0.008634538,0.008073153,0.49363354
672,0.4943868,0.4753337,0.010268662,0.008784454,0.583194,0.5650881,0.009011094,0.009094837,0.489121
673,0.4893566,0.4688631,0.010685327,0.009808175,0.5978693,0.5782531,0.009433255,0.010182945,0.4858738
674,0.48576972,0.4637297,0.011148047,0.01089198,0.6141052,0.5928665,0.009901955,0.011336785,0.48395643
675,0.48367694,0.45998448,0.011657565,0.012034895,0.63188064,0.6089075,0.010417817,0.012555315,0.48341382
676,0.48310906,0.45765895,0.012214309,0.013235817,0.65115744,0.6263389,0.010981166,0.013837377,0.4842721
677,0.48407823,0.45676652,0.012818389,0.014493311,0.6718801,0.6451068,0.011591977,0.015181348,0.48653877
678,0.48657647,0.45730123,0.01346956,0.015805699,0.693976,0.66514075,0.012249894,0.016585376,0.4902032
679,0.49057737,0.4592393,0.014167194,0.01717088,0.71735245,0.6863511,0.01295415,0.018047161,0.49523613
680,0.49603426,0.46253768,0.014910233,0.018586375,0.7418977,0.7086302,0.013703549,0.019563984,0.50158954
681,0.5028809,0.46713465,0.01569713,0.020049077,0.7674768,0.731848,0.0144963935,0.021132406,0.5091959
682,0.5110295,0.4729483,0.016525786,0.021555398,0.7939335,0.75585467,0.015330428,0.022748413,0.5179681
683,0.5203711,0.47987667,0.017393492,0.023100913,0.82108545,0.7804756,0.016202763,0.024407081,0.52779806
684,0.53077424,0.48779687,0.018296862,0.024680482,0.8487263,0.80551356,0.017109832,0.026102912,0.53855646
685,0.5420848,0.49656504,0.019231781,0.026287977,0.8766238,0.8307475,0.018047314,0.027828982,0.5500927
686,0.5541264,0.5060166,0.020193344,0.027916418,0.90451944,0.85593176,0.019010091,0.029577624,0.5622348
687,0.56670094,0.51596737,0.021175856,0.029557733,0.93213266,0.8808004,0.019992227,0.031340018,0.5747915
688,0.5795911,0.5262154,0.022172816,0.031202916,0.9591609,0.90506774,0.020986978,0.03310618,0.58755267
689,0.5925623,0.5365434,0.023176944,0.032841925,0.98528486,0.9284329,0.021986796,0.034865223,0.6002934
690,0.60536754,0.5467235,0.024180261,0.0344638,1.0101725,0.950584,0.022983436,0.03660506,0.6127773
691,0.6177516,0.5565205,0.025174184,0.036056858,1.0334872,0.97120637,0.023968022,0.038312774,0.6247616
692,0.6294571,0.5656989,0.02614965,0.03760855,1.0548928,0.9899867,0.024931215,0.039974798,0.6360025
693,0.64023197,0.5740287,0.027097318,0.039105937,1.074064,1.0066237,0.025863372,0.041576866,0.64626265
694,0.64983577,0.58129203,0.028007781,0.040535927,1.0906957,1.020836,0.026754817,0.04310486,0.65531707
695,0.6580489,0.58729196,0.02887176,0.041885216,1.1045108,1.0323707,0.027595999,0.044544134,0.66296226
696,0.6646778,0.5918566,0.0296804,0.043140836,1.1152691,1.0410105,0.028377796,0.045880836,0.6690206
697,0.6695648,0.59484875,0.030425506,0.044290528,1.1227769,1.0465837,0.0290918,0.04710138,0.67334944
698,0.67259055,0.5961681,0.031099794,0.045322634,1.1268921,1.0489681,0.029730527,0.04819345,0.6758448
699,0.67368144,0.59575754,0.03169713,0.046226714,1.1275309,1.0480975,0.0302877,0.04914566,0.67644656
700,0.6728114,0.59360486,0.032212734,0.046993796,1.1246701,1.0439632,0.030758426,0.049948614,0.6751396
701,0.6700034,0.58974373,0.032643333,0.047616333,1.1183497,1.0366161,0.031139374,0.050594173,0.6719572
702,0.665328,0.58425206,0.03298727,0.048088666,1.1086687,1.0261635,0.031428896,0.051076334,0.66697675
703,0.65890115,0.57724965,0.03324458,0.048406884,1.0957859,1.0127674,0.03162707,0.05139133,0.6603192
704,0.65088004,0.56889397,0.033416945,0.04856916,1.0799103,0.99663717,0.031735726,0.051537406,0.65214384
705,0.64145756,0.55937433,0.03350769,0.048575535,1.0612992,0.97802603,0.03175834,0.051514823,0.64264303
706,0.63085496,0.54890555,0.033521622,0.048427824,1.040246,0.9572201,0.031699963,0.051326014,0.632035
707,0.61931443,0.53771967,0.03346489,0.048129827,1.0170722,0.9345298,0.031567037,0.050975323,0.62055635
708,0.60709125,0.5260596,0.0333448,0.0476868,0.9921177,0.91028166,0.03136719,0.050468843,0.60845524
709,0.59444594,0.514171,0.033169564,0.047105394,0.96573156,0.8848085,0.031108994,0.049814116,0.59598297
710,0.5816379,0.5022962,0.03294808,0.04639364,0.9382642,0.8584425,0.030801766,0.049019936,0.5833879
711,0.5689182,0.49066824,0.03268973,0.04556026,0.9100576,0.831506,0.030455275,0.048096314,0.57090956
712,0.55652404,0.47950515,0.03240411,0.044614766,0.88144,0.8043066,0.030079557,0.04705383,0.55877286
713,0.54467565,0.46900758,0.03210084,0.04356722,0.8527189,0.7771309,0.029684665,0.045903318,0.54718506
714,0.5335718,0.45935458,0.031789407,0.042427793,0.8241792,0.7502424,0.029280502,0.044656254,0.53633195
715,0.5233888,0.450703,0.031479016,0.041206803,0.79607826,0.72387767,0.028876685,0.04332391,0.5263773
716,0.514279,0.44318628,0.03117843,0.039914336,0.76864576,0.69824606,0.02848238,0.041917305,0.51746106
717,0.5063708,0.43691444,0.030895947,0.038560376,0.7420829,0.67352915,0.028106265,0.04044747,0.50969946
718,0.49976873,0.43197507,0.030639308,0.03715436,0.7165619,0.649881,0.02775643,0.038924456,0.5031863
719,0.4945549,0.42843372,0.030415688,0.035705503,0.6922301,0.6274312,0.027440391,0.03735853,0.49799302
720,0.49078947,0.42633542,0.030231645,0.034222394,0.66920865,0.6062846,0.027165031,0.035758995,0.49417046
721,0.4885125,0.42570597,0.030093184,0.032713324,0.64759505,0.58652383,0.02693664,0.034134552,0.49174953
722,0.48774394,0.42655224,0.030005671,0.031186055,0.6274664,0.5682116,0.026760861,0.032493904,0.49074265
723,0.48848552,0.42886358,0.029973913,0.02964802,0.6088789,0.5513911,0.02664279,0.030844988,0.49114433
724,0.49072036,0.43261203,0.030002112,0.028106218,0.5918718,0.53608966,0.026586859,0.02919529,0.49293175
725,0.4944136,0.43775234,0.03009386,0.026567433,0.5764673,0.52231836,0.02659693,0.027552018,0.49606484
726,0.49951175,0.44422156,0.030252108,0.025038097,0.5626708,0.5100725,0.026676202,0.02592211,0.5004863
727,0.5059429,0.45193928,0.030479142,0.023524448,0.5504726,0.49933332,0.026827184,0.02431215,0.5061216
728,0.51361537,0.46080628,0.030776478,0.022032596,0.5398474,0.49006698,0.027051663,0.022728711,0.51287735
729,0.5224176,0.47070438,0.031144846,0.02056837,0.53075486,0.48222652,0.027350593,0.021177769,0.52064204
730,0.53221697,0.48149544,0.031584058,0.019137459,0.5231389,0.47574937,0.027724052,0.019665474,0.5292848
731,0.5428596,0.4930213,0.03209296,0.017745312,0.5169278,0.47055927,0.02817111,0.018197415,0.53865516
732,0.5541713,0.50510484,0.032669302,0.016397184,0.5120348,0.46656594,0.02868979,0.01677904,0.5485843
733,0.56595707,0.5175494,0.03330971,0.015097983,0.5083572,0.46366492,0.029276947,0.015415396,0.558885
734,0.5780043,0.5301424,0.03400956,0.013852275,0.50577974,0.46174034,0.029928185,0.014111209,0.5693538
735,0.5900831,0.54265594,0.03476299,0.012664205,0.50417393,0.46066555,0.030637879,0.012870475,0.57977366
736,0.6019523,0.5548521,0.035562843,0.011537326,0.5034019,0.46030578,0.031399075,0.011697053,0.58991724
737,0.61336267,0.56648725,0.03640069,0.010474742,0.5033182,0.4605211,0.032203563,0.0105935205,0.5995524
738,0.6240631,0.5773173,0.03726696,0.009478787,0.50377524,0.461171,0.033041906,0.009562328,0.6084467
739,0.633807,0.587105,0.038150977,0.008551057,0.50462687,0.46211854,0.033903584,0.008604784,0.6163744
740,0.64235985,0.5956262,0.03904113,0.0076925457,0.5057342,0.46323547,0.03477712,0.007721601,0.62312365
741,0.6495068,0.6026783,0.039925143,0.0069033573,0.5069697,0.46440688,0.035650287,0.00691253,0.62850314
742,0.65506035,0.6080873,0.040790223,0.0061828615,0.50822425,0.4655373,0.03651033,0.0061765686,0.6323503
743,0.6588673,0.6117141,0.041623406,0.0055297744,0.5094111,0.4665548,0.0373443,0.0055119894,0.63453674
744,0.6608155,0.61346155,0.042411868,0.0049420656,0.5104707,0.46741495,0.038139287,0.004916423,0.6349751
745,0.66083825,0.6132779,0.04314314,0.0044171917,0.5113742,0.46810466,0.038882744,0.0043867836,0.6336227
746,0.6589192,0.61116165,0.043805525,0.0039520487,0.51212555,0.4686432,0.039562844,0.00391957,0.6304859
747,0.6550935,0.60716194,0.044388376,0.0035432242,0.51276237,0.46908274,0.040168695,0.003510978,0.6256203
748,0.64944696,0.60137767,0.044882283,0.0031869921,0.5133557,0.46950808,0.040690713,0.0031568904,0.6191301
749,0.6421133,0.59395444,0.0452794,0.0028795095,0.5140063,0.47003248,0.041120727,0.0028530867,0.61116487
750,0.63327223,0.58508176,0.045573503,0.0026169214,0.51484275,0.47079504,0.041452233,0.0025954705,0.6019162
751,0.62314004,0.5749843,0.04576026,0.002395422,0.51601505,0.47195455,0.041680507,0.0023799876,0.5916096
752,0.6119644,0.5639159,0.045837097,0.002211404,0.5176898,0.4736843,0.041802645,0.002202892,0.58049834
753,0.60001576,0.55215085,0.045803346,0.0020615235,0.52004325,0.47616497,0.04181757,0.0020606923,0.5688547
754,0.58757716,0.5399744,0.04566003,0.0019427337,0.5232546,0.47957832,0.041725922,0.0019503222,0.55696076
755,0.57493776,0.5276755,0.045409847,0.0018523738,0.5275004,0.48410124,0.041530002,0.0018691585,0.5451008
756,0.5623822,0.51553714,0.045056958,0.0017881566,0.53294855,0.48990002,0.04123355,0.0018149887,0.533553
757,0.5501851,0.50383013,0.044606753,0.001748211,0.5397532,0.49712554,0.040841594,0.001786029,0.522582
758,0.5386038,0.49280706,0.04406566,0.0017310323,0.54805124,0.50591,0.040360205,0.0017810413,0.5124338
759,0.52787423,0.48269778,0.043440938,0.0017355329,0.5579594,0.516364,0.03979628,0.0017991164,0.5033313
760,0.5182073,0.47370595,0.042740375,0.0017609617,0.5695718,0.5285747,0.039157312,0.0018397463,0.4954713
761,0.50978655,0.46600747,0.04197219,0.0018069184,0.58295965,0.54260564,0.03845122,0.0019028008,0.4890224
762,0.50276726,0.45974913,0.041144803,0.0018732955,0.59817076,0.5584961,0.03768619,0.0019884936,0.48412454
763,0.49727568,0.4550487,0.040266734,0.0019602536,0.6152291,0.57626134,0.036870483,0.0020973007,0.48088875
764,0.4934101,0.45199552,0.03934644,0.0020681724,0.63413554,0.5958932,0.03601235,0.0022299609,0.47939804
765,0.49124157,0.4506516,0.0383923,0.0021976787,0.65486723,0.61735976,0.035119995,0.0023874498,0.479708
766,0.49081364,0.45105153,0.037412554,0.0023495662,0.67737794,0.6406055,0.034201477,0.0025709406,0.48184752
767,0.49214393,0.45320392,0.036415298,0.0025247147,0.7015961,0.66554964,0.033264756,0.002781679,0.48581955
768,0.4952239,0.45709124,0.035408482,0.0027242014,0.7274267,0.69208795,0.032317646,0.0030211231,0.4916008
769,0.5000181,0.46266907,0.034399953,0.0029490846,0.75474536,0.72008675,0.03136783,0.0032907794,0.49914187
770,0.5064651,0.46986714,0.033397447,0.003200498,0.78340065,0.7493856,0.030422937,0.0035921128,0.5083663
771,0.51447403,0.47858587,0.032408625,0.003479534,0.8132077,0.7797906,0.029490482,0.003926636,0.5191692
772,0.5239258,0.4886976,0.031441044,0.003787179,0.8439486,0.811075,0.028577881,0.004295746,0.53141636
773,0.53467053,0.500044,0.030502176,0.0041243266,0.87537056,0.8429774,0.027692486,0.0047006696,0.5449426
774,0.5465265,0.51243556,0.029599335,0.0044916146,0.90718335,0.87519956,0.026841432,0.005142375,0.559551
775,0.55928195,0.5256529,0.028739657,0.00488943,0.9390608,0.9074076,0.026031736,0.0056215157,0.57501334
776,0.572693,0.5394453,0.027929936,0.005317761,0.97063935,0.939231,0.025270017,0.006138312,0.59106946
777,0.572693,0.5394453,0.027929936,0.005317761,0.97063935,0.939231,0.025270017,0.006138312,0.59106946
778,0.569868,0.5363761,0.027844615,0.0056473194,0.9642438,0.9325661,0.025174454,0.0065032598,0.58860993
779,0.5661234,0.5323268,0.02780249,0.0059941323,0.9556651,0.9236585,0.02511992,0.0068866927,0.58512396
780,0.56153977,0.52737933,0.027802909,0.006357546,0.94502264,0.91262895,0.02510584,0.007287848,0.58069164
781,0.5562178,0.5216361,0.027844852,0.0067368294,0.932464,0.8996268,0.025131293,0.007705955,0.57541394
782,0.55027544,0.51521736,0.02792693,0.0071311845,0.9181628,0.8848277,0.025195038,0.008140113,0.5694098
783,0.54384375,0.50825655,0.028047414,0.007539777,0.90231216,0.8684274,0.025295462,0.008589355,0.56281215
784,0.5370624,0.5008964,0.028204333,0.007961703,0.885122,0.85063857,0.025430754,0.009052682,0.555764
785,0.53007734,0.49328583,0.028395472,0.008396058,0.8668114,0.8316834,0.025598845,0.0095291985,0.5484147
786,0.52303576,0.48557538,0.028618423,0.008841999,0.84760654,0.8117911,0.025797496,0.010017927,0.5409157
787,0.516083,0.47791368,0.028870637,0.009298688,0.8277322,0.79118997,0.026024304,0.010517978,0.53341734
788,0.5093583,0.4704435,0.029149437,0.00976536,0.8074106,0.7701051,0.0262768,0.011028622,0.5260643
789,0.50299335,0.4632999,0.02945211,0.010241358,0.78685576,0.7487542,0.026552422,0.01154913,0.518994
790,0.49710897,0.45660686,0.029775906,0.010726191,0.766271,0.7273434,0.026848588,0.012078991,0.5123331
791,0.49181336,0.45047593,0.03011806,0.011219384,0.7458459,0.70606536,0.027162703,0.012617846,0.5061961
792,0.4872007,0.44500414,0.030475864,0.0117207235,0.7257545,0.6850968,0.027492218,0.013165468,0.5006832
793,0.48334983,0.44027305,0.030846624,0.012230153,0.70615387,0.66459745,0.027834613,0.013721809,0.4958796
794,0.480324,0.43634862,0.03122773,0.012747656,0.68718445,0.64471006,0.02818741,0.014286988,0.49185497
795,0.47817028,0.43328008,0.031616643,0.013273524,0.66896695,0.62555736,0.028548235,0.014861326,0.48866245
796,0.47691974,0.4311007,0.032010935,0.013808109,0.6516056,0.6072454,0.028914783,0.01544543,0.4863392
797,0.4765868,0.4298265,0.032408234,0.014352067,0.6351865,0.5898617,0.029284824,0.016039941,0.48490578
798,0.47717002,0.42945772,0.032806296,0.014905982,0.619778,0.5734761,0.029656248,0.016645664,0.4843666
799,0.47865188,0.42997813,0.03320297,0.015470772,0.6054321,0.5581414,0.030027008,0.017263638,0.4847101
800,0.48099962,0.431356,0.03359621,0.016047383,0.59218544,0.54389524,0.030395182,0.017894972,0.48590916
801,0.48416498,0.43354407,0.033984073,0.01663686,0.5800581,0.53075826,0.030758934,0.018540947,0.48792127
802,0.48808512,0.43648,0.03436474,0.017240398,0.5690565,0.51873714,0.031116564,0.019202836,0.4906891
803,0.492683,0.44008732,0.034736533,0.017859146,0.55917245,0.5078239,0.031466477,0.019882092,0.49414128
804,0.49786842,0.44427615,0.035097886,0.018494353,0.55038536,0.49799785,0.031807195,0.020580264,0.49819297
805,0.5035389,0.44894427,0.03544739,0.019147247,0.5426611,0.4892253,0.03213742,0.021298356,0.5027472
806,0.5095815,0.45397872,0.035783816,0.019818977,0.53595597,0.48146173,0.032455985,0.022038234,0.507696
807,0.51587373,0.45925707,0.03610609,0.020510605,0.5302156,0.4746529,0.0327619,0.022800803,0.51292235
808,0.52228665,0.4646501,0.03641334,0.021223197,0.5253779,0.46873605,0.03305437,0.023587534,0.5183019
809,0.52868664,0.4700243,0.036704913,0.02195747,0.52137387,0.46364197,0.033332814,0.024399092,0.52370596
810,0.5349387,0.47524437,0.036980312,0.022714026,0.5181304,0.45929733,0.0335968,0.025236325,0.52900374
811,0.5409093,0.48017678,0.03723932,0.023493163,0.5155716,0.45562574,0.033846177,0.026099708,0.5340662
812,0.54646975,0.48469305,0.037481908,0.024294801,0.5136218,0.45255175,0.034080956,0.026989123,0.5387684
813,0.55149955,0.48867282,0.037708208,0.02511851,0.5122085,0.45000288,0.034301355,0.027904244,0.5429933
814,0.55589,0.49200797,0.03791857,0.025963468,0.5112638,0.44791177,0.034507766,0.028844213,0.5466354
815,0.55954725,0.49460554,0.038113475,0.026828222,0.51072747,0.4462191,0.03470073,0.029807629,0.5496036
816,0.5623955,0.49639115,0.03829353,0.02771085,0.5105488,0.44487548,0.034880903,0.030792387,0.55182475
817,0.56437844,0.49731016,0.03845937,0.028608924,0.51068777,0.44384295,0.035048984,0.031795856,0.5532442
818,0.5654618,0.49733105,0.038611643,0.029519163,0.51111734,0.44309717,0.035205692,0.032814495,0.55382955
819,0.56563395,0.49644518,0.03875095,0.030437808,0.5118246,0.44262847,0.035351682,0.03384447,0.5535706
820,0.5649059,0.4946677,0.038877733,0.031360418,0.51280946,0.44244114,0.03548747,0.034880873,0.55248
821,0.5633118,0.49203768,0.038992267,0.032281894,0.5140848,0.44255358,0.035613414,0.035917807,0.55059236
822,0.560906,0.4886149,0.039094593,0.03319651,0.5156769,0.4429977,0.035729602,0.03694965,0.5479634
823,0.557762,0.48447976,0.039184388,0.03409788,0.5176218,0.44381693,0.035835806,0.037969068,0.5446676
824,0.5539703,0.47973013,0.039261013,0.034979157,0.519965,0.44506505,0.035931453,0.038968496,0.5407963
825,0.5496336,0.4744772,0.039323412,0.035832983,0.5227595,0.44680375,0.03601558,0.03994016,0.5364534
826,0.54486525,0.46884352,0.039370097,0.036651615,0.5260618,0.44909948,0.03608675,0.040875554,0.5317538
827,0.53978515,0.4629589,0.03939916,0.037427068,0.5299305,0.45202175,0.03614312,0.041765593,0.5268185
828,0.5345156,0.4569563,0.039408244,0.038151067,0.5344241,0.4556402,0.03618239,0.042601503,0.5217714
829,0.5291786,0.45096883,0.03939457,0.038815256,0.5395978,0.46002203,0.036201812,0.043373957,0.5167365
830,0.523893,0.44512668,0.039354965,0.039411347,0.54550177,0.4652297,0.036198247,0.044073805,0.5118344
831,0.51877123,0.43955404,0.039285954,0.039931264,0.55217975,0.4713193,0.03616822,0.04469221,0.5071795
832,0.51391715,0.43436638,0.039183702,0.040367074,0.55966634,0.47833845,0.036107887,0.045220036,0.50287765
833,0.5094242,0.4296689,0.03904417,0.040711142,0.56798655,0.48632416,0.03601319,0.04564915,0.49902454
834,0.50537425,0.42555466,0.038863193,0.04095641,0.5771546,0.495303,0.03587989,0.04597167,0.49570343
835,0.5018361,0.42210335,0.03863647,0.041096326,0.58717245,0.50528884,0.03570363,0.046179954,0.49298486
836,0.49886498,0.41938028,0.03835974,0.04112496,0.59803027,0.51628286,0.035480037,0.0462674,0.49092487
837,0.49650216,0.41743612,0.03802883,0.041037194,0.6097067,0.5282736,0.035204824,0.04622827,0.48956534
838,0.49477485,0.41630644,0.03763972,0.04082871,0.6221666,0.54123545,0.03487383,0.046057288,0.48893344
839,0.49369663,0.4160119,0.03718872,0.040496007,0.6353624,0.5551286,0.03448319,0.04575062,0.4890413
840,0.49326777,0.4165585,0.036672495,0.040036775,0.64923424,0.5698996,0.034029394,0.045305166,0.48988667
841,0.4934746,0.4179368,0.03608817,0.03944962,0.66371,0.5854815,0.033509377,0.044719107,0.491453
842,0.4942918,0.42012396,0.035433467,0.038734373,0.6787055,0.60179317,0.03292064,0.0439917,0.4937098
843,0.495682,0.423083,0.034706797,0.037892178,0.69412476,0.61873966,0.032261357,0.04312374,0.49661314
844,0.4975968,0.4267642,0.033907298,0.03692532,0.7098616,0.6362137,0.03153046,0.04211742,0.5001068
845,0.49997792,0.4311053,0.03303502,0.035837628,0.7257976,0.654094,0.030727733,0.04097588,0.50412226
846,0.50275797,0.43603295,0.032090906,0.034634087,0.74180794,0.67224926,0.029853897,0.039704774,0.5085804
847,0.505862,0.44146365,0.03107695,0.033321396,0.75775635,0.69053555,0.028910702,0.038310114,0.51339227
848,0.50920856,0.44730496,0.029996168,0.03190746,0.77350277,0.70880145,0.027900938,0.036800392,0.51846075
849,0.51271135,0.45345706,0.028852707,0.030401604,0.7889002,0.72688675,0.026828518,0.035184912,0.52368164
850,0.51628065,0.4598143,0.027651781,0.02881454,0.8037977,0.74462444,0.025698463,0.033474818,0.52894586
851,0.5198259,0.46626797,0.026399706,0.027158191,0.81804544,0.76184607,0.0245169,0.031682465,0.53414136
852,0.5232566,0.47270718,0.02510386,0.02544555,0.83149326,0.77838075,0.02329103,0.029821439,0.5391551
853,0.5264858,0.4790225,0.023772592,0.023690684,0.8439967,0.79406095,0.022029078,0.027906628,0.5438763
854,0.5294305,0.4851071,0.022415137,0.021908306,0.8554155,0.8087219,0.02074013,0.025953453,0.54819715
855,0.5320157,0.49086052,0.021041458,0.020113695,0.8656214,0.8222092,0.019434083,0.023978103,0.55201745
856,0.5341751,0.49619037,0.019662147,0.018322602,0.8744978,0.834379,0.018121455,0.021997243,0.55524564
857,0.5358532,0.50101423,0.018288238,0.016550707,0.8819426,0.84510154,0.016813237,0.020027792,0.55780166
858,0.53700745,0.50526285,0.016930986,0.014813591,0.88787144,0.8542645,0.015520683,0.01808628,0.559619
859,0.53760934,0.5088813,0.015601711,0.013126377,0.89221925,0.86177516,0.014255114,0.016188998,0.5606466
860,0.53764594,0.51183087,0.01431156,0.0115034925,0.89494294,0.86756366,0.01302771,0.014351576,0.5608505
861,0.53711885,0.51408905,0.013071334,0.00995842,0.8960205,0.8715825,0.011849322,0.012588645,0.5602145
862,0.5360468,0.515652,0.01189127,0.008503559,0.89545393,0.87381,0.010730246,0.010913694,0.5587413
863,0.53446305,0.5165323,0.010780852,0.0071498984,0.8932681,0.8742491,0.009680042,0.009338979,0.5564513
864,0.532416,0.51676035,0.009748668,0.005906948,0.8895097,0.8729273,0.008707371,0.007875051,0.55338347
865,0.5299669,0.51638204,0.008802245,0.0047825966,0.8842472,0.86989653,0.0078198435,0.0065307957,0.54959315
866,0.52718866,0.51545775,0.007947944,0.0037830165,0.87756777,0.86523044,0.0070239007,0.0053133857,0.5451513
867,0.5241644,0.514061,0.0071908515,0.0029125975,0.8695769,0.85902405,0.0063247,0.0042281416,0.5401419
868,0.52098364,0.5122749,0.006534727,0.0021739441,0.8603941,0.8513895,0.005726071,0.0032784885,0.5346602
869,0.5177412,0.5101914,0.005981958,0.0015678589,0.85015035,0.8424539,0.0052304547,0.0024659957,0.5288099
870,0.514534,0.50790703,0.0055335583,0.0010934068,0.8389869,0.8323576,0.004838902,0.0017903883,0.52270037
871,0.51145846,0.5055213,0.005189155,0.00074797095,0.82704896,0.82124823,0.0045510666,0.0012496768,0.5164442
872,0.5086083,0.5031339,0.004947047,0.0005273395,0.8144857,0.8092803,0.004365261,0.00084020663,0.5101548
873,0.50607246,0.5008424,0.0048042256,0.00042580813,0.80144644,0.79661125,0.0042784573,0.0005567167,0.5039434
874,0.50393194,0.49873915,0.004756457,0.00043628045,0.7880762,0.78339726,0.00428639,0.00039253934,0.4979169
875,0.50225866,0.49690992,0.0047983355,0.00055036746,0.77451575,0.76979256,0.004383594,0.0003396419,0.49217567
876,0.5011137,0.4954318,0.0049233525,0.0007585285,0.76089865,0.75594634,0.0045634895,0.0003888186,0.48681182
877,0.50054544,0.49437124,0.005124001,0.0010501952,0.7473491,0.7420009,0.0048184567,0.0005297519,0.4819075
878,0.5005891,0.4937834,0.005391828,0.0014138392,0.73398024,0.72808915,0.005139916,0.00075117947,0.4775336
879,0.5012649,0.49371022,0.005717552,0.0018371523,0.72089416,0.7143347,0.0055184327,0.0010410236,0.4737483
880,0.5025777,0.4941795,0.0060911393,0.002307112,0.70817953,0.7008493,0.005943781,0.0013864742,0.4705965
881,0.5045166,0.49520454,0.0065019066,0.0028101506,0.69591254,0.68773335,0.0064050616,0.0017741511,0.468109
882,0.5070545,0.49678364,0.0069386335,0.003332279,0.68415445,0.6750733,0.0068908245,0.0021903187,0.4663021
883,0.5101484,0.49889946,0.00738971,0.0038592347,0.6729543,0.66294426,0.00738918,0.0026208588,0.4651771
884,0.5137387,0.5015188,0.007843258,0.004376675,0.6623455,0.65140593,0.0078879595,0.0030516316,0.46472037
885,0.51775175,0.5045941,0.008287328,0.004870377,0.65235037,0.6405068,0.008374886,0.003468679,0.46490365
886,0.5220987,0.5080622,0.008710094,0.00532647,0.64297587,0.6302798,0.00883778,0.0038583425,0.46568397
887,0.52667844,0.5118466,0.009100089,0.005731734,0.63422,0.62074757,0.009264808,0.004207622,0.46700546
888,0.5313783,0.5158581,0.00944645,0.006073787,0.6260675,0.6119183,0.009644723,0.0045045004,0.46879935
889,0.53607804,0.5199972,0.00973922,0.0063416352,0.61849535,0.60379004,0.009967146,0.004738168,0.47098625
890,0.5406504,0.524155,0.009969633,0.006525775,0.61147237,0.5963501,0.010222917,0.0048993984,0.4734776
891,0.54496676,0.5282176,0.010130438,0.006618658,0.60496277,0.5895774,0.010404377,0.004981058,0.47617802
892,0.5488988,0.5320675,0.010216216,0.006615108,0.59892684,0.583443,0.010505689,0.00497818,0.4789883
893,0.55232364,0.53558755,0.010223643,0.0065124924,0.59332484,0.57791317,0.010523143,0.0048885555,0.48180786
894,0.5551276,0.5386647,0.010151796,0.006311134,0.58811903,0.5729507,0.010455444,0.004712878,0.48453808
895,0.5572102,0.54119337,0.010002324,0.0060145236,0.5832761,0.56851727,0.010303911,0.0044548893,0.48708573
896,0.5584877,0.5430788,0.009779601,0.005629358,0.57877016,0.56457585,0.010072616,0.0041217413,0.489366
897,0.55889773,0.5442411,0.009490823,0.005165817,0.57458425,0.5610919,0.009768509,0.0037238589,0.49130517
898,0.55889773,0.5442411,0.009490823,0.005165817,0.57458425,0.5610919,0.009768509,0.0037238589,0.49130517
899,0.5522497,0.5373268,0.009628416,0.00529453,0.5825552,0.5687876,0.009925316,0.0038422807,0.48570186
900,0.5454497,0.5304197,0.009692222,0.005337761,0.5913679,0.577478,0.010002292,0.0038875968,0.4804548
901,0.5386834,0.52370256,0.009684413,0.005296469,0.6010932,0.5872314,0.010001608,0.003860169,0.47572884
902,0.53213245,0.51734865,0.009609435,0.0051743183,0.611793,0.5981021,0.009927785,0.0037630694,0.4716771
903,0.5259678,0.51151687,0.009473696,0.004977214,0.62351716,0.6101282,0.0097873295,0.0036016367,0.46843734
904,0.5203472,0.5063489,0.0092852125,0.0047130436,0.63630104,0.6233294,0.009588424,0.0033832402,0.46612912
905,0.5154106,0.501966,0.009053305,0.0043912875,0.65016305,0.6377056,0.0093405815,0.0031168384,0.46485123
906,0.5112785,0.49846762,0.008788259,0.0040226257,0.6651043,0.6532374,0.009054293,0.0028126272,0.46468052
907,0.50804996,0.49593025,0.00850102,0.0036186918,0.6811055,0.669883,0.00874074,0.0024817635,0.4656707
908,0.5058007,0.49440607,0.008202926,0.0031917263,0.69812727,0.6875797,0.008411494,0.0021361245,0.4678515
909,0.50458246,0.49392262,0.007905476,0.0027543786,0.71610886,0.70624274,0.008078306,0.0017878617,0.47122896
910,0.5044229,0.49448353,0.0076201083,0.0023192517,0.7349674,0.72576535,0.0077528497,0.0014492496,0.47578484
911,0.50532496,0.4960679,0.007358017,0.0018989799,0.7545977,0.74601865,0.007446569,0.001132503,0.48147723
912,0.5072671,0.49863118,0.007130014,0.0015058982,0.77487206,0.766852,0.0071705002,0.00084955536,0.48824054
913,0.51020324,0.50210506,0.0069463803,0.0011518123,0.79563946,0.78809243,0.0069351555,0.0006118409,0.49598634
914,0.51406354,0.5063988,0.0068167443,0.0008479808,0.8167262,0.80954564,0.006750379,0.00043018296,0.50460315
915,0.5187544,0.5113996,0.0067499555,0.00060484913,0.8379361,0.8309963,0.0066252328,0.00031462067,0.51395833
916,0.52416086,0.5169749,0.006753985,0.00043195512,0.8590519,0.8522098,0.006567893,0.00027421102,0.5238982
917,0.5301461,0.5229725,0.0068357913,0.0003377605,0.8798369,0.87293446,0.006585511,0.0003169136,0.5342505
918,0.53655475,0.5292241,0.0070012305,0.00032943283,0.90003633,0.89290285,0.0066841487,0.0004493763,0.54482627
919,0.54321575,0.5355481,0.0072549228,0.00041276877,0.9193845,0.9118391,0.006868628,0.00067675294,0.55542284
920,0.5499448,0.5417527,0.007600178,0.00059194124,0.93760383,0.9294588,0.0071424623,0.0010025769,0.56582755
921,0.5565497,0.54764146,0.008038882,0.0008694066,0.9544149,0.94547856,0.0075077647,0.0014285751,0.5758225
922,0.56283396,0.5530168,0.008571462,0.0012457367,0.9695388,0.9596191,0.00796519,0.0019544892,0.5851888
923,0.5686036,0.5576873,0.009196812,0.0017195006,0.98270917,0.9716172,0.008513892,0.0025781018,0.593714
924,0.57367206,0.56147254,0.0099123195,0.0022872142,0.99367476,0.9812283,0.00915154,0.003294925,0.601197
925,0.5778683,0.56421113,0.010713875,0.0029432646,1.0022104,0.98823756,0.00987434,0.0040984396,0.6074557
926,0.58104074,0.5657648,0.011595946,0.003680011,1.0081239,0.99246675,0.010677117,0.0049799117,0.6123325
927,0.58306587,0.56602633,0.01255172,0.004487816,1.0112627,0.9937806,0.011553458,0.005928635,0.61570114
928,0.58385086,0.5649224,0.013573265,0.0053552072,1.0115209,0.992093,0.012495867,0.006932014,0.6174711
929,0.5833401,0.5624193,0.014651721,0.0062691243,1.0088431,0.98737097,0.01349599,0.007976,0.61759263
930,0.5815173,0.5585245,0.015777562,0.0072151846,1.0032296,0.97963965,0.0145448325,0.0090450905,0.6160587
931,0.5784066,0.5532876,0.016940856,0.008178096,0.9947357,0.9689798,0.015633065,0.010122882,0.61290663
932,0.5740728,0.54679924,0.018131576,0.009141987,0.98347104,0.9555271,0.016751278,0.011192599,0.6082166
933,0.56861943,0.5391887,0.019339835,0.010090867,0.9695978,0.9394701,0.017890261,0.012237423,0.6021099
934,0.56218517,0.5306198,0.020556223,0.0110091325,0.9533245,0.9210424,0.019041287,0.013240806,0.5947446
935,0.5549391,0.5212852,0.02177202,0.011881888,0.9349022,0.9005184,0.020196324,0.014187427,0.58631027
936,0.5470754,0.51140046,0.022979423,0.012695514,0.91461384,0.8782026,0.021348255,0.015063013,0.57702184
937,0.53880537,0.5011957,0.024171738,0.013437932,0.8927686,0.8544222,0.02249101,0.015855366,0.5671117
938,0.5303514,0.49090895,0.025343435,0.014099027,0.86968976,0.82951605,0.023619663,0.01655407,0.55682224
939,0.52193904,0.48077804,0.026490264,0.014670729,0.8457069,0.8038252,0.024730481,0.017151164,0.5463984
940,0.51379097,0.47103453,0.027609196,0.015147253,0.82114834,0.7776865,0.025820866,0.017641021,0.53608114
941,0.50612074,0.46189713,0.028698394,0.015525194,0.79633313,0.75142324,0.026889293,0.018020635,0.52610064
942,0.49912667,0.45356616,0.02975711,0.015803384,0.7715633,0.72533876,0.027935216,0.018289298,0.516671
943,0.49298877,0.4462204,0.03078552,0.015982842,0.7471197,0.6997121,0.028958896,0.018448701,0.5079862
944,0.48786414,0.440013,0.031784534,0.016066596,0.72325796,0.67479414,0.029961191,0.018502673,0.50021666
945,0.48388562,0.4350705,0.032755636,0.016059449,0.70020646,0.65080625,0.0309434,0.018456826,0.49350736
946,0.4811588,0.43149042,0.03370064,0.015967723,0.6781628,0.6279374,0.031907044,0.01831841,0.48797563
947,0.4797621,0.4293414,0.034621544,0.015799168,0.65729564,0.60634583,0.032853685,0.01809614,0.48371136
948,0.47974503,0.42866236,0.03552026,0.015562411,0.637743,0.58615863,0.03378471,0.017799668,0.48077586
949,0.48112833,0.4294629,0.03639849,0.015266911,0.61961377,0.5674731,0.034701206,0.017439438,0.47920212
950,0.48390317,0.43172297,0.037257567,0.01492262,0.6029886,0.5503581,0.035603754,0.017026706,0.4789946
951,0.48803085,0.43539262,0.03809828,0.014539968,0.5879183,0.53485334,0.03649235,0.016572608,0.48012933
952,0.4934429,0.44039282,0.03892077,0.014129315,0.5744287,0.5209736,0.037366264,0.016088793,0.4825543
953,0.5000408,0.44661522,0.039724473,0.013701143,0.5625182,0.50870746,0.038224015,0.01558666,0.4861889
954,0.50769615,0.45392236,0.04050808,0.01326571,0.55216014,0.49801928,0.03906332,0.015077507,0.4909251
955,0.5162512,0.46214876,0.041269526,0.012832915,0.5433037,0.48885038,0.039881118,0.014572207,0.49662727
956,0.5255204,0.47110206,0.042006,0.012412293,0.5358748,0.48111996,0.040673587,0.01408122,0.503134
957,0.5352929,0.48056602,0.04271409,0.012012781,0.5297778,0.47472706,0.04143632,0.013614419,0.51026034
958,0.5453358,0.49030328,0.04338986,0.011642717,0.5248983,0.46955308,0.042164367,0.0131808305,0.51780033
959,0.5553994,0.5000605,0.044029083,0.011309892,0.5211062,0.4654646,0.042852573,0.012788988,0.5255317
960,0.56522244,0.5095737,0.04462739,0.01102137,0.5182604,0.46231797,0.043495663,0.012446747,0.53322077
961,0.5745404,0.51857626,0.045180548,0.010783537,0.51621306,0.4599636,0.044088565,0.012160927,0.54062945
962,0.5830934,0.5268065,0.045684714,0.010602228,0.5148156,0.458251,0.044626705,0.011937906,0.547523
963,0.59063596,0.5340166,0.046136674,0.010482674,0.51392525,0.45703563,0.045106195,0.011783407,0.5536776
964,0.596945,0.53998125,0.046534114,0.0104295965,0.5134108,0.45618415,0.045524172,0.011702475,0.5588889
965,0.6018308,0.5445076,0.046875812,0.010447336,0.5131597,0.455581,0.04587898,0.011699688,0.5629811
966,0.6051442,0.5474427,0.04716178,0.010539778,0.513084,0.45513448,0.046170313,0.01177917,0.5658137
967,0.6067836,0.54867965,0.047393426,0.010710541,0.5131245,0.4547805,0.046399347,0.011944683,0.5672888
968,0.6067006,0.5481643,0.04757353,0.010962756,0.513255,0.45448664,0.046568807,0.01219958,0.5673555
969,0.6049017,0.5458962,0.04770621,0.011299325,0.51348317,0.4542537,0.046682794,0.012546683,0.56601244
970,0.6014499,0.5419306,0.047796745,0.011722565,0.51385087,0.45411566,0.046746757,0.012988438,0.56330836
971,0.5964607,0.5363749,0.047851525,0.0122343,0.51443255,0.4541387,0.04676731,0.013526567,0.5593402
972,0.5900988,0.52938557,0.047877606,0.0128356125,0.5153325,0.45441854,0.04675184,0.014162145,0.5542496
973,0.58257085,0.5211616,0.047882546,0.013526661,0.51667607,0.45507255,0.046708364,0.014895156,0.5482162
974,0.5741162,0.51193553,0.047873985,0.014306673,0.518608,0.4562383,0.046645,0.015724683,0.54145056
975,0.56499785,0.501965,0.04785933,0.015173555,0.5212833,0.45806518,0.046569806,0.016648374,0.53418475
976,0.55549306,0.49152365,0.047845494,0.016123902,0.52485925,0.4607065,0.046490334,0.017662412,0.52666426
977,0.5458812,0.4808898,0.04783847,0.017152937,0.529489,0.46431407,0.046413306,0.018761562,0.51913834
978,0.5364359,0.47033858,0.047843143,0.01825416,0.53531647,0.469033,0.046344385,0.019939085,0.51185167
979,0.527417,0.46013433,0.047863062,0.019419622,0.54246897,0.4749949,0.04628794,0.021186095,0.50503683
980,0.5190622,0.45052227,0.047900263,0.020639671,0.5510527,0.4823133,0.046246853,0.022492504,0.49890777
981,0.51158243,0.44172415,0.04795517,0.021903122,0.5611506,0.49108183,0.046222433,0.02384631,0.49365497
982,0.50515777,0.43393403,0.048026524,0.023197193,0.5728178,0.50136966,0.046214316,0.025233783,0.48944157
983,0.4999347,0.42731556,0.048111394,0.024507742,0.58608156,0.51322126,0.04622049,0.026639795,0.48640105
984,0.49602455,0.42200017,0.048205227,0.025819164,0.60094005,0.5266549,0.04623729,0.028047834,0.48463547
985,0.49350277,0.41808647,0.048301816,0.02711447,0.6173599,0.5416605,0.046259448,0.029439904,0.4842148
986,0.4924089,0.4156397,0.0483935,0.028375726,0.63527715,0.55820036,0.046280213,0.030796617,0.4851766
987,0.49274772,0.4146927,0.04847121,0.02958381,0.65459776,0.5762086,0.04629143,0.032097783,0.48752603
988,0.49448872,0.41524538,0.048524633,0.030718697,0.6751954,0.59558946,0.046283707,0.033322223,0.49123633
989,0.49756745,0.41726518,0.048542447,0.03175984,0.69691116,0.6162169,0.0462466,0.03444768,0.4962488
990,0.501887,0.4206883,0.04851246,0.032686237,0.71955603,0.6379352,0.046168823,0.03545201,0.50247324
991,0.50731844,0.4254195,0.048421945,0.033476975,0.7429075,0.66055626,0.0460385,0.03631277,0.5097888
992,0.5137032,0.43133378,0.048257943,0.03411148,0.76671493,0.6838636,0.045843508,0.037007865,0.51804495
993,0.52085525,0.43827742,0.048007663,0.03457016,0.7906988,0.7076107,0.045571823,0.037516277,0.527063
994,0.5285647,0.44607085,0.04765891,0.034834947,0.8145544,0.7315238,0.04521198,0.03781863,0.5366391
995,0.5366019,0.45451134,0.047200564,0.03488997,0.83795685,0.75530565,0.044753503,0.03789769,0.5465467
996,0.54472315,0.46337777,0.046623133,0.03472229,0.8605677,0.7786411,0.04418748,0.03773912,0.5565426
997,0.5526779,0.472436,0.04591928,0.03432264,0.88204205,0.8012022,0.04350702,0.03733281,0.5663723
998,0.56021595,0.48144564,0.045084346,0.033685993,0.90203816,0.8226575,0.042707793,0.03667283,0.5757766
999,0.56021595,0.48144564,0.045084346,0.033685993,0.90203816,0.8226575,0.042707793,0.03667283,0.5757766
1000,0.5612438,0.48255214,0.04502257,0.033669043,0.9045748,0.82526827,0.042651933,0.036654584,0.5770208
1001,0.5609964,0.48278823,0.044811483,0.033396713,0.9045215,0.82569826,0.042460278,0.036363028,0.5769723
1002,0.55948365,0.4821596,0.04445232,0.0328717,0.9018924,0.8239571,0.042134114,0.035801217,0.57563657
1003,0.55675983,0.480707,0.043950215,0.03210266,0.8967589,0.8201025,0.041678485,0.034977905,0.5730584
1004,0.55292183,0.478504,0.043314114,0.031103719,0.88924724,0.81423724,0.041102,0.03390802,0.56932014
1005,0.5481044,0.47565374,0.04255641,0.02989423,0.87953347,0.80650485,0.040416528,0.032612093,0.5645375
1006,0.54247284,0.4722825,0.04169243,0.028497959,0.8678323,0.7970805,0.03963673,0.031115057,0.55885375
1007,0.53621703,0.46853477,0.04073987,0.026942387,0.85439456,0.7861691,0.03877944,0.029445976,0.552434
1008,0.529542,0.46456647,0.03971808,0.025257494,0.8394925,0.77399254,0.037863016,0.027636936,0.54545784
1009,0.52266014,0.4605379,0.038647328,0.02347489,0.8234144,0.7607866,0.036906593,0.025721181,0.5381125
1010,0.51578265,0.456608,0.037548,0.021626629,0.8064501,0.74678785,0.035929378,0.023732882,0.5305857
1011,0.5091131,0.4529286,0.036440026,0.019744478,0.78888786,0.7322319,0.03495004,0.021705946,0.5230599
1012,0.50283957,0.44963884,0.03534217,0.017858582,0.77100223,0.7173438,0.033986054,0.019672386,0.5157065
1013,0.49713123,0.44686255,0.034271568,0.015997117,0.75305074,0.7023349,0.033053245,0.017662637,0.5086818
1014,0.49213347,0.4447046,0.033243284,0.014185566,0.7352685,0.6873994,0.032165445,0.015703619,0.5021235
1015,0.4879653,0.44324905,0.032270078,0.012446172,0.7178643,0.6727106,0.031334173,0.013819502,0.49614897
1016,0.4847189,0.44255885,0.031362195,0.010797832,0.7010204,0.65842134,0.030568527,0.012030522,0.49085343
1017,0.4824577,0.44267455,0.030527305,0.009255852,0.6848894,0.6446609,0.02987506,0.010353451,0.48630956
1018,0.48121747,0.44361502,0.029770488,0.007831966,0.6695972,0.63153845,0.029257843,0.008800906,0.48256767
1019,0.48100722,0.44537845,0.029094303,0.006534465,0.65524143,0.6191408,0.028718496,0.007382128,0.47965607
1020,0.48180926,0.44794202,0.028498942,0.0053682798,0.64189386,0.60753477,0.028256347,0.006102732,0.47758183
1021,0.48358166,0.451264,0.027982349,0.0043353136,0.62960285,0.5967693,0.027868558,0.004965033,0.47633207
1022,0.48625958,0.45528466,0.02754042,0.003434504,0.6183935,0.5868749,0.0275503,0.0039682784,0.47587475
1023,0.4897568,0.45992723,0.027167216,0.00266233,0.60827047,0.5778665,0.027295021,0.0031090009,0.4761606
1024,0.49396864,0.46510044,0.026855195,0.0020129941,0.59922135,0.5697454,0.027094597,0.0023813127,0.47712368
1025,0.4987726,0.47069845,0.026595458,0.0014787109,0.5912159,0.56249905,0.026939621,0.0017772374,0.47868413
1026,0.50403327,0.4766051,0.026378028,0.0010501649,0.58421034,0.5561036,0.02681967,0.0012870834,0.4807494
1027,0.5096035,0.48269463,0.026192123,0.0007167397,0.57814914,0.5505258,0.026723577,0.00089979713,0.48321646
1028,0.51532775,0.48883438,0.026026456,0.0004669478,0.5729676,0.5457245,0.02663972,0.0006033621,0.48597467
1029,0.5210473,0.49488896,0.025869574,0.0002887804,0.5685943,0.5416527,0.026556363,0.00038519598,0.48890796
1030,0.52660245,0.5007222,0.025710138,0.00017006682,0.5649543,0.53825986,0.026461959,0.00023246954,0.49189845
1031,0.5318374,0.50620127,0.025537288,9.8831595e-05,0.5619714,0.5354933,0.026345465,0.00013262565,0.49482954
1032,0.5366045,0.51119995,0.025340943,6.363899e-05,0.55957085,0.5333006,0.026196681,7.3624666e-05,0.49758908
1033,0.5407689,0.5156029,0.025112087,5.3918568e-05,0.5576834,0.53163254,0.02600651,4.4355715e-05,0.50007325
1034,0.54421115,0.5193079,0.024843002,6.0239923e-05,0.5562476,0.53044546,0.025767231,3.4927485e-05,0.5021893
1035,0.5468327,0.52223057,0.024527578,7.4563184e-05,0.5552113,0.52970165,0.025472742,3.6917078e-05,0.5038592
1036,0.5485575,0.5243057,0.024161423,9.042875e-05,0.5545349,0.5293726,0.02511872,4.360098e-05,0.50502187
1037,0.5493357,0.5254906,0.023741998,0.000103092105,0.5541923,0.52943945,0.024702756,5.0105926e-05,0.5056356
1038,0.5491437,0.52576536,0.023268724,0.00010961369,0.5541717,0.5298938,0.024224414,5.3467626e-05,0.5056793
1039,0.54798627,0.52513444,0.022742935,0.00010887455,0.55447733,0.5307394,0.02368523,5.268585e-05,0.50515294
1040,0.54589546,0.52362597,0.022167893,0.00010154271,0.55512667,0.5319893,0.023088709,4.867307e-05,0.5040781
1041,0.5429297,0.5212911,0.021548614,8.998717e-05,0.5561516,0.5336673,0.022440128,4.4160406e-05,0.5024967
1042,0.53917134,0.5182015,0.020891748,7.814731e-05,0.55759776,0.5358077,0.021746444,4.3553235e-05,0.50046915
1043,0.5347249,0.51444817,0.020205388,7.134638e-05,0.55951846,0.53844965,0.021016086,5.2737963e-05,0.49807277
1044,0.52971166,0.5101368,0.01949879,7.6095675e-05,0.5619766,0.5416391,0.020258674,7.884794e-05,0.49539813
1045,0.5242678,0.50538576,0.018782176,9.9854384e-05,0.5650398,0.545425,0.019484812,0.00013002258,0.49254662
1046,0.5185386,0.5003214,0.018066391,0.00015079479,0.5687773,0.54985636,0.01870576,0.00021514483,0.4896267
1047,0.5126754,0.49507517,0.01736269,0.00023753122,0.5732579,0.5549812,0.017933184,0.00034354243,0.48675
1048,0.50683,0.48977867,0.016682414,0.00036888733,0.5785462,0.5608426,0.017178897,0.00052473415,0.48402846
1049,0.5011518,0.48456144,0.016036777,0.00055363047,0.5847014,0.56747866,0.016454548,0.00076817255,0.48157066
1050,0.49578366,0.47954684,0.01543656,0.00080024544,0.5917731,0.57491875,0.015771387,0.00108294,0.47947875
1051,0.49085853,0.4748498,0.014891973,0.0011167426,0.5998004,0.5831827,0.0151401125,0.0014776171,0.47784618
1052,0.4864966,0.47057384,0.014412386,0.0015103795,0.60880893,0.5922785,0.014570573,0.0019598678,0.4767551
1053,0.48280346,0.4668097,0.014006188,0.0019875662,0.61880994,0.60220176,0.0140716545,0.0025365257,0.4762744
1054,0.4798673,0.46363306,0.013680636,0.0025536153,0.6297996,0.61293536,0.013651123,0.003213129,0.47645864
1055,0.47775847,0.46110415,0.013441704,0.0032125877,0.6417566,0.6244473,0.013315455,0.003993875,0.4773465
1056,0.47652754,0.45926636,0.013293977,0.0039671864,0.6546421,0.6366909,0.013069774,0.0048814644,0.47896013
1057,0.4762048,0.45814577,0.0132405255,0.004818543,0.6683982,0.6496036,0.012917671,0.0058768713,0.48130447
1058,0.47679988,0.45775095,0.013282813,0.0057661138,0.6829476,0.6631071,0.012861167,0.0069792727,0.48436698
1059,0.47830078,0.45807266,0.013420595,0.0068075284,0.69819385,0.6771074,0.012900579,0.008185861,0.48811752
1060,0.48067406,0.45908374,0.013651836,0.007938464,0.71401983,0.6914938,0.01303444,0.009491547,0.4925081
1061,0.48386544,0.46074024,0.013972626,0.009152564,0.7302893,0.70614064,0.013259439,0.010889213,0.4974737
1062,0.4877994,0.46298105,0.014377116,0.010441249,0.7468455,0.7209059,0.013570326,0.01236929,0.50293237
1063,0.49238068,0.46572933,0.014857515,0.011793861,0.7635144,0.7356346,0.01395992,0.013919816,0.5087869
1064,0.4974952,0.46889362,0.015404073,0.013197498,0.7801023,0.75015676,0.014419092,0.015526467,0.5149248
1065,0.5030118,0.4723695,0.016005157,0.014637176,0.79640317,0.7642937,0.014936815,0.017172685,0.5212221
1066,0.5087855,0.47604212,0.016647382,0.016096005,0.8121979,0.7778579,0.0155003145,0.018839719,0.5275443
1067,0.5146602,0.47978902,0.017315807,0.017555334,0.8272594,0.7906572,0.016095234,0.020506967,0.53375036
1068,0.5204725,0.48348308,0.017994229,0.018995222,0.8413581,0.8024999,0.01670591,0.022152292,0.53969556
1069,0.526057,0.4869966,0.01866553,0.020394843,0.8542655,0.8131972,0.017315738,0.02375255,0.5452362
1070,0.5312507,0.49020576,0.019312143,0.021732813,0.8657636,0.82257164,0.017907606,0.025284378,0.5502341
1071,0.53589946,0.4929948,0.019916551,0.022988146,0.87564814,0.83045965,0.018464375,0.026724113,0.55456096
1072,0.5398625,0.49526,0.020461839,0.024140656,0.88373625,0.8367172,0.018969424,0.028049648,0.5581035
1073,0.54301834,0.49691445,0.02093225,0.025171649,0.88987356,0.84122634,0.019407218,0.02924001,0.56076723
1074,0.54527,0.49789172,0.021313753,0.02606456,0.89393854,0.84389806,0.019763848,0.030276684,0.56248134
1075,0.5465484,0.4981483,0.021594534,0.02680558,0.8958487,0.84467715,0.020027516,0.031144012,0.5632005
1076,0.5468152,0.4976657,0.021765416,0.02738412,0.895561,0.8435418,0.02018897,0.031830203,0.56290793
1077,0.5460646,0.49645138,0.021820195,0.027793076,0.89307684,0.8405082,0.020241812,0.0323268,0.56161547
1078,0.5443237,0.49453864,0.021755796,0.02802924,0.88843864,0.835626,0.020182714,0.032629885,0.5593636
1079,0.54165,0.49198475,0.02157229,0.028092977,0.88173157,0.8289806,0.02001138,0.032739606,0.55621994
1080,0.53813034,0.48886895,0.021272846,0.027988538,0.8730783,0.82068783,0.019730557,0.032659866,0.5522762
1081,0.5338752,0.4852883,0.020863457,0.027723506,0.8626332,0.8108886,0.019345742,0.032398887,0.54764384
1082,0.52901506,0.48135415,0.02035259,0.027308369,0.85057974,0.7997471,0.018864866,0.03196777,0.54245126
1083,0.52369463,0.4771877,0.019750768,0.026756188,0.83712137,0.7874429,0.018297883,0.031380545,0.5368374
1084,0.51806736,0.4729154,0.019070065,0.02608192,0.82247627,0.7741665,0.017656267,0.030653447,0.530948
1085,0.51228964,0.46866417,0.018323597,0.025301851,0.8068699,0.76011306,0.016952546,0.029804297,0.52492976
1086,0.50651574,0.46455765,0.01752505,0.024433026,0.7905297,0.7454781,0.016199803,0.028851828,0.51892656
1087,0.50089353,0.46071273,0.01668816,0.023492625,0.77367806,0.73045194,0.015411204,0.027814908,0.5130754
1088,0.49556023,0.45723623,0.015826348,0.022497639,0.7565287,0.7152167,0.014599614,0.02671237,0.50750303
1089,0.4906393,0.45422268,0.014952326,0.021464279,0.739282,0.6999425,0.013777223,0.025562314,0.5023234
1090,0.48623815,0.4517525,0.014077891,0.02040775,0.7221234,0.6847863,0.012955357,0.024381699,0.49763584
1091,0.4824466,0.4498909,0.01321369,0.019342003,0.7052182,0.6698877,0.012144201,0.023186266,0.49352348
1092,0.47933635,0.44868764,0.012369082,0.018279599,0.6887151,0.65537214,0.011352717,0.021990258,0.4900533
1093,0.4769603,0.44817656,0.011552093,0.017231656,0.6727413,0.6413463,0.010588566,0.020806419,0.48727515
1094,0.4753528,0.4483757,0.0107694175,0.01620767,0.65740466,0.62790096,0.009858114,0.019645574,0.4852223
1095,0.4745299,0.44928774,0.010026413,0.015215715,0.642795,0.6151115,0.0091664335,0.018517155,0.4839119
1096,0.47449026,0.45090055,0.009327184,0.01426252,0.6289826,0.60303605,0.008517372,0.017429192,0.48334515
1097,0.47521594,0.45318788,0.0086746495,0.01335341,0.6160211,0.59171945,0.007913624,0.016387971,0.4835085
1098,0.47667357,0.45611042,0.008070645,0.012492507,0.6039478,0.5811924,0.007356831,0.0153986495,0.4843742
1099,0.478815,0.45961604,0.007516017,0.011682928,0.59278595,0.57147306,0.006847672,0.014465228,0.48590127
1100,0.48157874,0.46364126,0.0070107286,0.010926766,0.58254373,0.5625674,0.006385959,0.013590364,0.4880365
1101,0.4848911,0.46811184,0.0065539684,0.010225272,0.5732183,0.5544714,0.005970763,0.012776123,0.49071538
1102,0.48866764,0.47294435,0.0061442447,0.0095790345,0.5647952,0.5471712,0.0056004804,0.012023552,0.493863
1103,0.4928146,0.47804707,0.0057794987,0.008988033,0.55725044,0.54064435,0.005272968,0.011333136,0.49739596
1104,0.49723032,0.48332143,0.0054571987,0.008451706,0.5505514,0.5348611,0.0049856147,0.010704675,0.5012233
1105,0.5018078,0.48866415,0.005174436,0.007969207,0.5446591,0.52978593,0.004735459,0.010137652,0.505248
1106,0.50643593,0.49396864,0.0049280147,0.007539278,0.5395288,0.5253784,0.004519259,0.009631077,0.5093695
1107,0.51100206,0.4991269,0.0047145574,0.007160585,0.5351118,0.5215942,0.0043336023,0.00918392,0.5134848
1108,0.51539457,0.5040324,0.0045305747,0.0068316283,0.5313578,0.5183881,0.004174987,0.008794715,0.5174912
1109,0.5195057,0.5085823,0.004372564,0.006550825,0.528216,0.5157141,0.0040399004,0.008462013,0.52128893
1110,0.52323264,0.51267886,0.004237091,0.006316691,0.5256372,0.5135277,0.0039249156,0.008184588,0.52478224
1111,0.52648187,0.51623327,0.004120852,0.006127793,0.5235755,0.51178783,0.0038267446,0.007960931,0.52788347
1112,0.5291708,0.51916724,0.0040207547,0.0059828283,0.52198976,0.5104575,0.0037423267,0.007789928,0.53051394
1113,0.53123015,0.5214155,0.00393397,0.005880695,0.52084506,0.5095058,0.0036688729,0.0076704193,0.5326072
1114,0.5326058,0.5229274,0.0038579807,0.0058204383,0.5201151,0.5089096,0.0036039143,0.0076015773,0.53410995
1115,0.53326094,0.52366894,0.0037906272,0.0058013853,0.5197809,0.5086528,0.003545353,0.0075827134,0.5349849
1116,0.5331763,0.5236231,0.0037301236,0.0058230646,0.5198345,0.5087297,0.003491471,0.007613381,0.5352104
1117,0.5323517,0.5227913,0.003675081,0.0058852383,0.52027726,0.50914294,0.0034409591,0.007693377,0.53478205
1118,0.53080577,0.52119344,0.003624506,0.005987819,0.5211209,0.50990534,0.0033929087,0.007822653,0.5337131
1119,0.5285755,0.51886666,0.0035777919,0.006131072,0.5223861,0.5110378,0.003346807,0.008001421,0.5320335
1120,0.5257149,0.5158649,0.0035346968,0.006315275,0.52410215,0.5125696,0.0033025101,0.008230044,0.5297892
1121,0.5222941,0.5122579,0.0034953088,0.0065409094,0.526307,0.51453793,0.0032602106,0.008508862,0.52704054
1122,0.5183969,0.5081284,0.0034600177,0.0068085175,0.52904296,0.5169841,0.0032204029,0.008838458,0.5238612
1123,0.5141185,0.5035703,0.0034294575,0.007118692,0.5323581,0.51995486,0.0031838377,0.009219413,0.52033514
1124,0.5095628,0.49868637,0.0034044564,0.007472004,0.53630245,0.5234987,0.0031514533,0.009652231,0.51655495
1125,0.50483996,0.49358493,0.0033859874,0.007869049,0.540927,0.5276653,0.0031243397,0.010137292,0.5126189
1126,0.500063,0.48837772,0.003375107,0.008310195,0.5462804,0.53250164,0.0031036697,0.010675059,0.5086283
1127,0.49534547,0.48317677,0.0033729074,0.008795805,0.55240864,0.5380525,0.003090649,0.011265522,0.50468504
1128,0.49079856,0.47809225,0.0033804483,0.00932587,0.5593524,0.5443573,0.0030864582,0.011908659,0.5008891
1129,0.48652846,0.4732294,0.003398724,0.009900341,0.5671451,0.55144894,0.0030922042,0.012603959,0.49733624
1130,0.48263445,0.46868715,0.0034286026,0.0105187055,0.57581156,0.5593519,0.0031088684,0.013350786,0.4941158
1131,0.4792068,0.4645558,0.0034707892,0.011180215,0.5853669,0.56808156,0.0031372677,0.014148057,0.491309
1132,0.47632477,0.46091524,0.0035257943,0.011883727,0.59581554,0.57764333,0.0031780258,0.014994221,0.48898724
1133,0.47405574,0.45783424,0.0035938872,0.012627614,0.60714984,0.5880312,0.0032315194,0.015887149,0.48721114
1134,0.47245407,0.45536909,0.0036750785,0.013409927,0.61934847,0.5992262,0.0032978652,0.01682442,0.48602927
1135,0.47155935,0.45356217,0.0037691027,0.014228088,0.63237697,0.6111971,0.0033769002,0.017802974,0.48547745
1136,0.4713972,0.4524428,0.0038753855,0.015079015,0.6461866,0.6238995,0.0034681582,0.018818928,0.48557788
1137,0.47197735,0.45202523,0.0039930474,0.015959095,0.6607132,0.63727427,0.0035708596,0.019868065,0.4863392
1138,0.47329423,0.45230922,0.0041208877,0.016864108,0.6758781,0.651249,0.003683904,0.020945212,0.48775575
1139,0.4753263,0.45327988,0.004257393,0.017789023,0.6915873,0.66573685,0.0038058797,0.022044597,0.48980772
1140,0.47803637,0.45490733,0.0044007385,0.018728323,0.7077305,0.6806358,0.003935058,0.023159599,0.4924611
1141,0.48137194,0.4571473,0.004548819,0.019675808,0.7241826,0.69583017,0.004069435,0.02428299,0.49566805
1142,0.4852653,0.45994163,0.0046992586,0.020624436,0.740804,0.71119064,0.0042067305,0.025406662,0.49936745
1143,0.48963502,0.46321887,0.0048494777,0.0215667,0.75744075,0.7265746,0.0043444615,0.026521705,0.50348526
1144,0.49438602,0.46689487,0.0049967184,0.022494437,0.77392733,0.7418286,0.0044799666,0.027618771,0.50793594
1145,0.49941218,0.4708751,0.0051381374,0.023398949,0.7900874,0.7567892,0.004610498,0.028687727,0.512624
1146,0.50459754,0.4750556,0.005270871,0.024271071,0.8057357,0.77128434,0.0047332826,0.029718122,0.5174451
1147,0.50981927,0.4793256,0.005392139,0.025101554,0.8206835,0.7851389,0.0048456322,0.030698936,0.5222892
1148,0.51495045,0.4835702,0.00549934,0.025880905,0.83473915,0.7981747,0.004945037,0.03161941,0.52704215
1149,0.5198622,0.48767242,0.005590183,0.026599606,0.8477137,0.81021583,0.0050292844,0.032468643,0.5315894
1150,0.5244293,0.49151787,0.0056627793,0.027248671,0.85942656,0.8210939,0.005096573,0.033236064,0.5358187
1151,0.52853227,0.49499696,0.005715767,0.027819503,0.86970776,0.8306502,0.0051456145,0.033911917,0.539624
1152,0.5320614,0.49800864,0.0057484224,0.028304355,0.87840295,0.83874017,0.005175753,0.034487013,0.54290766
1153,0.53492105,0.50046396,0.0057607247,0.02869637,0.88537943,0.8452386,0.005187037,0.03495376,0.545585
1154,0.5370328,0.5022893,0.0057534454,0.02899001,0.8905289,0.85004306,0.005180292,0.035305534,0.5475868
1155,0.5383372,0.5034279,0.0057281763,0.02918106,0.89377123,0.85307664,0.005157156,0.035537407,0.548861
1156,0.53879744,0.5038433,0.005687329,0.029266793,0.89505684,0.8542904,0.005120081,0.035646338,0.549376
1157,0.5383997,0.5035193,0.005634122,0.029246274,0.8943681,0.8536648,0.005072309,0.03563102,0.54912066
1158,0.5371544,0.5024618,0.0055725104,0.029120063,0.89172107,0.85121125,0.0050178138,0.035492003,0.5481053
1159,0.535095,0.50069743,0.005507094,0.02889045,0.8871652,0.846972,0.0049611945,0.035232008,0.54636127
1160,0.5322769,0.4982726,0.005442998,0.02856137,0.88077766,0.84101474,0.0049075694,0.03485539,0.5439394
1161,0.52877635,0.49525243,0.0053857295,0.02813814,0.87266695,0.8334365,0.0048624137,0.034368034,0.54090863
1162,0.524685,0.49171668,0.005341019,0.027627336,0.8629645,0.8243553,0.004831418,0.033777755,0.5373528
1163,0.5201104,0.48775893,0.005314657,0.027036833,0.8518233,0.81390965,0.004820319,0.033093248,0.5333685
1164,0.5151688,0.48348135,0.0053123403,0.026375113,0.83941084,0.80225176,0.0048347376,0.032324392,0.5290612
1165,0.50998306,0.47899207,0.0053395093,0.025651496,0.8259077,0.78954595,0.0048800344,0.031481758,0.5245419
1166,0.5046793,0.4744026,0.0054012234,0.024875514,0.8115007,0.77596307,0.0049611717,0.03057646,0.5199243
1167,0.49938205,0.46982297,0.0055020438,0.024057038,0.7963785,0.761676,0.005082594,0.029619884,0.515321
1168,0.494212,0.46536034,0.0056459433,0.023205724,0.78072816,0.74685687,0.0052481517,0.02862315,0.5108413
1169,0.48928294,0.46111566,0.0058362293,0.022331052,0.764731,0.7316727,0.0054610264,0.02759722,0.506588
1170,0.4846989,0.4571813,0.006075516,0.021442097,0.74855953,0.7162831,0.0057236846,0.026552819,0.50265574
1171,0.4805535,0.4536404,0.006365697,0.020547414,0.73237693,0.7008393,0.0060378807,0.025499772,0.49912965
1172,0.47692713,0.4505643,0.006707935,0.019654905,0.716331,0.6854789,0.006404618,0.024447432,0.49608308
1173,0.47388718,0.44801268,0.007102682,0.018771835,0.70055777,0.67032915,0.0068242,0.023404423,0.49357793
1174,0.4714868,0.44603238,0.007549695,0.017904727,0.6851774,0.6555028,0.00729622,0.02237836,0.49166328
1175,0.46976486,0.4446574,0.008048075,0.017059397,0.67029524,0.6410994,0.007819621,0.021376226,0.49037564
1176,0.46874595,0.44390875,0.008596291,0.016240902,0.65600204,0.6272051,0.008392705,0.020404283,0.48973843
1177,0.46844023,0.44379425,0.009192208,0.015453772,0.6423727,0.61389184,0.009013185,0.019467732,0.48976249
1178,0.46884456,0.4443097,0.009833154,0.014701702,0.62946904,0.6012194,0.009678225,0.018571377,0.49044618
1179,0.46994165,0.44543776,0.010515925,0.013987949,0.6173378,0.5892343,0.010384454,0.017719066,0.49177542
1180,0.4717017,0.44714975,0.011236825,0.013315137,0.606014,0.57797164,0.011128025,0.016914355,0.49372444
1181,0.47408244,0.44940525,0.011991709,0.012685475,0.5955197,0.5674552,0.011904633,0.01615991,0.4962561
1182,0.47702962,0.45215288,0.012776008,0.01210073,0.5858649,0.55769706,0.012709562,0.015458256,0.49932235
1183,0.4804784,0.45533127,0.013584784,0.011562337,0.57705057,0.54870147,0.013537708,0.014811379,0.5028648
1184,0.48435318,0.45886907,0.014412735,0.011071393,0.5690661,0.54046166,0.014383638,0.014220818,0.5068155
1185,0.4885702,0.4626871,0.015254271,0.010628857,0.5618929,0.5329633,0.015241603,0.013688008,0.51109815
1186,0.4930371,0.46669817,0.016103568,0.010235362,0.555504,0.52618426,0.016105657,0.013214082,0.51562864
1187,0.49765545,0.47080928,0.01695459,0.009891575,0.549866,0.5200963,0.016969616,0.012800123,0.5203168
1188,0.50232226,0.47492298,0.017801203,0.009598105,0.5449405,0.5146661,0.017827213,0.012447184,0.5250672
1189,0.5069319,0.47893924,0.018637208,0.0093554435,0.5406836,0.5098553,0.018672148,0.012156169,0.52978194
1190,0.51137793,0.48275718,0.019456454,0.009164296,0.53704906,0.5056227,0.019498147,0.011928227,0.5343617
1191,0.5155555,0.48627716,0.020252917,0.009025407,0.5339907,0.5019271,0.020299079,0.0117645385,0.538708
1192,0.5193644,0.48940387,0.021020781,0.008939736,0.53146154,0.49872598,0.021069063,0.011666504,0.5427259
1193,0.52271116,0.4920482,0.021754568,0.008908419,0.5294172,0.49597895,0.021802505,0.011635752,0.546326
1194,0.5255116,0.49412948,0.022449186,0.008932957,0.52781826,0.49364978,0.022494258,0.011674223,0.549427
1195,0.52769333,0.4955782,0.023100063,0.009015093,0.5266296,0.49170575,0.023139693,0.011784169,0.5519578
1196,0.5291986,0.49633855,0.023703223,0.00915684,0.52582437,0.49012125,0.023734769,0.011968369,0.5538603
1197,0.5299854,0.49636936,0.024255373,0.0093607,0.52538395,0.4888781,0.024276175,0.012229709,0.55509007
1198,0.5300297,0.4956463,0.024753956,0.009629473,0.5252989,0.48796588,0.02476132,0.012571665,0.5556195
1199,0.5293267,0.49416327,0.02519723,0.009966205,0.52557063,0.48738414,0.025188452,0.01299804,0.5554376
1200,0.52789086,0.49193215,0.025584273,0.010374434,0.52621025,0.48714086,0.025556652,0.013512747,0.5545515
1201,0.52575624,0.4889833,0.02591506,0.01085788,0.52724034,0.4872539,0.025865886,0.014120529,0.55298567
1202,0.5229759,0.4853651,0.026190385,0.011420415,0.5286922,0.48774946,0.026116986,0.0148257855,0.55078226
1203,0.5196205,0.48114234,0.026411925,0.012066206,0.5306068,0.48866168,0.026311679,0.01563346,0.54799944
1204,0.51577693,0.47639528,0.026582146,0.01279953,0.53303194,0.49003118,0.026452443,0.01654834,0.54471046
1205,0.5115454,0.47121674,0.02670427,0.013624389,0.53602177,0.49190405,0.026542572,0.017575167,0.5410007
1206,0.5070376,0.46571034,0.026782205,0.014544996,0.5396336,0.49432886,0.02658605,0.018718667,0.53696656
1207,0.5023724,0.45998693,0.026820464,0.015564995,0.54392684,0.49735618,0.026587471,0.019983185,0.5327115
1208,0.49767438,0.45416245,0.026824033,0.01668791,0.54895973,0.5010352,0.026551895,0.021372596,0.5283442
1209,0.49306953,0.44835463,0.02679829,0.017916609,0.5547884,0.50541353,0.026484817,0.02289005,0.52397484
1210,0.48868194,0.44267964,0.026748914,0.019253362,0.5614626,0.5105323,0.026392039,0.024538247,0.51971304
1211,0.4846314,0.43724996,0.026681736,0.020699698,0.5690252,0.5164271,0.026279515,0.026318617,0.5156648
1212,0.48103026,0.43217152,0.026602628,0.022256115,0.5775096,0.5231246,0.026153252,0.028231762,0.51192975
1213,0.47798055,0.42754117,0.026517402,0.023922008,0.5869381,0.530642,0.026019223,0.030276868,0.5085991
1214,0.47557235,0.42344508,0.026431704,0.025695562,0.5973191,0.53898424,0.02588326,0.032451652,0.50575405
1215,0.47388116,0.41995677,0.026350908,0.027573474,0.60864645,0.5481434,0.025750903,0.034752186,0.5034634
1216,0.47296593,0.41713524,0.026279984,0.02955069,0.6208987,0.55809873,0.025627354,0.037172608,0.5017825
1217,0.47286877,0.4150249,0.026223464,0.03162042,0.6340365,0.56881404,0.025517361,0.03970507,0.50075203
1218,0.47361195,0.41365275,0.026185323,0.033773858,0.64800125,0.5802369,0.025425168,0.04233914,0.5003968
1219,0.4751986,0.4130299,0.026168894,0.035999805,0.6627151,0.5922986,0.02535436,0.04506209,0.5007255
1220,0.4776106,0.41314912,0.02617681,0.038284667,0.67808,0.6049141,0.025307897,0.047857974,0.50172967
1221,0.48080862,0.41398534,0.026210941,0.040612325,0.6939778,0.6179813,0.025287982,0.05070847,0.5033836
1222,0.4847318,0.41549557,0.02627234,0.042963907,0.71026695,0.6313795,0.025296023,0.053591456,0.5056442
1223,0.489298,0.417619,0.026361208,0.045317788,0.72678626,0.6449717,0.025332613,0.05648191,0.5084517
1224,0.4944045,0.420278,0.026476888,0.04764959,0.7433553,0.658606,0.02539754,0.059351746,0.51172966
1225,0.49992916,0.42337888,0.026617875,0.049932387,0.75977373,0.6721142,0.025489746,0.062169798,0.5153866
1226,0.5057328,0.42681384,0.026781892,0.052137073,0.7758268,0.68531734,0.025607431,0.06490204,0.5193175
1227,0.5116619,0.4304634,0.026965952,0.054232553,0.79128623,0.6980254,0.02574812,0.06751268,0.5234062
1228,0.51755214,0.43419904,0.027166491,0.05618664,0.8059171,0.71004456,0.025908763,0.06996373,0.5275282
1229,0.5232341,0.43788785,0.027379554,0.05796671,0.8194818,0.72117853,0.026085947,0.07221728,0.5315547
1230,0.5285369,0.44139537,0.027601006,0.05954054,0.8317471,0.7312357,0.026276046,0.07423539,0.53535575
1231,0.5332962,0.44459182,0.027826792,0.06087761,0.8424903,0.7400332,0.02647551,0.075981595,0.538806
1232,0.5373589,0.44735575,0.028053164,0.06194996,0.8515083,0.7474046,0.026681095,0.07742266,0.54178876
1233,0.54059047,0.4495802,0.028277004,0.062733285,0.8586227,0.7532032,0.02689011,0.078529395,0.5442008
1234,0.542881,0.45117694,0.028496029,0.06320806,0.8636893,0.7573111,0.027100649,0.07927759,0.54595727
1235,0.54414904,0.45207915,0.02870902,0.063360885,0.8666015,0.7596399,0.027311826,0.07964982,0.546995
1236,0.54434776,0.45224762,0.02891596,0.0631842,0.86729664,0.7601374,0.027523862,0.07963536,0.547276
1237,0.5434653,0.45166945,0.029118136,0.06267773,0.86575687,0.7587864,0.027738202,0.0792323,0.546789
1238,0.5415271,0.45036083,0.029318122,0.06184812,0.8620132,0.7556101,0.027957486,0.07844563,0.5455502
1239,0.53859377,0.44836515,0.029519683,0.060708918,0.8561417,0.7506672,0.028185433,0.07728906,0.5436029
1240,0.53475964,0.4457523,0.029727595,0.059279755,0.84826165,0.7440517,0.028426718,0.075783245,0.5410149
1241,0.5301477,0.44261408,0.029947419,0.057586182,0.83853,0.7358882,0.028686656,0.073955186,0.5378763
1242,0.5249034,0.4390604,0.030185165,0.055657882,0.8271373,0.7263283,0.028970962,0.07183802,0.5342949
1243,0.5191909,0.43521556,0.030446973,0.053528383,0.81429756,0.7155436,0.029285397,0.06946854,0.5303915
1244,0.51318365,0.43121165,0.030738816,0.05123319,0.8002429,0.703721,0.029635485,0.066886425,0.52629584
1245,0.50705916,0.4271841,0.03106613,0.048808906,0.785215,0.6910561,0.030026156,0.06413282,0.52214044
1246,0.50099266,0.42326722,0.031433556,0.046291873,0.7694575,0.6777466,0.030461514,0.061249424,0.5180572
1247,0.49515116,0.4195892,0.031844657,0.04371734,0.7532107,0.6639893,0.030944556,0.058276847,0.5141723
1248,0.48968908,0.41626853,0.032301795,0.04111878,0.73670447,0.6499738,0.031477064,0.055253614,0.5106027
1249,0.48474407,0.4134112,0.032805953,0.03852693,0.72015274,0.6358778,0.032059427,0.052215513,0.50745344
1250,0.48043415,0.41110802,0.03335668,0.03596946,0.7037521,0.62186605,0.03269061,0.049195454,0.5048151
1251,0.47685623,0.40943345,0.03395202,0.033470735,0.6876798,0.60808885,0.033368092,0.04622285,0.50276273
1252,0.47408435,0.408444,0.03458858,0.031051783,0.6720892,0.5946783,0.03408792,0.043323014,0.501354
1253,0.4721704,0.40817872,0.035261534,0.028730161,0.6571121,0.58174944,0.03484472,0.04051796,0.50062937
1254,0.47114274,0.40865794,0.035964653,0.026520155,0.6428575,0.56940013,0.035631742,0.037825618,0.5006116
1255,0.47100717,0.40988392,0.036690455,0.024432804,0.62941265,0.5577105,0.036441024,0.03526107,0.50130564
1256,0.47174823,0.41184145,0.037430223,0.022476563,0.61684304,0.54674387,0.037263352,0.03283586,0.5026994
1257,0.47332886,0.4144976,0.038174167,0.020657105,0.6051943,0.536547,0.0380885,0.030558754,0.50476396
1258,0.47569245,0.41780314,0.038911484,0.018977817,0.5944938,0.52715254,0.038905222,0.028436068,0.5074538
1259,0.47876364,0.42169315,0.03963057,0.017439928,0.584751,0.5185778,0.039701506,0.026471674,0.5107082
1260,0.48244926,0.42608714,0.04031912,0.016043004,0.57595825,0.5108263,0.04046462,0.024667334,0.5144519
1261,0.4866412,0.430892,0.040964276,0.0147849405,0.5680952,0.5038903,0.041181345,0.023023596,0.51859605
1262,0.4912167,0.4360013,0.04155289,0.013662485,0.5611279,0.49775058,0.04183815,0.021539181,0.5230396
1263,0.49604204,0.4412992,0.0420717,0.012671134,0.555011,0.49237773,0.04242144,0.020211836,0.52767134
1264,0.50097436,0.44666106,0.04250762,0.011805695,0.5496907,0.4877347,0.042917788,0.019038193,0.53237224
1265,0.5058657,0.45195737,0.042848006,0.0110603245,0.54510623,0.4837774,0.04331422,0.018014599,0.5370178
1266,0.51056516,0.4570555,0.043080907,0.010428701,0.54119265,0.48045745,0.04359849,0.017136702,0.54148036
1267,0.51492393,0.46182394,0.04319545,0.009904544,0.53788376,0.47772408,0.04375945,0.016400192,0.5456337
1268,0.51880014,0.46613663,0.043182097,0.009481437,0.5351147,0.47552672,0.043787293,0.015800709,0.5493559
1269,0.52206093,0.46987456,0.04303298,0.009153352,0.5328257,0.4738176,0.043673933,0.015334204,0.5525333
1270,0.52458984,0.47293296,0.042742178,0.008914705,0.5309631,0.4725528,0.04341325,0.014997047,0.5550644
1271,0.52628875,0.4752222,0.04230599,0.008760563,0.5294854,0.4716976,0.04300138,0.014786418,0.5568638
1272,0.52708346,0.47667354,0.041723177,0.008686731,0.5283618,0.47122478,0.04243692,0.014700109,0.5578657
1273,0.5269254,0.47724026,0.040995054,0.008690087,0.5275782,0.47112003,0.041721087,0.014737088,0.5580265
1274,0.525796,0.47690192,0.040125664,0.008768451,0.52713656,0.47138175,0.040857874,0.014896947,0.5573276
1275,0.5237063,0.4756639,0.03912176,0.0089206835,0.5270547,0.47202006,0.03985399,0.015180628,0.5557764
1276,0.52069855,0.4735589,0.037992757,0.009146858,0.52736884,0.47306016,0.038718894,0.015589799,0.5534068
1277,0.51684505,0.47064644,0.036750615,0.009448012,0.5281311,0.47453937,0.03746459,0.016127171,0.55027837
1278,0.51684505,0.47064644,0.036750615,0.009448012,0.5281311,0.47453937,0.03746459,0.016127171,0.55027837
1279,0.51322097,0.46749073,0.035799492,0.009930724,0.528502,0.47509935,0.03646618,0.016936438,0.5479313
1280,0.5089199,0.46364927,0.034758918,0.010511716,0.5293736,0.4761077,0.035372693,0.017893191,0.54494447
1281,0.5040655,0.4592212,0.03364589,0.011198379,0.5308103,0.47760516,0.034201417,0.019003665,0.5414128
1282,0.49879706,0.45432073,0.03247821,0.011998129,0.53288287,0.47963846,0.032970533,0.020273866,0.5374453
1283,0.4932652,0.44907317,0.031274058,0.012918001,0.53566474,0.48225665,0.031698648,0.021709433,0.5331627
1284,0.4876275,0.4436113,0.03005169,0.013964548,0.5392283,0.48550877,0.030404402,0.02331511,0.52869177
1285,0.482042,0.43806976,0.028828911,0.01514332,0.54364264,0.48944196,0.029106079,0.025094647,0.52416193
1286,0.47666368,0.43258196,0.027622862,0.016458862,0.54896873,0.49409714,0.027821269,0.027050309,0.51970077
1287,0.47163993,0.42727605,0.02644964,0.017914236,0.55525744,0.49950814,0.026566565,0.029182743,0.51543105
1288,0.46710676,0.42227155,0.025324062,0.019511152,0.56254697,0.50569856,0.025357254,0.031491157,0.5114665
1289,0.46318457,0.41767582,0.024259422,0.021249317,0.57086015,0.5126808,0.024207154,0.03397214,0.5079097
1290,0.45997673,0.41358286,0.023267362,0.023126524,0.58020204,0.5204531,0.023128388,0.036620583,0.5048491
1291,0.4575666,0.41007033,0.022357734,0.025138523,0.5905605,0.52900046,0.022131328,0.039428722,0.50235754
1292,0.45601574,0.40719876,0.021538477,0.027278507,0.6019018,0.5382915,0.021224424,0.042385895,0.50049096
1293,0.45536304,0.40501007,0.02081557,0.029537393,0.6141716,0.5482786,0.020414157,0.045478806,0.4992873
1294,0.45562384,0.40352768,0.020192958,0.031903204,0.6272942,0.5588981,0.019704998,0.0486911,0.49876544
1295,0.4567892,0.40275532,0.019672554,0.03436134,0.6411712,0.57006854,0.01909936,0.052003317,0.49892563
1296,0.45882577,0.40267754,0.019254157,0.03689409,0.65568024,0.58169043,0.01859758,0.055392183,0.49974883
1297,0.46167627,0.4032599,0.018935522,0.03948083,0.67067903,0.5936497,0.01819792,0.05883143,0.5011973
1298,0.4652596,0.4044494,0.01871229,0.042097937,0.686002,0.6058146,0.017896552,0.062290933,0.5032153
1299,0.46947303,0.4061761,0.018578127,0.04471882,0.7014632,0.61803776,0.017687643,0.06573786,0.50573
1300,0.474193,0.40835413,0.01852473,0.047314145,0.7168589,0.63015985,0.017563418,0.06913568,0.50865287
1301,0.47927803,0.41088367,0.018542023,0.049852338,0.73196924,0.64200944,0.017514303,0.07244549,0.51188165
1302,0.48457226,0.41365415,0.018618314,0.05229981,0.7465627,0.65340734,0.017529089,0.07562632,0.51530343
1303,0.48990878,0.41654634,0.018740589,0.054621834,0.7604004,0.6641697,0.01759525,0.07863547,0.518797
1304,0.49511632,0.41943803,0.018894853,0.05678343,0.7732452,0.6741154,0.01769923,0.08143055,0.5222376
1305,0.5000229,0.4222064,0.019066542,0.058749914,0.78486264,0.68306583,0.017826876,0.08396996,0.5255003
1306,0.504463,0.42473358,0.019240968,0.060488462,0.7950336,0.6908564,0.017963868,0.08621332,0.5284648
1307,0.50828475,0.42691183,0.01940385,0.06196907,0.8035568,0.69733584,0.018096255,0.08812472,0.53102076
1308,0.51135397,0.4286467,0.019541834,0.06316541,0.81026006,0.7023769,0.018210955,0.089672215,0.53307104
1309,0.5135617,0.42986292,0.01964296,0.06405588,0.8150052,0.70587885,0.018296205,0.09083014,0.5345372
1310,0.5148287,0.4305064,0.019697148,0.064625084,0.81769204,0.7077704,0.018342089,0.09157958,0.5353622
1311,0.5151075,0.43054762,0.019696541,0.06486338,0.8182648,0.70801485,0.018340824,0.091909125,0.53551275
1312,0.51438713,0.42998305,0.019635782,0.064768314,0.81671315,0.7066105,0.01828706,0.09181557,0.53498167
1313,0.5126903,0.42883414,0.019512132,0.06434405,0.81307226,0.7035906,0.018178018,0.091303654,0.5337868
1314,0.5100743,0.42714754,0.01932548,0.063601315,0.8074212,0.69902164,0.01801345,0.09038606,0.5319708
1315,0.5066265,0.42499137,0.019078227,0.06255688,0.7998797,0.69300085,0.017795594,0.08908324,0.5295985
1316,0.50246125,0.4224533,0.018775035,0.06123287,0.7906046,0.685654,0.01752887,0.087421685,0.5267538
1317,0.49771318,0.4196349,0.018422473,0.059655774,0.77977926,0.67712694,0.017219568,0.08543277,0.5235355
1318,0.49253222,0.41664815,0.018028656,0.05785544,0.7676114,0.667583,0.016875476,0.08315287,0.520053
1319,0.48707694,0.41361022,0.017602779,0.055863958,0.754323,0.6571971,0.016505424,0.080620445,0.51642156
1320,0.4815082,0.41063905,0.017154692,0.05371447,0.7401426,0.6461479,0.016118878,0.077875786,0.512758
1321,0.47598383,0.407849,0.016694486,0.05144034,0.72530115,0.6346161,0.015725514,0.074959554,0.509176
1322,0.4706532,0.40534702,0.01623209,0.049074095,0.7100235,0.62277716,0.015334844,0.07191154,0.50578284
1323,0.4656532,0.4032294,0.015776964,0.046646863,0.6945239,0.61079806,0.014955892,0.06876994,0.50267607
1324,0.46110559,0.40157995,0.015337843,0.044187773,0.6790011,0.59883356,0.014596981,0.0655705,0.4999411
1325,0.4571137,0.40046778,0.01492253,0.04172339,0.6636386,0.5870268,0.0142654665,0.06234635,0.49764964
1326,0.45376146,0.3999461,0.01453777,0.0392776,0.64859885,0.5755035,0.013967691,0.059127614,0.49585795
1327,0.4511128,0.40005207,0.014189162,0.036871567,0.6340237,0.564374,0.013708828,0.05594089,0.49460697
1328,0.44921052,0.4008059,0.013881131,0.034523502,0.620035,0.5537324,0.013492905,0.05280969,0.49392137
1329,0.44807756,0.4022119,0.013616916,0.032248747,0.60673267,0.54365593,0.013322775,0.049753945,0.4938103
1330,0.44771755,0.40425855,0.01339862,0.030060394,0.5941971,0.5342059,0.013200144,0.04679103,0.49426746
1331,0.44811454,0.4069187,0.013227236,0.027968608,0.58249015,0.52542967,0.013125636,0.043934833,0.49527165
1332,0.44923574,0.41015142,0.013102718,0.025981596,0.57165444,0.51735836,0.013098827,0.041197255,0.49678794
1333,0.45103106,0.41390163,0.013024059,0.024105368,0.56171656,0.5100113,0.0131183425,0.0385869,0.49876836
1334,0.4534356,0.41810212,0.012989358,0.022344114,0.55268854,0.5033956,0.0131819155,0.036111016,0.50115275
1335,0.45637086,0.42267466,0.012995895,0.0207003,0.54456794,0.49750704,0.013286455,0.033774436,0.5038707
1336,0.4597465,0.4275313,0.01304024,0.019174974,0.5373397,0.49233142,0.013428143,0.03158014,0.50684243
1337,0.46346235,0.43257627,0.013118306,0.017767789,0.5309792,0.48784676,0.013602544,0.029529948,0.5099806
1338,0.46741006,0.43770736,0.013225484,0.016477209,0.52545273,0.48402414,0.013804659,0.027623938,0.51319224
1339,0.47147623,0.4428188,0.013356725,0.015300731,0.52072,0.4808298,0.014029044,0.025861157,0.5163808
1340,0.47554448,0.44780293,0.0135066435,0.014234889,0.51673454,0.4782252,0.014269934,0.024239365,0.51944876
1341,0.47949877,0.45255357,0.013669647,0.013275556,0.51344764,0.47617075,0.014521336,0.022755584,0.52229995
1342,0.48322612,0.45696816,0.013840044,0.0124178985,0.5108096,0.47462645,0.014777187,0.021405963,0.524842
1343,0.48661947,0.4609507,0.014012191,0.011656596,0.50877196,0.47355446,0.01503143,0.020186095,0.5269895
1344,0.4895818,0.46441507,0.014180591,0.010986124,0.5072898,0.47292063,0.015278191,0.019091032,0.5286666
1345,0.49202716,0.46728665,0.014340029,0.010400461,0.5063225,0.4726952,0.015511868,0.018115401,0.5298092
1346,0.4938853,0.46950588,0.01448569,0.009893741,0.50583744,0.47285628,0.015727289,0.017253868,0.5303676
1347,0.4951028,0.47102958,0.014613272,0.009459948,0.5058097,0.47338942,0.015919795,0.016500527,0.5303085
1348,0.49564525,0.4718329,0.014719086,0.009093255,0.5062244,0.47428915,0.016085371,0.01584986,0.5296159
1349,0.49549797,0.47190976,0.01480013,0.008788072,0.5070763,0.47555915,0.016220715,0.015296448,0.52829224
1350,0.49466732,0.47127405,0.014854151,0.008539106,0.50837094,0.4772126,0.016323285,0.014835034,0.5263592
1351,0.49318,0.46995887,0.0148797,0.008341422,0.51012397,0.4792721,0.016391382,0.01446052,0.5238562
1352,0.49108163,0.46801487,0.014876123,0.008190645,0.5123598,0.4817673,0.016424183,0.014168321,0.52084005
1353,0.4884362,0.46550974,0.014843592,0.008082871,0.5151113,0.48473534,0.016421672,0.013954338,0.5173831
1354,0.4853234,0.4625257,0.014783067,0.008014655,0.51841813,0.4882187,0.0163847,0.013814752,0.5135709
1355,0.4818362,0.45915675,0.014696231,0.007983204,0.522323,0.49226195,0.016314887,0.0137461815,0.5094999
1356,0.47807738,0.4555057,0.014585469,0.007986232,0.5268723,0.4969118,0.016214596,0.013745932,0.505274
1357,0.4741564,0.45168066,0.014453731,0.00802201,0.5321119,0.5022135,0.016086815,0.013811593,0.5010021
1358,0.4701869,0.4477931,0.014304505,0.0080892695,0.5380847,0.5082084,0.0159351,0.013941147,0.49679378
1359,0.4662818,0.44395295,0.014141691,0.00818717,0.54482985,0.5149333,0.015763497,0.014133008,0.49275795
1360,0.46255186,0.44026694,0.013969497,0.008315426,0.55237824,0.52241594,0.015576366,0.014385934,0.48899806
1361,0.4591014,0.43683514,0.01379235,0.0084739365,0.56075317,0.530676,0.01537837,0.014698777,0.48561084
1362,0.45602673,0.43374902,0.013614778,0.008662952,0.56996655,0.5397215,0.015174283,0.015070802,0.4826832
1363,0.4534129,0.43108863,0.01344136,0.008882917,0.5800191,0.54954886,0.014968977,0.015501275,0.48029053
1364,0.4513328,0.42892176,0.013276578,0.00913447,0.5908966,0.5601398,0.014767267,0.015989551,0.47849506
1365,0.44984493,0.42730188,0.013124797,0.009418244,0.6025714,0.5714625,0.014573858,0.016535046,0.4773445
1366,0.44899246,0.42626747,0.012990125,0.009734869,0.6149992,0.58346903,0.014393245,0.017136848,0.4768711
1367,0.44880244,0.425841,0.012876422,0.010085008,0.6281211,0.59609735,0.014229683,0.017794061,0.47709098
1368,0.44928467,0.4260285,0.012787173,0.010469026,0.6418611,0.6092684,0.014087074,0.018505597,0.47800374
1369,0.4504327,0.42682013,0.012725472,0.010887086,0.65612674,0.62288815,0.0139689455,0.019269662,0.47959244
1370,0.45222202,0.4281889,0.01269397,0.011339154,0.67080814,0.63684523,0.013878393,0.020084498,0.48182368
1371,0.45461172,0.43009225,0.0126948105,0.011824673,0.68578035,0.6510148,0.0138180135,0.020947516,0.48464787
1372,0.45754492,0.43247253,0.012729611,0.012342796,0.7009027,0.6652569,0.0137898885,0.021855894,0.48800007
1373,0.46094874,0.43525726,0.012799415,0.012892063,0.7160186,0.67941743,0.013795536,0.02280563,0.49180102
1374,0.4647365,0.43836132,0.012904675,0.013470492,0.73096067,0.6933322,0.013835865,0.023792645,0.4959585
1375,0.4688094,0.44168854,0.013045225,0.014075639,0.7455507,0.7068277,0.013911202,0.02481178,0.50036913
1376,0.47305816,0.44513363,0.013220292,0.01470426,0.7596022,0.7197236,0.014021218,0.025857408,0.50492036
1377,0.477366,0.44858485,0.013428479,0.015352652,0.7729244,0.7318365,0.014164987,0.026922964,0.50949347
1378,0.48161203,0.45192766,0.013667811,0.016016541,0.78532696,0.74298465,0.014340982,0.028001338,0.5139663
1379,0.48567384,0.45504707,0.013935761,0.016691003,0.79662216,0.7529901,0.014547096,0.02908492,0.518217
1380,0.4894322,0.45783216,0.014229309,0.01737072,0.8066323,0.761686,0.014780732,0.030165493,0.52212745
1381,0.49277452,0.4601795,0.014545018,0.018049989,0.81519324,0.76891994,0.015038837,0.031234419,0.52558696
1382,0.4955986,0.4619967,0.014879129,0.01872277,0.8221585,0.7745576,0.015318,0.032282937,0.52849627
1383,0.49781653,0.46320596,0.015227655,0.019382918,0.8274052,0.77848816,0.015614557,0.03330246,0.53077054
1384,0.49935815,0.46374735,0.0155865075,0.020024307,0.8308376,0.7806286,0.015924705,0.034284286,0.53234327
1385,0.50017315,0.4635806,0.015951592,0.020640958,0.83238935,0.78092474,0.016244594,0.035220034,0.533168
1386,0.5002337,0.46268764,0.016318955,0.021227105,0.83202785,0.7793553,0.016570468,0.036102112,0.5332205
1387,0.4995361,0.4610737,0.016684871,0.021777544,0.82975477,0.7759323,0.016898762,0.03692372,0.53250027
1388,0.49809924,0.4587657,0.017045964,0.022287576,0.8256046,0.77069974,0.017226199,0.03767865,0.5310293
1389,0.49596578,0.45581326,0.017399276,0.022753228,0.8196462,0.7637345,0.017549904,0.038361732,0.5288522
1390,0.4931984,0.4522848,0.017742347,0.023171231,0.8119774,0.7551407,0.017867424,0.038969234,0.52603376
1391,0.48987928,0.4482669,0.018073266,0.023539117,0.802724,0.745049,0.018176844,0.039498147,0.5226569
1392,0.48610565,0.44385958,0.018390685,0.02385538,0.79203576,0.73361176,0.018476741,0.039947275,0.5188192
1393,0.48198754,0.43917426,0.01869383,0.024119422,0.7800807,0.72099847,0.018766254,0.040315986,0.51462996
1394,0.4776414,0.43432778,0.018982485,0.02433116,0.76704043,0.7073901,0.019045047,0.040605247,0.5102051
1395,0.47318995,0.4294414,0.019256957,0.024491621,0.75310564,0.69297564,0.019313263,0.04081673,0.5056651
1396,0.46875423,0.4246339,0.019518044,0.024602307,0.73847085,0.6779459,0.019571519,0.040953416,0.5011296
1397,0.46445316,0.42002076,0.019766944,0.024665443,0.7233286,0.6624891,0.019820826,0.041018687,0.4967152
1398,0.46039933,0.4157103,0.020005235,0.024683807,0.7078696,0.64678985,0.02006253,0.041017246,0.49253196
1399,0.45669603,0.4118007,0.020234773,0.024660556,0.692273,0.63102114,0.020298269,0.040953636,0.4886806
1400,0.4534346,0.40837783,0.02045764,0.024599146,0.6767082,0.61534494,0.020529883,0.04083339,0.4852507
1401,0.45069444,0.40551487,0.020676091,0.024503466,0.661332,0.5999103,0.020759387,0.040662307,0.48231912
1402,0.4485396,0.40326983,0.020892473,0.024377326,0.6462852,0.58485013,0.02098888,0.040446177,0.47994843
1403,0.44701993,0.401686,0.021109164,0.024224753,0.63169324,0.5702818,0.021220503,0.040190954,0.47818664
1404,0.4461685,0.40079004,0.02132856,0.024049914,0.6176647,0.55630535,0.02145641,0.03990291,0.47706634
1405,0.44600308,0.40059343,0.021552991,0.023856683,0.60429174,0.5430052,0.021698687,0.039587796,0.47660455
1406,0.44652507,0.40109125,0.021784715,0.023649085,0.5916494,0.5304484,0.021949347,0.03925169,0.4768027
1407,0.44772,0.4022631,0.022025881,0.023431016,0.5797978,0.5186871,0.022210315,0.03890036,0.47764724
1408,0.44955853,0.40407386,0.02227846,0.023206204,0.56878024,0.50775737,0.02248336,0.038539514,0.47910953
1409,0.45199552,0.40647298,0.022544287,0.022978239,0.55862516,0.49768087,0.022770077,0.038174216,0.4811467
1410,0.45497224,0.4093967,0.022825005,0.022750536,0.5493476,0.48846576,0.023071898,0.037809897,0.48370224
1411,0.4584165,0.41276804,0.023122044,0.022526406,0.54094946,0.4801078,0.02339007,0.037451543,0.48670697
1412,0.46224406,0.41649857,0.02343663,0.022308867,0.5334201,0.47259074,0.023725625,0.03710372,0.49008
1413,0.46635982,0.42048922,0.023769747,0.022100857,0.5267378,0.46588764,0.024079349,0.03677084,0.49373052
1414,0.47066048,0.42463312,0.02412216,0.021905204,0.5208722,0.4599632,0.024451846,0.036457136,0.497559
1415,0.4750353,0.42881674,0.024494393,0.021724181,0.5157842,0.45477426,0.02484347,0.03616647,0.5014603
1416,0.4793696,0.4329226,0.024886718,0.02156029,0.51142853,0.45027205,0.025254345,0.035902143,0.5053247
1417,0.4835468,0.4368321,0.025299177,0.021415547,0.5077571,0.44640484,0.025684368,0.03566793,0.509041
1418,0.4874527,0.4404292,0.0257316,0.021291878,0.5047189,0.4431193,0.026133249,0.035466388,0.5125004
1419,0.4909772,0.4436027,0.026183583,0.021190908,0.5022623,0.44036168,0.026600467,0.03530012,0.5155987
1420,0.49401888,0.44625026,0.02665451,0.021114122,0.50034016,0.4380837,0.02708531,0.03517115,0.51823974
1421,0.49648798,0.44828176,0.027143598,0.021062616,0.49890873,0.4362398,0.027586894,0.035082016,0.5203391
1422,0.49830902,0.44962168,0.027649878,0.02103746,0.49793246,0.43479472,0.028104207,0.035033513,0.52182627
1423,0.4994246,0.4502131,0.028172253,0.021039236,0.4973846,0.43372154,0.028636083,0.035026968,0.52264833
1424,0.4997974,0.45001954,0.028709505,0.021068359,0.49724793,0.43300387,0.029181255,0.035062835,0.5227724
1425,0.49941152,0.4490261,0.029260328,0.021125082,0.49751908,0.43263912,0.02973842,0.03514154,0.5221854
1426,0.4982741,0.44724163,0.02982334,0.021209132,0.49820432,0.43263555,0.030306181,0.035262574,0.52089727
1427,0.49641508,0.4446977,0.030397134,0.021320222,0.4993247,0.43301618,0.030883158,0.035425354,0.5189398
1428,0.49388617,0.44144836,0.03098029,0.021457538,0.50091124,0.43381464,0.03146795,0.03562864,0.5163662
1429,0.49076056,0.43756908,0.031571377,0.021620082,0.5030069,0.4350767,0.032059185,0.03587096,0.51324934
1430,0.48712906,0.43315357,0.03216902,0.021806482,0.5056608,0.43685508,0.032655586,0.036150083,0.50968003
1431,0.48309872,0.42831174,0.032771878,0.022015108,0.5089308,0.43921146,0.03325586,0.036463477,0.5057636
1432,0.47878727,0.42316446,0.03337867,0.022244154,0.5128772,0.44221026,0.033858884,0.036808085,0.50161636
1433,0.47432235,0.417843,0.0339882,0.022491131,0.51756114,0.44591713,0.034463555,0.037180457,0.49736297
1434,0.4698344,0.41248146,0.03459933,0.02275361,0.52304256,0.4503969,0.03506891,0.03757676,0.49313065
1435,0.4654541,0.40721434,0.035211053,0.02302869,0.5293752,0.4557086,0.0356741,0.037992485,0.48904696
1436,0.461309,0.40217334,0.03582242,0.023313228,0.5366067,0.46190524,0.03627837,0.038423136,0.4852353
1437,0.457519,0.39748245,0.036432598,0.02360395,0.5447726,0.46902788,0.036881093,0.038863633,0.48181137
1438,0.4541931,0.3932554,0.037040815,0.023896843,0.5538978,0.47710764,0.037481707,0.03930844,0.47888047
1439,0.45142832,0.3895937,0.037646413,0.024188228,0.5639917,0.48616013,0.038079806,0.039751776,0.47653493
1440,0.44930533,0.3865827,0.038248815,0.024473807,0.5750483,0.4961856,0.038675062,0.040187653,0.4748513
1441,0.4478877,0.38429087,0.038847536,0.02474927,0.5870441,0.507167,0.039267235,0.040609874,0.47388926
1442,0.44722104,0.3827688,0.039442156,0.025010064,0.5999359,0.51906794,0.039856218,0.041011732,0.47369015
1443,0.44733083,0.3820471,0.04003234,0.025251426,0.6136623,0.5318338,0.04044194,0.041386522,0.47427583
1444,0.4482224,0.3821359,0.04061784,0.025468651,0.62814087,0.5453889,0.041024487,0.041727476,0.4756477
1445,0.44988078,0.38302565,0.041198477,0.025656646,0.64326936,0.5596376,0.04160396,0.042027757,0.47778738
1446,0.4522703,0.3846853,0.041774187,0.025810815,0.65892494,0.5744643,0.042180598,0.042280003,0.48065576
1447,0.4553354,0.3870643,0.04234501,0.025926087,0.6749643,0.58973175,0.042754743,0.04247776,0.4841935
1448,0.45900127,0.39009222,0.042911056,0.02599801,0.69122577,0.60528475,0.04332686,0.042614166,0.4883223
1449,0.46317476,0.39367995,0.043472614,0.026022209,0.70752877,0.6209482,0.043897506,0.04268304,0.49294522
1450,0.467747,0.39772224,0.044030093,0.025994657,0.7236773,0.63653135,0.044467382,0.042678554,0.4979493
1451,0.4725947,0.40209872,0.04458408,0.025911901,0.7394619,0.6518291,0.04503736,0.04259537,0.5032066
1452,0.47758394,0.40667757,0.04513533,0.02577104,0.75466514,0.6666277,0.045608416,0.042429034,0.50857866
1453,0.4825733,0.41131845,0.04568477,0.025570055,0.7690619,0.68070406,0.04618171,0.042176105,0.513918
1454,0.48741814,0.41587695,0.04623355,0.025307618,0.78243023,0.69383734,0.046758555,0.04183436,0.51907337
1455,0.49197468,0.42020816,0.04678296,0.02498356,0.7945512,0.7058085,0.047340374,0.041402288,0.52389497
1456,0.49610618,0.42417306,0.047334485,0.024598617,0.8052196,0.71641046,0.047928706,0.040880445,0.5282374
1457,0.49968645,0.42764205,0.04788974,0.024154656,0.8142473,0.7254517,0.048525196,0.040270377,0.5319662
1458,0.5026062,0.4305009,0.048450425,0.023654878,0.8214708,0.73276395,0.04913149,0.03957532,0.53496283
1459,0.5047757,0.43265414,0.049018275,0.023103273,0.82675827,0.73820925,0.04974917,0.03879985,0.53712845
1460,0.50613064,0.4340306,0.04959496,0.0225051,0.83000994,0.7416801,0.05037974,0.0379501,0.5383886
1461,0.5066339,0.43458533,0.050182074,0.02186648,0.8311673,0.7431092,0.05102448,0.037033565,0.5386963
1462,0.5062765,0.43430123,0.050780993,0.02119425,0.8302101,0.742467,0.051684443,0.036058675,0.53803337
1463,0.5050801,0.4331912,0.051392812,0.020496048,0.8271625,0.73976725,0.0523603,0.03503495,0.5364123
1464,0.50309384,0.43129578,0.052018274,0.019779744,0.8220874,0.7350621,0.0530523,0.033972964,0.53387487
1465,0.50039357,0.42868248,0.052657656,0.01905343,0.815087,0.72844374,0.053760156,0.03288312,0.5304906
1466,0.49707854,0.42544264,0.053310737,0.018325154,0.8062991,0.7200396,0.054483075,0.031776432,0.5263542
1467,0.49326634,0.42168674,0.053976774,0.017602831,0.795889,0.7100053,0.05521963,0.030664077,0.52158093
1468,0.48908967,0.41754135,0.054654405,0.016893938,0.7840489,0.6985248,0.055967793,0.029556364,0.5163031
1469,0.48468894,0.41314206,0.055341683,0.0162052,0.77098453,0.68579596,0.056724917,0.02846367,0.51066333
1470,0.48020908,0.4086302,0.05603611,0.015542764,0.7569166,0.6720335,0.05748774,0.027395373,0.5048119
1471,0.47579315,0.4041466,0.056734584,0.014911942,0.7420678,0.65745527,0.058252446,0.026360065,0.49889886
1472,0.4715784,0.3998278,0.057433505,0.014317058,0.72665995,0.6422798,0.05901469,0.025365494,0.49307153
1473,0.46769157,0.39580113,0.058128797,0.013761633,0.7109097,0.62672144,0.05976968,0.024418604,0.4874693
1474,0.4642467,0.3921823,0.058815993,0.013248428,0.69502306,0.6109856,0.060512252,0.023525234,0.4822205
1475,0.46134067,0.38907126,0.05949029,0.0127791045,0.6791892,0.59526235,0.06123686,0.02268999,0.47743866
1476,0.45905268,0.38655132,0.060146626,0.01235472,0.6635829,0.57972777,0.061937843,0.021917278,0.4732214
1477,0.45744196,0.38468635,0.06077981,0.011975793,0.6483581,0.56453836,0.06260934,0.021210415,0.4696479
1478,0.45654756,0.38352093,0.061384514,0.0116421105,0.6336489,0.54983145,0.06324543,0.020572018,0.46677777
1479,0.45638716,0.3830786,0.06195545,0.011353096,0.6195696,0.53572524,0.063840225,0.02000414,0.46465114
1480,0.4569582,0.38336286,0.062487446,0.011107881,0.6062138,0.5223169,0.06438807,0.01950881,0.4632878
1481,0.45823756,0.38435656,0.06297552,0.010905485,0.5936539,0.5096831,0.0648835,0.019087298,0.46268746
1482,0.46018216,0.38602233,0.06341507,0.010744747,0.5819441,0.49788144,0.065321445,0.018741222,0.4628299
1483,0.4627302,0.38830358,0.0638019,0.010624724,0.5711185,0.48694935,0.06569739,0.0184717,0.46367592
1484,0.46580252,0.39112553,0.064132385,0.010544609,0.56119585,0.47690803,0.06600733,0.018280486,0.4651681
1485,0.46930453,0.39439693,0.06440361,0.01050399,0.5521776,0.46776015,0.06624815,0.01816932,0.46723217
1486,0.47312725,0.39801085,0.064613506,0.010502861,0.54405093,0.45949304,0.06641754,0.018140372,0.46977836
1487,0.47715077,0.40184808,0.06476095,0.010541725,0.53679144,0.4520811,0.0665143,0.018196065,0.47270378
1488,0.4812469,0.40577912,0.06484593,0.0106218485,0.5303632,0.44548535,0.06653837,0.01833943,0.47589523
1489,0.48528296,0.40966836,0.06486959,0.01074501,0.5247233,0.43965802,0.06649097,0.018574277,0.47923133
1490,0.4891238,0.41337547,0.064834364,0.010913969,0.51982343,0.43454435,0.066374645,0.018904453,0.48258606
1491,0.49263915,0.41676313,0.06474402,0.011131996,0.51561314,0.43008503,0.06619343,0.019334676,0.48583385
1492,0.49570468,0.41969782,0.06460364,0.011403244,0.512042,0.426219,0.06595275,0.019870227,0.48885185
1493,0.49820957,0.42205745,0.064419635,0.011732485,0.5090636,0.4228879,0.06565939,0.020516353,0.49152625
1494,0.5000581,0.42373338,0.06419968,0.012125037,0.50663793,0.42003766,0.06532153,0.021278746,0.4937545
1495,0.50117624,0.424637,0.06395248,0.01258675,0.5047347,0.4176228,0.064948484,0.022163363,0.49545133
1496,0.50151277,0.42470136,0.06368782,0.013123582,0.5033357,0.4156091,0.06455068,0.023175968,0.49655092
1497,0.501044,0.42388624,0.06341607,0.013741677,0.50243515,0.4139746,0.06413921,0.024321325,0.49701074
1498,0.4997741,0.42217922,0.06314815,0.014446747,0.50204295,0.41271275,0.06372574,0.025604485,0.4968138
1499,0.4977368,0.4195974,0.06289512,0.015244316,0.5021823,0.4118313,0.06332221,0.02702879,0.49596918
1500,0.4949939,0.4161872,0.06266787,0.016138826,0.50289226,0.41135517,0.06294032,0.02859678,0.4945123
1501,0.4916331,0.41202217,0.062476896,0.017134022,0.50422245,0.41132176,0.062591456,0.030309252,0.49250397
1502,0.4877662,0.4072024,0.062331863,0.018231943,0.50623405,0.41178244,0.06228616,0.032165445,0.49002793
1503,0.4835241,0.40184933,0.062241398,0.019433375,0.50899565,0.41279927,0.062033936,0.034162465,0.4871874
1504,0.4790512,0.3961012,0.06221277,0.020737221,0.5125794,0.4144414,0.061842944,0.036295023,0.48410138
1505,0.47450253,0.39011043,0.0622517,0.022140402,0.5170566,0.41678104,0.06171977,0.038555756,0.48089993
1506,0.47450253,0.39011043,0.0622517,0.022140402,0.5170566,0.41678104,0.06171977,0.038555756,0.48089993
1507,0.47648743,0.39373913,0.06143611,0.021312186,0.51392573,0.41573998,0.06096421,0.037221536,0.48276925
1508,0.47809905,0.3969467,0.060620923,0.020531423,0.51138496,0.4152231,0.060206994,0.03595489,0.48434028
1509,0.47926244,0.39965707,0.059805404,0.019799985,0.5094048,0.41519824,0.05944701,0.034759548,0.48554832
1510,0.4799193,0.40181154,0.058988653,0.019119129,0.50796354,0.41564152,0.058682967,0.033639025,0.48634377
1511,0.48002794,0.40336886,0.058169745,0.01848934,0.5070454,0.4165369,0.05791357,0.032594945,0.4866934
1512,0.47956607,0.40430775,0.05734774,0.01791057,0.50664586,0.41787943,0.05713758,0.031628866,0.48658264
1513,0.478533,0.40462905,0.05652175,0.017382197,0.5067676,0.41967264,0.056353796,0.030741114,0.48601612
1514,0.47694847,0.40435424,0.055691008,0.016903233,0.50742304,0.4219306,0.05556123,0.029931212,0.48501727
1515,0.47485164,0.40352446,0.054854907,0.016472284,0.5086341,0.42467675,0.05475903,0.02919832,0.4836275
1516,0.47230008,0.40219933,0.054013036,0.016087705,0.5104289,0.42794117,0.053946618,0.028541137,0.4819043
1517,0.469367,0.40045413,0.053165227,0.01574764,0.51284266,0.4317616,0.053123724,0.02795734,0.47991908
1518,0.46613944,0.3983779,0.052311555,0.015449989,0.51591265,0.4361775,0.052290328,0.027444849,0.4777549
1519,0.46271417,0.39606908,0.0514523,0.015192768,0.51967794,0.4412304,0.05144669,0.027000867,0.47550225
1520,0.4591935,0.39363173,0.050588034,0.014973734,0.5241752,0.44695956,0.05059339,0.026622273,0.47325623
1521,0.455683,0.3911727,0.049719542,0.014790739,0.52943885,0.45340136,0.049731266,0.026306182,0.47111285
1522,0.45228687,0.3887974,0.048847795,0.014641678,0.53549486,0.46058464,0.048861396,0.026048813,0.46916565
1523,0.4491049,0.38660657,0.047973923,0.0145244105,0.54236096,0.4685291,0.047985032,0.025846863,0.46750256
1524,0.44622934,0.3846934,0.047099218,0.01443672,0.55004436,0.477244,0.047103677,0.025696695,0.46620315
1525,0.44374207,0.3831404,0.046225067,0.01437662,0.55853873,0.48672524,0.046218906,0.025594596,0.46533573
1526,0.4417122,0.3820173,0.045352917,0.014341991,0.56782293,0.49695382,0.0453324,0.025536733,0.46495575
1527,0.44019467,0.3813795,0.044484247,0.0143309105,0.5778619,0.5078969,0.04444591,0.025519077,0.46510398
1528,0.43922824,0.3812665,0.043620553,0.014341178,0.5886022,0.5195031,0.043561198,0.025537876,0.4658055
1529,0.43883473,0.38170063,0.04276332,0.014370766,0.5999746,0.53170556,0.04268006,0.025588911,0.46706858
1530,0.4390191,0.38268757,0.041913975,0.01441755,0.6118919,0.54441947,0.041804217,0.025668247,0.4688847
1531,0.439768,0.38421476,0.041073903,0.014479317,0.6242492,0.5575423,0.040935375,0.025771506,0.47122824
1532,0.44105116,0.38625303,0.04024439,0.014553712,0.6369259,0.57095623,0.04007513,0.025894506,0.4740573
1533,0.44282198,0.38875672,0.039426684,0.014638572,0.6497857,0.5845278,0.039225087,0.026032794,0.47731408
1534,0.44501734,0.3916642,0.038621906,0.014731234,0.6626764,0.59810764,0.038386665,0.026182096,0.480926
1535,0.4475611,0.3949007,0.03783108,0.01482932,0.67543584,0.6115367,0.03756123,0.026337935,0.4848082
1536,0.45036414,0.39837876,0.03705514,0.014930238,0.6878881,0.6246422,0.03675003,0.026495902,0.48886403
1537,0.45332867,0.40200257,0.036294892,0.015031233,0.699855,0.6372496,0.03595418,0.026651282,0.49298924
1538,0.4563493,0.4056685,0.03555106,0.015129754,0.71115005,0.64917547,0.035174683,0.026799925,0.49707362
1539,0.4593171,0.4092699,0.03482423,0.015222959,0.7215915,0.6602416,0.03441243,0.026937429,0.501005
1540,0.46212435,0.41270104,0.034114886,0.015308408,0.7310009,0.67027295,0.03366814,0.027059818,0.5046724
1541,0.46466592,0.41585907,0.033423398,0.01538345,0.7392107,0.6791051,0.032942455,0.027163118,0.50797063
1542,0.46684608,0.4186502,0.03275004,0.015445816,0.7460686,0.68658894,0.03223585,0.027243774,0.5108034
1543,0.46858007,0.42099175,0.032094963,0.015493375,0.75144345,0.6925959,0.03154867,0.027298857,0.51308703
1544,0.46979862,0.42281622,0.031458247,0.0155241415,0.7552275,0.6970207,0.030881189,0.027325636,0.5147545
1545,0.47045028,0.4240738,0.03083991,0.015536582,0.75734115,0.69978595,0.030233504,0.027321717,0.5157573
1546,0.4705047,0.42473525,0.030239848,0.015529601,0.7577383,0.70084685,0.029605651,0.027285842,0.51606905
1547,0.46995288,0.4247927,0.029657941,0.015502253,0.75640154,0.70018727,0.028997555,0.027216762,0.5156847
1548,0.46880883,0.42426062,0.029094012,0.015454212,0.7533526,0.6978292,0.028409079,0.027114343,0.51462287
1549,0.46710834,0.423175,0.028547825,0.015385503,0.7486439,0.6938249,0.027839975,0.026979046,0.5129247
1550,0.46490756,0.42159176,0.028019147,0.015296636,0.74235755,0.6882562,0.027289988,0.026811358,0.51065105
1551,0.4622805,0.41958436,0.02750772,0.0151884295,0.73460793,0.6812359,0.02675877,0.026613215,0.50788206
1552,0.45931736,0.4172418,0.027013285,0.015062263,0.72553337,0.6729007,0.026245985,0.026386673,0.5047129
1553,0.45611858,0.41466337,0.026535565,0.01491965,0.7152907,0.66340524,0.025751207,0.026134247,0.5012498
1554,0.45279202,0.41195518,0.026074298,0.014762563,0.7040534,0.65292007,0.025274022,0.025859289,0.49760696
1555,0.44944987,0.40922746,0.025629213,0.014593177,0.6920056,0.6416267,0.02481399,0.025564859,0.4939014
1556,0.44620252,0.40658855,0.025200076,0.0144139035,0.6793344,0.62970865,0.024370667,0.025255067,0.49025014
1557,0.44315612,0.40414238,0.024786623,0.014227135,0.66622937,0.6173523,0.02394358,0.024933437,0.48676535
1558,0.44040877,0.4019845,0.024388637,0.0140356235,0.6528728,0.60473627,0.02353227,0.024604239,0.48355132
1559,0.43804744,0.4001996,0.024005888,0.013841946,0.6394415,0.5920335,0.023136275,0.02427175,0.4807016
1560,0.4361455,0.39885858,0.023638178,0.013648748,0.6260988,0.57940364,0.022755133,0.023940055,0.47829652
1561,0.4347613,0.39801735,0.023285327,0.0134586105,0.61299425,0.5669925,0.022388423,0.02361335,0.47640115
1562,0.4339358,0.39771438,0.022947187,0.013274215,0.60026157,0.55493015,0.02203571,0.023295708,0.475064
1563,0.433693,0.39797142,0.022623623,0.013097938,0.5880183,0.54333067,0.02169663,0.022990977,0.47431633
1564,0.4340386,0.3987918,0.02231457,0.012932242,0.576362,0.5322879,0.02137083,0.02270329,0.47417128
1565,0.43495977,0.4001604,0.022019982,0.012779389,0.5653736,0.5218794,0.021058016,0.022436222,0.47462448
1566,0.43642712,0.40204558,0.021739893,0.01264164,0.55511534,0.512164,0.020757973,0.022193378,0.47565377
1567,0.43839392,0.40439838,0.021474393,0.01252115,0.5456334,0.50318456,0.020470534,0.021978255,0.47722045
1568,0.44079828,0.4071547,0.02122365,0.01241995,0.53695554,0.4949658,0.020195652,0.021794094,0.47927016
1569,0.44356433,0.41023642,0.020987928,0.012339976,0.5290964,0.48751906,0.019933375,0.021644013,0.4817344
1570,0.44660515,0.41355437,0.020767571,0.012283209,0.52205604,0.48084113,0.019683827,0.021531112,0.4845328
1571,0.44982383,0.41700917,0.02056304,0.012251603,0.515823,0.4749175,0.019447291,0.02145822,0.48757446
1572,0.4531176,0.42049593,0.020374902,0.012246799,0.5103756,0.46972346,0.019224174,0.021427985,0.490762
1573,0.45638067,0.4239061,0.020203806,0.012270786,0.5056843,0.46522662,0.01901499,0.02144269,0.49399346
1574,0.45950708,0.42713147,0.020050526,0.012325081,0.50171506,0.4613899,0.018820385,0.021504808,0.4971658
1575,0.4623952,0.43006772,0.01991591,0.0124115655,0.49843115,0.4581736,0.018641131,0.021616407,0.50017864
1576,0.4649509,0.4326183,0.019800894,0.012531695,0.4957956,0.4555384,0.018478101,0.021779107,0.5029376
1577,0.4670906,0.43469715,0.019706445,0.012687012,0.49377283,0.45344603,0.01833225,0.021994557,0.5053578
1578,0.46874627,0.43623385,0.019633578,0.012878824,0.49233317,0.45186484,0.018204574,0.022263767,0.5073669
1579,0.46986598,0.43717432,0.01958328,0.013108358,0.49145228,0.45076856,0.018096114,0.022587609,0.508908
1580,0.47041637,0.4374834,0.01955649,0.01337646,0.4911145,0.45014006,0.018007869,0.022966553,0.5099413
1581,0.47038665,0.43714875,0.019554043,0.013683861,0.49131337,0.44997215,0.017940776,0.023400428,0.5104469
1582,0.46978545,0.43617806,0.019576637,0.01403076,0.49204993,0.4502658,0.01789567,0.023888474,0.51042444
1583,0.46864283,0.434601,0.01962476,0.014417058,0.49333575,0.45103335,0.0178732,0.02442919,0.5098928
1584,0.467008,0.4324673,0.019698659,0.014842033,0.4951902,0.45229554,0.017873805,0.025020877,0.5088902
1585,0.4649482,0.42984524,0.019798294,0.01530466,0.4976395,0.45408124,0.017897662,0.02566061,0.50747144
1586,0.46254483,0.4268186,0.019923279,0.015802937,0.50071406,0.45642415,0.017944625,0.026345288,0.5057064
1587,0.4598906,0.4234833,0.020072868,0.01633441,0.50444806,0.4593638,0.018014228,0.027070055,0.50367606
1588,0.45708644,0.4199446,0.020245912,0.016895905,0.5088742,0.4629383,0.018105598,0.027830254,0.50147
1589,0.45423773,0.41631347,0.020440858,0.017483415,0.5140234,0.46718636,0.018217519,0.028619535,0.49918327
1590,0.45144817,0.41270027,0.020655727,0.01809218,0.5199218,0.47214237,0.018348318,0.02943108,0.49691102
1591,0.44882,0.4092152,0.020888152,0.018716626,0.52658707,0.4778339,0.018495997,0.030257141,0.49474713
1592,0.4464464,0.40596065,0.021135353,0.019350383,0.5340281,0.48428082,0.018658126,0.031089189,0.49277964
1593,0.44441196,0.4030314,0.021394191,0.019986356,0.54224074,0.49149117,0.018831976,0.03191758,0.49108863
1594,0.44278818,0.4005103,0.021661205,0.020616667,0.551208,0.49946117,0.019014485,0.032732375,0.4897434
1595,0.44163218,0.3984668,0.02193265,0.021232724,0.5608971,0.5081723,0.01920232,0.033522535,0.48880032
1596,0.44098422,0.3969542,0.022204563,0.021825464,0.5712603,0.51759195,0.019391986,0.03427632,0.48830152
1597,0.44086793,0.3960099,0.022472851,0.022385178,0.58223164,0.52766985,0.01957983,0.034981973,0.48827365
1598,0.44128904,0.39565387,0.022733329,0.022901833,0.59373033,0.53834105,0.019762158,0.035627116,0.48872706
1599,0.44223496,0.39588794,0.022981875,0.023365127,0.60565734,0.54952294,0.019935362,0.03619901,0.4896556
1600,0.4436754,0.3966962,0.023214474,0.02376473,0.61789644,0.56111544,0.020095937,0.03668507,0.49103668
1601,0.44556376,0.39804602,0.02342737,0.024090372,0.6303177,0.57300407,0.020240663,0.037072975,0.4928318
1602,0.4478378,0.3998882,0.023617217,0.024332397,0.64277685,0.58505934,0.020366736,0.03735077,0.49498758
1603,0.4504212,0.4021584,0.023781162,0.02448165,0.6551177,0.59713805,0.02047185,0.037507772,0.49743712
1604,0.45322686,0.40477982,0.02391701,0.02453002,0.6671745,0.6090865,0.020554375,0.03753366,0.5001017
1605,0.4561587,0.40766454,0.024023337,0.024470828,0.67877585,0.62074196,0.020613423,0.037420433,0.5028934
1606,0.45911524,0.41071677,0.02409968,0.024298776,0.6897476,0.631937,0.020649035,0.03716155,0.50571764
1607,0.4619936,0.41383633,0.024146568,0.02401072,0.6999175,0.64250237,0.020662267,0.036752865,0.5084763
1608,0.46469262,0.41692132,0.024165655,0.023605641,0.70912087,0.652273,0.020655176,0.036192704,0.51107144
1609,0.4671174,0.41987267,0.024159718,0.02308501,0.71720177,0.66108847,0.020630939,0.035482336,0.5134085
1610,0.46918297,0.42259756,0.024132695,0.022452712,0.724023,0.66880333,0.020593809,0.034625847,0.5154005
1611,0.47081807,0.425013,0.024089608,0.021715472,0.7294665,0.6752869,0.020549024,0.033630636,0.5169715
1612,0.4719692,0.4270502,0.024036448,0.020882541,0.7334396,0.68043023,0.020502698,0.032506693,0.5180597
1613,0.47260118,0.42865586,0.023979997,0.019965317,0.73587763,0.68414867,0.020461638,0.03126733,0.5186203
1614,0.47270113,0.42979583,0.023927627,0.018977668,0.7367454,0.6863842,0.020433113,0.02992811,0.51862806
1615,0.4722775,0.4304555,0.023887007,0.01793497,0.7360401,0.6871086,0.020424591,0.028506959,0.5180776
1616,0.47136024,0.43064052,0.023865808,0.016853891,0.7337905,0.68632376,0.020443382,0.027023388,0.51698476
1617,0.4700001,0.43037695,0.023871379,0.01575175,0.7300558,0.68406165,0.020496393,0.025497817,0.51538557
1618,0.46826535,0.4297089,0.023910418,0.014646058,0.72492385,0.68038285,0.020589728,0.023951283,0.51333475
1619,0.46623874,0.42869624,0.023988672,0.013553814,0.7185057,0.6753728,0.020728465,0.022404455,0.5109034
1620,0.4640143,0.4274126,0.024110666,0.012491012,0.71093535,0.6691416,0.020916339,0.020877393,0.50817645
1621,0.4616927,0.42594114,0.024279451,0.011472108,0.70236146,0.66181725,0.021155518,0.019388683,0.50524855
1622,0.4593764,0.4243703,0.024496451,0.010509676,0.69294375,0.65354234,0.021446496,0.017954903,0.5022208
1623,0.45716622,0.4227909,0.024761334,0.009613947,0.68284786,0.644469,0.021787923,0.016590903,0.4991964
1624,0.45515653,0.42129168,0.025071984,0.00879287,0.67224056,0.6347553,0.022176644,0.015308636,0.4962775
1625,0.45343208,0.4199558,0.025424542,0.008051745,0.6612865,0.6245611,0.022607684,0.014117732,0.49356115
1626,0.45206448,0.41885766,0.02581342,0.007393399,0.65014076,0.61404115,0.023074368,0.013025199,0.49113613
1627,0.45111024,0.4180604,0.026231555,0.0068182866,0.6389497,0.6033456,0.023568448,0.012035639,0.4890802
1628,0.45060828,0.41761312,0.026670463,0.006324711,0.6278463,0.59261465,0.02408036,0.011151304,0.48745805
1629,0.4505789,0.41754922,0.027120607,0.0059090443,0.6169482,0.58197623,0.024599394,0.010372571,0.48631924
1630,0.45102355,0.41788563,0.02757163,0.005566291,0.60635775,0.57154554,0.025114076,0.009698154,0.4856968
1631,0.4519246,0.41862163,0.028012676,0.005290292,0.5961603,0.5614222,0.02561246,0.009125579,0.48560697
1632,0.4532463,0.41973925,0.028432762,0.005074306,0.5864251,0.5516911,0.026082478,0.008651565,0.48604828
1633,0.4549357,0.42120308,0.028821144,0.0049114837,0.57720464,0.5424196,0.026512366,0.008272666,0.48700225
1634,0.45692456,0.42296147,0.02916772,0.0047953785,0.5685376,0.5336609,0.026891015,0.007985706,0.4884338
1635,0.45913237,0.42494845,0.029463472,0.0047204504,0.5604481,0.52545154,0.027208496,0.007788068,0.49029255
1636,0.46146873,0.42708522,0.02970084,0.0046826717,0.5529496,0.5178146,0.027456393,0.007678633,0.49251458
1637,0.46383664,0.42928267,0.029874146,0.0046798363,0.5460462,0.51076025,0.027628284,0.007657632,0.49502432
1638,0.46613666,0.4314446,0.02997995,0.004712144,0.5397342,0.5042865,0.027720045,0.0077276328,0.4977375
1639,0.46827114,0.4334713,0.030017393,0.0047824318,0.5340063,0.49838266,0.02773024,0.007893364,0.50056386
1640,0.4701474,0.43526253,0.029988356,0.0048965076,0.52885324,0.49303055,0.02766037,0.008162295,0.5034108
1641,0.47168335,0.43672243,0.029897718,0.005063217,0.5242667,0.48820716,0.027514981,0.008544566,0.5061864
1642,0.47281045,0.4377626,0.029753316,0.005294526,0.5202423,0.48388767,0.027301783,0.009052797,0.5088036
1643,0.4734776,0.43830657,0.029565848,0.0056051877,0.5167802,0.4800465,0.027031504,0.009702222,0.51118326
1644,0.4736535,0.4382922,0.029348725,0.0060125478,0.51388884,0.47666124,0.026717698,0.010509904,0.51325727
1645,0.47332925,0.43767557,0.02911761,0.0065360647,0.511584,0.473713,0.026376355,0.0114946505,0.5149719
1646,0.47251886,0.43643242,0.028890032,0.007196403,0.509891,0.47118956,0.026025554,0.012675879,0.5162891
1647,0.47125933,0.43455967,0.028684713,0.00801494,0.508843,0.4690853,0.025684612,0.014073068,0.5171886
1648,0.46960965,0.43207616,0.028520908,0.00901259,0.5084805,0.46740207,0.025373647,0.015704788,0.5176681
1649,0.4676476,0.42902106,0.028417638,0.010208895,0.5088501,0.46614978,0.025112623,0.017587699,0.5177431
1650,0.46546784,0.42545396,0.028392913,0.011620959,0.51000065,0.46534482,0.024920668,0.019735165,0.5174455
1651,0.46317604,0.42145076,0.02846291,0.0132623585,0.51198137,0.46500948,0.024815196,0.022156658,0.5168223
1652,0.46088547,0.41710225,0.028641205,0.015142027,0.514838,0.4651704,0.024811165,0.02485639,0.51593244
1653,0.45871094,0.41250953,0.028938096,0.01726332,0.5186091,0.4658562,0.024920365,0.027832545,0.5148443
1654,0.45676407,0.40778106,0.029359944,0.019623082,0.5233219,0.46709517,0.025150765,0.031076001,0.5136319
1655,0.45514742,0.40302786,0.029908638,0.022210915,0.5289897,0.46891367,0.025505992,0.034569986,0.51237166
1656,0.45394984,0.39836022,0.030581212,0.025008416,0.53560764,0.47133365,0.0259849,0.03828909,0.51113874
1657,0.45324168,0.39388335,0.03136951,0.02798883,0.54314965,0.4743694,0.02658131,0.04219894,0.5100036
1658,0.45307127,0.38969457,0.03226009,0.0311166,0.5515652,0.4780252,0.027283829,0.04625613,0.50902903
1659,0.45346105,0.3858794,0.03323421,0.03434745,0.5607783,0.4822949,0.0280759,0.050407544,0.50826716
1660,0.4544066,0.38250983,0.034268014,0.03762875,0.5706867,0.48715943,0.028935978,0.054591283,0.5077571
1661,0.45587415,0.3796414,0.035332955,0.040899776,0.58115864,0.49258387,0.02983789,0.05873684,0.50752336
1662,0.45780137,0.37731224,0.036396403,0.04409271,0.5920358,0.49851823,0.030751498,0.06276602,0.50757396
1663,0.4600982,0.37554133,0.037422456,0.04713442,0.6031363,0.5048978,0.031643488,0.06659505,0.5079004
1664,0.4600982,0.37554133,0.037422456,0.04713442,0.6031363,0.5048978,0.031643488,0.06659505,0.5079004
1665,0.45956206,0.37581968,0.037246034,0.046496347,0.59273267,0.49537042,0.031522796,0.06583948,0.50866205
1666,0.4592303,0.37677264,0.036942217,0.04551544,0.5823761,0.48641497,0.03129525,0.064665906,0.5097962
1667,0.45915842,0.37840292,0.03652931,0.04422621,0.572203,0.4781112,0.030978119,0.06311364,0.5113117
1668,0.45938966,0.38069212,0.036028612,0.042668898,0.56234246,0.47052222,0.030591516,0.061228774,0.5132003
1669,0.45995167,0.38360068,0.03546338,0.040887598,0.55291027,0.4636917,0.03015745,0.059061114,0.5154359
1670,0.46085495,0.38706788,0.034857996,0.03892909,0.5440105,0.45764768,0.029698825,0.056663994,0.51797485
1671,0.46209073,0.39101323,0.03423685,0.03684065,0.53572917,0.4523991,0.029238548,0.054091506,0.5207569
1672,0.46363136,0.3953387,0.033623528,0.034669124,0.52813566,0.44793937,0.028798603,0.051397692,0.52370685
1673,0.4654295,0.39993036,0.03304003,0.03245911,0.5212833,0.4442495,0.02839933,0.04863449,0.5267366
1674,0.46742117,0.40466267,0.03250604,0.03025246,0.51520646,0.44129667,0.028058657,0.045851126,0.5297487
1675,0.46952668,0.40940148,0.03203834,0.028086865,0.5099257,0.43904114,0.02779162,0.043092992,0.5326387
1676,0.47165465,0.41400853,0.03165037,0.02599575,0.50544685,0.43743625,0.027609782,0.040400825,0.5353
1677,0.47370565,0.4183468,0.031351894,0.024006968,0.5017649,0.4364335,0.027521063,0.037810326,0.53762776
1678,0.4755772,0.42228484,0.031148866,0.022143517,0.4988654,0.43598425,0.027529486,0.035351653,0.539523
1679,0.4771689,0.42570287,0.031043325,0.02042269,0.49672955,0.43604448,0.027635144,0.033049908,0.54089874
1680,0.47838652,0.4284963,0.03103361,0.018856619,0.4953358,0.4365772,0.02783443,0.030924167,0.5416824
1681,0.47914886,0.43058175,0.03111455,0.01745257,0.49466407,0.4375554,0.028120216,0.028988464,0.541821
1682,0.47939163,0.4319005,0.03127794,0.016213184,0.49469742,0.43896258,0.028482378,0.027252465,0.54128414
1683,0.4790716,0.43242115,0.031512994,0.015137431,0.4954273,0.44079804,0.028908273,0.025720973,0.5400663
1684,0.4781708,0.4321425,0.03180707,0.014221236,0.49685195,0.44307292,0.029383475,0.02439556,0.5381886
1685,0.4766971,0.43109265,0.032146282,0.013458172,0.49898046,0.44581288,0.029892424,0.023275157,0.53569853
1686,0.47468653,0.42932987,0.032516256,0.012840434,0.5018311,0.4490556,0.030419279,0.022356208,0.5326686
1687,0.47220156,0.42693925,0.032902844,0.012359456,0.50543225,0.45284984,0.030948564,0.021633893,0.529195
1688,0.4693298,0.42403013,0.033292755,0.012006922,0.5098187,0.4572502,0.0314659,0.021102548,0.5253927
1689,0.46618015,0.42073098,0.03367414,0.011775017,0.515032,0.46231696,0.03195862,0.020756442,0.52139187
1690,0.4628786,0.41718453,0.03403701,0.011657091,0.52111435,0.46810827,0.03241618,0.02058986,0.5173323
1691,0.45956293,0.41354162,0.03437359,0.011647731,0.52810746,0.47467935,0.03283055,0.020597564,0.5133581
1692,0.45637584,0.4099546,0.034678355,0.011742891,0.5360467,0.482076,0.03319626,0.02077444,0.5096114
1693,0.45346007,0.4065722,0.034948096,0.011939799,0.54495674,0.4903303,0.033510484,0.021115934,0.506227
1694,0.45095116,0.4035328,0.035181757,0.012236594,0.5548492,0.49945912,0.033772822,0.021617312,0.503327
1695,0.44897112,0.40095934,0.035380073,0.012631714,0.56571734,0.509459,0.033985,0.022273313,0.501016
1696,0.44762373,0.39895496,0.035545252,0.013123501,0.57753086,0.52030283,0.03415049,0.023077564,0.49937716
1697,0.4469888,0.39759886,0.03568048,0.013709447,0.5902352,0.5319389,0.03427401,0.024022305,0.498469
1698,0.44711846,0.3969435,0.035789445,0.014385522,0.603746,0.544288,0.034361072,0.025096972,0.4983223
1699,0.44803336,0.39701217,0.03587582,0.015145365,0.61794823,0.5572426,0.034417365,0.026288288,0.49893934
1700,0.4497207,0.397798,0.035942834,0.015979879,0.6326952,0.5706673,0.034448333,0.027579574,0.50029206
1701,0.4521323,0.39926308,0.035992824,0.016876392,0.64780533,0.58439684,0.034458734,0.028949741,0.502323
1702,0.45518556,0.40133986,0.03602694,0.017818782,0.6630657,0.59823954,0.034452263,0.0303739,0.5049454
1703,0.45876378,0.403932,0.03604492,0.018786844,0.6782322,0.61197835,0.034431312,0.031822518,0.5080456
1704,0.4627203,0.4069183,0.036045026,0.019756991,0.6930347,0.6253757,0.03439686,0.033262152,0.51148653
1705,0.46688294,0.41015667,0.03602409,0.020702168,0.70718265,0.638178,0.034348425,0.0346562,0.5151115
1706,0.4710605,0.41348943,0.03597782,0.021593276,0.720372,0.650122,0.034284364,0.03596566,0.51875097
1707,0.47505274,0.41675162,0.03590108,0.022400053,0.73229736,0.66094476,0.03420203,0.03715057,0.5222293
1708,0.47865957,0.41977853,0.035788517,0.023092534,0.7426638,0.67039317,0.034098342,0.038172282,0.5253729
1709,0.48169273,0.42241463,0.03563511,0.023642974,0.751196,0.6782314,0.03397021,0.038994398,0.5280194
1710,0.48398787,0.42452353,0.03543683,0.024027487,0.7576578,0.6842568,0.033815175,0.039585873,0.53002715
1711,0.48541564,0.4259967,0.035191268,0.024227671,0.7618623,0.6883077,0.033631895,0.039922636,0.5312836
1712,0.48589107,0.42676058,0.03489813,0.024232363,0.7636823,0.6902727,0.033420645,0.039988976,0.5317129
1713,0.48538005,0.42678222,0.03455956,0.024038294,0.7630589,0.6900958,0.03318355,0.039779548,0.5312809
1714,0.4839031,0.42607212,0.034180194,0.02365078,0.76000565,0.6877822,0.032924652,0.039298788,0.5299984
1715,0.48153442,0.42468387,0.033766996,0.023083568,0.75461036,0.6833985,0.032649778,0.038562145,0.5279212
1716,0.4783975,0.42271098,0.033328835,0.022357665,0.7470285,0.67706823,0.032366112,0.0375942,0.5251463
1717,0.4746575,0.42028108,0.032875825,0.0215006,0.73747563,0.66896635,0.032081638,0.036427643,0.52180666
1718,0.4705091,0.4175467,0.03241849,0.020543927,0.7262156,0.65930986,0.031804383,0.035101328,0.51806265
1719,0.46616557,0.4146769,0.031967,0.01952168,0.71354675,0.64834744,0.0315417,0.03365759,0.51409304
1720,0.46184397,0.41184545,0.031530283,0.018468216,0.69978756,0.63634694,0.03129958,0.03214103,0.51008433
1721,0.45775366,0.40922195,0.031115351,0.017416354,0.6852617,0.62358487,0.031081958,0.030594882,0.506221
1722,0.45408377,0.40696126,0.030726874,0.016395621,0.67028475,0.6103338,0.030890396,0.029060569,0.50267637
1723,0.4509953,0.40519705,0.030366687,0.01543155,0.6551527,0.59685355,0.030723738,0.027575351,0.4996048
1724,0.44861296,0.4040346,0.030033896,0.014544445,0.6401342,0.5833841,0.030578168,0.026171947,0.49713525
1725,0.44702142,0.403547,0.029724937,0.013749503,0.62546474,0.5701395,0.03044736,0.024877854,0.49536666
1726,0.44626313,0.40377226,0.029433869,0.013057001,0.6113418,0.55730337,0.030322833,0.02371555,0.4943657
1727,0.44633782,0.4047123,0.029153025,0.0124725,0.597926,0.54502875,0.030194545,0.022702746,0.49416456
1728,0.4472048,0.40633315,0.028873565,0.011998094,0.5853372,0.53343254,0.030051526,0.021853132,0.49476117
1729,0.44878626,0.4085668,0.02858627,0.0116332,0.573663,0.5226028,0.029882653,0.021177541,0.4961203
1730,0.45097163,0.41131344,0.028282385,0.011375826,0.56295675,0.5125944,0.029677527,0.020684814,0.4981758
1731,0.45362496,0.4144466,0.027954444,0.011223905,0.553244,0.5034337,0.029427303,0.020382997,0.50083375
1732,0.45659027,0.41781658,0.0275972,0.011176486,0.54452896,0.495123,0.029125595,0.020280344,0.5039762
1733,0.45970163,0.4212582,0.027208338,0.011235086,0.53679675,0.4876403,0.028769327,0.020387096,0.50746703
1734,0.46279055,0.4245967,0.026789136,0.0114047285,0.5300226,0.48094788,0.02835928,0.020715473,0.51115775
1735,0.46569586,0.427656,0.026345098,0.01169476,0.5241759,0.4749943,0.02790077,0.021280808,0.5148936
1736,0.46827173,0.43026632,0.025886081,0.012119316,0.51922655,0.46972078,0.02740384,0.02210194,0.51852167
1737,0.47039714,0.4322731,0.02542639,0.01269767,0.5151509,0.4650667,0.026883297,0.023200886,0.52189684
1738,0.47198245,0.43354446,0.024984445,0.013453551,0.51193446,0.46097335,0.026358416,0.024602707,0.52488995
1739,0.47297463,0.43397784,0.024582172,0.014414605,0.5095759,0.4573896,0.025852269,0.026334025,0.5273935
1740,0.47336087,0.43350592,0.024244055,0.015610902,0.5080891,0.45427614,0.025390852,0.028422108,0.52932656
1741,0.47316822,0.43209895,0.023995947,0.017073339,0.5075027,0.451608,0.025001736,0.030892925,0.53063786
1742,0.47246316,0.4297685,0.023863623,0.018831056,0.507856,0.44937494,0.024712725,0.03376836,0.53130895
1743,0.471345,0.42656437,0.023871198,0.020909432,0.5091987,0.4475839,0.024550162,0.03706463,0.5313524
1744,0.46994063,0.42257386,0.024039516,0.023327267,0.5115836,0.44625723,0.024537316,0.040789053,0.5308107
1745,0.46839413,0.41791564,0.024384499,0.026093982,0.51505965,0.44542906,0.02469272,0.0449379,0.529752
1746,0.46685734,0.41273418,0.024915652,0.029207496,0.5196648,0.44514284,0.025028601,0.04949335,0.5282656
1747,0.46547908,0.40719262,0.025634833,0.03265164,0.52542186,0.44544932,0.025549693,0.05442287,0.52645504
1748,0.46439382,0.40146416,0.026535142,0.036394507,0.5323251,0.44639754,0.026252097,0.059675433,0.52443177
1749,0.46371204,0.3957245,0.027600281,0.040387258,0.5403397,0.4480348,0.027122593,0.06518234,0.52230835
1750,0.46351197,0.3901445,0.028804265,0.044563208,0.5493917,0.450398,0.028138403,0.0708553,0.52019167
1751,0.46383163,0.3848817,0.030111589,0.048838347,0.5593668,0.45351163,0.029267292,0.07658791,0.518177
1752,0.46466577,0.38007605,0.03147784,0.05311188,0.5701065,0.45738286,0.030468173,0.082255505,0.5163425
1753,0.4659633,0.37584358,0.032850936,0.0572688,0.58141017,0.46199834,0.031692367,0.087719485,0.51474637
1754,0.4676287,0.37227282,0.03417306,0.0611828,0.5930364,0.4673224,0.032885376,0.09282861,0.5134222
1755,0.4695269,0.3694226,0.035383064,0.06472118,0.60471016,0.47329497,0.03398933,0.09742586,0.5123792
1756,0.4714914,0.3673215,0.036419693,0.067750216,0.6161338,0.47983366,0.03494604,0.10135411,0.5116018
1757,0.4733364,0.36596853,0.037225213,0.070142664,0.6269973,0.48683327,0.035700537,0.10446348,0.5110515
1758,0.47486937,0.3653353,0.037749507,0.07178459,0.6369948,0.4941696,0.03620502,0.10662019,0.5106706
1759,0.4759097,0.3653713,0.03795408,0.07258433,0.645843,0.50170565,0.0364228,0.107714616,0.51038736
1760,0.47630316,0.36600813,0.037815936,0.07247909,0.65329915,0.5092966,0.036331955,0.10767063,0.51012176
1761,0.47593898,0.36716694,0.03733041,0.071441606,0.6591758,0.5167966,0.03592814,0.10645111,0.50979286
1762,0.47476092,0.36876383,0.03651304,0.06948406,0.66335815,0.5240677,0.035226356,0.104064085,0.5093255
1763,0.4727773,0.37071854,0.03539975,0.06665904,0.6658079,0.5309844,0.034261134,0.100562416,0.5086566
1764,0.470061,0.3729571,0.03404546,0.06305843,0.6665725,0.53744256,0.0330852,0.09604471,0.5077401
1765,0.470061,0.3729571,0.03404546,0.06305843,0.6665725,0.53744256,0.0330852,0.09604471,0.5077401
1766,0.47126964,0.37446892,0.034041114,0.0627596,0.6751388,0.5463982,0.033058573,0.09568196,0.508463
1767,0.47174045,0.37634376,0.033761837,0.06163488,0.6819309,0.5548798,0.032790948,0.09426016,0.50903696
1768,0.47139496,0.37846303,0.03322546,0.059706457,0.6868156,0.5627138,0.03230187,0.091799974,0.5093543
1769,0.47022364,0.38072205,0.03246795,0.05703362,0.68974614,0.5697538,0.031628203,0.0883641,0.509329
1770,0.4682875,0.3830346,0.031541593,0.053711336,0.6907645,0.57588595,0.030822271,0.08405624,0.5089023
1771,0.46571314,0.3853382,0.0305117,0.04986326,0.68999606,0.58103323,0.029948546,0.07901428,0.5080462
1772,0.46268108,0.38759443,0.029452067,0.0456346,0.6876385,0.5851581,0.02907925,0.07340117,0.5067629
1773,0.45940885,0.3897869,0.028439822,0.04118214,0.6839435,0.5882581,0.028289221,0.0673962,0.5050829
1774,0.45613426,0.3919193,0.027550193,0.03666477,0.6791994,0.5903654,0.02765081,0.061183132,0.5030604
1775,0.45309395,0.39400867,0.026851512,0.03223378,0.6737072,0.59153765,0.027229048,0.05494045,0.5007671
1776,0.45050788,0.39608145,0.026401097,0.028025333,0.6677653,0.5918548,0.027077598,0.048832912,0.49828643
1777,0.44856226,0.3981662,0.02624207,0.024153989,0.6616488,0.59140956,0.027235713,0.04300358,0.49570596
1778,0.4473991,0.40028936,0.026401313,0.020708432,0.65560097,0.59030384,0.027726231,0.0375709,0.4931127
1779,0.44710797,0.40246996,0.02688837,0.017749636,0.6498176,0.58863914,0.028554505,0.032623943,0.49058738
1780,0.4477219,0.40471664,0.027695347,0.015309907,0.64444846,0.58651716,0.029708365,0.02822292,0.48820078
1781,0.4492164,0.40702477,0.028797593,0.013394026,0.63959,0.5840313,0.031158753,0.024400026,0.48601168
1782,0.45151204,0.40937543,0.030155063,0.011981535,0.6352898,0.58126795,0.03286109,0.021160716,0.48406425
1783,0.45447886,0.4117349,0.031714246,0.011029735,0.63154674,0.57830215,0.034757186,0.01848742,0.48238814
1784,0.4579433,0.41405493,0.033410687,0.010477668,0.628319,0.57519835,0.036777753,0.016342934,0.48099792
1785,0.46169767,0.41627496,0.035172,0.010250721,0.6255322,0.5720114,0.038845394,0.014675373,0.47989467
1786,0.46551213,0.41832477,0.036921393,0.0102659855,0.6230852,0.5687843,0.04087824,0.013422692,0.47906712
1787,0.46914613,0.42012677,0.038581565,0.010437783,0.62086374,0.5655514,0.04279386,0.012518475,0.4784937
1788,0.47236457,0.42160192,0.040078934,0.010683708,0.6187505,0.5623394,0.04451359,0.01189752,0.47814563
1789,0.47495058,0.4226722,0.0413479,0.010930469,0.6166355,0.5591676,0.04596693,0.011500933,0.47798935
1790,0.4767213,0.4232672,0.042334843,0.011119241,0.61442775,0.55605036,0.047095608,0.011281786,0.4779903
1791,0.47753927,0.42332715,0.043001756,0.011210343,0.6120662,0.55299973,0.04785755,0.011208972,0.47811586
1792,0.4773241,0.42280847,0.04332892,0.011186732,0.6095235,0.55002344,0.048229523,0.011270537,0.47833806
1793,0.47605804,0.4216856,0.043316588,0.011055848,0.606816,0.5471314,0.048209,0.011475591,0.47863623
1794,0.4737894,0.41995448,0.042985287,0.010849612,0.6039999,0.54433155,0.047814645,0.01185371,0.47899845
1795,0.4706293,0.41763154,0.04237493,0.010622837,0.60117215,0.54163307,0.04708543,0.012453692,0.47942218
1796,0.46674654,0.41475448,0.04154243,0.010449627,0.59846354,0.53904474,0.046078317,0.0133404685,0.479914
1797,0.46235585,0.411379,0.04055831,0.010418544,0.5960282,0.53657395,0.04486483,0.014589409,0.48048824
1798,0.45770478,0.40757585,0.03950246,0.010626463,0.594036,0.5342275,0.043526847,0.016281668,0.48116517
1799,0.45305842,0.4034269,0.03845944,0.011172082,0.59265643,0.5320076,0.04215176,0.018497137,0.48196796
1800,0.44868225,0.39901987,0.037513554,0.012148835,0.59204787,0.5299119,0.040827487,0.02130851,0.48291978
1801,0.4448272,0.39444426,0.036744136,0.013638802,0.592345,0.52793276,0.03963769,0.024774535,0.48404086
1802,0.44171426,0.38978657,0.03622133,0.015706364,0.593646,0.52605337,0.038657483,0.028935146,0.48534524
1803,0.43952265,0.3851268,0.036002453,0.018393401,0.59600544,0.52424955,0.037949648,0.033806246,0.48683795
1804,0.43837917,0.38053516,0.036129046,0.021714956,0.599426,0.5224891,0.037561785,0.03937512,0.48851353
1805,0.43835098,0.3760704,0.036624566,0.025655987,0.6038518,0.5207299,0.03752384,0.04559802,0.49035415
1806,0.43944103,0.37177864,0.037492946,0.03016944,0.60916793,0.518923,0.037846755,0.052398194,0.4923289
1807,0.4415865,0.36769348,0.038717803,0.035175193,0.61519825,0.5170124,0.038521636,0.059664182,0.49439418
1808,0.44465956,0.36383697,0.040262397,0.040560186,0.6217102,0.5149395,0.039519668,0.06725102,0.4964948
1809,0.44847283,0.36022145,0.042070538,0.046180837,0.62841827,0.51264316,0.040793102,0.074981995,0.49856594
1810,0.45278803,0.3568526,0.044068586,0.05186687,0.63499606,0.51006556,0.042277027,0.08265345,0.50053686
1811,0.45732844,0.35373256,0.046168555,0.05742732,0.6410888,0.5071556,0.04389246,0.09004075,0.50233465
1812,0.46179622,0.3508642,0.048272558,0.06265949,0.6463334,0.50387406,0.045550454,0.096908845,0.5038898
1813,0.46589327,0.34825525,0.05027834,0.067359686,0.6503783,0.50019765,0.04715749,0.10302317,0.5051417
1814,0.46934247,0.34592146,0.052085865,0.07133512,0.6529091,0.49612397,0.048621606,0.10816353,0.5060439
1815,0.4719117,0.34389016,0.05360418,0.07441736,0.6536705,0.4916737,0.049858972,0.1121378,0.5065697
1816,0.47343266,0.34220076,0.054758076,0.07647385,0.6524882,0.48689213,0.050800156,0.11479585,0.5067147
1817,0.47381684,0.34090456,0.0554937,0.077418566,0.6492844,0.48184967,0.051395502,0.11603929,0.50649863
1818,0.473063,0.3400621,0.0557826,0.07721828,0.6440879,0.47663805,0.05161882,0.11583105,0.50596434
1819,0.47125614,0.3397385,0.055623237,0.07589443,0.6370293,0.4713652,0.051468894,0.11419514,0.5051739
1820,0.46855918,0.33999747,0.055040356,0.073521346,0.62833494,0.46615067,0.050968822,0.111215495,0.5042032
1821,0.465195,0.34089428,0.054081853,0.070218846,0.61830854,0.4611167,0.050163016,0.10702887,0.50313455
1822,0.46142617,0.34246927,0.052814044,0.06614286,0.6073087,0.45638296,0.04911271,0.10181301,0.50204945
1823,0.45753047,0.34474233,0.051315516,0.06147263,0.5957228,0.4520583,0.047890134,0.09577438,0.5010208
1824,0.45377773,0.347708,0.049670845,0.056398906,0.58394235,0.44823626,0.04657251,0.08913358,0.5001066
1825,0.45040914,0.35133314,0.04796442,0.051111583,0.5723407,0.4449915,0.04523625,0.08211294,0.49934563
1826,0.4476209,0.3555561,0.046275176,0.045789637,0.56125516,0.4423784,0.043951947,0.07492479,0.4987548
1827,0.44555444,0.36028835,0.044672336,0.04059376,0.5509738,0.44043028,0.042780377,0.06776314,0.49832824
1828,0.44428968,0.365417,0.04321251,0.035660185,0.5417282,0.4391612,0.041769724,0.06079725,0.49803868
1829,0.44384396,0.37080854,0.041937746,0.03109767,0.53369015,0.43856856,0.040953845,0.054167747,0.49784008
1830,0.44417578,0.37631467,0.04087485,0.026986284,0.5269719,0.4386351,0.04035151,0.04798528,0.49767163
1831,0.4451906,0.38177767,0.04003539,0.02337755,0.5216306,0.43933392,0.039966624,0.042330068,0.49746293
1832,0.44674954,0.3870372,0.039416585,0.020295775,0.5176758,0.44063306,0.039788987,0.03725376,0.4971391
1833,0.4486804,0.39193726,0.039002653,0.017740488,0.5150747,0.44249755,0.039795797,0.032781344,0.49662796
1834,0.45079052,0.39633423,0.03876678,0.015689516,0.5137627,0.44489503,0.0399536,0.02891411,0.4958654
1835,0.45287994,0.40010348,0.038673524,0.014102932,0.513653,0.44779867,0.04022073,0.025633568,0.49480167
1836,0.4547551,0.4031466,0.038681507,0.012926987,0.51464564,0.45119014,0.040550094,0.022905415,0.49340716
1837,0.45624238,0.4053971,0.038746383,0.012098895,0.5166375,0.4550616,0.040892273,0.020683598,0.4916767
1838,0.45720017,0.4068249,0.038823932,0.011551342,0.5195317,0.45941794,0.041198615,0.018915152,0.48963207
1839,0.4575287,0.40743834,0.03887305,0.011217323,0.52324384,0.46427485,0.041424416,0.017544584,0.48732373
1840,0.4571774,0.40728468,0.038858443,0.011034273,0.5277081,0.4696587,0.041531667,0.016517758,0.4848292
1841,0.45614836,0.40644765,0.03875292,0.010947795,0.53287965,0.47560245,0.041491378,0.015785811,0.4822506
1842,0.45449564,0.40504208,0.03853906,0.010914517,0.53873587,0.4821427,0.04128534,0.015307845,0.47970924
1843,0.4523219,0.40320778,0.038210005,0.010904105,0.5452735,0.48931402,0.04090691,0.015052537,0.47733855
1844,0.4497694,0.40110007,0.037769716,0.010899622,0.5525049,0.4971443,0.0403612,0.014999369,0.47527677
1845,0.44701147,0.39888155,0.037232205,0.010897707,0.56044906,0.5056466,0.0396643,0.015138222,0.4736582
1846,0.44423825,0.39671126,0.036620215,0.010906764,0.5691288,0.5148186,0.038841892,0.015468294,0.47260487
1847,0.44164437,0.39473593,0.035963394,0.010945064,0.57855606,0.5246327,0.037927225,0.015996143,0.47221878
1848,0.4394159,0.39308205,0.035295986,0.011037867,0.5887268,0.53503466,0.036958773,0.0167334,0.472575
1849,0.4377168,0.39184803,0.034654442,0.011214339,0.5996142,0.545943,0.03597776,0.0176934,0.47371688
1850,0.4366797,0.3911005,0.034075018,0.011504179,0.6111572,0.5572429,0.03502557,0.01888874,0.47565186
1851,0.43639565,0.39086968,0.033591412,0.011934557,0.6232589,0.5687893,0.034141365,0.02032821,0.4783498
1852,0.43690848,0.39114878,0.033232678,0.012527005,0.63577986,0.58040655,0.03335991,0.022013435,0.48174232
1853,0.43821064,0.39189398,0.03302149,0.013295184,0.6485386,0.59189147,0.03270974,0.02393741,0.4857241
1854,0.44024277,0.39302763,0.0329726,0.014242537,0.66130924,0.6030156,0.032211676,0.026081987,0.49015614
1855,0.4428935,0.3944406,0.03309189,0.015361022,0.6738262,0.6135316,0.031877726,0.028416893,0.4948695
1856,0.44600683,0.39600056,0.033375748,0.016630528,0.68579143,0.62318164,0.031710494,0.03089931,0.49967244
1857,0.44938734,0.39755744,0.03381102,0.018018872,0.69687915,0.6317026,0.031703006,0.03347354,0.5043581
1858,0.45281208,0.39895386,0.034375425,0.01948279,0.7067522,0.6388391,0.031839106,0.036073927,0.5087137
1859,0.4560447,0.40003604,0.035038687,0.02096998,0.7150756,0.6443556,0.03209448,0.03862552,0.51253283
1860,0.45885035,0.40066418,0.03576416,0.02242202,0.7215336,0.6480469,0.032438114,0.04104859,0.5156257
1861,0.46101317,0.40072432,0.036511067,0.023777794,0.7258486,0.6497519,0.032834418,0.04326231,0.51783293
1862,0.4623533,0.40013844,0.037237026,0.024977833,0.72779983,0.64936435,0.033245653,0.045189805,0.5190353
1863,0.4627421,0.3988729,0.037900914,0.025968246,0.72723895,0.64684165,0.033634517,0.046762776,0.5191633
1864,0.46211302,0.39694262,0.03846558,0.026704805,0.7241001,0.64220726,0.033966817,0.047926024,0.5182027
1865,0.46047008,0.39441362,0.038900305,0.02715616,0.71841174,0.6355572,0.034213826,0.048640713,0.51619744
1866,0.46047008,0.39441362,0.038900305,0.02715616,0.71841174,0.6355572,0.034213826,0.048640713,0.51619744
1867,0.4614101,0.39596945,0.03868043,0.026760206,0.7215998,0.63952374,0.034054715,0.048021365,0.5173418
1868,0.46129867,0.39692158,0.038296524,0.026080592,0.7222259,0.641494,0.03377536,0.046956528,0.5174487
1869,0.4601682,0.39725628,0.037765596,0.025146326,0.7203209,0.64144826,0.03339103,0.045481604,0.51651514
1870,0.45811814,0.39700675,0.037112486,0.02399892,0.7160064,0.6394342,0.03292387,0.043648284,0.51459265
1871,0.4553061,0.39624846,0.03636806,0.022689577,0.70948356,0.6355606,0.032401185,0.041521773,0.51178265
1872,0.45193392,0.39509153,0.03556692,0.021275476,0.7010183,0.6299894,0.03185323,0.039175693,0.5082278
1873,0.4482318,0.39367145,0.03474483,0.0198155,0.69092387,0.622925,0.03131088,0.03668802,0.504102
1874,0.44443983,0.3921372,0.03393634,0.018366281,0.67954147,0.61460197,0.030803384,0.034136105,0.4995977
1875,0.44079185,0.3906404,0.03317262,0.016978843,0.6672212,0.60527205,0.03035633,0.031592783,0.4949146
1876,0.43750033,0.38932472,0.032479692,0.015695896,0.6543057,0.59519297,0.029990055,0.029122658,0.49024785
1877,0.43474388,0.3883168,0.031877276,0.014549781,0.64111376,0.5846152,0.029718544,0.026780048,0.48577842
1878,0.4326597,0.38771966,0.031378135,0.013561918,0.6279318,0.5737751,0.029548917,0.024607707,0.48166516
1879,0.43133605,0.38760585,0.030987892,0.012742305,0.61500615,0.5628886,0.029481329,0.022636157,0.4780386
1880,0.4308125,0.38801655,0.03070549,0.012090486,0.60253716,0.5521431,0.029509384,0.020884676,0.47499803
1881,0.43107867,0.38895816,0.030523786,0.011596741,0.59068274,0.5417002,0.029620862,0.019361686,0.47260886
1882,0.43207818,0.39040375,0.030430663,0.0112437615,0.57955474,0.53168887,0.029798778,0.01806705,0.47090244
1883,0.43371353,0.39229453,0.030410253,0.011008749,0.5692256,0.5222092,0.03002273,0.01699365,0.469877
1884,0.4358522,0.39454213,0.030444412,0.010865671,0.55973345,0.51333326,0.030270325,0.016129844,0.4695004
1885,0.43833604,0.39703405,0.030514276,0.010787738,0.551086,0.5051058,0.030518835,0.015461411,0.46971262
1886,0.44098967,0.39963806,0.030601831,0.010749774,0.543269,0.49754775,0.03074684,0.014974418,0.47043103
1887,0.44363204,0.40220976,0.030691545,0.0107307555,0.53625405,0.49066097,0.0309359,0.014657185,0.47155535
1888,0.44608605,0.4045987,0.030771734,0.010715605,0.53000504,0.48443118,0.031072037,0.014501789,0.47297367
1889,0.44819048,0.40665737,0.030835858,0.01069724,0.52448606,0.47883248,0.031147055,0.014506521,0.47456917
1890,0.44980964,0.40824866,0.030883314,0.0106776515,0.5196686,0.47383294,0.031159459,0.014676241,0.4762271
1891,0.45084167,0.40925327,0.03091995,0.010668459,0.515536,0.46939784,0.031114992,0.01502317,0.4778412
1892,0.45122603,0.4095772,0.030958025,0.010690797,0.512088,0.46549472,0.031026598,0.015566673,0.47932
1893,0.4509463,0.40915632,0.031015608,0.0107743675,0.5093437,0.46209753,0.030913921,0.016332231,0.4805915
1894,0.450032,0.4079605,0.031115633,0.010955879,0.50734067,0.45918867,0.030802213,0.017349772,0.4816069
1895,0.44855577,0.40599483,0.031284284,0.011276669,0.5061329,0.45676062,0.03072075,0.018651526,0.48234227
1896,0.4466285,0.40329924,0.03154927,0.011779997,0.50578743,0.45481688,0.030701024,0.020269524,0.48279887
1897,0.44439104,0.39994544,0.03193775,0.012507857,0.50637764,0.45337045,0.03077457,0.022232605,0.48300156
1898,0.4420047,0.3960325,0.032474253,0.013497962,0.5079766,0.45244282,0.030970767,0.024563009,0.48299488
1899,0.43964094,0.3916817,0.03317865,0.0147805875,0.51065046,0.4520612,0.031314768,0.027274514,0.48283947
1900,0.43746915,0.38702896,0.03406438,0.016375797,0.5144496,0.4522551,0.0318255,0.03036897,0.48260644
1901,0.43564627,0.38221812,0.0351369,0.018291226,0.51940244,0.45305404,0.032514174,0.03383423,0.48237136
1902,0.4343065,0.37739375,0.036392625,0.020520128,0.5255075,0.45448112,0.033383027,0.03764335,0.48220932
1903,0.4335537,0.37269533,0.037818123,0.023040226,0.53273004,0.4565529,0.034424514,0.04175265,0.48218906
1904,0.43345383,0.36825085,0.039389856,0.02581314,0.54099715,0.45927453,0.03562098,0.04610161,0.4823683
1905,0.4340314,0.36417222,0.04107447,0.028784726,0.550195,0.46263674,0.03694486,0.050613392,0.48279
1906,0.4352665,0.36055148,0.042829305,0.031885713,0.5601704,0.4666153,0.038359195,0.0551959,0.48347932
1907,0.43709564,0.35745865,0.044603642,0.035033345,0.5707296,0.47116777,0.03981884,0.059743,0.4844416
1908,0.4394139,0.35493928,0.046340413,0.038134206,0.5816452,0.47623494,0.041272033,0.06413825,0.4856617
1909,0.4420811,0.3530154,0.047978368,0.04108732,0.5926604,0.4817398,0.042662557,0.06825812,0.48710424
1910,0.44492805,0.35168487,0.049454864,0.043788306,0.6034978,0.48758888,0.04393242,0.071976505,0.48871526
1911,0.44776827,0.35092443,0.050709054,0.046134755,0.6138711,0.49367514,0.045024928,0.075171046,0.4904252
1912,0.45040908,0.35069263,0.051685214,0.048031233,0.62349653,0.49988058,0.045887943,0.07772806,0.4921526
1913,0.4526649,0.35093313,0.05233642,0.049395364,0.63210803,0.5060808,0.04647738,0.079549864,0.4938093
1914,0.45437127,0.3515804,0.052627854,0.050162997,0.6394727,0.5121515,0.046760418,0.080560796,0.49530604
1915,0.4553967,0.35256416,0.05253952,0.05029303,0.6454002,0.51797056,0.046718173,0.08071151,0.49655807
1916,0.4556546,0.35381547,0.052068267,0.04977085,0.64975923,0.52342767,0.046347592,0.07998396,0.4974914
1917,0.45510894,0.35527048,0.05122862,0.048609864,0.6524802,0.5284254,0.0456623,0.078392506,0.49804696
1918,0.45377836,0.3568748,0.05005239,0.04685119,0.65356237,0.53288555,0.044692244,0.0759846,0.49818462
1919,0.45173442,0.358586,0.04858698,0.044561446,0.65307105,0.5367522,0.04348206,0.07283675,0.4978857
1920,0.44909698,0.3603752,0.04689273,0.04182906,0.6511318,0.53999126,0.042088505,0.06905202,0.49715304
1921,0.44602376,0.36222664,0.045039196,0.03875791,0.64792216,0.5425928,0.040576845,0.06475245,0.4960102
1922,0.44269902,0.3641362,0.04310102,0.035461806,0.64365655,0.5445673,0.03901691,0.060072374,0.49449852
1923,0.43931985,0.36610895,0.041153703,0.03205721,0.63857514,0.5459444,0.037479043,0.055151694,0.49267396
1924,0.43608412,0.36815682,0.03926953,0.02865776,0.6329283,0.5467696,0.03603009,0.050128598,0.49060252
1925,0.43317634,0.37029436,0.037514042,0.02536796,0.6269623,0.54709977,0.034730036,0.04513249,0.48835588
1926,0.43075842,0.37253603,0.03594316,0.022279236,0.62090915,0.5470001,0.03362922,0.04027978,0.48600742
1927,0.4289607,0.3748929,0.034601174,0.01946665,0.61497617,0.5465392,0.032766342,0.03567065,0.48362786
1928,0.42787632,0.3773703,0.033519324,0.016986702,0.60933983,0.54578733,0.032167207,0.031385284,0.4812826
1929,0.42755783,0.37996584,0.032715287,0.014876686,0.6041403,0.5448122,0.031844094,0.027484007,0.47902897
1930,0.42801526,0.3826675,0.032193154,0.013154603,0.59948164,0.543679,0.031795807,0.024006845,0.47691482
1931,0.42921776,0.38545358,0.03194398,0.011820193,0.5954276,0.5424454,0.032008234,0.020973941,0.47497708
1932,0.4310956,0.38829267,0.031946704,0.010856206,0.59200704,0.5411643,0.03245523,0.018387573,0.47324198
1933,0.4335433,0.3911429,0.03216957,0.010230807,0.5892145,0.5398806,0.033100042,0.016233876,0.47172478
1934,0.43642622,0.39395458,0.032571796,0.009899852,0.58701444,0.53863174,0.033897117,0.014485601,0.4704306
1935,0.43958628,0.39667082,0.033105634,0.009809833,0.58534914,0.53745013,0.034794025,0.01310496,0.46935567
1936,0.4428501,0.39923015,0.033718724,0.009901226,0.5841393,0.5363589,0.03573406,0.012046344,0.46848843
1937,0.44603705,0.40156856,0.034356628,0.010111863,0.5832957,0.53537655,0.036658715,0.011260453,0.46781185
1938,0.44896984,0.40362343,0.034965653,0.010380734,0.58272505,0.5345173,0.037510715,0.01069708,0.46730518
1939,0.4514831,0.40533608,0.035495628,0.010651376,0.5823369,0.53379077,0.038236834,0.010309292,0.4669461
1940,0.45343357,0.40665525,0.035902653,0.010875678,0.58205235,0.5332052,0.038790874,0.010056256,0.46671304
1941,0.45470756,0.40753946,0.036151573,0.0110165365,0.58180654,0.5327644,0.039136074,0.009906127,0.46658707
1942,0.45522833,0.4079598,0.03621799,0.011050554,0.5815597,0.53247374,0.039247386,0.009838585,0.46655366
1943,0.4549616,0.4079024,0.03608972,0.010969492,0.5812959,0.5323369,0.039112814,0.009846228,0.46660393
1944,0.45391664,0.40736827,0.035767388,0.010781,0.5810262,0.5323567,0.038734205,0.009935328,0.4667354
1945,0.452147,0.4063744,0.03526448,0.01050812,0.5807885,0.5325363,0.038127176,0.010124971,0.46695206
1946,0.44974637,0.40495214,0.03460628,0.010187944,0.5806447,0.5328783,0.03732001,0.010446421,0.46726373
1947,0.44684318,0.4031454,0.033828307,0.009869442,0.5806757,0.5333833,0.036351997,0.01094046,0.46768492
1948,0.44359285,0.4010086,0.032974068,0.009610179,0.58097595,0.5340502,0.03527114,0.011654573,0.46823335
1949,0.44016904,0.39860374,0.03209239,0.00947292,0.5816462,0.53487515,0.034131214,0.012639816,0.46892765
1950,0.4367523,0.395996,0.031234588,0.009521701,0.5827834,0.53584766,0.03298887,0.0139469085,0.46978578
1951,0.4335217,0.39325196,0.030451503,0.009818231,0.58447623,0.53695303,0.03190052,0.015622672,0.47082207
1952,0.4306437,0.39043507,0.029790774,0.010417859,0.5867958,0.53816986,0.030919433,0.017706513,0.47204602
1953,0.42826504,0.387604,0.02929439,0.011366649,0.58979195,0.5394711,0.030093184,0.020227661,0.4734602
1954,0.4265046,0.38480955,0.028996589,0.012698473,0.5934846,0.5408208,0.029461388,0.02320241,0.47505882
1955,0.42544803,0.3820933,0.028922182,0.01443254,0.59786165,0.5421765,0.02905405,0.02663111,0.47682706
1956,0.42514446,0.37948686,0.029085424,0.016572177,0.6028754,0.54348695,0.028890317,0.030498121,0.47874054
1957,0.4256035,0.37701133,0.029489132,0.019103037,0.6084441,0.5446972,0.028977549,0.03476928,0.48076543
1958,0.42679545,0.37467757,0.03012451,0.02199338,0.6144486,0.5457449,0.029311122,0.039392605,0.48285908
1959,0.42865252,0.3724877,0.030971253,0.025193559,0.62073725,0.5465651,0.02987451,0.044297617,0.4849712
1960,0.43107122,0.37043577,0.03199814,0.028637314,0.6271285,0.54709136,0.030639863,0.049397245,0.4870456
1961,0.43391758,0.3685102,0.033164125,0.032243267,0.6334167,0.54725885,0.031569116,0.05458871,0.48902255
1962,0.43703276,0.36669567,0.03441999,0.03591709,0.6393766,0.547004,0.032615546,0.059757076,0.490841
1963,0.44024277,0.36497685,0.035710435,0.039555497,0.64477646,0.54627264,0.03372593,0.0647779,0.49244243
1964,0.44336632,0.36334032,0.03697662,0.043049354,0.6493849,0.5450184,0.034843005,0.06952349,0.49377358
1965,0.44622588,0.36177734,0.038159188,0.046289347,0.65298384,0.54320896,0.03590853,0.073866345,0.49479038
1966,0.44865933,0.36028707,0.039201345,0.04917091,0.6553793,0.5408276,0.03686633,0.07768544,0.49546048
1967,0.45052946,0.35887796,0.04005218,0.051599324,0.6564143,0.53787535,0.037665606,0.080873296,0.49576688
1968,0.45173383,0.35756904,0.040669616,0.05349516,0.6559768,0.53437334,0.038263943,0.0833395,0.49570855
1969,0.45221123,0.35639006,0.041022908,0.054798268,0.65400875,0.53036135,0.03862977,0.08501763,0.49530184
1970,0.4519463,0.35538068,0.041094504,0.0554711,0.6505074,0.5258965,0.038744356,0.08586656,0.49457985
1971,0.45097026,0.35458857,0.040880956,0.055500742,0.6455318,0.5210553,0.038602687,0.0858738,0.49359095
1972,0.4493578,0.35406658,0.040392876,0.05489836,0.63919604,0.51592666,0.038213532,0.08505586,0.49239555
1973,0.4472219,0.35386887,0.039654087,0.05369897,0.63166255,0.5106091,0.037598662,0.083454765,0.4910623
1974,0.44470388,0.3540468,0.03869967,0.051957417,0.62313324,0.505205,0.036790915,0.081137374,0.48966417
1975,0.44196522,0.35464585,0.037573658,0.0497457,0.6138419,0.49982062,0.035831995,0.07818923,0.48827344
1976,0.43917468,0.35570118,0.036326148,0.047147352,0.60403883,0.49455824,0.03476965,0.07471095,0.4869577
1977,0.43649775,0.35723385,0.0350103,0.044253603,0.5939778,0.48951238,0.03365461,0.07081082,0.4857757
1978,0.4340874,0.3592499,0.033679504,0.041158,0.58390784,0.484768,0.032537904,0.06660192,0.4847743
1979,0.4320744,0.3617374,0.03238465,0.03795233,0.57406205,0.48039857,0.03146804,0.062195443,0.48398602
1980,0.43056232,0.36466712,0.031171978,0.034723233,0.5646512,0.47646412,0.030488944,0.057698112,0.48342824
1981,0.42962134,0.36799145,0.030081213,0.03154869,0.5558561,0.47301072,0.029637977,0.053207416,0.48310193
1982,0.4292871,0.37164608,0.02914425,0.028496776,0.5478268,0.4700717,0.028944716,0.048810408,0.48299262
1983,0.4295595,0.37555188,0.02838429,0.02562332,0.5406787,0.46766698,0.028430017,0.04458169,0.48307192
1984,0.4304044,0.3796171,0.027815403,0.022971906,0.5344937,0.46580565,0.028105542,0.040582485,0.48329854
1985,0.43175516,0.38373932,0.02744242,0.02057341,0.5293211,0.4644867,0.027973734,0.036860656,0.4836216
1986,0.43351895,0.38781127,0.027261214,0.01844645,0.52518123,0.4637026,0.028027974,0.03345069,0.48398322
1987,0.43558,0.3917225,0.027259313,0.01659816,0.52206826,0.46344003,0.028253326,0.030374896,0.4843221
1988,0.43780702,0.39536476,0.027416794,0.015025454,0.5199542,0.46368274,0.028627394,0.02764404,0.48457688
1989,0.4400606,0.39863676,0.027707458,0.013716365,0.51879555,0.46441466,0.029121516,0.025259377,0.48469055
1990,0.4422004,0.40144816,0.02810027,0.01265195,0.5185368,0.46562123,0.02970234,0.023213267,0.4846134
1991,0.44409373,0.40372452,0.028561013,0.011808174,0.519117,0.46729067,0.030333469,0.021492882,0.48430783
1992,0.44562408,0.40541178,0.029054096,0.0111582065,0.5204757,0.46941823,0.030977366,0.020080062,0.48375046
1993,0.44669586,0.4064773,0.029544368,0.010674186,0.5225561,0.4720038,0.03159726,0.018955072,0.48293492
1994,0.44724324,0.40691456,0.029999016,0.010329655,0.52531236,0.4750557,0.032159105,0.018097587,0.48187292
1995,0.4472331,0.40674272,0.03038923,0.010101157,0.5287092,0.4785871,0.032633282,0.017488804,0.48059535
1996,0.44666705,0.40600556,0.030691573,0.009969918,0.53272736,0.48261827,0.032996055,0.01711304,0.47915024
1997,0.44558272,0.40477085,0.030889118,0.009922742,0.5373608,0.4871719,0.033230714,0.016958166,0.47760215
1998,0.44405058,0.40312576,0.030972036,0.009952782,0.5426169,0.49227148,0.033328176,0.017017217,0.4760279
1999,0.44217017,0.40117282,0.030937823,0.010059538,0.5485124,0.49793786,0.033287164,0.017287398,0.4745129
2000,0.44006428,0.39902475,0.030790996,0.010248551,0.55507267,0.5041884,0.03311387,0.017770337,0.47314668
2001,0.43787086,0.39679822,0.030542422,0.010530199,0.5623225,0.51102984,0.032821264,0.018471425,0.47201768
2002,0.43573534,0.3946083,0.030208245,0.010918806,0.57028437,0.5184586,0.03242785,0.01939792,0.4712082
2003,0.43380165,0.3925621,0.029808668,0.01143088,0.578969,0.5264545,0.031956423,0.020558065,0.47079027
2004,0.43220457,0.3907548,0.02936645,0.012083326,0.5883736,0.53498155,0.03143247,0.021959592,0.47082093
2005,0.4310613,0.38926384,0.02890546,0.01289201,0.5984724,0.54398215,0.030882625,0.02360767,0.4713392
2006,0.43046564,0.3881468,0.02844926,0.013869581,0.6092185,0.5533821,0.030333105,0.025503272,0.47236338
2007,0.43048224,0.38743788,0.028019762,0.015024601,0.6205335,0.56308293,0.029808447,0.027642157,0.47388962
2008,0.43114325,0.38714784,0.027636137,0.01635928,0.63231087,0.57296723,0.029330183,0.030013472,0.4758912
2009,0.43244532,0.38726223,0.027313855,0.01786923,0.6444114,0.5828972,0.028915921,0.032598246,0.47831836
2010,0.4343498,0.38774356,0.02706409,0.019542146,0.65666413,0.5927162,0.028578734,0.03536915,0.4811002
2011,0.4367835,0.3885328,0.0268932,0.021357493,0.66887057,0.60225385,0.028326515,0.038290177,0.48414612
2012,0.43964002,0.38955075,0.026802687,0.023286574,0.68080515,0.61132663,0.028162064,0.041316435,0.48734927
2013,0.4427872,0.39070493,0.026789317,0.02529297,0.6922241,0.6197458,0.028083058,0.04439522,0.49059054
2014,0.44606975,0.39189106,0.02684555,0.027333148,0.70286787,0.6273186,0.028082596,0.047466643,0.4937433
2015,0.4493196,0.39300096,0.026960256,0.029358389,0.7124731,0.63385755,0.028149875,0.050465643,0.496679
2016,0.45236388,0.3939281,0.027119668,0.031316094,0.720785,0.63919,0.028271202,0.05332381,0.49927384
2017,0.45503467,0.39457354,0.027308568,0.033152595,0.7275646,0.6431601,0.02843118,0.055973295,0.50141513
2018,0.45718065,0.3948537,0.02751152,0.03481543,0.7326023,0.64564043,0.02861402,0.05834783,0.50300795
2019,0.45867532,0.3947051,0.027714277,0.036255963,0.73572916,0.6465364,0.028804937,0.0603878,0.5039804
2020,0.45942745,0.39409006,0.02790496,0.03743244,0.736825,0.64579165,0.02899147,0.062041894,0.504289
2021,0.4593864,0.39299935,0.028075153,0.038311906,0.7358291,0.6433938,0.02916454,0.06327075,0.5039219
2022,0.45854676,0.3914542,0.02822068,0.03887188,0.7327418,0.6393748,0.029319307,0.0640477,0.5029006
2023,0.45694992,0.3895056,0.028341964,0.03910234,0.72762686,0.63380915,0.029455563,0.06436216,0.50127816
2024,0.45468086,0.38723183,0.028444042,0.03900499,0.72060925,0.6268134,0.029577745,0.06421811,0.49913827
2025,0.45186275,0.38473305,0.028536106,0.038593598,0.7118658,0.6185374,0.029694546,0.06363379,0.4965883
2026,0.4486494,0.38212606,0.028630732,0.037892617,0.70162064,0.6091607,0.029818105,0.06264179,0.49375573
2027,0.44521582,0.37953767,0.028742775,0.03693538,0.6901319,0.59888345,0.02996286,0.06128564,0.49077964
2028,0.44174623,0.3770961,0.028888144,0.035762016,0.6776781,0.5879167,0.030144395,0.05961704,0.48780322
2029,0.43842474,0.37492532,0.029082486,0.034416955,0.66454846,0.5764763,0.030377964,0.057694208,0.48496738
2030,0.43542367,0.3731373,0.02933992,0.032946456,0.65102816,0.5647728,0.030677337,0.055578038,0.48240346
2031,0.43289578,0.3718267,0.029671907,0.031397175,0.63739216,0.55300826,0.031053524,0.053330336,0.48022747
2032,0.43096623,0.37106672,0.030086339,0.02981316,0.62389046,0.54136515,0.031513903,0.051011387,0.47853547
2033,0.42972702,0.37090492,0.03058681,0.028235277,0.61074644,0.53000796,0.032061454,0.048677012,0.47740018
2034,0.42923427,0.37136233,0.031172264,0.02669966,0.5981513,0.5190773,0.032694355,0.046379693,0.47686872
2035,0.4295057,0.37243164,0.03183672,0.025237355,0.58626026,0.5086894,0.033405762,0.04416507,0.47696128
2036,0.43052143,0.37407815,0.032569364,0.02387391,0.5751922,0.49893525,0.034183867,0.042073075,0.47767118
2037,0.43222427,0.3762398,0.033354867,0.022629583,0.5650323,0.4898818,0.03501223,0.040138233,0.47896522
2038,0.43452346,0.37883,0.034173906,0.021519559,0.5558297,0.4815707,0.03587033,0.038388677,0.48078597
2039,0.43729943,0.38174066,0.03500386,0.0205549,0.54760677,0.47402507,0.036734305,0.036847413,0.48305324
2040,0.44040814,0.3848453,0.0358198,0.019743046,0.540358,0.46724644,0.03757796,0.035533596,0.4856681
2041,0.44368955,0.38800514,0.036595553,0.019088851,0.53405744,0.4612217,0.038373932,0.03446179,0.48851636
2042,0.44697335,0.3910728,0.037304986,0.01859555,0.52866334,0.45592344,0.03909503,0.033644848,0.49147403
2043,0.45009047,0.39390117,0.03792334,0.01826597,0.52412474,0.4513161,0.03971558,0.03309309,0.49441242
2044,0.452879,0.39634746,0.03842851,0.01810304,0.52038753,0.44735822,0.04021285,0.03281648,0.49720383
2045,0.45519525,0.39828205,0.03880235,0.01811084,0.5174013,0.44400907,0.04056834,0.032823887,0.49972838
2046,0.45692152,0.3995945,0.03903172,0.018295309,0.5151238,0.44122988,0.040768888,0.033125024,0.5018794
2047,0.4579728,0.4001994,0.039109375,0.018664012,0.51352483,0.43898782,0.04080767,0.03372935,0.50356954
2048,0.4583026,0.4000419,0.03903435,0.01922633,0.51259327,0.4372618,0.040684484,0.034646973,0.5047349
2049,0.4579056,0.39910015,0.038812127,0.019993309,0.5123333,0.43604052,0.040405937,0.035886824,0.50533867
2050,0.45681694,0.39738655,0.038454276,0.020976132,0.51276886,0.43532637,0.03998507,0.037457425,0.5053723
2051,0.4551119,0.39494815,0.03797773,0.022186011,0.5139414,0.43513584,0.039440565,0.03936502,0.5048556
2052,0.45289898,0.3918633,0.037403714,0.023631983,0.51590157,0.43549404,0.038795575,0.041611962,0.503835
2053,0.450315,0.38823846,0.036756434,0.025320128,0.51871,0.43643746,0.038076356,0.044196215,0.5023814
2054,0.44751486,0.38420147,0.03606158,0.027251817,0.52242756,0.43800765,0.03731066,0.04710924,0.50058347
2055,0.44466317,0.37989596,0.035344824,0.029422391,0.52710944,0.44024825,0.036526114,0.050335065,0.49854416
2056,0.44192258,0.3754724,0.034630295,0.03181988,0.53279865,0.44320086,0.03574867,0.053849142,0.49637276
2057,0.44192258,0.3754724,0.034630295,0.03181988,0.53279865,0.44320086,0.03574867,0.053849142,0.49637276
2058,0.44161016,0.3746338,0.034183837,0.03279253,0.5327836,0.4423759,0.035228528,0.055179194,0.4968552
2059,0.44110346,0.37352282,0.033718094,0.03386253,0.53336227,0.44203547,0.034688357,0.056638476,0.4970635
2060,0.44042838,0.372168,0.033239514,0.035020858,0.53453064,0.44218254,0.034135334,0.058212742,0.49700925
2061,0.43961784,0.37060797,0.03275437,0.036255516,0.53628385,0.44282335,0.033576507,0.059883952,0.49671322
2062,0.43871,0.36888984,0.03226854,0.03755162,0.53861207,0.44396344,0.033018414,0.061630234,0.4962043
2063,0.43774647,0.367068,0.03178718,0.03889129,0.54150176,0.4456085,0.03246687,0.06342639,0.4955173
2064,0.436768,0.36519992,0.03131449,0.040253565,0.5449332,0.44776234,0.03192657,0.06524428,0.49469176
2065,0.43581468,0.36334622,0.030853536,0.041614924,0.54888,0.45042697,0.03140108,0.06705197,0.4937694
2066,0.43492123,0.36156577,0.030406222,0.042949233,0.5533066,0.45359898,0.030892577,0.068815,0.49279198
2067,0.43411735,0.35991558,0.029973242,0.04422852,0.55816925,0.45727018,0.030402007,0.07049708,0.4917998
2068,0.4334249,0.35844702,0.029554248,0.04542362,0.5634137,0.46142447,0.029929094,0.07206013,0.4908295
2069,0.43285686,0.35720474,0.029147916,0.046504203,0.5689793,0.4660406,0.029472502,0.073466204,0.48991245
2070,0.4324184,0.35622534,0.028752305,0.047440752,0.5747938,0.4710865,0.029030181,0.074677125,0.48907414
2071,0.43210602,0.35553652,0.02836513,0.048204362,0.58077925,0.4765232,0.028599584,0.075656496,0.4883331
2072,0.43190813,0.35515532,0.027984114,0.048768684,0.58685124,0.4823026,0.02817816,0.07637045,0.4877001
2073,0.43180716,0.35508972,0.027607389,0.049110055,0.59292215,0.4883695,0.027763644,0.076789014,0.48717865
2074,0.43178022,0.35533756,0.02723383,0.049208827,0.5989024,0.49466053,0.027354496,0.07688737,0.4867649
2075,0.43180177,0.3558878,0.026863432,0.04905054,0.6047025,0.5011063,0.02695028,0.07664583,0.4864486
2076,0.4318455,0.3567213,0.026497593,0.048626576,0.61023617,0.50763154,0.026551912,0.0760527,0.48621398
2077,0.43188515,0.35781184,0.026139243,0.047934093,0.615425,0.5141603,0.026161896,0.07510281,0.4860411
2078,0.43189877,0.3591285,0.025793001,0.04697727,0.62019694,0.5206127,0.025784424,0.0737998,0.485907
2079,0.43186876,0.3606365,0.025465097,0.045767147,0.62449086,0.5269102,0.025425343,0.072155386,0.48578742
2080,0.4317829,0.3622989,0.025163228,0.04432077,0.62825835,0.53297776,0.025092006,0.070188604,0.48565835
2081,0.4316371,0.36407873,0.02489623,0.04266213,0.63146305,0.5387427,0.024792992,0.067927375,0.4854971
2082,0.43143347,0.36594003,0.024673598,0.040819816,0.6340835,0.5441405,0.024537561,0.065405436,0.48528397
2083,0.4311819,0.36784947,0.024505079,0.03882735,0.63611126,0.5491132,0.02433531,0.06266273,0.48500335
2084,0.43089786,0.36977687,0.024399962,0.036721013,0.63755095,0.55361253,0.024195395,0.059743065,0.48464403
2085,0.4306022,0.37169662,0.02436651,0.03453909,0.6384202,0.5576005,0.024126,0.056693744,0.4842002
2086,0.43031913,0.37358743,0.024411263,0.03232044,0.6387457,0.56104857,0.024133641,0.053563554,0.48367122
2087,0.43007427,0.3754328,0.024538483,0.030102996,0.6385612,0.56393826,0.024222516,0.05040044,0.48306188
2088,0.4298928,0.3772207,0.0247496,0.027922511,0.6379081,0.5662626,0.024394033,0.047251455,0.4823817
2089,0.42979702,0.37894255,0.025042858,0.02581162,0.6368317,0.5680248,0.024646413,0.044160478,0.48164448
2090,0.4298056,0.3805939,0.025412971,0.023798725,0.63537747,0.56923616,0.024974268,0.041167047,0.48086736
2091,0.4299306,0.38217193,0.025851088,0.021907574,0.63359123,0.5699159,0.025368717,0.038306657,0.48006997
2092,0.4301774,0.383676,0.026344795,0.020156598,0.6315158,0.5700901,0.025817206,0.035608463,0.47927323
2093,0.4305433,0.385106,0.026878424,0.018558886,0.62919235,0.5697917,0.026303925,0.033096716,0.47849885
2094,0.43101755,0.38646173,0.027433384,0.017122416,0.62665635,0.5690569,0.02681015,0.03078927,0.47776765
2095,0.4315807,0.38774174,0.02798882,0.015850116,0.62393874,0.56792486,0.02731483,0.02869904,0.47709918
2096,0.4322073,0.38894415,0.02852231,0.014740837,0.62106645,0.56643736,0.027795404,0.026833627,0.47651085
2097,0.43286505,0.39006436,0.029010635,0.013790085,0.6180611,0.56463605,0.028228533,0.025196524,0.47601736
2098,0.43351755,0.39109617,0.02943084,0.012990538,0.61494267,0.5625637,0.028591165,0.023787795,0.47562978
2099,0.43412584,0.3920313,0.029761173,0.012333362,0.6117296,0.5602632,0.028861508,0.022604855,0.47535622
2100,0.43465108,0.39285976,0.029982021,0.011809304,0.60843647,0.5577726,0.029020049,0.021643797,0.47520095
2101,0.43505645,0.39357,0.030076938,0.0114094885,0.6050825,0.55513185,0.029050516,0.020900108,0.47516465
2102,0.43530887,0.39414892,0.030033493,0.011126449,0.6016855,0.55237514,0.02894076,0.020369677,0.47524506
2103,0.43538347,0.39458463,0.029843926,0.010954909,0.59827006,0.54953706,0.028683485,0.020049494,0.47543666
2104,0.4352625,0.39486423,0.029505724,0.01089253,0.594862,0.5466468,0.028276712,0.019938463,0.47573215
2105,0.43493828,0.39497647,0.029021908,0.010939904,0.5914927,0.54373115,0.027724206,0.020037346,0.47612202
2106,0.43441463,0.39491242,0.028401071,0.011101112,0.58820105,0.540816,0.027035344,0.020349676,0.47659558
2107,0.4337062,0.3946655,0.027657209,0.011383475,0.5850289,0.53792316,0.026225066,0.02088062,0.4771418
2108,0.4328383,0.39423224,0.026809178,0.0117968535,0.5820216,0.5350708,0.025313228,0.021637533,0.47774926
2109,0.4318462,0.39361268,0.025880063,0.012353439,0.5792295,0.5322765,0.024323916,0.022628995,0.47840732
2110,0.43077397,0.39281127,0.024896182,0.013066516,0.57670236,0.5295545,0.023284517,0.023863373,0.47910595
2111,0.42967162,0.39183587,0.023886068,0.013949683,0.57449025,0.5269168,0.022224512,0.025348948,0.47983623
2112,0.4285934,0.39069858,0.0228793,0.0150155,0.5726395,0.5243732,0.02117439,0.027091984,0.48059058
2113,0.4275946,0.38941512,0.021905191,0.016274316,0.5711916,0.52193147,0.020164255,0.029095875,0.48136222
2114,0.4267288,0.3880038,0.02099169,0.017733335,0.5701809,0.5195988,0.019222641,0.03135952,0.4821459
2115,0.42604542,0.38648647,0.020164141,0.019394826,0.56963027,0.51737785,0.018375328,0.033877097,0.48293716
2116,0.42558685,0.38488662,0.019444268,0.021255966,0.5695516,0.51527125,0.01764421,0.036636103,0.4837321
2117,0.42538553,0.38322908,0.018849323,0.023307152,0.5699444,0.5132806,0.017046526,0.03961731,0.48452717
2118,0.4254638,0.38154036,0.018391352,0.025532093,0.57079047,0.51140296,0.016593995,0.042793527,0.48531902
2119,0.4258297,0.37984598,0.018076725,0.027907005,0.572059,0.5096362,0.016292453,0.046130292,0.486104
2120,0.42647856,0.378172,0.01790591,0.030400619,0.5737021,0.50797606,0.016141536,0.04958449,0.48687786
2121,0.4273915,0.37654358,0.01787338,0.03297454,0.5756577,0.5064172,0.016134704,0.053105824,0.48763573
2122,0.4285363,0.3749843,0.017967938,0.035584077,0.5778491,0.5049523,0.01625952,0.05663728,0.48837188
2123,0.4298681,0.37351653,0.018173141,0.03817846,0.580189,0.5035753,0.016498122,0.06011549,0.48908
2124,0.43133214,0.37216115,0.018468063,0.040702946,0.58257985,0.50227815,0.016828004,0.063473724,0.48975307
2125,0.43286508,0.3709369,0.018828234,0.04309995,0.5849183,0.5010533,0.017223086,0.066641964,0.49038345
2126,0.4343985,0.3698603,0.019226795,0.04531141,0.5870998,0.49989438,0.017654818,0.06955057,0.49096358
2127,0.4358635,0.36894715,0.019635778,0.04728058,0.589021,0.4987958,0.01809359,0.07213162,0.49148595
2128,0.43719217,0.36821035,0.02002756,0.04895429,0.5905868,0.4977544,0.018510228,0.07432219,0.49194366
2129,0.43832362,0.36766165,0.020376237,0.050285727,0.59171146,0.4967676,0.018877408,0.07606646,0.49233097
2130,0.43920547,0.3673107,0.020659015,0.051235724,0.5923252,0.49583596,0.01917114,0.077318154,0.49264336
2131,0.43979937,0.36716604,0.020857422,0.05177589,0.59237933,0.49496424,0.019372039,0.07804305,0.4928778
2132,0.44008085,0.367234,0.020958329,0.051888525,0.59184456,0.49415818,0.019466298,0.07822008,0.4930333
2133,0.4400422,0.36751878,0.020954601,0.05156882,0.59071636,0.49342692,0.019446528,0.07784288,0.49311048
2134,0.43969277,0.36802253,0.02084549,0.050824735,0.5890147,0.4927826,0.019311987,0.076920144,0.49311164
2135,0.43905824,0.36874515,0.02063657,0.049676552,0.58678216,0.49223924,0.01906865,0.07547427,0.4930405
2136,0.4381783,0.36968264,0.020339338,0.048156317,0.58408475,0.49181336,0.01872873,0.07354265,0.49290168
2137,0.4371054,0.37082884,0.019970402,0.046306156,0.5810051,0.4915219,0.018309858,0.071173385,0.4927002
2138,0.4358998,0.37217298,0.019550527,0.044176288,0.57764244,0.49138245,0.017834028,0.068425946,0.49244136
2139,0.43462694,0.3737007,0.019103259,0.041822962,0.57410526,0.4914132,0.0173263,0.06536572,0.4921296
2140,0.43335345,0.37539357,0.018653603,0.03930629,0.57050973,0.4916323,0.016813243,0.062064197,0.49176842
2141,0.43214208,0.37722877,0.01822654,0.036686763,0.5669707,0.4920553,0.016321536,0.05859388,0.49136007
2142,0.43104997,0.37917978,0.017845713,0.034024477,0.5635999,0.49269605,0.015876492,0.05502738,0.49090537
2143,0.43012416,0.38121623,0.017532114,0.031375825,0.56050384,0.49356866,0.015500751,0.051434465,0.49040353
2144,0.42940012,0.38330495,0.017303059,0.028792126,0.5577752,0.49468252,0.015213104,0.047879603,0.48985252
2145,0.4289005,0.3854107,0.017171292,0.026318522,0.5554946,0.49604577,0.0150277,0.044421133,0.48924947
2146,0.4286333,0.3874963,0.017144427,0.02399258,0.5537283,0.49766484,0.014953301,0.041110184,0.4885908
2147,0.42859274,0.38952434,0.017224642,0.02184377,0.5525248,0.49954343,0.014993004,0.037988376,0.4878732
2148,0.42876115,0.39145905,0.017408632,0.019893473,0.55191684,0.5016824,0.015144171,0.035090294,0.48709458
2149,0.42910782,0.3932652,0.01768776,0.01815487,0.5519211,0.5040822,0.0153985685,0.03244037,0.48625404
2150,0.42959455,0.39491206,0.01804863,0.01663385,0.5525387,0.5067397,0.015742924,0.030056143,0.4853536
2151,0.43017557,0.39637235,0.018473739,0.015329485,0.55375886,0.5096517,0.016159642,0.027947482,0.48439792
2152,0.43080187,0.39762425,0.018942447,0.01423518,0.5555558,0.51281047,0.016627647,0.026117688,0.4833956
2153,0.431424,0.39865217,0.019431982,0.013339847,0.5578984,0.5162094,0.017123567,0.02456542,0.4823593
2154,0.4319951,0.39944676,0.019918682,0.012629665,0.5607456,0.5198377,0.017622951,0.023284942,0.48130527
2155,0.4324741,0.40000582,0.020379184,0.012089113,0.5640516,0.52368146,0.018101469,0.022268709,0.48025414
2156,0.43282777,0.4003337,0.020791736,0.011702337,0.56776965,0.5277255,0.018536266,0.02150787,0.4792299
2157,0.43303347,0.40044126,0.021137286,0.011454913,0.5718506,0.5319497,0.018907156,0.02099378,0.478259
2158,0.43303347,0.40044126,0.021137286,0.011454913,0.5718506,0.5319497,0.018907156,0.02099378,0.478259
2159,0.4344501,0.40194026,0.021347556,0.011162272,0.5632779,0.5237822,0.019090828,0.020404886,0.47980046
2160,0.43595344,0.4035036,0.021456633,0.010993201,0.5553422,0.5161069,0.019173227,0.020062087,0.48169667
2161,0.4374325,0.40503183,0.021454358,0.010946293,0.5480675,0.5089521,0.019145178,0.019970257,0.48386136
2162,0.43878236,0.40642086,0.021336785,0.011024727,0.5414724,0.5023316,0.0190037,0.020137088,0.48619896
2163,0.4399102,0.4075664,0.021106888,0.011236902,0.5355739,0.496247,0.018752936,0.020573998,0.48860928
2164,0.44074267,0.40837115,0.020774722,0.011596794,0.53039104,0.49068972,0.018404122,0.021297237,0.49099347
2165,0.4412303,0.40874925,0.020357303,0.012123749,0.52595073,0.4856489,0.017975567,0.022326317,0.49325788
2166,0.44135055,0.40863118,0.019877842,0.012841512,0.5222852,0.4811094,0.01749176,0.023684062,0.49531955
2167,0.44110984,0.4079681,0.019364674,0.013777056,0.5194344,0.4770574,0.016982252,0.025394736,0.49710968
2168,0.44054326,0.406735,0.018849678,0.014958597,0.5174446,0.47348213,0.016480092,0.027482402,0.49857703
2169,0.43971065,0.40493053,0.018366506,0.016413601,0.51636547,0.47037688,0.016019886,0.029968733,0.49968895
2170,0.43869346,0.4025789,0.01794849,0.01816608,0.51624554,0.4677394,0.01563571,0.032870445,0.5004327
2171,0.4375878,0.3997267,0.017626619,0.02023448,0.5171295,0.46557435,0.0153589845,0.03619614,0.5008147
2172,0.436498,0.39644158,0.017427497,0.022628892,0.5190498,0.46388876,0.0152163915,0.03994469,0.5008578
2173,0.4355283,0.39280808,0.017371504,0.02534873,0.52202433,0.46269378,0.015227997,0.044102542,0.5005995
2174,0.43477458,0.3889225,0.017471356,0.02838072,0.52604836,0.46200144,0.015405746,0.04864115,0.50008845
2175,0.4343182,0.38488957,0.017730832,0.0316978,0.53108984,0.46182165,0.015752228,0.053515967,0.49938026
2176,0.43421754,0.38081616,0.018144213,0.035257157,0.537087,0.46216193,0.016260069,0.058665063,0.4985337
2177,0.4345044,0.37680763,0.01869597,0.03900078,0.5439433,0.46302253,0.016911669,0.06400913,0.4976061
2178,0.4351782,0.37296182,0.019361136,0.04285524,0.5515268,0.46439567,0.017679634,0.06945149,0.49665025
2179,0.43620542,0.36936662,0.020106196,0.046732605,0.559671,0.46626434,0.018527638,0.074879035,0.49571142
2180,0.4375203,0.36609644,0.020890502,0.050533347,0.56817555,0.46859777,0.019412056,0.080165744,0.49482405
2181,0.43902656,0.36320966,0.021668376,0.05414852,0.5768135,0.47135404,0.020284053,0.08517545,0.4940109
2182,0.4406032,0.3607472,0.022391615,0.05746439,0.5853377,0.47447902,0.021092307,0.089766406,0.49328178
2183,0.4421122,0.35873252,0.02301259,0.0603671,0.5934882,0.47790557,0.021786181,0.09379648,0.49263406
2184,0.4434085,0.3571724,0.02348758,0.06274854,0.6010074,0.4815563,0.022319272,0.09713187,0.49205384
2185,0.44435135,0.3560583,0.023780303,0.06451274,0.60765326,0.4853482,0.022653056,0.09965196,0.49151787
2186,0.444816,0.35536918,0.02386525,0.06558156,0.6132093,0.48919156,0.02276043,0.10125733,0.49099675
2187,0.4447064,0.35507435,0.023730509,0.06590155,0.61750436,0.49299878,0.022628626,0.10187695,0.49045807
2188,0.44396442,0.35513785,0.023379857,0.065446705,0.62042105,0.49668562,0.022261443,0.10147402,0.4898701
2189,0.44257817,0.35552093,0.022833763,0.06422347,0.62190384,0.50017565,0.021680253,0.10004794,0.4892056
2190,0.44058418,0.35618585,0.022128949,0.06226938,0.62196565,0.503405,0.02092362,0.09763706,0.48844397
2191,0.43806827,0.35709828,0.021316748,0.059653252,0.62068546,0.5063239,0.020045556,0.094316,0.487574
2192,0.4351587,0.35822853,0.020460151,0.056470007,0.6182052,0.5088995,0.019112423,0.090193264,0.48659447
2193,0.43201798,0.35955212,0.019629842,0.052836027,0.61471814,0.5111165,0.01819888,0.08540274,0.48551404
2194,0.4288298,0.361049,0.018899588,0.04888119,0.6104558,0.51297444,0.017382951,0.08009837,0.48435032
2195,0.4257859,0.36270255,0.018341415,0.044741936,0.6056719,0.51448745,0.01674111,0.07444337,0.48312744
2196,0.42307124,0.3644975,0.018020902,0.040552832,0.60062975,0.51568365,0.01634325,0.06860287,0.4818738
2197,0.42085063,0.36641717,0.017993104,0.036440384,0.59558123,0.5165976,0.016248394,0.06273518,0.48061943
2198,0.41925746,0.36844176,0.018299088,0.032516606,0.59075785,0.51727134,0.016501108,0.056985386,0.4793931
2199,0.41838464,0.37054637,0.01896345,0.02887482,0.58635753,0.51774865,0.017128803,0.05148007,0.47822008
2200,0.41827896,0.37269944,0.019992726,0.02558678,0.58253723,0.5180729,0.01814005,0.046324268,0.4771204
2201,0.41893795,0.3748622,0.02137473,0.022701014,0.5794097,0.51828736,0.019523825,0.04159856,0.47610787
2202,0.42031002,0.37698802,0.023078762,0.020243224,0.57703775,0.5184284,0.02124962,0.0373598,0.4751894
2203,0.4222974,0.37902373,0.025056632,0.018217025,0.5754404,0.51853025,0.02326854,0.033641636,0.47436532
2204,0.4247614,0.3809102,0.027244601,0.016606638,0.57459086,0.5186189,0.025515169,0.030456867,0.47363022
2205,0.42753115,0.38258523,0.029566074,0.0153798405,0.5744266,0.5187156,0.0279104,0.02780056,0.4729744
2206,0.43041384,0.3839862,0.031935144,0.014492479,0.5748563,0.5188373,0.030364947,0.025654078,0.47238526
2207,0.43320704,0.38505307,0.034260824,0.013893142,0.575767,0.51899314,0.032783907,0.023989888,0.47184995
2208,0.43571225,0.38573176,0.036451947,0.013528546,0.57703817,0.51918954,0.035071656,0.022776935,0.47135717
2209,0.43775007,0.3859787,0.03842239,0.01334898,0.57855165,0.51942915,0.03713738,0.021985093,0.4708995
2210,0.4391722,0.38576224,0.040096253,0.013313722,0.5802035,0.5197121,0.038900517,0.021590902,0.47047502
2211,0.4398754,0.3850669,0.04141285,0.013395632,0.58191144,0.520034,0.040295925,0.021581534,0.47008893
2212,0.43980914,0.3838938,0.042330727,0.01358462,0.5836258,0.5203898,0.04127813,0.021957852,0.46975356
2213,0.43898165,0.38226122,0.042830404,0.013890023,0.58533233,0.52077174,0.041824423,0.022736186,0.46948868
2214,0.43746,0.3802039,0.04291594,0.014340172,0.58705235,0.52116793,0.041936368,0.023948055,0.4693196
2215,0.43536606,0.37777027,0.04261439,0.014981394,0.5888406,0.5215633,0.041639496,0.025637817,0.4692757
2216,0.43286672,0.3750191,0.041973833,0.0158738,0.59077704,0.5219365,0.040981293,0.027859276,0.46938717
2217,0.43016207,0.3720159,0.041059837,0.017086312,0.59295654,0.52225924,0.040027633,0.030669687,0.46968213
2218,0.42746836,0.36882758,0.039950673,0.01869011,0.5954781,0.52249676,0.038857933,0.034123402,0.47018328
2219,0.4250017,0.3655182,0.038731992,0.020751506,0.59842795,0.522604,0.03755958,0.038264375,0.47090486
2220,0.42296043,0.36214522,0.037490908,0.0233243,0.6018678,0.5225265,0.036221996,0.043119293,0.47184947
2221,0.42150941,0.3587557,0.036310554,0.026443144,0.6058214,0.52220047,0.034930978,0.048689894,0.4730068
2222,0.42076686,0.35538524,0.035265066,0.030116547,0.6102644,0.5215535,0.033763416,0.054947473,0.47435218
2223,0.42079425,0.35205644,0.034415174,0.03432263,0.6151175,0.5205069,0.032783013,0.061827563,0.47584674
2224,0.42158973,0.34877983,0.033805165,0.039004754,0.6202412,0.5189769,0.032036915,0.069227375,0.47743866
2225,0.42308775,0.34555644,0.033460602,0.04407068,0.625437,0.5168797,0.031553622,0.077003725,0.47906563
2226,0.4251612,0.34238094,0.033387624,0.04939264,0.6304548,0.5141371,0.031342063,0.08497557,0.48065856
2227,0.4276308,0.33924636,0.033573307,0.054811142,0.6350006,0.5106806,0.031392112,0.0929279,0.48214683
2228,0.4302796,0.33615085,0.033987615,0.060141142,0.6387564,0.5064599,0.031676494,0.10062003,0.48346367
2229,0.43287078,0.3331023,0.03458664,0.06518186,0.64139926,0.5014485,0.032154154,0.10779663,0.48455358
2230,0.43517,0.33012447,0.03531712,0.069728404,0.64262635,0.4956502,0.03277466,0.11420147,0.485378
2231,0.4369701,0.3272617,0.036121756,0.07358667,0.6421844,0.48910493,0.03348367,0.11959576,0.48592177
2232,0.43811366,0.32458103,0.036945164,0.076587476,0.6398928,0.4818901,0.034228727,0.123773985,0.48619676
2233,0.43851146,0.3221714,0.037739303,0.078600764,0.63566554,0.4741214,0.034964707,0.12657946,0.486243
2234,0.43815458,0.32013983,0.038467932,0.07954681,0.62952554,0.46594885,0.035658117,0.12791863,0.4861272
2235,0.43711585,0.31860432,0.039109625,0.079401925,0.62160534,0.45754945,0.036289964,0.12776594,0.48593688
2236,0.43554252,0.31768358,0.039658386,0.078200564,0.61214167,0.44911715,0.03685627,0.12616824,0.48577222
2237,0.43363836,0.317485,0.040122487,0.07603089,0.60145485,0.44085136,0.037366685,0.12323682,0.48573563
2238,0.43163997,0.3180934,0.040521175,0.07302542,0.58992434,0.43294495,0.037841074,0.11913827,0.48592025
2239,0.42978927,0.31955993,0.04088027,0.06934909,0.5779582,0.42557278,0.038304973,0.11408045,0.48639923
2240,0.4283067,0.321894,0.041227084,0.065185644,0.56596214,0.41888294,0.038784504,0.10829471,0.48721656
2241,0.42736658,0.32505766,0.04158556,0.060723353,0.5543128,0.41298965,0.039301373,0.10202179,0.48838103
2242,0.4270791,0.3289639,0.041972008,0.0561432,0.5433364,0.4079714,0.039868664,0.09549634,0.48986295
2243,0.42748055,0.3334793,0.042392123,0.05160913,0.5332937,0.40386954,0.040487867,0.0889363,0.49159417
2244,0.4285288,0.3384282,0.042839166,0.047261402,0.5243718,0.40069127,0.041147236,0.08253329,0.49347207
2245,0.4301075,0.34360218,0.043293685,0.04321164,0.51668715,0.3984163,0.041821502,0.07644933,0.49536538
2246,0.43203726,0.34877017,0.043724604,0.039542496,0.5102867,0.3970007,0.042473223,0.07081275,0.49712414
2247,0.434092,0.35369268,0.04409169,0.036307596,0.5051629,0.3963871,0.043055557,0.06572025,0.49859032
2248,0.4360196,0.3581366,0.04434889,0.033534117,0.5012654,0.3965124,0.043515686,0.061237328,0.49961105
2249,0.43756777,0.36189193,0.044448797,0.031227052,0.49852046,0.39731786,0.04379978,0.05740283,0.5000521
2250,0.43850762,0.36478642,0.044347353,0.029373856,0.49684787,0.39875644,0.043857984,0.05423344,0.4998108
2251,0.43865862,0.36669987,0.04400859,0.027950175,0.49617797,0.40080005,0.04364955,0.051728353,0.49882713
2252,0.43790838,0.3675744,0.04340912,0.026924878,0.4964668,0.40344468,0.043147642,0.04987446,0.49709213
2253,0.43622705,0.36742073,0.04254109,0.026265232,0.49770463,0.40671086,0.042342436,0.048651334,0.49465156
2254,0.433673,0.3663179,0.041414272,0.025940835,0.49992076,0.41064328,0.041243456,0.048034012,0.49160534
2255,0.43038958,0.36440748,0.040056072,0.025926014,0.5031803,0.4153046,0.03987957,0.04799618,0.48810118
2256,0.42659375,0.36188334,0.038509868,0.026200527,0.50757504,0.4207677,0.03829715,0.04851021,0.48432446
2257,0.42255592,0.3589746,0.036831904,0.026749404,0.51320934,0.42710584,0.03655669,0.049546834,0.48048317
2258,0.41857675,0.35592967,0.035086837,0.027560242,0.5201833,0.43438143,0.03472812,0.05107379,0.47679317
2259,0.41495863,0.35299546,0.03334265,0.02862051,0.5285719,0.44263443,0.032885157,0.05305232,0.47346058
2260,0.41198078,0.35040125,0.031665534,0.029914003,0.53840727,0.45187318,0.031099867,0.05543425,0.47066754
2261,0.409874,0.34834197,0.030115075,0.031416945,0.5496628,0.46206564,0.029437447,0.058159716,0.46855804
2262,0.40880167,0.34696624,0.02874016,0.03309527,0.5622371,0.47313198,0.027951812,0.061153267,0.4672288
2263,0.40884557,0.34636775,0.027575985,0.03490183,0.57594734,0.48494104,0.02668232,0.06432394,0.46672234
2264,0.40999871,0.3465805,0.026642073,0.03677612,0.5905249,0.49730945,0.02565163,0.067563824,0.4670234
2265,0.41216308,0.34757757,0.025941622,0.03864388,0.6056169,0.5100022,0.024865065,0.07074966,0.46805942
2266,0.4151562,0.34927455,0.025461903,0.04041972,0.62079316,0.5227361,0.024310844,0.07374624,0.4697045
2267,0.41872254,0.35153532,0.025175963,0.042011254,0.63556165,0.5351877,0.023962043,0.076411925,0.47178623
2268,0.42255363,0.35418373,0.025045505,0.04332439,0.64939153,0.54700696,0.023779454,0.07860511,0.47409695
2269,0.42631263,0.35701713,0.025024777,0.044270713,0.6617427,0.5578323,0.023715865,0.08019451,0.4764086
2270,0.42966554,0.35982472,0.025065294,0.04477551,0.6720987,0.56730944,0.02372087,0.0810684,0.47849005
2271,0.43231305,0.36240622,0.025121005,0.044785835,0.6800071,0.5751156,0.023746468,0.08114496,0.48012704
2272,0.4340222,0.3645917,0.025153242,0.04427726,0.68511367,0.5809811,0.023752155,0.08038044,0.48114094
2273,0.43465075,0.36625823,0.025134753,0.043257765,0.6871942,0.5847091,0.023709323,0.07877581,0.48140618
2274,0.43416372,0.36734217,0.025052335,0.04176921,0.6861739,0.58619225,0.023603987,0.07637766,0.48086244
2275,0.43263698,0.36784488,0.024907587,0.03988451,0.6821329,0.5854199,0.023437588,0.07327546,0.47952026
2276,0.43024725,0.36783063,0.02471554,0.03770107,0.6752986,0.5824778,0.023225646,0.06959507,0.4774593
2277,0.42725158,0.36741728,0.024501607,0.035332672,0.6660224,0.5775398,0.022994472,0.065488175,0.47481933
2278,0.42395675,0.3667614,0.024297236,0.03289813,0.6547484,0.57085216,0.022776648,0.061119553,0.47178528
2279,0.4206866,0.3660398,0.024135042,0.030511722,0.64197433,0.5627141,0.022605838,0.056654412,0.4685689
2280,0.41774747,0.3654297,0.024044113,0.02827363,0.6282118,0.55345255,0.022511823,0.052247386,0.46538848
2281,0.4153992,0.36508983,0.024046069,0.026263285,0.6139525,0.54340315,0.022516312,0.04803304,0.4624507
2282,0.41383258,0.36514524,0.024152333,0.02453499,0.59964055,0.53289,0.022629974,0.044120546,0.45993447
2283,0.41315457,0.3656753,0.024362776,0.02311651,0.5856512,0.5222098,0.02285095,0.040590465,0.4579784
2284,0.4133836,0.3667074,0.02466572,0.022010477,0.57228136,0.5116211,0.023164835,0.03749541,0.45667326
2285,0.41444814,0.36821193,0.0250393,0.02119689,0.5597457,0.50133777,0.023546007,0.03486196,0.4560577
2286,0.41619813,0.37010574,0.025453916,0.02063848,0.54818064,0.4915247,0.023960233,0.032695692,0.45611843
2287,0.41841903,0.37225646,0.025875706,0.020286856,0.5376552,0.4823001,0.024368279,0.030986778,0.45679364
2288,0.42085198,0.37449232,0.026270559,0.0200891,0.5281831,0.47373646,0.024730226,0.029716384,0.45798004
2289,0.42321727,0.37661338,0.026608696,0.019995179,0.51974356,0.46586952,0.025010372,0.028863674,0.4595424
2290,0.42524308,0.37840897,0.026869068,0.019965064,0.51229507,0.45870078,0.025182035,0.028412247,0.461326
2291,0.42669025,0.37967232,0.027043328,0.01997463,0.50579894,0.45221117,0.025231846,0.02835592,0.46317014
2292,0.42737934,0.3802203,0.027138645,0.02002039,0.50023234,0.44636717,0.025163012,0.028702134,0.4649233
2293,0.42720842,0.37990743,0.027179172,0.020121824,0.49560228,0.44113088,0.02499703,0.02947439,0.46645555
2294,0.42616695,0.37864053,0.027205495,0.020320937,0.49195403,0.43646947,0.024773378,0.030711163,0.46767086
2295,0.42433766,0.3763861,0.027272208,0.020679364,0.4893681,0.43235824,0.02454713,0.032462753,0.46851403
2296,0.4218896,0.37317345,0.027443657,0.02127252,0.48795742,0.4287876,0.024384683,0.034785163,0.46897396
2297,0.41906092,0.3690912,0.02778825,0.022181464,0.48785022,0.4257597,0.024357805,0.03773271,0.46908212
2298,0.41613573,0.36427975,0.028371949,0.023484029,0.4891738,0.423288,0.024536926,0.041348863,0.46890602
2299,0.41341364,0.358917,0.02925165,0.02524501,0.49203292,0.42139187,0.024984114,0.045656923,0.46854022
2300,0.41118097,0.35320503,0.030469012,0.027506936,0.49648863,0.42008996,0.025746671,0.050651986,0.4680935
2301,0.40968072,0.34735304,0.032045424,0.030282266,0.5025384,0.41939303,0.02685173,0.0562936,0.46767694
2302,0.4090888,0.34156284,0.03397828,0.033547666,0.5100996,0.41929764,0.028302394,0.062499557,0.46739113
2303,0.4094946,0.33601618,0.03623886,0.037239593,0.519,0.41978046,0.03007551,0.069144,0.46731597
2304,0.41088983,0.3308639,0.038772136,0.041253813,0.5289716,0.42079344,0.032121494,0.07605668,0.4675023
2305,0.4131654,0.3262204,0.04149822,0.04544677,0.5396524,0.42226195,0.03436591,0.08302451,0.46796653
2306,0.4161164,0.32215935,0.044316188,0.049640868,0.55059665,0.42408332,0.03671345,0.08979988,0.46868855
2307,0.41945744,0.3187145,0.04710979,0.05363316,0.5612949,0.4261322,0.03905387,0.09610888,0.46961316
2308,0.42284608,0.31588268,0.04975561,0.057207793,0.5712019,0.42826477,0.041270353,0.101666786,0.47065488
2309,0.42591664,0.31363133,0.05213304,0.060152262,0.5797744,0.43032652,0.043249767,0.10619807,0.47170693
2310,0.42831838,0.31190735,0.054135628,0.06227542,0.5865134,0.43216443,0.04489392,0.10945507,0.4726524
2311,0.42975843,0.31064937,0.055682402,0.06342666,0.59101385,0.43363982,0.046130985,0.111243054,0.47337782
2312,0.4300384,0.30979759,0.05672793,0.06351285,0.5930028,0.4346397,0.046925116,0.11143797,0.47378665
2313,0.42908478,0.30930483,0.057269134,0.06251083,0.592375,0.4350891,0.047283128,0.11000276,0.47381124
2314,0.4269627,0.30914295,0.057347685,0.06047206,0.5892062,0.43495712,0.047256026,0.10699309,0.4734207
2315,0.4238725,0.30930513,0.057047024,0.057520352,0.5837516,0.43426102,0.046935573,0.10255506,0.47262427
2316,0.42012683,0.30980262,0.05648465,0.053839575,0.57641935,0.433062,0.04644575,0.096911624,0.47146836
2317,0.41611576,0.31065893,0.055800147,0.04965668,0.56773233,0.43145886,0.04593019,0.090343304,0.47002885
2318,0.41225988,0.31189933,0.055141166,0.045219366,0.5582777,0.42957738,0.04553778,0.083162576,0.46839997
2319,0.4089635,0.31354016,0.05464915,0.040774196,0.54865414,0.42755708,0.045407824,0.075689234,0.46668136
2320,0.4065724,0.31557947,0.05444648,0.03654643,0.5394229,0.42553997,0.04565725,0.06822572,0.46496597
2321,0.40533954,0.31798905,0.054626342,0.03272413,0.5310699,0.4236602,0.046370264,0.0610394,0.46333015
2322,0.40540287,0.32070965,0.055245727,0.029447507,0.52397656,0.42203608,0.04759159,0.05434886,0.4618265
2323,0.40677464,0.32364988,0.05632167,0.02680308,0.5184061,0.42076594,0.049322855,0.04831732,0.46048155
2324,0.40934253,0.32668954,0.05783038,0.024822608,0.5144986,0.41992652,0.05152192,0.04305016,0.459296
2325,0.4128813,0.32968566,0.059709564,0.02348609,0.5122771,0.41957417,0.05410562,0.038597364,0.45824933
2326,0.417073,0.33248216,0.06186313,0.022727743,0.51166207,0.41974786,0.056954995,0.03495918,0.45730668
2327,0.42153734,0.33492282,0.064168625,0.022445872,0.51249164,0.4204733,0.059923448,0.03209489,0.4564284
2328,0.42586803,0.3368661,0.066487364,0.022514556,0.5145507,0.42176893,0.062847875,0.029933846,0.45558035
2329,0.42967445,0.33820027,0.068676434,0.022797726,0.5176019,0.42365164,0.0655619,0.028388401,0.45474464
2330,0.43262395,0.33885744,0.07060193,0.02316456,0.5214169,0.42613897,0.06791049,0.027367445,0.45392853
2331,0.43447936,0.3388235,0.07215204,0.023503808,0.5258063,0.42925233,0.06976434,0.026789652,0.45317027
2332,0.43512708,0.3381426,0.07324805,0.023736408,0.53064275,0.43301597,0.07103214,0.026594631,0.45253995
2333,0.43459094,0.3369154,0.07385193,0.023823604,0.53587246,0.43745318,0.071669206,0.026750108,0.45213538
2334,0.43302837,0.33528882,0.07396947,0.023770064,0.54151356,0.44257832,0.07168075,0.02725453,0.4520724
2335,0.43070933,0.33343995,0.07364777,0.023621608,0.547642,0.44838855,0.071119614,0.028133838,0.45247093
2336,0.42798194,0.331557,0.072968386,0.02345655,0.55436665,0.4548525,0.0700787,0.029435443,0.45343867
2337,0.42522764,0.32981703,0.07203655,0.023374092,0.56179696,0.46190238,0.06867921,0.03121539,0.45505446
2338,0.42281464,0.328366,0.070968725,0.023479905,0.57000893,0.46942484,0.067057006,0.03352708,0.45735398
2339,0.42105457,0.3273036,0.069879785,0.023871223,0.5790122,0.477257,0.065348476,0.03640671,0.46031854
2340,0.42016712,0.32667178,0.06887153,0.024623804,0.5887256,0.4851849,0.063677974,0.03986277,0.4638694
2341,0.42025468,0.32645038,0.06802332,0.025780965,0.5989599,0.49294683,0.06214739,0.043865696,0.46786687
2342,0.42129144,0.32655907,0.06738599,0.027346406,0.6094113,0.5002395,0.060829233,0.048342586,0.47211492
2343,0.42312482,0.32686588,0.06697831,0.02928064,0.6196691,0.50673187,0.059762586,0.053174637,0.47637168
2344,0.4254902,0.32720128,0.066787094,0.031501837,0.62923235,0.5120794,0.05895276,0.058200166,0.48036492
2345,0.42803866,0.32737786,0.06676978,0.03389103,0.63754076,0.5159462,0.0583735,0.06322105,0.48381287
2346,0.4303758,0.3272136,0.06686043,0.036301784,0.6440192,0.51803166,0.057972744,0.06801481,0.48644912
2347,0.43210942,0.32655808,0.06697774,0.038573578,0.6481272,0.5180954,0.057680465,0.07235136,0.48804975
2348,0.43289965,0.3253164,0.06703515,0.040548097,0.6494142,0.5159833,0.057418328,0.07601257,0.48845914
2349,0.43250936,0.32347137,0.06695129,0.042086713,0.6475756,0.511653,0.05711031,0.078812286,0.4876129
2350,0.43083808,0.32109252,0.066659994,0.043085564,0.6424892,0.5051812,0.056692306,0.08061569,0.48555052
2351,0.42794466,0.3183389,0.066117816,0.043487944,0.6342391,0.4967675,0.0561199,0.081351675,0.48241714
2352,0.42404208,0.31544495,0.065308034,0.043289084,0.6231146,0.4867212,0.05537238,0.081020996,0.47845232
2353,0.41947457,0.31269872,0.0642408,0.042535048,0.6095859,0.47543916,0.05445327,0.07969341,0.47396767
2354,0.41467342,0.31040904,0.062949374,0.041314982,0.59425384,0.46336916,0.0533867,0.077497974,0.46931362
2355,0.41010273,0.3088717,0.061483365,0.039747693,0.577795,0.45097643,0.052211337,0.07460723,0.46484515
2356,0.40620327,0.3083359,0.05990049,0.03796688,0.5609002,0.4387085,0.050972413,0.071219295,0.46088722
2357,0.40334323,0.30897865,0.058258552,0.03610603,0.5442163,0.4269636,0.04971408,0.067538604,0.45770514
2358,0.40177873,0.31088442,0.056608435,0.034285873,0.5283048,0.4160709,0.048472967,0.06376091,0.4554842
2359,0.4016295,0.31403545,0.054989282,0.032604784,0.5136115,0.40627685,0.04727348,0.060061138,0.4543169
2360,0.40286973,0.31831017,0.053425897,0.031133652,0.5004523,0.3977414,0.046125703,0.05658515,0.45419914
2361,0.40533224,0.3234891,0.051928673,0.029914467,0.48901284,0.39053977,0.045025542,0.053447545,0.45503408
2362,0.4087249,0.32926765,0.050495382,0.02896187,0.47935998,0.38467035,0.043957107,0.050732534,0.45664185
2363,0.41266018,0.3352775,0.049114976,0.028267724,0.47146207,0.380069,0.042896774,0.0484963,0.45877707
2364,0.416693,0.34111255,0.04777243,0.027808003,0.46521497,0.37662348,0.04181875,0.046772756,0.46115115
2365,0.42036793,0.34636307,0.046454266,0.027550595,0.46047807,0.3741963,0.04070131,0.045580473,0.46345952
2366,0.42326927,0.35065103,0.045154046,0.0274642,0.45710486,0.372643,0.039532643,0.04492924,0.4654121
2367,0.42506933,0.35366675,0.04387672,0.02752586,0.45497888,0.37183657,0.03831601,0.044826314,0.46676373
2368,0.42556792,0.35519943,0.04264125,0.02772725,0.45403773,0.37168425,0.03707242,0.04528105,0.46734008
2369,0.42471844,0.3551602,0.04148059,0.02807763,0.4542886,0.37214112,0.035840504,0.046306968,0.46705705
2370,0.4226321,0.3535897,0.04043904,0.02860334,0.45580822,0.37321404,0.0346736,0.0479206,0.46592793
2371,0.4195633,0.3506527,0.03956709,0.02934353,0.45873123,0.37495983,0.033633854,0.050137553,0.46405926
2372,0.41587582,0.34661824,0.038914613,0.030342968,0.463221,0.37747145,0.032784376,0.052965187,0.46163478
2373,0.41199568,0.3418293,0.038523402,0.031642973,0.46943945,0.38086233,0.032180857,0.056396265,0.45889115
2374,0.40835848,0.33666673,0.03842021,0.033271555,0.47750923,0.38524526,0.03186357,0.060400404,0.45608824
2375,0.40535927,0.3315128,0.038611278,0.035235155,0.4874776,0.39070988,0.031851113,0.064916596,0.45348027
2376,0.4033094,0.32671884,0.039078858,0.037511706,0.499292,0.3973061,0.032136343,0.06984953,0.45128822
2377,0.40240476,0.32257786,0.03978015,0.04004675,0.51278085,0.40502924,0.032684896,0.07506672,0.4496798
2378,0.40270916,0.31930774,0.040648524,0.042752888,0.52764446,0.41380826,0.03343642,0.08039977,0.44875443
2379,0.40414846,0.31703955,0.041597005,0.045511913,0.54345715,0.42350158,0.034307968,0.08564763,0.44853646
2380,0.40652028,0.31581512,0.04252393,0.048181236,0.55968386,0.43389863,0.035199944,0.090585314,0.4489743
2381,0.4095153,0.31559125,0.04332066,0.05060339,0.57570064,0.4447221,0.03600407,0.09497448,0.44994628
2382,0.4127494,0.31625003,0.043880973,0.052618414,0.5908339,0.45564145,0.036613185,0.09857929,0.4512732
2383,0.4158076,0.31761628,0.044111665,0.05407965,0.6044083,0.46629134,0.036932167,0.10118484,0.45273602
2384,0.41829202,0.319479,0.043943405,0.05486961,0.615798,0.4762916,0.03688928,0.102617174,0.45409885
2385,0.41987288,0.32161683,0.04334028,0.05491578,0.62448704,0.48527917,0.03644607,0.1027618,0.4551347
2386,0.42033255,0.3238242,0.042306527,0.05420185,0.6301176,0.49293408,0.035604466,0.10157905,0.45565155
2387,0.4195969,0.32593456,0.040889006,0.052773368,0.6325279,0.49900672,0.034409553,0.0991116,0.4555143
2388,0.41774815,0.3278368,0.039174646,0.050736696,0.6317688,0.5033377,0.032946933,0.095484175,0.45465985
2389,0.4150126,0.32948238,0.037282437,0.0482478,0.62809736,0.50586903,0.03133488,0.09089344,0.4531031
2390,0.41173235,0.33088404,0.03535173,0.045496583,0.62194055,0.5066406,0.02971218,0.085587755,0.45093223
2391,0.40831643,0.33210224,0.033527806,0.04268639,0.6138541,0.5057839,0.028223623,0.079846546,0.44829467
2392,0.40518844,0.33322847,0.031947345,0.040012635,0.60445595,0.50349885,0.027004916,0.07395219,0.4453769
2393,0.40273067,0.33436194,0.030725384,0.037643343,0.59437096,0.5000321,0.026169281,0.06816956,0.44238135
2394,0.40123987,0.33558977,0.029945314,0.03570479,0.5841727,0.49565053,0.025797151,0.06272505,0.4395038
2395,0.40089223,0.3369673,0.029652249,0.0342727,0.5743485,0.49062178,0.025929172,0.057797566,0.4369135
2396,0.40172425,0.33850583,0.029850094,0.033368308,0.5652679,0.48519346,0.026563104,0.05351137,0.4347394
2397,0.40362656,0.3401638,0.030501854,0.03296092,0.5571725,0.4795814,0.027654072,0.04993699,0.43306094
2398,0.40635586,0.34184757,0.03153305,0.032975234,0.5501779,0.47396153,0.029117966,0.047098372,0.4319049
2399,0.40955612,0.34341544,0.032838,0.0333027,0.5442888,0.46846896,0.030838007,0.044981863,0.4312479
2400,0.4127972,0.3446916,0.034288812,0.03381678,0.5394225,0.46319726,0.03267417,0.043551095,0.43102387
2401,0.41562054,0.345482,0.035747096,0.03439144,0.5354437,0.45820594,0.03447549,0.042762272,0.43113598
2402,0.41759545,0.34559745,0.037077397,0.034920596,0.5322031,0.4535264,0.036094457,0.04258224,0.43147224
2403,0.41837597,0.34487775,0.038161296,0.03533691,0.52957714,0.44917166,0.03740189,0.0430036,0.4319226
2404,0.4177494,0.34321186,0.038910612,0.035626937,0.5275042,0.44514647,0.038301174,0.044056535,0.4323957
2405,0.41567388,0.34055665,0.039277446,0.035839804,0.5260067,0.4414513,0.038739175,0.04581623,0.43283203
2406,0.41229072,0.33694375,0.039259396,0.036087573,0.525201,0.43809077,0.03871167,0.048398558,0.433212
2407,0.4079124,0.33247796,0.03889881,0.03653564,0.52528316,0.43506807,0.038263127,0.051951922,0.43355656
2408,0.40298736,0.3273254,0.038276397,0.037385564,0.5265025,0.4323847,0.0374797,0.056638103,0.43392032
2409,0.3980424,0.32169253,0.037499666,0.03885023,0.52912027,0.43003312,0.036477346,0.062609784,0.43437904
2410,0.39361954,0.31580248,0.03668897,0.04112809,0.5333591,0.4279862,0.035387047,0.069985844,0.43501434
2411,0.39020857,0.30986887,0.035962652,0.044377066,0.5393579,0.42619124,0.034339037,0.078827605,0.43589652
2412,0.38819063,0.30407536,0.035423778,0.048691466,0.5471293,0.4245629,0.03344893,0.089117415,0.4370707
2413,0.38779494,0.29856008,0.0351495,0.054085344,0.5565325,0.4229809,0.032806445,0.10074515,0.43854606
2414,0.3890699,0.29340625,0.03518398,0.0604797,0.56725264,0.4212901,0.032468006,0.113494545,0.44029072
2415,0.39187586,0.28864264,0.035534948,0.06769827,0.5788038,0.41930836,0.032453187,0.12704226,0.4422321
2416,0.39589196,0.28424948,0.03617407,0.075468406,0.5905371,0.41683486,0.032745007,0.14095722,0.44426355
2417,0.40064675,0.28017312,0.037041143,0.08343248,0.6016814,0.41366956,0.033294216,0.15471762,0.44625664
2418,0.40556556,0.27634457,0.03805234,0.09116863,0.61139387,0.40963235,0.0340275,0.16773404,0.44807982
2419,0.41004038,0.27270457,0.039112054,0.098223746,0.6188382,0.4045888,0.03485927,0.17939012,0.4496207
2420,0.41351366,0.2692284,0.040127806,0.104157455,0.6232779,0.3984748,0.035706323,0.1890968,0.45080948
2421,0.41556233,0.26594716,0.041025758,0.1085894,0.6241698,0.39131775,0.036502853,0.19634919,0.4516392
2422,0.41597104,0.26296002,0.041764256,0.111246765,0.6212476,0.3832465,0.037213556,0.2007875,0.45217758
2423,0.41477463,0.2604324,0.042342205,0.11200002,0.61456776,0.37448907,0.03784143,0.20223722,0.45256492
2424,0.41225573,0.2585784,0.042799875,0.11087749,0.6045147,0.36535367,0.038428005,0.20073305,0.45299813
2425,0.40890017,0.25762933,0.043211583,0.10805925,0.59175617,0.35619888,0.039045606,0.19651167,0.45370105
2426,0.40531337,0.25779375,0.043671772,0.10384785,0.57715124,0.34739265,0.039783318,0.18997528,0.4548874
2427,0.40211943,0.25921768,0.044277236,0.0986245,0.5616463,0.33927375,0.040729325,0.18164322,0.45672265
2428,0.39986205,0.2619509,0.045109548,0.09280159,0.5461621,0.3321186,0.0419535,0.17209002,0.45929268
2429,0.398924,0.2659269,0.04622012,0.08677699,0.53150594,0.32612062,0.043492854,0.16189244,0.46258286
2430,0.39947516,0.27095422,0.047620088,0.08090085,0.5183042,0.32137847,0.045341983,0.15158378,0.46646968
2431,0.40145108,0.27672386,0.04927568,0.075451516,0.50697625,0.31790113,0.04744882,0.14162627,0.47072548
2432,0.40456438,0.2828281,0.051108673,0.070627615,0.49772924,0.3156177,0.04971579,0.13239573,0.47503486
2433,0.40834212,0.28879327,0.053002186,0.06654668,0.4905831,0.31439957,0.05200632,0.12417719,0.4790229
2434,0.41218847,0.29412252,0.05481127,0.06325467,0.48541299,0.31408632,0.054156244,0.11717042,0.48229277
2435,0.41546574,0.29834798,0.05637782,0.060739934,0.4820058,0.3145165,0.055990234,0.11149905,0.48447135
2436,0.4175886,0.3010871,0.05754866,0.058952823,0.48012733,0.31555882,0.057340913,0.1072276,0.4852582
2437,0.4181157,0.3020951,0.05819458,0.05782604,0.4795839,0.31713998,0.05806942,0.1043745,0.48446998
2438,0.4168237,0.30130228,0.058227528,0.057293862,0.48027673,0.3192631,0.058083527,0.102930106,0.4820738
2439,0.41375154,0.29883188,0.05761269,0.05730697,0.48222643,0.32201156,0.057350323,0.10286455,0.4781993
2440,0.4091983,0.2949864,0.056372948,0.057838976,0.48557478,0.3255383,0.055900577,0.1041359,0.4731278
2441,0.4036814,0.290212,0.054584775,0.05888462,0.4905518,0.33003938,0.053823773,0.10668865,0.46725821
2442,0.3978574,0.2850402,0.05236671,0.060450505,0.49741882,0.335718,0.051255297,0.11044552,0.461057
2443,0.39242333,0.28002113,0.049862623,0.06253959,0.50640476,0.34274688,0.048358034,0.11529985,0.45500007
2444,0.38801855,0.27566,0.047223505,0.06513505,0.51763505,0.35123104,0.045302637,0.121101394,0.4495174
2445,0.38514024,0.27236456,0.044591017,0.06818467,0.53107977,0.3611807,0.042249504,0.1276496,0.4449493
2446,0.38408357,0.2704084,0.042084444,0.07159073,0.5465139,0.37249327,0.039335072,0.13468556,0.4415158
2447,0.3849084,0.2699117,0.039792858,0.075203836,0.563501,0.3849448,0.036662884,0.14189336,0.43930268
2448,0.3874353,0.27083817,0.037771713,0.07882541,0.5813925,0.3981887,0.034300294,0.1489035,0.4382595
2449,0.39126468,0.2730047,0.036043696,0.082216255,0.59935534,0.41176784,0.032278977,0.15530853,0.4382108
2450,0.39582315,0.27610594,0.034603283,0.08511392,0.6164185,0.4251349,0.030599432,0.16068417,0.43887815
2451,0.40043265,0.27975047,0.033423923,0.08725825,0.63154936,0.43768778,0.029238287,0.1646233,0.43991357
2452,0.40439898,0.28351042,0.03246758,0.088421,0.6437483,0.4488158,0.028157895,0.16677457,0.44094303
2453,0.40711457,0.28698015,0.03169519,0.08843924,0.6521601,0.45795873,0.02731693,0.16688445,0.44161698
2454,0.40815234,0.2898335,0.03107603,0.087242804,0.65618277,0.4646679,0.02668021,0.16483471,0.4416609
2455,0.4073383,0.2918736,0.030594572,0.08487013,0.65554917,0.4686591,0.026225911,0.16066413,0.44091678
2456,0.40478086,0.29305944,0.03025265,0.081468776,0.6503626,0.46984532,0.025948346,0.15456896,0.4393666
2457,0.400851,0.29350704,0.030066539,0.07727744,0.64108443,0.46834418,0.025855703,0.14688455,0.43713257
2458,0.39611468,0.29346094,0.030059896,0.07259383,0.6284597,0.4644547,0.025963446,0.13804154,0.43445244
2459,0.39123532,0.29324678,0.030254131,0.06773441,0.6134177,0.4586141,0.026285164,0.12851842,0.43163812
2460,0.38686708,0.293212,0.03065885,0.062996246,0.59694815,0.45133752,0.026823215,0.118787415,0.42902428
2461,0.38355976,0.29367,0.03126444,0.058625326,0.57999593,0.4431595,0.02756137,0.109275095,0.42692006
2462,0.38168865,0.294854,0.03203793,0.05479675,0.5633753,0.43458286,0.02846078,0.10033167,0.42556846
2463,0.38141543,0.29688612,0.032922715,0.051606584,0.547721,0.42604232,0.029459555,0.09221915,0.42512006
2464,0.38268048,0.29976285,0.03384182,0.049075812,0.53346795,0.41788158,0.030475968,0.08511042,0.42561898
2465,0.38521904,0.30335444,0.034704372,0.04716021,0.5208562,0.41034332,0.03141506,0.079097785,0.42700225
2466,0.38860056,0.30741772,0.035414904,0.04576794,0.5099643,0.40357485,0.03217799,0.07421147,0.42910892
2467,0.3922866,0.3116215,0.03588464,0.044780474,0.50074357,0.39763394,0.03267364,0.070436016,0.43170005
2468,0.3957016,0.31558174,0.036044005,0.04407583,0.49307412,0.39250955,0.032831363,0.06773319,0.43448597
2469,0.39831132,0.3189049,0.035854608,0.043551803,0.48681822,0.38814268,0.032613263,0.0660623,0.43716142
2470,0.399701,0.3212364,0.035318695,0.043145884,0.4818718,0.3844502,0.03202374,0.06539788,0.4394429
2471,0.3996386,0.32230496,0.034483872,0.042849757,0.47820458,0.38135013,0.031114258,0.065740205,0.44110477
2472,0.3981118,0.32195672,0.033441514,0.042713545,0.47588164,0.37877998,0.029981526,0.06712014,0.44200745
2473,0.39533284,0.32017463,0.03231855,0.04283965,0.47506076,0.37671033,0.028758632,0.0695918,0.44211185
2474,0.39170617,0.31707615,0.031263333,0.04336669,0.47596365,0.3751447,0.027600396,0.07321856,0.44147968
2475,0.387767,0.31289336,0.030427966,0.044445664,0.4788309,0.37411347,0.026664944,0.07805248,0.4402573
2476,0.3841004,0.30793756,0.029950092,0.046212755,0.48386747,0.37366134,0.02609481,0.08411133,0.43864834
2477,0.38125855,0.30255848,0.029936502,0.048763577,0.49118245,0.37382653,0.026000127,0.09135581,0.4368812
2478,0.37968352,0.2971019,0.030450735,0.05213087,0.50074244,0.37462288,0.026445927,0.09967365,0.43517616
2479,0.37965026,0.2918747,0.031505406,0.056270145,0.5123348,0.37602502,0.027444465,0.10886534,0.43371704
2480,0.38122886,0.28711873,0.033059187,0.061050963,0.5255503,0.3779578,0.028952414,0.11864012,0.43263003
2481,0.38427272,0.28299662,0.03501839,0.06625771,0.53978217,0.38029101,0.030872654,0.12861852,0.43197328
2482,0.38842794,0.27958786,0.03724269,0.071597405,0.5542457,0.3828421,0.033060685,0.13834292,0.43173295
2483,0.39316908,0.27689555,0.039555818,0.07671771,0.56802106,0.38538626,0.03533568,0.14729913,0.43183044
2484,0.3978585,0.2748621,0.041761037,0.081235364,0.58012426,0.38767526,0.037496805,0.15495221,0.43213683
2485,0.4018284,0.27339396,0.04366149,0.08477294,0.589595,0.38946104,0.039344218,0.16078977,0.4324965
2486,0.40447718,0.27239028,0.04508364,0.08700327,0.59561133,0.39052984,0.04070315,0.16437837,0.43275487
2487,0.4053661,0.27177238,0.045900613,0.08769309,0.5975898,0.39072758,0.041447733,0.1654145,0.43278748
2488,0.40429696,0.27150798,0.04605108,0.08673789,0.5952774,0.38998848,0.04152008,0.16376883,0.43252426
2489,0.40135095,0.27162123,0.04554934,0.08418038,0.58879375,0.38834772,0.040940147,0.15950587,0.43196243
2490,0.3968795,0.2721895,0.044483587,0.080206394,0.5786225,0.38593617,0.039803516,0.15288286,0.43116584
2491,0.39144537,0.27332333,0.04300296,0.07511907,0.5655464,0.3829654,0.0382675,0.14431353,0.43024904
2492,0.38572976,0.27513695,0.041295696,0.0692971,0.5505424,0.3796947,0.03652839,0.13431932,0.42935094
2493,0.38042355,0.27771515,0.039563492,0.06314492,0.53465873,0.37639743,0.034794804,0.12346651,0.42860484
2494,0.37612897,0.28108478,0.037997004,0.057047192,0.5189029,0.37333003,0.03326262,0.11231026,0.42811057
2495,0.37328273,0.28519458,0.03675632,0.051331833,0.5041489,0.37070668,0.03209475,0.10134746,0.4279139
2496,0.37211165,0.2899073,0.03595781,0.046246536,0.4910788,0.36868438,0.031407904,0.090986535,0.42799705
2497,0.37261775,0.29500237,0.035667606,0.041947782,0.48016083,0.3673606,0.031265844,0.08153439,0.42827922
2498,0.37459195,0.3001896,0.03590055,0.038501784,0.47164834,0.36677587,0.031678457,0.07319399,0.42862636
2499,0.3776471,0.3051321,0.03662327,0.03589175,0.4656026,0.36692575,0.032605052,0.066071816,0.42886984
2500,0.381272,0.3094781,0.03776111,0.03403276,0.46193165,0.36777797,0.033961494,0.060192164,0.428831
2501,0.38489658,0.3128978,0.039208177,0.032790598,0.46043605,0.36928993,0.035630893,0.05551523,0.42835054
2502,0.3879702,0.3151243,0.040840454,0.03200547,0.46086368,0.37142745,0.0374773,0.05195896,0.42731792
2503,0.39003935,0.3159916,0.04253088,0.031516887,0.46296293,0.37418032,0.03936171,0.049420882,0.42569855
2504,0.3908163,0.3154629,0.044164952,0.031188453,0.46653405,0.37757358,0.041158874,0.04780158,0.42355022
2505,0.3902237,0.3136413,0.045654625,0.03092777,0.47146088,0.38166618,0.04277173,0.04702296,0.4210271
2506,0.38841072,0.31076398,0.046947986,0.030698746,0.47772256,0.38654175,0.044142354,0.047038443,0.41836697
2507,0.38572785,0.307171,0.04803314,0.030523708,0.48538214,0.39228964,0.045256015,0.047836475,0.41586375
2508,0.38267335,0.3032632,0.04893559,0.03047457,0.49455047,0.3989789,0.04613881,0.049432766,0.41382882
2509,0.37981397,0.29944843,0.049709868,0.030655697,0.50533396,0.4066292,0.046849005,0.051855724,0.4125481
2510,0.3776983,0.29608977,0.050427485,0.031181026,0.51777923,0.41518742,0.047464393,0.055127434,0.4122419
2511,0.37677476,0.29346156,0.05116313,0.032150064,0.53181624,0.42450634,0.048068043,0.05924187,0.4130327
2512,0.37732708,0.29171896,0.05198194,0.033626206,0.54721695,0.4343363,0.048734564,0.064146094,0.41492498
2513,0.37942967,0.2908811,0.05292882,0.035619766,0.5635642,0.4443187,0.049519237,0.06972626,0.41779613
2514,0.38293016,0.29083174,0.05402125,0.038077187,0.58024764,0.45399937,0.05045012,0.07579815,0.42140198
2515,0.38745925,0.29133472,0.055246077,0.040878456,0.59647626,0.46284413,0.05152459,0.08210752,0.42539382
2516,0.39246592,0.2920632,0.056560315,0.043842398,0.61132115,0.47027403,0.05270977,0.08833738,0.42934883
2517,0.39728612,0.29264712,0.0578968,0.04674221,0.6237919,0.47571367,0.053947955,0.0941302,0.4328151
2518,0.40123415,0.29273015,0.059173692,0.049330283,0.63293463,0.47865096,0.055165656,0.09911801,0.43536747
2519,0.40371048,0.29203317,0.060307533,0.051369783,0.6379501,0.47870174,0.0562863,0.102962084,0.43666855
2520,0.40430897,0.29041263,0.06122701,0.052669335,0.6383136,0.47567233,0.05724341,0.10539781,0.43652558
2521,0.4028969,0.28789875,0.061885204,0.053112946,0.63385916,0.46959677,0.05799261,0.10626977,0.43492872
2522,0.39964852,0.28470397,0.062267035,0.052677516,0.6248213,0.46074733,0.058518656,0.105555266,0.4320613
2523,0.39502203,0.2811966,0.06238986,0.05143559,0.61181176,0.44960874,0.058835965,0.10336702,0.4282771
2524,0.38968086,0.27784336,0.062297493,0.049540006,0.5957333,0.43681702,0.058982886,0.099933386,0.42404738
2525,0.3843805,0.27513433,0.0620494,0.047196783,0.5776611,0.42308447,0.059010997,0.09556564,0.4198911
2526,0.3798467,0.2735072,0.06170744,0.04463206,0.55870366,0.40911746,0.05897259,0.0906136,0.416302
2527,0.37666744,0.27328283,0.061324377,0.04206023,0.5398858,0.39554846,0.058909487,0.08542789,0.41368568
2528,0.37521863,0.2746221,0.06093504,0.039661467,0.52206045,0.38288823,0.05884483,0.0803274,0.41231644
2529,0.37562427,0.27750525,0.060552105,0.037566938,0.5058589,0.371499,0.05877926,0.07558062,0.41231376
2530,0.37775266,0.28173095,0.060166404,0.035855286,0.49167895,0.3615898,0.05869155,0.07139761,0.41363758
2531,0.38124022,0.28693235,0.059750654,0.034557216,0.47970164,0.3532263,0.05854279,0.06793256,0.41609845
2532,0.38554168,0.29260907,0.059266597,0.033666022,0.4699259,0.34634855,0.05828407,0.06529328,0.41938084
2533,0.39000043,0.2981733,0.0586741,0.03315302,0.46222267,0.34080255,0.057866126,0.06355398,0.4230789
2534,0.3939371,0.30301,0.057941522,0.03298561,0.45639563,0.33637476,0.057250302,0.06277058,0.42674243
2535,0.39674738,0.3065469,0.057055335,0.03314515,0.4522474,0.3328341,0.056419086,0.06299425,0.42993182
2536,0.3979945,0.3083256,0.056027398,0.03364148,0.44964,0.3299728,0.055383652,0.06428355,0.43227386
2537,0.39748144,0.308063,0.054897927,0.034520514,0.4485382,0.3276433,0.054187216,0.0667077,0.43351144
2538,0.39528644,0.30569082,0.05373269,0.035862934,0.4490257,0.32578158,0.052902002,0.07034209,0.43353653
2539,0.39175013,0.30136305,0.052615047,0.037772022,0.45129016,0.32441485,0.05162078,0.07525454,0.43239906
2540,0.38741884,0.29543206,0.051633254,0.0403535,0.4555789,0.32364896,0.050443124,0.08148681,0.43029064
2541,0.38295084,0.28839466,0.05086611,0.0436901,0.4621295,0.32363987,0.04946016,0.08902947,0.42750657
2542,0.3790088,0.28082353,0.050369415,0.047815852,0.47109842,0.3245583,0.04873979,0.09780034,0.42439374
2543,0.37615418,0.2732938,0.05016542,0.052694984,0.48249054,0.32654905,0.048315436,0.107626036,0.42129666
2544,0.37476394,0.26632017,0.050236855,0.05820691,0.49610776,0.32969752,0.04817944,0.118230775,0.4185092
2545,0.37497473,0.2603071,0.05052599,0.06414163,0.51152,0.3340039,0.048281785,0.12923437,0.4162389
2546,0.37666503,0.25552207,0.050938927,0.07020401,0.52806187,0.33936667,0.048534416,0.14016074,0.41458648
2547,0.3794668,0.25208217,0.05135477,0.076029874,0.5448578,0.34558037,0.048820313,0.15045711,0.4135408
2548,0.3828165,0.24996269,0.051639777,0.081214055,0.560879,0.35234332,0.049007934,0.15952776,0.41298825
2549,0.38603568,0.249019,0.051665496,0.08535121,0.5750348,0.35928038,0.04896944,0.16678497,0.4127372
2550,0.3884393,0.24902467,0.051329408,0.08808521,0.586289,0.36597848,0.048601627,0.17170887,0.4125541
2551,0.389457,0.24971935,0.050574914,0.0891627,0.59379554,0.37203404,0.047846105,0.17391537,0.41220853
2552,0.3887435,0.25086027,0.049405888,0.08847735,0.5970235,0.37710357,0.046704236,0.17321569,0.4115181
2553,0.3862539,0.2522666,0.04789191,0.08609541,0.59583914,0.3809466,0.045242608,0.16964994,0.41038474
2554,0.38226014,0.25384447,0.04616147,0.08225419,0.590535,0.38345692,0.043586582,0.16349147,0.40881348
2555,0.37730306,0.25559062,0.044383712,0.07732875,0.5817802,0.3846651,0.04190226,0.15521279,0.40690777
2556,0.3720926,0.25757056,0.04274314,0.07177888,0.5705143,0.38472244,0.040371343,0.14542058,0.40484512
2557,0.3673784,0.25988176,0.041412354,0.066084296,0.5578096,0.3838654,0.039163757,0.13478042,0.40283778
2558,0.3638261,0.26261124,0.04052907,0.06068579,0.5447255,0.38237038,0.038414773,0.123940326,0.40109116
2559,0.36191517,0.26579615,0.04018022,0.05593879,0.53219193,0.3805118,0.038208768,0.11347138,0.3997675
2560,0.36187935,0.26939833,0.04039423,0.052086763,0.5209353,0.37853095,0.038571473,0.10383289,0.3989609
2561,0.3636839,0.2732908,0.041140437,0.049252667,0.51144004,0.3766145,0.039469153,0.0953564,0.3986855
2562,0.36703682,0.27725953,0.04233387,0.047443435,0.50394475,0.374884,0.040813223,0.08824756,0.39887595
2563,0.37143007,0.2810189,0.04384431,0.046566837,0.49847355,0.37340254,0.042469263,0.08260176,0.3993991
2564,0.37620568,0.28424025,0.045509268,0.04645617,0.49487907,0.3721802,0.04426992,0.078428954,0.40007427
2565,0.38064405,0.28659123,0.047150698,0.04690212,0.4929046,0.37119254,0.04603188,0.075680174,0.4007017
2566,0.38406682,0.28778198,0.04859489,0.047689937,0.4922614,0.37040237,0.04757572,0.07428332,0.40109494
2567,0.38594222,0.2876111,0.049693517,0.048637584,0.49269667,0.3697752,0.04874758,0.0741739,0.40111405
2568,0.38597608,0.2860034,0.05034307,0.049629606,0.49405682,0.36929616,0.0494387,0.07532199,0.40069234
2569,0.38416636,0.28302842,0.050498806,0.05063912,0.49632773,0.36897793,0.049599957,0.07774984,0.39984998
2570,0.38080913,0.2788952,0.050180174,0.05173376,0.4996315,0.36885458,0.04924734,0.08152958,0.39869285
2571,0.37645096,0.27392334,0.049466275,0.05306135,0.50419605,0.36896864,0.048457902,0.0867695,0.39739335
2572,0.37179494,0.26849228,0.048482157,0.0548205,0.5102865,0.36934844,0.047355972,0.0935821,0.39615822
2573,0.3675826,0.26298442,0.047379054,0.057219125,0.5181224,0.36998302,0.046093456,0.102045886,0.3951913
2574,0.36447233,0.25772896,0.046312515,0.060430855,0.5277933,0.37080136,0.04482796,0.112163946,0.3946575
2575,0.36293772,0.25295895,0.0454221,0.06455665,0.53919363,0.37165764,0.043702643,0.12383338,0.39465496
2576,0.36319524,0.24878557,0.04481545,0.06959421,0.5519734,0.37232804,0.042830124,0.13681525,0.39520007
2577,0.36517194,0.24519292,0.044557724,0.075421296,0.56552297,0.37251675,0.042282358,0.15072386,0.39622575
2578,0.36851105,0.2420522,0.04466675,0.08179212,0.5789926,0.37187964,0.042085804,0.16502717,0.39759365
2579,0.3726184,0.23915482,0.04511365,0.08834994,0.5913447,0.37005612,0.04222234,0.17906623,0.39911938
2580,0.37675044,0.23626336,0.045829505,0.09465758,0.6014533,0.36671796,0.04263566,0.19209972,0.4006094
2581,0.3801359,0.2331721,0.046717416,0.10024638,0.60823697,0.3616254,0.043243054,0.20336851,0.40190583
2582,0.3821203,0.22977161,0.047669455,0.104679234,0.6108179,0.35468248,0.043951407,0.21218403,0.40293053
2583,0.38229954,0.22609743,0.048585657,0.10761644,0.6086694,0.34597555,0.044674743,0.21801907,0.4037188
2584,0.38061517,0.22235313,0.04939117,0.10887087,0.60172254,0.33578944,0.045349944,0.22058314,0.40443012
2585,0.37737587,0.21889082,0.050047226,0.10843784,0.59039605,0.32458213,0.045946173,0.21986777,0.40532997
2586,0.37319824,0.2161564,0.050553337,0.1064885,0.57553226,0.312929,0.046466082,0.21613719,0.406744
2587,0.36888057,0.21460673,0.0509406,0.10333322,0.5582641,0.3014443,0.04693867,0.20988114,0.4089949
2588,0.3652451,0.21462373,0.051258836,0.09936252,0.5398408,0.29069784,0.04740686,0.20173611,0.412338
2589,0.3629884,0.21644132,0.051561758,0.09498533,0.5214609,0.28115296,0.047913294,0.19239464,0.41690803
2590,0.36256713,0.22009853,0.0518939,0.090574704,0.5041389,0.27311867,0.048488535,0.18253167,0.42268693
2591,0.36413592,0.2254221,0.0522818,0.086432,0.48862875,0.26673776,0.049142927,0.17274807,0.4294917
2592,0.36753196,0.23203318,0.052729942,0.08276884,0.47539383,0.2619873,0.04986371,0.1635428,0.43698213
2593,0.3723044,0.23937635,0.053221628,0.07970644,0.46462393,0.25870547,0.050616093,0.15530238,0.44468474
2594,0.37777725,0.24676836,0.05372365,0.07728526,0.45627564,0.25661987,0.051348876,0.14830689,0.45203236
2595,0.3831466,0.25346684,0.054194383,0.07548538,0.45014536,0.25539544,0.052002955,0.14274694,0.45841953
2596,0.3875993,0.25875467,0.054593716,0.07425089,0.4459446,0.25468525,0.05252213,0.13873722,0.46327114
2597,0.39044398,0.26203305,0.05489361,0.07351732,0.44339085,0.25418514,0.0528646,0.13634111,0.46611667
2598,0.3912312,0.26290864,0.055086564,0.073236026,0.44228745,0.25368816,0.053012617,0.13558668,0.46666
2599,0.38983613,0.26125553,0.055190496,0.07339008,0.44257176,0.25311747,0.0529781,0.13647617,0.46482727
2600,0.38648587,0.25723842,0.055247642,0.07399981,0.44433373,0.25254318,0.052802503,0.13898805,0.4607834
2601,0.38171637,0.2512866,0.055317808,0.07511194,0.44778365,0.25216365,0.052550178,0.14306983,0.45490724
2602,0.3762749,0.2440279,0.055466942,0.07678008,0.45318487,0.25226808,0.052296918,0.14861989,0.44773623
2603,0.37098303,0.23619287,0.05575371,0.07903645,0.46076596,0.25318095,0.052115757,0.15546922,0.43988645
2604,0.36659747,0.22851548,0.056216683,0.081865326,0.47063118,0.25520337,0.052063584,0.16336422,0.43197146
2605,0.36368906,0.22164318,0.056864787,0.08518109,0.48268926,0.25856343,0.05217047,0.17195536,0.42452985
2606,0.36256343,0.2160736,0.05767208,0.088817745,0.49660736,0.26337823,0.052433584,0.18079554,0.41797376
2607,0.36322394,0.21211812,0.058577184,0.09252864,0.5117997,0.26963362,0.05281588,0.1893502,0.41256073
2608,0.36537856,0.20989099,0.059488047,0.095999494,0.52744836,0.2771791,0.053249896,0.19701937,0.40838468
2609,0.36848918,0.20932238,0.06029109,0.09887571,0.54255843,0.28573474,0.05364603,0.20317765,0.40538657
2610,0.3718568,0.21019068,0.060865033,0.100801066,0.55604815,0.29491594,0.053904977,0.20722722,0.40337908
2611,0.37473673,0.21217231,0.061098095,0.10146633,0.56687117,0.30427352,0.053933308,0.20866433,0.40208554
2612,0.3764722,0.21490467,0.06090626,0.100661285,0.5741576,0.3133452,0.053660195,0.2071522,0.4011898
2613,0.37661704,0.2180523,0.060248967,0.09831578,0.5773372,0.32171288,0.05305133,0.20257302,0.40039033
2614,0.37502575,0.22136514,0.059137832,0.094522774,0.5762419,0.32905903,0.05211689,0.19506598,0.39944938
2615,0.37188086,0.22471337,0.05763588,0.08953161,0.57112616,0.33520383,0.050910644,0.18501168,0.39822644
2616,0.36765173,0.22809339,0.055846673,0.08371168,0.56262565,0.34011814,0.049520183,0.17298733,0.396689
2617,0.3629967,0.23160294,0.053896327,0.07749742,0.551645,0.3439087,0.048050463,0.15968582,0.39490002
2618,0.35863248,0.23539658,0.051912535,0.071323365,0.5392203,0.34678364,0.04660522,0.14583142,0.39298728
2619,0.35520867,0.23963287,0.050006256,0.06556956,0.52637255,0.3490075,0.045270465,0.13209458,0.39110512
2620,0.35320792,0.24442852,0.04825859,0.060520787,0.5139966,0.3508558,0.04410329,0.119037524,0.3893984
2621,0.35288566,0.24982409,0.04671458,0.056346968,0.5027865,0.35257956,0.0431266,0.10708036,0.38797534
2622,0.35425067,0.25576633,0.04538327,0.053101066,0.49320593,0.35438085,0.042329844,0.09649525,0.38689235
2623,0.35707903,0.26210696,0.04424236,0.05072973,0.48549098,0.35640228,0.041674,0.087414704,0.38615012
2624,0.36095423,0.2686128,0.043246455,0.049094986,0.47967845,0.35872495,0.04109984,0.07985364,0.38569987
2625,0.3653266,0.27498952,0.04233757,0.047999524,0.4756538,0.3613763,0.040538684,0.07373885,0.38545743
2626,0.36959112,0.28091484,0.04145675,0.047219515,0.47320527,0.3643431,0.039924018,0.06893815,0.3853227
2627,0.3731707,0.28607687,0.04055597,0.046537846,0.47208774,0.36758748,0.039203864,0.0652964,0.38520205
2628,0.37560058,0.29021558,0.039608642,0.045776352,0.47208244,0.37106553,0.038351152,0.062665775,0.38502982
2629,0.37659764,0.29315728,0.038616974,0.044823393,0.47304434,0.37473994,0.03737136,0.060933035,0.384785
2630,0.3761036,0.29483876,0.037614927,0.04364995,0.47493318,0.3785911,0.03630506,0.060037024,0.38449943
2631,0.3742929,0.29531407,0.036665276,0.042313565,0.477817,0.3826184,0.035224542,0.05997406,0.3842554
2632,0.37154147,0.29474297,0.035851795,0.040946696,0.4818499,0.38683492,0.034225326,0.06078967,0.38417178
2633,0.3683634,0.29336303,0.035267487,0.039732903,0.4872266,0.39125416,0.033413526,0.06255891,0.3843827
2634,0.36532962,0.2914527,0.035001114,0.038875822,0.49412566,0.39587396,0.032891527,0.06536018,0.38501197
2635,0.36298087,0.28929096,0.03512417,0.038565718,0.50264907,0.40065923,0.032744195,0.069245644,0.3861483
2636,0.36175203,0.28712183,0.0356803,0.038949892,0.5127754,0.4055325,0.033027805,0.07421511,0.38782606
2637,0.36191413,0.28512844,0.036677565,0.040108114,0.5243201,0.4103624,0.033761855,0.080195904,0.39001277
2638,0.3635413,0.28341743,0.038084596,0.042039275,0.5369167,0.41496298,0.03492511,0.08702857,0.39260548
2639,0.3665026,0.28201815,0.039830025,0.044654433,0.5500225,0.41910258,0.036454786,0.0944651,0.39543602
2640,0.37047797,0.28089157,0.041805543,0.047780864,0.56293565,0.4225139,0.038249537,0.1021722,0.39828467
2641,0.37499762,0.27994978,0.043872613,0.051175207,0.57484746,0.42491978,0.04017619,0.10975148,0.40090305
2642,0.37950483,0.27908546,0.045873296,0.054546095,0.584909,0.4260633,0.04208037,0.116765335,0.40304324
2643,0.38343522,0.2782046,0.047644652,0.057585977,0.59231615,0.42573935,0.04380077,0.12277602,0.40449306
2644,0.38630313,0.27725974,0.049035683,0.060007706,0.59641325,0.42383274,0.04518609,0.12739441,0.40510985
2645,0.38778105,0.2762745,0.04992435,0.0615822,0.59677243,0.42033952,0.046112094,0.13032082,0.40484765
2646,0.38775578,0.27535474,0.050231952,0.062169082,0.5932652,0.41538367,0.046496082,0.13138545,0.403771
2647,0.38634536,0.27468055,0.0499313,0.06173352,0.58607954,0.4092063,0.046305545,0.1305677,0.40205032
2648,0.38387465,0.27447978,0.049047742,0.06034713,0.5756962,0.4021423,0.045559436,0.12799446,0.3999387
2649,0.38081396,0.2749899,0.047652666,0.0581714,0.56282234,0.3945809,0.04432227,0.12391915,0.39773446
2650,0.37769294,0.27641165,0.045851234,0.055430055,0.5482962,0.38691926,0.04269212,0.11868485,0.39573804
2651,0.37501308,0.27887052,0.043767467,0.052375115,0.532988,0.37952057,0.0407862,0.11268126,0.39421016
2652,0.37317023,0.28238624,0.04152965,0.049254328,0.51770955,0.3726794,0.038726367,0.106303796,0.3933389
2653,0.3724006,0.28685674,0.039258007,0.04628586,0.5031496,0.3666036,0.03662688,0.09991915,0.39321953
2654,0.3727548,0.29205763,0.037056267,0.043640908,0.489834,0.36140445,0.03458615,0.093843415,0.39384654
2655,0.37409422,0.29765266,0.03500648,0.041435085,0.47811273,0.35710126,0.032681275,0.08833018,0.395118
2656,0.37611517,0.30321902,0.033167336,0.039728813,0.46817252,0.3536365,0.03096641,0.083569616,0.39684963
2657,0.37838894,0.30828106,0.031574674,0.038533196,0.46005747,0.35089257,0.029473256,0.07969165,0.39879733
2658,0.38042,0.31235486,0.030244106,0.037821025,0.45371187,0.34872064,0.02821354,0.0767777,0.40068698
2659,0.38171607,0.31499928,0.029174738,0.03754203,0.44902298,0.3469667,0.027182933,0.07487332,0.40224823
2660,0.38186002,0.31586686,0.028354097,0.03763905,0.44587025,0.34550157,0.026365872,0.074002795,0.40325055
2661,0.38057888,0.31475133,0.027763238,0.03806431,0.44416523,0.34424233,0.02574098,0.07418193,0.4035354
2662,0.37779248,0.31161824,0.027381958,0.038792282,0.44388673,0.34317133,0.025286213,0.07542918,0.40303886
2663,0.37363604,0.30661702,0.027192574,0.039826456,0.44509065,0.34233916,0.024982885,0.07776863,0.40180203
2664,0.36844808,0.30006558,0.027182544,0.041199937,0.44790328,0.34185597,0.024818532,0.08122875,0.39996406
2665,0.36272487,0.29241276,0.02734502,0.042967092,0.45248863,0.3418681,0.024787296,0.085833214,0.39774022
2666,0.35705265,0.28418487,0.02767776,0.045190018,0.45900646,0.34253228,0.024889238,0.09158494,0.39538914
2667,0.35202408,0.27592257,0.028180474,0.047921024,0.4675604,0.34398115,0.02512754,0.098451726,0.39317447
2668,0.34815753,0.26812074,0.028851807,0.051184982,0.4781466,0.34629273,0.025505662,0.10634823,0.3913285
2669,0.3458304,0.26118076,0.029686363,0.0549633,0.49061483,0.34946808,0.02602442,0.11512231,0.39002225
2670,0.34522995,0.2553754,0.03067237,0.05918219,0.5046379,0.35341394,0.026679758,0.12454421,0.38934556
2671,0.3463291,0.2508303,0.03179069,0.06370811,0.519703,0.35793552,0.02746189,0.13430558,0.3892973
2672,0.34888533,0.24752197,0.033015292,0.06834809,0.53511727,0.36273944,0.02835572,0.14402209,0.389787
2673,0.35246417,0.24528882,0.034315437,0.072859906,0.5500375,0.36744764,0.0293431,0.15324679,0.39064664
2674,0.35648945,0.24385901,0.035659786,0.07697066,0.56352663,0.37162215,0.03040648,0.161498,0.39165384
2675,0.36031938,0.24289191,0.037021894,0.08040555,0.57463825,0.3748052,0.031533826,0.16829917,0.39256477
2676,0.36334327,0.2420336,0.03838643,0.08292324,0.5825205,0.3765678,0.03272387,0.17322882,0.39315537
2677,0.36508477,0.2409769,0.039754804,0.08435306,0.58653295,0.37656805,0.033990324,0.1759746,0.3932645
2678,0.36529326,0.23951927,0.041148018,0.084626004,0.5863472,0.37460187,0.035363447,0.1763819,0.39283055
2679,0.36399612,0.23759878,0.042605676,0.083791666,0.58200574,0.3706373,0.036887743,0.17448068,0.39191154
2680,0.36149788,0.23530492,0.04418041,0.08201255,0.5739241,0.3648215,0.03861562,0.17048702,0.39068308
2681,0.3583237,0.23285408,0.045928553,0.07954104,0.5628289,0.3574574,0.040597998,0.16477348,0.3894117
2682,0.35511908,0.23054123,0.047899097,0.07667875,0.5496504,0.34895808,0.042873617,0.15781866,0.38841122
2683,0.35253203,0.22867641,0.050123345,0.0737323,0.53539234,0.33978504,0.045459863,0.15014744,0.38799188
2684,0.35110134,0.22752258,0.052607108,0.07097165,0.521006,0.33038884,0.048346005,0.14227115,0.38841233
2685,0.35117626,0.22724724,0.055326395,0.06860261,0.5072974,0.32116044,0.05149029,0.13464667,0.38984382
2686,0.35286808,0.22789069,0.058226835,0.06675055,0.49486774,0.3124009,0.0548199,0.12764691,0.39234793
2687,0.35604012,0.22935453,0.061226204,0.06545938,0.48409507,0.30430624,0.058234494,0.12155435,0.39586875
2688,0.36032933,0.23140772,0.064220026,0.064701594,0.47514334,0.29696605,0.061611827,0.116565466,0.40023723
2689,0.36519566,0.23370858,0.067089885,0.064397186,0.4679999,0.290376,0.064816676,0.11280721,0.40518624
2690,0.3699964,0.23584273,0.06971455,0.064439125,0.46252644,0.28445798,0.06771198,0.11035648,0.4103771
2691,0.3740802,0.23737307,0.07198333,0.06472381,0.45852464,0.27908555,0.07017272,0.10926637,0.4154354
2692,0.37688935,0.23789892,0.07380995,0.06518048,0.45580688,0.27411768,0.07210039,0.10958881,0.4199948
2693,0.37805653,0.237115,0.075145096,0.06579643,0.4542556,0.2694294,0.07343625,0.11138997,0.4237423
2694,0.3774746,0.23486038,0.07598433,0.06662987,0.45386752,0.2649388,0.07416961,0.11475911,0.42645943
2695,0.37532312,0.23114486,0.07636974,0.0678085,0.4547631,0.26062465,0.074340604,0.11979786,0.42804858
2696,0.37204236,0.22614889,0.07638365,0.06950981,0.4571654,0.25652954,0.07403403,0.12660182,0.42854062
2697,0.36825752,0.22019374,0.07613592,0.07192786,0.46133602,0.25274575,0.073366955,0.13522333,0.42808074
2698,0.36466816,0.21369016,0.075746514,0.07523149,0.4675033,0.2493942,0.07247127,0.14563784,0.42689696
2699,0.36192557,0.20707624,0.07532723,0.0795221,0.4757759,0.24659455,0.07147528,0.1577061,0.42525828
2700,0.360525,0.20076032,0.07496539,0.084799275,0.4860733,0.24443766,0.07048692,0.17114869,0.42343313
2701,0.36072257,0.19507356,0.07471185,0.09093717,0.49807605,0.24296401,0.06958115,0.18553087,0.42165208
2702,0.3624925,0.19024286,0.07457433,0.09767532,0.51120734,0.24215272,0.068792894,0.20026173,0.42008454
2703,0.3655251,0.18638232,0.07451686,0.10462592,0.52464795,0.24191849,0.0681154,0.21461406,0.41882592
2704,0.36926705,0.18350333,0.07446497,0.11129874,0.5373862,0.24212408,0.06750438,0.2277577,0.41789928
2705,0.373004,0.1815408,0.07431725,0.11714593,0.5483159,0.24259946,0.066887386,0.23882906,0.41726816
2706,0.37597844,0.18039241,0.0739621,0.12162393,0.5563627,0.24317253,0.066178374,0.2470118,0.41685945
2707,0.37752944,0.17996353,0.073298424,0.12426749,0.5606363,0.2437042,0.06529548,0.25163662,0.4165911
2708,0.3772245,0.18020567,0.07225598,0.12476286,0.5605744,0.24411872,0.06417882,0.25227684,0.4163996
2709,0.37495303,0.18114236,0.07081108,0.12299959,0.5560474,0.2444247,0.062804595,0.24881808,0.41625872
2710,0.37095118,0.1828682,0.068993,0.119089976,0.5473846,0.24471734,0.061191242,0.24147606,0.41618407
2711,0.3657515,0.18552387,0.06687908,0.11334856,0.5353244,0.2451593,0.059395935,0.23076916,0.41622233
2712,0.3600679,0.18925175,0.06458054,0.106235616,0.52088356,0.24594872,0.057503104,0.21743171,0.4164277
2713,0.35465404,0.1941485,0.062222462,0.098283075,0.5052073,0.24728145,0.05560794,0.2023179,0.4168344
2714,0.35016513,0.20022213,0.05992416,0.090018824,0.48940456,0.24931586,0.053799946,0.18628873,0.41743338
2715,0.34705952,0.20736864,0.057783846,0.081907034,0.47443587,0.25215262,0.052150104,0.17013314,0.41815743
2716,0.3455447,0.21536465,0.05586908,0.07431094,0.46103668,0.25582275,0.050703224,0.15451069,0.4188803
2717,0.34557045,0.22387978,0.054213867,0.067476824,0.44969875,0.26029474,0.049475588,0.13992845,0.419426
2718,0.346858,0.23250163,0.052820373,0.061535977,0.4406783,0.26548412,0.04845683,0.12673737,0.41958833
2719,0.34895685,0.24077323,0.051664084,0.056519546,0.43404,0.27127528,0.047614932,0.1151498,0.41915813
2720,0.3513212,0.24823995,0.050701294,0.05237993,0.42970604,0.27754566,0.04690315,0.105257206,0.41795516
2721,0.3533958,0.2545007,0.049877997,0.049017105,0.42751768,0.28418824,0.046268255,0.09706118,0.4158609
2722,0.3547056,0.25925905,0.049139395,0.04630717,0.42729396,0.29113576,0.04565949,0.09049871,0.41284698
2723,0.35493335,0.2623653,0.048439004,0.044129044,0.42888418,0.29837686,0.04503675,0.085470565,0.40899408
2724,0.3539722,0.2638401,0.047745854,0.04238625,0.43220177,0.30595964,0.044376947,0.081865184,0.40449482
2725,0.35194424,0.26387423,0.04704903,0.04102096,0.43723825,0.3139862,0.04367768,0.07957435,0.39963952
2726,0.34917682,0.26280215,0.046358176,0.040016495,0.44404876,0.32259125,0.04295697,0.07850054,0.39478546
2727,0.3461454,0.2610542,0.045700658,0.03939053,0.4527194,0.3319153,0.042249817,0.078554265,0.39031342
2728,0.34339246,0.25909767,0.045115523,0.039179265,0.46331668,0.34206924,0.04160191,0.079645514,0.38658267
2729,0.3414388,0.2573754,0.044645958,0.03941744,0.47583944,0.35310894,0.041061938,0.08166857,0.3838878
2730,0.3407032,0.25625354,0.044331647,0.040117994,0.49016583,0.3650055,0.04067401,0.08448632,0.3824272
2731,0.34144115,0.25598383,0.044201836,0.04125549,0.5060213,0.37763125,0.040471185,0.087918885,0.3822813
2732,0.3437053,0.25668016,0.04427046,0.042754672,0.5229558,0.3907501,0.040470645,0.091734976,0.3834053
2733,0.34733397,0.25831407,0.044533156,0.044486716,0.5403413,0.4040182,0.04067111,0.09565202,0.3856301
2734,0.35196477,0.260724,0.044966698,0.04627406,0.557392,0.4169947,0.041052334,0.099344954,0.3886758
2735,0.35707366,0.26363984,0.045530807,0.047903035,0.5732074,0.4291665,0.041577037,0.10246384,0.39217475
2736,0.36204255,0.266723,0.046172667,0.049146872,0.5868436,0.43998417,0.04219514,0.104664326,0.39570656
2737,0.3662467,0.26961875,0.0468336,0.04979436,0.5974113,0.44891688,0.042850427,0.10564395,0.39884418
2738,0.3691548,0.27201515,0.047457468,0.049682196,0.60418075,0.4555092,0.043488424,0.10518316,0.40120643
2739,0.3704217,0.27369896,0.047998987,0.04872375,0.6066851,0.45944345,0.04406453,0.10317711,0.4025098
2740,0.36995053,0.274594,0.048430443,0.046926074,0.60479057,0.46058038,0.044550616,0.09965953,0.40260795
2741,0.36791262,0.27477533,0.04874486,0.044392448,0.5987185,0.45898077,0.044937994,0.094799764,0.40151024
2742,0.36471298,0.27445164,0.048954945,0.041306395,0.5890127,0.45489442,0.045236718,0.088881575,0.39937398
2743,0.36091155,0.2739211,0.049088422,0.037902035,0.57645,0.4487155,0.045470923,0.08226355,0.39647186
2744,0.3571207,0.27351135,0.04918097,0.034428347,0.5619332,0.44092935,0.045672387,0.075331464,0.3931447
2745,0.35390386,0.27352017,0.04926887,0.031114807,0.54637384,0.43204632,0.045873385,0.068454154,0.38974828
2746,0.35169107,0.27416342,0.049383186,0.02814446,0.53059703,0.4225482,0.046100967,0.06194786,0.38660732
2747,0.35072622,0.27554083,0.04954626,0.025639111,0.5152742,0.41284415,0.04637362,0.056056447,0.38398033
2748,0.35104653,0.27762103,0.04977087,0.02365463,0.5008956,0.403251,0.0467002,0.050944436,0.38203973
2749,0.35248834,0.28023982,0.050062105,0.022186399,0.48776564,0.3939818,0.047081675,0.046702158,0.380864
2750,0.35472026,0.28311726,0.05042099,0.021181993,0.47602686,0.38515335,0.047514215,0.04335932,0.38044098
2751,0.35729104,0.28588313,0.050849527,0.020558383,0.46569413,0.37679666,0.047994006,0.040903434,0.38067967
2752,0.35969666,0.2881172,0.051356465,0.020222995,0.4567025,0.36887828,0.04852275,0.03930148,0.38142917
2753,0.36145508,0.28939676,0.051962476,0.020095859,0.44895816,0.36132452,0.04911269,0.03852097,0.38250342
2754,0.36218235,0.28934875,0.05270425,0.020129357,0.44239065,0.35404944,0.04979068,0.038550533,0.3837098
2755,0.36166063,0.28770187,0.05363563,0.020323131,0.43698987,0.34697905,0.050600085,0.039410736,0.38487765
2756,0.35988078,0.28432575,0.05482531,0.020729724,0.43283346,0.34007528,0.051598884,0.041159313,0.3858831
2757,0.3570532,0.27925327,0.056350634,0.021449301,0.43008268,0.3333462,0.052854907,0.043881603,0.38666436
2758,0.35357806,0.27267736,0.058287945,0.022612743,0.42896032,0.32685065,0.05443724,0.047672432,0.38722554
2759,0.34998247,0.264926,0.060700875,0.02435563,0.42970031,0.32068595,0.05640567,0.05260869,0.38762736
2760,0.34683305,0.2564162,0.06362817,0.026788691,0.4324906,0.31497318,0.05880004,0.05871737,0.387967
2761,0.34464183,0.24760139,0.0670729,0.029967543,0.4374075,0.30982935,0.06162984,0.0659483,0.38835275
2762,0.34378278,0.23891914,0.07099448,0.033869147,0.44436637,0.305349,0.06486714,0.074150234,0.3888771
2763,0.34442627,0.23074634,0.07530396,0.03837597,0.4530835,0.30158257,0.068442196,0.08305872,0.38959342
2764,0.34650564,0.22336963,0.07986337,0.04327266,0.46306056,0.29852402,0.07224251,0.09229405,0.3905006
2765,0.34971327,0.21697047,0.08448996,0.048252836,0.47359604,0.296107,0.07611689,0.10137216,0.39153627
2766,0.3535337,0.21162406,0.08896644,0.05294319,0.4838283,0.29420835,0.07988431,0.10973563,0.39258048
2767,0.35731286,0.20731382,0.093058206,0.05694081,0.4928121,0.2926635,0.08334937,0.11679921,0.3934713
2768,0.36035967,0.2039568,0.09653803,0.05986484,0.4996228,0.2912876,0.08632372,0.12201146,0.39402977
2769,0.3620695,0.20143919,0.09921486,0.06141545,0.5034877,0.28990576,0.08865121,0.124930754,0.39409292
2770,0.3620462,0.19965318,0.100963116,0.061429907,0.50391245,0.28838548,0.090232804,0.12529415,0.39354733
2771,0.36019138,0.19852728,0.10174389,0.059920225,0.50077116,0.28666058,0.0910442,0.123066396,0.39235553
2772,0.35673583,0.19804208,0.101613104,0.05708064,0.49434012,0.28474367,0.09114178,0.11845468,0.39056623
2773,0.35219833,0.19822475,0.100712374,0.05326119,0.4852573,0.28272262,0.090653196,0.111881465,0.38830596
2774,0.34728342,0.19912589,0.099245526,0.048912026,0.4744137,0.2807351,0.089756005,0.10392259,0.3857527
2775,0.3427444,0.20078568,0.097445816,0.044512942,0.46281242,0.27894264,0.08864823,0.095221534,0.38310006
2776,0.33924797,0.20319936,0.09554325,0.040505372,0.45142388,0.27749467,0.08752007,0.08640916,0.3805215
2777,0.33726668,0.206291,0.09373727,0.037238427,0.44106966,0.27650505,0.08653014,0.07803447,0.37814212
2778,0.33701703,0.20990102,0.0921791,0.0349369,0.4323489,0.27603567,0.085790955,0.07052227,0.37602368
2779,0.3384403,0.21378677,0.09096365,0.033689886,0.42561197,0.27609366,0.08536236,0.06415595,0.37416163
2780,0.3412225,0.2176381,0.09012909,0.03345527,0.42096594,0.27663487,0.085252345,0.059078716,0.37249455
2781,0.34484488,0.22110419,0.08966211,0.034078583,0.41831335,0.27758065,0.08542238,0.05531033,0.37092078
2782,0.3486635,0.22383294,0.089507915,0.035322662,0.417406,0.27883297,0.085797526,0.052775513,0.3693232
2783,0.35200694,0.22551723,0.08958357,0.03690615,0.4179175,0.28029838,0.08627984,0.05133927,0.36759627
2784,0.35428518,0.22594276,0.089794025,0.038548395,0.41952118,0.2819084,0.086764544,0.05084824,0.3656733
2785,0.35509315,0.22502895,0.09004879,0.040015418,0.42196384,0.2836368,0.087156385,0.05117064,0.3635479
2786,0.3542876,0.22285119,0.090277165,0.04115925,0.42511874,0.28550452,0.08738521,0.05222901,0.36128443
2787,0.35201687,0.219637,0.09043877,0.0419411,0.42901012,0.2875767,0.08741585,0.054017566,0.35901314
2788,0.348695,0.21573412,0.09052708,0.042433787,0.4337946,0.2899429,0.087251745,0.056599937,0.35691026
2789,0.3449232,0.2115561,0.09056535,0.042801738,0.43970406,0.29268673,0.086929984,0.060087357,0.35516608
2790,0.34137496,0.20751584,0.09059654,0.043262582,0.44696984,0.29585856,0.08651116,0.06460012,0.35394832
2791,0.33867308,0.20396237,0.09066935,0.04404137,0.4557314,0.29944107,0.08606453,0.07022576,0.3533677
2792,0.33727944,0.20113122,0.090823956,0.045324277,0.46596295,0.30333272,0.08565362,0.07697661,0.35345346
2793,0.33741623,0.19911459,0.09108026,0.047221348,0.4774178,0.30733636,0.085323766,0.084757656,0.35413975
2794,0.33902633,0.19785468,0.09142967,0.049741972,0.4896046,0.3111619,0.08509374,0.09334896,0.35526726
2795,0.3417785,0.19715995,0.091832496,0.052786056,0.5017971,0.31444576,0.08495199,0.102399305,0.35659683
2796,0.34511313,0.19674131,0.09222038,0.056151416,0.5130833,0.31678027,0.08485827,0.11144473,0.35783798
2797,0.3483315,0.19626871,0.09250478,0.05955802,0.52246004,0.3177658,0.08474992,0.119944334,0.3586901
2798,0.35072154,0.19544026,0.09259082,0.06269046,0.52895904,0.31706816,0.0845537,0.12733716,0.35889262
2799,0.35170105,0.1940573,0.09239418,0.06524956,0.5317997,0.31448245,0.08419992,0.13311729,0.3582783
2800,0.35094875,0.19208264,0.09185862,0.06700749,0.5305317,0.30998573,0.08363811,0.13690786,0.35681492
2801,0.34848902,0.18966992,0.09096851,0.06785058,0.5251301,0.30375752,0.08284836,0.13852419,0.35462388
2802,0.34469813,0.18714663,0.08975348,0.067798026,0.51601297,0.29616782,0.0818465,0.13799866,0.35196632
2803,0.3402295,0.18495561,0.088283055,0.06699085,0.5039721,0.28772026,0.08068089,0.13557094,0.3491985
2804,0.33587807,0.18356833,0.08665354,0.06565622,0.49003717,0.27897656,0.079422235,0.13163838,0.34670743
2805,0.33242202,0.1833933,0.08497106,0.06405765,0.4753118,0.27047557,0.078149974,0.12668625,0.34484386
2806,0.3304825,0.18470094,0.08333578,0.062445782,0.4608222,0.26266488,0.07693938,0.121217944,0.3438679
2807,0.3304282,0.1875765,0.08183027,0.061021443,0.44740683,0.25585768,0.075851746,0.1156974,0.34391496
2808,0.33233,0.19190195,0.08051363,0.059914403,0.43566185,0.2502185,0.07492952,0.11051379,0.34498227
2809,0.33596143,0.19736207,0.07942046,0.05917893,0.42592964,0.24576463,0.07419535,0.10596966,0.34693307
2810,0.340838,0.20347166,0.078563616,0.058802705,0.4183215,0.24238583,0.073654436,0.1022812,0.34951383
2811,0.34628442,0.20961964,0.07793913,0.058725648,0.412767,0.23987125,0.07329857,0.09959716,0.35238206
2812,0.35153365,0.21513434,0.07753257,0.058866736,0.4090779,0.2379501,0.07311182,0.09801599,0.3551466
2813,0.3558411,0.21936193,0.07732588,0.059153274,0.40702644,0.23633714,0.07307644,0.09761286,0.35741565
2814,0.35861063,0.22175722,0.07730334,0.05955006,0.40641505,0.23477788,0.07317806,0.09845911,0.35885182
2815,0.3594997,0.22196424,0.07745597,0.060079493,0.4071418,0.23309898,0.073409356,0.100633465,0.35922182
2816,0.35848662,0.2198766,0.07778232,0.0608277,0.40923274,0.23123834,0.073770545,0.104223855,0.35843387
2817,0.35587645,0.21565644,0.07828616,0.061933845,0.41283342,0.22925611,0.07426708,0.10931023,0.35655078
2818,0.3522399,0.20970812,0.0789701,0.063561685,0.41815928,0.22732191,0.07490356,0.115933806,0.35377553
2819,0.34829694,0.20261073,0.0798275,0.06585872,0.42542118,0.22568098,0.07567643,0.1240638,0.35041082
2820,0.34477574,0.19502673,0.08083421,0.06891481,0.4347296,0.22460432,0.07656625,0.13355902,0.3468057
2821,0.34227428,0.18760756,0.08194185,0.07272488,0.44601122,0.22433856,0.07753201,0.14414063,0.3432977
2822,0.341152,0.18091163,0.08307476,0.07716559,0.45895135,0.2250626,0.078508504,0.15538026,0.34016284
2823,0.3414679,0.17534848,0.08413121,0.08198819,0.47296652,0.22685649,0.07940782,0.16670221,0.33758208
2824,0.34297025,0.17114988,0.08498988,0.08683051,0.48721772,0.22968473,0.08012576,0.17740725,0.33562338
2825,0.34513885,0.16836813,0.08552218,0.09124856,0.5006695,0.23339678,0.080553375,0.18671933,0.3342416
2826,0.34727564,0.16689663,0.08560997,0.09476904,0.5121957,0.2377437,0.080593616,0.19385836,0.333295
2827,0.34864014,0.1665146,0.08516711,0.09695844,0.5207202,0.24240649,0.08018108,0.19813265,0.3325772
2828,0.34860685,0.1669462,0.08416148,0.09749917,0.52539015,0.24704662,0.079301685,0.19904187,0.3318607
2829,0.34681347,0.16792549,0.0826306,0.096257396,0.5257307,0.25135526,0.078006074,0.19636942,0.3309454
2830,0.34325758,0.16925307,0.080685645,0.09331887,0.5217479,0.2551032,0.0764119,0.19023277,0.32970083
2831,0.33831245,0.17082813,0.07850045,0.088983856,0.5139417,0.25817153,0.07469231,0.18107787,0.32809007
2832,0.33264998,0.17264834,0.0762867,0.08371493,0.5032181,0.26055524,0.073051505,0.16961138,0.3261702
2833,0.32709515,0.17477877,0.07426203,0.07805433,0.49073154,0.26234546,0.07169469,0.15669139,0.32406956
2834,0.3224554,0.17730525,0.07261896,0.07253119,0.477687,0.2636886,0.070799135,0.14319927,0.32195136
2835,0.31937146,0.18028395,0.071502015,0.067585506,0.46517396,0.2647445,0.07049351,0.12993596,0.31997553
2836,0.31821504,0.183703,0.07099519,0.06351686,0.45404637,0.2656535,0.07084686,0.11754604,0.31826836
2837,0.3190446,0.18746099,0.07111954,0.060464066,0.4448596,0.26650798,0.07186653,0.10648509,0.31690452
2838,0.32161093,0.19136307,0.07183756,0.05841028,0.4378677,0.26734522,0.07350254,0.09701995,0.31590244
2839,0.32540286,0.1951354,0.07306211,0.057205357,0.43305337,0.2681484,0.07565541,0.08924957,0.31522962
2840,0.32972443,0.19845322,0.07466883,0.0566024,0.43018648,0.26885816,0.078187115,0.0831412,0.31481728
2841,0.33380157,0.20098266,0.076511875,0.056307003,0.42890736,0.26939362,0.08093583,0.0785779,0.31458053
2842,0.33690953,0.20243311,0.07844303,0.0560334,0.42881605,0.2696744,0.083734,0.07540765,0.3144425
2843,0.33850268,0.20260903,0.08033219,0.055561446,0.4295717,0.26964605,0.08642896,0.073496684,0.3143574
2844,0.3383239,0.20145111,0.082086965,0.054785803,0.43097165,0.2692995,0.08890348,0.07276865,0.31432775
2845,0.33646414,0.1990561,0.0836663,0.053741716,0.43299535,0.2686776,0.09109122,0.07322655,0.31441024
2846,0.3333511,0.19566539,0.08508443,0.052601278,0.43579993,0.26786858,0.09298399,0.07494735,0.31470725
2847,0.3296647,0.1916239,0.08640381,0.051636983,0.43966255,0.2669882,0.09462745,0.07804692,0.3153443
2848,0.32619953,0.18732002,0.08771798,0.051161543,0.4448844,0.26614842,0.09610658,0.08262939,0.31643978
2849,0.32370672,0.18311973,0.08912871,0.051458277,0.4516785,0.2654279,0.09752529,0.08872533,0.3180729
2850,0.32275018,0.17931125,0.09072202,0.05271691,0.4600709,0.26484737,0.09898259,0.096240945,0.32025778
2851,0.32360324,0.1760698,0.09254782,0.054985624,0.46982962,0.26435715,0.100552656,0.104919806,0.32292825
2852,0.32619762,0.17344616,0.094605096,0.05814635,0.48043355,0.26383567,0.10226889,0.11432901,0.32593477
2853,0.3301291,0.17137972,0.09683504,0.061914332,0.49108925,0.2631044,0.104115,0.123869844,0.32905608
2854,0.3347195,0.16973375,0.0991222,0.06586359,0.50079423,0.2619572,0.10602445,0.1328126,0.33202416
2855,0.33913124,0.16834733,0.10130561,0.06947831,0.50845695,0.2601997,0.1078871,0.14037013,0.33456337
2856,0.34252867,0.16709764,0.10319975,0.072231255,0.51306,0.25770113,0.1095656,0.14579327,0.3364399
2857,0.34425637,0.16596088,0.10462294,0.07367257,0.51384115,0.25443974,0.110918224,0.14848322,0.33751106
2858,0.34399337,0.16504863,0.10542835,0.07351637,0.51045305,0.25053364,0.1118239,0.14809547,0.3377624
2859,0.34183472,0.1646106,0.1055285,0.07169564,0.5030477,0.24623956,0.112203,0.14460517,0.33731708
2860,0.3382724,0.16499276,0.104907416,0.068372205,0.4922608,0.24192293,0.11202817,0.13830972,0.33641303
2861,0.33407304,0.16656193,0.10361591,0.0638952,0.47909036,0.2379967,0.111321665,0.12977201,0.33535063
2862,0.33009782,0.16961998,0.10175382,0.058724005,0.4647108,0.23485139,0.11014192,0.11971751,0.334428
2863,0.32711214,0.17432769,0.09944532,0.05333914,0.4502759,0.23279597,0.1085644,0.10891552,0.33388042
2864,0.32563856,0.18065771,0.096815474,0.048165385,0.43676347,0.23201965,0.106663495,0.09808032,0.33383903
2865,0.32587177,0.18837957,0.09397305,0.04351914,0.4248772,0.23257768,0.10449971,0.08779981,0.33431304
2866,0.32766193,0.19707212,0.0910029,0.039586905,0.415021,0.23440185,0.10211429,0.07850487,0.33519408
2867,0.33055377,0.2061621,0.08796536,0.036426306,0.40731683,0.23732238,0.099530526,0.07046393,0.33627963
2868,0.33387154,0.21498302,0.08490198,0.033986524,0.40166944,0.24110651,0.09676085,0.0638021,0.33730987
2869,0.3368419,0.22285363,0.08184483,0.032143433,0.39785156,0.24550338,0.09381654,0.058531642,0.33801642
2870,0.338739,0.22917156,0.078826636,0.030740835,0.39560187,0.2502906,0.090719216,0.054592032,0.33817565
2871,0.33903027,0.2335053,0.07588949,0.0296355,0.3947228,0.25532237,0.08750989,0.05189053,0.33765972
2872,0.33749297,0.23566966,0.07308955,0.028733762,0.39515325,0.26056173,0.08425361,0.05033792,0.33647248
2873,0.3342727,0.23576312,0.07049582,0.028013756,0.3969992,0.2660897,0.08103771,0.049871795,0.3347603
2874,0.32985875,0.23414974,0.06818352,0.027525496,0.400513,0.27208948,0.07796336,0.050460175,0.33279148
2875,0.3249863,0.23139425,0.06622245,0.027369624,0.4060197,0.27880105,0.07513194,0.05208672,0.33090836
2876,0.32048792,0.22816202,0.06466442,0.027661478,0.41382,0.2864659,0.07262999,0.054724097,0.32946473
2877,0.31713343,0.22511084,0.06353199,0.028490618,0.42408216,0.2952661,0.07051562,0.058300424,0.32876176
2878,0.31549326,0.22279672,0.06281111,0.029885443,0.43676,0.30527648,0.06880962,0.0626739,0.32899636
2879,0.31584594,0.22160661,0.06244895,0.031790376,0.4515313,0.3164271,0.067492254,0.067611925,0.33022815
2880,0.3181356,0.22172222,0.062356126,0.034057252,0.46778232,0.32848704,0.066504635,0.07279066,0.3323661
2881,0.32198086,0.22311375,0.062413506,0.036453597,0.48462003,0.3410582,0.06575542,0.0778064,0.33517292
2882,0.32672814,0.22555824,0.062483586,0.03868631,0.50092703,0.3535939,0.06513116,0.082202,0.33828828
2883,0.3315509,0.22868423,0.062426433,0.040440228,0.51546377,0.365435,0.064511515,0.08551725,0.34127054
2884,0.33559394,0.2320414,0.062119752,0.041432813,0.52701694,0.37587848,0.06378788,0.08735056,0.34365845
2885,0.33813488,0.2351866,0.061479896,0.041468393,0.5345757,0.38426614,0.06288296,0.087426625,0.3450473
2886,0.33874005,0.23777418,0.06047899,0.040486872,0.5375028,0.39008054,0.06176722,0.08565507,0.34516466
2887,0.33736315,0.23962507,0.059152756,0.03858534,0.53565145,0.39302674,0.06046704,0.08215764,0.34392753
2888,0.334355,0.24075511,0.057595383,0.036004525,0.52939194,0.39307475,0.05906032,0.077256836,0.34146118
2889,0.3303756,0.2413507,0.05594204,0.033082865,0.5195246,0.39044577,0.05766162,0.07141717,0.33807334
2890,0.3262347,0.24170189,0.05434426,0.030188568,0.50712067,0.38555261,0.05639957,0.06516851,0.33419177
2891,0.32271245,0.2421155,0.052944813,0.027652143,0.4933292,0.3789131,0.055394247,0.059021853,0.330284
2892,0.32040396,0.24283174,0.051858626,0.0257136,0.47919902,0.37105757,0.0547392,0.05340224,0.32678205
2893,0.3196194,0.2439628,0.05116171,0.024494885,0.46556398,0.36245868,0.05449156,0.048613768,0.32402608
2894,0.32034734,0.24546194,0.05088868,0.0239967,0.45298558,0.35348618,0.054669067,0.044830322,0.3222321
2895,0.32227325,0.24712086,0.051036086,0.024116307,0.4417561,0.3443907,0.055253003,0.042112406,0.32148144
2896,0.32484284,0.24859318,0.051569782,0.024679862,0.43194404,0.33530927,0.05619468,0.040440094,0.3217274
2897,0.327361,0.24944076,0.052434653,0.025485562,0.4234656,0.32628497,0.057424378,0.039756257,0.3228149
2898,0.32912,0.2492002,0.053566083,0.026353735,0.41617712,0.31730023,0.058862377,0.040014498,0.3245119
2899,0.32953858,0.24746096,0.05490187,0.027175747,0.40996855,0.30831546,0.060430933,0.041222148,0.32655033
2900,0.32829133,0.24394567,0.05639303,0.027952615,0.40484285,0.29930478,0.06206593,0.043472137,0.32867223
2901,0.32539728,0.23857248,0.058011618,0.028813189,0.4009633,0.29028824,0.06372606,0.046949014,0.33067337
2902,0.32123753,0.23148271,0.059753176,0.030001651,0.39865163,0.28134623,0.06539721,0.0519082,0.33243507
2903,0.31649387,0.2230247,0.061633073,0.031836092,0.39833027,0.27261534,0.06709086,0.058624063,0.3339352
2904,0.3120175,0.21369584,0.06367771,0.034643944,0.40042484,0.26426482,0.068837024,0.06732299,0.335237
2905,0.30866182,0.20405874,0.065912575,0.038690496,0.4052461,0.25646088,0.0706733,0.078111924,0.33645982
2906,0.30711728,0.19465348,0.06835006,0.044113744,0.41288424,0.24933207,0.07263363,0.090918526,0.3377403
2907,0.30778193,0.18592459,0.07097993,0.050877437,0.42312774,0.24293904,0.074738145,0.10545055,0.33919522
2908,0.31068522,0.17817546,0.0737632,0.058746547,0.4354259,0.23726046,0.07698693,0.121178515,0.34089303
2909,0.31546706,0.17155136,0.076632015,0.06728369,0.44888765,0.23219201,0.07935881,0.13733682,0.3428383
2910,0.3214199,0.16604981,0.07949457,0.07587553,0.4623396,0.2275618,0.08181449,0.15296331,0.34497222
2911,0.32759154,0.16155529,0.08224742,0.08378883,0.47443306,0.22315954,0.08430596,0.16696759,0.34718782
2912,0.3329526,0.15789567,0.08479429,0.09026262,0.4838216,0.21878287,0.0867901,0.17824861,0.34935966
2913,0.33660704,0.1549103,0.08706788,0.094628856,0.48938304,0.21428867,0.08924424,0.18585013,0.35138166
2914,0.3380022,0.15251553,0.089049205,0.09643747,0.49043804,0.20963845,0.09167855,0.18912104,0.35320184
2915,0.33707345,0.15074435,0.09077681,0.095552295,0.48690355,0.20492385,0.09413948,0.18784022,0.35484168
2916,0.33426717,0.14974393,0.09234063,0.092182614,0.47932154,0.20035656,0.0967011,0.1822639,0.35638836
2917,0.33042574,0.14972767,0.09386137,0.08683668,0.4687448,0.19622393,0.099445336,0.17307557,0.3579614
2918,0.3265745,0.15089855,0.09546093,0.08021505,0.45651242,0.19282493,0.10243791,0.16124958,0.35966316
2919,0.3236757,0.15336877,0.097233385,0.07307355,0.4439989,0.19040573,0.10570587,0.14788732,0.36153206
2920,0.3224255,0.15710168,0.09922309,0.06610075,0.4323883,0.18911463,0.10922265,0.13405104,0.3635092
2921,0.32312775,0.16188395,0.1014134,0.059830412,0.4225344,0.18898095,0.11290204,0.12065143,0.36542827
2922,0.32565665,0.16733249,0.10372461,0.05459954,0.4149072,0.18992284,0.116599336,0.108385004,0.3670267
2923,0.3294939,0.17293064,0.106020376,0.05054288,0.40960467,0.1917695,0.12011953,0.09771566,0.36797738
2924,0.3338287,0.17809168,0.10812057,0.047616437,0.40642864,0.19430183,0.12323139,0.088895425,0.3679374
2925,0.33770844,0.18224373,0.109821774,0.045642953,0.40498626,0.19729947,0.12568946,0.08199734,0.3666098
2926,0.34022546,0.18492857,0.110923946,0.044372957,0.40482587,0.20059162,0.1272626,0.076971665,0.36381042
2927,0.34071243,0.18589716,0.111261085,0.043554176,0.4055712,0.20410222,0.12776664,0.07370234,0.35952646
2928,0.33889818,0.1851718,0.11072959,0.0429968,0.40703145,0.20787211,0.1270946,0.072064735,0.35394683
2929,0.33498293,0.18305692,0.10930807,0.04261794,0.40925235,0.21205227,0.12523697,0.07196312,0.34745282
2930,0.32959646,0.18008363,0.10706149,0.04245132,0.41249,0.21686305,0.12228451,0.07334246,0.34056246
2931,0.3236546,0.1769038,0.10412942,0.04262137,0.41711333,0.22252971,0.118414335,0.07616929,0.33384594
2932,0.3181506,0.17415933,0.10070144,0.04328984,0.42346588,0.22921327,0.11386168,0.08039093,0.32782885
2933,0.31394178,0.17236358,0.09698666,0.04459155,0.4317194,0.23694773,0.10888573,0.08588595,0.3229111
2934,0.31158224,0.17181838,0.093186036,0.046577852,0.4417687,0.24560456,0.103738874,0.0924253,0.31931505
2935,0.31122583,0.17257607,0.08947106,0.049178712,0.45316434,0.25487715,0.098643646,0.099643536,0.3170658
2936,0.3126061,0.17444429,0.08597194,0.05218988,0.46511164,0.26429304,0.093779065,0.10703955,0.31600082
2937,0.3150856,0.17702903,0.0827729,0.05528366,0.47651944,0.2732464,0.08927517,0.113997854,0.31580177
2938,0.3177725,0.17981094,0.07991322,0.058048353,0.48611557,0.28106079,0.08521267,0.11984212,0.31604734
2939,0.31969652,0.18225136,0.07739342,0.06005173,0.49262005,0.28707704,0.081626624,0.1239164,0.3162847
2940,0.32002234,0.18391576,0.07518499,0.060921595,0.49496758,0.29076552,0.07851389,0.12568817,0.31611446
2941,0.31825745,0.18458766,0.073243275,0.060426544,0.49252385,0.2918317,0.075843334,0.12484881,0.31527352
2942,0.31438977,0.18433692,0.071520515,0.05853232,0.48523846,0.29028785,0.073567346,0.12138329,0.31369177
2943,0.3089064,0.18351713,0.06997648,0.0554128,0.4736742,0.28646317,0.07163318,0.11557784,0.3115035
2944,0.30267414,0.18268132,0.06858334,0.05140947,0.45889506,0.2809368,0.069990024,0.10796825,0.3090048
2945,0.296728,0.1824487,0.06732522,0.046954077,0.44224668,0.27442342,0.06859249,0.09923077,0.3065732
2946,0.29203427,0.18336105,0.066194355,0.042478874,0.42510784,0.2676398,0.0674008,0.09006726,0.30457506
2947,0.2892998,0.18577,0.06518622,0.038343564,0.40868056,0.26119587,0.066379115,0.081105605,0.30328867
2948,0.28886014,0.18977232,0.064296424,0.0347914,0.39385954,0.2555279,0.06549482,0.07283678,0.30285722
2949,0.29065105,0.19519344,0.06352058,0.031937033,0.3811865,0.250873,0.06471932,0.06559418,0.30327198
2950,0.29424018,0.20160618,0.062856294,0.029777713,0.37087387,0.24727726,0.064030245,0.059566393,0.30438086
2951,0.2989081,0.20837848,0.062307134,0.0282225,0.3628625,0.24462767,0.063415125,0.054819696,0.30591494
2952,0.30376709,0.21474965,0.061887216,0.027130216,0.3569126,0.242695,0.06287576,0.051341835,0.30753097
2953,0.30791408,0.21993335,0.06162507,0.026355647,0.35270932,0.2411947,0.06243183,0.04908279,0.30886835
2954,0.31059918,0.22324009,0.06156516,0.025793929,0.34996873,0.23985294,0.062122464,0.047993336,0.30961514
2955,0.3113797,0.22419854,0.061765317,0.025415847,0.3485351,0.23847283,0.06200379,0.048058476,0.30957052
2956,0.31021947,0.22264719,0.062289745,0.025282543,0.34843144,0.23698199,0.06214209,0.04930738,0.30869
2957,0.3074988,0.21876821,0.063197434,0.025533184,0.34985948,0.23545727,0.06260266,0.051799536,0.30709657
2958,0.30392265,0.21304841,0.06452887,0.026345367,0.35312176,0.2340977,0.06343603,0.055588022,0.30505434
2959,0.30035573,0.20618217,0.066293485,0.027880067,0.3585179,0.233182,0.064665645,0.060670253,0.3029095
2960,0.29762715,0.19894218,0.06846092,0.030224051,0.36621314,0.23299643,0.06627847,0.066938214,0.30101794
2961,0.29635465,0.19205219,0.07095724,0.03334521,0.37613264,0.2337704,0.06822099,0.07414123,0.29967514
2962,0.2968243,0.18608925,0.073666476,0.03706857,0.38789827,0.2356259,0.070400104,0.08187227,0.2990638
2963,0.29893792,0.18142375,0.07643684,0.04107731,0.40080774,0.23854198,0.07268913,0.089576624,0.29922408
2964,0.30223176,0.17820087,0.079092294,0.04493859,0.4138725,0.242348,0.07493847,0.09658604,0.30004686
2965,0.30595827,0.17635281,0.08144965,0.048155814,0.4259078,0.24673286,0.07699174,0.10218318,0.301289
2966,0.30923337,0.17564635,0.08334207,0.050244942,0.43568325,0.25128168,0.07870745,0.10569413,0.30261186
2967,0.3112254,0.17575154,0.084646076,0.050827794,0.44212025,0.25553638,0.07998361,0.1066003,0.30364022
2968,0.31135914,0.17633191,0.08530715,0.049720086,0.44449583,0.25907174,0.08078025,0.10464385,0.30403554
2969,0.30947188,0.17712533,0.08535546,0.04699108,0.44260818,0.2615725,0.08113283,0.09990284,0.3035665
2970,0.30587325,0.17800128,0.084904715,0.04296724,0.436831,0.26288688,0.08114977,0.09279435,0.3021562
2971,0.30127645,0.178969,0.08413326,0.038174182,0.42804375,0.2630422,0.08099328,0.08400825,0.2998911
2972,0.29662427,0.18013892,0.08325216,0.033233184,0.4174431,0.26221025,0.08084919,0.07438364,0.29698893
2973,0.2928651,0.18165357,0.0824695,0.028742027,0.40630555,0.26064992,0.08089405,0.064761594,0.29373983
2974,0.29074985,0.18361415,0.08196156,0.025174128,0.39576966,0.25863516,0.08126891,0.055865586,0.2904411
2975,0.2906941,0.18602231,0.081854545,0.022817235,0.38667935,0.25639588,0.082063414,0.048220076,0.2873443
2976,0.2927195,0.18875079,0.08221787,0.02175083,0.3795129,0.2540815,0.08331036,0.042121064,0.28462464
2977,0.2964627,0.1915403,0.083064705,0.021857698,0.3743821,0.25174928,0.08498639,0.037646435,0.28237027
2978,0.30124304,0.19402531,0.084358424,0.022859294,0.37108776,0.24937542,0.087018736,0.034693595,0.28059042
2979,0.30617592,0.19578189,0.08602175,0.024372285,0.36920643,0.24687397,0.089294575,0.033037867,0.27923414
2980,0.310327,0.19639763,0.087949514,0.025979841,0.36821556,0.24413502,0.09167477,0.03240577,0.27821907
2981,0.31289405,0.19555256,0.09002465,0.027316833,0.36763307,0.24106443,0.09401186,0.03255681,0.27746353
2982,0.31337807,0.19309226,0.09213557,0.02815024,0.36714876,0.23762134,0.09616967,0.033357754,0.27691612
2983,0.31170595,0.18907675,0.094192125,0.02843707,0.36671543,0.23383881,0.0980429,0.034833733,0.27657562
2984,0.30825615,0.18378067,0.09613582,0.02833964,0.3665653,0.22982459,0.09956901,0.037171684,0.27649277
2985,0.30377606,0.17764446,0.097941324,0.028190298,0.36714566,0.22573783,0.10073143,0.040676415,0.27675325
2986,0.2992089,0.17118683,0.09960921,0.02841285,0.3689824,0.22174363,0.10155234,0.045686442,0.2774457
2987,0.2954775,0.16490322,0.10115216,0.029422143,0.3725186,0.21796787,0.102076784,0.052473966,0.27862576
2988,0.29328755,0.15917893,0.10257864,0.03153,0.3779624,0.21445674,0.10235471,0.061150976,0.28028476
2989,0.29298633,0.154234,0.103878774,0.03487353,0.38518748,0.21115649,0.10242414,0.07160684,0.2823328
2990,0.2944991,0.15010728,0.105014674,0.039377168,0.39368734,0.2079143,0.102298975,0.08347406,0.284598
2991,0.29734248,0.14667717,0.10591722,0.04474811,0.40259996,0.20450337,0.101964355,0.09613225,0.28684327
2992,0.30071503,0.14371598,0.1064912,0.05050786,0.4107911,0.2006655,0.10137886,0.10874673,0.28880143
2993,0.3036548,0.14096734,0.10662778,0.056059666,0.41701746,0.19617608,0.100484215,0.12035715,0.2902251
2994,0.30525205,0.13823962,0.10622463,0.0607878,0.42013466,0.19091026,0.09922072,0.1300037,0.29094476
2995,0.30487525,0.13548833,0.10520893,0.064178,0.4193318,0.18490495,0.09754556,0.13688128,0.29091978
2996,0.3023473,0.13286352,0.10355772,0.06592607,0.4143203,0.1783839,0.09544889,0.1404875,0.29026294
2997,0.2980055,0.13069619,0.10130743,0.066001855,0.4054173,0.17173669,0.092962325,0.14071828,0.28922406
2998,0.29261762,0.12942144,0.0985505,0.06464569,0.3934754,0.16544822,0.09015632,0.1378709,0.28813228
2999,0.28717965,0.12946352,0.09541884,0.0622973,0.37969422,0.15999953,0.08712782,0.13256687,0.28731492
3000,0.28266358,0.13111734,0.09206109,0.059485167,0.36537492,0.15577608,0.08398345,0.12561539,0.287018
3001,0.2797998,0.13446291,0.08862148,0.056715395,0.35168573,0.15300167,0.08082391,0.117860146,0.28735122
3002,0.27893856,0.13932826,0.08522562,0.054384667,0.3395139,0.15171415,0.07773413,0.11006561,0.28826603
3003,0.28000617,0.14529635,0.08197453,0.052735314,0.32939684,0.15177785,0.074780114,0.10283889,0.2895642
3004,0.28253832,0.1517494,0.07894527,0.051843647,0.3215368,0.1529191,0.07201101,0.0966067,0.29092976
3005,0.2857772,0.15794425,0.07619485,0.051638126,0.31586403,0.15478098,0.069463804,0.09161925,0.2919793
3006,0.28882176,0.16311698,0.073765256,0.05193952,0.31213954,0.15698932,0.067168154,0.08798206,0.29232764
3007,0.2908113,0.16660808,0.07168755,0.052515663,0.31007764,0.15922916,0.06515093,0.08569754,0.29166287
3008,0.29111937,0.16799018,0.0699844,0.053144775,0.30946654,0.16131479,0.06343785,0.08471392,0.28981793
3009,0.28951007,0.16716743,0.06867045,0.053672187,0.3102635,0.1632383,0.062053416,0.08497181,0.28682187
3010,0.28620696,0.16440824,0.06775118,0.054047555,0.31262526,0.16517992,0.06101777,0.08642756,0.28290942
3011,0.28184828,0.16029985,0.06722039,0.054328043,0.31686807,0.16746709,0.060342316,0.08905867,0.2784838
3012,0.27733567,0.15562846,0.0670572,0.05465,0.3233638,0.17049822,0.060024768,0.09284083,0.2740391
3013,0.27362365,0.15122259,0.06722408,0.05517697,0.3323996,0.17464648,0.06004516,0.09770797,0.2700651
3014,0.27151322,0.14780316,0.0676662,0.056043867,0.3440498,0.18017052,0.060364094,0.1035152,0.2669606
3015,0.27149153,0.14587092,0.068312295,0.05730833,0.3580848,0.18715355,0.060922805,0.11000845,0.26497212
3016,0.27364808,0.1456444,0.06907709,0.05892661,0.37392354,0.19546577,0.06164551,0.11681226,0.26416278
3017,0.27765748,0.14704615,0.06986511,0.06074623,0.39063588,0.20475797,0.062443115,0.12343478,0.26440936
3018,0.28282812,0.14972676,0.07057656,0.0625248,0.4069995,0.21447699,0.06321868,0.12930384,0.26542172
3019,0.28821474,0.15312907,0.07111627,0.0639694,0.42160982,0.22391458,0.06387658,0.13381864,0.2667852
3020,0.29278904,0.15658852,0.0714052,0.06479533,0.4330595,0.2322884,0.06433354,0.13643757,0.26802796
3021,0.29565647,0.15946807,0.07139318,0.064795226,0.44016933,0.23886192,0.06453186,0.13677557,0.2687086
3022,0.29626656,0.16129883,0.07106863,0.0638991,0.44221509,0.24307512,0.06444941,0.13469054,0.26851016
3023,0.29455513,0.1618896,0.07046195,0.062203594,0.43908602,0.24465184,0.06410454,0.13032962,0.26731405
3024,0.2909623,0.16136417,0.06963927,0.059958875,0.4313146,0.24364929,0.063550904,0.124114394,0.2652268
3025,0.28630763,0.16011141,0.06868865,0.05750759,0.41995645,0.2404283,0.06286522,0.11666293,0.26254946
3026,0.28156877,0.15866327,0.06770229,0.055203207,0.40635276,0.23555382,0.062130116,0.108668834,0.25969937
3027,0.2776387,0.15754995,0.06676072,0.05332804,0.3918677,0.22966422,0.06141883,0.10078465,0.2571138
3028,0.27513257,0.15717001,0.065922424,0.05204012,0.37767437,0.22335228,0.060784686,0.0935374,0.2551645
3029,0.27428126,0.15770884,0.06522013,0.05135228,0.3646225,0.2170829,0.060256857,0.08728275,0.25410023
3030,0.27491528,0.15910733,0.06466236,0.051145576,0.35320276,0.21115027,0.059841212,0.082211286,0.2540217
3031,0.27652162,0.16107655,0.06423811,0.05120697,0.34358358,0.20567913,0.05952445,0.078379996,0.2548817
3032,0.27835777,0.16314891,0.06392369,0.051285185,0.33569443,0.20064887,0.059280273,0.0757653,0.25650585
3033,0.27960798,0.16476148,0.06368992,0.051156588,0.3293392,0.19593775,0.0590764,0.074325055,0.25862905
3034,0.27956703,0.16536379,0.063510105,0.05069315,0.32432222,0.19138414,0.058882464,0.074055605,0.2609459
3035,0.2778143,0.16453253,0.063367,0.04991477,0.32055402,0.18684506,0.058677282,0.07503166,0.26316926
3036,0.2743334,0.16206709,0.063257664,0.04900864,0.31812045,0.18225138,0.058454484,0.07741458,0.2650857
3037,0.2695381,0.15803863,0.063194886,0.04830458,0.31728292,0.17763776,0.058224726,0.081420444,0.26659223
3038,0.26418293,0.15277265,0.063203946,0.048206337,0.3184014,0.17313762,0.05801354,0.08725022,0.2677046
3039,0.25918528,0.14677246,0.06331637,0.049096454,0.3218131,0.16895388,0.057855926,0.095003314,0.26853475
3040,0.2554125,0.14060898,0.06356183,0.051241677,0.32769483,0.16530228,0.05778871,0.10460386,0.26924452
3041,0.25349116,0.13480982,0.063960895,0.054720435,0.33595097,0.1623631,0.057843458,0.11574443,0.2699939
3042,0.2536833,0.12977843,0.06451954,0.059385337,0.34615254,0.16024078,0.058040984,0.12787078,0.2708964
3043,0.25583556,0.12575005,0.065226674,0.06485884,0.3575235,0.15894197,0.058388602,0.14019294,0.27198964
3044,0.25940368,0.12278716,0.06605408,0.07056242,0.3689896,0.1583785,0.058879565,0.15173154,0.27322525
3045,0.26354435,0.12080713,0.066959634,0.0757776,0.3792768,0.15838118,0.059495397,0.16140021,0.27447814
3046,0.26727057,0.119635224,0.067893416,0.07974194,0.38708043,0.15874124,0.06020991,0.1681293,0.27557385
3047,0.26966053,0.11907853,0.06880666,0.08177532,0.3912788,0.15925547,0.06099569,0.17102765,0.27633172
3048,0.27007982,0.119002245,0.06966171,0.081415854,0.39116496,0.15978402,0.061830472,0.16955045,0.2766149
3049,0.26835296,0.11938856,0.07043972,0.07852467,0.38661987,0.16029531,0.06270193,0.1636226,0.27637145
3050,0.26482153,0.12035251,0.07114309,0.07332594,0.37816206,0.16087687,0.063608274,0.15367691,0.27565137
3051,0.26025409,0.12210534,0.07179136,0.066357404,0.36684746,0.16171572,0.06455436,0.14057738,0.27459136
3052,0.25564206,0.12487962,0.0724114,0.058351036,0.35404766,0.16304669,0.06554404,0.12545694,0.27337274
3053,0.25194868,0.12884142,0.073026285,0.050080974,0.34117565,0.16508782,0.066572316,0.10951552,0.2721681
3054,0.24989401,0.13401943,0.0736456,0.04222898,0.32945472,0.16799265,0.067619324,0.093842745,0.2710975
3055,0.24982244,0.14026764,0.07425994,0.035294864,0.3197667,0.17181545,0.06864746,0.07930379,0.2702035
3056,0.25166044,0.14726168,0.074839704,0.029559053,0.3125949,0.17650977,0.069601946,0.06648316,0.26944968
3057,0.25495246,0.15452719,0.07533765,0.025087629,0.3080458,0.18194029,0.07041393,0.0556916,0.26873782
3058,0.25895602,0.16149469,0.075694926,0.021766398,0.3059112,0.18790849,0.07100712,0.04699562,0.26794088
3059,0.26278737,0.1675804,0.075850226,0.01935676,0.30577952,0.19419551,0.071307264,0.040276725,0.2669446
3060,0.2656038,0.17228527,0.07575115,0.01756741,0.3071586,0.20060432,0.07125408,0.035300206,0.26569194
3061,0.26679158,0.17529377,0.07536573,0.016132098,0.30961025,0.20700245,0.070813164,0.031794652,0.26421842
3062,0.2661156,0.17654526,0.07469171,0.014878632,0.3128624,0.21335055,0.06998549,0.029526357,0.26266667
3063,0.26377875,0.17625052,0.073759496,0.013768742,0.31685832,0.21969776,0.06881023,0.028350318,0.2612706
3064,0.2603689,0.17484315,0.07262841,0.012897347,0.32173297,0.22615209,0.06735983,0.028221035,0.26031017
3065,0.25670227,0.1728766,0.07137594,0.0124497535,0.32772064,0.23282671,0.06572863,0.029165292,0.26004896
3066,0.25361982,0.17090073,0.07008441,0.01263468,0.33502337,0.23977852,0.064017646,0.031227201,0.26067197
3067,0.25179198,0.16935118,0.068827584,0.013613233,0.34368524,0.24695988,0.062320374,0.034404982,0.262239
3068,0.25158215,0.16847786,0.06766072,0.015443549,0.3535016,0.25418872,0.060711935,0.038600948,0.26466238
3069,0.2529798,0.16831657,0.066615075,0.018048149,0.3639773,0.2611427,0.059243277,0.043591317,0.26770756
3070,0.25560945,0.1687053,0.06569588,0.021208262,0.3743356,0.26737693,0.05793842,0.049020234,0.27101472
3071,0.2588021,0.16933522,0.06488393,0.024582943,0.38358757,0.27237025,0.056795903,0.054421432,0.27414066
3072,0.26172778,0.16983528,0.06413993,0.027752565,0.39065552,0.2756,0.05579186,0.059263673,0.27662137
3073,0.26357502,0.16987501,0.063412264,0.030287754,0.39455098,0.27663827,0.054886486,0.06302623,0.27805164
3074,0.26374722,0.16927241,0.062647,0.031827822,0.39456868,0.27525342,0.05403251,0.06528277,0.27816972
3075,0.2620295,0.16807191,0.06179944,0.03215816,0.39046082,0.2714886,0.053185627,0.06578658,0.27692175
3076,0.258657,0.16655868,0.06084337,0.031254955,0.38251218,0.2656801,0.052313503,0.06451858,0.2744826
3077,0.2542674,0.16520444,0.059775993,0.029286953,0.3714956,0.25840488,0.051401537,0.061689183,0.27121943
3078,0.24973372,0.16454831,0.05861703,0.02656839,0.35851353,0.25037217,0.050453994,0.057687365,0.267607
3079,0.24595037,0.16506307,0.05740299,0.023484314,0.3447779,0.24228874,0.049490377,0.052998804,0.2641241
3080,0.24362786,0.167037,0.056179628,0.020411244,0.33140153,0.2347441,0.048539795,0.04811763,0.26116055
3081,0.24315643,0.17050484,0.05499469,0.017656913,0.31924698,0.22813474,0.047635388,0.043476842,0.25895765
3082,0.24454394,0.17522457,0.053893346,0.015426025,0.3088628,0.22264338,0.04681017,0.039409257,0.25758383
3083,0.24742712,0.1806982,0.05291568,0.013813237,0.30047613,0.21824484,0.046094608,0.036136683,0.25694132
3084,0.25113815,0.18622527,0.052095927,0.0128169805,0.29404595,0.2147482,0.045515705,0.033782024,0.2567936
3085,0.25482315,0.19099204,0.051462185,0.012368923,0.28934425,0.21185142,0.045096375,0.03239647,0.2568119
3086,0.25760296,0.19419381,0.0510357,0.012373449,0.2860617,0.20921524,0.044854242,0.031992212,0.25663668
3087,0.2587604,0.19517978,0.050829567,0.012751042,0.28392583,0.2065438,0.044800546,0.03258149,0.25595042
3088,0.25791088,0.1935895,0.050846964,0.013474408,0.28279865,0.20366107,0.04493803,0.03419954,0.25454727
3089,0.25510636,0.18944298,0.051079057,0.014584341,0.28273162,0.20056178,0.045258686,0.036911163,0.25238118
3090,0.25082675,0.1831465,0.05150325,0.016176991,0.28394297,0.19741485,0.045741953,0.040786188,0.24957481
3091,0.24585609,0.17540939,0.052082334,0.018364374,0.28673708,0.19452411,0.046353877,0.0458591,0.24638379
3092,0.24108134,0.16709512,0.052765246,0.021220963,0.29136628,0.192245,0.047047477,0.052073784,0.24312878
3093,0.23727888,0.15905519,0.053489394,0.024734287,0.29791233,0.19090119,0.047765203,0.059245944,0.24011616
3094,0.23494679,0.15198958,0.054183997,0.028773213,0.3061902,0.19070657,0.04844197,0.06704165,0.23757102
3095,0.23421684,0.14636196,0.054774605,0.033080272,0.31571513,0.19172233,0.049009696,0.074983105,0.23559543
3096,0.23484683,0.1423683,0.055188667,0.03728985,0.32571924,0.19383803,0.049402308,0.0824789,0.23415382
3097,0.23628388,0.13995156,0.05536257,0.040969763,0.33522022,0.19678056,0.049563028,0.08887665,0.23308353
3098,0.23778261,0.13884893,0.055250183,0.0436835,0.3431406,0.20014858,0.04945206,0.09353995,0.23212728
3099,0.23857197,0.13866991,0.054831773,0.045070298,0.34846887,0.20347193,0.049055144,0.09594182,0.23098423
3100,0.23804171,0.13899234,0.054121323,0.04492806,0.35044298,0.20628415,0.048390206,0.09576864,0.22937463
3101,0.23590466,0.13946116,0.053169087,0.043274425,0.34871465,0.20821154,0.04750907,0.09299404,0.2271048
3102,0.23228434,0.13986298,0.052056618,0.04036475,0.3434345,0.2090344,0.046492465,0.087907635,0.22411376
3103,0.22769244,0.14015524,0.05088535,0.03665185,0.33522975,0.20871906,0.045438375,0.08107234,0.2204857
3104,0.22289321,0.14043598,0.049760558,0.032696668,0.32506353,0.20739388,0.04444698,0.07322266,0.21642353
3105,0.2187075,0.14087532,0.048776284,0.0290559,0.31403375,0.20529175,0.043606143,0.065135844,0.21219431
3106,0.21581613,0.14162993,0.048004504,0.026181683,0.3031598,0.20267399,0.04298178,0.057504036,0.20806682
3107,0.2146159,0.1427702,0.047490377,0.024355318,0.2932355,0.1997651,0.042613663,0.050856747,0.20426117
3108,0.21515201,0.14423858,0.047252465,0.023660973,0.28474617,0.19671176,0.042515963,0.04551844,0.20091873
3109,0.21711862,0.14583734,0.047285642,0.023995642,0.2778621,0.19356386,0.042680286,0.04161795,0.19809444
3110,0.21991792,0.14724748,0.04756533,0.025105119,0.27248698,0.19028446,0.04307954,0.039122973,0.19576469
3111,0.22277439,0.14807865,0.04805195,0.026643775,0.2683475,0.18677689,0.043671977,0.03789862,0.19384833
3112,0.22488728,0.14793865,0.04869616,0.028252466,0.26510838,0.18292075,0.044406213,0.037781425,0.19223574
3113,0.22561687,0.1465236,0.04944502,0.02964826,0.26250648,0.1786219,0.045226973,0.03865761,0.19082303
3114,0.22464852,0.14369568,0.050248787,0.030704055,0.26046064,0.17385153,0.046082053,0.040527057,0.1895444
3115,0.22209392,0.13953324,0.0510674,0.031493288,0.2591258,0.16867036,0.046928808,0.043526642,0.18839252
3116,0.21847415,0.13432296,0.051874023,0.03227716,0.25886843,0.16322571,0.047738604,0.0479041,0.18742009
3117,0.21459088,0.12849937,0.052655276,0.03343623,0.26015612,0.15771872,0.048497383,0.05394003,0.18671943
3118,0.21131814,0.12254606,0.053407993,0.035364076,0.26340437,0.15235682,0.04920341,0.06184415,0.18638884
3119,0.20939003,0.11689691,0.054133233,0.038359877,0.2688286,0.14730434,0.04986143,0.07166282,0.18649608
3120,0.20923904,0.111862525,0.054830045,0.042546473,0.2763393,0.14264977,0.050476782,0.08321274,0.18705086
3121,0.2109116,0.1075955,0.055490226,0.047825877,0.28549546,0.1383935,0.051050067,0.09605189,0.18799087
3122,0.21406189,0.104095265,0.056094874,0.053871747,0.29551327,0.134457,0.051573154,0.10948309,0.1891825
3123,0.2180147,0.10124072,0.056613866,0.06016011,0.30533636,0.1307108,0.052028302,0.12259726,0.19043648
3124,0.22189161,0.09884759,0.057008788,0.06603525,0.31375772,0.12701485,0.052389327,0.13435355,0.19153649
3125,0.224797,0.09674021,0.057238936,0.07081784,0.3196031,0.12326576,0.052626528,0.14371078,0.19227977
3126,0.22603334,0.09482318,0.057270113,0.07394005,0.3219596,0.11944554,0.052712664,0.14980139,0.1925218
3127,0.22529279,0.09313307,0.057083443,0.07507627,0.32037234,0.11564566,0.052630596,0.15209611,0.19221072
3128,0.22275236,0.09184351,0.056681324,0.07422753,0.31496787,0.11206506,0.05237805,0.15052478,0.19139753
3129,0.21903154,0.09122051,0.056087743,0.07172328,0.3064232,0.108965784,0.051968686,0.14548871,0.19021484
3130,0.21501459,0.09153503,0.055342957,0.0681366,0.2958087,0.106609344,0.051428538,0.13777082,0.18882917
3131,0.21160713,0.0929688,0.054494563,0.06414376,0.2843436,0.105187364,0.050789855,0.1283664,0.18738575
3132,0.20950854,0.09554251,0.053588632,0.060377393,0.2731577,0.10477623,0.050084665,0.11829678,0.18596426
3133,0.20906043,0.09908162,0.052663263,0.057315536,0.2631209,0.10532042,0.049339484,0.108461,0.18455626
3134,0.21018927,0.10322316,0.051745854,0.05522026,0.25476465,0.1066421,0.048574075,0.09954848,0.18306746
3135,0.21243478,0.10745494,0.050853815,0.054126028,0.24828044,0.10847266,0.04780147,0.0920063,0.18134081
3136,0.21505105,0.11118746,0.049997274,0.05386633,0.24358037,0.11049795,0.047030833,0.08605159,0.17919672
3137,0.21716958,0.113853216,0.0491826,0.054133777,0.24040753,0.112420194,0.046270404,0.08171693,0.17648567
3138,0.2180058,0.115023874,0.04841657,0.054565374,0.2384629,0.11402134,0.04553127,0.0789103,0.17314345
3139,0.21707472,0.114522435,0.047709443,0.054842837,0.23754424,0.11522192,0.044829257,0.07749308,0.16923638
3140,0.21433969,0.11248551,0.04707631,0.054777857,0.23763572,0.11610867,0.04418592,0.077341124,0.16497521
3141,0.21024346,0.10934943,0.04653636,0.05435768,0.23892695,0.116918,0.043626577,0.078382365,0.16068879
3142,0.20559002,0.10575129,0.046109732,0.053728994,0.24173285,0.11797307,0.04317669,0.080583096,0.15675923
3143,0.2013248,0.102380216,0.04581357,0.053131018,0.2463606,0.11959547,0.042857412,0.083907716,0.15354031
3144,0.19828911,0.09982663,0.04565787,0.052804615,0.252962,0.12202327,0.042681552,0.08825716,0.15128449
3145,0.19702823,0.09847366,0.045643177,0.052911405,0.26141912,0.12534998,0.04265137,0.09341778,0.15009753
3146,0.19768763,0.09844581,0.045759596,0.053482212,0.27129537,0.12949765,0.042757966,0.09903977,0.14992371
3147,0.19999762,0.09960757,0.045986775,0.054403275,0.28183413,0.13421707,0.042981472,0.10463559,0.15055451
3148,0.2033282,0.10160041,0.046295118,0.055432674,0.29201633,0.13910964,0.043292284,0.1096144,0.15165518
3149,0.20680735,0.10390977,0.046648122,0.05624946,0.30066958,0.14367309,0.04365327,0.113343224,0.15280758
3150,0.20950034,0.10596744,0.0470063,0.0565266,0.30664417,0.14737701,0.04402348,0.11524367,0.15357322
3151,0.2106252,0.10727479,0.04733247,0.056017928,0.30902472,0.14975771,0.044363223,0.11490377,0.15357332
3152,0.20976546,0.107529484,0.047598228,0.054637767,0.30734918,0.15052424,0.044640854,0.11218408,0.15257071
3153,0.20699304,0.10670587,0.047788896,0.052498277,0.30173254,0.14962721,0.044837732,0.10726762,0.15052682
3154,0.20285556,0.10506157,0.047905423,0.04988856,0.29285663,0.1472696,0.044951104,0.10063591,0.14760922
3155,0.19821353,0.10305581,0.047962524,0.047195192,0.28181028,0.1438493,0.04499305,0.09296794,0.1441441
3156,0.19399513,0.10121532,0.047984242,0.04479557,0.269832,0.13985272,0.04498628,0.08499298,0.14053062
3157,0.19095093,0.09999315,0.047998715,0.042959068,0.25805974,0.1357418,0.04495957,0.07735836,0.13715075
3158,0.18949035,0.099666394,0.048034,0.041789956,0.2473517,0.13187155,0.04494331,0.070536844,0.13430075
3159,0.18961431,0.10028485,0.048116364,0.0412131,0.2382066,0.12844251,0.044967208,0.06479687,0.13215552
3160,0.19094071,0.1016685,0.048269965,0.041002236,0.23077396,0.12549798,0.045059815,0.060216162,0.13076216
3161,0.19279833,0.103442356,0.04851813,0.040837836,0.22492492,0.122942545,0.045249023,0.05673336,0.13005356
3162,0.19438124,0.10510703,0.048884396,0.040389813,0.22036782,0.12058673,0.045562793,0.054218296,0.1298768
3163,0.19494177,0.10613646,0.0493933,0.03941201,0.21677959,0.118199915,0.046028968,0.052550696,0.13003284
3164,0.19399238,0.10609551,0.05006943,0.03782743,0.21394283,0.115580104,0.046674266,0.05168847,0.13032427
3165,0.19145435,0.10474453,0.050935086,0.035774745,0.21183261,0.112610154,0.04752129,0.051701166,0.13060072
3166,0.18769343,0.10209747,0.052006505,0.033589467,0.21063097,0.10929365,0.048585016,0.0527523,0.13078903
3167,0.18341807,0.09841012,0.053289663,0.031718288,0.21064876,0.10575368,0.04986911,0.05502596,0.13089661
3168,0.17947622,0.094102144,0.054777056,0.030597016,0.2121897,0.102194734,0.051363636,0.058631327,0.1309888
3169,0.17662485,0.08964749,0.056446448,0.030530911,0.21540663,0.0988476,0.053044412,0.06351462,0.1311503
3170,0.17534782,0.08547233,0.058260847,0.031614643,0.22019945,0.095916264,0.054873932,0.06940925,0.13144597
3171,0.17576157,0.08188769,0.060169578,0.033704292,0.2261727,0.093542114,0.05680274,0.07582785,0.13189283
3172,0.1776026,0.07906197,0.062109657,0.036430974,0.23265405,0.091791175,0.058770545,0.08209233,0.13244699
3173,0.18028744,0.07702793,0.0640079,0.039251607,0.23876345,0.09065591,0.060709056,0.08739849,0.13300735
3174,0.18303087,0.07571395,0.065785795,0.041531134,0.24353078,0.09007307,0.06254509,0.0909126,0.13343364
3175,0.18501858,0.07499373,0.06736721,0.042657644,0.24606737,0.0899508,0.06420804,0.09190854,0.13357835
3176,0.18561012,0.07474618,0.068689704,0.042174242,0.24576369,0.09020624,0.06563964,0.08991781,0.13332778
3177,0.1845242,0.07491015,0.06971607,0.039897963,0.24245664,0.090794004,0.06680409,0.084858544,0.13263996
3178,0.18193537,0.07551344,0.07044243,0.035979517,0.23650834,0.09172701,0.067695454,0.07708589,0.1315655
3179,0.17843702,0.076662414,0.070898965,0.030875653,0.22874454,0.09306842,0.06833831,0.0673378,0.13024034
3180,0.17487288,0.07849447,0.07114325,0.025235157,0.22027242,0.094904676,0.068782,0.05658574,0.12885147
3181,0.1721027,0.081111476,0.07124826,0.01974297,0.21222878,0.09730487,0.06909019,0.045833703,0.12758875
3182,0.17078467,0.08452101,0.07128959,0.014974074,0.2055616,0.100286596,0.06932933,0.035945673,0.12660176
3183,0.17123422,0.088600844,0.071335524,0.01129785,0.20088588,0.10379559,0.069559954,0.027530322,0.12597235
3184,0.17337246,0.09309093,0.07144127,0.00884026,0.19842571,0.107698776,0.06983081,0.020896114,0.1257077
3185,0.17675221,0.097611,0.07164659,0.0074946163,0.19803543,0.11179381,0.07017662,0.016065018,0.12574835
3186,0.18064916,0.10170464,0.07197549,0.0069690356,0.19926758,0.115830496,0.070617534,0.012819547,0.12598872
3187,0.18421112,0.1049086,0.072437204,0.006865308,0.2014882,0.11954562,0.071159855,0.010782715,0.12630607
3188,0.18665656,0.10684447,0.07302804,0.006784045,0.20403251,0.122708745,0.07179768,0.009526089,0.12659512
3189,0.1874799,0.10730864,0.07373387,0.0064373733,0.20637552,0.12517038,0.07251584,0.008689304,0.12680018
3190,0.1866011,0.10633103,0.07453387,0.0057362015,0.20826398,0.12688987,0.073293254,0.008080853,0.12693343
3191,0.18439113,0.104170635,0.07540363,0.004816864,0.2097631,0.12793565,0.07410646,0.0077209887,0.12707014
3192,0.18155752,0.101246975,0.07631766,0.003992879,0.21119165,0.12845139,0.0749315,0.007808757,0.12732057
3193,0.17892721,0.09802671,0.07725055,0.0036499524,0.21297087,0.12859863,0.07574522,0.00862701,0.12778892
3194,0.17721692,0.09491487,0.07817609,0.0041259457,0.21545208,0.12850215,0.07652408,0.010425848,0.1285345
3195,0.17685482,0.09217435,0.0790664,0.005614071,0.21877818,0.12821138,0.07724295,0.013323864,0.12954713
3196,0.17789556,0.08989753,0.079890504,0.008107535,0.22281253,0.12768748,0.077873625,0.01725144,0.13074099
3197,0.18002129,0.088019446,0.08061372,0.011388125,0.22713098,0.12681465,0.07838447,0.02193186,0.13196665
3198,0.18261617,0.08636536,0.081199124,0.015051689,0.23108372,0.12543558,0.07874195,0.02690619,0.13303846
3199,0.18490763,0.084724195,0.081611566,0.018571863,0.23390877,0.12340272,0.078914225,0.03159184,0.1337766
3200,0.18615487,0.0829346,0.08182403,0.021396257,0.2349014,0.1206434,0.07887792,0.035380084,0.13405675
3201,0.18585695,0.08096463,0.08182517,0.023067161,0.23359074,0.11720705,0.0786248,0.037758887,0.13385603
3202,0.18391304,0.07895599,0.0816247,0.023332339,0.22989047,0.11329435,0.07816752,0.03842861,0.13327608
3203,0.18067119,0.07720895,0.081254914,0.02220732,0.22414556,0.10923193,0.07754004,0.037373595,0.13252892
3204,0.17683522,0.0761055,0.080766,0.019963726,0.217056,0.10540527,0.07679381,0.034856908,0.13188533
3205,0.17325853,0.075996414,0.080217354,0.017044771,0.20950158,0.10216973,0.07598893,0.03134291,0.13160352
3206,0.17071043,0.0770966,0.07966768,0.01394616,0.20233175,0.09977079,0.07518478,0.027376175,0.13186295
3207,0.16968669,0.07941496,0.07916732,0.011104401,0.19619814,0.09829852,0.07443268,0.02346695,0.13272291
3208,0.17031118,0.08273242,0.07875384,0.008824934,0.19146277,0.09767853,0.07377166,0.020012578,0.13410984
3209,0.17232215,0.08661845,0.07845096,0.007252738,0.18817794,0.097688444,0.07322776,0.01726175,0.13582698
3210,0.17513207,0.09048016,0.07826907,0.0063828253,0.18613352,0.09799713,0.07281444,0.015321956,0.13758162
3211,0.17794733,0.093642026,0.07820658,0.0060987365,0.18494406,0.09821746,0.07253376,0.014192853,0.13902691
3212,0.17994343,0.09545995,0.078251384,0.0062321015,0.18417376,0.09797425,0.07237779,0.013821726,0.13982011
3213,0.18047069,0.09545366,0.07838368,0.006633355,0.18347846,0.09698329,0.072330445,0.014164733,0.13969038
3214,0.17923997,0.09342831,0.0785788,0.0072328644,0.18272607,0.095121406,0.072369486,0.0152351735,0.1385027
3215,0.17641781,0.08953712,0.07881066,0.008070043,0.18205109,0.09246253,0.072469965,0.017118603,0.1362936
3216,0.17258191,0.08425267,0.07905489,0.009274356,0.1818085,0.08926179,0.07260629,0.019940414,0.133263
3217,0.1685492,0.078254126,0.07929036,0.011004703,0.18244648,0.08589274,0.07275437,0.02379938,0.12972234
3218,0.1651402,0.07226906,0.0794991,0.013372028,0.18434095,0.08275588,0.07289197,0.028693115,0.12601842
3219,0.16297084,0.06692962,0.07966552,0.016375693,0.18766122,0.08019743,0.07299843,0.034465358,0.12246056
3220,0.16232298,0.062677555,0.07977478,0.01987066,0.1922933,0.07845251,0.07305388,0.04078691,0.119269975
3221,0.16310799,0.059725635,0.07981219,0.023570167,0.19783035,0.07762092,0.07303865,0.047170777,0.11655788
3222,0.16490775,0.058063574,0.079763725,0.027080452,0.20361862,0.07766579,0.07293435,0.053018488,0.11432586
3223,0.16707404,0.057493977,0.079617865,0.029962199,0.20885037,0.07843179,0.07272577,0.05769281,0.11248323
3224,0.16887935,0.057691284,0.07936948,0.031818584,0.21269935,0.07967552,0.072404675,0.06061916,0.11087684
3225,0.16969852,0.058280893,0.07902312,0.032394517,0.21448892,0.08111198,0.07197314,0.061403804,0.10933216
3226,0.16918333,0.058927495,0.0785958,0.031660035,0.2138529,0.08247286,0.07144677,0.059933264,0.10769823
3227,0.1673716,0.05941109,0.07811648,0.029844036,0.21083495,0.08355422,0.07085385,0.056426875,0.10588567
3228,0.16468062,0.05966308,0.07762244,0.027395085,0.20588326,0.084249444,0.07023216,0.051401664,0.10388313
3229,0.16178004,0.05975113,0.07715265,0.024876263,0.19972731,0.08454485,0.06962205,0.04556041,0.1017471
3230,0.15939197,0.05982075,0.07674143,0.022829808,0.19318983,0.08448853,0.069060095,0.039641205,0.09957
3231,0.15809214,0.06001977,0.07641368,0.021658694,0.18699723,0.08414619,0.06857394,0.034277115,0.09744085
3232,0.15817133,0.06043356,0.07618326,0.021554507,0.18164638,0.08355866,0.06818101,0.029906716,0.095413774
3233,0.15957746,0.0610456,0.07605409,0.02247778,0.1773473,0.08271723,0.067889124,0.02674094,0.09349165
3234,0.16193362,0.06172846,0.07602289,0.024182264,0.17404088,0.08155745,0.067699336,0.024784084,0.09162545
3235,0.16462001,0.062261485,0.076082796,0.026275732,0.17146721,0.079969786,0.06760978,0.023887645,0.089727186
3236,0.16691256,0.062375106,0.0762271,0.028310351,0.16927925,0.077826925,0.067619264,0.02383306,0.087693386
3237,0.16816518,0.061815627,0.07645331,0.029896233,0.167184,0.07502172,0.06773113,0.02443114,0.08543624
3238,0.16799553,0.060415916,0.07676578,0.030813834,0.16506918,0.07150565,0.067955196,0.025608333,0.08291479
3239,0.16641714,0.058152072,0.07717629,0.031088786,0.16308486,0.06732123,0.068308204,0.027455412,0.08015674
3240,0.16385424,0.055160172,0.07770175,0.03099233,0.16162702,0.06260532,0.06881089,0.030210823,0.07726096
3241,0.1610235,0.05170394,0.078358755,0.030960798,0.16122116,0.057568524,0.06948239,0.034170236,0.07437745
3242,0.15872364,0.048106797,0.07915684,0.031460002,0.16235444,0.052454494,0.07033346,0.039566483,0.07167189
3243,0.15761456,0.044674985,0.080091976,0.032847594,0.16531293,0.04749678,0.07136024,0.04645591,0.069288164
3244,0.15805227,0.041639052,0.081142075,0.035271138,0.17007168,0.04288565,0.07254006,0.054645967,0.06732027
3245,0.160009,0.03912444,0.082264185,0.038620368,0.17625791,0.03875519,0.073829085,0.06367363,0.06579891
3246,0.16308083,0.037153117,0.08339459,0.04253312,0.1831721,0.035184108,0.07516172,0.072826274,0.064691685
3247,0.166563,0.035665076,0.08445157,0.04644636,0.18987155,0.032209653,0.07645355,0.08120834,0.06391403
3248,0.16959868,0.034558393,0.08534343,0.04969686,0.19531354,0.02984355,0.077608585,0.08786141,0.06334929
3249,0.17138585,0.03373682,0.08598152,0.05166752,0.19855574,0.028090015,0.078532055,0.09193366,0.06287681
3250,0.17139927,0.03315549,0.086297,0.05194678,0.19897617,0.026960291,0.07914735,0.09286854,0.062401846
3251,0.16956122,0.032846723,0.086256064,0.05045843,0.19644538,0.026477052,0.079411976,0.09055635,0.061878286
3252,0.16627654,0.032912046,0.08586706,0.047497444,0.19137104,0.026665261,0.0793257,0.08538008,0.061313227
3253,0.1623092,0.033480205,0.08517687,0.043652132,0.18459007,0.027532421,0.07892856,0.07812909,0.06075056
3254,0.1585427,0.034647264,0.08425682,0.039638612,0.17713884,0.029044772,0.07828753,0.069806546,0.060240388
3255,0.15572535,0.036424838,0.083184965,0.036115546,0.17000245,0.031111991,0.07747999,0.06141046,0.05980785
3256,0.15427983,0.038711354,0.08203033,0.033538148,0.16391346,0.033582684,0.076577045,0.053753734,0.059432045
3257,0.1542215,0.04129212,0.08084375,0.03208565,0.15925938,0.036254004,0.07563449,0.047370896,0.059041977
3258,0.15517329,0.04386463,0.07965478,0.031653874,0.1560716,0.038888432,0.074688435,0.042494733,0.05852691
3259,0.15646471,0.046086244,0.07847419,0.03190428,0.15409172,0.04124207,0.07375694,0.03909271,0.057760853
3260,0.15729928,0.047641616,0.07729894,0.03235872,0.1528942,0.043103803,0.07284459,0.0369458,0.05663693
3261,0.15697454,0.048323717,0.076120004,0.032530818,0.15204564,0.04433911,0.07194885,0.035757683,0.0551074
3262,0.15510532,0.048103005,0.07493044,0.032071885,0.15127015,0.0449293,0.07106791,0.03527294,0.053214535
3263,0.1517712,0.04715565,0.07373228,0.03088328,0.15056494,0.044984233,0.07020618,0.035374526,0.051099367
3264,0.14751294,0.045826774,0.07253929,0.029146884,0.15020713,0.044717867,0.06937785,0.036111414,0.04897681
3265,0.14316253,0.04453567,0.07137486,0.027252002,0.15064098,0.04439039,0.06860395,0.037646636,0.047083035
3266,0.1395809,0.04365908,0.07026596,0.025655862,0.1522974,0.04423853,0.06790808,0.040150806,0.045615163
3267,0.13740917,0.04343915,0.06923655,0.024733463,0.15541948,0.044418238,0.06731002,0.04369123,0.044685744
3268,0.13691425,0.043937527,0.068303354,0.024673373,0.15995811,0.04497899,0.066822544,0.048156578,0.044302896
3269,0.13794583,0.045036532,0.067474574,0.025434721,0.16554011,0.045861475,0.06645023,0.053228404,0.044374753
3270,0.1399828,0.04647448,0.06675111,0.026757218,0.17150375,0.046917576,0.06619059,0.058395587,0.044730198
3271,0.14225256,0.047905937,0.06612901,0.028217617,0.17699784,0.047946416,0.066035934,0.06301549,0.045152616
3272,0.143914,0.048985187,0.06560255,0.02932626,0.18113694,0.04874377,0.06597629,0.066416875,0.045426097
3273,0.14428815,0.049465705,0.06516708,0.029655367,0.18320933,0.049162656,0.06600246,0.068044215,0.045390133
3274,0.1430761,0.049284805,0.06482129,0.028970024,0.18287915,0.049165715,0.066108555,0.06760489,0.04498845
3275,0.14047576,0.04860078,0.06456722,0.02730776,0.18030584,0.048847612,0.06629353,0.06516469,0.044290762
3276,0.13712895,0.04775335,0.06440854,0.024967067,0.17610924,0.048412673,0.066559926,0.061136644,0.043472737
3277,0.13391006,0.04715985,0.064346254,0.022403954,0.17118621,0.048108935,0.06691069,0.05616659,0.04275955
3278,0.13164659,0.047190033,0.064375386,0.020081164,0.1664598,0.048154533,0.067345716,0.050959546,0.042356934
3279,0.1308842,0.048065744,0.06448275,0.018335715,0.1626561,0.048675977,0.06785935,0.04612077,0.042395774
3280,0.13175939,0.04980906,0.06464739,0.01730294,0.16017711,0.049678992,0.06843989,0.042058226,0.042903285
3281,0.13398136,0.052233733,0.06484309,0.016904542,0.15906973,0.0510438,0.06907034,0.038955595,0.043798514
3282,0.1369017,0.054970086,0.065042265,0.016889364,0.15907268,0.052540794,0.06973132,0.036800575,0.044906344
3283,0.13966227,0.057524107,0.06522208,0.016916083,0.15972483,0.053867415,0.07040526,0.03545216,0.045987625
3284,0.14141685,0.059373856,0.06537104,0.01667196,0.16052228,0.054705508,0.07108158,0.034735203,0.04678783
3285,0.14158803,0.06009717,0.06549431,0.015996555,0.16109943,0.054797623,0.07176184,0.03453997,0.04709959
3286,0.14007111,0.059492767,0.0656142,0.01496415,0.16137005,0.054021925,0.072459646,0.034888487,0.04682101
3287,0.13728327,0.057642676,0.06576421,0.013876382,0.16155814,0.05243226,0.07319629,0.035929576,0.04598521
3288,0.13401233,0.054882716,0.06597723,0.013152378,0.16208507,0.050243057,0.07399134,0.037850674,0.04474402
3289,0.13113455,0.051693045,0.066273265,0.013168239,0.16337417,0.047766913,0.07485215,0.040755108,0.043314524
3290,0.12932862,0.048562814,0.066650845,0.0141149545,0.16565463,0.045334864,0.07576684,0.044552926,0.041913662
3291,0.12889291,0.045885064,0.067083776,0.01592408,0.16885014,0.04323069,0.0767014,0.04891805,0.04070738
3292,0.12969449,0.043900788,0.06752266,0.01827104,0.17256257,0.04165672,0.07760078,0.05330508,0.039786123
3293,0.13122688,0.042690787,0.06789951,0.020636588,0.17613524,0.040723708,0.07839222,0.057019316,0.039163247
3294,0.13275273,0.0421982,0.06813531,0.022419209,0.17878824,0.040458295,0.07899243,0.059337534,0.038789906
3295,0.13350883,0.04227096,0.06815232,0.023085555,0.17980671,0.040819712,0.07931953,0.059667464,0.03858154
3296,0.13294652,0.042723097,0.06788895,0.022334464,0.17875344,0.0417227,0.07930803,0.057722695,0.03845184
3297,0.13093323,0.043397725,0.06731476,0.020220745,0.1756394,0.043068755,0.07892461,0.05364604,0.038346186
3298,0.12782125,0.044212736,0.066438764,0.017169746,0.17095625,0.044765264,0.0781764,0.04801458,0.038261108
3299,0.12433655,0.04516843,0.06530622,0.013861904,0.16554925,0.046738636,0.07710875,0.04170186,0.038240965
3300,0.12132557,0.04631438,0.063985646,0.011025537,0.16036086,0.0489238,0.07579186,0.035645198,0.038352214
3301,0.1194759,0.04769638,0.06255125,0.009228265,0.15616089,0.051247388,0.074303135,0.030610366,0.03864933
3302,0.11911512,0.049305677,0.06106886,0.008740582,0.15336442,0.053607475,0.07271225,0.027044695,0.039146267
3303,0.120133266,0.051051073,0.0595895,0.009492696,0.15196334,0.055860408,0.07107461,0.025028322,0.03980141
3304,0.122012354,0.052754052,0.05814987,0.011108433,0.15156478,0.05781966,0.069431424,0.024313692,0.04051738
3305,0.12394877,0.05417172,0.056776624,0.013000432,0.15150702,0.059267372,0.06781453,0.024425112,0.041154765
3306,0.12505679,0.055045538,0.055491768,0.014519486,0.15104893,0.059987143,0.066251695,0.024810094,0.041559864
3307,0.12463515,0.055171628,0.05431676,0.015146771,0.149608,0.05981219,0.0647712,0.025024613,0.04160427
3308,0.1224134,0.054468714,0.05327312,0.014671562,0.14698246,0.05867306,0.06340183,0.024907565,0.04122412
3309,0.118668534,0.05301257,0.052378587,0.013277375,0.1434452,0.05662492,0.06216855,0.024651714,0.04044143
3310,0.11413318,0.0510147,0.05164037,0.011478113,0.13965513,0.053836692,0.061084528,0.024733907,0.03935535
3311,0.1097273,0.04875146,0.05104725,0.00992859,0.1364097,0.050544217,0.060142428,0.025723048,0.038105175
3312,0.10624801,0.046481054,0.050565656,0.009201304,0.13436368,0.04699062,0.05931059,0.028062467,0.03682491
3313,0.104148075,0.044384196,0.050140217,0.00962366,0.13383846,0.04338408,0.05853361,0.031920772,0.035609588
3314,0.103457116,0.04254593,0.049698304,0.011212876,0.13475132,0.039879218,0.057738595,0.037133507,0.03450296
3315,0.10381984,0.040969715,0.04915838,0.013691747,0.1366532,0.03658421,0.056843646,0.04322535,0.03350437
3316,0.10461192,0.039613146,0.04844023,0.016558547,0.13882962,0.03358152,0.055769894,0.049478196,0.032587823
3317,0.10511311,0.03843196,0.04747972,0.019201435,0.1404567,0.030948991,0.054456744,0.055050977,0.031727277
3318,0.10472241,0.037423033,0.046245713,0.021053664,0.14080521,0.02877499,0.05287834,0.059151884,0.030921875
3319,0.10316324,0.03665004,0.044754695,0.021758515,0.1394495,0.027157381,0.05105726,0.061234858,0.030212283
3320,0.100597784,0.036238093,0.04307507,0.021284621,0.13640639,0.026187355,0.04906811,0.06115093,0.029678343
3321,0.0975762,0.036330476,0.04131668,0.019929048,0.13212842,0.025920361,0.04702535,0.059182696,0.029415645
3322,0.09483735,0.037027948,0.039608102,0.018201305,0.12733945,0.026347976,0.045060605,0.05593087,0.029499715
3323,0.093049034,0.0383346,0.038071472,0.016642958,0.122802585,0.027382819,0.04329755,0.052122217,0.02995423
3324,0.09260566,0.04013446,0.036804475,0.015666723,0.11911316,0.028862549,0.04183443,0.048416186,0.030735016
3325,0.09353349,0.04219579,0.035872888,0.015464817,0.1165874,0.030564638,0.04073736,0.0452854,0.031730805
3326,0.095497586,0.04419889,0.035309814,0.01598888,0.11524379,0.032227356,0.040040504,0.042975936,0.03277596
3327,0.097883716,0.045781463,0.035116278,0.016985971,0.11485852,0.033578265,0.039745785,0.041534465,0.033672906
3328,0.0999547,0.04660962,0.035261463,0.018083617,0.1150666,0.03437287,0.039823093,0.04087064,0.034227442
3329,0.10106539,0.04646545,0.03568508,0.018914858,0.11551595,0.03444839,0.040211502,0.040856052,0.034295462
3330,0.10089358,0.045329623,0.03630589,0.019258067,0.116017744,0.033771444,0.04082663,0.041419674,0.03382931
3331,0.09957706,0.043410577,0.03703651,0.019129977,0.116641045,0.03245615,0.041575138,0.042609762,0.032901093
3332,0.09767725,0.041095756,0.037799977,0.018781522,0.11768293,0.030738225,0.042371873,0.04457283,0.031685635
3333,0.09596737,0.038836665,0.03854189,0.018588813,0.11952295,0.028906051,0.043152332,0.047464572,0.03040691
3334,0.09515581,0.037022777,0.0392334,0.018899633,0.12243691,0.027224377,0.04387769,0.05133484,0.02927284
3335,0.09566481,0.03589362,0.039866358,0.019904831,0.1264581,0.025879486,0.044530753,0.05604786,0.028426066
3336,0.09752679,0.035507686,0.040445723,0.021573376,0.13131315,0.024957785,0.045108706,0.061246656,0.027922153
3337,0.100383736,0.035752006,0.04098255,0.023649177,0.13643344,0.024447896,0.045616742,0.0663688,0.02773068
3338,0.10356812,0.036378134,0.041490503,0.025699481,0.14103459,0.02426015,0.04606464,0.070709795,0.027752204
3339,0.10626153,0.037063804,0.04198484,0.02721288,0.1442592,0.024256703,0.04646639,0.073536105,0.027848711
3340,0.10772619,0.03749849,0.04248275,0.027744945,0.14539564,0.024294617,0.04684057,0.07426044,0.027887627
3341,0.10755961,0.037481897,0.043001786,0.02707592,0.14410767,0.024274487,0.047208954,0.07262422,0.027791064
3342,0.105861455,0.03699615,0.04355528,0.025310023,0.14058286,0.024177855,0.047590777,0.06881423,0.02757021
3343,0.103209816,0.036210928,0.044144295,0.022854589,0.1354937,0.02406997,0.04799377,0.06342995,0.02732481
3344,0.100437015,0.03541276,0.044750065,0.020274194,0.12978096,0.024065008,0.04840541,0.05731054,0.027204081
3345,0.0983181,0.034895666,0.045329876,0.018092558,0.12435449,0.024273355,0.048787955,0.05129318,0.027349537
3346,0.09731534,0.03486184,0.04581914,0.016634364,0.11985324,0.024754232,0.049080025,0.046018984,0.027846338
3347,0.09746556,0.0353681,0.046137873,0.015959594,0.116540626,0.025489172,0.049203336,0.041848112,0.02869782
3348,0.098399475,0.03631427,0.04620152,0.015883688,0.1143194,0.026378289,0.049073588,0.038867522,0.029822512
3349,0.099467486,0.03746631,0.045936964,0.016064212,0.11284082,0.02725409,0.048616514,0.03697021,0.031067459
3350,0.09994524,0.038509626,0.045302797,0.016132819,0.111663446,0.027909417,0.04778785,0.035966184,0.032236923
3351,0.099287264,0.039131813,0.044309564,0.015845887,0.11044808,0.02814633,0.046593558,0.03570819,0.033136975
3352,0.097345956,0.039116003,0.04302965,0.015200301,0.109108925,0.027829165,0.045100503,0.036179256,0.033624943
3353,0.09444782,0.03841007,0.041588023,0.014449727,0.10785846,0.026926737,0.0434282,0.03750352,0.033646844
3354,0.09126632,0.037133627,0.040133372,0.01399932,0.10710065,0.025519656,0.04172144,0.03985956,0.033240393
3355,0.08855195,0.035522122,0.03880247,0.014227362,0.107227474,0.023768792,0.04011606,0.043342616,0.03250527
3356,0.086861305,0.033840947,0.0376929,0.015327464,0.10842848,0.021865143,0.03871216,0.04785117,0.03155692
3357,0.08639637,0.032313533,0.036852945,0.017229885,0.110587925,0.019986376,0.037563693,0.05303786,0.03048878
3358,0.086976774,0.03108403,0.036284402,0.01960834,0.11328283,0.018273298,0.036681503,0.058328025,0.029355075
3359,0.088111416,0.030211369,0.035951957,0.021948088,0.115856715,0.016825201,0.036042616,0.0629889,0.028173499
3360,0.08913964,0.02968314,0.035793982,0.023662526,0.117554784,0.015704948,0.035600316,0.06624952,0.02694251
3361,0.08943035,0.029441858,0.03573535,0.024253134,0.11771288,0.014948483,0.035295818,0.067468576,0.025666052
3362,0.08860229,0.029418731,0.03570324,0.023480318,0.11597203,0.014573056,0.035070695,0.06632828,0.024377491
3363,0.08668721,0.029565345,0.035644062,0.021477805,0.11243214,0.01458376,0.034880746,0.062967636,0.023152879
3364,0.08414447,0.029869203,0.03553512,0.01874015,0.10765678,0.014973639,0.03470512,0.05797802,0.022103734
3365,0.08169778,0.030345354,0.03538599,0.015966428,0.102503315,0.01571868,0.034547225,0.052237414,0.021350613
3366,0.08007396,0.031009693,0.03522985,0.013834414,0.09785641,0.016771164,0.034427755,0.04665749,0.020990439
3367,0.07977109,0.031851884,0.035110693,0.01280851,0.09439163,0.018056162,0.034375146,0.041960325,0.021073505
3368,0.08093383,0.032818146,0.035073332,0.013042353,0.09244761,0.019471278,0.034417447,0.03855889,0.021596067
3369,0.08334045,0.03381102,0.035158448,0.014370975,0.09200986,0.020891258,0.034579493,0.03653911,0.022504503
3370,0.086468175,0.0347035,0.035401918,0.016362758,0.092767745,0.022176633,0.034881912,0.0357092,0.023705022
3371,0.08962489,0.03536923,0.035835866,0.018419793,0.09422113,0.023191227,0.03534307,0.035686832,0.025077699
3372,0.09214378,0.03572337,0.03648944,0.019930974,0.09583804,0.023826752,0.035980076,0.036031213,0.026496913
3373,0.093603685,0.03575975,0.0373876,0.020456336,0.097237945,0.024031281,0.036809187,0.03639748,0.027855918
3374,0.09398365,0.035562884,0.03854705,0.019873714,0.09832776,0.023823673,0.03784282,0.036661267,0.029086666
3375,0.093663655,0.035280943,0.03996965,0.01841306,0.099314034,0.023285566,0.039083816,0.036944654,0.030163324
3376,0.09325738,0.03506758,0.041636422,0.016553381,0.100585446,0.02253063,0.040519442,0.037535373,0.031087926
3377,0.09336381,0.035021786,0.043503147,0.014838872,0.102513716,0.021667784,0.04211622,0.038729716,0.03186551
3378,0.09435092,0.035150576,0.04549931,0.0137010375,0.10528216,0.020773893,0.043817796,0.04069047,0.032481547
3379,0.0962402,0.03536468,0.047527444,0.013348079,0.10878619,0.019885484,0.04554305,0.043357655,0.03289
3380,0.098698035,0.035503365,0.049463507,0.013731168,0.11262144,0.019007077,0.047186587,0.046427775,0.0330172
3381,0.10111989,0.035381474,0.05116102,0.014577397,0.11615369,0.018133545,0.048621815,0.04939832,0.032780215
3382,0.10280088,0.034856234,0.0524638,0.015480855,0.1186706,0.017279623,0.049712524,0.051678445,0.0321206
3383,0.10316862,0.03389691,0.053229813,0.016041901,0.11958824,0.016504847,0.050333805,0.052749593,0.03104221
3384,0.102008134,0.032628674,0.05336144,0.016018022,0.11866526,0.015924795,0.050398655,0.05234181,0.02963742
3385,0.099572286,0.03132101,0.05283012,0.01542115,0.11610874,0.015692033,0.04988021,0.05053649,0.02808176
3386,0.09649893,0.030310411,0.05168307,0.014505453,0.112514675,0.015951198,0.048817456,0.047746014,0.02659173
3387,0.09356653,0.029890787,0.050027233,0.013648511,0.10865115,0.016788688,0.047301263,0.04456119,0.025363198
3388,0.09141108,0.030221123,0.048000477,0.013189475,0.105201125,0.018196745,0.045449268,0.04155511,0.02451831
3389,0.09032998,0.031282645,0.045743197,0.013304134,0.102571845,0.020064441,0.04338077,0.039126635,0.024081461
3390,0.090219334,0.032884896,0.043381874,0.013952568,0.10083039,0.022192165,0.041202877,0.037435353,0.023982964
3391,0.09062741,0.034703713,0.041024536,0.01489916,0.09973237,0.024314685,0.039006718,0.03641096,0.024082022
3392,0.09089507,0.036342777,0.03876264,0.01578966,0.09883426,0.026137779,0.036869988,0.035826497,0.024200624
3393,0.090363264,0.037419688,0.036672845,0.016270729,0.0976567,0.02738851,0.03485914,0.035409044,0.024167437
3394,0.088612266,0.037668597,0.034815583,0.016128087,0.09587225,0.027879441,0.033029225,0.03496358,0.023867017
3395,0.085644566,0.037026443,0.033230737,0.015387383,0.09345325,0.027563447,0.031420335,0.03446947,0.023278486
3396,0.08190781,0.03565693,0.031932864,0.014318022,0.090699166,0.02655315,0.030053258,0.034092758,0.022483725
3397,0.07812597,0.03389053,0.030909395,0.013326043,0.088109314,0.025083773,0.028927086,0.034098458,0.021634968
3398,0.07502085,0.03210924,0.030123191,0.012788426,0.086177185,0.023440653,0.028020555,0.034715973,0.020898053
3399,0.07307047,0.030634081,0.029520165,0.012916221,0.085208885,0.021884061,0.027297333,0.03602749,0.0203991
3400,0.07239427,0.02965942,0.029038547,0.0136963,0.08523846,0.02060304,0.02671388,0.037921533,0.02019511
3401,0.072764285,0.029237991,0.02861845,0.014907844,0.08603726,0.019700876,0.026228348,0.040108036,0.020269157
3402,0.073694155,0.029296642,0.028210038,0.01618747,0.08718543,0.019200934,0.025807163,0.042177327,0.020541415
3403,0.07458062,0.029670049,0.027781436,0.01712913,0.08818421,0.019062262,0.025431711,0.04369024,0.020890586
3404,0.07488494,0.030148864,0.027325777,0.017410299,0.088594645,0.019198697,0.025102306,0.044293642,0.021185324
3405,0.07431828,0.030541271,0.02686364,0.016913371,0.088184424,0.01950775,0.024838548,0.043838125,0.021321993
3406,0.07295425,0.030729434,0.026437804,0.015787013,0.08701242,0.019899204,0.02467272,0.042440493,0.021256756
3407,0.071198516,0.030696437,0.026099147,0.014402935,0.08540334,0.02031349,0.024637122,0.04045273,0.02101516
3408,0.06961734,0.030509755,0.025889501,0.013218082,0.08381323,0.020722298,0.024750896,0.038340032,0.020674074
3409,0.068714,0.030273903,0.025828192,0.012611906,0.082653776,0.02111449,0.025010295,0.036528993,0.020325951
3410,0.068753995,0.030077225,0.025906513,0.012770256,0.08216357,0.021474648,0.025386777,0.035302144,0.020044155
3411,0.069694296,0.029956752,0.026090493,0.013647049,0.08236047,0.02176884,0.025830297,0.034761332,0.019862644
3412,0.071207315,0.029886875,0.026326783,0.014993655,0.0830708,0.021939946,0.026275272,0.034855586,0.019771267
3413,0.0727798,0.029788855,0.026552524,0.016438415,0.08402024,0.02191428,0.02665002,0.03545594,0.01972409
3414,0.07387565,0.029560184,0.026707957,0.017607506,0.08496064,0.021619538,0.026889602,0.0364515,0.019658096
3415,0.07413243,0.029115964,0.026751779,0.018264687,0.08580881,0.021010464,0.02695147,0.037846882,0.019518591
3416,0.07351771,0.028428983,0.02667319,0.018415533,0.086728826,0.020090992,0.026828552,0.03980928,0.019283319
3417,0.07235929,0.027547542,0.026494037,0.018317716,0.08810124,0.01892116,0.026550762,0.042629313,0.018972974
3418,0.07121475,0.026578933,0.02625847,0.018377353,0.090378046,0.017603407,0.026174353,0.046600286,0.018642083
3419,0.070650116,0.025649333,0.02601473,0.018986057,0.09389055,0.016253965,0.02576208,0.0518745,0.018355167
3420,0.07103594,0.024860758,0.025798826,0.020376358,0.09870084,0.014975357,0.025365397,0.05836008,0.018161656
3421,0.07243395,0.024265278,0.025624448,0.02254422,0.1045342,0.013839981,0.02501385,0.06568037,0.01808014
3422,0.074579306,0.023858849,0.025480893,0.025239566,0.11078769,0.0128871845,0.02471292,0.07318759,0.018094376
3423,0.076939434,0.023591833,0.02533675,0.028010853,0.11659529,0.012129704,0.024446849,0.08001874,0.018159864
3424,0.07884284,0.023390671,0.025148518,0.030303651,0.12097299,0.011563334,0.024186475,0.08522318,0.018219031
3425,0.079676256,0.023189608,0.02487428,0.03161237,0.12303856,0.011180044,0.023900595,0.087957926,0.018223498
3426,0.07910268,0.022962315,0.024488978,0.031651385,0.12227696,0.010978899,0.023568878,0.087729186,0.018156432
3427,0.077205226,0.02273796,0.02399561,0.030471653,0.11872738,0.010970262,0.023191433,0.084565684,0.018044192
3428,0.07446307,0.022589728,0.023425557,0.02844778,0.11298582,0.011169081,0.022789584,0.07902715,0.017947398
3429,0.07155593,0.022598382,0.022826962,0.026130587,0.10600214,0.011579728,0.022397144,0.07202527,0.017934456
3430,0.06909831,0.022810563,0.022247555,0.024040196,0.0987702,0.0121817095,0.02204639,0.0645421,0.01805123
3431,0.067436494,0.023213252,0.021720486,0.022502758,0.09207023,0.012923852,0.021757234,0.057389144,0.018302089
3432,0.06657734,0.023733087,0.021258874,0.021585377,0.08634537,0.013727662,0.02153264,0.051085066,0.018647816
3433,0.06623149,0.024254266,0.020857222,0.021120002,0.08170694,0.014499211,0.021360438,0.04584729,0.019017128
3434,0.06593883,0.024651727,0.020498091,0.020789012,0.078021854,0.015145501,0.021218857,0.041657496,0.01932752
3435,0.06524023,0.02482997,0.020161195,0.020249061,0.07503902,0.015595519,0.021084554,0.03835895,0.019510519
3436,0.06385809,0.024759915,0.019832741,0.019265436,0.07252608,0.015818771,0.020941453,0.03576586,0.019536149
3437,0.061819963,0.024493843,0.019512402,0.01781372,0.070378475,0.0158364,0.020787368,0.033754706,0.019425571
3438,0.05945462,0.024147576,0.019214662,0.016092382,0.06864912,0.015711688,0.020635562,0.032301873,0.019243455
3439,0.05725824,0.023854142,0.018962875,0.014441224,0.06748958,0.015527107,0.020509308,0.031453162,0.01907209
3440,0.05569793,0.023712624,0.018780472,0.013204832,0.067042306,0.015356344,0.02043347,0.031252492,0.018980525
3441,0.055055715,0.02375679,0.018682871,0.012616054,0.06734586,0.01524494,0.020426916,0.031674005,0.01900331
3442,0.055358984,0.02394922,0.018673839,0.0127359275,0.06828739,0.015205956,0.020498166,0.03258327,0.019134136
3443,0.056391224,0.0241972,0.018745,0.0134490235,0.069609076,0.015225105,0.020644544,0.03373943,0.019332169
3444,0.057752572,0.024380064,0.018877432,0.014495073,0.07094681,0.015275229,0.020853482,0.0348181,0.019536171
3445,0.05896467,0.024388015,0.019045146,0.015531508,0.07191113,0.015332915,0.021104721,0.03547349,0.019685347
3446,0.059613526,0.02416641,0.019220518,0.016226595,0.0721962,0.0153987985,0.02137511,0.03542229,0.019744413
3447,0.059497982,0.023751816,0.019381503,0.016364662,0.07168988,0.01550994,0.021644425,0.034535516,0.019725027
3448,0.05871799,0.023276804,0.019518223,0.015922962,0.07053578,0.01573794,0.021901423,0.032896414,0.019691562
3449,0.057645917,0.022934014,0.01963588,0.015076022,0.06909384,0.01616689,0.022146942,0.030780006,0.019744027
3450,0.05678001,0.02291084,0.019752424,0.014116744,0.067813456,0.016860925,0.022392897,0.028559629,0.019983597
3451,0.05655785,0.023324573,0.019893277,0.013339996,0.06708019,0.017834999,0.022658203,0.026586989,0.020477284
3452,0.057212755,0.02418388,0.020085843,0.01294303,0.0671033,0.01904072,0.022964736,0.025097838,0.021235766
3453,0.058711357,0.025380183,0.020356108,0.012975066,0.067871474,0.020365365,0.023334073,0.02417204,0.02220691
3454,0.060766608,0.026700467,0.020727351,0.013338791,0.06917001,0.021640554,0.023786511,0.02374295,0.023281531
3455,0.062912546,0.02786097,0.021219678,0.013831896,0.070648134,0.022662785,0.024340188,0.023645163,0.024309754
3456,0.06463929,0.028565397,0.021848954,0.014224939,0.071928345,0.023229098,0.025010195,0.023689054,0.025130946
3457,0.06556581,0.028585013,0.02262465,0.0143561475,0.07274449,0.023186838,0.025806736,0.023750918,0.025615416
3458,0.06558978,0.027835613,0.023546295,0.01420787,0.07305335,0.02248281,0.026731692,0.023838848,0.025705438
3459,0.06493247,0.026411986,0.024600072,0.013920417,0.07305989,0.021185357,0.027775439,0.024099091,0.025435561
3460,0.064044215,0.024558432,0.025756871,0.013728909,0.07312628,0.019467628,0.02891506,0.024743589,0.024919704
3461,0.06342048,0.02258892,0.02697386,0.013857702,0.07361947,0.01755805,0.030115414,0.02594601,0.024312463
3462,0.063424766,0.020799596,0.028198216,0.014426957,0.074768916,0.015685285,0.031332225,0.02775141,0.023765001
3463,0.06418768,0.019408137,0.0293716,0.015407946,0.076590106,0.0140390275,0.032516424,0.03003465,0.023393825
3464,0.06558792,0.018526629,0.03043396,0.016627338,0.078878894,0.012751721,0.033616897,0.032510277,0.023265915
3465,0.06730012,0.018159874,0.031328358,0.017811887,0.081255466,0.011895701,0.034584995,0.034774765,0.023397014
3466,0.06888781,0.018218506,0.03200772,0.01866158,0.08325662,0.0114848865,0.03537984,0.036391888,0.023756929
3467,0.06993693,0.018546792,0.03244457,0.018945567,0.08445527,0.0114826495,0.035976745,0.036995873,0.024281748
3468,0.07019864,0.01896668,0.032639377,0.018592585,0.084596634,0.011814965,0.036374103,0.036407564,0.024892092
3469,0.069688186,0.019326618,0.032623395,0.017738175,0.08369238,0.012390363,0.036595695,0.03470632,0.025513396
3470,0.068684325,0.01954062,0.032451652,0.016692057,0.08201749,0.013118737,0.036684472,0.03221428,0.026090981
3471,0.06761746,0.019597832,0.032188457,0.015831176,0.080009356,0.01392348,0.036689788,0.02939609,0.026593031
3472,0.06690069,0.019542191,0.03189097,0.015467535,0.07810774,0.014742824,0.036653463,0.02671145,0.027001949
3473,0.06677712,0.019435339,0.031597383,0.015744396,0.07661268,0.015521865,0.036599357,0.02449146,0.027300118
3474,0.06724208,0.01932368,0.031322423,0.016595975,0.07560941,0.01620235,0.036530085,0.022876974,0.027460024
3475,0.06804564,0.019217748,0.031059515,0.017768374,0.07497163,0.016718853,0.036428783,0.021823997,0.027441688
3476,0.06876781,0.019090753,0.030786864,0.018890193,0.074424066,0.016999327,0.036265627,0.02115911,0.027201612
3477,0.06895087,0.018890643,0.030476613,0.019583615,0.073659256,0.016977996,0.036007017,0.020674245,0.026709147
3478,0.068266235,0.018564887,0.03010578,0.019595569,0.07247405,0.016614133,0.03562722,0.020232696,0.025967164
3479,0.06665651,0.01808634,0.02966635,0.018903816,0.07087752,0.015908783,0.035118885,0.019849848,0.025025856
3480,0.06438495,0.017469535,0.029171538,0.017743882,0.069122806,0.014913366,0.03449953,0.019709911,0.023982054
3481,0.061953753,0.016767036,0.028654074,0.016532646,0.06762465,0.013720852,0.033808928,0.020094872,0.02296018
3482,0.059926383,0.016049389,0.028157983,0.01571901,0.06680761,0.012445362,0.033099912,0.021262338,0.02208352
3483,0.058744315,0.015380439,0.027727842,0.015636034,0.06695928,0.011198781,0.03242581,0.023334686,0.021448767
3484,0.058611482,0.014800975,0.027400484,0.016410025,0.06814398,0.010076277,0.031831924,0.026235778,0.02111333
3485,0.059465736,0.014326262,0.027201736,0.017937737,0.070188574,0.009152266,0.031351667,0.029684639,0.021094883
3486,0.061015733,0.013954947,0.027146678,0.019914106,0.072719485,0.008483811,0.031007165,0.033228505,0.021377642
3487,0.062821075,0.013684081,0.027241936,0.021895062,0.075236544,0.00811657,0.030811764,0.03630821,0.021921016
3488,0.06441512,0.013525726,0.027488947,0.023400448,0.0772267,0.008086545,0.030773092,0.03836706,0.022669425
3489,0.06545427,0.013517747,0.027888265,0.024048254,0.07830396,0.0084172115,0.030896315,0.038990434,0.023563683
3490,0.06584419,0.013720254,0.028443146,0.023680793,0.0783357,0.009112698,0.03118698,0.038036022,0.024551408
3491,0.065776736,0.014194506,0.029160654,0.022421576,0.077483594,0.010146466,0.031650886,0.035686247,0.025590653
3492,0.06564799,0.014970219,0.030048786,0.020628981,0.076136634,0.011453498,0.03229207,0.032391064,0.026645266
3493,0.06588922,0.016016066,0.031110369,0.018762784,0.07475581,0.012927187,0.033107203,0.02872142,0.027673254
3494,0.066796735,0.017225627,0.032336593,0.01723452,0.073712684,0.014423194,0.0340812,0.02520829,0.028615134
3495,0.06842173,0.018423041,0.03370135,0.016297339,0.07318406,0.015769899,0.035182472,0.022231687,0.029388478
3496,0.070546016,0.019387046,0.03515736,0.01600161,0.07312041,0.016784249,0.03636035,0.01997581,0.02989245
3497,0.0727396,0.019893786,0.036636174,0.016209636,0.0732881,0.017296968,0.037546072,0.018445056,0.03002507
3498,0.07449474,0.019776091,0.038054362,0.016664287,0.07337417,0.01718784,0.038658474,0.017527858,0.029713089
3499,0.075412124,0.018987518,0.03932715,0.017097455,0.07313106,0.01642432,0.039618,0.017088743,0.028946083
3500,0.075372025,0.017640907,0.040387362,0.017343754,0.0725057,0.015085484,0.040363256,0.017056953,0.027798703
3501,0.07460174,0.015993256,0.041200142,0.017408341,0.07168866,0.013352203,0.0408649,0.017471556,0.026424022
3502,0.07358861,0.014372629,0.04176666,0.017449325,0.07104163,0.011460873,0.0411279,0.01845285,0.025014862
3503,0.07288132,0.013080224,0.042114567,0.017686525,0.0709413,0.009643609,0.041181806,0.020115884,0.023750996
3504,0.072883666,0.012311866,0.04228148,0.018290319,0.07162092,0.00807694,0.04106448,0.022479502,0.022756021
3505,0.07372582,0.012122213,0.042299986,0.019303616,0.07307364,0.0068596946,0.040808063,0.02540588,0.022077661
3506,0.07523324,0.012428102,0.042189464,0.020615676,0.07503346,0.006012401,0.040432252,0.028588807,0.021690104
3507,0.076980226,0.013036437,0.041955333,0.021988455,0.07702287,0.005491936,0.03994396,0.03158698,0.021510007
3508,0.07840818,0.013690531,0.041594688,0.023122964,0.07845585,0.0052132774,0.03934324,0.03389933,0.021421904
3509,0.07899808,0.014134447,0.041105412,0.023758221,0.07879259,0.005077999,0.038632117,0.035082474,0.021311315
3510,0.07845414,0.014186196,0.040495127,0.02377281,0.07771319,0.0050054127,0.03782254,0.034885235,0.021100393
3511,0.07682657,0.013795799,0.039786167,0.023244604,0.07523665,0.00495827,0.036940075,0.033338297,0.020773511
3512,0.074498445,0.013058484,0.039013475,0.022426488,0.07172808,0.0049493257,0.036021184,0.030757573,0.020379392
3513,0.07203242,0.0121729,0.03821584,0.02164368,0.06776987,0.0050261407,0.03510397,0.027639763,0.02000635
3514,0.06995128,0.011364134,0.037425872,0.021161277,0.0639624,0.005240809,0.03421896,0.024502635,0.019743333
3515,0.06856,0.0108100865,0.03666343,0.021086475,0.06075162,0.005621621,0.03338265,0.02174735,0.019645816
3516,0.06787224,0.010596374,0.03593601,0.021339856,0.058345906,0.0061557363,0.032598704,0.019591467,0.019718397
3517,0.06764024,0.010705061,0.035243973,0.021691205,0.056721374,0.006786421,0.031863645,0.01807131,0.019915212
3518,0.067462385,0.011030072,0.034588605,0.02184371,0.05569535,0.007421553,0.03117417,0.01709963,0.020153796
3519,0.066936344,0.011412663,0.033979524,0.02154416,0.055032432,0.007952082,0.03053526,0.016545093,0.020338453
3520,0.06581768,0.011690436,0.033438686,0.020688558,0.05455733,0.008278737,0.029964048,0.016314546,0.02038826
3521,0.064124614,0.011747117,0.03299808,0.019379416,0.05422816,0.008338533,0.029488167,0.016401459,0.020261196
3522,0.062136315,0.011544023,0.032692295,0.017899998,0.054143094,0.008120979,0.029139167,0.01688295,0.019964252
3523,0.060280032,0.01112051,0.03254783,0.016611693,0.054468144,0.0076674637,0.028942954,0.017857727,0.0195451
3524,0.05896761,0.010566167,0.032575365,0.015826076,0.055334367,0.0070542223,0.028911902,0.01936824,0.019069847
3525,0.05845645,0.009983296,0.03276722,0.015705934,0.056753628,0.006369584,0.0290426,0.021341441,0.018599622
3526,0.0587839,0.009457154,0.033099227,0.016227517,0.058583707,0.005696457,0.029316891,0.023570357,0.018174922
3527,0.059770457,0.009041106,0.0335349,0.017194448,0.06054564,0.005103545,0.029705722,0.025736375,0.017810374
3528,0.061074615,0.008755748,0.03403042,0.01828845,0.062278338,0.004643498,0.030173214,0.027461624,0.017498286
3529,0.062288065,0.008597292,0.034540392,0.01915038,0.06342877,0.004355506,0.030681422,0.028391838,0.017218323
3530,0.06305784,0.008551233,0.035024915,0.019481692,0.0637659,0.004268241,0.031196186,0.028301474,0.01695087
3531,0.0632094,0.008607489,0.035456456,0.019145455,0.06327447,0.0044020195,0.031692203,0.027180253,0.016690494
3532,0.062814504,0.008769367,0.035823442,0.018221697,0.06219428,0.004768438,0.032155827,0.025270013,0.01645335
3533,0.062165365,0.009052302,0.036128383,0.016984679,0.060955986,0.005367196,0.03258257,0.023006218,0.01627425
3534,0.061657768,0.00947133,0.0363804,0.015806038,0.060044684,0.006180941,0.03297104,0.0208927,0.01619423
3535,0.061638445,0.010025348,0.0365857,0.015027396,0.05984422,0.0071726306,0.033315018,0.019356573,0.016244357
3536,0.06228175,0.010685051,0.036740623,0.014856078,0.060524628,0.008283856,0.03359798,0.018642792,0.016433207
3537,0.06353102,0.01138945,0.03682851,0.015313057,0.06199781,0.009437099,0.033791047,0.018769665,0.016741453
3538,0.06511191,0.012053495,0.036822196,0.016236223,0.06394154,0.010541057,0.033856567,0.019543912,0.01712378
3539,0.0666079,0.012585416,0.03669185,0.017330635,0.06588032,0.011500123,0.033756085,0.020624114,0.0175175
3540,0.06758722,0.012912005,0.036415853,0.01825936,0.067315236,0.012229661,0.0334625,0.021623079,0.017856281
3541,0.06775296,0.013004379,0.035992578,0.018756002,0.06788093,0.012672689,0.032972675,0.022235563,0.018086638
3542,0.06775296,0.013004379,0.035992578,0.018756002,0.06788093,0.012672689,0.032972675,0.022235563,0.018086638
3543,0.06694145,0.012829693,0.03575477,0.018356988,0.06727575,0.012500414,0.032746743,0.022028588,0.017935619
3544,0.06544472,0.012457454,0.03535475,0.01763252,0.06582027,0.011996394,0.03231274,0.02151114,0.017592436
3545,0.06371006,0.01198207,0.034836855,0.01689114,0.06397271,0.011240983,0.03172243,0.021009292,0.01712591
3546,0.06216885,0.011492099,0.034252383,0.01642437,0.06221641,0.010328573,0.031037988,0.020849844,0.016606607
3547,0.061091326,0.011042752,0.033645388,0.016403189,0.060901195,0.009345077,0.03031644,0.021239677,0.016087169
3548,0.0605177,0.010646582,0.033043697,0.01682742,0.060160197,0.0083572315,0.029599635,0.022203328,0.015594027
3549,0.060273737,0.010281887,0.032457158,0.017534694,0.059905007,0.0074127214,0.028911121,0.023581164,0.015130681
3550,0.060051844,0.009913588,0.031880416,0.018257841,0.05988232,0.006548075,0.028258549,0.025075698,0.014689099
3551,0.059529416,0.009518954,0.031299774,0.018710686,0.059773818,0.005797896,0.027638827,0.026337095,0.014264375
3552,0.05849915,0.009109551,0.030701106,0.018688494,0.059311107,0.005200803,0.02704499,0.027065316,0.013867209
3553,0.056959998,0.008738689,0.03007738,0.01814393,0.058374703,0.004798093,0.026472352,0.02710426,0.013528317
3554,0.055127494,0.008488143,0.02943324,0.01720611,0.057034485,0.004624588,0.025922935,0.02648696,0.013291453
3555,0.05335262,0.008438785,0.02878418,0.016129654,0.055507526,0.0046952902,0.025405478,0.025406757,0.013196938
3556,0.05198756,0.0086378325,0.028152265,0.0151974615,0.05406469,0.0049948753,0.024932938,0.024136877,0.013263893
3557,0.051263247,0.009077539,0.027559865,0.014625845,0.05292951,0.0054743565,0.024518082,0.02293707,0.013478818
3558,0.05122195,0.009690577,0.027025698,0.014505676,0.052210607,0.006054735,0.024171062,0.02198481,0.0137938205
3559,0.05171278,0.010360831,0.026562886,0.014789065,0.05188591,0.006635491,0.023897886,0.021352533,0.014132925
3560,0.05243606,0.010944523,0.026179561,0.015311978,0.051827356,0.00710769,0.02370101,0.021018656,0.014404679
3561,0.053027675,0.011301453,0.025879782,0.01584644,0.051858574,0.007370992,0.023580171,0.02090741,0.014520687
3562,0.053172845,0.011334087,0.025665248,0.016173512,0.051831618,0.0073554367,0.023534093,0.020942086,0.014418491
3563,0.052719608,0.011022134,0.025536392,0.016161086,0.051701646,0.0070425696,0.023561602,0.021097474,0.014083304
3564,0.051745012,0.010437506,0.025493627,0.015813882,0.051562205,0.0064743417,0.023663325,0.02142454,0.013557769
3565,0.050532132,0.009725799,0.025536923,0.015269408,0.051616322,0.0057438975,0.023841467,0.022030957,0.012932759
3566,0.049460605,0.009060288,0.025665086,0.014735231,0.052091394,0.004969461,0.024098758,0.023023175,0.012320829
3567,0.04886461,0.008588461,0.025874222,0.014401928,0.05313947,0.004263083,0.024437286,0.024439104,0.011824429
3568,0.048923425,0.008394229,0.02615739,0.014371807,0.0547684,0.0037069165,0.024857184,0.026204295,0.011511931
3569,0.04961501,0.00848384,0.026504714,0.01462646,0.056823663,0.0033433689,0.025356524,0.028123772,0.011407273
3570,0.05073149,0.008791999,0.026904743,0.015034751,0.059011713,0.003176179,0.025931958,0.029903578,0.011491389
3571,0.05194332,0.00920332,0.02734641,0.01539359,0.060964756,0.003179161,0.026579168,0.031206425,0.011712048
3572,0.052903328,0.009586097,0.02782156,0.015495674,0.062339477,0.0033102836,0.027294533,0.03173466,0.012000639
3573,0.053368647,0.00983404,0.028326862,0.015207745,0.06292486,0.0035285295,0.028075531,0.031320807,0.012294027
3574,0.053296853,0.009903103,0.028863885,0.014529864,0.06272339,0.0038099336,0.028920019,0.029993435,0.012555454
3575,0.0528649,0.009826494,0.029435683,0.013602727,0.06196078,0.0041545327,0.029822756,0.02798349,0.012785506
3576,0.052394334,0.009698887,0.030040713,0.012654733,0.06100081,0.0045819874,0.030771106,0.025647717,0.013017423
3577,0.052219428,0.0096381875,0.030667288,0.01191395,0.06022395,0.0051174657,0.031741057,0.023365427,0.013300005
3578,0.05255989,0.009743741,0.03128942,0.011526725,0.059903763,0.005775699,0.03269449,0.021433579,0.013677082
3579,0.053448137,0.010066409,0.031866025,0.011515702,0.060144916,0.006549209,0.03357933,0.020016374,0.014171827
3580,0.05471865,0.010595803,0.032343436,0.011779411,0.060875155,0.0074031665,0.034331594,0.019140396,0.014779196
3581,0.056054194,0.011262513,0.03266129,0.012130391,0.061888807,0.008276487,0.034881316,0.018731005,0.015466016
3582,0.057081632,0.011955102,0.03276348,0.012363051,0.06292928,0.009090774,0.03516354,0.018674966,0.016178373
3583,0.057500057,0.012551064,0.03261199,0.012337008,0.06379205,0.009766386,0.035132844,0.01889282,0.016855791
3584,0.05720109,0.0129546,0.0321998,0.012046691,0.064420275,0.010244444,0.034777623,0.019398207,0.017448215
3585,0.056321897,0.013128078,0.031555377,0.01163844,0.06493613,0.010502883,0.03412612,0.020307126,0.017929578
3586,0.055193905,0.013099412,0.030735672,0.011358819,0.06559083,0.010562409,0.03323973,0.02178869,0.018299744
3587,0.05420738,0.012944388,0.029809944,0.011453048,0.066647895,0.010476094,0.032197013,0.023974787,0.018574687
3588,0.053661183,0.012752664,0.028842712,0.012065805,0.06825994,0.010309991,0.031074999,0.026874946,0.018770296
3589,0.053663015,0.012596877,0.027881876,0.013184262,0.070391566,0.010124299,0.029936224,0.030331042,0.018888509
3590,0.05410464,0.012514496,0.02695602,0.014634123,0.07280606,0.009961414,0.028824916,0.03401973,0.018911557
3591,0.054706067,0.012505397,0.026077533,0.016123137,0.075105466,0.009842565,0.027769564,0.037493337,0.018805206
3592,0.055108774,0.012541627,0.025248704,0.017318442,0.07682207,0.009771047,0.02678781,0.04026321,0.018530957
3593,0.05500279,0.012585108,0.024468541,0.017949142,0.07754429,0.009739518,0.025891716,0.04191305,0.01806285
3594,0.054247342,0.012607373,0.023738299,0.017901672,0.077046685,0.009738573,0.02509152,0.04221659,0.017403996
3595,0.05293581,0.012602975,0.023063935,0.0172689,0.075374275,0.009763165,0.024396438,0.041214667,0.016593277
3596,0.051364664,0.012589949,0.022454789,0.016319927,0.072826885,0.009812826,0.02381286,0.0392012,0.015698329
3597,0.04991656,0.012596289,0.02191938,0.015400891,0.069855206,0.009887574,0.02334096,0.036626674,0.014796764
3598,0.04891795,0.01264259,0.021460576,0.014814784,0.06691457,0.009982152,0.022972252,0.03396017,0.013955316
3599,0.04853391,0.012728842,0.021073304,0.014731767,0.064343914,0.010080234,0.022688948,0.031574734,0.013215878
3600,0.04873149,0.012832222,0.020744884,0.015154383,0.06231197,0.010156729,0.022466047,0.029689193,0.012593113
3601,0.049303673,0.0129146995,0.020458162,0.015930813,0.06082049,0.010181358,0.022274548,0.028364586,0.0120802745
3602,0.04993753,0.012938502,0.020195933,0.016803099,0.059748247,0.010127728,0.022086749,0.027533771,0.011659741
3603,0.05031525,0.012885412,0.019946335,0.017483503,0.058926232,0.009983494,0.021881424,0.027061312,0.011315171
3604,0.050224632,0.012772232,0.0197075,0.0177449,0.058214676,0.009758143,0.02164976,0.026806775,0.011041595
3605,0.04963857,0.012653152,0.019489847,0.01749557,0.05756581,0.009484622,0.021398012,0.026683176,0.010849185
3606,0.048725188,0.012604241,0.019313656,0.016807292,0.05703865,0.009210193,0.021146068,0.026682388,0.010758588
3607,0.0477756,0.0126945395,0.019203162,0.015877899,0.056756854,0.008981323,0.020921595,0.026853936,0.010788913
3608,0.047087256,0.012956986,0.019179339,0.014950932,0.056833237,0.0088277655,0.020751964,0.027253509,0.010944483
3609,0.046856232,0.013371719,0.01925426,0.014230249,0.057303116,0.008753268,0.020657985,0.027891865,0.0112061445
3610,0.047118925,0.01386593,0.019428298,0.013824697,0.058087178,0.008736375,0.02064992,0.028700884,0.011529907
3611,0.047749937,0.014329145,0.019689886,0.013730904,0.058995824,0.008736909,0.02072675,0.029532164,0.011852495
3612,0.04850553,0.014638675,0.020016398,0.01385046,0.059771817,0.008709857,0.020876851,0.030185109,0.0121028265
3613,0.04910419,0.014694221,0.020377224,0.014032742,0.06015855,0.008622053,0.02107974,0.030456757,0.012218905
3614,0.049326543,0.014454493,0.0207384,0.014133651,0.05998574,0.008468803,0.021310164,0.030206772,0.012167254
3615,0.049103945,0.013960794,0.021069298,0.014073857,0.059241362,0.008282737,0.021543033,0.02941559,0.011957123
3616,0.04855595,0.013335337,0.021349022,0.013871591,0.058091126,0.0081301285,0.021758756,0.028202243,0.011642452
3617,0.04794967,0.01274821,0.021570122,0.013631342,0.056832798,0.008091683,0.02194636,0.026794756,0.011306871
3618,0.047600307,0.012366604,0.021738043,0.013495663,0.055797946,0.008236852,0.02210395,0.025457144,0.011038425
3619,0.047759145,0.012307792,0.021867473,0.013583881,0.055246934,0.008601371,0.022236172,0.024409393,0.010904809
3620,0.0485331,0.012610666,0.021977289,0.013945143,0.05530206,0.0091753835,0.022350825,0.023775853,0.010937218
3621,0.04985422,0.013228118,0.022086853,0.014539251,0.055920184,0.009901457,0.02245622,0.023562504,0.011125617
3622,0.051492896,0.014035732,0.022213666,0.015243496,0.056910798,0.01068041,0.022559598,0.02367079,0.011422497
3623,0.053113416,0.01485433,0.022372171,0.015886912,0.057982907,0.011383629,0.022667013,0.023932265,0.011753903
3624,0.054363705,0.015488704,0.022573395,0.016301606,0.0588267,0.011877441,0.022783551,0.024165709,0.012037649
3625,0.054987967,0.015777828,0.022823839,0.016386298,0.059212103,0.012052593,0.022913601,0.02424591,0.012206936
3626,0.054918114,0.015644714,0.023124151,0.016149249,0.05906731,0.011855704,0.023059856,0.024151752,0.012232345
3627,0.054298714,0.015120914,0.023466572,0.015711226,0.05850393,0.011306018,0.023221295,0.023976617,0.012132304
3628,0.053423606,0.014333814,0.023833342,0.015256448,0.057763264,0.010488889,0.023390533,0.02388384,0.011965981
3629,0.052614238,0.013460992,0.024195936,0.014957312,0.057110295,0.009529847,0.023551935,0.024028512,0.011811988
3630,0.052099787,0.01267578,0.02451667,0.01490734,0.056732394,0.008560539,0.023682015,0.024489837,0.01174344
3631,0.051945746,0.012104294,0.024751654,0.015089799,0.0566763,0.0076923063,0.023751054,0.025232935,0.011809549
3632,0.052048873,0.011805308,0.024855811,0.015387756,0.056841146,0.007000982,0.023727259,0.026112907,0.012027523
3633,0.052184165,0.011769478,0.024789259,0.015625427,0.05701856,0.0065238103,0.023582747,0.026912002,0.012383721
3634,0.052092414,0.011933649,0.024525609,0.015633155,0.056965966,0.006263126,0.02330016,0.02740268,0.012841664
3635,0.051580593,0.0122063365,0.024059799,0.015314461,0.05649375,0.006195353,0.022879407,0.02741899,0.0133543275
3636,0.050603587,0.012497546,0.023412898,0.014693146,0.05553775,0.006282486,0.022340802,0.02691446,0.013877782
3637,0.049291693,0.012744674,0.022630274,0.013916744,0.054189738,0.0064838817,0.021723626,0.02598223,0.014381297
3638,0.047904793,0.012924102,0.021773143,0.013207546,0.052661575,0.0067631877,0.021077884,0.024820505,0.014849627
3639,0.046735276,0.01304543,0.020905929,0.012783918,0.051208958,0.0070906742,0.020454342,0.023663944,0.015277643
3640,0.04600524,0.013133995,0.020085277,0.012785969,0.050042883,0.007439244,0.01989527,0.02270837,0.015660686
3641,0.04579843,0.013211822,0.019353328,0.013233279,0.04927254,0.0077806977,0.019429393,0.02206245,0.015985837
3642,0.04604183,0.013285046,0.0187365,0.014020288,0.04888762,0.008082123,0.019071415,0.021734085,0.016227707
3643,0.04653076,0.013340655,0.018247014,0.014943091,0.04877983,0.008306283,0.018823491,0.021650055,0.016350605
3644,0.046987742,0.013351887,0.017885683,0.01575017,0.048790604,0.008417164,0.018677883,0.021695558,0.01631626
3645,0.047147766,0.013290572,0.017644715,0.016212478,0.04877793,0.008387649,0.018619975,0.021770308,0.016096458
3646,0.046847865,0.0131416,0.017510863,0.0161954,0.048679702,0.008209336,0.018631792,0.021838576,0.015686417
3647,0.046090312,0.012913424,0.017468404,0.015708484,0.04855481,0.007899255,0.018695919,0.021959638,0.0151131535
3648,0.045048617,0.012638946,0.017501878,0.01490779,0.04856976,0.0074989437,0.01879847,0.022272348,0.014434207
3649,0.044003166,0.01236518,0.01759726,0.014040727,0.048939075,0.0070655234,0.018930402,0.02294315,0.013725451
3650,0.043239444,0.012136161,0.01774209,0.013361192,0.049839877,0.006659339,0.019086922,0.024093615,0.013063904
3651,0.04295577,0.01198001,0.01792456,0.0130512025,0.05134522,0.006333541,0.019265989,0.02574569,0.0125129465
3652,0.043210022,0.011902693,0.018132992,0.013174337,0.053389117,0.0061277333,0.019466626,0.027794756,0.012114826
3653,0.04391364,0.011891348,0.01835575,0.013666543,0.055773426,0.006068643,0.019688208,0.030016575,0.011890293
3654,0.04486414,0.011924908,0.01858249,0.014356744,0.058200836,0.0061734654,0.0199308,0.032096572,0.011842932
3655,0.045807537,0.011987645,0.018806571,0.015013321,0.06034024,0.0064535057,0.020196948,0.033689786,0.011965029
3656,0.046519544,0.012082726,0.019027745,0.015409072,0.061905243,0.0069171055,0.02049291,0.034495227,0.012243866
3657,0.046884216,0.012239255,0.019254133,0.015390826,0.0627366,0.007569549,0.020829894,0.03433716,0.012666507
3658,0.04693847,0.012507342,0.019501783,0.014929348,0.062851734,0.0084098205,0.02122247,0.033219445,0.0132213365
3659,0.046855133,0.012940576,0.019790592,0.014123966,0.062432315,0.009424469,0.021685043,0.031322803,0.0138954865
3660,0.0468723,0.013572683,0.020138407,0.013161209,0.061757397,0.010580334,0.022226913,0.028950151,0.014668907
3661,0.04719896,0.014397356,0.020554997,0.012246606,0.061106436,0.0118213175,0.022847522,0.026437597,0.015508346
3662,0.047937103,0.015359226,0.021037338,0.011540541,0.060679037,0.013067713,0.023533203,0.02407812,0.01636341
3663,0.049042314,0.01635579,0.021567492,0.011119032,0.060545996,0.014219844,0.024256065,0.022070087,0.01716658
3664,0.05032946,0.017252358,0.022112451,0.010964654,0.060647234,0.015167282,0.02497359,0.020506361,0.01783879
3665,0.051519226,0.017907258,0.022626705,0.010985264,0.060825046,0.015803248,0.025631964,0.019389834,0.018301465
3666,0.05232307,0.018207755,0.023058662,0.011056651,0.060886618,0.016047085,0.02617279,0.01866674,0.018494675
3667,0.05254287,0.018106563,0.023360306,0.011076,0.060688347,0.015867282,0.026543379,0.018277686,0.018397132
3668,0.052151628,0.017644743,0.023497855,0.011009028,0.060199812,0.0152958855,0.026708145,0.01819578,0.018038223
3669,0.051309783,0.016944708,0.023459725,0.0109053515,0.05952158,0.0144243445,0.026656909,0.018440327,0.017494185
3670,0.050303306,0.016173817,0.023257012,0.0108724795,0.05884313,0.013380897,0.026405292,0.019056937,0.016867334
3671,0.049432646,0.015492434,0.022917498,0.011022714,0.05835814,0.012296386,0.025988078,0.020073673,0.016256632
3672,0.04890563,0.015010295,0.022476265,0.011419068,0.05818383,0.011275782,0.025448773,0.021459274,0.015733283
3673,0.04877596,0.014764143,0.021967076,0.012044739,0.058311313,0.010382535,0.024830328,0.023098448,0.015328413
3674,0.048937693,0.014717901,0.021417446,0.012802346,0.058604546,0.009637445,0.024169296,0.024797807,0.015033734
3675,0.049166664,0.014779665,0.020847455,0.013539543,0.0588317,0.009027499,0.023494175,0.026310027,0.0148114385
3676,0.049195994,0.014829924,0.020270683,0.014095385,0.058729075,0.008519739,0.022825763,0.027383573,0.014610078
3677,0.048807368,0.014757024,0.019696236,0.014354111,0.058080427,0.00807873,0.022178438,0.027823262,0.014383048
3678,0.047914013,0.014492567,0.019130444,0.014291002,0.056790464,0.0076817307,0.021560593,0.027548142,0.014105544
3679,0.046599098,0.014033797,0.018578151,0.01398715,0.054923996,0.0073287487,0.020976102,0.026619144,0.013783696
3680,0.04508736,0.013442323,0.018042563,0.013602475,0.052687183,0.00704041,0.020423984,0.02522279,0.013451605
3681,0.0436621,0.012820505,0.01752495,0.013316647,0.0503593,0.006847951,0.019898847,0.023612503,0.013157337
3682,0.042566024,0.0122759845,0.017024271,0.013265766,0.048206557,0.0067774593,0.019391948,0.022037148,0.012944687
3683,0.041927367,0.011889343,0.016537897,0.013500129,0.046414524,0.0068380176,0.01889274,0.020683767,0.01283842
3684,0.041733563,0.0116964895,0.016063575,0.013973498,0.045058712,0.0070145563,0.01839163,0.019652525,0.012837268
3685,0.041845806,0.011684133,0.015602466,0.014559206,0.044112526,0.0072686314,0.017883658,0.018960238,0.012914457
3686,0.042048063,0.011797259,0.015161913,0.015088893,0.04348147,0.0075426907,0.017371232,0.018567549,0.013024154
3687,0.0421148,0.011955048,0.014757404,0.015402351,0.043048866,0.007770269,0.016866812,0.018411784,0.013112554
3688,0.04188624,0.012073653,0.014412203,0.0154003855,0.042728394,0.007889845,0.016392749,0.018445803,0.013131933
3689,0.04132646,0.012089899,0.014153748,0.015082813,0.042496983,0.007859456,0.015977902,0.018659625,0.013054112
3690,0.040535815,0.011977933,0.014007499,0.014550384,0.042403243,0.007666619,0.015651755,0.019084869,0.012877863
3691,0.03971211,0.01175202,0.013990318,0.013969772,0.04253288,0.007330029,0.015437134,0.019765718,0.012627404
3692,0.03907382,0.011454891,0.014105751,0.013513179,0.04296001,0.006892178,0.015344889,0.020722946,0.012342517
3693,0.03878375,0.011139759,0.014342712,0.01330128,0.043696888,0.006406577,0.015371987,0.021918327,0.012065854
3694,0.03889862,0.010852915,0.014676928,0.013368779,0.044668682,0.005927285,0.015502494,0.023238903,0.011832449
3695,0.039356582,0.010625099,0.015073845,0.013657638,0.045714613,0.0055017658,0.015710218,0.02450263,0.011664581
3696,0.039995886,0.010469237,0.0154920295,0.014034618,0.04661413,0.0051688068,0.015962156,0.025483167,0.011571408
3697,0.040600453,0.010384915,0.015887527,0.014328009,0.047134947,0.0049590063,0.016222045,0.025953896,0.011552352
3698,0.04096479,0.01036663,0.016219454,0.014378704,0.047097072,0.004896023,0.016455514,0.025745533,0.011602576
3699,0.040962998,0.0104128355,0.01645676,0.014093403,0.046436157,0.0049983324,0.016635712,0.024802113,0.011719098
3700,0.0405967,0.01053115,0.016583972,0.013481579,0.04523936,0.0052782856,0.016747938,0.023213137,0.011904787
3701,0.039998904,0.010738154,0.016603481,0.012657268,0.043733306,0.0057400004,0.016791701,0.021201607,0.012168598
3702,0.039387118,0.0110515,0.016533187,0.01180243,0.0422234,0.0063767135,0.016778944,0.019067744,0.012521455
3703,0.038987625,0.011479815,0.016400388,0.011107422,0.041009158,0.0071689007,0.016728787,0.017111469,0.012969864
3704,0.03896189,0.012013659,0.016234491,0.010713741,0.040307302,0.008082813,0.016661845,0.015562644,0.013510392
3705,0.039363082,0.012622157,0.016061513,0.010679412,0.04021043,0.009072501,0.01659541,0.014542517,0.014126581
3706,0.04012484,0.013255164,0.015900783,0.010968894,0.04067656,0.010082301,0.016540874,0.014053385,0.014788999
3707,0.041080333,0.013850379,0.015763996,0.01146596,0.04154803,0.01105048,0.016503025,0.013994523,0.015457877
3708,0.04200628,0.014345998,0.015656102,0.012004179,0.042592403,0.011915917,0.016480867,0.01419562,0.016088758
3709,0.04268456,0.014695665,0.015576662,0.0124122305,0.043562148,0.012627162,0.01646952,0.014465465,0.016640399
3710,0.04297045,0.014882332,0.015522364,0.012565753,0.044260792,0.0131505625,0.016462794,0.014647435,0.0170831
3711,0.04283951,0.014924193,0.015488846,0.0124264695,0.04460001,0.01347775,0.016455546,0.014666716,0.017404206
3712,0.04239352,0.01486818,0.015472238,0.0120531,0.044614557,0.013623022,0.016445288,0.014546248,0.017608088
3713,0.0418165,0.014772078,0.015469299,0.0115751205,0.044436857,0.013616963,0.016432136,0.014387756,0.017709367
3714,0.04130348,0.014683759,0.015476355,0.011143366,0.044235177,0.013494313,0.016417345,0.0143235205,0.017723814
3715,0.040991027,0.014624958,0.015488038,0.01087803,0.044148806,0.01328391,0.016401457,0.014463439,0.017659657
3716,0.040916525,0.014586067,0.015496533,0.0108339265,0.044243366,0.013003865,0.016382942,0.014856556,0.017513746
3717,0.04101161,0.014530961,0.015491369,0.010989279,0.044493377,0.012661885,0.016357575,0.015473917,0.01727276
3718,0.041128144,0.014411035,0.015460448,0.011256663,0.044797674,0.01226095,0.016318886,0.01621784,0.016920004
3719,0.041088473,0.014183748,0.015391848,0.011512878,0.04501027,0.0118071325,0.016259434,0.016943702,0.016445145
3720,0.04074787,0.013832731,0.015276435,0.011638705,0.04499483,0.011318767,0.016172837,0.017503226,0.015854232
3721,0.040051237,0.013381295,0.015110314,0.011559627,0.044670604,0.010830423,0.016055666,0.017784515,0.015176312
3722,0.039060853,0.012893071,0.014896235,0.011271549,0.044046022,0.0103903,0.01590871,0.017747011,0.014462274
3723,0.037940178,0.012457233,0.014643181,0.010839764,0.043215327,0.010050615,0.015736876,0.017427836,0.013774896
3724,0.03690001,0.012162562,0.014364311,0.010373139,0.042326566,0.009853758,0.015547821,0.016924987,0.013173353
3725,0.036129788,0.01207198,0.01407382,0.009983985,0.041531306,0.0098208,0.015349708,0.016360797,0.012699068
3726,0.03574238,0.012205472,0.013784277,0.009752629,0.040939532,0.009944834,0.015149337,0.01584536,0.012366928
3727,0.03574785,0.01253481,0.013505119,0.009707921,0.04059797,0.010191453,0.014950937,0.015455582,0.012163635
3728,0.036055118,0.012988689,0.013242114,0.009824315,0.040485922,0.010503233,0.014755955,0.015226734,0.012051868
3729,0.036496386,0.013464756,0.01299782,0.010033807,0.04053141,0.010807178,0.014563469,0.015160767,0.011977809
3730,0.03687132,0.013849372,0.012772271,0.01024968,0.04064173,0.011027233,0.0143710505,0.0152434455,0.011881668
3731,0.037001796,0.014042243,0.012563965,0.010395587,0.040739097,0.011097741,0.014175875,0.015465479,0.0117106745
3732,0.036788076,0.013982557,0.012370822,0.010434697,0.040794864,0.010979894,0.013976097,0.015838875,0.011432195
3733,0.03624347,0.013666774,0.012191205,0.010385487,0.040845193,0.010671323,0.013771755,0.016402112,0.011042706
3734,0.03548955,0.013149852,0.012024585,0.010315115,0.040980175,0.010208533,0.013565269,0.017206375,0.010568445
3735,0.034712367,0.012527945,0.011871567,0.010312857,0.041306347,0.009655901,0.01336135,0.018289099,0.01005678
3736,0.034097478,0.011910034,0.011733839,0.010453603,0.04190041,0.009089931,0.013166167,0.019644313,0.009561914
3737,0.03377234,0.011390289,0.011613962,0.010768085,0.04277505,0.008581642,0.012986819,0.021206586,0.009130984
3738,0.03377571,0.011030445,0.011515728,0.011229536,0.043863736,0.0081856875,0.012831486,0.022846563,0.0087949475
3739,0.034054697,0.010852768,0.011444834,0.0117570935,0.045030177,0.007935444,0.012709653,0.024385082,0.008565216
3740,0.03448709,0.010843033,0.011409818,0.012234243,0.04609347,0.007841893,0.012633312,0.025618264,0.008435082
3741,0.034919146,0.01095931,0.011422608,0.012537229,0.046867188,0.00789768,0.012616963,0.026352545,0.008384476
3742,0.035216022,0.011146462,0.011498455,0.012571106,0.047208928,0.008081849,0.012677484,0.026449593,0.008387139
3743,0.035306815,0.0113523025,0.011654567,0.012299946,0.047061406,0.008366562,0.012832312,0.025862532,0.0084188795
3744,0.035213083,0.011542521,0.011907283,0.011763277,0.04647761,0.008724474,0.013096752,0.024656381,0.008464615
3745,0.035042472,0.01170759,0.012268892,0.011065992,0.04560923,0.009132923,0.013480932,0.022995373,0.008521677
3746,0.034951873,0.011860482,0.012744658,0.010346732,0.044665202,0.009575781,0.013987094,0.02110233,0.008598158
3747,0.035092678,0.012025699,0.013331083,0.009735898,0.043853275,0.010039816,0.014608556,0.019204902,0.008707419
3748,0.03556153,0.01222567,0.014015516,0.009320346,0.04333196,0.01051148,0.0153297065,0.017490769,0.008861526
3749,0.03636984,0.012469257,0.014776519,0.009124068,0.043177813,0.010971149,0.01612659,0.016080074,0.009065934
3750,0.03743692,0.01274541,0.015584442,0.009107068,0.043380495,0.011391987,0.01696768,0.01502083,0.009316773
3751,0.03860543,0.013022393,0.016402878,0.009180157,0.04385571,0.011738932,0.017815325,0.014301456,0.009601109
3752,0.03967929,0.013253806,0.01719123,0.009234251,0.04447674,0.011973889,0.018627755,0.013875097,0.009899915
3753,0.04047844,0.013390156,0.017909512,0.00917877,0.045119938,0.012062686,0.019364415,0.013692836,0.010193798
3754,0.040896393,0.0133930445,0.018524373,0.008978979,0.045711447,0.011983827,0.019991413,0.013736208,0.010469147
3755,0.040939085,0.01324811,0.019014683,0.0086762905,0.04625736,0.011736006,0.020487066,0.014034289,0.010722923
3756,0.04072385,0.012969357,0.019373918,0.008380572,0.046841085,0.011340527,0.020844603,0.014655956,0.010963006
3757,0.04043598,0.0125942705,0.019608738,0.0082329735,0.047587268,0.01083556,0.021070177,0.015681531,0.011204058
3758,0.040263027,0.012171676,0.019734014,0.008357338,0.04860756,0.010268721,0.021178473,0.017160367,0.011460249
3759,0.040332783,0.011748268,0.019766942,0.008817572,0.049952056,0.009687404,0.021186685,0.019077968,0.011738552
3760,0.04067729,0.011359764,0.019722298,0.009595229,0.051579416,0.009132353,0.02110987,0.021337194,0.01203459
3761,0.04122704,0.011027774,0.019610135,0.010589131,0.0533545,0.008635312,0.020958489,0.0237607,0.012332251
3762,0.04183341,0.010762736,0.019435473,0.011635197,0.055068463,0.008219574,0.02073842,0.026110472,0.012606344
3763,0.042311642,0.010569443,0.01920046,0.012541741,0.056476176,0.007902281,0.020452674,0.028121222,0.012828483
3764,0.042497255,0.01045354,0.018906942,0.013136774,0.05735428,0.0076961704,0.020104267,0.029553842,0.012974346
3765,0.042299822,0.01042616,0.018559381,0.01331428,0.057555012,0.0076104505,0.019698625,0.03024594,0.013030334
3766,0.041735306,0.0105031505,0.018166136,0.013066022,0.05704948,0.0076501104,0.019245021,0.030154347,0.012996947
3767,0.04092127,0.010699432,0.017739613,0.012482227,0.05593154,0.007813105,0.018756451,0.02936198,0.012887256
3768,0.04003588,0.011019928,0.017294222,0.011721729,0.05438944,0.008087971,0.018247852,0.028053613,0.012720754
3769,0.03925715,0.01145111,0.016843794,0.010962247,0.052648213,0.00845132,0.017733343,0.02646355,0.012515048
3770,0.038707558,0.011956735,0.016399221,0.010351602,0.05091434,0.008869073,0.01722432,0.024820948,0.012279313
3771,0.03842209,0.012479971,0.015967276,0.009974842,0.049335185,0.0092984205,0.016728053,0.023308713,0.012011752
3772,0.038345546,0.012951158,0.015550959,0.00984343,0.047984876,0.009694045,0.016248275,0.022042556,0.011701257
3773,0.038353197,0.013299909,0.015150591,0.009902696,0.046872303,0.010014143,0.015786326,0.021071834,0.011333159
3774,0.03829219,0.013471005,0.014765527,0.010055657,0.045964018,0.010228765,0.015342595,0.020392658,0.010896942
3775,0.038030464,0.0134394765,0.014396016,0.010194972,0.045215078,0.010327378,0.01491836,0.01996934,0.010394013
3776,0.03750225,0.013220614,0.014044361,0.010237277,0.044599317,0.010323015,0.014516804,0.019759497,0.0098427655
3777,0.03673248,0.012869845,0.013715384,0.010147253,0.044122905,0.010250653,0.0141431885,0.019729061,0.009278298
3778,0.035828743,0.01246908,0.013415721,0.009943942,0.04382396,0.010159592,0.01380423,0.01986014,0.008746104
3779,0.034944262,0.012106235,0.013152409,0.009685616,0.04374857,0.010101161,0.013506719,0.020140689,0.008292141
3780,0.03422743,0.0118530635,0.0129313925,0.009442976,0.043925703,0.010117114,0.013256029,0.020552563,0.007952674
3781,0.03377851,0.011750311,0.012756515,0.009271684,0.04434067,0.010232094,0.013055489,0.021053085,0.007747667
3782,0.03362555,0.011802402,0.012629046,0.009194101,0.044927787,0.010450109,0.012906091,0.021571588,0.0076785777
3783,0.033721954,0.011980442,0.012547969,0.0091935415,0.04557328,0.010756591,0.012806568,0.022010121,0.007729953
3784,0.033961065,0.012230746,0.01251038,0.009219938,0.046130966,0.011122207,0.012754196,0.022254564,0.00787347
3785,0.034205392,0.012488356,0.012512075,0.009204962,0.04645113,0.011509366,0.012745029,0.022196732,0.008073839
3786,0.034323644,0.012692735,0.012548089,0.00908282,0.04641273,0.011880676,0.012774545,0.021757506,0.008296037
3787,0.03423149,0.012804518,0.012613463,0.00881351,0.045958787,0.0122077,0.012838137,0.02091295,0.008513094
3788,0.0339188,0.012817237,0.012703843,0.008397722,0.045117904,0.012477492,0.012931639,0.019708771,0.008712317
3789,0.033457242,0.012759773,0.012816182,0.007881286,0.044002976,0.012695683,0.013051864,0.01825543,0.008897368
3790,0.03297864,0.012687829,0.012948752,0.0073420573,0.042785905,0.012883167,0.013196768,0.01670597,0.009085315
3791,0.03263397,0.0126659395,0.013101343,0.0068666893,0.04165253,0.013066463,0.01336532,0.015220747,0.009299212
3792,0.032549363,0.012748636,0.013274695,0.00652603,0.040760748,0.013268876,0.013557636,0.013934237,0.009559575
3793,0.032792564,0.012965162,0.013470352,0.0063570524,0.040207565,0.013501805,0.013774286,0.012931473,0.009877241
3794,0.03335785,0.013311381,0.013690262,0.0063562086,0.04001749,0.013760312,0.014016422,0.0122407535,0.010249261
3795,0.034168065,0.013748579,0.013936685,0.0064828014,0.040144235,0.014021624,0.014285371,0.011837239,0.01065799
3796,0.03509264,0.014208989,0.014212041,0.006671612,0.040488444,0.014248435,0.014582521,0.011657489,0.0110732615
3797,0.035978157,0.014607681,0.014518783,0.0068516904,0.040924378,0.014394939,0.0149092935,0.011620145,0.011457639
3798,0.036688052,0.014859766,0.014859141,0.006969147,0.041333433,0.014416419,0.015266718,0.011650296,0.011774059
3799,0.03714108,0.014901197,0.015234631,0.0070052524,0.04163879,0.014280693,0.015655097,0.011703004,0.011994659
3800,0.03733463,0.014704997,0.01564519,0.006984441,0.04182689,0.013977054,0.016073486,0.011776349,0.012107683
3801,0.03734125,0.014288282,0.01608823,0.0069647366,0.04194422,0.0135199195,0.016518516,0.011905787,0.012119919
3802,0.03728032,0.0137062725,0.016557904,0.007016146,0.04207634,0.012946509,0.016984073,0.01214576,0.012053769
3803,0.037273973,0.0130366925,0.017044708,0.0071925744,0.042309623,0.012307153,0.017460778,0.012541694,0.011940108
3804,0.037406623,0.012360786,0.017535586,0.0075102504,0.042699218,0.011656129,0.017936068,0.013107021,0.011810295
3805,0.037699893,0.01174771,0.018014383,0.007937799,0.04324479,0.011041798,0.018394694,0.013808299,0.01168992
3806,0.038107745,0.011244698,0.018462548,0.008400502,0.043887876,0.010501733,0.018819097,0.014567047,0.011595467
3807,0.03853097,0.010873788,0.01886055,0.008796632,0.044522233,0.010060075,0.019190853,0.015271305,0.011534249
3808,0.038846366,0.010633709,0.019189553,0.009023102,0.045019265,0.009727724,0.0194924,0.01579914,0.011506435
3809,0.03894513,0.010506405,0.01943391,0.0090048155,0.04526042,0.009504275,0.019709023,0.01604712,0.011508703
3810,0.03876954,0.010465292,0.019583602,0.008720645,0.045172602,0.009381411,0.0198316,0.015959589,0.011537928
3811,0.038334917,0.010484326,0.019636042,0.008214548,0.044748683,0.009346156,0.019858023,0.015544505,0.011593858
3812,0.03772984,0.010544203,0.019596608,0.00758903,0.044051427,0.009383845,0.019793864,0.014873717,0.011679384
3813,0.037090372,0.010634598,0.019477408,0.006978367,0.043194868,0.0094795795,0.019651078,0.0140642105,0.011798646
3814,0.036559448,0.010751206,0.019294903,0.006513338,0.042309638,0.009617902,0.019445816,0.013245919,0.011953419
3815,0.036247425,0.010890947,0.019067256,0.006289222,0.041509844,0.009781646,0.01919578,0.0125324195,0.012139607
3816,0.0362041,0.011046688,0.018811988,0.0063454243,0.040866155,0.009950236,0.018918188,0.01199773,0.012344884
3817,0.036407948,0.0112041505,0.01854499,0.0066588083,0.0403958,0.010099677,0.018628772,0.011667351,0.012548164
3818,0.036771927,0.011341402,0.018279836,0.00715069,0.040065683,0.010203101,0.01834122,0.01152136,0.012721256
3819,0.03716499,0.011432642,0.018028257,0.007704089,0.039808042,0.010233162,0.018067524,0.011507357,0.01283253
3820,0.037441883,0.011452533,0.017800232,0.0081891185,0.039545227,0.010165968,0.017818406,0.011560854,0.012852434
3821,0.037482414,0.011384112,0.017604316,0.008493986,0.039216302,0.009985882,0.017603386,0.011627034,0.012759928
3822,0.037224747,0.011223915,0.01744741,0.008553423,0.038801868,0.009689542,0.017430237,0.011682089,0.012548318
3823,0.036684774,0.010984284,0.017334366,0.008366122,0.038335055,0.00928807,0.017304976,0.011742011,0.012227893
3824,0.035950944,0.010690487,0.017267447,0.007993009,0.03789306,0.008804719,0.017230742,0.011857599,0.011824479
3825,0.03515742,0.01037383,0.017245848,0.007537743,0.037573278,0.008270982,0.017207492,0.012094805,0.011373921
3826,0.0344433,0.010062905,0.017265549,0.0071148453,0.037461616,0.007720261,0.017231729,0.0125096245,0.010914466
3827,0.033915862,0.009777422,0.017319439,0.0068190005,0.037605293,0.0071831886,0.017296653,0.013125449,0.010480025
3828,0.03362629,0.009525028,0.017397776,0.0067034867,0.037997995,0.0066845575,0.017392768,0.0139206685,0.01009578
3829,0.03356289,0.009303184,0.017488904,0.0067708027,0.038579624,0.0062439353,0.017508583,0.014827105,0.009777014
3830,0.033660386,0.009104032,0.017580146,0.0069762077,0.03924533,0.005876416,0.017631339,0.015737575,0.009530492
3831,0.033820514,0.008920884,0.017658895,0.0072407355,0.039869025,0.005595896,0.017748306,0.016524823,0.009357079
3832,0.03394016,0.008755056,0.01771397,0.0074711344,0.0403286,0.0054168026,0.01784789,0.017063906,0.009255152
3833,0.03394241,0.0086206775,0.017737199,0.0075845323,0.04053519,0.0053547085,0.017921245,0.017259236,0.009223405
3834,0.033798944,0.008544845,0.01772466,0.00752944,0.040455103,0.005424892,0.01796332,0.017066889,0.009262513
3835,0.033540137,0.0085629765,0.017677378,0.007299781,0.04011829,0.005639031,0.017973842,0.016505415,0.009374909
3836,0.033244096,0.008708911,0.017600952,0.0069342316,0.039609008,0.006000288,0.017956901,0.015651817,0.009562689
3837,0.03301154,0.009004717,0.017504364,0.006502461,0.039040823,0.0064997016,0.017919982,0.014621138,0.009824534
3838,0.032933265,0.0094510745,0.017398052,0.0060841404,0.038525958,0.0071136206,0.017872205,0.013540133,0.010152571
3839,0.03306298,0.010022969,0.017292293,0.0057477173,0.038148504,0.0078032245,0.017822715,0.012522565,0.010530404
3840,0.033400305,0.010670108,0.017195573,0.0055346224,0.03794651,0.008517158,0.017779166,0.011650185,0.010932796
3841,0.03388866,0.011322068,0.017113797,0.005452794,0.037909035,0.009194933,0.0177468,0.0109673,0.011327092
3842,0.034425296,0.011898028,0.017049517,0.0054777525,0.037982658,0.009773761,0.017727729,0.0104811685,0.01167692
3843,0.034885556,0.012320907,0.017001852,0.0055627986,0.038090326,0.010197222,0.017720664,0.010172441,0.011947751
3844,0.035154745,0.012533638,0.016966706,0.0056544016,0.038156137,0.010425002,0.01772121,0.010009926,0.012114059
3845,0.03516264,0.012514527,0.016937453,0.0057106563,0.038133137,0.010442353,0.017722387,0.009968398,0.012165982
3846,0.034907423,0.012285642,0.016906045,0.005715736,0.03802191,0.010265625,0.017715782,0.010040502,0.012113082
3847,0.034458477,0.011908938,0.016864331,0.005685206,0.037873793,0.009939503,0.017692905,0.0102413865,0.011982692
3848,0.03393715,0.011472371,0.016805273,0.0056595053,0.03777463,0.009527467,0.017646369,0.010600795,0.011813462
3849,0.033479415,0.011067812,0.016723473,0.0056881295,0.037817474,0.009098139,0.01757045,0.011148885,0.011645484
3850,0.033198763,0.0107712895,0.016615529,0.005811945,0.03807236,0.0087123,0.017461509,0.01189855,0.011511168
3851,0.03315811,0.010628769,0.016479881,0.006049457,0.03856502,0.008412796,0.017317794,0.01283443,0.011429032
3852,0.03335837,0.010650918,0.016316708,0.0063907425,0.03926818,0.008221042,0.017139375,0.013907766,0.011401568
3853,0.0337409,0.010814166,0.016127853,0.0067988816,0.040104467,0.008137416,0.01692821,0.01503884,0.011416526
3854,0.034204513,0.011068398,0.015917098,0.0072190166,0.04095895,0.008144775,0.016688304,0.01612587,0.011450958
3855,0.034629475,0.011348292,0.015690193,0.0075909914,0.041700855,0.008214011,0.016425902,0.017060943,0.011477321
3856,0.034908056,0.011587709,0.015454735,0.00786561,0.042210996,0.008312715,0.016149307,0.017748976,0.011470811
3857,0.034974083,0.011736156,0.01521961,0.008018315,0.042409025,0.008412902,0.015868532,0.018127589,0.01141659
3858,0.034821507,0.011770628,0.01499388,0.008056998,0.04227278,0.008498557,0.01559382,0.018180404,0.011314831
3859,0.03450556,0.0117012765,0.014785393,0.008018894,0.04184364,0.008568949,0.015334458,0.017940234,0.011181683
3860,0.034123905,0.011566841,0.014599502,0.007957564,0.041212954,0.008636873,0.01509725,0.01747883,0.011045475
3861,0.033785734,0.011422737,0.014438158,0.007924839,0.040497124,0.008723289,0.0148856,0.016888233,0.010939586
3862,0.033578694,0.011325116,0.014299818,0.007953759,0.03980702,0.008849491,0.014699361,0.016258167,0.010894427
3863,0.03354453,0.011316921,0.014179783,0.0080478275,0.03922534,0.009029562,0.014535005,0.015660776,0.010930879
3864,0.03366965,0.011418797,0.014071202,0.00817965,0.03879377,0.009266268,0.01438684,0.015140661,0.011056499
3865,0.033889607,0.011625001,0.013966119,0.008298488,0.0385139,0.009548632,0.0142478645,0.014717404,0.011264643
3866,0.034106713,0.011905723,0.01385677,0.008344219,0.038354225,0.009852535,0.014111173,0.014390515,0.011536212
3867,0.034217633,0.012213675,0.013736873,0.008267088,0.038270697,0.010145734,0.013971143,0.014153821,0.011843561
3868,0.03414295,0.012495315,0.0136026945,0.0080449395,0.03822253,0.010393314,0.013824462,0.014004753,0.012156108
3869,0.03385324,0.012703093,0.013453728,0.007696422,0.038191188,0.010565345,0.013670864,0.0139549775,0.012446399
3870,0.03338016,0.012807156,0.01329261,0.0072803935,0.038186297,0.010643872,0.013512996,0.01402943,0.012695254
3871,0.03280791,0.012800442,0.013124478,0.006882986,0.03823952,0.010626155,0.013355817,0.014257547,0.012893999
3872,0.03224715,0.012697943,0.012955443,0.0065937648,0.038389914,0.010524134,0.01320535,0.014660431,0.013043728
3873,0.03180323,0.012529847,0.012791452,0.0064819315,0.03866212,0.010360908,0.013067414,0.015233799,0.01315156
3874,0.031546205,0.0123320995,0.012637141,0.006576963,0.03905285,0.010165297,0.0129467165,0.015940838,0.013226378
3875,0.031494826,0.012138501,0.012495191,0.0068611368,0.039519638,0.009966252,0.012846233,0.016707154,0.013275088
3876,0.031613056,0.011975318,0.01236656,0.0072711776,0.039985858,0.009789911,0.012767369,0.017428579,0.013300607
3877,0.031819686,0.011859017,0.012250521,0.0077101467,0.040351063,0.009657288,0.012709951,0.017983826,0.013301947
3878,0.032008402,0.011797478,0.012145337,0.008065586,0.040509857,0.00958484,0.012672704,0.018252313,0.013275973
3879,0.03207549,0.011792858,0.012048893,0.008233741,0.040377595,0.009584609,0.012653803,0.018139182,0.0132205775
3880,0.03194861,0.01184505,0.011959315,0.008144243,0.039912872,0.009664918,0.012651303,0.017596653,0.013137999
3881,0.031609476,0.011954702,0.011875475,0.0077792984,0.03913615,0.00983151,0.012663458,0.01664118,0.013037114
3882,0.031101868,0.012124714,0.01179722,0.0071799327,0.038129542,0.010087227,0.012689086,0.015353229,0.012933436
3883,0.030519638,0.01235875,0.0117252655,0.006435621,0.037021823,0.010430982,0.012727551,0.013863292,0.012846844
3884,0.029980218,0.012658316,0.0116606625,0.00566124,0.03595811,0.010857302,0.012778328,0.012322484,0.012797282
3885,0.029591966,0.013018939,0.011604404,0.0049686255,0.035069562,0.011354862,0.012840974,0.010873728,0.012800493
3886,0.029427256,0.013427772,0.011556966,0.004442519,0.034447443,0.011906436,0.012914585,0.009626421,0.012864674
3887,0.029506903,0.013862694,0.011518154,0.004126055,0.034129705,0.012488487,0.012997846,0.008643373,0.012988977
3888,0.029797923,0.014293698,0.011487254,0.0040169703,0.034101177,0.0130733745,0.01308902,0.007938784,0.013163789
3889,0.030222878,0.0146870855,0.011463199,0.0040725935,0.034300514,0.013630461,0.013186076,0.007483979,0.013372431
3890,0.030678373,0.015010195,0.011445258,0.0042229197,0.03463831,0.014128832,0.0132870935,0.007222385,0.01359376
3891,0.031059965,0.015238201,0.011433313,0.004388452,0.03501836,0.014541273,0.013390662,0.007086423,0.013805697
3892,0.031289693,0.015360013,0.011428459,0.004501221,0.035362095,0.014847795,0.013496388,0.007017912,0.013989005
3893,0.03133638,0.015380798,0.011432996,0.0045225853,0.03562703,0.015037943,0.01360498,0.0069841086,0.014130216
3894,0.031223664,0.015320251,0.0114503475,0.0044530644,0.03581578,0.015111429,0.013718379,0.006985972,0.014223096
3895,0.031020446,0.015206695,0.011484396,0.004329356,0.03596948,0.015075812,0.013839234,0.0070544346,0.014267922
3896,0.030817943,0.01506833,0.011538749,0.004210865,0.036150083,0.014943518,0.013970126,0.00723644,0.0142689
3897,0.030700952,0.014925025,0.011615919,0.0041600075,0.036415074,0.014725818,0.01411313,0.007576125,0.014230969
3898,0.03072516,0.014784056,0.011716741,0.004224364,0.036798917,0.014432217,0.014268886,0.008097811,0.014157333
3899,0.030902948,0.014639059,0.011840034,0.004423856,0.037299488,0.014068269,0.014436331,0.00879489,0.014048185
3900,0.031202348,0.014473965,0.011982491,0.004745892,0.037875738,0.013637938,0.014612468,0.009625332,0.013901301
3901,0.0315553,0.014269,0.0121384775,0.005147822,0.038454354,0.013146472,0.0147923045,0.010515577,0.013714254
3902,0.031876396,0.014009754,0.012300521,0.0055661206,0.038944367,0.012604811,0.0149688125,0.0113707455,0.0134873865
3903,0.03208553,0.013694922,0.012459678,0.005930931,0.03925699,0.01203245,0.015133945,0.012090595,0.013227104
3904,0.03213169,0.013342448,0.012606575,0.0061826664,0.03932829,0.011459878,0.01527893,0.012589481,0.012947861
3905,0.032008633,0.012989879,0.012732428,0.006286327,0.039135195,0.010926451,0.015395744,0.012813002,0.012671977
3906,0.03175894,0.012688434,0.01283019,0.006240317,0.03870196,0.010474445,0.0154780885,0.012749428,0.012426176
3907,0.031461284,0.012491863,0.0128954165,0.006074002,0.038093735,0.010142061,0.0155218,0.012429875,0.012236246
3908,0.03120714,0.012442569,0.0129264025,0.0058381683,0.03739841,0.009954985,0.015525628,0.011917796,0.01212089
3909,0.031074472,0.012560946,0.012924072,0.005589453,0.036703236,0.009920812,0.015490465,0.011291959,0.012086788
3910,0.031105554,0.012837842,0.012891296,0.0053764153,0.036075503,0.010026276,0.015419162,0.010630062,0.012126199
3911,0.031295434,0.013233921,0.012832343,0.005229171,0.035550594,0.010239005,0.01531571,0.009995878,0.012217089
3912,0.031591166,0.01368322,0.012752211,0.0051557347,0.03512767,0.010510481,0.015184915,0.009432274,0.012325856
3913,0.031902783,0.014102539,0.012656356,0.0051438864,0.03477507,0.010782219,0.015032054,0.0089607965,0.012412143
3914,0.03212247,0.014404146,0.012550319,0.0051680044,0.03444292,0.010994169,0.01486261,0.008586142,0.012435634
3915,0.032152496,0.014513025,0.012439416,0.005200056,0.03408122,0.011095445,0.014682111,0.008303663,0.012364019
3916,0.031931493,0.014382695,0.012328442,0.0052203583,0.03365703,0.011053447,0.0144958785,0.008107701,0.012180727
3917,0.031454317,0.014007667,0.012221186,0.005225464,0.033168174,0.01086189,0.014308392,0.007997894,0.011889884
3918,0.03077551,0.013425778,0.0121199535,0.0052297777,0.03264521,0.01054243,0.014122932,0.007979846,0.011516642
3919,0.029994987,0.012709705,0.012025408,0.0052598743,0.032141652,0.0101398,0.013941167,0.008060687,0.011102094
3920,0.029229518,0.011949973,0.011936342,0.005343203,0.031715766,0.009711537,0.013762963,0.008241266,0.010694313
3921,0.028583098,0.01123571,0.011849982,0.0054974062,0.031412274,0.009316323,0.013586429,0.00850952,0.010338822
3922,0.028123846,0.010639057,0.011762456,0.0057223346,0.03124696,0.009003758,0.013408371,0.0088348305,0.010070779
3923,0.027872501,0.010205449,0.0116692195,0.005997833,0.031203214,0.008808244,0.013224813,0.009170155,0.009910672
3924,0.027804326,0.00995109,0.011565823,0.0062874123,0.031233907,0.008746418,0.013031749,0.0094557395,0.009863057
3925,0.02785892,0.009864999,0.011448485,0.0065454366,0.03127198,0.008817116,0.0128258085,0.009629058,0.009917665
3926,0.027957715,0.009914599,0.011314788,0.006728329,0.031244105,0.009003691,0.012604784,0.009635629,0.0100521855
3927,0.028024249,0.010054059,0.011164183,0.006806006,0.031088041,0.009278143,0.01236842,0.009441478,0.010236366
3928,0.028004257,0.01023441,0.010998371,0.006771477,0.030767031,0.009606135,0.012118552,0.009042344,0.010437453
3929,0.02787982,0.010413038,0.010821196,0.006645586,0.030281369,0.009953296,0.011858951,0.008469122,0.010625372
3930,0.02767388,0.010561903,0.010638266,0.006473711,0.029666947,0.01028998,0.011595086,0.0077818795,0.010777583
3931,0.027441133,0.010670137,0.0104560945,0.0063149026,0.028987654,0.01059515,0.011333038,0.0070594656,0.010881318
3932,0.0272501,0.010741952,0.010281209,0.0062269373,0.028316315,0.010856396,0.01107886,0.006381062,0.010933156
3933,0.027160594,0.010790721,0.010119308,0.0062505654,0.027717067,0.01106844,0.010837708,0.0058109183,0.010936645
3934,0.027205575,0.010831049,0.009974724,0.0063998033,0.027228821,0.011229156,0.010613437,0.00538623,0.010898632
3935,0.027380263,0.010872508,0.009850348,0.0066574067,0.026858717,0.011336951,0.010408603,0.005113165,0.010826178
3936,0.027641742,0.01091549,0.009747631,0.0069786212,0.026581977,0.011387732,0.010224553,0.004969692,0.01072459
3937,0.027917797,0.010950261,0.009666835,0.0073007005,0.026352756,0.011375565,0.010061832,0.004915359,0.010596994
3938,0.028124444,0.010959344,0.009607399,0.0075577013,0.02611819,0.011292639,0.009920349,0.004905201,0.010445478
3939,0.02818828,0.010922586,0.009568186,0.007697509,0.025838867,0.011133193,0.009799873,0.0049058017,0.0102727655
3940,0.028069139,0.010823236,0.009547764,0.007698137,0.025504446,0.010895542,0.009700035,0.0049088686,0.010084306
3941,0.027773954,0.010653579,0.009544559,0.007575818,0.025143258,0.01058498,0.0096204225,0.0049378546,0.009889239
3942,0.027357444,0.010417687,0.009556876,0.007382881,0.024818318,0.010214163,0.009560449,0.005043706,0.009700038
3943,0.026907265,0.010130497,0.009582705,0.0071940655,0.024611834,0.009801791,0.009519073,0.00529097,0.009530657
3944,0.026519697,0.009813179,0.009619567,0.007086952,0.024602342,0.009369269,0.0094946595,0.0057384144,0.009393686
3945,0.02627397,0.009488074,0.009664286,0.0071216086,0.0248428,0.00893743,0.009484633,0.0064207367,0.00929775
3946,0.02621385,0.009173629,0.0097129205,0.007327301,0.02534658,0.008524036,0.009485555,0.007336988,0.009245843
3947,0.026338503,0.008881565,0.009760733,0.0076962044,0.026079798,0.008142075,0.009493188,0.008444535,0.009234865
3948,0.02660359,0.008616981,0.009802436,0.008184172,0.026965436,0.0077998457,0.009502657,0.009662933,0.009256355
3949,0.026931847,0.008379949,0.009832473,0.008719424,0.027892385,0.007502268,0.0095088575,0.01088126,0.0092981635
3950,0.027228918,0.008168536,0.009845627,0.009214755,0.02873189,0.0072519183,0.009506867,0.011973104,0.009346812
3951,0.027406264,0.007982528,0.009837772,0.0095859645,0.029359892,0.007050613,0.009492689,0.012816589,0.009390328
3952,0.02740208,0.007825891,0.009806558,0.009769633,0.029680748,0.006900504,0.009463785,0.013316458,0.0094208
3953,0.027197966,0.007707464,0.009752012,0.00973849,0.029646777,0.0068039573,0.009419629,0.013423189,0.009435853
3954,0.02682323,0.007639167,0.009676676,0.009507388,0.029268773,0.0067626424,0.00936186,0.013144271,0.009438476
3955,0.026344812,0.007631638,0.009585174,0.009127999,0.028608605,0.0067757745,0.00929395,0.01253888,0.009435057
3956,0.02584562,0.007688977,0.009483364,0.008673281,0.027762558,0.006838087,0.009220453,0.011704018,0.0094321715
3957,0.025400005,0.0078047453,0.009377598,0.008217663,0.026836755,0.006939134,0.0091464715,0.010751149,0.009433492
3958,0.025054324,0.007960396,0.009273756,0.007820173,0.025924385,0.0070625762,0.009076794,0.009785014,0.00943773
3959,0.02481638,0.008126789,0.009176783,0.0075128097,0.025091808,0.0071885125,0.00901551,0.008887786,0.009438156
3960,0.02465658,0.008268354,0.009090676,0.0072975517,0.024372872,0.0072955983,0.0089659,0.008111372,0.00942393
3961,0.02451877,0.008349514,0.009018379,0.0071508777,0.023773264,0.0073645115,0.008930447,0.007478305,0.009382751
3962,0.02433745,0.00834248,0.008962064,0.0070329066,0.023280332,0.0073825154,0.008911025,0.0069867913,0.009304301
3963,0.024059195,0.008234257,0.00892338,0.0069015585,0.02287543,0.007345822,0.008908969,0.0066206376,0.009183821
3964,0.023660533,0.00803156,0.008903582,0.006725392,0.022547685,0.007262641,0.008925361,0.006359683,0.009024613
3965,0.023158062,0.0077605755,0.008903722,0.0064937635,0.022300953,0.0071511646,0.008961025,0.006188763,0.0088383965
3966,0.022605205,0.007461528,0.008924758,0.006218919,0.022153733,0.007036084,0.009016711,0.0061009373,0.00864309
3967,0.022077871,0.007179386,0.00896748,0.0059310063,0.022132281,0.006943312,0.009092951,0.0060960185,0.008458824
3968,0.021653052,0.0069530383,0.00903247,0.005667544,0.022259666,0.006893598,0.009190045,0.0061760233,0.008303194
3969,0.021388967,0.0068077394,0.00911999,0.005461237,0.022543896,0.0068989177,0.00930797,0.0063370084,0.008187575
3970,0.021311913,0.0067507885,0.009229866,0.00533126,0.022971045,0.0069600414,0.009446158,0.0065648467,0.008115201
3971,0.02141111,0.006771598,0.009361352,0.00527816,0.023503652,0.0070673237,0.009603467,0.0068328627,0.0080811
3972,0.02164168,0.006844734,0.009512934,0.0052840114,0.024082147,0.007201801,0.009777826,0.0071025193,0.008073574
3973,0.02193391,0.006935878,0.009682143,0.0053158896,0.024634834,0.007339959,0.009966191,0.007328686,0.008077001
3974,0.022208262,0.0070091896,0.009865552,0.0053335214,0.025086818,0.0074562416,0.010164488,0.0074660894,0.0080754915
3975,0.022393657,0.007035984,0.010058732,0.005298941,0.02537652,0.007529487,0.010367568,0.007479464,0.0080571305
3976,0.02244618,0.0070026703,0.010256567,0.005186944,0.025469834,0.007547417,0.010569749,0.0073526665,0.00801773
3977,0.022361292,0.006915304,0.01045376,0.0049922275,0.02536869,0.0075095682,0.01076529,0.007093832,0.007962931
3978,0.022175929,0.0067989356,0.010645365,0.0047316276,0.025111666,0.0074272486,0.010949035,0.006735382,0.007907455
3979,0.02195685,0.006690774,0.010827279,0.0044387975,0.024763081,0.007320103,0.0111168,0.006326177,0.0078716315
3980,0.021780856,0.0066300607,0.010996571,0.004154224,0.024396857,0.0072101825,0.011265969,0.0059207063,0.007876124
3981,0.021713302,0.0066477014,0.011151498,0.003914103,0.024077786,0.0071162,0.011395171,0.005566415,0.007936715
3982,0.021791173,0.006758306,0.011291568,0.0037412997,0.02384881,0.007048501,0.011504434,0.0052958755,0.008060387
3983,0.02201486,0.006956269,0.011417317,0.0036412731,0.02372399,0.0070069088,0.011594814,0.005122266,0.008243417
3984,0.022349276,0.0072160275,0.011530143,0.0036031036,0.023692092,0.00698094,0.011668483,0.00504267,0.008471373
3985,0.022733092,0.007495706,0.011632379,0.0036050081,0.023722736,0.006951542,0.011728465,0.0050427304,0.008720806
3986,0.02309452,0.007744337,0.011727266,0.003622918,0.023781244,0.0068953955,0.011778831,0.0051070177,0.0089625055
3987,0.023371045,0.0079120435,0.011818881,0.0036401188,0.023841795,0.006789574,0.011824421,0.0052278014,0.009166454
3988,0.023527693,0.007960244,0.011911872,0.0036555778,0.023899779,0.006617828,0.0118709,0.0054110517,0.009307058
3989,0.023568079,0.007870666,0.0120109925,0.0036864204,0.023977697,0.0063744173,0.011923848,0.005679432,0.009367906
3990,0.023533044,0.007648994,0.012120565,0.0037634834,0.024119921,0.0060664793,0.01198836,0.0060650827,0.009344433
3991,0.023487607,0.0073223636,0.012243693,0.003921552,0.02437836,0.0057121315,0.012068255,0.006597974,0.009243351
3992,0.023500048,0.006931587,0.012381803,0.0041866573,0.024796106,0.0053366027,0.0121656,0.007293903,0.0090797525
3993,0.023621578,0.0065217786,0.012534553,0.004565246,0.025390234,0.0049675503,0.012280518,0.008142167,0.008872786
3994,0.023871822,0.0061336374,0.012699659,0.0050385264,0.026142742,0.0046301903,0.012411167,0.009101385,0.008641603
3995,0.024232805,0.0057974113,0.012873119,0.005562276,0.026997643,0.0043444224,0.012554108,0.010099111,0.008402719
3996,0.024652075,0.0055302437,0.01304944,0.00607239,0.02786718,0.004123405,0.0127042765,0.011039498,0.008168615
3997,0.025053967,0.005336291,0.013222048,0.006495628,0.028644215,0.0039728843,0.012855669,0.0118156625,0.007947897
3998,0.025357515,0.0052088895,0.013384006,0.006764618,0.029221125,0.0038926774,0.0130016785,0.012326769,0.007746273
3999,0.025497302,0.0051349606,0.01352862,0.0068337214,0.029513756,0.0038778707,0.013136094,0.012499791,0.007567936
4000,0.025442889,0.005099851,0.013650601,0.006692437,0.029480185,0.0039207917,0.013253665,0.012305728,0.007416829
4001,0.025208483,0.005091679,0.013746575,0.0063702273,0.029134167,0.004013401,0.013351021,0.0117697455,0.0072972034
4002,0.02485009,0.005103516,0.0138155725,0.005931001,0.028541509,0.0041481047,0.013426745,0.0109666595,0.007213069
4003,0.024448918,0.005133161,0.013858652,0.005457105,0.027804883,0.0043185307,0.0134814875,0.010004865,0.0071668234
4004,0.024087988,0.005180442,0.013878508,0.0050290376,0.027037557,0.004518337,0.013517374,0.009001846,0.007157581
4005,0.023829602,0.005243861,0.013878555,0.0047071846,0.026338993,0.004740322,0.013537131,0.008061539,0.0071799145
4006,0.023700591,0.0053178687,0.013862263,0.0045204586,0.02577683,0.004975384,0.013543757,0.0072576893,0.007223642
4007,0.02368804,0.0053920248,0.013832736,0.0044632787,0.025378238,0.0052120825,0.013539907,0.0066262493,0.0072745
4008,0.023744175,0.005451852,0.013792509,0.004499814,0.02513183,0.00543747,0.013527727,0.006166634,0.0073161675
4009,0.023800906,0.005481984,0.013743632,0.0045752903,0.024996001,0.005638149,0.013508954,0.0058488967,0.0073329196
4010,0.023788588,0.005470427,0.013687903,0.0046302583,0.02491489,0.0058024614,0.013485156,0.0056272727,0.007312925
4011,0.023657018,0.0054124636,0.013627096,0.0046174587,0.024835696,0.0059232344,0.013457759,0.005454702,0.0072512603
4012,0.023391273,0.0053134076,0.013563094,0.004514772,0.024723403,0.005998528,0.013428241,0.0052966336,0.007151553
4013,0.02301761,0.005188159,0.013497907,0.0043315436,0.024571061,0.0060323514,0.013398256,0.005140454,0.007025734
4014,0.022595517,0.0050576003,0.0134334145,0.0041045016,0.024397468,0.0060327183,0.013369243,0.0049955077,0.006891279
4015,0.022199774,0.004942848,0.013371139,0.0038857867,0.024237331,0.006008858,0.013342375,0.0048860987,0.0067670345
4016,0.021897748,0.0048592174,0.013311857,0.0037266733,0.024126086,0.005968036,0.013318109,0.004839942,0.006668838
4017,0.02173024,0.0048121456,0.013255466,0.0036626288,0.024085289,0.0059134113,0.013296078,0.0048757996,0.006606294
4018,0.021701586,0.00479591,0.013200884,0.003704791,0.024113826,0.005843056,0.013274996,0.0049957735,0.0065813726
4019,0.021778055,0.004795057,0.013146108,0.0038368898,0.024185954,0.0057512065,0.0132527435,0.005182003,0.0065887556
4020,0.021896519,0.0047883578,0.01308863,0.0040195333,0.024254527,0.0056299157,0.013226616,0.0053979936,0.0066177105
4021,0.021979418,0.004754362,0.01302571,0.0041993447,0.024263827,0.0054728487,0.013193792,0.005597187,0.0066551333
4022,0.02195539,0.0046777455,0.012954977,0.004322666,0.02416154,0.00527785,0.01315166,0.0057320287,0.0066892053
4023,0.021780003,0.004554881,0.012874975,0.0043501486,0.023915276,0.005050208,0.013098519,0.0057665487,0.0067128553
4024,0.02144982,0.0043959375,0.012785595,0.0042682877,0.0235235,0.004802734,0.013034121,0.005686645,0.006726021
4025,0.02100509,0.0042232284,0.012688171,0.0040936926,0.023017,0.004554384,0.012959515,0.0055031003,0.006735635
4026,0.02051799,0.004064914,0.0125853885,0.0038676877,0.022451412,0.0043256306,0.0128773255,0.0052484553,0.006753279
4027,0.020071339,0.003946749,0.01248076,0.0036438294,0.021892535,0.0041337744,0.012790984,0.0049677766,0.0067913574
4028,0.01973604,0.0038849018,0.012378049,0.0034730902,0.021399718,0.003988921,0.012704295,0.004706502,0.0068592327
4029,0.019554105,0.0038814999,0.01228087,0.0033917357,0.021014027,0.0038918077,0.012620961,0.00450126,0.006960435
4030,0.019531108,0.0039240276,0.01219236,0.0034147203,0.020753706,0.0038340911,0.012544316,0.004375299,0.007091647
4031,0.019638559,0.003987914,0.01211513,0.0035355145,0.020615516,0.003799764,0.01247714,0.0043386123,0.007243172
4032,0.019822435,0.004041421,0.01205132,0.0037296957,0.020581953,0.0037685903,0.012421794,0.00439157,0.0074007497
4033,0.020018848,0.0040525296,0.012002604,0.003963715,0.020630887,0.0037198185,0.012380194,0.0045308755,0.00754848
4034,0.02017064,0.003996378,0.011970359,0.0042039035,0.020745948,0.0036361602,0.012353866,0.0047559217,0.0076722796
4035,0.020243727,0.0038620033,0.011955526,0.004426198,0.020924192,0.0035082698,0.01234409,0.0050718314,0.0077634286
4036,0.020236516,0.0036556763,0.011958773,0.004622067,0.021178441,0.00333648,0.012351676,0.0054902863,0.007820788
4037,0.02017884,0.0033997833,0.011980346,0.00479871,0.021531375,0.0031308313,0.012377185,0.006023359,0.00785107
4038,0.020120632,0.0031269,0.012020153,0.0049735797,0.022005161,0.002908189,0.012420746,0.006676227,0.007866722
4039,0.02011386,0.0028714747,0.012077784,0.0051646,0.022607585,0.0026877853,0.0124821635,0.0074376375,0.007882375
4040,0.020195547,0.0026617486,0.0121524595,0.0053813397,0.023321928,0.0024870906,0.0125609925,0.008273846,0.007910996
4041,0.020374816,0.0025140182,0.012243177,0.005617621,0.024101524,0.002318114,0.012656398,0.0091270115,0.00796084
4042,0.020628963,0.0024302427,0.012348635,0.005850086,0.024872303,0.0021861428,0.012767556,0.009918603,0.008033819
4043,0.0209077,0.0023993107,0.01246743,0.0060409587,0.02554078,0.0020897693,0.012893344,0.0105576655,0.008125481
4044,0.021144677,0.0024005484,0.01259793,0.006146199,0.026010886,0.0020225577,0.013032545,0.010955782,0.00822634
4045,0.021275068,0.0024100293,0.012738546,0.006126492,0.026202735,0.0019758523,0.013183895,0.011042989,0.00832444
4046,0.021254577,0.0024074898,0.012887566,0.005959521,0.026073445,0.0019416526,0.013345984,0.010785808,0.008408704
4047,0.021075316,0.0023826067,0.013043413,0.0056492975,0.025632424,0.0019159146,0.013517431,0.010199078,0.008471993
4048,0.020770608,0.002338199,0.013204447,0.005227961,0.024942026,0.0018994648,0.013696594,0.009345967,0.008512959
4049,0.020406924,0.0022886414,0.013368938,0.0047493437,0.024106998,0.001897817,0.01388157,0.008327611,0.008535977
4050,0.020065306,0.0022548877,0.013534635,0.0042757825,0.023249382,0.0019186896,0.01406986,0.0072608334,0.008549116
4051,0.01981882,0.0022572165,0.013698573,0.0038630308,0.02248305,0.001968785,0.014258117,0.0062561473,0.008561133
4052,0.019713534,0.00230873,0.0138567565,0.0035480468,0.021890445,0.0020508952,0.014441976,0.0053975726,0.0085785445
4053,0.0197582,0.002411272,0.014003889,0.00334304,0.0215119,0.0021622847,0.014615767,0.004733848,0.008603732
4054,0.019922879,0.0025543456,0.014133327,0.0032352053,0.021341775,0.002294059,0.014772332,0.0042753844,0.008634303
4055,0.020146368,0.0027168663,0.014237087,0.0031924162,0.021335758,0.0024325568,0.014903314,0.003999888,0.008663821
4056,0.020350436,0.002871581,0.014306294,0.003172561,0.021423249,0.0025613357,0.014999301,0.0038626124,0.008683636
4057,0.020459203,0.0029913369,0.014332108,0.0031357578,0.021524997,0.0026645157,0.015050784,0.0038096972,0.008685422
4058,0.020419646,0.0030561965,0.014306647,0.003056801,0.021573989,0.0027305847,0.015049285,0.0037941183,0.008663817
4059,0.020216025,0.0030590915,0.014224317,0.0029326184,0.021531869,0.0027555642,0.014988397,0.0037879075,0.008618295
4060,0.019873258,0.00300741,0.01408242,0.002783429,0.021396043,0.0027432486,0.014864882,0.0037879131,0.008553359
4061,0.019446796,0.0029205587,0.013881462,0.0026447754,0.021195684,0.0027043207,0.014678836,0.0038125264,0.008476924
4062,0.01900273,0.0028233635,0.013624506,0.0025548595,0.020976039,0.0026525024,0.014433108,0.003890429,0.008397474
4063,0.018597154,0.002739054,0.013316579,0.0025415223,0.02078151,0.002600853,0.014132956,0.0040477016,0.0083213635
4064,0.01826021,0.0026831387,0.012963815,0.0026132585,0.020639114,0.0025584802,0.013784927,0.004295707,0.008250969
4065,0.017991362,0.0026611518,0.012573201,0.0027570091,0.020551978,0.0025292262,0.013396737,0.0046260157,0.008184515
4066,0.017763132,0.0026689079,0.012152409,0.0029418145,0.020499181,0.0025119216,0.012977063,0.0050101974,0.008117202
4067,0.017532986,0.0026956268,0.011710069,0.0031272902,0.020442944,0.0025016752,0.012535544,0.0054057254,0.008043451
4068,0.01725877,0.002728504,0.011255834,0.0032744315,0.020340841,0.002492833,0.0120830955,0.0057649123,0.007959488
4069,0.016914971,0.002757641,0.010800319,0.003357011,0.020159477,0.0024810813,0.011631319,0.006047076,0.007865676
4070,0.016503802,0.0027800198,0.010354358,0.0033694243,0.019886324,0.0024658595,0.011192085,0.00622838,0.0077676876
4071,0.016057668,0.0028008039,0.009928334,0.0033285308,0.019534368,0.0024507912,0.010776349,0.0063072275,0.00767602
4072,0.015631037,0.0028316504,0.009531106,0.003268281,0.019139685,0.0024429744,0.010393482,0.0063032275,0.0076037096
4073,0.015284674,0.0028865982,0.009169352,0.0032287245,0.018750945,0.0024504077,0.010050462,0.0062500755,0.007563039
4074,0.0150681855,0.0029766397,0.008847496,0.0032440505,0.018416632,0.0024797064,0.009751664,0.0061852606,0.007562367
4075,0.01500644,0.0031060087,0.008567698,0.0033327322,0.018172171,0.002533644,0.009499393,0.0061391327,0.007603939
4076,0.015092889,0.003269593,0.008330652,0.0034926445,0.01803413,0.0026104078,0.00929429,0.006129433,0.0076831346
4077,0.015290483,0.0034530535,0.008135916,0.0037015134,0.017997496,0.002703292,0.009135884,0.0061583202,0.007788893
4078,0.015539002,0.0036349252,0.007982436,0.003921641,0.018040275,0.0028020672,0.009022928,0.00621528,0.007905374
4079,0.015768096,0.0037907914,0.007868532,0.0041087726,0.018129103,0.0028951622,0.008953457,0.0062804846,0.008014637
4080,0.015914291,0.003898913,0.007791892,0.0042234864,0.018230766,0.0029724494,0.008924498,0.006333819,0.008100209
4081,0.0159388,0.003946171,0.0077493936,0.004243234,0.018322019,0.003028252,0.008932221,0.006361546,0.008150824
4082,0.01583784,0.003932045,0.0077370154,0.00416878,0.018396392,0.0030632599,0.008971625,0.0063615087,0.0081631625
4083,0.01564382,0.0038690888,0.007749961,0.0040247706,0.018464224,0.0030845976,0.009036804,0.0063428227,0.00814255
4084,0.01541323,0.0037791703,0.007782766,0.003851294,0.018546063,0.0031040038,0.009121399,0.006320661,0.008101135
4085,0.01520883,0.0036875599,0.007829646,0.0036916249,0.018662574,0.0031345864,0.009218887,0.0063090995,0.008054445
4086,0.015081013,0.0036165894,0.007884749,0.0035796743,0.018823527,0.0031874864,0.009322818,0.006313222,0.008017536
4087,0.015055292,0.0035811025,0.007942397,0.0035317922,0.019022547,0.0032694128,0.009427386,0.0063257474,0.008002017
4088,0.015128241,0.003586812,0.0079972865,0.0035441422,0.019236872,0.0033820416,0.0095270695,0.006327761,0.008014432
4089,0.015270475,0.0036307431,0.008044588,0.0035951438,0.019431632,0.0035217851,0.009617193,0.0062926547,0.008056141
4090,0.015436504,0.0037036915,0.008080322,0.0036524911,0.019569289,0.003681475,0.0096936915,0.006194121,0.008124185
4091,0.0155778695,0.003793832,0.0081015285,0.0036825095,0.019620206,0.0038515502,0.009753601,0.0060150553,0.008212951
4092,0.015657991,0.003890649,0.008106769,0.0036605734,0.01957307,0.00402272,0.00979541,0.0057549407,0.008316339
4093,0.01566406,0.0039880835,0.008096351,0.0035796242,0.01944225,0.004188129,0.009819158,0.005434962,0.008429712
4094,0.015611338,0.0040860143,0.008072332,0.003452993,0.01926525,0.0043441043,0.009826644,0.0050944993,0.008551108
4095,0.015537841,0.0041886857,0.008038146,0.0033110091,0.019094057,0.0044900165,0.009820909,0.0047831307,0.008681235
4096,0.01549054,0.00430171,0.007997974,0.0031908567,0.018979939,0.004626825,0.009805813,0.0045472994,0.008822103
4097,0.015508584,0.0044277897,0.007955982,0.0031248115,0.01895791,0.004755166,0.00978524,0.0044175037,0.00897527
4098,0.015609375,0.0045633093,0.007915739,0.0031303272,0.019035,0.0048726597,0.00976249,0.0043998514,0.009139853
4099,0.015781261,0.004697417,0.007879768,0.003204076,0.019187458,0.004973918,0.009739896,0.0044736434,0.0093116
4100,0.015984435,0.00481281,0.0078494195,0.0033222046,0.019363673,0.005050216,0.009718612,0.004594846,0.009482762
4101,0.016159903,0.004889389,0.007824868,0.0034456463,0.019496055,0.005091129,0.00969878,0.004706146,0.009643308
4102,0.016245421,0.0049097924,0.007805296,0.0035303335,0.01951744,0.005087558,0.009679426,0.0047504557,0.009782997
4103,0.016194161,0.004864919,0.007789254,0.0035399888,0.019381182,0.0050345487,0.009659052,0.0046875807,0.009894047
4104,0.015991261,0.0047581033,0.00777493,0.0034582284,0.019076675,0.004933227,0.009635896,0.0045075514,0.009973439
4105,0.01566018,0.0046052937,0.0077606505,0.0032942346,0.01863465,0.0047914707,0.009608348,0.004234831,0.010023938
4106,0.015256711,0.0044309227,0.0077450145,0.0030807743,0.018119965,0.0046218787,0.009575013,0.003923074,0.010053175
4107,0.014851545,0.0042607407,0.0077269142,0.0028638905,0.01761265,0.0044378825,0.009534947,0.0036398207,0.010071337
4108,0.014509497,0.0041144257,0.0077054356,0.0026896351,0.017186182,0.0042506047,0.009487353,0.0034482242,0.010088231
4109,0.014272886,0.0040008877,0.0076797535,0.0025922453,0.016889779,0.004066227,0.009431409,0.0033921425,0.010111139
4110,0.014153345,0.0039167977,0.0076489286,0.002587618,0.016739476,0.003885154,0.009366229,0.0034880936,0.010143849
4111,0.014132588,0.0038486603,0.0076120105,0.0026719167,0.016719079,0.0037041036,0.009291013,0.003723963,0.010187165
4112,0.014169669,0.003777214,0.0075681685,0.0028242862,0.01678525,0.003517728,0.009204959,0.0040625622,0.010240224
4113,0.014213003,0.0036829985,0.0075169657,0.0030130388,0.016879229,0.0033223021,0.009107952,0.004448974,0.010302531
4114,0.014215369,0.0035528883,0.0074587236,0.0032037566,0.016940726,0.003118559,0.009000516,0.004821652,0.010375936
4115,0.014147363,0.0033850833,0.007394778,0.0033675015,0.016922876,0.0029137875,0.0088845445,0.0051245443,0.010465984
4116,0.014006594,0.0031915833,0.007327544,0.0034874668,0.016803522,0.0027221877,0.008762916,0.005318417,0.010581961
4117,0.0138176475,0.0029960829,0.0072603486,0.0035612155,0.016588952,0.0025621627,0.008639602,0.0053871875,0.010735336
4118,0.013623312,0.0028281403,0.007197018,0.0035981536,0.01631014,0.002453068,0.008519011,0.005338061,0.010936908
4119,0.013469683,0.0027153997,0.0071413815,0.0036129025,0.016010886,0.0024099045,0.008405575,0.005195407,0.011193739
4120,0.013391683,0.0026764327,0.007096936,0.0036183144,0.015734576,0.0024402721,0.008303188,0.004991116,0.011506701
4121,0.013402491,0.002716146,0.0070664985,0.0036198467,0.015513326,0.0025420142,0.008215156,0.0047561554,0.011869317
4122,0.013490609,0.0028244369,0.0070521478,0.0036140243,0.015362191,0.002703239,0.008144018,0.0045149336,0.012267729
4123,0.013623406,0.002977719,0.00705526,0.003590427,0.015278255,0.002903219,0.008091606,0.004283429,0.012681842
4124,0.013755873,0.0031430214,0.0070764977,0.0035363538,0.015244699,0.0031151352,0.008059186,0.004070378,0.013087697
4125,0.013844093,0.0032842034,0.0071158977,0.0034439922,0.0152391,0.003309823,0.008047307,0.0038819693,0.013460677
4126,0.013858937,0.003369803,0.007172984,0.0033161493,0.015241383,0.0034604147,0.008056108,0.0037248598,0.013779731
4127,0.01379629,0.0033801072,0.0072467662,0.0031694178,0.015241927,0.003547605,0.00808504,0.0036092815,0.014031351
4128,0.013679403,0.003311408,0.0073360754,0.00303192,0.015244149,0.003562525,0.008133099,0.0035485239,0.014211833
4129,0.013551824,0.003175937,0.0074396627,0.0029362235,0.015261721,0.0035077948,0.008199005,0.0035549207,0.014327304
4130,0.013462791,0.0029970333,0.0075563258,0.0029094326,0.015311119,0.003395139,0.008281327,0.003634653,0.014391146
4131,0.013452451,0.0028023315,0.007685053,0.0029650654,0.015402766,0.0032410312,0.008378535,0.0037831997,0.014420106
4132,0.013539573,0.0026170055,0.007824872,0.003097696,0.01553488,0.003063251,0.008489137,0.0039824923,0.014430628
4133,0.013717322,0.0024590655,0.007974809,0.003283447,0.015690297,0.0028770228,0.008611532,0.0042017424,0.01443625
4134,0.013954663,0.0023371112,0.008133725,0.0034838265,0.015838934,0.0026934515,0.0087440405,0.004401441,0.014446362
4135,0.014204213,0.002250348,0.008300135,0.00365373,0.015943835,0.0025192904,0.008884657,0.004539886,0.014466465
4136,0.014415005,0.002190636,0.008472092,0.0037522765,0.015969979,0.0023573246,0.009031052,0.004581602,0.014499112
4137,0.014546895,0.0021457698,0.008647225,0.003753901,0.015894916,0.0022077202,0.009180496,0.004506699,0.014545598
4138,0.014583508,0.002103677,0.008822743,0.0036570872,0.015716761,0.0020697303,0.009329855,0.004317176,0.014607511
4139,0.014537642,0.002055681,0.008995536,0.0034864247,0.015456174,0.001942524,0.009475692,0.004037958,0.0146875335
4140,0.014447965,0.001998615,0.0091622295,0.0032871193,0.0151522765,0.0018264202,0.009614567,0.003711289,0.014789446
4141,0.01436643,0.0019344094,0.009319304,0.0031127175,0.014851462,0.0017221771,0.009742792,0.0033864926,0.014917084
4142,0.014341766,0.0018679075,0.009462973,0.0030108856,0.014595145,0.0016306058,0.009856604,0.0031079347,0.015072721
4143,0.014405024,0.0018043335,0.009589232,0.0030114595,0.014408426,0.0015512885,0.0099520525,0.002905086,0.015255591
4144,0.014560954,0.0017469935,0.009693958,0.003120002,0.014296035,0.0014823362,0.010025316,0.0027883833,0.015460884
4145,0.014786384,0.0016965189,0.009773004,0.0033168618,0.014242087,0.0014201317,0.010072661,0.0027492936,0.015679423
4146,0.015035714,0.0016510256,0.009822684,0.0035620043,0.01421555,0.0013601715,0.010090903,0.0027644755,0.015898358
4147,0.015252683,0.00160791,0.009840387,0.003804387,0.014180642,0.0012979968,0.010077976,0.0028046689,0.016102638
4148,0.01538558,0.0015656094,0.009825285,0.0039946865,0.014108025,0.0012307469,0.010033712,0.002843566,0.016277341
4149,0.015402464,0.0015253276,0.009779005,0.004098131,0.013985876,0.001158374,0.009960211,0.0028672905,0.016410429
4150,0.015300978,0.0014911942,0.009705722,0.004104061,0.013824999,0.0010836909,0.009862065,0.0028792438,0.01649492
4151,0.015108607,0.0014689664,0.009611824,0.0040278165,0.013656227,0.0010119086,0.009745824,0.0028984942,0.01652987
4152,0.014873046,0.0014634308,0.0095049525,0.0039046633,0.013521039,0.0009490843,0.009619185,0.0029527706,0.016519826
4153,0.014645831,0.0014756061,0.009392733,0.0037774916,0.013457458,0.0009003015,0.009489607,0.003067549,0.016472692
4154,0.014467131,0.0015011784,0.00928186,0.0036840928,0.013488336,0.0008683818,0.00936366,0.003256294,0.016397825
4155,0.014354988,0.0015306945,0.009177297,0.003646996,0.013614306,0.0008537378,0.009246141,0.0035144272,0.01630409
4156,0.014302954,0.0015515828,0.009082065,0.0036693066,0.013813333,0.0008549849,0.0091399625,0.0038183853,0.016199244
4157,0.014283795,0.0015514097,0.00899722,0.0037351656,0.014045751,0.0008701929,0.009046111,0.0041294475,0.01609019
4158,0.014259196,0.0015220832,0.008921985,0.0038151282,0.014264302,0.0008988859,0.008963975,0.004401442,0.015983792
4159,0.014192704,0.0014636647,0.008854132,0.0038749075,0.01442553,0.00094298786,0.008891296,0.004591246,0.015887871
4160,0.014061946,0.0013864136,0.008790344,0.0038851888,0.014500994,0.0010077194,0.008824976,0.0046682986,0.015811577
4161,0.013866882,0.0013100691,0.008726803,0.0038300098,0.014486281,0.001100523,0.008761157,0.0046246,0.015764816
4162,0.013631371,0.0012598545,0.008659685,0.0037118318,0.014400922,0.0012290349,0.008696065,0.0044758217,0.015756646
4163,0.0133949,0.0012597227,0.008585616,0.003549561,0.014281621,0.0013979337,0.008626296,0.004257391,0.015792968
4164,0.013199821,0.0013256039,0.008502042,0.0033721752,0.014170457,0.0016059127,0.008549194,0.0040153493,0.015874371
4165,0.013077286,0.0014601668,0.00840713,0.0032099893,0.01410119,0.0018442187,0.008462846,0.0037941246,0.015994811
4166,0.013037031,0.0016507385,0.0083000455,0.0030862466,0.014089923,0.0020961042,0.008366334,0.0036274844,0.016141513
4167,0.0130632445,0.0018704885,0.008180679,0.0030120765,0.014129804,0.0023378998,0.008259613,0.0035322912,0.01629602
4168,0.013117886,0.0020826568,0.008049956,0.0029852735,0.01419313,0.0025418825,0.0081436,0.0035076465,0.01643645
4169,0.0131491935,0.0022472057,0.0079097375,0.00299225,0.014237932,0.0026806986,0.008020209,0.0035370246,0.0165408
4170,0.013106235,0.002329742,0.0077630756,0.0030134183,0.014219968,0.0027320639,0.007892563,0.0035953408,0.016591178
4171,0.012954255,0.0023104935,0.007613951,0.0030298103,0.014105605,0.0026848575,0.0077646133,0.0036561342,0.016578076
4172,0.0126869185,0.0021907273,0.007466902,0.00302929,0.013883744,0.0025424336,0.0076409024,0.0037004082,0.016503328
4173,0.012329851,0.001993469,0.007326482,0.0030099005,0.013570024,0.0023231576,0.007525877,0.0037209897,0.016380291
4174,0.011933209,0.0017579489,0.007196528,0.0029787333,0.013201294,0.002056186,0.0074231415,0.0037219666,0.016230993
4175,0.011556175,0.0015295079,0.0070796055,0.0029470609,0.012825337,0.0017751675,0.0073351604,0.0037150097,0.016081039
4176,0.011250358,0.0013487502,0.0069768406,0.0029247676,0.012485882,0.0015112539,0.007262985,0.0037116425,0.015954386
4177,0.011047415,0.0012438471,0.006887983,0.002915585,0.012212727,0.0012879841,0.0072062677,0.003718476,0.015869305
4178,0.010954188,0.0012266507,0.0068117464,0.002915791,0.012016459,0.0011188708,0.0071637756,0.003733813,0.015836569
4179,0.010954499,0.0012926992,0.0067461287,0.0029156713,0.011889822,0.0010074904,0.007133581,0.00374875,0.01585918
4180,0.011015254,0.0014236395,0.006688859,0.0029027555,0.011811968,0.0009487075,0.007113411,0.0037498488,0.015933128
4181,0.011095994,0.0015911702,0.0066375816,0.0028672426,0.011755716,0.0009308272,0.007100827,0.0037240623,0.01604868
4182,0.011159487,0.00176259,0.0065901186,0.0028067776,0.011696309,0.0009384822,0.0070934193,0.0036644067,0.016192239
4183,0.011181371,0.0019073626,0.006544643,0.0027293654,0.011618772,0.0009559798,0.0070890686,0.0035737234,0.016348576
4184,0.011156702,0.0020031887,0.006499837,0.0026536766,0.011522856,0.00097057177,0.007085906,0.0034663782,0.01650318
4185,0.011099103,0.0020400682,0.0064548813,0.002604154,0.011422178,0.0009748118,0.0070825587,0.0033648075,0.016643979
4186,0.011034311,0.002021094,0.006409471,0.0026037458,0.011339596,0.0009674877,0.007078186,0.0032939224,0.016762193
4187,0.010988737,0.0019593253,0.0063635693,0.0026658427,0.011297582,0.00095224124,0.0070722997,0.0032730415,0.016851848
4188,0.010978965,0.0018730484,0.0063172486,0.002788668,0.0113101285,0.00093583163,0.007064498,0.003309798,0.016908793
4189,0.011004133,0.0017803805,0.0062705968,0.002953156,0.011376594,0.0009254425,0.0070546116,0.00339654,0.016929287
4190,0.011045052,0.0016954174,0.0062236474,0.0031259875,0.011481218,0.00092680735,0.00704238,0.003512031,0.016909635
4191,0.011068856,0.0016262911,0.006176405,0.0032661608,0.011596136,0.00094316114,0.007027554,0.0036254206,0.01684646
4192,0.01103877,0.0015749277,0.006128943,0.0033348994,0.011689618,0.00097517454,0.0070099053,0.0037045388,0.016737781
4193,0.010926858,0.0015388718,0.006081507,0.0033064783,0.011735822,0.001021488,0.006989291,0.0037250433,0.016584802
4194,0.010725139,0.0015136948,0.006034434,0.0031770095,0.011724201,0.0010801383,0.0069657504,0.0036783123,0.016393352
4195,0.010451092,0.0014955531,0.005988201,0.002967338,0.011664305,0.0011494185,0.006939294,0.0035755923,0.016174246
4196,0.010144129,0.001482889,0.0059430506,0.0027181895,0.011583672,0.0012289083,0.006909875,0.0034448889,0.015942354
4197,0.009854292,0.0014764683,0.005898895,0.0024789283,0.011519185,0.0013193683,0.006877226,0.0033225908,0.015714385
4198,0.00962775,0.0014783186,0.0058549996,0.0022944317,0.011505387,0.0014221694,0.0068404754,0.003242742,0.015506187
4199,0.009494206,0.0014901826,0.0058100377,0.0021939853,0.011565025,0.001538665,0.0067982553,0.0032281044,0.015330842
4200,0.009460358,0.001512415,0.0057620825,0.0021858609,0.01170307,0.0016693375,0.006748715,0.0032850176,0.015197427
4201,0.009509244,0.0015435707,0.00570891,0.0022567632,0.011905568,0.0018134186,0.0066898414,0.0034023072,0.015110978
4202,0.009604981,0.0015810129,0.0056484044,0.0023755643,0.012142489,0.0019689004,0.006619561,0.0035540278,0.015072868
4203,0.009701507,0.0016218822,0.005578931,0.0025006947,0.012374659,0.0021326188,0.0065365364,0.0037055044,0.01508152
4204,0.009754579,0.0016645093,0.0054999073,0.002590162,0.0125620505,0.0023005996,0.0064404467,0.0038210044,0.015133197
4205,0.009733925,0.0017094135,0.005412146,0.0026123656,0.012674369,0.0024685555,0.00633245,0.003873363,0.015222737
4206,0.009632824,0.0017592177,0.005318116,0.0025554902,0.012698824,0.0026321758,0.0062154355,0.0038512123,0.015344208
4207,0.009468891,0.0018173009,0.0052216398,0.00242995,0.012642214,0.0027868045,0.0060936376,0.0037617716,0.015491206
4208,0.009277789,0.0018855885,0.0051274537,0.002264746,0.012527207,0.0029269124,0.0059722336,0.0036280607,0.015656687
4209,0.009099541,0.0019621688,0.005040458,0.0020969142,0.012383005,0.0030459508,0.005856407,0.0034806463,0.015832527
4210,0.008966208,0.0020403522,0.0049650976,0.0019607586,0.012235482,0.0031360185,0.005750976,0.0033484874,0.016009461
4211,0.008892594,0.0021089797,0.0049050334,0.001878581,0.012100103,0.0031882324,0.005659831,0.00325204,0.016177107
4212,0.008873922,0.002154441,0.0048629236,0.0018565567,0.011979185,0.0031939775,0.0055858875,0.0031993198,0.01632463
4213,0.008889669,0.0021640926,0.004840486,0.0018850903,0.011865151,0.0031469727,0.0055310917,0.0031870867,0.016442165
4214,0.008911274,0.0021301038,0.0048384164,0.0019427538,0.011745098,0.0030453461,0.005496489,0.0032032623,0.016522618
4215,0.008912614,0.002053294,0.00485651,0.0020028092,0.011608087,0.0028936605,0.0054821665,0.0032322605,0.01656361
4216,0.008879713,0.0019450833,0.004893713,0.0020409164,0.011452199,0.0027041936,0.005487436,0.0032605699,0.016569007
4217,0.0088170245,0.0018269283,0.0049483525,0.0020417434,0.011287499,0.0024958095,0.005510946,0.003280744,0.016549062
4218,0.0087466575,0.0017258397,0.0050184224,0.0020023952,0.011134342,0.0022911157,0.0055509284,0.0032922977,0.016518798
4219,0.008701567,0.0016683359,0.0051020156,0.0019312156,0.01101842,0.002112207,0.005605579,0.0033006337,0.01649514
4220,0.008714577,0.0016739607,0.005197579,0.0018430374,0.010961304,0.0019763354,0.0056733415,0.0033116273,0.016493544
4221,0.008808245,0.0017507455,0.0053041126,0.0017533869,0.0109746065,0.0018932665,0.005753013,0.0033283273,0.01652528
4222,0.008987892,0.0018933949,0.0054211537,0.0016733432,0.011055343,0.0018641137,0.005843985,0.003347244,0.016595824
4223,0.009239305,0.0020835917,0.0055486467,0.0016070668,0.0111864,0.0018817598,0.005945963,0.003358678,0.01670427
4224,0.009531109,0.0022925474,0.0056867003,0.0015518613,0.011339246,0.0019322226,0.006058839,0.0033481845,0.016843718
4225,0.009821672,0.0024853288,0.0058353627,0.0015009814,0.011480708,0.0019970515,0.0061824727,0.0033011835,0.017002499
4226,0.010069467,0.002627341,0.005994271,0.0014478543,0.011582154,0.0020566948,0.0063164155,0.003209043,0.017166382
4227,0.010245464,0.002692091,0.0061625456,0.0013908272,0.011628568,0.0020949324,0.0064597228,0.0030739133,0.017321585
4228,0.010342455,0.002667683,0.0063385786,0.0013361926,0.011624852,0.0021023417,0.0066108014,0.0029117092,0.017457783
4229,0.010377718,0.00256006,0.0065200464,0.0012976115,0.011595367,0.0020785555,0.0067673447,0.0027494675,0.017570153
4230,0.010386707,0.0023909302,0.006703933,0.0012918436,0.011576821,0.002032042,0.006926337,0.002618442,0.01765963
4231,0.010410504,0.0021916144,0.0068866406,0.0013322491,0.011606111,0.0019765664,0.0070843487,0.0025451959,0.01773114
4232,0.010481304,0.0019945155,0.007064138,0.0014226505,0.0117081255,0.0019276036,0.0072374563,0.0025430662,0.017790966
4233,0.01061218,0.0018260991,0.0072319712,0.0015541099,0.01188824,0.0018981448,0.0073812944,0.0026088012,0.017844
4234,0.010792757,0.0017024257,0.007385392,0.0017049396,0.01212891,0.0018962465,0.007511387,0.0027212757,0.017892225
4235,0.010991593,0.0016275806,0.0075194496,0.0018445625,0.012394681,0.001923994,0.0076231365,0.0028475507,0.017933939
4236,0.011164925,0.0015948567,0.007629477,0.0019405915,0.012639613,0.0019777734,0.007712206,0.0029496339,0.017964609
4237,0.011269569,0.001590332,0.007711494,0.0019677426,0.012820894,0.0020499472,0.0077749854,0.0029959609,0.017978463
4238,0.01127723,0.0015978308,0.0077629876,0.0019164126,0.01291177,0.0021310057,0.007809439,0.0029713241,0.017970683
4239,0.011184648,0.0016040166,0.007783376,0.0017972556,0.012911021,0.0022125822,0.007815252,0.0028831863,0.017939484
4240,0.011015611,0.001602084,0.007774094,0.0016394323,0.012844208,0.0022891096,0.007794036,0.0027610625,0.017887007
4241,0.010812418,0.0015922496,0.007738209,0.0014819587,0.012755822,0.0023587125,0.007748849,0.0026482607,0.017818946
4242,0.010621352,0.0015796203,0.0076796697,0.0013620618,0.012693871,0.0024221065,0.0076835486,0.0025882167,0.017742906
4243,0.0104778195,0.0015705809,0.007602385,0.0013048537,0.01269602,0.0024811272,0.007601871,0.002613022,0.017666364
4244,0.010396798,0.0015694748,0.007509814,0.0013175091,0.012779152,0.0025368829,0.00750708,0.0027351887,0.017595155
4245,0.010370251,0.0015767559,0.007404559,0.0013889364,0.012935946,0.0025887566,0.007401637,0.0029455523,0.017532827
4246,0.010371884,0.0015889218,0.0072886036,0.0014943589,0.013137438,0.002634401,0.007287387,0.0032156513,0.017480887
4247,0.0103660505,0.0015998904,0.0071635144,0.0016026461,0.013340849,0.002670185,0.0071657803,0.003504884,0.017439669
4248,0.010319793,0.0016033545,0.0070307893,0.0016856488,0.0135000935,0.0026923143,0.0070383092,0.0037694692,0.017409403
4249,0.0102138715,0.0015952329,0.0068922252,0.0017264135,0.013577685,0.0026984378,0.006906553,0.003972694,0.017391114
4250,0.010049851,0.001575343,0.0067499327,0.0017245744,0.013554029,0.002688064,0.006772677,0.004093288,0.017386828
4251,0.00984975,0.0015475539,0.0066065313,0.0016956652,0.01343192,0.0026629595,0.006639164,0.0041297963,0.017398939
4252,0.009647695,0.0015179005,0.006464724,0.0016650708,0.013231649,0.0026259653,0.0065086917,0.0040969923,0.017428927
4253,0.009478159,0.001492171,0.0063273166,0.0016586715,0.012984486,0.0025799489,0.006384067,0.0040204707,0.01747588
4254,0.009364043,0.0014733337,0.0061969664,0.001693743,0.0127200335,0.0025261962,0.006268081,0.003925756,0.017535558
4255,0.009309691,0.0014600581,0.006076085,0.0017735481,0.012459923,0.002464034,0.006163356,0.0038325333,0.017600128
4256,0.009299919,0.0014469402,0.0059672026,0.0018857763,0.012213281,0.0023911204,0.0060725063,0.0037496544,0.017658925
4257,0.009304802,0.0014261773,0.0058727628,0.002005862,0.01197791,0.0023042033,0.005998241,0.0036754657,0.017699959
4258,0.009288799,0.0013903055,0.0057953787,0.0021031145,0.011744861,0.0022012375,0.005943261,0.0036003613,0.017712103
4259,0.0092228,0.0013352695,0.0057375967,0.0021499344,0.011505098,0.0020824845,0.005910013,0.0035126002,0.01768765
4260,0.009094421,0.0012628896,0.0057015694,0.0021299622,0.011256852,0.0019522094,0.0059004608,0.0034041821,0.017624395
4261,0.008914492,0.0011814593,0.005688718,0.0020443143,0.011008685,0.001818275,0.0059155864,0.0032748242,0.017526591
4262,0.008714053,0.0011036989,0.0056993915,0.0019109624,0.010779613,0.0016909313,0.0059551597,0.0031335219,0.017403957
4263,0.00853545,0.0010431681,0.0057327277,0.001759554,0.010592942,0.0015799915,0.0060175876,0.0029953627,0.017269282
4264,0.008419256,0.001010158,0.0057866406,0.0016224568,0.0104703,0.0014928571,0.006100062,0.0028773814,0.017135423
4265,0.00839348,0.0010087804,0.0058581666,0.0015265336,0.010424608,0.0014325539,0.0061988384,0.0027932157,0.017012732
4266,0.008466892,0.00103586,0.005943566,0.0014874651,0.010457107,0.0013975238,0.0063094557,0.0027501276,0.01690763
4267,0.0086280545,0.0010815104,0.006038543,0.0015080011,0.010557516,0.0013820314,0.006426825,0.0027486593,0.016822428
4268,0.008848231,0.0011308278,0.0061382977,0.0015791054,0.010705953,0.0013772956,0.0065454124,0.0027832454,0.016756
4269,0.0090882145,0.0011670183,0.006237682,0.0016835144,0.0108772395,0.0013731279,0.0066592474,0.0028448647,0.016704945
4270,0.009307026,0.0011748904,0.0063313623,0.0018007729,0.011046995,0.0013600481,0.006762285,0.002924663,0.016665278
4271,0.009473349,0.0011451307,0.006414503,0.0019137155,0.01119707,0.0013315049,0.00684907,0.0030164944,0.016634118
4272,0.009573241,0.0010768909,0.006483199,0.0020131504,0.011320537,0.0012856027,0.0069153514,0.003119583,0.01661099
4273,0.009613739,0.0009785967,0.0065351413,0.002100001,0.01142076,0.001225403,0.006958725,0.0032366333,0.016598042
4274,0.009618117,0.0008655001,0.0065698447,0.0021827715,0.011508357,0.0011579335,0.00697909,0.0033713328,0.016599275
4275,0.009616322,0.000755471,0.0065886755,0.002272175,0.011594026,0.001092085,0.0069783195,0.003523622,0.016618662
4276,0.0096332785,0.0006641231,0.0065944507,0.0023747052,0.011681862,0.0010359877,0.0069600567,0.0036858176,0.016658096
4277,0.009680126,0.0006012941,0.006591007,0.002487825,0.011765449,0.0009949183,0.006929187,0.0038413445,0.01671602
4278,0.009751262,0.0005696877,0.006582799,0.002598775,0.011828455,0.00097063166,0.0068911877,0.003966636,0.01678679
4279,0.009826684,0.0005654257,0.006574449,0.0026868093,0.011848984,0.0009615559,0.0068517937,0.0040356345,0.016861202
4280,0.0098798545,0.00058055756,0.0065704007,0.0027288962,0.011807809,0.0009638777,0.006816592,0.004027339,0.016928041
4281,0.009888075,0.0006064149,0.0065745055,0.0027071552,0.011696273,0.000973353,0.006790437,0.003932483,0.016976394
4282,0.009842081,0.0006368059,0.0065897005,0.0026155752,0.0115237525,0.0009868279,0.0067771156,0.0037598086,0.016998088
4283,0.009751563,0.00067019195,0.0066175032,0.0024638677,0.011318389,0.001003644,0.0067787734,0.0035359722,0.016989646
4284,0.009643382,0.0007095452,0.0066578723,0.0022759645,0.011122186,0.0010253547,0.006795672,0.003301159,0.016953103
4285,0.009553626,0.0007603231,0.006709162,0.0020841416,0.010979407,0.0010547474,0.0068262108,0.0030984483,0.016895153
4286,0.009515642,0.00082724233,0.0067683435,0.0019200565,0.010925923,0.0010945578,0.0068670874,0.0029642768,0.01682537
4287,0.009549565,0.0009114528,0.006831259,0.0018068529,0.010978047,0.0011454783,0.00691373,0.002918838,0.016754083
4288,0.009656224,0.0010087298,0.006892984,0.0017545113,0.011129176,0.0012056738,0.0069606965,0.0029628058,0.016690793
4289,0.009815309,0.0011093027,0.006948128,0.0017578788,0.011349249,0.0012704083,0.0070021497,0.00307669,0.01664313
4290,0.009989273,0.0011993326,0.006991189,0.0017987513,0.011589991,0.0013327217,0.0070320144,0.0032252553,0.016616803
4291,0.010131879,0.0012638622,0.0070169372,0.0018510795,0.011794465,0.0013849239,0.007044731,0.0033648093,0.016615806
4292,0.010199829,0.0012907337,0.0070210574,0.0018880374,0.011909468,0.0014205318,0.007035584,0.0034533523,0.016643057
4293,0.01016558,0.0012745517,0.007000796,0.0018902322,0.011899884,0.0014360778,0.0070016324,0.003462174,0.01670081
4294,0.010025978,0.0012187526,0.006955473,0.0018517529,0.011757689,0.0014323035,0.0069420277,0.0033833568,0.016790729
4295,0.009803771,0.0011352699,0.0068864864,0.0017820147,0.0115050385,0.0014140565,0.0068581793,0.003232802,0.016913434
4296,0.00953967,0.001040817,0.006797123,0.0017017305,0.011186194,0.0013884561,0.0067534293,0.0030443082,0.01706764
4297,0.0092790155,0.0009520116,0.006691792,0.0016352119,0.01085435,0.0013625763,0.0066323066,0.002859468,0.017249115
4298,0.0090584075,0.00088066206,0.006575323,0.0016024226,0.010556381,0.001341094,0.0064998874,0.0027154,0.017450428
4299,0.008896746,0.000831159,0.0064523774,0.0016132091,0.010323344,0.0013251811,0.006361136,0.002637026,0.017661093
4300,0.008792973,0.0008003125,0.0063271634,0.0016654968,0.010165156,0.0013123468,0.0062206336,0.0026321758,0.017868433
4301,0.008729449,0.0007792377,0.006203366,0.0017468451,0.010072535,0.0012976107,0.0060824286,0.0026924952,0.018059092
4302,0.008679225,0.00075676956,0.006084098,0.0018383573,0.010022618,0.0012752537,0.005950112,0.002797252,0.018220892
4303,0.008615761,0.00072348496,0.0059720255,0.0019202511,0.009986483,0.0012409254,0.0058269,0.0029186576,0.018344957
4304,0.008522005,0.00067527907,0.0058692824,0.001977443,0.009938238,0.001193664,0.005715284,0.0030292901,0.018427728
4305,0.008396119,0.0006155536,0.005777478,0.0020030877,0.009861939,0.0011366208,0.0056172046,0.0031081128,0.01847206
4306,0.008252416,0.00055487745,0.0056976904,0.0019998485,0.009755768,0.0010769092,0.005533953,0.0031449054,0.018486815
4307,0.008115638,0.00050799956,0.0056305993,0.001977039,0.009629541,0.0010236708,0.005466218,0.0031396525,0.018485047
4308,0.008011942,0.0004894138,0.0055765845,0.0019459438,0.009499541,0.0009855347,0.0054142103,0.0030997954,0.018481003
4309,0.007959691,0.00050907,0.005535964,0.0019146571,0.009381786,0.0009682209,0.0053779776,0.0030355868,0.01848744
4310,0.007963199,0.00056935335,0.0055090813,0.0018847643,0.0092857,0.00097299065,0.005357561,0.0029551482,0.018513622
4311,0.008011569,0.0006641422,0.0054965345,0.0018508931,0.009211498,0.0009962807,0.005353132,0.0028620854,0.018564435
4312,0.0080816895,0.0007796375,0.005499053,0.0018029987,0.009151083,0.0010304098,0.0053650723,0.0027556014,0.01864053
4313,0.008144836,0.0008969347,0.0055174613,0.00173044,0.009091059,0.0010649442,0.0053938054,0.0026323092,0.018739238
4314,0.008175908,0.000996083,0.005552432,0.0016273927,0.0090186875,0.0010892925,0.005439631,0.0024897642,0.018856049
4315,0.0081621045,0.0010607422,0.005604246,0.0014971162,0.008927598,0.0010954245,0.005502518,0.0023296555,0.018986283
4316,0.008108219,0.001082456,0.005672493,0.0013532706,0.0088212155,0.0010799676,0.0055817813,0.0021594667,0.019126533
4317,0.008035538,0.0010624053,0.0057559037,0.0012172287,0.008713854,0.0010455273,0.0056760204,0.0019923057,0.019275228
4318,0.007975539,0.0010107501,0.005852366,0.0011124235,0.008626164,0.0009998694,0.005783124,0.0018431706,0.019432303
4319,0.007959127,0.00094321894,0.005958979,0.0010569297,0.008579366,0.00095409696,0.005900252,0.0017250165,0.01959808
4320,0.008007271,0.0008768771,0.0060722185,0.0010581753,0.008589158,0.0009200418,0.006024169,0.0016449473,0.019771867
4321,0.0081246365,0.0008262746,0.0061881603,0.0011102012,0.008661766,0.00090819126,0.006151185,0.0016023893,0.01995083
4322,0.008297838,0.0008009268,0.0063025057,0.0011944056,0.008792594,0.0009261076,0.0062773437,0.0015891426,0.020129556
4323,0.008498526,0.0008042831,0.0064107883,0.0012834546,0.008968452,0.0009777157,0.0063985283,0.0015922074,0.02030019
4324,0.008690319,0.0008340178,0.006508596,0.0013477055,0.009171322,0.0010630949,0.0065106335,0.0015975932,0.02045363
4325,0.008838873,0.0008835212,0.006592076,0.0013632767,0.009384037,0.001179041,0.006609947,0.0015950495,0.020581193
4326,0.00892268,0.00094424793,0.006658445,0.0013199871,0.009596699,0.0013199599,0.006693767,0.0015829714,0.020676903
4327,0.008940361,0.0010082488,0.0067064897,0.0012256224,0.009810129,0.0014794744,0.0067608696,0.0015697848,0.020739324
4328,0.008912227,0.0010701662,0.0067368345,0.0011052266,0.010034873,0.001651401,0.006811645,0.0015718279,0.020772321
4329,0.008872541,0.0011276051,0.0067517413,0.0009931938,0.010286889,0.0018307967,0.0068481364,0.0016079557,0.020784264
4330,0.008858621,0.0011804483,0.006754643,0.00092353043,0.010579494,0.0020139513,0.0068734544,0.001692088,0.020786047
4331,0.008898496,0.0012293692,0.006749487,0.0009196389,0.010916689,0.002197856,0.0068912734,0.0018275607,0.020788757
4332,0.009002865,0.0012745123,0.006740115,0.0009882373,0.011289271,0.002379854,0.0069051366,0.0020042793,0.02080162
4333,0.00916213,0.0013148325,0.0067297923,0.001117505,0.011673868,0.00255654,0.00691812,0.0021992077,0.020830654
4334,0.009349319,0.0013485199,0.0067210705,0.0012797281,0.01203704,0.0027243374,0.006932541,0.0023801618,0.020878356
4335,0.009527044,0.0013739264,0.006715542,0.0014375756,0.012341158,0.0028790338,0.0069497647,0.0025123602,0.020943742
4336,0.009657774,0.0013909137,0.006713802,0.0015530584,0.012553457,0.0030167878,0.0069702636,0.0025664058,0.021023028
4337,0.009714927,0.0014016563,0.006715474,0.0015977966,0.012654401,0.0031342257,0.006993553,0.0025266223,0.021110678
4338,0.009691136,0.0014105177,0.0067192996,0.0015613188,0.01264386,0.003229088,0.007018359,0.002396413,0.021200327
4339,0.009599797,0.0014225461,0.0067232526,0.001453998,0.012539888,0.003299347,0.0070427833,0.0021977571,0.021285502
4340,0.009469153,0.0014410143,0.0067248214,0.0013033177,0.01237337,0.0033429277,0.007064642,0.0019658005,0.021359578
4341,0.009331299,0.0014651798,0.0067211664,0.0011449527,0.012176644,0.00335644,0.0070814933,0.00173871,0.021415642
4342,0.009210616,0.0014890459,0.006709405,0.0010121648,0.011974044,0.003334858,0.0070911027,0.001548084,0.021446174
4343,0.009116469,0.0015022648,0.006686813,0.0009273908,0.011775725,0.0032722715,0.007091311,0.0014121417,0.021443382
4344,0.009041305,0.0014923541,0.0066510253,0.00089792546,0.0115771,0.0031631636,0.007080526,0.00133341,0.021399966
4345,0.008965022,0.0014485663,0.006600402,0.0009160532,0.011363057,0.003004584,0.0070576095,0.0013008639,0.021310888
4346,0.008863566,0.0013661186,0.006534304,0.00096314354,0.011115385,0.002798387,0.0070224227,0.0012945753,0.021175051
4347,0.008719311,0.0012496014,0.0064534307,0.0010162786,0.010822207,0.0025533251,0.006975983,0.0012928996,0.020997208
4348,0.008529525,0.0011140496,0.006359935,0.0010555406,0.010484988,0.0022850877,0.006920371,0.0012795291,0.020788344
4349,0.008309529,0.0009826608,0.0062572504,0.0010696182,0.010120599,0.002014105,0.0068588573,0.0012476356,0.020564578
4350,0.008089335,0.0008816654,0.006149737,0.0010579318,0.009758335,0.0017620503,0.00679539,0.0012008939,0.020344617
4351,0.0079043405,0.000833819,0.006041981,0.0010285403,0.009431759,0.0015477114,0.0067340466,0.0011500008,0.02014638
4352,0.007784943,0.00085305225,0.0059383144,0.0009935766,0.009169547,0.0013833446,0.0066786427,0.0011075591,0.019984238
4353,0.007747948,0.00094138534,0.005842426,0.0009641369,0.008988539,0.0012732716,0.0066325245,0.0010827429,0.019867279
4354,0.007792824,0.0010886153,0.0057572685,0.0009469399,0.008890646,0.0012138799,0.0065982724,0.0010784937,0.019798957
4355,0.007901567,0.0012736634,0.0056851185,0.0009427857,0.008863482,0.0011948536,0.0065779174,0.0010907109,0.019777605
4356,0.00804265,0.0014674875,0.0056276293,0.00094753323,0.008883578,0.0012009471,0.0065728156,0.0011098149,0.019797163
4357,0.008177707,0.0016373869,0.005585841,0.000954479,0.008922645,0.0012144848,0.006583737,0.0011244233,0.01984844
4358,0.008271014,0.0017528196,0.0055601555,0.00095803896,0.008954701,0.0012184212,0.006610669,0.0011256102,0.01992063
4359,0.008299379,0.0017920065,0.0055503054,0.0009570662,0.008964553,0.0011999138,0.006652981,0.001111657,0.020003377
4360,0.008259349,0.0017472503,0.005555419,0.0009566793,0.008952868,0.0011532521,0.0067093684,0.0010902482,0.020088477
4361,0.008168683,0.0016271966,0.005574144,0.0009673425,0.008936627,0.0010811063,0.006778188,0.0010773327,0.020171087
4362,0.008060145,0.001454135,0.0056049395,0.0010010708,0.008943881,0.0009934725,0.00685781,0.0010925984,0.020249521
4363,0.007971188,0.0012581234,0.005646369,0.0010666959,0.009004716,0.0009045158,0.0069467556,0.0011534451,0.020323947
4364,0.007931979,0.0010691842,0.0056972583,0.0011655374,0.009141432,0.00082863925,0.0070441253,0.001268667,0.020394467
4365,0.007957916,0.0009112521,0.00575693,0.0012897338,0.009362406,0.000777225,0.007149452,0.00143573,0.020459661
4366,0.008047,0.00079846976,0.005825151,0.0014233782,0.009660242,0.00075659546,0.0072629405,0.0016407062,0.020515606
4367,0.008182026,0.0007342171,0.0059020924,0.0015457165,0.010012555,0.0007672184,0.0073850136,0.0018603236,0.020556066
4368,0.008336931,0.00071232446,0.0059881546,0.0016364513,0.0103881415,0.0008043989,0.0075162295,0.0020675133,0.020573506
4369,0.008485257,0.0007199415,0.0060837734,0.0016815412,0.010753809,0.0008595028,0.0076570255,0.00223728,0.020560903
4370,0.0086088125,0.00074165297,0.0061891587,0.0016780006,0.011082451,0.0009222336,0.0078074005,0.0023528168,0.020513767
4371,0.008703629,0.000763741,0.006304072,0.0016358158,0.011359823,0.0009829948,0.007966716,0.0024101122,0.020431882
4372,0.008780747,0.0007776356,0.006427594,0.001575517,0.011586517,0.0010348711,0.008133577,0.0024180696,0.02031992
4373,0.008861091,0.0007809886,0.006558073,0.0015220294,0.011775211,0.0010743923,0.00830576,0.002395059,0.020186923
4374,0.00896674,0.000776949,0.006692984,0.0014968077,0.011943677,0.0011013364,0.008480133,0.002362209,0.020044694
4375,0.0091117555,0.0007716781,0.00682908,0.0015109972,0.012107085,0.0011176015,0.008652925,0.0023365603,0.01990576
4376,0.009295452,0.00077164656,0.006962329,0.0015614768,0.012270759,0.0011255189,0.0088195475,0.0023256924,0.019781813
4377,0.009500831,0.000781542,0.007088101,0.0016311879,0.012427529,0.0011269655,0.00897477,0.0023257942,0.019682579
4378,0.009697307,0.000803138,0.0072012627,0.0016929063,0.012558984,0.0011226602,0.009112876,0.0023234482,0.019615507
4379,0.009848775,0.00083553605,0.007296652,0.0017165878,0.012639964,0.0011123364,0.009228108,0.002299519,0.019585818
4380,0.00992427,0.00087617605,0.007369542,0.0016785528,0.012646945,0.00109529,0.009315169,0.0022364855,0.019597009
4381,0.009908982,0.0009224198,0.007416404,0.0015701576,0.012566958,0.001071349,0.009370108,0.0021255002,0.019651063
4382,0.009810857,0.0009730266,0.007435479,0.0014023508,0.012402818,0.0010414259,0.009390895,0.0019704956,0.019748485
4383,0.009659212,0.0010283664,0.0074270056,0.0012038407,0.012174786,0.0010076779,0.009377734,0.0017893744,0.019887993
4384,0.009496068,0.0010899738,0.007393111,0.0010129831,0.011913633,0.0009727597,0.009332937,0.0016079363,0.020065947
4385,0.009363006,0.0011589815,0.00733728,0.0008667444,0.011652736,0.0009390589,0.009260356,0.0014533204,0.020275569
4386,0.009289051,0.0012346674,0.007263847,0.000790537,0.011418091,0.0009078105,0.009164703,0.0013455772,0.020506892
4387,0.009283407,0.0013138058,0.0071773427,0.00079225807,0.011222577,0.0008786763,0.009051029,0.0012928718,0.020746965
4388,0.009334198,0.0013907931,0.007082321,0.0008610838,0.011064889,0.0008499581,0.008924449,0.0012904814,0.020980483
4389,0.009412936,0.0014589919,0.006983317,0.0009706276,0.010931548,0.0008195078,0.00879007,0.0013219691,0.021191208
4390,0.009483051,0.0015127511,0.00688476,0.0010855397,0.010803006,0.00078586856,0.0086530475,0.0013640899,0.021363717
4391,0.00951075,0.0015494879,0.006790938,0.0011703243,0.0106612,0.00074925745,0.008518449,0.0013934931,0.02148573
4392,0.009475767,0.0015711568,0.0067057805,0.0011988289,0.010496323,0.0007125296,0.008391083,0.0013927103,0.021550287
4393,0.009378227,0.001584221,0.0066325776,0.0011614293,0.010311666,0.00068072113,0.008275061,0.0013558838,0.021556959
4394,0.009238404,0.00159772,0.0065736347,0.0010670497,0.0101231905,0.0006601473,0.008173424,0.0012896188,0.021511538
4395,0.009089426,0.0016199073,0.006530057,0.00093946134,0.009954083,0.00065634225,0.008087726,0.0012100142,0.021424284
4396,0.008965914,0.0016550089,0.0065018414,0.0008090639,0.009827495,0.00067231175,0.008018051,0.0011371322,0.021307146
4397,0.00889291,0.0017010991,0.0064878887,0.0007039216,0.009759268,0.0007077175,0.007963207,0.0010883434,0.021170972
4398,0.00887886,0.00174977,0.0064863516,0.000642738,0.009753331,0.0007586226,0.007920912,0.0010737961,0.021023989
4399,0.008913992,0.0017877801,0.006494746,0.0006314651,0.009801433,0.0008184634,0.007888175,0.001094796,0.020871332
4400,0.008973977,0.0018000267,0.006510249,0.00066370127,0.009885693,0.0008798243,0.007861568,0.0011443011,0.020715632
4401,0.009027444,0.0017737759,0.0065297806,0.00072388706,0.009983966,0.0009364605,0.0078374185,0.0012100866,0.020558586
4402,0.00904578,0.0017028162,0.0065502184,0.00079274573,0.01007659,0.000985693,0.0078121843,0.0012787125,0.020402566
4403,0.009012857,0.0015907369,0.0065686507,0.0008534694,0.010152137,0.0010297151,0.0077827014,0.0013397201,0.020251956
4404,0.008930719,0.0014515216,0.0065826285,0.00089656934,0.010210359,0.0010757835,0.0077464874,0.0013880879,0.020113505
4405,0.008818627,0.001306935,0.006590324,0.0009213685,0.0102612,0.001134826,0.0077019334,0.001424441,0.019995326
4406,0.008705972,0.0011812021,0.00659064,0.0009341298,0.010318687,0.0012183809,0.007648308,0.001451999,0.01990516
4407,0.00862145,0.0010949887,0.006583082,0.0009433788,0.010394562,0.0013354393,0.007585639,0.0014734839,0.01984805
4408,0.008583457,0.0010607643,0.006567702,0.0009549906,0.010491904,0.0014900691,0.007514534,0.0014873008,0.019824814
4409,0.008594025,0.0010803444,0.006544804,0.00096887583,0.010602794,0.001680063,0.0074359714,0.0014867593,0.019831268
4410,0.008638719,0.0011453487,0.006514946,0.0009784239,0.010709768,0.0018970771,0.007351187,0.0014615045,0.019858671
4411,0.008691154,0.0012394467,0.006478884,0.0009728244,0.010790638,0.0021278625,0.007261673,0.0014011019,0.01989491
4412,0.008721454,0.0013426589,0.006437613,0.0009411818,0.010826033,0.0023565958,0.0071691535,0.0013002829,0.019926593
4413,0.008706665,0.0014363403,0.006392357,0.00087796745,0.010807487,0.0025677574,0.0070756744,0.0011640557,0.019941606
4414,0.008639515,0.0015079917,0.0063445554,0.00078696886,0.010742637,0.002749619,0.0069832276,0.0010097908,0.019931704
4415,0.008532218,0.001554338,0.0062957765,0.0006821032,0.010655474,0.002896194,0.00689377,0.0008655095,0.01989431
4416,0.008413078,0.0015810542,0.006247403,0.0005846207,0.010580819,0.0030083398,0.006808783,0.0007636964,0.019832728
4417,0.008317034,0.0015997102,0.0062005688,0.0005167542,0.01055358,0.0030919153,0.006729126,0.0007325387,0.01975476
4418,0.0082739,0.0016229706,0.0061558466,0.00049508206,0.010597916,0.0031551213,0.0066548665,0.0007879283,0.019670263
4419,0.008299166,0.0016601384,0.0061132815,0.0005257468,0.010720144,0.003206036,0.0065853666,0.0009287417,0.019588817
4420,0.008389289,0.0017144276,0.0060724323,0.00060242834,0.010905391,0.0032500688,0.0065194247,0.0011358965,0.019518029
4421,0.008522146,0.0017818933,0.006032491,0.000707762,0.011119432,0.0032890795,0.006455475,0.0013748769,0.019462712
4422,0.008662102,0.0018525219,0.005992384,0.0008171951,0.011315111,0.0033216344,0.006391844,0.0016016332,0.019424891
4423,0.008768943,0.0019127209,0.0059510833,0.000905139,0.011441526,0.003343843,0.006326961,0.0017707223,0.019404512
4424,0.008808933,0.0019490937,0.0059076413,0.00095219864,0.011456541,0.0033509925,0.0062596947,0.0018458532,0.01940022
4425,0.008765317,0.0019525725,0.005861467,0.00095127686,0.011338847,0.0033398438,0.0061893878,0.0018096158,0.019410465
4426,0.008643745,0.0019210496,0.0058123297,0.0009103656,0.011093587,0.0033094953,0.0061160335,0.0016680579,0.019433979
4427,0.008469942,0.0018599518,0.0057602697,0.0008497203,0.010752116,0.0032621343,0.006040132,0.0014498506,0.01946973
4428,0.008280629,0.0017800506,0.005705541,0.0007950372,0.0103623755,0.003202027,0.005962525,0.0011978229,0.01951628
4429,0.008111364,0.0016938848,0.0056483625,0.00076911703,0.009975431,0.0031336732,0.005884139,0.00095761876,0.019570868
4430,0.007985806,0.0016121324,0.0055888365,0.0007848375,0.0096333595,0.003060611,0.0058057886,0.0007669601,0.019628843
4431,0.007910418,0.0015412921,0.0055269287,0.00084219757,0.009361556,0.00298455,0.005728133,0.0006488727,0.01968367
4432,0.007875249,0.0014834562,0.0054624868,0.00092930545,0.00916679,0.0029054207,0.005651732,0.00060963753,0.019727498
4433,0.007858918,0.0014372922,0.0053955303,0.001026096,0.009039948,0.0028222513,0.0055771493,0.00064054714,0.019752467
4434,0.007837032,0.0014002321,0.0053263097,0.0011104906,0.008961743,0.0027347086,0.0055050403,0.00072199357,0.019752253
4435,0.00779116,0.0013708825,0.005255476,0.0011648014,0.0089101335,0.0026440255,0.0054362332,0.0008298749,0.01972368
4436,0.0077156248,0.001350513,0.0051841056,0.0011810062,0.008867516,0.0025537296,0.0053717634,0.0009420232,0.0196677
4437,0.007619529,0.0013432319,0.005113664,0.0011626333,0.008824904,0.002469535,0.0053126067,0.0010427625,0.019589366
4438,0.0075226845,0.0013545274,0.0050457055,0.0011224512,0.008782058,0.0023976169,0.005259606,0.0011248348,0.01949637
4439,0.0074474625,0.0013886485,0.004981672,0.0010771418,0.008744276,0.0023427848,0.005213212,0.0011882788,0.019397061
4440,0.0074100364,0.0014461979,0.0049227006,0.0010411382,0.008716764,0.0023069147,0.005173464,0.0012363852,0.019298378
4441,0.0074136453,0.0015224197,0.0048695584,0.0010216676,0.008699857,0.0022880286,0.005139898,0.0012719297,0.019204494
4442,0.007446754,0.001607129,0.0048226477,0.0010169774,0.008686933,0.002280329,0.005111718,0.0012948855,0.019116564
4443,0.007485363,0.0016858317,0.0047821156,0.001017416,0.008664375,0.0022749673,0.00508795,0.0013014576,0.019033208
4444,0.007499561,0.0017425821,0.004747995,0.0010089842,0.00861546,0.0022618528,0.005067599,0.0012860083,0.01895196
4445,0.007462831,0.0017635822,0.0047202674,0.0009789814,0.008524961,0.0022318019,0.005049787,0.0012433721,0.018870896
4446,0.0073614917,0.0017411181,0.0046989564,0.00092141697,0.008386124,0.00217916,0.005034062,0.0011729022,0.01879022
4447,0.0072008315,0.0016763257,0.004684203,0.0008403028,0.008203946,0.002103335,0.005020409,0.0010802019,0.018712962
4448,0.007005455,0.0015797071,0.0046762144,0.0007495335,0.007995467,0.0020092165,0.005009307,0.0009769431,0.018644657
4449,0.0068121855,0.0014685967,0.004675296,0.0006682924,0.007786056,0.0019059875,0.0050017037,0.00087836484,0.018591806
4450,0.006659105,0.0013627342,0.0046818154,0.0006145551,0.007601677,0.0018043779,0.004998826,0.00079847313,0.018559616
4451,0.0065749716,0.0012797175,0.0046961587,0.00059909537,0.0074626636,0.0017141869,0.00500211,0.00074636715,0.018550193
4452,0.0065723723,0.0012316768,0.0047186753,0.00062202034,0.0073788543,0.001642181,0.005012923,0.00072375016,0.018561501
4453,0.0066459263,0.0012236964,0.004749726,0.0006725037,0.007349233,0.0015914686,0.005032617,0.0007251471,0.01858734
4454,0.006774928,0.0012539823,0.0047895447,0.0007314006,0.007362959,0.001561112,0.005062323,0.0007395241,0.01861801
4455,0.006929098,0.0013149942,0.0048382003,0.0007759041,0.0074041346,0.0015473189,0.005102864,0.0007539516,0.018641686
4456,0.007076818,0.0013956036,0.0048953705,0.00078584393,0.007456268,0.0015443917,0.0051545566,0.00075732,0.01864643
4457,0.0071941684,0.0014837856,0.0049603917,0.00074999145,0.007507747,0.0015461523,0.0052171126,0.00074448186,0.018622601
4458,0.0072718365,0.0015692714,0.005032068,0.0006704971,0.0075553623,0.0015476451,0.0052895043,0.000718213,0.018565008
4459,0.007317103,0.0016454107,0.005108746,0.0005629467,0.007604427,0.0015458189,0.005369963,0.00068864523,0.01847418
4460,0.007349748,0.0017094169,0.0051883147,0.00045201663,0.0076652393,0.0015397234,0.0054560616,0.00066945434,0.018356059
4461,0.0073940167,0.0017612925,0.0052683908,0.00036433327,0.007747817,0.001529841,0.0055448716,0.00067310414,0.018220456
4462,0.0074692382,0.0018020071,0.0053463513,0.00032087983,0.007856003,0.0015168068,0.0056330827,0.00070611376,0.018079037
4463,0.007582849,0.0018317245,0.005419426,0.00033169784,0.00798449,0.0015004978,0.0057171253,0.00076686696,0.017943176
4464,0.0077280942,0.0018492803,0.0054847486,0.00039406525,0.0081187785,0.0014796987,0.005793318,0.0008457618,0.017822811
4465,0.007885483,0.0018523156,0.0055394755,0.00049369206,0.008238226,0.0014521974,0.005858018,0.0009280105,0.017725836
4466,0.008028477,0.0018385354,0.005580973,0.0006089687,0.008321478,0.0014155237,0.0059076934,0.0009982606,0.01765812
4467,0.008131895,0.0018076038,0.0056071347,0.0007171565,0.008353891,0.0013680091,0.005939553,0.0010463289,0.017623698
4468,0.008180386,0.0017623672,0.005616715,0.0008013037,0.008332998,0.001309632,0.0059517017,0.0010716639,0.017625026
4469,0.008174632,0.0017093858,0.005609668,0.00085557776,0.008271821,0.0012425188,0.0059437263,0.0010855754,0.01766309
4470,0.008131635,0.0016578356,0.005587143,0.0008866568,0.00819602,0.0011705095,0.0059166215,0.0011088888,0.017737128
4471,0.008079006,0.0016168772,0.005551323,0.00091080664,0.008136437,0.0010979585,0.0058727018,0.001165777,0.017844118
4472,0.008044686,0.0015928212,0.0055049662,0.0009468985,0.008118992,0.0010284341,0.0058150664,0.001275491,0.01797842
4473,0.008047412,0.001586983,0.005451029,0.0010094,0.00815642,0.00096343743,0.005747111,0.0014458712,0.018131427
4474,0.008089882,0.0015951417,0.0053921733,0.0011025672,0.008242815,0.0009022428,0.005671971,0.0016686011,0.018291924
4475,0.008157528,0.0016086253,0.0053306227,0.0012182797,0.008354419,0.0008424598,0.005592468,0.0019194905,0.01844687
4476,0.0082225185,0.0016170952,0.005268046,0.0013373775,0.008454388,0.00078124786,0.005510714,0.0021624262,0.018582812
4477,0.008252243,0.001612093,0.0052055866,0.0014345632,0.0085016005,0.00071722077,0.005428298,0.0023560822,0.018687854
4478,0.008220166,0.0015907241,0.005144007,0.0014854353,0.0084624505,0.00065201655,0.005346228,0.0024642062,0.018753782
4479,0.008115282,0.0015577321,0.00508367,0.0014738801,0.008320303,0.000590801,0.005265035,0.002464467,0.018777866
4480,0.007947127,0.0015251018,0.005024749,0.0013972765,0.008081373,0.0005417056,0.0051848674,0.0023548002,0.018763345
4481,0.0077429153,0.0015087987,0.0049672197,0.0012668965,0.007772376,0.0005136768,0.0051054303,0.0021532688,0.018718407
4482,0.0075384174,0.0015235741,0.004910999,0.0011038447,0.007432069,0.0005137978,0.0050262394,0.0018920321,0.018653763
4483,0.0073665027,0.001578328,0.004855911,0.00093226414,0.007099265,0.0005448699,0.004946549,0.0016078464,0.018579915
4484,0.007247668,0.0016729761,0.0048018424,0.00077284954,0.006803369,0.0006043371,0.004865541,0.0013334907,0.018505067
4485,0.007185549,0.0017979911,0.0047487384,0.0006388198,0.0065584686,0.00068424345,0.00478252,0.0010917049,0.018433934
4486,0.00716723,0.0019356005,0.004696847,0.00053478265,0.006363067,0.0007725518,0.0046970616,0.0008934534,0.018367864
4487,0.0071682828,0.0020632702,0.00464677,0.00045824246,0.0062027285,0.0008548661,0.0046092034,0.00073865906,0.018305717
4488,0.0071596964,0.002157589,0.0045995335,0.00040257385,0.006056908,0.0009173063,0.0045197755,0.0006198263,0.018245265
4489,0.007117204,0.002199715,0.0045566694,0.00036081934,0.0059054582,0.0009491681,0.004430242,0.0005260483,0.018184762
4490,0.0070286854,0.0021798194,0.0045199865,0.00032887916,0.0057362122,0.0009457225,0.0043428205,0.000447669,0.018124202
4491,0.006898839,0.0021001757,0.0044914316,0.00030723168,0.0055496125,0.00090972835,0.0042601405,0.0003797434,0.018065926
4492,0.006747485,0.0019745165,0.0044727596,0.0003002088,0.005358856,0.0008510182,0.004184953,0.00032288485,0.018013956
4493,0.006602479,0.0018240769,0.004465265,0.00031313713,0.005185195,0.0007837568,0.0041196146,0.0002818233,0.017972447
4494,0.0064905114,0.0016720027,0.004469689,0.00034881994,0.0050514196,0.00072332687,0.004065969,0.0002621235,0.017943956
4495,0.0064290054,0.0015378371,0.0044861375,0.00040503082,0.0049748207,0.0006827044,0.0040251594,0.00026695695,0.01792822
4496,0.0064222217,0.001434072,0.0045142095,0.00047394034,0.0049634753,0.00067067804,0.0039976467,0.00029515053,0.017921574
4497,0.006461424,0.0013648357,0.0045530754,0.000543513,0.0050153607,0.0006906923,0.0039834115,0.00034125723,0.017917546
4498,0.006528698,0.0013264492,0.004601486,0.00060076284,0.005120096,0.0007411932,0.003981936,0.00039696693,0.017907793
4499,0.0066033527,0.0013095838,0.0046578534,0.00063591567,0.005262961,0.00081648206,0.0039923354,0.0004541436,0.01788377
4500,0.0066689933,0.0013023531,0.004720317,0.000646323,0.0054296283,0.0009084239,0.0040133395,0.00050786487,0.017838567
4501,0.006719389,0.0012937251,0.0047868574,0.0006388061,0.005610463,0.0010082846,0.0040434143,0.00055876415,0.017768597
4502,0.0067607453,0.0012765671,0.0048555355,0.0006286427,0.0058025564,0.0011085982,0.004080804,0.0006131542,0.01767453
4503,0.006809064,0.0012489727,0.0049245567,0.00063553476,0.0060091475,0.0012043905,0.004123688,0.0006810687,0.017561246
4504,0.0068836235,0.0012138176,0.0049925246,0.0006772817,0.006235459,0.001293266,0.0041702883,0.00077190425,0.017436536
4505,0.006999187,0.0011769104,0.0050583486,0.0007639278,0.0064838096,0.0013746022,0.004218916,0.0008902914,0.017309437
4506,0.007159386,0.0011444517,0.005121278,0.0008936563,0.0067494977,0.0014486511,0.004268004,0.0010328422,0.017188452
4507,0.0073536555,0.0011210209,0.0051807193,0.0010519153,0.007018149,0.0015149531,0.004316096,0.0011870995,0.017080348
4508,0.0075578876,0.0011082666,0.0052362545,0.001213366,0.0072666677,0.0015720403,0.0043619215,0.0013327056,0.016989663
4509,0.0077397553,0.0011048324,0.0052875853,0.0013473378,0.007466153,0.0016170174,0.004404305,0.0014448302,0.016918564
4510,0.007867222,0.0011070516,0.0053345645,0.0014256054,0.007589386,0.0016464352,0.0044425665,0.0015003842,0.016867545
4511,0.0079185385,0.0011106477,0.005377269,0.0014306215,0.007617224,0.0016569687,0.0044763447,0.001483911,0.016836053
4512,0.007890154,0.0011123321,0.0054160063,0.0013618148,0.007546235,0.0016471095,0.0045059114,0.001393214,0.016823366
4513,0.007799593,0.0011110932,0.0054512178,0.0012372814,0.0073901173,0.0016172992,0.00453195,0.001240868,0.01682863
4514,0.007679756,0.0011080494,0.0054833353,0.0010883708,0.007176242,0.001570232,0.0045555476,0.0010504618,0.01685074
4515,0.007569112,0.0011056035,0.0055126203,0.0009508879,0.006938723,0.0015100813,0.004577769,0.00085087284,0.016887622
4516,0.0074999123,0.0011059149,0.005538951,0.0008550465,0.006708986,0.0014412546,0.0045995694,0.0006681622,0.016935414
4517,0.0074898098,0.0011097731,0.005561801,0.000818236,0.0065095853,0.0013677804,0.0046214904,0.0005203145,0.016988043
4518,0.007538224,0.0011163164,0.0055801948,0.0008417132,0.00635073,0.001292724,0.0046437425,0.00041426352,0.017037457
4519,0.007627961,0.0011235523,0.005592884,0.000911525,0.006231581,0.0012186773,0.004666124,0.00034677962,0.01707421
4520,0.0077304067,0.0011295907,0.00559842,0.0010023967,0.006143143,0.0011481966,0.0046881363,0.00030680987,0.017088713
4521,0.007814125,0.0011340994,0.0055955485,0.0010844772,0.006073913,0.0010845701,0.0047091753,0.00028016744,0.017072875
4522,0.0078537725,0.001139325,0.005583342,0.0011311056,0.0060148756,0.0010318435,0.0047286735,0.00025435866,0.017021744
4523,0.007837774,0.0011501242,0.0055615706,0.0011260791,0.0059638554,0.0009949688,0.0047462247,0.00022266177,0.016934758
4524,0.007771,0.001172544,0.0055308444,0.0010676115,0.0059261075,0.0009782746,0.004761786,0.00018604673,0.01681582
4525,0.007671461,0.0012114452,0.0054923133,0.00096770236,0.0059118094,0.0009842687,0.004775568,0.00015197272,0.016672242
4526,0.007562703,0.0012680903,0.005447667,0.0008469455,0.0059306803,0.0010122089,0.004787851,0.00013062017,0.016512895
4527,0.007464743,0.0013385044,0.0053985817,0.000727657,0.0059871357,0.0010575645,0.0047988994,0.00013067177,0.016346155
4528,0.007387657,0.0014136517,0.005346547,0.00062745874,0.0060769585,0.0011123939,0.004808633,0.00015593154,0.016178789
4529,0.0073291315,0.001480914,0.0052926308,0.00055558706,0.006187281,0.0011665068,0.0048166476,0.00020412683,0.016015392
4530,0.007276542,0.0015270297,0.005237418,0.00051209435,0.006299096,0.0012092444,0.004822149,0.00026770294,0.015858956
4531,0.007212227,0.0015414266,0.005181059,0.00048974145,0.006392156,0.0012318094,0.0048239646,0.00033638146,0.015711797
4532,0.007120754,0.0015198009,0.0051233424,0.00047761074,0.0064505595,0.0012292796,0.004820721,0.00040055867,0.015576683
4533,0.006995399,0.0014662407,0.005063793,0.0004653651,0.0064675296,0.0012021938,0.0048111603,0.00045417546,0.015457468
4534,0.006842294,0.0013935134,0.005001881,0.00044689927,0.006447845,0.0011567854,0.0047942153,0.00049684424,0.015359063
4535,0.006679372,0.0013205229,0.0049370774,0.00042177155,0.0064059105,0.0011035965,0.0047692633,0.0005330509,0.015286536
4536,0.006531001,0.0012676339,0.0048689405,0.00039442684,0.0063610445,0.0010548661,0.0047362675,0.00056991057,0.015243572
4537,0.0064203762,0.0012517918,0.0047972207,0.00037136348,0.006330674,0.0010215197,0.0046956725,0.00061348174,0.015230905
4538,0.0063621374,0.0012823521,0.0047219144,0.00035787086,0.006324937,0.0010105832,0.0046485006,0.0006658534,0.0152451815
4539,0.006358056,0.0013591445,0.0046433564,0.00035555524,0.006343336,0.0010238484,0.004596118,0.0007233693,0.015278692
4540,0.0063963085,0.0014724514,0.004562327,0.0003615303,0.0063750404,0.0010575452,0.0045403894,0.0007771057,0.015319769
4541,0.0064546736,0.0016050416,0.0044802614,0.0003693708,0.006402149,0.001103442,0.004483682,0.0008150248,0.015354053
4542,0.006506478,0.0017356217,0.004399256,0.0003716006,0.0064053475,0.0011506154,0.004428793,0.0008259386,0.015366397
4543,0.0065287678,0.0018436055,0.004322145,0.00036301705,0.00637062,0.001187924,0.004378932,0.000803764,0.01534347
4544,0.0065095853,0.0019140607,0.00425211,0.0003434145,0.0062950775,0.0012068783,0.004337358,0.00075084134,0.0152765475
4545,0.0064523993,0.0019413277,0.004192409,0.0003186624,0.006189503,0.0012036421,0.0043070796,0.0006787809,0.015163338
4546,0.0063748285,0.0019299712,0.004145814,0.00029904288,0.0060761566,0.0011797734,0.0042904033,0.00060598005,0.015008523
4547,0.0063024405,0.0018925082,0.004114261,0.0002956715,0.005982008,0.0011412418,0.004288708,0.00055205816,0.014822544
4548,0.006260257,0.0018452607,0.004098692,0.00031630447,0.0059305164,0.0010961632,0.004302339,0.0005320138,0.014619014
4549,0.0062650465,0.0018037055,0.00409905,0.00036229106,0.0059351535,0.0010525556,0.004330663,0.00055193494,0.014412404
4550,0.0063210665,0.0017791769,0.0041143866,0.00042750296,0.0059961625,0.001016521,0.0043723066,0.0006073349,0.014215963
4551,0.0064194216,0.0017769862,0.0041430905,0.0004993447,0.0061006364,0.0009912826,0.004425391,0.0006839627,0.014040885
4552,0.0065410724,0.0017964583,0.0041829594,0.0005616545,0.0062255114,0.0009771987,0.0044873687,0.0007609442,0.013895926
4553,0.006661794,0.0018318618,0.0042312522,0.0005986803,0.006343771,0.0009722532,0.00455538,0.0008161376,0.013787478
4554,0.0067590894,0.0018744143,0.0042848946,0.00059978064,0.0064310348,0.00097316306,0.0046263104,0.0008315613,0.0137195755
4555,0.0068189097,0.0019149797,0.004340701,0.0005632291,0.0064729056,0.00097653194,0.004697006,0.0007993677,0.013694007
4556,0.0068399603,0.00194645,0.0043956083,0.0004979023,0.00646967,0.0009800649,0.004764659,0.00072494673,0.013710179
4557,0.006833747,0.0019653167,0.0044471407,0.00042128933,0.0064374204,0.0009835522,0.0048270905,0.0006267777,0.013765174
4558,0.0068204016,0.0019719398,0.0044934414,0.00035502046,0.0064029694,0.0009884407,0.0048828553,0.00053167355,0.01385368
4559,0.0068213823,0.0019694157,0.0045335167,0.00031845007,0.0063968967,0.0009975645,0.00493133,0.00046800217,0.013968205
4560,0.0068522417,0.0019616298,0.004567026,0.00032358573,0.0064458023,0.0010140854,0.0049726143,0.00045910248,0.014099357
4561,0.0069183367,0.0019519083,0.004594225,0.0003722034,0.0065658838,0.0010405924,0.005007254,0.00051803765,0.014236358
4562,0.0070134755,0.0019419038,0.004615761,0.00045581057,0.0067604748,0.0010785472,0.005036127,0.0006458009,0.014367741
4563,0.0071225665,0.0019318176,0.004632558,0.0005581905,0.0070200916,0.0011281434,0.005060291,0.000831657,0.014482363
4564,0.0072268248,0.001921094,0.0046457686,0.00065996236,0.007325725,0.0011886132,0.0050809127,0.0010561994,0.014570531
4565,0.0073101567,0.0019097736,0.004656661,0.0007437226,0.007653896,0.0012587629,0.00509918,0.0012959529,0.0146254515
4566,0.0073646945,0.0018991502,0.0046665873,0.00079895684,0.007981717,0.0013370366,0.0051162853,0.0015283949,0.014644181
4567,0.0073936894,0.0018923419,0.0046768193,0.0008245281,0.008291918,0.001422061,0.0051332684,0.0017365881,0.0146279
4568,0.007409631,0.0018931251,0.0046884567,0.00082804926,0.00857448,0.0015118489,0.005151097,0.0019115338,0.014581208
4569,0.0074292687,0.0019046454,0.004702345,0.0008222781,0.008825176,0.0016036633,0.005170375,0.002051138,0.014510775
4570,0.007466452,0.0019274291,0.0047188955,0.00082012743,0.009042849,0.001693137,0.005191388,0.0021583235,0.014423384
4571,0.007526051,0.0019582903,0.004738099,0.0008296619,0.009224435,0.0017739442,0.005214103,0.0022363884,0.014324576
4572,0.0076012705,0.001990123,0.004759606,0.0008515417,0.009363222,0.001838109,0.005238201,0.0022869122,0.014217869
4573,0.007674026,0.002012739,0.004782676,0.00087861053,0.0094477255,0.0018767923,0.0052630226,0.0023079102,0.0141048
4574,0.0077197235,0.0020151404,0.004806343,0.0008982403,0.009464089,0.0018818155,0.0052878144,0.002294459,0.013985812
4575,0.007714669,0.0019883222,0.0048295367,0.0008968103,0.00940031,0.0018478784,0.0053117545,0.0022406767,0.013861639
4576,0.0076446533,0.0019285504,0.0048513124,0.00086479087,0.0092521105,0.0017743722,0.00533421,0.0021435283,0.013734604
4577,0.0075111096,0.0018390795,0.0048709568,0.0008010734,0.009026119,0.001666618,0.005354772,0.0020047284,0.013609312
4578,0.0073326193,0.0017301422,0.004888097,0.0007143804,0.008741604,0.0015352971,0.005373366,0.0018329402,0.013492325
4579,0.00714006,0.0016165968,0.004902707,0.0006207562,0.008426169,0.0013947209,0.0053901756,0.0016412722,0.013391035
4580,0.0069680945,0.0015140211,0.0049150125,0.0005390613,0.008110481,0.0012595253,0.0054055555,0.0014454008,0.013311592
4581,0.0068451785,0.0014348051,0.004925304,0.00048506947,0.007821199,0.0011421891,0.0054197516,0.0012592582,0.013257295
4582,0.0067869127,0.0013856068,0.0049338173,0.00046748854,0.0075767105,0.0010509588,0.005432966,0.0010927856,0.0132277515
4583,0.0067935972,0.0013665361,0.0049406593,0.0004864019,0.0073857,0.0009893791,0.0054452037,0.00095111685,0.013218815
4584,0.0068514245,0.0013716689,0.0049457536,0.00053400174,0.007247815,0.0009565948,0.005456116,0.00083510386,0.013223353
4585,0.00693703,0.0013909561,0.0049489113,0.0005971621,0.0071570156,0.00094819674,0.0054654223,0.00074339675,0.013232398
4586,0.007024064,0.0014126173,0.004949951,0.0006614958,0.0071049263,0.0009578757,0.0054727253,0.00067432557,0.013236825
4587,0.0070902496,0.0014260863,0.0049488107,0.0007153526,0.0070845466,0.0009787033,0.005477823,0.0006280207,0.01322915
4588,0.0071235164,0.0014244475,0.0049457103,0.00075335865,0.0070927525,0.0010047446,0.005480924,0.0006070834,0.013205076
4589,0.007124647,0.0014058438,0.0049413084,0.00077749445,0.007130555,0.0010320079,0.0054826504,0.0006158965,0.013164439
4590,0.007105508,0.0013732549,0.0049366113,0.00079564174,0.007201257,0.0010588542,0.0054842103,0.00065819273,0.013111055
4591,0.007083415,0.0013327136,0.004933043,0.00081765815,0.0073071383,0.0010851506,0.0054872422,0.00073474535,0.013051534
4592,0.0070743198,0.0012908686,0.0049322946,0.0008511564,0.0074460767,0.0011115067,0.0054938183,0.0008407516,0.012993553
4593,0.007087037,0.0012528398,0.0049362644,0.00089793256,0.0076098065,0.0011381344,0.0055061723,0.00096549967,0.012944225
4594,0.007120841,0.0012209968,0.0049468847,0.0009529594,0.007784443,0.001164148,0.0055266223,0.0010936727,0.012908932
4595,0.007166297,0.0011949472,0.0049660895,0.00100526,0.0079533635,0.0011876583,0.005557432,0.0012082735,0.012890851
4596,0.0072094453,0.0011725811,0.0049956436,0.0010412204,0.008101582,0.0012061757,0.005600577,0.0012948293,0.012891054
4597,0.00723749,0.0011515808,0.00503698,0.0010489289,0.008220376,0.0012174137,0.0056576664,0.001345296,0.012909044
4598,0.0072444417,0.0011310348,0.005091022,0.0010223852,0.008311312,0.0012202585,0.0057294937,0.0013615593,0.01294348
4599,0.0072344113,0.0011121075,0.005157983,0.00096432096,0.008386462,0.001215231,0.00581603,0.0013552012,0.012992802
4600,0.0072213328,0.0010979322,0.00523725,0.0008861507,0.008466158,0.0012043539,0.0059163384,0.001345466,0.013055482
4601,0.0072245495,0.0010922322,0.0053273845,0.0008049329,0.00857284,0.0011904397,0.0060284706,0.0013539296,0.013129895
4602,0.007262447,0.0010975713,0.005426154,0.0007387212,0.008723751,0.0011760792,0.0061496254,0.0013980457,0.0132139195
4603,0.0073456382,0.0011136902,0.005530607,0.00070134073,0.008925347,0.0011627064,0.006276286,0.001486354,0.013304385
4604,0.0074728206,0.0011367501,0.005637173,0.00069889764,0.009169107,0.0011498004,0.006404335,0.0016149725,0.013396721
4605,0.0076294215,0.0011597115,0.0057416777,0.0007280323,0.009432537,0.0011353089,0.006529049,0.001768179,0.013485012
4606,0.007790396,0.0011739227,0.0058394982,0.0007769747,0.009682005,0.0011161587,0.006645242,0.0019206046,0.013562482
4607,0.007926132,0.0011716243,0.0059257327,0.00082877435,0.009879931,0.0010895584,0.006747548,0.0020428242,0.013622603
4608,0.008010576,0.0011487696,0.005995684,0.00086612254,0.009993795,0.0010543359,0.006830749,0.0021087094,0.013660345
4609,0.008029528,0.0011072131,0.0060453825,0.00087693223,0.010005055,0.0010119523,0.0068905056,0.0021025972,0.01367346
4610,0.007985381,0.0010550513,0.006072145,0.00085818477,0.00991509,0.0009667259,0.0069238534,0.002024511,0.013663119
4611,0.007896371,0.0010046661,0.00607502,0.0008166856,0.0097444095,0.00092474883,0.0069297105,0.0018899501,0.013633544
4612,0.0077903,0.00096919446,0.006054759,0.0007663465,0.009526176,0.0008921637,0.00690882,0.0017251925,0.013590784
4613,0.00769541,0.00095846225,0.006013564,0.00072338403,0.009296953,0.0008731831,0.006863556,0.0015602143,0.01354111
4614,0.0076317824,0.0009760981,0.0059546726,0.00070101186,0.009087007,0.0008688684,0.0067973663,0.001420772,0.013489648
4615,0.0076065334,0.0010185438,0.005881907,0.00070608244,0.008914335,0.0008767776,0.0067143734,0.0013231839,0.01343972
4616,0.007612723,0.0010757964,0.005799277,0.0007376492,0.008782152,0.00089135504,0.006618973,0.001271824,0.013392868
4617,0.007632545,0.0011337887,0.00571083,0.0007879262,0.008681469,0.00090561324,0.0065155323,0.0012603233,0.013349549
4618,0.007643091,0.0011779112,0.0056204875,0.00084469235,0.008595045,0.00091263925,0.006408383,0.0012740222,0.013310163
4619,0.0076235076,0.0011967148,0.005531856,0.00089493656,0.008504632,0.0009078674,0.006301481,0.0012952838,0.013276061
4620,0.007561886,0.001185444,0.005448024,0.00092841825,0.0083968425,0.00089045044,0.006198258,0.0013081338,0.013250173
4621,0.007459397,0.001147639,0.005371347,0.00094041094,0.0082684895,0.00086398434,0.0061013945,0.0013031105,0.01323686
4622,0.0073299846,0.0010944972,0.0053032544,0.00093223306,0.00812785,0.0008357987,0.006012491,0.0012795602,0.013240982
4623,0.0071956078,0.0010415377,0.005244204,0.0009098663,0.007991515,0.0008148336,0.0059321355,0.001244546,0.013266388
4624,0.0070791417,0.001004308,0.00519381,0.0008810238,0.00787942,0.0008091775,0.0058599403,0.001210302,0.013314303
4625,0.006997259,0.0009940516,0.0051510143,0.0008521934,0.0078085703,0.00082394126,0.0057948465,0.0011897826,0.013382202
4626,0.0069562416,0.0010149389,0.0051143984,0.0008269042,0.0077884933,0.00085968035,0.0057353,0.0011935133,0.0134636285
4627,0.00695154,0.0010633887,0.005082479,0.0008056716,0.007819795,0.00091232284,0.0056797275,0.001227745,0.013548716
4628,0.006970205,0.001128997,0.005053942,0.0007872661,0.007894622,0.000973916,0.0056267874,0.0012939187,0.013625465
4629,0.006996075,0.0011971811,0.005027824,0.0007710701,0.007999918,0.0010342743,0.0055755563,0.001390088,0.013681618
4630,0.0070156134,0.00125265,0.005003618,0.00075934484,0.008121305,0.0010830375,0.005525692,0.0015125758,0.0137067605
4631,0.007022623,0.0012831355,0.0049813422,0.0007581451,0.00824769,0.0011120392,0.0054775374,0.0016581139,0.013694337
4632,0.007020115,0.001282166,0.004961423,0.00077652565,0.008372805,0.0011168821,0.005431891,0.001824032,0.013642923
4633,0.0070188115,0.001250302,0.0049445885,0.0008239212,0.008496203,0.0010977687,0.005389919,0.0020085156,0.013556465
4634,0.007032348,0.0011940862,0.004931714,0.0009065473,0.008620648,0.0010587242,0.0053529195,0.0022090042,0.013443196
4635,0.0070713544,0.0011237964,0.0049235895,0.0010239687,0.008749217,0.00100637,0.0053221215,0.002420725,0.013314042
4636,0.0071387775,0.0010505732,0.0049207695,0.0011674345,0.008880699,0.000947906,0.0052984557,0.0026343374,0.013180797
4637,0.0072273165,0.0009838731,0.004923456,0.0013199875,0.009009631,0.00088985707,0.005282454,0.0028373199,0.01305463
4638,0.0073205014,0.0009299431,0.004931416,0.0014591423,0.009124564,0.00083686283,0.0052741887,0.0030135124,0.012945278
4639,0.007396745,0.00089126814,0.004944011,0.0015614658,0.009211667,0.00079145544,0.0052731824,0.0031470289,0.012860587
4640,0.0074354573,0.00086704595,0.004960086,0.0016083253,0.009257859,0.00075410196,0.0052784095,0.0032253475,0.012806516
4641,0.0074241543,0.0008544639,0.004978179,0.0015915115,0.009255581,0.000724001,0.0052884133,0.0032431667,0.012787176
4642,0.0073636593,0.0008501359,0.004996581,0.0015169425,0.009206462,0.0006997472,0.005301339,0.0032053755,0.012804782
4643,0.007268948,0.00085154845,0.0050135194,0.0014038802,0.009121536,0.00068025023,0.0053151986,0.0031260878,0.012859564
4644,0.0071653808,0.00085760216,0.0050273067,0.0012804716,0.009018842,0.0006650096,0.0053279977,0.0030258351,0.01294948
4645,0.00708123,0.0008684791,0.0050364076,0.0011763434,0.008918146,0.0006542117,0.0053377636,0.00292617,0.01307008
4646,0.007039275,0.00088485255,0.0050394796,0.001114943,0.008835645,0.00064826367,0.0053428626,0.0028445185,0.013214282
4647,0.0070507554,0.00090702454,0.005035372,0.0011083592,0.008779589,0.0006474901,0.0053417496,0.00279035,0.013372532
4648,0.007112508,0.0009343781,0.005023052,0.001155078,0.008748847,0.0006518848,0.0053332,0.002763762,0.013533225
4649,0.007112508,0.0009343781,0.005023052,0.001155078,0.008748847,0.0006518848,0.0053332,0.002763762,0.013533225
4650,0.0071058082,0.0009375737,0.0050345175,0.001133717,0.008655103,0.0006453793,0.005347419,0.0026623046,0.013527584
4651,0.0070768422,0.0009390471,0.0050330865,0.0011047086,0.008544862,0.0006389842,0.0053485213,0.0025573566,0.013497509
4652,0.0070284754,0.0009387497,0.0050186785,0.001071047,0.008424162,0.0006330195,0.005336453,0.002454689,0.013444909
4653,0.0069656973,0.0009368969,0.0049915705,0.0010372297,0.008299778,0.00062784756,0.005311525,0.002360406,0.013373375
4654,0.006894289,0.00093380717,0.0049524494,0.0010080322,0.008178319,0.00062394777,0.00527445,0.002279921,0.013287899
4655,0.0068192137,0.00092969014,0.0049022823,0.0009872413,0.008064499,0.0006215603,0.0052262577,0.0022166814,0.013194161
4656,0.00674332,0.0009246259,0.0048423246,0.00097636937,0.007960757,0.00062079594,0.0051683267,0.0021716342,0.013097983
4657,0.00666704,0.000918533,0.004774032,0.00097447436,0.007866847,0.00062168925,0.0051021613,0.0021429963,0.013004844
4658,0.006588916,0.0009114882,0.004699075,0.0009783524,0.00778048,0.00062421034,0.0050295554,0.0021267144,0.012919511
4659,0.0065067103,0.0009039476,0.00461929,0.0009834723,0.0076989243,0.00062856724,0.0049524205,0.0021179367,0.012845779
4660,0.0064186873,0.00089687656,0.004536629,0.0009851815,0.0076196203,0.0006351547,0.00487278,0.0021116862,0.012786381
4661,0.0063249855,0.0008918834,0.004453155,0.000979947,0.007541491,0.00064461364,0.0047927005,0.0021041771,0.012742944
4662,0.0062279776,0.0008908816,0.0043708994,0.0009661963,0.007465425,0.0006576941,0.00471427,0.0020934606,0.0127158
4663,0.0061317147,0.000895569,0.0042918255,0.0009443201,0.007393755,0.000675035,0.0046394095,0.0020793106,0.012704061
4664,0.0060411226,0.00090690143,0.004217727,0.00091649406,0.0073286765,0.0006966279,0.004569885,0.0020621638,0.012705608
4665,0.005960361,0.00092460273,0.0041501317,0.0008856269,0.00727222,0.0007219218,0.004507158,0.0020431404,0.012717268
4666,0.0058917496,0.0009469163,0.0040902896,0.00085454364,0.007224607,0.00074942585,0.0044524614,0.0020227195,0.012734955
4667,0.0058350083,0.0009707177,0.00403912,0.00082517095,0.007183615,0.0007769796,0.0044065802,0.0020000555,0.012754099
4668,0.005787576,0.0009920949,0.003997201,0.00079828,0.007145603,0.0008019924,0.004370021,0.0019735894,0.012770176
4669,0.0057455846,0.0010071063,0.0039648185,0.00077365973,0.007105792,0.0008218696,0.004343008,0.0019409143,0.012779197
4670,0.0057050847,0.0010126795,0.0039419592,0.0007504457,0.007060067,0.0008346471,0.0043254076,0.001900012,0.0127783045
4671,0.0056635085,0.0010073406,0.0039283205,0.0007278474,0.0070056063,0.0008392934,0.0043167896,0.0018495232,0.012766153
4672,0.0056206966,0.0009916981,0.003923342,0.0007056565,0.0069425777,0.00083600957,0.0043164794,0.0017900884,0.012743171
4673,0.005579006,0.000968319,0.0039262567,0.00068443024,0.0068732253,0.0008262422,0.0043235747,0.0017234082,0.012711478
4674,0.005542723,0.0009411741,0.0039361357,0.0006654132,0.006802526,0.00081237796,0.004337011,0.0016531372,0.012674523
4675,0.005516755,0.0009147547,0.0039519444,0.0006500556,0.006735542,0.00079703465,0.004355602,0.001582905,0.012636512
4676,0.005504977,0.0008929889,0.0039725974,0.00063939067,0.0066771703,0.0007828354,0.0043781376,0.0015161971,0.012601769
4677,0.005509295,0.0008784911,0.003997025,0.0006337789,0.00663024,0.00077157083,0.0044033914,0.0014552779,0.012574089
4678,0.0055287136,0.00087201933,0.004024159,0.000632535,0.0065952134,0.00076415465,0.0044301692,0.0014008892,0.012556392
4679,0.0055597164,0.0008725483,0.004053007,0.00063416146,0.006570172,0.0007604931,0.0044573965,0.0013522827,0.0125504425
4680,0.00559712,0.000877631,0.0040826336,0.0006368557,0.0065515037,0.0007596606,0.004483994,0.001307849,0.012556843
4681,0.0056353547,0.0008841084,0.0041122083,0.0006390382,0.0065351566,0.0007604042,0.004509095,0.001265657,0.0125751905
4682,0.005669899,0.0008889752,0.0041409815,0.0006399422,0.006517709,0.00076140644,0.0045318576,0.0012244448,0.012604261
4683,0.005698213,0.00089008093,0.0041683186,0.00063981337,0.006497413,0.0007617684,0.0045516733,0.0011839711,0.012642264
4684,0.00572016,0.00088663195,0.0041937213,0.0006398066,0.0064744875,0.0007612172,0.0045680515,0.0011452187,0.012687112
4685,0.0057374076,0.00087922625,0.0042167585,0.000641423,0.0064512054,0.0007602424,0.0045806514,0.0011103115,0.012736491
4686,0.005752489,0.000869482,0.0042371023,0.0006459046,0.0064301635,0.000759741,0.0045892303,0.0010811925,0.012787994
4687,0.005767555,0.0008595474,0.004254494,0.0006535137,0.0064144754,0.0007608371,0.0045936517,0.0010599867,0.012839076
4688,0.0057832203,0.0008514266,0.004268715,0.0006630782,0.0064054867,0.00076450687,0.0045938385,0.0010471412,0.012887108
4689,0.0057982607,0.0008465128,0.0042795227,0.0006722253,0.0064032366,0.0007713901,0.0045897053,0.001042141,0.012929439
4690,0.0058100433,0.00084533344,0.004286787,0.0006779229,0.006406214,0.00078162836,0.0045813224,0.0010432632,0.012963586
4691,0.0058152964,0.000847667,0.0042903735,0.000677256,0.006411676,0.0007949125,0.004568683,0.0010480802,0.012987478
4692,0.005811475,0.0008527992,0.0042902026,0.00066847337,0.0064169057,0.00081067655,0.00455198,0.0010542487,0.012999729
4693,0.005797738,0.0008598203,0.004286272,0.0006516462,0.006419827,0.00082815206,0.0045313053,0.0010603697,0.012999855
4694,0.005775549,0.00086808053,0.0042786496,0.0006288188,0.006419643,0.00084678753,0.0045069302,0.001065925,0.012988461
4695,0.005748338,0.0008772666,0.00426747,0.0006036012,0.0064166808,0.0008661091,0.004479157,0.0010714148,0.012967004
4696,0.0057204524,0.0008874262,0.004252908,0.00058011845,0.006412106,0.0008858693,0.0044482523,0.0010779843,0.012937749
4697,0.005695861,0.0008987294,0.00423511,0.0005620217,0.0064066024,0.0009057618,0.0044144844,0.0010863561,0.012903281
4698,0.0056766793,0.0009112274,0.004214219,0.0005512333,0.0063999947,0.0009254269,0.0043780957,0.0010964724,0.012866224
4699,0.005662554,0.0009247277,0.00419032,0.00054750603,0.0063904305,0.0009442897,0.004339268,0.0011068728,0.012828946
4700,0.005650649,0.00093866943,0.004163508,0.00054847193,0.006374719,0.00096165447,0.0042981557,0.001114909,0.012793393
4701,0.0056364783,0.00095223944,0.0041338354,0.0005504033,0.0063483873,0.0009764439,0.004254926,0.0011170174,0.012761074
4702,0.005615294,0.0009646523,0.0041013705,0.00054927106,0.0063075554,0.0009878936,0.004209728,0.0011099337,0.012733175
4703,0.005583617,0.00097538985,0.004066267,0.00054195966,0.0062491614,0.000995196,0.004162843,0.0010911226,0.012710584
4704,0.005540276,0.0009843602,0.004028685,0.0005272312,0.0061727073,0.0009980883,0.004114554,0.0010600655,0.012694002
4705,0.0054868907,0.0009919323,0.0039888737,0.0005060846,0.006079782,0.0009966006,0.0040651984,0.0010179828,0.012683942
4706,0.0054273065,0.0009987883,0.003947076,0.00048144278,0.0059745284,0.0009911623,0.0040152194,0.0009681468,0.012680609
4707,0.0053664264,0.0010056205,0.0039036078,0.00045719772,0.0058620432,0.0009823301,0.003964997,0.00091471605,0.012683737
4708,0.005308724,0.0010128196,0.0038587234,0.00043718106,0.0057478105,0.0009707691,0.0039148927,0.0008621486,0.012692533
4709,0.005256742,0.0010202986,0.0038126295,0.0004238137,0.0056363707,0.00095719856,0.003865257,0.0008139153,0.012705606
4710,0.0052107773,0.0010276132,0.0037655234,0.00041764093,0.0055306056,0.0009420609,0.003816346,0.00077219866,0.012721101
4711,0.0051688394,0.0010340157,0.0037175363,0.00041728758,0.0054319617,0.0009259484,0.0037684164,0.00073759694,0.012736882
4712,0.005127727,0.0010389914,0.003668831,0.00041990468,0.005340877,0.00090956443,0.0037216982,0.0007096145,0.012750885
4713,0.0050840233,0.0010424629,0.0036195577,0.00042200286,0.0052572456,0.0008939644,0.0036763938,0.00068688765,0.012761462
4714,0.0050357683,0.0010452385,0.0035699417,0.00042058813,0.0051813563,0.0008805208,0.0036327122,0.0006681233,0.012767646
4715,0.0049828854,0.0010487869,0.0035201942,0.00041390426,0.005114243,0.0008707876,0.0035909524,0.0006525026,0.012769355
4716,0.004927656,0.0010551945,0.0034706127,0.00040184893,0.005057658,0.00086645695,0.0035512745,0.0006399265,0.0127672935
4717,0.0048736534,0.0010663817,0.003421483,0.00038578894,0.005013646,0.00086881575,0.0035138805,0.0006309497,0.012762806
4718,0.004824884,0.0010836784,0.003373075,0.0003681304,0.0049837055,0.00087834697,0.0034789394,0.0006264194,0.012757499
4719,0.00478434,0.0011072818,0.0033256472,0.00035141123,0.0049683643,0.0008947516,0.0034465094,0.0006271032,0.012752905
4720,0.00475319,0.0011360515,0.0032794168,0.0003377216,0.0049665533,0.0009165466,0.003416635,0.0006333713,0.01275019
4721,0.004730573,0.0011676247,0.003234598,0.00032834968,0.0049757212,0.0009414034,0.003389273,0.0006450449,0.012750092
4722,0.0047139297,0.0011987941,0.0031914236,0.00032371172,0.0049926154,0.0009663862,0.0033644626,0.00066176674,0.0127528
4723,0.0046999357,0.0012262505,0.0031501185,0.0003235665,0.0050133914,0.0009884125,0.0033421642,0.0006828146,0.012758133
4724,0.0046857703,0.0012472345,0.0031109806,0.00032755503,0.005035377,0.0010047798,0.0033224248,0.00070817233,0.012765749
4725,0.004669923,0.0012600964,0.0030743652,0.00033546085,0.0050568827,0.0010136692,0.0033053432,0.0007378704,0.0127752535
4726,0.004652903,0.001264822,0.0030406127,0.00034746854,0.0050779395,0.001014314,0.0032910507,0.00077257503,0.012786442
4727,0.004636747,0.0012626145,0.003010125,0.00036400728,0.0050993836,0.0010070512,0.0032798168,0.0008125157,0.0127991475
4728,0.00462447,0.0012558143,0.0029832562,0.00038539956,0.0051225214,0.0009931449,0.0032718296,0.0008575469,0.012813193
4729,0.0046186866,0.0012470013,0.0029603527,0.00041133258,0.005148098,0.0009744088,0.0032673713,0.0009063174,0.012828151
4730,0.00462069,0.0012385086,0.002941649,0.0004405321,0.005175228,0.0009527232,0.0032666791,0.0009558258,0.012843358
4731,0.0046296553,0.001231707,0.0029273096,0.00047063854,0.005201523,0.00092968205,0.0032699213,0.0010019197,0.012857625
4732,0.0046428232,0.0012269644,0.0029174,0.0004984589,0.0052230125,0.00090639264,0.0032771637,0.0010394559,0.01286946
4733,0.0046562087,0.0012237302,0.0029118548,0.0005206239,0.0052352296,0.000883352,0.0032883557,0.0010635217,0.012877229
4734,0.004665628,0.0012207838,0.0029104995,0.00053434476,0.005234434,0.0008607594,0.0033033108,0.0010703634,0.012879374
4735,0.004668133,0.0012168337,0.0029130143,0.0005382849,0.005218611,0.00083849696,0.0033216341,0.0010584799,0.012874915
4736,0.004662811,0.0012110148,0.0029189598,0.0005328361,0.0051882127,0.00081645773,0.0033427668,0.0010289883,0.012863674
4737,0.004651188,0.0012031082,0.0029277883,0.00052029116,0.005146631,0.00079475855,0.0033659376,0.0009859346,0.012846402
4738,0.0046365857,0.0011936104,0.0029388382,0.0005041368,0.0050990544,0.0007737583,0.0033902733,0.0009350226,0.012824884
4739,0.0046230247,0.0011834486,0.0029513978,0.00048817834,0.0050513125,0.00075380644,0.003414709,0.0008827973,0.012801588
4740,0.004613935,0.0011737195,0.0029646938,0.00047552175,0.00500866,0.000735467,0.0034382034,0.0008349892,0.012779554
4741,0.004611,0.0011652544,0.0029779868,0.00046775877,0.0049739354,0.0007189684,0.0034596033,0.000795364,0.012761862
4742,0.0046135797,0.0011583609,0.002990534,0.00046468468,0.004947679,0.00070453604,0.0034778297,0.00076531316,0.0127514545
4743,0.0046190023,0.0011528872,0.0030017179,0.00046439742,0.004927589,0.00069209916,0.0034919009,0.00074358896,0.012750882
4744,0.004623326,0.00114828,0.0030110157,0.00046402993,0.00490989,0.00068155216,0.00350101,0.00072732766,0.012762096
4745,0.004622464,0.0011438432,0.0030180793,0.0004605417,0.004889688,0.00067283586,0.0035045398,0.0007123124,0.012786453
4746,0.004613413,0.0011389807,0.0030227662,0.00045166578,0.0048631467,0.0006659666,0.0035022285,0.00069495157,0.012824527
4747,0.00459519,0.0011334725,0.0030251462,0.00043657076,0.00482802,0.00066114886,0.0034940927,0.00067277875,0.012876102
4748,0.004568773,0.0011273253,0.00302547,0.00041597753,0.004783967,0.0006586329,0.0034805043,0.0006448301,0.012940104
4749,0.0045366255,0.0011206435,0.0030241427,0.00039183974,0.004732826,0.0006586883,0.003462014,0.00061212317,0.013014662
4750,0.0045018657,0.0011133718,0.00302169,0.00036680364,0.0046777916,0.0006613068,0.003439458,0.0005770267,0.013097034
4751,0.0044669537,0.0011050189,0.0030186498,0.00034328504,0.004622259,0.0006660965,0.0034137086,0.0005424541,0.013183781
4752,0.0044331583,0.0010946373,0.0030155363,0.00032298465,0.0045691985,0.00067226536,0.0033856758,0.0005112574,0.013271066
4753,0.004400161,0.001080801,0.0030127997,0.00030656057,0.004520543,0.00067867944,0.0033561748,0.00048568848,0.013354863
4754,0.0043665995,0.0010620296,0.0030107764,0.00029379362,0.0044773016,0.000684078,0.0033259979,0.0004672258,0.013431489
4755,0.0043307915,0.0010371517,0.0030096932,0.00028394675,0.0044394135,0.0006872974,0.0032956882,0.00045642795,0.013497931
4756,0.0042917184,0.0010057065,0.0030096704,0.00027634169,0.0044067306,0.0006875758,0.0032656917,0.00045346323,0.013552311
4757,0.004249853,0.00096828677,0.0030107119,0.0002708548,0.0043794834,0.00068477204,0.003236299,0.0004584125,0.013594134
4758,0.0042073843,0.0009265697,0.0030127445,0.00026806985,0.0043579033,0.0006793293,0.003207558,0.00047101572,0.013624363
4759,0.0041678287,0.0008830333,0.0030156334,0.00026916203,0.00434308,0.0006722407,0.003179462,0.0004913771,0.013645196
4760,0.0041353214,0.00084059034,0.0030192106,0.0002755203,0.0043358244,0.00066474377,0.0031518554,0.0005192254,0.013659788
4761,0.00411321,0.0008018032,0.0030232891,0.0002881175,0.0043362994,0.00065797404,0.0031245064,0.00055381865,0.013671667
4762,0.004103483,0.0007686092,0.0030277374,0.00030713662,0.0043436172,0.00065270124,0.0030971437,0.0005937723,0.013684359
4763,0.0041059437,0.0007418154,0.0030324394,0.00033168896,0.0043556374,0.00064917223,0.003069593,0.00063687214,0.013700931
4764,0.0041184,0.0007210906,0.0030373465,0.00035996322,0.004368927,0.0006470143,0.0030417251,0.0006801874,0.013723684
4765,0.0041372487,0.0007051773,0.0030424905,0.000389581,0.004379397,0.0006454044,0.0030135547,0.00072043744,0.013754196
4766,0.004158501,0.0006922845,0.0030479685,0.000418248,0.0043830643,0.0006432324,0.0029852493,0.00075458264,0.0137931965
4767,0.0041789524,0.00068050687,0.0030539674,0.00044447818,0.0043767868,0.00063951244,0.002957209,0.0007800654,0.013840798
4768,0.004196936,0.00066842255,0.0030606966,0.00046781666,0.00435891,0.00063355727,0.002929917,0.0007954354,0.013896552
4769,0.004212769,0.00065520767,0.0030684315,0.0004891301,0.0043296996,0.00062512176,0.0029039956,0.000800582,0.013959603
4770,0.004228475,0.0006409032,0.0030773922,0.0005101798,0.0042911163,0.00061457057,0.0028801495,0.00079639605,0.014028779
4771,0.0042468943,0.00062610453,0.003087771,0.0005330187,0.0042460123,0.0006026459,0.002859031,0.0007843354,0.0141025325
4772,0.0042706295,0.00061177136,0.0030996636,0.00055919436,0.0041978243,0.00059031555,0.0028411907,0.00076631794,0.014179027
4773,0.004301153,0.00059884624,0.0031130332,0.0005892734,0.0041494262,0.0005785564,0.0028270553,0.0007438146,0.014256068
4774,0.004338099,0.0005879594,0.0031277258,0.00062241405,0.0041031726,0.0005681682,0.0028168769,0.00071812735,0.0143312
4775,0.004379305,0.0005793063,0.0031434693,0.0006565292,0.004060321,0.0005595634,0.0028106936,0.000690064,0.014401768
4776,0.004421388,0.0005727308,0.0031598366,0.0006888204,0.004021824,0.0005529652,0.0028083664,0.0006604922,0.014465186
4777,0.0044606044,0.00056780677,0.0031763455,0.0007164522,0.003988155,0.0005482733,0.0028096123,0.0006302696,0.014519206
4778,0.004493811,0.0005640601,0.0031924418,0.0007373091,0.0039604944,0.0005452295,0.0028139213,0.0006013437,0.014562225
4779,0.0045194114,0.0005611697,0.003207574,0.00075066794,0.0039400263,0.0005435754,0.0028207316,0.0005757193,0.014593539
4780,0.0045375787,0.00055897154,0.003221213,0.0007573943,0.0039284844,0.00054298085,0.0028293796,0.00055612385,0.014613491
4781,0.004549757,0.00055748306,0.0032328889,0.000759385,0.003927574,0.0005431604,0.0028392319,0.0005451817,0.014623456
4782,0.004558149,0.00055668986,0.003242247,0.00075921166,0.003938034,0.0005437547,0.0028496191,0.0005446603,0.014625583
4783,0.004564506,0.0005564649,0.0032489584,0.0007590826,0.0039593847,0.0005443405,0.002859965,0.000555079,0.014622568
4784,0.004569441,0.000556365,0.003252817,0.000760259,0.003989113,0.00054423197,0.0028697124,0.00057516864,0.014617374
4785,0.0045720157,0.0005558386,0.0032536513,0.00076252583,0.0040235096,0.0005427999,0.0028784531,0.0006022565,0.014612815
4786,0.00456995,0.00055422273,0.0032513642,0.0007643629,0.004057547,0.0005393233,0.002885756,0.0006324676,0.014611491
4787,0.0045604547,0.00055113144,0.0032458392,0.00076348404,0.0040862774,0.0005332646,0.0028913326,0.0006616802,0.014615501
4788,0.004541204,0.00054665643,0.0032370605,0.00075748685,0.004105872,0.0005244961,0.0028949399,0.00068643613,0.014626511
4789,0.0045112595,0.00054155046,0.0032250239,0.0007446849,0.004114019,0.00051312783,0.0028964216,0.00070447003,0.014645567
4790,0.0044715954,0.00053708395,0.0032097546,0.0007247566,0.0041110367,0.0004998406,0.0028957021,0.00071549386,0.0146731045
4791,0.004424937,0.0005348308,0.003191339,0.00069876737,0.004099078,0.00048549136,0.00289279,0.0007207966,0.014708808
4792,0.00437509,0.0005362936,0.0031698507,0.0006689458,0.0040812907,0.00047080615,0.0028876797,0.00072280463,0.014751559
4793,0.0043259454,0.00054237334,0.00314544,0.000638132,0.0040613636,0.0004565208,0.002880529,0.00072431396,0.01479951
4794,0.004280163,0.00055307784,0.0031182587,0.0006088263,0.004041761,0.00044279834,0.0028714777,0.00072748493,0.014850007
4795,0.004238755,0.0005674764,0.0030884605,0.0005828181,0.004023402,0.0004293604,0.0028607014,0.00073334033,0.014899839
4796,0.0042009857,0.00058384344,0.0030563166,0.0005608257,0.004005569,0.00041563163,0.0028484508,0.0007414866,0.014945555
4797,0.0041645984,0.00060012395,0.0030221432,0.00054233137,0.003986026,0.00040080995,0.0028350384,0.00075017783,0.01498377
4798,0.004127029,0.0006144344,0.0029863555,0.00052623876,0.003962168,0.0003842622,0.002820899,0.00075700675,0.015011622
4799,0.004086401,0.0006256861,0.0029495303,0.00051118445,0.003931762,0.00036576058,0.0028065054,0.0007594961,0.0150272045
4800,0.0040424587,0.00063400285,0.0029123276,0.00049612834,0.0038941256,0.0003457569,0.0027924406,0.00075592793,0.015029853
4801,0.0039967075,0.0006405985,0.0028755092,0.0004805998,0.0038500854,0.00032518516,0.0027793427,0.00074555754,0.015020144
4802,0.003952446,0.0006477505,0.0028398966,0.00046479868,0.003802372,0.0003055755,0.0027678974,0.00072889886,0.014999965
4803,0.0039137276,0.0006580929,0.002806297,0.00044933733,0.0037545213,0.00028853002,0.0027587675,0.00070722366,0.01497204
4804,0.0038844317,0.0006741053,0.002775483,0.00043484333,0.003710329,0.00027540332,0.0027525432,0.00068238255,0.014939564
4805,0.0038670881,0.0006973068,0.0027481175,0.00042166366,0.003672767,0.00026708495,0.0027497532,0.00065592886,0.0149057135
4806,0.0038622976,0.0007280569,0.0027247455,0.00040949514,0.0036434142,0.00026371353,0.0027508156,0.0006288852,0.01487329
4807,0.0038687375,0.0007653796,0.0027057729,0.0003975852,0.003622403,0.00026474713,0.0027559984,0.00060165755,0.01484449
4808,0.0038835194,0.00080711965,0.002691451,0.00038494891,0.003608379,0.00026897504,0.0027654315,0.00057397236,0.014820742
4809,0.0039031203,0.0008504594,0.0026819054,0.00037075556,0.0035997431,0.00027498812,0.0027791222,0.00054563285,0.014802758
4810,0.0039242776,0.000892411,0.0026770877,0.00035477878,0.0035947585,0.00028132962,0.0027969433,0.00051648536,0.014790526
4811,0.0039448296,0.0009303936,0.002676816,0.00033761986,0.0035926811,0.00028690667,0.0028186154,0.00048715895,0.014783511
4812,0.0039641857,0.00096269615,0.0026807818,0.0003207081,0.0035938446,0.00029115917,0.002843804,0.00045888155,0.014780589
4813,0.0039830664,0.0009885421,0.0026885737,0.00030595073,0.0035997506,0.00029413475,0.002872063,0.00043355275,0.014780264
4814,0.0040029837,0.0010080633,0.0026997023,0.00029521805,0.0036125444,0.0002964833,0.0029029096,0.00041315155,0.0147806
4815,0.0040251915,0.0010218488,0.0027136214,0.00028972162,0.0036342079,0.0002990656,0.002935893,0.0003992493,0.014779282
4816,0.004050146,0.0010307401,0.0027297852,0.00028962063,0.0036661413,0.00030285263,0.002970514,0.00039277488,0.014773646
4817,0.004076898,0.0010353297,0.0027476316,0.000293937,0.0037082986,0.00030864144,0.0030062993,0.00039335786,0.014760989
4818,0.004103262,0.0010358483,0.002766624,0.00030078995,0.0037596636,0.0003169315,0.0030428031,0.000399929,0.014738567
4819,0.0041263215,0.0010321136,0.0027862624,0.0003079455,0.0038182368,0.00032783294,0.0030796381,0.00041076567,0.014704091
4820,0.0041435137,0.0010238646,0.0028060556,0.00031359363,0.0038814978,0.0003412693,0.0031163087,0.0004239198,0.014655996
4821,0.0041533187,0.0010109065,0.0028255833,0.0003168292,0.0039474103,0.00035698884,0.003152449,0.0004379726,0.014593749
4822,0.0041559627,0.0009934554,0.0028444387,0.0003180683,0.004014812,0.00037487372,0.0031876161,0.0004523223,0.0145181
4823,0.004153309,0.0009722229,0.0028622115,0.00031887452,0.0040832893,0.0003948781,0.0032213894,0.000467022,0.014430974
4824,0.004148483,0.0009484695,0.0028785428,0.0003214706,0.0041532777,0.00041711042,0.0032533081,0.0004828592,0.014335365
4825,0.004144598,0.00092371495,0.0028930318,0.00032785127,0.004225076,0.00044185677,0.003282848,0.00050037133,0.014234941
4826,0.0041438784,0.000899556,0.0029052577,0.0003390646,0.004298594,0.00046937188,0.0033094776,0.0005197442,0.014133561
4827,0.0041468837,0.0008774164,0.0029147745,0.00035469278,0.0043724705,0.0004997947,0.0033326542,0.0005400214,0.014035076
4828,0.004152137,0.0008582898,0.0029211256,0.0003727214,0.0044441773,0.00053312484,0.003351792,0.00055926037,0.013942863
4829,0.0041565797,0.0008427555,0.002923842,0.00038998242,0.004510069,0.00056914124,0.0033662554,0.0005746723,0.013859614
4830,0.0041564964,0.00083109515,0.0029225221,0.00040287874,0.0045660893,0.0006073888,0.0033755917,0.0005831086,0.013787324
4831,0.004148527,0.00082327117,0.0029168471,0.00040840893,0.0046086884,0.00064736773,0.0033794018,0.00058191863,0.013727207
4832,0.004130789,0.00081916235,0.0029066212,0.00040500565,0.0046354677,0.0006885316,0.003377421,0.0005695151,0.013679729
4833,0.004103396,0.0008185782,0.0028918276,0.00039299042,0.004645619,0.00073024497,0.0033696191,0.0005457552,0.013644605
4834,0.00406846,0.0008212441,0.002872622,0.00037459398,0.0046403646,0.0007719272,0.0033562148,0.0005122224,0.013620853
4835,0.00402942,0.00082667905,0.0028492871,0.00035345423,0.0046218936,0.0008129075,0.0033375456,0.0004714404,0.01360691
4836,0.0039898623,0.00083410006,0.0028222152,0.00033354727,0.004593172,0.0008524076,0.0033141028,0.00042666183,0.013600615
4837,0.003952683,0.0008424257,0.0027918762,0.00031838124,0.004556926,0.0008895228,0.0032864283,0.00038097476,0.0135994945
4838,0.003919211,0.0008503155,0.002758713,0.00031018304,0.0045152972,0.00092331006,0.00325513,0.00033685716,0.013600867
4839,0.0038890697,0.0008563634,0.0027231865,0.00030951964,0.0044695768,0.00095290766,0.0032207347,0.00029593447,0.013602173
4840,0.0038606743,0.0008595044,0.0026857073,0.0003154627,0.004420187,0.0009775276,0.003183736,0.00025892293,0.013601262
4841,0.0038319589,0.0008592064,0.0026466802,0.0003260724,0.0043677553,0.0009970507,0.0031445767,0.00022612774,0.013596684
4842,0.0038012625,0.00085577474,0.0026064801,0.0003390074,0.0043127732,0.0010116189,0.0031036823,0.0001974721,0.013587881
4843,0.0037680338,0.0008503481,0.0025654617,0.00035222422,0.0042567514,0.0010221697,0.0030613833,0.00017319847,0.013575362
4844,0.0037331802,0.0008447602,0.002523998,0.00036442207,0.00420154,0.0010299452,0.0030180013,0.0001535934,0.013560498
4845,0.0036987234,0.0008410575,0.0024824555,0.00037521037,0.004149478,0.0010364451,0.002973856,0.000139177,0.01354541
4846,0.0036671779,0.0008410287,0.0024412135,0.0003849357,0.004102758,0.0010430736,0.0029292514,0.00013043296,0.013532527
4847,0.003640599,0.0008456094,0.0024006928,0.00039429675,0.0040625976,0.0010507134,0.0028845365,0.00012734787,0.013524199
4848,0.0036200217,0.0008547634,0.002361321,0.0004039374,0.0040292265,0.0010597379,0.0028400514,0.00012943691,0.0135223875
4849,0.0036049928,0.0008671784,0.002323623,0.00041419134,0.004001543,0.0010697641,0.0027962509,0.00013552807,0.013528388
4850,0.0035936628,0.0008806416,0.0022881432,0.00042487786,0.0039775274,0.001079789,0.0027536293,0.00014410893,0.013542763
4851,0.0035835265,0.0008924772,0.0022555103,0.00043553888,0.0039549414,0.0010885833,0.0027128132,0.00015354484,0.013565375
4852,0.003572174,0.00090010033,0.0022264258,0.00044564786,0.003931956,0.0010948395,0.002674466,0.00016265045,0.013595548
4853,0.003558205,0.00090159883,0.0022015898,0.00045501633,0.003907916,0.0010975832,0.0026394012,0.00017093183,0.013632258
4854,0.0035417078,0.0008961783,0.002181707,0.00046382268,0.0038835744,0.0010964591,0.0026083707,0.00017874461,0.013674297
4855,0.0035242501,0.00088421704,0.002167374,0.0004726592,0.0038609037,0.0010916097,0.0025821335,0.00018716053,0.013720441
4856,0.0035085646,0.0008671835,0.0021591191,0.00048226182,0.003842667,0.0010839116,0.0025613117,0.00019744375,0.013769512
4857,0.003497492,0.0008470953,0.0021572814,0.0004931153,0.0038315852,0.0010744325,0.0025464694,0.00021068311,0.01382032
4858,0.0034931747,0.00082609255,0.0021620358,0.0005050462,0.003829321,0.0010642821,0.002537935,0.00022710372,0.0138716735
4859,0.00349641,0.0008059057,0.0021733777,0.0005171267,0.0038361824,0.0010543818,0.002535863,0.00024593767,0.013922248
4860,0.0035063224,0.0007875558,0.0021911396,0.00052762695,0.003850739,0.0010451715,0.0025402508,0.00026531648,0.013970592
4861,0.003520672,0.00077128294,0.0022149782,0.00053441076,0.0038703117,0.001036622,0.0025509067,0.0002827831,0.014015181
4862,0.00353655,0.0007567159,0.0022444364,0.00053539785,0.003891631,0.0010283526,0.0025674957,0.00029578264,0.014054619
4863,0.0035512974,0.00074313686,0.0022788958,0.00052926445,0.0039116205,0.0010197086,0.0025895128,0.00030239922,0.014087772
4864,0.00356331,0.00072981074,0.002317674,0.00051582535,0.003928312,0.001009987,0.0026163827,0.00030194232,0.01411397
4865,0.0035726954,0.00071636727,0.0023600478,0.0004962804,0.003941171,0.0009985942,0.0026474008,0.00029517588,0.014133174
4866,0.0035811742,0.0007029277,0.0024052674,0.00047297915,0.003951491,0.0009854215,0.002681823,0.00028424655,0.014145956
4867,0.0035913957,0.00068993744,0.0024526257,0.00044883246,0.003961558,0.000970404,0.002718975,0.00027217914,0.014153503
4868,0.0036062985,0.0006781301,0.0025014717,0.00042669673,0.0039738277,0.0009537695,0.0027581265,0.00026193148,0.014157412
4869,0.0036281117,0.0006682805,0.0025512078,0.00040862328,0.003990405,0.00093588466,0.002798635,0.00025588504,0.014159453
4870,0.0036575866,0.0006608746,0.0026013223,0.0003953898,0.004012002,0.0009170646,0.0028399173,0.00025502025,0.01416142
4871,0.0036939036,0.0006561246,0.0026513317,0.00038644724,0.0040378366,0.0008975444,0.0028814047,0.00025888724,0.014164917
4872,0.0037348508,0.0006539283,0.002700762,0.0003801606,0.0040658005,0.00087751,0.0029226127,0.0002656779,0.014171332
4873,0.0037775687,0.0006540191,0.0027491688,0.00037438064,0.0040929676,0.000857148,0.0029630205,0.0002727989,0.014181807
4874,0.0038194861,0.0006561907,0.0027961058,0.00036718976,0.0041163536,0.0008366443,0.00300219,0.00027751937,0.014197172
4875,0.0038587002,0.0006603181,0.0028410978,0.00035728427,0.0041337493,0.00081634836,0.0030396816,0.00027771958,0.014217959
4876,0.0038947926,0.00066655426,0.002883713,0.00034452538,0.0041442052,0.00079668453,0.0030750702,0.00027245053,0.014244337
4877,0.003928426,0.00067511236,0.0029235173,0.0003297965,0.004148105,0.00077798916,0.003108009,0.0002621071,0.014276014
4878,0.0039609624,0.00068617734,0.0029601112,0.0003146741,0.0041470425,0.00076059496,0.003138194,0.0002482532,0.01431217
4879,0.0039935657,0.00069955614,0.0029931131,0.00030089635,0.0041430886,0.0007445014,0.0031653475,0.00023323967,0.014351349
4880,0.004026432,0.0007145698,0.0030221427,0.00028971935,0.0041381083,0.0007293556,0.0031891996,0.00021955323,0.014391579
4881,0.004058541,0.0007299566,0.0030468705,0.0002817136,0.0041334233,0.0007144941,0.0032095548,0.00020937437,0.014430314
4882,0.004087511,0.00074401835,0.0030669966,0.0002764961,0.004129393,0.00069896894,0.003226207,0.00020421714,0.014464866
4883,0.004110312,0.00075490196,0.0030822617,0.00027314853,0.004125811,0.0006818883,0.0032390438,0.00020487867,0.014492544
4884,0.0041241474,0.00076100684,0.00309248,0.00027066044,0.0041220104,0.0006624857,0.0032479812,0.00021154337,0.014511156
4885,0.0041273287,0.0007614085,0.0030975637,0.0002683564,0.004117621,0.0006405097,0.0032530013,0.0002241103,0.014519299
4886,0.004120002,0.0007560916,0.0030975193,0.00026639088,0.004112901,0.00061627285,0.003254168,0.00024246023,0.014516595
4887,0.0041041216,0.0007459427,0.003092471,0.0002657075,0.0041087987,0.0005906932,0.0032515938,0.0002665115,0.0145037435
4888,0.004082971,0.0007325871,0.0030826228,0.0002677607,0.0041068206,0.0005651132,0.0032455013,0.0002962059,0.014482392
4889,0.004060247,0.0007179983,0.0030682345,0.0002740143,0.004108374,0.00054097676,0.0032360726,0.00033132458,0.014454747
4890,0.0040389895,0.0007039553,0.0030496223,0.0002854118,0.0041144025,0.00051967875,0.0032235351,0.00037118874,0.014423337
4891,0.004020606,0.00069175626,0.0030270957,0.00030175422,0.0041247145,0.00050210935,0.0032080847,0.00041452053,0.014390491
4892,0.0040046973,0.00068191765,0.0030009386,0.00032184127,0.0041381246,0.0004887558,0.0031899107,0.00045945804,0.014358213
4893,0.00398927,0.000674263,0.002971493,0.00034351437,0.0041524107,0.00047950947,0.003169235,0.0005036663,0.014327972
4894,0.0039713685,0.0006680433,0.0029390943,0.00036423095,0.004164937,0.00047389662,0.003146263,0.0005447769,0.014300633
4895,0.00394822,0.00066235627,0.002904138,0.00038172596,0.00417325,0.0004711878,0.0031212757,0.00058078667,0.014276564
4896,0.0039180913,0.0006563702,0.0028671208,0.00039460062,0.0041756076,0.00047069366,0.0030946669,0.00061024714,0.014255793
4897,0.0038808556,0.00064965425,0.002828586,0.00040261538,0.004171577,0.0004718889,0.0030669058,0.0006327822,0.014237907
4898,0.0038381813,0.0006422672,0.0027891726,0.0004067413,0.0041618096,0.00047449337,0.0030386024,0.00064871355,0.014222325
4899,0.003792866,0.0006346195,0.0027495758,0.00040867072,0.0041476237,0.0004784153,0.0030104024,0.0006588058,0.014208074
4900,0.0037481328,0.000627376,0.0027105054,0.0004102512,0.0041306866,0.00048384315,0.0029830278,0.00066381565,0.014193923
4901,0.0037065428,0.00062103977,0.002672671,0.00041283196,0.0041123894,0.00049088424,0.0029571804,0.00066432456,0.014178365
4902,0.00366948,0.00061596045,0.0026367488,0.0004167708,0.0040935203,0.000499665,0.0029336158,0.0006602394,0.014159578
4903,0.0036369027,0.0006120779,0.0026033774,0.00042144724,0.0040743286,0.00051020406,0.002912977,0.0006511473,0.014135655
4904,0.0036077376,0.0006091447,0.0025731332,0.00042545958,0.0040546907,0.00052243203,0.0028958772,0.0006363816,0.014104759
4905,0.0035803441,0.0006067675,0.0025464986,0.00042707822,0.0040347665,0.00053632114,0.0028827752,0.00061567023,0.014065364
4906,0.003553548,0.0006046888,0.0025238467,0.00042501243,0.004015481,0.0005519082,0.0028740084,0.0005895645,0.014016602
4907,0.0035271102,0.00060289266,0.0025054107,0.00041880697,0.003998434,0.0005692855,0.002869736,0.0005594128,0.0139583405
4908,0.0035019724,0.0006016331,0.0024912714,0.00040906775,0.003986517,0.00058890524,0.0028699075,0.00052770413,0.013891336
4909,0.003480129,0.00060134666,0.0024813241,0.0003974582,0.0039828117,0.0006111521,0.0028742629,0.0004973967,0.0138171455
4910,0.003463904,0.0006024978,0.002475263,0.00038614316,0.0039902045,0.00063650176,0.0028823318,0.00047137096,0.013737969
4911,0.0034551478,0.00060526584,0.0024726102,0.00037727173,0.0040105847,0.0006651169,0.002893456,0.00045201188,0.013656381
4912,0.0034546447,0.00060950115,0.0024727269,0.0003724168,0.0040442282,0.00069707737,0.0029067884,0.00044036232,0.013575091
4913,0.0034616631,0.0006146191,0.002474859,0.0003721851,0.004089794,0.0007320973,0.0029213806,0.0004363162,0.013496714
4914,0.0034740977,0.0006197457,0.0024781856,0.0003761662,0.004144253,0.00076962705,0.0029362526,0.00043837348,0.013423626
4915,0.0034888845,0.0006239481,0.002481828,0.00038310848,0.004203589,0.0008089863,0.0029503533,0.00044424934,0.013357917
4916,0.0035028262,0.00062649755,0.002484925,0.00039140377,0.0042637163,0.00084948895,0.0029626645,0.00045156287,0.013301249
4917,0.0035135811,0.0006272227,0.0024866948,0.0003996636,0.004321068,0.00089040387,0.0029723083,0.00045835588,0.0132549275
4918,0.0035200233,0.0006264693,0.0024864736,0.0004070804,0.00437371,0.0009314047,0.0029785524,0.00046375318,0.013219765
4919,0.0035226673,0.0006252256,0.0024837593,0.00041368263,0.004421102,0.00097213296,0.002980887,0.0004680816,0.013196016
4920,0.0035232285,0.00062473974,0.0024782098,0.00042027884,0.0044640503,0.001012439,0.0029789612,0.00047264993,0.013183351
4921,0.0035239507,0.00062621135,0.0024697087,0.00042803073,0.0045043584,0.0010520216,0.0029727751,0.00047956157,0.01318077
4922,0.003526696,0.0006303369,0.0024582788,0.0004380804,0.0045433105,0.0010903007,0.002962446,0.00049056363,0.013186588
4923,0.0035321736,0.0006371478,0.0024441157,0.0004509102,0.004581572,0.0011263744,0.002948324,0.0005068736,0.013198585
4924,0.003539569,0.0006458022,0.0024275174,0.00046624942,0.0046184487,0.0011591036,0.002930856,0.00052848866,0.013214074
4925,0.003546677,0.0006548443,0.0024088738,0.00048295892,0.0046516866,0.0011869135,0.0029105926,0.00055418076,0.013230328
4926,0.003550393,0.00066248054,0.0023885742,0.00049933826,0.0046784,0.0012083489,0.0028881056,0.0005819451,0.013244723
4927,0.0035478305,0.00066707435,0.0023671002,0.0005136562,0.004695312,0.0012222059,0.002863988,0.0006091181,0.013255248
4928,0.0035369985,0.0006676006,0.0023448933,0.0005245045,0.0046997583,0.0012278167,0.0028388067,0.0006331349,0.013260735
4929,0.0035174817,0.0006638734,0.002322366,0.0005312425,0.004690391,0.0012251895,0.0028130186,0.0006521828,0.013260973
4930,0.0034906429,0.0006566423,0.0022998757,0.0005341249,0.004667427,0.0012150281,0.0027870627,0.0006653362,0.013256864
4931,0.0034590072,0.0006472968,0.002277706,0.0005340043,0.004632319,0.0011985942,0.0027611752,0.00067254965,0.01325011
4932,0.0034255974,0.0006374393,0.0022560786,0.00053207955,0.0045873397,0.0011773468,0.0027355787,0.0006744139,0.013242929
4933,0.0033930305,0.000628496,0.0022351649,0.00052936963,0.0045346585,0.001152731,0.0027103259,0.00067160156,0.013237767
4934,0.003362703,0.000621181,0.0022150376,0.0005264844,0.0044760997,0.0011258683,0.0026854563,0.00066477543,0.013236888
4935,0.0033347546,0.0006154864,0.0021957876,0.0005234806,0.0044126976,0.0010974011,0.002660979,0.0006543175,0.013242163
4936,0.0033081565,0.00061061064,0.0021774992,0.0005200465,0.0043447027,0.0010676028,0.0026368971,0.000640203,0.0132549405
4937,0.0032814555,0.0006053593,0.0021602968,0.0005157996,0.004272292,0.0010364788,0.0026133154,0.0006224977,0.013275984
4938,0.0032534127,0.00059846026,0.0021443397,0.0005106128,0.0041956333,0.0010038669,0.0025903455,0.00060142094,0.013305604
4939,0.003223716,0.0005889669,0.0021298518,0.0005048972,0.00411578,0.00096984656,0.0025682512,0.00057768193,0.013343656
4940,0.003193268,0.00057658786,0.0021170995,0.0004995807,0.004034667,0.00093470427,0.0025473125,0.0005526502,0.013389599
4941,0.0031640034,0.0005617687,0.0021063974,0.00049583736,0.0039551277,0.00089910696,0.002527953,0.0005280677,0.013442535
4942,0.0031383003,0.0005455151,0.0020980309,0.0004947542,0.0038803094,0.0008639307,0.0025105346,0.00050584413,0.013501296
4943,0.0031183015,0.0005292257,0.0020922811,0.00049679464,0.0038132863,0.00083010114,0.0024955114,0.00048767385,0.013564298
4944,0.0031051452,0.0005142627,0.0020893877,0.0005014946,0.0037562917,0.00079853105,0.0024831824,0.00047457818,0.013629663
4945,0.0030986904,0.000501709,0.0020895065,0.0005074748,0.003710505,0.00076988304,0.002473833,0.00046678906,0.013695246
4946,0.0030974508,0.00049216126,0.002092747,0.0005125426,0.0036761416,0.000744538,0.002467692,0.00046391177,0.0137587525
4947,0.0030991922,0.00048567593,0.0020991096,0.00051440665,0.0036523044,0.00072244625,0.0024648681,0.00046498992,0.013817898
4948,0.0031015896,0.0004819176,0.002108546,0.0005111262,0.0036378645,0.0007034212,0.002465376,0.00046906745,0.013870733
4949,0.0031029987,0.0004802246,0.0021209016,0.00050187256,0.0036315916,0.00068699446,0.0024690917,0.00047550534,0.0139158545
4950,0.0031031154,0.0004799419,0.0021359536,0.00048721978,0.0036329245,0.0006727882,0.0024758591,0.0004842773,0.013952565
4951,0.0031031393,0.00048042965,0.002153433,0.00046927677,0.003641868,0.0006604124,0.002485366,0.0004960895,0.01398109
4952,0.0031054,0.0004812979,0.0021730263,0.00045107564,0.0036588095,0.00064952316,0.002497273,0.00051201315,0.014002467
4953,0.0031126353,0.00048225597,0.0021943755,0.00043600373,0.0036843587,0.00063998316,0.0025111623,0.00053321326,0.014018459
4954,0.0031271973,0.00048313648,0.0022170902,0.00042697077,0.0037185864,0.00063167844,0.002526591,0.00056031696,0.014031253
4955,0.0031501877,0.00048380997,0.002240773,0.00042560467,0.0037606596,0.0006244085,0.002543101,0.00059315015,0.014043238
4956,0.0031812252,0.00048411317,0.002265021,0.00043209112,0.003808656,0.0006180618,0.0025601874,0.00063040695,0.014056698
4957,0.0032182669,0.00048395657,0.0022893874,0.0004449229,0.0038599789,0.0006125658,0.0025773854,0.00067002774,0.01407367
4958,0.0032582683,0.0004833596,0.002313416,0.0004614928,0.0039111217,0.0006077207,0.002594178,0.000709223,0.014095827
4959,0.0032978293,0.00048254523,0.0023366348,0.00047864922,0.003958712,0.0006035171,0.0026101328,0.0007450621,0.014124275
4960,0.00333405,0.00048204334,0.0023585723,0.00049343455,0.003999996,0.0005999854,0.0026247879,0.0007752226,0.014159629
4961,0.0033652508,0.00048258263,0.002378761,0.0005039069,0.004033233,0.0005972421,0.0026377155,0.00079827546,0.014201832
4962,0.0033910624,0.00048496094,0.0023967724,0.00050932914,0.0040577604,0.0005952928,0.0026485668,0.0008139009,0.0142501965
4963,0.0034122851,0.00048980245,0.0024121818,0.00051030074,0.0040738527,0.000594116,0.0026569765,0.0008227602,0.014303339
4964,0.0034301812,0.0004972398,0.0024246294,0.0005083118,0.0040823244,0.00059333333,0.0026626985,0.00082629285,0.014359219
4965,0.0034458255,0.0005067831,0.002433765,0.00050527736,0.0040838304,0.00059224694,0.0026654354,0.0008261482,0.014415199
4966,0.0034593195,0.0005172687,0.0024392854,0.0005027655,0.0040785484,0.00058992323,0.0026649898,0.00082363526,0.014468198
4967,0.0034696653,0.000527008,0.0024409143,0.00050174305,0.0040660305,0.00058521,0.0026611388,0.00081968145,0.014514969
4968,0.003474947,0.0005341597,0.0024384519,0.0005023355,0.004045374,0.00057701947,0.0026537161,0.0008146387,0.014552382
4969,0.0034729536,0.00053717114,0.0024317345,0.0005040482,0.0040157246,0.00056467747,0.0026425854,0.00080846174,0.014577967
4970,0.0034619274,0.00053521513,0.0024206995,0.00050601293,0.003976871,0.0005479804,0.0026277,0.0008011902,0.01459011
4971,0.0034413927,0.0005284071,0.0024054244,0.00050756126,0.003929595,0.00052748504,0.0026090874,0.0007930224,0.0145883635
4972,0.0034123678,0.0005179156,0.0023860687,0.00050838327,0.0038760193,0.0005044906,0.0025869035,0.0007846252,0.0145736085
4973,0.0033772276,0.0005055935,0.0023629514,0.0005086828,0.0038191823,0.00048073553,0.002561357,0.0007770897,0.014547794
4974,0.003339042,0.00049358647,0.0023364455,0.00050901005,0.0037622347,0.00045817072,0.002532795,0.00077126897,0.014513747
4975,0.0033007597,0.00048378023,0.0023070222,0.0005099574,0.0037081463,0.00043856318,0.0025015562,0.00076802704,0.0144746145
4976,0.0032643182,0.00047720788,0.0022751666,0.0005119438,0.0036587797,0.00042320357,0.0024680577,0.0007675186,0.01443352
4977,0.0032301638,0.00047395396,0.0022413682,0.00051484164,0.0036146846,0.0004127481,0.0024327,0.0007692365,0.014393196
4978,0.0031974025,0.0004730414,0.0022061325,0.0005182287,0.0035752323,0.00040707635,0.0023958897,0.00077226624,0.014355727
4979,0.0031641547,0.0004728091,0.00216992,0.0005214256,0.0035390772,0.00040552244,0.002358041,0.00077551376,0.014322417
4980,0.003128347,0.00047121616,0.0021331748,0.0005239559,0.003504936,0.00040717568,0.0023195355,0.0007782247,0.014293896
4981,0.0030885458,0.0004664651,0.0020963226,0.0005257582,0.0034718874,0.00041097033,0.002280769,0.00078014814,0.0142701855
4982,0.003044657,0.00045745453,0.002059748,0.00052745454,0.003440473,0.0004161516,0.0022421407,0.00078218075,0.014250793
4983,0.0029980256,0.00044403755,0.0020238063,0.0005301818,0.0034121792,0.00042231302,0.0022039833,0.0007858829,0.014234844
4984,0.0029512348,0.00042702202,0.0019887842,0.0005354286,0.0033894328,0.00042958694,0.0021666614,0.0007931844,0.014221225
4985,0.0029073067,0.000407963,0.001954903,0.0005444407,0.0033748406,0.0004384492,0.0021304677,0.00080592366,0.014208604
4986,0.002868948,0.00038882287,0.0019223356,0.0005577895,0.0033704364,0.00044961495,0.0020956802,0.00082514115,0.014195491
4987,0.0028377532,0.0003715114,0.0018912232,0.0005750185,0.0033770741,0.00046384914,0.0020625407,0.0008506843,0.014180293
4988,0.0028139274,0.00035759324,0.0018616857,0.0005946484,0.0033939076,0.000481746,0.0020313163,0.0008808454,0.0141613735
4989,0.0027962474,0.0003480462,0.001833846,0.000614355,0.003419142,0.00050372805,0.002002293,0.0009131211,0.014137243
4990,0.002782689,0.0003433237,0.0018078688,0.0006314964,0.0034495788,0.00052995776,0.001975755,0.00094386603,0.014106679
4991,0.0027710458,0.00034341306,0.0017839564,0.0006436763,0.0034822463,0.0005602617,0.001952066,0.00096991874,0.014068974
4992,0.002759696,0.00034800262,0.0017623319,0.0006493614,0.003514459,0.00059453066,0.0019315586,0.0009883696,0.014024019
4993,0.0027481928,0.00035672533,0.0017432555,0.000648212,0.0035447008,0.0006323658,0.0019145807,0.0009977544,0.013972402
4994,0.0027371747,0.0003691587,0.0017269518,0.00064106437,0.0035729366,0.000673562,0.0019014421,0.0009979327,0.013915417
4995,0.0027283463,0.00038495968,0.0017136098,0.00062977674,0.003600054,0.0007177676,0.001892312,0.0009899745,0.013854916
4996,0.0027235786,0.00040366245,0.0017033436,0.0006165725,0.0036276998,0.0007646306,0.001887276,0.00097579317,0.013793056
4997,0.0027243376,0.00042468967,0.0016961726,0.00060347543,0.0036577513,0.00081376504,0.0018863213,0.0009576648,0.013732079
4998,0.0027311924,0.00044720824,0.001692006,0.0005919781,0.0036912065,0.0008645147,0.0018892698,0.0009374221,0.013674101
4999,0.0027434616,0.00047016953,0.0016906452,0.0005826469,0.0037284223,0.0009162588,0.0018957944,0.00091636914,0.01362094


==> figs/data/loss_BBI_alpha_0.15_beta_15.0_lr0.01_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_train,bcp_loss_train,u_MSE
0,0.8138553,0.5228804,0.28761086,0.0033640894,1.0148913,0.7317033,0.28053173,0.0026562598,0.4432379
1,0.9324755,0.49258155,0.42844182,0.011452131,1.1785319,0.7264444,0.43379614,0.018291375,0.45362228
2,1.2561532,0.4693244,0.7394345,0.04739439,1.5410247,0.7212733,0.75886774,0.060883638,0.46986237
3,1.74975,0.45036584,1.1899655,0.10941879,2.064454,0.7127237,1.222998,0.12873253,0.4900791
4,2.275068,0.43339795,1.6578069,0.18386325,2.6013913,0.6956331,1.6982805,0.20747784,0.5078299
5,2.5546117,0.41547337,1.902687,0.23645136,2.864995,0.6652716,1.9377679,0.26195556,0.51228493
6,2.4761996,0.39583153,1.8334937,0.24687424,2.7449667,0.622302,1.8506522,0.2720124,0.5005316
7,2.1791303,0.37553352,1.5790999,0.22449686,2.3824298,0.5661147,1.5685948,0.24772017,0.4781794
8,1.8641624,0.36260638,1.32047,0.18108611,1.9845635,0.505342,1.277885,0.20133653,0.45542756
9,1.7188568,0.36582953,1.2208874,0.1321399,1.7524731,0.45455572,1.1489362,0.14898127,0.4436786
10,1.8072299,0.3874188,1.3318939,0.08791724,1.7574452,0.4201109,1.2360238,0.10131053,0.44749936
11,2.1155396,0.4257129,1.6372473,0.052579418,1.9872626,0.40219542,1.5224041,0.0626631,0.46671462
12,2.5672772,0.47436315,2.0645251,0.028388869,2.3691957,0.39873248,1.934896,0.035567384,0.49709085
13,2.949053,0.5145988,2.417901,0.016553115,2.7029781,0.40294155,2.2781994,0.021837274,0.5246816
14,2.9106636,0.512543,2.3802128,0.017907765,2.6643143,0.40236592,2.2386374,0.023310874,0.5239227
15,2.7164204,0.4978079,2.1943502,0.024262208,2.4820895,0.40015933,2.0517044,0.030225853,0.5150184
16,2.378517,0.4691631,1.8685594,0.040794257,2.172955,0.3972944,1.7279079,0.047752794,0.49816808
17,2.0661798,0.43570486,1.5611641,0.06931082,1.905105,0.3977306,1.4302266,0.077147834,0.4796284
18,1.9049152,0.40715232,1.3919033,0.10585963,1.7971805,0.40404773,1.2790824,0.114050426,0.46532017
19,1.8968824,0.38713217,1.3654054,0.14434476,1.8449035,0.41612297,1.2764574,0.15232302,0.45678833
20,1.9878721,0.37563074,1.433198,0.17904343,1.9896864,0.43261755,1.3707283,0.18634054,0.45308536
21,2.1091692,0.3715126,1.5330963,0.2045603,2.1590285,0.45159632,1.496602,0.21083026,0.45243615
22,2.1937544,0.37322465,1.603998,0.21653196,2.2824674,0.47077194,1.5901339,0.22156146,0.4528502
23,2.1945498,0.37921998,1.6021869,0.21314284,2.310901,0.48825404,1.6058037,0.21684311,0.45270935
24,2.0951872,0.38849828,1.5112005,0.19548835,2.2277746,0.50319415,1.526708,0.19787242,0.45126188
25,1.9068134,0.40070304,1.3392212,0.16688906,2.0450876,0.51559216,1.3614287,0.16806681,0.44867724
26,1.6618838,0.41569582,1.1137887,0.1323993,1.7967608,0.52584493,1.1383322,0.13258359,0.44581157
27,1.4030818,0.43311876,0.8723125,0.09765057,1.5276128,0.5345011,0.89598316,0.09712848,0.44374612
28,1.1668433,0.4522921,0.6475538,0.06699745,1.2765491,0.54208696,0.6683942,0.06606788,0.4432563
29,0.9733776,0.47241282,0.45841736,0.042547423,1.0659791,0.54900026,0.47551152,0.041467253,0.44458687
30,0.8278759,0.4927966,0.3105384,0.024540925,0.9026777,0.5555106,0.32366297,0.023504218,0.44757813
31,0.7268701,0.5129853,0.20163709,0.012247756,0.7841473,0.5618075,0.21094938,0.011390446,0.4518956
32,0.6637778,0.53272516,0.12638621,0.004666476,0.7043378,0.5680403,0.13221626,0.004081214,0.4571868
33,0.63193834,0.55188763,0.07917701,0.00087371276,0.6568721,0.5743349,0.081912726,0.00062449,0.46313995
34,0.6257092,0.5703808,0.05519866,0.00012969525,0.6362932,0.58079827,0.055232376,0.00026251384,0.46948186
35,0.6405019,0.58807456,0.050565876,0.0018614277,0.63819885,0.5875133,0.04827491,0.0024106144,0.47594795
36,0.672357,0.6047456,0.062012896,0.005598515,0.6588795,0.59453446,0.057755742,0.0065892907,0.48224834
37,0.7173989,0.6200475,0.086450994,0.01090038,0.6947993,0.60188246,0.08056817,0.012348629,0.48804256
38,0.7713701,0.633511,0.120563485,0.017295592,0.7421309,0.6095478,0.11337754,0.019205594,0.4929335
39,0.8293831,0.64457846,0.1605579,0.02424673,0.7964803,0.61750156,0.15237075,0.026607964,0.49648625
40,0.8859809,0.6526736,0.20215724,0.031150032,0.8528987,0.62571925,0.19324566,0.03393381,0.49827412
41,0.9355297,0.65729696,0.24086061,0.037372082,0.9062129,0.6342118,0.23147182,0.04052931,0.49794838
42,0.97287077,0.6581311,0.2724235,0.042316154,0.95161116,0.6430602,0.262774,0.045776937,0.49531382
43,0.9940636,0.65512776,0.2934348,0.045501035,0.98533034,0.6524404,0.28371295,0.049176954,0.4903949
44,0.99701166,0.6485571,0.30182397,0.046630576,1.0052472,0.66262984,0.2921979,0.050419487,0.48347014
45,0.9817998,0.63900506,0.29715917,0.04563553,1.0112042,0.6739899,0.28778613,0.04942825,0.47506565
46,0.950654,0.6273191,0.28065732,0.042677555,1.0049859,0.68692714,0.2716929,0.04636584,0.4659042
47,0.9075368,0.61451113,0.25491056,0.03811507,0.9899537,0.701839,0.24651547,0.04159924,0.4568213
48,0.857481,0.6016394,0.22340189,0.032439705,0.970441,0.719063,0.21574302,0.03563497,0.4486639
49,0.8058198,0.58969253,0.18992908,0.0261982,0.95105696,0.7388409,0.18317735,0.029038705,0.4421958
50,0.7574978,0.57950234,0.15807727,0.019918207,0.93607134,0.7613107,0.1524022,0.02235842,0.4380308
51,0.7166044,0.5717011,0.13084938,0.014053916,0.9290097,0.78652847,0.12641355,0.016067596,0.43660775
52,0.68619007,0.56672776,0.11050293,0.008959334,0.9325014,0.8145072,0.107457526,0.010536653,0.43820614
53,0.6683222,0.5648671,0.09856789,0.004887209,0.948344,0.8452625,0.09705012,0.0060313144,0.44298878
54,0.6642866,0.5663068,0.09597461,0.0020051363,0.977684,0.87884843,0.09610693,0.0027286657,0.45105422
55,0.6748159,0.5711899,0.10320859,0.00041743604,1.0212109,0.91537297,0.10509815,0.00073983835,0.46248028
56,0.7002601,0.5796505,0.120426,0.0001835997,1.079283,0.9549904,0.1241635,0.00012915485,0.4773494
57,0.74064547,0.5918254,0.1474927,0.0013273389,1.1519455,0.9978722,0.15314917,0.0009241129,0.49574867
58,0.79561037,0.60783917,0.183937,0.0038341766,1.238826,1.0441548,0.19155778,0.0031135161,0.51774615
59,0.8642313,0.627764,0.22882879,0.0076384963,1.3389329,1.0938734,0.23842466,0.006634855,0.5433437
60,0.94478095,0.65155923,0.28061807,0.012603666,1.450393,1.1468849,0.2921536,0.011354441,0.5724146
61,1.0344838,0.6790001,0.33698246,0.018501244,1.5701989,1.2027893,0.3503633,0.017046386,0.6046312
62,1.129356,0.7096077,0.39475077,0.024997577,1.6940559,1.2608656,0.4098115,0.023378907,0.63940275
63,1.2242371,0.7426049,0.44997528,0.031656846,1.8164312,1.3200437,0.46647066,0.029916883,0.6758383
64,1.3130927,0.77691716,0.49820763,0.037967898,1.9308926,1.3789335,0.5158106,0.036148462,0.71276015
65,1.3896083,0.81123483,0.53497773,0.04339565,2.030743,1.4359195,0.5532871,0.04153627,0.7487781
66,1.4479856,0.8441345,0.5564017,0.0474493,2.1098597,1.489314,0.5749599,0.04558576,0.7824197
67,1.4837642,0.874232,0.55978084,0.049751323,2.1635478,1.5375319,0.57810104,0.04791475,0.81228805
68,1.4944608,0.90032876,0.5440412,0.050090805,2.1891956,1.5792478,0.56164074,0.04830685,0.8372087
69,1.4798975,0.9215199,0.509928,0.0484496,2.1865993,1.6134977,0.52636266,0.046738755,0.8563331
70,1.4421873,0.9372527,0.45993435,0.045000352,2.1579347,1.6397262,0.47483006,0.043378305,0.8691914
71,1.3854085,0.94733715,0.39799255,0.040078778,2.1074138,1.6577858,0.41107032,0.03855776,0.8756986
72,1.3150418,0.9519235,0.32898185,0.034136392,2.0407073,1.6679082,0.34007272,0.032726552,0.8761254
73,1.2372495,0.9514471,0.258122,0.02768041,1.9642085,1.6706463,0.26717055,0.026391612,0.8710363
74,1.1581327,0.9465523,0.190369,0.021211337,1.8842738,1.6667942,0.19742492,0.02005469,0.8612041
75,1.0830992,0.93799907,0.1299299,0.015170229,1.8065772,1.657287,0.13513087,0.01415938,0.8475085
76,1.0164648,0.9265747,0.079985164,0.009905013,1.7356936,1.6431023,0.08353462,0.009056731,0.83084196
77,0.9613109,0.91302145,0.04263103,0.005658444,1.6749437,1.6251752,0.044775605,0.004992844,0.81203246
78,0.9195555,0.89798945,0.018991953,0.0025740722,1.6264536,1.6043377,0.02000162,0.0021143272,0.7917971
79,0.8921485,0.88201636,0.0094196955,0.00071246375,1.5913477,1.5812913,0.0095721865,0.00048426044,0.77072495
80,0.8792987,0.8655299,0.013698843,6.997287e-05,1.5699743,1.5566049,0.013268636,0.00010082009,0.7492837
81,0.8806587,0.84886205,0.031202536,0.0005940886,1.5620964,1.5307307,0.03045323,0.0009124122,0.7278398
82,0.89543587,0.8322708,0.06097261,0.0021924481,1.5670118,1.5040342,0.060151264,0.0028264662,0.7066861
83,0.9224204,0.81596136,0.10172378,0.004735243,1.5835904,1.4768234,0.10105556,0.005711453,0.6860684
84,0.95994836,0.8001033,0.15179224,0.008052846,1.6102489,1.4493805,0.15147431,0.0093940515,0.66620505
85,1.0058336,0.7848401,0.20906177,0.0119318,1.6448904,1.42198,0.20925568,0.013654665,0.64730036
86,1.0573182,0.77029526,0.27090946,0.016113538,1.684865,1.3949071,0.27173227,0.018225659,0.629548
87,1.1110824,0.75656873,0.3342143,0.020299433,1.7269818,1.3684564,0.33572915,0.02279632,0.6131283
88,1.1633642,0.7437356,0.395463,0.024165576,1.7676278,1.3429288,0.39767137,0.027027775,0.59819895
89,1.2101966,0.7318411,0.45096794,0.027387649,1.8030009,1.3186172,0.45380512,0.030578671,0.5848851
90,1.2477537,0.7209,0.4971799,0.029673774,1.8294452,1.2957901,0.50051576,0.03313931,0.57327163
91,1.2727497,0.7109005,0.53104943,0.03079972,1.8438404,1.2746758,0.53469604,0.034468412,0.5633987
92,1.2828208,0.7018122,0.5503686,0.030639984,1.8439703,1.2554502,0.5540942,0.034425795,0.55526465
93,1.2768136,0.69359595,0.5540296,0.02918804,1.8288034,1.2382319,0.5575771,0.03299435,0.5488316
94,1.2549253,0.68621397,0.5421496,0.0265617,1.7986236,1.223079,0.54525834,0.030286258,0.5440345
95,1.218676,0.6796361,0.5160474,0.022992475,1.7550025,1.2099937,0.51847565,0.026533067,0.54078794
96,1.1707152,0.67384154,0.47807354,0.018800128,1.7006011,1.1989244,0.47961664,0.022059979,0.53899133
97,1.1144936,0.66881484,0.43132225,0.014356526,1.6388443,1.1897682,0.43182698,0.017249146,0.53853065
98,1.0538561,0.66453886,0.37927246,0.010044818,1.5735179,1.182376,0.37864438,0.012497488,0.53927886
99,0.99262667,0.6609861,0.3254194,0.00622119,1.508358,1.1765566,0.32362434,0.008177045,0.54109615
100,0.93425846,0.6581122,0.27296045,0.0031857234,1.4467067,1.1720834,0.27001914,0.004604087,0.5438308
101,0.8815963,0.65585166,0.22457838,0.0011662967,1.3912859,1.1687059,0.22055817,0.0020217444,0.5473225
102,0.8367747,0.6541173,0.1823418,0.00031560333,1.3440982,1.1661563,0.17734598,0.0005959774,0.5514059
103,0.8012273,0.65280235,0.14770655,0.00071834866,1.3064448,1.1641588,0.14186375,0.00042229256,0.55591387
104,0.7757745,0.6517832,0.12158731,0.0024039322,1.2790173,1.1624365,0.11504247,0.0015383547,0.5606797
105,0.76074255,0.6509227,0.10445983,0.005360001,1.2620175,1.1607128,0.09736677,0.0039378046,0.5655375
106,0.75607634,0.6500718,0.096461184,0.00954333,1.2552701,1.1587114,0.08897711,0.0075815795,0.5703203
107,0.7614217,0.6490702,0.09746541,0.014886058,1.2583065,1.1561549,0.08974692,0.01240473,0.5748566
108,0.7761683,0.64774716,0.107124224,0.021296935,1.2704034,1.1527612,0.099324085,0.018318076,0.57896733
109,0.7994518,0.6459212,0.12487258,0.028658114,1.2905858,1.1482434,0.11713679,0.025205445,0.58246225
110,0.83013016,0.6434035,0.1499074,0.03681928,1.317601,1.1423109,0.14237198,0.032918062,0.5851405
111,0.86674505,0.6400013,0.18115288,0.045590892,1.3498813,1.1346732,0.17393993,0.041268095,0.5867928
112,0.9074961,0.6355271,0.21722962,0.0547394,1.3855195,1.1250529,0.21044286,0.050023656,0.587209
113,0.95024383,0.62981075,0.25644645,0.06398665,1.4222716,1.1131968,0.25016645,0.058908395,0.5861906
114,0.9925624,0.6227151,0.29683182,0.07301544,1.4576149,1.0988967,0.29111126,0.06760694,0.58356714
115,1.031851,0.614154,0.33621445,0.08148271,1.4888617,1.0820093,0.33107457,0.07577781,0.57921493
116,1.0655051,0.60410994,0.3723553,0.08903991,1.5133332,1.0624753,0.36778408,0.08307379,0.57307726
117,1.0911258,0.5926495,0.40311795,0.095358424,1.5285754,1.0403371,0.39907104,0.08916741,0.5651814
118,1.1067449,0.57993275,0.42665493,0.10015716,1.5325857,1.0157484,0.4230592,0.09377816,0.55564886
119,1.1110216,0.56621337,0.4415806,0.1032277,1.5240135,0.9889749,0.43834054,0.09669799,0.5446994
120,1.1033846,0.551831,0.44710046,0.10445313,1.502306,0.9603885,0.44410717,0.09781026,0.53264296
121,1.0840893,0.5371932,0.44307792,0.10381814,1.4677653,0.93044764,0.4402179,0.09709975,0.5198636
122,1.054182,0.5227488,0.430025,0.10140822,1.421516,0.89967376,0.42719015,0.09465209,0.506794
123,1.0153787,0.50895655,0.40902314,0.09739894,1.3653781,0.8686168,0.40611812,0.090643115,0.49388507
124,0.96987385,0.4962523,0.3815851,0.09203643,1.3016758,0.8378227,0.37853396,0.085319154,0.4815737
125,0.92011374,0.4850181,0.34948313,0.08561249,1.2330016,0.80779725,0.34623203,0.07897235,0.4702524
126,0.86856663,0.47555977,0.31456944,0.07843742,1.1619792,0.77897847,0.31108758,0.071913086,0.4602462
127,0.81752515,0.46809405,0.27861595,0.070815146,1.0910559,0.7517166,0.2748943,0.064445026,0.4517988
128,0.7689617,0.46274686,0.24319197,0.06302292,1.0223497,0.7262646,0.23924008,0.056845073,0.44506904
129,0.7244498,0.4595614,0.20959029,0.05529817,0.9575631,0.7027807,0.20543274,0.04934962,0.44013715
130,0.6851444,0.45851302,0.17879935,0.04783206,0.89795727,0.68133694,0.17447169,0.042148642,0.43701652
131,0.65181,0.45952755,0.15151322,0.040769212,0.8443796,0.6619359,0.14705847,0.035385203,0.4356707
132,0.6248771,0.46249884,0.12816639,0.034211885,0.79731965,0.6445279,0.12363189,0.02915982,0.43602905
133,0.60451233,0.46730494,0.10898087,0.028226467,0.7569812,0.6290283,0.104415834,0.023537029,0.43800133
134,0.59068394,0.47381887,0.09401409,0.022851009,0.7233544,0.6153335,0.08946793,0.018552972,0.44148898
135,0.58321935,0.48191577,0.08320135,0.01810225,0.6962761,0.60333145,0.078722306,0.014222379,0.4463919
136,0.58184564,0.49147567,0.07638852,0.013981454,0.6754786,0.5929114,0.07202278,0.010544366,0.45261165
137,0.5862152,0.50238234,0.073354036,0.010478816,0.66061956,0.5839677,0.069145,0.0075068297,0.46005166
138,0.5959165,0.5145194,0.07382085,0.007576301,0.6513004,0.5764028,0.06980863,0.0050889915,0.46861467
139,0.6104754,0.5277653,0.07746108,0.0052491045,0.64707017,0.57012546,0.073681906,0.0032628437,0.47819787
140,0.6293479,0.5419861,0.08389572,0.0034660902,0.64742446,0.5650497,0.08038136,0.0019933996,0.4886882
141,0.6519125,0.5570303,0.092692554,0.002189632,0.65179884,0.5610907,0.089469805,0.0012383682,0.49995658
142,0.6774635,0.57272285,0.10336544,0.0013751963,0.6595647,0.5581616,0.10045529,0.00094775116,0.51185346
143,0.70520955,0.5888614,0.11537706,0.0009710696,0.6700277,0.55616987,0.11279432,0.0010634958,0.5242054
144,0.7342818,0.6052159,0.12814723,0.0009186132,0.6824338,0.555014,0.1258999,0.0015198481,0.5368138
145,0.76374996,0.6215297,0.14106716,0.001153127,0.6959834,0.5545829,0.13915609,0.0022444052,0.54945636
146,0.7926493,0.6375236,0.15352021,0.0016055398,0.7098542,0.55475515,0.151939,0.0031600436,0.5618901
147,0.8200159,0.65290415,0.16490696,0.0022047907,0.7232306,0.55540085,0.16364214,0.0041875667,0.57385856
148,0.84492666,0.6673727,0.17467323,0.002880741,0.73533815,0.55638444,0.1737047,0.005249043,0.5850994
149,0.8665413,0.68063605,0.18233794,0.0035673275,0.74548125,0.5575703,0.18163966,0.006271318,0.5953547
150,0.8841431,0.6924196,0.1875179,0.0042056623,0.7530759,0.5588273,0.18705918,0.0071894615,0.6043817
151,0.89717233,0.70247835,0.18994734,0.00474669,0.7576786,0.560035,0.18969396,0.0079497285,0.61196375
152,0.9052503,0.71060747,0.18948959,0.005153211,0.75900644,0.56108934,0.1894053,0.008511784,0.6179189
153,0.9081926,0.7166506,0.18614095,0.0054010097,0.7569467,0.5619076,0.18618909,0.008849981,0.62210894
154,0.906011,0.7205062,0.18002571,0.005479113,0.7515568,0.5624325,0.18017063,0.008953647,0.624444
155,0.8989028,0.72213006,0.17138347,0.0053892015,0.7430522,0.5626339,0.17159188,0.008826434,0.62488616
156,0.887231,0.72153586,0.16055088,0.0051442315,0.73178816,0.56251013,0.16079327,0.008484727,0.62344944
157,0.8714971,0.7187922,0.14793845,0.004766489,0.7182322,0.56208676,0.14818986,0.00795559,0.62019736
158,0.8523087,0.71401745,0.13400584,0.0042854,0.70293516,0.5614144,0.13424659,0.0072741313,0.61523867
159,0.83034456,0.70737314,0.11923638,0.0037350426,0.68649876,0.56056535,0.119452484,0.006480943,0.60872096
160,0.80632025,0.6990546,0.10411385,0.0031518566,0.6695454,0.5596291,0.104297005,0.005619324,0.600822
161,0.7809564,0.6892825,0.08910145,0.002572462,0.6526892,0.5587073,0.08924896,0.0047329515,0.59174246
162,0.7549504,0.67829275,0.07462578,0.0020318897,0.6365136,0.55790955,0.074740216,0.0038637884,0.58169645
163,0.7289547,0.66632813,0.061064426,0.001562148,0.6215517,0.55734843,0.061152827,0.0030504486,0.5709039
164,0.7035598,0.65363014,0.048738465,0.0011912222,0.6082748,0.5571358,0.048811927,0.0023270885,0.55958277
165,0.6792839,0.6404322,0.03790918,0.00094251963,0.5970843,0.5573796,0.037982017,0.0017226932,0.5479434
166,0.65656763,0.626955,0.028778048,0.0008345957,0.5883094,0.5581816,0.028866997,0.0012607914,0.53618413
167,0.6357735,0.61340266,0.021489594,0.0008812069,0.58220893,0.5596363,0.021613155,0.0009594284,0.524488
168,0.617189,0.5999613,0.01613612,0.0010915741,0.57897526,0.56183,0.016313791,0.00083147374,0.513021
169,0.60103154,0.5867975,0.012763343,0.0014707414,0.57874125,0.5648412,0.013015026,0.0008850325,0.50193155
170,0.58745635,0.57405984,0.011376489,0.0020200105,0.5815872,0.5687414,0.011721889,0.0011239131,0.4913515
171,0.5765626,0.5618793,0.011945962,0.0027373713,0.5875479,0.57359564,0.0124040805,0.0015481558,0.4813967
172,0.568402,0.5503717,0.014412417,0.00361788,0.5966187,0.5794632,0.015001081,0.0021544446,0.47216934
173,0.5629844,0.53963965,0.018690746,0.00465397,0.60876244,0.58639973,0.0194262,0.002936507,0.4637594
174,0.5602832,0.52977455,0.024672994,0.0058356402,0.6239111,0.5944562,0.025569517,0.003885366,0.45624673
175,0.5602392,0.5208584,0.032230172,0.007150592,0.6419697,0.6036805,0.033299692,0.004989513,0.44970262
176,0.56276274,0.5129654,0.04121312,0.008584244,0.66281694,0.6141171,0.04246489,0.006234966,0.44419095
177,0.56773555,0.50616324,0.051452618,0.010119703,0.68630403,0.62580585,0.05289285,0.0076052938,0.4397692
178,0.57500964,0.50051296,0.062759005,0.011737713,0.712254,0.6387819,0.06439056,0.009081547,0.43648845
179,0.58440816,0.49606976,0.07492184,0.013416594,0.7404594,0.65307325,0.076743975,0.010642153,0.43439305
180,0.5957232,0.49288115,0.08770988,0.015132209,0.77067995,0.6686991,0.08971789,0.012262997,0.4335198
181,0.6087162,0.4909864,0.100871764,0.01685806,0.8026419,0.68566775,0.1030568,0.013917385,0.43389645
182,0.62311774,0.49041444,0.1141378,0.018565472,0.836037,0.70397395,0.11648675,0.0155763,0.4355399
183,0.63862914,0.49118203,0.12722315,0.020223971,0.87052375,0.72359645,0.12971863,0.017208636,0.43845418
184,0.65492624,0.49329156,0.13983285,0.021801807,0.9057306,0.7444956,0.14245328,0.01878178,0.44262844
185,0.67166364,0.4967288,0.1516682,0.0232666,0.9412608,0.76661044,0.154388,0.020262368,0.44803488
186,0.68848246,0.50146115,0.16243497,0.02458637,0.9767009,0.78985894,0.16522498,0.021617018,0.45462728
187,0.7050192,0.50743604,0.17185268,0.025730435,1.0116295,0.814135,0.17468092,0.022813527,0.46233952
188,0.72091633,0.5145807,0.179665,0.026670627,1.045629,0.8393099,0.18249716,0.02382198,0.47108555
189,0.7358341,0.5228017,0.18565002,0.027382374,1.0782986,0.86523217,0.18845068,0.024615796,0.48075947
190,0.74946177,0.53198576,0.18963018,0.02784587,1.1092666,0.8917298,0.19236368,0.02517315,0.49123687
191,0.76152986,0.542002,0.19148083,0.028047025,1.1382024,0.9186123,0.19411232,0.025477765,0.50237674
192,0.7718189,0.55270416,0.19113655,0.02797819,1.1648284,0.9456752,0.19363327,0.025519911,0.51402456
193,0.7801679,0.56393373,0.18859549,0.027638653,1.188927,0.97270244,0.19092788,0.025296714,0.52601534
194,0.7864789,0.5755241,0.18391997,0.027034841,1.2103478,0.99947256,0.18606256,0.024812719,0.53817797
195,0.79071873,0.58730406,0.17723458,0.026180089,1.2290086,1.0257622,0.17916688,0.024079481,0.550339
196,0.7929178,0.5991026,0.16872099,0.025094207,1.2448947,1.0513513,0.1704282,0.023115288,0.56232727
197,0.79316545,0.6107523,0.15861054,0.02380263,1.2580557,1.0760274,0.16008396,0.021944243,0.5739771
198,0.791603,0.62209326,0.14717434,0.022335421,1.268597,1.09959,0.14841162,0.020595482,0.58513254
199,0.78841496,0.6329764,0.13471249,0.020726107,1.276672,1.1218529,0.13571744,0.01910171,0.5956502
200,0.7838188,0.6432661,0.12154232,0.019010365,1.2824715,1.1426483,0.12232492,0.017498206,0.60540134
201,0.7780536,0.6528416,0.10798717,0.017224787,1.2862121,1.1618278,0.10856293,0.015821364,0.61427397
202,0.77137053,0.6615993,0.09436563,0.015405669,1.2881266,1.179264,0.09475514,0.014107416,0.622174
203,0.7640228,0.66945267,0.08098221,0.013587963,1.2884535,1.1948515,0.08121038,0.012391542,0.6290252
204,0.7562565,0.6763326,0.06811958,0.01180434,1.287427,1.2085054,0.068214916,0.010706685,0.63476926
205,0.7483041,0.6821872,0.0560325,0.010084469,1.2852719,1.2201626,0.056026306,0.0090828985,0.6393657
206,0.74037904,0.6869809,0.04494361,0.008454507,1.2821952,1.2297792,0.044869166,0.00754684,0.6427903
207,0.7326711,0.6906935,0.035040803,0.00693678,1.2783843,1.2373304,0.034932632,0.006121296,0.6450341
208,0.7253448,0.6933191,0.02647613,0.00554957,1.2740016,1.2428074,0.026369236,0.004825006,0.64610255
209,0.7185372,0.69486415,0.019365922,0.004307146,1.2691852,1.2462174,0.019295149,0.0036726824,0.64601326
210,0.712359,0.6953474,0.013791784,0.0032197905,1.2640477,1.2475816,0.013791191,0.0026749733,0.6447955
211,0.70689356,0.6947973,0.009802286,0.0022940307,1.2586759,1.2469326,0.009904611,0.0018387118,0.6424881
212,0.7021998,0.69325185,0.007415118,0.0015328344,1.2531338,1.2443154,0.0076512704,0.0011670652,0.63913924
213,0.69831204,0.6907567,0.0066194343,0.0009358965,1.247461,1.239783,0.0070180832,0.000659835,0.63480437
214,0.69524264,0.68736446,0.007378271,0.0004999194,1.2416774,1.2333982,0.0079654455,0.00031373385,0.6295458
215,0.69298375,0.68313384,0.009630977,0.00021890388,1.2357838,1.2252314,0.010429742,0.0001226564,0.62343156
216,0.6915092,0.6781292,0.013295505,8.443904e-05,1.2297623,1.2153587,0.014325647,7.798127e-05,0.61653495
217,0.6907756,0.672419,0.01827064,8.597792e-05,1.2235819,1.2038647,0.019548386,0.000168844,0.6089337
218,0.6907252,0.666076,0.024438057,0.00021111494,1.2171971,1.1908388,0.025975868,0.0003824209,0.60070986
219,0.69128627,0.659176,0.03166441,0.0004458488,1.2105509,1.176376,0.03347073,0.000704198,0.59194803
220,0.692376,0.6517979,0.039803244,0.00077484944,1.2035776,1.1605769,0.04188235,0.0011182453,0.58273625
221,0.6939009,0.6440221,0.04869704,0.0011817166,1.196203,1.1435466,0.051048875,0.001607482,0.5731644
222,0.69575965,0.6359311,0.058179308,0.0016492563,1.188348,1.1253947,0.060799383,0.002153968,0.56332415
223,0.6978444,0.6276078,0.068076774,0.0021597617,1.1799304,1.1062351,0.070956066,0.0027392225,0.5533078
224,0.70004255,0.6191355,0.078211725,0.0026952992,1.1708664,1.0861852,0.08133674,0.0033444753,0.5432082
225,0.7022391,0.6105965,0.08840458,0.0032380312,1.1610733,1.065365,0.0917573,0.0039510406,0.5331172
226,0.7043186,0.6020715,0.098476544,0.003770521,1.150472,1.0438968,0.1020346,0.0045406693,0.5231254
227,0.706168,0.59363925,0.10825263,0.004276069,1.1389903,1.021905,0.111989446,0.0050958665,0.51332104
228,0.70767826,0.58537465,0.11756458,0.004739055,1.1265638,0.9995139,0.121449634,0.0056002466,0.5037886
229,0.7087477,0.5773485,0.12625395,0.0051452685,1.1131393,0.9768472,0.13025317,0.006038955,0.49460843
230,0.70928425,0.5696267,0.13417529,0.0054822303,1.0986778,0.9540276,0.13825129,0.0063989316,0.4858555
231,0.7092071,0.5622686,0.14119898,0.0057394905,1.0831556,0.9311745,0.1453118,0.006669307,0.4775981
232,0.7084504,0.55532736,0.14721411,0.005908902,1.0665671,0.9084038,0.15132159,0.006841616,0.4698977
233,0.70696366,0.5488479,0.1521309,0.005984869,1.0489252,0.88582563,0.15618932,0.006910152,0.46280712
234,0.70471454,0.54286724,0.15588282,0.0059644696,1.030264,0.8635443,0.15984763,0.00687207,0.4563707
235,0.7016891,0.53741354,0.15842797,0.0058476394,1.0106386,0.8416567,0.1622544,0.0067275506,0.45062298
236,0.6978935,0.5325062,0.15975012,0.00563717,0.99012524,0.82025135,0.16339403,0.0064798337,0.4455891
237,0.69335324,0.5281552,0.1598593,0.005338724,0.9688204,0.7994074,0.16327773,0.0061352476,0.44128388
238,0.68811345,0.5243617,0.15879102,0.004960703,0.94684076,0.7791948,0.16194293,0.0057031,0.43771216
239,0.6822376,0.52111787,0.15660562,0.0045141573,0.92432064,0.7596725,0.15945263,0.0051954705,0.43486917
240,0.6758067,0.51840746,0.15338673,0.0040125153,0.90141,0.7408895,0.15589346,0.0046270266,0.43274033
241,0.66891694,0.51620656,0.14923905,0.0034713375,0.8782723,0.7228837,0.1513739,0.0040147426,0.43130237
242,0.6616777,0.5144838,0.1442859,0.0029079958,0.85508186,0.70568293,0.14602137,0.0033775691,0.430524
243,0.6542099,0.5132021,0.13866647,0.0023413836,0.8320205,0.689305,0.1399795,0.0027360374,0.4303666
244,0.64664286,0.51231873,0.13253261,0.0017915095,0.8092747,0.6737579,0.13340478,0.002111954,0.4307852
245,0.6391116,0.5117868,0.12604561,0.0012791558,0.7870321,0.65904087,0.12646338,0.0015279291,0.43172997
246,0.6317554,0.5115565,0.119373366,0.00082555145,0.7654809,0.64514565,0.11932816,0.0010070654,0.43314683
247,0.62471443,0.51157546,0.11268696,0.00045200204,0.74480385,0.6320562,0.1121751,0.0005725517,0.43497872
248,0.61812806,0.51179045,0.10615801,0.00017961406,0.7251788,0.6197506,0.105180725,0.0002474019,0.43716693
249,0.61213315,0.512148,0.099956125,2.8982722e-05,0.7067759,0.60820246,0.09851936,5.4057702e-05,0.43965164
250,0.60686207,0.5125957,0.09424638,1.9956033e-05,0.6897554,0.59738046,0.09236072,1.4169063e-05,0.4423737
251,0.6024411,0.5130822,0.089187525,0.0001713854,0.6742679,0.5872516,0.086867936,0.0001483274,0.44527444
252,0.5989898,0.5135588,0.08493004,0.0005009284,0.66045094,0.5777795,0.08219563,0.00047583913,0.448297
253,0.5966189,0.51397943,0.08161464,0.001024842,0.64843124,0.5689282,0.078488514,0.0010145223,0.45138714
254,0.5954302,0.5143014,0.07937096,0.0017577881,0.63832086,0.56066054,0.07587989,0.0017804798,0.45449314
255,0.59551466,0.51448596,0.078316115,0.0027126353,0.6302191,0.5529407,0.074490406,0.0027879213,0.45756668
256,0.596952,0.51449823,0.07855355,0.0039002358,0.6242095,0.5457339,0.074426785,0.004048848,0.46056286
257,0.5998089,0.5143081,0.08017161,0.005329177,0.6203608,0.5390075,0.07578039,0.00557291,0.46344075
258,0.60413706,0.5138897,0.08324195,0.0070054578,0.6187241,0.53273135,0.07862578,0.007366948,0.46616298
259,0.60997236,0.51322246,0.08781774,0.008932183,0.61933166,0.5268781,0.08301878,0.009434746,0.4686963
260,0.6173311,0.5122903,0.093931675,0.0111091165,0.6221953,0.52142435,0.088994436,0.01177653,0.4710114
261,0.6262083,0.51108265,0.101593345,0.013532273,0.62730294,0.51634985,0.09656458,0.014388492,0.47308293
262,0.6365742,0.5095942,0.110786654,0.016193338,0.634616,0.51163876,0.10571502,0.01726223,0.47488958
263,0.6483711,0.507825,0.121466875,0.01907922,0.64406615,0.5072794,0.11640259,0.02038422,0.47641417
264,0.6615094,0.5057807,0.13355733,0.022171382,0.6555512,0.50326425,0.12855181,0.02373516,0.47764352
265,0.675865,0.5034728,0.14694673,0.025445472,0.66893166,0.49959,0.14205217,0.027289454,0.47856835
266,0.69127506,0.500918,0.16148628,0.028870795,0.684028,0.49625823,0.15675507,0.031014713,0.47918332
267,0.7075364,0.49813852,0.1769879,0.032409985,0.70061773,0.49327433,0.17247194,0.03487145,0.47948754
268,0.72440493,0.4951624,0.19322346,0.036019094,0.71843415,0.4906477,0.18897347,0.03881297,0.47948357
269,0.74159503,0.49202213,0.2099253,0.039647564,0.7371672,0.48839182,0.2059899,0.04278548,0.479178
270,0.75878274,0.4887548,0.22678894,0.043238994,0.7564652,0.48652261,0.22321385,0.046728753,0.47858113
271,0.7756115,0.48540124,0.24347828,0.046732016,0.77594167,0.4850595,0.24030514,0.05057705,0.4777066
272,0.79169935,0.48200503,0.25963268,0.050061632,0.7951824,0.4840237,0.25689805,0.054260664,0.47657117
273,0.8066495,0.47861153,0.27487695,0.053161003,0.8137565,0.48343763,0.27261135,0.057707574,0.47519416
274,0.8200644,0.475267,0.2888336,0.055963855,0.8312308,0.4833242,0.2870606,0.060846027,0.47359768
275,0.8315605,0.4720171,0.30113673,0.05840665,0.84718555,0.48370647,0.2998721,0.063607,0.47180527
276,0.8315605,0.4720171,0.30113673,0.05840665,0.84718555,0.48370647,0.2998721,0.063607,0.47180527
277,0.8208442,0.46847638,0.29515386,0.057213895,0.84482545,0.48850498,0.29399016,0.062330313,0.46747127
278,0.8079553,0.4653384,0.28700724,0.055609655,0.8404996,0.4939609,0.28592545,0.06061319,0.46326995
279,0.7931553,0.46262175,0.27690026,0.053633306,0.8344469,0.5000695,0.2758801,0.0584973,0.45923927
280,0.7767462,0.46033782,0.265077,0.051331386,0.82695013,0.50682044,0.26409775,0.056031942,0.45541242
281,0.75905776,0.45849165,0.25181085,0.04875528,0.8183225,0.5141988,0.25085223,0.0532715,0.45181817
282,0.74043506,0.45708275,0.23739296,0.045959353,0.8088941,0.52218485,0.23643562,0.05027361,0.44848084
283,0.7212254,0.4561059,0.2221208,0.042998675,0.7989994,0.5307558,0.2211469,0.047096714,0.44542062
284,0.7017668,0.4555518,0.20628765,0.039927326,0.78896576,0.5398862,0.20528133,0.043798283,0.44265363
285,0.68237877,0.4554085,0.19017357,0.03679668,0.7791026,0.5495483,0.1891214,0.040432867,0.44019237
286,0.6633542,0.45566154,0.17403843,0.03365425,0.76969415,0.55971366,0.17292936,0.03705113,0.43804628
287,0.6449545,0.4562953,0.15811642,0.03054279,0.7609938,0.5703529,0.15694226,0.03369863,0.43622172
288,0.62740606,0.45729333,0.14261313,0.027499642,0.7532203,0.58143675,0.14136827,0.030415287,0.43472254
289,0.6108992,0.45863873,0.12770386,0.024556644,0.74655694,0.5929365,0.12638529,0.027235126,0.43355054
290,0.5955885,0.46031484,0.11353362,0.021740038,0.74115163,0.6048244,0.11214076,0.024186436,0.43270546
291,0.58159435,0.46230522,0.100218356,0.019070754,0.7371176,0.6170729,0.09875289,0.021291794,0.43218544
292,0.5690061,0.4645942,0.08784702,0.016564881,0.73453724,0.629656,0.08631266,0.018568574,0.43198735
293,0.55788463,0.4671666,0.076484025,0.014234032,0.7334646,0.64254874,0.074886315,0.016029509,0.4321068
294,0.548266,0.4700079,0.06617219,0.012085918,0.73392826,0.65572697,0.06451821,0.013683055,0.43253848
295,0.5401648,0.4731044,0.056935538,0.010124897,0.73593473,0.66916674,0.055233706,0.011534265,0.43327594
296,0.5335772,0.47644252,0.048782207,0.008352486,0.7394717,0.68284464,0.047041986,0.00958502,0.43431205
297,0.52848387,0.48000917,0.041706868,0.0067678336,0.7445102,0.6967368,0.03993865,0.007834722,0.43563882
298,0.52485263,0.4837914,0.03569313,0.005368122,0.751008,0.7108193,0.033907946,0.0062806956,0.4372471
299,0.5226406,0.4877762,0.030715404,0.004149004,0.75891006,0.7250668,0.028924746,0.0049185185,0.43912688
300,0.521795,0.49194962,0.026740527,0.0031048,0.76815104,0.7394524,0.024956197,0.0037424422,0.441267
301,0.52225566,0.49629778,0.02372911,0.0022288258,0.77865607,0.75394744,0.021963043,0.0027455643,0.44365498
302,0.5239555,0.50080544,0.021636534,0.0015135673,0.7903416,0.7685209,0.019900639,0.0019201268,0.4462768
303,0.52682066,0.5054561,0.020413738,0.0009508346,0.80311567,0.78313833,0.01871976,0.001257613,0.44911698
304,0.5307717,0.510232,0.020007841,0.0005318655,0.81687886,0.7977628,0.0183672,0.0007488924,0.45215797
305,0.53572357,0.5151136,0.020362556,0.0002474453,0.8315243,0.81235373,0.01878623,0.00038434257,0.45538056
306,0.5415863,0.52007973,0.021418553,8.7952976e-05,0.84693754,0.8268667,0.019916954,0.00015390322,0.45876303
307,0.5482642,0.525107,0.02311373,4.3424527e-05,0.86299694,0.8412533,0.021696536,4.7139758e-05,0.46228194
308,0.5556574,0.5301703,0.025383456,0.00010360363,0.87957424,0.8554614,0.02405955,5.3295433e-05,0.46591115
309,0.5636609,0.53524214,0.028160835,0.00025798485,0.89653486,0.86943537,0.026938125,0.00016134526,0.46962237
310,0.5721661,0.5402932,0.031376995,0.00049586344,0.91373825,0.8831159,0.030262375,0.00036004095,0.47338516
311,0.5810603,0.5452925,0.034961425,0.00080638257,0.9310393,0.8964406,0.033960614,0.00063798705,0.47716716
312,0.59022784,0.55020684,0.038842354,0.0011786035,0.9482878,0.9093443,0.03795983,0.0009836698,0.48093385
313,0.5995513,0.5550025,0.042947244,0.0016015652,0.9653314,0.92175967,0.042186163,0.0013855693,0.4846494
314,0.6089119,0.55964416,0.04720334,0.0020643622,0.982016,0.93361837,0.04656548,0.0018321935,0.48827684
315,0.6181905,0.5640961,0.05153825,0.0025562302,0.99818754,0.94485134,0.051023968,0.0023122248,0.49177834
316,0.6272699,0.5683226,0.05588068,0.0030666387,1.0136933,0.9553899,0.05548886,0.0028145567,0.49511597
317,0.63603497,0.57228845,0.060161095,0.0035853821,1.0283842,0.96516657,0.059889194,0.0033284563,0.49825218
318,0.64437467,0.5759594,0.06431259,0.004102693,1.042117,0.9741167,0.0641566,0.003843616,0.50115037
319,0.6521841,0.57930326,0.06827151,0.0046093278,1.0547549,0.98217845,0.068226054,0.004350277,0.50377566
320,0.65936494,0.5822899,0.071978375,0.0050966563,1.0661712,0.98929507,0.07203672,0.0048393765,0.5060954
321,0.66582745,0.58489215,0.07537853,0.005556786,1.0762502,0.9954149,0.075532734,0.005302501,0.5080801
322,0.67149216,0.58708674,0.07842283,0.005982596,1.0848901,1.0004941,0.07866381,0.005732192,0.5097037
323,0.67629033,0.5888542,0.08106827,0.006367862,1.0920022,1.0044943,0.08138602,0.006121836,0.5109443
324,0.68016535,0.59017956,0.08327853,0.0067072394,1.0975145,1.0073866,0.083662145,0.0064657643,0.51178473
325,0.6830738,0.5910531,0.08502431,0.0069963895,1.1013722,1.0091505,0.08546227,0.0067593986,0.5122127
326,0.6849854,0.59146976,0.08628366,0.007231958,1.1035372,1.0097741,0.08676396,0.006999125,0.5122212
327,0.68588406,0.59143037,0.087042086,0.0074115805,1.1039903,1.0092555,0.08755242,0.0071823825,0.51180893
328,0.6857672,0.5909408,0.08729256,0.0075338506,1.1027312,1.007603,0.08782058,0.0073076994,0.51098025
329,0.68464607,0.59001225,0.08703546,0.00759837,1.0997763,1.0048329,0.08756891,0.0073745246,0.50974476
330,0.68254536,0.5886615,0.086278245,0.007605616,1.0951599,1.0009714,0.08680515,0.007383319,0.5081176
331,0.6795014,0.5869094,0.08503504,0.00755696,1.0889329,0.9960535,0.08554395,0.007335452,0.5061188
332,0.6755625,0.58478177,0.08332624,0.0074545103,1.0811611,0.99012166,0.083806396,0.007233073,0.50377315
333,0.6707873,0.5823083,0.08117791,0.0073011005,1.071925,0.98322666,0.08161929,0.0070790774,0.5011095
334,0.6652431,0.5795218,0.07862111,0.007100201,1.0613168,0.975425,0.07901474,0.006877039,0.4981604
335,0.6590052,0.57645833,0.07569112,0.006855798,1.0494395,0.9667794,0.076029085,0.0066310326,0.4949613
336,0.6521549,0.5731557,0.072426915,0.0065722903,1.0364046,0.9573565,0.0727025,0.0063456767,0.4915501
337,0.6447779,0.5696532,0.06887024,0.006254421,1.02233,0.9472263,0.069078006,0.0060258084,0.487966
338,0.63696325,0.5659911,0.065064944,0.005907169,1.0073398,0.9364624,0.06520076,0.005676619,0.48424956
339,0.628802,0.56220996,0.061056305,0.0055357036,0.9915599,0.92513895,0.061117463,0.0053034793,0.4804414
340,0.6203853,0.55834967,0.056890346,0.005145243,0.9751182,0.913331,0.056875493,0.004911753,0.47658208
341,0.61180353,0.55444926,0.052613247,0.004741019,0.9581427,0.90111333,0.05252247,0.004506878,0.47271097
342,0.6031453,0.5505463,0.0482708,0.0043281866,0.94075865,0.88855886,0.048105523,0.0040942365,0.46886617
343,0.5944961,0.5466763,0.043907918,0.003911834,0.9230891,0.87573904,0.04367096,0.0036790862,0.46508396
344,0.5859378,0.54287267,0.03956829,0.0034968385,0.9052529,0.8627226,0.039263774,0.003266495,0.4613983
345,0.5775482,0.5391662,0.035294034,0.003087913,0.8873636,0.84957486,0.034927346,0.0028613645,0.45784077
346,0.56939995,0.5355849,0.031125486,0.0026895537,0.86953,0.83635837,0.030703234,0.0024683827,0.45443988
347,0.5615607,0.5321537,0.02710097,0.0023060122,0.85185343,0.82313055,0.026630918,0.0020919335,0.45122156
348,0.5540928,0.5288948,0.023256753,0.0019412871,0.83442974,0.80994576,0.022747751,0.0017362239,0.44820824
349,0.5470526,0.5258266,0.019626943,0.0015991428,0.817347,0.796853,0.019088848,0.0014051382,0.4454195
350,0.5404916,0.522965,0.01624349,0.0012830738,0.80068743,0.783898,0.015687127,0.0011023342,0.4428718
351,0.5344553,0.52032274,0.013136211,0.0009963419,0.7845258,0.7711214,0.012573271,0.00083121215,0.4405783
352,0.52898437,0.5179095,0.010332865,0.00074196217,0.76893026,0.75855947,0.009775866,0.0005949096,0.43854943
353,0.52411413,0.51573217,0.007859204,0.0005227326,0.7539627,0.7462449,0.007321421,0.00039635348,0.43679237
354,0.519875,0.5137947,0.0057390523,0.00034123106,0.7396786,0.73420596,0.0052344482,0.00023822438,0.43531182
355,0.5162929,0.51209867,0.003994419,0.00019983541,0.72612774,0.7224671,0.0035375906,0.00012300759,0.43410966
356,0.5133894,0.5106431,0.0026455417,0.00010072446,0.71335405,0.7110494,0.002251662,5.2972482e-05,0.43318534
357,0.5111819,0.50942504,0.0017109672,4.588787e-05,0.7013965,0.6999706,0.001395721,3.0204254e-05,0.4325359
358,0.5096837,0.508439,0.0012075691,3.7143098e-05,0.69028914,0.68924546,0.0009871022,5.6586952e-05,0.4321563
359,0.50890446,0.5076778,0.0011505624,7.6121636e-05,0.68006086,0.67888564,0.001041417,0.00013382013,0.4320393
360,0.50885016,0.5071324,0.0015534689,0.00016427218,0.67073643,0.6689005,0.0015725231,0.0002634032,0.43217567
361,0.509523,0.50679207,0.002428036,0.0003028561,0.66233605,0.659297,0.00259244,0.00044663393,0.43255463
362,0.51092184,0.5066448,0.0037841208,0.0004929274,0.65487564,0.6500798,0.004111221,0.00068459066,0.4331635
363,0.51304173,0.5066769,0.0056295083,0.0007353141,0.6483665,0.6412516,0.0061367676,0.0009781176,0.43398812
364,0.5158741,0.5068738,0.007969704,0.0010306129,0.64281666,0.6328142,0.008674602,0.0013277858,0.43501306
365,0.5194062,0.50721943,0.010807633,0.0013791342,0.6382286,0.6247671,0.011727602,0.001733856,0.4362213
366,0.5236213,0.5076971,0.01414333,0.0017808557,0.63460034,0.6171085,0.015295586,0.0021962672,0.4375947
367,0.52849823,0.50828934,0.017973503,0.002235422,0.6319259,0.60983634,0.019374961,0.0027145883,0.4391142
368,0.53401124,0.508978,0.022291178,0.002742062,0.6301925,0.6029464,0.023958264,0.003287868,0.44075954
369,0.54012895,0.5097442,0.02708517,0.0032995618,0.62938297,0.5964345,0.029033717,0.0039147753,0.44250974
370,0.5468149,0.51056916,0.032339588,0.0039061734,0.6294733,0.59029543,0.03458459,0.004593337,0.44434303
371,0.5540264,0.5114335,0.03803334,0.004559574,0.6304335,0.5845237,0.04058877,0.005320998,0.44623712
372,0.5617146,0.5123182,0.04413959,0.005256856,0.63222575,0.579113,0.0470182,0.0060945507,0.44816935
373,0.569824,0.5132043,0.050625313,0.0059943744,0.6348056,0.5740572,0.05383836,0.0069100256,0.45011687
374,0.578292,0.5140734,0.057450842,0.006767808,0.63812035,0.56934977,0.061007842,0.00776271,0.4520567
375,0.587049,0.5149075,0.06456945,0.0075720344,0.6421095,0.5649846,0.06847792,0.008646981,0.45396617
376,0.5960181,0.5156898,0.07192715,0.008401152,0.6467041,0.5609552,0.076192334,0.009556502,0.45582283
377,0.60511553,0.51640445,0.07946266,0.009248447,0.6518268,0.5572556,0.0840872,0.010483952,0.45760512
378,0.6142505,0.51703656,0.08710746,0.010106427,0.6573928,0.55388033,0.09209121,0.011421245,0.45929205
379,0.62332594,0.5175731,0.09478599,0.0109668095,0.66330904,0.5508239,0.10012565,0.012359451,0.4608641
380,0.6322394,0.51800245,0.10241632,0.01182062,0.66947675,0.54808253,0.1081053,0.013288933,0.46230263
381,0.6408844,0.518315,0.10991104,0.012658339,0.67579055,0.54565203,0.11593917,0.014199356,0.46359107
382,0.649151,0.51850295,0.11717823,0.013469892,0.682141,0.5435294,0.12353165,0.015079967,0.46471435
383,0.6569286,0.5185606,0.1241231,0.014244905,0.6884166,0.5417128,0.13078415,0.015919598,0.46565953
384,0.66410655,0.5184842,0.1306495,0.014972871,0.69450486,0.5402012,0.13759665,0.016706992,0.46641564
385,0.6705776,0.5182723,0.13666195,0.015643366,0.70029503,0.53899413,0.14386986,0.017431,0.46697402
386,0.6762397,0.5179257,0.1420678,0.016246239,0.7056807,0.53809243,0.14950758,0.01808072,0.46732876
387,0.6809988,0.5174472,0.14677967,0.016771965,0.7105628,0.537498,0.15441884,0.018646006,0.46747613
388,0.6847708,0.5168415,0.15071754,0.01721178,0.71485156,0.5372135,0.1585206,0.019117486,0.46741515
389,0.68748426,0.51611507,0.1538112,0.017558008,0.7184688,0.53724194,0.16173987,0.019486956,0.4671471
390,0.6890836,0.5152769,0.1560024,0.017804267,0.7213515,0.5375876,0.16401617,0.019747712,0.4666762
391,0.68952906,0.51433665,0.15724674,0.017945657,0.72345346,0.5382555,0.16530348,0.01989447,0.46600857
392,0.6888001,0.51330596,0.15751518,0.01797899,0.7247465,0.53925085,0.16557176,0.019923933,0.46515316
393,0.68689555,0.51219743,0.15679525,0.017902847,0.72522175,0.540579,0.16480806,0.019834647,0.46412078
394,0.68383396,0.5110249,0.15509142,0.017717678,0.72489065,0.54224634,0.16301723,0.019627087,0.46292442
395,0.67965424,0.50980294,0.1524255,0.017425805,0.72378457,0.5442587,0.16022208,0.019303786,0.46157882
396,0.67441374,0.50854665,0.14883578,0.017031321,0.72195363,0.5466217,0.15646262,0.01886931,0.46010062
397,0.6681881,0.5072717,0.14437632,0.016540062,0.719466,0.549341,0.15179506,0.018329853,0.4585075
398,0.6610687,0.5059941,0.13911521,0.015959362,0.71640605,0.55242217,0.14629042,0.017693456,0.45681855
399,0.65316063,0.5047299,0.13313279,0.015297955,0.7128711,0.5558694,0.14003235,0.016969327,0.45505372
400,0.6445802,0.5034951,0.12651943,0.014565619,0.7089699,0.5596869,0.13311489,0.016168142,0.45323363
401,0.6354513,0.5023053,0.119373016,0.013772972,0.704819,0.5638779,0.12563987,0.015301311,0.45137948
402,0.6259041,0.5011761,0.11179673,0.0129312305,0.70054024,0.5684448,0.117714636,0.014380837,0.44951224
403,0.6160706,0.5001224,0.103896335,0.012051873,0.69625705,0.5733888,0.10944914,0.013419096,0.44765335
404,0.60608315,0.4991587,0.09577802,0.011146454,0.6920929,0.5787105,0.100953825,0.012428584,0.4458234
405,0.59607124,0.49829882,0.08754611,0.010226314,0.6881676,0.584409,0.0923371,0.011421445,0.44404292
406,0.5861596,0.49755567,0.079301484,0.009302432,0.6845959,0.59048253,0.0837038,0.010409517,0.44233146
407,0.5764665,0.49694163,0.07113967,0.008385191,0.6814852,0.596928,0.07515317,0.009404017,0.4407077
408,0.5671023,0.49646783,0.06315009,0.007484366,0.6789347,0.60374117,0.066778116,0.008415406,0.4391894
409,0.5581684,0.4961447,0.05541485,0.0066088317,0.67703456,0.6109174,0.058663867,0.007453302,0.4377929
410,0.54975677,0.49598178,0.0480083,0.0057666833,0.6758635,0.6184495,0.05088759,0.0065264096,0.43653354
411,0.54194915,0.49598724,0.040996775,0.004965103,0.6754913,0.62633055,0.043518152,0.005642573,0.43542504
412,0.5348172,0.4961683,0.034438524,0.004210383,0.67597616,0.63455164,0.036615994,0.0048085423,0.43447974
413,0.52842313,0.49653125,0.028383888,0.003507965,0.67736626,0.64310277,0.030233331,0.0040301764,0.43370837
414,0.52281886,0.49708086,0.022875598,0.0028624113,0.6797002,0.65197325,0.024414454,0.003312457,0.43312037
415,0.5180479,0.49782118,0.017949251,0.0022775093,0.68300676,0.661151,0.019196292,0.0026594817,0.4327235
416,0.51414484,0.49875474,0.013633759,0.0017562872,0.68730545,0.6706221,0.014608796,0.0020745643,0.43252385
417,0.51113594,0.499883,0.009951842,0.0013010869,0.6926082,0.6803725,0.010675519,0.0015602395,0.432526
418,0.5090402,0.501206,0.006920582,0.00091361516,0.69891787,0.6903853,0.00741416,0.0011183925,0.43273285
419,0.5078694,0.50272256,0.00455188,0.0005949893,0.70623094,0.7006436,0.0048370706,0.0007502685,0.43314597
420,0.507629,0.50443035,0.0028528685,0.00034579207,0.71453637,0.7111282,0.0029516667,0.0004565275,0.4337651
421,0.5083178,0.5063254,0.0018262755,0.00016609699,0.7238159,0.7218178,0.0017608292,0.00023729108,0.43458843
422,0.5099285,0.50840235,0.0014707068,5.55164e-05,0.7340454,0.73269004,0.0012631807,9.217764e-05,0.43561256
423,0.51244855,0.51065445,0.0017808478,1.3205849e-05,0.74519336,0.7437197,0.0014533174,2.0327208e-05,0.43683234
424,0.5158587,0.5130732,0.0027475727,3.7892867e-05,0.7572225,0.7548802,0.0023219245,2.0413636e-05,0.43824112
425,0.5201348,0.51564896,0.0043579927,0.00012787164,0.770089,0.7661425,0.0038558315,9.065221e-05,0.43983048
426,0.52524626,0.5183698,0.006595428,0.0002810063,0.7837414,0.7774746,0.0060379817,0.00022879984,0.4415902
427,0.5311566,0.5212226,0.009439304,0.0004947279,0.79812235,0.78884286,0.008847337,0.00043216112,0.44350845
428,0.53782344,0.52419233,0.012865041,0.00076601707,0.8131674,0.8002111,0.01225877,0.00069753925,0.4455718
429,0.5451974,0.5272622,0.01684386,0.0010913804,0.8288036,0.8115395,0.01624286,0.0010212703,0.44776478
430,0.55322343,0.5304139,0.021342607,0.0014668585,0.8449521,0.8227872,0.020765716,0.0013991629,0.45007056
431,0.56183904,0.53362745,0.026323609,0.0018880008,0.8615252,0.8339098,0.02578885,0.0018265415,0.4524707
432,0.5709752,0.53688085,0.03174449,0.0023498596,0.8784282,0.8448611,0.03126893,0.0022981714,0.4549448
433,0.5805563,0.54015124,0.037558097,0.0028469756,0.89555854,0.8555924,0.037157767,0.0028083068,0.4574715
434,0.5904998,0.543414,0.043712452,0.0033734115,0.91280615,0.8660532,0.04340228,0.003350667,0.46002784
435,0.600717,0.5466434,0.05015087,0.003922766,0.93005496,0.8761919,0.049944494,0.0039185393,0.46258992
436,0.61111313,0.5498129,0.056812048,0.004488187,0.94718146,0.88595504,0.056721717,0.004504654,0.46513283
437,0.62158805,0.5528952,0.06363049,0.0050624222,0.964057,0.89528865,0.06366702,0.005101367,0.46763098
438,0.6320374,0.5558626,0.070536844,0.0056379344,0.9805486,0.9041384,0.07070946,0.0057007503,0.47005853
439,0.6423529,0.5586873,0.07745864,0.0062069064,0.9965208,0.9124514,0.0777749,0.0062945443,0.4723895
440,0.6524242,0.5613419,0.08432096,0.0067614005,1.0118349,0.92017376,0.084786676,0.006874383,0.47459802
441,0.6621405,0.5637997,0.09104735,0.0072934553,1.0263529,0.9272546,0.091666535,0.007431798,0.476659
442,0.6713911,0.5660349,0.097560994,0.007795192,1.0399398,0.93364537,0.09833581,0.007958556,0.4785486
443,0.68006843,0.56802356,0.10378586,0.008259026,1.0524627,0.9392995,0.10471659,0.008446565,0.48024377
444,0.68806857,0.569743,0.109647885,0.008677731,1.0637958,0.9441747,0.110732965,0.008888177,0.48172352
445,0.6952948,0.57117367,0.1150765,0.009044623,1.0738215,0.94823265,0.11631254,0.009276388,0.4829692
446,0.70165724,0.57229775,0.120005734,0.009353763,1.0824331,0.9514407,0.12138757,0.009604806,0.48396423
447,0.7070769,0.57310116,0.12437578,0.009599987,1.0895351,0.95377046,0.12589657,0.00986799,0.4846949
448,0.7114859,0.57357264,0.12813415,0.009779155,1.0950471,0.9552001,0.12978551,0.010061454,0.48515046
449,0.7148292,0.5737044,0.1312366,0.009888177,1.0989045,0.95571375,0.1330088,0.01018195,0.4853235
450,0.71706605,0.57349265,0.13364835,0.009925069,1.1010607,0.955303,0.13553041,0.010227277,0.48520997
451,0.7181713,0.57293737,0.13534479,0.009889155,1.1014864,0.95396525,0.13732466,0.010196581,0.4848095
452,0.7181347,0.57204205,0.13631168,0.009780938,1.1001723,0.95170546,0.13837653,0.010090347,0.4841251
453,0.71696234,0.5708145,0.13654563,0.00960217,1.0971279,0.9485355,0.13868205,0.009910373,0.4831636
454,0.7146758,0.56926596,0.13605402,0.009355754,1.0923818,0.94447416,0.13824815,0.00965958,0.48193508
455,0.7113119,0.5674115,0.13485454,0.009045811,1.0859816,0.93954706,0.1370924,0.0093422,0.4804532
456,0.7069215,0.56526935,0.13297477,0.008677405,1.0779917,0.9337859,0.13524234,0.008963484,0.47873473
457,0.7015689,0.5628612,0.1304512,0.008256506,1.0684927,0.92722815,0.13273484,0.008529612,0.4767994
458,0.6953293,0.560211,0.12732847,0.007789865,1.0575788,0.91991633,0.12961479,0.00804765,0.47466922
459,0.68828845,0.5573455,0.12365804,0.0072848652,1.0453587,0.9118991,0.12593427,0.0075252834,0.47236896
460,0.6805396,0.5542933,0.11949707,0.006749293,1.0319494,0.9032276,0.12175116,0.006970628,0.46992493
461,0.6721827,0.55108446,0.11490699,0.006191228,1.0174781,0.89395833,0.11712765,0.0063921353,0.46736503
462,0.6633215,0.54775023,0.10995238,0.0056188824,1.0020763,0.88414866,0.112129174,0.0057984465,0.464718
463,0.65406215,0.544322,0.10469966,0.005040452,0.9858801,0.8738589,0.10682303,0.0051981425,0.4620132
464,0.6445116,0.5408319,0.09921567,0.004463958,0.9690268,0.8631501,0.101277076,0.004599633,0.45928028
465,0.6347755,0.53731143,0.09356697,0.0038971452,0.9516546,0.8520848,0.0955587,0.0040110894,0.45654845
466,0.62495685,0.53379095,0.087818526,0.0033473875,0.9338987,0.8407245,0.08973388,0.0034402707,0.45384613
467,0.61515516,0.5303004,0.082033165,0.002821597,0.9158909,0.8291302,0.08386622,0.0028944886,0.45120087
468,0.60546434,0.52686745,0.076270774,0.0023261558,0.89775836,0.8173614,0.07801648,0.0023804803,0.44863868
469,0.5959731,0.52351844,0.07058776,0.001866899,0.87962204,0.80547583,0.07224181,0.0019044456,0.44618386
470,0.58676326,0.5202775,0.065036714,0.0014490453,0.86159575,0.7935283,0.066595495,0.0014719096,0.44385868
471,0.5779099,0.51716644,0.059666213,0.0010772502,0.8437863,0.7815718,0.061126675,0.0010878484,0.4416834
472,0.5694805,0.5142044,0.054520573,0.00075555354,0.8262929,0.7696561,0.0558802,0.0007565873,0.43967584
473,0.5615356,0.5114082,0.049639925,0.0004874286,0.8092059,0.7578274,0.050896637,0.00048184182,0.4378512
474,0.554128,0.5087919,0.045060247,0.00027577963,0.7926075,0.74612844,0.046212334,0.00026675954,0.4362222
475,0.5473033,0.5063668,0.040813483,0.00012300692,0.7765718,0.73459846,0.041859467,0.000113931615,0.43479905
476,0.5411001,0.5041414,0.036927722,3.100175e-05,0.76116616,0.7232744,0.03786631,2.5442385e-05,0.43358922
477,0.53555036,0.5021218,0.033427373,1.2058407e-06,0.7464487,0.7121884,0.034257412,2.88546e-06,0.43259752
478,0.5306789,0.5003109,0.030333424,3.463294e-05,0.7324703,0.7013691,0.031053785,4.7414047e-05,0.43182623
479,0.52650523,0.49870968,0.027663657,0.00013190585,0.71927565,0.6908427,0.028273197,0.00015976495,0.4312751
480,0.5230422,0.49731606,0.02543286,0.00029328017,0.70690244,0.6806318,0.025930356,0.00034028786,0.43094122
481,0.5202976,0.49612594,0.02365298,0.0005186728,0.695382,0.670756,0.024037085,0.0005889634,0.4308195
482,0.51827383,0.49513274,0.022333374,0.0008076812,0.6847404,0.6612324,0.02260253,0.0009054673,0.4309025
483,0.516968,0.49432755,0.021480847,0.0011595883,0.6749973,0.652075,0.02163328,0.0012890785,0.43118045
484,0.51637286,0.4936997,0.021099804,0.0015733985,0.66616774,0.6432954,0.021133497,0.0017388443,0.4316416
485,0.5164767,0.4932366,0.021192318,0.0020477837,0.6582617,0.6349034,0.021104928,0.002253403,0.4322722
486,0.51726294,0.49292365,0.021758117,0.0025811729,0.6512842,0.6269061,0.021546986,0.0028311838,0.43305656
487,0.5187112,0.49274498,0.02279458,0.0031716335,0.64523584,0.61930895,0.022456711,0.0034701682,0.43397743
488,0.52079666,0.492683,0.024296684,0.0038169604,0.6401125,0.61211574,0.023828706,0.0041680937,0.43501598
489,0.5234906,0.49271908,0.026256917,0.0045146197,0.63590604,0.6053286,0.02565509,0.0049223057,0.43615195
490,0.5267605,0.49283367,0.02866515,0.005261702,0.6326038,0.59894866,0.02792536,0.0057297945,0.43736398
491,0.5305698,0.4930063,0.031508528,0.0060549765,0.6301888,0.5929754,0.030626297,0.0065871454,0.43862993
492,0.53487813,0.49321598,0.034771297,0.0068908352,0.62864,0.58740765,0.03374176,0.007490546,0.4399268
493,0.5396414,0.4934414,0.03843467,0.007765297,0.62793237,0.5822439,0.037252635,0.00843579,0.44123104
494,0.5448122,0.49366158,0.042476684,0.008673903,0.62803644,0.5774816,0.041136645,0.009418198,0.44251943
495,0.5503399,0.49385595,0.046872035,0.009611904,0.62891835,0.5731174,0.045368183,0.010432752,0.44376862
496,0.55617046,0.4940044,0.051592007,0.010574058,0.63054043,0.56914836,0.0499183,0.0114738,0.4449562
497,0.5622473,0.49408808,0.056604415,0.011554763,0.6328622,0.5655721,0.054754645,0.012535432,0.44606033
498,0.56851125,0.4940897,0.06187352,0.012548019,0.63583755,0.5623851,0.059841342,0.013611158,0.44706085
499,0.5749009,0.49399337,0.06736012,0.013547443,0.63941914,0.5595857,0.06513915,0.014694291,0.44793895
500,0.5813542,0.49378625,0.073021635,0.014546336,0.6435551,0.557172,0.07060552,0.01577759,0.44867837
501,0.5813542,0.49378625,0.073021635,0.014546336,0.6435551,0.557172,0.07060552,0.01577759,0.44867837
502,0.5784227,0.4903604,0.07339726,0.01466504,0.64936686,0.5624871,0.07098223,0.015897531,0.4459511
503,0.5754149,0.48707515,0.07359146,0.014748291,0.6555889,0.56842804,0.07118111,0.015979758,0.44333258
504,0.57238525,0.4839898,0.073600434,0.014795014,0.66222215,0.5750006,0.07119845,0.01602309,0.44087958
505,0.56938565,0.48115963,0.07342164,0.014804334,0.66926366,0.5822051,0.07103182,0.016026735,0.4386438
506,0.56646305,0.47863364,0.07305386,0.014775546,0.67670405,0.59003407,0.07068003,0.015989978,0.43667203
507,0.56366,0.47645465,0.07249716,0.01470825,0.68452895,0.5984732,0.07014327,0.015912453,0.4350041
508,0.5610127,0.47465748,0.07175304,0.0146021955,0.6927169,0.6074999,0.06942308,0.015793895,0.43367305
509,0.5585513,0.47326952,0.07082439,0.014457379,0.7012401,0.6170834,0.06852235,0.01563439,0.43270388
510,0.55629885,0.4723093,0.06971552,0.0142740775,0.7100635,0.6271839,0.06744541,0.0154342335,0.4321134
511,0.5542718,0.47178692,0.06843215,0.01405272,0.7191455,0.6377536,0.06619797,0.015193901,0.43190998
512,0.5524792,0.4717037,0.06698147,0.013794028,0.72843754,0.6487361,0.06478715,0.014914271,0.43209353
513,0.5509235,0.47205248,0.06537209,0.013498986,0.7378848,0.6600671,0.06322148,0.014596282,0.4326555
514,0.5496006,0.47281784,0.06361405,0.013168712,0.74742615,0.67167395,0.061510902,0.014241258,0.4335791
515,0.54849976,0.4739762,0.061718855,0.012804669,0.75699455,0.6834771,0.059666794,0.013850657,0.4348398
516,0.54760456,0.4754967,0.059699364,0.012408488,0.76651907,0.695391,0.057701804,0.013426273,0.43640572
517,0.54689384,0.47734195,0.057569828,0.011982081,0.7759227,0.70732266,0.055629972,0.012970102,0.4382385
518,0.5463418,0.47946844,0.055345826,0.011527518,0.78512806,0.71917707,0.053466644,0.012484371,0.440294
519,0.5459197,0.48182827,0.053044233,0.011047203,0.79405403,0.73085415,0.051228378,0.011971464,0.44252327
520,0.5455958,0.48436904,0.05068309,0.010543682,0.8026186,0.7422516,0.04893288,0.011434176,0.44487363
521,0.5453372,0.48703593,0.04828156,0.010019715,0.8107407,0.7532664,0.046598963,0.010875359,0.44728932
522,0.54511046,0.48977247,0.045859747,0.009478282,0.8183413,0.76379687,0.044246316,0.010298121,0.44971374
523,0.5448833,0.49252206,0.043438695,0.008922573,0.8253437,0.7737425,0.04189552,0.009705737,0.4520897
524,0.5446252,0.49522918,0.041040115,0.008355893,0.8316771,0.7830075,0.03956781,0.00910172,0.45436126
525,0.5443084,0.49784046,0.038686212,0.007781734,0.83727616,0.7915016,0.037284896,0.008489651,0.45647508
526,0.54390955,0.5003063,0.036399532,0.0072036926,0.84208345,0.7991414,0.03506877,0.007873309,0.45838127
527,0.54341024,0.5025821,0.034202706,0.0066254726,0.84605116,0.80585307,0.0329415,0.0072565577,0.46003523
528,0.5427978,0.5046288,0.032118198,0.0060508386,0.8491403,0.8115721,0.030924996,0.0066432105,0.46139836
529,0.5420663,0.5064146,0.030168038,0.005483603,0.8513236,0.8162457,0.029040698,0.0060372236,0.46243894
530,0.54121625,0.50791514,0.02837354,0.00492756,0.8525862,0.81983423,0.027309332,0.0054426235,0.46313328
531,0.5402561,0.5091146,0.026755052,0.00438644,0.85292476,0.82231086,0.02575065,0.004863234,0.4634661
532,0.53920084,0.51000535,0.025331555,0.0038639358,0.8523483,0.8236624,0.024383092,0.004302861,0.46343076
533,0.5380726,0.5105885,0.02412046,0.0033636012,0.8508789,0.8238902,0.023223503,0.003765176,0.46302956
534,0.5369002,0.5108742,0.023137229,0.002888787,0.8485498,0.8230093,0.022286838,0.003253665,0.46227396
535,0.535718,0.5108802,0.02239512,0.0024426961,0.8454065,0.8210489,0.02158586,0.0027716607,0.46118346
536,0.53456503,0.5106319,0.02190486,0.0020282157,0.84150296,0.81804997,0.021130858,0.0023221462,0.45978537
537,0.53348404,0.51016164,0.021674367,0.0016479997,0.83690435,0.81406707,0.020929389,0.001907857,0.45811445
538,0.5325204,0.50950754,0.021708531,0.0013043315,0.831681,0.80916387,0.020985983,0.0015312046,0.45621097
539,0.5317198,0.50871176,0.022008924,0.0009991601,0.8259107,0.8034145,0.021301977,0.0011941813,0.45412025
540,0.53112775,0.5078201,0.02257359,0.000734019,0.81967473,0.7969011,0.021875214,0.0008984159,0.45189163
541,0.530788,0.5068811,0.023396859,0.00051002105,0.81305724,0.78971225,0.022699907,0.0006450758,0.4495764
542,0.53073955,0.5059425,0.024469182,0.0003278195,0.80614203,0.78194076,0.023766486,0.00043483824,0.44722703
543,0.531017,0.5050523,0.025777036,0.00018760841,0.79901236,0.77368295,0.025061479,0.00026794788,0.4448956
544,0.53164816,0.50425637,0.027302716,8.906526e-05,0.7917481,0.76503664,0.02656734,0.00014409637,0.44263244
545,0.5326527,0.5035969,0.02902444,3.13659e-05,0.7844247,0.75609976,0.0282625,6.2467334e-05,0.44048518
546,0.53404146,0.5031121,0.030916221,1.3168373e-05,0.77711254,0.7469695,0.030121334,2.1701326e-05,0.4384973
547,0.5358147,0.502834,0.032948047,3.2603173e-05,0.7698735,0.7377393,0.03211426,1.9911271e-05,0.43670723
548,0.5379621,0.5027889,0.035085943,8.72761e-05,0.762763,0.7285005,0.034207854,5.4664968e-05,0.4351472
549,0.54046196,0.50299543,0.037292216,0.00017428081,0.755826,0.7193379,0.036365066,0.00012300083,0.4338429
550,0.54328036,0.50346434,0.03952582,0.00029020966,0.7490992,0.71033216,0.038545586,0.00022145327,0.4328121
551,0.5463722,0.5041982,0.041742787,0.00043119953,0.7426094,0.701557,0.04070631,0.0003460852,0.4320651
552,0.5496806,0.5051908,0.04389683,0.0005929482,0.7363738,0.6930794,0.04280185,0.00049252243,0.4316038
553,0.5531385,0.50642765,0.045940038,0.0007707862,0.7304009,0.68495953,0.044785354,0.0006559881,0.43142167
554,0.5566691,0.5078856,0.047823776,0.00095973094,0.7246903,0.6772496,0.046609305,0.0008314319,0.43150428
555,0.5601878,0.5095335,0.049499698,0.0011545918,0.7192342,0.6699942,0.048226483,0.0010135503,0.43182954
556,0.5636044,0.51133347,0.05092093,0.0013500336,0.7140188,0.66323066,0.049591254,0.0011969307,0.43236792
557,0.5668249,0.513241,0.052043214,0.0015407105,0.7090259,0.65698916,0.050660584,0.0013761705,0.4330842
558,0.5697547,0.51520693,0.052826434,0.0017213877,0.704234,0.65129244,0.0513956,0.0015459376,0.43393758
559,0.5723014,0.51717854,0.053235784,0.0018870579,0.6996219,0.646158,0.051762726,0.0017012072,0.43488398
560,0.57437754,0.51910114,0.053243324,0.0020330804,0.6951696,0.6415972,0.05173513,0.0018373086,0.43587703
561,0.575905,0.52092063,0.05282909,0.0021553237,0.6908606,0.6376165,0.051293943,0.0019501217,0.4368699
562,0.57681733,0.52258474,0.051982313,0.002250279,0.68668425,0.63421875,0.05042935,0.0020361634,0.43781707
563,0.5770621,0.52404463,0.05070227,0.0023151757,0.6826388,0.63140464,0.04914142,0.0020927591,0.43867612
564,0.57660496,0.52525795,0.04899893,0.0023480714,0.6787303,0.62917155,0.047440734,0.002118037,0.43940935
565,0.5754304,0.5261891,0.046893336,0.0023479308,0.6749767,0.62751687,0.04534872,0.0021111327,0.43998545
566,0.5735436,0.5268115,0.044417467,0.002314675,0.6714067,0.62643695,0.0428976,0.0020721396,0.44038054
567,0.57097113,0.527108,0.041613948,0.0022491743,0.6680608,0.62592876,0.040129907,0.0020021189,0.4405794
568,0.567761,0.52707255,0.03853515,0.0021532606,0.66499037,0.6259894,0.037097793,0.0019031622,0.44057575
569,0.5639804,0.52670866,0.035242155,0.0020296164,0.66225725,0.6266173,0.033861786,0.0017782149,0.44037297
570,0.55971646,0.5260313,0.031803384,0.0018817858,0.65993065,0.62781,0.03048958,0.0016310571,0.4399832
571,0.55507094,0.5250641,0.028292833,0.0017139807,0.6580877,0.6295672,0.027054237,0.0014661964,0.43942696
572,0.5501591,0.52383965,0.024788434,0.0015310135,0.6568091,0.6318878,0.023632567,0.0012887294,0.43873274
573,0.54510653,0.52239835,0.021370068,0.0013381469,0.65617573,0.63476837,0.020303197,0.0011041947,0.43793505
574,0.5400441,0.52078545,0.018117797,0.0011409149,0.65626943,0.63820624,0.017144792,0.00091836986,0.43707293
575,0.53510547,0.5190504,0.015110033,0.0009450356,0.65716624,0.64219475,0.014234297,0.0007372176,0.43618897
576,0.53042275,0.51724464,0.012421894,0.0007562253,0.65893626,0.6467243,0.011645337,0.0005666418,0.43532658
577,0.5261234,0.5154196,0.0101237325,0.000580065,0.6616405,0.6517813,0.00944676,0.00041243943,0.43452942
578,0.52232736,0.5136255,0.008279895,0.00042192172,0.6653287,0.65734714,0.007701428,0.00028007722,0.43383893
579,0.51914364,0.5119092,0.006947635,0.0002868132,0.6700369,0.663397,0.006465196,0.00017469106,0.43329337
580,0.516669,0.5103134,0.0061762803,0.00017929805,0.67578715,0.6699002,0.005786063,0.00010089132,0.43292627
581,0.51498437,0.50887436,0.006006521,0.00010345744,0.6825847,0.67681843,0.0057035307,6.2770654e-05,0.43276528
582,0.514155,0.5076223,0.0064698863,6.2786814e-05,0.6904189,0.68410707,0.006248072,6.379704e-05,0.4328316
583,0.51422805,0.50657964,0.0075882827,6.0166334e-05,0.6992603,0.6917128,0.007440716,0.000106766944,0.43313897
584,0.5152327,0.50576127,0.009373612,9.781471e-05,0.70906055,0.6995741,0.009292658,0.00019378001,0.43369323
585,0.5171782,0.5051735,0.011827421,0.00017725406,0.7197533,0.70762223,0.01180495,0.00032616642,0.4344921
586,0.52005404,0.5048142,0.014940571,0.00029927248,0.73125255,0.7157799,0.014968185,0.00050450454,0.4355253
587,0.52383,0.50467324,0.01869287,0.0004639003,0.7434523,0.7239617,0.01876208,0.00072855374,0.4367739
588,0.5284556,0.5047325,0.023052769,0.00067039457,0.75622773,0.7320752,0.02315527,0.0009972207,0.43821147
589,0.5338604,0.50496614,0.02797705,0.00091718783,0.76943475,0.7400212,0.028104978,0.0013085727,0.4398042
590,0.5399542,0.5053417,0.03341059,0.0012018926,0.7829109,0.74769443,0.03355672,0.0016597701,0.44151112
591,0.5466286,0.505821,0.0392863,0.0015212728,0.7964765,0.7549851,0.039444286,0.0020471013,0.44328603
592,0.55375737,0.5063609,0.045525223,0.0018712863,0.8099364,0.76178056,0.045689862,0.0024659669,0.44507778
593,0.5611989,0.5069149,0.05203691,0.0022470388,0.82308245,0.7679672,0.052204356,0.0029108785,0.4468322
594,0.56879824,0.50743526,0.05872014,0.0026428336,0.8356958,0.7734324,0.058887973,0.0033754902,0.4484935
595,0.57639056,0.50787425,0.06546405,0.0030523096,0.84755236,0.77806807,0.06563154,0.003852763,0.45000634
596,0.5838042,0.508186,0.07214975,0.0034684346,0.8584254,0.7817726,0.072317876,0.0043348838,0.45131767
597,0.5908655,0.5083295,0.078652374,0.0038836258,0.86809134,0.7844539,0.07882381,0.004813591,0.4523791
598,0.5974032,0.5082696,0.08484364,0.0042899875,0.8763361,0.78603315,0.08502271,0.0052802274,0.45314887
599,0.60325366,0.5079793,0.09059504,0.004679407,0.88296044,0.7864469,0.09078764,0.005725868,0.4535938
600,0.6082668,0.5074419,0.09578111,0.0050437786,0.8877866,0.78565055,0.09599436,0.0061416966,0.45369145
601,0.6123109,0.5066525,0.10028318,0.0053752176,0.89066344,0.78361917,0.10052515,0.0065191295,0.4534313
602,0.6123109,0.5066525,0.10028318,0.0053752176,0.89066344,0.78361917,0.10052515,0.0065191295,0.4534313
603,0.60809183,0.50379074,0.09908319,0.0052179103,0.8749491,0.76927453,0.09933026,0.0063443044,0.44958222
604,0.6032582,0.50120795,0.09703579,0.0050144973,0.8577389,0.75432783,0.097294435,0.0061166566,0.44590077
605,0.5979956,0.49902597,0.0941996,0.0047699977,0.83931804,0.73900133,0.09447524,0.005841487,0.44251615
606,0.5924942,0.49735618,0.09064789,0.0044901655,0.819983,0.7235133,0.0909446,0.0055251,0.43954745
607,0.58694184,0.49629468,0.08646583,0.0041813306,0.8000323,0.7080719,0.08678613,0.005174271,0.43709955
608,0.5815177,0.4959198,0.081747815,0.0038501322,0.77975893,0.69286996,0.08209258,0.004796363,0.43525958
609,0.5763868,0.49628916,0.07659423,0.0035034365,0.75944346,0.678082,0.076962635,0.004398808,0.4340948
610,0.57169515,0.49743813,0.07110901,0.0031480473,0.7393482,0.6638607,0.07149845,0.0039890194,0.4336502
611,0.56756574,0.4993783,0.06539675,0.0027906706,0.71971524,0.65033776,0.06580306,0.003574416,0.4339481
612,0.56409603,0.5020978,0.05956059,0.0024376456,0.7007591,0.63761896,0.05997815,0.0031620073,0.43498722
613,0.5613565,0.5055614,0.053700157,0.0020949221,0.6826685,0.62578803,0.054122094,0.002758358,0.4367432
614,0.55938905,0.5097114,0.047909737,0.0017679436,0.665602,0.6149043,0.04832816,0.002369583,0.43916947
615,0.55820674,0.5144683,0.042276904,0.001461516,0.64968956,0.6050054,0.04268314,0.0020010178,0.44219834
616,0.5577946,0.5197335,0.036881257,0.0011798064,0.6350315,0.5961079,0.03726619,0.001657454,0.44574302
617,0.55811083,0.52539104,0.031793505,0.00092626095,0.62170047,0.58820987,0.032147776,0.001342856,0.44969964
618,0.55908847,0.5313104,0.027074542,0.0007035906,0.60974264,0.58129334,0.027388852,0.0010604131,0.45395005
619,0.5606381,0.53734946,0.022774916,0.00051372964,0.5991794,0.5753266,0.023040315,0.00081248546,0.45836458
620,0.5626504,0.5433582,0.018934308,0.0003578486,0.59001,0.5702669,0.019142475,0.0006006362,0.4628059
621,0.56500024,0.5491828,0.01558115,0.00023630873,0.5822136,0.5660634,0.015724575,0.00042558272,0.4671328
622,0.5675509,0.5546697,0.012732482,0.00014873296,0.5757531,0.5626611,0.012804758,0.0002872174,0.4712046
623,0.5701589,0.5596709,0.0103939865,9.398632e-05,0.57057834,0.56000376,0.010389945,0.00018465977,0.4748855
624,0.57267886,0.56404847,0.008560207,7.023844e-05,0.56662995,0.5580376,0.0084760785,0.00011626266,0.47804916
625,0.57496965,0.5676796,0.0072150235,7.502556e-05,0.56384224,0.556714,0.0070485733,7.9683916e-05,0.4805844
626,0.5768991,0.5704614,0.0063323868,0.00010531606,0.5621483,0.5559933,0.0060829595,7.198485e-05,0.48239857
627,0.578349,0.5723141,0.005877323,0.00015760376,0.5614826,0.55584705,0.00554586,8.969436e-05,0.48342174
628,0.5792213,0.57318616,0.0058071627,0.00022801751,0.56178576,0.55626065,0.0053961775,0.00012893202,0.48361006
629,0.57944083,0.5730554,0.0060730195,0.000312435,0.563006,0.5572339,0.005586506,0.00018553626,0.48294845
630,0.5789589,0.5719309,0.006621431,0.0004066081,0.5651022,0.55878234,0.0060647414,0.00025515974,0.48145115
631,0.5777554,0.569853,0.007396109,0.0005062905,0.56804603,0.56093675,0.006775783,0.00033348487,0.47916204
632,0.57583916,0.5668921,0.008339726,0.00060736743,0.57182133,0.5637418,0.007663301,0.00041622316,0.47615337
633,0.5732476,0.563146,0.00939567,0.00070595596,0.5764256,0.56725484,0.008671428,0.00049938785,0.47252297
634,0.57004553,0.55873734,0.010509678,0.0007985257,0.58186793,0.57154226,0.009746416,0.0005792492,0.4683915
635,0.56632096,0.55380774,0.0116312755,0.00088196987,0.5881671,0.57667637,0.010838065,0.00065259193,0.4638972
636,0.5621823,0.54851365,0.012714985,0.0009536985,0.5953498,0.58273226,0.011900918,0.0007166409,0.4591914
637,0.5577537,0.5430207,0.013721297,0.0010116551,0.6034487,0.5897842,0.012895275,0.0007691961,0.45443317
638,0.5531697,0.5374981,0.0146172615,0.0010543477,0.6124969,0.59790057,0.0137877455,0.0008086263,0.44978404
639,0.5485712,0.5321135,0.015376841,0.0010808664,0.62252825,0.6071426,0.0145517355,0.0008338898,0.44540256
640,0.5440995,0.5270276,0.015981013,0.00109088,0.6335712,0.61755925,0.015167426,0.0008445255,0.4414396
641,0.5398923,0.52239025,0.016417535,0.0010845127,0.64564675,0.6291845,0.0156217385,0.0008405739,0.43803465
642,0.53607965,0.51833665,0.016680565,0.0010624315,0.65876746,0.642037,0.015907878,0.00082259823,0.43531197
643,0.53278,0.5149842,0.016770149,0.0010257032,0.672933,0.6561165,0.016024912,0.0007915978,0.43337744
644,0.5300975,0.51243025,0.016691519,0.00097573985,0.68812877,0.6714028,0.015977005,0.00074890663,0.43231705
645,0.5281192,0.5107505,0.016454434,0.0009142772,0.7043241,0.687855,0.015772909,0.00069620303,0.43219483
646,0.52691334,0.50999767,0.01607241,0.0008432688,0.7214707,0.7054102,0.015425154,0.00063541223,0.4330521
647,0.5265281,0.51020133,0.015561938,0.0007648606,0.7395019,0.723984,0.014949263,0.00056863116,0.43490696
648,0.5269903,0.5113672,0.014941833,0.00068130397,0.7583305,0.7434693,0.014363145,0.0004980563,0.43775368
649,0.5283048,0.5134773,0.014232573,0.0005949151,0.77784914,0.76373667,0.013686455,0.00042601913,0.44156325
650,0.5304535,0.51648986,0.013455621,0.0005080364,0.79792726,0.78463256,0.012939934,0.00035479528,0.44628304
651,0.5333967,0.5203408,0.012632982,0.0004229652,0.8184146,0.80598307,0.012144886,0.00028667797,0.45183805
652,0.5370718,0.5249433,0.011786568,0.00034194087,0.8391371,0.8275905,0.011322694,0.00022386813,0.45813102
653,0.54139465,0.53018975,0.010937824,0.00026708544,0.8598996,0.84923685,0.01049428,0.0001684566,0.46504372
654,0.5462606,0.5359529,0.010107276,0.0002003675,0.8804866,0.8706844,0.009679838,0.00012237819,0.47243872
655,0.55154514,0.5420874,0.00931416,0.00014358788,0.9006624,0.8916767,0.008898304,8.737753e-05,0.48016056
656,0.55710727,0.548433,0.008576003,9.830895e-05,0.92017657,0.91194457,0.008167038,6.497741e-05,0.48803937
657,0.56279176,0.5548175,0.007908418,6.586192e-05,0.9387649,0.9312069,0.007501587,5.6434852e-05,0.49589294
658,0.5684321,0.56106013,0.007324723,4.7293353e-05,0.9561549,0.9491769,0.006915278,6.27255e-05,0.5035315
659,0.5738557,0.56697667,0.006835717,4.3359472e-05,0.9720711,0.9655675,0.006419048,8.4521685e-05,0.5107619
660,0.5788886,0.5723846,0.0064495434,5.4494674e-05,0.986243,0.9800996,0.0060212375,0.00012215716,0.51739323
661,0.5833611,0.57710874,0.00617153,8.081217e-05,0.99841005,0.9925069,0.0057274764,0.00017563827,0.5232424
662,0.58711404,0.5809878,0.0060041724,0.00012209301,1.0083325,1.0025473,0.0055406094,0.00024461214,0.5281412
663,0.59000456,0.5838796,0.0059471577,0.00017779913,1.0157964,1.0100073,0.005460768,0.00032843216,0.53194124
664,0.59191275,0.5856682,0.0059975046,0.00024708972,1.020623,1.0147115,0.0054854355,0.00042610333,0.5345209
665,0.5927469,0.5862683,0.0061497544,0.0003288511,1.022676,1.01653,0.0056096776,0.0005363605,0.5357907
666,0.59244895,0.58563095,0.0063963197,0.00042172405,1.0218695,1.0153854,0.0058264146,0.00065771927,0.5356983
667,0.5909966,0.58374465,0.0067277895,0.00052415475,1.0181675,1.0112523,0.0061267735,0.0007884557,0.53423005
668,0.5884069,0.58063906,0.007133395,0.00063445163,1.011593,1.0041658,0.0065005,0.00092673546,0.5314146
669,0.5847356,0.57638323,0.007601471,0.0007508373,1.0022229,0.9942159,0.006936424,0.0010706222,0.5273211
670,0.5800762,0.57108486,0.0081199,0.0008714886,0.9901917,0.98155063,0.0074228602,0.0012182031,0.52205867
671,0.5745572,0.564886,0.008676592,0.0009946303,0.9756825,0.9663668,0.007948127,0.0013675429,0.51577145
672,0.5683364,0.557958,0.009259893,0.0011185615,0.9589248,0.94890696,0.008500918,0.0015168611,0.50863445
673,0.56159604,0.5504954,0.009858961,0.0012416915,0.9401855,0.9294504,0.009070659,0.0016644729,0.5008465
674,0.5545355,0.5427088,0.010464067,0.0013626321,0.9197605,0.90830374,0.009647847,0.0018089184,0.49262357
675,0.5473648,0.5348178,0.011066791,0.0014801335,0.897967,0.88579386,0.01022422,0.0019489016,0.4841909
676,0.5402962,0.5270428,0.011660163,0.0015932252,0.8751309,0.8622545,0.010792911,0.002083469,0.47577584
677,0.53353876,0.5195989,0.012238738,0.0017011149,0.85158074,0.8380205,0.011348514,0.0022117777,0.46760026
678,0.52729076,0.51268893,0.012798527,0.0018032853,0.82763785,0.81341743,0.011887051,0.0023333624,0.45987454
679,0.52173513,0.5064988,0.013336982,0.0018993862,0.80360985,0.788756,0.012405936,0.0024479101,0.4527923
680,0.5170348,0.50119275,0.013852787,0.0019893064,0.77978534,0.7643263,0.012903775,0.0025553224,0.44652587
681,0.5133294,0.4969105,0.014345766,0.0020731192,0.75642854,0.74039245,0.013380305,0.0026558063,0.4412229
682,0.51073205,0.4937643,0.014816686,0.0021510574,0.73377633,0.7171904,0.01383618,0.0027497115,0.43700412
683,0.5093284,0.4918378,0.015267045,0.0022235264,0.7120368,0.69492656,0.0142727755,0.0028374528,0.43396136
684,0.5091747,0.49118477,0.01569892,0.0022910251,0.6913869,0.6737752,0.014692027,0.0029196986,0.43215707
685,0.51029795,0.49182898,0.016114824,0.0023541662,0.6719735,0.65388,0.015096306,0.002997194,0.4316232
686,0.51269466,0.4937635,0.01651753,0.0024136472,0.6539129,0.63535386,0.0154882455,0.0030707621,0.432362
687,0.5163314,0.4969511,0.016909989,0.0024702386,0.6372915,0.6182796,0.015870657,0.0031413094,0.43434495
688,0.5211443,0.5013243,0.017295243,0.0025247089,0.62216747,0.60271126,0.016246414,0.0032097579,0.43751377
689,0.5270405,0.5067862,0.017676331,0.0025779186,0.60856885,0.5886733,0.016618423,0.0032771195,0.441781
690,0.53389806,0.513211,0.018056327,0.0026307106,0.59649813,0.5761642,0.016989589,0.0033443454,0.44703048
691,0.541568,0.52044576,0.018438293,0.0026839094,0.58593214,0.5651569,0.01736282,0.0034124195,0.45311916
692,0.549876,0.52831227,0.018825334,0.002738368,0.5768237,0.5556003,0.017741038,0.003482394,0.4598792
693,0.5586261,0.53661066,0.019220607,0.0027948744,0.56910384,0.5474215,0.018127229,0.0035551074,0.4671209
694,0.5676049,0.5451233,0.019627439,0.002854178,0.56268543,0.54052943,0.018524513,0.0036314914,0.47463667
695,0.57658553,0.5536192,0.020049326,0.002916976,0.5574661,0.5348175,0.018936189,0.0037123454,0.48220623
696,0.5853356,0.5618617,0.020490043,0.0029838902,0.5533324,0.5301682,0.019365799,0.0037984054,0.4896025
697,0.59362346,0.5696144,0.020953631,0.0030554133,0.5501661,0.5264587,0.019817147,0.0038902382,0.49659863
698,0.6012256,0.5766493,0.021444404,0.0031319303,0.5478474,0.5235648,0.020294301,0.003988273,0.50297546
699,0.60793644,0.5827558,0.02196691,0.003213719,0.5462626,0.5213682,0.020801567,0.004092871,0.50853026
700,0.6135745,0.5877478,0.022525825,0.0033008615,0.54530853,0.5197611,0.021343347,0.0042040753,0.5130834
701,0.6179909,0.5914719,0.023125777,0.0033932468,0.544899,0.5186531,0.02192405,0.004321784,0.5164872
702,0.6210754,0.5938137,0.023771092,0.0034905872,0.5449672,0.5179738,0.022547789,0.0044456148,0.5186309
703,0.6210754,0.5938137,0.023771092,0.0034905872,0.5449672,0.5179738,0.022547789,0.0044456148,0.5186309
704,0.611649,0.5836445,0.024413662,0.0035907996,0.548007,0.52029437,0.023154074,0.004558559,0.50968605
705,0.60150385,0.57274324,0.025067477,0.0036931508,0.5520086,0.52356416,0.023770688,0.0046737636,0.5001238
706,0.590952,0.5614304,0.025725449,0.0037961812,0.557141,0.5279607,0.024390776,0.0047895205,0.49025142
707,0.58030695,0.5500291,0.026379647,0.0038982038,0.5635654,0.5336547,0.025006719,0.0049039596,0.48037776
708,0.5698712,0.53885233,0.02702132,0.0039974903,0.57142687,0.5408018,0.02561007,0.005014961,0.47080195
709,0.5599281,0.5281951,0.02764091,0.004092123,0.58084935,0.5495372,0.02619164,0.0051205116,0.4618043
710,0.5507333,0.51832503,0.028228119,0.004180211,0.5919297,0.5599698,0.026741493,0.0052183676,0.45363846
711,0.542509,0.50947714,0.02877203,0.0042598136,0.60473454,0.572179,0.02724914,0.0053063785,0.4465261
712,0.53544116,0.50185096,0.029261217,0.004328964,0.61929816,0.5862123,0.027703557,0.0053822896,0.4406532
713,0.52967596,0.49560624,0.029684,0.004385736,0.6356211,0.60208356,0.028093558,0.0054439134,0.43616745
714,0.5253209,0.49086404,0.03002861,0.004428243,0.6536704,0.6197733,0.028407855,0.0054891948,0.43317813
715,0.52244383,0.48770562,0.03028347,0.0044547115,0.6733789,0.63922745,0.028635377,0.005516033,0.43175533
716,0.5210741,0.4861732,0.030437471,0.0044634496,0.6946468,0.6603586,0.02876557,0.0055226116,0.431931
717,0.52120495,0.48627177,0.0304803,0.004452886,0.71733946,0.68304366,0.028788675,0.0055071046,0.4336998
718,0.52279395,0.48796955,0.030402757,0.00442168,0.74129087,0.7071268,0.028696096,0.0054679806,0.43702018
719,0.52576435,0.49119848,0.030197222,0.0043686405,0.76630104,0.73241633,0.028480817,0.0054038833,0.44181502
720,0.530008,0.4958571,0.02985808,0.0042928746,0.79214,0.7586884,0.02813784,0.005313774,0.44797343
721,0.53538674,0.50181085,0.029382098,0.004193794,0.81854534,0.78568375,0.027664607,0.005197003,0.45535156
722,0.54173434,0.5088941,0.02876905,0.004071157,0.84522575,0.8131112,0.02706149,0.0050530923,0.46377456
723,0.54885983,0.51691264,0.028022042,0.0039251396,0.87186575,0.8406512,0.02633227,0.0048822924,0.47303918
724,0.5565512,0.5256468,0.027148062,0.0037563376,0.8981257,0.86795604,0.025484508,0.0046851565,0.48291647
725,0.5645799,0.5348558,0.026158247,0.0035658702,0.9236506,0.89465785,0.024529962,0.0044628424,0.49315646
726,0.5727067,0.5442831,0.025068205,0.003355387,0.9480765,0.92037463,0.023484755,0.0042170924,0.5034937
727,0.58068824,0.55366313,0.02389804,0.0031270608,0.9710373,0.9447176,0.022369485,0.0039502326,0.51365334
728,0.5882844,0.5627284,0.022672363,0.0028836194,0.9921766,0.9673022,0.021209111,0.003665242,0.5233599
729,0.595267,0.57121885,0.021419872,0.002628277,1.011157,0.9877588,0.02003266,0.0033655497,0.5323449
730,0.601428,0.5788904,0.020172892,0.002364716,1.0276716,1.0057439,0.018872596,0.0030551471,0.54035646
731,0.6065871,0.58552355,0.018966574,0.002097012,1.0414544,1.0209519,0.017764129,0.002738528,0.54716897
732,0.6106003,0.59093285,0.017837927,0.0018295075,1.052291,1.0331265,0.016744148,0.002420386,0.55259097
733,0.61336356,0.5949722,0.016824635,0.0015667202,1.060023,1.042067,0.015850093,0.0021057867,0.5564723
734,0.61481947,0.5975425,0.015963748,0.0013132348,1.0645577,1.0476394,0.015118604,0.0017996449,0.55871046
735,0.6149583,0.5985945,0.015290339,0.0010734773,1.0658687,1.0497776,0.0145841995,0.0015069682,0.55925435
736,0.61381704,0.5981292,0.014836123,0.00085167435,1.0639985,1.0484883,0.014277872,0.0012323766,0.5581051
737,0.61147815,0.5961983,0.014628158,0.0006516582,1.0590534,1.0438473,0.01422583,0.0009802056,0.5553158
738,0.6080641,0.5928997,0.014687724,0.0004767391,1.0511994,1.0359969,0.014448377,0.00075417425,0.55098754
739,0.60373133,0.5883724,0.015029314,0.0003296364,1.0406538,1.0251375,0.014958917,0.0005573904,0.5452643
740,0.59866285,0.5827905,0.015659975,0.00021236906,1.0276774,1.0115219,0.015763331,0.0003922166,0.5383265
741,0.5930586,0.57635355,0.016578866,0.000126208,1.0125624,0.9954426,0.016859513,0.00026021665,0.530382
742,0.5871288,0.5692801,0.017777065,7.1653296e-05,0.995622,0.9772226,0.018237244,0.00016211139,0.5216584
743,0.58108306,0.56179696,0.019237699,4.8418777e-05,0.97717947,0.9572033,0.019878305,9.7801974e-05,0.5123936
744,0.57512444,0.55413276,0.020936199,5.546886e-05,0.9575581,0.9357349,0.021756794,6.6376044e-05,0.5028281
745,0.5694424,0.54651034,0.022840954,9.1060436e-05,0.93707335,0.9131675,0.023839742,6.6140914e-05,0.4931974
746,0.56420606,0.5391394,0.024913885,0.0001527905,0.9160234,0.8898409,0.026087753,9.471199e-05,0.483725
747,0.55956167,0.5322127,0.027111283,0.00023768272,0.8946857,0.8660808,0.028455816,0.00014907666,0.47461823
748,0.5556283,0.5259013,0.029384756,0.000342259,0.8733102,0.84219027,0.030894212,0.00022569628,0.46606272
749,0.55249596,0.52035123,0.031682104,0.00046262628,0.85211873,0.8184486,0.033349562,0.00032057898,0.45822033
750,0.55022466,0.5156816,0.033948414,0.00059459044,0.83130175,0.79510665,0.035765726,0.00042937437,0.45122588
751,0.5488445,0.5119837,0.036127094,0.00073370506,0.8110202,0.77238774,0.038084906,0.00054752326,0.44518718
752,0.5483562,0.5093197,0.03816102,0.0008754037,0.79140264,0.75048345,0.040248886,0.00067029457,0.44018266
753,0.54873127,0.5077225,0.03999369,0.001015085,0.7725502,0.7295572,0.04220011,0.0007929408,0.43626237
754,0.5499149,0.50719607,0.041570615,0.0011482111,0.75453633,0.7097426,0.04388296,0.0009107761,0.43344742
755,0.55182683,0.5077158,0.04284059,0.0012704306,0.73740876,0.6911442,0.04524524,0.0010193151,0.43173078
756,0.5543645,0.5092296,0.043757275,0.001377668,0.7211936,0.6738395,0.046239655,0.0011143996,0.4310777
757,0.5574056,0.5116588,0.044280585,0.0014662389,0.70589656,0.6578791,0.046825156,0.0011922538,0.43142724
758,0.5608114,0.51489985,0.04437853,0.0015330074,0.6915071,0.6432885,0.04696885,0.0012497281,0.43269372
759,0.56443113,0.51882714,0.04402852,0.0015754534,0.6780015,0.6300699,0.04664732,0.0012843185,0.43476892
760,0.56810653,0.52329576,0.043219,0.0015917841,0.66534686,0.6182043,0.045848195,0.0012943451,0.4375247
761,0.5716767,0.52814496,0.041950632,0.0015810565,0.65350467,0.6076542,0.044571474,0.0012789734,0.4408167
762,0.57498276,0.5332021,0.04023741,0.0015432434,0.6424342,0.5983653,0.04283048,0.0012383958,0.44448793
763,0.57787496,0.5382885,0.03810724,0.0014792683,0.6320967,0.5902703,0.04065257,0.001173837,0.44837388
764,0.58021784,0.5432247,0.035602104,0.0013910615,0.6224604,0.5832936,0.03807925,0.0010875338,0.4523074
765,0.5818947,0.54783547,0.03277771,0.0012815008,0.61350256,0.5773538,0.035165977,0.0009828,0.4561248
766,0.58281446,0.55195737,0.029702706,0.0011543815,0.60521424,0.5723692,0.03198112,0.0008638891,0.45967093
767,0.5829145,0.55544317,0.026456961,0.0010143428,0.59759986,0.5682594,0.0286045,0.0007359307,0.46280533
768,0.5821639,0.55816746,0.023129763,0.00086668116,0.5906825,0.5649522,0.025125528,0.000604791,0.4654068
769,0.5805664,0.560032,0.019817159,0.0007172486,0.5845028,0.5623855,0.021640481,0.00047682572,0.4673785
770,0.5781595,0.56096804,0.01661925,0.0005722283,0.5791175,0.5605087,0.018249908,0.00035880267,0.46865073
771,0.5750142,0.5609392,0.013637092,0.00043794388,0.57460064,0.55928755,0.015055522,0.00025752516,0.4691832
772,0.5712322,0.559942,0.0109695885,0.00032063414,0.5710391,0.5587023,0.012157006,0.00017974182,0.46896636
773,0.5669423,0.5580055,0.008710481,0.0002262817,0.5685302,0.5587492,0.0096491305,0.00013181657,0.4680207
774,0.56229454,0.55518854,0.006945622,0.00016039258,0.56717825,0.55943966,0.0076189353,0.000119607445,0.46639445
775,0.55745614,0.55157775,0.0057505267,0.00012785934,0.5670884,0.5607969,0.006143298,0.00014821379,0.46416163
776,0.5526036,0.54728234,0.0051884507,0.00013278861,0.56836516,0.56285626,0.005287029,0.00022186978,0.46141747
777,0.5479172,0.5424298,0.00530893,0.00017842851,0.57110465,0.56565946,0.005101327,0.00034383926,0.45827428
778,0.54357487,0.537161,0.006146816,0.00026707514,0.575392,0.56925285,0.005622877,0.0005163013,0.45485643
779,0.53974587,0.53162396,0.0077218493,0.00040004286,0.5812988,0.57368517,0.006873338,0.0007403347,0.45129517
780,0.536586,0.5259698,0.010038542,0.00057765737,0.5888765,0.5790013,0.00885925,0.001015894,0.4477245
781,0.5342335,0.5203478,0.013086506,0.00079924485,0.5981573,0.5852431,0.011572332,0.0013418216,0.44427603
782,0.5328049,0.5149008,0.016840937,0.0010631902,0.60914797,0.59244204,0.014989971,0.0017159298,0.4410753
783,0.53239214,0.5097619,0.021263301,0.0013669346,0.6218314,0.6006207,0.01907584,0.002134902,0.43823802
784,0.53306097,0.50505173,0.02630214,0.0017070994,0.63616306,0.60978776,0.02378077,0.0025945199,0.43586755
785,0.5348478,0.5008747,0.031893753,0.0020793914,0.65207034,0.6199373,0.029043423,0.0030896156,0.4340518
786,0.537761,0.49731904,0.03796308,0.002478839,0.6694515,0.6310463,0.03479106,0.0036141237,0.43286192
787,0.54177713,0.4944529,0.044424534,0.0028997285,0.68817496,0.64307326,0.040940523,0.004161202,0.43234998
788,0.54684335,0.4923249,0.051182777,0.003335662,0.7080782,0.6559561,0.04739888,0.0047232304,0.43254814
789,0.5528758,0.49096236,0.05813376,0.003779723,0.7289707,0.66961414,0.05406456,0.005291974,0.43346775
790,0.5597614,0.49037117,0.06516578,0.0042244582,0.7506286,0.6839418,0.06082828,0.0058585196,0.43509865
791,0.5673581,0.4905352,0.072160825,0.0046620173,0.77280223,0.6988142,0.06757448,0.006413548,0.43740904
792,0.57549775,0.49141708,0.07899636,0.0050843027,0.7952144,0.714084,0.07418295,0.006947467,0.44034567
793,0.5839884,0.49295846,0.08554696,0.0054830597,0.8175644,0.72958344,0.08053055,0.007450469,0.44383508
794,0.59261894,0.49508172,0.09168716,0.0058500604,0.8395333,0.74512666,0.08649391,0.007912765,0.44778433
795,0.60116315,0.49769202,0.09729373,0.0061774054,0.8607885,0.7605119,0.091951765,0.008324882,0.45208377
796,0.60938644,0.50067997,0.10224894,0.0064575747,0.88099194,0.7755259,0.096788086,0.00867788,0.45660996
797,0.61705226,0.50392497,0.10644358,0.006683724,0.89980644,0.7899478,0.100895025,0.008963584,0.4612286
798,0.62392974,0.5072992,0.10978054,0.006849978,0.91690576,0.80355436,0.10417657,0.009174837,0.4657995
799,0.629802,0.51067257,0.11217788,0.006951596,0.931985,0.8161277,0.106551416,0.009305922,0.47018102
800,0.63447475,0.5139178,0.11357185,0.006985088,0.94476926,0.8274607,0.10795607,0.0093525285,0.47423553
801,0.6377831,0.5169149,0.113919586,0.0069486275,0.95502263,0.8373629,0.108347416,0.0093123475,0.4778343
802,0.6395995,0.5195566,0.11320099,0.0068419375,0.96255726,0.8456679,0.10770466,0.009184716,0.480863
803,0.6398392,0.5217524,0.11142027,0.006666491,0.96724033,0.8522381,0.106030986,0.008971206,0.48322546
804,0.6398392,0.5217524,0.11142027,0.006666491,0.96724033,0.8522381,0.106030986,0.008971206,0.48322546
805,0.63913965,0.52401954,0.10867613,0.00644395,0.97081095,0.85871935,0.103407525,0.008684098,0.48534337
806,0.6368383,0.52571666,0.104959756,0.0061619477,0.97142094,0.86325735,0.09984092,0.00832263,0.4866691
807,0.63297963,0.52680457,0.100348584,0.005826454,0.9691012,0.86580044,0.0954067,0.007894056,0.4871672
808,0.62765515,0.5272703,0.09494015,0.00544473,0.9639462,0.866339,0.09020013,0.007407045,0.48683032
809,0.62100166,0.52712774,0.0888488,0.005025118,0.95610774,0.8649033,0.08433303,0.006871485,0.48568004
810,0.61319464,0.5264155,0.08220233,0.0045767794,0.94579273,0.86156416,0.07793036,0.00629825,0.48376423
811,0.60444194,0.5251947,0.07513788,0.0041093165,0.93325144,0.85642624,0.07112628,0.005698912,0.48115495
812,0.59497607,0.52354556,0.06779787,0.0036326698,0.9187722,0.8496267,0.064060286,0.0050852257,0.47794446
813,0.5850446,0.521562,0.060325958,0.0031566424,0.90266794,0.84132606,0.05687291,0.004468969,0.47424057
814,0.5749033,0.5193492,0.052863356,0.0026907362,0.88526887,0.8317048,0.049702473,0.0038615812,0.47016236
815,0.564806,0.51701665,0.045545407,0.0022439638,0.8669111,0.82095605,0.04268131,0.003273754,0.46583486
816,0.5549995,0.5146762,0.038498756,0.0018245128,0.84792805,0.80927914,0.035933353,0.002715524,0.4613848
817,0.545714,0.51243526,0.031839065,0.0014397013,0.8286427,0.79687536,0.029571662,0.002195731,0.45693585
818,0.537161,0.51039565,0.025669483,0.001095898,0.8093591,0.78393996,0.02369696,0.0017221415,0.45260522
819,0.5295269,0.508649,0.020079492,0.0007983767,0.79035854,0.7706607,0.018396547,0.0013013132,0.44850037
820,0.52297145,0.5072758,0.0151443705,0.00055130007,0.7718978,0.7572157,0.013743658,0.00093848474,0.4447171
821,0.51762545,0.50634265,0.010925038,0.00035777155,0.75420177,0.7437667,0.009797416,0.0006376671,0.44133744
822,0.51359004,0.505902,0.0074682552,0.00021978901,0.73746717,0.7304626,0.006602927,0.00040160576,0.4384285
823,0.5109357,0.5059905,0.0048068776,0.00013832768,0.72185826,0.7174348,0.0041915607,0.0002318422,0.4360417
824,0.5097031,0.50662947,0.0029603122,0.000113333015,0.7075091,0.704799,0.002581376,0.00012875872,0.43421283
825,0.5099026,0.50782394,0.0019348784,0.00014378646,0.69452417,0.6926551,0.001777485,9.160517e-05,0.43296164
826,0.5115156,0.5095638,0.0017241278,0.00022771153,0.682977,0.6810861,0.0017723327,0.000118533986,0.43229187
827,0.5144941,0.5118228,0.0023090604,0.00036221792,0.6729146,0.6701621,0.0025459141,0.00020663626,0.43219203
828,0.51876146,0.5145597,0.003658219,0.00054350885,0.6643561,0.6599383,0.004065858,0.00035198437,0.43263507
829,0.5242127,0.517718,0.0057277405,0.0007669141,0.65729344,0.6504563,0.0062874993,0.00054959964,0.43357962
830,0.53071594,0.5212276,0.00846141,0.001026906,0.65169376,0.64174634,0.009153892,0.0007935232,0.43497014
831,0.5381131,0.5250052,0.011790781,0.0013171491,0.6474992,0.6338263,0.012596023,0.0010768763,0.4367384
832,0.54622203,0.52895594,0.015635557,0.0016305593,0.64462966,0.6267047,0.016533105,0.0013918728,0.43880448
833,0.5548388,0.5329752,0.019904194,0.0019593684,0.64298373,0.6203806,0.020873265,0.0017299039,0.44107896
834,0.5637416,0.53695136,0.024494974,0.0022952917,0.6424416,0.61484516,0.025514679,0.0020817495,0.44346458
835,0.57269543,0.54076827,0.02929755,0.0026296615,0.6428694,0.6100847,0.03034702,0.0024376672,0.44585994
836,0.5814589,0.54431033,0.034194995,0.0029535666,0.64412093,0.60607976,0.035253588,0.002787563,0.4481622
837,0.58978933,0.5474648,0.039066378,0.003258171,0.6460453,0.6028099,0.040114008,0.0031214107,0.45027092
838,0.5974514,0.55012655,0.04378993,0.003534922,0.64849085,0.60025436,0.044807166,0.0034293574,0.45209214
839,0.604226,0.55220383,0.04824637,0.0037757915,0.65131146,0.5983946,0.049214747,0.0037021856,0.4535429
840,0.60991716,0.5536209,0.052322626,0.0039736414,0.6543728,0.59721655,0.053224817,0.0039314674,0.45455465
841,0.61436087,0.55432284,0.055915616,0.004122422,0.65755785,0.5967122,0.05673571,0.0041099866,0.45507717
842,0.6174308,0.5542777,0.058935672,0.004217378,0.66077304,0.5968818,0.059659246,0.004232014,0.4550811
843,0.6190454,0.55348027,0.061309744,0.004255381,0.6639507,0.597733,0.061924092,0.0042935507,0.45456073
844,0.6191698,0.55195105,0.06298383,0.0042349347,0.6670525,0.5992821,0.06347805,0.004292382,0.4535339
845,0.6178188,0.5497376,0.063924916,0.0041562705,0.67007214,0.6015539,0.06428994,0.0042282683,0.4520424
846,0.6150542,0.54691106,0.064121686,0.004021441,0.6730317,0.6045784,0.06435033,0.004103011,0.45014998
847,0.6109836,0.543565,0.0635845,0.0038341298,0.6759827,0.608391,0.06367144,0.0039203134,0.44793978
848,0.6057549,0.5398108,0.06234455,0.0035996009,0.6790001,0.61302817,0.06228629,0.0036855664,0.44551098
849,0.5995488,0.5357724,0.060451895,0.0033244907,0.6821779,0.61852545,0.060246613,0.0034058734,0.4429738
850,0.5925714,0.53158164,0.05797323,0.0030165494,0.6856237,0.62491345,0.057620727,0.0030895656,0.44044492
851,0.5850463,0.52737314,0.054988813,0.0026843771,0.689453,0.63221663,0.05449038,0.0027459685,0.43804282
852,0.57720476,0.5232783,0.051589236,0.0023371894,0.6937805,0.64044785,0.050947472,0.0023851395,0.43588233
853,0.56927794,0.51942134,0.0478721,0.0019844873,0.6987164,0.649608,0.047090806,0.0020175795,0.43407062
854,0.5614892,0.5159145,0.04393889,0.0016358553,0.70436144,0.6596847,0.043022938,0.0016538075,0.432703
855,0.5540475,0.51285493,0.039891895,0.0013006891,0.71079844,0.67064714,0.038847018,0.0013042733,0.43186015
856,0.5471418,0.5103221,0.03583161,0.0009880627,0.71809345,0.6824501,0.034664344,0.0009789955,0.43160564
857,0.54093707,0.508376,0.031854592,0.00070646865,0.726289,0.69502944,0.030572062,0.00068745814,0.43198434
858,0.5355716,0.5070561,0.028051663,0.00046380702,0.73540545,0.70830536,0.02666161,0.00043842613,0.4330212
859,0.5311554,0.5063816,0.024506576,0.00026725855,0.74543613,0.7221792,0.023017135,0.00023986772,0.43472186
860,0.52776873,0.5063504,0.021295136,0.0001231764,0.75635076,0.7365371,0.019714786,9.888263e-05,0.43707192
861,0.5254627,0.5069411,0.018484468,3.713624e-05,0.76809317,0.7512495,0.016822014,2.1619662e-05,0.4400381
862,0.52425957,0.508113,0.016132714,1.38288415e-05,0.78058225,0.7661718,0.014397137,1.32807245e-05,0.44356927
863,0.52415425,0.5098085,0.014288665,5.708178e-05,0.79371274,0.7811455,0.01248913,7.807685e-05,0.44759727
864,0.5251147,0.51195323,0.012991678,0.00016982637,0.807357,0.7960004,0.011137408,0.00021918435,0.45203885
865,0.52708477,0.5144592,0.012271484,0.00035408704,0.82136536,0.81055486,0.010371764,0.00043876842,0.4567971
866,0.5299849,0.5172258,0.012148131,0.0006109232,0.8355694,0.8246193,0.010212209,0.0007378992,0.46176338
867,0.53371567,0.5201434,0.012631812,0.00094043807,0.84978324,0.8379978,0.010668844,0.0011165607,0.4668199
868,0.53815866,0.5230942,0.013722775,0.0013417128,0.8638059,0.85049057,0.011741741,0.0015735459,0.47184208
869,0.54318076,0.52595675,0.01541121,0.001812806,0.8774259,0.86189854,0.013420836,0.0021065688,0.47670174
870,0.5486372,0.52860934,0.017677216,0.0023506605,0.8904261,0.8720282,0.01568587,0.0027120465,0.48127022
871,0.55437475,0.5309327,0.020490851,0.0029512092,0.9025843,0.88069266,0.018506456,0.0033852065,0.48542243
872,0.560236,0.5328144,0.023812408,0.003609209,0.9136833,0.8877209,0.021842305,0.004120105,0.4890401
873,0.5660637,0.5341525,0.027592797,0.0043184385,0.9235121,0.8929589,0.025643626,0.00490958,0.49201626
874,0.5717059,0.5348601,0.03177418,0.0050716554,0.9318735,0.89627635,0.029851768,0.00574538,0.4942588
875,0.57702,0.5348685,0.036290903,0.0058606006,0.93859005,0.8975717,0.034400135,0.006618284,0.49569485
876,0.5818771,0.5341301,0.041070633,0.0066763554,0.94350964,0.8967762,0.039215337,0.00751811,0.49627334
877,0.586167,0.53262204,0.046035767,0.0075091715,0.94650763,0.89385504,0.044218604,0.008433981,0.49596742
878,0.58980054,0.5303465,0.051105056,0.008348941,0.94749427,0.8888123,0.049327422,0.009354557,0.4947769
879,0.59271324,0.5273328,0.05619534,0.009185134,0.9464157,0.8816902,0.0544573,0.010268186,0.49272874
880,0.59486645,0.52363575,0.061223537,0.010007206,0.94325614,0.87256926,0.05952381,0.011163085,0.48987603
881,0.59624845,0.5193354,0.066108406,0.010804631,0.9380381,0.8615661,0.06444429,0.012027705,0.48629776
882,0.59687376,0.5145339,0.07077252,0.011567339,0.93082225,0.84883136,0.06913996,0.0128509365,0.48209548
883,0.5967823,0.5093527,0.07514398,0.012285659,0.9217055,0.83454573,0.073537596,0.013622184,0.4773908
884,0.5960373,0.5039286,0.07915793,0.012950795,0.9108166,0.81891346,0.07757107,0.01433206,0.47232047
885,0.5947206,0.49840793,0.08275792,0.013554746,0.8983131,0.80215853,0.081182845,0.014971757,0.46703246
886,0.5929309,0.49294344,0.08589686,0.014090582,0.88437545,0.7845167,0.08432479,0.015533967,0.4616803
887,0.590778,0.48768777,0.08853773,0.014552494,0.86920184,0.7662301,0.08695906,0.016012661,0.4564188
888,0.58837944,0.4827897,0.0906539,0.014935862,0.85300356,0.7475424,0.08905836,0.01640283,0.45139876
889,0.5858554,0.47838888,0.09222919,0.015237395,0.8359994,0.7286919,0.09060601,0.016701516,0.44676265
890,0.58332443,0.47461194,0.093257606,0.015454868,0.81840825,0.70990586,0.091595754,0.01690659,0.44264013
891,0.5809,0.4715697,0.093742944,0.01558741,0.80044544,0.6913968,0.09203129,0.017017351,0.43914497
892,0.5786865,0.46935326,0.093697935,0.015635252,0.7823206,0.6733606,0.091925465,0.017034579,0.43637216
893,0.5767755,0.46803242,0.09314343,0.015599686,0.76423067,0.65597117,0.09129935,0.016960155,0.4343951
894,0.57524407,0.4676536,0.092107505,0.015482986,0.74635744,0.63937896,0.09018153,0.016796958,0.43326485
895,0.5741523,0.4682397,0.09062424,0.0152883325,0.7288672,0.6237115,0.08860666,0.016548995,0.43300864
896,0.5735414,0.46978894,0.08873276,0.0150197,0.7119065,0.60907096,0.0866147,0.016220849,0.43362945
897,0.57343316,0.47227517,0.0864763,0.014681684,0.6956035,0.59553546,0.08424979,0.015818229,0.4351064
898,0.573829,0.4756483,0.08390111,0.014279523,0.68006516,0.583159,0.081559144,0.015347028,0.43739474
899,0.57470936,0.47983512,0.0810553,0.013818948,0.6653785,0.5719724,0.07859206,0.014814043,0.44042754
900,0.5760357,0.4847415,0.07798824,0.013305981,0.6516103,0.561985,0.0753991,0.014226187,0.4441167
901,0.5777499,0.4902534,0.07474945,0.01274703,0.6388092,0.55318725,0.072031096,0.013590863,0.44835442
902,0.5797755,0.4962387,0.07138801,0.012148797,0.62700456,0.54555047,0.06853854,0.012915573,0.45301646
903,0.58202183,0.50255215,0.06795167,0.011518015,0.61620975,0.5390312,0.064970516,0.01220805,0.4579644
904,0.5843842,0.5090365,0.06448615,0.010861557,0.60642445,0.5335744,0.061374243,0.011475825,0.46304917
905,0.5843842,0.5090365,0.06448615,0.010861557,0.60642445,0.5335744,0.061374243,0.011475825,0.46304917
906,0.5867639,0.5098839,0.065771475,0.011108558,0.6065765,0.5321743,0.06268462,0.011717624,0.4641198
907,0.5884382,0.51027006,0.06684978,0.011318389,0.60709184,0.5313808,0.06379068,0.011920365,0.46471742
908,0.58937854,0.5101811,0.06770838,0.011489019,0.60794806,0.5311866,0.06467951,0.012082009,0.4648255
909,0.5895738,0.5096184,0.06833673,0.011618689,0.60913044,0.53158927,0.06534029,0.012200884,0.46444306
910,0.5890311,0.5085986,0.068726465,0.011706023,0.6106335,0.5325935,0.06576436,0.012275612,0.46358407
911,0.58777493,0.50715315,0.06887169,0.011750087,0.6124624,0.5342115,0.06594549,0.01230538,0.4622774
912,0.5858465,0.5053271,0.06876904,0.0117503535,0.61462814,0.5364585,0.06588003,0.012289611,0.46056575
913,0.58330184,0.5031772,0.068417825,0.011706744,0.6171512,0.53935593,0.06556691,0.012228386,0.45850328
914,0.58020973,0.5007702,0.06781993,0.01161956,0.62005603,0.5429263,0.06500774,0.012121984,0.45615417
915,0.57664955,0.49818015,0.06697979,0.011489603,0.6233732,0.54719526,0.064206615,0.011971383,0.45359054
916,0.5727084,0.49548602,0.06590444,0.011317985,0.6271341,0.55218613,0.06317029,0.01177765,0.4508896
917,0.56847924,0.49276966,0.064603314,0.011106232,0.63137156,0.5579211,0.061907914,0.011542557,0.44813102
918,0.5640569,0.49011254,0.063088074,0.010856262,0.6361167,0.5644178,0.060430896,0.011268015,0.4453949
919,0.5595369,0.48759422,0.061372448,0.010570215,0.64139897,0.57168984,0.058752768,0.010956327,0.4427591
920,0.55501187,0.48528925,0.059472,0.0102506485,0.6472408,0.5797417,0.056888916,0.010610148,0.4402974
921,0.55057037,0.48326612,0.057404052,0.009900188,0.65366095,0.5885722,0.054856494,0.010232266,0.43807712
922,0.5462945,0.48158544,0.05518727,0.009521799,0.6606699,0.59817,0.0526741,0.009825832,0.4361581
923,0.542259,0.48029885,0.052841593,0.009118582,0.66827047,0.6085148,0.050361596,0.009394099,0.43459117
924,0.5385293,0.4794476,0.05038793,0.008693756,0.67645574,0.61957544,0.04793989,0.0089403745,0.43341735
925,0.53516096,0.47906238,0.047847982,0.008250588,0.6852107,0.6313119,0.04543068,0.008468162,0.4326668
926,0.5321996,0.479163,0.045244094,0.007792528,0.69450957,0.64367205,0.042856365,0.00798112,0.432359
927,0.5296797,0.4797578,0.042598967,0.00732296,0.7043171,0.6565945,0.04023974,0.0074828286,0.43250263
928,0.5276255,0.4808446,0.039935578,0.006845348,0.7145888,0.670008,0.037603907,0.0069769267,0.43309507
929,0.5260506,0.48241052,0.037276953,0.006363132,0.72527045,0.6838314,0.03497202,0.006467067,0.43412346
930,0.52495795,0.48443228,0.034646004,0.0058796946,0.736299,0.6979749,0.03236718,0.005956887,0.43556488
931,0.5243412,0.48687744,0.032065406,0.0053983787,0.7476026,0.7123404,0.029812241,0.0054499554,0.43738708
932,0.5241848,0.4897049,0.029557385,0.004922516,0.7591012,0.72682184,0.027329603,0.00494977,0.43954915
933,0.5244648,0.49286598,0.027143536,0.004455253,0.77070785,0.74130696,0.024941124,0.0044597317,0.4420026
934,0.52514905,0.4963047,0.024844674,0.0039996947,0.7823294,0.75567836,0.022667816,0.0039832117,0.44469234
935,0.5262,0.49996057,0.02268064,0.0035588215,0.7938681,0.7698151,0.020529749,0.0035233176,0.4475581
936,0.5275737,0.50376827,0.020670054,0.0031354,0.80522156,0.7835927,0.018545777,0.0030830998,0.45053536
937,0.5292218,0.50765955,0.018830098,0.0027320697,0.81628555,0.796887,0.016733285,0.0026653067,0.4535569
938,0.5310928,0.51156527,0.017176323,0.0023512198,0.8269549,0.8095743,0.0151080545,0.0022725617,0.45655417
939,0.5331334,0.51541597,0.015722355,0.0019950718,0.837124,0.82153285,0.013683894,0.0019072398,0.45945892
940,0.535289,0.51914376,0.014479687,0.0016655521,0.8466901,0.83264625,0.012472487,0.0015713664,0.4622047
941,0.5375059,0.5226842,0.013457418,0.0013642905,0.8555549,0.8428051,0.011483085,0.0012666987,0.46472847
942,0.53973204,0.5259773,0.012662029,0.001092643,0.8636251,0.85190815,0.01072232,0.000994621,0.46697205
943,0.5419184,0.52896965,0.0120971715,0.00085159304,0.8708153,0.8598652,0.010193921,0.0007561531,0.4688838
944,0.5440199,0.5316146,0.011763461,0.0006417988,0.8770485,0.86659795,0.009898623,0.0005519561,0.4704196
945,0.5459968,0.53387487,0.011658352,0.00046352064,0.88225925,0.87204313,0.009833877,0.00038223423,0.4715443
946,0.5478143,0.5357217,0.011775996,0.00031664784,0.88639224,0.87615156,0.009993906,0.0002467682,0.47223237
947,0.5494456,0.53713775,0.012107215,0.00020066227,0.88940686,0.8788925,0.010369461,0.00014488217,0.47246903
948,0.5508695,0.53811544,0.012639426,0.00011465956,0.8912741,0.88025063,0.01094794,7.548941e-05,0.4722505
949,0.55207235,0.53865826,0.013356771,5.733637e-05,0.89198005,0.88022965,0.011713383,3.7031128e-05,0.47158363
950,0.553047,0.5387798,0.014240218,2.700845e-05,0.89152396,0.8788498,0.0126466425,2.7550483e-05,0.47048625
951,0.55379343,0.53850406,0.015267744,2.1638323e-05,0.88991886,0.87614864,0.013725538,4.4676875e-05,0.46898624
952,0.5543167,0.5378633,0.016414542,3.8856462e-05,0.8871898,0.87217903,0.014925113,8.567471e-05,0.4671209
953,0.5546284,0.536899,0.017653408,7.599119e-05,0.8833761,0.8670107,0.016217934,0.000147481,0.46493584
954,0.5547429,0.53565764,0.01895512,0.00013012104,0.87852645,0.8607251,0.017574582,0.00022673978,0.4624835
955,0.5546794,0.53419244,0.02028881,0.00019811184,0.8726995,0.85341567,0.018963952,0.0003199033,0.45982158
956,0.5544581,0.53255886,0.02162256,0.00027667987,0.8659624,0.84518534,0.020353856,0.00042319007,0.45701173
957,0.5541015,0.53081524,0.02292382,0.00036244586,0.85838896,0.8361446,0.021711538,0.00053280644,0.4541175
958,0.553631,0.52901894,0.024160104,0.00045200496,0.8500588,0.8264097,0.023004217,0.0006448686,0.4512027
959,0.55306786,0.5272264,0.025299512,0.00054196734,0.84105366,0.8160984,0.024199741,0.0007555689,0.44832948
960,0.55243134,0.5254909,0.026311375,0.0006290534,0.8314594,0.80533093,0.025267228,0.0008612022,0.44555718
961,0.55173767,0.5238606,0.027166914,0.0007101629,0.8213611,0.7942252,0.026177617,0.0009582921,0.44294035
962,0.55100054,0.52237827,0.027839817,0.0007824281,0.8108446,0.7828965,0.026904434,0.0010436337,0.44052792
963,0.55022943,0.5210793,0.028306887,0.00084325374,0.7999949,0.77145624,0.02742425,0.0011143594,0.43836144
964,0.5494306,0.5199915,0.028548641,0.0008904496,0.7888936,0.7600081,0.027717413,0.0011680435,0.43647495
965,0.5486067,0.5191346,0.028549852,0.0009222502,0.77762085,0.7486496,0.02776856,0.0012027096,0.43489364
966,0.5477565,0.51851904,0.028300105,0.0009373384,0.76625293,0.7374688,0.027567139,0.0012170052,0.43363395
967,0.5468755,0.5181464,0.027794112,0.00093495526,0.7548642,0.7265463,0.02710777,0.0012101323,0.4327031
968,0.5459573,0.51801026,0.027032206,0.000914887,0.74352485,0.7159521,0.026390785,0.0011819748,0.43209943
969,0.5449934,0.5180954,0.026020518,0.00087749766,0.7323021,0.7057469,0.025422217,0.0011330236,0.4318124
970,0.54397404,0.5183791,0.024771176,0.00082382007,0.72126013,0.6959814,0.024214236,0.0010645104,0.43182355
971,0.5428898,0.51883197,0.023302307,0.0007554651,0.7104606,0.6866972,0.02278502,0.0009784263,0.43210715
972,0.5417315,0.5194188,0.021638043,0.00067463913,0.69996196,0.6779259,0.021158725,0.00087733316,0.43263108
973,0.5404924,0.52010006,0.019808147,0.00058417977,0.6898226,0.66969275,0.019365227,0.0007645849,0.4333582
974,0.5391682,0.5208329,0.017847821,0.0004874536,0.68009686,0.662013,0.017439838,0.0006440227,0.43424717
975,0.5377581,0.5215727,0.015797064,0.0003883296,0.6708401,0.6548973,0.015422666,0.0005201771,0.43525425
976,0.53626585,0.5222746,0.013700109,0.00029111924,0.6621044,0.64834833,0.013358097,0.00039799363,0.43633476
977,0.5346999,0.52289474,0.01160465,0.00020051676,0.6539425,0.6423657,0.0112939505,0.00028285952,0.43744385
978,0.53307384,0.52339137,0.009561,0.00012146363,0.64640576,0.63694465,0.009280689,0.0001804416,0.43853843
979,0.53140736,0.5237272,0.007621138,5.9097132e-05,0.63954407,0.63207704,0.007370406,9.660602e-05,0.43957835
980,0.52972496,0.5238686,0.005837666,1.8627341e-05,0.6334064,0.62775326,0.0056158416,3.731011e-05,0.4405272
981,0.52805686,0.52378887,0.0042627575,5.2237324e-06,0.6280406,0.6239629,0.004069259,8.436312e-06,0.44135362
982,0.5264379,0.5234668,0.0029471295,2.391111e-05,0.62349164,0.6206945,0.00278144,1.5700289e-05,0.44203174
983,0.5249069,0.52288854,0.0019389088,7.944983e-05,0.61980295,0.6179379,0.0018005644,6.450981e-05,0.44254223
984,0.5235063,0.5220474,0.0012826556,0.00017623245,0.6170139,0.61568284,0.0011711901,0.00015985731,0.44287196
985,0.52228045,0.52094394,0.0010183237,0.00031817026,0.6151597,0.6139203,0.0009332513,0.00030616493,0.4430147
986,0.52127516,0.51958615,0.0011803871,0.00050859037,0.61427134,0.61264294,0.0011211354,0.0005072139,0.4429707
987,0.5205347,0.51798755,0.0017969868,0.0007501634,0.61437345,0.61184454,0.0017628666,0.0007660312,0.44274613
988,0.52010345,0.5161694,0.002889207,0.0010447843,0.61548305,0.61151886,0.0028793567,0.0010847894,0.44235352
989,0.5200209,0.51415694,0.004470413,0.0013935347,0.6176105,0.6116621,0.0044837533,0.0014646914,0.44180983
990,0.52032334,0.51198095,0.0065457607,0.0017966038,0.6207572,0.61227024,0.0065809367,0.0019060088,0.4411368
991,0.5210404,0.5096755,0.009111712,0.0022532023,0.6249137,0.6133387,0.009167058,0.0024079063,0.44035956
992,0.52219474,0.5072774,0.012155753,0.0027615726,0.63006127,0.6148636,0.012229241,0.002968431,0.43950567
993,0.52380043,0.5048253,0.015656149,0.0033189529,0.6361688,0.616839,0.015745344,0.0035844708,0.43860447
994,0.525862,0.50235856,0.019581892,0.0039214855,0.64319366,0.61925787,0.019683896,0.0042518764,0.43768594
995,0.5283731,0.49991617,0.023892693,0.0045642806,0.6510796,0.62211025,0.024004137,0.004965186,0.4367797
996,0.5313164,0.49753588,0.028539144,0.0052414173,0.6597583,0.62538433,0.028656166,0.005717841,0.43591434
997,0.5346626,0.49525347,0.03346314,0.0059459615,0.6691472,0.62906367,0.033581335,0.006502189,0.4351165
998,0.5383702,0.49310198,0.03859821,0.006670016,0.6791501,0.633128,0.03871266,0.007309409,0.4344097
999,0.54238576,0.4911105,0.043870445,0.0074047754,0.68965864,0.63755304,0.04397574,0.008129863,0.43381447
1000,0.54664415,0.48930424,0.04919927,0.008140629,0.7005512,0.6423089,0.04928947,0.008952866,0.433347
1001,0.5510693,0.48770323,0.054498762,0.008867345,0.7116959,0.6473613,0.05456754,0.009767111,0.43301865
1002,0.5555757,0.48632255,0.05967905,0.009574123,0.7229498,0.65266955,0.05971964,0.01056062,0.43283644
1003,0.56006974,0.4851718,0.06464802,0.0102499155,0.7341629,0.6581882,0.0646535,0.011321207,0.43280202
1004,0.56445163,0.48425484,0.06931322,0.0108835725,0.7451796,0.66386676,0.06927636,0.012036512,0.43291163
1005,0.56861854,0.4835702,0.0735842,0.01146412,0.7558417,0.6696496,0.07349781,0.0126942545,0.43315694
1006,0.56861854,0.4835702,0.0735842,0.01146412,0.7558417,0.6696496,0.07349781,0.0126942545,0.43315694
1007,0.56887156,0.48391613,0.073442124,0.0115133,0.7698065,0.6837121,0.07332289,0.012771515,0.4339986
1008,0.5690695,0.4849197,0.07267313,0.011476725,0.78338563,0.69811255,0.07251845,0.012754608,0.4353794
1009,0.5691633,0.48652142,0.07128744,0.011354471,0.7964508,0.7127119,0.071095556,0.012643393,0.43723947
1010,0.5691061,0.4886497,0.06930816,0.011148196,0.8088791,0.7273615,0.0690782,0.012439384,0.43950778
1011,0.5688545,0.49122277,0.06677075,0.010860994,0.8205537,0.74190503,0.06650293,0.012145759,0.44210353
1012,0.56837094,0.49415103,0.06372239,0.010497536,0.83136815,0.75618285,0.06341794,0.011767332,0.44493902
1013,0.5676251,0.4973402,0.06022109,0.010063805,0.84122735,0.77003443,0.059882373,0.0113105215,0.447922
1014,0.56659466,0.50069344,0.056334212,0.009567007,0.8500484,0.78330094,0.05596468,0.010782825,0.45095855
1015,0.5652669,0.50411445,0.052136928,0.009015502,0.857764,0.7958297,0.051741056,0.010193247,0.45395565
1016,0.5636387,0.5075098,0.047710456,0.008418395,0.86432064,0.80747527,0.047293857,0.009551536,0.45682347
1017,0.5617178,0.51079214,0.043140076,0.0077856183,0.86968243,0.818105,0.042709187,0.008868307,0.45947853
1018,0.5595218,0.51388127,0.03851314,0.0071274093,0.87382907,0.8275992,0.038075257,0.0081545655,0.46184537
1019,0.5570792,0.5167079,0.03391704,0.0064542107,0.8767576,0.83585584,0.033480186,0.0074215834,0.46385878
1020,0.5544273,0.51921356,0.029437246,0.005776516,0.8784813,0.8427907,0.02900999,0.006680614,0.4654652
1021,0.55161256,0.5213526,0.025155494,0.0051044635,0.879028,0.8483385,0.024746833,0.005942696,0.46662408
1022,0.54868853,0.5230926,0.021148093,0.004447796,0.8784413,0.85245556,0.020767303,0.005218403,0.46730843
1023,0.54571563,0.52441573,0.01748439,0.0038155392,0.8767759,0.8551176,0.017140834,0.004517508,0.46750516
1024,0.5427582,0.5253166,0.014225663,0.0032159616,0.8741,0.8563222,0.013928681,0.0038491264,0.46721503
1025,0.53988427,0.5258039,0.011423998,0.0026563436,0.8704907,0.8560869,0.011182722,0.0032210595,0.46645233
1026,0.5371626,0.5258981,0.009121622,0.0021429046,0.8660329,0.8544477,0.008944846,0.0026402911,0.4652436
1027,0.5346621,0.525631,0.0073503633,0.0016807426,0.86081666,0.8514578,0.0072464165,0.0021124186,0.46362662
1028,0.53244853,0.5250434,0.0061313403,0.0012737646,0.8549358,0.847186,0.006107946,0.0016418819,0.46164897
1029,0.53058416,0.52418464,0.0054748696,0.00092463667,0.8484868,0.841716,0.0055390494,0.0012317075,0.45936662
1030,0.52912563,0.5231102,0.005380563,0.0006348232,0.8415641,0.8351419,0.005538506,0.0008836968,0.45684186
1031,0.5281209,0.52187884,0.005837503,0.00040455995,0.83425987,0.827567,0.0060945046,0.00059837376,0.45414147
1032,0.5276107,0.5205532,0.0068245963,0.00023293789,0.82666326,0.81910336,0.00718495,0.0003749463,0.45133546
1033,0.5276244,0.51919556,0.008310991,0.0001178973,0.81885624,0.80986685,0.008777932,0.00021148595,0.4484944
1034,0.52818006,0.5178671,0.010256634,5.631725e-05,0.8109144,0.79997724,0.010832254,0.0001049129,0.44568852
1035,0.5292833,0.51662636,0.0126128085,4.409828e-05,0.8029049,0.7895558,0.013298021,5.1087623e-05,0.4429853
1036,0.5309262,0.51552707,0.015322915,7.62272e-05,0.7948849,0.7787226,0.016117405,4.4936685e-05,0.44044808
1037,0.5330868,0.51461667,0.01832319,0.00014689863,0.78690195,0.76759607,0.019225385,8.051786e-05,0.43813476
1038,0.535729,0.51393574,0.021543646,0.00024960985,0.77899337,0.75629145,0.022550676,0.00015118947,0.4360965
1039,0.5388022,0.51351583,0.024909096,0.00037730593,0.7711849,0.74491835,0.02601681,0.0002497234,0.43437594
1040,0.5422418,0.51337886,0.02834041,0.00052252546,0.7634932,0.73358136,0.029543381,0.0003684402,0.43300673
1041,0.54596967,0.51353616,0.031755906,0.0006775659,0.7559242,0.7223773,0.033047453,0.0004994678,0.4320122
1042,0.54989547,0.51398796,0.035072837,0.0008346582,0.7484754,0.71139544,0.036445074,0.0006348776,0.43140456
1043,0.5539186,0.5147231,0.03820923,0.0009862051,0.74113643,0.7007164,0.039653186,0.00076689146,0.43118495
1044,0.5579292,0.5157184,0.04108582,0.0011249584,0.7338907,0.69041103,0.042591523,0.0008881625,0.43134272
1045,0.5618127,0.51694024,0.04362816,0.0012443147,0.72671723,0.68054044,0.045184754,0.0009920506,0.43185586
1046,0.565451,0.5183438,0.04576877,0.0013384366,0.71959436,0.67115694,0.047364704,0.0010727152,0.43269116
1047,0.56872684,0.51987493,0.047449302,0.0014026392,0.7124997,0.66230154,0.049072575,0.001125599,0.43380544
1048,0.5715282,0.5214721,0.048622593,0.0014334765,0.7054148,0.6540065,0.05026086,0.0011474226,0.43514663
1049,0.57375115,0.5230674,0.049254727,0.0014289966,0.6983261,0.64629394,0.050895646,0.0011365397,0.4366555
1050,0.57530445,0.5245891,0.049326506,0.0013888762,0.6912312,0.6391803,0.050957937,0.0010929985,0.43826744
1051,0.57611364,0.52596444,0.04883467,0.0013145388,0.6841363,0.6326726,0.050444953,0.0010187129,0.43991506
1052,0.57612383,0.5271221,0.047792584,0.0012091318,0.6770611,0.6267729,0.049370788,0.00091742317,0.4415305
1053,0.57530296,0.527995,0.04623037,0.0010775669,0.6700404,0.6214791,0.04776659,0.000794759,0.44304794
1054,0.5736439,0.5285231,0.044194374,0.000926435,0.66312397,0.6167861,0.045679882,0.00065798324,0.4444065
1055,0.5711655,0.5286556,0.04174613,0.0007637654,0.65637624,0.61268675,0.04317356,0.0005159628,0.44555247
1056,0.56791294,0.5283535,0.03896055,0.0005988587,0.6498767,0.6091737,0.04032415,0.00037881915,0.4464414
1057,0.5639566,0.5275908,0.03592378,0.00044200144,0.6437185,0.6062414,0.037219413,0.00025768575,0.44703996
1058,0.5593904,0.5263558,0.032730527,0.0003041312,0.63800555,0.6038855,0.033955816,0.0001642859,0.4473268
1059,0.5543292,0.52465147,0.029481227,0.00019649896,0.6328498,0.60210365,0.030635519,0.0001106418,0.44729406
1060,0.54890484,0.5224955,0.02627898,0.00013032937,0.6283696,0.6008976,0.027363341,0.000108664666,0.4469461
1061,0.54326236,0.5199193,0.023226636,0.00011646057,0.6246837,0.6002701,0.024243768,0.00016979255,0.4463005
1062,0.5375556,0.5169667,0.020423805,0.00016505108,0.6219098,0.6002272,0.021377966,0.0003046355,0.44538593
1063,0.53194165,0.513692,0.017964385,0.000285265,0.62016034,0.6007764,0.018861232,0.0005227125,0.44424114
1064,0.5265782,0.5101589,0.015934248,0.00048505457,0.6195383,0.60192543,0.016780717,0.00083214924,0.44291335
1065,0.5216171,0.5064367,0.014409414,0.0007709566,0.6201356,0.6036826,0.015213511,0.0012395402,0.44145566
1066,0.5172012,0.5025987,0.013454582,0.0011479533,0.6220283,0.60605335,0.014225257,0.001749703,0.43992546
1067,0.51346135,0.49871993,0.013122112,0.0016193327,0.6252775,0.60904276,0.013869036,0.0023656918,0.4383819
1068,0.51051235,0.49487442,0.013451261,0.0021866483,0.629924,0.6126507,0.0141847115,0.0030886098,0.43688393
1069,0.5084516,0.49113402,0.014467849,0.002849718,0.6359884,0.61687225,0.015198485,0.0039176857,0.43548855
1070,0.5073559,0.48756543,0.016183957,0.0036065292,0.6434704,0.62169755,0.016922696,0.0048501445,0.43424854
1071,0.50728047,0.48422918,0.018598016,0.0044532795,0.65234643,0.6271093,0.019355873,0.0058812657,0.43321157
1072,0.5082575,0.48117837,0.021694768,0.005384405,0.6625695,0.6330824,0.022482706,0.007004446,0.43241823
1073,0.5102955,0.47845754,0.02544542,0.006392515,0.67406845,0.6395831,0.026274228,0.008211147,0.43190122
1074,0.51337785,0.4761015,0.029807856,0.007468545,0.68674827,0.64656943,0.030687977,0.009490871,0.4316844
1075,0.51746285,0.47413453,0.03472678,0.008601572,0.70048714,0.6539877,0.035668194,0.010831233,0.43178222
1076,0.5224838,0.47257072,0.040134043,0.009779086,0.71513927,0.661775,0.041146107,0.012218163,0.43219852
1077,0.5283485,0.4714125,0.045949053,0.010986922,0.73053336,0.66985726,0.047040332,0.0136357425,0.43292713
1078,0.5349405,0.47065163,0.05207942,0.012209445,0.7464747,0.67815083,0.053257607,0.015066279,0.43395108
1079,0.5421204,0.47026905,0.05842178,0.013429582,0.76274514,0.68656087,0.05969342,0.016490862,0.43524307
1080,0.5497271,0.4702348,0.064863145,0.014629102,0.7791063,0.69498366,0.06623357,0.017889094,0.43676606
1081,0.55758154,0.47050995,0.071282536,0.01578902,0.795303,0.7033076,0.07275559,0.019239755,0.43847394
1082,0.5654897,0.47104692,0.077553146,0.016889608,0.8110657,0.71141356,0.0791311,0.020521048,0.44031256
1083,0.57324755,0.4717912,0.083545044,0.017911304,0.82611895,0.71917945,0.08522841,0.021711102,0.44222188
1084,0.5806468,0.47268397,0.08912818,0.018834643,0.840185,0.72648126,0.090915546,0.022788178,0.44413742
1085,0.58748055,0.47366318,0.09417614,0.01964125,0.8529918,0.7331958,0.09606411,0.023731919,0.4459926
1086,0.5935509,0.47466725,0.09856959,0.020314103,0.86428154,0.73920566,0.10055265,0.024523279,0.44772145
1087,0.5986758,0.4756369,0.10220055,0.020838343,0.8738185,0.7444017,0.10427108,0.025145741,0.44926137
1088,0.6026958,0.47651824,0.104976036,0.021201566,0.8813963,0.74868685,0.107124284,0.025585178,0.45055526
1089,0.6054813,0.4772652,0.106821634,0.021394514,0.8868458,0.75197893,0.109035805,0.02583111,0.4515548
1090,0.6069373,0.47784144,0.10768451,0.021411382,0.8900428,0.75421494,0.109950945,0.025876883,0.4522223
1091,0.6070094,0.47822326,0.107535936,0.021250166,0.89091206,0.7553529,0.109839216,0.02571996,0.4525324
1092,0.6056842,0.47839913,0.106372386,0.0209127,0.88943017,0.7553726,0.108695716,0.025361903,0.45247382
1093,0.6029928,0.47837153,0.10421641,0.020404786,0.8856265,0.75427616,0.10654174,0.024808565,0.45204926
1094,0.59900796,0.47815627,0.10111576,0.019735951,0.87958574,0.75209093,0.10342435,0.024070418,0.4512757
1095,0.5938432,0.47778186,0.097142026,0.018919354,0.87143975,0.7488642,0.09941462,0.023161002,0.45018363
1096,0.5876471,0.4772881,0.09238803,0.017970953,0.8613685,0.7446652,0.094605274,0.022098003,0.4488152
1097,0.58059746,0.47672337,0.08696461,0.016909458,0.84958905,0.73958015,0.08910755,0.020901343,0.4472229
1098,0.5728955,0.47614336,0.08099682,0.01575534,0.8363505,0.73370993,0.08304717,0.01959341,0.44546607
1099,0.56475735,0.47560722,0.07461978,0.014530352,0.8219248,0.7271667,0.0765602,0.018197864,0.44360948
1100,0.5564065,0.47517508,0.06797439,0.013257045,0.806597,0.72006863,0.06978898,0.016739344,0.44171944
1101,0.5480673,0.47490615,0.06120329,0.011957803,0.7906601,0.71254003,0.06287765,0.01524237,0.43986183
1102,0.53995746,0.4748559,0.05444699,0.010654597,0.7744033,0.70470357,0.05596853,0.013731157,0.4380994
1103,0.53228205,0.4750732,0.047840584,0.009368287,0.7581078,0.69668055,0.04919859,0.012228697,0.43648946
1104,0.5252285,0.4755993,0.04151081,0.008118382,0.74203926,0.688586,0.04269663,0.010756588,0.43508226
1105,0.5189627,0.47646612,0.03557391,0.006922668,0.7264441,0.6805286,0.036580935,0.009334621,0.4339194
1106,0.51362646,0.47769564,0.030133871,0.005796968,0.711546,0.6726079,0.030957576,0.00798053,0.43303284
1107,0.5093352,0.479299,0.025281219,0.0047550416,0.6975421,0.6649131,0.025919115,0.0067097996,0.43244433
1108,0.50617653,0.48127586,0.021092204,0.0038084798,0.6846034,0.65752393,0.021543792,0.0055356766,0.43216506
1109,0.50420994,0.48361492,0.017628305,0.0029666792,0.67287314,0.6505092,0.017894965,0.0044689546,0.43219543
1110,0.5034666,0.48629385,0.014935882,0.0022368687,0.66246563,0.6439266,0.015020789,0.0035182165,0.43252572
1111,0.5039495,0.4892795,0.013045987,0.0016240546,0.6534687,0.6378251,0.012953977,0.0026896638,0.4331359
1112,0.50563407,0.49252877,0.0119741615,0.0011311093,0.64594275,0.63224405,0.0117116105,0.0019871243,0.4339969
1113,0.50846803,0.49598908,0.011720267,0.0007587251,0.63992125,0.6272141,0.011294908,0.0014122986,0.43507072
1114,0.5123729,0.49959916,0.012268279,0.0005054747,0.6354118,0.6227582,0.011689059,0.0009644981,0.43631196
1115,0.5172449,0.503291,0.013586075,0.00036777157,0.6323972,0.6188933,0.012862975,0.000640848,0.43766862
1116,0.52295583,0.50699055,0.015625386,0.00033989863,0.63083506,0.6156296,0.01476924,0.00043620443,0.43908396
1117,0.52935547,0.5106195,0.018321864,0.00041405455,0.63066125,0.61297387,0.017344136,0.00034324054,0.44049782
1118,0.53627366,0.51409775,0.021595502,0.00058040186,0.6317883,0.6109277,0.020508105,0.00035253057,0.44184864
1119,0.5435242,0.5173457,0.025351373,0.00082714646,0.6341123,0.6094933,0.024166396,0.0004525791,0.4430761
1120,0.55090886,0.5202871,0.029481012,0.0011407456,0.6375104,0.60866976,0.028210565,0.000630102,0.444123
1121,0.5582218,0.5228513,0.033864398,0.0015061329,0.64184666,0.6084562,0.03252029,0.00087016064,0.4449382
1122,0.5652568,0.52497727,0.038372464,0.0019070446,0.6469775,0.6088548,0.036966093,0.0011566173,0.44547924
1123,0.5718124,0.5266155,0.0428705,0.0023263798,0.6527536,0.6098685,0.041412596,0.0014724622,0.4457145
1124,0.5777003,0.52773166,0.047221914,0.0027467492,0.65902716,0.61150444,0.04572241,0.0018003158,0.44562596
1125,0.582751,0.5283072,0.051292762,0.0031509814,0.6656557,0.61377203,0.04976061,0.0021230432,0.44521037
1126,0.5868216,0.5283426,0.054956306,0.0035226734,0.6725093,0.61668557,0.05339945,0.0024242701,0.44448063
1127,0.5898018,0.52785736,0.058097605,0.0038468216,0.6794731,0.62026113,0.056522906,0.002689089,0.4434659
1128,0.5916181,0.52688944,0.060618244,0.0041104695,0.6864534,0.6245172,0.05903158,0.0029045974,0.4422117
1129,0.59223753,0.52549446,0.06244007,0.0043029985,0.6933785,0.6294718,0.06084633,0.0030603942,0.44077748
1130,0.591669,0.52374357,0.06350861,0.0044168094,0.70020276,0.63514185,0.061911866,0.0031490286,0.4392351
1131,0.5899628,0.52172023,0.06379501,0.0044474998,0.70690536,0.6415403,0.062198654,0.0031664562,0.43766525
1132,0.5872077,0.5195163,0.063297346,0.004394077,0.71348995,0.6486736,0.061704326,0.0031120116,0.43615425
1133,0.58352786,0.5172284,0.062040452,0.0042589814,0.71997976,0.6565378,0.060453393,0.0029886006,0.43478963
1134,0.57907516,0.51495266,0.060074497,0.0040480113,0.72641665,0.6651182,0.058495965,0.002802496,0.43365625
1135,0.5740237,0.512781,0.057472695,0.0037699947,0.732855,0.6743865,0.05590544,0.0025630328,0.43283185
1136,0.56856084,0.5107962,0.05432812,0.003436499,0.73935527,0.68429774,0.052775178,0.0022823175,0.43238372
1137,0.56288075,0.5090697,0.05074981,0.0030612906,0.7459803,0.69479096,0.049214687,0.0019747138,0.4323656
1138,0.557175,0.5076567,0.046858408,0.0026598712,0.7527894,0.70578796,0.045345157,0.001656284,0.43281472
1139,0.5516266,0.50659573,0.042781938,0.0022489699,0.75983185,0.7171924,0.041295245,0.0013441996,0.43375093
1140,0.546404,0.50590664,0.03865153,0.0018458451,0.7671448,0.7288918,0.037196692,0.0010562862,0.4351748
1141,0.5416553,0.50558996,0.034597408,0.0014679364,0.7747475,0.7407568,0.03318036,0.00081035285,0.43706864
1142,0.5375052,0.5056275,0.030745363,0.0011322852,0.782641,0.7526447,0.029372595,0.00062372105,0.43939617
1143,0.5340526,0.50598377,0.02721375,0.00085509464,0.7908071,0.764402,0.025892256,0.0005128827,0.44210425
1144,0.5313682,0.506606,0.024110878,0.0006513873,0.7992027,0.7758617,0.022847995,0.0004929839,0.44512427
1145,0.52949584,0.5074282,0.021532942,0.0005346705,0.8077655,0.7868517,0.020336235,0.00057754735,0.44837466
1146,0.52845144,0.50837237,0.0195624,0.00051667285,0.81641304,0.7971954,0.018439475,0.0007781834,0.45176333
1147,0.5282255,0.5093518,0.018266646,0.00060708745,0.82504386,0.8067146,0.01722499,0.0011042922,0.45519042
1148,0.52878445,0.5102741,0.017696964,0.0008133629,0.83354,0.81523335,0.016743792,0.0015629106,0.45855153
1149,0.5300733,0.51104486,0.017887829,0.0011405693,0.8417696,0.8225813,0.01702985,0.0021584881,0.46174103
1150,0.53201854,0.511571,0.018856332,0.0015912113,0.84959185,0.8285995,0.018099604,0.0028927042,0.46465564
1151,0.5345313,0.5117643,0.02060187,0.0021651299,0.85685796,0.833142,0.01995156,0.003764416,0.4671977
1152,0.5375107,0.51154524,0.023106037,0.0028594167,0.86341643,0.83608073,0.022566257,0.0047694645,0.469279
1153,0.54084796,0.5108468,0.026332788,0.003668387,0.8691185,0.8373115,0.025906427,0.0059005735,0.47082415
1154,0.5444298,0.50961727,0.030228978,0.0045835664,0.8738208,0.8367556,0.029917581,0.007147591,0.47177374
1155,0.548142,0.5078231,0.03472513,0.0055937623,0.8773892,0.8343633,0.034528684,0.008497227,0.47208682
1156,0.55187356,0.5054517,0.03973673,0.006685166,0.87970483,0.8301177,0.039653644,0.0099335015,0.47174355
1157,0.5555199,0.5025124,0.04516586,0.00784165,0.8806663,0.82403576,0.045192868,0.011437712,0.4707464
1158,0.5589862,0.49903792,0.0509033,0.009044932,0.88019437,0.8161701,0.051035438,0.012988808,0.46912095
1159,0.5621898,0.49508366,0.056831084,0.010275049,0.8782337,0.806608,0.057061747,0.01456391,0.46691605
1160,0.5650627,0.4907268,0.06282526,0.011510678,0.87475365,0.7954687,0.06314623,0.016138706,0.46420175
1161,0.56755286,0.48606402,0.068759166,0.012729723,0.86975247,0.7829039,0.069160745,0.017687773,0.46106791
1162,0.56962496,0.4812085,0.07450666,0.013909808,0.8632538,0.7690905,0.07497788,0.019185418,0.4576208
1163,0.5712609,0.4762864,0.079945624,0.015028883,0.85530937,0.7542288,0.08047439,0.020606248,0.45397973
1164,0.5724592,0.4714324,0.08496111,0.016065728,0.84599674,0.73853636,0.08553452,0.021925896,0.4502722
1165,0.57323354,0.46678433,0.08944868,0.017000582,0.8354155,0.7222408,0.090053245,0.023121417,0.44662955
1166,0.5736117,0.46247903,0.09331703,0.01781564,0.8236872,0.7055761,0.09393901,0.024172056,0.44318184
1167,0.5736324,0.45864645,0.096490405,0.01849556,0.81095004,0.6887742,0.09711613,0.02505969,0.44005257
1168,0.5733438,0.45540556,0.0989105,0.01902776,0.7973565,0.6720605,0.09952664,0.025769325,0.43735468
1169,0.57279986,0.4528594,0.100537516,0.019402927,0.7830694,0.6556485,0.10113135,0.026289467,0.4351858
1170,0.5720571,0.45109135,0.10135093,0.019614842,0.768257,0.63973427,0.10191074,0.02661207,0.43362457
1171,0.57117283,0.45016247,0.10134939,0.019660946,0.75309193,0.6244941,0.10186454,0.026733309,0.43272808
1172,0.570201,0.45010886,0.100550234,0.019541945,0.7377444,0.6100797,0.10101153,0.026653187,0.43252948
1173,0.56919074,0.45094046,0.09898822,0.019262046,0.7223808,0.59661776,0.09938798,0.026375039,0.43303666
1174,0.5681829,0.45264035,0.09671416,0.018828401,0.70716065,0.58420813,0.097046375,0.025906147,0.43423188
1175,0.56720895,0.45516482,0.09379288,0.018251242,0.69223505,0.57292444,0.09405334,0.025257278,0.43607247
1176,0.5662897,0.4584454,0.09030104,0.017543277,0.6777427,0.5628136,0.09048731,0.024441842,0.43849167
1177,0.56543386,0.46238965,0.08632474,0.016719442,0.66381073,0.55389863,0.086436175,0.023475928,0.44140133
1178,0.5646391,0.46688563,0.08195706,0.015796453,0.6505538,0.54618084,0.081994824,0.022378141,0.44469428
1179,0.56389135,0.47180343,0.07729549,0.01479244,0.6380721,0.5396413,0.07726241,0.021168344,0.4482481
1180,0.56316644,0.47700065,0.072439425,0.013726325,0.6264542,0.5342463,0.07233994,0.019867895,0.45192945
1181,0.5624327,0.48232716,0.067487754,0.012617759,0.6157766,0.52994984,0.06732778,0.018498963,0.4555984
1182,0.56165135,0.4876288,0.06253641,0.011486197,0.60610414,0.5266971,0.06232316,0.017083889,0.45911393
1183,0.56078154,0.49275437,0.057676423,0.010350776,0.59749496,0.524432,0.057418264,0.015644679,0.46233833
1184,0.55978173,0.49756002,0.052991726,0.009229971,0.589997,0.5230959,0.05269796,0.014203144,0.46514377
1185,0.55861306,0.50191456,0.048557594,0.008140923,0.5836553,0.5226375,0.04823827,0.012779537,0.46741623
1186,0.55724365,0.5057052,0.04443911,0.00709934,0.57850957,0.52301186,0.04410477,0.011392975,0.469061
1187,0.5556504,0.5088414,0.04068991,0.0061191306,0.57459784,0.5241859,0.040351372,0.0100605665,0.47000676
1188,0.5538221,0.5112585,0.03735146,0.0052121384,0.5719572,0.5261401,0.03701958,0.008797485,0.47020903
1189,0.55176127,0.5129209,0.03445241,0.0043879556,0.5706247,0.5288704,0.034137852,0.007616456,0.46965206
1190,0.5494849,0.51382256,0.03200855,0.0036538448,0.5706373,0.5323881,0.03172155,0.006527679,0.46835044
1191,0.5470267,0.51398915,0.03002295,0.0030145894,0.5720318,0.53671986,0.029773094,0.005538828,0.466349
1192,0.5444337,0.51347464,0.028486507,0.0024726063,0.5748452,0.5419077,0.028282503,0.0046549225,0.46372092
1193,0.54176784,0.51236105,0.027378863,0.0020279316,0.5791098,0.548003,0.027228404,0.0038783737,0.46056634
1194,0.5391022,0.5107542,0.026669547,0.0016784095,0.58485615,0.55506784,0.026579117,0.0032091888,0.45700765
1195,0.53651875,0.5087795,0.026319347,0.0014198754,0.5921072,0.56316805,0.026294127,0.002644988,0.45318526
1196,0.5341053,0.506577,0.026281899,0.0012463714,0.60087794,0.57237095,0.026325667,0.0021813596,0.44925255
1197,0.53195196,0.5042962,0.02650541,0.0011503941,0.6111727,0.58274007,0.026620463,0.001812172,0.44537017
1198,0.5301473,0.50208974,0.026934298,0.0011232523,0.6229817,0.59433043,0.027121484,0.0015298281,0.44170052
1199,0.528775,0.50010866,0.027510991,0.0011553081,0.63627857,0.60718346,0.027769689,0.00132542,0.4384016
1200,0.52791035,0.49849644,0.028177576,0.0012363308,0.65102,0.62132496,0.02850573,0.0011893145,0.43562222
1201,0.52761704,0.49738398,0.028877318,0.0013557172,0.6671417,0.6367588,0.029271564,0.0011113238,0.43349665
1202,0.5279438,0.49688482,0.029556097,0.0015028851,0.6845578,0.653465,0.030011863,0.0010810082,0.43214008
1203,0.52892315,0.497092,0.03016368,0.0016674314,0.7031586,0.6713953,0.030675283,0.0010880181,0.43164504
1204,0.53056777,0.4980735,0.03065485,0.001839421,0.7228093,0.6904713,0.031215701,0.0011223133,0.43207785
1205,0.53287077,0.49987087,0.030990329,0.0020095613,0.74335027,0.7105828,0.031593066,0.0011743966,0.43347657
1206,0.5358031,0.5024961,0.031137507,0.0021694538,0.7645958,0.73158616,0.03177413,0.0012355442,0.4358482
1207,0.5393134,0.50593054,0.031071099,0.0023117217,0.78633416,0.75330293,0.03173324,0.001297982,0.43916827
1208,0.543329,0.5101253,0.030773623,0.0024301037,0.8083295,0.7755218,0.03145265,0.0013550285,0.44338033
1209,0.54775536,0.5150001,0.030235643,0.002519632,0.83032143,0.7979974,0.030922854,0.0014012113,0.44839597
1210,0.55247825,0.52044564,0.029455885,0.0025767048,0.85203135,0.8204563,0.0301427,0.001432315,0.45409667
1211,0.55247825,0.52044564,0.029455885,0.0025767048,0.85203135,0.8204563,0.0301427,0.001432315,0.45409667
1212,0.55335927,0.5211874,0.02965077,0.002521117,0.8561544,0.82439244,0.030359473,0.0014025226,0.4552392
1213,0.55359215,0.5215729,0.029584777,0.0024344625,0.8587534,0.8270881,0.030308548,0.00135675,0.45609763
1214,0.55316573,0.5215799,0.029266197,0.0023196205,0.8598012,0.8285057,0.029997664,0.0012978173,0.45664874
1215,0.5520878,0.5211956,0.02871156,0.0021806452,0.85929805,0.8286253,0.029443031,0.0012297306,0.45687813
1216,0.55038404,0.52041614,0.027945159,0.0020227495,0.85727286,0.8274466,0.02866875,0.0011575005,0.4567811
1217,0.54809856,0.5192481,0.026998315,0.001852097,0.8537812,0.82498795,0.02770613,0.0010871119,0.45636216
1218,0.54529077,0.5177067,0.025908465,0.0016756149,0.84890383,0.82128584,0.026592739,0.001025279,0.45563498
1219,0.54203486,0.5158161,0.024717951,0.0015008553,0.84274495,0.81639445,0.02537118,0.0009793207,0.45462188
1220,0.5384172,0.51360863,0.023472836,0.0013357325,0.83542806,0.8103833,0.024087964,0.0009567845,0.45335257
1221,0.5345323,0.51112247,0.022221494,0.0011883577,0.8270909,0.8033336,0.022791937,0.00096543075,0.45186275
1222,0.5304813,0.5084013,0.021013277,0.0010667386,0.8178845,0.79533863,0.021533096,0.0010128181,0.45019343
1223,0.5263684,0.50549257,0.019897176,0.0009786538,0.8079674,0.78650016,0.020361088,0.0011062236,0.44838902
1224,0.52229786,0.502446,0.018920463,0.0009313829,0.79750204,0.7769258,0.01932391,0.0012523773,0.44649592
1225,0.5183712,0.49931198,0.018127592,0.00093160337,0.7866506,0.7667265,0.018466758,0.0014573063,0.4445611
1226,0.51468533,0.49614102,0.017559173,0.0009851499,0.7755706,0.7560135,0.017830998,0.0017260716,0.44263086
1227,0.51132923,0.49298126,0.017251022,0.0010969534,0.7644161,0.74490017,0.017453149,0.0020628078,0.4407496
1228,0.50838315,0.48987874,0.017233493,0.0012708977,0.7533289,0.73349404,0.017364316,0.002470572,0.43895862
1229,0.5059163,0.48687562,0.017530916,0.0015097911,0.7424417,0.7219012,0.017589437,0.0029511042,0.4372955
1230,0.50398606,0.48400974,0.01816106,0.0018152299,0.73187345,0.7102215,0.018146938,0.003504982,0.43579316
1231,0.502637,0.48131448,0.01913492,0.0021876276,0.72172904,0.6985494,0.019048328,0.004131326,0.43447945
1232,0.5019002,0.47881755,0.020456493,0.002626138,0.7120982,0.68697196,0.020298092,0.004828177,0.43337646
1233,0.5017929,0.4765416,0.022122594,0.0031287125,0.7030554,0.67556995,0.02189347,0.0055920114,0.43250075
1234,0.50231886,0.47450393,0.024122959,0.0036919722,0.69466007,0.66441756,0.023824539,0.006418012,0.43186298
1235,0.503467,0.47271547,0.026440177,0.0043113977,0.68695444,0.6535802,0.026074179,0.007300065,0.43146762
1236,0.50521356,0.4711824,0.029049939,0.0049812486,0.67996633,0.6431172,0.028618291,0.008230857,0.43131348
1237,0.5075208,0.46990508,0.03192117,0.005694589,0.67370844,0.6330809,0.031425964,0.009201569,0.4313935
1238,0.510339,0.46887916,0.035016432,0.006443451,0.66817856,0.62351614,0.034459855,0.0102025615,0.4316954
1239,0.5136064,0.46809536,0.03829229,0.007218763,0.6633613,0.6144621,0.037676588,0.011222675,0.43220147
1240,0.5172501,0.46753964,0.041699883,0.008010647,0.6592291,0.60595167,0.041027308,0.012250147,0.43288958
1241,0.52118874,0.46719474,0.045185663,0.00880833,0.6557425,0.59801185,0.04445847,0.013272241,0.43373328
1242,0.5253317,0.46703893,0.048692204,0.009600526,0.65285367,0.59066546,0.047912564,0.014275644,0.4347027
1243,0.52958304,0.46704847,0.05215919,0.010375407,0.6505046,0.58392876,0.05132925,0.015246559,0.43576485
1244,0.5338428,0.46719712,0.05552462,0.011121049,0.6486327,0.57781523,0.054646436,0.016171055,0.4368849
1245,0.5380088,0.4674573,0.05872614,0.011825411,0.6471709,0.572334,0.05780168,0.017035225,0.438027
1246,0.54197997,0.46780092,0.061702266,0.012476812,0.6460495,0.56749016,0.060733486,0.017825844,0.4391547
1247,0.5456583,0.46820006,0.06439416,0.013064065,0.6452002,0.56328726,0.06338295,0.018529957,0.44023263
1248,0.54895175,0.46862793,0.06674694,0.013576894,0.64455694,0.5597256,0.065695174,0.019136202,0.441227
1249,0.551777,0.46905965,0.06871127,0.014006097,0.64405996,0.55680513,0.06762088,0.019633956,0.44210708
1250,0.5540615,0.46947306,0.07024471,0.014343701,0.64365584,0.55452347,0.069117695,0.02001468,0.44284573
1251,0.55574626,0.46984953,0.07131312,0.014583566,0.643301,0.552878,0.0701516,0.020271411,0.44342002
1252,0.5567875,0.47017485,0.07189156,0.014721088,0.64296305,0.5518656,0.070697844,0.020399647,0.44381303
1253,0.55715775,0.47043878,0.071965225,0.014753746,0.6426223,0.5514837,0.07074182,0.020396756,0.4440129
1254,0.5568467,0.4706362,0.07152977,0.014680766,0.64227146,0.5517294,0.07027951,0.020262543,0.44401443
1255,0.5558624,0.4707672,0.07059159,0.014503658,0.6419164,0.55259967,0.06931759,0.01999917,0.44381854
1256,0.5542297,0.4708363,0.069167644,0.014225698,0.6415781,0.5540934,0.06787343,0.01961127,0.44343215
1257,0.55199015,0.47085327,0.06728479,0.01385209,0.6412866,0.55620706,0.06597429,0.019105231,0.4428686
1258,0.5492009,0.4708321,0.0649792,0.013389604,0.6410853,0.55893916,0.06365678,0.01848941,0.44214615
1259,0.5459318,0.47079015,0.062294982,0.012846697,0.6410258,0.5622861,0.06096545,0.01777422,0.44128826
1260,0.54226416,0.4707481,0.059283137,0.012232935,0.6411669,0.566244,0.057951767,0.016971178,0.4403221
1261,0.53828794,0.4707292,0.05599989,0.011558858,0.6415734,0.57080805,0.054672375,0.016093025,0.4392778
1262,0.53409857,0.47075754,0.05250533,0.010835679,0.6423113,0.5759702,0.051187854,0.015153256,0.43818778
1263,0.5297953,0.4708584,0.048861653,0.010075184,0.6434476,0.581721,0.047560737,0.014165797,0.4370853
1264,0.52547747,0.4710567,0.04513175,0.009289008,0.6450463,0.58804727,0.043854278,0.013144731,0.43600404
1265,0.5212428,0.47137618,0.04137776,0.008488854,0.647169,0.5949341,0.040130924,0.01210395,0.4349762
1266,0.5171848,0.471839,0.0376597,0.007686051,0.64986855,0.6023609,0.036450922,0.011056725,0.4340329
1267,0.51339066,0.47246504,0.03403431,0.006891316,0.6531919,0.6103046,0.032871176,0.010016149,0.43320233
1268,0.50993955,0.4732708,0.03055409,0.006114674,0.65717566,0.6187374,0.029444229,0.008994041,0.4325096
1269,0.5069013,0.4742697,0.027266407,0.005365234,0.66184556,0.6276269,0.02621746,0.008001223,0.4319764
1270,0.50433534,0.4754712,0.024212923,0.0046512,0.66721684,0.6369368,0.023232426,0.007047626,0.43161994
1271,0.50228983,0.47688112,0.021429053,0.0039796443,0.67329115,0.64662504,0.020524334,0.0061418046,0.43145332
1272,0.5008011,0.47850084,0.018943626,0.0033566086,0.680059,0.65664625,0.018121725,0.0052910447,0.43148506
1273,0.4998925,0.4803269,0.016778674,0.002786947,0.6874969,0.6669492,0.01604619,0.0045015155,0.4317188
1274,0.49957603,0.48235235,0.014949289,0.0022743905,0.6955695,0.67747945,0.01431234,0.0037777524,0.4321537
1275,0.49985066,0.4845655,0.013463638,0.0018215284,0.7042278,0.6881768,0.012927711,0.0031233074,0.43278426
1276,0.5007036,0.48695073,0.01232301,0.001429825,0.7134111,0.69897795,0.011892877,0.002540308,0.43360054
1277,0.50211024,0.4894886,0.011521973,0.0010996338,0.7230461,0.7098149,0.011201581,0.002029639,0.43458834
1278,0.50403434,0.49215555,0.011048531,0.0008302377,0.73304874,0.7206168,0.0108409,0.0015910179,0.4357297
1279,0.5064293,0.49492487,0.01088449,0.0006199478,0.7433235,0.7313088,0.010791632,0.0012230187,0.43700278
1280,0.5092393,0.4977675,0.011005784,0.00046606807,0.7537659,0.74181414,0.01102861,0.00092313,0.43838298
1281,0.5123988,0.50065076,0.01138298,0.00036502082,0.76426387,0.7520548,0.011521221,0.0006878314,0.4398429
1282,0.51583576,0.5035415,0.011981773,0.00031243777,0.7746975,0.76195085,0.012233942,0.00051271205,0.44135302
1283,0.519471,0.50640404,0.01276373,0.0003032192,0.7849422,0.7714227,0.013127053,0.00039252348,0.4428823
1284,0.5232211,0.50920236,0.013687049,0.00033165276,0.79486954,0.78039074,0.014157453,0.00032132436,0.44439897
1285,0.52699965,0.51190066,0.014707417,0.00039155802,0.80435115,0.78877896,0.015279529,0.0002926529,0.44587117
1286,0.5307198,0.51446426,0.01577911,0.000476399,0.8132606,0.79651475,0.016446281,0.00029957748,0.44726768
1287,0.5342949,0.51685953,0.016855933,0.0005794425,0.8214737,0.8035285,0.017610302,0.00033494495,0.4485587
1288,0.5376418,0.5190553,0.017892541,0.00069394876,0.82887346,0.8097568,0.018725067,0.00039155182,0.44971654
1289,0.54068255,0.5210238,0.018845504,0.0008132737,0.83535326,0.8151449,0.01974614,0.00046225,0.45071647
1290,0.54334635,0.5227407,0.019674566,0.0009311134,0.84081686,0.81964433,0.020632338,0.00054019014,0.45153716
1291,0.5455716,0.52418625,0.02034372,0.0010416342,0.84518385,0.82321787,0.021346927,0.00061904744,0.45216155
1292,0.54730713,0.5253452,0.020822335,0.001139588,0.8483872,0.82583547,0.0218587,0.0006930278,0.45257667
1293,0.5485143,0.52620775,0.021086022,0.0012205525,0.85037917,0.82747906,0.022142915,0.0007572015,0.4527747
1294,0.54916817,0.5267698,0.021117391,0.001280956,0.85113126,0.8281417,0.02218204,0.0008074973,0.45275292
1295,0.54925656,0.5270318,0.020906594,0.0013181997,0.85063374,0.8278266,0.021966279,0.00084086455,0.4525134
1296,0.5487827,0.5270004,0.020451536,0.0013307265,0.84889877,0.8265496,0.02149388,0.0008553358,0.45206344
1297,0.54776305,0.52668697,0.019758053,0.001318014,0.8459551,0.8243339,0.020771144,0.000850029,0.45141467
1298,0.54622763,0.52610743,0.018839594,0.0012806145,0.8418528,0.82121533,0.019812286,0.00082515116,0.45058322
1299,0.54421926,0.5252824,0.017716784,0.001220078,0.83665836,0.81723756,0.018638803,0.00078200886,0.449589
1300,0.541791,0.52423537,0.016416768,0.001138883,0.83045405,0.8124523,0.01727894,0.0007228108,0.44845504
1301,0.53900623,0.5229935,0.014972366,0.0010403539,0.8233349,0.80691737,0.01576673,0.0006507396,0.44720662
1302,0.5359353,0.52158576,0.01342099,0.0009285074,0.8154068,0.80069625,0.014140892,0.00056963,0.44587123
1303,0.5326539,0.5200424,0.011803572,0.0008079347,0.80678576,0.793858,0.012443763,0.00048398317,0.44447717
1304,0.5292417,0.5183946,0.010163412,0.0006836887,0.7975909,0.7864721,0.010720084,0.00039872827,0.44305307
1305,0.5257795,0.5166735,0.008544956,0.00056102045,0.78794694,0.7786121,0.009015758,0.0003191001,0.4416274
1306,0.52234775,0.5149098,0.006992581,0.00044535464,0.7779777,0.77035064,0.0073765847,0.00025044597,0.4402278
1307,0.51902455,0.5131329,0.0055495654,0.00034207472,0.7678054,0.76176006,0.0058472455,0.00019808253,0.43888015
1308,0.51588356,0.5113702,0.0042570205,0.0002563628,0.75755036,0.75291306,0.0044701626,0.0001671519,0.43760896
1309,0.5129939,0.5096478,0.003152976,0.00019314703,0.74732345,0.7438764,0.0032845926,0.00016249945,0.4364357
1310,0.5104168,0.50798833,0.0022715994,0.00015690272,0.73723155,0.73471725,0.0023257951,0.00018854601,0.43537983
1311,0.50820696,0.50641286,0.0016424796,0.00015163355,0.7273719,0.7254984,0.001624353,0.00024915236,0.43445775
1312,0.50640905,0.50493824,0.0012901123,0.0001807352,0.71783143,0.71627825,0.0012055928,0.00034760745,0.43368283
1313,0.50506,0.5035796,0.0012334461,0.00024694495,0.70868766,0.7071121,0.0010891476,0.00048645952,0.43306518
1314,0.5041862,0.50234836,0.0014855547,0.00035230786,0.70000654,0.6980503,0.001288624,0.0006675682,0.432612
1315,0.5038043,0.50125283,0.002053407,0.0004980947,0.69184315,0.68913984,0.0018113629,0.00089194434,0.43232703
1316,0.50392103,0.5002985,0.0029377523,0.00068480015,0.68424237,0.6804243,0.0026583176,0.0011598079,0.4322112
1317,0.5045332,0.49948797,0.0041330582,0.0009121437,0.6772364,0.6719418,0.00382401,0.0014705594,0.4322619
1318,0.50562716,0.49882063,0.0056275697,0.0011789987,0.67084575,0.6637265,0.0052965786,0.0018226604,0.43247405
1319,0.5071802,0.49829325,0.007403451,0.0014835136,0.6650823,0.65581053,0.007057911,0.002213859,0.4328392
1320,0.5091601,0.4979002,0.009436962,0.001822945,0.6599452,0.64822036,0.0090838885,0.0026409521,0.4333465
1321,0.5115256,0.49763292,0.011698779,0.002193864,0.6554262,0.64098155,0.011344623,0.0031000453,0.43398246
1322,0.51422775,0.49748117,0.014154421,0.0025921715,0.65150553,0.63411415,0.013804979,0.003586402,0.43473136
1323,0.51720995,0.49743232,0.016764684,0.0030129834,0.6481568,0.6276372,0.016424982,0.004094634,0.4355753
1324,0.5204096,0.49747235,0.019486334,0.0034509029,0.64534545,0.6215663,0.019160524,0.0046186596,0.43649444
1325,0.52375835,0.4975856,0.022272777,0.0038999836,0.6430298,0.61591387,0.02196409,0.0051518893,0.43746793
1326,0.5271841,0.49775538,0.025074892,0.004353879,0.64116526,0.6106924,0.024785522,0.0056873835,0.4384734
1327,0.53061205,0.4979642,0.02784195,0.0048059067,0.6397002,0.6059094,0.02757309,0.0062176646,0.439488
1328,0.5339663,0.4981944,0.03052268,0.005249206,0.638583,0.60157317,0.030274482,0.0067353053,0.44048852
1329,0.5371717,0.49842852,0.033066317,0.0056768884,0.6377595,0.59768873,0.032837946,0.007232836,0.44145212
1330,0.5401548,0.49864897,0.035423744,0.00608212,0.63717747,0.59426165,0.03521337,0.0077024824,0.44235635
1331,0.54284734,0.49884027,0.03754873,0.0064583225,0.63678503,0.591294,0.03735369,0.008137337,0.44318044
1332,0.5451857,0.49898735,0.03939899,0.006799316,0.63653535,0.58878905,0.03921581,0.008530498,0.44390503
1333,0.5471143,0.4990774,0.040937394,0.007099491,0.63638675,0.5867489,0.04076197,0.0088758785,0.4445129
1334,0.54858655,0.49909988,0.042132843,0.007353829,0.63630307,0.5851745,0.04196056,0.009168044,0.44498962
1335,0.5495657,0.49904633,0.042961188,0.0075581945,0.6362574,0.5840679,0.04278715,0.009402403,0.4453237
1336,0.55002713,0.49891204,0.04340589,0.0077092256,0.63623,0.58342946,0.043225057,0.009575498,0.44550717
1337,0.5499573,0.49869394,0.04345861,0.007804781,0.636211,0.58326024,0.04326598,0.009684758,0.44553515
1338,0.5493561,0.49839324,0.043119363,0.007843466,0.6362007,0.5835616,0.042910196,0.009728919,0.44540706
1339,0.54823536,0.49801365,0.042396583,0.007825138,0.6362081,0.5843337,0.04216662,0.009707722,0.44512558
1340,0.5466196,0.49756208,0.04130691,0.00775065,0.63625175,0.58557725,0.041052457,0.009622065,0.44469726
1341,0.5445446,0.497048,0.03987474,0.007621836,0.6363594,0.58729243,0.03959292,0.009474057,0.44413212
1342,0.5420571,0.49648395,0.0381316,0.007441496,0.6365669,0.5894796,0.03782048,0.009266775,0.4434433
1343,0.53921276,0.49588412,0.03611524,0.00721339,0.63691604,0.59213775,0.035773925,0.009004357,0.44264695
1344,0.5360756,0.4952651,0.033868693,0.0069418056,0.63745385,0.5952648,0.03349744,0.008691589,0.44176152
1345,0.5327154,0.4946443,0.03143916,0.0066319318,0.6382315,0.5988581,0.03103942,0.008333983,0.44080758
1346,0.529207,0.49404088,0.028876804,0.006289293,0.63930196,0.6029129,0.028451247,0.007937784,0.43980697
1347,0.5256265,0.49347323,0.026233563,0.005919714,0.64071876,0.6074232,0.025786111,0.007509442,0.43878242
1348,0.5220523,0.492961,0.023561945,0.005529373,0.6425342,0.61238086,0.0230977,0.0070556463,0.43775707
1349,0.5185608,0.49252254,0.020913865,0.0051244227,0.6447981,0.6177758,0.020439046,0.0065832585,0.43675396
1350,0.5152257,0.4921751,0.01833967,0.0047109313,0.6475559,0.6235953,0.017861566,0.0060990592,0.43579525
1351,0.5121173,0.4919354,0.015887028,0.0042948853,0.65084743,0.629824,0.015413827,0.0056096027,0.43490207
1352,0.5092994,0.4918174,0.013600145,0.003881838,0.6547053,0.63644326,0.013140863,0.00512115,0.43409383
1353,0.5068298,0.49183375,0.011519032,0.0034770614,0.6591561,0.64343315,0.011083322,0.0046395957,0.4333882
1354,0.5047582,0.49199405,0.009678822,0.0030852922,0.6642157,0.65076864,0.00927683,0.004170261,0.4328006
1355,0.50312626,0.49230617,0.008109305,0.0027107394,0.66989285,0.6584233,0.0077514965,0.0037180225,0.43234366
1356,0.50196666,0.49277496,0.006834585,0.0023570766,0.6761839,0.66636544,0.006531564,0.0032869263,0.43202782
1357,0.5013018,0.49340183,0.005872706,0.0020273048,0.6830777,0.674562,0.005635027,0.0028806706,0.4318602
1358,0.50114554,0.49418616,0.0052355314,0.0017238397,0.6905515,0.68297607,0.0050735017,0.0025019802,0.43184522
1359,0.5015007,0.4951237,0.0049286326,0.0014483982,0.69857156,0.69156635,0.004852132,0.002153118,0.4319844
1360,0.5023612,0.4962078,0.0049512754,0.0012020955,0.7070947,0.70028955,0.00496957,0.001835561,0.432276
1361,0.50371015,0.49742827,0.005296499,0.0009853799,0.7160666,0.7090986,0.0054180226,0.0015500429,0.43271545
1362,0.5055217,0.49877238,0.00595123,0.0007981135,0.72542334,0.717943,0.0061834445,0.0012968672,0.43329537
1363,0.5077606,0.5002245,0.00689656,0.00063956325,0.73509115,0.7267699,0.00724571,0.0010755095,0.43400532
1364,0.51038337,0.50176686,0.008108014,0.0005084844,0.7449874,0.73552334,0.00857905,0.0008849983,0.43483248
1365,0.5133376,0.5033785,0.00955601,0.000403107,0.7550214,0.7441452,0.010152358,0.0007238207,0.43576145
1366,0.51656467,0.50503707,0.011206345,0.00032129698,0.7650955,0.75257576,0.011929773,0.0005899843,0.43677464
1367,0.5199994,0.50671804,0.013020832,0.0002605116,0.77510554,0.760753,0.013871391,0.000481199,0.43785247
1368,0.52357113,0.5083952,0.014957983,0.00021799708,0.7849427,0.768614,0.015933832,0.00039485536,0.438974
1369,0.52720636,0.5100417,0.016973875,0.00019079214,0.7944963,0.7760969,0.018071266,0.00032812578,0.44011673
1370,0.53082883,0.5116298,0.019023098,0.00017587456,0.8036535,0.783139,0.020236328,0.00027815392,0.44125777
1371,0.5343618,0.5131318,0.021059753,0.0001702421,0.81230354,0.7896803,0.02238116,0.00024207782,0.4423738
1372,0.53773016,0.5145206,0.023038516,0.00017104583,0.82033783,0.7956621,0.024458524,0.00021717466,0.44344154
1373,0.54086095,0.51576954,0.024915764,0.00017566656,0.82765394,0.80103,0.02642295,0.00020096452,0.44443876
1374,0.5436865,0.5168539,0.026650738,0.00018185592,0.83415514,0.80573183,0.028231952,0.00019133715,0.445344
1375,0.5436865,0.5168539,0.026650738,0.00018185592,0.83415514,0.80573183,0.028231952,0.00019133715,0.445344
1376,0.54249656,0.5166106,0.025705585,0.00018035171,0.83255786,0.80513144,0.027221931,0.00020451912,0.4452915
1377,0.5409081,0.51614934,0.024579074,0.00017972675,0.83002806,0.8037858,0.026018318,0.00022395512,0.44509965
1378,0.5389578,0.5154765,0.02329927,0.00018194602,0.82660705,0.80170494,0.024650445,0.00025164866,0.44477242
1379,0.5366896,0.5146023,0.021897944,0.00018931183,0.8223508,0.79890937,0.023151439,0.0002899522,0.44431677
1380,0.534153,0.51353896,0.02040956,0.00020442407,0.81732184,0.79542303,0.021557253,0.0003415049,0.4437425
1381,0.531403,0.5123025,0.018870449,0.00023003273,0.81159115,0.7912764,0.019905685,0.0004090868,0.44306165
1382,0.52849764,0.510911,0.017317712,0.00026895473,0.8052361,0.78650516,0.018235397,0.00049553614,0.44228855
1383,0.52549684,0.5093845,0.015788328,0.00032400683,0.7983388,0.7811503,0.016584886,0.0006036444,0.4414396
1384,0.52246106,0.5077449,0.014318301,0.00039786048,0.7909827,0.775255,0.014991654,0.0007360505,0.4405323
1385,0.51945,0.5060152,0.012941815,0.0004930106,0.7832532,0.76886666,0.013491308,0.0008952086,0.43958557
1386,0.5165215,0.50421923,0.011690592,0.0006116444,0.7752356,0.7620355,0.01211691,0.0010831894,0.43861908
1387,0.5137303,0.5023815,0.010593165,0.0007556309,0.7670128,0.7548127,0.010898243,0.0013018037,0.43765274
1388,0.51112753,0.50052655,0.009674527,0.00092640787,0.7586642,0.7472505,0.009861423,0.0015522761,0.4367065
1389,0.5087593,0.49867868,0.008955609,0.0011250407,0.75026727,0.73940337,0.00902838,0.0018355463,0.4358
1390,0.5066661,0.49686098,0.008453091,0.0013520493,0.7418919,0.7313234,0.008416656,0.0021518744,0.4349519
1391,0.50488275,0.49509603,0.008179169,0.0016075119,0.7336035,0.7230633,0.008039174,0.0025010186,0.4341801
1392,0.50343746,0.49340495,0.008141485,0.0018909917,0.7254623,0.7146758,0.007904168,0.002882374,0.4335011
1393,0.5023523,0.49180764,0.008343111,0.0022015374,0.7175205,0.7062108,0.00801516,0.0032945224,0.4329297
1394,0.50164187,0.49032155,0.008782619,0.002537722,0.70982397,0.6977173,0.008371028,0.0037356238,0.4324789
1395,0.5013141,0.48896226,0.009454195,0.0028976277,0.70241225,0.68924266,0.008966144,0.0042034523,0.43215972
1396,0.50137013,0.48774347,0.01034783,0.0032788438,0.69531715,0.6808315,0.009790572,0.0046950867,0.43198073
1397,0.501804,0.4866758,0.01144958,0.0036786045,0.6885646,0.67252713,0.010830288,0.0052071926,0.4319483
1398,0.5026036,0.48576808,0.012741831,0.0040936777,0.68217176,0.6643682,0.012067525,0.0057360413,0.4320662
1399,0.5037499,0.4850258,0.014203577,0.004520506,0.6761526,0.6563941,0.013481031,0.0062774126,0.43233532
1400,0.505218,0.484452,0.015810855,0.004955186,0.6705125,0.64863914,0.015046469,0.0068268836,0.4327541
1401,0.5069778,0.48404717,0.01753713,0.0053935302,0.6652523,0.6411358,0.016736899,0.0073795617,0.43331814
1402,0.50899345,0.48380858,0.01935366,0.0058311857,0.6603668,0.6339133,0.01852309,0.007930406,0.43402007
1403,0.5112242,0.48373055,0.021230053,0.006263636,0.6558474,0.6269991,0.020374103,0.008474196,0.43484992
1404,0.51362616,0.48380518,0.02313473,0.006686265,0.65167964,0.6204163,0.022257779,0.009005567,0.43579498
1405,0.51615125,0.48402137,0.025035443,0.007094456,0.6478468,0.61418635,0.024141256,0.009519228,0.43684003
1406,0.51874924,0.48436585,0.026899846,0.007483564,0.6443291,0.60832775,0.025991585,0.010009757,0.43796748
1407,0.52136827,0.48482305,0.028696049,0.007849156,0.6411049,0.6028567,0.02777624,0.010471941,0.43915772
1408,0.52395505,0.48537493,0.03039319,0.008186964,0.6381506,0.5977859,0.029463775,0.010900889,0.4403891
1409,0.52645755,0.4860026,0.031962022,0.008492968,0.6354435,0.5931272,0.031024337,0.011291993,0.44163868
1410,0.52882427,0.48668528,0.03337544,0.008763574,0.63295996,0.588889,0.0324303,0.01164068,0.44288254
1411,0.53100526,0.4874007,0.03460903,0.008995537,0.6306781,0.5850781,0.03365676,0.011943202,0.44409612
1412,0.5329554,0.48812786,0.035641547,0.009186031,0.628578,0.58169955,0.034682065,0.012196364,0.44525477
1413,0.53463256,0.48884434,0.036455326,0.009332902,0.6266427,0.5787572,0.03548818,0.012397293,0.44633457
1414,0.5360002,0.48952913,0.037036724,0.009434363,0.6248587,0.5762538,0.036061198,0.012543764,0.44731244
1415,0.5370277,0.4901619,0.037376292,0.0094895195,0.62321633,0.5741903,0.036391485,0.012634534,0.44816723
1416,0.5376912,0.49072433,0.037469026,0.009497796,0.6217112,0.5725684,0.036473952,0.012668865,0.44887948
1417,0.5379742,0.49120027,0.03731444,0.009459489,0.6203432,0.5713884,0.036308084,0.012646677,0.44943297
1418,0.5378681,0.4915762,0.036916573,0.009375338,0.6191179,0.5706511,0.035898037,0.01256878,0.4498143
1419,0.5373726,0.49184188,0.036283873,0.009246839,0.6180464,0.57035744,0.035252396,0.012436585,0.45001385
1420,0.5364948,0.49198985,0.03542901,0.0090759685,0.61714435,0.5705081,0.034384064,0.012252164,0.4500257
1421,0.5352508,0.49201697,0.03436852,0.008865297,0.6164324,0.57110447,0.03330989,0.012018067,0.44984826
1422,0.5336637,0.49192342,0.033122458,0.0086177895,0.61593664,0.5721485,0.03205035,0.01173777,0.449484
1423,0.5317639,0.49171305,0.03171395,0.008336917,0.61568636,0.57364243,0.030628921,0.011415017,0.44893947
1424,0.52958924,0.4913942,0.030168654,0.008026358,0.6157138,0.57558805,0.029071743,0.011053998,0.44822574
1425,0.52718216,0.49097767,0.028514238,0.0076902634,0.6160545,0.57798845,0.027406944,0.010659118,0.44735742
1426,0.52459055,0.4904782,0.02677971,0.0073326933,0.6167454,0.5808461,0.02566402,0.010235289,0.44635266
1427,0.521866,0.489913,0.024994954,0.0069580534,0.6178231,0.5841625,0.023873344,0.009787346,0.44523278
1428,0.51906264,0.48930186,0.023190092,0.0065706773,0.6193243,0.5879386,0.022065466,0.009320229,0.44402188
1429,0.51623607,0.4886664,0.02139488,0.0061747786,0.6212848,0.5921752,0.020270566,0.008839015,0.44274572
1430,0.5134427,0.48802987,0.019638233,0.0057746354,0.62373656,0.59686995,0.018517982,0.00834863,0.441432
1431,0.5107373,0.4874153,0.017947726,0.00537424,0.6267099,0.60202056,0.016835572,0.007853747,0.44010875
1432,0.5081733,0.48684683,0.016349094,0.004977353,0.63022834,0.6076201,0.015249388,0.007358825,0.43880454
1433,0.505801,0.48634753,0.014865955,0.004587512,0.6343124,0.61366093,0.013783222,0.0068682227,0.4375473
1434,0.50366706,0.48593968,0.013519374,0.004207975,0.63897514,0.6201309,0.012458308,0.00638591,0.43636388
1435,0.5018129,0.48564368,0.012327645,0.003841524,0.644223,0.62701464,0.011292988,0.005915319,0.43527943
1436,0.50027484,0.485478,0.011306045,0.0034907581,0.65005624,0.6342939,0.0103025315,0.0054597585,0.434317
1437,0.49908265,0.48545823,0.010466645,0.003157801,0.6564654,0.6419445,0.009498922,0.0050220103,0.433497
1438,0.4982601,0.48559746,0.009818217,0.0028444114,0.6634352,0.64994,0.00889075,0.00460448,0.43283677
1439,0.49782285,0.48590475,0.009366109,0.002552007,0.6709391,0.6582468,0.008483131,0.0042091575,0.43235013
1440,0.4977796,0.48638576,0.009112255,0.0022815631,0.67894405,0.6668287,0.008277665,0.0038376818,0.43204713
1441,0.49813107,0.4870422,0.009055131,0.002033753,0.6874066,0.675643,0.008272422,0.0034911507,0.43193385
1442,0.49887043,0.4878718,0.009189789,0.0018088574,0.69627583,0.6846434,0.008461995,0.003170441,0.43201265
1443,0.49998304,0.48886824,0.009507975,0.001606823,0.7054906,0.6937771,0.008837584,0.0028759276,0.43228108
1444,0.50144595,0.49002045,0.009998199,0.0014272975,0.71498275,0.7029879,0.0093870945,0.0026077798,0.43273282
1445,0.5032298,0.49131423,0.010645932,0.001269622,0.72467554,0.7122145,0.01009534,0.0023656255,0.4333575
1446,0.5052972,0.49273053,0.011433776,0.0011328936,0.73448515,0.72139186,0.010944205,0.002149084,0.43414065
1447,0.507605,0.49424726,0.012341777,0.0010159569,0.74432075,0.7304504,0.011912977,0.0019573793,0.43506408
1448,0.5101036,0.4958384,0.013347697,0.0009175155,0.7540854,0.7393173,0.012978606,0.0017895347,0.43610618
1449,0.51273876,0.49747524,0.0144274235,0.00083607296,0.7636784,0.7479178,0.014116203,0.0016443793,0.43724236
1450,0.51545227,0.49912673,0.015555414,0.000770089,0.7729962,0.7561761,0.0152993575,0.0015206985,0.4384456
1451,0.5181831,0.50075996,0.016705217,0.0007179135,0.7819318,0.7640138,0.016500788,0.0014172234,0.43968666
1452,0.5208684,0.5023405,0.017849965,0.00067796494,0.7903804,0.771355,0.017692825,0.0013326412,0.4409354
1453,0.5234458,0.50383407,0.018963031,0.0006486833,0.7982381,0.7781244,0.018848019,0.0012656972,0.4421608
1454,0.5258536,0.5052062,0.020018704,0.0006286254,0.8054052,0.78425,0.019939914,0.0012152571,0.44333237
1455,0.52803314,0.5064238,0.020992804,0.0006165405,0.81178755,0.7896635,0.02094362,0.0011804204,0.44442025
1456,0.5299308,0.5074561,0.021863308,0.000611363,0.81729925,0.79430234,0.021836475,0.0011604454,0.4453965
1457,0.5314982,0.5082748,0.022611076,0.00061233895,0.8218641,0.7981105,0.022598783,0.0011548551,0.4462359
1458,0.53269494,0.5088556,0.023220332,0.000618996,0.82541865,0.80104077,0.023214348,0.0011635269,0.44691634
1459,0.5334887,0.5091782,0.02367923,0.0006312077,0.827911,0.8030534,0.023670929,0.0011867075,0.44741985
1460,0.5338566,0.5092271,0.02398026,0.0006491985,0.8293062,0.80412036,0.023960821,0.0012249819,0.44773266
1461,0.5337867,0.5089927,0.024120478,0.0006735948,0.8295813,0.8042211,0.024080908,0.0012793156,0.44784606
1462,0.53327745,0.50847036,0.024101727,0.0007053355,0.8287334,0.8033493,0.02403308,0.0013510056,0.4477566
1463,0.5323383,0.50766194,0.023930583,0.0007457655,0.82677424,0.8015085,0.023823977,0.0014417517,0.44746608
1464,0.5309892,0.5065746,0.023618186,0.00079648354,0.82373136,0.7987128,0.023465011,0.0015535527,0.44698185
1465,0.5292606,0.50522125,0.02317997,0.0008594071,0.81964815,0.7949876,0.022971949,0.0016885771,0.44631577
1466,0.52719206,0.50362015,0.022635275,0.0009366352,0.8145827,0.7903688,0.022364572,0.0018493243,0.44548514
1467,0.5248319,0.5017947,0.022006726,0.0010304644,0.8086053,0.784901,0.021665996,0.0020383035,0.44451126
1468,0.5222345,0.49977168,0.021319546,0.001143259,0.8017973,0.77863705,0.020902071,0.002258134,0.4434189
1469,0.5194604,0.49758202,0.020600999,0.001277379,0.7942505,0.7716384,0.020100687,0.0025113751,0.4422362
1470,0.51657313,0.4952585,0.019879466,0.0014351442,0.78606254,0.7639711,0.019290946,0.0028005247,0.44099328
1471,0.5136394,0.49283686,0.019183807,0.0016187622,0.7773363,0.75570613,0.01850241,0.0031277535,0.4397217
1472,0.510726,0.49035326,0.018542508,0.0018302422,0.7681778,0.7469184,0.017764326,0.0034951218,0.4384541
1473,0.5078986,0.48784423,0.017983051,0.0020713,0.7586939,0.7376847,0.017104877,0.0039042844,0.43722257
1474,0.5052204,0.48534584,0.01753121,0.002343358,0.74898934,0.7280823,0.016550593,0.0043564336,0.43605864
1475,0.50275093,0.48289293,0.01721049,0.0026474975,0.7391679,0.7181897,0.016125677,0.0048525212,0.43499252
1476,0.50054485,0.48051897,0.01704159,0.0029843007,0.72932726,0.70808315,0.015851488,0.0053926106,0.43405208
1477,0.49865037,0.47825432,0.017042,0.003354042,0.71956,0.69783723,0.015746174,0.0059766336,0.43326268
1478,0.4971092,0.47612715,0.017225642,0.0037564016,0.7099521,0.6875242,0.015824255,0.0066036647,0.43264657
1479,0.49595502,0.4741617,0.017602645,0.0041906512,0.7005798,0.6772111,0.016096389,0.0072722742,0.43222246
1480,0.49521378,0.47237915,0.01817911,0.0046554995,0.69151384,0.66696405,0.016569229,0.007980531,0.43200532
1481,0.4949028,0.4707965,0.01895707,0.0051492015,0.6828128,0.65684193,0.017245237,0.008725658,0.43200615
1482,0.49503082,0.46942702,0.019934352,0.0056694574,0.674529,0.6469019,0.018122673,0.009504412,0.43223155
1483,0.49559784,0.46827975,0.021104667,0.006213419,0.66670305,0.6371944,0.019195642,0.010313037,0.43268386
1484,0.4965945,0.46735898,0.02245767,0.006777855,0.65936774,0.6277669,0.02045412,0.011146745,0.43336093
1485,0.49800318,0.46666512,0.023979066,0.0073590083,0.65254563,0.6186608,0.02188414,0.012000656,0.43425617
1486,0.49979794,0.46619457,0.025650816,0.007952542,0.6462503,0.60991323,0.023467926,0.012869151,0.43535843
1487,0.50194436,0.4659391,0.027451362,0.008553908,0.64048666,0.6015567,0.02518417,0.013745779,0.43665257
1488,0.50440085,0.4658869,0.02935595,0.009157995,0.63525236,0.5936198,0.027008358,0.014624152,0.4381189
1489,0.50711846,0.466022,0.03133698,0.009759446,0.630536,0.58612615,0.02891307,0.015496819,0.4397339
1490,0.51004195,0.46632504,0.033364404,0.010352521,0.62632155,0.57909673,0.030868469,0.016356377,0.4414704
1491,0.513111,0.46677336,0.035406265,0.010931391,0.6225837,0.57254547,0.032842793,0.017195385,0.44329807
1492,0.51626116,0.4673419,0.037429217,0.0114900675,0.61929435,0.5664859,0.034802858,0.018005582,0.44518393
1493,0.51942426,0.4680027,0.0393991,0.012022461,0.61642134,0.5609274,0.03671469,0.018779298,0.44709218
1494,0.5225307,0.4687264,0.04128172,0.012522551,0.6139284,0.5558757,0.038544297,0.01950834,0.44898617
1495,0.5255107,0.4694828,0.043043446,0.012984457,0.6117774,0.5513344,0.04025817,0.020184861,0.4508281
1496,0.5282958,0.47024113,0.04465197,0.013402726,0.6099312,0.5473052,0.04182426,0.020801665,0.45258003
1497,0.53082025,0.47097117,0.046077102,0.013772041,0.6083531,0.54378897,0.043212548,0.021351602,0.454205
1498,0.5330229,0.47164363,0.047291502,0.014087756,0.60700864,0.54078436,0.044395905,0.02182835,0.45566788
1499,0.5348485,0.47223148,0.048271302,0.014345712,0.6058668,0.5382897,0.045350738,0.022226347,0.45693597
1500,0.53625,0.47271052,0.04899694,0.014542511,0.6049024,0.53630406,0.04605766,0.022540705,0.45797998
1501,0.53718907,0.47306007,0.04945346,0.014675565,0.6040946,0.5348249,0.04650197,0.022767734,0.4587756
1502,0.5376381,0.4732639,0.0496312,0.0147430105,0.603432,0.53385305,0.0466743,0.022904651,0.4593029
1503,0.53758025,0.47331017,0.049525972,0.014744086,0.60290885,0.5333883,0.04657067,0.022949893,0.45954818
1504,0.53701097,0.47319284,0.049139332,0.014678747,0.60252804,0.53343195,0.046192896,0.022903178,0.45950404
1505,0.53593755,0.47291097,0.048478518,0.014548064,0.60230106,0.53398716,0.04554847,0.022765433,0.45916957
1506,0.5343802,0.47246987,0.04755642,0.014353926,0.60224724,0.5350583,0.044650476,0.02253845,0.45855036
1507,0.5323702,0.4718799,0.046391178,0.014099118,0.60239357,0.5366507,0.043517277,0.022225536,0.45765927
1508,0.5299504,0.47115725,0.045005783,0.013787328,0.60277426,0.53877115,0.04217203,0.021831105,0.45651454
1509,0.5271725,0.47032222,0.043427538,0.013422739,0.60342854,0.54142624,0.040642172,0.021360097,0.45514125
1510,0.5240986,0.46940064,0.041687354,0.0130105335,0.604401,0.5446234,0.038958713,0.020818884,0.45356917
1511,0.5207963,0.46842128,0.03981892,0.012556063,0.6057394,0.54836977,0.0371554,0.020214263,0.45183274
1512,0.5173388,0.46741557,0.037857927,0.012065292,0.6074917,0.5526703,0.03526788,0.0195535,0.44996983
1513,0.5138035,0.46641785,0.03584126,0.011544351,0.609708,0.5575304,0.03333299,0.018844614,0.4480211
1514,0.51026803,0.4654624,0.03380603,0.010999642,0.6124342,0.5629509,0.031387728,0.01809556,0.44602895
1515,0.50681067,0.46458426,0.031788904,0.010437503,0.6157137,0.5689305,0.02946853,0.017314697,0.44403568
1516,0.5035065,0.46381718,0.029825132,0.009864189,0.6195861,0.5754657,0.027610388,0.016510075,0.4420834
1517,0.50042707,0.46319327,0.027947925,0.009285858,0.6240824,0.5825462,0.025846193,0.015690044,0.44021255
1518,0.4976386,0.46274242,0.026187815,0.008708376,0.6292272,0.5901591,0.024206068,0.014862039,0.4384613
1519,0.49519962,0.46249038,0.024572039,0.008137185,0.63503593,0.5982854,0.022716776,0.014033777,0.43686426
1520,0.49316075,0.46245933,0.023124084,0.007577335,0.6415139,0.6069005,0.021401247,0.013212148,0.43545216
1521,0.49156392,0.46266723,0.021863248,0.007033435,0.64865446,0.6159727,0.020278186,0.012403622,0.43425137
1522,0.49043998,0.46312588,0.020804368,0.0065097115,0.6564419,0.62546605,0.019361721,0.011614147,0.43328267
1523,0.48981026,0.46384317,0.019957555,0.0060095484,0.6648467,0.6353367,0.018661221,0.010848804,0.4325616
1524,0.48968384,0.46481976,0.019328028,0.0055360505,0.67382747,0.64553386,0.018181058,0.010112514,0.43209812
1525,0.49005944,0.46605173,0.01891605,0.0050916625,0.68333054,0.65600085,0.01792063,0.009409055,0.4318959
1526,0.49092394,0.46752882,0.018716915,0.0046782186,0.6932906,0.66667444,0.017874246,0.008741945,0.43195274
1527,0.49225298,0.46923488,0.01872098,0.0042970935,0.70362836,0.67748326,0.018031277,0.008113796,0.4322605
1528,0.49401107,0.47114816,0.01891389,0.003949025,0.7142544,0.6883515,0.018376263,0.0075265765,0.43280542
1529,0.4961528,0.4732418,0.019276775,0.0036342244,0.7250676,0.6991965,0.018889239,0.0069818487,0.4335677
1530,0.49862215,0.475483,0.019786658,0.0033524851,0.7359563,0.7099297,0.019546025,0.0064805867,0.43452272
1531,0.5013557,0.4778358,0.02041682,0.0031030574,0.74680203,0.72046036,0.020318722,0.00602295,0.43564126
1532,0.504282,0.48025972,0.0211375,0.0028848164,0.7574791,0.73069394,0.02117636,0.0056087803,0.4368898
1533,0.5073236,0.4827109,0.021916475,0.00269626,0.7678547,0.7405317,0.022085486,0.0052375267,0.43823174
1534,0.51039964,0.48514408,0.022719963,0.0025356102,0.7777952,0.7498759,0.023011116,0.0049082027,0.43962806
1535,0.51342636,0.4875121,0.023513455,0.0024008257,0.78716797,0.75863093,0.02391757,0.0046194727,0.441038
1536,0.51632136,0.48976883,0.024262786,0.0022897255,0.7958416,0.7667022,0.024769599,0.004369793,0.442421
1537,0.51900387,0.49186867,0.024935136,0.0022000617,0.8036899,0.773999,0.025533361,0.0041575343,0.44373664
1538,0.52139753,0.49376783,0.025500104,0.0021295948,0.8105973,0.7804388,0.026177524,0.003981006,0.44494668
1539,0.52343416,0.49542722,0.025930773,0.0020761662,0.81645757,0.78594476,0.026674408,0.00383841,0.44601566
1540,0.5250549,0.49681234,0.026204703,0.0020378525,0.82118225,0.7904531,0.027000919,0.0037282868,0.44691277
1541,0.5262117,0.49789396,0.026304765,0.0020129588,0.8247002,0.79391146,0.027139476,0.003649213,0.44761196
1542,0.5268699,0.49864998,0.02621984,0.0020000848,0.82695603,0.7962772,0.027078668,0.003600098,0.44809306
1543,0.5270083,0.49906477,0.025945304,0.0019982453,0.82791775,0.79752386,0.02681377,0.003580135,0.44834244
1544,0.5266214,0.49913126,0.025483275,0.0020068767,0.82757556,0.7976397,0.026347024,0.0035888185,0.44835377
1545,0.5257189,0.49885052,0.024842625,0.0020257968,0.8259414,0.7966277,0.025687603,0.0036261,0.4481276
1546,0.52432466,0.49823064,0.024038734,0.0020552853,0.82304734,0.7945038,0.024851343,0.0036922193,0.44767135
1547,0.52247655,0.49728766,0.02309289,0.002095983,0.81894827,0.7913003,0.023860196,0.003787785,0.4469997
1548,0.52022505,0.4960444,0.022031706,0.0021489528,0.81371635,0.78706104,0.02274157,0.003913757,0.4461332
1549,0.51763165,0.4945301,0.020886064,0.0022155142,0.80744123,0.78184277,0.021527331,0.004071115,0.4450979
1550,0.51476663,0.49277925,0.019690147,0.002297212,0.80022466,0.7757109,0.020252673,0.0042611593,0.44392473
1551,0.51170623,0.49083012,0.018480293,0.0023958217,0.7921827,0.76874226,0.01895509,0.0044852924,0.44264808
1552,0.5085315,0.48872453,0.01729385,0.0025130901,0.7834374,0.7610195,0.017673146,0.004744731,0.44130507
1553,0.5053252,0.4865063,0.016167972,0.0026509094,0.7741159,0.75262976,0.016445225,0.0050409264,0.43993422
1554,0.50216895,0.48421946,0.015138602,0.0028108982,0.7643475,0.74366415,0.015308486,0.0053748195,0.43857443
1555,0.4991424,0.48190832,0.014239406,0.0029946826,0.75426126,0.7342163,0.01429787,0.0057471483,0.43726414
1556,0.49632004,0.47961554,0.013500912,0.003203587,0.74398214,0.7243784,0.013445086,0.006158648,0.4360402
1557,0.49377042,0.4773821,0.012949798,0.0034385459,0.73362696,0.71423984,0.012777991,0.006609149,0.4349371
1558,0.49155465,0.4752461,0.0126082385,0.0037003187,0.72331053,0.70389223,0.012319849,0.00709846,0.43398637
1559,0.48972386,0.47324127,0.012493482,0.003989097,0.7131345,0.69342005,0.0120889405,0.0076255226,0.43321586
1560,0.4883211,0.47139892,0.012617481,0.004304718,0.7031916,0.68290436,0.012098174,0.00818904,0.43264937
1561,0.4873777,0.46974444,0.012986706,0.004646547,0.6935626,0.67242074,0.012354906,0.008786973,0.4323062
1562,0.48691484,0.46829945,0.013602026,0.005013384,0.6843183,0.6620407,0.012860781,0.00941679,0.4322006
1563,0.48694268,0.46708027,0.0144587485,0.005403673,0.6755162,0.6518292,0.01361182,0.010075235,0.4323421
1564,0.48745984,0.46609798,0.015546684,0.0058151777,0.6672029,0.6418458,0.0145984525,0.0107586505,0.43273473
1565,0.48845485,0.4653593,0.016850328,0.0062452317,0.65941274,0.63214463,0.015805721,0.011462366,0.43337762
1566,0.48990497,0.46486512,0.018349152,0.006690721,0.6521684,0.6227731,0.017213563,0.012181672,0.43426436
1567,0.4917772,0.46461138,0.020017905,0.007147948,0.6454819,0.6137739,0.018797105,0.012910911,0.43538368
1568,0.49402943,0.46458942,0.021827128,0.0076128705,0.6393543,0.60518324,0.020527188,0.013643874,0.43671882
1569,0.49660987,0.46478534,0.023743553,0.008080975,0.6337779,0.59703296,0.022370812,0.014374127,0.43824863
1570,0.4994593,0.46518117,0.025730748,0.008547356,0.6287357,0.5893493,0.0242917,0.015094669,0.43994695
1571,0.50251126,0.46575445,0.027749844,0.009006951,0.6242035,0.5821541,0.02625112,0.015798248,0.4417836
1572,0.5056938,0.4664792,0.029760256,0.009454319,0.62014973,0.5754639,0.028208533,0.016477287,0.44372478
1573,0.508931,0.46732634,0.0317206,0.00988402,0.6165376,0.569291,0.030122582,0.01712398,0.44573298
1574,0.51214343,0.46826345,0.033589553,0.01029043,0.61332756,0.56364465,0.031951863,0.017731057,0.4477688
1575,0.51525223,0.46925727,0.035326887,0.010668117,0.6104772,0.55853033,0.033656105,0.018290732,0.44979095
1576,0.5181781,0.47027183,0.03689449,0.011011808,0.60794413,0.5539509,0.03519708,0.018796144,0.45175675
1577,0.52084607,0.47127208,0.03825738,0.011316578,0.60568714,0.5499072,0.036539614,0.019240346,0.45362395
1578,0.52318597,0.47222343,0.039384663,0.011577833,0.60366714,0.54639715,0.037652627,0.019617358,0.45535153
1579,0.52513456,0.47309238,0.040250536,0.011791666,0.6018501,0.54341805,0.03851016,0.019921876,0.45690018
1580,0.5266382,0.47384843,0.04083504,0.0119547285,0.6002073,0.5409658,0.039091915,0.020149602,0.45823455
1581,0.5276535,0.47446433,0.0411248,0.012064386,0.5987199,0.5390385,0.03938429,0.020297121,0.4593228
1582,0.5281487,0.47491637,0.04111342,0.012118954,0.59737486,0.5376322,0.03938062,0.020361992,0.4601383
1583,0.5281069,0.47518748,0.040801954,0.012117528,0.5961697,0.5367445,0.03908164,0.020343581,0.4606608
1584,0.52752376,0.4752648,0.040198836,0.012060108,0.5951123,0.5363752,0.038495373,0.020241717,0.46087638
1585,0.52641004,0.47514254,0.03931973,0.011947749,0.5942205,0.5365252,0.037637196,0.020058125,0.46077865
1586,0.52478987,0.47482046,0.038187258,0.011782166,0.5935202,0.5371956,0.0365293,0.019795306,0.46036798
1587,0.5227021,0.47430572,0.036830217,0.011566162,0.5930473,0.5383902,0.035200063,0.019457024,0.45965305
1588,0.5201974,0.4736113,0.03528304,0.0113030765,0.59284747,0.54011565,0.033683453,0.019048328,0.45864928
1589,0.5173376,0.4727559,0.03358456,0.010997184,0.59296864,0.54237604,0.03201783,0.018574746,0.45737922
1590,0.5141942,0.4717641,0.031777013,0.0106530525,0.5934675,0.5451795,0.030244906,0.018043105,0.4558717
1591,0.51084596,0.47066498,0.029905058,0.0102758985,0.5944026,0.5485336,0.028408756,0.017460214,0.45416108
1592,0.5073767,0.4694913,0.028014284,0.009871097,0.59583217,0.55244386,0.026554372,0.016833942,0.452286
1593,0.5038736,0.46827894,0.026150275,0.009444373,0.5978154,0.55691665,0.024726665,0.016172064,0.4502889
1594,0.5004242,0.46706566,0.024357257,0.009001289,0.6004082,0.5619562,0.022969214,0.015482755,0.44821456
1595,0.497115,0.46589023,0.0226772,0.008547534,0.6036604,0.56756335,0.021323264,0.014773776,0.44610918
1596,0.4940276,0.46479034,0.021148723,0.008088548,0.6076156,0.5737362,0.019826662,0.014052774,0.4440185
1597,0.4912397,0.46380392,0.019806325,0.007629458,0.6123092,0.5804686,0.018513149,0.01332746,0.44198802
1598,0.48881963,0.46296495,0.01867959,0.0071750735,0.61776614,0.58774984,0.017411502,0.012604782,0.44006053
1599,0.48682848,0.46230596,0.017792681,0.006729843,0.62400097,0.59556466,0.016545095,0.011891192,0.4382762
1600,0.48531565,0.46185422,0.017163793,0.0062976396,0.6310152,0.603891,0.015931284,0.011192841,0.43667144
1601,0.48432004,0.46163327,0.016804833,0.005881922,0.6387952,0.61269933,0.015581186,0.010514701,0.4352778
1602,0.483868,0.4616612,0.016721223,0.00548558,0.64731747,0.6219563,0.015499426,0.009861793,0.43412164
1603,0.4839729,0.46195012,0.016911779,0.005111008,0.6565384,0.6316164,0.01568405,0.009237943,0.4332238
1604,0.4846347,0.46250597,0.017368712,0.0047600404,0.66640514,0.6416319,0.016126571,0.008646639,0.43259847
1605,0.48583984,0.46332806,0.018077724,0.0044340463,0.6768448,0.65194213,0.016812013,0.008090627,0.43225366
1606,0.48756203,0.4644099,0.019018274,0.004133885,0.6877726,0.66248125,0.01771931,0.0075719864,0.43219048
1607,0.48976043,0.46573645,0.020163942,0.003860026,0.699089,0.6731751,0.018821543,0.007092355,0.43240303
1608,0.49238303,0.46728763,0.02148291,0.0036124822,0.71067846,0.6839393,0.02008655,0.0066526285,0.43287876
1609,0.49536467,0.4690351,0.022938618,0.0033909571,0.722416,0.69468486,0.021477554,0.006253569,0.43359834
1610,0.49863097,0.47094554,0.024490567,0.0031948662,0.7341646,0.70531535,0.022954037,0.005895215,0.43453613
1611,0.50209785,0.47297913,0.026095295,0.0030234137,0.74577624,0.7157261,0.024472661,0.0055775326,0.43566045
1612,0.50567484,0.4750917,0.027707541,0.0028756354,0.7570993,0.72581065,0.025988555,0.005300029,0.43693465
1613,0.5092658,0.47723374,0.029281482,0.0027505565,0.7679753,0.7354567,0.027456384,0.0050621335,0.4383174
1614,0.5127733,0.479354,0.030772116,0.0026471787,0.7782495,0.74455434,0.028831983,0.0048632203,0.4397642
1615,0.51610017,0.48139873,0.03213682,0.0025645907,0.78776675,0.75299054,0.030073691,0.0047024875,0.44122818
1616,0.519153,0.48331428,0.03333669,0.002501995,0.796381,0.7606578,0.03114381,0.0045793965,0.44266215
1617,0.5218456,0.48504868,0.034338087,0.0024588383,0.8039575,0.767454,0.03201019,0.0044933115,0.44401923
1618,0.52410096,0.48655224,0.03511394,0.0024347883,0.81037384,0.7732828,0.032647297,0.0044436976,0.44525462
1619,0.5258547,0.48778024,0.035644654,0.0024297673,0.8155294,0.7780617,0.03303732,0.00443043,0.4463274
1620,0.5270577,0.48869458,0.035919167,0.0024439709,0.81934327,0.7817188,0.033171047,0.0044533997,0.44720197
1621,0.5276764,0.48926336,0.035935227,0.0024778303,0.8217571,0.7841964,0.033048168,0.0045125694,0.44784844
1622,0.52769685,0.48946533,0.03569961,0.002531899,0.8227408,0.7854555,0.032677352,0.0046078935,0.44824535
1623,0.527122,0.48928747,0.035227645,0.0026069481,0.82228667,0.7854711,0.03207591,0.00473969,0.44837886
1624,0.52597374,0.48872742,0.034542665,0.002703666,0.82041705,0.78424007,0.031269003,0.0049079387,0.4482444
1625,0.5242909,0.48779345,0.03367475,0.0028227158,0.8171755,0.78177494,0.030288294,0.005112313,0.44784606
1626,0.5221279,0.48650384,0.03265952,0.0029645602,0.8126309,0.7781075,0.029170973,0.0053523793,0.4471974
1627,0.51955223,0.48488635,0.03153645,0.0031294152,0.8068707,0.77328557,0.02795778,0.005627349,0.4463203
1628,0.51664263,0.4829784,0.030347228,0.003317005,0.8000005,0.7673734,0.026691414,0.0059356634,0.4452441
1629,0.51348525,0.48082462,0.029134026,0.003526645,0.7921365,0.76044625,0.025414765,0.006275448,0.44400528
1630,0.51017153,0.4784766,0.027937805,0.0037571283,0.78341,0.7525967,0.024169326,0.0066440306,0.44264594
1631,0.50679404,0.47599047,0.026796876,0.004006656,0.7739521,0.7439205,0.022993468,0.007038166,0.44121224
1632,0.50344485,0.47342643,0.025745597,0.0042728195,0.7638987,0.73452336,0.021921547,0.007453715,0.43975326
1633,0.5002123,0.47084627,0.024813352,0.0045527173,0.7533854,0.7245166,0.020982474,0.007886396,0.43832
1634,0.49717927,0.46831256,0.024023868,0.0048428467,0.7425433,0.7140131,0.020199353,0.008330847,0.4369632
1635,0.49442086,0.46588677,0.023394754,0.0051393174,0.73149645,0.703126,0.019588914,0.008781526,0.43573287
1636,0.49200314,0.463628,0.022937296,0.0054378533,0.7203622,0.6919686,0.01916137,0.009232211,0.43467644
1637,0.4899821,0.46159148,0.022656657,0.0057339678,0.7092481,0.68065053,0.018920586,0.009676999,0.43383807
1638,0.48840302,0.4598279,0.02255214,0.006023001,0.6982519,0.66927814,0.018864486,0.010109219,0.43325728
1639,0.48730022,0.45838228,0.022617687,0.0063002547,0.6874598,0.6579514,0.01898551,0.010522891,0.43296853
1640,0.4866966,0.45729274,0.022842553,0.0065612956,0.67694765,0.6467644,0.019271325,0.010911933,0.43299964
1641,0.48660323,0.4565894,0.023211993,0.0068018446,0.6667805,0.6358044,0.019705521,0.011270493,0.43337208
1642,0.487021,0.45629483,0.02370813,0.0070180288,0.65701246,0.62515026,0.020268606,0.011593587,0.43409947
1643,0.4879394,0.45642233,0.02431065,0.0072064176,0.64768994,0.6148747,0.02093863,0.011876573,0.43518758
1644,0.4893374,0.45697546,0.024997747,0.0073642256,0.6388471,0.6050392,0.02169219,0.012115747,0.43663383
1645,0.49118495,0.45794898,0.025746712,0.007489267,0.6305108,0.5956976,0.02250512,0.012308114,0.43842697
1646,0.49344173,0.45932674,0.026534824,0.0075801583,0.6226999,0.5868947,0.023353271,0.01245196,0.44054702
1647,0.49605915,0.46108302,0.027339878,0.007636247,0.6154262,0.5786669,0.024213262,0.012546024,0.4429651
1648,0.49898043,0.46318197,0.028140819,0.007657646,0.60869557,0.57104224,0.02506288,0.012590469,0.44564342
1649,0.5021418,0.4655785,0.028918095,0.007645211,0.60250664,0.5640387,0.025881696,0.012586238,0.44853646
1650,0.5054723,0.46821755,0.029654104,0.007600628,0.5968547,0.5576677,0.026651425,0.012535586,0.45159045
1651,0.50889695,0.4710373,0.030333485,0.0075261802,0.5917287,0.5519313,0.027356153,0.012441211,0.454745
1652,0.5123355,0.47396746,0.030943181,0.007424808,0.58711755,0.5468281,0.027982578,0.012306853,0.45793393
1653,0.5157058,0.4769333,0.03147261,0.007299915,0.58300453,0.54234713,0.028520033,0.012137353,0.46108663
1654,0.5189247,0.47985563,0.031913668,0.0071553946,0.5793711,0.5384731,0.028960466,0.011937478,0.4641304
1655,0.5219097,0.48265377,0.03226069,0.0069952845,0.57620114,0.5351897,0.029298563,0.011712915,0.466991
1656,0.5245819,0.4852477,0.03251033,0.0068238857,0.5734763,0.53247553,0.029531317,0.0114694545,0.46959582
1657,0.5268662,0.48755926,0.03266138,0.006645548,0.5711809,0.5303096,0.029658113,0.011213129,0.4718756
1658,0.5286974,0.48951823,0.032714743,0.0064644297,0.5693013,0.52867085,0.02968043,0.010950054,0.47376794
1659,0.5300173,0.4910594,0.032673348,0.006284568,0.5678287,0.527541,0.029601796,0.0106859105,0.47521716
1660,0.53078145,0.4921298,0.032541953,0.006109734,0.5667589,0.5269049,0.029427567,0.010426423,0.47617888
1661,0.53095937,0.49268904,0.03232704,0.00594331,0.5660928,0.5267513,0.029164694,0.0101768235,0.4766208
1662,0.53053546,0.4927102,0.032036867,0.00578836,0.565839,0.5270751,0.02882187,0.009941974,0.4765238
1663,0.5295116,0.49218273,0.03168144,0.0056473943,0.5660125,0.52787733,0.028409291,0.009725864,0.47588435
1664,0.52790785,0.49111277,0.031272467,0.0055225883,0.56663555,0.5291644,0.02793869,0.009532518,0.47471428
1665,0.52576184,0.48952276,0.030823383,0.005415694,0.5677364,0.53094846,0.027423343,0.009364605,0.47304067
1666,0.5231294,0.48745197,0.030349359,0.005328049,0.5693511,0.5332481,0.026878009,0.009224964,0.47090584
1667,0.52008194,0.4849542,0.029867213,0.0052605215,0.5715191,0.5360849,0.026318952,0.009115235,0.468365
1668,0.5167057,0.48209658,0.02939528,0.005213867,0.5742845,0.539484,0.025763704,0.009036776,0.46548557
1669,0.5130991,0.47895756,0.02895323,0.005188269,0.5776936,0.5434722,0.02523112,0.008990302,0.46234497
1670,0.5093693,0.47562385,0.02856172,0.005183754,0.5817913,0.54807454,0.024740892,0.008975855,0.45902678
1671,0.5056299,0.4721879,0.028242001,0.0051999693,0.58662105,0.5533146,0.024313338,0.008993106,0.45561936
1672,0.5019954,0.4687437,0.028015437,0.0052362583,0.5922199,0.55921006,0.023968916,0.009040904,0.45221218
1673,0.4985798,0.46538544,0.02790269,0.0052916817,0.59861845,0.5657731,0.023727652,0.0091176545,0.44889268
1674,0.49549022,0.46220213,0.027923303,0.005364776,0.60583675,0.5730071,0.023608655,0.0092209345,0.445744
1675,0.49282536,0.45927685,0.02809469,0.0054538273,0.6138827,0.58090556,0.023629263,0.009347902,0.44284192
1676,0.49067062,0.45668262,0.02843157,0.005556444,0.62274873,0.5894496,0.023804482,0.009494656,0.440253
1677,0.48909715,0.45448226,0.028945055,0.005669837,0.63241243,0.59860915,0.02414629,0.00965699,0.43803227
1678,0.4881571,0.45272437,0.02964206,0.0057906583,0.642831,0.60833853,0.02466295,0.009829543,0.43622226
1679,0.48788288,0.45144314,0.030524729,0.005915013,0.65394545,0.61858016,0.025358561,0.010006696,0.43485138
1680,0.488286,0.45065767,0.031589873,0.0060384553,0.665676,0.6292615,0.026232557,0.010181943,0.43393362
1681,0.48935616,0.45037127,0.03282876,0.006156141,0.6779212,0.64029336,0.027279435,0.010348371,0.43346822
1682,0.49106142,0.4505713,0.034227144,0.006262974,0.690562,0.65157473,0.02848866,0.010498668,0.43343976
1683,0.49334854,0.45122966,0.035765305,0.006353564,0.70346177,0.6629915,0.029844891,0.010625335,0.43381873
1684,0.49614477,0.4523034,0.037418615,0.0064227493,0.7164654,0.67441577,0.03132828,0.010721364,0.4345627
1685,0.49936134,0.45373765,0.039158154,0.006465515,0.72940564,0.6857111,0.032915,0.0107795745,0.43561742
1686,0.5028944,0.45546508,0.040951766,0.0064775436,0.7421046,0.6967324,0.034578133,0.01079407,0.43691897
1687,0.5066303,0.4574097,0.042765193,0.0064553972,0.75437915,0.7073306,0.036288694,0.010759874,0.43839628
1688,0.5104497,0.45948973,0.044563413,0.0063966094,0.76604444,0.7173543,0.03801657,0.010673554,0.43997312
1689,0.5142321,0.46161968,0.04631205,0.006300411,0.77691996,0.72665465,0.03973193,0.010533389,0.44157165
1690,0.5178603,0.46371442,0.04797859,0.006167307,0.7868342,0.7350884,0.041406002,0.0103398,0.44311535
1691,0.5212258,0.46569222,0.04953377,0.005999798,0.79563195,0.7425246,0.04301225,0.010095086,0.44453228
1692,0.5242324,0.46747842,0.050952286,0.0058017047,0.8031758,0.7488449,0.044526957,0.009803952,0.445758
1693,0.5267998,0.4690078,0.052213494,0.0055785403,0.80935365,0.7539509,0.045929667,0.00947311,0.4467385
1694,0.52886575,0.47022715,0.053301483,0.0053371065,0.8140793,0.75776523,0.047203112,0.009110911,0.44743237
1695,0.5303873,0.47109753,0.054204788,0.005084986,0.8172936,0.7602334,0.04833296,0.00872724,0.44781247
1696,0.53134096,0.47159463,0.05491602,0.0048303236,0.818968,0.761328,0.049307358,0.008332645,0.44786668
1697,0.53172195,0.47170988,0.055430908,0.0045811585,0.8191002,0.76104575,0.05011607,0.007938356,0.44759828
1698,0.53154147,0.47144896,0.055747423,0.004345076,0.81771576,0.7594104,0.050749876,0.007555462,0.447025
1699,0.53082484,0.47083098,0.05586502,0.004128865,0.8148613,0.756467,0.0511999,0.0071944064,0.44617763
1700,0.52960813,0.46988606,0.055784073,0.0039380197,0.8106061,0.75228417,0.051457327,0.0068646134,0.4450982
1701,0.5279366,0.46865422,0.055505615,0.0037767137,0.80503637,0.7469481,0.051513556,0.0065746647,0.44383752
1702,0.52586,0.46718067,0.055031676,0.003647658,0.7982532,0.7405608,0.05136097,0.0063313763,0.44245186
1703,0.52586,0.46718067,0.055031676,0.003647658,0.7982532,0.7405608,0.05136097,0.0063313763,0.44245186
1704,0.52069354,0.46259505,0.054271206,0.0038272499,0.7814688,0.72437793,0.05042448,0.006666399,0.43976936
1705,0.5155794,0.45823106,0.053306106,0.004042211,0.7641578,0.70782596,0.049276065,0.007055769,0.43745032
1706,0.51066685,0.45419288,0.052180205,0.0042937677,0.7465638,0.69110245,0.04796226,0.007499082,0.4355804
1707,0.50609547,0.45057255,0.050940424,0.004582485,0.7289208,0.6743934,0.04653249,0.007994872,0.43423295
1708,0.5019922,0.44745016,0.049634162,0.0049079275,0.7114492,0.6578719,0.045036655,0.008540643,0.43346786
1709,0.49846777,0.44489184,0.048307333,0.005268618,0.69434786,0.6416922,0.04352293,0.00913268,0.4333303
1710,0.49561384,0.44294962,0.047002252,0.005661965,0.6777958,0.6259941,0.042035867,0.009765848,0.43385068
1711,0.49350086,0.4416605,0.045756135,0.006084226,0.6619461,0.6108979,0.04061443,0.01043378,0.43504393
1712,0.49217772,0.44104686,0.044600237,0.0065305997,0.64692616,0.5965056,0.039291747,0.011128862,0.43691018
1713,0.49167,0.44111586,0.043559022,0.006995138,0.6328387,0.58290267,0.03809358,0.011842508,0.43943447
1714,0.49198076,0.44185963,0.042650003,0.0074711107,0.6197596,0.5701558,0.03703871,0.012565144,0.44258767
1715,0.49309132,0.4432562,0.041884013,0.007951107,0.60774225,0.558317,0.036138784,0.013286444,0.44632638
1716,0.49496195,0.4452694,0.041265465,0.008427097,0.59681475,0.5474201,0.035398886,0.013995771,0.4505938
1717,0.49753332,0.44784895,0.04079327,0.0088911,0.58698785,0.53748715,0.034818273,0.014682384,0.45532027
1718,0.5007287,0.45093232,0.04046151,0.0093349,0.57825005,0.5285234,0.034391034,0.015335649,0.46042415
1719,0.5044552,0.4544437,0.040260572,0.009750906,0.57057744,0.5205244,0.034107428,0.015945602,0.4658131
1720,0.5086062,0.45829612,0.04017806,0.010131987,0.5639304,0.5134724,0.03395456,0.016503436,0.47138405
1721,0.5130652,0.46239352,0.040199753,0.010471924,0.5582585,0.50733995,0.033917524,0.017000975,0.4770269
1722,0.51770717,0.46663103,0.04031045,0.010765685,0.5535029,0.50209075,0.033980265,0.017431911,0.48262492
1723,0.5224023,0.470898,0.0404947,0.011009596,0.5496,0.49768198,0.034126315,0.017791683,0.48805782
1724,0.52701896,0.47508034,0.040737387,0.011201271,0.54648286,0.49406615,0.03433943,0.018077258,0.49320397
1725,0.5314279,0.47906414,0.041023854,0.011339905,0.5440845,0.49119288,0.034603834,0.018287806,0.49794447
1726,0.5355042,0.48273772,0.04134035,0.011426151,0.5423384,0.48900977,0.03490458,0.01842406,0.50216544
1727,0.5391323,0.48599643,0.041673828,0.011462051,0.5411848,0.48746815,0.03522753,0.018489106,0.50576216
1728,0.5422082,0.48874536,0.04201177,0.011451053,0.54057026,0.48652384,0.03555916,0.018487265,0.5086422
1729,0.5446425,0.490903,0.042342056,0.011397499,0.5404489,0.4861381,0.035886575,0.018424235,0.510729
1730,0.5463645,0.4924055,0.042652473,0.011306551,0.5407846,0.4862805,0.036196843,0.01830726,0.51196545
1731,0.5473221,0.4932073,0.0429307,0.011184098,0.5415525,0.48693156,0.036477238,0.018143708,0.51231503
1732,0.54748505,0.49328476,0.043164033,0.011036281,0.5427404,0.48808348,0.036714822,0.017942151,0.51176417
1733,0.5468461,0.49263763,0.043339387,0.010869098,0.54434544,0.48973802,0.03689649,0.017710904,0.5103236
1734,0.54542005,0.4912881,0.04344344,0.010688568,0.54637676,0.49190992,0.037009034,0.017457776,0.5080277
1735,0.5432454,0.4892822,0.043462917,0.010500257,0.5488545,0.49462438,0.037039477,0.017190654,0.5049347
1736,0.5403803,0.4866863,0.04338508,0.010308949,0.5518075,0.49791542,0.036975514,0.016916579,0.5011232
1737,0.53690344,0.48358622,0.043198247,0.010118941,0.5552721,0.50182503,0.036805883,0.01664121,0.49669072
1738,0.53291047,0.48008427,0.042892553,0.009933636,0.5592889,0.5063979,0.036521204,0.016369822,0.49175087
1739,0.5285106,0.47629452,0.04246046,0.009755609,0.56390315,0.5116826,0.03611445,0.01610606,0.48642787
1740,0.52382296,0.47233886,0.041897573,0.009586507,0.56915957,0.5177252,0.035581604,0.015852777,0.48085305
1741,0.5189745,0.46834412,0.041203108,0.009427237,0.57510203,0.5245688,0.034922224,0.015610972,0.4751612
1742,0.51409423,0.464436,0.040380374,0.009277877,0.5817688,0.5322473,0.034139857,0.015381614,0.46948543
1743,0.5093103,0.46073556,0.039436948,0.00913781,0.5891927,0.54078674,0.033242304,0.015163672,0.46395344
1744,0.50474644,0.45735583,0.038384847,0.009005776,0.5973965,0.5501991,0.032241695,0.014955701,0.45868358
1745,0.50051844,0.45439792,0.037240535,0.008880009,0.60639304,0.5604834,0.031154482,0.01475519,0.4537822
1746,0.4967312,0.45194834,0.03602462,0.0087582115,0.6161826,0.5716218,0.030001404,0.014559437,0.44934043
1747,0.49347576,0.45007616,0.034761615,0.008637982,0.6267516,0.5835801,0.028807025,0.014364471,0.4454327
1748,0.49082842,0.44883245,0.033479504,0.008516455,0.63807106,0.59630466,0.027599433,0.0141669335,0.44211495
1749,0.4888485,0.4482483,0.032209177,0.00839101,0.6500987,0.60972583,0.026409673,0.013963151,0.43942422
1750,0.48757765,0.44833478,0.03098391,0.008258971,0.66277367,0.62375325,0.025271423,0.013749018,0.43737835
1751,0.48703974,0.44908294,0.029838774,0.008118048,0.6760217,0.63828003,0.024220048,0.013521637,0.43597627
1752,0.4872396,0.45046347,0.028809795,0.007966325,0.6897503,0.6531802,0.023292152,0.013278029,0.43519843
1753,0.48816425,0.45242858,0.027933309,0.007802357,0.7038536,0.66831225,0.022524701,0.013016657,0.4350082
1754,0.4897836,0.45491314,0.027244851,0.007625608,0.7182089,0.6835189,0.021953898,0.012736136,0.4353534
1755,0.49204978,0.45783535,0.026778331,0.0074361046,0.7326822,0.6986309,0.021614373,0.012436932,0.4361677
1756,0.49490094,0.46110144,0.026564574,0.007234918,0.7471237,0.71346575,0.021537788,0.012120188,0.43737328
1757,0.4982588,0.4646048,0.026630204,0.007023815,0.76137453,0.7278344,0.021751419,0.011788727,0.43888324
1758,0.5020336,0.468232,0.026996078,0.006805533,0.775265,0.741542,0.022276761,0.0114462115,0.44060394
1759,0.5061231,0.4718639,0.0276758,0.006583413,0.78861713,0.7543917,0.023127917,0.0110975485,0.4424387
1760,0.51041657,0.47538072,0.028674312,0.00636153,0.80125153,0.76619303,0.024310004,0.010748535,0.44429034
1761,0.51479506,0.47866425,0.029986484,0.0061443313,0.8129801,0.7767563,0.025817933,0.010405884,0.44606492
1762,0.5191359,0.48160324,0.03159619,0.0059364485,0.82362205,0.78591,0.027635263,0.010076748,0.44767478
1763,0.52331495,0.4840966,0.03347572,0.005742663,0.8330009,0.7934988,0.029733693,0.009768337,0.44904244
1764,0.52720994,0.48605657,0.035585802,0.005567533,0.8409509,0.79938966,0.032072898,0.009488325,0.45010284
1765,0.53070354,0.4874119,0.037876356,0.0054153344,0.8473183,0.8034731,0.034601476,0.009243722,0.45080575
1766,0.53368926,0.48811132,0.040287953,0.00528998,0.8519746,0.80567485,0.037258357,0.009041401,0.4511187
1767,0.536074,0.48812485,0.042754155,0.0051949443,0.8548116,0.8059489,0.039975077,0.008887603,0.4510273
1768,0.53778213,0.4874448,0.045204125,0.0051332028,0.85575575,0.8042893,0.042678528,0.008787946,0.45053658
1769,0.5387605,0.48608676,0.047566246,0.0051074843,0.8547647,0.8007227,0.045294605,0.008747407,0.44967034
1770,0.5389796,0.48408803,0.04977143,0.0051201144,0.8518356,0.7953139,0.04775152,0.008770184,0.44846976
1771,0.5384362,0.48150626,0.05175664,0.0051732506,0.8470044,0.7881608,0.049983468,0.008860196,0.44699246
1772,0.53715426,0.47841787,0.053467646,0.0052687246,0.84034336,0.77938986,0.051933374,0.009020161,0.44530872
1773,0.53518385,0.47491398,0.054861568,0.0054082912,0.83196676,0.769159,0.05355552,0.00925219,0.44349954
1774,0.5325984,0.47109717,0.0559079,0.0055932924,0.8220181,0.7576438,0.054816574,0.009557654,0.44165254
1775,0.52949166,0.4670778,0.05658937,0.005824494,0.8106713,0.7450385,0.055696685,0.009936178,0.43985832
1776,0.5259738,0.46297058,0.056901082,0.006102166,0.7981225,0.7315473,0.05618834,0.010386868,0.4382078
1777,0.5221637,0.45888892,0.05684927,0.006425525,0.7845817,0.7173792,0.056295548,0.010906919,0.43678772
1778,0.5181855,0.45494333,0.056449518,0.0067926664,0.7702649,0.70274174,0.056031723,0.011491469,0.43567836
1779,0.51416266,0.45123768,0.055724576,0.0072004017,0.75539124,0.68783915,0.055417743,0.012134374,0.43495107
1780,0.510212,0.44786578,0.05470218,0.0076440778,0.7401716,0.6728645,0.054479737,0.0128274085,0.43466598
1781,0.5064406,0.44490975,0.053413235,0.008117609,0.7248061,0.65799826,0.05324717,0.013560651,0.4348702
1782,0.5029422,0.44243807,0.051890407,0.008613763,0.7094792,0.6434049,0.051751547,0.0143227605,0.43559742
1783,0.4997949,0.44050342,0.05016726,0.009124206,0.6943577,0.629231,0.05002541,0.015101337,0.43686637
1784,0.49706137,0.43914342,0.048277903,0.00964004,0.6795895,0.6156036,0.048102304,0.015883539,0.43868092
1785,0.49478734,0.43837816,0.046257194,0.010151986,0.6653054,0.6026324,0.04601659,0.016656397,0.44103009
1786,0.49300325,0.43821102,0.044141106,0.010651114,0.651616,0.59040475,0.04380404,0.017407196,0.44388813
1787,0.49172485,0.43862835,0.04196733,0.011129164,0.63861746,0.57899,0.04150245,0.018125022,0.4472149
1788,0.4909552,0.43960032,0.039775953,0.011578947,0.62639004,0.5684376,0.039152328,0.018800132,0.45095694
1789,0.4906854,0.44108105,0.037609544,0.011994808,0.6150019,0.55877966,0.036796995,0.019425243,0.45504868
1790,0.49089688,0.4430108,0.03551332,0.012372773,0.6045089,0.5500312,0.034482714,0.01999499,0.45941314
1791,0.49156174,0.4453166,0.03353454,0.012710615,0.59495896,0.54219383,0.032258257,0.020506833,0.46396434
1792,0.49264425,0.44791442,0.03172174,0.013008087,0.5863889,0.53525436,0.030174095,0.02096045,0.46860862
1793,0.4941018,0.4507122,0.030123148,0.013266444,0.57882667,0.5291881,0.02828071,0.021357829,0.4732473
1794,0.4958866,0.45361263,0.028785326,0.013488653,0.5722937,0.523963,0.026627362,0.021703372,0.47777942
1795,0.49794528,0.45651537,0.02775113,0.013678796,0.5668009,0.5195384,0.025260022,0.02200247,0.48210427
1796,0.50022113,0.4593214,0.027057825,0.0138418805,0.5623541,0.5158726,0.024219288,0.022262188,0.48612416
1797,0.5026544,0.46193582,0.026735192,0.013983364,0.5589464,0.5129177,0.023538673,0.022490015,0.4897479
1798,0.5051847,0.46427193,0.026803833,0.014108954,0.55656606,0.5106295,0.023242565,0.022693982,0.49289346
1799,0.5077507,0.4662529,0.027273737,0.014224054,0.55519235,0.50896585,0.023344982,0.02288153,0.49548995
1800,0.51029354,0.46781665,0.028143194,0.014333716,0.5547961,0.5078884,0.023848131,0.023059588,0.49748188
1801,0.51275665,0.4689165,0.029398069,0.0144420955,0.55534005,0.50736445,0.024741769,0.023233823,0.49882942
1802,0.5150878,0.46952373,0.03101164,0.0145524405,0.5567813,0.5073695,0.02600285,0.02340893,0.49951026
1803,0.517239,0.46962768,0.03294466,0.014666593,0.5590672,0.50788414,0.027595539,0.023587538,0.4995199
1804,0.517239,0.46962768,0.03294466,0.014666593,0.5590672,0.50788414,0.027595539,0.023587538,0.4995199
1805,0.5242912,0.47565454,0.033575296,0.015061375,0.55163,0.49927095,0.028200388,0.024158707,0.5099833
1806,0.531451,0.48181862,0.034155875,0.015476435,0.54532737,0.49181974,0.028752929,0.024754675,0.5204892
1807,0.53851694,0.4879044,0.034700576,0.015911955,0.54007614,0.4854371,0.02926403,0.025374986,0.53079253
1808,0.5452828,0.49369422,0.035222463,0.016366115,0.5357804,0.48001957,0.029743591,0.02601717,0.5406428
1809,0.5515455,0.49897853,0.035732355,0.016834622,0.532334,0.4754597,0.0301996,0.02667473,0.549794
1810,0.55710995,0.50356174,0.036237366,0.017310832,0.5296283,0.4716532,0.030636711,0.027338365,0.5580118
1811,0.5617986,0.50727344,0.036739625,0.017785504,0.5275525,0.46850204,0.03105509,0.02799533,0.56508124
1812,0.565454,0.50997156,0.037235644,0.018246837,0.5260039,0.4659239,0.03144995,0.028630072,0.57081765
1813,0.5679495,0.5115523,0.037715964,0.018681213,0.5248886,0.46385333,0.031811308,0.029223947,0.5750716
1814,0.56918836,0.5119498,0.03816569,0.019072913,0.5241297,0.46224856,0.032124538,0.029756574,0.57773364
1815,0.5691152,0.511144,0.038565826,0.019405406,0.52367115,0.46109304,0.032371763,0.030206328,0.5787405
1816,0.5677132,0.5091559,0.038895126,0.019662138,0.52348113,0.46039596,0.03253375,0.030551417,0.578075
1817,0.5650096,0.50604904,0.03913312,0.01982744,0.5235581,0.4601937,0.032592725,0.030771682,0.5757674
1818,0.5610768,0.50192624,0.039263126,0.019887462,0.5239296,0.4605453,0.032535307,0.030848993,0.5718933
1819,0.5560289,0.49692202,0.03927527,0.01983161,0.52465767,0.46153188,0.03235555,0.03077025,0.56656843
1820,0.55002034,0.49119735,0.039169587,0.019653365,0.5258347,0.4632515,0.03205738,0.030525802,0.5599434
1821,0.5432433,0.48493475,0.03895786,0.019350704,0.5275821,0.46581203,0.03165664,0.030113408,0.5521993
1822,0.535918,0.47832665,0.038664453,0.018926924,0.53004724,0.46932927,0.03118142,0.029536534,0.54353786
1823,0.5282888,0.47157255,0.038325764,0.01839045,0.5333971,0.47392032,0.030671528,0.028805237,0.5341757
1824,0.5206126,0.4648699,0.037988264,0.017754428,0.53780794,0.47969607,0.030176112,0.027935732,0.52433634
1825,0.5131506,0.45840946,0.037705023,0.017036062,0.5434607,0.4867611,0.029750355,0.026949309,0.5142448
1826,0.50615764,0.45237073,0.037531503,0.016255438,0.5505288,0.4952061,0.029450959,0.025871757,0.5041206
1827,0.49987322,0.44691783,0.037520602,0.015434794,0.55917054,0.50510806,0.029331438,0.02473106,0.49417302
1828,0.49451232,0.4421977,0.037717782,0.014596806,0.569518,0.51652384,0.029437164,0.023557004,0.48459858
1829,0.49025896,0.4383387,0.03815658,0.013763699,0.58167136,0.5294913,0.029801005,0.022379044,0.47557786
1830,0.48726016,0.43544954,0.038854793,0.012955831,0.59569085,0.54402584,0.030439755,0.021225248,0.46727258
1831,0.4856215,0.43361768,0.03981245,0.0121914,0.61159253,0.5601192,0.031352054,0.020121276,0.45982444
1832,0.48540583,0.4329098,0.041010518,0.0114855245,0.6293418,0.5777345,0.032517523,0.019089753,0.4533546
1833,0.48663068,0.43336883,0.042411722,0.0108501185,0.6488533,0.5968059,0.03389743,0.018149948,0.44796112
1834,0.48927063,0.4350142,0.043962408,0.010294031,0.66998667,0.61723274,0.03543695,0.017316986,0.44371697
1835,0.49325562,0.4378369,0.045595832,0.0098229,0.6925476,0.6388762,0.037068482,0.016602952,0.4406681
1836,0.49847528,0.4417982,0.047236856,0.009440204,0.71628696,0.6615543,0.038716402,0.016016323,0.4388304
1837,0.5047786,0.44682494,0.048806783,0.009146897,0.7409014,0.6850362,0.040302094,0.015563133,0.4381862
1838,0.5119781,0.45280623,0.050229058,0.008942788,0.766038,0.70904225,0.04174979,0.015245998,0.43868148
1839,0.5198521,0.45959097,0.051434685,0.00882644,0.7912952,0.7332373,0.042991754,0.015066092,0.44022298
1840,0.5281492,0.46698684,0.052366752,0.008795608,0.81623274,0.7572373,0.04397327,0.015022168,0.44267678
1841,0.53659236,0.47476092,0.052984267,0.008847181,0.84037393,0.78060704,0.04465604,0.01511085,0.4458693
1842,0.5448838,0.48264226,0.053264257,0.008977297,0.8632199,0.8028726,0.045020353,0.0153269665,0.4495901
1843,0.5527137,0.49033055,0.053202253,0.009180901,0.884258,0.8235305,0.045065466,0.015662001,0.45359784
1844,0.5597702,0.4975074,0.05281147,0.0094513595,0.90298045,0.8420668,0.04480855,0.016105035,0.45763096
1845,0.56574994,0.5038496,0.052120212,0.009780086,0.91889876,0.8579755,0.044281557,0.01664175,0.46141976
1846,0.5703742,0.50904906,0.051168915,0.010156231,0.93156743,0.87078494,0.043528125,0.017254358,0.46470296
1847,0.57340497,0.51283187,0.05000653,0.010566564,0.9406038,0.88008237,0.042599343,0.017922128,0.4672455
1848,0.5746615,0.5149778,0.04868731,0.01099634,0.94571126,0.88553923,0.04155016,0.018621866,0.46885625
1849,0.5740385,0.5153409,0.047268048,0.011429546,0.94669825,0.8869327,0.04043626,0.019329306,0.4694045
1850,0.5715173,0.51386076,0.04580606,0.011850466,0.9434993,0.88416624,0.03931174,0.020021344,0.46883252
1851,0.5671758,0.5105731,0.044358,0.012244719,0.9361803,0.8772759,0.03822786,0.020676553,0.4671642
1852,0.5611902,0.5056105,0.042978536,0.012601111,0.92494476,0.8664347,0.037231863,0.021278191,0.46450508
1853,0.5538249,0.49919367,0.041719064,0.012912165,0.9101217,0.8519406,0.036366064,0.021815067,0.4610368
1854,0.54542,0.49161834,0.040626355,0.013175288,0.8921491,0.83419925,0.03566697,0.0222829,0.45700437
1855,0.5363682,0.48323506,0.039740305,0.013392815,0.87155473,0.8137064,0.035163715,0.022684604,0.45269948
1856,0.5270875,0.47442406,0.039091837,0.013571634,0.84891725,0.7910109,0.034876753,0.023029568,0.4484392
1857,0.5179963,0.46557298,0.038700838,0.0137225,0.82483816,0.76668864,0.034816366,0.023333158,0.4445452
1858,0.509486,0.457052,0.038575064,0.013858947,0.7999125,0.74131536,0.034982126,0.023614978,0.4413231
1859,0.50190175,0.44919568,0.03870981,0.013996262,0.7747008,0.7154402,0.035363063,0.023897555,0.43904632
1860,0.49552864,0.44228917,0.039089207,0.014150277,0.7497113,0.6895674,0.035939123,0.024204763,0.43794286
1861,0.4905834,0.436558,0.039688695,0.014336687,0.7253898,0.6641455,0.03668362,0.024560602,0.4381864
1862,0.4872125,0.4321639,0.04047842,0.014570202,0.70210886,0.6395551,0.03756662,0.024987169,0.43989196
1863,0.48549563,0.42920417,0.041427225,0.014864233,0.6801753,0.6161122,0.038558573,0.02550461,0.44311428
1864,0.48545134,0.4277146,0.042506456,0.015230298,0.65982604,0.59406185,0.03963396,0.026130201,0.44784912
1865,0.48704395,0.42767316,0.043692775,0.015678028,0.6412378,0.57358724,0.04077375,0.026876787,0.4540366
1866,0.49019188,0.42900792,0.044969752,0.016214196,0.6245308,0.5548113,0.041966695,0.027752839,0.46156505
1867,0.49477208,0.43160158,0.046327982,0.016842514,0.60977674,0.53780633,0.043208946,0.028761456,0.4702768
1868,0.5006266,0.43530107,0.047762737,0.0175628,0.596995,0.52259505,0.0445019,0.02989807,0.47997418
1869,0.50756395,0.43992367,0.04927026,0.018370029,0.58616036,0.5091602,0.04584793,0.031152198,0.49042565
1870,0.5153615,0.445265,0.050842904,0.019253574,0.5772011,0.4974514,0.047245413,0.032504313,0.5013739
1871,0.5237679,0.45110792,0.052463457,0.02019652,0.5699984,0.48738936,0.048683118,0.033925906,0.51254255
1872,0.5325015,0.4572265,0.0541,0.021175005,0.5643905,0.47887537,0.050134882,0.03538022,0.5236437
1873,0.5412573,0.463396,0.05570262,0.022158686,0.5601735,0.47179565,0.051556274,0.03682159,0.5343868
1874,0.54971194,0.46939817,0.05720225,0.023111496,0.55710995,0.4660283,0.052883383,0.03819832,0.5444863
1875,0.55753267,0.4750268,0.058512855,0.023993012,0.5549397,0.46145058,0.054035023,0.039454106,0.5536709
1876,0.5643934,0.48009497,0.05953726,0.02476117,0.55339134,0.4579417,0.054918427,0.040531207,0.5616911
1877,0.56998837,0.4844374,0.06017591,0.025375057,0.5522072,0.45539388,0.055437993,0.041375306,0.56832707
1878,0.57405347,0.487918,0.06033726,0.02579822,0.5511548,0.45371145,0.05550552,0.041937813,0.57339674
1879,0.576382,0.49043003,0.059949707,0.026002245,0.5500537,0.45281926,0.05505218,0.042182285,0.5767601
1880,0.5768424,0.49190196,0.058971506,0.025968963,0.5487877,0.4526635,0.054037977,0.04208625,0.5783267
1881,0.57538897,0.49229798,0.05739782,0.02569316,0.5473179,0.4532155,0.052459393,0.041643042,0.57805777
1882,0.57206464,0.49161783,0.05526412,0.02518268,0.5456882,0.45447153,0.05035221,0.040864486,0.5759669
1883,0.567001,0.48989874,0.05264403,0.024458233,0.5440205,0.45645252,0.0477894,0.039778538,0.5721201
1884,0.5604066,0.4872125,0.049642883,0.023551207,0.542505,0.45920217,0.04487504,0.038427807,0.5666334
1885,0.5525531,0.4836639,0.04638806,0.022501165,0.5413842,0.4627847,0.041734308,0.036865246,0.55966717
1886,0.54375535,0.47938642,0.04301666,0.021352295,0.540932,0.46727994,0.038501382,0.03515069,0.5514214
1887,0.5343529,0.47453913,0.039664015,0.020149754,0.5414325,0.47277832,0.03530774,0.033346403,0.54212683
1888,0.5246905,0.4693009,0.036453057,0.018936602,0.5431611,0.47937694,0.032271802,0.0315123,0.5320383
1889,0.5151037,0.46386534,0.03348743,0.017750898,0.5463673,0.4871725,0.029491723,0.029703025,0.52142525
1890,0.50590676,0.458435,0.030847445,0.016624304,0.5512628,0.4962558,0.027041553,0.02796546,0.5105635
1891,0.49738523,0.4532141,0.028590111,0.015581019,0.55801594,0.5067078,0.02497125,0.02633692,0.49972644
1892,0.48979422,0.4484046,0.026751928,0.01463768,0.56674594,0.5185912,0.023309482,0.024845233,0.4891791
1893,0.48335537,0.44419765,0.025353676,0.0138040455,0.5775252,0.5319479,0.02206868,0.023508629,0.47916886
1894,0.47825775,0.44076762,0.0244061,0.013084027,0.59038115,0.5467933,0.021251014,0.022336861,0.46991956
1895,0.47465876,0.43826693,0.023915187,0.0124766445,0.6052942,0.5631083,0.020854084,0.021331841,0.46162608
1896,0.47268316,0.43681937,0.023886357,0.011977442,0.622208,0.5808427,0.02087552,0.020489804,0.45444834
1897,0.47242048,0.4365147,0.024326522,0.011579252,0.6410189,0.5999013,0.021315666,0.019801935,0.44850746
1898,0.47391877,0.43740186,0.025244042,0.011272879,0.6615832,0.6201491,0.02217834,0.019255731,0.4438814
1899,0.47718215,0.43948787,0.026646437,0.011047848,0.68370473,0.6414009,0.023468822,0.018835092,0.440602
1900,0.48215806,0.44272956,0.02853639,0.010892134,0.7071349,0.6634227,0.025190774,0.018521423,0.4386537
1901,0.48873392,0.44703484,0.030906381,0.010792715,0.7315618,0.68592596,0.027341237,0.018294549,0.43797123
1902,0.49672687,0.4522585,0.033732962,0.010735436,0.75660783,0.7085705,0.029905234,0.018132094,0.43844044
1903,0.5058824,0.45820555,0.036971517,0.010705314,0.7818286,0.73096645,0.03285065,0.018011536,0.4399004
1904,0.5158727,0.46463355,0.04055228,0.01068688,0.8067088,0.75267494,0.036123913,0.017909948,0.44214752
1905,0.52630496,0.4712612,0.04437845,0.010665309,0.8306765,0.773223,0.039647598,0.017805928,0.44494316
1906,0.5367333,0.47777987,0.04832672,0.010626741,0.85311764,0.79211754,0.043319892,0.017680217,0.4480241
1907,0.5466798,0.48386908,0.052250963,0.010559765,0.87339664,0.8088624,0.047016647,0.017517656,0.4511168
1908,0.5556595,0.48921457,0.055988204,0.01045667,0.8908843,0.82298034,0.050595965,0.017308002,0.4539529
1909,0.56321335,0.49353224,0.059367146,0.010313999,0.90500087,0.8340488,0.053904504,0.017047605,0.45628956
1910,0.56893784,0.4965865,0.062218074,0.010133281,0.9152404,0.8417153,0.056785714,0.016739411,0.45792633
1911,0.5725156,0.49821186,0.06438317,0.00992058,0.9212126,0.84573144,0.05908856,0.016392568,0.45872197
1912,0.57373846,0.4983252,0.06572679,0.009686468,0.9226649,0.84596574,0.060676884,0.016022274,0.45860627
1913,0.57252395,0.49693507,0.06614451,0.0094443485,0.91950756,0.8424219,0.061438125,0.01564752,0.45758644
1914,0.5689204,0.4941403,0.065570645,0.009209468,0.9118167,0.8352352,0.061291333,0.015290226,0.4557457
1915,0.56310296,0.49012154,0.0639841,0.008997296,0.89983207,0.82466537,0.060194384,0.014972301,0.45323497
1916,0.55535847,0.48512465,0.0614113,0.008822486,0.8839427,0.8110786,0.058148827,0.01471534,0.45025906
1917,0.5460669,0.4794417,0.05792724,0.00869791,0.86466587,0.7949248,0.055202942,0.014538104,0.4470583
1918,0.5356754,0.47338766,0.05365361,0.0086341705,0.842614,0.77670556,0.051452253,0.014456177,0.44388878
1919,0.5246729,0.46728006,0.048753433,0.008639446,0.818467,0.756949,0.04703615,0.014481854,0.44100302
1920,0.51356035,0.46141657,0.04342402,0.008719723,0.7929343,0.7361785,0.042132262,0.014623529,0.43863297
1921,0.50282806,0.45606318,0.037886225,0.008878676,0.7667202,0.7148876,0.036946796,0.014885813,0.43697748
1922,0.4929329,0.4514419,0.032373015,0.0091179535,0.7405006,0.6935277,0.031703327,0.015269583,0.43619365
1923,0.484282,0.44772798,0.027116962,0.0094370665,0.7148936,0.6724912,0.026630213,0.015772171,0.43639362
1924,0.4772174,0.4450465,0.02233774,0.009833151,0.69044256,0.6521085,0.021947248,0.016386814,0.4376444
1925,0.47201017,0.4434785,0.018230967,0.010300701,0.66760314,0.6326461,0.017853891,0.017103162,0.4399704
1926,0.46885177,0.44306165,0.014958725,0.010831384,0.64673656,0.6143117,0.014518492,0.017906357,0.4433583
1927,0.46785447,0.44379845,0.01264232,0.011413704,0.62810534,0.59725744,0.012070168,0.018777741,0.44776163
1928,0.46904925,0.44565925,0.011357119,0.012032859,0.6118777,0.5815899,0.010592752,0.01969505,0.45310488
1929,0.4723874,0.44858637,0.011129898,0.012671145,0.59812975,0.5673768,0.010121359,0.02063163,0.4592881
1930,0.47774383,0.4524978,0.0119380485,0.013307996,0.58684963,0.55464983,0.010641171,0.021558642,0.46618897
1931,0.48492086,0.45728856,0.013711112,0.013921164,0.57794654,0.54341286,0.012088686,0.022444934,0.47366524
1932,0.49365208,0.4628303,0.016334401,0.014487345,0.5712604,0.533646,0.014355351,0.023259066,0.48155594
1933,0.503613,0.4689744,0.019654514,0.014984092,0.56657267,0.52530867,0.017293189,0.02397079,0.48968303
1934,0.5144281,0.47555026,0.023487253,0.01539059,0.5636153,0.51833963,0.020723164,0.02455252,0.49785262
1935,0.5256857,0.48236933,0.027626824,0.015689528,0.5620905,0.51266396,0.024444865,0.02498166,0.5058593
1936,0.53695214,0.48922643,0.03185688,0.015868848,0.56168157,0.50819165,0.028248152,0.025241787,0.51348895
1937,0.54778904,0.49590454,0.03596238,0.015922157,0.5620741,0.5048238,0.031925436,0.025324898,0.52052385
1938,0.55777323,0.5021825,0.039740756,0.015850008,0.56296873,0.50245434,0.03528351,0.025230885,0.52675176
1939,0.56651306,0.50784075,0.04301291,0.015659364,0.56410325,0.5009796,0.0381546,0.02496905,0.5319708
1940,0.57366914,0.5126736,0.045631934,0.015363548,0.5652595,0.5002982,0.04040511,0.024556218,0.5360019
1941,0.5789665,0.51649576,0.047489848,0.014980917,0.566281,0.5003225,0.04194202,0.02401648,0.5386941
1942,0.5822105,0.5191557,0.048521653,0.014533138,0.5670754,0.5009808,0.04271619,0.023378374,0.53993535
1943,0.5832928,0.5205421,0.04870679,0.014043952,0.5676218,0.50222546,0.042722754,0.022673612,0.53965807
1944,0.5821998,0.52059495,0.048068047,0.013536813,0.5679673,0.5040341,0.04199896,0.021934215,0.5378466
1945,0.5790094,0.519307,0.04666851,0.013033884,0.56822443,0.50641406,0.04061969,0.02119073,0.53453743
1946,0.5738906,0.51672935,0.044607047,0.01255423,0.5685637,0.5094015,0.038691584,0.020470647,0.5298218
1947,0.56709564,0.51296985,0.042012062,0.012113753,0.5692032,0.51306045,0.03634625,0.019796487,0.5238409
1948,0.55894595,0.50818753,0.039034303,0.011724095,0.57039636,0.5174782,0.033732228,0.019185927,0.51678103
1949,0.54981947,0.5025872,0.035839077,0.011393195,0.5724177,0.52276,0.031007009,0.0186507,0.5088659
1950,0.54013145,0.4964087,0.032597914,0.01112487,0.5755487,0.52902216,0.028329121,0.018197399,0.50034535
1951,0.53031516,0.48991567,0.029479904,0.01091956,0.5800629,0.5363857,0.025850425,0.017826786,0.49148506
1952,0.52080125,0.48338318,0.026643565,0.010774471,0.58621085,0.54496723,0.02370869,0.017534928,0.4825544
1953,0.51199794,0.4770853,0.024228953,0.010683742,0.59420747,0.5548723,0.022021394,0.017313765,0.47381616
1954,0.5042741,0.47128373,0.022351382,0.010638934,0.60421985,0.5661885,0.020880565,0.017150769,0.46551618
1955,0.49794367,0.4662183,0.021096235,0.010629146,0.61636,0.5789802,0.020348987,0.017030817,0.45787564
1956,0.49325493,0.46209797,0.020515606,0.010641373,0.6306771,0.5932836,0.020458035,0.016935455,0.45108405
1957,0.4903827,0.45909482,0.020627122,0.0106607815,0.6471517,0.60909986,0.021207327,0.016844539,0.44529548
1958,0.48942444,0.4573389,0.02141417,0.010671385,0.665695,0.6263923,0.022565562,0.016737185,0.4406248
1959,0.49039873,0.4569137,0.022828324,0.010656705,0.68614805,0.6450823,0.024473501,0.016592247,0.4371456
1960,0.49324802,0.4578541,0.02479306,0.01060086,0.70828,0.6650426,0.026847444,0.01639002,0.43488875
1961,0.49784207,0.46014348,0.027209,0.010489568,0.73179394,0.6860955,0.029584933,0.016113523,0.43384168
1962,0.50398415,0.46371245,0.029960275,0.010311428,0.75632656,0.7080064,0.032570273,0.015749939,0.43394816
1963,0.51141894,0.46843863,0.03292127,0.010059066,0.781458,0.73048514,0.03568135,0.01529153,0.43510875
1964,0.51984173,0.47414786,0.03596394,0.009729908,0.80671453,0.75318086,0.038796242,0.014737423,0.43718284
1965,0.5289099,0.4806179,0.038964916,0.00932713,0.83158165,0.77568895,0.041799635,0.014093091,0.43999183
1966,0.53825563,0.48758474,0.041811556,0.008859354,0.85551685,0.797557,0.04458849,0.013371336,0.44332528
1967,0.54749954,0.494752,0.04440698,0.008340576,0.8779615,0.81829435,0.047076076,0.012591119,0.4469483
1968,0.55626464,0.5018023,0.046673644,0.0077886293,0.89835924,0.837388,0.049195226,0.011776016,0.45061263
1969,0.56419355,0.5084143,0.048555173,0.0072240094,0.91617566,0.85432345,0.050899584,0.010952632,0.45406902
1970,0.5709621,0.51427764,0.050016597,0.006667857,0.9309177,0.86860585,0.05216354,0.010148267,0.45708123
1971,0.5762964,0.51911217,0.051043887,0.0061403387,0.94215643,0.87978566,0.05298148,0.009389254,0.459441
1972,0.5799852,0.5226842,0.051641997,0.005659002,0.949546,0.8874817,0.053365864,0.008698424,0.46098214
1973,0.58189374,0.52482253,0.051833358,0.0052379025,0.9528438,0.8914037,0.05334576,0.008094398,0.4615924
1974,0.58197117,0.52542937,0.05165471,0.0048870826,0.9519275,0.89137286,0.05296364,0.0075910375,0.4612229
1975,0.58025616,0.52448875,0.05115454,0.004612843,0.94680125,0.8873307,0.052273285,0.0071972623,0.45989332
1976,0.5768759,0.52206814,0.05038936,0.004418425,0.93760294,0.87934965,0.051335298,0.006918011,0.45769224
1977,0.5720375,0.5183135,0.049419373,0.0043045715,0.92459303,0.8676246,0.050213557,0.0067548966,0.4547725
1978,0.5660172,0.51344293,0.04830379,0.004270508,0.90814346,0.8524666,0.04896991,0.006706946,0.45134255
1979,0.5591411,0.5077311,0.04709583,0.004314177,0.88871634,0.834286,0.047658984,0.006771361,0.44765368
1980,0.55176497,0.5014938,0.045838386,0.004432778,0.8668368,0.8135691,0.046324,0.006943655,0.44398534
1981,0.544254,0.49507102,0.044560432,0.0046224985,0.8430644,0.7908536,0.04499292,0.0072178897,0.44062865
1982,0.53695995,0.48880625,0.04327556,0.004878183,0.8179673,0.7667038,0.043677073,0.0075864485,0.4378709
1983,0.5302084,0.48303276,0.04198229,0.0051933285,0.792099,0.7416876,0.042371728,0.0080396375,0.43598062
1984,0.52428275,0.4780562,0.040666837,0.005559745,0.7659782,0.7163533,0.041059073,0.008565872,0.43519494
1985,0.51941776,0.4741432,0.039307043,0.005967507,0.74007803,0.691214,0.039712332,0.009151713,0.4357086
1986,0.5157931,0.4715093,0.037878294,0.006405477,0.7148163,0.66673166,0.038302418,0.009782198,0.4376658
1987,0.51353365,0.47031283,0.036358986,0.006861814,0.69055396,0.6433086,0.036803454,0.010441943,0.44115356
1988,0.5127083,0.47064757,0.034736197,0.0073244916,0.66759455,0.62128043,0.035198934,0.011115214,0.4461972
1989,0.5133316,0.47253937,0.03301,0.0077822357,0.6461852,0.6009121,0.03348597,0.011787158,0.45275733
1990,0.51536524,0.4759441,0.03119601,0.008225161,0.6265203,0.58239704,0.031678267,0.012444971,0.46072826
1991,0.51871824,0.48074666,0.029326295,0.008645312,0.6087407,0.5658558,0.029806722,0.013078168,0.46993893
1992,0.52325,0.48676482,0.027448168,0.009037031,0.59293795,0.5513412,0.027918244,0.013678561,0.48015514
1993,0.5287702,0.4937517,0.025621343,0.009397169,0.57915485,0.53884053,0.026072662,0.0142416125,0.49108407
1994,0.535044,0.5014054,0.02391361,0.009724965,0.5673874,0.5282839,0.024338234,0.014765283,0.5023828
1995,0.5417961,0.5093783,0.022395892,0.010021895,0.55758905,0.5195524,0.022786345,0.015250313,0.5136684
1996,0.54872066,0.5172931,0.021136576,0.010290964,0.5496735,0.51248837,0.021485794,0.01569933,0.5245335
1997,0.5554926,0.5247596,0.020196538,0.0105364295,0.5435256,0.50691116,0.020497473,0.01611691,0.53456324
1998,0.5617827,0.53139544,0.019624377,0.010762924,0.53900564,0.5026283,0.019869564,0.016507763,0.5433552
1999,0.56727624,0.53684795,0.019453095,0.010975181,0.53596747,0.4994562,0.019634273,0.016876975,0.5505416
2000,0.57169175,0.54081696,0.019697657,0.0111771105,0.5342659,0.49723154,0.019805435,0.01722892,0.55581117
2001,0.5747983,0.5430723,0.020354329,0.011371697,0.533773,0.49582884,0.020377878,0.017566271,0.55892706
2002,0.576434,0.543473,0.021400955,0.011560053,0.5343877,0.49516958,0.021327978,0.017890183,0.5597451
2003,0.57651585,0.5419757,0.02279834,0.011741827,0.5360478,0.49523273,0.022615373,0.018199692,0.55822206
2004,0.5750462,0.53863883,0.02449274,0.011914617,0.53872913,0.49605298,0.024185369,0.01849082,0.5544202
2005,0.5721122,0.5336192,0.026418662,0.012074264,0.54245156,0.49772108,0.025972338,0.018758113,0.54850286
2006,0.5678776,0.52716047,0.028502224,0.012214913,0.5472704,0.5003737,0.027902901,0.018993793,0.54072434
2007,0.56257236,0.5195782,0.030664673,0.012329456,0.5532701,0.50418216,0.029899782,0.019188177,0.5314138
2008,0.5564736,0.5112378,0.03282573,0.012410104,0.56055343,0.50933677,0.03188515,0.019331492,0.5209543
2009,0.5498882,0.5025324,0.034906793,0.012448985,0.5692274,0.51603025,0.033783905,0.019413238,0.5097607
2010,0.54313266,0.49385977,0.03683419,0.012438743,0.57939184,0.52444094,0.035526685,0.019424194,0.49825642
2011,0.53651565,0.48560077,0.03854157,0.012373345,0.5911245,0.5347154,0.03705257,0.019356467,0.48685274
2012,0.5303215,0.47810048,0.03997229,0.012248706,0.60447603,0.54696006,0.03831101,0.019204995,0.47592944
2013,0.5247992,0.47165504,0.041080974,0.012063189,0.6194563,0.5612251,0.03926347,0.018967664,0.46582162
2014,0.52015245,0.46649975,0.041834623,0.011818031,0.6360313,0.57750106,0.039884236,0.01864604,0.45680755
2015,0.516533,0.46280283,0.04221286,0.011517319,0.654117,0.59571093,0.040160563,0.018245542,0.44910267
2016,0.5140388,0.46066284,0.042207792,0.011168185,0.67357856,0.61571085,0.040092282,0.0177754,0.4428558
2017,0.5127104,0.4601066,0.041823424,0.0107803615,0.694225,0.6372861,0.039690472,0.017248414,0.4381479
2018,0.5125327,0.4610927,0.041074343,0.0103656445,0.715812,0.6601558,0.03897635,0.016679881,0.43499404
2019,0.5134366,0.46351472,0.039984602,0.009937292,0.738041,0.6839737,0.037979048,0.016088206,0.43334624
2020,0.51530147,0.46720552,0.03858653,0.009509368,0.76055926,0.70833296,0.036734257,0.015492012,0.43309796
2021,0.5179605,0.4719449,0.0369198,0.00909578,0.78296983,0.73277646,0.035282273,0.014911098,0.43409044
2022,0.5212085,0.477468,0.03503083,0.008709648,0.80483425,0.75680244,0.033667386,0.014364402,0.43611965
2023,0.5248102,0.48347425,0.032973092,0.008362847,0.82568884,0.779882,0.03193713,0.013869673,0.43894574
2024,0.5285126,0.48963946,0.03080776,0.008065376,0.8450539,0.8014685,0.030143004,0.013442413,0.44230288
2025,0.53206,0.49563065,0.0286042,0.007825216,0.86245906,0.8210225,0.028340744,0.013095772,0.44591248
2026,0.5352079,0.50111896,0.02644081,0.0076481905,0.87746114,0.83802944,0.026591763,0.012839926,0.4494961
2027,0.53774047,0.50579745,0.0244049,0.0075381286,0.88966936,0.85202396,0.02496348,0.012681922,0.45279038
2028,0.53774047,0.50579745,0.0244049,0.0075381286,0.88966936,0.85202396,0.02496348,0.012681922,0.45279038
2029,0.53969043,0.50774556,0.024250174,0.007694714,0.89572245,0.8579065,0.024878854,0.012937045,0.4543208
2030,0.5401632,0.5082815,0.023952,0.007929703,0.897963,0.8599914,0.024663629,0.013307992,0.45507693
2031,0.5391655,0.5073615,0.023569975,0.008234015,0.89637345,0.85821927,0.024373323,0.01378091,0.4550026
2032,0.5367848,0.5050185,0.023171835,0.008594491,0.8910628,0.8526562,0.024070788,0.01433579,0.45410454
2033,0.53317976,0.5013627,0.022823162,0.008993927,0.88225436,0.8434906,0.023816312,0.014947445,0.4524527
2034,0.52856314,0.49657354,0.022578206,0.009411385,0.8702685,0.83102334,0.02365954,0.015585649,0.45017505
2035,0.52318496,0.49088794,0.022473725,0.009823278,0.85549736,0.8156462,0.023633622,0.016217586,0.4474478
2036,0.51731765,0.48458606,0.02252661,0.010204982,0.8383828,0.79782015,0.023753418,0.016809233,0.44448373
2037,0.5112429,0.47797364,0.022735815,0.0105334595,0.8193984,0.7780515,0.024017453,0.017329453,0.44151807
2038,0.50524116,0.47136474,0.023087306,0.010789097,0.79903096,0.75686693,0.024412714,0.017751329,0.4387932
2039,0.49958295,0.4650642,0.023560502,0.010958254,0.77776504,0.7347883,0.024920598,0.018056162,0.43654498
2040,0.4945203,0.45935115,0.02413467,0.011034483,0.7560732,0.7123162,0.02552266,0.01823432,0.43498862
2041,0.49027947,0.4544664,0.02479366,0.011019411,0.7344009,0.6899096,0.02620458,0.01828679,0.43430755
2042,0.48705214,0.45060167,0.02552822,0.010922246,0.7131583,0.66797614,0.026957763,0.018224413,0.43464413
2043,0.48498493,0.44789046,0.026335435,0.010759032,0.69270706,0.6468613,0.027778357,0.018067332,0.4360928
2044,0.48417342,0.4464066,0.02721619,0.010550616,0.6733555,0.62684834,0.028664352,0.017842846,0.43869534
2045,0.4846509,0.44615865,0.028171528,0.010320732,0.6553471,0.6081524,0.029611874,0.017582817,0.44243926
2046,0.48638743,0.44709462,0.029199002,0.010093806,0.6388606,0.5909269,0.03061228,0.017321415,0.44725692
2047,0.489288,0.44910392,0.030290741,0.009893326,0.6240063,0.5752632,0.031650133,0.01709296,0.45302856
2048,0.49319783,0.45202428,0.03143308,0.009740464,0.6108357,0.56120145,0.03270439,0.016929803,0.45958576
2049,0.49791276,0.45565063,0.03260881,0.009653342,0.5993444,0.54873246,0.033751197,0.016860694,0.46671867
2050,0.5031945,0.4597466,0.033801004,0.009646902,0.58948964,0.53781015,0.034768883,0.016910594,0.4741844
2051,0.5087878,0.46405783,0.034997292,0.009732677,0.5811998,0.52835774,0.035743088,0.017098943,0.48171857
2052,0.51443905,0.4683269,0.03619323,0.009918938,0.5743877,0.5202776,0.0366707,0.017439408,0.48904854
2053,0.5199129,0.4723096,0.03739293,0.010210422,0.56896436,0.5134642,0.037561025,0.01793914,0.49590725
2054,0.5250028,0.47578907,0.038606122,0.0106076,0.5648398,0.50781006,0.038432486,0.018597271,0.502048
2055,0.52953666,0.47858986,0.03984114,0.011105663,0.5619269,0.503218,0.039305322,0.019403575,0.50725776
2056,0.53337395,0.48058575,0.04109527,0.011692954,0.56013507,0.49960643,0.040190928,0.020337727,0.5113671
2057,0.5364023,0.48170805,0.042344496,0.012349732,0.5593642,0.49691612,0.041080523,0.021367569,0.5142582
2058,0.53852564,0.4819421,0.043535993,0.013047589,0.5594989,0.49511287,0.04193645,0.022449639,0.5158676
2059,0.53966266,0.4813265,0.044586014,0.013750131,0.56040555,0.4941862,0.0426886,0.023530792,0.51618505
2060,0.5397436,0.47994357,0.045385286,0.0144147,0.5619377,0.4941486,0.04323872,0.0245504,0.5152502
2061,0.53871816,0.4779099,0.045812417,0.014995893,0.5639493,0.4950296,0.043473486,0.025446177,0.5131447
2062,0.53656894,0.4753638,0.045754038,0.015451141,0.5663135,0.49687028,0.043283574,0.026159618,0.50998485
2063,0.5333257,0.47245353,0.0451272,0.015744947,0.5689472,0.4997178,0.042586505,0.026642898,0.5059117
2064,0.52908117,0.4693269,0.04390003,0.015854225,0.5718286,0.5036176,0.04134723,0.02686382,0.50108236
2065,0.52399963,0.46612233,0.04210538,0.015771952,0.5750115,0.50860786,0.039592724,0.026810909,0.49566182
2066,0.51831317,0.46296182,0.03984324,0.015508118,0.5786254,0.5147152,0.03741512,0.026495017,0.48981607
2067,0.5123085,0.45994824,0.03727171,0.015088515,0.58286345,0.52195215,0.03496355,0.025947759,0.48370692
2068,0.5063023,0.45716372,0.03458703,0.014551578,0.58796024,0.5303169,0.032425318,0.025218004,0.477488
2069,0.5006112,0.45467106,0.031996977,0.01394316,0.5941559,0.5397897,0.029999902,0.024366342,0.4713029
2070,0.49552238,0.45251742,0.029694023,0.013310938,0.60166705,0.5503358,0.027872745,0.023458505,0.46528417
2071,0.49126905,0.4507374,0.027831888,0.0126997875,0.6106584,0.56190664,0.026192393,0.0225594,0.459553
2072,0.4880163,0.44935733,0.026511492,0.012147481,0.621222,0.5744376,0.02505626,0.021728154,0.45421997
2073,0.4858579,0.4483978,0.025776912,0.011683207,0.63336915,0.5878485,0.024506645,0.021014057,0.44938415
2074,0.48482448,0.44787636,0.025621135,0.0113269705,0.64703614,0.602044,0.024536287,0.020455847,0.44513255
2075,0.48489708,0.44780684,0.02599958,0.011090653,0.66209346,0.61691064,0.025101164,0.020081628,0.4415381
2076,0.48602465,0.448198,0.026846645,0.010980016,0.6783597,0.6323145,0.02613689,0.019908288,0.43865663
2077,0.48813936,0.44905186,0.028091695,0.010995795,0.69561726,0.64809966,0.027574081,0.019943524,0.43652347
2078,0.49116433,0.45035845,0.029670484,0.011135389,0.71362203,0.6640868,0.029349336,0.020185905,0.43514878
2079,0.49501398,0.45209217,0.031529192,0.011392615,0.73210764,0.680074,0.03140913,0.020624528,0.43451458
2080,0.49958634,0.45420828,0.033621125,0.011756923,0.7507817,0.695837,0.03370618,0.021238498,0.43457195
2081,0.50474936,0.45664024,0.035897285,0.012211813,0.7693167,0.71113044,0.036190167,0.021996055,0.43524024
2082,0.51032627,0.45929855,0.03829431,0.012733426,0.7873442,0.72569484,0.038795646,0.022853743,0.43640897
2083,0.5160871,0.46207327,0.040724333,0.013289534,0.8044487,0.73925954,0.041432165,0.023757013,0.43794146
2084,0.52174777,0.46483707,0.043070164,0.013840537,0.8201732,0.75155115,0.04397963,0.024642387,0.4396825
2085,0.52698416,0.46745268,0.04518971,0.014341749,0.83404166,0.7623069,0.046292894,0.025441824,0.44146743
2086,0.5314599,0.4697829,0.046929188,0.014747858,0.8455834,0.7712806,0.048214916,0.026087882,0.4431337
2087,0.53486145,0.47169894,0.04814402,0.015018435,0.8543818,0.7782618,0.049597748,0.026522283,0.44453374
2088,0.53694004,0.47309342,0.04872244,0.015124181,0.8601106,0.7830822,0.05032593,0.026702447,0.44554737
2089,0.53754526,0.47388783,0.04860616,0.015051237,0.86257553,0.7856309,0.050336886,0.026607774,0.44609195
2090,0.5366458,0.4740394,0.047802135,0.014804277,0.861734,0.7858578,0.049632862,0.026243348,0.44612953
2091,0.53433233,0.47354412,0.046382327,0.014405914,0.8576981,0.78377867,0.048280295,0.02563911,0.44566956
2092,0.5307982,0.47243443,0.044470243,0.013893553,0.8507176,0.7794741,0.04639688,0.024846641,0.44476622
2093,0.52630645,0.47077376,0.042218953,0.01331374,0.841141,0.7730786,0.044129543,0.023932831,0.44351125
2094,0.5211484,0.46864748,0.039785348,0.012715605,0.8293752,0.7647741,0.0416297,0.02297144,0.44202408
2095,0.51560694,0.46615392,0.03730807,0.012144929,0.81583995,0.75477344,0.03903132,0.02203517,0.440439
2096,0.5099301,0.46339527,0.034894906,0.011639914,0.800941,0.7433113,0.03643925,0.021190435,0.43889403
2097,0.50432074,0.46047026,0.03262136,0.011229109,0.7850522,0.73063225,0.033928033,0.020491881,0.43752012
2098,0.4989407,0.4574686,0.03054,0.010932105,0.76851463,0.7169805,0.031551786,0.019982314,0.43643296
2099,0.49392685,0.45446962,0.02869625,0.010760985,0.7516442,0.702593,0.02935977,0.01969141,0.43572804
2100,0.48941013,0.45154262,0.027144276,0.010723246,0.73474413,0.6876939,0.027412243,0.019638026,0.43547836
2101,0.48552918,0.4487484,0.025957348,0.0108234305,0.71811306,0.67249167,0.025790503,0.0198309,0.43573484
2102,0.48243475,0.44614273,0.025228057,0.01106395,0.7020409,0.657176,0.024596417,0.020268517,0.43652892
2103,0.4802814,0.44378132,0.025056612,0.011443507,0.6867983,0.6419189,0.023940314,0.02093908,0.43787643
2104,0.4792068,0.44172177,0.025529886,0.011955146,0.6726108,0.6268735,0.023919288,0.021818029,0.4397819
2105,0.47930574,0.44002733,0.026695756,0.012582673,0.65963924,0.6121811,0.024591494,0.022866623,0.44224265
2106,0.48060358,0.43876547,0.028539743,0.013298361,0.64795095,0.59796727,0.025952205,0.024031484,0.44525203
2107,0.48304045,0.43800798,0.030970363,0.014062093,0.6375119,0.58434826,0.027919035,0.025244582,0.4488002
2108,0.48646745,0.4378263,0.033818264,0.014822867,0.6281921,0.5714333,0.030331122,0.026427668,0.45287406
2109,0.49065962,0.43828553,0.036850933,0.015523156,0.6197844,0.5593235,0.03296348,0.02749745,0.45745453
2110,0.4953445,0.4394374,0.039801784,0.016105328,0.6120413,0.54811084,0.03555601,0.028374434,0.46251187
2111,0.50023603,0.44130865,0.042407826,0.016519561,0.6047221,0.53787845,0.03785104,0.028992606,0.46800023
2112,0.5050733,0.4438931,0.044448834,0.01673139,0.5976306,0.5286911,0.03963217,0.029307337,0.47385144
2113,0.5096466,0.44714093,0.045778222,0.016727466,0.5906554,0.5205974,0.040755123,0.029302917,0.4799683
2114,0.51381147,0.45095405,0.046339788,0.016517667,0.58377403,0.5136155,0.0411643,0.02899427,0.48622188
2115,0.51748,0.4551815,0.04616486,0.01613364,0.5770551,0.50773895,0.04089014,0.028425967,0.4924487
2116,0.52060086,0.4596235,0.045353536,0.015623782,0.57062817,0.50293213,0.040030602,0.027665425,0.4984536
2117,0.5231297,0.46403894,0.04404489,0.015045884,0.5646508,0.49913457,0.03872166,0.026794534,0.50401604
2118,0.5250055,0.46816057,0.042385716,0.014459236,0.5592739,0.49626702,0.03710647,0.025900425,0.5089004
2119,0.5261387,0.47171435,0.040506545,0.013917813,0.5546172,0.49424016,0.035311796,0.025065245,0.512873
2120,0.5264184,0.47444254,0.03850965,0.01346618,0.5507669,0.49297032,0.033436127,0.024360426,0.515718
2121,0.52573705,0.47612852,0.036471203,0.013137368,0.5477801,0.49238586,0.031552073,0.02384216,0.51725936
2122,0.52402586,0.4766206,0.03445242,0.012952814,0.54571044,0.49244434,0.029717395,0.023548715,0.51737696
2123,0.5212867,0.47584897,0.032514,0.012923785,0.54462653,0.49313584,0.027989445,0.023501253,0.51602286
2124,0.5176158,0.47383752,0.03072587,0.013052387,0.5446296,0.49449202,0.026434781,0.023702735,0.5132293
2125,0.5132015,0.47070354,0.029166732,0.0133311935,0.5458479,0.49658117,0.025128795,0.024137894,0.50910735
2126,0.5083035,0.46664804,0.027912932,0.013742519,0.54842496,0.49950674,0.024144547,0.024773663,0.50383896
2127,0.5032145,0.46193776,0.02702003,0.014256665,0.55248547,0.5033934,0.023534302,0.025557743,0.497661
2128,0.49821556,0.45688024,0.026504109,0.014831223,0.5581085,0.508377,0.023311049,0.026420435,0.4908449
2129,0.49821556,0.45688024,0.026504109,0.014831223,0.5581085,0.508377,0.023311049,0.026420435,0.4908449
2130,0.49648345,0.4552792,0.02630832,0.014895915,0.5610955,0.5114307,0.023139922,0.026524875,0.48781663
2131,0.49441153,0.45339742,0.0260858,0.014928309,0.56492805,0.51539946,0.02295006,0.026578538,0.48417485
2132,0.49209732,0.45135695,0.025824234,0.014916116,0.5695864,0.52029604,0.02272725,0.026563134,0.48006073
2133,0.48964226,0.44928107,0.025511352,0.014849838,0.575048,0.5261265,0.02245702,0.026464526,0.47562084
2134,0.48714623,0.44728518,0.025137605,0.014723446,0.5812845,0.53288317,0.022127606,0.026273698,0.4710014
2135,0.4847054,0.44547158,0.02469846,0.014535338,0.58826315,0.5405429,0.021732435,0.025987774,0.4663411
2136,0.4824085,0.44392356,0.024196003,0.014288938,0.59594494,0.5490621,0.021272026,0.02561087,0.4617654
2137,0.48033473,0.44270378,0.023639092,0.013991853,0.6042886,0.55838037,0.020754367,0.02515387,0.4573845
2138,0.4785511,0.44185323,0.02304224,0.013655618,0.61324185,0.5684147,0.020193925,0.024633218,0.45328957
2139,0.47710946,0.44139123,0.022424009,0.013294218,0.62274593,0.57906604,0.019610396,0.024069492,0.44955242
2140,0.47604513,0.44131726,0.02180492,0.012922942,0.63272756,0.59021616,0.01902645,0.023484962,0.44622615
2141,0.47537586,0.44161302,0.021205973,0.012556883,0.64310354,0.6017339,0.018466147,0.022903414,0.4433447
2142,0.475104,0.44224638,0.020648008,0.012209617,0.6537749,0.6134742,0.017954217,0.022346493,0.4409249
2143,0.47521773,0.44317317,0.020151973,0.011892596,0.6646326,0.6252839,0.017515838,0.02183289,0.43896732
2144,0.47569528,0.444341,0.019740038,0.011614247,0.6755589,0.63700366,0.017177403,0.021377875,0.437458
2145,0.47650778,0.44569102,0.019436762,0.011380023,0.68643034,0.64847136,0.016967408,0.020991536,0.43636987
2146,0.47762293,0.44716087,0.019269943,0.01119211,0.6971205,0.6595246,0.016916864,0.020679016,0.43566436
2147,0.47900647,0.4486867,0.01927009,0.011049673,0.70750475,0.6700058,0.017058605,0.020440368,0.43529323
2148,0.48062402,0.45020598,0.019468533,0.010949496,0.7174619,0.6797659,0.017425196,0.020270843,0.43520054
2149,0.48243755,0.45165792,0.019894069,0.010885562,0.7268707,0.68866396,0.018045483,0.020161273,0.4353247
2150,0.4844052,0.45298666,0.020568442,0.0108501,0.7356156,0.69657683,0.01894013,0.020098647,0.43560168
2151,0.48647803,0.45414263,0.021501662,0.010833753,0.7435814,0.703397,0.02011701,0.020067425,0.43596742
2152,0.48859823,0.45508426,0.02268792,0.010826045,0.75065404,0.70903665,0.021567242,0.020050185,0.43636072
2153,0.4906982,0.45577878,0.024102997,0.010816425,0.7567231,0.7134314,0.023262465,0.020029256,0.43672648
2154,0.49270344,0.4562047,0.025703883,0.010794855,0.7616844,0.7165419,0.025154678,0.019987892,0.43701875
2155,0.49453515,0.45635185,0.027430473,0.0107528195,0.76544285,0.7183526,0.027177745,0.019912489,0.43720236
2156,0.4961149,0.45622134,0.02920945,0.010684141,0.76791775,0.718874,0.02925138,0.019792357,0.43725547
2157,0.49737218,0.4558269,0.030959487,0.010585774,0.76905006,0.7181411,0.031286344,0.019622603,0.43716958
2158,0.49824616,0.4551912,0.03259713,0.010457849,0.76880646,0.716213,0.033190284,0.01940314,0.43695
2159,0.49869335,0.4543465,0.03404285,0.010303961,0.7671821,0.71316797,0.034874197,0.019139973,0.43661442
2160,0.49868786,0.4533313,0.035226025,0.010130563,0.76420224,0.70910174,0.036257587,0.018842906,0.43619063
2161,0.4982232,0.4521874,0.036089573,0.009946239,0.75992495,0.70412487,0.037273664,0.018526437,0.43571433
2162,0.49731255,0.45095873,0.036592964,0.009760865,0.75443465,0.6983548,0.037872944,0.018206876,0.43522558
2163,0.49598676,0.44968733,0.036714837,0.009584613,0.74784,0.6919124,0.0380263,0.01790132,0.43476558
2164,0.49429476,0.44841307,0.03645444,0.009427236,0.7402772,0.6849234,0.037727363,0.01762643,0.43437436
2165,0.4923003,0.4471712,0.035832077,0.009297005,0.73189723,0.6775069,0.036993198,0.017397076,0.43408749
2166,0.49008235,0.44599223,0.03488926,0.009200875,0.72286737,0.66977775,0.035864808,0.0172248,0.43393505
2167,0.4877324,0.44490212,0.033686563,0.009143698,0.7133653,0.6618418,0.03440541,0.01711808,0.4339405
2168,0.4853517,0.4439226,0.032300826,0.009128268,0.70357525,0.65379673,0.0326975,0.017080992,0.43412042
2169,0.48304775,0.44307226,0.030820167,0.009155336,0.6936806,0.6457293,0.030837433,0.017113844,0.43448475
2170,0.4809289,0.4423675,0.029337958,0.009223471,0.68385845,0.63771653,0.028929316,0.017212613,0.43503797
2171,0.4790974,0.44182307,0.02794564,0.009328697,0.6742717,0.6298257,0.027076904,0.017369073,0.4357798
2172,0.4776436,0.44145307,0.026725596,0.009464954,0.6650618,0.62211424,0.025375895,0.017571628,0.4367062
2173,0.4766394,0.4412709,0.025744488,0.009623992,0.6563447,0.6146325,0.023906715,0.01780552,0.4378105
2174,0.47613272,0.44128877,0.025048427,0.009795517,0.6482059,0.6074242,0.022728601,0.018053077,0.4390842
2175,0.47614613,0.44151768,0.024660133,0.009968297,0.6406971,0.6005241,0.021876488,0.018296508,0.44051665
2176,0.4766743,0.44196573,0.024578266,0.010130297,0.6338407,0.59396386,0.021359652,0.018517107,0.44209588
2177,0.47768632,0.44263664,0.024779497,0.010270187,0.62763,0.5877684,0.021163391,0.018698229,0.44380763
2178,0.47912905,0.44352913,0.025221892,0.010378024,0.6220387,0.5819608,0.02125217,0.018825792,0.44563484
2179,0.48093078,0.4446345,0.02584977,0.0104465075,0.61702293,0.5765588,0.021574551,0.018889567,0.4475573
2180,0.4830059,0.44593582,0.02659875,0.010471331,0.6125287,0.5715759,0.022068135,0.018884648,0.44955066
2181,0.4852595,0.44740692,0.027400834,0.010451775,0.60849977,0.5670239,0.022665057,0.01881082,0.45158553
2182,0.48759282,0.44901338,0.02818866,0.010390744,0.60487926,0.56290984,0.023296505,0.018672936,0.45362756
2183,0.48990363,0.4507107,0.028898802,0.010294099,0.6016149,0.55923754,0.023896456,0.0184809,0.45563757
2184,0.492093,0.4524479,0.029474713,0.010170411,0.5986592,0.5560071,0.024404898,0.01824727,0.45757172
2185,0.49406576,0.4541677,0.029868593,0.010029451,0.595976,0.55321854,0.024770299,0.017987113,0.4593829
2186,0.49573523,0.45581055,0.030043058,0.009881614,0.59353566,0.5508684,0.024951605,0.017715722,0.46102235
2187,0.49702716,0.4573175,0.02997275,0.009736884,0.59132177,0.5489539,0.024919754,0.01744812,0.46244195
2188,0.4978826,0.45863318,0.029645454,0.00960399,0.5893298,0.54747283,0.02465952,0.01719745,0.4635962
2189,0.49826315,0.45971045,0.029063106,0.009489603,0.5875693,0.5464257,0.024170108,0.016973477,0.46444565
2190,0.4981528,0.46051264,0.028241837,0.009398318,0.586064,0.5458155,0.023465505,0.016782941,0.4649582
2191,0.4975596,0.46101657,0.027211122,0.009331916,0.5848509,0.54564935,0.022573533,0.016628003,0.46511215
2192,0.49651557,0.46121413,0.026011853,0.00928959,0.58397937,0.5459384,0.021533724,0.016507274,0.4648967
2193,0.4950741,0.4611128,0.024693348,0.009267961,0.58351016,0.5467003,0.020394476,0.016415339,0.4643131
2194,0.49330536,0.4607349,0.023309385,0.009261085,0.5835077,0.54795563,0.01920872,0.016343366,0.4633744
2195,0.49129158,0.46011645,0.021914093,0.009261048,0.58403754,0.5497283,0.018029876,0.016279405,0.46210498
2196,0.48912057,0.45930427,0.020558037,0.009258283,0.58516204,0.5520444,0.016907768,0.016209926,0.46053877
2197,0.48688078,0.45835322,0.019285183,0.009242378,0.5869374,0.5549319,0.015885469,0.0161201,0.45871696
2198,0.4846571,0.4573229,0.018131094,0.009203096,0.58941066,0.5584178,0.014997301,0.015995538,0.456687
2199,0.48252794,0.45627484,0.017122198,0.0091309035,0.5926159,0.5625241,0.014268064,0.01582377,0.45449984
2200,0.48056293,0.4552682,0.016276374,0.009018357,0.5965807,0.56727284,0.0137134325,0.015594413,0.45220765
2201,0.4788233,0.45435858,0.01560409,0.008860652,0.6013201,0.5726776,0.0133409845,0.015301478,0.44986305
2202,0.47736064,0.45359492,0.015109677,0.008656033,0.60683936,0.57874435,0.013151596,0.014943403,0.44751698
2203,0.4762189,0.45301956,0.014792714,0.0084066335,0.6131352,0.58547187,0.0131405825,0.014522796,0.44521835
2204,0.47543138,0.45266542,0.014648367,0.00811758,0.62019527,0.59284985,0.013298357,0.014047096,0.44301242
2205,0.4750219,0.45255747,0.014667349,0.0077970596,0.62799525,0.600857,0.013610515,0.013527707,0.44094115
2206,0.47500262,0.45271197,0.014835284,0.0074553583,0.6364976,0.6094615,0.014057325,0.012978797,0.43904206
2207,0.47537324,0.4531374,0.015131886,0.007103944,0.64564943,0.6186197,0.014613261,0.012416509,0.43734795
2208,0.47611865,0.45383376,0.015530369,0.006754518,0.6553804,0.62827677,0.015246601,0.011857043,0.43588698
2209,0.47721073,0.4547952,0.01599744,0.0064180857,0.6656014,0.63836527,0.015919741,0.011316338,0.43468162
2210,0.4786076,0.456009,0.016494336,0.006104246,0.67620474,0.6488056,0.016590467,0.0108086625,0.4337481
2211,0.48025605,0.4574564,0.016978841,0.005820823,0.6870651,0.65950537,0.017214037,0.010345717,0.43309584
2212,0.48209435,0.4591128,0.017408097,0.0055734627,0.6980403,0.67035776,0.017746324,0.009936217,0.4327266
2213,0.4840559,0.4609479,0.017742066,0.00536594,0.70898,0.6812463,0.01814707,0.009586709,0.43263337
2214,0.48607194,0.46292526,0.017946811,0.0051998906,0.719722,0.6920389,0.018383257,0.009299815,0.4328001
2215,0.48807585,0.46500307,0.017997352,0.005075411,0.73010594,0.7025978,0.018432016,0.009076106,0.43320107
2216,0.49000448,0.467134,0.017879512,0.004990957,0.7399684,0.7127728,0.018282056,0.008913573,0.433801
2217,0.4918002,0.46926576,0.017590674,0.0049437443,0.7491524,0.7224102,0.017934522,0.008807701,0.43455592
2218,0.49341044,0.4713416,0.017138993,0.0049298527,0.7575055,0.7313514,0.017401794,0.008752283,0.43541414
2219,0.49478891,0.47330266,0.016541963,0.0049442993,0.7648844,0.7394388,0.016705928,0.008739704,0.4363184
2220,0.4958955,0.47509018,0.015824128,0.004981199,0.77115947,0.74652284,0.015876144,0.008760526,0.43720898
2221,0.49669513,0.4766466,0.015014479,0.005034069,0.77621114,0.75246,0.014946006,0.008805153,0.43802643
2222,0.49716032,0.47791997,0.014144304,0.0050960463,0.7799403,0.75712585,0.013951058,0.008863407,0.4387155
2223,0.49727073,0.47886547,0.013244956,0.005160301,0.78226566,0.7604135,0.012926521,0.008925619,0.43922865
2224,0.49701726,0.47944993,0.01234669,0.00522065,0.7831288,0.76223993,0.0119058825,0.008982985,0.43952984
2225,0.49640232,0.47965282,0.011477533,0.005271958,0.7824996,0.7625512,0.010919897,0.009028538,0.43959716
2226,0.49544227,0.47946906,0.010662704,0.0053105126,0.7803783,0.7613251,0.009995738,0.009057427,0.4394251
2227,0.49416748,0.47890878,0.009924173,0.005334513,0.77679294,0.7585688,0.009156844,0.0090673035,0.43902546
2228,0.49262342,0.4779992,0.009280168,0.0053440444,0.7718065,0.75432557,0.008422314,0.009058606,0.43842724
2229,0.49086678,0.47678098,0.008744697,0.0053411275,0.7655073,0.7486664,0.007806518,0.0090343105,0.43767482
2230,0.49086678,0.47678098,0.008744697,0.0053411275,0.7655073,0.7486664,0.007806518,0.0090343105,0.43767482
2231,0.48864698,0.4742496,0.009049295,0.0053480742,0.7557833,0.7385998,0.008141578,0.009041966,0.4364193
2232,0.48637682,0.47163805,0.0093891565,0.0053496016,0.7450223,0.7274667,0.008511851,0.009043779,0.43523657
2233,0.48415667,0.4690507,0.009754904,0.005351066,0.7334474,0.71549225,0.008907802,0.009047319,0.43422294
2234,0.48207894,0.46658525,0.010135161,0.005358528,0.7212832,0.7029048,0.009317545,0.009060835,0.43346804
2235,0.48022267,0.4643272,0.010517133,0.0053783627,0.7087513,0.6899304,0.009727424,0.009093525,0.4330495
2236,0.47864953,0.4623452,0.010887396,0.00541692,0.6960593,0.6767829,0.010122738,0.009153659,0.43302894
2237,0.47740453,0.46069136,0.01123315,0.0054800357,0.68340105,0.6636621,0.01048916,0.0092497775,0.43344826
2238,0.4765126,0.45939603,0.011543618,0.0055729304,0.6709493,0.6507465,0.010814086,0.009388679,0.43432862
2239,0.4759833,0.4584722,0.011811417,0.0056996825,0.65885735,0.6381934,0.011088239,0.009575664,0.4356694
2240,0.47581026,0.45791334,0.012033612,0.005863296,0.64725935,0.6261378,0.011306787,0.009814781,0.43744943
2241,0.4759751,0.45769778,0.012212187,0.006065141,0.6362685,0.6146913,0.011469943,0.010107206,0.43962836
2242,0.4764493,0.45779043,0.012353944,0.00630491,0.6259802,0.60394466,0.011583099,0.010452425,0.44214943
2243,0.47719598,0.45814595,0.012469723,0.006580318,0.6164684,0.59396607,0.011656123,0.010846261,0.44494313
2244,0.47817266,0.45871273,0.012573062,0.0068868785,0.6077899,0.5848051,0.0117021445,0.011282657,0.44792992
2245,0.47933173,0.45943514,0.012678649,0.0072179358,0.5999854,0.5764973,0.011736048,0.011752098,0.45102477
2246,0.48062223,0.46025681,0.01280084,0.00756458,0.5930797,0.56906384,0.011773063,0.012242777,0.45413968
2247,0.48199147,0.4611228,0.012952423,0.007916231,0.58708197,0.56251377,0.011827447,0.012740757,0.45718804
2248,0.4833863,0.4619812,0.013144135,0.008260961,0.5819895,0.55684716,0.011911894,0.01323052,0.46008718
2249,0.48475546,0.46278468,0.0133845,0.0085863015,0.57779205,0.5520586,0.012037272,0.013696212,0.46276027
2250,0.48605275,0.46349224,0.013680272,0.008880217,0.5744682,0.5481331,0.012212795,0.014122297,0.46513999
2251,0.4872373,0.46406817,0.014037183,0.009131949,0.5719976,0.5450554,0.0124467295,0.014495517,0.46716896
2252,0.48827595,0.46448255,0.014460354,0.009333042,0.57035565,0.54280424,0.012746469,0.01480498,0.46880066
2253,0.48914555,0.46471286,0.014954529,0.009478149,0.5695205,0.5413584,0.013118705,0.015043398,0.47000122
2254,0.48983032,0.46474153,0.015523681,0.009565101,0.5694706,0.5406935,0.013568908,0.015208208,0.47074866
2255,0.49032354,0.46455827,0.016169626,0.00959562,0.5701847,0.5407838,0.014099906,0.01530101,0.47103462
2256,0.49062413,0.46415883,0.016890647,0.009574662,0.5716415,0.5416033,0.014710548,0.015327635,0.47086266
2257,0.4907344,0.46354476,0.017679526,0.009510133,0.5738152,0.5431239,0.015393765,0.015297508,0.47024837
2258,0.49065828,0.46272445,0.018521897,0.009411946,0.5766745,0.5453166,0.016134987,0.01522297,0.46921867
2259,0.49039942,0.46171245,0.01939566,0.009291327,0.580183,0.54815304,0.016911753,0.015118224,0.46781087
2260,0.48996034,0.46052963,0.020271001,0.00915971,0.5842908,0.55159926,0.017693808,0.0149977105,0.4660714
2261,0.4893428,0.45920253,0.021112187,0.0090280995,0.58894336,0.55562246,0.018445043,0.014875866,0.46405372
2262,0.48855007,0.45776367,0.021880323,0.008906063,0.59407717,0.5601855,0.019126158,0.014765489,0.461818
2263,0.48758766,0.45624867,0.022537349,0.008801645,0.5996243,0.5652477,0.019698992,0.014677572,0.45942748
2264,0.48646852,0.45469737,0.023050396,0.008720743,0.6055158,0.5707645,0.020130714,0.014620582,0.4569468
2265,0.48521304,0.45314997,0.023396099,0.008666948,0.6116823,0.5766842,0.020398235,0.014599844,0.4544404
2266,0.4838529,0.45164686,0.023564314,0.008641709,0.61806315,0.58295333,0.020492112,0.014617678,0.45196834
2267,0.48243022,0.45022526,0.023560751,0.008644197,0.62460333,0.58951074,0.020418996,0.014673611,0.4495854
2268,0.48099804,0.44891858,0.02340778,0.008671667,0.63125587,0.59628886,0.020202816,0.014764194,0.44733918
2269,0.47961688,0.44775328,0.023143897,0.008719725,0.63798493,0.60321724,0.01988409,0.014883602,0.44526708
2270,0.47835314,0.4467489,0.022821583,0.008782658,0.6447627,0.61022055,0.019517811,0.015024321,0.4433967
2271,0.47727367,0.44591618,0.0225037,0.008853794,0.65156794,0.61722076,0.01917004,0.015177105,0.44174498
2272,0.47644323,0.4452576,0.022259386,0.0089262575,0.6583823,0.62413645,0.018913364,0.015332457,0.44031852
2273,0.47591883,0.4447666,0.022158897,0.008993334,0.66519177,0.6308888,0.018821849,0.015481097,0.4391142
2274,0.47574764,0.44442958,0.022268806,0.009049253,0.6719803,0.6373996,0.01896577,0.015614913,0.4381211
2275,0.47596216,0.4442256,0.022646861,0.009089675,0.6787285,0.6435945,0.01940616,0.015727852,0.43732175
2276,0.4765791,0.44412947,0.023337359,0.009112277,0.68540895,0.649403,0.020189704,0.015816297,0.43669426
2277,0.47759575,0.44411224,0.024366796,0.009116707,0.69198596,0.6547623,0.021343999,0.015879624,0.43621436
2278,0.4789876,0.44414186,0.02574048,0.009105263,0.69841146,0.65961653,0.022873813,0.015921123,0.43585727
2279,0.4807101,0.44418797,0.027439687,0.00908243,0.70462126,0.66391677,0.024757843,0.015946645,0.43559888
2280,0.48269454,0.4442195,0.029420458,0.00905457,0.71053606,0.6676235,0.026947413,0.015965126,0.43541735
2281,0.4848512,0.444208,0.031613752,0.009029472,0.7160597,0.6707049,0.029366665,0.015988106,0.43529412
2282,0.4870718,0.44412798,0.033927742,0.009016103,0.72108066,0.6731373,0.03191504,0.016028296,0.43521395
2283,0.4892343,0.44395846,0.03625228,0.009023558,0.72547626,0.6749045,0.034472197,0.016099567,0.43516558
2284,0.4912081,0.44368172,0.038465537,0.00906086,0.72911984,0.67599934,0.036905266,0.016215201,0.43514147
2285,0.49286443,0.4432856,0.040442556,0.0091362735,0.7318855,0.67641914,0.039078157,0.016388198,0.43513775
2286,0.49408504,0.44276324,0.04206496,0.009256849,0.73365974,0.67616826,0.04086213,0.016629336,0.43515387
2287,0.49477157,0.44211227,0.043230943,0.009428365,0.73435277,0.6752587,0.042146508,0.016947558,0.43519235
2288,0.494856,0.44133678,0.043864604,0.0096546095,0.7339029,0.6737053,0.042848993,0.017348584,0.43525836
2289,0.49430513,0.44044477,0.043922972,0.009937397,0.7322865,0.6715288,0.042922895,0.017834803,0.43535954
2290,0.4931272,0.43945056,0.043400384,0.010276262,0.7295211,0.66875386,0.04236207,0.018405132,0.43550602
2291,0.4913699,0.43837255,0.04232926,0.010668111,0.72566557,0.6654096,0.041201696,0.019054225,0.43571013
2292,0.48911816,0.43723327,0.04077752,0.011107391,0.72081685,0.6615281,0.039515384,0.019773383,0.43598664
2293,0.48648643,0.4360578,0.038842533,0.011586094,0.71510077,0.65714246,0.037408672,0.020549675,0.43635243
2294,0.48361212,0.43487492,0.036643423,0.012093797,0.7086695,0.65229106,0.035010684,0.021367753,0.4368267
2295,0.48064455,0.43371448,0.03431133,0.01261876,0.70168567,0.6470124,0.032463245,0.022209993,0.43743095
2296,0.47773433,0.4326063,0.03198011,0.0131479325,0.6943137,0.6413449,0.029911347,0.02305748,0.43818864
2297,0.47502637,0.4315807,0.029776921,0.013668745,0.686715,0.63533044,0.027492436,0.023892093,0.4391247
2298,0.4726492,0.4306655,0.027814412,0.014169275,0.6790359,0.62901026,0.025328295,0.024697369,0.4402652
2299,0.47071075,0.42988634,0.026184296,0.014640137,0.6714065,0.6224284,0.023518061,0.025459975,0.44163606
2300,0.4692921,0.42926508,0.02495255,0.015074476,0.6639304,0.6156267,0.022133186,0.02617058,0.44326222
2301,0.46844363,0.42881837,0.024156287,0.015468947,0.6566888,0.6086495,0.02121444,0.026824886,0.44516617
2302,0.46818295,0.4285565,0.023802644,0.015823798,0.6497353,0.60154134,0.020770557,0.027423378,0.44736615
2303,0.4684956,0.42848378,0.023868881,0.016142922,0.64309657,0.59434587,0.020778932,0.027971739,0.44987458
2304,0.46933445,0.42859644,0.024304895,0.016433133,0.6367753,0.58710784,0.021187883,0.0284796,0.45269644
2305,0.4706231,0.4288823,0.025036983,0.016703825,0.630754,0.57987213,0.021921048,0.028960794,0.4558272
2306,0.47226095,0.42932123,0.025973754,0.01696597,0.6249962,0.5726829,0.022883164,0.0294301,0.45925224
2307,0.47412965,0.42988506,0.027013522,0.017231083,0.61945695,0.5655848,0.023967655,0.029904492,0.46294433
2308,0.476101,0.43053812,0.028052663,0.017510246,0.61408615,0.5586209,0.025065057,0.030400129,0.46686494
2309,0.47804782,0.43123946,0.028994713,0.017813664,0.6088375,0.5518343,0.026072074,0.03093109,0.4709635
2310,0.47985116,0.43194288,0.029758856,0.018149417,0.6036757,0.545266,0.026900196,0.03150957,0.47517836
2311,0.48141047,0.4326004,0.030287232,0.018522833,0.5985839,0.5389583,0.027483081,0.03214247,0.47943807
2312,0.48264998,0.43316406,0.030549908,0.018935993,0.59356624,0.53295094,0.027781714,0.032833554,0.48366356
2313,0.48352247,0.43358746,0.030547235,0.01938779,0.58865106,0.52728295,0.027787175,0.033580948,0.48777145
2314,0.4840118,0.43382987,0.03030881,0.019873105,0.5838913,0.5219938,0.027520118,0.034377337,0.49167562
2315,0.4841282,0.43385488,0.02988979,0.02038354,0.5793604,0.5171221,0.027027555,0.035210796,0.4952914
2316,0.48390785,0.43363562,0.029364679,0.020907562,0.57514745,0.51270545,0.026377164,0.03606484,0.4985375
2317,0.48340362,0.43315277,0.028819893,0.02143098,0.57135296,0.5087828,0.025650794,0.036919348,0.5013392
2318,0.4826801,0.43239635,0.028345501,0.021938264,0.5680808,0.50539213,0.024936011,0.03775264,0.5036303
2319,0.48180616,0.43136507,0.028027697,0.02241341,0.56543475,0.5025732,0.024319336,0.038542204,0.50535464
2320,0.4808508,0.43006745,0.027942171,0.022841142,0.5635112,0.50036514,0.02387938,0.039266642,0.5064689
2321,0.47987682,0.4285193,0.028148832,0.023208674,0.5623979,0.4988087,0.023681646,0.039907534,0.506942
2322,0.4789397,0.42674527,0.028688408,0.023506034,0.56216943,0.49794412,0.023774486,0.04045081,0.506757
2323,0.47808477,0.42477697,0.029580178,0.023727627,0.5628869,0.4978122,0.024186525,0.040888123,0.50591224
2324,0.47734654,0.42265278,0.03082115,0.023872612,0.56459737,0.49845454,0.024925414,0.04121736,0.5044204
2325,0.47674945,0.4204185,0.032386363,0.023944585,0.5673307,0.49991074,0.025977157,0.041442815,0.5023099
2326,0.4763079,0.41812626,0.03422983,0.02395181,0.5711011,0.5022189,0.027307156,0.041575078,0.49962464
2327,0.47602707,0.415834,0.036286954,0.0239061,0.5759053,0.5054139,0.028861677,0.041629754,0.49642327
2328,0.47590455,0.41360483,0.03847775,0.023821987,0.58172154,0.50952387,0.030571053,0.04162665,0.49277878
2329,0.47593302,0.41150665,0.04071091,0.023715451,0.5885135,0.51457214,0.032353543,0.041587804,0.48877645
2330,0.47610152,0.40960932,0.042889427,0.023602776,0.59622556,0.52056855,0.03412107,0.04153593,0.48451278
2331,0.47610152,0.40960932,0.042889427,0.023602776,0.59622556,0.52056855,0.03412107,0.04153593,0.48451278
2332,0.47752607,0.4093922,0.04353382,0.024600044,0.59062195,0.51272357,0.034867704,0.04303066,0.48903573
2333,0.4789431,0.4094143,0.043958522,0.02557031,0.5858035,0.50586647,0.035460956,0.044476103,0.49334118
2334,0.48022687,0.40966052,0.04410089,0.02646549,0.5816768,0.50003195,0.035839837,0.04580499,0.49733996
2335,0.48126292,0.41011056,0.04391192,0.027240459,0.5781497,0.4952414,0.03595398,0.04695429,0.50094795
2336,0.4819612,0.4107365,0.043368082,0.027856622,0.575149,0.49150202,0.035775155,0.047871824,0.50408834
2337,0.48227078,0.41150323,0.04248069,0.028286882,0.5726361,0.48880914,0.03530625,0.04852077,0.50669104
2338,0.48218516,0.41236764,0.04130042,0.028517101,0.570612,0.48714387,0.034585886,0.04888226,0.5086966
2339,0.48174292,0.41328016,0.039914683,0.028548064,0.5691244,0.48647976,0.033686776,0.0489579,0.5100553
2340,0.48102075,0.41418678,0.038438935,0.02839503,0.5682568,0.48678127,0.032707807,0.048767745,0.5107302
2341,0.48012084,0.41503382,0.037002083,0.028084926,0.5681161,0.4880055,0.031761106,0.048349533,0.51070005
2342,0.47915298,0.41576943,0.035729814,0.027653713,0.56881416,0.49010533,0.030956414,0.047752462,0.5099596
2343,0.47821808,0.4163484,0.03472776,0.027141932,0.57045037,0.49303105,0.030385872,0.047033433,0.508521
2344,0.4773973,0.4167377,0.03406821,0.026591396,0.5730949,0.49673262,0.03011134,0.04625093,0.50641644
2345,0.47674012,0.4169167,0.033781864,0.026041575,0.5767767,0.5011584,0.030156728,0.045461558,0.50369644
2346,0.47626382,0.41688126,0.033855908,0.025526641,0.5814767,0.5062547,0.030505903,0.044716094,0.5004315
2347,0.47595572,0.41664386,0.034237593,0.025074258,0.58712846,0.5119672,0.03110612,0.04405518,0.49670905
2348,0.4757791,0.41623193,0.034842923,0.02470424,0.5936241,0.5182382,0.031875752,0.04351021,0.49262986
2349,0.47568306,0.4156863,0.035568126,0.024428632,0.60081714,0.52500254,0.032714784,0.043099813,0.48830605
2350,0.47561038,0.41505685,0.036302343,0.024251165,0.6085374,0.532189,0.03351682,0.042831525,0.4838539
2351,0.47550583,0.41439772,0.036939867,0.024168253,0.61659425,0.5397136,0.034180276,0.04270036,0.4793898
2352,0.47532225,0.41376248,0.037390236,0.024169527,0.6247927,0.54748255,0.03461824,0.042691864,0.47502244
2353,0.47502226,0.41319785,0.037586104,0.024238326,0.6329362,0.555389,0.03476572,0.042781483,0.47084904
2354,0.47458103,0.41274,0.037488036,0.024352992,0.64083636,0.56331456,0.03458502,0.04293682,0.46695012
2355,0.47398645,0.41241127,0.037087034,0.02448814,0.64832073,0.5711315,0.034068346,0.043120872,0.46338573
2356,0.4732395,0.41221827,0.03640466,0.024616577,0.6552386,0.57870746,0.033238694,0.043292474,0.460195
2357,0.4723562,0.41215354,0.035491705,0.024710942,0.66146725,0.58590627,0.032149203,0.04341178,0.45739636
2358,0.47136644,0.41219515,0.034425087,0.02474622,0.666922,0.5925993,0.030880412,0.04344232,0.45498946
2359,0.4703167,0.4123117,0.033303205,0.024701802,0.671553,0.5986636,0.029536035,0.043353375,0.45295897
2360,0.4692694,0.41246635,0.032239463,0.02456357,0.6753559,0.6039948,0.028236542,0.04312458,0.45127842
2361,0.46829742,0.4126188,0.03135388,0.024324743,0.67836255,0.6085068,0.027110301,0.042745486,0.44991457
2362,0.46748227,0.41273174,0.030763198,0.023987314,0.68063676,0.61213535,0.026283279,0.04221817,0.44883227
2363,0.4669037,0.41277283,0.030569814,0.023561034,0.6822656,0.6148426,0.025866903,0.041556086,0.447997
2364,0.46662915,0.412716,0.030850759,0.023062378,0.68334496,0.6166157,0.025946565,0.0407827,0.44737807
2365,0.46670535,0.41254416,0.031647947,0.022513248,0.683964,0.61746395,0.026570767,0.03992926,0.44694978
2366,0.46714756,0.41224736,0.03296122,0.021938987,0.68419355,0.6174171,0.02774366,0.03903284,0.44669196
2367,0.467935,0.41182408,0.034745153,0.02136575,0.68407947,0.6165255,0.02942163,0.038132373,0.44659
2368,0.4690076,0.41127834,0.03691042,0.020818867,0.68363184,0.6148509,0.03151441,0.03726658,0.44663358
2369,0.4702722,0.41062054,0.03933011,0.020321582,0.68283015,0.6124673,0.03389184,0.036471013,0.44681606
2370,0.4716081,0.40986452,0.04185041,0.01989316,0.6816266,0.60945493,0.03639491,0.035776775,0.44713295
2371,0.4728818,0.40902853,0.044304263,0.019549008,0.6799577,0.6058989,0.038850266,0.035208497,0.4475813
2372,0.4739601,0.40813342,0.046526954,0.01929974,0.67775697,0.6018866,0.041086636,0.034783803,0.44815853
2373,0.47472507,0.40720254,0.048371386,0.019151159,0.67496926,0.5975058,0.042950924,0.034512494,0.4488622
2374,0.4750881,0.4062624,0.049721047,0.01910463,0.6715607,0.59284234,0.04432182,0.03439651,0.4496896
2375,0.47499657,0.4053409,0.05049912,0.01915656,0.6675276,0.5879782,0.045119822,0.0344296,0.45063764
2376,0.47444028,0.40446848,0.050673045,0.019298766,0.6629023,0.5829926,0.04531158,0.034598127,0.45170304
2377,0.47344932,0.40367675,0.050253987,0.019518578,0.65775025,0.5779598,0.04490971,0.03488078,0.4528824
2378,0.47208896,0.40299815,0.04929186,0.019798972,0.65216607,0.5729481,0.043967474,0.03525047,0.45417204
2379,0.47045192,0.40246528,0.047867607,0.020119032,0.64626455,0.56802005,0.042570144,0.03567435,0.45556813
2380,0.46864694,0.40210825,0.046083435,0.020455234,0.64017344,0.56323224,0.040824845,0.036116388,0.4570665
2381,0.4667916,0.401956,0.044053536,0.02078207,0.6340234,0.5586346,0.03885027,0.03653862,0.45866248
2382,0.46500197,0.4020322,0.0418956,0.021074183,0.62794256,0.5542709,0.0367673,0.03690436,0.46035045
2383,0.46338743,0.40235552,0.039724007,0.021307882,0.62204903,0.55017704,0.03469182,0.037180208,0.46212268
2384,0.46204504,0.40293702,0.03764491,0.021463083,0.6164527,0.5463853,0.032729294,0.03733814,0.4639692
2385,0.4610572,0.40377975,0.035752684,0.021524765,0.61124873,0.54291964,0.030970987,0.037358105,0.46587694
2386,0.46048918,0.40487748,0.0341271,0.021484595,0.6065189,0.5397978,0.029491717,0.03722942,0.46782902
2387,0.46038485,0.40621287,0.032831073,0.021340905,0.60233116,0.5370328,0.028347632,0.03695074,0.46980384
2388,0.46076614,0.4077583,0.03190829,0.021099562,0.5987372,0.5346309,0.02757493,0.03653135,0.47177488
2389,0.46162942,0.40947613,0.031380717,0.020772567,0.5957707,0.5325937,0.027187921,0.035989065,0.47371033
2390,0.46294183,0.41131806,0.031246332,0.020377431,0.5934432,0.53091645,0.027177816,0.035348937,0.4755738
2391,0.4646405,0.41322732,0.031477805,0.019935384,0.5917459,0.5295924,0.027511977,0.03464157,0.47732398
2392,0.4666339,0.41514143,0.032022584,0.019469852,0.59064436,0.5286087,0.028134875,0.033900812,0.4789173
2393,0.4688027,0.41699347,0.03280491,0.0190043,0.59008193,0.5279508,0.02897033,0.03316082,0.48030785
2394,0.4710082,0.41871652,0.033730347,0.018561322,0.58998466,0.5276033,0.029926172,0.032455172,0.48145163
2395,0.47310007,0.42024642,0.034692783,0.018160852,0.59026384,0.5275499,0.030900966,0.031812984,0.48230702
2396,0.47492957,0.42152676,0.03558322,0.017819574,0.5908273,0.5277751,0.03179252,0.03125966,0.4828389
2397,0.47636122,0.4225114,0.03629978,0.017550036,0.5915876,0.52826643,0.032507192,0.03081398,0.48302013
2398,0.4772866,0.42316824,0.0367576,0.017360773,0.59247273,0.5290144,0.032968972,0.030489318,0.48283446
2399,0.4776339,0.42348105,0.036897138,0.017255718,0.5934309,0.5300126,0.033126995,0.030291257,0.48227772
2400,0.4773751,0.4234508,0.036689907,0.017234392,0.5944412,0.531261,0.032960624,0.030219527,0.48135766
2401,0.47652876,0.4230954,0.036140993,0.017292386,0.59550965,0.5327614,0.03248136,0.030266859,0.48009455
2402,0.47515675,0.42244783,0.03528763,0.017421301,0.59667045,0.5345196,0.03173102,0.030419847,0.47852
2403,0.4733583,0.42155474,0.0341948,0.017608773,0.5979827,0.536545,0.03077728,0.030660426,0.47667432
2404,0.47125944,0.42047143,0.03294819,0.01783983,0.59951776,0.53884596,0.029706646,0.03096516,0.4746042
2405,0.46900252,0.4192596,0.031646088,0.018096821,0.60135645,0.5414318,0.028616436,0.03130821,0.47236052
2406,0.46673432,0.4179829,0.030390698,0.018360695,0.6035775,0.5443093,0.027606634,0.031661596,0.46999505
2407,0.4645955,0.41670328,0.02928037,0.018611852,0.6062515,0.5474822,0.026772173,0.031997092,0.46755815
2408,0.46271256,0.41547775,0.028403163,0.018831635,0.6094351,0.55095035,0.026196921,0.03228782,0.46509713
2409,0.4611917,0.41435686,0.027831674,0.019003168,0.61316645,0.55470765,0.02594873,0.032510106,0.46265435
2410,0.46011478,0.41338253,0.027619526,0.019112712,0.61746246,0.55874175,0.026076157,0.032644577,0.46026668
2411,0.45953664,0.41258708,0.02779917,0.019150415,0.6223182,0.5630348,0.026606137,0.032677315,0.45796493
2412,0.45948434,0.41199318,0.028380342,0.019110844,0.627705,0.5675617,0.02754272,0.03260058,0.45577428
2413,0.45995668,0.4116136,0.029349636,0.01899343,0.6335706,0.5722907,0.028866533,0.03241339,0.45371354
2414,0.460925,0.41145235,0.030670421,0.01880222,0.6398388,0.57718295,0.030534869,0.032120984,0.4517968
2415,0.46233386,0.41150475,0.03228367,0.018545434,0.64640963,0.58219284,0.032482386,0.03173441,0.45003355
2416,0.46410322,0.41175896,0.03410946,0.018234802,0.6531622,0.5872696,0.034622937,0.031269617,0.44842884
2417,0.46613076,0.4121965,0.036049847,0.017884446,0.6599538,0.5923554,0.036852434,0.030746,0.44698486
2418,0.46829703,0.4127944,0.03799279,0.017509837,0.66662616,0.5973873,0.039053194,0.030185658,0.44570068
2419,0.47047025,0.41352493,0.03981802,0.017127303,0.673008,0.60229707,0.04109992,0.02961107,0.4445734
2420,0.47251412,0.4143582,0.041403722,0.016752213,0.6789261,0.6070146,0.042866636,0.029044867,0.44359803
2421,0.47429627,0.41526246,0.04263488,0.016398937,0.6842092,0.6114659,0.044235498,0.02850785,0.44276834
2422,0.47569725,0.4162058,0.043411713,0.016079754,0.68869984,0.6155765,0.045105267,0.028018078,0.4420775
2423,0.47661972,0.417157,0.043658193,0.015804522,0.6922646,0.61927366,0.045399994,0.02759091,0.44151786
2424,0.47699678,0.41808724,0.043328956,0.015580602,0.69480187,0.6224885,0.045076106,0.027237259,0.44108215
2425,0.47679824,0.4189713,0.04241448,0.0154124545,0.6962486,0.6251568,0.044127353,0.026964419,0.44076377
2426,0.4760331,0.41978827,0.040942974,0.015301852,0.6965826,0.62722087,0.042586535,0.02677516,0.4405572
2427,0.47474954,0.4205224,0.038979203,0.015247945,0.6958279,0.62863517,0.040524207,0.026668524,0.44045913
2428,0.47303253,0.4211657,0.036619764,0.015247068,0.69404674,0.6293642,0.038043372,0.026639188,0.44046825
2429,0.47099528,0.42171592,0.033985734,0.015293628,0.6913352,0.6293851,0.035271842,0.026678236,0.44058645
2430,0.46877104,0.42217833,0.031213112,0.015379619,0.68781674,0.62869054,0.03235229,0.0267739,0.4408186
2431,0.46650285,0.42256537,0.028442247,0.015495226,0.6836297,0.62728673,0.029431242,0.026911758,0.44117326
2432,0.46433273,0.42289606,0.02580731,0.015629355,0.67891663,0.6251932,0.026648192,0.027075289,0.4416621
2433,0.46239272,0.42319584,0.023426952,0.015769929,0.6738191,0.62244624,0.024126267,0.027246566,0.4422997
2434,0.46079615,0.42349467,0.021396909,0.015904576,0.6684642,0.61909145,0.02196451,0.02740826,0.44310284
2435,0.45963183,0.42382583,0.019784683,0.016021313,0.66296643,0.6151904,0.020232705,0.027543386,0.44408965
2436,0.4589605,0.4242243,0.01862716,0.016109053,0.6574175,0.6108126,0.018969031,0.027635837,0.4452779
2437,0.4588129,0.42472416,0.017930314,0.016158398,0.65188986,0.60603637,0.018179933,0.027673546,0.44668373
2438,0.45919058,0.42535686,0.017671285,0.016162429,0.6464357,0.6009468,0.017842473,0.027646404,0.4483196
2439,0.46006748,0.4261488,0.017801946,0.016116727,0.6410908,0.59563357,0.017908081,0.027549138,0.45019218
2440,0.46139225,0.4271183,0.018253995,0.01601997,0.63587743,0.5901897,0.01830801,0.027379772,0.45230007
2441,0.463092,0.4282733,0.0189447,0.015873991,0.6308079,0.58470696,0.01895919,0.027141767,0.45463225
2442,0.46507677,0.4296103,0.019782932,0.015683528,0.62588656,0.57927436,0.019770337,0.026841875,0.45716596
2443,0.4672431,0.43111166,0.020675458,0.015455984,0.62111557,0.5739766,0.02064849,0.026490504,0.45986566
2444,0.46947974,0.43274575,0.021532945,0.01520102,0.6164992,0.5688928,0.02150476,0.026101667,0.4626825
2445,0.47167224,0.4344675,0.022275142,0.01492958,0.6120429,0.5640921,0.022259513,0.02569126,0.46555507
2446,0.47370833,0.4362188,0.022835724,0.014653787,0.60775805,0.55963475,0.022846907,0.02527643,0.46841073
2447,0.47548378,0.4379321,0.023166023,0.014385652,0.60366637,0.5555732,0.023218414,0.024874764,0.47116753
2448,0.47690803,0.4395334,0.023237944,0.01413666,0.59979737,0.5519487,0.023345448,0.024503201,0.47373852
2449,0.47790986,0.440947,0.023045426,0.013917458,0.5961927,0.5487946,0.023220545,0.024177548,0.47603592
2450,0.47844276,0.44210085,0.02260467,0.013737242,0.5929066,0.54613775,0.022857545,0.023911273,0.47797593
2451,0.47848687,0.44293037,0.021953106,0.013603394,0.5900058,0.5439993,0.022290215,0.023716282,0.47948346
2452,0.47805375,0.44338536,0.021146836,0.013521539,0.58756757,0.542397,0.021570055,0.023600526,0.48049736
2453,0.47718453,0.44343263,0.020256767,0.013495138,0.5856801,0.54134744,0.020762553,0.023570117,0.48097402
2454,0.47594875,0.44305927,0.019363634,0.0135258315,0.58443445,0.54086494,0.019942481,0.02362705,0.48089054
2455,0.47443995,0.44227442,0.018552352,0.013613152,0.58392614,0.540966,0.01918881,0.023771342,0.4802462
2456,0.47276935,0.44110888,0.01790578,0.013754688,0.5842433,0.5416653,0.018578878,0.023999086,0.47906247
2457,0.47105786,0.43961293,0.017498726,0.013946213,0.5854648,0.5429779,0.01818307,0.024303813,0.47738174
2458,0.46942824,0.4378542,0.01739228,0.014181763,0.5876531,0.544917,0.018059455,0.02467667,0.47526413
2459,0.4679948,0.43591204,0.01762915,0.014453619,0.5908462,0.5474903,0.018249689,0.025106175,0.47278464
2460,0.46685746,0.43387443,0.018230284,0.01475276,0.5950549,0.55070025,0.018775871,0.02557877,0.4700279
2461,0.46609274,0.43183103,0.019192819,0.015068898,0.600258,0.55454,0.019638482,0.026079524,0.46708363
2462,0.46575007,0.42986956,0.020489505,0.015391003,0.6064,0.5589919,0.020816091,0.02659202,0.46404216
2463,0.4658474,0.42806974,0.022070032,0.015707634,0.61338854,0.5640228,0.02226594,0.02709983,0.46099025
2464,0.46637106,0.42650032,0.023863373,0.01600736,0.6210981,0.5695856,0.023926483,0.027585983,0.4580071
2465,0.46727636,0.425215,0.0257818,0.016279537,0.6293707,0.5756149,0.025720276,0.02803548,0.455161
2466,0.46849138,0.424251,0.027725853,0.016514555,0.638023,0.5820305,0.027558636,0.028433891,0.45250773
2467,0.4699218,0.42362684,0.029590217,0.016704729,0.6468483,0.58873177,0.0293465,0.028770046,0.4500891
2468,0.47145775,0.42334324,0.031270146,0.01684436,0.65562814,0.5956046,0.030988172,0.029035378,0.4479322
2469,0.47298175,0.42338324,0.032668103,0.016930401,0.664138,0.6025203,0.032392837,0.029224863,0.44605067
2470,0.47437721,0.4237148,0.033700008,0.01696242,0.67215693,0.60933954,0.033480372,0.029337056,0.4444452
2471,0.47553724,0.4242931,0.034301158,0.016942974,0.67947966,0.6159184,0.034186445,0.02937486,0.44310623
2472,0.4763717,0.4250641,0.034430675,0.016876934,0.6859228,0.6221117,0.034466546,0.02934456,0.44201636
2473,0.47681534,0.42596895,0.034074824,0.01677159,0.6913321,0.62777734,0.034299232,0.029255489,0.44115293
2474,0.4768317,0.4269473,0.033248354,0.016636046,0.6955939,0.6327855,0.033687916,0.029120505,0.4404914
2475,0.4764162,0.4279414,0.03199416,0.016480628,0.6986338,0.63701946,0.03266047,0.02895384,0.440008
2476,0.47559676,0.42889962,0.030380728,0.0163164,0.7004216,0.64038205,0.031268198,0.028771365,0.43968254
2477,0.47443134,0.42977905,0.028497986,0.016154291,0.70097345,0.64280176,0.029582359,0.028589297,0.43949977
2478,0.47300413,0.4305477,0.026451623,0.016004805,0.700344,0.6442313,0.027689809,0.028422866,0.43945098
2479,0.4714181,0.4311841,0.024356164,0.015877852,0.6986238,0.644649,0.02568754,0.028287249,0.43953428
2480,0.4697886,0.4316793,0.022327617,0.015781693,0.69593304,0.64406115,0.023676401,0.02819549,0.43975407
2481,0.46823305,0.43203372,0.020475859,0.015723482,0.69241166,0.6424984,0.021754678,0.028158586,0.44012052
2482,0.46686417,0.4322579,0.018897567,0.015708713,0.6882107,0.64001274,0.020012047,0.028185971,0.44064754
2483,0.46577963,0.43236867,0.017669704,0.015741248,0.6834833,0.63667655,0.018523341,0.0282834,0.44135118
2484,0.46505558,0.4323874,0.01684468,0.015823487,0.67837757,0.6325779,0.01734425,0.02845545,0.44224742
2485,0.46474177,0.4323389,0.016446656,0.015956232,0.6730279,0.62781745,0.016507477,0.028702995,0.44335
2486,0.46485627,0.4322477,0.01646994,0.01613862,0.66754824,0.62250227,0.016020793,0.02902518,0.44466847
2487,0.46538383,0.43213636,0.01687909,0.016368387,0.6620296,0.6167452,0.015866347,0.029418085,0.44620654
2488,0.46627685,0.43202406,0.017611092,0.0166417,0.65653867,0.61066103,0.016002225,0.029875403,0.44796044
2489,0.46745843,0.43192586,0.01857954,0.016953032,0.65111804,0.6043642,0.016365252,0.030388601,0.44991767
2490,0.46882677,0.4318505,0.019680636,0.017295629,0.6457887,0.597966,0.016876008,0.030946743,0.4520563
2491,0.47026235,0.4318003,0.0208009,0.017661158,0.6405539,0.5915718,0.017445175,0.03153692,0.45434484
2492,0.4716381,0.431772,0.021825932,0.018040176,0.6354073,0.5852819,0.01798081,0.03214459,0.4567427
2493,0.4728277,0.43175536,0.022649981,0.018422354,0.6303392,0.57918847,0.01839705,0.03275372,0.45920062
2494,0.47371727,0.43173534,0.023185331,0.018796604,0.62534565,0.57337546,0.018622095,0.03334807,0.4616626
2495,0.47421515,0.4316927,0.023370497,0.019151945,0.6204337,0.567917,0.018605761,0.033910908,0.46406773
2496,0.47425973,0.43160504,0.023177171,0.019477524,0.6156309,0.56287867,0.01832562,0.034426622,0.4663523
2497,0.47382742,0.43145013,0.022613745,0.019763544,0.6109876,0.55831575,0.017790763,0.034881134,0.46845323
2498,0.47293332,0.43120533,0.021726402,0.020001585,0.6065791,0.55427456,0.017042534,0.035262056,0.4703104
2499,0.47163278,0.4308514,0.020596357,0.020185022,0.6025071,0.55079436,0.0161525,0.035560224,0.47187003
2500,0.47001755,0.430374,0.019334124,0.02030941,0.59889126,0.54790413,0.015217531,0.035769567,0.4730873
2501,0.46820766,0.42976397,0.01807076,0.020372935,0.59586656,0.5456271,0.014351715,0.035887726,0.47392818
2502,0.46634305,0.42901978,0.016947245,0.020376012,0.5935713,0.5439785,0.013677225,0.03591558,0.47437155
2503,0.46457207,0.4281475,0.016103005,0.020321563,0.59214103,0.54297,0.013313518,0.035857506,0.47440982
2504,0.4630394,0.4271609,0.01566403,0.020214483,0.5916933,0.54260516,0.013367076,0.035721075,0.47404897
2505,0.46187517,0.42608118,0.015732413,0.020061586,0.59232134,0.5428836,0.01392147,0.035516262,0.4733088
2506,0.4611841,0.42493582,0.01637723,0.01987107,0.5940822,0.54379797,0.015029127,0.03525508,0.4722204
2507,0.46103746,0.42375755,0.017627904,0.019652013,0.5969923,0.5453356,0.01670551,0.034951195,0.470826
2508,0.46146685,0.42258263,0.01947024,0.019413983,0.60102034,0.547476,0.018925328,0.03461903,0.46917602
2509,0.46246138,0.42144933,0.021845305,0.019166738,0.6060858,0.55019116,0.02162178,0.03427287,0.46732673
2510,0.46396622,0.42039523,0.02465145,0.01891955,0.6120579,0.55344194,0.02468855,0.03392745,0.4653382
2511,0.465886,0.4194552,0.027749479,0.018681305,0.6187608,0.55718017,0.027985007,0.033595692,0.46327144
2512,0.46809003,0.41865984,0.03097036,0.018459814,0.62597746,0.56134355,0.031343427,0.033290483,0.46118623
2513,0.47042173,0.4180336,0.034126066,0.018262044,0.6334602,0.56585836,0.034579538,0.033022333,0.4591387
2514,0.47270852,0.41759267,0.03702251,0.01809334,0.64094174,0.57063645,0.0375049,0.03280039,0.45717934
2515,0.47477588,0.4173441,0.039473828,0.01795796,0.64814943,0.57557774,0.03994048,0.032631204,0.45535156
2516,0.47646117,0.41728544,0.041317154,0.01785858,0.65482175,0.580571,0.0417308,0.032519914,0.45369035
2517,0.47762784,0.4174049,0.042426605,0.01779634,0.66072255,0.5854969,0.042757258,0.032468364,0.45222163
2518,0.4781786,0.4176826,0.042724982,0.017771048,0.66565746,0.59023166,0.04294886,0.032476936,0.4509633
2519,0.47806495,0.41809207,0.042191938,0.017780947,0.669484,0.5946506,0.042290185,0.032543175,0.44992545
2520,0.47729245,0.41860238,0.040867046,0.017823003,0.67212206,0.59863555,0.04082378,0.03266274,0.44911206
2521,0.47592294,0.41918173,0.038847905,0.017893303,0.6735562,0.6020782,0.038648434,0.032829557,0.4485228
2522,0.47406912,0.4197994,0.03628279,0.017986959,0.67383355,0.60488605,0.035911683,0.03303584,0.44815502
2523,0.47188565,0.42042893,0.033358432,0.018098298,0.6730571,0.60698575,0.03279809,0.033273242,0.4480058
2524,0.4695549,0.42104873,0.03028441,0.018221762,0.6713743,0.60832757,0.029514158,0.033532593,0.44807315
2525,0.4672734,0.42164594,0.02727574,0.01835173,0.6689629,0.6088861,0.026271705,0.033805083,0.44835728
2526,0.46523198,0.42221355,0.024535216,0.018483223,0.66601276,0.6086591,0.023271045,0.034082666,0.4488606
2527,0.46360043,0.42275158,0.022237001,0.018611846,0.6627141,0.60767037,0.02068532,0.034358423,0.44958726
2528,0.46251333,0.42326546,0.020513227,0.018734649,0.65923595,0.6059608,0.01864785,0.034627292,0.4505423
2529,0.4620577,0.42376384,0.019444117,0.018849766,0.65572274,0.6035937,0.017242773,0.034886222,0.45172977
2530,0.46226445,0.4242552,0.019052325,0.018956937,0.6522778,0.60064393,0.016499825,0.03513405,0.45315048
2531,0.46310565,0.42474645,0.019301837,0.019057367,0.64896333,0.5971971,0.016393056,0.035373125,0.4548002
2532,0.4644949,0.42523965,0.02010128,0.019153971,0.64579743,0.59334636,0.016844055,0.035607032,0.45666704
2533,0.46629336,0.42573047,0.021311956,0.019250924,0.64276004,0.5891879,0.017729318,0.03584275,0.4587301
2534,0.4683189,0.42620546,0.022759724,0.01935373,0.6397987,0.5848188,0.018890997,0.036088947,0.4609575
2535,0.47036207,0.42664227,0.024250658,0.019469142,0.6368397,0.58033246,0.020151494,0.036355708,0.46330613
2536,0.4722031,0.42700934,0.025589341,0.019604418,0.6338033,0.57581824,0.021330088,0.03665503,0.4657218
2537,0.47363412,0.42726833,0.026598455,0.019767344,0.6306195,0.57135886,0.022261038,0.036999617,0.4681409
2538,0.47363412,0.42726833,0.026598455,0.019767344,0.6306195,0.57135886,0.022261038,0.036999617,0.4681409
2539,0.47005704,0.42521983,0.024352,0.020485185,0.6369361,0.57839125,0.020277781,0.03826706,0.46407676
2540,0.4666551,0.42337212,0.022050899,0.021232108,0.64344764,0.5855882,0.018281087,0.039578345,0.46029076
2541,0.46371502,0.42177194,0.01995662,0.021986445,0.65018517,0.59277683,0.01651075,0.040897608,0.4568725
2542,0.46148098,0.4204325,0.018322503,0.022725968,0.65715075,0.599763,0.015199314,0.04218848,0.45387867
2543,0.4601351,0.41933584,0.01737046,0.023428796,0.66430634,0.60634,0.014550366,0.043415945,0.45133495
2544,0.45978466,0.41843858,0.017271295,0.024074774,0.6715638,0.61229634,0.014720285,0.044547204,0.4492399
2545,0.46045467,0.41767812,0.018129833,0.024646731,0.6787825,0.61742353,0.015804162,0.0455548,0.44757167
2546,0.46208987,0.41698343,0.019975256,0.0251312,0.6857731,0.62152916,0.017826311,0.046417613,0.4462953
2547,0.4645601,0.41628298,0.02275741,0.025519695,0.6923029,0.6244446,0.020736385,0.04712187,0.4453708
2548,0.4676717,0.415514,0.026348606,0.025809115,0.6981079,0.6260354,0.02441044,0.047662064,0.44476068
2549,0.4711843,0.4146307,0.030551828,0.026001781,0.7029097,0.62621003,0.028658252,0.04804138,0.4444358
2550,0.47483006,0.4136104,0.035114292,0.026105374,0.706437,0.62492985,0.03323569,0.048271496,0.44438064
2551,0.4783353,0.41245627,0.039746553,0.026132472,0.70844287,0.6222085,0.037862714,0.04837168,0.44459516
2552,0.48144323,0.41119805,0.04414581,0.026099365,0.7087299,0.61811686,0.04224541,0.048367687,0.44509453
2553,0.48393622,0.40988964,0.048021574,0.026025008,0.7071697,0.61277956,0.046100788,0.048289374,0.44590652
2554,0.48565367,0.40860265,0.051121216,0.025929797,0.70371914,0.6063678,0.049181767,0.04816954,0.44706628
2555,0.48650584,0.40741897,0.05325277,0.025834113,0.69843006,0.5990888,0.05129962,0.048041645,0.44860938
2556,0.48648003,0.4064207,0.054302286,0.025757035,0.6914509,0.5911728,0.05234133,0.047936756,0.4505649
2557,0.48564178,0.4056825,0.054243892,0.02571539,0.68302417,0.5828609,0.05228011,0.047883168,0.45294777
2558,0.4841262,0.40526313,0.053140145,0.025722962,0.67347,0.57439,0.05117614,0.047903895,0.45575348
2559,0.48212302,0.40519875,0.051134463,0.025789797,0.6631672,0.56598157,0.04917005,0.048015513,0.4589547
2560,0.4798598,0.4055027,0.04843512,0.025921974,0.6525284,0.55783343,0.046467114,0.048227854,0.4624997
2561,0.47757813,0.40616313,0.045293972,0.026121043,0.64197266,0.55011237,0.04331705,0.048543196,0.4663147
2562,0.47551247,0.40714604,0.041982092,0.02638436,0.6318998,0.54295343,0.03998957,0.048956748,0.47030595
2563,0.4738704,0.4084011,0.038764905,0.02670439,0.6226646,0.53645945,0.03674992,0.0494552,0.4743665
2564,0.472813,0.40986434,0.03587942,0.027069261,0.6145601,0.53070563,0.0338361,0.050018374,0.47838035
2565,0.4724442,0.41146636,0.033515014,0.027462844,0.60779905,0.52574056,0.03143926,0.05061925,0.48222932
2566,0.47280085,0.41313633,0.031799626,0.0278649,0.6025092,0.52159464,0.029689588,0.051224936,0.48579788
2567,0.47384986,0.41480675,0.030791443,0.028251667,0.5987281,0.5182827,0.028647691,0.05179767,0.48897904
2568,0.47549096,0.41641727,0.030476782,0.028596919,0.5964083,0.5158103,0.02830195,0.052296054,0.49167758
2569,0.4775654,0.41791803,0.030774228,0.028873159,0.5954252,0.5141754,0.028572489,0.052677274,0.49381435
2570,0.47986826,0.41927052,0.031544555,0.029053168,0.59559333,0.5133728,0.029320745,0.052899826,0.49532846
2571,0.4821672,0.42044926,0.032606162,0.0291118,0.59668523,0.51339483,0.030364804,0.052925587,0.49617955
2572,0.4842233,0.42144054,0.033754695,0.029028047,0.5984539,0.5142311,0.03149915,0.05272366,0.4963484
2573,0.48581466,0.42224255,0.034785055,0.02878705,0.6006594,0.51587087,0.032516904,0.052271593,0.49583778
2574,0.4867602,0.42286396,0.03551416,0.028382055,0.6030915,0.5182997,0.03323248,0.05155932,0.49467114
2575,0.48693714,0.4233212,0.035800926,0.027815005,0.6055934,0.52150106,0.03350221,0.050590124,0.4928916
2576,0.4862971,0.42363802,0.03556195,0.027097143,0.6080708,0.5254503,0.03323997,0.049380552,0.49056017
2577,0.48487023,0.42384133,0.034779936,0.02624896,0.6105062,0.5301191,0.032425757,0.04796132,0.4877515
2578,0.48276186,0.42396015,0.03350391,0.025297806,0.6129493,0.5354694,0.031106098,0.046373792,0.4845514
2579,0.48014247,0.42402402,0.03184204,0.02427641,0.6155067,0.5414527,0.02938629,0.044667725,0.4810532
2580,0.47722948,0.42406112,0.029947842,0.023220507,0.61832607,0.54801124,0.027417049,0.042897742,0.4773538
2581,0.47426265,0.4240953,0.028001796,0.022165578,0.6215703,0.55507493,0.025375342,0.04112001,0.4735496
2582,0.4714853,0.42414817,0.026192239,0.021144869,0.6253951,0.56256175,0.023445591,0.039387736,0.46973404
2583,0.4691191,0.42423454,0.024697004,0.020187547,0.6299267,0.5703761,0.021801246,0.037749324,0.46599415
2584,0.46735072,0.4243649,0.023668418,0.019317407,0.6352447,0.5784093,0.02058978,0.036245644,0.46240845
2585,0.46631625,0.4245414,0.023222325,0.018552516,0.6413686,0.5865366,0.019922614,0.0349094,0.4590446
2586,0.4660966,0.4247597,0.023431845,0.017905086,0.64825326,0.5946199,0.0198692,0.03376413,0.455958
2587,0.46671253,0.42500576,0.024324572,0.017382191,0.65578604,0.6025055,0.020455232,0.0328253,0.4531903
2588,0.46812764,0.42525792,0.025883565,0.01698617,0.6637911,0.6100275,0.021664416,0.032099202,0.4507683
2589,0.4702499,0.42548475,0.028049858,0.016715303,0.67203325,0.6170065,0.023441907,0.031584848,0.44870448
2590,0.4729386,0.42564768,0.03072658,0.016564352,0.6802308,0.62325734,0.025699068,0.031274367,0.446997
2591,0.476011,0.42570227,0.033784036,0.016524695,0.68806493,0.628593,0.028319031,0.031152833,0.44563186
2592,0.47925216,0.4256022,0.037065543,0.016584441,0.6951936,0.63283265,0.03116212,0.031198788,0.4445855
2593,0.48242673,0.42530432,0.040394057,0.016728355,0.70126915,0.6358113,0.034072325,0.031385485,0.44382894
2594,0.48529235,0.4247734,0.04358089,0.01693807,0.7059564,0.6373913,0.036884353,0.03168068,0.44333294
2595,0.48761907,0.42399064,0.046435717,0.01719272,0.70895463,0.63747376,0.039432097,0.032048743,0.44307324
2596,0.48920503,0.422957,0.04877882,0.017469194,0.71001923,0.636009,0.04155841,0.032451883,0.4430359
2597,0.48989877,0.42169994,0.050454192,0.017744642,0.70898134,0.6330021,0.04312628,0.032852944,0.44322124
2598,0.48961464,0.42027426,0.05134306,0.017997336,0.70576787,0.6285202,0.044029467,0.03321822,0.44364586
2599,0.4883446,0.41876006,0.051375523,0.018209055,0.7004137,0.6226912,0.04420259,0.033519913,0.4443417
2600,0.48616272,0.4172573,0.050538227,0.01836717,0.693062,0.6156952,0.04362758,0.03373929,0.44535246
2601,0.48322064,0.41587788,0.048877236,0.018465504,0.6839603,0.6077559,0.042336453,0.033867937,0.44672716
2602,0.47973287,0.4147323,0.046495114,0.01850544,0.67344415,0.5991262,0.04040884,0.0339091,0.44851196
2603,0.47595644,0.41391927,0.043541726,0.018495444,0.6619099,0.5900684,0.03796505,0.033876434,0.45074072
2604,0.47216544,0.41351396,0.04020146,0.018450024,0.64979064,0.5808423,0.035155185,0.03379314,0.45342734
2605,0.4686253,0.41355938,0.036677524,0.018388405,0.6375237,0.57168794,0.032146398,0.033689387,0.45655888
2606,0.4655693,0.41406026,0.033176687,0.018332336,0.625525,0.56281537,0.0291104,0.033599235,0.4600919
2607,0.46318367,0.41498357,0.029895697,0.018304415,0.6141691,0.5543986,0.026212323,0.03355819,0.46395206
2608,0.46159655,0.41625994,0.027010141,0.018326469,0.60377353,0.5465713,0.023601735,0.03360049,0.4680363
2609,0.46087554,0.41779065,0.024667092,0.018417798,0.59459496,0.53943175,0.021406695,0.0337565,0.47221795
2610,0.46103185,0.4194568,0.022980418,0.018594628,0.58682364,0.5330422,0.01973016,0.034051284,0.4763543
2611,0.4620267,0.4211297,0.02202821,0.018868763,0.580589,0.5274394,0.018647412,0.034502137,0.48029482
2612,0.46378028,0.42268223,0.021851333,0.019246738,0.5759612,0.52263784,0.018204754,0.035118572,0.48389122
2613,0.46618122,0.4239996,0.022452466,0.019729123,0.57295775,0.5186413,0.0184177,0.035898734,0.48700646
2614,0.4690932,0.4249888,0.023795031,0.020309359,0.57154465,0.51544523,0.019268962,0.036830433,0.4895232
2615,0.47236285,0.425587,0.025802607,0.020973247,0.57163996,0.51304483,0.020706555,0.037888613,0.49135143
2616,0.4758212,0.42576438,0.028358959,0.021697862,0.57311666,0.5114384,0.022642473,0.03903573,0.49243286
2617,0.47928816,0.42552596,0.0313104,0.022451796,0.57580554,0.5106298,0.024953503,0.040222283,0.49274263
2618,0.48257706,0.42490998,0.034471277,0.023195807,0.5795003,0.51062804,0.027485356,0.041386902,0.49228996
2619,0.48550048,0.42398208,0.037633814,0.023884598,0.5839679,0.5114453,0.030061003,0.042461652,0.49111587
2620,0.4878818,0.4228291,0.040582534,0.024470184,0.5889635,0.5130948,0.032494042,0.043374673,0.4892874
2621,0.48956758,0.42154932,0.04311264,0.024905633,0.59424955,0.5155869,0.034605898,0.04405673,0.48689148
2622,0.49044466,0.42024392,0.045050398,0.02515037,0.59961957,0.5189257,0.036245383,0.044448458,0.48402885
2623,0.49045503,0.41900834,0.046272263,0.025174445,0.60491663,0.52310467,0.037306968,0.044505015,0.48080617
2624,0.48960885,0.41792494,0.04672055,0.024963357,0.610052,0.5281025,0.037745792,0.04420368,0.4773304
2625,0.4879878,0.41705745,0.046410408,0.024519932,0.61501384,0.53388387,0.037584033,0.04354594,0.47370315
2626,0.48574048,0.41644806,0.045427755,0.023864698,0.61986476,0.5403975,0.03690861,0.042558588,0.47001675
2627,0.48306993,0.41611773,0.043917432,0.02303478,0.6247283,0.5475774,0.035858747,0.04129217,0.4663523
2628,0.4802079,0.41606578,0.042062953,0.022079151,0.62976456,0.5553431,0.03460604,0.03981542,0.46277866
2629,0.47739053,0.41627496,0.040062107,0.021053473,0.63514316,0.5636042,0.03332996,0.038209025,0.45935258
2630,0.4748314,0.4167141,0.03810246,0.02001486,0.64101106,0.57225883,0.032193907,0.036558352,0.45612067
2631,0.47270107,0.41734323,0.036341693,0.019016158,0.6474685,0.5811969,0.03132617,0.034945443,0.45312038
2632,0.4711153,0.41811806,0.034895066,0.018102158,0.6545535,0.5903003,0.030808628,0.033444524,0.45038164
2633,0.47013175,0.4189921,0.03383231,0.01730733,0.6622329,0.5994415,0.030674925,0.03211643,0.44792816
2634,0.46975777,0.41992068,0.033182215,0.016654879,0.67040837,0.6084845,0.03091667,0.031007174,0.4457776
2635,0.4699615,0.42086044,0.032943327,0.01615771,0.67892534,0.61728233,0.03149655,0.030146468,0.44394097
2636,0.47068632,0.42177048,0.033096224,0.015819602,0.68758816,0.6256767,0.0323627,0.029548759,0.44242176
2637,0.47186086,0.42261013,0.033614345,0.015636388,0.6961724,0.63349724,0.033462096,0.029213091,0.4412143
2638,0.4734057,0.42333847,0.034469794,0.01559743,0.7044363,0.64056355,0.03474849,0.029124243,0.44030246
2639,0.4734057,0.42333847,0.034469794,0.01559743,0.7044363,0.64056355,0.03474849,0.029124243,0.44030246
2640,0.47308257,0.4224492,0.034312926,0.016320445,0.7050878,0.64022887,0.03448915,0.030369759,0.44019184
2641,0.47262567,0.42128086,0.034192413,0.01715241,0.70474577,0.63877183,0.034194503,0.03177941,0.4401968
2642,0.47207582,0.4198998,0.03413847,0.01803755,0.7033615,0.6361847,0.033921007,0.033255793,0.44032678
2643,0.47142577,0.41838464,0.034131415,0.018909723,0.7008549,0.63248956,0.033675257,0.03469008,0.4405986
2644,0.4706301,0.41682392,0.034107555,0.019698633,0.6971292,0.6277397,0.03341753,0.03597193,0.4410383
2645,0.4696333,0.4153162,0.033979356,0.020337753,0.69210875,0.6220265,0.033080265,0.03700195,0.44168264
2646,0.46840352,0.41396624,0.033662863,0.020774413,0.68577325,0.6154768,0.032593355,0.037703108,0.4425774
2647,0.46695876,0.4128782,0.03310369,0.020976916,0.67819124,0.60825086,0.03190962,0.038030755,0.44377407
2648,0.46537971,0.4121468,0.032293223,0.02093969,0.6695348,0.60053533,0.0310207,0.03797877,0.4453226
2649,0.46380156,0.41184658,0.031271327,0.020683642,0.66007006,0.5925299,0.029960506,0.037579633,0.44726306
2650,0.46238685,0.41202003,0.030114656,0.020252181,0.65012753,0.5844331,0.028794998,0.036899433,0.44961578
2651,0.46128967,0.41266984,0.02891543,0.01970441,0.6400616,0.5764306,0.027602768,0.036028203,0.4523732
2652,0.46061805,0.4137528,0.027758481,0.019106772,0.6302068,0.5686837,0.026453964,0.03506914,0.45549423
2653,0.4604095,0.41518134,0.0267031,0.01852506,0.62084347,0.56132275,0.025393918,0.034126814,0.45890293
2654,0.4606233,0.4168293,0.025775647,0.018018378,0.61217976,0.55444396,0.024437472,0.033298336,0.46249077
2655,0.46115443,0.41854477,0.024974357,0.017635318,0.60435,0.5481097,0.023574416,0.032665864,0.46612522
2656,0.46186194,0.42016578,0.024283657,0.017412513,0.5974357,0.5423578,0.022784581,0.032293327,0.46966034
2657,0.46260816,0.42154044,0.023692567,0.017375136,0.5914837,0.5372036,0.022056395,0.032223728,0.47295123
2658,0.4632904,0.42254424,0.023209702,0.017536461,0.5865313,0.53265166,0.021401625,0.032477982,0.4758673
2659,0.46386194,0.42309514,0.022868726,0.017898096,0.58261836,0.52870375,0.020860773,0.03305384,0.47830522
2660,0.46433216,0.42316276,0.022721134,0.018448249,0.57978207,0.52536166,0.020495113,0.033925314,0.48019704
2661,0.4647484,0.4227708,0.022817789,0.019159831,0.5780413,0.5226328,0.02036816,0.035040386,0.48151428
2662,0.46516544,0.42199168,0.023185303,0.01998844,0.5773728,0.5205301,0.020520972,0.036321685,0.48226538
2663,0.4656121,0.42093426,0.023805346,0.020872518,0.57769275,0.51907206,0.020951193,0.03766948,0.48249003
2664,0.46607104,0.41973025,0.024604755,0.02173603,0.5788438,0.51827556,0.02160199,0.03896626,0.4822503
2665,0.4664745,0.4185174,0.025462046,0.022495074,0.5806127,0.5181571,0.022367485,0.040088125,0.48161957
2666,0.4667208,0.41742468,0.026229277,0.02306684,0.5827557,0.5187259,0.023113335,0.04091653,0.4806743
2667,0.46670607,0.4165596,0.026765205,0.023381265,0.58504254,0.5199813,0.023708325,0.041352883,0.47948524
2668,0.46636063,0.41599846,0.026970591,0.023391582,0.5873045,0.5219132,0.024058485,0.04133285,0.47811213
2669,0.46567854,0.41578156,0.0268149,0.023082085,0.589466,0.5244982,0.024132635,0.040835135,0.47660056
2670,0.46473014,0.41591206,0.02634653,0.02247154,0.59156185,0.5277037,0.023972336,0.039885808,0.47498065
2671,0.4636503,0.41635734,0.025682814,0.021610156,0.59372437,0.53148735,0.023681851,0.03855515,0.47326836
2672,0.4626088,0.4170552,0.024981482,0.020572148,0.5961486,0.5358009,0.02340068,0.036947075,0.47146732
2673,0.46176845,0.4179217,0.024402441,0.019444328,0.5990437,0.54059076,0.023266815,0.035186194,0.46957412
2674,0.46124652,0.41886148,0.024070706,0.018314322,0.6025865,0.5458029,0.023381235,0.03340237,0.46758157
2675,0.46108887,0.41977817,0.02405009,0.017260611,0.60688025,0.5513794,0.023783896,0.03171696,0.4654854
2676,0.4612664,0.42058554,0.024335155,0.01634572,0.61194396,0.5572642,0.024447385,0.03023237,0.46328875
2677,0.4616918,0.4212165,0.02486154,0.015613775,0.6177151,0.5633989,0.025288878,0.029027332,0.46100688
2678,0.4622531,0.42163125,0.025530554,0.015091301,0.6240752,0.5697239,0.026196344,0.02815493,0.45866874
2679,0.46285,0.42182007,0.026239889,0.014790033,0.63087904,0.5761748,0.027060077,0.027644133,0.4563178
2680,0.463423,0.4218026,0.026910115,0.0147102885,0.6379802,0.58267957,0.027799895,0.027500741,0.45400897
2681,0.46396428,0.42162246,0.02749912,0.014842724,0.64524794,0.58915776,0.028379632,0.027710585,0.45180297
2682,0.46450925,0.42133918,0.028000968,0.015169093,0.6525594,0.5955138,0.028805444,0.028240165,0.4497593
2683,0.46510902,0.42101723,0.028430847,0.015660947,0.65978587,0.6016397,0.02910976,0.029036393,0.4479292
2684,0.46579778,0.420716,0.0288033,0.016278502,0.66677177,0.60741633,0.029327698,0.030027729,0.4463495
2685,0.46656534,0.4204831,0.029111903,0.01697034,0.67331153,0.61271,0.029475078,0.031126434,0.44504026
2686,0.4673431,0.42034936,0.029318549,0.017675184,0.67915666,0.6173876,0.029535206,0.03223386,0.4440045
2687,0.4680137,0.42032996,0.029356593,0.01832716,0.684025,0.6213177,0.02945985,0.033247486,0.4432317
2688,0.4684378,0.42042804,0.029146928,0.018862808,0.6876437,0.6243878,0.029183332,0.034072567,0.44270384
2689,0.46849015,0.42063934,0.02862145,0.019229393,0.6897856,0.62650883,0.028644584,0.034632184,0.44240224
2690,0.46809712,0.42095765,0.027746748,0.019392725,0.69031596,0.6276288,0.027810004,0.03487717,0.44231322
2691,0.46726167,0.4213798,0.0265399,0.019341977,0.68921787,0.62773514,0.026689544,0.034793213,0.44243225
2692,0.46606764,0.42190534,0.025070662,0.019091623,0.6866011,0.62685895,0.025340179,0.034401946,0.44276455
2693,0.4646625,0.42253464,0.023449363,0.018678477,0.6826814,0.6250685,0.023855539,0.033757344,0.44332275
2694,0.46322462,0.42326507,0.021804318,0.018155254,0.67774695,0.6224634,0.022345904,0.032937642,0.4441216
2695,0.46192375,0.42408466,0.020255568,0.01758351,0.6721126,0.61916256,0.020914154,0.032035876,0.44517204
2696,0.46088713,0.42496857,0.018892938,0.017025618,0.66607904,0.6152945,0.019636063,0.031148512,0.44647506
2697,0.46018082,0.42587814,0.017764337,0.016538367,0.65990365,0.61098737,0.018550025,0.030366212,0.4480178
2698,0.45980662,0.42676005,0.016876865,0.016169697,0.65378857,0.6063616,0.017658953,0.029767986,0.44977164
2699,0.45971927,0.42755333,0.016209235,0.015956705,0.6478858,0.6015265,0.016942445,0.029416883,0.4516937
2700,0.4598523,0.42819557,0.015730422,0.01592633,0.6423105,0.5965772,0.016374925,0.029358324,0.45373046
2701,0.46014497,0.42863122,0.015418094,0.016095674,0.6371594,0.59159714,0.015942682,0.029619547,0.4558231
2702,0.46056414,0.42882165,0.015270201,0.016472286,0.6325216,0.58665925,0.015654165,0.030208223,0.45791396
2703,0.46110845,0.42874965,0.015305603,0.01705319,0.6284797,0.5818278,0.015539015,0.031112932,0.459952
2704,0.4618013,0.42842516,0.015553325,0.017822789,0.62509763,0.5771615,0.015636152,0.032299973,0.46189734
2705,0.46266806,0.42788354,0.016033715,0.018750805,0.6224028,0.57271564,0.015974022,0.033713076,0.4637229
2706,0.463711,0.42718267,0.016738009,0.01979033,0.6203657,0.56854254,0.016549822,0.03527332,0.4654149
2707,0.46488917,0.4263974,0.017613322,0.020878425,0.61888766,0.56469077,0.017314473,0.036882386,0.4669704
2708,0.46610904,0.42561084,0.018559061,0.02193914,0.61780405,0.5612075,0.018169412,0.03842715,0.46839416
2709,0.46723294,0.42490545,0.01943729,0.02289022,0.61690515,0.5581373,0.018977541,0.03979031,0.46969453
2710,0.46810234,0.42435488,0.02009581,0.023651669,0.6159686,0.55552065,0.019586867,0.04086109,0.47087944
2711,0.46857193,0.4240172,0.02039873,0.024156008,0.61480117,0.55339116,0.019861594,0.041548405,0.4719529
2712,0.46854237,0.4239276,0.020257087,0.024357677,0.61328495,0.5517793,0.019713184,0.04179244,0.47291207
2713,0.46798593,0.4240952,0.019650912,0.024239814,0.6113998,0.5507048,0.019122355,0.041572664,0.47374505
2714,0.4669546,0.42450064,0.018636923,0.023817044,0.60923797,0.5501804,0.018146867,0.040910725,0.474431
2715,0.46556917,0.4250973,0.01733882,0.023133071,0.60698885,0.5502095,0.016911319,0.039867986,0.47494015
2716,0.4639921,0.42581472,0.015923107,0.022254245,0.60490364,0.5507846,0.015582632,0.038536407,0.4752359
2717,0.46239164,0.42656437,0.014566757,0.021260524,0.603257,0.5518909,0.014337101,0.037028987,0.4752784
2718,0.46090975,0.42724934,0.013425262,0.020235145,0.6022988,0.55350643,0.013327906,0.03546444,0.47502872
2719,0.45963788,0.42777306,0.01260887,0.019255953,0.6022205,0.55560225,0.012661094,0.033957142,0.47445464
2720,0.4586119,0.42805085,0.012172329,0.018388728,0.6031392,0.55814695,0.012385018,0.03260726,0.47353664
2721,0.4578228,0.42801967,0.012118944,0.017684199,0.6050975,0.56110746,0.012494603,0.0314954,0.4722725
2722,0.45724002,0.4276467,0.012416094,0.017177211,0.6080749,0.564448,0.012947372,0.030679524,0.47068197
2723,0.45683777,0.4269339,0.013016062,0.016887773,0.6120127,0.568133,0.013684892,0.030194836,0.46880826
2724,0.45661616,0.425918,0.013875093,0.016823048,0.61682934,0.5721211,0.014653371,0.030054845,0.4667162
2725,0.4566105,0.42466807,0.014964304,0.0169781,0.62243253,0.5763653,0.015815679,0.030251544,0.46448833
2726,0.45687997,0.42327422,0.016269565,0.017336175,0.628717,0.5808077,0.017152777,0.030756542,0.46221718
2727,0.4574874,0.42183858,0.01778068,0.017868124,0.63554966,0.585375,0.01865394,0.031520735,0.45999703
2728,0.4584678,0.42046142,0.01947499,0.018531417,0.64275545,0.58997875,0.02030121,0.032475498,0.45791486
2729,0.45980257,0.41923052,0.02130195,0.019270102,0.65009797,0.5945096,0.022053754,0.033534613,0.4560437
2730,0.46140566,0.4182126,0.023175325,0.020017741,0.6572819,0.59884334,0.023839481,0.034599077,0.4544379
2731,0.4631291,0.41744906,0.024977846,0.02070222,0.663969,0.6028455,0.025558136,0.0355654,0.45313224
2732,0.46478748,0.4169558,0.026578153,0.021253537,0.6698065,0.60637486,0.027096007,0.03633557,0.45214406
2733,0.46619576,0.41672677,0.027856162,0.021612808,0.6744768,0.6092988,0.028349008,0.036828972,0.451478
2734,0.46721053,0.4167389,0.02873,0.021741621,0.6777427,0.6115015,0.029246975,0.036994208,0.45113122
2735,0.46776298,0.41695896,0.029175429,0.021628581,0.6794792,0.6128916,0.029771237,0.03681635,0.45109904
2736,0.46786967,0.41734743,0.02923054,0.021291694,0.67969507,0.6134155,0.029958192,0.03632141,0.45137864
2737,0.4676218,0.41786164,0.028983667,0.020776512,0.67851067,0.6130516,0.029887188,0.03557189,0.45196941
2738,0.46715367,0.41845733,0.028547319,0.020149037,0.6761323,0.6118162,0.029655512,0.034660578,0.45287243
2739,0.4665984,0.4190846,0.028026603,0.019487172,0.67280036,0.60975295,0.02934915,0.03369824,0.45408607
2740,0.46605265,0.41968983,0.027492426,0.018870376,0.66874844,0.6069304,0.0290182,0.032799866,0.4556025
2741,0.4655543,0.4202137,0.026968349,0.01837225,0.6641705,0.603428,0.02866641,0.032076035,0.45740402
2742,0.46508393,0.4205936,0.0264354,0.018054938,0.6592138,0.599333,0.02825851,0.03162228,0.45946214
2743,0.46458942,0.4207696,0.02585262,0.017967183,0.6539925,0.5947343,0.027742252,0.03151588,0.46173814
2744,0.4640214,0.4206919,0.025185892,0.018143624,0.6486094,0.5897199,0.02707801,0.031811494,0.46418732
2745,0.46336648,0.4203278,0.024433706,0.018604977,0.64318043,0.58437586,0.026264647,0.03253992,0.46676368
2746,0.4626672,0.41967028,0.023639826,0.019357083,0.6378456,0.5787875,0.025351726,0.033706356,0.46942556
2747,0.46201688,0.41874084,0.022887178,0.02038886,0.63275707,0.5730376,0.024432126,0.035287306,0.47214097
2748,0.46153396,0.41759095,0.022274468,0.021668538,0.62805545,0.56721014,0.023617312,0.037227977,0.47488964
2749,0.46132156,0.41629642,0.021883514,0.023141636,0.6238324,0.5613875,0.023003373,0.03944151,0.47766417
2750,0.4614324,0.41495275,0.02174929,0.024730358,0.62010366,0.55565286,0.02263961,0.041811164,0.48046684
2751,0.46184444,0.41366386,0.02184318,0.026337385,0.6167962,0.5500881,0.02251079,0.04419732,0.48330674
2752,0.4624627,0.41253218,0.022076316,0.027854215,0.61376387,0.54477614,0.022539478,0.046448212,0.48619273
2753,0.4631446,0.41164884,0.022322433,0.0291733,0.61082053,0.5397957,0.022608241,0.048416637,0.48912883
2754,0.46373907,0.41108385,0.022453316,0.030201906,0.6077981,0.5352257,0.022594877,0.049977534,0.49210724
2755,0.4641295,0.41087794,0.022376416,0.030875133,0.6045892,0.5311365,0.022409838,0.051042847,0.49510464
2756,0.464265,0.4110362,0.022062926,0.03116587,0.6011896,0.52759,0.022024496,0.0515751,0.49807754
2757,0.46417016,0.41152525,0.02155716,0.031087743,0.5977078,0.5246365,0.021481127,0.051590133,0.500961
2758,0.46393177,0.41227388,0.020965109,0.030692788,0.594349,0.5223117,0.02088217,0.05115514,0.5036693
2759,0.4636654,0.4131771,0.020426001,0.030062292,0.5913767,0.52063626,0.020362565,0.05037793,0.50609887
2760,0.46347603,0.41410494,0.020075839,0.029295262,0.5890623,0.5196156,0.020054022,0.049392655,0.50813556
2761,0.46342453,0.41491523,0.020014005,0.028495284,0.5876391,0.51924396,0.020051848,0.048343275,0.5096635
2762,0.46351045,0.41546884,0.020282209,0.027759401,0.58727217,0.5195077,0.02039451,0.04736994,0.51057523
2763,0.46367666,0.41564617,0.020860365,0.027170116,0.5880455,0.5203911,0.021059025,0.046595324,0.51078475
2764,0.46383324,0.41536275,0.021679113,0.026791394,0.5899728,0.52188027,0.021973258,0.046119276,0.51023895
2765,0.46389166,0.41458148,0.02264326,0.026666922,0.5930182,0.5239659,0.023039242,0.046013072,0.50892663
2766,0.46379846,0.41332015,0.023657894,0.026820416,0.59712034,0.52664393,0.024158819,0.04631759,0.50688356
2767,0.46355632,0.41165096,0.02464889,0.027256455,0.6022111,0.529914,0.025254417,0.047042668,0.5041924
2768,0.46322486,0.40969253,0.025571715,0.027960628,0.6082184,0.53377396,0.026277779,0.048166644,0.5009765
2769,0.46290243,0.40759644,0.02640707,0.028898934,0.615054,0.53821176,0.02720628,0.04963593,0.497388
2770,0.46269307,0.40552884,0.027146433,0.030017793,0.62259704,0.5432012,0.0280289,0.051366914,0.49359405
2771,0.46267027,0.40365076,0.027774949,0.031244552,0.63066757,0.5486901,0.028729431,0.05324806,0.48976186
2772,0.46285087,0.40210086,0.028259149,0.032490846,0.6390216,0.5545993,0.029274529,0.055147775,0.48604393
2773,0.46318632,0.40098232,0.02854515,0.03365885,0.6473528,0.56081915,0.029611504,0.056922153,0.4825686
2774,0.46357566,0.4003554,0.028569913,0.034650367,0.65532297,0.5672129,0.029679243,0.05843085,0.47943404
2775,0.46389648,0.40023527,0.028282534,0.035378702,0.6625986,0.5736198,0.02942884,0.059549965,0.47670674
2776,0.46404523,0.40059695,0.027668508,0.03577979,0.6689032,0.5798663,0.028846962,0.060189903,0.47442418
2777,0.46397188,0.4013804,0.026768528,0.035822947,0.674057,0.58577687,0.027974432,0.060305703,0.47259912
2778,0.46370044,0.40250206,0.02568324,0.03551516,0.6780037,0.5911868,0.026910704,0.05990618,0.4712259
2779,0.4633244,0.4038624,0.02456025,0.034901768,0.68080354,0.5959493,0.025801321,0.05905293,0.47028634
2780,0.46297988,0.40535492,0.023564722,0.03406024,0.68260676,0.5999437,0.024809422,0.057853654,0.4697544
2781,0.46280316,0.40687227,0.022841297,0.03308959,0.6836095,0.6030811,0.02407867,0.056449685,0.46959916
2782,0.4628858,0.40830913,0.022478122,0.03209854,0.6839964,0.60529906,0.02369831,0.05499898,0.46978694
2783,0.46324372,0.40956602,0.0224846,0.031193119,0.6839053,0.6065625,0.023681665,0.053661164,0.4702823
2784,0.46381098,0.4105524,0.022790466,0.03046811,0.6834032,0.6068549,0.023965035,0.05258323,0.47104877
2785,0.4644569,0.41118914,0.023267185,0.03000056,0.6824966,0.6061789,0.02442862,0.051889148,0.47205123
2786,0.4650302,0.41141552,0.023766933,0.029847737,0.6811549,0.60454834,0.02493383,0.051672745,0.47325778
2787,0.46540558,0.4111928,0.024166608,0.030046172,0.679348,0.601989,0.025365697,0.05199329,0.4746441
2788,0.46552458,0.41051102,0.024402851,0.03061072,0.67707473,0.598536,0.025665823,0.052872904,0.47619638
2789,0.4654106,0.40939122,0.024486344,0.031533033,0.6743749,0.59423685,0.025845427,0.054292593,0.47791463
2790,0.46515578,0.40788755,0.024489788,0.03277844,0.6713095,0.58914655,0.025972549,0.05619038,0.47981387
2791,0.4648816,0.40608367,0.024514481,0.034283444,0.66793215,0.58333266,0.026139226,0.058460273,0.48192436
2792,0.4646918,0.40408888,0.024647932,0.03595497,0.6642513,0.57687575,0.026420001,0.060955588,0.4842877
2793,0.46463302,0.40203023,0.02492857,0.037674207,0.66020674,0.5698697,0.0268386,0.06349844,0.48695427
2794,0.46468216,0.40004593,0.025330508,0.03930572,0.65567195,0.56242543,0.027354503,0.06589201,0.48997638
2795,0.46476072,0.39827558,0.02577321,0.040711947,0.65048856,0.5546712,0.02787434,0.067942984,0.49340257
2796,0.46477497,0.3968508,0.0261528,0.04177138,0.64451885,0.54675007,0.028284505,0.06948426,0.49726993
2797,0.46466294,0.3958847,0.026382243,0.04239601,0.6377078,0.53881884,0.028492227,0.070396766,0.50159526
2798,0.4644311,0.3954595,0.026426563,0.04254505,0.63012594,0.5310388,0.028460851,0.07062624,0.5063671
2799,0.46416584,0.39561564,0.026319169,0.04223102,0.6219845,0.5235675,0.028226437,0.070190564,0.51153785
2800,0.46401238,0.39634088,0.026153984,0.04151751,0.6136123,0.51654494,0.02788952,0.06917784,0.5170173
2801,0.464131,0.3975664,0.026056223,0.04050836,0.60540354,0.51008654,0.027585289,0.067731746,0.52267087
2802,0.46464074,0.39916694,0.026142526,0.039331254,0.59774935,0.50427556,0.027443297,0.06603048,0.52832174
2803,0.4655752,0.40096942,0.026484735,0.038121033,0.5909785,0.49916148,0.027549902,0.06426709,0.53375906
2804,0.4668622,0.40276885,0.027089212,0.037004154,0.58531433,0.49476182,0.027926968,0.062625535,0.53875154
2805,0.46833515,0.4043502,0.027897641,0.036087338,0.5808701,0.491072,0.028531266,0.061266866,0.5430663
2806,0.46977478,0.40551466,0.02880821,0.035451915,0.57766616,0.48807546,0.029274218,0.060316514,0.5464898
2807,0.47096473,0.40610614,0.02970792,0.03515068,0.5756647,0.48575336,0.030053163,0.059858218,0.54885083
2808,0.4717433,0.40603095,0.030504622,0.035207704,0.57480955,0.4840966,0.030782657,0.05993034,0.55003923
2809,0.47203934,0.40527406,0.031146618,0.03561866,0.5750483,0.48310947,0.03141314,0.06052573,0.55001676
2810,0.47187358,0.40390006,0.031623334,0.036350206,0.5763382,0.48281544,0.03193242,0.061590336,0.5488226
2811,0.4713318,0.40204373,0.031948224,0.037339836,0.5786235,0.4832487,0.032348882,0.06302587,0.5465643
2812,0.4705214,0.3998915,0.03213245,0.038497448,0.58181244,0.4844526,0.03266635,0.064693525,0.5434023
2813,0.4695275,0.3976568,0.032161474,0.03970925,0.5857508,0.48646647,0.03286146,0.06642291,0.5395305
2814,0.4683857,0.39555383,0.03198619,0.0408457,0.5902219,0.48931885,0.032875303,0.06802771,0.5351545
2815,0.46708244,0.3937748,0.031533048,0.041774567,0.59496224,0.49301815,0.032624304,0.06931978,0.5304708
2816,0.46558103,0.39247248,0.030731926,0.042376637,0.59971106,0.49755025,0.03202766,0.07013316,0.5256535
2817,0.46386272,0.39174992,0.0295512,0.042561598,0.60426015,0.5028726,0.031042606,0.070345,0.52084345
2818,0.46196434,0.391654,0.028027747,0.04228259,0.6085058,0.50892013,0.02969465,0.06989096,0.51614416
2819,0.4600004,0.39217877,0.026278408,0.041543227,0.6124715,0.51560634,0.028089602,0.06877558,0.5116218
2820,0.4581541,0.39327002,0.024486411,0.040397663,0.61630464,0.52283037,0.026400872,0.06707339,0.5073075
2821,0.45664188,0.39483562,0.022864131,0.038942136,0.6202329,0.5304832,0.024833884,0.06491584,0.5032043
2822,0.455658,0.3967548,0.021602357,0.037300833,0.6245042,0.5384521,0.023576584,0.062475573,0.49929374
2823,0.45532125,0.39889178,0.020820875,0.035608597,0.62931854,0.5466241,0.022751048,0.05994339,0.49554557
2824,0.45563686,0.40110558,0.020536596,0.03399468,0.63477695,0.55488783,0.022381572,0.05750759,0.49192527
2825,0.45649296,0.40326357,0.02065874,0.032570653,0.6408585,0.5631334,0.02238965,0.055335425,0.48840392
2826,0.4576872,0.40525055,0.021014143,0.03142248,0.64742893,0.57125044,0.022617366,0.053561132,0.4849655
2827,0.45898038,0.40697712,0.021395428,0.03060784,0.6542803,0.579128,0.022873584,0.05227867,0.48161098
2828,0.46015936,0.40838486,0.021618102,0.030156413,0.66117704,0.58665067,0.022988334,0.05153805,0.4783618
2829,0.46108663,0.40944785,0.021568086,0.030070705,0.66790414,0.5937004,0.022858636,0.0513451,0.4752569
2830,0.461721,0.41016865,0.021225357,0.030326994,0.6742856,0.60015315,0.022470694,0.051661707,0.47234824
2831,0.46210423,0.41057152,0.02065669,0.030876022,0.6801811,0.6058807,0.021892631,0.052407783,0.46969277
2832,0.4623189,0.41069403,0.019982642,0.03164223,0.68546236,0.6107557,0.021242643,0.05346406,0.46734384
2833,0.462438,0.41057855,0.019332748,0.03252671,0.6899783,0.6146534,0.02064554,0.054679316,0.46534503
2834,0.462486,0.41026697,0.018806042,0.033412993,0.6935369,0.61745983,0.020195365,0.055881683,0.463727
2835,0.46242884,0.40980038,0.018450947,0.034177516,0.6959152,0.61908495,0.019936515,0.05689375,0.4625078
2836,0.46219084,0.40921897,0.018268043,0.034703813,0.6968871,0.6194663,0.01986727,0.057553522,0.46169636
2837,0.461698,0.408568,0.018231807,0.034898184,0.6962801,0.61858577,0.019961273,0.057733037,0.46129733
2838,0.46092114,0.40789858,0.018319141,0.034703422,0.6940249,0.6164738,0.02019547,0.057355653,0.46131545
2839,0.45990837,0.4072682,0.018531917,0.034108236,0.69018686,0.6132079,0.020571515,0.056407444,0.46175712
2840,0.45878777,0.4067367,0.018903341,0.033147722,0.6849735,0.608915,0.021121267,0.05493726,0.46262845
2841,0.45774174,0.4063583,0.01948582,0.031897612,0.6786987,0.6037552,0.021894261,0.053049274,0.46393147
2842,0.4569586,0.40617213,0.020324983,0.030461477,0.67172915,0.5979105,0.022931546,0.050887056,0.46565688
2843,0.4565792,0.40619284,0.021430954,0.028955396,0.66442066,0.59156936,0.024237208,0.048614107,0.46777785
2844,0.45665768,0.40640607,0.022758184,0.027493412,0.65706426,0.5849121,0.025758598,0.04639352,0.47024497
2845,0.4571447,0.40676633,0.024202872,0.02617551,0.64985925,0.578101,0.027384605,0.04437367,0.47298577
2846,0.45790482,0.40720358,0.025620157,0.025081076,0.64291435,0.5712758,0.028962897,0.042675648,0.47590652
2847,0.45875722,0.40763313,0.02685737,0.024266705,0.6362744,0.56455284,0.030333593,0.041387983,0.47890007
2848,0.45952788,0.4079693,0.027792392,0.02376618,0.6299608,0.55802745,0.031368,0.040565323,0.48185495
2849,0.460099,0.40814012,0.028365904,0.023592979,0.6240044,0.5517756,0.032000877,0.040227965,0.4846672
2850,0.46043807,0.40810165,0.02859538,0.023741052,0.61847115,0.5458627,0.03224498,0.040363517,0.48725045
2851,0.46059668,0.40784496,0.028566532,0.024185175,0.6134561,0.54034597,0.032182805,0.040927295,0.48954356
2852,0.4606831,0.4073998,0.028403698,0.024879599,0.609059,0.53527814,0.031937696,0.04184312,0.49151376
2853,0.46081838,0.4068312,0.028230166,0.025757007,0.6053483,0.53070915,0.031634197,0.043004904,0.49315563
2854,0.46108994,0.4062298,0.028130516,0.026729606,0.60232985,0.5266873,0.03136069,0.044281837,0.49448577
2855,0.46152323,0.40570146,0.028128125,0.027693668,0.59992903,0.5232575,0.031146398,0.04552513,0.4955355
2856,0.46207362,0.40535277,0.02818356,0.028537318,0.5980023,0.5204614,0.030959582,0.046581343,0.4963429
2857,0.4626479,0.40527964,0.028215026,0.029153265,0.59636754,0.51833326,0.03072668,0.047307633,0.4969432
2858,0.46313983,0.40555507,0.028133012,0.02945175,0.5948545,0.51690054,0.030366706,0.047587235,0.49736422
2859,0.46347177,0.40621996,0.027877731,0.029374085,0.5933538,0.5161795,0.029827213,0.047347065,0.49761876
2860,0.46362638,0.40727702,0.027447559,0.028901825,0.59185386,0.51617414,0.02911296,0.046566784,0.49770316
2861,0.46365505,0.4086872,0.026907861,0.028059987,0.5904534,0.51687616,0.028294532,0.045282733,0.49759483
2862,0.4636618,0.41037107,0.026377028,0.026913706,0.58934087,0.5182623,0.027494844,0.043583687,0.49725455
2863,0.4637643,0.4122128,0.025993118,0.025558406,0.5887507,0.52029634,0.026856277,0.04159807,0.49662846
2864,0.46404874,0.4140706,0.025872156,0.024105974,0.58890855,0.52293116,0.026500134,0.039477266,0.49565542
2865,0.46453086,0.4157889,0.026071882,0.02267009,0.5899788,0.52611154,0.02649006,0.03737726,0.49427468
2866,0.46514335,0.41721663,0.026573358,0.02135336,0.5920344,0.5297789,0.026813686,0.035441834,0.49243683
2867,0.46574962,0.41822416,0.027287016,0.020238474,0.5950518,0.5338734,0.027387762,0.033790696,0.49011517
2868,0.4661888,0.41872197,0.028082594,0.01938421,0.59893864,0.5383404,0.028086646,0.03251159,0.48731506
2869,0.4663303,0.41867357,0.028832078,0.018824648,0.60357106,0.5431293,0.02878388,0.031657897,0.48408136
2870,0.4661247,0.4181025,0.029451437,0.018570788,0.60883784,0.5481959,0.029393086,0.031248875,0.4804983
2871,0.465627,0.41708988,0.0299251,0.018612038,0.6146593,0.5534969,0.02989201,0.031270377,0.47668475
2872,0.46498367,0.41576234,0.030304026,0.018917315,0.6209861,0.5589881,0.030321738,0.031676285,0.47278076
2873,0.46438664,0.41427293,0.030678688,0.019435022,0.62776476,0.5646122,0.03076148,0.03239106,0.46893346
2874,0.46401176,0.4127795,0.03113803,0.02009421,0.63490045,0.57029897,0.03128968,0.033311754,0.46527854
2875,0.46396255,0.4114247,0.031730425,0.020807443,0.64222085,0.5759588,0.03194652,0.03431553,0.4619278
2876,0.46423823,0.41031918,0.032441366,0.021477662,0.649464,0.58148223,0.03271352,0.035268236,0.45896056
2877,0.46473956,0.4095354,0.03319568,0.022008466,0.6562993,0.5867454,0.033515073,0.036038805,0.45642146
2878,0.4653043,0.40910634,0.033881266,0.022316664,0.6623739,0.5916165,0.034242146,0.036515243,0.45432416
2879,0.46575898,0.40902764,0.03438598,0.02234535,0.6673739,0.5959668,0.034787074,0.03662004,0.45265853
2880,0.46597436,0.40926853,0.034632992,0.022072839,0.6710794,0.59968114,0.03507736,0.036320936,0.45139912
2881,0.46589693,0.40977812,0.03460189,0.021516925,0.67340267,0.60266906,0.035095878,0.035637736,0.4505138
2882,0.46555367,0.4104925,0.03432884,0.0207323,0.6743891,0.60487115,0.0348797,0.034638297,0.4499692
2883,0.4650274,0.41134048,0.03388619,0.019800719,0.6741857,0.6062579,0.034500144,0.03342768,0.449734
2884,0.46441367,0.41224512,0.033350177,0.018818384,0.6729998,0.6068335,0.034031093,0.03213517,0.449778
2885,0.46377826,0.41312593,0.032770187,0.017882133,0.6710393,0.6066241,0.033520054,0.030895118,0.45007095
2886,0.4631306,0.4139006,0.03215169,0.017078288,0.66848207,0.6056768,0.032971144,0.029834146,0.4505796
2887,0.46242324,0.41448736,0.031460032,0.01647583,0.665459,0.60404813,0.032350507,0.02906034,0.45126733
2888,0.4615808,0.41481233,0.030644035,0.016124444,0.66206926,0.6018019,0.031609397,0.028657952,0.45209408
2889,0.4605417,0.41481537,0.029670542,0.016055793,0.6584117,0.5990068,0.030718459,0.028686477,0.45301923
2890,0.45930287,0.4144593,0.028557286,0.016286291,0.654611,0.59573185,0.029699143,0.029179962,0.45400563
2891,0.45794398,0.4137354,0.027389549,0.016819026,0.65083724,0.59205,0.028639598,0.030147607,0.45502374
2892,0.4566241,0.4126669,0.026313674,0.017643552,0.64729273,0.58803266,0.027687216,0.0315729,0.45605513
2893,0.45554897,0.41130835,0.025507145,0.018733481,0.64418125,0.5837532,0.027018035,0.033409987,0.45709375
2894,0.4549186,0.4097411,0.02513417,0.020043312,0.641662,0.5792861,0.026792629,0.035583243,0.45814532
2895,0.45487237,0.4080649,0.025301423,0.021506056,0.639801,0.57470423,0.027111908,0.03798488,0.45922527
2896,0.45545104,0.40639037,0.026026184,0.023034489,0.6385482,0.5700813,0.027986465,0.04048045,0.46035472
2897,0.45658156,0.4048279,0.027227454,0.024526209,0.63773346,0.5654887,0.029327748,0.042917028,0.46155655
2898,0.4580947,0.40348068,0.028740957,0.025873039,0.6371006,0.5610006,0.030964443,0.045135565,0.46285102
2899,0.4597638,0.40243554,0.030354451,0.026973812,0.63635486,0.55668783,0.032677863,0.04698916,0.4642521
2900,0.46135753,0.4017567,0.031853393,0.027747449,0.63523066,0.55262274,0.03424847,0.04835948,0.46576297
2901,0.46268854,0.40147924,0.033064455,0.02814484,0.63354516,0.5488729,0.0354999,0.049172416,0.46737382
2902,0.46364683,0.40160355,0.03388697,0.028156321,0.63123715,0.5454985,0.036330722,0.04940797,0.46905774
2903,0.46420935,0.40209442,0.034302834,0.027812105,0.6283776,0.542551,0.03672493,0.049101725,0.4707698
2904,0.46442074,0.40287733,0.03436555,0.027177883,0.62514883,0.54006636,0.03674087,0.04834159,0.47244674
2905,0.4643616,0.4038455,0.034172364,0.026343765,0.6217997,0.5380647,0.03648318,0.047251806,0.47400886
2906,0.46410668,0.4048648,0.03383063,0.025411237,0.6185986,0.53655034,0.03606874,0.0459795,0.4753647
2907,0.463697,0.40578756,0.03342892,0.024480535,0.61578333,0.53551227,0.035596218,0.044674873,0.4764191
2908,0.46312907,0.40646714,0.03302203,0.0236399,0.6135366,0.5349284,0.035129786,0.043478422,0.47708243
2909,0.46236652,0.40677428,0.032633018,0.022959234,0.6119784,0.5347711,0.0346992,0.04250813,0.4772821
2910,0.4613711,0.4066151,0.032268334,0.022487635,0.6111774,0.53501076,0.03431354,0.04185305,0.47697267
2911,0.46013543,0.40594268,0.0319391,0.022253674,0.61117435,0.53562194,0.033981342,0.04157106,0.4761446
2912,0.4587095,0.40476513,0.031677462,0.022266923,0.6119979,0.53658396,0.03372695,0.041686993,0.47482753
2913,0.45720473,0.4031453,0.03153966,0.022519758,0.613667,0.5378794,0.033594575,0.042193066,0.47308865
2914,0.455773,0.40119138,0.03159354,0.022988085,0.61618346,0.53949517,0.033637322,0.043050956,0.47102523
2915,0.4545686,0.39904463,0.031893037,0.023630919,0.6194986,0.54141337,0.033894733,0.0441905,0.46875447
2916,0.45370016,0.39685962,0.03244975,0.024390781,0.6234897,0.5436086,0.034366306,0.04551479,0.4663993
2917,0.45319575,0.39478827,0.03321231,0.025195181,0.6279397,0.54604304,0.034993082,0.04690363,0.46407655
2918,0.4529872,0.3929628,0.034063295,0.025961116,0.6325418,0.54866296,0.03565577,0.048223022,0.4618869
2919,0.45292637,0.39148656,0.034837186,0.026602617,0.6369299,0.5514,0.0361925,0.049337454,0.45990887
2920,0.452826,0.3904268,0.03535763,0.027041547,0.6407335,0.5541721,0.03643575,0.050125685,0.45819673
2921,0.4525173,0.3898144,0.035484124,0.027218763,0.6436456,0.55689275,0.03625626,0.050496556,0.45678103
2922,0.45190397,0.38964444,0.035154857,0.027104666,0.6454784,0.5594709,0.035604864,0.050402682,0.4556733
2923,0.450997,0.38988024,0.034411293,0.026705477,0.6462084,0.56182235,0.03453411,0.049851954,0.4548689
2924,0.44991562,0.3904577,0.033393923,0.026063997,0.6459708,0.5638713,0.033193335,0.04890615,0.45435202
2925,0.44885036,0.39128852,0.032308478,0.02525336,0.6450254,0.5655556,0.031793717,0.04767607,0.4540972
2926,0.44800377,0.39226568,0.03137113,0.024366979,0.64368695,0.5668255,0.030554578,0.046306852,0.45407185
2927,0.4475207,0.39326668,0.030749235,0.023504797,0.6422434,0.56763905,0.02964413,0.04496019,0.45423687
2928,0.44744048,0.39416015,0.030518137,0.02276218,0.6408986,0.56796324,0.029137814,0.04379758,0.45454842
2929,0.4476835,0.3948149,0.030647473,0.022221126,0.6397373,0.5677676,0.029005405,0.042964257,0.45496017
2930,0.44808197,0.3951126,0.031023996,0.021945352,0.63874066,0.5670281,0.029133238,0.042579282,0.45542842
2931,0.44844118,0.39496022,0.03150067,0.021980291,0.63782907,0.5657257,0.029374091,0.042729314,0.45591727
2932,0.44861186,0.39430484,0.031954933,0.022352075,0.6369142,0.5638485,0.029604092,0.04346162,0.4564048
2933,0.44853917,0.3931418,0.0323313,0.023066062,0.6359435,0.5613974,0.029766055,0.044780016,0.45688805
2934,0.4482698,0.39151806,0.032649383,0.024102353,0.6349029,0.55838645,0.029877981,0.0466385,0.45738366
2935,0.44791326,0.3895293,0.032974288,0.025409682,0.6337846,0.5548437,0.030005207,0.048935663,0.4579272
2936,0.4475704,0.38730758,0.033362675,0.026900146,0.63253206,0.55081004,0.030208325,0.051513664,0.45856857
2937,0.44726992,0.3850091,0.03381038,0.028450415,0.63099855,0.54634106,0.030492455,0.054165084,0.45936614
2938,0.44693753,0.3827986,0.034227937,0.029910969,0.62893975,0.54150534,0.030783467,0.05665096,0.46038154
2939,0.44641936,0.38083714,0.034457296,0.031124927,0.62605727,0.5363854,0.030943649,0.05872822,0.461674
2940,0.44554782,0.37926856,0.03432648,0.031952787,0.62208605,0.5310769,0.030823955,0.060185194,0.46329647
2941,0.4442291,0.37820977,0.03372044,0.032298885,0.6168957,0.5256877,0.030331576,0.060876418,0.46529016
2942,0.4425094,0.37773877,0.032639943,0.032130703,0.61056453,0.52033037,0.02948516,0.060748998,0.46767795
2943,0.4405909,0.37788287,0.031222247,0.03148576,0.6034004,0.51511556,0.028432684,0.05985219,0.47045752
2944,0.4387884,0.3786103,0.029713392,0.030464724,0.5958906,0.5101376,0.027421841,0.05833112,0.4735937
2945,0.4374367,0.3798247,0.028401446,0.029210567,0.5886001,0.50546825,0.0267334,0.056398463,0.47701305
2946,0.43679035,0.38137025,0.027536983,0.02788311,0.58205336,0.5011482,0.026602287,0.054302864,0.48060313
2947,0.4369444,0.38304088,0.027269635,0.026633896,0.57663465,0.49718726,0.027155278,0.052292105,0.48421752
2948,0.4378168,0.38460577,0.027623117,0.025587918,0.57254285,0.49356973,0.028387237,0.050585855,0.48768693
2949,0.43918294,0.38583294,0.028513724,0.024836283,0.5698053,0.490266,0.03018047,0.04935887,0.4908368
2950,0.44076246,0.3865258,0.029801197,0.024435451,0.5683332,0.48724395,0.032356653,0.048732594,0.4935088
2951,0.44231045,0.3865501,0.031348232,0.024412138,0.56799513,0.48448417,0.034737747,0.04877325,0.49558058
2952,0.44368717,0.385857,0.033062752,0.024767442,0.5686712,0.4819866,0.03719083,0.04949377,0.49698222
2953,0.44487447,0.3844909,0.034904636,0.02547893,0.5702706,0.4797801,0.03963838,0.05085214,0.49770433
2954,0.44593593,0.38258144,0.036856674,0.026497811,0.57269925,0.4779148,0.042032782,0.052751683,0.49779445
2955,0.4469457,0.38032365,0.038876127,0.027745934,0.5758134,0.47646022,0.04431125,0.05504195,0.49734688
2956,0.44791543,0.3779476,0.040853478,0.029114358,0.5793724,0.47549218,0.046356387,0.057523865,0.4964824
2957,0.44876027,0.3756879,0.04260268,0.030469675,0.58303463,0.47508356,0.047986258,0.05996483,0.49533063
2958,0.4493158,0.37375596,0.04389311,0.03166674,0.5864012,0.4752944,0.048984893,0.062121913,0.49401224
2959,0.4494037,0.37231696,0.0445166,0.032570146,0.5891046,0.476164,0.04916588,0.0637747,0.49262553
2960,0.4489178,0.37147528,0.04436542,0.033077136,0.5909135,0.4777092,0.048447073,0.064757176,0.49123842
2961,0.44789577,0.3712674,0.043490592,0.03313776,0.5918134,0.47992033,0.046905328,0.0649877,0.48988426
2962,0.4465374,0.3716583,0.042113487,0.032765627,0.5920314,0.48276144,0.044785883,0.06448414,0.48856246
2963,0.4451629,0.37254784,0.04057933,0.03203575,0.59199214,0.48617604,0.04245491,0.06336116,0.48724025
2964,0.4441141,0.37378085,0.039263643,0.031069594,0.59220576,0.49008712,0.040306527,0.06181208,0.485859
2965,0.4436413,0.37516457,0.038463935,0.030012771,0.59313786,0.49440545,0.038656246,0.06007619,0.4843443
2966,0.4438149,0.3764892,0.03831421,0.029011525,0.5950964,0.49903408,0.03765648,0.05840586,0.48261768
2967,0.44450372,0.37755534,0.03875481,0.028193574,0.59817696,0.5038753,0.037267838,0.057033755,0.4806119
2968,0.4454278,0.3782018,0.039568793,0.027657215,0.60228103,0.5088369,0.037294947,0.056149166,0.4782878
2969,0.44626862,0.3783292,0.040472034,0.027467389,0.6071968,0.5138381,0.037475124,0.05588358,0.47564712
2970,0.44679582,0.37791866,0.041221675,0.02765549,0.61269903,0.51881164,0.037585452,0.05630193,0.4727407
2971,0.44694877,0.37703294,0.041697945,0.028217867,0.6186226,0.52370465,0.0375231,0.05739489,0.4696653
2972,0.44684228,0.37580457,0.041924533,0.029113168,0.624869,0.5284689,0.037325718,0.05907435,0.4665507
2973,0.44668686,0.37440822,0.042021986,0.030256657,0.63135546,0.53305656,0.037126344,0.061172564,0.463539
2974,0.4466679,0.37302724,0.042121682,0.031518985,0.63792646,0.5374077,0.037068903,0.06344989,0.46076143
2975,0.44684467,0.37182432,0.042286653,0.032733683,0.6442913,0.54144716,0.037230022,0.0656141,0.4583212
2976,0.44711757,0.37092087,0.04247963,0.033717074,0.6500251,0.5450822,0.037586033,0.06735689,0.45628443
2977,0.44728017,0.3703888,0.042592928,0.034298435,0.65465075,0.5482116,0.038039315,0.06839987,0.4546809
2978,0.44713002,0.37025368,0.042521615,0.03435473,0.65776587,0.5507342,0.038486876,0.06854472,0.4535127
2979,0.44658458,0.37050337,0.04224168,0.033839516,0.659172,0.55256474,0.03889335,0.067713894,0.45276532
2980,0.44574156,0.3710962,0.041849323,0.032796063,0.6589411,0.5536445,0.03932691,0.06596969,0.45241737
2981,0.44485354,0.37196797,0.04153682,0.03134875,0.65738267,0.55394375,0.039935395,0.06350352,0.45244533
2982,0.44422063,0.3730319,0.041512325,0.029676415,0.6549306,0.55346125,0.040868957,0.060600378,0.45282325
2983,0.44405457,0.37418,0.04189951,0.02797509,0.65198845,0.55221397,0.04218559,0.057588898,0.4535183
2984,0.44437245,0.37528354,0.042665195,0.026423726,0.6488044,0.550231,0.043785512,0.05478794,0.4544866
2985,0.44497517,0.3762031,0.043610793,0.025161305,0.64542425,0.54754573,0.04540913,0.05246939,0.45567262
2986,0.4455192,0.37680373,0.044435665,0.024279844,0.6417374,0.5441943,0.046706155,0.050836958,0.45701286
2987,0.44565317,0.37697637,0.04484769,0.02382911,0.63759094,0.5402215,0.047350448,0.050018992,0.45844552
2988,0.44516218,0.37666088,0.044674095,0.0238272,0.6329115,0.53568476,0.04715379,0.050072983,0.4599205
2989,0.4440544,0.3758635,0.043923512,0.024267402,0.6277789,0.5306619,0.046129655,0.050987337,0.4614111
2990,0.44255063,0.3746608,0.042770647,0.025119184,0.622414,0.52525085,0.044477593,0.05268557,0.4629172
2991,0.4409879,0.37319237,0.04147427,0.026321273,0.6170915,0.5195689,0.042498853,0.055023734,0.46446612
2992,0.43968877,0.37164438,0.04026868,0.027775694,0.6120239,0.51374674,0.040483993,0.057793118,0.4661056
2993,0.4388512,0.3702251,0.0392789,0.029347204,0.6072771,0.50792366,0.0386214,0.06073201,0.46789438
2994,0.43850902,0.36914235,0.038493264,0.03087338,0.6027505,0.50223774,0.0369633,0.06354946,0.46989265
2995,0.43856657,0.36858135,0.037798792,0.03218642,0.598241,0.49682692,0.035454433,0.06595962,0.47215122
2996,0.43888462,0.36868805,0.03705665,0.033139914,0.59354216,0.49181893,0.034001004,0.06772219,0.47470334
2997,0.43936932,0.3695507,0.036182754,0.033635862,0.58855224,0.48732397,0.032547574,0.06868068,0.47755513
2998,0.4400276,0.37118775,0.035197202,0.03364265,0.5833412,0.48343006,0.031125095,0.068786,0.4806781
2999,0.4409595,0.37353656,0.034223147,0.033199817,0.5781461,0.48019212,0.029851459,0.06810257,0.48400196
3000,0.44229445,0.37645102,0.03343646,0.032406986,0.57330567,0.47762674,0.028884694,0.06679424,0.48741207
3001,0.4441,0.37970826,0.03298928,0.031402446,0.56915367,0.47571006,0.028352445,0.06509111,0.49075073
3002,0.4463033,0.38302425,0.032941516,0.030337535,0.565927,0.47438556,0.028288046,0.06325343,0.4938262
3003,0.44866705,0.38608384,0.03322962,0.029353596,0.5637075,0.47357026,0.028603502,0.061533704,0.49642974
3004,0.45082986,0.38857746,0.033686846,0.028565558,0.56243426,0.47317475,0.029111769,0.06014777,0.4983583
3005,0.4524081,0.39024574,0.03410784,0.028054543,0.5619667,0.47311938,0.029591592,0.05925574,0.4994432
3006,0.45311618,0.39091837,0.034331527,0.027866282,0.5621723,0.47334987,0.029870085,0.058952354,0.49957585
3007,0.45286155,0.39054325,0.034306794,0.0280115,0.5630009,0.4738517,0.029887252,0.059261955,0.4987267
3008,0.45177427,0.3891963,0.034111083,0.02846688,0.5645058,0.47465333,0.029715328,0.060137153,0.4969511
3009,0.45015618,0.38706827,0.03391359,0.029174328,0.5668002,0.47581622,0.029522253,0.06146167,0.49438137
3010,0.44837284,0.3844321,0.033899352,0.03004139,0.5699813,0.47742724,0.029497618,0.063056424,0.49120244
3011,0.4467341,0.3816004,0.034188755,0.030944936,0.5740455,0.47957858,0.029773062,0.0646938,0.48762462
3012,0.44541022,0.37888163,0.034786448,0.03174213,0.57884026,0.48234883,0.030371008,0.06612043,0.48385522
3013,0.44441307,0.3765439,0.03558036,0.03228879,0.5840814,0.4857923,0.031201692,0.067087434,0.48007655
3014,0.44364023,0.37479037,0.03638782,0.03246204,0.5894213,0.48992684,0.03210587,0.067388505,0.47643182
3015,0.44295853,0.37374565,0.037028894,0.032184005,0.59455013,0.49473375,0.032923467,0.0668929,0.47301978
3016,0.44228834,0.37345314,0.037396315,0.031438902,0.5992863,0.5001573,0.033558607,0.065570444,0.4698951
3017,0.4416486,0.37387764,0.037492596,0.030278347,0.6036254,0.50611067,0.034013078,0.063501686,0.46707457
3018,0.44114986,0.37491783,0.037418403,0.02881362,0.6077222,0.51248264,0.03437308,0.060866475,0.4645432
3019,0.44093037,0.37641934,0.03731618,0.027194846,0.61181635,0.5191474,0.034753714,0.057915192,0.4622633
3020,0.44106793,0.37819153,0.037292756,0.025583649,0.6161264,0.5259704,0.035224903,0.054931127,0.46018314
3021,0.44151217,0.38002783,0.03735537,0.024128981,0.6207589,0.53281534,0.03575204,0.052191492,0.45824608
3022,0.44206753,0.38172704,0.0373911,0.0229494,0.6256658,0.53954834,0.036180593,0.049936827,0.45640045
3023,0.4424457,0.38311565,0.03720289,0.022127151,0.63067394,0.5460429,0.036277346,0.04835367,0.45460927
3024,0.44237268,0.38406816,0.036592714,0.021711797,0.63556755,0.55218303,0.03581766,0.047566824,0.45285732
3025,0.44170874,0.3845236,0.03545728,0.021727871,0.64019245,0.5578666,0.034684017,0.04764186,0.45115578
3026,0.44052023,0.38448772,0.033853263,0.02217924,0.6445207,0.56300443,0.03293292,0.048583303,0.44953987
3027,0.43907273,0.38402763,0.031998023,0.02304708,0.6486453,0.5675184,0.03079627,0.050330553,0.4480616
3028,0.43773207,0.3832511,0.030200249,0.024280732,0.65270144,0.57133895,0.028610835,0.052751653,0.44677773
3029,0.4368191,0.38228315,0.028749563,0.025786392,0.6567402,0.57439554,0.026705816,0.055638876,0.4457383
3030,0.43648097,0.38124377,0.027814275,0.027422931,0.6606283,0.576618,0.025296442,0.05871386,0.4449788
3031,0.43663445,0.38023347,0.027390456,0.029010527,0.66401684,0.5779378,0.024428552,0.061650496,0.44451934
3032,0.43700552,0.37932813,0.027323117,0.030354258,0.6664021,0.57829237,0.023993282,0.064116485,0.44436988
3033,0.43724796,0.3785812,0.027386663,0.03128009,0.6672704,0.57764363,0.023801798,0.06582498,0.44453937
3034,0.43708882,0.37802944,0.027387312,0.031672068,0.6662554,0.5759826,0.023682773,0.06659008,0.44504356
3035,0.43643454,0.3776937,0.027240194,0.031500634,0.66326535,0.5733418,0.023556897,0.06636667,0.44590786
3036,0.43538952,0.37757412,0.026984792,0.030830607,0.65850776,0.5697932,0.023453394,0.06526115,0.44716212
3037,0.43417796,0.37763837,0.0267339,0.02980568,0.6524056,0.5654315,0.02346272,0.063511446,0.44882804
3038,0.43301326,0.37781122,0.026585959,0.02861607,0.64545983,0.5603652,0.023655089,0.061439507,0.45090348
3039,0.43198058,0.37796965,0.026552243,0.027458692,0.63810056,0.5546938,0.02401332,0.05939343,0.45335078
3040,0.43100253,0.37795275,0.0265437,0.026506074,0.63062155,0.5485044,0.024423547,0.057693575,0.45609325
3041,0.4299031,0.37758613,0.026428808,0.02588813,0.6231989,0.5418675,0.024734499,0.056596916,0.45902452
3042,0.42853984,0.37671688,0.026135523,0.025687424,0.61598176,0.534848,0.024858637,0.056275122,0.46202737
3043,0.4269349,0.37525386,0.02573926,0.025941797,0.6091809,0.5275126,0.024859218,0.05680913,0.4649987
3044,0.42532042,0.37319344,0.025480567,0.026646402,0.60309535,0.519945,0.024967205,0.058183126,0.46787155
3045,0.42407206,0.3706313,0.025689702,0.027751071,0.5980384,0.5122451,0.025507538,0.060285773,0.47062933
3046,0.42355078,0.36775,0.026646009,0.02915479,0.59420073,0.50453097,0.026760347,0.06290945,0.47330624
3047,0.42393473,0.36479306,0.028436525,0.030705165,0.59151703,0.49693203,0.028820993,0.06576399,0.47597677
3048,0.42511982,0.3620292,0.03088165,0.032208994,0.5896134,0.48958468,0.031525087,0.06850363,0.47873864
3049,0.42674118,0.35971874,0.033564463,0.03345799,0.5878687,0.48262253,0.034473903,0.07077224,0.48169255
3050,0.42830527,0.35808134,0.035956766,0.03426716,0.58559215,0.47617385,0.03715415,0.072264105,0.4849226
3051,0.4293782,0.357268,0.03759345,0.034516748,0.5822406,0.47035006,0.039105237,0.072785266,0.48847917
3052,0.42974576,0.35733604,0.03822639,0.03418333,0.5776003,0.46523467,0.040067535,0.07229809,0.4923608
3053,0.42946908,0.35822907,0.037891075,0.033348948,0.5718554,0.46087053,0.04004792,0.070936956,0.49650273
3054,0.42881444,0.3597695,0.0368601,0.032184836,0.5655118,0.45724973,0.03927604,0.06898604,0.50076884
3055,0.42808998,0.36166626,0.035511516,0.030912194,0.55920994,0.454307,0.038080458,0.06682253,0.5049554
3056,0.4274828,0.36354348,0.034180034,0.0297593,0.5535327,0.4519314,0.036749028,0.064852275,0.5088079
3057,0.42698506,0.36499405,0.033065192,0.02892581,0.54887533,0.44998068,0.035445705,0.06344897,0.51205355
3058,0.42644513,0.3656462,0.032234684,0.02856422,0.54544306,0.44831035,0.03422,0.06291268,0.5144458
3059,0.42571455,0.36523443,0.031705096,0.028775036,0.54334325,0.4468052,0.033089966,0.063448064,0.5158111
3060,0.42480302,0.36365747,0.031537812,0.029607737,0.5426884,0.44539973,0.03213842,0.06515029,0.51608956
3061,0.42393804,0.36100394,0.031878322,0.031055782,0.54363436,0.44409254,0.031550992,0.06799079,0.5153531
3062,0.42347968,0.35753375,0.032901134,0.033044778,0.54630184,0.44293815,0.031558126,0.071805544,0.513794
3063,0.42372882,0.35362604,0.0346845,0.03541827,0.5506213,0.44202796,0.032308,0.07628531,0.5116889
3064,0.42472923,0.349703,0.037090268,0.03793595,0.55619174,0.4414582,0.033741266,0.0809923,0.50934786
3065,0.42618307,0.34615985,0.039727975,0.040295243,0.5622614,0.44130868,0.03554838,0.085404314,0.50706583
3066,0.4275329,0.34330684,0.042043872,0.042182207,0.5678657,0.44162148,0.03724883,0.08899543,0.5050862
3067,0.42818558,0.34133798,0.04350841,0.043339178,0.5721031,0.44239578,0.038365748,0.09134155,0.50357854
3068,0.4277695,0.34031504,0.04381973,0.043634742,0.5744257,0.4435882,0.038618993,0.092218526,0.502628
3069,0.42629045,0.34016842,0.043019146,0.043102875,0.57482433,0.4451228,0.03803518,0.09166631,0.5022333
3070,0.42409796,0.34070802,0.041452147,0.041937783,0.5737914,0.44689524,0.036911387,0.08998472,0.50231045
3071,0.42168388,0.34164858,0.039593484,0.04044181,0.5721062,0.4487894,0.03565192,0.08766486,0.50270325
3072,0.4194316,0.34264413,0.0378368,0.038950678,0.57053375,0.45068088,0.034572452,0.085280426,0.5032025
3073,0.41746846,0.34333867,0.036365047,0.03776477,0.5696188,0.4524519,0.03378483,0.0833821,0.5035774
3074,0.41570017,0.34342614,0.03516649,0.03710754,0.5696483,0.45401153,0.033221234,0.082415536,0.5036133
3075,0.41399035,0.34270978,0.034167364,0.037113227,0.5707562,0.45530692,0.032770433,0.082678884,0.50315833
3076,0.41236216,0.34114656,0.03338421,0.037831403,0.57307076,0.45633918,0.032428738,0.08430281,0.5021544
3077,0.4110774,0.338857,0.032986645,0.039233763,0.57676864,0.45716184,0.032361783,0.08724501,0.50065255
3078,0.41053373,0.3360968,0.03322417,0.04121278,0.58198595,0.45786786,0.03282946,0.09128861,0.4987992
3079,0.41103664,0.33319905,0.034258906,0.04357868,0.5886341,0.45856547,0.034016885,0.0960517,0.49680096
3080,0.41258308,0.33050525,0.036012515,0.046065304,0.5962465,0.45935264,0.035877593,0.10101628,0.49488044
3081,0.41479388,0.32830858,0.038126823,0.048358466,0.60398537,0.46030116,0.038088188,0.10559599,0.49323735
3082,0.41704336,0.3268185,0.040074226,0.050150637,0.6108291,0.46144947,0.040149253,0.10923038,0.4920211
3083,0.41872463,0.326146,0.041369844,0.05120876,0.6158905,0.46280456,0.041588787,0.11149714,0.49131763
3084,0.4195171,0.32630354,0.041778225,0.051435307,0.61872846,0.46435282,0.042164106,0.11221151,0.4911435
3085,0.4195076,0.3272103,0.041400906,0.050896376,0.6194906,0.46606466,0.04195117,0.1114748,0.4914455
3086,0.4190966,0.32869884,0.040594272,0.049803466,0.6188208,0.46789938,0.04127107,0.10965034,0.49210435
3087,0.4187505,0.33053014,0.03976446,0.048455905,0.6175778,0.46980175,0.04049765,0.1072784,0.49294358
3088,0.41874644,0.33241516,0.039161198,0.04717008,0.61652595,0.47170392,0.039862424,0.104959615,0.4937487
3089,0.41906372,0.33405572,0.03878711,0.046220876,0.616142,0.4735277,0.039369334,0.10324495,0.49430057
3090,0.419467,0.33519262,0.038464833,0.04580955,0.61661667,0.4751977,0.03885845,0.102560505,0.49441573
3091,0.41972238,0.33566016,0.038008798,0.046053395,0.61798,0.4766509,0.038169995,0.10315912,0.4939893
3092,0.41979253,0.3354212,0.037387118,0.04698419,0.6202462,0.47785106,0.037296697,0.1050984,0.49302232
3093,0.41988277,0.33457178,0.036768798,0.048542205,0.6234345,0.47878528,0.036423456,0.108225755,0.49162656
3094,0.42030317,0.33331248,0.036424235,0.05056642,0.62746686,0.4794563,0.03582801,0.11218257,0.4899983
3095,0.4212338,0.3318944,0.036546275,0.052793115,0.63199997,0.47986674,0.03570494,0.11642824,0.48837894
3096,0.42255002,0.3305654,0.037108783,0.054875866,0.6363373,0.48000556,0.036030103,0.12030158,0.48700893
3097,0.42382303,0.32952982,0.037854146,0.05643908,0.63952357,0.47984585,0.036550973,0.12312673,0.4860958
3098,0.42451417,0.32893276,0.03842341,0.057157993,0.6406113,0.47935426,0.036915753,0.124341235,0.4857962
3099,0.42425242,0.32885605,0.038556427,0.056839954,0.6390013,0.47850397,0.036869776,0.123627566,0.4862101
3100,0.4230498,0.32932013,0.038246747,0.055482913,0.63468844,0.47728685,0.036406476,0.12099513,0.4873784
3101,0.42131722,0.33028167,0.03775686,0.053278685,0.6282813,0.47571534,0.035780903,0.11678505,0.48927948
3102,0.419671,0.33162704,0.037482068,0.050561916,0.62077665,0.4738112,0.03537529,0.11159016,0.49182656
3103,0.41863877,0.3331689,0.03774334,0.047726527,0.61321324,0.4715929,0.035496768,0.10612356,0.49486756
3104,0.41842973,0.33465785,0.038630452,0.045141414,0.60636336,0.4690612,0.03622459,0.101077534,0.49819893
3105,0.41889423,0.3358188,0.03997897,0.04309644,0.60061514,0.46620214,0.03738962,0.09702334,0.5015912
3106,0.41966605,0.33640182,0.04148104,0.04178317,0.596041,0.46299642,0.038685475,0.094359085,0.5048294
3107,0.420398,0.33624238,0.04285697,0.041298658,0.5925705,0.45944238,0.03983857,0.093289524,0.50775826
3108,0.42094404,0.33530733,0.043979675,0.041657045,0.5901355,0.4555683,0.04073286,0.09383433,0.51031584
3109,0.42138043,0.33371028,0.04487989,0.042790268,0.5886908,0.45144507,0.04141647,0.09582926,0.5125497
3110,0.42187065,0.33169216,0.045634758,0.044543736,0.5881061,0.44717622,0.041992407,0.09893748,0.51460534
3111,0.4224655,0.32957357,0.046218496,0.046673432,0.58803225,0.44289008,0.042469412,0.10267277,0.5166939
3112,0.42298472,0.3277002,0.046423167,0.048861355,0.58785003,0.43872443,0.042677972,0.10644763,0.5190498
3113,0.4230613,0.32639062,0.045909535,0.05076115,0.5867843,0.4348148,0.042311132,0.10965834,0.5218896
3114,0.42233554,0.32589668,0.04437448,0.05206439,0.5841588,0.4312879,0.041079637,0.11179123,0.52537584
3115,0.42069206,0.3263728,0.04174651,0.05257277,0.57968277,0.4282534,0.03889766,0.11253169,0.52958834
3116,0.41839525,0.3278491,0.038297087,0.052249067,0.5736184,0.4257921,0.035990737,0.111835584,0.5345021
3117,0.41603157,0.3302126,0.03459324,0.05122574,0.5667323,0.42393816,0.032856025,0.109938145,0.5399743
3118,0.41427648,0.33320257,0.031305764,0.049768157,0.56005216,0.42267153,0.03008536,0.10729528,0.5457418
3119,0.41360706,0.33642882,0.028968735,0.04820952,0.55453527,0.42191014,0.028142344,0.10448281,0.5514421
3120,0.41410908,0.339418,0.02780777,0.046883315,0.550818,0.42152765,0.027203579,0.10208678,0.5566504
3121,0.41547236,0.3416873,0.027712064,0.04607298,0.5491274,0.42137617,0.027136542,0.1006147,0.5609398
3122,0.41716573,0.3428343,0.028347421,0.045984007,0.54937184,0.42132333,0.02761086,0.10043764,0.5639514
3123,0.41869396,0.34262437,0.029340124,0.04672948,0.5513164,0.4212884,0.028275745,0.10175223,0.56546545
3124,0.4197985,0.34104615,0.030432004,0.048320327,0.55472845,0.42126217,0.02890722,0.10455906,0.56545204
3125,0.42049757,0.33831745,0.031528205,0.050651904,0.5594053,0.42131007,0.029452072,0.1086432,0.5640783
3126,0.4209557,0.3348333,0.032628432,0.05349395,0.56508195,0.42154825,0.029957663,0.113576084,0.56167465
3127,0.42127994,0.33107442,0.03370726,0.05649826,0.571306,0.4221058,0.030455228,0.11874498,0.55866575
3128,0.42138976,0.32750922,0.034643784,0.059236765,0.5774071,0.42308882,0.030889688,0.123428605,0.5554889
3129,0.42105177,0.3245131,0.035263464,0.061275203,0.58262795,0.42455444,0.031156778,0.12691672,0.55252546
3130,0.42006734,0.3223218,0.035477217,0.06226832,0.5863883,0.4265001,0.031232301,0.12865588,0.5500508
3131,0.4184965,0.3210161,0.035428956,0.062051427,0.5885609,0.42887115,0.031305015,0.12838472,0.54820925
3132,0.41675854,0.32053056,0.03553741,0.06069054,0.58958924,0.4315768,0.031805605,0.12620685,0.5470072
3133,0.4155189,0.32067794,0.036371604,0.058469374,0.5903543,0.43450376,0.033275507,0.12257507,0.5463227
3134,0.41539928,0.32118025,0.038400806,0.055818222,0.59183896,0.43753067,0.036119558,0.11818872,0.5459297
3135,0.41667023,0.3217104,0.04174653,0.053213302,0.5947504,0.44053897,0.04036696,0.11384451,0.54553735
3136,0.41910657,0.32194543,0.04607441,0.05108673,0.59928477,0.44341594,0.045575365,0.11029342,0.5448452
3137,0.42208767,0.32162672,0.050693,0.049767956,0.6051429,0.4460653,0.050942004,0.10813559,0.5436075
3138,0.42489845,0.32061818,0.054821275,0.049458973,0.6117536,0.44841442,0.05558338,0.1077558,0.54169726
3139,0.42706165,0.31893975,0.057892624,0.05022927,0.61856323,0.45041656,0.05885372,0.1092929,0.53915054
3140,0.4285025,0.31676084,0.05973296,0.05200869,0.62519646,0.45203912,0.060539834,0.11261751,0.5361728
3141,0.42944708,0.31434608,0.0605214,0.054579623,0.6314064,0.45324656,0.060834408,0.11732544,0.5331003
3142,0.43014103,0.31198063,0.060580656,0.057579745,0.63687384,0.45397723,0.060131446,0.122765176,0.53033096
3143,0.4305901,0.30990115,0.060155123,0.06053383,0.6410432,0.45413533,0.05879437,0.12811351,0.52825254
3144,0.43052918,0.30826455,0.059328727,0.0629359,0.6431777,0.45361027,0.05704954,0.13251789,0.527187
3145,0.42963585,0.3071567,0.058117338,0.06436182,0.64262843,0.45230725,0.05504527,0.13527587,0.52736247
3146,0.42783704,0.30661303,0.056636814,0.064587206,0.6391871,0.45018426,0.052988756,0.13601412,0.5289018
3147,0.42547685,0.3066346,0.055187907,0.06365433,0.6332755,0.4472718,0.051212676,0.13479103,0.5318138
3148,0.42319643,0.30717376,0.054162275,0.061860412,0.6258297,0.44366208,0.05008361,0.13208404,0.5359846
3149,0.4215925,0.30810603,0.053815797,0.059670664,0.61792487,0.43946898,0.049796317,0.12865959,0.5411743
3150,0.42087334,0.30920842,0.05406966,0.057595268,0.6103808,0.43478906,0.05020262,0.12538916,0.54703015
3151,0.4207507,0.31017393,0.05449188,0.056084905,0.60357034,0.42967927,0.050815817,0.12307528,0.5531269
3152,0.42063445,0.31067067,0.054497708,0.05546605,0.5975062,0.4241603,0.05102061,0.12232532,0.5590351
3153,0.4200102,0.3104297,0.053664934,0.055915587,0.5921167,0.41824675,0.050387334,0.123482674,0.5644043
3154,0.41875887,0.30933022,0.051976506,0.057452127,0.5874758,0.41197976,0.04890675,0.12658927,0.56903905
3155,0.41721514,0.30744597,0.04983679,0.059932373,0.5838256,0.4054502,0.046999548,0.13137586,0.57293624
3156,0.41593224,0.30503312,0.047850057,0.06304907,0.58136857,0.39880356,0.04529222,0.13727275,0.57627183
3157,0.4153291,0.30246836,0.046506643,0.06635408,0.5799994,0.3922226,0.044301685,0.14347509,0.5793398
3158,0.41545856,0.30017084,0.04597186,0.069315866,0.5791896,0.38591066,0.044221416,0.14905752,0.58246934
3159,0.41603148,0.2985249,0.046087913,0.07141866,0.5781255,0.3800723,0.044915427,0.15313777,0.5859424
3160,0.41666144,0.29782152,0.04655928,0.07228064,0.57605636,0.37489715,0.046092782,0.15506646,0.5899268
3161,0.41714716,0.29820982,0.047184132,0.071753204,0.57264537,0.37053904,0.04752963,0.1545767,0.59442854
3162,0.41760242,0.29966095,0.047978573,0.069962904,0.56814235,0.36709338,0.04919203,0.15185694,0.59926534
3163,0.41834173,0.30194888,0.04911913,0.0672737,0.5632545,0.36457515,0.05118509,0.14749424,0.60406715
3164,0.41960084,0.30466187,0.050752677,0.0641863,0.55882,0.36291024,0.05357705,0.14233276,0.60831034
3165,0.42129007,0.30725852,0.052815095,0.06121645,0.555458,0.36194852,0.056231353,0.13727812,0.6113879
3166,0.4229527,0.30916724,0.054989863,0.058795594,0.55341613,0.36150518,0.058776412,0.13313457,0.6127121
3167,0.42397365,0.30991176,0.056844607,0.057217274,0.5526461,0.36141324,0.060745157,0.13048771,0.61183363
3168,0.4239261,0.30923754,0.058067866,0.05662068,0.55303544,0.36157456,0.061813,0.12964788,0.60855407
3169,0.42283264,0.30718392,0.05865336,0.056995366,0.554605,0.3619933,0.061982755,0.13062896,0.60298723
3170,0.4211786,0.30407837,0.058908653,0.05819161,0.55751705,0.3627665,0.061595056,0.13315552,0.5955465
3171,0.41965356,0.3004455,0.059276074,0.059932,0.5618924,0.3640458,0.06115188,0.13669467,0.58685374
3172,0.4187915,0.29687244,0.06008487,0.061834186,0.56757075,0.36598125,0.061067104,0.1405224,0.57760817
3173,0.41873243,0.29387888,0.06139061,0.06346294,0.57399493,0.3686662,0.061498053,0.1438307,0.56845987
3174,0.41923046,0.29183164,0.06299048,0.06440834,0.58033323,0.37211424,0.062346783,0.14587218,0.5599227
3175,0.41987494,0.2909086,0.06458734,0.064379,0.58576965,0.37625018,0.06340325,0.14611623,0.55233175
3176,0.42036963,0.2911067,0.06598422,0.06327869,0.58982784,0.38093147,0.06452381,0.14437257,0.54583657
3177,0.42068985,0.2922711,0.067182496,0.061236233,0.5925346,0.38597324,0.06571805,0.14084332,0.5404192
3178,0.42101786,0.2941299,0.06831829,0.05856964,0.59433657,0.39117423,0.06708923,0.1360731,0.5359246
3179,0.42101786,0.2941299,0.06831829,0.05856964,0.59433657,0.39117423,0.06708923,0.1360731,0.5359246
3180,0.42011496,0.29509133,0.06727046,0.05775318,0.58313185,0.38192362,0.06653462,0.13467358,0.5469368
3181,0.41973376,0.29682007,0.06600127,0.056912426,0.57239616,0.37333095,0.06584884,0.13321637,0.5587954
3182,0.42004633,0.29897732,0.06474208,0.05632692,0.5628742,0.3654396,0.06519189,0.13224268,0.5710178
3183,0.42100278,0.30113813,0.06363644,0.0562282,0.5550789,0.358216,0.06464928,0.13221365,0.58304274
3184,0.42242834,0.30287957,0.06277804,0.056770712,0.54930043,0.35158616,0.06427332,0.13344091,0.5943077
3185,0.42416018,0.30387825,0.062266234,0.05801569,0.5456646,0.34548318,0.06413908,0.13604236,0.60433406
3186,0.42612123,0.30398464,0.062216967,0.059919626,0.54415584,0.33988896,0.06435243,0.13991442,0.61279833
3187,0.4282809,0.30325258,0.06270239,0.062325917,0.54457104,0.33485532,0.06498984,0.14472589,0.6195659
3188,0.43053693,0.30191574,0.06365232,0.06496889,0.54644054,0.33050224,0.06599802,0.14994027,0.6246798
3189,0.4326081,0.3003186,0.06479269,0.067496814,0.5490028,0.32699403,0.06713019,0.15487862,0.6283095
3190,0.4340443,0.298827,0.06568904,0.06952828,0.55131215,0.32449958,0.06798513,0.15882744,0.6306779
3191,0.43437958,0.29774243,0.06590498,0.07073217,0.55250144,0.32315814,0.068157464,0.16118583,0.6319854
3192,0.43335253,0.29723236,0.0652071,0.07091306,0.55208,0.32304358,0.06743436,0.16160202,0.6323491
3193,0.43106306,0.2972929,0.06370133,0.07006884,0.550147,0.3241476,0.06592673,0.16007267,0.63176787
3194,0.42795527,0.29774767,0.061811805,0.06839581,0.547374,0.32637882,0.064046964,0.15694822,0.63011813
3195,0.42462042,0.2982845,0.060100216,0.0662357,0.54476786,0.32958198,0.062333517,0.15285233,0.62718433
3196,0.4215442,0.29852927,0.059026618,0.0639883,0.5433216,0.33357215,0.061219715,0.14852975,0.6227199
3197,0.41895097,0.29814106,0.05878466,0.062025256,0.543751,0.33817756,0.060874954,0.14469853,0.61652917
3198,0.41682816,0.29690948,0.059292383,0.060626294,0.54640067,0.34327942,0.061200887,0.14192033,0.60855067
3199,0.41509604,0.29482743,0.060317956,0.05995066,0.55131984,0.34883454,0.06195755,0.14052773,0.59892404
3200,0.41378108,0.29211074,0.061642993,0.060027342,0.55838674,0.35487252,0.062928826,0.1405854,0.5880058
3201,0.41306227,0.28915396,0.0631531,0.060755186,0.5673682,0.36146662,0.0640166,0.141885,0.5763312
3202,0.41315287,0.286434,0.06480959,0.061909296,0.5778726,0.3686843,0.06521693,0.14397135,0.5645264
3203,0.41410124,0.2843916,0.06654796,0.06316166,0.58925617,0.37653446,0.06652038,0.14620133,0.5532009
3204,0.41567236,0.28333646,0.06820577,0.06413013,0.60062325,0.3849348,0.067835845,0.14785263,0.5428554
3205,0.41740987,0.28339958,0.069554865,0.06445543,0.61097795,0.3937027,0.06900978,0.14826547,0.53382665
3206,0.41885948,0.28453848,0.070427455,0.06389354,0.6195161,0.4025798,0.06993316,0.1470031,0.52627313
3207,0.41981024,0.28657827,0.07084176,0.062390216,0.6258968,0.41127852,0.07064924,0.14396903,0.52018845
3208,0.4203902,0.28926933,0.071017936,0.060102955,0.6303328,0.4195327,0.07135837,0.13944176,0.5154336
3209,0.42093307,0.29233247,0.071244165,0.05735641,0.63342845,0.42713395,0.07228747,0.13400707,0.5117752
3210,0.4217148,0.29549202,0.0716732,0.054549616,0.63585263,0.43394604,0.07350083,0.12840575,0.50892496
3211,0.42274314,0.29849607,0.072189376,0.052057687,0.63804716,0.439896,0.074786246,0.123364925,0.5065825
3212,0.4237462,0.3011369,0.072447106,0.050162178,0.64012706,0.44495508,0.07571065,0.11946137,0.5044801
3213,0.4243628,0.30327892,0.07206226,0.04902162,0.64199084,0.4491271,0.07582179,0.11704195,0.50242645
3214,0.4243824,0.30488116,0.07083097,0.04867025,0.6434997,0.45243526,0.074873835,0.11619062,0.500337
3215,0.42386016,0.30600503,0.068829425,0.049025703,0.64458025,0.45491797,0.07292938,0.1167329,0.4982407
3216,0.4230273,0.30679888,0.0663324,0.04989604,0.645164,0.45662388,0.07027848,0.11826164,0.49625787
3217,0.4220802,0.3074643,0.063620664,0.050995223,0.64504546,0.457608,0.06724277,0.12019469,0.49455836
3218,0.42102376,0.3082193,0.060824137,0.051980313,0.6438118,0.45793363,0.06401084,0.12186738,0.49331722
3219,0.41969386,0.3092713,0.0579054,0.052517135,0.64095014,0.45767784,0.060609866,0.1226624,0.49267873
3220,0.41793728,0.31079608,0.05478096,0.052360244,0.636097,0.45694005,0.05701371,0.12214325,0.4927325
3221,0.41581038,0.3129184,0.051473163,0.0514188,0.6292858,0.4558418,0.053285703,0.1201583,0.49350068
3222,0.41364267,0.31568658,0.048176423,0.049779683,0.6210244,0.4545139,0.04964168,0.11686887,0.49492654
3223,0.4119073,0.31904545,0.04518667,0.047675174,0.6121527,0.45307145,0.046383105,0.112698145,0.4968714
3224,0.41098362,0.3228225,0.04274758,0.045413535,0.6035552,0.4515911,0.043751016,0.10821307,0.499121
3225,0.41096297,0.3267397,0.04092276,0.043300513,0.5958925,0.45009443,0.04180449,0.10399359,0.50140834
3226,0.41161725,0.33045882,0.039577328,0.0415811,0.5894807,0.448553,0.040403824,0.1005239,0.5034556
3227,0.412536,0.33365005,0.038474604,0.040411327,0.5843431,0.4469083,0.03930466,0.09813014,0.505025
3228,0.41334236,0.33606967,0.03742019,0.039852507,0.58034897,0.44510263,0.038297173,0.096949145,0.5059685
3229,0.41385108,0.33761615,0.03635813,0.039876834,0.5773395,0.44310626,0.037300237,0.09693297,0.50625885
3230,0.41408542,0.3383507,0.03536115,0.04037356,0.575143,0.4409303,0.036354646,0.09785804,0.50599015
3231,0.41416472,0.33847415,0.034532458,0.041158106,0.5735221,0.43863115,0.03553152,0.09935943,0.50534916
3232,0.41416067,0.33827242,0.033895887,0.041992374,0.5721069,0.4362959,0.034831066,0.10097995,0.5045671
3233,0.41403103,0.33805102,0.033357367,0.042622633,0.570423,0.43402767,0.03414758,0.10224775,0.50386924
3234,0.41367272,0.33807254,0.032766953,0.042833228,0.5680254,0.43192717,0.033331513,0.10276674,0.5034342
3235,0.4130546,0.33851305,0.032041945,0.042499617,0.56469613,0.43008423,0.032307427,0.10230447,0.50336516
3236,0.41232505,0.33943284,0.031268597,0.041623622,0.5605783,0.42856246,0.03116926,0.100846544,0.5036749
3237,0.41180712,0.34076276,0.030710453,0.040333882,0.55618083,0.42739508,0.030183448,0.09860231,0.5042826
3238,0.41187063,0.34231144,0.030708652,0.038850535,0.5522166,0.42657852,0.02968772,0.095950335,0.5050211
3239,0.41274437,0.34379202,0.031524576,0.037427787,0.54937285,0.42607683,0.02993605,0.09335998,0.5056578
3240,0.41437927,0.34486976,0.03320965,0.036299862,0.5480978,0.42583004,0.030972693,0.09129507,0.5059299
3241,0.41644204,0.34523016,0.035569012,0.035642877,0.54852885,0.42577899,0.03260187,0.090148,0.50558996
3242,0.41844463,0.34464902,0.038232952,0.035562653,0.55054265,0.42588556,0.034462735,0.09019437,0.5044582
3243,0.41994503,0.3430546,0.040791426,0.036099028,0.5538942,0.42615294,0.03616813,0.09157315,0.50246555
3244,0.4207067,0.3405553,0.04291758,0.0372338,0.5583433,0.42663535,0.037429724,0.09427822,0.49967495
3245,0.42073408,0.33742312,0.04441816,0.038892798,0.56368554,0.42742503,0.038108334,0.09815215,0.496272
3246,0.42017928,0.33403355,0.04520219,0.04094354,0.56970114,0.42863134,0.03818018,0.10288962,0.49252412
3247,0.41920093,0.33078545,0.04521762,0.04319784,0.5760721,0.43034393,0.037665483,0.1080627,0.48872617
3248,0.41787598,0.3280212,0.0444252,0.04542959,0.5823747,0.43260932,0.036591355,0.11317404,0.48514435
3249,0.4162315,0.32597274,0.042843357,0.047415424,0.5881817,0.43541503,0.035022333,0.11774435,0.48197967
3250,0.4143602,0.32473856,0.040635522,0.04898612,0.59323275,0.43868884,0.03313518,0.121408746,0.4793497
3251,0.41252372,0.3242858,0.038165037,0.05007289,0.5975834,0.44231194,0.03126585,0.12400561,0.47728604
3252,0.4111448,0.3244729,0.035947286,0.05072459,0.60161316,0.44613662,0.029863745,0.12561277,0.47574523
3253,0.4106636,0.32507858,0.034492936,0.051092073,0.6058753,0.45000327,0.02934578,0.12652625,0.47462365
3254,0.4113313,0.3258387,0.034110304,0.05138229,0.6108567,0.45375502,0.029915294,0.12718639,0.47377795
3255,0.41306266,0.32648346,0.03477251,0.05180668,0.61677223,0.45724544,0.031445984,0.12808083,0.47305056
3256,0.41544756,0.3267794,0.03612933,0.05253885,0.6234968,0.46034566,0.033506315,0.12964478,0.47229907
3257,0.41792673,0.32656986,0.03766458,0.05369228,0.6306616,0.4629494,0.035523783,0.13218841,0.4714274
3258,0.42003074,0.32580268,0.03891963,0.055308443,0.6378275,0.46498033,0.037010983,0.13583617,0.47040904
3259,0.4215435,0.32453528,0.03966076,0.05734748,0.64461106,0.4663884,0.03773303,0.14048964,0.46929535
3260,0.42249307,0.32291216,0.03990166,0.05967924,0.65068805,0.4671454,0.037729293,0.14581338,0.4682023
3261,0.42298895,0.32112208,0.03978782,0.062079042,0.65569174,0.46723902,0.037195843,0.15125684,0.46727997
3262,0.42304516,0.31935474,0.039443493,0.06424694,0.6591208,0.4666652,0.036327396,0.15612815,0.46667996
3263,0.42252904,0.31777078,0.03889682,0.06586142,0.6603889,0.46543422,0.03523356,0.15972109,0.4665275
3264,0.42127955,0.31649274,0.038129352,0.06665744,0.6590306,0.4635838,0.033975314,0.16147153,0.4669056
3265,0.4192999,0.3156039,0.037191257,0.06650473,0.65495706,0.4611878,0.032665737,0.16110352,0.46784672
3266,0.4168676,0.315147,0.03627192,0.06544869,0.64859194,0.45836076,0.031528104,0.15870304,0.46932638
3267,0.41445833,0.31511196,0.035650104,0.063696265,0.64077663,0.45523873,0.030840881,0.15469703,0.47125527
3268,0.41251606,0.31542057,0.035546638,0.061548844,0.6324869,0.4519579,0.030791065,0.1497379,0.4734774
3269,0.41123074,0.31592506,0.03598614,0.059319563,0.62451816,0.44862723,0.031344727,0.14454623,0.4757814
3270,0.4104705,0.31642872,0.036775813,0.057265922,0.6173173,0.44531706,0.032236665,0.13976361,0.4779311
3271,0.40991968,0.3167333,0.0376269,0.05555947,0.61102515,0.4420656,0.033104952,0.13585459,0.47971162
3272,0.40932786,0.31669927,0.03834387,0.05428471,0.60564303,0.43889216,0.033692826,0.13305804,0.48098126
3273,0.40869257,0.3162914,0.03895209,0.053449105,0.6011887,0.43581772,0.033990923,0.1313801,0.4817096
3274,0.40826184,0.31559893,0.03967285,0.052990053,0.5977048,0.43287343,0.03422284,0.13060857,0.48198357
3275,0.40834928,0.31481424,0.040761642,0.052773375,0.5951438,0.43009964,0.03468985,0.13035433,0.4819851
3276,0.40911454,0.31418794,0.04232245,0.052604154,0.5932354,0.4275404,0.035579883,0.13011512,0.4819442
3277,0.4104591,0.31397754,0.044225764,0.052255817,0.59147817,0.4252348,0.036870297,0.12937307,0.4820929
3278,0.41210532,0.31440204,0.04617908,0.051524203,0.58929205,0.4232119,0.03837457,0.12770554,0.48262727
3279,0.4137948,0.31560904,0.047895927,0.05028982,0.586264,0.42148614,0.03988463,0.12489327,0.48368263
3280,0.41545373,0.31764692,0.0492468,0.04856004,0.5823388,0.42005563,0.04130142,0.120981745,0.48531854
3281,0.41721007,0.320446,0.050291114,0.046472948,0.5778322,0.41889456,0.042658325,0.11627931,0.48750943
3282,0.41924328,0.32380882,0.05117554,0.04425891,0.5732466,0.41794333,0.044026405,0.11127688,0.49014202
3283,0.42157617,0.32742196,0.05197724,0.042176962,0.56902355,0.41710645,0.0453769,0.10654021,0.4930247
3284,0.42396367,0.33089656,0.052610137,0.040456977,0.56537074,0.4162653,0.04651254,0.10259289,0.49591282
3285,0.425965,0.333835,0.052865647,0.039264366,0.562258,0.415293,0.04713138,0.09983362,0.49855235
3286,0.42717203,0.3359176,0.052563544,0.038690887,0.55958104,0.41409215,0.04699414,0.09849476,0.50073135
3287,0.42744,0.33697638,0.051705457,0.03875815,0.55733615,0.41262314,0.046086747,0.09862626,0.50232726
3288,0.4269722,0.33703762,0.050516397,0.039418183,0.555674,0.41092244,0.04466295,0.10008864,0.5033322
3289,0.42619583,0.3363102,0.04933712,0.040548503,0.55479753,0.40910098,0.043129906,0.10256664,0.503844
3290,0.4255154,0.33512756,0.04843664,0.041951217,0.55477136,0.40732503,0.04184816,0.105598204,0.50402945
3291,0.42511123,0.3338662,0.047873408,0.04337161,0.5553899,0.4057831,0.040974855,0.108631924,0.5040734
3292,0.42490456,0.33286723,0.04749363,0.044543672,0.5562263,0.40465862,0.040442944,0.111124754,0.50412756
3293,0.4246869,0.33237076,0.0470617,0.04525443,0.5568298,0.4041066,0.04007276,0.112650424,0.5042739
3294,0.424308,0.3324792,0.04642786,0.045400925,0.5569607,0.40423545,0.03972962,0.112995625,0.50450045
3295,0.42378363,0.33314174,0.045622945,0.04501894,0.55672383,0.4051012,0.039414935,0.112207666,0.50469506
3296,0.42324638,0.3341633,0.04481739,0.044265676,0.55651075,0.40670362,0.039234214,0.11057289,0.5046539
3297,0.42278677,0.3352407,0.04417797,0.043368112,0.55680513,0.4090009,0.039268147,0.10853607,0.5041107
3298,0.42230374,0.3360259,0.0437205,0.042557348,0.5579609,0.41192403,0.03944376,0.106593125,0.502784
3299,0.4214878,0.33620706,0.043262273,0.04201847,0.5600947,0.41540608,0.0395008,0.10518785,0.5004408
3300,0.4199694,0.3355932,0.04250961,0.041866593,0.5631373,0.41940647,0.03908912,0.10464172,0.49696213
3301,0.41754648,0.334175,0.04122528,0.042146206,0.5669804,0.42392665,0.037940983,0.10511277,0.49239022
3302,0.41434783,0.33214062,0.039368547,0.042838663,0.5716015,0.42900732,0.036011912,0.106582284,0.48693877
3303,0.41081545,0.3298333,0.037116498,0.04386564,0.5770595,0.4347047,0.03350116,0.10885366,0.48095405
3304,0.40751097,0.3276615,0.034759928,0.04508952,0.5833694,0.4410512,0.030744022,0.11157414,0.47484207
3305,0.4048738,0.32599837,0.03255578,0.04631962,0.5903586,0.44801992,0.028057376,0.114281334,0.4689842
3306,0.4030807,0.32510263,0.030639784,0.04733828,0.59761876,0.45549813,0.025643356,0.11647728,0.46367538
3307,0.4020765,0.32507914,0.02904925,0.047948122,0.60461795,0.46328744,0.023599233,0.1177313,0.45909256
3308,0.40172845,0.32588205,0.027819352,0.048027046,0.6109062,0.47112134,0.0220025,0.11778237,0.45529878
3309,0.40197757,0.32734504,0.027064204,0.047568314,0.61628366,0.47869644,0.020983137,0.116604105,0.45226693
3310,0.4028769,0.32922477,0.026966004,0.046686135,0.62083936,0.4857094,0.020710507,0.11441949,0.44991067
3311,0.40448594,0.3312404,0.02766448,0.04558106,0.62481666,0.49188438,0.021288415,0.11164388,0.4481144
3312,0.40671068,0.3331081,0.029119508,0.04448308,0.62840605,0.4969907,0.022628386,0.10878693,0.4467548
3313,0.4092125,0.33456808,0.03105012,0.04359429,0.63159466,0.50084686,0.024402343,0.10634548,0.44571754
3314,0.41147998,0.3354104,0.03301426,0.043055326,0.6341699,0.5033205,0.02613493,0.10471443,0.44491056
3315,0.41303843,0.3355001,0.034600526,0.04293783,0.6358724,0.5043297,0.027403953,0.10413877,0.4442741
3316,0.41367394,0.3347983,0.03562286,0.04325276,0.63657224,0.50384516,0.028039968,0.104687065,0.44378793
3317,0.41351536,0.33336678,0.036191653,0.043956935,0.63633955,0.50189483,0.028197013,0.10624769,0.44347
3318,0.41291904,0.33135563,0.03661035,0.04495304,0.6353446,0.49856025,0.02824415,0.10854023,0.44336936
3319,0.41223237,0.32897845,0.037165664,0.046088252,0.6336687,0.4939763,0.028544644,0.111147776,0.44355422
3320,0.41160208,0.32648587,0.03794937,0.047166817,0.63116467,0.48832512,0.02926304,0.113576524,0.44410264
3321,0.4109467,0.32414073,0.038820077,0.047985878,0.627498,0.48183662,0.03031013,0.1153512,0.4450952
3322,0.41009575,0.32219753,0.039512113,0.048386108,0.6223333,0.47478142,0.031437565,0.116114296,0.44660828
3323,0.4089777,0.32087523,0.03980486,0.048297577,0.61557114,0.46745798,0.03239991,0.11571322,0.44869953
3324,0.40771958,0.32032233,0.03963767,0.047759555,0.6074712,0.46016422,0.03307276,0.11423422,0.45138755
3325,0.4065843,0.32057807,0.039103344,0.04690286,0.59859186,0.45315984,0.03345945,0.11197255,0.45462635
3326,0.40579766,0.32154715,0.038346354,0.045904167,0.589593,0.44663233,0.03360903,0.109351635,0.45828873
3327,0.4053954,0.3230048,0.03745441,0.044936165,0.5810266,0.4406797,0.03352595,0.106820986,0.4621692
3328,0.40520126,0.32463872,0.036428127,0.044134393,0.5732417,0.4353171,0.033153802,0.10477081,0.46601075
3329,0.4049541,0.3261193,0.035248227,0.043586582,0.5664213,0.43050173,0.03244749,0.103472024,0.4695525
3330,0.40450066,0.32718343,0.033979602,0.043337636,0.56069756,0.4261721,0.031476226,0.1030492,0.47258678
3331,0.40391386,0.32770103,0.032820955,0.043391876,0.5562151,0.42228025,0.030466331,0.10346852,0.47500405
3332,0.4034532,0.32770476,0.032041393,0.04370705,0.5530782,0.41881192,0.02972928,0.10453697,0.47681177
3333,0.4033836,0.3273715,0.03183075,0.044181336,0.5512114,0.4157876,0.029503973,0.105919816,0.4781208
3334,0.40378034,0.32696858,0.032160126,0.044651624,0.55024266,0.4132541,0.029809212,0.10717933,0.4791074
3335,0.40444762,0.32678372,0.032748733,0.044915173,0.54951555,0.41125953,0.030405784,0.10785021,0.4799663
3336,0.40500745,0.32706007,0.033169597,0.044777777,0.5482709,0.40983942,0.030897671,0.10753376,0.48086837
3337,0.40509826,0.32794482,0.033041406,0.04411203,0.54591876,0.40899968,0.030921716,0.10599737,0.4819294
3338,0.40455958,0.32945487,0.032201473,0.042903237,0.5422696,0.40870917,0.030320339,0.10324008,0.48319024
3339,0.40348518,0.33146188,0.030764723,0.04125858,0.53759634,0.4088943,0.02920261,0.099499464,0.4846082
3340,0.40212223,0.3337024,0.029043803,0.039376058,0.5325022,0.4094422,0.027868733,0.09519123,0.486061
3341,0.4006916,0.33581257,0.027392918,0.037486114,0.5276854,0.41021383,0.02665852,0.09081302,0.4873633
3342,0.39926487,0.33739078,0.02607935,0.03579472,0.52372354,0.4110649,0.025826473,0.08683216,0.48830226
3343,0.39778376,0.33807915,0.02525659,0.034447983,0.5210044,0.4118763,0.0255162,0.083611876,0.48868263
3344,0.3962021,0.33764678,0.025030859,0.03352445,0.51977783,0.4125826,0.025826583,0.08136867,0.4883748
3345,0.39463714,0.3360507,0.025543619,0.03304283,0.52025,0.4131939,0.02689315,0.08016295,0.487352
3346,0.39340606,0.33345172,0.026982471,0.032971896,0.522606,0.4137969,0.028898915,0.079910174,0.48570034
3347,0.3929028,0.3301781,0.02949178,0.03323291,0.52691734,0.41453624,0.031985767,0.08039537,0.483599
3348,0.3933881,0.32664904,0.033039216,0.03369984,0.5330016,0.41557917,0.0361206,0.08130183,0.48127732
3349,0.39483255,0.32328567,0.037336677,0.034210205,0.5403495,0.4170781,0.041014247,0.08225713,0.47896603
3350,0.39691576,0.32043368,0.041887898,0.034594186,0.54820746,0.4191393,0.04616491,0.08290329,0.47685674
3351,0.39918905,0.31831554,0.046154127,0.034719415,0.55579716,0.421805,0.051017985,0.08297422,0.47507766
3352,0.40129465,0.31700766,0.049753875,0.0345331,0.5625832,0.42505264,0.05516297,0.08236757,0.47368395
3353,0.40311012,0.31644493,0.05258196,0.034083206,0.568433,0.42880103,0.05845529,0.081176646,0.4726603
3354,0.4047259,0.3164426,0.054778326,0.033504978,0.5735897,0.43292528,0.06099229,0.07967212,0.47192946
3355,0.4062843,0.31673664,0.056569014,0.032978665,0.5784771,0.43727323,0.06296788,0.07823599,0.47137114
3356,0.40780497,0.31703317,0.058089763,0.032682016,0.58346426,0.44168034,0.064506635,0.077277295,0.47084704
3357,0.4091336,0.31706658,0.059310704,0.032756343,0.5887388,0.44598418,0.06559665,0.077157974,0.47023323
3358,0.41005832,0.31665295,0.060108174,0.033297166,0.59432864,0.45002717,0.066157915,0.07814357,0.46945637
3359,0.4105019,0.31572485,0.060419,0.03435804,0.60022676,0.45366517,0.066187724,0.08037391,0.46851936
3360,0.41063324,0.31433254,0.06035158,0.03594911,0.6064541,0.4567583,0.06585602,0.08383977,0.46750745
3361,0.41079113,0.31261036,0.06015912,0.038021643,0.61299294,0.45916307,0.06546316,0.088366665,0.466571
3362,0.4112577,0.31072167,0.060089625,0.040446438,0.619606,0.46071866,0.06527951,0.09360783,0.46589202
3363,0.4120466,0.3088091,0.06022707,0.04301046,0.62571657,0.46125633,0.06538317,0.09907705,0.46564847
3364,0.41286045,0.30696756,0.06044458,0.04544829,0.63045496,0.46060967,0.06561738,0.10422792,0.46599066
3365,0.4132618,0.30524755,0.06050473,0.047509532,0.6329295,0.4586533,0.06570175,0.10857447,0.46703193
3366,0.41293573,0.30367136,0.06022983,0.049034547,0.63256454,0.45533788,0.065416224,0.111810416,0.46884453
3367,0.41186866,0.3022466,0.059615172,0.05000689,0.62933785,0.450711,0.06473045,0.11389635,0.47145408
3368,0.41031733,0.30096257,0.05880241,0.050552335,0.62376213,0.4449113,0.06378959,0.115061246,0.4748259
3369,0.40860257,0.29977268,0.057941288,0.05088859,0.6166464,0.43813676,0.06277891,0.115730785,0.47885188
3370,0.40689665,0.2985844,0.057059184,0.051253084,0.6088011,0.43060538,0.061786793,0.11640893,0.483349
3371,0.40515918,0.29726884,0.056048125,0.05184221,0.6008568,0.42252344,0.060774207,0.11755914,0.4880802
3372,0.40326107,0.2956993,0.054782443,0.052779313,0.5932584,0.41407666,0.05966993,0.1195118,0.49279585
3373,0.40118426,0.29380172,0.05327424,0.05410828,0.58636063,0.40543687,0.058507174,0.12241658,0.4972875
3374,0.39913502,0.2915998,0.051738426,0.05579678,0.580472,0.39677545,0.057478506,0.12621802,0.501431
3375,0.39747214,0.28922966,0.050503932,0.057738554,0.57578194,0.38827172,0.05685053,0.13065973,0.505206
3376,0.39650458,0.28692093,0.049826816,0.059756823,0.5722225,0.38011503,0.05679164,0.13531584,0.5086833
3377,0.3963098,0.2849533,0.04973285,0.061623644,0.5693915,0.37249666,0.057234436,0.13966042,0.5119876
3378,0.39669794,0.28360364,0.049996138,0.06309815,0.56663424,0.3655994,0.057874143,0.14316072,0.51525176
3379,0.39734203,0.28309402,0.050265223,0.06398279,0.56328577,0.35958686,0.05830848,0.14539044,0.5185725
3380,0.39798468,0.2835494,0.05025687,0.064178415,0.5589509,0.35458228,0.05823912,0.1461295,0.5219793
3381,0.39857757,0.28496474,0.049900282,0.06371252,0.5536841,0.35065275,0.05761547,0.14541592,0.5254139
3382,0.3992743,0.28719035,0.0493545,0.06272945,0.54797494,0.34779367,0.05664469,0.14353657,0.5287272
3383,0.4002908,0.28993902,0.048902772,0.061449006,0.5425526,0.34592456,0.05567467,0.14095339,0.5316939
3384,0.40173483,0.2928248,0.048801865,0.06010815,0.53812504,0.34489757,0.055029258,0.13819821,0.53404504
3385,0.40351647,0.295424,0.049178883,0.058913577,0.53519654,0.34452844,0.054893978,0.13577414,0.53551567
3386,0.40539685,0.29735833,0.050022393,0.058016133,0.5340065,0.3446293,0.055298902,0.13407828,0.53590196
3387,0.4071227,0.29836947,0.05124681,0.057506405,0.534584,0.3450501,0.056179505,0.1333544,0.5351093
3388,0.40855554,0.2983752,0.052762948,0.057417396,0.53683174,0.34570163,0.05744885,0.13368124,0.5331816
3389,0.4097011,0.29747832,0.05449479,0.057728007,0.540557,0.3465675,0.05901987,0.13496964,0.53029853
3390,0.41062596,0.2959345,0.05633174,0.058359705,0.5454297,0.3476885,0.060763147,0.13697806,0.52674055
3391,0.41132355,0.29408288,0.05806221,0.05917848,0.55092996,0.34913716,0.06244643,0.13934635,0.52283496
3392,0.41163373,0.29226935,0.05935437,0.060010005,0.55635554,0.35098433,0.06371935,0.14165185,0.5188988
3393,0.41127568,0.2907799,0.059823662,0.06067213,0.56094205,0.35327473,0.06418101,0.14348629,0.5151939
3394,0.40998358,0.28979766,0.059165753,0.061020162,0.5640634,0.3560103,0.06351265,0.14454044,0.5118985
3395,0.4076607,0.28938437,0.057290062,0.060986258,0.56543416,0.35915098,0.061609853,0.14467332,0.50909674
3396,0.40446237,0.28948587,0.0543766,0.0605999,0.56520677,0.36262143,0.05864054,0.14394477,0.5067801
3397,0.40075105,0.28995118,0.050821878,0.059977997,0.56391627,0.36632356,0.054992866,0.14259987,0.50486034
3398,0.39695606,0.29056615,0.04710062,0.059289318,0.562302,0.37015495,0.051139973,0.14100708,0.50319016
3399,0.39342073,0.29109448,0.04361524,0.058711004,0.5610928,0.3740216,0.047491476,0.13957971,0.50159067
3400,0.39032167,0.29132193,0.04060802,0.058391705,0.5608567,0.37785316,0.04430502,0.13869849,0.49988365
3401,0.38769466,0.29109973,0.03816279,0.058432143,0.5619524,0.38161287,0.041684635,0.13865492,0.4979248
3402,0.38552922,0.29037422,0.03627405,0.058880962,0.5645629,0.38530046,0.03964414,0.13961834,0.49563172
3403,0.38386658,0.2891998,0.034928046,0.05973873,0.5687511,0.38894874,0.038182423,0.14161994,0.4929981
3404,0.3828283,0.28772467,0.034143876,0.060959764,0.5744829,0.3926114,0.037319228,0.14455226,0.49009266
3405,0.38256592,0.28615624,0.03395667,0.06245301,0.58159477,0.39634433,0.037077196,0.14817324,0.48704088
3406,0.3831613,0.2847149,0.034364443,0.06408198,0.5897443,0.40018407,0.03742934,0.15213095,0.48399666
3407,0.38454413,0.2835902,0.035281077,0.06567286,0.5983895,0.4041325,0.038256846,0.15600015,0.48111275
3408,0.38647816,0.28291178,0.03653165,0.06703472,0.60683584,0.40814853,0.039350554,0.15933675,0.47851723
3409,0.3886258,0.28273788,0.037898015,0.0679899,0.61436164,0.41215235,0.040462952,0.16174637,0.47629943
3410,0.39066023,0.28306073,0.039190754,0.06840873,0.620375,0.41603956,0.04138661,0.16294883,0.47450623
3411,0.39236853,0.28382212,0.040309247,0.068237156,0.62454504,0.41969556,0.04201827,0.16283123,0.4731437
3412,0.39369377,0.28493053,0.04125683,0.067506395,0.62684983,0.4230147,0.04237556,0.16145958,0.47218353
3413,0.39470068,0.28627473,0.042104054,0.06632188,0.62753093,0.4259072,0.04255833,0.15906541,0.47156978
3414,0.39549273,0.28773344,0.042922344,0.064836934,0.62697047,0.42830253,0.04267796,0.15598996,0.4712264
3415,0.3961285,0.28918186,0.04372801,0.063218616,0.62555957,0.43014613,0.04279461,0.15261886,0.4710681
3416,0.39658415,0.29049653,0.044467937,0.061619714,0.62360877,0.43139187,0.04289592,0.14932099,0.47101092
3417,0.39678147,0.29156688,0.04505383,0.060160756,0.6213167,0.43199706,0.042924665,0.14639491,0.47098586
3418,0.39665365,0.29230636,0.04542533,0.058921948,0.6188016,0.43192312,0.04283767,0.14404076,0.47095227
3419,0.3962103,0.29266396,0.04560324,0.05794312,0.6161386,0.431134,0.042657617,0.14234695,0.4709054
3420,0.39556223,0.29263285,0.045703474,0.057225898,0.61338454,0.42960358,0.042488415,0.14129254,0.47087944
3421,0.394884,0.29224962,0.04589985,0.056734536,0.61055934,0.42731968,0.04248287,0.14075679,0.47094277
3422,0.394347,0.29159015,0.0463555,0.056401383,0.607612,0.42428723,0.042779986,0.14054482,0.4711874
3423,0.3940461,0.29075843,0.04715487,0.056132786,0.6043927,0.4205332,0.043443177,0.14041634,0.47171712
3424,0.3939702,0.2898766,0.04826863,0.05582493,0.6006665,0.41611052,0.04442925,0.1401268,0.4726354
3425,0.39402094,0.28907374,0.049564585,0.055382647,0.59616965,0.41110104,0.045601383,0.13946722,0.47403467
3426,0.39407057,0.28847304,0.05085618,0.054741338,0.5906943,0.40561348,0.04677661,0.13830422,0.47598827
3427,0.39402598,0.28817776,0.05196567,0.053882528,0.5841736,0.39977816,0.04778636,0.13660912,0.47854188
3428,0.39387137,0.28825456,0.05277494,0.052841883,0.5767237,0.3937369,0.048522897,0.13446388,0.48170516
3429,0.39366448,0.28871533,0.053245187,0.05170396,0.5686325,0.38762417,0.048955552,0.13205276,0.48544502
3430,0.39349425,0.28950405,0.053403772,0.050586425,0.56030315,0.38155296,0.04911497,0.12963523,0.48968032
3431,0.39342442,0.2904939,0.053309828,0.049620677,0.5521624,0.3756001,0.049057074,0.12750523,0.49428174
3432,0.39344418,0.2914937,0.0530186,0.048931878,0.5445901,0.36980176,0.048828483,0.12595989,0.4990801
3433,0.39345914,0.29227185,0.052561726,0.048625555,0.5378696,0.36415717,0.048448104,0.12526427,0.5038795
3434,0.39331916,0.29258823,0.051949352,0.048781566,0.532189,0.35863945,0.047912177,0.12563741,0.50847787
3435,0.39287493,0.29223198,0.051189646,0.049453285,0.52766263,0.35321096,0.047215313,0.12723638,0.5126909
3436,0.3920395,0.29105803,0.05031147,0.05067001,0.5243722,0.34784326,0.046376895,0.13015209,0.51637334
3437,0.3908248,0.28900975,0.04937771,0.052437343,0.52238786,0.34252855,0.045454804,0.13440451,0.5194372
3438,0.38934547,0.28612894,0.048479237,0.054737292,0.5217657,0.33728716,0.044540673,0.13993788,0.521857
3439,0.38778207,0.2825453,0.047712542,0.05752424,0.5225233,0.33216754,0.043737262,0.14661852,0.5236696
3440,0.38632745,0.27845457,0.047151122,0.06072176,0.52460444,0.32724085,0.043128297,0.15423527,0.52495825
3441,0.38513336,0.27408683,0.046823774,0.06422275,0.5278493,0.3225866,0.042754836,0.16250788,0.5258373
3442,0.38428122,0.26967436,0.04671168,0.06789516,0.5320017,0.3182862,0.042609286,0.17110619,0.52642995
3443,0.38378248,0.26542553,0.04676407,0.07159287,0.5367354,0.31441072,0.042649694,0.17967504,0.5268504
3444,0.38360748,0.26150686,0.0469289,0.07517172,0.5417156,0.31101516,0.042827975,0.1878725,0.52718985
3445,0.38372353,0.25803208,0.04718399,0.078507446,0.54665667,0.30813432,0.043120734,0.19540161,0.52750486
3446,0.3841253,0.25506032,0.04755594,0.081509046,0.5513797,0.30578533,0.043548595,0.20204577,0.52781355
3447,0.38484585,0.25259933,0.048117228,0.08412929,0.55582744,0.30396664,0.04417502,0.20768577,0.5280928
3448,0.38593704,0.2506144,0.04896041,0.08636223,0.56005037,0.30266225,0.045082394,0.21230572,0.52828294
3449,0.38743347,0.24903801,0.050157662,0.088237785,0.5641662,0.30184627,0.046334527,0.21598536,0.528293
3450,0.3893097,0.24778251,0.051720336,0.089806855,0.5682921,0.3014864,0.04793715,0.21886852,0.5280119
3451,0.3914538,0.24675398,0.053573556,0.091126256,0.57249755,0.30154857,0.049813468,0.22113548,0.527323
3452,0.393669,0.24586645,0.0555571,0.09224546,0.5767745,0.3020013,0.051804513,0.22296867,0.52611804
3453,0.3957051,0.24505465,0.057453558,0.09319689,0.58103377,0.30281964,0.053696375,0.22451776,0.5243151
3454,0.3973135,0.24428515,0.059037153,0.09399119,0.58513355,0.3039865,0.055266425,0.22588062,0.521872
3455,0.39830297,0.24356075,0.060126495,0.09461571,0.58891284,0.30549508,0.05633537,0.22708239,0.5187965
3456,0.39858237,0.2429208,0.060624026,0.09503755,0.59222466,0.30734548,0.056805518,0.22807366,0.51514786
3457,0.39816883,0.24243307,0.060530327,0.095205426,0.5949462,0.309541,0.056675073,0.22873016,0.5110306
3458,0.39716563,0.24218181,0.059928674,0.09505513,0.59697807,0.3120842,0.05602506,0.2288688,0.50658125
3459,0.39571953,0.2422545,0.058950633,0.094514385,0.5982265,0.3149718,0.054985873,0.22826879,0.50195235
3460,0.3939764,0.24272966,0.057734903,0.093511805,0.5985901,0.31819054,0.053698696,0.22670086,0.49729347
3461,0.39205357,0.24367008,0.05639596,0.09198755,0.5979688,0.32172003,0.052285284,0.22396348,0.49273843
3462,0.39003104,0.24511862,0.055009063,0.089903355,0.5962767,0.3255314,0.050832413,0.21991287,0.48839518
3463,0.3879668,0.2470999,0.05361244,0.087254465,0.5934741,0.32959092,0.049393125,0.21449007,0.48434216
3464,0.38591626,0.24962123,0.052220155,0.08407488,0.5895997,0.3338648,0.047997415,0.2077375,0.48062706
3465,0.38394964,0.25267467,0.050837114,0.08043783,0.5847836,0.33832112,0.046664212,0.19979827,0.47726998
3466,0.38215598,0.2562359,0.049469434,0.07645065,0.5792453,0.34293023,0.045409728,0.19090538,0.4742667
3467,0.3806335,0.2602628,0.048127547,0.07224319,0.5732668,0.3476651,0.044248194,0.18135352,0.47159362
3468,0.37946913,0.26469308,0.04682236,0.067953676,0.5671569,0.35249949,0.043187905,0.17146952,0.46921122
3469,0.3787161,0.26944232,0.045559153,0.063714616,0.56120896,0.3574042,0.04222512,0.16157961,0.46706963
3470,0.37838012,0.27440485,0.044332948,0.05964233,0.5556702,0.36234748,0.04134094,0.15198177,0.46511278
3471,0.3784153,0.2794582,0.043128233,0.055828866,0.5507206,0.36729157,0.040502567,0.14292642,0.46328366
3472,0.37873316,0.28446898,0.041923556,0.05234064,0.5464749,0.37219846,0.03967029,0.13460611,0.46152797
3473,0.3792211,0.2893034,0.040699247,0.04921848,0.54298735,0.3770264,0.03880671,0.1271542,0.45979926
3474,0.37976533,0.29383677,0.039445806,0.046482734,0.54027253,0.3817363,0.037886925,0.12064932,0.45806244
3475,0.38027042,0.29796356,0.038169563,0.044137307,0.5383199,0.38629434,0.036905013,0.115120515,0.45629486
3476,0.3806733,0.3016051,0.03689382,0.042174365,0.5371102,0.390673,0.035876337,0.11056086,0.45448816
3477,0.3809464,0.30471295,0.035654865,0.04057859,0.5366193,0.39485314,0.034833025,0.10693313,0.4526471
3478,0.38109425,0.30727026,0.03449456,0.039329443,0.536821,0.39882484,0.033816647,0.10417952,0.4507869
3479,0.3811425,0.3092883,0.033450875,0.03840333,0.53768134,0.40258446,0.032867704,0.10222921,0.44893044
3480,0.38112363,0.31080025,0.03254971,0.03777366,0.53915393,0.4061339,0.03201716,0.101002894,0.4471047
3481,0.38106862,0.31185582,0.031800315,0.037412506,0.54117554,0.4094782,0.031280253,0.100417115,0.44533685
3482,0.38099718,0.31251174,0.031194616,0.037290797,0.5436657,0.41262174,0.030655539,0.10038843,0.44365212
3483,0.38091806,0.31282672,0.030711537,0.03737979,0.5465338,0.4155688,0.030128296,0.10083671,0.44207105
3484,0.38083127,0.31285575,0.030323798,0.03765172,0.5496857,0.41832122,0.029676996,0.10168751,0.44060844
3485,0.3807341,0.31264588,0.030006168,0.03808202,0.55303514,0.4208777,0.029281512,0.10287598,0.43927333
3486,0.38062805,0.31223497,0.029742766,0.038650315,0.5565125,0.4232339,0.028930191,0.10434838,0.43806884
3487,0.38052347,0.31165093,0.02953157,0.039340984,0.5600723,0.42538476,0.028624963,0.10606261,0.43699318
3488,0.38044122,0.31091258,0.029385421,0.040143218,0.5636956,0.42732438,0.028382361,0.10798888,0.43604004
3489,0.3804112,0.3100316,0.02932911,0.041050483,0.5673876,0.4290472,0.028231185,0.11010923,0.43520057
3490,0.38046864,0.30901498,0.02939399,0.042059653,0.57117236,0.43055013,0.02820707,0.11241516,0.43446347
3491,0.38064593,0.30786693,0.029610354,0.043168623,0.575081,0.43183216,0.028345091,0.11490372,0.4338166
3492,0.3809684,0.30659238,0.030000351,0.04437566,0.5791439,0.43289557,0.028672328,0.117575966,0.4332476
3493,0.38144574,0.30519786,0.030571569,0.045676287,0.58337903,0.43374568,0.029201392,0.12043193,0.4327449
3494,0.38207167,0.3036948,0.031313557,0.047063276,0.5877837,0.43439057,0.02992653,0.12346661,0.43229827
3495,0.38282043,0.30209917,0.032196783,0.048524454,0.5923299,0.4348402,0.030821767,0.12666793,0.4318995
3496,0.38364962,0.30043268,0.033174478,0.050042454,0.5969616,0.43510684,0.031842735,0.130012,0.4315427
3497,0.3845035,0.29872203,0.03418671,0.051594757,0.6015943,0.43520105,0.032930285,0.13346297,0.43122458
3498,0.38531587,0.296997,0.035165574,0.05315327,0.6061177,0.43513298,0.03401543,0.13696931,0.4309446
3499,0.3860165,0.2952896,0.03604164,0.054685228,0.6104008,0.43490967,0.035025656,0.14046547,0.43070462
3500,0.38653463,0.29363087,0.036749568,0.056154184,0.61429816,0.43453443,0.035891175,0.14387257,0.43050885
3501,0.38680422,0.29204968,0.03723357,0.057521,0.617655,0.434005,0.03655028,0.14709969,0.43036288
3502,0.3867675,0.29057056,0.037451636,0.05874532,0.6203201,0.43331513,0.036954504,0.15005043,0.43027404
3503,0.38638124,0.2892139,0.03737925,0.059788067,0.6221515,0.43245372,0.037072677,0.15262511,0.43025035
3504,0.385619,0.28799433,0.037011314,0.06061336,0.62302995,0.43140593,0.036893327,0.15473069,0.43030086
3505,0.38447693,0.2869222,0.03636344,0.061191287,0.6228684,0.43015566,0.036426794,0.15628594,0.43043548
3506,0.38297814,0.28600547,0.0354721,0.06150059,0.6216212,0.4286879,0.035705216,0.15722807,0.4306652
3507,0.38117346,0.28525034,0.034392778,0.06153036,0.6192898,0.4269887,0.034781158,0.15751998,0.43100208
3508,0.37914097,0.28466275,0.033196796,0.06128141,0.61592656,0.42504868,0.03372427,0.1571536,0.43145955
3509,0.37698212,0.28424865,0.03196659,0.060766883,0.61162984,0.4228638,0.032615993,0.15615001,0.43205217
3510,0.3748154,0.28401467,0.030789489,0.060011253,0.60654163,0.42043534,0.031543847,0.15456243,0.43279517
3511,0.3727655,0.28396517,0.029750928,0.059049387,0.60083026,0.41776973,0.030593552,0.152467,0.4337042
3512,0.37095344,0.28410214,0.028927788,0.057923496,0.5946818,0.4148769,0.029842472,0.14996244,0.43479362
3513,0.3694859,0.2844225,0.028382279,0.05668114,0.58828515,0.41177058,0.029353093,0.14716147,0.43607652
3514,0.36844486,0.28491598,0.028157577,0.05537127,0.5818153,0.40846393,0.02916846,0.14418292,0.43756348
3515,0.3678825,0.28556374,0.028275458,0.054043297,0.5754302,0.4049716,0.029309964,0.14114867,0.43926126
3516,0.3678172,0.28633723,0.028735833,0.052744117,0.5692564,0.4013048,0.02977669,0.13817494,0.44117284
3517,0.36823285,0.28719842,0.02951822,0.051516216,0.5633903,0.3974732,0.030547058,0.13537009,0.44329658
3518,0.36908326,0.28810045,0.030584626,0.050398182,0.5578975,0.39348432,0.0315818,0.13283138,0.4456265
3519,0.37029698,0.28898984,0.031883925,0.04942323,0.55281585,0.38934314,0.032828487,0.13064422,0.44815198
3520,0.3717839,0.289808,0.033356406,0.04861952,0.5481593,0.38505232,0.034226306,0.1288807,0.45085868
3521,0.3734439,0.29049456,0.034938898,0.048010428,0.5439271,0.38061532,0.035711143,0.12760064,0.4537284
3522,0.375174,0.2909895,0.036569256,0.047615245,0.5401064,0.37603372,0.03722064,0.12685207,0.4567403
3523,0.3768767,0.2912371,0.038190715,0.047448907,0.536681,0.37131223,0.03869814,0.12667061,0.4598713
3524,0.378466,0.29118806,0.039754864,0.04752308,0.53363603,0.36645627,0.040096402,0.12708336,0.46309653
3525,0.37987208,0.29080194,0.041224483,0.047845673,0.530963,0.36147633,0.041379996,0.1281067,0.4663907
3526,0.3810445,0.29004863,0.042574633,0.04842122,0.5286608,0.35638627,0.042526685,0.12974781,0.46972787
3527,0.3819544,0.28891024,0.043793052,0.049251117,0.52673584,0.35120255,0.043528,0.1320053,0.47308242
3528,0.382595,0.28738195,0.04488002,0.05033302,0.5252061,0.34595007,0.0443886,0.13486743,0.47642908
3529,0.38297865,0.2854716,0.045846462,0.051660597,0.5240932,0.34065574,0.04512461,0.13831283,0.47974357
3530,0.38313526,0.28319973,0.04671228,0.05322325,0.5234254,0.33535376,0.045761537,0.14231011,0.48300207
3531,0.38310856,0.28059897,0.04750366,0.05500594,0.52322865,0.3300818,0.04633158,0.1468153,0.48618165
3532,0.3829503,0.27771214,0.048249807,0.056988344,0.5235269,0.32488334,0.046869837,0.15177374,0.48926017
3533,0.38271642,0.27459145,0.048980236,0.05914473,0.5243334,0.31980497,0.047411595,0.15711685,0.49221635
3534,0.3824619,0.27129662,0.049721237,0.061444044,0.52564865,0.31489617,0.047988463,0.16276401,0.49502867
3535,0.38223404,0.26789168,0.050493293,0.06384907,0.52745724,0.31021008,0.048625275,0.16862191,0.49767646
3536,0.38207018,0.2644437,0.051308747,0.06631775,0.5297229,0.30580002,0.04933807,0.17458487,0.50013864
3537,0.38199404,0.26102063,0.052170493,0.06880292,0.5323917,0.30172005,0.050132073,0.18053962,0.50239325
3538,0.38201332,0.25768763,0.05307138,0.0712543,0.5353903,0.29802346,0.05100124,0.1863656,0.50441855
3539,0.38212067,0.25450647,0.053995065,0.07361913,0.5386276,0.29475987,0.051928815,0.19193894,0.5061916
3540,0.38229406,0.25153258,0.05491711,0.07584439,0.54200345,0.29197606,0.05288868,0.1971387,0.5076894
3541,0.3825011,0.24881396,0.055807877,0.07787926,0.54541135,0.2897129,0.053848017,0.20185044,0.5088884
3542,0.38270134,0.2463892,0.056635402,0.07967673,0.54874825,0.2880057,0.054770593,0.20597199,0.5097654
3543,0.38285303,0.24428825,0.05736843,0.08119634,0.5519211,0.28688192,0.055619787,0.20941941,0.5102979
3544,0.38291574,0.24253027,0.05797947,0.08240597,0.55485344,0.28636214,0.056361835,0.2121295,0.5104655
3545,0.3828554,0.2411251,0.058446992,0.08328328,0.55748737,0.28645664,0.056968745,0.21406196,0.51025075
3546,0.38264683,0.24007353,0.058756847,0.08381645,0.55979186,0.2871691,0.057419453,0.21520332,0.5096409
3547,0.38227642,0.23936935,0.05890265,0.08400441,0.5617578,0.2884929,0.057701197,0.2155637,0.508629
3548,0.38174048,0.23899889,0.05888568,0.08385589,0.56340075,0.2904147,0.05780909,0.21517698,0.5072154
3549,0.38104746,0.23894516,0.058713812,0.08338848,0.5647507,0.29291275,0.05774557,0.21409234,0.505409
3550,0.38021475,0.23918775,0.058400396,0.0826266,0.5658511,0.29595852,0.057519402,0.21237315,0.503228
3551,0.3792687,0.23970547,0.057963338,0.08159989,0.5667559,0.2995176,0.057144824,0.21009347,0.5007002
3552,0.37824237,0.24047728,0.05742402,0.080341086,0.5675163,0.30355033,0.056640778,0.20732519,0.4978629
3553,0.37717375,0.24148388,0.05680626,0.07888362,0.5681829,0.30801097,0.05602991,0.20414202,0.49476177
3554,0.37610394,0.24270782,0.05613596,0.07726017,0.56880045,0.3128511,0.055338174,0.20061116,0.49145022
3555,0.37507623,0.244134,0.055440072,0.07550214,0.5694021,0.3180174,0.054593883,0.19679083,0.4879864
3556,0.37413192,0.245749,0.054745603,0.07363729,0.5700109,0.32345277,0.053827357,0.19273081,0.4844317
3557,0.3733087,0.24754055,0.054078482,0.07168966,0.57063824,0.32909775,0.053069342,0.18847115,0.48084745
3558,0.37263998,0.24949722,0.053462397,0.06968036,0.5712831,0.33489057,0.052349653,0.18404284,0.47729293
3559,0.3721508,0.2516069,0.052917365,0.06762653,0.57193506,0.34076652,0.051696613,0.17947191,0.47382313
3560,0.37185812,0.25385714,0.052458905,0.06554207,0.57257456,0.34666127,0.051134754,0.1747785,0.47048625
3561,0.37177008,0.25623372,0.052097086,0.063439295,0.5731765,0.35251093,0.05068416,0.16998145,0.46732312
3562,0.37188664,0.25872177,0.051836263,0.061328612,0.5737131,0.35825336,0.050359387,0.16510035,0.46436623
3563,0.37220073,0.261305,0.05167512,0.0592206,0.5741564,0.36383036,0.050168857,0.16015722,0.4616394
3564,0.37269926,0.26396656,0.051606894,0.057125818,0.5744824,0.36918858,0.05011415,0.15517965,0.4591581
3565,0.37336457,0.2666886,0.05161974,0.05505624,0.5746734,0.37428245,0.05018996,0.15020101,0.45693004
3566,0.37417635,0.2694537,0.05169712,0.053025506,0.57471716,0.37907448,0.05038329,0.14525935,0.45495632
3567,0.37511012,0.27224338,0.05181794,0.051048778,0.57460797,0.38353392,0.05067333,0.14040071,0.4532322
3568,0.3761388,0.27503893,0.051957086,0.049142767,0.5743477,0.3876412,0.051031742,0.13567473,0.45174834
3569,0.37723172,0.27782068,0.05208533,0.047325686,0.5739413,0.39138445,0.051422343,0.13113452,0.4504918
3570,0.37835288,0.28056687,0.052169934,0.045616098,0.5733968,0.39476022,0.05180231,0.12683426,0.44944653
3571,0.37946206,0.28325397,0.052175533,0.044032574,0.5727244,0.39777133,0.0521234,0.12282965,0.44859445
3572,0.38051456,0.2858557,0.052065574,0.042593256,0.57193285,0.40042675,0.052334458,0.11917164,0.44791573
3573,0.38146183,0.28834274,0.051804505,0.041314576,0.5710335,0.40273914,0.052384213,0.1159101,0.44739
3574,0.38225493,0.29068327,0.05136013,0.040211525,0.5700381,0.40472436,0.05222553,0.11308821,0.4469957
3575,0.38284758,0.29284388,0.0507067,0.03929702,0.56896204,0.40639848,0.051818945,0.11074462,0.44671157
3576,0.38320014,0.29479024,0.049828004,0.038581908,0.5678289,0.40778077,0.051136892,0.10891125,0.44651634
3577,0.38328388,0.29648942,0.04871997,0.038074482,0.5666696,0.4088877,0.05016739,0.10761452,0.44639003
3578,0.3830844,0.29791066,0.047392398,0.037781317,0.565527,0.40973738,0.048916318,0.106873326,0.44631368
3579,0.38260514,0.2990287,0.04586977,0.037706684,0.5644539,0.41034532,0.047407646,0.10670094,0.44627067
3580,0.3818676,0.29982442,0.04419036,0.037852824,0.5635168,0.41072884,0.04568379,0.10710413,0.44624674
3581,0.38091072,0.30028653,0.04240433,0.038219877,0.5627874,0.4109029,0.043802056,0.1080825,0.44623038
3582,0.3797894,0.30041325,0.04056999,0.038806178,0.5623429,0.4108825,0.04183094,0.109629475,0.44621372
3583,0.37856963,0.30021226,0.038749725,0.039607648,0.5622606,0.4106838,0.039844938,0.111731894,0.4461918
3584,0.37732258,0.29970026,0.037005268,0.04061704,0.5626076,0.41032195,0.037918735,0.11436691,0.4461632
3585,0.3761205,0.2989033,0.035392765,0.04182446,0.5634366,0.40981108,0.036121987,0.117503524,0.44612977
3586,0.37503007,0.29785496,0.03395898,0.043216143,0.56478333,0.409168,0.0345136,0.12110171,0.44609603
3587,0.37410572,0.29659343,0.032737836,0.044774447,0.5666549,0.40840578,0.0331385,0.12511066,0.44606873
3588,0.37338862,0.29516247,0.031748723,0.046477444,0.56903195,0.40753865,0.03202514,0.1294682,0.44605654
3589,0.37290114,0.29360697,0.030995771,0.04829842,0.57186764,0.40658045,0.03118419,0.13410302,0.44606933
3590,0.37264764,0.2919723,0.03046884,0.050206468,0.57508326,0.405542,0.030609678,0.13893159,0.44611767
3591,0.3726143,0.29030222,0.030145431,0.052166637,0.57857835,0.40443462,0.030281011,0.1438627,0.4462121
3592,0.3727722,0.28863734,0.029993927,0.05414092,0.5822309,0.4032673,0.03016597,0.14879768,0.44636285
3593,0.37308025,0.2870142,0.029977214,0.05608886,0.5859062,0.40204802,0.030225342,0.15363286,0.44657934
3594,0.3734905,0.28546435,0.03005672,0.05796946,0.589465,0.40078345,0.030416781,0.1582648,0.44686994
3595,0.37395376,0.28401434,0.030196674,0.059742764,0.59277284,0.39947975,0.030699544,0.16259353,0.44724128
3596,0.37442404,0.28268513,0.030367196,0.06137173,0.59570616,0.39814156,0.031038292,0.16652633,0.44769898
3597,0.3748636,0.28149256,0.030547319,0.06282371,0.59816486,0.39677474,0.031405963,0.16998416,0.4482464
3598,0.375247,0.28044757,0.03072622,0.06407321,0.60007286,0.395383,0.031785723,0.1729041,0.44888574
3599,0.3755622,0.2795571,0.030903572,0.065101504,0.6013856,0.3939719,0.032171097,0.17524257,0.44961667
3600,0.37581128,0.2788238,0.03108829,0.06589918,0.60209084,0.39254683,0.032565,0.17697898,0.45043743
3601,0.37600753,0.27824637,0.03129624,0.06646493,0.60220605,0.39111286,0.03297737,0.1781158,0.45134446
3602,0.37617385,0.27782026,0.031547293,0.06680632,0.6017723,0.38967377,0.033422288,0.17867623,0.4523322
3603,0.37633666,0.2775372,0.031861555,0.06693793,0.6008534,0.38823438,0.03391398,0.17870502,0.4533935
3604,0.37652197,0.27738523,0.032256257,0.066880494,0.59952444,0.3867974,0.034463737,0.17826332,0.45451972
3605,0.37675214,0.27734968,0.032742675,0.06665979,0.59786403,0.38536367,0.035076696,0.17742363,0.4557013
3606,0.37704042,0.27741238,0.033324417,0.0663036,0.5959517,0.38393235,0.035750456,0.17626886,0.45692745
3607,0.3773915,0.27755266,0.033996705,0.065842114,0.5938583,0.38250047,0.036474187,0.17488362,0.4581872
3608,0.3777997,0.2777484,0.034746673,0.06530462,0.59164673,0.3810639,0.037229273,0.17335357,0.45946988
3609,0.37825125,0.27797627,0.03555516,0.06471982,0.5893664,0.37961546,0.037991486,0.17175944,0.46076548
3610,0.37872678,0.2782137,0.03639874,0.06411433,0.5870568,0.3781477,0.038733285,0.17017585,0.46206558
3611,0.3792041,0.2784393,0.037252624,0.06351215,0.58474535,0.3766512,0.03942693,0.16866724,0.463364
3612,0.37966228,0.27863464,0.038093146,0.0629345,0.5824527,0.3751175,0.040047847,0.16728735,0.46465674
3613,0.3800846,0.27878517,0.038900007,0.062399425,0.5801938,0.37353763,0.040576514,0.16607969,0.46594268
3614,0.38045993,0.27888063,0.039657544,0.061921787,0.5779791,0.3719053,0.04100047,0.1650733,0.4672237
3615,0.38078386,0.27891615,0.040355336,0.061512366,0.5758151,0.370213,0.04131471,0.16428733,0.4685048
3616,0.3810584,0.2788919,0.0409877,0.06117882,0.57370687,0.36845765,0.04152123,0.16372797,0.46979323
3617,0.3810584,0.2788919,0.0409877,0.06117882,0.57370687,0.36845765,0.04152123,0.16372797,0.46979323
3618,0.3810801,0.27898467,0.040480632,0.061614774,0.5675502,0.36118907,0.040997002,0.16536412,0.47518426
3619,0.38127446,0.27930522,0.039830036,0.06213921,0.5618061,0.35425195,0.040310174,0.16724393,0.48083305
3620,0.3816558,0.27980068,0.039083477,0.06277166,0.55658734,0.3476733,0.03950725,0.16940682,0.48667917
3621,0.38223165,0.28040776,0.038295068,0.063528836,0.5519936,0.34146652,0.03864232,0.17188479,0.49265558
3622,0.38300365,0.28105846,0.03752169,0.06442352,0.5481062,0.33563402,0.037772868,0.17469929,0.49869198
3623,0.3839659,0.28168365,0.036818232,0.06546403,0.54498345,0.3301691,0.036954973,0.17785937,0.5047153
3624,0.3851024,0.28221577,0.036232885,0.06665371,0.54266244,0.3250588,0.036238477,0.1813652,0.5106537
3625,0.38638705,0.28259403,0.035803035,0.06798999,0.5411507,0.32028645,0.035662916,0.1852013,0.51643735
3626,0.38778263,0.2827663,0.03555187,0.06946445,0.5404279,0.3158335,0.0352537,0.18934068,0.52200097
3627,0.38923904,0.28269106,0.035485998,0.071062006,0.54044694,0.31168458,0.035019744,0.19374262,0.52728516
3628,0.39069661,0.28234002,0.035594977,0.07276162,0.5411313,0.30782494,0.03495279,0.1983536,0.5322372
3629,0.39208478,0.28169686,0.035852138,0.07453577,0.54238176,0.3042452,0.03502858,0.203108,0.5368125
3630,0.3933284,0.28075927,0.03621722,0.07635192,0.5440785,0.30093977,0.035208985,0.20792978,0.54097366
3631,0.39434984,0.27953583,0.036640786,0.07817322,0.5460912,0.29790905,0.03544691,0.2127352,0.54469186
3632,0.39507645,0.27804616,0.03706985,0.07996045,0.54828554,0.29515883,0.035691734,0.21743497,0.5479454
3633,0.3954453,0.27631855,0.037454117,0.081672624,0.5505305,0.29269752,0.035895914,0.22193705,0.55071986
3634,0.39541176,0.27438736,0.037753023,0.083271384,0.5527152,0.29053894,0.036021855,0.22615442,0.55300695
3635,0.3949529,0.272291,0.03794157,0.0847203,0.5547509,0.2886973,0.036048092,0.23000553,0.55480367
3636,0.39407456,0.27006948,0.03801545,0.08598962,0.556583,0.2871902,0.03597417,0.2334186,0.55611134
3637,0.3928129,0.26776224,0.03799403,0.08705665,0.55819905,0.28603357,0.03582371,0.2363418,0.55693465
3638,0.3912347,0.26540703,0.0379204,0.08790727,0.5596246,0.28524408,0.03564429,0.23873626,0.55728036
3639,0.38943487,0.26303846,0.037859354,0.08853707,0.5609276,0.28483564,0.03550515,0.24058685,0.55715704
3640,0.3875309,0.26068774,0.03789204,0.08895111,0.5622114,0.28482056,0.03549164,0.2418992,0.5565753
3641,0.38565284,0.25838128,0.038108718,0.08916286,0.563604,0.28520912,0.035697438,0.24269748,0.55554545
3642,0.38393614,0.25614333,0.038599357,0.089193426,0.56524783,0.28600922,0.036214914,0.24302368,0.5540791
3643,0.38250938,0.25399578,0.039444324,0.08906927,0.5672891,0.2872275,0.037125506,0.24293609,0.55218965
3644,0.38148338,0.25195885,0.04070478,0.08881975,0.56985706,0.2888672,0.038489357,0.24250047,0.5498916
3645,0.38094375,0.25005388,0.042414546,0.08847532,0.5730575,0.2909312,0.040337354,0.24178892,0.5472027
3646,0.3809423,0.24830315,0.044574395,0.08806475,0.5769612,0.29342023,0.042664856,0.24087615,0.5441444
3647,0.38149387,0.24673124,0.047148604,0.08761404,0.5815891,0.29633224,0.04542845,0.23982842,0.54074264
3648,0.38257343,0.24536498,0.05006495,0.087143496,0.5869147,0.29966202,0.048546195,0.23870648,0.5370298
3649,0.3841192,0.24423285,0.053218212,0.08666815,0.592859,0.3034006,0.05190091,0.2375575,0.53304404
3650,0.38603646,0.24336374,0.056476336,0.086196385,0.59929436,0.3075315,0.05534765,0.23641519,0.5288306
3651,0.3882037,0.24278517,0.05968951,0.085729025,0.60604554,0.3120303,0.058722906,0.23529236,0.5244414
3652,0.39048392,0.24252054,0.06270194,0.085261434,0.61290836,0.31686234,0.061857674,0.23418838,0.5199343
3653,0.39273077,0.24258554,0.065363266,0.08478198,0.6196528,0.32198045,0.06459011,0.23308222,0.5153711
3654,0.39480326,0.24298719,0.06754143,0.08427464,0.6260402,0.32732674,0.06677892,0.23193458,0.51081586
3655,0.39657217,0.24372073,0.06913259,0.083718866,0.6318377,0.33282834,0.06831467,0.23069468,0.5063329
3656,0.39793187,0.2447705,0.07006968,0.08309169,0.6368301,0.33840504,0.0691291,0.22929591,0.5019834
3657,0.39880562,0.24611035,0.070326716,0.08236855,0.6408355,0.34396732,0.069199294,0.22766891,0.49782383
3658,0.3991522,0.24770693,0.069919325,0.081525914,0.64371246,0.34942436,0.06854855,0.22573952,0.49390328
3659,0.39896682,0.24952336,0.06890143,0.08054203,0.64537036,0.35468888,0.06724219,0.22343925,0.490262
3660,0.39828205,0.25152397,0.06735838,0.07939971,0.64577246,0.35968256,0.06537985,0.22071004,0.4869307
3661,0.39716375,0.25367865,0.06539778,0.078087315,0.6449361,0.3643407,0.063084975,0.21751043,0.4839309
3662,0.39570588,0.25596675,0.063139096,0.07660002,0.64292884,0.36861822,0.060493205,0.2138174,0.48127425
3663,0.39402235,0.2583782,0.06070309,0.074941054,0.6398604,0.37248915,0.057740606,0.20963062,0.4789645
3664,0.3922371,0.2609133,0.058202315,0.07312145,0.63587916,0.37594962,0.05495335,0.20497617,0.47699755
3665,0.39047465,0.26358062,0.055733882,0.07116013,0.6311533,0.37901357,0.052239377,0.19990031,0.47536287
3666,0.38884988,0.26639336,0.053374227,0.0690823,0.6258663,0.38171253,0.04968326,0.19447047,0.4740435
3667,0.38745925,0.26936406,0.051176514,0.06691866,0.6202004,0.38408768,0.047343537,0.18876919,0.473018
3668,0.38637412,0.27250004,0.04917101,0.06470307,0.6143297,0.38618717,0.045253094,0.18288942,0.47226003
3669,0.38563707,0.27579892,0.047366932,0.062471252,0.60841405,0.38806126,0.043421354,0.17693147,0.47173885
3670,0.38526016,0.2792457,0.045756124,0.06025832,0.60259014,0.3897577,0.041838598,0.17099385,0.4714203
3671,0.3852271,0.28281084,0.044317957,0.058098316,0.59697324,0.3913189,0.04048084,0.16517352,0.47126675
3672,0.38549757,0.2864509,0.04302417,0.05602249,0.59165627,0.39278156,0.039315473,0.15955926,0.47123858
3673,0.38601175,0.29010963,0.04184418,0.054057926,0.586711,0.39417344,0.038306393,0.15423116,0.47129452
3674,0.386698,0.2937206,0.040749244,0.052228153,0.5821911,0.39551485,0.03741874,0.14925753,0.47139308
3675,0.38748068,0.29721203,0.03971618,0.050552465,0.5781375,0.3968196,0.036622636,0.14469528,0.47149345
3676,0.38828596,0.30051062,0.038729623,0.049045708,0.5745814,0.398096,0.03589575,0.14058968,0.4715579
3677,0.38904786,0.30354598,0.03778322,0.04771865,0.5715474,0.3993491,0.03522441,0.13697387,0.47155148
3678,0.38971332,0.30625516,0.036879383,0.046578757,0.56905633,0.400582,0.03460375,0.1338706,0.4714445
3679,0.39024502,0.30858704,0.036027912,0.045630075,0.5671285,0.4017985,0.0340364,0.13129358,0.47121346
3680,0.39062214,0.31050444,0.035244036,0.04487365,0.56577975,0.40300277,0.03353048,0.12924649,0.47084105
3681,0.39084008,0.31198603,0.034545444,0.044308595,0.5650251,0.4042011,0.033097167,0.12772681,0.4703177
3682,0.39090842,0.31302795,0.033949316,0.043931153,0.5648744,0.40540242,0.03274769,0.12672427,0.4696414
3683,0.39084837,0.31364217,0.033469915,0.043736268,0.56533337,0.4066188,0.03249111,0.12622343,0.468817
3684,0.39068907,0.31385612,0.033115905,0.043717064,0.5663977,0.40786263,0.0323318,0.12620328,0.4678564
3685,0.3904643,0.31371012,0.032889053,0.043865148,0.5680545,0.4091486,0.032268323,0.1266376,0.46677724
3686,0.390209,0.3132548,0.03278367,0.04417054,0.5702794,0.4104901,0.03229291,0.12749642,0.46560228
3687,0.3899565,0.3125473,0.032787215,0.044622,0.57303566,0.41189852,0.032392267,0.12874486,0.46435747
3688,0.38973722,0.31164858,0.032881375,0.045207262,0.57627696,0.41338357,0.032548476,0.13034488,0.46307153
3689,0.38957557,0.3106188,0.03304447,0.045912314,0.57994586,0.41494823,0.032741882,0.13225578,0.46177444
3690,0.3894918,0.3095152,0.03325386,0.046722744,0.5839751,0.41658947,0.032952514,0.13443308,0.4604955
3691,0.38950068,0.30838898,0.033488765,0.047622908,0.58829397,0.41829932,0.033163738,0.13683091,0.4592633
3692,0.3896128,0.30728316,0.033732794,0.048596833,0.59282416,0.42005873,0.033363808,0.1394016,0.45810455
3693,0.38983494,0.3062308,0.033975706,0.049628437,0.59749186,0.42184463,0.03354797,0.14209923,0.4570432
3694,0.39017034,0.30525392,0.034214802,0.050701626,0.60221976,0.42362303,0.033718806,0.14487793,0.45609975
3695,0.39061987,0.3043645,0.034454122,0.05180127,0.60693496,0.42535415,0.033886097,0.14769472,0.4552915
3696,0.39118022,0.30356306,0.034703847,0.052913293,0.6115686,0.42699236,0.03406509,0.15051118,0.45463285
3697,0.39184403,0.30284232,0.034977145,0.05402457,0.6160536,0.42848727,0.034273345,0.15329298,0.45413458
3698,0.3925972,0.30218577,0.03528731,0.055124104,0.62032557,0.42978552,0.034527607,0.15601243,0.45380467
3699,0.393419,0.30157202,0.0356441,0.05620285,0.6243197,0.43083134,0.03483984,0.15864849,0.45364925
3700,0.3942788,0.30097553,0.03605001,0.057253253,0.62797105,0.4315722,0.03521349,0.16118537,0.453672
3701,0.39513606,0.3003685,0.036497667,0.058269914,0.6312092,0.4319549,0.0356407,0.1636136,0.45387545
3702,0.395941,0.29972354,0.036968485,0.059248954,0.63396376,0.4319322,0.036101,0.16593055,0.45426142
3703,0.39663482,0.29901448,0.03743289,0.060187455,0.63615966,0.43146324,0.03656181,0.16813459,0.4548311
3704,0.3971554,0.29821926,0.037852433,0.061083697,0.63772136,0.43051252,0.036980417,0.17022844,0.45558578
3705,0.39743975,0.29732016,0.038183574,0.06193602,0.63857806,0.42905515,0.037308544,0.17221437,0.4565273
3706,0.39743185,0.29630548,0.03838313,0.06274325,0.6386664,0.42707434,0.037497632,0.17409444,0.45765826
3707,0.39708745,0.2951705,0.03841366,0.063503325,0.6379377,0.42456666,0.03750516,0.17586593,0.45898193
3708,0.39638114,0.2939183,0.038249403,0.06421341,0.63636225,0.4215375,0.03730079,0.17752396,0.4605032
3709,0.3953095,0.29255953,0.037880536,0.06486943,0.6339358,0.41800553,0.03687121,0.1790591,0.4622274
3710,0.39389557,0.29111308,0.037316136,0.06546636,0.63067925,0.41400075,0.03622355,0.18045495,0.46416128
3711,0.39218688,0.28960526,0.03658429,0.065997325,0.62664276,0.40956473,0.0353862,0.18169184,0.46631223
3712,0.390255,0.28806975,0.035730768,0.06645448,0.62190187,0.40474892,0.034407027,0.18274596,0.4686881
3713,0.3881889,0.28654492,0.03481477,0.06682922,0.6165561,0.39961526,0.03334987,0.18359098,0.47129586
3714,0.38609096,0.28507465,0.033903766,0.06711253,0.61072224,0.39423266,0.032288667,0.1842009,0.47414166
3715,0.3840684,0.2837047,0.033067677,0.067296036,0.60452676,0.38867527,0.03130141,0.18455006,0.47722977
3716,0.3822263,0.2824808,0.032373,0.067372486,0.598106,0.38302156,0.03046365,0.18462077,0.48056123
3717,0.3806622,0.281447,0.03187753,0.06733769,0.5915929,0.37735006,0.02984231,0.18440051,0.48413286
3718,0.3806622,0.281447,0.03187753,0.06733769,0.5915929,0.37735006,0.02984231,0.18440051,0.48413286
3719,0.38016444,0.28134012,0.03041489,0.06840943,0.5936586,0.37771696,0.028649658,0.18729201,0.48288321
3720,0.3798635,0.2813917,0.029180922,0.06929088,0.59537613,0.37803164,0.027668132,0.18967634,0.4817869
3721,0.3797034,0.28164786,0.028141884,0.06991367,0.59657925,0.3783252,0.02686273,0.19139132,0.48086053
3722,0.37962294,0.28214663,0.027255503,0.0702208,0.5971213,0.378629,0.026190411,0.19230191,0.48011225
3723,0.37956926,0.2829169,0.026480028,0.07017235,0.5969042,0.37897754,0.025609672,0.19231701,0.47954214
3724,0.379507,0.2839768,0.0257825,0.06974773,0.59588486,0.37940428,0.02508848,0.19139211,0.4791407
3725,0.37942618,0.28533298,0.025143625,0.06894958,0.59408677,0.37994173,0.024609659,0.18953536,0.4788904
3726,0.37933987,0.28697872,0.024559177,0.067802,0.5915972,0.38061923,0.024172219,0.18680575,0.4787651
3727,0.37927857,0.2888924,0.024037862,0.06634831,0.5885577,0.38146242,0.023788966,0.18330635,0.47873077
3728,0.37927958,0.29103634,0.023596372,0.06464687,0.5851446,0.382489,0.023481358,0.17917423,0.4787467
3729,0.3793754,0.29335675,0.023253355,0.06276531,0.5815575,0.3837115,0.023273248,0.17457274,0.47876647
3730,0.3795857,0.2957868,0.023023434,0.06077548,0.57798994,0.38513133,0.023184069,0.16967456,0.47874126
3731,0.37990797,0.2982474,0.022912888,0.058747675,0.5746222,0.3867457,0.02322406,0.16465248,0.47862083
3732,0.38031942,0.3006544,0.02291762,0.056747384,0.5716037,0.38854352,0.023391375,0.15966885,0.47835812
3733,0.38077766,0.30292267,0.023023555,0.054831445,0.5690517,0.39051127,0.023672191,0.15486822,0.47791076
3734,0.3812294,0.30497286,0.023209335,0.0530472,0.5670475,0.3926325,0.02404245,0.15037248,0.47724557
3735,0.38162073,0.30673915,0.023450099,0.051431477,0.56564164,0.39489222,0.024471859,0.14627759,0.47634026
3736,0.38190466,0.30817252,0.023721654,0.050010484,0.5648581,0.39727697,0.024928145,0.14265293,0.47518644
3737,0.38205144,0.30924666,0.024004143,0.04880064,0.56469995,0.3997777,0.02538118,0.13954106,0.47378945
3738,0.38205197,0.30995885,0.024284173,0.047808953,0.56515574,0.40239063,0.025805818,0.13695931,0.4721695
3739,0.38191876,0.3103296,0.024555093,0.04703408,0.5662006,0.40511307,0.026183754,0.13490377,0.47035927
3740,0.38168228,0.31040016,0.024815863,0.046466257,0.5677946,0.40794578,0.026502827,0.13334602,0.46840295
3741,0.38138416,0.31022745,0.025068266,0.046088446,0.56988657,0.4108878,0.026756015,0.13224274,0.46635187
3742,0.38106957,0.30987903,0.025313854,0.045876678,0.5724083,0.4139357,0.026939088,0.13153352,0.46426198
3743,0.3807771,0.30942497,0.025551207,0.045800924,0.5752744,0.41707945,0.027048439,0.13114652,0.46218985
3744,0.38053358,0.3089327,0.025774479,0.045826394,0.5783808,0.42029965,0.027080221,0.13100094,0.46018967
3745,0.38035014,0.30846143,0.025973402,0.045915313,0.5816085,0.4235672,0.027029788,0.1310115,0.45831022
3746,0.38022107,0.30805713,0.026135324,0.04602863,0.5848312,0.42684293,0.026893564,0.13109468,0.45659375
3747,0.3801293,0.30775085,0.026248695,0.046129774,0.58791953,0.43007624,0.026671661,0.13117164,0.45507443
3748,0.3800504,0.30755728,0.02630725,0.046185847,0.590753,0.43320665,0.026370741,0.13117565,0.4537784
3749,0.37996095,0.30747506,0.026314113,0.04617178,0.5932311,0.43616793,0.02600724,0.1310559,0.45272428
3750,0.379846,0.30748922,0.026284803,0.04607198,0.59528035,0.43888986,0.025609294,0.1307812,0.45192376
3751,0.37970275,0.30757278,0.026247853,0.0458821,0.5968624,0.44130215,0.025216144,0.13034408,0.4513825
3752,0.37954226,0.30769008,0.026243161,0.045609027,0.5979736,0.4433373,0.02487645,0.12975982,0.45110223
3753,0.37938845,0.30779952,0.026317315,0.0452716,0.59864336,0.44493294,0.02464269,0.12906775,0.451081
3754,0.3792699,0.30785447,0.026517333,0.044898104,0.5989285,0.4460354,0.024565432,0.1283277,0.45131436
3755,0.37921512,0.30780753,0.026882842,0.04452474,0.5989002,0.4465979,0.024685748,0.12761654,0.45179528
3756,0.37924173,0.30760998,0.027439315,0.044192433,0.5986362,0.4465838,0.025028741,0.12702368,0.45251516
3757,0.37935126,0.30721393,0.028192079,0.043945264,0.5982115,0.44596636,0.025598258,0.12664692,0.45346314
3758,0.3795237,0.30657387,0.029123718,0.04382611,0.59768724,0.4447266,0.02637464,0.12658599,0.454627
3759,0.37971783,0.30564684,0.030194523,0.043876454,0.59710544,0.44285163,0.027315654,0.12693818,0.45599306
3760,0.37987572,0.30439577,0.03134614,0.0441338,0.5964956,0.44033822,0.028360173,0.12779722,0.45754707
3761,0.37992984,0.30279034,0.032508682,0.04463081,0.59586847,0.43718696,0.029435396,0.1292461,0.45927447
3762,0.37981382,0.30080962,0.033609305,0.045394905,0.59522927,0.43340653,0.030465372,0.13135737,0.46116233
3763,0.37947375,0.2984441,0.03458204,0.04644759,0.5945797,0.42901054,0.03138045,0.13418873,0.46319985
3764,0.37887755,0.29569712,0.035376277,0.047804147,0.59392524,0.42401937,0.032125898,0.13777997,0.4653804
3765,0.37802324,0.29258734,0.035963226,0.04947267,0.59328055,0.41845936,0.03266854,0.14215265,0.4677019
3766,0.37693796,0.2891455,0.036339086,0.05145339,0.5926659,0.41236347,0.032999977,0.14730248,0.47016883
3767,0.37567878,0.28541714,0.036524616,0.053737022,0.59210646,0.40576997,0.033136543,0.15319997,0.47279185
3768,0.3743213,0.2814576,0.036560427,0.0563033,0.5916252,0.39872336,0.033115476,0.1597864,0.4755882
3769,0.37295154,0.27733132,0.036500175,0.05912003,0.591233,0.39127284,0.032988306,0.16697188,0.4785814
3770,0.37165356,0.27310973,0.036402036,0.06214177,0.5909207,0.38347346,0.03281282,0.17463438,0.48180017
3771,0.3704962,0.26886624,0.036319714,0.06531028,0.5906536,0.37538552,0.03264478,0.18262328,0.4852766
3772,0.36952862,0.26467785,0.036295425,0.06855535,0.5903677,0.36707577,0.032530703,0.19076122,0.48904455
3773,0.36877546,0.26062194,0.036355365,0.07179814,0.5899739,0.35861683,0.032502666,0.19885443,0.49313834
3774,0.36823806,0.2567761,0.03650783,0.074954115,0.5893627,0.35008836,0.03257622,0.20669813,0.49758953
3775,0.36790222,0.25321802,0.036744777,0.07793942,0.5884213,0.34157744,0.032750845,0.21409301,0.5024243
3776,0.36774534,0.25002408,0.03704573,0.08067556,0.58704567,0.3331777,0.033013105,0.2208549,0.5076607
3777,0.36774766,0.24726799,0.037383143,0.08309655,0.5851568,0.32498607,0.033340793,0.22682992,0.51330596
3778,0.36789814,0.24501672,0.03772828,0.085153125,0.5827147,0.31710157,0.033707995,0.23190507,0.5193539
3779,0.36820033,0.24332695,0.038055994,0.08681739,0.57972443,0.3096194,0.034089614,0.23601541,0.5257805
3780,0.36867112,0.24223837,0.038348116,0.088084646,0.57624143,0.30262506,0.034464575,0.23915182,0.53254366
3781,0.3693357,0.24176852,0.03859432,0.08897285,0.5723633,0.29619026,0.03481744,0.24135563,0.53958017
3782,0.37021837,0.24190624,0.03879152,0.0895206,0.56822395,0.29036722,0.035137728,0.24271898,0.5468054
3783,0.37133354,0.24260855,0.038941417,0.08978357,0.56397694,0.28518543,0.03541937,0.24337213,0.55411434
3784,0.372675,0.2437989,0.039047934,0.08982815,0.55978215,0.2806484,0.03565873,0.24347502,0.5613826
3785,0.37421164,0.2453691,0.039114974,0.08972755,0.5557921,0.2767357,0.03585264,0.24320377,0.5684712
3786,0.37588376,0.2471836,0.039144605,0.08955556,0.5521412,0.27340394,0.035998493,0.24273872,0.57523054
3787,0.37760833,0.24908857,0.039137658,0.08938212,0.54893917,0.2705935,0.03609397,0.24225171,0.5815073
3788,0.37928727,0.2509231,0.03909455,0.08926964,0.54627025,0.26823288,0.036138587,0.2418988,0.58715135
3789,0.38081726,0.25253057,0.039017335,0.08926936,0.544192,0.26624832,0.036135342,0.24180837,0.59202385
3790,0.382105,0.25377265,0.038911972,0.089420386,0.54274344,0.26457015,0.03609267,0.2420806,0.5960051
3791,0.38307747,0.2545405,0.03878977,0.0897472,0.54194057,0.26313972,0.036024906,0.24277596,0.5990011
3792,0.3836899,0.25476384,0.038667265,0.090258814,0.5417861,0.26191652,0.035952322,0.24391721,0.60094935
3793,0.38393134,0.25441727,0.038565177,0.090948865,0.54226685,0.26087967,0.035899017,0.24548814,0.6018228
3794,0.38382053,0.2535205,0.038505096,0.09179495,0.543351,0.2600307,0.03588979,0.24743049,0.60162985
3795,0.38340026,0.25213543,0.03850581,0.092759,0.5449845,0.2593916,0.035945863,0.24964707,0.60041314
3796,0.3827273,0.25035915,0.038579013,0.09378914,0.54709125,0.25900105,0.036080997,0.25200918,0.5982452
3797,0.38186044,0.24831322,0.038726095,0.09482111,0.54956615,0.25890982,0.03629847,0.25435784,0.59522164
3798,0.38085163,0.24613385,0.03893639,0.0957814,0.55227673,0.2591729,0.036589094,0.25651473,0.59145576
3799,0.37973797,0.24395862,0.039187748,0.09659158,0.55507034,0.2598458,0.036932748,0.2582918,0.5870698
3800,0.37854064,0.24191788,0.03944974,0.09717301,0.55778044,0.26097658,0.037301153,0.2595027,0.5821879
3801,0.37726527,0.2401243,0.039688405,0.097452566,0.5602402,0.26260224,0.037662957,0.25997502,0.5769301
3802,0.37591183,0.23867011,0.03987298,0.09736875,0.56230414,0.26474783,0.03799055,0.2595658,0.5714077
3803,0.37447923,0.23762164,0.039981946,0.096875675,0.56385434,0.2674202,0.038265854,0.25816828,0.5657185
3804,0.37297755,0.23701985,0.040008612,0.0959491,0.56482136,0.27061376,0.03848572,0.25572187,0.55994475
3805,0.37143242,0.23688129,0.03996378,0.09458737,0.5651945,0.27430844,0.03866437,0.25222167,0.5541524
3806,0.36988854,0.237201,0.039875768,0.092811756,0.5650202,0.27847415,0.038833175,0.24771288,0.5483905
3807,0.3684086,0.23795584,0.039787002,0.09066575,0.56439865,0.28307092,0.03903684,0.24229088,0.54269284
3808,0.36706656,0.23910859,0.039748188,0.08820977,0.5634763,0.28805536,0.039327607,0.23609336,0.53707945
3809,0.365938,0.2406108,0.0398104,0.085516796,0.5624222,0.29337966,0.03975661,0.22928597,0.53155905
3810,0.36509097,0.24240735,0.040016994,0.08266663,0.5614185,0.29899734,0.040366102,0.222055,0.52613163
3811,0.36457455,0.2444386,0.040396623,0.079739325,0.5606347,0.30486146,0.041181922,0.21459128,0.5207914
3812,0.36441264,0.24664402,0.04095812,0.0768105,0.56021893,0.3109291,0.04220827,0.20708154,0.51553017
3813,0.36460024,0.24896467,0.041688234,0.073947325,0.56027746,0.31715798,0.04342549,0.19969401,0.5103394
3814,0.36510447,0.25134575,0.042552553,0.07120616,0.56088024,0.3235109,0.044790722,0.19257863,0.505213
3815,0.36586827,0.25373858,0.043499015,0.06863065,0.562052,0.32995304,0.046241637,0.1858573,0.5001498
3816,0.36681908,0.25610316,0.04446396,0.066251956,0.56377757,0.33645183,0.047702856,0.17962287,0.4951543
3817,0.36787724,0.25840908,0.04537943,0.064088725,0.5660103,0.3429771,0.04909381,0.17393939,0.49023783
3818,0.36896694,0.26063615,0.04618103,0.06214977,0.5686806,0.34949997,0.050337177,0.16884343,0.4854182
3819,0.37002358,0.2627743,0.046814848,0.060434442,0.57170373,0.35599113,0.05136657,0.16434605,0.48071942
3820,0.3710005,0.264823,0.047243122,0.058934387,0.5749885,0.36242166,0.05213333,0.16043352,0.47616956
3821,0.37187147,0.26678878,0.047447253,0.05763541,0.5784433,0.3687593,0.052610155,0.15707384,0.47180027
3822,0.37263006,0.26868328,0.047428723,0.05651806,0.5819787,0.37497035,0.052792933,0.1542154,0.46764266
3823,0.3732869,0.2705214,0.0472065,0.055559017,0.58551055,0.38101774,0.05269859,0.15179421,0.46372685
3824,0.3738623,0.272317,0.046813656,0.05473163,0.5889544,0.38686,0.0523617,0.14973268,0.46007878
3825,0.37438157,0.27408302,0.046291504,0.054007053,0.59223056,0.39245388,0.05182872,0.14794798,0.45671904
3826,0.3748671,0.27582917,0.045683753,0.053354193,0.59525424,0.39775276,0.05115121,0.14635025,0.4536623
3827,0.37533507,0.27756202,0.04503132,0.05274173,0.597943,0.40271097,0.0503804,0.14485162,0.45091584
3828,0.3757906,0.27928483,0.04436772,0.05213804,0.60020936,0.40728334,0.049561404,0.1433646,0.44848046
3829,0.37623018,0.28099924,0.043716706,0.05151423,0.60197043,0.41142917,0.04873001,0.14181128,0.44635144
3830,0.3766417,0.2827062,0.043091353,0.050844148,0.60314924,0.41511545,0.04791071,0.14012308,0.44451892
3831,0.37700894,0.2844075,0.0424947,0.050106734,0.60367984,0.41831502,0.047116958,0.13824786,0.4429697
3832,0.37731698,0.2861072,0.041922078,0.04928771,0.6035171,0.4210148,0.046352584,0.13614972,0.44168842
3833,0.37755513,0.28781217,0.04136384,0.04837911,0.6026367,0.42321035,0.045614384,0.13381194,0.44065857
3834,0.3777207,0.28953004,0.040808678,0.047381986,0.6010447,0.42491075,0.04489563,0.13123836,0.4398635
3835,0.37782168,0.29127082,0.04024659,0.04630427,0.59877443,0.42613456,0.044188637,0.12845121,0.43928704
3836,0.37787497,0.29304245,0.03967081,0.045161728,0.59588814,0.42691112,0.0434875,0.1254895,0.43891332
3837,0.377905,0.29485005,0.03907941,0.043975573,0.5924735,0.4272755,0.04278986,0.122408174,0.43872684
3838,0.3779408,0.29669338,0.038475618,0.04277179,0.58863676,0.42726818,0.04209766,0.11927094,0.43871176
3839,0.3780102,0.29856372,0.03786721,0.041579287,0.58449674,0.42693138,0.041416813,0.116148554,0.43885192
3840,0.37813613,0.300443,0.037265606,0.040427543,0.58017963,0.42630658,0.04075681,0.113116235,0.43912938
3841,0.3783337,0.30230337,0.03668424,0.039346077,0.5758071,0.42543185,0.04012908,0.11024615,0.43952462
3842,0.37860593,0.3041063,0.03613743,0.038362212,0.57149714,0.4243415,0.039545923,0.10760974,0.4400163
3843,0.37894502,0.30580527,0.035638805,0.037500948,0.56735396,0.42306367,0.0390191,0.10527121,0.44058108
3844,0.37933075,0.30734652,0.03520068,0.036783557,0.5634697,0.42162257,0.038559157,0.10328798,0.441194
3845,0.37973493,0.30867317,0.03483367,0.036228083,0.5599222,0.42003676,0.038174625,0.1017108,0.44182903
3846,0.38012314,0.3097278,0.03454659,0.035848755,0.5567722,0.41832012,0.0378722,0.100579835,0.44246015
3847,0.38046125,0.31045777,0.034346938,0.03565654,0.55407053,0.41648516,0.037656967,0.09992843,0.44306222
3848,0.3807186,0.31081766,0.034241557,0.03565936,0.55185646,0.41454148,0.037533216,0.099781744,0.4436124
3849,0.38087264,0.31077334,0.034237225,0.03586205,0.5501609,0.41249993,0.037504848,0.1001561,0.44409102
3850,0.38091418,0.31030613,0.034341067,0.03626697,0.54900795,0.410373,0.037575945,0.10105903,0.4444828
3851,0.38084683,0.30941293,0.0345606,0.036873303,0.548415,0.40817428,0.037751388,0.102489375,0.4447775
3852,0.38068998,0.30810916,0.034903392,0.0376774,0.54839313,0.40592209,0.038036123,0.10443493,0.44497067
3853,0.3804747,0.30642664,0.03537606,0.038671963,0.54894614,0.40363824,0.03843474,0.106873155,0.44506356
3854,0.38024187,0.30441397,0.035982784,0.039845124,0.5500646,0.40134612,0.038950242,0.109768264,0.44506308
3855,0.38003674,0.30213296,0.036723405,0.04118036,0.5517244,0.39907235,0.039582077,0.113069944,0.4449808
3856,0.37990183,0.29965553,0.03759158,0.042654723,0.55388314,0.3968443,0.04032488,0.116713956,0.44483265
3857,0.3798721,0.29705998,0.03857299,0.04423914,0.5564742,0.3946897,0.04116634,0.12061815,0.44463718
3858,0.379969,0.29442674,0.03964429,0.045897957,0.559408,0.39263612,0.04208607,0.124685846,0.44441468
3859,0.38019633,0.29183462,0.040772486,0.0475892,0.56256723,0.39070582,0.043055344,0.12880602,0.44418597
3860,0.38053805,0.28935644,0.04191599,0.049265616,0.56581354,0.38891974,0.044037353,0.13285646,0.4439714
3861,0.3809619,0.28705865,0.04302665,0.050876588,0.5689909,0.38729286,0.04498921,0.13670883,0.44378933
3862,0.38142025,0.28499714,0.044053026,0.052370105,0.57193583,0.3858377,0.04586492,0.14023322,0.44365624
3863,0.38185805,0.28321677,0.044944827,0.053696446,0.5744884,0.38456342,0.046619173,0.14330584,0.44358543
3864,0.38222054,0.28175205,0.045657817,0.05481068,0.5765026,0.38347277,0.047212064,0.14581779,0.44358718
3865,0.38246268,0.2806271,0.04615853,0.05567705,0.5778636,0.38256955,0.047613468,0.14768052,0.4436686
3866,0.38255483,0.27985618,0.046428107,0.056270536,0.578494,0.38185403,0.047806516,0.14883344,0.44383365
3867,0.38248926,0.27944416,0.046464838,0.056580264,0.57836473,0.38132608,0.04779013,0.1492485,0.44408265
3868,0.38228092,0.2793879,0.046284284,0.056608737,0.5774976,0.38098598,0.047579195,0.14893246,0.44441295
3869,0.3819655,0.2796752,0.04591755,0.05637276,0.5759621,0.38083354,0.047202926,0.14792569,0.44481823
3870,0.38159397,0.28028554,0.045407306,0.055901147,0.57386756,0.3808671,0.046701167,0.14629927,0.44528893
3871,0.3812238,0.28118932,0.04480268,0.055231795,0.5713537,0.38108435,0.046119675,0.14414969,0.44581184
3872,0.3809113,0.2823484,0.044153873,0.054409012,0.5685768,0.38148203,0.045505036,0.14158973,0.44637048
3873,0.38070118,0.2837151,0.0435064,0.05347966,0.5656972,0.38205335,0.044899456,0.13874435,0.44694495
3874,0.38062114,0.28523386,0.04289763,0.052489642,0.562863,0.38278842,0.044337116,0.13573743,0.44751328
3875,0.3806792,0.2868434,0.042354036,0.05148175,0.56020796,0.38367423,0.043842383,0.13269134,0.44805133
3876,0.380863,0.28847808,0.041891046,0.05049388,0.5578407,0.38469583,0.043429267,0.1297156,0.44853505
3877,0.38114327,0.29007182,0.041514233,0.04955722,0.55584395,0.38583386,0.04310277,0.12690729,0.448941
3878,0.38148063,0.29156184,0.041222315,0.04869648,0.554279,0.3870696,0.042861614,0.1243478,0.4492483
3879,0.38183346,0.2928924,0.04101026,0.0479308,0.55318254,0.38838267,0.042701438,0.12209842,0.44944
3880,0.38216358,0.2940179,0.040872935,0.04727275,0.5525766,0.38975406,0.042617645,0.12020491,0.44950467
3881,0.38244542,0.29490688,0.04080769,0.04673084,0.5524675,0.39116493,0.042607903,0.1186947,0.44943726
3882,0.38266778,0.2955428,0.040816154,0.046308808,0.55285174,0.3925991,0.042673565,0.117579065,0.44923973
3883,0.3828355,0.2959246,0.040904265,0.046006657,0.55371463,0.3940424,0.042818926,0.11685327,0.4489208
3884,0.38296914,0.29606685,0.041081,0.04582128,0.5550313,0.39548135,0.04305027,0.11649969,0.44849563
3885,0.38309756,0.29599634,0.041355785,0.04574543,0.5567603,0.39690235,0.043372717,0.11648525,0.44798478
3886,0.38325414,0.29575014,0.04173558,0.04576842,0.5588465,0.3982941,0.043787424,0.116764955,0.4474125
3887,0.3834679,0.29537115,0.042221528,0.045875248,0.5612122,0.39964053,0.04428864,0.11728301,0.44680524
3888,0.38375902,0.2949055,0.042806555,0.04604695,0.5637628,0.40092707,0.044861816,0.11797392,0.44619012
3889,0.38413346,0.29439837,0.043473963,0.046261124,0.56638074,0.4021345,0.045482736,0.118763514,0.44559357
3890,0.3845808,0.29389158,0.044197656,0.046491563,0.5689361,0.40324262,0.046118546,0.119574904,0.44503924
3891,0.38507664,0.29342195,0.044943962,0.046710726,0.5712881,0.4042294,0.046730533,0.1203282,0.44454822
3892,0.38558498,0.29302,0.045674566,0.046890408,0.57329893,0.4050742,0.04727779,0.12094693,0.4441378
3893,0.38606447,0.2927098,0.04635082,0.04700385,0.5748421,0.40575814,0.047722388,0.12136157,0.44382134
3894,0.3864761,0.29250994,0.046938196,0.047027953,0.57581395,0.4062652,0.048034076,0.121514685,0.4436088
3895,0.38678867,0.29243404,0.047410414,0.046944212,0.57614183,0.40658584,0.04819439,0.12136161,0.44350615
3896,0.38698512,0.29249102,0.047752243,0.046741888,0.57579535,0.40671846,0.048199505,0.12087741,0.44351622
3897,0.38706446,0.29268643,0.047960978,0.04641705,0.574787,0.40666986,0.048060894,0.12005627,0.44363877
3898,0.38704243,0.29302245,0.048045605,0.045974366,0.5731688,0.40645438,0.047803197,0.11891126,0.4438703
3899,0.38694772,0.2934975,0.048024572,0.045425657,0.5710298,0.4060947,0.047460526,0.11747457,0.44420457
3900,0.38681635,0.29410547,0.047921572,0.044789303,0.56848633,0.40561977,0.04707138,0.11579522,0.444632
3901,0.3866847,0.2948351,0.04776132,0.04408828,0.5656704,0.40506434,0.046672218,0.1139338,0.4451396
3902,0.3865826,0.29566926,0.047564555,0.043348778,0.56271464,0.40446365,0.04629197,0.111958995,0.44571123
3903,0.38652733,0.29658446,0.047344748,0.042598132,0.5597453,0.40385395,0.045947637,0.109943725,0.4463279
3904,0.3865193,0.29755068,0.047105823,0.04186282,0.5568745,0.40326968,0.045641895,0.10796293,0.4469675
3905,0.3865427,0.2985329,0.04684193,0.041167878,0.5541905,0.40274262,0.045362778,0.10608511,0.44760606
3906,0.3865672,0.29949254,0.046539374,0.04053531,0.55176127,0.4022987,0.04508692,0.10437567,0.44821844
3907,0.3865531,0.30038965,0.046179943,0.039983526,0.549633,0.40195942,0.04478351,0.1028901,0.44877988
3908,0.3864589,0.30118552,0.045745645,0.039527755,0.54783815,0.40174186,0.044420693,0.10167558,0.44926703
3909,0.3862491,0.30184522,0.045223936,0.039179947,0.5463978,0.40165687,0.0439723,0.100768596,0.44966003
3910,0.38590202,0.30234185,0.04461193,0.038948238,0.54533106,0.4017117,0.043423656,0.10019571,0.4499433
3911,0.38541546,0.302657,0.043920137,0.038838323,0.54465574,0.40190864,0.04277613,0.099970974,0.45010713
3912,0.3848099,0.30278367,0.043173708,0.03885253,0.5443957,0.40224564,0.042049564,0.10010048,0.45014843
3913,0.3848099,0.30278367,0.043173708,0.03885253,0.5443957,0.40224564,0.042049564,0.10010048,0.45014843
3914,0.38465104,0.30337057,0.042391583,0.0388889,0.54502213,0.4036984,0.04118828,0.10013544,0.45016125
3915,0.38439655,0.3037823,0.04157208,0.039042167,0.54606324,0.40527964,0.04028005,0.100503586,0.45006084
3916,0.3840864,0.30402797,0.04074928,0.039309155,0.5475353,0.40697286,0.03936574,0.101196736,0.44985592
3917,0.38377512,0.30412713,0.039964415,0.039683588,0.5494467,0.40875876,0.03849511,0.10219284,0.44956082
3918,0.38352057,0.30410343,0.039261006,0.040156126,0.55179363,0.4106109,0.037720922,0.103461824,0.4491944
3919,0.38337922,0.30398595,0.038679246,0.04071401,0.5545526,0.4124976,0.03709175,0.10496323,0.44877893
3920,0.38339663,0.30380473,0.038250826,0.04134108,0.5576761,0.4143834,0.036645252,0.1066474,0.4483382
3921,0.38360083,0.30358925,0.037994392,0.0420172,0.5610862,0.41622692,0.036402967,0.10845626,0.44789684
3922,0.38399774,0.30336505,0.03791301,0.042719647,0.56467575,0.41798353,0.036366913,0.11032533,0.4474787
3923,0.38456976,0.30315408,0.037993144,0.043422554,0.5683105,0.41960585,0.036518414,0.11218624,0.44710624
3924,0.385279,0.3029732,0.038206525,0.044099264,0.5718341,0.4210453,0.036820807,0.11396798,0.44679958
3925,0.38607055,0.30283448,0.038513307,0.044722755,0.5750826,0.42225686,0.037223242,0.11560247,0.4465757
3926,0.38688034,0.3027457,0.038867276,0.045267373,0.5778918,0.42319718,0.037667446,0.11702719,0.44644952
3927,0.38764477,0.30271146,0.039221913,0.045711398,0.58011883,0.4238346,0.038095154,0.1181891,0.44643173
3928,0.38830826,0.30273455,0.039536133,0.046037592,0.58164716,0.42414263,0.038455874,0.11904866,0.44653088
3929,0.3888316,0.3028165,0.039779697,0.046235375,0.58240324,0.42410922,0.038712997,0.119581014,0.44675186
3930,0.38919604,0.3029581,0.039936613,0.04630132,0.5823626,0.42373407,0.038848374,0.119780175,0.44709644
3931,0.3894055,0.30315924,0.040006623,0.046239614,0.5815525,0.42303047,0.038864255,0.11965781,0.44756314
3932,0.3894834,0.30341786,0.04000439,0.04606113,0.5800468,0.42202172,0.038781933,0.119243145,0.4481464
3933,0.38947,0.30372962,0.039956708,0.04578368,0.5779587,0.42074087,0.03863807,0.118579745,0.44883725
3934,0.38941324,0.30408627,0.039897922,0.045429047,0.57543,0.4192272,0.038479038,0.11772371,0.44962212
3935,0.38936207,0.30447444,0.039865144,0.0450225,0.5726206,0.41752607,0.038354304,0.11674021,0.45048317
3936,0.38935885,0.30487502,0.0398929,0.04459091,0.56968766,0.41568163,0.03830963,0.1156964,0.451399
3937,0.38943365,0.30526388,0.040009327,0.04416045,0.5667845,0.4137405,0.038381692,0.11466233,0.45234418
3938,0.38960212,0.3056125,0.040233124,0.043756485,0.5640393,0.41174152,0.038594272,0.113703474,0.45329133
3939,0.3898638,0.30588973,0.040572554,0.043401502,0.561559,0.40972385,0.03895634,0.11287883,0.4542111
3940,0.39020455,0.30606404,0.041025676,0.043114834,0.55942464,0.4077214,0.039462402,0.11224088,0.45507476
3941,0.390602,0.3061075,0.041582152,0.04291238,0.55768883,0.40576327,0.04009459,0.11183095,0.45585522
3942,0.3910287,0.3059967,0.042225733,0.04280627,0.55637944,0.40387478,0.04082612,0.111678556,0.45652854
3943,0.39145893,0.30571705,0.042937096,0.04280477,0.5555072,0.40208036,0.04162508,0.11180175,0.4570759
3944,0.39187133,0.305264,0.043696307,0.042911038,0.5550623,0.400399,0.04245858,0.1122047,0.45748428
3945,0.39225385,0.30464464,0.04448479,0.043124408,0.5550261,0.39885053,0.043295998,0.11287955,0.4577475
3946,0.3926027,0.30387753,0.045286026,0.043439142,0.55536616,0.39745164,0.044110835,0.11380369,0.45786637
3947,0.3929208,0.30299127,0.046085462,0.043844044,0.5560414,0.39621833,0.044881843,0.114941224,0.45784837
3948,0.39321625,0.30202422,0.046869315,0.044322714,0.5569996,0.39516348,0.04559228,0.116243854,0.45770702
3949,0.393497,0.3010208,0.04762295,0.044853255,0.5581793,0.39429912,0.046228692,0.11765154,0.4574608
3950,0.393767,0.30002904,0.04832927,0.04540871,0.559507,0.39363363,0.046779383,0.11909401,0.4571314
3951,0.3940235,0.29909796,0.04896746,0.04595809,0.5608975,0.39317167,0.047232084,0.12049377,0.45674315
3952,0.39425394,0.2982743,0.049512375,0.04646725,0.5622568,0.39291424,0.04757289,0.12176967,0.45632046
3953,0.3944373,0.29760054,0.04993567,0.04690112,0.56348586,0.39285895,0.04778634,0.12284056,0.45588768
3954,0.394546,0.29711315,0.050207406,0.047225446,0.5644867,0.393,0.047856126,0.12363056,0.455467
3955,0.39454925,0.29684037,0.050299264,0.047409613,0.5651673,0.39332792,0.047766745,0.124072626,0.45507783
3956,0.39441913,0.29680285,0.05018801,0.047428284,0.5654527,0.39383125,0.0475067,0.12411478,0.45473674
3957,0.3941353,0.2970114,0.049859375,0.04726451,0.56528884,0.39449537,0.047071014,0.12372246,0.45445633
3958,0.39368922,0.2974681,0.049310934,0.046910197,0.56465256,0.39530623,0.04646416,0.122882165,0.45424548
3959,0.393088,0.2981652,0.048554406,0.046368398,0.56355107,0.39624643,0.04570196,0.12160269,0.45410863
3960,0.39235383,0.29908562,0.04761617,0.045652043,0.5620279,0.39730072,0.044811826,0.11991534,0.45404613
3961,0.39152232,0.30020285,0.04653582,0.044783663,0.5601547,0.3984513,0.04383189,0.11787148,0.45405415
3962,0.3906384,0.30148023,0.045363568,0.04379459,0.5580307,0.3996806,0.042808875,0.115541235,0.45412454
3963,0.38975045,0.30287296,0.044155974,0.04272151,0.5557712,0.40097103,0.04179399,0.11300612,0.45424548
3964,0.38890344,0.304327,0.042971116,0.04160534,0.55349874,0.40230235,0.04083887,0.11035751,0.4544011
3965,0.38813308,0.3057816,0.041863527,0.040487938,0.55133784,0.40365523,0.03999098,0.107691616,0.45457226
3966,0.38746074,0.30717063,0.040879898,0.0394102,0.54940003,0.4050083,0.039289802,0.10510193,0.45473784
3967,0.3868905,0.30842492,0.040055547,0.038410045,0.5477817,0.40633976,0.038763564,0.10267838,0.45487484
3968,0.3864092,0.30947545,0.03941271,0.037521034,0.54655945,0.4076276,0.038427886,0.10050392,0.45495987
3969,0.38598895,0.3102568,0.038960285,0.03677186,0.54578763,0.4088504,0.03828555,0.098651655,0.45497087
3970,0.3855918,0.31071156,0.038694974,0.036185265,0.5455001,0.4099897,0.038327646,0.09718273,0.45488808
3971,0.38517654,0.31079337,0.038604382,0.03577878,0.54571176,0.41102687,0.038536895,0.096147984,0.4546962
3972,0.384706,0.31047067,0.03867048,0.03556484,0.5464259,0.41194892,0.03889088,0.095586106,0.45438462
3973,0.38415453,0.30972993,0.038873587,0.03555101,0.5476353,0.41274676,0.0393661,0.09552248,0.4539497
3974,0.38351306,0.3085759,0.039196428,0.035740733,0.54932964,0.41341534,0.039941996,0.095972285,0.45339486
3975,0.3827927,0.30703288,0.039626777,0.03613306,0.5514935,0.41395319,0.0406038,0.0969365,0.45273072
3976,0.38202548,0.30514336,0.040159192,0.03672292,0.55411094,0.41436237,0.041344427,0.09840414,0.45197475
3977,0.38126013,0.30296448,0.040795006,0.037500657,0.55716306,0.41464815,0.04216463,0.10035031,0.45115048
3978,0.3805565,0.300564,0.041540865,0.03845165,0.5606222,0.414815,0.04307202,0.10273516,0.45028582
3979,0.37997702,0.29801625,0.04240562,0.039555155,0.56444585,0.41486624,0.04407829,0.10550133,0.44941154
3980,0.37957764,0.2953965,0.043396935,0.040784176,0.5685757,0.41480356,0.04519552,0.10857658,0.44855925
3981,0.3793977,0.29277593,0.044517316,0.042104464,0.57292867,0.41462266,0.04643302,0.11187296,0.44775987
3982,0.37945423,0.29021773,0.045760978,0.04347552,0.5773971,0.41431767,0.047793865,0.11528557,0.44704208
3983,0.3797376,0.2877751,0.04711154,0.04485094,0.58184636,0.41387513,0.04927205,0.118699186,0.4464312
3984,0.38021037,0.28548867,0.048541628,0.046180077,0.5861211,0.41327956,0.050851744,0.1219898,0.44594887
3985,0.38081247,0.28338802,0.050013866,0.047410585,0.5900543,0.41251546,0.052507654,0.12503116,0.44561246
3986,0.3814686,0.2814931,0.051483873,0.048491623,0.5934759,0.41156682,0.054206476,0.12770258,0.44543555
3987,0.38209847,0.27981645,0.05290416,0.04937786,0.5962279,0.41042146,0.05591011,0.12989634,0.44542894
3988,0.38262755,0.27836674,0.05422888,0.05003193,0.59818006,0.40907598,0.057578962,0.13152511,0.44560024
3989,0.38299796,0.27715057,0.05541811,0.050429292,0.59923714,0.40753222,0.059175033,0.13252988,0.4459553
3990,0.3831758,0.27617532,0.056441534,0.050558913,0.59935385,0.40580428,0.060664993,0.13288458,0.44649816
3991,0.3831547,0.27544957,0.05728002,0.050425123,0.5985358,0.40391633,0.06202163,0.13259779,0.44723022
3992,0.38295436,0.27498066,0.057926014,0.050047707,0.59683657,0.40189886,0.06322377,0.13171393,0.44815075
3993,0.3826151,0.2747749,0.05838162,0.049458552,0.59435374,0.39979008,0.06425582,0.13030787,0.4492554
3994,0.38218755,0.27483147,0.05865574,0.04870034,0.5912149,0.39762866,0.06510539,0.12848085,0.45053536
3995,0.38172567,0.27514237,0.05876113,0.04782217,0.5875683,0.3954537,0.06576271,0.12635191,0.4519765
3996,0.38127357,0.27568617,0.058711175,0.046876222,0.58356464,0.39329737,0.06621823,0.12404906,0.45355928
3997,0.38086116,0.27642903,0.05851815,0.045914,0.57935137,0.39118525,0.066463664,0.12170242,0.45525783
3998,0.38049972,0.27732283,0.05819292,0.044983976,0.57506394,0.38913345,0.06649265,0.11943786,0.45704132
3999,0.38018373,0.27830845,0.05774561,0.04412966,0.5708209,0.387148,0.06630269,0.117370225,0.45887434
4000,0.37989348,0.27931708,0.057187833,0.043388564,0.566723,0.38522428,0.06589837,0.11560038,0.46071988
4001,0.37960386,0.28027672,0.056534905,0.04279224,0.5628585,0.38335142,0.06529388,0.11421321,0.46254012
4002,0.37929055,0.2811168,0.055808082,0.04236565,0.55930144,0.3815113,0.064514965,0.11327518,0.4642999
4003,0.3789369,0.2817728,0.055035707,0.042128373,0.5561196,0.37968275,0.063599296,0.11283759,0.46596897
4004,0.37853944,0.28219247,0.05425251,0.042094473,0.55337137,0.3778447,0.06259472,0.112931944,0.46752316
4005,0.37810972,0.28233954,0.053497773,0.04227243,0.5511059,0.3759757,0.061556756,0.11357348,0.4689477
4006,0.3776723,0.28219533,0.052811906,0.04266505,0.5493629,0.3740604,0.060542684,0.114759825,0.47023627
4007,0.37726134,0.28176087,0.052231018,0.043269467,0.54816335,0.3720857,0.059606332,0.1164713,0.47139254
4008,0.3769123,0.28105444,0.051782757,0.044075094,0.54750746,0.3700448,0.058791637,0.118671015,0.47242892
4009,0.37665623,0.28011048,0.051481377,0.045064375,0.5473683,0.36793625,0.05812793,0.1213041,0.4733651
4010,0.37651277,0.27897668,0.05132463,0.04621145,0.5476887,0.36576483,0.057625815,0.12429811,0.47422737
4011,0.3764846,0.27770925,0.05129298,0.047482383,0.54838216,0.36353883,0.057276953,0.12756635,0.47504556
4012,0.37655696,0.2763701,0.051350717,0.048836134,0.5493342,0.36127168,0.057054535,0.13100804,0.47585136
4013,0.376698,0.27502292,0.051449656,0.05022541,0.55040836,0.3589801,0.056918185,0.13451013,0.4766768
4014,0.376698,0.27502292,0.051449656,0.05022541,0.55040836,0.3589801,0.056918185,0.13451013,0.4766768
4015,0.37676412,0.27552563,0.05136069,0.049877785,0.55180466,0.36106846,0.05711532,0.13362092,0.47531343
4016,0.37673768,0.27607575,0.051183205,0.049478736,0.55302155,0.36313763,0.057274036,0.13260987,0.47401714
4017,0.3766475,0.2766649,0.050944995,0.049037617,0.5541012,0.36518416,0.05741975,0.13149731,0.4727829
4018,0.37652916,0.2772805,0.05068144,0.04856722,0.55509984,0.36720487,0.057585146,0.13030979,0.47160134
4019,0.3764221,0.27790874,0.050431043,0.04808231,0.5560871,0.36920065,0.057804424,0.12908201,0.47046155
4020,0.3763647,0.2785348,0.05023112,0.04759878,0.55713165,0.37117344,0.058109388,0.12784877,0.4693504
4021,0.3763888,0.27914363,0.050112706,0.047132462,0.55830216,0.37312874,0.05852373,0.12664968,0.46825445
4022,0.37651724,0.27972186,0.05009735,0.046698045,0.559652,0.3750728,0.05905933,0.12551984,0.46716005
4023,0.3767607,0.28025776,0.05019462,0.046308313,0.56121975,0.37701347,0.05971418,0.12449212,0.46605515
4024,0.37711796,0.28074363,0.050400738,0.04597359,0.56302726,0.3789612,0.06047104,0.12359504,0.4649292
4025,0.37757573,0.28117555,0.050699245,0.045700926,0.56507534,0.38092715,0.061298266,0.12284994,0.46377403
4026,0.37811136,0.28155428,0.051062632,0.045494452,0.5673451,0.3829218,0.06215225,0.12227106,0.4625853
4027,0.37869567,0.2818856,0.051455215,0.045354858,0.5698011,0.3849559,0.06298146,0.121863745,0.46136153
4028,0.37929633,0.28218013,0.051836587,0.04527961,0.5723963,0.3870408,0.063730046,0.121625446,0.4601054
4029,0.37988114,0.28245267,0.052165616,0.04526285,0.57507485,0.3891868,0.06434358,0.12154449,0.45882282
4030,0.3804228,0.28272277,0.052403957,0.045296077,0.57777464,0.39140034,0.06477318,0.121601105,0.4575232
4031,0.38089794,0.28301054,0.052519377,0.045368,0.5804318,0.393685,0.06497977,0.12176705,0.45621872
4032,0.38129178,0.28333884,0.05248799,0.045464937,0.5829892,0.39604473,0.06493662,0.12200782,0.45492348
4033,0.38159698,0.28372973,0.052295815,0.045571435,0.58539,0.39847502,0.0646316,0.12228332,0.4536532
4034,0.3818133,0.28420362,0.051938955,0.04567073,0.5875853,0.4009692,0.064067125,0.122548945,0.4524239
4035,0.38194668,0.28477842,0.051423162,0.04574509,0.58953243,0.40351567,0.06325898,0.122757785,0.45125145
4036,0.38200802,0.28546828,0.050762452,0.045777287,0.59119886,0.40609932,0.06223476,0.1228648,0.45015088
4037,0.38201094,0.2862833,0.0499772,0.045750424,0.59255457,0.40869907,0.061030548,0.12282495,0.44913575
4038,0.38197106,0.28722915,0.04909201,0.045649882,0.59358,0.41129196,0.059688326,0.12259971,0.44821754
4039,0.38190335,0.2883069,0.048133243,0.045463197,0.5942623,0.41385198,0.058251746,0.12215858,0.4474061
4040,0.38182318,0.289514,0.047127277,0.045181915,0.5945935,0.41635162,0.056763746,0.12147816,0.44670883
4041,0.3817436,0.290844,0.046098467,0.044801142,0.5945722,0.4187628,0.05526353,0.12054585,0.4461312
4042,0.38167498,0.29228646,0.04506781,0.04432069,0.59420407,0.4210574,0.053784534,0.11936212,0.44567683
4043,0.381626,0.29382902,0.04405214,0.043744847,0.59349906,0.42320853,0.052353173,0.11793737,0.4453472
4044,0.3816014,0.29545557,0.043063596,0.043082245,0.59247375,0.42519233,0.050988328,0.11629311,0.44514215
4045,0.3816038,0.29714826,0.04210959,0.04234598,0.5911488,0.42698625,0.049701173,0.11446134,0.44506004
4046,0.38163155,0.29888657,0.04119329,0.0415517,0.58954835,0.4285705,0.048495896,0.11248198,0.44509783
4047,0.38168013,0.30064747,0.040314555,0.040718105,0.5877039,0.42993075,0.04737138,0.11040176,0.4452505
4048,0.38174203,0.3024059,0.03947073,0.039865408,0.5856461,0.43105412,0.04632205,0.108269945,0.44551185
4049,0.38180798,0.3041353,0.03865811,0.03901457,0.5834108,0.43193159,0.045340315,0.10613891,0.44587436
4050,0.3818662,0.3058068,0.037873186,0.038186222,0.5810361,0.4325573,0.04441801,0.10406076,0.44632882
4051,0.38190442,0.3073904,0.037113875,0.037400153,0.57856274,0.4329294,0.04354823,0.10208514,0.44686493
4052,0.38191172,0.30885655,0.03638052,0.03667465,0.57603294,0.4330481,0.042726435,0.10025842,0.44747126
4053,0.38187903,0.3101759,0.035676826,0.036026288,0.57349086,0.4329173,0.04195179,0.09862178,0.44813547
4054,0.38179922,0.31132033,0.03501003,0.035468835,0.57098365,0.4325432,0.041227464,0.09721303,0.44884482
4055,0.38167036,0.31226534,0.03439078,0.03501424,0.568557,0.43193626,0.04056022,0.09606055,0.44958618
4056,0.38149413,0.31298953,0.033832755,0.034671832,0.56625724,0.43110693,0.03996024,0.09519008,0.45034686
4057,0.38127702,0.31347728,0.033351418,0.034448314,0.56412923,0.43007064,0.039439633,0.09461898,0.4511148
4058,0.38102922,0.31371775,0.032962754,0.034348696,0.5622146,0.4288446,0.03901098,0.09435902,0.4518795
4059,0.38076437,0.31370765,0.032681588,0.034375124,0.5605506,0.4274479,0.038685687,0.09441701,0.45263153
4060,0.38049713,0.31344926,0.03251998,0.034527868,0.5591656,0.42590085,0.038472272,0.09479247,0.45336372
4061,0.38024297,0.31295234,0.032485444,0.03480519,0.55808306,0.42422765,0.03837457,0.09548084,0.45407066
4062,0.380016,0.31223324,0.03257973,0.035203036,0.5573121,0.42245108,0.038390696,0.09647031,0.45474955
4063,0.37982678,0.31131393,0.032797605,0.035715245,0.556854,0.42059678,0.03851218,0.09774504,0.45539975
4064,0.37968126,0.31022102,0.0331267,0.03633352,0.5566968,0.41869012,0.038723435,0.0992832,0.4560227
4065,0.37958083,0.30898634,0.03354745,0.03704703,0.5568153,0.41675574,0.03900282,0.10105677,0.4566222
4066,0.37952042,0.30764312,0.03403395,0.037843358,0.5571758,0.41481858,0.039323002,0.10303425,0.45720372
4067,0.37949017,0.30622736,0.03455524,0.038707595,0.5577319,0.41289988,0.03965298,0.105179064,0.4577739
4068,0.37947515,0.30477446,0.03507746,0.039623242,0.5584322,0.4110219,0.03996022,0.10745012,0.4583415
4069,0.3794574,0.3033195,0.035565864,0.04057205,0.5592195,0.40920255,0.04021283,0.10980408,0.4589152
4070,0.37941772,0.30189505,0.0359877,0.041534968,0.5600357,0.4074581,0.040382255,0.11219534,0.45950454
4071,0.3793382,0.30053067,0.036314577,0.042492945,0.5608247,0.40580112,0.040445767,0.114577785,0.4601188
4072,0.3792045,0.29925248,0.036525108,0.043426923,0.5615374,0.4042411,0.04038882,0.11690747,0.46076745
4073,0.37900713,0.29808116,0.036606606,0.044319373,0.5621333,0.4027847,0.04020588,0.1191427,0.46145892
4074,0.37874427,0.2970329,0.036556568,0.045154803,0.5625833,0.40143374,0.039902426,0.12124716,0.46220115
4075,0.37842205,0.29611796,0.036383364,0.04592072,0.5628743,0.4001885,0.039494272,0.12319154,0.46300042
4076,0.37805504,0.29534125,0.03610551,0.046608258,0.56300575,0.39904502,0.0390069,0.124953814,0.46386164
4077,0.37766555,0.2947023,0.03575049,0.04721278,0.5629933,0.39799666,0.03847357,0.12652302,0.4647883
4078,0.3772814,0.29419443,0.035352718,0.04773426,0.5628647,0.39703408,0.037932876,0.12789777,0.46578124
4079,0.3769336,0.29380643,0.034950357,0.048176825,0.5626566,0.39614546,0.037425593,0.12908554,0.4668402
4080,0.37665266,0.2935215,0.034582116,0.048549067,0.56241524,0.39531794,0.036991086,0.13010623,0.46796146
4081,0.37646666,0.29331914,0.03428401,0.048863504,0.56218624,0.39453587,0.036664024,0.13098633,0.4691399
4082,0.37639627,0.29317462,0.03408594,0.04913571,0.56201863,0.3937842,0.03647125,0.13176319,0.4703676
4083,0.37645316,0.29306015,0.03400919,0.049383804,0.5619525,0.39304528,0.036429163,0.13247804,0.4716346
4084,0.37663814,0.29294628,0.03406446,0.049627393,0.5620209,0.39230192,0.036542375,0.13317658,0.47292918
4085,0.3769397,0.2928018,0.03425123,0.04988668,0.5622488,0.39153835,0.03680325,0.13390723,0.4742376
4086,0.37733626,0.29259658,0.034558006,0.050181672,0.56264913,0.39073777,0.03719257,0.13471876,0.4755456
4087,0.37779656,0.29230157,0.034963857,0.05053115,0.5632246,0.3898852,0.03768128,0.13565813,0.476838
4088,0.3782842,0.29189134,0.03544085,0.050951988,0.56396866,0.38896826,0.038233567,0.13676682,0.47810006
4089,0.37876114,0.29134488,0.0359572,0.05145907,0.56486994,0.38797665,0.038810216,0.13808309,0.47931805
4090,0.37919125,0.29064685,0.036480863,0.052063525,0.5659111,0.3869029,0.03937248,0.13963576,0.48048028
4091,0.37954623,0.28978938,0.036983006,0.052773833,0.5670757,0.38574266,0.03988605,0.14144701,0.48157746
4092,0.37980664,0.2887718,0.037441205,0.053593636,0.5683452,0.3844949,0.040323984,0.1435263,0.48260385
4093,0.37996587,0.28760213,0.037841108,0.05452264,0.5697063,0.3831638,0.04066915,0.14587338,0.48355693
4094,0.38002998,0.28629586,0.03817793,0.055556178,0.5711467,0.38175526,0.040915284,0.14847617,0.48443866
4095,0.38001525,0.28487507,0.038455788,0.05668439,0.5726546,0.38027802,0.04106678,0.15130982,0.48525447
4096,0.37994805,0.28336892,0.038686395,0.05789273,0.57421887,0.37874582,0.041137125,0.15433595,0.48601386
4097,0.37985906,0.28181088,0.038886376,0.059161805,0.5758253,0.3771724,0.041146196,0.15750667,0.48672867
4098,0.37977913,0.28023714,0.039074272,0.06046771,0.57745254,0.3755744,0.041117143,0.16076097,0.48741418
4099,0.37973487,0.2786852,0.03926724,0.061782423,0.5790719,0.37396887,0.04107296,0.16403003,0.48808625
4100,0.3797461,0.2771929,0.03947804,0.063075185,0.5806435,0.37237382,0.04103293,0.16723673,0.48876187
4101,0.37982196,0.275796,0.039712813,0.06431313,0.58211994,0.37080726,0.04101048,0.17030223,0.48945808
4102,0.37996095,0.2745282,0.039969906,0.06546283,0.58344376,0.36928684,0.041011315,0.1731456,0.49019054
4103,0.38015118,0.27341977,0.040239543,0.06649188,0.5845524,0.36782977,0.041033063,0.1756896,0.49097344
4104,0.3803721,0.2724965,0.040504966,0.06737065,0.5853832,0.36645353,0.041065555,0.17786409,0.4918182
4105,0.3805992,0.27178052,0.040744353,0.06807431,0.58587825,0.36517486,0.04109287,0.17961049,0.4927333
4106,0.3808057,0.2712889,0.040933263,0.06858355,0.585988,0.36400834,0.04109543,0.18088421,0.49372432
4107,0.38096824,0.27103466,0.041047573,0.06888601,0.58568007,0.3629693,0.041052558,0.18165821,0.4947933
4108,0.38106924,0.27102503,0.04106649,0.0689777,0.5849396,0.36207122,0.040945392,0.18192302,0.49593803
4109,0.38109952,0.27126265,0.040974554,0.068862334,0.5837736,0.3613259,0.040759377,0.18168832,0.49715275
4110,0.3810594,0.27174407,0.04076364,0.068551704,0.58221203,0.3607429,0.040485922,0.18098323,0.49842763
4111,0.38095817,0.2724602,0.04043375,0.06806424,0.5803046,0.36032975,0.04012346,0.1798514,0.49974933
4112,0.38081372,0.27339572,0.039993025,0.06742499,0.57811904,0.36009017,0.039678108,0.17835079,0.5011011
4113,0.38064808,0.2745288,0.039456747,0.06666253,0.57573897,0.36002532,0.039162576,0.17655109,0.5024631
4114,0.38048744,0.27583283,0.038846064,0.06580855,0.5732556,0.36013246,0.03859535,0.1745278,0.50381356
4115,0.38048744,0.27583283,0.038846064,0.06580855,0.5732556,0.36013246,0.03859535,0.1745278,0.50381356
4116,0.3797414,0.27841267,0.037345096,0.06398364,0.57253915,0.36530122,0.037267443,0.16997048,0.5005802
4117,0.37907428,0.2810766,0.03583663,0.062161036,0.57196975,0.3706118,0.03594511,0.16541283,0.49737775
4118,0.37850955,0.28380233,0.034348868,0.06035834,0.5715896,0.37603822,0.03465354,0.16089782,0.49421418
4119,0.37806445,0.28656664,0.032907065,0.05859074,0.5714306,0.38155392,0.033414714,0.15646198,0.49109814
4120,0.37775186,0.28934857,0.031531952,0.056871332,0.5715137,0.38713065,0.03224546,0.15213762,0.48803818
4121,0.3775765,0.2921273,0.03023874,0.05521043,0.57184696,0.39274082,0.031156609,0.14794953,0.48504314
4122,0.37753695,0.29488447,0.029036403,0.053616073,0.57242507,0.39835492,0.030152256,0.14391787,0.48212188
4123,0.3776242,0.29760262,0.027927898,0.05209367,0.57323277,0.40394527,0.029229993,0.1400575,0.47928333
4124,0.37782446,0.3002669,0.026910704,0.05064687,0.5742415,0.40948308,0.02838159,0.13637684,0.47653595
4125,0.37811944,0.30286422,0.025977943,0.049277265,0.5754166,0.4149412,0.02759465,0.13288078,0.473888
4126,0.37848818,0.3053838,0.025119865,0.04798452,0.5767157,0.42029148,0.026854185,0.12957004,0.47134715
4127,0.37890875,0.3078159,0.02432544,0.04676743,0.57809675,0.42551005,0.02614454,0.12644215,0.46892053
4128,0.3793611,0.31015387,0.023584096,0.04562314,0.57951355,0.4305709,0.025451683,0.12349096,0.46661407
4129,0.37982726,0.31239182,0.022887189,0.04454825,0.5809275,0.43545246,0.024764888,0.12071012,0.46443284
4130,0.38029423,0.31452608,0.022229338,0.043538816,0.5823013,0.440133,0.024078274,0.11809005,0.46238068
4131,0.38075382,0.3165545,0.02160906,0.042590246,0.58360845,0.44459558,0.023391614,0.11562125,0.46046013
4132,0.38120347,0.3184759,0.021029113,0.04169844,0.5848301,0.44882512,0.022710672,0.113294296,0.45867243
4133,0.3816461,0.32029128,0.020496113,0.04085872,0.5859552,0.45281005,0.02204675,0.11109839,0.4570176
4134,0.38208863,0.32200158,0.020019788,0.040067244,0.5869827,0.45654097,0.021415485,0.109026276,0.4554943
4135,0.38254195,0.32360977,0.019611701,0.03932047,0.587918,0.4600139,0.020835396,0.107068665,0.45410043
4136,0.3830178,0.3251189,0.01928366,0.03861526,0.5887697,0.46322507,0.020325543,0.10521906,0.4528328
4137,0.38352883,0.3265336,0.019046169,0.03794909,0.5895531,0.46617755,0.019903924,0.10347166,0.45168722
4138,0.3840856,0.32785854,0.018906714,0.037320346,0.5902832,0.46887597,0.01958476,0.10182247,0.45065916
4139,0.38469458,0.3290986,0.018868417,0.03672754,0.5909721,0.47132587,0.019377118,0.10026913,0.44974363
4140,0.38535875,0.3302591,0.018929131,0.03617052,0.59163195,0.47353816,0.01928331,0.0988105,0.44893524
4141,0.38607556,0.33134556,0.019080885,0.03564913,0.5922679,0.47552305,0.019298293,0.09744654,0.4482287
4142,0.3868366,0.33236265,0.019309916,0.035164036,0.592883,0.47729453,0.019409655,0.09617882,0.4476184
4143,0.38762927,0.33331564,0.01959744,0.034716196,0.59347403,0.47886577,0.019598255,0.09501004,0.4470991
4144,0.38843593,0.3342083,0.019920684,0.034306943,0.5940326,0.48025036,0.019839441,0.09394274,0.4466655
4145,0.38923684,0.33504438,0.020254586,0.03393787,0.5945483,0.48146212,0.020105388,0.092980795,0.44631302
4146,0.39001122,0.33582693,0.020573704,0.03361059,0.5950107,0.48251513,0.020366745,0.09212879,0.44603693
4147,0.39073923,0.33655825,0.020854067,0.033326924,0.59540725,0.48342076,0.020595642,0.09139082,0.44583344
4148,0.39140302,0.33723897,0.021075336,0.033088706,0.5957284,0.4841899,0.020767594,0.09077093,0.44569865
4149,0.3919896,0.33786988,0.021222271,0.032897435,0.59596825,0.48483065,0.020864006,0.09027359,0.44562972
4150,0.39249048,0.3384499,0.021286072,0.032754503,0.5961253,0.48534995,0.020873392,0.08990197,0.44562393
4151,0.39290494,0.33897847,0.021265155,0.032661315,0.5962035,0.48575202,0.020792563,0.08965892,0.4456794
4152,0.39323658,0.33945283,0.021165065,0.032618683,0.5962119,0.48603845,0.02062653,0.08954689,0.44579482
4153,0.39349568,0.33987033,0.020997992,0.032627337,0.5961643,0.48620856,0.020388242,0.08956747,0.44596928
4154,0.3936969,0.34022793,0.020781526,0.032687463,0.5960782,0.4862605,0.020096887,0.08972084,0.44620267
4155,0.3938579,0.3405214,0.020537123,0.032799367,0.59597194,0.48618814,0.019776287,0.09000749,0.44649562
4156,0.39399776,0.34074712,0.020288115,0.032962523,0.5958629,0.48598444,0.019452564,0.090425886,0.4468491
4157,0.3941344,0.34090045,0.020057566,0.03317639,0.5957671,0.4856411,0.019151567,0.090974435,0.44726503
4158,0.394284,0.34097752,0.019866465,0.033440027,0.5956956,0.48514834,0.018896708,0.09165057,0.4477455
4159,0.39445785,0.3409738,0.019731736,0.033752322,0.59565365,0.4844956,0.01870691,0.09245115,0.4482933
4160,0.3946629,0.34088558,0.019665252,0.03411207,0.5956384,0.48367128,0.01859482,0.093372256,0.44891167
4161,0.39489925,0.34070927,0.019672716,0.034517244,0.5956423,0.48266667,0.018566314,0.094409354,0.44960403
4162,0.3951618,0.3404414,0.019753855,0.034966573,0.5956483,0.48146996,0.018619927,0.09555842,0.4503742
4163,0.39544034,0.34007978,0.019902505,0.035458066,0.595635,0.4800729,0.01874765,0.096814476,0.45122612
4164,0.39572,0.3396222,0.020107899,0.035989895,0.5955771,0.4784692,0.01893585,0.09817204,0.4521637
4165,0.3959842,0.33906767,0.020355837,0.03656068,0.59544873,0.47665375,0.019167207,0.09962773,0.4531904
4166,0.39621446,0.33841556,0.020630425,0.037168466,0.59522444,0.47462574,0.019422622,0.10117607,0.45430946
4167,0.39639455,0.33766648,0.020916,0.03781204,0.5948825,0.47238526,0.019683324,0.10281387,0.4555239
4168,0.3965103,0.3368214,0.021198645,0.03849025,0.59440655,0.46993652,0.019932926,0.10453709,0.45683593
4169,0.39655182,0.3358822,0.021467624,0.039202012,0.59378964,0.4672872,0.020159267,0.10634316,0.45824683
4170,0.39651525,0.33485183,0.0217165,0.039946917,0.5930337,0.46444818,0.020355292,0.10823021,0.4597571
4171,0.39640146,0.33373326,0.021943482,0.040724736,0.5921489,0.4614323,0.020519916,0.11019671,0.46136582
4172,0.3962176,0.33253103,0.02215136,0.041535236,0.59115624,0.45825672,0.0206577,0.112241864,0.4630713
4173,0.39597493,0.33124918,0.02234676,0.042379003,0.59008515,0.4549403,0.020778198,0.11436667,0.4648702
4174,0.39568853,0.32989296,0.022539102,0.04325647,0.5889695,0.4515047,0.020894142,0.116570696,0.466758
4175,0.39537436,0.32846704,0.022738915,0.044168405,0.58784854,0.44797236,0.021020276,0.1188559,0.4687289
4176,0.39504915,0.3269772,0.02295639,0.045115553,0.58676213,0.4443682,0.021170817,0.12122307,0.47077602
4177,0.39472726,0.3254291,0.023199644,0.04609849,0.5857477,0.44071615,0.021357728,0.12367385,0.47289112
4178,0.3944198,0.32382876,0.023473263,0.04711777,0.58483934,0.43704188,0.021589026,0.12620845,0.47506532
4179,0.3941334,0.32218245,0.0237773,0.04817362,0.58406365,0.43336928,0.02186742,0.12882693,0.47728917
4180,0.39386928,0.32049695,0.02410669,0.04926566,0.5834416,0.42972374,0.022189602,0.13152829,0.47955266
4181,0.39362392,0.3187795,0.024451308,0.050393097,0.5829842,0.42612743,0.022546235,0.13431053,0.48184532
4182,0.3933877,0.31703743,0.024796462,0.051553823,0.5826935,0.42260286,0.022922797,0.13716787,0.48415715
4183,0.39314884,0.31527925,0.025123997,0.052745625,0.58256495,0.41917014,0.023300443,0.14009434,0.48647866
4184,0.39289218,0.31351355,0.025414078,0.053964555,0.5825866,0.4158469,0.02365824,0.14308143,0.48880112
4185,0.3926028,0.31175008,0.025646621,0.055206083,0.58274,0.41264912,0.023974942,0.14611591,0.49111676
4186,0.39226586,0.30999833,0.025803708,0.056463797,0.5830061,0.40959075,0.024231525,0.14918381,0.4934192
4187,0.391871,0.30826905,0.02587109,0.057730854,0.5833631,0.40668243,0.024412937,0.15226774,0.49570367
4188,0.3914113,0.3065725,0.025840104,0.0589987,0.5837897,0.40393206,0.024510209,0.1553474,0.49796674
4189,0.39088592,0.30491933,0.025708621,0.06025796,0.58426625,0.40134418,0.024521653,0.15840043,0.5002072
4190,0.39029968,0.3033193,0.02548188,0.06149848,0.5847757,0.3989203,0.024453375,0.161402,0.5024258
4191,0.38966382,0.30178213,0.025172379,0.06270929,0.5853043,0.39665884,0.024319269,0.1643262,0.50462437
4192,0.38899434,0.30031595,0.024799237,0.06387916,0.58584255,0.39455533,0.024140121,0.16714711,0.50680655
4193,0.38831156,0.29892784,0.024386823,0.06499691,0.5863802,0.39260048,0.02394175,0.16983795,0.5089774
4194,0.3876382,0.297623,0.02396338,0.066051826,0.58691204,0.39078403,0.023753608,0.17237441,0.51114297
4195,0.3869976,0.29640487,0.023558583,0.06703415,0.5874311,0.3890915,0.023605688,0.17473394,0.51330954
4196,0.38641146,0.29527467,0.023201592,0.0679352,0.5879291,0.38750687,0.023526471,0.17689578,0.5154839
4197,0.38589907,0.29423183,0.022918941,0.06874828,0.58839816,0.38601223,0.023540506,0.17884544,0.51767194
4198,0.38547435,0.2932732,0.022732615,0.06946852,0.5888273,0.38458827,0.02366643,0.18057258,0.51987916
4199,0.38514632,0.29239374,0.02265884,0.07009374,0.58920324,0.3832153,0.02391568,0.18207222,0.52210975
4200,0.38491803,0.2915867,0.022707028,0.07062431,0.58950925,0.381873,0.024291864,0.18334433,0.52436584
4201,0.38478523,0.2908429,0.02287967,0.071062684,0.58972985,0.38054267,0.024790552,0.18439661,0.52664775
4202,0.38474002,0.2901522,0.023172703,0.071415134,0.58984816,0.3792054,0.025400456,0.18524231,0.5289534
4203,0.38476872,0.28950316,0.02357645,0.071689114,0.58984995,0.37784463,0.026104549,0.18590078,0.5312777
4204,0.3848561,0.28888348,0.024077076,0.071895555,0.58972573,0.376448,0.02688222,0.1863955,0.53361315
4205,0.38498464,0.28827986,0.024658198,0.072046585,0.5894703,0.37500352,0.027710991,0.1867558,0.5359491
4206,0.38513803,0.28767905,0.025302822,0.072156146,0.5890841,0.37350234,0.02856956,0.18701221,0.53827286
4207,0.38530165,0.28706822,0.025995024,0.07223842,0.58857954,0.37194052,0.02943906,0.18719994,0.54056907
4208,0.38546568,0.28643513,0.026721543,0.072309,0.58797294,0.3703155,0.030305112,0.18735233,0.5428207
4209,0.38562357,0.28576824,0.027472818,0.072382525,0.587292,0.36862922,0.031158792,0.18750401,0.54500914
4210,0.38577396,0.28505808,0.028243322,0.07247256,0.58657074,0.36688638,0.031997155,0.18768725,0.5471155
4211,0.38592103,0.2842968,0.029032007,0.072592236,0.5858469,0.36509472,0.032822624,0.1879296,0.54912055
4212,0.3860723,0.28347957,0.02984116,0.072751574,0.585162,0.36326423,0.033642184,0.1882556,0.551006
4213,0.3862393,0.28260428,0.030675683,0.072959326,0.58455795,0.36140776,0.034465995,0.18868418,0.55275506
4214,0.38643396,0.2816717,0.0315414,0.07322086,0.5840739,0.35954145,0.03530521,0.18922727,0.5543526
4215,0.38666862,0.28068608,0.03244362,0.07353894,0.583741,0.35768023,0.036170203,0.18989058,0.5557867
4216,0.38666862,0.28068608,0.03244362,0.07353894,0.583741,0.35768023,0.036170203,0.18989058,0.5557867
4217,0.38668713,0.2816396,0.03213333,0.072914176,0.5864044,0.36186427,0.03596233,0.18857779,0.5520037
4218,0.3867269,0.28260657,0.03178181,0.07233849,0.5891832,0.36611652,0.035701994,0.18736471,0.5481234
4219,0.38676938,0.28359297,0.031373717,0.071802706,0.59200907,0.37040836,0.035370365,0.18623035,0.5441843
4220,0.38679498,0.28460342,0.030895883,0.07129568,0.5948057,0.37470666,0.034950458,0.18514858,0.540224
4221,0.38678572,0.28564268,0.030338656,0.070804395,0.5974987,0.37898055,0.03442875,0.1840894,0.5362793
4222,0.38672617,0.28671387,0.029696964,0.07031534,0.60001445,0.38319677,0.033796676,0.18302101,0.5323848
4223,0.3866036,0.28781763,0.028971205,0.06981478,0.6022878,0.38732377,0.033051684,0.18191236,0.5285715
4224,0.38641196,0.28895435,0.028167438,0.069290176,0.60426366,0.39133334,0.032197796,0.18073252,0.52486664
4225,0.38614964,0.29012254,0.027297273,0.068729825,0.6058994,0.39519802,0.031245984,0.17945541,0.5212929
4226,0.38582146,0.29131928,0.026377263,0.068124905,0.6071701,0.39889726,0.030213324,0.17805955,0.5178681
4227,0.38543832,0.29254228,0.025427565,0.06746846,0.6080627,0.40241146,0.029122056,0.17652915,0.51460636
4228,0.38501483,0.29378757,0.024470463,0.066756785,0.6085824,0.40572986,0.027997613,0.1748549,0.51151586
4229,0.38457018,0.29505283,0.023528608,0.065988734,0.6087469,0.408845,0.026866594,0.17303531,0.5086015
4230,0.3841247,0.29633507,0.022623159,0.06516647,0.6085846,0.4117552,0.025755038,0.17107433,0.50586426
4231,0.38369858,0.29763228,0.021772088,0.06429421,0.6081329,0.41446453,0.024685841,0.16898255,0.5033017
4232,0.38330972,0.29894233,0.020988846,0.06337855,0.6074338,0.4169804,0.023677465,0.16677594,0.500909
4233,0.38297394,0.30026424,0.020281456,0.06242823,0.60653186,0.41931525,0.022742283,0.16447434,0.49867857
4234,0.3827014,0.3015966,0.019652084,0.061452687,0.6054716,0.42148328,0.021886345,0.16210195,0.49660176
4235,0.3824976,0.30293825,0.01909725,0.060462132,0.6042913,0.42350006,0.021109235,0.15968202,0.4946688
4236,0.38236317,0.30428687,0.018608639,0.059467666,0.60303134,0.425384,0.020404909,0.15724243,0.49286935
4237,0.3822939,0.30564034,0.01817413,0.05847943,0.60172105,0.42715162,0.019762851,0.15480658,0.49119294
4238,0.38228285,0.3069965,0.017779328,0.057507038,0.6003886,0.42881986,0.019169653,0.15239906,0.4896292
4239,0.3823199,0.30835155,0.017409043,0.056559287,0.5990559,0.4304034,0.01861079,0.15004168,0.48816854
4240,0.382395,0.30970228,0.017049162,0.055643566,0.59774214,0.43191594,0.018072715,0.14775346,0.48680195
4241,0.38249832,0.31104445,0.016687673,0.054766223,0.59646213,0.4333686,0.017543884,0.14554968,0.4855215
4242,0.38262117,0.3123733,0.01631597,0.053931884,0.59522986,0.43477,0.017016532,0.14344336,0.48432046
4243,0.38275766,0.31368467,0.015929464,0.053143546,0.59405744,0.4361268,0.016487157,0.14144346,0.4831929
4244,0.38290524,0.31497413,0.015527823,0.052403286,0.59295446,0.43744287,0.015956815,0.13955478,0.48213455
4245,0.38306275,0.31623673,0.015114689,0.051711313,0.59193176,0.43871945,0.015430704,0.1377816,0.48114154
4246,0.38323253,0.31746867,0.014696998,0.051066883,0.5909964,0.4399561,0.014917559,0.13612276,0.4802118
4247,0.38341802,0.31866553,0.014284115,0.050468385,0.59015405,0.44114956,0.014428413,0.13457608,0.47934395
4248,0.38362363,0.31982392,0.013886633,0.04991307,0.58940935,0.44229713,0.013975159,0.13313708,0.478537
4249,0.38385278,0.32094008,0.01351514,0.049397565,0.5887614,0.4433916,0.013569306,0.1318005,0.47779095
4250,0.38410813,0.3220105,0.013179135,0.048918523,0.5882061,0.44442663,0.013220446,0.13055904,0.47710568
4251,0.38439,0.32303214,0.012885975,0.048471868,0.58773625,0.44539553,0.012935274,0.12940542,0.476482
4252,0.38469633,0.32400215,0.012640366,0.04805384,0.58734065,0.4462906,0.0127167925,0.12833323,0.47592
4253,0.38502192,0.32491708,0.012443856,0.047660984,0.587003,0.44710386,0.01256394,0.12733518,0.47542024
4254,0.38535845,0.32577342,0.012295022,0.047290016,0.5867057,0.4478286,0.01247176,0.12640531,0.4749824
4255,0.38569647,0.32656816,0.012189725,0.046938594,0.5864285,0.44845736,0.0124319,0.12553924,0.47460613
4256,0.3860246,0.32729793,0.012121823,0.04660485,0.5861533,0.4489857,0.012433383,0.12473424,0.47429046
4257,0.3863303,0.3279582,0.012084076,0.04628806,0.58586144,0.44940853,0.012463941,0.123989,0.47403374
4258,0.3866026,0.32854542,0.012069041,0.04598815,0.58553666,0.4497222,0.012511003,0.12330346,0.47383374
4259,0.38683185,0.32905534,0.012070129,0.045706388,0.5851697,0.44992548,0.012563268,0.12268095,0.47368747
4260,0.3870101,0.3294832,0.012082347,0.04544454,0.5847533,0.45001662,0.012611538,0.122125134,0.4735913
4261,0.387133,0.3298243,0.012103057,0.045205638,0.58428985,0.44999754,0.01264982,0.12164245,0.4735408
4262,0.38719943,0.3300739,0.012132355,0.044993196,0.5837863,0.44986996,0.012675826,0.12124052,0.47353134
4263,0.38721278,0.33022785,0.012173048,0.044811875,0.58325845,0.44963816,0.012691087,0.120929204,0.47355703
4264,0.38717788,0.33028117,0.012230499,0.04466624,0.5827255,0.44930688,0.0127007505,0.120717935,0.47361222
4265,0.38710323,0.3302294,0.0123120425,0.044561762,0.5822127,0.4488816,0.012713087,0.12061801,0.47369054
4266,0.3869994,0.3300695,0.012426137,0.044503737,0.58174884,0.44836938,0.012738457,0.12064098,0.4737858
4267,0.3868776,0.32979852,0.012581582,0.044497475,0.58136415,0.4477773,0.012788246,0.12079864,0.47389194
4268,0.38674882,0.3294142,0.01278631,0.04454832,0.58108866,0.4471136,0.012873731,0.12110135,0.4740033
4269,0.3866237,0.32891622,0.013046615,0.044660866,0.5809514,0.44638664,0.013004754,0.121560015,0.474114
4270,0.38651025,0.3283048,0.013366141,0.044839315,0.58097607,0.4456036,0.01318878,0.12218366,0.4742197
4271,0.38641447,0.32758194,0.013745431,0.045087095,0.5811827,0.44477215,0.013430118,0.12298044,0.47431678
4272,0.38633975,0.32675165,0.014181422,0.045406677,0.5815845,0.4439001,0.013729251,0.12395515,0.47440246
4273,0.38628626,0.32581896,0.014667478,0.045799814,0.5821898,0.44299507,0.014082684,0.12511207,0.4744752
4274,0.38625163,0.32479137,0.015193609,0.046266656,0.58299685,0.4420618,0.014483258,0.12645178,0.47453523
4275,0.38623092,0.32367766,0.01574706,0.046806194,0.58399963,0.44110674,0.014920449,0.12797247,0.47458366
4276,0.38621697,0.3224875,0.016312988,0.047416467,0.5851818,0.44013235,0.01538128,0.12966815,0.47462365
4277,0.38620287,0.32123375,0.016875513,0.048093606,0.5865222,0.43914232,0.01585122,0.1315287,0.47465968
4278,0.38617903,0.31992823,0.017418653,0.04883214,0.5879964,0.4381375,0.016315289,0.13354366,0.4746978
4279,0.3861378,0.31858477,0.017927486,0.049625535,0.5895703,0.43711677,0.016759198,0.13569434,0.47474524
4280,0.38607147,0.31721732,0.018389005,0.050465133,0.59120953,0.4360783,0.017170304,0.13796088,0.47481036
4281,0.38597375,0.3158396,0.01879293,0.051341247,0.59287584,0.43501884,0.017538438,0.14031856,0.4749027
4282,0.38583973,0.314465,0.019132253,0.052242495,0.5945274,0.43393224,0.017856555,0.1427386,0.47503263
4283,0.38566658,0.31310645,0.019403644,0.053156484,0.5961253,0.4328133,0.018120958,0.14519106,0.4752108
4284,0.3854521,0.31177518,0.01960738,0.054069523,0.59762526,0.43165222,0.018331358,0.14764166,0.47544858
4285,0.3851966,0.31048185,0.019747231,0.05496753,0.59898764,0.4304418,0.018490747,0.15005513,0.47575688
4286,0.38490152,0.30923545,0.019829944,0.05583614,0.6001725,0.42917207,0.0186047,0.15239573,0.4761466
4287,0.38456884,0.30804327,0.01986466,0.056660917,0.6011423,0.42783412,0.01868095,0.15462723,0.47662872
4288,0.38420206,0.30691165,0.019862225,0.057428196,0.6018629,0.42641786,0.018728323,0.15671672,0.4772126
4289,0.3838051,0.30584496,0.01983438,0.05812575,0.60230434,0.4249154,0.01875635,0.15863259,0.47790736
4290,0.38338304,0.30484733,0.019793112,0.058742568,0.60244346,0.42332086,0.018774353,0.16034827,0.4787207
4291,0.38294125,0.30392092,0.01975,0.059270322,0.6022607,0.4216275,0.018790914,0.16184229,0.4796591
4292,0.38248542,0.30306688,0.019715643,0.059702907,0.6017457,0.41983256,0.018813388,0.16309974,0.4807273
4293,0.38202274,0.30228618,0.0196993,0.060037266,0.600896,0.41793552,0.018847762,0.16411273,0.48192847
4294,0.38156044,0.30157822,0.01970873,0.060273487,0.5997169,0.41593745,0.018898569,0.16488084,0.48326346
4295,0.381106,0.300941,0.01975014,0.060414843,0.5982233,0.4138421,0.018969025,0.16541217,0.48473144
4296,0.38066766,0.30037183,0.019828172,0.06046766,0.5964378,0.4116554,0.019061206,0.1657212,0.48632866
4297,0.38025355,0.29986617,0.019946124,0.060441248,0.59439147,0.40938497,0.019176329,0.16583018,0.48804927
4298,0.3798709,0.29941744,0.02010622,0.060347233,0.5921237,0.4070398,0.01931526,0.16576862,0.48988461
4299,0.37952688,0.29901725,0.020309823,0.06019979,0.58967966,0.4046301,0.019478802,0.16557075,0.49182338
4300,0.37922773,0.29865515,0.020557856,0.060014717,0.58710974,0.40216675,0.01966805,0.16527493,0.4938517
4301,0.37897754,0.29831818,0.020850942,0.059808448,0.58446807,0.3996605,0.019884527,0.16492303,0.4959529
4302,0.37877935,0.29799107,0.021189695,0.059598584,0.58181125,0.39712262,0.02013052,0.16455813,0.49810836
4303,0.37863493,0.2976571,0.02157488,0.05940293,0.57919544,0.39456227,0.020408934,0.16422424,0.5002974
4304,0.37854367,0.29729787,0.022007653,0.059238177,0.5766784,0.39199013,0.020723501,0.16396481,0.5024977
4305,0.37850395,0.2968937,0.022489402,0.05912086,0.57431304,0.38941345,0.02107823,0.1638214,0.504686
4306,0.3785131,0.29642543,0.023021802,0.059065893,0.5721499,0.38684055,0.021477597,0.16383171,0.50683856
4307,0.37856787,0.29587394,0.023606872,0.05908708,0.5702362,0.38427854,0.021925988,0.16403167,0.5089317
4308,0.3786651,0.29522246,0.024246648,0.05919599,0.56861246,0.3817331,0.022427548,0.16445178,0.5109433
4309,0.37880194,0.29445636,0.02494309,0.059402484,0.56731224,0.3792107,0.022985745,0.16511577,0.51285213
4310,0.37897673,0.29356465,0.025697876,0.0597142,0.56636465,0.376717,0.023603179,0.16604449,0.5146395
4311,0.37918818,0.29253992,0.026512215,0.060136035,0.56578875,0.37425718,0.0242813,0.16725026,0.5162898
4312,0.3794377,0.29138058,0.027386446,0.060670666,0.56559795,0.37183818,0.025020175,0.16873957,0.5177905
4313,0.37972715,0.29008937,0.02832004,0.061317746,0.565797,0.3694668,0.025818435,0.17051171,0.51913273
4314,0.38006005,0.28867453,0.02931111,0.062074386,0.56638145,0.36715055,0.026673082,0.17255782,0.52031195
4315,0.38044024,0.2871498,0.030356348,0.06293411,0.56733686,0.36489588,0.027579546,0.17486143,0.5213276
4316,0.3808713,0.28553313,0.031450722,0.06388743,0.56864244,0.36271232,0.028531607,0.17739852,0.5221827
4317,0.3808713,0.28553313,0.031450722,0.06388743,0.56864244,0.36271232,0.028531607,0.17739852,0.5221827
4318,0.38137043,0.28284994,0.03166776,0.06685271,0.5675231,0.35360587,0.028699374,0.18521789,0.5307277
4319,0.38219553,0.28020212,0.031985853,0.07000756,0.5672782,0.34479848,0.028982053,0.1934977,0.5394442
4320,0.3833393,0.27757165,0.032417357,0.073350295,0.56791323,0.33628693,0.029395035,0.20223124,0.5482824
4321,0.38478696,0.2749449,0.032968406,0.07687365,0.569411,0.3280681,0.029946176,0.21139668,0.5571943
4322,0.38651696,0.27231482,0.033638302,0.080563836,0.5717325,0.32014024,0.030635294,0.22095697,0.56613344
4323,0.38850105,0.26968247,0.03442006,0.08439849,0.57481265,0.31250367,0.03145508,0.23085393,0.57505655
4324,0.39070415,0.26705533,0.035301086,0.08834775,0.5785669,0.30516267,0.032391388,0.24101284,0.5839218
4325,0.3930859,0.26444864,0.03626428,0.09237299,0.582886,0.29812545,0.033425167,0.25133535,0.5926909
4326,0.39560056,0.26188394,0.037289515,0.09642707,0.5876442,0.29140416,0.034534037,0.26170602,0.6013266
4327,0.398198,0.2593882,0.038355213,0.10045461,0.59269977,0.28501543,0.035694283,0.2719901,0.6097939
4328,0.40082648,0.2569917,0.039440013,0.10439476,0.5978986,0.27897927,0.036883052,0.28203624,0.6180577
4329,0.4034319,0.254727,0.040524367,0.10818051,0.603083,0.27331898,0.038079984,0.29168403,0.6260821
4330,0.40596193,0.25262648,0.04159185,0.1117436,0.6080966,0.26805928,0.039268903,0.3007684,0.6338304
4331,0.40836713,0.25071988,0.042630263,0.115017004,0.61278915,0.26322526,0.040438827,0.30912507,0.641262
4332,0.4106033,0.24903336,0.043632098,0.11793786,0.6170279,0.25884053,0.0415845,0.31660283,0.64833367
4333,0.41263217,0.24758598,0.044594847,0.12045133,0.6207018,0.2549274,0.042706013,0.3230684,0.6549965
4334,0.41442364,0.24638979,0.04552008,0.12251378,0.6237254,0.25150326,0.04380788,0.32841426,0.66119623
4335,0.41595575,0.24544716,0.046412963,0.12409562,0.62604684,0.24858136,0.044897776,0.3325677,0.66687375
4336,0.41721487,0.24475113,0.047280323,0.12518342,0.62764657,0.24616803,0.04598444,0.33549407,0.6719661
4337,0.41819316,0.24428427,0.04812884,0.12578005,0.6285365,0.24426441,0.04707559,0.33719653,0.6764049
4338,0.4188881,0.24402018,0.048963457,0.12590446,0.6287575,0.24286391,0.048175655,0.33771795,0.6801215
4339,0.41929942,0.24392363,0.049785446,0.12559034,0.6283778,0.24195579,0.049284264,0.3371378,0.68304586
4340,0.41942745,0.24395339,0.05059157,0.12488249,0.62748,0.24152264,0.050395507,0.3355618,0.6851125
4341,0.41927242,0.2440635,0.05137355,0.12383538,0.62616366,0.24154527,0.051497415,0.33312097,0.6862614
4342,0.41883448,0.24420774,0.052118998,0.12250775,0.6245338,0.24200253,0.052573856,0.32995737,0.68644255
4343,0.41811562,0.2443429,0.05281282,0.12095992,0.62269825,0.24287371,0.053605977,0.32621855,0.6856199
4344,0.41712105,0.24443147,0.053439528,0.11925006,0.62076205,0.24413982,0.054575317,0.3220469,0.68377334
4345,0.41586357,0.24444576,0.053986024,0.11743178,0.61882704,0.24578719,0.05546653,0.31757334,0.68090135
4346,0.41436532,0.24437007,0.054443788,0.11555147,0.6169903,0.24780685,0.05626998,0.31291348,0.67702353
4347,0.4126606,0.24420245,0.054810982,0.11364716,0.6153385,0.2501959,0.056983996,0.3081586,0.6721799
4348,0.41079605,0.24395557,0.055093255,0.111747235,0.61394954,0.25295663,0.057615045,0.30337784,0.6664317
4349,0.40882856,0.24365537,0.055303227,0.10986997,0.6128877,0.25609788,0.058177203,0.2986126,0.65985924
4350,0.4068236,0.24333987,0.055459045,0.10802468,0.6122024,0.2596297,0.0586902,0.29388255,0.6525577
4351,0.40484968,0.24305601,0.055581972,0.106211685,0.6119245,0.26356563,0.059175912,0.289183,0.64463514
4352,0.40297222,0.24285594,0.055693027,0.104423255,0.6120634,0.26791787,0.059655517,0.28449002,0.63620806
4353,0.40124857,0.24279347,0.05580996,0.10264517,0.6126049,0.2726953,0.06014544,0.27976418,0.62739617
4354,0.39972353,0.2429206,0.055944487,0.100858435,0.6135109,0.27790242,0.06065455,0.27495393,0.61832017
4355,0.3984242,0.24328351,0.05610038,0.099040315,0.61471945,0.2835359,0.061182518,0.27000102,0.60909563
4356,0.39736146,0.243921,0.056272987,0.097167455,0.616151,0.28958482,0.06171951,0.26484662,0.59983325
4357,0.3965273,0.24486153,0.056449853,0.0952159,0.6177081,0.29602858,0.06224712,0.25943235,0.5906333
4358,0.39590064,0.24612324,0.05661249,0.09316489,0.6192884,0.3028382,0.06274079,0.25370938,0.5815853
4359,0.39544922,0.24771285,0.05673934,0.090997055,0.62078977,0.30997583,0.06317373,0.24764018,0.5727665
4360,0.39513677,0.24962726,0.05680909,0.0887004,0.6221204,0.31739685,0.06352046,0.24120305,0.5642412
4361,0.39492774,0.2518537,0.05680427,0.08626976,0.6232008,0.32504842,0.06376139,0.23439096,0.5560615
4362,0.39479294,0.25437278,0.056713976,0.08370619,0.6239782,0.33287686,0.06388565,0.22721566,0.5482671
4363,0.39471325,0.25715867,0.056536265,0.08101832,0.62442505,0.3408243,0.063893594,0.21970715,0.5408852
4364,0.39468247,0.26018217,0.056278825,0.07822147,0.62454176,0.348833,0.06379767,0.2119111,0.53393334
4365,0.39470583,0.26341125,0.05595824,0.07533634,0.6243585,0.35684887,0.0636211,0.20388852,0.52741855
4366,0.3948014,0.26681405,0.05559828,0.072389066,0.62392306,0.36481878,0.06339545,0.19570884,0.52134055
4367,0.39499336,0.27035838,0.0552266,0.06940838,0.6233022,0.37269688,0.063156284,0.18744907,0.5156915
4368,0.39530948,0.27401328,0.054870997,0.0664252,0.62257034,0.38044047,0.062939204,0.17919065,0.51045877
4369,0.3957759,0.2777498,0.05455587,0.06347026,0.6218021,0.38801485,0.06277424,0.17101301,0.5056258
4370,0.39641222,0.28154057,0.054298006,0.060573634,0.6210633,0.39538935,0.06268213,0.16299182,0.50117266
4371,0.39722767,0.2853601,0.054104853,0.057762705,0.62040794,0.40253985,0.06267102,0.15519711,0.49707845
4372,0.39822015,0.28918493,0.053972796,0.05506244,0.61987156,0.4094469,0.06273493,0.14768972,0.49332166
4373,0.39937493,0.2929942,0.053887386,0.052493326,0.61947095,0.41609567,0.062853746,0.14052156,0.48988006
4374,0.40066585,0.2967679,0.053825393,0.050072573,0.6192044,0.4224748,0.062995784,0.13373378,0.48673275
4375,0.40205854,0.30048797,0.05375751,0.047813073,0.6190543,0.4285767,0.06312117,0.12735641,0.48385987
4376,0.40351474,0.30413866,0.053652488,0.045723602,0.61899185,0.43439418,0.063186616,0.12141106,0.4812426
4377,0.4049952,0.30770487,0.053481396,0.043808945,0.6189836,0.43992445,0.06315085,0.11590834,0.47886398
4378,0.4064664,0.31117404,0.053221673,0.04207068,0.6189957,0.44516483,0.06297966,0.11085122,0.4767084
4379,0.4079018,0.3145346,0.052860394,0.04050681,0.6189982,0.45011345,0.06265016,0.10623462,0.47476184
4380,0.40928584,0.3177769,0.05239636,0.039112587,0.61897075,0.45477065,0.062153667,0.10204642,0.47301158
4381,0.41061342,0.32089263,0.05184025,0.037880536,0.61890376,0.4591371,0.06149636,0.09827031,0.4714463
4382,0.41188973,0.32387504,0.051213372,0.036801293,0.6187972,0.46321452,0.060698573,0.094884105,0.4700556
4383,0.41312674,0.32671833,0.05054503,0.03586337,0.6186617,0.46700582,0.059791774,0.091864094,0.4688303
4384,0.414341,0.32941833,0.0498683,0.035054356,0.6185094,0.47051233,0.05881394,0.08918314,0.4677618
4385,0.41554698,0.33197087,0.04921576,0.03436034,0.61835796,0.47373873,0.057805464,0.08681377,0.46684235
4386,0.4167555,0.33437297,0.04861518,0.033767343,0.61822045,0.47668868,0.056803323,0.08472841,0.46606484
4387,0.41796833,0.33662158,0.048085786,0.033260986,0.6181027,0.47936592,0.055837207,0.082899615,0.46542227
4388,0.4191769,0.33871394,0.04763585,0.032827117,0.6180052,0.4817766,0.054926325,0.0813023,0.46490842
4389,0.42036098,0.34064648,0.047261704,0.032452796,0.61791515,0.48392466,0.054077744,0.079912774,0.46451718
4390,0.42148972,0.34241533,0.046948377,0.032126013,0.6178129,0.48581484,0.05328683,0.078711204,0.46424255
4391,0.42252398,0.34401557,0.04667168,0.031836715,0.6176722,0.48745272,0.05253873,0.07768076,0.4640789
4392,0.42342037,0.34544212,0.04640155,0.031576708,0.61746615,0.4888448,0.051811814,0.0768095,0.46402007
4393,0.42413533,0.34668848,0.046105996,0.031340837,0.61716527,0.4899952,0.05108136,0.07608874,0.46406054
4394,0.42462844,0.34774676,0.04575531,0.031126378,0.61675,0.4909103,0.050323874,0.07551586,0.46419427
4395,0.4248685,0.3486088,0.045325983,0.030933699,0.616209,0.49159527,0.049521085,0.075092606,0.46441504
4396,0.42483574,0.34926587,0.044803582,0.03076629,0.61554396,0.49205518,0.048662603,0.07482615,0.46471703
4397,0.42452234,0.34970734,0.044184517,0.030630507,0.6147719,0.49229556,0.047747828,0.0747285,0.4650939
4398,0.42393586,0.3499237,0.04347627,0.03053591,0.6139226,0.4923197,0.04678608,0.074816816,0.46553978
4399,0.4230946,0.34990424,0.04269605,0.030494308,0.6130402,0.49213257,0.045795117,0.075112514,0.4660485
4400,0.4220277,0.34963927,0.041868377,0.03052005,0.612176,0.49173555,0.04479862,0.075641826,0.46661457
4401,0.42077044,0.34911948,0.041021742,0.030629225,0.6113896,0.4911314,0.04382275,0.076435424,0.46723306
4402,0.41936064,0.34833646,0.04018451,0.030839682,0.61073804,0.4903192,0.042891987,0.077526875,0.46789962
4403,0.41783538,0.34728357,0.039381456,0.03117036,0.6102776,0.48929802,0.042025764,0.078953795,0.4686116
4404,0.41622755,0.34595603,0.03863054,0.031640965,0.61005586,0.48806372,0.04123543,0.0807567,0.46936768
4405,0.41456494,0.3443522,0.037940744,0.032272,0.61011326,0.48661196,0.040522303,0.08297903,0.47016788
4406,0.41286835,0.34247264,0.037311397,0.033084307,0.6104773,0.48493394,0.039877586,0.085665815,0.47101486
4407,0.41115266,0.34032166,0.036732532,0.034098484,0.61116874,0.48302087,0.039283168,0.08886468,0.4719136
4408,0.40942946,0.33790743,0.036186825,0.035335205,0.61219734,0.48086092,0.038714312,0.09262208,0.47287154
4409,0.40770775,0.33524114,0.035652347,0.036814272,0.613569,0.47844037,0.03814269,0.09698594,0.4738993
4410,0.4059989,0.3323385,0.03510604,0.038554333,0.6152854,0.4757433,0.03754084,0.10200122,0.47501078
4411,0.40431887,0.32921928,0.034527324,0.04057224,0.61734706,0.47275248,0.03688615,0.107708454,0.47622308
4412,0.40268883,0.32590535,0.033901494,0.04288199,0.619754,0.46944866,0.036164153,0.11414121,0.4775565
4413,0.4011383,0.32242236,0.033222128,0.04549382,0.62250805,0.46581233,0.035371237,0.12132451,0.47903496
4414,0.39970142,0.3187967,0.032492436,0.0484123,0.62560534,0.4618218,0.03451595,0.1292676,0.48068562
4415,0.39841723,0.31505617,0.03172557,0.05163551,0.6290376,0.45745674,0.03361825,0.13796261,0.4825393
4416,0.39732343,0.3112284,0.030942991,0.05515206,0.6327855,0.45269546,0.032708045,0.14738198,0.48462966
4417,0.39645246,0.30733895,0.030172534,0.058940966,0.6368091,0.4475186,0.03182161,0.15746893,0.4869936
4418,0.39645246,0.30733895,0.030172534,0.058940966,0.6368091,0.4475186,0.03182161,0.15746893,0.4869936
4419,0.39759266,0.30996,0.029483924,0.058148757,0.6406807,0.45441884,0.031137174,0.1551247,0.4830967
4420,0.3986563,0.31255743,0.02875837,0.057340518,0.6440689,0.4609247,0.030400265,0.15274389,0.47960603
4421,0.39962274,0.31510997,0.028006526,0.05650625,0.64691114,0.46698505,0.029622657,0.15030344,0.4765094
4422,0.40047702,0.3175973,0.027241526,0.055638187,0.6491614,0.47255412,0.028819056,0.14778821,0.4737922
4423,0.40121067,0.32000265,0.026477335,0.05473069,0.6507875,0.4775954,0.028005548,0.14518651,0.47143802
4424,0.40182123,0.32231277,0.025727738,0.053780716,0.6517712,0.48207936,0.027198043,0.14249381,0.46942848
4425,0.40231007,0.32451782,0.025004879,0.052787367,0.6521098,0.48598722,0.026411004,0.13971157,0.46774536
4426,0.40268344,0.32661277,0.02431825,0.051752403,0.6518117,0.48930925,0.025656192,0.13684629,0.4663702
4427,0.40294966,0.32859585,0.023674121,0.05067969,0.65089893,0.49204612,0.024941882,0.13391092,0.46528488
4428,0.40311965,0.33046955,0.023075,0.049575124,0.64940053,0.49420607,0.024272483,0.13092194,0.46447206
4429,0.4032049,0.33223847,0.022519983,0.048446454,0.64735675,0.4958083,0.02364878,0.12789968,0.46391484
4430,0.40321717,0.33390927,0.022004971,0.04730293,0.64481455,0.49687716,0.023067962,0.12486942,0.46359727
4431,0.40316796,0.33548895,0.021523457,0.04615558,0.64182454,0.4974427,0.022524778,0.12185703,0.46350384
4432,0.40306777,0.3369848,0.021067536,0.045015417,0.63844514,0.4975415,0.022012278,0.11889133,0.4636194
4433,0.40292555,0.33840203,0.020628674,0.043894857,0.6347352,0.4972117,0.021522826,0.11600069,0.46392882
4434,0.40275013,0.33974487,0.020198777,0.042806517,0.63075906,0.49649444,0.02104918,0.11321547,0.46441674
4435,0.40254796,0.34101427,0.019770922,0.04176277,0.62658054,0.4954313,0.02058511,0.110564135,0.46506718
4436,0.4023236,0.3422078,0.019339778,0.040776033,0.6222646,0.4940633,0.020125918,0.10807545,0.46586347
4437,0.4020807,0.34332025,0.018902136,0.039858326,0.6178749,0.49242982,0.019668981,0.10577614,0.4667884
4438,0.40182027,0.34434253,0.01845672,0.039021008,0.6134748,0.49056968,0.019213507,0.10369159,0.46782327
4439,0.401542,0.345263,0.018004064,0.03827494,0.60912347,0.48851717,0.018760268,0.101846054,0.4689488
4440,0.40124273,0.3460666,0.017546209,0.037629936,0.60487705,0.48630407,0.018311359,0.10026162,0.47014508
4441,0.4009182,0.34673655,0.017086186,0.037095457,0.60078716,0.4839591,0.017869575,0.09895851,0.4713915
4442,0.4005625,0.34725505,0.01662759,0.036679853,0.5969008,0.481507,0.01743794,0.097955905,0.4726674
4443,0.4001675,0.34760252,0.016174145,0.03639083,0.5932591,0.47896966,0.017019268,0.09727014,0.47395185
4444,0.3997259,0.3477611,0.015729502,0.03623534,0.5898976,0.4763645,0.016615912,0.09691717,0.4752249
4445,0.3992295,0.347713,0.015297034,0.03621948,0.58684754,0.47370777,0.016229687,0.09691008,0.47646773
4446,0.39867184,0.347443,0.014880009,0.036348827,0.58413476,0.4710116,0.015862,0.09726117,0.47766265
4447,0.398049,0.34693947,0.014481765,0.036627773,0.58178085,0.46828607,0.015514113,0.09798069,0.47879466
4448,0.39735994,0.34619346,0.014106035,0.037060447,0.579803,0.4655392,0.015187626,0.099076174,0.47985107
4449,0.3966082,0.3452013,0.013757377,0.037649512,0.5782149,0.4627764,0.014884856,0.10055364,0.48082203
4450,0.3958015,0.34396347,0.013441346,0.038396675,0.5770275,0.46000275,0.014609346,0.102415405,0.48170117
4451,0.39495334,0.34248617,0.013164892,0.039302282,0.5762486,0.45722148,0.014366151,0.10466094,0.48248586
4452,0.39408165,0.3407804,0.012936129,0.040365122,0.5758824,0.4544354,0.014161789,0.10728515,0.48317674
4453,0.39320806,0.3388622,0.012764228,0.041581642,0.5759278,0.4516454,0.014004021,0.11027839,0.4837781
4454,0.3923573,0.33675262,0.01265885,0.042945795,0.57637846,0.4488523,0.01390164,0.113624506,0.48429862
4455,0.39155453,0.33447614,0.012629354,0.044449043,0.57722014,0.44605613,0.0138634285,0.117300585,0.48474914
4456,0.39082396,0.332061,0.012683959,0.046079002,0.5784306,0.44325614,0.013897304,0.12127713,0.48514435
4457,0.3901868,0.32953805,0.012828533,0.04782021,0.5799743,0.44045067,0.01400931,0.12551434,0.4855012
4458,0.38965824,0.32693964,0.013065768,0.04965284,0.58180714,0.43763885,0.014202596,0.1299657,0.48583832
4459,0.38924596,0.32429892,0.013394195,0.05155283,0.5838693,0.43481827,0.014476401,0.13457464,0.48617652
4460,0.38894865,0.32164827,0.013807693,0.053492695,0.586087,0.43198562,0.014825661,0.13927573,0.486537
4461,0.3887551,0.31901944,0.0142952455,0.055440437,0.58837473,0.42913923,0.015240775,0.1439947,0.4869415
4462,0.38864544,0.3164428,0.014841284,0.057361376,0.5906358,0.42627636,0.015707914,0.14865151,0.4874116
4463,0.38859105,0.31394625,0.015426546,0.059218246,0.59276605,0.4233954,0.016209828,0.15316084,0.48796794
4464,0.38855755,0.31155485,0.016029308,0.060973395,0.5946576,0.42049542,0.01672718,0.157435,0.4886302
4465,0.38850743,0.3092918,0.016627114,0.06258853,0.5962039,0.4175767,0.017240403,0.16138683,0.4894162
4466,0.38840404,0.3071772,0.017198956,0.064027905,0.59730905,0.41464227,0.017731545,0.16493525,0.49034187
4467,0.3882156,0.3052282,0.017727261,0.065260135,0.59788954,0.411697,0.01818653,0.168006,0.4914201
4468,0.38791853,0.30345997,0.018199816,0.06625874,0.5978829,0.4087476,0.018596787,0.1705385,0.4926615
4469,0.3875013,0.30188486,0.018611437,0.06700499,0.59725213,0.40580344,0.01896076,0.1724879,0.49407232
4470,0.38696545,0.30051202,0.018964862,0.06748859,0.5959895,0.40287706,0.019284885,0.1738276,0.49565575
4471,0.38632804,0.29934818,0.019270869,0.06770901,0.5941191,0.39998308,0.019583216,0.17455275,0.49741042
4472,0.38561782,0.29839575,0.01954766,0.06767439,0.59169436,0.3971371,0.019876782,0.17468046,0.4993305
4473,0.3848749,0.29765248,0.019819286,0.067403145,0.588794,0.39435467,0.020191874,0.17424743,0.501405
4474,0.38414672,0.29711148,0.020113604,0.06692162,0.5855198,0.3916515,0.020557668,0.1733106,0.50361824
4475,0.38348114,0.29675815,0.02045978,0.06626324,0.5819898,0.38904303,0.0210037,0.17194311,0.50594914
4476,0.38292518,0.2965726,0.020885533,0.06546706,0.5783283,0.38653952,0.02155725,0.17023157,0.50837135
4477,0.38251644,0.2965266,0.021414852,0.06457498,0.5746635,0.38415214,0.022240654,0.16827068,0.51085335
4478,0.3822817,0.29658455,0.022065975,0.063631184,0.5711165,0.3818841,0.023069516,0.16616291,0.51335955
4479,0.38223422,0.29670438,0.022850312,0.06267952,0.5677984,0.37973714,0.024051936,0.16400929,0.51585037
4480,0.3823723,0.296838,0.02377184,0.06176245,0.5648074,0.37770903,0.0251876,0.16191079,0.5182835
4481,0.38268018,0.2969331,0.024827456,0.060919598,0.5622237,0.37579307,0.026468575,0.15996201,0.52061516
4482,0.38313007,0.2969349,0.026008325,0.060186826,0.56011015,0.37397808,0.027880743,0.15825135,0.5228013
4483,0.3836873,0.29679003,0.027301228,0.059596032,0.5585163,0.3722528,0.02940528,0.15685825,0.5247998
4484,0.38431248,0.2964474,0.028690614,0.059174467,0.5574752,0.37060326,0.031020677,0.15585127,0.5265719
4485,0.38496816,0.29586267,0.030160565,0.05894492,0.55700874,0.3690161,0.032705102,0.15528752,0.5280839
4486,0.38562188,0.29500058,0.031696636,0.058924653,0.5571289,0.36747754,0.03443829,0.15521307,0.52930903
4487,0.38625047,0.29383677,0.033286978,0.059126694,0.55784005,0.36597705,0.03620236,0.15566061,0.53022915
4488,0.38684243,0.29236087,0.034922928,0.059558623,0.5591364,0.36450517,0.03798302,0.15664816,0.53083533
4489,0.38739875,0.2905766,0.036599234,0.060222894,0.5610087,0.36305806,0.03976963,0.15818103,0.5311293
4490,0.38793084,0.28850228,0.038312983,0.06111559,0.5634342,0.36163214,0.041554224,0.16024785,0.5311227
4491,0.3884602,0.28617018,0.04006259,0.062227402,0.56638277,0.3602291,0.04333071,0.16282298,0.5308376
4492,0.38901183,0.28362438,0.041846152,0.06354129,0.5698079,0.3588528,0.045093555,0.1658615,0.5303048
4493,0.3896119,0.28091902,0.04366015,0.065032735,0.57364655,0.35750827,0.04683672,0.1693016,0.5295626
4494,0.39028198,0.27811426,0.045497943,0.06666975,0.57781637,0.35620147,0.04855262,0.17306224,0.5286557
4495,0.39103487,0.2752737,0.04734949,0.06841167,0.58221626,0.35493898,0.05023214,0.17704515,0.5276318
4496,0.3918727,0.27246064,0.049201325,0.07021075,0.5867256,0.35372466,0.051864978,0.18113594,0.5265405
4497,0.39278388,0.26973462,0.051037315,0.07201195,0.5912086,0.35256195,0.053440955,0.18520567,0.5254309
4498,0.3937457,0.2671501,0.0528404,0.07375517,0.5955178,0.35145202,0.054951556,0.18911426,0.5243494
4499,0.39472622,0.26475453,0.054594368,0.07537732,0.599505,0.3503952,0.05639199,0.19271782,0.5233381
4500,0.39568776,0.26258558,0.056286044,0.07681614,0.6030281,0.34938902,0.05776291,0.19587618,0.52243334
4501,0.39659318,0.26067466,0.057906844,0.07801169,0.605958,0.3484323,0.059071366,0.19845429,0.52166486
4502,0.39741206,0.25904542,0.059453607,0.07891303,0.6081964,0.34752554,0.06033089,0.20033996,0.5210543
4503,0.39812332,0.2577157,0.060928583,0.07947905,0.6096717,0.34667087,0.061559748,0.20144112,0.5206152
4504,0.3987188,0.25669843,0.06233753,0.07968285,0.61035305,0.34587473,0.06277836,0.20169997,0.52035314
4505,0.399204,0.25600344,0.06368702,0.07951352,0.6102461,0.34514892,0.06400486,0.20109233,0.5202646
4506,0.39959443,0.25563747,0.06498079,0.07897614,0.6093909,0.34450957,0.065249994,0.19963132,0.520338
4507,0.39991206,0.25560373,0.06621572,0.07809262,0.6078551,0.34397596,0.06651232,0.19736682,0.52055424
4508,0.40017846,0.2559016,0.067378275,0.076898575,0.60572445,0.34357157,0.06777433,0.19437853,0.52088666
4509,0.40040982,0.2565257,0.068443045,0.07544108,0.6030938,0.3433204,0.069000125,0.1907733,0.52130216
4510,0.40061098,0.2574635,0.069372244,0.073775224,0.60005933,0.34324598,0.07013651,0.18667684,0.5217625
4511,0.4007746,0.25869584,0.07011879,0.07195999,0.59670943,0.34336892,0.071116276,0.18222424,0.52222526
4512,0.4008804,0.26019412,0.0706311,0.07005518,0.59312284,0.34370658,0.071864985,0.17755124,0.52264625
4513,0.40090084,0.26192313,0.07086022,0.068117514,0.5893704,0.3442692,0.07231025,0.17279102,0.5229812
4514,0.40080726,0.26384017,0.07076788,0.06619921,0.58551663,0.34506205,0.07239112,0.16806345,0.5231873
4515,0.40057722,0.26589864,0.07033349,0.06434509,0.581624,0.3460842,0.07206763,0.16347212,0.523227
4516,0.40020102,0.26804897,0.06955986,0.06259219,0.5777574,0.34732687,0.07132805,0.1591025,0.52306885
4517,0.39968872,0.2702434,0.068476565,0.060968757,0.5739912,0.34878024,0.07019313,0.15501781,0.5226896
4518,0.39906967,0.27243766,0.06713777,0.059494227,0.57040477,0.3504274,0.068714745,0.15126267,0.52207553
4519,0.39906967,0.27243766,0.06713777,0.059494227,0.57040477,0.3504274,0.068714745,0.15126267,0.52207553
4520,0.3985232,0.2740859,0.0655952,0.058842096,0.56682926,0.34999883,0.06710545,0.14972498,0.52362794
4521,0.3979168,0.27569538,0.06389139,0.058330037,0.5635029,0.34974954,0.06525914,0.14849424,0.5249434
4522,0.39728546,0.27722523,0.062094554,0.05796569,0.5605029,0.34965912,0.06325457,0.14758919,0.52600706
4523,0.39666665,0.2786434,0.060273137,0.057750106,0.5578919,0.3497071,0.061173268,0.14701155,0.5268122
4524,0.39609328,0.27992788,0.05848776,0.057677623,0.55571425,0.34987378,0.05909067,0.14674981,0.52736104
4525,0.39558885,0.28106648,0.05678494,0.057737444,0.5539899,0.35014328,0.057068024,0.14677855,0.52766263
4526,0.39516214,0.28205666,0.05519269,0.057912793,0.5527103,0.35050106,0.055147547,0.14706166,0.52773273
4527,0.3948061,0.2829042,0.053718977,0.058182903,0.551841,0.35093665,0.05334907,0.1475553,0.5275912
4528,0.39449883,0.28362232,0.05235294,0.05852355,0.55132246,0.35144278,0.051671732,0.1482079,0.527261
4529,0.39420563,0.28422898,0.05106866,0.05890798,0.55107546,0.35201472,0.050097033,0.14896367,0.52676666
4530,0.39388567,0.28474638,0.04983136,0.059307944,0.5510113,0.3526509,0.048595544,0.14976484,0.5261327
4531,0.39349803,0.28519833,0.048604246,0.059695456,0.5510404,0.35335273,0.047133796,0.1505539,0.5253823
4532,0.39300892,0.28560928,0.047355425,0.06004422,0.5510826,0.35412267,0.045682367,0.15127754,0.5245365
4533,0.39239717,0.2860027,0.046064008,0.060330447,0.5510725,0.35496566,0.04422169,0.15188509,0.52361387
4534,0.39165834,0.2863999,0.04472419,0.060534235,0.55097175,0.3558878,0.042746894,0.15233703,0.5226285
4535,0.39080706,0.28681955,0.043346535,0.060641002,0.55076396,0.35689563,0.041269492,0.15259889,0.5215915
4536,0.38987538,0.28727752,0.04195724,0.060640626,0.55046386,0.35799798,0.039816204,0.15264966,0.5205099
4537,0.3889081,0.2877846,0.040594403,0.060529098,0.5501058,0.35920295,0.038425587,0.1524773,0.5193858
4538,0.387961,0.28835005,0.039302893,0.060308065,0.54974127,0.3605198,0.03714216,0.15207931,0.5182195
4539,0.38708884,0.28897756,0.038127884,0.059983384,0.5494325,0.36195698,0.036009956,0.15146555,0.5170067
4540,0.38634256,0.28966886,0.037108433,0.059565287,0.5492406,0.36352342,0.03506547,0.15065172,0.5157416
4541,0.38576183,0.29042238,0.03627186,0.05906757,0.5492212,0.36522728,0.03433221,0.1496617,0.5144158
4542,0.38536984,0.29123467,0.035629787,0.0585054,0.5494184,0.36707705,0.033816077,0.14852525,0.51302016
4543,0.38517106,0.29210022,0.035175797,0.057895042,0.549855,0.36907968,0.033503637,0.14727172,0.51154566
4544,0.3851524,0.29301354,0.034885716,0.057253145,0.5505392,0.37124085,0.03336257,0.14593576,0.50998396
4545,0.3852828,0.29396766,0.03471989,0.05659528,0.5514577,0.3735651,0.033344254,0.14454837,0.508328
4546,0.38551912,0.29495686,0.03462694,0.055935316,0.5525849,0.37605628,0.033388376,0.14314023,0.5065736
4547,0.38581133,0.29597622,0.034549613,0.0552855,0.55388165,0.37871572,0.033429496,0.14173642,0.5047193
4548,0.38610798,0.29702216,0.03443044,0.054655366,0.5553058,0.3815427,0.033403143,0.14035994,0.5027672
4549,0.38636187,0.29809204,0.034217935,0.054051895,0.55681515,0.38453516,0.033252887,0.13902709,0.5007231
4550,0.38653755,0.29918674,0.033871744,0.053479075,0.5583713,0.3876874,0.032936003,0.13774791,0.49859688
4551,0.3866121,0.3003069,0.033366524,0.052938666,0.55994695,0.39099276,0.032427315,0.1365269,0.49640134
4552,0.38657978,0.30145636,0.032693937,0.052429475,0.56152517,0.39444053,0.031721562,0.13536306,0.494153
4553,0.38645038,0.3026391,0.031863026,0.051948253,0.5631004,0.39801848,0.030833002,0.1342489,0.49187046
4554,0.38624796,0.3038607,0.030897925,0.051489353,0.56467956,0.40171278,0.029793344,0.13317344,0.48957407
4555,0.3860071,0.30512682,0.029834872,0.051045407,0.5662722,0.4055055,0.028647387,0.13211928,0.48728496
4556,0.38576788,0.3064421,0.028717594,0.050608166,0.56789434,0.40937802,0.027448056,0.13106827,0.48502427
4557,0.38557196,0.30781192,0.027592286,0.05016774,0.56955993,0.4133108,0.02625051,0.12999861,0.48281223
4558,0.38545662,0.30923933,0.026503077,0.049714196,0.57127565,0.41728124,0.025106875,0.12888752,0.48066783
4559,0.38545159,0.3107264,0.0254876,0.04923758,0.57304144,0.42126656,0.024061413,0.12771349,0.4786077
4560,0.38557613,0.31227374,0.024574053,0.048728347,0.57484686,0.42524403,0.023146823,0.12645604,0.47664645
4561,0.3858373,0.3138794,0.02377954,0.048178356,0.57667077,0.42919034,0.022382554,0.12509786,0.47479585
4562,0.38623023,0.3155404,0.023109362,0.047580473,0.57848245,0.43308324,0.021774264,0.12362497,0.47306496
4563,0.38673893,0.31725118,0.022557972,0.04692977,0.5802441,0.43690103,0.02131463,0.12202849,0.4714605
4564,0.38733965,0.31900454,0.022110881,0.046224244,0.5819136,0.44062176,0.020985907,0.12030595,0.46998656
4565,0.3880027,0.32079148,0.021747231,0.045463964,0.5834488,0.444227,0.02076264,0.11845918,0.4686445
4566,0.38869625,0.3226016,0.021442836,0.044651825,0.58481187,0.4476998,0.020615282,0.116496794,0.4674338
4567,0.38938975,0.32442227,0.021173358,0.04379414,0.58597237,0.45102376,0.02051417,0.11443445,0.4663518
4568,0.3900568,0.32624063,0.020916991,0.04289915,0.58691126,0.45418605,0.02043233,0.1122929,0.46539447
4569,0.39067602,0.32804078,0.020656867,0.0419784,0.587621,0.45717496,0.020348532,0.110097505,0.46455592
4570,0.39123395,0.32980686,0.02038244,0.041044664,0.5881111,0.4599831,0.020248812,0.107879214,0.46382874
4571,0.39172435,0.33152142,0.020090105,0.040112812,0.5883998,0.46260187,0.020127404,0.105670534,0.4632049
4572,0.3921476,0.33316612,0.019782934,0.039198533,0.5885218,0.46502852,0.019986335,0.10350691,0.46267518
4573,0.39250988,0.33472234,0.019469582,0.038317934,0.5885181,0.4672589,0.019834463,0.1014247,0.46222958
4574,0.39282033,0.3361705,0.019162709,0.03748712,0.5884395,0.4692924,0.01968549,0.09946165,0.46185783
4575,0.39309004,0.33749148,0.018876964,0.036721587,0.5883351,0.4711281,0.019555615,0.09765135,0.46154952
4576,0.39332908,0.33866638,0.018627005,0.036035687,0.58825684,0.47276694,0.019461399,0.09602853,0.46129414
4577,0.39354566,0.33967745,0.018425437,0.035442762,0.5882521,0.47421083,0.019417254,0.094624035,0.4610814
4578,0.39374417,0.3405084,0.0182814,0.034954358,0.5883614,0.4754616,0.019433692,0.09346609,0.4609018
4579,0.39392513,0.34114483,0.018199673,0.03458062,0.5886163,0.47652075,0.019516166,0.09257938,0.46074677
4580,0.3940855,0.3415757,0.018180143,0.03432964,0.5890425,0.4773923,0.01966443,0.09198577,0.4606086
4581,0.394219,0.34179237,0.018218195,0.03420844,0.5896522,0.47807738,0.019872725,0.0917021,0.46048138
4582,0.39431745,0.3417902,0.01830542,0.034221828,0.59045124,0.4785793,0.020130606,0.09174135,0.46036044
4583,0.39437285,0.34156895,0.018430911,0.03437299,0.5914377,0.4789002,0.02042421,0.09211331,0.46024337
4584,0.39437884,0.3411321,0.018582735,0.03466399,0.59260285,0.47904244,0.02073804,0.09282234,0.46012938
4585,0.39433193,0.34048796,0.018749245,0.035094734,0.5939327,0.47900778,0.021056613,0.09386829,0.46002015
4586,0.3942326,0.33964884,0.018920723,0.03566303,0.5954096,0.4787977,0.02136599,0.09524588,0.45991927
4587,0.39408645,0.33863086,0.019090144,0.036365457,0.5970119,0.4784141,0.021655226,0.096942626,0.45983204
4588,0.39390284,0.33745378,0.01925382,0.037195224,0.59871584,0.4778578,0.021917172,0.09894087,0.45976582
4589,0.39369515,0.33614013,0.01941142,0.038143598,0.6004937,0.47712988,0.02214878,0.10121504,0.4597293
4590,0.39347798,0.33471426,0.0195655,0.03919823,0.60231364,0.4762301,0.022350734,0.1037328,0.4597329
4591,0.39326647,0.33320194,0.019720595,0.04034394,0.6041369,0.47515744,0.022526743,0.1064527,0.4597878
4592,0.39307314,0.33162957,0.019881906,0.04156167,0.605924,0.47391438,0.022682378,0.10932727,0.45990586
4593,0.392907,0.33002338,0.020053994,0.042829636,0.60762036,0.47249722,0.022823563,0.11229959,0.46009952
4594,0.3927704,0.32840884,0.020239567,0.044122007,0.60917073,0.47090802,0.022955526,0.11530718,0.4603812
4595,0.3926593,0.32681003,0.020438444,0.04541084,0.6105104,0.46914667,0.023081299,0.11828243,0.46076334
4596,0.39256278,0.32525,0.02064682,0.046665974,0.6115695,0.46721378,0.023201335,0.12115442,0.4612575
4597,0.39246446,0.3237504,0.02085748,0.04785657,0.61227846,0.46511304,0.023312822,0.12385259,0.46187538
4598,0.39234358,0.32233152,0.02106015,0.04895194,0.61256665,0.46284938,0.02341039,0.1263069,0.46262717
4599,0.39217794,0.32101193,0.021242505,0.049923524,0.61237144,0.4604306,0.023486633,0.12845424,0.46352282
4600,0.3919469,0.31980962,0.021391522,0.050745778,0.61163914,0.45786658,0.023533186,0.13023938,0.46457058
4601,0.39163423,0.3187407,0.021495212,0.051398296,0.61033285,0.4551721,0.023542369,0.13161837,0.46577737
4602,0.3912307,0.31782073,0.021543922,0.05186607,0.6084321,0.45236257,0.02350818,0.13256136,0.46714824
4603,0.3907358,0.31706256,0.021531759,0.0521415,0.60594136,0.44945884,0.023427779,0.13305475,0.4686867
4604,0.39015815,0.31647673,0.021457467,0.052223954,0.6028836,0.446481,0.0233021,0.13310045,0.47039345
4605,0.389516,0.31607065,0.02132484,0.05212051,0.59930795,0.44345418,0.023136104,0.13271768,0.47226647
4606,0.38883406,0.31584704,0.02114223,0.05184478,0.5952805,0.44040164,0.02293866,0.13194023,0.4743004
4607,0.3881424,0.3158035,0.020922037,0.05141686,0.5908836,0.4373469,0.022721613,0.13081506,0.476487
4608,0.3874726,0.31593123,0.020679452,0.050861917,0.58621085,0.4343113,0.022498902,0.12940066,0.47881377
4609,0.38685375,0.31621426,0.020431101,0.0502084,0.58136374,0.43131477,0.02228504,0.12776393,0.48126438
4610,0.3863107,0.31662983,0.020193625,0.049487222,0.57644385,0.42837405,0.022094086,0.12597574,0.48381913
4611,0.38586104,0.3171478,0.019982427,0.04873082,0.57154804,0.42550063,0.021938186,0.124109216,0.48645446
4612,0.38551214,0.31773105,0.019810546,0.04797054,0.5667675,0.4227036,0.021826787,0.12223717,0.48914313
4613,0.38526225,0.3183372,0.019688204,0.047236875,0.5621841,0.41998735,0.021766232,0.12043052,0.49185577
4614,0.38509983,0.3189188,0.01962248,0.046558544,0.55786586,0.417352,0.021759612,0.118754245,0.49456105
4615,0.38500538,0.31942642,0.019617438,0.045961525,0.5538702,0.41479456,0.021806853,0.1172688,0.49722636
4616,0.38495314,0.31980932,0.01967476,0.04546906,0.5502424,0.412309,0.021905724,0.116027705,0.4998191
4617,0.38491383,0.32001823,0.019794326,0.04510128,0.54701906,0.40988854,0.022052303,0.11507823,0.5023075
4618,0.3848585,0.3200078,0.019975163,0.044875547,0.5442253,0.4075237,0.0222422,0.11445942,0.50466174
4619,0.3847597,0.3197375,0.020216383,0.04480582,0.54188097,0.4052053,0.022471363,0.114204295,0.5068551
4620,0.3847597,0.3197375,0.020216383,0.04480582,0.54188097,0.4052053,0.022471363,0.114204295,0.5068551
4621,0.38465145,0.32002717,0.019726397,0.044897884,0.54164475,0.40533692,0.02184842,0.11445942,0.50629646
4622,0.3844864,0.32000798,0.019324105,0.045154337,0.5418788,0.40548843,0.021293566,0.11509679,0.5055278
4623,0.38428432,0.31970063,0.01902004,0.04556364,0.5425763,0.40566435,0.02082107,0.11609089,0.5045626
4624,0.38406935,0.31913546,0.018822273,0.046111614,0.5437244,0.40587234,0.020443141,0.11740891,0.50341886
4625,0.38386396,0.318348,0.01873531,0.04678064,0.5452998,0.40612012,0.020168366,0.11901132,0.50211835
4626,0.38369057,0.31738102,0.018759133,0.04755042,0.5472681,0.40641525,0.020000584,0.12085227,0.5006866
4627,0.38356572,0.3162797,0.018888615,0.04839739,0.54958236,0.40676615,0.019938434,0.12287779,0.4991503
4628,0.38349986,0.3150909,0.019113421,0.049295537,0.5521841,0.40717947,0.019975116,0.12502947,0.49753815
4629,0.38349602,0.31386104,0.019418417,0.050216544,0.5550033,0.40766048,0.020098593,0.12724419,0.49587792
4630,0.3835501,0.312635,0.01978449,0.051130626,0.5579601,0.40821323,0.020292697,0.12945418,0.49419716
4631,0.38365048,0.3114535,0.020189935,0.052007046,0.5609678,0.40883842,0.020538306,0.13159107,0.49252167
4632,0.38378066,0.31035295,0.020612067,0.05281564,0.5639356,0.40953538,0.020815,0.13358523,0.49087524
4633,0.38392034,0.30936375,0.021029117,0.05352747,0.5667764,0.41030103,0.021103006,0.13537236,0.48927853
4634,0.38404992,0.30851126,0.021422029,0.054116644,0.5694068,0.41112995,0.02138503,0.13689183,0.4877492
4635,0.38415128,0.3078139,0.021776197,0.05456117,0.5717543,0.41201457,0.021647822,0.1380919,0.48630166
4636,0.3842107,0.30728415,0.022082645,0.054843903,0.5737622,0.41294715,0.021883436,0.1389316,0.4849468
4637,0.3842221,0.3069288,0.02233868,0.054954596,0.57539165,0.41391918,0.022089664,0.13938284,0.48369157
4638,0.38418612,0.30674928,0.02254778,0.054889042,0.5766243,0.41492125,0.022270132,0.13943286,0.48254013
4639,0.38411105,0.30674186,0.022718908,0.054650273,0.5774604,0.41594523,0.022433352,0.1390818,0.481493
4640,0.3840118,0.30689886,0.022864884,0.05424808,0.5779215,0.41698295,0.02259101,0.13834757,0.4805478
4641,0.3839072,0.3072083,0.023000473,0.053698417,0.5780443,0.41802794,0.022756247,0.13726012,0.4796989
4642,0.3838172,0.30765468,0.023140226,0.053022306,0.5778794,0.41907436,0.022941232,0.13586384,0.4789388
4643,0.3837606,0.3082195,0.02329602,0.052245077,0.5774835,0.42011735,0.023155047,0.1342111,0.47825775
4644,0.38375068,0.30888078,0.023475433,0.05139447,0.5769181,0.42115307,0.023401886,0.13236319,0.47764397
4645,0.3837949,0.30961496,0.02368021,0.050499752,0.57624376,0.4221779,0.023679925,0.13038595,0.4770846
4646,0.38389114,0.31039557,0.02390571,0.049589843,0.57551575,0.42318842,0.023980903,0.12834641,0.47656572
4647,0.38402966,0.31119525,0.024141438,0.048692964,0.57478356,0.42418244,0.024290694,0.12631044,0.47607312
4648,0.38419262,0.31198597,0.024371844,0.04783482,0.5740895,0.4251565,0.02459055,0.12434249,0.47559223
4649,0.3843568,0.3127396,0.02457852,0.047038674,0.5734667,0.42610732,0.02485954,0.12249983,0.47510993
4650,0.3844957,0.31342906,0.02474249,0.046324167,0.57294255,0.4270308,0.025076816,0.12083494,0.47461402
4651,0.3845844,0.31402972,0.024846742,0.04570795,0.57254004,0.42792416,0.025224676,0.11939122,0.47409388
4652,0.3846018,0.31452006,0.024878986,0.045202766,0.572277,0.4287818,0.025290946,0.11820424,0.47354165
4653,0.38453388,0.3148822,0.024833582,0.0448181,0.5721732,0.42959917,0.025271324,0.11730268,0.47295174
4654,0.38437682,0.31510356,0.024712931,0.04456033,0.5722451,0.43037108,0.025170485,0.11670355,0.47232178
4655,0.38413638,0.31517655,0.0245278,0.044432033,0.5725129,0.43109298,0.02500221,0.11641776,0.4716527
4656,0.3838294,0.31509903,0.024297042,0.044433344,0.5729927,0.43175817,0.024788972,0.11644552,0.47094807
4657,0.38348082,0.3148742,0.024045585,0.044561032,0.5736999,0.43236056,0.024559325,0.116780005,0.47021526
4658,0.3831217,0.31451052,0.023802223,0.044808954,0.5746436,0.43289235,0.024345744,0.117405504,0.46946403
4659,0.38278472,0.3140201,0.023596562,0.04516806,0.5758256,0.43334615,0.024180904,0.11829856,0.4687065
4660,0.38250104,0.31341863,0.023455882,0.045626532,0.5772348,0.43371215,0.024094135,0.11942854,0.4679561
4661,0.38229516,0.3127237,0.02340201,0.04616947,0.5788458,0.4339803,0.024108479,0.12075702,0.46722862
4662,0.3821832,0.31195468,0.023449004,0.046779517,0.5806174,0.43413836,0.02423763,0.12224145,0.46653935
4663,0.38216904,0.31113046,0.023601463,0.047437094,0.58249134,0.4341738,0.024484834,0.12383272,0.4659042
4664,0.38224432,0.31026962,0.023854146,0.048120547,0.58439344,0.4340731,0.024841974,0.12547837,0.46533853
4665,0.3823892,0.30938897,0.02419253,0.048807666,0.5862388,0.43382254,0.025290927,0.12712534,0.46485683
4666,0.38257387,0.308504,0.024594681,0.04947518,0.5879332,0.43340838,0.025805391,0.1287194,0.46447223
4667,0.3827632,0.30762774,0.025034012,0.050101448,0.5893831,0.43281835,0.026354281,0.13021049,0.4641965
4668,0.38292032,0.30677113,0.025482712,0.050666474,0.5904981,0.43204138,0.026905524,0.13155118,0.46403953
4669,0.3830117,0.3059434,0.0259154,0.051152892,0.5912036,0.43106967,0.027430052,0.13270381,0.4640089
4670,0.38301173,0.30515128,0.02631247,0.051547986,0.5914427,0.42989916,0.027905883,0.13363767,0.46411076
4671,0.3829063,0.30439973,0.026663024,0.051843524,0.59118485,0.42852914,0.028320989,0.13433474,0.46434838
4672,0.38269547,0.30369216,0.026966365,0.052036934,0.5904269,0.42696372,0.028675139,0.13478804,0.4647229
4673,0.3823925,0.30302906,0.027232459,0.052130975,0.5891953,0.4252113,0.028980257,0.13500376,0.46523255
4674,0.38202462,0.3024097,0.027480798,0.0521341,0.5875434,0.42328358,0.029258894,0.13500094,0.46587342
4675,0.38162807,0.30183,0.027738143,0.05205991,0.5855483,0.42119753,0.029541971,0.13480876,0.46663818
4676,0.3812446,0.30128354,0.028035115,0.051925953,0.5833029,0.41897163,0.029864542,0.13446675,0.4675168
4677,0.3809159,0.30076063,0.028402464,0.051752813,0.5809113,0.4166267,0.030261563,0.134023,0.4684964
4678,0.38067818,0.30024788,0.028866893,0.051563412,0.5784777,0.41418487,0.030763306,0.13352953,0.46956086
4679,0.38055822,0.2997293,0.029447656,0.051381283,0.5761022,0.41166893,0.031391155,0.13304213,0.47069177
4680,0.38057026,0.29918665,0.030153893,0.051229715,0.5738724,0.40909988,0.03215492,0.13261761,0.47186852
4681,0.38071388,0.29859963,0.030983139,0.0511311,0.5718611,0.4064997,0.033050846,0.13231052,0.47306815
4682,0.38097396,0.29794666,0.03192128,0.051106032,0.57012093,0.4038878,0.03406154,0.13217156,0.4742673
4683,0.38132367,0.297208,0.032943763,0.05117191,0.5686865,0.40128276,0.035157613,0.13224608,0.4754422
4684,0.38172746,0.29636556,0.034018137,0.051343773,0.567575,0.3987024,0.03630023,0.13257232,0.47656998
4685,0.3821455,0.29540524,0.03510746,0.051632788,0.5667885,0.3961635,0.037445407,0.13317959,0.4776294
4686,0.38253963,0.29431826,0.036174353,0.05204703,0.5663184,0.3936808,0.03854853,0.13408902,0.4786021
4687,0.3828771,0.29310283,0.037184786,0.0525895,0.566149,0.39127055,0.03956894,0.1353095,0.4794734
4688,0.38313672,0.29176465,0.03811179,0.05326029,0.566259,0.38894624,0.04047427,0.13683853,0.48023346
4689,0.38330817,0.29031688,0.038937896,0.05405341,0.5666277,0.38672248,0.04124373,0.13866149,0.48087692
4690,0.3833962,0.2887809,0.039656483,0.054958824,0.5672323,0.38461187,0.04186972,0.14075072,0.48140445
4691,0.38341612,0.28718346,0.040271573,0.05596108,0.5680485,0.3826259,0.04235799,0.1430646,0.48182178
4692,0.38339353,0.28555843,0.040796146,0.05703895,0.56904805,0.38077292,0.04272588,0.14554922,0.4821396
4693,0.38335776,0.283942,0.0412495,0.058166273,0.5701979,0.37906078,0.042999525,0.14813757,0.48237297
4694,0.3833381,0.28237277,0.04165362,0.059311673,0.5714559,0.37749338,0.043209706,0.15075283,0.48254004
4695,0.38335797,0.280889,0.042029656,0.060439326,0.57276666,0.37607095,0.043387763,0.15330794,0.48266166
4696,0.38343167,0.27952695,0.042394497,0.061510243,0.5740645,0.37479106,0.043561332,0.15571208,0.48275992
4697,0.3835617,0.27831978,0.04275813,0.062483776,0.57527006,0.37364784,0.04375107,0.15787114,0.48285717
4698,0.3837388,0.27729625,0.043122716,0.063319825,0.5762973,0.37263307,0.04396881,0.15969536,0.48297504
4699,0.38394308,0.27648073,0.04348228,0.063980065,0.57705235,0.37173513,0.044216864,0.16110036,0.48313367
4700,0.38414758,0.27589196,0.043824382,0.064431235,0.5774467,0.37094292,0.044488907,0.16201487,0.4833511
4701,0.38432398,0.2755446,0.04413215,0.06464722,0.5774026,0.3702456,0.044772197,0.16238475,0.48364198
4702,0.38444537,0.27544743,0.044387624,0.064610295,0.5768559,0.36963186,0.045050245,0.16217384,0.48401803
4703,0.38449258,0.27560455,0.044574805,0.06431323,0.57577133,0.3690941,0.04530626,0.16137093,0.48448688
4704,0.38445747,0.27601546,0.044682395,0.06375961,0.57413745,0.3686241,0.045526132,0.15998721,0.4850522
4705,0.38434404,0.27667406,0.044705942,0.06296404,0.57197857,0.3682198,0.045700785,0.15805796,0.48571303
4706,0.38416812,0.27756828,0.044648677,0.061951168,0.56934667,0.3678795,0.045827467,0.1556397,0.48646408
4707,0.38395503,0.27867967,0.0445213,0.060754072,0.56631976,0.36760306,0.045909934,0.15280677,0.48729515
4708,0.38373646,0.27998298,0.04434074,0.059412755,0.5629979,0.3673931,0.045957655,0.1496471,0.48819122
4709,0.38354415,0.28144532,0.044127975,0.057970867,0.5594943,0.367251,0.04598375,0.14625956,0.489133
4710,0.38340658,0.2830268,0.04390544,0.056474343,0.5559274,0.3671781,0.04600316,0.14274615,0.49009722
4711,0.383344,0.2846803,0.043694526,0.05496916,0.55241394,0.36717534,0.046029706,0.13920888,0.49105662
4712,0.38336518,0.28635362,0.043512832,0.05349875,0.5490628,0.3672416,0.04607405,0.13574712,0.491982
4713,0.3834662,0.2879902,0.04337287,0.05210314,0.5459674,0.36737412,0.046142288,0.13245101,0.49284184
4714,0.38363013,0.28953153,0.04328081,0.050817795,0.5432068,0.36756888,0.046234768,0.12940317,0.49360496
4715,0.38383016,0.29092106,0.043236498,0.0496726,0.5408423,0.36782172,0.0463463,0.12667428,0.49424076
4716,0.38403207,0.29210532,0.043234177,0.04869259,0.53891754,0.3681276,0.046466965,0.12432297,0.4947214
4717,0.384199,0.29303816,0.043263875,0.04789695,0.5374621,0.36848116,0.046583626,0.12239735,0.49502313
4718,0.38429585,0.293683,0.043313302,0.047299556,0.53649324,0.3688802,0.046681903,0.12093112,0.49512702
4719,0.3842949,0.29401526,0.043369792,0.046909846,0.53601974,0.36932337,0.0467483,0.11994805,0.49502096
4720,0.38417953,0.29402447,0.043422416,0.046732664,0.5360442,0.36981183,0.046772234,0.1194601,0.4946996
4721,0.38417953,0.29402447,0.043422416,0.046732664,0.5360442,0.36981183,0.046772234,0.1194601,0.4946996
4722,0.3832336,0.2958932,0.041867908,0.04547249,0.539723,0.37790024,0.045280788,0.11654197,0.48841086
4723,0.38241792,0.2976272,0.040353667,0.044437043,0.5441783,0.38624167,0.04379593,0.11414067,0.48226306
4724,0.38176036,0.29928342,0.038870044,0.043606896,0.549365,0.39483842,0.042311378,0.11221521,0.4763106
4725,0.38129345,0.3009212,0.037412632,0.04295961,0.55523,0.4036871,0.040826835,0.11071609,0.4706061
4726,0.38105083,0.30259863,0.03598173,0.042470463,0.56170946,0.412774,0.03934708,0.10958838,0.46519792
4727,0.38106218,0.30436832,0.034580994,0.042112846,0.5687262,0.42207518,0.03788042,0.10877058,0.46012834
4728,0.38134938,0.30627435,0.033215962,0.041859057,0.57618773,0.4315544,0.036436785,0.10819653,0.45543143
4729,0.38191968,0.3083474,0.03189268,0.041679587,0.5839866,0.4411614,0.03502616,0.10779904,0.45113206
4730,0.3827668,0.31060565,0.030616308,0.04154485,0.5919983,0.45083418,0.03365695,0.10750712,0.4472446
4731,0.38386738,0.3130515,0.029390628,0.041425265,0.6000853,0.46049842,0.032335617,0.10725128,0.44377357
4732,0.3851831,0.31567305,0.02821775,0.041292295,0.60809857,0.470069,0.031066006,0.10696357,0.44071293
4733,0.3866631,0.31844592,0.027098356,0.041118838,0.6158844,0.47945288,0.029849896,0.106581636,0.43804753
4734,0.38824812,0.32133424,0.026032684,0.040881183,0.6232909,0.48855466,0.028688136,0.106048115,0.43575394
4735,0.3898752,0.32429478,0.025021253,0.040559184,0.6301735,0.49727675,0.027581397,0.10531531,0.43380263
4736,0.3914847,0.3272806,0.024066066,0.040138036,0.6364047,0.5055252,0.026531659,0.10434787,0.43215927
4737,0.39302307,0.3302438,0.023171188,0.0396081,0.6418796,0.5132149,0.02554301,0.103121705,0.43078694
4738,0.394449,0.33313978,0.022342896,0.038966335,0.64651906,0.5202706,0.024621742,0.10162675,0.42964828
4739,0.39573374,0.3359288,0.0215895,0.038215447,0.6502764,0.5266322,0.023776384,0.09986785,0.4287071
4740,0.39686376,0.3385796,0.02092005,0.037364133,0.65313566,0.532257,0.023016397,0.09786227,0.4279299
4741,0.3978392,0.34106955,0.020343047,0.03642659,0.6551091,0.53711724,0.022350669,0.09564117,0.42728725
4742,0.3986699,0.34338486,0.019864552,0.035420466,0.65623486,0.54120517,0.021785744,0.09324395,0.42675415
4743,0.39937198,0.3455191,0.019486392,0.034366477,0.6565684,0.54452616,0.021323685,0.09071856,0.4263104
4744,0.39996508,0.34747288,0.019204836,0.033287365,0.6561802,0.5471012,0.020960798,0.08811821,0.4259407
4745,0.40046632,0.34925103,0.01900982,0.032205477,0.65514696,0.5489628,0.020686712,0.08549749,0.42563385
4746,0.40088928,0.3508617,0.018885069,0.03114251,0.6535472,0.55015254,0.02048456,0.082910135,0.4253825
4747,0.40124,0.3523121,0.018809099,0.03011878,0.65145695,0.55071586,0.020331964,0.08040914,0.42518207
4748,0.40151826,0.35360938,0.01875724,0.029151618,0.6489471,0.55070275,0.020203302,0.078041054,0.42503014
4749,0.40171814,0.35475785,0.018704109,0.028256174,0.6460815,0.55016184,0.020072196,0.075847425,0.4249255
4750,0.4018304,0.3557593,0.018626522,0.02744461,0.6429214,0.54914236,0.01991488,0.073864155,0.42486802
4751,0.40184397,0.3566107,0.018506601,0.02672667,0.6395222,0.54768854,0.01971321,0.0721204,0.4248577
4752,0.4017524,0.35730848,0.018334158,0.026109789,0.6359351,0.54583967,0.019457413,0.070638075,0.4248947
4753,0.401552,0.3578445,0.01810838,0.02559913,0.6322149,0.54363286,0.019147793,0.06943425,0.42497906
4754,0.40124792,0.35821038,0.017838724,0.02519881,0.62841266,0.54109716,0.01879549,0.06852003,0.42511055
4755,0.40085286,0.3583973,0.017544333,0.024911227,0.6245828,0.5382598,0.018421778,0.067901246,0.42528927
4756,0.4003877,0.3583975,0.017252397,0.02473782,0.6207751,0.53513944,0.018056294,0.06757937,0.42551506
4757,0.3998788,0.3582042,0.016995566,0.024679024,0.6170384,0.531753,0.017734015,0.06755141,0.42578846
4758,0.39935672,0.35781416,0.016808601,0.02473396,0.61341685,0.5281141,0.017491536,0.06781123,0.42611027
4759,0.398852,0.35722655,0.016724644,0.024900809,0.6099422,0.5242317,0.017363148,0.068347365,0.4264822
4760,0.39839232,0.3564445,0.016771762,0.025176045,0.6066381,0.5201155,0.01737678,0.06914577,0.42690673
4761,0.39799863,0.35547394,0.016969824,0.025554877,0.60351264,0.51577294,0.017551003,0.07018872,0.4273871
4762,0.3976844,0.3543257,0.017328303,0.02603038,0.6005571,0.5112104,0.017892586,0.07145408,0.42792758
4763,0.3974519,0.35301286,0.017845217,0.026593834,0.5977492,0.5064372,0.018395392,0.07291662,0.42853367
4764,0.39729312,0.35155088,0.018507244,0.027235005,0.5950527,0.50146264,0.01904091,0.07454923,0.42921117
4765,0.39719048,0.349958,0.019291043,0.027941424,0.5924158,0.49629542,0.019799827,0.07632062,0.4299671
4766,0.3971193,0.348254,0.020165564,0.028699767,0.5897848,0.49095097,0.02063473,0.07819911,0.4308085
4767,0.39705032,0.3464591,0.021095358,0.029495854,0.5871005,0.48544577,0.021504005,0.08015073,0.43174297
4768,0.39695337,0.34459427,0.022044217,0.030314898,0.58430725,0.47979775,0.022366062,0.08214342,0.4327778
4769,0.39680094,0.34267926,0.02297888,0.031142792,0.58135813,0.47402933,0.023183385,0.084145404,0.43391967
4770,0.39657155,0.34073266,0.023872418,0.031966478,0.5782212,0.46816605,0.02392645,0.086128734,0.4351744
4771,0.39625257,0.33877093,0.024706936,0.03277471,0.57488036,0.4622348,0.024576593,0.08806895,0.43654636
4772,0.39584082,0.3368072,0.025475062,0.03355858,0.5713395,0.45626464,0.025127579,0.08994725,0.43803778
4773,0.39534402,0.33485144,0.026180318,0.03431224,0.5676232,0.45028657,0.025585875,0.09175074,0.4396484
4774,0.39477807,0.33290896,0.026836291,0.03503281,0.56377274,0.44433057,0.025969494,0.09347268,0.44137534
4775,0.3941655,0.3309806,0.027464189,0.0357207,0.5598466,0.43842816,0.02630503,0.09511341,0.443212
4776,0.39353204,0.3290628,0.02809016,0.0363791,0.5559128,0.4326083,0.026624471,0.09668004,0.4451483
4777,0.39290234,0.32714677,0.028741494,0.037014104,0.5520438,0.4268983,0.026960576,0.09818489,0.44717076
4778,0.39229763,0.32522053,0.02944301,0.037634075,0.54831254,0.42132363,0.027342988,0.09964594,0.44926208
4779,0.39173004,0.3232676,0.030213827,0.038248602,0.54478526,0.41590658,0.027793946,0.10108471,0.45140183
4780,0.3912036,0.32127059,0.031064758,0.03886828,0.5415173,0.410668,0.02832564,0.10252366,0.45356652
4781,0.39071158,0.31921107,0.03199698,0.039503545,0.53855145,0.40562478,0.028938537,0.10398812,0.45573097
4782,0.39023754,0.3170712,0.033001613,0.04016474,0.5359148,0.40079302,0.029620925,0.105500855,0.4578684
4783,0.38975835,0.314837,0.034060944,0.040860392,0.53361934,0.39618605,0.03035036,0.107082956,0.45995224
4784,0.38924614,0.3124979,0.035150576,0.041597646,0.5316625,0.3918158,0.031095995,0.10875072,0.46195674
4785,0.38867375,0.31005067,0.036242202,0.04238089,0.53003156,0.38769305,0.031822402,0.110516086,0.46385857
4786,0.38801757,0.3074986,0.037307233,0.043211725,0.5287042,0.3838273,0.03249347,0.11238344,0.4656374
4787,0.3872624,0.304854,0.03832013,0.04408828,0.5276542,0.3802279,0.033076804,0.11434951,0.46727777
4788,0.38640302,0.30213687,0.039261233,0.045004923,0.52685106,0.376902,0.03354738,0.11640165,0.46876922
4789,0.3854464,0.29937476,0.04011893,0.0459527,0.5262631,0.37385407,0.03388998,0.11851905,0.47010747
4790,0.3844101,0.29660204,0.04089016,0.046917904,0.5258608,0.3710889,0.03410104,0.120670885,0.47129333
4791,0.3833207,0.29385695,0.041580405,0.047883324,0.52561057,0.36860505,0.03418841,0.12281712,0.472334
4792,0.38221034,0.29118046,0.042201947,0.048827946,0.52547836,0.36639822,0.03417011,0.124910004,0.4732411
4793,0.3811122,0.28861314,0.042771526,0.049727518,0.52542615,0.3644599,0.034071792,0.12689441,0.47403085
4794,0.38005656,0.28619286,0.043308016,0.05055569,0.52540976,0.36277446,0.03392427,0.12871101,0.47472256
4795,0.3790681,0.28395367,0.04382955,0.051284887,0.52538186,0.36132264,0.033760037,0.13029918,0.47533754
4796,0.37816176,0.28192225,0.044351745,0.051887758,0.5252889,0.36007935,0.03361097,0.13159855,0.47589764
4797,0.3773451,0.28011942,0.044886753,0.05233891,0.5250767,0.35901633,0.033506483,0.13255388,0.4764243
4798,0.37661776,0.27855748,0.045443308,0.052616995,0.52469337,0.35810208,0.033472683,0.13311858,0.47693747
4799,0.37597474,0.27724203,0.046027474,0.052705225,0.52409446,0.35730454,0.033532523,0.13325737,0.4774547
4800,0.37541047,0.27617115,0.04664472,0.05259459,0.523247,0.35659015,0.033706628,0.13295022,0.47799096
4801,0.37492216,0.27533683,0.04730164,0.05228366,0.5221382,0.35593012,0.034014367,0.1321937,0.47855693
4802,0.3745136,0.2747256,0.048007827,0.051780205,0.52077717,0.35529855,0.03447532,0.13100328,0.47915933
4803,0.37419572,0.2743183,0.04877703,0.05110041,0.51919675,0.3546739,0.035109323,0.12941352,0.47980037
4804,0.3739872,0.27409166,0.04962728,0.050268263,0.51745087,0.3540402,0.03593671,0.12747394,0.4804776
4805,0.37391207,0.27401692,0.05057971,0.04931541,0.5156148,0.35338658,0.036976818,0.1252514,0.48118365
4806,0.37399572,0.2740611,0.05165668,0.0482779,0.51377547,0.352706,0.038246263,0.1228232,0.48190665
4807,0.37426007,0.27418593,0.052879076,0.047195084,0.51202875,0.35199735,0.039756153,0.120275244,0.48262978
4808,0.3747184,0.27434832,0.054263007,0.046107087,0.510467,0.35126042,0.041509826,0.11769672,0.48333186
4809,0.3753723,0.27450147,0.055817164,0.04505366,0.509174,0.3504959,0.043500245,0.115177855,0.48398942
4810,0.3762072,0.27459526,0.057540793,0.04407113,0.5082201,0.34970775,0.04570927,0.11280305,0.48457605
4811,0.37719277,0.27457815,0.059422612,0.043192003,0.50765634,0.34889695,0.048106894,0.11065249,0.48506373
4812,0.37828523,0.27439967,0.061441127,0.042444423,0.5075164,0.34806737,0.050652884,0.10879615,0.48542595
4813,0.3794303,0.27401298,0.063566394,0.04185091,0.5078124,0.34721842,0.053299315,0.10729464,0.48563796
4814,0.38056964,0.27337816,0.065762356,0.041429095,0.50854445,0.34635332,0.055993896,0.10619727,0.48567832
4815,0.3816478,0.2724655,0.06799034,0.041191958,0.5096992,0.34547383,0.05868421,0.10554121,0.48553184
4816,0.38261676,0.27125642,0.07021245,0.041147888,0.5112592,0.34458348,0.061322197,0.10535353,0.4851896
4817,0.38344356,0.26974764,0.0723947,0.041301217,0.5132031,0.34368658,0.063867494,0.10564899,0.4846501
4818,0.38411197,0.26794988,0.07450932,0.041652776,0.51550823,0.3427875,0.066290446,0.10643029,0.4839202
4819,0.38462436,0.26588878,0.07653624,0.04219936,0.51815736,0.34189406,0.068573385,0.10768991,0.4830146
4820,0.38499892,0.2636019,0.07846294,0.04293406,0.5211299,0.34101197,0.07071084,0.10940712,0.48195502
4821,0.38526657,0.26113716,0.08028374,0.04384568,0.524406,0.34014753,0.0727083,0.11155016,0.48076886
4822,0.38526657,0.26113716,0.08028374,0.04384568,0.524406,0.34014753,0.0727083,0.11155016,0.48076886
4823,0.38652828,0.2622107,0.08105111,0.04326647,0.5187259,0.3349791,0.073483564,0.1102632,0.4858461
4824,0.38782224,0.26333424,0.081628345,0.042859636,0.5135229,0.33008432,0.07404804,0.10939057,0.4909844
4825,0.3890679,0.2644079,0.082011916,0.04264808,0.50881946,0.3254446,0.07439125,0.10898359,0.49611694
4826,0.39018896,0.2653324,0.082205966,0.042650614,0.50463,0.32103178,0.07451366,0.10908459,0.5011777
4827,0.39112148,0.2660165,0.082222536,0.04288242,0.500964,0.3168148,0.07442607,0.10972308,0.5061037
4828,0.39181793,0.26638335,0.08208044,0.04335414,0.49782738,0.3127618,0.07414884,0.11091674,0.51083755
4829,0.39225087,0.26637468,0.0818042,0.044071995,0.4952266,0.30884472,0.073709615,0.11267226,0.5153298
4830,0.392414,0.26595482,0.08142203,0.045037154,0.49316388,0.3050405,0.073141545,0.11498182,0.5195403
4831,0.39231953,0.26511127,0.080963954,0.046244286,0.4916393,0.30133396,0.072480895,0.11782444,0.52343935
4832,0.39199677,0.2638546,0.08046032,0.047681868,0.49064767,0.29771796,0.07176512,0.121164605,0.5270073
4833,0.39148888,0.26221782,0.07993997,0.0493311,0.49017704,0.29419395,0.07103151,0.124951586,0.5302341
4834,0.39084572,0.26025072,0.0794297,0.051165283,0.4902082,0.29077205,0.07031611,0.12912004,0.5331189
4835,0.3901226,0.25801826,0.078953736,0.053150587,0.49071053,0.28746846,0.06965307,0.133589,0.5356661
4836,0.38937286,0.25559425,0.07853326,0.055245347,0.4916456,0.28430519,0.06907457,0.13826585,0.53788626
4837,0.38864815,0.25305825,0.078187205,0.05740271,0.49296567,0.2813088,0.068610765,0.14304611,0.53979254
4838,0.38799223,0.25049004,0.077931546,0.05957064,0.49461517,0.2785073,0.06828922,0.14781865,0.5413987
4839,0.3874422,0.24796732,0.07778011,0.06169476,0.4965335,0.2759315,0.068134554,0.15246747,0.5427179
4840,0.38702568,0.24556229,0.0777432,0.063720204,0.4986583,0.27361286,0.06816686,0.1568786,0.5437609
4841,0.38676113,0.24333915,0.07782748,0.06559449,0.5009228,0.27158043,0.0684005,0.1609419,0.54453504
4842,0.38665655,0.24135344,0.07803399,0.06726912,0.50326604,0.26986563,0.068841286,0.16455914,0.5450436
4843,0.3867096,0.23965022,0.07835664,0.068702735,0.5056255,0.26849672,0.06948422,0.16764459,0.54528385
4844,0.38690868,0.2382656,0.0787805,0.069862574,0.5079453,0.26750255,0.07031109,0.17013167,0.5452497
4845,0.38722968,0.2372251,0.07927936,0.07072522,0.5101702,0.2669097,0.07128816,0.17197238,0.54492986
4846,0.38763767,0.23654425,0.079815105,0.07127835,0.51225084,0.26674345,0.07236486,0.17314252,0.5443099
4847,0.3880872,0.23623057,0.080337025,0.07151963,0.5141405,0.26702777,0.07347444,0.1736383,0.54337263
4848,0.3885221,0.23628215,0.08078273,0.07145722,0.5157962,0.26778367,0.07453496,0.17347759,0.5420999
4849,0.38887823,0.23669021,0.081080414,0.07110761,0.51718,0.26903096,0.075453505,0.17269558,0.54047495
4850,0.3890862,0.23743911,0.081152685,0.070494376,0.5182591,0.27078465,0.076130815,0.17134364,0.538483
4851,0.3890769,0.23850779,0.08092215,0.06964696,0.51901084,0.27305815,0.07646921,0.1694835,0.53611356
4852,0.38878635,0.23987147,0.080317385,0.068597496,0.5194264,0.27585974,0.076379344,0.16718735,0.5333626
4853,0.38816357,0.24150307,0.07928002,0.06738049,0.51951325,0.27919477,0.07578945,0.164529,0.53023374
4854,0.38717467,0.2433738,0.07777116,0.06602974,0.5192983,0.28306344,0.0746524,0.16158246,0.5267396
4855,0.38581097,0.24545698,0.075776525,0.06457747,0.51883197,0.28746206,0.07295176,0.15841812,0.5229017
4856,0.38409021,0.24772735,0.07330981,0.06305305,0.51818824,0.29238346,0.07070494,0.15509984,0.5187516
4857,0.38205993,0.25016347,0.0704137,0.061482757,0.51746285,0.2978158,0.06796374,0.15168333,0.5143291
4858,0.37979397,0.25274873,0.067157365,0.05988789,0.5167681,0.30374417,0.06481129,0.14821261,0.50968087
4859,0.37738848,0.25547066,0.06363235,0.058285467,0.51622903,0.310149,0.061356198,0.14472385,0.5048599
4860,0.37495548,0.25832182,0.059945274,0.056688357,0.5159735,0.31700885,0.05772386,0.14124082,0.4999221
4861,0.3726134,0.2612986,0.056209944,0.05510484,0.5161229,0.32429814,0.054046903,0.13777784,0.49492446
4862,0.37047845,0.2644004,0.052538827,0.05353922,0.5167855,0.33198982,0.050455146,0.13434051,0.48992297
4863,0.3686569,0.26762968,0.049034853,0.051992357,0.51804614,0.34005278,0.047065966,0.13092738,0.4849707
4864,0.36723602,0.27098858,0.045784764,0.050462674,0.51996136,0.34845406,0.043976832,0.12753049,0.48011604
4865,0.36627933,0.27447945,0.04285402,0.04894588,0.52255654,0.35715783,0.041259557,0.12413915,0.47540206
4866,0.36582407,0.2781034,0.040284023,0.047436636,0.5258242,0.36612687,0.038957153,0.120740205,0.47086564
4867,0.36587957,0.2818595,0.038091093,0.045928977,0.529722,0.37531972,0.037083022,0.117319256,0.4665368
4868,0.36642778,0.28574324,0.03626764,0.04441691,0.5341818,0.38469455,0.03562246,0.11386479,0.4624391
4869,0.36742812,0.28974742,0.034785107,0.042895615,0.5391095,0.39420652,0.034536384,0.1103666,0.45858967
4870,0.36882028,0.29386038,0.033598278,0.04136164,0.5443954,0.4038092,0.033766214,0.10681998,0.45499966
4871,0.37053156,0.29806748,0.032650184,0.039813902,0.54991937,0.41345462,0.033240188,0.103224516,0.45167443
4872,0.37248102,0.30234975,0.031877995,0.038253285,0.5555596,0.42309424,0.03287997,0.09958538,0.44861495
4873,0.3745883,0.30668542,0.031218773,0.03668413,0.5611993,0.43267822,0.03260754,0.09591353,0.4458173
4874,0.37677747,0.31104937,0.030614749,0.03511332,0.5667378,0.4421595,0.032351695,0.09222657,0.4432741
4875,0.3789824,0.3154143,0.030017905,0.033550162,0.5720889,0.4514892,0.032053135,0.08854654,0.4409751
4876,0.38115132,0.3197515,0.029393278,0.03200654,0.57719177,0.46062234,0.0316687,0.08490074,0.43890727
4877,0.38324657,0.32402974,0.028720804,0.030496024,0.58201003,0.46951675,0.031173514,0.081319764,0.43705598
4878,0.3852472,0.32821822,0.027995603,0.029033354,0.58653086,0.4781331,0.030561343,0.07783637,0.43540537
4879,0.38714606,0.3322857,0.0272268,0.02763355,0.590763,0.48643458,0.029843362,0.074485034,0.4339391
4880,0.38894776,0.33620155,0.026434751,0.02631145,0.5947333,0.49438992,0.029045038,0.07129834,0.43264046
4881,0.39066422,0.3399357,0.025647778,0.025080752,0.5984832,0.5019719,0.028202284,0.068308994,0.43149307
4882,0.39231125,0.3434596,0.024897836,0.02395379,0.60205716,0.50915504,0.027356349,0.065545805,0.43048126
4883,0.39390415,0.3467469,0.024216454,0.02294081,0.6055045,0.51592016,0.026549019,0.06303529,0.42959023
4884,0.39545378,0.34977305,0.023630764,0.02204997,0.6088673,0.52224904,0.025817843,0.06080037,0.42880613
4885,0.39696378,0.35251632,0.023160366,0.021287069,0.6121787,0.52812654,0.02519249,0.05885967,0.4281165
4886,0.39842933,0.3549581,0.022815205,0.020656051,0.61546075,0.53354037,0.02469177,0.057228606,0.42751023
4887,0.3998358,0.3570824,0.022594452,0.020158948,0.6187188,0.5384774,0.024322132,0.055919204,0.4269776
4888,0.40116078,0.3588776,0.022486864,0.019796316,0.6219472,0.54292846,0.02407795,0.05494082,0.42651004
4889,0.40237457,0.36033458,0.022472076,0.019567894,0.6251249,0.54688185,0.023942374,0.054300673,0.42610064
4890,0.40344474,0.361449,0.022522962,0.019472787,0.62822086,0.550327,0.023889847,0.054004,0.42574334
4891,0.40433845,0.3622198,0.022608733,0.019509915,0.63119787,0.5532538,0.02388955,0.05405452,0.42543343
4892,0.4050272,0.36265016,0.022698598,0.019678459,0.6340131,0.55564934,0.023908917,0.054454885,0.42516723
4893,0.4054888,0.36274588,0.022764936,0.019978002,0.6366265,0.55750257,0.023917543,0.055206344,0.42494193
4894,0.40571174,0.3625167,0.022786794,0.020408254,0.63899916,0.5587995,0.023890875,0.05630883,0.42475563
4895,0.40569633,0.3619747,0.022752134,0.020969499,0.6410997,0.5595274,0.023812793,0.05775951,0.42460713
4896,0.40545473,0.36113393,0.022659421,0.021661371,0.6429022,0.55967206,0.023677677,0.05955247,0.42449608
4897,0.4050114,0.36001095,0.022517746,0.022482686,0.64439034,0.55922073,0.023490855,0.061678767,0.42442283
4898,0.40440032,0.35862318,0.022346132,0.023431012,0.64555156,0.5581603,0.02326789,0.064123414,0.42438874
4899,0.40366226,0.35698918,0.022171464,0.024501607,0.6463783,0.55647993,0.023033008,0.066865325,0.42439592
4900,0.40284133,0.35512877,0.022025742,0.025686825,0.6468618,0.55416983,0.022816245,0.06987571,0.42444798
4901,0.40198013,0.3530623,0.021942537,0.026975302,0.646995,0.55122614,0.022649875,0.07311901,0.42454994
4902,0.40111768,0.35081226,0.021953499,0.028351927,0.64676416,0.5476483,0.022565132,0.07655073,0.42470875
4903,0.40028417,0.34840217,0.022084916,0.029797072,0.64614725,0.5434406,0.022588521,0.080118164,0.42493346
4904,0.39950097,0.3458589,0.022354748,0.031287298,0.6451166,0.538616,0.022738852,0.083761774,0.42523584
4905,0.39877826,0.34321195,0.022770694,0.0327956,0.6436351,0.53319454,0.023025354,0.087415226,0.42563027
4906,0.39811724,0.3404962,0.023329051,0.034291986,0.64166164,0.5272057,0.023446258,0.09100965,0.4261343
4907,0.39750972,0.33775014,0.024014888,0.035744704,0.6391525,0.5206904,0.023989094,0.09447308,0.42676818
4908,0.39694256,0.33501723,0.024803085,0.037122265,0.63606566,0.5136983,0.024631644,0.09773574,0.42755538
4909,0.39640152,0.3323468,0.025660615,0.038394112,0.63236654,0.5062898,0.025344208,0.10073256,0.42852125
4910,0.39587304,0.32979122,0.026549201,0.03953263,0.6280343,0.49853605,0.02609199,0.10340623,0.42969292
4911,0.3953504,0.32740647,0.027428605,0.040515345,0.6230654,0.49051636,0.026838752,0.10571025,0.43109834
4912,0.39483342,0.3252484,0.02826008,0.041324943,0.6174762,0.48231542,0.02754975,0.10761104,0.43276447
4913,0.3943324,0.32337156,0.029009284,0.04195157,0.6113092,0.47402373,0.02819463,0.10909082,0.43471634
4914,0.3938661,0.32182458,0.029648747,0.04239277,0.6046287,0.4657317,0.02874982,0.11014712,0.43697512
4915,0.3934618,0.32064843,0.030159501,0.04265386,0.5975224,0.45752692,0.029199988,0.11079548,0.43955678
4916,0.39315084,0.3198718,0.030531745,0.042747293,0.5900971,0.44949365,0.029538464,0.11106504,0.44247025
4917,0.3929664,0.3195091,0.03076482,0.042692482,0.5824735,0.4417063,0.029767001,0.11100021,0.44571608
4918,0.39293662,0.31955668,0.030865962,0.042513967,0.5747795,0.4342284,0.02989444,0.11065667,0.44928566
4919,0.3930826,0.31999296,0.030848922,0.042240713,0.56714576,0.42711052,0.029935181,0.11010004,0.4531601
4920,0.39341286,0.32077613,0.030731948,0.04190477,0.5596975,0.4203892,0.02990698,0.1094013,0.45731014
4921,0.39392012,0.32184485,0.030535689,0.041539587,0.55255,0.41408494,0.029828925,0.108636126,0.46169618
4922,0.39458054,0.32312018,0.03028129,0.04117907,0.5458065,0.40820602,0.029719446,0.10788104,0.46626836
4923,0.39458054,0.32312018,0.03028129,0.04117907,0.5458065,0.40820602,0.029719446,0.10788104,0.46626836
4924,0.39547473,0.32200235,0.03116572,0.042306677,0.54389936,0.40313125,0.030463498,0.11030462,0.46938026
4925,0.39637673,0.3207882,0.03210721,0.043481324,0.5424118,0.39830744,0.031286523,0.112817846,0.4724573
4926,0.39723268,0.3194751,0.033070754,0.04468683,0.541281,0.39373916,0.032156408,0.11538538,0.47548023
4927,0.39798304,0.31806365,0.03401418,0.0459052,0.5404328,0.3894281,0.033032913,0.11797181,0.47843134
4928,0.39856595,0.31655726,0.034891047,0.047117647,0.53978777,0.38537875,0.03387084,0.12053819,0.48129413
4929,0.39892212,0.3149625,0.035654858,0.048304778,0.5392631,0.38159317,0.034624018,0.12304593,0.4840538
4930,0.3989985,0.31328812,0.0362628,0.049447563,0.5387828,0.3780764,0.035249155,0.12545721,0.48669666
4931,0.39875296,0.31154403,0.036680236,0.050528664,0.5382801,0.3748331,0.035710514,0.12773652,0.48921025
4932,0.39815682,0.30974108,0.03688365,0.0515321,0.5377006,0.371866,0.03598291,0.12985171,0.4915838
4933,0.3971995,0.3078907,0.03686382,0.05244498,0.5370115,0.36917964,0.036055014,0.13177688,0.4938076
4934,0.39588863,0.30600387,0.036627125,0.053257648,0.53619957,0.36677724,0.03593086,0.13349146,0.49587294
4935,0.39425126,0.30409104,0.036195844,0.053964384,0.53527236,0.36466035,0.035630118,0.13498193,0.4977728
4936,0.39233238,0.30216175,0.0356073,0.054563317,0.5342611,0.36283073,0.03518727,0.13624308,0.49950105
4937,0.3901924,0.30022442,0.034911443,0.055056512,0.5332152,0.36128902,0.034649286,0.1372769,0.5010529
4938,0.3879041,0.2982865,0.034167487,0.055450127,0.5321996,0.36003423,0.034072213,0.1380932,0.502425
4939,0.38554826,0.29635462,0.033440035,0.05575362,0.53129065,0.35906518,0.033517253,0.13870822,0.50361544
4940,0.38320762,0.29443437,0.032794394,0.05597886,0.53057,0.35837945,0.033045918,0.13914461,0.5046231
4941,0.3809643,0.29253125,0.032292496,0.05614058,0.5301193,0.35797355,0.032716155,0.13942958,0.5054491
4942,0.3788939,0.2906507,0.031988755,0.056254435,0.5300162,0.3578442,0.032578036,0.13959397,0.50609565
4943,0.37706208,0.28879854,0.031926867,0.056336686,0.5303286,0.35798725,0.032670457,0.13967086,0.50656664
4944,0.37552252,0.28698164,0.032137286,0.056403596,0.53110886,0.35839623,0.033019144,0.13969347,0.5068684
4945,0.3743149,0.2852082,0.032636236,0.0564705,0.5323965,0.35906652,0.033635207,0.13969477,0.507009
4946,0.3734643,0.28348777,0.033425257,0.056551285,0.5342099,0.35998973,0.034515467,0.1397047,0.5069986
4947,0.3729813,0.2818311,0.034492265,0.056657966,0.5365533,0.3611581,0.035643186,0.13975202,0.50684935
4948,0.37286416,0.2802505,0.03581327,0.056800406,0.5394106,0.3625604,0.036990497,0.13985972,0.50657594
4949,0.37310016,0.27875957,0.037354987,0.056985628,0.54275113,0.36418304,0.038520962,0.14004713,0.50619495
4950,0.37366748,0.27737162,0.039077826,0.057218056,0.5465287,0.36600846,0.04019296,0.14032724,0.50572574
4951,0.37453806,0.27610004,0.04093915,0.057498872,0.55068564,0.36801568,0.04196314,0.14070682,0.5051892
4952,0.37567955,0.27495632,0.042896528,0.05782671,0.55515337,0.37017697,0.043789774,0.14118661,0.50460774
4953,0.37705788,0.2739504,0.044910308,0.058197178,0.55985606,0.37246013,0.04563534,0.14176057,0.50400525
4954,0.37863687,0.27308804,0.04694603,0.05860281,0.5647117,0.37482637,0.047468863,0.14241648,0.50340664
4955,0.38038015,0.272371,0.04897548,0.059033707,0.56963176,0.37722903,0.049266916,0.1431358,0.50283706
4956,0.38225073,0.27179602,0.050977185,0.0594775,0.5745236,0.37961712,0.05101396,0.14389254,0.5023214
4957,0.38421074,0.2713551,0.05293596,0.05991968,0.57929176,0.38193277,0.052701212,0.1446578,0.50188404
4958,0.38622022,0.2710348,0.054841384,0.060344025,0.58383566,0.38411337,0.054324966,0.14539734,0.5015483
4959,0.3882367,0.27081725,0.056686,0.060733423,0.5880535,0.38609415,0.055884626,0.14607474,0.5013362
4960,0.39021534,0.27068207,0.05846303,0.061070226,0.59184164,0.38781002,0.057379544,0.14665209,0.5012679
4961,0.39210796,0.27060625,0.060164467,0.061337225,0.59509623,0.38919663,0.05880744,0.1470922,0.50136214
4962,0.39386576,0.2705682,0.061779205,0.061518364,0.59771943,0.39019677,0.06016199,0.14736071,0.50163484
4963,0.39543995,0.27054802,0.06329197,0.061599962,0.5996194,0.3907596,0.061431915,0.14742787,0.50210005
4964,0.39678347,0.2705296,0.06468277,0.06157113,0.60071695,0.39084616,0.06260039,0.14727037,0.50276965
4965,0.39785635,0.27050328,0.06592796,0.061425135,0.60094917,0.39042985,0.063646294,0.14687303,0.50365275
4966,0.3986259,0.2704651,0.06700101,0.061159786,0.60027534,0.38949943,0.06454522,0.14623068,0.50475615
4967,0.39907122,0.27041882,0.06787481,0.06077759,0.5986818,0.38805985,0.06527234,0.1453496,0.506083
4968,0.3991837,0.2703734,0.06852396,0.060286358,0.5961793,0.38613084,0.06580407,0.1442444,0.50763345
4969,0.39896983,0.27034372,0.06892687,0.059699234,0.5928121,0.38374686,0.06612127,0.14294396,0.50940335
4970,0.3984485,0.27034646,0.0690682,0.05903383,0.58865094,0.3809556,0.06621104,0.14148432,0.5113839
4971,0.3976503,0.27039856,0.068940505,0.05831123,0.5837922,0.37781295,0.06606854,0.1399107,0.51356125
4972,0.39661565,0.2705145,0.068545096,0.057556055,0.57835424,0.37438178,0.06569764,0.13827483,0.51591665
4973,0.3953905,0.27070287,0.06789277,0.056794893,0.5724708,0.3707259,0.06511155,0.13663335,0.51842505
4974,0.394024,0.27096492,0.067003645,0.05605545,0.5662881,0.36691064,0.064331874,0.1350456,0.5210562
4975,0.39256406,0.27129263,0.065906,0.055365458,0.5599547,0.36299586,0.06338782,0.13357101,0.52377397
4976,0.39105517,0.271668,0.06463566,0.054751523,0.5536171,0.35903522,0.062314905,0.13226701,0.5265384
4977,0.38953745,0.27206403,0.06323441,0.054238994,0.54741776,0.35507572,0.061153367,0.13118872,0.5293051
4978,0.38804454,0.27244478,0.06174862,0.05385112,0.54148716,0.35115445,0.05994647,0.13038623,0.5320272
4979,0.3866048,0.2727689,0.060227696,0.053608194,0.5359441,0.34730124,0.058739327,0.12990355,0.5346567
4980,0.38524216,0.27299175,0.058722768,0.053527657,0.53089494,0.34353828,0.057577603,0.12977906,0.53714544
4981,0.3839773,0.2730684,0.05728526,0.053623635,0.52642983,0.33988118,0.05650612,0.13004251,0.5394474
4982,0.38283038,0.27295783,0.0559658,0.053906742,0.5226248,0.33634117,0.055568293,0.13071531,0.54151994
4983,0.3818211,0.27262482,0.054813046,0.05438323,0.5195434,0.33292666,0.054805197,0.13181154,0.5433246
4984,0.3809723,0.27204436,0.05387229,0.05505564,0.51723415,0.32964668,0.054254554,0.1333329,0.5448291
4985,0.38030893,0.27120334,0.053184044,0.055921547,0.51573205,0.32650885,0.053949874,0.13527337,0.5460081
4986,0.3798579,0.27010164,0.05278285,0.056973398,0.515058,0.32352516,0.053919222,0.13761358,0.54684454
4987,0.3796463,0.268753,0.052695297,0.058198005,0.51521456,0.3207089,0.054184247,0.1403214,0.5473279
4988,0.3797002,0.26718557,0.05293845,0.05957619,0.5161902,0.31807867,0.054758072,0.1433534,0.5474556
4989,0.38003936,0.26543957,0.053517647,0.061082147,0.51795137,0.31565592,0.055644024,0.14665143,0.5472327
4990,0.3806752,0.2635662,0.054425243,0.062683746,0.5204431,0.3134656,0.056833874,0.1501436,0.5466708
4991,0.38160592,0.26162547,0.05563857,0.06434187,0.52358806,0.31153584,0.05830638,0.15374583,0.5457867
4992,0.3828134,0.25968283,0.057119288,0.06601128,0.5272829,0.30989665,0.060025897,0.15736035,0.54460174
4993,0.38426173,0.25780663,0.058813218,0.06764188,0.53140175,0.30857837,0.061942525,0.16088086,0.54314005
4994,0.3858954,0.25606486,0.060651083,0.06917944,0.5357969,0.30761108,0.0639919,0.1641939,0.5414278
4995,0.38764167,0.2545231,0.06255073,0.07056785,0.54030377,0.30702424,0.06609779,0.16718175,0.5394916
4996,0.38941333,0.2532412,0.06442044,0.071751684,0.5447497,0.3068446,0.068174474,0.1697306,0.5373577
4997,0.39111486,0.25227278,0.066163205,0.07267886,0.5489593,0.30709654,0.07013048,0.17173232,0.53505147
4998,0.39264804,0.25166184,0.06768304,0.07330316,0.55276626,0.30779922,0.0718749,0.17309211,0.53259593
4999,0.39392194,0.2514429,0.06889049,0.07358855,0.5560275,0.3089698,0.07332212,0.17373556,0.53001195


==> figs/data/loss_BBI_alpha_0.3_beta_30.0_lr0.01_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_train,bcp_loss_train,u_MSE
0,1.7475283,0.5079011,1.2359478,0.0036794518,1.9632328,0.7305849,1.2258408,0.006807117,0.3893904
1,2.7446675,0.4739592,2.2350366,0.035671666,3.0560927,0.7171659,2.2919033,0.047023576,0.40593398
2,3.516791,0.44613943,2.9918678,0.078784026,3.8492935,0.68093234,3.0740716,0.094289556,0.41338494
3,2.6437163,0.4264403,2.143847,0.07342899,2.8736336,0.6176081,2.1683514,0.08767409,0.39788544
4,1.8798693,0.42261624,1.4134996,0.043753468,1.9432703,0.5394335,1.3495219,0.05431499,0.38303062
5,2.4636185,0.44438547,1.9988284,0.020404655,2.3860314,0.4881893,1.8704605,0.027381677,0.38972673
6,4.04984,0.48376155,3.5585794,0.007498822,3.8464153,0.45951232,3.375433,0.011470116,0.41481736
7,4.0449157,0.4808882,3.553927,0.010100476,3.8135645,0.45504132,3.3439357,0.0145873,0.41632736
8,3.476583,0.45825323,2.9958003,0.022529535,3.2477193,0.45520914,2.763914,0.028595926,0.40747547
9,3.1504686,0.4243404,2.6667447,0.05938343,2.9806056,0.46267143,2.4507098,0.06722427,0.39658615
10,3.6608655,0.4063365,3.1538599,0.10066908,3.5937645,0.47626075,3.0090008,0.10850299,0.3935333
11,3.755158,0.40996537,3.2388697,0.10632308,3.743628,0.48474526,3.1461499,0.11273294,0.39330587
12,3.0598614,0.43130866,2.5497475,0.07880513,3.0412264,0.48754144,2.470514,0.083170876,0.39449638
13,2.027111,0.47616673,1.5134205,0.037523925,1.9563906,0.4908124,1.4259348,0.03964342,0.4048345
14,1.4067885,0.53310674,0.86293656,0.010745119,1.2721444,0.49917895,0.7614933,0.011472101,0.4267927
15,1.2366073,0.5885725,0.6471417,0.00089316035,1.0486878,0.51138175,0.5362978,0.0010082234,0.45339638
16,1.3006778,0.6397308,0.6600028,0.00094417285,1.0721548,0.5256774,0.5455751,0.0009022589,0.4804761
17,1.4502597,0.6850218,0.75892335,0.006314572,1.193829,0.5408989,0.6465064,0.006423689,0.50530016
18,1.5717916,0.7202627,0.8381244,0.013404556,1.3024145,0.55532086,0.73320746,0.013886239,0.524016
19,1.5888406,0.74065745,0.8293318,0.018851452,1.3240998,0.567027,0.7372645,0.019808352,0.53270835
20,1.4996462,0.7443514,0.7346987,0.020596044,1.2577126,0.5751293,0.6606014,0.02198193,0.5298899
21,1.3735404,0.7338552,0.62100995,0.01867538,1.1701056,0.5802958,0.5694836,0.020326214,0.51751155
22,1.2957827,0.7143722,0.5668168,0.014593711,1.141814,0.5841144,0.5413938,0.016305858,0.4995433
23,1.3185878,0.6909557,0.617609,0.010023154,1.2201164,0.5881454,0.6203492,0.011621693,0.4796897
24,1.4534515,0.6670445,0.78034735,0.0060596927,1.4125314,0.59348375,0.81162196,0.007425623,0.46031103
25,1.6799784,0.6448474,1.0319191,0.0032118317,1.6948491,0.6007371,1.0898248,0.0042872694,0.44279075
26,1.94599,0.6261341,1.3182982,0.0015577389,2.0099044,0.60994494,1.3976058,0.0023536661,0.42813224
27,2.1714368,0.61238164,1.5582085,0.0008467227,2.2716835,0.6204057,1.6498268,0.0014511001,0.4170449
28,2.278995,0.6043324,1.6739424,0.000720321,2.3983235,0.63082755,1.7662092,0.0012867533,0.4096918
29,2.2381158,0.60168433,1.635374,0.0010575334,2.3588173,0.639968,1.7170814,0.0017677966,0.40564167
30,2.0793118,0.6033423,1.4738733,0.0020960716,2.1875148,0.6471879,1.5372119,0.003115034,0.4041743
31,1.8691845,0.60783994,1.2571758,0.004168808,1.9571999,0.6524986,1.2990905,0.005610822,0.4045368
32,1.6717359,0.6136209,1.0507722,0.0073428215,1.7380093,0.65632045,1.0724316,0.009257275,0.40597928
33,1.5226569,0.6192411,0.89211625,0.011299607,1.5700991,0.6592028,0.897221,0.013675233,0.407752
34,1.427317,0.623474,0.78838176,0.0154612735,1.4613824,0.6616403,0.7815027,0.018239321,0.40914315
35,1.3717737,0.6253136,0.7273024,0.019157743,1.3991305,0.66402984,0.71285695,0.022243643,0.409523
36,1.3337637,0.623977,0.6880434,0.021743331,1.3615491,0.666712,0.6698228,0.025014421,0.40839708
37,1.290508,0.61899453,0.6488091,0.022704393,1.3258398,0.67003536,0.62978727,0.026017232,0.40549892
38,1.2250035,0.6103698,0.5928434,0.021790314,1.2745161,0.6743954,0.5751288,0.024992025,0.40090805
39,1.1310505,0.59869814,0.5132277,0.019124655,1.2004188,0.6802208,0.49812862,0.022069419,0.39511636
40,1.0150067,0.5851164,0.41467658,0.0152137345,1.1085385,0.68788815,0.40286934,0.01778105,0.38896027
41,0.8926123,0.571041,0.31076264,0.010808641,1.0130287,0.6976055,0.3025057,0.012917552,0.38340083
42,0.7821214,0.5577949,0.2176548,0.0066716857,0.93060315,0.7093415,0.21297614,0.008285434,0.37924886
43,0.6976308,0.5463133,0.14794683,0.0033707214,0.87411445,0.7228649,0.14675844,0.004491119,0.37698314
44,0.6460004,0.5370621,0.10773884,0.00119944,0.84960747,0.73787236,0.10988008,0.0018550265,0.37674418
45,0.6275612,0.530151,0.097191036,0.0002191715,0.8569849,0.7541055,0.10242601,0.00045341178,0.37844995
46,0.6382918,0.5255064,0.112443276,0.00034210627,0.8920126,0.77137536,0.12043161,0.00020566366,0.38191617
47,0.6713335,0.5229882,0.14696024,0.0013850522,0.94763917,0.7894927,0.15721396,0.00093252334,0.38690415
48,0.7174556,0.52241534,0.19196059,0.003079731,1.0143309,0.8081582,0.20380366,0.0023689521,0.39309606
49,0.76540184,0.52353066,0.23680052,0.0050706803,1.0804033,0.82688314,0.24935786,0.004162339,0.40004843
50,0.80322737,0.52596486,0.27032077,0.006941719,1.133449,0.8449867,0.2825643,0.0058980365,0.4071822
51,0.8209425,0.529248,0.2834041,0.008290398,1.1631304,0.8616907,0.2942669,0.007172815,0.4138425
52,0.8135866,0.5328821,0.27187276,0.008831754,1.164396,0.87628627,0.2804114,0.007698386,0.41942486
53,0.7830889,0.5364449,0.23816277,0.008481273,1.1394123,0.8883098,0.24371776,0.0073847906,0.42351383
54,0.7376814,0.5396737,0.19063766,0.0073700477,1.0969459,0.89765537,0.1929342,0.006356311,0.42597228
55,0.68902767,0.5424905,0.14075452,0.005782649,1.049384,0.9045856,0.1399084,0.0048899283,0.42694065
56,0.6485727,0.54496825,0.099551484,0.0040529636,1.0089487,0.9096466,0.095990516,0.0033115863,0.42675695
57,0.6248478,0.547268,0.075108655,0.0024711872,0.9848982,0.9135442,0.06945042,0.0019036208,0.4258468
58,0.6224895,0.5495823,0.071671754,0.0012354099,0.9824936,0.91703224,0.064604826,0.00085652206,0.42463464
59,0.6424871,0.55210125,0.089940116,0.00044572944,1.003256,0.9208595,0.08213355,0.0002628632,0.4235048
60,0.68267226,0.55500287,0.12755261,0.00011678712,1.0454819,0.92576206,0.11959093,0.00012899828,0.42280564
61,0.7378729,0.5584569,0.17922734,0.0001886687,1.1044203,0.93247825,0.17155713,0.00038497738,0.42287406
62,0.799938,0.5626373,0.23676689,0.0005338286,1.1722907,0.9417521,0.22964768,0.0008909664,0.42406073
63,0.8583518,0.56774193,0.2896374,0.0009724806,1.2388667,0.9543071,0.28310627,0.0014533162,0.4267442
64,0.90206987,0.57401234,0.32674733,0.001310142,1.2932714,0.9707844,0.32062283,0.0018642289,0.43132836
65,0.9224889,0.5817451,0.33934692,0.0013968834,1.3269184,0.99166095,0.33329323,0.001964218,0.43821993
66,0.9164637,0.5912739,0.32400295,0.0011868144,1.3365171,1.017162,0.31765056,0.0017046164,0.44778025
67,0.88777953,0.60291517,0.28409913,0.0007652469,1.3255677,1.0472044,0.27718714,0.0011762118,0.46025622
68,0.8460936,0.61689436,0.22887583,0.0003233914,1.303341,1.0813963,0.2213618,0.00058296387,0.4757179
69,0.8037757,0.6332944,0.17039049,9.0842914e-05,1.2817832,1.1191239,0.16248794,0.00017134231,0.49403512
70,0.7722672,0.6520578,0.119948626,0.00026076677,1.271944,1.1597004,0.11209203,0.00015165289,0.5149176
71,0.75957793,0.67303574,0.08560135,0.00094084686,1.2815278,1.2025151,0.078366466,0.0006460795,0.53799254
72,0.769438,0.6960355,0.071264446,0.0021380854,1.3140495,1.2470976,0.065279506,0.001672351,0.56286395
73,0.8014925,0.7208178,0.0769122,0.0037624687,1.3689821,1.2930595,0.07277471,0.0031478095,0.58910394
74,0.8516819,0.7470299,0.09901888,0.00563312,1.4420539,1.3399415,0.097215906,0.0048965393,0.6161774
75,0.91254413,0.77411145,0.13094623,0.007486478,1.5254714,1.3870422,0.13177097,0.0066583147,0.64334345
76,0.97387177,0.8012295,0.16364077,0.009001536,1.6085393,1.4333141,0.16711101,0.008114249,0.6696019
77,1.024373,0.8273009,0.18721424,0.009857939,1.6793512,1.4773892,0.19301684,0.008945087,0.69374007
78,1.0544842,0.8511318,0.19352777,0.0098245945,1.7276967,1.5177555,0.20102088,0.008920353,0.7145005
79,1.0595126,0.87164193,0.17902172,0.008848854,1.7483406,1.5530387,0.1873138,0.007988037,0.73082805
80,1.041604,0.88809776,0.1464059,0.0071003735,1.743109,1.5822918,0.15449823,0.0063189436,0.74210745
81,1.0093249,0.90025854,0.10412823,0.0049381633,1.7205366,1.6051844,0.11107868,0.0042734877,0.74829173
82,0.97492516,0.908383,0.06373165,0.0028104936,1.6931142,1.6220275,0.06878584,0.0023008832,0.74987406
83,0.95065725,0.9131074,0.036415044,0.0011348333,1.673532,1.6336426,0.03907131,0.0008181154,0.74772584
84,0.9458235,0.91526365,0.030350117,0.0002097681,1.6716235,1.6411456,0.030356703,0.00012126247,0.7428848
85,0.9653353,0.9157171,0.049438935,0.00017920877,1.6928366,1.6457397,0.046747684,0.0003493062,0.7363858
86,1.0094265,0.915271,0.09312279,0.0010326711,1.7378937,1.6485801,0.08782976,0.0014839103,0.7291775
87,1.0737644,0.91463375,0.15651578,0.0026148017,1.8028866,1.6507207,0.14880793,0.0033579627,0.7221167
88,1.1496849,0.91442174,0.23062816,0.004634941,1.8795155,1.6531075,0.22074392,0.00566412,0.71599
89,1.2249917,0.9151605,0.30313957,0.0066915425,1.9558895,1.6565657,0.2913446,0.007979108,0.7115171
90,1.2859956,0.9172686,0.3603924,0.0083346125,2.0185606,1.6617596,0.34697303,0.009827995,0.70931727
91,1.3208977,0.92102623,0.39070037,0.009171109,2.0558925,1.6691211,0.37597793,0.010793565,0.7098413
92,1.3235251,0.9265372,0.38800362,0.008984169,2.0617738,1.6787688,0.3723643,0.010640737,0.7132952
93,1.2956742,0.93369925,0.3541629,0.0078120055,2.037948,1.6904573,0.33809057,0.009399868,0.7195851
94,1.2467177,0.9421892,0.2985855,0.0059428937,1.993608,1.7035725,0.2826721,0.007363362,0.72829974
95,1.1905113,0.9514767,0.23521024,0.0038244084,1.9423189,1.717195,0.22013065,0.0049932157,0.7387449
96,1.1410788,0.9608635,0.17828535,0.0019299798,1.89772,1.7301999,0.16473657,0.0027833628,0.750017
97,1.108967,0.9695341,0.1387909,0.0006419821,1.8699092,1.7413568,0.1274143,0.0011380237,0.7610926
98,1.0993644,0.9765943,0.12258253,0.00018754724,1.8635813,1.7493893,0.113887876,0.0003041324,0.77089125
99,1.1118045,0.9810855,0.1300953,0.00062367157,1.8777338,1.7529839,0.124394454,0.00035547663,0.77830076
100,1.1406885,0.98199797,0.15684381,0.0018468404,1.9061893,1.7507919,0.15419424,0.0012031882,0.78218615
101,1.1762007,0.9783244,0.19426535,0.0036109593,1.9385277,1.7414852,0.194427,0.0026154297,0.78143424
102,1.2058473,0.9691861,0.23110192,0.0055592107,1.9616886,1.7239131,0.23352492,0.004250661,0.7750743
103,1.2170446,0.9540316,0.2557274,0.0072855502,1.9626555,1.6973404,0.25959578,0.0057193963,0.76247567
104,1.2005757,0.9328459,0.2593017,0.00842815,1.9320315,1.6617063,0.26364866,0.0066765477,0.74356216
105,1.1537603,0.9062773,0.23871441,0.008768577,1.8673044,1.6177887,0.242598,0.0069178804,0.7189461
106,1.081713,0.8755965,0.19782494,0.008291534,1.7741188,1.5671678,0.2005146,0.0064364946,0.6898927
107,0.9957704,0.84246826,0.14612953,0.007172595,1.6646143,1.5119659,0.14724062,0.0054078563,0.65809387
108,0.9097159,0.8086036,0.09541255,0.005699738,1.5534813,1.454426,0.094944805,0.0041104984,0.62531924
109,0.83569294,0.775432,0.056089826,0.0041711405,1.453677,1.3964827,0.054368816,0.0028255568,0.5930836
110,0.78160983,0.74391705,0.034875687,0.0028171195,1.3736888,1.3394893,0.032437574,0.0017619189,0.56245494
111,0.75058866,0.7145519,0.034267966,0.0017687797,1.3169415,1.2841774,0.031735957,0.0010280489,0.53404486
112,0.74175966,0.6874859,0.053209323,0.0010644838,1.2826382,1.2308073,0.051190812,0.0006399947,0.50812954
113,0.75136375,0.66268265,0.0880085,0.0006725602,1.2669591,1.1793988,0.08701626,0.0005440491,0.4848062
114,0.7736197,0.64004356,0.13306049,0.0005156608,1.2640288,1.12994,0.13344839,0.0006403819,0.4641128
115,0.8014371,0.6194665,0.18147597,0.00049468345,1.266703,1.0825123,0.18338384,0.0008069185,0.44607788
116,0.82733446,0.60085285,0.22596514,0.0005164869,1.267532,1.0373236,0.22927986,0.00092851993,0.43071496
117,0.84476846,0.58408844,0.26015395,0.00052607106,1.2601027,0.9946678,0.26450285,0.0009321178,0.4179835
118,0.849652,0.5690249,0.28009167,0.0005354242,1.240543,0.95484143,0.2848824,0.00081922207,0.407755
119,0.84148854,0.5554798,0.28537327,0.0006354368,1.2086216,0.9180599,0.28988102,0.0006806518,0.3998014
120,0.8235317,0.54325163,0.2792991,0.0009809231,1.1678534,0.88439,0.28278103,0.00068232877,0.39381507
121,0.80180025,0.532143,0.2679059,0.0017513606,1.1244578,0.85372084,0.26971275,0.0010242813,0.38944805
122,0.78334683,0.5219791,0.258265,0.00310271,1.0855781,0.8257693,0.25792,0.0018887342,0.3863561
123,0.7744863,0.51261824,0.25673953,0.0051285056,1.0574851,0.8001156,0.25397223,0.0033971737,0.38423467
124,0.7795461,0.5039602,0.26774672,0.00783913,1.0443354,0.7762615,0.26248708,0.005586731,0.38284028
125,0.8002489,0.4959546,0.2931391,0.01115521,1.0475844,0.7536949,0.28548715,0.008402377,0.38199997
126,0.8355149,0.48861605,0.3319931,0.014905748,1.0658318,0.7319548,0.32218134,0.011695581,0.38161328
127,0.88145447,0.48204184,0.38058558,0.018827086,1.0948516,0.7106863,0.3689413,0.0152239995,0.38165274
128,0.9315892,0.4764262,0.432593,0.022569932,1.1278486,0.6896871,0.41950288,0.01865859,0.3821665
129,0.9775716,0.4720641,0.47977942,0.025728133,1.156205,0.6689365,0.46565744,0.021611115,0.3832803
130,1.0106577,0.469335,0.51342374,0.027898889,1.1709821,0.6486062,0.498684,0.023691887,0.3851931
131,1.0238016,0.46866003,0.5263739,0.02876762,1.1650459,0.6290393,0.5114147,0.024591828,0.38815725
132,1.0137286,0.47043246,0.515105,0.028191116,1.1351628,0.61069345,0.5003057,0.024163779,0.3924371
133,0.98206335,0.47493553,0.48088425,0.026243571,1.0831358,0.59405607,0.46661133,0.022468416,0.3982503
134,0.93490183,0.4822701,0.42943,0.023201676,1.0153489,0.57954675,0.4160405,0.019761661,0.40570873
135,0.8809608,0.49232048,0.36916757,0.019472783,0.9408661,0.56743586,0.3570039,0.016426312,0.4147823
136,0.8291466,0.50477356,0.30887643,0.0154965855,0.8689319,0.5578066,0.29824775,0.012877541,0.42530105
137,0.78653705,0.51917994,0.25569835,0.011658787,0.80690134,0.55056524,0.24685667,0.009479389,0.4369915
138,0.7573581,0.5350271,0.214089,0.0082420055,0.75919193,0.54548883,0.20720613,0.006496994,0.44952452
139,0.7428987,0.5517895,0.18569376,0.005415437,0.72721297,0.5422839,0.1808431,0.004085934,0.46254957
140,0.7419486,0.5689419,0.16975814,0.0032485507,0.70983964,0.5406329,0.16690186,0.0023048543,0.47570243
141,0.7513656,0.5859422,0.16369165,0.001731778,0.70402384,0.54021674,0.16267225,0.0011348624,0.48859322
142,0.7666327,0.6022105,0.16362755,0.00079458964,0.7053852,0.54072136,0.16416688,0.00049698266,0.50079036
143,0.78247666,0.6171254,0.16503015,0.0003211785,0.7088468,0.5418385,0.16674034,0.0002679059,0.5118212
144,0.7936691,0.63005507,0.16344596,0.0001680911,0.709428,0.54327124,0.16585822,0.00029853315,0.52119917
145,0.79599833,0.6404217,0.15538953,0.00018711455,0.70319146,0.5447499,0.15800342,0.0004381273,0.5284769
146,0.7872138,0.6477843,0.13917807,0.00025141012,0.6881454,0.5460579,0.14152592,0.00056160724,0.53331435
147,0.76761615,0.651913,0.1154252,0.00027797977,0.6647877,0.54705554,0.117139675,0.0005924543,0.53553915
148,0.74003017,0.6528289,0.086962804,0.00023850397,0.6360377,0.54769367,0.087831,0.00051301304,0.5351777
149,0.709124,0.6507932,0.058176216,0.00015462861,0.6065352,0.54801,0.058166895,0.00035827773,0.53244567
150,0.68031895,0.64625037,0.03398825,8.034781e-05,0.5815522,0.54810977,0.033246107,0.00019636347,0.5276996
151,0.65868217,0.6397447,0.018858256,7.920067e-05,0.5659117,0.5481374,0.01767045,0.00010385611,0.5213683
152,0.6481303,0.6318382,0.016087795,0.00020430151,0.5632283,0.54825026,0.014833369,0.00014468802,0.51388574
153,0.6510482,0.62305325,0.02750938,0.00048555585,0.57556015,0.54859996,0.026603263,0.00035689297,0.50564504
154,0.66820884,0.61385,0.0534351,0.0009237298,0.6033432,0.5493233,0.05327311,0.00074678316,0.49698097
155,0.6987927,0.6046292,0.092674665,0.0014887921,0.6454048,0.55053765,0.09357966,0.0012875459,0.48817447
156,0.7403885,0.5957483,0.14251946,0.0021207458,0.69894445,0.55233693,0.14468737,0.0019201791,0.47946846
157,0.7890128,0.5875336,0.19874543,0.0027337924,0.75953335,0.55478424,0.20219153,0.0025575608,0.47108087
158,0.83932215,0.58027923,0.2558163,0.0032265813,0.82132703,0.5579015,0.26033112,0.0030943945,0.4632086
159,0.83932215,0.58027923,0.2558163,0.0032265813,0.82132703,0.5579015,0.26033112,0.0030943945,0.4632086
160,0.8177959,0.57652676,0.23854625,0.0027228603,0.8074511,0.56255543,0.24230902,0.0025866728,0.45673043
161,0.78819865,0.57408077,0.21203376,0.002084165,0.78399605,0.5674178,0.21462676,0.0019515187,0.45123696
162,0.75454634,0.5726944,0.18043926,0.0014126814,0.75527465,0.5723839,0.18159768,0.0012930628,0.44657066
163,0.7210781,0.5720859,0.14818397,0.00080819573,0.725908,0.57737845,0.14781725,0.00071226567,0.4425507
164,0.6914344,0.5719613,0.119123586,0.0003495264,0.69995177,0.5823572,0.11730642,0.000288112,0.43898785
165,0.6681214,0.57203305,0.09600472,8.3596e-05,0.6803198,0.58730686,0.09294629,6.6627756e-05,0.43569574
166,0.6523093,0.5720326,0.08025412,2.2572056e-05,0.66855335,0.5922383,0.07625694,5.8106736e-05,0.4325004
167,0.6438849,0.5717164,0.07202165,0.00014682261,0.6648617,0.5971827,0.0674388,0.00024020374,0.42924705
168,0.6416475,0.57087135,0.0703652,0.00041097822,0.6683111,0.6021857,0.06556122,0.0005641388,0.42580602
169,0.6435724,0.5693202,0.073500626,0.00075156224,0.6770844,0.60730505,0.068816856,0.00096248684,0.42207992
170,0.6471215,0.5669311,0.0790944,0.0010959388,0.6887866,0.6126081,0.07482023,0.0013583411,0.41801116
171,0.6496109,0.5636292,0.084608756,0.001372907,0.70080626,0.6181709,0.08095915,0.0016762292,0.41359034
172,0.6486327,0.55941004,0.08769813,0.0015244819,0.7107311,0.6240771,0.08479971,0.0018543028,0.40886226
173,0.64247954,0.55434734,0.08661502,0.0015171987,0.7167731,0.630414,0.084502995,0.0018560851,0.4039272
174,0.6304833,0.54859227,0.08054099,0.0013500603,0.7181151,0.6372684,0.07916777,0.0016789064,0.39893436
175,0.6131656,0.54236156,0.06974761,0.0010564536,0.7150769,0.64471924,0.069001734,0.0013559357,0.39406708
176,0.5921393,0.53591377,0.055526834,0.0006986701,0.7090403,0.6528311,0.055258386,0.0009508005,0.3895217
177,0.5697811,0.52952063,0.039904196,0.00035629113,0.7021473,0.6616508,0.039950926,0.0005456438,0.385485
178,0.54877096,0.523439,0.025220308,0.000111628564,0.6968616,0.67120636,0.02542912,0.00022614012,0.3821151
179,0.5316282,0.5178894,0.013702596,3.6238882e-05,0.6955233,0.6815126,0.013943187,6.751424e-05,0.3795303
180,0.5203583,0.51304704,0.0071298825,0.00018137982,0.70000124,0.692577,0.0072996635,0.00012459805,0.37780717
181,0.51625025,0.5090414,0.0066356063,0.0005732317,0.7114898,0.704406,0.0066569806,0.00042679862,0.3769859
182,0.51980907,0.5059639,0.012633388,0.0012117794,0.730429,0.7170059,0.012446196,0.000976883,0.37707782
183,0.53076667,0.50387657,0.024818609,0.0020714789,0.75650066,0.7303786,0.024370305,0.0017517394,0.37807232
184,0.5481268,0.5028174,0.0422069,0.003102527,0.78865886,0.7445123,0.041442886,0.002703679,0.3799391
185,0.5702366,0.5028011,0.06320272,0.0042327386,0.82518965,0.75936806,0.0620591,0.0037625064,0.38262635
186,0.59491086,0.503816,0.08572351,0.0053713215,0.86383325,0.7748699,0.08412402,0.0048393146,0.3860562
187,0.61964834,0.5058182,0.10741405,0.006416059,0.9020055,0.7908985,0.10527329,0.00583367,0.39012176
188,0.641956,0.50872886,0.12596256,0.0072645294,0.9371345,0.8072934,0.12319635,0.0066447193,0.39468774
189,0.65974754,0.5124365,0.13948259,0.007828406,0.9670761,0.8238657,0.13602497,0.0071854466,0.3995981
190,0.67172927,0.51680535,0.14687611,0.008047833,0.99051577,0.8404182,0.14270072,0.007396841,0.4046894
191,0.6776607,0.5216891,0.14806949,0.007902058,1.0072384,0.85677016,0.14320986,0.0072584124,0.409809
192,0.678399,0.5269473,0.14403872,0.007412974,1.0181749,0.87278056,0.13860264,0.0067916545,0.41483185
193,0.6757081,0.5324596,0.13660814,0.0066403663,1.0252026,0.8883658,0.13078149,0.0060553225,0.4196741
194,0.67188746,0.5381365,0.12808049,0.005670492,1.0307626,0.9035093,0.12211919,0.005134026,0.42429933
195,0.66932994,0.54392374,0.12080492,0.0046013286,1.0373996,0.9182603,0.11501578,0.0041236156,0.42871845
196,0.6701179,0.54980177,0.11678787,0.0035282846,1.0473473,0.93272734,0.11150305,0.0031169732,0.43298405
197,0.675727,0.5557816,0.11741224,0.0025332128,1.0622177,0.94706464,0.11295988,0.0021932423,0.43718192
198,0.68685424,0.56189775,0.12327892,0.001677581,1.0828217,0.9614566,0.11995416,0.0014110055,0.4414218
199,0.70335156,0.5682018,0.13415052,0.0009992972,1.1090974,0.9761037,0.13218838,0.00080520497,0.44583017
200,0.7242433,0.5747556,0.14897546,0.0005122665,1.1401205,0.9912071,0.14852667,0.00038677076,0.4505426
201,0.74781823,0.5816258,0.16598457,0.00020785228,1.1741956,1.0069556,0.16709578,0.00014418474,0.4556981
202,0.7718078,0.5888783,0.18287133,5.8173024e-05,1.2090297,1.0235103,0.18547241,4.6954447e-05,0.46143228
203,0.79366493,0.59657395,0.19706956,2.1445694e-05,1.2420163,1.0409943,0.20097093,5.1193347e-05,0.46787006
204,0.8109325,0.604764,0.2061191,4.9423143e-05,1.2706096,1.0594803,0.21102203,0.0001073313,0.475117
205,0.8216552,0.61348474,0.20807429,9.6201715e-05,1.2927452,1.0789797,0.21359639,0.00016914935,0.48324883
206,0.8247499,0.622752,0.20187104,0.00012681681,1.307226,1.0994391,0.20758423,0.00020251724,0.49230272
207,0.8202385,0.63255596,0.18755893,0.00012356063,1.3139647,1.1207374,0.19303563,0.00019165622,0.5022686
208,0.8092707,0.6428566,0.1663258,8.827319e-05,1.3140191,1.142691,0.17118676,0.00014121785,0.513085
209,0.79392046,0.653581,0.14029945,4.0002742e-05,1.3093907,1.1650637,0.1442534,7.359716e-05,0.52463865
210,0.77681446,0.6646253,0.112180345,8.845678e-06,1.3026551,1.1875827,0.11505009,2.2345312e-05,0.5367698
211,0.7606845,0.6758564,0.08480025,2.7852577e-05,1.2965075,1.2099514,0.08653236,2.370018e-05,0.549281
212,0.7479548,0.6871175,0.06071212,0.00012514839,1.2933427,1.2318642,0.06137016,0.00010841975,0.5619459
213,0.74043334,0.6982307,0.041884765,0.00031786115,1.2949378,1.2530121,0.04163031,0.0002955402,0.57451737
214,0.73913425,0.70899904,0.029526733,0.000608517,1.3022604,1.2730798,0.028591828,0.00058872125,0.58673126
215,0.7442111,0.71920484,0.024022484,0.0009837673,1.315395,1.2917414,0.022678643,0.0009749651,0.59830606
216,0.7549744,0.72860885,0.024950495,0.001415056,1.333553,1.3086511,0.023476474,0.0014253334,0.60894156
217,0.7699708,0.7369503,0.031159485,0.001861031,1.3551443,1.3234369,0.029810086,0.0018973101,0.6183194
218,0.7871257,0.74395335,0.04090071,0.0022716583,1.3779246,1.3357068,0.039878715,0.0023390402,0.62610984
219,0.80396575,0.74934214,0.05202923,0.0025943653,1.3992236,1.345065,0.05146308,0.0026954343,0.6319875
220,0.8179268,0.75286305,0.062281903,0.002781878,1.416269,1.3511403,0.062212408,0.0029161803,0.6356561
221,0.82672715,0.75431097,0.06961529,0.0028008532,1.4265807,1.3536216,0.06999449,0.0029646035,0.636879
222,0.82875174,0.7535589,0.0725533,0.002639613,1.4283814,1.3522984,0.0732574,0.0028256574,0.6355104
223,0.8233553,0.750578,0.07046451,0.0023128125,1.4209188,1.3470883,0.07131946,0.0025109772,0.6315186
224,0.81099856,0.74544585,0.06369135,0.0018613309,1.4046197,1.3380536,0.06450703,0.0020591447,0.624996
225,0.7931722,0.7383411,0.05348424,0.0013468505,1.3810139,1.3253939,0.054089483,0.0015304836,0.6161524
226,0.7721146,0.72952145,0.041750945,0.00084216363,1.3524448,1.3094242,0.042023215,0.0009974813,0.6052914
227,0.75040036,0.7192937,0.030687112,0.00041952735,1.3216383,1.2905344,0.030570759,0.0005331814,0.5927771
228,0.7305011,0.7079798,0.022381533,0.00013976038,1.2912374,1.2691445,0.021892762,0.00020002709,0.57899547
229,0.71441585,0.6958888,0.018482883,4.4162676e-05,1.2634104,1.2456669,0.017701996,4.1609197e-05,0.5643239
230,0.7034245,0.68329847,0.019975953,0.00015009838,1.2395867,1.220478,0.019030731,7.798602e-05,0.5491087
231,0.6979701,0.670446,0.027074244,0.00044989603,1.2203314,1.1939089,0.02611798,0.00030442252,0.53365594
232,0.69765,0.6575297,0.039208118,0.0009121877,1.2053353,1.1662468,0.03839591,0.0006926116,0.51823306
233,0.7012856,0.64471465,0.055085946,0.0014849883,1.1934959,1.1377501,0.05455196,0.001193716,0.503075
234,0.7070618,0.6321403,0.07282117,0.002100402,1.1830683,1.1086662,0.072659045,0.0017430222,0.4883917
235,0.71273834,0.6199247,0.090132326,0.002681323,1.1718917,1.0792441,0.090380885,0.0022665893,0.47437218
236,0.71594197,0.60816705,0.10462453,0.0031504123,1.1576948,1.0497434,0.10526123,0.00269016,0.4611839
237,0.7145275,0.59694594,0.11414055,0.003441005,1.1384665,1.020432,0.11508469,0.0029498204,0.44896683
238,0.7069579,0.586317,0.11713255,0.0035083336,1.1128359,0.99157375,0.118259035,0.0030030853,0.43782517
239,0.69262487,0.5763116,0.11297465,0.0033386063,1.0803882,0.96341354,0.114136964,0.0028376938,0.4278205
240,0.6720153,0.56693673,0.10212526,0.0029532667,1.0418158,0.93615663,0.103183374,0.002475702,0.41896743
241,0.64666295,0.5581788,0.086077616,0.0024065212,0.9988462,0.90995014,0.08692517,0.0019709,0.4112352
242,0.6188824,0.5500085,0.0670974,0.0017764983,0.9539525,0.88487035,0.067682125,0.0014000236,0.4045542
243,0.5913539,0.54238796,0.047813874,0.0011520456,0.90991414,0.86091727,0.04814722,0.0008496879,0.39882725
244,0.5666723,0.53527766,0.030775962,0.0006187024,0.8693498,0.838017,0.030930154,0.00040263022,0.39394292
245,0.54697025,0.5286435,0.018079557,0.00024720578,0.83433604,0.81603515,0.018174443,0.00012644175,0.38979012
246,0.5336807,0.52246463,0.011129886,8.618158e-05,0.8061728,0.79479337,0.011312948,6.648413e-05,0.38627034
247,0.52744216,0.516741,0.010542057,0.00015911683,0.78530264,0.77409434,0.010965267,0.0002430286,0.38330922
248,0.5281088,0.5115018,0.016142758,0.00046419483,0.771338,0.75374746,0.01693938,0.0006511027,0.38086528
249,0.53481925,0.5068141,0.027029596,0.0009755406,0.76315045,0.7335961,0.028292641,0.0012617132,0.378937
250,0.54610276,0.50278974,0.04166789,0.0016451746,0.7589971,0.7135415,0.04343183,0.002023778,0.37756753
251,0.5600308,0.4995884,0.058036298,0.0024061175,0.7566951,0.6935633,0.0602645,0.0028672586,0.37684685
252,0.5744397,0.49741524,0.073846795,0.0031776396,0.7538679,0.67373186,0.07642759,0.0037084944,0.3769091
253,0.58723664,0.4965093,0.086853474,0.0038738153,0.7482761,0.65420955,0.08960755,0.0044590514,0.37792465
254,0.59675896,0.49712402,0.095220186,0.004414751,0.73819584,0.6352379,0.09792092,0.00503708,0.3800847
255,0.6021109,0.49950013,0.09787193,0.0047388803,0.7227695,0.617112,0.10027754,0.005379969,0.3835805
256,0.6033779,0.50383663,0.09472804,0.0048131873,0.7022167,0.60014343,0.096618526,0.005454712,0.3885795
257,0.6016351,0.51026475,0.08673222,0.0046381433,0.677829,0.5846213,0.08794494,0.0052627646,0.39520386
258,0.5987394,0.5188337,0.07565968,0.0042459895,0.65173006,0.5707772,0.07611452,0.0048383316,0.40351713
259,0.5969586,0.5295092,0.063756585,0.0036927806,0.62647,0.558764,0.063465975,0.0042400663,0.41352057
260,0.5985483,0.5421835,0.053317644,0.0030471107,0.6045697,0.5486493,0.052380912,0.0035394616,0.42516023
261,0.6053755,0.55669135,0.04630579,0.0023784277,0.58812517,0.54042506,0.044891138,0.0028089953,0.43833694
262,0.6186453,0.572822,0.04407563,0.0017477212,0.5785293,0.5340228,0.042393934,0.0021125455,0.45291528
263,0.63873255,0.5903217,0.047209505,0.0012013207,0.57631487,0.5293306,0.045485005,0.0014992486,0.4687232
264,0.66510004,0.6088871,0.05544533,0.00076765014,0.58108985,0.5262033,0.053886414,0.0010001444,0.48554397
265,0.69628817,0.6281487,0.06768325,0.00045628817,0.59154934,0.52446645,0.06645553,0.0006273578,0.50310004
266,0.72999805,0.64765793,0.08208095,0.00025918536,0.6055743,0.52391356,0.08128527,0.00037543502,0.5210388
267,0.7633062,0.66688347,0.096268564,0.0001541901,0.6204555,0.524303,0.09592762,0.000224883,0.5389253
268,0.7930414,0.6852272,0.10770288,0.000111310685,0.63326824,0.52535933,0.10776041,0.0001484645,0.5562539
269,0.81630176,0.702061,0.11413953,0.000101253725,0.641377,0.52678365,0.11447371,0.00011964624,0.57247627
270,0.831024,0.7167846,0.11413475,0.000104678074,0.6429841,0.52827406,0.11458827,0.0001217578,0.58705026
271,0.836452,0.7288895,0.10744297,0.00011952591,0.6375717,0.5295536,0.10786304,0.00015507937,0.59949625
272,0.833357,0.73801935,0.09517381,0.00016376474,0.626095,0.5303995,0.09545618,0.00023934105,0.6094519
273,0.8239171,0.74400824,0.07963678,0.00027208703,0.6108375,0.53066486,0.07976252,0.00041014934,0.61670995
274,0.81128055,0.74689007,0.06390326,0.00048723302,0.5949592,0.5302889,0.063960224,0.0007100947,0.62123114
275,0.79893714,0.7468785,0.051210135,0.0008484938,0.5818656,0.52929384,0.051394656,0.0011771295,0.6231322
276,0.7900697,0.74432445,0.04436469,0.00138057,0.57456636,0.5277694,0.04496358,0.0018333957,0.6226514
277,0.78702974,0.7396653,0.045279216,0.0020852364,0.5751662,0.5258533,0.04663597,0.002676987,0.6201061
278,0.79100275,0.73337805,0.054687873,0.0029368396,0.5845459,0.5237098,0.057158686,0.0036774308,0.6158517
279,0.8018622,0.7259466,0.072034165,0.003881415,0.60222834,0.5215149,0.075938635,0.004774824,0.61025167
280,0.81817895,0.7178394,0.09550024,0.004839318,0.6263961,0.5194434,0.101070225,0.005882496,0.6036576
281,0.83738124,0.7094969,0.1221726,0.005711763,0.65405893,0.51766,0.12950544,0.006893486,0.59639925
282,0.83738124,0.7094969,0.1221726,0.005711763,0.65405893,0.51766,0.12950544,0.006893486,0.59639925
283,0.82101303,0.70759976,0.10819974,0.0052135633,0.6388792,0.5178978,0.11466673,0.006314647,0.59370387
284,0.8013576,0.7057603,0.09106867,0.0045286473,0.62056696,0.518456,0.09658291,0.0055281017,0.59057754
285,0.78084517,0.703759,0.07334812,0.0037380175,0.60182667,0.51927453,0.077931136,0.0046209996,0.5868838
286,0.76170576,0.70134056,0.05744059,0.0029246085,0.58517927,0.5202879,0.06120879,0.0036826206,0.58246464
287,0.74559426,0.69823295,0.045200337,0.0021609685,0.5725641,0.52143365,0.04833907,0.0027913759,0.5771538
288,0.7333723,0.694167,0.0377043,0.001500991,0.5651047,0.52266276,0.04043547,0.0020064758,0.5707892
289,0.72505,0.6888941,0.035179812,0.00097606063,0.56304073,0.523948,0.03772893,0.0013638039,0.5632271
290,0.71986175,0.68220496,0.037061583,0.00059519644,0.56579596,0.5252916,0.03962817,0.0008761826,0.554358
291,0.716441,0.6739481,0.04214493,0.00034790364,0.5721479,0.52673227,0.044879425,0.0005362118,0.5441235
292,0.71307343,0.6640521,0.04881206,0.00020928276,0.580473,0.52835083,0.051800776,0.0003213736,0.53253496
293,0.7080011,0.65254265,0.055311866,0.00014654791,0.5890446,0.5302722,0.058571808,0.00020059684,0.51968837
294,0.69974834,0.6395572,0.060064774,0.00012638335,0.5963537,0.53266376,0.06354837,0.00014154926,0.50577414
295,0.687416,0.625347,0.061946973,0.00012198838,0.60140127,0.53572685,0.06555676,0.00011764204,0.4910746
296,0.67087805,0.6102646,0.060494956,0.00011847331,0.60390145,0.539683,0.06410508,0.000113395305,0.47594944
297,0.6508298,0.5947375,0.05597705,0.00011524466,0.60434055,0.5447554,0.059458304,0.00012682207,0.4608078
298,0.6286656,0.5792312,0.0493097,0.00012475728,0.6038712,0.5511505,0.052552465,0.0001682803,0.44607267
299,0.606214,0.56420696,0.04183898,0.00016800335,0.60406816,0.559042,0.044770144,0.0002560722,0.43214378
300,0.58540094,0.5500854,0.03504739,0.0002681197,0.6066122,0.56856346,0.037638552,0.00041021398,0.41936728
301,0.5679286,0.53722304,0.030261783,0.00044384217,0.61298096,0.5798068,0.03252802,0.0006461127,0.40801787
302,0.5550273,0.52589977,0.028423265,0.0007042971,0.624211,0.592827,0.030414592,0.00096943945,0.398293
303,0.5473175,0.5163223,0.02994928,0.0010458711,0.64075935,0.607649,0.031737164,0.00137319,0.3903197
304,0.5447712,0.50863266,0.034687355,0.0014511943,0.66245514,0.62426925,0.036349192,0.0018367297,0.3841655
305,0.54675263,0.50291765,0.0419449,0.0018900672,0.68852913,0.64265347,0.04354892,0.0023267427,0.37984872
306,0.55211824,0.49921495,0.050581265,0.0023220163,0.7177001,0.66272616,0.05217402,0.0027999515,0.37734494
307,0.5593717,0.4975118,0.059159264,0.002700624,0.7483254,0.6843609,0.06075702,0.0032074503,0.3765876
308,0.5668764,0.49774274,0.06615417,0.0029795193,0.7786097,0.707368,0.06774071,0.0035009983,0.37746605
309,0.57311076,0.4997843,0.070206754,0.0031197034,0.80687326,0.7314955,0.071737364,0.0036404324,0.3798244
310,0.5769386,0.50345767,0.07038415,0.0030968457,0.8318359,0.7564374,0.07179732,0.0036011816,0.38346586
311,0.577833,0.50853723,0.06638877,0.0029069816,0.8528592,0.7818565,0.06762266,0.003380045,0.3881637
312,0.5759919,0.5147685,0.058654644,0.0025687814,0.87008023,0.80741704,0.059665713,0.0029974633,0.39368027
313,0.5723052,0.52189165,0.048292182,0.0021213726,0.8843856,0.8328189,0.04907151,0.0024951473,0.399789
314,0.56817406,0.5296653,0.036890756,0.0016180391,0.8972335,0.85783017,0.03747379,0.0019295017,0.406296
315,0.5652321,0.53788626,0.026228428,0.0011173987,0.9103668,0.88230747,0.026696777,0.0013625202,0.413056
316,0.5650415,0.5464024,0.017964842,0.00067425764,0.92549497,0.9062035,0.018439127,0.00085234543,0.41998112
317,0.5688296,0.55511606,0.01338157,0.0003319705,0.9440131,0.92956,0.014007763,0.00044537455,0.42704135
318,0.57730156,0.56397974,0.013204444,0.00011735786,0.9667962,0.95248944,0.014135698,0.00017109275,0.43425804
319,0.59053934,0.5729878,0.017513333,3.8212445e-05,0.9940828,0.97515345,0.018889902,3.9484727e-05,0.4416945
320,0.60797745,0.5821651,0.02572925,8.309309e-05,1.0254341,0.9977348,0.0276586,4.0796123e-05,0.449444
321,0.62845075,0.5915552,0.036672402,0.00022315561,1.059772,1.0204134,0.039211307,0.00014734952,0.45761696
322,0.6503225,0.60120976,0.04869658,0.00041614083,1.0954993,1.0433444,0.0518375,0.00031746045,0.4663288
323,0.6716969,0.6111785,0.05990575,0.00061263825,1.1307106,1.0666392,0.06356973,0.00050168147,0.47568652
324,0.69071144,0.6215009,0.06844612,0.0007644392,1.163486,1.0903502,0.07248476,0.00065113226,0.48577568
325,0.705868,0.6321973,0.0728368,0.00083388883,1.192232,1.1144611,0.07704413,0.00072684477,0.49664745
326,0.71633327,0.6432611,0.07226993,0.00080225326,1.2159921,1.13888,0.076403804,0.00070825784,0.5083065
327,0.7221272,0.65465254,0.066799924,0.00067474484,1.2346506,1.163443,0.070609264,0.00059842126,0.52070254
328,0.7241342,0.6662938,0.05735986,0.0004805409,1.2489564,1.1879187,0.060613684,0.0004242059,0.53372544
329,0.72392595,0.67806756,0.045591015,0.00026736775,1.2603546,1.2120209,0.048102655,0.00023109377,0.5472063
330,0.7234364,0.6898157,0.03352867,9.20038e-05,1.2706662,1.2354203,0.03517194,7.388486e-05,0.5609213
331,0.7245757,0.7013424,0.023224212,9.078374e-06,1.2817,1.2577556,0.02393873,5.578674e-06,0.57459944
332,0.72886693,0.71241635,0.016389959,6.063538e-05,1.2948846,1.2786411,0.016176453,6.702072e-05,0.58792907
333,0.7371679,0.72277206,0.014127638,0.00026822192,1.3109822,1.2976682,0.013035108,0.00027899322,0.600564
334,0.7495089,0.73211324,0.016767452,0.0006282442,1.3299177,1.3144044,0.014875825,0.00063758896,0.6121273
335,0.7650501,0.74011755,0.023821823,0.0011107605,1.3507318,1.3283961,0.021222807,0.0011129815,0.6222179
336,0.7821661,0.7464499,0.034054376,0.0016618569,1.3716679,1.3391823,0.030833779,0.0016518555,0.63042426
337,0.7986619,0.75078356,0.04566842,0.0022098946,1.3903939,1.3463174,0.041892774,0.002183622,0.636347
338,0.8121228,0.7528327,0.056614276,0.0026758069,1.4043698,1.3494145,0.052324597,0.0026307239,0.639634
339,0.820366,0.75239146,0.06498792,0.002986675,1.4113185,1.3481945,0.06020188,0.0029222001,0.6400239
340,0.8219085,0.74936974,0.069448456,0.0030902436,1.4097114,1.3425322,0.064171284,0.003007912,0.6373854
341,0.81633127,0.743819,0.06954547,0.0029667984,1.3991475,1.3324904,0.0637868,0.0028703222,0.6317488
342,0.8044198,0.73593664,0.065848425,0.0026347411,1.3804991,1.3183293,0.05964002,0.002529744,0.6233125
343,0.7880109,0.72604614,0.059817296,0.0021474175,1.3557476,1.3004806,0.053226117,0.00204089,0.61242485
344,0.76958436,0.71455795,0.053444482,0.0015819072,1.3275568,1.2794992,0.046576165,0.0014815766,0.59954214
345,0.7517162,0.7019187,0.048774417,0.001023041,1.2987,1.2559974,0.041765954,0.0009365922,0.58517516
346,0.7365491,0.6885649,0.047437154,0.0005470249,1.271509,1.2305872,0.040440455,0.00048139584,0.5698374
347,0.72540206,0.6748867,0.05030669,0.0002086805,1.2474669,1.2038305,0.04346706,0.00016943901,0.55400467
348,0.71857923,0.6612114,0.057333816,3.4064004e-05,1.2270142,1.1762215,0.0507678,2.4930314e-05,0.5380939
349,0.7153703,0.64779794,0.06755362,1.8716317e-05,1.2095516,1.1481799,0.061330497,4.1228777e-05,0.5224564
350,0.7142198,0.63484246,0.07924663,0.0001307363,1.1936268,1.1200657,0.07337702,0.00018404504,0.5073806
351,0.7130363,0.62248504,0.09023326,0.00031800102,1.1772547,1.0921887,0.08466703,0.0003988262,0.4930962
352,0.7096133,0.6108171,0.09827744,0.00051877135,1.1583539,1.0648192,0.092913166,0.0006215906,0.479778
353,0.7021067,0.59988594,0.10154624,0.00067457487,1.1352311,1.0381875,0.09625162,0.00079201226,0.46754453
354,0.6894795,0.5896996,0.09903689,0.00074296014,1.1070194,1.0124744,0.0936786,0.00086643413,0.45645595
355,0.67179126,0.58023345,0.09085079,0.00070701534,1.0739576,0.987803,0.08532698,0.00082753715,0.44651455
356,0.65023214,0.57143605,0.07821747,0.0005786156,1.0373967,0.9642224,0.072486535,0.00068769016,0.43766716
357,0.62687814,0.56324047,0.06324342,0.0003942472,0.99953187,0.9417057,0.057341583,0.00048460474,0.42981514
358,0.6042338,0.55557215,0.048456945,0.00020467282,0.9629196,0.92014813,0.0425006,0.00027087165,0.42282686
359,0.58470654,0.54835886,0.03628578,6.191425e-05,0.92993766,0.8993777,0.030459337,0.00010060447,0.4165529
360,0.5701584,0.5415399,0.028611172,7.3147316e-06,0.9023321,0.87917197,0.023142867,1.726788e-05,0.41084304
361,0.5616206,0.5350751,0.026482081,6.333999e-05,0.8809415,0.85928243,0.021613829,4.5266825e-05,0.4055616
362,0.5591876,0.5289553,0.030002475,0.00022984018,0.8656057,0.83946204,0.0259576,0.0001860997,0.40060174
363,0.5620548,0.52321243,0.03835807,0.00048429202,0.8552251,0.8194959,0.035310656,0.0004185385,0.3958984
364,0.56866676,0.51793027,0.049951226,0.0007852839,0.8479321,0.79923075,0.047999203,0.00070215296,0.3914405
365,0.5769654,0.5132508,0.06263539,0.001079153,0.84136623,0.77860194,0.061780393,0.0009838693,0.38727948
366,0.5847375,0.5093737,0.074054286,0.0013094622,0.8330534,0.7576534,0.07419239,0.0012075611,0.38353324
367,0.59004295,0.50654626,0.08206797,0.0014287131,0.8208623,0.7365419,0.08299472,0.0013256789,0.38038227
368,0.5916423,0.50503993,0.08519261,0.0014097609,0.803463,0.7155275,0.08662475,0.0013107791,0.37805367
369,0.5893096,0.50511885,0.082936935,0.0012537683,0.7806508,0.6949391,0.08454817,0.0011635254,0.3767956
370,0.5839072,0.507003,0.075912826,0.0009913415,0.7534238,0.67513293,0.077377096,0.000913809,0.37684506
371,0.57718235,0.51083887,0.06566764,0.0006758731,0.72375584,0.6564407,0.06670086,0.0006142756,0.37839782
372,0.5713429,0.5166829,0.05428893,0.0003710549,0.6941375,0.63913,0.054679755,0.00032776746,0.3815869
373,0.5685484,0.5245003,0.043911647,0.00013642812,0.6670299,0.62338024,0.04353672,0.00011294915,0.38647518
374,0.5704646,0.53417647,0.036273003,1.5135143e-05,0.64438814,0.6092791,0.035096977,1.2015243e-05,0.39305893
375,0.5779645,0.5455302,0.032408062,2.6198037e-05,0.62735146,0.59683686,0.03047164,4.2975706e-05,0.40127566
376,0.5909939,0.5583227,0.032509357,0.00016176993,0.6161111,0.58600354,0.029910661,0.00019689233,0.41101044
377,0.6085814,0.57225764,0.03593506,0.00038877112,0.6099354,0.57668763,0.032808255,0.00043954485,0.42209408
378,0.62897706,0.58697695,0.04134563,0.00065444753,0.6073238,0.5687664,0.03784037,0.00071705854,0.4342978
379,0.64992017,0.6020606,0.046963815,0.0008957682,0.6062835,0.5620903,0.04322773,0.00096545677,0.44732812
380,0.6690365,0.6170374,0.050946835,0.0010522578,0.6047216,0.55648535,0.04711266,0.0011236008,0.46083066
381,0.68431735,0.63141364,0.051823225,0.0010805026,0.60090786,0.55175734,0.04800252,0.0011479844,0.4744068
382,0.69458055,0.6447161,0.0488975,0.00096698734,0.593908,0.5477018,0.045180604,0.0010256108,0.48764697
383,0.69458055,0.6447161,0.0488975,0.00096698734,0.593908,0.5477018,0.045180604,0.0010256108,0.48764697
384,0.68884563,0.6467599,0.041364875,0.000720852,0.58517015,0.54642916,0.03796543,0.00077557116,0.49033943
385,0.6805838,0.64650685,0.033649087,0.00042785783,0.57608205,0.54492795,0.030680949,0.000473116,0.49144486
386,0.6726759,0.6442404,0.02826642,0.00016909791,0.5692971,0.5432359,0.025861079,0.00020007262,0.4911296
387,0.6676663,0.64033693,0.027309969,1.9405063e-05,0.5670557,0.54142535,0.025597988,3.2346547e-05,0.4896277
388,0.6672384,0.6352158,0.031991217,3.1336243e-05,0.5706907,0.53958863,0.031078283,2.3779281e-05,0.48720524
389,0.67192036,0.62930286,0.042392198,0.00022533053,0.5803539,0.537824,0.04233387,0.00019606035,0.4841311
390,0.68101346,0.6230032,0.057424106,0.00058614404,0.59496564,0.53622663,0.058203924,0.0005350703,0.4806575
391,0.69272435,0.61669016,0.07496923,0.0010649763,0.6123603,0.5348833,0.07648405,0.000992973,0.47701043
392,0.7044791,0.6106946,0.09219758,0.0015869327,0.629619,0.53386825,0.09425503,0.0014956904,0.47338307
393,0.7134105,0.60529435,0.10605233,0.0020638302,0.6435789,0.5332389,0.1083842,0.0019557779,0.46993178
394,0.7169714,0.60070264,0.11385747,0.0024112884,0.6514758,0.5330352,0.11615104,0.00228956,0.46677125
395,0.7135459,0.59705245,0.11392638,0.0025670384,0.6515828,0.5332772,0.115870066,0.0024354937,0.4639691
396,0.70288384,0.5943862,0.10599228,0.0025053641,0.6436617,0.5339651,0.10732789,0.0023686711,0.46154326
397,0.686194,0.59265155,0.09129971,0.0022427468,0.62905645,0.53508216,0.091868006,0.0021063224,0.45946136
398,0.6658487,0.5917085,0.07230768,0.001832458,0.6103776,0.53659844,0.07207686,0.0017023279,0.4576454
399,0.64479584,0.5913445,0.052101374,0.0013499948,0.59087974,0.5384764,0.051170874,0.0012324607,0.45597908
400,0.6258844,0.59129536,0.033714324,0.0008747297,0.57374954,0.54067713,0.032296427,0.0007759655,0.4543184
401,0.6113037,0.5912684,0.019561756,0.00047349057,0.56151193,0.5431658,0.017947126,0.00039901322,0.45250347
402,0.60225266,0.5909643,0.011098484,0.00018982723,0.5556769,0.54591864,0.00961424,0.0001439825,0.45036927
403,0.5988393,0.5900919,0.008707591,3.980103e-05,0.5566269,0.5489262,0.0076754815,2.5277695e-05,0.44775745
404,0.6001634,0.5883862,0.011764227,1.3018183e-05,0.5636911,0.55219823,0.011462446,3.0427884e-05,0.444529
405,0.6045206,0.5856255,0.01881753,7.755081e-05,0.57533944,0.55576605,0.019448254,0.00012510337,0.44057903
406,0.60970247,0.58165157,0.027863177,0.00018772176,0.5894753,0.55968636,0.029527813,0.0002610747,0.4358527
407,0.6133841,0.5763921,0.03669782,0.00029421595,0.60381067,0.5640424,0.03938172,0.000386561,0.43036294
408,0.61356735,0.56988126,0.043330602,0.00035548778,0.61630136,0.56894225,0.046901148,0.0004579352,0.42420158
409,0.60900366,0.5622682,0.046387162,0.0003483171,0.6255712,0.57451373,0.050606843,0.0004506404,0.41754177
410,0.5994878,0.55381054,0.045402627,0.00027459182,0.6312168,0.5808943,0.049956348,0.0003662157,0.41062626
411,0.58592,0.54485,0.0409082,0.0001617615,0.6338913,0.58821726,0.04544118,0.00023285502,0.40374297
412,0.57010007,0.53577363,0.034270085,5.6304427e-05,0.63512665,0.5965994,0.038428444,9.8797704e-05,0.3971914
413,0.5543108,0.5269707,0.0273281,1.2041978e-05,0.6369486,0.60613304,0.030795198,2.0342899e-05,0.3912491
414,0.54082125,0.5187954,0.021948995,7.6909644e-05,0.64140177,0.6168825,0.024471015,4.8261256e-05,0.38614616
415,0.5314472,0.51154363,0.019621713,0.00028183125,0.6501246,0.6288874,0.021020923,0.00021626725,0.38205212
416,0.5272601,0.50544506,0.021181216,0.0006338571,0.6640588,0.64216685,0.021358076,0.0005338889,0.3790753
417,0.5284633,0.5006663,0.026683077,0.001113866,0.6833144,0.6567193,0.025611084,0.0009839712,0.3772689
418,0.534406,0.4973174,0.035410505,0.0016781241,0.7071693,0.6725173,0.03312778,0.0015242082,0.3766392
419,0.5437084,0.4954566,0.045988753,0.0022630268,0.73417646,0.689495,0.042589545,0.0020918704,0.3771496
420,0.55448204,0.49509043,0.056598492,0.0027931565,0.76237315,0.70753497,0.05222636,0.0026118034,0.37872216
421,0.56464636,0.49616966,0.06528424,0.0031924597,0.78959334,0.72645783,0.060127597,0.003007882,0.38123694
422,0.5723175,0.49858695,0.07033273,0.003397844,0.8138617,0.74602336,0.06462191,0.003216442,0.38453582
423,0.5762063,0.5021812,0.07065275,0.0033724487,0.83380216,0.7659447,0.06465758,0.003199852,0.3884312
424,0.5759188,0.5067499,0.066053845,0.0031149779,0.8489519,0.78591657,0.060079478,0.0029558605,0.39272404
425,0.5720584,0.5120701,0.057326566,0.0026617134,0.85987675,0.8056511,0.05170573,0.0025199193,0.39722452
426,0.56608844,0.51792186,0.04608662,0.0020799604,0.86803734,0.8249121,0.04116676,0.0019584692,0.401774
427,0.55999106,0.52411056,0.034425758,0.0014547436,0.87544954,0.843542,0.030551733,0.001355851,0.4062601
428,0.5558342,0.53048164,0.024479799,0.0008727512,0.88424647,0.8614754,0.021972997,0.0007980671,0.41062474
429,0.5553659,0.5369259,0.018032212,0.00040782633,0.8962607,0.8787336,0.017168794,0.00035827552,0.41486222
430,0.55972,0.54337704,0.016232125,0.00011077707,0.9127165,0.89540815,0.017221857,8.648847e-05,0.41901085
431,0.56925476,0.5498032,0.019447453,4.1168905e-06,0.9340555,0.9116371,0.022414168,4.23869e-06,0.42314202
432,0.5835127,0.55619603,0.027235722,8.097007e-05,0.95988125,0.92757785,0.03219991,0.0001034946,0.42734814
433,0.60127795,0.5625598,0.038410906,0.0003072368,0.98900586,0.94338125,0.045275748,0.00034885434,0.4317308
434,0.6207301,0.56890196,0.051201396,0.0006267216,1.0195959,0.959169,0.059744053,0.0006827983,0.4363902
435,0.6397018,0.5752266,0.06350574,0.0009694824,1.049427,0.97501487,0.07337792,0.0010342388,0.44141415
436,0.6560322,0.58152944,0.07323944,0.0012633209,1.0762433,0.99093246,0.08398054,0.0013302553,0.44686776
437,0.6679692,0.5877942,0.07872795,0.001447096,1.098169,1.0068668,0.08979246,0.0015096846,0.4527833
438,0.6745333,0.59398985,0.07906026,0.0014831799,1.1140882,1.0226942,0.08985826,0.0015356926,0.4591517
439,0.67573214,0.6000689,0.07429781,0.0013654415,1.1238766,1.0382289,0.084243834,0.0014038079,0.46591645
440,0.67255086,0.6059645,0.06546616,0.0011201953,1.1284053,1.0532343,0.074028246,0.0011427586,0.47297245
441,0.66671306,0.611591,0.054322407,0.0007996846,1.1293111,1.0674397,0.06106383,0.0008075124,0.4801699
442,0.6602801,0.6168432,0.042966966,0.00046989496,1.1285951,1.0805541,0.047574166,0.00046678208,0.48732078
443,0.65520793,0.62159836,0.03341298,0.00019656871,1.1281784,1.0922817,0.03570813,0.00018861117,0.49420863
444,0.65297043,0.6257181,0.02721954,3.2761545e-05,1.1295123,1.1023256,0.02715914,2.7630547e-05,0.5005979
445,0.65431225,0.6290511,0.025250886,1.024716e-05,1.1333231,1.1103926,0.022914175,1.6302656e-05,0.5062411
446,0.65914965,0.6314366,0.027577698,0.00013538805,1.1395037,1.1161933,0.023149759,0.00016070383,0.51088643
447,0.6666086,0.632713,0.033506483,0.00038909557,1.1471477,1.1194481,0.027259124,0.00044052184,0.5142862
448,0.6751772,0.63272846,0.041718427,0.0007303363,1.1547033,1.1198994,0.033991225,0.0008126589,0.51621
449,0.68296665,0.6313594,0.05050441,0.0011028437,1.1602368,1.117332,0.041686743,0.0012180961,0.5164633
450,0.6880497,0.6285291,0.058076166,0.0014444807,1.1617837,1.1116018,0.048590247,0.0015916118,0.51490957
451,0.6888411,0.6242292,0.06291363,0.0016982746,1.1577393,1.1026672,0.05319901,0.0018730599,0.511495
452,0.6844366,0.6185334,0.064080164,0.0018230511,1.1472049,1.0906076,0.05457881,0.0020184573,0.50626427
453,0.6748242,0.6115991,0.061423983,0.0018011503,1.1302075,1.0756332,0.052566346,0.002008134,0.4993672
454,0.6609039,0.6036576,0.055605125,0.001641129,1.1077158,1.05807,0.047796372,0.0018495372,0.49104795
455,0.6442996,0.59499043,0.047934607,0.0013745825,1.0814462,1.0383312,0.04154079,0.0015742371,0.48162133
456,0.6270207,0.5858985,0.040073987,0.0010482236,1.0535119,1.016874,0.035408016,0.0012298321,0.47143918
457,0.61106896,0.57667303,0.03368226,0.00071362907,1.0260153,0.9941551,0.030990684,0.0008694731,0.46085602
458,0.5980895,0.5675713,0.030100808,0.0004173935,1.0006886,0.97059554,0.029551355,0.0005416995,0.450201
459,0.58913285,0.5588034,0.03013561,0.00019381654,0.97864914,0.9465597,0.03180661,0.00028283574,0.43976048
460,0.5845446,0.55052906,0.033954684,6.083476e-05,0.96028805,0.9223486,0.037826642,0.00011279452,0.42977154
461,0.58396757,0.5428603,0.041088037,1.9184256e-05,0.94528,0.8982083,0.04703761,3.4094825e-05,0.42042324
462,0.58643216,0.5358677,0.050510418,5.405042e-05,0.9326846,0.87434286,0.058308154,3.3548185e-05,0.4118616
463,0.5905185,0.5295868,0.06079287,0.0001388197,0.9211208,0.85092807,0.07010666,8.607449e-05,0.40419438
464,0.59457964,0.5240225,0.07031664,0.00024049355,0.90900445,0.8281214,0.08072283,0.00016021446,0.39749336
465,0.5970158,0.51915395,0.07753549,0.0003263261,0.89483035,0.8060656,0.08853983,0.00022486401,0.3917947
466,0.5965629,0.5149379,0.08125425,0.00037077084,0.8774637,0.7848847,0.09232272,0.0002562877,0.38709876
467,0.5925447,0.51131517,0.08086821,0.00036131212,0.856389,0.7646797,0.09146539,0.00024388683,0.38337195
468,0.58502024,0.5082193,0.076499365,0.00030162354,0.83184403,0.7455207,0.08613002,0.00019329075,0.38055125
469,0.5747802,0.50558466,0.06898458,0.00021099178,0.80479825,0.72744125,0.07723144,0.00012553188,0.3785524
470,0.56318843,0.5033567,0.059711732,0.000119984456,0.7767736,0.7104369,0.06626422,7.248951e-05,0.37728024
471,0.5519091,0.5014984,0.050347105,6.359646e-05,0.74955314,0.69446677,0.05501661,6.975788e-05,0.37663996
472,0.5425962,0.4999957,0.042526864,7.369187e-05,0.7248594,0.67946213,0.045248315,0.0001489522,0.37654722
473,0.5366186,0.49885982,0.03758614,0.0001726002,0.70407283,0.6653339,0.038407758,0.00033117126,0.37693536
474,0.53486717,0.49812776,0.03637049,0.0003689028,0.6880447,0.6519862,0.035435732,0.00062280975,0.37776032
475,0.537658,0.497861,0.039141357,0.0006556769,0.67700934,0.63932866,0.036666933,0.0010137776,0.3790026
476,0.5447186,0.49814406,0.045563646,0.001010892,0.67058223,0.6272877,0.04181661,0.0014779543,0.38066658
477,0.5552406,0.49908108,0.05475986,0.0013996435,0.6678272,0.6158162,0.0500355,0.001975521,0.38277853
478,0.5679913,0.500791,0.065422185,0.0017781073,0.66737986,0.6048993,0.060023557,0.0024570043,0.38538274
479,0.5814812,0.50339925,0.0759828,0.0020991275,0.6676283,0.5945568,0.07020236,0.0028691222,0.38853627
480,0.59418464,0.50702775,0.084837645,0.002319227,0.6669441,0.58483964,0.07894225,0.0031622017,0.39230207
481,0.6047892,0.51178193,0.09060123,0.0024060607,0.6639421,0.57582295,0.08482097,0.003298157,0.3967402
482,0.6124309,0.5177369,0.09234903,0.0023449324,0.6577234,0.5675943,0.08687156,0.003257583,0.4018988
483,0.61685795,0.5249252,0.08979023,0.0021425348,0.6480435,0.5602392,0.084760174,0.0030441112,0.40780488
484,0.61685795,0.5249252,0.08979023,0.0021425348,0.6480435,0.5602392,0.084760174,0.0030441112,0.40780488
485,0.6065372,0.5234273,0.081344634,0.0017652751,0.6446482,0.56526893,0.07679376,0.0025855245,0.4049914
486,0.59426194,0.52248883,0.070437595,0.001335507,0.63924015,0.5707149,0.06647694,0.0020483306,0.40237248
487,0.5816272,0.52201676,0.058698703,0.00091169996,0.6334686,0.5765332,0.05543896,0.001496487,0.3999255
488,0.5702521,0.521898,0.04780444,0.00054975785,0.629036,0.58269006,0.045353666,0.0009922731,0.39761966
489,0.5615053,0.52200884,0.039201926,0.0002945939,0.6274129,0.5891652,0.037660334,0.0005873334,0.3954203
490,0.55630034,0.5222234,0.033902787,0.00017417783,0.6296262,0.5959551,0.033354912,0.0003161935,0.3932926
491,0.55498296,0.5224198,0.032366484,0.00019661098,0.63613665,0.6030717,0.032871936,0.00019300537,0.39120638
492,0.5573058,0.52248734,0.034468595,0.00034985272,0.64680547,0.61054194,0.03605246,0.00021107383,0.38913983
493,0.5624755,0.5223309,0.039540943,0.000603665,0.66093266,0.6184032,0.042184733,0.00034475073,0.3870842
494,0.56926477,0.52187765,0.046473633,0.0009135292,0.6773613,0.6266996,0.050108332,0.0005533435,0.38504794
495,0.5761848,0.52108276,0.05387556,0.0012265005,0.6946431,0.6354783,0.058377817,0.0007869379,0.38306007
496,0.5817123,0.5199362,0.060287274,0.0014888081,0.7112587,0.6447844,0.06548035,0.0009939459,0.381172
497,0.5845457,0.51846606,0.06442512,0.0016544763,0.7258707,0.6546553,0.0700857,0.0011297464,0.37945688
498,0.58385,0.5167397,0.06541669,0.0016936233,0.7375709,0.6651184,0.0712876,0.00116492,0.3780053
499,0.57943135,0.5148601,0.06297289,0.0015983786,0.746056,0.67618436,0.068780474,0.0010912014,0.37691793
500,0.57178724,0.5129546,0.057447843,0.0013848005,0.7516928,0.6878473,0.06292207,0.000923409,0.3762948
501,0.5620184,0.5111635,0.049764935,0.0010899933,0.75543684,0.70008165,0.054658554,0.0006966561,0.3762249
502,0.55161655,0.50962466,0.04122674,0.000765118,0.75863457,0.71284413,0.045330975,0.00045944971,0.37677592
503,0.5421865,0.50846094,0.03325952,0.00046604505,0.7627559,0.7260773,0.036414154,0.00026441604,0.37798822
504,0.5421865,0.50846094,0.03325952,0.00046604505,0.7627559,0.7260773,0.036414154,0.00026441604,0.37798822
505,0.53986144,0.5082339,0.031259052,0.000368483,0.76739585,0.7330513,0.03413428,0.0002103118,0.37882897
506,0.5373384,0.5079838,0.029086268,0.00026829753,0.77175397,0.7400253,0.031565037,0.00016364496,0.37984818
507,0.5350927,0.5077485,0.027160766,0.00018346276,0.77624536,0.7469595,0.029145725,0.00014011329,0.3810395
508,0.5335533,0.5075605,0.025862671,0.00013008835,0.7812423,0.7538091,0.027279895,0.00015332575,0.38238785
509,0.5330388,0.5074458,0.025472928,0.00012001472,0.7870094,0.7605233,0.026273541,0.00021252483,0.38386953
510,0.5337139,0.50742227,0.026132429,0.00015919644,0.79366124,0.767047,0.026293263,0.00032098897,0.38545257
511,0.5355699,0.5074985,0.027824493,0.00024690942,0.8011438,0.7733209,0.027347548,0.00047536907,0.38709795
512,0.5384327,0.5076752,0.030381678,0.0003758873,0.80924106,0.7792824,0.029292783,0.00066588377,0.38876086
513,0.541993,0.5079452,0.033514574,0.00053331075,0.8176086,0.78486943,0.03186181,0.00087740534,0.39039302
514,0.5458562,0.5082953,0.03685846,0.00070246536,0.82582206,0.79002047,0.03471034,0.0010912598,0.39194503
515,0.5496042,0.508708,0.04003127,0.00086494663,0.83344173,0.7946795,0.037474725,0.0012874847,0.39336926
516,0.55286145,0.50916374,0.042694617,0.0010030747,0.84007883,0.7987986,0.03983279,0.0014474539,0.3946229
517,0.5553532,0.5096434,0.04460762,0.0011021969,0.845456,0.8023427,0.04155716,0.0015561384,0.39567116
518,0.5569455,0.5101287,0.045664247,0.0011525636,0.84944683,0.80529064,0.042552166,0.001604041,0.39648944
519,0.55766267,0.51060545,0.045906752,0.00115042,0.85209274,0.807638,0.04286639,0.0015883439,0.3970648
520,0.5576732,0.511063,0.045512065,0.0010981597,0.8535887,0.8093976,0.042678222,0.001512889,0.39739704
521,0.55725235,0.5114945,0.044754285,0.0010035827,0.8542428,0.8105976,0.042257827,0.0013873455,0.39749706
522,0.5567253,0.5118966,0.04395029,0.0008783744,0.85441697,0.81127954,0.04191193,0.0012254869,0.3973859
523,0.5564035,0.512268,0.043399345,0.00073616434,0.8544616,0.811495,0.04192349,0.0010431539,0.39709187
524,0.5565264,0.5126082,0.043327704,0.00059056707,0.85465413,0.8113016,0.042496424,0.0008560835,0.39664817
525,0.5572171,0.51291656,0.043847118,0.00045341812,0.85515285,0.81075996,0.04371483,0.00067803974,0.3960901
526,0.55845827,0.51319116,0.044933554,0.00033353554,0.8559713,0.80992895,0.04552284,0.00051946193,0.3954526
527,0.5600928,0.5134284,0.046428327,0.0002360787,0.85697925,0.80886513,0.047727313,0.00038683743,0.39476836
528,0.56184655,0.5136226,0.048061408,0.00016254115,0.8579254,0.8076196,0.05002319,0.00028262337,0.39406693
529,0.5633709,0.51376617,0.049493417,0.00011128836,0.8584796,0.80623627,0.05203753,0.00020582804,0.39337295
530,0.5642995,0.51385087,0.050370097,7.854747e-05,0.8582907,0.8047513,0.053386386,0.00015303193,0.39270607
531,0.5643087,0.5138677,0.050381403,5.9611208e-05,0.8570476,0.8031918,0.053736124,0.0001196641,0.3920806
532,0.56317425,0.5138086,0.049315557,5.0069513e-05,0.85453546,0.8015748,0.052859362,0.000101270554,0.3915052
533,0.56081194,0.5136669,0.04709825,4.6816313e-05,0.8506786,0.7999087,0.05067532,9.458649e-05,0.3909832
534,0.55729693,0.51343834,0.04380996,4.8653685e-05,0.8455562,0.79819065,0.047267377,9.817174e-05,0.39051285
535,0.55285543,0.51312125,0.039677788,5.6401732e-05,0.83939534,0.7964082,0.04287465,0.000112545196,0.39008752
536,0.54783213,0.51271653,0.03504315,7.249366e-05,0.8325387,0.79454094,0.037857983,0.0001397689,0.38969705
537,0.54264075,0.51222813,0.030312419,0.00010018662,0.8253899,0.7925585,0.032648724,0.00018266487,0.38932723
538,0.53770334,0.5116621,0.025898654,0.00014257403,0.81835645,0.79042464,0.027688036,0.00024378784,0.3889618
539,0.5333938,0.5110266,0.022165585,0.00020160576,0.811791,0.78809804,0.023368549,0.00032441976,0.3885825
540,0.5299899,0.51033133,0.0193813,0.00027728803,0.80594337,0.7855334,0.019986162,0.0004237704,0.38817066
541,0.52764297,0.5095879,0.017687885,0.00036723976,0.80093145,0.782685,0.017707929,0.0005385104,0.38770813
542,0.52636534,0.5088096,0.017089156,0.0004666114,0.7967291,0.7795075,0.016558886,0.0006627088,0.38717857
543,0.5260363,0.50801146,0.01745641,0.0005684228,0.7931759,0.7759605,0.016427182,0.000788199,0.386569
544,0.5264266,0.5072118,0.01855057,0.000664262,0.790001,0.77200955,0.01708611,0.0009053265,0.38587075
545,0.5272338,0.5064313,0.020057285,0.00074523594,0.78686345,0.7676301,0.018229352,0.0010039688,0.3850816
546,0.528128,0.5056941,0.021630831,0.0008031027,0.7833994,0.7628091,0.019515527,0.0010748,0.3842062
547,0.5287999,0.5050272,0.022941267,0.0008314091,0.77927387,0.75754786,0.020615617,0.001110388,0.3832569
548,0.5290055,0.5044599,0.023719192,0.00082642835,0.77422655,0.75186145,0.021258734,0.0011063886,0.3822543
549,0.5286019,0.50402313,0.023790931,0.0007878071,0.7681103,0.74578047,0.021267721,0.0010621224,0.381226
550,0.5275648,0.50374687,0.023099253,0.0007187418,0.7609095,0.7393482,0.020580454,0.0009808304,0.38020587
551,0.52599066,0.50365883,0.021706246,0.0006256128,0.7527417,0.7326191,0.019253237,0.0008693618,0.37923157
552,0.52407736,0.50378245,0.01977768,0.0005172345,0.7438381,0.7256554,0.017445361,0.0007373296,0.37834245
553,0.5220908,0.5041344,0.01755276,0.0004036658,0.73450804,0.7185231,0.015389018,0.00059590786,0.37757674
554,0.52032226,0.5047234,0.015303906,0.00029492908,0.7250941,0.71128863,0.013349028,0.0004564031,0.37696946
555,0.51904297,0.5055491,0.013294108,0.00019976558,0.71592534,0.7040162,0.011580166,0.00032898047,0.37654972
556,0.5184638,0.50660104,0.011738155,0.00012459865,0.7072737,0.69676405,0.010288181,0.00022147477,0.37633988
557,0.5187051,0.5078594,0.010772896,7.286068e-05,0.69932467,0.68958557,0.009600432,0.00013865782,0.37635365
558,0.51978,0.5092947,0.010440545,4.474934e-05,0.6921567,0.6825259,0.009548894,8.190786e-05,0.3765963
559,0.52159214,0.5108691,0.010685652,3.741039e-05,0.6857404,0.6756235,0.010067604,4.936167e-05,0.377064
560,0.5239488,0.5125371,0.011366105,4.553082e-05,0.6799507,0.6689102,0.01100402,3.6459292e-05,0.37774444
561,0.5265866,0.5142483,0.0122760665,6.224381e-05,0.6745914,0.66241217,0.01214244,3.6853464e-05,0.37861726
562,0.529207,0.5159484,0.01317828,8.027664e-05,0.6694306,0.6561501,0.013236953,4.3560656e-05,0.37965515
563,0.5315165,0.51758194,0.013841366,9.317075e-05,0.6642394,0.65013987,0.014049327,5.01969e-05,0.38082546
564,0.5332694,0.5190957,0.014077228,9.641725e-05,0.658833,0.6443938,0.014387064,5.215443e-05,0.38209164
565,0.53430235,0.5204413,0.013772669,8.836786e-05,0.6531028,0.6389199,0.014135428,4.7527614e-05,0.3834154
566,0.5345587,0.52157724,0.0129107945,7.0697635e-05,0.6470408,0.63372415,0.013278964,3.7643127e-05,0.38475898
567,0.5340987,0.522473,0.011577312,4.841799e-05,0.6407442,0.6288093,0.011907853,2.7078033e-05,0.38608718
568,0.5330897,0.52310866,0.00995169,2.9337063e-05,0.6344077,0.6241759,0.010208633,2.3157643e-05,0.38736907
569,0.531784,0.5234778,0.008283143,2.3082099e-05,0.62829804,0.6198235,0.008439539,3.4992507e-05,0.38857934
570,0.53048193,0.5235859,0.0068561863,3.9808237e-05,0.6227174,0.6157499,0.0068952898,7.2182374e-05,0.3896994
571,0.5294901,0.5234505,0.0059508174,8.8781664e-05,0.6179625,0.61195266,0.005866394,0.00014341173,0.390717
572,0.52907896,0.5230988,0.0058031054,0.00017704093,0.614283,0.60842896,0.005598937,0.0002550912,0.39162633
573,0.5294463,0.52256614,0.0065718605,0.0003082655,0.61184764,0.6051769,0.006260458,0.0004102316,0.3924266
574,0.53069067,0.5218936,0.008315049,0.00048203307,0.6107187,0.60219514,0.0079158945,0.0006076683,0.39312154
575,0.5327981,0.521126,0.010978663,0.00069347164,0.61084217,0.5994843,0.010516031,0.00084177405,0.39371762
576,0.53564143,0.52030903,0.014398997,0.00093340524,0.6120491,0.59704685,0.013899686,0.001102579,0.39422303
577,0.5389948,0.5194877,0.0183182,0.001188905,0.61407256,0.59488684,0.017809356,0.0013763801,0.39464623
578,0.5425603,0.518704,0.022411954,0.0014443664,0.616577,0.5930112,0.021918997,0.0016468292,0.39499527
579,0.5460047,0.51799536,0.026326466,0.0016828482,0.6191963,0.5914284,0.02587154,0.0018963824,0.39527673
580,0.549001,0.5173926,0.029720735,0.0018877074,0.62157875,0.5901493,0.02932163,0.002107885,0.39549476
581,0.5512722,0.51691854,0.032309357,0.002044292,0.6234305,0.5891852,0.03197887,0.0022664827,0.39565125
582,0.55262744,0.5165869,0.03389908,0.0021414687,0.6245548,0.58854884,0.03364495,0.0023609998,0.39574498
583,0.55298764,0.51640135,0.0344134,0.00217287,0.6248767,0.58825254,0.034238797,0.0023853218,0.39577162
584,0.55239373,0.516355,0.033901274,0.0021374733,0.6244542,0.5883099,0.033805396,0.0023389505,0.39572418
585,0.55099815,0.5164312,0.032527246,0.0020396432,0.6234652,0.588732,0.032506246,0.0022269257,0.39559278
586,0.5490374,0.5166041,0.030544825,0.0018884756,0.6221829,0.5895311,0.030592563,0.0020592355,0.39536583
587,0.5467945,0.5168401,0.028257744,0.0016966398,0.6209338,0.5907178,0.02836651,0.0018494613,0.39503014
588,0.54455376,0.51709986,0.02597513,0.0014788086,0.62005246,0.5923032,0.026136037,0.0016131926,0.3945723
589,0.54255897,0.5173407,0.02396811,0.0012501207,0.61983615,0.5942984,0.024171295,0.0013664176,0.39397964
590,0.54097676,0.51751864,0.02243352,0.0010246217,0.62050754,0.5967155,0.022668166,0.001123858,0.3932412
591,0.5398755,0.5175911,0.021470267,0.00081413036,0.62219054,0.5995682,0.021724522,0.0008978266,0.39234975
592,0.53921795,0.51752037,0.021070266,0.0006273674,0.6249001,0.6028715,0.02133128,0.0006973749,0.39130265
593,0.53887016,0.5172756,0.021124935,0.0004696101,0.6285491,0.60664225,0.021378959,0.000527927,0.39010388
594,0.5386239,0.5168351,0.021446055,0.0003427888,0.6329692,0.6108988,0.02167898,0.00039141582,0.38876522
595,0.53823316,0.5161891,0.021798125,0.0002459344,0.6379428,0.61565965,0.021996353,0.00028677104,0.38730752
596,0.53745544,0.51534134,0.021938195,0.0001759067,0.6432445,0.6209441,0.022089638,0.00021073452,0.3857609
597,0.536095,0.5143095,0.021657167,0.00012834348,0.64868134,0.62676954,0.021752926,0.00015884642,0.3841652
598,0.5340414,0.513126,0.02081683,9.858682e-05,0.6541291,0.63315004,0.020852612,0.00012643525,0.3825686
599,0.5312947,0.511836,0.019376157,8.253022e-05,0.65955853,0.64009523,0.019353785,0.00010947517,0.38102597
600,0.52797484,0.51049554,0.017402085,7.720498e-05,0.6650445,0.64760864,0.017330667,0.000105196734,0.37959602
601,0.5243119,0.50916815,0.015062774,8.102003e-05,0.6707575,0.65568584,0.014959339,0.00011229025,0.37833825
602,0.5206186,0.50792086,0.012604085,9.368362e-05,0.6769382,0.66431403,0.012493368,0.00013077307,0.3773092
603,0.5172497,0.5068207,0.010313275,0.00011577623,0.68385863,0.67347026,0.010226854,0.00016150835,0.37655923
604,0.5145539,0.5059298,0.008475926,0.0001481582,0.69177806,0.68312204,0.0084505305,0.00020553767,0.37612972
605,0.5128274,0.505303,0.0073330794,0.00019128667,0.7008978,0.6932263,0.0074082366,0.00026329656,0.3760506
606,0.512274,0.5049848,0.007044613,0.0002445973,0.7113225,0.70372885,0.007259691,0.00033398406,0.3763388
607,0.51297694,0.50500715,0.0076637184,0.00030608606,0.7230344,0.7145645,0.008054764,0.00041505817,0.37699744
608,0.5148857,0.505388,0.009125593,0.00037212667,0.73587906,0.72565496,0.009722012,0.0005020988,0.37801552
609,0.5178204,0.5061312,0.011251612,0.00043762423,0.7495741,0.73691213,0.012073099,0.0005889098,0.37936798
610,0.52149063,0.5072252,0.013768955,0.00049643475,0.7637244,0.7482335,0.014822754,0.00066808227,0.38101673
611,0.5255315,0.50864494,0.016344402,0.0005421211,0.7778627,0.7595077,0.017623257,0.00073175214,0.3829118
612,0.52954924,0.51035154,0.018628864,0.00056884164,0.79149675,0.77061415,0.020109927,0.000772654,0.38499358
613,0.53317475,0.51229477,0.020307688,0.0005723094,0.80416465,0.78142697,0.0219525,0.00078517,0.3871957
614,0.53611606,0.5144161,0.021149332,0.000550656,0.8154937,0.7918223,0.02290498,0.000766371,0.38944867
615,0.53820056,0.5166513,0.021044312,0.0005049996,0.8252434,0.8016809,0.022845827,0.0007166849,0.39168382
616,0.53940064,0.5189346,0.020026498,0.00043954744,0.8333373,0.81089723,0.021799998,0.0006400928,0.39383775
617,0.5398359,0.52120256,0.018272113,0.00036122353,0.8398639,0.8193811,0.019939004,0.0005437514,0.39585578
618,0.53974915,0.5233959,0.016074505,0.00027877098,0.8450585,0.82706594,0.017555427,0.00043715662,0.39769515
619,0.5394643,0.5254634,0.013799355,0.00020151664,0.84925556,0.83390635,0.01501838,0.0003307808,0.39932635
620,0.53932744,0.5273621,0.011827377,0.0001379649,0.852831,0.8398811,0.0127153285,0.00023454319,0.40073344
621,0.5396466,0.5290574,0.0104947975,9.4502946e-05,0.8561375,0.844989,0.010992064,0.00015644744,0.40191346
622,0.54063874,0.530523,0.010041335,7.441169e-05,0.85944796,0.8492467,0.0100998,0.00010143526,0.402874
623,0.54239017,0.53173935,0.010573509,7.732681e-05,0.8629127,0.8526843,0.010157637,7.0736794e-05,0.4036315
624,0.5448404,0.53269255,0.012048539,9.928601e-05,0.8665386,0.85534066,0.011136042,6.184899e-05,0.4042083
625,0.5477875,0.5333731,0.01428106,0.00013334493,0.8701926,0.85726035,0.0128630735,6.912248e-05,0.40462986
626,0.5509181,0.53377503,0.01697236,0.00017070147,0.87362796,0.8584896,0.015053491,8.488776e-05,0.40492293
627,0.5538567,0.5338958,0.019758634,0.00020226416,0.8765329,0.85907495,0.017356908,0.00010102985,0.4051135
628,0.5562279,0.5337354,0.022272155,0.00022037249,0.87858945,0.8590599,0.019418834,0.00011077233,0.40522465
629,0.55772436,0.5332971,0.024206743,0.00022048502,0.8795407,0.85848427,0.020945998,0.000110390625,0.4052757
630,0.55816543,0.53258747,0.025375461,0.00020245022,0.87924737,0.85738295,0.02176388,0.00010052663,0.4052809
631,0.55753803,0.53161633,0.02575057,0.00017112141,0.87772644,0.8557839,0.021855762,8.677268e-05,0.40524834
632,0.5560076,0.5303968,0.025474722,0.00013606552,0.87516135,0.8537084,0.021373555,7.938968e-05,0.40517974
633,0.5538963,0.52894413,0.024841763,0.00011038201,0.87187785,0.8511686,0.02061722,9.2009286e-05,0.40506995
634,0.55163205,0.52727544,0.024247851,0.00010875763,0.8682942,0.848169,0.019985534,0.00013959927,0.40490746
635,0.54967797,0.52540976,0.024123155,0.00014507535,0.86484635,0.84470415,0.019906227,0.00023594644,0.40467444
636,0.54845136,0.5233661,0.02485531,0.0002299794,0.8619119,0.8407611,0.02075965,0.0003911011,0.40434828
637,0.54825276,0.52116454,0.026719425,0.00036879332,0.8597385,0.83632135,0.02280796,0.000609191,0.40390304
638,0.5492109,0.5188261,0.029824656,0.00056007545,0.8583917,0.83136255,0.026142247,0.0008869024,0.403311
639,0.55125505,0.5163737,0.034086276,0.0007950616,0.8577303,0.8258623,0.030655108,0.0012129385,0.40254548
640,0.5541191,0.5138338,0.039227232,0.0010580487,0.8574144,0.81980276,0.036043264,0.0015683685,0.40158314
641,0.5573757,0.5112378,0.044810127,0.0013278227,0.8569471,0.81317735,0.04184146,0.0019283071,0.4004078
642,0.5605007,0.5086236,0.05029706,0.001579994,0.8557405,0.8059925,0.04748375,0.0022642533,0.39901257
643,0.5629563,0.50603586,0.055130407,0.0017900141,0.85321,0.798275,0.052387487,0.0025474918,0.39740303
644,0.5642854,0.5035265,0.058822278,0.0019365898,0.8488703,0.7900728,0.056044653,0.0027528584,0.39559898
645,0.56419456,0.5011519,0.061037775,0.0020048395,0.8424265,0.78145635,0.058107972,0.0028621608,0.3936345
646,0.5626126,0.49897084,0.061653033,0.0019886857,0.83383316,0.77251583,0.05845041,0.0028669045,0.39155674
647,0.5597071,0.49703974,0.0607755,0.0018918776,0.82331276,0.76335657,0.057186656,0.002769556,0.38942242
648,0.55585444,0.49540788,0.058719136,0.0017273971,0.8113234,0.7540924,0.05464794,0.0025830655,0.3872941
649,0.5515689,0.49411345,0.055940066,0.0015154146,0.7984833,0.744838,0.051316492,0.0023288159,0.38523448
650,0.5474059,0.49317956,0.052946188,0.0012801007,0.7854685,0.73570216,0.047733136,0.002033216,0.38330135
651,0.5438594,0.49261206,0.05020128,0.001046063,0.77290446,0.72678185,0.04439859,0.001724024,0.38154382
652,0.5412769,0.49239922,0.04804266,0.0008349734,0.76127416,0.71815854,0.04168901,0.0014266506,0.379999
653,0.53980243,0.49251214,0.04662723,0.0006630424,0.7508586,0.7098978,0.039799362,0.0011613747,0.378691
654,0.5393602,0.4929065,0.04591427,0.00053942273,0.74171424,0.7020481,0.038724363,0.00094173604,0.3776301
655,0.53967816,0.4935258,0.045686454,0.00046595716,0.7336959,0.6946439,0.038278084,0.00077392475,0.3768139
656,0.54034656,0.4943041,0.04560457,0.00043789696,0.7265106,0.6877057,0.038147345,0.00065754156,0.37622836
657,0.54090375,0.49517068,0.045287486,0.0004456156,0.719801,0.68124306,0.03797067,0.00058726844,0.37585017
658,0.5409347,0.49605456,0.04440314,0.00047694964,0.7132379,0.6752543,0.0374286,0.00055497576,0.37564927
659,0.54016346,0.49688998,0.042753752,0.0005197647,0.7066092,0.6697288,0.03632812,0.00055223383,0.37559158
660,0.5385216,0.49762088,0.040336426,0.00056427135,0.6998825,0.66464704,0.03466299,0.0005724415,0.37564242
661,0.53617465,0.49820584,0.037364136,0.00060466473,0.69322866,0.6599818,0.03263472,0.0006121589,0.3757692
662,0.5335006,0.49862075,0.034240182,0.00063970627,0.6869971,0.65569884,0.030626781,0.00067148515,0.3759439
663,0.5310217,0.49886018,0.03148929,0.00067221024,0.68164736,0.65175724,0.029136753,0.00075334514,0.3761447
664,0.529305,0.4989367,0.029660659,0.0007076314,0.67765415,0.6481129,0.028679445,0.00086180685,0.37635657
665,0.52885306,0.49887902,0.029221967,0.00075207034,0.6754004,0.644718,0.02968225,0.0010000808,0.37657136
666,0.5300043,0.49872875,0.030465264,0.0008102972,0.67508405,0.6415238,0.032391764,0.0011684967,0.3767865
667,0.5328618,0.49853644,0.03344129,0.0008840913,0.6766552,0.6384828,0.03680941,0.001362962,0.37700438
668,0.53726214,0.49835882,0.037931945,0.0009713996,0.6797905,0.6355506,0.0426656,0.0015742965,0.37723103
669,0.5427876,0.49825454,0.043466788,0.001066285,0.6839148,0.6326879,0.049438294,0.0017885378,0.3774752
670,0.5488242,0.498281,0.04938326,0.001159933,0.688267,0.6298628,0.056415863,0.0019883707,0.37774757
671,0.5546594,0.49849135,0.05492571,0.0012423352,0.69200855,0.62705326,0.06279986,0.0021553996,0.37806016
672,0.5596057,0.4989299,0.059371263,0.0013045913,0.69435555,0.6242477,0.06783461,0.002273177,0.3784256
673,0.56313133,0.4996292,0.062160946,0.0013411392,0.6947191,0.6214468,0.07094208,0.0023301991,0.3788562
674,0.56496567,0.50060624,0.06300796,0.0013514919,0.6928165,0.61866117,0.07183294,0.0023223753,0.37936288
675,0.56515616,0.5018593,0.06195602,0.001340778,0.68873197,0.61591196,0.07056588,0.0022541143,0.37995297
676,0.5640531,0.50336516,0.059369024,0.0013189294,0.68290025,0.6132261,0.06753646,0.0021376647,0.38062894
677,0.56222993,0.50507975,0.055851683,0.0012985149,0.67601854,0.6106336,0.063393995,0.0019908934,0.3813859
678,0.56034815,0.50693715,0.052119184,0.0012918022,0.6689059,0.60816455,0.058907397,0.0018339566,0.3822106
679,0.55900973,0.5088533,0.04884868,0.0013077186,0.6623409,0.60584456,0.054810807,0.0016855086,0.3830805
680,0.5586235,0.5107285,0.046545476,0.0013495227,0.65692025,0.6036954,0.05166504,0.0015597924,0.38396373
681,0.5593188,0.51245236,0.045452796,0.0014136569,0.65296197,0.6017339,0.049763404,0.0014646582,0.38482043
682,0.5609201,0.5139097,0.045520235,0.0014901877,0.65047103,0.59997225,0.049097277,0.0014014917,0.385605
683,0.56298614,0.5149865,0.046434876,0.0015647359,0.64917326,0.5984211,0.04938571,0.0013664662,0.38626873
684,0.5649092,0.51557887,0.047708716,0.00162169,0.6486063,0.59709066,0.050162237,0.0013533721,0.38676444
685,0.56605464,0.5156004,0.04880617,0.0016480816,0.6482529,0.5959935,0.050902408,0.0013569471,0.3870509
686,0.56591725,0.5149932,0.049286466,0.0016375609,0.6476905,0.59514666,0.051167466,0.001376325,0.3870984
687,0.5642547,0.51373327,0.048928324,0.0015930996,0.64671993,0.59457284,0.050729617,0.0014174519,0.38689214
688,0.56116843,0.5118367,0.047803793,0.0015279191,0.6454425,0.59430104,0.049647987,0.0014934532,0.3864358
689,0.5571014,0.50935996,0.046277605,0.0014638706,0.64425766,0.59436566,0.048268914,0.001623079,0.38575143
690,0.5527511,0.5063952,0.04492845,0.0014274938,0.6437801,0.59480494,0.047148634,0.0018265225,0.38487723
691,0.548918,0.5030633,0.04441018,0.0014445262,0.64469534,0.59565955,0.046915427,0.0021203593,0.38386363
692,0.5463261,0.4995037,0.045288227,0.0015341681,0.64758784,0.5969691,0.048106745,0.0025119768,0.3827671
693,0.5454588,0.4958639,0.047890652,0.0017041967,0.6527888,0.5987725,0.05102092,0.0029953895,0.3816447
694,0.5464456,0.4922908,0.05220677,0.0019480705,0.66026807,0.60110265,0.055616684,0.0035487309,0.38054943
695,0.54902065,0.4889223,0.057853915,0.0022444173,0.66960365,0.6039879,0.0614811,0.004134629,0.3795259
696,0.5525628,0.48588267,0.06412088,0.0025592456,0.68002665,0.6074485,0.06787517,0.0047029904,0.37860855
697,0.55621254,0.48327708,0.070084855,0.0028506161,0.6905456,0.61149573,0.07385285,0.0051970403,0.3778204
698,0.5590487,0.48118657,0.074786626,0.0030755354,0.7001315,0.61613065,0.078439765,0.005561033,0.3771734
699,0.5602968,0.47966623,0.07743278,0.0031978004,0.70793194,0.6213445,0.08083778,0.0057496675,0.37666985
700,0.55951554,0.4787415,0.07757872,0.003195371,0.71346605,0.6271197,0.08060981,0.0057365377,0.37630478
701,0.5567132,0.47840905,0.07523897,0.0030652408,0.716744,0.6334337,0.07779061,0.005519686,0.37606925
702,0.55235153,0.4786387,0.070888504,0.0028243193,0.7182701,0.640262,0.07288574,0.005122376,0.3759537
703,0.5472304,0.47937804,0.06534639,0.002505981,0.7189246,0.64758354,0.06675178,0.0045892587,0.3759515
704,0.54228544,0.4805588,0.05957362,0.0021530255,0.71975136,0.65538454,0.060389075,0.003977717,0.3760613
705,0.53835654,0.48210487,0.05444256,0.0018090929,0.7217147,0.66366,0.054706693,0.0033479917,0.376289
706,0.5359885,0.48393765,0.05054019,0.0015106786,0.72548956,0.67241424,0.05032168,0.0027536117,0.37664866
707,0.5359885,0.48393765,0.05054019,0.0015106786,0.72548956,0.67241424,0.05032168,0.0027536117,0.37664866
708,0.53476566,0.48406273,0.04919905,0.0015038959,0.7148983,0.6631754,0.04898487,0.0027380222,0.37607902
709,0.5334238,0.48452824,0.0474021,0.0014934569,0.7045181,0.65456605,0.04723719,0.002714827,0.375792
710,0.5320044,0.4853104,0.04521504,0.0014789688,0.6944209,0.646597,0.04514068,0.002683145,0.37576222
711,0.53056526,0.48638335,0.042721882,0.0014600344,0.684686,0.63927025,0.042773757,0.0026419663,0.37596154
712,0.52917385,0.487719,0.040018633,0.0014362435,0.67539513,0.6325794,0.040225565,0.002590158,0.37636054
713,0.52790314,0.4892892,0.037206635,0.0014073309,0.66662854,0.62651235,0.037589468,0.0025267154,0.37692943
714,0.5268244,0.49106485,0.034386307,0.0013732136,0.6584576,0.62104946,0.034957197,0.0024509658,0.3776391
715,0.52600265,0.49301672,0.031651724,0.0013341722,0.6509453,0.61616874,0.032413926,0.0023626976,0.37846154
716,0.5254931,0.49511558,0.029086651,0.0012908713,0.6441413,0.6118442,0.030034857,0.0022623127,0.37937042
717,0.52533746,0.4973313,0.026761828,0.0012443457,0.63808054,0.6080468,0.02788278,0.0021509414,0.3803411
718,0.5255626,0.499633,0.024733527,0.0011960564,0.6327852,0.60474753,0.026007244,0.0020304509,0.3813507
719,0.52618,0.50198954,0.023042783,0.0011477121,0.62826157,0.60191435,0.024443887,0.001903372,0.382378
720,0.5271838,0.5043677,0.02171484,0.0011011837,0.62450296,0.5995161,0.023214223,0.0017726653,0.38340318
721,0.5285506,0.50673324,0.020759078,0.0010582816,0.6214887,0.5975213,0.02232575,0.0016416537,0.38440764
722,0.5302403,0.50905097,0.020168755,0.0010205476,0.61918324,0.5958979,0.021771614,0.0015136905,0.38537416
723,0.5321944,0.5112845,0.019920854,0.0009890619,0.61753744,0.5946153,0.021530354,0.0013918064,0.38628608
724,0.53433794,0.51339746,0.01997626,0.0009642296,0.61648786,0.59364337,0.0215659,0.0012785646,0.3871283
725,0.5365801,0.5153534,0.020280965,0.0009457415,0.61595714,0.59295297,0.021828381,0.0011758164,0.3878865
726,0.5388178,0.5171174,0.020767955,0.00093250774,0.6158579,0.59251773,0.022255672,0.0010845264,0.38854763
727,0.54094017,0.51865655,0.021360803,0.0009227912,0.61609346,0.59231204,0.02277657,0.0010049032,0.3891002
728,0.5428344,0.5199417,0.021978404,0.00091433706,0.6165655,0.592314,0.023315191,0.00093632285,0.38953444
729,0.5443938,0.5209481,0.0225409,0.00090472196,0.6171769,0.5925031,0.023796152,0.0008776739,0.38984308
730,0.54552436,0.5216565,0.022976194,0.0008916018,0.61784214,0.5928636,0.024151107,0.0008274385,0.39002097
731,0.54615355,0.5220544,0.023226133,0.0008730216,0.618491,0.5933825,0.024324367,0.00078414683,0.39006576
732,0.54623604,0.52213633,0.023251949,0.00084773777,0.6190756,0.59405094,0.024278143,0.0007464861,0.38997796
733,0.54575723,0.5219041,0.02303779,0.0008153268,0.6195736,0.59486383,0.02399622,0.00071354944,0.38976094
734,0.5447356,0.5213672,0.022592103,0.00077630696,0.6199908,0.5958207,0.023485199,0.0006849246,0.38942075
735,0.54322064,0.52054197,0.021946669,0.00073203444,0.62035924,0.5969248,0.022773735,0.000660708,0.38896564
736,0.5412887,0.519451,0.02115312,0.000684552,0.6207348,0.5981838,0.021909615,0.00064139935,0.38840625
737,0.5390367,0.5181224,0.020278044,0.000636309,0.62119126,0.59960866,0.020954914,0.00062770507,0.3877547
738,0.5365751,0.51658815,0.019397002,0.000589886,0.62181586,0.6012147,0.019980788,0.0006203449,0.3870241
739,0.5340195,0.5148836,0.018588275,0.00054764317,0.6227009,0.6030196,0.019061478,0.0006198294,0.38622832
740,0.5314839,0.5130452,0.01792716,0.000511511,0.62393945,0.6050438,0.018269325,0.00062631984,0.38538143
741,0.5290743,0.5111103,0.017481184,0.00048278127,0.6256205,0.6073108,0.017670207,0.00063948653,0.38449746
742,0.52688396,0.5091154,0.017306501,0.0004620328,0.6278249,0.6098461,0.017320288,0.00065849756,0.38359013
743,0.5249906,0.5070962,0.017445331,0.00044913607,0.6306225,0.6126767,0.017263707,0.00068209297,0.38267282
744,0.52345407,0.5050863,0.017924406,0.00044336624,0.6340705,0.6158307,0.017531073,0.0007086756,0.38175866
745,0.5223146,0.50311726,0.018753808,0.00044354505,0.6382124,0.6193377,0.01813819,0.00073652103,0.38086075
746,0.5215931,0.5012186,0.019926274,0.00044823342,0.6430769,0.62322783,0.019085115,0.00076392374,0.37999237
747,0.52129054,0.49941796,0.021416659,0.00045592367,0.6486753,0.6275308,0.020355158,0.0007893463,0.3791673
748,0.5213879,0.49774104,0.02318161,0.00046520095,0.6550023,0.6322764,0.02191422,0.0008116363,0.37839997
749,0.52184665,0.49621207,0.025159694,0.00047487151,0.66203403,0.6374937,0.02371032,0.00082999986,0.377706
750,0.5226109,0.4948543,0.02727254,0.00048403832,0.66972727,0.6432092,0.025674002,0.00084408396,0.3771023
751,0.5236096,0.4936905,0.029426927,0.0004921309,0.6780213,0.6494473,0.027720023,0.00085395377,0.37660694
752,0.52476037,0.49274293,0.03151859,0.0004988599,0.68683934,0.6562289,0.029750451,0.0008599673,0.3762396
753,0.525975,0.49203324,0.033437572,0.00050419325,0.6960922,0.66356975,0.031659655,0.0008627633,0.37602052
754,0.5271662,0.4915827,0.035075225,0.0005082559,0.70568323,0.6714794,0.033340737,0.0008630719,0.37597045
755,0.52825475,0.4914116,0.03633189,0.0005112611,0.7155152,0.6799603,0.034693293,0.00086161203,0.3761097
756,0.52917683,0.49153844,0.037124947,0.0005134303,0.72549605,0.6890059,0.03563111,0.00085904,0.3764574
757,0.52989024,0.49197918,0.037396103,0.00051491027,0.7355442,0.69859856,0.036089852,0.00085579546,0.37702987
758,0.5303789,0.4927461,0.03711704,0.00051572814,0.74559563,0.70871085,0.03603266,0.00085210527,0.3778399
759,0.5306547,0.49384674,0.036292247,0.00051575474,0.75560325,0.7193018,0.035453588,0.0008479036,0.37889493
760,0.53075635,0.49528217,0.03495943,0.00051472645,0.7655394,0.73031795,0.034378577,0.00084288116,0.3801964
761,0.5307452,0.49704656,0.03318644,0.0005122029,0.7753907,0.74169147,0.03286272,0.00083647267,0.38173822
762,0.5306989,0.49912557,0.031065665,0.0005076738,0.7851568,0.75334316,0.030985678,0.0008279435,0.38350666
763,0.53070384,0.5014964,0.028706918,0.0005005859,0.79484,0.76517874,0.028844777,0.00081647077,0.38547936
764,0.5308462,0.50412667,0.026229091,0.00049043057,0.80444235,0.7770934,0.026547683,0.0008012435,0.38762578
765,0.5312039,0.5069752,0.023751922,0.00047685747,0.8139568,0.78897095,0.024204254,0.0007816151,0.38990757
766,0.5318404,0.50999194,0.021388695,0.00045972492,0.8233617,0.80068445,0.021920072,0.00075714214,0.39227906
767,0.5327987,0.51311934,0.019240122,0.00043920806,0.83261895,0.81210077,0.019790374,0.0007278035,0.39468887
768,0.5340988,0.51629305,0.01738995,0.00041581917,0.8416695,0.8230796,0.017895967,0.000693988,0.3970814
769,0.5357358,0.51944363,0.015901739,0.00039039052,0.850435,0.8334782,0.016300295,0.0006564796,0.39939803
770,0.5376797,0.52249837,0.014817273,0.0003640197,0.8588166,0.8431524,0.01504764,0.00061653997,0.40157986
771,0.53987706,0.5253835,0.0141556095,0.0003379825,0.86669785,0.85195994,0.0141621735,0.0005756991,0.40356886
772,0.542253,0.5280262,0.013913241,0.0003135759,0.87394714,0.8597635,0.013647952,0.00053569366,0.40531066
773,0.54471415,0.53035724,0.014064963,0.0002919645,0.880423,0.8664353,0.013489397,0.00049828464,0.40675616
774,0.5471525,0.53231263,0.014565805,0.0002740533,0.88597596,0.871858,0.013652852,0.0004651026,0.40786317
775,0.5494509,0.53383636,0.015354089,0.0002604155,0.8904567,0.87593,0.014089103,0.00043754996,0.4085983
776,0.55148923,0.53488195,0.01635602,0.00025126955,0.893721,0.87856674,0.014737506,0.00041677014,0.40893802
777,0.55315363,0.5354153,0.017491786,0.00024656413,0.8956404,0.8797053,0.015531421,0.00040364452,0.40886962
778,0.5543435,0.5354146,0.018682832,0.00024611992,0.89610964,0.8793058,0.01640491,0.0003989229,0.4083917
779,0.5549822,0.53487253,0.01985982,0.00024985155,0.89505595,0.87735254,0.017300094,0.00040336006,0.40751454
780,0.5550245,0.5337963,0.020970223,0.00025794806,0.8924483,0.873856,0.018174404,0.00041788633,0.40625915
781,0.5544636,0.5322081,0.021984449,0.00027106208,0.88830274,0.8688529,0.019006133,0.0004436979,0.4046572
782,0.5533339,0.53014433,0.022899132,0.00029036927,0.8826854,0.8624055,0.019797651,0.00048229567,0.4027499
783,0.5517096,0.52765495,0.023737123,0.00031749578,0.87571,0.8545996,0.020575102,0.00053533766,0.40058604
784,0.549699,0.5248014,0.024543295,0.00035432054,0.8675304,0.8455415,0.021384468,0.0006044762,0.39822137
785,0.54743594,0.5216561,0.025377156,0.0004026619,0.8583329,0.8353577,0.022284182,0.0006909481,0.3957161
786,0.5450656,0.5182989,0.026302787,0.00046386686,0.8483186,0.82418805,0.023335278,0.0007952428,0.3931337
787,0.54273164,0.5148155,0.027377665,0.0005384416,0.8376921,0.8121847,0.02459074,0.0009166616,0.39053914
788,0.5405632,0.5112951,0.028642425,0.0006257271,0.82664526,0.7995068,0.026085345,0.0010531418,0.3879968
789,0.5386639,0.50782764,0.030112583,0.0007237102,0.81534606,0.7863172,0.027827777,0.0012010349,0.38556966
790,0.5371039,0.5045011,0.031773724,0.00082906906,0.80393195,0.7727806,0.029795988,0.0013553363,0.38331735
791,0.5359177,0.5013998,0.033580545,0.00093735586,0.7925047,0.75905836,0.031936515,0.0015098242,0.38129476
792,0.5351039,0.49860087,0.035459656,0.0010433638,0.7811328,0.7453078,0.034167368,0.0016576946,0.37955093
793,0.5346304,0.49617296,0.037315756,0.001141661,0.7698536,0.7316774,0.03638409,0.001792052,0.37812737
794,0.53443986,0.494173,0.039039716,0.0012271279,0.75868237,0.71830744,0.03846828,0.001906624,0.37705693
795,0.53445834,0.49264497,0.04051795,0.0012954661,0.7476176,0.7053246,0.040296756,0.0019963034,0.37636238
796,0.534603,0.49161798,0.041641425,0.0013436377,0.7366505,0.6928421,0.041750804,0.0020576396,0.3760556
797,0.5347888,0.49110445,0.042314183,0.0013701194,0.72577167,0.6809576,0.04272498,0.0020890958,0.3761369
798,0.53493565,0.49110085,0.04245984,0.001374961,0.71497625,0.66975135,0.043133758,0.0020911417,0.3765945
799,0.534974,0.49158722,0.04202708,0.0013596809,0.70426893,0.65928525,0.042917673,0.0020660048,0.37740514
800,0.5348483,0.49252805,0.04099329,0.0013269109,0.69366854,0.64960414,0.042047046,0.0020173532,0.37853467
801,0.53452224,0.4938751,0.039367035,0.0012801238,0.6832099,0.64073485,0.040525265,0.0019497777,0.37993976
802,0.5339819,0.4955694,0.037189454,0.0012230956,0.67294675,0.6326879,0.038390487,0.0018683032,0.3815696
803,0.5332378,0.4975441,0.03453415,0.0011595669,0.66295207,0.62545836,0.035715792,0.001777865,0.3833685
804,0.5323276,0.49972916,0.031505596,0.0010928757,0.65332067,0.6190297,0.03260801,0.001682919,0.3852784
805,0.531315,0.5020538,0.02823545,0.0010257734,0.6441651,0.61337394,0.02920399,0.0015871234,0.38724175
806,0.5302868,0.5044504,0.024876136,0.0009602787,0.6356128,0.6084556,0.025663959,0.0014932092,0.38920376
807,0.5293466,0.50685704,0.02159191,0.0008976435,0.6277984,0.6042332,0.022162287,0.0014028923,0.39111477
808,0.5293466,0.50685704,0.02159191,0.0008976435,0.6277984,0.6042332,0.022162287,0.0014028923,0.39111477
809,0.528561,0.5016122,0.025598288,0.0013505205,0.63723534,0.6096939,0.025525203,0.002016229,0.3881098
810,0.5304528,0.49687093,0.031705428,0.0018764328,0.64978284,0.61607575,0.031008508,0.0026985973,0.3853596
811,0.5341154,0.49284133,0.03886193,0.0024121194,0.66442883,0.6234409,0.03761341,0.0033744997,0.38293892
812,0.5381796,0.48968554,0.04561211,0.002881925,0.67970335,0.6318188,0.043928664,0.003955922,0.3808962
813,0.54117197,0.4875129,0.050446652,0.0032124575,0.6940357,0.6411989,0.048478156,0.0043587335,0.3792547
814,0.54191947,0.4863755,0.05219531,0.003348619,0.7061587,0.6515273,0.050111067,0.0045203357,0.37801418
815,0.53988725,0.48626572,0.050354704,0.0032668004,0.7154533,0.6627109,0.048327982,0.004414423,0.37715608
816,0.5353421,0.48712033,0.04524077,0.0029809996,0.7221163,0.67462546,0.043433186,0.00405765,0.37664902
817,0.52927727,0.4888319,0.037906095,0.0025392817,0.72709227,0.68713284,0.036453705,0.0035056903,0.37645662
818,0.5231225,0.4912629,0.029847782,0.002011782,0.73178583,0.7000954,0.02885047,0.0028399432,0.37654412
819,0.5183483,0.4942627,0.022611238,0.0014743225,0.73766613,0.71339077,0.022126356,0.0021489726,0.37688395
820,0.5160916,0.49768132,0.017417483,0.0009927646,0.7458857,0.72691685,0.017457757,0.0015111158,0.3774591
821,0.5169028,0.50137943,0.014911244,0.0006121145,0.7570209,0.74059266,0.015446054,0.0009821377,0.37826347
822,0.520651,0.50523233,0.015067065,0.00035162608,0.7709647,0.7543484,0.01602679,0.00058948237,0.37930098
823,0.5265833,0.5091313,0.017246323,0.00020570554,0.7869771,0.76811504,0.01852901,0.00033305166,0.3805827
824,0.53351057,0.51298296,0.020378247,0.00014935322,0.80386156,0.78181237,0.021858392,0.00019077533,0.38212273
825,0.5400856,0.51670873,0.02323005,0.00014682389,0.820238,0.7953405,0.024769647,0.00012783922,0.38393348
826,0.5451242,0.5202444,0.024717774,0.00016200305,0.834863,0.8085766,0.026178814,0.00010760562,0.38601953
827,0.5478972,0.52353996,0.024188971,0.0001682779,0.84692526,0.8213766,0.025446538,0.0001021024,0.38837254
828,0.5483123,0.5265597,0.021597233,0.0001554128,0.8562345,0.8335839,0.022551227,9.9376564e-05,0.3909664
829,0.5469201,0.52927935,0.017509464,0.00013131037,0.86323303,0.84503424,0.018093286,0.00010549819,0.39375374
830,0.5447386,0.5316831,0.012937372,0.000118123,0.8688304,0.85556775,0.013122038,0.00014058434,0.3966653
831,0.5429492,0.5337583,0.00904683,0.00014407137,0.8741026,0.8650318,0.008840439,0.00023038959,0.39961135
832,0.54256266,0.5354923,0.006836707,0.00023367125,0.8799607,0.8732847,0.0062798574,0.00039614525,0.4024845
833,0.5441453,0.5368676,0.0068783523,0.00039931916,0.8868759,0.88019353,0.0060365405,0.00064586406,0.40516487
834,0.54767334,0.53786165,0.009175465,0.00063624495,0.8947338,0.8856342,0.008130294,0.000969262,0.4075255
835,0.55253595,0.5384482,0.013166027,0.0009217493,0.90283585,0.88949275,0.012005949,0.0013371784,0.40944022
836,0.5576811,0.538603,0.017859245,0.001218854,0.9100501,0.8916733,0.016670965,0.0017057972,0.41079366
837,0.5618726,0.53831077,0.022078326,0.0014834931,0.91507196,0.8921078,0.020939521,0.0020246606,0.4114927
838,0.5640056,0.537573,0.024758663,0.001673995,0.91675067,0.89077127,0.023732347,0.0022470618,0.4114796
839,0.5634017,0.5364136,0.025227629,0.0017604533,0.91439074,0.8876917,0.024358628,0.002340407,0.4107417
840,0.5599983,0.5348819,0.023384904,0.0017314416,0.90794986,0.88295764,0.022698859,0.002293374,0.4093161
841,0.5543674,0.5330471,0.019724347,0.001595984,0.89805704,0.8767106,0.0192286,0.002117901,0.40728614
842,0.54756147,0.5309909,0.015190296,0.0013802716,0.8858521,0.8691306,0.014876133,0.0018453833,0.404771
843,0.5408352,0.52879596,0.010918792,0.0011204197,0.8727006,0.8604177,0.01076446,0.0015183949,0.40191025
844,0.53533804,0.5265354,0.00794884,0.0008538115,0.8598743,0.8507708,0.007922608,0.0011809367,0.39884767
845,0.53186387,0.5242671,0.006985217,0.00061161333,0.8482923,0.8403741,0.007048082,0.0008700874,0.39571908
846,0.53070486,0.5220287,0.008262099,0.00041407262,0.83837014,0.8293891,0.008370356,0.00061071746,0.3926432
847,0.5316289,0.5198399,0.011519836,0.00026918916,0.82999545,0.81795406,0.0116274785,0.0004138726,0.38971823
848,0.5339621,0.5177044,0.016083373,0.00017425488,0.82261366,0.8061904,0.016144754,0.00027851027,0.38702077
849,0.5367536,0.51561475,0.02101929,0.0001195882,0.81539524,0.7942074,0.020992355,0.00019550417,0.38460666
850,0.53899395,0.5135575,0.025343033,9.342278e-05,0.80745584,0.78211004,0.025192784,0.00015299718,0.38251185
851,0.53984314,0.5115181,0.02823815,8.683985e-05,0.7980832,0.7700009,0.027940502,0.00014177272,0.3807541
852,0.5388255,0.509487,0.029241111,9.747048e-05,0.7869255,0.75798005,0.028786102,0.00015931831,0.37933487
853,0.53593826,0.50746286,0.028344374,0.00013098211,0.7740928,0.74614275,0.027738571,0.00021145832,0.37824154
854,0.5316438,0.5054563,0.025987744,0.0001997194,0.7601395,0.73457366,0.025254967,0.00031090947,0.3774512
855,0.5267502,0.50349253,0.022938782,0.00031890048,0.7459353,0.7233433,0.022118786,0.00047319636,0.37693503
856,0.5222088,0.50161,0.020097403,0.00050143566,0.7324593,0.71250516,0.019243032,0.00071106415,0.37666228
857,0.51889175,0.4998601,0.018278783,0.00075285207,0.7205766,0.70209634,0.017451318,0.0010289125,0.37660453
858,0.51740235,0.49830478,0.018029923,0.0010676224,0.71085227,0.69213945,0.017293846,0.0014189475,0.37673813
859,0.5179577,0.49701405,0.019515848,0.0014277603,0.70344126,0.68264866,0.018933048,0.0018595441,0.3770467
860,0.5203577,0.49606243,0.022491492,0.0018038007,0.69806606,0.6736342,0.022115448,0.002316422,0.37752128
861,0.52403986,0.49552554,0.026356079,0.002158232,0.69408286,0.66510975,0.026226677,0.0027464044,0.37816018
862,0.5282045,0.49547535,0.03027836,0.0024507593,0.6906147,0.65709406,0.030417414,0.0031031938,0.37896767
863,0.53198886,0.49597397,0.03337006,0.002644826,0.6867351,0.6496122,0.033778284,0.003344612,0.37995207
864,0.53465843,0.49706778,0.03487648,0.0027141287,0.68166673,0.6426945,0.035532374,0.0034399168,0.38112304
865,0.535772,0.49878055,0.034343574,0.00264785,0.6749499,0.6363698,0.03520455,0.0033755372,0.38248822
866,0.5352822,0.5011082,0.031720914,0.0024530299,0.6665471,0.63066244,0.03272666,0.0031580427,0.38405022
867,0.5335429,0.5040169,0.027372431,0.0021535992,0.65684736,0.6255838,0.02845046,0.002813129,0.3858042
868,0.53122115,0.50744265,0.021992542,0.0017859547,0.64657646,0.621131,0.023064477,0.0023809858,0.38773575
869,0.5291399,0.5112951,0.0164524,0.001392401,0.636634,0.617284,0.01744095,0.0019090115,0.3898201
870,0.5280938,0.51546204,0.011617755,0.0010139911,0.6279018,0.6140051,0.012452776,0.0014439478,0.39202294
871,0.5286836,0.5198156,0.0081835715,0.0006843777,0.62107563,0.6112433,0.008807174,0.0010251343,0.39430112
872,0.5311988,0.5242175,0.0065556206,0.00042567516,0.6165439,0.6089384,0.0069257715,0.0006797444,0.39660427
873,0.5355656,0.52852374,0.0067951637,0.00024668532,0.6143325,0.6070236,0.0068882047,0.00042068475,0.3988762
874,0.54136187,0.5325904,0.008628093,0.00014341284,0.6141184,0.60543126,0.008440095,0.00024705267,0.40105683
875,0.5478894,0.53627616,0.011511759,0.000101498925,0.6153005,0.604095,0.0110588875,0.0001466132,0.40308407
876,0.5542995,0.5394508,0.014748522,0.00010015396,0.6171222,0.6029557,0.0140666,9.9893914e-05,0.40489718
877,0.5597463,0.54200053,0.017628774,0.00011699212,0.6188183,0.60196114,0.016771825,8.53078e-05,0.40644005
878,0.56354797,0.5438361,0.01957882,0.0001330251,0.61977243,0.60107154,0.018616553,8.4357576e-05,0.40766543
879,0.565321,0.54490054,0.020283615,0.00013684825,0.6196448,0.600261,0.019297838,8.603351e-05,0.40853906
880,0.5650545,0.54517365,0.019753743,0.00012708134,0.6184412,0.5995182,0.018833745,8.930767e-05,0.40904266
881,0.56310475,0.5446745,0.018317819,0.00011242603,0.6165052,0.5988471,0.017555026,0.00010311267,0.40917557
882,0.5601077,0.5434582,0.016540194,0.000109305896,0.6144323,0.598266,0.016022436,0.00014381352,0.40895355
883,0.5568332,0.5416113,0.015084203,0.0001376668,0.61292624,0.5978056,0.01488988,0.00023071015,0.40840667
884,0.5540144,0.53924286,0.014555517,0.00021599724,0.6126351,0.5975058,0.014748438,0.00038080197,0.4075751
885,0.55219513,0.53647584,0.0153626,0.0003566963,0.6140049,0.59741354,0.015987396,0.0006039526,0.4065048
886,0.55162346,0.5334382,0.017622605,0.000562689,0.61717945,0.5975788,0.018701218,0.0008994226,0.40524346
887,0.5522111,0.53025615,0.021129096,0.0008258525,0.62196714,0.5980543,0.022658432,0.0012544437,0.40383637
888,0.55356157,0.527049,0.025385132,0.0011274383,0.62787163,0.59889084,0.027335992,0.0016448016,0.40232548
889,0.5550592,0.5239235,0.029695323,0.0014403382,0.6341875,0.60013694,0.03201296,0.002037666,0.40074638
890,0.55600613,0.52097094,0.03330208,0.0017331429,0.64014083,0.60183614,0.035908576,0.0023961058,0.39912853
891,0.5557804,0.5182636,0.035542026,0.0019748248,0.6450493,0.60402447,0.03834028,0.0026845513,0.39749458
892,0.5539834,0.5158532,0.03599019,0.0021400072,0.64847404,0.6067297,0.038869876,0.0028745055,0.3958614
893,0.5505398,0.5137683,0.034558557,0.0022129382,0.650323,0.60997033,0.037403535,0.00294912,0.39423984
894,0.545728,0.51201546,0.031522714,0.0021899,0.65087825,0.61375433,0.03421839,0.0029055667,0.39263642
895,0.5401271,0.5105807,0.02746726,0.0020791176,0.6507459,0.618083,0.02990798,0.0027549407,0.39105415
896,0.53449655,0.5094331,0.023164906,0.0018985509,0.6507304,0.62295103,0.025259767,0.0025195556,0.38949418
897,0.5296207,0.50852925,0.01941935,0.0016720727,0.6516768,0.6283516,0.02109683,0.0022283494,0.38795707
898,0.5261541,0.50781876,0.016910084,0.0014252489,0.6543093,0.63427657,0.018120388,0.0019123164,0.38644496
899,0.52450144,0.50725013,0.01606986,0.0011814649,0.65910643,0.64072084,0.016785873,0.001599716,0.38496307
900,0.52474815,0.5067748,0.01701414,0.00095924,0.6662267,0.64768225,0.017231248,0.001313205,0.38352123
901,0.52665156,0.50635207,0.019528544,0.0007709217,0.67549324,0.6551612,0.019263776,0.0010682434,0.38213593
902,0.52968746,0.50595224,0.023112467,0.0006227566,0.6864364,0.6631601,0.022403184,0.0008731417,0.38083118
903,0.5331477,0.5055604,0.027071238,0.0005160814,0.69838303,0.6716791,0.025973633,0.00073034636,0.37963936
904,0.53627205,0.5051772,0.030645514,0.00044933695,0.7105867,0.68071526,0.029232828,0.0006386693,0.3786008
905,0.538399,0.5048205,0.03315809,0.00042040562,0.7223743,0.6902601,0.03151837,0.00059582945,0.37776184
906,0.53910434,0.5045244,0.034151305,0.0004286356,0.73328227,0.7002967,0.03238476,0.0006008035,0.37717232
907,0.53829664,0.50433594,0.03348466,0.00047605933,0.7431549,0.7107999,0.03169981,0.0006551618,0.3768811
908,0.53624344,0.50431114,0.031364903,0.00056735706,0.75217307,0.7217355,0.029674478,0.0007631426,0.3769313
909,0.53624344,0.50431114,0.031364903,0.00056735706,0.75217307,0.7217355,0.029674478,0.0007631426,0.3769313
910,0.5343994,0.50427544,0.029526258,0.000597738,0.7523851,0.7235011,0.028071182,0.00081285805,0.37696826
911,0.5315167,0.5041041,0.026747668,0.0006649622,0.7518444,0.72533005,0.025604736,0.00090960064,0.37703145
912,0.52812153,0.5038234,0.02352894,0.000769172,0.75101656,0.7272046,0.022758005,0.0010539341,0.37712365
913,0.52482045,0.50346714,0.020443961,0.00090930343,0.75043464,0.72910315,0.02008677,0.0012446946,0.37724593
914,0.52217686,0.50307363,0.0180217,0.0010815167,0.75058156,0.7310032,0.01810129,0.0014770668,0.37739655
915,0.520602,0.5026816,0.01664239,0.0012780074,0.7517836,0.7328792,0.01716308,0.0017413092,0.3775707
916,0.5202837,0.5023281,0.01646904,0.0014865373,0.7541391,0.73470026,0.017416542,0.0020223057,0.37776008
917,0.52116066,0.50204575,0.01742406,0.0016908869,0.75749946,0.73643327,0.01876616,0.002300035,0.3779538
918,0.5229457,0.50186133,0.019212063,0.0018722815,0.7614919,0.7380411,0.020899512,0.0025512544,0.37813827
919,0.52518916,0.5017947,0.021382814,0.0020116607,0.76558733,0.7394841,0.02335105,0.0027521877,0.3782992
920,0.5273737,0.50185835,0.023422971,0.0020923691,0.7691951,0.7407187,0.025594786,0.002881602,0.37842244
921,0.52901965,0.5020569,0.024859779,0.002102973,0.7717758,0.74170285,0.027148793,0.0029241156,0.37849602
922,0.52978355,0.5023874,0.02535676,0.0020393655,0.77294195,0.7423968,0.027672311,0.0028729092,0.3785114
923,0.5295264,0.5028397,0.024780838,0.0019059272,0.7725287,0.74276435,0.0270333,0.0027310362,0.37846512
924,0.52833706,0.5033969,0.023225078,0.0017150737,0.7706177,0.7427748,0.025331605,0.0025113227,0.37835893
925,0.52650255,0.50403607,0.020981016,0.0014854523,0.76750964,0.74240446,0.02287075,0.002234418,0.37819993
926,0.5244368,0.5047289,0.018468918,0.0012389717,0.7636494,0.7416367,0.020087143,0.0019255956,0.37799945
927,0.52258354,0.5054431,0.016143108,0.0009973908,0.75952506,0.74046016,0.017453939,0.0016109871,0.37777203
928,0.52131665,0.50614214,0.014395289,0.00077919714,0.7555653,0.73886865,0.015382791,0.0013138716,0.3775336
929,0.520862,0.5067878,0.01347689,0.0005973276,0.75205857,0.736862,0.0141444765,0.001052097,0.37730008
930,0.5212521,0.50733966,0.013454362,0.00045803512,0.749101,0.73444164,0.013822766,0.0008365439,0.37708592
931,0.52232337,0.5077582,0.014204048,0.00036111707,0.74659365,0.7316141,0.014308411,0.00067113654,0.37690324
932,0.5237504,0.5080044,0.015444788,0.00030120235,0.7442764,0.72839135,0.015330986,0.00055408635,0.37676147
933,0.5251156,0.50804436,0.016801331,0.00026989117,0.74179184,0.72478986,0.01652201,0.00047999943,0.37666684
934,0.52599394,0.5078491,0.01788644,0.0002583782,0.73877424,0.72083473,0.017496942,0.0004425422,0.37662238
935,0.5260445,0.50739855,0.018385978,0.00025995044,0.73493534,0.7165577,0.017940613,0.00043700065,0.3766286
936,0.5250854,0.50668335,0.018130047,0.00027195926,0.7301397,0.71199876,0.017678602,0.00046229546,0.3766835
937,0.52313614,0.50570554,0.017133877,0.00029673782,0.72444534,0.7072045,0.016718965,0.0005218451,0.3767834
938,0.52042115,0.50448024,0.015599591,0.00034129544,0.718105,0.7022273,0.015254511,0.0006232078,0.3769237
939,0.5173279,0.5030346,0.013877506,0.00041581155,0.71152407,0.6971229,0.013624816,0.00077640556,0.37709945
940,0.514334,0.5014065,0.01239634,0.00053121423,0.7051857,0.69194734,0.01224701,0.000991345,0.37730587
941,0.51191694,0.49964267,0.01157784,0.00069644244,0.69956136,0.68675554,0.01153092,0.0012748941,0.37753865
942,0.5104658,0.49779615,0.011753814,0.000915811,0.6950243,0.68159956,0.011796512,0.0016282321,0.3777944
943,0.51021254,0.49592394,0.0131014725,0.0011871671,0.6917831,0.67652863,0.013209561,0.0020448389,0.3780706
944,0.511193,0.49408484,0.015607224,0.0015009099,0.68984413,0.6715886,0.015745811,0.0025097064,0.37836534
945,0.51324123,0.4923373,0.019063693,0.0018402182,0.6890117,0.66682345,0.019188555,0.0029996834,0.37867722
946,0.5160196,0.4907373,0.023099875,0.0021824124,0.6889184,0.6622739,0.023159306,0.0034851904,0.37900546
947,0.5190771,0.48933592,0.02723997,0.0025012775,0.68909144,0.6579811,0.027177371,0.0039329743,0.37934905
948,0.5219302,0.488178,0.03098188,0.0027703159,0.68903244,0.6539836,0.030739084,0.004309753,0.3797072
949,0.52414864,0.48729903,0.033883497,0.0029661353,0.688309,0.65031785,0.033404607,0.0045865746,0.3800784
950,0.52543515,0.486723,0.035640236,0.003071881,0.68663555,0.6470176,0.03487567,0.0047422694,0.38046047
951,0.5256783,0.4864606,0.036138136,0.00307955,0.68392587,0.6441106,0.035048526,0.0047666747,0.38085037
952,0.52496946,0.48650798,0.03547026,0.0029911986,0.6803093,0.6416179,0.03402961,0.0046617896,0.38124362
953,0.52357745,0.48684683,0.033912256,0.0028183716,0.67610383,0.6395526,0.03210994,0.004441315,0.38163427
954,0.5218873,0.48744458,0.031862546,0.0025801603,0.6717515,0.63791937,0.029703796,0.004128361,0.38201442
955,0.520318,0.4882564,0.029761368,0.0023002194,0.66773325,0.63671476,0.027266407,0.0037521373,0.3823745
956,0.5192379,0.489228,0.02800656,0.002003341,0.66447943,0.6359274,0.025208296,0.0033437551,0.38270324
957,0.51889306,0.49029827,0.026882403,0.0017123828,0.6622974,0.6355411,0.023823524,0.002932862,0.38298827
958,0.5193627,0.4914022,0.026514564,0.0014458676,0.6613224,0.63553405,0.02324386,0.0025445425,0.38321635
959,0.5205471,0.49247426,0.026856318,0.0012165371,0.66150576,0.6358829,0.023425162,0.0021976905,0.38337457
960,0.52219003,0.49345198,0.027706938,0.00103109,0.66263306,0.63656247,0.024166122,0.001904476,0.38345122
961,0.52392656,0.4942785,0.02875736,0.0008907383,0.6643735,0.63754857,0.025154257,0.0016707381,0.38343662
962,0.5253542,0.4949062,0.029655425,0.00079259666,0.666348,0.6388183,0.026032336,0.0014973554,0.38332462
963,0.5261104,0.49529964,0.030079387,0.0007313988,0.66820514,0.6403506,0.026472487,0.0013820807,0.3831137
964,0.5259449,0.49543738,0.029806077,0.00070142455,0.669694,0.64212745,0.026245253,0.001321329,0.38280734
965,0.5247729,0.4953145,0.028760321,0.000698054,0.6707157,0.6441341,0.025269767,0.001311845,0.38241458
966,0.52269644,0.4949426,0.027035093,0.00071870716,0.6713447,0.64635885,0.023634208,0.0013516449,0.38194978
967,0.51998836,0.4943482,0.024877027,0.0007630978,0.67181396,0.6487922,0.021581728,0.0014400579,0.38143116
968,0.5170442,0.49357104,0.022640597,0.00083255226,0.67246944,0.651428,0.01946431,0.0015771254,0.38088024
969,0.5143106,0.4926609,0.020720802,0.0009288889,0.673698,0.6542608,0.01767482,0.0017623635,0.38031933
970,0.5122045,0.4916741,0.01947749,0.001052895,0.67584944,0.65728503,0.016571257,0.0019931009,0.37977037
971,0.511039,0.49066877,0.019167332,0.0012029449,0.67916536,0.6604944,0.016407803,0.0022631786,0.3792527
972,0.5109705,0.48970217,0.019894365,0.0013739759,0.68372804,0.66388094,0.017285094,0.0025620088,0.3787824
973,0.51197225,0.48882794,0.021587215,0.0015571234,0.6894333,0.66743165,0.019127343,0.0028742324,0.378371
974,0.5138391,0.48809275,0.024006298,0.0017400847,0.69599926,0.67112917,0.021689536,0.003180585,0.37802532
975,0.51622236,0.4875346,0.026779514,0.001908232,0.7030036,0.6749506,0.024593795,0.0034592121,0.37774718
976,0.5186908,0.48718208,0.029462386,0.0020463427,0.70994526,0.6788673,0.027390068,0.0036879345,0.3775339
977,0.5208062,0.48705202,0.03161344,0.0021407623,0.71632326,0.6828437,0.029632503,0.003847091,0.37737933
978,0.5222039,0.48714978,0.032872606,0.0021815377,0.72172016,0.6868394,0.030958742,0.0039220187,0.37727427
979,0.5226606,0.48746926,0.03302722,0.0021641552,0.72587377,0.69081163,0.03115666,0.0039054893,0.37720832
980,0.52213615,0.48799306,0.03205259,0.0020905167,0.7287188,0.6947147,0.030205201,0.003798912,0.3771708
981,0.5207786,0.48869437,0.03011552,0.001968688,0.73039496,0.6985051,0.028277649,0.0036121968,0.3771519
982,0.51889056,0.489538,0.027540822,0.0018117595,0.7312102,0.70214033,0.025707388,0.003362458,0.37714374
983,0.5168661,0.49048263,0.02474777,0.0016356746,0.73157746,0.7055829,0.022923108,0.0030714371,0.3771405
984,0.51510936,0.49148244,0.02217015,0.0014567936,0.73192984,0.7087997,0.020367522,0.0027626057,0.37713864
985,0.513957,0.49248943,0.020178001,0.0012895949,0.7326362,0.7117605,0.018417627,0.0024581016,0.37713668
986,0.51361465,0.4934546,0.019015204,0.0011448414,0.73393905,0.7144413,0.017321218,0.0021765446,0.37713456
987,0.51412165,0.49432978,0.018763212,0.0010286651,0.7359123,0.7168209,0.017159808,0.001931578,0.3771334
988,0.51534796,0.4950694,0.01933597,0.0009425789,0.73845583,0.7188811,0.017843273,0.0017315238,0.37713498
989,0.5170202,0.49563152,0.020504367,0.0008843278,0.7413217,0.7206071,0.019134428,0.0015801785,0.37714124
990,0.5187758,0.4959801,0.02194628,0.0008494512,0.74416596,0.72198826,0.020699633,0.0014780745,0.37715417
991,0.5202328,0.49608618,0.023313366,0.0008332706,0.74661946,0.72301817,0.0221767,0.0014246148,0.37717584
992,0.5210669,0.49593067,0.024303421,0.00083280005,0.7483644,0.72369605,0.023248555,0.0014197564,0.37720788
993,0.5210786,0.4955054,0.024724852,0.0008483414,0.749202,0.7240271,0.023709193,0.0014657646,0.3772519
994,0.52023834,0.494814,0.024540126,0.00088424305,0.7490995,0.72402304,0.023508748,0.0015677408,0.377309
995,0.5186989,0.49387234,0.023877867,0.00094864005,0.7482024,0.7237019,0.02276706,0.0017333964,0.37738
996,0.5167698,0.4927079,0.02300981,0.0010520737,0.74681056,0.7230876,0.021751503,0.0019714234,0.37746474
997,0.51485986,0.49135774,0.022296777,0.0012053028,0.74532014,0.72220725,0.020823566,0.0022893543,0.37756217
998,0.51339793,0.48986673,0.022114623,0.0014165799,0.744147,0.72109175,0.020364705,0.0026905818,0.37766993
999,0.5127494,0.48828515,0.022775192,0.0016890041,0.7436401,0.7197712,0.020697173,0.0031717354,0.37778422
1000,0.51314265,0.48666626,0.02445791,0.0020184724,0.7440115,0.71827596,0.02201467,0.0037208593,0.37789977
1001,0.5146207,0.48506388,0.027164338,0.002392515,0.7452864,0.716634,0.024336256,0.0043161237,0.37800997
1002,0.5170254,0.4835309,0.030704113,0.0027904075,0.74728924,0.71487135,0.027491294,0.0049266075,0.37810743
1003,0.52001786,0.4821178,0.034715462,0.0031846042,0.7496657,0.7130125,0.031139161,0.005514006,0.37818435
1004,0.52313375,0.48087135,0.03871893,0.0035435085,0.7519387,0.7110806,0.034821827,0.006036267,0.37823394
1005,0.52586496,0.4798328,0.042196836,0.0038352923,0.75359255,0.7090982,0.03804218,0.006452116,0.37825096
1006,0.527755,0.4790365,0.044686273,0.0040322645,0.75416815,0.7070861,0.04035582,0.0067262813,0.37823305
1007,0.5284906,0.47850886,0.045866746,0.00411499,0.75335765,0.7050659,0.041457046,0.006834714,0.3781813
1008,0.52796435,0.47826576,0.0456231,0.0040754927,0.7510666,0.70305794,0.041240726,0.006767941,0.37810084
1009,0.52629894,0.4783122,0.044068247,0.0039184866,0.74743634,0.70108,0.039823532,0.0065327627,0.37800017
1010,0.52381915,0.47864112,0.041517373,0.0036606698,0.74281627,0.6991469,0.0375179,0.0061514247,0.37789074
1011,0.52098227,0.47923318,0.03842131,0.0033277785,0.7376907,0.69726807,0.03476481,0.005657778,0.37778527
1012,0.5182821,0.4800578,0.035273623,0.002950669,0.73258233,0.6954479,0.032041725,0.0050926525,0.37769634
1013,0.51614994,0.48107442,0.032514833,0.0025606928,0.72795045,0.6936846,0.02976757,0.004498304,0.37763518
1014,0.5148732,0.4822344,0.030453052,0.002185735,0.724108,0.6919695,0.028224936,0.0039134957,0.37761033
1015,0.51454675,0.483483,0.029216416,0.001847355,0.72117347,0.6902896,0.027514022,0.003369822,0.37762696
1016,0.51506424,0.48476228,0.028742623,0.0015593155,0.71906173,0.688628,0.027543887,0.0028898078,0.37768695
1017,0.5161461,0.486013,0.028805582,0.0013275853,0.7175127,0.68696475,0.028061185,0.0024867416,0.37778863
1018,0.5174022,0.48717847,0.029072203,0.0011515047,0.7161541,0.68528026,0.028708337,0.0021654863,0.37792748
1019,0.5184109,0.48820633,0.029178716,0.001025837,0.7145838,0.6835569,0.0291021,0.0019248121,0.37809682
1020,0.51880944,0.48905325,0.028812934,0.0009432413,0.7124553,0.6817786,0.02891694,0.0017597093,0.37828866
1021,0.51836884,0.48968607,0.027786117,0.0008966362,0.7095576,0.6799352,0.02795828,0.0016640775,0.37849498
1022,0.51704586,0.49008542,0.026079359,0.00088106573,0.7058633,0.6780215,0.026209172,0.001632633,0.37870812
1023,0.5149949,0.4902466,0.023853807,0.0008945642,0.70153916,0.6760372,0.023840068,0.0016618978,0.37892216
1024,0.5125393,0.49017954,0.021421818,0.00093801686,0.69691557,0.67398643,0.021179095,0.0017500567,0.37913308
1025,0.51010793,0.48990887,0.019185094,0.001013971,0.6924224,0.6718783,0.018648189,0.0018959343,0.37933907
1026,0.5081491,0.48947063,0.017553516,0.0011248919,0.6885013,0.66972405,0.016680006,0.0020972446,0.3795407
1027,0.50704294,0.4889103,0.016861528,0.0012711124,0.68551636,0.6675358,0.015632037,0.0023485534,0.37974027
1028,0.507028,0.48828012,0.0172987,0.0014491952,0.68368274,0.6653273,0.015715577,0.002639816,0.37994164
1029,0.50815266,0.48763543,0.018866343,0.0016508534,0.68301696,0.6631106,0.016950848,0.0029554938,0.38014987
1030,0.5102627,0.48703274,0.021367097,0.0018628673,0.6833291,0.66089875,0.019155672,0.0032746985,0.38037083
1031,0.5130236,0.48652655,0.024429154,0.0020679294,0.68424726,0.658705,0.021969754,0.0035725187,0.38061044
1032,0.5159764,0.48616713,0.027562737,0.0022465382,0.68527573,0.65654254,0.024910836,0.003822361,0.38087517
1033,0.5186181,0.485998,0.03024062,0.002379479,0.68588006,0.6544249,0.027456079,0.003999054,0.3811714
1034,0.52049506,0.48605394,0.031990346,0.0024507872,0.6855837,0.65236664,0.029134694,0.0040823524,0.38150558
1035,0.5212901,0.4863585,0.032481324,0.002450299,0.68405885,0.6503829,0.029615931,0.004060023,0.38188323
1036,0.5208853,0.4869218,0.031587925,0.0023755745,0.68119097,0.6484881,0.028772762,0.0039300844,0.38230908
1037,0.5193857,0.48773965,0.029413592,0.002232414,0.67710334,0.6466956,0.026706431,0.003701259,0.38278604
1038,0.51709634,0.4887929,0.026269514,0.0020339622,0.6721323,0.6450155,0.02372503,0.0033918237,0.38331452
1039,0.5144593,0.49004865,0.022612078,0.0017985541,0.6667621,0.64345443,0.020280795,0.003026894,0.38389188
1040,0.5119614,0.49146023,0.01895443,0.0015467228,0.66153103,0.6420153,0.016881164,0.0026346059,0.38451165
1041,0.5100408,0.4929707,0.01577188,0.0012982221,0.65693235,0.6406962,0.013993588,0.002242561,0.38516343
1042,0.5090048,0.49451494,0.013420447,0.0010693708,0.65332866,0.6394909,0.011963395,0.001874393,0.38583282
1043,0.5089771,0.49602264,0.012082995,0.0008714741,0.65089905,0.6383913,0.010959961,0.0015477495,0.38650185
1044,0.5098814,0.49742118,0.011749868,0.0007102828,0.6496165,0.637386,0.010957183,0.0012733,0.38714945
1045,0.51146066,0.49863917,0.012234989,0.000586526,0.64927113,0.6364656,0.011750174,0.0010553818,0.3877527
1046,0.51333016,0.4996099,0.013222929,0.0004973637,0.64951813,0.63562155,0.013003261,0.0008933064,0.38828796
1047,0.51505315,0.50027573,0.014338996,0.0004384552,0.649955,0.6348498,0.014321572,0.0007836152,0.3887325
1048,0.5162281,0.50059164,0.015230323,0.0004061285,0.65020853,0.6341523,0.015333738,0.00072251423,0.38906586
1049,0.5165716,0.50052905,0.015643254,0.00039929344,0.65001667,0.63353735,0.015771372,0.00070794334,0.38927203
1050,0.5159806,0.50007904,0.015480911,0.0004206522,0.64929074,0.6330214,0.015528285,0.0007410926,0.38934097
1051,0.5145586,0.4992544,0.014827469,0.00047670002,0.64814216,0.6326294,0.0146862045,0.00082652044,0.38926944
1052,0.5125976,0.49808916,0.013931901,0.00057658216,0.64686185,0.63239145,0.013499298,0.00097107404,0.38906142
1053,0.51052,0.4966367,0.013153428,0.00072986656,0.6458674,0.63234633,0.012339325,0.0011817442,0.38872734
1054,0.5087906,0.4949669,0.012880082,0.00094366324,0.64561164,0.63253546,0.011613628,0.0014625969,0.38828334
1055,0.50781953,0.49316162,0.013438148,0.0012197745,0.6464882,0.6330033,0.01167293,0.001811983,0.38774937
1056,0.5078737,0.49131003,0.015011294,0.0015523764,0.6487422,0.63379323,0.012728901,0.0022200083,0.3871473
1057,0.5090158,0.48950306,0.017585987,0.0019267552,0.6524139,0.63494885,0.014797648,0.0026674562,0.3864991
1058,0.5110842,0.4878307,0.020933969,0.0023195124,0.65731525,0.63650876,0.017680526,0.003125964,0.38582543
1059,0.5137125,0.4863755,0.024636736,0.0027002925,0.66305375,0.63850665,0.020986993,0.0035601368,0.38514423
1060,0.51639634,0.48521072,0.028150601,0.003034996,0.6690977,0.6409683,0.024198107,0.0039312765,0.38447022
1061,0.51858926,0.4843958,0.030903166,0.0032902763,0.6748741,0.6439102,0.026761703,0.0042022034,0.38381442
1062,0.51981676,0.48397285,0.032405425,0.0034384534,0.67988366,0.6473377,0.028203102,0.004342863,0.38318458
1063,0.5197824,0.48396516,0.032355055,0.003462191,0.6838066,0.6512438,0.028227478,0.0043353657,0.3825851
1064,0.51843935,0.4843753,0.030706476,0.0033575967,0.6865768,0.6556101,0.02678936,0.00417734,0.3820182
1065,0.51600766,0.48518533,0.02768728,0.003135068,0.68839914,0.6604078,0.024108734,0.0038826715,0.3814839
1066,0.51293147,0.48635942,0.023754353,0.0028177158,0.68970567,0.6655984,0.020627791,0.0034794947,0.38098183
1067,0.50978327,0.48784605,0.019499881,0.0024373578,0.69105995,0.6711367,0.01691765,0.0030056287,0.380511
1068,0.5071428,0.48958248,0.01553093,0.0020293603,0.6930351,0.67697334,0.013559261,0.0025024952,0.38007033
1069,0.5054779,0.49149925,0.012351189,0.001627463,0.69609255,0.68305665,0.011026474,0.002009412,0.3796599
1070,0.50505304,0.49352312,0.010270507,0.0012593828,0.7004891,0.6893334,0.009597166,0.0015585634,0.37928012
1071,0.5058842,0.49558192,0.009358047,0.00094421103,0.706227,0.695747,0.00930784,0.0011721071,0.37893283
1072,0.507742,0.49760574,0.009444757,0.0006914859,0.7130606,0.7022416,0.009957882,0.0008611225,0.37862107
1073,0.51020545,0.49953145,0.010171895,0.0005021206,0.7205442,0.7087577,0.011159858,0.0006266625,0.3783494
1074,0.51275086,0.5013035,0.011076826,0.00037054924,0.7281224,0.71523297,0.012427226,0.0004622605,0.3781237
1075,0.5148649,0.50287706,0.011699953,0.0002878712,0.7352447,0.7216039,0.013283409,0.00035736544,0.37795085
1076,0.5161579,0.5042202,0.011692611,0.00024516828,0.7414782,0.7278058,0.013371297,0.00030115194,0.37783825
1077,0.51645356,0.50531536,0.010901878,0.00023632692,0.7466017,0.73377687,0.012539146,0.0002857112,0.3777925
1078,0.51583,0.5061591,0.00941118,0.00025971336,0.7506471,0.73945796,0.010881259,0.0003079369,0.37781882
1079,0.5146049,0.5067625,0.0075241835,0.00031823263,0.753887,0.7447966,0.00872063,0.0003697806,0.37791935
1080,0.51326007,0.50714815,0.0056941407,0.00041779102,0.75675964,0.7497469,0.006536216,0.00047645773,0.37809193
1081,0.5123272,0.5073473,0.004415381,0.00056453864,0.75975513,0.75427,0.0048514823,0.0006336492,0.37832963
1082,0.51226145,0.5073969,0.0041029337,0.000761636,0.76328576,0.7583309,0.0041111307,0.00084377424,0.37861988
1083,0.51333,0.50733536,0.004988266,0.0010063559,0.7675773,0.76189995,0.004574296,0.001103051,0.3789448
1084,0.51554257,0.50720084,0.0070534884,0.0012882253,0.7725953,0.764949,0.0062470017,0.0013992871,0.37928176
1085,0.51863444,0.507028,0.010017766,0.0015886958,0.7780303,0.76745075,0.008867759,0.0017118042,0.379605
1086,0.52211064,0.50684774,0.013380358,0.0018825813,0.78334343,0.76938003,0.011950582,0.0020128523,0.3798873
1087,0.52534246,0.506686,0.016515322,0.0021411492,0.787865,0.77071315,0.0148803955,0.0022714003,0.38010314
1088,0.5277029,0.50656414,0.018802261,0.002336508,0.790935,0.7714326,0.017044736,0.0024576983,0.38023135
1089,0.52871263,0.506499,0.019767176,0.002446481,0.79205465,0.77153,0.017975856,0.0025488213,0.38025838
1090,0.52815986,0.50650185,0.019199194,0.0024587992,0.7910072,0.7710064,0.017467821,0.0025330237,0.38018063
1091,0.5261633,0.5065792,0.017210498,0.002373601,0.7879256,0.76987624,0.015636826,0.0024125583,0.38000497
1092,0.52315396,0.50673133,0.014219265,0.0022033383,0.7832706,0.76816446,0.0129031,0.0022030738,0.37974888
1093,0.5197786,0.506951,0.010857204,0.0019703903,0.7777323,0.76590407,0.00989749,0.0019307678,0.37943748
1094,0.51675284,0.5072234,0.007826778,0.0017026155,0.7720758,0.76313186,0.0073167155,0.0016272127,0.37910077
1095,0.51469904,0.5075251,0.0057455427,0.0014283964,0.76697654,0.7598864,0.005766411,0.0013237769,0.37876996
1096,0.51401323,0.5078248,0.0050160885,0.0011723674,0.7628806,0.7562038,0.0056301244,0.0010467443,0.37847415
1097,0.5147855,0.50808436,0.005748625,0.000952563,0.759921,0.75211513,0.00699171,0.0008141922,0.378238
1098,0.5167894,0.50826114,0.0077487337,0.00077950436,0.7579106,0.7476516,0.009623929,0.00063509773,0.37807998
1099,0.51953787,0.5083109,0.010569827,0.0006571467,0.75639564,0.7428422,0.013042943,0.00051049667,0.37801194
1100,0.522396,0.508191,0.013619866,0.0005851935,0.7547735,0.7377192,0.01661788,0.0004363973,0.37803864
1101,0.52472997,0.5078656,0.016302165,0.0005622092,0.7524458,0.7323225,0.019715855,0.00040744516,0.37815848
1102,0.5260598,0.50731045,0.018160818,0.0005885203,0.7489726,0.72670025,0.021851692,0.00042063947,0.37836474
1103,0.52618104,0.50651675,0.01899619,0.00066813274,0.74419415,0.72090906,0.022807304,0.00047779077,0.37864673
1104,0.5252195,0.50549453,0.018916197,0.0008087599,0.7382878,0.7150158,0.022685988,0.0005859987,0.37899157
1105,0.52360034,0.50427413,0.018306449,0.0010197968,0.7317314,0.7090923,0.021883436,0.0007556895,0.3793864
1106,0.5219369,0.50290537,0.017722916,0.0013086353,0.72518885,0.7032134,0.020978862,0.0009966,0.37981933
1107,0.5208673,0.50145483,0.017736267,0.0016761795,0.7193405,0.6974514,0.020576376,0.0013127109,0.3802811
1108,0.5208848,0.5000018,0.01877013,0.002112839,0.71471256,0.6918759,0.021138808,0.0016978763,0.3807655
1109,0.52220505,0.49863404,0.020974718,0.002596293,0.7115403,0.6865508,0.022856787,0.0021327224,0.3812693
1110,0.5247008,0.49744248,0.024166808,0.0030915216,0.70970386,0.68153447,0.025584904,0.0025845452,0.3817923
1111,0.5279206,0.49651632,0.027850557,0.003553778,0.7087499,0.6768807,0.028859178,0.0030099878,0.3823361
1112,0.5311896,0.49593753,0.03131786,0.003934188,0.70799446,0.672638,0.031995397,0.0033610389,0.3829045
1113,0.5337719,0.49577475,0.03380976,0.004187347,0.7066908,0.66884875,0.034249447,0.0035926192,0.38350186
1114,0.53506225,0.4960777,0.03470503,0.0042795734,0.7042247,0.66554755,0.035005696,0.0036714561,0.38413236
1115,0.5347549,0.4968713,0.033687733,0.0041958736,0.70028615,0.66275775,0.033945207,0.0035831693,0.3847996
1116,0.53293836,0.4981514,0.030843329,0.003943604,0.6949683,0.6604893,0.031142907,0.0033360443,0.3855046
1117,0.5300869,0.49988395,0.026651468,0.0035514752,0.6887575,0.65873516,0.027062334,0.0029599718,0.38624504
1118,0.5269433,0.5020056,0.021873465,0.0030642708,0.68241644,0.6574714,0.022444319,0.0025007364,0.38701394
1119,0.5243312,0.5044282,0.017368723,0.0025342528,0.6767925,0.6566566,0.018125026,0.0020108954,0.3877991
1120,0.5229501,0.50704443,0.013893552,0.0020121052,0.6726125,0.65623647,0.014835752,0.0015402583,0.3885833
1121,0.5232099,0.5097339,0.011936733,0.0015392815,0.67031366,0.6561462,0.01303942,0.0011280315,0.38934436
1122,0.52514136,0.512371,0.01162719,0.0011431645,0.66995066,0.65631336,0.0128394095,0.00079788134,0.3900563
1123,0.5283933,0.5148293,0.012728217,0.00083580957,0.67119676,0.65666443,0.0139753595,0.0005569324,0.39069134
1124,0.532319,0.5169893,0.014714118,0.0006156155,0.6734262,0.65712655,0.015901761,0.0003979339,0.3912214
1125,0.5361281,0.5187448,0.01691172,0.0004715387,0.6758686,0.65763235,0.017931977,0.00030419344,0.3916212
1126,0.53907746,0.52001154,0.018677264,0.00038867796,0.6777978,0.65812397,0.019417774,0.00025605492,0.3918711
1127,0.5406547,0.5207332,0.019567633,0.00035394952,0.6787159,0.65855616,0.019922394,0.00023733731,0.3919595
1128,0.5407084,0.52088743,0.019460483,0.00036047038,0.6784812,0.6588999,0.019341024,0.0002402924,0.3918851
1129,0.539484,0.52048945,0.018585194,0.0004093414,0.6773413,0.6591433,0.017930463,0.00026750859,0.39165744
1130,0.5375487,0.51958925,0.017451225,0.0005082659,0.6758566,0.65929204,0.016234346,0.00033023275,0.39129603
1131,0.5356278,0.5182683,0.016692083,0.00066741364,0.6747319,0.6593657,0.014922706,0.0004435245,0.39082798
1132,0.5343951,0.5166302,0.016871054,0.0008939029,0.6746089,0.65939564,0.014593404,0.0006198314,0.39028496
1133,0.53428274,0.51479256,0.018303895,0.0011862983,0.6758743,0.65942043,0.015591246,0.0008625909,0.38969964
1134,0.5353554,0.51287735,0.02094691,0.0015311099,0.67853874,0.6594821,0.017894492,0.0011621271,0.38910243
1135,0.53728527,0.5110039,0.02437952,0.0019018569,0.6822158,0.6596245,0.021096911,0.0014944037,0.38851964
1136,0.53943104,0.5092809,0.027888449,0.002261648,0.6862047,0.6598875,0.024493665,0.0018235323,0.3879712
1137,0.54100895,0.50780046,0.03063982,0.0025686524,0.68967134,0.66030824,0.02725537,0.0021077679,0.38747093
1138,0.541319,0.5066329,0.03190223,0.0027838591,0.6918795,0.66091806,0.028653758,0.0023076844,0.3870256
1139,0.5399631,0.5058211,0.031262845,0.00287915,0.69241655,0.66174227,0.02827947,0.002394789,0.38663575
1140,0.5369913,0.5053774,0.0287702,0.002843662,0.69134104,0.66279805,0.026184814,0.0023581756,0.3862965
1141,0.53291845,0.5052827,0.024949605,0.0026861236,0.6891982,0.6640935,0.022897677,0.0022070378,0.38599795
1142,0.52859986,0.5054885,0.020678777,0.0024325578,0.6868925,0.6656305,0.0192939,0.0019680562,0.3857264
1143,0.5250007,0.505921,0.016959533,0.0021201423,0.68544585,0.6674022,0.016364919,0.0016786795,0.38546485
1144,0.52293414,0.50648814,0.014656863,0.0017891312,0.6857286,0.66939664,0.014953511,0.0013784769,0.38519442
1145,0.5228432,0.50708723,0.014280617,0.0014753186,0.68823254,0.67159784,0.01553335,0.0011013598,0.38489544
1146,0.52468294,0.5076132,0.015864633,0.0012051195,0.69294655,0.67398787,0.018088205,0.0008704594,0.38454878
1147,0.5279269,0.5079662,0.018966878,0.0009938623,0.69936234,0.6765509,0.022114618,0.0006967659,0.38413867
1148,0.53169554,0.5080606,0.022787724,0.0008472463,0.70659846,0.679272,0.026745265,0.0005811824,0.3836547
1149,0.53498083,0.5078336,0.02638209,0.00076517166,0.7136312,0.68214303,0.030968787,0.000519408,0.3830948
1150,0.5369185,0.5072534,0.02891863,0.0007464611,0.71956843,0.6851622,0.03389864,0.00050761725,0.38246712
1151,0.537035,0.5063254,0.029916823,0.0007927697,0.7239043,0.688338,0.035019018,0.00054728275,0.38179103
1152,0.5353901,0.50509447,0.02938572,0.00090986077,0.72666454,0.69168687,0.034330864,0.0006468294,0.38109577
1153,0.53255546,0.503641,0.027808905,0.0011055453,0.7283919,0.69523406,0.0323386,0.0008192097,0.38041732
1154,0.52943015,0.5020737,0.02597212,0.001384337,0.72995853,0.69900805,0.029874869,0.0010756227,0.37979326
1155,0.5269489,0.5005175,0.024690447,0.001740964,0.7322762,0.70303905,0.02781959,0.0014175706,0.37925717
1156,0.5257844,0.4991006,0.024528803,0.0021549375,0.7359902,0.7073496,0.026810534,0.0018300749,0.3788339
1157,0.52613765,0.49794263,0.025606392,0.002588635,0.74126565,0.7119493,0.027037874,0.0022785256,0.37853584
1158,0.5276797,0.49714518,0.027544534,0.0029899392,0.7477251,0.7168296,0.028184582,0.0027109506,0.37836188
1159,0.5296569,0.49678358,0.02957328,0.0033000323,0.75455385,0.72196025,0.029527867,0.003065744,0.37829757
1160,0.5311371,0.49690205,0.03077029,0.0034647698,0.76074344,0.7272832,0.030176383,0.0032838641,0.3783181
1161,0.5313243,0.4975094,0.030367339,0.0034475678,0.76541513,0.73271585,0.02937669,0.003322611,0.37839234
1162,0.5298468,0.49857837,0.028028648,0.0032397578,0.76811534,0.7381541,0.026793662,0.003167559,0.37848836
1163,0.52691174,0.50004876,0.02399828,0.0028646938,0.7689759,0.7434775,0.022660954,0.0028373962,0.37857845
1164,0.5232596,0.5018318,0.019054336,0.0023733946,0.7686784,0.74855965,0.017738204,0.0023805643,0.37864316
1165,0.5199303,0.5038185,0.014278893,0.0018328904,0.7682214,0.75327426,0.013083637,0.0018634906,0.37867224
1166,0.51792616,0.50588685,0.010728382,0.0013109384,0.7685801,0.75749934,0.0097258985,0.0013548062,0.37866446
1167,0.51789105,0.50790966,0.009119452,0.0008619277,0.770383,0.76112163,0.00835087,0.00091054384,0.37862477
1168,0.51990527,0.5097595,0.009627869,0.0005179158,0.77369946,0.76403326,0.009101386,0.0005648197,0.37856138
1169,0.5234482,0.51131403,0.011848105,0.0002860984,0.7779983,0.7661334,0.011538269,0.00032664687,0.37848327
1170,0.52753127,0.5124613,0.014917413,0.00015253117,0.7822816,0.76733047,0.014766908,0.00018416152,0.37839824
1171,0.52753127,0.5124613,0.014917413,0.00015253117,0.7822816,0.76733047,0.014766908,0.00018416152,0.37839824
1172,0.5251587,0.5121213,0.012795186,0.00024215542,0.7821621,0.76971924,0.012151579,0.00029124718,0.37868974
1173,0.52277726,0.5113639,0.011015239,0.00039811042,0.78149384,0.77115,0.009870403,0.00047341254,0.3789949
1174,0.52125704,0.5102698,0.01035456,0.00063264766,0.7811257,0.77163565,0.0087475395,0.0007425767,0.37929085
1175,0.5210898,0.5089291,0.011216878,0.00094385934,0.78152496,0.77120537,0.009224811,0.0010947635,0.3795508
1176,0.522245,0.5074338,0.013499913,0.001311295,0.7826308,0.7698995,0.011225609,0.0015057415,0.3797468
1177,0.5241984,0.5058745,0.01662675,0.001697136,0.7838856,0.7677669,0.014186173,0.0019325849,0.37985283
1178,0.52611494,0.50433743,0.019725129,0.0020523649,0.7844269,0.7648691,0.017237144,0.0023207043,0.3798503
1179,0.527132,0.5029014,0.0219035,0.002327055,0.7833776,0.7612795,0.019482799,0.0026152942,0.37973174
1180,0.5266584,0.5016359,0.022540845,0.0024816608,0.78015584,0.75708765,0.020294543,0.002773672,0.37950447
1181,0.52458805,0.5005959,0.021495609,0.0024965499,0.7746921,0.7523942,0.019522054,0.0027758656,0.37919122
1182,0.5213513,0.49981794,0.019157074,0.002376253,0.7674809,0.7473074,0.01754496,0.0026285087,0.3788276
1183,0.51777935,0.49931502,0.016317157,0.0021472045,0.7594393,0.7419338,0.015142964,0.0023625013,0.37845704
1184,0.5148366,0.49907526,0.013911229,0.0018501254,0.7516269,0.7363686,0.013234455,0.0020238638,0.3781238
1185,0.5133155,0.49906254,0.01272333,0.0015296314,0.744933,0.73069143,0.012579014,0.0016625338,0.3778664
1186,0.5135979,0.49921903,0.01315377,0.0012250848,0.7398278,0.7249617,0.013544205,0.0013218842,0.37771308
1187,0.51554954,0.49947262,0.015112429,0.00096454285,0.73625576,0.71922314,0.016000219,0.001032436,0.3776793
1188,0.5185609,0.49974138,0.018056326,0.00076319615,0.73367935,0.7135081,0.019361151,0.0008100749,0.37776685
1189,0.52172256,0.4999442,0.021153076,0.0006252681,0.7312583,0.70784515,0.022754679,0.0006584413,0.37796575
1190,0.52408224,0.500008,0.023525672,0.00054859754,0.72810984,0.70226175,0.025273811,0.00057428,0.37825638
1191,0.52492034,0.49987736,0.024513321,0.00052964815,0.7235918,0.69679385,0.026244951,0.00055299414,0.37861332
1192,0.5239589,0.49952173,0.023869878,0.00056729116,0.7175039,0.6914803,0.025430618,0.00059303065,0.37900922
1193,0.52143997,0.49894133,0.021834733,0.00066388195,0.7101641,0.6863663,0.023100616,0.00069717236,0.37941897
1194,0.5180385,0.49816662,0.019048732,0.0008231261,0.70231026,0.6814966,0.019943483,0.0008701576,0.37982282
1195,0.5146476,0.49725598,0.016345883,0.0010457536,0.6948772,0.67691416,0.016849393,0.0011136256,0.38020805
1196,0.51210713,0.496289,0.014493379,0.0013247079,0.68871737,0.67265606,0.014640466,0.0014208293,0.3805691
1197,0.51096636,0.49535766,0.013966856,0.0016418678,0.6843596,0.6687504,0.013836493,0.0017727037,0.38090676
1198,0.5113489,0.494558,0.0148232635,0.0019675884,0.6818774,0.6652185,0.014521661,0.002137225,0.38122627
1199,0.51294434,0.49398208,0.016698532,0.0022637295,0.68088675,0.6620751,0.016339079,0.002472609,0.3815358
1200,0.51512194,0.49371085,0.018921541,0.0024895517,0.6806669,0.6593276,0.018605664,0.0027336378,0.3818449
1201,0.51712865,0.4938076,0.020711606,0.0026094527,0.6803719,0.6569785,0.020513099,0.0028802857,0.3821633
1202,0.5183185,0.49431133,0.021406278,0.0026008722,0.6792732,0.65502477,0.021362007,0.002886398,0.38249978
1203,0.5183478,0.49523267,0.020655164,0.0024599326,0.6769651,0.6534557,0.020763362,0.0027461038,0.3828614
1204,0.5172762,0.4965517,0.01852155,0.00220296,0.67347556,0.65225285,0.018746942,0.002475805,0.38325214
1205,0.51553833,0.49821657,0.015458411,0.0018633784,0.66924286,0.65138894,0.015743045,0.0021109164,0.38367164
1206,0.5138019,0.5001491,0.012168342,0.0014844779,0.66497046,0.6508274,0.012444817,0.0016982286,0.38411427
1207,0.51275516,0.50224817,0.0093967365,0.0011102802,0.6614125,0.65052575,0.009600735,0.0012859463,0.3845684
1208,0.5129002,0.5043975,0.0077253873,0.00077730714,0.6591542,0.6504341,0.0078053516,0.0009147283,0.38501656
1209,0.5144067,0.50647366,0.007424074,0.00050899177,0.65846,0.6505015,0.0073472504,0.0006113142,0.38543618
1210,0.51705915,0.5083514,0.008394027,0.0003137416,0.65921235,0.6506772,0.008148656,0.0003864503,0.38580135
1211,0.5203092,0.5099132,0.010209398,0.00018660861,0.6609555,0.65091467,0.00980448,0.00023634183,0.386085
1212,0.5234112,0.5110551,0.012242313,0.00011381423,0.6630274,0.6511743,0.011705576,0.00014750168,0.3862614
1213,0.5256156,0.5116967,0.013839999,7.8832796e-05,0.66474783,0.6514294,0.01321523,0.00010316117,0.3863098
1214,0.52636653,0.5117871,0.014510796,6.860191e-05,0.6656092,0.6516646,0.013854655,8.988294e-05,0.38621753
1215,0.5254577,0.5113115,0.014067983,7.8172256e-05,0.6654286,0.6518795,0.013446563,0.00010253071,0.38598207
1216,0.523094,0.51029384,0.012687755,0.00011241166,0.6644094,0.65209115,0.012172141,0.00014611594,0.38561165
1217,0.5198398,0.5087941,0.0108614685,0.00018424963,0.6630854,0.6523293,0.010522197,0.00023390488,0.38512513
1218,0.51646847,0.50690305,0.009255495,0.00030991732,0.66217166,0.65263385,0.009155475,0.000382341,0.38454884
1219,0.51375836,0.504733,0.008522629,0.00050269125,0.6623657,0.653052,0.0087093115,0.000604408,0.3839134
1220,0.51229596,0.50240815,0.009120907,0.000766917,0.664155,0.6536335,0.009618183,0.000903356,0.38324994
1221,0.5123367,0.5000545,0.011188238,0.0010939896,0.66768676,0.6544286,0.011989643,0.0012684916,0.38258648
1222,0.5137563,0.49779359,0.014501495,0.001461236,0.6727225,0.65548253,0.015565916,0.0016740409,0.38194588
1223,0.5160951,0.4957345,0.018526621,0.0018339708,0.678695,0.6568357,0.019777656,0.0020817043,0.38134423
1224,0.5186878,0.49396974,0.02254735,0.002170682,0.6848457,0.6585219,0.023877628,0.0024461558,0.3807907
1225,0.5208446,0.4925703,0.025844183,0.0024300863,0.69041395,0.6605665,0.027124438,0.0027229732,0.3802883
1226,0.5220423,0.4915831,0.027879877,0.0025792958,0.69483685,0.6629875,0.028972238,0.0028771325,0.37983486
1227,0.5220699,0.49102855,0.02844102,0.0026003143,0.6978969,0.66579247,0.029214285,0.00289016,0.37942505
1228,0.5210834,0.4908994,0.027690243,0.0024937661,0.69978005,0.6689814,0.028034756,0.002763943,0.37905207
1229,0.519553,0.49116355,0.026111098,0.0022783026,0.7010172,0.6725473,0.025950104,0.0025198124,0.3787092
1230,0.5181145,0.49176812,0.024360364,0.0019860398,0.70232636,0.67647684,0.023656037,0.0021934991,0.37839127
1231,0.51737607,0.49264455,0.023075948,0.0016555502,0.70440966,0.6807527,0.021829529,0.0018274359,0.37809518
1232,0.51773727,0.493715,0.02269801,0.0013242884,0.7077616,0.68535423,0.020944923,0.0014623728,0.3778206
1233,0.5192745,0.49489927,0.023352554,0.0010226504,0.71254355,0.6902574,0.021154935,0.0011312381,0.37757027
1234,0.52171385,0.4961192,0.024824176,0.00077043084,0.7185539,0.6954363,0.022262411,0.0008552246,0.37735036
1235,0.52450246,0.4973052,0.026620926,0.0005763171,0.7252896,0.7008593,0.023786807,0.000643475,0.3771708
1236,0.526955,0.4984004,0.028114822,0.0004398353,0.73209435,0.70649165,0.025107428,0.0004952306,0.37704507
1237,0.5284432,0.4993646,0.028723683,0.00035495168,0.7383445,0.71229196,0.025648559,0.00040397377,0.37698975
1238,0.5285779,0.50017685,0.028086917,0.00031417224,0.7436335,0.7182142,0.025057448,0.00036185348,0.3770231
1239,0.52733225,0.50083625,0.026184099,0.0003119278,0.7478957,0.7242084,0.02332399,0.00036331784,0.37716264
1240,0.52506405,0.5013603,0.023357667,0.00034604693,0.7514269,0.73021907,0.020801257,0.00040655426,0.3774226
1241,0.52242637,0.501781,0.020228252,0.0004171293,0.7547998,0.736189,0.01811804,0.0004927722,0.3778103
1242,0.52019393,0.50213844,0.017529406,0.0005260832,0.7586888,0.742057,0.01600847,0.00062328257,0.378324
1243,0.5190573,0.5024754,0.015911067,0.0006708646,0.7636653,0.74775875,0.01511081,0.00079577684,0.3789509
1244,0.5194431,0.5028309,0.015768485,0.00084373256,0.7700205,0.7532257,0.01579346,0.0010013605,0.37966636
1245,0.52140677,0.5032364,0.017140431,0.001029899,0.7776577,0.7583826,0.018052123,0.0012229615,0.38043514
1246,0.52461743,0.5037118,0.019697247,0.0012083552,0.7860861,0.7631499,0.021499721,0.0014364964,0.38121322
1247,0.52843964,0.50426567,0.022819255,0.0013547048,0.7945059,0.7674424,0.025449695,0.0016137935,0.3819513
1248,0.5320884,0.5048949,0.025747886,0.0014455966,0.80197847,0.7711763,0.029074373,0.0017278417,0.38259956
1249,0.5348256,0.50558627,0.027775532,0.0014638079,0.80763483,0.7742723,0.03160415,0.0017583232,0.3831135
1250,0.5361487,0.50631857,0.02842753,0.0014025943,0.8108786,0.7766631,0.032518823,0.0016966225,0.3834589
1251,0.53591925,0.50706637,0.027585054,0.0012678526,0.81152725,0.7783006,0.031678203,0.0015484488,0.38361633
1252,0.53438646,0.5077996,0.025509551,0.0010773117,0.8098393,0.7791564,0.029349891,0.0013330453,0.38358325
1253,0.532104,0.5084866,0.02276063,0.00085678406,0.80643106,0.77922595,0.026125949,0.0010791183,0.38337344
1254,0.5297618,0.5090941,0.02003325,0.0006344378,0.80209637,0.7785236,0.022754245,0.00081848697,0.38301358
1255,0.527988,0.5095867,0.01796638,0.00043494874,0.7975954,0.7770775,0.01993814,0.0005797557,0.38253868
1256,0.5271818,0.50992787,0.01697899,0.0002749365,0.7934731,0.77492696,0.018163214,0.00038298027,0.38198727
1257,0.5274151,0.51007885,0.017175375,0.00016086525,0.78994524,0.7721139,0.017594118,0.00023722589,0.38139647
1258,0.5284295,0.510002,0.018337857,8.964681e-05,0.7868892,0.7686864,0.01806175,0.00014104,0.38079974
1259,0.529718,0.5096624,0.020003948,5.1594863e-05,0.7839164,0.7646935,0.019137515,8.544097e-05,0.38022438
1260,0.5306732,0.5090319,0.021606417,3.489283e-05,0.7805232,0.7601917,0.020272836,5.863647e-05,0.37969086
1261,0.53076684,0.5080941,0.02264234,3.0451141e-05,0.77626187,0.75524056,0.020970132,5.1227697e-05,0.37921295
1262,0.52970934,0.506847,0.0228265,3.579479e-05,0.77090836,0.74990904,0.020938938,6.038507e-05,0.37879813
1263,0.5275487,0.5053075,0.022184405,5.6743665e-05,0.76455504,0.74427044,0.02019287,9.1703114e-05,0.37844846
1264,0.5246722,0.5035112,0.021054788,0.00010621566,0.75761336,0.73840064,0.019054627,0.00015807748,0.37816134
1265,0.5217095,0.5015126,0.01999661,0.00020032086,0.750715,0.7323738,0.018065626,0.00027558833,0.377931
1266,0.5193608,0.49938044,0.019627513,0.00035278048,0.74454325,0.7262603,0.017825251,0.00045770293,0.3777491
1267,0.5182065,0.49719524,0.020441948,0.0005693092,0.73964226,0.7201239,0.018809022,0.000709346,0.3776064
1268,0.5185469,0.49504414,0.022659192,0.00084350846,0.7362593,0.7140202,0.02121658,0.0010225466,0.377493
1269,0.52031374,0.4930168,0.026141595,0.0011553405,0.7342644,0.7079998,0.024889624,0.0013749192,0.3774
1270,0.5230762,0.4912018,0.03040161,0.0014727754,0.7331619,0.7021103,0.029320301,0.0017313643,0.37732083
1271,0.52613896,0.4896832,0.034699276,0.0017565029,0.73220026,0.69640106,0.033749938,0.0020492761,0.37725177
1272,0.52613896,0.4896832,0.034699276,0.0017565029,0.73220026,0.69640106,0.033749938,0.0020492761,0.37725177
1273,0.5253797,0.48923224,0.034451775,0.0016956846,0.72212285,0.68705446,0.033101432,0.001966978,0.3770915
1274,0.52426785,0.48935574,0.033356182,0.001555918,0.7116098,0.6781891,0.031621404,0.0017992822,0.37716475
1275,0.523197,0.49003774,0.03180067,0.0013585845,0.7011912,0.6698836,0.029737253,0.0015703442,0.37748596
1276,0.522554,0.49123043,0.03019302,0.0011305434,0.6913897,0.6621915,0.027888367,0.0013097967,0.3780557
1277,0.5225988,0.49285784,0.028842187,0.0008987859,0.68259674,0.655145,0.026404556,0.0010471714,0.37885898
1278,0.5233823,0.49481925,0.02787717,0.0006858822,0.67498285,0.6487525,0.025423441,0.0008068465,0.37986556
1279,0.5247289,0.49699694,0.027224932,0.0005069695,0.6684791,0.64300436,0.02486962,0.0006050768,0.38103113
1280,0.52628547,0.49926376,0.026652781,0.00036896864,0.6628266,0.6378776,0.024499688,0.00044932307,0.3823008
1281,0.5276266,0.5014927,0.02586216,0.00027171787,0.65767705,0.6333375,0.024000129,0.00033946338,0.38361347
1282,0.52838516,0.5035666,0.024607988,0.00021052985,0.6527258,0.6293447,0.023110475,0.00027064022,0.38490707
1283,0.52837414,0.50538766,0.022807166,0.0001793078,0.6478295,0.62585795,0.02173482,0.00023667024,0.38612434
1284,0.527661,0.5068866,0.02060119,0.00017318195,0.64307725,0.6228382,0.020006325,0.00023273288,0.3872178
1285,0.52656573,0.5080263,0.01834952,0.00018990148,0.6387861,0.62025,0.018279323,0.00025680327,0.388154
1286,0.52558506,0.50880486,0.016550586,0.00022962628,0.63542044,0.6180632,0.01704802,0.00030923338,0.3889148
1287,0.5252581,0.50925225,0.015712548,0.00029329484,0.63345957,0.6162552,0.01681337,0.00039093176,0.3894974
1288,0.52601475,0.5094246,0.016209863,0.00038030097,0.63324565,0.6148088,0.017936127,0.0005007231,0.3899118
1289,0.5280492,0.5093966,0.018166238,0.00048632122,0.634863,0.6137127,0.020517282,0.000632975,0.39017746
1290,0.53124875,0.5092519,0.021394677,0.00060220674,0.63807493,0.6129606,0.024337918,0.00077647925,0.39031905
1291,0.53520185,0.50907606,0.02541146,0.00071428425,0.6423368,0.61254644,0.02887546,0.00091486325,0.39036345
1292,0.539279,0.50894725,0.029525323,0.0008063849,0.64689225,0.6124654,0.033397872,0.0010289918,0.39033663
1293,0.54277754,0.5089292,0.032985345,0.00086303503,0.6509282,0.6127097,0.03711802,0.0011004736,0.39026088
1294,0.54509515,0.5090658,0.03515625,0.0008730889,0.6537606,0.61326784,0.03937674,0.0011160361,0.39015344
1295,0.54588294,0.5093746,0.035675395,0.000832925,0.6549999,0.6141232,0.03980571,0.001070956,0.3900251
1296,0.5451382,0.5098459,0.03454458,0.00074768875,0.65464705,0.6152535,0.03842271,0.0009708228,0.38987952
1297,0.543195,0.5104412,0.03212346,0.00063037395,0.6530868,0.6166327,0.035623666,0.00083038275,0.389713
1298,0.5406197,0.5110961,0.029024825,0.00049871794,0.6509744,0.618232,0.032072157,0.000670191,0.38951465
1299,0.53803915,0.5117262,0.025942124,0.0003708096,0.6490519,0.62002206,0.028518142,0.00051168806,0.38926753
1300,0.5359606,0.5122336,0.023465972,0.0002610197,0.64795464,0.62197775,0.02560434,0.00037250065,0.3889506
1301,0.53463817,0.51251686,0.021943882,0.0001774162,0.6480576,0.624077,0.023717197,0.0002633353,0.38854134
1302,0.53402317,0.5124795,0.021422124,0.00012150966,0.6494177,0.62630737,0.022922853,0.00018744072,0.38801914
1303,0.5338124,0.5120412,0.02168089,9.029897e-05,0.6518061,0.6286634,0.0230002,0.00014249315,0.38736907
1304,0.5335763,0.5111477,0.022348633,7.996305e-05,0.6548354,0.6311536,0.02355729,0.00012450248,0.38658577
1305,0.53292906,0.5097797,0.02305947,8.989213e-05,0.65812474,0.6337986,0.024194086,0.0001320764,0.38567635
1306,0.5316869,0.50795937,0.023601994,0.00012554455,0.6614611,0.6366323,0.024659164,0.00016964701,0.38466233
1307,0.5299584,0.5057521,0.024007669,0.0001986865,0.66489947,0.63970447,0.024946978,0.0002479936,0.38357857
1308,0.52813,0.50326407,0.024541507,0.00032442878,0.6687528,0.64307517,0.025296194,0.00038142523,0.38247025
1309,0.52674145,0.5006329,0.02559313,0.0005154854,0.67348117,0.6468134,0.026085794,0.0005819589,0.3813881
1310,0.52629465,0.49801666,0.027502509,0.0007754705,0.67950785,0.65099293,0.027662447,0.00085245597,0.3803821
1311,0.52705586,0.4955803,0.030382337,0.0010931897,0.6870271,0.6556854,0.03016097,0.0011807197,0.37949592
1312,0.52892476,0.4934834,0.03400105,0.0014403351,0.6958733,0.660953,0.0333833,0.0015370396,0.3787625
1313,0.5314156,0.49186763,0.037774228,0.0017737376,0.70550466,0.6668437,0.036784433,0.0018765231,0.37820148
1314,0.533771,0.49084702,0.040881447,0.0020425327,0.7151111,0.6733812,0.039583337,0.0021465567,0.37781823
1315,0.5351837,0.49049884,0.04248575,0.002199123,0.72383463,0.68055946,0.040977016,0.002298206,0.37760532
1316,0.53506505,0.49085742,0.041996304,0.0022113314,0.73103666,0.68833965,0.040398132,0.0022988943,0.3775456
1317,0.5332658,0.49191093,0.03928289,0.0020719594,0.73651946,0.696651,0.0377263,0.0021421618,0.37761608
1318,0.5301607,0.4936033,0.03475526,0.0018021339,0.7406129,0.705396,0.03336565,0.0018512553,0.3777932
1319,0.52655053,0.49584046,0.02926341,0.0014466563,0.744078,0.71445835,0.028145764,0.0014738379,0.3780572
1320,0.52341205,0.4985003,0.023849156,0.0010626125,0.74785936,0.7237132,0.023076033,0.0010700832,0.37839472
1321,0.5215895,0.50144404,0.019440219,0.0007052375,0.7527736,0.73303205,0.01904379,0.0006977532,0.37879974
1322,0.5215385,0.5045271,0.016595978,0.0004154626,0.75925285,0.74228835,0.016565371,0.00039909594,0.37927273
1323,0.5232048,0.5076067,0.015385308,0.0002127726,0.7672169,0.75135416,0.015669137,0.00019356834,0.3798185
1324,0.5260683,0.5105497,0.015423966,9.4580864e-05,0.7761152,0.76009953,0.015938446,7.720256e-05,0.3804432
1325,0.52933013,0.5132374,0.01605115,4.1525727e-05,0.7851105,0.76838946,0.016692562,2.8437838e-05,0.38115156
1326,0.5321836,0.5155712,0.016585667,2.6764425e-05,0.79334664,0.7760826,0.017246071,1.8021537e-05,0.38194305
1327,0.53408104,0.5174775,0.016577203,2.6330737e-05,0.8002194,0.7830391,0.01716028,2.0025462e-05,0.38280976
1328,0.53490216,0.51891184,0.015963059,2.7217964e-05,0.8055438,0.78912663,0.016396774,2.0399328e-05,0.38373336
1329,0.53495777,0.5198596,0.015067693,3.0445293e-05,0.80955863,0.7942282,0.015310274,2.0132844e-05,0.3846839
1330,0.5348237,0.52033305,0.014442521,4.8187154e-05,0.8127623,0.79824984,0.01448031,3.2159103e-05,0.38561982
1331,0.53507304,0.52036715,0.0146095995,9.633259e-05,0.81564313,0.8011223,0.014447425,7.338812e-05,0.38648918
1332,0.5360106,0.5200126,0.015812369,0.00018561291,0.8184167,0.80280143,0.015459976,0.00015530473,0.3872332
1333,0.53751695,0.51933026,0.017871987,0.00031469154,0.8208747,0.8032664,0.017331462,0.00027678482,0.38779065
1334,0.5390635,0.51838744,0.020208262,0.0004678212,0.82240874,0.80252,0.019467033,0.00042170924,0.3881051
1335,0.53989875,0.5172545,0.022026327,0.0006180077,0.8222116,0.80059016,0.021059046,0.00056242023,0.38813248
1336,0.53935295,0.51600397,0.022614345,0.0007346148,0.8195976,0.79753554,0.021394048,0.0006679658,0.3878502
1337,0.5371436,0.51470655,0.0216439,0.0007931455,0.8143185,0.79344505,0.02015923,0.0007141753,0.38726252
1338,0.53356016,0.5134264,0.019350514,0.00078319805,0.8067511,0.7884362,0.017622892,0.00069203036,0.3864038
1339,0.52942824,0.512215,0.016501654,0.00071157294,0.7978516,0.78264624,0.014595084,0.0006103014,0.38533455
1340,0.525853,0.5111042,0.014149594,0.0005991224,0.78888214,0.7762228,0.012167483,0.000491842,0.38413307
1341,0.52383476,0.5101002,0.013261626,0.00047295826,0.78100234,0.76930785,0.011329491,0.0003649998,0.38288346
1342,0.5239137,0.5091835,0.01437258,0.00035759358,0.7748954,0.7620306,0.012610743,0.00025410485,0.38166454
1343,0.52596813,0.5083121,0.017387379,0.00026866733,0.7705534,0.75449985,0.01588055,0.00017303784,0.38054082
1344,0.52924013,0.50742877,0.021599984,0.00021136677,0.76730794,0.74681205,0.02037187,0.00012404355,0.37955812
1345,0.53257865,0.50647193,0.025923045,0.00018362561,0.76407844,0.73905295,0.024923721,0.00010176317,0.37874186
1346,0.5348324,0.505391,0.029259097,0.00018230669,0.7597786,0.7313073,0.02837062,0.000100655896,0.37809852
1347,0.5352548,0.504159,0.030886753,0.00020903462,0.7537305,0.72366124,0.029947424,0.00012180237,0.37761897
1348,0.5337652,0.5027849,0.030708041,0.00027225973,0.7459296,0.7162034,0.029550677,0.00017555275,0.37728328
1349,0.53094554,0.5013189,0.029242992,0.00038365505,0.7370372,0.70902276,0.027736919,0.00027752572,0.37706578
1350,0.5277659,0.4998506,0.027365597,0.0005497358,0.7280921,0.70220274,0.025450177,0.00043917404,0.37693968
1351,0.52516437,0.49849883,0.025902681,0.0007628789,0.7200766,0.69581676,0.023602758,0.0006571074,0.37688074
1352,0.52367705,0.49739933,0.025281344,0.0009963613,0.71353215,0.68992364,0.022701671,0.00090685353,0.37686944
1353,0.52327216,0.49668783,0.02537731,0.0012069887,0.7083916,0.6845682,0.022678753,0.001144621,0.37689275
1354,0.5234518,0.49648517,0.02562119,0.0013454468,0.7040825,0.67977875,0.02298595,0.001317786,0.37694532
1355,0.5235616,0.4968807,0.025309075,0.0013717916,0.6998502,0.6755646,0.022904456,0.0013811607,0.37703001
1356,0.52317125,0.4979186,0.023982368,0.0012703149,0.69515735,0.67191255,0.021931557,0.0013132592,0.37715718
1357,0.52234733,0.49958602,0.021703728,0.0010575363,0.6899786,0.6687827,0.02007016,0.0011257335,0.3773425
1358,0.5216801,0.50180835,0.019092772,0.0007789886,0.6848463,0.6661047,0.017880399,0.0008612197,0.37760267
1359,0.5220378,0.5044505,0.017092494,0.0004948272,0.6806177,0.6637787,0.01625961,0.0005793764,0.37795016
1360,0.52415806,0.5073272,0.016570663,0.00026017753,0.6780688,0.661681,0.016050901,0.0003369345,0.378388
1361,0.52825934,0.5102157,0.017935777,0.000107871296,0.67750144,0.6596723,0.017659452,0.00016971826,0.37890655
1362,0.53384733,0.5128745,0.02093262,4.0226034e-05,0.6785346,0.6576073,0.020843385,8.393243e-05,0.37948287
1363,0.5398014,0.5150627,0.024706142,3.2597018e-05,0.68018043,0.65535074,0.024770364,5.9324793e-05,0.38008252
1364,0.5447364,0.51656514,0.028123824,4.7453614e-05,0.6811843,0.6527884,0.028332695,6.320474e-05,0.38066483
1365,0.5475245,0.5172185,0.030251913,5.4116896e-05,0.6805357,0.6498485,0.030616954,7.023118e-05,0.38118976
1366,0.5477829,0.51693934,0.030797236,4.6311317e-05,0.6779312,0.64650977,0.03134181,7.9625854e-05,0.3816257
1367,0.5460937,0.51574075,0.03030394,4.900513e-05,0.67398757,0.642814,0.03105244,0.00012119309,0.38195506
1368,0.5438239,0.5137374,0.029976863,0.00010969974,0.670052,0.63886094,0.030945754,0.00024524351,0.38217717
1369,0.5425903,0.5111317,0.031182094,0.00027650973,0.6676772,0.63480234,0.03237564,0.00049924944,0.38230503
1370,0.5436006,0.50818825,0.034840103,0.00057227904,0.66797984,0.6308252,0.03625377,0.00090084417,0.38236058
1371,0.54715794,0.5052029,0.04097923,0.00097586116,0.671167,0.6271372,0.042610742,0.0014190797,0.38236722
1372,0.55253214,0.502473,0.048639964,0.0014191718,0.6764312,0.6239522,0.050506648,0.0019723398,0.38234466
1373,0.55253214,0.502473,0.048639964,0.0014191718,0.6764312,0.6239522,0.050506648,0.0019723398,0.38234466
1374,0.55361897,0.50575864,0.04656598,0.0012943019,0.6652551,0.61475205,0.048698455,0.0018046239,0.3850675
1375,0.5544567,0.5099764,0.04340562,0.0010747429,0.65415156,0.6067376,0.045892242,0.001521711,0.38823497
1376,0.55594456,0.51490164,0.040226836,0.00081613124,0.64418834,0.5998621,0.04313672,0.0011895266,0.39176312
1377,0.5586291,0.5202273,0.037828945,0.0005728851,0.63608015,0.594018,0.04118928,0.00087291596,0.39552838
1378,0.5623857,0.52559435,0.0364098,0.00038152584,0.6298612,0.58905864,0.04018554,0.0006169865,0.39937356
1379,0.56642747,0.5306282,0.035544712,0.0002545801,0.6248904,0.58482313,0.03962737,0.00043987308,0.40311855
1380,0.56964517,0.53498137,0.034477875,0.00018590047,0.6201887,0.5811625,0.038688216,0.00033793584,0.4065775
1381,0.5711198,0.5383736,0.03258303,0.00016311397,0.6149489,0.5779597,0.03669041,0.00029880294,0.40957835
1382,0.57057434,0.54063165,0.02976287,0.00017979776,0.60898036,0.5751478,0.03351812,0.0003143971,0.411986
1383,0.56852174,0.5417117,0.026569707,0.00024035055,0.6028469,0.57271624,0.029744204,0.00038647922,0.41371796
1384,0.5660207,0.5417004,0.023965485,0.0003548497,0.5976182,0.57071066,0.02638583,0.0005217219,0.4147512
1385,0.56415534,0.54079175,0.022836726,0.0005268578,0.5943473,0.5692213,0.024406472,0.0007195005,0.41511577
1386,0.56350446,0.5392466,0.023516053,0.0007418009,0.59355074,0.5683684,0.024222221,0.0009601688,0.4148783
1387,0.563865,0.5373492,0.025552597,0.0009632052,0.5949424,0.56828195,0.025458764,0.001201686,0.41412514
1388,0.56435186,0.53536564,0.027846271,0.0011399639,0.59754944,0.5690819,0.02707981,0.0013877269,0.41294593
1389,0.56383085,0.53350824,0.02909949,0.0012231453,0.6001624,0.57085973,0.02783696,0.0014656537,0.41142187
1390,0.5614896,0.5319096,0.02839487,0.0011850998,0.6019181,0.5736615,0.026849547,0.0014070289,0.40961888
1391,0.5572675,0.53060627,0.025628941,0.0010323185,0.6027392,0.57747966,0.024038697,0.0012208788,0.40758428
1392,0.55191386,0.5295374,0.021572309,0.000804197,0.603394,0.5822571,0.020184975,0.00095188036,0.40534547
1393,0.5466268,0.5285605,0.01750856,0.00055772247,0.60512197,0.58789784,0.016560413,0.000663707,0.40291336
1394,0.542465,0.52748126,0.014638323,0.0003453908,0.6090318,0.59429234,0.014324716,0.00041475007,0.40028957
1395,0.53984797,0.526093,0.013557659,0.0001972722,0.61557454,0.601336,0.013999767,0.00023875177,0.39747864
1396,0.5383933,0.5242175,0.0140603185,0.00011551536,0.62436235,0.6089495,0.015274237,0.0001386254,0.3945017
1397,0.53716564,0.5217455,0.015337681,8.242546e-05,0.63439876,0.61708784,0.017215772,9.512797e-05,0.3914112
1398,0.53520876,0.5186669,0.016464494,7.73481e-05,0.64460593,0.6257434,0.01877758,8.49526e-05,0.3882998
1399,0.5321071,0.51508653,0.016927354,9.325002e-05,0.65440065,0.6349494,0.019352442,9.880717e-05,0.38529924
1400,0.52827823,0.5112194,0.016915161,0.00014367791,0.6640114,0.6447744,0.019087724,0.00014932755,0.3825666
1401,0.52481335,0.5073621,0.01719612,0.00025510724,0.674353,0.65531427,0.018775135,0.00026354397,0.380262
1402,0.5229333,0.5038509,0.018634474,0.0004479272,0.6865103,0.6666817,0.019365586,0.0004629937,0.3785229
1403,0.5233456,0.5010149,0.021614319,0.0007163761,0.7011082,0.67898756,0.021378135,0.0007425124,0.37744486
1404,0.52585083,0.49913645,0.025695551,0.0010188506,0.7179081,0.6923153,0.024533097,0.0010597005,0.37707034
1405,0.5294077,0.49841937,0.029703105,0.0012852092,0.7358509,0.706691,0.027817896,0.0013419512,0.37738723
1406,0.5326455,0.4989656,0.032239556,0.0014403695,0.7535449,0.7220573,0.029976642,0.0015109773,0.37833408
1407,0.5345888,0.5007631,0.03239088,0.0014347814,0.769972,0.73826426,0.030193413,0.0015143869,0.37981337
1408,0.53520644,0.50368685,0.030251842,0.0012677548,0.78502274,0.755075,0.028597737,0.0013500318,0.38171142
1409,0.535444,0.50752115,0.026933651,0.0009892148,0.79952663,0.7721998,0.026258554,0.001068303,0.38392136
1410,0.5366786,0.51199454,0.024005964,0.0006781229,0.81470865,0.78933465,0.024624014,0.0007500289,0.3863629
1411,0.53990823,0.5168176,0.022681788,0.0004088412,0.831385,0.8061944,0.024718676,0.0004718856,0.3889909
1412,0.5451529,0.52171355,0.023215765,0.00022358946,0.8493586,0.8225143,0.02656621,0.00027811437,0.39179078
1413,0.5513999,0.5264358,0.024839811,0.00012426163,0.8673743,0.8380416,0.029160196,0.000172502,0.39476317
1414,0.5571233,0.53077734,0.026260847,8.513509e-05,0.88365424,0.8525181,0.031004442,0.00013172309,0.39790303
1415,0.56111157,0.5345769,0.026456917,7.780703e-05,0.8967556,0.8656723,0.03095225,0.00013101836,0.4011781
1416,0.5631433,0.5377226,0.025327213,9.349587e-05,0.90628624,0.8772306,0.028889166,0.00016648069,0.40451226
1417,0.5640864,0.54014957,0.023788104,0.0001487152,0.9130357,0.8869391,0.02583723,0.00025935107,0.40777725
1418,0.5653216,0.54183227,0.023219163,0.00027017895,0.91839635,0.8945772,0.023380525,0.00043865998,0.41079468
1419,0.56782395,0.5427685,0.024586855,0.00046862708,0.923425,0.8999646,0.02274759,0.00071286556,0.41334862
1420,0.57147336,0.5429659,0.027788581,0.0007188891,0.9281112,0.9029517,0.024110675,0.0010488078,0.41520694
1421,0.5750191,0.54243785,0.0316213,0.00095997256,0.93131083,0.9034208,0.026517099,0.0013729238,0.41615295
1422,0.57674557,0.5412073,0.03442075,0.0011175016,0.93139637,0.9012976,0.028502239,0.0015965296,0.4160253
1423,0.57549375,0.53931844,0.03503673,0.0011385411,0.9272714,0.89657515,0.029041566,0.0016546907,0.41475952
1424,0.57142204,0.5368422,0.033560857,0.0010189349,0.9191307,0.8893349,0.028258203,0.0015375814,0.41241524
1425,0.5659761,0.5338687,0.031301748,0.00080565055,0.90842146,0.87974435,0.027382586,0.0012944832,0.40917414
1426,0.5610381,0.5304884,0.029978078,0.0005716114,0.89698887,0.86803746,0.027943293,0.0010080843,0.40530324
1427,0.55780613,0.52677125,0.030655121,0.0003797462,0.88594514,0.8544691,0.030720646,0.00075537304,0.40110072
1428,0.5561313,0.5227583,0.033114035,0.00025900107,0.87502843,0.83929384,0.03515394,0.0005806826,0.39684662
1429,0.55469966,0.518472,0.036023017,0.000204631,0.8628253,0.82276314,0.03956866,0.0004934531,0.39277133
1430,0.5519261,0.5139385,0.037788734,0.0001988562,0.8477231,0.8051397,0.042095926,0.0004875062,0.3890425
1431,0.54703254,0.509219,0.037577633,0.0002358888,0.8290382,0.78671247,0.041760925,0.0005647903,0.38576463
1432,0.5406282,0.5044323,0.03586339,0.0003324586,0.807607,0.76779056,0.039072067,0.0007444221,0.38298726
1433,0.5343887,0.49976483,0.034109194,0.00051466824,0.78543127,0.74868536,0.035698086,0.0010478775,0.38072112
1434,0.53003037,0.49546385,0.03377735,0.0007891827,0.7645782,0.7296853,0.033423528,0.0014693997,0.37896088
1435,0.5282716,0.49181953,0.03533224,0.0011198363,0.7460746,0.7110479,0.03307355,0.001953156,0.3777091
1436,0.52845126,0.4891413,0.03788231,0.0014276381,0.72948813,0.6930099,0.034082122,0.00239613,0.37699568
1437,0.52901435,0.48772383,0.03967221,0.0016183069,0.71341586,0.6758046,0.034931153,0.0026800802,0.376886
1438,0.5285619,0.4878018,0.03913493,0.0016252067,0.696554,0.6596607,0.03417332,0.0027199958,0.37747243
1439,0.5268135,0.48949367,0.035875298,0.0014444942,0.67868686,0.6447757,0.031406783,0.0025043993,0.378849
1440,0.5248462,0.49275723,0.030948902,0.0011400396,0.66094357,0.6312766,0.02756419,0.0021028111,0.38107643
1441,0.5244149,0.4973747,0.026227621,0.000812606,0.64512444,0.61918527,0.024305658,0.0016335101,0.3841509
1442,0.5268109,0.5029741,0.023284923,0.0005518771,0.6325684,0.60841626,0.022941083,0.0012110815,0.387987
1443,0.53201556,0.5090755,0.022539793,0.0004002452,0.6233252,0.5988043,0.023615682,0.00090529263,0.3924179
1444,0.5386596,0.51515186,0.02316146,0.000346245,0.6161338,0.5901472,0.025256565,0.0007300193,0.39720985
1445,0.5447816,0.52069485,0.023739697,0.00034707517,0.6092025,0.58225393,0.026285492,0.0006631219,0.4020874
1446,0.5489512,0.52528894,0.023297474,0.00036480045,0.6013265,0.57497853,0.025667673,0.0006803362,0.40677086
1447,0.5510808,0.52868164,0.022005178,0.00039397142,0.5926682,0.5682461,0.023641257,0.0007808039,0.41102087
1448,0.55237883,0.53082573,0.02109044,0.0004626653,0.5846531,0.56205857,0.021608127,0.0009863733,0.41467616
1449,0.5544432,0.5318736,0.021963356,0.0006062489,0.57901216,0.5564874,0.021209758,0.001314969,0.4176666
1450,0.5580967,0.5321202,0.025144227,0.00083223986,0.57659775,0.551655,0.02319583,0.0017469438,0.41999948
1451,0.5627489,0.5319237,0.029724574,0.0011006248,0.5767587,0.54770994,0.026839815,0.0022089658,0.42172587
1452,0.5666935,0.531618,0.03374164,0.0013338131,0.5776829,0.5448006,0.030292418,0.002589964,0.42290455
1453,0.56818676,0.53143835,0.035295654,0.0014527658,0.57752573,0.5430433,0.031698164,0.002784266,0.4235723
1454,0.5666392,0.5314633,0.03375661,0.0014192646,0.57564884,0.542496,0.030411908,0.0027409084,0.42372468
1455,0.5630862,0.53158665,0.030242085,0.0012574762,0.5731143,0.5431403,0.02748474,0.0024892723,0.42330936
1456,0.55952907,0.5315348,0.026955163,0.0010390602,0.57202256,0.5448926,0.025006702,0.0021232206,0.42223266
1457,0.5575691,0.53092486,0.025801966,0.00084225496,0.5741131,0.5476306,0.024728026,0.001754451,0.42037922
1458,0.5573125,0.529353,0.027245723,0.000713773,0.5796333,0.55123854,0.026927695,0.0014670467,0.4176469
1459,0.55730486,0.526497,0.03015011,0.00065771746,0.5872342,0.555646,0.030288724,0.0012995095,0.4139925
1460,0.5555493,0.52221507,0.03267985,0.00065437995,0.5949633,0.5608576,0.032847147,0.0012585236,0.40947765
1461,0.5509696,0.5166164,0.0336613,0.0006919187,0.60170984,0.56696254,0.033400904,0.0013464096,0.40429756
1462,0.54431736,0.5100761,0.033456765,0.0007845064,0.60811067,0.5741288,0.032405853,0.0015760248,0.3987699
1463,0.5377928,0.50317377,0.03365942,0.0009596383,0.61617684,0.5825766,0.031643953,0.0019563495,0.39327973
1464,0.5335886,0.4965764,0.035789672,0.0012224889,0.62785274,0.59254146,0.032853108,0.0024581482,0.38820174
1465,0.5324345,0.49091452,0.03999331,0.0015266904,0.6435736,0.60423017,0.03635355,0.0029899082,0.3838362
1466,0.53320885,0.48668844,0.04474205,0.0017783853,0.66188145,0.6177675,0.04070431,0.003409604,0.3803774
1467,0.53388,0.4842051,0.047796607,0.0018782672,0.68039185,0.6331508,0.043663647,0.003577409,0.3779118
1468,0.5331462,0.4835445,0.047822103,0.0017796061,0.69747806,0.65022135,0.043831937,0.0034247576,0.37643373
1469,0.53157365,0.48456103,0.04548985,0.0015227753,0.71347225,0.66868263,0.04179294,0.0029967064,0.37587693
1470,0.53126687,0.4869337,0.04311722,0.0012159643,0.7303882,0.6881747,0.039780412,0.0024330684,0.37615636
1471,0.5342342,0.49025542,0.043007422,0.0009713966,0.7502768,0.7083573,0.04002301,0.0018964728,0.37721038
1472,0.5407332,0.49412864,0.045761675,0.00084294705,0.7735043,0.7289566,0.04304975,0.0014979917,0.37902695
1473,0.54889464,0.49823362,0.04985194,0.0008090873,0.79827833,0.7497457,0.047264673,0.0012679251,0.38164288
1474,0.54889464,0.49823362,0.04985194,0.0008090873,0.79827833,0.7497457,0.047264673,0.0012679251,0.38164288
1475,0.5465805,0.49837023,0.04734588,0.0008643727,0.80266154,0.75669426,0.044432428,0.0015348879,0.38312793
1476,0.5454003,0.4980278,0.0463498,0.0010226758,0.8075173,0.7624329,0.043096103,0.00198827,0.3846936
1477,0.5470667,0.49743152,0.048331596,0.0013035584,0.81425077,0.76686305,0.04479804,0.0025897152,0.3861749
1478,0.5506375,0.49678364,0.052215185,0.0016386233,0.8215738,0.7698949,0.048474323,0.0032045832,0.38736796
1479,0.5532646,0.4962314,0.055136703,0.0018964853,0.8263252,0.77145463,0.051228974,0.0036415479,0.3880777
1480,0.55252934,0.49585947,0.05470889,0.0019610224,0.82590824,0.77151483,0.050646894,0.0037465356,0.38817865
1481,0.5485397,0.49568957,0.05104187,0.0018082492,0.8204747,0.7701321,0.046850976,0.00349159,0.38766503
1482,0.54395914,0.49567765,0.046760798,0.0015206774,0.8129485,0.76744586,0.042511385,0.0029912302,0.3866568
1483,0.5418362,0.49570927,0.04490031,0.0012265795,0.8067564,0.76363486,0.040690802,0.0024307268,0.38535216
1484,0.5431331,0.4956115,0.046503577,0.0010180158,0.8032354,0.75886923,0.04239885,0.0019673344,0.38395795
1485,0.5460066,0.4951846,0.04990883,0.00091323204,0.8008355,0.7532796,0.045878567,0.0016772567,0.38263738
1486,0.5473045,0.49425763,0.05216465,0.0008822357,0.7966186,0.7469768,0.048070285,0.0015714974,0.38148934
1487,0.5450915,0.49274892,0.05143936,0.00090327003,0.788812,0.7400753,0.047090493,0.0016462192,0.38054946
1488,0.5402443,0.49071512,0.04853245,0.000996706,0.77840465,0.732707,0.043784536,0.0019130817,0.37980163
1489,0.5357211,0.48835245,0.046165958,0.0012026983,0.76838326,0.7250065,0.040999133,0.0023776437,0.37919426
1490,0.53410053,0.48595566,0.046623114,0.0015217783,0.76122606,0.7170862,0.04115353,0.0029862968,0.37866023
1491,0.53552204,0.48385668,0.049789228,0.0018761125,0.75684506,0.7090309,0.044216666,0.0035974407,0.37814125
1492,0.53767806,0.48237,0.053176712,0.0021313212,0.75264823,0.7009179,0.047713403,0.004016908,0.3776142
1493,0.5377584,0.48174125,0.053846255,0.0021709236,0.74560463,0.69284743,0.048670996,0.0040861825,0.3771122
1494,0.5348037,0.48209652,0.050733615,0.001973542,0.7347053,0.6849436,0.04598945,0.0037722886,0.3767249
1495,0.53053194,0.48339254,0.045507565,0.0016318406,0.7218346,0.67732185,0.041321244,0.0031915538,0.37657
1496,0.5278908,0.4854044,0.041193895,0.0012925324,0.7102635,0.67003936,0.037680883,0.0025432697,0.37674507
1497,0.5285994,0.4877573,0.039777223,0.0010648218,0.70208126,0.6630671,0.03701131,0.0020028134,0.37728715
1498,0.5317748,0.48999906,0.040807296,0.00096845697,0.6967345,0.65631044,0.038769204,0.0016548673,0.3781591
1499,0.5346285,0.49168882,0.041986845,0.00095285085,0.69168186,0.6496548,0.040526062,0.0015009684,0.3792643
1500,0.53462005,0.49249536,0.04116111,0.00096354407,0.6845489,0.64302754,0.040002957,0.0015184147,0.3804787
1501,0.53145486,0.49228603,0.03816622,0.0010026305,0.67511666,0.6364315,0.036970127,0.0017150302,0.38169062
1502,0.52732784,0.49117017,0.035024896,0.0011328049,0.6655534,0.6299525,0.033470236,0.0021307163,0.38283417
1503,0.5251573,0.48947182,0.034266483,0.0014189366,0.65864336,0.6237358,0.032125413,0.0027821532,0.3838997
1504,0.5262831,0.4876389,0.036788933,0.0018552834,0.6555192,0.61795527,0.033965074,0.003598849,0.38492185
1505,0.52949744,0.48613983,0.041019812,0.0023378169,0.65475935,0.6127912,0.037560586,0.0044075693,0.38595414
1506,0.53206295,0.4853658,0.043992218,0.0027048904,0.65350056,0.6084195,0.040094152,0.004986941,0.38704488
1507,0.53191924,0.4855508,0.043544974,0.0028234855,0.6497103,0.6049889,0.039553065,0.0051683574,0.38821796
1508,0.52938116,0.4867118,0.04000356,0.0026657996,0.64389336,0.6025903,0.03638009,0.004922902,0.38945904
1509,0.526888,0.48863417,0.03593375,0.0023200978,0.6387712,0.6012265,0.033171613,0.004373047,0.39070684
1510,0.52696365,0.49091467,0.03411926,0.0019297006,0.6371361,0.6008098,0.032605287,0.0037210004,0.39185494
1511,0.5301354,0.49305505,0.035468034,0.0016122778,0.63968486,0.6011925,0.035340883,0.0031514892,0.3927659
1512,0.5344773,0.49456924,0.038488455,0.0014195823,0.6445331,0.60220873,0.03954763,0.0027767508,0.3932996
1513,0.5370603,0.49509296,0.040613614,0.0013537474,0.6486929,0.6037244,0.04232639,0.002642103,0.39335036
1514,0.5362235,0.49448055,0.04033124,0.0014116814,0.65038687,0.60566974,0.04195447,0.0027626636,0.39288613
1515,0.53292197,0.49285477,0.038456406,0.0016108409,0.6504407,0.60805404,0.039241493,0.0031451518,0.3919676
1516,0.5299781,0.49057883,0.037431017,0.0019682571,0.65155643,0.61095864,0.03683003,0.0037677824,0.39073262
1517,0.52979773,0.48815435,0.03919288,0.0024505472,0.656023,0.61449957,0.036985256,0.0045381705,0.3893507
1518,0.5324715,0.48609295,0.04343358,0.002944938,0.6638092,0.61878693,0.03974571,0.005276563,0.38797414
1519,0.535744,0.48480844,0.047649484,0.0032860541,0.67253155,0.62387896,0.042895753,0.005756862,0.38670886
1520,0.5368128,0.4845416,0.048938405,0.0033328114,0.67927593,0.6297535,0.04372355,0.0057989582,0.38560784
1521,0.5345806,0.48531646,0.0462141,0.003050001,0.68287605,0.6362939,0.041220535,0.005361594,0.38467923
1522,0.53054786,0.48693806,0.041075967,0.002533853,0.68482083,0.6433066,0.036942467,0.00457175,0.38389915
1523,0.52752566,0.48904005,0.03652955,0.0019560663,0.6879487,0.65056086,0.033728812,0.003658988,0.38322404
1524,0.5272756,0.49117145,0.03463564,0.0014685682,0.6940401,0.65782833,0.033369087,0.00284272,0.3826024
1525,0.5290996,0.49289322,0.035064712,0.0011416718,0.7023684,0.664913,0.035201877,0.0022535217,0.38198814
1526,0.5304474,0.49386525,0.03561057,0.00097159756,0.7102916,0.67166406,0.036699045,0.001928527,0.38135692
1527,0.5290156,0.49391955,0.034159634,0.0009363999,0.7153755,0.67799014,0.035523586,0.0018617533,0.3807191
1528,0.5247279,0.49310628,0.030574568,0.0010470182,0.7174154,0.68387353,0.031488396,0.002053435,0.38012108
1529,0.519949,0.49168244,0.02692151,0.0013451258,0.71869534,0.68937904,0.026804881,0.002511458,0.37962714
1530,0.517656,0.4900403,0.025769863,0.0018458525,0.72216177,0.69462883,0.024330765,0.0032021732,0.37928945
1531,0.51908785,0.48860407,0.028008232,0.0024755367,0.7290564,0.69976825,0.025289342,0.0039988453,0.37912142
1532,0.52280647,0.48774114,0.03200241,0.0030628943,0.73794466,0.70491993,0.028340919,0.0046837977,0.37909144
1533,0.5258436,0.4877019,0.034740012,0.0034016953,0.74585074,0.71015435,0.030675255,0.005021183,0.37913626
1534,0.52605414,0.48858565,0.034113023,0.0033554197,0.75061864,0.71548164,0.030268054,0.0048689195,0.37918952
1535,0.5238397,0.49032736,0.030576088,0.0029362473,0.75265026,0.7208622,0.027528388,0.0042596743,0.37920907
1536,0.5217442,0.49271482,0.026731707,0.0022976194,0.7544948,0.72622067,0.024888242,0.0033858826,0.37918824
1537,0.52221847,0.4954342,0.025140855,0.0016433968,0.758599,0.73146164,0.024641808,0.0024955391,0.3791475
1538,0.5255353,0.49813074,0.026278308,0.0011262106,0.7652106,0.73647696,0.026956018,0.0017776465,0.37911552
1539,0.52957016,0.50047237,0.028292961,0.0008048607,0.77215993,0.74114114,0.029706037,0.0013127081,0.37911624
1540,0.5315306,0.5022082,0.028651444,0.00067100755,0.77662116,0.7453224,0.030200167,0.0010985715,0.3791653
1541,0.5302677,0.50322276,0.026339553,0.00070543616,0.7774471,0.74889964,0.027438445,0.0011089965,0.3792716
1542,0.52728057,0.50355977,0.022811359,0.0009094469,0.7761698,0.75178164,0.023058813,0.0013293065,0.379435
1543,0.52547634,0.5034007,0.020791668,0.0012839804,0.77571267,0.75391084,0.020061849,0.0017399836,0.37964022
1544,0.5267159,0.5030008,0.02193432,0.0017807423,0.7778828,0.7552519,0.020359538,0.002271437,0.37985158
1545,0.530246,0.5026201,0.025347956,0.0022779936,0.7817807,0.75577337,0.023223849,0.0027834638,0.38001838
1546,0.53324616,0.50247115,0.02816165,0.0026133577,0.7843793,0.7554429,0.025834918,0.0031014897,0.38009462
1547,0.53303546,0.50268537,0.027688479,0.0026615914,0.78281534,0.75424135,0.025476294,0.0030977419,0.38006416
1548,0.5292429,0.5032903,0.023545386,0.0024072186,0.77664113,0.75217587,0.02170041,0.0027648672,0.3799593
1549,0.52411896,0.5041978,0.017966047,0.0019551474,0.76817507,0.74928147,0.016669868,0.0022237396,0.37985322
1550,0.52065825,0.5052114,0.013979212,0.0014676398,0.76058525,0.74559736,0.013334564,0.00165332,0.37983036
1551,0.5201999,0.5060595,0.013060373,0.001079973,0.7554142,0.74114513,0.013069025,0.0012000087,0.3799528
1552,0.52153176,0.50645155,0.01422034,0.0008598614,0.7516296,0.73593444,0.014760739,0.00093441777,0.3802418
1553,0.5220806,0.5061471,0.015105864,0.0008276473,0.7468051,0.72999346,0.015938824,0.00087276584,0.38068104
1554,0.5201714,0.50503314,0.014135368,0.0010028932,0.73939323,0.7234097,0.014955984,0.0010275516,0.3812339
1555,0.5165455,0.5031787,0.011942008,0.0014247486,0.7302458,0.7163468,0.01246722,0.0014317979,0.3818651
1556,0.5138168,0.50084054,0.010859001,0.0021172282,0.7220496,0.7090319,0.010911583,0.002106105,0.38255718
1557,0.5142719,0.49841,0.012838031,0.0030239448,0.71709,0.7017108,0.012386351,0.0029928864,0.3833158
1558,0.517916,0.4963316,0.017612187,0.0039722417,0.71529317,0.69461924,0.016755039,0.003918911,0.38416654
1559,0.522376,0.49502167,0.022645183,0.0047090994,0.71415716,0.68796515,0.021561401,0.004630602,0.38514987
1560,0.5247311,0.49479288,0.024933936,0.005004273,0.7106456,0.6819233,0.02382412,0.0048982715,0.38631496
1561,0.5238777,0.49578458,0.02332576,0.0047673555,0.7036104,0.6766124,0.022363799,0.004634274,0.38770902
1562,0.5214707,0.4979105,0.019460581,0.004099638,0.6947618,0.672058,0.01875906,0.003944762,0.38935852
1563,0.5205387,0.500862,0.01644021,0.0032364863,0.6872617,0.66816515,0.01602732,0.0030691961,0.3912493
1564,0.52296156,0.5041668,0.016370323,0.0024245009,0.68316394,0.6647303,0.016178824,0.0022547778,0.39331555
1565,0.52798706,0.5072851,0.018876432,0.001825516,0.6818987,0.66148645,0.018752906,0.0016593193,0.39544663
1566,0.5328767,0.5097133,0.021664144,0.0014992211,0.6809131,0.65817046,0.021407168,0.0013354257,0.3975086
1567,0.53507817,0.5110879,0.022542553,0.0014477549,0.67783606,0.6545888,0.021968827,0.0012783858,0.39937916
1568,0.53423595,0.51127636,0.021292191,0.0016673622,0.67245483,0.65066624,0.020307345,0.0014812241,0.40098622
1569,0.5323839,0.5104158,0.019810596,0.0021575324,0.66685003,0.64645755,0.018447833,0.0019446684,0.40233216
1570,0.5321076,0.50886977,0.020357478,0.0028803467,0.66351634,0.6421217,0.018759703,0.0026349586,0.40348995
1571,0.5342781,0.5071247,0.023438923,0.0037144392,0.6631057,0.63787466,0.021796167,0.0034349137,0.404574
1572,0.53727937,0.5056713,0.02715209,0.0044559706,0.66372466,0.63394994,0.025631154,0.00414359,0.4057001
1573,0.5383162,0.50489867,0.028532468,0.004885093,0.6623377,0.6305602,0.027234118,0.004543346,0.406952
1574,0.53577965,0.5050106,0.025901001,0.0048680077,0.65723425,0.62787247,0.024858579,0.0045031733,0.40835616
1575,0.53577965,0.5050106,0.025901001,0.0048680077,0.65723425,0.62787247,0.024858579,0.0045031733,0.40835616
1576,0.5349758,0.5044384,0.025690412,0.0048470097,0.66000426,0.630747,0.024785513,0.004471734,0.40685767
1577,0.5308289,0.50475687,0.021685112,0.0043869144,0.65933543,0.63438624,0.020937348,0.0040118843,0.4054966
1578,0.5252517,0.5057565,0.01586583,0.0036294032,0.65716904,0.6386471,0.015255176,0.0032668181,0.4042354
1579,0.52117366,0.50704837,0.011329047,0.002796208,0.65661263,0.64332944,0.01082578,0.0024574597,0.40298757
1580,0.52019477,0.50816536,0.009946326,0.0020830366,0.6595201,0.6482265,0.00951907,0.0017744838,0.4016425
1581,0.5214693,0.50867045,0.011201458,0.0015974299,0.66528887,0.6531666,0.0108056115,0.0013166848,0.40009785
1582,0.5225544,0.5082533,0.012935169,0.0013659359,0.6716448,0.65804267,0.012500949,0.0011012227,0.39829388
1583,0.5214474,0.5068068,0.013258933,0.0013816932,0.6766462,0.66283375,0.012697019,0.0011153651,0.39624
1584,0.51824677,0.5044645,0.012139749,0.0016425184,0.6803384,0.6676151,0.011365329,0.0013578903,0.39402094
1585,0.5150956,0.50157374,0.011377499,0.0021443118,0.6847177,0.6725475,0.0103375,0.0018327127,0.39177346
1586,0.514416,0.498607,0.012972082,0.0028368882,0.69199425,0.67783815,0.011654993,0.0025011452,0.38964245
1587,0.51691204,0.4960479,0.017276881,0.0035872194,0.70263416,0.6836929,0.01570071,0.0032405972,0.3877389
1588,0.52095246,0.4942966,0.022462996,0.004192802,0.7147715,0.69026196,0.020655261,0.0038543034,0.38611907
1589,0.5237696,0.49360496,0.025711594,0.004453087,0.72544193,0.6975996,0.023700442,0.0041419403,0.38478592
1590,0.5235726,0.49404058,0.025266951,0.0042650774,0.73273253,0.70564455,0.023091394,0.0039965827,0.38370648
1591,0.520936,0.49547958,0.021774672,0.0036818055,0.7372005,0.7142304,0.019505078,0.0034650152,0.38283345
1592,0.5182876,0.49764186,0.01775982,0.002885933,0.74135256,0.7231221,0.01550685,0.0027235898,0.38212383
1593,0.51790947,0.50015604,0.015658254,0.0020951473,0.74760616,0.7320643,0.013557387,0.0019844943,0.38154817
1594,0.52016515,0.5026346,0.016062036,0.0014685123,0.7564468,0.74080586,0.014237766,0.0014031301,0.38109314
1595,0.523306,0.50473756,0.017497871,0.0010705865,0.7661829,0.7491132,0.016026556,0.0010431454,0.3807607
1596,0.5248748,0.5062219,0.017755497,0.0008973973,0.7743173,0.75676876,0.016644375,0.0009041916,0.38056526
1597,0.5236205,0.506977,0.015714988,0.00092844706,0.77946717,0.7635865,0.014906676,0.00097391324,0.38052678
1598,0.5204744,0.507036,0.012279863,0.0011585318,0.78235793,0.7694238,0.0116764475,0.0012577431,0.3806571
1599,0.5177798,0.50654835,0.009646639,0.0015848066,0.7850946,0.7741951,0.009138393,0.001761119,0.3809425
1600,0.51739955,0.5057241,0.009510965,0.0021644868,0.7892976,0.7778576,0.008997433,0.0024425464,0.38133195
1601,0.5192577,0.504773,0.011698422,0.0027862736,0.79467165,0.7803864,0.011102791,0.0031824557,0.38174033
1602,0.52143097,0.50386417,0.01427877,0.003288057,0.7991311,0.78176236,0.013566003,0.0038026934,0.38206655
1603,0.5216715,0.5031041,0.0150478305,0.003519563,0.8003559,0.78197056,0.014251518,0.0041338406,0.38222396
1604,0.51921797,0.5025312,0.0132712005,0.0034155773,0.79763323,0.7810209,0.012516768,0.0040955683,0.38217163
1605,0.5154603,0.5021126,0.010317623,0.0030300794,0.7925069,0.7789528,0.009817761,0.0037362974,0.38192827
1606,0.5128775,0.501749,0.008623657,0.0025049068,0.7876608,0.7758282,0.008628388,0.0032041993,0.38156152
1607,0.51312864,0.5012868,0.009844479,0.0019973707,0.7849358,0.7717068,0.0105565535,0.0026723759,0.38115752
1608,0.5158446,0.5005462,0.013677966,0.0016204215,0.7840776,0.76663744,0.015165659,0.0022744753,0.38079184
1609,0.5189571,0.49936026,0.018169414,0.0014273974,0.7830671,0.7606677,0.020313924,0.0020855202,0.3805131
1610,0.5202424,0.49762192,0.021185696,0.001434717,0.779696,0.7538657,0.02368964,0.0021406151,0.38034156
1611,0.5189657,0.49532884,0.021986933,0.0016499215,0.7732518,0.7463431,0.024449762,0.002458949,0.38027608
1612,0.51639,0.49259973,0.021715531,0.002074772,0.7650441,0.7382493,0.023751646,0.0030431778,0.38030443
1613,0.51472807,0.4896602,0.022390017,0.0026778777,0.7573414,0.7297501,0.023742244,0.003849031,0.38041234
1614,0.5153803,0.48679858,0.025218163,0.0033635446,0.7515782,0.7209999,0.02582355,0.0047547803,0.38059232
1615,0.5178776,0.48431653,0.02958889,0.003972172,0.7472807,0.7121306,0.029584136,0.005565999,0.3808516
1616,0.5202945,0.48248464,0.033482775,0.0043270416,0.74249244,0.70326114,0.033161566,0.006069704,0.38122037
1617,0.5207732,0.48150057,0.034962878,0.0043097306,0.73532915,0.6945036,0.034706417,0.006119111,0.38175476
1618,0.5190018,0.48144683,0.033634238,0.003920756,0.7254931,0.6859575,0.03383198,0.0057036267,0.38252777
1619,0.5164808,0.48226053,0.030937709,0.0032825596,0.7145492,0.67768276,0.031910934,0.0049554855,0.3836071
1620,0.5153509,0.48373303,0.02903951,0.0025783053,0.7047419,0.6696758,0.030979518,0.004086552,0.38502753
1621,0.516756,0.48554325,0.02924345,0.0019692956,0.6973402,0.66187084,0.032172028,0.0032973166,0.386772
1622,0.5200167,0.48731452,0.031158356,0.0015438264,0.69180065,0.65416497,0.034918774,0.0027168952,0.38876897
1623,0.52314955,0.48868483,0.033146106,0.0013186157,0.6862905,0.646465,0.03742856,0.0023969233,0.39090547
1624,0.52430254,0.48937735,0.03364856,0.0012765867,0.67912304,0.63872826,0.038051024,0.0023437908,0.39305252
1625,0.52310324,0.48926598,0.032431018,0.0014062395,0.6700901,0.6309908,0.036545444,0.0025538353,0.39509815
1626,0.5209319,0.4884099,0.030810613,0.0017113689,0.66069466,0.62336534,0.03430812,0.0030211606,0.39697486
1627,0.5198914,0.48703966,0.030666837,0.0021848835,0.65308625,0.6160203,0.03335347,0.0037124464,0.39867157
1628,0.52126926,0.48549852,0.032999054,0.002771682,0.6485129,0.60915136,0.034827054,0.0045344797,0.40022355
1629,0.52464503,0.4841651,0.037125245,0.0033546444,0.6464532,0.60295844,0.03816777,0.0053270007,0.4016878
1630,0.5282364,0.4833761,0.04107811,0.003782229,0.6450152,0.59762955,0.041486718,0.005898902,0.4031164
1631,0.53019834,0.4833591,0.042911142,0.0039280425,0.6422915,0.5933216,0.042873602,0.0060962588,0.4045334
1632,0.52994967,0.48418123,0.042018052,0.003750382,0.6377288,0.5901363,0.041723303,0.005869201,0.40591985
1633,0.5285464,0.48572645,0.039507028,0.003312938,0.63250935,0.58809793,0.039116934,0.0052945036,0.4072079
1634,0.5278039,0.48771435,0.03733781,0.0027516957,0.628651,0.5871485,0.0369636,0.0045389594,0.4082846
1635,0.5288714,0.48975736,0.036903158,0.002210909,0.62754416,0.58716875,0.036588732,0.003786713,0.40900758
1636,0.5313541,0.49143904,0.038124647,0.0017904765,0.62903285,0.5880104,0.037844583,0.0031778594,0.40922898
1637,0.5335778,0.49239603,0.039650723,0.0015310547,0.631655,0.5895376,0.039330695,0.0027866373,0.40882808
1638,0.53377336,0.49239492,0.039945487,0.0014329499,0.6337943,0.59165376,0.039504953,0.0026356245,0.40774575
1639,0.53135836,0.4913885,0.03848387,0.0014860302,0.63493097,0.59432006,0.037888274,0.0027226277,0.4060101
1640,0.52739596,0.48953027,0.036181293,0.0016844232,0.63607174,0.5975587,0.035478953,0.003034126,0.4037389
1641,0.5238658,0.48713636,0.0347139,0.0020155231,0.6390113,0.6014393,0.034036987,0.0035350358,0.40111285
1642,0.5222893,0.48460668,0.035246454,0.0024361494,0.64497304,0.6060531,0.034771156,0.0041487585,0.3983314
1643,0.52272636,0.4823373,0.037528668,0.0028603938,0.6536467,0.611483,0.037413135,0.0047505964,0.3955714
1644,0.5238173,0.48064923,0.039992157,0.003175933,0.66328263,0.6177725,0.04031874,0.0051914123,0.39296287
1645,0.52378935,0.479741,0.04076319,0.0032851617,0.6717584,0.62490296,0.04150905,0.005346409,0.39058322
1646,0.5217302,0.4796638,0.03891648,0.0031499136,0.6779146,0.63278526,0.039962992,0.0051663737,0.38846216
1647,0.51824456,0.4803229,0.03511035,0.002811315,0.6822549,0.6412687,0.036285363,0.0047008917,0.3865933
1648,0.5150178,0.4815077,0.031140428,0.0023697112,0.6865178,0.6501713,0.03227029,0.0040761693,0.3849489
1649,0.5136332,0.4829442,0.02875144,0.0019375904,0.69245553,0.6593131,0.029701227,0.0034412341,0.38349482
1650,0.5145296,0.4843524,0.028580286,0.0015968857,0.7007253,0.668538,0.029270735,0.0029166494,0.38220462
1651,0.51679695,0.4854978,0.029915128,0.0013840342,0.71061516,0.67772156,0.030321037,0.0025725435,0.38107124
1652,0.51887643,0.48623222,0.031339727,0.0013044883,0.72068876,0.6867688,0.031481788,0.002438161,0.3801124
1653,0.51966643,0.48651943,0.031788167,0.0013588603,0.7298621,0.69561213,0.031725522,0.0025244278,0.37936753
1654,0.51929456,0.4864385,0.031297717,0.0015583127,0.7381721,0.7042126,0.031121422,0.002838081,0.3788846
1655,0.5190082,0.4861618,0.030931735,0.0019147088,0.7466814,0.7125549,0.03075475,0.0033718017,0.37869847
1656,0.5202461,0.4859112,0.031923324,0.0024115704,0.7565798,0.72064024,0.031861186,0.004078378,0.37881076
1657,0.523553,0.4859063,0.034667913,0.0029787766,0.7681292,0.72846746,0.03481223,0.0048495736,0.37917835
1658,0.52810377,0.4863208,0.038289454,0.003493552,0.7802152,0.7360098,0.038681377,0.005524014,0.37971592
1659,0.532156,0.48725525,0.04108516,0.0038155634,0.79082984,0.74320143,0.041699458,0.0059289415,0.3803125
1660,0.5341409,0.48872215,0.0415758,0.003842922,0.7982012,0.74993384,0.042323776,0.005943607,0.38085675
1661,0.53368205,0.4906493,0.039473247,0.0035594532,0.801846,0.7560699,0.0402252,0.005550949,0.38126472
1662,0.53181344,0.4928913,0.035878148,0.0030439838,0.80280936,0.76146305,0.036498643,0.0048476225,0.38149753
1663,0.5302336,0.49525294,0.032547742,0.0024329359,0.8029074,0.76597595,0.03292995,0.004001506,0.38156223
1664,0.53014624,0.49751362,0.030771716,0.0018609195,0.80353165,0.7694869,0.03086027,0.0031844692,0.38149735
1665,0.5315111,0.49945268,0.030643534,0.0014148739,0.80484957,0.7718876,0.030443667,0.0025183249,0.38135266
1666,0.5331502,0.5008724,0.03115523,0.0011225808,0.805874,0.773086,0.030730033,0.0020579884,0.3811727
1667,0.53357583,0.50162506,0.030978741,0.0009720514,0.8052583,0.77301127,0.030439302,0.0018076639,0.38098797
1668,0.531982,0.5016349,0.029404446,0.00094265165,0.8022724,0.7716294,0.028892225,0.0017507677,0.38081223
1669,0.5287666,0.50091374,0.026827106,0.0010257288,0.7973099,0.7689519,0.026487047,0.0018709085,0.3806434
1670,0.5252421,0.49956065,0.024459288,0.001222105,0.7915941,0.7650384,0.024404367,0.0021513877,0.3804666
1671,0.52274776,0.49774128,0.0234848,0.0015216507,0.7863013,0.75998485,0.023758465,0.0025580174,0.38025907
1672,0.5217917,0.49566165,0.02424743,0.001882625,0.7817305,0.7539135,0.024794484,0.0030224794,0.37999812
1673,0.5217751,0.49353975,0.02600665,0.002228708,0.777075,0.74696577,0.026665289,0.0034439594,0.37967128
1674,0.52144486,0.49158436,0.027391424,0.0024690332,0.7709327,0.7393053,0.027914042,0.0037133296,0.37928715
1675,0.51976377,0.48997283,0.02725819,0.0025327473,0.762229,0.7311171,0.027360838,0.003751025,0.37888268
1676,0.51976377,0.48997283,0.02725819,0.0025327473,0.762229,0.7311171,0.027360838,0.003751025,0.37888268
1677,0.52204734,0.48915738,0.030003805,0.0028861575,0.76580405,0.7316451,0.029975418,0.0041835424,0.37905383
1678,0.52199703,0.48878345,0.030230742,0.002982835,0.76578027,0.73170966,0.029777985,0.0042925947,0.3791116
1679,0.5196216,0.4888853,0.027938945,0.0027973442,0.7622253,0.7313523,0.026821213,0.0040517584,0.3790443
1680,0.5164518,0.4894163,0.024641123,0.0023943922,0.7568807,0.7306062,0.02273637,0.0035381564,0.3788746
1681,0.5145242,0.4902537,0.022374287,0.0018962505,0.7520957,0.7294917,0.019707628,0.002896345,0.37864944
1682,0.51500815,0.49121657,0.022364471,0.0014271007,0.74937993,0.72801054,0.019092217,0.0022771938,0.3784216
1683,0.5174078,0.4920929,0.024245808,0.0010690694,0.7485418,0.72614604,0.020607578,0.0017881461,0.37823308
1684,0.51983106,0.4926735,0.026306596,0.0008509974,0.74792194,0.7238747,0.022568777,0.0014784944,0.37810707
1685,0.5201642,0.49279132,0.026605032,0.00076784496,0.7455464,0.72117573,0.023013942,0.001356744,0.3780485
1686,0.51746345,0.4923616,0.024290776,0.0008110614,0.74051553,0.7180508,0.02104488,0.0014198564,0.37805024
1687,0.5126586,0.49140874,0.02026442,0.0009854401,0.73370177,0.71452796,0.017504701,0.0016691077,0.37810054
1688,0.5080123,0.4900666,0.01664785,0.0012978432,0.7272111,0.7106566,0.014455592,0.0020989247,0.37818825
1689,0.50566006,0.48855,0.015383116,0.0017269059,0.7229394,0.70649576,0.013776211,0.0026674082,0.3783045
1690,0.5062492,0.4871118,0.016937835,0.002199553,0.7212388,0.702099,0.015863867,0.0032758706,0.3784444
1691,0.5085718,0.4860003,0.019974299,0.0025971867,0.72060406,0.69751567,0.019309869,0.0037785247,0.37861085
1692,0.5103891,0.4854222,0.022171533,0.0027953316,0.7185592,0.6927901,0.021741167,0.0040279888,0.37882096
1693,0.5099326,0.48550957,0.021702955,0.0027200473,0.7132317,0.68797034,0.021324286,0.0039370838,0.37911025
1694,0.5071181,0.4862888,0.018441152,0.00238817,0.7046063,0.6830986,0.017984059,0.0035236413,0.37952882
1695,0.5035945,0.48766226,0.0140299685,0.0019022943,0.69457024,0.6782017,0.01346277,0.0029057742,0.3801253
1696,0.501549,0.4894139,0.010735133,0.0013999714,0.6856513,0.6732748,0.010129651,0.0022468658,0.38092628
1697,0.502153,0.49123874,0.009922573,0.0009916234,0.6793802,0.66828173,0.009411581,0.0016868936,0.3819194
1698,0.50475943,0.49279183,0.011241138,0.0007264328,0.6754144,0.6631675,0.010944794,0.0013021275,0.38304988
1699,0.5073534,0.49374646,0.013005184,0.0006017409,0.67195654,0.6578881,0.012957864,0.0011105299,0.38423064
1700,0.507954,0.49386382,0.013488185,0.00060200214,0.66714525,0.65244097,0.01359572,0.0011085832,0.38536492
1701,0.5060669,0.49305716,0.012273852,0.0007359014,0.6605115,0.6468836,0.012321194,0.0013067116,0.3863747
1702,0.5031501,0.4914325,0.010677684,0.0010399269,0.6534587,0.6413397,0.010386502,0.0017324735,0.38722456
1703,0.50163805,0.4892745,0.010823264,0.0015402911,0.64830637,0.6359781,0.009935232,0.0023930368,0.38792893
1704,0.50319177,0.48698902,0.014003098,0.0021996778,0.6465677,0.63098776,0.012356046,0.003223906,0.38854024
1705,0.50745213,0.48502126,0.01954001,0.002890868,0.6477381,0.62655467,0.017116839,0.0040665925,0.3891277
1706,0.51218563,0.48377737,0.024984196,0.0034240694,0.64948165,0.622849,0.021931337,0.0047013066,0.38975638
1707,0.5147638,0.48355484,0.027585687,0.0036232616,0.649142,0.6200083,0.024203805,0.004929952,0.39047387
1708,0.514026,0.48447722,0.02613434,0.0034144395,0.6456239,0.61811525,0.02283757,0.004671116,0.39130017
1709,0.511163,0.4864555,0.02183834,0.0028691199,0.6402609,0.61717653,0.019078013,0.004006325,0.3922178
1710,0.50883496,0.48919216,0.017475503,0.002167274,0.63588905,0.6171145,0.015634228,0.0031403059,0.39316517
1711,0.50917906,0.49223676,0.015438038,0.0015042697,0.6348034,0.6177835,0.014719592,0.0023003349,0.39403716
1712,0.512273,0.49507055,0.016194904,0.0010075362,0.6371895,0.61900157,0.016542856,0.0016450695,0.39469853
1713,0.51614535,0.49720183,0.018232243,0.00071126875,0.6411278,0.6205872,0.019307144,0.001233436,0.3950114
1714,0.518248,0.49825945,0.019399181,0.0005893563,0.64407766,0.62238944,0.020633182,0.0010550418,0.3948742
1715,0.51736754,0.4980808,0.018674696,0.00061206426,0.644805,0.62431735,0.019402122,0.0010854986,0.39425942
1716,0.51457363,0.49675766,0.017035443,0.0007805524,0.6443318,0.6263484,0.016663132,0.0013202925,0.39323112
1717,0.5123939,0.49461174,0.016670488,0.0011116939,0.64511603,0.6285298,0.014826196,0.0017600871,0.39192677
1718,0.51281726,0.49210492,0.019124085,0.0015883144,0.649047,0.630951,0.01573279,0.0023632932,0.3905123
1719,0.5157113,0.4897253,0.023865573,0.0021204203,0.6558707,0.6337125,0.01914721,0.0030110101,0.38913432
1720,0.5188542,0.48789176,0.028406674,0.0025557682,0.66324294,0.6368963,0.022823408,0.0035232424,0.38789237
1721,0.51956934,0.48688442,0.029942501,0.0027424197,0.6683945,0.6405426,0.024123657,0.0037282382,0.38683143
1722,0.5168251,0.4867991,0.027416492,0.0026094962,0.67026293,0.6446436,0.022069907,0.0035494035,0.3859501
1723,0.512172,0.4875327,0.022429323,0.002209988,0.67043644,0.6491519,0.018234015,0.0030504765,0.3852121
1724,0.50863534,0.4888113,0.018134171,0.0016898564,0.6720196,0.6540039,0.015614733,0.0024009368,0.38455832
1725,0.50841606,0.49025854,0.016951099,0.0012063775,0.67728496,0.6591453,0.016353361,0.0017862645,0.383919
1726,0.51126355,0.4914805,0.01892375,0.0008593227,0.6860014,0.66454333,0.020126723,0.0013313697,0.38322914
1727,0.51471174,0.49215412,0.021879919,0.0006777253,0.69565445,0.67019004,0.024381662,0.0010827817,0.38245013
1728,0.51594543,0.49210685,0.023182213,0.0006563714,0.7033333,0.6760992,0.026190503,0.0010436333,0.38159183
1729,0.5139739,0.4913726,0.021800552,0.0008007524,0.70794535,0.68229914,0.024427598,0.00121862,0.38072112
1730,0.5104276,0.49019486,0.019098097,0.001134641,0.7110514,0.6888262,0.020603128,0.0016221002,0.37994346
1731,0.5082073,0.4889597,0.01759045,0.0016571865,0.7155162,0.6957077,0.017572144,0.002236351,0.37935898
1732,0.50907415,0.4880868,0.01870035,0.0022870097,0.723066,0.70294374,0.01716457,0.0029576556,0.3790184
1733,0.5122145,0.4879275,0.02143585,0.002851106,0.73280776,0.7104825,0.018736381,0.0035889212,0.37890208
1734,0.51491946,0.4886964,0.023078792,0.0031442419,0.74188983,0.7182033,0.019781755,0.0039047305,0.3789328
1735,0.51484454,0.4904364,0.021373391,0.003034726,0.747781,0.7259171,0.018100904,0.0037629458,0.379012
1736,0.51206744,0.49301386,0.016505651,0.0025479025,0.75039023,0.7333973,0.01379963,0.003193308,0.37906334
1737,0.5091345,0.4961452,0.011130706,0.0018585821,0.7521773,0.74043095,0.009357912,0.002388435,0.37905908
1738,0.50894135,0.4994529,0.008298624,0.0011898166,0.75605035,0.74685425,0.0076000276,0.0015961044,0.3790176
1739,0.512288,0.5025256,0.00906567,0.0006966689,0.76289785,0.75255686,0.009346191,0.0009947827,0.37898013
1740,0.51715803,0.5049803,0.011759035,0.0004186511,0.77081925,0.75746065,0.01271798,0.0006406446,0.37898904
1741,0.5202234,0.50652206,0.013382874,0.0003184691,0.7765892,0.76149386,0.014590756,0.000504592,0.3790779
1742,0.5194607,0.5070079,0.012089783,0.000362996,0.7782533,0.7645901,0.01310914,0.0005541034,0.3792693
1743,0.5158533,0.5064894,0.008788923,0.00057494047,0.77680755,0.7666971,0.0093043065,0.00080617366,0.37956923
1744,0.51262313,0.5051998,0.006418158,0.0010051974,0.77539754,0.76777893,0.006318065,0.0013005281,0.37995282
1745,0.51251876,0.50348026,0.007391549,0.0016469558,0.77659464,0.7678148,0.0067652925,0.0020145106,0.3803524
1746,0.51552296,0.50169265,0.011459291,0.002370993,0.780112,0.76678556,0.010526384,0.0028001158,0.38066238
1747,0.5189119,0.5001577,0.015806442,0.002947737,0.78293025,0.76469046,0.014829872,0.003409949,0.3807706
1748,0.51961356,0.49911875,0.017337387,0.0031574368,0.7817527,0.7615761,0.016563203,0.0036134247,0.38060907
1749,0.5169728,0.49871197,0.015339052,0.0029217436,0.77587384,0.75756955,0.014971515,0.0033328016,0.38019818
1750,0.5134376,0.49893633,0.012145884,0.0023554026,0.7678995,0.7528689,0.012334913,0.002695682,0.37964973
1751,0.5123381,0.49963433,0.011014456,0.0016892913,0.7614744,0.74769604,0.011826314,0.0019519795,0.3791176
1752,0.51480323,0.50051254,0.013158642,0.001132091,0.7580942,0.74223423,0.014532363,0.0013275928,0.37872863
1753,0.5186619,0.5012023,0.016674558,0.0007850608,0.75593853,0.73660356,0.018400664,0.0009342743,0.37853935
1754,0.52026004,0.50135744,0.018245867,0.0006567338,0.751664,0.7308686,0.020011423,0.0007840002,0.37853545
1755,0.5177145,0.50076854,0.016211474,0.0007344867,0.74364144,0.7250601,0.017718166,0.000863158,0.37866348
1756,0.5127965,0.49945512,0.012311487,0.0010299096,0.7337763,0.71918577,0.0134106055,0.0011798667,0.3788703
1757,0.5094958,0.4976775,0.010272994,0.0015453298,0.7259797,0.71322477,0.011024234,0.0017306757,0.3791288
1758,0.51045465,0.4958573,0.012399958,0.0021973723,0.7225551,0.7071251,0.01300716,0.0024228198,0.37944162
1759,0.51463914,0.4944643,0.017386507,0.0027883116,0.72192746,0.70082456,0.018057058,0.0030458276,0.37983945
1760,0.5183047,0.49391332,0.02131363,0.0030777492,0.7197762,0.6942911,0.022138327,0.0033467636,0.38038495
1761,0.5183928,0.4944738,0.020996356,0.002922644,0.7126614,0.6875599,0.021925317,0.003176146,0.3811759
1762,0.51538205,0.49618155,0.016819656,0.0023808444,0.7010665,0.6807288,0.017742218,0.0025955006,0.38232234
1763,0.5127888,0.4987851,0.012324631,0.0016790568,0.6889363,0.67391145,0.013180986,0.0018438492,0.38388997
1764,0.5136747,0.50176793,0.01084328,0.0010634701,0.6800277,0.667172,0.011674005,0.0011816988,0.38584092
1765,0.51766515,0.50445426,0.0125418,0.00066911255,0.6747075,0.6605074,0.013445994,0.000754095,0.3880143
1766,0.5212836,0.5061673,0.014606502,0.0005098573,0.67011636,0.65387964,0.015657822,0.0005788779,0.39016208
1767,0.5212361,0.5064225,0.0142463455,0.00056727015,0.6633606,0.6472836,0.015439001,0.00063799607,0.39203286
1768,0.51773024,0.5051172,0.011739726,0.00087331055,0.6547556,0.6407917,0.013000684,0.0009631871,0.3934742
1769,0.5145252,0.5026082,0.010429148,0.0014878431,0.6478414,0.6345555,0.0116726095,0.0016132812,0.3944975
1770,0.5153464,0.49961084,0.013356111,0.002379496,0.645846,0.6287701,0.014523771,0.0025521345,0.39525926
1771,0.52018577,0.4969805,0.019871118,0.0033341367,0.6481224,0.6236328,0.020935073,0.0035545386,0.39598176
1772,0.52514815,0.49549013,0.025653925,0.0040041283,0.6501945,0.6193268,0.026609961,0.0042577814,0.39687133
1773,0.526058,0.4956459,0.026315683,0.004096464,0.64757305,0.6160131,0.027203262,0.00435669,0.39806178
1774,0.52254987,0.49753723,0.021439772,0.0035728617,0.6399792,0.6137916,0.022376684,0.003810963,0.39957562
1775,0.5184406,0.5007703,0.0149874855,0.0026828705,0.63170075,0.61266,0.016160788,0.0028799574,0.4012934
1776,0.5177507,0.5045527,0.0114119435,0.0017859893,0.627426,0.61249924,0.0129883215,0.0019384689,0.40295357
1777,0.5206424,0.5079071,0.011601788,0.0011334746,0.6279587,0.6131066,0.013601331,0.0012507937,0.40420154
1778,0.5234235,0.50993127,0.012697757,0.000794458,0.6300835,0.61426544,0.014924842,0.0008932531,0.40469036
1779,0.52239835,0.51005834,0.011603376,0.00073666626,0.6303462,0.6158081,0.013701021,0.00083700585,0.40421253
1780,0.5177964,0.508259,0.008599004,0.0009384021,0.62893057,0.6176591,0.010209087,0.0010624158,0.40280715
1781,0.5136879,0.5050606,0.0072232126,0.0014040841,0.6295476,0.6198328,0.008141538,0.0015732915,0.40075877
1782,0.5137428,0.5013344,0.010334946,0.0020733878,0.6352486,0.6223939,0.010552442,0.002302236,0.39847115
1783,0.51734626,0.49798504,0.016614757,0.0027464544,0.64467853,0.6253939,0.016250418,0.00303415,0.3963084
1784,0.5200906,0.49570313,0.021249244,0.0031382125,0.65277314,0.6288303,0.020478217,0.0034646215,0.3945014
1785,0.5181648,0.49481744,0.02029801,0.003049364,0.65537274,0.63263935,0.019352961,0.0033804157,0.39312974
1786,0.51238084,0.49522358,0.014639186,0.002518037,0.653402,0.63672674,0.013856263,0.002818969,0.39213848
1787,0.5074618,0.49641863,0.009246246,0.0017969056,0.652107,0.641017,0.009043153,0.0020468398,0.3913665
1788,0.5071479,0.49765787,0.008322225,0.001167862,0.65589935,0.6454908,0.0090429885,0.0013655389,0.3905874
1789,0.5104975,0.49818167,0.011533593,0.0007822588,0.6643696,0.6501954,0.01323102,0.0009431297,0.3895746
1790,0.51309437,0.49745002,0.014985141,0.0006592434,0.6733341,0.655235,0.01728963,0.0008094637,0.38818946
1791,0.51173997,0.49534217,0.015605355,0.0007924589,0.6795149,0.6607494,0.017801536,0.00096400175,0.3864626
1792,0.50794125,0.49224058,0.014483425,0.0012172576,0.6841237,0.66688615,0.01579401,0.0014435162,0.38460484
1793,0.5063125,0.48890322,0.015466802,0.0019424355,0.69137985,0.67374593,0.015383228,0.0022506604,0.3829068
1794,0.50941545,0.48617417,0.020422544,0.002818787,0.70344186,0.6813371,0.018886032,0.0032187353,0.38158664
1795,0.51479596,0.48471442,0.026564801,0.00351674,0.7174821,0.689545,0.023945436,0.0039916593,0.38069946
1796,0.5174411,0.48485747,0.028893597,0.0036899832,0.72818345,0.6981368,0.025849855,0.0041967775,0.38015556
1797,0.5174411,0.48485747,0.028893597,0.0036899832,0.72818345,0.6981368,0.025849855,0.0041967775,0.38015556
1798,0.5086126,0.48759848,0.018457675,0.0025564546,0.7114916,0.69200075,0.01653457,0.0029562728,0.38065615
1799,0.5052133,0.49144888,0.012340979,0.0014234979,0.69957405,0.68611413,0.011756523,0.0017033857,0.38158044
1800,0.50974196,0.49554825,0.013538916,0.00065484183,0.69541574,0.6805069,0.014074698,0.00083417754,0.38289538
1801,0.5174336,0.4989019,0.018235683,0.0002959877,0.69483507,0.67507124,0.019351393,0.0004124604,0.3843878
1802,0.52106446,0.5006455,0.020206522,0.00021240652,0.69119877,0.66963214,0.021257099,0.00030951455,0.38576546
1803,0.51805365,0.50035363,0.017369233,0.00033081614,0.6823642,0.6640363,0.017876467,0.0004515225,0.3868148
1804,0.5127669,0.498244,0.013792889,0.0007300455,0.67273813,0.6582048,0.013620701,0.00091267,0.38751942
1805,0.5112881,0.49509168,0.0147123495,0.0014840672,0.66790384,0.65213054,0.014018675,0.0017546258,0.38805047
1806,0.5146575,0.4919118,0.020296454,0.0024492845,0.668005,0.64586335,0.019330489,0.0028111234,0.3886568
1807,0.51809263,0.4896583,0.025183842,0.0032504823,0.6673306,0.6395256,0.024127092,0.0036779554,0.38956672
1808,0.516644,0.48901004,0.024125492,0.0035084516,0.6604076,0.6333537,0.023100864,0.0039530606,0.39094043
1809,0.5112811,0.49018782,0.017965427,0.003127819,0.6483689,0.6276727,0.01715829,0.003537954,0.3928315
1810,0.5083959,0.49283853,0.013190465,0.0023668918,0.63839185,0.62278837,0.012893794,0.0027096574,0.3951296
1811,0.5127866,0.49610582,0.015068624,0.00161221,0.6362954,0.618869,0.015542721,0.001883641,0.39752755
1812,0.52220386,0.4988854,0.022200705,0.0011177588,0.64072436,0.6159309,0.023455191,0.001338244,0.39956638
1813,0.52926755,0.5001741,0.028138818,0.00095462304,0.6449245,0.61391973,0.029845253,0.0011595215,0.4007741
1814,0.5287329,0.49945498,0.028145434,0.0011324936,0.6439755,0.612805,0.029805798,0.0013647026,0.4008725
1815,0.52288526,0.49697718,0.02422331,0.0016847696,0.6401132,0.6126192,0.025506131,0.00198784,0.39994216
1816,0.51878804,0.493684,0.02252653,0.002577533,0.6399025,0.6134293,0.023489181,0.002983974,0.39838532
1817,0.5203544,0.49079257,0.026001854,0.0035599512,0.6463412,0.6152636,0.02700252,0.004075131,0.39670375
1818,0.524626,0.48934776,0.031085953,0.004192304,0.65532887,0.61805916,0.032485593,0.0047840793,0.39529294
1819,0.5258897,0.48994288,0.031842127,0.0041047,0.6601021,0.62164646,0.033746894,0.0047087446,0.3943682
1820,0.52263385,0.4925713,0.026770573,0.003291935,0.6585903,0.6257637,0.028990848,0.0038357622,0.39397225
1821,0.5194592,0.49660295,0.020710249,0.002146025,0.655618,0.6301071,0.022931611,0.0025792802,0.3939862
1822,0.5215207,0.500947,0.019421695,0.0011519969,0.6572679,0.63439053,0.021414034,0.001463378,0.39414394
1823,0.52820057,0.5043513,0.02329123,0.0005580367,0.6641451,0.63837576,0.024997069,0.00077230774,0.39408863
1824,0.533214,0.5057358,0.02714867,0.0003295154,0.6710234,0.6418859,0.02864301,0.0004945357,0.39349082
1825,0.5308763,0.5045279,0.025992252,0.0003560941,0.6727594,0.64483565,0.027392332,0.000531458,0.39220372
1826,0.52224797,0.5009177,0.020673469,0.0006568656,0.67023003,0.64727247,0.0220525,0.0009050629,0.3903643
1827,0.51432323,0.4958108,0.017167093,0.0013453434,0.66956824,0.6493618,0.01848669,0.0017197783,0.3883307
1828,0.5127742,0.49044484,0.019939106,0.0023902948,0.6752497,0.65131605,0.02101563,0.002917983,0.38647974
1829,0.5165148,0.48595613,0.027092319,0.0034663298,0.68508184,0.6533125,0.027637124,0.0041322284,0.38503766
1830,0.51960635,0.48313466,0.03238481,0.0040869364,0.69245493,0.6554768,0.032146957,0.004831192,0.38404933
1831,0.51799345,0.48231402,0.031740956,0.003938524,0.6932895,0.65791243,0.03070242,0.004674693,0.3834421
1832,0.51393145,0.48331943,0.02748032,0.003131689,0.6904718,0.6607402,0.025950514,0.0037811527,0.38309643
1833,0.5129324,0.48551622,0.025312282,0.0021039115,0.69052255,0.6641034,0.0237936,0.002625588,0.38287213
1834,0.51681536,0.48800582,0.0275371,0.0012724563,0.69623876,0.66813594,0.026431656,0.001671152,0.38260743
1835,0.52121264,0.4899021,0.030504713,0.000805799,0.7039328,0.6729314,0.029879779,0.0011216714,0.3821511
1836,0.5201754,0.4906157,0.028885135,0.00067451975,0.7079393,0.67851067,0.028460981,0.0009677091,0.38144356
1837,0.51292914,0.49007624,0.022022285,0.0008305852,0.7073673,0.6848103,0.02138973,0.0011673013,0.38058326
1838,0.5052784,0.48874658,0.015254939,0.0012769384,0.70753735,0.691669,0.014153303,0.001715038,0.37978488
1839,0.5036547,0.48736867,0.014329266,0.0019567886,0.7141315,0.6988371,0.012765761,0.0025286113,0.37923557
1840,0.50864214,0.48662606,0.019376375,0.0026396965,0.7268644,0.7059853,0.017542237,0.0033368557,0.3789763
1841,0.51482725,0.48693663,0.024903493,0.0029871701,0.7395083,0.7127225,0.02302914,0.0037566344,0.37890303
1842,0.5164556,0.48838848,0.025288686,0.0027783888,0.74577415,0.7186507,0.023586653,0.0035368362,0.37886292
1843,0.51314706,0.49074706,0.020299025,0.0021009506,0.74525696,0.72347635,0.019014493,0.0027661442,0.378764
1844,0.50971293,0.49351293,0.014904843,0.001295122,0.74328417,0.72710526,0.014360967,0.0018179354,0.37861487
1845,0.5103029,0.49602643,0.013592409,0.00068408344,0.74480945,0.7296333,0.01411302,0.0010631931,0.37847435
1846,0.5137837,0.49761066,0.015799087,0.00037394863,0.74941224,0.73124385,0.01751711,0.0006512875,0.37838387
1847,0.51520616,0.49774027,0.01716697,0.00029893915,0.7525123,0.7321203,0.0198447,0.00054727594,0.37835586
1848,0.511478,0.49623117,0.014832471,0.0004143593,0.750971,0.7324119,0.017834324,0.0007247694,0.3784069
1849,0.5053068,0.49335295,0.01114462,0.0008091901,0.7471337,0.73222655,0.013630959,0.0012761207,0.37857372
1850,0.5028557,0.48974448,0.011516753,0.001594509,0.7466772,0.73160636,0.012777684,0.0022931683,0.3788731
1851,0.5073891,0.4861676,0.018540662,0.0026808535,0.7524488,0.7305148,0.018294122,0.003639889,0.3792437
1852,0.5157974,0.48328996,0.028808089,0.0036992934,0.7610892,0.72886294,0.027345952,0.0048802947,0.37954196
1853,0.5214139,0.48158988,0.03564388,0.004180115,0.7658737,0.72659,0.03380618,0.005477465,0.37961793
1854,0.5204304,0.48130956,0.035240885,0.0038799644,0.76310503,0.7237537,0.034200408,0.005150923,0.37942612
1855,0.5155694,0.48239723,0.030191496,0.0029806513,0.7557102,0.7205611,0.031051565,0.0040974924,0.37907636
1856,0.5127358,0.48447174,0.026324127,0.0019399081,0.74977267,0.7172783,0.029659988,0.0028343797,0.37875757
1857,0.51449823,0.48688707,0.02646709,0.0011440775,0.74795055,0.7141014,0.03202812,0.0018210516,0.3786027
1858,0.5178527,0.488894,0.028243847,0.00071490137,0.747279,0.7110883,0.034952167,0.0012385028,0.37862182
1859,0.5180768,0.4898612,0.027629051,0.0005864826,0.7431127,0.7081694,0.0338874,0.001055895,0.3787383
1860,0.5142278,0.4894944,0.024040787,0.0006926186,0.7346686,0.70519096,0.028260672,0.0012170313,0.37887344
1861,0.5104472,0.4879473,0.021451557,0.001048359,0.726261,0.70195925,0.022579886,0.0017218573,0.37900227
1862,0.5115427,0.48572922,0.024159413,0.0016540327,0.72274715,0.69826174,0.021954294,0.0025311348,0.3791456
1863,0.5177539,0.48348838,0.03190368,0.002361851,0.72423404,0.69389486,0.026899995,0.0034391915,0.3793331
1864,0.52415353,0.48182565,0.03944732,0.0028805744,0.72556055,0.68871987,0.03274858,0.00409207,0.37959647
1865,0.52512634,0.4811811,0.040999956,0.002945309,0.7209461,0.6827362,0.034030765,0.004179114,0.37999737
1866,0.51979995,0.4817327,0.035547853,0.0025193486,0.7095754,0.6761279,0.029791761,0.003655752,0.38064083
1867,0.51296234,0.48330814,0.02782402,0.001830176,0.696519,0.6692047,0.024528788,0.0027854836,0.38162553
1868,0.51023847,0.4853804,0.023670265,0.0011878187,0.6877559,0.6622686,0.023546943,0.0019403792,0.38295257
1869,0.5127953,0.48719034,0.024828253,0.00077676063,0.6847159,0.6555223,0.027826833,0.0013667983,0.38447478
1870,0.51686525,0.48796186,0.028286783,0.00061663805,0.68374264,0.64907384,0.033538666,0.0011301591,0.38593346
1871,0.5179198,0.48716506,0.030075194,0.0006795024,0.680318,0.64301366,0.036076173,0.0012281596,0.38706687
1872,0.5153078,0.4847558,0.029545432,0.0010065218,0.6737801,0.6374761,0.03459808,0.0017059708,0.3877362
1873,0.51275235,0.4812495,0.02982445,0.001678435,0.66785836,0.6326372,0.0325988,0.0026223958,0.38798836
1874,0.51406175,0.4775502,0.033856418,0.002655134,0.6663625,0.62867135,0.033804677,0.0038865132,0.38800734
1875,0.51870304,0.47464925,0.040389404,0.0036643888,0.668706,0.6257084,0.03784468,0.0051529333,0.38800758
1876,0.521931,0.47336572,0.04427795,0.004287312,0.6700132,0.6238293,0.04025777,0.005926149,0.38815787
1877,0.51939476,0.47416264,0.04101851,0.004213621,0.6657463,0.6230602,0.03684079,0.005845229,0.38855916
1878,0.51178706,0.47701567,0.031296954,0.003474411,0.65643585,0.62336165,0.02813204,0.0049421936,0.38923928
1879,0.5045274,0.481385,0.020716192,0.0024261943,0.64746445,0.62460697,0.019230217,0.0036272402,0.39013326
1880,0.5026094,0.48635063,0.014773287,0.0014854857,0.6439734,0.62658787,0.0149895195,0.0023960765,0.39106807
1881,0.506208,0.4908534,0.0144770285,0.000877549,0.6464582,0.6290479,0.015864873,0.0015454758,0.3917893
1882,0.51108736,0.49394622,0.016542237,0.0005988944,0.65110356,0.6317242,0.01825929,0.0011201195,0.39203975
1883,0.5127401,0.4950292,0.017155837,0.00055504224,0.6537991,0.63439214,0.018357718,0.0010492655,0.39166823
1884,0.51039666,0.4940309,0.01565341,0.0007123055,0.6539816,0.63690615,0.015774012,0.0013014872,0.3907122
1885,0.5072985,0.49142772,0.014749532,0.0011212758,0.654759,0.63921314,0.01363767,0.0019081661,0.3893896
1886,0.50706285,0.4880477,0.017215133,0.0018000299,0.6592579,0.64133024,0.015081922,0.0028456924,0.38799423
1887,0.50996405,0.4847838,0.02256826,0.0026119952,0.6670287,0.64329404,0.01981798,0.003916673,0.38677323
1888,0.5127481,0.48236877,0.02710525,0.003274106,0.67406875,0.6451281,0.024170395,0.004770283,0.38586617
1889,0.51198703,0.48124948,0.027228978,0.0035085587,0.67640406,0.64684916,0.024479156,0.0050757555,0.38531002
1890,0.5078032,0.48152056,0.023054056,0.0032286218,0.673991,0.6484883,0.020772614,0.004730111,0.38507172
1891,0.50418115,0.48291606,0.018667987,0.0025970878,0.6710812,0.65011233,0.017043212,0.003925597,0.38506958
1892,0.5052887,0.4848844,0.018504355,0.0018999284,0.67241234,0.65181196,0.017591149,0.003009271,0.38517717
1893,0.51152307,0.48673803,0.02342181,0.0013632373,0.67904073,0.65367967,0.02308748,0.0022735703,0.38523072
1894,0.5190112,0.48783344,0.030103827,0.0010739391,0.687666,0.6557935,0.030014453,0.0018580422,0.38506618
1895,0.5228096,0.4877596,0.034019127,0.0010309103,0.69373065,0.6582188,0.033719845,0.0017920217,0.38458344
1896,0.5210801,0.48649105,0.033354152,0.0012348719,0.69553334,0.6610101,0.03244134,0.0020819067,0.3838038
1897,0.51654357,0.48441833,0.03041848,0.0017067794,0.6956508,0.6642033,0.02871961,0.0027279437,0.38286826
1898,0.51654357,0.48441833,0.03041848,0.0017067794,0.6956508,0.6642033,0.02871961,0.0027279437,0.38286826
1899,0.51553,0.4845105,0.02935809,0.0016613638,0.69739777,0.66688204,0.027856959,0.0026587634,0.38241538
1900,0.51256514,0.48429236,0.026532374,0.0017404078,0.6977357,0.6698437,0.02513633,0.0027557064,0.38189232
1901,0.5089151,0.48388696,0.02310769,0.0019204523,0.6977425,0.67300415,0.021754684,0.0029836693,0.3813508
1902,0.50612056,0.48350924,0.020463932,0.0021473935,0.6986578,0.67623997,0.019151174,0.0032666724,0.38084996
1903,0.50494456,0.48338956,0.019217089,0.0023379028,0.70087856,0.67939174,0.017991478,0.003495332,0.38043427
1904,0.5050228,0.48369932,0.018920658,0.0024028493,0.7036825,0.68227816,0.017846372,0.003557963,0.3801231
1905,0.5054094,0.48450097,0.018620724,0.0022877671,0.70585674,0.68471736,0.017750863,0.003388529,0.37991607
1906,0.50543875,0.48572478,0.017709307,0.002004656,0.70663863,0.6865554,0.01708036,0.0030028701,0.37980396
1907,0.50512046,0.48717386,0.016317284,0.0016292976,0.70614505,0.68768805,0.015961789,0.0024952574,0.3797753
1908,0.50477815,0.4885524,0.0149634695,0.0012622967,0.70498157,0.68806815,0.014920714,0.0019927146,0.37981358
1909,0.50440806,0.48952183,0.013903596,0.0009826323,0.70350945,0.68770164,0.014207529,0.0016002761,0.379892
1910,0.50349253,0.48977485,0.012890472,0.0008271837,0.7015437,0.6866355,0.013534064,0.0013741109,0.3799754
1911,0.5015269,0.48911625,0.011605922,0.00080472487,0.69878846,0.68495387,0.012501823,0.0013327538,0.3800313
1912,0.49876603,0.4875297,0.010315528,0.000920792,0.6955387,0.68277234,0.011284606,0.0014817904,0.3800451
1913,0.4963908,0.48520142,0.010007024,0.0011823343,0.69286865,0.6802337,0.010815813,0.0018191356,0.38002655
1914,0.49577805,0.48248285,0.0117228255,0.0015723598,0.6919644,0.67748755,0.012166758,0.00231012,0.3800027
1915,0.49743637,0.47980905,0.015607649,0.0020196745,0.6931503,0.67468053,0.015610972,0.002858772,0.38000244
1916,0.50054675,0.47760287,0.020543518,0.0024003976,0.6954976,0.6719489,0.020234596,0.0033140883,0.38004464
1917,0.50354797,0.47619238,0.024770318,0.0025852688,0.6974399,0.6694212,0.02449367,0.0035250324,0.38013756
1918,0.5052879,0.4757474,0.027032442,0.0025080643,0.6979137,0.6672228,0.02727416,0.003416776,0.3802837
1919,0.5057354,0.4762424,0.02728803,0.0022049702,0.6970226,0.66546565,0.02852283,0.0030341377,0.3804808
1920,0.50563663,0.4774589,0.026385622,0.0017921466,0.69564044,0.6642286,0.028896388,0.002515418,0.3807146
1921,0.5055687,0.47903872,0.025130315,0.0013996224,0.69443166,0.663539,0.028875232,0.0020174184,0.38095066
1922,0.50543433,0.480578,0.023742046,0.0011143269,0.6933433,0.66336507,0.028328922,0.0016493498,0.38113844
1923,0.50489146,0.481737,0.022187056,0.00096737075,0.6920509,0.6636241,0.026971478,0.0014552827,0.38123128
1924,0.50415623,0.4823338,0.020867575,0.00095486635,0.69077295,0.66419935,0.025139175,0.0014344433,0.38120994
1925,0.5041993,0.48238426,0.020756932,0.0010580771,0.6904568,0.6649519,0.023942351,0.0015625466,0.38109466
1926,0.5059902,0.4820736,0.022674467,0.001242154,0.6920077,0.6657321,0.02448361,0.0017920082,0.38093522
1927,0.5094857,0.48167467,0.026365638,0.0014454355,0.69527245,0.66638577,0.026842888,0.002043764,0.38078916
1928,0.51338613,0.48145074,0.03034921,0.0015862279,0.6988286,0.6667708,0.029840065,0.002217724,0.38070315
1929,0.5159965,0.4815731,0.032826617,0.0015968019,0.70089346,0.6667703,0.031890504,0.0022326899,0.3807061
1930,0.5164947,0.48206744,0.032963987,0.0014632886,0.70064944,0.666319,0.032258943,0.0020715161,0.38081005
1931,0.515468,0.48279685,0.031434454,0.0012366731,0.69879043,0.6654124,0.03158415,0.0017938515,0.3810085
1932,0.514219,0.48348737,0.029729528,0.0010020817,0.6967865,0.6640989,0.031185322,0.0015022834,0.38127077
1933,0.5135736,0.4837974,0.028942313,0.0008338734,0.69561976,0.66246516,0.031863503,0.0012910742,0.38154072
1934,0.51338446,0.48342124,0.029188607,0.00077460153,0.6952207,0.66061956,0.033381388,0.001219731,0.3817502
1935,0.51312023,0.48219734,0.030076087,0.0008467861,0.6950353,0.6586874,0.035026215,0.0013216758,0.3818452
1936,0.51278496,0.48018962,0.03152654,0.0010687677,0.6949702,0.65681213,0.036540087,0.0016179811,0.38181138
1937,0.5130772,0.47769794,0.033936437,0.0014428574,0.69559985,0.6551417,0.03835476,0.0021033706,0.38167977
1938,0.51453555,0.47518772,0.037429184,0.001918699,0.69736034,0.653811,0.040841516,0.0027078213,0.38150883
1939,0.5165881,0.47316796,0.041046858,0.0023732919,0.69961745,0.6529227,0.043415934,0.0032788015,0.38135597
1940,0.51764566,0.4720623,0.042936563,0.0026468025,0.7007508,0.65253884,0.04458684,0.003625127,0.38125867
1941,0.51635695,0.47210875,0.041621752,0.0026263967,0.6993933,0.6526882,0.04309233,0.0036127542,0.38123268
1942,0.5128606,0.47329807,0.037243776,0.0023187534,0.6956741,0.65336686,0.039059866,0.003247383,0.38127747
1943,0.5087302,0.4753705,0.031511918,0.0018477278,0.6911764,0.6545375,0.033966128,0.0026727854,0.38137513
1944,0.5056198,0.47787786,0.026365519,0.0013764206,0.68761396,0.65612715,0.029402943,0.0020838345,0.3814864
1945,0.50402415,0.48029906,0.022703502,0.0010215786,0.68560815,0.6580278,0.025951577,0.0016287786,0.3815538
1946,0.50332254,0.48217425,0.020324076,0.00082419533,0.68471664,0.66010296,0.023242578,0.0013711002,0.38152227
1947,0.5028393,0.48322278,0.018839944,0.00077657786,0.6844401,0.6622042,0.020921662,0.0013142003,0.38136697
1948,0.5026634,0.48340815,0.018395545,0.0008597071,0.68495744,0.66418505,0.019333592,0.0014388048,0.38110977
1949,0.5033486,0.48292264,0.019375809,0.0010500964,0.6867523,0.6659077,0.019134263,0.0017103713,0.38081035
1950,0.50489706,0.48209777,0.021499414,0.001299875,0.6895881,0.66725093,0.020276992,0.002060261,0.38053757
1951,0.50626373,0.48128358,0.023452668,0.0015274727,0.692075,0.66811115,0.021583373,0.002380484,0.38034385
1952,0.50609,0.48074245,0.023701591,0.0016459295,0.6925344,0.66842586,0.0215485,0.0025600276,0.3802549
1953,0.5040414,0.48058015,0.021847494,0.0016137634,0.6904601,0.6681891,0.019726077,0.0025448573,0.38027465
1954,0.50134593,0.48071995,0.019162737,0.0014632265,0.6871344,0.66746885,0.017292842,0.002372672,0.3803898
1955,0.49984726,0.480928,0.017640924,0.001278352,0.6846484,0.6663886,0.016110683,0.0021491868,0.38056782
1956,0.50047433,0.4808882,0.018440455,0.0011456809,0.68426883,0.665099,0.01717816,0.0019916561,0.3807555
1957,0.50265485,0.4803134,0.021217514,0.0011239707,0.6857338,0.6637557,0.019989328,0.0019887874,0.380891
1958,0.5051462,0.47906286,0.024835419,0.0012479387,0.6880058,0.6625085,0.023300033,0.0021972738,0.38092864
1959,0.50730306,0.4772253,0.028539835,0.0015379044,0.6905015,0.661493,0.026364405,0.0026441312,0.38086239
1960,0.5094137,0.47512317,0.032308303,0.001982273,0.69343317,0.66081774,0.029311849,0.003303609,0.3807286
1961,0.5118121,0.47322512,0.03608573,0.0025012468,0.6969419,0.66054237,0.032340866,0.0040586437,0.3805847
1962,0.5139306,0.47200665,0.03898278,0.002941175,0.70019,0.6606668,0.03482073,0.0047024232,0.3804812
1963,0.51458937,0.47181472,0.039639495,0.0031351561,0.70170075,0.6611346,0.03555039,0.0050157374,0.38045067
1964,0.513352,0.4727718,0.037577722,0.0030024378,0.7007892,0.66185355,0.034047835,0.0048878375,0.38051194
1965,0.5113834,0.47473398,0.034043945,0.0026055214,0.6985004,0.6627085,0.03140363,0.0043882322,0.3806753
1966,0.51064944,0.47731584,0.0312237,0.0021099048,0.6968678,0.6635711,0.029572813,0.003723938,0.38093427
1967,0.5121943,0.4799787,0.030533707,0.0016818625,0.69718,0.66429406,0.029765138,0.0031208065,0.38125366
1968,0.5153113,0.48216447,0.031732343,0.0014144765,0.6990608,0.6647115,0.03162046,0.0027289041,0.3815738
1969,0.51836663,0.48343736,0.03360107,0.0013282103,0.7011604,0.6646511,0.03389995,0.0026092879,0.38183632
1970,0.5203119,0.48360473,0.03529293,0.0014142562,0.70252436,0.6639579,0.03579727,0.0027691487,0.38201785
1971,0.5213113,0.4827671,0.03688545,0.0016587547,0.70314074,0.6625203,0.03743771,0.0031827202,0.38214645
1972,0.5219588,0.4812696,0.03866623,0.0020230026,0.7031842,0.6602823,0.039129123,0.0037727514,0.38229123
1973,0.5221738,0.47957844,0.040179934,0.0024154852,0.70206153,0.6572517,0.040418897,0.0043908833,0.38253498
1974,0.521199,0.47813654,0.040354766,0.002707659,0.6986221,0.6535078,0.04026388,0.0048504006,0.38294974
1975,0.51876146,0.4772459,0.03871556,0.0027999796,0.69249654,0.6492088,0.0382746,0.005013173,0.3835835
1976,0.51595986,0.47699016,0.03628472,0.002684938,0.68504244,0.6445802,0.035593577,0.004868664,0.38444602
1977,0.5146177,0.4772169,0.034951817,0.002448963,0.6785965,0.63986963,0.034190204,0.0045367037,0.38549355
1978,0.51562786,0.4775962,0.035817347,0.0022142967,0.67463076,0.63530433,0.035131574,0.0041948473,0.38662097
1979,0.5180565,0.477741,0.03823711,0.0020784342,0.6726815,0.6310665,0.037618343,0.003996699,0.3876804
1980,0.5199808,0.47736502,0.04052181,0.0020939626,0.6710936,0.6273036,0.039756835,0.004033151,0.3885283
1981,0.52019024,0.47641712,0.041497383,0.0022757198,0.66871464,0.62414885,0.04023803,0.004327752,0.3890823
1982,0.5190158,0.47513288,0.041285213,0.0025976675,0.6657626,0.621723,0.039210748,0.0048288647,0.3893552
1983,0.51751494,0.47396484,0.0405768,0.0029733223,0.66307443,0.6201185,0.037560657,0.00539528,0.38944256
1984,0.5161198,0.47342315,0.039438635,0.003257967,0.6608175,0.61937475,0.035628237,0.005814505,0.3894754
1985,0.51439536,0.47389784,0.03719128,0.0033062103,0.6583134,0.6194668,0.032962427,0.0058841496,0.38956872
1986,0.5120881,0.47552627,0.03350287,0.0030589653,0.6551486,0.6203047,0.029321998,0.0055219093,0.38978764
1987,0.5100212,0.47813147,0.029301109,0.0025886397,0.6521279,0.6217435,0.025563106,0.004821309,0.3901315
1988,0.5095894,0.4812531,0.026280966,0.0020553549,0.650786,0.6235954,0.02319121,0.003999374,0.3905299
1989,0.5113241,0.4842587,0.025454957,0.0016104671,0.65191776,0.62565285,0.022986604,0.0032782897,0.39085782
1990,0.5141465,0.48650604,0.02631042,0.0013300079,0.65474164,0.627714,0.024230754,0.0027969028,0.39097217
1991,0.51616365,0.48751467,0.027428132,0.0012207935,0.65758973,0.6296159,0.025371129,0.0026027055,0.3907661
1992,0.5162527,0.4871057,0.027877955,0.0012690685,0.65939903,0.6312625,0.025441702,0.0026948536,0.3902176
1993,0.51488096,0.48545495,0.02795654,0.0014694933,0.6605061,0.63264185,0.024812274,0.003052006,0.38940394
1994,0.5133958,0.48302466,0.028566968,0.0018041988,0.6619927,0.6338161,0.02456264,0.0036139688,0.3884691
1995,0.5126525,0.48040396,0.030044846,0.0022037085,0.6644287,0.6348922,0.02528509,0.0042514144,0.387563
1996,0.5124915,0.4781323,0.03181263,0.002546637,0.66746944,0.63599825,0.026690051,0.004781155,0.38678956
1997,0.51249105,0.47656733,0.033207618,0.0027161269,0.6706612,0.63726705,0.028352723,0.005041397,0.3861858
1998,0.51292235,0.47582087,0.03443156,0.002669926,0.6743695,0.6388322,0.03055949,0.004977824,0.38572624
1999,0.51462835,0.4757637,0.036401104,0.002463498,0.6795694,0.6408222,0.034076698,0.0046705576,0.38534012
2000,0.5178749,0.47609687,0.03956973,0.0022082722,0.6866066,0.643352,0.038974322,0.004280279,0.38493323
2001,0.52154964,0.4764735,0.043067757,0.0020083492,0.6943494,0.64651173,0.04387204,0.003965605,0.38441736
2002,0.52378434,0.4766342,0.045224722,0.0019254069,0.7008354,0.6503605,0.046645947,0.0038289607,0.38374382
2003,0.5235285,0.47651094,0.045038816,0.0019787531,0.70490366,0.65491766,0.04608181,0.003904192,0.38292968
2004,0.5214781,0.47625774,0.043069676,0.0021507377,0.7071679,0.6601464,0.04286417,0.004157375,0.38205403
2005,0.51934516,0.47618207,0.040783,0.0023800645,0.709295,0.6659447,0.038865115,0.004485205,0.3812201
2006,0.5182702,0.4766147,0.03909406,0.0025613736,0.71237636,0.6721367,0.035511415,0.0047281994,0.38050792
2007,0.51808375,0.47778186,0.037721034,0.0025808928,0.71615297,0.6784854,0.032941643,0.0047259126,0.37994802
2008,0.5180278,0.47972268,0.035924975,0.002380107,0.7197384,0.6847173,0.030622287,0.004398833,0.37952834
2009,0.5179011,0.48226938,0.033632673,0.0019990685,0.7228169,0.6905643,0.028451407,0.0038012157,0.37921903
2010,0.51823616,0.48507723,0.031603042,0.0015558421,0.7258863,0.69580126,0.026989905,0.003095144,0.37899017
2011,0.51935583,0.4876976,0.030483805,0.0011744475,0.72934544,0.70026463,0.02661937,0.002461443,0.3788167
2012,0.520529,0.4896791,0.029926337,0.00092353806,0.73262,0.7038531,0.026747622,0.0020193127,0.37867606
2013,0.5203378,0.49067578,0.028849076,0.0008129211,0.73445034,0.70651454,0.026125202,0.001810638,0.37855226
2014,0.5180128,0.49054536,0.026632812,0.0008346552,0.73414344,0.70824355,0.024063177,0.0018367362,0.37844372
2015,0.5180128,0.49054536,0.026632812,0.0008346552,0.73414344,0.70824355,0.024063177,0.0018367362,0.37844372
2016,0.5175489,0.49058852,0.026128195,0.00083218946,0.7270349,0.7015003,0.023721384,0.0018132598,0.37882555
2017,0.5155779,0.48974243,0.024875201,0.0009602788,0.7185316,0.6941032,0.022423044,0.002005423,0.37932014
2018,0.51334155,0.48821792,0.023903083,0.0012205447,0.70986325,0.6861672,0.021307971,0.0023881462,0.3799141
2019,0.5120257,0.4864126,0.024035947,0.001577123,0.70209366,0.6778558,0.021351362,0.0028865172,0.3806249
2020,0.51182604,0.4848036,0.025085473,0.001936996,0.695269,0.6693811,0.022523256,0.0033646524,0.38149565
2021,0.5121715,0.4838249,0.026165307,0.0021812704,0.6887269,0.6609977,0.024060417,0.0036687825,0.38258037
2022,0.51269674,0.48375884,0.026706906,0.0022310088,0.6821256,0.6529867,0.025434365,0.003704527,0.38392124
2023,0.5137503,0.484656,0.02699971,0.0020946136,0.6759573,0.6456151,0.026852757,0.0034894869,0.3855198
2024,0.5158169,0.48631746,0.027642233,0.0018572279,0.67093575,0.63908726,0.028710408,0.0031380586,0.38730893
2025,0.51856256,0.4883527,0.028583733,0.0016261155,0.6669993,0.63351613,0.030688938,0.0027942085,0.38914752
2026,0.5207396,0.490309,0.028949179,0.0014813982,0.66318226,0.62893045,0.031682897,0.0025688729,0.39084983
2027,0.5212363,0.49183267,0.027942814,0.0014607955,0.6586267,0.62530565,0.030804845,0.002516129,0.39224654
2028,0.5202132,0.49280038,0.025846876,0.0015659411,0.65366477,0.62259775,0.02843072,0.002636318,0.39324805
2029,0.5190504,0.49336258,0.02392479,0.0017630253,0.649698,0.62076086,0.026059208,0.0028779504,0.39387572
2030,0.5190885,0.49386758,0.02324378,0.0019771536,0.647903,0.6197461,0.025019305,0.0031376584,0.39424095
2031,0.5205058,0.4947103,0.023689963,0.002105541,0.64813876,0.6194881,0.0253683,0.0032823556,0.39448974
2032,0.52245307,0.4961671,0.024222873,0.002063115,0.6491924,0.6198957,0.026090683,0.0032060107,0.3947441
2033,0.52414143,0.49827772,0.024028208,0.0018355187,0.65000725,0.6208422,0.026273822,0.0028912127,0.39506203
2034,0.52558,0.50079626,0.023290193,0.001493524,0.6505489,0.62216836,0.025954915,0.0024256338,0.39541596
2035,0.52716964,0.5032341,0.022784982,0.0011505759,0.6514435,0.62369996,0.025790699,0.0019528139,0.39569706
2036,0.5287543,0.504986,0.022868814,0.00089951453,0.6529499,0.6252718,0.02608028,0.0015978727,0.39574477
2037,0.52940214,0.5055123,0.023106735,0.0007830764,0.65457755,0.62676716,0.026381483,0.0014288734,0.39540532
2038,0.52831703,0.50452125,0.02298331,0.00081249676,0.655806,0.62814915,0.026185578,0.0014712751,0.3945981
2039,0.52590555,0.50209075,0.022818439,0.0009963401,0.6570244,0.6294814,0.025807936,0.0017350657,0.39336014
2040,0.5236964,0.49866349,0.02369898,0.0013339693,0.65944314,0.63091505,0.026321199,0.00220694,0.3918379
2041,0.5230381,0.49490866,0.026353115,0.0017763092,0.6639142,0.63264865,0.028455343,0.002810233,0.3902274
2042,0.52391565,0.49152055,0.030190533,0.0022045379,0.6699249,0.6348725,0.03166466,0.0033877522,0.38870075
2043,0.525123,0.48903292,0.03362028,0.0024697818,0.6759396,0.63773626,0.03445113,0.0037522104,0.38735783
2044,0.52554744,0.4877035,0.035366878,0.0024770293,0.68076485,0.64132667,0.03565351,0.0037846838,0.38621736
2045,0.5251297,0.48747462,0.035408597,0.002246459,0.6845141,0.64567006,0.035337158,0.0035068986,0.3852339
2046,0.52447766,0.48801994,0.034560632,0.0018970831,0.6881467,0.65074176,0.034340583,0.0030643851,0.38432637
2047,0.523743,0.48886937,0.033304367,0.0015692168,0.69222695,0.6564829,0.03310689,0.0026371994,0.38341072
2048,0.5222709,0.48957452,0.031340204,0.001356182,0.6964357,0.662803,0.0312761,0.0023565835,0.38243648
2049,0.51952493,0.48985964,0.028374894,0.0012903669,0.7003789,0.66958374,0.028515453,0.0022796926,0.38141412
2050,0.51613635,0.48970303,0.0250692,0.0013641396,0.70455384,0.67666954,0.025479695,0.0024046272,0.3804165
2051,0.5136573,0.4893077,0.022807581,0.0015419895,0.7100996,0.68386227,0.023556504,0.0026808004,0.37954345
2052,0.51312834,0.4889826,0.022391593,0.0017541735,0.71744764,0.69091916,0.023522532,0.0030059377,0.3788687
2053,0.51403326,0.4889955,0.023134444,0.0019033242,0.7254254,0.6975571,0.024626303,0.003242007,0.3784066
2054,0.51480824,0.4894685,0.023433745,0.0019059865,0.73194075,0.70348185,0.025187373,0.0032715036,0.3781171
2055,0.51433784,0.49033147,0.022259923,0.0017464397,0.7356325,0.70843345,0.024132803,0.0030662543,0.37793934
2056,0.51282084,0.4913374,0.019992167,0.0014913165,0.736812,0.71224236,0.021860404,0.002709221,0.3778252
2057,0.51113456,0.49212378,0.017765518,0.0012452859,0.7367681,0.71485656,0.019566778,0.0023448046,0.37775022
2058,0.5096104,0.49230814,0.016212787,0.0010894896,0.7363565,0.71632296,0.017930875,0.0021027,0.3777063
2059,0.5077785,0.4916033,0.015115403,0.0010598293,0.73552877,0.71675307,0.016714875,0.002060802,0.37769222
2060,0.50534034,0.48992196,0.014248271,0.0011701122,0.73414963,0.7162837,0.0156088285,0.0022571178,0.37771183
2061,0.50305223,0.48742706,0.014193952,0.0014312482,0.7328608,0.7150539,0.015105881,0.0027010113,0.37777176
2062,0.50225514,0.4844946,0.015932461,0.001828089,0.7327055,0.7131813,0.016178189,0.003345974,0.37787038
2063,0.50344396,0.48160154,0.01956495,0.00227748,0.73385966,0.71075267,0.019055795,0.0040512057,0.37798634
2064,0.50554353,0.47919703,0.02371601,0.0026304494,0.7350445,0.70783824,0.022607306,0.0045989407,0.37808418
2065,0.5068294,0.47760367,0.026480226,0.0027455285,0.7345004,0.704521,0.02518763,0.0047917785,0.37814036
2066,0.50655913,0.4769517,0.027024351,0.0025830772,0.73160195,0.7009254,0.026104983,0.004571541,0.37817004
2067,0.5055044,0.47714305,0.026126612,0.0022347816,0.7273287,0.69720626,0.0260642,0.0040582414,0.37822378
2068,0.50483614,0.47786933,0.025109515,0.0018572587,0.72308177,0.6935036,0.026107095,0.0034710646,0.37835208
2069,0.5048057,0.47869292,0.024538012,0.0015747729,0.71932477,0.68989563,0.02642401,0.003005131,0.37856895
2070,0.50483096,0.47918653,0.024207592,0.0014368349,0.7156416,0.6863801,0.026496502,0.0027649857,0.3788466
2071,0.5047046,0.47907954,0.024183571,0.0014414937,0.7119153,0.6828851,0.02625651,0.0027736858,0.37914395
2072,0.5052406,0.47835097,0.025320886,0.0015688093,0.70894665,0.6792985,0.026646046,0.0030021286,0.3794405
2073,0.50740224,0.4772164,0.028405683,0.0017801524,0.70757663,0.67549247,0.028712904,0.003371232,0.3797506
2074,0.51093227,0.4760254,0.032906026,0.002000861,0.7073628,0.67135286,0.03226317,0.0037467682,0.38011605
2075,0.5142147,0.4751216,0.036958937,0.002134164,0.7065311,0.6668126,0.03574592,0.003972614,0.38059196
2076,0.5156896,0.47471762,0.038856123,0.0021158578,0.7034863,0.6618792,0.03765823,0.0039489414,0.3812336
2077,0.51531535,0.47480887,0.038543876,0.001962613,0.6983261,0.6566425,0.03798676,0.0036968878,0.38207582
2078,0.5144148,0.47514695,0.0375068,0.001761024,0.692658,0.6512423,0.038067967,0.0033477237,0.38310266
2079,0.5141314,0.47530165,0.037222534,0.0016072615,0.68795973,0.64582676,0.03906852,0.0030644755,0.3842267
2080,0.5143814,0.4748105,0.038009115,0.0015617489,0.6844123,0.6405237,0.040916327,0.0029723267,0.38530612
2081,0.51445407,0.4733735,0.03942577,0.0016547854,0.68142605,0.6354558,0.04282649,0.0031438088,0.38620037
2082,0.5143079,0.47101203,0.04138744,0.0019084918,0.6789187,0.63075924,0.04455205,0.0036074738,0.3868364
2083,0.5147749,0.46810928,0.044344317,0.002321276,0.6775706,0.6265924,0.04665236,0.004325789,0.38724086
2084,0.5163152,0.46529657,0.04819945,0.002819186,0.6776534,0.62311167,0.049391214,0.005150497,0.3875175
2085,0.5179448,0.46324652,0.05145579,0.0032424822,0.6780216,0.6204484,0.051744398,0.005828772,0.38779232
2086,0.5178967,0.46246138,0.052017298,0.0034180454,0.6767923,0.6186898,0.05199398,0.006108604,0.38816312
2087,0.51546067,0.46311393,0.04907084,0.0032758538,0.67319226,0.6178708,0.049431607,0.005889847,0.38866928
2088,0.51183146,0.46497965,0.04394874,0.0029030181,0.6684188,0.617956,0.04516854,0.0052942983,0.3892751
2089,0.50885826,0.467491,0.038888946,0.0024782792,0.6644335,0.6188351,0.041013565,0.004584819,0.38986748
2090,0.50722486,0.46991476,0.03515623,0.0021538925,0.66216135,0.62033904,0.03781114,0.004011136,0.3902843
2091,0.5062336,0.47159392,0.032641843,0.001997834,0.6612131,0.62227035,0.035225384,0.003717354,0.3903775
2092,0.50519484,0.47216725,0.031009752,0.002017867,0.66114634,0.6244461,0.032953933,0.0037463503,0.3900873
2093,0.50447255,0.47168025,0.030591555,0.0022006957,0.6623582,0.6267217,0.031563733,0.0040727584,0.38948008
2094,0.5048285,0.47052902,0.031792678,0.0025068014,0.6653604,0.62899226,0.031766035,0.0046020644,0.38871932
2095,0.50601137,0.4692695,0.0338994,0.0028424514,0.66942465,0.63117236,0.033093013,0.0051592826,0.38799137
2096,0.50658464,0.46839482,0.03511586,0.003073996,0.6725817,0.63318616,0.03386552,0.0055299927,0.38743684
2097,0.50544065,0.46816817,0.03417052,0.0031019263,0.6733296,0.6349701,0.03279304,0.00556643,0.3871182
2098,0.5032379,0.46854693,0.031758234,0.0029327036,0.67222595,0.63649666,0.030447975,0.0052813003,0.3870177
2099,0.5018941,0.4692088,0.030011721,0.0026736225,0.6714079,0.6377819,0.028785342,0.0048406143,0.3870498
2100,0.50263387,0.46967563,0.030500324,0.00245793,0.67253643,0.6388825,0.029191928,0.0044620032,0.38708508
2101,0.50492424,0.46950588,0.033037614,0.0023807008,0.6755354,0.6398775,0.031340677,0.0043172077,0.38699427
2102,0.50743043,0.46849054,0.036448058,0.0024918178,0.67936504,0.64086246,0.034003522,0.0044990918,0.38670552
2103,0.5096214,0.46677384,0.04003979,0.0028077478,0.6835194,0.6419384,0.03656172,0.005019309,0.3862421
2104,0.5119705,0.46482888,0.04385251,0.0032891019,0.68822974,0.6431898,0.039256725,0.0057831826,0.38571084
2105,0.5146217,0.46328765,0.04753269,0.0038013323,0.6932246,0.6446519,0.04200944,0.006563278,0.38524655
2106,0.5165303,0.46271724,0.049676456,0.004136554,0.6970054,0.6462959,0.04365782,0.007051648,0.38495618
2107,0.51649374,0.46343565,0.04893189,0.004126182,0.6980047,0.6480378,0.04295287,0.007014016,0.38489774
2108,0.51485485,0.4654111,0.045681346,0.0037624277,0.6964092,0.64977163,0.0401944,0.0064431727,0.38508317
2109,0.51350784,0.46825853,0.04204113,0.0032081532,0.694241,0.6513851,0.0372861,0.005569762,0.38547933
2110,0.5139539,0.47133702,0.03993659,0.002680287,0.69340104,0.6527573,0.035930112,0.0047136717,0.38600188
2111,0.51578224,0.4739349,0.03952049,0.0023268478,0.6940117,0.65375084,0.036142413,0.0041184616,0.3865308
2112,0.5173475,0.47549087,0.03965631,0.0022003218,0.69486773,0.6542232,0.03674937,0.003895146,0.38695726
2113,0.5176322,0.47577888,0.039550956,0.002302322,0.69508004,0.6540516,0.036972065,0.0040564095,0.3872423
2114,0.5169917,0.47497907,0.03940406,0.0026085405,0.694726,0.65316033,0.0370233,0.0045423415,0.387443
2115,0.5160578,0.4735845,0.039432272,0.0030410173,0.6938611,0.6515316,0.037126347,0.005203215,0.38768697
2116,0.5160578,0.4735845,0.039432272,0.0030410173,0.6938611,0.6515316,0.037126347,0.005203215,0.38768697
2117,0.51498914,0.4744013,0.037873954,0.0027138947,0.6838698,0.64357567,0.035571717,0.0047223996,0.39024994
2118,0.5154715,0.4747847,0.038155362,0.0025314407,0.675659,0.6353542,0.035854515,0.004450255,0.39308417
2119,0.5164519,0.47412854,0.03972774,0.0025955876,0.6689509,0.6269882,0.0373874,0.0045753918,0.39591417
2120,0.5169805,0.4721848,0.041835755,0.0029599592,0.66312796,0.6186088,0.039325856,0.0051933397,0.3985194
2121,0.5178179,0.46924272,0.044939194,0.0036360035,0.658761,0.61040264,0.042063568,0.006294766,0.40084976
2122,0.5202134,0.4660724,0.04961536,0.0045256442,0.65653133,0.6026105,0.046227686,0.007693125,0.40305066
2123,0.523551,0.4636561,0.054523554,0.005371338,0.6551486,0.59548634,0.050667908,0.008994372,0.4053887
2124,0.52528965,0.462856,0.05658948,0.005844196,0.6515535,0.5892652,0.052556463,0.00973184,0.40813327
2125,0.5236684,0.46412534,0.053793725,0.0057493187,0.6437893,0.5841272,0.050028365,0.009633738,0.4114438
2126,0.51987934,0.4673211,0.047386378,0.0051718685,0.63323367,0.5801412,0.04428305,0.008809426,0.4152806
2127,0.5168104,0.4716987,0.040701643,0.0044100964,0.62329674,0.5772121,0.0384132,0.0076714,0.41936824
2128,0.5159468,0.47613612,0.036044225,0.003766505,0.61617535,0.57509106,0.034414273,0.006669992,0.423249
2129,0.51634055,0.4795094,0.033423793,0.003407371,0.6116089,0.57346183,0.03205279,0.0060942643,0.42643058
2130,0.5165051,0.48107767,0.032054786,0.0033726487,0.60854244,0.5720575,0.030436244,0.0060487106,0.4285733
2131,0.5164264,0.48073062,0.03205607,0.0036396766,0.60698014,0.57075167,0.02972254,0.0065059606,0.4296318
2132,0.5171352,0.4789835,0.03401783,0.0041338694,0.6075564,0.5695717,0.030661728,0.0073230397,0.42986298
2133,0.518648,0.4767096,0.037241004,0.004697428,0.6096725,0.56864285,0.032800432,0.008229182,0.42969236
2134,0.51925397,0.4747662,0.039378203,0.0051095583,0.61108327,0.5681153,0.0340843,0.008883669,0.42952508
2135,0.5173269,0.47368604,0.038445868,0.0051949588,0.609941,0.5681024,0.032807942,0.00903065,0.42959544
2136,0.51349825,0.4735032,0.035054076,0.0049409578,0.60706073,0.5686611,0.02974726,0.0086523825,0.42988914
2137,0.5103339,0.47376052,0.032067385,0.0045059747,0.6054919,0.5697923,0.027718218,0.007981344,0.4301462
2138,0.5097064,0.47370434,0.03189176,0.0041102944,0.6076633,0.57147557,0.028831856,0.007355855,0.4299515
2139,0.5110317,0.47260672,0.034500647,0.003924339,0.61337966,0.57372075,0.032598678,0.007060227,0.4288923
2140,0.5123366,0.47009516,0.038202412,0.0040390445,0.6207471,0.5766244,0.03686527,0.007257396,0.4267363
2141,0.512643,0.46636263,0.041798852,0.004481487,0.6285435,0.5803832,0.040176943,0.007983399,0.4235511
2142,0.51272315,0.46213976,0.04538639,0.0051969895,0.6370961,0.58525056,0.042724453,0.009121112,0.41969186
2143,0.5134456,0.45841724,0.049025107,0.0060032504,0.6467985,0.59143376,0.044998907,0.01036586,0.41564763
2144,0.51411116,0.45607796,0.05142582,0.006607371,0.65657824,0.5990121,0.04628722,0.011278898,0.41184837
2145,0.5131684,0.45561472,0.05081334,0.0067403056,0.66463,0.6078877,0.045265015,0.011477304,0.40854308
2146,0.5104729,0.45701313,0.047130756,0.0063289856,0.67066795,0.6178214,0.041988418,0.0108581185,0.4057736
2147,0.50805014,0.4597972,0.042701263,0.005551671,0.6767026,0.6285138,0.03851913,0.00966968,0.40341583
2148,0.50813407,0.4632125,0.04020749,0.00471405,0.6851118,0.639696,0.037061572,0.008354238,0.40125453
2149,0.51084214,0.4664762,0.04029545,0.004070519,0.69628906,0.6511713,0.037808407,0.0073092957,0.3990777
2150,0.51424366,0.46901026,0.041488986,0.0037444425,0.7085874,0.6627905,0.03903608,0.0067608315,0.39677048
2151,0.51653177,0.47059536,0.042175274,0.0037611194,0.72033125,0.67440295,0.03915455,0.006773792,0.39437282
2152,0.51766443,0.47139135,0.042178154,0.0040949434,0.73134005,0.6858094,0.03823532,0.0072953645,0.39206168
2153,0.51867354,0.4718016,0.0422115,0.004660399,0.74224854,0.6967394,0.03735348,0.008155707,0.39005473
2154,0.5197924,0.47225738,0.042253677,0.0052813417,0.75275713,0.7068573,0.036838982,0.009060823,0.38849792
2155,0.5199716,0.47304,0.041207477,0.0057241404,0.7613194,0.71581024,0.035844456,0.009664705,0.38741383
2156,0.5184384,0.4742195,0.038406942,0.0058119483,0.7668359,0.7233179,0.033792,0.009725992,0.38672683
2157,0.5162119,0.47568527,0.0349925,0.0055341623,0.77024,0.72928154,0.031714033,0.009244434,0.38632506
2158,0.51541096,0.47721615,0.033145793,0.005049004,0.7737849,0.73382986,0.031499434,0.008455549,0.38610694
2159,0.5170019,0.4785541,0.033867225,0.0045806095,0.778683,0.7372507,0.03374457,0.007687771,0.38599345
2160,0.51968914,0.47947854,0.035898764,0.004311847,0.7838783,0.73986787,0.03679917,0.007211293,0.38592675
2161,0.52123463,0.47988248,0.03700863,0.0043434966,0.787287,0.74192554,0.038191058,0.007170394,0.38587463
2162,0.5206541,0.47982207,0.036137514,0.0046945,0.7879664,0.74351734,0.03687389,0.0075751306,0.3858379
2163,0.5188208,0.47950417,0.03402736,0.0052893213,0.7867229,0.7445683,0.033860125,0.008294493,0.38584134
2164,0.5169623,0.47920695,0.0318148,0.005940527,0.7846168,0.7448659,0.030694596,0.009056327,0.38591367
2165,0.51509887,0.47918612,0.029527225,0.0063854815,0.7814166,0.74413794,0.027766002,0.009512654,0.3860803
2166,0.5123619,0.4796173,0.026344147,0.0064004743,0.77596515,0.74215776,0.024421053,0.009386342,0.38638115
2167,0.50861293,0.48056754,0.022116663,0.0059286878,0.7679033,0.73883694,0.020443471,0.008622915,0.3868904
2168,0.50518376,0.48197302,0.018094158,0.005116569,0.75853515,0.73425055,0.016859556,0.0074250656,0.38770372
2169,0.5037128,0.48361874,0.015870022,0.004224024,0.7497404,0.72858,0.015025469,0.0061349315,0.38889027
2170,0.50444734,0.4851594,0.015800275,0.0034876477,0.74223834,0.7220151,0.015161492,0.005061717,0.39044857
2171,0.5059511,0.48619837,0.016707756,0.003044982,0.73516405,0.7146885,0.016091092,0.0043844446,0.39230397
2172,0.50647175,0.4864131,0.017114982,0.0029436855,0.7272575,0.7066656,0.016432548,0.004159392,0.39435196
2173,0.5054965,0.48568073,0.016635517,0.0031802724,0.7182577,0.69797677,0.01591375,0.0043672444,0.39652193
2174,0.50394964,0.48414126,0.01609808,0.003710345,0.7090124,0.6886511,0.015427859,0.0049334345,0.39882404
2175,0.5029986,0.4821623,0.016408594,0.0044277064,0.70033425,0.67875016,0.015870797,0.005713275,0.40135548
2176,0.50290555,0.4802321,0.017515361,0.005158083,0.69201976,0.6683968,0.017130433,0.0064925463,0.40426895
2177,0.5031302,0.478829,0.018595306,0.0057058763,0.68316346,0.6577991,0.018320441,0.0070439246,0.40771988
2178,0.50338286,0.47830278,0.019142007,0.0059381123,0.6733742,0.6472488,0.018904734,0.0072206547,0.4118092
2179,0.5042972,0.47878057,0.019668272,0.005848332,0.66351014,0.63707954,0.019404756,0.0070258547,0.41652983
2180,0.506876,0.4801247,0.02119837,0.005552873,0.65506697,0.6275931,0.020871384,0.006602495,0.42173472
2181,0.51129484,0.48197132,0.024097009,0.0052264836,0.64884794,0.6190006,0.02369041,0.0061569354,0.42714512
2182,0.51638675,0.483843,0.027513895,0.005029878,0.644309,0.6114111,0.02702324,0.005874651,0.43240243
2183,0.5204205,0.48530903,0.030044014,0.005067464,0.64021313,0.60485685,0.02948261,0.0058736783,0.43715745
2184,0.52246344,0.4861382,0.030951234,0.0053739897,0.6359017,0.5993387,0.03037186,0.0061911494,0.44116983
2185,0.5230215,0.48638543,0.030728221,0.0059078503,0.6318689,0.59485257,0.030238295,0.006778058,0.44437924
2186,0.523357,0.48636445,0.030445604,0.0065468866,0.6290796,0.5913957,0.030188935,0.007494976,0.44690818
2187,0.524241,0.48652115,0.030614411,0.007105409,0.6278008,0.588957,0.030712768,0.008131019,0.4489963
2188,0.5254165,0.4872655,0.030761847,0.0073891035,0.62720835,0.58750135,0.031241687,0.008465261,0.45089927
2189,0.5261871,0.48882142,0.030090384,0.0072753318,0.62615186,0.5869588,0.030836232,0.008356812,0.45279443
2190,0.52636886,0.49113378,0.028461143,0.0067739687,0.6242609,0.58721334,0.029232979,0.007814612,0.45471957
2191,0.5265262,0.49384943,0.026650185,0.0060266266,0.6222722,0.5881057,0.027169297,0.0069972095,0.4565503
2192,0.52724504,0.49638742,0.025616026,0.00524159,0.62127227,0.58944654,0.025684895,0.006140818,0.45802745
2193,0.5282494,0.4980747,0.02556256,0.004612085,0.62167335,0.59104395,0.025162317,0.0054670405,0.45882598
2194,0.52836376,0.49832574,0.025769645,0.0042683887,0.6229594,0.59274167,0.025087522,0.0051301625,0.45865452
2195,0.52644706,0.49681082,0.02536033,0.004275946,0.62439626,0.5944521,0.024730591,0.005213605,0.45735696
2196,0.5224622,0.49356824,0.024243781,0.004650187,0.6259441,0.5961793,0.02401938,0.005745401,0.45497966
2197,0.5176388,0.4890042,0.023278737,0.0053558955,0.6283873,0.5980102,0.023683537,0.0066935145,0.45177102
2198,0.51352674,0.48377243,0.02346641,0.006287859,0.63250977,0.6000796,0.024490118,0.007940045,0.44810608
2199,0.51082516,0.478587,0.024974918,0.007263245,0.6381506,0.6025261,0.026354859,0.009269585,0.44437492
2200,0.50907177,0.47404927,0.026965296,0.0080571845,0.64413065,0.60545826,0.028262377,0.010409987,0.44088542
2201,0.50738436,0.47053242,0.028369753,0.008482159,0.64917386,0.60894066,0.02910615,0.011127064,0.43780684
2202,0.50543976,0.46813735,0.028832126,0.008470254,0.6529715,0.6130063,0.028640205,0.011324993,0.43515667
2203,0.5036681,0.46670994,0.028853359,0.008104817,0.6563466,0.6176725,0.027583031,0.011091103,0.4328198
2204,0.5025026,0.46592027,0.029004615,0.007577724,0.66036415,0.62295234,0.026760206,0.010651618,0.43059978
2205,0.50157225,0.4653791,0.029088115,0.007105074,0.66532844,0.62885267,0.026200851,0.010274976,0.4282876
2206,0.49983573,0.4647665,0.028214103,0.006855124,0.67071784,0.63536114,0.0251728,0.010183918,0.42573792
2207,0.49662256,0.46392927,0.025777526,0.006915787,0.67606413,0.6424193,0.02313737,0.010507456,0.42292798
2208,0.49252337,0.46291533,0.022319948,0.0072880853,0.6817569,0.6498954,0.020599762,0.011261683,0.41997308
2209,0.48910427,0.4619239,0.019293426,0.0078869555,0.688779,0.6575689,0.018868642,0.012341501,0.41708717
2210,0.4876208,0.4611958,0.01787462,0.008550375,0.6975398,0.66512287,0.01888757,0.013529385,0.41450962
2211,0.4879932,0.46090022,0.018017212,0.009075789,0.70704293,0.6721666,0.020332942,0.014543389,0.41243502
2212,0.4890307,0.4610657,0.018674402,0.009290578,0.71531963,0.6782785,0.021907179,0.015133967,0.4109772
2213,0.48961303,0.46156687,0.018914962,0.009131193,0.7208084,0.683081,0.022534432,0.0151929585,0.4101639
2214,0.4896053,0.46215183,0.01877262,0.008680838,0.72339505,0.68631655,0.02226399,0.014814492,0.40994713
2215,0.48959845,0.46249127,0.018972376,0.008134803,0.7241351,0.6878857,0.02198784,0.014261557,0.41021687
2216,0.48988286,0.4622399,0.019926285,0.007716677,0.72404796,0.68783134,0.022354346,0.013862236,0.41082156
2217,0.4899289,0.4611091,0.021213744,0.0076060635,0.72332877,0.686287,0.023135174,0.013906598,0.41160047
2218,0.48903492,0.45894748,0.022176854,0.007910589,0.7217439,0.6834238,0.023732783,0.014587305,0.41242763
2219,0.4874183,0.45580792,0.022948913,0.008661435,0.7195839,0.67941684,0.024197672,0.0159694,0.4132551
2220,0.48640883,0.45195526,0.02465497,0.009798581,0.7178795,0.67442405,0.025499487,0.017955966,0.4141308
2221,0.48732656,0.44780582,0.028376346,0.011144413,0.7174398,0.66857445,0.028607234,0.020258045,0.41518134
2222,0.49013782,0.44382748,0.033901654,0.012408674,0.7177344,0.66198444,0.03333046,0.022419514,0.41656885
2223,0.4933471,0.44045216,0.039628826,0.013266126,0.71696514,0.6547951,0.03822975,0.02394027,0.41844597
2224,0.4953112,0.43800753,0.0438122,0.013491457,0.7134756,0.64722234,0.04178148,0.024471788,0.42091423
2225,0.49565655,0.4366579,0.045924544,0.013074091,0.7071553,0.63956213,0.04361095,0.023982244,0.42398775
2226,0.49531317,0.4363503,0.046738762,0.012224112,0.6993837,0.63213426,0.044476524,0.022772925,0.42756432
2227,0.4952402,0.4368073,0.04717341,0.011259504,0.6916331,0.62519085,0.04511494,0.021327334,0.43142432
2228,0.49542642,0.43759865,0.047362413,0.010465361,0.6843648,0.6188554,0.045402404,0.020106953,0.43527806
2229,0.4952859,0.4382798,0.04699276,0.010013341,0.6773438,0.61311704,0.04481123,0.019415518,0.43885067
2230,0.4948169,0.43854672,0.046317786,0.009952385,0.6707349,0.6078662,0.043510776,0.01935784,0.44198078
2231,0.49500835,0.43833432,0.046445865,0.010228162,0.6654718,0.602942,0.0426778,0.019851988,0.44468364
2232,0.496901,0.43781734,0.048383683,0.010699989,0.662332,0.59817123,0.043501154,0.020659616,0.44714543
2233,0.50030905,0.43731618,0.05182716,0.011165684,0.66075337,0.5934059,0.045904137,0.021443285,0.449651
2234,0.503654,0.437167,0.055070594,0.011416418,0.65881044,0.5885539,0.048391327,0.021865191,0.45248184
2235,0.5051892,0.43759686,0.056273494,0.0113188205,0.65459174,0.58360547,0.049272366,0.021713886,0.4558186
2236,0.50445265,0.43863145,0.054941263,0.010879954,0.6477484,0.5786337,0.048113547,0.021001177,0.4596675
2237,0.50250095,0.44005385,0.052201238,0.010245883,0.63971925,0.57376266,0.045997668,0.019958919,0.4638316
2238,0.5007391,0.4414413,0.04966633,0.009631435,0.6324475,0.56912154,0.04438895,0.01893702,0.46794006
2239,0.49965546,0.4422862,0.048133615,0.00923565,0.626954,0.5648207,0.043860428,0.01827286,0.47153732
2240,0.49873212,0.44216737,0.047371216,0.009193544,0.6230994,0.5609613,0.043936048,0.01820201,0.47420418
2241,0.4974172,0.4409152,0.046936058,0.009565952,0.62047637,0.5576678,0.043984186,0.018824399,0.47567955
2242,0.4959525,0.43870372,0.046916604,0.010332166,0.6192268,0.55510634,0.04403551,0.020084996,0.47593564
2243,0.49510476,0.4360202,0.047713973,0.011370585,0.6198251,0.5534717,0.04459697,0.021756494,0.4751743
2244,0.49511394,0.43351856,0.049144845,0.012450546,0.622122,0.5529505,0.045719884,0.023451626,0.47373986
2245,0.49510384,0.43182802,0.050000373,0.013275452,0.6248433,0.55368114,0.04645715,0.024705011,0.47199735
2246,0.49372748,0.431384,0.048757788,0.013585686,0.62630355,0.5557224,0.04545313,0.025128003,0.4702233
2247,0.49049187,0.43232352,0.044893403,0.013274948,0.62578666,0.55904365,0.042174377,0.024568593,0.4685414
2248,0.48639625,0.4344594,0.03949396,0.012442916,0.6242381,0.5635261,0.03752783,0.023184117,0.4669074
2249,0.48317426,0.4373417,0.034489736,0.011342812,0.62354326,0.5689879,0.03319324,0.021362143,0.46514225
2250,0.4819073,0.44038758,0.03125583,0.01026388,0.62512046,0.5752128,0.030353384,0.01955432,0.46300578
2251,0.48236778,0.44303808,0.029897692,0.009432011,0.6291732,0.58198076,0.029066868,0.01812561,0.46029022
2252,0.48356807,0.44489926,0.029695999,0.008972837,0.6350882,0.5890817,0.028718136,0.01728836,0.4569063
2253,0.48479837,0.44582692,0.030051213,0.008920238,0.6423222,0.59632456,0.028896831,0.017100783,0.45293143
2254,0.48612016,0.4459386,0.030948577,0.009232987,0.65078545,0.60353464,0.02976402,0.017486835,0.44860077
2255,0.48792487,0.44553956,0.03258444,0.009800879,0.6603991,0.6105485,0.031595126,0.018255452,0.44424
2256,0.4901568,0.44500023,0.03470398,0.010452591,0.67042273,0.61720484,0.034089327,0.019128567,0.44017535
2257,0.49211842,0.44463927,0.036490776,0.010988388,0.6794427,0.6233481,0.036293205,0.019801358,0.43665704
2258,0.4931288,0.4446496,0.037236847,0.011242372,0.6862264,0.62885106,0.037341785,0.020033618,0.43381715
2259,0.49337274,0.44507474,0.037150286,0.01114772,0.6907248,0.6336506,0.03733612,0.01973807,0.43166077
2260,0.4939953,0.44582543,0.03740607,0.01076382,0.69421715,0.637774,0.037432186,0.019010974,0.43008363
2261,0.4962161,0.44672346,0.039246447,0.0102462,0.69835687,0.641336,0.038935017,0.018085817,0.4289064
2262,0.5002532,0.4475614,0.042910594,0.009781186,0.703938,0.6445062,0.04219281,0.017238986,0.42792356
2263,0.5050545,0.4481667,0.047361527,0.009526279,0.7104518,0.64746517,0.04628462,0.016701993,0.42695487
2264,0.5090715,0.44846183,0.051033605,0.0095761055,0.71671206,0.65036124,0.049741834,0.016609017,0.4258928
2265,0.51137984,0.4484984,0.052934714,0.009946678,0.7218934,0.6532833,0.051636793,0.016973298,0.42473012
2266,0.51216525,0.44844848,0.05315077,0.010565998,0.7259958,0.6562411,0.05207641,0.017678259,0.42355782
2267,0.5122037,0.44855085,0.052378412,0.011274465,0.72937053,0.6591546,0.05172723,0.018488701,0.4225321
2268,0.51195294,0.44903484,0.051065188,0.011852905,0.7319167,0.6618691,0.050948367,0.019099247,0.4218273
2269,0.5112129,0.45005566,0.04906961,0.012087586,0.73286676,0.6641812,0.049461268,0.019224316,0.4215954
2270,0.5096363,0.45165592,0.046127677,0.011852667,0.73143864,0.66588324,0.04684907,0.018706346,0.4219422
2271,0.5074491,0.45375395,0.04252752,0.011167605,0.7276758,0.66680604,0.04328505,0.017584661,0.42291355
2272,0.50552404,0.45614642,0.03918548,0.0101921335,0.7225868,0.6668394,0.039663445,0.016083943,0.4244879
2273,0.504658,0.458531,0.036966134,0.009160858,0.71740067,0.66593164,0.03694248,0.014526565,0.42657554
2274,0.50475323,0.46054634,0.03590648,0.008300415,0.71262586,0.6640613,0.03534126,0.01322329,0.42903346
2275,0.50473934,0.46183878,0.03512455,0.007776002,0.707809,0.66122776,0.0341797,0.012401523,0.43169457
2276,0.5033664,0.46214312,0.033544045,0.0076792506,0.7021599,0.65744925,0.032524306,0.012186328,0.4344113
2277,0.5002226,0.46136013,0.030826433,0.008036071,0.6954445,0.6527734,0.030063404,0.012607727,0.4370995
2278,0.49609482,0.45959815,0.027688554,0.008808101,0.68832165,0.6472965,0.02742153,0.013603627,0.43976647
2279,0.49234992,0.457153,0.025314601,0.009882327,0.68179727,0.6411608,0.025624674,0.0150118,0.44250888
2280,0.48991024,0.4544364,0.024405751,0.01106811,0.6763575,0.63455194,0.025232797,0.016572751,0.4454788
2281,0.48873174,0.45188317,0.024722131,0.012126448,0.6716153,0.6276948,0.02594916,0.017971355,0.4488329
2282,0.48816726,0.44986567,0.025465155,0.01283643,0.6667931,0.6208526,0.027019255,0.01892125,0.4526787
2283,0.48775813,0.4486226,0.0260618,0.0130737135,0.6615489,0.6143138,0.027971817,0.019263338,0.45702842
2284,0.48764044,0.44821173,0.026570272,0.012858461,0.65633255,0.6083626,0.028945548,0.019024376,0.46177155
2285,0.48817402,0.4484958,0.027335834,0.01234239,0.6519154,0.60323787,0.030276705,0.018400786,0.46667457
2286,0.48923996,0.44918147,0.028314682,0.011743816,0.6485759,0.5990969,0.0318012,0.017677791,0.4714154
2287,0.49002507,0.44990283,0.02885109,0.011271158,0.64581704,0.5960123,0.032673217,0.017131478,0.4756463
2288,0.4896353,0.45033616,0.028230513,0.011068604,0.6429372,0.5939815,0.031998005,0.016957728,0.47907963
2289,0.48801076,0.45030418,0.026514715,0.011191867,0.63992745,0.59294474,0.029747475,0.017235206,0.48157063
2290,0.48621714,0.449828,0.024786616,0.011602506,0.6377672,0.5928009,0.027050138,0.017916169,0.4831636
2291,0.4857182,0.44910365,0.024438873,0.012175688,0.6377123,0.5934105,0.025467502,0.018834293,0.48408034
2292,0.4872302,0.44841155,0.026093058,0.0127255805,0.64019316,0.594597,0.025856271,0.019739905,0.4846488
2293,0.4901932,0.44800505,0.029131508,0.013056634,0.64435244,0.59615266,0.027831003,0.02036875,0.48520675
2294,0.49330682,0.448018,0.032256234,0.013032545,0.64865166,0.5978518,0.030267617,0.020532263,0.48601604
2295,0.4956071,0.44841105,0.03455896,0.012637116,0.6520194,0.5994768,0.032342624,0.020199966,0.48719865
2296,0.49708286,0.44896382,0.036128234,0.011990825,0.6545028,0.60084677,0.034131013,0.019525057,0.48870996
2297,0.498299,0.44931784,0.03767277,0.011308407,0.656873,0.6018401,0.03623669,0.018796207,0.49035168
2298,0.49953052,0.44906482,0.0396408,0.010824899,0.65967584,0.60240674,0.038926095,0.018342964,0.491829
2299,0.5004163,0.4478655,0.04181733,0.010733467,0.6627657,0.60256517,0.041749615,0.01845094,0.49284282
2300,0.5005339,0.4455698,0.04380971,0.011154348,0.6657798,0.6024038,0.044068705,0.019307302,0.49318916
2301,0.50022846,0.44229525,0.045813907,0.012119291,0.6689264,0.6020661,0.04589343,0.020966893,0.49283737
2302,0.5006472,0.43842044,0.04867736,0.013549406,0.67306966,0.60172576,0.04802932,0.023314599,0.4919509
2303,0.5027227,0.43448558,0.05300319,0.015233893,0.67882526,0.6015482,0.05123773,0.02603938,0.49083814
2304,0.50606453,0.43104687,0.058173023,0.016844617,0.68555593,0.6016546,0.055237997,0.02866331,0.48985466
2305,0.5089883,0.42854333,0.062425822,0.01801916,0.6914496,0.602113,0.058674816,0.030661758,0.48930183
2306,0.5098441,0.42721146,0.06413423,0.018498436,0.6948233,0.6029477,0.060222063,0.031653546,0.489348
2307,0.5084239,0.42704526,0.063129306,0.018249363,0.6954872,0.60415465,0.059760142,0.03157241,0.4899865
2308,0.5059943,0.4278059,0.060703646,0.017484805,0.6947666,0.6057086,0.05835395,0.030704023,0.49103868
2309,0.5039394,0.42908138,0.058295917,0.016562123,0.6941601,0.60754526,0.057059903,0.029554954,0.49220848
2310,0.5025547,0.43039218,0.056326743,0.015835783,0.6941469,0.609543,0.0559533,0.028650533,0.49317867
2311,0.5012461,0.43131796,0.05437477,0.015553368,0.6943313,0.6115124,0.054443307,0.02837559,0.49372187
2312,0.499681,0.4316082,0.052255254,0.015817566,0.6944794,0.61320245,0.052378528,0.028898444,0.49379405
2313,0.4984075,0.43123493,0.050589867,0.016582726,0.6950156,0.61432034,0.050544057,0.030151209,0.4935683
2314,0.4981552,0.43036398,0.05012861,0.017662616,0.6962757,0.6145617,0.049870953,0.031843077,0.4933929
2315,0.49864775,0.42926788,0.050618,0.01876186,0.6973906,0.61364967,0.050220422,0.03352051,0.49369103
2316,0.49841955,0.4282291,0.050636433,0.019554026,0.69627804,0.61139107,0.050192792,0.0346942,0.49484503
2317,0.49606758,0.42747054,0.048794962,0.019802086,0.69110507,0.6077399,0.048348792,0.035016347,0.49709806
2318,0.4917148,0.42710614,0.045144305,0.01946434,0.6819229,0.6028354,0.04465692,0.034430582,0.50048566
2319,0.48707426,0.42710662,0.041252933,0.018714694,0.6707794,0.5969763,0.0406064,0.03319675,0.50481397
2320,0.48396766,0.4272976,0.03881243,0.017857626,0.6601323,0.59053457,0.037829082,0.031768646,0.50970024
2321,0.48287755,0.42741522,0.038260207,0.017202135,0.65119827,0.58386415,0.036725037,0.030609097,0.51466924
2322,0.482943,0.42721397,0.03876209,0.016966952,0.6437593,0.5772632,0.03645088,0.030045254,0.5192771
2323,0.4831638,0.42659202,0.039335225,0.01723655,0.63723123,0.57097524,0.03605948,0.030196507,0.5232322
2324,0.48340842,0.42567554,0.039789073,0.017943805,0.63161856,0.5652057,0.035462692,0.030950217,0.5264764
2325,0.48420537,0.42481285,0.04052207,0.018870436,0.62732553,0.56012,0.03522924,0.03197628,0.52919346
2326,0.4857277,0.42447764,0.04156457,0.019685483,0.62422186,0.5558384,0.0355846,0.032798845,0.53173095
2327,0.48729542,0.42512304,0.042131923,0.020040462,0.6212513,0.55242616,0.03588554,0.03293963,0.534472
2328,0.4880678,0.42703754,0.04132662,0.019703668,0.6172343,0.5498905,0.035244867,0.032098915,0.5377033
2329,0.48815268,0.4302383,0.03924753,0.01866684,0.6120852,0.5481738,0.03362079,0.030290667,0.5415172
2330,0.48878855,0.43442774,0.037206434,0.017154355,0.6070885,0.5471443,0.03210012,0.027844064,0.54577255
2331,0.49125165,0.4390326,0.036695015,0.015524041,0.60384107,0.54659384,0.031982,0.025265228,0.55012476
2332,0.4955843,0.44332546,0.03812853,0.014130336,0.6029218,0.5462613,0.03360936,0.023051096,0.55411804
2333,0.50041384,0.44659123,0.04059121,0.013231371,0.6035607,0.5458773,0.036119986,0.0215634,0.55730677
2334,0.5040115,0.4483065,0.04274326,0.012961716,0.6044976,0.54522306,0.038286295,0.020988263,0.559382
2335,0.5055896,0.44828138,0.043968778,0.013339442,0.60510314,0.54418516,0.039575115,0.021342868,0.5602658
2336,0.5056692,0.44670853,0.044689294,0.014271339,0.60568446,0.5427839,0.040414132,0.022486383,0.56013536
2337,0.505273,0.44408575,0.045634538,0.0155527275,0.6067766,0.54116195,0.041484613,0.024130018,0.5593579
2338,0.50487995,0.44104975,0.046940975,0.016889226,0.6083069,0.5395439,0.0428894,0.025873521,0.55835795
2339,0.50422204,0.43818736,0.048069697,0.017965,0.60961735,0.5381913,0.044128027,0.027298005,0.55747545
2340,0.50301766,0.43589035,0.04858016,0.01854714,0.61033076,0.537366,0.044866018,0.028098756,0.55685556
2341,0.50166947,0.43427706,0.04881495,0.01857746,0.6110515,0.5372978,0.045554608,0.028199118,0.55639815
2342,0.5010023,0.4331936,0.049617343,0.018191397,0.6130076,0.538167,0.04706644,0.027774155,0.55577874
2343,0.50125223,0.43229932,0.051299352,0.017653529,0.6168914,0.54010177,0.049620267,0.027169358,0.554537
2344,0.50145715,0.4312125,0.052993245,0.017251402,0.622109,0.54319113,0.052152142,0.026765684,0.55221444
2345,0.5000702,0.42967647,0.053189382,0.017204367,0.6272888,0.547507,0.05292352,0.026858326,0.54850596
2346,0.49634632,0.42768437,0.051053673,0.017608274,0.6316149,0.55311054,0.050926156,0.027578231,0.5433807
2347,0.49115884,0.42550674,0.047242697,0.018409412,0.63565123,0.56003284,0.04676604,0.028852325,0.5371203
2348,0.48634776,0.42359406,0.04334661,0.01940709,0.64076924,0.5682361,0.042126093,0.030407012,0.530243
2349,0.48321846,0.42240223,0.04051818,0.02029804,0.64775866,0.57757366,0.038355757,0.031829253,0.5233495
2350,0.48170456,0.42222443,0.038708076,0.020772077,0.65609723,0.5877678,0.03563259,0.032696832,0.51696515
2351,0.48092207,0.42309856,0.03718863,0.0206349,0.66458386,0.59842604,0.03341601,0.032741774,0.5114364
2352,0.48033515,0.42479914,0.035632674,0.019903328,0.67255884,0.6090917,0.031489182,0.031977948,0.5068875
2353,0.4801949,0.4269032,0.034479365,0.018812329,0.6803678,0.6193264,0.03032556,0.030715903,0.50323224
2354,0.48084682,0.428903,0.034219943,0.017723873,0.6886228,0.628781,0.030391214,0.029450532,0.5002353
2355,0.481903,0.43033534,0.034568924,0.01699872,0.6972411,0.63722813,0.031320855,0.028692098,0.49761182
2356,0.48245603,0.4308989,0.03465565,0.016901469,0.7054795,0.644553,0.032095548,0.028830918,0.49513984
2357,0.482231,0.43053302,0.034142092,0.017555872,0.7129567,0.65073085,0.03216589,0.030059977,0.49274883
2358,0.48230514,0.42942324,0.033961073,0.018920798,0.72037596,0.6557918,0.032256924,0.032327235,0.4905515
2359,0.48430383,0.42791814,0.035615187,0.020770522,0.72887486,0.65978175,0.033786684,0.035306416,0.4888041
2360,0.48871017,0.4263955,0.03960617,0.02270848,0.7385447,0.6627317,0.037386227,0.038426757,0.48781598
2361,0.49411944,0.4251531,0.044707056,0.02425927,0.7477988,0.6646503,0.042140257,0.041008245,0.48785546
2362,0.49837103,0.42435938,0.04896942,0.025042241,0.7544883,0.66556025,0.046424676,0.04250335,0.48907882
2363,0.5004422,0.42405286,0.051437415,0.024951942,0.7576896,0.6655423,0.04940286,0.04274443,0.49148774
2364,0.5010296,0.42414623,0.052662883,0.024220489,0.75821173,0.6647374,0.051434323,0.04204001,0.4949188
2365,0.5012606,0.42443305,0.053522054,0.023305476,0.75731367,0.66328907,0.052993923,0.041030694,0.49907798
2366,0.5013007,0.4246188,0.05399421,0.022687675,0.7553595,0.6612573,0.05368685,0.040415294,0.50362587
2367,0.5006224,0.42440033,0.05351284,0.022709198,0.7520763,0.6585678,0.052801337,0.040707257,0.508295
2368,0.49936074,0.42356873,0.05229626,0.023495773,0.7478018,0.65500945,0.050691895,0.042100407,0.51300645
2369,0.49871406,0.42208385,0.05169722,0.024932986,0.7437443,0.6502841,0.0490403,0.044419874,0.5179331
2370,0.4995996,0.42007858,0.05283855,0.026682476,0.7405595,0.6440736,0.0493354,0.047150504,0.5234745
2371,0.5011833,0.417813,0.05510856,0.028261729,0.7369463,0.6361361,0.05123757,0.049572587,0.5301461
2372,0.50129473,0.41561523,0.05646986,0.029209625,0.7302458,0.6264163,0.05281892,0.051010597,0.5384193
2373,0.4985462,0.41381115,0.055445045,0.029290007,0.71879345,0.615128,0.05254257,0.05112289,0.5485577
2374,0.49382335,0.41262585,0.052583024,0.028614448,0.7035894,0.6027388,0.05077757,0.05007302,0.5604893
2375,0.48937535,0.41207677,0.049712095,0.027586505,0.68741536,0.5898303,0.049134716,0.048450373,0.5737793
2376,0.48664662,0.4119533,0.047986507,0.026706807,0.67251086,0.5769378,0.048581738,0.046991333,0.58772886
2377,0.48538834,0.4119218,0.04708704,0.026379481,0.65944123,0.56447375,0.04867323,0.04629425,0.601561
2378,0.48474094,0.4117233,0.046217404,0.026800256,0.64795166,0.55275273,0.048553955,0.04664496,0.61463344
2379,0.48458612,0.41135472,0.04531983,0.027911574,0.63818514,0.54204714,0.04818937,0.04794859,0.62662053
2380,0.48545048,0.41113296,0.04491625,0.029401278,0.6305754,0.5326133,0.048218917,0.049743216,0.63759387
2381,0.48728016,0.41160092,0.0449107,0.03076854,0.6247167,0.52467865,0.048722524,0.051315565,0.64794236
2382,0.48894322,0.4133199,0.044138923,0.031484425,0.6190203,0.5184118,0.048669044,0.051939435,0.6581575
2383,0.48937637,0.41663218,0.041532155,0.031212024,0.6120246,0.51387644,0.046972882,0.051175304,0.66858274
2384,0.48905864,0.42147464,0.03760895,0.029975055,0.60403764,0.5109768,0.043975353,0.049085505,0.6792287
2385,0.48984614,0.42731696,0.034376282,0.028152872,0.59712464,0.5094271,0.04148232,0.046215244,0.68972605
2386,0.4931379,0.43326297,0.03357109,0.026303826,0.5933212,0.5087767,0.041193906,0.04335059,0.6994256
2387,0.49841535,0.43828678,0.035178214,0.024950353,0.59303004,0.5085004,0.043302216,0.04122738,0.7076011
2388,0.50369036,0.4415179,0.0377272,0.024445288,0.5951404,0.5081176,0.04667971,0.04034306,0.71367544
2389,0.50727344,0.44250074,0.039846636,0.024926074,0.59839386,0.50730556,0.05020018,0.040888105,0.71741974
2390,0.50900537,0.4413351,0.041364897,0.02630536,0.602334,0.5059724,0.053631794,0.04272987,0.7190535
2391,0.50981826,0.43861786,0.04292491,0.028275471,0.6068925,0.50425243,0.057212688,0.045427356,0.71917665
2392,0.51040846,0.43520635,0.044844564,0.03035756,0.611426,0.5024409,0.06067273,0.04831229,0.7185459
2393,0.5107108,0.43191895,0.046760354,0.03203148,0.6147057,0.50089705,0.06313779,0.05067085,0.7177953
2394,0.51065224,0.429289,0.04843904,0.03292416,0.61611015,0.49996242,0.064154215,0.051993493,0.7172069
2395,0.51092666,0.4274396,0.05052143,0.032965656,0.6165999,0.49990293,0.06451896,0.052178033,0.7166069
2396,0.51247376,0.42609805,0.053965453,0.032410253,0.61810863,0.5008825,0.06566769,0.051558435,0.7154155
2397,0.515117,0.4247498,0.058658525,0.031708654,0.62186074,0.5029794,0.06814304,0.050738316,0.71283776
2398,0.5171072,0.42288178,0.062907465,0.031317953,0.6274731,0.50623006,0.07090481,0.050338276,0.7081425
2399,0.51643556,0.42023534,0.06465552,0.031544715,0.63382953,0.5106809,0.07237135,0.05077728,0.700947
2400,0.51273507,0.41695958,0.063324325,0.032451164,0.64064187,0.5163983,0.07210702,0.05213655,0.6914093
2401,0.5077101,0.4135763,0.060308944,0.033824835,0.64878345,0.52342474,0.07124484,0.054113857,0.6802261
2402,0.50353235,0.41076058,0.057545204,0.03522658,0.6589123,0.53170586,0.07110952,0.056096915,0.668414
2403,0.5009738,0.40905857,0.055783045,0.036132246,0.6700511,0.5410172,0.071669444,0.057364456,0.6569977
2404,0.49924475,0.40869078,0.054413475,0.036140516,0.67991835,0.55095154,0.071596496,0.05737028,0.6467525
2405,0.49736267,0.40949383,0.052708797,0.03516005,0.6866914,0.5609625,0.069735244,0.055993684,0.638067
2406,0.4952262,0.41098696,0.050770774,0.033468477,0.6902973,0.5704735,0.06620575,0.05361805,0.630921
2407,0.49323165,0.4125219,0.049112204,0.031597547,0.69195235,0.5789939,0.06197946,0.050978933,0.6249687
2408,0.49127918,0.41346994,0.047689304,0.030119967,0.69278604,0.5861979,0.05771053,0.048877623,0.619713
2409,0.4887665,0.4133989,0.04590241,0.029465199,0.6933042,0.5919551,0.0534248,0.047924284,0.6147133
2410,0.48571086,0.41219902,0.043689746,0.02982207,0.6940649,0.5963181,0.049354523,0.048392236,0.6097604
2411,0.48344532,0.41010794,0.04223311,0.031104274,0.6962405,0.5994907,0.04658613,0.05016361,0.60494775
2412,0.48365486,0.40761083,0.043087706,0.032956317,0.70086193,0.6017589,0.046360433,0.052742608,0.6006165
2413,0.4865919,0.40526095,0.04650956,0.034821402,0.7074413,0.60341525,0.048664764,0.055361293,0.5972116
2414,0.49053994,0.40351477,0.050924987,0.03610018,0.7137731,0.6047023,0.051868837,0.057201933,0.5951163
2415,0.49331158,0.40263134,0.054301854,0.036378372,0.71756786,0.6057994,0.05406674,0.05770178,0.5945211
2416,0.4942761,0.40263256,0.05602429,0.03561925,0.7184261,0.6068244,0.054796707,0.056805015,0.59534526
2417,0.49470174,0.4033076,0.05720723,0.03418693,0.7180518,0.60782695,0.05522643,0.054998375,0.5972403
2418,0.4961528,0.4042653,0.05921645,0.03267103,0.71851313,0.60876274,0.056668658,0.053081743,0.59968877
2419,0.49900693,0.40504217,0.062326435,0.03163832,0.7206289,0.60947615,0.059313662,0.051839087,0.6021744
2420,0.50270325,0.40524167,0.06600696,0.03145465,0.7240702,0.60971814,0.062565885,0.051786162,0.6043639
2421,0.5069477,0.4046545,0.07008496,0.032208253,0.72842675,0.6091812,0.066196665,0.05304883,0.60623574
2422,0.5120191,0.40330607,0.075015895,0.033697102,0.73349077,0.60755587,0.07059603,0.055338837,0.60810256
2423,0.5177281,0.4014104,0.08084637,0.03547129,0.7383572,0.60458195,0.07576071,0.0580145,0.61051184
2424,0.52256894,0.39927554,0.086341135,0.03695226,0.74084955,0.6001086,0.08048197,0.060258977,0.6140595
2425,0.52457213,0.39721408,0.08972012,0.03763792,0.7386447,0.5941617,0.08311544,0.061367583,0.6191851
2426,0.5232297,0.39547008,0.090437315,0.03732232,0.73135215,0.5869883,0.0833148,0.061049104,0.6260027
2427,0.5202192,0.39414778,0.089874,0.036197443,0.72120667,0.5790197,0.08261997,0.05956697,0.6342228
2428,0.5178338,0.39316428,0.08991616,0.034753367,0.71129984,0.5707543,0.08293851,0.057607077,0.6432034
2429,0.51682854,0.39227697,0.09099981,0.03355175,0.7031755,0.56263965,0.08456852,0.05596732,0.6521242
2430,0.5160507,0.39120755,0.091823794,0.03301935,0.69625425,0.5550223,0.08596517,0.055266786,0.66021556
2431,0.5139881,0.38980737,0.09084568,0.03333502,0.6892828,0.5481635,0.08534464,0.055774704,0.66698104
2432,0.5103055,0.38817525,0.08773759,0.034392655,0.68187094,0.5422585,0.082262605,0.057349786,0.67234904
2433,0.50574446,0.38664943,0.08327269,0.035822358,0.6744761,0.5374271,0.07757485,0.05947413,0.6766817
2434,0.50089216,0.385676,0.07812279,0.03709338,0.6672885,0.5336909,0.07219244,0.061405122,0.68062353
2435,0.49562895,0.38562655,0.07230155,0.037700817,0.65976584,0.53095293,0.066374496,0.062438432,0.68485445
2436,0.4899245,0.3866501,0.065895736,0.037378654,0.6515087,0.52900547,0.060301874,0.062201314,0.6898582
2437,0.48468718,0.38859615,0.059864976,0.036226064,0.6432145,0.5275515,0.05483817,0.06082485,0.6957786
2438,0.48125878,0.39102605,0.055569444,0.034663297,0.6362892,0.52623326,0.051165137,0.058890786,0.7024027
2439,0.47999355,0.39331108,0.053432144,0.033250332,0.6314621,0.5246706,0.049600974,0.05719056,0.70926553
2440,0.47965446,0.39479944,0.052364115,0.03249091,0.6280643,0.52251726,0.049091827,0.056455195,0.71582776
2441,0.47846568,0.3950088,0.05074816,0.032708704,0.62482446,0.5195287,0.048128586,0.05716715,0.72166944
2442,0.47582763,0.3937947,0.04804295,0.03398999,0.621315,0.51562804,0.04622718,0.05945983,0.72664815
2443,0.4729382,0.39141548,0.045361694,0.036161043,0.6184491,0.5109349,0.044441048,0.06307319,0.7309592
2444,0.4716799,0.38845426,0.044423304,0.03880233,0.6174765,0.5057397,0.044359583,0.06737725,0.73506355
2445,0.47298735,0.38563275,0.046022214,0.041332398,0.6186274,0.500439,0.04668334,0.07150505,0.7395023
2446,0.47635204,0.3836092,0.049569357,0.04317345,0.62089,0.49546617,0.05082567,0.0745982,0.7446777
2447,0.4806887,0.38282052,0.05391373,0.043954425,0.623031,0.4912286,0.055706494,0.07609596,0.7506777
2448,0.4853313,0.38338095,0.05829499,0.043655362,0.6246217,0.48804495,0.060633704,0.075943075,0.75719374
2449,0.49003756,0.38506132,0.062372137,0.042604085,0.6259726,0.48608884,0.06529041,0.07459338,0.7635665
2450,0.4942851,0.3873672,0.06559596,0.041321952,0.62728846,0.48536673,0.06912649,0.07279524,0.768956
2451,0.49710852,0.38971132,0.067081384,0.04031581,0.6283064,0.48573986,0.07127262,0.07129392,0.77259207
2452,0.4979646,0.39162463,0.06642448,0.039915483,0.628938,0.4869915,0.07136381,0.07058271,0.77402955
2453,0.49763298,0.3929236,0.064516746,0.04019262,0.62997425,0.48888683,0.070315234,0.070772156,0.77332145
2454,0.49784255,0.39375138,0.063134335,0.040956814,0.6326494,0.49120948,0.069859385,0.07158055,0.77102244
2455,0.4997267,0.39447597,0.063429944,0.04182081,0.6372294,0.49376443,0.07102467,0.07244025,0.7680146
2456,0.50266564,0.3955106,0.06482626,0.042328767,0.64212847,0.4963626,0.0730676,0.07269829,0.76523894
2457,0.5047477,0.3971448,0.06547998,0.04212288,0.6446854,0.49881598,0.0740091,0.07186033,0.7634375
2458,0.504439,0.39943528,0.06390967,0.041094054,0.6430939,0.5009552,0.07233799,0.06980066,0.76296854
2459,0.501846,0.40216985,0.06023773,0.039438404,0.63777715,0.50265545,0.06828912,0.06683262,0.7637211
2460,0.4983977,0.4049124,0.055904847,0.03758046,0.6309787,0.5038622,0.06352777,0.06358876,0.765159
2461,0.49545413,0.4071226,0.052322794,0.036008704,0.6250922,0.5045988,0.05970707,0.060786344,0.7664879
2462,0.49336496,0.40832075,0.04992384,0.03512038,0.6213839,0.5049752,0.057407785,0.0590009,0.76689005
2463,0.4917428,0.40825382,0.04835895,0.035130013,0.6200103,0.50519997,0.056273036,0.058537286,0.7657523
2464,0.4902982,0.40700346,0.04726131,0.036033466,0.62074584,0.5055785,0.055789087,0.059378233,0.76282203
2465,0.4891531,0.40498465,0.04656611,0.037602343,0.62336355,0.5064864,0.055689134,0.061187997,0.75824463
2466,0.4883638,0.40282336,0.046123456,0.039417014,0.6273361,0.50830317,0.05566139,0.06337152,0.7524739
2467,0.48743218,0.40116328,0.045308895,0.040960006,0.6315399,0.5113296,0.05499819,0.06521208,0.74608994
2468,0.48562628,0.40047583,0.0433805,0.041769966,0.6347268,0.51572347,0.05292023,0.06608314,0.73960465
2469,0.48292947,0.4009377,0.04038337,0.041608408,0.63656086,0.52146643,0.049428888,0.06566552,0.73331267
2470,0.48051885,0.40239915,0.037566636,0.040553056,0.63815546,0.52837354,0.04571392,0.064068034,0.72722226
2471,0.4800374,0.40444723,0.03663053,0.03895962,0.6413782,0.536147,0.043458648,0.061772592,0.7210816
2472,0.48222014,0.4065351,0.03836771,0.03731733,0.6474446,0.5444433,0.04355729,0.059444014,0.7144904
2473,0.48617995,0.40814024,0.041952297,0.036087383,0.65607095,0.5529336,0.045423683,0.057713702,0.707059
2474,0.4900065,0.40890425,0.045510598,0.035591654,0.665865,0.561337,0.04750257,0.057025447,0.6985714
2475,0.49215978,0.40872747,0.047475453,0.03595685,0.6755083,0.56944436,0.048510056,0.057553884,0.6890948
2476,0.4924719,0.4077824,0.047594905,0.037094586,0.68464446,0.5771267,0.048344802,0.059173003,0.67899126
2477,0.4919586,0.40643644,0.046809368,0.03871278,0.6937542,0.5843322,0.047947656,0.061474305,0.6688206
2478,0.49176532,0.40511662,0.04627593,0.040372796,0.7033065,0.59106934,0.048386864,0.06385029,0.6591776
2479,0.49234238,0.40418404,0.046556693,0.041601665,0.71316016,0.59738714,0.050120648,0.06565236,0.6505348
2480,0.49350882,0.40386057,0.047609836,0.04203841,0.7227574,0.6033632,0.053005688,0.06638847,0.6431467
2481,0.49503407,0.40421128,0.049262863,0.041559946,0.7317125,0.6090986,0.05672385,0.06589008,0.63702
2482,0.49690235,0.4051639,0.051415183,0.040323254,0.74000144,0.6147043,0.060927182,0.06436993,0.63194484
2483,0.49895787,0.40654236,0.053715754,0.038699735,0.7475196,0.62026906,0.0649152,0.062335398,0.62757564
2484,0.500492,0.40811068,0.055243872,0.037137404,0.75361145,0.6258127,0.067390956,0.06040773,0.6235471
2485,0.5004886,0.4096221,0.054844514,0.036021937,0.75729084,0.63124406,0.06691541,0.05913137,0.6195991
2486,0.49849057,0.4108637,0.05204301,0.035583846,0.7580964,0.63632756,0.0629286,0.05884019,0.61567515
2487,0.4952291,0.41168246,0.047687765,0.035858877,0.7567156,0.6406831,0.056437235,0.05959521,0.61196214
2488,0.49221963,0.41198063,0.04354464,0.03669435,0.75457054,0.6438133,0.04957203,0.061185207,0.6088538
2489,0.49054688,0.411691,0.041062385,0.037793502,0.75260234,0.6451577,0.0442564,0.06318826,0.60685927
2490,0.4899426,0.41075927,0.040387344,0.03879601,0.7503659,0.64417636,0.04110392,0.06508567,0.6064913
2491,0.48901725,0.4091569,0.04047559,0.039384793,0.7463045,0.64045686,0.039432995,0.06641468,0.60817116
2492,0.48644397,0.40691224,0.040140674,0.03939107,0.7389899,0.6338244,0.03824977,0.06691568,0.6121484
2493,0.4820603,0.40412593,0.039078165,0.03885622,0.72828937,0.6244181,0.03724504,0.06662622,0.6184427
2494,0.47694898,0.40094775,0.03798739,0.038013853,0.7154697,0.6126725,0.03693392,0.06586328,0.62682253
2495,0.4725312,0.39752373,0.037808895,0.03719857,0.70225835,0.5992128,0.037944764,0.06510081,0.63684034
2496,0.4696097,0.39396098,0.038917616,0.036731094,0.6898142,0.58472407,0.040283628,0.06480654,0.64791876
2497,0.46815932,0.39034098,0.0409904,0.03682792,0.67843413,0.56985646,0.043273523,0.06530414,0.6594647
2498,0.46779338,0.3867696,0.043472514,0.03755126,0.66796637,0.55518526,0.046092197,0.06668889,0.6709827
2499,0.46824613,0.3834319,0.04602559,0.038788646,0.6582722,0.54119587,0.048284702,0.06879164,0.6821655
2500,0.46938086,0.38060996,0.048507728,0.040263187,0.6492543,0.52828205,0.049777392,0.07119487,0.69293326
2501,0.47087473,0.37865204,0.050638817,0.041583877,0.64056987,0.51673716,0.0505188,0.07331391,0.70340574
2502,0.4721321,0.37789837,0.051889047,0.042344704,0.6315826,0.5067532,0.050281208,0.07454818,0.7138097
2503,0.47271177,0.37858874,0.051871523,0.04225151,0.6218154,0.49841192,0.048935596,0.07446786,0.7243601
2504,0.47290272,0.38077402,0.050899222,0.04122947,0.61156446,0.49167466,0.046921793,0.07296799,0.73515475
2505,0.47377717,0.3842615,0.050061718,0.039453983,0.6019994,0.48637375,0.045312263,0.07031338,0.74611366
2506,0.47649232,0.3886176,0.05058754,0.037287176,0.5945044,0.48221815,0.045238804,0.0670475,0.7569812
2507,0.48135954,0.39323205,0.052970048,0.03515745,0.5897595,0.4788333,0.047104876,0.06382136,0.76737857
2508,0.48746374,0.39742956,0.056587327,0.033446856,0.5873048,0.4758213,0.050256237,0.061227288,0.7768866
2509,0.49315223,0.40060276,0.060126897,0.03242256,0.58591676,0.47282988,0.05339422,0.059692677,0.78514105
2510,0.49704745,0.40234485,0.06249178,0.032210816,0.58448565,0.46962142,0.05543348,0.059430785,0.7919227
2511,0.4988389,0.40254372,0.06350202,0.03279318,0.5827107,0.46611866,0.05616395,0.06042807,0.7972172
2512,0.49928164,0.40139842,0.06386854,0.034014706,0.58110255,0.46241614,0.05623223,0.062454164,0.8012093
2513,0.49945742,0.39934412,0.06450685,0.035606444,0.5803613,0.4587533,0.056506626,0.065101385,0.8042112
2514,0.49994856,0.39691773,0.06579776,0.037233066,0.580711,0.45545748,0.057392675,0.06786082,0.8065399
2515,0.5005531,0.3946139,0.0673711,0.038568053,0.58174616,0.45288298,0.05862699,0.07023622,0.8083945
2516,0.500627,0.39277056,0.06847597,0.039380435,0.58282745,0.45135373,0.059604675,0.071869016,0.809769
2517,0.49963897,0.39150527,0.068531044,0.039602682,0.58361155,0.4511181,0.0598552,0.07263819,0.8104242
2518,0.49744642,0.39071077,0.06738861,0.039347053,0.5842594,0.45232084,0.059249338,0.07268921,0.809928
2519,0.49417347,0.3901147,0.065198176,0.038860586,0.5852318,0.45500162,0.057856232,0.072373934,0.80776167
2520,0.489986,0.38938925,0.06215661,0.038440138,0.58698285,0.45911422,0.055736985,0.072131656,0.8034619
2521,0.4850983,0.3882788,0.058473483,0.038346004,0.58988935,0.46456257,0.052970648,0.07235614,0.7967688
2522,0.4799872,0.3866994,0.054550324,0.03873749,0.5943929,0.4712261,0.049874824,0.07329199,0.7877325
2523,0.47546786,0.3847756,0.05105083,0.039641418,0.601027,0.4789684,0.047083404,0.07497522,0.7767393
2524,0.47235075,0.38279527,0.048609678,0.04094581,0.61008054,0.48762578,0.04523595,0.07721882,0.7644482
2525,0.47084945,0.38110808,0.047320742,0.042420615,0.6210749,0.49698323,0.044443112,0.079648584,0.75165945
2526,0.4702499,0.3800143,0.04647103,0.043764573,0.6325509,0.5067612,0.044008844,0.08178087,0.7391636
2527,0.46923727,0.37968397,0.044873614,0.044679675,0.64253163,0.5166208,0.042766333,0.08314449,0.72761476
2528,0.4667762,0.38012812,0.04169021,0.044957872,0.6495333,0.5262078,0.039910544,0.08341488,0.7174393
2529,0.46293062,0.38122004,0.0371583,0.044552263,0.6534753,0.53522253,0.03572809,0.08252469,0.7087869
2530,0.45894197,0.38274983,0.032597173,0.043594953,0.65576875,0.54348814,0.031593315,0.080687255,0.7015362
2531,0.45644534,0.384487,0.029608369,0.04234995,0.65845513,0.5509861,0.029145723,0.0783233,0.69535494
2532,0.45643058,0.38623402,0.029069886,0.041126702,0.66302425,0.55783767,0.029262241,0.07592435,0.6898091
2533,0.45872173,0.38786346,0.030662207,0.040196057,0.66974294,0.56424654,0.031574752,0.07392168,0.68448395
2534,0.46224988,0.3893363,0.03318043,0.039733186,0.6778199,0.5704358,0.03479115,0.07259292,0.67909086
2535,0.46581075,0.39070496,0.035317805,0.039787967,0.68610644,0.5765827,0.03750614,0.0720176,0.6735372
2536,0.4687199,0.39208847,0.036354825,0.040276594,0.69376326,0.5827726,0.03892153,0.07206908,0.6679461
2537,0.4709708,0.39362654,0.036348365,0.04099588,0.7004591,0.58895916,0.039056156,0.0724438,0.66262084
2538,0.4729259,0.39542404,0.035835385,0.04166647,0.7061362,0.5949556,0.038443804,0.07273683,0.6579673
2539,0.47492924,0.39750916,0.035414908,0.04200517,0.7106993,0.60045534,0.037693802,0.072550155,0.6544024
2540,0.47716612,0.39981836,0.035538908,0.04180885,0.7139461,0.6050726,0.037261978,0.07161151,0.6522745
2541,0.47975385,0.4022092,0.036523618,0.04102104,0.7157452,0.60841215,0.037469286,0.06986381,0.6518076
2542,0.48279247,0.4044846,0.038553774,0.0397541,0.7161627,0.6101334,0.038541697,0.06748762,0.653072
2543,0.48621294,0.40641966,0.04153694,0.03825636,0.71535414,0.6100009,0.040501136,0.0648521,0.65598005
2544,0.48955992,0.40778676,0.044931628,0.03684155,0.7133223,0.60790944,0.04299897,0.062413886,0.66030556
2545,0.49201265,0.40838352,0.047818486,0.035810657,0.70984524,0.60389805,0.04533943,0.060607765,0.665721
2546,0.4927909,0.40807208,0.049328517,0.035390325,0.70473075,0.5981485,0.046824176,0.059758093,0.6718499
2547,0.491719,0.406821,0.049203597,0.035694405,0.6982347,0.5909781,0.04723176,0.06002483,0.6783273
2548,0.48948446,0.4047385,0.04804179,0.03670418,0.69123095,0.5828166,0.047039654,0.061374724,0.6848576
2549,0.48728156,0.40207353,0.046943493,0.038264528,0.6848569,0.57416123,0.04711751,0.06357812,0.69125396
2550,0.48601478,0.3991813,0.04673396,0.040099498,0.6798077,0.56552553,0.0480463,0.0662359,0.69744253
2551,0.48562902,0.3964614,0.047314387,0.041853245,0.6757846,0.5573888,0.04955542,0.0688404,0.70343095
2552,0.48507825,0.39428657,0.04763011,0.04316157,0.67155796,0.5501607,0.050521817,0.07087547,0.7092545
2553,0.48299363,0.39293522,0.046317358,0.04374104,0.6656806,0.544153,0.049590003,0.07193763,0.71491814
2554,0.47862422,0.39253357,0.042618014,0.043472663,0.6574295,0.53954786,0.046031468,0.071850196,0.7203601
2555,0.4723978,0.39302206,0.036934108,0.042441636,0.6473492,0.5363726,0.040257245,0.07071931,0.7254436
2556,0.46569797,0.3941593,0.030629048,0.040909648,0.63700914,0.5344892,0.033617884,0.06890203,0.7299826
2557,0.4600492,0.39556965,0.025247132,0.039232448,0.6281729,0.5336168,0.027658574,0.066897504,0.73378944
2558,0.45632195,0.39682174,0.021735746,0.037764467,0.6219723,0.53337646,0.023377132,0.06521878,0.7367294
2559,0.45445764,0.3975145,0.02015453,0.036788598,0.6185792,0.5333483,0.020940967,0.06428993,0.73876894
2560,0.4537618,0.39735124,0.019928563,0.036481977,0.6174307,0.5331293,0.019909468,0.06439195,0.74000376
2561,0.45346004,0.39619058,0.020362852,0.036906607,0.617708,0.5323744,0.0196961,0.06563751,0.74066734
2562,0.45313442,0.39406377,0.021060444,0.038010214,0.61874473,0.53083736,0.019943243,0.06796416,0.7411077
2563,0.45282793,0.39115617,0.022037208,0.039634563,0.62015885,0.5283895,0.020629223,0.07114012,0.74173415
2564,0.45286137,0.3877595,0.023566859,0.04153498,0.62176716,0.5250302,0.0219449,0.074792065,0.74294555
2565,0.45357913,0.38421124,0.025948603,0.04341928,0.62345743,0.5208782,0.02411556,0.078463696,0.74505705
2566,0.45521346,0.38083977,0.029368587,0.045005105,0.6251583,0.51615214,0.027303778,0.08170239,0.7482423
2567,0.45787334,0.3779155,0.033873044,0.046084806,0.6268911,0.5111406,0.0315906,0.0841599,0.7524972
2568,0.46154526,0.37561843,0.039351583,0.04657526,0.6287637,0.50616103,0.036930628,0.085672006,0.7576362
2569,0.4660092,0.3740165,0.045458432,0.046534277,0.6308343,0.50151247,0.043030415,0.086291395,0.76331687
2570,0.47072998,0.37306184,0.0515323,0.04613584,0.63292587,0.497431,0.04923539,0.08625949,0.76909286
2571,0.47489327,0.372608,0.056670092,0.04561518,0.6345872,0.49406016,0.05459813,0.08592891,0.7744885
2572,0.47770506,0.37245297,0.06004676,0.045205336,0.63531953,0.4914382,0.05821772,0.085663624,0.77908725
2573,0.4788346,0.37239555,0.06135811,0.045080926,0.6349677,0.48950598,0.05971487,0.08574681,0.7826153
2574,0.47869277,0.3722915,0.06107926,0.045322,0.63395613,0.48812732,0.059517216,0.08631158,0.78500533
2575,0.4782589,0.37208897,0.060269956,0.045899976,0.6331078,0.48711827,0.058675986,0.08731355,0.7864108
2576,0.47847897,0.37183112,0.059963077,0.046684768,0.63306516,0.48627436,0.058250405,0.08854039,0.7871672
2577,0.4796184,0.37163034,0.060516104,0.047471974,0.6337052,0.4853997,0.0586455,0.08965997,0.7877115
2578,0.4810215,0.3716284,0.06136528,0.048027813,0.633983,0.48433244,0.059352014,0.09029853,0.78848237
2579,0.48148,0.37195575,0.061378967,0.04814528,0.6323972,0.48297325,0.05928958,0.09013433,0.78982484
2580,0.48001596,0.37269768,0.059615683,0.0477026,0.6278504,0.48130387,0.057556823,0.088989735,0.7919107
2581,0.47657958,0.37386686,0.056010637,0.046702076,0.6204018,0.47939882,0.054112963,0.08689002,0.7946883
2582,0.47217757,0.37538886,0.05151672,0.045271985,0.61138594,0.47741324,0.04991145,0.08406128,0.7978755
2583,0.4683217,0.3771033,0.047588013,0.043630403,0.6028023,0.4755518,0.046381194,0.08086923,0.80099785
2584,0.46617916,0.37878996,0.045364138,0.04202505,0.59637445,0.47403923,0.044612855,0.07772238,0.80346644
2585,0.46598318,0.38021448,0.04509015,0.04067856,0.5928714,0.4730989,0.04478835,0.07498418,0.80467176
2586,0.46701756,0.38118705,0.046079922,0.039750587,0.5920183,0.47294673,0.046159036,0.07291249,0.8040799
2587,0.46810856,0.38161784,0.047172125,0.039318584,0.5929396,0.47379106,0.047517892,0.071630634,0.801318
2588,0.46829504,0.3815533,0.04737195,0.039369777,0.59479594,0.47582582,0.047853973,0.07111613,0.79624254
2589,0.46729764,0.38117784,0.04631719,0.039802622,0.5972423,0.47921094,0.046822805,0.07120853,0.78896767
2590,0.46554938,0.38077044,0.044338603,0.04044033,0.60047555,0.4840415,0.044798113,0.07163593,0.77984124
2591,0.46384364,0.38063198,0.042149838,0.041061822,0.60492617,0.49031505,0.042543896,0.07206718,0.7693711
2592,0.46287152,0.3810066,0.040418018,0.041446887,0.61085504,0.4979102,0.04076649,0.072178364,0.7581258
2593,0.4629334,0.3820228,0.039483353,0.041427236,0.6181426,0.50658906,0.039824728,0.07172881,0.74664116
2594,0.4639239,0.38366902,0.03932549,0.04092941,0.62633187,0.51601267,0.03970166,0.070617534,0.7353529
2595,0.46548963,0.38580245,0.039692678,0.039994508,0.63484156,0.52578187,0.040149085,0.06891063,0.7245622
2596,0.46720263,0.3881837,0.040249933,0.038768984,0.6431575,0.5354809,0.04085083,0.066825725,0.71442777
2597,0.4686627,0.39052737,0.040665902,0.037469443,0.65091896,0.5447297,0.041508093,0.06468118,0.7049825
2598,0.46954572,0.3925579,0.040654972,0.03633283,0.657916,0.5532286,0.04186148,0.06282594,0.6961667
2599,0.46967173,0.39406177,0.040040687,0.03556925,0.66407746,0.5607863,0.041721974,0.06156917,0.68787366
2600,0.46910486,0.3949291,0.03885043,0.03532531,0.6695049,0.5673333,0.04104425,0.06112734,0.6799937
2601,0.4682067,0.39517304,0.03737034,0.03566332,0.67449147,0.57291466,0.03998763,0.06158916,0.6724541
2602,0.46753296,0.39492357,0.036059532,0.036549877,0.67943317,0.57766134,0.038871896,0.062899925,0.6652437
2603,0.46755528,0.39439648,0.03530455,0.03785426,0.6845938,0.5817455,0.0379895,0.06485879,0.65842
2604,0.4683343,0.39384335,0.035133403,0.039357547,0.689829,0.5853289,0.037364654,0.06713543,0.6521036
2605,0.46936637,0.39349976,0.035087693,0.04077892,0.6944608,0.588517,0.036633283,0.069310494,0.6464604
2606,0.4697612,0.39354163,0.034396634,0.041822918,0.6974565,0.5913289,0.03518001,0.070947535,0.64167815
2607,0.46872407,0.3940606,0.03241934,0.042244148,0.69788885,0.59368986,0.032514963,0.07168398,0.63794076
2608,0.46608284,0.39505705,0.02911392,0.041911863,0.69545186,0.59544647,0.028681155,0.07132422,0.63540304
2609,0.4625087,0.3964479,0.025212018,0.0408488,0.69069123,0.596392,0.024403293,0.06989597,0.6341708
2610,0.45923433,0.39808357,0.021927474,0.039223287,0.6847624,0.59630096,0.020820882,0.06764062,0.63429075
2611,0.4574149,0.39976704,0.020346822,0.037301045,0.6788357,0.59495336,0.018935416,0.064946905,0.6357541
2612,0.45752424,0.40127555,0.02087208,0.0353766,0.67351395,0.5921526,0.01910678,0.06225454,0.6385093
2613,0.4591375,0.40238395,0.023037734,0.03371582,0.668612,0.58774936,0.020892125,0.0599705,0.64247644
2614,0.46119907,0.4028946,0.02578479,0.032519687,0.66338235,0.5816664,0.023301968,0.058413986,0.6475584
2615,0.4626143,0.40267068,0.028033376,0.03191023,0.65704614,0.57392824,0.025328476,0.05778947,0.6536464
2616,0.4628469,0.4016679,0.029251385,0.031927608,0.6493313,0.56468683,0.026467659,0.058176745,0.66062355
2617,0.46220165,0.39995438,0.029714102,0.032533184,0.6407074,0.55422103,0.026956117,0.05953022,0.6683676
2618,0.4616375,0.3977086,0.03031304,0.033615854,0.6321971,0.5429161,0.027594622,0.061686333,0.6767545
2619,0.4622301,0.39519644,0.032031603,0.03500206,0.6248647,0.5312212,0.029265227,0.06437825,0.6856572
2620,0.46459526,0.3927314,0.035388302,0.03647556,0.6192976,0.519608,0.032422327,0.06726729,0.69493675
2621,0.46857318,0.39062864,0.040139493,0.037805047,0.61534065,0.5085319,0.036823243,0.06998546,0.70442384
2622,0.47330466,0.38915807,0.045365263,0.03878131,0.61220855,0.49840662,0.04161142,0.0721905,0.7139001
2623,0.4776315,0.38849816,0.049876466,0.03925688,0.6089009,0.48957768,0.045693595,0.073629625,0.7230785
2624,0.48061615,0.3886969,0.05274053,0.039178718,0.6047038,0.48229086,0.04822338,0.07418955,0.73160815
2625,0.48192054,0.3896482,0.05367207,0.038600266,0.59954804,0.47666764,0.048956994,0.0739234,0.73909396
2626,0.48186427,0.39109805,0.053099338,0.03766688,0.59403616,0.4726902,0.04830917,0.07303678,0.74514145
2627,0.4811551,0.3926827,0.051893853,0.03657852,0.5891508,0.47021505,0.047099642,0.07183614,0.7494038
2628,0.48046786,0.3939913,0.05093243,0.035544135,0.5858148,0.46900678,0.04614714,0.07066084,0.7516281
2629,0.48011112,0.3946408,0.05072616,0.034744143,0.58453244,0.46878633,0.045925546,0.069820605,0.75168693
2630,0.4799217,0.39434138,0.051272523,0.0343078,0.585254,0.46927762,0.046424616,0.06955176,0.74959326
2631,0.47940254,0.3929456,0.052152947,0.034304027,0.58747107,0.47024375,0.047234744,0.06999262,0.7455004
2632,0.47800243,0.39046946,0.052792687,0.034740284,0.59046435,0.47150853,0.04778339,0.071172394,0.7396883
2633,0.47540244,0.38708574,0.05275259,0.035564117,0.5935815,0.4729653,0.04760735,0.07300882,0.7325319
2634,0.47168568,0.3830877,0.05193061,0.036667377,0.59644085,0.47457433,0.046553202,0.075313345,0.7244552
2635,0.46732917,0.37883425,0.0505994,0.037895527,0.59899724,0.47634867,0.044838283,0.07781026,0.7158757
2636,0.46303898,0.37469023,0.049283214,0.039065544,0.6014773,0.4783438,0.04296343,0.08017011,0.7071541
2637,0.4595107,0.37097389,0.048542384,0.03999445,0.6042336,0.4806393,0.041530132,0.08206418,0.6985564
2638,0.45722,0.36792466,0.048763696,0.040531624,0.6075877,0.483328,0.04104063,0.08321904,0.69023824
2639,0.4563066,0.36568925,0.050029308,0.040588062,0.6117164,0.4865009,0.041744236,0.08347126,0.68225116
2640,0.45657203,0.36432186,0.05209533,0.04015484,0.61660445,0.490237,0.04356968,0.082797736,0.6745636
2641,0.45756823,0.36379433,0.05447122,0.039302666,0.62205017,0.49458402,0.046148617,0.081317574,0.6670946
2642,0.45874962,0.3640098,0.056575194,0.038164634,0.62773824,0.49954474,0.04892829,0.07926521,0.65975016
2643,0.45965683,0.36482203,0.057928223,0.036906578,0.63334846,0.50505906,0.051350605,0.076938786,0.6524593
2644,0.4600802,0.36605427,0.058332287,0.035693634,0.638689,0.5109973,0.053050406,0.074641265,0.6452031
2645,0.46014795,0.36752266,0.057962686,0.034662597,0.6437771,0.5171549,0.053993735,0.07262842,0.6380312
2646,0.46027428,0.36905488,0.057315405,0.033904,0.64881915,0.52326506,0.054482985,0.071071096,0.6310652
2647,0.46096593,0.37050563,0.057004843,0.033455465,0.6540595,0.5290148,0.0550029,0.07004178,0.62448657
2648,0.46255472,0.37176463,0.05748754,0.03330254,0.6595537,0.53407115,0.05596948,0.069513105,0.6185143
2649,0.46498522,0.37275988,0.05883964,0.0333857,0.6649916,0.53811216,0.057505533,0.0693739,0.613379
2650,0.4677723,0.37345856,0.060704295,0.033609435,0.66967857,0.5408631,0.059365477,0.069450006,0.6092944
2651,0.4701833,0.37387165,0.0624544,0.033857264,0.6727327,0.54213625,0.061062664,0.06953381,0.6064304
2652,0.47157538,0.3740552,0.063510105,0.034010068,0.6734431,0.54187155,0.062149886,0.06942166,0.60488665
2653,0.4717361,0.37411004,0.06365645,0.03396962,0.6716216,0.5401654,0.0625051,0.06895109,0.6046687
2654,0.47102562,0.37416837,0.063179225,0.033678032,0.6677532,0.53727067,0.06244794,0.06803461,0.6056731
2655,0.47021577,0.37436956,0.062716134,0.03313007,0.6628292,0.5335657,0.062587455,0.066676065,0.6076864
2656,0.4700859,0.37482816,0.06288589,0.032371845,0.6579294,0.52950114,0.06346305,0.06496524,0.6103992
2657,0.47099072,0.37560707,0.06389647,0.031487163,0.65376276,0.52553374,0.06517467,0.0630544,0.61343354
2658,0.4726326,0.37670475,0.065349005,0.030578827,0.6504125,0.52207464,0.06721317,0.061124682,0.61638045
2659,0.4741615,0.37806007,0.066353686,0.02974774,0.64740556,0.51945364,0.0685984,0.059353556,0.61884415
2660,0.47456747,0.37957337,0.065916784,0.029077308,0.6440692,0.51789796,0.06828399,0.057887245,0.6204901
2661,0.47318074,0.38113657,0.06342272,0.028621472,0.63999623,0.5175287,0.065645866,0.056821648,0.6210927
2662,0.47002494,0.38266206,0.058965087,0.028397791,0.63535583,0.5183542,0.060810585,0.056191087,0.6205716
2663,0.46582812,0.38410255,0.05333831,0.028387252,0.6308848,0.52028257,0.054634452,0.0559678,0.61900216
2664,0.46582812,0.38410255,0.05333831,0.028387252,0.6308848,0.52028257,0.054634452,0.0559678,0.61900216
2665,0.46541217,0.38637036,0.051197816,0.027843984,0.6224351,0.515185,0.0524585,0.054791562,0.6286419
2666,0.46477908,0.3885967,0.04864834,0.027534023,0.6148904,0.51124275,0.049575347,0.054072317,0.63736933
2667,0.46411514,0.39053503,0.046093263,0.02748685,0.6085835,0.50832367,0.046400506,0.053859327,0.6450158
2668,0.46349347,0.39200652,0.043785777,0.027701166,0.60365576,0.50625986,0.043246634,0.054149263,0.65152305
2669,0.4628032,0.39291602,0.041739874,0.028147321,0.59998584,0.5048769,0.040216524,0.054892395,0.65693355
2670,0.46178144,0.39325136,0.039757386,0.028772712,0.5972252,0.5040174,0.03720694,0.05600081,0.6613641
2671,0.46014518,0.39306766,0.037568394,0.029509135,0.5949361,0.5035491,0.034026083,0.05736091,0.66497576
2672,0.45777252,0.39246497,0.03502532,0.03028223,0.59279704,0.5033772,0.030571543,0.058848336,0.66793925
2673,0.45484263,0.39156467,0.032254655,0.031023296,0.59076786,0.50344265,0.026978897,0.06034629,0.6704072
2674,0.45185032,0.3904877,0.029682133,0.031680495,0.58914316,0.5037264,0.023653328,0.06176342,0.67248976
2675,0.44946876,0.38933903,0.027902126,0.032227598,0.5884448,0.5042439,0.021152854,0.06304805,0.674244
2676,0.4483093,0.38819924,0.027442884,0.032667186,0.5892006,0.50503695,0.019968761,0.06419491,0.67567617
2677,0.4486863,0.3871235,0.0285343,0.033028528,0.5917073,0.50616175,0.02030377,0.06524173,0.6767511
2678,0.4504874,0.38614458,0.030983943,0.033358883,0.59588647,0.5076736,0.021954775,0.06625808,0.6774159
2679,0.4532157,0.3852817,0.034219928,0.033714056,0.6012935,0.50960803,0.024356954,0.06732853,0.67762625
2680,0.4561817,0.38454497,0.03749056,0.0341462,0.6072777,0.51196146,0.026781503,0.06853474,0.6773722
2681,0.45877832,0.38394126,0.04014352,0.034693524,0.6132233,0.5146752,0.028612679,0.069935426,0.6767028
2682,0.46071213,0.38347396,0.041866228,0.035371963,0.61876035,0.51762384,0.029583998,0.071552515,0.6757365
2683,0.46208736,0.38314205,0.04277504,0.036170267,0.62383986,0.5206166,0.02986263,0.073360644,0.6746611
2684,0.46328998,0.38293424,0.043305863,0.037049863,0.62862766,0.52340585,0.029935898,0.07528591,0.67371583
2685,0.4647413,0.38282964,0.04396202,0.03794962,0.63327783,0.5257109,0.0303516,0.07721535,0.6731662
2686,0.4666403,0.38279888,0.045046635,0.038794775,0.63770676,0.52724886,0.03144701,0.07901092,0.6732733
2687,0.46883407,0.38281167,0.04651288,0.039509524,0.64149666,0.5277708,0.033193465,0.080532394,0.6742641
2688,0.47087422,0.38284582,0.04799778,0.040030617,0.6439853,0.52709657,0.0352262,0.081662506,0.67630494
2689,0.47222748,0.38289493,0.049012285,0.040320266,0.6445097,0.5251488,0.0370326,0.08232824,0.67947805
2690,0.4725325,0.38296947,0.049188785,0.040374245,0.6426888,0.52197164,0.03819942,0.082517765,0.68376184
2691,0.4717738,0.3830918,0.04845917,0.040222824,0.63860434,0.5177304,0.038592838,0.08228112,0.6890196
2692,0.47028258,0.38328412,0.0470741,0.039924342,0.6327991,0.512694,0.03838556,0.08171951,0.6950007
2693,0.46857095,0.38355586,0.045463063,0.039552037,0.6260866,0.50719625,0.037927303,0.08096303,0.70135987
2694,0.4670956,0.38389692,0.04401997,0.039178744,0.6192784,0.5015929,0.037544053,0.08014145,0.707686
2695,0.46607146,0.3842798,0.04292886,0.038862783,0.61296403,0.49622726,0.037377447,0.07935928,0.71354413
2696,0.46541965,0.38467124,0.04211063,0.038637795,0.6074231,0.4914046,0.037341673,0.07867689,0.7185193
2697,0.46485373,0.38504642,0.041300047,0.038507245,0.60268164,0.48737797,0.037202593,0.07810112,0.72225755
2698,0.46404862,0.38540298,0.040202413,0.03844323,0.5986569,0.4843456,0.03672607,0.077585205,0.7244995
2699,0.46280333,0.38576406,0.038647804,0.038391467,0.59529847,0.48244485,0.035814717,0.077038884,0.72510475
2700,0.46112916,0.38617462,0.03667506,0.038279478,0.5926701,0.4817543,0.03456838,0.07634743,0.72405535
2701,0.4592319,0.3866857,0.034514703,0.03803152,0.5909355,0.4822935,0.033246305,0.075395755,0.72144234
2702,0.45741105,0.38733476,0.032492243,0.03758403,0.5902791,0.48402295,0.032159667,0.07409651,0.71743846
2703,0.45593536,0.38812846,0.030905245,0.036901645,0.5908191,0.48685375,0.031552143,0.072413206,0.712261
2704,0.45494872,0.38903138,0.029929716,0.0359876,0.5925544,0.4906555,0.03152393,0.07037494,0.7061376
2705,0.45443964,0.3899638,0.029588094,0.03488774,0.59537226,0.49526954,0.03202309,0.06807963,0.6992784
2706,0.45427194,0.3908103,0.029775945,0.033685677,0.59909874,0.5005226,0.032893386,0.06568275,0.69186074
2707,0.45425126,0.39143634,0.030322963,0.032491963,0.603569,0.50624335,0.03394644,0.063379176,0.6840223
2708,0.45419917,0.39171153,0.031059094,0.031428535,0.60867906,0.51227605,0.03502454,0.06137847,0.6758677
2709,0.45401233,0.39153525,0.03186436,0.030612703,0.61440724,0.518493,0.036034964,0.059879318,0.6674793
2710,0.45370203,0.39086068,0.03269764,0.030143697,0.6208073,0.5248003,0.03695912,0.059047867,0.6589353
2711,0.4534095,0.3897106,0.033607632,0.030091247,0.6279879,0.5311409,0.037847314,0.05899968,0.65032744
2712,0.45339742,0.38818234,0.03472682,0.030488255,0.6360778,0.5374812,0.038809393,0.059787232,0.6417773
2713,0.4539983,0.38643458,0.036239527,0.031324185,0.6451783,0.5437981,0.039992586,0.06138764,0.63344383
2714,0.45551696,0.38466138,0.038316246,0.032539345,0.6552822,0.55005264,0.04153613,0.06369343,0.6255254
2715,0.4581025,0.3830549,0.041024927,0.03402266,0.6661806,0.5561644,0.043506484,0.0665097,0.6182497
2716,0.46163622,0.38176686,0.044254147,0.035615206,0.6773849,0.56199217,0.04583375,0.069558956,0.61186033
2717,0.4657078,0.38088024,0.047702324,0.03712526,0.6881335,0.56732446,0.04830075,0.0725083,0.60659826
2718,0.4697227,0.38039842,0.050968155,0.03835611,0.69752175,0.5718928,0.05061532,0.07501365,0.6026824
2719,0.4731216,0.38025355,0.05372284,0.039145242,0.70473814,0.5753995,0.05255257,0.07678603,0.60029334
2720,0.47561324,0.38033336,0.05587646,0.039403416,0.70931035,0.5775655,0.054090235,0.077654585,0.5995573
2721,0.4772717,0.380511,0.057620525,0.03914019,0.7112215,0.5781741,0.055432655,0.07761472,0.60053575
2722,0.47841793,0.38066834,0.059285775,0.038463846,0.71080494,0.5771028,0.056872036,0.07683016,0.6032232
2723,0.47933733,0.3807047,0.061077528,0.037555087,0.70847243,0.5743305,0.05854533,0.075596586,0.6075496
2724,0.48001057,0.38053375,0.06285133,0.03662546,0.70443326,0.56992036,0.06023874,0.07427419,0.61339116
2725,0.48004374,0.3800816,0.064087495,0.035874642,0.6986013,0.5640041,0.06138255,0.073214665,0.62058336
2726,0.4788596,0.37929085,0.064110205,0.03545858,0.69073427,0.5567563,0.061274644,0.07270328,0.62893957
2727,0.47605217,0.37813658,0.06244441,0.035471156,0.68073726,0.54838955,0.059429877,0.07291784,0.6382706
2728,0.47169286,0.37664786,0.059110012,0.03593497,0.66891664,0.5391472,0.055862285,0.07390716,0.6484042
2729,0.46639428,0.37492475,0.054669425,0.036800127,0.6560132,0.5292997,0.051128406,0.07558512,0.65920347
2730,0.46107987,0.37314114,0.049989756,0.037948966,0.6429726,0.51913756,0.04609462,0.077740446,0.6705744
2731,0.45659515,0.37153202,0.04585357,0.039209574,0.63059086,0.5089639,0.04156095,0.08006601,0.68245715
2732,0.45338586,0.37036523,0.04264012,0.040380515,0.61924195,0.49908724,0.03794986,0.08220485,0.6948037
2733,0.45140904,0.36990365,0.040239826,0.041265544,0.60884583,0.48981315,0.035217114,0.08381559,0.7075407
2734,0.45029235,0.37035972,0.038219035,0.041713607,0.59907234,0.48143432,0.033000186,0.08463779,0.7205293
2735,0.44962013,0.37184912,0.036117822,0.04165317,0.589652,0.47420654,0.030893998,0.08455144,0.7335339
2736,0.44916806,0.37434918,0.03370822,0.041110672,0.58062166,0.46832442,0.02869082,0.0836064,0.7462077
2737,0.44896388,0.37767676,0.031082887,0.040204242,0.5723719,0.46389505,0.026464975,0.08201189,0.7581055
2738,0.44917402,0.38149768,0.028560802,0.039115515,0.5655023,0.4609232,0.02448919,0.08008992,0.76872027
2739,0.449919,0.3853694,0.026499938,0.038049657,0.5605968,0.45932162,0.0230677,0.07820746,0.7775395
2740,0.45115703,0.38881466,0.025144605,0.03719777,0.5580528,0.45893976,0.022402002,0.07671105,0.7841089
2741,0.45269126,0.39140493,0.02457604,0.0367103,0.558027,0.4595991,0.022550313,0.0758776,0.7880943
2742,0.45427853,0.39284056,0.02475611,0.03668185,0.5604856,0.4611353,0.023466222,0.0758841,0.78933126
2743,0.45574507,0.3930035,0.0255962,0.037145372,0.56527084,0.46342403,0.025053954,0.076792866,0.78785
2744,0.45703626,0.3919754,0.026991503,0.038069334,0.5721274,0.4663961,0.027186234,0.07854505,0.7838734
2745,0.4581756,0.39001104,0.028805058,0.039359495,0.5806763,0.47003093,0.029680457,0.080964915,0.7777811
2746,0.4591859,0.3874805,0.030840447,0.040864952,0.59038806,0.4743378,0.03227609,0.0837742,0.77005386
2747,0.4600435,0.38479415,0.032854732,0.04239461,0.6006253,0.4793354,0.034666434,0.08662346,0.7612016
2748,0.4607109,0.38233095,0.034634676,0.043745276,0.6107727,0.48502997,0.036599115,0.08914364,0.75169855
2749,0.4612169,0.38038358,0.03609366,0.044739652,0.62040997,0.49140608,0.037993655,0.09101023,0.74192995
2750,0.46170452,0.37913102,0.03730983,0.04526369,0.62942225,0.49842578,0.038985815,0.09201069,0.7321598
2751,0.46237192,0.378637,0.03844274,0.045292202,0.6379538,0.5060364,0.0398321,0.09208531,0.7225238
2752,0.46331114,0.37886673,0.03955277,0.044891633,0.6462121,0.51417303,0.0407011,0.091337964,0.71305305
2753,0.46435395,0.37971866,0.040435743,0.044199564,0.65423125,0.52275646,0.04147584,0.08999896,0.7037158
2754,0.46505702,0.38105473,0.04061423,0.04338808,0.6617637,0.5316802,0.04171794,0.08836557,0.69447565
2755,0.46489543,0.38272744,0.03954477,0.042623214,0.66838,0.54078937,0.040861968,0.08672866,0.6853456
2756,0.46358344,0.3845993,0.036954306,0.04202983,0.6737324,0.54986596,0.038557902,0.08530856,0.6764297
2757,0.46131483,0.38655004,0.033096906,0.04166787,0.67778075,0.5586162,0.034950603,0.0842139,0.6679348
2758,0.4587375,0.3884772,0.028735783,0.041524485,0.6808052,0.5666833,0.030696262,0.08342563,0.66015357
2759,0.4566277,0.39028826,0.024821403,0.04151802,0.683152,0.573666,0.026674945,0.08281112,0.6534279
2760,0.45547,0.39189786,0.022052703,0.04151944,0.68489677,0.57915765,0.023576936,0.08216219,0.6481026
2761,0.45520562,0.3932305,0.020591933,0.041383166,0.68566966,0.5827891,0.021626687,0.081253834,0.6444882
2762,0.45531523,0.39423084,0.020099618,0.040984783,0.6847918,0.58427894,0.02060815,0.07990474,0.6428273
2763,0.45518163,0.39487675,0.020048246,0.040256638,0.68166834,0.58348376,0.020151623,0.078032985,0.6432688
2764,0.4545006,0.39518625,0.02010338,0.039210953,0.67619556,0.58043385,0.020073866,0.07568784,0.6458433
2765,0.4534721,0.39520797,0.020322451,0.03794169,0.66891783,0.57533956,0.02053092,0.07304735,0.6504459
2766,0.45265403,0.39499748,0.021052571,0.036603987,0.66081697,0.5685574,0.021879388,0.07038019,0.65683585
2767,0.45258906,0.39458913,0.022620924,0.035379015,0.6528718,0.5605285,0.024352562,0.06799071,0.66465735
2768,0.4534694,0.393981,0.025051685,0.034436688,0.6456642,0.55171245,0.02779213,0.06615962,0.67347556
2769,0.45505103,0.39314014,0.028003432,0.033907462,0.63926274,0.5425381,0.03162545,0.0650992,0.68282545
2770,0.45684397,0.39202845,0.030951602,0.033863932,0.6334058,0.5333778,0.035102006,0.064926,0.6922623
2771,0.4584209,0.39063483,0.033475574,0.034310486,0.6278202,0.52453905,0.03763732,0.065643854,0.70141107
2772,0.45963347,0.38900322,0.03545072,0.035179514,0.62245375,0.51626635,0.039047617,0.06713979,0.7100045
2773,0.46059734,0.38724142,0.037021562,0.03633435,0.6174723,0.5087436,0.039539635,0.06918906,0.71790147
2774,0.46148336,0.38550287,0.03839523,0.037585262,0.61307037,0.5020995,0.039488174,0.071482636,0.7250751
2775,0.4622982,0.38395432,0.0396252,0.038718708,0.60926497,0.49641323,0.03917638,0.07367531,0.7315755
2776,0.46282554,0.38273096,0.0405543,0.03954029,0.6058536,0.4917205,0.038682934,0.07545017,0.73747206
2777,0.46282554,0.38273096,0.0405543,0.03954029,0.6058536,0.4917205,0.038682934,0.07545017,0.73747206
2778,0.4600673,0.38266826,0.038799,0.03860006,0.60403466,0.49184638,0.03785586,0.07433239,0.73753524
2779,0.45701024,0.3827377,0.036809456,0.03746311,0.60273165,0.49286982,0.036919896,0.07294191,0.7367625
2780,0.45407885,0.38266376,0.03501749,0.036397606,0.6025189,0.49471965,0.03609071,0.07170855,0.73491144
2781,0.45125076,0.3821864,0.033412877,0.035651468,0.6034956,0.4972994,0.035152778,0.07104344,0.73179317
2782,0.44822294,0.38112837,0.031681158,0.0354134,0.60542226,0.500499,0.033650126,0.07127318,0.7273426
2783,0.4447832,0.37944084,0.029550448,0.03579194,0.6080596,0.50419706,0.0312655,0.07259705,0.7216646
2784,0.44110993,0.37721685,0.027087009,0.036806073,0.6114428,0.50825953,0.028122015,0.07506124,0.7150473
2785,0.43776497,0.37466145,0.024721302,0.03838222,0.6158633,0.51252526,0.024790611,0.07854747,0.70793587
2786,0.43538195,0.37203115,0.022992311,0.04035848,0.6215694,0.5167967,0.021996936,0.08277578,0.70086974
2787,0.4342698,0.36956343,0.022206312,0.04250005,0.62840366,0.5208335,0.020238375,0.08733177,0.6944075
2788,0.4342252,0.36742496,0.022268431,0.04453178,0.635657,0.5243601,0.0195747,0.09172218,0.6890572
2789,0.43469036,0.3656911,0.022810716,0.046188533,0.64228445,0.5270949,0.019726131,0.09546342,0.68522215
2790,0.43515694,0.3643558,0.02352448,0.047276642,0.64736736,0.5287933,0.020388171,0.09818591,0.6831627
2791,0.4355233,0.3633589,0.024439998,0.0477244,0.65053743,0.5292953,0.02151363,0.09972847,0.6829749
2792,0.43613115,0.36261347,0.02591502,0.047602657,0.65205824,0.5285514,0.023326674,0.100180134,0.68459016
2793,0.43743566,0.36202088,0.028312651,0.047102112,0.652515,0.52661824,0.026043603,0.099853136,0.6877987
2794,0.43955922,0.36147422,0.03160774,0.04647725,0.6523441,0.5236256,0.029525911,0.09919255,0.69229186
2795,0.44208524,0.3608637,0.03523999,0.045981567,0.6515628,0.51973534,0.03316729,0.098660156,0.69772017
2796,0.44426373,0.36009225,0.03835813,0.045813352,0.649886,0.51510864,0.036145147,0.09863224,0.703752
2797,0.44548887,0.35910138,0.04030582,0.046081677,0.6471022,0.50989074,0.037888978,0.099322446,0.710129
2798,0.44569966,0.35790238,0.04100829,0.04678898,0.64338195,0.50421,0.038431283,0.100740656,0.7167096
2799,0.44538674,0.35659012,0.04096751,0.047829114,0.6392314,0.4981822,0.038362153,0.10268699,0.7234892
2800,0.44520247,0.35533834,0.04086122,0.04900293,0.63509953,0.49191445,0.03839901,0.10478605,0.7305835
2801,0.4454723,0.35437396,0.041045446,0.050052896,0.6309621,0.4855205,0.038879663,0.106561884,0.7381812
2802,0.44597855,0.35393792,0.041324064,0.05071655,0.6262128,0.47913018,0.039540455,0.107542135,0.7464709
2803,0.4461621,0.35424143,0.04113014,0.050790545,0.6199951,0.4729026,0.03971878,0.10737371,0.7555603
2804,0.44556752,0.3554157,0.03996473,0.050187092,0.61176497,0.467024,0.038820665,0.1059203,0.7654046
2805,0.44419223,0.35746306,0.037766792,0.04896239,0.60170925,0.46168578,0.036718335,0.10330514,0.7757636
2806,0.44248238,0.36022556,0.03495431,0.04730252,0.5907485,0.45705217,0.033812463,0.09988386,0.7861985
2807,0.44099033,0.3633834,0.032132447,0.04547448,0.58012843,0.4532307,0.030745478,0.09615227,0.79611236
2808,0.43996996,0.36649913,0.029708989,0.04376186,0.57089823,0.45026186,0.028003555,0.09263285,0.80482477
2809,0.4392106,0.36909977,0.02770041,0.04241043,0.5636133,0.44813707,0.025696842,0.08977936,0.811667
2810,0.43821457,0.3707786,0.025841532,0.04159444,0.55837923,0.44683096,0.023639048,0.08790923,0.81608194
2811,0.43657756,0.37129137,0.02388593,0.041400246,0.5551397,0.44633865,0.021625727,0.087175354,0.81771326
2812,0.43430126,0.37061962,0.021860557,0.041821077,0.55393416,0.44669944,0.019681165,0.08755357,0.8164667
2813,0.43181473,0.36897427,0.020082753,0.042757712,0.55493015,0.44799528,0.018084317,0.088850565,0.812521
2814,0.4297005,0.3667408,0.018932238,0.044027448,0.5582194,0.45033073,0.017160617,0.09072803,0.8062828
2815,0.42832863,0.36438182,0.018559987,0.04538681,0.56355965,0.4537975,0.017011633,0.092750505,0.79829925
2816,0.4276662,0.36233535,0.01876187,0.04656897,0.57029706,0.4584402,0.017401638,0.09445523,0.78915924
2817,0.42739037,0.36093348,0.019121366,0.04733551,0.57757306,0.4642331,0.017901313,0.09543863,0.7794037
2818,0.42721292,0.3603557,0.01932724,0.047529973,0.584717,0.47107416,0.018199446,0.09544337,0.76946396
2819,0.42717427,0.36062026,0.019436093,0.047117915,0.59157324,0.47879675,0.018357724,0.09441874,0.75962496
2820,0.42767313,0.36160666,0.019871678,0.046194788,0.5985316,0.48719335,0.018806309,0.09253194,0.7500218
2821,0.42919788,0.36309952,0.021138415,0.04495992,0.6062256,0.4960454,0.02005915,0.09012104,0.74066234
2822,0.4319463,0.36484274,0.023438342,0.043665238,0.6150823,0.5051354,0.022333905,0.087612964,0.7314813
2823,0.43561414,0.36659107,0.026463535,0.042559527,0.62502754,0.5142559,0.025343234,0.085428424,0.7224037
2824,0.4395092,0.36815065,0.029516116,0.041842446,0.6355113,0.52319676,0.02840853,0.083906025,0.71341383
2825,0.44292817,0.3694039,0.031888593,0.041635666,0.6458121,0.5317326,0.03083154,0.08324795,0.7046025
2826,0.44553965,0.3703125,0.033261526,0.04196562,0.6553922,0.5396134,0.03228653,0.08349227,0.69618326
2827,0.4475066,0.37090036,0.033848505,0.04275774,0.6640316,0.54656047,0.032968234,0.084502935,0.6884784
2828,0.44925365,0.37122148,0.034188762,0.04384341,0.67165667,0.5522723,0.033396464,0.08598788,0.68187356
2829,0.45105946,0.37133154,0.034745183,0.04498274,0.67801744,0.5564462,0.034027558,0.087543674,0.6767633
2830,0.4527806,0.37127438,0.035600103,0.04590614,0.6824964,0.55880994,0.034957748,0.08872871,0.6735003
2831,0.45391557,0.37108898,0.036455207,0.046371367,0.6842448,0.55917007,0.03591868,0.08915607,0.6723549
2832,0.45396298,0.3708307,0.03690907,0.046223186,0.68258846,0.55746245,0.03653924,0.08858676,0.6734815
2833,0.45279986,0.37058184,0.036781665,0.04543635,0.6774298,0.55378324,0.036652036,0.0869945,0.67689496
2834,0.45079413,0.37043867,0.03623136,0.044124097,0.6693636,0.5483861,0.03640156,0.08457593,0.6824564
2835,0.44856814,0.37047857,0.03558257,0.042507,0.65940815,0.5416353,0.03607556,0.081697345,0.6898806
2836,0.44659528,0.3707189,0.035021916,0.040854484,0.64855385,0.53393143,0.035818435,0.07880397,0.6987643
2837,0.44494513,0.3710968,0.034423936,0.039424382,0.63744944,0.52565116,0.035474792,0.076323524,0.7086294
2838,0.4433503,0.37148052,0.033450477,0.038419265,0.6264016,0.5171071,0.034700066,0.07459446,0.7189768
2839,0.44151846,0.37170735,0.03184944,0.037961658,0.61562157,0.5085373,0.033259153,0.07382515,0.7293441
2840,0.4394503,0.3716391,0.029725242,0.038085945,0.60548276,0.50011814,0.03128699,0.0740776,0.7393575
2841,0.4375193,0.37120822,0.027569957,0.038741134,0.5965542,0.49197954,0.029305266,0.07526939,0.748772
2842,0.43625897,0.3704413,0.02601804,0.03979964,0.58937955,0.4842222,0.027966488,0.07719088,0.7574828
2843,0.43601674,0.3694519,0.025489375,0.04107546,0.5841613,0.47693515,0.027691485,0.07953466,0.7654996
2844,0.43672368,0.36840802,0.0259639,0.042351756,0.5805907,0.4702017,0.028446088,0.08194292,0.7728946
2845,0.43794,0.36748645,0.0270355,0.043418054,0.5779748,0.46410966,0.029799273,0.08406583,0.7797358
2846,0.43914294,0.3668245,0.028206892,0.044111554,0.5755993,0.45874763,0.031224813,0.08562689,0.7860233
2847,0.44006386,0.36647987,0.029230678,0.0443533,0.57312804,0.45419914,0.03244746,0.08648147,0.7916454
2848,0.44084072,0.3664077,0.0302667,0.04416632,0.5707795,0.4505281,0.0336066,0.086644806,0.79636335
2849,0.44187412,0.36646035,0.031747065,0.04366669,0.5691812,0.44777068,0.035124302,0.08628623,0.7998304
2850,0.4434915,0.36641783,0.034043062,0.043030597,0.56898487,0.44593248,0.0373746,0.08567777,0.8016394
2851,0.4456644,0.36604077,0.037173744,0.0424499,0.57051605,0.4449994,0.04038882,0.085127816,0.80139405
2852,0.44798508,0.36513823,0.04075742,0.04208943,0.57366216,0.44495207,0.043801237,0.08490881,0.7987894
2853,0.4499211,0.36362967,0.044236347,0.042055093,0.5780473,0.4457803,0.047066357,0.08520062,0.7936894
2854,0.4511686,0.3615836,0.0472103,0.042374708,0.58332944,0.44748893,0.04978857,0.08605194,0.78617907
2855,0.45184776,0.35921538,0.04964198,0.04299041,0.58937997,0.45008755,0.051930215,0.08736225,0.77657485
2856,0.45239142,0.3568411,0.05178649,0.04376384,0.5962104,0.4535703,0.05374893,0.08889119,0.76538116
2857,0.4532134,0.3548029,0.05391267,0.044497825,0.6037186,0.45789313,0.055529136,0.09029632,0.75320625
2858,0.45440704,0.35339254,0.056042757,0.04497174,0.6114806,0.46295637,0.057325363,0.09119884,0.7406663
2859,0.45570275,0.35279799,0.0579145,0.04499027,0.61878765,0.46860358,0.058918517,0.09126553,0.72830206
2860,0.4567004,0.35307747,0.059190687,0.044432256,0.6249383,0.4746336,0.060011502,0.090293236,0.7165231
2861,0.45719704,0.3541649,0.059746347,0.043285795,0.6295909,0.48082376,0.060502432,0.088264786,0.7055786
2862,0.4573492,0.35589188,0.059801448,0.041655865,0.6329327,0.48695946,0.060610086,0.08536322,0.69555354
2863,0.45753947,0.35801953,0.0597821,0.039737847,0.63551784,0.49285346,0.060737368,0.08192699,0.6863881
2864,0.45805207,0.36027652,0.06000655,0.037768994,0.63789415,0.49835587,0.061166346,0.078371935,0.6779225
2865,0.45880407,0.36239406,0.060433097,0.03597691,0.6402698,0.5033508,0.06181512,0.07510386,0.66995466
2866,0.45934388,0.36414176,0.06066155,0.03454057,0.642439,0.50774795,0.062241763,0.07244932,0.6623024
2867,0.4591244,0.36536,0.060195275,0.03356914,0.6439972,0.511476,0.061906725,0.07061449,0.654856
2868,0.45786232,0.36598128,0.058783934,0.033097077,0.64466083,0.51447564,0.060517315,0.06966786,0.64760804
2869,0.45572954,0.366036,0.05660764,0.033085924,0.64446867,0.516703,0.05822231,0.06954338,0.6406563
2870,0.45324588,0.36563778,0.05417519,0.033432893,0.64370614,0.51812655,0.05552552,0.07005408,0.63417983
2871,0.45095435,0.364954,0.052016117,0.03398424,0.6426455,0.5187297,0.052993316,0.070922464,0.628396
2872,0.44912225,0.36417276,0.050392237,0.03455724,0.6413064,0.5185135,0.050969474,0.0718234,0.6235156
2873,0.44766888,0.36347598,0.04922203,0.034970872,0.6394333,0.5175074,0.04948517,0.07244081,0.61970216
2874,0.44634616,0.3630217,0.048244487,0.03507998,0.6366978,0.51578057,0.048393555,0.07252369,0.61703914
2875,0.44502166,0.36293206,0.047282793,0.034806818,0.63298506,0.5134503,0.047596402,0.07193833,0.61551
2876,0.44384414,0.36328167,0.046406135,0.034156337,0.6285478,0.51068133,0.047176138,0.07069035,0.61498946
2877,0.4431705,0.3640864,0.04587402,0.033210073,0.62391126,0.50766623,0.047329053,0.06891594,0.6152493
2878,0.44331446,0.36529762,0.045915917,0.032100942,0.6195992,0.50460315,0.048156705,0.06683937,0.6159821
2879,0.44430807,0.3668083,0.046521086,0.030978687,0.6158755,0.5016731,0.049486246,0.06471613,0.61683506
2880,0.44584817,0.3684712,0.047399674,0.029977296,0.6126714,0.49902388,0.050869484,0.06277801,0.617455
2881,0.44747266,0.3701315,0.048148155,0.029193006,0.6097456,0.49676925,0.05178305,0.06119335,0.6175327
2882,0.44883803,0.3716639,0.048501678,0.028672464,0.60694516,0.49499467,0.05190649,0.060044013,0.6168421
2883,0.44990486,0.37300184,0.048494026,0.028409015,0.6043791,0.49376562,0.05129471,0.0593188,0.615267
2884,0.45090508,0.37415287,0.04840563,0.028346596,0.6023743,0.49313354,0.050320685,0.058920078,0.612806
2885,0.45211124,0.3751909,0.048531163,0.028389167,0.6012507,0.49314058,0.049424335,0.058685794,0.60955226
2886,0.45357922,0.3762321,0.0489299,0.028417239,0.601072,0.4938198,0.048833024,0.058419142,0.60565877
2887,0.45504487,0.377401,0.04933402,0.028309865,0.60155946,0.49519736,0.048434954,0.05792711,0.6012954
2888,0.45604843,0.37879646,0.04928119,0.027970783,0.6022286,0.49728593,0.047880948,0.05706174,0.5966104
2889,0.4562065,0.38046628,0.048389576,0.027350627,0.60267895,0.50008804,0.04683591,0.05575504,0.5917027
2890,0.4554532,0.38239288,0.046599194,0.026461102,0.60283667,0.5035895,0.045212336,0.054034833,0.58660805
2891,0.45408583,0.3844947,0.044218272,0.025372861,0.60301334,0.5077653,0.043226626,0.052021455,0.5812988
2892,0.45257986,0.3866401,0.041740812,0.024198959,0.60371864,0.5125757,0.041241188,0.049901772,0.5756994
2893,0.45130032,0.38867494,0.039556533,0.02306885,0.60536855,0.5179714,0.03950922,0.04788792,0.56971574
2894,0.45030454,0.39045525,0.037746493,0.02210279,0.6080785,0.5238971,0.038001202,0.04618018,0.56327015
2895,0.44936568,0.3918801,0.03609249,0.02139308,0.6116581,0.5302875,0.03643587,0.04493474,0.5563384
2896,0.44819146,0.39291388,0.03428365,0.020993935,0.6158061,0.5370648,0.034495797,0.044245567,0.5489761
2897,0.44668484,0.39359528,0.03217177,0.02091777,0.62034893,0.54413426,0.032078184,0.044136453,0.54132825
2898,0.44506055,0.39402598,0.02989894,0.021135641,0.62534,0.55137366,0.029407542,0.04455878,0.5336168
2899,0.4437314,0.39434272,0.027809175,0.021579506,0.63095266,0.5586299,0.026926035,0.045396768,0.52611095
2900,0.4430446,0.3946817,0.026213234,0.022149682,0.6372319,0.565715,0.02503572,0.04648116,0.5190888
2901,0.4430524,0.39514574,0.02517946,0.022727197,0.6438874,0.5724066,0.023869336,0.04761147,0.5128028
2902,0.44348088,0.39578596,0.02450198,0.023192953,0.65029454,0.5784599,0.023246208,0.048588395,0.507456
2903,0.44391856,0.3965965,0.02387016,0.023451883,0.6557123,0.5836247,0.022837106,0.04925047,0.50318956
2904,0.44410086,0.39752418,0.023121892,0.023454782,0.65960675,0.5876724,0.022425722,0.049508635,0.5000755
2905,0.44409198,0.3984839,0.02239682,0.023211239,0.6618709,0.5904224,0.022081433,0.04936708,0.4981192
2906,0.44422883,0.39937425,0.022067714,0.022786852,0.66280276,0.59176236,0.02211826,0.04892211,0.4972645
2907,0.44486108,0.40008956,0.02248594,0.022285584,0.6628511,0.59164804,0.022865444,0.048337597,0.49740684
2908,0.44607228,0.400529,0.023719506,0.021823764,0.6623206,0.59009546,0.024418108,0.047807034,0.49841022
2909,0.4475858,0.40060455,0.025475696,0.021505563,0.6612289,0.5871642,0.026552292,0.047512356,0.5001273
2910,0.44893372,0.40025574,0.027272806,0.021405162,0.6594068,0.5829456,0.028870163,0.04759105,0.5024207
2911,0.44977018,0.3994636,0.028749585,0.021557003,0.6567431,0.57755727,0.031073283,0.048112575,0.50518167
2912,0.4501152,0.39826715,0.029895745,0.021952298,0.6533665,0.57113886,0.033161003,0.049066663,0.50834537
2913,0.45033896,0.39676768,0.031032639,0.022538638,0.64960843,0.563852,0.03539622,0.050360177,0.5118975
2914,0.45090264,0.39512396,0.032552995,0.023225687,0.6457582,0.5558752,0.03805502,0.051828053,0.5158689
2915,0.4520394,0.3935359,0.034606844,0.023896623,0.64180136,0.5474027,0.041140467,0.053258166,0.52031785
2916,0.45360947,0.3922193,0.03696258,0.02442758,0.6373549,0.53864723,0.044280585,0.05442709,0.5253003
2917,0.4552279,0.39137524,0.039138447,0.024714231,0.6318816,0.5298434,0.04689173,0.055146452,0.5308341
2918,0.456565,0.391156,0.040711824,0.024697177,0.625057,0.52124304,0.048508447,0.055305503,0.5368624
2919,0.45759562,0.3916292,0.04158805,0.024378393,0.6170556,0.5130961,0.04905966,0.054899897,0.54322827
2920,0.45759562,0.3916292,0.04158805,0.024378393,0.6170556,0.5130961,0.04905966,0.054899897,0.54322827
2921,0.458562,0.39038166,0.043186568,0.024993746,0.62273824,0.51538926,0.05103868,0.056310274,0.54057777
2922,0.45917684,0.38955128,0.044274036,0.025351534,0.6274345,0.5180004,0.05219872,0.057235375,0.5379424
2923,0.45957765,0.3891108,0.045001984,0.025464866,0.6312151,0.5208237,0.052704904,0.057686448,0.53536314
2924,0.4599728,0.38897598,0.045607023,0.02538978,0.6343602,0.5237562,0.05285046,0.057753514,0.53281736
2925,0.46043268,0.38902873,0.04619644,0.025207516,0.6371081,0.5267022,0.052827694,0.05757814,0.5302424
2926,0.46078143,0.38914624,0.0466323,0.02500289,0.639481,0.5295753,0.052590836,0.057314876,0.5275656
2927,0.46067587,0.38922763,0.046603724,0.024844494,0.6412973,0.53229964,0.051904727,0.057092916,0.5247339
2928,0.45982656,0.38921547,0.04583952,0.024771571,0.64233625,0.5348085,0.05053876,0.05698893,0.52174
2929,0.45820072,0.38910636,0.044306755,0.024787616,0.6425147,0.5370462,0.04845893,0.05700957,0.5186338
2930,0.45605716,0.38894972,0.042247888,0.024859536,0.6419287,0.53896594,0.045873158,0.05708958,0.51551986
2931,0.45378566,0.38883418,0.040028423,0.02492306,0.6407374,0.54053235,0.043099802,0.057105258,0.5125394
2932,0.4516733,0.38886583,0.037912477,0.02489498,0.63899344,0.5417242,0.04036807,0.05690113,0.5098443
2933,0.44977263,0.3891483,0.035933077,0.024691246,0.6365673,0.542536,0.03770561,0.056325678,0.507569
2934,0.44795537,0.3897627,0.033944212,0.024248445,0.6332523,0.54298544,0.034995206,0.05527167,0.50580645
2935,0.44610062,0.3907534,0.03180459,0.023542652,0.62897235,0.5431162,0.032149937,0.05370622,0.5045921
2936,0.44426546,0.39211732,0.029549409,0.022598714,0.62395144,0.54299814,0.02926779,0.05168554,0.50389314
2937,0.4427062,0.39379755,0.027421799,0.021486858,0.6187086,0.5427183,0.026644621,0.049345665,0.5036113
2938,0.441735,0.39568394,0.025745196,0.020305859,0.6138786,0.54237,0.024633223,0.046875365,0.50359267
2939,0.44152027,0.39762503,0.024733866,0.019161377,0.6099611,0.54203814,0.023447946,0.04447501,0.5036498
2940,0.4419751,0.39944735,0.024381418,0.018146317,0.6071721,0.54179335,0.02305413,0.04232463,0.5035874
2941,0.44281363,0.4009854,0.02450015,0.017328091,0.6054612,0.5416893,0.02321408,0.04055782,0.5032321
2942,0.4437309,0.40211082,0.024875805,0.016744245,0.60467124,0.5417678,0.02365229,0.039251152,0.502459
2943,0.44458005,0.40275747,0.025420224,0.01640235,0.6047041,0.54206127,0.024221111,0.038421687,0.5012112
2944,0.44542587,0.4029325,0.026210323,0.01628302,0.6055851,0.5425991,0.02495419,0.038031794,0.49950564
2945,0.44644043,0.4027101,0.02738705,0.016343271,0.6073794,0.5434038,0.025977116,0.037998427,0.49742463
2946,0.44772348,0.40221024,0.028991735,0.01652151,0.6100465,0.54449,0.027349845,0.03820668,0.4950946
2947,0.44918132,0.4015688,0.030865794,0.016746718,0.613353,0.5458622,0.028962554,0.03852827,0.49265864
2948,0.4505525,0.40091008,0.032692265,0.016950157,0.6169189,0.5475109,0.030564778,0.038843215,0.49024948
2949,0.45156014,0.40032166,0.034158688,0.017079815,0.6203867,0.54941434,0.03190984,0.039062556,0.4879675
2950,0.45208883,0.39984292,0.035133325,0.017112594,0.62359875,0.55153996,0.032911483,0.039147317,0.485869
2951,0.45225507,0.39946267,0.035732877,0.017059542,0.6266582,0.5538459,0.033697113,0.039115176,0.4839625
2952,0.45232126,0.39912707,0.03623193,0.016962271,0.6298327,0.5562845,0.0345124,0.039035782,0.48221612
2953,0.4525118,0.39875588,0.036874086,0.01688182,0.63335323,0.5588032,0.03553775,0.039012294,0.48057252
2954,0.45286208,0.39826453,0.037713476,0.01688409,0.6372484,0.5613453,0.036744125,0.039158985,0.47896934
2955,0.45320362,0.39758477,0.03859238,0.017026486,0.64131296,0.56384706,0.037888624,0.039577257,0.47736177
2956,0.45329428,0.3966834,0.039263025,0.017347883,0.6452282,0.56623924,0.038653497,0.040335495,0.47573936
2957,0.45299608,0.39557096,0.03956345,0.017861657,0.6487359,0.5684441,0.038837608,0.04145421,0.47413823
2958,0.45237294,0.39430094,0.03952095,0.018551059,0.65174,0.5703748,0.038469598,0.042895626,0.47264108
2959,0.451635,0.3929574,0.039310254,0.019367358,0.6542647,0.5719349,0.03776785,0.04456196,0.47136882
2960,0.4509708,0.39163667,0.039101828,0.020232297,0.6563068,0.57302266,0.0369807,0.046303447,0.47046316
2961,0.45039412,0.39043146,0.03891552,0.021047153,0.6576985,0.5735366,0.036225274,0.047936697,0.47006753
2962,0.4497218,0.38941708,0.038594313,0.021710414,0.65810287,0.5733879,0.035437442,0.04927747,0.47030845
2963,0.44870308,0.3886466,0.037917834,0.022138659,0.65715414,0.57251346,0.034464806,0.05017583,0.47128117
2964,0.44721285,0.38814878,0.036776386,0.022287661,0.6546687,0.57089376,0.033222605,0.050552323,0.47303626
2965,0.4453663,0.38792533,0.03527664,0.022164319,0.65076584,0.5685539,0.031796005,0.050415933,0.4755739
2966,0.44347242,0.3879505,0.03369735,0.021824572,0.6458302,0.5655618,0.03040498,0.04986345,0.47884065
2967,0.4418518,0.38816687,0.032326054,0.021358872,0.64032817,0.5620125,0.029260686,0.049054984,0.48273456
2968,0.44065318,0.38848847,0.03129445,0.020870252,0.63461393,0.55801266,0.028423045,0.048178222,0.487117
2969,0.4397975,0.38881177,0.030531984,0.020453744,0.62884927,0.5536657,0.027771132,0.047412466,0.49183
2970,0.4390808,0.3890327,0.029866956,0.020181151,0.6230757,0.5490675,0.0271108,0.046897385,0.49671727
2971,0.43836066,0.38906956,0.029198052,0.020093061,0.6173655,0.54430526,0.026343804,0.046716373,0.5016487
2972,0.43768463,0.38888258,0.028605944,0.020196117,0.61191714,0.53945905,0.025570821,0.046887252,0.506539
2973,0.43726707,0.38848466,0.028318131,0.020464264,0.6070203,0.53460735,0.02504801,0.047364976,0.51135916
2974,0.4373281,0.38793817,0.028546955,0.020842984,0.60289466,0.52982396,0.02501854,0.0480522,0.51613444
2975,0.43791732,0.38733986,0.029318837,0.021258624,0.59953815,0.5251813,0.025538808,0.048818078,0.52092755
2976,0.43884557,0.38679624,0.03041713,0.021632208,0.5966951,0.52075,0.0264193,0.049525842,0.525813
2977,0.4397806,0.38639796,0.031485364,0.021897255,0.59398645,0.516599,0.027325353,0.050062116,0.5308458
2978,0.4404344,0.3861935,0.03222409,0.022016801,0.59112877,0.5127924,0.027971242,0.050365098,0.5360355
2979,0.44071835,0.386173,0.032550476,0.021994852,0.58810407,0.5093826,0.028277438,0.05044398,0.5413284
2980,0.44075218,0.38626143,0.032614063,0.021876704,0.5851685,0.50640416,0.02838567,0.050378602,0.54660434
2981,0.44072574,0.38632578,0.03266041,0.021739546,0.58269984,0.5038689,0.028525397,0.050305568,0.55168855
2982,0.4407188,0.38619906,0.032844994,0.021674745,0.58098805,0.5017658,0.028832402,0.050389905,0.55637676
2983,0.44061685,0.38571393,0.03313296,0.02176993,0.58011377,0.5000687,0.02925071,0.05079438,0.5604685
2984,0.44018725,0.38474232,0.033350497,0.022094429,0.579985,0.49874747,0.029587207,0.051650357,0.56380415
2985,0.43926334,0.38322836,0.033346206,0.022688784,0.5804845,0.49777654,0.029672861,0.053035162,0.5662978
2986,0.43790174,0.38120902,0.03313415,0.02355855,0.5816077,0.49714354,0.029507881,0.054956283,0.56795675
2987,0.4363868,0.37881023,0.03290746,0.024669098,0.58346665,0.49684474,0.029280268,0.05734164,0.5688873
2988,0.43507597,0.3762227,0.032907113,0.025946157,0.58616143,0.49688038,0.029239276,0.060041804,0.569276
2989,0.43418863,0.37366366,0.033244014,0.027280968,0.5896088,0.497243,0.02952105,0.06284477,0.569357
2990,0.43369165,0.3713366,0.03380903,0.028546011,0.5934719,0.49791086,0.030055584,0.065505475,0.5693703
2991,0.4333568,0.36939707,0.034342315,0.029617408,0.5972598,0.49884376,0.030626921,0.067789115,0.5695242
2992,0.43294954,0.3679333,0.03461431,0.030401956,0.6005427,0.49998614,0.031039972,0.069516614,0.56996465
2993,0.43240657,0.36695918,0.03458868,0.03085873,0.6031471,0.5012712,0.031271398,0.070604526,0.5707593
2994,0.43187338,0.36642027,0.034444477,0.031008618,0.6051962,0.5026293,0.031486474,0.07108043,0.5718944
2995,0.4315725,0.36620775,0.034437984,0.030926779,0.60696816,0.5039902,0.031904943,0.071073025,0.57328916
2996,0.431608,0.36618182,0.03470448,0.030721694,0.6086798,0.50528926,0.032613125,0.070777446,0.57482016
2997,0.43185517,0.36619833,0.03514805,0.030508788,0.6103408,0.5064679,0.033466928,0.07040597,0.57635176
2998,0.43202686,0.3661363,0.035503592,0.030386942,0.61178154,0.5074761,0.034163192,0.07014225,0.5777725
2999,0.43186888,0.36592144,0.035527334,0.030420104,0.6128191,0.5082769,0.034436524,0.07010565,0.57902086
3000,0.43134776,0.36554158,0.035178494,0.030627705,0.613419,0.50884783,0.034243107,0.070328064,0.58010453
3001,0.43068454,0.36504638,0.03465749,0.030980663,0.6137311,0.5091813,0.033799957,0.0707498,0.5811042
3002,0.43021244,0.3645358,0.03427047,0.031406153,0.6139647,0.5092847,0.033447873,0.07123216,0.5821592
3003,0.43015772,0.3641357,0.03422247,0.03179954,0.61419886,0.50917614,0.033438426,0.07158431,0.58344036
3004,0.43051007,0.36397353,0.034490645,0.032045905,0.61428636,0.50888354,0.033794917,0.07160788,0.58511704
3005,0.43106598,0.3641529,0.034866113,0.03204696,0.61392826,0.5084438,0.034339234,0.07114526,0.58732265
3006,0.43160903,0.3647353,0.03512611,0.031747613,0.61287373,0.5079031,0.034850318,0.07012035,0.59012616
3007,0.4320845,0.36572343,0.03520763,0.031153427,0.61111444,0.50731474,0.035232633,0.068567075,0.5935149
3008,0.43264222,0.36705405,0.035255,0.030333174,0.60892946,0.50672925,0.035572544,0.066627674,0.5973896
3009,0.433513,0.36859828,0.0355102,0.029404491,0.6067612,0.5061879,0.036048304,0.06452499,0.6015745
3010,0.43481496,0.37017414,0.036131717,0.028509121,0.60500866,0.5057155,0.036772456,0.06252076,0.60584253
3011,0.43643638,0.3715723,0.037078127,0.027785998,0.60387886,0.50531846,0.03769238,0.06086803,0.6099478
3012,0.43808043,0.3725911,0.038139857,0.027349474,0.60339344,0.50499344,0.038626235,0.059773766,0.6136636
3013,0.43944004,0.37307376,0.039090898,0.02727537,0.6035136,0.5047322,0.03940487,0.059376553,0.616819
3014,0.4403795,0.37294018,0.039846152,0.027593153,0.6042755,0.5045372,0.040008053,0.059730254,0.61932653
3015,0.44098708,0.3721999,0.040504318,0.02828288,0.60581326,0.5044224,0.040587083,0.06080378,0.6211962
3016,0.44146934,0.3709466,0.041245304,0.029277433,0.608243,0.5044121,0.04134506,0.0624858,0.62253
3017,0.44196185,0.3693313,0.042160597,0.030469961,0.6114956,0.5045322,0.042362437,0.06460092,0.6234995
3018,0.4424066,0.36752576,0.043150254,0.03173058,0.6152363,0.50480056,0.043497562,0.06693814,0.6243103
3019,0.4425872,0.36568704,0.043970145,0.03293001,0.61895037,0.505216,0.044446338,0.06928803,0.62516385
3020,0.44229922,0.36392707,0.04440494,0.033967238,0.62216973,0.505754,0.04493037,0.07148541,0.62622523
3021,0.44229922,0.36392707,0.04440494,0.033967238,0.62216973,0.505754,0.04493037,0.07148541,0.62622523
3022,0.4415117,0.36221668,0.04473892,0.0345561,0.61724293,0.49917,0.04518523,0.07288771,0.6335024
3023,0.44054306,0.36076325,0.044884495,0.03489529,0.6118789,0.49285963,0.04505235,0.07396684,0.6411504
3024,0.43959296,0.3595666,0.044994365,0.03503202,0.606436,0.4869401,0.04470639,0.07478952,0.6490078
3025,0.43887258,0.3585538,0.04524671,0.035072044,0.6014011,0.48149133,0.04439116,0.07551863,0.6568404
3026,0.4384166,0.35759607,0.045667652,0.035152886,0.5971581,0.47655326,0.044229068,0.07637573,0.6643673
3027,0.43801406,0.3565426,0.04605951,0.035411954,0.59385663,0.47213736,0.044130627,0.077588595,0.67129576
3028,0.43732938,0.35526186,0.0461098,0.035957728,0.59146386,0.46824303,0.043879665,0.07934118,0.67736346
3029,0.4361414,0.35368046,0.045613527,0.03684742,0.58993745,0.46487346,0.04333237,0.08173164,0.6823798
3030,0.4345321,0.3518105,0.044648495,0.03807313,0.58936507,0.46204606,0.04257764,0.084741354,0.6862586
3031,0.4328722,0.3497538,0.043560892,0.039557505,0.589936,0.4597938,0.041919004,0.08822323,0.6890285
3032,0.43159688,0.3476804,0.042755995,0.04116048,0.59175026,0.4581592,0.04167842,0.09191266,0.69082016
3033,0.4309301,0.34578988,0.042441398,0.042698827,0.5946055,0.45718142,0.041959904,0.09546418,0.6918295
3034,0.4307546,0.34426892,0.04250605,0.04397964,0.5979453,0.45688224,0.042552575,0.09851044,0.6922702
3035,0.43071237,0.34325117,0.0426202,0.044840984,0.60104424,0.45725688,0.04304884,0.10073851,0.6923275
3036,0.43046147,0.34279314,0.042477828,0.045190524,0.603323,0.45826522,0.043097302,0.10196047,0.69212604
3037,0.42989773,0.3428635,0.042004142,0.045030102,0.60460544,0.45983124,0.0426148,0.10215941,0.6917126
3038,0.42918834,0.343351,0.041382242,0.044455077,0.60515034,0.46184495,0.041811008,0.10149435,0.69106096
3039,0.42860857,0.3440864,0.040894803,0.04362735,0.605454,0.4641745,0.04102095,0.100258574,0.6900931
3040,0.42833453,0.34487864,0.040721413,0.042734478,0.60596657,0.4666732,0.040488318,0.09880506,0.68871933
3041,0.42835453,0.34555295,0.040854212,0.04194736,0.6069273,0.46919596,0.040262666,0.09746868,0.6868802
3042,0.428564,0.34598824,0.04118593,0.041389827,0.60838515,0.47161067,0.040271882,0.09650258,0.68458444
3043,0.4289347,0.34613982,0.041674413,0.041120477,0.6103255,0.47380865,0.04048152,0.096035354,0.68193567
3044,0.42959797,0.34604615,0.042423654,0.04112817,0.6127501,0.47570837,0.040983465,0.09605829,0.67913145
3045,0.43074363,0.345814,0.043591674,0.04133797,0.6156142,0.47725677,0.041922018,0.0964354,0.67644453
3046,0.43240607,0.34558997,0.045189153,0.041626967,0.61867213,0.47842416,0.04331086,0.09693711,0.674182
3047,0.43431425,0.34552673,0.046936933,0.04185061,0.6213893,0.47919735,0.044897318,0.09729462,0.67264277
3048,0.43595245,0.34575254,0.048323303,0.041876625,0.62304896,0.4795744,0.04620868,0.097265884,0.67207247
3049,0.43682033,0.34634668,0.048853062,0.041620597,0.6230413,0.47956085,0.04677801,0.09670237,0.6726289
3050,0.43672648,0.34732386,0.048329867,0.041072752,0.6211686,0.47916898,0.046405368,0.09559426,0.67435545
3051,0.4358962,0.34862438,0.046968296,0.040303506,0.6177549,0.47841218,0.045261502,0.09408123,0.6771712
3052,0.43481165,0.3501145,0.045249492,0.039447665,0.61347866,0.4773005,0.043756187,0.09242201,0.68087906
3053,0.43389678,0.35160223,0.04362418,0.038670354,0.6090396,0.4758367,0.042268176,0.09093476,0.68519646
3054,0.43327856,0.35286683,0.04228074,0.038130995,0.6048851,0.47401866,0.040937454,0.08992896,0.6897989
3055,0.4327825,0.35369903,0.041129846,0.037953623,0.601158,0.4718495,0.039662033,0.08964644,0.69436765
3056,0.4321433,0.353948,0.039987445,0.03820786,0.5978538,0.46935338,0.038278297,0.090222105,0.69863695
3057,0.43125272,0.35355717,0.038796667,0.03889887,0.59501743,0.46658862,0.03677032,0.09165846,0.702431
3058,0.43026197,0.3525839,0.03771549,0.039962575,0.5928153,0.46365365,0.03534472,0.09381693,0.7056846
3059,0.42947122,0.35118923,0.037012145,0.041269865,0.5914356,0.46068302,0.03432054,0.09643206,0.7084361
3060,0.4291175,0.34960583,0.036870066,0.042641595,0.59090877,0.45783305,0.03393235,0.09914334,0.71080065
3061,0.42923144,0.3480903,0.037264556,0.0438766,0.59102464,0.45526233,0.03420545,0.101556815,0.71292883
3062,0.42967474,0.34687692,0.038006246,0.04479158,0.59142256,0.4531128,0.034992088,0.10331767,0.71495605
3063,0.43029433,0.34613675,0.038895436,0.045262154,0.5917969,0.45149818,0.036112387,0.104186304,0.71696365
3064,0.43104625,0.34595412,0.03983832,0.0452538,0.59203905,0.45048964,0.0374572,0.104092196,0.71895325
3065,0.43195784,0.3463169,0.040813196,0.044827737,0.5922096,0.45011416,0.03894937,0.10314607,0.7208407
3066,0.43296704,0.347128,0.04171714,0.044121884,0.59236157,0.4503595,0.04039846,0.10160363,0.72246766
3067,0.43379453,0.3482303,0.042251803,0.04331242,0.5923882,0.45118436,0.04140584,0.099798046,0.7236336
3068,0.4340106,0.34944448,0.04199525,0.042570863,0.5920539,0.45253512,0.041460615,0.098058194,0.72413635
3069,0.4332973,0.35061142,0.040658507,0.042027377,0.5912194,0.45436624,0.040215753,0.09663741,0.72381586
3070,0.43171728,0.35162678,0.03834379,0.04174672,0.5900809,0.4566535,0.037759423,0.09566801,0.7225886
3071,0.42976096,0.35246068,0.035580434,0.041719846,0.5892006,0.45940378,0.03465358,0.09514323,0.72046465
3072,0.42808858,0.3531547,0.033064917,0.041868944,0.58925104,0.4626507,0.0316672,0.094933145,0.71754044
3073,0.42713386,0.35379598,0.031268947,0.04206893,0.5906378,0.466443,0.029369406,0.09482537,0.71397233
3074,0.4268572,0.3544821,0.030195132,0.042179972,0.59327316,0.47082004,0.02786399,0.09458915,0.70994234
3075,0.42681855,0.35528362,0.02944826,0.042086672,0.59667027,0.47579023,0.026837796,0.094042264,0.70562625
3076,0.42651188,0.3562178,0.028560717,0.041733347,0.60028756,0.48131076,0.025866695,0.09311011,0.7011716
3077,0.42571732,0.35723606,0.027333295,0.04114798,0.60388386,0.48727548,0.02474649,0.09186192,0.6966888
3078,0.42461753,0.35823113,0.02594552,0.04044088,0.6076288,0.4935154,0.023607163,0.09050623,0.6922534
3079,0.42360878,0.3590585,0.024768287,0.03978199,0.6119111,0.49981317,0.022743402,0.08935455,0.6879194
3080,0.4229802,0.3595707,0.024046022,0.03936344,0.6170009,0.5059238,0.022320705,0.088756405,0.68374497
3081,0.42272004,0.35965055,0.023709524,0.039359953,0.62283206,0.5115904,0.022209192,0.08903249,0.67982394
3082,0.4225943,0.3592379,0.023459747,0.039896667,0.6290617,0.5165672,0.02207891,0.09041559,0.67630905
3083,0.4224029,0.3583413,0.023035733,0.041025836,0.63529927,0.52062565,0.021671135,0.09300251,0.6734273
3084,0.422173,0.35702935,0.022433031,0.0427106,0.6413026,0.5235665,0.021013342,0.0967228,0.67147064
3085,0.42211723,0.3554078,0.021890013,0.044819407,0.6469443,0.5252219,0.020398838,0.101323575,0.6707739
3086,0.4223966,0.35359022,0.021670472,0.047135912,0.65200603,0.5254552,0.02015989,0.10639092,0.67167795
3087,0.42292726,0.35167786,0.021858132,0.049391266,0.65601754,0.52416325,0.020446848,0.11140749,0.6744911
3088,0.42343202,0.3497531,0.022361463,0.051317453,0.65835595,0.52129126,0.021213857,0.11585086,0.6794522
3089,0.42371958,0.34788713,0.023120034,0.052712396,0.6585588,0.5168432,0.02240679,0.11930879,0.68669534
3090,0.42393008,0.34614596,0.02429079,0.053493317,0.65662754,0.51090026,0.02414447,0.12158281,0.6962242
3091,0.42449114,0.3445884,0.026186185,0.05371655,0.6530167,0.50361615,0.026668563,0.12273197,0.70789945
3092,0.42577103,0.3432519,0.02896519,0.0535539,0.6483007,0.49520147,0.030058073,0.12304115,0.721447
3093,0.4277151,0.34213954,0.032338537,0.053237025,0.64278054,0.48589888,0.033954978,0.122926705,0.7364814
3094,0.42980084,0.3412214,0.035587627,0.052991804,0.6363745,0.47597432,0.03758645,0.1228137,0.75253814
3095,0.43139827,0.34045604,0.03795798,0.052984226,0.62888867,0.46571591,0.040147144,0.1230256,0.7691149
3096,0.43227166,0.33982414,0.03916323,0.053284273,0.6204367,0.4554367,0.041294843,0.1237052,0.7857225
3097,0.43281057,0.33936363,0.039594255,0.053852685,0.6116249,0.4454711,0.041370876,0.1247829,0.8019388
3098,0.43375483,0.3391816,0.040024593,0.05454866,0.60329425,0.43615797,0.04114062,0.12599568,0.81744486
3099,0.43562284,0.33943903,0.04102123,0.05516258,0.59601575,0.4278205,0.04124108,0.12695418,0.83202
3100,0.4382921,0.3403047,0.042519692,0.0554677,0.5897608,0.42074367,0.041767385,0.12724975,0.8454935
3101,0.44105706,0.34189302,0.043879237,0.05528479,0.5840258,0.4151544,0.04229642,0.12657501,0.85767156
3102,0.44308975,0.3441984,0.04435098,0.054540373,0.57831216,0.41119838,0.042287175,0.12482662,0.8682747
3103,0.44393438,0.34705108,0.043584757,0.053298537,0.5725879,0.40891904,0.041513152,0.12215575,0.8769109
3104,0.44366375,0.35011262,0.04180001,0.05175112,0.5673798,0.40824723,0.040186666,0.11894586,0.88309914
3105,0.44262946,0.35292506,0.039536357,0.05016804,0.5634568,0.40902275,0.038713805,0.11572018,0.8863323
3106,0.44108146,0.35500664,0.03724645,0.048828375,0.5613944,0.4110374,0.037339974,0.11301701,0.8861654
3107,0.4390109,0.35596615,0.035084646,0.0479601,0.5613803,0.4140961,0.036008503,0.11127575,0.882309
3108,0.43631425,0.35560796,0.033006687,0.0476996,0.5633485,0.41806737,0.034521695,0.11075941,0.874709
3109,0.43306327,0.35399228,0.030997932,0.04807307,0.56722647,0.42290893,0.03280267,0.11151486,0.863596
3110,0.42958015,0.35142666,0.029158968,0.048994504,0.5730139,0.42866254,0.030985197,0.11336617,0.84947693
3111,0.42624617,0.34839147,0.027574813,0.050279893,0.5806171,0.43541247,0.029257827,0.11594678,0.8330727
3112,0.42325303,0.3454217,0.0261536,0.05167773,0.5896555,0.44322625,0.027664093,0.11876518,0.8152221
3113,0.42058015,0.34298736,0.024671996,0.052920796,0.59949696,0.45209056,0.026101392,0.12130499,0.79678
3114,0.41823536,0.34140104,0.023044739,0.053789586,0.60956085,0.46186206,0.02455584,0.12314293,0.7785323
3115,0.41650435,0.34077668,0.021558065,0.0541696,0.6196223,0.47225013,0.023318788,0.124053374,0.7611365
3116,0.4158843,0.34103683,0.020766485,0.054080956,0.6297858,0.4828321,0.02289493,0.12405875,0.7450892
3117,0.41666758,0.34196135,0.021042395,0.053663816,0.64008284,0.49309596,0.023579013,0.12340782,0.7307277
3118,0.4185193,0.34325197,0.022140658,0.053126656,0.65001976,0.502489,0.025049021,0.12248174,0.7182669
3119,0.42049336,0.34459573,0.02321906,0.05267859,0.65852803,0.51046306,0.026398279,0.121666685,0.7078541
3120,0.42159256,0.34571815,0.02340803,0.052466393,0.6644702,0.5165305,0.02670182,0.121237844,0.69960886
3121,0.42147785,0.34642562,0.02252094,0.052531317,0.6673182,0.52032477,0.025723785,0.121269695,0.6936373
3122,0.42070225,0.3466348,0.021274287,0.052793145,0.6674222,0.521664,0.024149539,0.12160861,0.6900187
3123,0.420206,0.34637973,0.020757675,0.053068608,0.6655712,0.52057654,0.023084268,0.12191037,0.68878436
3124,0.42051068,0.34579283,0.021595089,0.053122755,0.66225755,0.51727635,0.023237811,0.12174339,0.68990624
3125,0.42133656,0.3450657,0.02352837,0.05274247,0.65733814,0.5121095,0.024500675,0.12072795,0.6932877
3126,0.42195648,0.34439677,0.025747752,0.051811963,0.65039736,0.5054939,0.026230136,0.11867334,0.6987485
3127,0.42191926,0.34393376,0.027622085,0.05036341,0.64143705,0.49785623,0.027916892,0.11566396,0.70600694
3128,0.42147377,0.3437229,0.029170606,0.04858025,0.6312463,0.4895802,0.029603947,0.112062186,0.7146757
3129,0.42131776,0.34368673,0.030881796,0.046749234,0.62108654,0.48096547,0.031696286,0.10842476,0.7242851
3130,0.42193568,0.34364036,0.03311281,0.04518254,0.61197495,0.47221908,0.03439663,0.10535924,0.7343312
3131,0.4231721,0.34335032,0.035677772,0.044143997,0.6042335,0.46348453,0.03735652,0.103392504,0.74432975
3132,0.4244043,0.34260994,0.037993483,0.04380086,0.597642,0.4548967,0.039874665,0.10287063,0.7538601
3133,0.42508727,0.34130815,0.039579857,0.04419925,0.5919589,0.44662732,0.041423254,0.1039083,0.76259935
3134,0.4251132,0.33946437,0.04039104,0.045257818,0.5872461,0.4389015,0.04197609,0.10636852,0.7703381
3135,0.4246769,0.3372204,0.04067525,0.04678124,0.5837128,0.43197924,0.041846,0.10988757,0.77697444
3136,0.42387807,0.33478922,0.040590886,0.048497964,0.5813353,0.42611554,0.04127329,0.113946475,0.7824778
3137,0.4225752,0.33238328,0.040067077,0.05012485,0.5797632,0.42151204,0.040262036,0.1179891,0.7868374
3138,0.4206754,0.33015037,0.039080545,0.051444486,0.5786823,0.4182789,0.038842868,0.12156053,0.7900141
3139,0.41850397,0.328135,0.038001813,0.052367143,0.5782523,0.4164094,0.03741476,0.12442812,0.79192084
3140,0.41674742,0.32627594,0.037519902,0.05295157,0.5790864,0.41577822,0.036676206,0.12663199,0.7924308
3141,0.41591546,0.32444412,0.038103066,0.05336828,0.5817019,0.41616946,0.03709098,0.12844141,0.79142034
3142,0.41584477,0.3225047,0.039511573,0.05382851,0.5859569,0.41732472,0.038398378,0.13023378,0.78882325
3143,0.41580907,0.32038668,0.04091486,0.054507513,0.5910547,0.41899145,0.03971783,0.13234544,0.7846971
3144,0.41521698,0.3181302,0.04160207,0.05548472,0.59615195,0.4209626,0.040252168,0.1349372,0.7792762
3145,0.41425815,0.31589517,0.04165162,0.056711353,0.6009784,0.4230938,0.039978538,0.13790604,0.77298236
3146,0.41380206,0.31392178,0.041873284,0.058007,0.6058188,0.42530066,0.03964458,0.14087357,0.7663795
3147,0.41457927,0.31246462,0.04302194,0.059092715,0.6108315,0.4275328,0.040039964,0.14325878,0.7600858
3148,0.41642886,0.31172878,0.045039035,0.05966105,0.61542755,0.42974105,0.041253947,0.14443256,0.75467443
3149,0.4183626,0.31183025,0.047062177,0.05947014,0.6183974,0.43185082,0.042635053,0.14391153,0.75060153
3150,0.41939676,0.312782,0.04817944,0.058435325,0.6187365,0.43374547,0.0434515,0.14153951,0.74815524
3151,0.4193536,0.31449383,0.04818604,0.05667373,0.61640394,0.43527347,0.04355974,0.13757075,0.7474231
3152,0.4188687,0.31678253,0.047610402,0.05447575,0.612283,0.43626425,0.043406207,0.13261254,0.7482861
3153,0.41863728,0.31939378,0.04703229,0.052211203,0.6073934,0.43655306,0.043398146,0.12744221,0.7504482
3154,0.41871047,0.32203883,0.04644952,0.050222132,0.60215867,0.4360116,0.043358214,0.12278882,0.7534977
3155,0.41853204,0.3244455,0.045339838,0.048746727,0.59640515,0.43458566,0.042653482,0.11916599,0.75697815
3156,0.41758785,0.326415,0.04328608,0.04788676,0.5899614,0.43233165,0.040840268,0.11678951,0.76045465
3157,0.4159404,0.3278677,0.040468358,0.047604337,0.58313864,0.42943734,0.038135726,0.11556556,0.76356226
3158,0.41413033,0.3288551,0.03753461,0.047740646,0.57660484,0.4262085,0.03525127,0.1151451,0.7660327
3159,0.41266158,0.32953116,0.035074245,0.048056193,0.5708902,0.4230211,0.032837912,0.1150312,0.76768714
3160,0.4117051,0.33009022,0.033319198,0.04829568,0.56615454,0.42025927,0.031169571,0.1147257,0.76840675
3161,0.4112947,0.3307013,0.032329172,0.048264246,0.56246114,0.41825572,0.030327095,0.113878325,0.7680938
3162,0.41164294,0.33145612,0.032296848,0.04788998,0.560149,0.41725138,0.030509867,0.112387754,0.7666391
3163,0.41306618,0.33234832,0.033473242,0.04724462,0.5597658,0.4173758,0.031968407,0.11042162,0.76390886
3164,0.41552436,0.33328715,0.035727225,0.04650999,0.5615619,0.4186581,0.03456213,0.10834161,0.7597509
3165,0.41834947,0.33414412,0.038299523,0.04590582,0.5651263,0.4210654,0.037495255,0.10656566,0.7540199
3166,0.42062768,0.33481175,0.04020524,0.045610685,0.5696706,0.42454955,0.03970155,0.10541952,0.74661857
3167,0.42198008,0.33526048,0.041021723,0.045697883,0.5747501,0.4290903,0.040639546,0.105020285,0.73754
3168,0.42290324,0.33556682,0.04123431,0.04610212,0.5806395,0.4347241,0.04069301,0.10522235,0.7268838
3169,0.424191,0.33590388,0.041661564,0.04662554,0.58784974,0.44154313,0.04066843,0.10563819,0.7148426
3170,0.42598292,0.33649457,0.04250027,0.046988107,0.5962842,0.44966418,0.040873803,0.105746254,0.70167595
3171,0.42750016,0.33754817,0.04303789,0.04691411,0.60499424,0.45915914,0.040786084,0.10504899,0.6876978
3172,0.42783424,0.3392,0.042404756,0.04622951,0.6129204,0.46997386,0.0396996,0.10324691,0.6732802
3173,0.42701596,0.34146696,0.040612318,0.044936687,0.61988854,0.4818569,0.03767051,0.100361094,0.6588471
3174,0.42618793,0.34423593,0.038729083,0.043222927,0.6267721,0.49434948,0.035681307,0.09674132,0.64483947
3175,0.4266052,0.34728977,0.037922338,0.041393064,0.63455266,0.5068386,0.034763347,0.09295071,0.63166916
3176,0.42848784,0.3503572,0.03836599,0.039764654,0.643226,0.518637,0.0350104,0.08957866,0.61969966
3177,0.43091217,0.35316712,0.039169952,0.038575083,0.65169466,0.52906877,0.035548653,0.08707723,0.60925263
3178,0.43276912,0.3554921,0.0393505,0.037926532,0.6586622,0.5375479,0.035459783,0.08565454,0.60061705
3179,0.43372148,0.35718134,0.038770825,0.03776933,0.66353,0.5436533,0.034637135,0.08523955,0.5940317
3180,0.43415442,0.35817355,0.038059954,0.037920915,0.6663614,0.5471823,0.03366472,0.08551438,0.58965236
3181,0.43432814,0.3584837,0.037718292,0.038126133,0.667124,0.5481301,0.032969393,0.08602447,0.587536
3182,0.43385357,0.35816827,0.03753792,0.038147364,0.6652859,0.5466163,0.03233288,0.086336695,0.58765036
3183,0.43213126,0.35728416,0.036988735,0.037858367,0.66033983,0.5428026,0.031333286,0.08620397,0.5898888
3184,0.4291512,0.3558591,0.035992306,0.037299816,0.65259194,0.53683424,0.030092675,0.085665025,0.59408385
3185,0.42561433,0.35388008,0.035066545,0.0366677,0.6431858,0.5288248,0.029317638,0.08504339,0.60002023
3186,0.42221466,0.35130945,0.034667127,0.036238063,0.6332397,0.5188842,0.029525511,0.08482999,0.60745656
3187,0.4190267,0.34812802,0.034627095,0.0362716,0.6231193,0.5071793,0.030420419,0.08551954,0.616147
3188,0.41581073,0.34439027,0.034482826,0.036937613,0.61272216,0.494018,0.031247854,0.08745635,0.62585074
3189,0.4128576,0.34026682,0.034320615,0.03827016,0.6023737,0.4798989,0.031749554,0.090725265,0.6363329
3190,0.41121992,0.3360454,0.03502679,0.040147714,0.5931526,0.46548262,0.032569807,0.09510014,0.6473667
3191,0.41186294,0.33208686,0.0374722,0.042303897,0.5861253,0.45149764,0.03456341,0.10006426,0.65873605
3192,0.41461205,0.3287534,0.04148141,0.044377245,0.581325,0.43862152,0.037787773,0.10491571,0.67022353
3193,0.4181271,0.3263373,0.0457843,0.04600549,0.5777005,0.42739904,0.04135687,0.10894459,0.6815774
3194,0.4210305,0.32499442,0.04909492,0.046941165,0.57416445,0.4181837,0.044339895,0.11164082,0.69247794
3195,0.4230592,0.32470068,0.05121681,0.04714169,0.5706515,0.41109696,0.04669178,0.11286275,0.7025409
3196,0.42500576,0.32524824,0.052979756,0.04677775,0.56800115,0.4060248,0.0491028,0.11287351,0.7113554
3197,0.42753464,0.32629633,0.055090018,0.046148304,0.56679785,0.40267172,0.051912017,0.112214126,0.7185356
3198,0.43025324,0.32746086,0.05723573,0.045556657,0.56652975,0.4006713,0.054375634,0.11148281,0.7237548
3199,0.43207172,0.32840997,0.05845097,0.045210775,0.5660484,0.3996983,0.05521936,0.11113072,0.72677267
3200,0.43240315,0.3289451,0.058280855,0.045177206,0.56480795,0.399547,0.0539286,0.11133237,0.7274712
3201,0.43182844,0.3290443,0.057405997,0.045378126,0.56351906,0.4001677,0.051401153,0.1119502,0.7258848
3202,0.43151063,0.32885143,0.057034563,0.045624655,0.56349295,0.4016432,0.04925306,0.11259671,0.72220594
3203,0.4321045,0.3286113,0.057810917,0.045682274,0.56546855,0.40412244,0.048566442,0.11277971,0.71675324
3204,0.43339837,0.3285827,0.059459887,0.045355752,0.56920487,0.4077324,0.049378633,0.11209385,0.70993257
3205,0.43490133,0.32895875,0.061371427,0.044571172,0.57405806,0.4124898,0.051178623,0.11038961,0.70220244
3206,0.43646276,0.3298139,0.06323276,0.043416116,0.57964337,0.4182467,0.05354223,0.107854456,0.69403803
3207,0.4381213,0.33109087,0.06491861,0.04211181,0.58574075,0.42468143,0.05609693,0.10496239,0.6858844
3208,0.43950027,0.33262634,0.065941155,0.040932775,0.59172195,0.4313433,0.05806322,0.10231547,0.6781192
3209,0.4397273,0.33420473,0.06540672,0.040115874,0.59646374,0.43773007,0.058282115,0.10045158,0.67103136
3210,0.43820074,0.335625,0.062777445,0.039798286,0.599106,0.44338512,0.05602791,0.09969295,0.66481805
3211,0.43531898,0.33675545,0.058573518,0.039989997,0.5998223,0.44798926,0.051771417,0.10006162,0.6595813
3212,0.43216205,0.33756533,0.054020338,0.040576365,0.59958076,0.45142093,0.046882126,0.1012777,0.6553286
3213,0.42935923,0.33811694,0.04989803,0.041344255,0.59905285,0.4537482,0.042468708,0.10283593,0.6519898
3214,0.4265042,0.33853012,0.045937106,0.042036958,0.59797764,0.45516416,0.038658988,0.10415449,0.6494514
3215,0.42289132,0.33893502,0.041523796,0.042432517,0.5957685,0.455898,0.035117872,0.10475265,0.6475977
3216,0.41875643,0.33943474,0.036900297,0.042421393,0.592652,0.4561452,0.032097585,0.10440925,0.6463342
3217,0.41549733,0.34008533,0.03336561,0.04204639,0.58989143,0.45603585,0.03062694,0.103228614,0.64559335
3218,0.41446796,0.3409016,0.032091767,0.041474592,0.58868754,0.4556471,0.03147038,0.10157002,0.6453202
3219,0.4156661,0.34188053,0.032865256,0.040920306,0.5889874,0.45504913,0.034057353,0.09988092,0.6454474
3220,0.41778454,0.34303015,0.0341965,0.04055788,0.58958846,0.45437136,0.036701217,0.09851585,0.6458672
3221,0.41953745,0.34438866,0.034695227,0.040453542,0.58942163,0.45384663,0.037972726,0.09760226,0.6464079
3222,0.42077917,0.34602445,0.03422446,0.040530253,0.58859766,0.45381862,0.037794176,0.096984886,0.64682037
3223,0.42221037,0.3480119,0.03361949,0.040578973,0.5880755,0.45469415,0.037113726,0.09626762,0.6467899
3224,0.4241767,0.35039467,0.033454116,0.040327918,0.5884708,0.45685253,0.03665837,0.094959885,0.6459753
3225,0.4261197,0.3531464,0.0334197,0.039553568,0.5895313,0.46055165,0.03629748,0.09268216,0.64406586
3226,0.427298,0.35615006,0.032958675,0.038189266,0.59082645,0.4658517,0.035627566,0.089347206,0.6408484
3227,0.42774034,0.359202,0.0321631,0.03637524,0.5926169,0.47257704,0.03480081,0.08523903,0.6362609
3228,0.42815313,0.36204797,0.03168923,0.034415927,0.5956844,0.48034477,0.03440502,0.08093464,0.6304082
3229,0.42893156,0.36444157,0.03182119,0.032668807,0.60033256,0.4886578,0.03456306,0.07711172,0.623528
3230,0.42966327,0.36620763,0.03202519,0.031430457,0.605945,0.49703047,0.034572404,0.07434213,0.6159395
3231,0.4298439,0.36729243,0.03168688,0.030864604,0.6117771,0.50510615,0.03371906,0.07295193,0.6079917
3232,0.42985162,0.3677862,0.031090237,0.030975187,0.617978,0.51273215,0.032284923,0.072960936,0.60002375
3233,0.43075746,0.36790162,0.031246362,0.031609487,0.62541264,0.51996404,0.031358387,0.074090265,0.59232765
3234,0.43302923,0.367905,0.03262741,0.032496847,0.63436294,0.5269849,0.031529956,0.0758481,0.5851357
3235,0.43572956,0.36802334,0.0343768,0.03332942,0.6436992,0.5339454,0.032073945,0.07767994,0.5786454
3236,0.43731546,0.36835906,0.035084713,0.03387169,0.6516598,0.5407951,0.031709846,0.07915484,0.57306
3237,0.43722364,0.36883423,0.034330558,0.03405888,0.65742874,0.54716825,0.030130865,0.08012962,0.56861436
3238,0.4363888,0.36918935,0.033171907,0.03402751,0.6616624,0.5523847,0.028469427,0.0808083,0.5655624
3239,0.4360391,0.36904603,0.032941736,0.03405133,0.6652868,0.5555708,0.028061245,0.081654705,0.56414914
3240,0.436246,0.36801228,0.033809405,0.034424346,0.6680412,0.55585593,0.028983738,0.08320162,0.56458783
3241,0.4359804,0.3658018,0.034822322,0.035356276,0.668544,0.55259055,0.030102754,0.085850716,0.5670426
3242,0.43450895,0.3623351,0.03526398,0.03690989,0.6657486,0.545542,0.030483471,0.089723125,0.5716068
3243,0.43237263,0.3577903,0.035609964,0.03897238,0.6600263,0.5350041,0.030444216,0.09457804,0.578276
3244,0.43078744,0.3525768,0.036946837,0.041263822,0.6526492,0.5217438,0.031071004,0.09983444,0.5869416
3245,0.4303339,0.34723756,0.039698493,0.04339786,0.64448,0.5068034,0.0329701,0.104706526,0.59741247
3246,0.43061674,0.34233522,0.043288432,0.044993058,0.63557285,0.49126956,0.03586339,0.10843994,0.6094403
3247,0.43113723,0.3383485,0.046981115,0.045807593,0.6259653,0.47609374,0.03930872,0.110562846,0.6227365
3248,0.43203902,0.33559313,0.050615586,0.045830294,0.6163378,0.46197802,0.043308754,0.11105105,0.63698304
3249,0.43369308,0.3341813,0.054238148,0.04527364,0.6075167,0.44933298,0.047868278,0.11031542,0.6518443
3250,0.4357916,0.3340301,0.057292584,0.044468954,0.59950376,0.4383174,0.05217733,0.109009035,0.6669577
3251,0.43736118,0.33490443,0.05872692,0.04372985,0.5914955,0.42894238,0.054783363,0.10776975,0.68189543
3252,0.4378479,0.3364743,0.058123898,0.043249737,0.5830441,0.42117175,0.05486271,0.10700966,0.696128
3253,0.43784332,0.33837137,0.056412317,0.043059636,0.5749142,0.4149768,0.053121857,0.10681554,0.70903724
3254,0.4383299,0.34023994,0.055043202,0.043046772,0.5684385,0.41034752,0.051116742,0.1069742,0.71998024
3255,0.43929496,0.34176928,0.054502882,0.04302282,0.56413347,0.40727898,0.04974256,0.10711195,0.7283705
3256,0.4395288,0.3427084,0.05399939,0.042820986,0.56135035,0.40574855,0.0487079,0.10689392,0.7337527
3257,0.4379799,0.34287345,0.052719563,0.042386897,0.559405,0.40568954,0.047505658,0.10620984,0.735883
3258,0.43506828,0.34216523,0.051079694,0.04182335,0.5587158,0.40696806,0.04647732,0.10527047,0.73480576
3259,0.43229592,0.34058592,0.050349094,0.0413609,0.56042993,0.40939102,0.04647921,0.10455973,0.7308609
3260,0.4306112,0.3382433,0.05109693,0.041270986,0.56498456,0.41274336,0.047575165,0.104666024,0.72460556
3261,0.42958978,0.3353498,0.05246953,0.041770462,0.5714993,0.4168459,0.04857976,0.10607367,0.7166911
3262,0.4283541,0.33221182,0.05319009,0.042952202,0.57878,0.42158875,0.04819699,0.10899424,0.70777243
3263,0.426907,0.32919812,0.05296798,0.04474092,0.58660185,0.4269375,0.046412557,0.11325183,0.6984536
3264,0.4261105,0.32667464,0.052551884,0.04688397,0.5956038,0.432901,0.044430997,0.11827183,0.68924487
3265,0.42643547,0.3249256,0.052512266,0.048997622,0.6059745,0.43945715,0.04331808,0.12319923,0.6805574
3266,0.42729092,0.32408655,0.052526984,0.050677378,0.61675334,0.44645178,0.043156985,0.1271446,0.6727442
3267,0.42785168,0.32410842,0.052102227,0.051641032,0.626632,0.45349795,0.043655038,0.12947902,0.6661613
3268,0.42813838,0.32476294,0.051539153,0.05183627,0.63503295,0.45994782,0.045028534,0.13005663,0.6611955
3269,0.42872334,0.3257038,0.051573347,0.05144621,0.64185995,0.46498036,0.04764199,0.1292376,0.65823865
3270,0.4294381,0.32657567,0.052074786,0.050787672,0.6463034,0.46778944,0.050825253,0.12768872,0.6576348
3271,0.42906934,0.32713765,0.051763263,0.05016841,0.6466778,0.46781802,0.052786384,0.12607338,0.65961486
3272,0.42678833,0.32735744,0.04965738,0.049773507,0.6420165,0.46497515,0.05225671,0.12478461,0.664222
3273,0.42352954,0.32743794,0.046488937,0.049602665,0.63356704,0.45974034,0.05002472,0.12380197,0.6712398
3274,0.42127848,0.32774743,0.044063177,0.049467873,0.6240431,0.45306674,0.04825904,0.12271735,0.6801812
3275,0.4209839,0.32867378,0.043245327,0.049064808,0.61534196,0.4460962,0.048311565,0.12093421,0.69036096
3276,0.42176175,0.3304705,0.043177575,0.048113666,0.60751486,0.4398503,0.049695447,0.11796911,0.7010012
3277,0.4222797,0.3331521,0.04261315,0.04651445,0.5999747,0.43501577,0.051229596,0.11372931,0.71133447
3278,0.4223805,0.33646253,0.041482955,0.044435035,0.59303194,0.43184808,0.05254381,0.10864005,0.7207043
3279,0.42285174,0.33993456,0.04065137,0.04226581,0.58764094,0.4301928,0.053921904,0.103526235,0.72864866
3280,0.42385355,0.3430102,0.04037494,0.040468425,0.5839251,0.42962903,0.054971647,0.099324495,0.7349061
3281,0.42436048,0.34517178,0.039771453,0.039417244,0.5808044,0.4296726,0.054346573,0.09678524,0.7393385
3282,0.4234011,0.34605163,0.038044944,0.03930452,0.5774281,0.42996347,0.05117582,0.09628882,0.74184036
3283,0.42125043,0.34550723,0.035635635,0.04010758,0.57444084,0.4303792,0.04628864,0.09777297,0.7422951
3284,0.41883677,0.34364063,0.03359089,0.04160526,0.5732808,0.4310506,0.041454878,0.10077535,0.7405982
3285,0.4163224,0.34075317,0.03212494,0.043444313,0.5744988,0.43227246,0.03764211,0.10458419,0.7367226
3286,0.4130914,0.33726302,0.030573115,0.045255277,0.5774732,0.4343558,0.03464516,0.108472236,0.7308151
3287,0.40923646,0.3336115,0.028837569,0.046787404,0.5817641,0.43746582,0.032357253,0.11194102,0.72327906
3288,0.40628344,0.33016813,0.028116675,0.04799864,0.58797455,0.44152108,0.031572916,0.11488056,0.7147667
3289,0.40582255,0.32716486,0.029617071,0.04904062,0.59671015,0.4461893,0.03297889,0.11754196,0.7060663
3290,0.40773138,0.32469016,0.03289759,0.050143626,0.6071189,0.45098424,0.035804164,0.12033053,0.69794685
3291,0.41036493,0.3227371,0.036155455,0.051472362,0.61718017,0.45539945,0.038248878,0.12353186,0.691052
3292,0.41247067,0.32126385,0.038191427,0.053015377,0.62551486,0.4590327,0.039391328,0.12709084,0.68584
3293,0.41437256,0.3202354,0.039591428,0.054545745,0.63239217,0.46167344,0.040186793,0.13053192,0.6825497
3294,0.41700226,0.31963235,0.041691825,0.055678073,0.6386332,0.46329558,0.042257264,0.13308038,0.6812151
3295,0.42033565,0.3194303,0.044887424,0.05601792,0.6440252,0.4639553,0.04611415,0.1339557,0.68174726
3296,0.42347392,0.3195653,0.04856086,0.055347774,0.6474573,0.46364608,0.051083114,0.13272811,0.68404657
3297,0.4260478,0.31990367,0.052385643,0.05375849,0.6484164,0.46220553,0.05664125,0.12956968,0.68808067
3298,0.42872453,0.3202469,0.056835245,0.05164238,0.6475697,0.45933166,0.062982835,0.12525524,0.69389665
3299,0.4320102,0.32037267,0.06209261,0.049544934,0.6455971,0.45469895,0.07000761,0.12089059,0.7015737
3300,0.43518513,0.3200978,0.06711535,0.047971953,0.6421338,0.44813985,0.0764544,0.1175395,0.71112406
3301,0.43709594,0.31933635,0.07050464,0.04725494,0.63653576,0.439809,0.08080115,0.115925625,0.72236985
3302,0.43777156,0.3181195,0.072161525,0.04749054,0.6294558,0.43025517,0.082920186,0.116280414,0.7348488
3303,0.43847013,0.31656548,0.073370546,0.048534095,0.62280023,0.42031989,0.08415039,0.11832996,0.7478192
3304,0.4399199,0.3148168,0.07505172,0.05005135,0.6178822,0.41091323,0.08553951,0.121429466,0.7603823
3305,0.44122368,0.3129833,0.07660563,0.05163474,0.6142763,0.40279326,0.08666988,0.12481315,0.7716572
3306,0.4410412,0.3111186,0.07695889,0.052963696,0.61097956,0.39643198,0.08665658,0.12789099,0.78095937
3307,0.4394821,0.30923182,0.07630824,0.05394202,0.6082391,0.39194962,0.08581132,0.13047819,0.7879634
3308,0.43808305,0.30730924,0.07604715,0.05472666,0.60746795,0.38913432,0.085494906,0.13283874,0.79277664
3309,0.43788287,0.30534413,0.07691736,0.05562139,0.60930717,0.38754645,0.08625834,0.13550237,0.7958532
3310,0.4382667,0.30336174,0.07800481,0.056900136,0.6125524,0.38669133,0.08691787,0.13894321,0.79778093
3311,0.43802336,0.3014458,0.07792241,0.058655147,0.61536515,0.3861915,0.08589315,0.14328049,0.79906416
3312,0.43685997,0.2997487,0.07639608,0.060715213,0.61697596,0.38590634,0.082959205,0.14811043,0.7999826
3313,0.43516988,0.2984728,0.07403606,0.06266102,0.6175684,0.38595286,0.07907395,0.15254156,0.8005558
3314,0.43265578,0.29782018,0.07088501,0.06395059,0.61688876,0.38661736,0.074804254,0.15546717,0.80061376
3315,0.4282932,0.2979328,0.06622792,0.064132474,0.61406875,0.38819686,0.069876574,0.15599532,0.7999399
3316,0.42204455,0.29883447,0.06014713,0.063062936,0.60919666,0.3908379,0.064493835,0.15386495,0.79842234
3317,0.4158193,0.3004066,0.05441213,0.06100056,0.6042304,0.39444736,0.060164895,0.14961818,0.79613954
3318,0.41190255,0.30240875,0.05099252,0.05850129,0.60149676,0.39872384,0.058373544,0.14439937,0.79332435
3319,0.4107381,0.30454272,0.05001278,0.056182638,0.6015721,0.40328932,0.05878096,0.13950181,0.7902401
3320,0.41097292,0.306529,0.04992885,0.054515086,0.60334927,0.40784305,0.059562128,0.13594408,0.78704953
3321,0.41150153,0.30817103,0.04961791,0.05371258,0.6060244,0.41227767,0.05951701,0.13422972,0.7837398
3322,0.41262987,0.30939603,0.049519017,0.053714845,0.61015826,0.4167139,0.059152074,0.13429232,0.78012633
3323,0.4149068,0.31024966,0.050406333,0.0542508,0.61642873,0.42142427,0.059383564,0.13562086,0.7759459
3324,0.41766214,0.31084466,0.051844046,0.054973427,0.62413687,0.42665616,0.059947878,0.13753282,0.7710247
3325,0.4196223,0.31128007,0.052716974,0.05562526,0.6318104,0.4324153,0.059895758,0.1394994,0.765459
3326,0.42068627,0.31156808,0.052956745,0.056161437,0.6389754,0.4383099,0.059282318,0.14138316,0.7597172
3327,0.42204893,0.3115952,0.053692773,0.056760967,0.6462911,0.44353876,0.059274618,0.14347766,0.7545848
3328,0.42430878,0.31115273,0.055444106,0.05771195,0.6537119,0.4470713,0.060330175,0.14631042,0.75097597
3329,0.426387,0.31004068,0.057103295,0.05924301,0.6594804,0.44795433,0.061223075,0.15030302,0.7497164
3330,0.42695108,0.30820635,0.057369214,0.06137553,0.6616587,0.44565162,0.060566872,0.1554402,0.75136054
3331,0.42626444,0.30585408,0.05657225,0.0638381,0.66010904,0.44029537,0.058738492,0.16107516,0.7560578
3332,0.42562628,0.30344924,0.05609871,0.06607835,0.6560239,0.43268973,0.057344195,0.16598998,0.76351935
3333,0.42522997,0.30159825,0.05621665,0.06741504,0.6497666,0.42402774,0.056982584,0.16875632,0.7731272
3334,0.4237893,0.30086684,0.05562016,0.06730228,0.6404271,0.41549373,0.056639988,0.1682934,0.7841205
3335,0.4205725,0.30161193,0.053362712,0.06559787,0.62778544,0.40794927,0.05546119,0.16437496,0.79577035
3336,0.41677266,0.30387044,0.050237518,0.06266473,0.6136092,0.40177146,0.05403768,0.15780003,0.80750436
3337,0.41413343,0.30735612,0.04756522,0.05921208,0.6001918,0.3968788,0.05324765,0.15006532,0.8189419
3338,0.4128981,0.31155023,0.045359526,0.05598835,0.58827865,0.39292705,0.052589737,0.14276189,0.8297967
3339,0.41202974,0.31582373,0.04267282,0.05353319,0.57735586,0.38955888,0.050724283,0.13707265,0.83969337
3340,0.41103685,0.31954497,0.0394151,0.052076787,0.5675615,0.38658038,0.04743899,0.13354212,0.84803694
3341,0.41045746,0.32217386,0.03672869,0.05155491,0.56016195,0.3840121,0.04406137,0.13208848,0.8540292
3342,0.4103691,0.32333508,0.03533297,0.051701035,0.5559343,0.38202778,0.041704834,0.1322017,0.85683477
3343,0.40951294,0.32286185,0.034461956,0.05218914,0.5541026,0.38085094,0.04000986,0.1332418,0.8558226
3344,0.40671486,0.32081944,0.03311192,0.052783504,0.55357337,0.38064623,0.038188253,0.13473888,0.85081595
3345,0.40271354,0.3174968,0.031776953,0.053439774,0.5546667,0.3814404,0.036648877,0.13657743,0.8422415
3346,0.39965883,0.31333715,0.032022867,0.05429881,0.5587064,0.3830947,0.03662443,0.13898724,0.8310454
3347,0.3988543,0.30883145,0.03444742,0.0555754,0.5660189,0.38535666,0.03832752,0.14233471,0.8183924
3348,0.39982086,0.30444354,0.037971545,0.057405766,0.57526535,0.38797793,0.040461566,0.14682585,0.8053498
3349,0.40162656,0.30058998,0.04131409,0.059722472,0.5849007,0.39083076,0.041827936,0.15224199,0.7927017
3350,0.4042209,0.29763228,0.044396237,0.06219242,0.5945146,0.3939725,0.04272808,0.15781406,0.7808821
3351,0.4078635,0.29585403,0.04775252,0.06425693,0.6041993,0.3976206,0.04424399,0.16233474,0.77000487
3352,0.4118137,0.29542845,0.051090494,0.065294765,0.61312354,0.40202007,0.04659715,0.16450635,0.760001
3353,0.41462237,0.29638305,0.053373843,0.064865455,0.6197283,0.40726244,0.049034428,0.16343145,0.750821
3354,0.41586858,0.29857138,0.054373756,0.062923424,0.6234103,0.41313154,0.051256977,0.15902176,0.742585
3355,0.41678742,0.30168098,0.05524498,0.059861463,0.62517095,0.4190765,0.054014556,0.15207987,0.73559844
3356,0.41866535,0.30529732,0.05703267,0.056335375,0.6261039,0.4243494,0.057787646,0.14396685,0.730235
3357,0.42118335,0.30900317,0.05918217,0.052997995,0.6258381,0.42824093,0.06152301,0.13607416,0.7267769
3358,0.42298383,0.31246728,0.060212288,0.050304264,0.6231935,0.43032068,0.06346142,0.1294114,0.7252747
3359,0.4235409,0.31549695,0.059606638,0.048437282,0.61809176,0.4306064,0.06306546,0.12441992,0.7254472
3360,0.4236336,0.31803727,0.05827492,0.047321416,0.6119913,0.4295765,0.06142259,0.12099218,0.7266693
3361,0.4238542,0.32011625,0.057037402,0.046700533,0.6062652,0.42799085,0.05961817,0.11865617,0.72809005
3362,0.42353693,0.32177287,0.05549697,0.0462671,0.6009765,0.42661977,0.057495166,0.11686159,0.72885627
3363,0.42176297,0.3230138,0.052938562,0.0458106,0.59575635,0.42600998,0.054484792,0.11526158,0.7283566
3364,0.41889605,0.32381335,0.0497622,0.04532051,0.5912608,0.42635718,0.05102563,0.11387798,0.72639406
3365,0.41628838,0.32414174,0.047161177,0.04498548,0.5888688,0.4275072,0.048284564,0.113077044,0.72320753
3366,0.4145556,0.32399362,0.045475993,0.045086004,0.5890196,0.42908418,0.04656646,0.11336894,0.71931547
3367,0.4130147,0.32341546,0.043751176,0.045848068,0.5907165,0.43067983,0.04489409,0.11514254,0.71528625
3368,0.4110865,0.3225279,0.041235466,0.04732315,0.59297216,0.43203774,0.042497315,0.11843708,0.71154535
3369,0.40951043,0.32153642,0.038651697,0.049322322,0.59605145,0.43316263,0.04006859,0.12282022,0.70827127
3370,0.40945914,0.32070303,0.03732416,0.051431943,0.60063934,0.4343046,0.038903262,0.12743151,0.70540124
3371,0.41078022,0.32028845,0.037367117,0.053124666,0.60612345,0.43581426,0.039101366,0.13120785,0.70275235
3372,0.4119142,0.32048404,0.03748775,0.053942423,0.6105195,0.43793708,0.039353702,0.13322872,0.7001963
3373,0.41164237,0.321356,0.036605373,0.053681016,0.6122157,0.44063833,0.03852661,0.13305072,0.69780546
3374,0.41027892,0.32282013,0.034982983,0.052475825,0.61122787,0.4435468,0.036802176,0.13087887,0.69588494
3375,0.40879467,0.32467392,0.033395313,0.050725423,0.6084187,0.4460598,0.034914553,0.12744434,0.6948721
3376,0.40736508,0.3266727,0.031792957,0.048899416,0.6041263,0.44757882,0.03288013,0.12366734,0.6951547
3377,0.40555578,0.32861322,0.029584102,0.047358453,0.5983356,0.44776037,0.030270258,0.12030498,0.6968949
3378,0.4037057,0.33038366,0.027065815,0.046256203,0.59196186,0.44668555,0.027541371,0.11773491,0.69990736
3379,0.40316802,0.33195594,0.025681872,0.045530215,0.5869461,0.44484973,0.026180262,0.115916155,0.7036501
3380,0.40477994,0.33333215,0.026478296,0.04496949,0.58462167,0.4429724,0.027129699,0.114519596,0.7073451
3381,0.40767637,0.33448395,0.02885386,0.044338558,0.58450687,0.44173115,0.029609943,0.11316577,0.71020186
3382,0.41017154,0.33532077,0.031332284,0.04351848,0.5852178,0.44153208,0.032005556,0.11168014,0.7116531
3383,0.4115581,0.33569786,0.0332638,0.04259644,0.5862953,0.44238642,0.03365997,0.11024894,0.71153593
3384,0.4124463,0.33544865,0.03514796,0.041849673,0.58851904,0.44390526,0.03521527,0.1093985,0.7101337
3385,0.41335097,0.33441982,0.037302446,0.04162871,0.5924386,0.445432,0.037200317,0.109806255,0.7080391
3386,0.4137562,0.33251095,0.039026637,0.042218592,0.5973553,0.44626126,0.039045785,0.11204825,0.70592
3387,0.41303658,0.32972226,0.039572425,0.043741908,0.602184,0.4458695,0.039929997,0.11638449,0.70431006
3388,0.4117394,0.326189,0.039439492,0.04611089,0.6067738,0.44407338,0.040080585,0.12261985,0.70348966
3389,0.41117066,0.32217622,0.03996817,0.049026284,0.61166376,0.4410523,0.04053249,0.13007897,0.7034813
3390,0.41174424,0.31801984,0.041695718,0.05202868,0.61664265,0.4372109,0.041700155,0.1377316,0.7041519
3391,0.41244608,0.31405053,0.04378012,0.054615445,0.62030363,0.4329584,0.042900506,0.14444472,0.7053789
3392,0.41215095,0.31052753,0.045230206,0.056393206,0.6213251,0.4285238,0.043493394,0.14930789,0.70719343
3393,0.41094515,0.3076027,0.046136662,0.057205778,0.61967576,0.4238715,0.043902732,0.15190156,0.70983756
3394,0.40966234,0.30533054,0.04717542,0.05715638,0.61606747,0.4187608,0.04493376,0.15237288,0.7137053
3395,0.4084646,0.30372703,0.048225917,0.056511655,0.61052483,0.41292503,0.046341766,0.151258,0.7191903
3396,0.4066614,0.3028346,0.048268557,0.055558227,0.60229397,0.40629378,0.046817075,0.14918311,0.7264959
3397,0.4040475,0.30274147,0.046813674,0.05449236,0.5913217,0.39913386,0.045577325,0.14661054,0.7354663
3398,0.40172336,0.30352086,0.04482962,0.05337289,0.57921195,0.39202535,0.04346216,0.14372441,0.7455185
3399,0.4010508,0.30512848,0.04378135,0.05214097,0.56820434,0.38566202,0.042067464,0.14047484,0.755718
3400,0.4021088,0.307328,0.044081308,0.05069951,0.5595158,0.38061032,0.042152315,0.13675314,0.7649793
3401,0.40372688,0.30968583,0.045018423,0.04902261,0.5531366,0.37714675,0.04337839,0.13261147,0.77230674
3402,0.4049499,0.31164762,0.046061724,0.047240555,0.5489965,0.3752062,0.045381516,0.1284088,0.7770202
3403,0.40591332,0.31266752,0.0476033,0.045642484,0.54760414,0.37443295,0.048363306,0.12480792,0.7789035
3404,0.40704045,0.31233642,0.050110597,0.044593412,0.549195,0.37430313,0.05228267,0.12260921,0.778191
3405,0.40789825,0.31046018,0.053019848,0.044418223,0.55277437,0.3742916,0.05595695,0.12252582,0.77539086
3406,0.40753204,0.3070856,0.055133373,0.04531306,0.55674326,0.37403816,0.05771868,0.12498638,0.77105325
3407,0.40590155,0.30249935,0.056110956,0.047291234,0.5605648,0.3734614,0.0571116,0.12999181,0.7656031
3408,0.404346,0.29719064,0.057003986,0.05015138,0.5653298,0.37278903,0.0555066,0.13703416,0.7592736
3409,0.4042549,0.29176667,0.059007496,0.053480744,0.57237965,0.37247548,0.054770898,0.14513329,0.7521446
3410,0.40563488,0.28684616,0.062064875,0.056723848,0.5816769,0.3730327,0.05563172,0.15301248,0.7442698
3411,0.4073617,0.28295112,0.06509247,0.059318084,0.5918174,0.37482628,0.057597898,0.15939318,0.7358353
3412,0.40860927,0.2804105,0.06733849,0.06086028,0.6013169,0.3779119,0.060074084,0.16333097,0.72725385
3413,0.40950263,0.27930254,0.068972275,0.06122779,0.6093538,0.38197222,0.06290973,0.16447182,0.7191334
3414,0.41028705,0.27947798,0.070231274,0.06057778,0.6152282,0.3864116,0.06573901,0.16307755,0.7121268
3415,0.41047755,0.2806637,0.07057984,0.059233986,0.61782795,0.3905711,0.067443855,0.15981302,0.70675224
3416,0.4094236,0.28259042,0.06929662,0.057536535,0.61638033,0.39397404,0.06697186,0.15543446,0.7032495
3417,0.4075594,0.2850713,0.066760026,0.055728048,0.6117149,0.39650357,0.06468143,0.15052989,0.7014985
3418,0.40641025,0.28800544,0.06450002,0.053904813,0.60615087,0.39842638,0.062320188,0.14540428,0.701019
3419,0.40705356,0.29131696,0.06369609,0.05204053,0.6017529,0.4002487,0.061377738,0.1401264,0.70108527
3420,0.40896475,0.29487866,0.064012975,0.050073132,0.5989546,0.40247783,0.06177478,0.134702,0.7009294
3421,0.4107148,0.29847065,0.064233705,0.04801046,0.59706813,0.40540934,0.06238792,0.12927088,0.6999579
3422,0.41155696,0.30179432,0.06376241,0.04600024,0.59575593,0.4090118,0.062520534,0.12422357,0.6979176
3423,0.41186523,0.30453214,0.06301662,0.04431647,0.59545493,0.4129275,0.062367048,0.12016039,0.69493985
3424,0.4120326,0.30641726,0.062338356,0.043276995,0.59638613,0.41659665,0.062053297,0.117736205,0.69143915
3425,0.41159773,0.30728978,0.061168928,0.043138996,0.5978185,0.4194471,0.06090743,0.11746397,0.68792075
3426,0.40995565,0.30713624,0.058797467,0.04402194,0.5988627,0.42109305,0.058214057,0.11955557,0.68480074
3427,0.4076287,0.30611166,0.05566108,0.045855943,0.5997494,0.42147502,0.05446826,0.12380613,0.6822855
3428,0.40614808,0.30452096,0.053266454,0.048360635,0.6017224,0.42088184,0.051275034,0.12956554,0.6803483
3429,0.40651193,0.30275574,0.052679673,0.051076498,0.6055106,0.41983157,0.04985149,0.13582751,0.6788003
3430,0.40819976,0.30120814,0.053525597,0.053466022,0.61032104,0.41885486,0.050016433,0.14144976,0.6774395
3431,0.40995422,0.30019265,0.05469429,0.05506727,0.61457175,0.41830146,0.05082733,0.14544298,0.6762004
3432,0.41119957,0.29989415,0.05566237,0.055643044,0.61727494,0.41821012,0.051812973,0.14725186,0.67523855
3433,0.41225106,0.30035663,0.056649476,0.05524494,0.6182954,0.41831452,0.053094245,0.14688662,0.6749085
3434,0.41322663,0.30152273,0.057555933,0.054147948,0.6173803,0.41817608,0.05437762,0.14482662,0.67563987
3435,0.4134111,0.3033008,0.057407606,0.052702706,0.613641,0.41740015,0.054485694,0.14175513,0.67776924
3436,0.41212314,0.30561873,0.05530926,0.051195145,0.6064926,0.41583386,0.05237414,0.13828458,0.6813802
3437,0.4098845,0.30842507,0.051693168,0.049766287,0.59686285,0.41366395,0.04841815,0.13478075,0.68620825
3438,0.40812102,0.3116396,0.048076853,0.04840455,0.58688986,0.41134986,0.044205796,0.13133422,0.69164866
3439,0.40762383,0.31509006,0.045527764,0.047006022,0.57831126,0.4094306,0.041012526,0.12786816,0.6968882
3440,0.40774834,0.31847838,0.043791655,0.0454783,0.57151705,0.4083208,0.038865115,0.12433113,0.7011038
3441,0.40730533,0.32140332,0.0420608,0.043841224,0.566229,0.40817663,0.037182294,0.12087004,0.70366704
3442,0.40589935,0.32343534,0.040189397,0.042274628,0.5626326,0.4088563,0.03586767,0.11790865,0.7042963
3443,0.4040167,0.32421294,0.038721718,0.04108206,0.5613701,0.4099772,0.035310555,0.1160823,0.703095
3444,0.4019345,0.3235176,0.03782405,0.040592834,0.5625221,0.41104463,0.035402138,0.11607536,0.7004501
3445,0.39914545,0.32131168,0.03677192,0.041061845,0.56518996,0.4116196,0.035137333,0.118433006,0.6968465
3446,0.3951956,0.31775713,0.034836825,0.04260165,0.56845146,0.4114652,0.0335781,0.12340819,0.6926996
3447,0.39077574,0.3132124,0.03241943,0.045143906,0.5725039,0.41063854,0.031025454,0.13083993,0.68826455
3448,0.38745773,0.30818766,0.03084756,0.048422515,0.5784261,0.40947402,0.028851923,0.14010017,0.6836264
3449,0.38625267,0.30325544,0.030999271,0.05199795,0.5867531,0.40846324,0.028141437,0.1501484,0.67877287
3450,0.38672417,0.29894418,0.03244647,0.05533353,0.5965522,0.40806612,0.028785897,0.1597002,0.6737146
3451,0.3876265,0.2956399,0.034065865,0.057920728,0.6060088,0.4085338,0.029978042,0.16749698,0.6685988
3452,0.38816273,0.29351488,0.035231188,0.059416667,0.6136672,0.40979233,0.03126591,0.17260893,0.6637566
3453,0.38837862,0.2925143,0.036131404,0.059732903,0.61892265,0.41144574,0.032802485,0.17467444,0.65965116
3454,0.38846406,0.29242158,0.037017826,0.059024658,0.6214683,0.41291052,0.03462722,0.17393056,0.6567533
3455,0.38816762,0.2929727,0.037600998,0.057593927,0.6208364,0.41362962,0.036162294,0.17104445,0.65540606
3456,0.38724032,0.2939539,0.037513237,0.055773187,0.6168891,0.41327468,0.036771845,0.16684261,0.6557194
3457,0.38625324,0.29523486,0.037180856,0.053837523,0.6106396,0.4118591,0.0367065,0.16207395,0.6575124
3458,0.3864717,0.2967323,0.037775803,0.051963557,0.604102,0.40970853,0.037118357,0.15727517,0.66032225
3459,0.38865787,0.29834083,0.040083047,0.05023399,0.59903103,0.4073108,0.038958136,0.1527621,0.6634947
3460,0.39215064,0.29987988,0.043588948,0.04868182,0.5958726,0.4051265,0.042018387,0.14872767,0.6663295
3461,0.39532903,0.3010909,0.04688857,0.047349576,0.5940275,0.40344372,0.045210525,0.14537331,0.66824096
3462,0.3970073,0.3016879,0.048983067,0.046336308,0.5930059,0.40231153,0.047692735,0.14300159,0.6688965
3463,0.39727852,0.30143777,0.050040677,0.04580007,0.5930887,0.40154433,0.049526997,0.14201736,0.66829467
3464,0.39699772,0.30022782,0.050850943,0.045918968,0.59480566,0.40079793,0.05116289,0.14284481,0.66673434
3465,0.3967135,0.29809773,0.051787388,0.046828385,0.59802437,0.39969325,0.052543644,0.14578746,0.664689
3466,0.39640433,0.2952358,0.052605018,0.048563488,0.601905,0.39794978,0.053070866,0.15088432,0.6626535
3467,0.3961401,0.29195562,0.053171538,0.051012926,0.6057334,0.39549112,0.052463666,0.15777864,0.6610203
3468,0.3965234,0.2886557,0.053979583,0.053888112,0.6094835,0.3924861,0.051347688,0.16564974,0.66001284
3469,0.39810258,0.28576103,0.055612706,0.056728847,0.61329997,0.38930997,0.05073162,0.1732584,0.65967673
3470,0.40042102,0.28366557,0.057781868,0.058973588,0.616544,0.38643327,0.05094979,0.17916094,0.6599295
3471,0.40199643,0.2826824,0.059213895,0.060100123,0.61769366,0.38428578,0.051345214,0.18206272,0.6606449
3472,0.4015118,0.28300506,0.058705196,0.059801515,0.61542237,0.38313338,0.05106581,0.18122317,0.6617339
3473,0.3990293,0.28467304,0.05624449,0.058111772,0.6097439,0.38300154,0.05001203,0.17673032,0.66319335
3474,0.39588898,0.28755862,0.05293327,0.05539708,0.6019524,0.38367233,0.048796374,0.16948365,0.66509825
3475,0.39340633,0.29138368,0.049814634,0.052208,0.59343785,0.38476905,0.047813684,0.16085513,0.6675459
3476,0.39185143,0.2957628,0.04699702,0.049091615,0.58477926,0.3858861,0.046646334,0.15224686,0.67057174
3477,0.39069495,0.30025283,0.043979507,0.04646263,0.57603645,0.38671485,0.044552423,0.14476922,0.67407525
3478,0.38954967,0.30440292,0.040588994,0.04455776,0.5676429,0.38712636,0.041418187,0.1390984,0.677778
3479,0.38855228,0.3078036,0.037305366,0.043443315,0.56066203,0.3871863,0.037994914,0.13548085,0.6812373
3480,0.38782114,0.3101357,0.034631506,0.043053936,0.556082,0.38710666,0.03514308,0.13383229,0.68392444
3481,0.38686717,0.31120834,0.03241137,0.043247465,0.5540545,0.38715976,0.033014596,0.13388015,0.6853493
3482,0.38490224,0.31099015,0.030041322,0.04387075,0.55405164,0.38758865,0.031149583,0.13531338,0.68520045
3483,0.38178876,0.30961826,0.02735362,0.044816885,0.5557313,0.38852954,0.029310474,0.13789132,0.6834529
3484,0.37847984,0.3073699,0.025054201,0.046055738,0.5594409,0.38996923,0.02797402,0.14149766,0.6804022
3485,0.37631035,0.30459243,0.024097944,0.047619972,0.56570804,0.39173773,0.02785477,0.14611553,0.6765859
3486,0.37588543,0.30162722,0.024704175,0.049554028,0.5743582,0.39356408,0.029060101,0.15173404,0.67263746
3487,0.37676778,0.2987637,0.026154451,0.051849622,0.5842977,0.39515814,0.030927768,0.15821181,0.66914153
3488,0.37817386,0.29623517,0.02754714,0.054391537,0.5941753,0.39631024,0.032707676,0.16515738,0.6665353
3489,0.3797603,0.29423574,0.02859335,0.05693121,0.6030819,0.3969678,0.034243565,0.17187051,0.66505533
3490,0.38160458,0.29293403,0.029565062,0.059105493,0.610519,0.39725715,0.035848934,0.17741291,0.6647285
3491,0.38355997,0.29247558,0.03057403,0.06051037,0.61582005,0.39743474,0.037584607,0.18080069,0.6654217
3492,0.3849723,0.2929652,0.031188505,0.06081859,0.61797374,0.39777842,0.038907576,0.18128774,0.6669225
3493,0.3852645,0.29443222,0.03093013,0.05990214,0.6163003,0.39846554,0.039203454,0.17863126,0.6690329
3494,0.38472256,0.29679582,0.030025875,0.057900887,0.6112799,0.3994893,0.03856976,0.17322086,0.6716338
3495,0.3844389,0.29984954,0.02939886,0.0551905,0.6044937,0.40063998,0.03785976,0.16599393,0.6747066
3496,0.38533425,0.3032825,0.029789645,0.052262112,0.59757566,0.40156823,0.037848048,0.15815939,0.6782991
3497,0.38730884,0.30672267,0.03100368,0.049582466,0.59124935,0.4018972,0.038469877,0.15088229,0.68245566
3498,0.38943845,0.30978566,0.032151643,0.04750114,0.5853943,0.40133962,0.038989753,0.14506494,0.6871349
3499,0.39092806,0.3121205,0.032593545,0.046214007,0.5798917,0.39978844,0.038856506,0.14124677,0.69214994
3500,0.39172393,0.3134454,0.032512717,0.045765806,0.57519454,0.3973452,0.038248133,0.13960122,0.6971556
3501,0.39216232,0.31357566,0.032512836,0.04607384,0.57199633,0.3942777,0.037718777,0.13999988,0.70169884
3502,0.39222175,0.31243774,0.032812368,0.046971664,0.5705307,0.39093024,0.037479565,0.14212091,0.70531845
3503,0.3914117,0.31007853,0.03306453,0.048268642,0.57045734,0.3876238,0.037250496,0.14558308,0.7076691
3504,0.38946235,0.30666608,0.03298529,0.049810972,0.5714808,0.38458154,0.036844634,0.15005462,0.70862633
3505,0.38694686,0.30247122,0.03295188,0.05152373,0.57388896,0.38187802,0.03668718,0.15532376,0.7083455
3506,0.38498127,0.29782078,0.03375091,0.053409576,0.57824665,0.37943453,0.03751873,0.16129337,0.7072309
3507,0.38425255,0.29304007,0.035709,0.05550348,0.5844996,0.37705576,0.03954315,0.16790065,0.7058302
3508,0.38443154,0.28841722,0.038211152,0.05780314,0.59150076,0.37451553,0.04199749,0.17498773,0.70469874
3509,0.38455492,0.28419605,0.040150043,0.06020883,0.59748006,0.3716511,0.043652598,0.18217635,0.7042882
3510,0.38388768,0.28058907,0.04080314,0.06249547,0.60099345,0.3684425,0.043737497,0.18881345,0.7048744
3511,0.3823452,0.27778748,0.040223513,0.0643342,0.6014568,0.36504614,0.042372018,0.19403867,0.70652634
3512,0.38016784,0.27595466,0.038845688,0.065367505,0.59891826,0.3617543,0.04018792,0.19697602,0.7091231
3513,0.37744272,0.27519923,0.03692267,0.06532081,0.5936279,0.35890326,0.037716135,0.19700858,0.7124127
3514,0.3741504,0.27552754,0.034511205,0.064111635,0.5860237,0.35675105,0.035259698,0.19401297,0.7160927
3515,0.37063822,0.2767995,0.031932507,0.061906207,0.57709116,0.3553863,0.033231627,0.18847325,0.7198847
3516,0.3677925,0.27870798,0.029993962,0.059090547,0.5683995,0.35468298,0.032325026,0.18139149,0.7235833
3517,0.36651534,0.2808047,0.029543621,0.05616703,0.56149614,0.3543316,0.033121154,0.17404334,0.7270687
3518,0.36695927,0.2825665,0.030763697,0.05362909,0.5571191,0.35392448,0.03549876,0.16769582,0.7302788
3519,0.36832052,0.28348124,0.032967187,0.051872097,0.55499464,0.35306555,0.038531795,0.16339733,0.73315895
3520,0.36944202,0.28313488,0.035151154,0.051155973,0.55442935,0.35147086,0.041084748,0.16187377,0.7356217
3521,0.36968845,0.2812946,0.03679419,0.051599663,0.5551374,0.34904304,0.04260024,0.16349414,0.73753
3522,0.36930028,0.2779677,0.03814736,0.053185225,0.55752146,0.3458961,0.043368973,0.16825642,0.7387185
3523,0.3689872,0.27341366,0.039808046,0.055765525,0.56221306,0.3423204,0.04408843,0.17580423,0.739047
3524,0.36929506,0.26810104,0.042118214,0.05907581,0.56940955,0.338703,0.045250908,0.1854556,0.7384665
3525,0.37039244,0.26261193,0.045021195,0.062759325,0.5786626,0.3354222,0.046979707,0.19626068,0.73707604
3526,0.3723149,0.25752077,0.04838724,0.0664069,0.58915526,0.332743,0.049320154,0.2070921,0.7351486
3527,0.3751406,0.25327116,0.05226071,0.06960876,0.59997267,0.33073968,0.052458063,0.21677496,0.7331125
3528,0.37875608,0.25010544,0.056640316,0.07201031,0.6100145,0.32928354,0.056482784,0.22424819,0.7314748
3529,0.3824876,0.24807939,0.061048564,0.07335962,0.61777997,0.32810903,0.060948927,0.228722,0.7307249
3530,0.3852008,0.24715272,0.064506635,0.07354145,0.62157243,0.32693267,0.06483868,0.2298011,0.7312398
3531,0.38603526,0.24729137,0.06614831,0.07259558,0.6202903,0.32558265,0.067162946,0.22754465,0.7332058
3532,0.3851936,0.24851064,0.06597832,0.070704654,0.61425096,0.3240723,0.0677388,0.22243987,0.7365707
3533,0.38396794,0.2508272,0.06499264,0.06814809,0.6052375,0.32258376,0.06737574,0.215278,0.74103427
3534,0.38382575,0.25415644,0.06443365,0.06523565,0.5955579,0.32136625,0.06722273,0.20696895,0.746092
3535,0.385321,0.25822753,0.06483944,0.06225405,0.5868751,0.32061735,0.067860134,0.1983976,0.7511217
3536,0.38776737,0.26257008,0.065746844,0.059450462,0.57971185,0.32039756,0.06896442,0.19034988,0.75548875
3537,0.38986942,0.26658273,0.06624473,0.057041973,0.5738874,0.320609,0.069758415,0.18352,0.75865424
3538,0.390702,0.2696647,0.06580855,0.055228762,0.56928366,0.32103208,0.06973489,0.17851667,0.7602673
3539,0.39019984,0.27136436,0.06464372,0.054191757,0.56618905,0.32139295,0.06895255,0.17584355,0.7602234
3540,0.3888741,0.27148992,0.06331303,0.054071143,0.56500584,0.32144699,0.06770471,0.17585416,0.7586551
3541,0.38723692,0.2701417,0.062161144,0.05493408,0.56577516,0.3210453,0.06605529,0.17867456,0.7558649
3542,0.3856039,0.26767316,0.061189845,0.05674088,0.56813425,0.32018033,0.06383136,0.18412256,0.75222945
3543,0.38432428,0.26460984,0.060402237,0.059312187,0.57166743,0.31899813,0.061047003,0.19162232,0.7481163
3544,0.38390487,0.2615451,0.060052857,0.062306926,0.5761305,0.31778294,0.05818526,0.20016234,0.7438221
3545,0.38466147,0.25904426,0.060384348,0.06523285,0.5811638,0.31691194,0.055902433,0.20834948,0.7395355
3546,0.38618305,0.25757155,0.061099455,0.067512065,0.5858075,0.31678864,0.054406323,0.21461253,0.735337
3547,0.38730404,0.25745016,0.061246686,0.06860719,0.5884913,0.31776562,0.05318946,0.21753627,0.7312233
3548,0.38685632,0.25884166,0.05983206,0.06818257,0.58781254,0.3200713,0.051475964,0.21626529,0.7271496
3549,0.38464367,0.26172844,0.056685057,0.06623019,0.5835366,0.32374442,0.048992053,0.21080017,0.7230672
3550,0.381704,0.26590282,0.052717496,0.06308367,0.57690626,0.32861334,0.046270136,0.20202278,0.7189415
3551,0.37953457,0.27098173,0.049253646,0.059299212,0.5698909,0.33432686,0.0441609,0.19140314,0.71474284
3552,0.3789933,0.27645236,0.04706492,0.05547601,0.56405437,0.34043384,0.04307122,0.18054934,0.7104268
3553,0.3798587,0.28174242,0.046003852,0.052112438,0.5600307,0.34648,0.042706415,0.17084424,0.7059184
3554,0.3812912,0.28629953,0.045448888,0.0495428,0.5578524,0.35209286,0.04249845,0.1632611,0.7011043
3555,0.38260135,0.28967074,0.044996023,0.04793458,0.5575855,0.35705072,0.042201087,0.15833369,0.6958401
3556,0.38359043,0.2915766,0.044700608,0.047313243,0.55954385,0.36131307,0.04202109,0.15620968,0.6899694
3557,0.3842798,0.291956,0.04472807,0.047595713,0.56395155,0.36502025,0.04219659,0.15673469,0.68335634
3558,0.38453397,0.2909756,0.044931542,0.04862685,0.5705393,0.36843348,0.042555008,0.1595508,0.67593694
3559,0.38411996,0.28899372,0.044910207,0.050216038,0.5786314,0.37185496,0.042591803,0.16418464,0.6677669
3560,0.38315934,0.28648797,0.044498798,0.052172564,0.5876554,0.37552953,0.04200934,0.17011656,0.6590532
3561,0.3823657,0.28394824,0.04408944,0.05432804,0.597494,0.37955916,0.04110602,0.17682885,0.6501383
3562,0.38264668,0.28176636,0.044337735,0.056542568,0.6082313,0.38386083,0.040545523,0.18382496,0.6414431
3563,0.38434616,0.2801619,0.045496117,0.058688164,0.61950773,0.38817888,0.04071708,0.19061176,0.63338625
3564,0.38685852,0.27917337,0.047060043,0.060625102,0.6301758,0.39215055,0.041352116,0.19667317,0.6263249
3565,0.3890034,0.2787097,0.04810635,0.062187336,0.6386353,0.3954116,0.04177807,0.20144564,0.6205151
3566,0.3898499,0.27863914,0.048019737,0.06319104,0.6436107,0.3977093,0.041541137,0.20436026,0.6160899
3567,0.38927314,0.2788785,0.04693192,0.0634627,0.6446957,0.39899135,0.040774595,0.20492975,0.6130467
3568,0.38780266,0.27943754,0.04548322,0.0628819,0.64226174,0.39942434,0.03996217,0.20287523,0.61125326
3569,0.38602832,0.28039908,0.044208635,0.061420597,0.63694143,0.39932233,0.039394103,0.19822502,0.6104826
3570,0.38421547,0.28184438,0.043202743,0.059168346,0.62930596,0.39902082,0.038929142,0.191356,0.6104667
3571,0.38244274,0.28377044,0.042335957,0.056336332,0.61999935,0.39874887,0.03828728,0.1829632,0.610952
3572,0.3809256,0.28603905,0.041653708,0.053232856,0.610002,0.39855567,0.037487067,0.17395927,0.61174506
3573,0.38002574,0.28838235,0.04143172,0.050211664,0.6005208,0.3982969,0.036894582,0.16532929,0.6127297
3574,0.37986225,0.29045063,0.041801196,0.047610447,0.59248376,0.39769086,0.036809616,0.15798326,0.6138643
3575,0.37999386,0.29188555,0.042408504,0.0456998,0.5861168,0.39641103,0.03706015,0.1526456,0.6151509
3576,0.3796124,0.29238898,0.04256748,0.044655908,0.5810679,0.39418915,0.03708322,0.14979553,0.6166007
3577,0.37816215,0.29178023,0.041829277,0.044552613,0.57698876,0.39089766,0.0364438,0.1496473,0.6182038
3578,0.3758091,0.2900289,0.040416252,0.045363955,0.5739985,0.38659108,0.035262424,0.15214498,0.6199124
3579,0.37329814,0.2872588,0.03907204,0.04696729,0.5725762,0.38149354,0.034111552,0.15697114,0.6216479
3580,0.3713603,0.2837197,0.03848531,0.0491553,0.5730338,0.3759388,0.03351539,0.16357963,0.62332296
3581,0.37027574,0.2797403,0.038876377,0.05165905,0.5751319,0.37028337,0.03359624,0.1712523,0.6248788
3582,0.36996126,0.27567333,0.04010279,0.054185137,0.5782117,0.36483178,0.034201384,0.17917858,0.6263193
3583,0.37035275,0.2718453,0.042047743,0.056459688,0.5816112,0.35977605,0.035280414,0.18655476,0.6277319
3584,0.37155667,0.2685152,0.044772577,0.05826891,0.58487076,0.35517272,0.03701173,0.19268627,0.6292858
3585,0.3735724,0.26586047,0.048233673,0.05947829,0.5875205,0.35096136,0.039496906,0.19706221,0.6311988
3586,0.3759453,0.26399285,0.051919926,0.060032513,0.5887984,0.34702575,0.042375904,0.19939677,0.6336885
3587,0.3778493,0.26299128,0.054916795,0.05994122,0.58775353,0.34327102,0.044862103,0.1996204,0.6369165
3588,0.3786652,0.26292703,0.056475706,0.05926249,0.5838217,0.33969077,0.0462752,0.19785573,0.6409402
3589,0.37853715,0.26385763,0.05659345,0.05808608,0.5773542,0.33638886,0.04659518,0.19437012,0.6456819
3590,0.37832582,0.2657874,0.056022216,0.0565162,0.569548,0.33354703,0.046477523,0.18952343,0.65092623
3591,0.37893572,0.26861808,0.055660184,0.05465745,0.56175,0.33135498,0.046681512,0.18371348,0.6563487
3592,0.3806409,0.27211732,0.05590841,0.05261517,0.55476844,0.32993183,0.047476444,0.17736015,0.6615717
3593,0.3830063,0.27592143,0.05657641,0.05050847,0.5487617,0.32927656,0.048576917,0.17090826,0.66622734
3594,0.38539273,0.2795785,0.05732856,0.048485663,0.5436914,0.3292501,0.049592767,0.16484854,0.67002034
3595,0.3874743,0.2826205,0.058126315,0.04672747,0.53976786,0.3296008,0.05045565,0.15971138,0.6727744
3596,0.38925755,0.28464165,0.05918886,0.045427036,0.53739476,0.33000922,0.051358923,0.1560266,0.6744481
3597,0.39068937,0.2853623,0.06056993,0.044757113,0.53673637,0.33016104,0.05231429,0.15426105,0.6751071
3598,0.39141676,0.2846641,0.061912507,0.044840157,0.53745365,0.32981163,0.052891973,0.15475006,0.67487854
3599,0.3910579,0.28260458,0.06272601,0.045727313,0.5389768,0.3288437,0.05249746,0.15763566,0.6738974
3600,0.3897121,0.27941185,0.0629157,0.04738456,0.54103994,0.3273016,0.050930664,0.16280773,0.6722741
3601,0.38810545,0.2754559,0.06296884,0.049680706,0.5438909,0.3253917,0.048636865,0.16986232,0.6700771
3602,0.38712168,0.27119607,0.063543126,0.05238247,0.5479069,0.32344058,0.046371117,0.17809515,0.66733986
3603,0.38712704,0.26711315,0.06484821,0.05516567,0.55300057,0.32182598,0.0446193,0.18655533,0.66407984
3604,0.3877236,0.26364556,0.066422276,0.057655755,0.55840325,0.32090002,0.043341946,0.19416131,0.6603291
3605,0.38812506,0.26113513,0.06749406,0.05949587,0.563024,0.32091072,0.04223009,0.19988315,0.6561647
3606,0.38776326,0.2597938,0.06754218,0.060427323,0.566023,0.32195872,0.041117284,0.20294699,0.6517189
3607,0.38656235,0.2596956,0.06651655,0.060350217,0.5670748,0.32397905,0.04008392,0.2030118,0.64716685
3608,0.38470936,0.26079538,0.06457736,0.05933659,0.56615937,0.32677752,0.03916438,0.20021749,0.6426847
3609,0.38228744,0.2629651,0.06173318,0.057589136,0.5632437,0.3300938,0.038048886,0.19510101,0.63841057
3610,0.37923476,0.2660292,0.05783262,0.05537293,0.5582876,0.33367547,0.036194965,0.18841717,0.6344082
3611,0.375652,0.2697832,0.05292141,0.05294737,0.5515826,0.3373353,0.033305455,0.18094184,0.6306545
3612,0.3720533,0.27400208,0.047531873,0.050519336,0.54400575,0.3409825,0.02970234,0.17332093,0.62703776
3613,0.36917853,0.27844566,0.042511236,0.04822164,0.53681386,0.3446232,0.026189541,0.16600108,0.6233738
3614,0.36746457,0.28286213,0.038485657,0.04611681,0.53106093,0.34833032,0.023495099,0.15923548,0.61943716
3615,0.36668774,0.28699863,0.035467554,0.04422156,0.5271578,0.3521963,0.021810563,0.1531509,0.61500674
3616,0.36614046,0.29061574,0.032983877,0.042540852,0.52495027,0.3562876,0.02082754,0.14783512,0.6099176
3617,0.36520436,0.29350924,0.03059616,0.041098956,0.5241919,0.3606084,0.020175891,0.1434076,0.6041008
3618,0.36379987,0.29553473,0.02831134,0.039953813,0.52493095,0.36508664,0.019794669,0.1400496,0.5976021
3619,0.3623147,0.2966258,0.026498534,0.039190397,0.5274472,0.36958605,0.019869253,0.13799188,0.5905644
3620,0.36113372,0.296799,0.025437115,0.038897604,0.53184813,0.3739364,0.020448493,0.13746323,0.583186
3621,0.3602918,0.29615024,0.024998846,0.03914274,0.5378097,0.3779783,0.02120322,0.13862823,0.5756793
3622,0.3595879,0.29484838,0.024789577,0.03994997,0.54475975,0.38160884,0.021623606,0.14152728,0.5682397
3623,0.3589897,0.29312384,0.024582462,0.041283373,0.5523088,0.38481674,0.021474484,0.14601758,0.5610276
3624,0.35885406,0.29125112,0.02456882,0.043034114,0.56047904,0.38770047,0.021045486,0.15173312,0.55415934
3625,0.35968304,0.28951907,0.025149275,0.04501468,0.56945944,0.39045534,0.020922512,0.15808159,0.54770315
3626,0.36161733,0.28819388,0.026455011,0.04696844,0.5790973,0.39333117,0.021475727,0.16429038,0.54168946
3627,0.36417,0.28748578,0.028079119,0.04860512,0.58860993,0.39656442,0.022538494,0.16950706,0.536132
3628,0.36647478,0.28752047,0.029296976,0.049657334,0.59683293,0.40030822,0.023565143,0.17295955,0.5310524
3629,0.36786842,0.28832474,0.029595088,0.049948595,0.602805,0.4045776,0.024103291,0.17412414,0.5264958
3630,0.36830047,0.28982812,0.029030167,0.049442176,0.6062224,0.4092284,0.024134113,0.17285985,0.5225286
3631,0.368228,0.2918846,0.028094873,0.048248492,0.6073955,0.41398275,0.023971844,0.1694409,0.5192242
3632,0.3681324,0.29430416,0.02724466,0.046583597,0.60681653,0.41849223,0.023865579,0.16445874,0.51664245
3633,0.36815417,0.29688466,0.02656693,0.04470259,0.6048102,0.42241168,0.023741826,0.15865664,0.51481634
3634,0.36816368,0.29943675,0.025885338,0.04284158,0.6015761,0.4254713,0.023350254,0.15275455,0.51374227
3635,0.36811215,0.30179834,0.025135076,0.041178748,0.59749657,0.42752972,0.022638492,0.14732833,0.5133755
3636,0.36824137,0.30384198,0.02457822,0.03982118,0.593284,0.42858812,0.021943334,0.14275259,0.51363176
3637,0.3688874,0.30547237,0.024608517,0.03880651,0.5897447,0.428776,0.021764196,0.1392045,0.5143928
3638,0.37007526,0.30661827,0.02533527,0.038121693,0.5873292,0.4282964,0.022320295,0.13671254,0.51552355
3639,0.3713315,0.30721977,0.026384372,0.037727345,0.5859184,0.42735583,0.023328366,0.13523422,0.5168944
3640,0.37196022,0.30722055,0.027150787,0.037588898,0.5850682,0.4261042,0.024235133,0.13472894,0.51840264
3641,0.37156603,0.3065694,0.027293919,0.037702706,0.5845085,0.42458895,0.02469985,0.13521968,0.51999325
3642,0.37034154,0.30522537,0.027009869,0.038106285,0.58442837,0.4227435,0.024871955,0.13681294,0.5216676
3643,0.3688556,0.30316803,0.026815603,0.03887196,0.58529276,0.4204079,0.02519999,0.13968487,0.52348065
3644,0.36755925,0.3004089,0.02706795,0.040082406,0.5873859,0.41737586,0.025980098,0.14402993,0.52552587
3645,0.3665002,0.29700172,0.02769742,0.04180107,0.5905484,0.41345763,0.027104665,0.14998607,0.52791286
3646,0.36549246,0.29305303,0.028395442,0.044043988,0.5943357,0.4085437,0.028240897,0.15755108,0.53074765
3647,0.3645062,0.28872448,0.029027646,0.0467541,0.5983856,0.40264603,0.029231237,0.16650826,0.5341157
3648,0.36384156,0.28422362,0.029834026,0.049783923,0.60257614,0.39591238,0.030291708,0.17637207,0.5380716
3649,0.36386907,0.2797818,0.031195186,0.052892093,0.60679036,0.38860026,0.031796977,0.18639313,0.54263854
3650,0.36458415,0.2756296,0.033190347,0.055764206,0.6105233,0.38102922,0.033864073,0.19562997,0.54781413
3651,0.36543888,0.27197817,0.035396226,0.058064487,0.6127751,0.37351954,0.036155377,0.2031002,0.5535801
3652,0.3656711,0.26900807,0.037153147,0.05950988,0.6124411,0.36634228,0.038117826,0.20798104,0.5599125
3653,0.36488855,0.266861,0.03807864,0.05994891,0.6089481,0.35968167,0.039449453,0.20981702,0.5667875
3654,0.3633922,0.26562837,0.03835556,0.059408285,0.60261124,0.35361314,0.04034609,0.20865202,0.57418674
3655,0.3619386,0.26533598,0.038519464,0.05808314,0.5944069,0.34810477,0.041285206,0.2050169,0.58209527
3656,0.36117142,0.2659338,0.038964372,0.05627326,0.58537847,0.34304562,0.04255975,0.1997731,0.5904908
3657,0.3612387,0.2672885,0.03964877,0.054301403,0.576209,0.33828697,0.04402544,0.1938966,0.5993235
3658,0.3618978,0.2691849,0.040262375,0.05245053,0.56726706,0.33368817,0.045295406,0.18828346,0.608494
3659,0.36290753,0.27133638,0.040642273,0.050928906,0.5589421,0.3291463,0.046164397,0.18363142,0.6178374
3660,0.3642735,0.27340516,0.041004114,0.049864218,0.5518402,0.32460395,0.046839923,0.18039635,0.62712485
3661,0.3660976,0.27503437,0.041752383,0.049310822,0.5465975,0.32004225,0.047749564,0.17880563,0.63608205
3662,0.36822537,0.27588463,0.043070775,0.04926997,0.5434958,0.3154598,0.04912133,0.1789147,0.6444184
3663,0.3701211,0.27567843,0.044730652,0.049712002,0.54231733,0.31085992,0.05077502,0.18068238,0.6518636
3664,0.371183,0.27424288,0.046338018,0.050602112,0.5426195,0.30624428,0.05234345,0.1840318,0.65820485
3665,0.37125486,0.2715489,0.047788605,0.051917385,0.5442153,0.3016157,0.0537045,0.18889517,0.66332597
3666,0.3708394,0.26772934,0.04946001,0.053650063,0.5473799,0.2969869,0.055178966,0.19521402,0.6672304
3667,0.37076598,0.2630651,0.051909324,0.055791568,0.55254126,0.2923862,0.057253767,0.2029013,0.6700425
3668,0.3715827,0.2579412,0.055338107,0.058303375,0.55972916,0.2878716,0.06008742,0.21177015,0.6719701
3669,0.37319878,0.25279063,0.059324075,0.06108406,0.568256,0.2835385,0.063270256,0.22144726,0.67325765
3670,0.37502795,0.24803929,0.06304086,0.0639478,0.57688844,0.27953124,0.06605256,0.23130465,0.67413527
3671,0.3764297,0.24406496,0.06574347,0.06662128,0.5843099,0.276041,0.06781527,0.24045362,0.6747857
3672,0.3770382,0.24116394,0.0671002,0.06877408,0.5895101,0.2732905,0.068379216,0.24784034,0.67531675
3673,0.37677312,0.2395349,0.06715741,0.0700808,0.5918879,0.27150542,0.06793674,0.25244573,0.6757538
3674,0.3756622,0.23927052,0.06608657,0.0703051,0.59118176,0.27087203,0.06676461,0.25354514,0.67604315
3675,0.37376505,0.24035022,0.06404056,0.06937427,0.5874717,0.27149066,0.065048866,0.25093216,0.67607355
3676,0.37129003,0.24262421,0.061252154,0.06741364,0.58132166,0.27333733,0.06297104,0.2450133,0.67570573
3677,0.3687229,0.24580507,0.05819457,0.06472325,0.57385147,0.27624455,0.06088155,0.23672533,0.674804
3678,0.36671695,0.24948294,0.055530373,0.06170361,0.56651914,0.27991772,0.05928056,0.22732083,0.67325914
3679,0.3657264,0.2531718,0.05378876,0.058765844,0.5606191,0.28397813,0.05853418,0.21810679,0.67099845
3680,0.3656539,0.2563762,0.0530162,0.056261517,0.55681443,0.28802744,0.058553506,0.21023348,0.6679845
3681,0.36583623,0.25866455,0.052723363,0.054448336,0.5550517,0.29170966,0.05875468,0.20458731,0.6642096
3682,0.3654341,0.25973275,0.05221469,0.05348667,0.5549064,0.29476708,0.058390576,0.20174876,0.65969175
3683,0.3639767,0.2594578,0.051070824,0.05344806,0.5561024,0.29708132,0.05703015,0.20199092,0.65447533
3684,0.3616515,0.2579236,0.049404744,0.054323155,0.55879974,0.29869506,0.054816235,0.20528845,0.6486305
3685,0.35913664,0.25541124,0.047704685,0.0560207,0.56343675,0.29980367,0.052310925,0.21132213,0.6422519
3686,0.35714495,0.25234872,0.046430625,0.058365606,0.57029504,0.30071416,0.05008838,0.21949251,0.6354559
3687,0.35605675,0.2492326,0.045721926,0.061102223,0.57916045,0.3017814,0.048424825,0.22895427,0.628383
3688,0.35587376,0.24653926,0.045424037,0.06391047,0.5893022,0.30333194,0.04729909,0.23867117,0.621203
3689,0.35640824,0.24464019,0.045326635,0.0664414,0.5997131,0.30559453,0.046600074,0.24751845,0.61411345
3690,0.35745752,0.2437454,0.045345224,0.06836689,0.6093661,0.30865324,0.04628602,0.25442687,0.60732687
3691,0.35880616,0.24389449,0.045476455,0.06943522,0.61732185,0.31243515,0.046334766,0.25855193,0.6010491
3692,0.3601272,0.24499543,0.045614637,0.069517136,0.6227368,0.3167443,0.0465688,0.2594237,0.5954531
3693,0.36098194,0.24689348,0.04546288,0.06862556,0.62493527,0.32132244,0.046583783,0.2570291,0.59066117
3694,0.36102694,0.24943466,0.04468519,0.06690708,0.623626,0.32591367,0.045925196,0.2517871,0.5867355
3695,0.3602931,0.25249285,0.043200634,0.064599596,0.61916614,0.3303242,0.04440573,0.2444362,0.5836695
3696,0.3592929,0.25596288,0.041354124,0.061975896,0.61260444,0.33444417,0.042303436,0.23585683,0.5813886
3697,0.35878325,0.2597298,0.039766166,0.059287272,0.6053757,0.33824944,0.04022942,0.22689685,0.5797563
3698,0.35930327,0.26364154,0.038930777,0.05673096,0.59876364,0.3417708,0.03873213,0.21826072,0.5785909
3699,0.360808,0.2674982,0.038868602,0.054441202,0.59346884,0.3450558,0.037935473,0.21047758,0.577693
3700,0.36268023,0.27106076,0.039112397,0.052507065,0.5895641,0.3481293,0.03749713,0.20393762,0.5768733
3701,0.3641221,0.2740788,0.039047617,0.050995685,0.5868204,0.35096824,0.03690928,0.19894288,0.57598186
3702,0.36464545,0.2763303,0.038343098,0.049972054,0.5851449,0.35349283,0.03589573,0.1957563,0.57492876
3703,0.36429715,0.27765995,0.03713187,0.04950533,0.584769,0.3555748,0.03458261,0.19461164,0.5736951
3704,0.363485,0.2780073,0.035816845,0.049660873,0.586078,0.35706332,0.033317037,0.19569762,0.57232755
3705,0.36260563,0.27741775,0.034707166,0.05048072,0.5892619,0.35781994,0.032332897,0.19910905,0.57092124
3706,0.3618245,0.27603364,0.03382967,0.0519612,0.5941245,0.35775244,0.031589318,0.20478274,0.5696008
3707,0.361155,0.2740733,0.033050448,0.05403126,0.60017586,0.35684505,0.03090644,0.21242438,0.5684995
3708,0.3606683,0.27179974,0.032335844,0.056532696,0.60685164,0.35517818,0.030227905,0.22144555,0.5677425
3709,0.3605573,0.26948506,0.031859916,0.05921233,0.61359864,0.35292482,0.029730912,0.23094292,0.56743246
3710,0.3609431,0.2673765,0.031833246,0.061733328,0.6197454,0.35033107,0.029655594,0.23975872,0.56763923
3711,0.3616141,0.26567876,0.032216907,0.06371845,0.6243313,0.34767976,0.030015236,0.24663632,0.56839526
3712,0.36200112,0.26455054,0.032626018,0.06482457,0.6261983,0.3452473,0.030480681,0.25047028,0.5696976
3713,0.36150795,0.2641079,0.032567255,0.06483278,0.624424,0.34325716,0.0305889,0.25057793,0.571512
3714,0.35998142,0.26441586,0.031845734,0.063719824,0.6188731,0.34183973,0.030125534,0.24690789,0.573781
3715,0.35792422,0.26546466,0.030786352,0.061673198,0.61042935,0.3410004,0.029349836,0.24007912,0.5764297
3716,0.35623172,0.26714155,0.030053267,0.059036918,0.6006698,0.340616,0.028845396,0.23120843,0.579373
3717,0.35563925,0.269221,0.030201802,0.05621644,0.5911967,0.3404584,0.029111328,0.221627,0.58251894
3718,0.35629815,0.27138266,0.031325355,0.053590126,0.5830779,0.34024352,0.030229475,0.21260491,0.5857685
3719,0.35776573,0.27325532,0.03305511,0.051455304,0.5767231,0.33968806,0.031857524,0.20517755,0.58901334
3720,0.35936213,0.27447355,0.034875177,0.05001339,0.57215613,0.3385622,0.033515908,0.20007804,0.5921341
3721,0.36059687,0.27473608,0.03648511,0.049375683,0.56939167,0.3367246,0.034926932,0.19774012,0.5950059
3722,0.36137006,0.27385667,0.037937503,0.04957589,0.5686121,0.3341461,0.03614326,0.19832271,0.59750575
3723,0.3618573,0.27179638,0.039478943,0.05058198,0.5700626,0.3309056,0.03740159,0.20175539,0.59953
3724,0.36225212,0.2686703,0.04127659,0.052305233,0.5738002,0.3271676,0.03886703,0.2077656,0.6010109
3725,0.36262962,0.26473087,0.043290652,0.05460811,0.57958204,0.32315326,0.040517803,0.21591097,0.6019298
3726,0.36303076,0.2603283,0.04538955,0.057312917,0.58694655,0.31909987,0.04225381,0.22559287,0.6023324
3727,0.36362156,0.25585085,0.047560636,0.06021007,0.5953937,0.31522173,0.044093687,0.23607829,0.6023277
3728,0.3647064,0.2516589,0.049979404,0.06306808,0.6044285,0.31167704,0.046227604,0.24652389,0.6020805
3729,0.3665022,0.24802618,0.052830763,0.06564524,0.6134181,0.30854964,0.048835844,0.25603265,0.6017857
3730,0.36884868,0.24511655,0.056026448,0.0677057,0.62138623,0.3058526,0.051812958,0.2637207,0.60164046
3731,0.3711202,0.24299924,0.05907803,0.069042966,0.627025,0.3035555,0.05465062,0.2688189,0.6018117
3732,0.37248313,0.24169429,0.06127555,0.06951329,0.6290281,0.3016231,0.056617755,0.27078724,0.60241675
3733,0.37236285,0.24122128,0.062075723,0.069065854,0.62662405,0.30004787,0.057150446,0.26942572,0.60350347
3734,0.37080926,0.24161878,0.0614309,0.06775957,0.6199719,0.29886523,0.056182474,0.26492417,0.60504353
3735,0.3684786,0.24292287,0.05980536,0.06575037,0.6101353,0.29814014,0.05417317,0.25782204,0.6069311
3736,0.36623752,0.24511662,0.057866745,0.06325415,0.59863186,0.29793128,0.051811215,0.24888939,0.60899574
3737,0.36466673,0.24808057,0.05608271,0.060503453,0.5868558,0.29825625,0.049616218,0.23898338,0.61102206
3738,0.36379802,0.25157145,0.05451146,0.05771512,0.575705,0.29906377,0.047716513,0.22892468,0.612777
3739,0.36321795,0.25523892,0.052900888,0.055078134,0.56559527,0.30023074,0.04592234,0.21944222,0.6140387
3740,0.36240438,0.25867373,0.05097811,0.052752525,0.55671865,0.3015749,0.043991547,0.21115221,0.61462367
3741,0.3610474,0.26147598,0.048698496,0.05087293,0.5493038,0.30288354,0.04186402,0.2045563,0.6144097
3742,0.35914797,0.26332253,0.046276946,0.049548462,0.54369473,0.30394685,0.039703183,0.20004466,0.6133477
3743,0.3568946,0.2640196,0.044016317,0.048858717,0.54022485,0.3045942,0.037746675,0.197884,0.61145973
3744,0.3544797,0.2635284,0.042104453,0.04884684,0.539057,0.30472308,0.036128666,0.19820526,0.6088245
3745,0.35203058,0.261967,0.040551778,0.04951178,0.54012644,0.30431643,0.03483175,0.20097825,0.6055643
3746,0.34968156,0.2595865,0.039296992,0.05079806,0.54321647,0.3034502,0.03379138,0.2059749,0.60182524
3747,0.34767303,0.2567337,0.038353328,0.05258601,0.54805386,0.30228686,0.033032782,0.21273425,0.59776473
3748,0.34632796,0.25379685,0.03784741,0.054683708,0.5542948,0.30105716,0.032700855,0.22053681,0.59353626
3749,0.34587684,0.25115135,0.03789754,0.056827974,0.56139356,0.3000311,0.032936014,0.22842647,0.5892761
3750,0.34624943,0.24911323,0.038430408,0.058705777,0.56846213,0.2994806,0.033690836,0.23529068,0.5850952
3751,0.34700602,0.24791226,0.039096665,0.059997104,0.5743062,0.29964805,0.03464253,0.24001564,0.5810749
3752,0.3475145,0.24768719,0.039389513,0.06043781,0.5777007,0.30071035,0.035298403,0.24169193,0.577267
3753,0.34729177,0.24848893,0.03891681,0.059886046,0.5778456,0.30275598,0.035253413,0.23983622,0.57369417
3754,0.34630498,0.25028834,0.037650898,0.058365744,0.57471865,0.30576754,0.03443228,0.23451884,0.57035184
3755,0.3450084,0.25297275,0.035975065,0.056060575,0.5691283,0.30962294,0.03314719,0.22635816,0.56720865
3756,0.3440925,0.25634456,0.034485936,0.053262,0.5623852,0.31410888,0.031926673,0.21634966,0.56420773
3757,0.34411052,0.26012668,0.03368888,0.05029497,0.55581856,0.3189539,0.031237148,0.2056275,0.5612722
3758,0.34521636,0.26398453,0.033778425,0.047453403,0.55038977,0.32386306,0.031277195,0.19524953,0.5583149
3759,0.34713942,0.26756185,0.03461271,0.044964857,0.5465704,0.3285551,0.03194664,0.18606868,0.555249
3760,0.34936297,0.27052397,0.03585587,0.04298314,0.5444561,0.33279103,0.03297384,0.17869128,0.55199915
3761,0.35137928,0.27260074,0.037182443,0.0415961,0.54398125,0.33639577,0.034099583,0.17348589,0.5485119
3762,0.3528861,0.27362323,0.038423266,0.040839612,0.5451057,0.33927438,0.035208464,0.17062286,0.54476273
3763,0.35384452,0.27354497,0.03959067,0.040708903,0.54786986,0.3414145,0.03634688,0.17010848,0.5407586
3764,0.3544112,0.27244636,0.040798232,0.04116664,0.55233943,0.34288508,0.03764089,0.17181349,0.53653824
3765,0.35481524,0.27052015,0.04215024,0.04214487,0.55849683,0.34381482,0.039190304,0.17549172,0.53217
3766,0.35526615,0.26804152,0.043679085,0.04354555,0.5661628,0.3443731,0.041007407,0.18078229,0.5277468
3767,0.35592103,0.26532564,0.045355316,0.045240063,0.57498676,0.3447419,0.043031152,0.18721367,0.5233814
3768,0.3568919,0.26268202,0.04713871,0.04707117,0.584476,0.34508762,0.045181066,0.19420733,0.51919866
3769,0.3582412,0.26036867,0.049012724,0.048859797,0.59403193,0.34553805,0.04739633,0.20109758,0.51532567
3770,0.35994256,0.2585607,0.05096447,0.05041739,0.6029666,0.34616408,0.04962534,0.20717718,0.5118831
3771,0.36183256,0.25734085,0.05292508,0.051566646,0.6105243,0.34697983,0.051771827,0.21177264,0.5089751
3772,0.36360472,0.25671488,0.05472313,0.052166693,0.6159326,0.34794638,0.053651493,0.21433473,0.50668424
3773,0.36488116,0.25664356,0.05610027,0.05213732,0.6185392,0.3489939,0.055006687,0.21453865,0.50506586
3774,0.3653565,0.2570791,0.056799956,0.051477473,0.6179758,0.35004166,0.05558652,0.2123476,0.5041473
3775,0.36493832,0.25798494,0.056687582,0.05026578,0.61430395,0.35101643,0.05526128,0.2080262,0.503927
3776,0.3638123,0.25933498,0.05583292,0.0486444,0.6080463,0.35186148,0.054101307,0.2020835,0.5043727
3777,0.36238435,0.26108998,0.05450566,0.04678872,0.6000852,0.35253745,0.05237567,0.19517206,0.5054239
3778,0.36112654,0.2631741,0.053076066,0.044876393,0.5914408,0.3530124,0.05045963,0.18796878,0.5069959
3779,0.36038703,0.2654568,0.051867854,0.0430624,0.58303773,0.35325524,0.048694726,0.18108773,0.50898486
3780,0.36025327,0.26775312,0.05103086,0.041469265,0.57552385,0.35322896,0.0472653,0.17502962,0.5112763
3781,0.36052144,0.2698404,0.050494958,0.040186085,0.56921476,0.3528843,0.046151157,0.1701793,0.51375395
3782,0.36078477,0.27148354,0.050025083,0.039276157,0.5641562,0.3521637,0.04517539,0.1668171,0.51630765
3783,0.36060715,0.27246743,0.049354047,0.03878567,0.56028,0.35100642,0.044124737,0.16514884,0.51884127
3784,0.35970658,0.2726287,0.048328023,0.03874988,0.5575615,0.34935534,0.042884354,0.16532186,0.5212822
3785,0.35807458,0.27188364,0.046994872,0.039196067,0.5561161,0.34716767,0.041515756,0.16743265,0.5235876
3786,0.35597485,0.27024382,0.045590844,0.040140197,0.55618787,0.34442672,0.040242154,0.171519,0.5257487
3787,0.35383776,0.26781982,0.044438157,0.04157979,0.558033,0.3411499,0.03935042,0.17753269,0.52779144
3788,0.35209846,0.264807,0.043809127,0.043482374,0.5617679,0.33739495,0.039066244,0.18530668,0.5297727
3789,0.35105178,0.2614596,0.043820754,0.04577145,0.5672266,0.33326238,0.039458882,0.19450535,0.5317724
3790,0.35076648,0.25805616,0.044395078,0.048315212,0.5738903,0.32888997,0.040411953,0.20458844,0.5338842
3791,0.35106644,0.25486332,0.045282334,0.050920773,0.5809032,0.3244486,0.041653983,0.21480058,0.5362039
3792,0.35158336,0.25210798,0.04613234,0.053343073,0.58716714,0.32012752,0.042831786,0.22420786,0.5388179
3793,0.35187513,0.24996658,0.046593107,0.055315446,0.5915431,0.31612247,0.043603867,0.23181674,0.5417892
3794,0.35158658,0.24856834,0.046419755,0.056598492,0.59311175,0.3126171,0.04373906,0.2367556,0.54515004
3795,0.35060605,0.24800524,0.04556251,0.057038315,0.59143054,0.30976176,0.043189574,0.2384792,0.54889405
3796,0.34912762,0.24832913,0.04418775,0.056610722,0.5866729,0.30765283,0.04210214,0.23691791,0.5529725
3797,0.34756494,0.24952814,0.042608242,0.05542858,0.57956874,0.3063077,0.040753435,0.23250765,0.5572963
3798,0.34636137,0.2514946,0.041155286,0.053711507,0.57116145,0.30565265,0.039437044,0.22607173,0.5617439
3799,0.3458011,0.254003,0.040066134,0.051731963,0.5625289,0.30552748,0.038366795,0.21863464,0.56617147
3800,0.34592345,0.25671807,0.039441574,0.04976381,0.5545796,0.30570367,0.037645496,0.21123047,0.5704256
3801,0.34655282,0.25923547,0.039270382,0.048046965,0.54798,0.30591518,0.03728763,0.20477721,0.57435906
3802,0.34739348,0.26114327,0.039477527,0.04677268,0.5431699,0.3058947,0.037262466,0.20001274,0.5778451
3803,0.34812793,0.26208776,0.039956942,0.046083234,0.5404121,0.30540743,0.037515007,0.19748966,0.58079076
3804,0.3484939,0.26183265,0.04058558,0.046075672,0.5398392,0.30428085,0.037972875,0.1975855,0.5831437
3805,0.348345,0.2602989,0.041238084,0.046808038,0.5414909,0.30242574,0.038550705,0.20051447,0.58489794
3806,0.34769762,0.25758046,0.04182073,0.048296407,0.5453427,0.2998495,0.039174467,0.20631869,0.5860931
3807,0.34675837,0.2539329,0.042316392,0.05050908,0.55131865,0.29665813,0.039820485,0.21484004,0.58680904
3808,0.34589222,0.24973366,0.042808086,0.053350486,0.55925375,0.29304585,0.04053791,0.22567,0.58715665
3809,0.34551388,0.24541926,0.0434477,0.0566469,0.56879944,0.28927144,0.04142505,0.23810294,0.5872663
3810,0.34591058,0.24141364,0.044362616,0.060134325,0.57929975,0.28562623,0.042553574,0.25111994,0.58727163
3811,0.34707555,0.23806651,0.045541897,0.06346714,0.58970416,0.282399,0.043872938,0.26343217,0.5872972
3812,0.34864652,0.23562002,0.046773616,0.06625289,0.5986273,0.2798445,0.045161523,0.2736213,0.58744407
3813,0.3500278,0.23421359,0.04769541,0.06811881,0.60461354,0.27816337,0.046074364,0.28037578,0.58778083
3814,0.35066813,0.2339141,0.047955595,0.068798415,0.6065483,0.27748433,0.046287585,0.28277642,0.5883391
3815,0.35035145,0.23474637,0.047399458,0.06820563,0.60406554,0.27785873,0.045664396,0.28054243,0.5891094
3816,0.34931767,0.23669457,0.046161648,0.06646146,0.59769845,0.27924994,0.044338092,0.2741104,0.59004545
3817,0.3481339,0.23967329,0.044602085,0.06385851,0.58869994,0.28152832,0.042653702,0.26451793,0.5910677
3818,0.34740353,0.24349141,0.043133922,0.060778197,0.57862,0.28448024,0.04101512,0.25312465,0.5920745
3819,0.34749696,0.24783981,0.042052485,0.057604663,0.5688772,0.28782794,0.039725855,0.2413234,0.59295195
3820,0.34842488,0.25231558,0.04144478,0.05466452,0.5604881,0.29126284,0.038901586,0.23032366,0.59358716
3821,0.3498713,0.25647452,0.04119492,0.052201856,0.5540074,0.2944803,0.03846707,0.22106002,0.5938795
3822,0.35133713,0.25989705,0.041059345,0.05038073,0.5496131,0.29721308,0.038219452,0.21418062,0.59374887
3823,0.35232133,0.26224938,0.040775042,0.04929692,0.5472667,0.29925847,0.037925452,0.21008278,0.593143
3824,0.35249186,0.2633311,0.04016697,0.04899381,0.5468744,0.3004997,0.03742114,0.20895359,0.5920432
3825,0.3517955,0.26310435,0.039220955,0.049470194,0.54839283,0.30091637,0.03668117,0.2107953,0.59046435
3826,0.35047558,0.26169702,0.038095616,0.050682936,0.55185,0.30058655,0.03583415,0.21542929,0.5884539
3827,0.34898692,0.2593796,0.037066344,0.052540988,0.55727446,0.2996783,0.035111506,0.22248465,0.5860862
3828,0.3478345,0.25652152,0.036415692,0.054897267,0.56454945,0.29842773,0.0347496,0.2313721,0.5834562
3829,0.34737882,0.2535319,0.03630644,0.057540484,0.5732637,0.2971129,0.034873493,0.2412773,0.5806692
3830,0.34768122,0.25079757,0.036686946,0.06019669,0.5826013,0.2960193,0.035412084,0.25116998,0.5778329
3831,0.3484527,0.24863231,0.03727187,0.0625485,0.59137684,0.29540685,0.036082417,0.25988758,0.5750485
3832,0.34914753,0.24724884,0.037624195,0.0642745,0.5982204,0.29548034,0.036466077,0.26627398,0.5724048
3833,0.34919107,0.24675746,0.037324034,0.065109596,0.601922,0.29636922,0.0361632,0.26938954,0.5699702
3834,0.34824938,0.24718241,0.03615836,0.0649086,0.60180116,0.29811424,0.034965627,0.26872125,0.5677905
3835,0.34640226,0.24848318,0.034230784,0.0636883,0.5979507,0.30066857,0.032957956,0.26432422,0.56588304
3836,0.3441065,0.25056276,0.03192006,0.061623678,0.59119666,0.30390358,0.030483956,0.25680912,0.5642375
3837,0.34197176,0.25326303,0.0297066,0.059002142,0.58281183,0.30762511,0.027993014,0.24719372,0.56281555
3838,0.34048134,0.25635833,0.027970515,0.0561525,0.574116,0.31159443,0.025859201,0.23666236,0.56155866
3839,0.33981353,0.25956187,0.026867857,0.053383805,0.56617576,0.3155532,0.024267191,0.22635537,0.5603939
3840,0.3398223,0.2625497,0.026324075,0.050948516,0.5596765,0.31924906,0.023199856,0.21722761,0.5592431
3841,0.3401467,0.26499826,0.02611747,0.04903095,0.5549648,0.32245544,0.022506746,0.2100026,0.5580325
3842,0.34037137,0.26662794,0.025989966,0.047753453,0.5521655,0.32499364,0.021996068,0.20517582,0.5566995
3843,0.34016913,0.26724356,0.025738658,0.047186915,0.551304,0.3267456,0.02151217,0.20304617,0.5551979
3844,0.33939046,0.26676637,0.025262272,0.047361836,0.55238473,0.32766494,0.02097165,0.20374817,0.55350435
3845,0.33808374,0.26524734,0.024562607,0.048273806,0.55540943,0.32778046,0.020363662,0.20726532,0.5516211
3846,0.3364682,0.2628661,0.02372028,0.049881775,0.56034684,0.32719028,0.01972936,0.21342723,0.5495771
3847,0.33486518,0.25990322,0.022861231,0.05210071,0.56707776,0.32605273,0.019136421,0.22188863,0.54742795
3848,0.33361292,0.25669664,0.02212422,0.05479205,0.5753183,0.3245626,0.01865851,0.23209715,0.54525167
3849,0.3329639,0.25358334,0.021627935,0.05775263,0.58455104,0.3229259,0.018355483,0.24326967,0.5431428
3850,0.33298948,0.25084057,0.021434288,0.060714625,0.5939826,0.32133287,0.018251475,0.2543982,0.5412038
3851,0.3335233,0.24864419,0.021517983,0.063361146,0.60256344,0.31993213,0.018314648,0.26431665,0.53953665
3852,0.33418658,0.24706106,0.021762814,0.06536272,0.6091163,0.31882018,0.018457318,0.27183878,0.5382325
3853,0.33452225,0.24607901,0.02200566,0.06643759,0.61256707,0.31804222,0.018569272,0.2759556,0.537365
3854,0.33419642,0.24565974,0.022119116,0.06641758,0.6122546,0.31760383,0.018581973,0.2760688,0.5369842
3855,0.33317262,0.24578822,0.02208684,0.06529756,0.6081533,0.31748617,0.01852234,0.27214476,0.5371115
3856,0.33173928,0.24648228,0.022016501,0.0632405,0.600909,0.31765056,0.018514859,0.26474354,0.5377359
3857,0.33037233,0.24775705,0.02207864,0.06053666,0.59163827,0.31803188,0.018723018,0.25488338,0.5388146
3858,0.3295163,0.24957159,0.022413649,0.057531048,0.58159983,0.31853098,0.019268988,0.24379988,0.5402741
3859,0.32941064,0.2517857,0.023070963,0.054553997,0.57190573,0.31901097,0.020185372,0.23270938,0.5420155
3860,0.33003518,0.25415415,0.024002712,0.051878322,0.5633688,0.3193059,0.021415044,0.22264782,0.5439236
3861,0.3311566,0.25635678,0.02509777,0.049702086,0.55648214,0.31923896,0.022844508,0.2143987,0.54587656
3862,0.33243054,0.2580517,0.026224658,0.04815419,0.55148405,0.31864432,0.024344996,0.20849472,0.5477555
3863,0.3335109,0.2589353,0.027268467,0.047307126,0.5484479,0.31738892,0.025804998,0.20525399,0.54945743
3864,0.33414567,0.25879675,0.028158888,0.04719001,0.54736495,0.31539497,0.027155148,0.20481485,0.5509035
3865,0.33424878,0.25755578,0.028896773,0.047796212,0.5482018,0.31265044,0.028389921,0.20716143,0.5520479
3866,0.33393812,0.2552804,0.029573131,0.049084585,0.55092996,0.30921873,0.029583462,0.21212779,0.55288273
3867,0.33351958,0.25217804,0.030368244,0.050973307,0.5554997,0.30523482,0.030887637,0.21937723,0.5534396
3868,0.3334015,0.2485598,0.03151218,0.053329542,0.56176454,0.300893,0.032497488,0.22837403,0.55378497
3869,0.33394927,0.2447857,0.03320191,0.055961657,0.5693682,0.29642698,0.03457934,0.23836187,0.55401134
3870,0.33532137,0.24120672,0.03549829,0.058616333,0.5776402,0.29208285,0.03718474,0.24837261,0.55422485
3871,0.33735695,0.23811424,0.038249444,0.060993277,0.58556587,0.2880946,0.040181044,0.2572902,0.55453324
3872,0.33959377,0.23571923,0.041092493,0.06278205,0.5918993,0.28466433,0.043256015,0.26397893,0.5550301
3873,0.34143996,0.2341598,0.043562826,0.06371735,0.59544456,0.281948,0.046005517,0.267491,0.5557854
3874,0.3424475,0.23352428,0.045278043,0.063645154,0.5954145,0.28004926,0.04809138,0.26727384,0.55683684
3875,0.34253937,0.2338676,0.04610365,0.06256812,0.5917227,0.27900878,0.04937974,0.26333418,0.5581836
3876,0.34204793,0.23519786,0.046201777,0.060648292,0.58502686,0.27879703,0.04998625,0.2562436,0.55978566
3877,0.34154066,0.23744187,0.045935206,0.058163587,0.5764996,0.2793048,0.050199714,0.24699503,0.5615638
3878,0.34154174,0.24040785,0.045696158,0.055437714,0.56745505,0.2803477,0.050341077,0.23676631,0.5634082
3879,0.3423146,0.24378021,0.0457587,0.052775692,0.5590198,0.28168306,0.05064196,0.22669482,0.56518817
3880,0.34378743,0.24714819,0.046213273,0.05042596,0.55196226,0.28303713,0.051188894,0.21773623,0.5667656
3881,0.345615,0.25006264,0.046983853,0.048568513,0.5466786,0.28413984,0.051933277,0.21060546,0.56800646
3882,0.3473222,0.25210744,0.04789322,0.047321524,0.54329145,0.28475496,0.05274493,0.20579156,0.56879705
3883,0.34846723,0.25296536,0.048748426,0.046753436,0.54177326,0.28471017,0.053477477,0.20358561,0.5690533
3884,0.34878194,0.25247163,0.0494174,0.046892904,0.54206526,0.28391758,0.05403254,0.20411517,0.5687323
3885,0.3482557,0.25064293,0.04987819,0.047734592,0.54413736,0.2823846,0.054398667,0.20735407,0.56783694
3886,0.3471432,0.24767785,0.050229054,0.04923629,0.5479963,0.2802164,0.0546602,0.2131197,0.5664156
3887,0.34588364,0.2439259,0.05064627,0.051311467,0.55361384,0.27760562,0.054963402,0.22104482,0.5645565
3888,0.34495252,0.23982799,0.05130735,0.05381717,0.56080747,0.2748063,0.055452734,0.23054841,0.56237584
3889,0.34468347,0.2358433,0.052293874,0.056546308,0.5691139,0.2721045,0.056191184,0.24081822,0.560005
3890,0.34511787,0.2323778,0.05351232,0.059227753,0.5777048,0.26978055,0.057097845,0.25082642,0.557575
3891,0.34595603,0.22973461,0.054674644,0.061546765,0.58542776,0.26808134,0.05793168,0.2594147,0.5552031
3892,0.34665072,0.22809899,0.055364326,0.063187405,0.5909879,0.26719394,0.058346823,0.2654471,0.5529833
3893,0.34663755,0.22755797,0.055183798,0.06389577,0.593281,0.26724014,0.058015745,0.2680251,0.5509791
3894,0.34560707,0.22813492,0.053928558,0.06354359,0.5917417,0.26826876,0.056771863,0.26670107,0.5492192
3895,0.3436674,0.22981131,0.0516885,0.062167585,0.5865545,0.270259,0.054694954,0.2616006,0.54769635
3896,0.34129462,0.23252127,0.04881503,0.05995832,0.57859486,0.2731162,0.05208194,0.25339672,0.54636824
3897,0.3390985,0.2361202,0.04576823,0.05721008,0.569132,0.27667567,0.049321838,0.24313444,0.5451615
3898,0.33754757,0.24036017,0.04294127,0.054246128,0.5594524,0.28071314,0.046750296,0.23198894,0.5439802
3899,0.33680302,0.24489316,0.040549044,0.051360823,0.5505758,0.2849638,0.04455813,0.22105388,0.54271674
3900,0.3367084,0.24930544,0.038616125,0.04878682,0.5431572,0.289152,0.042780913,0.21122429,0.54126567
3901,0.33689827,0.2531729,0.037037265,0.046688095,0.5375217,0.29301938,0.04134777,0.2031546,0.53953624
3902,0.3369583,0.25612557,0.035665024,0.04516768,0.5337846,0.29635444,0.04015178,0.19727844,0.5374612
3903,0.33656904,0.2579001,0.03438742,0.044281546,0.53196245,0.2990097,0.039110657,0.19384207,0.5350064
3904,0.33560196,0.25837973,0.03317244,0.044049803,0.5320603,0.3009174,0.03820157,0.19294135,0.53217554
3905,0.33414474,0.25760674,0.032074932,0.044463065,0.5341007,0.30209255,0.037464242,0.19454394,0.5290064
3906,0.33246678,0.25577408,0.031208906,0.045483798,0.5380961,0.30262965,0.036976103,0.19849029,0.52556866
3907,0.33093458,0.2531918,0.03070088,0.047041908,0.5439861,0.30268663,0.036816098,0.20448335,0.5219557
3908,0.32989922,0.25023633,0.030636149,0.049026717,0.5515555,0.3024659,0.03702155,0.21206808,0.51827383
3909,0.3295866,0.24729173,0.031013055,0.051281814,0.5603607,0.3021876,0.037555166,0.22061796,0.51463366
3910,0.33001173,0.24469145,0.031718224,0.053602032,0.569693,0.30206066,0.03829007,0.2293423,0.51114064
3911,0.3309582,0.2426788,0.032534655,0.05574473,0.57861245,0.30226094,0.03901916,0.23733231,0.5078867
3912,0.33203816,0.2413896,0.03319275,0.05745581,0.5860717,0.3029108,0.039502863,0.24365807,0.50494516
3913,0.33283266,0.24086483,0.03345778,0.05851006,0.59113467,0.3040766,0.0395421,0.24751593,0.5023676
3914,0.3330674,0.24108393,0.033224534,0.058758926,0.59321105,0.30576634,0.03905863,0.24838607,0.50018144
3915,0.33273447,0.24199748,0.032570556,0.05816643,0.5922302,0.30794415,0.03813977,0.24614629,0.49839061
3916,0.3320922,0.24354474,0.031730246,0.056817193,0.58865374,0.310535,0.037012413,0.24110635,0.4969758
3917,0.33153802,0.24564597,0.030997563,0.054894477,0.5833143,0.31343174,0.035959806,0.23392276,0.49589738
3918,0.33142576,0.24818268,0.030607779,0.05263529,0.57716966,0.31649864,0.035217617,0.22545344,0.49509957
3919,0.33192584,0.25098154,0.03066069,0.05028362,0.57107615,0.31957522,0.034904074,0.2165969,0.4945161
3920,0.33298314,0.25381583,0.031111203,0.048056107,0.5656635,0.32248735,0.035009157,0.20816702,0.4940774
3921,0.3343666,0.25642568,0.0318153,0.04612562,0.56131965,0.32505903,0.03542967,0.20083095,0.49371696
3922,0.3357679,0.25855044,0.032598637,0.044618815,0.5582424,0.32712606,0.036024425,0.1950919,0.4933791
3923,0.33690268,0.25996655,0.033314973,0.043621145,0.5565115,0.32855117,0.03666192,0.1912984,0.49302292
3924,0.33758324,0.26051918,0.033878304,0.04318577,0.55615246,0.32923564,0.03724887,0.18966794,0.49262765
3925,0.3377494,0.2601444,0.03426664,0.04333833,0.55716467,0.32912746,0.0377342,0.19030301,0.49219295
3926,0.3374673,0.25887805,0.034508232,0.04408104,0.5595286,0.32822695,0.038101204,0.19320045,0.49173966
3927,0.33689952,0.2568486,0.034660745,0.045390148,0.56318504,0.3265839,0.03835564,0.1982455,0.4913066
3928,0.33626127,0.25425726,0.034792863,0.047211133,0.5680043,0.32429346,0.0385156,0.20519523,0.49094743
3929,0.335766,0.2513471,0.0349687,0.0494502,0.57374424,0.32148433,0.038603555,0.21365637,0.4907254
3930,0.33556616,0.24836667,0.03523241,0.05196708,0.5800149,0.31830716,0.03863792,0.2230698,0.49070752
3931,0.33569756,0.24553613,0.035588413,0.05457304,0.5862517,0.31492013,0.038617067,0.23271447,0.49095845
3932,0.33605292,0.24302764,0.03598724,0.05703804,0.5917288,0.31147647,0.03850911,0.24174325,0.49153534
3933,0.33640194,0.24096183,0.036325518,0.059114568,0.59564257,0.30811888,0.038247842,0.24927582,0.49248204
3934,0.336469,0.23942268,0.036472797,0.06057353,0.59724927,0.30497667,0.03775272,0.25451988,0.4938256
3935,0.3360507,0.23848145,0.036319926,0.06124933,0.59604824,0.30216506,0.036966488,0.25691667,0.49557376
3936,0.3351166,0.23820905,0.035830036,0.061077498,0.591938,0.29977855,0.03589448,0.25626495,0.49771306
3937,0.3338335,0.23866637,0.03505534,0.06011179,0.5852593,0.29788026,0.034614414,0.25276467,0.50020784
3938,0.33249658,0.23987332,0.034111902,0.058511388,0.57672024,0.2964846,0.033254318,0.24698134,0.5030001
3939,0.33139905,0.24176669,0.033126343,0.056506008,0.5672039,0.29553896,0.03194368,0.23972127,0.5060128
3940,0.3307118,0.24417326,0.03218976,0.0543488,0.5575862,0.29492417,0.030774193,0.23188782,0.5091532
3941,0.3304371,0.24681297,0.031343773,0.052280325,0.54859626,0.2944602,0.029787552,0.22434852,0.51231986
3942,0.33043164,0.24932858,0.030599644,0.0505034,0.54077405,0.29393047,0.028992271,0.21785133,0.5154101
3943,0.33048376,0.2513405,0.02996828,0.049174972,0.5344835,0.29311028,0.028388865,0.21298435,0.51833045
3944,0.33039433,0.2525051,0.029482339,0.04840691,0.52996427,0.2917995,0.027989905,0.2101749,0.52100354
3945,0.33003962,0.25257024,0.02919845,0.04827095,0.52736163,0.28984806,0.027821843,0.20969176,0.5233758
3946,0.32940048,0.25141606,0.029181983,0.048802443,0.52674913,0.28717798,0.027913304,0.21165784,0.52542245
3947,0.32856053,0.24907318,0.029485598,0.05000175,0.52812636,0.2837951,0.028279498,0.21605176,0.5271486
3948,0.32768035,0.24571797,0.03013247,0.05182992,0.5313906,0.27979007,0.028909985,0.22269057,0.52858794
3949,0.32695097,0.24164402,0.031105688,0.054201253,0.53631127,0.27532944,0.02976457,0.23121725,0.5297975
3950,0.32653397,0.23721686,0.032342944,0.056974173,0.5424845,0.27063516,0.0307715,0.24107787,0.5308502
3951,0.32649964,0.23281808,0.033733975,0.05994757,0.5493088,0.2659586,0.03182867,0.25152153,0.5318258
3952,0.32678205,0.22879383,0.035122108,0.062866114,0.55599713,0.2615523,0.032804355,0.26164046,0.53280145
3953,0.3271864,0.2254194,0.036323868,0.065443136,0.561651,0.25764263,0.03355382,0.27045453,0.5338406
3954,0.3274612,0.22288704,0.03717265,0.067401536,0.5654131,0.25441316,0.03395416,0.2770458,0.53498656
3955,0.32741752,0.22131208,0.03758006,0.068525374,0.56666505,0.2519888,0.033952087,0.28072417,0.536256
3956,0.32703692,0.22074445,0.03758248,0.068709984,0.5652084,0.25043398,0.03360146,0.28117293,0.5376379
3957,0.3264955,0.22117178,0.037336662,0.067987055,0.5613229,0.24974328,0.03305876,0.27852088,0.53909063
3958,0.32607573,0.22250731,0.037051886,0.06651651,0.55567527,0.24983843,0.032522175,0.27331465,0.54054785
3959,0.3260132,0.22457187,0.03689377,0.06454757,0.5491096,0.25056902,0.032149717,0.26639083,0.54192156
3960,0.32636797,0.22708651,0.03691628,0.06236518,0.5424329,0.2517212,0.031999804,0.2587119,0.5431102
3961,0.32699406,0.22969246,0.037059534,0.06024205,0.5362822,0.25304005,0.032031298,0.25121084,0.54400873
3962,0.3276124,0.23199567,0.037209433,0.058407307,0.5310992,0.25426123,0.03215355,0.2446844,0.5445212
3963,0.3279413,0.23362947,0.037279982,0.05703185,0.5271876,0.25514677,0.032298665,0.23974214,0.544573
3964,0.327819,0.23432045,0.037274357,0.056224182,0.52476585,0.25551873,0.0324704,0.23677674,0.5441211
3965,0.3272665,0.2339356,0.037296034,0.056034878,0.52401495,0.2552864,0.032753427,0.23597512,0.543159
3966,0.3264746,0.23250708,0.037509143,0.05645838,0.52505004,0.25445595,0.03327711,0.23731695,0.5417192
3967,0.32572484,0.23022194,0.038067926,0.057434965,0.5278661,0.2531273,0.034153428,0.24058536,0.53986573
3968,0.3252778,0.22738215,0.03904349,0.05885216,0.53226584,0.25147557,0.035416767,0.24537347,0.53768736
3969,0.325271,0.22435108,0.04037488,0.06054505,0.5378059,0.24972597,0.036981985,0.25109798,0.53528297
3970,0.3256533,0.22149296,0.041857246,0.06230308,0.5437846,0.24811734,0.038638905,0.25702837,0.5327525
3971,0.32618955,0.21912411,0.04317932,0.06388613,0.54931456,0.24687727,0.040086534,0.26235077,0.53018516
3972,0.3265425,0.21748415,0.044005882,0.06505249,0.55346316,0.24619584,0.041008387,0.26625893,0.5276522
3973,0.32641318,0.21672687,0.04408754,0.06559879,0.55546594,0.24621339,0.041170824,0.26808175,0.5252001
3974,0.32568935,0.21692654,0.043362726,0.06540007,0.5549334,0.24701086,0.040513657,0.26740888,0.5228497
3975,0.3245222,0.21808422,0.04199878,0.0644392,0.5519724,0.24860528,0.039189335,0.26417774,0.52059305
3976,0.32328236,0.22012839,0.04034316,0.06281079,0.5471543,0.25094852,0.03751822,0.25868753,0.5183957
3977,0.322401,0.22290675,0.038796123,0.060698133,0.54133403,0.2539282,0.03587736,0.25152847,0.51620024
3978,0.32217798,0.22618222,0.037664033,0.058331735,0.5354023,0.25737533,0.034567986,0.243459,0.51393205
3979,0.32265347,0.2296447,0.0370618,0.05594697,0.53007174,0.26107904,0.033725534,0.23526719,0.5115097
3980,0.32359245,0.23293951,0.036901616,0.05375132,0.52579,0.26481223,0.033308268,0.22766946,0.5088542
3981,0.32458857,0.23571873,0.036963455,0.05190639,0.52275455,0.2683587,0.033154123,0.22124174,0.50590235
3982,0.32522896,0.2376957,0.037010998,0.050522275,0.52101386,0.27154398,0.033079978,0.21638992,0.50261575
3983,0.325256,0.23869614,0.036901806,0.049658038,0.52058053,0.27426052,0.032976255,0.21334375,0.49898955
3984,0.32466537,0.23868895,0.036650483,0.04932593,0.5215014,0.27648157,0.032858305,0.21216151,0.49505258
3985,0.32370374,0.23778918,0.036419537,0.049495004,0.5238604,0.27826267,0.032859832,0.21273787,0.49086457
3986,0.32277343,0.23623323,0.036446568,0.050093632,0.52771145,0.27972785,0.033168178,0.21481544,0.48650792
3987,0.32227904,0.23432961,0.03693638,0.05101305,0.53298444,0.28104773,0.033933315,0.21800338,0.48207504
3988,0.3224771,0.2324034,0.03796283,0.05211089,0.5393839,0.28240615,0.03518388,0.22179388,0.47766
3989,0.32338005,0.23074433,0.039415188,0.053220533,0.5463612,0.28397477,0.036784437,0.22560197,0.47334886
3990,0.32474786,0.22957167,0.04101068,0.0541655,0.5531595,0.28588846,0.038450092,0.22882089,0.4692134
3991,0.3261725,0.22901838,0.042372826,0.054781288,0.5589421,0.28823212,0.039818086,0.23089187,0.46530926
3992,0.32722947,0.22913694,0.043151647,0.054940876,0.5629804,0.29103684,0.040557783,0.23138577,0.46167427
3993,0.327641,0.22991629,0.04314676,0.05457795,0.5648448,0.29428253,0.04048149,0.2300808,0.45832944
3994,0.3273821,0.23130043,0.04237956,0.053702086,0.56452453,0.29790923,0.039609104,0.22700621,0.45527786
3995,0.3266819,0.23320119,0.041085586,0.052395146,0.56241786,0.3018237,0.03816253,0.22243166,0.4525074
3996,0.3259222,0.23550153,0.03962698,0.050793666,0.5592117,0.30591118,0.03648635,0.21681413,0.4499912
3997,0.32548282,0.2380544,0.038367238,0.04906118,0.55568427,0.31004086,0.03493417,0.21070926,0.447691
3998,0.3256018,0.24068412,0.037556134,0.04736153,0.55252373,0.31407428,0.03376517,0.20468432,0.4455624
3999,0.32630086,0.24319598,0.037265815,0.04583907,0.55020773,0.3178737,0.033082087,0.19925193,0.44355804
4000,0.32739273,0.24539657,0.037387725,0.044608444,0.5489697,0.32131174,0.03282749,0.19483046,0.44163513
4001,0.32855195,0.24711697,0.037684646,0.043750346,0.548828,0.32428253,0.03282419,0.1917213,0.43976024
4002,0.32942945,0.24823995,0.037876822,0.043312665,0.54967415,0.32671404,0.032850664,0.19010945,0.43791243
4003,0.3297693,0.24871998,0.037737664,0.043311674,0.55135554,0.32857475,0.032719776,0.19006102,0.4360871
4004,0.32949144,0.2485909,0.037168127,0.043732397,0.5537436,0.3298762,0.032346323,0.19152108,0.43429592
4005,0.32871795,0.24796057,0.036229156,0.044528212,0.55676025,0.33067298,0.031772155,0.1943151,0.4325647
4006,0.32772666,0.24698958,0.035117246,0.045619834,0.5603458,0.33105016,0.031148525,0.19814713,0.43092963
4007,0.32685038,0.24586198,0.034092523,0.046895888,0.5643947,0.33111206,0.030673886,0.20260878,0.429432
4008,0.32635322,0.24475296,0.033383846,0.04821644,0.5686832,0.33096656,0.030514902,0.20720176,0.42811275
4009,0.32633576,0.24380723,0.03310492,0.049423594,0.57281744,0.33070913,0.030736368,0.21137196,0.42700973
4010,0.32669923,0.24312778,0.03321365,0.0503578,0.57626,0.33042127,0.031269222,0.21456951,0.42615247
4011,0.32719064,0.24278148,0.033529304,0.050879866,0.5784156,0.3301642,0.031927742,0.21632363,0.42556366
4012,0.3275081,0.24281101,0.03380096,0.05089612,0.57877,0.32998008,0.032472372,0.21631755,0.42525724
4013,0.32742468,0.2432476,0.033799432,0.050377637,0.5770405,0.32989758,0.032691363,0.21445157,0.4252388
4014,0.32687324,0.24411066,0.033395123,0.049367454,0.5732654,0.32992554,0.032468576,0.21087123,0.42550567
4015,0.32596174,0.24539752,0.032590017,0.047974195,0.56780076,0.3300517,0.03181042,0.20593865,0.4260454
4016,0.3249118,0.24706277,0.03149932,0.046349708,0.5612337,0.33023262,0.030829152,0.20017193,0.42683563
4017,0.32396385,0.24900103,0.030299382,0.044663418,0.5542456,0.3303925,0.029694108,0.194159,0.4278442
4018,0.32328734,0.2510422,0.029166747,0.04307839,0.5474778,0.3304246,0.028578684,0.18847449,0.42903042
4019,0.32293272,0.25296384,0.028233469,0.041735403,0.54144835,0.33020133,0.02761824,0.18362881,0.4303481
4020,0.3228267,0.25451666,0.027563768,0.040746268,0.5365128,0.32958713,0.026889302,0.18003637,0.43175018
4021,0.32280785,0.2554605,0.0271546,0.040192757,0.532871,0.32845813,0.026408667,0.17800419,0.43319213
4022,0.32268646,0.25560156,0.02695502,0.040129893,0.5306067,0.32671985,0.026147319,0.17773952,0.43463653
4023,0.32230958,0.25482565,0.026896931,0.040587015,0.5297247,0.32432294,0.026056409,0.17934537,0.43605816
4024,0.3216156,0.253119,0.02692863,0.041567992,0.53019047,0.32127404,0.026095087,0.18282133,0.43744606
4025,0.3206644,0.25057605,0.027040761,0.043047618,0.5319458,0.3176414,0.026252214,0.18805219,0.43880492
4026,0.31962416,0.24738714,0.0272717,0.044965327,0.53489304,0.3135475,0.026552461,0.19479306,0.44015533
4027,0.31871518,0.24380943,0.027687164,0.047218584,0.53885233,0.30915862,0.027039584,0.20265411,0.4415312
4028,0.31812334,0.24012797,0.028336568,0.049658798,0.5434997,0.30466276,0.027739743,0.21109721,0.44297493
4029,0.3179122,0.23661217,0.029204592,0.052095443,0.548327,0.30024886,0.028621376,0.2194568,0.4445327
4030,0.31797853,0.23348598,0.030183189,0.054309376,0.5526477,0.29608646,0.029571729,0.2269895,0.4462492
4031,0.31807974,0.23091078,0.031088045,0.05608092,0.55569285,0.2923119,0.030413749,0.23296718,0.44816238
4032,0.31794018,0.22898975,0.03172313,0.0572273,0.5567783,0.2890223,0.03096215,0.2367939,0.4503004
4033,0.3173884,0.22777958,0.03196787,0.05764094,0.5554969,0.2862718,0.031102816,0.23812227,0.4526803
4034,0.31645566,0.22729969,0.03183944,0.05731655,0.55186146,0.28407153,0.030846486,0.23694345,0.45530593
4035,0.31537274,0.22753032,0.031489715,0.056352697,0.5463017,0.2823853,0.030326843,0.2335896,0.4581686
4036,0.31446618,0.22839849,0.031137783,0.05492991,0.53953254,0.2811298,0.029740216,0.22866249,0.4612457
4037,0.31401098,0.22976291,0.030976228,0.05327184,0.53235406,0.28017622,0.029262261,0.22291556,0.46450216
4038,0.31411666,0.23140939,0.031100487,0.05160678,0.52547157,0.27935702,0.028985554,0.21712899,0.467891
4039,0.31469208,0.23306382,0.031488843,0.050139435,0.519398,0.27848127,0.02890164,0.21201509,0.4713572
4040,0.3154883,0.23442335,0.032028355,0.049036585,0.51444167,0.27735332,0.028923249,0.20816511,0.47484058
4041,0.31619063,0.23519921,0.032567613,0.048423797,0.5107586,0.27579686,0.02892938,0.20603235,0.4782832
4042,0.31652027,0.23516016,0.032973673,0.048386443,0.5084181,0.273677,0.028814407,0.20592669,0.48163354
4043,0.3163266,0.23417524,0.033178546,0.048972804,0.50746584,0.27092123,0.028528102,0.20801654,0.48485214
4044,0.3156358,0.23223741,0.033206034,0.050192345,0.5079571,0.26753125,0.028098257,0.21232757,0.4879174
4045,0.31465477,0.22947235,0.033171378,0.052011043,0.5099409,0.263589,0.027629962,0.21872197,0.49082705
4046,0.31371415,0.22611909,0.033250913,0.054344133,0.51340884,0.25924674,0.02728084,0.22688125,0.493598
4047,0.3131604,0.22249326,0.033620317,0.057046793,0.5182062,0.25471148,0.027208082,0.23628661,0.4962628
4048,0.31322467,0.21893723,0.034376863,0.059910554,0.5239357,0.250221,0.027502026,0.24621266,0.49886402
4049,0.31391233,0.2157733,0.035468914,0.0626701,0.5299024,0.24601653,0.028126262,0.2557596,0.50144595
4050,0.3149681,0.2132704,0.03667064,0.06502708,0.5351492,0.24232347,0.028894586,0.26393116,0.5040477
4051,0.31595385,0.21162994,0.03763129,0.06669261,0.5386195,0.239333,0.02951346,0.26977307,0.5066959
4052,0.31643444,0.2109899,0.037999477,0.067445055,0.5394335,0.23718867,0.02968653,0.27255827,0.5094015
4053,0.31618702,0.21142972,0.037572093,0.06718521,0.5371723,0.23597695,0.029242331,0.27195302,0.5121563
4054,0.31531572,0.2129631,0.03638711,0.06596551,0.532045,0.23571034,0.028212076,0.2681226,0.5149324
4055,0.31419843,0.21551566,0.03470257,0.06398023,0.52481997,0.23631638,0.026811559,0.26169202,0.5176838
4056,0.3132903,0.21889874,0.0328751,0.061516475,0.5165758,0.23763469,0.025336137,0.25360495,0.52034605
4057,0.312909,0.22279987,0.03121709,0.058892056,0.50838625,0.23942772,0.024040118,0.2449184,0.5228415
4058,0.31311253,0.2268054,0.029907122,0.05639999,0.5011006,0.24140567,0.02306149,0.23663346,0.5250833
4059,0.3137086,0.2304498,0.0289798,0.054278992,0.4952616,0.24326313,0.022414714,0.22958378,0.52698606
4060,0.31435978,0.23328504,0.028371848,0.05270289,0.49114627,0.24471797,0.022032019,0.22439629,0.5284724
4061,0.31472299,0.23495094,0.027987743,0.051784296,0.48886025,0.24554865,0.02181932,0.2214923,0.52948415
4062,0.3145732,0.23523597,0.027755534,0.051581673,0.48842984,0.24562418,0.02170496,0.2211007,0.52998954
4063,0.31387648,0.23411348,0.02765772,0.05210527,0.48985884,0.24492364,0.021666741,0.22326845,0.5299867
4064,0.31279665,0.23174648,0.027732851,0.053317297,0.4931345,0.24353793,0.021733418,0.22786315,0.529505
4065,0.31163758,0.22845936,0.028049536,0.0551287,0.49818003,0.241657,0.021963492,0.23455954,0.52860105
4066,0.3107321,0.22468083,0.028658157,0.05739311,0.5047746,0.23954193,0.022404054,0.24282856,0.5273513
4067,0.31030935,0.22087112,0.02953481,0.05990341,0.51246536,0.23748626,0.023043277,0.25193578,0.5258417
4068,0.31038743,0.21744862,0.030540586,0.06239823,0.5205238,0.2357766,0.023774887,0.26097232,0.5241569
4069,0.31074673,0.21473706,0.031424966,0.06458472,0.52798796,0.23465769,0.024399523,0.26893073,0.522373
4070,0.31100953,0.21293981,0.031891998,0.0661777,0.5338305,0.23430696,0.024681022,0.27484253,0.520552
4071,0.310816,0.21214417,0.031717934,0.0669539,0.53721976,0.23482147,0.02444432,0.27795398,0.51873606
4072,0.3100162,0.21234533,0.030866588,0.066804305,0.5377763,0.23621584,0.023670811,0.27788964,0.51695013
4073,0.30876237,0.21346965,0.029531078,0.065761626,0.5357102,0.23842807,0.022533262,0.27474886,0.5152009
4074,0.30744225,0.21538565,0.02806469,0.0639919,0.5317422,0.24132791,0.02133458,0.26907972,0.51347786
4075,0.30649045,0.21790583,0.02683478,0.061749823,0.5268506,0.24473187,0.020384856,0.2617339,0.51175535
4076,0.30619016,0.22078511,0.026082924,0.059322126,0.5219926,0.24841976,0.01988455,0.2536883,0.5099953
4077,0.30656683,0.22373399,0.025856229,0.05697662,0.5178943,0.2521542,0.019867126,0.24587299,0.5081535
4078,0.3074033,0.22644512,0.02602496,0.054933216,0.51499254,0.25570378,0.020215724,0.23907305,0.5061866
4079,0.3083434,0.22863491,0.026355378,0.053353142,0.51346993,0.25886518,0.020725818,0.23387893,0.50405824
4080,0.30902746,0.23008604,0.026601976,0.052339446,0.51335424,0.26148483,0.021183139,0.23068629,0.5017478
4081,0.3092112,0.23068318,0.026585946,0.051942095,0.51460326,0.2634758,0.021430098,0.22969732,0.4992535
4082,0.30884257,0.23043485,0.026244592,0.05216312,0.51717454,0.26482916,0.021409042,0.23093633,0.49659365
4083,0.3080702,0.22947076,0.025642965,0.05295649,0.5210245,0.2656113,0.021170314,0.2342429,0.4938059
4084,0.3071922,0.22801678,0.024946978,0.054228444,0.52607983,0.26595414,0.02085073,0.23927496,0.49094197
4085,0.30655012,0.2263526,0.024364298,0.055833228,0.53216183,0.26603588,0.020622572,0.24550337,0.48806167
4086,0.30640683,0.22476225,0.02406827,0.05757632,0.53890663,0.26605314,0.020628328,0.25222516,0.48522598
4087,0.30683947,0.22348842,0.024128154,0.059222907,0.5457206,0.26619786,0.020921841,0.2586009,0.4824905
4088,0.30770114,0.22270712,0.02447415,0.060519867,0.5518091,0.2666366,0.021437183,0.2637353,0.47990158
4089,0.3086749,0.22252306,0.024919815,0.06123204,0.556306,0.26750022,0.022009166,0.26679662,0.47749364
4090,0.3094105,0.22298554,0.025240047,0.061184913,0.5584774,0.26887372,0.022440251,0.2671634,0.47528985
4091,0.30968902,0.22410993,0.025272684,0.06030641,0.5579529,0.27079958,0.022588897,0.26456437,0.47330037
4092,0.3095254,0.22589,0.024989339,0.058646053,0.5548465,0.273271,0.022432134,0.25914338,0.4715233
4093,0.30914927,0.22828917,0.024494937,0.056365162,0.5497312,0.276232,0.022065626,0.25143355,0.46994555
4094,0.30888116,0.23122156,0.023961255,0.053698353,0.5434569,0.2795738,0.021647222,0.24223587,0.46853983
4095,0.30897453,0.23453136,0.023539338,0.050903823,0.5369169,0.28313884,0.021320663,0.23245741,0.46726826
4096,0.30951357,0.23799145,0.023301339,0.048220787,0.53085816,0.28673324,0.02116228,0.22296265,0.46608514
4097,0.31039667,0.24132311,0.02323017,0.0458434,0.5258014,0.29014555,0.021170305,0.21448556,0.46494162
4098,0.3113916,0.24423023,0.023248114,0.043913238,0.5220441,0.29316834,0.021287529,0.20758827,0.4637917
4099,0.3122272,0.24644399,0.023260415,0.042522773,0.5197224,0.29562172,0.021438217,0.20266247,0.46259734
4100,0.31268126,0.24776311,0.023194868,0.041723277,0.51888156,0.29737407,0.021562511,0.19994499,0.4613331
4101,0.31264657,0.2480861,0.023027597,0.041532885,0.51953363,0.29835546,0.02164018,0.19953796,0.4599889
4102,0.3121607,0.24742675,0.022792416,0.041941524,0.52168363,0.2985693,0.021698765,0.20141555,0.45857087
4103,0.3113959,0.24591164,0.022573974,0.042910308,0.5253245,0.29808912,0.021807933,0.20542747,0.45709983
4104,0.31061453,0.24376087,0.022485385,0.04436827,0.5303956,0.2970506,0.022060422,0.2112846,0.4556097
4105,0.3100897,0.24125028,0.022633214,0.046206217,0.53672475,0.29563382,0.022541052,0.21854986,0.45414248
4106,0.31001562,0.23866734,0.02307604,0.048272237,0.5439637,0.29404145,0.023289505,0.22663268,0.45274395
4107,0.31043154,0.23626912,0.023787944,0.050374463,0.5515451,0.29247501,0.024268867,0.2348012,0.4514589
4108,0.3111866,0.23424868,0.024646668,0.052291267,0.5587005,0.2911108,0.02535528,0.24223441,0.450327
4109,0.31198126,0.2327241,0.025459774,0.0537974,0.56456184,0.29008728,0.026362082,0.24811248,0.44937906
4110,0.31247863,0.23174508,0.026032252,0.054701295,0.5683401,0.28949413,0.027101051,0.25174496,0.44863728
4111,0.31244856,0.23131526,0.026249908,0.05488339,0.56952953,0.28937018,0.027458282,0.2527011,0.44811374
4112,0.31187522,0.23141332,0.026136072,0.05432583,0.56806284,0.28970534,0.027445119,0.2509124,0.44781104
4113,0.310963,0.23200162,0.025844747,0.053116653,0.56432724,0.29044372,0.027196962,0.24668652,0.44772273
4114,0.31003857,0.23301975,0.025591288,0.05142751,0.5590328,0.29148638,0.026912104,0.24063435,0.44783324
4115,0.30940527,0.234369,0.025561009,0.049475253,0.5530092,0.29269928,0.026770871,0.23353907,0.44811863
4116,0.30922556,0.23590259,0.025842542,0.047480434,0.54701185,0.29391885,0.02687573,0.22621724,0.44854867
4117,0.30948073,0.23743133,0.026410926,0.045638464,0.5416136,0.29496944,0.027232401,0.2194117,0.44908822
4118,0.31000233,0.23874211,0.02715497,0.044105247,0.5371797,0.295675,0.027769621,0.21373507,0.44970196
4119,0.31054568,0.2396274,0.027924528,0.042993747,0.53390884,0.29587972,0.028379813,0.20964935,0.4503578
4120,0.31087607,0.23991747,0.028580032,0.04237859,0.53189385,0.29546177,0.028960627,0.20747143,0.45103022
4121,0.31083864,0.2395086,0.029029772,0.04230029,0.5311746,0.2943496,0.029448105,0.2073769,0.45170304
4122,0.310404,0.23838253,0.029252416,0.042769045,0.5317782,0.29252967,0.029835783,0.20941275,0.4523715
4123,0.309676,0.23661032,0.029301668,0.043764,0.53371924,0.2900506,0.030178452,0.21349017,0.45304313
4124,0.308866,0.23434298,0.029293178,0.04522984,0.5369719,0.28701845,0.030579854,0.2193736,0.45373634
4125,0.3082295,0.23178649,0.029372172,0.047070835,0.54141897,0.28358793,0.031162383,0.22666864,0.4544781
4126,0.30798304,0.22916985,0.02966656,0.04914662,0.5467837,0.2799445,0.032024313,0.23481485,0.4553009
4127,0.30821458,0.22670963,0.03023368,0.051271256,0.55257237,0.2762871,0.033192843,0.24309243,0.4562385
4128,0.30883446,0.22458668,0.031022225,0.053225536,0.55807817,0.2728109,0.034592878,0.25067437,0.45732152
4129,0.3095858,0.22293517,0.031870767,0.0547799,0.56245077,0.2696922,0.036048427,0.25671008,0.4585731
4130,0.31013831,0.22185007,0.032557145,0.05573109,0.56486547,0.2670782,0.03733029,0.26045698,0.4600088
4131,0.31023237,0.22139981,0.032887086,0.055945486,0.5647454,0.26507795,0.038239166,0.2614283,0.4616331
4132,0.30980965,0.2216363,0.03278151,0.055391848,0.56194663,0.2637533,0.038684834,0.2595085,0.4634386
4133,0.3090508,0.22258362,0.032313872,0.054153286,0.55681944,0.26310608,0.038722876,0.25499052,0.46540657
4134,0.30829397,0.22421172,0.031674743,0.05240751,0.5501094,0.2630691,0.03852315,0.24851719,0.46750477
4135,0.30788153,0.22640857,0.031085813,0.05038715,0.542743,0.26350522,0.03829381,0.240944,0.46969092
4136,0.30801642,0.22896561,0.030715756,0.048335053,0.535602,0.26421812,0.038202923,0.23318096,0.47191006
4137,0.30869356,0.23158915,0.030635027,0.04646939,0.5293738,0.26497012,0.038334552,0.22606915,0.47410205
4138,0.3097212,0.23393734,0.030818703,0.044965144,0.5245059,0.26551256,0.03868738,0.22030596,0.47620457
4139,0.3108035,0.23567025,0.031181546,0.043951694,0.5212415,0.2656163,0.03920296,0.21642222,0.47815883
4140,0.31164443,0.23650698,0.031622995,0.043514457,0.5196841,0.26509973,0.03980479,0.21477954,0.47991523
4141,0.31204146,0.23627111,0.032068204,0.043702163,0.5198733,0.26385453,0.040435255,0.21558353,0.48144016
4142,0.3119488,0.2349269,0.032493748,0.044528157,0.5218236,0.26186135,0.04107711,0.21888511,0.4827178
4143,0.3114898,0.23258531,0.03293582,0.045968655,0.5255278,0.259196,0.0417599,0.22457184,0.48375344
4144,0.31092286,0.2294899,0.03347597,0.047956992,0.5309168,0.25602064,0.042545218,0.23235092,0.48457175
4145,0.31055304,0.2259738,0.034204803,0.050374452,0.5377871,0.25256452,0.043491554,0.24173099,0.4852132
4146,0.31061858,0.2224025,0.035172272,0.053043805,0.5457119,0.24909452,0.044612158,0.25200516,0.4857293
4147,0.3111843,0.21911316,0.036339622,0.055731494,0.55399144,0.2458806,0.045834746,0.2622761,0.48617306
4148,0.31209525,0.2163686,0.037562247,0.058164425,0.56168073,0.24316402,0.046993677,0.27152303,0.4865939
4149,0.31302175,0.21433496,0.03862252,0.060064267,0.5677264,0.24113208,0.047867414,0.2787269,0.48703167
4150,0.31360543,0.21308959,0.039316535,0.0611993,0.5712174,0.2399044,0.04826048,0.2830525,0.48751518
4151,0.31363928,0.2126472,0.03955518,0.061436877,0.57164586,0.23952639,0.0480956,0.2840239,0.4880588
4152,0.3131816,0.21298191,0.03942064,0.060779072,0.56908154,0.23996995,0.04746213,0.28164947,0.48866454
4153,0.3125323,0.21403554,0.039134286,0.05936247,0.56414247,0.24113779,0.04658603,0.2764187,0.4893224
4154,0.3120795,0.21570587,0.038951587,0.057422034,0.5577905,0.24287309,0.04573318,0.2691843,0.49001056
4155,0.31211388,0.21783093,0.03904624,0.055236723,0.55104876,0.24497233,0.045104582,0.26097187,0.49069598
4156,0.31270787,0.22018535,0.039445743,0.053076763,0.5447692,0.247202,0.044773113,0.25279412,0.49133858
4157,0.31370583,0.22249718,0.04003732,0.051171333,0.53954047,0.24932292,0.04468486,0.24553268,0.49189436
4158,0.31480235,0.22448397,0.040624972,0.049693406,0.535687,0.2511107,0.044703532,0.2398728,0.49232092
4159,0.31566143,0.2258974,0.04100423,0.048759796,0.533355,0.25238523,0.044675097,0.2362947,0.49258345
4160,0.3160317,0.226567,0.041027904,0.048436787,0.5325885,0.2530279,0.044486072,0.23507455,0.4926593
4161,0.31582427,0.22643128,0.040649187,0.048743807,0.5333985,0.25299755,0.0441001,0.23630086,0.4925412
4162,0.31513977,0.22555009,0.039933898,0.049655784,0.5357779,0.2523375,0.04356928,0.23987111,0.49223822
4163,0.31423652,0.22409329,0.03904246,0.05110076,0.53967494,0.2511674,0.04301843,0.24548912,0.49177712
4164,0.31344336,0.22230668,0.038181335,0.052955315,0.5449277,0.24967068,0.04260121,0.25265586,0.4911932
4165,0.31304425,0.22046828,0.03753358,0.05504237,0.5511805,0.24806863,0.042440552,0.26067126,0.4905302
4166,0.31316534,0.21884039,0.037188865,0.05713609,0.5578275,0.24659292,0.042569425,0.2686651,0.489832
4167,0.31371158,0.21763596,0.037097305,0.05897831,0.56402266,0.24546337,0.042896587,0.27566272,0.48913714
4168,0.3143936,0.21700475,0.037077807,0.060311045,0.56878734,0.24486542,0.04321761,0.28070435,0.4884753
4169,0.31484944,0.21703915,0.03688851,0.060921803,0.57122767,0.24493867,0.043281652,0.28300735,0.4878658
4170,0.3148146,0.21778968,0.036335308,0.060689602,0.57077885,0.24576458,0.04288832,0.28212595,0.4873168
4171,0.31425613,0.21927314,0.035365313,0.05961771,0.56740004,0.24736068,0.041974124,0.27806523,0.4868242
4172,0.31338954,0.22146408,0.034090564,0.057834905,0.5615923,0.24967274,0.040634125,0.2712854,0.48637283
4173,0.31256434,0.2242722,0.032729078,0.05556307,0.55424505,0.25257453,0.03907469,0.26259583,0.48593506
4174,0.31209373,0.22752368,0.031502977,0.053067103,0.54638076,0.25587806,0.037521385,0.2529813,0.48547155
4175,0.31212014,0.2309597,0.030554803,0.050605625,0.53891087,0.2593492,0.036140457,0.24342117,0.48493627
4176,0.31257316,0.23426251,0.029914286,0.048396368,0.5325068,0.2627371,0.03500326,0.23476645,0.48428068
4177,0.31257316,0.23426251,0.029914286,0.048396368,0.5325068,0.2627371,0.03500326,0.23476645,0.48428068
4178,0.31205362,0.23350056,0.030252244,0.048300825,0.53474516,0.26532036,0.035039224,0.23438558,0.48002207
4179,0.31165218,0.23235826,0.030735409,0.04855849,0.5382763,0.26767075,0.035227295,0.23537828,0.4757068
4180,0.31143087,0.23097987,0.03131093,0.049140073,0.5430064,0.269845,0.035537228,0.23762414,0.4713856
4181,0.31145996,0.22953765,0.031933095,0.049989235,0.54875976,0.2719208,0.03594251,0.24089645,0.46711174
4182,0.31179115,0.22820464,0.03256352,0.051023018,0.55527216,0.2739843,0.03642176,0.24486606,0.4629386
4183,0.3124333,0.22712934,0.033168864,0.0521351,0.56218314,0.27611372,0.0369554,0.24911404,0.4589148
4184,0.31333137,0.22641413,0.0337159,0.05320136,0.5690515,0.27836907,0.03752193,0.25316054,0.45508346
4185,0.31436688,0.22610717,0.034169286,0.054090437,0.5753845,0.2807838,0.038094964,0.2565057,0.45147878
4186,0.31537795,0.22620574,0.03449334,0.05467888,0.58068967,0.2833634,0.038643774,0.25868246,0.4481256
4187,0.31619728,0.22667202,0.03465796,0.054867312,0.5845466,0.2860897,0.039137766,0.2593192,0.44504005
4188,0.3166984,0.22745463,0.034646798,0.05459697,0.5866779,0.28892878,0.039552998,0.25819618,0.44222966
4189,0.31682897,0.22850709,0.034462374,0.053859495,0.5869973,0.29183918,0.039878216,0.2552799,0.43969533
4190,0.31662315,0.22979876,0.034126453,0.05269793,0.5856223,0.29477772,0.040115003,0.2507296,0.43743148
4191,0.3161833,0.2313116,0.03367262,0.05119907,0.58284116,0.29770178,0.04027527,0.24486408,0.43542632
4192,0.31564367,0.23302886,0.033137027,0.04947779,0.5790558,0.3005685,0.04037465,0.23811264,0.43366292
4193,0.31513205,0.23492178,0.032551683,0.04765858,0.5747039,0.30332884,0.04042777,0.23094726,0.4321194
4194,0.31474128,0.23693796,0.031942025,0.045861315,0.57020223,0.30592996,0.040446438,0.22382584,0.4307703
4195,0.31451803,0.23899956,0.031330362,0.044188097,0.5659052,0.30831233,0.04044168,0.21715122,0.42958778
4196,0.31446916,0.24101028,0.030740643,0.04271824,0.5620884,0.3104189,0.04042806,0.21124141,0.428543
4197,0.31457636,0.24286631,0.030203657,0.04150637,0.5589446,0.3121954,0.04042614,0.20632307,0.42760846
4198,0.31481314,0.2444717,0.029758045,0.040583417,0.55659413,0.3136004,0.040464405,0.20252934,0.42676067
4199,0.3151595,0.24575242,0.029448109,0.039958943,0.55509675,0.31461173,0.040576898,0.19990811,0.4259797
4200,0.31560647,0.2466656,0.029317483,0.039623365,0.55445683,0.31523097,0.0407977,0.19842812,0.4252509
4201,0.3161562,0.24720538,0.029400308,0.039550506,0.5546242,0.31548464,0.041153442,0.19798613,0.42456463
4202,0.31681114,0.24740084,0.029711517,0.039698776,0.5554925,0.31542236,0.041655023,0.19841513,0.4239176
4203,0.31756175,0.24731037,0.030237598,0.0400138,0.55689937,0.31511456,0.04228874,0.19949608,0.42330998
4204,0.31837484,0.24701265,0.030931823,0.04043036,0.558625,0.31464612,0.043012716,0.20096615,0.42274556
4205,0.3191874,0.24659455,0.031715747,0.040877115,0.5604064,0.31410655,0.043757614,0.20254222,0.42223027
4206,0.31991145,0.2461414,0.032488775,0.04128129,0.5619568,0.31358323,0.04443508,0.2039385,0.42177078
4207,0.32045096,0.24572584,0.033147354,0.041577756,0.56300783,0.31315035,0.04495589,0.20490164,0.42137352
4208,0.3207266,0.24540298,0.033607975,0.041715663,0.56334853,0.3128653,0.045248743,0.20523453,0.4210441
4209,0.32070017,0.24520452,0.03382969,0.041665982,0.5628696,0.3127579,0.045281418,0.2048303,0.42078537
4210,0.32039064,0.24513774,0.033826962,0.04142595,0.56158334,0.31283268,0.04507127,0.20367938,0.42059857
4211,0.31987128,0.24518433,0.03366821,0.04101872,0.5596216,0.31306496,0.04468469,0.20187195,0.4204824
4212,0.3192538,0.24530391,0.033460483,0.04048942,0.5572125,0.31340575,0.04422223,0.1995845,0.42043382
4213,0.31865853,0.24543503,0.033324715,0.039898768,0.5546361,0.3137865,0.043797687,0.19705191,0.42044738
4214,0.31818843,0.24550386,0.03337055,0.039314028,0.55217814,0.31412715,0.043514725,0.19453628,0.4205179
4215,0.31790808,0.24542971,0.033676572,0.038801797,0.550093,0.31434295,0.04345092,0.19229911,0.42063928
4216,0.31783897,0.2451361,0.034280434,0.03842245,0.5485796,0.31435326,0.043647885,0.19057843,0.42080724
4217,0.31796464,0.24455921,0.035178795,0.038226645,0.5477734,0.31408837,0.0441125,0.18957254,0.42101955
4218,0.3182422,0.24365635,0.03633282,0.038253017,0.54774785,0.31349525,0.044821844,0.1894308,0.4212768
4219,0.3186186,0.24241248,0.03767905,0.038527068,0.54852396,0.31254092,0.045732077,0.19025098,0.42158347
4220,0.31904408,0.24084218,0.03914102,0.03906089,0.5500756,0.31121466,0.04678924,0.19207169,0.42194816
4221,0.3194822,0.23898944,0.040640518,0.039852273,0.5523371,0.30952814,0.04793722,0.19487177,0.42238286
4222,0.31991223,0.23692286,0.042106196,0.040883165,0.5552052,0.307513,0.049124714,0.1985675,0.42290276
4223,0.3203255,0.23472658,0.04347987,0.042119067,0.5585368,0.305216,0.05030804,0.20301275,0.4235258
4224,0.32071915,0.23249185,0.04471924,0.043508045,0.5621399,0.30269465,0.05145126,0.207994,0.4242717
4225,0.3210847,0.23030725,0.04579623,0.04498122,0.5657813,0.30001405,0.05252385,0.2132434,0.42515904
4226,0.32139823,0.2282497,0.046693187,0.046455353,0.56917655,0.29723704,0.05349673,0.21844283,0.4262063
4227,0.32161987,0.22638246,0.047398828,0.047838572,0.5720174,0.29442614,0.05433818,0.22325306,0.42742923
4228,0.321698,0.22475442,0.04790448,0.04903909,0.5739957,0.2916384,0.05501529,0.22734204,0.42884073
4229,0.32158473,0.22340493,0.048205126,0.049974687,0.5748417,0.28892574,0.055495534,0.2304204,0.4304494
4230,0.32125622,0.2223688,0.048302203,0.05058521,0.57436895,0.2863346,0.05575433,0.23228003,0.43226
4231,0.32072774,0.22167914,0.048207883,0.05084071,0.57251304,0.28390494,0.055783603,0.2328245,0.4342732
4232,0.32006118,0.221367,0.047948033,0.050746143,0.5693453,0.28166726,0.055595,0.23208304,0.43648463
4233,0.3193535,0.22145256,0.047559537,0.05034139,0.56506574,0.27963924,0.055219345,0.23020713,0.43888485
4234,0.31871518,0.22193614,0.047084972,0.0496941,0.55997324,0.2778225,0.054702777,0.22744793,0.44145852
4235,0.31824344,0.22278813,0.046563912,0.04889139,0.5544133,0.27619588,0.05409467,0.22412276,0.44418523
4236,0.31799546,0.22394156,0.046026558,0.048027348,0.5487356,0.27471948,0.05344096,0.22057517,0.4470388
4237,0.31797954,0.22529435,0.045490608,0.047194567,0.5432556,0.27333444,0.052778155,0.21714304,0.44998807
4238,0.31815422,0.2267156,0.044963256,0.04647536,0.5382289,0.27196863,0.052131195,0.2141291,0.45299894
4239,0.3184429,0.2280592,0.04444544,0.045938287,0.53384954,0.27054733,0.051517643,0.21178459,0.45603463
4240,0.3187553,0.22918169,0.043938518,0.045635063,0.5302484,0.2690003,0.050951473,0.2102966,0.45905957
4241,0.3190084,0.22995877,0.043450285,0.04559933,0.52750736,0.26727256,0.050448343,0.20978647,0.46204022
4242,0.31914485,0.23030086,0.042997293,0.04584671,0.5256658,0.26533285,0.050027795,0.21030518,0.4649476
4243,0.31914246,0.23016366,0.042603966,0.04637482,0.52472603,0.26317784,0.049712177,0.211836,0.46775842
4244,0.31901354,0.22955243,0.0422981,0.047163025,0.52464926,0.2608343,0.04952237,0.2142926,0.47045738
4245,0.3187943,0.22851983,0.04210191,0.04817256,0.5253512,0.2583585,0.049469337,0.21752341,0.47303537
4246,0.31852818,0.2271576,0.042023018,0.049347583,0.5266936,0.25582993,0.049544685,0.22131898,0.47549012
4247,0.31824782,0.22558312,0.042046882,0.050617807,0.52847934,0.25334415,0.04971475,0.22542045,0.4778256
4248,0.31796235,0.22392467,0.042134725,0.05190294,0.5304577,0.2510007,0.04991812,0.22953886,0.48004958
4249,0.31765497,0.22230466,0.042230688,0.053119633,0.5323504,0.24889348,0.050074145,0.23338279,0.4821717
4250,0.3172945,0.22082841,0.042275444,0.054190673,0.5338836,0.24710098,0.050097875,0.23668471,0.48420256
4251,0.31685433,0.21957235,0.042226564,0.05505542,0.5348393,0.2456786,0.04992146,0.23923923,0.48615098
4252,0.3163323,0.21857958,0.042074542,0.055678193,0.53509456,0.24465033,0.04951317,0.24093105,0.48802447
4253,0.31576344,0.21785918,0.0418499,0.056054354,0.534647,0.24401037,0.04888683,0.24174978,0.4898275
4254,0.31521302,0.21738486,0.04161717,0.056210995,0.5336192,0.24372306,0.048098404,0.24179776,0.4915622
4255,0.31476054,0.21710353,0.04145418,0.056202825,0.53222257,0.24372618,0.047229383,0.241267,0.49322882
4256,0.31447235,0.21693996,0.04142814,0.056104254,0.5307237,0.24394098,0.046363574,0.24041916,0.4948258
4257,0.31437925,0.21680725,0.041573305,0.055998694,0.5293907,0.24427903,0.045565885,0.23954578,0.4963504
4258,0.31446764,0.21661739,0.041879855,0.055970408,0.5284564,0.24465103,0.044868767,0.23893659,0.49780113
4259,0.31468275,0.21629314,0.042295188,0.056094434,0.5280973,0.2449756,0.044270825,0.23885088,0.4991777
4260,0.31494617,0.21577816,0.042736016,0.056432012,0.5284287,0.24518783,0.043744385,0.2394965,0.5004825
4261,0.31517857,0.21504518,0.04310845,0.05702495,0.52950275,0.24524209,0.043249503,0.24101111,0.5017209
4262,0.3153218,0.21410003,0.043328863,0.057892933,0.53132355,0.2451159,0.04274999,0.24345763,0.5029025
4263,0.31535366,0.21298108,0.043341976,0.05903061,0.5338459,0.24480882,0.042225543,0.24681155,0.5040411
4264,0.31529135,0.2117536,0.043131687,0.060406074,0.53697467,0.2443405,0.041679207,0.25095496,0.50515324
4265,0.31518325,0.21050146,0.042721834,0.061959956,0.54056346,0.24374683,0.041136023,0.25568062,0.50625813
4266,0.3150886,0.2093149,0.042167403,0.0636063,0.5444019,0.243072,0.04063433,0.26069555,0.50737506
4267,0.3150556,0.20828119,0.041537113,0.06523732,0.5482163,0.24236731,0.040211968,0.265637,0.50852084
4268,0.31510103,0.20747693,0.040893655,0.066730455,0.5516709,0.24168281,0.039891087,0.27009705,0.509709
4269,0.31520355,0.20696497,0.040277157,0.06796143,0.554399,0.24106777,0.03966676,0.2736645,0.5109491
4270,0.3153109,0.20679668,0.039696775,0.06881742,0.556046,0.24056882,0.039504766,0.27597243,0.51224315
4271,0.3153612,0.20701325,0.039134827,0.06921312,0.55632377,0.24022901,0.03934842,0.27674636,0.5135875
4272,0.31531143,0.20764808,0.0385583,0.06910506,0.5550685,0.24008615,0.039134137,0.2758482,0.5149719
4273,0.31515515,0.2087233,0.03793457,0.06849728,0.55227786,0.24016908,0.03880804,0.27330074,0.516379
4274,0.3149271,0.21024159,0.03724268,0.06744282,0.5481175,0.24049366,0.03833946,0.26928437,0.5177847
4275,0.31468832,0.21217594,0.036478125,0.06603424,0.5428928,0.24105655,0.037725218,0.264111,0.5191583
4276,0.31450158,0.2144598,0.03565059,0.064391196,0.5369971,0.24183087,0.036987558,0.25817862,0.52046305
4277,0.31440553,0.21698324,0.034779374,0.0626429,0.5308513,0.2427666,0.036166318,0.25191838,0.5216579
4278,0.31440553,0.21698324,0.034779374,0.0626429,0.5308513,0.2427666,0.036166318,0.25191838,0.5216579
4279,0.31436157,0.21409807,0.0350917,0.06517181,0.54092216,0.24309425,0.037557084,0.26027083,0.51578385
4280,0.31511426,0.21189901,0.03581894,0.06739632,0.5506847,0.24390052,0.039166942,0.26761723,0.5099635
4281,0.31619638,0.21057196,0.036648653,0.06897576,0.5587853,0.2453415,0.04060705,0.2728368,0.5042505
4282,0.3169819,0.2101862,0.037179697,0.06961602,0.56389165,0.24750336,0.041430462,0.27495784,0.49868453
4283,0.31696042,0.21073344,0.037095744,0.06913123,0.56507945,0.25041023,0.04130006,0.2733692,0.4932961
4284,0.31598562,0.2121718,0.03632163,0.06749219,0.56214166,0.2540358,0.040138863,0.26796696,0.4881074
4285,0.31435144,0.21444619,0.035067394,0.06483785,0.5556839,0.25831342,0.038172618,0.2591979,0.48313245
4286,0.31264716,0.21748297,0.033726085,0.061438113,0.546913,0.26314235,0.03583343,0.24793726,0.47837424
4287,0.31148124,0.22116418,0.03269197,0.05762508,0.5372394,0.26838943,0.033583492,0.23526645,0.47382194
4288,0.31124184,0.22530966,0.032207675,0.053724494,0.5279095,0.2738956,0.031761084,0.22225282,0.46945056
4289,0.31198907,0.22967446,0.032305744,0.050008874,0.5197894,0.27948123,0.030511849,0.2097963,0.4652251
4290,0.3134892,0.23396909,0.03284088,0.046679243,0.5133361,0.28495762,0.029804438,0.19857405,0.461107
4291,0.3153291,0.23789325,0.033568695,0.04386714,0.50868285,0.29014173,0.029494962,0.18904613,0.45705998
4292,0.3170494,0.24117263,0.03422986,0.04164694,0.5057617,0.29487118,0.029399617,0.18149088,0.45305678
4293,0.31826192,0.24359468,0.034616474,0.04005079,0.5044279,0.29902008,0.02935731,0.17605053,0.44908115
4294,0.31872886,0.24503621,0.034612253,0.039080378,0.5045402,0.3025102,0.029270547,0.17275943,0.44513127
4295,0.3184009,0.24547699,0.034208022,0.038715877,0.50601566,0.30532092,0.029124586,0.17157012,0.4412174
4296,0.31741816,0.2450002,0.03349765,0.038920328,0.5088357,0.30748746,0.0289863,0.17236188,0.43736106
4297,0.31607428,0.24377763,0.032657403,0.039639246,0.5130266,0.30909652,0.028987473,0.17494258,0.43359175
4298,0.31475282,0.24204369,0.031910833,0.040798303,0.51860416,0.31027186,0.029292006,0.17904027,0.42994297
4299,0.3138428,0.24006136,0.03148348,0.042297952,0.52551556,0.31116223,0.03005326,0.18430004,0.42644784
4300,0.31364906,0.2380875,0.03155069,0.044010874,0.53355575,0.31191903,0.031366754,0.19026998,0.42313603
4301,0.31431028,0.23634124,0.03218854,0.04578052,0.5423213,0.31268427,0.03322643,0.19641066,0.42003042
4302,0.31575233,0.23498484,0.033340655,0.047426812,0.5511877,0.3135779,0.035499908,0.2021099,0.41714585
4303,0.3176931,0.23411603,0.03481758,0.048759487,0.55935377,0.31469107,0.037933007,0.2067297,0.41448945
4304,0.31971297,0.2337769,0.036335967,0.049600095,0.5659564,0.31608626,0.040194415,0.20967574,0.412061
4305,0.32137957,0.23397331,0.037596457,0.049809806,0.57023996,0.3177995,0.04195411,0.21048637,0.40985683
4306,0.32238787,0.23469691,0.038373858,0.049317107,0.5717399,0.3198453,0.04297382,0.2089208,0.4078706
4307,0.32265678,0.23593995,0.038584124,0.048132706,0.5704016,0.32222188,0.043172307,0.20500742,0.4060949
4308,0.3223396,0.2376943,0.038295954,0.04634935,0.566584,0.32490692,0.042635437,0.19904162,0.40452158
4309,0.3217456,0.23993917,0.03768646,0.044119988,0.56095314,0.32785878,0.041573107,0.19152126,0.4031402
4310,0.32121632,0.24262078,0.036966916,0.041628636,0.55429727,0.33101025,0.04024124,0.18304576,0.40193543
4311,0.32101455,0.24563853,0.0363181,0.03905791,0.5473612,0.334268,0.0388718,0.17422141,0.4008881
4312,0.32126704,0.24884303,0.03585661,0.036567394,0.5407419,0.33751732,0.03763534,0.16558924,0.39997458
4313,0.32196283,0.2520452,0.03563517,0.034282442,0.53484565,0.3406279,0.03663013,0.15758762,0.39916787
4314,0.3229889,0.25503558,0.035660997,0.032292336,0.5299116,0.34346333,0.03589999,0.15054823,0.39844134
4315,0.3241788,0.25760624,0.035918053,0.030654505,0.52604985,0.3458928,0.035454247,0.14470282,0.39777023
4316,0.3253587,0.25957268,0.036383785,0.029402234,0.52329314,0.34780234,0.035287406,0.1402034,0.39713392
4317,0.32638192,0.26079425,0.037036993,0.028550675,0.5216314,0.3491024,0.03539127,0.13713776,0.39651757
4318,0.32714826,0.2611863,0.037858654,0.028103303,0.5210413,0.34973603,0.035761084,0.13554417,0.3959127
4319,0.32761446,0.26072788,0.03883105,0.028055513,0.52150005,0.34968212,0.03639614,0.13542177,0.39531788
4320,0.32779685,0.25946373,0.03993734,0.028395759,0.5229896,0.3489559,0.037301086,0.13673258,0.39473873
4321,0.3277666,0.2574976,0.041163508,0.029105492,0.5254923,0.34760818,0.03848431,0.13939986,0.39418602
4322,0.32763878,0.2549823,0.04250102,0.030155446,0.52897996,0.34572148,0.039957024,0.14330144,0.39367568
4323,0.32755134,0.25210196,0.043947067,0.031502295,0.5333855,0.34339863,0.041727062,0.14825982,0.39322674
4324,0.3276374,0.24905384,0.045499574,0.033083994,0.5385785,0.34075895,0.043789215,0.15403038,0.3928591
4325,0.32798797,0.24602787,0.047144834,0.034815256,0.5443312,0.3379262,0.046109915,0.16029508,0.39259198
4326,0.32861832,0.24318914,0.048841607,0.036587566,0.55029345,0.33502108,0.048611145,0.1666612,0.39244187
4327,0.3294475,0.24066739,0.050508097,0.03827202,0.55599207,0.33215323,0.051162243,0.1726766,0.39242113
4328,0.33030653,0.23855536,0.052021813,0.039729342,0.5608674,0.32942066,0.053585287,0.1778615,0.3925377
4329,0.33098164,0.23691484,0.053241186,0.040825605,0.56434774,0.3269057,0.05568233,0.18175969,0.39279556
4330,0.33128524,0.2357899,0.05404331,0.041452024,0.5659636,0.3246795,0.057279248,0.18400489,0.3931956
4331,0.331133,0.2352185,0.05436947,0.041545022,0.5654539,0.32279822,0.058274414,0.18438126,0.39373687
4332,0.33058652,0.23523565,0.05425259,0.04109829,0.56283945,0.3213023,0.058668833,0.18286832,0.39441752
4333,0.32984602,0.23586766,0.05381298,0.040165357,0.5584179,0.32021046,0.05856413,0.17964335,0.395234
4334,0.3291822,0.23711503,0.053219557,0.038847625,0.55268675,0.31951314,0.05812636,0.17504726,0.39617974
4335,0.32884365,0.23893245,0.052634593,0.03727664,0.54622465,0.31916586,0.057530906,0.16952787,0.39724362
4336,0.32897526,0.24121627,0.052166987,0.035591997,0.53956586,0.31908837,0.05691296,0.16356453,0.39840928
4337,0.32957688,0.24380183,0.051850393,0.033924665,0.53312886,0.31916898,0.056341503,0.15761836,0.3996537
4338,0.33050942,0.24647248,0.051650453,0.032386497,0.5271839,0.319272,0.055819944,0.15209192,0.40094906
4339,0.3315388,0.24897985,0.05149333,0.031065606,0.52187365,0.31924975,0.055308137,0.14731579,0.40226442
4340,0.33239987,0.2510698,0.051302105,0.030027969,0.51725864,0.3189566,0.05475567,0.14354639,0.4035679
4341,0.3328585,0.25250918,0.05102941,0.029319901,0.5133671,0.31826243,0.054130822,0.14097388,0.40482974
4342,0.3327633,0.2531123,0.050678145,0.028972909,0.5102389,0.3170648,0.053444926,0.13972916,0.40602517
4343,0.3320775,0.25276318,0.05030777,0.029006543,0.50795376,0.3153007,0.05275834,0.13989471,0.40713662
4344,0.330884,0.25142843,0.050024938,0.029430652,0.50663424,0.31295213,0.052176766,0.14150532,0.4081552
4345,0.32937214,0.24916157,0.049965546,0.030245036,0.50643307,0.3100482,0.051833365,0.1445515,0.40908226
4346,0.32780373,0.24609867,0.05026723,0.031437848,0.5075007,0.3066639,0.051864333,0.1489725,0.40992814
4347,0.3264644,0.2424422,0.0510405,0.032981697,0.50993896,0.3029124,0.0523799,0.15464666,0.41071185
4348,0.32560703,0.238439,0.052339815,0.034828205,0.5137463,0.29893532,0.053433813,0.16137719,0.41145858
4349,0.3253943,0.23435362,0.05413759,0.036903076,0.518769,0.29488954,0.054997187,0.16888231,0.41219676
4350,0.32584628,0.23043922,0.056304406,0.03910268,0.52465785,0.29093465,0.05694055,0.17678267,0.4129551
4351,0.32681412,0.22691438,0.058605257,0.041294485,0.5308627,0.2872205,0.059031833,0.18461037,0.41375953
4352,0.327991,0.22394893,0.060718417,0.043323673,0.53666544,0.28387997,0.060956888,0.19182858,0.41463035
4353,0.32897243,0.22165835,0.06228573,0.045028362,0.54127216,0.28102025,0.062368643,0.19788326,0.41558152
4354,0.32936475,0.22011176,0.062991105,0.046261866,0.5439609,0.2787223,0.06296188,0.20227678,0.41662082
4355,0.32891285,0.21934465,0.0626498,0.046918396,0.54424405,0.2770373,0.06255508,0.20465165,0.4177506
4356,0.3276002,0.21937041,0.061274447,0.04695534,0.5420048,0.27598763,0.06115154,0.20486568,0.41896856
4357,0.32567042,0.2201821,0.059085846,0.046402458,0.5375321,0.2755636,0.058949195,0.20301932,0.42026886
4358,0.32356003,0.22174434,0.05645922,0.04535647,0.5314511,0.2757194,0.056290817,0.19944093,0.42164162
4359,0.32175976,0.22397736,0.053821955,0.043960437,0.5245641,0.27637267,0.053573113,0.19461833,0.42307186
4360,0.32066888,0.22674394,0.05154743,0.042377487,0.51766753,0.2774047,0.051148277,0.18911454,0.42453897
4361,0.32049298,0.22984657,0.04987837,0.040768053,0.5114087,0.2786664,0.049253747,0.18348858,0.42601532
4362,0.32120508,0.23303607,0.04889589,0.039273117,0.5062119,0.2799889,0.047981802,0.1782412,0.42746925
4363,0.3225719,0.2360327,0.048531417,0.038007807,0.50227463,0.2811945,0.04729016,0.17378995,0.42886487
4364,0.32422107,0.23855314,0.04860743,0.037060503,0.49961525,0.2821134,0.04703606,0.17046581,0.43016648
4365,0.32573065,0.2403421,0.04889306,0.036495507,0.49813664,0.2825965,0.047026604,0.16851352,0.43134177
4366,0.32672486,0.24120441,0.049162965,0.03635748,0.49771026,0.2825335,0.047070947,0.16810581,0.4323643
4367,0.32695332,0.2410297,0.049250454,0.036673155,0.498232,0.2818595,0.047027778,0.16934477,0.43321797
4368,0.32634926,0.23980984,0.04908642,0.037452985,0.4996726,0.28056866,0.046838913,0.17226504,0.43389806
4369,0.32504937,0.23764284,0.048716873,0.038689632,0.50208485,0.27871263,0.04654361,0.1768286,0.43441308
4370,0.32336748,0.23472147,0.048292708,0.040353283,0.50557303,0.2763968,0.04626638,0.18290983,0.43478352
4371,0.32172734,0.23130858,0.048031446,0.04238732,0.51023936,0.2737685,0.04618252,0.19028836,0.43504006
4372,0.32056084,0.22770253,0.048156027,0.044702284,0.5160935,0.27100143,0.046464596,0.19862746,0.4352198
4373,0.3201951,0.22419772,0.048824254,0.04717313,0.5229718,0.2682768,0.047223426,0.2074716,0.43536162
4374,0.32075512,0.22105117,0.050064754,0.04963921,0.53047585,0.2657656,0.048456054,0.21625417,0.43550232
4375,0.3221134,0.21845765,0.051742796,0.051912945,0.5379615,0.26361617,0.050021034,0.22432432,0.43567333
4376,0.32391074,0.21654415,0.053569924,0.053796668,0.54460454,0.26194528,0.05165188,0.23100741,0.4358985
4377,0.32565197,0.21537586,0.055166963,0.055109132,0.5495396,0.26083317,0.053013694,0.23569277,0.43619487
4378,0.32686144,0.21497703,0.05616675,0.05571769,0.55205494,0.2603271,0.053792015,0.23793586,0.4365726
4379,0.32686144,0.21497703,0.05616675,0.05571769,0.55205494,0.2603271,0.053792015,0.23793586,0.4365726
4380,0.32611513,0.21534316,0.05587227,0.054899707,0.54681545,0.2591304,0.052571546,0.23511355,0.4389955
4381,0.32497692,0.21651602,0.054999482,0.053461425,0.53949213,0.2585458,0.05081111,0.23013525,0.4415345
4382,0.32395685,0.21843033,0.053920835,0.05160569,0.53104436,0.25848162,0.048871808,0.2236909,0.4441693
4383,0.32348302,0.22094926,0.052978497,0.049555276,0.52243704,0.25880626,0.047087982,0.21654278,0.44686997
4384,0.32378468,0.22385871,0.052406095,0.04751985,0.51446986,0.2593508,0.045696598,0.20942245,0.44959766
4385,0.32485515,0.2268767,0.05230018,0.045678265,0.50769675,0.25992304,0.04481175,0.20296192,0.4523061
4386,0.326483,0.22968073,0.052632038,0.044170238,0.5024249,0.26032242,0.044432748,0.19766973,0.45494306
4387,0.32832617,0.23194417,0.053282946,0.043099042,0.49876246,0.26035815,0.044475403,0.1939289,0.4574556
4388,0.3300004,0.23337683,0.05408684,0.042536747,0.49668613,0.25986695,0.044808265,0.19201091,0.45979428
4389,0.3311699,0.23376438,0.054876372,0.042529166,0.49611723,0.2587332,0.045293357,0.19209068,0.46191695
4390,0.3316226,0.23299901,0.0555244,0.0430992,0.4969741,0.25690207,0.045823533,0.19424848,0.46379447
4391,0.33132368,0.23109913,0.05597878,0.04424578,0.49920952,0.25438982,0.046348974,0.19847073,0.4654123
4392,0.33043104,0.22821078,0.056280017,0.045940265,0.50281405,0.2512853,0.046893667,0.20463507,0.4667725
4393,0.3292628,0.2245883,0.056555577,0.04811891,0.50777924,0.24774206,0.04754611,0.21249108,0.46789214
4394,0.32821923,0.22056098,0.056983314,0.050674953,0.5140276,0.24396254,0.048427552,0.22163747,0.46880114
4395,0.32766518,0.21648455,0.057727575,0.053453065,0.5213269,0.24017851,0.049638476,0.23150995,0.4695358
4396,0.3278094,0.21269593,0.058865238,0.05624821,0.5292108,0.2366263,0.051199097,0.24138542,0.47013348
4397,0.3286167,0.20947573,0.060325347,0.05881564,0.53694415,0.2335246,0.053001195,0.25041834,0.47062856
4398,0.3297996,0.20703009,0.061876003,0.06089349,0.5435865,0.23106304,0.054802362,0.2577211,0.47104704
4399,0.3309083,0.20549282,0.06317628,0.06223921,0.5481404,0.22938806,0.05627414,0.26247817,0.47140694
4400,0.33150288,0.20494244,0.0638859,0.062674545,0.54979944,0.22860149,0.057099115,0.26409882,0.47171786
4401,0.3313373,0.20541891,0.06379152,0.062126886,0.5481765,0.22875535,0.057084315,0.26233682,0.47198272
4402,0.33047023,0.20693259,0.06288811,0.06064954,0.5434438,0.22984819,0.056230526,0.25736505,0.4721984
4403,0.32922956,0.20944944,0.061368432,0.058411684,0.5362884,0.23181915,0.054726746,0.24974245,0.4723552
4404,0.32806236,0.21286747,0.05953397,0.0556609,0.52771115,0.23454754,0.05286928,0.24029432,0.47243422
4405,0.32734603,0.21699698,0.057677094,0.052671928,0.5187664,0.23785485,0.05095706,0.22995445,0.47240612
4406,0.32725766,0.22155568,0.055998635,0.04970335,0.51035106,0.2415186,0.04921603,0.21961646,0.47223267
4407,0.32773975,0.22618683,0.054582987,0.04696991,0.50310487,0.24528834,0.0477695,0.21004699,0.47186834
4408,0.32855055,0.23049518,0.05342192,0.04463344,0.49740747,0.24891126,0.04665488,0.20184132,0.47126555
4409,0.3293584,0.23409314,0.052459616,0.042805627,0.4934389,0.25215206,0.045856178,0.19543068,0.47038183
4410,0.32984185,0.23664899,0.051635966,0.041556887,0.4912603,0.25481772,0.045339666,0.19110289,0.46918437
4411,0.329773,0.23793106,0.050915662,0.040926285,0.4908823,0.25677586,0.04508013,0.18902633,0.46765548
4412,0.32906765,0.23783913,0.05029995,0.04092857,0.4923125,0.25797057,0.045071155,0.18927078,0.4657957
4413,0.32780465,0.23642118,0.04982591,0.041557543,0.4955691,0.2584269,0.045328557,0.19181363,0.46362552
4414,0.32621056,0.23386836,0.049557272,0.04278493,0.5006726,0.25825223,0.04588251,0.19653788,0.46118316
4415,0.32461262,0.23049025,0.049567007,0.044555366,0.50760293,0.25762224,0.046762757,0.20321795,0.45852157
4416,0.3233653,0.22667356,0.049912844,0.04677889,0.51624,0.2567628,0.047977176,0.21150002,0.45570305
4417,0.32275808,0.22282806,0.050606824,0.04932319,0.5262915,0.2559243,0.049485777,0.2208814,0.45279327
4418,0.32292235,0.21933036,0.051583003,0.052008986,0.53723454,0.2553517,0.051176235,0.23070663,0.44985503
4419,0.32376826,0.21647727,0.052677874,0.05461313,0.54829293,0.2552607,0.052850813,0.2401814,0.44694352
4420,0.32497895,0.21445541,0.053639468,0.056884088,0.55848646,0.25581306,0.054240357,0.24843305,0.4441038
4421,0.3260873,0.21333829,0.05417919,0.058569808,0.56676257,0.25710848,0.055053845,0.2546002,0.4413696
4422,0.32662857,0.2131064,0.054062653,0.059459507,0.5722106,0.25918034,0.055060837,0.25796944,0.43876517
4423,0.3263199,0.21368635,0.053207513,0.059426032,0.5742923,0.26200497,0.054179147,0.2581082,0.43630826
4424,0.32518435,0.21498899,0.0517395,0.05845586,0.57300323,0.26551488,0.052525762,0.2549626,0.434011
4425,0.3235538,0.21693365,0.04996625,0.056653876,0.5688769,0.26961094,0.05039282,0.24887317,0.43188134
4426,0.3219393,0.21944675,0.048274443,0.054218113,0.562824,0.2741729,0.048160058,0.24049109,0.42992166
4427,0.32083791,0.2224437,0.046999298,0.051394913,0.5558869,0.27906337,0.046176758,0.2306468,0.42812705
4428,0.32057092,0.22581014,0.046325736,0.04843504,0.5490074,0.28413194,0.044673666,0.22020176,0.4264837
4429,0.32120445,0.22938931,0.046255697,0.04555944,0.54288256,0.2892174,0.043725852,0.20993932,0.4249713
4430,0.322563,0.23298565,0.04663404,0.042943284,0.5379307,0.29415682,0.04326884,0.20050506,0.42356434
4431,0.3243059,0.23638101,0.04721166,0.040713236,0.53432375,0.29878742,0.043144528,0.19239183,0.422236
4432,0.32602718,0.23935881,0.04771493,0.038953464,0.53207356,0.30296394,0.04315836,0.18595128,0.420961
4433,0.32735392,0.241731,0.047908414,0.037714522,0.5311091,0.30656376,0.043130435,0.18141489,0.41972014
4434,0.32802233,0.2433629,0.047637388,0.037022024,0.53134924,0.30949888,0.04293445,0.17891592,0.4185013
4435,0.3279261,0.24419126,0.046851654,0.036883168,0.5327534,0.3117248,0.04252179,0.17850679,0.41730133
4436,0.3271324,0.24423304,0.045608878,0.03729049,0.53533554,0.31324464,0.041925803,0.18016508,0.41612598
4437,0.32586613,0.24358311,0.04406226,0.038220767,0.5391542,0.3141054,0.04125423,0.18379456,0.41498962
4438,0.32446587,0.24240017,0.042432975,0.039632738,0.54427886,0.3143972,0.040664673,0.18921702,0.41391322
4439,0.32331583,0.24088335,0.040971585,0.041460894,0.5507253,0.31423783,0.04033077,0.19615667,0.41292205
4440,0.32276183,0.23924336,0.039908763,0.043609712,0.55839014,0.31376162,0.040400114,0.2042284,0.41204312
4441,0.32302502,0.2376728,0.0394042,0.04594799,0.5669835,0.3131062,0.0409517,0.21292561,0.41130206
4442,0.32413182,0.23632212,0.039500367,0.048309334,0.5759893,0.31239805,0.041960493,0.22163077,0.41072112
4443,0.32588148,0.23528633,0.04009756,0.05049758,0.58466434,0.311744,0.043280624,0.22963971,0.41031778
4444,0.3278763,0.23460726,0.04096472,0.052304324,0.5921119,0.3112275,0.044660933,0.23622344,0.41010362
4445,0.32961947,0.23428956,0.04179398,0.05353594,0.5974177,0.31090936,0.0457963,0.24071208,0.41008613
4446,0.33066437,0.23432691,0.042291403,0.054046065,0.5998517,0.31083125,0.04640988,0.24261059,0.41026998
4447,0.33076623,0.2347246,0.04227418,0.053767435,0.59904826,0.31102163,0.046339393,0.24168721,0.4106576
4448,0.3299695,0.23550852,0.04173296,0.052728027,0.595117,0.31149283,0.045590296,0.23803386,0.41125056
4449,0.3285876,0.23671368,0.040827185,0.05104672,0.58861953,0.31223786,0.044331577,0.23205009,0.41204795
4450,0.32708418,0.23835757,0.039818734,0.04890787,0.5804199,0.31322053,0.0428348,0.2243646,0.41304433
4451,0.32591122,0.24040897,0.03897739,0.046524845,0.57147896,0.3143727,0.041387893,0.21571836,0.41422746
4452,0.32537892,0.24277008,0.03850235,0.044106506,0.56266725,0.315591,0.04022139,0.20685486,0.41557798
4453,0.32559136,0.24527545,0.03848228,0.041833606,0.5546491,0.3167436,0.03946606,0.19843945,0.4170698
4454,0.32644993,0.24770622,0.038894705,0.039849006,0.5478531,0.31768218,0.039149147,0.19102183,0.41867238
4455,0.32770607,0.24981694,0.03963066,0.038258456,0.5424921,0.31825265,0.039209876,0.18502958,0.42035338
4456,0.329031,0.25136575,0.04052901,0.03713624,0.53862494,0.3183136,0.039531477,0.18077987,0.42208144
4457,0.3300918,0.25214714,0.04141098,0.036533672,0.5362218,0.31774822,0.03997151,0.17850208,0.42382967
4458,0.3306138,0.2520168,0.042111646,0.03648536,0.5352185,0.3164757,0.040392432,0.17835039,0.42557776
4459,0.33043575,0.25091428,0.042507004,0.037014488,0.53556937,0.31446236,0.040688258,0.18041877,0.42731488
4460,0.32953942,0.24887152,0.042534642,0.038133252,0.5372675,0.3117258,0.040802766,0.18473895,0.42904106
4461,0.328062,0.24601302,0.042208873,0.03984011,0.54034674,0.30833423,0.040742323,0.1912702,0.4307679
4462,0.32627603,0.24254048,0.041622534,0.042113025,0.5448574,0.30440262,0.04057444,0.19988036,0.43251827
4463,0.3245408,0.23870806,0.04093211,0.044900615,0.5508106,0.30007845,0.040412463,0.21031967,0.43432468
4464,0.32322225,0.23478563,0.040326107,0.048110504,0.5581073,0.29552943,0.040384512,0.22219338,0.43622634
4465,0.32259643,0.23102108,0.039974622,0.05160073,0.5664588,0.2909229,0.040592242,0.23494367,0.43826568
4466,0.32275882,0.22760642,0.039975885,0.055176526,0.5753244,0.28640914,0.04106857,0.2478467,0.44048515
4467,0.3235743,0.22466174,0.04031656,0.058596026,0.5839089,0.282113,0.041749835,0.26004606,0.44292152
4468,0.32469213,0.22223434,0.04086634,0.06159145,0.5912294,0.27812707,0.04247741,0.2706249,0.44560552
4469,0.3256474,0.22032396,0.041419815,0.06390364,0.5962777,0.27451602,0.043040473,0.27872118,0.4485598
4470,0.3260241,0.21891753,0.041778088,0.06532846,0.5982432,0.27132645,0.04324947,0.28366727,0.45179895
4471,0.32561818,0.21802442,0.041834388,0.06575935,0.5967295,0.26859185,0.04301006,0.2851276,0.4553303
4472,0.3245219,0.21768764,0.041621145,0.06521313,0.5918727,0.26633665,0.04236377,0.28317225,0.459154
4473,0.32308108,0.2179668,0.041288085,0.063826196,0.5842987,0.2645659,0.041468393,0.27826437,0.4632623
4474,0.3217502,0.21890083,0.04102594,0.06182344,0.5749452,0.26325175,0.04052988,0.27116355,0.46763784
4475,0.3209164,0.22046356,0.04098121,0.059471652,0.5648335,0.26232472,0.0397259,0.26278293,0.47225147
4476,0.32077494,0.22253771,0.041201267,0.05703595,0.55486226,0.26166683,0.03915335,0.2540421,0.47706193
4477,0.3212937,0.22491205,0.041630644,0.054751,0.54571795,0.26111943,0.038820002,0.24577855,0.48201767
4478,0.32224923,0.22730212,0.042140853,0.05280625,0.5378476,0.2604967,0.038663153,0.23868771,0.4870586
4479,0.3233137,0.22938764,0.042579707,0.05134636,0.53151405,0.25960732,0.038589153,0.2333176,0.4921192
4480,0.3233137,0.22938764,0.042579707,0.05134636,0.53151405,0.25960732,0.038589153,0.2333176,0.4921192
4481,0.32184434,0.228403,0.04195158,0.05148976,0.5366399,0.26386106,0.038663328,0.23411557,0.4830989
4482,0.32054746,0.2272249,0.041213382,0.052109167,0.5434363,0.26800454,0.038789354,0.23664236,0.4743597
4483,0.3197813,0.2261601,0.040544625,0.053076595,0.55171454,0.27220026,0.039089978,0.24042429,0.46597317
4484,0.31980836,0.22547638,0.040097095,0.05423488,0.5611398,0.2766019,0.039656956,0.24488093,0.4579983
4485,0.32072186,0.22536676,0.03995448,0.05540065,0.5711899,0.2813316,0.040515956,0.24934235,0.4504798
4486,0.32240748,0.22593029,0.04010407,0.05637311,0.5811633,0.286472,0.0416052,0.2530861,0.44344538
4487,0.32455975,0.22717448,0.040434714,0.056950554,0.59023124,0.29205987,0.042778492,0.25539288,0.43690896
4488,0.32675722,0.22903661,0.04076466,0.056955975,0.5975517,0.29809132,0.0438313,0.25562906,0.43087295
4489,0.3285837,0.23142159,0.04089805,0.056264047,0.6024276,0.3045334,0.044554915,0.2533393,0.42533112
4490,0.32975695,0.23424146,0.040689643,0.054825842,0.6044615,0.31133738,0.04479655,0.24832754,0.42027143
4491,0.33021727,0.23744316,0.04009287,0.05268123,0.6036531,0.3184507,0.04450543,0.24069694,0.41567773
4492,0.33013505,0.24101488,0.039168544,0.04995161,0.6003959,0.3258216,0.04374256,0.23083171,0.4115297
4493,0.3298343,0.24496713,0.038053066,0.046814114,0.5953698,0.3333954,0.04265277,0.21932167,0.40780205
4494,0.32968011,0.24930558,0.03690523,0.043469314,0.58938414,0.3411103,0.041414578,0.20685925,0.4044638
4495,0.3299665,0.25400022,0.035857737,0.040108517,0.5832079,0.34888774,0.04019056,0.19412962,0.40147907
4496,0.33085343,0.25897104,0.0349908,0.036891617,0.57746506,0.3566337,0.039095543,0.1817358,0.3988078
4497,0.33235455,0.26408747,0.034329604,0.033937495,0.5725807,0.36423728,0.03818837,0.17015502,0.3964082
4498,0.33436063,0.2691811,0.03385607,0.031323455,0.5687899,0.37158138,0.037477504,0.15973105,0.39423943
4499,0.33668345,0.27406466,0.03352679,0.029092023,0.56617224,0.37854636,0.036937393,0.15068848,0.39226395
4500,0.33910224,0.2785544,0.033288583,0.027259251,0.5646978,0.38502225,0.036524262,0.1431513,0.39044893
4501,0.34140155,0.28248844,0.0330901,0.025823016,0.5642744,0.3909136,0.036190078,0.13717069,0.38876763
4502,0.34340203,0.2857421,0.032889202,0.024770742,0.56478405,0.39614645,0.035892937,0.1327447,0.3872
4503,0.34498116,0.28823787,0.032659713,0.024083573,0.5661102,0.40067104,0.03560509,0.12983404,0.38573256
4504,0.34608436,0.2899492,0.03239542,0.023739723,0.5681569,0.4044656,0.035317913,0.12837337,0.3843572
4505,0.34672904,0.2909002,0.03211273,0.023716116,0.570855,0.40753433,0.03504491,0.12827577,0.38307172
4506,0.34699875,0.29116043,0.03185104,0.023987304,0.5741597,0.4099063,0.034820657,0.12943275,0.38187775
4507,0.3470283,0.29083574,0.031668846,0.024523716,0.5780382,0.4116311,0.03469736,0.13170975,0.38078064
4508,0.34698159,0.29005677,0.031634673,0.025290139,0.58245015,0.41277644,0.034734495,0.13493921,0.3797877
4509,0.34701833,0.28896457,0.03181228,0.026241489,0.5873202,0.41342056,0.03498554,0.13891411,0.37890756
4510,0.3472628,0.2876982,0.03224244,0.027322149,0.592512,0.41364613,0.03548102,0.14338484,0.37814876
4511,0.3477684,0.2863792,0.03292566,0.028463533,0.59780395,0.4135346,0.03621279,0.14805654,0.37751934
4512,0.34849972,0.28510404,0.03380948,0.029586192,0.6028827,0.41315913,0.037123002,0.15260057,0.37702546
4513,0.34933156,0.28393883,0.034788486,0.030604241,0.6073588,0.41258407,0.038104404,0.15667033,0.3766716
4514,0.3500719,0.28292066,0.035718564,0.031432673,0.6108049,0.41185609,0.039014526,0.15993433,0.37646118
4515,0.35050985,0.28206497,0.036447167,0.0319977,0.6128239,0.41100964,0.0397033,0.16211097,0.37639603
4516,0.3504739,0.2813747,0.036850415,0.032248788,0.6131195,0.4100639,0.04004743,0.16300815,0.37647828
4517,0.34988254,0.28085008,0.03686639,0.032166053,0.611562,0.409027,0.03998057,0.16255441,0.37671012
4518,0.34876755,0.280491,0.036511403,0.03176516,0.60821706,0.40789402,0.039510664,0.16081238,0.37709457
4519,0.34726414,0.28029704,0.035873078,0.031094017,0.60333043,0.4066476,0.038713355,0.15796947,0.37763497
4520,0.34556776,0.28025866,0.035083886,0.030225223,0.597275,0.4052595,0.03770906,0.1543065,0.37833434
4521,0.3438792,0.28034845,0.0342867,0.029244049,0.5904825,0.40368673,0.036632985,0.15016277,0.37919495
4522,0.3423569,0.2805148,0.033604234,0.028237838,0.5833689,0.40187567,0.03560557,0.14588761,0.38021702
4523,0.3410881,0.2806785,0.033122078,0.0272875,0.57629144,0.39976186,0.034715965,0.14181365,0.38139847
4524,0.34008336,0.2807369,0.03288382,0.026462639,0.5695281,0.39727584,0.034017373,0.13823487,0.3827359
4525,0.33928782,0.2805706,0.032897055,0.025820164,0.5632732,0.39434624,0.03352958,0.1353974,0.38422436
4526,0.338604,0.28005546,0.033142928,0.02540562,0.5576567,0.3909067,0.03324914,0.13350086,0.38585803
4527,0.33791584,0.27907375,0.033586677,0.0252554,0.552763,0.38690042,0.033158004,0.13270453,0.38763157
4528,0.33711225,0.27752694,0.03418611,0.025399202,0.54865044,0.3822854,0.033232927,0.13313212,0.38954067
4529,0.3361073,0.27534646,0.034898642,0.025862217,0.54536927,0.37703818,0.033451986,0.13487911,0.39158347
4530,0.33485606,0.2725028,0.035687257,0.026665984,0.5429751,0.37115985,0.033800267,0.13801499,0.39376092
4531,0.3333657,0.26901138,0.036526635,0.027827714,0.54152894,0.36467472,0.034275334,0.14257888,0.3960785
4532,0.33170232,0.26493508,0.037408937,0.029358286,0.5411017,0.35763657,0.034888968,0.14857611,0.3985461
4533,0.32998744,0.26038134,0.03834826,0.03125785,0.54175484,0.3501242,0.035668015,0.15596265,0.4011784
4534,0.3283858,0.25549406,0.0393811,0.033510666,0.5435184,0.3422394,0.036649935,0.16462904,0.40399528
4535,0.32707846,0.250441,0.04055987,0.036077604,0.5463565,0.33410352,0.037871465,0.17438151,0.40702084
4536,0.32622257,0.24539681,0.041936122,0.038889647,0.55012095,0.3258455,0.039351728,0.18492371,0.41028228
4537,0.32590565,0.24052644,0.043535884,0.041843336,0.55451834,0.31760225,0.041069288,0.1958468,0.41380775
4538,0.32610273,0.23597105,0.0453323,0.04479938,0.55907977,0.3095047,0.04294389,0.20663115,0.41762474
4539,0.32665864,0.23184255,0.047226924,0.047589164,0.56317633,0.30167904,0.044827584,0.21666971,0.42175794
4540,0.3273074,0.22822651,0.049051523,0.050029367,0.5660804,0.29424217,0.04651628,0.22532193,0.42622635
4541,0.32773983,0.22519538,0.05059922,0.05194523,0.5670798,0.28730288,0.04778572,0.2319912,0.43104306
4542,0.32770237,0.22282259,0.05168068,0.053199105,0.56562614,0.28096128,0.048446517,0.23621836,0.4362142
4543,0.32709694,0.22119443,0.052185025,0.0537175,0.56147176,0.27530584,0.048400164,0.23776574,0.44173774
4544,0.3260313,0.22040363,0.052120533,0.053507138,0.55475163,0.27040514,0.047671974,0.23667453,0.44760337
4545,0.324797,0.22053066,0.051611423,0.052654922,0.54595685,0.26629415,0.046404302,0.23325838,0.45379186
4546,0.32377374,0.22161016,0.050853338,0.051310245,0.53582627,0.26296383,0.04481299,0.22804944,0.46027398
4547,0.32330984,0.22360349,0.050048754,0.049657583,0.52518123,0.2603516,0.043125827,0.22170378,0.46700993
4548,0.32362017,0.22637928,0.049352583,0.047888298,0.5147835,0.2583431,0.041528802,0.2149116,0.4739476
4549,0.3247358,0.22971423,0.048842978,0.046178587,0.50523293,0.25677812,0.040137473,0.20831734,0.48102382
4550,0.32651114,0.23331007,0.048523344,0.04467775,0.49693725,0.25546566,0.03899481,0.20247677,0.48816514
4551,0.32867116,0.23682316,0.04834415,0.04350386,0.49012914,0.25420067,0.038088493,0.19783998,0.49528968
4552,0.3308828,0.2399023,0.048234627,0.04274587,0.48491073,0.25278425,0.037376165,0.19475031,0.50230974
4553,0.33282936,0.24222803,0.048133913,0.042467408,0.4813099,0.251042,0.0368133,0.19345461,0.5091375
4554,0.33427587,0.24354856,0.048016585,0.04271072,0.47933215,0.24884173,0.03637512,0.1941153,0.5156894
4555,0.33511934,0.24371314,0.047908317,0.043497898,0.47898838,0.24610944,0.036070272,0.19680867,0.52189124
4556,0.33541045,0.24268904,0.047890328,0.044831067,0.4803081,0.24283652,0.035944354,0.20152721,0.52768403
4557,0.33534396,0.24056819,0.04808877,0.046686992,0.48331904,0.23908491,0.03607021,0.20816392,0.5330277
4558,0.33521503,0.23755522,0.048647467,0.049012337,0.4880032,0.23498116,0.036525097,0.21649696,0.53790116
4559,0.3353438,0.2339437,0.049685087,0.051715028,0.4942304,0.23070636,0.037357863,0.22616617,0.54230314
4560,0.33597904,0.23007855,0.051241778,0.054658707,0.50169015,0.22647978,0.038547944,0.23666242,0.5462463
4561,0.3372087,0.22631595,0.053231344,0.05766143,0.50983447,0.22253759,0.039973013,0.24732389,0.5497529
4562,0.3389049,0.22298673,0.055415854,0.06050233,0.517874,0.2191122,0.041395087,0.2573667,0.5528486
4563,0.34073484,0.22036752,0.057427157,0.062940165,0.52484995,0.21641211,0.042486344,0.26595148,0.5555568
4564,0.34225333,0.21866398,0.058845107,0.06474422,0.5297865,0.2146053,0.04289573,0.2722855,0.5578941
4565,0.34305847,0.21800625,0.05931916,0.06573304,0.5319067,0.21380168,0.042351056,0.27575395,0.55986786
4566,0.34295115,0.21844682,0.058690596,0.06581371,0.53084385,0.21404469,0.0407557,0.2760435,0.5614756
4567,0.3420241,0.21996288,0.057058487,0.06500272,0.5267547,0.2153053,0.038235944,0.27321345,0.56270444
4568,0.34062558,0.22245316,0.054747764,0.06342464,0.5202793,0.21748132,0.03510868,0.26768926,0.56353444
4569,0.33921495,0.22573599,0.052196667,0.061282303,0.51235783,0.22040929,0.03178189,0.26016662,0.56393605
4570,0.33818787,0.22955453,0.049816895,0.05881643,0.5039952,0.22387677,0.028635938,0.25148243,0.5638727
4571,0.33774513,0.23359211,0.047888108,0.056264903,0.4960567,0.2276462,0.025936833,0.24247366,0.5633043
4572,0.3378518,0.23749733,0.04651802,0.053836446,0.48916385,0.23147337,0.023802858,0.23388761,0.5621887
4573,0.33827686,0.24091968,0.045661077,0.051696125,0.48368037,0.23513141,0.02222094,0.226328,0.5604888
4574,0.3386822,0.2435462,0.045171455,0.049964555,0.47976452,0.23842566,0.021090582,0.2202483,0.5581783
4575,0.33872238,0.24513583,0.04486435,0.048722208,0.47744414,0.24121074,0.02027438,0.21595901,0.5552475
4576,0.33813533,0.24554975,0.044570647,0.048014935,0.4766906,0.24340135,0.019644022,0.2136452,0.5517062
4577,0.33680242,0.24476881,0.044174366,0.047859244,0.47747016,0.24497893,0.019112142,0.21337909,0.547588
4578,0.3347759,0.24289748,0.043633543,0.048244864,0.47977427,0.24599324,0.018650547,0.21513048,0.5429472
4579,0.33226648,0.24015033,0.04298066,0.04913547,0.48360738,0.246554,0.018291388,0.21876198,0.5378576
4580,0.3295979,0.23682773,0.0423062,0.050463974,0.48895895,0.24682082,0.018114699,0.22402343,0.5324064
4581,0.3295979,0.23682773,0.0423062,0.050463974,0.48895895,0.24682082,0.018114699,0.22402343,0.5324064
4582,0.33124432,0.23701191,0.04311705,0.051115353,0.4877727,0.24355881,0.018210009,0.22600387,0.54000896
4583,0.33263016,0.2366868,0.04384,0.052103367,0.48777676,0.24010178,0.018444844,0.22923014,0.54734963
4584,0.3337871,0.23583972,0.044526804,0.053420573,0.48897645,0.23644972,0.018859874,0.23366687,0.5543713
4585,0.33481002,0.23452024,0.045256414,0.05503335,0.49133682,0.23264022,0.019514054,0.23918253,0.5610268
4586,0.3358288,0.23283477,0.046113513,0.056880523,0.49476263,0.22874561,0.020468771,0.24554825,0.5672787
4587,0.33696905,0.23093669,0.047160324,0.058872037,0.49906656,0.22487053,0.021764368,0.25243166,0.5731002
4588,0.33830634,0.22900791,0.048407268,0.060891155,0.50394964,0.22114122,0.023396421,0.259412,0.5784716
4589,0.33983377,0.22724256,0.04979125,0.06279997,0.5089941,0.21769772,0.0252976,0.2659988,0.58337724
4590,0.3414501,0.22582678,0.05117243,0.06445089,0.51368934,0.2146807,0.027334562,0.2716741,0.5878024
4591,0.34298444,0.2249252,0.052356448,0.0657028,0.5174904,0.21221942,0.029322742,0.2759482,0.5917307
4592,0.34424475,0.22466485,0.053139213,0.06644068,0.519909,0.21041909,0.031063594,0.27842638,0.59514165
4593,0.3450833,0.22512344,0.053364716,0.066595145,0.5206109,0.20934786,0.032390084,0.27887297,0.5980086
4594,0.3454482,0.22631915,0.05297325,0.066155806,0.51949286,0.20902748,0.03321076,0.27725464,0.60029864
4595,0.34539863,0.2282002,0.052022934,0.06517551,0.5167122,0.20942652,0.033530816,0.27375486,0.6019736
4596,0.34507656,0.23064148,0.050673433,0.06376166,0.5126464,0.21045703,0.033445716,0.26874363,0.60299116
4597,0.3446463,0.23344617,0.04914103,0.062059093,0.50781596,0.21198371,0.033109214,0.26272303,0.60330796
4598,0.3442317,0.23635812,0.047644805,0.060228776,0.50278103,0.21383461,0.032691527,0.25625488,0.6028807
4599,0.3438733,0.23908488,0.046360955,0.05842746,0.49805588,0.21581884,0.03234349,0.24989353,0.60167074
4600,0.34352222,0.24132685,0.04540173,0.05679362,0.49405357,0.21774563,0.032175392,0.24413255,0.59964854
4601,0.34306645,0.24281248,0.044815063,0.055438913,0.49107608,0.21944688,0.032251738,0.23937747,0.5967987
4602,0.34237346,0.2433304,0.044598185,0.054444876,0.48932168,0.22079372,0.03260015,0.23592779,0.59312385
4603,0.3413392,0.24275681,0.044718962,0.053863432,0.48890954,0.2217094,0.033222567,0.2339776,0.5886476
4604,0.339925,0.24107292,0.045134936,0.053717148,0.48990107,0.22218095,0.034107964,0.23361215,0.5834158
4605,0.33817792,0.23837058,0.045805797,0.05400153,0.49231303,0.22225821,0.035240382,0.23481445,0.5774972
4606,0.3362239,0.23484258,0.046697725,0.0546836,0.49611408,0.22205034,0.036601443,0.23746228,0.5709774
4607,0.33424264,0.2307605,0.047779504,0.05570263,0.50120866,0.22171508,0.03816634,0.24132729,0.5639556
4608,0.33242413,0.22644289,0.04901223,0.056969013,0.50741637,0.22143991,0.039896008,0.24608043,0.5565392
4609,0.3309216,0.22221732,0.05033766,0.0583666,0.51444876,0.22142287,0.04172863,0.25129724,0.5488351
4610,0.32980776,0.21838363,0.05166861,0.05975554,0.52190024,0.22185235,0.043573495,0.2564744,0.5409451
4611,0.32905823,0.21518564,0.052890148,0.06098242,0.5292696,0.22288795,0.045313105,0.2610685,0.5329623
4612,0.32855687,0.21279137,0.053872313,0.0618932,0.536003,0.22464775,0.046815418,0.2645398,0.5249686
4613,0.3281395,0.21129084,0.054496523,0.06235215,0.5415715,0.22719991,0.047956776,0.2664148,0.51703256
4614,0.3276489,0.21070191,0.054686762,0.062260244,0.5455605,0.23056279,0.048648987,0.2663487,0.5092109
4615,0.32699317,0.21098766,0.054434136,0.061571345,0.547747,0.23470971,0.04886141,0.26417592,0.5015485
4616,0.32617572,0.21207425,0.05380152,0.060299955,0.54814374,0.23957796,0.048628446,0.25993735,0.49408042
4617,0.32529092,0.21386556,0.052906893,0.05851846,0.5469882,0.24507894,0.048039198,0.25387007,0.48683015
4618,0.3244834,0.21625257,0.051888272,0.056342542,0.54467773,0.25110784,0.047210254,0.24635966,0.47981316
4619,0.32389617,0.21911629,0.0508663,0.05391361,0.54169345,0.25754967,0.04625677,0.237887,0.47303632
4620,0.32362384,0.22232875,0.04991838,0.051376708,0.5385129,0.2642876,0.045269214,0.22895606,0.4664995
4621,0.3236913,0.22575578,0.049069818,0.048865717,0.5355487,0.27120563,0.044302557,0.22004052,0.46019876
4622,0.32405618,0.22926112,0.0483033,0.04649177,0.53311926,0.27819416,0.043379016,0.21154608,0.45412782
4623,0.3246315,0.23271494,0.04757764,0.044338956,0.53144467,0.28515404,0.042498704,0.20379189,0.44828036
4624,0.32531583,0.23600319,0.046848666,0.042464003,0.5306582,0.29200044,0.04165278,0.19700499,0.4426527
4625,0.32602388,0.23903826,0.04608691,0.04089872,0.53082836,0.29866847,0.04083633,0.19132356,0.43724388
4626,0.3267059,0.24176455,0.04528754,0.03965381,0.53197885,0.30511355,0.040055785,0.18680951,0.43205616
4627,0.3273582,0.2441633,0.044472996,0.038721874,0.53409994,0.31131434,0.039331388,0.1834542,0.42709538
4628,0.32802132,0.24625166,0.043688677,0.038080998,0.53715616,0.31727114,0.038696,0.18118903,0.4223695
4629,0.32876965,0.2480782,0.042994786,0.03769667,0.5410842,0.32300344,0.038188003,0.1798927,0.41788772
4630,0.32968968,0.24971363,0.042452823,0.03752325,0.5457884,0.32854697,0.03784327,0.17939815,0.41365954
4631,0.3308612,0.25124228,0.042113148,0.03750579,0.55112475,0.33394575,0.037684582,0.17949441,0.40969336
4632,0.33233222,0.25274983,0.04200169,0.03758071,0.5569018,0.33924958,0.037712526,0.17993972,0.4059954
4633,0.33410436,0.25431496,0.042110678,0.037678726,0.56287104,0.3445058,0.037898395,0.18046686,0.40256882
4634,0.33612484,0.2560013,0.04239488,0.037728682,0.56874156,0.34975585,0.038183477,0.18080226,0.3994141
4635,0.33829212,0.25785446,0.042775918,0.03766173,0.57419544,0.35503134,0.038483877,0.18068022,0.39652833
4636,0.34047586,0.25990167,0.04315516,0.03741902,0.5789264,0.36035085,0.0387033,0.17987224,0.39390552
4637,0.34254336,0.26215333,0.043432664,0.03695739,0.58268076,0.36572,0.038752105,0.17820865,0.39153716
4638,0.34439215,0.2646081,0.04352881,0.03625528,0.5852932,0.3711299,0.038564544,0.17559876,0.38941288
4639,0.34597087,0.26725394,0.043401178,0.035315756,0.58671904,0.37655997,0.03811555,0.17204349,0.38752067
4640,0.34728968,0.2700713,0.04305189,0.034166474,0.58703566,0.3819766,0.03742432,0.1676347,0.3858471
4641,0.34840882,0.27303016,0.042523555,0.032855093,0.5864309,0.38733605,0.036549997,0.16254489,0.38437784
4642,0.34941727,0.27608907,0.041885532,0.03144266,0.5851606,0.39258313,0.035576716,0.15700078,0.3830974
4643,0.35040337,0.27919134,0.041216053,0.029995982,0.5835088,0.39765492,0.034595713,0.15125817,0.3819893
4644,0.35143137,0.28226537,0.040585972,0.02858005,0.58174556,0.40248117,0.033689454,0.14557491,0.38103664
4645,0.352527,0.28522664,0.040047377,0.027252981,0.58009744,0.40698785,0.032919887,0.14018968,0.38022235
4646,0.35367382,0.28798133,0.039629947,0.026062544,0.57873654,0.4111018,0.032324817,0.1353099,0.37952957
4647,0.35482147,0.2904336,0.039341964,0.025045935,0.5777721,0.41475058,0.031918865,0.13110264,0.37894288
4648,0.3558983,0.29249313,0.03917515,0.024229992,0.5772679,0.41786978,0.03169853,0.12769958,0.37844846
4649,0.35682574,0.29408184,0.03911089,0.023633009,0.57724786,0.42040414,0.03164856,0.12519516,0.37803468
4650,0.35753345,0.29514048,0.03912619,0.023266792,0.57771397,0.42231107,0.031747945,0.12365496,0.37769294
4651,0.35796994,0.29563367,0.0391985,0.023137774,0.57865256,0.42356148,0.031975582,0.123115495,0.37741742
4652,0.35811055,0.2955523,0.03930966,0.023248594,0.5800488,0.4241407,0.03231358,0.12359451,0.3772054
4653,0.35796082,0.29491383,0.03944864,0.023598343,0.58188415,0.42404997,0.03275035,0.12508385,0.3770575
4654,0.35755607,0.29376155,0.0396125,0.024182027,0.58413965,0.42330435,0.03328073,0.12755458,0.37697724
4655,0.35695612,0.29215974,0.03980677,0.024989607,0.5867871,0.42192993,0.033906635,0.13095057,0.3769709
4656,0.3562366,0.29018825,0.04004395,0.02600441,0.58978134,0.41996437,0.034633845,0.13518311,0.37704727
4657,0.35547623,0.28793553,0.040339902,0.02720078,0.5930462,0.41745013,0.03546871,0.14012738,0.37721717
4658,0.35474166,0.28548953,0.040709786,0.028542336,0.59646755,0.41443747,0.036414173,0.14561589,0.37749267
4659,0.35407293,0.2829315,0.041161057,0.02998037,0.5998746,0.4109743,0.037463155,0.1514372,0.37788674
4660,0.3534719,0.28032857,0.041688748,0.031454604,0.60304075,0.40710595,0.038594294,0.15734048,0.37841305
4661,0.3528966,0.27773094,0.042271238,0.032894444,0.6056926,0.4028767,0.039770495,0.16304547,0.3790854
4662,0.3522702,0.27517462,0.042870935,0.034224615,0.60752773,0.3983264,0.040939756,0.16826156,0.3799173
4663,0.3514966,0.27268472,0.043440167,0.035371725,0.60825104,0.3934939,0.04204293,0.1727142,0.380923
4664,0.3504869,0.2702837,0.043930188,0.036273032,0.6076172,0.3884203,0.04302302,0.17617385,0.38211644
4665,0.34918863,0.26799923,0.04430435,0.036885057,0.60547805,0.3831493,0.043838263,0.1784905,0.38351196
4666,0.34760338,0.2658665,0.04454619,0.03719072,0.60180724,0.37772822,0.044469196,0.1796098,0.38512424
4667,0.34579298,0.26392728,0.044663228,0.03720247,0.5967153,0.37220645,0.0449231,0.17958573,0.38696715
4668,0.3438663,0.262223,0.044682693,0.036960606,0.5904371,0.36663145,0.04522845,0.17857721,0.38905197
4669,0.34194982,0.2607806,0.04464169,0.036527507,0.58328825,0.36103898,0.045425244,0.17682405,0.39138764
4670,0.3401587,0.25960273,0.0445753,0.03598067,0.5756269,0.35545132,0.045553863,0.17462172,0.39397782
4671,0.33856803,0.25865638,0.044508845,0.035402805,0.5678067,0.34986946,0.045645952,0.1722913,0.39682052
4672,0.33719984,0.25787085,0.0444532,0.03487578,0.56014514,0.34427366,0.04572006,0.17015144,0.3999083
4673,0.33602282,0.25714073,0.04440772,0.034474377,0.55290693,0.33862653,0.045783173,0.16849723,0.4032275
4674,0.33496618,0.25633672,0.044364918,0.034264542,0.54630077,0.33287722,0.045834057,0.16758947,0.4067595
4675,0.33393946,0.2553194,0.044319004,0.03430107,0.5404887,0.32696998,0.045872122,0.16764659,0.4104821
4676,0.33285803,0.25395742,0.044272523,0.034628086,0.5355942,0.32085264,0.045902688,0.1688389,0.41437104
4677,0.33166575,0.25214452,0.044242743,0.035278503,0.5317164,0.31448624,0.045942307,0.17128785,0.41840127
4678,0.33035314,0.24981532,0.04426432,0.036273494,0.5289348,0.30785325,0.046021897,0.17505963,0.42255023
4679,0.32896572,0.24695635,0.044389118,0.037620258,0.5273082,0.3009651,0.046184663,0.18015845,0.42679802
4680,0.3275997,0.24361095,0.044680677,0.03930807,0.5268608,0.29386398,0.046481997,0.1865148,0.43113
4681,0.32638517,0.23987778,0.04520284,0.04130456,0.5275598,0.2866248,0.046960462,0.19397455,0.4355368
4682,0.32638517,0.23987778,0.04520284,0.04130456,0.5275598,0.2866248,0.046960462,0.19397455,0.4355368
4683,0.32647762,0.23905607,0.045049686,0.042371877,0.53060114,0.2855712,0.04726494,0.19776505,0.43554255
4684,0.3269164,0.23810318,0.04527712,0.043536093,0.5342449,0.28448832,0.04786427,0.20189229,0.43549165
4685,0.32768625,0.23718336,0.04581267,0.044690233,0.538135,0.2835053,0.048672326,0.20595738,0.43539697
4686,0.32867774,0.23645118,0.046509337,0.045717236,0.54181665,0.28274703,0.049537655,0.20953196,0.4352711
4687,0.32970834,0.23604138,0.047165047,0.04650191,0.5447923,0.28232694,0.05026068,0.21220466,0.43512428
4688,0.33056372,0.23605797,0.047560964,0.04694479,0.5465916,0.2823364,0.050630756,0.21362442,0.43496457
4689,0.33106247,0.23657104,0.047513098,0.046978332,0.5468658,0.28283688,0.050472703,0.21355626,0.43479583
4690,0.33111072,0.2376113,0.046920136,0.046579305,0.5454664,0.2838561,0.049690917,0.2119194,0.43461937
4691,0.3307308,0.23916665,0.045790825,0.04577334,0.54248035,0.28538236,0.04829467,0.20880333,0.43443158
4692,0.33005005,0.24117939,0.0442387,0.044631943,0.5382141,0.28736565,0.046393096,0.20445536,0.4342249
4693,0.3292505,0.24354354,0.042448174,0.04325881,0.5331249,0.2897179,0.044164535,0.19924244,0.43398842
4694,0.32850927,0.24610873,0.040626105,0.041774444,0.5277282,0.29232094,0.04181156,0.19359569,0.43370765
4695,0.3279462,0.24869017,0.038957175,0.040298857,0.52250975,0.2950375,0.039518572,0.1879537,0.4333657
4696,0.32760197,0.25108582,0.037575964,0.0389402,0.5178715,0.29772264,0.03742517,0.18272369,0.43294513
4697,0.32744068,0.25309542,0.036557708,0.037787564,0.51410145,0.30023718,0.035615128,0.17824917,0.43243045
4698,0.327376,0.2545437,0.035923876,0.03690845,0.51138246,0.30245933,0.034123242,0.17479992,0.4318098
4699,0.32730612,0.2552999,0.035656266,0.036349952,0.50980914,0.3042943,0.03294484,0.17257003,0.43107712
4700,0.3271463,0.25529262,0.035712264,0.03614139,0.50941867,0.3056838,0.032052264,0.1716826,0.430234
4701,0.32685283,0.25451893,0.036038376,0.036295522,0.5102035,0.30660647,0.03140763,0.1721894,0.4292893
4702,0.3264342,0.25304455,0.036579978,0.036809694,0.5121294,0.30707875,0.030972878,0.17407782,0.42825985
4703,0.32594955,0.25099635,0.03728767,0.037665512,0.515131,0.30714995,0.030716406,0.17726466,0.42716965
4704,0.3254931,0.24854818,0.038117982,0.038826942,0.51910865,0.30689663,0.030614518,0.18159753,0.42604774
4705,0.32516867,0.24589853,0.03903271,0.04023743,0.52390385,0.30641037,0.030651115,0.18684237,0.42492557
4706,0.32505682,0.24324656,0.039992522,0.041817747,0.5292852,0.30578613,0.030811569,0.1926875,0.42383578
4707,0.32518795,0.2407715,0.040950097,0.043466363,0.5349334,0.3051135,0.031074736,0.19874515,0.42280853
4708,0.32551867,0.23861337,0.041843686,0.045061618,0.5404413,0.3044652,0.03140765,0.20456843,0.42187074
4709,0.3259342,0.23686656,0.042595927,0.046471708,0.54534084,0.3038967,0.031759817,0.20968431,0.42104235
4710,0.32626992,0.23558405,0.043120135,0.047565732,0.5491483,0.30344447,0.032066878,0.21363696,0.42033908
4711,0.3263578,0.23478842,0.04333648,0.048232906,0.5514391,0.30313265,0.03226193,0.21604452,0.41977096
4712,0.32608023,0.23448932,0.04319276,0.048398156,0.55192584,0.30298087,0.032292042,0.21665293,0.41934282
4713,0.32541615,0.2346966,0.04268226,0.048037305,0.5505198,0.30300832,0.03213364,0.21537785,0.41905576
4714,0.3244528,0.23542163,0.0418507,0.04718044,0.54735386,0.3032317,0.031801768,0.21232039,0.41890785
4715,0.32336384,0.23666942,0.04078703,0.04590739,0.5427584,0.3036622,0.0313461,0.2077501,0.4188929
4716,0.32235962,0.23842125,0.039604064,0.044334337,0.5371985,0.3042955,0.030838791,0.20206417,0.4189993
4717,0.3216257,0.2406172,0.038413674,0.04259486,0.53118575,0.3051002,0.030356668,0.19572888,0.4192103
4718,0.32127583,0.24314463,0.037308972,0.040822253,0.52520376,0.30601558,0.029966459,0.18922172,0.41950345
4719,0.32133207,0.24584007,0.03635531,0.03913668,0.5196563,0.30695271,0.029717915,0.18298565,0.41985208
4720,0.32172906,0.24849948,0.0355922,0.037637383,0.51484895,0.30780146,0.029643495,0.17740399,0.4202256
4721,0.32234165,0.25090143,0.035040572,0.036399636,0.51098335,0.3084423,0.029763121,0.1727779,0.42059413
4722,0.32302067,0.25283182,0.034712907,0.035475932,0.50818133,0.30876115,0.030090788,0.16932938,0.4209286
4723,0.3236306,0.25410956,0.03462204,0.034899004,0.5065076,0.30866298,0.030641656,0.16720296,0.42120552
4724,0.32407892,0.2546088,0.034786448,0.03468365,0.5059908,0.3080835,0.031435065,0.16647223,0.42140687
4725,0.32433453,0.2542746,0.035230905,0.034829017,0.50663203,0.30699906,0.03249399,0.167139,0.42152297
4726,0.324431,0.25312847,0.03598336,0.035319168,0.5084102,0.3054294,0.033840917,0.16913988,0.4215525
4727,0.32445312,0.25126654,0.037065152,0.036121424,0.51126426,0.3034388,0.03548822,0.17233725,0.42150223
4728,0.32451072,0.24884744,0.03847873,0.03718457,0.51507616,0.30113044,0.037425436,0.17652029,0.42138615
4729,0.3247031,0.24607229,0.04019346,0.038437337,0.5196458,0.29863775,0.039606474,0.1814016,0.4212232
4730,0.32508242,0.24316123,0.042133283,0.03978793,0.5246718,0.2961103,0.041937817,0.18662365,0.42103523
4731,0.32563084,0.2403291,0.0441746,0.041127156,0.5297527,0.29370052,0.04427812,0.19177404,0.42084512
4732,0.32625774,0.23776448,0.046156634,0.042336617,0.5344125,0.29154754,0.04644954,0.19641544,0.4206738
4733,0.32682472,0.2356148,0.047909565,0.043300368,0.5381671,0.289768,0.048266724,0.20013237,0.42053902
4734,0.32719424,0.23398009,0.049293123,0.04392102,0.5406026,0.2884435,0.049577657,0.20258147,0.42045462
4735,0.32728583,0.23291326,0.05023658,0.044135973,0.54146314,0.2876173,0.050301917,0.20354396,0.42043
4736,0.32711145,0.23242334,0.050760306,0.043927826,0.54070985,0.2872936,0.050456658,0.20295957,0.42046955
4737,0.32678035,0.23248056,0.050971717,0.043328084,0.53852904,0.2874373,0.05015323,0.20093855,0.42057323
4738,0.3264618,0.23301876,0.051031664,0.042411376,0.53528553,0.28797978,0.04956587,0.19773988,0.42073688
4739,0.326327,0.23393846,0.051108178,0.04128037,0.53143823,0.28882238,0.04888698,0.1937289,0.4209524
4740,0.3264923,0.23510894,0.051332474,0.040050894,0.5274505,0.2898463,0.048282366,0.18932183,0.42120755
4741,0.32698807,0.23637852,0.05177343,0.03883612,0.5237235,0.29092014,0.047862943,0.18494038,0.4214875
4742,0.32775128,0.23758228,0.05243216,0.037736848,0.5205539,0.29190993,0.047676202,0.18096775,0.42177612
4743,0.32864973,0.23855917,0.053255342,0.036835212,0.5181341,0.292691,0.04771491,0.17772822,0.42205676
4744,0.32951748,0.23916753,0.054156456,0.036193475,0.51656747,0.2931554,0.04793576,0.1754763,0.422316
4745,0.33019513,0.23930113,0.05503944,0.035854556,0.5158908,0.29322073,0.048279427,0.17439063,0.42254376
4746,0.3305644,0.23890188,0.05581921,0.035843305,0.5161066,0.2928378,0.048690908,0.17457788,0.42273477
4747,0.3305696,0.23796599,0.05643616,0.03616744,0.51719594,0.2919944,0.049131818,0.17606974,0.42289
4748,0.33022937,0.23654799,0.056864005,0.036817376,0.51912594,0.2907146,0.04958874,0.17882258,0.42301735
4749,0.32962722,0.23475178,0.057111096,0.03776434,0.5218406,0.28905863,0.05007134,0.18271063,0.4231295
4750,0.3288932,0.23272109,0.057213318,0.038958825,0.5252484,0.2871158,0.05060629,0.18752633,0.42324424
4751,0.32816947,0.23062234,0.057219315,0.040327817,0.52919364,0.28499895,0.051221177,0.19297352,0.4233822
4752,0.3275732,0.22862658,0.05717145,0.04177519,0.5334372,0.28283325,0.05192649,0.19867747,0.4235652
4753,0.32716376,0.22689593,0.057083454,0.043184377,0.53764224,0.28074852,0.05269547,0.20419821,0.4238141
4754,0.3269238,0.22557104,0.05692573,0.044427052,0.5413885,0.27887127,0.05345252,0.20906472,0.42414743
4755,0.32676643,0.22476871,0.056622624,0.045375105,0.5442115,0.2773177,0.054075107,0.21281871,0.42457977
4756,0.32657045,0.22458191,0.056069374,0.04591918,0.54567933,0.2761907,0.05441487,0.2150738,0.42512128
4757,0.32622838,0.22508064,0.055162136,0.0459856,0.54547405,0.2755716,0.05433121,0.21557124,0.42577675
4758,0.325697,0.22631049,0.053835165,0.045551363,0.54347336,0.2755158,0.053731173,0.21422638,0.42654637
4759,0.3250211,0.22828381,0.052088022,0.044649236,0.5397827,0.27604157,0.052597344,0.21114378,0.4274231
4760,0.32431963,0.23096459,0.049991585,0.04336346,0.5347285,0.27712476,0.050995044,0.20660874,0.4283926
4761,0.32374263,0.23425445,0.04767289,0.041815285,0.52878726,0.2786901,0.049054217,0.20104294,0.429433
4762,0.3234139,0.23798504,0.045285292,0.04014358,0.5224956,0.2806123,0.04693924,0.19494408,0.4305152
4763,0.3233858,0.24192075,0.042978674,0.03848638,0.5163651,0.28272513,0.044815134,0.18882486,0.4316022
4764,0.3236224,0.24577734,0.04087848,0.036966603,0.5108216,0.28483573,0.042824067,0.18316181,0.4326542
4765,0.324011,0.2492493,0.039077085,0.03568462,0.50618064,0.28674287,0.041074798,0.17836298,0.43362996
4766,0.32439715,0.25204492,0.03763621,0.034716014,0.50265384,0.28825936,0.03964232,0.17475219,0.43449128
4767,0.32462534,0.25391844,0.036593817,0.03411309,0.50037134,0.28923208,0.03857445,0.17256482,0.43520564
4768,0.32458243,0.25470275,0.035972163,0.03390751,0.49940574,0.28955594,0.037899345,0.17195047,0.43574956
4769,0.32422394,0.25432736,0.03578375,0.034112852,0.49979007,0.2891872,0.037629865,0.17297302,0.4361112
4770,0.3235876,0.2528296,0.036032405,0.034725565,0.50152844,0.2881483,0.03776622,0.17561392,0.43629038
4771,0.32278597,0.25035122,0.03671138,0.03572339,0.50458366,0.28652465,0.03829218,0.17976683,0.43630004
4772,0.32197866,0.24712017,0.037795946,0.03706255,0.5088602,0.28445902,0.0391686,0.18523255,0.43616354
4773,0.32133538,0.24342439,0.03923565,0.038675323,0.51417273,0.28213426,0.040326886,0.19171156,0.43591347
4774,0.3209872,0.23957595,0.04094583,0.040465407,0.520224,0.279754,0.041662365,0.19880758,0.43558758
4775,0.32099155,0.23587354,0.04280646,0.04231155,0.5265968,0.2775218,0.043035578,0.20603946,0.43522522
4776,0.3213127,0.23257056,0.04466983,0.0440723,0.5327785,0.27561736,0.04428505,0.21287607,0.4348634
4777,0.32183605,0.2298543,0.04638135,0.045600414,0.53821146,0.2741803,0.045251627,0.21877956,0.434535
4778,0.3224101,0.22783951,0.047810216,0.046760384,0.5423905,0.2733001,0.045813583,0.22327684,0.43426582
4779,0.32290357,0.2265745,0.04887891,0.04745019,0.54495066,0.27301374,0.045918163,0.22601874,0.43407443
4780,0.32325503,0.22605452,0.04958122,0.047619272,0.54574513,0.27330822,0.04559939,0.2268375,0.43397155
4781,0.32349145,0.22623873,0.04997532,0.04727738,0.54487234,0.2741314,0.044968754,0.22577222,0.43396178
4782,0.323706,0.22705893,0.05015631,0.046490755,0.54263985,0.2753997,0.044183787,0.22305632,0.43404168
4783,0.323706,0.22705893,0.05015631,0.046490755,0.54263985,0.2753997,0.044183787,0.22305632,0.43404168
4784,0.32393387,0.22829768,0.049399883,0.0462363,0.5456588,0.27840286,0.044820447,0.2224355,0.43093342
4785,0.32421672,0.2301414,0.04849626,0.04557909,0.5474664,0.28186622,0.045289718,0.22031045,0.42798275
4786,0.3244789,0.23260379,0.047370464,0.04450464,0.54789335,0.285828,0.045460325,0.21660504,0.42518884
4787,0.324691,0.23567161,0.045974623,0.04304476,0.5469449,0.29029852,0.0452433,0.21140312,0.4225453
4788,0.32487628,0.23929875,0.044304844,0.0412727,0.54480034,0.2952508,0.044609454,0.2049401,0.42004138
4789,0.32509226,0.2433974,0.042402938,0.039291915,0.5417801,0.30062,0.043591455,0.19756864,0.41766095
4790,0.32540005,0.2478342,0.040346183,0.037219666,0.5382823,0.3063007,0.04227011,0.18971147,0.41538426
4791,0.3258335,0.25243115,0.03822994,0.035172414,0.53471875,0.31215587,0.040753666,0.18180923,0.4131892
4792,0.32638156,0.2569786,0.036150876,0.03325208,0.531459,0.3180263,0.039156467,0.17427622,0.41105253
4793,0.32698894,0.26125285,0.034195647,0.031540465,0.5287962,0.32374623,0.037583336,0.16746663,0.4089533
4794,0.32757202,0.2650403,0.03243581,0.030095914,0.52694035,0.32915768,0.036122493,0.16166016,0.4068749
4795,0.32804206,0.26815873,0.030927146,0.028956184,0.52602565,0.33412555,0.03484268,0.15705742,0.40480584
4796,0.32832977,0.2704781,0.02971153,0.028140157,0.5261245,0.33854806,0.033794407,0.15378198,0.4027423
4797,0.32840258,0.27193156,0.028818162,0.02765285,0.5272641,0.3423631,0.033011694,0.15188935,0.4006876
4798,0.3282733,0.27252072,0.028264813,0.02748775,0.5294399,0.3455511,0.032513082,0.15137576,0.3986518
4799,0.32799867,0.27231404,0.02805654,0.027628107,0.5326146,0.34813386,0.032302123,0.15217862,0.3966509
4800,0.32766813,0.2714368,0.028183877,0.028047433,0.53671706,0.35016814,0.032366157,0.15418278,0.39470595
4801,0.3273855,0.2700557,0.02862119,0.028708575,0.54163295,0.35174087,0.032675102,0.15721695,0.39284012
4802,0.32724646,0.26835972,0.02932433,0.02956242,0.54719365,0.35295644,0.03318104,0.16105615,0.39107716
4803,0.32731646,0.2665394,0.030230267,0.030546807,0.55316633,0.35392737,0.033817742,0.16542122,0.38944
4804,0.3276139,0.2647662,0.03125992,0.031587776,0.559257,0.3547609,0.034505356,0.16999072,0.38794863
4805,0.32810408,0.26317748,0.03232437,0.032602236,0.5651201,0.35554746,0.035157505,0.17441514,0.38661918
4806,0.3287067,0.26186654,0.033335578,0.033504605,0.5703924,0.35635594,0.035692412,0.17834401,0.3854624
4807,0.3293166,0.26088208,0.03421989,0.034214612,0.5747304,0.35722446,0.03604649,0.18145941,0.3844847
4808,0.3298323,0.26023346,0.034930874,0.034667946,0.5778601,0.35816357,0.036187515,0.18350908,0.38368797
4809,0.33018446,0.25990292,0.03545688,0.034824654,0.57961977,0.35915765,0.03612188,0.18434027,0.38307056
4810,0.3303531,0.25985715,0.035820253,0.034675717,0.5799819,0.3601728,0.035892498,0.18391661,0.38262784
4811,0.33036655,0.26005656,0.036067184,0.034242794,0.57904917,0.36115965,0.03556862,0.18232091,0.38235402
4812,0.33028647,0.26045936,0.036251854,0.03357526,0.5770319,0.3620605,0.035228405,0.17974302,0.38224193
4813,0.33018294,0.26102173,0.036419623,0.03274158,0.5742036,0.36281383,0.03494107,0.17644872,0.38228345
4814,0.3301103,0.26169297,0.036597177,0.031820193,0.5708583,0.36335263,0.034753773,0.17275189,0.38246968
4815,0.33009112,0.26241288,0.036788434,0.030889807,0.5672741,0.36360976,0.03468698,0.16897732,0.38279086
4816,0.33011255,0.2631099,0.036979727,0.030022906,0.5636888,0.36351806,0.034737684,0.16543306,0.38323632
4817,0.33013377,0.2637027,0.037148904,0.029282188,0.56029505,0.3630133,0.03488675,0.16239502,0.3837952
4818,0.33009908,0.26410702,0.03727486,0.028717197,0.55723894,0.36203793,0.03510869,0.1600923,0.38445663
4819,0.3299556,0.26424292,0.03734704,0.028365642,0.5546292,0.36054537,0.035381883,0.15870196,0.38521042
4820,0.3296693,0.26404482,0.0373716,0.028252855,0.5525477,0.3585055,0.035694797,0.15834741,0.38604763
4821,0.3292371,0.2634709,0.037373737,0.028392497,0.551054,0.3559094,0.036050994,0.15909357,0.3869614
4822,0.32869434,0.26250988,0.037397634,0.028786853,0.55018866,0.35277358,0.03646682,0.1609483,0.38794768
4823,0.3281115,0.2611848,0.037501097,0.029425599,0.5499679,0.34914166,0.036970515,0.16385572,0.38900542
4824,0.3275845,0.25955445,0.0377461,0.030283952,0.55036986,0.34508657,0.03759145,0.1676918,0.39013675
4825,0.32721224,0.25770754,0.03818394,0.031320773,0.5513154,0.34070766,0.038348846,0.17225894,0.39134732
4826,0.3270701,0.25575605,0.038837165,0.03247687,0.55265355,0.3361279,0.039236497,0.17728917,0.3926448
4827,0.3271832,0.25382513,0.03968166,0.033676382,0.5541469,0.33148697,0.040208716,0.18245116,0.3940387
4828,0.32750624,0.25204253,0.040634718,0.034828976,0.55547494,0.326933,0.041172046,0.18736988,0.39553848
4829,0.32792616,0.25052926,0.041558333,0.03583858,0.5562614,0.32261,0.041991822,0.1916596,0.3971534
4830,0.32828707,0.24939117,0.04228093,0.03661497,0.5561331,0.31864995,0.042512156,0.194971,0.39888978
4831,0.32843786,0.24871293,0.042636707,0.037088204,0.5547907,0.31516057,0.042592138,0.19703797,0.40075067
4832,0.32828206,0.24854842,0.04251209,0.037221555,0.5520834,0.31221166,0.042144224,0.19772749,0.4027338
4833,0.32781446,0.24891225,0.04188182,0.037020393,0.5480554,0.30982545,0.041164856,0.1970651,0.40483186
4834,0.32712147,0.2497681,0.04082031,0.036533047,0.5429466,0.30797118,0.03973864,0.19523671,0.40703052
4835,0.32634723,0.25102082,0.039483678,0.03584273,0.5371501,0.30656022,0.038021266,0.19256859,0.40930936
4836,0.32563823,0.25251418,0.038069725,0.03505433,0.53113294,0.3054545,0.036201276,0.18947715,0.411642
4837,0.3250952,0.2540402,0.03677516,0.034279812,0.52535796,0.30447754,0.03446211,0.18641828,0.4139978
4838,0.3247436,0.25535682,0.035761155,0.03362564,0.5202244,0.30343407,0.03295146,0.18383886,0.41634423
4839,0.32453716,0.25621456,0.0351377,0.033184882,0.5160365,0.30212736,0.03176786,0.1821413,0.41864908
4840,0.32438472,0.256389,0.034962248,0.03303349,0.51300645,0.3003879,0.030960457,0.18165809,0.4208837
4841,0.3241875,0.2557087,0.035248995,0.033229798,0.5112639,0.2980836,0.030537445,0.18264285,0.42302552
4842,0.32387885,0.2540825,0.035982043,0.03381432,0.5108804,0.29513922,0.030477842,0.18526334,0.4250615
4843,0.32345062,0.25151446,0.037126496,0.034809638,0.5118781,0.29154557,0.03074221,0.18959029,0.426989
4844,0.32296148,0.24810743,0.03863665,0.036217395,0.51423573,0.28736013,0.03128196,0.19559367,0.42881653
4845,0.3225275,0.24405423,0.040458955,0.038014323,0.5178687,0.28270397,0.032042548,0.20312221,0.43056497
4846,0.32228962,0.2396142,0.042529598,0.040145803,0.52261335,0.2777506,0.032964434,0.21189831,0.43226445
4847,0.32236657,0.23507865,0.04476687,0.042521056,0.52818894,0.27270395,0.03397853,0.22150646,0.43395326
4848,0.32280913,0.23073395,0.047064375,0.045010794,0.5341876,0.2677779,0.03500211,0.2314076,0.4356739
4849,0.3235652,0.22682849,0.049285106,0.047451615,0.54007465,0.26317337,0.03593701,0.24096425,0.43746865
4850,0.3244763,0.22354968,0.05126795,0.049658664,0.5452327,0.25905848,0.03667445,0.24949978,0.43937588
4851,0.32531694,0.22102113,0.052846596,0.05144922,0.54904443,0.2555587,0.037111867,0.25637385,0.44142687
4852,0.32586408,0.21931115,0.053881794,0.052671142,0.55100566,0.25275382,0.037175614,0.2610762,0.44364455
4853,0.32597575,0.21845081,0.054293253,0.053231675,0.55083144,0.2506803,0.036842883,0.26330823,0.44604072
4854,0.3256432,0.21844772,0.054078862,0.05311664,0.5485216,0.24933594,0.03614934,0.26303628,0.44861716
4855,0.32498926,0.21928605,0.053309318,0.052393876,0.54436064,0.24867994,0.03517942,0.26050124,0.45136482
4856,0.32421744,0.22091503,0.052102514,0.051199883,0.538849,0.24863225,0.034037627,0.25617912,0.45426187
4857,0.3235324,0.22323163,0.050588824,0.049711946,0.5325911,0.24907045,0.032821216,0.25069946,0.45727536
4858,0.32307345,0.22606632,0.048886225,0.048120927,0.5261865,0.2498315,0.03160089,0.24475412,0.460362
4859,0.32288033,0.22918537,0.047090203,0.04660474,0.5201592,0.2507212,0.030419491,0.23901851,0.46346933
4860,0.32290104,0.23230807,0.045279235,0.045313735,0.5149151,0.25152934,0.029300937,0.23408483,0.46653992
4861,0.32303035,0.23514025,0.04352756,0.044362534,0.5107495,0.25205335,0.028269086,0.2304271,0.4695162
4862,0.32315993,0.23741412,0.041916776,0.043829013,0.507859,0.25212,0.027358761,0.2283802,0.47234344
4863,0.323224,0.23892665,0.04054146,0.043755874,0.50636435,0.25161147,0.026623761,0.2281291,0.47497576
4864,0.3232276,0.23957089,0.039505273,0.044151444,0.50632143,0.25047916,0.026132692,0.22970958,0.47737923
4865,0.32324624,0.23935027,0.038906153,0.044989828,0.507715,0.24875501,0.02595634,0.23300362,0.47953385
4866,0.32339668,0.23837586,0.038811434,0.046209406,0.5104339,0.24654858,0.026145115,0.23774023,0.48143446
4867,0.3237852,0.236848,0.039225787,0.047711406,0.5142426,0.24403624,0.026702508,0.24350382,0.4830896
4868,0.32444623,0.23502266,0.040062737,0.04936085,0.5187524,0.24144077,0.027560452,0.24975118,0.48451713
4869,0.32529914,0.2331743,0.04113132,0.050993517,0.5234295,0.23900424,0.028568229,0.25585708,0.48574275
4870,0.32614547,0.23155674,0.04215664,0.052432094,0.52764016,0.23695843,0.029508056,0.26117367,0.48679176
4871,0.3267221,0.23037677,0.04283609,0.053509247,0.5307527,0.23549765,0.030140271,0.26511478,0.48768646
4872,0.3267956,0.22977225,0.042925682,0.054097675,0.53227466,0.23475516,0.030270832,0.26724866,0.4884433
4873,0.32626054,0.22980174,0.042323235,0.054135557,0.5319798,0.23478718,0.029816777,0.26737583,0.48906985
4874,0.3251926,0.23044059,0.04111026,0.053641755,0.52997595,0.23556599,0.028839773,0.2655702,0.489563
4875,0.32382336,0.23158208,0.039529115,0.05271217,0.52667713,0.2369827,0.027528206,0.26216623,0.4899115
4876,0.32245037,0.2330467,0.037905466,0.051498193,0.5226934,0.23886101,0.026135497,0.25769687,0.49009538
4877,0.321331,0.23460054,0.03655253,0.05017792,0.51868165,0.24097824,0.024905382,0.25279802,0.49009132
4878,0.3206053,0.23598167,0.03569627,0.048927378,0.51522934,0.24309595,0.024014052,0.24811932,0.4898735
4879,0.32027748,0.23693565,0.03544216,0.047899693,0.5127722,0.24498649,0.02354307,0.24424267,0.48942047
4880,0.3202482,0.23725145,0.035781525,0.047215216,0.51158655,0.24646099,0.023485156,0.2416404,0.488718
4881,0.32037082,0.23679376,0.036620114,0.046956945,0.5118007,0.2473888,0.023769682,0.2406422,0.48776358
4882,0.32051355,0.23552647,0.037816122,0.047170952,0.5134324,0.2477114,0.024293311,0.24142769,0.4865694
4883,0.3206009,0.23351932,0.03921447,0.047867123,0.5164138,0.24744679,0.024949363,0.24401766,0.48516053
4884,0.3206009,0.23351932,0.03921447,0.047867123,0.5164138,0.24744679,0.024949363,0.24401766,0.48516053
4885,0.3249127,0.23979147,0.04044498,0.044676244,0.505469,0.24826108,0.02567919,0.23152874,0.4944052
4886,0.33003205,0.24558732,0.04208011,0.042364612,0.49748033,0.24852753,0.026740763,0.22221206,0.5037297
4887,0.33462727,0.24989681,0.04362133,0.04110913,0.49222907,0.2476131,0.027685843,0.21693012,0.51297426
4888,0.33758077,0.25185212,0.044697337,0.0410313,0.4894486,0.24500367,0.028175049,0.21626987,0.5219779
4889,0.3382717,0.25089392,0.04515432,0.04222349,0.48901606,0.24038468,0.028053612,0.22057779,0.53059626
4890,0.33676785,0.24689929,0.04511522,0.044753358,0.4910637,0.23371272,0.027400922,0.22995009,0.5387224
4891,0.33388543,0.24023244,0.045009922,0.048643082,0.4959494,0.22524427,0.02655452,0.24415061,0.5463048
4892,0.3310403,0.23168802,0.04552937,0.053822897,0.50410354,0.21551797,0.026074558,0.26251101,0.5533598
4893,0.32984102,0.22232494,0.047446087,0.060069975,0.5157085,0.20527014,0.026607681,0.2838307,0.5599668
4894,0.3314755,0.21324396,0.05127995,0.06695156,0.53029037,0.19530964,0.028628897,0.30635184,0.5662503
4895,0.33608773,0.20538607,0.056899223,0.073802434,0.54635787,0.18638957,0.032136068,0.32783225,0.57235223
4896,0.34246463,0.1994336,0.06326706,0.07976398,0.5613154,0.17912935,0.03644082,0.34574524,0.5783951
4897,0.3483347,0.19583209,0.06858616,0.08391645,0.5718772,0.17399447,0.040252034,0.35763067,0.5844548
4898,0.3513916,0.19489221,0.070985496,0.085513905,0.5751114,0.17131814,0.042174865,0.36161837,0.5905502
4899,0.3506298,0.19686182,0.069512255,0.08425573,0.56978357,0.17129996,0.04146258,0.357021,0.59663945
4900,0.3470614,0.20187767,0.06474197,0.08044178,0.55712605,0.1739523,0.038493883,0.34467983,0.6026274
4901,0.34310073,0.20978601,0.058439273,0.074875444,0.5402914,0.17900297,0.03452544,0.326763,0.6083742
4902,0.34107375,0.21997325,0.05253664,0.06856385,0.52286416,0.18585023,0.030922035,0.3060919,0.6136988
4903,0.34203854,0.23134148,0.048281364,0.062415697,0.50754154,0.19361185,0.028525338,0.28540432,0.6183888
4904,0.34555763,0.24244563,0.046021413,0.057090566,0.4956806,0.20125186,0.027507132,0.2669216,0.6222151
4905,0.350173,0.2517198,0.045455694,0.0529975,0.48754483,0.2077282,0.027567493,0.25224915,0.6249537
4906,0.35410357,0.2577413,0.046002164,0.050360084,0.48279178,0.21214075,0.028211469,0.24243955,0.62641263
4907,0.35587293,0.25949678,0.047088724,0.04928745,0.480941,0.21386825,0.028967053,0.23810568,0.6264614
4908,0.35475424,0.25659642,0.048334394,0.049823444,0.48168516,0.21267678,0.029521188,0.2394872,0.62506026
4909,0.3509853,0.24938397,0.049640436,0.051960878,0.48503277,0.20877585,0.029793326,0.2464636,0.62227225
4910,0.3457177,0.23888962,0.05120463,0.055623434,0.4912668,0.2027938,0.029955594,0.25851738,0.61825764
4911,0.34067866,0.2266171,0.05344232,0.06061924,0.50070965,0.19566768,0.030382222,0.27465978,0.6132529
4912,0.3375781,0.21421471,0.056778878,0.066584505,0.51334393,0.18846264,0.031502362,0.29337895,0.60752696
4913,0.337414,0.2031316,0.061337966,0.07294444,0.52841187,0.18217032,0.03356784,0.31267372,0.6013409
4914,0.33994123,0.19437625,0.066645026,0.078919984,0.54413563,0.17755207,0.036414534,0.33016902,0.5949115
4915,0.343595,0.18844576,0.071542814,0.08360643,0.5578068,0.17507383,0.039366554,0.3433664,0.58840024
4916,0.3460675,0.1854207,0.07450496,0.086141825,0.5663888,0.1749293,0.0414262,0.35003328,0.5819176
4917,0.34544843,0.18516353,0.07433385,0.085951075,0.56760955,0.17712559,0.04176096,0.34872302,0.5755379
4918,0.34133953,0.18750727,0.070870206,0.082962036,0.5610417,0.18156816,0.040222,0.33925152,0.56931376
4919,0.3351163,0.19231199,0.06514098,0.07766333,0.54838574,0.18809018,0.037464317,0.32283124,0.56326574
4920,0.3290596,0.19936821,0.058765136,0.07092625,0.53264475,0.19641733,0.034524884,0.3017025,0.5573675
4921,0.3250633,0.2082494,0.053110167,0.063703716,0.51681566,0.2061242,0.032230128,0.2784613,0.55153465
4922,0.32385087,0.21824512,0.048819724,0.05678603,0.5029815,0.21663661,0.030888066,0.2554568,0.5456379
4923,0.32497454,0.22841318,0.045857653,0.050703697,0.4921297,0.22728884,0.030348469,0.23449239,0.53952765
4924,0.3272733,0.2377171,0.043808993,0.04574722,0.4844193,0.23740277,0.030233305,0.21678321,0.5330706
4925,0.32941163,0.24519625,0.042182084,0.042033274,0.47958577,0.24638432,0.03015382,0.20304765,0.5261746
4926,0.33030537,0.25013232,0.04060165,0.0395714,0.4772566,0.2538017,0.029840931,0.19361396,0.5188064
4927,0.32938313,0.2521734,0.03889547,0.038314287,0.47716886,0.25944686,0.029196817,0.18852516,0.51099414
4928,0.32668328,0.25138757,0.03710845,0.038187277,0.4792621,0.26335767,0.028295325,0.18760912,0.5028231
4929,0.32281014,0.24823955,0.03547454,0.039096065,0.48366702,0.2658046,0.02735435,0.19050807,0.49442136
4930,0.31876585,0.24349394,0.034354053,0.040917836,0.4906006,0.26724273,0.026685245,0.19667263,0.48594007
4931,0.31568292,0.23806915,0.034133404,0.043480366,0.5001999,0.26824054,0.026615977,0.20534341,0.47753415
4932,0.31449446,0.23287351,0.035082065,0.0465389,0.5123065,0.26939383,0.02738493,0.21552773,0.46934363
4933,0.31561464,0.22866008,0.03719451,0.04976004,0.5262716,0.27124366,0.029020928,0.226007,0.46147996
4934,0.31873202,0.22593057,0.040074226,0.05272721,0.5408569,0.27420974,0.031254265,0.23539291,0.45402378
4935,0.32282463,0.22490582,0.042942308,0.054976493,0.554321,0.2785564,0.03351704,0.24224755,0.44702405
4936,0.3264774,0.2255682,0.044835616,0.05607357,0.56475997,0.28438565,0.035089828,0.24528453,0.44050902
4937,0.32844636,0.22775534,0.044971853,0.05571916,0.57067806,0.2916661,0.03538101,0.24363095,0.434492
4938,0.3282374,0.23126893,0.043122593,0.05384587,0.5715454,0.30027097,0.034212597,0.23706184,0.42897812
4939,0.32634342,0.23594551,0.0397453,0.05065261,0.5680411,0.31001756,0.031925704,0.22609784,0.42396408
4940,0.32395715,0.24165496,0.03575854,0.04654367,0.5617528,0.32068056,0.029204916,0.21186736,0.41943273
4941,0.32236296,0.24824695,0.032111455,0.04200456,0.55455184,0.33199784,0.026750818,0.19580317,0.41534778
4942,0.3224065,0.25549445,0.029433602,0.037478447,0.5480059,0.3436726,0.025017606,0.17931564,0.41165417
4943,0.3242926,0.26307455,0.027922522,0.033295553,0.54309183,0.35538387,0.024135701,0.16357224,0.4082862
4944,0.32768074,0.27059206,0.027429987,0.029658679,0.5402033,0.36680922,0.02398182,0.14941223,0.40517738
4945,0.33191732,0.27762896,0.027622633,0.026665723,0.5393176,0.37764764,0.02430283,0.1373671,0.40226886
4946,0.3362671,0.28379875,0.028126305,0.024342045,0.5401788,0.38764116,0.024819596,0.12771803,0.39951554
4947,0.34008682,0.28879833,0.028617015,0.02267145,0.5424581,0.39659232,0.02529521,0.12057059,0.3968882
4948,0.34292394,0.29243907,0.028864415,0.021620438,0.5458565,0.4043756,0.025562659,0.115918204,0.39437363
4949,0.3445577,0.29466385,0.028741669,0.021152195,0.55015606,0.4109332,0.025532214,0.11369063,0.39197293
4950,0.34500208,0.29554567,0.028221548,0.02123488,0.5552465,0.41627717,0.025186414,0.11378285,0.38969773
4951,0.3444811,0.295271,0.027367905,0.021842174,0.56111443,0.42047712,0.024574922,0.116062395,0.38756755
4952,0.3433895,0.29411352,0.026327718,0.022948254,0.56781954,0.4236513,0.023807239,0.120361,0.38560688
4953,0.34223235,0.2923972,0.025316713,0.024518425,0.5754411,0.4259512,0.023043886,0.12644602,0.38384134
4954,0.34153923,0.2904535,0.02459007,0.026495654,0.58401054,0.427546,0.022475075,0.13398947,0.38229507
4955,0.34175178,0.2885741,0.024391312,0.028786357,0.59342283,0.42860222,0.02228435,0.14253625,0.38098672
4956,0.3430979,0.28696942,0.024879938,0.031248547,0.6033472,0.42926422,0.022595119,0.15148787,0.37992746
4957,0.34548426,0.28574324,0.026053343,0.03368767,0.61316,0.42963526,0.02341279,0.16011198,0.37911904
4958,0.34845528,0.28489155,0.027698185,0.035865553,0.6219464,0.42977545,0.024585545,0.1675854,0.37855425
4959,0.35126927,0.2843354,0.029405756,0.03752813,0.6286077,0.42970714,0.025813742,0.1730868,0.37822005
4960,0.35310826,0.2839818,0.030676793,0.038449667,0.632087,0.4294392,0.026726894,0.17592093,0.37810248
4961,0.35336852,0.28378868,0.031093685,0.038486153,0.6316655,0.42899263,0.027013076,0.17565985,0.37819344
4962,0.35191143,0.2838092,0.030486519,0.037615694,0.6272156,0.42841765,0.02654691,0.17225108,0.37849513
4963,0.34913668,0.28418666,0.02900043,0.0359496,0.61927015,0.42778692,0.025441146,0.16604207,0.37901947
4964,0.3458235,0.28509566,0.027024208,0.033703618,0.60886943,0.42716542,0.023992969,0.15771103,0.37978283
4965,0.3428287,0.28666243,0.025023503,0.031142771,0.59725094,0.42658052,0.022556044,0.1481144,0.38079795
4966,0.3407997,0.28889704,0.023378238,0.028524408,0.5855372,0.42599273,0.021417448,0.138127,0.38206822
4967,0.34001872,0.2916646,0.022294246,0.026059853,0.5745447,0.42529523,0.020731641,0.12851787,0.3835844
4968,0.34039953,0.29469982,0.021800645,0.02389909,0.5647378,0.4243267,0.0205195,0.1198916,0.38532525
4969,0.34157926,0.29764333,0.02179936,0.022136584,0.5562821,0.42289498,0.02070547,0.11268164,0.3872603
4970,0.34304565,0.3000922,0.022128819,0.020824626,0.54914486,0.4208023,0.021164853,0.10717772,0.38935322
4971,0.3442597,0.3016507,0.022618232,0.019990776,0.54319686,0.41786647,0.021763222,0.103567146,0.39156556
4972,0.34475115,0.3019743,0.023125038,0.019651808,0.5382946,0.4139386,0.022383308,0.1019727,0.39386
4973,0.34419185,0.30080795,0.023558965,0.019824931,0.5343469,0.40892056,0.022943348,0.10248298,0.39620396
4974,0.34244815,0.2980176,0.02389702,0.020533526,0.5313482,0.40277192,0.023407202,0.105169095,0.39857307
4975,0.3396119,0.29360914,0.02419503,0.021807743,0.5294039,0.39552602,0.023795249,0.11008266,0.40095448
4976,0.33601254,0.2877409,0.02459251,0.023679126,0.52871644,0.38729173,0.024189657,0.11723509,0.40335068
4977,0.33218762,0.2807138,0.025305282,0.02616856,0.5295522,0.37826076,0.02473147,0.12656,0.40577984
4978,0.32880384,0.27294245,0.026593318,0.02926805,0.5321554,0.36868986,0.02560111,0.13786444,0.4082774
4979,0.3265138,0.2649025,0.028694494,0.03291681,0.5366298,0.35888377,0.026972415,0.15077358,0.41089272
4980,0.32577014,0.25706342,0.031727813,0.036978893,0.5427915,0.34915626,0.02894198,0.16469322,0.41368493
4981,0.32663512,0.24982277,0.035586342,0.041226044,0.5500445,0.3397971,0.031447697,0.17879967,0.41671497
4982,0.3286749,0.24346253,0.0398723,0.045340106,0.55732596,0.3310405,0.034213994,0.19207147,0.42003846
4983,0.33101055,0.23814051,0.043929476,0.048940558,0.563211,0.3230514,0.036770683,0.20338894,0.42369992
4984,0.33258647,0.233924,0.047016446,0.051646024,0.56620926,0.31593332,0.038581025,0.21169491,0.4277304
4985,0.33258647,0.233924,0.047016446,0.051646024,0.56620926,0.31593332,0.038581025,0.21169491,0.4277304
4986,0.33052853,0.23502257,0.045137983,0.05036798,0.55940336,0.3142921,0.03721303,0.20789823,0.43006024
4987,0.32741618,0.23753726,0.041865736,0.048013184,0.54920816,0.31370822,0.03484341,0.20065655,0.43266442
4988,0.32424867,0.24155474,0.037786897,0.04490704,0.5369861,0.31421137,0.03189721,0.19087753,0.4355228
4989,0.32202193,0.24698365,0.033603903,0.041434377,0.52426636,0.31570077,0.02888356,0.17968202,0.43859467
4990,0.32135355,0.25351527,0.02988233,0.037955925,0.512331,0.3179385,0.02620387,0.16818865,0.44181705
4991,0.32232973,0.2606433,0.026929278,0.03475715,0.50200194,0.32058045,0.024063997,0.15735748,0.4451076
4992,0.32456568,0.26772553,0.024804445,0.03203571,0.49364564,0.3232197,0.022488793,0.14793715,0.4483726
4993,0.3273814,0.27406472,0.023403216,0.029913448,0.48729086,0.32543787,0.021388672,0.14046432,0.45151508
4994,0.33000684,0.27899408,0.022552853,0.028459918,0.4827887,0.32684717,0.02063086,0.13531068,0.45444253
4995,0.33175793,0.28195515,0.022088135,0.027714651,0.47994938,0.32713178,0.020093733,0.13272387,0.4570765
4996,0.3321726,0.2825652,0.021901293,0.027706118,0.47865003,0.32607475,0.019700767,0.1328745,0.45936042
4997,0.33109617,0.2806677,0.021967554,0.028460912,0.47889388,0.32358316,0.019437006,0.1358737,0.46126625
4998,0.32872078,0.276361,0.022353504,0.030006297,0.48082626,0.31969932,0.019352729,0.14177422,0.46279916
4999,0.32556677,0.26999706,0.02320856,0.032361142,0.48470527,0.31460705,0.019557377,0.15054083,0.46399918


==> figs/data/loss_SGD_alpha_0.01_beta_1.0_lr0.01_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_train,bcp_loss_train,u_MSE
0,0.56548226,0.5169502,0.023827903,0.024704147,0.8873857,0.8280269,0.024428543,0.034930263,0.5524698
1,0.54085594,0.52470845,0.011853512,0.0042939805,0.7347904,0.72004884,0.012126742,0.0026147813,0.52316266
2,0.5251612,0.49626675,0.01609031,0.012804167,0.78267866,0.7462621,0.016488802,0.019927822,0.513884
3,0.5142932,0.50053036,0.010831845,0.0029309988,0.71142215,0.6950838,0.011087333,0.0052510034,0.5017401
4,0.50591385,0.48405606,0.011858502,0.009999297,0.7252827,0.69699556,0.012144296,0.016142901,0.49235028
5,0.49895412,0.48397493,0.00934129,0.005637897,0.68907887,0.66954666,0.009558114,0.009974036,0.48493156
6,0.49286637,0.47376162,0.009244767,0.009859969,0.68855983,0.66317075,0.009457583,0.01593146,0.4770118
7,0.4873628,0.4712544,0.00787958,0.008228796,0.6678635,0.64609414,0.008053296,0.013716056,0.4710827
8,0.48228297,0.4642188,0.007463032,0.010601121,0.6621841,0.6376111,0.007621995,0.016950998,0.46455902
9,0.4775249,0.46068937,0.0066199224,0.010215613,0.6486927,0.6254703,0.006752422,0.016469987,0.45932004
10,0.47302198,0.4552613,0.006166769,0.01159394,0.6416505,0.6170254,0.006282153,0.018342955,0.45380485
11,0.46872526,0.45141768,0.0055900235,0.011717569,0.63175684,0.60751,0.0056847837,0.018562075,0.44903132
12,0.4645991,0.44682854,0.005188449,0.012582109,0.6247517,0.5997224,0.0052663833,0.01976294,0.44419816
13,0.46061566,0.44296998,0.004768161,0.012877538,0.6168295,0.5917751,0.0048284936,0.020225905,0.43978924
14,0.45675355,0.43884844,0.004437596,0.01346752,0.61029226,0.58472854,0.0044820164,0.021081679,0.43542004
15,0.4529957,0.43508115,0.0041219066,0.013792638,0.603564,0.577814,0.004150465,0.021599613,0.431304
16,0.44932887,0.43124467,0.003859757,0.014224434,0.59756464,0.5714273,0.0038732903,0.022264045,0.42726123
17,0.44574213,0.4275949,0.0036211116,0.014526121,0.5916273,0.56524163,0.003619849,0.022765834,0.4233804
18,0.442227,0.42394948,0.0034191299,0.014858398,0.5861164,0.5593988,0.0034035263,0.023314048,0.41957673
19,0.4387765,0.42041388,0.0032410026,0.015121594,0.58074045,0.5537512,0.0032112706,0.023777995,0.41588467
20,0.4353848,0.41690773,0.0030906582,0.015386422,0.5756405,0.54834384,0.0030470504,0.024249634,0.4122631
21,0.43204752,0.41347414,0.0029621222,0.015611274,0.57068336,0.5431048,0.0029047842,0.024673771,0.40872368
22,0.42876074,0.41007653,0.002856065,0.015828125,0.56592005,0.538043,0.0027851276,0.025091903,0.4052455
23,0.42552128,0.4067319,0.0027693715,0.016020006,0.5612859,0.5331199,0.0026849117,0.02548113,0.40183112
24,0.42232665,0.40342298,0.0027016462,0.01620202,0.55679667,0.5283321,0.0026037127,0.025860876,0.39846912
25,0.41917455,0.40015596,0.0026510486,0.016367545,0.55241823,0.52365667,0.002539658,0.026221914,0.39515874
26,0.41606325,0.39692217,0.0026169044,0.016524168,0.54815286,0.51908696,0.0024920483,0.026573854,0.39189324
27,0.41299114,0.39372352,0.0025980046,0.0166696,0.543981,0.51460814,0.0024596523,0.02691323,0.3886709
28,0.40995672,0.39055508,0.0025936693,0.01680798,0.5399002,0.5102132,0.0024417697,0.027245248,0.3854874
29,0.40695903,0.38741723,0.0026030273,0.016938766,0.53589845,0.50589216,0.002437513,0.027568752,0.38234094
30,0.40399697,0.3843071,0.0026254714,0.017064411,0.53197175,0.5016387,0.002446261,0.027886784,0.37922856
31,0.40106976,0.3812243,0.0026603444,0.017185112,0.52811235,0.49744576,0.0024673438,0.028199267,0.3761486
32,0.39817655,0.37816712,0.0027071184,0.017302316,0.52431643,0.49330828,0.0025002235,0.028507946,0.3730991
33,0.3953167,0.3751349,0.0027652753,0.017416546,0.5205786,0.489221,0.002544372,0.028813245,0.37007865
34,0.39248967,0.3721266,0.0028343624,0.017528707,0.5168952,0.4851796,0.0025993313,0.029116245,0.3670858
35,0.3896949,0.36914152,0.0029139572,0.017639438,0.51326287,0.48118064,0.002664673,0.029417546,0.3641193
36,0.38693196,0.36617905,0.0030036685,0.017749252,0.50967836,0.4772206,0.00274,0.029717766,0.36117828
37,0.38420042,0.3632385,0.0031031403,0.01785877,0.50613916,0.47329673,0.0028249545,0.030017493,0.35826164
38,0.38149986,0.36031947,0.0032120335,0.017968358,0.5026428,0.4694065,0.0029191948,0.030317144,0.35536876
39,0.37883008,0.3574215,0.0033300382,0.018078532,0.49918753,0.46554786,0.0030224095,0.030617256,0.35249886
40,0.37619066,0.35454425,0.0034568566,0.018189542,0.49577123,0.4617188,0.0031343012,0.030918121,0.34965137
41,0.3735814,0.35168737,0.0035922134,0.018301807,0.4923926,0.45791787,0.0032545933,0.031220147,0.34682578
42,0.3710021,0.34885067,0.00373584,0.01841559,0.48905027,0.4541436,0.003383021,0.03152364,0.34402162
43,0.3684525,0.3460339,0.0038874818,0.018531108,0.485743,0.45039487,0.003519331,0.03182879,0.34123856
44,0.36593243,0.34323686,0.0040468993,0.018648673,0.48246992,0.44667068,0.0036632828,0.03213596,0.33847627
45,0.3634417,0.34045947,0.004213852,0.01876839,0.47922993,0.44297007,0.0038146453,0.032445215,0.33573446
46,0.3609802,0.3377016,0.0043881144,0.018890515,0.47602248,0.43929246,0.0039731925,0.032756846,0.33301288
47,0.35854775,0.33496314,0.0045694634,0.01901514,0.47284693,0.43563727,0.0041387086,0.033070937,0.3303114
48,0.3561442,0.33224404,0.0047576814,0.019142464,0.46970254,0.43200392,0.0043109786,0.033387676,0.3276299
49,0.35376948,0.32954437,0.004952555,0.019272558,0.46658903,0.4283921,0.004489795,0.03370711,0.3249682
50,0.35142344,0.326864,0.0051538725,0.019405577,0.46350586,0.42480147,0.0046749543,0.034029458,0.3223262
51,0.349106,0.324203,0.0053614257,0.019541575,0.46045277,0.42123178,0.0048662527,0.034354743,0.31970394
52,0.3468171,0.32156146,0.005575008,0.019680656,0.4574294,0.41768292,0.005063492,0.03468298,0.3171012
53,0.34455663,0.31893936,0.005794417,0.019822853,0.45443553,0.41415477,0.0052664764,0.035014268,0.31451818
54,0.34232444,0.3163367,0.006019448,0.01996831,0.45147115,0.41064733,0.0054750084,0.035348788,0.31195474
55,0.34012052,0.31375366,0.0062498976,0.020116968,0.44853577,0.40716052,0.0056888917,0.035686333,0.30941096
56,0.33794472,0.3111902,0.006485561,0.020268973,0.4456296,0.40369454,0.0059079365,0.036027145,0.3068868
57,0.335797,0.3086465,0.006726238,0.020424282,0.44275215,0.4002491,0.0061319447,0.03637111,0.30438235
58,0.3336773,0.3061226,0.006971723,0.020582959,0.43990374,0.3968247,0.006360721,0.036718328,0.30189764
59,0.33158553,0.3036187,0.0072218124,0.020745015,0.43708414,0.39342132,0.0065940754,0.03706875,0.29943272
60,0.32952148,0.30113474,0.007476304,0.02091043,0.4342932,0.39003903,0.006831813,0.037422366,0.29698768
61,0.32748517,0.29867092,0.0077349925,0.02107927,0.431531,0.38667807,0.007073738,0.037779205,0.29456252
62,0.32547653,0.2962274,0.007997673,0.021251474,0.42879742,0.38333857,0.007319655,0.03813921,0.29215738
63,0.3234954,0.29380414,0.0082641365,0.021427114,0.42609262,0.38002083,0.0075693717,0.03850242,0.2897723
64,0.3215417,0.29140145,0.008534182,0.021606069,0.4234163,0.37672496,0.007822692,0.038868625,0.28740737
65,0.31961524,0.2890192,0.008807596,0.021788463,0.4207687,0.3734512,0.008079417,0.039238106,0.2850626
66,0.31771597,0.2866577,0.009084176,0.021974104,0.4181497,0.3701999,0.008339354,0.03961047,0.28273818
67,0.31584382,0.28431696,0.009363708,0.022163155,0.4155594,0.3669711,0.008602302,0.039986007,0.28043413
68,0.31399858,0.28199717,0.00964599,0.022355396,0.4129975,0.36376515,0.008868068,0.0403643,0.27815056
69,0.31218016,0.27969834,0.009930808,0.022550995,0.41046444,0.3605823,0.009136455,0.04074567,0.2758874
70,0.31038836,0.2774207,0.01021796,0.022749681,0.4079597,0.3574227,0.009407267,0.041129712,0.27364495
71,0.30862296,0.27516407,0.010507221,0.02295167,0.40548378,0.35428676,0.009680298,0.041516732,0.27142304
72,0.30688396,0.27292895,0.010798403,0.02315662,0.40303594,0.35117444,0.009955367,0.041906126,0.26922196
73,0.30517116,0.27071506,0.011091279,0.023364803,0.40061703,0.3480863,0.010232262,0.042298477,0.2670416
74,0.30348426,0.26852277,0.011385654,0.02357585,0.39822617,0.3450223,0.010510799,0.042693067,0.26488206
75,0.3018232,0.26635188,0.011681306,0.023789994,0.39586404,0.34198287,0.010790765,0.043090407,0.2627434
76,0.30018768,0.26420274,0.011978047,0.024006877,0.39352986,0.33896804,0.011071991,0.043489836,0.26062572
77,0.2985775,0.26207513,0.01227565,0.024226733,0.39122427,0.33597824,0.011354261,0.043891773,0.25852895
78,0.29699257,0.25996944,0.01257393,0.024449192,0.3889464,0.3330134,0.011637402,0.044295628,0.2564532
79,0.2954325,0.2578853,0.012872669,0.02467452,0.3866972,0.33007407,0.011921204,0.04470193,0.25439844
80,0.29389712,0.25582322,0.01317168,0.024902219,0.38447532,0.32716003,0.012205499,0.045109775,0.25236475
81,0.2923863,0.25378284,0.013470744,0.025132706,0.38228196,0.32427192,0.012490071,0.045519974,0.25035205
82,0.29089966,0.2517646,0.013769685,0.02536538,0.38011572,0.32140952,0.01277477,0.045931425,0.24836051
83,0.2894369,0.24976794,0.014068285,0.025600666,0.37797773,0.3185733,0.013059374,0.04634504,0.24638993
84,0.2879979,0.24779353,0.014366376,0.025837973,0.37586653,0.31576306,0.013343739,0.04675971,0.24444048
85,0.28658223,0.24584079,0.014663739,0.026077723,0.37378335,0.31297943,0.013627648,0.047176283,0.24251196
86,0.28518972,0.24391024,0.014960225,0.026319277,0.3717265,0.31022194,0.013910976,0.047593586,0.24060453
87,0.2838201,0.24200132,0.015255605,0.026563153,0.36969757,0.3074914,0.014193484,0.048012715,0.23871802
88,0.28247294,0.24011464,0.015549745,0.02680855,0.36769444,0.30478716,0.014475073,0.048432197,0.23685251
89,0.281148,0.23824939,0.015842414,0.027056176,0.36571908,0.3021101,0.014755503,0.048853446,0.23500778
90,0.27984503,0.23640652,0.016133506,0.027305001,0.36376873,0.29945955,0.015034695,0.049274486,0.23318401
91,0.27856368,0.2345849,0.016422762,0.027556019,0.36184612,0.29683638,0.015312384,0.049697366,0.2313809
92,0.27730352,0.23278555,0.016710125,0.027807843,0.35994756,0.2942396,0.015588534,0.05011944,0.22959866
93,0.2760644,0.2310073,0.016995309,0.028061805,0.3580769,0.29167065,0.015862858,0.050543405,0.2278368
94,0.27484584,0.22925134,0.017278295,0.028316211,0.3562293,0.28912798,0.016135361,0.05096595,0.22609574
95,0.27364758,0.22751608,0.017558768,0.028572736,0.35440958,0.2866133,0.01640572,0.051390573,0.2243749
96,0.27246925,0.22580329,0.017836777,0.0288292,0.3526116,0.28412467,0.016674012,0.05181291,0.2226747
97,0.2713105,0.2241106,0.018111937,0.029087959,0.35084224,0.28166452,0.016939823,0.052237887,0.2209944
98,0.270171,0.22244065,0.018384399,0.029345958,0.34909257,0.27922997,0.01720337,0.052659232,0.21933465
99,0.2690504,0.22079015,0.018653676,0.029606557,0.34737238,0.27682418,0.017464103,0.0530841,0.2176945
100,0.2679482,0.21916263,0.018920064,0.029865526,0.34566957,0.27444345,0.017722398,0.053503707,0.21607476
101,0.26686427,0.21755366,0.019182911,0.030127713,0.34399807,0.27209216,0.017977536,0.053928375,0.21447419
102,0.26579812,0.21596837,0.019442756,0.030386988,0.3423401,0.26976487,0.01823014,0.054345086,0.21289398
103,0.2647494,0.2144002,0.019698668,0.030650549,0.3407168,0.26746807,0.018479187,0.054769553,0.2113324
104,0.2637177,0.21285681,0.019951537,0.03090937,0.3391016,0.2651937,0.018725704,0.055182207,0.20979123
105,0.26270276,0.21132848,0.020200025,0.031174256,0.33752632,0.26295128,0.018968185,0.055606857,0.20826797
106,0.26170412,0.20982692,0.02044559,0.031431623,0.33595085,0.26072893,0.019208308,0.0560136,0.20676531
107,0.2607215,0.20833726,0.020686159,0.03169808,0.33442435,0.2585412,0.01944373,0.056439433,0.2052796
108,0.25975445,0.20687759,0.020924151,0.031952705,0.3328847,0.25636968,0.019677222,0.056837797,0.203815
109,0.2588026,0.20542495,0.021156289,0.032221347,0.33140907,0.25423715,0.019905072,0.057266872,0.20236602
110,0.25786564,0.20400774,0.021386575,0.032471314,0.32989907,0.25211444,0.020131838,0.05765281,0.20093898
111,0.2569432,0.20258982,0.021609701,0.03274365,0.32847893,0.25003824,0.020351505,0.05808918,0.19952565
112,0.25603485,0.20121649,0.021832341,0.03298601,0.32698953,0.24796174,0.020571664,0.058456108,0.19813597
113,0.2551403,0.19982965,0.022045704,0.033264946,0.32563373,0.24594407,0.020782337,0.05890732,0.19675699
114,0.25425914,0.19850323,0.02226109,0.033494838,0.32414937,0.243909,0.020996371,0.059244018,0.19540465
115,0.25339112,0.19714174,0.022463588,0.03378578,0.32287514,0.24195448,0.02119683,0.05972381,0.19405827
116,0.25253576,0.19586807,0.022672663,0.033995025,0.32136983,0.23995316,0.021405844,0.060010806,0.19274373
117,0.25169277,0.1945223,0.022862535,0.03430794,0.3202084,0.23807013,0.021594118,0.06054415,0.19142744
118,0.2508618,0.19331232,0.023067245,0.034482233,0.31863645,0.23608956,0.021800347,0.06074655,0.19015229
119,0.25004256,0.19196558,0.023241455,0.03483551,0.31764662,0.2342939,0.021972993,0.061379727,0.18886231
120,0.2492347,0.19083992,0.023445597,0.034949206,0.3159249,0.23231047,0.022180777,0.061433673,0.18762974
121,0.24843803,0.18946254,0.02359863,0.035376854,0.31521615,0.2306319,0.02233154,0.0622527,0.18635987
122,0.24765228,0.18845968,0.023809524,0.03538308,0.3131924,0.22860336,0.022549214,0.062039815,0.18517645
123,0.24687743,0.18699753,0.023931088,0.03594882,0.3129709,0.22709781,0.022666346,0.063206755,0.18391632
124,0.24611366,0.18619013,0.024162795,0.03576073,0.31036007,0.22494599,0.022909949,0.06250412,0.18279482
125,0.24536157,0.18454303,0.024233298,0.036585238,0.31101844,0.22371945,0.022971109,0.06432787,0.18152657
126,0.2446226,0.18406944,0.024513075,0.03604008,0.30728066,0.2212981,0.023271699,0.062710874,0.18049204
127,0.24390003,0.18204959,0.02449466,0.037355788,0.30957663,0.22055446,0.023233669,0.065788515,0.17918442
128,0.24320002,0.18217768,0.02487587,0.036146477,0.30367744,0.21758622,0.023652127,0.0624391,0.17828728
129,0.2425355,0.17943057,0.0246945,0.038410433,0.3090964,0.2177234,0.023430277,0.06794273,0.17688778
130,0.2419307,0.18068922,0.02528297,0.035958514,0.29904127,0.21368012,0.024087356,0.0612738,0.17623478
131,0.24143668,0.1765481,0.024792619,0.04009597,0.31055138,0.21549112,0.023514537,0.07154572,0.17466523
132,0.24114665,0.18001263,0.025801187,0.035332844,0.2924953,0.20936912,0.024653131,0.058473054,0.17450169
133,0.24126631,0.17325291,0.024712676,0.043300718,0.31618753,0.21448399,0.023397647,0.07830589,0.172697
134,0.24215336,0.18120667,0.026576454,0.03437023,0.28283015,0.20441632,0.025513927,0.0528999,0.17365469
135,0.24466513,0.1697515,0.024320574,0.050593067,0.33169875,0.21635251,0.022920327,0.09242592,0.1718396
136,0.25013185,0.18734543,0.027944345,0.03484209,0.2698464,0.19907136,0.027044103,0.04373095,0.17574526
137,0.26226532,0.16855042,0.023437953,0.07027697,0.3732225,0.22602382,0.021855101,0.12534358,0.1758548
138,0.28539374,0.20814066,0.030712016,0.046541072,0.26210183,0.19661877,0.03013047,0.035352573,0.18832764
139,0.33576494,0.18308108,0.022136373,0.13054748,0.49029195,0.2596868,0.020190053,0.2104151,0.20042503
140,0.4196301,0.27308214,0.03670443,0.10984354,0.30725315,0.21235682,0.036738593,0.058157753,0.23651482
141,0.60025847,0.2650587,0.022254115,0.31294563,0.81963754,0.36715165,0.019703321,0.4327826,0.3004242
142,0.8014945,0.43419194,0.047788862,0.3195137,0.5305745,0.28129894,0.048793048,0.20048253,0.36692947
143,1.1857717,0.48562723,0.028812205,0.6713322,1.4643834,0.6094974,0.02572968,0.82915634,0.5469168
144,1.1885741,0.5814275,0.054596815,0.5525497,0.8009776,0.3567138,0.056071155,0.3881926,0.48577136
145,1.2658744,0.549271,0.031892847,0.68471056,1.5637577,0.7011369,0.028883206,0.8337376,0.6237397
146,0.8360442,0.44271246,0.042725194,0.35060653,0.5762263,0.29874033,0.043067437,0.23441854,0.3675521
147,0.6176201,0.3204253,0.023692098,0.27350268,0.85976326,0.46717688,0.021009766,0.3715766,0.37369195
148,0.4151908,0.27937707,0.031289667,0.10452404,0.33139825,0.24413964,0.030480584,0.056778006,0.24371685
149,0.3314079,0.21646512,0.02183553,0.09310725,0.49310845,0.3221047,0.019567415,0.15143634,0.2439694
150,0.28457478,0.22088549,0.027327305,0.036361992,0.28507337,0.2332782,0.026028547,0.025766617,0.20544466
151,0.26418784,0.19271198,0.022951009,0.048524857,0.37587366,0.26711425,0.02098055,0.087778874,0.20549974
152,0.25332135,0.20092516,0.026244411,0.026151769,0.28666392,0.22916575,0.024774874,0.0327233,0.19334038
153,0.24774581,0.18646434,0.024119906,0.037161555,0.3336147,0.24301319,0.02233021,0.06827132,0.19194843
154,0.2443758,0.1916078,0.026017165,0.026750833,0.290599,0.22446848,0.024499007,0.041631494,0.18699142
155,0.24218713,0.18331984,0.024940724,0.03392656,0.31468192,0.22976662,0.023265487,0.0616498,0.18510157
156,0.24056104,0.18586507,0.026049934,0.028646026,0.2919057,0.21948014,0.024532165,0.047893394,0.18235427
157,0.2392461,0.18068011,0.025485223,0.03308078,0.30444193,0.2210906,0.023890248,0.059461076,0.18047382
158,0.2381002,0.1816555,0.026154226,0.030290483,0.29139486,0.21470153,0.02465783,0.052035492,0.17852074
159,0.23705539,0.17813583,0.02584832,0.033071246,0.297997,0.21467571,0.024315873,0.059005413,0.17679128
160,0.23607424,0.1782328,0.026266048,0.031575385,0.28996214,0.21029036,0.024800487,0.054871283,0.17518151
161,0.23513603,0.1756512,0.026094684,0.033390146,0.293414,0.2095186,0.02461527,0.059280116,0.17361082
162,0.23422939,0.17526694,0.026364265,0.032598175,0.28810868,0.20623885,0.024933985,0.056935858,0.1721809
163,0.23334712,0.17323795,0.026264325,0.033844847,0.28982764,0.20512213,0.024832707,0.05987282,0.17074278
164,0.23248522,0.17259264,0.026443303,0.033449277,0.28608078,0.20249027,0.025050508,0.05853999,0.16942449
165,0.2316407,0.17090444,0.026381753,0.0343545,0.286813,0.20121579,0.024994962,0.06060225,0.16809069
166,0.23081176,0.17011985,0.02650312,0.034188792,0.2839943,0.19898458,0.025148971,0.059860744,0.16685109
167,0.22999698,0.16865218,0.026462128,0.034882672,0.28414646,0.19764285,0.025118466,0.061385136,0.16559908
168,0.22919533,0.16779654,0.026545338,0.034853455,0.2819023,0.19567215,0.025230506,0.060999647,0.16442004
169,0.22840595,0.1664789,0.026514985,0.035412073,0.28170362,0.19430836,0.02521349,0.062181767,0.16323337
170,0.22762814,0.16559102,0.026571836,0.03546529,0.27982843,0.19251569,0.025296759,0.062015977,0.16210392
171,0.22686118,0.16438073,0.02654645,0.035934005,0.27941248,0.19115335,0.025286576,0.06297255,0.16097097
172,0.22610465,0.16348305,0.02658426,0.036037322,0.27778235,0.18948829,0.025349254,0.06294479,0.15988392
173,0.22535788,0.16235352,0.026560491,0.036443878,0.2772292,0.18813972,0.025341954,0.0637475,0.15879643
174,0.22462039,0.16145916,0.026583932,0.0365773,0.27576718,0.1865707,0.025389235,0.063807234,0.15774673
175,0.22389176,0.16039304,0.02655973,0.036938995,0.27512637,0.18524277,0.025382398,0.0645012,0.15669882
176,0.22317158,0.1595099,0.026571862,0.03708981,0.27378327,0.18374942,0.025417691,0.06461615,0.15568288
177,0.22245936,0.15849571,0.026545973,0.037417684,0.27308583,0.18244568,0.025409792,0.06523037,0.15467021
178,0.22175473,0.15762828,0.026548838,0.03757761,0.2718292,0.18101439,0.025435345,0.06537945,0.15368529
179,0.22105734,0.15665805,0.026520455,0.03787883,0.27109563,0.17973705,0.02542542,0.06593316,0.15270457
180,0.22036675,0.155809,0.026515475,0.03804227,0.26990324,0.17835838,0.025442798,0.06610206,0.15174846
181,0.21968265,0.15487695,0.026484083,0.038321618,0.26914686,0.1771084,0.025430195,0.066608235,0.15079719
182,0.21900466,0.1540477,0.026472263,0.03848469,0.26800343,0.17577581,0.025440495,0.06678713,0.14986815
183,0.2183325,0.15314952,0.026437521,0.038745455,0.26723322,0.17455368,0.025424771,0.06725478,0.1489442
184,0.21766578,0.15234077,0.026419612,0.038905393,0.2661275,0.17326221,0.025428813,0.06743647,0.1480407
185,0.2170043,0.15147306,0.026381316,0.03914993,0.26534978,0.17206793,0.025409691,0.067872174,0.14714237
186,0.2163477,0.15068512,0.026357882,0.039304703,0.26427335,0.1708138,0.025408069,0.068051465,0.14626306
187,0.21569572,0.14984517,0.02631589,0.039534673,0.26349264,0.1696473,0.025385356,0.068459995,0.14538887
188,0.2150481,0.14907794,0.026287392,0.039682772,0.262439,0.16842751,0.025378548,0.06863296,0.14453259
189,0.2144046,0.14826353,0.026241627,0.039899442,0.26165837,0.16728826,0.025352104,0.06901801,0.1436812
190,0.21376488,0.1475167,0.026208442,0.040039726,0.26062256,0.16610038,0.025340516,0.06918167,0.14284684
191,0.21312879,0.14672585,0.026158877,0.04024406,0.25984424,0.16498797,0.025310263,0.06954601,0.14201707
192,0.21249609,0.14599907,0.026121328,0.040375676,0.2588219,0.1638298,0.025294213,0.06969787,0.14120364
193,0.21186653,0.14523007,0.026067931,0.040568527,0.258048,0.16274373,0.025260089,0.07004418,0.14039437
194,0.21123993,0.144523,0.026026314,0.040690623,0.25703526,0.16161342,0.025239885,0.07018194,0.139601
195,0.2106161,0.14377423,0.025969073,0.040872794,0.25626755,0.16055316,0.02520182,0.07051257,0.13881125
196,0.2099948,0.14308642,0.025923671,0.040984705,0.25526094,0.1594489,0.025177754,0.07063428,0.13803706
197,0.2093759,0.1423564,0.025862591,0.041156914,0.25450104,0.15841392,0.025135713,0.07095141,0.13726583
198,0.20875917,0.14168748,0.025813684,0.041258007,0.25349718,0.15733403,0.02510806,0.0710551,0.13651003
199,0.20814452,0.1409748,0.025748746,0.04142096,0.25274682,0.15632387,0.025061993,0.071360976,0.13575645
200,0.2075317,0.14032446,0.025696594,0.041510653,0.2517424,0.15526672,0.025031019,0.07144465,0.13501833
201,0.20692061,0.1396277,0.02562778,0.041665133,0.25100362,0.154281,0.024980854,0.071741775,0.13428155
202,0.20631106,0.13899565,0.025572684,0.04174273,0.24999502,0.153245,0.024946863,0.07180316,0.1335604
203,0.205703,0.13831341,0.02549995,0.041889638,0.24927016,0.1522834,0.024892513,0.07209425,0.13283953
204,0.20509622,0.13769957,0.025442218,0.041954435,0.24825366,0.15126699,0.024855848,0.072130814,0.1321348
205,0.2044906,0.13703035,0.025365498,0.042094745,0.24754548,0.15032922,0.02479718,0.07241908,0.13142902
206,0.20388603,0.13643472,0.025305469,0.042145852,0.2465165,0.14933063,0.024758188,0.07242768,0.13074009
207,0.2032824,0.135777,0.025224652,0.04228075,0.2458288,0.14841676,0.024695035,0.07271702,0.13004865
208,0.2026796,0.13519982,0.025162712,0.04231708,0.24478225,0.1474343,0.024654126,0.07269384,0.12937509
209,0.20207754,0.13455184,0.025077622,0.04244808,0.2441197,0.14654444,0.024586253,0.07298901,0.12869711
210,0.20147607,0.13399354,0.02501422,0.042468306,0.24304917,0.14557609,0.02454392,0.07292915,0.12803853
211,0.20087518,0.13335338,0.024924617,0.042597175,0.2424179,0.14471073,0.024470996,0.07323616,0.12737322
212,0.20027468,0.13281488,0.02486029,0.0425995,0.24131534,0.14375423,0.024427846,0.07313326,0.1267293
213,0.19967458,0.13218018,0.024765804,0.042728588,0.24072364,0.14291427,0.024349397,0.07345999,0.12607573
214,0.19907476,0.13166279,0.02470122,0.04271075,0.23957881,0.14196691,0.02430617,0.07330572,0.12544633
215,0.19847517,0.13103083,0.024601366,0.042842966,0.2390374,0.1411538,0.024221573,0.07366203,0.12480357
216,0.19787571,0.13053644,0.024537342,0.042801924,0.23783726,0.14021258,0.024179207,0.07344547,0.12418873
217,0.19727632,0.12990378,0.024431422,0.04294113,0.23736054,0.13942826,0.0240876,0.07384468,0.12355562
218,0.196677,0.12943514,0.024369009,0.042872854,0.23608765,0.1384892,0.024047311,0.07355113,0.1229555
219,0.19607762,0.12879749,0.024256043,0.04302409,0.23569492,0.13773666,0.023947502,0.07401074,0.12233079
220,0.19547817,0.12835847,0.02419661,0.04292309,0.23432642,0.13679503,0.023910884,0.07362051,0.12174595
221,0.19487862,0.12771021,0.024075272,0.043093145,0.23404384,0.13607848,0.023801235,0.07416412,0.12112808
222,0.19427893,0.12730631,0.024020622,0.042951986,0.23254865,0.13512802,0.023770394,0.07365023,0.12055938
223,0.19367906,0.12664005,0.023889054,0.043149963,0.23241195,0.13445331,0.023648676,0.07430997,0.119946375
224,0.19307902,0.12627898,0.023841588,0.04295845,0.23074792,0.1334859,0.023626437,0.07363559,0.11939529
225,0.1924788,0.12558475,0.023697203,0.04319685,0.23080629,0.13286129,0.023489537,0.07445548,0.1187846
226,0.19187838,0.1252773,0.0236602,0.04294089,0.22891532,0.13186614,0.02347978,0.0735694,0.11825344
227,0.19127783,0.1245416,0.023499398,0.04323683,0.22923687,0.13130304,0.023323346,0.074610494,0.11764158
228,0.19067718,0.12430297,0.023477335,0.042896885,0.22703862,0.13026564,0.023331396,0.0734416,0.11713383
229,0.19007662,0.12350719,0.02329505,0.043274388,0.22771892,0.12978034,0.023149341,0.07478924,0.11651614
230,0.1894761,0.12335893,0.023294166,0.042823017,0.22510043,0.1286806,0.023182616,0.07323721,0.11603696
231,0.18887606,0.122476995,0.023083245,0.043315828,0.22627434,0.12829588,0.022966359,0.075012095,0.11540688
232,0.1882766,0.122449994,0.023112295,0.042714313,0.2230763,0.12710638,0.023035308,0.07293461,0.1149641
233,0.18767838,0.12144524,0.022862544,0.04337061,0.22493604,0.12685451,0.02277261,0.07530893,0.11431234
234,0.18708183,0.121583864,0.022933932,0.042564034,0.22093146,0.12553687,0.02289207,0.07250251,0.11391776
235,0.18648809,0.120404124,0.022630783,0.043453194,0.22375327,0.12546396,0.02256541,0.0757239,0.11323118
236,0.18589827,0.12077291,0.022762299,0.04236306,0.21861601,0.12396417,0.022756662,0.07189519,0.11290268
237,0.18531461,0.119343564,0.022384686,0.043586362,0.2228016,0.12413685,0.022340752,0.076323986,0.112162456
238,0.18473938,0.12003724,0.022602046,0.042100094,0.21605992,0.122378476,0.022634625,0.07104683,0.11192767
239,0.18417749,0.118250765,0.022119334,0.04380738,0.22219856,0.12289387,0.022092594,0.077212095,0.11110694
240,0.18363357,0.11941031,0.022460092,0.04176315,0.21316507,0.12076803,0.022534158,0.06986288,0.11100911
241,0.18311818,0.11711119,0.021827416,0.044179577,0.22213112,0.1217695,0.021811964,0.07854965,0.11007008
242,0.18264128,0.11894913,0.022346905,0.041345254,0.20979938,0.11912105,0.02246769,0.06821064,0.11017836
243,0.18222639,0.11591303,0.021498052,0.04481531,0.22290644,0.12082382,0.021485489,0.080597125,0.10906952
244,0.1818941,0.11875477,0.022278542,0.040860783,0.20579699,0.11743162,0.022454243,0.06591113,0.10949713
245,0.18169872,0.114660405,0.021115297,0.04592303,0.22504428,0.120165095,0.021093369,0.083785824,0.10815311
246,0.181682,0.11901325,0.022280045,0.040388715,0.20098364,0.115716845,0.022523345,0.06274345,0.10909056
247,0.18197411,0.11341058,0.020656262,0.04790727,0.22946063,0.11999827,0.020606784,0.08885558,0.10744253
248,0.18265386,0.12008099,0.022391045,0.040181816,0.19527307,0.11406016,0.022721427,0.05849149,0.10921903
249,0.18404399,0.1123697,0.02008961,0.051584672,0.23783524,0.12072943,0.019985264,0.09712055,0.10723772
250,0.18627124,0.12266316,0.02267478,0.040933296,0.18895271,0.11271655,0.023121798,0.053114366,0.11043438
251,0.1901604,0.11213189,0.019377172,0.05865132,0.25336277,0.12319571,0.01917669,0.11099039,0.10826498
252,0.19581012,0.12817836,0.023231262,0.044400495,0.18342346,0.112351604,0.023838786,0.04723308,0.11390653
253,0.20537543,0.11424003,0.018486846,0.072648555,0.28223652,0.12916148,0.018128358,0.13494669,0.11224246
254,0.2183664,0.13942446,0.024209782,0.054732163,0.18288359,0.11451892,0.025039742,0.04332494,0.12203149
255,0.24042562,0.12233975,0.017437724,0.10064814,0.33615053,0.14227979,0.016832165,0.1770386,0.12302075
256,0.2677858,0.16137493,0.025789922,0.08062096,0.19725443,0.12233193,0.026919356,0.048003152,0.13917172
257,0.31467116,0.14370158,0.016410405,0.15455915,0.4341215,0.16927312,0.015444179,0.2494042,0.14805074
258,0.36384353,0.20020151,0.02802185,0.13562018,0.24335444,0.14018537,0.029515035,0.073654026,0.1708111
259,0.4477717,0.18729417,0.015870705,0.24460682,0.5923583,0.2180485,0.014444822,0.35986498,0.19633228
260,0.5089968,0.25432223,0.030348158,0.2243264,0.32962987,0.16852868,0.03217397,0.12892723,0.2156219
261,0.6116239,0.24679737,0.01622762,0.3485989,0.77619314,0.2825539,0.014364885,0.4792743,0.26110518
262,0.6324062,0.2969917,0.031217024,0.30419743,0.4120278,0.19303416,0.033140466,0.18585318,0.25054494
263,0.6811366,0.27832097,0.016712282,0.3861034,0.8547012,0.32138482,0.014650449,0.51866597,0.29681367
264,0.6175898,0.29115605,0.029504575,0.29692915,0.4066475,0.19290839,0.031163108,0.18257602,0.24490827
265,0.57963276,0.24905856,0.016212093,0.31436214,0.74706584,0.29897845,0.014284373,0.43380302,0.26799873
266,0.4814752,0.24572977,0.026439426,0.209306,0.32269368,0.17291397,0.027646445,0.122133255,0.20770338
267,0.4179858,0.1951666,0.015487936,0.20733127,0.5646437,0.24437964,0.013911325,0.3063527,0.21026583
268,0.34596866,0.19946696,0.023812504,0.122689195,0.24463564,0.15276484,0.024633976,0.067236826,0.17095284
269,0.30147165,0.15546225,0.015407259,0.13060215,0.42180887,0.19708906,0.014229872,0.21048993,0.16490775
270,0.26233336,0.16840707,0.02208939,0.0718369,0.20363066,0.13943003,0.022667604,0.04153303,0.14676678
271,0.23821276,0.13417694,0.015802791,0.08823304,0.335142,0.16645256,0.01497199,0.15371744,0.13848695
272,0.21878628,0.14978942,0.021006856,0.047990013,0.18760914,0.13114482,0.021449817,0.035014503,0.13237049
273,0.20641384,0.12382674,0.01629461,0.06629249,0.28551653,0.14795394,0.015730683,0.12183191,0.124272496
274,0.19662383,0.1384501,0.020278623,0.037895106,0.1826928,0.1256364,0.020649262,0.036407135,0.12354621
275,0.19005275,0.11867416,0.016690776,0.05468782,0.2563435,0.13652447,0.016322574,0.10349647,0.11641302
276,0.18477184,0.13111605,0.019737924,0.03391786,0.18176171,0.12163303,0.020070227,0.04005845,0.11774447
277,0.18099779,0.115818046,0.016946314,0.048233442,0.23818736,0.12902106,0.01671998,0.09244631,0.11169673
278,0.1778663,0.1260401,0.01930146,0.03252473,0.18191421,0.118488535,0.019613981,0.04381169,0.1136371
279,0.17547499,0.11395738,0.017076258,0.044441342,0.22613674,0.12372519,0.016953599,0.08545795,0.108551644
280,0.17341337,0.12229906,0.018928505,0.03218579,0.18210226,0.11585868,0.019231966,0.047011618,0.11052955
281,0.1717368,0.11252878,0.017110048,0.04209798,0.2176257,0.11971288,0.017064612,0.08084822,0.10622206
282,0.17023669,0.11938773,0.0185982,0.032250762,0.18200253,0.11354952,0.018899193,0.049553808,0.10804285
283,0.16894943,0.11129022,0.017074833,0.040584363,0.21126793,0.116478555,0.017088315,0.07770106,0.10433837
284,0.16776118,0.11701739,0.018298842,0.032444958,0.18155614,0.11144796,0.018601704,0.05150647,0.10596053
285,0.16669808,0.11013832,0.016991412,0.039568346,0.20628235,0.11373781,0.017050998,0.075493544,0.102714084
286,0.16569339,0.11501614,0.018023165,0.032654077,0.18079197,0.109487355,0.018330853,0.052973762,0.104154274
287,0.16476704,0.109029494,0.016874533,0.03886302,0.2022107,0.11132574,0.016971033,0.07391392,0.101251766
288,0.1638769,0.11327823,0.01776623,0.032832444,0.17976037,0.10762829,0.018080803,0.05405126,0.10254551
289,0.16303903,0.10794605,0.016734267,0.038358707,0.19877443,0.109144114,0.0168609,0.07276942,0.09989857
290,0.16222471,0.11173646,0.017524505,0.032963738,0.17850974,0.10584718,0.017847389,0.054815173,0.101084955
291,0.16144764,0.10688112,0.016577343,0.037989184,0.19579959,0.10713265,0.016728917,0.07193802,0.09862462
292,0.16068673,0.110347316,0.017295387,0.03304403,0.17708024,0.10412992,0.017627614,0.055322714,0.09974102
293,0.15995413,0.105832264,0.016408207,0.037713658,0.19317555,0.105253555,0.016580576,0.071341425,0.09741224
294,0.15923335,0.109082,0.017076973,0.033074375,0.17550218,0.102467924,0.017419243,0.055615015,0.09849312
295,0.15853569,0.10479871,0.016229732,0.03750725,0.19083202,0.10348253,0.016419446,0.070930034,0.096250504
296,0.15784717,0.107921675,0.016867919,0.03305757,0.17379695,0.10085573,0.01722075,0.05572047,0.09732787
297,0.15717894,0.10377973,0.01604373,0.037355475,0.18872565,0.101803534,0.016247788,0.07067434,0.09513209
298,0.15651852,0.106854215,0.01666733,0.032996967,0.17197867,0.09928987,0.01703114,0.05565766,0.09623682
299,0.1558772,0.1027747,0.015851254,0.037251256,0.18683267,0.10020632,0.01606693,0.07055942,0.094052
300,0.15524316,0.105872594,0.016474726,0.032895844,0.17005515,0.09776821,0.01684988,0.055437054,0.09521517
301,0.15462863,0.101782486,0.015652796,0.037193358,0.1851444,0.09868441,0.015877513,0.070582464,0.0930066
302,0.15402168,0.10497403,0.01629,0.03275764,0.16802871,0.09628948,0.016676921,0.055062313,0.094261095
303,0.15343612,0.10080187,0.015448396,0.037185848,0.18366563,0.09723443,0.015679613,0.0707516,0.09199334
304,0.15285927,0.10415967,0.016113415,0.03258618,0.16589715,0.09485338,0.016512608,0.05453116,0.09337576
305,0.15230753,0.09983151,0.015237707,0.037238315,0.18241459,0.09585567,0.015472829,0.0710861,0.091010675
306,0.15176672,0.10343482,0.015945634,0.032386266,0.16365433,0.093460776,0.016357783,0.05383576,0.09256348
307,0.15125732,0.09887038,0.015020012,0.037366927,0.18142445,0.09455031,0.015256281,0.071617864,0.09005835
308,0.15076254,0.10280983,0.015787765,0.032164942,0.16129112,0.09211431,0.016213816,0.052963007,0.091832444
309,0.15030907,0.09791843,0.014794197,0.037596453,0.18074688,0.09332398,0.015028598,0.072394304,0.08913787
310,0.14987612,0.10230148,0.015641443,0.03193319,0.15879679,0.09081903,0.016082678,0.05189508,0.09119616
311,0.14950003,0.09697759,0.014558711,0.03796373,0.18045823,0.092187025,0.014787838,0.07348337,0.08825377
312,0.14915362,0.10193543,0.015508957,0.031709228,0.15616123,0.08958397,0.015967114,0.05061015,0.090675466
313,0.14888856,0.09605377,0.014311506,0.038523275,0.18066871,0.09115654,0.014531398,0.074980766,0.087415434
314,0.14866725,0.10175012,0.0153934285,0.0315237,0.15337981,0.08842436,0.01587085,0.049084608,0.09030208
315,0.14856608,0.09516009,0.014049943,0.039356053,0.18153706,0.09025969,0.014255895,0.077021465,0.08664054
316,0.14853033,0.101802744,0.015299045,0.031428542,0.15046202,0.087365456,0.015798822,0.04729774,0.09012383
317,0.14867702,0.09432255,0.013770738,0.040583745,0.18329304,0.08953955,0.013957029,0.07979646,0.085960716
318,0.1489219,0.102178454,0.015231372,0.03151208,0.1474472,0.086448506,0.015757555,0.045241132,0.09021304
319,0.14945044,0.09359006,0.01346995,0.04239043,0.18627116,0.089064084,0.013629533,0.08357754,0.085431464
320,0.15012567,0.10300424,0.015197664,0.031923763,0.14443234,0.08574011,0.015755473,0.042936746,0.090679005
321,0.15125087,0.09305085,0.013143106,0.045056913,0.19096185,0.08894092,0.013267188,0.088753745,0.08514824
322,0.15259142,0.10446967,0.015207245,0.032914504,0.14161983,0.08534706,0.015803292,0.04046949,0.09168683
323,0.15465641,0.09285965,0.012785704,0.04901105,0.1980839,0.089340456,0.012863255,0.09588019,0.08527298
324,0.15702522,0.106854916,0.015271622,0.03489869,0.13939461,0.08543687,0.015914049,0.038043685,0.093483
325,0.16057023,0.0932793,0.012394313,0.05489662,0.2086806,0.09052983,0.012411557,0.105739206,0.086074024
326,0.16450801,0.11056332,0.015403995,0.03854069,0.13843739,0.0862643,0.016102403,0.036070693,0.09642515
327,0.17035404,0.09473657,0.01196892,0.06364855,0.22421792,0.09291704,0.0119089475,0.119391926,0.087979786
328,0.17660831,0.11614247,0.015617072,0.044848766,0.13986047,0.08819332,0.016381966,0.035285182,0.10100163
329,0.18591341,0.09787472,0.011516898,0.076521784,0.24660534,0.09708891,0.011359772,0.13815665,0.091628306
330,0.19536337,0.12424596,0.015917512,0.0551999,0.1452821,0.09168432,0.016758736,0.036839057,0.10779693
331,0.20951861,0.103535876,0.011058566,0.09492416,0.27791983,0.10378699,0.0107826665,0.16335018,0.09784814
332,0.22281131,0.13542965,0.016294565,0.0710871,0.15660453,0.09717741,0.017218111,0.042209014,0.11730873
333,0.24289298,0.11251106,0.010631334,0.1197506,0.31939062,0.11368332,0.010217169,0.19549014,0.107411735
334,0.25954878,0.1496332,0.016702712,0.093212865,0.17505026,0.104768775,0.017705537,0.05257594,0.12948497
335,0.28499815,0.12482564,0.010284018,0.14988849,0.3691563,0.12675583,0.009721672,0.23267882,0.12033114
336,0.3020685,0.16533878,0.017047077,0.11968263,0.19915038,0.11366986,0.01811098,0.06736955,0.14298494
337,0.3289202,0.13860425,0.010051123,0.1802648,0.41929948,0.14127566,0.009350749,0.26867306,0.13472924
338,0.34045807,0.17901048,0.017196309,0.14425127,0.2227253,0.12182784,0.01828486,0.08261261,0.15471397
339,0.36118925,0.14958295,0.009917439,0.20168886,0.45545244,0.15328725,0.009117407,0.2930478,0.14632319
340,0.360772,0.18612206,0.017044688,0.15760528,0.2361618,0.12652813,0.018109288,0.09152438,0.16076794
341,0.36829042,0.15305674,0.009822033,0.20541163,0.46349365,0.15819408,0.008985802,0.29631376,0.15030614
342,0.35409164,0.18405637,0.016589941,0.15344533,0.2328794,0.12613657,0.017585691,0.08915714,0.15895736
343,0.34739348,0.14759532,0.009723293,0.19007488,0.44032854,0.1541238,0.008921943,0.2772828,0.14505637
344,0.32418108,0.17419036,0.01594138,0.13404934,0.21513328,0.12132759,0.016842507,0.07696318,0.15053
345,0.30875278,0.1362263,0.009641381,0.16288508,0.39646512,0.14338396,0.008931952,0.24414921,0.13345301
346,0.28387183,0.1605574,0.015241358,0.108073086,0.19153802,0.114288986,0.016044421,0.061204616,0.13894504
347,0.26654124,0.12354314,0.009617015,0.13338108,0.3469656,0.13019785,0.009030358,0.2077374,0.12011815
348,0.24505764,0.14687636,0.0145878075,0.08359348,0.16985597,0.107037686,0.015303646,0.04751463,0.12734273
349,0.22996768,0.11261964,0.009658834,0.1076892,0.30224195,0.117810965,0.009200672,0.17523031,0.10830007
350,0.21352035,0.1350873,0.014018324,0.064414725,0.1534451,0.10063079,0.014662255,0.03815206,0.117345065
351,0.20190117,0.10441639,0.009741885,0.08774289,0.2661836,0.10761265,0.009401334,0.14916962,0.09915164
352,0.1900533,0.12565409,0.013533065,0.050866146,0.14229468,0.095345,0.014119145,0.032830533,0.10933617
353,0.18159938,0.098663524,0.009832943,0.07310291,0.23865137,0.09972128,0.009591541,0.12933855,0.092531174
354,0.17325738,0.11833376,0.013118811,0.041804828,0.13510469,0.09108495,0.0136581445,0.030361593,0.103111416
355,0.16722018,0.09472127,0.009907828,0.06259108,0.21803562,0.09373663,0.0097457655,0.11455323,0.08785523
356,0.16134115,0.112690076,0.012761232,0.035889834,0.13051432,0.087648064,0.013262233,0.029604023,0.09830516
357,0.15701517,0.09199531,0.009954759,0.055065114,0.2025939,0.089173295,0.009854091,0.103566505,0.08453828
358,0.15280932,0.108312726,0.0124487365,0.032047853,0.12750016,0.08483735,0.0129178325,0.029744985,0.094572395
359,0.14966062,0.09004905,0.009971061,0.049640514,0.19090372,0.08562289,0.009916828,0.095364,0.08212965
360,0.14658318,0.10487698,0.012172664,0.02953354,0.12539038,0.08249432,0.012614948,0.030281119,0.091639034
361,0.14424151,0.08859298,0.009958936,0.04568959,0.18191984,0.08278451,0.009939207,0.089196116,0.08031818
362,0.14193137,0.102143064,0.011926571,0.027861735,0.12377344,0.08050118,0.012346184,0.03092608,0.08930199
363,0.14014924,0.0874444,0.009922467,0.042782363,0.17490661,0.08044882,0.009927911,0.084529884,0.078899644
364,0.13837066,0.09993909,0.011705559,0.026726011,0.12240748,0.0787736,0.012105968,0.03152791,0.08741542
365,0.13698514,0.08649092,0.009865981,0.040628236,0.16935603,0.078474216,0.009889332,0.08099248,0.077743046
366,0.1355846,0.0981433,0.011505839,0.025935443,0.1211546,0.077252604,0.011889981,0.032012016,0.08587603
367,0.13448927,0.08566435,0.009793308,0.03903161,0.16491908,0.0767658,0.009828876,0.0783244,0.076765135
368,0.13336684,0.096670195,0.011324456,0.025372183,0.119939014,0.075897805,0.0116948495,0.032346357,0.08461161
369,0.1324927,0.08492367,0.009707548,0.03786149,0.16135749,0.07526022,0.009750799,0.07634647,0.07591323
370,0.13158366,0.09546026,0.011159098,0.02496431,0.1187212,0.07468198,0.011517934,0.03252129,0.08357228
371,0.13088703,0.08424465,0.009611069,0.037031308,0.15851022,0.07391538,0.009658308,0.07493654,0.07515409
372,0.13015041,0.094472915,0.011008,0.024669493,0.117483556,0.073587745,0.0113571985,0.032538615,0.08272446
373,0.12960534,0.08361371,0.0095056025,0.03648603,0.15627141,0.07270347,0.009553735,0.0740142,0.074467175
374,0.12901676,0.09368183,0.010869848,0.024465084,0.1162214,0.072604835,0.01121113,0.032405436,0.08204684
375,0.1286104,0.08302415,0.009392367,0.036193892,0.15457658,0.07160687,0.009438705,0.07353102,0.073840454
376,0.12815794,0.0930717,0.01074374,0.024342509,0.11493907,0.07172875,0.011078687,0.032131635,0.08152777
377,0.12788814,0.082474396,0.009272152,0.036141597,0.1533936,0.0706154,0.00931428,0.073463924,0.07326806
378,0.12756999,0.09263653,0.010629123,0.02430433,0.11364788,0.07095982,0.0109592145,0.03172884,0.081163645
379,0.12744404,0.08196715,0.009145414,0.036331475,0.15271752,0.06972502,0.009181078,0.07381142,0.07274914
380,0.12726738,0.0923785,0.010525752,0.024363136,0.112366185,0.07030299,0.010852411,0.031210776,0.08095815
381,0.12730218,0.08150916,0.009012363,0.036780667,0.15256833,0.068936914,0.009039378,0.07459203,0.072287366
382,0.12728336,0.09230775,0.010433678,0.02454194,0.11112071,0.06976794,0.0107583115,0.03059446,0.08092198
383,0.12750633,0.08111192,0.008872998,0.037521403,0.15299034,0.06825772,0.008889174,0.07584345,0.0718914
384,0.12767138,0.09244256,0.010353191,0.02487563,0.10994875,0.069369316,0.010677219,0.029902212,0.08107322
385,0.12812205,0.08079269,0.008727185,0.038602173,0.15405343,0.067699835,0.008730279,0.07762332,0.07157547
386,0.1285081,0.092809975,0.010284803,0.02541333,0.10890216,0.069127545,0.010609669,0.02916494,0.08143777
387,0.12924053,0.08057587,0.008574726,0.040089935,0.15585524,0.06728258,0.008562373,0.08001029,0.07136096
388,0.12989724,0.09344648,0.010229186,0.02622157,0.10805185,0.06906966,0.010556378,0.028425809,0.08205022
389,0.1309829,0.08049512,0.00841544,0.04207235,0.15852323,0.06703338,0.00838512,0.08310472,0.071277946
390,0.13197386,0.0943987,0.010187106,0.027388055,0.107493296,0.06922989,0.010518133,0.027745271,0.08295421
391,0.13350394,0.08059524,0.008249284,0.04465942,0.16221574,0.06698911,0.008198301,0.08702834,0.07136713
392,0.13490684,0.095723115,0.010159257,0.029024474,0.10735162,0.06964988,0.010495628,0.027206115,0.08420229
393,0.13699344,0.080933906,0.008076511,0.047983024,0.16712022,0.06719745,0.008001983,0.09192078,0.071681455
394,0.13889718,0.09748388,0.010146093,0.03126722,0.10778494,0.07037752,0.010489232,0.02691819,0.08585361
395,0.14167032,0.081581645,0.007897862,0.052190807,0.17344204,0.06771625,0.0077967914,0.097928986,0.07228622
396,0.14416659,0.09974718,0.010147469,0.034271944,0.10898122,0.07146338,0.010498633,0.027019212,0.0879687
397,0.1477636,0.08261824,0.0077148187,0.057430547,0.18138054,0.06861076,0.0075841686,0.10518561,0.07325586
398,0.15092836,0.102569245,0.010162227,0.038196888,0.11114316,0.07295285,0.010522303,0.027668003,0.09059815
399,0.15546985,0.084122024,0.0075298417,0.063817985,0.19108097,0.06994462,0.0073667485,0.113769606,0.07466429
400,0.15933096,0.1059757,0.010187627,0.043167632,0.11445254,0.07487225,0.010556957,0.029023333,0.09376353
401,0.16487819,0.08614926,0.007346499,0.07138243,0.20255536,0.07176262,0.007148597,0.123644136,0.07656556
402,0.16936642,0.109930694,0.010218773,0.04921695,0.11900558,0.07720778,0.010596853,0.031200955,0.09742908
403,0.17585707,0.08869962,0.007169395,0.07998805,0.21556953,0.074062176,0.0069352738,0.13457207,0.078961745
404,0.180747,0.11429844,0.010248197,0.05620036,0.1247198,0.0798792,0.010633443,0.034207147,0.101467095
405,0.18792051,0.091672495,0.0070036855,0.08924432,0.22951525,0.07675615,0.00673347,0.14602563,0.08176117
406,0.19278225,0.1188089,0.010266023,0.06370733,0.1312324,0.0827163,0.010655562,0.03786053,0.105627574
407,0.20012437,0.094827875,0.0068542045,0.098442286,0.24331921,0.07963783,0.006550167,0.15713121,0.08474039
408,0.20432544,0.12305011,0.010260982,0.071014345,0.1378411,0.085452355,0.0106506925,0.041738056,0.109533
409,0.21108408,0.097780704,0.0067243646,0.10657901,0.25547725,0.08237206,0.006391377,0.1667138,0.08753677
410,0.21388406,0.12651376,0.010222572,0.077147715,0.14356203,0.08775391,0.010607324,0.045200802,0.11272154
411,0.21920204,0.10005997,0.006615449,0.11252661,0.2642968,0.084539205,0.0062610386,0.17349656,0.08970188
412,0.21994647,0.12870517,0.010143727,0.08109758,0.14734972,0.089291565,0.010517994,0.04754016,0.11474724
413,0.22309892,0.10123654,0.0065267812,0.1153356,0.26833618,0.085739955,0.0061606173,0.1764356,0.0908215
414,0.22144699,0.12928748,0.010023086,0.08213643,0.14843176,0.089833766,0.010381673,0.048216317,0.115309544
415,0.22208633,0.101073146,0.0064567737,0.1145564,0.26687977,0.08572598,0.006089533,0.17506427,0.09065929
416,0.21815035,0.12819313,0.00986552,0.08009169,0.14659512,0.08931865,0.010204272,0.04707221,0.11435151
417,0.21641986,0.09961357,0.006404015,0.11040228,0.26019412,0.084488176,0.0060459436,0.16966,0.0892457
418,0.21072684,0.12563899,0.00968059,0.07540727,0.14225146,0.08786494,0.009996784,0.044389732,0.11207118
419,0.20717466,0.0971547,0.0063675274,0.10365244,0.24940586,0.08224832,0.0060271006,0.16113043,0.08685643
420,0.20047328,0.12203811,0.009479792,0.068955384,0.1362429,0.0857177,0.009772179,0.04075302,0.10884153
421,0.19583079,0.09412314,0.00634613,0.09536152,0.23608695,0.07936405,0.0060292007,0.1506937,0.08389783
422,0.18885922,0.117863216,0.009273837,0.061722174,0.12952039,0.083163746,0.0095423525,0.036814287,0.105088614
423,0.18381634,0.09093342,0.006337698,0.08654523,0.22178729,0.0762077,0.0060472945,0.1395323,0.08077118
424,0.1771417,0.11353113,0.00907107,0.054539494,0.12287549,0.080460526,0.009316458,0.033098504,0.10118864
425,0.17221296,0.087894976,0.0063389894,0.07797899,0.20772046,0.0730777,0.0060756356,0.12856711,0.077780955
426,0.16617902,0.10934398,0.008877042,0.04795799,0.11681795,0.07779858,0.009100508,0.029918868,0.09741568
427,0.16167364,0.08518629,0.0063461172,0.07014123,0.19466211,0.070165545,0.0061084796,0.11838809,0.07510676
428,0.1564286,0.10548334,0.008694871,0.042250395,0.11158539,0.075296834,0.008897833,0.027390722,0.09393583
429,0.15248606,0.08287542,0.0063552815,0.06325535,0.18299985,0.06756469,0.0061408486,0.1092943,0.07282072
430,0.14804314,0.102033995,0.008525923,0.03748322,0.107218936,0.073015735,0.008709856,0.025493346,0.0908282
431,0.1446888,0.08095756,0.006363313,0.057367932,0.17284459,0.065298535,0.0061689946,0.101377055,0.07092242
432,0.14098516,0.099015266,0.00837043,0.03359947,0.10364647,0.07097521,0.008536797,0.024134468,0.08811231
433,0.13818121,0.079389766,0.0063679474,0.052423507,0.16414127,0.063349135,0.006190513,0.09460162,0.06937242
434,0.13512123,0.09640834,0.008227958,0.030484926,0.10074779,0.069171056,0.0083781695,0.023198558,0.08577284
435,0.13280207,0.07811534,0.0063677947,0.048318934,0.15675282,0.061679363,0.0062041413,0.088869326,0.06811612
436,0.13028413,0.0941761,0.008097711,0.028010316,0.09839411,0.06758676,0.008233111,0.022574246,0.0837772
437,0.12837762,0.07707777,0.006362179,0.04493767,0.15051433,0.060246807,0.0062094876,0.08405805,0.06709802
438,0.12630777,0.09227515,0.007978743,0.026053878,0.096468516,0.066200785,0.008100598,0.022167133,0.08208666
439,0.12474626,0.07622741,0.0063509364,0.042167917,0.14526239,0.059011,0.006206724,0.08004467,0.066268586
440,0.12304367,0.09066267,0.007870059,0.024510939,0.09487369,0.06499119,0.007979561,0.02190294,0.080662705
441,0.121768735,0.0755236,0.0063342196,0.039910913,0.1408496,0.057936836,0.0061963494,0.07671642,0.0655866
442,0.12036696,0.089299925,0.0077706845,0.023296347,0.09353281,0.06393764,0.007868939,0.02172623,0.07947036
443,0.11933046,0.07493438,0.006312349,0.038083732,0.13715048,0.0569954,0.0061789965,0.073976085,0.065019414
444,0.118176356,0.08815347,0.0076797185,0.02234317,0.09238757,0.06302256,0.0077677392,0.021597274,0.0784793
445,0.11733991,0.07443547,0.0062857317,0.036618706,0.13406101,0.05616354,0.006155354,0.07174211,0.06454173
446,0.11639197,0.08719536,0.007596345,0.021600273,0.09139505,0.06223123,0.007675072,0.021488748,0.0776642
447,0.115725845,0.07400883,0.0062547834,0.035462234,0.13149723,0.05542307,0.0061260667,0.06994811,0.06413454
448,0.114952184,0.086402945,0.00751984,0.021029396,0.09052474,0.06155189,0.0075901337,0.02138271,0.07700454
449,0.114433914,0.073641405,0.006219896,0.03457262,0.12939319,0.05476017,0.006091727,0.0685413,0.06378372
450,0.11381036,0.08575808,0.0074495766,0.0206027,0.0897557,0.06097525,0.0075122197,0.021268226,0.07648398
451,0.11342363,0.07332396,0.006181421,0.033918254,0.12769747,0.054164235,0.00605285,0.06748038,0.06347909
452,0.112932526,0.08524678,0.007385024,0.020300724,0.089074716,0.06049438,0.007440735,0.021139598,0.076089986
453,0.1126661,0.073050395,0.006139663,0.03347604,0.12637167,0.053627584,0.006009861,0.06673422,0.06321356
454,0.11229493,0.08485855,0.007325719,0.02011066,0.08847451,0.0601043,0.0073751556,0.02099506,0.075813204
455,0.1121417,0.072817,0.006094883,0.033229824,0.1253874,0.05314453,0.005963129,0.06627975,0.06298238
456,0.11188225,0.084585786,0.0072712977,0.020025164,0.087952815,0.05980179,0.0073150527,0.020835975,0.07564703
457,0.11183891,0.07262205,0.006047303,0.03316955,0.124725804,0.052711412,0.00591296,0.06610143,0.06278289
458,0.11168644,0.08442358,0.0072214375,0.020041423,0.08751146,0.059585243,0.0072600716,0.020666143,0.07558725
459,0.111752674,0.072465464,0.0059971106,0.033290096,0.12437494,0.052325934,0.0058596046,0.0661894,0.06261402
460,0.11170537,0.08436905,0.0071758865,0.020160435,0.087155715,0.059454173,0.007209902,0.02049164,0.07563163
461,0.11188359,0.072348595,0.0059444685,0.033590525,0.12432939,0.05198729,0.0058032726,0.066538826,0.06247609
462,0.111942075,0.08442123,0.00713442,0.020386422,0.08689414,0.05940929,0.0071642785,0.02032057,0.075779535
463,0.112236954,0.07227403,0.005889528,0.034073398,0.12458867,0.051695686,0.005744166,0.06714882,0.06237068
464,0.11240372,0.08458049,0.007096842,0.02072639,0.086737946,0.059452094,0.007122972,0.020162882,0.076031625
465,0.11282185,0.072245434,0.0058324374,0.034743976,0.12515607,0.051452443,0.005682471,0.06802116,0.062300444
466,0.11310091,0.08484831,0.0070629735,0.021189628,0.08670093,0.059584707,0.007085754,0.020030467,0.07638944
467,0.1136503,0.07226741,0.005773353,0.035609536,0.12603775,0.051259704,0.0056183725,0.06915967,0.062268995
468,0.114046425,0.085226715,0.0070326193,0.021787096,0.086798735,0.059809472,0.0070523927,0.019936867,0.07685497
469,0.11473589,0.07234526,0.005712451,0.036678184,0.12724084,0.051120445,0.00555207,0.07056832,0.062280744
470,0.1152538,0.0857177,0.007005562,0.022530532,0.087048285,0.06012865,0.0070226346,0.019896997,0.07742999
471,0.1160921,0.07248457,0.005649943,0.03795759,0.12877175,0.051038016,0.005483821,0.07224991,0.062340528
472,0.11673554,0.08632257,0.006981546,0.023431426,0.087466724,0.060543712,0.0069961655,0.019926844,0.078115456
473,0.11773011,0.07269078,0.00558609,0.039453246,0.13063344,0.051015966,0.0054139188,0.07420356,0.062453285
474,0.11850029,0.0870408,0.006960243,0.024499249,0.08806948,0.061054662,0.006972612,0.020042213,0.078910396
475,0.1196557,0.072968446,0.0055212136,0.04116604,0.1328222,0.05105735,0.0053427382,0.07642212,0.06262344
476,0.12054988,0.0878691,0.006941238,0.025739541,0.08886855,0.06165929,0.0069515053,0.020257754,0.07981096
477,0.12186584,0.073320284,0.005455709,0.043089844,0.1353243,0.051164232,0.0052707344,0.07888934,0.06285405
478,0.122875184,0.08879994,0.006924016,0.027151229,0.08986917,0.062352013,0.0069322623,0.020584892,0.08080908
479,0.12434406,0.07374593,0.005390048,0.04520808,0.1381113,0.051336695,0.005198453,0.08157614,0.06314592
480,0.12545142,0.08982005,0.0069079287,0.02872344,0.09106679,0.06312289,0.0069141663,0.02102973,0.081891015
481,0.12705588,0.07424074,0.0053247795,0.04749036,0.14113535,0.051571783,0.0051265443,0.08443703,0.0634962
482,0.12823385,0.09090921,0.0068922155,0.030432422,0.09244324,0.0639566,0.0068963813,0.021590259,0.08303623
483,0.1299442,0.07479422,0.0052605313,0.04988946,0.14432529,0.05186242,0.0050557484,0.08740711,0.06389733
484,0.1311535,0.09203891,0.006876005,0.032238573,0.093963265,0.06483152,0.006877959,0.022253793,0.08421623
485,0.13292612,0.07538895,0.005197978,0.05233919,0.147584,0.05219656,0.0049868813,0.09040057,0.06433588
486,0.13411513,0.093172096,0.0068583298,0.03408471,0.09557231,0.065719575,0.006857861,0.022994876,0.085394375
487,0.13589211,0.076000124,0.0051378324,0.054754157,0.15078788,0.052556314,0.0049208067,0.09331075,0.06479195
488,0.1369983,0.09426387,0.00683819,0.03589625,0.09719657,0.066586755,0.0068350155,0.023774805,0.08652659
489,0.13870919,0.07659598,0.005080791,0.057032414,0.15379086,0.052918434,0.0048583937,0.09601404,0.065239586
490,0.13966241,0.09526329,0.0068146195,0.0375845,0.09874578,0.06739459,0.0068084113,0.024542775,0.08756342
491,0.14122841,0.07713954,0.005027511,0.059061352,0.15643269,0.05325512,0.004800462,0.0983771,0.0656481
492,0.14195697,0.09611724,0.0067867567,0.039052967,0.100119576,0.0681027,0.0067771412,0.025239734,0.08845354
493,0.14329806,0.07759197,0.0049785627,0.060727537,0.15855245,0.05353661,0.004747738,0.10026811,0.06598489
494,0.14373624,0.09677511,0.00675395,0.040207192,0.1012182,0.068672635,0.006740537,0.025805028,0.08914837
495,0.14477962,0.07791684,0.0049344017,0.061928384,0.16000473,0.05373392,0.0047008074,0.10157001,0.066219136
496,0.14487597,0.09719423,0.0067158137,0.040965937,0.10195391,0.069071434,0.0066982294,0.02618425,0.08960727
497,0.14556527,0.07808505,0.004895343,0.06258487,0.16067721,0.053822793,0.004660065,0.10219435,0.06632608
498,0.14529005,0.09734523,0.006672282,0.04127254,0.102263376,0.069275774,0.006650176,0.026337428,0.0898025
499,0.1455926,0.07807897,0.004861549,0.06265209,0.16050576,0.053787168,0.004625707,0.102092884,0.06629073
500,0.14494234,0.09721561,0.006623617,0.041103125,0.10211644,0.06927433,0.006596698,0.026245417,0.089722656
501,0.14485335,0.077895,0.0048330245,0.062125333,0.15948257,0.05362108,0.004597706,0.10126378,0.066110104
502,0.14385104,0.096811,0.0065703834,0.04046966,0.101519726,0.069069,0.0065384107,0.025912317,0.08937366
503,0.14339322,0.07754387,0.0048096273,0.061039727,0.15765637,0.05332957,0.0045758355,0.099750966,0.06579364
504,0.14208497,0.09615394,0.0065133674,0.03941767,0.10051434,0.06867391,0.0064761834,0.025364242,0.08877771
505,0.1413044,0.077048495,0.0047910674,0.059464835,0.15512437,0.05292721,0.004559664,0.09763749,0.065361366
506,0.13975328,0.09528073,0.0064535104,0.038019054,0.09916894,0.06811338,0.0064110192,0.02464455,0.08797009
507,0.13871199,0.07644052,0.0047769276,0.05749455,0.1520192,0.052435886,0.0045486074,0.09503471,0.06484073
508,0.13698918,0.094236225,0.0063918103,0.036361143,0.09756817,0.06741823,0.006343988,0.023805946,0.086994305
509,0.13575661,0.07575531,0.004766683,0.055234615,0.14849073,0.051881067,0.004541957,0.0920677,0.06426238
510,0.13393371,0.093068734,0.006329229,0.034535743,0.095801584,0.066622294,0.006276108,0.022903183,0.0858972
511,0.132579,0.07502795,0.004759733,0.052791305,0.1446907,0.051288776,0.0045389184,0.08886301,0.06365654
512,0.13072145,0.091825366,0.0062666447,0.032629434,0.09395377,0.06575915,0.0062083076,0.021986317,0.08472456
513,0.12930742,0.07428973,0.0047554323,0.050262265,0.14075921,0.05068272,0.004538678,0.08553781,0.06304987
514,0.1274703,0.090548694,0.006204811,0.030716797,0.092097595,0.06485963,0.0061413883,0.021096576,0.08351783
515,0.12604955,0.07356608,0.004753127,0.04773035,0.13681583,0.050082628,0.0045404374,0.08219277,0.06246374
516,0.124275744,0.08927444,0.0061443304,0.028856974,0.09029023,0.06395016,0.006075973,0.0202641,0.082311995
517,0.12288943,0.07287599,0.0047521903,0.04526125,0.13295656,0.049503688,0.0045434437,0.07890943,0.06191366
518,0.12120943,0.08803098,0.00608566,0.027092796,0.08857301,0.06305229,0.0060125533,0.019508166,0.08113493
519,0.11988709,0.072231956,0.0047520413,0.042903095,0.12925221,0.048956204,0.0045470363,0.07574897,0.0614094
520,0.1183203,0.086839125,0.0060291206,0.025452057,0.08697223,0.062182482,0.0059514665,0.018838279,0.08000732
521,0.11708143,0.07164103,0.0047521717,0.040688235,0.12575144,0.04844643,0.0045506465,0.07275435,0.06095586
522,0.11563804,0.08571319,0.005974919,0.023949929,0.08550206,0.06135268,0.0058929324,0.018256444,0.07894352
523,0.11449364,0.071105935,0.0047521517,0.038635552,0.12248353,0.047977254,0.0045538037,0.06995247,0.06055417
524,0.11317684,0.08466192,0.0059231534,0.022591762,0.084166884,0.060570747,0.005837058,0.017759077,0.07795243
525,0.112131566,0.07062615,0.0047516315,0.03675379,0.119463004,0.04754898,0.004556151,0.067357875,0.06020268
526,0.11093931,0.083689645,0.005873856,0.021375803,0.08296446,0.059841502,0.0057838783,0.017339073,0.077038676
527,0.10999313,0.07019907,0.0047503407,0.03504372,0.11669292,0.047160234,0.004557413,0.06497528,0.059897996
528,0.10892008,0.082797445,0.005826989,0.020295652,0.08188818,0.059167348,0.005733359,0.016987473,0.07620367
529,0.108069874,0.069820836,0.0047480757,0.033500962,0.11416869,0.046808563,0.004557398,0.06280273,0.059635706
530,0.107108586,0.08198408,0.005782482,0.01934202,0.08092875,0.05854877,0.005685426,0.016694553,0.07544647
531,0.1063492,0.06948688,0.004744693,0.032117628,0.11188018,0.046490874,0.004555982,0.06083333,0.059411015
532,0.10549119,0.08124671,0.005740227,0.018504258,0.08007579,0.057985067,0.0056399694,0.016450757,0.0747646
533,0.10481647,0.06919254,0.0047400994,0.03088383,0.10981436,0.04620392,0.0045530903,0.059057355,0.059219085
534,0.10405301,0.08058158,0.0057001067,0.017771324,0.07931872,0.05747463,0.005596859,0.016247224,0.074154556
535,0.103456385,0.0689333,0.0047342433,0.029788844,0.10795668,0.04594444,0.0045486954,0.057463538,0.05905531
536,0.102778785,0.07998435,0.0056619863,0.017132448,0.0786473,0.05701538,0.005555959,0.01607596,0.0736123
537,0.10225377,0.0687049,0.0047271024,0.028821768,0.106291965,0.045709297,0.0045427955,0.056039874,0.058915507
538,0.1016539,0.07945059,0.005625737,0.01657757,0.07805208,0.056604873,0.005517127,0.015930079,0.073133565
539,0.10119428,0.06850354,0.004718679,0.027972067,0.10480553,0.045495693,0.004535424,0.05477441,0.05879594
540,0.10066466,0.07897586,0.0055912267,0.016097577,0.07752469,0.056240678,0.0054802247,0.015803792,0.07271414
541,0.10026464,0.06832583,0.0047089946,0.027229806,0.10348323,0.045301035,0.0045266165,0.053655583,0.058693342
542,0.09979848,0.07855588,0.0055583273,0.015684268,0.07705768,0.05592025,0.0054451115,0.015692318,0.0723499
543,0.09945288,0.06816889,0.004698082,0.026585907,0.10231201,0.04512307,0.00451643,0.052672513,0.058604922
544,0.09904421,0.07818668,0.005526923,0.015330606,0.07664474,0.055641282,0.0054116636,0.015591798,0.07203703
545,0.09874846,0.06803022,0.0046859826,0.026032252,0.10128011,0.044959858,0.0045049204,0.05181533,0.058528338
546,0.098391965,0.07786463,0.0054969043,0.015030428,0.07628049,0.055401444,0.005379759,0.015499285,0.07177196
547,0.09814192,0.06790771,0.004672744,0.02556147,0.10037677,0.04480972,0.004492155,0.05107489,0.058461614
548,0.097833,0.07758634,0.0054681688,0.014778498,0.07596039,0.05519866,0.005349288,0.015412444,0.07155142
549,0.09762527,0.06779967,0.004658422,0.025167178,0.0995924,0.044671167,0.004478202,0.05044304,0.05840315
550,0.09735994,0.07734886,0.0054406226,0.014570458,0.07568081,0.055030987,0.0053201476,0.015329672,0.07137253
551,0.09719148,0.06770463,0.004643063,0.024843793,0.09891861,0.044542994,0.0044631227,0.049912494,0.058351625
552,0.09696634,0.077149525,0.0054141856,0.014402625,0.075438775,0.05489672,0.0052922475,0.015249805,0.07123265
553,0.0968346,0.067621425,0.0046267295,0.02458645,0.09834793,0.04442418,0.004446985,0.049476765,0.058306016
554,0.09664674,0.07698593,0.0053887754,0.014272035,0.075231925,0.054794222,0.0052654934,0.015172207,0.071129434
555,0.09654961,0.067549154,0.0046094684,0.024390988,0.09787388,0.044313878,0.004429855,0.04913015,0.058265496
556,0.096396476,0.07685596,0.005364329,0.01417619,0.07505843,0.054722022,0.0052398164,0.01509659,0.071060784
557,0.09633218,0.06748707,0.004591343,0.024253767,0.09749064,0.04421135,0.0044118003,0.048867486,0.058229424
558,0.09621175,0.076757796,0.0053407843,0.014113164,0.07491694,0.054678828,0.005215146,0.015022965,0.07102487
559,0.0961788,0.06743465,0.0045724036,0.024171742,0.0971933,0.044116013,0.0043928754,0.048684414,0.058197357
560,0.09608916,0.07668972,0.0053180773,0.014081369,0.07480649,0.05466347,0.0051914155,0.014951603,0.07102
561,0.09608629,0.06739145,0.0045527034,0.024142144,0.09697729,0.044027455,0.004373149,0.04857669,0.058168985
562,0.09602592,0.07665024,0.00529616,0.0140795205,0.074726366,0.054674756,0.005168559,0.014883046,0.071044594
563,0.09605209,0.06735718,0.0045322995,0.024162607,0.09683856,0.0439453,0.0043526753,0.048540585,0.05814413
564,0.096019626,0.07663797,0.005274977,0.014106683,0.07467614,0.054711636,0.005146524,0.014817986,0.07109727
565,0.096073955,0.06733165,0.004511244,0.024231058,0.0967736,0.043869283,0.004331516,0.0485728,0.058122672
566,0.09606814,0.07665163,0.0052544856,0.01416202,0.07465553,0.054773066,0.005125261,0.014757207,0.07117668
567,0.09614975,0.06731467,0.004489594,0.02434549,0.096778825,0.04379921,0.0043097357,0.048669882,0.05810458
568,0.09616946,0.07668997,0.0052346354,0.014244843,0.07466441,0.054858018,0.0051047103,0.014701682,0.07128149
569,0.09627762,0.067306206,0.0044674035,0.024504006,0.09685107,0.04373497,0.004287392,0.04882871,0.05808994
570,0.09632161,0.07675175,0.0052153803,0.014354483,0.074702516,0.05496536,0.0050848103,0.01465235,0.07141039
571,0.09645549,0.067306116,0.0044447295,0.024704644,0.09698683,0.043676507,0.004264545,0.049045783,0.058078814
572,0.096522644,0.076835714,0.0051966743,0.014490257,0.07476975,0.055094015,0.0050655254,0.0146102095,0.07156195
573,0.096681334,0.067314304,0.004421633,0.024945391,0.09718274,0.043623697,0.0042412593,0.04931779,0.0580713
574,0.09677031,0.076940455,0.005178467,0.014651388,0.074865736,0.055242714,0.0050467923,0.01457623,0.07173472
575,0.096952766,0.067330666,0.004398175,0.025223924,0.09743498,0.04357656,0.0042176004,0.049640816,0.058067497
576,0.097062096,0.07706454,0.0051607047,0.014836856,0.0749898,0.055409983,0.0050285514,0.014551268,0.07192704
577,0.09726708,0.06735497,0.0043744203,0.025537686,0.09773944,0.043535072,0.00419364,0.05001073,0.058067523
578,0.09739512,0.07720633,0.0051433407,0.015045446,0.075141266,0.055594373,0.005010752,0.0145361405,0.072137125
579,0.097621076,0.06738693,0.004350433,0.025883714,0.09809163,0.04349924,0.0041694497,0.05042294,0.058071397
580,0.09776589,0.07736401,0.0051263147,0.015275567,0.07531886,0.055794165,0.004993325,0.014531369,0.07236293
581,0.098010935,0.06742614,0.004326286,0.026258513,0.0984861,0.043468904,0.004145102,0.0508721,0.058079112
582,0.0981702,0.07753544,0.0051095635,0.015525191,0.07552074,0.056007273,0.004976208,0.014537257,0.07260216
583,0.09843212,0.067471996,0.004302052,0.02665807,0.09891696,0.043443996,0.004120671,0.051352296,0.058090553
584,0.0986032,0.07771831,0.005093026,0.015791863,0.075744815,0.056231543,0.00495933,0.014553943,0.07285225
585,0.09887934,0.067523815,0.004277807,0.02707771,0.099377505,0.04342434,0.004096246,0.051856916,0.058105517
586,0.099059165,0.07790999,0.0050766356,0.01607254,0.075988114,0.05646446,0.0049426244,0.014581027,0.0731103
587,0.09934636,0.06758059,0.0042536315,0.027512142,0.09986007,0.04340966,0.00407191,0.0523785,0.05812366
588,0.09953149,0.07810756,0.0050603193,0.016363608,0.07624719,0.056703318,0.004926014,0.014617861,0.07337315
589,0.09982605,0.0676412,0.0042296057,0.027955253,0.10035606,0.043399546,0.004047747,0.05290876,0.058144506
590,0.100012556,0.0783077,0.0050440063,0.016660849,0.07651773,0.056945004,0.0049094213,0.014663302,0.07363725
591,0.10031043,0.06770427,0.004205816,0.028400348,0.10085622,0.043393523,0.004023851,0.05343885,0.058167405
592,0.100494035,0.07850693,0.00502762,0.016959481,0.076794915,0.05718631,0.004892769,0.014715837,0.07389883
593,0.10079069,0.06776823,0.0041823434,0.028840108,0.10135034,0.043391004,0.004000311,0.053959027,0.05819159
594,0.10096678,0.078701474,0.005011088,0.017254217,0.077073194,0.05742376,0.004875978,0.014773458,0.074153915
595,0.1012573,0.06783134,0.0041592764,0.029266685,0.101827726,0.043391258,0.003977215,0.054459255,0.05821617
596,0.10142108,0.078887425,0.0049943393,0.017539317,0.07734654,0.05765374,0.0048589776,0.014833821,0.0743983
597,0.101700224,0.067891665,0.0041366937,0.029671865,0.10227718,0.043393463,0.0039546536,0.054929066,0.058240067
598,0.10184663,0.07906069,0.004977301,0.01780864,0.07760843,0.057872478,0.0048416895,0.014894261,0.07462768
599,0.10210906,0.06794719,0.0041146763,0.030047191,0.10268708,0.043396674,0.003932708,0.055357702,0.05826216
600,0.10223318,0.07921723,0.0049599116,0.018056037,0.07785219,0.058076344,0.004824055,0.014951791,0.07483783
601,0.10247348,0.067995876,0.004093299,0.03038431,0.10304639,0.0434,0.003911463,0.05573493,0.058281288
602,0.10257043,0.07935305,0.004942108,0.01827528,0.07807106,0.058261663,0.0048060073,0.015003394,0.075024575
603,0.10278346,0.06803571,0.0040726317,0.030675124,0.10334402,0.043402415,0.0038909945,0.056050614,0.058296286
604,0.10284883,0.07946447,0.004923847,0.018460508,0.07825858,0.058425058,0.0047875014,0.015046024,0.07518408
605,0.10302979,0.06806479,0.0040527377,0.030912269,0.10357013,0.04340296,0.0038713617,0.05629581,0.058306035
606,0.1030596,0.07954812,0.004905086,0.018606387,0.07840876,0.058563426,0.0047685006,0.015076836,0.07531288
607,0.10320418,0.06808144,0.0040336647,0.031089084,0.10371579,0.043400712,0.0038526214,0.056462463,0.05830956
608,0.10319518,0.07960112,0.0048857974,0.018708268,0.07851634,0.05867416,0.0047489703,0.015093214,0.07540801
609,0.103299886,0.06808423,0.0040154597,0.031200197,0.10377389,0.04339497,0.0038348213,0.0565441,0.058306076
610,0.103249714,0.079621226,0.00486597,0.018762518,0.07857705,0.05875504,0.0047289045,0.015093102,0.07546717
611,0.10331179,0.0680721,0.003998148,0.031241544,0.1037389,0.04338507,0.0038179879,0.05653584,0.058294997
612,0.10321897,0.07960679,0.0048455982,0.01876659,0.0785878,0.058804557,0.004708296,0.015074943,0.07548873
613,0.1032368,0.06804446,0.0039817514,0.031210586,0.103607476,0.043370523,0.0038021363,0.056434814,0.05827602
614,0.10310088,0.07955697,0.0048246947,0.018719211,0.07854678,0.05882176,0.004687161,0.01503786,0.07547188
615,0.10307382,0.068001054,0.003966271,0.031106494,0.10337858,0.043351207,0.0037872759,0.0562401,0.058249135
616,0.102895364,0.079471685,0.0048032794,0.018620405,0.07845356,0.058806382,0.0046655233,0.014981657,0.07541658
617,0.10282388,0.067942135,0.0039517046,0.030930044,0.10305316,0.04332702,0.0037733985,0.055952743,0.058214612
618,0.102604486,0.07935159,0.0047813915,0.0184715,0.078309126,0.058758866,0.0046434184,0.014906836,0.07532365
619,0.10248996,0.06786837,0.0039380277,0.030683573,0.10263443,0.043298207,0.003760472,0.055575747,0.058173038
620,0.10223208,0.07919809,0.0047590705,0.018274918,0.07811559,0.058680166,0.004620894,0.014814535,0.075194545
621,0.10207685,0.06778075,0.003925216,0.030370884,0.10212743,0.043265164,0.0037484637,0.055113807,0.05812517
622,0.10178381,0.07901318,0.0047363713,0.018034257,0.0778764,0.058571886,0.0045980024,0.014706509,0.07503145
623,0.101591155,0.06768073,0.0039132214,0.029997198,0.101539105,0.043228436,0.0037373316,0.05457334,0.05807204
624,0.10126688,0.0787995,0.0047133504,0.017754031,0.07759595,0.0584362,0.004574805,0.014584946,0.07483719
625,0.101040564,0.0675699,0.0039019939,0.029568672,0.10087766,0.0431887,0.0037270142,0.05396194,0.0580148
626,0.100689374,0.07856002,0.0046900706,0.017439285,0.07727924,0.05827551,0.004551361,0.014452368,0.07461491
627,0.10043365,0.06745004,0.003891479,0.02909213,0.10015227,0.043146737,0.0037174448,0.053288084,0.057954654
628,0.100060254,0.07829809,0.004666595,0.017095562,0.076931775,0.058092568,0.004527741,0.014311466,0.074368164
629,0.099779725,0.067323074,0.0038816098,0.028575037,0.09937293,0.043103382,0.0037085556,0.052560993,0.05789289
630,0.09938887,0.07801722,0.004642991,0.016728655,0.07655951,0.05789049,0.004504012,0.014165009,0.07410069
631,0.09908814,0.06719086,0.0038723133,0.028024964,0.09854971,0.04305943,0.0037002657,0.051790014,0.05783074
632,0.098684564,0.077721015,0.0046193176,0.016344236,0.076168135,0.05767217,0.004480234,0.014015734,0.07381624
633,0.09836826,0.0670553,0.003863521,0.027449438,0.097692765,0.04301568,0.0036925024,0.05098458,0.05776933
634,0.09795648,0.07741295,0.0045956327,0.015947899,0.07576335,0.057440802,0.0044564647,0.013866083,0.07351859
635,0.09762908,0.06691806,0.0038551586,0.026855856,0.096811935,0.0429728,0.003685183,0.050153956,0.05770971
636,0.097213335,0.07709651,0.0045719976,0.015544834,0.07535055,0.05719937,0.004432767,0.013718411,0.07321142
637,0.096878916,0.06678073,0.003847155,0.026251037,0.09591643,0.042931426,0.0036782315,0.04930677,0.05765275
638,0.096463084,0.076774836,0.0045484584,0.0151397865,0.074934475,0.056950644,0.0044091903,0.013574642,0.07289807
639,0.09612546,0.066644706,0.003839436,0.025641322,0.09501472,0.042892106,0.0036715693,0.048451044,0.057599183
640,0.095712885,0.076450884,0.004525059,0.014736947,0.07451955,0.0566974,0.0043857805,0.013436373,0.07258171
641,0.09537548,0.06651117,0.003831936,0.025032368,0.09411456,0.042855192,0.0036651231,0.047594246,0.05754958
642,0.094969176,0.076127335,0.0045018424,0.014339997,0.074109584,0.056442052,0.0043625752,0.01330496,0.07226521
643,0.09463486,0.06638106,0.0038245893,0.024429206,0.09322257,0.042821,0.0036588295,0.04674274,0.05750435
644,0.09423734,0.075806506,0.0044788374,0.013952,0.07370764,0.056186758,0.0043396084,0.013181272,0.071951084
645,0.093908615,0.06625517,0.0038173366,0.023836112,0.092344716,0.042789776,0.0036526222,0.045902316,0.05746369
646,0.09352188,0.07549039,0.0044560777,0.013575402,0.07331631,0.055933457,0.004316912,0.013065948,0.07164149
647,0.09320084,0.06613405,0.0038101254,0.023256669,0.09148574,0.042761557,0.0036464464,0.04507773,0.057427727
648,0.092826486,0.075180694,0.0044335807,0.013212208,0.07293772,0.055683896,0.0042945035,0.012959317,0.07133832
649,0.09251477,0.06601809,0.003802902,0.022693772,0.090649664,0.042736355,0.003640249,0.04427306,0.05739645
650,0.0921541,0.07487885,0.0044113672,0.01286388,0.07257332,0.05543946,0.0042724046,0.012861454,0.07104308
651,0.091853,0.06590758,0.0037956238,0.022149794,0.089839734,0.042714164,0.0036339825,0.043491587,0.057369743
652,0.09150683,0.07458595,0.0043894476,0.0125314295,0.07222425,0.055201385,0.0042506265,0.012772242,0.070757076
653,0.09121731,0.06580259,0.003788254,0.021626467,0.089058325,0.042694815,0.0036276097,0.0427359,0.0573474
654,0.09088619,0.07430287,0.004367831,0.012215497,0.07189116,0.054970622,0.004229173,0.012691367,0.07048124
655,0.090608925,0.06570315,0.0037807566,0.021125015,0.08830713,0.042678162,0.0036210965,0.042007867,0.057329148
656,0.090293184,0.074030265,0.004346526,0.01191639,0.07157442,0.054747928,0.0042080567,0.012618431,0.07021633
657,0.09002854,0.06560914,0.0037731072,0.020646293,0.087587446,0.04266402,0.0036144163,0.041309003,0.057314683
658,0.08972827,0.07376856,0.004325533,0.011634177,0.0712741,0.05453395,0.0041872747,0.012552877,0.06996288
659,0.08947648,0.06552043,0.0037652794,0.020190772,0.08689991,0.042652167,0.0036075413,0.040640198,0.057303663
660,0.08919155,0.07351802,0.00430485,0.011368676,0.07099008,0.054329067,0.0041668317,0.012494178,0.06972122
661,0.088952675,0.065436795,0.0037572545,0.019758629,0.086244754,0.0426423,0.003600456,0.040002,0.057295714
662,0.08868287,0.073278815,0.0042844797,0.011119575,0.07072202,0.054133665,0.0041467166,0.012441639,0.069491565
663,0.088456735,0.06535797,0.0037490202,0.019349746,0.08562195,0.042634256,0.0035931454,0.03939455,0.057290483
664,0.088201664,0.073050916,0.0042644152,0.010886335,0.07046947,0.053947844,0.004126932,0.012394694,0.069273956
665,0.08798811,0.0652837,0.0037405607,0.018963845,0.08503115,0.04262774,0.0035855956,0.03881781,0.057287592
666,0.08774738,0.07283427,0.0042446516,0.010668454,0.07023193,0.05377177,0.004107473,0.01235269,0.06906834
667,0.087546036,0.06521369,0.0037318727,0.018600482,0.08447175,0.042622533,0.0035778033,0.038271412,0.057286695
668,0.08731913,0.07262868,0.0042251814,0.010465274,0.07000873,0.05360541,0.004088326,0.012314995,0.068874605
669,0.08712967,0.06514763,0.0037229497,0.018259086,0.08394302,0.042618383,0.0035697643,0.03775487,0.057287455
670,0.08691603,0.07243391,0.004206001,0.010276113,0.06979919,0.05344869,0.0040694885,0.012281016,0.06869252
671,0.08673804,0.065085255,0.0037137868,0.017939003,0.083444096,0.042615104,0.0035614711,0.03726752,0.057289533
672,0.08653711,0.072249725,0.004187104,0.010100279,0.06960268,0.05330151,0.004050954,0.012250217,0.06852184
673,0.08637016,0.06502626,0.0037043875,0.017639518,0.08297403,0.042612445,0.0035529293,0.036808662,0.057292636
674,0.08618137,0.0720758,0.0041684806,0.009937093,0.06941849,0.053163696,0.0040327087,0.012222088,0.06836228
675,0.086025015,0.064970374,0.0036947525,0.017359894,0.08253182,0.04261024,0.003544141,0.036377437,0.057296485
676,0.08584775,0.0719118,0.004150124,0.00978583,0.06924594,0.053035066,0.004014747,0.012196134,0.06821349
677,0.085701436,0.064917296,0.003684883,0.017099258,0.08211628,0.04260826,0.0035351082,0.035972916,0.057300843
678,0.085535154,0.07175733,0.004132023,0.009645798,0.06908441,0.052915372,0.0039970605,0.012171978,0.06807507
679,0.08539854,0.06486682,0.0036747863,0.016856935,0.08172651,0.0426064,0.0035258355,0.035594273,0.05730545
680,0.08524272,0.07161212,0.0041141747,0.009516424,0.06893321,0.052804388,0.003979641,0.012149181,0.06794677
681,0.08511529,0.064818695,0.003664465,0.016632132,0.08136135,0.042604454,0.0035163278,0.035240572,0.057310123
682,0.08496931,0.07147573,0.0040965704,0.009397019,0.06879177,0.052701868,0.0039624823,0.012127419,0.06782813
683,0.08485069,0.06477271,0.0036539286,0.01642405,0.08101979,0.042602308,0.003506598,0.034910884,0.057314657
684,0.084714085,0.071347855,0.004079203,0.009287032,0.06865948,0.05260751,0.003945569,0.012106394,0.06771883
685,0.0846038,0.064728655,0.0036431847,0.016231962,0.080700785,0.042599853,0.0034966501,0.034604277,0.057318896
686,0.084476046,0.0712281,0.0040620645,0.0091858795,0.06853582,0.05252108,0.003928904,0.012085834,0.0676185
687,0.0843737,0.064686336,0.0036322386,0.016055122,0.08040326,0.04259696,0.0034864917,0.03431981,0.05732271
688,0.08425439,0.07111618,0.0040451493,0.009093064,0.06842031,0.05244229,0.0039124703,0.012065554,0.06752675
689,0.08415961,0.06464561,0.0036210993,0.015892902,0.080126405,0.042593528,0.003476132,0.034056745,0.057325937
690,0.08404827,0.07101171,0.004028452,0.009008107,0.068312496,0.05237091,0.0038962683,0.01204532,0.067443274
691,0.08396068,0.06460631,0.003609778,0.015744597,0.07986916,0.04258947,0.003465583,0.033814106,0.057328485
692,0.083856896,0.07091439,0.0040119644,0.008930543,0.0682119,0.052306622,0.0038802868,0.012024984,0.067367695
693,0.08377615,0.06456829,0.0035982826,0.015609584,0.07963069,0.042584736,0.0034548526,0.033591103,0.057330273
694,0.08367954,0.07082389,0.0039956807,0.008859972,0.06811815,0.05224918,0.0038645198,0.012004449,0.067299694
695,0.08360536,0.064531446,0.0035866192,0.015487289,0.079410166,0.04257924,0.0034439461,0.03338698,0.057331234
696,0.083515555,0.07073994,0.003979596,0.008796019,0.06803086,0.05219834,0.00384896,0.011983561,0.06723897
697,0.08344761,0.06449565,0.003574802,0.015377158,0.079206795,0.04257292,0.0034328785,0.033200994,0.05733126
698,0.08336428,0.070662245,0.003963705,0.008738328,0.06794973,0.052153844,0.003833604,0.01196228,0.067185216
699,0.08330232,0.064460814,0.0035628364,0.0152786635,0.07901982,0.042565748,0.0034216593,0.033032414,0.057330333
700,0.08322516,0.070590556,0.003948005,0.008686598,0.06787446,0.05211547,0.0038184454,0.011940545,0.06713815
701,0.08316891,0.064426854,0.003550733,0.015191325,0.07884854,0.042557668,0.0034102907,0.032880582,0.057328396
702,0.08309759,0.07052458,0.003932489,0.008640522,0.067804754,0.05208296,0.0038034786,0.011918312,0.06709748
703,0.08304679,0.06439367,0.0035385014,0.015114611,0.07869218,0.04254867,0.003398791,0.032744724,0.05732543
704,0.08298105,0.07046409,0.003917153,0.008599809,0.067740396,0.05205611,0.0037887013,0.011895578,0.067062914
705,0.08293549,0.064361215,0.003526151,0.015048126,0.078550175,0.042538714,0.0033871643,0.0326243,0.05732141
706,0.08287508,0.07040885,0.0039019915,0.008564244,0.06768108,0.052034657,0.003774104,0.0118723195,0.067034215
707,0.08283454,0.06432942,0.0035136885,0.014991432,0.07842186,0.04252778,0.0033754203,0.032518663,0.057316314
708,0.08277923,0.07035864,0.0038870024,0.008533585,0.06762664,0.05201839,0.003759683,0.011848571,0.06701114
709,0.082743496,0.06429826,0.0035011228,0.014944112,0.078306705,0.042515874,0.0033635735,0.032427255,0.057310157
710,0.08269298,0.0703132,0.0038721804,0.008507604,0.06757688,0.052007116,0.003745438,0.011824324,0.066993415
711,0.082661875,0.06426763,0.003488466,0.014905781,0.07820405,0.042502996,0.0033516241,0.032349426,0.057302922
712,0.08261601,0.07027235,0.003857522,0.008486138,0.067531645,0.05200061,0.0037313602,0.011799677,0.06698083
713,0.082589366,0.06423755,0.0034757257,0.014876093,0.07811343,0.04248915,0.0033395842,0.032284696,0.057294644
714,0.08254792,0.07023589,0.0038430225,0.008469001,0.067490734,0.051998664,0.003717446,0.011774623,0.06697314
715,0.08252557,0.064207956,0.0034629065,0.014854714,0.07803436,0.04247431,0.0033274633,0.03223259,0.057285305
716,0.082488365,0.07020366,0.003828678,0.008456027,0.067454,0.05200109,0.003703691,0.01174922,0.066970155
717,0.0824701,0.06417881,0.0034500211,0.014841269,0.07796627,0.042458516,0.0033152734,0.032192487,0.057274934
718,0.08243691,0.070175394,0.0038144863,0.008447028,0.06742128,0.05200765,0.0036900926,0.01172354,0.06697159
719,0.08242259,0.06415012,0.0034370765,0.014835396,0.07790867,0.04244182,0.0033030175,0.032163836,0.057263575
720,0.08239325,0.07015094,0.003800441,0.008441865,0.067392506,0.05201819,0.0036766431,0.01169767,0.06697726
721,0.08238273,0.06412183,0.00342408,0.014836824,0.07786107,0.042424172,0.0032907017,0.032146197,0.057251234
722,0.08235706,0.0701301,0.0037865415,0.008440414,0.067367494,0.052032497,0.0036633415,0.011671659,0.06698698
723,0.08235018,0.06409393,0.0034110406,0.0148452055,0.07782303,0.04240565,0.0032783428,0.03213904,0.05723796
724,0.08232799,0.070112705,0.0037727796,0.008442508,0.06734611,0.05205035,0.003650182,0.011645582,0.06700048
725,0.082324564,0.064066395,0.0033979667,0.014860207,0.0777941,0.042386264,0.003265942,0.03214189,0.05722378
726,0.0823057,0.070098534,0.0037591578,0.008448006,0.06732825,0.052071553,0.0036371597,0.011619536,0.067017555
727,0.082305655,0.064039245,0.0033848637,0.014881545,0.077773795,0.04236607,0.0032535084,0.032154217,0.05720872
728,0.082289904,0.07008746,0.0037456667,0.008456772,0.067313746,0.05209589,0.0036242774,0.011593577,0.06703799
729,0.082293,0.06401242,0.0033717414,0.014908835,0.07776159,0.042345077,0.0032410503,0.032175466,0.057192836
730,0.08228021,0.070079245,0.003732304,0.008468662,0.06730245,0.052123144,0.00361152,0.011567789,0.067061566
731,0.08228631,0.06398594,0.003358607,0.01494177,0.07775707,0.04232335,0.003228576,0.032205142,0.05717618
732,0.0822763,0.07007371,0.003719066,0.008483523,0.06729431,0.052153144,0.0035988877,0.011542274,0.067088045
733,0.08228524,0.063959755,0.003345467,0.01498002,0.07775974,0.042300913,0.0032160936,0.032242734,0.057158776
734,0.08227781,0.07007066,0.0037059463,0.008501203,0.06728907,0.052185625,0.0035863759,0.011517067,0.06711721
735,0.08228943,0.063933864,0.0033323318,0.015023231,0.07776913,0.04227785,0.0032036093,0.032287672,0.057140686
736,0.082284346,0.07006987,0.0036929422,0.008521535,0.06728667,0.0522204,0.0035739813,0.011492289,0.06714878
737,0.082298435,0.06390824,0.003319205,0.015070988,0.07778464,0.042254187,0.0031911312,0.032339323,0.05712196
738,0.08229552,0.07007116,0.0036800501,0.008544315,0.067286834,0.05225715,0.003561697,0.011467988,0.06718251
739,0.082311876,0.06388287,0.003306098,0.015122908,0.07780576,0.042229995,0.003178668,0.0323971,0.05710263
740,0.082310945,0.070074275,0.003667264,0.008569407,0.06728944,0.052295685,0.003549518,0.011444237,0.06721814
741,0.082329385,0.063857734,0.003293016,0.015178635,0.07783198,0.042205315,0.0031662264,0.03246044,0.057082757
742,0.08233019,0.07007902,0.003654579,0.008596591,0.06729429,0.05233578,0.0035374404,0.01142107,0.067255415
743,0.08235046,0.06383279,0.0032799677,0.015237702,0.07786269,0.042180195,0.003153815,0.032528676,0.05706239
744,0.08235277,0.070085146,0.0036419905,0.00862563,0.067301124,0.052377105,0.0035254564,0.011398559,0.06729403
745,0.08237468,0.06380801,0.0032669604,0.015299711,0.07789734,0.042154714,0.003141439,0.032601185,0.05704159
746,0.08237823,0.0700924,0.0036294907,0.008656336,0.06730977,0.052419435,0.0035135644,0.011376768,0.06733372
747,0.08240156,0.06378336,0.003254001,0.015364189,0.07793528,0.042128943,0.0031291116,0.032677226,0.057020377
748,0.08240614,0.0701006,0.00361708,0.008688462,0.06731993,0.052462466,0.003501759,0.011355705,0.067374185
749,0.08243059,0.063758805,0.0032410983,0.015430688,0.07797596,0.042102907,0.0031168344,0.03275622,0.05699881
750,0.08243594,0.07010941,0.0036047501,0.008721786,0.06733138,0.052505944,0.0034900305,0.011335404,0.067415126
751,0.0824613,0.063734315,0.003228257,0.015498725,0.07801868,0.042076696,0.0031046192,0.03283736,0.056976933
752,0.08246714,0.07011863,0.0035924953,0.008756009,0.067343816,0.05254956,0.0034783774,0.011315878,0.06745623
753,0.0824931,0.06370984,0.0032154864,0.015567771,0.07806277,0.042050343,0.0030924664,0.032919966,0.056954797
754,0.08249912,0.07012794,0.0035803097,0.0087908665,0.067356996,0.052593056,0.0034667915,0.0112971505,0.06749718
755,0.082525395,0.06368529,0.0032027906,0.015637318,0.07810758,0.042023923,0.003080389,0.033003267,0.056932446
756,0.08253139,0.07013712,0.0035681885,0.0088260835,0.06737054,0.052636053,0.0034552678,0.011279219,0.06753765
757,0.0825577,0.063660674,0.003190179,0.015706845,0.07815242,0.04199756,0.0030683926,0.033086464,0.056909915
758,0.082563296,0.070145845,0.0035561281,0.0088613285,0.06738417,0.052678317,0.0034438022,0.011262045,0.067577295
759,0.082589336,0.0636359,0.0031776608,0.015775776,0.07819652,0.041971195,0.0030564868,0.033168837,0.056887224
760,0.08259423,0.07015382,0.0035441208,0.008896293,0.067397505,0.052719485,0.0034323889,0.011245627,0.067615785
761,0.0826197,0.0636109,0.0031652376,0.01584356,0.07823913,0.04194495,0.0030446742,0.03324951,0.056864448
762,0.082623646,0.0701608,0.003532161,0.008930683,0.067410216,0.05275924,0.0034210205,0.011229952,0.06765281
763,0.08264823,0.063585624,0.0031529188,0.015909685,0.07827966,0.041918844,0.0030329658,0.033327844,0.056841582
764,0.08265088,0.07016648,0.0035202473,0.008964143,0.06742198,0.052797344,0.0034096937,0.011214943,0.06768801
765,0.082674235,0.063559994,0.0031407096,0.015973534,0.07831728,0.041893,0.0030213646,0.033402912,0.056818675
766,0.08267531,0.070170574,0.003508369,0.008996368,0.06743238,0.05283342,0.0033984024,0.01120056,0.06772107
767,0.08269717,0.06353398,0.003128616,0.016034573,0.07835132,0.041867387,0.0030098746,0.033474054,0.056795765
768,0.08269636,0.07017282,0.0034965242,0.009027017,0.067441076,0.052867174,0.0033871382,0.011186765,0.067751646
769,0.08271634,0.06350745,0.0031166426,0.016092243,0.07838102,0.041842084,0.0029985069,0.033540424,0.05677286
770,0.08271333,0.070172876,0.003484708,0.009055742,0.067447685,0.052898336,0.003375903,0.011173447,0.06777943
771,0.082731165,0.06348039,0.0031047983,0.016145973,0.07840568,0.041817166,0.0029872644,0.03360125,0.056749992
772,0.08272567,0.07017053,0.0034729128,0.009082231,0.067451835,0.05292655,0.0033646855,0.011160601,0.0678041
773,0.08274104,0.06345268,0.0030930843,0.016195267,0.07842466,0.04179264,0.0029761542,0.03365587,0.056727182
774,0.08273283,0.070165515,0.0034611388,0.009106172,0.06745325,0.052951645,0.003353486,0.011148117,0.067825355
775,0.08274543,0.06342433,0.003081505,0.0162396,0.078437276,0.04176854,0.0029651767,0.03370356,0.056704454
776,0.08273421,0.07015757,0.003449379,0.009127257,0.06745145,0.052973233,0.0033422976,0.011135917,0.06784292
777,0.08274378,0.0633952,0.0030700667,0.016278509,0.078443,0.04174494,0.0029543384,0.03374372,0.056681838
778,0.08272934,0.07014648,0.0034376308,0.009145229,0.0674462,0.05299115,0.0033311169,0.011123937,0.067856565
779,0.08273561,0.06336529,0.0030587716,0.016311552,0.0784411,0.041721825,0.0029436436,0.033775635,0.05665933
780,0.082717694,0.07013203,0.003425891,0.009159773,0.06743723,0.05300517,0.0033199405,0.011112119,0.067866
781,0.08272042,0.06333452,0.0030476225,0.016338283,0.07843121,0.041699275,0.0029330964,0.03379884,0.056636963
782,0.082698815,0.07011398,0.003414155,0.00917068,0.06742422,0.053015057,0.0033087688,0.011100393,0.06787101
783,0.082697816,0.06330284,0.0030366243,0.016358355,0.07841279,0.041677292,0.0029226993,0.033812802,0.05661476
784,0.08267238,0.07009223,0.0034024215,0.009177731,0.06740691,0.053020645,0.0032975955,0.011088669,0.067871444
785,0.082667455,0.06327021,0.0030257753,0.016371466,0.07838547,0.04165588,0.0029124506,0.03381714,0.056592733
786,0.08263804,0.0700666,0.0033906887,0.009180751,0.06738512,0.05302179,0.0032864197,0.011076914,0.0678671
787,0.08262903,0.06323663,0.0030150798,0.016377322,0.07834889,0.041635107,0.002902356,0.033811428,0.056570902
788,0.0825955,0.07003697,0.0033789524,0.009179577,0.06735864,0.053018324,0.003275237,0.01106508,0.067857884
789,0.082582265,0.06320201,0.0030045374,0.016375719,0.078302726,0.041614916,0.0028924162,0.03379539,0.056549273
790,0.08254457,0.070003256,0.0033672145,0.0091741,0.067327395,0.053010214,0.0032640519,0.011053129,0.06784367
791,0.08252703,0.0631664,0.002994148,0.01636647,0.078246854,0.041595448,0.002882627,0.03376878,0.056527887
792,0.082485065,0.06996536,0.0033554714,0.009164227,0.06729117,0.052997302,0.0032528597,0.011041007,0.067824386
793,0.08246314,0.06312975,0.0029839117,0.01634947,0.07818104,0.04157658,0.0028729923,0.033731468,0.056506753
794,0.082416974,0.069923304,0.0033437258,0.009149949,0.06725,0.052979615,0.0032416584,0.011028726,0.067800015
795,0.08239064,0.06309209,0.002973828,0.016324727,0.078105405,0.041558404,0.0028635105,0.03368349,0.05648588
796,0.082340255,0.069877036,0.0033319748,0.0091312425,0.06720382,0.05295713,0.0032304486,0.011016245,0.06777054
797,0.08230949,0.063053414,0.0029638945,0.016292185,0.07801975,0.041540906,0.0028541808,0.033624664,0.056465313
798,0.0822549,0.06982658,0.0033202183,0.009108106,0.06715268,0.05292985,0.0032192345,0.011003595,0.06773599
799,0.08221978,0.063013755,0.0029541098,0.016251918,0.077924296,0.041524094,0.002845,0.033555202,0.05644505
800,0.08216109,0.06977198,0.003308462,0.009080651,0.067096576,0.052897785,0.0032080167,0.010990775,0.067696445
801,0.082121655,0.06297313,0.002944473,0.016204063,0.077819094,0.041507944,0.0028359657,0.033475183,0.056425128
802,0.082058996,0.06971334,0.0032967029,0.009048957,0.06703568,0.052861094,0.0031967934,0.010977795,0.06765196
803,0.08201537,0.062931575,0.0029349793,0.016148819,0.07770451,0.04149251,0.0028270779,0.033384923,0.056405544
804,0.081948854,0.069650725,0.003284943,0.009013183,0.066970155,0.052819856,0.0031855677,0.01096473,0.0676027
805,0.08190115,0.062889144,0.002925624,0.016086377,0.07758075,0.04147776,0.0028183267,0.033284668,0.056386355
806,0.08183094,0.06958428,0.0032731849,0.008973482,0.06690007,0.052774154,0.0031743427,0.010951569,0.06754881
807,0.081779316,0.06284589,0.002916405,0.01601702,0.07744813,0.04146366,0.0028097134,0.033174757,0.05636755
808,0.08170564,0.06951415,0.0032614328,0.008930059,0.0668257,0.052724186,0.0031631181,0.010938397,0.067490436
809,0.08165027,0.06280187,0.0029073178,0.015941085,0.07730718,0.04145025,0.0028012318,0.033055697,0.05634914
810,0.08157331,0.06944051,0.0032496848,0.008883122,0.066747315,0.052670166,0.0031518976,0.010925252,0.06742783
811,0.08151443,0.06275714,0.0028983569,0.015858935,0.07715829,0.041437495,0.0027928746,0.032927915,0.05633117
812,0.081434414,0.06936354,0.0032379476,0.008832928,0.066665076,0.05261219,0.0031406872,0.010912198,0.06736116
813,0.08137219,0.06271176,0.0028895193,0.015770908,0.07700187,0.041425377,0.0027846417,0.032791853,0.056313634
814,0.081289366,0.06928343,0.0032262218,0.008779716,0.066579334,0.052550547,0.003129485,0.0108993035,0.067290686
815,0.081224054,0.062665805,0.0028807966,0.01567745,0.07683852,0.041413866,0.0027765248,0.032648135,0.05629655
816,0.081138685,0.06920041,0.0032145123,0.00872376,0.06649035,0.052485432,0.0031182964,0.010886627,0.067216665
817,0.08107051,0.06261934,0.002872186,0.015578989,0.07666881,0.04140299,0.0027685172,0.032497298,0.056279913
818,0.08098286,0.06911469,0.0032028214,0.008665348,0.06639843,0.05241709,0.0031071256,0.0108742155,0.06713936
819,0.080912136,0.06257245,0.0028636805,0.015476001,0.07649329,0.04139267,0.002760617,0.03234,0.05626374
820,0.08082247,0.069026515,0.003191153,0.008604801,0.066303924,0.05234578,0.003095974,0.010862169,0.06705903
821,0.080749445,0.0625252,0.0028552753,0.015368965,0.07631266,0.04138291,0.0027528158,0.032176934,0.05624802
822,0.08065802,0.068936124,0.00317951,0.008542379,0.06620708,0.05227174,0.0030848463,0.010850494,0.06697601
823,0.08058294,0.06247765,0.0028469635,0.015258326,0.076127365,0.041373648,0.002745105,0.03200861,0.056232776
824,0.080490045,0.06884377,0.003167894,0.0084783835,0.06610829,0.05219524,0.0030737482,0.010839299,0.06689052
825,0.0804132,0.062429864,0.0028387394,0.015144592,0.07593815,0.041364904,0.002737482,0.03183577,0.056217965
826,0.08031908,0.06874966,0.003156312,0.00841311,0.06600783,0.05211656,0.0030626804,0.010828589,0.06680289
827,0.08024068,0.0623819,0.002830598,0.01502819,0.07574549,0.0413566,0.0027299395,0.03165895,0.0562036
828,0.08014566,0.06865407,0.0031447653,0.008346823,0.06590602,0.05203593,0.0030516442,0.0108184405,0.06671338
829,0.08006601,0.062333863,0.002822534,0.014909612,0.075550094,0.041348726,0.0027224752,0.031478897,0.056189667
830,0.07997028,0.06855721,0.0031332583,0.008279808,0.06580314,0.05195361,0.0030406462,0.010808889,0.066622265
831,0.07988961,0.062285744,0.0028145385,0.014789328,0.07535252,0.041341223,0.0027150763,0.03129622,0.05617614
832,0.07979345,0.06845932,0.0031217919,0.008212346,0.065699555,0.051869914,0.0030296894,0.010799949,0.06652985
833,0.07971207,0.06223766,0.0028066083,0.0146678,0.075153336,0.04133407,0.0027077417,0.031111522,0.056162987
834,0.0796157,0.06836064,0.0031103727,0.008144685,0.06559547,0.051785026,0.0030187757,0.010791668,0.06643639
835,0.07953376,0.06218961,0.002798738,0.014545421,0.07495305,0.04132719,0.0027004648,0.030925397,0.05615021
836,0.0794374,0.06826137,0.0030989998,0.008077028,0.06549116,0.05169921,0.0030079097,0.01078404,0.06634212
837,0.07935517,0.062141657,0.0027909223,0.014422596,0.07475216,0.04132055,0.0026932403,0.03073837,0.056137763
838,0.07925906,0.06816173,0.003087679,0.008009648,0.065386884,0.051612724,0.0029970927,0.0107770655,0.06624734
839,0.07917674,0.06209383,0.0027831523,0.014299758,0.07455124,0.041314118,0.0026860596,0.03055106,0.056125607
840,0.07908107,0.06806193,0.0030764095,0.007942725,0.06528288,0.051525783,0.0029863275,0.010770769,0.066152245
841,0.078998856,0.06204619,0.002775428,0.01417724,0.07435074,0.041307833,0.0026789221,0.030363979,0.056113724
842,0.07890379,0.06796213,0.0030651963,0.007876459,0.06517931,0.05143857,0.0029756161,0.010765125,0.0660571
843,0.07882189,0.061998725,0.0027677435,0.0140554225,0.07415112,0.041301657,0.0026718206,0.030177647,0.05610206
844,0.07872759,0.067862526,0.0030540428,0.007811019,0.065076485,0.051351365,0.0029649632,0.010760157,0.06596208
845,0.07864616,0.06195148,0.002760092,0.013934592,0.073952764,0.04129556,0.00266475,0.029992454,0.05609059
846,0.07855283,0.06776329,0.0030429512,0.007746583,0.06497444,0.05126428,0.002954369,0.010755793,0.06586742
847,0.07847206,0.06190449,0.0027524708,0.013815101,0.07375609,0.041289438,0.0026577075,0.029808946,0.056079257
848,0.07837977,0.06766457,0.0030319216,0.0076832804,0.06487345,0.05117757,0.0029438387,0.01075204,0.065773286
849,0.078299746,0.0618577,0.0027448751,0.01369717,0.07356141,0.041283257,0.0026506882,0.029627463,0.056068014
850,0.078208685,0.0675665,0.003020957,0.0076212306,0.06477355,0.05109133,0.002933371,0.010748851,0.06567986
851,0.078129575,0.06181119,0.0027373047,0.013581082,0.073369026,0.041276984,0.0026436888,0.02944835,0.056056842
852,0.07803979,0.067469195,0.0030100592,0.0075605363,0.064674966,0.051005792,0.0029229657,0.010746204,0.065587305
853,0.07796171,0.061764937,0.0027297526,0.013467022,0.07317926,0.041270584,0.0026367046,0.029271968,0.056045685
854,0.07787337,0.06737283,0.002999229,0.0075013125,0.064577706,0.05092104,0.0029126292,0.010744032,0.06549575
855,0.07779642,0.061718952,0.0027222147,0.013355252,0.072992384,0.04126398,0.0026297355,0.02909867,0.05603449
856,0.0777096,0.067277476,0.0029884696,0.0074436488,0.06448197,0.050837282,0.0029023613,0.010742327,0.06540536
857,0.07763388,0.061673224,0.0027146915,0.013245962,0.072808675,0.04125715,0.0026227739,0.02892875,0.056023207
858,0.07754862,0.067183234,0.0029777808,0.007387611,0.064387806,0.050754625,0.0028921615,0.01074102,0.06531627
859,0.077474214,0.061627753,0.0027071757,0.013139287,0.07262827,0.04125,0.0026158183,0.02876245,0.056011807
860,0.07739064,0.06709023,0.002967164,0.0073332507,0.064295225,0.050673146,0.0028820343,0.010740045,0.06522856
861,0.077317595,0.061582543,0.002699669,0.0130353905,0.07245143,0.04124254,0.0026088667,0.02860002,0.05600022
862,0.07723571,0.06699849,0.0029566204,0.007280603,0.064204335,0.05059297,0.00287198,0.010739384,0.06514235
863,0.07716409,0.061537556,0.0026921665,0.012934369,0.072278224,0.041234702,0.002601918,0.028441602,0.05598843
864,0.07708394,0.06690808,0.0029461503,0.0072297053,0.06411515,0.050514158,0.0028619946,0.010739,0.065057695
865,0.07701381,0.061492793,0.0026846696,0.01283635,0.07210881,0.04122644,0.002594968,0.028287407,0.055976387
866,0.07693544,0.06681909,0.0029357567,0.007180594,0.064027704,0.050436843,0.0028520855,0.010738774,0.0649747
867,0.07686689,0.061448265,0.0026771731,0.012741445,0.07194335,0.04121771,0.002588016,0.028137624,0.05596403
868,0.07679031,0.06673157,0.0029254376,0.0071332944,0.06394204,0.050361075,0.0028422493,0.010738716,0.064893454
869,0.07672333,0.06140393,0.0026696764,0.01264972,0.07178199,0.041208517,0.0025810604,0.02799242,0.055951327
870,0.07664859,0.06664559,0.002915195,0.0070878067,0.06385814,0.050286938,0.0028324877,0.010738714,0.064813994
871,0.07658321,0.061359774,0.0026621795,0.012561252,0.071624756,0.04119874,0.002574101,0.027851911,0.055938244
872,0.076510325,0.06656115,0.0029050303,0.007044141,0.06377606,0.05021448,0.0028228043,0.010738771,0.06473639
873,0.07644657,0.061315805,0.002654679,0.012476087,0.07147166,0.041188415,0.0025671353,0.027716108,0.05592473
874,0.07637554,0.066478305,0.002894942,0.0070022885,0.063695796,0.05014379,0.0028131935,0.010738811,0.06466067
875,0.076313406,0.061271973,0.0026471762,0.012394261,0.07132284,0.04117748,0.0025601606,0.027585203,0.05591077
876,0.076244235,0.066397056,0.0028849328,0.006962245,0.063617274,0.050074846,0.0028036593,0.010738767,0.06458687
877,0.07618378,0.061228275,0.0026396676,0.012315836,0.07117838,0.041165907,0.0025531785,0.027459288,0.0558963
878,0.0761165,0.066317484,0.002875,0.0069240145,0.06354056,0.05000773,0.0027942022,0.01073863,0.064515054
879,0.07605767,0.061184704,0.0026321528,0.012240816,0.07103821,0.041153677,0.0025461873,0.027338343,0.055881307
880,0.07599219,0.0662395,0.0028651438,0.006887551,0.06346558,0.049942426,0.0027848196,0.010738335,0.06444521
881,0.07593509,0.06114124,0.0026246333,0.012169209,0.07090235,0.041140758,0.0025391867,0.027222402,0.05586575
882,0.07587145,0.06616322,0.0028553673,0.006852862,0.06339237,0.04987903,0.0027755161,0.010737824,0.06437738
883,0.075816,0.06109784,0.0026171086,0.012101044,0.0707708,0.041127052,0.0025321762,0.027111568,0.055849597
884,0.075754195,0.06608861,0.0028456685,0.0068199183,0.06332088,0.049817525,0.0027662872,0.010737068,0.06431158
885,0.07570039,0.06105451,0.0026095768,0.012036303,0.07064363,0.04111265,0.0025251545,0.027005829,0.05583283
886,0.07564045,0.06601569,0.0028360493,0.006788709,0.063251115,0.04975795,0.0027571346,0.01073603,0.06424781
887,0.07558829,0.061011244,0.0026020387,0.011975012,0.07052081,0.041097447,0.002518123,0.026905237,0.055815406
888,0.07553014,0.06594444,0.0028265072,0.006759199,0.06318302,0.04970029,0.002748059,0.010734672,0.0641861
889,0.07547966,0.060968004,0.0025944936,0.011917158,0.07040237,0.041081455,0.002511081,0.026809832,0.05579732
890,0.0754233,0.06587488,0.002817043,0.006731374,0.063116625,0.049644608,0.0027390604,0.010732954,0.06412644
891,0.07537447,0.06092479,0.0025869424,0.011862729,0.070288226,0.04106465,0.002504028,0.026719544,0.055778526
892,0.07531987,0.06580701,0.0028076572,0.0067052115,0.06305185,0.049590874,0.0027301381,0.010730836,0.06406884
893,0.07527268,0.060881563,0.0025793854,0.011811731,0.07017842,0.041047003,0.002496964,0.026634455,0.05575902
894,0.075219855,0.06574082,0.0027983496,0.0066806935,0.06298867,0.04953906,0.0027212915,0.01072832,0.06401331
895,0.07517428,0.06083834,0.0025718212,0.0117641175,0.070072874,0.04102851,0.0024898914,0.02655447,0.055738788
896,0.075123176,0.06567629,0.0027891195,0.006657772,0.06292713,0.049489252,0.00271252,0.010725349,0.063959815
897,0.0750792,0.06079508,0.0025642503,0.011719879,0.069971606,0.04100915,0.0024828075,0.02647965,0.055717792
898,0.07502981,0.06561341,0.0027799674,0.006636436,0.062867135,0.049441367,0.002703828,0.010721938,0.06390836
899,0.07498747,0.060751803,0.002556675,0.01167899,0.06987446,0.040988885,0.0024757145,0.026409855,0.05569603
900,0.07493978,0.06555222,0.002770893,0.0066166692,0.062808655,0.049395435,0.002695207,0.010718013,0.06385896
901,0.074899,0.060708463,0.0025490941,0.011641441,0.06978155,0.040967744,0.002468611,0.026345193,0.055673484
902,0.07485297,0.065492645,0.0027618941,0.0065984386,0.06275174,0.049351465,0.002686662,0.010713614,0.06381158
903,0.07481379,0.06066508,0.0025415076,0.011607207,0.06969278,0.040945686,0.0024614995,0.026285596,0.055650152
904,0.074769445,0.06543473,0.0027529723,0.0065817377,0.06269629,0.049309436,0.0026781936,0.0107086655,0.063766226
905,0.0747318,0.06062161,0.002533918,0.011576267,0.06960814,0.04092271,0.002454381,0.026231047,0.055626005
906,0.07468907,0.065378405,0.0027441273,0.0065665334,0.062642366,0.049269356,0.0026697966,0.010703214,0.06372287
907,0.074653,0.06057807,0.0025263235,0.011548605,0.06952759,0.040898796,0.0024472543,0.02618154,0.055601038
908,0.0746119,0.065323725,0.0027353594,0.006552815,0.062589906,0.049231216,0.0026614773,0.01069721,0.06368153
909,0.074577354,0.06053444,0.0025187265,0.0115241865,0.06945112,0.040873975,0.0024401192,0.026137033,0.05557525
910,0.07453784,0.065270625,0.0027266664,0.0065405527,0.06253883,0.049194954,0.0026532295,0.010690645,0.06364217
911,0.07450482,0.060490735,0.002511128,0.011502959,0.06937863,0.04084822,0.0024329794,0.026097426,0.055548638
912,0.07446689,0.06521911,0.0027180496,0.0065297354,0.062489256,0.049160637,0.002645058,0.010683563,0.06360475
913,0.074435435,0.06044693,0.0025035257,0.011484978,0.0693101,0.040821485,0.0024258327,0.026062783,0.055521194
914,0.074399084,0.0651692,0.0027095065,0.006520376,0.062441032,0.04912817,0.0026369567,0.010675903,0.06356933
915,0.0743691,0.06040301,0.002495924,0.011470171,0.06924561,0.040793855,0.0024186806,0.026033074,0.055492893
916,0.07433429,0.06512082,0.0027010394,0.006512435,0.062394306,0.049097653,0.00262893,0.010667721,0.06353584
917,0.07430583,0.060359,0.00248832,0.011458505,0.06918493,0.04076524,0.0024115236,0.026008163,0.05546376
918,0.07427256,0.06507401,0.0026926466,0.006505902,0.06234893,0.049068976,0.0026209753,0.010658976,0.06350427
919,0.07424559,0.060314883,0.0024807171,0.011449985,0.06912819,0.040735696,0.002404363,0.025988137,0.055433784
920,0.07421381,0.06502873,0.002684328,0.0065007615,0.06230493,0.04904214,0.002613092,0.010649696,0.06347461
921,0.07418831,0.060270637,0.002473115,0.011444552,0.0690753,0.040705215,0.0023972006,0.02597288,0.05540296
922,0.07415806,0.06498496,0.0026760816,0.0064970106,0.062262338,0.04901716,0.0026052813,0.010639894,0.06344683
923,0.07413401,0.060226284,0.0024655145,0.01144221,0.06902614,0.040673748,0.002390036,0.025962362,0.055371307
924,0.07410525,0.064942695,0.00266791,0.0064946422,0.06222112,0.048994,0.0025975402,0.01062958,0.063420914
925,0.07408266,0.060181834,0.0024579186,0.011442906,0.06898075,0.040641382,0.002382868,0.025956504,0.055338822
926,0.074055366,0.06490191,0.0026598098,0.006493644,0.062181234,0.048972614,0.0025898693,0.010618748,0.06339684
927,0.07403424,0.06013725,0.0024503234,0.011446662,0.068939134,0.040608063,0.0023757012,0.025955368,0.0553055
928,0.07400843,0.06486262,0.002651782,0.0064940313,0.062142733,0.048953023,0.0025822695,0.010607441,0.06337462
929,0.07398874,0.06009257,0.0024427339,0.011453442,0.068901226,0.040573824,0.002368536,0.025958864,0.055271354
930,0.07396439,0.064824775,0.002643826,0.0064957915,0.062105592,0.048935205,0.0025747388,0.01059565,0.06335421
931,0.073946156,0.060047768,0.0024351492,0.011463237,0.068867,0.04053864,0.0023613689,0.025966989,0.05523637
932,0.07392324,0.064788386,0.0026359418,0.006498909,0.062069837,0.048919145,0.0025672764,0.010583415,0.0633356
933,0.07390642,0.06000287,0.0024275703,0.011475983,0.06883639,0.04050255,0.002354205,0.025979642,0.055200595
934,0.07388495,0.06475343,0.0026281273,0.0065033976,0.06203545,0.048904803,0.0025598835,0.010570763,0.06331876
935,0.073869556,0.05995785,0.0024199984,0.011491712,0.0688094,0.040465526,0.0023470453,0.025996827,0.05516401
936,0.07384949,0.06471987,0.0026203834,0.0065092393,0.06200239,0.048892133,0.0025525577,0.010557699,0.06330365
937,0.07383552,0.059912752,0.0024124354,0.011510331,0.06878592,0.040427625,0.0023398893,0.026018407,0.055126637
938,0.073816836,0.06468769,0.0026127077,0.0065164305,0.06197074,0.048881166,0.0025453,0.010544275,0.06329025
939,0.07380428,0.05986756,0.0024048807,0.011531843,0.068766,0.040388852,0.002332738,0.026044408,0.05508849
940,0.07378702,0.06465692,0.0026051016,0.0065249917,0.06194043,0.04887182,0.002538107,0.010530504,0.06327855
941,0.073775835,0.05982227,0.0023973347,0.0115562305,0.0687495,0.040349178,0.0023255926,0.026074732,0.05504957
942,0.073759936,0.064627476,0.0025975627,0.006534894,0.061911497,0.048864115,0.0025309809,0.010516401,0.06326851
943,0.07375014,0.059776895,0.0023898003,0.011583443,0.06873648,0.040308688,0.0023184533,0.02610934,0.055009898
944,0.07373558,0.06459935,0.0025900921,0.0065461406,0.061883893,0.048857957,0.0025239205,0.010502014,0.06326008
945,0.07372719,0.059731446,0.0023822777,0.011613462,0.06872682,0.040267352,0.0023113233,0.026148152,0.054969493
946,0.073713936,0.06457252,0.0025826874,0.006558732,0.061857652,0.04885335,0.0025169218,0.010487381,0.063253246
947,0.07370687,0.059685893,0.0023747687,0.011646214,0.06872048,0.04022516,0.0023042033,0.026191117,0.054928374
948,0.07369499,0.06454697,0.0025753474,0.0065726694,0.061832774,0.048850257,0.0025099886,0.010472528,0.06324796
949,0.07368926,0.05964031,0.0023672727,0.011681677,0.06871739,0.040182218,0.0022970901,0.026238082,0.054886565
950,0.07367867,0.06452266,0.0025680745,0.006587941,0.061809253,0.048848633,0.0025031185,0.010457502,0.06324419
951,0.07367428,0.059594642,0.0023597928,0.011719844,0.06871751,0.040138464,0.0022899935,0.026289057,0.054844067
952,0.07366498,0.06449958,0.0025608644,0.006604537,0.061787132,0.04884848,0.0024963082,0.010442342,0.06324189
953,0.07366189,0.059548944,0.00235233,0.011760622,0.06872077,0.040093955,0.0022829056,0.02634391,0.0548009
954,0.07365385,0.06447768,0.0025537172,0.006622452,0.06176631,0.04884968,0.0024895603,0.010427072,0.06324102
955,0.073652044,0.059503186,0.002344883,0.0118039735,0.06872713,0.04004875,0.0022758339,0.02640255,0.054757114
956,0.07364522,0.06445692,0.002546633,0.006641668,0.061746806,0.048852228,0.0024828706,0.010411709,0.063241534
957,0.07364467,0.05945739,0.002337456,0.011849823,0.068736464,0.04000281,0.0022687756,0.026464878,0.05471271
958,0.07363904,0.064437255,0.0025396089,0.0066621755,0.061728626,0.04885603,0.0024762398,0.010396356,0.06324335
959,0.07363971,0.059411556,0.0023300482,0.011898108,0.06874868,0.0399562,0.0022617334,0.02653075,0.054667726
960,0.07363526,0.06441866,0.002532645,0.006683953,0.06171175,0.048861075,0.002469666,0.010381011,0.063246444
961,0.073637135,0.05936569,0.0023226633,0.011948782,0.06876375,0.039908957,0.0022547108,0.026600081,0.054622162
962,0.07363381,0.06440109,0.00252574,0.0067069856,0.061696142,0.04886729,0.002463151,0.010365701,0.06325073
963,0.073636845,0.059319817,0.0023152996,0.012001727,0.06878148,0.03986107,0.0022477072,0.026672702,0.05457607
964,0.07363458,0.064384475,0.0025188925,0.0067312135,0.061681777,0.04887461,0.002456689,0.01035048,0.06325613
965,0.07363871,0.0592739,0.0023079617,0.012056846,0.068801776,0.039812636,0.0022407242,0.026748419,0.054529466
966,0.07363753,0.064368784,0.0025121015,0.0067566372,0.061668605,0.04888293,0.0024502815,0.010335392,0.06326259
967,0.07364274,0.059228003,0.0023006487,0.012114083,0.068824604,0.03976364,0.0022337644,0.026827196,0.05448239
968,0.073642515,0.06435392,0.0025053653,0.0067832293,0.061656643,0.04889222,0.0024439252,0.0103205005,0.06327005
969,0.07364875,0.05918207,0.0022933625,0.012173318,0.068849735,0.039714128,0.0022268274,0.02690878,0.05443484
970,0.07364949,0.064339876,0.0024986835,0.006810923,0.06164579,0.048902377,0.0024376202,0.010305794,0.06327839
971,0.07365669,0.059136134,0.0022861056,0.012234453,0.06887704,0.03966412,0.0022199147,0.02699301,0.05438689
972,0.073658295,0.06432654,0.0024920523,0.006839697,0.061636012,0.048913322,0.002431368,0.010291324,0.06328755
973,0.07366642,0.05909021,0.002278879,0.012297333,0.06890644,0.039613716,0.0022130292,0.027079694,0.054338552
974,0.07366883,0.06431387,0.0024854722,0.0068694884,0.061627332,0.04892501,0.0024251603,0.010277164,0.06329745
975,0.073677786,0.059044253,0.0022716834,0.012361852,0.068937674,0.03956289,0.0022061744,0.027168615,0.054289848
976,0.07368095,0.06430178,0.0024789418,0.006900232,0.061619543,0.04893725,0.0024189989,0.010263295,0.06330794
977,0.07369067,0.058998298,0.0022645222,0.01242785,0.06897062,0.039511703,0.0021993485,0.02725957,0.05424079
978,0.07369453,0.064290196,0.002472458,0.006931873,0.061612666,0.048950016,0.0024128829,0.010249768,0.06331896
979,0.07370491,0.05895234,0.002257395,0.012495182,0.0690051,0.039460223,0.0021925545,0.027352326,0.054191466
980,0.07370936,0.06427901,0.0024660185,0.0069643334,0.061606616,0.048963193,0.002406809,0.0102366125,0.063330375
981,0.073720396,0.058906376,0.002250304,0.012563717,0.06904085,0.039408434,0.0021857927,0.02744662,0.054141868
982,0.073725335,0.06426816,0.0024596239,0.0069975588,0.061601285,0.048976652,0.002400779,0.010223853,0.06334211
983,0.07373687,0.05886038,0.0022432513,0.012633236,0.06907772,0.039356444,0.0021790669,0.027542213,0.054092046
984,0.07374225,0.06425754,0.0024532727,0.007031433,0.06159662,0.04899032,0.0023947852,0.010211515,0.06335399
985,0.07375418,0.058814365,0.0022362398,0.012703575,0.0691155,0.03930428,0.0021723795,0.02763884,0.05404201
986,0.073759854,0.06424702,0.0024469593,0.007065875,0.061592452,0.04900401,0.0023888294,0.010199612,0.06336593
987,0.073772125,0.05876832,0.0022292696,0.012774533,0.06915386,0.039251953,0.0021657338,0.027736176,0.053991813
988,0.073777996,0.06423654,0.0024406845,0.0071007763,0.061588682,0.04901762,0.002382909,0.010188157,0.06337776
989,0.07379046,0.058722217,0.002222343,0.012845904,0.0691926,0.039199542,0.002159123,0.027833937,0.053941485
990,0.073796436,0.06422595,0.0024344455,0.0071360413,0.061585248,0.049031068,0.002377023,0.010177157,0.063389376
991,0.07380901,0.058676075,0.0022154613,0.012917477,0.069231436,0.03914709,0.0021525577,0.027931789,0.053891048
992,0.07381496,0.06421517,0.002428241,0.0071715517,0.061581966,0.04904417,0.0023711666,0.010166631,0.06340062
993,0.07382751,0.058629833,0.0022086268,0.012989054,0.06927015,0.039094634,0.0021460392,0.028029475,0.053840533
994,0.073833354,0.06420408,0.0024220692,0.0072071976,0.061578766,0.049056824,0.0023653437,0.010156598,0.06341135
995,0.07384573,0.058583528,0.0022018412,0.013060364,0.069308445,0.039042253,0.0021395644,0.02812663,0.05378999
996,0.07385135,0.06419257,0.0024159267,0.007242848,0.061575405,0.049068846,0.0023595442,0.010147016,0.063421436
997,0.07386347,0.058537126,0.0021951057,0.013131238,0.06934604,0.038989924,0.0021331387,0.028222976,0.053739417
998,0.07386868,0.06418048,0.0024098128,0.0072783856,0.061571825,0.04908016,0.0023537704,0.010137896,0.06343073
999,0.07388037,0.058490586,0.0021884225,0.0132013615,0.06938259,0.03893776,0.0021267633,0.028318068,0.053688873
1000,0.07388504,0.064167686,0.002403724,0.007313628,0.06156782,0.04909055,0.0023480207,0.010129249,0.06343901
1001,0.073896185,0.058443926,0.0021817922,0.0132704675,0.069417775,0.03888577,0.0021204397,0.028411571,0.053638384
1002,0.07390023,0.0641541,0.0023976595,0.0073484695,0.061563257,0.049099904,0.002342293,0.010121058,0.063446194
1003,0.07391068,0.058397096,0.002175217,0.01333837,0.06945135,0.03883402,0.0021141688,0.028503155,0.053587962
1004,0.07391396,0.06413958,0.0023916154,0.007382765,0.06155796,0.049108103,0.002336583,0.010113273,0.06345212
1005,0.073923565,0.058350064,0.0021687,0.0134048,0.06948297,0.038782515,0.0021079534,0.028592505,0.053537626
1006,0.07392591,0.06412396,0.002385592,0.0074163573,0.061551765,0.049114972,0.0023308909,0.010105901,0.063456595
1007,0.07393458,0.058302842,0.0021622397,0.013469495,0.06951234,0.038731348,0.002101794,0.0286792,0.053487416
1008,0.073935874,0.06410717,0.002379587,0.007449113,0.061544508,0.049120374,0.002325214,0.010098918,0.06345953
1009,0.073943414,0.058255374,0.0021558397,0.013532199,0.06953916,0.038680498,0.002095694,0.028762966,0.053437352
1010,0.0739435,0.06408905,0.0023735957,0.0074808532,0.061536014,0.049124192,0.0023195483,0.010092272,0.0634607
1011,0.07394976,0.05820765,0.0021494997,0.013592612,0.069563076,0.038630083,0.002089652,0.02884334,0.05338746
1012,0.07394854,0.06406948,0.0023676192,0.007511444,0.061526105,0.049126238,0.002313896,0.010085971,0.06346
1013,0.07395343,0.05815966,0.0021432224,0.013650547,0.06958379,0.03858007,0.002083673,0.028920041,0.05333776
1014,0.07395074,0.064048335,0.0023616545,0.0075407457,0.061514635,0.049126428,0.002308252,0.010079953,0.06345727
1015,0.07395406,0.05811132,0.0021370081,0.013705729,0.06960104,0.038530525,0.002077755,0.028992755,0.05328827
1016,0.0739498,0.0640255,0.0023557,0.0075686015,0.061501406,0.04912461,0.0023026136,0.010074183,0.063452385
1017,0.07395146,0.058062673,0.0021308586,0.013757928,0.069614485,0.03848146,0.0020719005,0.029061127,0.053239007
1018,0.0739455,0.06400087,0.0023497522,0.0075948844,0.061486293,0.049120653,0.002296983,0.010068654,0.0634452
1019,0.07394539,0.05801367,0.0021247743,0.013806945,0.06962396,0.038432952,0.0020661093,0.029124904,0.05318998
1020,0.07393762,0.06397434,0.0023438134,0.007619465,0.06146913,0.04911448,0.0022913592,0.010063292,0.063435614
1021,0.073935606,0.057964288,0.0021187542,0.013852566,0.06962914,0.03838495,0.002060386,0.029183803,0.053141218
1022,0.07392594,0.06394583,0.0023378793,0.0076422347,0.06144982,0.049105972,0.002285736,0.010058109,0.06342354
1023,0.07392191,0.057914518,0.0021127998,0.013894594,0.06962983,0.038337577,0.0020547244,0.029237531,0.05309272
1024,0.07391019,0.06391521,0.0023319488,0.007663036,0.06142819,0.049095042,0.0022801133,0.010053037,0.063408814
1025,0.07390407,0.057864316,0.002106913,0.013932839,0.06962576,0.038290758,0.002049133,0.029285865,0.05304451
1026,0.07389027,0.063882455,0.002326022,0.0076817917,0.061404116,0.049081594,0.002274495,0.010048026,0.06339137
1027,0.0738819,0.057813663,0.002101094,0.013967146,0.06961678,0.03824458,0.002043606,0.029328592,0.0529966
1028,0.073865905,0.06384743,0.0023200961,0.007698383,0.061377488,0.049065534,0.0022688722,0.010043082,0.06337114
1029,0.07385526,0.057762574,0.0020953421,0.013997345,0.06960267,0.038199052,0.0020381473,0.02936547,0.052949
1030,0.07383705,0.06381012,0.0023141725,0.007712761,0.061348237,0.04904684,0.0022632545,0.010038141,0.06334803
1031,0.07382406,0.057711013,0.0020896567,0.014023397,0.06958334,0.03815414,0.0020327535,0.029396445,0.052901696
1032,0.073803574,0.06377046,0.0023082488,0.007724864,0.06131626,0.049025442,0.002257629,0.010033186,0.06332204
1033,0.07378818,0.057658963,0.0020840368,0.014045182,0.069558725,0.03810989,0.0020274275,0.02942141,0.05285471
1034,0.073765345,0.063728414,0.0023023249,0.0077346023,0.06128151,0.049001303,0.0022520046,0.010028201,0.06329309
1035,0.07374751,0.057606436,0.0020784857,0.014062589,0.069528654,0.038066328,0.0020221702,0.029440153,0.05280806
1036,0.07372233,0.06368399,0.0022964007,0.007741946,0.06124395,0.04897441,0.002246378,0.01002316,0.06326115
1037,0.07370203,0.05755342,0.0020729997,0.014075609,0.06949309,0.038023423,0.0020169767,0.029452693,0.05276173
1038,0.07367447,0.0636371,0.0022904752,0.0077468962,0.06120352,0.04894475,0.0022407474,0.0100180255,0.06322624
1039,0.073651716,0.057499908,0.002067579,0.014084226,0.06945206,0.03798117,0.0020118505,0.02945904,0.05271574
1040,0.073621824,0.06358784,0.0022845494,0.00774944,0.061160285,0.04891237,0.0022351148,0.010012802,0.063188374
1041,0.07359657,0.057445906,0.0020622232,0.014088441,0.06940552,0.037939582,0.0020067857,0.029459154,0.05267007
1042,0.07356429,0.06353613,0.002278622,0.0077495435,0.061114132,0.048877187,0.0022294784,0.010007469,0.06314753
1043,0.07353659,0.057391416,0.00205693,0.014088244,0.06935353,0.037898697,0.002001788,0.029453043,0.05262474
1044,0.07350201,0.063482046,0.002272694,0.007747271,0.0610652,0.04883934,0.00222384,0.01000202,0.06310376
1045,0.07347191,0.057336457,0.0020516985,0.014083756,0.06929611,0.03785842,0.00199685,0.02944084,0.05257973
1046,0.07343504,0.063425615,0.0022667644,0.007742659,0.061013423,0.0487988,0.0022181997,0.009996424,0.06305714
1047,0.073402554,0.05728101,0.0020465285,0.014075017,0.06923348,0.0378188,0.001991975,0.029422702,0.052535057
1048,0.0733635,0.06336691,0.002260837,0.007735749,0.06095898,0.048755694,0.0022125589,0.009990731,0.06300772
1049,0.0733287,0.05722512,0.0020414172,0.014062163,0.06916567,0.03777979,0.0019871597,0.029398719,0.05249069
1050,0.07328747,0.06330596,0.0022549094,0.007726606,0.060901873,0.048710037,0.002206918,0.009984916,0.06295557
1051,0.07325044,0.05716878,0.0020363643,0.014045297,0.069092885,0.037741393,0.0019824004,0.029369092,0.05244665
1052,0.07320715,0.063242845,0.0022489843,0.0077153165,0.060842216,0.048661955,0.0022012752,0.009978988,0.06290079
1053,0.073167935,0.05711201,0.0020313673,0.0140245585,0.06901522,0.037703574,0.0019776998,0.029333944,0.052402906
1054,0.07312269,0.06317766,0.0022430615,0.007701965,0.06078007,0.0486115,0.0021956356,0.009972936,0.06284347
1055,0.073081404,0.057054818,0.002026424,0.0140001625,0.06893305,0.03766631,0.0019730525,0.029293684,0.05235945
1056,0.0730343,0.06311048,0.0022371432,0.0076866816,0.0607156,0.04855881,0.0021899978,0.009966793,0.06278375
1057,0.072991066,0.05699726,0.0020215334,0.013972278,0.06884645,0.037629593,0.001968457,0.029248394,0.052316286
1058,0.07294215,0.06304138,0.0022312284,0.007669544,0.06064894,0.048504006,0.002184364,0.0099605685,0.06272173
1059,0.072897054,0.056939304,0.002016694,0.013941054,0.06875569,0.037593372,0.0019639141,0.029198403,0.05227338
1060,0.072846524,0.06297053,0.0022253194,0.0076506836,0.060580187,0.04844718,0.002178735,0.009954271,0.06265755
1061,0.07279971,0.05688101,0.0020119024,0.013906798,0.068661086,0.03755761,0.001959419,0.029144054,0.05223073
1062,0.07274766,0.062897995,0.0022194197,0.007630254,0.06050949,0.048388466,0.0021731118,0.009947915,0.06259137
1063,0.07269923,0.056822408,0.0020071564,0.01386966,0.068562925,0.037522286,0.0019549697,0.029085666,0.052188314
1064,0.07264576,0.06282388,0.002213528,0.007608357,0.060437035,0.048328035,0.0021674975,0.009941504,0.06252329
1065,0.072595924,0.05676352,0.0020024553,0.013829953,0.06846142,0.037487343,0.0019505653,0.029023508,0.05214613
1066,0.07254121,0.06274838,0.0022076468,0.0075851856,0.060362987,0.048266023,0.0021618924,0.009935068,0.06245354
1067,0.072489984,0.05670432,0.0019977957,0.013787869,0.06835696,0.037452783,0.0019462019,0.028957972,0.052104134
1068,0.07243416,0.062671565,0.002201777,0.007560821,0.060287446,0.048202515,0.0021562986,0.009928632,0.0623822
1069,0.07238175,0.056644887,0.0019931758,0.013743691,0.068249814,0.037418526,0.001941878,0.028889412,0.052062318
1070,0.072324954,0.06259358,0.0021959203,0.0075354567,0.060210638,0.048137736,0.002150715,0.009922186,0.062309474
1071,0.07227149,0.056585215,0.0019885928,0.013697681,0.068140335,0.03738456,0.001937592,0.028818185,0.052020635
1072,0.07221387,0.06251457,0.0021900786,0.007509226,0.060132753,0.048071843,0.002145145,0.009915764,0.062235527
1073,0.072159514,0.05652536,0.0019840442,0.013650109,0.06802882,0.0373508,0.0019333388,0.028744686,0.051979087
1074,0.0721012,0.062434655,0.002184254,0.007482292,0.0600539,0.048004933,0.0021395928,0.009909371,0.06216053
1075,0.07204607,0.05646528,0.00197953,0.013601262,0.06791562,0.03731722,0.0019291206,0.028669275,0.051937632
1076,0.0719872,0.06235397,0.0021784464,0.0074547864,0.05997427,0.047937214,0.002134058,0.009902999,0.06208463
1077,0.071931474,0.056405075,0.0019750448,0.013551356,0.06780101,0.03728378,0.00192493,0.02859231,0.05189625
1078,0.07187219,0.06227266,0.0021726605,0.007426869,0.059894037,0.047868814,0.0021285422,0.00989668,0.06200801
1079,0.071816,0.056344718,0.0019705878,0.013500688,0.06768538,0.037250403,0.0019207685,0.02851421,0.051854905
1080,0.071756475,0.06219089,0.0021668943,0.0073986845,0.059813373,0.047799896,0.0021230462,0.009890432,0.06193084
1081,0.07169989,0.05628423,0.001966158,0.013449494,0.06756896,0.037217095,0.0019166311,0.02843523,0.051813573
1082,0.0716402,0.062108696,0.0021611506,0.0073703523,0.059732378,0.04773058,0.0021175705,0.009884229,0.06185324
1083,0.07158346,0.05622364,0.001961752,0.013398069,0.06745211,0.037183776,0.0019125191,0.028355813,0.051772207
1084,0.071523786,0.06202631,0.0021554308,0.0073420433,0.05965132,0.047661114,0.0021121204,0.009878083,0.06177543
1085,0.071466975,0.056162942,0.0019573672,0.013346662,0.067335166,0.037150383,0.0019084284,0.028276352,0.051730786
1086,0.0714074,0.06194379,0.0021497381,0.007313867,0.059570216,0.04759152,0.0021066947,0.009872002,0.061697528
1087,0.071350664,0.05610218,0.001953002,0.01329548,0.06721838,0.037116878,0.0019043537,0.028197147,0.051689267
1088,0.07129134,0.061861314,0.0021440717,0.0072859623,0.059489295,0.04752203,0.0021012963,0.009865969,0.061619703
1089,0.07123477,0.056041367,0.0019486537,0.013244748,0.06710199,0.037083205,0.0019002978,0.02811849,0.05164764
1090,0.07117581,0.06177895,0.0021384328,0.007258433,0.059408676,0.04745273,0.002095924,0.009860024,0.061542086
1091,0.07111958,0.055980474,0.0019443226,0.0131947845,0.06698645,0.03704935,0.0018962558,0.028040843,0.051605836
1092,0.0710611,0.06169685,0.0021328263,0.0072314213,0.059328478,0.047383815,0.0020905847,0.009854077,0.06146485
1093,0.071005285,0.05591954,0.0019400051,0.013145744,0.06687189,0.037015207,0.0018922249,0.027964456,0.051563825
1094,0.07094742,0.06161513,0.0021272495,0.007205041,0.059248872,0.047315393,0.0020852715,0.009848209,0.06138813
1095,0.07089212,0.05585857,0.001935699,0.013097849,0.06675854,0.036980744,0.0018882082,0.027889593,0.051521596
1096,0.070834935,0.06153386,0.0021217046,0.007179369,0.05916992,0.04724758,0.0020799919,0.0098423455,0.061312035
1097,0.07078027,0.055797566,0.0019314055,0.013051295,0.066646725,0.03694594,0.0018842005,0.02781659,0.051479097
1098,0.070723884,0.06145317,0.0021161952,0.007154519,0.059091765,0.047180485,0.0020747462,0.009836536,0.061236706
1099,0.070669964,0.055736553,0.0019271191,0.013006291,0.06653665,0.03691073,0.0018801985,0.027745722,0.05143629
1100,0.070614435,0.061373137,0.002110719,0.0071305805,0.059014495,0.04711424,0.0020695336,0.009830724,0.061162252
1101,0.07056136,0.055675518,0.0019228414,0.012962999,0.06642853,0.036875073,0.0018762045,0.027677251,0.05139315
1102,0.07050681,0.061293878,0.00210528,0.007107651,0.05893822,0.04704896,0.0020643591,0.009824901,0.061088797
1103,0.07045466,0.05561447,0.0019185703,0.012921615,0.06632256,0.036838904,0.0018722153,0.02761144,0.051349636
1104,0.07040116,0.06121547,0.0020998768,0.007085819,0.05886303,0.046984732,0.002059218,0.00981908,0.06101647
1105,0.070350006,0.055553406,0.001914303,0.012882298,0.066218995,0.036802202,0.0018682285,0.027548565,0.051305704
1106,0.07029765,0.061137997,0.0020945119,0.0070651365,0.05878906,0.0469217,0.0020541155,0.009813244,0.06094534
1107,0.07024753,0.05549232,0.0019100403,0.012845171,0.06611791,0.03676491,0.0018642448,0.02748876,0.051261358
1108,0.07019637,0.0610615,0.0020891856,0.007045677,0.05871627,0.04685987,0.002049052,0.009807347,0.060875505
1109,0.070147425,0.055431224,0.0019057789,0.012810423,0.066019595,0.036727,0.001860262,0.027432332,0.051216528
1110,0.07009756,0.060986124,0.0020838985,0.0070275343,0.05864483,0.046799418,0.002044026,0.009801388,0.06080709
1111,0.07004984,0.055370115,0.00190152,0.012778202,0.06592419,0.036688417,0.0018562771,0.027379492,0.051171187
1112,0.070001304,0.060911886,0.002078651,0.0070107677,0.05857481,0.04674039,0.0020390411,0.009795381,0.060740177
1113,0.06995487,0.055309005,0.0018972615,0.012748609,0.06583185,0.036649138,0.0018522935,0.027330419,0.05112532
1114,0.06990774,0.060838867,0.0020734458,0.006995422,0.058506276,0.046682883,0.0020340958,0.0097893,0.06067482
1115,0.06986267,0.05524789,0.0018930021,0.012721775,0.06574267,0.036609113,0.0018483062,0.02728525,0.051078897
1116,0.06981701,0.06076715,0.0020682826,0.006981573,0.058439262,0.046626955,0.0020291924,0.009783117,0.060611125
1117,0.06977337,0.055186767,0.0018887412,0.0126978615,0.065656886,0.036568314,0.0018443154,0.027244259,0.051031884
1118,0.06972919,0.06069677,0.002063162,0.006969258,0.058373842,0.04657267,0.0020243332,0.009776839,0.06054915
1119,0.06968698,0.055125613,0.0018844797,0.0126768835,0.06557454,0.036526706,0.0018403219,0.027207512,0.050984267
1120,0.06964436,0.060627747,0.0020580827,0.0069585256,0.058310084,0.0465201,0.0020195139,0.009770473,0.06048895
1121,0.06960367,0.055064462,0.0018802148,0.012658992,0.06549572,0.03648426,0.0018363253,0.027175136,0.050936006
1122,0.06956265,0.060560174,0.0020530478,0.0069494294,0.058248043,0.04646932,0.002014738,0.009763987,0.0604306
1123,0.06952354,0.055003304,0.0018759477,0.012644289,0.065420605,0.036440957,0.0018323221,0.027147328,0.050887097
1124,0.06948415,0.060494088,0.0020480563,0.0069420114,0.0581877,0.04642032,0.002010007,0.0097573735,0.060374152
1125,0.06944663,0.05494213,0.0018716773,0.012632824,0.06534939,0.036396787,0.0018283146,0.027124291,0.0508375
1126,0.06940894,0.060429536,0.0020431103,0.006936296,0.0581292,0.04637322,0.0020053198,0.0097506605,0.060319632
1127,0.069373034,0.05488093,0.0018674033,0.012624706,0.06528195,0.03635169,0.0018243005,0.027105963,0.05078722
1128,0.06933707,0.06036651,0.0020382078,0.006932349,0.05807251,0.046328012,0.0020006744,0.009743825,0.06026712
1129,0.06930285,0.05481972,0.0018631242,0.01262,0.065218456,0.03630564,0.0018202799,0.027092533,0.05073622
1130,0.06926865,0.060305107,0.0020333505,0.0069301915,0.058017727,0.046284765,0.0019960757,0.009736885,0.060216635
1131,0.06923614,0.05475852,0.001858842,0.012618779,0.06515908,0.03625864,0.0018162553,0.02708419,0.050684497
1132,0.069203734,0.060245343,0.0020285377,0.006929858,0.057964854,0.046243515,0.001991521,0.009729819,0.06016822
1133,0.06917299,0.054697298,0.001854555,0.01262114,0.06510383,0.036210664,0.0018122224,0.027080942,0.05063202
1134,0.069142416,0.060187228,0.0020237719,0.006931415,0.057913963,0.0462043,0.0019870123,0.009722649,0.06012194
1135,0.069113456,0.05463608,0.0018502648,0.012627108,0.065052785,0.036161717,0.0018081843,0.027082883,0.050578803
1136,0.069084704,0.060130786,0.0020190505,0.0069348686,0.057865053,0.046167105,0.0019825485,0.009715402,0.060077783
1137,0.06905755,0.054574847,0.0018459692,0.012636727,0.06500592,0.036111753,0.0018041391,0.027090026,0.05052483
1138,0.06903069,0.060076065,0.0020143744,0.006940247,0.05781822,0.046132006,0.0019781287,0.009708086,0.06003578
1139,0.06900534,0.054513626,0.0018416691,0.012650046,0.064963415,0.03606078,0.0018000875,0.027102549,0.05047009
1140,0.06898041,0.060023077,0.0020097443,0.0069475896,0.05777342,0.046098966,0.001973756,0.009700699,0.059995957
1141,0.06895693,0.054452408,0.0018373664,0.012667157,0.06492531,0.03600881,0.0017960324,0.027120473,0.050414577
1142,0.06893388,0.05997179,0.0020051613,0.006956932,0.057730757,0.04606806,0.0019694292,0.009693267,0.05995834
1143,0.06891229,0.054391198,0.0018330589,0.012688032,0.06489155,0.035955798,0.0017919698,0.027143782,0.0503583
1144,0.06889119,0.05992229,0.002000623,0.0069682808,0.05769023,0.046039253,0.0019651463,0.009685829,0.059922922
1145,0.0688715,0.05433,0.0018287486,0.012712749,0.06486228,0.03590177,0.0017878995,0.027172608,0.05030125
1146,0.068852365,0.059874553,0.0019961295,0.006981679,0.05765187,0.046012565,0.001960911,0.009678394,0.059889726
1147,0.06883457,0.05426883,0.0018244344,0.0127413105,0.064837456,0.035846718,0.0017838263,0.027206914,0.050243434
1148,0.06881741,0.05982857,0.0019916818,0.0069971564,0.057615712,0.045988005,0.001956718,0.009670986,0.059858747
1149,0.06880155,0.05420769,0.0018201172,0.012773741,0.0648171,0.035790656,0.0017797463,0.027246695,0.050184857
1150,0.06878635,0.059784364,0.0019872792,0.0070147095,0.057581745,0.04596553,0.0019525703,0.009663643,0.059829965
1151,0.06877242,0.05414658,0.0018157981,0.012810037,0.064801194,0.035733555,0.0017756631,0.027291974,0.05012553
1152,0.06875919,0.059741903,0.0019829206,0.007034367,0.057549994,0.04594514,0.001948468,0.0096563855,0.059803378
1153,0.068747185,0.054085515,0.0018114784,0.01285019,0.0647898,0.03567549,0.0017715779,0.027342733,0.050065465
1154,0.06873598,0.059701223,0.0019786076,0.0070561506,0.057520516,0.04592684,0.001944409,0.009649271,0.059778966
1155,0.06872591,0.054024506,0.0018071571,0.01289424,0.06478287,0.035616398,0.0017674883,0.027398983,0.050004654
1156,0.068716675,0.059662275,0.0019743384,0.007080067,0.057493355,0.045910627,0.001940394,0.009642333,0.05975672
1157,0.068708524,0.05396353,0.0018028357,0.012942161,0.06478037,0.035556335,0.0017633965,0.027460638,0.049943145
1158,0.0687013,0.05962506,0.001970113,0.0071061263,0.057468396,0.045896396,0.0019364229,0.009635576,0.059736624
1159,0.06869503,0.053902633,0.0017985147,0.012993885,0.064782366,0.035495345,0.0017593034,0.027527722,0.04988093
1160,0.06868975,0.059589524,0.0019659298,0.007134298,0.05744573,0.045884155,0.0019324933,0.009629081,0.05971858
1161,0.06868541,0.053841807,0.0017941955,0.013049406,0.064788625,0.035433404,0.0017552107,0.027600013,0.049818043
1162,0.068682075,0.059555672,0.001961789,0.0071646157,0.05742535,0.04587387,0.0019286057,0.0096228765,0.05970259
1163,0.06867959,0.05378107,0.0017898792,0.013108646,0.064799264,0.035370577,0.0017511185,0.027677571,0.049754497
1164,0.06867821,0.059523456,0.0019576899,0.007197066,0.057407215,0.04586546,0.0019247602,0.009616995,0.0596886
1165,0.06867762,0.053720422,0.0017855661,0.013171634,0.06481416,0.03530684,0.0017470258,0.027760288,0.04969031
1166,0.06867814,0.059492867,0.0019536316,0.0072316406,0.05739131,0.04585887,0.0019209543,0.009611485,0.059676565
1167,0.06867936,0.053659875,0.0017812573,0.013238232,0.064833194,0.03524227,0.0017429378,0.027847985,0.049625527
1168,0.06868176,0.05946383,0.0019496137,0.007268317,0.057377674,0.0458541,0.0019171888,0.0096063875,0.059666414
1169,0.06868475,0.053599417,0.0017769549,0.013308373,0.064856336,0.035176903,0.0017388535,0.027940582,0.049560167
1170,0.068688974,0.059436284,0.0019456338,0.0073070526,0.0573662,0.045850996,0.0019134604,0.00960174,0.05965805
1171,0.0686937,0.05353908,0.0017726586,0.013381963,0.06488341,0.035110746,0.0017347722,0.028037895,0.049494255
1172,0.06869971,0.059410196,0.0019416922,0.007347822,0.057356898,0.045849543,0.0019097717,0.009597586,0.059651412
1173,0.06870608,0.05347885,0.0017683699,0.013458865,0.06491427,0.035043865,0.0017306996,0.028139707,0.049427822
1174,0.0687138,0.05938546,0.0019377866,0.007390553,0.057349652,0.045849565,0.0019061177,0.009593967,0.059646383
1175,0.06872176,0.053418733,0.0017640906,0.013538933,0.06494872,0.03497629,0.0017266338,0.028245803,0.049360923
1176,0.06873112,0.059362005,0.0019339174,0.007435199,0.057344418,0.04585101,0.0019024981,0.00959091,0.059642848
1177,0.068740636,0.053358722,0.0017598231,0.013622087,0.064986676,0.034908067,0.0017225774,0.028356029,0.049293566
1178,0.06875155,0.05933977,0.0019300818,0.007481701,0.057341143,0.045853782,0.0018989153,0.009588446,0.05964073
1179,0.068762496,0.05329884,0.0017555684,0.013708089,0.0650279,0.034839284,0.0017185317,0.028470082,0.049225796
1180,0.06877489,0.059318643,0.0019262786,0.0075299665,0.057339724,0.045857742,0.0018953598,0.009586621,0.059639886
1181,0.06878715,0.053239055,0.0017513261,0.013796766,0.06507214,0.034769945,0.0017144987,0.0285877,0.049157664
1182,0.06880091,0.059298515,0.001922507,0.0075798905,0.05734004,0.04586274,0.0018918398,0.009585458,0.059640173
1183,0.0688144,0.053179383,0.0017470998,0.013887912,0.065119155,0.034700118,0.0017104797,0.028708557,0.049089182
1184,0.06882937,0.05927925,0.0019187649,0.0076313526,0.057341896,0.045868635,0.0018883469,0.009584916,0.059641413
1185,0.06884394,0.053119797,0.0017428905,0.013981248,0.065168574,0.034629893,0.0017064761,0.0288322,0.049020424
1186,0.06886003,0.059260737,0.0019150509,0.0076842424,0.057345238,0.04587527,0.0018848798,0.009585087,0.05964347
1187,0.06887556,0.053060293,0.0017386996,0.014076564,0.065220214,0.03455932,0.0017024899,0.028958404,0.04895142
1188,0.06889266,0.05924288,0.0019113607,0.007738418,0.057349913,0.04588256,0.0018814387,0.009585912,0.05964618
1189,0.06890896,0.053000867,0.0017345292,0.01417356,0.06527376,0.034488488,0.0016985241,0.02908675,0.048882198
1190,0.068926856,0.05922545,0.0019076951,0.007793706,0.05735566,0.045890197,0.0018780214,0.00958744,0.05964933
1191,0.06894379,0.05294148,0.0017303814,0.014271928,0.06532873,0.034417402,0.0016945797,0.029216753,0.0488128
1192,0.06896239,0.059208382,0.0019040521,0.007849953,0.057362355,0.04589811,0.001874625,0.009589618,0.059652757
1193,0.06897979,0.052882135,0.001726256,0.0143714035,0.0653849,0.03434615,0.0016906575,0.029348096,0.04874327
1194,0.06899888,0.059191458,0.0019004288,0.007906994,0.057369716,0.045906026,0.0018712487,0.009592446,0.059656247
1195,0.06901657,0.052822787,0.0017221574,0.014471624,0.06544174,0.034274817,0.0016867591,0.029480167,0.04867365
1196,0.06903597,0.05917453,0.0018968232,0.007964615,0.057377625,0.04591384,0.0018678897,0.009595894,0.05965961
1197,0.06905372,0.052763425,0.0017180853,0.014572208,0.06549891,0.03420346,0.0016828903,0.029612564,0.048603974
1198,0.06907319,0.059157394,0.0018932328,0.008022565,0.057385795,0.045921307,0.0018645439,0.009599945,0.059662577
1199,0.06909081,0.052704,0.0017140422,0.014672773,0.0655559,0.034132157,0.0016790496,0.029744696,0.04853429
1200,0.0691102,0.05913989,0.0018896569,0.008080651,0.057393916,0.04592818,0.0018612135,0.009604522,0.059664942
1201,0.069127455,0.0526445,0.0017100296,0.014772929,0.065612264,0.034060992,0.0016752367,0.029876035,0.048464622
1202,0.06914648,0.059121776,0.0018860907,0.008138606,0.057401717,0.04593425,0.0018578916,0.009609578,0.059666462
1203,0.069163136,0.052584857,0.0017060502,0.014872232,0.065667525,0.03399004,0.0016714596,0.030006029,0.04839502
1204,0.069181606,0.059102893,0.0018825335,0.008196183,0.05740892,0.04593928,0.0018545784,0.009615058,0.059666876
1205,0.06919745,0.052525055,0.0017021053,0.014970296,0.065721124,0.033919327,0.0016677157,0.030134086,0.048325516
1206,0.069215134,0.059083022,0.0018789833,0.008253127,0.057415262,0.045943104,0.0018512727,0.009620885,0.059665967
1207,0.0692299,0.052465033,0.0016981948,0.015066668,0.0657726,0.033848953,0.0016640075,0.03025964,0.04825613
1208,0.06924652,0.059061937,0.001875436,0.008309148,0.057420403,0.045945443,0.0018479694,0.009626991,0.059663463
1209,0.06925999,0.05240476,0.0016943213,0.015160907,0.065821365,0.033778958,0.0016603381,0.030382069,0.048186895
1210,0.06927535,0.059039455,0.0018718914,0.008363999,0.057423998,0.04594606,0.0018446667,0.00963327,0.059659127
1211,0.06928728,0.052344184,0.0016904876,0.015252604,0.06586707,0.033709455,0.0016567059,0.0305009,0.04811784
1212,0.069301106,0.059015393,0.0018683464,0.008417368,0.057425793,0.045944773,0.0018413641,0.009639657,0.059652716
1213,0.06931123,0.052283265,0.0016866934,0.015341274,0.06590898,0.033640474,0.0016531174,0.030615391,0.048048988
1214,0.06932329,0.058989502,0.0018647998,0.008468989,0.057425447,0.04594136,0.001838058,0.00964603,0.059643984
1215,0.06933136,0.052221943,0.0016829405,0.01542648,0.06594677,0.03357211,0.0016495682,0.030725088,0.047980376
1216,0.069341436,0.058961593,0.0018612476,0.008518593,0.057422627,0.045935575,0.0018347487,0.009652302,0.059632704
1217,0.06934721,0.052160155,0.0016792299,0.015507824,0.0659798,0.03350435,0.0016460652,0.03082939,0.047912
1218,0.06935505,0.05893147,0.0018576896,0.008565891,0.057417035,0.04592724,0.0018314308,0.009658363,0.059618637
1219,0.06935834,0.052097894,0.0016755627,0.015584885,0.06600763,0.033437304,0.0016426066,0.030927716,0.047843903
1220,0.06936371,0.058898963,0.0018541234,0.008610627,0.057408392,0.04591615,0.0018281054,0.009664138,0.059601583
1221,0.06936428,0.052035086,0.0016719401,0.015657254,0.06602975,0.033371005,0.0016391949,0.031019552,0.04777609
1222,0.069366984,0.058863886,0.0018505476,0.008652549,0.057396375,0.045902118,0.0018247708,0.009669487,0.059581336
1223,0.06936463,0.051971704,0.0016683632,0.015724564,0.06604581,0.03330548,0.001635829,0.031104505,0.047708593
1224,0.06936446,0.058826078,0.0018469602,0.008691421,0.057380755,0.045884997,0.001821424,0.009674334,0.059557706
1225,0.069358975,0.05190766,0.0016648319,0.015786484,0.06605537,0.033240814,0.0016325117,0.031182045,0.0476414
1226,0.0693558,0.05878541,0.0018433605,0.0087270355,0.057361286,0.045864634,0.0018180633,0.009678586,0.059530534
1227,0.06934705,0.05184298,0.0016613465,0.015842723,0.06605809,0.033177,0.0016292437,0.031251848,0.04757454
1228,0.06934069,0.05874174,0.001839747,0.0087592015,0.057337694,0.04584086,0.0018146923,0.009682139,0.059499677
1229,0.06932854,0.051777612,0.0016579084,0.015893022,0.06605365,0.033114064,0.0016260223,0.031313565,0.047508
1230,0.06931881,0.05869495,0.0018361189,0.008787739,0.057309907,0.04581367,0.0018113022,0.009684935,0.05946502
1231,0.06930312,0.05171149,0.0016545164,0.015937112,0.06604177,0.033052072,0.0016228522,0.031366844,0.04744182
1232,0.06928999,0.05864499,0.0018324752,0.008812525,0.057277694,0.045782905,0.0018078979,0.009686889,0.059426483
1233,0.06927068,0.051644646,0.0016511707,0.01597486,0.06602224,0.032991003,0.0016197274,0.03141151,0.047375973
1234,0.06925403,0.058591764,0.0018288153,0.008833456,0.057240922,0.045748502,0.0018044796,0.009687942,0.059383977
1235,0.069231026,0.051577043,0.0016478711,0.01600611,0.06599494,0.03293088,0.0016166546,0.031447407,0.047310483
1236,0.0692108,0.058535226,0.0018251416,0.008850432,0.05719957,0.045710474,0.0018010453,0.009688053,0.059337452
1237,0.06918407,0.051508654,0.0016446189,0.016030798,0.06595974,0.032871712,0.0016136308,0.031474397,0.04724533
1238,0.0691603,0.058475398,0.0018214505,0.008863447,0.057153553,0.045668792,0.0017975953,0.009687167,0.059286952
1239,0.069129825,0.051439513,0.0016414117,0.0160489,0.06591669,0.032813523,0.001610653,0.031492513,0.047180537
1240,0.06910242,0.05841223,0.0018177453,0.008872442,0.05710282,0.045623433,0.0017941303,0.009685259,0.05923239
1241,0.06906822,0.05136959,0.001638249,0.016060382,0.06586565,0.03275622,0.001607724,0.031501703,0.047116093
1242,0.06903723,0.058345757,0.0018140237,0.008877448,0.057047468,0.04557447,0.0017906493,0.009682345,0.059173893
1243,0.068999395,0.051298905,0.0016351319,0.016065361,0.06580679,0.03269989,0.0016048409,0.031502057,0.047052003
1244,0.06896488,0.05827605,0.0018102892,0.008878548,0.056987517,0.045521956,0.0017871563,0.009678406,0.05911151
1245,0.06892349,0.05122747,0.0016320562,0.016063962,0.06574027,0.032644458,0.0016020054,0.031493805,0.046988245
1246,0.0688856,0.058203213,0.00180654,0.008875851,0.056923147,0.04546604,0.0017836473,0.00967346,0.059045337
1247,0.06884071,0.051155306,0.001629023,0.016056377,0.06566631,0.032589905,0.0015992123,0.031477194,0.046924815
1248,0.06879951,0.05812729,0.0018027804,0.008869443,0.05685444,0.045406792,0.00178013,0.0096675195,0.058975507
1249,0.0687513,0.051082443,0.00162603,0.016042827,0.06558518,0.032536197,0.0015964641,0.031452518,0.046861704
1250,0.068706945,0.05804844,0.0017990109,0.008859495,0.05678158,0.04534433,0.0017766024,0.009660647,0.05890216
1251,0.068655536,0.05100891,0.0016230776,0.016023545,0.065497175,0.032483328,0.0015937558,0.031420086,0.046798907
1252,0.068608195,0.057966776,0.0017952301,0.008846194,0.056704782,0.045278866,0.0017730636,0.009652851,0.058825504
1253,0.06855383,0.05093477,0.0016201622,0.015998896,0.06540268,0.032431215,0.0015910892,0.031380374,0.046736408
1254,0.06850365,0.05788247,0.0017914437,0.008829737,0.056624264,0.045210518,0.0017695209,0.009644225,0.058745693
1255,0.068446495,0.05086003,0.0016172815,0.015969185,0.065302074,0.032379836,0.0015884576,0.031333786,0.046674185
1256,0.068393715,0.057795703,0.0017876512,0.008810358,0.056540363,0.04513956,0.0017659706,0.009634834,0.058662955
1257,0.06833396,0.050784726,0.0016144355,0.015934799,0.065195814,0.03232913,0.0015858655,0.031280812,0.04661223
1258,0.06827878,0.05770663,0.0017838546,0.008788297,0.056453243,0.045066107,0.0017624192,0.009624715,0.058577523
1259,0.068216704,0.05070893,0.0016116227,0.01589615,0.06508436,0.032279003,0.0015833067,0.031222047,0.046550512
1260,0.06815938,0.05761548,0.0017800578,0.008763836,0.056363333,0.04499049,0.0017588683,0.009613971,0.058489636
1261,0.068095244,0.050632685,0.0016088397,0.015853718,0.06496832,0.03222946,0.00158078,0.03115808,0.046489
1262,0.06803603,0.057522498,0.0017762604,0.008737269,0.056270868,0.044912893,0.0017553165,0.009602659,0.058399595
1263,0.067970075,0.050556026,0.0016060855,0.015807966,0.064848185,0.032180354,0.0015782845,0.031089548,0.046427675
1264,0.067909196,0.057427872,0.0017724675,0.008708861,0.05617624,0.04483357,0.001751768,0.009590902,0.058307648
1265,0.06784171,0.050479032,0.0016033576,0.015759315,0.06472449,0.032131683,0.001575816,0.031016992,0.04636652
1266,0.067779444,0.057331838,0.0017686798,0.008678929,0.056079753,0.044752788,0.001748226,0.009578738,0.058214065
1267,0.06771064,0.0504017,0.0016006546,0.015708288,0.06459787,0.03208334,0.0015733738,0.030941153,0.04630549
1268,0.06764727,0.057234596,0.0017648995,0.008647773,0.05598175,0.04467079,0.001744694,0.009566267,0.05811914
1269,0.06757748,0.05032413,0.0015979743,0.015655372,0.064468816,0.03203522,0.001570957,0.030862637,0.046244554
1270,0.06751324,0.057136428,0.001761129,0.008615689,0.055882595,0.044587858,0.0017411712,0.009553565,0.058023147
1271,0.06744271,0.050246347,0.0015953141,0.015601045,0.06433797,0.0319873,0.0015685605,0.030782113,0.046183683
1272,0.06737788,0.057037525,0.0017573698,0.008582984,0.055782594,0.0445042,0.0017376615,0.009540735,0.05792637
1273,0.0673069,0.050168395,0.0015926732,0.015545832,0.064205915,0.03193946,0.0015661841,0.03070027,0.046122823
1274,0.06724175,0.05693816,0.0017536257,0.008549969,0.055682123,0.044420104,0.0017341664,0.009527851,0.05782912
1275,0.06717058,0.050090313,0.001590049,0.015490219,0.06407323,0.03189162,0.0015638245,0.03061778,0.046061944
1276,0.067105375,0.056838553,0.0017498992,0.008516923,0.055581503,0.044335853,0.0017306898,0.0095149595,0.05773165
1277,0.06703427,0.05001216,0.0015874394,0.015434666,0.06394041,0.03184371,0.0015614803,0.030535223,0.046000995
1278,0.06696925,0.056738906,0.0017461912,0.008484152,0.05548107,0.044251714,0.0017272319,0.009502124,0.057634246
1279,0.06689848,0.049933948,0.0015848425,0.015379692,0.06380817,0.031795636,0.0015591498,0.030453386,0.04593994
1280,0.06683388,0.056639485,0.001742503,0.008451892,0.055381116,0.04416787,0.0017237968,0.00948945,0.057537176
1281,0.066763654,0.04985575,0.0015822568,0.015325649,0.0636768,0.031747326,0.00155683,0.030372644,0.04587875
1282,0.06669971,0.056540437,0.0017388379,0.00842044,0.05528194,0.044084597,0.0017203841,0.00947696,0.057440672
1283,0.06663033,0.04977756,0.00157968,0.01527309,0.06354703,0.03169866,0.0015545201,0.030293856,0.045817345
1284,0.0665673,0.05644204,0.0017351978,0.008390059,0.055183847,0.04400213,0.0017169976,0.0094647175,0.057345033
1285,0.066498905,0.04969942,0.0015771111,0.015222372,0.063419245,0.031649612,0.0015522178,0.030217418,0.0457557
1286,0.066437006,0.056344442,0.001731585,0.008360975,0.055087112,0.043920666,0.0017136383,0.009452809,0.05725048
1287,0.06636987,0.049621373,0.0015745466,0.01517395,0.06329398,0.031600047,0.0015499203,0.030144008,0.045693778
1288,0.06630928,0.056247853,0.001728,0.008333432,0.054991983,0.043840453,0.0017103074,0.009441225,0.05715723
1289,0.066243604,0.04954343,0.0015719895,0.015128185,0.06317164,0.031549904,0.0015476272,0.030074108,0.045631524
1290,0.06618453,0.056152456,0.0017244437,0.008307628,0.05489872,0.04376167,0.001707008,0.0094300425,0.057065506
1291,0.06612046,0.049465608,0.0015694333,0.015085415,0.063052714,0.03149916,0.0015453374,0.030008221,0.04556888
1292,0.0660631,0.056058407,0.0017209196,0.008283772,0.05480752,0.04368447,0.0017037407,0.00941931,0.056975514
1293,0.06600086,0.049387943,0.0015668799,0.015046031,0.06293756,0.031447664,0.0015430483,0.029946841,0.04550583
1294,0.06594537,0.055965852,0.0017174293,0.0082620885,0.05471866,0.043609124,0.0017005078,0.009409025,0.056887455
1295,0.06588512,0.04931044,0.0015643266,0.01501035,0.062826574,0.03139538,0.001540759,0.029890439,0.045442306
1296,0.06583166,0.055874966,0.0017139725,0.008242719,0.054632284,0.043535728,0.0016973092,0.009399245,0.056801505
1297,0.06577354,0.04923313,0.001561773,0.014978636,0.06272007,0.031342242,0.001538467,0.029839357,0.04537828
1298,0.06572227,0.055785883,0.0017105496,0.00822584,0.054548576,0.043464422,0.0016941471,0.009390006,0.05671781
1299,0.065666415,0.049156014,0.0015592172,0.014951184,0.06261839,0.031288203,0.0015361742,0.029794011,0.045313727
1300,0.06561749,0.0556987,0.0017071628,0.008211622,0.054467745,0.04339541,0.001691019,0.009381316,0.056636553
1301,0.06556407,0.0490791,0.0015566599,0.014928314,0.062521935,0.031233178,0.0015338777,0.02975488,0.04524858
1302,0.06551761,0.0556136,0.0017038141,0.0082001975,0.054389972,0.043328788,0.001687932,0.009373251,0.056557905
1303,0.06546674,0.04900242,0.0015541003,0.01491022,0.06243088,0.03117711,0.0015315783,0.029722195,0.045182828
1304,0.06542284,0.05553063,0.001700503,0.00819171,0.054315366,0.043264676,0.001684884,0.009365803,0.056481924
1305,0.065374605,0.048925966,0.001551536,0.014897107,0.06234549,0.031119961,0.0015292723,0.029696254,0.045116443
1306,0.06533343,0.05544992,0.00169723,0.008186278,0.054244064,0.043203197,0.0016818739,0.009358993,0.056408778
1307,0.06528795,0.04884978,0.0015489672,0.014889199,0.06226605,0.031061718,0.0015269613,0.029677372,0.04504939
1308,0.065249525,0.05537154,0.0016939966,0.008183984,0.054176223,0.043144424,0.0016789042,0.009352897,0.05633853
1309,0.0652069,0.04877383,0.0015463936,0.0148866745,0.06219272,0.031002296,0.0015246434,0.02966578,0.044981644
1310,0.06517136,0.055295575,0.0016908022,0.008184986,0.0541119,0.043088418,0.0016759739,0.00934751,0.05627131
1311,0.06513168,0.04869817,0.0015438151,0.014889696,0.062125728,0.030941688,0.0015223202,0.029661719,0.04491319
1312,0.0650991,0.0552221,0.001687648,0.008189344,0.05405129,0.043035336,0.0016730869,0.009342867,0.05620717
1313,0.06506239,0.048622765,0.0015412313,0.014898395,0.062065218,0.03087985,0.001519989,0.02966538,0.044844
1314,0.065032855,0.055151172,0.0016845339,0.008197151,0.053994417,0.042985167,0.0016702398,0.009339009,0.056146193
1315,0.064999245,0.048547663,0.0015386421,0.014912939,0.062011346,0.030816762,0.0015176523,0.029676935,0.04477409
1316,0.06497279,0.05508284,0.00168146,0.008208491,0.053941436,0.042938,0.0016674347,0.0093359975,0.056088425
1317,0.064942315,0.048472863,0.0015360474,0.014933406,0.061964266,0.030752415,0.0015153063,0.029696545,0.044703428
1318,0.06491902,0.05501715,0.0016784258,0.008223438,0.053892326,0.04289382,0.0016646696,0.009333838,0.056033917
1319,0.06489165,0.04839836,0.0015334478,0.014959842,0.061923966,0.03068679,0.0015129554,0.029724222,0.044632014
1320,0.06487149,0.054954074,0.0016754328,0.0082419785,0.053847134,0.042852625,0.0016619477,0.009332559,0.055982642
1321,0.064847305,0.048324175,0.0015308425,0.01499229,0.061890557,0.030619891,0.0015105989,0.029760065,0.04455986
1322,0.064830355,0.05489368,0.0016724791,0.008264195,0.053805992,0.042814475,0.0016592656,0.009332252,0.05593463
1323,0.0648094,0.048250306,0.0015282329,0.015030857,0.061864097,0.030551704,0.0015082348,0.029804159,0.04448695
1324,0.064795695,0.054835975,0.0016695657,0.00829015,0.053768944,0.042779397,0.0016566241,0.00933292,0.055889927
1325,0.06477794,0.048176765,0.0015256193,0.015075556,0.06184467,0.030482277,0.0015058658,0.029856525,0.044413313
1326,0.06476747,0.05478094,0.0016666907,0.008319839,0.05373591,0.042747293,0.0016540224,0.0093346,0.055848464
1327,0.06475297,0.048103604,0.001523002,0.015126363,0.06183224,0.030411605,0.0015034906,0.029917149,0.044338956
1328,0.0647457,0.05472856,0.0016638545,0.008353286,0.05370702,0.042718183,0.0016514615,0.009337375,0.05581025
1329,0.06473437,0.04803077,0.0015203813,0.015183221,0.061826635,0.03033968,0.0015011124,0.029985841,0.044263903
1330,0.06473032,0.054678805,0.0016610551,0.008390457,0.053682193,0.042692,0.0016489397,0.009341253,0.0557752
1331,0.06472213,0.04795828,0.0015177592,0.015246087,0.06182795,0.03026658,0.0014987309,0.030062638,0.04418816
1332,0.06472124,0.054631613,0.0016582943,0.008431336,0.05366137,0.04266863,0.001646454,0.009346283,0.05574324
1333,0.064716205,0.047886163,0.0015151345,0.015314908,0.06183604,0.030192293,0.0014963455,0.030147403,0.04411178
1334,0.06471844,0.054586966,0.0016555694,0.0084759,0.053644583,0.04264809,0.0016440077,0.009352488,0.05571432
1335,0.06471645,0.04781443,0.0015125108,0.0153895095,0.061850756,0.0301169,0.0014939586,0.030239897,0.044034753
1336,0.064721726,0.054544754,0.0016528782,0.008524092,0.053631723,0.042630196,0.001641597,0.00935993,0.05568833
1337,0.06472271,0.047743037,0.0015098869,0.015469786,0.06187189,0.030040419,0.0014915714,0.0303399,0.043957148
1338,0.06473095,0.05450491,0.0016502226,0.008575821,0.053622756,0.042614907,0.0016392212,0.009368627,0.05566514
1339,0.06473483,0.047672026,0.0015072643,0.015555546,0.061899327,0.029962951,0.0014891855,0.030447189,0.043878987
1340,0.064745955,0.054467343,0.0016475979,0.008631011,0.053617496,0.042602032,0.0016368785,0.009378586,0.05564463
1341,0.06475257,0.047601365,0.0015046444,0.015646564,0.061932713,0.02988449,0.0014867998,0.030561423,0.043800317
1342,0.06476646,0.054431904,0.0016450046,0.008689546,0.05361583,0.04259142,0.0016345679,0.009389843,0.05562663
1343,0.0647757,0.047531072,0.0015020289,0.015742594,0.06197185,0.029805169,0.0014844178,0.030682264,0.043721177
1344,0.06479215,0.05439846,0.0016424417,0.008751244,0.05361763,0.042582944,0.0016322897,0.009402398,0.055610962
1345,0.064803876,0.047461126,0.0014994189,0.015843334,0.062016297,0.02972501,0.0014820411,0.030809246,0.043641616
1346,0.064822786,0.054366887,0.0016399049,0.008815992,0.0536227,0.04257642,0.0016300383,0.009416242,0.05559744
1347,0.06483681,0.0473915,0.0014968162,0.01594849,0.062065788,0.029644135,0.001479671,0.03094198,0.043561667
1348,0.06485793,0.054336995,0.0016373941,0.00888354,0.053630777,0.042571608,0.0016278124,0.009431354,0.055585817
1349,0.06487405,0.04732219,0.0014942205,0.016057637,0.0621198,0.029562633,0.0014773073,0.03107986,0.043481402
1350,0.06489721,0.054308616,0.0016349077,0.008953686,0.05364161,0.042568278,0.0016256126,0.00944772,0.055575892
1351,0.064915165,0.047253158,0.0014916357,0.016170368,0.062177926,0.029480552,0.0014749528,0.031222422,0.04340086
1352,0.064940095,0.054281496,0.0016324422,0.009026162,0.053654928,0.042566217,0.0016234359,0.009465274,0.05556736
1353,0.064959645,0.047184378,0.001489062,0.016286206,0.062239524,0.029398039,0.0014726117,0.031368874,0.043320104
1354,0.064986125,0.054255437,0.001629996,0.009100689,0.05367039,0.04256514,0.0016212781,0.009483969,0.05555996
1355,0.065007016,0.047115833,0.0014865008,0.016404679,0.062304124,0.029315168,0.0014702831,0.03151867,0.043239154
1356,0.065034695,0.05423019,0.001627567,0.009176938,0.053687647,0.042564806,0.001619139,0.009503704,0.055553373
1357,0.06505661,0.047047436,0.0014839551,0.016525218,0.062370986,0.029232007,0.001467968,0.031671014,0.043158088
1358,0.06508522,0.0542055,0.0016251522,0.009254571,0.05370628,0.042564858,0.001617015,0.009524409,0.05554731
1359,0.06510784,0.04697917,0.0014814255,0.016647238,0.06243956,0.029148739,0.0014656709,0.03182515,0.043076947
1360,0.06513702,0.05418108,0.0016227498,0.009333191,0.053725872,0.04256501,0.0016149044,0.009545955,0.055541392
1361,0.06515998,0.04691095,0.0014789122,0.016770117,0.062509,0.029065426,0.0014633912,0.03198018,0.042995777
1362,0.06518942,0.05415665,0.0016203566,0.009412418,0.053745985,0.042564966,0.0016128026,0.009568219,0.055535294
1363,0.065212354,0.046842765,0.0014764179,0.016893167,0.06257861,0.028982185,0.0014611318,0.032135293,0.042914633
1364,0.06524166,0.054131888,0.0016179697,0.009491804,0.05376613,0.042564373,0.0016107104,0.009591047,0.055528622
1365,0.065264225,0.04677452,0.0014739451,0.017015759,0.062647626,0.028899143,0.0014588934,0.032289594,0.042833567
1366,0.06529298,0.054106496,0.0016155867,0.009570891,0.053785775,0.0425629,0.0016086228,0.009614255,0.05552103
1367,0.06531474,0.046706133,0.0014714939,0.01713711,0.06271518,0.028816393,0.00145668,0.032442108,0.042752594
1368,0.065342516,0.054080117,0.0016132051,0.0096491985,0.053804353,0.04256013,0.0016065347,0.009637689,0.05551208
1369,0.06536311,0.046637543,0.0014690666,0.017256498,0.06278037,0.028734043,0.0014544904,0.03259184,0.04267177
1370,0.06538952,0.054052465,0.0016108223,0.009726235,0.053821333,0.04255578,0.0016044474,0.009661105,0.05550143
1371,0.06540848,0.046568643,0.0014666638,0.017373178,0.06284241,0.028652228,0.0014523283,0.032737847,0.042591125
1372,0.06543314,0.0540232,0.001608436,0.0098015005,0.053836204,0.042549506,0.0016023571,0.009684342,0.055488672
1373,0.065450065,0.046499386,0.0014642867,0.017486392,0.06290039,0.02857101,0.001450193,0.032879185,0.042510692
1374,0.0654725,0.05399195,0.001606043,0.009874502,0.053848345,0.042540915,0.0016002624,0.009707167,0.055473413
1375,0.06548698,0.046429675,0.0014619376,0.017595366,0.06295343,0.028490525,0.0014480902,0.033014815,0.042430505
1376,0.06550677,0.053958427,0.0016036417,0.009944705,0.05385715,0.04252967,0.0015981589,0.009729323,0.05545526
1377,0.0655184,0.046359424,0.0014596168,0.017699359,0.063000716,0.02841088,0.0014460154,0.033143822,0.042350587
1378,0.065535136,0.053922307,0.0016012287,0.010011601,0.05386209,0.042515457,0.0015960457,0.009750589,0.05543384
1379,0.06554349,0.046288528,0.0014573244,0.017797636,0.063041314,0.028332124,0.0014439737,0.033265222,0.042270973
1380,0.06555681,0.053883266,0.0015988024,0.010074744,0.05386268,0.04249799,0.001593919,0.009770774,0.05540884
1381,0.06556152,0.046216927,0.0014550631,0.017889524,0.063074544,0.028254362,0.001441965,0.03337822,0.042191654
1382,0.06557101,0.053841032,0.0015963619,0.010133613,0.05385832,0.04247693,0.0015917791,0.009789612,0.05537988
1383,0.06557175,0.046144556,0.0014528311,0.017974362,0.06309953,0.028177684,0.0014399902,0.033481855,0.042112663
1384,0.06557708,0.053795356,0.0015939043,0.010187821,0.05384858,0.042452063,0.0015896239,0.009806896,0.055346683
1385,0.065573536,0.04607132,0.0014506318,0.018051581,0.063115746,0.028102145,0.0014380508,0.033575546,0.04203401
1386,0.06557439,0.053745974,0.0015914303,0.010236986,0.053833004,0.042423103,0.0015874498,0.00982245,0.055309005
1387,0.06556626,0.045997173,0.0014484631,0.01812062,0.063122496,0.0280278,0.0014361469,0.033658545,0.041955713
1388,0.065562375,0.0536927,0.0015889362,0.010280741,0.053811207,0.042389896,0.0015852608,0.0098360535,0.055266585
1389,0.06554942,0.045922033,0.001446327,0.018181056,0.06311919,0.027954679,0.0014342769,0.033730228,0.041877758
1390,0.0655406,0.05363537,0.0015864223,0.010318805,0.05378291,0.04235229,0.0015830499,0.009847572,0.05521926
1391,0.06552263,0.045845903,0.0014442238,0.018232508,0.06310551,0.027882868,0.0014324447,0.033790197,0.041800175
1392,0.06550866,0.05357384,0.0015838896,0.010350932,0.053747803,0.042310093,0.0015808223,0.009856888,0.05516687
1393,0.06548552,0.04576869,0.0014421524,0.018274684,0.06308107,0.027812362,0.0014306495,0.03383806,0.04172297
1394,0.0654663,0.053508002,0.0015813361,0.01037696,0.053705726,0.04226329,0.0015785721,0.009863862,0.05510932
1395,0.06543794,0.045690425,0.0014401138,0.018307399,0.06304566,0.02774317,0.0014288881,0.033873603,0.041646123
1396,0.06541336,0.05343782,0.0015787622,0.010396778,0.053656578,0.042211823,0.0015763056,0.009868449,0.055046562
1397,0.065379746,0.045611072,0.001438106,0.018330567,0.06299918,0.027675318,0.0014271652,0.0338967,0.041569643
1398,0.06534975,0.053363256,0.00157617,0.0104103265,0.05360025,0.042155664,0.0015740191,0.009870565,0.05497858
1399,0.06531091,0.04553061,0.0014361306,0.018344171,0.062941596,0.027608808,0.0014254762,0.033907313,0.04149353
1400,0.06527568,0.053284418,0.0015735588,0.010417702,0.053536914,0.042094953,0.0015717163,0.009870247,0.054905497
1401,0.06523167,0.04544912,0.001434186,0.018348372,0.062873095,0.027543595,0.001423823,0.033905674,0.04141778
1402,0.06519121,0.05320131,0.0015709314,0.010418965,0.05346665,0.042029735,0.0015693968,0.009867519,0.054827347
1403,0.0651422,0.045366574,0.0014322713,0.01834336,0.062793896,0.027479663,0.0014222038,0.03389203,0.04134239
1404,0.06509663,0.053114086,0.0015682875,0.010414261,0.053389546,0.041960124,0.0015670622,0.009862359,0.0547443
1405,0.06504277,0.045283,0.0014303869,0.018329382,0.062704325,0.027416995,0.0014206185,0.03386671,0.041267347
1406,0.06499238,0.053022884,0.00156563,0.010403868,0.053306013,0.04188634,0.0015647146,0.0098549565,0.05465656
1407,0.06493397,0.0451985,0.0014285312,0.018306945,0.062604815,0.027355488,0.0014190652,0.03383026,0.041192647
1408,0.06487899,0.05292794,0.0015629595,0.010388091,0.053216375,0.041808646,0.0015623564,0.009845374,0.0545644
1409,0.06481631,0.04511311,0.0014267027,0.018276494,0.062496033,0.027295128,0.0014175428,0.03378336,0.04111828
1410,0.064757034,0.05282948,0.0015602809,0.010367268,0.053120952,0.041727226,0.0015599898,0.0098337345,0.05446809
1411,0.06469036,0.045026895,0.0014249012,0.018238563,0.062378515,0.027235793,0.0014160513,0.03372667,0.041044217
1412,0.064627126,0.05272773,0.0015575943,0.010341801,0.053020284,0.041642416,0.0015576155,0.009820252,0.054367937
1413,0.06455691,0.044939928,0.0014231274,0.018193858,0.06225302,0.027177447,0.001414589,0.033660986,0.040970456
1414,0.064490125,0.052623056,0.0015549054,0.010312166,0.052914888,0.04155454,0.0015552404,0.0098051075,0.054264344
1415,0.06441675,0.044852305,0.0014213767,0.018143065,0.062120445,0.027119959,0.001413155,0.033587333,0.04089695
1416,0.06434675,0.052515715,0.0015522137,0.010278824,0.05280526,0.04146394,0.0015528629,0.009788459,0.05415765
1417,0.064270586,0.044764083,0.0014196497,0.018086854,0.06198149,0.027063247,0.0014117466,0.033506498,0.04082371
1418,0.06419785,0.052406065,0.0015495234,0.0102422675,0.052691996,0.041370954,0.0015504891,0.009770552,0.054048263
1419,0.06411939,0.04467537,0.0014179457,0.018026078,0.06183712,0.027007218,0.0014103637,0.033419542,0.04075067
1420,0.064044364,0.052294444,0.0015468368,0.010203079,0.052575693,0.041275986,0.001548119,0.009751589,0.053936634
1421,0.063964054,0.044586252,0.0014162626,0.017961541,0.061688274,0.026951743,0.0014090027,0.033327527,0.040677834
1422,0.063887164,0.052181236,0.001544158,0.010161767,0.052457016,0.04117944,0.0015457595,0.009731814,0.05382317
1423,0.06380545,0.04449681,0.0014145982,0.017894048,0.061535917,0.02689671,0.0014076635,0.03323154,0.04060513
1424,0.063727185,0.05206679,0.0015414886,0.010118903,0.052336484,0.041081652,0.0015434081,0.009711428,0.053708315
1425,0.06364457,0.044407148,0.0014129521,0.017824473,0.061380975,0.026841974,0.0014063444,0.033132657,0.04053254
1426,0.06356537,0.051951498,0.0015388327,0.01007504,0.05221481,0.04098308,0.0015410708,0.009690656,0.053592525
1427,0.06348231,0.044317316,0.0014113229,0.01775367,0.061224505,0.026787454,0.0014050422,0.033032008,0.040460013
1428,0.063402645,0.051835716,0.0015361919,0.010030736,0.052092604,0.040884133,0.0015387508,0.009669722,0.05347625
1429,0.06331958,0.04422743,0.0014097096,0.01768244,0.06106735,0.026732966,0.0014037585,0.032930624,0.04038751
1430,0.06323989,0.051719796,0.0015335695,0.009986525,0.05197046,0.040785152,0.0015364499,0.009648858,0.0533599
1431,0.06315727,0.04413755,0.0014081098,0.017611606,0.060910463,0.026678408,0.0014024874,0.032829568,0.040314976
1432,0.063078,0.051604103,0.0015309681,0.009942934,0.051848948,0.040686537,0.0015341704,0.00962824,0.053243913
1433,0.06299627,0.04404776,0.0014065222,0.017541984,0.060754832,0.026623663,0.0014012303,0.03272994,0.040242366
1434,0.06291783,0.051488984,0.0015283884,0.009900452,0.051728625,0.040588662,0.0015319145,0.009608048,0.0531287
1435,0.06283739,0.043958113,0.0014049462,0.017474335,0.060601335,0.0265686,0.0013999849,0.03263275,0.04016962
1436,0.06276019,0.051374756,0.0015258348,0.0098596,0.05161004,0.040491886,0.0015296869,0.00958847,0.053014666
1437,0.06268147,0.043868672,0.0014033805,0.017409418,0.060450763,0.026513081,0.0013987484,0.032538936,0.040096696
1438,0.062605925,0.05126177,0.0015233089,0.009820844,0.051493745,0.040396553,0.0015274857,0.009569709,0.0529022
1439,0.062529266,0.04377951,0.0014018231,0.017347932,0.06030397,0.026456974,0.0013975215,0.032449476,0.04002353
1440,0.062455684,0.051150285,0.0015208124,0.009784589,0.051380195,0.040302966,0.0015253151,0.009551914,0.052791633
1441,0.062381446,0.043690678,0.0014002738,0.017290493,0.06016171,0.026400186,0.001396301,0.03236522,0.039950073
1442,0.062310174,0.0510406,0.0015183467,0.009751226,0.051269848,0.04021148,0.0015231791,0.00953519,0.052683316
1443,0.062238686,0.04360221,0.0013987295,0.017237743,0.060024627,0.026342595,0.0013950856,0.032286946,0.039876267
1444,0.062170047,0.05093298,0.0015159134,0.0097211525,0.05116305,0.040122285,0.0015210751,0.0095196925,0.05257755
1445,0.062101632,0.043514155,0.0013971919,0.017190287,0.05989344,0.026284074,0.0013938758,0.03221549,0.03980207
1446,0.062035933,0.050827682,0.0015135158,0.0096947355,0.05106031,0.040035754,0.0015190066,0.009505553,0.05247465
1447,0.06197083,0.04342656,0.0013956587,0.017148612,0.059768796,0.026224554,0.0013926683,0.032151572,0.039727435
1448,0.061908305,0.050724886,0.0015111528,0.0096722655,0.050961938,0.03995207,0.0015169748,0.009492893,0.05237487
1449,0.061846808,0.043339435,0.0013941283,0.017113246,0.05965118,0.02616395,0.0013914646,0.032095764,0.039652314
1450,0.06178773,0.050624836,0.0015088263,0.0096540665,0.050868243,0.03987145,0.0015149829,0.009481811,0.052278455
1451,0.06173005,0.043252837,0.0013926012,0.017084612,0.05954116,0.02610215,0.0013902608,0.032048747,0.03957665
1452,0.061674636,0.050527714,0.0015065362,0.009640385,0.050779525,0.03979412,0.0015130269,0.009472377,0.05218562
1453,0.06162098,0.043166794,0.0013910759,0.017063111,0.059439175,0.026039079,0.0013890582,0.032011036,0.039500438
1454,0.061569378,0.050433643,0.0015042846,0.00963145,0.050696038,0.039720193,0.0015111095,0.009464735,0.05209654
1455,0.061519936,0.043081313,0.0013895526,0.01704907,0.059345555,0.025974667,0.0013878557,0.031983033,0.039423615
1456,0.061472353,0.050342787,0.0015020717,0.009627495,0.050618034,0.039649863,0.0015092349,0.009458938,0.052011404
1457,0.061427247,0.042996425,0.00138803,0.017042793,0.059260722,0.025908893,0.0013866521,0.031965178,0.039346173
1458,0.0613838,0.05025525,0.0014998964,0.009628654,0.050545614,0.039583165,0.0015073979,0.009455051,0.05193029
1459,0.061343215,0.042912148,0.0013865073,0.017044561,0.059184976,0.025841698,0.0013854468,0.03195783,0.039268088
1460,0.061304025,0.050171144,0.0014977605,0.00963512,0.05047908,0.039520305,0.0015056019,0.009453175,0.051853355
1461,0.06126809,0.042828515,0.0013849856,0.017054593,0.059118573,0.02577301,0.0013842415,0.03196132,0.039189328
1462,0.061233267,0.05009057,0.001495663,0.009647036,0.050418533,0.03946135,0.0015038456,0.009453343,0.0517807
1463,0.061202046,0.04274552,0.0013834648,0.017073061,0.059061714,0.025702843,0.0013830325,0.03197584,0.039109897
1464,0.061171655,0.050013553,0.0014936036,0.009664499,0.050364137,0.03940631,0.0015021295,0.009455696,0.05171236
1465,0.06114521,0.042663198,0.0013819429,0.017100068,0.059014507,0.02563117,0.0013818234,0.03200151,0.039029792
1466,0.061119273,0.049940147,0.0014915825,0.009687543,0.05031582,0.03935518,0.0015004536,0.009460187,0.05164836
1467,0.061097626,0.04258154,0.0013804212,0.017135665,0.058977015,0.025557995,0.001380612,0.03203841,0.038949013
1468,0.06107617,0.049870335,0.0014895978,0.009716237,0.05027376,0.039308004,0.0014988162,0.009466943,0.0515887
1469,0.061059333,0.042500574,0.0013788997,0.017179858,0.058949277,0.025483329,0.0013793979,0.03208655,0.03886757
1470,0.061042324,0.0498041,0.0014876504,0.009750573,0.0502379,0.03926471,0.0014972171,0.009475976,0.051533327
1471,0.061030317,0.04242028,0.0013773784,0.01723266,0.05893129,0.025407176,0.001378184,0.032145932,0.038785473
1472,0.061017763,0.04974146,0.0014857382,0.009790566,0.05020824,0.03922527,0.0014956559,0.009487317,0.051482238
1473,0.06101052,0.04234068,0.0013758579,0.017293982,0.05892299,0.02532961,0.0013769679,0.03221641,0.03870274
1474,0.06100235,0.049682315,0.0014838615,0.009836174,0.050184738,0.039189607,0.0014941301,0.009500998,0.051435336
1475,0.060999826,0.042261787,0.001374339,0.017363701,0.058924165,0.025250604,0.0013757511,0.03229781,0.038619414
1476,0.06099589,0.049626596,0.0014820183,0.00988728,0.050167304,0.039157603,0.0014926399,0.009517062,0.05139249
1477,0.060997978,0.042183574,0.001372822,0.017441582,0.058934644,0.025170276,0.0013745347,0.032389835,0.038535524
1478,0.06099821,0.049574196,0.0014802057,0.009943804,0.050155774,0.039129112,0.0014911838,0.009535475,0.05135355
1479,0.06100478,0.042106044,0.0013713071,0.017527431,0.058954142,0.025088677,0.0013733206,0.032492146,0.0384511
1480,0.061009005,0.04952501,0.0014784241,0.010005569,0.05015004,0.03910403,0.001489759,0.009556252,0.051318374
1481,0.061019875,0.042029183,0.0013697941,0.017620899,0.058982324,0.025005892,0.0013721059,0.032604326,0.038366202
1482,0.0610279,0.049478844,0.0014766712,0.010072384,0.05014985,0.0390821,0.0014883644,0.009579386,0.051286746
1483,0.061042894,0.04195298,0.0013682852,0.01772163,0.059018813,0.024921972,0.0013708946,0.032725945,0.038280856
1484,0.06105446,0.049435522,0.0014749448,0.010143997,0.050154842,0.03906309,0.0014869983,0.009604757,0.051258396
1485,0.061073348,0.0418774,0.0013667807,0.017829167,0.05906302,0.024837071,0.0013696861,0.032856263,0.038195122
1486,0.061088182,0.049394824,0.0014732433,0.010220114,0.05016478,0.039046768,0.0014856602,0.009632355,0.05123307
1487,0.061110675,0.041802425,0.0013652806,0.01794297,0.059114344,0.024751248,0.0013684825,0.032994617,0.038109064
1488,0.061128505,0.049356524,0.0014715638,0.010300415,0.050179303,0.039032865,0.001484346,0.009662091,0.051210474
1489,0.06115429,0.041728,0.0013637871,0.018062502,0.059172243,0.02466465,0.001367284,0.03314031,0.038022727
1490,0.0611747,0.049320318,0.0014699058,0.010384473,0.050197903,0.039021056,0.0014830516,0.009693793,0.051190212
1491,0.061203476,0.041654103,0.0013623002,0.018187072,0.059235886,0.024577403,0.0013660921,0.03329239,0.037936173
1492,0.06122613,0.049285956,0.001468264,0.01047191,0.05022012,0.03901099,0.0014817778,0.009727352,0.051172
1493,0.061257437,0.041580647,0.0013608215,0.018315965,0.059304524,0.02448965,0.0013649071,0.033449966,0.037849475
1494,0.061281867,0.049253058,0.001466639,0.010562172,0.050245423,0.039002314,0.0014805208,0.009762589,0.051155347
1495,0.061315313,0.041507583,0.0013593516,0.018448379,0.05937721,0.024401518,0.0013637315,0.033611957,0.03776267
1496,0.0613411,0.049221314,0.0014650262,0.010654759,0.050273187,0.03899462,0.0014792775,0.009799285,0.051139887
1497,0.061376154,0.04143483,0.0013578911,0.018583434,0.05945296,0.024313157,0.0013625665,0.033777237,0.03767583
1498,0.061402746,0.04919029,0.0014634217,0.010749033,0.050302718,0.03898748,0.0014780444,0.0098371925,0.051125098
1499,0.061438993,0.041362323,0.0013564408,0.01872023,0.059530787,0.024224726,0.0013614116,0.03394465,0.037589025
1500,0.06146588,0.04915964,0.0014618248,0.010844418,0.050333407,0.038980518,0.0014768206,0.009876069,0.05111055
1501,0.061502747,0.04128996,0.001355001,0.018857788,0.059609525,0.024136392,0.0013602679,0.034112867,0.037502293
1502,0.061529305,0.049128897,0.0014602323,0.010940176,0.050364375,0.038973197,0.0014756011,0.009915577,0.051095705
1503,0.06156621,0.041217618,0.0013535741,0.018995019,0.059687987,0.024048284,0.0013591384,0.034280565,0.037415672
1504,0.06159191,0.04909765,0.0014586406,0.011035617,0.050394855,0.038965076,0.0014743841,0.009955393,0.051080033
1505,0.061628282,0.04114522,0.0013521591,0.019130904,0.059765045,0.023960581,0.0013580238,0.03444644,0.037329234
1506,0.061652493,0.04906545,0.0014570473,0.011129998,0.0504241,0.038955733,0.0014731672,0.009995202,0.051063027
1507,0.061687756,0.04107267,0.0013507569,0.01926433,0.059839427,0.023873447,0.0013569236,0.034609057,0.03724302
1508,0.061709817,0.049031835,0.0014554507,0.011222531,0.050451204,0.03894467,0.0014719468,0.010034585,0.051044144
1509,0.06174328,0.040999785,0.0013493695,0.019394128,0.059909746,0.023786977,0.0013558395,0.03476693,0.03715705
1510,0.06176259,0.04899633,0.0014538472,0.011312415,0.050475217,0.03893133,0.0014707207,0.010073165,0.051022816
1511,0.06179371,0.040926497,0.0013479969,0.019519217,0.05997488,0.023701403,0.001354772,0.034918703,0.037071392
1512,0.061809633,0.048958503,0.001452234,0.0113988975,0.050495364,0.03891535,0.0014694866,0.010110526,0.050998554
1513,0.061837774,0.04085266,0.0013466385,0.019638475,0.060033448,0.023616798,0.0013537235,0.035062924,0.03698604
1514,0.061849717,0.048917904,0.0014506099,0.011481202,0.050510786,0.038896244,0.0014682395,0.010146303,0.050970826
1515,0.06187424,0.04077816,0.0013452953,0.019750787,0.06008427,0.023533331,0.001352693,0.035198245,0.036901046
1516,0.061881628,0.048874117,0.0014489718,0.011558539,0.050520603,0.038873564,0.0014669816,0.010180056,0.050939128
1517,0.061902042,0.04070291,0.0013439693,0.019855164,0.06012626,0.023451118,0.0013516818,0.03532346,0.03681643
1518,0.0619043,0.04882672,0.0014473186,0.0116302585,0.05052408,0.038846932,0.0014657084,0.010211436,0.050903037
1519,0.061920084,0.040626764,0.0013426583,0.01995066,0.060158223,0.023370268,0.0013506903,0.035437264,0.0367322
1520,0.06191672,0.048775397,0.001445649,0.0116956765,0.050520457,0.038815986,0.0014644187,0.01024005,0.05086214
1521,0.061927356,0.040549625,0.0013413647,0.020036368,0.06017918,0.023290863,0.0013497173,0.0355386,0.03664837
1522,0.061917935,0.048719786,0.0014439605,0.01175419,0.050509125,0.038780443,0.0014631104,0.010265572,0.05081606
1523,0.061923042,0.040471416,0.001340087,0.02011154,0.06018828,0.023213007,0.0013487659,0.035626505,0.036564957
1524,0.0619072,0.04865964,0.0014422539,0.011805303,0.050489504,0.038740005,0.0014617846,0.010287714,0.05076449
1525,0.061906405,0.040392067,0.0013388267,0.020175511,0.06018483,0.023136763,0.0013478372,0.035700228,0.03648196
1526,0.061883815,0.048594706,0.0014405274,0.011848578,0.050461166,0.038694486,0.0014604393,0.010306239,0.050707188
1527,0.061876893,0.04031151,0.0013375831,0.020227795,0.060168125,0.02306219,0.0013469278,0.035759006,0.036399387
1528,0.061847337,0.048524857,0.001438783,0.0118836975,0.05042368,0.0386437,0.0014590763,0.0103209065,0.050643984
1529,0.061834037,0.040229686,0.0013363555,0.020267997,0.06013783,0.022989308,0.0013460407,0.03580248,0.03631724
1530,0.06179743,0.04844994,0.0014370191,0.011910467,0.0503769,0.038587604,0.0014576936,0.010331603,0.050574757
1531,0.061777696,0.04014661,0.0013351466,0.020295935,0.06009364,0.022918142,0.0013451749,0.035830323,0.036235526
1532,0.061733928,0.048369944,0.0014352383,0.011928745,0.050320696,0.038526166,0.0014562928,0.010338235,0.05049947
1533,0.061707716,0.04006223,0.001333955,0.02031153,0.060035557,0.022848697,0.0013443291,0.03584253,0.036154214
1534,0.061656885,0.048284896,0.0014334397,0.01193855,0.050255053,0.038459387,0.0014548764,0.010340789,0.05041816
1535,0.061624296,0.039976604,0.0013327796,0.020314915,0.059963644,0.022780942,0.0013435066,0.035839196,0.036073342
1536,0.06156651,0.048194848,0.0014316268,0.011940036,0.050180186,0.03838743,0.0014534438,0.010339313,0.050330974
1537,0.061527655,0.039889738,0.0013316219,0.020306293,0.05987814,0.02271486,0.0013427045,0.035820577,0.035992883
1538,0.06146317,0.04809996,0.0014297998,0.011933411,0.050096333,0.03831045,0.0014519966,0.01033389,0.050238047
1539,0.061418384,0.039801717,0.0013304821,0.020286182,0.05977957,0.022650354,0.0013419237,0.03578729,0.035912834
1540,0.06134749,0.048000466,0.001427961,0.011919062,0.050003942,0.038228698,0.0014505397,0.010324704,0.05013971
1541,0.061297037,0.039712545,0.0013293594,0.020255134,0.059668638,0.02258738,0.0013411642,0.035740096,0.035833176
1542,0.06122008,0.047896586,0.0014261135,0.01189738,0.049903426,0.03814241,0.0014490728,0.010311942,0.050036196
1543,0.06116438,0.03962236,0.0013282537,0.020213766,0.059545893,0.022525871,0.0013404251,0.035679597,0.035753895
1544,0.061081897,0.047788676,0.0014242597,0.011868961,0.049795434,0.038051955,0.0014475994,0.010295881,0.04992795
1545,0.061021417,0.039531235,0.001327164,0.02016302,0.059412546,0.022465691,0.0013397066,0.035607148,0.035674985
1546,0.0609339,0.04767708,0.0014224024,0.011834417,0.04968074,0.03795776,0.0014461209,0.010276859,0.049815383
1547,0.06086918,0.039439283,0.0013260922,0.020103803,0.059269488,0.022406721,0.0013390079,0.03552376,0.03559642
1548,0.060777217,0.04756222,0.0014205456,0.0117944535,0.049560055,0.03786021,0.0014446445,0.010255199,0.049699
1549,0.06070879,0.039346606,0.001325037,0.02003715,0.059117958,0.022348845,0.0013383275,0.035430785,0.035518162
1550,0.06061297,0.047444496,0.0014186901,0.0117497835,0.049434178,0.03775977,0.0014431697,0.010231239,0.04957928
1551,0.06054152,0.039253347,0.0013239987,0.019964177,0.05895917,0.022291915,0.0013376665,0.035329588,0.035440195
1552,0.060442433,0.04732438,0.0014168408,0.0117012095,0.049304076,0.03765694,0.0014417007,0.010205434,0.0494568
1553,0.060368538,0.039159603,0.0013229767,0.01988596,0.05879435,0.022235794,0.0013370245,0.03522153,0.035362493
1554,0.060266946,0.04720235,0.0014149997,0.011649598,0.049170565,0.037552174,0.0014402401,0.0101781525,0.049332112
1555,0.060191326,0.039065517,0.0013219707,0.019803837,0.058624923,0.022180263,0.0013364,0.03510826,0.035284996
1556,0.060087845,0.047078922,0.0014131707,0.01159575,0.04903465,0.03744607,0.0014387901,0.010149793,0.049205817
1557,0.060011134,0.0389712,0.0013209806,0.019718952,0.05845223,0.022125207,0.0013357919,0.03499123,0.035207666
1558,0.05990651,0.046954576,0.0014113559,0.011540577,0.048897337,0.03733914,0.0014373566,0.010120843,0.04907852
1559,0.05982936,0.038876794,0.0013200055,0.019632565,0.058277782,0.02207045,0.0013351989,0.034872133,0.03513047
1560,0.05972417,0.046829782,0.0014095583,0.0114848325,0.048759416,0.037231844,0.0014359388,0.010091634,0.04895077
1561,0.059647255,0.038782395,0.0013190457,0.01954581,0.058102682,0.022015791,0.0013346225,0.03475227,0.035053346
1562,0.05954218,0.046705022,0.0014077809,0.011429378,0.048621822,0.037124705,0.0014345418,0.010062576,0.04882313
1563,0.05946614,0.038688116,0.0013180998,0.019459924,0.057928465,0.02196109,0.0013340594,0.034633316,0.034976244
1564,0.059361834,0.046580803,0.0014060267,0.011375005,0.04848548,0.03701826,0.0014331678,0.01003405,0.04869619
1565,0.059287257,0.038594063,0.0013171673,0.01937603,0.057756364,0.021906143,0.0013335092,0.03451671,0.0348991
1566,0.059184294,0.046457537,0.0014042959,0.011322461,0.048351176,0.036912918,0.0014318195,0.010006439,0.048570465
1567,0.059111793,0.038500335,0.0013162479,0.019295208,0.05758755,0.021850804,0.0013329724,0.034403775,0.03482186
1568,0.05901073,0.046335675,0.001402592,0.011272464,0.04821971,0.036809206,0.0014304973,0.009980006,0.048446473
1569,0.058940854,0.03840702,0.0013153407,0.019218493,0.057423204,0.021794895,0.0013324467,0.034295864,0.034744468
1570,0.058842212,0.046215605,0.0014009174,0.011225691,0.048091833,0.03670751,0.0014292051,0.009955118,0.048324693
1571,0.0587755,0.038314212,0.0013144467,0.019146843,0.057264484,0.02173827,0.0013319312,0.034194283,0.034666866
1572,0.05867981,0.046097737,0.0013992728,0.0111828055,0.047968235,0.03660823,0.0014279432,0.009932061,0.048205603
1573,0.058616772,0.038221974,0.0013135624,0.019081233,0.057112418,0.021680774,0.0013314259,0.03410022,0.03458899
1574,0.058524475,0.04598241,0.0013976604,0.011144403,0.047849625,0.036511783,0.0014267154,0.009911126,0.04808962
1575,0.05846551,0.038130358,0.0013126894,0.019022465,0.05696795,0.021622265,0.0013309278,0.03401476,0.034510784
1576,0.05837696,0.04586993,0.00139608,0.011110951,0.047736473,0.036418468,0.0014255191,0.009892485,0.047977086
1577,0.058322504,0.03803944,0.0013118258,0.018971238,0.05683186,0.02156261,0.001330438,0.033938814,0.03443221
1578,0.058238126,0.045760605,0.001394533,0.011082986,0.047629364,0.036328584,0.0014243586,0.009876422,0.047868375
1579,0.058188543,0.037949275,0.0013109711,0.018928297,0.05670499,0.021501716,0.0013299547,0.03387332,0.0343532
1580,0.058108598,0.045654688,0.0013930205,0.011060889,0.04752873,0.03624241,0.0014232323,0.009863085,0.04776376
1581,0.058064204,0.037859898,0.001310126,0.01889418,0.056587983,0.02143946,0.0013294774,0.033819046,0.03427373
1582,0.057988986,0.045552377,0.0013915424,0.01104507,0.047435027,0.0361602,0.0014221426,0.009852681,0.04766354
1583,0.057950087,0.037771363,0.0013092877,0.018869437,0.05648143,0.02137576,0.0013290059,0.033776663,0.034193754
1584,0.057879843,0.045453917,0.0013900992,0.011035828,0.047348507,0.03608209,0.0014210892,0.0098453285,0.0475679
1585,0.057846703,0.03768369,0.0013084561,0.018854555,0.056385946,0.021310547,0.001328538,0.03374686,0.034113243
1586,0.0577816,0.045359414,0.0013886907,0.011033495,0.047269635,0.03600832,0.0014200708,0.009841244,0.04747707
1587,0.057754397,0.037596922,0.0013076327,0.018849844,0.056301832,0.02124376,0.0013280744,0.033729997,0.03403216
1588,0.057694577,0.04526903,0.0013873172,0.011038228,0.04719855,0.03593899,0.0014190885,0.009840468,0.047391154
1589,0.057673503,0.03751107,0.0013068139,0.01885562,0.056229487,0.021175344,0.0013276135,0.033726532,0.0339505
1590,0.057619072,0.04518286,0.0013859776,0.01105023,0.04713543,0.03587416,0.0014181433,0.009843129,0.047310267
1591,0.057604276,0.03742618,0.0013060016,0.018872093,0.056169093,0.021105275,0.0013271567,0.03373666,0.033868257
1592,0.057555236,0.045100935,0.0013846707,0.01106963,0.047080442,0.035813887,0.0014172314,0.009849325,0.047234472
1593,0.05754676,0.03734223,0.0013051947,0.018899333,0.056120906,0.021033555,0.0013267017,0.03376065,0.03378543
1594,0.057503138,0.0450233,0.0013833977,0.011096441,0.04703361,0.035758197,0.0014163557,0.009859058,0.047163762
1595,0.05750099,0.037259243,0.0013043933,0.018937355,0.056084834,0.020960197,0.001326248,0.03379839,0.03370202
1596,0.05746276,0.04494991,0.0013821555,0.01113069,0.046994932,0.035706997,0.0014155117,0.009872423,0.047098104
1597,0.057467025,0.037177242,0.0013035961,0.018986188,0.056060884,0.020885238,0.0013257962,0.03384985,0.033618055
1598,0.057434134,0.044880785,0.0013809429,0.011172408,0.046964467,0.035660338,0.0014147009,0.009889429,0.047037482
1599,0.057444744,0.03709621,0.0013028036,0.01904573,0.056049004,0.020808665,0.0013253472,0.03391499,0.03353354
1600,0.057417005,0.044815805,0.0013797603,0.011221437,0.046942025,0.035618026,0.0014139201,0.00991008,0.04698176
1601,0.057433855,0.037016146,0.0013020143,0.019115694,0.05604892,0.020730576,0.0013248982,0.033993445,0.033448514
1602,0.05741112,0.04475487,0.0013786043,0.011277644,0.04692744,0.035579935,0.0014131686,0.009934336,0.04693077
1603,0.057434052,0.03693704,0.0013012296,0.019195784,0.05606031,0.020651039,0.001324452,0.03408482,0.033363026
1604,0.057416067,0.04469782,0.001377474,0.011340773,0.04692048,0.03554591,0.0014124453,0.009962123,0.046884317
1605,0.057444908,0.036858875,0.0013004489,0.01928558,0.05608268,0.020570146,0.0013240076,0.034188528,0.03327711
1606,0.057431333,0.044644427,0.0013763682,0.011410538,0.04692078,0.035515655,0.0014117475,0.009993379,0.04684213
1607,0.057465836,0.03678159,0.0012996722,0.019384572,0.05611548,0.020488001,0.0013235634,0.03430391,0.033190813
1608,0.057456434,0.044594537,0.0013752826,0.011486611,0.04692795,0.03548892,0.0014110709,0.0100279655,0.046803955
1609,0.05749634,0.036705196,0.0012988991,0.01949224,0.056158103,0.020404715,0.0013231224,0.034430265,0.033104185
1610,0.057490665,0.044547856,0.0013742176,0.01156859,0.046941645,0.035465498,0.0014104182,0.010065731,0.046769463
1611,0.05753559,0.036629632,0.0012981291,0.019607825,0.056209873,0.020320453,0.0013226828,0.034566738,0.033017308
1612,0.057533193,0.04450406,0.0013731695,0.011655963,0.046961226,0.035444938,0.0014097822,0.010106506,0.046738256
1613,0.057582725,0.036554832,0.0012973635,0.01973053,0.05626975,0.02023534,0.0013222442,0.03471217,0.03293024
1614,0.05758309,0.04446282,0.0013721357,0.011748136,0.04698607,0.035426885,0.0014091637,0.010150019,0.046709925
1615,0.057636797,0.036480725,0.0012966018,0.01985947,0.056336723,0.020149535,0.0013218089,0.03486538,0.03284304
1616,0.05763942,0.044423785,0.0013711135,0.011844522,0.0470155,0.035410915,0.001408558,0.010196026,0.046683997
1617,0.057696737,0.03640725,0.0012958428,0.019993642,0.056409895,0.020063223,0.0013213753,0.0350253,0.032755762
1618,0.05770098,0.044386525,0.0013701012,0.011944354,0.047048707,0.035396613,0.0014079645,0.010244127,0.04665997
1619,0.057761382,0.036334325,0.0012950874,0.020131972,0.056487788,0.019976556,0.0013209464,0.035190284,0.032668505
1620,0.05776654,0.044350542,0.0013690967,0.012046903,0.047084864,0.03538345,0.0014073786,0.010294034,0.04663731
1621,0.057829417,0.03626182,0.0012943352,0.020273266,0.05656936,0.019889746,0.0013205194,0.035359096,0.03258129
1622,0.057834856,0.044315476,0.0013680953,0.012151285,0.047123045,0.035370965,0.0014067966,0.010345283,0.04661545
1623,0.057899497,0.036189638,0.0012935873,0.020416271,0.056653038,0.019802991,0.0013200957,0.035529952,0.03249421
1624,0.057904437,0.04428073,0.0013670962,0.012256613,0.04716219,0.035358556,0.0014062172,0.0103974175,0.04659377
1625,0.057970107,0.03611765,0.0012928417,0.020559615,0.05673732,0.01971647,0.0013196771,0.03570117,0.03240733
1626,0.057973802,0.044245802,0.0013660959,0.012361903,0.047201306,0.035345715,0.001405639,0.010449955,0.046571665
1627,0.05803982,0.036045756,0.0012920995,0.020701967,0.05682077,0.019630373,0.0013192622,0.035871133,0.032320682
1628,0.058041513,0.044210203,0.001365092,0.01246622,0.047239326,0.035331883,0.0014050561,0.010502388,0.046548534
1629,0.05810707,0.035973795,0.0012913607,0.020841913,0.056901798,0.019544903,0.0013188503,0.036038045,0.032234333
1630,0.058105886,0.044173326,0.0013640814,0.012568478,0.047275074,0.035316497,0.0014044677,0.010554108,0.046523675
1631,0.0581702,0.035901625,0.0012906241,0.020977953,0.056978717,0.019460268,0.001318444,0.036200006,0.032148335
1632,0.058165375,0.044134658,0.0013630629,0.012667655,0.047307428,0.035298955,0.0014038698,0.010604604,0.046496477
1633,0.05822766,0.035829104,0.001289891,0.021108663,0.0570499,0.019376619,0.0013180408,0.03635524,0.032062717
1634,0.058218382,0.044093646,0.0013620327,0.012762702,0.047335215,0.035278752,0.001403261,0.010653202,0.046466306
1635,0.058277838,0.03575608,0.0012891595,0.0212326,0.057113796,0.01929416,0.0013176425,0.036501992,0.03197752
1636,0.058263417,0.044049792,0.0013609901,0.012852634,0.047357414,0.03525537,0.0014026404,0.010699406,0.046432592
1637,0.058319315,0.03568243,0.0012884305,0.021348458,0.05716893,0.019213036,0.0013172498,0.036638644,0.031892765
1638,0.058298975,0.044002593,0.0013599328,0.012936451,0.04737289,0.03522825,0.0014020037,0.010742639,0.046394724
1639,0.05835057,0.035607982,0.0012877039,0.021454884,0.057213746,0.019133408,0.0013168617,0.036763474,0.031808484
1640,0.058323655,0.043951564,0.0013588604,0.0130132325,0.04738071,0.03519702,0.001401351,0.010782337,0.0463522
1641,0.058370326,0.035532642,0.0012869801,0.021550704,0.05724695,0.019055413,0.0013164789,0.036875058,0.031724703
1642,0.058336254,0.043896306,0.0013577711,0.013082177,0.047379885,0.035161205,0.0014006798,0.010818,0.046304535
1643,0.05837737,0.03545627,0.0012862567,0.021634843,0.05726731,0.018979138,0.001316101,0.03697207,0.031641427
1644,0.05833571,0.043836493,0.0013566643,0.013142551,0.04736971,0.0351205,0.0013999897,0.010849221,0.046251353
1645,0.058370776,0.035378803,0.0012855369,0.021706438,0.05727386,0.018904692,0.0013157299,0.03705344,0.031558678
1646,0.05832107,0.043771796,0.0013555394,0.013193733,0.0473495,0.035074614,0.0013992818,0.010875606,0.046192303
1647,0.0583496,0.035300117,0.0012848198,0.021764662,0.057265624,0.018832166,0.0013153637,0.037118096,0.03147644
1648,0.058291577,0.043701965,0.001354397,0.013235214,0.047318712,0.03502332,0.0013985529,0.010896837,0.04612712
1649,0.058313347,0.035220176,0.001284105,0.02180907,0.05724215,0.018761592,0.0013150038,0.037165556,0.031394735
1650,0.058246836,0.043626886,0.0013532379,0.013266712,0.047277026,0.034966517,0.0013978066,0.010912701,0.046055675
1651,0.05826154,0.035138935,0.0012833928,0.021839213,0.057202846,0.018693045,0.0013146511,0.03719515,0.03131355
1652,0.058186486,0.04354646,0.0013520622,0.013287966,0.04722419,0.034904104,0.0013970431,0.010923043,0.045977842
1653,0.05819409,0.03505639,0.0012826844,0.021855015,0.05714772,0.01862648,0.0013143048,0.037206937,0.031232905
1654,0.058110587,0.043460675,0.0013508726,0.01329904,0.047160245,0.034836143,0.0013962599,0.010927843,0.045893688
1655,0.058111113,0.03497255,0.0012819801,0.021856584,0.057076685,0.01856186,0.0013139669,0.037200857,0.031152776
1656,0.058019303,0.04336964,0.0013496684,0.013299993,0.047085345,0.0347627,0.0013954636,0.01092718,0.04580329
1657,0.058012865,0.03488742,0.0012812811,0.02184417,0.056990176,0.018499201,0.0013136377,0.03717734,0.031073159
1658,0.057913113,0.043273486,0.0013484538,0.013291173,0.046999805,0.03468398,0.0013946543,0.010921167,0.045706872
1659,0.05790004,0.03480109,0.0012805873,0.021818364,0.056888655,0.018438393,0.0013133157,0.037136946,0.030994032
1660,0.057792734,0.04317248,0.0013472305,0.013273027,0.046904165,0.034600284,0.0013938333,0.01091005,0.045604724
1661,0.0577733,0.034713604,0.0012798996,0.0217798,0.056772977,0.018379353,0.0013130024,0.037080623,0.030915381
1662,0.05765898,0.043066896,0.0013460001,0.013246086,0.04679901,0.034511868,0.001393004,0.0108941365,0.045497183
1663,0.05763372,0.03462508,0.0012792195,0.021729419,0.056644075,0.018321967,0.0013127011,0.037009407,0.030837202
1664,0.057513017,0.04295714,0.0013447659,0.013211112,0.04668517,0.03441917,0.0013921692,0.010873827,0.04538473
1665,0.057482433,0.034535613,0.0012785479,0.02166827,0.056503072,0.018266123,0.0013124093,0.03692454,0.030759461
1666,0.057356026,0.042843603,0.0013435304,0.013168894,0.046563514,0.034322597,0.0013913305,0.010849586,0.04526785
1667,0.057320815,0.034445345,0.0012778848,0.021597583,0.056351416,0.01821165,0.001312128,0.03682764,0.030682137
1668,0.05718946,0.042726755,0.0013422975,0.013120408,0.046435155,0.034222733,0.0013904929,0.0108219255,0.045147125
1669,0.057150304,0.03435439,0.0012772316,0.021518685,0.05619046,0.018158391,0.0013118592,0.036720213,0.030605188
1670,0.05701484,0.042607147,0.0013410695,0.013066623,0.04630107,0.034120023,0.0013896575,0.010791392,0.04502315
1671,0.05697246,0.034262903,0.0012765882,0.021432966,0.05602181,0.018106144,0.0013116006,0.036604065,0.030528571
1672,0.05683366,0.04248529,0.0013398484,0.01300852,0.046162423,0.034015063,0.0013888296,0.010758531,0.04489655
1673,0.056788888,0.034171008,0.0012759578,0.021341924,0.055847153,0.018054737,0.0013113548,0.03648106,0.030452251
1674,0.05664765,0.042361744,0.001338638,0.012947269,0.046020456,0.03390845,0.0013880089,0.010723996,0.044768013
1675,0.05660124,0.034078874,0.0012753394,0.021247027,0.055668026,0.018003976,0.0013111224,0.03635293,0.030376198
1676,0.05645843,0.042237062,0.0013374421,0.012883922,0.045876265,0.033800744,0.0013872011,0.010688319,0.04463819
1677,0.056411237,0.033986624,0.0012747328,0.021149883,0.055486277,0.017953645,0.0013109013,0.03622173,0.030300321
1678,0.056267682,0.042111848,0.0013362599,0.012819572,0.04573113,0.03369257,0.0013864067,0.010652155,0.044507757
1679,0.0562205,0.033894412,0.0012741399,0.021051953,0.055303507,0.017903535,0.0013106931,0.03608928,0.030224605
1680,0.056077015,0.04198662,0.0013350967,0.012755301,0.045586176,0.0335845,0.0013856301,0.010616044,0.04437738
1681,0.05603063,0.033802368,0.0012735601,0.020954702,0.055121362,0.017853457,0.0013104972,0.035957407,0.030148976
1682,0.055887997,0.04186193,0.0013339537,0.012692118,0.045442484,0.03347707,0.0013848736,0.010580539,0.044247683
1683,0.05584321,0.033710606,0.0012729939,0.020859612,0.054941513,0.017803196,0.0013103138,0.035828006,0.030073356
1684,0.055702176,0.04173831,0.0013328323,0.012631037,0.04530121,0.033370852,0.0013841373,0.010546219,0.044119302
1685,0.055659696,0.033619255,0.0012724416,0.020768002,0.05476538,0.01775255,0.0013101407,0.03570269,0.029997705
1686,0.05552095,0.041616246,0.0013317354,0.01257297,0.045163296,0.033266358,0.001383426,0.0105135115,0.04399281
1687,0.05548154,0.03352842,0.0012719035,0.020681215,0.05459449,0.017701337,0.0013099808,0.035583172,0.029921943
1688,0.055345774,0.041496232,0.0013306645,0.012518877,0.045029797,0.0331641,0.0013827385,0.01048296,0.043868795
1689,0.055310044,0.0334382,0.001271379,0.020600468,0.054430224,0.017649349,0.0013098327,0.03547104,0.029846018
1690,0.05517783,0.041378684,0.001329619,0.012469528,0.044901524,0.033064526,0.0013820793,0.01045492,0.043747745
1691,0.05514644,0.0333487,0.0012708674,0.020526875,0.05427376,0.01759643,0.0013096933,0.03536764,0.029769873
1692,0.0550183,0.041263998,0.0013286021,0.012425697,0.04477936,0.03296805,0.0013814468,0.010429864,0.04363014
1693,0.0549918,0.03325998,0.001270369,0.020461451,0.05412636,0.017542418,0.0013095638,0.035274375,0.029693443
1694,0.0548682,0.041152555,0.0013276115,0.012388034,0.044663955,0.032875046,0.0013808425,0.010408067,0.043516412
1695,0.054847114,0.033172127,0.0012698827,0.020405103,0.05398898,0.017487213,0.0013094429,0.035192322,0.029616673
1696,0.054728422,0.04104464,0.0013266511,0.012357131,0.04455599,0.032785833,0.0013802679,0.010389888,0.043406907
1697,0.054713212,0.033085175,0.001269408,0.02035863,0.05386252,0.017430628,0.001309331,0.035122562,0.029539518
1698,0.054599807,0.040940553,0.0013257186,0.012333535,0.04445599,0.032700695,0.0013797226,0.010375573,0.04330199
1699,0.054590877,0.032999206,0.0012689456,0.020322725,0.053747825,0.017372595,0.0013092264,0.035066,0.029461939
1700,0.054483015,0.040840525,0.0013248154,0.012317676,0.0443645,0.032619912,0.0013792065,0.010365383,0.04320189
1701,0.054480717,0.032914262,0.0012684932,0.02029796,0.053645458,0.01731301,0.001309128,0.03502332,0.029383905
1702,0.054378595,0.040744726,0.0013239393,0.012309931,0.044281874,0.03254365,0.0013787218,0.0103595,0.043106847
1703,0.05438324,0.032830365,0.0012680505,0.020284824,0.053556032,0.017251808,0.0013090356,0.03499519,0.02930539
1704,0.054286964,0.040653322,0.001323092,0.012310549,0.04420839,0.03247203,0.0013782645,0.010358095,0.043017026
1705,0.05429875,0.032747556,0.0012676172,0.020283582,0.053479858,0.017188946,0.0013089491,0.034981962,0.029226374
1706,0.054208487,0.040566426,0.0013222711,0.012319793,0.044144318,0.032405194,0.0013778365,0.010361289,0.042932548
1707,0.054227665,0.032665875,0.0012671934,0.020294594,0.05341739,0.0171244,0.0013088664,0.034984123,0.029146848
1708,0.054143317,0.040484093,0.0013214767,0.012337748,0.044089783,0.032343175,0.001377436,0.010369171,0.042853456
1709,0.05416993,0.032585282,0.0012667766,0.020317873,0.053368606,0.01705814,0.0013087873,0.03500168,0.02906681
1710,0.054091502,0.040406305,0.0013207068,0.012364488,0.044044815,0.032285947,0.0013770626,0.010381808,0.04277976
1711,0.054125663,0.03250586,0.0012663666,0.020353436,0.053333633,0.01699023,0.0013087107,0.03503469,0.028986292
1712,0.05405304,0.04033309,0.0013199609,0.01239999,0.044009425,0.032233495,0.0013767133,0.010399214,0.04271142
1713,0.05409472,0.032427542,0.0012659624,0.020401217,0.053312313,0.016920667,0.0013086358,0.03508301,0.028905287
1714,0.054027684,0.04026433,0.0013192364,0.012444116,0.043983493,0.032185737,0.0013763891,0.010421365,0.042648327
1715,0.054076843,0.03235037,0.0012655637,0.020460911,0.053304408,0.016849527,0.0013085628,0.03514632,0.028823838
1716,0.05401518,0.040199924,0.0013185326,0.01249672,0.043966744,0.032142468,0.0013760886,0.0104481885,0.042590313
1717,0.054071747,0.032274295,0.0012651689,0.020532282,0.053309605,0.016776858,0.0013084903,0.03522426,0.028741973
1718,0.054015145,0.040139757,0.001317848,0.012557538,0.043958977,0.03210355,0.0013758054,0.010479621,0.042537224
1719,0.054078877,0.03219933,0.001264778,0.020614767,0.053327437,0.016702792,0.0013084167,0.03531623,0.02865975
1720,0.05402688,0.04008356,0.0013171793,0.012626139,0.04395973,0.032068748,0.0013755424,0.010515442,0.042488743
1721,0.05409754,0.032125395,0.00126439,0.020707756,0.053357087,0.016627459,0.0013083435,0.035421286,0.02857721
1722,0.05404976,0.040031105,0.0013165255,0.01270213,0.043968532,0.032037735,0.0013752959,0.010555503,0.042444564
1723,0.054127023,0.032052476,0.0012640032,0.020810543,0.053397894,0.016550943,0.0013082688,0.035538685,0.028494416
1724,0.054082938,0.039982114,0.0013158846,0.012784939,0.04398478,0.032010186,0.0013750643,0.010599528,0.04240434
1725,0.0541664,0.03198052,0.0012636181,0.020922262,0.053448893,0.016473444,0.0013081921,0.035667256,0.028411437
1726,0.054125447,0.039936233,0.0013152531,0.012873959,0.044007834,0.03198575,0.0013748439,0.01064724,0.04236763
1727,0.05421464,0.031909447,0.0012632328,0.021041965,0.053509012,0.016395098,0.001308113,0.0358058,0.028328327
1728,0.054176126,0.03989307,0.0013146303,0.0129684275,0.04403686,0.031963978,0.0013746328,0.0106982505,0.04233398
1729,0.054270513,0.031839173,0.001262847,0.02116849,0.05357703,0.016316108,0.001308033,0.03595289,0.02824517
1730,0.054233797,0.03985223,0.0013140125,0.013067549,0.04407098,0.031944424,0.0013744278,0.010752128,0.042302866
1731,0.05433281,0.031769633,0.0012624605,0.021300718,0.053651713,0.016236637,0.0013079481,0.036107127,0.02816203
1732,0.054297063,0.03981324,0.0013133986,0.013170424,0.044109263,0.031926595,0.0013742273,0.010808442,0.04227374
1733,0.0544,0.031700693,0.0012620714,0.021437235,0.053731516,0.016156934,0.00130786,0.03626672,0.028078983
1734,0.054364428,0.039775595,0.0013127844,0.013276046,0.04415059,0.03190994,0.0013740285,0.010866622,0.042246
1735,0.054470524,0.031632252,0.001261679,0.021576595,0.053814836,0.016077166,0.0013077676,0.0364299,0.027996086
1736,0.054434292,0.039738767,0.0013121687,0.013383357,0.044193767,0.031893857,0.001373828,0.010926083,0.04221899
1737,0.0545428,0.03156417,0.0012612828,0.021717347,0.053900063,0.015997583,0.0013076704,0.036594808,0.027913418
1738,0.054505058,0.03970222,0.0013115482,0.013491287,0.044237696,0.031877846,0.0013736234,0.010986229,0.042192113
1739,0.05461513,0.031496342,0.0012608814,0.021857906,0.053985484,0.015918393,0.0013075687,0.03675952,0.027831044
1740,0.054574918,0.03966539,0.0013109221,0.013598605,0.044281043,0.031861275,0.0013734127,0.011046355,0.042164646
1741,0.05468566,0.031428587,0.0012604754,0.021996599,0.0540692,0.01583979,0.0013074613,0.036921944,0.027749026
1742,0.054642063,0.03962768,0.0013102862,0.013704098,0.044322457,0.031843513,0.0013731925,0.011105751,0.04213592
1743,0.054752603,0.031360798,0.0012600624,0.022131745,0.054149386,0.015762033,0.0013073483,0.037080005,0.027667422
1744,0.054704763,0.03958852,0.00130964,0.013806605,0.044360723,0.031824004,0.0013729598,0.01116376,0.042105272
1745,0.054814212,0.03129279,0.0012596437,0.022261782,0.054224327,0.015685275,0.0013072294,0.03723182,0.027586265
1746,0.054761223,0.039547347,0.0013089809,0.013904897,0.04439452,0.031802185,0.0013727132,0.011219622,0.042072047
1747,0.054868646,0.03122441,0.0012592168,0.02238502,0.054292094,0.015609735,0.0013071036,0.037375256,0.02750561
1748,0.05480968,0.039503604,0.0013083081,0.013997766,0.044422492,0.031777445,0.0013724508,0.011272599,0.04203559
1749,0.05491419,0.031155521,0.0012587823,0.02249989,0.054350983,0.015535615,0.0013069734,0.037508395,0.027425494
1750,0.054848436,0.039456747,0.0013076199,0.014084068,0.04444348,0.031749282,0.0013721718,0.011322026,0.041995287
1751,0.05494921,0.03108598,0.0012583396,0.022604892,0.05439932,0.015463056,0.0013068359,0.03762943,0.027345955
1752,0.054876,0.039406326,0.0013069152,0.014162758,0.04445628,0.03171723,0.0013718739,0.011367178,0.041950587
1753,0.05497226,0.031015653,0.0012578876,0.02269872,0.05443558,0.015392211,0.001306693,0.037736677,0.027267003
1754,0.05489095,0.039351873,0.0013061931,0.01423288,0.044459954,0.031680834,0.0013715565,0.011407563,0.04190101
1755,0.05498199,0.030944413,0.0012574284,0.022780148,0.054458477,0.015323199,0.0013065427,0.037828736,0.027188666
1756,0.054892115,0.039293043,0.0013054542,0.0142936185,0.04445351,0.031639732,0.0013712179,0.011442557,0.041846137
1757,0.054977283,0.03087216,0.00125696,0.022848161,0.054466754,0.015256157,0.0013063874,0.03790421,0.027110958
1758,0.05487842,0.039229494,0.0013046982,0.014344231,0.04443627,0.031593647,0.0013708594,0.011471765,0.0417856
1759,0.05495727,0.030798828,0.0012564844,0.02290196,0.054459624,0.015191122,0.0013062278,0.037962273,0.027033875
1760,0.05484918,0.039161034,0.0013039244,0.014384221,0.044407636,0.03154235,0.0013704816,0.011494802,0.04171916
1761,0.05492123,0.030724311,0.0012560007,0.022940915,0.054436285,0.015128143,0.0013060614,0.03800208,0.026957434
1762,0.054803815,0.039087478,0.0013031347,0.0144132,0.044367228,0.031485707,0.0013700807,0.011511441,0.04164665
1763,0.054868817,0.030648623,0.0012555099,0.022964686,0.05439635,0.015067295,0.0013058918,0.038023163,0.026881628
1764,0.054742068,0.039008748,0.0013023296,0.014430994,0.044314828,0.031423647,0.0013696636,0.011521519,0.04156799
1765,0.0547999,0.030571718,0.0012550148,0.022973167,0.054339625,0.0150085185,0.0013057215,0.038025387,0.026806459
1766,0.054664023,0.038924877,0.0013015117,0.0144376345,0.044250555,0.031356238,0.0013692295,0.011525085,0.04148323
1767,0.054714657,0.030493611,0.0012545143,0.02296653,0.054266363,0.014951834,0.0013055471,0.038008984,0.026731903
1768,0.054569945,0.038835954,0.0013006809,0.014433309,0.04417455,0.031283572,0.0013687781,0.011522195,0.0413925
1769,0.054613568,0.030414354,0.00125401,0.022945201,0.054176886,0.014897138,0.001305372,0.037974376,0.026657963
1770,0.054460503,0.038742192,0.0012998416,0.014418467,0.04408731,0.031205889,0.0013683126,0.011513106,0.041296054
1771,0.05449739,0.030333996,0.0012535037,0.022909893,0.054072022,0.014844349,0.0013051971,0.03792248,0.026584597
1772,0.054336518,0.038643863,0.0012989934,0.014393659,0.043989517,0.031123525,0.0013678364,0.011498159,0.04119421
1773,0.05436703,0.030252617,0.0012529967,0.022861416,0.05395262,0.014793355,0.0013050233,0.037854243,0.026511794
1774,0.054199018,0.03854128,0.0012981412,0.014359597,0.043881834,0.03103673,0.0013673513,0.011477752,0.041087367
1775,0.05422367,0.030170312,0.0012524909,0.022800868,0.053819895,0.014744066,0.0013048524,0.037770975,0.02643952
1776,0.054049343,0.038434867,0.0012972865,0.014317187,0.04376534,0.03094604,0.0013668597,0.01145244,0.040976018
1777,0.054068737,0.030087212,0.0012519872,0.022729538,0.053675167,0.014696272,0.0013046861,0.03767421,0.02636774
1778,0.05388894,0.038325083,0.001296432,0.014267425,0.04364106,0.030851882,0.0013663652,0.011422811,0.040860705
1779,0.053903796,0.030003434,0.0012514886,0.022648875,0.053520095,0.014649806,0.0013045245,0.037565764,0.02629642
1780,0.05371941,0.03821244,0.0012955795,0.014211388,0.04351017,0.030754795,0.0013658698,0.011389504,0.040742043
1781,0.053730447,0.029919123,0.0012509956,0.022560328,0.053356178,0.014604493,0.001304368,0.037447315,0.026225524
1782,0.053542368,0.03809742,0.001294733,0.014150217,0.04337388,0.030655297,0.0013653757,0.011353205,0.040620614
1783,0.053550474,0.029834408,0.001250509,0.022465559,0.053185295,0.014560144,0.0013042198,0.03732093,0.02615498
1784,0.053359736,0.03798067,0.0012938946,0.014085173,0.04323361,0.030554047,0.0013648892,0.011314674,0.040497154
1785,0.05336572,0.029749447,0.0012500307,0.02236624,0.053009253,0.01451651,0.001304079,0.037188664,0.026084755
1786,0.053173315,0.037862726,0.0012930663,0.014017521,0.04309064,0.03045162,0.0013644074,0.011274614,0.040372323
1787,0.053178065,0.029664394,0.0012495631,0.022264108,0.05282996,0.014473388,0.0013039481,0.037052624,0.02601478
1788,0.052984864,0.037744157,0.0012922512,0.013948457,0.042946327,0.030348614,0.0013639374,0.011233778,0.04024678
1789,0.05298932,0.029579367,0.0012491065,0.022160843,0.052649327,0.014430562,0.0013038244,0.03691494,0.025944997
1790,0.052796334,0.03762559,0.0012914505,0.013879295,0.042802073,0.030245658,0.0013634795,0.0111929355,0.04012127
1791,0.052801326,0.029494535,0.0012486613,0.02205813,0.05246911,0.014387794,0.0013037138,0.0367776,0.025875337
1792,0.052609418,0.03750754,0.0012906664,0.013811207,0.042659074,0.03014332,0.001363037,0.011152717,0.039996415
1793,0.052615833,0.029409999,0.0012482286,0.021957604,0.052291214,0.014344876,0.0013036107,0.036642727,0.02580573
1794,0.052425794,0.03739058,0.001289901,0.0137453135,0.042518564,0.030042134,0.0013626122,0.011113821,0.039872847
1795,0.052434474,0.029325914,0.0012478089,0.02186075,0.052117236,0.014301601,0.0013035197,0.036512114,0.025736129
1796,0.0522471,0.037275203,0.0012891542,0.013682744,0.04238177,0.029942688,0.0013622057,0.01107688,0.039751187
1797,0.05225884,0.029242376,0.0012474032,0.021769062,0.0519488,0.014257773,0.001303437,0.03638759,0.025666451
1798,0.052074797,0.03716188,0.0012884284,0.013624491,0.04224974,0.029845448,0.0013618175,0.011042476,0.03963201
1799,0.05209038,0.029159492,0.0012470105,0.021683877,0.051787496,0.014213189,0.0013033653,0.036270943,0.025596641
1800,0.051910363,0.037051093,0.0012877238,0.013571546,0.04212352,0.029750908,0.001361451,0.01101116,0.039515853
1801,0.051930495,0.029077351,0.0012466317,0.02160651,0.05163475,0.014167666,0.001303304,0.03616378,0.02552662
1802,0.05175499,0.036943235,0.0012870416,0.013524711,0.042004004,0.029659525,0.0013611083,0.010983371,0.03940317
1803,0.0517803,0.02899605,0.001246266,0.021537984,0.051491674,0.014121063,0.0013032508,0.03606736,0.025456358
1804,0.05160977,0.036838643,0.001286382,0.013484741,0.04189197,0.02957159,0.0013607877,0.010959595,0.03929439
1805,0.05164083,0.02891565,0.0012459132,0.021479266,0.05135935,0.01407323,0.0013032058,0.035982914,0.025385782
1806,0.051475704,0.036737643,0.0012857444,0.013452319,0.041788094,0.029487459,0.0013604888,0.010940146,0.039189864
1807,0.05151308,0.028836215,0.0012455725,0.021431291,0.051238887,0.014024054,0.0013031685,0.035911664,0.025314856
1808,0.051353645,0.03664051,0.0012851295,0.013428006,0.0416931,0.029407447,0.0013602145,0.010925436,0.03908994
1809,0.051397786,0.028757822,0.0012452437,0.02139472,0.051131073,0.013973426,0.001303139,0.035854507,0.025243549
1810,0.051244237,0.036547445,0.0012845363,0.013412258,0.04160737,0.029331734,0.0013599643,0.010915671,0.038994838
1811,0.05129557,0.028680483,0.0012449251,0.021370165,0.05103652,0.013921272,0.0013031148,0.035812136,0.025171814
1812,0.051148083,0.036458664,0.001283965,0.013405454,0.041531328,0.029260525,0.0013597355,0.010911067,0.038904786
1813,0.051206924,0.028604258,0.0012446175,0.021358047,0.050955743,0.013867524,0.0013030957,0.035785124,0.02509965
1814,0.051065527,0.03637425,0.0012834135,0.013407862,0.041465275,0.029193934,0.0013595304,0.010911811,0.038819894
1815,0.051132128,0.028529167,0.0012443183,0.02135864,0.050889123,0.01381217,0.0013030799,0.035773873,0.025027044
1816,0.050996836,0.036294293,0.0012828815,0.013419662,0.041409403,0.02913204,0.0013593461,0.010918017,0.038740266
1817,0.05107142,0.028455233,0.0012440274,0.021372158,0.050836846,0.013755193,0.0013030684,0.035778586,0.024953987
1818,0.050942123,0.036218826,0.0012823688,0.013440931,0.041363787,0.029074851,0.0013591831,0.010929753,0.03866592
1819,0.051024783,0.02838245,0.0012437431,0.021398589,0.050798994,0.013696586,0.0013030573,0.03579935,0.024880493
1820,0.050901264,0.036147807,0.0012818723,0.013471586,0.041328315,0.02902229,0.0013590392,0.010946984,0.038596787
1821,0.050992105,0.028310835,0.0012434653,0.021437805,0.050775453,0.013636426,0.0013030476,0.035835978,0.024806585
1822,0.05087413,0.03608119,0.0012813924,0.013511546,0.04130295,0.028974323,0.0013589136,0.010969714,0.03853279
1823,0.05097304,0.028240388,0.0012431915,0.02148946,0.050765816,0.013574743,0.0013030391,0.035888035,0.0247323
1824,0.050860256,0.036018822,0.0012809258,0.013560508,0.041287333,0.028930746,0.0013588035,0.010997785,0.038473748
1825,0.050967216,0.028171062,0.0012429206,0.021553231,0.050769858,0.013511642,0.0013030275,0.03595519,0.024657656
1826,0.05085922,0.035960555,0.0012804705,0.013618194,0.041281164,0.028891388,0.001358707,0.011031068,0.038419466
1827,0.050974004,0.02810285,0.0012426523,0.021628503,0.050786797,0.0134472065,0.0013030141,0.036036577,0.024582721
1828,0.050870333,0.035906177,0.0012800266,0.013684127,0.04128397,0.02885602,0.0013586242,0.011069324,0.038369663
1829,0.05099272,0.028035706,0.0012423848,0.021714628,0.050816055,0.013381578,0.0013029983,0.03613148,0.024507534
1830,0.050892793,0.03585543,0.0012795905,0.013757775,0.041295163,0.028824326,0.0013585514,0.011112286,0.03832402
1831,0.051022395,0.027969588,0.0012421163,0.021810694,0.050856557,0.013314884,0.0013029764,0.036238696,0.024432154
1832,0.050925575,0.03580796,0.0012791605,0.013838457,0.04131398,0.028795926,0.0013584881,0.011159566,0.03828212
1833,0.05106202,0.027904425,0.0012418464,0.02191575,0.050907366,0.013247293,0.0013029511,0.036357123,0.024356663
1834,0.05096763,0.03576347,0.0012787348,0.013925425,0.041339703,0.0287705,0.0013584289,0.011210774,0.038243555
1835,0.05111035,0.027840134,0.0012415726,0.022028642,0.050967194,0.013178997,0.0013029181,0.03648528,0.024281112
1836,0.051017582,0.03572148,0.001278311,0.014017789,0.041371286,0.028747495,0.001358373,0.0112654185,0.038207803
1837,0.051166058,0.027776653,0.0012412957,0.022148106,0.051034674,0.013110166,0.0013028774,0.03662163,0.02420559
1838,0.05107417,0.035681643,0.0012778869,0.014114641,0.04140783,0.028726555,0.0013583183,0.011322957,0.038174387
1839,0.051227722,0.027713874,0.0012410119,0.022272836,0.05110838,0.013041021,0.0013028295,0.03676453,0.02413016
1840,0.051135823,0.035643436,0.0012774607,0.014214924,0.041448154,0.028707096,0.0013582632,0.011382793,0.038142696
1841,0.05129374,0.027651701,0.0012407219,0.022401316,0.05118665,0.0129717365,0.0013027734,0.036912143,0.024054896
1842,0.051200908,0.03560637,0.00127703,0.014317509,0.04149112,0.028688632,0.0013582024,0.011444286,0.038112164
1843,0.051362358,0.027589992,0.0012404233,0.022531943,0.051267754,0.012902574,0.0013027082,0.037062474,0.023979876
1844,0.051267702,0.035569906,0.0012765919,0.014421201,0.04153537,0.028670568,0.001358135,0.011506666,0.038082123
1845,0.051431917,0.027528638,0.0012401154,0.022663161,0.051349975,0.0128337145,0.0013026316,0.03721363,0.023905167
1846,0.051334463,0.035533533,0.0012761446,0.0145247895,0.04157968,0.028652351,0.0013580587,0.011569271,0.03805198
1847,0.05150044,0.0274675,0.001239797,0.02279314,0.0514313,0.01276541,0.0013025445,0.037363343,0.023830846
1848,0.05139924,0.035496633,0.0012756878,0.0146269165,0.041622564,0.028633356,0.0013579709,0.011631236,0.038021013
1849,0.05156607,0.027406424,0.0012394681,0.02292018,0.05150984,0.012697838,0.0013024459,0.037509553,0.02375695
1850,0.05146026,0.035458688,0.0012752183,0.014726352,0.041662704,0.028613053,0.0013578697,0.011691782,0.037988607
1851,0.051627044,0.027345289,0.0012391267,0.023042629,0.051583808,0.012631224,0.001302335,0.03765025,0.02368356
1852,0.051515646,0.03541913,0.0012747347,0.014821785,0.041698694,0.028590845,0.0013577522,0.011750096,0.037954114
1853,0.05168142,0.027283948,0.0012387723,0.0231587,0.05165118,0.012565769,0.001302213,0.037783198,0.023610717
1854,0.051563594,0.035377435,0.0012742362,0.014911923,0.041729197,0.028566176,0.0013576176,0.011805404,0.0379169
1855,0.051727377,0.02722222,0.0012384047,0.023266753,0.0517102,0.012501657,0.0013020784,0.037906464,0.023538463
1856,0.051602386,0.035333075,0.0012737213,0.014995588,0.041752893,0.028538553,0.0013574631,0.011856878,0.03787638
1857,0.051763296,0.027160019,0.0012380236,0.023365255,0.05175914,0.012439057,0.0013019316,0.03801815,0.02346684
1858,0.051630437,0.03528559,0.0012731899,0.015071662,0.04176863,0.028507486,0.0013572881,0.011903855,0.03783202
1859,0.051787674,0.02709718,0.0012376285,0.023452863,0.051796492,0.012378103,0.0013017734,0.038116615,0.02339587
1860,0.051646344,0.035234563,0.0012726408,0.015139139,0.041775357,0.028472599,0.0013570939,0.011945666,0.037783366
1861,0.05179903,0.027033608,0.0012372195,0.023528203,0.051820688,0.012318936,0.0013016035,0.038200147,0.023325589
1862,0.051648743,0.035179608,0.001272075,0.015197059,0.041771997,0.028433457,0.0013568774,0.011981661,0.03772993
1863,0.051796235,0.0269692,0.0012367965,0.02359024,0.05183059,0.0122616775,0.0013014221,0.03826749,0.023256002
1864,0.051636726,0.035120457,0.0012714906,0.01524478,0.041757945,0.028389843,0.0013566383,0.012011462,0.03767146
1865,0.05177847,0.026903879,0.0012363615,0.02363823,0.051825378,0.012206357,0.0013012297,0.038317792,0.023187125
1866,0.051609494,0.035056878,0.0012708899,0.015281726,0.04173248,0.02834149,0.0013563776,0.012034611,0.037607674
1867,0.051744975,0.026837593,0.0012359141,0.023671467,0.05180417,0.012153056,0.001301029,0.038350087,0.023118958
1868,0.051566493,0.034988705,0.0012702732,0.015307516,0.041695327,0.02828832,0.0013560947,0.012050912,0.03753842
1869,0.051695436,0.026770283,0.0012354554,0.023689697,0.05176667,0.012101787,0.0013008175,0.038364068,0.023051502
1870,0.05150759,0.0349159,0.0012696417,0.0153220445,0.041646305,0.02823026,0.0013557931,0.012060253,0.037463654
1871,0.051629722,0.026701951,0.0012349864,0.023692787,0.05171279,0.012052529,0.0013006012,0.03835966,0.02298475
1872,0.05143277,0.034838475,0.0012689971,0.015325297,0.04158539,0.028167339,0.0013554724,0.0120625775,0.037383407
1873,0.05154807,0.026632607,0.0012345087,0.023680953,0.051642597,0.012005268,0.0013003765,0.03833695,0.02291869
1874,0.051342398,0.03475653,0.0012683399,0.01531753,0.04151291,0.028099675,0.0013551338,0.0120581025,0.0372978
1875,0.051450975,0.026562268,0.0012340248,0.02365468,0.051556572,0.011959922,0.0013001473,0.038296506,0.022853298
1876,0.05123716,0.03467026,0.0012676736,0.015299223,0.041429315,0.0280275,0.0013547805,0.012047037,0.037207097
1877,0.05133923,0.026491005,0.0012335352,0.023614693,0.051455624,0.011916384,0.001299916,0.038239323,0.02278854
1878,0.051117893,0.034579925,0.0012670005,0.015270968,0.04133533,0.027951099,0.0013544146,0.012029815,0.037111595
1879,0.051213823,0.026418889,0.0012330431,0.02356189,0.051340565,0.011874556,0.0012996825,0.038166326,0.022724383
1880,0.050985716,0.034485843,0.0012663213,0.015233549,0.04123173,0.027870793,0.0013540387,0.012006897,0.037011683
1881,0.051075954,0.026346017,0.0012325484,0.02349739,0.051212646,0.011834308,0.0012994477,0.03807889,0.022660814
1882,0.050842002,0.03438842,0.0012656397,0.0151879415,0.041119568,0.027787007,0.0013536538,0.011978908,0.03690783
1883,0.050927125,0.026272476,0.0012320542,0.023422595,0.05107338,0.011795439,0.0012992162,0.037978724,0.022597762
1884,0.0506882,0.034288082,0.0012649572,0.015135161,0.040999938,0.027700195,0.0013532649,0.011946476,0.036800556
1885,0.050768875,0.026198411,0.0012315625,0.0233389,0.050924204,0.011757814,0.0012989861,0.037867405,0.0225352
1886,0.050525945,0.034185313,0.0012642764,0.015076354,0.04087407,0.027610863,0.0013528711,0.011910338,0.036690425
1887,0.050602965,0.026123922,0.0012310749,0.02324797,0.050767012,0.011721225,0.0012987598,0.037747025,0.022473063
1888,0.050357033,0.034080617,0.0012636005,0.015012815,0.04074332,0.027519565,0.0013524797,0.011871275,0.036578067
1889,0.050431166,0.026049137,0.0012305928,0.023151435,0.05060359,0.011685452,0.0012985398,0.0376196,0.022411292
1890,0.05018325,0.033974536,0.0012629315,0.014945785,0.040608995,0.027426826,0.0013520909,0.011830078,0.036464084
1891,0.050255395,0.025974214,0.0012301187,0.023051064,0.050435755,0.011650302,0.0012983263,0.037487127,0.022349827
1892,0.050006527,0.033867653,0.0012622703,0.014876604,0.040472593,0.027333288,0.0013517058,0.011787602,0.036349166
1893,0.05007754,0.025899282,0.0012296529,0.022948604,0.050265566,0.011615546,0.0012981184,0.0373519,0.022288613
1894,0.049828596,0.033760455,0.0012616195,0.014806522,0.040335324,0.027239414,0.0013513296,0.011744579,0.036233902
1895,0.049899355,0.025824457,0.0012291973,0.0228457,0.050094664,0.011580984,0.0012979195,0.037215758,0.022227578
1896,0.049651325,0.033653498,0.0012609808,0.014736844,0.040198684,0.027145848,0.0013509626,0.011701876,0.036118954
1897,0.04972274,0.025749873,0.0012287525,0.022744114,0.049925104,0.011546391,0.0012977299,0.03708098,0.022166647
1898,0.049476538,0.03354734,0.0012603566,0.014668841,0.040063933,0.027053133,0.001350609,0.011660192,0.036004957
1899,0.049549483,0.025675654,0.0012283195,0.022645507,0.04975871,0.011511555,0.001297548,0.03694961,0.022105755
1900,0.04930584,0.03344244,0.0012597472,0.014603654,0.03993234,0.026961766,0.0013502688,0.011620306,0.03589247
1901,0.04938116,0.025601912,0.0012278988,0.022551347,0.049597066,0.011476288,0.0012973751,0.036823403,0.022044837
1902,0.049140774,0.033339266,0.001259154,0.014542352,0.039805025,0.02687224,0.0013499433,0.01158284,0.035782058
1903,0.049219273,0.02552874,0.001227491,0.022463044,0.04944177,0.011440415,0.0012972119,0.03670414,0.021983828
1904,0.04898285,0.03323827,0.0012585778,0.0144860055,0.039683096,0.02678503,0.0013496353,0.01154843,0.035674218
1905,0.04906533,0.02545625,0.0012270955,0.022381982,0.04929437,0.011403737,0.0012970568,0.03659358,0.02192267
1906,0.048833393,0.033139843,0.001258019,0.014435532,0.039567493,0.02670052,0.0013493443,0.011517629,0.035569433
1907,0.048920512,0.025384506,0.0012267132,0.022309294,0.049156092,0.011366107,0.0012969099,0.036493078,0.021861298
1908,0.048693586,0.03304434,0.0012574783,0.014391768,0.03945917,0.026619146,0.0013490716,0.01149095,0.03546813
1909,0.048786063,0.0253136,0.0012263431,0.022246119,0.049028218,0.011327384,0.0012967711,0.036404062,0.021799669
1910,0.04856445,0.032952078,0.0012569553,0.014355419,0.039358877,0.026541188,0.0013488183,0.01146887,0.035370648
1911,0.04866287,0.025243584,0.0012259849,0.0221933,0.04891171,0.011287452,0.0012966373,0.03632762,0.021737728
1912,0.048446916,0.032863334,0.0012564493,0.014327129,0.039267216,0.026466934,0.0013485844,0.011451698,0.035277326
1913,0.048551776,0.025174534,0.0012256382,0.022151604,0.048807472,0.011246222,0.0012965114,0.036264736,0.02167545
1914,0.048341624,0.0327783,0.0012559615,0.014307362,0.039184734,0.026396617,0.0013483698,0.011439746,0.035188388
1915,0.0484534,0.025106465,0.0012253011,0.022121634,0.048716124,0.011203606,0.0012963903,0.03621613,0.021612804
1916,0.048249144,0.032697134,0.00125549,0.0142965205,0.03911185,0.026330383,0.0013481742,0.011433293,0.03510402
1917,0.048368253,0.025039444,0.0012249737,0.022103833,0.04863829,0.011159566,0.0012962734,0.036182452,0.02154978
1918,0.048169944,0.03261999,0.001255035,0.014294918,0.039048903,0.02626836,0.0013479966,0.011432545,0.035024393
1919,0.048296686,0.024973478,0.0012246553,0.022098552,0.048574332,0.011114056,0.0012961591,0.036164116,0.02148635
1920,0.04810421,0.03254693,0.0012545952,0.014302685,0.03899599,0.026210628,0.0013478363,0.011437525,0.034949545
1921,0.0482388,0.0249086,0.0012243435,0.022105858,0.048524354,0.011067083,0.001296048,0.03616122,0.021422537
1922,0.048052013,0.032477964,0.0012541692,0.014319884,0.038953222,0.026157202,0.0013476943,0.011448325,0.034879494
1923,0.048194647,0.024844809,0.0012240382,0.0221258,0.04848842,0.011018657,0.0012959357,0.036173828,0.02135834
1924,0.048013274,0.032413073,0.0012537559,0.014346442,0.038920507,0.026108012,0.0013475672,0.011464926,0.03481422
1925,0.048164025,0.0247821,0.001223738,0.022158189,0.048466384,0.010968842,0.0012958241,0.03620172,0.021293784
1926,0.047987755,0.032352164,0.0012533544,0.014382235,0.03889771,0.02606299,0.0013474552,0.011487267,0.034753587
1927,0.048146646,0.024720477,0.0012234411,0.022202728,0.048458003,0.010917666,0.0012957117,0.036244623,0.0212289
1928,0.04797504,0.032295145,0.0012529622,0.014426935,0.038884513,0.026021987,0.0013473551,0.011515172,0.03469747
1929,0.048141994,0.024659911,0.0012231455,0.022258935,0.048462704,0.010865223,0.001295595,0.036301885,0.021163717
1930,0.04797455,0.032241832,0.0012525779,0.014480142,0.03888049,0.025984803,0.0013472664,0.0115484195,0.034645624
1931,0.048149362,0.024600381,0.0012228509,0.022326132,0.04847977,0.010811637,0.0012954753,0.036372658,0.021098299
1932,0.047985587,0.032192007,0.0012522008,0.01454138,0.038885094,0.025951177,0.0013471872,0.0115867285,0.034597788
1933,0.04816804,0.024541829,0.0012225554,0.02240366,0.04850857,0.010757012,0.0012953504,0.036456205,0.021032684
1934,0.048007242,0.032145403,0.0012518276,0.014610011,0.038897723,0.025920842,0.0013471142,0.011629767,0.034553647
1935,0.048196953,0.024484226,0.0012222575,0.022490468,0.04854792,0.010701512,0.0012952184,0.03655119,0.020966953
1936,0.048038434,0.03210171,0.0012514568,0.01468527,0.038917497,0.025893424,0.0013470463,0.011677027,0.034512803
1937,0.048235036,0.024427498,0.0012219558,0.022585582,0.04859675,0.01064527,0.0012950788,0.036656402,0.020901151
1938,0.048078027,0.032060582,0.0012510867,0.014766359,0.03894366,0.02586857,0.0013469815,0.011728107,0.03447484
1939,0.04828099,0.024371576,0.0012216488,0.022687765,0.048653856,0.010588478,0.0012949315,0.036770444,0.020835355
1940,0.048124693,0.03202164,0.001250716,0.014852334,0.03897513,0.02584585,0.0013469167,0.011782364,0.034439296
1941,0.048333466,0.02431637,0.001221335,0.022795763,0.048717767,0.010531309,0.0012947755,0.036891684,0.020769633
1942,0.048177026,0.031984486,0.0012503411,0.014942199,0.03901093,0.02582481,0.0013468513,0.0118392715,0.034405686
1943,0.04839091,0.024261799,0.001221013,0.022908099,0.04878685,0.010473949,0.0012946096,0.03701829,0.020704066
1944,0.048233457,0.031948645,0.001249962,0.015034851,0.039049856,0.025804982,0.0013467795,0.011898095,0.03437346
1945,0.04845172,0.02420776,0.0012206823,0.023023278,0.048859622,0.010416606,0.0012944319,0.037148584,0.02063872
1946,0.04829228,0.03191364,0.0012495755,0.015129063,0.03909058,0.025785811,0.001346701,0.011958069,0.034342032
1947,0.048514105,0.024154121,0.0012203412,0.023139643,0.04893408,0.010359492,0.0012942421,0.037280347,0.020573668
1948,0.048351835,0.031879,0.00124918,0.015223655,0.039131932,0.02576684,0.0013466161,0.012018478,0.034310848
1949,0.048576396,0.024100779,0.0012199885,0.02325563,0.049008712,0.010302809,0.0012940405,0.037411865,0.020508973
1950,0.048410323,0.031844206,0.0012487749,0.015317344,0.039172515,0.025747513,0.0013465186,0.012078484,0.034279317
1951,0.048636727,0.024047624,0.0012196231,0.023369478,0.049081434,0.010246736,0.001293827,0.03754087,0.020444715
1952,0.048466,0.031808767,0.0012483567,0.015408878,0.039210998,0.025727293,0.0013464065,0.012137299,0.034246836
1953,0.048693288,0.0239945,0.001219244,0.023479544,0.04915048,0.010191465,0.0012936001,0.03766542,0.020380937
1954,0.04851701,0.03177216,0.0012479252,0.01549693,0.03924602,0.025705677,0.0013462796,0.012194064,0.034212828
1955,0.048744284,0.023941291,0.0012188517,0.023584142,0.049214043,0.010137218,0.001293359,0.037783466,0.020317692
1956,0.048561696,0.03173393,0.0012474793,0.015580285,0.039276235,0.025682151,0.0013461346,0.012247948,0.034176722
1957,0.04878805,0.023887891,0.0012184444,0.023681715,0.04927033,0.01008412,0.0012931052,0.037893105,0.02025504
1958,0.048598424,0.0316936,0.0012470179,0.015657803,0.03930045,0.02565624,0.001345971,0.012298236,0.03413801
1959,0.04882294,0.023834161,0.0012180224,0.023770753,0.049317718,0.010032377,0.0012928385,0.0379925,0.020193016
1960,0.048625633,0.03165076,0.0012465399,0.01572833,0.039317496,0.025627546,0.001345789,0.012344162,0.03409618
1961,0.048847385,0.023779979,0.0012175855,0.023849823,0.049354605,0.00998209,0.0012925585,0.03807996,0.020131662
1962,0.048641834,0.031604975,0.0012460456,0.015790813,0.039326206,0.025595622,0.0013455849,0.012384999,0.03405078
1963,0.048860103,0.023725264,0.0012171343,0.023917707,0.049379565,0.009933409,0.001292266,0.03815389,0.020070994
1964,0.048645914,0.031555947,0.0012455336,0.015844436,0.039325774,0.025560161,0.0013453587,0.012420254,0.034001444
1965,0.04885993,0.023669897,0.001216668,0.023973366,0.049391508,0.009886395,0.001291961,0.038213152,0.020011043
1966,0.048636883,0.0315034,0.0012450055,0.015888475,0.039315373,0.025520911,0.0013451105,0.012449351,0.03394787
1967,0.04884608,0.023613833,0.001216189,0.024016062,0.049389504,0.009841153,0.0012916455,0.038256705,0.019951805
1968,0.048613995,0.031447127,0.0012444608,0.015922409,0.039294496,0.025477663,0.0013448399,0.012471995,0.033889845
1969,0.048817825,0.023557013,0.0012156968,0.024045115,0.04937286,0.009797704,0.00129132,0.038283836,0.019893307
1970,0.048576735,0.031387,0.0012439002,0.015945833,0.039262705,0.025430257,0.0013445482,0.0124879,0.033827208
1971,0.048774734,0.02349938,0.001215193,0.02406016,0.049341086,0.00975608,0.0012909863,0.03829402,0.01983553
1972,0.048524763,0.031322904,0.0012433254,0.015958533,0.039219756,0.025378631,0.0013442356,0.012496889,0.033759847
1973,0.04871675,0.023440938,0.0012146786,0.024061132,0.049294032,0.00971627,0.0012906436,0.038287118,0.019778479
1974,0.048458226,0.03125488,0.0012427376,0.015960608,0.03916578,0.025322853,0.0013439032,0.012499024,0.03368784
1975,0.048644032,0.023381677,0.0012141552,0.0240482,0.04923192,0.009678237,0.0012902954,0.038263388,0.019722119
1976,0.048377346,0.031183,0.0012421375,0.015952207,0.0391009,0.025262972,0.0013435524,0.012494376,0.033611257
1977,0.048557,0.023321621,0.001213625,0.02402175,0.0491551,0.009641931,0.0012899416,0.03822323,0.019666445
1978,0.048282743,0.031107435,0.0012415268,0.01593378,0.039025698,0.025199208,0.0013431859,0.012483305,0.03353033
1979,0.04845631,0.023260813,0.0012130892,0.023982408,0.04906424,0.009607262,0.0012895846,0.038167395,0.019611424
1980,0.04817515,0.031028364,0.0012409094,0.015905878,0.0389406,0.025131714,0.0013428048,0.012466083,0.03344527
1981,0.0483429,0.023199309,0.00121255,0.02393104,0.04896017,0.009574131,0.0012892275,0.03809681,0.019557023
1982,0.048055626,0.030946087,0.0012402859,0.015869254,0.038846496,0.025060868,0.0013424121,0.012443217,0.033356432
1983,0.04821796,0.023137182,0.0012120084,0.02386877,0.04884415,0.009542379,0.0012888681,0.038012903,0.019503199
1984,0.047925413,0.030860925,0.0012396582,0.015824828,0.038744316,0.024986975,0.0013420096,0.012415329,0.033264223
1985,0.04808282,0.023074526,0.0012114677,0.023796825,0.04871749,0.0095119,0.0012885109,0.03791708,0.019449906
1986,0.047785908,0.030773282,0.0012390276,0.015773598,0.038635164,0.024910491,0.0013415993,0.0123830745,0.033169102
1987,0.047938984,0.023011427,0.0012109284,0.023716629,0.048581693,0.009482506,0.0012881572,0.03781103,0.019397086
1988,0.04763863,0.030683571,0.0012383981,0.01571666,0.038520124,0.024831787,0.0013411856,0.0123471515,0.033071555
1989,0.047788024,0.022948002,0.0012103926,0.023629626,0.04843837,0.009454018,0.0012878057,0.037696544,0.019344695
1990,0.047485255,0.030592244,0.0012377709,0.015655238,0.038400527,0.02475141,0.0013407686,0.012308348,0.03297212
1991,0.047631703,0.022884352,0.0012098624,0.023537489,0.048289284,0.0094262585,0.0012874589,0.03757557,0.019292664
1992,0.047327444,0.03049976,0.0012371482,0.015590538,0.03827764,0.024669806,0.0013403508,0.012267485,0.032871343
1993,0.047471724,0.022820603,0.001209339,0.023441784,0.048136186,0.009399036,0.0012871192,0.03745003,0.01924094
1994,0.047166932,0.0304066,0.0012365322,0.015523799,0.03815278,0.024587488,0.0013399387,0.012225353,0.03276979
1995,0.047309853,0.022756852,0.001208824,0.023344178,0.047980864,0.009372158,0.0012867854,0.03732192,0.01918944
1996,0.047005463,0.03031323,0.001235924,0.0154563105,0.038027197,0.024504952,0.0013395305,0.012182716,0.03266802
1997,0.047147848,0.022693228,0.0012083182,0.023246303,0.04782511,0.009345429,0.0012864597,0.03719322,0.019138115
1998,0.04684469,0.030220117,0.0012353255,0.015389249,0.037902273,0.024422694,0.0013391307,0.012140451,0.032566573
1999,0.046987418,0.022629824,0.0012078221,0.023149772,0.047670696,0.009318648,0.0012861422,0.037065905,0.019086892
2000,0.046686385,0.030127767,0.001234738,0.015323882,0.03777921,0.024341226,0.0013387388,0.012099245,0.032466024
2001,0.04683025,0.02256676,0.0012073372,0.023056153,0.04751935,0.009291651,0.0012858311,0.036941867,0.019035703
2002,0.046532016,0.030036557,0.001234164,0.015261297,0.037659265,0.024261001,0.0013383599,0.012059904,0.032366868
2003,0.046677865,0.022504117,0.0012068648,0.022966882,0.04737264,0.009264229,0.0012855289,0.03682288,0.018984484
2004,0.046383135,0.029946942,0.0012336024,0.015202591,0.037543457,0.024182428,0.0013379933,0.012023036,0.032269586
2005,0.04653175,0.022441993,0.0012064026,0.022883357,0.047232173,0.009236254,0.0012852348,0.036710687,0.018933171
2006,0.046241038,0.029859295,0.0012330553,0.015148688,0.037432905,0.024105951,0.001337641,0.011989311,0.03217465
2007,0.046393104,0.022380466,0.0012059526,0.022806684,0.04709916,0.009207558,0.0012849481,0.036606655,0.01888172
2008,0.046106912,0.029773915,0.0012325222,0.015100476,0.037328403,0.024031872,0.0013373031,0.011959229,0.032082405
2009,0.04626321,0.022319635,0.0012055149,0.022738062,0.04697492,0.009178013,0.0012846689,0.036512237,0.018830074
2010,0.04598193,0.029691156,0.0012320046,0.015058769,0.03723087,0.023960583,0.0013369829,0.011933306,0.031993266
2011,0.046143048,0.022259528,0.0012050873,0.022678431,0.046860486,0.009147498,0.0012843958,0.036428593,0.018778186
2012,0.045867004,0.02961128,0.0012315018,0.015024221,0.037140988,0.02389232,0.0013366804,0.011911986,0.031907506
2013,0.046033554,0.022200232,0.0012046712,0.022628652,0.04675692,0.009115913,0.001284129,0.036356878,0.01872602
2014,0.045762915,0.029534495,0.0012310137,0.014997407,0.03705933,0.023827333,0.0013363925,0.011895606,0.031825412
2015,0.045935407,0.022141771,0.0012042654,0.02258937,0.046664853,0.00908318,0.0012838676,0.036297806,0.018673541
2016,0.045670275,0.029460987,0.0012305405,0.014978749,0.036986426,0.02376583,0.0013361234,0.011884471,0.031747166
2017,0.045849185,0.022084203,0.0012038684,0.022561114,0.04658496,0.009049241,0.0012836104,0.036252107,0.01862074
2018,0.04558959,0.029390877,0.0012300817,0.014968632,0.03692256,0.023707893,0.0013358714,0.011878798,0.031672932
2019,0.045775294,0.022027548,0.0012034789,0.022544265,0.046517707,0.009014081,0.0012833544,0.03622027,0.018567603
2020,0.04552117,0.029324278,0.0012296359,0.014967257,0.036868013,0.023653666,0.0013356347,0.011878715,0.031602807
2021,0.045714043,0.021971846,0.0012030981,0.022539098,0.046463378,0.008977642,0.0012831027,0.036202632,0.018514117
2022,0.045465216,0.029261237,0.0012292031,0.014974778,0.036822923,0.023603152,0.0013354158,0.011884352,0.031536847
2023,0.045665406,0.021917082,0.0012027225,0.022545598,0.04642208,0.008939952,0.0012828503,0.036199275,0.01846028
2024,0.045421634,0.02920175,0.0012287807,0.014991104,0.03678726,0.023556395,0.0013352106,0.011895656,0.03147503
2025,0.045629367,0.021863285,0.0012023519,0.022563731,0.046393685,0.008901053,0.001282598,0.036210034,0.018406136
2026,0.045390315,0.029145762,0.0012283691,0.015016182,0.036760926,0.023513293,0.0013350202,0.011912612,0.031417295
2027,0.045605652,0.021810446,0.0012019846,0.022593223,0.046378024,0.008860975,0.0012823448,0.036234703,0.018351689
2028,0.04537087,0.029093176,0.001227967,0.015049727,0.03674359,0.023473725,0.0013348428,0.011935023,0.03136351
2029,0.0455938,0.021758527,0.0012016196,0.022633651,0.046374626,0.008819781,0.001282088,0.036272757,0.018296976
2030,0.04536287,0.029043883,0.0012275722,0.0150914155,0.036734976,0.023437573,0.0013346752,0.011962728,0.031313527
2031,0.045593314,0.021707552,0.0012012549,0.022684509,0.04638294,0.008777577,0.0012818291,0.036323532,0.018242039
2032,0.045365646,0.02899769,0.0012271826,0.015140774,0.036734555,0.02340462,0.0013345175,0.011995416,0.031267118
2033,0.04560344,0.021657452,0.0012008903,0.022745097,0.04640231,0.008734452,0.0012815638,0.036386292,0.018186929
2034,0.045378394,0.028954383,0.001226798,0.015197216,0.03674178,0.023374643,0.0013343676,0.012032767,0.031224012
2035,0.045623243,0.02160819,0.0012005228,0.022814527,0.04643171,0.008690533,0.001281293,0.03645988,0.018131692
2036,0.045400172,0.028913703,0.0012264163,0.015260053,0.03675583,0.023347313,0.0013342232,0.012074294,0.031183882
2037,0.045651823,0.021559734,0.0012001526,0.022891935,0.04647025,0.008645953,0.0012810148,0.036543284,0.018076396
2038,0.045430005,0.028875375,0.0012260353,0.015328593,0.03677608,0.023322364,0.0013340827,0.012119636,0.031146422
2039,0.045687966,0.021512005,0.0011997771,0.022976184,0.04651673,0.008600863,0.0012807297,0.036635138,0.018021083
2040,0.045466594,0.028839063,0.0012256542,0.0154018765,0.036801483,0.023299396,0.001333944,0.012168144,0.031111192
2041,0.04573039,0.021464953,0.0011993956,0.023066042,0.04656975,0.008555411,0.0012804352,0.036733903,0.017965842
2042,0.045508686,0.028804416,0.0012252707,0.015479,0.036831155,0.02327806,0.0013338038,0.012219292,0.031077791
2043,0.0457777,0.021418473,0.0011990066,0.023160223,0.04662797,0.0085097775,0.0012801315,0.03683806,0.017910728
2044,0.045554813,0.028771048,0.0012248821,0.015558883,0.03686388,0.023257893,0.0013336617,0.012272326,0.031045742
2045,0.04582841,0.021372508,0.0011986083,0.023257291,0.046689827,0.0084641185,0.0012798177,0.03694589,0.017855808
2046,0.04560344,0.028738528,0.0012244874,0.015640423,0.03689856,0.023238497,0.0013335126,0.012326551,0.031014562
2047,0.045880895,0.021326933,0.0011982004,0.023355762,0.046753705,0.008418632,0.0012794932,0.037055578,0.017801156
2048,0.04565308,0.028706476,0.0012240858,0.015722517,0.03693405,0.023219412,0.0013333565,0.012381284,0.030983772
2049,0.04593364,0.021281686,0.0011977823,0.023454176,0.04681796,0.008373483,0.0012791567,0.037165318,0.017746828
2050,0.04570212,0.028674448,0.0012236747,0.015803996,0.036969073,0.02320017,0.0013331908,0.012435713,0.030952863
2051,0.045985002,0.02123664,0.0011973529,0.02355101,0.04688093,0.008328843,0.0012788094,0.037273277,0.017692892
2052,0.045748964,0.028642032,0.0012232527,0.01588368,0.03700245,0.02318037,0.0013330132,0.01248907,0.030921351
2053,0.04603329,0.021191692,0.0011969109,0.023644686,0.046940904,0.00828487,0.0012784497,0.037377585,0.017639397
2054,0.045792,0.028608775,0.0012228184,0.015960407,0.03703291,0.023159502,0.0013328211,0.012540587,0.030888718
2055,0.046076916,0.021146739,0.0011964565,0.023733722,0.04699625,0.008241731,0.0012780798,0.03747644,0.017586403
2056,0.045829687,0.028574292,0.0012223717,0.016033024,0.037059315,0.02313721,0.001332613,0.012589491,0.030854506
2057,0.046114348,0.021101687,0.0011959882,0.023816673,0.04704541,0.008199577,0.0012776966,0.037568137,0.017533952
2058,0.045860507,0.028538173,0.001221911,0.016100422,0.03708045,0.023113016,0.0013323885,0.0126350485,0.030818256
2059,0.046144076,0.021056423,0.0011955064,0.023892144,0.047086757,0.008158551,0.0012773017,0.037650906,0.017482093
2060,0.045883104,0.028500056,0.0012214355,0.016161611,0.037095286,0.023086589,0.0013321452,0.012676554,0.030779539
2061,0.046164773,0.02101085,0.0011950121,0.02395891,0.047118995,0.008118763,0.0012768961,0.037723336,0.01743085
2062,0.045896225,0.028459629,0.0012209448,0.016215649,0.037102852,0.023057574,0.0013318832,0.012713394,0.030738002
2063,0.046175227,0.020964893,0.0011945047,0.024015827,0.04714072,0.008080319,0.0012764806,0.03778392,0.01738026
2064,0.045898814,0.028416594,0.0012204387,0.01626178,0.037102334,0.023025703,0.001331599,0.012745034,0.03069331
2065,0.046174467,0.02091847,0.0011939852,0.024062011,0.04715108,0.0080433,0.0012760551,0.037831724,0.017330334
2066,0.045889966,0.028370729,0.0012199171,0.016299322,0.03709305,0.022990726,0.001331293,0.012771034,0.03064521
2067,0.04616168,0.020871526,0.0011934529,0.024096701,0.04714907,0.00800776,0.00127562,0.03786569,0.017281093
2068,0.045869064,0.028321847,0.0012193805,0.016327836,0.03707449,0.02295247,0.0013309682,0.012791051,0.030593509
2069,0.04613626,0.020824,0.0011929099,0.024119351,0.047134176,0.007973749,0.0012751773,0.03788525,0.01723254
2070,0.045835547,0.028269812,0.0012188295,0.016346904,0.037046228,0.022910815,0.0013306217,0.012804792,0.030538054
2071,0.046097882,0.020775873,0.0011923572,0.024129651,0.047105968,0.007941272,0.0012747288,0.03788997,0.017184667
2072,0.045789313,0.028214594,0.001218265,0.016356453,0.03700821,0.022865728,0.0013302544,0.01281223,0.03047882
2073,0.046046436,0.020727126,0.0011917964,0.024127511,0.047064338,0.007910326,0.0012742722,0.03787974,0.017137477
2074,0.045730248,0.028156167,0.0012176874,0.016356394,0.03696035,0.022817181,0.0013298697,0.012813299,0.03041578
2075,0.04598198,0.020677742,0.0011912272,0.024113014,0.04700923,0.007880888,0.0012738135,0.037854526,0.017090945
2076,0.045658678,0.02809459,0.0012170993,0.01634699,0.036902864,0.022765273,0.0013294667,0.012808124,0.030349027
2077,0.045904964,0.020627748,0.0011906532,0.024086565,0.046941154,0.007852902,0.0012733492,0.037814904,0.017045053
2078,0.045575038,0.028029978,0.0012165012,0.016328558,0.036836114,0.022710122,0.0013290455,0.012796945,0.030278701
2079,0.045815963,0.020577174,0.0011900744,0.024048716,0.046860658,0.007826291,0.0012728852,0.037761483,0.01699978
2080,0.045480147,0.027962545,0.0012158941,0.01630171,0.03676073,0.022651931,0.0013286107,0.012780189,0.030205062
2081,0.04571584,0.020526059,0.0011894932,0.024000287,0.046768602,0.00780097,0.001272421,0.03769521,0.016955078
2082,0.045374777,0.027892485,0.0012152812,0.016267011,0.036677305,0.02259094,0.0013281635,0.0127582,0.030128332
2083,0.045605496,0.020474458,0.0011889106,0.023942126,0.04666587,0.0077768127,0.0012719566,0.0376171,0.016910912
2084,0.045259997,0.02782005,0.0012146635,0.01622528,0.0365867,0.02252743,0.0013277056,0.012731562,0.030048838
2085,0.045486175,0.020422438,0.0011883288,0.023875408,0.0465537,0.0077537135,0.0012714947,0.037528493,0.016867239
2086,0.045137115,0.027745608,0.001214043,0.016177462,0.036489848,0.022461746,0.0013272397,0.012700862,0.029966988
2087,0.045359235,0.020370096,0.0011877504,0.023801388,0.04643349,0.0077315248,0.0012710349,0.03743093,0.016824009
2088,0.04500743,0.027669469,0.0012134216,0.01612454,0.036387887,0.022394273,0.0013267678,0.012666845,0.029883165
2089,0.04522602,0.020317482,0.0011871746,0.023721363,0.046306603,0.0077100843,0.0012705806,0.037325937,0.016781168
2090,0.044872437,0.027592024,0.0012128014,0.016067611,0.036281835,0.022325408,0.0013262919,0.012630134,0.029797826
2091,0.045088146,0.02026471,0.0011866048,0.023636831,0.046174612,0.0076892446,0.0012701312,0.037215237,0.016738655
2092,0.0447336,0.027513644,0.0012121849,0.016007768,0.036172867,0.022255512,0.0013258157,0.012591539,0.029711418
2093,0.04494703,0.020211864,0.0011860416,0.02354912,0.046039097,0.0076688677,0.0012696881,0.037100542,0.01669642
2094,0.04459235,0.027434707,0.0012115717,0.015946072,0.036062077,0.022185015,0.0013253404,0.012551722,0.029624367
2095,0.044804268,0.020159032,0.001185486,0.023459747,0.045901652,0.0076487474,0.0012692524,0.036983654,0.0166544
2096,0.044450346,0.027355626,0.0012109659,0.015883755,0.035950795,0.02211437,0.0013248688,0.012511556,0.029537184
2097,0.044661462,0.0201063,0.0011849382,0.023370225,0.045763854,0.0076287435,0.0012688224,0.03686629,0.016612515
2098,0.044309054,0.027276803,0.001210368,0.015821883,0.035840087,0.022043994,0.0013244036,0.01247169,0.029450325
2099,0.044520155,0.020053767,0.0011844009,0.023281986,0.045627423,0.0076087015,0.0012683994,0.03675032,0.016570726
2100,0.044169962,0.027198613,0.0012097786,0.015761571,0.035731085,0.02197425,0.0013239463,0.01243289,0.029364234
2101,0.044381775,0.020001527,0.0011838728,0.023196377,0.04549367,0.007588444,0.0012679845,0.03663724,0.016528966
2102,0.04403444,0.02712144,0.0012091994,0.015703801,0.03562491,0.021905595,0.0013234989,0.012395816,0.029279329
2103,0.044247657,0.019949645,0.0011833552,0.023114659,0.045364156,0.0075678527,0.0012675761,0.03652873,0.016487183
2104,0.04390371,0.027045574,0.0012086317,0.015649501,0.03552241,0.021838313,0.0013230606,0.012361037,0.029196007
2105,0.04411907,0.019898199,0.0011828482,0.023038024,0.045240127,0.007546777,0.0012671751,0.036426175,0.01644532
2106,0.04377904,0.026971355,0.0012080761,0.01559961,0.035424635,0.021772789,0.0013226377,0.01232921,0.02911464
2107,0.043997254,0.019847253,0.0011823513,0.02296765,0.045122888,0.0075250864,0.0012667823,0.03633102,0.016403323
2108,0.04366155,0.026899094,0.001207533,0.015554924,0.035332378,0.021709321,0.0013222271,0.012300831,0.02903558
2109,0.04388324,0.019796882,0.0011818646,0.022904495,0.045013532,0.0075026765,0.0012663939,0.036244463,0.016361153
2110,0.043552138,0.026829015,0.0012070031,0.015516119,0.03524635,0.021648182,0.0013218317,0.012276338,0.028959101
2111,0.043777913,0.019747129,0.0011813892,0.022849396,0.04491298,0.0074794567,0.0012660116,0.03616751,0.016318766
2112,0.043451626,0.026761347,0.0012064863,0.015483792,0.035167176,0.021589579,0.0013214514,0.012256145,0.02888546
2113,0.043682076,0.01969806,0.0011809221,0.022803092,0.044822104,0.007455358,0.0012656345,0.03610111,0.016276151
2114,0.043360796,0.0266963,0.0012059825,0.015458514,0.03509546,0.021533763,0.0013210884,0.012240609,0.028814895
2115,0.04359638,0.019649709,0.001180464,0.022766206,0.044741597,0.0074302885,0.0012652617,0.036046047,0.016233258
2116,0.043280076,0.026633982,0.0012054913,0.015440604,0.035031483,0.02148082,0.0013207399,0.012229925,0.02874755
2117,0.04352118,0.019602086,0.0011800138,0.022739079,0.044671863,0.0074042412,0.0012648912,0.036002733,0.016190087
2118,0.04320983,0.026574498,0.0012050131,0.015430316,0.034975618,0.021430893,0.0013204081,0.012224316,0.028683526
2119,0.043456905,0.019555248,0.0011795703,0.022722088,0.044613346,0.0073771537,0.0012645241,0.035971668,0.016146624
2120,0.04315038,0.026517943,0.0012045475,0.015427891,0.03492804,0.02138407,0.0013200924,0.012223878,0.028622918
2121,0.04340373,0.019509207,0.0011791338,0.022715388,0.04456628,0.007349066,0.0012641579,0.035953056,0.016102875
2122,0.043101832,0.026464349,0.0012040922,0.01543339,0.034888808,0.021340325,0.0013197904,0.012228692,0.028565764
2123,0.04336161,0.019463956,0.0011787016,0.022718955,0.044530608,0.007319949,0.0012637918,0.03594687,0.016058847
2124,0.04306403,0.026413664,0.0012036473,0.01544672,0.034857895,0.021299688,0.0013195054,0.012238701,0.02851201
2125,0.04333045,0.0194195,0.0011782732,0.022732675,0.044506304,0.0072898557,0.0012634248,0.035953023,0.016014546
2126,0.04303683,0.026365887,0.0012032114,0.015467731,0.03483507,0.021262052,0.0013192318,0.012253789,0.028461613
2127,0.04330998,0.019375855,0.0011778479,0.022756277,0.04449308,0.007258816,0.0012630561,0.035971206,0.015970012
2128,0.043019876,0.026320893,0.0012027839,0.0154962,0.0348202,0.021227354,0.0013189706,0.012273875,0.02841444
2129,0.04329974,0.01933299,0.0011774241,0.022789324,0.04449048,0.007226896,0.0012626853,0.0360009,0.015925264
2130,0.043012664,0.026278581,0.0012023635,0.015531718,0.03481279,0.021195447,0.0013187199,0.012298623,0.028370356
2131,0.043299146,0.019290876,0.0011770002,0.022831272,0.044497933,0.0071941926,0.0012623098,0.03604143,0.015880344
2132,0.043014564,0.026238779,0.0012019485,0.015573837,0.0348124,0.021166118,0.0013184791,0.0123278,0.028329149
2133,0.04330752,0.019249499,0.0011765751,0.022881446,0.044514716,0.0071607865,0.0012619296,0.036092,0.015835293
2134,0.04302479,0.026201293,0.0012015373,0.015621959,0.034818474,0.02113917,0.0013182458,0.01236106,0.028290575
2135,0.04332397,0.01920882,0.001176148,0.022939002,0.04453994,0.0071267723,0.0012615445,0.03615162,0.015790168
2136,0.04304249,0.026165893,0.0012011289,0.015675467,0.03483024,0.021114344,0.0013180182,0.012397876,0.028254371
2137,0.04334761,0.01916879,0.0011757171,0.023003101,0.044572692,0.007092287,0.001261154,0.03621925,0.015745012
2138,0.04306662,0.02613232,0.001200721,0.015733583,0.034847032,0.021091366,0.001317794,0.012437872,0.028220221
2139,0.04337731,0.019129345,0.0011752817,0.023072682,0.044611875,0.0070574456,0.001260754,0.036293674,0.015699875
2140,0.04309617,0.026100338,0.0012003124,0.01579552,0.03486801,0.021069966,0.0013175712,0.012480469,0.028187819
2141,0.043411925,0.019090433,0.0011748401,0.023146652,0.044656217,0.007022375,0.0012603486,0.036373496,0.01565483
2142,0.043129858,0.026069593,0.0011999026,0.015860362,0.03489216,0.021049747,0.0013173477,0.012525065,0.028156774
2143,0.043450236,0.019052014,0.0011743924,0.02322383,0.044704504,0.00698722,0.0012599333,0.036457352,0.015609923
2144,0.043166514,0.026039798,0.0011994888,0.015927227,0.034918625,0.021030424,0.0013171203,0.012571081,0.028126724
2145,0.043490797,0.019013971,0.0011739362,0.02330289,0.044755295,0.006952128,0.0012595095,0.036543656,0.0155652175
2146,0.043204695,0.026010584,0.0011990697,0.015995039,0.03494628,0.021011578,0.0013168906,0.0126178125,0.028097248
2147,0.04353241,0.018976262,0.0011734718,0.023382673,0.044807218,0.0069172313,0.0012590773,0.03663091,0.015520764
2148,0.043243162,0.025981644,0.0011986439,0.016062874,0.034974203,0.02099291,0.001316653,0.012664637,0.028067982
2149,0.043573543,0.018938787,0.0011729975,0.023461757,0.044858832,0.006882671,0.0012586355,0.036717527,0.01547662
2150,0.04328049,0.025952622,0.0011982098,0.01612966,0.03500124,0.020973995,0.0013164069,0.012710839,0.028038494
2151,0.043612763,0.018901471,0.0011725138,0.02353878,0.044908658,0.006848606,0.0012581843,0.036801867,0.015432847
2152,0.04331524,0.025923148,0.0011977666,0.016194325,0.035026245,0.020954471,0.0013161495,0.012755626,0.028008366
2153,0.043648757,0.01886423,0.001172019,0.023612507,0.04495517,0.006815148,0.001257723,0.0368823,0.015389485
2154,0.04334614,0.025892895,0.001197313,0.016255934,0.03504833,0.020933991,0.0013158793,0.01279846,0.027977228
2155,0.04368011,0.018826976,0.0011715139,0.02368162,0.044997033,0.0067824335,0.0012572538,0.036957346,0.015346579
2156,0.04337185,0.025861531,0.0011968479,0.01631347,0.035066366,0.020912215,0.0013155941,0.012838557,0.027944693
2157,0.043705575,0.01878963,0.0011709981,0.023744948,0.04503297,0.0067505804,0.0012567729,0.03702562,0.015304166
2158,0.04339128,0.025828803,0.0011963709,0.016366106,0.035079565,0.02088885,0.0013152946,0.01287542,0.027910447
2159,0.043723963,0.018752104,0.0011704711,0.02380139,0.045061678,0.0067196707,0.0012562855,0.03708572,0.015262283
2160,0.0434032,0.02579436,0.0011958806,0.016412959,0.03508694,0.020863574,0.0013149765,0.01290839,0.027874127
2161,0.043734185,0.01871435,0.0011699335,0.023849905,0.045082007,0.006689819,0.0012557891,0.0371364,0.0152209615
2162,0.0434067,0.02575801,0.0011953769,0.016453313,0.035087787,0.02083617,0.0013146417,0.012936973,0.027835488
2163,0.043735363,0.018676287,0.0011693857,0.02388969,0.045093067,0.0066610747,0.0012552844,0.037176706,0.015180218
2164,0.04340096,0.025719523,0.00119486,0.016486574,0.03508144,0.020806383,0.0013142877,0.012960768,0.027794294
2165,0.043726698,0.018637856,0.0011688274,0.023920016,0.04509402,0.006633504,0.0012547744,0.037205745,0.015140062
2166,0.04338535,0.02567875,0.0011943294,0.016512267,0.03506744,0.020774078,0.0013139134,0.012979449,0.027750358
2167,0.043707654,0.01859903,0.0011682614,0.02394036,0.045084275,0.0066071497,0.0012542577,0.03722287,0.015100506
2168,0.043359354,0.025635544,0.0011937857,0.016530024,0.035045397,0.020739125,0.0013135225,0.012992749,0.027703539
2169,0.04367782,0.018559769,0.0011676868,0.023950366,0.04506338,0.0065820203,0.0012537368,0.037227623,0.015061567
2170,0.043322753,0.025589865,0.0011932295,0.01653966,0.035015117,0.020701468,0.0013131103,0.013000539,0.02765378
2171,0.043636993,0.018520042,0.0011671046,0.023949845,0.045031145,0.006558133,0.0012532104,0.037219804,0.015023214
2172,0.043275468,0.025541663,0.0011926618,0.016541144,0.03497655,0.020661078,0.001312682,0.013002789,0.027601052
2173,0.04358526,0.018479863,0.0011665166,0.02393888,0.044987574,0.0065354384,0.0012526825,0.037199453,0.014985454
2174,0.04321757,0.025490973,0.0011920822,0.016534517,0.034929726,0.02061799,0.0013122341,0.012999504,0.027545387
2175,0.043522798,0.01843921,0.0011659245,0.023917666,0.044932853,0.006513954,0.0012521523,0.03716675,0.014948263
2176,0.043149486,0.025437877,0.0011914932,0.016520118,0.03487502,0.020572297,0.0013117705,0.0129909525,0.027486896
2177,0.04345005,0.018398102,0.0011653287,0.023886621,0.04486742,0.006493582,0.0012516199,0.037122216,0.0149116125
2178,0.04307162,0.025382478,0.0011908957,0.016498249,0.034812715,0.020524094,0.0013112925,0.012977329,0.027425712
2179,0.043367602,0.018356591,0.0011647309,0.02384628,0.0447918,0.006474263,0.0012510897,0.037066445,0.014875485
2180,0.04298463,0.02532491,0.001190291,0.016469428,0.03474334,0.020473575,0.0013108009,0.012958962,0.027362004
2181,0.043276176,0.018314691,0.0011641323,0.02379735,0.04470676,0.006455937,0.0012505613,0.037000265,0.014839847
2182,0.04288941,0.025265405,0.0011896808,0.016434321,0.034667604,0.020420963,0.0013102978,0.0129363425,0.027296023
2183,0.043176778,0.018272454,0.0011635339,0.02374079,0.044613354,0.0064384886,0.0012500325,0.03692483,0.01480465
2184,0.04278689,0.025204176,0.0011890663,0.016393645,0.03458622,0.020366482,0.0013097858,0.0129099535,0.02722806
2185,0.043070387,0.018229928,0.0011629381,0.02367752,0.04451252,0.006421808,0.0012495094,0.036841203,0.014769852
2186,0.04267816,0.025141496,0.0011884497,0.016348213,0.03450002,0.020310432,0.0013092663,0.0128803225,0.027158398
2187,0.042958237,0.018187186,0.0011623459,0.023608703,0.04440553,0.0064057913,0.0012489901,0.03675075,0.014735413
2188,0.04256434,0.025077641,0.0011878321,0.01629887,0.034409925,0.02025311,0.0013087407,0.012848075,0.027087376
2189,0.04284142,0.018144287,0.0011617569,0.023535376,0.0442935,0.006390313,0.0012484747,0.036654714,0.014701283
2190,0.042446725,0.025012905,0.0011872158,0.016246606,0.034316886,0.020194836,0.0013082126,0.012813839,0.027015353
2191,0.04272135,0.018101301,0.0011611742,0.023458874,0.044177957,0.0063752546,0.0012479653,0.03655474,0.01466741
2192,0.042326525,0.024947593,0.0011866014,0.016192332,0.03422192,0.020135928,0.0013076831,0.01277831,0.026942676
2193,0.04259924,0.018058281,0.0011605975,0.023380358,0.044060007,0.0063604536,0.0012474619,0.036452092,0.014633746
2194,0.042205103,0.02488203,0.0011859915,0.01613708,0.034125973,0.02007672,0.0013071556,0.0127420975,0.026869748
2195,0.042476587,0.018015344,0.0011600289,0.023301214,0.0439413,0.0063457964,0.0012469643,0.03634854,0.014600225
2196,0.042083703,0.024816537,0.0011853864,0.016081778,0.034030117,0.020017587,0.0013066314,0.012705899,0.026796913
2197,0.04235452,0.017972533,0.0011594676,0.023222521,0.043822978,0.0063311653,0.0012464733,0.03624534,0.01456681
2198,0.04196355,0.024751408,0.0011847891,0.016027354,0.033935227,0.019958818,0.0013061131,0.012670294,0.026724525
2199,0.042234384,0.017929912,0.0011589153,0.023145556,0.04370644,0.00631642,0.001245988,0.036144033,0.01453344
2200,0.041845895,0.02468696,0.0011841995,0.015974738,0.033842318,0.019900758,0.0013056013,0.012635961,0.026652955
2201,0.042117342,0.017887551,0.001158371,0.023071421,0.04359289,0.0063014445,0.0012455109,0.036045935,0.0145000685
2202,0.041731823,0.02462345,0.0011836188,0.015924755,0.033752218,0.019843686,0.0013051,0.012603432,0.026582507
2203,0.042004544,0.017845526,0.0011578363,0.023001181,0.043483593,0.0062861326,0.0012450384,0.035952423,0.014466652
2204,0.041622415,0.024561156,0.0011830484,0.015878214,0.033665754,0.019787908,0.0013046089,0.012573238,0.02651351
2205,0.041896954,0.017803868,0.00115731,0.022935774,0.04337956,0.006270375,0.0012445726,0.035864614,0.0144331455
2206,0.041518547,0.024500301,0.0011824876,0.015835758,0.03358361,0.019733652,0.0013041293,0.012545828,0.026446205
2207,0.041795515,0.017762655,0.0011567925,0.022876065,0.043281734,0.0062541063,0.0012441109,0.035783518,0.014399516
2208,0.04142113,0.024441112,0.0011819382,0.01579808,0.03350649,0.019681154,0.0013036621,0.012521673,0.02638087
2209,0.041701082,0.017721925,0.0011562842,0.022822874,0.043191016,0.00623722,0.0012436552,0.03571014,0.014365728
2210,0.04133092,0.024383778,0.0011814004,0.015765743,0.033434972,0.01963063,0.0013032082,0.012501133,0.026317718
2211,0.041614406,0.017681722,0.0011557831,0.022776904,0.04310822,0.006219655,0.0012432032,0.035645362,0.014331751
2212,0.041248605,0.024328478,0.0011808742,0.015739255,0.033369567,0.019582251,0.0013027696,0.012484548,0.026256954
2213,0.04153606,0.017642086,0.0011552909,0.022738682,0.043033987,0.006201357,0.0012427554,0.035589874,0.014297557
2214,0.04117456,0.024275314,0.0011803594,0.015718888,0.033310607,0.019536152,0.0013023451,0.012472109,0.026198693
2215,0.041466378,0.01760303,0.0011548039,0.022708543,0.042968698,0.0061822967,0.0012423095,0.03554409,0.014263149
2216,0.04110921,0.024224386,0.001179856,0.01570497,0.033258397,0.019492421,0.0013019365,0.012464038,0.026143048
2217,0.041405745,0.017564585,0.0011543243,0.022686837,0.04291276,0.0061624455,0.0012418658,0.035508446,0.014228506
2218,0.041052796,0.024175774,0.0011793637,0.01569766,0.033213086,0.019451141,0.0013015418,0.012460402,0.026090087
2219,0.041354388,0.017526787,0.0011538508,0.02267375,0.042866383,0.0061418004,0.0012414246,0.03548316,0.014193629
2220,0.04100541,0.024129499,0.0011788819,0.01569703,0.03317482,0.019412318,0.0013011618,0.01246134,0.026039865
2221,0.04131233,0.017489623,0.0011533811,0.022669323,0.042829618,0.0061203516,0.001240983,0.035468284,0.0141585255
2222,0.04096715,0.02408559,0.0011784094,0.01570315,0.03314363,0.01937601,0.001300796,0.012466822,0.025992386
2223,0.041279517,0.017453108,0.001152915,0.022673493,0.042802528,0.006098129,0.00124054,0.03546386,0.014123204
2224,0.040937763,0.024043987,0.0011779462,0.01571583,0.033119313,0.019342111,0.0013004424,0.012476761,0.025947578
2225,0.041255698,0.017417246,0.0011524512,0.022686003,0.042784773,0.0060751624,0.0012400971,0.035469513,0.014087688
2226,0.040917017,0.024004642,0.0011774912,0.015734883,0.033101697,0.01931058,0.0013001007,0.012491016,0.025905376
2227,0.04124058,0.017382013,0.0011519893,0.022706578,0.042776067,0.006051505,0.0012396522,0.03548491,0.014051986
2228,0.040904485,0.02396747,0.0011770424,0.015759975,0.033090513,0.019281339,0.00129977,0.012509403,0.02586566
2229,0.04123366,0.017347405,0.0011515276,0.022734728,0.042775963,0.0060272105,0.001239203,0.03550955,0.014016149
2230,0.04089973,0.023932345,0.0011766007,0.015790783,0.033085305,0.019254196,0.0012994499,0.01253166,0.0258283
2231,0.041234408,0.017313387,0.0011510655,0.022769954,0.042783905,0.006002347,0.0012387516,0.035542805,0.013980196
2232,0.04090208,0.023899127,0.0011761625,0.01582679,0.03308564,0.01922903,0.0012991375,0.012557473,0.025793102
2233,0.041242085,0.017279945,0.001150602,0.022811538,0.04279908,0.0059769982,0.0012382945,0.03558379,0.0139441695
2234,0.040910795,0.023867618,0.0011757287,0.01586745,0.03309093,0.019205611,0.0012988326,0.0125864865,0.025759853
2235,0.041255936,0.017247047,0.0011501352,0.022858756,0.042820737,0.005951247,0.0012378329,0.035631657,0.01390811
2236,0.04092513,0.02383764,0.0011752973,0.01591219,0.033100568,0.019183757,0.001298532,0.01261828,0.025728317
2237,0.041275106,0.017214637,0.0011496658,0.022910804,0.042848058,0.00592521,0.001237365,0.035685483,0.013872065
2238,0.04094413,0.023808997,0.0011748662,0.015960265,0.033113874,0.019163236,0.0012982341,0.012652406,0.025698256
2239,0.041298576,0.01718268,0.0011491919,0.022966705,0.04288001,0.005898963,0.0012368915,0.035744157,0.013836077
2240,0.040966775,0.023781423,0.0011744341,0.016010918,0.033130012,0.019143745,0.0012979369,0.012688329,0.025669364
2241,0.041325256,0.017151123,0.0011487122,0.023025423,0.042915314,0.005872639,0.001236411,0.035806265,0.013800201
2242,0.040992077,0.023754667,0.0011740002,0.016063409,0.033148233,0.019125056,0.0012976395,0.012725537,0.025641354
2243,0.041354127,0.017119896,0.0011482266,0.023086004,0.042952985,0.0058463444,0.001235924,0.035870716,0.013764479
2244,0.041018926,0.023728464,0.0011735632,0.016116899,0.033167638,0.01910685,0.0012973384,0.012763449,0.025613911
2245,0.041384064,0.017088965,0.0011477344,0.023147363,0.0429919,0.005820175,0.00123543,0.035936292,0.013728954
2246,0.041046232,0.023702579,0.0011731222,0.016170532,0.033187408,0.019088859,0.0012970339,0.012801515,0.025586743
2247,0.041413885,0.017058248,0.0011472345,0.023208402,0.04303078,0.0057942495,0.0012349286,0.0360016,0.013693681
2248,0.041072883,0.023676723,0.0011726741,0.016223487,0.0332067,0.019070825,0.0012967217,0.012839156,0.025559526
2249,0.04144243,0.017027682,0.0011467264,0.023268024,0.04306848,0.00576868,0.00123442,0.03606538,0.013658691
2250,0.0410977,0.023650615,0.0011722192,0.016274868,0.033224504,0.019052371,0.0012964022,0.012875731,0.025531925
2251,0.04146857,0.016997218,0.0011462108,0.023325138,0.043103755,0.0057435622,0.0012339038,0.03612629,0.013624041
2252,0.041119583,0.023623984,0.0011717561,0.01632384,0.033240072,0.019033311,0.0012960717,0.012910691,0.025503658
2253,0.04149117,0.016966771,0.0011456864,0.023378711,0.043135468,0.005719003,0.0012333806,0.036183085,0.013589756
2254,0.041137554,0.023596609,0.0011712839,0.016369661,0.033252582,0.019013328,0.0012957291,0.012943526,0.02547443
2255,0.041509252,0.016936297,0.0011451533,0.023427803,0.04316252,0.0056950767,0.0012328504,0.036234595,0.0135558685
2256,0.041150622,0.023568248,0.0011708013,0.016411575,0.033261262,0.018992217,0.001295374,0.012973669,0.025443979
2257,0.041521758,0.016905721,0.0011446114,0.023471424,0.04318393,0.0056718676,0.0012323137,0.03627975,0.013522414
2258,0.041157834,0.023538653,0.0011703089,0.01644887,0.033265345,0.01896968,0.0012950049,0.013000662,0.025412038
2259,0.041527875,0.016875006,0.0011440616,0.023508806,0.043198694,0.0056494586,0.0012317708,0.036317464,0.013489418
2260,0.0411584,0.023507655,0.0011698048,0.016480941,0.03326425,0.018945577,0.0012946182,0.013024055,0.025378399
2261,0.041526735,0.016844077,0.0011435038,0.023539154,0.043206032,0.005627904,0.0012312229,0.036346905,0.013456898
2262,0.041151613,0.02347507,0.0011692895,0.016507255,0.033257425,0.018919699,0.0012942177,0.01304351,0.025342857
2263,0.0415178,0.016812902,0.0011429384,0.02356196,0.043205284,0.005607236,0.0012306699,0.03636738,0.013424861
2264,0.041137047,0.023440797,0.0011687628,0.016527489,0.03324448,0.018891925,0.0012938008,0.013058755,0.0253053
2265,0.041500594,0.016781453,0.0011423657,0.023576776,0.043195914,0.0055874786,0.0012301126,0.036378324,0.013393324
2266,0.041114196,0.023404691,0.0011682245,0.01654128,0.033225086,0.018862156,0.001293365,0.013069564,0.025265593
2267,0.04147476,0.016749691,0.0011417872,0.02358328,0.04317765,0.0055686818,0.001229553,0.036379416,0.013362277
2268,0.04108287,0.023366727,0.0011676756,0.016548468,0.03319907,0.018830352,0.0012929144,0.013075802,0.025223678
2269,0.041440077,0.016717602,0.0011412033,0.023581272,0.043150116,0.005550823,0.001228989,0.036370303,0.013331729
2270,0.04104291,0.023326846,0.0011671158,0.016548946,0.0331663,0.018796427,0.0012924464,0.013077428,0.02517952
2271,0.041396536,0.01668517,0.0011406144,0.02357075,0.04311338,0.0055339043,0.0012284255,0.03635105,0.013301667
2272,0.040994436,0.023285083,0.0011665463,0.016542807,0.03312684,0.018760448,0.0012919627,0.013074427,0.025133135
2273,0.041344315,0.016652402,0.001140022,0.023551892,0.043067534,0.005517891,0.0012278586,0.036321785,0.0132720815
2274,0.04093767,0.02324145,0.0011659671,0.016530251,0.033080958,0.018722456,0.0012914629,0.01306704,0.025084596
2275,0.041283727,0.016619314,0.001139427,0.023524988,0.043012947,0.005502759,0.0012272929,0.036282897,0.013242946
2276,0.04087298,0.023196058,0.0011653804,0.01651154,0.033028826,0.018682513,0.0012909508,0.01305536,0.025033986
2277,0.041215226,0.016585907,0.0011388308,0.02349049,0.04294999,0.0054884376,0.0012267287,0.036234822,0.0132142445
2278,0.0408009,0.02314901,0.001164786,0.016487105,0.032970928,0.018640779,0.0012904236,0.013039727,0.024981463
2279,0.041139387,0.016552212,0.0011382342,0.023448939,0.042879306,0.005474876,0.0012261645,0.036178265,0.013185948
2280,0.040721986,0.023100428,0.001164186,0.016457371,0.032907747,0.0185974,0.0012898867,0.013020461,0.024927163
2281,0.041056875,0.016518256,0.001137638,0.023400981,0.042801563,0.0054619997,0.0012256046,0.03611396,0.013158023
2282,0.04063699,0.02305049,0.0011635819,0.016422918,0.032839783,0.018552527,0.0012893392,0.012997914,0.024871297
2283,0.040968537,0.016484082,0.0011370438,0.023347411,0.0427176,0.005449753,0.0012250454,0.036042802,0.013130438
2284,0.04054687,0.022999417,0.001162974,0.016384479,0.03276787,0.018506423,0.0012887868,0.012972661,0.024814127
2285,0.04087531,0.016449744,0.0011364516,0.02328911,0.0426284,0.0054380097,0.0012244915,0.035965897,0.013103153
2286,0.0404524,0.022947384,0.001162365,0.016342647,0.032692537,0.018459272,0.0012882267,0.01294504,0.024755847
2287,0.040778082,0.01641527,0.0011358637,0.023226948,0.042534877,0.0054267095,0.0012239424,0.035884224,0.013076131
2288,0.040354572,0.022894613,0.0011617558,0.016298205,0.032614574,0.018411284,0.0012876634,0.012915624,0.024696734
2289,0.040677942,0.016380722,0.00113528,0.02316194,0.042438142,0.005415736,0.0012233959,0.035799008,0.013049322
2290,0.04025442,0.022841342,0.001161147,0.016251933,0.03253486,0.018362775,0.0012870968,0.012884989,0.024637068
2291,0.040575888,0.016346153,0.0011347019,0.023095034,0.042339247,0.005404998,0.0012228556,0.035711393,0.013022699
2292,0.04015299,0.022787828,0.0011605411,0.016204622,0.032454167,0.018313974,0.00128653,0.012853661,0.024577133
2293,0.040473025,0.016311616,0.0011341292,0.02302728,0.04223936,0.005394403,0.0012223197,0.035622638,0.0129962135
2294,0.040051285,0.022734284,0.001159939,0.01615706,0.03237328,0.018265143,0.0012859671,0.01282217,0.024517203
2295,0.040370394,0.016277166,0.0011335631,0.022959664,0.04213949,0.0053838417,0.0012217894,0.035533857,0.012969816
2296,0.039950307,0.022680974,0.0011593417,0.016109992,0.032293014,0.018216552,0.0012854068,0.012791056,0.024457552
2297,0.040268987,0.016242856,0.0011330041,0.022893125,0.042040765,0.0053732228,0.0012212652,0.03544628,0.012943472
2298,0.039851032,0.022628112,0.00115875,0.016064173,0.032214038,0.018168386,0.0012848519,0.0127608,0.024398448
2299,0.04016981,0.016208734,0.0011324517,0.022828624,0.041944157,0.0053624623,0.0012207452,0.03536095,0.012917148
2300,0.039754383,0.02257591,0.0011581657,0.016020311,0.03213715,0.01812094,0.0012843028,0.012731908,0.024340147
2301,0.04007376,0.016174853,0.0011319068,0.022767,0.04185067,0.005351456,0.0012202308,0.035278983,0.012890797
2302,0.039661244,0.022524592,0.0011575889,0.01597906,0.03206302,0.018074423,0.0012837633,0.012704832,0.024282888
2303,0.039981768,0.016141264,0.0011313694,0.022709137,0.04176128,0.005340141,0.0012197203,0.03520142,0.012864381
2304,0.039572425,0.022474352,0.001157021,0.015941052,0.03199228,0.018029038,0.0012832333,0.012680008,0.024226895
2305,0.03989458,0.016108004,0.0011308382,0.02265574,0.04167676,0.005328443,0.0012192148,0.035129104,0.012837881
2306,0.039488614,0.02242535,0.0011564619,0.015906803,0.031925473,0.017984979,0.0012827147,0.012657779,0.024172371
2307,0.039812814,0.016075108,0.0011303148,0.022607392,0.041597754,0.0053163012,0.001218713,0.035062738,0.012811261
2308,0.03941044,0.022377744,0.001155912,0.015876781,0.031863056,0.017942376,0.0012822052,0.012638474,0.02411948
2309,0.03973718,0.016042616,0.0011297978,0.022564763,0.041525077,0.0053036576,0.0012182151,0.035003204,0.01278451
2310,0.039338443,0.022331657,0.001155372,0.015851414,0.031805478,0.0179014,0.0012817103,0.012622369,0.024068372
2311,0.03966811,0.01601056,0.0011292868,0.022528263,0.041459166,0.005290478,0.0012177201,0.034950968,0.012757599
2312,0.03927301,0.022287205,0.0011548422,0.015830964,0.03175303,0.017862158,0.0012812268,0.012609647,0.024019172
2313,0.039605968,0.015978958,0.0011287818,0.022498228,0.041400388,0.0052767317,0.0012172263,0.034906432,0.01273052
2314,0.03921453,0.02224446,0.0011543216,0.015815748,0.031706035,0.017824732,0.0012807577,0.012600546,0.023971967
2315,0.039551105,0.015947832,0.0011282818,0.022474991,0.04134917,0.0052623954,0.0012167345,0.03487004,0.012703266
2316,0.03916318,0.022203494,0.0011538109,0.015805872,0.031664602,0.017789176,0.0012803016,0.012595126,0.023926819
2317,0.03950364,0.015917202,0.0011277861,0.022458652,0.041305654,0.0052474574,0.0012162435,0.03484195,0.012675833
2318,0.03911905,0.02216432,0.0011533096,0.015801419,0.03162881,0.017755521,0.0012798579,0.012593429,0.023883762
2319,0.039463624,0.015887078,0.0011272947,0.02244925,0.041269865,0.005231935,0.0012157535,0.034822177,0.01264823
2320,0.039082192,0.022126969,0.0011528169,0.015802406,0.031598665,0.01772376,0.0012794273,0.012595478,0.023842797
2321,0.039431058,0.015857453,0.0011268063,0.022446802,0.041241884,0.0052158246,0.0012152621,0.034810796,0.01262046
2322,0.03905254,0.022091417,0.0011523324,0.01580879,0.031574182,0.017693931,0.0012790071,0.012601242,0.023803921
2323,0.039405853,0.015828345,0.0011263195,0.02245119,0.041221574,0.0051991413,0.0012147692,0.034807663,0.012592534
2324,0.039029874,0.022057634,0.0011518555,0.015820386,0.031555165,0.017665949,0.0012785989,0.012610616,0.023767069
2325,0.039387666,0.015799731,0.0011258344,0.022462098,0.041208617,0.0051819393,0.0012142765,0.034812402,0.012564471
2326,0.03901388,0.022025542,0.0011513857,0.015836954,0.031541325,0.01763971,0.0012782022,0.0126234135,0.023732152
2327,0.03937614,0.015771614,0.0011253499,0.022479177,0.04120265,0.0051642465,0.0012137801,0.03482462,0.012536292
2328,0.039004136,0.021995036,0.0011509211,0.015858179,0.0315324,0.017615134,0.0012778132,0.012639453,0.023699056
2329,0.039370812,0.015743967,0.0011248654,0.02250198,0.041203193,0.005146128,0.0012132812,0.034843784,0.012508029
2330,0.039000135,0.021966022,0.0011504617,0.015883652,0.031527944,0.017592119,0.0012774334,0.012658391,0.023667652
2331,0.039371148,0.015716773,0.0011243798,0.022529993,0.041209713,0.0051276465,0.0012127782,0.034869287,0.012479706
2332,0.039001375,0.021938382,0.0011500063,0.015912987,0.031527564,0.01757048,0.0012770597,0.012680023,0.023637796
2333,0.03937653,0.015690003,0.001123892,0.022562636,0.04122155,0.0051088436,0.0012122717,0.034900438,0.012451359
2334,0.03900715,0.021911955,0.0011495528,0.015945641,0.031530775,0.017550098,0.0012766902,0.012703987,0.023609297
2335,0.039386243,0.015663628,0.0011234017,0.022599211,0.041238025,0.005089824,0.0012117599,0.034936443,0.012423017
2336,0.039016787,0.021886576,0.0011491014,0.01598111,0.03153699,0.017530777,0.0012763259,0.012729888,0.023581976
2337,0.03939957,0.015637621,0.001122908,0.02263904,0.041258335,0.005070627,0.0012112436,0.034976464,0.012394719
2338,0.0390295,0.021862071,0.0011486505,0.016018778,0.031545613,0.01751232,0.0012759634,0.012757328,0.023555618
2339,0.039415658,0.0156119345,0.0011224108,0.02268131,0.04128155,0.005051368,0.001210724,0.03501946,0.012366495
2340,0.039044492,0.021838265,0.0011481992,0.016058026,0.03155604,0.017494524,0.0012756007,0.012785917,0.023529999
2341,0.039433617,0.015586522,0.0011219083,0.022725187,0.041306846,0.005032102,0.001210198,0.035064545,0.012338389
2342,0.039060872,0.021814946,0.0011477451,0.01609818,0.03156751,0.017477186,0.0012752357,0.012815089,0.023504898
2343,0.03945259,0.01556136,0.0011214006,0.022769831,0.04133331,0.005012924,0.0012096659,0.03511072,0.012310438
2344,0.039077774,0.021791924,0.0011472878,0.016138563,0.031579398,0.017460056,0.0012748695,0.012844472,0.023480067
2345,0.039471656,0.015536377,0.0011208872,0.02281439,0.041359894,0.004993914,0.0012091285,0.03515685,0.012282675
2346,0.03909427,0.021768976,0.0011468262,0.016178466,0.031590994,0.017442971,0.0012744968,0.012873528,0.023455271
2347,0.039489888,0.015511535,0.001120368,0.022857985,0.041385718,0.004975154,0.0012085851,0.035201978,0.012255133
2348,0.03910958,0.021745931,0.0011463597,0.016217288,0.031601664,0.017425671,0.0012741179,0.012901874,0.023430293
2349,0.03950642,0.015486792,0.0011198429,0.022899788,0.041409865,0.0049567153,0.0012080373,0.035245113,0.012227843
2350,0.039122753,0.021722548,0.001145886,0.016254317,0.031610616,0.01740794,0.0012737324,0.012928941,0.023404878
2351,0.039520316,0.01546208,0.0011193103,0.022938926,0.04143128,0.0049386797,0.0012074832,0.03528512,0.0122008445
2352,0.039133027,0.021698669,0.0011454063,0.016288953,0.031617343,0.01738961,0.0012733362,0.012954396,0.023378825
2353,0.03953081,0.015437372,0.0011187714,0.022974666,0.041449256,0.004921097,0.0012069234,0.035321236,0.012174154
2354,0.03913956,0.02167409,0.0011449184,0.016320553,0.0316211,0.017370466,0.0012729288,0.012977706,0.023351915
2355,0.039537117,0.015412614,0.0011182262,0.023006279,0.041462876,0.0049040522,0.00120636,0.035352465,0.012147792
2356,0.03914172,0.02164867,0.0011444223,0.016348626,0.03162142,0.017350335,0.0012725112,0.012998574,0.023323976
2357,0.039538577,0.015387764,0.0011176748,0.02303314,0.0414715,0.004887573,0.0012057917,0.035378136,0.0121217845
2358,0.039138854,0.02162224,0.0011439166,0.016372696,0.031617805,0.017329074,0.0012720806,0.0130166495,0.02329484
2359,0.039534543,0.015362775,0.001117117,0.02305465,0.04147441,0.004871715,0.001205219,0.035397477,0.012096146
2360,0.039130427,0.021594698,0.0011434014,0.01639233,0.03160982,0.01730656,0.0012716366,0.0130316205,0.023264365
2361,0.03952455,0.015337633,0.0011165526,0.023070365,0.0414711,0.0048565003,0.0012046417,0.03540996,0.0120708905
2362,0.039116003,0.02156592,0.0011428774,0.016407203,0.031597096,0.017282661,0.0012711767,0.013043259,0.023232423
2363,0.03950815,0.015312302,0.0011159835,0.023079865,0.041461162,0.0048419866,0.0012040639,0.035415113,0.012046015
2364,0.039095245,0.021535825,0.0011423439,0.016417077,0.031579457,0.017257322,0.001270705,0.01305143,0.023198938
2365,0.039485134,0.015286753,0.0011154097,0.023082973,0.04144425,0.0048281415,0.0012034823,0.035412624,0.012021534
2366,0.039068,0.021504376,0.0011418005,0.01642182,0.031556647,0.017230468,0.001270218,0.013055961,0.023163855
2367,0.03945534,0.015260985,0.0011148321,0.023079522,0.041420262,0.0048149945,0.0012028989,0.03540237,0.011997437
2368,0.039034117,0.021471526,0.0011412478,0.016421342,0.031528696,0.017202092,0.0012697171,0.013056886,0.023127146
2369,0.03941869,0.015234977,0.0011142503,0.023069464,0.04138905,0.004802531,0.0012023153,0.035384204,0.011973722
2370,0.0389936,0.021437276,0.0011406878,0.016415637,0.031495497,0.017172163,0.0012692004,0.0130541315,0.023088798
2371,0.039375216,0.015208711,0.0011136661,0.023052841,0.041350707,0.0047907657,0.0012017303,0.035358213,0.011950379
2372,0.038946614,0.021401651,0.0011401186,0.016404843,0.031457223,0.017140742,0.0012686735,0.013047806,0.023048855
2373,0.039325163,0.015182221,0.0011130794,0.023029864,0.04130545,0.0047796355,0.0012011462,0.035324667,0.011927397
2374,0.038893376,0.021364693,0.0011395422,0.01638914,0.031414047,0.017107878,0.0012681315,0.013038039,0.02300737
2375,0.039268844,0.015155497,0.0011124919,0.023000855,0.041253503,0.004769123,0.0012005618,0.03528382,0.011904768
2376,0.038834304,0.021326493,0.0011389592,0.016368853,0.031366274,0.017073633,0.0012675786,0.013025061,0.022964459
2377,0.039206736,0.015128562,0.0011119042,0.02296627,0.041195422,0.004759179,0.0011999796,0.035236266,0.01188245
2378,0.038769845,0.02128714,0.0011383705,0.016344335,0.031314287,0.017038131,0.0012670163,0.013009141,0.022920208
2379,0.0391393,0.015101433,0.001111317,0.02292655,0.041131698,0.00474975,0.0011993991,0.03518255,0.011860431
2380,0.038700566,0.021246757,0.0011377782,0.016316032,0.031258523,0.017001523,0.0012664443,0.012990558,0.022874784
2381,0.039067224,0.015074146,0.0011107302,0.02288235,0.041063007,0.004740788,0.0011988212,0.035123397,0.011838682
2382,0.038627062,0.021205489,0.001137182,0.016284391,0.031199459,0.016963935,0.0012658656,0.012969659,0.02282834
2383,0.038991105,0.015046731,0.0011101459,0.022834228,0.040989928,0.0047322274,0.0011982468,0.035059452,0.0118171815
2384,0.038550086,0.02116347,0.0011365833,0.016250035,0.031137664,0.016925523,0.001265281,0.01294686,0.022781057
2385,0.038911723,0.015019204,0.0011095648,0.022782953,0.040913355,0.004724002,0.0011976752,0.034991678,0.011795884
2386,0.038470265,0.021120857,0.0011359836,0.016213423,0.03107366,0.016886465,0.0012646925,0.012922501,0.022733103
2387,0.03882981,0.014991621,0.0011089861,0.022729207,0.040833976,0.0047160387,0.0011971069,0.03492083,0.011774775
2388,0.038388446,0.021077843,0.0011353845,0.016175218,0.03100811,0.016846962,0.0012641016,0.012897047,0.0226847
2389,0.038746245,0.014964017,0.0011084118,0.022673814,0.04075271,0.0047082636,0.0011965431,0.034847904,0.011753814
2390,0.038305365,0.021034589,0.0011347854,0.016135989,0.030941555,0.01680718,0.0012635076,0.012870869,0.022636037
2391,0.038661726,0.014936417,0.0011078422,0.022617465,0.040670328,0.004700618,0.0011959819,0.034773726,0.011732969
2392,0.03822182,0.020991266,0.001134189,0.016096368,0.030874696,0.016767327,0.0012629146,0.012844455,0.022587318
2393,0.038577124,0.014908878,0.0011072764,0.022560967,0.040587742,0.0046930183,0.0011954261,0.0346993,0.011712211
2394,0.038138576,0.020948049,0.001133596,0.01605693,0.03080804,0.016727561,0.0012623252,0.012818154,0.022538744
2395,0.038493212,0.014881434,0.0011067173,0.022505062,0.040505733,0.004685394,0.0011948749,0.034625463,0.011691508
2396,0.038056403,0.020905115,0.0011330072,0.01601828,0.03074228,0.016688088,0.0012617377,0.012792455,0.02249052
2397,0.038410783,0.014854135,0.0011061626,0.022450486,0.040425137,0.0046776966,0.0011943255,0.034553114,0.011670831
2398,0.037976038,0.02086262,0.0011324229,0.015980994,0.030677903,0.016649066,0.0012611554,0.012767682,0.022442833
2399,0.03833059,0.014826993,0.0011056134,0.022397982,0.040346723,0.0046698414,0.0011937816,0.0344831,0.011650142
2400,0.037898175,0.02082075,0.0011318447,0.015945578,0.030615542,0.0166107,0.0012605783,0.012744263,0.022395868
2401,0.038253255,0.014800057,0.0011050699,0.022348128,0.04027125,0.004661774,0.0011932398,0.034416236,0.011629424
2402,0.03782343,0.020779625,0.0011312731,0.015912533,0.03055562,0.01657313,0.0012600117,0.012722479,0.0223498
2403,0.038179457,0.014773378,0.0011045322,0.022301545,0.040199324,0.0046534506,0.001192703,0.03435317,0.011608657
2404,0.03775238,0.020739388,0.0011307081,0.015882283,0.030498594,0.01653649,0.0012594514,0.012702654,0.022304771
2405,0.038109727,0.014746961,0.0011039993,0.022258768,0.04013159,0.0046448163,0.0011921679,0.03429461,0.011587815
2406,0.037685536,0.020700159,0.0011301511,0.015855229,0.030444913,0.016500918,0.0012589012,0.012685094,0.022260921
2407,0.038044576,0.014720852,0.0011034721,0.022220252,0.04006856,0.004635836,0.001191636,0.034241088,0.011566875
2408,0.037623327,0.020662036,0.0011296018,0.01583169,0.030394848,0.016466515,0.0012583588,0.012669976,0.022218363
2409,0.037984394,0.01469506,0.0011029498,0.022186384,0.040010672,0.004626486,0.0011911063,0.03419308,0.0115458295
2410,0.03756614,0.02062511,0.00112906,0.015811969,0.03034873,0.016433382,0.0012578286,0.012657518,0.022177208
2411,0.03792952,0.014669618,0.001102431,0.022157472,0.03995831,0.004616718,0.0011905774,0.034151014,0.011524668
2412,0.037514202,0.020589452,0.0011285269,0.015796222,0.03030671,0.016401565,0.0012573082,0.012647837,0.022137506
2413,0.037880164,0.014644526,0.0011019177,0.02213372,0.039911646,0.0046065412,0.00119005,0.034115054,0.011503384
2414,0.037467755,0.020555107,0.001128001,0.015784647,0.030269058,0.016371176,0.0012568005,0.012641082,0.022099335
2415,0.037836563,0.014619815,0.0011014068,0.02211534,0.03987103,0.0045959316,0.0011895238,0.034085575,0.01148197
2416,0.037426874,0.0205221,0.0011274836,0.015777288,0.030235693,0.016342146,0.0012563008,0.012637247,0.022062702
2417,0.03779874,0.014595484,0.001100899,0.022102358,0.03983638,0.0045848824,0.0011889981,0.0340625,0.011460428
2418,0.03739167,0.020490466,0.0011269737,0.01577423,0.030206846,0.016314594,0.001255814,0.012636438,0.022027656
2419,0.037766717,0.01457155,0.0011003946,0.022094771,0.0398079,0.0045734225,0.0011884707,0.034046005,0.011438768
2420,0.037362024,0.02046018,0.0011264704,0.015775373,0.030182324,0.01628845,0.0012553365,0.012638537,0.021994164
2421,0.037740376,0.014547998,0.0010998915,0.022092486,0.039785337,0.004561535,0.001187943,0.034035858,0.011416996
2422,0.037337787,0.02043122,0.0011259746,0.015780592,0.030162057,0.016263697,0.0012548704,0.01264349,0.021962183
2423,0.037719544,0.014524834,0.0010993895,0.02209532,0.03976852,0.004549278,0.0011874147,0.034031827,0.011395123
2424,0.03731878,0.020403551,0.001125484,0.015789747,0.030145887,0.016240288,0.001254412,0.012651189,0.021931674
2425,0.037703954,0.014502046,0.0010988888,0.02210302,0.039757267,0.0045366623,0.0011868844,0.03403372,0.011373163
2426,0.037304714,0.020377092,0.0011249993,0.015802622,0.030133603,0.016218137,0.0012539626,0.012661504,0.021902552
2427,0.037693296,0.0144796325,0.0010983873,0.022115277,0.039751228,0.0045237164,0.0011863504,0.034041163,0.011351141
2428,0.03729521,0.020351801,0.001124519,0.01581889,0.030124886,0.016197195,0.0012535196,0.0126741715,0.021874737
2429,0.037687123,0.014457563,0.0010978859,0.022131672,0.039749887,0.0045105037,0.0011858147,0.034053568,0.011329072
2430,0.037289836,0.020327548,0.0011240423,0.015838247,0.030119434,0.016177323,0.0012530844,0.012689026,0.02184811
2431,0.037685007,0.014435838,0.0010973833,0.022151785,0.039752837,0.004497055,0.0011852767,0.034070507,0.011306983
2432,0.037288193,0.020304263,0.0011235687,0.015860362,0.030116856,0.016158424,0.0012526533,0.01270578,0.021822562
2433,0.037686452,0.014414418,0.0010968779,0.022175157,0.03975966,0.004483414,0.0011847351,0.03409151,0.011284889
2434,0.03728965,0.02028181,0.0011230968,0.015884744,0.030116763,0.016140379,0.0012522254,0.012724159,0.021797938
2435,0.03769079,0.014393285,0.0010963706,0.022201132,0.03976947,0.0044696424,0.0011841891,0.03411564,0.011262831
2436,0.037293613,0.020260056,0.0011226258,0.015910933,0.030118614,0.016123027,0.0012517995,0.012743787,0.021774085
2437,0.037697434,0.0143724065,0.0010958608,0.022229169,0.039781813,0.004455806,0.001183639,0.034142368,0.011240824
2438,0.03729954,0.02023888,0.0011221544,0.015938506,0.030122025,0.016106242,0.0012513759,0.012764407,0.021750856
2439,0.037705783,0.01435176,0.0010953469,0.022258675,0.039795995,0.004441958,0.0011830855,0.03417095,0.011218897
2440,0.037306763,0.020218138,0.0011216832,0.015966944,0.030126419,0.01608985,0.0012509503,0.012785619,0.021728083
2441,0.03771513,0.014331309,0.0010948291,0.022288991,0.039811283,0.004428143,0.0011825275,0.034200612,0.011197079
2442,0.037314627,0.020197678,0.0011212096,0.015995739,0.030131329,0.016073707,0.0012505249,0.012807096,0.0217056
2443,0.037724763,0.01431101,0.0010943074,0.022319444,0.03982692,0.0044144406,0.0011819648,0.03423051,0.011175395
2444,0.037322395,0.02017734,0.0011207334,0.016024323,0.030136183,0.016057651,0.0012500946,0.012828439,0.021683216
2445,0.037733983,0.014290839,0.0010937813,0.022349363,0.039842207,0.0044008954,0.0011813992,0.03425991,0.011153872
2446,0.037329476,0.020156994,0.0011202527,0.01605223,0.030140456,0.016041517,0.0012496604,0.01284928,0.02166078
2447,0.037742168,0.014270758,0.0010932502,0.022378162,0.03985642,0.004387561,0.0011808277,0.03428803,0.011132535
2448,0.03733521,0.020136485,0.0011197678,0.016078958,0.0301437,0.016025161,0.0012492209,0.01286932,0.02163812
2449,0.03774859,0.01425073,0.0010927147,0.022405146,0.039868873,0.0043744994,0.0011802538,0.03431412,0.011111404
2450,0.037338883,0.020115662,0.0011192771,0.016103942,0.030145317,0.016008416,0.0012487731,0.012888127,0.021615056
2451,0.037752658,0.0142307235,0.0010921737,0.022429759,0.039878882,0.004361753,0.0011796741,0.034337457,0.011090498
2452,0.037340045,0.020094413,0.0011187815,0.016126852,0.03014497,0.015991174,0.001248318,0.012905478,0.021591468
2453,0.037753813,0.014210695,0.0010916279,0.02245149,0.039885856,0.0043493537,0.0011790906,0.034357414,0.011069835
2454,0.037338123,0.020072618,0.0011182791,0.016147226,0.030142143,0.015973272,0.0012478539,0.0129210185,0.021567216
2455,0.037751496,0.014190632,0.0010910772,0.022469787,0.039889265,0.0043373574,0.001178506,0.034373403,0.011049438
2456,0.037332587,0.020050148,0.00111777,0.016164672,0.030136503,0.015954612,0.0012473792,0.0129345115,0.021542154
2457,0.03774525,0.014170483,0.0010905217,0.022484243,0.039888527,0.004325796,0.0011779174,0.034384813,0.011029302
2458,0.03732308,0.020026924,0.0011172529,0.0161789,0.030127738,0.015935102,0.0012468941,0.012945741,0.021516198
2459,0.0377346,0.014150232,0.0010899614,0.02249441,0.039883234,0.0043146876,0.0011773246,0.03439122,0.0110094575
2460,0.037309118,0.020002836,0.0011167286,0.016189553,0.030115444,0.01591462,0.0012463983,0.012954426,0.021489222
2461,0.037719283,0.014129862,0.001089398,0.022500023,0.039873008,0.0043040644,0.0011767313,0.03439221,0.010989896
2462,0.0372905,0.019977827,0.0011161966,0.016196473,0.030099493,0.015893124,0.0012458905,0.012960478,0.021461166
2463,0.037699055,0.014109349,0.0010888303,0.022500874,0.03985763,0.0042939205,0.0011761361,0.034387574,0.010970627
2464,0.037267096,0.019951865,0.0011156567,0.016199572,0.030079767,0.01587057,0.0012453718,0.012963826,0.021432001
2465,0.037673794,0.014088681,0.0010882594,0.022496853,0.03983695,0.0042842687,0.0011755391,0.034377143,0.01095165
2466,0.037238784,0.01992492,0.0011151099,0.016198754,0.030056195,0.015846953,0.0012448395,0.012964403,0.021401692
2467,0.03764342,0.014067849,0.0010876853,0.022487886,0.0398109,0.0042751064,0.0011749411,0.034360852,0.010932957
2468,0.037205525,0.019896977,0.0011145556,0.016193993,0.030028712,0.015822222,0.0012442978,0.012962191,0.021370227
2469,0.037607968,0.014046853,0.0010871091,0.022474004,0.039779466,0.004266434,0.0011743422,0.03433869,0.010914547
2470,0.037167422,0.01986805,0.0011139944,0.016185377,0.029997405,0.01579642,0.0012437429,0.012957242,0.021337628
2471,0.037567545,0.014025685,0.0010865314,0.02245533,0.039742783,0.0042582247,0.001173744,0.034310814,0.01089641
2472,0.03712459,0.019838158,0.001113427,0.016173003,0.029962381,0.015769556,0.0012431793,0.0129496455,0.021303916
2473,0.03752229,0.014004357,0.0010859526,0.022431979,0.039700974,0.00425047,0.0011731467,0.034277357,0.010878538
2474,0.03707722,0.019807339,0.0011128534,0.016157024,0.0299238,0.015741685,0.0012426048,0.012939511,0.021269148
2475,0.03747256,0.013982872,0.0010853725,0.022404319,0.039654363,0.0042431317,0.00117255,0.03423868,0.0108609125
2476,0.037025742,0.019775685,0.0011122748,0.016137782,0.029881978,0.0157129,0.001242021,0.012927057,0.021233413
2477,0.037418745,0.013961256,0.001084793,0.022372697,0.039603405,0.004236167,0.0011719529,0.034195285,0.010843513
2478,0.036970474,0.019743245,0.0011116925,0.016115535,0.029837158,0.015683254,0.0012414291,0.0129124755,0.021196788
2479,0.03736119,0.013939505,0.001084214,0.022337472,0.039548475,0.004229556,0.0011713594,0.03414756,0.010826328
2480,0.036911804,0.01971012,0.0011111054,0.01609058,0.029789697,0.015652865,0.0012408306,0.012896,0.021159386
2481,0.037300378,0.013917658,0.0010836368,0.022299083,0.039489966,0.0042232494,0.0011707668,0.03409595,0.01080934
2482,0.036850296,0.019676417,0.0011105163,0.016063362,0.029740002,0.015621853,0.0012402246,0.012877924,0.021121329
2483,0.037236825,0.013895732,0.0010830606,0.022258032,0.03942851,0.0042172046,0.0011701774,0.03404113,0.010792518
2484,0.036786348,0.019642213,0.0011099249,0.016034212,0.02968838,0.015590288,0.0012396164,0.012858476,0.021082716
2485,0.037171077,0.013873741,0.0010824867,0.022214849,0.039364647,0.0042113713,0.0011695902,0.033983685,0.010775847
2486,0.036720652,0.019607663,0.0011093339,0.016003655,0.029635401,0.015558343,0.0012390033,0.012838054,0.021043725
2487,0.037103824,0.013851726,0.0010819157,0.02217018,0.03929908,0.004205694,0.0011690058,0.03392438,0.010759299
2488,0.036653765,0.01957289,0.0011087419,0.015972136,0.029581502,0.015526143,0.0012383892,0.012816969,0.021004492
2489,0.03703557,0.013829713,0.0010813477,0.02212451,0.039232362,0.0042001293,0.0011684253,0.03386381,0.010742855
2490,0.0365862,0.019538002,0.0011081509,0.015940046,0.029527094,0.015493828,0.001237775,0.012795491,0.020965151
2491,0.036966953,0.013807739,0.001080783,0.02207843,0.03916517,0.0041946312,0.0011678463,0.03380269,0.010726489
2492,0.036518574,0.019503145,0.001107562,0.015907867,0.02947259,0.015461498,0.0012371604,0.012773932,0.020925846
2493,0.03689846,0.0137858065,0.0010802223,0.022032432,0.03909799,0.0041891467,0.0011672695,0.033741575,0.010710184
2494,0.036451414,0.019468414,0.0011069749,0.015876025,0.029418517,0.015429304,0.0012365475,0.012752664,0.02088672
2495,0.036830835,0.013763972,0.0010796649,0.0219872,0.03903161,0.0041836216,0.0011666972,0.033681292,0.0106939105
2496,0.036385357,0.019433955,0.0011063919,0.015845012,0.029365307,0.0153974015,0.0012359387,0.012731966,0.020847915
2497,0.036764562,0.01374225,0.0010791121,0.0219432,0.038966574,0.004178019,0.0011661267,0.03362243,0.01067765
2498,0.03632085,0.019399876,0.001105812,0.015815163,0.029313322,0.015365901,0.0012353319,0.012712089,0.020809565
2499,0.036700144,0.0137206735,0.0010785626,0.021900907,0.038903434,0.004172297,0.001165559,0.033565577,0.010661381
2500,0.03625842,0.019366289,0.001105237,0.015786896,0.029262964,0.015334897,0.001234733,0.012693333,0.020771794
2501,0.036638185,0.013699273,0.0010780174,0.021860894,0.03884273,0.0041664047,0.0011649941,0.033511333,0.010645087
2502,0.03619857,0.01933331,0.001104668,0.015760591,0.029214682,0.015304534,0.0012341375,0.01267601,0.020734739
2503,0.036579017,0.013678049,0.0010774769,0.021823492,0.038784944,0.0041603213,0.0011644309,0.033460192,0.010628749
2504,0.03614163,0.019301001,0.0011041035,0.015736526,0.02916868,0.015274907,0.0012335501,0.012660222,0.02069848
2505,0.036523044,0.013657044,0.0010769393,0.021789063,0.03873045,0.0041540144,0.0011638703,0.033412565,0.010612363
2506,0.03608801,0.019269472,0.0011035455,0.015714992,0.029125262,0.015246065,0.0012329698,0.012646225,0.02066311
2507,0.036470756,0.013636282,0.0010764056,0.021758066,0.038679704,0.0041474416,0.0011633106,0.033368953,0.010595905
2508,0.03603807,0.019238798,0.0011029935,0.01569628,0.02908473,0.015218115,0.0012323976,0.012634219,0.020628735
2509,0.036422282,0.01361576,0.0010758761,0.021730646,0.03863298,0.0041406066,0.0011627537,0.03332962,0.01057937
2510,0.03599193,0.019209009,0.0011024484,0.015680471,0.029047234,0.01519112,0.0012318353,0.012624279,0.02059539
2511,0.03637787,0.013595519,0.0010753494,0.021707,0.03859047,0.0041334736,0.0011621959,0.0332948,0.010562761
2512,0.03594978,0.019180162,0.0011019089,0.01566771,0.029012885,0.015165106,0.0012312811,0.0126164965,0.020563131
2513,0.03633763,0.013575544,0.0010748252,0.021687262,0.03855232,0.0041260542,0.0011616388,0.03326463,0.0105460705
2514,0.03591173,0.01915227,0.0011013753,0.015658088,0.028981749,0.015140086,0.0012307327,0.01261093,0.020531975
2515,0.036301702,0.013555852,0.0010743036,0.021671545,0.038518682,0.004118337,0.001161083,0.03323926,0.010529297
2516,0.03587788,0.019125372,0.0011008483,0.01565166,0.028953891,0.015116114,0.0012301949,0.012607583,0.020501953
2517,0.03627009,0.01353645,0.0010737844,0.021659853,0.038489614,0.004110326,0.001160525,0.033218764,0.010512436
2518,0.0358482,0.019099459,0.0011003271,0.015648413,0.028929336,0.01509317,0.0012296665,0.0126065,0.020473065
2519,0.036242742,0.013517341,0.0010732664,0.021652136,0.038464993,0.0041020317,0.001159968,0.033202995,0.010495505
2520,0.035822578,0.019074513,0.001099812,0.015648251,0.028907973,0.015071246,0.0012291436,0.012607585,0.020445272
2521,0.03621959,0.013498524,0.0010727496,0.021648316,0.038444765,0.004093452,0.0011594092,0.033191904,0.010478502
2522,0.03580103,0.01905055,0.0010993012,0.015651181,0.02888979,0.015050324,0.0012286295,0.012610837,0.020418603
2523,0.03620054,0.01348,0.001072234,0.021648303,0.03842889,0.0040846155,0.0011588505,0.033185426,0.010461434
2524,0.03578327,0.01902749,0.0010987958,0.015656982,0.028874593,0.015030347,0.0012281238,0.012616122,0.020392962
2525,0.03618525,0.013461746,0.0010717182,0.021651786,0.03841698,0.004075547,0.0011582893,0.033183146,0.010444322
2526,0.03576903,0.01900531,0.0010982936,0.015665429,0.028862163,0.015011274,0.001227623,0.012623266,0.020368302
2527,0.036173522,0.013443765,0.0010712015,0.021658555,0.03840889,0.004066261,0.0011577257,0.033184905,0.010427169
2528,0.035758093,0.018983949,0.0010977956,0.015676348,0.02885237,0.014993054,0.0012271277,0.012632188,0.020344572
2529,0.036164988,0.013426048,0.0010706852,0.021668255,0.038404197,0.0040568076,0.0011571606,0.033190228,0.0104100015
2530,0.03575006,0.018963318,0.0010973006,0.015689442,0.028844796,0.014975559,0.0012266377,0.012642601,0.02032166
2531,0.0361593,0.013408569,0.0010701674,0.021680564,0.038402457,0.0040471964,0.0011565932,0.033198666,0.010392828
2532,0.03574458,0.018943343,0.0010968073,0.01570443,0.028839275,0.014958749,0.0012261505,0.012654375,0.020299485
2533,0.03615604,0.0133913215,0.0010696483,0.02169507,0.03840335,0.0040374864,0.0011560224,0.03320984,0.010375673
2534,0.035741232,0.018923948,0.0010963159,0.015720967,0.028835416,0.014942515,0.0012256682,0.012667233,0.020277943
2535,0.036154762,0.013374275,0.0010691267,0.021711363,0.038406376,0.0040277005,0.0011554481,0.033223227,0.010358547
2536,0.035739593,0.018905042,0.0010958236,0.015738726,0.028832892,0.01492675,0.0012251852,0.012680957,0.020256935
2537,0.036155008,0.013357419,0.0010686028,0.021728985,0.038411062,0.0040178844,0.0011548721,0.033238307,0.010341477
2538,0.03573918,0.018886507,0.001095333,0.015757341,0.028831352,0.014911355,0.0012247032,0.012695293,0.02023633
2539,0.036156274,0.013340717,0.0010680762,0.02174748,0.038416818,0.004008072,0.0011542926,0.033254452,0.010324478
2540,0.035739537,0.018868262,0.0010948409,0.015776435,0.028830383,0.014896211,0.0012242205,0.012709952,0.020216024
2541,0.036158077,0.013324161,0.0010675468,0.02176637,0.03842323,0.0039983103,0.0011537103,0.03327121,0.010307567
2542,0.035740145,0.018850181,0.001094347,0.015795616,0.02882965,0.014881226,0.0012237374,0.012724687,0.020195883
2543,0.03615994,0.013307716,0.0010670137,0.021785209,0.0384297,0.0039886367,0.0011531232,0.03328794,0.010290761
2544,0.03574057,0.018832183,0.0010938516,0.015814537,0.028828748,0.014866274,0.0012232496,0.012739225,0.020175805
2545,0.03616134,0.013291353,0.0010664779,0.02180351,0.038435727,0.0039790906,0.0011525347,0.033304103,0.010274085
2546,0.0357403,0.018814143,0.0010933522,0.015832804,0.028827269,0.014851231,0.0012227597,0.012753279,0.020155657
2547,0.036161758,0.0132750515,0.001065938,0.021820769,0.038440753,0.0039697033,0.0011519428,0.03331911,0.010257547
2548,0.035738856,0.01879596,0.0010928498,0.015850049,0.028824914,0.014836016,0.0012222623,0.012766635,0.02013532
2549,0.036160734,0.013258782,0.0010653953,0.021836556,0.03844437,0.0039605214,0.0011513466,0.0333325,0.010241165
2550,0.035735816,0.018777553,0.0010923428,0.015865922,0.02882127,0.014820502,0.001221761,0.012779008,0.020114694
2551,0.036157865,0.013242525,0.001064848,0.021850493,0.038445953,0.003951565,0.00115075,0.03334364,0.0102249505
2552,0.03573078,0.01875882,0.0010918317,0.015880125,0.028816046,0.014804622,0.0012212537,0.01279017,0.020093674
2553,0.036152683,0.013226258,0.0010642973,0.02186213,0.03844523,0.003942871,0.0011501485,0.03335221,0.010208922
2554,0.035723317,0.018739678,0.0010913148,0.015892325,0.028808966,0.014788272,0.001220738,0.012799957,0.02007216
2555,0.036144856,0.013209948,0.0010637436,0.021871164,0.03844168,0.003934464,0.0011495437,0.033357672,0.010193083
2556,0.03571315,0.01872005,0.0010907934,0.015902309,0.028799698,0.014771366,0.0012202146,0.012808117,0.020050073
2557,0.036134075,0.013193592,0.0010631862,0.021877296,0.03843502,0.003926351,0.0011489392,0.03335973,0.010177438
2558,0.035699975,0.018699866,0.0010902659,0.015909843,0.028788052,0.0147538325,0.0012196837,0.012814536,0.020027341
2559,0.03612004,0.013177159,0.0010626259,0.021880254,0.03842495,0.0039185616,0.0011483325,0.033358056,0.010162005
2560,0.0356836,0.018679082,0.0010897319,0.015914785,0.028773904,0.014735657,0.0012191413,0.012819106,0.02000391
2561,0.036102585,0.013160649,0.001062062,0.021879874,0.038411275,0.003911103,0.001147724,0.03335245,0.010146781
2562,0.035663836,0.018657664,0.0010891926,0.015916977,0.028757047,0.0147167565,0.0012185909,0.0128216995,0.019979734
2563,0.03608157,0.013144028,0.0010614956,0.021876048,0.038393855,0.0039039748,0.0011471132,0.033342768,0.0101317605
2564,0.035640586,0.01863559,0.0010886467,0.01591635,0.02873749,0.014697133,0.001218032,0.0128223235,0.01995479
2565,0.036056895,0.013127307,0.0010609274,0.021868661,0.03837252,0.0038971896,0.0011465028,0.033328827,0.010116952
2566,0.03561376,0.018612811,0.0010880957,0.015912855,0.028715098,0.014676752,0.0012174635,0.012820883,0.01992905
2567,0.036028527,0.013110479,0.0010603572,0.02185769,0.038347274,0.0038907453,0.001145891,0.033310637,0.0101023475
2568,0.03558342,0.018589351,0.001087539,0.015906531,0.028689913,0.014655613,0.0012168863,0.012817415,0.019902522
2569,0.035996497,0.013093528,0.0010597851,0.021843184,0.038318194,0.0038846266,0.0011452789,0.03328829,0.010087942
2570,0.035549622,0.018565224,0.0010869767,0.015897421,0.028662015,0.014633754,0.0012163002,0.012811962,0.019875227
2571,0.035960946,0.013076472,0.0010592118,0.021825261,0.038285308,0.0038788186,0.0011446687,0.03326182,0.0100737335
2572,0.035512444,0.018540427,0.0010864103,0.015885606,0.028631497,0.014611186,0.0012157061,0.012804606,0.019847175
2573,0.03592199,0.013059303,0.0010586374,0.02180405,0.038248774,0.00387332,0.0011440575,0.033231396,0.01005971
2574,0.035472073,0.018515008,0.0010858382,0.015871229,0.028598428,0.014587918,0.0012151044,0.0127954045,0.019818407
2575,0.035879828,0.013042023,0.0010580629,0.02177974,0.038208835,0.003868096,0.0011434456,0.033197295,0.010045862
2576,0.035428766,0.018489007,0.0010852624,0.015854497,0.028563067,0.0145640215,0.0012144952,0.012784549,0.01978898
2577,0.03583472,0.013024658,0.0010574887,0.021752572,0.038165722,0.0038631358,0.0011428352,0.03315975,0.010032182
2578,0.035382792,0.018462475,0.0010846835,0.015835634,0.028525557,0.0145395445,0.001213879,0.012772133,0.019758962
2579,0.035787076,0.0130072115,0.0010569147,0.02172295,0.038119897,0.0038583993,0.0011422283,0.03311927,0.010018647
2580,0.035334542,0.018435506,0.0010841016,0.015814932,0.028486319,0.014514598,0.0012132588,0.012758462,0.019728446
2581,0.035737168,0.0129897045,0.0010563417,0.021691121,0.038071584,0.0038538752,0.0011416202,0.03307609,0.010005249
2582,0.035284244,0.01840813,0.0010835178,0.015792595,0.02844546,0.014489222,0.0012126329,0.012743604,0.01969749
2583,0.035685368,0.012972141,0.0010557699,0.021657458,0.038021192,0.0038495138,0.0011410153,0.033030663,0.00999197
2584,0.03523235,0.018380452,0.0010829322,0.015768966,0.02840332,0.014463502,0.0012120041,0.012727813,0.01966618
2585,0.035632066,0.012954551,0.0010551992,0.021622317,0.03796917,0.0038452887,0.0011404111,0.032983467,0.009978801
2586,0.035179198,0.018352536,0.0010823455,0.015744317,0.028360214,0.014437517,0.0012113734,0.012711323,0.019634625
2587,0.035577726,0.012936947,0.0010546313,0.021586146,0.037915953,0.003841179,0.0011398097,0.032934964,0.0099657215
2588,0.035125315,0.018324487,0.0010817596,0.015719071,0.028316528,0.0144113805,0.0012107396,0.012694406,0.019602934
2589,0.03552284,0.01291935,0.0010540654,0.021549424,0.0378621,0.0038371328,0.0011392109,0.032885756,0.009952708
2590,0.03507106,0.018296396,0.001081174,0.01569349,0.02827257,0.014385196,0.0012101063,0.012677265,0.019571207
2591,0.035467736,0.012901792,0.0010535016,0.021512441,0.037807923,0.0038331186,0.0011386127,0.03283619,0.009939756
2592,0.035016827,0.018268337,0.0010805893,0.015667902,0.028228631,0.014359039,0.0012094731,0.012660119,0.019539524
2593,0.03541284,0.012884271,0.0010529404,0.02147563,0.037753902,0.003829118,0.0011380166,0.032786768,0.009926847
2594,0.03496302,0.018240392,0.0010800062,0.015642619,0.028185043,0.014333003,0.0012088419,0.012643199,0.019507987
2595,0.035358623,0.012866834,0.0010523819,0.021439409,0.03770048,0.0038250787,0.0011374232,0.03273798,0.009913965
2596,0.034910075,0.018212667,0.0010794256,0.015617983,0.028142137,0.014307179,0.0012082111,0.012626748,0.019476717
2597,0.035305463,0.012849483,0.0010518269,0.02140415,0.03764816,0.0038209886,0.0011368318,0.03269034,0.0099010905
2598,0.03485831,0.01818521,0.0010788479,0.015594253,0.02810014,0.014281638,0.0012075842,0.012610919,0.01944577
2599,0.035253745,0.0128322365,0.0010512747,0.021370232,0.037597265,0.003816805,0.0011362411,0.03264422,0.009888218
2600,0.034808137,0.018158134,0.0010782738,0.0155717265,0.02805943,0.0142565,0.0012069618,0.012595968,0.01941527
2601,0.035203762,0.012815128,0.0010507244,0.021337911,0.03754817,0.0038125212,0.0011356528,0.032599997,0.009875333
2602,0.03475981,0.018131483,0.0010777034,0.01555062,0.028020175,0.014231782,0.0012063434,0.01258205,0.019385263
2603,0.035155885,0.012798153,0.0010501781,0.021307554,0.0375012,0.0038080956,0.0011350658,0.03255804,0.009862426
2604,0.03471366,0.018105337,0.0010771372,0.015531183,0.02798263,0.014207614,0.0012057306,0.012569287,0.019355845
2605,0.035110373,0.01278135,0.0010496338,0.021279389,0.0374567,0.003803521,0.0011344799,0.032518696,0.009849484
2606,0.034669936,0.018079743,0.0010765758,0.015513618,0.027946994,0.014184003,0.0012051227,0.012557867,0.019327063
2607,0.03506754,0.012764724,0.0010490924,0.021253724,0.037414998,0.003798765,0.0011338955,0.032482337,0.009836504
2608,0.034628864,0.018054755,0.0010760186,0.015498091,0.02791347,0.01416105,0.0012045206,0.012547899,0.019298993
2609,0.035027474,0.012748281,0.0010485539,0.021230638,0.037376188,0.0037938333,0.0011333111,0.032449044,0.009823477
2610,0.034590546,0.018030412,0.0010754665,0.015484666,0.027882092,0.014138735,0.0012039264,0.012539431,0.01927165
2611,0.034990355,0.012732038,0.0010480171,0.0212103,0.037340418,0.0037887034,0.001132729,0.032418985,0.009810404
2612,0.03455511,0.018006725,0.0010749191,0.015473467,0.027853012,0.014117126,0.0012033365,0.012532549,0.019245064
2613,0.034956235,0.012715995,0.001047482,0.02119276,0.037307836,0.0037833853,0.0011321447,0.032392308,0.009797281
2614,0.034522697,0.01798373,0.0010743757,0.015464593,0.027826287,0.014096226,0.0012027543,0.0125273075,0.019219272
2615,0.034925327,0.012700166,0.0010469493,0.021178214,0.037278578,0.0037778611,0.0011315617,0.032369155,0.009784104
2616,0.034493327,0.017961454,0.0010738379,0.015458037,0.027801968,0.014076081,0.001202179,0.012523709,0.019194292
2617,0.034897536,0.012684552,0.0010464177,0.021166569,0.03725264,0.003772138,0.0011309782,0.032349523,0.009770878
2618,0.034466967,0.017939877,0.0010733036,0.015453784,0.02778002,0.014056657,0.0012016089,0.012521754,0.019170115
2619,0.034872834,0.0126691535,0.0010458865,0.021157794,0.037229978,0.0037662268,0.0011303932,0.032333355,0.009757608
2620,0.034443557,0.017918985,0.0010727744,0.015451798,0.027760405,0.014037957,0.0012010463,0.012521401,0.019146722
2621,0.034851108,0.012653964,0.001045357,0.021151787,0.03721044,0.0037601308,0.0011298095,0.0323205,0.009744298
2622,0.034422986,0.017898772,0.0010722487,0.015451968,0.027743,0.014019936,0.001200488,0.012522575,0.019124093
2623,0.03483233,0.012638995,0.0010448279,0.021148505,0.037194014,0.0037538626,0.0011292232,0.03231093,0.009730953
2624,0.034405164,0.017879222,0.0010717264,0.015454215,0.027727757,0.014002593,0.0011999365,0.012525226,0.019102205
2625,0.034816228,0.012624228,0.0010442984,0.021147702,0.0371804,0.0037474467,0.0011286362,0.03230432,0.009717584
2626,0.03438983,0.017860282,0.001071208,0.015458341,0.027714498,0.013985882,0.0011993897,0.012529228,0.019081002
2627,0.03480262,0.012609658,0.0010437698,0.021149192,0.03716947,0.0037408941,0.0011280474,0.03230053,0.0097042
2628,0.034376796,0.017841902,0.001070692,0.0154642025,0.027703032,0.013969742,0.0011988466,0.012534443,0.019060427
2629,0.03479132,0.012595278,0.0010432393,0.021152802,0.037160978,0.003734227,0.0011274576,0.03229929,0.009690807
2630,0.034365863,0.017824046,0.0010701776,0.015471637,0.02769323,0.013954142,0.0011983057,0.012540783,0.019040447
2631,0.034782015,0.012581071,0.0010427089,0.021158235,0.037154667,0.003727455,0.0011268648,0.032300346,0.009677421
2632,0.034356758,0.017806666,0.0010696653,0.015480425,0.027684864,0.01393902,0.0011977699,0.012548074,0.019020993
2633,0.03477448,0.012567034,0.0010421767,0.021165267,0.037150163,0.0037206232,0.0011262711,0.03230327,0.009664051
2634,0.034349155,0.017789695,0.0010691542,0.015490304,0.027677653,0.0139242895,0.0011972347,0.012556129,0.01900198
2635,0.034768328,0.012553153,0.0010416432,0.021173531,0.03714725,0.0037137517,0.0011256748,0.032307822,0.009650708
2636,0.034342743,0.017773068,0.0010686435,0.015501031,0.027671427,0.013909903,0.0011967007,0.012564821,0.018983344
2637,0.034763247,0.012539394,0.0010411083,0.021182746,0.037145413,0.0037068552,0.0011250766,0.03231348,0.009637408
2638,0.03433721,0.01775672,0.0010681333,0.015512358,0.027665854,0.013895786,0.0011961666,0.012573901,0.018965004
2639,0.034758873,0.012525762,0.0010405714,0.021192538,0.0371444,0.0036999658,0.0011244745,0.03231996,0.0096241655
2640,0.03433218,0.017740566,0.0010676219,0.0155239925,0.027660683,0.013881835,0.001195633,0.012583215,0.018946867
2641,0.034754887,0.012512234,0.001040032,0.021202622,0.03714378,0.0036931175,0.0011238721,0.03232679,0.00961099
2642,0.03432737,0.01772454,0.001067109,0.01553572,0.027655676,0.013868006,0.0011950978,0.012592574,0.018928878
2643,0.03475095,0.01249879,0.0010394908,0.02121267,0.03714328,0.0036863293,0.0011232661,0.032333683,0.009597893
2644,0.034322396,0.017708577,0.0010665957,0.0155472215,0.027650557,0.01385422,0.0011945616,0.012601775,0.018910928
2645,0.03474666,0.012485412,0.0010389475,0.0212223,0.037142392,0.0036796262,0.0011226592,0.032340106,0.009584885
2646,0.034316964,0.01769261,0.0010660795,0.015558274,0.027645072,0.013840391,0.0011940208,0.01261066,0.018892955
2647,0.034741662,0.012472069,0.0010384008,0.021231193,0.037140805,0.0036730375,0.0011220479,0.03234572,0.009571979
2648,0.03431065,0.017676542,0.0010655608,0.015568547,0.027638905,0.013826425,0.0011934761,0.012619004,0.018874856
2649,0.034735665,0.012458767,0.0010378517,0.021239044,0.03713814,0.0036665816,0.0011214368,0.032350123,0.009559185
2650,0.03430322,0.017660322,0.001065039,0.015577863,0.027631838,0.013812299,0.0011929289,0.01262661,0.01885657
2651,0.03472835,0.012445474,0.0010373006,0.021245575,0.037134122,0.0036602782,0.0011208225,0.03235302,0.009546514
2652,0.034294378,0.0176439,0.0010645136,0.015585964,0.02762365,0.013797898,0.0011923758,0.012633375,0.018838026
2653,0.034719393,0.012432167,0.001036746,0.021250477,0.037128426,0.0036541515,0.0011202048,0.032354068,0.009533964
2654,0.03428384,0.017627198,0.0010639853,0.015592657,0.027614124,0.013783205,0.0011918173,0.0126391025,0.018819153
2655,0.034708574,0.012418849,0.0010361894,0.021253534,0.037120715,0.0036482152,0.0011195885,0.03235291,0.009521551
2656,0.03427141,0.017610176,0.0010634519,0.015597787,0.027603135,0.013768148,0.001191252,0.012643736,0.018799912
2657,0.034695707,0.012405492,0.0010356305,0.021254584,0.037110895,0.0036424852,0.0011189674,0.03234944,0.009509281
2658,0.034256913,0.017592797,0.0010629143,0.015601201,0.02759049,0.01375269,0.0011906811,0.012647121,0.01878025
2659,0.034680597,0.012392097,0.0010350689,0.021253431,0.03709868,0.0036369653,0.0011183476,0.032343365,0.009497153
2660,0.034240186,0.017575013,0.0010623727,0.015602799,0.027576078,0.013736772,0.0011901042,0.0126492,0.018760122
2661,0.03466311,0.012378648,0.0010345057,0.02124996,0.037083913,0.0036316663,0.0011177253,0.03233452,0.009485167
2662,0.03422109,0.01755681,0.0010618273,0.015602455,0.027559817,0.0137204155,0.0011895195,0.012649882,0.018739505
2663,0.0346431,0.012365133,0.0010339404,0.021244027,0.03706647,0.0036265815,0.001117102,0.032322787,0.009473327
2664,0.03419953,0.017538154,0.0010612762,0.015600098,0.027541615,0.013703547,0.0011889277,0.01264914,0.018718371
2665,0.034620482,0.01235154,0.0010333731,0.02123557,0.037046302,0.0036217375,0.0011164774,0.032308087,0.0094616385
2666,0.034175456,0.017519023,0.0010607212,0.015595711,0.027521431,0.01368618,0.0011883298,0.012646922,0.018696697
2667,0.034595303,0.012337883,0.0010328046,0.021224618,0.037023377,0.0036171135,0.0011158534,0.03229041,0.00945009
2668,0.03414895,0.017499443,0.0010601619,0.015589345,0.027499316,0.013668319,0.0011877237,0.012643273,0.018674508
2669,0.034567595,0.012324144,0.0010322348,0.021211216,0.03699775,0.0036127097,0.0011152292,0.03226981,0.009438682
2670,0.03412001,0.01747941,0.0010595985,0.015580997,0.027475301,0.013649959,0.0011871123,0.01263823,0.018651795
2671,0.034537382,0.012310335,0.0010316648,0.021195382,0.036969423,0.003608519,0.001114606,0.0322463,0.009427411
2672,0.03408873,0.017458927,0.0010590324,0.01557077,0.027449438,0.013631115,0.001186494,0.01263183,0.018628582
2673,0.03450486,0.012296451,0.0010310933,0.021177314,0.03693863,0.003604521,0.0011139822,0.03222013,0.009416269
2674,0.034055315,0.017438041,0.001058462,0.015558815,0.027421884,0.013611837,0.0011858717,0.012624174,0.018604916
2675,0.03447013,0.012282508,0.0010305219,0.021157099,0.036905497,0.0036007182,0.0011133578,0.03219142,0.00940525
2676,0.034019776,0.01741675,0.0010578887,0.015545139,0.027392706,0.013592143,0.0011852426,0.012615321,0.0185808
2677,0.0344333,0.012268497,0.0010299506,0.021134855,0.036870062,0.0035970837,0.0011127348,0.032160245,0.009394347
2678,0.033982392,0.017395116,0.0010573126,0.015529964,0.027362,0.013572051,0.001184609,0.012605339,0.018556286
2679,0.034394637,0.012254434,0.0010293792,0.021110822,0.036832668,0.0035936092,0.0011121125,0.03212695,0.009383548
2680,0.033943336,0.017373163,0.0010567339,0.01551344,0.027330052,0.013551637,0.0011839702,0.012594447,0.018531425
2681,0.034354378,0.01224033,0.0010288085,0.021085238,0.03679351,0.003590269,0.0011114911,0.03209175,0.009372851
2682,0.033902854,0.01735094,0.0010561544,0.015495758,0.027296953,0.013530903,0.0011833288,0.012582721,0.01850627
2683,0.034312762,0.012226194,0.0010282388,0.02105833,0.03675287,0.0035870522,0.0011108718,0.032054946,0.0093622375
2684,0.033861224,0.017328512,0.0010555731,0.0154771395,0.027262928,0.0135099655,0.0011826837,0.012570279,0.01848088
2685,0.034270063,0.012212037,0.0010276701,0.021030355,0.036711045,0.0035839274,0.0011102526,0.032016866,0.009351705
2686,0.0338187,0.01730592,0.0010549912,0.01545779,0.027228244,0.013488847,0.0011820382,0.012557358,0.018455325
2687,0.03422662,0.012197874,0.0010271028,0.02100164,0.03666836,0.0035808762,0.0011096348,0.03197785,0.009341239
2688,0.033775587,0.017283235,0.0010544085,0.015437944,0.02719307,0.013467612,0.0011813898,0.0125440685,0.018429665
2689,0.034182724,0.012183724,0.0010265363,0.020972464,0.036625132,0.003577872,0.0011090174,0.031938244,0.009330825
2690,0.033732176,0.017260507,0.0010538264,0.015417844,0.027157705,0.013446345,0.0011807397,0.012530621,0.018403975
2691,0.034138605,0.0121695865,0.0010259721,0.020943046,0.036581613,0.0035749034,0.0011084023,0.03189831,0.009320458
2692,0.033688743,0.017237797,0.0010532441,0.0153977005,0.027122296,0.01342508,0.0011800912,0.012517124,0.018378317
2693,0.034094628,0.012155494,0.00102541,0.020913724,0.036538195,0.0035719355,0.0011077889,0.03185847,0.009310124
2694,0.033645585,0.017215174,0.0010526637,0.015377748,0.027087107,0.013403905,0.0011794434,0.01250376,0.018352766
2695,0.034051083,0.01214145,0.0010248487,0.020884784,0.03649518,0.0035689638,0.001107176,0.031819038,0.009299818
2696,0.03360293,0.017192682,0.0010520854,0.015358165,0.027052356,0.013382873,0.0011787963,0.012490687,0.018327372
2697,0.034008197,0.012127468,0.00102429,0.02085644,0.036452822,0.0035659566,0.0011065654,0.0317803,0.009289527
2698,0.03356112,0.01717039,0.0010515079,0.015339225,0.02701823,0.013362025,0.0011781509,0.0124780545,0.018302219
2699,0.033966303,0.012113577,0.0010237332,0.020828992,0.036411446,0.0035628919,0.0011059551,0.0317426,0.009279242
2700,0.03352037,0.017148344,0.0010509335,0.015321091,0.026984954,0.013341441,0.0011775086,0.012466005,0.018277353
2701,0.033925608,0.01209977,0.0010231782,0.02080266,0.03637132,0.0035597635,0.001105346,0.03170621,0.009268956
2702,0.033480827,0.01712658,0.0010503615,0.015303885,0.026952669,0.013321152,0.0011768694,0.0124546485,0.018252818
2703,0.033886287,0.01208607,0.0010226255,0.02077759,0.03633258,0.0035565577,0.0011047379,0.031671286,0.009258666
2704,0.033442795,0.017105171,0.0010497929,0.015287833,0.026921522,0.013301211,0.0011762342,0.012444077,0.018228682
2705,0.03384863,0.0120724905,0.0010220746,0.020754065,0.036295585,0.0035532427,0.0011041306,0.031638213,0.009248355
2706,0.033406425,0.017084122,0.0010492268,0.0152730765,0.026891723,0.013281667,0.0011756023,0.012434456,0.01820498
2707,0.033812787,0.012059031,0.0010215254,0.020732231,0.036260486,0.0035498233,0.0011035249,0.031607136,0.009238029
2708,0.033371903,0.01706351,0.0010486642,0.015259732,0.026863366,0.013262543,0.0011749767,0.0124258455,0.018181762
2709,0.0337789,0.012045715,0.001020978,0.020712206,0.03622739,0.0035462854,0.0011029195,0.031578183,0.009227684
2710,0.0333393,0.017043334,0.001048105,0.015247863,0.026836516,0.01324389,0.0011743519,0.012418274,0.01815905
2711,0.033747025,0.012032528,0.0010204327,0.020694064,0.036196444,0.0035426342,0.0011023134,0.031551495,0.009217307
2712,0.033308685,0.017023604,0.0010475497,0.015237533,0.026811259,0.013225697,0.0011737348,0.012411827,0.018136857
2713,0.033717297,0.012019496,0.0010198883,0.020677913,0.036167793,0.0035388435,0.0011017082,0.03152724,0.009206902
2714,0.033280183,0.017004358,0.0010469967,0.015228828,0.026787639,0.013207995,0.0011731214,0.012406522,0.018115204
2715,0.03368976,0.012006623,0.0010193447,0.020663794,0.03614137,0.0035349324,0.0011011028,0.031505335,0.009196474
2716,0.033253785,0.01698561,0.0010464488,0.015221726,0.026765678,0.013190808,0.0011725143,0.012402357,0.018094117
2717,0.03366437,0.0119939,0.0010188032,0.020651668,0.036117252,0.0035308942,0.0011004972,0.03148586,0.009186022
2718,0.033229493,0.01696734,0.0010459028,0.01521625,0.026745394,0.013174114,0.0011719099,0.012399369,0.018073572
2719,0.03364119,0.011981334,0.0010182622,0.020641595,0.03609544,0.0035267335,0.0010998918,0.031468816,0.009175543
2720,0.033207268,0.016949553,0.0010453607,0.015212351,0.026726732,0.013157916,0.0011713095,0.012397506,0.018053576
2721,0.033620123,0.01196892,0.0010177221,0.020633481,0.03607585,0.0035224447,0.001099286,0.03145412,0.009165043
2722,0.033187088,0.016932245,0.0010448219,0.01521002,0.02670968,0.013142202,0.0011707152,0.012396762,0.018034121
2723,0.033601157,0.011956671,0.0010171821,0.020627305,0.036058526,0.0035180484,0.0010986788,0.0314418,0.009154523
2724,0.03316889,0.016915403,0.001044286,0.015209199,0.026694154,0.013126962,0.0011701243,0.012397069,0.018015191
2725,0.033584144,0.01194456,0.0010166422,0.02062294,0.036043253,0.003513542,0.0010980704,0.03143164,0.009143991
2726,0.033152454,0.016899,0.0010437511,0.015209702,0.02668006,0.013112178,0.0011695381,0.0123983435,0.017996745
2727,0.03356889,0.011932606,0.0010161023,0.02062018,0.03602986,0.0035089548,0.0010974613,0.031423446,0.009133461
2728,0.033137657,0.016882997,0.001043219,0.01521144,0.026667243,0.013097798,0.0011689521,0.012400492,0.017978752
2729,0.033555277,0.011920784,0.0010155626,0.020618932,0.036018252,0.003504286,0.0010968515,0.031417113,0.009122924
2730,0.03312438,0.016867371,0.0010426892,0.01521432,0.026655635,0.013083781,0.0011683707,0.012403483,0.017961176
2731,0.033543132,0.011909093,0.0010150215,0.020619018,0.03600817,0.0034995566,0.0010962395,0.031412374,0.009112395
2732,0.03311239,0.016852085,0.0010421601,0.015218149,0.026645008,0.013070106,0.0011677917,0.01240711,0.01794397
2733,0.033532247,0.011897527,0.0010144801,0.020620242,0.035999402,0.0034947756,0.0010956271,0.031409,0.009101882
2734,0.03310158,0.016837101,0.0010416323,0.0152228465,0.026635325,0.013056741,0.0011672139,0.01241137,0.017927103
2735,0.03352245,0.011886074,0.0010139374,0.020622436,0.0359919,0.0034899716,0.0010950131,0.031406913,0.009091388
2736,0.03309163,0.016822372,0.0010411056,0.015228154,0.026626334,0.013043618,0.0011666378,0.012416079,0.01791051
2737,0.033513427,0.011874723,0.001013394,0.020625312,0.03598519,0.0034851476,0.0010943959,0.031405646,0.009080929
2738,0.03308237,0.016807849,0.0010405785,0.015233943,0.02661785,0.0130307,0.0011660616,0.012421087,0.017894143
2739,0.033504996,0.01186346,0.0010128496,0.020628687,0.035979092,0.0034803199,0.0010937784,0.031404994,0.009070504
2740,0.03307357,0.016793493,0.0010400515,0.015240027,0.026609749,0.013017931,0.001165486,0.012426331,0.017877953
2741,0.033496954,0.011852277,0.0010123032,0.020632375,0.035973437,0.003475508,0.0010931602,0.03140477,0.00906013
2742,0.033064976,0.016779259,0.0010395237,0.015246196,0.026601803,0.0130052725,0.0011649088,0.0124316225,0.017861888
2743,0.03348896,0.011841165,0.001011756,0.020636037,0.035967853,0.0034707442,0.0010925398,0.03140457,0.009049814
2744,0.033056337,0.016765073,0.001038995,0.015252269,0.026593845,0.012992663,0.0011643313,0.012436851,0.017845869
2745,0.03348082,0.011830094,0.0010112068,0.020639518,0.035962164,0.003466034,0.0010919166,0.031404216,0.009039554
2746,0.03304744,0.016750906,0.0010384652,0.015258069,0.026585653,0.012980032,0.0011637512,0.012441871,0.01782986
2747,0.033472307,0.011819075,0.0010106558,0.020642575,0.03595607,0.0034613907,0.0010912942,0.031403385,0.009029364
2748,0.033038046,0.016736705,0.0010379333,0.015263408,0.026577076,0.012967356,0.001163168,0.0124465525,0.01781381
2749,0.03346315,0.011808078,0.0010101035,0.020644968,0.035949267,0.0034568252,0.0010906684,0.031401776,0.009019254
2750,0.03302802,0.016722443,0.0010373994,0.015268179,0.026568009,0.0129545955,0.0011625822,0.012450831,0.01779767
2751,0.03345323,0.011797099,0.0010095488,0.020646581,0.035941727,0.003452359,0.0010900423,0.03139933,0.009009222
2752,0.033017136,0.016708072,0.0010368638,0.015272201,0.026558254,0.012941715,0.0011619943,0.012454544,0.017781395
2753,0.033442307,0.011786132,0.0010089923,0.020647183,0.03593311,0.0034479965,0.0010894134,0.0313957,0.008999277
2754,0.033005107,0.016693525,0.0010363245,0.0152752595,0.026547618,0.012928633,0.0011614013,0.012457585,0.017764919
2755,0.033430163,0.0117751565,0.0010084343,0.020646572,0.03592318,0.0034437662,0.0010887834,0.03139063,0.008989423
2756,0.03299189,0.016678791,0.0010357836,0.015277315,0.026536018,0.012915341,0.0011608045,0.012459872,0.01774822
2757,0.033416666,0.011764163,0.0010078752,0.020644626,0.03591183,0.0034396597,0.0010881531,0.031384017,0.008979661
2758,0.032977283,0.016663827,0.0010352392,0.015278215,0.026523354,0.012901788,0.0011602034,0.012461362,0.01773126
2759,0.033401668,0.011753139,0.0010073143,0.020641213,0.035898883,0.003435688,0.0010875225,0.031375673,0.008969997
2760,0.032961216,0.01664862,0.001034692,0.015277903,0.026509538,0.012887972,0.0011595987,0.012461967,0.017714018
2761,0.033385124,0.0117421,0.0010067516,0.020636274,0.035884302,0.0034318622,0.0010868893,0.03136555,0.008960435
2762,0.03294361,0.016633157,0.0010341415,0.015276313,0.02649446,0.012873866,0.001158987,0.012461607,0.017696472
2763,0.033366915,0.01173101,0.0010061878,0.020629717,0.035867963,0.0034281767,0.0010862568,0.03135353,0.008950967
2764,0.03292433,0.016617393,0.0010335878,0.015273352,0.026478138,0.012859459,0.0011583712,0.012460307,0.017678596
2765,0.03334695,0.011719888,0.0010056222,0.020621441,0.035849724,0.0034246386,0.0010856222,0.031339463,0.008941604
2766,0.03290337,0.016601335,0.0010330305,0.015269005,0.02646045,0.012844711,0.0011577512,0.012457988,0.017660378
2767,0.033325206,0.011708711,0.001005056,0.020611439,0.0358296,0.0034212563,0.001084989,0.031323355,0.008932337
2768,0.032880757,0.016584974,0.0010324712,0.0152633125,0.02644147,0.012829654,0.0011571257,0.0124546895,0.01764182
2769,0.033301763,0.011697488,0.001004489,0.020599786,0.03580761,0.003418009,0.0010843545,0.031305246,0.00892317
2770,0.03285647,0.016568322,0.0010319074,0.015256245,0.026421167,0.012814271,0.0011564947,0.0124504,0.017622927
2771,0.03327661,0.011686223,0.0010039214,0.020586468,0.035783816,0.0034149054,0.0010837201,0.03128519,0.008914095
2772,0.03283055,0.01655136,0.0010313424,0.015247846,0.026399601,0.01279856,0.0011558607,0.012445181,0.017603701
2773,0.033249814,0.011674913,0.001003353,0.020571548,0.035758257,0.003411936,0.0010830867,0.031263236,0.00890511
2774,0.032803115,0.016534131,0.0010307739,0.0152382115,0.026376814,0.012782552,0.0011552204,0.012439041,0.01758416
2775,0.033221483,0.0116635505,0.0010027845,0.020555146,0.035731077,0.0034090916,0.0010824526,0.031239534,0.008896214
2776,0.03277427,0.01651664,0.0010302037,0.015227428,0.026352927,0.012766284,0.0011545768,0.012432066,0.017564338
2777,0.033191703,0.011652154,0.0010022158,0.020537332,0.03570227,0.0034063614,0.0010818184,0.03121409,0.008887398
2778,0.032744057,0.0164989,0.0010296309,0.015215527,0.026327983,0.012749754,0.0011539296,0.0124242995,0.017544242
2779,0.033160593,0.011640726,0.0010016469,0.020518221,0.03567198,0.0034037437,0.0010811852,0.031187052,0.008878661
2780,0.032712698,0.016480958,0.0010290565,0.0152026815,0.026302123,0.012732981,0.0011532803,0.012415863,0.017523909
2781,0.03312835,0.011629261,0.0010010783,0.02049801,0.03564055,0.0034012112,0.0010805526,0.031158786,0.008869992
2782,0.032680288,0.016462825,0.0010284805,0.015188984,0.026275452,0.012716019,0.001152627,0.0124068055,0.017503371
2783,0.03309516,0.011617783,0.0010005101,0.020476863,0.035608016,0.0033987698,0.0010799204,0.031129325,0.008861385
2784,0.032647073,0.016444545,0.0010279034,0.0151746245,0.026248125,0.012698909,0.0011519714,0.012397245,0.017482681
2785,0.03306113,0.011606282,0.0009999428,0.020454906,0.03557464,0.003396401,0.0010792883,0.03109895,0.008852836
2786,0.032613143,0.01642615,0.0010273255,0.015159667,0.026220275,0.01268166,0.0011513141,0.012387301,0.01746186
2787,0.0330265,0.011594789,0.0009993758,0.020432338,0.035540506,0.0033940815,0.0010786579,0.031067768,0.0088443365
2788,0.0325787,0.016407674,0.001026748,0.015144279,0.02619199,0.012664324,0.0011506557,0.012377011,0.017440952
2789,0.032991387,0.011583293,0.0009988109,0.020409282,0.03550583,0.0033918053,0.0010780292,0.031035995,0.008835886
2790,0.032543927,0.01638915,0.0010261694,0.015128609,0.026163455,0.012646931,0.001149997,0.012366527,0.017420001
2791,0.03295611,0.011571807,0.0009982464,0.020386055,0.03547094,0.0033895504,0.0010774006,0.031003987,0.008827473
2792,0.0325091,0.016370634,0.0010255913,0.015112876,0.026134916,0.0126295565,0.0011493358,0.012356022,0.017399075
2793,0.032920815,0.011560358,0.0009976827,0.020362774,0.035436023,0.0033873175,0.0010767733,0.030971933,0.00881909
2794,0.03247434,0.01635216,0.001025014,0.015097164,0.026106382,0.012612209,0.0011486766,0.012345497,0.017378194
2795,0.032885678,0.0115489345,0.0009971211,0.020339621,0.0354012,0.0033850803,0.001076147,0.030939972,0.008810732
2796,0.032439858,0.016333757,0.0010244373,0.015081662,0.026078094,0.012594934,0.0011480176,0.012335143,0.017357407
2797,0.032850973,0.011537564,0.00099656,0.02031685,0.035366803,0.0033828348,0.0010755206,0.030908449,0.008802392
2798,0.032405857,0.016315483,0.001023862,0.015066512,0.0260502,0.012577784,0.0011473597,0.012325057,0.017336769
2799,0.03281676,0.01152624,0.000996001,0.020294517,0.035332903,0.0033805629,0.001074896,0.030877443,0.008794066
2800,0.032372363,0.016297331,0.0010232879,0.015051747,0.026022732,0.012560786,0.001146703,0.012315244,0.017316287
2801,0.032783236,0.0115149785,0.0009954423,0.020272816,0.03529973,0.0033782583,0.001074271,0.030847201,0.008785747
2802,0.032339737,0.016279379,0.0010227156,0.015037641,0.02599588,0.012543954,0.0011460495,0.012305877,0.017296026
2803,0.03275066,0.011503792,0.0009948859,0.02025198,0.03526749,0.0033759074,0.001073647,0.030817935,0.008777434
2804,0.032308035,0.016261641,0.0010221457,0.0150242485,0.025969815,0.012527363,0.0011453974,0.012297054,0.017276015
2805,0.03271912,0.011492689,0.0009943309,0.0202321,0.035236362,0.003373498,0.0010730255,0.03078984,0.008769116
2806,0.032277398,0.016244156,0.001021578,0.015011666,0.025944553,0.012511016,0.0011447475,0.012288789,0.017256295
2807,0.03268872,0.011481665,0.0009937761,0.020213276,0.035206378,0.0033710215,0.0010724018,0.030762954,0.008760796
2808,0.0322479,0.016226925,0.0010210123,0.014999965,0.025920197,0.012494934,0.0011441014,0.012281163,0.017236866
2809,0.03265956,0.011470741,0.000993224,0.020195598,0.035177715,0.0033684894,0.001071779,0.030737448,0.008752468
2810,0.03221965,0.016209986,0.0010204485,0.014989216,0.025896844,0.012479151,0.0011434596,0.012274234,0.017217766
2811,0.03263174,0.0114599075,0.0009926722,0.020179158,0.03515043,0.003365872,0.0010711586,0.0307134,0.008744132
2812,0.03219271,0.016193338,0.0010198879,0.0149794845,0.025874522,0.012463677,0.0011428185,0.012268026,0.017199008
2813,0.03260532,0.011449179,0.0009921219,0.02016402,0.035124622,0.0033631835,0.0010705367,0.030690901,0.0087357825
2814,0.032167207,0.016177027,0.0010193287,0.014970852,0.025853332,0.012448529,0.0011421815,0.012262621,0.017180623
2815,0.032580394,0.011438565,0.0009915724,0.020150255,0.035100415,0.00336042,0.0010699151,0.03067008,0.008727426
2816,0.0321431,0.016161036,0.0010187724,0.014963294,0.025833223,0.0124337105,0.001141548,0.012257963,0.017162606
2817,0.032556947,0.01142806,0.0009910241,0.020137863,0.035077754,0.0033575688,0.0010692943,0.030650891,0.008719058
2818,0.032120463,0.016145375,0.001018219,0.014956869,0.025814295,0.01241924,0.0011409174,0.0122541385,0.01714497
2819,0.032534994,0.011417666,0.0009904763,0.020126851,0.03505664,0.003354636,0.0010686729,0.03063333,0.008710679
2820,0.032099247,0.016130056,0.0010176675,0.014951523,0.02579646,0.012405093,0.0011402913,0.012251075,0.017127708
2821,0.032514498,0.011407381,0.000989929,0.020117186,0.0350371,0.0033516304,0.0010680519,0.030617416,0.008702291
2822,0.0320794,0.01611506,0.0010171182,0.014947223,0.025779713,0.012391286,0.0011396667,0.012248759,0.0171108
2823,0.03249544,0.011397207,0.0009893818,0.020108849,0.03501909,0.0033485529,0.0010674301,0.030603107,0.0086938925
2824,0.032060936,0.016100384,0.001016571,0.0149439825,0.025764054,0.01237779,0.0011390463,0.012247217,0.017094262
2825,0.032477766,0.011387143,0.0009888358,0.02010179,0.035002563,0.0033454103,0.0010668075,0.030590344,0.008685491
2826,0.03204377,0.016086021,0.0010160264,0.014941722,0.025749413,0.012364625,0.001138429,0.012246359,0.017078077
2827,0.032461386,0.011377188,0.0009882894,0.020095907,0.03498737,0.0033422038,0.0010661845,0.030578982,0.008677095
2828,0.03202779,0.016071951,0.0010154829,0.014940353,0.025735714,0.012351748,0.001137813,0.012246153,0.01706221
2829,0.03244617,0.011367336,0.0009877429,0.02009109,0.034973428,0.0033389411,0.0010655599,0.030568926,0.008668698
2830,0.03201287,0.016058141,0.0010149409,0.014939786,0.025722837,0.012339131,0.0011371982,0.012246508,0.017046636
2831,0.03243205,0.011357581,0.0009871961,0.02008727,0.034960695,0.0033356443,0.0010649364,0.030560115,0.008660309
2832,0.03199897,0.016044594,0.0010143999,0.014939974,0.02571074,0.012326769,0.0011365871,0.0122473845,0.01703135
2833,0.032418888,0.011347918,0.0009866499,0.020084321,0.034948975,0.0033323027,0.0010643112,0.03055236,0.008651933
2834,0.031985912,0.016031265,0.0010138613,0.014940786,0.02569937,0.012314636,0.0011359776,0.012248755,0.017016314
2835,0.032406535,0.011338335,0.0009861025,0.020082098,0.034938082,0.0033289378,0.0010636841,0.03054546,0.008643569
2836,0.03197357,0.016018149,0.0010133219,0.014942102,0.025688538,0.012302702,0.0011353693,0.012250466,0.017001493
2837,0.03239485,0.011328841,0.0009855543,0.020080455,0.034927938,0.0033255552,0.0010630576,0.030539326,0.008635232
2838,0.03196183,0.016005185,0.0010127829,0.014943862,0.025678162,0.012290919,0.0011347608,0.012252481,0.016986856
2839,0.032383725,0.011319416,0.0009850061,0.020079302,0.034918375,0.003322171,0.0010624308,0.030533774,0.008626917
2840,0.03195052,0.015992377,0.0010122448,0.0149458945,0.025668105,0.0122792795,0.0011341515,0.012254674,0.016972376
2841,0.032372978,0.011310053,0.0009844566,0.020078469,0.034909256,0.0033187862,0.0010617999,0.030528668,0.008618635
2842,0.03193947,0.015979666,0.0010117067,0.014948095,0.025658298,0.012267731,0.001133545,0.012257023,0.016958008
2843,0.032362394,0.0113007445,0.0009839062,0.020077743,0.034900293,0.003315423,0.0010611699,0.030523699,0.008610386
2844,0.031928517,0.015967034,0.0010111682,0.014950316,0.025648542,0.012256267,0.0011329356,0.01225934,0.01694372
2845,0.032351814,0.011291482,0.0009833552,0.020076977,0.034891363,0.0033120897,0.001060539,0.030518733,0.00860218
2846,0.031917494,0.015954446,0.0010106284,0.014952419,0.02563875,0.012244816,0.0011323255,0.012261609,0.016929459
2847,0.032341115,0.011282262,0.0009828028,0.02007605,0.034882266,0.0033087914,0.0010599064,0.030513568,0.0085940175
2848,0.031906318,0.015941873,0.0010100887,0.014954357,0.025628787,0.012233369,0.0011317162,0.012263701,0.016915219
2849,0.03233016,0.011273066,0.0009822496,0.020074844,0.03487296,0.0033055367,0.0010592726,0.030508151,0.008585905
2850,0.03189478,0.01592927,0.0010095474,0.014955962,0.025618602,0.012221894,0.0011311033,0.012265605,0.016900945
2851,0.032318816,0.011263899,0.0009816949,0.02007322,0.034863215,0.0033023353,0.0010586389,0.03050224,0.008577844
2852,0.031882808,0.015916642,0.0010090045,0.014957161,0.025608096,0.012210395,0.0011304895,0.0122672105,0.016886631
2853,0.03230681,0.01125473,0.0009811396,0.02007094,0.03485282,0.0032992093,0.0010580026,0.030495608,0.00856984
2854,0.03187016,0.015903922,0.0010084602,0.014957778,0.025596973,0.012198749,0.0011298724,0.012268351,0.016872205
2855,0.03229418,0.011245577,0.0009805828,0.020068021,0.034841694,0.0032961448,0.0010573671,0.03048818,0.0085619
2856,0.03185685,0.015891109,0.0010079134,0.014957827,0.025585376,0.012187038,0.001129252,0.012269085,0.016857678
2857,0.032280754,0.011236427,0.0009800248,0.020064302,0.034829803,0.0032931585,0.0010567298,0.030479915,0.008554019
2858,0.0318427,0.015878169,0.0010073661,0.014957165,0.025573116,0.01217517,0.0011286302,0.012269315,0.016843
2859,0.032266445,0.011227266,0.0009794659,0.020059714,0.03481689,0.0032902504,0.0010560926,0.03047055,0.008546199
2860,0.03182769,0.015865108,0.0010068162,0.014955765,0.02556017,0.012163159,0.0011280047,0.012269005,0.016828185
2861,0.032251123,0.01121809,0.0009789062,0.020054128,0.034802943,0.0032874371,0.0010554537,0.030460054,0.008538449
2862,0.031811632,0.015851872,0.0010062632,0.014953497,0.025546435,0.01215098,0.0011273753,0.012268079,0.016813166
2863,0.03223475,0.011208897,0.000978345,0.020047506,0.034787863,0.0032847172,0.0010548156,0.03044833,0.008530763
2864,0.0317946,0.015838481,0.0010057093,0.014950408,0.025531884,0.012138616,0.001126744,0.012266525,0.016797971
2865,0.03221728,0.011199685,0.0009777828,0.020039812,0.034771625,0.003282078,0.0010541758,0.03043537,0.008523146
2866,0.031776465,0.015824905,0.0010051529,0.01494641,0.025516491,0.012126058,0.0011261089,0.012264323,0.01678257
2867,0.032198697,0.011190447,0.0009772208,0.020031031,0.034754165,0.003279543,0.0010535368,0.030421084,0.008515595
2868,0.031757258,0.015811142,0.0010045938,0.014941521,0.025500275,0.012113302,0.0011254683,0.012261504,0.01676696
2869,0.032178976,0.011181181,0.0009766576,0.020021135,0.034735493,0.0032770978,0.0010528974,0.030405499,0.00850811
2870,0.031736948,0.015797194,0.0010040338,0.014935721,0.025483167,0.012100356,0.0011248272,0.012257984,0.016751142
2871,0.032158107,0.0111718895,0.000976094,0.020010125,0.034715556,0.0032747416,0.0010522569,0.030388558,0.008500688
2872,0.031715564,0.015783066,0.0010034714,0.014929026,0.025465209,0.012087208,0.0011241812,0.01225382,0.016735112
2873,0.032136165,0.01116257,0.00097553036,0.019998066,0.034694504,0.003272467,0.0010516162,0.030370422,0.0084933285
2874,0.03169315,0.015768753,0.001002907,0.014921487,0.025446454,0.012073871,0.0011235324,0.012249051,0.016718885
2875,0.03211314,0.011153223,0.00097496615,0.01998495,0.034672268,0.0032702878,0.0010509779,0.030351004,0.008486032
2876,0.031669736,0.015754271,0.0010023409,0.014913121,0.025426932,0.012060346,0.0011228813,0.012243704,0.016702466
2877,0.032089088,0.01114385,0.00097440154,0.019970836,0.034648918,0.0032681806,0.0010503379,0.030330397,0.0084787905
2878,0.031645354,0.015739618,0.001001773,0.014903964,0.02540664,0.012046642,0.0011222268,0.012237771,0.016685858
2879,0.03206411,0.011134455,0.0009738369,0.01995582,0.03462457,0.0032661539,0.0010496988,0.030308716,0.008471605
2880,0.03162013,0.015724815,0.0010012039,0.014894109,0.025385682,0.0120327845,0.0011215701,0.012231327,0.016669096
2881,0.032038257,0.011125037,0.0009732727,0.019939946,0.034599286,0.0032641925,0.0010490598,0.030286035,0.008464472
2882,0.031594127,0.015709886,0.0010006335,0.014883606,0.025364116,0.0120187905,0.00112091,0.012224416,0.016652178
2883,0.032011647,0.0111156,0.0009727087,0.019923339,0.034573168,0.0032622926,0.0010484204,0.030262453,0.00845739
2884,0.03156747,0.015694838,0.0010000631,0.014872568,0.025342029,0.0120046735,0.0011202502,0.0122171035,0.016635148
2885,0.031984445,0.01110617,0.0009721446,0.01990613,0.034546338,0.0032604388,0.0010477828,0.030238116,0.00845035
2886,0.03154024,0.015679704,0.000999491,0.014861046,0.025319513,0.011990471,0.0011195885,0.012209455,0.01661802
2887,0.031956702,0.0110967215,0.00097158196,0.019888401,0.03451895,0.0032586316,0.0010471449,0.030213172,0.00844335
2888,0.031512603,0.015664505,0.0009989184,0.014849179,0.025296686,0.011976185,0.001118925,0.012201576,0.016600821
2889,0.03192854,0.011087277,0.0009710188,0.019870246,0.0344911,0.0032568679,0.0010465089,0.030187722,0.008436385
2890,0.031484623,0.015649255,0.0009983458,0.014837021,0.025273561,0.011961865,0.0011182602,0.012193435,0.016583573
2891,0.031900164,0.011077846,0.00097045704,0.019851862,0.034462977,0.003255125,0.0010458723,0.03016198,0.008429452
2892,0.031456493,0.015633995,0.0009977728,0.014824724,0.02525032,0.011947505,0.0011175949,0.012185221,0.016566318
2893,0.031871617,0.011068422,0.0009698958,0.0198333,0.034434665,0.0032534024,0.0010452375,0.030136026,0.00842255
2894,0.03142825,0.015618732,0.0009972005,0.014812318,0.025227038,0.011933157,0.0011169292,0.012176951,0.01654907
2895,0.031843066,0.011059018,0.0009693351,0.019814713,0.03440629,0.0032516806,0.0010446025,0.030110005,0.00841567
2896,0.03140008,0.0156034995,0.0009966281,0.0147999525,0.02520378,0.0119188335,0.0011162654,0.012168681,0.01653186
2897,0.031814642,0.011049646,0.0009687759,0.019796219,0.03437802,0.0032499735,0.0010439678,0.030084077,0.008408811
2898,0.031372115,0.015588325,0.0009960571,0.014787732,0.025180686,0.011904577,0.0011155996,0.01216051,0.016514722
2899,0.031786475,0.011040309,0.0009682173,0.019777948,0.034350004,0.0032482545,0.001043334,0.030058416,0.0084019685
2900,0.031344406,0.015573226,0.0009954863,0.014775692,0.025157806,0.0118903825,0.0011149343,0.012152489,0.016497672
2901,0.03175865,0.011031004,0.0009676594,0.019759988,0.034322344,0.003246525,0.0010427014,0.030033119,0.008395139
2902,0.03131716,0.01555825,0.0009949169,0.014763992,0.025135323,0.0118763205,0.0011142731,0.0121447295,0.016480755
2903,0.03173136,0.01102175,0.00096710323,0.019742506,0.034295265,0.0032447665,0.0010420692,0.030008428,0.008388317
2904,0.03129043,0.015543388,0.0009943491,0.0147526935,0.025113191,0.011862356,0.0011136122,0.012137224,0.016463986
2905,0.031704627,0.0110125495,0.0009665476,0.019725528,0.034268674,0.003242985,0.0010414371,0.029984253,0.008381504
2906,0.031264313,0.015528671,0.0009937822,0.01474186,0.025091577,0.011848557,0.0011129515,0.01213007,0.01644738
2907,0.031678602,0.011003407,0.00096599304,0.019709202,0.03424288,0.003241171,0.0010408058,0.029960904,0.008374695
2908,0.031238928,0.01551413,0.0009932163,0.014731582,0.025070537,0.011834927,0.0011122943,0.012123316,0.016430972
2909,0.031653386,0.010994327,0.0009654391,0.01969362,0.03421793,0.0032393245,0.0010401753,0.029938431,0.008367889
2910,0.031214362,0.015499778,0.0009926527,0.014721932,0.025050111,0.0118214805,0.0011116388,0.012116993,0.01641478
2911,0.031629026,0.0109853195,0.00096488657,0.01967882,0.03419382,0.0032374223,0.0010395442,0.029916855,0.008361082
2912,0.031190595,0.015485612,0.0009920908,0.0147128925,0.025030367,0.011808231,0.0011109852,0.012111152,0.016398797
2913,0.0316055,0.01097638,0.0009643347,0.019664787,0.034170628,0.0032354847,0.0010389141,0.02989623,0.0083542755
2914,0.031167677,0.015471637,0.0009915303,0.014704509,0.025011249,0.011795169,0.0011103335,0.012105747,0.016383037
2915,0.031582925,0.010967507,0.0009637837,0.019651635,0.034148417,0.0032334952,0.0010382856,0.029876638,0.008347466
2916,0.031145703,0.015457888,0.000990972,0.014696841,0.02499291,0.011782348,0.0011096849,0.012100876,0.01636753
2917,0.031561323,0.010958717,0.0009632331,0.019639371,0.03412723,0.0032314688,0.0010376545,0.029858109,0.008340657
2918,0.031124694,0.015444359,0.0009904157,0.0146899205,0.024975287,0.011769726,0.0011090388,0.012096522,0.016352268
2919,0.031540748,0.010950008,0.00096268347,0.019628055,0.034107145,0.0032293878,0.0010370247,0.029840734,0.008333843
2920,0.03110464,0.015431061,0.0009898604,0.014683718,0.024958424,0.011757338,0.0011083939,0.012092691,0.016337264
2921,0.03152111,0.010941369,0.0009621345,0.019617608,0.03408803,0.0032272579,0.0010363954,0.029824378,0.008327033
2922,0.03108547,0.015417961,0.0009893071,0.014678203,0.024942309,0.011745177,0.0011077512,0.01208938,0.016322494
2923,0.031502426,0.010932816,0.00096158637,0.01960802,0.03406993,0.0032250856,0.0010357653,0.029809078,0.008320219
2924,0.031067261,0.015405093,0.0009887555,0.014673412,0.0249269,0.011733218,0.0011071131,0.01208657,0.016307972
2925,0.031484704,0.010924344,0.0009610378,0.019599322,0.034052886,0.0032228702,0.0010351358,0.02979488,0.00831341
2926,0.031049944,0.015392438,0.0009882048,0.014669302,0.024912212,0.011721483,0.0011064736,0.012084254,0.016293695
2927,0.031467922,0.01091594,0.0009604905,0.019591492,0.03403681,0.0032206087,0.001034506,0.029781695,0.0083066
2928,0.031033497,0.015379995,0.0009876563,0.014665846,0.024898194,0.0117099555,0.0011058385,0.012082399,0.016279653
2929,0.031451978,0.010907611,0.0009599427,0.019584423,0.03402161,0.0032183174,0.0010338748,0.029769417,0.008299797
2930,0.031017879,0.015367754,0.0009871081,0.014663016,0.024884824,0.011698626,0.0011052034,0.0120809935,0.016265828
2931,0.031436924,0.010899369,0.0009593951,0.01957816,0.034007404,0.0032159924,0.0010332444,0.029758167,0.008292997
2932,0.031003013,0.015355702,0.0009865616,0.014660749,0.024872065,0.011687492,0.0011045714,0.012080002,0.01625222
2933,0.03142255,0.010891192,0.00095884776,0.019572511,0.033993885,0.0032136312,0.0010326126,0.029747643,0.008286207
2934,0.030988788,0.015343817,0.0009860164,0.014658956,0.024859816,0.011676518,0.0011039409,0.012079356,0.016238797
2935,0.031408824,0.010883076,0.0009582995,0.01956745,0.033981066,0.0032112582,0.0010319808,0.029737826,0.00827943
2936,0.030975131,0.015332088,0.000985472,0.014657572,0.024847984,0.011665707,0.0011033093,0.012078968,0.016225545
2937,0.031395636,0.010875024,0.0009577517,0.019562863,0.03396884,0.0032088652,0.001031348,0.029728627,0.008272667
2938,0.030962,0.015320507,0.0009849275,0.014656566,0.024836585,0.011655027,0.0011026816,0.012078877,0.016212445
2939,0.03138292,0.010867028,0.00095720374,0.019558687,0.033957124,0.003206471,0.0010307165,0.029719938,0.008265922
2940,0.03094922,0.015309039,0.0009843836,0.0146558,0.024825439,0.011644442,0.0011020526,0.0120789455,0.01619947
2941,0.031370573,0.010859091,0.0009566551,0.019554825,0.033945773,0.0032040637,0.0010300821,0.029711626,0.008259198
2942,0.030936781,0.015297663,0.00098384,0.014655277,0.024814595,0.011633974,0.0011014249,0.012079195,0.016186608
2943,0.031358525,0.010851197,0.00095610664,0.019551223,0.033934757,0.0032016633,0.0010294488,0.029703647,0.008252495
2944,0.030924529,0.01528638,0.0009832972,0.0146548515,0.024803884,0.011623575,0.0011007971,0.012079512,0.016173836
2945,0.031346574,0.010843342,0.0009555571,0.019547675,0.033923894,0.0031992716,0.0010288146,0.029695809,0.008245819
2946,0.030912375,0.015275149,0.0009827535,0.0146544725,0.024793245,0.011613232,0.0011001684,0.012079843,0.016161121
2947,0.031334683,0.010835523,0.0009550073,0.019544153,0.03391304,0.0031968965,0.0010281797,0.029687963,0.008239174
2948,0.03090023,0.015263964,0.0009822096,0.014654057,0.02478262,0.01160292,0.0010995397,0.012080162,0.01614845
2949,0.031322796,0.010827736,0.00095445645,0.019540602,0.033902213,0.0031945438,0.0010275439,0.029680125,0.008232557
2950,0.03088799,0.015252801,0.0009816653,0.0146535225,0.024771899,0.011592619,0.0010989107,0.012080369,0.0161358
2951,0.031310692,0.010819966,0.00095390575,0.01953682,0.03389116,0.0031922255,0.001026908,0.029672027,0.0082259765
2952,0.030875504,0.015241628,0.0009811203,0.014652757,0.024761012,0.011582313,0.0010982793,0.01208042,0.016123135
2953,0.031298324,0.010812221,0.00095335394,0.019532751,0.033879828,0.0031899407,0.0010262703,0.029663617,0.00821943
2954,0.030862767,0.015230437,0.000980574,0.014651758,0.024749938,0.011571981,0.0010976472,0.012080309,0.01611045
2955,0.03128565,0.010804488,0.00095280155,0.01952836,0.033868164,0.0031876892,0.0010256333,0.029654842,0.008212923
2956,0.030849664,0.015219214,0.0009800277,0.014650421,0.024738563,0.011561606,0.0010970139,0.012079943,0.016097724
2957,0.03127253,0.01079676,0.0009522487,0.019523524,0.033856053,0.0031854901,0.0010249956,0.029645566,0.008206458
2958,0.03083612,0.015207933,0.0009794801,0.0146487085,0.024726832,0.011551176,0.001096378,0.012079278,0.016084934
2959,0.031258956,0.010789046,0.0009516947,0.019518215,0.033843413,0.0031833358,0.0010243566,0.02963572,0.008200037
2960,0.030822054,0.015196582,0.000978931,0.014646539,0.024714714,0.011540667,0.0010957416,0.012078305,0.016072067
2961,0.03124476,0.010781323,0.00095113995,0.019512298,0.03383015,0.003181236,0.001023718,0.029625198,0.008193656
2962,0.030807428,0.015185153,0.0009783803,0.0146438945,0.024702135,0.011530069,0.0010951025,0.0120769655,0.016059108
2963,0.03123001,0.0107736,0.00095058576,0.019505825,0.03381625,0.0031791842,0.0010230795,0.029613985,0.008187318
2964,0.030792197,0.015173649,0.0009778287,0.014640719,0.0246891,0.011519379,0.0010944607,0.012075261,0.016046053
2965,0.031214524,0.010765867,0.0009500301,0.019498628,0.033801585,0.0031771883,0.0010224396,0.02960196,0.008181026
2966,0.030776255,0.015162018,0.000977276,0.01463696,0.024675503,0.011508566,0.0010938183,0.012073119,0.016032863
2967,0.031198338,0.010758119,0.000949474,0.019490745,0.033786185,0.003175258,0.0010218003,0.029589126,0.008174778
2968,0.030759651,0.015150288,0.0009767219,0.0146326395,0.024661375,0.011497646,0.0010931717,0.012070558,0.016019562
2969,0.031181462,0.010750363,0.0009489178,0.01948218,0.033770006,0.0031733816,0.00102116,0.029575465,0.008168574
2970,0.030742384,0.015138455,0.00097616634,0.014627763,0.024646718,0.011486612,0.0010925245,0.012067582,0.016006144
2971,0.03116386,0.010742587,0.000948361,0.019472912,0.033753112,0.003171562,0.0010205198,0.029561032,0.008162415
2972,0.030724384,0.01512651,0.0009756088,0.014622265,0.024631528,0.0114754625,0.0010918756,0.012064191,0.015992604
2973,0.031145513,0.0107348,0.00094780454,0.01946291,0.033735353,0.0031697955,0.0010198809,0.029545676,0.0081563005
2974,0.030705696,0.015114436,0.0009750511,0.014616208,0.024615783,0.011464192,0.0010912234,0.012060368,0.015978925
2975,0.03112648,0.010727005,0.0009472471,0.01945223,0.033716884,0.0031680923,0.0010192414,0.029529551,0.008150227
2976,0.030686367,0.015102269,0.0009744918,0.014609606,0.024599517,0.011452809,0.0010905698,0.012056138,0.015965132
2977,0.031106733,0.010719183,0.00094669015,0.01944086,0.033697616,0.0031664376,0.0010186018,0.029512577,0.008144193
2978,0.030666362,0.015089983,0.00097393215,0.014602447,0.024582751,0.0114413025,0.0010899146,0.012051534,0.015951222
2979,0.031086355,0.010711361,0.00094613316,0.01942886,0.03367765,0.0031648348,0.0010179629,0.029494852,0.0081382
2980,0.03064577,0.015077609,0.0009733699,0.01459479,0.024565484,0.011429704,0.0010892565,0.012046524,0.015937202
2981,0.031065388,0.010703517,0.0009455758,0.019416295,0.033657074,0.003163275,0.0010173243,0.029476473,0.0081322435
2982,0.030624652,0.0150651485,0.0009728077,0.014586696,0.024547847,0.011418022,0.0010885986,0.012041226,0.015923094
2983,0.031043876,0.010695666,0.00094501895,0.019403191,0.03363589,0.0031617642,0.0010166848,0.02945744,0.008126323
2984,0.03060304,0.015052611,0.00097224535,0.014578184,0.024529804,0.011406244,0.0010879375,0.012035623,0.015908903
2985,0.03102186,0.010687809,0.0009444617,0.019389588,0.033614155,0.003160286,0.0010160473,0.029437821,0.008120435
2986,0.030580986,0.015040003,0.00097168155,0.014569301,0.02451142,0.011394404,0.001087276,0.012029739,0.015894635
2987,0.030999474,0.010679955,0.00094390556,0.019375615,0.033591986,0.0031588413,0.0010154089,0.029417735,0.008114578
2988,0.030558582,0.015027339,0.00097111805,0.014560126,0.0244928,0.011382527,0.0010866129,0.01202366,0.015880309
2989,0.030976724,0.0106720915,0.00094334944,0.019361284,0.033569414,0.0031574292,0.0010147719,0.029397212,0.008108751
2990,0.030535903,0.015014647,0.0009705538,0.014550704,0.024473907,0.011370578,0.00108595,0.0120173795,0.015865954
2991,0.03095371,0.010664239,0.00094279373,0.019346679,0.033546537,0.003156038,0.001014134,0.029376367,0.008102948
2992,0.03051296,0.015001911,0.00096998876,0.014541062,0.024454854,0.0113586215,0.0010852859,0.012010948,0.015851561
2993,0.030930476,0.010656389,0.0009422382,0.019331848,0.03352344,0.0031546715,0.0010134977,0.02935527,0.008097169
2994,0.030489892,0.014989166,0.0009694251,0.014531302,0.02443567,0.011346621,0.0010846214,0.012004426,0.015837157
2995,0.030907145,0.010648547,0.000941684,0.019316914,0.033500217,0.0031533095,0.0010128616,0.029334048,0.008091416
2996,0.030466732,0.014976433,0.0009688604,0.014521438,0.024416454,0.011334657,0.0010839566,0.01199784,0.015822764
2997,0.030883756,0.010640722,0.0009411301,0.019301904,0.033476908,0.003151976,0.0010122263,0.029312706,0.008085678
2998,0.030443601,0.014963712,0.00096829684,0.014511593,0.024397217,0.011322679,0.0010832918,0.011991245,0.015808396
2999,0.030860443,0.010632919,0.00094057695,0.019286945,0.03345363,0.0031506272,0.0010115913,0.02929141,0.008079962
3000,0.03042057,0.014951026,0.0009677331,0.01450181,0.024378102,0.011310764,0.0010826285,0.011984711,0.015794074
3001,0.030837316,0.010625143,0.00094002427,0.019272149,0.033430565,0.0031492803,0.001010957,0.029270329,0.0080742575
3002,0.030397769,0.014938412,0.0009671705,0.014492185,0.024359152,0.011298901,0.0010819641,0.011978286,0.015779825
3003,0.03081436,0.010617396,0.0009394724,0.019257491,0.03340764,0.003147935,0.001010323,0.029249381,0.008068569
3004,0.030375134,0.014925839,0.00096660806,0.014482686,0.024340346,0.01128708,0.001081302,0.011971965,0.015765635
3005,0.03079171,0.01060968,0.000938921,0.019243108,0.033385064,0.003146572,0.0010096895,0.029228803,0.008062887
3006,0.030352887,0.014913368,0.0009660473,0.014473471,0.024321806,0.011275364,0.0010806402,0.011965801,0.015751556
3007,0.03076946,0.010601998,0.00093837065,0.01922909,0.033362873,0.0031451958,0.001009058,0.029208621,0.008057216
3008,0.030331006,0.014900992,0.0009654865,0.014464527,0.0243036,0.01126374,0.0010799796,0.01195988,0.015737586
3009,0.03074761,0.010594362,0.0009378211,0.019215425,0.033341102,0.0031438032,0.0010084248,0.029188875,0.008051552
3010,0.030309554,0.0148887085,0.0009649271,0.014455917,0.024285734,0.011252212,0.0010793197,0.011954201,0.015723728
3011,0.030726243,0.010586765,0.0009372722,0.019202206,0.033319853,0.003142395,0.0010077928,0.029169666,0.008045896
3012,0.030288596,0.014876549,0.00096436916,0.014447678,0.024268223,0.011240796,0.0010786616,0.011948765,0.01571001
3013,0.030705415,0.010579223,0.00093672395,0.019189468,0.03329911,0.0031409569,0.0010071598,0.029150993,0.008040242
3014,0.03026816,0.014864516,0.00096381246,0.014439832,0.024251143,0.011229519,0.0010780047,0.011943619,0.015696434
3015,0.030685142,0.010571718,0.00093617634,0.019177247,0.033279,0.0031394989,0.0010065286,0.029132973,0.008034596
3016,0.030248335,0.014852628,0.00096325664,0.014432451,0.024234556,0.011218377,0.0010773491,0.01193883,0.015683021
3017,0.030665498,0.010564273,0.0009356297,0.019165594,0.03325954,0.0031380097,0.0010058983,0.029115634,0.008028952
3018,0.03022905,0.014840869,0.00096270273,0.014425479,0.024218362,0.011207365,0.001076696,0.011934301,0.015669752
3019,0.030646423,0.010556883,0.0009350837,0.019154456,0.033240672,0.0031365,0.0010052669,0.029098904,0.008023314
3020,0.030210353,0.014829253,0.0009621489,0.014418952,0.024202647,0.011196497,0.0010760437,0.011930106,0.015656639
3021,0.030628012,0.010549537,0.00093453797,0.019143937,0.033222515,0.0031349591,0.0010046368,0.02908292,0.008017678
3022,0.0301923,0.014817779,0.00096159684,0.014412924,0.024187453,0.011185768,0.0010753935,0.011926291,0.015643694
3023,0.030610245,0.010542262,0.00093399256,0.019133989,0.033205014,0.0031333882,0.0010040064,0.029067619,0.008012045
3024,0.030174851,0.014806459,0.0009610459,0.014407346,0.024172712,0.011175198,0.0010747456,0.011922768,0.01563092
3025,0.030593079,0.010535032,0.0009334483,0.0191246,0.033188157,0.0031317915,0.0010033763,0.02905299,0.00800642
3026,0.030157983,0.014795278,0.0009604964,0.014402209,0.024158463,0.01116477,0.0010740984,0.011919593,0.0156183
3027,0.030576527,0.0105278585,0.00093290326,0.019115765,0.033171955,0.0031301733,0.0010027459,0.029039036,0.008000797
3028,0.030141717,0.014784239,0.0009599483,0.01439753,0.024144653,0.011154471,0.0010734531,0.011916728,0.015605838
3029,0.030560628,0.0105207395,0.00093235937,0.019107528,0.033156462,0.0031285167,0.0010021152,0.029025828,0.007995179
3030,0.030126072,0.014773348,0.00095940084,0.014393324,0.024131311,0.011144318,0.0010728086,0.011914184,0.015593549
3031,0.03054532,0.01051368,0.0009318159,0.019099824,0.033141583,0.0031268552,0.0010014855,0.02901324,0.00798957
3032,0.030110948,0.014762601,0.000958854,0.014389492,0.02411843,0.011134304,0.0010721665,0.01191196,0.015581408
3033,0.030530525,0.010506668,0.0009312728,0.019092584,0.033127256,0.003125164,0.0010008549,0.029001236,0.007983969
3034,0.030096315,0.014751975,0.0009583088,0.01438603,0.024105877,0.011124405,0.0010715241,0.011909949,0.015569401
3035,0.030516256,0.010499703,0.0009307294,0.019085823,0.03311349,0.0031234606,0.0010002239,0.028989805,0.007978371
3036,0.030082151,0.014741471,0.0009577647,0.0143829165,0.024093747,0.0111146355,0.0010708836,0.011908227,0.015557536
3037,0.030502409,0.0104927905,0.0009301861,0.019079432,0.033100173,0.0031217441,0.0009995933,0.028978834,0.007972791
3038,0.03006839,0.014731079,0.0009572201,0.01438009,0.024081923,0.011104984,0.0010702445,0.011906694,0.015545789
3039,0.030488966,0.010485928,0.000929643,0.019073395,0.03308726,0.003120016,0.0009989628,0.028968284,0.00796722
3040,0.030054945,0.014720777,0.0009566772,0.014377491,0.024070332,0.011095395,0.0010696058,0.011905331,0.015534137
3041,0.030475859,0.010479102,0.0009291001,0.019067656,0.033074737,0.0031182824,0.0009983314,0.028958121,0.007961661
3042,0.030041836,0.014710573,0.000956134,0.01437513,0.024059016,0.01108593,0.0010689681,0.011904119,0.0155226
3043,0.030463042,0.01047232,0.0009285564,0.019062165,0.03306253,0.0031165425,0.0009977001,0.028948285,0.007956118
3044,0.030028956,0.014700444,0.0009555918,0.014372921,0.024047863,0.011076506,0.0010683291,0.011903027,0.015511142
3045,0.030450437,0.01046557,0.00092801376,0.019056853,0.033050522,0.0031147995,0.0009970685,0.028938653,0.007950595
3046,0.030016262,0.01469038,0.0009550494,0.014370833,0.024036862,0.0110671595,0.0010676926,0.01190201,0.015499755
3047,0.030437943,0.010458849,0.00092746987,0.019051624,0.033038676,0.0031130728,0.000996437,0.028929165,0.0079450905
3048,0.030003637,0.014680369,0.0009545069,0.014368761,0.024025917,0.0110578425,0.0010670541,0.011901021,0.015488421
3049,0.03042553,0.01045216,0.0009269265,0.019046443,0.03302688,0.0031113438,0.0009958049,0.028919732,0.007939604
3050,0.029991053,0.014670385,0.00095396495,0.014366702,0.02401504,0.011048579,0.0010664177,0.011900044,0.015477125
3051,0.030413128,0.010445498,0.0009263828,0.019041248,0.0330151,0.0031096349,0.0009951735,0.02891029,0.007934139
3052,0.029978473,0.014660436,0.00095342234,0.014364616,0.024004128,0.011039337,0.0010657795,0.01189901,0.0154658565
3053,0.030400712,0.010438858,0.0009258385,0.019036015,0.03300334,0.0031079417,0.0009945405,0.028900858,0.007928697
3054,0.029965788,0.014650497,0.0009528798,0.014362411,0.023993136,0.011030096,0.0010651406,0.0118979,0.0154546
3055,0.03038811,0.010432224,0.0009252937,0.019030591,0.03299137,0.003106273,0.0009939073,0.028891187,0.007923282
3056,0.029952955,0.014640555,0.0009523365,0.014360063,0.02398207,0.011020864,0.0010645017,0.011896704,0.015443342
3057,0.030375397,0.010425617,0.00092474883,0.019025031,0.032979235,0.003104619,0.0009932742,0.028881343,0.007917893
3058,0.029939966,0.014630618,0.00095179304,0.014357556,0.023970839,0.011011613,0.0010638618,0.011895364,0.0154320765
3059,0.030362409,0.010419011,0.00092420436,0.019019194,0.032966852,0.0031029913,0.0009926412,0.028871221,0.007912529
3060,0.029926745,0.0146206515,0.00095124915,0.014354845,0.023959432,0.011002336,0.0010632218,0.011893873,0.015420782
3061,0.030349188,0.010412422,0.00092365866,0.019013107,0.03295421,0.0031013899,0.0009920076,0.028860811,0.007907192
3062,0.02991319,0.014610648,0.0009507048,0.014351838,0.023947764,0.010993011,0.0010625811,0.011892172,0.015409454
3063,0.030335603,0.010405832,0.0009231131,0.019006658,0.032941166,0.0030998276,0.0009913739,0.028849965,0.007901887
3064,0.029899307,0.014600607,0.00095015956,0.01434854,0.023935856,0.0109836655,0.0010619374,0.011890253,0.015398078
3065,0.030321673,0.010399239,0.00092256727,0.018999865,0.03292779,0.0030982895,0.0009907412,0.028838757,0.00789661
3066,0.02988511,0.014590529,0.00094961346,0.014344968,0.023923684,0.010974256,0.0010612939,0.011888133,0.015386658
3067,0.030307388,0.010392654,0.0009220213,0.018992713,0.032913994,0.0030967898,0.0009901064,0.0288271,0.00789136
3068,0.029870536,0.014580409,0.0009490661,0.01434106,0.023911238,0.010964821,0.0010606481,0.011885769,0.015375188
3069,0.030292686,0.0103860665,0.0009214747,0.018985145,0.03289976,0.0030953248,0.0009894728,0.028814964,0.0078861425
3070,0.029855521,0.014570212,0.0009485191,0.01433679,0.023898432,0.010955292,0.0010600025,0.011883138,0.015363638
3071,0.030277543,0.010379461,0.00092092867,0.018977152,0.032885045,0.0030938915,0.0009888386,0.028802315,0.00788095
3072,0.029840095,0.0145599665,0.00094797066,0.014332158,0.023885317,0.010945723,0.0010593538,0.01188024,0.015352032
3073,0.03026196,0.010372868,0.00092038186,0.01896871,0.032869857,0.0030924894,0.0009882053,0.028789163,0.007875789
3074,0.029824285,0.014549665,0.00094742165,0.014327198,0.023871886,0.010936076,0.0010587056,0.011877105,0.015340359
3075,0.03024594,0.010366265,0.00091983547,0.018959839,0.03285422,0.003091131,0.0009875724,0.028775517,0.007870656
3076,0.029808002,0.014539289,0.00094687217,0.01432184,0.023858093,0.010926368,0.0010580554,0.011873669,0.015328608
3077,0.030229472,0.0103596505,0.00091928884,0.018950531,0.03283804,0.0030898002,0.0009869394,0.028761297,0.007865554
3078,0.029791316,0.014528851,0.0009463222,0.014316143,0.023844011,0.010916593,0.0010574039,0.011870015,0.015316792
3079,0.030212544,0.010353034,0.0009187428,0.018940767,0.032821395,0.0030885085,0.0009863058,0.02874658,0.007860483
3080,0.029774204,0.014518348,0.00094577094,0.014310086,0.023829557,0.010906758,0.0010567516,0.011866048,0.015304907
3081,0.030195251,0.010346417,0.00091819593,0.018930638,0.032804303,0.0030872345,0.0009856729,0.028731395,0.007855434
3082,0.029756738,0.0145077985,0.00094521954,0.01430372,0.023814857,0.010896865,0.0010560984,0.011861894,0.015292967
3083,0.030177513,0.010339781,0.00091764936,0.018920083,0.032786824,0.0030860102,0.0009850396,0.028715773,0.007850412
3084,0.029738905,0.014497188,0.0009446676,0.0142970495,0.023799848,0.010886914,0.0010554428,0.011857491,0.015280963
3085,0.030159498,0.010333156,0.0009171028,0.018909238,0.032768983,0.0030848018,0.000984408,0.028699772,0.007845417
3086,0.029720765,0.014486536,0.0009441149,0.014290113,0.023784626,0.010876927,0.0010547878,0.011852912,0.015268914
3087,0.030141097,0.010326518,0.00091655744,0.018898021,0.03275072,0.0030836232,0.0009837758,0.028683318,0.007840444
3088,0.029702306,0.014475842,0.00094356237,0.014282903,0.02376914,0.010866883,0.0010541318,0.011848127,0.015256819
3089,0.030122414,0.010319888,0.00091601163,0.018886516,0.032732114,0.003082462,0.0009831439,0.028666507,0.007835496
3090,0.029683588,0.014465107,0.0009430088,0.014275473,0.023753464,0.010856804,0.0010534731,0.011843188,0.015244685
3091,0.030103497,0.010313252,0.0009154658,0.01887478,0.032713294,0.0030813273,0.0009825124,0.028649453,0.007830566
3092,0.02966468,0.0144543545,0.00094245607,0.014267868,0.023737645,0.010846713,0.0010528171,0.011838115,0.0152325295
3093,0.030084357,0.010306619,0.00091492094,0.018862817,0.032694217,0.003080206,0.0009818806,0.02863213,0.00782566
3094,0.029645544,0.014443566,0.00094190286,0.014260074,0.023721626,0.010836579,0.0010521595,0.011832887,0.015220341
3095,0.03006509,0.010299998,0.00091437617,0.018850716,0.032674983,0.0030791056,0.0009812522,0.028614623,0.00782077
3096,0.029626383,0.0144327935,0.0009413499,0.014252239,0.023705613,0.010826461,0.0010515021,0.011827649,0.015208171
3097,0.030045724,0.010293383,0.0009138324,0.018838508,0.032655634,0.0030780132,0.0009806218,0.028596997,0.007815898
3098,0.029607076,0.014422005,0.00094079686,0.014244273,0.023689467,0.010816324,0.0010508447,0.011822298,0.015195986
3099,0.0300263,0.01028678,0.00091328844,0.018826231,0.032636195,0.0030769277,0.0009799923,0.028579274,0.007811044
3100,0.02958779,0.014411228,0.0009402436,0.01423632,0.02367335,0.010806196,0.0010501861,0.011816967,0.015183822
3101,0.0300069,0.010280191,0.0009127457,0.018813964,0.03261676,0.0030758458,0.0009793632,0.028561553,0.0078062033
3102,0.029568546,0.014400494,0.000939692,0.01422836,0.023657236,0.0107960915,0.0010495279,0.011811618,0.01517169
3103,0.029987538,0.010273619,0.0009122027,0.018801717,0.032597344,0.003074772,0.0009787352,0.028543837,0.0078013744
3104,0.02954936,0.014389766,0.00093913986,0.014220455,0.023641225,0.010786034,0.0010488712,0.01180632,0.01515959
3105,0.029968288,0.010267064,0.0009116608,0.018789563,0.03257811,0.0030736933,0.0009781065,0.028526312,0.007796557
3106,0.02953032,0.014379096,0.00093858776,0.014212635,0.023625296,0.010776005,0.001048214,0.011801077,0.015147534
3107,0.029949209,0.01026054,0.0009111192,0.01877755,0.032559004,0.0030726208,0.0009774793,0.028508903,0.007791754
3108,0.02951143,0.014368458,0.0009380376,0.014204934,0.023609474,0.010766006,0.0010475586,0.01179591,0.015135535
3109,0.029930353,0.010254033,0.0009105788,0.01876574,0.032540128,0.0030715272,0.0009768516,0.028491748,0.007786957
3110,0.029492814,0.014357897,0.0009374872,0.014197431,0.023593899,0.010756096,0.0010469034,0.011790899,0.015123622
3111,0.029911693,0.010247554,0.0009100382,0.018754102,0.03252142,0.003070432,0.0009762254,0.028474761,0.0077821733
3112,0.029474396,0.014347389,0.00093693775,0.0141900685,0.02357848,0.010746238,0.001046249,0.011785993,0.015111767
3113,0.029893354,0.0102411155,0.00090949907,0.018742738,0.032503076,0.0030693307,0.0009755989,0.028458146,0.0077773957
3114,0.029456269,0.014336946,0.0009363893,0.014182934,0.02356327,0.010736444,0.0010455947,0.011781231,0.015099995
3115,0.029875299,0.010234699,0.0009089599,0.01873164,0.032485,0.0030682124,0.0009749729,0.028441817,0.007772626
3116,0.029438455,0.014326597,0.00093584164,0.014176017,0.023548316,0.010726735,0.0010449426,0.011776637,0.015088312
3117,0.029857595,0.0102283135,0.00090842106,0.01872086,0.032467343,0.0030670867,0.0009743478,0.02842591,0.0077678603
3118,0.029421005,0.014316333,0.000935295,0.014169378,0.023533653,0.010717112,0.001044292,0.01177225,0.0150767295
3119,0.029840246,0.010221967,0.0009078833,0.018710395,0.03245002,0.0030659442,0.000973723,0.028410355,0.007763104
3120,0.029403927,0.014306155,0.0009347491,0.014163023,0.023519276,0.010707569,0.0010436417,0.011768064,0.015065253
3121,0.0298233,0.010215663,0.00090734585,0.01870029,0.032433115,0.0030647856,0.0009730967,0.028395232,0.0077583552
3122,0.029387163,0.014296062,0.00093420426,0.014156897,0.023505144,0.0106981145,0.0010429916,0.011764038,0.0150538655
3123,0.029806718,0.010209392,0.0009068091,0.018690517,0.032416604,0.0030636115,0.0009724748,0.028380517,0.007753612
3124,0.02937083,0.014286071,0.00093366,0.014151098,0.023491368,0.010688756,0.0010423443,0.011760267,0.015042592
3125,0.02979058,0.010203158,0.00090627285,0.01868115,0.032400545,0.003062423,0.0009718497,0.028366273,0.0077488734
3126,0.029354904,0.0142761795,0.0009331166,0.014145609,0.0234779,0.010679509,0.001041697,0.011756695,0.015031432
3127,0.029774869,0.010196967,0.0009057371,0.018672165,0.032384973,0.0030612245,0.0009712261,0.028352523,0.00774414
3128,0.029339384,0.014266389,0.0009325745,0.0141404215,0.023464754,0.010670348,0.001041052,0.011753355,0.015020384
3129,0.02975955,0.010190812,0.00090520194,0.018663537,0.03236979,0.0030599975,0.00097060204,0.028339189,0.0077394145
3130,0.029324232,0.014256692,0.00093203253,0.014135508,0.02345188,0.010661267,0.0010404063,0.011750207,0.0150094405
3131,0.029744636,0.010184698,0.0009046668,0.01865527,0.03235503,0.0030587672,0.00096997886,0.028326284,0.007734693
3132,0.029309457,0.014247087,0.0009314929,0.014130877,0.023439327,0.010652311,0.0010397645,0.011747251,0.014998604
3133,0.029730063,0.01017862,0.0009041325,0.01864731,0.03234067,0.0030575234,0.00096935616,0.02831379,0.007729984
3134,0.029295005,0.014237575,0.0009309534,0.014126477,0.023427023,0.010643414,0.0010391213,0.011744487,0.014987859
3135,0.029715866,0.0101725785,0.0009035984,0.01863969,0.032326657,0.0030562694,0.0009687321,0.028301656,0.007725278
3136,0.029280912,0.014228156,0.0009304139,0.014122343,0.02341498,0.010634605,0.0010384808,0.011741895,0.014977214
3137,0.029702017,0.010166576,0.0009030642,0.018632377,0.032313045,0.0030549972,0.00096810947,0.028289938,0.0077205803
3138,0.029267158,0.014218817,0.00092987606,0.014118466,0.02340322,0.010625905,0.0010378401,0.011739475,0.0149666695
3139,0.029688533,0.010160608,0.00090253097,0.018625395,0.032299817,0.0030537203,0.0009674866,0.02827861,0.00771589
3140,0.029253729,0.0142095685,0.0009293383,0.014114823,0.023391716,0.010617266,0.0010372001,0.011737249,0.014956222
3141,0.029675318,0.010154674,0.00090199756,0.018618647,0.0322869,0.0030524335,0.0009668645,0.028267602,0.0077112145
3142,0.029240504,0.01420038,0.00092880114,0.014111322,0.023380365,0.010608692,0.0010365619,0.011735111,0.01494584
3143,0.029662281,0.010148772,0.0009014641,0.018612044,0.032274157,0.0030511438,0.00096624065,0.028256774,0.0077065458
3144,0.029227462,0.014191252,0.00092826487,0.014107944,0.023369182,0.010600187,0.0010359241,0.01173307,0.014935529
3145,0.029649489,0.010142899,0.00090093096,0.018605659,0.03226162,0.0030498572,0.0009656184,0.028246146,0.007701893
3146,0.029214643,0.014182188,0.0009277287,0.014104728,0.02335817,0.010591731,0.0010352862,0.011731153,0.014925281
3147,0.029636882,0.010137057,0.00090039795,0.018599428,0.032249324,0.0030485603,0.00096499576,0.028235767,0.0076972498
3148,0.029202,0.014173183,0.0009271934,0.0141016245,0.023347288,0.010583343,0.0010346479,0.011729298,0.014915103
3149,0.029624414,0.010131235,0.0008998652,0.018593313,0.03223718,0.0030472695,0.00096437265,0.02822554,0.007692622
3150,0.029189453,0.014164227,0.0009266582,0.014098568,0.023336466,0.01057498,0.0010340118,0.011727476,0.01490497
3151,0.029612038,0.010125441,0.00089933194,0.018587265,0.03222514,0.0030459894,0.00096375094,0.0282154,0.007688005
3152,0.029176962,0.014155293,0.0009261226,0.014095546,0.023325702,0.010566653,0.0010333747,0.011725674,0.014894876
3153,0.02959973,0.010119668,0.00089879945,0.018581262,0.032213185,0.003044704,0.0009631275,0.028205354,0.007683407
3154,0.029164547,0.01414641,0.000925588,0.014092549,0.023315001,0.010558368,0.0010327379,0.011723896,0.0148848165
3155,0.029587442,0.010113912,0.0008982665,0.018575264,0.032201245,0.00304343,0.0009625053,0.028195312,0.007678823
3156,0.029152114,0.014137541,0.00092505245,0.014089522,0.023304272,0.010550094,0.0010321018,0.011722078,0.014874785
3157,0.029575145,0.010108171,0.0008977337,0.01856924,0.032189265,0.0030421687,0.0009618828,0.028185213,0.007674256
3158,0.029139657,0.014128683,0.00092451763,0.014086455,0.023293547,0.010541832,0.0010314647,0.01172025,0.01486476
3159,0.029562771,0.010102454,0.00089720055,0.018563118,0.032177236,0.0030409133,0.00096126023,0.028175063,0.0076697087
3160,0.029127112,0.014119838,0.0009239821,0.014083291,0.023282737,0.010533585,0.0010308285,0.0117183225,0.014854748
3161,0.029550321,0.01009674,0.00089666806,0.018556913,0.03216508,0.0030396746,0.000960637,0.028164769,0.007665176
3162,0.029114472,0.014110992,0.0009234473,0.014080033,0.023271848,0.010525325,0.0010301893,0.011716333,0.014844737
3163,0.02953773,0.010091038,0.0008961348,0.018550556,0.03215279,0.0030384555,0.0009600155,0.02815432,0.007660662
3164,0.029101666,0.014102133,0.0009229117,0.014076622,0.023260867,0.010517064,0.0010295524,0.011714252,0.014834714
3165,0.02952496,0.010085339,0.0008956018,0.018544018,0.032140367,0.0030372497,0.00095939275,0.028143724,0.0076561696
3166,0.029088713,0.014093268,0.0009223761,0.01407307,0.02324974,0.010508783,0.0010289142,0.011712043,0.014824677
3167,0.029512037,0.010079652,0.0008950689,0.018537316,0.03212772,0.0030360662,0.0009587697,0.028132882,0.007651695
3168,0.029075598,0.014084391,0.0009218397,0.014069367,0.023238497,0.01050049,0.0010282748,0.011709732,0.014814631
3169,0.02949891,0.01007397,0.0008945362,0.018530404,0.03211483,0.0030348948,0.00095814763,0.028121788,0.0076472396
3170,0.029062249,0.014075485,0.00092130393,0.01406546,0.023227073,0.010492169,0.0010276365,0.011707267,0.014804554
3171,0.029485533,0.0100682955,0.0008940031,0.018523235,0.032101676,0.0030337446,0.0009575259,0.028110404,0.007642808
3172,0.029048644,0.014066552,0.00092076766,0.014061324,0.023215435,0.010483817,0.0010269964,0.011704622,0.014794443
3173,0.029471893,0.010062613,0.00089347037,0.01851581,0.03208831,0.0030326224,0.000956904,0.028098783,0.007638395
3174,0.029034812,0.014057586,0.000920231,0.014056995,0.023203654,0.010475449,0.0010263562,0.011701848,0.0147843035
3175,0.029457998,0.010056938,0.00089293724,0.018508121,0.0320746,0.003031519,0.0009562819,0.0280868,0.0076339995
3176,0.029020742,0.014048593,0.0009196934,0.014052456,0.023191655,0.01046704,0.0010257137,0.011698901,0.014774131
3177,0.029443853,0.010051257,0.00089240464,0.018500192,0.03206062,0.003030431,0.00095566025,0.028074527,0.007629626
3178,0.029006403,0.0140395705,0.00091915595,0.014047678,0.023179468,0.010458596,0.0010250722,0.0116957985,0.014763921
3179,0.029429464,0.010045571,0.00089187146,0.01849202,0.032046415,0.00302937,0.000955038,0.028062006,0.0076252725
3180,0.028991835,0.014030519,0.00091861805,0.014042698,0.023167092,0.010450117,0.0010244311,0.011692544,0.014753681
3181,0.02941475,0.010039891,0.0008913394,0.018483521,0.03203182,0.0030283243,0.00095441716,0.028049078,0.007620937
3182,0.02897697,0.014021421,0.00091807987,0.014037468,0.02315449,0.010441604,0.0010237874,0.011689099,0.014743395
3183,0.029399812,0.010034211,0.00089080713,0.018474795,0.03201698,0.0030273055,0.0009537962,0.02803588,0.0076166224
3184,0.028961884,0.01401229,0.00091754145,0.014032052,0.023141723,0.010433061,0.0010231434,0.0116855195,0.014733076
3185,0.029384617,0.010028524,0.0008902749,0.018465817,0.03200189,0.0030262982,0.00095317594,0.028022416,0.0076123243
3186,0.028946573,0.01400314,0.00091700314,0.0140264295,0.023128774,0.010424495,0.0010224992,0.011681779,0.014722731
3187,0.0293692,0.010022843,0.00088974246,0.018456614,0.031986523,0.0030253173,0.00095255615,0.02800865,0.007608045
3188,0.02893107,0.013993964,0.0009164639,0.014020643,0.023115657,0.010415887,0.001021854,0.011677916,0.014712359
3189,0.029353587,0.010017165,0.0008892107,0.018447211,0.03197094,0.0030243485,0.0009519348,0.027994657,0.007603785
3190,0.028915338,0.013984762,0.00091592525,0.01401465,0.023102392,0.010407262,0.0010212092,0.011673921,0.014701958
3191,0.02933776,0.010011483,0.00088867964,0.018437598,0.031955123,0.003023397,0.00095131603,0.027980411,0.0075995396
3192,0.02889949,0.013975544,0.0009153857,0.01400856,0.023089014,0.010398626,0.0010205619,0.011669825,0.0146915475
3193,0.029321764,0.010005804,0.00088814826,0.018427812,0.03193914,0.003022459,0.00095069717,0.027965987,0.007595312
3194,0.028883409,0.0139663,0.0009148464,0.014002264,0.023075467,0.010389961,0.0010199163,0.011665589,0.014681105
3195,0.029305607,0.010000129,0.0008876172,0.018417861,0.031922925,0.0030215308,0.0009500782,0.027951317,0.007591099
3196,0.028867245,0.013957046,0.0009143076,0.013995892,0.023061886,0.0103812935,0.0010192704,0.011661323,0.014670657
3197,0.029289318,0.009994455,0.0008870866,0.018407777,0.03190663,0.0030206195,0.00094945997,0.027936552,0.0075869
3198,0.028850937,0.013947779,0.0009137687,0.013989389,0.023048162,0.010372606,0.0010186248,0.011656931,0.014660197
3199,0.029272974,0.009988794,0.00088655675,0.018397622,0.031890236,0.0030197124,0.00094884203,0.02792168,0.007582715
3200,0.02883463,0.013938533,0.00091322936,0.013982866,0.02303443,0.010363929,0.0010179792,0.011652521,0.014649749
3201,0.029256564,0.00998314,0.00088602706,0.018387396,0.031873763,0.0030188207,0.0009482244,0.02790672,0.0075785425
3202,0.028818253,0.0139292795,0.0009126913,0.0139762815,0.023020655,0.010355252,0.0010173328,0.011648069,0.014639307
3203,0.029240131,0.009977492,0.0008854985,0.01837714,0.031857256,0.0030179257,0.00094760774,0.027891722,0.007574383
3204,0.028801873,0.013920029,0.00091215305,0.0139696915,0.023006914,0.010346594,0.0010166882,0.011643631,0.014628878
3205,0.029223725,0.009971862,0.00088496914,0.018366896,0.03184078,0.0030170395,0.00094699115,0.027876748,0.007570231
3206,0.028785555,0.013910815,0.0009116155,0.013963124,0.022993188,0.010337951,0.0010160437,0.011639195,0.014618475
3207,0.029207382,0.009966241,0.0008844411,0.018356701,0.031824324,0.0030161485,0.0009463746,0.0278618,0.007566092
3208,0.028769284,0.013901619,0.0009110786,0.013956586,0.022979517,0.010329338,0.0010153983,0.011634779,0.014608104
3209,0.029191095,0.009960642,0.0008839138,0.01834654,0.03180795,0.0030152656,0.0009457599,0.027846925,0.0075619654
3210,0.028753074,0.013892452,0.00091054174,0.01395008,0.02296586,0.010320735,0.0010147542,0.011630371,0.014597761
3211,0.02917488,0.009955054,0.0008833864,0.01833644,0.031791672,0.00301438,0.00094514433,0.027832149,0.007557847
3212,0.028736971,0.013883317,0.00091000507,0.01394365,0.022952322,0.010312178,0.0010141102,0.011626033,0.014587457
3213,0.029158816,0.0099494895,0.00088286004,0.018326467,0.031775516,0.0030134898,0.00094453007,0.027817495,0.0075537357
3214,0.028721027,0.013874223,0.000909469,0.013937334,0.022938883,0.010303657,0.001013467,0.011621759,0.014577201
3215,0.029142924,0.00994394,0.00088233413,0.018316649,0.031759493,0.0030125948,0.00094391574,0.027802981,0.0075496347
3216,0.028705247,0.013865182,0.0009089344,0.013931129,0.022925604,0.010295197,0.0010128247,0.011617583,0.014567001
3217,0.029127173,0.009938416,0.00088180846,0.018306948,0.03174369,0.0030116953,0.0009433024,0.027788693,0.00754554
3218,0.028689612,0.013856178,0.00090839894,0.013925034,0.022912426,0.010286753,0.0010121828,0.01161349,0.0145568475
3219,0.029111616,0.00993291,0.00088128337,0.018297423,0.031728033,0.0030107952,0.0009426893,0.02777455,0.007541456
3220,0.028674182,0.013847226,0.0009078651,0.01391909,0.022899412,0.010278371,0.0010115412,0.011609498,0.01454676
3221,0.02909629,0.009927434,0.0008807589,0.018288098,0.03171267,0.0030098883,0.0009420757,0.027760705,0.007537378
3222,0.028658994,0.013838341,0.0009073319,0.01391332,0.0228866,0.0102700675,0.0010109013,0.0116056325,0.014536737
3223,0.029081207,0.00992198,0.00088023563,0.018278992,0.03169752,0.003008966,0.000941464,0.027747089,0.0075333053
3224,0.028644005,0.013829505,0.00090679916,0.013907701,0.02287393,0.010261801,0.001010262,0.011601867,0.014526775
3225,0.029066343,0.009916551,0.00087971165,0.01827008,0.03168261,0.0030080373,0.00094085216,0.027733723,0.00752924
3226,0.028629297,0.013820747,0.0009062673,0.013902283,0.02286148,0.010253595,0.0010096227,0.011598264,0.014516889
3227,0.029051738,0.009911152,0.000879189,0.018261397,0.031667978,0.0030071058,0.0009402407,0.027720632,0.007525183
3228,0.0286148,0.013812037,0.0009057361,0.013897027,0.022849202,0.0102454545,0.0010089854,0.011594761,0.014507071
3229,0.0290374,0.009905775,0.00087866647,0.018252958,0.031653613,0.0030061642,0.00093962974,0.027707817,0.007521133
3230,0.028600559,0.0138033945,0.00090520596,0.013891959,0.0228371,0.010237372,0.0010083506,0.011591379,0.014497321
3231,0.029023327,0.00990043,0.0008781449,0.01824475,0.031639554,0.0030052145,0.00093901844,0.027695319,0.0075170887
3232,0.028586552,0.013794811,0.00090467645,0.0138870645,0.022825226,0.010229352,0.0010077141,0.011588159,0.014487645
3233,0.029009493,0.009895119,0.0008776231,0.01823675,0.03162571,0.0030042548,0.0009384086,0.027683048,0.00751305
3234,0.028572794,0.013786303,0.0009041481,0.013882342,0.022813527,0.010221404,0.0010070798,0.011585043,0.014478037
3235,0.028995905,0.009889821,0.00087710196,0.018228984,0.031612158,0.0030032862,0.00093779864,0.027671074,0.007509017
3236,0.028559294,0.013777855,0.0009036197,0.013877818,0.022802021,0.0102135055,0.0010064468,0.01158207,0.014468507
3237,0.028982565,0.009884556,0.0008765816,0.018221429,0.031598836,0.0030023174,0.0009371881,0.027659329,0.007504993
3238,0.028545994,0.013769461,0.00090309215,0.013873441,0.022790685,0.010205654,0.0010058132,0.011579217,0.014459036
3239,0.02896946,0.009879321,0.00087606144,0.018214077,0.031585805,0.003001336,0.00093657884,0.027647888,0.0075009787
3240,0.028532917,0.013761128,0.00090256496,0.013869223,0.022779532,0.010197892,0.0010051803,0.01157646,0.014449638
3241,0.028956573,0.009874112,0.0008755409,0.01820692,0.031572975,0.0030003518,0.00093596877,0.027636657,0.007496972
3242,0.028520076,0.013752865,0.0009020386,0.013865172,0.022768535,0.010190166,0.0010045489,0.011573819,0.014440303
3243,0.028943913,0.0098689245,0.0008750217,0.018199967,0.03156041,0.002999362,0.00093535957,0.027625687,0.007492973
3244,0.028507397,0.013744643,0.00090151274,0.01386124,0.022757672,0.010182487,0.0010039178,0.011571267,0.014431021
3245,0.028931405,0.009863764,0.00087450235,0.018193139,0.031547997,0.0029983704,0.00093475124,0.027614875,0.0074889828
3246,0.028494854,0.01373647,0.00090098707,0.013857396,0.022746954,0.010174867,0.0010032873,0.0115688,0.01442179
3247,0.028919037,0.009858624,0.0008739831,0.01818643,0.031535696,0.0029973737,0.00093414274,0.02760418,0.0074850027
3248,0.02848246,0.013728341,0.0009004622,0.013853655,0.022736322,0.010167284,0.0010026577,0.011566379,0.014412612
3249,0.028906818,0.0098535,0.0008734643,0.018179854,0.031523634,0.002996377,0.0009335346,0.02759372,0.0074810274
3250,0.028470196,0.013720259,0.0008999389,0.013849998,0.022725802,0.010159731,0.001002029,0.011564042,0.014403481
3251,0.028894726,0.009848406,0.00087294565,0.018173376,0.03151162,0.0029953797,0.00093292585,0.027583314,0.007477068
3252,0.028458036,0.013712211,0.0008994149,0.01384641,0.022715349,0.010152232,0.0010014002,0.011561717,0.014394391
3253,0.028882686,0.009843322,0.00087242783,0.018166935,0.03149972,0.0029943914,0.0009323182,0.027573012,0.007473115
3254,0.028445952,0.013704188,0.0008988907,0.013842872,0.022704978,0.010144748,0.0010007706,0.011559458,0.014385335
3255,0.02887079,0.009838266,0.0008719093,0.018160613,0.031487968,0.0029934004,0.0009317103,0.027562857,0.007469175
3256,0.028433919,0.013696209,0.0008983675,0.013839342,0.022694647,0.010137305,0.0010001421,0.0115572,0.01437631
3257,0.028858855,0.009833211,0.0008713916,0.018154252,0.031476147,0.0029924146,0.00093110255,0.027552629,0.007465245
3258,0.028421897,0.013688235,0.00089784426,0.013835819,0.022684325,0.010129873,0.0009995154,0.011554935,0.014367307
3259,0.028846994,0.009828186,0.00087087345,0.018147936,0.03146442,0.002991424,0.00093049445,0.027542504,0.0074613304
3260,0.02840992,0.013680296,0.0008973216,0.013832303,0.022674013,0.01012246,0.0009988879,0.011552664,0.014358332
3261,0.028835172,0.009823173,0.000870356,0.018141642,0.031452697,0.002990453,0.00092988793,0.027532356,0.0074574263
3262,0.028397994,0.01367238,0.0008967987,0.013828816,0.022663768,0.01011508,0.0009982603,0.011550427,0.014349388
3263,0.028823337,0.0098181665,0.0008698388,0.018135332,0.03144099,0.0029894765,0.00092928106,0.027522232,0.0074535296
3264,0.028386002,0.013664466,0.0008962761,0.01382526,0.022653446,0.010107689,0.0009976332,0.011548123,0.014340444
3265,0.028811451,0.0098131765,0.00086932146,0.018128952,0.031429216,0.0029885164,0.0009286744,0.027512025,0.0074496507
3266,0.028373979,0.013656561,0.00089575344,0.013821664,0.022643141,0.010100327,0.0009970062,0.011545809,0.014331514
3267,0.02879947,0.009808189,0.000868805,0.018122477,0.0314174,0.0029875627,0.0009280677,0.027501768,0.007445783
3268,0.02836185,0.013648662,0.0008952314,0.013817958,0.022632718,0.010092949,0.0009963777,0.011543393,0.014322578
3269,0.028787442,0.009803215,0.00086828775,0.018115938,0.03140543,0.0029866116,0.00092746085,0.027491359,0.0074419323
3270,0.028349688,0.013640771,0.00089470873,0.013814209,0.022622295,0.0100855855,0.0009957502,0.01154096,0.014313657
3271,0.028775336,0.009798251,0.00086777104,0.018109314,0.03139343,0.0029856805,0.0009268553,0.027480895,0.007438095
3272,0.028337406,0.013632864,0.0008941863,0.013810356,0.02261176,0.010078215,0.0009951232,0.011538423,0.014304726
3273,0.028763063,0.009793287,0.0008672537,0.018102521,0.03138127,0.0029847592,0.00092624966,0.027470263,0.0074342694
3274,0.028324984,0.013624948,0.00089366385,0.013806372,0.022601128,0.0100708185,0.0009944957,0.011535814,0.014295779
3275,0.028750667,0.009788332,0.000866738,0.018095598,0.03136894,0.0029838497,0.0009256431,0.02745945,0.0074304584
3276,0.028312396,0.013617014,0.0008931414,0.013802242,0.022590376,0.0100634135,0.0009938675,0.011533095,0.014286813
3277,0.028738122,0.009783371,0.00086622156,0.01808853,0.031356484,0.0029829561,0.00092503947,0.027448488,0.00742666
3278,0.0282997,0.013609079,0.00089261885,0.013798002,0.022579532,0.01005601,0.0009932392,0.011530281,0.014277843
3279,0.028725438,0.009778418,0.0008657058,0.018081315,0.03134381,0.0029820658,0.00092443475,0.027437309,0.0074228775
3280,0.0282869,0.013601126,0.00089209614,0.013793679,0.022568623,0.010048591,0.0009926102,0.011527422,0.014268863
3281,0.028712649,0.009773472,0.00086518965,0.018073987,0.03133107,0.0029811927,0.00092382927,0.027426047,0.007419107
3282,0.028273964,0.01359317,0.0008915737,0.013789221,0.022557573,0.010041155,0.0009919815,0.011524437,0.014259876
3283,0.02869971,0.009768528,0.0008646745,0.018066507,0.03131818,0.0029803314,0.0009232246,0.027414626,0.0074153515
3284,0.028260868,0.013585193,0.0008910508,0.013784624,0.022546418,0.010033707,0.0009913527,0.011521358,0.014250866
3285,0.028686618,0.009763585,0.00086415885,0.018058874,0.031305082,0.0029794853,0.00092262053,0.027402977,0.0074116075
3286,0.028247673,0.013577208,0.0008905281,0.013779938,0.022535175,0.010026244,0.0009907243,0.011518206,0.014241847
3287,0.028673377,0.009758647,0.00086364395,0.018051086,0.03129185,0.0029786464,0.0009220176,0.027391186,0.007407878
3288,0.028234273,0.013569201,0.00089000614,0.013775065,0.022523815,0.010018772,0.0009900951,0.011514947,0.014232806
3289,0.028659979,0.009753708,0.0008631292,0.018043142,0.031278405,0.0029778227,0.0009214146,0.027379168,0.007404161
3290,0.02822075,0.013561186,0.0008894839,0.01377008,0.022512345,0.010011286,0.0009894668,0.011511592,0.014223754
3291,0.028646417,0.009748766,0.0008626149,0.018035036,0.03126481,0.00297701,0.0009208108,0.02736699,0.0074004587
3292,0.028207086,0.01355315,0.00088896125,0.013764974,0.022500755,0.010003779,0.0009888362,0.01150814,0.014214682
3293,0.02863273,0.009743834,0.00086210086,0.018026795,0.031251088,0.0029762127,0.0009202087,0.027354667,0.0073967665
3294,0.02819334,0.013545116,0.00088843907,0.0137597835,0.022489093,0.009996258,0.0009882065,0.011504629,0.0142056085
3295,0.028618958,0.0097389035,0.00086158677,0.018018467,0.031237246,0.0029754117,0.00091960654,0.027342228,0.0073930877
3296,0.028179497,0.013537062,0.0008879163,0.013754517,0.022477362,0.009988745,0.0009875778,0.011501039,0.014196523
3297,0.028605096,0.009733977,0.0008610737,0.018010044,0.031223305,0.002974629,0.00091900496,0.02732967,0.0073894192
3298,0.028165583,0.013529016,0.0008873945,0.013749173,0.022465594,0.009981233,0.0009869478,0.011497414,0.014187444
3299,0.028591165,0.009729058,0.0008605607,0.018001547,0.031209296,0.0029738562,0.00091840426,0.027317036,0.007385763
3300,0.028151575,0.013520965,0.0008868721,0.013743737,0.022453729,0.009973699,0.0009863197,0.011493711,0.014178353
3301,0.02857716,0.009724142,0.0008600481,0.01799297,0.031195182,0.0029730834,0.0009178034,0.027304295,0.0073821177
3302,0.028137524,0.013512915,0.00088635064,0.013738257,0.022441845,0.009966181,0.000985689,0.011489977,0.014169275
3303,0.028563073,0.009719235,0.0008595354,0.017984303,0.031180989,0.0029723167,0.0009172029,0.02729147,0.0073784827
3304,0.028123403,0.01350486,0.00088582863,0.013732715,0.022429906,0.009958655,0.0009850602,0.011486192,0.014160191
3305,0.028548963,0.009714333,0.0008590235,0.017975608,0.031166758,0.0029715586,0.0009166023,0.027278598,0.0073748566
3306,0.028109279,0.0134968115,0.00088530785,0.013727158,0.02241796,0.009951126,0.0009844315,0.011482404,0.014151115
3307,0.028534831,0.009709437,0.0008585123,0.017966881,0.031152507,0.0029708059,0.0009160032,0.027265698,0.0073712408
3308,0.028095135,0.01348878,0.0008847865,0.013721569,0.022405995,0.009943619,0.0009838038,0.011478572,0.01414205
3309,0.028520718,0.009704555,0.00085800135,0.017958162,0.031138258,0.002970056,0.00091540447,0.027252797,0.0073676347
3310,0.028081045,0.013480763,0.0008842659,0.013716016,0.02239409,0.009936135,0.0009831756,0.01147478,0.014133015
3311,0.028506646,0.009699678,0.000857491,0.017949477,0.031124078,0.0029693025,0.00091480714,0.027239967,0.0073640365
3312,0.02806697,0.01347276,0.0008837456,0.013710465,0.022382196,0.009928666,0.0009825467,0.011470982,0.014123995
3313,0.028492618,0.009694824,0.00085698074,0.017940814,0.031109909,0.0029685542,0.0009142092,0.027227145,0.0073604463
3314,0.028052954,0.013464781,0.0008832259,0.013704946,0.02237035,0.009921207,0.0009819204,0.011467221,0.014114997
3315,0.028478652,0.009689975,0.0008564716,0.017932206,0.031095803,0.0029678037,0.0009136118,0.027214387,0.0073568653
3316,0.028038993,0.013456824,0.00088270666,0.013699464,0.022358567,0.009913783,0.0009812937,0.011463491,0.014106032
3317,0.028464712,0.0096851345,0.00085596263,0.017923616,0.031081723,0.0029670598,0.00091301417,0.027201649,0.0073532904
3318,0.028025098,0.013448889,0.0008821882,0.013694022,0.0223468,0.00990638,0.000980667,0.011459753,0.014097087
3319,0.028450891,0.009680314,0.0008554543,0.017915122,0.031067794,0.0029663069,0.0009124186,0.027189068,0.007349727
3320,0.028011277,0.013440986,0.00088166946,0.013688622,0.022335121,0.009898994,0.0009800411,0.011456086,0.01408818
3321,0.028437132,0.009675507,0.0008549462,0.017906679,0.031053877,0.0029655625,0.0009118227,0.027176492,0.00734617
3322,0.027997587,0.013433118,0.0008811519,0.013683316,0.022323515,0.009891643,0.0009794151,0.011452457,0.014079307
3323,0.028423563,0.009670719,0.000854439,0.017898405,0.031040171,0.0029648028,0.0009112273,0.02716414,0.0073426175
3324,0.02798405,0.013425285,0.00088063465,0.013678129,0.022312036,0.009884325,0.0009787923,0.011448919,0.014070482
3325,0.028410098,0.009665953,0.0008539316,0.017890213,0.031026589,0.0029640498,0.00091063214,0.027151907,0.0073390733
3326,0.027970597,0.013417482,0.0008801185,0.013672995,0.022300642,0.009877062,0.0009781681,0.0114454115,0.014061692
3327,0.028396767,0.009661194,0.00085342507,0.017882148,0.031013161,0.0029632903,0.000910038,0.027139833,0.007335535
3328,0.027957287,0.013409724,0.00087960274,0.013667961,0.022289366,0.009869826,0.000977545,0.011441994,0.014052943
3329,0.028383553,0.009656456,0.00085291924,0.017874178,0.030999811,0.0029625287,0.0009094445,0.027127838,0.007332004
3330,0.027944166,0.013402017,0.00087908714,0.013663062,0.0222782,0.009862621,0.0009769226,0.011438657,0.014044251
3331,0.028370552,0.009651744,0.00085241394,0.017866394,0.030986706,0.0029617576,0.0009088506,0.027116098,0.0073284786
3332,0.027931163,0.013394333,0.0008785724,0.013658257,0.02226716,0.009855457,0.00097630237,0.011435401,0.014035598
3333,0.02835767,0.009647047,0.00085190905,0.017858714,0.030973729,0.002960986,0.0009082577,0.027104486,0.0073249624
3334,0.027918298,0.013386697,0.0008780583,0.013653544,0.022256214,0.009848329,0.00097568193,0.0114322025,0.014026986
3335,0.028344968,0.00964237,0.00085140415,0.017851194,0.03096092,0.0029602083,0.0009076649,0.027093045,0.007321452
3336,0.027905615,0.013379109,0.0008775448,0.013648961,0.022245428,0.009841264,0.0009750603,0.011429103,0.014018434
3337,0.028332386,0.009637713,0.0008509004,0.017843772,0.030948257,0.0029594286,0.0009070723,0.027081756,0.007317948
3338,0.027893025,0.013371542,0.00087703223,0.01364445,0.022234697,0.009834207,0.0009744418,0.011426048,0.014009911
3339,0.028319992,0.009633072,0.00085039675,0.017836524,0.03093579,0.0029586416,0.0009064814,0.027070668,0.0073144482
3340,0.027880672,0.013364047,0.0008765199,0.013640106,0.02222418,0.009827228,0.0009738233,0.011423128,0.014001455
3341,0.028307796,0.009628456,0.00084989326,0.017829446,0.030923545,0.0029578519,0.00090588955,0.027059805,0.0073109553
3342,0.027868466,0.013356592,0.00087600795,0.013635867,0.022213757,0.009820282,0.00097320596,0.011420268,0.013993049
3343,0.028295726,0.009623857,0.00084939046,0.017822478,0.030911438,0.002957066,0.0009052988,0.027049074,0.00730747
3344,0.027856354,0.013349165,0.00087549695,0.013631692,0.022203416,0.009813362,0.0009725893,0.011417465,0.013984676
3345,0.028283753,0.009619268,0.0008488882,0.017815597,0.030899428,0.0029562693,0.0009047077,0.027038451,0.0073039937
3346,0.02784435,0.013341775,0.00087498577,0.013627591,0.022193145,0.009806466,0.0009719724,0.011414707,0.013976339
3347,0.028271908,0.009614704,0.00084838644,0.017808817,0.03088753,0.0029554747,0.00090411707,0.027027937,0.0073005236
3348,0.0278325,0.013334423,0.00087447674,0.013623601,0.022183001,0.009799625,0.00097135664,0.01141202,0.013968045
3349,0.028260252,0.009610162,0.00084788457,0.017802205,0.030875819,0.0029546774,0.0009035275,0.027017614,0.0072970595
3350,0.027820786,0.0133271115,0.0008739667,0.013619708,0.022172995,0.009792819,0.00097074127,0.011409435,0.013959804
3351,0.028248705,0.009605631,0.00084738346,0.017795691,0.030864237,0.0029538702,0.0009029378,0.027007429,0.0072936015
3352,0.027809177,0.013319841,0.00087345764,0.013615878,0.022163048,0.009786057,0.0009701271,0.011406864,0.0139516005
3353,0.028237231,0.009601126,0.0008468827,0.017789222,0.03085276,0.0029530756,0.00090234884,0.026997335,0.007290155
3354,0.02779762,0.013312591,0.00087294914,0.013612079,0.022153117,0.009779292,0.00096951326,0.011404311,0.013943422
3355,0.028225826,0.009596625,0.0008463819,0.017782819,0.03084135,0.0029522723,0.00090176007,0.026987318,0.0072867144
3356,0.02778615,0.013305375,0.0008724412,0.013608335,0.0221433,0.009772581,0.00096889806,0.011401821,0.0139352735
3357,0.02821453,0.009592144,0.000845882,0.017776504,0.030830024,0.0029514723,0.0009011711,0.02697738,0.0072832825
3358,0.0277748,0.013298189,0.0008719333,0.013604676,0.022133548,0.009765895,0.0009682866,0.011399365,0.013927167
3359,0.028203297,0.009587677,0.0008453826,0.017770238,0.03081881,0.002950675,0.00090058375,0.026967552,0.0072798594
3360,0.027763478,0.013291024,0.000871426,0.013601028,0.02212382,0.0097592315,0.0009676724,0.011396916,0.0139190825
3361,0.02819211,0.009583234,0.00084488303,0.017763995,0.0308076,0.0029498744,0.0008999958,0.02695773,0.007276448
3362,0.02775218,0.013283881,0.0008709187,0.0135973785,0.022114132,0.009752574,0.00096706155,0.011394496,0.013911021
3363,0.028180946,0.009578784,0.00084438315,0.017757779,0.030796435,0.0029490765,0.0008994082,0.02694795,0.0072730416
3364,0.0277409,0.013276751,0.00087041187,0.013593736,0.022104431,0.009745934,0.00096644973,0.011392047,0.013902973
3365,0.028169785,0.009574356,0.0008438844,0.017751545,0.03078526,0.0029482946,0.0008988206,0.026938146,0.007269646
3366,0.027729634,0.013269636,0.0008699058,0.013590093,0.022094762,0.009739318,0.00096583704,0.011389607,0.013894943
3367,0.028158668,0.009569933,0.0008433863,0.01774535,0.030774146,0.0029475035,0.0008982344,0.026928408,0.0072662574
3368,0.027718376,0.013262543,0.0008693992,0.0135864355,0.022085086,0.009732709,0.00096522644,0.01138715,0.013886932
3369,0.028147519,0.009565527,0.0008428874,0.017739104,0.030762978,0.002946725,0.000897647,0.026918607,0.007262877
3370,0.027707092,0.013255455,0.00086889334,0.013582746,0.022075407,0.009726117,0.0009646159,0.011384674,0.01387893
3371,0.028136352,0.009561126,0.00084238953,0.017732836,0.030751798,0.0029459381,0.0008970614,0.026908798,0.007259509
3372,0.027695803,0.013248378,0.00086838723,0.013579037,0.022065721,0.009719533,0.0009640039,0.011382184,0.013870942
3373,0.028125111,0.00955673,0.00084189145,0.01772649,0.030740548,0.0029451733,0.00089647464,0.0268989,0.007256153
3374,0.027684428,0.013241291,0.00086788175,0.013575256,0.02205595,0.009712937,0.0009633926,0.01137962,0.013862943
3375,0.028113896,0.009552343,0.0008413936,0.01772016,0.03072932,0.0029444054,0.00089589035,0.026889024,0.007252803
3376,0.027673068,0.013234228,0.00086737657,0.0135714635,0.02204623,0.009706368,0.00096278306,0.011377081,0.013854968
3377,0.028102614,0.0095479665,0.0008408965,0.01771375,0.03071799,0.002943648,0.0008953048,0.026879037,0.0072494624
3378,0.027661642,0.013227162,0.0008668715,0.013567609,0.02203643,0.009699788,0.0009621717,0.011374469,0.013846994
3379,0.028091252,0.009543596,0.0008403997,0.017707257,0.03070662,0.0029428962,0.0008947206,0.026869003,0.007246134
3380,0.027650122,0.013220091,0.0008663663,0.013563665,0.022026552,0.009693212,0.0009615609,0.011371779,0.013839014
3381,0.028079778,0.00953922,0.00083990267,0.017700655,0.03069512,0.0029421516,0.0008941362,0.026858833,0.0072428165
3382,0.02763851,0.0132130105,0.00086586096,0.013559638,0.022016648,0.009686637,0.0009609509,0.011369061,0.013831025
3383,0.028068233,0.009534856,0.0008394064,0.01769397,0.030683493,0.0029414182,0.0008935514,0.026848523,0.00723951
3384,0.027626825,0.013205933,0.000865356,0.013555536,0.022006666,0.009680035,0.00096033915,0.011366293,0.013823032
3385,0.028056573,0.009530487,0.00083891064,0.017687175,0.030671787,0.0029406913,0.0008929681,0.026838128,0.007236211
3386,0.02761503,0.013198836,0.0008648511,0.013551343,0.021996578,0.009673432,0.00095972954,0.011363416,0.013815031
3387,0.028044889,0.009526131,0.0008384144,0.017680343,0.03066003,0.0029399653,0.0008923852,0.02682768,0.0072329207
3388,0.027603235,0.013191754,0.00086434674,0.013547134,0.021986507,0.0096668415,0.000959119,0.011360547,0.0138070425
3389,0.028033135,0.009521778,0.00083791895,0.017673438,0.030648202,0.0029392499,0.0008918018,0.02681715,0.007229644
3390,0.027591363,0.013184667,0.0008638427,0.013542853,0.02197636,0.009660245,0.0009585094,0.011357604,0.013799047
3391,0.02802129,0.009517429,0.0008374238,0.017666439,0.030636277,0.0029385418,0.000891219,0.026806517,0.007226374
3392,0.027579347,0.013177568,0.00086333824,0.013538441,0.021966118,0.009653641,0.0009578992,0.01135458,0.013791039
3393,0.028009363,0.009513085,0.000836929,0.01765935,0.030624257,0.0029378436,0.00089063775,0.026795777,0.0072231116
3394,0.027567338,0.013170481,0.0008628342,0.013534023,0.021955907,0.009647052,0.0009572893,0.011351567,0.013783047
3395,0.027997354,0.009508739,0.0008364344,0.01765218,0.030612137,0.0029371518,0.0008900563,0.026784929,0.007219862
3396,0.027555192,0.0131633775,0.0008623302,0.013529484,0.021945564,0.009640444,0.00095667853,0.011348441,0.013775032
3397,0.027985275,0.0095044,0.00083594094,0.017644932,0.030599955,0.002936463,0.00088947534,0.026774017,0.00721662
3398,0.027543006,0.01315627,0.0008618267,0.01352491,0.021935191,0.009633824,0.00095606956,0.011345296,0.013767023
3399,0.027973115,0.009500067,0.00083544716,0.017637601,0.030587696,0.0029357877,0.00088889495,0.026763013,0.0072133853
3400,0.027530745,0.01314917,0.00086132385,0.01352025,0.021924758,0.009627211,0.0009554609,0.011342087,0.013759011
3401,0.027960882,0.009495733,0.0008349541,0.017630193,0.030575348,0.0029351155,0.00088831445,0.026751919,0.0072101615
3402,0.02751843,0.01314206,0.0008608207,0.013515551,0.021914277,0.009620598,0.00095485174,0.011338829,0.013750992
3403,0.027948596,0.009491409,0.000834461,0.017622726,0.030562889,0.0029344421,0.0008877347,0.026740713,0.007206946
3404,0.027506063,0.013134951,0.00086031767,0.013510794,0.021903768,0.009613983,0.00095424155,0.011335542,0.013742978
3405,0.02793631,0.009487086,0.0008339684,0.017615255,0.030550454,0.0029337765,0.0008871561,0.026729522,0.007203739
3406,0.027493704,0.013127847,0.00085981534,0.013506041,0.021893287,0.009607386,0.00095363456,0.011332267,0.013734976
3407,0.027924012,0.009482773,0.0008334767,0.017607762,0.03053803,0.0029331166,0.0008865774,0.026718335,0.0072005396
3408,0.027481332,0.013120761,0.00085931324,0.013501259,0.02188276,0.009600782,0.0009530244,0.011328953,0.013726985
3409,0.027911667,0.0094784675,0.0008329852,0.017600214,0.03052552,0.0029324612,0.0008859984,0.02670706,0.007197348
3410,0.027468903,0.013113676,0.0008588113,0.013496416,0.021872196,0.00959418,0.0009524177,0.011325598,0.013718996
3411,0.027899288,0.009474164,0.0008324946,0.01759263,0.03051297,0.002931803,0.0008854215,0.026695745,0.0071941637
3412,0.027456483,0.013106586,0.0008583096,0.013491587,0.021861658,0.009587597,0.0009518094,0.01132225,0.013711013
3413,0.027886938,0.009469872,0.0008320032,0.017585061,0.030500496,0.0029311518,0.0008848442,0.0266845,0.007190988
3414,0.027444053,0.013099514,0.00085780845,0.01348673,0.021851134,0.009581029,0.00095120125,0.011318902,0.013703048
3415,0.027874567,0.009465586,0.00083151326,0.017577467,0.030487925,0.0029305061,0.0008842677,0.026673151,0.0071878196
3416,0.027431672,0.013092461,0.00085730804,0.013481904,0.021840595,0.009574454,0.00095059536,0.011315544,0.013695097
3417,0.027862266,0.009461308,0.0008310239,0.017569935,0.03047549,0.002929862,0.00088369136,0.026661936,0.007184653
3418,0.027419314,0.013085417,0.00085680804,0.013477087,0.021830114,0.009567913,0.00094998983,0.011312211,0.0136871645
3419,0.027849954,0.0094570415,0.0008305338,0.017562378,0.030463012,0.0029292093,0.00088311645,0.026650686,0.0071815
3420,0.027406957,0.013078387,0.0008563083,0.013472262,0.02181961,0.009561379,0.0009493831,0.011308849,0.013679245
3421,0.027837725,0.009452784,0.00083004544,0.017554896,0.030450564,0.0029285636,0.00088254135,0.02663946,0.007178351
3422,0.027394695,0.013071381,0.00085580884,0.013467506,0.021809198,0.0095548695,0.00094877806,0.011305549,0.013671361
3423,0.027825532,0.009448539,0.00082955766,0.017547436,0.030438237,0.0029279212,0.0008819671,0.026628349,0.0071752085
3424,0.0273825,0.013064399,0.00085530995,0.013462791,0.021798838,0.009548376,0.00094817346,0.01130229,0.013663496
3425,0.02781345,0.009444308,0.00082906993,0.017540073,0.030425984,0.0029272712,0.00088139257,0.02661732,0.0071720756
3426,0.027370378,0.013057448,0.0008548114,0.01345812,0.021788543,0.009541911,0.0009475693,0.0112990625,0.01365566
3427,0.027801406,0.009440092,0.0008285822,0.017532732,0.030413758,0.0029266174,0.0008808203,0.026606321,0.0071689463
3428,0.027358323,0.013050506,0.0008543141,0.013453504,0.021778269,0.009535459,0.0009469653,0.011295845,0.013647846
3429,0.027789462,0.009435881,0.0008280956,0.017525485,0.030401671,0.002925969,0.000880247,0.026595455,0.007165823
3430,0.02734631,0.013043595,0.0008538165,0.013448898,0.021768067,0.009529042,0.0009463629,0.011292662,0.01364006
3431,0.027777575,0.009431683,0.0008276091,0.017518282,0.0303896,0.0029253205,0.00087967434,0.026584605,0.0071627046
3432,0.027334414,0.013036707,0.0008533197,0.013444386,0.021757927,0.009522631,0.0009457605,0.011289536,0.013632303
3433,0.02776581,0.009427506,0.00082712335,0.017511182,0.030377692,0.0029246688,0.0008791021,0.02657392,0.0071595944
3434,0.027322602,0.013029848,0.00085282326,0.013439931,0.021747872,0.009516265,0.000945159,0.011286447,0.013624579
3435,0.027754113,0.009423335,0.0008266384,0.01750414,0.030365832,0.002924012,0.0008785305,0.02656329,0.0071564894
3436,0.027310904,0.0130230235,0.0008523276,0.013435553,0.021737915,0.009509931,0.00094455795,0.011283427,0.013616895
3437,0.027742572,0.009419184,0.0008261534,0.017497234,0.030354165,0.0029233515,0.0008779599,0.026552852,0.00715339
3438,0.027299287,0.013016224,0.00085183256,0.013431231,0.021728035,0.009503617,0.000943957,0.01128046,0.0136092305
3439,0.027731061,0.009415039,0.0008256688,0.017490353,0.030342525,0.0029227005,0.0008773881,0.026542436,0.0071502947
3440,0.02728773,0.013009447,0.00085133826,0.013426946,0.021718144,0.009497322,0.00094335794,0.011277463,0.013601596
3441,0.02771964,0.009410912,0.00082518527,0.017483542,0.030330949,0.0029220404,0.0008768196,0.02653209,0.0071472074
3442,0.0272763,0.013002704,0.00085084396,0.013422753,0.021708388,0.00949106,0.0009427575,0.0112745715,0.0135940015
3443,0.027708355,0.0094067985,0.00082470156,0.017476855,0.030319493,0.0029213731,0.00087625056,0.026521869,0.0071441256
3444,0.02726496,0.012995991,0.0008503502,0.013418619,0.021698702,0.009484829,0.00094215997,0.011271713,0.013586439
3445,0.027697194,0.009402702,0.0008242193,0.017470272,0.030308237,0.0029207065,0.00087568094,0.02651185,0.007141051
3446,0.027253745,0.01298931,0.0008498569,0.0134145785,0.021689117,0.009478626,0.0009415617,0.011268929,0.013578913
3447,0.027686104,0.0093986215,0.0008237368,0.017463746,0.030297006,0.0029200404,0.00087511196,0.026501853,0.0071379836
3448,0.027242579,0.012982647,0.0008493644,0.013410566,0.021679588,0.009472447,0.0009409646,0.011266175,0.013571408
3449,0.027675077,0.009394546,0.0008232543,0.017457277,0.03028587,0.0029193785,0.0008745442,0.026491947,0.007134918
3450,0.02723151,0.012976018,0.00084887276,0.013406621,0.021670103,0.009466288,0.00094036816,0.011263447,0.013563936
3451,0.027664188,0.00939049,0.0008227726,0.017450925,0.03027488,0.002918712,0.0008739758,0.026482191,0.00713186
3452,0.027220542,0.012969412,0.0008483812,0.013402749,0.021660715,0.009460165,0.0009397725,0.011260778,0.013556496
3453,0.027653392,0.009386444,0.0008222915,0.017444655,0.030263953,0.002918034,0.00087340974,0.026472509,0.0071288073
3454,0.027209679,0.0129628405,0.0008478905,0.013398947,0.021651402,0.009454073,0.0009391771,0.011258151,0.013549097
3455,0.027642671,0.009382417,0.0008218108,0.017438442,0.030253142,0.0029173677,0.0008728425,0.026462931,0.0071257623
3456,0.027198873,0.012956293,0.0008474001,0.013395179,0.021642165,0.009448005,0.00093858194,0.011255578,0.013541715
3457,0.02763202,0.009378395,0.0008213304,0.017432295,0.030242372,0.0029166918,0.0008722759,0.026453404,0.007122724
3458,0.027188133,0.012949774,0.00084690953,0.01339145,0.021632928,0.009441947,0.0009379885,0.011252993,0.0135343615
3459,0.027621407,0.009374394,0.0008208505,0.017426163,0.030231673,0.0029160257,0.00087170996,0.026443938,0.007119691
3460,0.027177408,0.012943265,0.0008464203,0.013387724,0.021623757,0.009435923,0.0009373945,0.011250439,0.013527024
3461,0.027610853,0.009370396,0.0008203709,0.017420087,0.030220993,0.0029153512,0.0008711436,0.026434498,0.0071166647
3462,0.027166776,0.01293678,0.0008459311,0.013384064,0.021614613,0.009429899,0.0009368014,0.011247912,0.013519717
3463,0.02760037,0.009366416,0.00081989163,0.017414061,0.030210419,0.0029146825,0.00087057805,0.026425159,0.007113649
3464,0.027156193,0.012930316,0.0008454426,0.013380433,0.021605533,0.009423909,0.00093620876,0.011245415,0.013512435
3465,0.02758992,0.009362445,0.00081941264,0.017408064,0.030199874,0.0029140164,0.00087001425,0.026415844,0.0071106376
3466,0.02714561,0.012923868,0.0008449529,0.013376789,0.02159644,0.009417924,0.00093561574,0.011242898,0.0135051645
3467,0.0275795,0.009358475,0.00081893423,0.01740209,0.030189367,0.0029133488,0.00086944946,0.02640657,0.007107629
3468,0.02713507,0.012917432,0.00084446615,0.013373172,0.021587403,0.009411969,0.00093502365,0.011240411,0.013497913
3469,0.02756911,0.009354526,0.00081845594,0.017396128,0.030178921,0.0029126834,0.00086888624,0.026397351,0.0071046306
3470,0.027124573,0.012911022,0.0008439783,0.013369571,0.021578379,0.00940602,0.0009344331,0.011237926,0.013490678
3471,0.027558725,0.009350577,0.0008179788,0.01739017,0.030168451,0.0029120215,0.0008683228,0.026388107,0.0071016373
3472,0.027114041,0.012904614,0.00084349123,0.013365935,0.021569354,0.009400094,0.00093384256,0.011235418,0.013483454
3473,0.027548337,0.0093466425,0.00081750087,0.017384194,0.030157957,0.0029113572,0.00086775894,0.026378842,0.007098653
3474,0.027103523,0.012898212,0.00084300444,0.013362306,0.021560302,0.009394149,0.0009332515,0.011232901,0.01347624
3475,0.027537985,0.00934272,0.0008170245,0.01737824,0.030147502,0.0029107092,0.00086719776,0.026369596,0.0070956754
3476,0.02709305,0.012891836,0.0008425174,0.0133586945,0.021551311,0.009388245,0.00093266123,0.011230405,0.013469053
3477,0.02752762,0.009338794,0.0008165475,0.017372277,0.030137073,0.0029100496,0.0008666346,0.026360389,0.007092706
3478,0.027082551,0.012885468,0.00084203127,0.013355051,0.021542303,0.009382344,0.0009320721,0.011227888,0.013461871
3479,0.027517205,0.009334885,0.00081607106,0.01736625,0.030126506,0.0029093947,0.0008660732,0.026351038,0.007089746
3480,0.027071975,0.012879091,0.0008415449,0.01335134,0.02153324,0.00937643,0.00093148154,0.011225328,0.013454683
3481,0.027506791,0.009330975,0.00081559515,0.01736022,0.030115988,0.0029087486,0.00086551096,0.026341729,0.0070867897
3482,0.027061433,0.012872731,0.00084105995,0.013347642,0.021524187,0.009370545,0.00093089236,0.011222751,0.013447514
3483,0.027496349,0.0093270745,0.0008151199,0.017354155,0.030105455,0.0029081085,0.00086495065,0.026332395,0.0070838425
3484,0.027050849,0.012866375,0.00084057427,0.013343899,0.021515116,0.009364652,0.0009303033,0.011220161,0.013440345
3485,0.027485862,0.009323175,0.00081464445,0.017348042,0.030094875,0.0029074748,0.00086439034,0.02632301,0.0070809023
3486,0.02704021,0.012860013,0.0008400894,0.013340108,0.021506008,0.009358758,0.0009297149,0.0112175355,0.013433177
3487,0.02747533,0.009319284,0.0008141702,0.017341875,0.030084187,0.0029068363,0.00086383027,0.026313521,0.00707797
3488,0.027029542,0.012853658,0.00083960453,0.01333628,0.021496855,0.009352869,0.0009291261,0.011214859,0.013426017
3489,0.027464762,0.009315399,0.000813695,0.017335668,0.030073535,0.002906209,0.0008632702,0.026304055,0.007075046
3490,0.027018808,0.0128473,0.0008391194,0.013332387,0.021487664,0.009346985,0.0009285373,0.011212141,0.013418848
3491,0.02745412,0.009311511,0.0008132213,0.017329387,0.030062765,0.0029055884,0.0008627115,0.026294464,0.007072127
3492,0.027008016,0.012840939,0.00083863543,0.013328442,0.021478439,0.009341082,0.0009279493,0.011209408,0.013411678
3493,0.027443446,0.009307628,0.00081274717,0.017323071,0.030051947,0.0029049695,0.0008621528,0.026284825,0.0070692147
3494,0.026997266,0.012834601,0.00083815126,0.013324514,0.021469228,0.009335211,0.0009273618,0.011206657,0.013404528
3495,0.027432766,0.009303754,0.0008122743,0.017316736,0.030041141,0.0029043532,0.0008615957,0.026275193,0.0070663113
3496,0.026986428,0.012828244,0.00083766715,0.013320516,0.021459986,0.009329337,0.000926774,0.011203874,0.0133973695
3497,0.027422024,0.009299886,0.0008118015,0.017310336,0.030030249,0.0029037439,0.0008610379,0.026265467,0.007063415
3498,0.026975568,0.012821895,0.00083718373,0.013316491,0.021450698,0.009323455,0.00092618715,0.011201055,0.013390218
3499,0.027411256,0.009296018,0.00081132934,0.017303908,0.030019324,0.002903133,0.0008604809,0.02625571,0.0070605264
3500,0.026964664,0.012815553,0.0008367007,0.01331241,0.021441367,0.0093175825,0.00092559966,0.0111981835,0.013383068
3501,0.02740043,0.009292158,0.0008108566,0.017297415,0.03000837,0.0029025325,0.0008599247,0.026245913,0.007057644
3502,0.02695368,0.012809195,0.00083621783,0.013308268,0.021432005,0.00931169,0.0009250142,0.0111953,0.013375913
3503,0.027389534,0.009288299,0.00081038504,0.01729085,0.0299973,0.0029019322,0.0008593681,0.026236,0.007054769
3504,0.026942693,0.012802854,0.00083573564,0.013304103,0.02142263,0.009305817,0.00092442724,0.011192386,0.013368765
3505,0.027378652,0.009284443,0.0008099138,0.017284295,0.029986259,0.0029013362,0.00085881265,0.026226109,0.0070518986
3506,0.026931718,0.012796512,0.00083525263,0.013299952,0.021413248,0.009299954,0.00092384196,0.011189452,0.013361625
3507,0.027367748,0.009280594,0.000809443,0.01727771,0.029975211,0.0029007506,0.00085825735,0.026216203,0.0070490376
3508,0.026920676,0.012790181,0.0008347711,0.013295725,0.021403834,0.0092940815,0.00092325546,0.011186496,0.013354489
3509,0.027356809,0.00927675,0.00080897263,0.017271087,0.02996406,0.0029001608,0.0008577024,0.026206197,0.0070461817
3510,0.026909627,0.012783846,0.0008342895,0.013291491,0.021394422,0.009288229,0.0009226715,0.011183522,0.013347354
3511,0.027345836,0.009272909,0.00080850295,0.017264424,0.029952902,0.0028995746,0.0008571485,0.02619618,0.007043332
3512,0.026898554,0.012777519,0.0008338081,0.013287226,0.021384962,0.0092823645,0.0009220857,0.011180511,0.013340226
3513,0.027334858,0.009269079,0.0008080334,0.017257744,0.029941758,0.0028989932,0.0008565949,0.02618617,0.00704049
3514,0.026887495,0.012771194,0.0008333273,0.013282975,0.021375552,0.009276525,0.0009215016,0.011177525,0.013333113
3515,0.027323887,0.009265257,0.0008075642,0.017251067,0.029930608,0.002898406,0.00085604266,0.02617616,0.0070376564
3516,0.026876401,0.012764874,0.00083284674,0.013278682,0.021366078,0.009270671,0.00092091673,0.01117449,0.013325999
3517,0.027312897,0.009261429,0.0008070956,0.017244373,0.029919421,0.0028978295,0.00085548934,0.026166102,0.0070348247
3518,0.026865367,0.012758577,0.00083236635,0.013274423,0.021356672,0.009264839,0.00092033285,0.011171499,0.0133189075
3519,0.027301967,0.009257624,0.0008066278,0.017237715,0.029908316,0.0028972535,0.0008549378,0.026156126,0.007032001
3520,0.026854306,0.012752282,0.00083188683,0.013270138,0.02134727,0.00925902,0.00091974984,0.0111684995,0.013311822
3521,0.027291037,0.009253814,0.00080616,0.017231062,0.029897194,0.0028966735,0.0008543859,0.026146134,0.0070291813
3522,0.02684328,0.012746002,0.00083140755,0.0132658705,0.02133786,0.009253211,0.0009191671,0.01116548,0.013304752
3523,0.027280094,0.009250013,0.00080569275,0.017224388,0.029886048,0.0028961021,0.0008538353,0.026136111,0.0070263664
3524,0.026832275,0.012739733,0.00083092833,0.013261614,0.02132849,0.00924741,0.00091858546,0.011162495,0.0132976975
3525,0.027269203,0.009246228,0.0008052264,0.017217748,0.02987496,0.0028955273,0.00085328484,0.026126148,0.007023562
3526,0.026821282,0.012733472,0.0008304505,0.013257359,0.02131912,0.009241623,0.0009180031,0.011159494,0.013290651
3527,0.02725834,0.00924244,0.0008047596,0.017211141,0.029863937,0.0028949566,0.0008527351,0.026116244,0.0070207585
3528,0.026810348,0.01272724,0.00082997227,0.013253137,0.021309797,0.009235866,0.0009174218,0.011156509,0.013283629
3529,0.027247509,0.009238666,0.0008042939,0.01720455,0.029852897,0.0028943834,0.00085218507,0.026106328,0.007017961
3530,0.026799455,0.012721012,0.00082949543,0.0132489465,0.021300515,0.00923011,0.0009168415,0.011153564,0.013276625
3531,0.027236773,0.009234903,0.0008038287,0.017198041,0.029841933,0.0028938025,0.00085163704,0.026096493,0.0070151673
3532,0.026788652,0.012714821,0.0008290184,0.013244813,0.021291267,0.009224375,0.0009162621,0.011150631,0.013269651
3533,0.027226068,0.009231151,0.0008033646,0.017191552,0.029831067,0.0028932276,0.000851088,0.026086751,0.0070123817
3534,0.026777856,0.012708625,0.00082854216,0.013240689,0.021282077,0.009218653,0.0009156829,0.011147742,0.013262689
3535,0.027215425,0.009227404,0.00080290006,0.017185122,0.029820247,0.002892653,0.00085054094,0.026077053,0.0070096003
3536,0.02676715,0.012702467,0.00082806626,0.013236618,0.021272931,0.009212963,0.0009151043,0.011144864,0.013255751
3537,0.027204875,0.009223672,0.0008024363,0.017178766,0.029809516,0.0028920798,0.00084999425,0.026067441,0.007006824
3538,0.026756514,0.012696323,0.0008275909,0.0132326,0.021263849,0.009207281,0.0009145264,0.0111420415,0.013248839
3539,0.027194344,0.009219947,0.0008019732,0.017172424,0.029798783,0.0028914916,0.00084944733,0.026057845,0.007004052
3540,0.026745884,0.012690197,0.0008271159,0.013228571,0.021254752,0.00920162,0.00091394834,0.011139183,0.013241941
3541,0.027183846,0.009216234,0.0008015105,0.0171661,0.029788107,0.0028909252,0.00084890175,0.02604828,0.0070012864
3542,0.026735326,0.012684086,0.00082664174,0.013224598,0.021245737,0.009195971,0.0009133723,0.011136393,0.013235062
3543,0.027173454,0.009212528,0.0008010484,0.017159877,0.029777562,0.0028903424,0.0008483553,0.026038865,0.0069985245
3544,0.026724836,0.012678007,0.00082616776,0.013220661,0.021236759,0.009190361,0.00091279636,0.0111336,0.013228213
3545,0.027163096,0.009208836,0.00080058636,0.017153673,0.029766995,0.0028897629,0.0008478106,0.026029421,0.006995772
3546,0.026714357,0.012671927,0.0008256948,0.013216735,0.021227824,0.00918475,0.0009122196,0.0111308545,0.013221376
3547,0.027152747,0.009205147,0.00080012536,0.017147476,0.029756488,0.002889185,0.0008472661,0.026020037,0.006993023
3548,0.026703974,0.012665872,0.0008252218,0.01321288,0.021218928,0.009179153,0.0009116453,0.011128129,0.013214563
3549,0.027142541,0.009201475,0.0007996644,0.017141402,0.029746111,0.0028886045,0.00084672205,0.026010785,0.0069902777
3550,0.026693631,0.012659838,0.00082474947,0.013209043,0.02121009,0.009173591,0.0009110705,0.011125429,0.013207776
3551,0.027132336,0.009197811,0.00079920405,0.01713532,0.029735748,0.0028880283,0.0008461783,0.026001541,0.0069875405
3552,0.02668335,0.012653825,0.00082427723,0.013205247,0.021201277,0.009168032,0.00091049675,0.011122749,0.013201003
3553,0.027122207,0.009194152,0.0007987441,0.01712931,0.029725436,0.0028874485,0.00084563583,0.025992353,0.0069848057
3554,0.026673108,0.0126478225,0.0008238059,0.01320148,0.021192506,0.009162495,0.0009099235,0.0111200875,0.013194254
3555,0.02711215,0.009190509,0.00079828483,0.017123356,0.02971522,0.0028868627,0.0008450919,0.025983265,0.006982075
3556,0.026662968,0.012641856,0.000823335,0.013197777,0.021183813,0.009156984,0.0009093498,0.011117479,0.013187535
3557,0.027102174,0.009186877,0.0007978254,0.017117472,0.02970506,0.0028862858,0.00084455026,0.025974225,0.006979351
3558,0.026652908,0.012635907,0.0008228643,0.013194136,0.02117519,0.009151499,0.0009087782,0.011114913,0.013180841
3559,0.027092312,0.009183256,0.0007973669,0.017111689,0.029695053,0.0028856979,0.0008440095,0.025965346,0.0069766305
3560,0.026642922,0.012629991,0.0008223946,0.013190537,0.021166611,0.009146031,0.000908206,0.011112374,0.013174175
3561,0.02708245,0.009179643,0.0007969085,0.017105898,0.029685035,0.0028851137,0.00084346876,0.025956452,0.0069739167
3562,0.026632933,0.012624076,0.000821925,0.013186933,0.021158075,0.009140578,0.00090763596,0.011109861,0.013167518
3563,0.027072623,0.009176037,0.0007964511,0.017100135,0.029675096,0.00288453,0.000842928,0.025947638,0.0069712065
3564,0.02662301,0.012618186,0.0008214565,0.013183367,0.02114951,0.009135138,0.0009070651,0.011107307,0.01316088
3565,0.02706285,0.009172445,0.0007959939,0.017094411,0.029665153,0.0028839456,0.0008423872,0.02593882,0.0069685024
3566,0.026613072,0.0126123,0.0008209871,0.013179786,0.021140983,0.009129705,0.0009064951,0.011104783,0.013154255
3567,0.027053082,0.009168857,0.0007955371,0.017088689,0.029655237,0.0028833668,0.0008418481,0.025930023,0.006965804
3568,0.026603226,0.012606437,0.0008205191,0.01317627,0.021132536,0.009124312,0.00090592395,0.011102301,0.013147655
3569,0.027043398,0.0091652805,0.0007950809,0.017083038,0.029645395,0.002882784,0.0008413088,0.025921302,0.006963111
3570,0.026593402,0.012600589,0.0008200517,0.013172762,0.0211241,0.009118912,0.00090535625,0.011099832,0.013141073
3571,0.027033754,0.009161713,0.00079462474,0.017077416,0.029635625,0.0028822052,0.00084076985,0.02591265,0.006960423
3572,0.026583647,0.012594767,0.0008195841,0.013169296,0.02111572,0.009113542,0.0009047872,0.01109739,0.013134508
3573,0.027024146,0.009158156,0.0007941694,0.01707182,0.029625831,0.002881617,0.0008402311,0.025903983,0.0069577424
3574,0.026573885,0.012588953,0.000819117,0.013165815,0.02110733,0.009108181,0.00090421934,0.011094931,0.013127957
3575,0.027014503,0.009154601,0.00079371413,0.017066188,0.029616062,0.0028810462,0.0008396931,0.025895322,0.0069550658
3576,0.026564099,0.012583134,0.00081865146,0.013162315,0.021098915,0.009102811,0.0009036517,0.011092453,0.01312141
3577,0.02700492,0.009151059,0.0007932594,0.0170606,0.02960632,0.0028804683,0.00083915686,0.025886696,0.0069523957
3578,0.026554372,0.012577342,0.0008181849,0.013158847,0.021090567,0.009097473,0.000903086,0.0110900095,0.013114882
3579,0.026995309,0.009147517,0.0007928051,0.017054986,0.02959657,0.00287989,0.0008386198,0.02587806,0.0069497316
3580,0.026544616,0.012571549,0.0008177191,0.013155349,0.02108219,0.009092135,0.0009025187,0.011087537,0.013108363
3581,0.026985714,0.009143986,0.00079235085,0.017049378,0.029586839,0.0028793148,0.00083808345,0.02586944,0.006947073
3582,0.026534893,0.012565771,0.0008172536,0.013151867,0.021073842,0.00908681,0.0009019522,0.01108508,0.013101859
3583,0.026976127,0.009140462,0.00079189724,0.017043767,0.029577073,0.0028787435,0.00083754753,0.02586078,0.0069444217
3584,0.026525136,0.012559997,0.0008167886,0.013148351,0.021065455,0.009081489,0.00090138626,0.01108258,0.013095354
3585,0.02696653,0.009136938,0.0007914443,0.017038148,0.029567355,0.0028781744,0.00083701307,0.025852168,0.0069417735
3586,0.026515394,0.012554226,0.00081632414,0.013144845,0.021057092,0.009076175,0.00090082135,0.011080095,0.013088864
3587,0.02695692,0.00913343,0.0007909914,0.017032498,0.029557604,0.0028776093,0.0008364773,0.025843518,0.006939132
3588,0.026505627,0.012548469,0.00081586017,0.013141297,0.021048713,0.009070861,0.00090025645,0.011077597,0.013082374
3589,0.026947265,0.0091299135,0.0007905385,0.017026814,0.029547792,0.0028770484,0.0008359436,0.025834799,0.006936496
3590,0.02649583,0.012542712,0.000815396,0.0131377205,0.021040298,0.009065557,0.00089969195,0.011075048,0.013075892
3591,0.026937589,0.009126404,0.00079008733,0.017021097,0.02953794,0.0028764908,0.00083540956,0.02582604,0.006933866
3592,0.026486028,0.012536955,0.0008149323,0.013134141,0.021031883,0.009060254,0.0008991277,0.011072502,0.013069413
3593,0.026927948,0.009122908,0.00078963564,0.017015403,0.029528141,0.0028759271,0.0008348765,0.025817337,0.0069312407
3594,0.026476175,0.012531204,0.00081446924,0.0131305,0.021023422,0.009054954,0.0008985643,0.011069904,0.013062935
3595,0.026918247,0.009119409,0.00078918465,0.017009653,0.029518276,0.002875378,0.0008343436,0.025808556,0.006928621
3596,0.026466358,0.012525464,0.0008140063,0.013126887,0.021015016,0.009049671,0.00089800113,0.011067345,0.013056478
3597,0.026908547,0.009115919,0.0007887338,0.017003894,0.02950839,0.0028748182,0.0008338097,0.025799762,0.0069260094
3598,0.026456509,0.0125197265,0.00081354403,0.0131232375,0.021006571,0.009044384,0.00089743786,0.011064749,0.013050016
3599,0.026898824,0.009112434,0.00078828365,0.016998105,0.029498486,0.0028742685,0.00083327957,0.025790937,0.0069234017
3600,0.026446626,0.012513988,0.0008130818,0.013119556,0.020998105,0.009039104,0.00089687534,0.011062127,0.013043556
3601,0.026889073,0.009108946,0.0007878339,0.016992293,0.029488623,0.0028737255,0.00083274837,0.02578215,0.0069207978
3602,0.026436754,0.01250826,0.0008126201,0.013115873,0.020989645,0.009033832,0.0008963128,0.011059499,0.01303711
3603,0.02687931,0.009105468,0.0007873848,0.016986458,0.029478673,0.00287318,0.0008322177,0.025773276,0.0069182003
3604,0.026426852,0.0125025315,0.00081215845,0.013112161,0.020981159,0.009028554,0.000895751,0.011056855,0.013030665
3605,0.026869548,0.009101996,0.0007869357,0.016980616,0.029468691,0.0028726377,0.00083168707,0.025764367,0.0069156103
3606,0.02641692,0.012496809,0.0008116977,0.013108415,0.02097265,0.0090232855,0.00089518906,0.011054176,0.013024223
3607,0.026859716,0.0090985205,0.0007864873,0.016974708,0.029458664,0.0028720985,0.00083115743,0.02575541,0.0069130235
3608,0.026406977,0.0124910865,0.00081123656,0.013104654,0.020964134,0.009018017,0.0008946289,0.011051488,0.013017781
3609,0.026849933,0.009095056,0.0007860387,0.016968837,0.029448714,0.0028715623,0.00083062775,0.025746524,0.006910443
3610,0.026397044,0.01248538,0.0008107766,0.013100887,0.020955656,0.009012774,0.00089406763,0.011048814,0.013011358
3611,0.02684009,0.009091594,0.00078559126,0.016962906,0.02943868,0.0028710251,0.0008300989,0.025737556,0.0069078677
3612,0.02638706,0.012479665,0.00081031653,0.013097079,0.020947097,0.0090075005,0.0008935082,0.011046088,0.013004929
3613,0.026830252,0.009088138,0.0007851438,0.01695697,0.029428631,0.0028704938,0.0008295716,0.025728567,0.0069052977
3614,0.026377093,0.012473959,0.00080985675,0.013093277,0.020938572,0.009002257,0.00089294714,0.011043367,0.012998513
3615,0.026820397,0.009084679,0.00078469724,0.01695102,0.029418591,0.0028699618,0.00082904316,0.025719587,0.0069027334
3616,0.0263671,0.012468258,0.0008093968,0.013089445,0.02093003,0.008997012,0.00089238735,0.011040629,0.012992098
3617,0.026810545,0.009081235,0.0007842511,0.016945058,0.029408561,0.0028694344,0.000828516,0.02571061,0.0069001727
3618,0.026357144,0.012462569,0.0008089385,0.013085635,0.020921508,0.008991775,0.0008918289,0.011037904,0.012985698
3619,0.026800714,0.009077791,0.0007838054,0.016939119,0.029398559,0.0028689024,0.00082798995,0.025701666,0.006897619
3620,0.026347183,0.012456888,0.00080847985,0.013081814,0.02091299,0.008986548,0.00089127035,0.011035172,0.01297931
3621,0.026790876,0.009074358,0.0007833604,0.016933158,0.029388508,0.0028683797,0.00082746404,0.025692664,0.006895069
3622,0.026337212,0.012451211,0.0008080215,0.01307798,0.020904459,0.008981334,0.0008907118,0.011032413,0.012972922
3623,0.026781034,0.009070927,0.00078291545,0.01692719,0.029378438,0.0028678535,0.0008269383,0.025683647,0.0068925237
3624,0.026327254,0.012445546,0.0008075637,0.013074145,0.02089595,0.008976123,0.0008901547,0.011029673,0.012966548
3625,0.026771232,0.009067503,0.00078247045,0.01692126,0.029368432,0.00286733,0.00082641304,0.02567469,0.006889982
3626,0.02631731,0.01243989,0.0008071071,0.013070313,0.020887442,0.008970921,0.0008895983,0.011026924,0.012960187
3627,0.026761394,0.009064078,0.00078202656,0.016915288,0.029358402,0.0028668083,0.00082588824,0.025665706,0.0068874448
3628,0.02630737,0.012434242,0.0008066501,0.013066478,0.020878952,0.00896573,0.0008890412,0.01102418,0.012953832
3629,0.026751604,0.009060666,0.00078158313,0.016909355,0.029348373,0.0028662803,0.00082536455,0.025656728,0.0068849134
3630,0.026297454,0.0124285985,0.00080619386,0.013062661,0.020870473,0.008960538,0.0008884852,0.011021451,0.012947487
3631,0.02674185,0.009057264,0.0007811402,0.016903445,0.02933845,0.0028657669,0.0008248412,0.025647841,0.006882388
3632,0.026287593,0.012422977,0.000805738,0.0130588785,0.020862041,0.008955371,0.00088792905,0.011018741,0.012941166
3633,0.026732102,0.009053863,0.0007806977,0.01689754,0.029328465,0.0028652372,0.0008243183,0.02563891,0.0068798643
3634,0.026277732,0.0124173565,0.0008052826,0.013055094,0.020853585,0.008950208,0.000887374,0.011016002,0.012934848
3635,0.026722424,0.009050475,0.0007802555,0.016891694,0.029318597,0.0028647191,0.0008237963,0.025630081,0.0068773464
3636,0.026267916,0.012411759,0.0008048275,0.013051329,0.020845195,0.008945062,0.0008868203,0.011013313,0.012928553
3637,0.026712738,0.009047084,0.00077981426,0.01688584,0.029308695,0.002864202,0.00082327466,0.025621219,0.0068748356
3638,0.026258107,0.012406172,0.00080437266,0.013047563,0.020836808,0.00893993,0.0008862664,0.0110106105,0.012922265
3639,0.026703054,0.009043704,0.0007793731,0.016879978,0.02929883,0.0028636793,0.00082275347,0.025612397,0.006872326
3640,0.026248317,0.01240059,0.0008039192,0.013043809,0.020828433,0.008934803,0.0008857129,0.011007916,0.01291599
3641,0.026693422,0.009040335,0.00077893265,0.016874153,0.029288985,0.0028631599,0.00082223385,0.02560359,0.006869823
3642,0.026238557,0.012395022,0.00080346584,0.013040068,0.020820074,0.008929682,0.0008851603,0.011005232,0.012909727
3643,0.026683856,0.00903697,0.0007784926,0.016868394,0.02927921,0.002862635,0.00082171254,0.025594862,0.006867321
3644,0.026228914,0.012389484,0.00080301246,0.013036418,0.020811796,0.008924596,0.0008846074,0.011002592,0.012903496
3645,0.026674349,0.00903362,0.00077805313,0.016862676,0.029269513,0.0028621082,0.00082119374,0.02558621,0.006864828
3646,0.02621925,0.012383945,0.0008025601,0.013032746,0.020803552,0.008919523,0.0008840568,0.010999971,0.0128972735
3647,0.026664875,0.009030269,0.00077761395,0.01685699,0.029259836,0.002861596,0.0008206741,0.025577566,0.0068623344
3648,0.026209656,0.0123784365,0.0008021082,0.013029112,0.020795308,0.008914447,0.00088350597,0.010997356,0.01289107
3649,0.026655389,0.009026922,0.0007771752,0.016851291,0.02925014,0.002861071,0.000820156,0.025568912,0.0068598473
3650,0.026200067,0.012372926,0.00080165715,0.013025483,0.020787109,0.008909398,0.00088295614,0.010994756,0.012884874
3651,0.026645988,0.009023594,0.00077673694,0.016845657,0.02924056,0.0028605547,0.00081963814,0.025560366,0.006857365
3652,0.026190551,0.01236744,0.0008012061,0.013021905,0.020778947,0.008904353,0.0008824068,0.010992188,0.012878704
3653,0.026636641,0.009020271,0.0007762996,0.01684007,0.029231008,0.0028600283,0.0008191208,0.02555186,0.006854886
3654,0.02618106,0.012361966,0.00080075546,0.01301834,0.020770822,0.008899335,0.0008818573,0.01098963,0.012872552
3655,0.026627313,0.009016952,0.00077586214,0.0168345,0.029221488,0.0028595023,0.00081860466,0.02554338,0.0068524117
3656,0.026171599,0.0123565,0.0008003052,0.013014793,0.020762686,0.008894313,0.0008813096,0.010987064,0.012866405
3657,0.02661803,0.009013648,0.00077542535,0.016828956,0.02921199,0.0028589822,0.0008180884,0.02553492,0.006849946
3658,0.026162192,0.012351054,0.00079985574,0.013011282,0.020754632,0.008889329,0.0008807612,0.010984543,0.012860284
3659,0.026608765,0.009010344,0.00077498896,0.016823431,0.02920256,0.0028584609,0.0008175723,0.025526527,0.006847483
3660,0.026152808,0.012345618,0.00079940615,0.013007783,0.020746574,0.008884336,0.0008802127,0.0109820245,0.012854172
3661,0.026599579,0.009007056,0.0007745533,0.01681797,0.029193169,0.0028579365,0.00081705727,0.025518175,0.006845023
3662,0.026143482,0.012340208,0.00079895766,0.013004317,0.020738572,0.008879368,0.0008796667,0.010979538,0.012848082
3663,0.026590418,0.009003764,0.00077411777,0.016812537,0.029183824,0.002857415,0.00081654213,0.025509866,0.0068425657
3664,0.026134223,0.012334809,0.00079850986,0.013000904,0.020730618,0.008874412,0.0008791203,0.010977088,0.0128420135
3665,0.026581319,0.009000493,0.00077368284,0.016807143,0.029174522,0.0028568844,0.0008160282,0.025501609,0.0068401154
3666,0.026124956,0.012329415,0.0007980618,0.012997479,0.02072266,0.008869466,0.0008785741,0.010974619,0.012835953
3667,0.02657222,0.008997217,0.0007732481,0.016801754,0.029165253,0.0028563635,0.00081551436,0.025493376,0.00683767
3668,0.02611572,0.0123240445,0.0007976144,0.012994061,0.020714734,0.008864547,0.0008780281,0.010972158,0.012829905
3669,0.026563143,0.008993958,0.0007728143,0.016796371,0.02915601,0.00285585,0.0008150014,0.02548516,0.0068352283
3670,0.026106536,0.01231868,0.0007971675,0.012990689,0.020706829,0.008859627,0.00087748404,0.010969719,0.012823875
3671,0.026554149,0.008990707,0.0007723805,0.01679106,0.029146828,0.0028553277,0.0008144888,0.02547701,0.006832792
3672,0.02609738,0.012313334,0.00079672085,0.012987326,0.02069896,0.008854727,0.00087693933,0.010967296,0.012817864
3673,0.026545169,0.008987455,0.0007719474,0.016785767,0.029137628,0.0028547996,0.0008139759,0.025468852,0.006830356
3674,0.026088268,0.012308002,0.00079627504,0.012983989,0.02069113,0.00884983,0.00087639655,0.010964903,0.012811865
3675,0.026536211,0.008984215,0.0007715148,0.01678048,0.029128518,0.0028542783,0.0008134644,0.025460776,0.0068279277
3676,0.026079148,0.01230268,0.0007958296,0.012980639,0.020683292,0.008844951,0.000875853,0.010962487,0.0128058735
3677,0.026527295,0.008980977,0.0007710824,0.016775236,0.029119456,0.0028537586,0.00081295375,0.025452744,0.006825502
3678,0.026070079,0.01229737,0.0007953844,0.012977324,0.020675486,0.008840084,0.00087531086,0.010960091,0.012799901
3679,0.026518371,0.008977752,0.0007706505,0.016769968,0.029110318,0.0028532401,0.0008124422,0.025444636,0.0068230806
3680,0.026060987,0.012292058,0.00079493946,0.012973989,0.020667672,0.008835229,0.00087476877,0.010957675,0.012793932
3681,0.026509484,0.008974533,0.00077021937,0.016764732,0.02910125,0.0028527214,0.00081193226,0.025436597,0.0068206657
3682,0.026051942,0.012286766,0.0007944955,0.012970681,0.020659909,0.00883038,0.0008742279,0.0109553,0.01278798
3683,0.02650057,0.008971309,0.0007697882,0.016759472,0.029092152,0.0028522,0.00081142364,0.025428528,0.0068182535
3684,0.02604289,0.012281482,0.0007940522,0.012967355,0.020652123,0.00882553,0.0008736865,0.010952907,0.012782033
3685,0.026491709,0.008968105,0.0007693578,0.016754247,0.029083114,0.002851688,0.0008109135,0.025420513,0.006815848
3686,0.02603387,0.01227621,0.0007936089,0.012964053,0.020644352,0.008820702,0.0008731471,0.010950501,0.012776099
3687,0.02648284,0.008964898,0.0007689275,0.016749013,0.02907407,0.0028511728,0.00081040594,0.02541249,0.0068134437
3688,0.026024831,0.012270944,0.0007931657,0.012960722,0.020636585,0.008815869,0.0008726065,0.010948109,0.012770173
3689,0.02647395,0.008961694,0.00076849834,0.016743757,0.029064987,0.0028506585,0.0008098984,0.025404429,0.0068110465
3690,0.026015751,0.01226567,0.00079272315,0.012957359,0.020628782,0.008811042,0.0008720666,0.010945674,0.012764245
3691,0.026465043,0.008958495,0.0007680691,0.01673848,0.029055921,0.0028501467,0.00080938987,0.025396384,0.0068086535
3692,0.026006715,0.01226041,0.0007922811,0.012954025,0.020621017,0.008806221,0.00087152777,0.010943267,0.012758331
3693,0.026456155,0.0089553045,0.00076764025,0.01673321,0.029046845,0.0028496378,0.0008088836,0.025388323,0.006806265
3694,0.025997693,0.012255164,0.00079183915,0.0129506895,0.02061325,0.00880142,0.00087098946,0.0109408405,0.012752428
3695,0.026447318,0.008952122,0.00076721166,0.016727986,0.029037828,0.0028491279,0.0008083767,0.025380323,0.006803883
3696,0.02598864,0.012249917,0.0007913974,0.0129473265,0.020605497,0.008796625,0.0008704496,0.010938424,0.012746534
3697,0.02643844,0.008948943,0.000766784,0.016722713,0.02902876,0.0028486177,0.0008078707,0.025372272,0.0068015014
3698,0.02597962,0.012244687,0.0007909566,0.012943976,0.02059773,0.008791833,0.0008699134,0.010935983,0.012740647
3699,0.026429541,0.008945761,0.0007663566,0.016717423,0.029019644,0.0028481118,0.00080736476,0.025364168,0.0067991256
3700,0.02597056,0.012239448,0.00079051615,0.012940596,0.020589944,0.008787036,0.0008693762,0.0109335305,0.012734757
3701,0.026420657,0.008942589,0.0007659296,0.016712137,0.029010614,0.0028476163,0.0008068604,0.025356138,0.0067967544
3702,0.025961507,0.012234223,0.0007900758,0.012937209,0.020582173,0.008782255,0.00086883904,0.010931077,0.012728882
3703,0.026411789,0.008939423,0.0007655026,0.016706863,0.02900152,0.0028471062,0.00080635585,0.025348058,0.006794387
3704,0.025952486,0.012229013,0.00078963576,0.012933837,0.020574424,0.008777485,0.000868303,0.010928637,0.012723017
3705,0.026402904,0.008936255,0.0007650769,0.016701572,0.02899245,0.0028466051,0.0008058524,0.025339993,0.0067920256
3706,0.025943473,0.012223804,0.00078919664,0.012930473,0.020566672,0.008772719,0.00086776697,0.010926186,0.01271716
3707,0.026394049,0.008933099,0.00076465076,0.016696298,0.028983416,0.0028461,0.0008053481,0.025331968,0.0067896675
3708,0.025934413,0.012218599,0.00078875734,0.012927055,0.020558909,0.008767954,0.0008672319,0.010923723,0.012711302
3709,0.026385132,0.008929938,0.0007642257,0.016690968,0.028974265,0.002845606,0.0008048452,0.025323814,0.0067873127
3710,0.025925362,0.0122134015,0.00078831916,0.012923642,0.020551125,0.008763194,0.00086669694,0.010921233,0.012705455
3711,0.026376244,0.00892679,0.00076380087,0.016685652,0.0289652,0.0028451055,0.0008043438,0.02531575,0.006784963
3712,0.02591629,0.012208197,0.00078788056,0.012920211,0.020543352,0.008758448,0.0008661623,0.010918742,0.01269961
3713,0.02636734,0.0089236405,0.0007633764,0.016680324,0.028956112,0.00284461,0.0008038415,0.02530766,0.0067826174
3714,0.02590724,0.012203013,0.00078744284,0.012916785,0.020535564,0.008753694,0.00086562877,0.010916241,0.012693775
3715,0.02635843,0.008920495,0.0007629525,0.016674982,0.028947014,0.0028441206,0.00080334034,0.025299553,0.006780277
3716,0.025898196,0.012197831,0.0007870051,0.012913359,0.020527814,0.008748957,0.00086509524,0.010913761,0.012687948
3717,0.026349554,0.008917364,0.0007625291,0.01666966,0.028937927,0.0028436258,0.00080283894,0.025291461,0.006777941
3718,0.025889114,0.012192642,0.000786568,0.012909903,0.02052002,0.008744219,0.0008645606,0.010911239,0.012682126
3719,0.026340635,0.008914228,0.00076210574,0.016664302,0.028928807,0.0028431364,0.0008023399,0.025283331,0.0067756097
3720,0.025880057,0.012187475,0.0007861311,0.01290645,0.02051226,0.008739494,0.0008640279,0.010908739,0.012676311
3721,0.026331704,0.008911094,0.0007616833,0.016658926,0.028919643,0.0028426424,0.0008018397,0.025275161,0.00677328
3722,0.025870964,0.012182302,0.00078569463,0.012902969,0.02050449,0.008734772,0.00086349674,0.0109062195,0.0126704965
3723,0.026322778,0.00890797,0.00076126144,0.016653547,0.028910495,0.0028421585,0.00080134155,0.025266996,0.006770959
3724,0.025861911,0.012177146,0.0007852592,0.012899506,0.020496689,0.008730055,0.0008629644,0.01090367,0.012664694
3725,0.026313864,0.00890485,0.0007608395,0.016648173,0.028901393,0.0028416722,0.0008008425,0.025258878,0.0067686397
3726,0.025852796,0.01217198,0.00078482315,0.012895992,0.020488882,0.008725331,0.0008624326,0.010901119,0.012658891
3727,0.026304875,0.008901727,0.0007604184,0.016642729,0.028892193,0.0028411874,0.00080034434,0.02525066,0.0067663235
3728,0.025843699,0.012166818,0.0007843881,0.012892494,0.02048109,0.008720616,0.0008619014,0.010898571,0.012653096
3729,0.026295964,0.008898611,0.00075999764,0.016637355,0.028883072,0.0028407045,0.000799846,0.02524252,0.006764012
3730,0.025834648,0.012161678,0.0007839536,0.012889016,0.020473313,0.008715917,0.0008613715,0.010896022,0.012647318
3731,0.026287077,0.0088955015,0.00075957744,0.016631998,0.028873973,0.002840218,0.00079934945,0.025234405,0.006761704
3732,0.025825595,0.012156535,0.0007835193,0.012885542,0.020465568,0.008711222,0.0008608415,0.010893505,0.01264154
3733,0.026278213,0.0088924,0.0007591571,0.016626656,0.028864907,0.002839734,0.0007988533,0.02522632,0.006759397
3734,0.025816584,0.0121514145,0.0007830856,0.012882084,0.020457834,0.008706547,0.0008603129,0.010890973,0.012635783
3735,0.02626936,0.008889309,0.0007587382,0.016621312,0.028855823,0.0028392484,0.00079835724,0.025218217,0.0067570996
3736,0.02580756,0.012146296,0.00078265293,0.01287861,0.020450097,0.008701872,0.00085978454,0.010888441,0.012630032
3737,0.02626047,0.0088862125,0.0007583195,0.016615937,0.028846718,0.002838767,0.00079786166,0.02521009,0.006754801
3738,0.025798537,0.012141184,0.00078221963,0.012875132,0.020442365,0.008697204,0.00085925637,0.010885904,0.012624284
3739,0.026251629,0.008883123,0.000757901,0.016610606,0.028837655,0.0028382894,0.00079736754,0.025201999,0.0067525073
3740,0.025789583,0.012136084,0.000781787,0.012871712,0.020434689,0.008692555,0.00085872883,0.010883404,0.012618555
3741,0.026242845,0.008880041,0.0007574833,0.016605321,0.02882867,0.0028378053,0.0007968735,0.025193991,0.006750219
3742,0.02578062,0.012131,0.0007813552,0.012868265,0.020426981,0.008687906,0.000858202,0.0108808745,0.012612837
3743,0.026234044,0.008876967,0.0007570657,0.01660001,0.02881964,0.0028373175,0.0007963803,0.02518594,0.006747936
3744,0.025771681,0.012125919,0.0007809239,0.012864839,0.02041934,0.008683271,0.00085767556,0.010878395,0.012607131
3745,0.02622525,0.008873894,0.0007566488,0.016594708,0.028810646,0.0028368398,0.0007958865,0.02517792,0.006745653
3746,0.025762733,0.012120838,0.00078049273,0.012861401,0.020411655,0.008678638,0.00085714884,0.010875867,0.012601427
3747,0.0262165,0.00887083,0.0007562323,0.016589439,0.02880168,0.0028363597,0.00079539453,0.025169926,0.006743376
3748,0.025753843,0.01211578,0.00078006147,0.012858001,0.020404026,0.008674011,0.000856623,0.010873392,0.01259574
3749,0.026207766,0.008867769,0.00075581635,0.01658418,0.028792746,0.0028358866,0.0007949015,0.025161957,0.006741104
3750,0.025744975,0.01211073,0.0007796316,0.012854612,0.020396415,0.008669414,0.00085609825,0.010870903,0.0125900665
3751,0.026199076,0.008864716,0.00075540063,0.016578961,0.028783828,0.0028353978,0.0007944105,0.02515402,0.0067388345
3752,0.025736123,0.012105691,0.00077920203,0.01285123,0.020388812,0.0086648045,0.00085557404,0.010868434,0.012584405
3753,0.026190396,0.008861671,0.0007549856,0.016573738,0.02877491,0.0028349136,0.00079391984,0.025146076,0.0067365696
3754,0.02572729,0.012100659,0.00077877264,0.012847858,0.020381223,0.008660215,0.0008550497,0.0108659575,0.012578752
3755,0.026181735,0.008858626,0.00075457094,0.016568538,0.02876607,0.002834436,0.00079342915,0.025138205,0.0067343055
3756,0.025718488,0.012095642,0.0007783437,0.012844503,0.020373683,0.008655645,0.00085452665,0.010863512,0.012573112
3757,0.026173111,0.0088555915,0.0007541565,0.016563363,0.028757203,0.0028339566,0.0007929396,0.025130307,0.006732049
3758,0.025709711,0.012090632,0.0007779154,0.012841165,0.020366166,0.008651069,0.00085400406,0.010861093,0.012567485
3759,0.026164535,0.008852566,0.00075374334,0.016558226,0.028748417,0.002833477,0.0007924506,0.02512249,0.0067297937
3760,0.02570099,0.012085636,0.000777488,0.012837867,0.020358635,0.008646512,0.0008534821,0.010858641,0.012561872
3761,0.026155978,0.00884954,0.00075333024,0.016553108,0.02873968,0.0028329962,0.00079196173,0.025114723,0.006727542
3762,0.025692295,0.012080649,0.00077706075,0.012834586,0.020351171,0.008641976,0.0008529607,0.010856235,0.012556271
3763,0.026147481,0.008846526,0.00075291726,0.016548038,0.02873099,0.002832514,0.0007914738,0.025107002,0.0067252936
3764,0.025683653,0.012075688,0.0007766345,0.012831329,0.020343741,0.008637446,0.00085244025,0.010853855,0.01255069
3765,0.026139036,0.008843525,0.00075250526,0.016543005,0.02872229,0.0028320272,0.000790986,0.025099277,0.0067230533
3766,0.025675049,0.012070733,0.00077620783,0.012828108,0.02033636,0.008632931,0.0008519206,0.010851509,0.012545123
3767,0.02613059,0.008840524,0.00075209345,0.016537974,0.028713664,0.002831553,0.0007904985,0.025091613,0.006720814
3768,0.02566645,0.012065789,0.00077578187,0.01282488,0.020328967,0.00862842,0.000851401,0.010849146,0.01253957
3769,0.026122171,0.008837527,0.0007516817,0.016532963,0.028705021,0.0028310725,0.0007900122,0.025083937,0.0067185774
3770,0.02565787,0.012060848,0.0007753562,0.012821665,0.02032158,0.00862392,0.0008508818,0.010846778,0.012534022
3771,0.0261138,0.008834535,0.0007512708,0.016527995,0.028696481,0.0028305927,0.0007895261,0.025076361,0.0067163445
3772,0.025649332,0.012055926,0.00077493134,0.012818473,0.020314254,0.00861944,0.0008503644,0.010844449,0.012528487
3773,0.02610542,0.008831544,0.00075086026,0.016523017,0.028687883,0.0028301035,0.00078904023,0.02506874,0.0067141135
3774,0.025640791,0.012051006,0.00077450695,0.012815278,0.020306893,0.00861496,0.00084984495,0.010842089,0.012522962
3775,0.026097089,0.008828571,0.0007504506,0.016518068,0.02867936,0.002829628,0.000788555,0.025061177,0.006711888
3776,0.025632305,0.012046111,0.00077408267,0.0128121115,0.02029962,0.008610506,0.0008493269,0.010839788,0.012517458
3777,0.026088772,0.008825598,0.0007500409,0.016513133,0.028670847,0.002829148,0.0007880708,0.025053628,0.0067096655
3778,0.025623806,0.012041217,0.00077365874,0.01280893,0.020292286,0.008606034,0.0008488106,0.010837442,0.012511952
3779,0.026080467,0.008822631,0.00074963184,0.016508205,0.02866234,0.0028286723,0.00078758626,0.025046082,0.0067074485
3780,0.025615346,0.012036332,0.0007732358,0.0128057785,0.02028501,0.008601588,0.00084829296,0.01083513,0.012506468
3781,0.026072172,0.008819664,0.0007492233,0.016503286,0.028653856,0.002828194,0.0007871041,0.025038559,0.006705235
3782,0.025606882,0.012031453,0.0007728123,0.012802618,0.020277716,0.008597144,0.0008477772,0.010832796,0.012500985
3783,0.026063893,0.008816707,0.0007488148,0.016498372,0.028645374,0.002827717,0.0007866204,0.025031036,0.0067030233
3784,0.025598435,0.012026579,0.0007723898,0.012799466,0.02027046,0.008592713,0.0008472615,0.010830485,0.01249551
3785,0.026055647,0.008813756,0.0007484071,0.016493484,0.02863692,0.0028272364,0.00078613806,0.025023544,0.006700816
3786,0.02559002,0.0120217195,0.00077196845,0.012796331,0.020263217,0.008588294,0.00084674644,0.010828177,0.012490047
3787,0.026047427,0.008810804,0.00074799947,0.016488623,0.028628487,0.0028267626,0.00078565604,0.02501607,0.006698612
3788,0.025581632,0.012016872,0.00077154697,0.012793212,0.020255975,0.00858386,0.0008462328,0.010825882,0.012484601
3789,0.02603922,0.008807866,0.00074759277,0.016483761,0.028620118,0.0028262816,0.0007851743,0.025008662,0.006696412
3790,0.025573233,0.012012029,0.0007711257,0.012790078,0.02024877,0.00857946,0.00084571895,0.010823593,0.012479159
3791,0.026030991,0.008804927,0.00074718636,0.01647888,0.028611671,0.0028258096,0.0007846935,0.025001168,0.006694217
3792,0.025564872,0.012007193,0.00077070476,0.012786975,0.02024157,0.008575064,0.00084520556,0.0108213,0.012473725
3793,0.026022825,0.008802001,0.0007467808,0.016474042,0.028603299,0.0028253337,0.00078421365,0.024993751,0.0066920277
3794,0.0255565,0.012002369,0.0007702843,0.012783846,0.020234363,0.008570684,0.0008446931,0.010818986,0.012468301
3795,0.026014637,0.008799077,0.00074637495,0.016469186,0.028594919,0.0028248527,0.00078373443,0.02498633,0.006689837
3796,0.025548141,0.011997546,0.00076986477,0.01278073,0.020227162,0.008566284,0.0008441801,0.010816699,0.012462883
3797,0.026006479,0.00879615,0.0007459697,0.01646436,0.02858658,0.0028243794,0.0007832551,0.024978945,0.00668765
3798,0.025539804,0.011992738,0.00076944544,0.012777621,0.020219982,0.008561916,0.00084366876,0.0108143985,0.012457479
3799,0.025998287,0.008793229,0.00074556546,0.016459491,0.02857814,0.0028239102,0.0007827752,0.024971453,0.0066854693
3800,0.02553144,0.01198793,0.0007690262,0.012774482,0.02021277,0.008557535,0.0008431565,0.0108120795,0.012452073
3801,0.025990095,0.008790311,0.00074516097,0.016454622,0.028569791,0.0028234394,0.00078229734,0.024964055,0.006683292
3802,0.025523072,0.01198312,0.0007686078,0.012771345,0.020205582,0.008553171,0.0008426459,0.010809765,0.0124466745
3803,0.025981955,0.008787405,0.00074475707,0.016449792,0.028561402,0.0028229698,0.00078181934,0.024956614,0.006681115
3804,0.025514727,0.01197833,0.00076818955,0.012768208,0.020198405,0.008548806,0.00084213575,0.010807463,0.012441287
3805,0.025973752,0.008784492,0.000744354,0.016444907,0.028553044,0.0028225007,0.00078134326,0.0249492,0.006678947
3806,0.025506347,0.011973535,0.0007677719,0.012765042,0.02019123,0.008544462,0.0008416249,0.010805142,0.0124359
3807,0.025965575,0.008781587,0.0007439508,0.016440038,0.02854465,0.002822036,0.0007808658,0.024941748,0.0066767796
3808,0.025497992,0.011968748,0.0007673541,0.012761891,0.020184016,0.008540104,0.0008411162,0.010802795,0.012430523
3809,0.02595736,0.008778688,0.0007435483,0.016435126,0.028536249,0.0028215707,0.0007803905,0.024934288,0.0066746175
3810,0.025489632,0.011963962,0.00076693704,0.012758733,0.02017682,0.00853576,0.0008406065,0.010800454,0.012425151
3811,0.025949193,0.008775791,0.0007431465,0.016430255,0.028527893,0.002821102,0.00077991415,0.024926877,0.0066724587
3812,0.025481284,0.011959186,0.00076652033,0.012755577,0.020169644,0.008531414,0.0008400989,0.010798131,0.012419783
3813,0.025941022,0.008772896,0.0007427445,0.016425382,0.028519487,0.0028206373,0.0007794392,0.024919411,0.006670301
3814,0.025472943,0.011954417,0.000766104,0.01275242,0.02016247,0.008527081,0.00083959085,0.010795799,0.012414427
3815,0.025932861,0.00877001,0.0007423433,0.016420508,0.02851112,0.0028201742,0.0007789644,0.024911981,0.0066681486
3816,0.025464598,0.011949654,0.00076568854,0.012749255,0.020155296,0.0085227555,0.00083908235,0.010793458,0.012409075
3817,0.02592466,0.008767127,0.00074194255,0.01641559,0.028502693,0.0028197132,0.0007784902,0.02490449,0.0066660023
3818,0.02545622,0.011944891,0.0007652728,0.0127460575,0.020148095,0.008518428,0.0008385758,0.010791091,0.012403721
3819,0.025916476,0.008764246,0.0007415424,0.016410688,0.02849431,0.0028192494,0.0007780175,0.024897043,0.006663855
3820,0.025447847,0.011940135,0.0007648578,0.012742855,0.020140901,0.008514109,0.00083806895,0.010788722,0.012398383
3821,0.02590831,0.008761369,0.0007411426,0.016405798,0.028485924,0.0028187884,0.00077754416,0.024889592,0.006661713
3822,0.02543953,0.011935387,0.00076444313,0.012739699,0.02013375,0.008509792,0.0008375632,0.010786395,0.012393052
3823,0.02590014,0.008758495,0.0007407433,0.016400903,0.028477546,0.002818328,0.0007770723,0.024882145,0.0066595757
3824,0.025431165,0.0119306445,0.0007640291,0.012736492,0.02012657,0.008505488,0.000837057,0.010784024,0.012387719
3825,0.025891947,0.00875562,0.00074034475,0.016395982,0.028469156,0.0028178736,0.0007766005,0.024874682,0.006657439
3826,0.025422808,0.011925901,0.00076361507,0.012733291,0.020119391,0.0085011795,0.00083655224,0.010781659,0.012382393
3827,0.025883771,0.008752754,0.0007399459,0.01639107,0.02846074,0.0028174166,0.00077612867,0.024867194,0.0066553075
3828,0.02541444,0.011921162,0.0007632015,0.012730077,0.020112187,0.008496877,0.0008360469,0.0107792625,0.012377072
3829,0.02587559,0.008749893,0.0007395478,0.016386151,0.028452357,0.002816961,0.00077565835,0.024859738,0.0066531803
3830,0.025406111,0.011916438,0.0007627881,0.012726884,0.020105027,0.008492596,0.0008355432,0.010776888,0.012371765
3831,0.025867444,0.008747032,0.00073915056,0.01638126,0.028444,0.0028165027,0.0007751876,0.02485231,0.0066510546
3832,0.02539777,0.011911718,0.00076237606,0.012723677,0.020097874,0.008488309,0.00083503884,0.010774526,0.012366466
3833,0.02585928,0.008744178,0.00073875336,0.016376348,0.028435608,0.0028160485,0.0007747185,0.024844842,0.0066489326
3834,0.02538944,0.011907002,0.0007619635,0.012720474,0.020090718,0.008484028,0.0008345365,0.010772153,0.012361166
3835,0.025851123,0.008741325,0.00073835696,0.016371442,0.02842722,0.0028155905,0.0007742487,0.024837382,0.0066468134
3836,0.025381135,0.011902295,0.0007615523,0.012717287,0.020083588,0.008479763,0.00083403266,0.010769793,0.012355883
3837,0.025842993,0.008738478,0.0007379609,0.016366554,0.028418886,0.0028151388,0.00077378046,0.024829967,0.0066446983
3838,0.025372826,0.01189759,0.00076114095,0.012714094,0.02007645,0.008475493,0.00083353196,0.0107674245,0.012350601
3839,0.025834873,0.008735636,0.0007375654,0.01636167,0.028410565,0.002814689,0.00077331276,0.024822563,0.006642587
3840,0.025364537,0.011892902,0.0007607301,0.012710904,0.02006932,0.008471238,0.00083302945,0.0107650515,0.012345335
3841,0.025826758,0.008732798,0.00073717,0.01635679,0.028402213,0.0028142356,0.0007728451,0.024815133,0.0066404804
3842,0.02535626,0.011888211,0.00076031947,0.012707729,0.020062204,0.008466981,0.0008325281,0.010762695,0.0123400735
3843,0.02581866,0.008729963,0.0007367752,0.016351923,0.028393911,0.0028137795,0.0007723783,0.024807753,0.0066383723
3844,0.025347983,0.011883532,0.00075991,0.012704542,0.02005509,0.008462736,0.00083202816,0.010760324,0.012334815
3845,0.02581057,0.008727135,0.0007363811,0.016347054,0.028385589,0.00281333,0.0007719115,0.024800347,0.0066362703
3846,0.025339723,0.011878859,0.00075950054,0.012701362,0.020048002,0.008458503,0.0008315289,0.010757971,0.012329567
3847,0.025802478,0.0087243095,0.0007359866,0.016342182,0.028377282,0.0028128785,0.0007714452,0.024792958,0.006634173
3848,0.02533146,0.011874188,0.0007590917,0.01269818,0.02004092,0.008454271,0.0008310298,0.01075562,0.012324325
3849,0.025794432,0.008721491,0.0007355934,0.016337346,0.028369006,0.0028124272,0.0007709804,0.024785599,0.006632077
3850,0.025323268,0.011869533,0.0007586825,0.012695053,0.020033855,0.008450054,0.0008305301,0.010753271,0.012319102
3851,0.025786415,0.00871868,0.00073520065,0.016332533,0.028360771,0.0028119762,0.00077051565,0.024778279,0.006629986
3852,0.025315065,0.011864887,0.00075827463,0.012691905,0.020026796,0.008445838,0.00083003106,0.010750926,0.012313887
3853,0.025778417,0.008715862,0.0007348082,0.016327746,0.028352559,0.0028115215,0.0007700511,0.024770986,0.0066278945
3854,0.025306912,0.011860255,0.0007578672,0.0126887895,0.020019794,0.008441639,0.000829534,0.010748621,0.012308681
3855,0.025770444,0.008713059,0.0007344162,0.01632297,0.028344385,0.0028110696,0.0007695874,0.024763728,0.0066258092
3856,0.02529877,0.011855625,0.0007574597,0.012685685,0.0200128,0.008437444,0.0008290365,0.010746319,0.012303488
3857,0.02576251,0.008710263,0.0007340249,0.016318223,0.028336234,0.0028106186,0.00076912384,0.024756491,0.006623728
3858,0.02529066,0.011851013,0.0007570527,0.012682594,0.020005813,0.008433266,0.00082853955,0.010744007,0.012298308
3859,0.02575458,0.008707471,0.0007336341,0.016313475,0.028328108,0.00281016,0.00076866144,0.024749286,0.006621646
3860,0.025282547,0.011846399,0.00075664633,0.012679502,0.019998854,0.008429087,0.00082804356,0.010741724,0.012293131
3861,0.025746655,0.00870468,0.00073324324,0.016308732,0.028319912,0.0028097075,0.0007681996,0.024742005,0.006619571
3862,0.02527447,0.011841801,0.0007562405,0.012676428,0.019991882,0.008424922,0.0008275482,0.010739411,0.012287966
3863,0.025738787,0.008701896,0.0007328527,0.016304038,0.028311873,0.0028092612,0.0007677383,0.024734873,0.006617497
3864,0.025266431,0.011837211,0.0007558355,0.0126733845,0.01998499,0.008420769,0.000827054,0.010737168,0.012282816
3865,0.025730934,0.008699116,0.0007324628,0.016299356,0.028303776,0.0028088074,0.00076727656,0.024727691,0.0066154236
3866,0.025258385,0.01183263,0.00075543,0.012670325,0.019978054,0.008416625,0.0008265598,0.010734869,0.012277675
3867,0.025723094,0.008696338,0.0007320734,0.016294682,0.028295744,0.0028083546,0.0007668166,0.024720574,0.006613356
3868,0.02525039,0.011828065,0.00075502525,0.012667301,0.019971171,0.008412483,0.0008260644,0.010732624,0.012272545
3869,0.025715299,0.008693581,0.00073168485,0.016290031,0.028287722,0.0028079103,0.00076635554,0.024713457,0.006611293
3870,0.025242407,0.011823502,0.00075462105,0.012664283,0.0199643,0.008408356,0.0008255712,0.010730372,0.012267423
3871,0.025707502,0.008690811,0.00073129666,0.016285393,0.028279733,0.002807455,0.0007658963,0.024706382,0.006609233
3872,0.025234446,0.011818953,0.0007542172,0.012661276,0.019957446,0.008404236,0.0008250785,0.010728131,0.01226231
3873,0.025699746,0.008688055,0.00073090824,0.016280781,0.028271766,0.0028070102,0.00076543685,0.02469932,0.006607175
3874,0.025226481,0.011814401,0.00075381435,0.012658266,0.019950593,0.008400119,0.00082458695,0.0107258875,0.012257206
3875,0.02569194,0.0086852955,0.000730521,0.016276123,0.028263737,0.0028065522,0.0007649794,0.024692206,0.006605121
3876,0.025218543,0.011809864,0.00075341144,0.012655267,0.019943744,0.008396012,0.000824094,0.010723638,0.012252108
3877,0.025684234,0.008682551,0.00073013356,0.016271548,0.028255813,0.0028060991,0.0007645214,0.024685193,0.0066030705
3878,0.025210625,0.011805331,0.0007530087,0.0126522845,0.019936955,0.008391919,0.0008236022,0.010721434,0.012247023
3879,0.025676489,0.00867981,0.0007297472,0.01626693,0.02824786,0.0028056533,0.00076406356,0.024678143,0.0066010235
3880,0.025202703,0.011800805,0.00075260684,0.01264929,0.019930093,0.0083878115,0.0008231112,0.01071917,0.012241939
3881,0.025668785,0.008677066,0.00072936073,0.016262358,0.028239943,0.0028052048,0.00076360675,0.024671132,0.0065989774
3882,0.025194798,0.011796286,0.0007522052,0.012646305,0.019923309,0.008383733,0.0008226208,0.010716955,0.012236875
3883,0.025661059,0.008674325,0.00072897517,0.01625776,0.028232038,0.0028047592,0.0007631504,0.024664128,0.0065969354
3884,0.025186893,0.011791775,0.000751804,0.012643315,0.019916503,0.00837965,0.00082213193,0.010714721,0.012231806
3885,0.025653355,0.008671589,0.0007285894,0.016253175,0.028224096,0.0028043077,0.0007626941,0.024657093,0.006594895
3886,0.025178999,0.011787267,0.0007514031,0.012640328,0.019909717,0.008375581,0.00082164287,0.010712494,0.012226747
3887,0.025645662,0.008668854,0.00072820485,0.016248602,0.02821619,0.0028038628,0.00076223887,0.02465009,0.0065928577
3888,0.025171146,0.011782775,0.00075100304,0.012637369,0.019902933,0.008371505,0.00082115363,0.010710276,0.012221699
3889,0.025638033,0.008666137,0.00072782056,0.016244076,0.028208375,0.0028034165,0.00076178345,0.024643175,0.0065908255
3890,0.025163312,0.011778293,0.0007506035,0.012634416,0.019896194,0.008367459,0.00082066556,0.010708069,0.012216665
3891,0.025630387,0.008663424,0.0007274367,0.016239526,0.028200496,0.0028029687,0.00076132966,0.024636198,0.006588796
3892,0.025155485,0.011773812,0.00075020356,0.0126314685,0.019889439,0.008363408,0.00082017813,0.010705852,0.012211638
3893,0.025622744,0.008660699,0.000727053,0.016234992,0.028192634,0.0028025159,0.0007608755,0.024629243,0.006586771
3894,0.02514767,0.011769338,0.0007498046,0.012628528,0.019882716,0.00835937,0.000819691,0.010703656,0.012206617
3895,0.02561511,0.00865799,0.0007266698,0.01623045,0.028184813,0.0028020751,0.0007604221,0.024622316,0.006584747
3896,0.025139824,0.011764865,0.0007494057,0.012625552,0.019875962,0.008355327,0.0008192036,0.010701431,0.012201595
3897,0.025607485,0.008655285,0.00072628714,0.016225912,0.028177004,0.0028016334,0.00075996865,0.024615403,0.0065827277
3898,0.025132015,0.0117604025,0.00074900786,0.012622605,0.019869246,0.0083512915,0.0008187179,0.010699236,0.012196588
3899,0.025599856,0.0086525725,0.0007259044,0.01622138,0.028169172,0.0028011827,0.000759517,0.024608472,0.006580709
3900,0.02512424,0.011755953,0.0007486099,0.012619677,0.019862529,0.00834727,0.00081823324,0.010697026,0.012191586
3901,0.025592284,0.008649876,0.00072552264,0.016216885,0.028161349,0.0028007403,0.00075906585,0.024601543,0.006578697
3902,0.025116459,0.011751504,0.0007482122,0.0126167415,0.019855846,0.008343258,0.00081774715,0.010694842,0.012186599
3903,0.02558471,0.0086471895,0.0007251415,0.01621238,0.028153574,0.002800292,0.00075861503,0.024594666,0.006576687
3904,0.025108693,0.011747059,0.00074781524,0.012613818,0.019849123,0.008339237,0.00081726286,0.010692623,0.0121816145
3905,0.025577135,0.008644494,0.00072476105,0.016207881,0.028145822,0.002799854,0.0007581639,0.024587804,0.0065746782
3906,0.025100905,0.011742624,0.00074741914,0.012610861,0.01984243,0.008335232,0.00081677845,0.010690419,0.012176632
3907,0.025569513,0.008641799,0.00072438054,0.016203333,0.028137978,0.0027994118,0.000757714,0.024580853,0.00657267
3908,0.025093077,0.011738183,0.0007470236,0.012607871,0.019835696,0.008331229,0.0008162948,0.010688173,0.012171645
3909,0.025561899,0.00863911,0.00072400033,0.016198788,0.028130127,0.0027989664,0.0007572648,0.024573896,0.0065706656
3910,0.025085326,0.011733759,0.00074662804,0.012604939,0.019828996,0.008327228,0.0008158125,0.010685955,0.01216668
3911,0.025554337,0.008636433,0.0007236207,0.016194282,0.028122403,0.002798531,0.0007568162,0.024567055,0.0065686665
3912,0.02507754,0.011729334,0.00074623205,0.012601974,0.019822314,0.0083232345,0.0008153295,0.01068375,0.012161716
3913,0.025546744,0.008633753,0.00072324177,0.01618975,0.02811458,0.0027980867,0.00075636705,0.024560126,0.006566672
3914,0.02506977,0.011724914,0.00074583775,0.012599017,0.01981563,0.008319247,0.000814847,0.010681536,0.012156755
3915,0.02553917,0.008631077,0.00072286284,0.01618523,0.028106784,0.0027976576,0.000755919,0.024553208,0.006564678
3916,0.025061987,0.011720497,0.0007454431,0.012596048,0.019808937,0.008315262,0.0008143659,0.010679308,0.012151799
3917,0.02553159,0.0086284,0.00072248443,0.016180705,0.028098995,0.0027972145,0.00075547217,0.024546308,0.006562686
3918,0.02505421,0.011716089,0.000745049,0.012593073,0.019802239,0.008311284,0.00081388507,0.010677069,0.012146851
3919,0.025524013,0.008625729,0.00072210684,0.016176177,0.028091194,0.0027967747,0.00075502467,0.024539394,0.006560696
3920,0.025046472,0.011711685,0.00074465567,0.01259013,0.019795582,0.008307316,0.0008134043,0.010674861,0.012141912
3921,0.025516488,0.008623069,0.00072172924,0.01617169,0.028083468,0.0027963356,0.00075457746,0.024532555,0.0065587107
3922,0.025038766,0.011707309,0.00074426236,0.012587194,0.019788932,0.008303361,0.0008129235,0.0106726475,0.012136988
3923,0.02550894,0.008620404,0.00072135223,0.016167184,0.028075702,0.0027959014,0.000754132,0.024525668,0.0065567303
3924,0.02503101,0.011702913,0.0007438694,0.012584227,0.01978227,0.008299402,0.0008124443,0.0106704235,0.012132061
3925,0.025501378,0.008617747,0.000720976,0.016162656,0.028067913,0.0027954672,0.0007536864,0.02451876,0.006554752
3926,0.025023244,0.011698527,0.0007434763,0.01258124,0.01977557,0.008295443,0.00081196503,0.010668162,0.012127137
3927,0.025493808,0.008615089,0.00072059984,0.01615812,0.028060123,0.0027950276,0.00075324136,0.024511855,0.0065527763
3928,0.025015501,0.01169414,0.00074308435,0.012578277,0.019768925,0.0082914885,0.0008114852,0.010665951,0.0121222185
3929,0.025486272,0.008612433,0.00072022394,0.016153613,0.028052393,0.0027945943,0.00075279793,0.024505,0.006550801
3930,0.025007777,0.01168977,0.00074269285,0.012575314,0.019762263,0.008287546,0.00081100746,0.01066371,0.0121173095
3931,0.025478732,0.008609785,0.00071984844,0.0161491,0.028044593,0.002794161,0.0007523535,0.024498077,0.0065488312
3932,0.025000062,0.011685401,0.0007423015,0.01257236,0.019755624,0.008283603,0.0008105298,0.010661492,0.012112408
3933,0.025471218,0.008607144,0.00071947393,0.016144602,0.028036902,0.0027937242,0.0007519105,0.024491267,0.0065468643
3934,0.024992373,0.011681032,0.00074191147,0.01256943,0.019749008,0.008279668,0.0008100541,0.010659286,0.012107513
3935,0.025463741,0.008604504,0.0007190998,0.016140137,0.028029218,0.002793292,0.00075146713,0.02448446,0.006544901
3936,0.024984673,0.011676677,0.00074152055,0.012566476,0.019742392,0.008275755,0.00080957764,0.01065706,0.012102628
3937,0.02545626,0.008601871,0.000718726,0.016135663,0.028021509,0.0027928606,0.00075102487,0.024477623,0.00654294
3938,0.02497705,0.011672338,0.0007411313,0.0125635825,0.019735832,0.008271842,0.00080910086,0.010654888,0.012097758
3939,0.025448829,0.008599242,0.00071835273,0.016131235,0.028013853,0.0027924243,0.00075058395,0.024470845,0.006540981
3940,0.024969403,0.011668005,0.00074074126,0.012560656,0.019729221,0.008267929,0.00080862467,0.010652668,0.012092893
3941,0.02544136,0.008596614,0.000717979,0.016126767,0.028006155,0.0027919842,0.0007501429,0.024464028,0.0065390235
3942,0.024961732,0.011663666,0.00074035226,0.012557715,0.019722627,0.008264026,0.0008081499,0.010650452,0.012088028
3943,0.025433894,0.008593984,0.00071760686,0.016122304,0.02799847,0.0027915589,0.00074970094,0.02445721,0.0065370696
3944,0.02495407,0.0116593335,0.0007399638,0.012554773,0.019716056,0.00826013,0.0008076759,0.010648251,0.012083165
3945,0.025426427,0.008591364,0.0007172346,0.016117828,0.027990784,0.0027911302,0.00074926193,0.024450393,0.0065351194
3946,0.02494641,0.011655006,0.0007395753,0.01255183,0.01970946,0.008256234,0.00080720196,0.010646026,0.012078314
3947,0.025418952,0.008588743,0.00071686297,0.016113346,0.027983107,0.002790698,0.0007488216,0.024443587,0.00653317
3948,0.024938766,0.01165068,0.0007391878,0.012548899,0.01970287,0.008252337,0.00080672756,0.010643807,0.012073461
3949,0.025411515,0.008586126,0.00071649207,0.016108897,0.027975464,0.0027902683,0.00074838306,0.024436813,0.0065312264
3950,0.024931116,0.011646358,0.0007388003,0.012545957,0.01969631,0.008248451,0.00080625515,0.010641603,0.012068617
3951,0.025404062,0.008583516,0.00071612105,0.016104426,0.027967796,0.0027898385,0.00074794464,0.024430012,0.0065292846
3952,0.024923515,0.011642057,0.00073841296,0.012543043,0.019689724,0.008244567,0.00080578256,0.010639375,0.012063787
3953,0.025396675,0.008580911,0.00071575074,0.016100014,0.027960159,0.002789406,0.0007475063,0.024423247,0.0065273456
3954,0.024915919,0.011637759,0.00073802634,0.012540132,0.019683205,0.008240697,0.00080531044,0.010637197,0.012058966
3955,0.025389247,0.008578303,0.0007153808,0.016095564,0.027952544,0.0027889793,0.00074706896,0.024416495,0.006525408
3956,0.024908293,0.011633454,0.00073764025,0.012537199,0.019676644,0.008236832,0.0008048389,0.010634975,0.012054143
3957,0.02538184,0.008575704,0.0007150112,0.016091125,0.027944898,0.002788546,0.00074663153,0.02440972,0.0065234737
3958,0.024900705,0.011629166,0.00073725474,0.012534285,0.01967011,0.008232965,0.00080436777,0.0106327785,0.0120493295
3959,0.025374465,0.008573107,0.0007146424,0.016086714,0.027937321,0.0027881216,0.00074619584,0.024403004,0.0065215435
3960,0.024893135,0.01162488,0.0007368694,0.012531384,0.019663587,0.008229114,0.0008038978,0.010630575,0.012044525
3961,0.025367098,0.008570513,0.0007142741,0.016082311,0.02792971,0.0027876927,0.0007457599,0.024396257,0.006519614
3962,0.024885599,0.011620607,0.0007364848,0.012528506,0.019657105,0.008225274,0.0008034279,0.010628402,0.012039737
3963,0.025359783,0.008567927,0.00071390555,0.01607795,0.027922206,0.0027872615,0.0007453244,0.024389619,0.006517687
3964,0.024878085,0.011616348,0.00073610025,0.012525636,0.01965063,0.00822144,0.00080295914,0.01062623,0.012034953
3965,0.025352493,0.008565347,0.00071353803,0.016073609,0.02791465,0.0027868312,0.0007448891,0.02438293,0.0065157632
3966,0.0248706,0.011612097,0.0007357162,0.012522788,0.019644186,0.008217618,0.0008024896,0.010624078,0.0120301815
3967,0.025345191,0.008562764,0.0007131709,0.016069256,0.027907182,0.0027864054,0.0007444547,0.024376322,0.0065138387
3968,0.024863098,0.011607848,0.0007353324,0.0125199165,0.019637708,0.008213791,0.0008020212,0.010621894,0.012025412
3969,0.025337886,0.008560186,0.00071280403,0.016064895,0.027899643,0.002785972,0.0007440213,0.02436965,0.0065119225
3970,0.02485563,0.011603598,0.0007349494,0.012517083,0.019631308,0.008209981,0.0008015531,0.010619774,0.01202065
3971,0.025330627,0.008557616,0.00071243756,0.016060574,0.027892184,0.002785547,0.00074358843,0.024363048,0.006510006
3972,0.024848145,0.011599364,0.0007345669,0.012514213,0.019624848,0.008206167,0.0008010869,0.010617594,0.0120159
3973,0.025323335,0.008555045,0.00071207137,0.01605622,0.027884679,0.0027851195,0.00074315537,0.024356404,0.0065080924
3974,0.024840685,0.011595131,0.000734185,0.012511369,0.019618426,0.008202372,0.0008006194,0.010615433,0.012011152
3975,0.025316134,0.008552487,0.000711706,0.01605194,0.027877245,0.0027846969,0.0007427226,0.024349825,0.0065061813
3976,0.024833295,0.0115909185,0.0007338023,0.012508576,0.019612055,0.008198573,0.0008001534,0.010613328,0.012006427
3977,0.0253089,0.008549924,0.00071134075,0.016047634,0.027869817,0.002784264,0.0007422904,0.024343263,0.006504274
3978,0.024825856,0.011586694,0.000733421,0.012505741,0.019605659,0.0081947865,0.00079968746,0.010611185,0.012001692
3979,0.02530168,0.0085473675,0.0007109761,0.016043337,0.027862392,0.0027838408,0.00074185885,0.024336694,0.0065023685
3980,0.024818432,0.011582488,0.00073303946,0.012502905,0.019599248,0.008191006,0.0007992216,0.010609019,0.011996968
3981,0.025294473,0.008544816,0.0007106118,0.016039046,0.02785494,0.002783412,0.00074142794,0.0243301,0.006500467
3982,0.024811018,0.011578282,0.00073265925,0.012500076,0.019592855,0.008187228,0.0007987571,0.010606869,0.011992251
3983,0.025287222,0.00854226,0.0007102481,0.016034715,0.027847493,0.0027829793,0.00074099866,0.024323516,0.006498567
3984,0.024803597,0.011574072,0.00073227874,0.012497246,0.019586448,0.008183445,0.00079829345,0.010604708,0.011987533
3985,0.025280047,0.008539716,0.0007098844,0.016030448,0.027840124,0.0027825616,0.0007405687,0.024316994,0.0064966693
3986,0.024796221,0.0115698865,0.0007318993,0.012494435,0.019580122,0.008179687,0.0007978298,0.010602605,0.011982833
3987,0.02527286,0.008537169,0.00070952147,0.016026169,0.027832692,0.0027821374,0.00074013905,0.024310416,0.006494775
3988,0.024788812,0.011565688,0.0007315196,0.012491604,0.019573748,0.00817593,0.00079736614,0.010600453,0.011978134
3989,0.025265662,0.008534627,0.0007091591,0.016021876,0.027825285,0.0027817118,0.00073971046,0.024303863,0.0064928834
3990,0.024781443,0.011561505,0.00073114067,0.012488798,0.019567389,0.0081721535,0.00079690415,0.010598331,0.01197344
3991,0.025258515,0.008532096,0.00070879725,0.016017623,0.027817916,0.0027812885,0.000739282,0.024297345,0.0064909942
3992,0.024774097,0.011557331,0.0007307621,0.012486003,0.019561045,0.008168412,0.00079644175,0.010596191,0.011968758
3993,0.025251389,0.008529562,0.0007084355,0.016013391,0.027810596,0.0027808591,0.000738855,0.024290882,0.006489107
3994,0.024766767,0.011553166,0.00073038397,0.012483217,0.01955474,0.008164678,0.0007959812,0.010594081,0.011964084
3995,0.025244266,0.00852704,0.0007080739,0.016009152,0.027803246,0.0027804421,0.000738428,0.024284376,0.006487222
3996,0.024759449,0.011549002,0.0007300065,0.012480442,0.019548438,0.008160937,0.0007955192,0.010591983,0.011959417
3997,0.02523717,0.0085245175,0.00070771395,0.016004937,0.02779594,0.0027800142,0.000738001,0.024277925,0.006485341
3998,0.024752153,0.011544852,0.00072962896,0.012477673,0.019542124,0.008157214,0.00079505914,0.010589852,0.01195476
3999,0.025230058,0.008521994,0.00070735323,0.01600071,0.027788626,0.0027795888,0.0007375748,0.024271462,0.0064834612
4000,0.024744853,0.011540699,0.0007292524,0.012474902,0.019535858,0.008153493,0.0007945985,0.010587767,0.011950106
4001,0.02522298,0.008519478,0.0007069934,0.015996508,0.027781345,0.002779164,0.0007371482,0.024265032,0.006481584
4002,0.024737583,0.011536562,0.0007288759,0.012472145,0.019529585,0.008149773,0.0007941399,0.010585671,0.011945466
4003,0.025215903,0.008516971,0.00070663355,0.015992299,0.027774015,0.0027787376,0.0007367246,0.024258554,0.0064797127
4004,0.024730302,0.01153242,0.00072849967,0.012469383,0.019523315,0.008146066,0.0007936806,0.010583568,0.011940825
4005,0.025208859,0.008514463,0.0007062745,0.01598812,0.02776678,0.0027783215,0.0007362993,0.02425216,0.00647784
4006,0.024723032,0.011528294,0.0007281243,0.012466615,0.01951703,0.008142368,0.0007932223,0.010581439,0.011936192
4007,0.025201773,0.008511948,0.0007059159,0.01598391,0.027759474,0.0027778961,0.00073587504,0.024245702,0.0064759715
4008,0.024715733,0.011524161,0.0007277487,0.012463824,0.019510765,0.00813866,0.0007927634,0.010579342,0.011931557
4009,0.02519466,0.008509442,0.00070555793,0.015979659,0.027752176,0.0027774745,0.000735452,0.02423925,0.006474104
4010,0.024708418,0.01152003,0.00072737405,0.012461014,0.01950444,0.008134953,0.00079230603,0.010577181,0.011926923
4011,0.025187552,0.008506936,0.0007052,0.015975416,0.027744852,0.0027770575,0.00073502783,0.024232766,0.0064722393
4012,0.02470113,0.01151591,0.000726999,0.01245822,0.019498162,0.00813126,0.00079184875,0.010575054,0.011922296
4013,0.025180511,0.008504445,0.00070484256,0.015971223,0.027737595,0.0027766405,0.00073460565,0.024226349,0.00647038
4014,0.02469388,0.01151179,0.0007266256,0.012455464,0.019491915,0.008127571,0.0007913927,0.01057295,0.011917686
4015,0.02517346,0.008501949,0.00070448534,0.015967026,0.027730292,0.0027762118,0.00073418365,0.024219897,0.00646852
4016,0.024686635,0.0115076825,0.0007262517,0.0124527,0.019485667,0.008123889,0.00079093646,0.010570843,0.011913083
4017,0.025166433,0.008499455,0.0007041285,0.01596285,0.02772306,0.0027757997,0.0007337616,0.0242135,0.006466665
4018,0.024679417,0.011503587,0.00072587875,0.012449952,0.019479461,0.008120216,0.00079048023,0.010568765,0.011908484
4019,0.025159422,0.008496972,0.00070377253,0.015958678,0.027715828,0.0027753792,0.0007333408,0.024207108,0.006464812
4020,0.024672175,0.011499485,0.0007255057,0.012447184,0.01947321,0.008116549,0.000790026,0.010566634,0.011903888
4021,0.0251524,0.00849448,0.00070341676,0.015954504,0.027708594,0.0027749592,0.0007329209,0.024200713,0.0064629586
4022,0.02466496,0.011495397,0.00072513305,0.012444429,0.019467,0.008112882,0.0007895711,0.010564546,0.011899305
4023,0.025145374,0.0084919995,0.0007030613,0.015950313,0.027701383,0.0027745466,0.0007325,0.024194337,0.006461112
4024,0.024657717,0.011491306,0.0007247608,0.01244165,0.019460771,0.008109224,0.0007891165,0.010562431,0.011894716
4025,0.025138337,0.008489518,0.0007027066,0.015946113,0.027694125,0.0027741261,0.00073208084,0.024187919,0.0064592646
4026,0.024650514,0.011487224,0.000724389,0.012438901,0.019454561,0.008105568,0.00078866206,0.010560332,0.01189014
4027,0.025131358,0.008487043,0.00070235215,0.015941963,0.027686924,0.0027737073,0.00073166157,0.024181556,0.0064574205
4028,0.024643332,0.011483157,0.0007240174,0.012436157,0.019448373,0.008101915,0.00078820897,0.0105582485,0.011885578
4029,0.02512437,0.00848457,0.0007019979,0.015937801,0.02767971,0.0027732912,0.0007312425,0.024175176,0.00645558
4030,0.024636129,0.011479078,0.00072364626,0.012433405,0.01944216,0.008098276,0.00078775693,0.010556125,0.011881011
4031,0.025117364,0.008482108,0.0007016445,0.015933612,0.027672498,0.002772876,0.0007308252,0.024168797,0.006453744
4032,0.024628907,0.011475006,0.000723276,0.012430626,0.019435942,0.008094621,0.00078730413,0.0105540175,0.011876443
4033,0.025110386,0.008479637,0.00070129125,0.015929457,0.027665297,0.0027724593,0.0007304074,0.02416243,0.0064519052
4034,0.024621725,0.011470946,0.00072290585,0.012427873,0.019429754,0.008090994,0.0007868535,0.010551906,0.01187189
4035,0.025103396,0.008477171,0.0007009384,0.015925286,0.027658109,0.0027720416,0.0007299897,0.024156077,0.0064500715
4036,0.024614561,0.011466885,0.0007225363,0.012425141,0.019423585,0.008087356,0.00078640133,0.010549829,0.011867342
4037,0.025096463,0.008474717,0.000700586,0.01592116,0.027650965,0.0027716304,0.0007295731,0.024149762,0.006448241
4038,0.024607394,0.011462836,0.0007221673,0.012422391,0.019417422,0.008083742,0.0007859513,0.010547728,0.011862803
4039,0.025089487,0.0084722545,0.000700234,0.015916998,0.027643768,0.0027712132,0.0007291569,0.024143398,0.006446409
4040,0.024600245,0.0114587825,0.00072179793,0.012419663,0.019411236,0.008080119,0.0007855006,0.010545616,0.011858263
4041,0.025082573,0.008469807,0.00069988245,0.015912885,0.027636627,0.0027707978,0.00072874175,0.024137087,0.0064445827
4042,0.024593093,0.011454748,0.0007214301,0.012416914,0.01940509,0.008076508,0.00078505196,0.010543531,0.011853737
4043,0.025075594,0.008467352,0.0006995316,0.01590871,0.027629413,0.002770381,0.00072832656,0.024130706,0.006442758
4044,0.024585927,0.011450706,0.00072106184,0.012414159,0.019398913,0.00807288,0.00078460254,0.010541429,0.011849207
4045,0.025068665,0.008464903,0.00069918105,0.015904581,0.027622301,0.0027699685,0.0007279124,0.024124421,0.0064409357
4046,0.024578813,0.011446683,0.00072069414,0.012411438,0.019392775,0.008069284,0.0007841526,0.010539339,0.011844692
4047,0.025061775,0.008462462,0.0006988309,0.015900481,0.027615177,0.0027695526,0.0007274984,0.024118125,0.0064391177
4048,0.024571704,0.011442658,0.00072032685,0.012408719,0.019386653,0.008065691,0.0007837048,0.010537257,0.011840185
4049,0.02505484,0.008460017,0.0006984806,0.015896343,0.027608056,0.0027691387,0.00072708505,0.024111832,0.006437301
4050,0.024564583,0.011438628,0.0007199598,0.012405996,0.01938053,0.008062082,0.0007832572,0.010535191,0.011835674
4051,0.025047962,0.008457579,0.0006981311,0.01589225,0.02760095,0.0027687266,0.0007266724,0.02410555,0.0064354865
4052,0.024557494,0.011434623,0.00071959355,0.012403278,0.019374406,0.008058511,0.0007828104,0.010533085,0.011831181
4053,0.025041107,0.008455147,0.00069778255,0.015888177,0.02759384,0.0027683114,0.00072625943,0.02409927,0.006433674
4054,0.024550414,0.011430616,0.00071922725,0.012400571,0.019368298,0.008054916,0.0007823634,0.01053102,0.011826691
4055,0.025034219,0.008452718,0.0006974343,0.015884068,0.027586764,0.0027678958,0.00072584767,0.02409302,0.0064318655
4056,0.02454334,0.011426617,0.00071886135,0.012397861,0.019362193,0.008051343,0.000781917,0.010528932,0.011822207
4057,0.025027364,0.008450291,0.000697086,0.015879989,0.0275797,0.0027674877,0.0007254359,0.024086777,0.0064300597
4058,0.024536248,0.011422611,0.0007184967,0.012395142,0.019356105,0.008047769,0.0007814712,0.010526867,0.011817723
4059,0.025020458,0.008447863,0.0006967385,0.015875857,0.027572578,0.0027670697,0.00072502514,0.024080483,0.006428254
4060,0.02452916,0.011418619,0.00071813166,0.012392409,0.019349987,0.008044202,0.00078102684,0.010524758,0.011813242
4061,0.0250136,0.008445439,0.0006963911,0.01587177,0.027565474,0.0027666595,0.00072461396,0.0240742,0.006426448
4062,0.024522118,0.011414629,0.00071776717,0.01238972,0.019343933,0.008040642,0.00078058115,0.010522709,0.011808778
4063,0.025006797,0.0084430175,0.00069604436,0.015867734,0.027558494,0.0027662492,0.0007242051,0.02406804,0.0064246464
4064,0.02451509,0.011410652,0.0007174033,0.012387035,0.01933787,0.008037092,0.0007801378,0.010520639,0.011804322
4065,0.02499997,0.008440606,0.0006956978,0.015863666,0.027551439,0.0027658425,0.0007237952,0.0240618,0.006422849
4066,0.024508048,0.011406677,0.00071703945,0.012384332,0.019331807,0.008033539,0.0007796936,0.010518574,0.011799866
4067,0.024993142,0.008438194,0.00069535174,0.015859596,0.027544418,0.0027654327,0.0007233857,0.0240556,0.0064210524
4068,0.02450101,0.011402703,0.0007166764,0.012381631,0.019325752,0.008029987,0.0007792508,0.010516514,0.01179541
4069,0.024986317,0.008435779,0.00069500605,0.015855532,0.027537363,0.002765025,0.00072297745,0.02404936,0.006419258
4070,0.024493994,0.011398738,0.0007163132,0.012378943,0.019319678,0.008026448,0.00077880715,0.010514422,0.011790964
4071,0.024979508,0.008433375,0.00069466105,0.015851472,0.027530335,0.002764616,0.00072257005,0.024043148,0.006417467
4072,0.02448699,0.011394777,0.00071595074,0.012376263,0.01931367,0.008022922,0.0007783655,0.010512382,0.011786525
4073,0.024972731,0.0084309755,0.00069431635,0.015847439,0.027523354,0.0027642006,0.00072216144,0.024036992,0.0064156773
4074,0.024479989,0.011390822,0.00071558915,0.012373578,0.019307628,0.008019388,0.00077792397,0.010510316,0.011782093
4075,0.024965936,0.008428573,0.0006939721,0.015843391,0.027516333,0.0027637917,0.00072175445,0.024030788,0.006413892
4076,0.02447299,0.011386866,0.00071522774,0.012370896,0.01930159,0.008015857,0.0007774829,0.010508249,0.011777664
4077,0.024959177,0.008426176,0.0006936282,0.015839372,0.027509345,0.002763381,0.00072134816,0.024024615,0.0064121042
4078,0.024466053,0.011382932,0.0007148661,0.012368254,0.0192956,0.008012347,0.0007770415,0.010506211,0.011773253
4079,0.024952458,0.008423786,0.0006932847,0.015835388,0.027502423,0.002762974,0.00072094356,0.024018506,0.0064103235
4080,0.02445909,0.011378991,0.0007145059,0.012365594,0.019289605,0.008008834,0.00077660184,0.010504169,0.011768842
4081,0.024945684,0.008421393,0.0006929417,0.01583135,0.027495453,0.002762563,0.000720537,0.024012353,0.006408542
4082,0.024452105,0.01137505,0.0007141458,0.01236291,0.019283604,0.008005324,0.0007761616,0.01050212,0.011764429
4083,0.024938932,0.008419005,0.0006925988,0.015827328,0.027488459,0.002762157,0.0007201318,0.02400617,0.006406763
4084,0.024445172,0.011371126,0.0007137858,0.012360259,0.019277629,0.008001823,0.0007757234,0.010500082,0.01176003
4085,0.024932206,0.008416618,0.0006922564,0.01582333,0.027481513,0.0027617486,0.0007197274,0.024000037,0.006404988
4086,0.024438221,0.011367204,0.00071342586,0.012357591,0.01927162,0.007998317,0.00077528425,0.010498018,0.0117556285
4087,0.024925483,0.008414236,0.00069191447,0.015819333,0.027474593,0.0027613367,0.0007193238,0.023993934,0.0064032115
4088,0.02443131,0.011363291,0.0007130666,0.012354953,0.019265674,0.0079948325,0.0007748461,0.010495994,0.011751247
4089,0.024918806,0.008411864,0.0006915733,0.01581537,0.027467677,0.0027609265,0.0007189201,0.023987832,0.0064014425
4090,0.024424408,0.011359382,0.0007127079,0.012352318,0.019259717,0.0079913465,0.00077440887,0.010493961,0.011746867
4091,0.024912108,0.008409487,0.0006912319,0.01581139,0.027460799,0.0027605204,0.0007185171,0.023981761,0.0063996757
4092,0.02441749,0.01135547,0.00071234966,0.012349671,0.019253755,0.007987872,0.00077397027,0.010491913,0.011742484
4093,0.02490542,0.008407117,0.00069089135,0.015807413,0.027453896,0.0027601172,0.00071811466,0.023975663,0.0063979067
4094,0.024410598,0.0113515705,0.00071199157,0.012347035,0.019247798,0.00798438,0.00077353494,0.010489883,0.011738112
4095,0.0248987,0.008404741,0.0006905507,0.01580341,0.027446996,0.0027597055,0.0007177124,0.023969578,0.006396141
4096,0.024403676,0.011347668,0.00071163406,0.012344373,0.019241862,0.007980909,0.0007730997,0.010487852,0.0117337415
4097,0.024892028,0.008402374,0.00069021084,0.015799444,0.027440092,0.002759302,0.0007173105,0.02396348,0.006394378
4098,0.0243968,0.011343772,0.0007112769,0.012341751,0.019235909,0.007977434,0.00077266246,0.010485813,0.011729381
4099,0.02488538,0.008400014,0.0006898719,0.015795495,0.02743321,0.0027588946,0.0007169101,0.023957403,0.0063926172
4100,0.024389923,0.011339888,0.00071092,0.012339113,0.019230012,0.007973986,0.00077222794,0.010483798,0.01172503
4101,0.024878707,0.0083976565,0.0006895324,0.015791517,0.02742631,0.0027584878,0.00071650883,0.023951313,0.0063908575
4102,0.024383038,0.011336006,0.0007105638,0.012336468,0.019224055,0.007970512,0.00077179313,0.010481749,0.011720679
4103,0.024872065,0.008395293,0.0006891941,0.015787577,0.027419476,0.0027580839,0.00071610924,0.023945283,0.0063891024
4104,0.024376191,0.011332129,0.0007102078,0.012333853,0.019218154,0.007967066,0.0007713584,0.01047973,0.011716335
4105,0.024865413,0.00839294,0.00068885594,0.015783617,0.027412595,0.0027576853,0.00071571046,0.0239392,0.0063873488
4106,0.024369355,0.01132826,0.00070985174,0.012331245,0.019212278,0.007963626,0.00077092386,0.010477728,0.011711998
4107,0.024858788,0.00839059,0.0006885177,0.015779682,0.027405756,0.0027572701,0.00071530975,0.023933176,0.006385596
4108,0.0243625,0.011324392,0.00070949673,0.012328613,0.019206358,0.007960176,0.0007704913,0.0104756905,0.0117076645
4109,0.02485215,0.008388234,0.00068818085,0.015775733,0.027398903,0.0027568692,0.00071491214,0.023927122,0.006383847
4110,0.024355639,0.011320522,0.0007091415,0.012325974,0.019200467,0.007956736,0.00077005883,0.010473672,0.011703334
4111,0.024845505,0.008385888,0.00068784406,0.015771773,0.027392067,0.002756457,0.0007145143,0.023921097,0.0063820994
4112,0.024348788,0.011316656,0.0007087876,0.012323344,0.019194547,0.0079533,0.0007696257,0.010471622,0.011699004
4113,0.02483889,0.008383545,0.0006875072,0.015767839,0.027385205,0.002756061,0.0007141162,0.023915028,0.006380353
4114,0.02434197,0.011312807,0.0007084332,0.012320731,0.019188661,0.007949865,0.00076919416,0.010469601,0.011694691
4115,0.024832295,0.0083812075,0.0006871713,0.015763916,0.027378421,0.0027556596,0.00071371876,0.023909044,0.006378612
4116,0.02433518,0.011308955,0.0007080795,0.012318144,0.019182812,0.007946451,0.00076876313,0.010467599,0.011690379
4117,0.024825744,0.008378873,0.0006868355,0.015760036,0.027371677,0.00275525,0.00071332237,0.023903104,0.0063768714
4118,0.0243284,0.011305118,0.00070772594,0.012315555,0.019176967,0.007943026,0.0007683318,0.010465611,0.011686079
4119,0.024819147,0.008376538,0.00068650016,0.01575611,0.027364857,0.0027548505,0.0007129261,0.023897082,0.0063751326
4120,0.024321582,0.011301279,0.0007073731,0.012312931,0.019171096,0.0079396125,0.00076790166,0.010463583,0.011681777
4121,0.024812572,0.008374201,0.00068616564,0.015752204,0.027358044,0.0027544454,0.00071253034,0.023891069,0.0063733947
4122,0.024314804,0.011297444,0.00070702104,0.012310339,0.019165246,0.007936198,0.0007674723,0.010461575,0.011677483
4123,0.024806011,0.008371875,0.0006858308,0.015748305,0.027351296,0.0027540503,0.000712136,0.023885109,0.0063716597
4124,0.024308007,0.011293608,0.00070666923,0.0123077305,0.019159378,0.0079327915,0.0007670411,0.010459546,0.011673192
4125,0.024799416,0.008369547,0.00068549684,0.015744371,0.027344482,0.002753644,0.0007117409,0.023879098,0.006369928
4126,0.024301216,0.011289785,0.0007063171,0.012305115,0.01915355,0.007929392,0.0007666136,0.0104575455,0.011668903
4127,0.024792857,0.008367223,0.0006851629,0.015740471,0.027337713,0.0027532422,0.0007113461,0.023873124,0.006368198
4128,0.024294427,0.011285959,0.0007059659,0.012302502,0.019147689,0.00792599,0.0007661839,0.010455514,0.011664615
4129,0.024786301,0.008364896,0.0006848298,0.015736574,0.027330935,0.0027528415,0.00071095314,0.023867141,0.006366468
4130,0.02428769,0.011282141,0.000705615,0.012299933,0.019141875,0.007922595,0.0007657565,0.010453522,0.01166035
4131,0.0247798,0.008362588,0.0006844967,0.015732717,0.027324222,0.0027524354,0.0007105605,0.023861226,0.0063647437
4132,0.024280967,0.011278342,0.00070526445,0.01229736,0.019136086,0.007919219,0.00076533045,0.010451538,0.011656084
4133,0.0247733,0.008360271,0.0006841642,0.015728863,0.027317498,0.0027520363,0.0007101674,0.023855295,0.00636302
4134,0.02427427,0.011274541,0.0007049145,0.012294814,0.019130314,0.007915841,0.0007649026,0.01044957,0.011651828
4135,0.024766799,0.008357963,0.00068383216,0.015725005,0.027310787,0.0027516398,0.00070977525,0.023849372,0.0063613
4136,0.02426754,0.011270735,0.0007045646,0.012292239,0.0191245,0.007912464,0.00076447707,0.010447559,0.011647574
4137,0.02476028,0.008355654,0.0006835003,0.015721126,0.027304085,0.0027512368,0.0007093828,0.023843465,0.006359582
4138,0.024260793,0.011266937,0.0007042153,0.0122896405,0.019118704,0.007909087,0.00076405116,0.010445565,0.0116433175
4139,0.02475378,0.008353351,0.00068316894,0.015717259,0.027297355,0.0027508321,0.0007089926,0.023837531,0.006357866
4140,0.024254084,0.011263149,0.0007038662,0.012287067,0.019112926,0.007905727,0.0007636244,0.010443574,0.011639077
4141,0.02474729,0.008351045,0.00068283855,0.015713407,0.027290646,0.0027504321,0.0007086013,0.023831613,0.0063561485
4142,0.024247374,0.011259356,0.00070351793,0.012284501,0.019107131,0.007902351,0.0007632006,0.01044158,0.011634832
4143,0.0247408,0.008348745,0.0006825081,0.015709547,0.027283954,0.0027500354,0.00070821086,0.023825707,0.006354435
4144,0.024240676,0.011255575,0.00070316973,0.01228193,0.019101342,0.007899004,0.00076277496,0.010439564,0.0116305975
4145,0.024734337,0.008346444,0.0006821779,0.015705716,0.027277265,0.0027496307,0.00070782105,0.023819814,0.0063527226
4146,0.024234012,0.011251803,0.000702822,0.012279388,0.019095596,0.007895647,0.0007623508,0.010437598,0.011626377
4147,0.024727855,0.008344149,0.0006818482,0.015701856,0.027270539,0.0027492289,0.00070743146,0.02381388,0.0063510155
4148,0.024227299,0.01124802,0.00070247403,0.012276803,0.019089822,0.007892292,0.0007619275,0.010435603,0.011622143
4149,0.024721406,0.008341855,0.0006815188,0.015698032,0.027263906,0.0027488316,0.0007070429,0.023808032,0.006349308
4150,0.02422065,0.011244263,0.00070212677,0.012274259,0.019084092,0.007888955,0.00076150417,0.010433633,0.01161793
4151,0.02471495,0.008339568,0.00068119017,0.015694192,0.02725727,0.0027484405,0.00070665445,0.023802174,0.006347603
4152,0.024213959,0.011240492,0.00070177997,0.012271687,0.019078322,0.007885605,0.00076108053,0.010431635,0.011613709
4153,0.024708517,0.008337282,0.0006808613,0.015690375,0.027250603,0.002748033,0.0007062667,0.023796303,0.006345898
4154,0.024207313,0.011236733,0.00070143404,0.012269147,0.019072607,0.007882283,0.0007606591,0.0104296645,0.011609506
4155,0.024702093,0.008334998,0.0006805337,0.01568656,0.027243964,0.0027476414,0.0007058794,0.023790443,0.006344198
4156,0.024200672,0.011232982,0.0007010888,0.012266601,0.019066874,0.007878949,0.0007602381,0.010427686,0.011605306
4157,0.02469565,0.0083327135,0.00068020576,0.01568273,0.027237302,0.0027472377,0.0007054922,0.023784572,0.0063424977
4158,0.024194015,0.01122923,0.0007007426,0.012264042,0.019061144,0.007875614,0.0007598166,0.010425714,0.011601103
4159,0.024689237,0.008330433,0.00067987834,0.015678925,0.027230674,0.0027468444,0.0007051053,0.023778725,0.0063408
4160,0.024187397,0.011225488,0.00070039777,0.012261513,0.019055434,0.0078723,0.0007593964,0.010423738,0.011596914
4161,0.024682842,0.008328158,0.00067955157,0.015675131,0.02722409,0.0027464428,0.0007047196,0.023772927,0.0063391053
4162,0.024180796,0.011221755,0.00070005254,0.012258988,0.019049728,0.007868981,0.00075897574,0.010421772,0.011592732
4163,0.02467645,0.008325888,0.0006792253,0.015671335,0.027217474,0.0027460475,0.00070433447,0.023767091,0.006337415
4164,0.024174139,0.011218014,0.0006997083,0.012256417,0.019044,0.00786567,0.00075855537,0.010419774,0.011588544
4165,0.024670005,0.00832361,0.00067889935,0.015667494,0.027210822,0.0027456526,0.0007039501,0.02376122,0.006335722
4166,0.024167482,0.011214273,0.00069936435,0.012253843,0.01903826,0.007862358,0.00075813656,0.010417764,0.011584355
4167,0.024663579,0.008321343,0.0006785734,0.015663661,0.027204193,0.0027452577,0.00070356485,0.02375537,0.006334033
4168,0.02416088,0.01121054,0.00069902034,0.012251321,0.019032575,0.007859054,0.00075771665,0.0104158055,0.011580185
4169,0.024657222,0.008319078,0.00067824835,0.015659895,0.027197594,0.00274486,0.00070318073,0.023749553,0.006332347
4170,0.02415429,0.011206825,0.00069867715,0.012248788,0.019026894,0.007855751,0.0007572984,0.010413844,0.011576018
4171,0.02465086,0.008316815,0.0006779236,0.015656121,0.02719105,0.0027444654,0.00070279697,0.023743788,0.006330661
4172,0.024147702,0.011203103,0.0006983344,0.012246265,0.019021228,0.0078524565,0.0007568801,0.010411891,0.011571854
4173,0.024644494,0.008314555,0.0006775988,0.015652342,0.027184475,0.0027440728,0.0007024139,0.023737988,0.0063289786
4174,0.02414114,0.011199394,0.00069799175,0.012243754,0.019015573,0.007849173,0.0007564619,0.010409939,0.0115677
4175,0.024638146,0.008312298,0.00067727524,0.015648574,0.027177919,0.0027436756,0.00070203166,0.023732211,0.0063272994
4176,0.024134539,0.011195678,0.0006976498,0.012241211,0.019009879,0.007845881,0.0007560458,0.010407952,0.011563544
4177,0.024631754,0.00831004,0.00067695125,0.01564476,0.02717132,0.0027432796,0.0007016499,0.02372639,0.006325619
4178,0.024127934,0.011191967,0.00069730816,0.012238659,0.01900417,0.007842588,0.0007556295,0.010405953,0.0115593895
4179,0.024625383,0.008307783,0.000676628,0.015640972,0.027164703,0.0027428847,0.0007012674,0.023720551,0.0063239424
4180,0.024121333,0.011188252,0.0006969668,0.012236115,0.0189985,0.007839295,0.0007552135,0.010403993,0.011555236
4181,0.024619004,0.00830553,0.00067630527,0.015637169,0.027158102,0.002742488,0.00070088706,0.023714727,0.0063222684
4182,0.024114765,0.011184555,0.00069662614,0.012233583,0.018992841,0.007836019,0.00075479795,0.010402024,0.011551098
4183,0.024612647,0.008303283,0.0006759827,0.015633382,0.027151542,0.0027420912,0.0007005067,0.023708943,0.0063205953
4184,0.024108192,0.011180859,0.0006962853,0.012231047,0.018987173,0.007832751,0.0007543824,0.01040004,0.01154696
4185,0.024606312,0.008301039,0.0006756603,0.015629612,0.027144983,0.0027417033,0.0007001252,0.023703154,0.006318923
4186,0.02410163,0.011177163,0.00069594535,0.012228521,0.018981535,0.0078294845,0.0007539679,0.0103980815,0.01154283
4187,0.024599953,0.008298787,0.00067533867,0.015625827,0.02713842,0.0027413096,0.00069974584,0.023697365,0.006317254
4188,0.024095066,0.011173476,0.00069560553,0.012225985,0.01897587,0.007826219,0.0007535543,0.010396097,0.0115386965
4189,0.02459363,0.0082965465,0.00067501725,0.015622067,0.027131896,0.0027409226,0.0006993663,0.023691608,0.006315587
4190,0.024088528,0.01116979,0.00069526583,0.012223473,0.018970206,0.007822946,0.0007531407,0.01039412,0.011534576
4191,0.024587346,0.008294317,0.0006746966,0.015618333,0.027125372,0.0027405214,0.00069898745,0.023685863,0.0063139214
4192,0.02408202,0.011166121,0.0006949263,0.012220972,0.018964622,0.007819705,0.000752727,0.01039219,0.011530466
4193,0.024581047,0.008292076,0.000674376,0.015614594,0.027118871,0.0027401282,0.0006986094,0.023680134,0.006312257
4194,0.02407549,0.011162445,0.00069458806,0.012218458,0.018959,0.007816452,0.0007523133,0.010390235,0.011526354
4195,0.024574772,0.008289846,0.0006740561,0.01561087,0.027112374,0.0027397405,0.0006982315,0.023674402,0.006310593
4196,0.024069022,0.011158784,0.0006942494,0.01221599,0.018953428,0.007813214,0.0007519012,0.010388311,0.011522259
4197,0.024568493,0.008287613,0.0006737361,0.015607143,0.027105877,0.002739343,0.0006978543,0.02366868,0.0063089347
4198,0.024062525,0.011155118,0.0006939111,0.0122134965,0.018947836,0.0078099817,0.00075148966,0.010386364,0.011518159
4199,0.024562245,0.008285383,0.00067341654,0.0156034455,0.027099416,0.0027389508,0.0006974767,0.023662988,0.0063072755
4200,0.024056058,0.011151466,0.00069357373,0.012211019,0.01894224,0.0078067426,0.0007510782,0.010384419,0.011514071
4201,0.024556022,0.0082831625,0.0006730978,0.015599761,0.027093008,0.0027385608,0.00069710077,0.023657346,0.0063056187
4202,0.024049586,0.011147814,0.0006932371,0.012208534,0.018936668,0.0078035146,0.0007506673,0.0103824865,0.011509986
4203,0.024549771,0.008280938,0.0006727793,0.015596055,0.02708656,0.0027381647,0.00069672504,0.02365167,0.006303964
4204,0.024043143,0.0111441715,0.0006929001,0.01220607,0.018931108,0.007800287,0.00075025787,0.010380562,0.011505906
4205,0.02454354,0.008278722,0.0006724612,0.015592357,0.027080113,0.002737773,0.000696349,0.023645991,0.006302309
4206,0.024036698,0.011140527,0.0006925641,0.012203606,0.01892555,0.0077970647,0.0007498473,0.010378637,0.011501828
4207,0.024537347,0.008276508,0.0006721434,0.015588695,0.027073713,0.0027373822,0.00069597317,0.023640357,0.0063006603
4208,0.024030285,0.011136895,0.0006922284,0.012201161,0.018920023,0.0077938563,0.00074943865,0.010376727,0.011497765
4209,0.024531154,0.008274296,0.00067182624,0.015585031,0.027067292,0.0027369908,0.0006955988,0.023634704,0.006299014
4210,0.024023868,0.011133264,0.00069189223,0.012198713,0.018914506,0.0077906586,0.00074902945,0.010374817,0.011493707
4211,0.024524976,0.008272088,0.0006715089,0.015581379,0.027060894,0.002736596,0.0006952256,0.023629073,0.006297366
4212,0.024017438,0.011129643,0.00069155736,0.012196238,0.018908951,0.0077874498,0.0007486214,0.010372879,0.011489646
4213,0.024518754,0.008269876,0.000671192,0.015577685,0.02705447,0.0027362076,0.0006948516,0.02362341,0.00629572
4214,0.024011001,0.0111260135,0.0006912222,0.012193766,0.018903404,0.007784251,0.0007482131,0.010370941,0.011485585
4215,0.024512552,0.008267671,0.000670876,0.015574005,0.027048064,0.0027358155,0.0006944785,0.02361777,0.0062940773
4216,0.024004601,0.011122394,0.00069088786,0.012191318,0.018897887,0.0077810516,0.0007478057,0.010369031,0.0114815375
4217,0.024506401,0.00826547,0.00067056,0.015570371,0.027041709,0.002735429,0.00069410505,0.023612175,0.0062924386
4218,0.02399822,0.011118782,0.00069055386,0.012188884,0.018892393,0.007777865,0.0007473988,0.010367129,0.011477501
4219,0.024500223,0.008263266,0.00067024445,0.015566712,0.027035337,0.0027350355,0.00069373293,0.023606569,0.0062908004
4220,0.023991823,0.01111517,0.00069021975,0.012186432,0.01888686,0.0077746683,0.0007469925,0.010365199,0.011473458
4221,0.024494048,0.0082610715,0.0006699291,0.0155630475,0.02702892,0.0027346394,0.0006933611,0.02360092,0.0062891613
4222,0.023985403,0.011111558,0.0006898865,0.012183958,0.018881332,0.0077714804,0.0007465852,0.010363267,0.011469416
4223,0.024487864,0.008258874,0.00066961435,0.015559377,0.027022539,0.0027342634,0.00069299,0.023595285,0.0062875245
4224,0.023979016,0.011107951,0.00068955385,0.012181511,0.018875837,0.0077682976,0.0007461795,0.010361359,0.011465382
4225,0.024481723,0.008256683,0.0006693002,0.015555739,0.02701619,0.0027338646,0.0006926196,0.023589706,0.0062858905
4226,0.023972627,0.011104347,0.0006892205,0.012179059,0.018870326,0.0077651152,0.00074577524,0.010359435,0.011461353
4227,0.024475578,0.008254493,0.00066898577,0.015552101,0.027009815,0.0027334772,0.0006922485,0.02358409,0.0062842583
4228,0.023966279,0.011100761,0.000688889,0.012176628,0.018864863,0.0077619464,0.0007453698,0.010357548,0.011457337
4229,0.02446941,0.0082523,0.00066867255,0.015548437,0.027003463,0.0027330883,0.0006918794,0.023578495,0.006282628
4230,0.023959879,0.011097161,0.0006885571,0.012174161,0.018859323,0.0077587673,0.00074496644,0.010355588,0.01145331
4231,0.024463246,0.008250109,0.0006683596,0.015544777,0.02699707,0.0027326986,0.00069150917,0.023572864,0.0062809987
4232,0.023953514,0.011093575,0.00068822503,0.012171715,0.018853847,0.007755597,0.0007445624,0.010353687,0.011449295
4233,0.02445713,0.008247927,0.0006680465,0.015541157,0.026990766,0.0027323104,0.0006911405,0.023567315,0.0062793735
4234,0.023947164,0.011089993,0.00068789395,0.012169277,0.018848382,0.0077524395,0.0007441595,0.010351783,0.011445288
4235,0.024451002,0.008245746,0.0006677341,0.015537523,0.026984423,0.0027319144,0.0006907716,0.023561737,0.006277749
4236,0.023940826,0.011086411,0.00068756327,0.012166852,0.018842913,0.007749287,0.0007437568,0.01034987,0.011441286
4237,0.024444895,0.008243566,0.0006674217,0.015533906,0.026978077,0.0027315274,0.00069040305,0.023556147,0.0062761265
4238,0.023934491,0.011082835,0.00068723294,0.012164424,0.018837443,0.00774613,0.00074335455,0.010347958,0.011437288
4239,0.02443881,0.008241391,0.0006671099,0.015530309,0.026971798,0.0027311454,0.0006900359,0.023550617,0.006274508
4240,0.023928162,0.011079261,0.00068690255,0.012161998,0.01883202,0.007742992,0.0007429516,0.010346076,0.011433291
4241,0.02443269,0.008239214,0.00066679885,0.0155266775,0.026965482,0.0027307565,0.0006896683,0.023545057,0.006272888
4242,0.023921838,0.011075695,0.00068657304,0.01215957,0.01882655,0.0077398373,0.000742551,0.010344162,0.011429298
4243,0.024426658,0.008237051,0.0006664875,0.015523119,0.026959242,0.0027303668,0.0006893022,0.023539573,0.006271271
4244,0.023915567,0.0110721355,0.00068624417,0.012157187,0.018821144,0.007736708,0.0007421491,0.010342287,0.011425326
4245,0.024420582,0.008234882,0.00066617737,0.015519522,0.026952932,0.0027299793,0.00068893575,0.023534017,0.006269655
4246,0.023909288,0.011068589,0.00068591535,0.012154783,0.018815722,0.0077335797,0.000741749,0.0103403935,0.011421354
4247,0.024414532,0.008232718,0.0006658667,0.015515946,0.02694668,0.0027295959,0.00068857044,0.023528514,0.006268042
4248,0.023903,0.011065034,0.00068558665,0.012152378,0.018810308,0.0077304393,0.00074134895,0.01033852,0.011417381
4249,0.024408467,0.008230554,0.00066555734,0.015512355,0.02694042,0.002729206,0.00068820437,0.02352301,0.00626643
4250,0.023896702,0.01106149,0.0006852582,0.012149954,0.01880489,0.0077273147,0.0007409496,0.010336625,0.011413409
4251,0.02440241,0.0082283905,0.0006652479,0.015508772,0.026934179,0.0027288226,0.0006878389,0.023517517,0.0062648184
4252,0.023890425,0.011057941,0.00068493054,0.012147551,0.018799465,0.007724197,0.00074055,0.010334718,0.011409443
4253,0.02439636,0.008226234,0.0006649388,0.015505187,0.026927887,0.002728434,0.00068747497,0.023511978,0.006263211
4254,0.02388413,0.011054395,0.0006846029,0.012145133,0.018794056,0.0077210725,0.00074015127,0.010332832,0.011405479
4255,0.02439026,0.008224067,0.0006646301,0.0155015625,0.02692159,0.0027280492,0.00068711076,0.02350643,0.006261606
4256,0.023877818,0.011050845,0.0006842751,0.012142697,0.018788606,0.007717942,0.00073975243,0.010330912,0.011401512
4257,0.02438422,0.008221914,0.00066432194,0.015497984,0.026915336,0.0027276652,0.00068674656,0.023500925,0.0062599983
4258,0.023871586,0.011047323,0.00068394834,0.012140313,0.018783208,0.007714831,0.0007393553,0.010329022,0.011397565
4259,0.024378227,0.008219764,0.0006640139,0.015494449,0.02690913,0.0027272769,0.0006863839,0.02349547,0.006258396
4260,0.023865335,0.011043793,0.00068362226,0.01213792,0.018777855,0.0077117393,0.00073895656,0.0103271585,0.011393621
4261,0.024372194,0.008217614,0.00066370633,0.015490873,0.026902892,0.0027268906,0.000686022,0.023489978,0.006256795
4262,0.023859087,0.0110402685,0.000683296,0.012135522,0.018772457,0.0077086254,0.00073855993,0.010325271,0.011389678
4263,0.024366152,0.008215463,0.0006633991,0.01548729,0.026896648,0.002726505,0.0006856583,0.023484485,0.006255196
4264,0.023852816,0.011036737,0.00068297016,0.012133108,0.018767059,0.007705521,0.00073816377,0.0103233745,0.0113857305
4265,0.024360115,0.008213317,0.0006630924,0.015483705,0.026890405,0.002726126,0.0006852976,0.023478981,0.0062535973
4266,0.023846531,0.01103321,0.0006826446,0.012130677,0.018761644,0.007702407,0.00073776813,0.010321469,0.011381789
4267,0.02435407,0.008211172,0.000662786,0.015480113,0.026884152,0.0027257397,0.000684936,0.023473475,0.0062520015
4268,0.02384026,0.0110296905,0.00068231946,0.012128249,0.018756252,0.0076993257,0.0007373716,0.010319554,0.011377852
4269,0.024348017,0.0082090255,0.0006624801,0.01547651,0.026877914,0.0027253598,0.00068457547,0.023467978,0.0062504085
4270,0.023833975,0.0110261645,0.0006819948,0.012125817,0.018750835,0.007696215,0.0007369767,0.010317643,0.011373913
4271,0.024341997,0.008206883,0.00066217425,0.015472938,0.026871627,0.002724976,0.0006842155,0.023462435,0.0062488127
4272,0.023827745,0.011022657,0.0006816711,0.012123416,0.018745448,0.0076931245,0.00073658227,0.010315742,0.01136999
4273,0.02433597,0.008204741,0.0006618688,0.01546936,0.0268654,0.002724591,0.0006838541,0.023456955,0.006247221
4274,0.02382149,0.01101915,0.00068134686,0.012120993,0.018740084,0.0076900437,0.00073618814,0.010313853,0.011366065
4275,0.024329938,0.008202607,0.0006615637,0.015465766,0.026859174,0.0027242068,0.00068349566,0.023451472,0.0062456303
4276,0.02381526,0.011015641,0.0006810237,0.012118594,0.018734708,0.0076869507,0.0007357954,0.010311961,0.011362145
4277,0.024323955,0.008200473,0.00066125934,0.015462223,0.026852986,0.0027238263,0.0006831364,0.023446023,0.0062440424
4278,0.023809038,0.011012144,0.0006807004,0.012116194,0.018729355,0.0076838857,0.00073540135,0.010310067,0.011358235
4279,0.024317954,0.008198335,0.00066095503,0.015458665,0.026846766,0.0027234459,0.0006827771,0.023440544,0.006242456
4280,0.0238028,0.011008644,0.0006803782,0.012113778,0.01872398,0.0076807975,0.00073500845,0.010308174,0.01135432
4281,0.02431197,0.008196212,0.0006606508,0.015455108,0.02684057,0.0027230605,0.00068241917,0.02343509,0.006240871
4282,0.0237966,0.01100515,0.0006800553,0.012111394,0.018718649,0.007677735,0.0007346166,0.010306297,0.01135042
4283,0.024306016,0.008194087,0.00066034764,0.015451581,0.026834393,0.0027226785,0.0006820615,0.023429653,0.006239288
4284,0.02379042,0.011001665,0.000679733,0.012109021,0.018713301,0.007674672,0.0007342243,0.010304404,0.011346524
4285,0.024300033,0.0081919525,0.0006600442,0.015448037,0.026828207,0.0027222969,0.0006817039,0.023424206,0.0062377085
4286,0.0237842,0.010998177,0.00067941117,0.012106611,0.01870795,0.0076715983,0.0007338323,0.01030252,0.011342626
4287,0.024294063,0.008189835,0.00065974175,0.015444487,0.026822006,0.0027219164,0.00068134815,0.023418741,0.006236129
4288,0.023778029,0.010994701,0.00067909027,0.012104237,0.018702652,0.0076685534,0.0007334414,0.010300657,0.01133874
4289,0.024288133,0.008187716,0.00065943936,0.015440978,0.026815876,0.0027215367,0.0006809913,0.023413349,0.0062345495
4290,0.023771882,0.0109912325,0.00067876873,0.012101881,0.018697344,0.007665504,0.00073305087,0.01029879,0.011334855
4291,0.024282213,0.008185597,0.00065913727,0.015437478,0.026809774,0.0027211537,0.00068063545,0.023407985,0.0062329755
4292,0.023765733,0.010987757,0.0006784483,0.012099529,0.01869205,0.007662454,0.00073266,0.010296935,0.011330978
4293,0.024276303,0.008183482,0.0006588364,0.015433985,0.02680366,0.0027207695,0.00068028044,0.023402609,0.0062313997
4294,0.023759589,0.010984292,0.0006781282,0.012097169,0.01868676,0.007659415,0.000732271,0.010295075,0.011327106
4295,0.024270408,0.008181376,0.0006585348,0.015430496,0.026797557,0.0027203865,0.00067992584,0.023397245,0.006229828
4296,0.023753451,0.010980833,0.0006778084,0.01209481,0.01868147,0.007656369,0.0007318817,0.010293218,0.011323238
4297,0.024264477,0.008179264,0.00065823406,0.01542698,0.026791401,0.002720011,0.0006795712,0.023391819,0.006228257
4298,0.023747277,0.0109773725,0.0006774889,0.012092415,0.018676156,0.0076533267,0.00073149306,0.010291336,0.011319366
4299,0.024258526,0.008177146,0.00065793353,0.015423446,0.026785236,0.0027196314,0.00067921635,0.023386387,0.006226687
4300,0.023741134,0.010973907,0.00067716936,0.012090056,0.018670868,0.0076502953,0.00073110353,0.01028947,0.011315502
4301,0.024252633,0.008175046,0.00065763365,0.015419953,0.026779152,0.002719246,0.0006788626,0.023381043,0.0062251217
4302,0.02373501,0.010970466,0.0006768502,0.0120876925,0.01866559,0.0076472713,0.0007307158,0.0102876015,0.0113116475
4303,0.024246756,0.008172941,0.00065733405,0.015416481,0.026773052,0.002718869,0.0006785106,0.023375673,0.0062235533
4304,0.023728896,0.010967018,0.0006765314,0.012085346,0.018660318,0.007644229,0.0007303283,0.01028576,0.011307796
4305,0.024240851,0.0081708385,0.0006570342,0.01541298,0.026766967,0.002718489,0.0006781565,0.023370322,0.00622199
4306,0.023722745,0.01096356,0.0006762136,0.012082973,0.018655024,0.007641218,0.00072994083,0.010283864,0.011303939
4307,0.024234936,0.0081687365,0.0006567351,0.015409463,0.02676082,0.0027181106,0.00067780534,0.023364905,0.0062204283
4308,0.023716636,0.010960124,0.00067589537,0.012080615,0.018649772,0.0076381974,0.0007295543,0.010282019,0.011300092
4309,0.024229065,0.008166636,0.0006564368,0.015405992,0.026754756,0.0027177292,0.00067745295,0.023359573,0.006218867
4310,0.023710515,0.010956685,0.00067557796,0.012078252,0.018644491,0.007635174,0.0007291682,0.010280149,0.011296247
4311,0.024223182,0.008164542,0.0006561386,0.015402502,0.026748665,0.0027173506,0.0006771011,0.023354214,0.0062173074
4312,0.023704398,0.010953244,0.00067526085,0.012075893,0.01863923,0.007632156,0.0007287822,0.010278291,0.011292407
4313,0.024217295,0.008162449,0.00065584027,0.015399005,0.026742555,0.0027169765,0.0006767503,0.023348829,0.0062157493
4314,0.023698322,0.010949819,0.0006749441,0.01207356,0.018633991,0.0076291524,0.0007283967,0.010276443,0.011288576
4315,0.024211492,0.008160357,0.00065554306,0.015395593,0.026736528,0.0027165913,0.0006763996,0.023343537,0.0062141935
4316,0.023692288,0.010946398,0.0006746277,0.012071261,0.018628787,0.0076261554,0.00072801183,0.010274621,0.011284761
4317,0.024205707,0.008158273,0.0006552458,0.015392188,0.026730567,0.0027162116,0.0006760497,0.023338307,0.006212639
4318,0.02368627,0.010942993,0.00067431154,0.012068965,0.018623594,0.0076231644,0.00072762783,0.010272801,0.011280948
4319,0.02419988,0.008156191,0.00065494917,0.015388742,0.026724525,0.0027158295,0.00067569996,0.023332994,0.0062110866
4320,0.023680206,0.010939574,0.0006739961,0.012066636,0.018618383,0.007620174,0.00072724366,0.010270964,0.01127713
4321,0.02419408,0.008154106,0.00065465225,0.015385322,0.02671849,0.0027154505,0.0006753506,0.023327688,0.0062095337
4322,0.023674183,0.0109361615,0.00067368173,0.01206434,0.01861319,0.007617179,0.000726862,0.010269148,0.011273325
4323,0.02418828,0.00815203,0.0006543561,0.015381893,0.026712503,0.002715069,0.00067500235,0.023322431,0.0062079853
4324,0.023668118,0.010932749,0.00067336624,0.012062003,0.01860797,0.0076141874,0.0007264786,0.010267305,0.011269513
4325,0.024182452,0.008149954,0.0006540607,0.015378438,0.026706478,0.002714693,0.0006746538,0.02331713,0.0062064365
4326,0.023662068,0.010929347,0.0006730519,0.01205967,0.018602736,0.007611201,0.00072609563,0.010265441,0.0112657035
4327,0.024176612,0.008147867,0.00065376493,0.015374979,0.026700431,0.0027143143,0.00067430554,0.023311812,0.00620489
4328,0.023656,0.01092594,0.00067273783,0.012057321,0.018597536,0.0076082214,0.0007257136,0.0102636,0.011261897
4329,0.024170807,0.008145792,0.0006534697,0.015371544,0.0266944,0.0027139417,0.00067395694,0.023306502,0.006203343
4330,0.023649951,0.010922538,0.0006724235,0.01205499,0.018592335,0.007605246,0.0007253315,0.010261757,0.011258096
4331,0.024164982,0.008143716,0.0006531751,0.015368091,0.026688382,0.0027135652,0.00067361107,0.023301205,0.0062018
4332,0.023643918,0.010919139,0.0006721107,0.012052668,0.018587146,0.007602269,0.000724951,0.010259925,0.011254301
4333,0.024159163,0.008141642,0.00065288047,0.015364641,0.026682371,0.0027131897,0.0006732635,0.023295918,0.0062002568
4334,0.023637876,0.010915747,0.0006717973,0.0120503325,0.018581908,0.007599295,0.0007245701,0.010258044,0.011250508
4335,0.024153389,0.00813958,0.0006525868,0.015361223,0.026676385,0.0027128125,0.0006729183,0.023290655,0.006198719
4336,0.023631882,0.010912355,0.0006714847,0.012048042,0.018576756,0.0075963265,0.00072419056,0.010256239,0.011246725
4337,0.02414763,0.008137512,0.000652293,0.015357825,0.02667043,0.0027124365,0.00067257194,0.023285422,0.0061971797
4338,0.023625877,0.010908976,0.000671172,0.012045729,0.018571597,0.007593367,0.0007238102,0.010254419,0.011242951
4339,0.02414187,0.00813545,0.00065199984,0.015354421,0.026664454,0.0027120567,0.00067222706,0.02328017,0.006195643
4340,0.023619892,0.0109055955,0.0006708599,0.012043437,0.01856644,0.00759041,0.0007234309,0.010252601,0.011239174
4341,0.024136124,0.008133384,0.0006517069,0.015351033,0.026658515,0.0027116816,0.000671882,0.02327495,0.006194109
4342,0.023613922,0.01090222,0.00067054824,0.012041153,0.018561292,0.007587459,0.0007230517,0.010250781,0.0112354085
4343,0.024130369,0.008131328,0.00065141433,0.015347626,0.026652526,0.002711303,0.0006715378,0.023269685,0.0061925757
4344,0.023607919,0.010898848,0.00067023665,0.012038834,0.018556133,0.007584503,0.00072267314,0.010248958,0.011231636
4345,0.0241246,0.008129263,0.000651122,0.015344216,0.02664657,0.0027109263,0.0006711929,0.023264451,0.0061910427
4346,0.023601938,0.01089547,0.0006699253,0.012036543,0.01855097,0.007581553,0.00072229496,0.010247122,0.01122787
4347,0.024118897,0.008127215,0.00065083004,0.015340851,0.026640661,0.0027105499,0.0006708496,0.023259262,0.006189514
4348,0.023595989,0.010892113,0.0006696145,0.012034262,0.018545836,0.0075786114,0.00072191714,0.010245307,0.011224117
4349,0.024113156,0.008125162,0.0006505391,0.015337456,0.026634717,0.002710173,0.0006705072,0.023254037,0.0061879847
4350,0.023590015,0.010888749,0.00066930446,0.012031962,0.018540705,0.0075756796,0.0007215399,0.010243485,0.011220361
4351,0.024107438,0.008123104,0.00065024785,0.015334085,0.026628796,0.0027097992,0.00067016407,0.023248833,0.006186454
4352,0.023584083,0.010885394,0.0006689941,0.012029694,0.01853559,0.0075727347,0.0007211626,0.010241693,0.011216612
4353,0.02410176,0.008121059,0.000649957,0.015330745,0.026622897,0.0027094265,0.0006698212,0.023243649,0.00618493
4354,0.023578137,0.010882043,0.0006686846,0.01202741,0.018530484,0.0075698127,0.00072078686,0.010239884,0.011212868
4355,0.024096036,0.008119011,0.00064966676,0.015327359,0.026617013,0.0027090467,0.00066947984,0.023238486,0.006183405
4356,0.023572233,0.010878699,0.00066837535,0.012025159,0.018525377,0.0075668804,0.00072041084,0.010238087,0.011209134
4357,0.024090376,0.008116971,0.00064937683,0.015324029,0.026611123,0.0027086742,0.00066913845,0.023233311,0.0061818827
4358,0.02356632,0.010875354,0.00066806615,0.012022899,0.01852028,0.007563959,0.00072003476,0.0102362875,0.011205401
4359,0.024084684,0.008114929,0.0006490874,0.015320666,0.02660521,0.0027083,0.0006687979,0.02322811,0.0061803623
4360,0.023560375,0.010872012,0.00066775753,0.012020605,0.018515162,0.0075610382,0.00071965955,0.010234465,0.011201663
4361,0.024078958,0.008112885,0.0006487977,0.015317276,0.0265993,0.002707922,0.0006684572,0.02322292,0.0061788433
4362,0.023554418,0.010868661,0.0006674489,0.012018307,0.018510029,0.0075580995,0.0007192846,0.010232646,0.011197929
4363,0.024073262,0.008110842,0.0006485089,0.01531391,0.026593393,0.0027075477,0.00066811714,0.023217728,0.006177323
4364,0.023548495,0.010865323,0.0006671414,0.01201603,0.018504947,0.0075551993,0.00071891025,0.010230837,0.0111942
4365,0.024067577,0.008108803,0.0006482201,0.015310554,0.026587497,0.002707175,0.00066777697,0.023212545,0.006175806
4366,0.023542568,0.010861991,0.00066683337,0.012013745,0.018499842,0.0075522787,0.0007185366,0.010229027,0.011190477
4367,0.024061898,0.008106774,0.00064793177,0.015307193,0.0265816,0.0027068027,0.00066743785,0.023207359,0.0061742924
4368,0.02353663,0.010858655,0.0006665263,0.01201145,0.018494725,0.007549362,0.0007181631,0.010227201,0.011186752
4369,0.024056198,0.008104734,0.0006476438,0.01530382,0.026575703,0.0027064278,0.0006670992,0.023202177,0.0061727776
4370,0.023530714,0.010855321,0.00066621875,0.012009175,0.018489622,0.0075464477,0.0007177903,0.0102253845,0.011183035
4371,0.024050487,0.008102699,0.00064735627,0.015300432,0.0265698,0.002706054,0.00066676014,0.023196986,0.0061712633
4372,0.023524795,0.010851997,0.00066591223,0.012006886,0.018484537,0.007543558,0.00071741705,0.010223563,0.011179315
4373,0.02404482,0.008100666,0.0006470692,0.015297085,0.026563913,0.0027056856,0.00066642213,0.023191804,0.0061697518
4374,0.023518883,0.010848669,0.0006656056,0.012004607,0.018479452,0.007540652,0.00071704434,0.010221754,0.011175603
4375,0.024039138,0.008098638,0.0006467822,0.015293718,0.026558038,0.002705309,0.00066608423,0.023186645,0.0061682444
4376,0.023512978,0.010845349,0.0006652996,0.012002329,0.018474378,0.007537749,0.00071667245,0.010219955,0.011171896
4377,0.024033507,0.008096611,0.0006464957,0.0152904,0.026552204,0.0027049396,0.0006657481,0.023181517,0.006166735
4378,0.023507114,0.010842037,0.0006649943,0.012000082,0.0184693,0.007534856,0.0007163015,0.010218142,0.0111682
4379,0.024027873,0.008094588,0.00064620964,0.015287074,0.026546352,0.0027045666,0.00066541036,0.023176374,0.0061652292
4380,0.02350127,0.01083873,0.0006646886,0.01199785,0.018464256,0.007531962,0.00071593013,0.010216364,0.011164509
4381,0.024022277,0.008092575,0.00064592407,0.015283779,0.026540559,0.0027041964,0.00066507485,0.023171287,0.0061637256
4382,0.023495417,0.010835428,0.00066438346,0.011995606,0.018459234,0.007529096,0.00071556016,0.010214577,0.01116082
4383,0.02401666,0.008090554,0.00064563856,0.015280468,0.026534742,0.0027038176,0.00066473923,0.023166185,0.0061622225
4384,0.023489546,0.010832127,0.0006640785,0.011993341,0.018454205,0.007526215,0.0007151895,0.0102127995,0.011157135
4385,0.024011029,0.008088537,0.0006453532,0.015277139,0.026528915,0.0027034476,0.00066440355,0.023161065,0.0061607207
4386,0.023483682,0.010828821,0.0006637743,0.011991086,0.018449143,0.007523332,0.0007148199,0.010210991,0.011153446
4387,0.02400539,0.008086517,0.0006450686,0.015273806,0.026523046,0.0027030753,0.0006640685,0.023155903,0.0061592218
4388,0.023477804,0.010825521,0.0006634705,0.011988812,0.018444087,0.0075204396,0.00071445084,0.010209196,0.011149761
4389,0.023999758,0.008084502,0.0006447837,0.015270473,0.026517197,0.0027027018,0.0006637339,0.023150763,0.0061577214
4390,0.02347197,0.010822225,0.00066316687,0.011986579,0.01843905,0.007517566,0.00071408186,0.010207403,0.011146084
4391,0.023994178,0.008082494,0.0006445,0.015267184,0.026511442,0.0027023337,0.00066340016,0.023145707,0.0061562257
4392,0.023466129,0.010818935,0.0006628633,0.011984331,0.018434046,0.007514706,0.00071371393,0.0102056265,0.011142414
4393,0.023988567,0.008080477,0.0006442164,0.015263875,0.026505634,0.0027019593,0.0006630655,0.02314061,0.006154728
4394,0.02346031,0.010815652,0.0006625605,0.011982098,0.018428996,0.0075118355,0.00071334565,0.010203815,0.011138745
4395,0.023983017,0.008078481,0.00064393296,0.015260601,0.026499849,0.0027015915,0.000662732,0.023135526,0.0061532347
4396,0.023454519,0.010812378,0.00066225784,0.011979884,0.01842403,0.007508982,0.0007129781,0.010202072,0.011135089
4397,0.023977436,0.008076475,0.00064365007,0.015257312,0.026494082,0.002701216,0.00066239986,0.023130467,0.0061517423
4398,0.02344869,0.010809098,0.0006619561,0.011977637,0.018419035,0.0075061284,0.0007126109,0.010200296,0.011131431
4399,0.023971837,0.008074464,0.0006433672,0.015254007,0.02648828,0.0027008427,0.00066206773,0.02312537,0.0061502494
4400,0.023442836,0.010805808,0.00066165405,0.011975374,0.018413972,0.0075032623,0.00071224396,0.010198465,0.011127761
4401,0.023966208,0.008072462,0.0006430848,0.0152506605,0.026482437,0.0027004778,0.00066173426,0.023120224,0.0061487593
4402,0.023436997,0.010802536,0.00066135183,0.01197311,0.018408954,0.0075004045,0.00071187824,0.010196673,0.0111241015
4403,0.023960603,0.008070454,0.00064280274,0.015247347,0.026476651,0.0027001104,0.000661403,0.023115138,0.0061472715
4404,0.023431143,0.010799249,0.0006610504,0.011970844,0.018403938,0.0074975546,0.00071151194,0.010194872,0.011120442
4405,0.023955014,0.008068459,0.00064252096,0.015244034,0.02647083,0.0026997442,0.00066107133,0.023110015,0.0061457846
4406,0.02342533,0.010795979,0.00066075,0.0119686,0.018398933,0.007494706,0.0007111469,0.01019308,0.011116793
4407,0.02394943,0.008066456,0.00064223935,0.0152407335,0.026465043,0.0026993703,0.00066074077,0.023104932,0.0061442973
4408,0.023419507,0.01079271,0.0006604489,0.011966348,0.018393911,0.0074918545,0.0007107815,0.010191275,0.011113144
4409,0.023943866,0.008064462,0.00064195856,0.015237445,0.026459273,0.0026989968,0.0006604096,0.023099866,0.006142812
4410,0.023413707,0.010789456,0.00066014886,0.011964101,0.01838892,0.0074890153,0.00071041664,0.010189488,0.011109507
4411,0.023938287,0.008062466,0.00064167776,0.015234144,0.026453542,0.002698632,0.00066008,0.02309483,0.0061413283
4412,0.023407899,0.010786189,0.0006598484,0.0119618615,0.01838393,0.00748617,0.0007100524,0.010187707,0.011105865
4413,0.02393273,0.008060475,0.0006413973,0.015230859,0.026447741,0.0026982636,0.0006597504,0.023089727,0.006139846
4414,0.02340211,0.010782932,0.0006595488,0.01195963,0.01837894,0.0074833413,0.0007096886,0.0101859085,0.011102232
4415,0.023927182,0.008058484,0.00064111734,0.015227581,0.026441982,0.0026978948,0.00065942097,0.023084667,0.006138364
4416,0.023396343,0.010779681,0.0006592501,0.0119574135,0.018373972,0.0074805077,0.00070932566,0.010184138,0.011098602
4417,0.023921657,0.008056497,0.0006408377,0.015224324,0.02643627,0.002697525,0.0006590927,0.023079652,0.0061368854
4418,0.023390569,0.010776433,0.0006589511,0.011955185,0.01836902,0.007477686,0.00070896355,0.010182371,0.01109498
4419,0.0239161,0.008054507,0.0006405586,0.015221033,0.026430514,0.0026971577,0.0006587643,0.023074592,0.006135408
4420,0.023384789,0.010773183,0.0006586523,0.011952953,0.018364029,0.0074748467,0.0007086006,0.010180581,0.0110913515
4421,0.023910582,0.008052526,0.00064027973,0.015217777,0.026424788,0.0026967954,0.0006584359,0.023069557,0.006133933
4422,0.02337902,0.010769936,0.00065835466,0.011950729,0.018359078,0.0074720294,0.0007082384,0.01017881,0.011087732
4423,0.023905035,0.00805054,0.0006400012,0.015214494,0.026419047,0.0026964254,0.0006581092,0.023064513,0.0061324583
4424,0.023373256,0.010766698,0.0006580565,0.011948501,0.018354133,0.007469213,0.0007078771,0.010177041,0.011084121
4425,0.023899496,0.008048559,0.0006397225,0.015211214,0.026413284,0.0026960557,0.00065778097,0.023059448,0.006130983
4426,0.023367487,0.010763454,0.00065775885,0.011946273,0.018349173,0.007466397,0.00070751616,0.01017526,0.0110805
4427,0.023893988,0.008046583,0.000639445,0.015207959,0.026407564,0.0026956887,0.0006574547,0.023054421,0.006129512
4428,0.023361739,0.010760221,0.0006574621,0.011944056,0.018344212,0.0074635753,0.00070715573,0.010173482,0.011076895
4429,0.02388852,0.008044607,0.000639167,0.015204746,0.026401896,0.0026953176,0.00065712805,0.02304945,0.0061280387
4430,0.023356017,0.010756996,0.00065716525,0.011941856,0.018339291,0.0074607776,0.00070679525,0.010171717,0.011073297
4431,0.023883002,0.008042628,0.0006388894,0.015201485,0.026396211,0.0026949514,0.00065680273,0.023044458,0.006126569
4432,0.023350291,0.010753769,0.0006568687,0.011939653,0.018334374,0.0074579776,0.0007064363,0.01016996,0.0110696945
4433,0.023877546,0.008040659,0.0006386129,0.015198275,0.02639054,0.0026945837,0.0006564774,0.023039479,0.006125101
4434,0.023344584,0.01075055,0.0006565726,0.011937462,0.01832946,0.0074551725,0.0007060771,0.010168212,0.011066104
4435,0.023872066,0.008038687,0.00063833565,0.015195045,0.026384855,0.0026942159,0.00065615174,0.023034487,0.0061236345
4436,0.023338865,0.010747325,0.00065627694,0.011935264,0.018324532,0.0074523664,0.0007057179,0.010166447,0.011062512
4437,0.023866592,0.008036722,0.0006380595,0.01519181,0.026379155,0.002693853,0.0006558273,0.023029475,0.0061221696
4438,0.023333155,0.010744108,0.00065598113,0.011933067,0.018319607,0.0074495734,0.0007053596,0.010164674,0.011058923
4439,0.023861133,0.008034756,0.0006377833,0.015188592,0.026373504,0.0026934813,0.0006555028,0.02302452,0.0061207074
4440,0.023327474,0.010740901,0.00065568625,0.011930887,0.018314742,0.007446784,0.0007050012,0.010162955,0.011055343
4441,0.023855686,0.008032793,0.00063750835,0.015185385,0.026367895,0.0026931178,0.00065517955,0.023019599,0.0061192447
4442,0.023321766,0.010737689,0.00065539137,0.011928687,0.018309828,0.0074439966,0.0007046434,0.010161188,0.011051762
4443,0.02385022,0.008030831,0.0006372324,0.015182156,0.026362201,0.002692748,0.0006548557,0.023014598,0.0061177853
4444,0.023316063,0.0107344845,0.0006550967,0.0119264815,0.018304903,0.0074412064,0.00070428674,0.010159409,0.011048186
4445,0.02384475,0.008028863,0.0006369573,0.01517893,0.026356531,0.0026923846,0.0006545322,0.023009615,0.0061163246
4446,0.023310356,0.01073128,0.0006548025,0.011924274,0.0183,0.007438425,0.0007039287,0.010157646,0.011044609
4447,0.023839269,0.0080269035,0.00063668296,0.0151756825,0.02635087,0.0026920186,0.0006542092,0.023004644,0.006114866
4448,0.023304658,0.010728071,0.0006545082,0.011922078,0.018295117,0.0074356417,0.0007035724,0.010155902,0.011041036
4449,0.023833845,0.0080249505,0.00063640845,0.015172487,0.026345205,0.002691655,0.0006538875,0.022999661,0.00611341
4450,0.023299009,0.010724882,0.00065421476,0.011919911,0.018290259,0.00743287,0.0007032166,0.010154173,0.011037476
4451,0.0238284,0.00802299,0.0006361341,0.015169276,0.026339568,0.0026912868,0.0006535653,0.022994716,0.0061119525
4452,0.023293309,0.010721681,0.00065392174,0.0119177075,0.018285349,0.0074300906,0.0007028617,0.010152396,0.011033907
4453,0.023822978,0.008021038,0.00063586084,0.015166079,0.026333963,0.0026909187,0.0006532447,0.0229898,0.0061104973
4454,0.023287635,0.010718486,0.00065362925,0.01191552,0.018280469,0.00742732,0.0007025052,0.010150644,0.011030347
4455,0.023817524,0.008019086,0.00063558744,0.015162852,0.0263283,0.0026905553,0.000652923,0.022984821,0.006109046
4456,0.023281936,0.010715284,0.00065333606,0.011913315,0.018275585,0.0074245506,0.00070215046,0.010148885,0.011026784
4457,0.023812085,0.008017136,0.00063531427,0.015159635,0.026322644,0.002690187,0.0006526026,0.022979856,0.006107594
4458,0.023276258,0.010712099,0.0006530441,0.011911115,0.01827069,0.0074217804,0.0007017968,0.010147112,0.011023228
4459,0.023806635,0.008015181,0.00063504174,0.015156413,0.02631701,0.002689827,0.00065228186,0.0229749,0.0061061443
4460,0.023270583,0.010708912,0.00065275154,0.011908919,0.018265827,0.0074190153,0.0007014418,0.01014537,0.011019673
4461,0.023801234,0.008013232,0.0006347692,0.015153233,0.026311385,0.0026894615,0.0006519623,0.022969961,0.0061046933
4462,0.023264963,0.010705741,0.0006524603,0.011906761,0.018260965,0.00741626,0.00070108846,0.010143617,0.011016131
4463,0.023795828,0.008011287,0.0006344975,0.015150044,0.026305795,0.0026891,0.0006516438,0.022965051,0.006103245
4464,0.02325933,0.010702562,0.0006521688,0.011904599,0.018256143,0.00741351,0.0007007361,0.010141898,0.011012592
4465,0.02379046,0.0080093425,0.00063422596,0.015146891,0.026300222,0.0026887325,0.0006513239,0.022960166,0.0061018
4466,0.023253722,0.010699396,0.00065187796,0.011902448,0.01825132,0.0074107633,0.00070038246,0.010140175,0.011009063
4467,0.023785084,0.008007404,0.0006339545,0.015143726,0.026294641,0.0026883632,0.00065100513,0.022955272,0.0061003566
4468,0.023248084,0.01069622,0.0006515871,0.011900277,0.018246477,0.007408016,0.00070003053,0.010138431,0.0110055255
4469,0.023779701,0.008005465,0.00063368323,0.015140554,0.026289076,0.0026880046,0.0006506863,0.022950385,0.0060989126
4470,0.023242492,0.01069306,0.0006512971,0.011898135,0.018241663,0.007405273,0.00069967844,0.0101367105,0.0110019995
4471,0.023774335,0.008003535,0.000633413,0.015137387,0.026283495,0.0026876421,0.0006503684,0.022945484,0.0060974727
4472,0.023236848,0.010689887,0.00065100694,0.011895956,0.018236801,0.0074025188,0.0006993265,0.010134956,0.01099847
4473,0.023768952,0.008001594,0.00063314254,0.015134215,0.026277935,0.0026872766,0.000650052,0.022940606,0.0060960315
4474,0.023231225,0.010686729,0.0006507167,0.011893779,0.018231966,0.0073997816,0.0006989752,0.010133208,0.010994945
4475,0.02376356,0.007999658,0.00063287246,0.015131029,0.026272304,0.0026869134,0.0006497349,0.022935657,0.0060945917
4476,0.023225617,0.010683565,0.00065042736,0.011891623,0.01822713,0.0073970417,0.0006986242,0.010131465,0.010991421
4477,0.023758199,0.007997724,0.0006326029,0.015127873,0.026266778,0.0026865469,0.0006494177,0.022930814,0.006093155
4478,0.023220018,0.010680415,0.00065013824,0.011889465,0.01822235,0.0073943147,0.00069827307,0.010129763,0.010987904
4479,0.023752857,0.007995794,0.00063233374,0.01512473,0.026261216,0.0026861832,0.0006491014,0.022925932,0.0060917167
4480,0.023214452,0.010677265,0.0006498497,0.011887338,0.018217556,0.0073915883,0.0006979234,0.0101280445,0.010984398
4481,0.02374753,0.007993868,0.00063206494,0.015121596,0.026255699,0.0026858202,0.0006487857,0.022921093,0.006090283
4482,0.023208879,0.010674127,0.0006495613,0.01188519,0.01821275,0.0073888637,0.00069757353,0.010126312,0.010980892
4483,0.023742162,0.007991938,0.00063179625,0.015118427,0.026250107,0.0026854582,0.00064847135,0.022916177,0.006088848
4484,0.023203261,0.010670973,0.0006492725,0.011883015,0.018207913,0.0073861307,0.00069722347,0.010124559,0.01097738
4485,0.02373681,0.007990012,0.0006315279,0.01511527,0.026244592,0.002685097,0.00064815604,0.022911338,0.0060874154
4486,0.02319765,0.010667814,0.0006489855,0.01188085,0.018203113,0.0073834,0.0006968754,0.010122837,0.010973868
4487,0.023731465,0.007988083,0.0006312596,0.015112122,0.026239045,0.0026847357,0.0006478411,0.02290647,0.0060859835
4488,0.023192097,0.010664688,0.0006486973,0.01187871,0.018198336,0.007380693,0.0006965268,0.0101211155,0.0109703755
4489,0.023726132,0.007986163,0.00063099223,0.015108977,0.026233505,0.0026843722,0.0006475264,0.022901608,0.006084555
4490,0.023186507,0.010661544,0.0006484102,0.011876552,0.018193517,0.007377971,0.00069617876,0.010119366,0.010966872
4491,0.023720782,0.007984247,0.0006307247,0.015105811,0.026227929,0.0026840118,0.00064721314,0.022896703,0.0060831252
4492,0.023180928,0.010658408,0.00064812344,0.011874397,0.018188741,0.007375263,0.0006958312,0.010117645,0.010963379
4493,0.023715455,0.007982325,0.0006304577,0.015102671,0.026222438,0.002683652,0.00064689945,0.022891887,0.006081698
4494,0.023175366,0.010655278,0.0006478366,0.011872252,0.018183958,0.007372548,0.0006954836,0.010115926,0.010959886
4495,0.02371015,0.007980408,0.0006301912,0.0150995515,0.02621688,0.0026832852,0.000646586,0.022887008,0.0060802717
4496,0.023169825,0.010652149,0.0006475503,0.011870125,0.018179197,0.00736985,0.0006951366,0.01011421,0.010956401
4497,0.02370485,0.007978489,0.0006299244,0.015096435,0.026211392,0.002682922,0.00064627366,0.022882197,0.006078845
4498,0.02316431,0.010649035,0.0006472644,0.01186801,0.018174443,0.00736714,0.0006947898,0.010112513,0.010952924
4499,0.023699606,0.007976579,0.00062965805,0.015093369,0.026205974,0.002682565,0.0006459608,0.022877447,0.006077419
4500,0.023158807,0.010645923,0.0006469787,0.011865906,0.0181697,0.0073644426,0.0006944451,0.010110811,0.010949458
4501,0.023694292,0.007974673,0.0006293927,0.015090225,0.02620046,0.0026822006,0.00064564944,0.02287261,0.0060760016
4502,0.023153221,0.010642791,0.00064669334,0.011863736,0.018164936,0.007361749,0.00069409906,0.010109087,0.01094597
4503,0.023688992,0.007972762,0.0006291275,0.0150871035,0.026194941,0.0026818425,0.000645338,0.02286776,0.006074579
4504,0.023147717,0.010639679,0.0006464084,0.011861631,0.018160183,0.0073590553,0.0006937538,0.010107374,0.010942502
4505,0.02368373,0.007970856,0.00062886195,0.015084013,0.0261895,0.0026814765,0.000645027,0.022862997,0.0060731596
4506,0.023142196,0.010636563,0.0006461241,0.011859508,0.018155433,0.007356362,0.00069340854,0.010105664,0.010939036
4507,0.023678457,0.0079689445,0.0006285969,0.015080916,0.026184035,0.0026811159,0.00064471684,0.022858202,0.0060717394
4508,0.02313666,0.010633456,0.00064583967,0.011857365,0.018150691,0.0073536737,0.0006930646,0.010103953,0.010935569
4509,0.02367314,0.007967037,0.0006283325,0.015077769,0.026178505,0.0026807592,0.00064440566,0.022853341,0.0060703205
4510,0.023131143,0.010630343,0.00064555585,0.011855245,0.018145949,0.00735098,0.00069272093,0.010102249,0.010932102
4511,0.023667913,0.007965135,0.00062806805,0.0150747085,0.026173094,0.002680401,0.0006440959,0.022848597,0.0060689063
4512,0.023125675,0.01062725,0.0006452717,0.011853153,0.018141221,0.007348308,0.0006923766,0.010100537,0.010928651
4513,0.023662653,0.0079632355,0.0006278047,0.015071612,0.026167627,0.0026800362,0.00064378616,0.022843804,0.006067491
4514,0.023120161,0.010624145,0.00064498844,0.011851027,0.018136501,0.007345633,0.0006920337,0.010098834,0.010925195
4515,0.023657423,0.007961338,0.00062754063,0.015068544,0.026162166,0.002679678,0.00064347754,0.022839012,0.0060660774
4516,0.023114685,0.010621051,0.0006447052,0.0118489275,0.018131793,0.007342954,0.00069169106,0.010097148,0.010921749
4517,0.023652168,0.007959442,0.0006272781,0.015065447,0.026156751,0.0026793187,0.00064316846,0.022834264,0.0060646655
4518,0.023109194,0.010617955,0.0006444225,0.011846818,0.018127065,0.00734028,0.0006913471,0.010095439,0.010918299
4519,0.023646932,0.007957542,0.00062701514,0.015062374,0.026151322,0.0026789538,0.0006428603,0.022829508,0.006063253
4520,0.023103729,0.010614866,0.00064413977,0.011844722,0.018122375,0.0073376135,0.0006910062,0.010093754,0.010914858
4521,0.023641726,0.007955655,0.00062675285,0.015059317,0.026145933,0.0026785976,0.00064255233,0.022824783,0.0060618455
4522,0.023098245,0.010611784,0.0006438581,0.011842605,0.018117668,0.0073349443,0.00069066504,0.010092059,0.010911418
4523,0.023636438,0.007953755,0.0006264904,0.015056193,0.026140437,0.0026782402,0.00064224435,0.022819953,0.006060434
4524,0.023092726,0.010608686,0.00064357655,0.011840464,0.018112931,0.007332274,0.0006903238,0.010090333,0.010907973
4525,0.023631206,0.00795186,0.0006262284,0.015053117,0.026134994,0.0026778756,0.00064193725,0.022815181,0.0060590254
4526,0.023087269,0.010605605,0.0006432948,0.011838368,0.018108226,0.0073296116,0.0006899816,0.010088633,0.010904539
4527,0.023625968,0.007949971,0.00062596647,0.015050031,0.02612957,0.0026775196,0.00064163085,0.02281042,0.00605762
4528,0.023081798,0.010602522,0.00064301334,0.011836264,0.018103525,0.007326947,0.00068964215,0.010086937,0.010901106
4529,0.023620754,0.007948083,0.0006257051,0.015046967,0.026124144,0.0026771545,0.00064132444,0.022805665,0.0060562147
4530,0.023076355,0.010599442,0.0006427328,0.01183418,0.018098846,0.0073242956,0.0006893018,0.010085248,0.010897679
4531,0.023615547,0.007946198,0.0006254439,0.015043904,0.02611875,0.002676799,0.00064101734,0.022800934,0.0060548102
4532,0.023070889,0.01059637,0.0006424524,0.011832066,0.018094163,0.007321647,0.0006889635,0.010083553,0.010894255
4533,0.023610357,0.007944318,0.0006251833,0.015040857,0.026113369,0.0026764446,0.00064071186,0.022796212,0.0060534095
4534,0.023065427,0.010593293,0.00064217194,0.011829962,0.018089473,0.0073189973,0.00068862335,0.010081852,0.010890829
4535,0.023605112,0.00794243,0.000624923,0.01503776,0.02610793,0.0026760865,0.0006404074,0.022791436,0.0060520084
4536,0.023059951,0.010590223,0.00064189173,0.011827837,0.01808479,0.007316344,0.00068828446,0.0100801615,0.010887407
4537,0.023599882,0.007940544,0.00062466314,0.015034675,0.026102483,0.0026757282,0.00064010185,0.022786653,0.006050607
4538,0.023054495,0.010587148,0.00064161187,0.011825735,0.018080087,0.007313682,0.0006879453,0.01007846,0.010883987
4539,0.023594689,0.007938666,0.0006244032,0.015031619,0.026097123,0.00267537,0.00063979713,0.022781955,0.006049209
4540,0.023049045,0.01058408,0.00064133236,0.011823634,0.018075414,0.007311046,0.0006876063,0.010076761,0.010880573
4541,0.023589466,0.007936781,0.0006241438,0.01502854,0.02609166,0.0026750087,0.0006394936,0.022777157,0.006047815
4542,0.023043603,0.010581013,0.00064105325,0.011821536,0.018070728,0.007308403,0.00068726926,0.010075054,0.010877159
4543,0.023584276,0.007934907,0.0006238845,0.015025484,0.026086269,0.0026746495,0.00063918857,0.022772431,0.006046418
4544,0.023038156,0.0105779525,0.0006407744,0.011819431,0.01806606,0.0073057623,0.0006869319,0.010073367,0.010873749
4545,0.023579085,0.007933036,0.00062362605,0.015022423,0.026080895,0.0026742942,0.00063888665,0.022767715,0.0060450225
4546,0.023032723,0.010574895,0.00064049603,0.011817332,0.018061388,0.0073031248,0.0006865944,0.010071668,0.01087035
4547,0.023573875,0.007931159,0.00062336726,0.01501935,0.0260755,0.0026739347,0.0006385825,0.022762982,0.0060436265
4548,0.023027286,0.010571834,0.000640218,0.011815233,0.018056732,0.007300486,0.00068625936,0.010069987,0.010866943
4549,0.02356872,0.007929282,0.00062310905,0.015016329,0.026070144,0.0026735822,0.00063828065,0.02275828,0.0060422337
4550,0.023021873,0.010568777,0.0006399402,0.011813154,0.018052079,0.007297862,0.0006859229,0.010068293,0.010863545
4551,0.023563534,0.007927415,0.0006228509,0.015013268,0.026064752,0.0026732292,0.0006379781,0.022753544,0.006040843
4552,0.02301647,0.010565739,0.00063966267,0.011811067,0.018047426,0.0072952323,0.0006855873,0.010066605,0.010860151
4553,0.02355836,0.007925543,0.0006225934,0.015010223,0.02605938,0.0026728676,0.0006376763,0.022748835,0.0060394513
4554,0.02301102,0.010562682,0.00063938566,0.011808952,0.018042762,0.0072926073,0.00068525225,0.010064902,0.010856753
4555,0.02355314,0.007923671,0.0006223361,0.0150071345,0.026053982,0.0026725153,0.0006373746,0.022744091,0.0060380613
4556,0.023005608,0.010559635,0.00063910865,0.011806865,0.018038116,0.007289985,0.000684916,0.010063214,0.010853364
4557,0.023547987,0.007921805,0.0006220787,0.015004103,0.02604862,0.0026721575,0.0006370737,0.022739388,0.006036673
4558,0.023000173,0.010556586,0.00063883193,0.011804754,0.018033471,0.007287361,0.0006845809,0.010061528,0.010849973
4559,0.023542807,0.007919939,0.00062182173,0.015001046,0.026043238,0.0026717975,0.00063677295,0.022734668,0.006035285
4560,0.022994764,0.010553552,0.0006385555,0.011802656,0.018028796,0.0072847377,0.0006842476,0.01005981,0.010846586
4561,0.023537654,0.007918075,0.00062156544,0.014998013,0.026037894,0.0026714487,0.0006364722,0.022729974,0.006033899
4562,0.02298937,0.010550515,0.0006382792,0.011800576,0.01802418,0.007282122,0.0006839131,0.010058144,0.010843206
4563,0.023532487,0.007916209,0.0006213093,0.014994968,0.026032526,0.0026710888,0.0006361719,0.022725265,0.006032514
4564,0.022983955,0.010547472,0.00063800404,0.011798479,0.01801952,0.0072795083,0.00068358,0.0100564305,0.010839825
4565,0.023527324,0.007914349,0.0006210532,0.014991921,0.026027158,0.0026707344,0.00063587213,0.022720551,0.0060311295
4566,0.022978554,0.010544435,0.00063772855,0.01179639,0.018014895,0.007276894,0.00068324717,0.010054753,0.010836447
4567,0.023522167,0.007912484,0.0006207978,0.014988884,0.026021808,0.0026703742,0.00063557335,0.022715861,0.0060297456
4568,0.022973165,0.0105414055,0.00063745334,0.011794305,0.018010275,0.0072742864,0.00068291504,0.010053074,0.0108330725
4569,0.023517039,0.007910629,0.00062054256,0.014985867,0.026016498,0.0026700262,0.00063527445,0.022711197,0.006028363
4570,0.02296781,0.010538385,0.0006371787,0.011792246,0.018005673,0.007271685,0.0006825818,0.010051405,0.010829709
4571,0.023511916,0.007908774,0.00062028767,0.014982856,0.02601115,0.0026696671,0.0006349752,0.022706509,0.006026985
4572,0.02296244,0.010535359,0.00063690427,0.011790175,0.018001076,0.0072690914,0.00068225054,0.010049733,0.0108263455
4573,0.023506824,0.007906921,0.0006200333,0.014979869,0.02600591,0.002669321,0.0006346784,0.022701912,0.0060256063
4574,0.022957113,0.010532351,0.0006366301,0.011788132,0.017996496,0.0072664917,0.0006819188,0.010048085,0.010822993
4575,0.023501724,0.007905075,0.00061977905,0.01497687,0.0260006,0.0026689589,0.00063438,0.02269726,0.0060242293
4576,0.022951756,0.010529325,0.000636356,0.011786073,0.017991897,0.007263894,0.0006815873,0.010046416,0.010819634
4577,0.02349661,0.007903223,0.00061952486,0.014973862,0.025995309,0.0026686038,0.0006340824,0.022692623,0.006022853
4578,0.022946395,0.0105263125,0.00063608243,0.011783999,0.017987283,0.007261297,0.0006812551,0.01004473,0.010816282
4579,0.023491494,0.007901375,0.000619271,0.014970849,0.025989957,0.002668249,0.00063378515,0.022687923,0.006021478
4580,0.022941023,0.010523299,0.00063580886,0.011781914,0.017982686,0.007258714,0.00068092614,0.0100430455,0.010812924
4581,0.023486368,0.00789952,0.0006190175,0.014967831,0.02598465,0.0026678944,0.0006334875,0.022683268,0.006020103
4582,0.022935653,0.010520278,0.0006355357,0.01177984,0.01797808,0.007256118,0.00068059494,0.010041366,0.0108095715
4583,0.023481246,0.007897669,0.0006187644,0.0149648115,0.025979321,0.0026675374,0.0006331917,0.022678593,0.0060187294
4584,0.022930302,0.010517266,0.00063526304,0.011777773,0.017973494,0.0072535346,0.000680266,0.010039692,0.0108062215
4585,0.023476128,0.007895822,0.0006185113,0.014961795,0.025974024,0.002667185,0.00063289586,0.022673944,0.006017355
4586,0.022924926,0.010514259,0.00063499063,0.011775676,0.017968897,0.0072509474,0.0006799361,0.010038014,0.01080287
4587,0.023471018,0.007893977,0.00061825913,0.014958782,0.025968723,0.0026668282,0.00063260045,0.022669295,0.0060159843
4588,0.022919595,0.010511259,0.0006347189,0.011773617,0.017964307,0.0072483663,0.00067960774,0.010036333,0.010799531
4589,0.023465917,0.007892134,0.00061800686,0.014955775,0.025963403,0.0026664739,0.000632305,0.022664625,0.006014615
4590,0.022914257,0.010508256,0.0006344468,0.011771553,0.017959733,0.0072457823,0.0006792793,0.01003467,0.010796192
4591,0.023460817,0.0078902915,0.00061775505,0.014952771,0.025958108,0.0026661267,0.00063201046,0.02265997,0.006013247
4592,0.022908907,0.010505253,0.00063417526,0.01176948,0.01795514,0.007243208,0.00067895127,0.010032981,0.010792854
4593,0.023455743,0.007888453,0.0006175034,0.014949786,0.025952833,0.00266577,0.00063171604,0.022655347,0.0060118795
4594,0.022903599,0.01050226,0.000633904,0.011767436,0.017950587,0.007240632,0.00067862344,0.010031332,0.010789522
4595,0.02345068,0.0078866165,0.0006172525,0.01494681,0.025947595,0.0026654173,0.00063142146,0.022650756,0.006010513
4596,0.022898307,0.0104992725,0.00063363294,0.011765402,0.017946057,0.007238074,0.0006782953,0.010029687,0.010786201
4597,0.023445632,0.007884781,0.00061700144,0.014943849,0.025942331,0.0026650636,0.00063112803,0.02264614,0.006009148
4598,0.022892982,0.010496282,0.0006333618,0.011763337,0.017941492,0.0072355065,0.0006779683,0.010028017,0.010782872
4599,0.023440553,0.007882941,0.00061675056,0.014940862,0.025937082,0.002664711,0.000630835,0.022641536,0.0060077826
4600,0.022887692,0.010493303,0.0006330916,0.011761298,0.017936934,0.00723294,0.0006776413,0.010026352,0.010779554
4601,0.023435533,0.007881111,0.0006165004,0.0149379205,0.025931856,0.0026643605,0.0006305414,0.022636954,0.00600642
4602,0.022882406,0.010490321,0.00063282135,0.011759264,0.017932415,0.007230386,0.00067731494,0.010024713,0.010776238
4603,0.023430465,0.007879285,0.00061625073,0.014934929,0.02592659,0.002664009,0.00063024915,0.022632333,0.006005062
4604,0.022877105,0.010487333,0.00063255156,0.01175722,0.017927865,0.007227822,0.0006769892,0.010023053,0.010772919
4605,0.023425441,0.007877457,0.0006160008,0.014931983,0.02592136,0.002663652,0.00062995724,0.02262775,0.0060036993
4606,0.022871817,0.010484358,0.0006322823,0.011755176,0.017923325,0.007225268,0.00067666336,0.010021394,0.010769609
4607,0.023420364,0.007875619,0.0006157512,0.014928993,0.025916105,0.0026632976,0.0006296647,0.022623142,0.006002338
4608,0.022866532,0.010481379,0.0006320128,0.011753139,0.017918788,0.0072227158,0.00067633856,0.0100197345,0.010766298
4609,0.023415336,0.0078738,0.000615502,0.014926035,0.025910882,0.0026629483,0.0006293738,0.02261856,0.0060009807
4610,0.022861242,0.010478406,0.0006317435,0.011751093,0.017914262,0.007220158,0.0006760129,0.01001809,0.0107629895
4611,0.023410302,0.007871969,0.0006152532,0.014923081,0.025905656,0.0026625986,0.0006290825,0.022613974,0.0059996233
4612,0.022855965,0.010475432,0.00063147536,0.011749059,0.017909741,0.0072176205,0.0006756881,0.010016432,0.010759687
4613,0.023405276,0.007870147,0.0006150046,0.014920124,0.02590041,0.002662247,0.00062879163,0.022609372,0.0059982683
4614,0.022850703,0.010472471,0.0006312069,0.011747026,0.017905224,0.0072150724,0.00067536416,0.010014787,0.010756386
4615,0.023400266,0.007868328,0.0006147564,0.01491718,0.025895217,0.0026618906,0.0006285007,0.022604827,0.0059969113
4616,0.02284545,0.010469503,0.00063093856,0.011745009,0.017900713,0.0072125266,0.0006750407,0.010013144,0.010753091
4617,0.023395244,0.007866505,0.0006145085,0.014914231,0.025890037,0.002661539,0.0006282098,0.022600288,0.005995559
4618,0.022840194,0.0104665365,0.00063067133,0.011742987,0.017896207,0.0072099827,0.0006747177,0.010011506,0.010749793
4619,0.023390263,0.007864686,0.0006142607,0.014911316,0.02588485,0.0026611942,0.00062792096,0.022595735,0.0059942068
4620,0.022834975,0.010463585,0.00063040364,0.011740987,0.017891746,0.007207457,0.00067439466,0.010009894,0.010746512
4621,0.023385288,0.007862869,0.000614013,0.014908407,0.025879666,0.0026608414,0.0006276316,0.022591194,0.005992856
4622,0.022829726,0.010460629,0.0006301366,0.011738962,0.017887227,0.007204921,0.0006740719,0.0100082345,0.010743226
4623,0.023380317,0.007861055,0.0006137659,0.014905496,0.025874522,0.002660484,0.0006273426,0.022586694,0.005991504
4624,0.02282454,0.010457686,0.00062986976,0.011736985,0.01788278,0.0072023906,0.00067374896,0.010006641,0.0107399495
4625,0.023375377,0.0078592505,0.00061351946,0.014902606,0.025869396,0.0026601392,0.0006270529,0.022582203,0.005990158
4626,0.022819307,0.010454735,0.00062960316,0.01173497,0.017878283,0.0071998616,0.0006734278,0.010004993,0.0107366685
4627,0.023370393,0.007857436,0.0006132727,0.014899682,0.02586419,0.0026597802,0.00062676606,0.022577643,0.005988808
4628,0.022814095,0.01045179,0.0006293368,0.011732969,0.017873814,0.0071973517,0.00067310577,0.010003357,0.010733396
4629,0.0233654,0.007855622,0.0006130264,0.014896752,0.025859024,0.0026594314,0.0006264773,0.022573115,0.00598746
4630,0.02280888,0.010448841,0.0006290708,0.011730968,0.017869327,0.0071948203,0.0006727855,0.010001722,0.01073012
4631,0.023360433,0.0078538135,0.0006127805,0.014893839,0.025853861,0.0026590868,0.0006261894,0.022568585,0.0059861154
4632,0.022803653,0.010445902,0.000628805,0.011728946,0.01786486,0.0071922997,0.000672464,0.010000098,0.010726847
4633,0.023355465,0.00785201,0.00061253505,0.01489092,0.025848709,0.0026587264,0.0006259019,0.022564081,0.005984771
4634,0.022798438,0.010442961,0.00062853954,0.011726938,0.0178604,0.007189783,0.00067214394,0.009998472,0.010723579
4635,0.023350488,0.0078502,0.00061228935,0.014888,0.02584353,0.0026583807,0.0006256153,0.022559535,0.0059834267
4636,0.022793218,0.010440016,0.00062827475,0.0117249265,0.017855907,0.007187261,0.0006718241,0.009996822,0.010720305
4637,0.02334553,0.007848392,0.00061204436,0.014885094,0.02583839,0.00265803,0.00062532874,0.02255503,0.005982086
4638,0.02278803,0.010437084,0.0006280098,0.011722934,0.017851464,0.0071847555,0.0006715051,0.009995204,0.010717048
4639,0.023340568,0.007846588,0.0006117996,0.014882179,0.025833253,0.002657681,0.000625042,0.02255053,0.005980742
4640,0.022782825,0.010434148,0.0006277455,0.011720932,0.017846998,0.0071822465,0.0006711848,0.009993567,0.010713789
4641,0.023335628,0.007844788,0.00061155466,0.014879285,0.025828093,0.0026573269,0.00062475685,0.02254601,0.0059794043
4642,0.022777613,0.010431216,0.00062748103,0.011718916,0.017842548,0.0071797394,0.00067086646,0.009991942,0.010710529
4643,0.023330672,0.007842986,0.0006113105,0.014876375,0.025822926,0.0026569783,0.00062447164,0.022541476,0.005978063
4644,0.022772433,0.010428289,0.00062721694,0.011716927,0.0178381,0.0071772276,0.0006705474,0.009990325,0.010707278
4645,0.023325726,0.007841188,0.0006110665,0.01487347,0.025817828,0.0026566242,0.00062418665,0.022537017,0.005976724
4646,0.022767216,0.010425353,0.0006269533,0.01171491,0.017833643,0.0071747224,0.0006702289,0.009988693,0.010704018
4647,0.023320783,0.007839387,0.00061082287,0.014870574,0.025812695,0.0026562794,0.000623902,0.022532513,0.005975387
4648,0.022762042,0.010422434,0.00062668987,0.011712919,0.017829211,0.007172221,0.0006699114,0.00998708,0.01070077
4649,0.023315832,0.00783759,0.00061058014,0.0148676615,0.025807537,0.0026559301,0.0006236174,0.022527989,0.005974052
4650,0.022756845,0.010419508,0.0006264269,0.01171091,0.017824724,0.007169714,0.000669593,0.009985416,0.010697518
4651,0.023310896,0.007835795,0.00061033666,0.014864764,0.025802407,0.0026555837,0.00062333373,0.02252349,0.005972716
4652,0.022751678,0.010416592,0.00062616426,0.011708923,0.01782031,0.007167212,0.00066927756,0.00998382,0.010694278
4653,0.023305971,0.0078340005,0.00061009417,0.014861876,0.025797281,0.0026552305,0.00062304956,0.022519002,0.0059713814
4654,0.022746474,0.010413665,0.0006259019,0.011706907,0.01781588,0.007164726,0.0006689607,0.009982195,0.010691033
4655,0.023301035,0.007832205,0.0006098514,0.01485898,0.025792183,0.0026548784,0.0006227665,0.022514539,0.0059700483
4656,0.022741329,0.010410751,0.00062563934,0.011704938,0.017811447,0.0071622306,0.0006686433,0.009980573,0.010687795
4657,0.023296133,0.007830417,0.00060960924,0.014856107,0.025787055,0.0026545315,0.0006224835,0.02251004,0.005968716
4658,0.022736177,0.0104078455,0.0006253773,0.011702955,0.017807055,0.007159749,0.0006683284,0.009978979,0.010684563
4659,0.02329123,0.007828626,0.0006093674,0.014853237,0.025781995,0.0026541858,0.0006222007,0.022505607,0.005967384
4660,0.022731017,0.010404934,0.00062511617,0.011700966,0.017802622,0.0071572573,0.000668013,0.009977351,0.01068133
4661,0.02328631,0.0078268405,0.0006091257,0.014850343,0.025776878,0.0026538384,0.0006219185,0.022501122,0.005966054
4662,0.022725832,0.0104020275,0.0006248546,0.011698951,0.017798178,0.007154769,0.0006676978,0.009975711,0.010678097
4663,0.023281366,0.007825045,0.00060888403,0.014847438,0.025771752,0.0026534877,0.000621636,0.022496628,0.0059647225
4664,0.022720665,0.0103991125,0.00062459335,0.01169696,0.017793752,0.007152294,0.00066738244,0.009974077,0.010674863
4665,0.023276456,0.007823263,0.0006086429,0.01484455,0.025766628,0.0026531452,0.0006213546,0.022492127,0.005963397
4666,0.022715488,0.010396207,0.0006243325,0.011694949,0.017789327,0.007149804,0.0006670683,0.009972453,0.010671631
4667,0.023271522,0.007821476,0.0006084025,0.014841643,0.025761493,0.0026527953,0.0006210731,0.022487624,0.005962069
4668,0.022710323,0.010393301,0.0006240721,0.01169295,0.017784897,0.007147318,0.0006667545,0.009970825,0.010668405
4669,0.02326661,0.007819692,0.00060816144,0.014838757,0.025756378,0.002652448,0.00062079297,0.022483137,0.0059607434
4670,0.02270516,0.010390399,0.0006238116,0.01169095,0.01778049,0.007144844,0.0006664396,0.009969206,0.010665187
4671,0.023261707,0.007817909,0.0006079215,0.014835877,0.0257513,0.002652103,0.00062051136,0.022478687,0.0059594186
4672,0.022700002,0.010387501,0.0006235514,0.0116889505,0.017776072,0.0071423743,0.00066612614,0.009967571,0.010661964
4673,0.023256801,0.007816125,0.0006076816,0.014832994,0.025746208,0.0026517576,0.00062023214,0.022474218,0.005958095
4674,0.022694856,0.010384608,0.0006232914,0.011686956,0.017771643,0.0071398993,0.0006658121,0.009965931,0.010658747
4675,0.023251873,0.007814341,0.00060744176,0.014830088,0.025741084,0.002651409,0.00061995164,0.022469724,0.0059567695
4676,0.022689678,0.010381706,0.00062303164,0.011684939,0.017767232,0.007137425,0.00066549977,0.009964308,0.010655526
4677,0.023246933,0.00781256,0.0006072026,0.014827171,0.02573594,0.0026510637,0.0006196718,0.022465205,0.0059554474
4678,0.02268449,0.010378802,0.00062277284,0.0116829155,0.017762795,0.00713495,0.0006651873,0.009962658,0.010652304
4679,0.023241993,0.007810779,0.00060696306,0.014824252,0.025730811,0.0026507215,0.0006193933,0.022460695,0.0059541273
4680,0.022679333,0.01037591,0.00062251353,0.011680908,0.017758356,0.007132474,0.0006648745,0.009961008,0.010649091
4681,0.023237083,0.007808998,0.0006067243,0.014821362,0.025725702,0.0026503685,0.0006191138,0.02245622,0.0059528067
4682,0.022674188,0.010373021,0.00062225515,0.011678914,0.01775398,0.007130018,0.00066456245,0.009959399,0.01064588
4683,0.023232194,0.007807222,0.0006064854,0.014818486,0.025720637,0.0026500295,0.0006188357,0.022451771,0.0059514884
4684,0.022669058,0.010370133,0.0006219963,0.011676928,0.017749578,0.007127544,0.00066425186,0.009957782,0.010642677
4685,0.023227312,0.0078054443,0.0006062475,0.01481562,0.025715541,0.0026496775,0.0006185572,0.022447307,0.0059501682
4686,0.022663932,0.01036725,0.0006217385,0.011674944,0.017745212,0.007125091,0.0006639406,0.00995618,0.010639476
4687,0.023222435,0.007803671,0.0006060094,0.0148127545,0.025710486,0.0026493324,0.0006182803,0.022442874,0.00594885
4688,0.022658799,0.010364367,0.0006214809,0.011672951,0.017740803,0.0071226303,0.00066363014,0.009954542,0.010636275
4689,0.023217529,0.007801899,0.0006057715,0.014809858,0.025705386,0.0026489864,0.00061800197,0.022438398,0.005947535
4690,0.022653628,0.010361476,0.00062122307,0.011670928,0.017736387,0.0071201646,0.0006633193,0.009952903,0.010633067
4691,0.02321263,0.007800123,0.0006055341,0.014806972,0.025700277,0.0026486448,0.00061772513,0.022433907,0.005946219
4692,0.022648502,0.010358596,0.0006209658,0.011668939,0.017731993,0.0071177185,0.0006630089,0.0099512655,0.01062987
4693,0.023207769,0.007798356,0.00060529704,0.014804115,0.025695225,0.0026482982,0.00061744795,0.02242948,0.005944904
4694,0.02264338,0.01035572,0.0006207089,0.011666952,0.017727612,0.007115256,0.0006626997,0.009949655,0.010626681
4695,0.023202889,0.007796584,0.0006050602,0.014801244,0.025690159,0.002647952,0.0006171716,0.022425035,0.00594359
4696,0.022638302,0.0103528565,0.0006204525,0.011664992,0.017723264,0.007112816,0.00066239043,0.009948058,0.010623493
4697,0.023198064,0.0077948184,0.00060482364,0.014798421,0.02568516,0.002647608,0.00061689556,0.022420656,0.005942277
4698,0.022633197,0.010349975,0.00062019617,0.011663025,0.017718922,0.007110379,0.00066208205,0.009946461,0.010620305
4699,0.023193207,0.0077930554,0.00060458714,0.014795565,0.02568011,0.0026472628,0.00061662024,0.022416227,0.005940967
4700,0.022628114,0.010347116,0.0006199399,0.011661058,0.017714549,0.007107933,0.00066177326,0.009944842,0.010617128
4701,0.023188388,0.0077912947,0.0006043512,0.014792742,0.025675092,0.002646913,0.0006163448,0.022411834,0.005939657
4702,0.022623057,0.010344253,0.0006196845,0.011659119,0.017710239,0.0071054986,0.0006614651,0.009943274,0.010613954
4703,0.02318357,0.0077895345,0.0006041155,0.014789919,0.02567006,0.0026465724,0.0006160697,0.022407418,0.0059383474
4704,0.022617992,0.0103414,0.0006194288,0.0116571635,0.017705899,0.007103065,0.00066115736,0.009941677,0.0106107835
4705,0.023178762,0.0077877776,0.0006038797,0.014787105,0.02566508,0.0026462271,0.0006157949,0.022403058,0.00593704
4706,0.022612944,0.010338543,0.00061917386,0.011655227,0.01770157,0.007100628,0.0006608509,0.0099400915,0.0106076095
4707,0.023173966,0.007786023,0.0006036449,0.014784297,0.025660101,0.0026458832,0.00061552087,0.022398697,0.0059357346
4708,0.022607908,0.010335693,0.000618919,0.011653297,0.017697254,0.0070981947,0.00066054345,0.009938517,0.01060445
4709,0.02316921,0.007784269,0.00060341007,0.014781531,0.025655162,0.002645536,0.000615247,0.022394378,0.0059344275
4710,0.02260292,0.01033285,0.0006186643,0.011651404,0.01769298,0.0070957853,0.0006602365,0.009936957,0.010601296
4711,0.023164459,0.007782519,0.00060317526,0.014778765,0.025650222,0.0026451857,0.0006149729,0.022390064,0.0059331246
4712,0.022597875,0.010330006,0.0006184099,0.0116494605,0.017688684,0.0070933644,0.00065993075,0.00993539,0.010598135
4713,0.023159651,0.007780765,0.0006029411,0.014775945,0.025645237,0.0026448409,0.00061469886,0.022385698,0.0059318203
4714,0.022592843,0.010327161,0.00061815564,0.011647524,0.017684361,0.0070909434,0.0006596233,0.009933794,0.010594978
4715,0.023154896,0.007779011,0.0006027071,0.014773179,0.025640268,0.0026445,0.0006144262,0.022381341,0.0059305155
4716,0.022587843,0.010324327,0.00061790197,0.011645613,0.017680077,0.007088524,0.00065931806,0.009932235,0.010591829
4717,0.02315014,0.0077772625,0.00060247304,0.014770405,0.02563538,0.0026441566,0.00061415357,0.02237707,0.0059292163
4718,0.022582833,0.010321484,0.0006176485,0.011643701,0.017675797,0.0070861108,0.0006590142,0.009930672,0.0105886785
4719,0.023145355,0.00777552,0.0006022401,0.014767596,0.02563038,0.002643808,0.0006138821,0.02237269,0.005927919
4720,0.022577792,0.010318645,0.0006173949,0.011641751,0.017671468,0.0070836935,0.0006587089,0.009929066,0.010585528
4721,0.023140583,0.0077737733,0.00060200616,0.014764803,0.025625415,0.0026434641,0.00061360956,0.022368342,0.005926617
4722,0.022572758,0.010315805,0.0006171422,0.011639811,0.017667165,0.007081285,0.00065840344,0.009927477,0.010582379
4723,0.023135794,0.0077720224,0.0006017732,0.014761998,0.025620433,0.0026431174,0.0006133384,0.022363978,0.0059253173
4724,0.02256773,0.010312964,0.00061688916,0.011637877,0.017662885,0.007078864,0.0006581006,0.00992592,0.010579233
4725,0.02313101,0.0077702804,0.0006015403,0.014759188,0.025615472,0.002642774,0.00061306654,0.022359632,0.00592402
4726,0.022562712,0.010310133,0.00061663706,0.011635941,0.01765858,0.0070764516,0.0006577963,0.009924333,0.010576085
4727,0.023126256,0.007768539,0.000601308,0.014756409,0.02561054,0.0026424273,0.0006127957,0.022355318,0.0059227226
4728,0.022557676,0.010307297,0.000616385,0.011633993,0.017654276,0.0070740487,0.00065749284,0.0099227335,0.010572944
4729,0.023121487,0.0077667907,0.00060107565,0.014753622,0.025605563,0.002642088,0.0006125252,0.02235095,0.005921427
4730,0.022552703,0.01030447,0.000616133,0.011632099,0.017650025,0.0070716487,0.0006571891,0.009921187,0.010569814
4731,0.023116754,0.00776505,0.00060084416,0.014750861,0.025600668,0.0026417437,0.00061225484,0.02234667,0.0059201336
4732,0.022547685,0.010301648,0.00061588106,0.011630155,0.017645735,0.0070692487,0.0006568875,0.009919599,0.010566676
4733,0.02311197,0.0077633085,0.0006006124,0.014748049,0.025595685,0.002641401,0.0006119851,0.0223423,0.0059188395
4734,0.02254265,0.010298818,0.00061563007,0.011628201,0.017641433,0.007066848,0.0006565837,0.009918,0.010563537
4735,0.023107193,0.0077615664,0.00060038094,0.014745247,0.025590718,0.002641064,0.000611715,0.022337938,0.005917547
4736,0.022537638,0.010295991,0.00061537884,0.011626267,0.017637137,0.007064439,0.0006562816,0.009916416,0.0105604045
4737,0.023102447,0.007759831,0.0006001494,0.0147424685,0.025585778,0.0026407174,0.0006114456,0.022333615,0.0059162546
4738,0.022532672,0.01029318,0.00061512744,0.011624363,0.017632876,0.0070620384,0.0006559802,0.009914857,0.010557277
4739,0.023097716,0.007758095,0.0005999189,0.014739703,0.02558088,0.0026403833,0.0006111766,0.02232932,0.0059149633
4740,0.022527674,0.010290361,0.00061487703,0.011622436,0.017628621,0.007059654,0.0006556787,0.009913289,0.0105541535
4741,0.023092985,0.0077563627,0.0005996881,0.0147369355,0.025575945,0.0026400308,0.00061090756,0.022325007,0.005913671
4742,0.022522714,0.010287551,0.00061462674,0.011620537,0.01762437,0.0070572705,0.00065537717,0.0099117225,0.010551036
4743,0.023088275,0.0077546253,0.00059945765,0.014734192,0.025571052,0.0026396848,0.0006106394,0.022320727,0.005912382
4744,0.022517733,0.010284739,0.0006143764,0.011618618,0.017620124,0.007054881,0.0006550766,0.009910166,0.010547917
4745,0.02308352,0.007752894,0.00059922755,0.014731398,0.025566107,0.0026393465,0.0006103718,0.022316389,0.0059110955
4746,0.022512734,0.0102819195,0.0006141268,0.011616686,0.017615845,0.0070524802,0.0006547762,0.009908589,0.010544795
4747,0.023078784,0.0077511608,0.0005989979,0.014728624,0.025561204,0.0026390117,0.0006101041,0.022312088,0.0059098084
4748,0.02250775,0.01027911,0.0006138772,0.011614761,0.017611578,0.0070501016,0.0006544756,0.009907001,0.0105416775
4749,0.02307405,0.007749426,0.0005987683,0.014725856,0.025556276,0.0026386615,0.0006098362,0.022307778,0.0059085228
4750,0.022502767,0.010276304,0.0006136277,0.011612835,0.017607324,0.00704772,0.00065417576,0.009905429,0.010538564
4751,0.023069318,0.0077477037,0.00059853896,0.0147230765,0.025551325,0.0026383218,0.000609569,0.022303434,0.005907238
4752,0.022497775,0.010273491,0.0006133788,0.011610905,0.017603062,0.0070453365,0.0006538766,0.00990385,0.010535448
4753,0.023064561,0.0077459663,0.00059830985,0.014720286,0.025546392,0.0026379798,0.0006093022,0.02229911,0.00590595
4754,0.022492755,0.010270682,0.00061312993,0.011608943,0.017598776,0.0070429444,0.0006535757,0.009902256,0.010532329
4755,0.02305981,0.0077442424,0.00059808115,0.014717486,0.025541471,0.0026376415,0.00060903636,0.022294793,0.0059046666
4756,0.02248779,0.010267873,0.0006128812,0.011607035,0.017594513,0.007040569,0.0006532785,0.009900666,0.010529223
4757,0.023055084,0.0077425153,0.0005978534,0.014714716,0.02553654,0.0026373,0.0006087704,0.02229047,0.0059033846
4758,0.022482805,0.010265076,0.0006126331,0.011605096,0.017590266,0.0070381854,0.00065297965,0.0098991,0.010526113
4759,0.023050342,0.0077407896,0.00059762463,0.014711928,0.025531596,0.0026369607,0.00060850463,0.02228613,0.005902103
4760,0.022477806,0.01026227,0.0006123848,0.011603151,0.017586019,0.007035818,0.00065268134,0.009897519,0.010523007
4761,0.023045605,0.007739057,0.00059739663,0.014709151,0.025526686,0.0026366208,0.0006082387,0.022281826,0.005900817
4762,0.022472821,0.010259471,0.0006121371,0.011601213,0.017581757,0.0070334435,0.00065238285,0.009895931,0.010519903
4763,0.023040868,0.0077373325,0.00059716887,0.014706367,0.025521733,0.0026362797,0.0006079742,0.02227748,0.0058995383
4764,0.02246786,0.01025668,0.00061188935,0.011599291,0.017577512,0.0070310696,0.0006520861,0.009894356,0.010516802
4765,0.023036158,0.007735613,0.0005969414,0.014703603,0.025516849,0.002635941,0.0006077087,0.0222732,0.00589826
4766,0.022462912,0.010253879,0.00061164255,0.011597389,0.017573282,0.0070287012,0.0006517884,0.009892793,0.010513706
4767,0.023031445,0.0077338917,0.00059671456,0.014700839,0.025511969,0.0026355993,0.0006074444,0.022268925,0.0058969837
4768,0.022457939,0.010251084,0.0006113954,0.011595458,0.017569043,0.0070263334,0.00065149204,0.0098912185,0.010510611
4769,0.023026716,0.0077321744,0.0005964869,0.014698055,0.025507035,0.002635262,0.0006071803,0.022264592,0.0058957064
4770,0.022452954,0.01024829,0.00061114924,0.011593515,0.017564796,0.0070239697,0.0006511958,0.009889631,0.010507516
4771,0.023021989,0.0077304468,0.0005962603,0.01469528,0.025502142,0.0026349232,0.00060691655,0.022260303,0.005894427
4772,0.022447983,0.0102455,0.0006109026,0.01159158,0.01756055,0.0070216022,0.0006508991,0.009888048,0.010504421
4773,0.02301729,0.007728728,0.0005960339,0.014692527,0.02549724,0.0026345833,0.0006066528,0.022256004,0.005893153
4774,0.022443064,0.010242724,0.0006106563,0.0115896845,0.017556338,0.00701925,0.0006506029,0.009886485,0.010501339
4775,0.023012644,0.0077270167,0.0005958078,0.014689819,0.025492417,0.0026342398,0.00060638983,0.022251787,0.0058918768
4776,0.022438157,0.010239944,0.00061041047,0.011587802,0.017552149,0.0070168963,0.00065030786,0.009884943,0.010498261
4777,0.02300795,0.007725301,0.0005955823,0.014687066,0.025487524,0.0026339048,0.0006061267,0.022247491,0.0058906064
4778,0.022433212,0.010237167,0.000610165,0.01158588,0.017547917,0.0070145326,0.00065001263,0.00988337,0.0104951775
4779,0.023003243,0.007723586,0.0005953565,0.014684301,0.025482634,0.0026335595,0.0006058648,0.02224321,0.005889332
4780,0.022428252,0.010234376,0.0006099191,0.011583955,0.017543692,0.0070121824,0.00064971775,0.009881793,0.010492094
4781,0.02299853,0.007721875,0.00059513113,0.014681525,0.025477707,0.0026332198,0.0006056021,0.022238886,0.00588806
4782,0.022423284,0.010231592,0.00060967373,0.011582019,0.017539458,0.007009825,0.0006494227,0.00988021,0.010489008
4783,0.022993851,0.007720159,0.000594906,0.0146787865,0.02547286,0.0026328834,0.00060534006,0.022234637,0.0058867866
4784,0.022418398,0.010228826,0.0006094289,0.011580143,0.017535284,0.0070074797,0.0006491289,0.009878676,0.0104859425
4785,0.022989187,0.0077184485,0.00059468136,0.014676058,0.025468025,0.0026325465,0.0006050787,0.0222304,0.0058855196
4786,0.022413477,0.010226051,0.00060918403,0.011578242,0.017531062,0.007005129,0.000648835,0.009877098,0.010482872
4787,0.02298454,0.007716748,0.00059445703,0.0146733355,0.025463166,0.0026322044,0.0006048173,0.022226144,0.005884252
4788,0.022408592,0.0102232825,0.00060893974,0.011576369,0.017526919,0.007002795,0.0006485409,0.009875583,0.010479809
4789,0.022979887,0.0077150404,0.0005942327,0.014670614,0.025458364,0.0026318678,0.0006045568,0.02222194,0.0058829845
4790,0.022403665,0.010220518,0.0006086957,0.011574451,0.017522676,0.0070004393,0.0006482478,0.009873989,0.010476738
4791,0.02297524,0.0077133337,0.00059400825,0.014667898,0.025453513,0.0026315243,0.000604296,0.022217693,0.0058817165
4792,0.022398766,0.0102177495,0.0006084516,0.011572565,0.017518513,0.0069981106,0.0006479545,0.009872449,0.010473676
4793,0.022970568,0.0077116294,0.00059378496,0.014665155,0.025448635,0.0026311886,0.0006040355,0.02221341,0.005880451
4794,0.022393867,0.010214984,0.00060820836,0.011570673,0.017514348,0.0069957706,0.0006476628,0.009870915,0.010470613
4795,0.022965916,0.0077099255,0.00059356133,0.014662429,0.025443805,0.0026308505,0.00060377584,0.022209179,0.005879185
4796,0.022388965,0.010212225,0.0006079653,0.011568775,0.017510157,0.0069934404,0.0006473711,0.009869345,0.0104675535
4797,0.022961287,0.0077082245,0.0005933381,0.014659724,0.025438985,0.0026305155,0.00060351595,0.022204954,0.005877921
4798,0.022384083,0.010209471,0.00060772226,0.0115668895,0.017506005,0.0069911033,0.00064707914,0.009867823,0.010464502
4799,0.022956656,0.00770652,0.0005931152,0.014657021,0.025434189,0.002630166,0.0006032573,0.022200765,0.0058766557
4800,0.0223792,0.010206712,0.00060747965,0.011565009,0.01750182,0.006988771,0.000646788,0.009866262,0.010461447
4801,0.022952028,0.0077048256,0.0005928921,0.014654309,0.025429366,0.0026298307,0.00060299836,0.022196537,0.005875394
4802,0.022374311,0.0102039585,0.00060723687,0.011563116,0.017497659,0.006986446,0.00064649567,0.009864716,0.010458396
4803,0.022947371,0.0077031255,0.0005926698,0.014651576,0.025424518,0.0026294903,0.0006027393,0.022192288,0.005874134
4804,0.022369415,0.010201198,0.00060699467,0.011561221,0.017493468,0.0069841202,0.0006462048,0.009863143,0.010455346
4805,0.02294276,0.0077014277,0.0005924473,0.014648885,0.025419736,0.002629159,0.0006024808,0.022188097,0.005872873
4806,0.022364575,0.010198457,0.000606753,0.011559366,0.017489333,0.006981794,0.0006459149,0.009861623,0.010452306
4807,0.022938168,0.007699738,0.0005922254,0.014646204,0.025414947,0.0026288182,0.0006022229,0.022183906,0.0058716144
4808,0.02235971,0.010195712,0.00060651085,0.011557488,0.017485201,0.006979479,0.00064562407,0.009860097,0.010449264
4809,0.022933517,0.007698038,0.000592004,0.014643475,0.025410142,0.0026284826,0.0006019656,0.022179693,0.0058703553
4810,0.0223548,0.010192955,0.00060626963,0.011555575,0.01748101,0.0069771498,0.00064533454,0.009858525,0.010446215
4811,0.022928879,0.007696341,0.0005917821,0.014640756,0.025405288,0.0026281471,0.00060170685,0.022175433,0.0058690947
4812,0.022349924,0.010190206,0.0006060284,0.011553691,0.017476853,0.006974832,0.0006450454,0.009856976,0.010443176
4813,0.022924261,0.007694646,0.00059156097,0.014638054,0.025400497,0.0026278084,0.00060145045,0.022171238,0.0058678375
4814,0.022345074,0.010187468,0.00060578744,0.011551819,0.01747272,0.0069725113,0.00064475584,0.009855452,0.010440142
4815,0.02291965,0.0076929545,0.0005913399,0.014635355,0.025395678,0.0026274668,0.00060119387,0.022167018,0.00586658
4816,0.022340234,0.0101847295,0.00060554675,0.011549957,0.017468575,0.006970197,0.00064446754,0.009853912,0.0104371095
4817,0.022915069,0.00769127,0.0005911192,0.0146326795,0.025390923,0.0026271332,0.0006009369,0.022162853,0.0058653266
4818,0.02233539,0.010181993,0.00060530653,0.01154809,0.017464437,0.006967892,0.0006441799,0.009852366,0.01043408
4819,0.022910483,0.0076895817,0.00059089833,0.014630003,0.025386155,0.0026267997,0.0006006807,0.022158675,0.0058640717
4820,0.02233056,0.010179261,0.00060506637,0.011546234,0.017460324,0.00696559,0.00064389134,0.009850843,0.010431052
4821,0.022905875,0.007687892,0.0005906782,0.014627304,0.02538136,0.0026264582,0.0006004248,0.022154476,0.0058628186
4822,0.022325695,0.010176524,0.0006048265,0.011544344,0.017456174,0.0069632693,0.00064360304,0.009849301,0.010428021
4823,0.022901269,0.00768621,0.00059045805,0.014624601,0.0253766,0.0026261243,0.0006001687,0.022150306,0.005861564
4824,0.022320835,0.01017379,0.00060458697,0.011542458,0.017452039,0.006960967,0.00064331654,0.009847756,0.010424994
4825,0.022896677,0.0076845186,0.0005902382,0.01462192,0.025371805,0.002625786,0.0005999137,0.022146106,0.00586031
4826,0.02231602,0.010171061,0.00060434727,0.01154061,0.01744793,0.0069586746,0.0006430284,0.009846226,0.0104219755
4827,0.022892121,0.0076828403,0.0005900191,0.014619263,0.025367085,0.0026254526,0.00059965893,0.022141973,0.0058590607
4828,0.022311194,0.010168337,0.0006041082,0.011538749,0.017443802,0.0069563617,0.0006427419,0.009844699,0.010418959
4829,0.022887548,0.0076811584,0.0005898,0.01461659,0.025362298,0.0026251108,0.00059940456,0.022137783,0.005857812
4830,0.022306357,0.01016561,0.000603869,0.0115368785,0.017439676,0.0069540623,0.00064245536,0.0098431595,0.010415941
4831,0.022882955,0.007679476,0.00058958115,0.0146138985,0.025357543,0.0026247755,0.00059914996,0.022133617,0.0058565624
4832,0.022301521,0.010162882,0.0006036302,0.011535009,0.017435549,0.006951764,0.0006421683,0.009841616,0.01041292
4833,0.02287839,0.0076777907,0.0005893621,0.014611237,0.025352795,0.002624441,0.0005988965,0.022129457,0.0058553126
4834,0.02229672,0.010160169,0.0006033911,0.01153316,0.017431464,0.006949474,0.0006418817,0.0098401075,0.010409918
4835,0.022873811,0.007676111,0.0005891438,0.0146085555,0.025348023,0.002624105,0.0005986426,0.022125274,0.005854068
4836,0.0222919,0.010157443,0.000603153,0.011531305,0.017427363,0.006947177,0.00064159656,0.0098385895,0.010406907
4837,0.022869252,0.0076744324,0.0005889256,0.014605894,0.025343264,0.002623768,0.0005983888,0.022121107,0.005852821
4838,0.022287088,0.010154724,0.0006029153,0.011529448,0.017423233,0.006944883,0.0006413115,0.009837038,0.010403894
4839,0.022864714,0.007672756,0.0005887075,0.01460325,0.025338545,0.0026234349,0.0005981353,0.022116976,0.005851573
4840,0.022282295,0.010152009,0.0006026775,0.011527609,0.017419169,0.0069425986,0.0006410259,0.009835544,0.010400895
4841,0.022860155,0.0076710833,0.0005884897,0.014600582,0.025333833,0.0026230991,0.00059788267,0.022112852,0.0058503295
4842,0.02227747,0.010149298,0.0006024399,0.011525733,0.017415054,0.006940313,0.000640741,0.009834001,0.010397892
4843,0.022855584,0.007669405,0.000588272,0.014597907,0.025329068,0.0026227639,0.0005976303,0.022108674,0.0058490853
4844,0.022272667,0.0101465825,0.00060220284,0.011523882,0.017410962,0.0069380207,0.0006404571,0.009832484,0.01039489
4845,0.02285102,0.007667734,0.00058805454,0.014595231,0.025324333,0.0026224265,0.00059737806,0.02210453,0.0058478415
4846,0.022267843,0.010143869,0.00060196576,0.011522008,0.017406864,0.00693574,0.00064017286,0.009830952,0.010391887
4847,0.02284643,0.007666056,0.00058783754,0.014592538,0.02531953,0.0026220907,0.00059712626,0.022100313,0.0058465977
4848,0.022263002,0.010141154,0.00060172944,0.011520119,0.017402742,0.0069334507,0.00063988916,0.009829401,0.010388884
4849,0.022841867,0.007664381,0.0005876206,0.014589865,0.0253148,0.0026217564,0.0005968744,0.02209617,0.0058453535
4850,0.022258231,0.01013845,0.00060149306,0.011518288,0.017398672,0.0069311745,0.00063960586,0.009827891,0.010385893
4851,0.022837345,0.0076627126,0.000587404,0.014587228,0.02531009,0.002621419,0.00059662305,0.022092048,0.0058441134
4852,0.022253437,0.010135743,0.0006012568,0.011516437,0.017394567,0.00692889,0.0006393232,0.009826354,0.010382902
4853,0.022832815,0.007661046,0.0005871876,0.01458458,0.025305372,0.00262109,0.0005963717,0.02208791,0.005842874
4854,0.02224866,0.01013304,0.0006010209,0.0115145985,0.017390504,0.00692662,0.0006390409,0.009824844,0.0103799105
4855,0.022828275,0.0076593757,0.0005869722,0.014581927,0.025300661,0.0026207487,0.00059612165,0.022083791,0.005841636
4856,0.022243854,0.0101303365,0.00060078525,0.011512733,0.017386412,0.006924347,0.0006387575,0.009823307,0.010376921
4857,0.022823742,0.007657708,0.00058675633,0.0145792775,0.02529593,0.0026204207,0.00059587165,0.022079637,0.005840397
4858,0.022239095,0.010127639,0.00060054974,0.011510906,0.017382361,0.006922075,0.00063847634,0.009821809,0.010373939
4859,0.022819221,0.007656044,0.0005865412,0.014576637,0.025291229,0.0026200782,0.000595622,0.022075528,0.0058391606
4860,0.022234313,0.010124944,0.0006003145,0.011509054,0.017378278,0.006919795,0.0006381947,0.009820287,0.010370954
4861,0.02281468,0.0076543763,0.0005863258,0.014573978,0.02528651,0.0026197499,0.0005953716,0.02207139,0.005837924
4862,0.02222949,0.010122241,0.00060007925,0.01150717,0.017374178,0.0069175228,0.00063791237,0.009818743,0.010367965
4863,0.022810102,0.0076527046,0.00058611087,0.014571287,0.02528175,0.0026194148,0.00059512246,0.022067213,0.005836686
4864,0.022224687,0.010119538,0.0005998443,0.011505304,0.017370082,0.0069152596,0.0006376309,0.009817191,0.01036498
4865,0.022805523,0.007651037,0.0005858963,0.014568591,0.025276989,0.002619087,0.00059487275,0.02206303,0.0058354507
4866,0.022219874,0.010116837,0.00059960986,0.011503427,0.01736599,0.0069129835,0.00063734973,0.009815657,0.010361996
4867,0.022801002,0.007649374,0.00058568135,0.0145659465,0.025272269,0.0026187517,0.0005946236,0.022058893,0.0058342195
4868,0.022215098,0.010114146,0.0005993752,0.011501577,0.017361943,0.006910724,0.0006370691,0.009814149,0.010359019
4869,0.022796463,0.0076477155,0.0005854672,0.014563281,0.025267592,0.002618416,0.0005943755,0.0220548,0.0058329836
4870,0.022210307,0.010111458,0.00059914164,0.0114997085,0.017357865,0.0069084647,0.00063678855,0.009812612,0.0103560425
4871,0.02279193,0.007646048,0.0005852527,0.01456063,0.025262853,0.002618083,0.00059412647,0.022050643,0.0058317487
4872,0.022205528,0.010108764,0.0005989074,0.011497855,0.017353788,0.0069061955,0.0006365093,0.009811084,0.01035307
4873,0.022787403,0.007644388,0.0005850393,0.014557977,0.025258128,0.0026177485,0.00059387926,0.022046499,0.005830517
4874,0.022200786,0.010106086,0.0005986742,0.011496026,0.017349752,0.006903943,0.0006362293,0.00980958,0.0103501035
4875,0.022782898,0.007642734,0.0005848255,0.014555338,0.025253428,0.0026174195,0.0005936319,0.022042377,0.005829289
4876,0.022196017,0.010103396,0.00059844094,0.011494181,0.01734569,0.0069016768,0.00063595054,0.009808062,0.010347135
4877,0.022778396,0.007641071,0.000584612,0.0145527115,0.025248744,0.0026170865,0.0005933845,0.022038274,0.005828057
4878,0.022191295,0.010100721,0.000598208,0.011492366,0.01734167,0.0068994323,0.0006356717,0.009806565,0.010344174
4879,0.02277394,0.007639417,0.000584399,0.014550124,0.025244154,0.0026167564,0.00059313735,0.02203426,0.005826826
4880,0.022186559,0.010098043,0.0005979757,0.011490541,0.01733763,0.006897187,0.00063539256,0.009805051,0.010341216
4881,0.022769429,0.007637763,0.0005841861,0.014547479,0.025239442,0.0026164225,0.00059289037,0.022030128,0.0058255955
4882,0.022181798,0.010095364,0.0005977434,0.01148869,0.01733358,0.006894929,0.00063511514,0.009803536,0.010338252
4883,0.02276493,0.007636109,0.00058397336,0.014544848,0.025234751,0.0026160832,0.00059264427,0.022026025,0.0058243657
4884,0.022177052,0.010092687,0.0005975107,0.011486854,0.017329555,0.0068926904,0.00063483673,0.009802027,0.010335293
4885,0.022760447,0.007634458,0.0005837613,0.014542227,0.025230093,0.0026157515,0.0005923984,0.022021944,0.005823142
4886,0.022172317,0.010090015,0.00059727865,0.0114850225,0.017325528,0.0068904497,0.00063455873,0.009800521,0.010332341
4887,0.02275597,0.007632807,0.0005835489,0.014539612,0.025225416,0.0026154185,0.0005921519,0.022017846,0.005821916
4888,0.022167603,0.010087346,0.00059704675,0.01148321,0.017321505,0.0068882005,0.00063428126,0.009799023,0.010329393
4889,0.02275151,0.0076311603,0.00058333686,0.014537013,0.025220772,0.0026150881,0.00059190654,0.022013778,0.0058206893
4890,0.022162894,0.010084677,0.0005968157,0.0114814015,0.017317496,0.0068859598,0.00063400477,0.009797531,0.010326445
4891,0.022747062,0.00762951,0.00058312534,0.014534426,0.025216166,0.002614757,0.0005916611,0.022009747,0.0058194674
4892,0.022158192,0.010082014,0.00059658434,0.011479594,0.01731348,0.0068837255,0.0006337277,0.009796026,0.010323499
4893,0.022742603,0.0076278686,0.0005829137,0.014531821,0.025211535,0.0026144243,0.0005914164,0.022005694,0.005818244
4894,0.02215347,0.01007935,0.00059635326,0.011477767,0.017309472,0.006881487,0.00063345174,0.009794532,0.010320557
4895,0.02273815,0.007626218,0.0005827025,0.014529229,0.025206858,0.0026140888,0.0005911716,0.022001598,0.0058170217
4896,0.022148795,0.010076692,0.0005961221,0.01147598,0.017305484,0.006879248,0.00063317455,0.009793061,0.010317619
4897,0.022733705,0.0076245754,0.00058249163,0.014526638,0.025202274,0.002613759,0.00059092673,0.02199759,0.005815801
4898,0.022144087,0.0100740325,0.0005958918,0.011474161,0.017301492,0.006877026,0.00063289865,0.009791567,0.010314682
4899,0.022729263,0.0076229335,0.0005822808,0.014524048,0.025197638,0.0026134213,0.00059068255,0.021993535,0.0058145793
4900,0.022139378,0.010071371,0.0005956616,0.011472345,0.01729747,0.006874788,0.00063262356,0.009790057,0.01031174
4901,0.022724787,0.007621289,0.0005820707,0.0145214265,0.02519296,0.0026130893,0.00059043884,0.021989431,0.005813359
4902,0.022134637,0.010068705,0.000595431,0.011470501,0.017293442,0.0068725552,0.0006323485,0.009788538,0.010308801
4903,0.022720309,0.0076196366,0.00058185996,0.014518812,0.02518834,0.0026127626,0.00059019605,0.021985382,0.005812137
4904,0.022129955,0.010066054,0.0005952011,0.0114687,0.017289463,0.0068703373,0.0006320728,0.009787053,0.010305869
4905,0.022715904,0.007618004,0.0005816502,0.014516248,0.025183758,0.0026124283,0.00058995275,0.021981377,0.0058109206
4906,0.022125278,0.010063409,0.0005949714,0.011466896,0.017285464,0.0068681054,0.00063179847,0.009785561,0.010302942
4907,0.022711478,0.007616362,0.0005814407,0.014513675,0.025179122,0.0026120974,0.0005897095,0.021977315,0.0058097015
4908,0.022120595,0.0100607565,0.00059474213,0.011465098,0.017281499,0.0068658856,0.0006315236,0.00978409,0.010300014
4909,0.022707026,0.0076147304,0.00058123074,0.014511065,0.02517452,0.0026117638,0.00058946613,0.021973291,0.005808485
4910,0.022115892,0.010058108,0.00059451297,0.011463271,0.017277498,0.0068636695,0.0006312503,0.009782578,0.010297087
4911,0.022702575,0.0076130843,0.00058102154,0.014508469,0.025169855,0.0026114373,0.00058922404,0.021969194,0.005807268
4912,0.022111211,0.010055459,0.00059428404,0.011461467,0.017273523,0.006861452,0.00063097663,0.009781093,0.0102941645
4913,0.022698151,0.007611449,0.0005808128,0.014505889,0.025165278,0.0026111093,0.00058898184,0.021965187,0.005806054
4914,0.02210652,0.01005281,0.00059405545,0.011459656,0.017269546,0.006859237,0.00063070277,0.009779606,0.010291239
4915,0.02269372,0.007609817,0.0005806037,0.014503299,0.025160655,0.0026107756,0.0005887399,0.02196114,0.005804839
4916,0.022101866,0.010050175,0.00059382693,0.011457864,0.017265571,0.006857018,0.00063042936,0.009778123,0.01028832
4917,0.02268929,0.007608178,0.000580395,0.014500717,0.02515605,0.0026104457,0.0005884989,0.021957107,0.005803627
4918,0.022097182,0.010047522,0.00059359916,0.011456059,0.017261587,0.006854797,0.00063015684,0.009776633,0.010285402
4919,0.022684902,0.007606546,0.00058018666,0.014498169,0.025151474,0.0026101137,0.0005882581,0.021953102,0.0058024107
4920,0.022092536,0.010044891,0.000593371,0.011454275,0.017257651,0.0068525937,0.00062988524,0.009775173,0.010282492
4921,0.022680495,0.0076049166,0.00057997816,0.014495601,0.02514691,0.0026097836,0.00058801676,0.02194911,0.0058011995
4922,0.02208787,0.010042251,0.0005931433,0.011452476,0.01725368,0.0068503856,0.00062961236,0.009773683,0.010279578
4923,0.022676092,0.0076032877,0.0005797703,0.014493034,0.025142329,0.0026094597,0.00058777677,0.021945093,0.005799991
4924,0.02208324,0.010039618,0.0005929159,0.011450705,0.017249733,0.00684818,0.0006293408,0.009772212,0.010276671
4925,0.022671718,0.007601662,0.000579563,0.014490492,0.025137784,0.0026091232,0.0005875356,0.021941125,0.0057987785
4926,0.0220786,0.010036992,0.00059268886,0.011448918,0.017245779,0.0068459706,0.00062906946,0.009770739,0.010273769
4927,0.022667319,0.0076000304,0.0005793553,0.014487932,0.025133166,0.0026087903,0.00058729533,0.021937082,0.005797569
4928,0.022073936,0.010034354,0.00059246144,0.0114471195,0.017241824,0.006843773,0.0006287984,0.0097692525,0.01027086
4929,0.022662904,0.0075984015,0.0005791483,0.0144853555,0.025128588,0.0026084608,0.0005870563,0.021933071,0.00579636
4930,0.02206927,0.010031724,0.00059223507,0.01144531,0.017237876,0.006841575,0.0006285276,0.009767773,0.010267954
4931,0.022658495,0.007596773,0.0005789416,0.01448278,0.025124004,0.0026081323,0.0005868171,0.021929055,0.0057951487
4932,0.022064604,0.010029097,0.0005920083,0.0114434995,0.0172339,0.0068393615,0.00062825717,0.0097662825,0.010265049
4933,0.02265406,0.0075951433,0.0005787344,0.014480184,0.02511939,0.0026078024,0.0005865776,0.02192501,0.0057939417
4934,0.02205992,0.010026457,0.00059178204,0.011441681,0.017229907,0.006837165,0.0006279868,0.009764756,0.010262137
4935,0.022649616,0.0075935153,0.0005785275,0.014477573,0.025114784,0.0026074757,0.0005863379,0.02192097,0.0057927333
4936,0.022055265,0.010023825,0.0005915568,0.011439882,0.017225951,0.0068349596,0.00062771654,0.009763274,0.010259236
4937,0.022645231,0.007591886,0.00057832134,0.014475023,0.025110206,0.0026071484,0.0005861002,0.021916958,0.005791527
4938,0.022050593,0.010021198,0.00059133035,0.011438065,0.017221987,0.0068327575,0.0006274469,0.009761783,0.010256337
4939,0.022640806,0.007590265,0.00057811534,0.014472424,0.025105584,0.002606816,0.00058586197,0.021912906,0.005790321
4940,0.02204591,0.010018564,0.0005911045,0.011436242,0.017218025,0.0068305572,0.0006271771,0.00976029,0.010253433
4941,0.022636365,0.007588634,0.0005779093,0.014469823,0.025100991,0.0026064895,0.0005856243,0.021908877,0.005789114
4942,0.022041252,0.01001594,0.0005908794,0.011434432,0.017214056,0.0068283584,0.0006269074,0.009758791,0.010250533
4943,0.02263198,0.0075870166,0.0005777038,0.014467261,0.025096394,0.0026061586,0.00058538554,0.02190485,0.0057879114
4944,0.022036612,0.010013316,0.00059065403,0.011432642,0.017210115,0.0068261717,0.00062663865,0.009757304,0.010247639
4945,0.022627592,0.0075853905,0.0005774987,0.014464702,0.02509184,0.0026058268,0.00058514875,0.021900864,0.0057867067
4946,0.022031933,0.010010691,0.00059042923,0.011430811,0.017206153,0.0068239756,0.00062636985,0.009755808,0.010244743
4947,0.02262317,0.007583767,0.0005772933,0.014462111,0.025087252,0.0026055023,0.0005849113,0.02189684,0.0057855053
4948,0.022027306,0.010008078,0.00059020414,0.011429023,0.017202225,0.006821794,0.0006261013,0.009754329,0.010241857
4949,0.022618718,0.0075821476,0.0005770882,0.014459483,0.025082631,0.002605177,0.0005846743,0.02189278,0.0057843016
4950,0.022022614,0.01000545,0.0005899796,0.011427185,0.017198216,0.0068195853,0.00062583375,0.009752796,0.010238958
4951,0.02261433,0.007580525,0.0005768838,0.014456922,0.025078036,0.002604844,0.0005844374,0.021888753,0.0057831015
4952,0.022017967,0.0100028245,0.0005897556,0.011425387,0.017194312,0.0068174093,0.0006255654,0.009751337,0.010236069
4953,0.022609938,0.007578907,0.00057667936,0.014454353,0.02507347,0.0026045176,0.0005842017,0.02188475,0.005781901
4954,0.022013318,0.010000214,0.00058953115,0.011423573,0.017190337,0.0068152132,0.0006252981,0.009749826,0.010233181
4955,0.022605555,0.0075772866,0.00057647534,0.014451793,0.025068894,0.0026041917,0.0005839658,0.021880737,0.0057806997
4956,0.02200868,0.009997595,0.000589308,0.011421776,0.017186433,0.006813038,0.0006250327,0.009748363,0.010230298
4957,0.022601146,0.0075756707,0.0005762712,0.014449205,0.025064312,0.0026038643,0.00058372953,0.021876719,0.0057794987
4958,0.022004042,0.009994981,0.0005890845,0.011419975,0.017182471,0.006810852,0.00062476477,0.009746855,0.010227409
4959,0.022596737,0.0075740493,0.00057606737,0.014446621,0.025059756,0.002603539,0.00058349443,0.021872722,0.0057783015
4960,0.021999367,0.009992366,0.00058886135,0.011418139,0.017178513,0.0068086693,0.0006244983,0.0097453445,0.010224526
4961,0.022592328,0.007572435,0.0005758637,0.014444031,0.025055151,0.0026032103,0.0005832591,0.021868682,0.0057771043
4962,0.021994745,0.009989753,0.00058863836,0.011416353,0.017174585,0.0068064816,0.00062423246,0.00974387,0.010221647
4963,0.022587966,0.0075708195,0.00057566044,0.014441486,0.02505061,0.0026028808,0.0005830245,0.021864705,0.0057759066
4964,0.02199012,0.0099871475,0.0005884151,0.011414559,0.017170679,0.0068043023,0.00062396616,0.00974241,0.010218774
4965,0.022583606,0.0075692115,0.00057545723,0.0144389365,0.025046058,0.0026025553,0.00058278913,0.021860713,0.0057747113
4966,0.021985523,0.009984545,0.00058819266,0.011412786,0.017166764,0.0068021403,0.00062370073,0.0097409235,0.010215907
4967,0.022579243,0.0075675966,0.0005752541,0.014436393,0.025041513,0.0026022263,0.00058255513,0.021856733,0.0057735164
4968,0.021980919,0.009981949,0.00058797054,0.011411,0.017162846,0.006799964,0.00062343583,0.009739446,0.010213035
4969,0.022574905,0.007565993,0.0005750517,0.01443386,0.02503701,0.0026019013,0.000582321,0.021852788,0.0057723224
4970,0.021976324,0.009979346,0.0005877487,0.01140923,0.017158957,0.0067977943,0.00062317034,0.009737993,0.010210173
4971,0.02257055,0.0075643794,0.0005748495,0.014431322,0.025032485,0.002601573,0.0005820878,0.021848824,0.0057711275
4972,0.021971714,0.0099767465,0.00058752624,0.01140744,0.017155046,0.0067956275,0.00062290655,0.009736512,0.010207304
4973,0.022566203,0.0075627724,0.0005746472,0.014428784,0.025027933,0.0026012466,0.0005818541,0.021844832,0.005769934
4974,0.021967119,0.009974153,0.00058730465,0.011405661,0.01715114,0.0067934603,0.0006226415,0.009735038,0.010204439
4975,0.022561856,0.0075611672,0.0005744454,0.014426243,0.025023406,0.002600922,0.0005816213,0.021840863,0.005768744
4976,0.021962538,0.009971558,0.0005870832,0.011403896,0.017147258,0.0067912973,0.0006223767,0.009733584,0.010201583
4977,0.022557523,0.007559561,0.00057424343,0.014423719,0.025018897,0.0026005926,0.0005813877,0.021836916,0.0057675517
4978,0.021957941,0.0099689625,0.000586862,0.011402117,0.017143346,0.0067891297,0.0006221131,0.009732103,0.010198722
4979,0.0225532,0.0075579574,0.0005740424,0.0144212,0.025014428,0.002600263,0.00058115524,0.02183301,0.005766364
4980,0.021953356,0.009966372,0.00058664125,0.011400342,0.01713946,0.0067869686,0.0006218503,0.009730642,0.010195867
4981,0.022548854,0.0075563514,0.000573841,0.0144186625,0.02500984,0.0025999409,0.00058092305,0.021828977,0.005765172
4982,0.021948786,0.009963786,0.00058642053,0.01139858,0.01713559,0.0067848163,0.0006215863,0.009729189,0.0101930145
4983,0.022544544,0.0075547546,0.00057363993,0.01441615,0.025005402,0.0025996154,0.0005806913,0.021825096,0.005763986
4984,0.021944217,0.009961203,0.0005861998,0.011396814,0.017131714,0.0067826547,0.00062132394,0.009727736,0.010190167
4985,0.022540208,0.0075531504,0.0005734389,0.014413619,0.025000859,0.002599282,0.0005804581,0.021821119,0.005762794
4986,0.021939632,0.009958612,0.00058597955,0.01139504,0.017127812,0.0067804973,0.0006210609,0.009726254,0.010187314
4987,0.022535898,0.0075515495,0.0005732382,0.0144111095,0.024996396,0.002598954,0.0005802264,0.021817217,0.005761607
4988,0.021935087,0.009956033,0.00058575964,0.011393293,0.017123964,0.0067783603,0.00062079896,0.009724805,0.010184471
4989,0.022531617,0.0075499513,0.0005730379,0.014408629,0.024991937,0.0025986268,0.0005799958,0.021813314,0.005760421
4990,0.021930521,0.009953455,0.0005855396,0.011391527,0.017120086,0.0067762043,0.0006205369,0.009723344,0.010181627
4991,0.02252731,0.0075483536,0.00057283766,0.014406118,0.024987448,0.00259831,0.00057976483,0.021809373,0.0057592345
4992,0.021925984,0.00995088,0.00058532023,0.011389784,0.017116241,0.006774059,0.000620275,0.009721908,0.010178787
4993,0.022523008,0.007546758,0.0005726375,0.014403614,0.024983011,0.0025979772,0.00057953363,0.0218055,0.005758049
4994,0.02192143,0.009948302,0.0005851012,0.011388025,0.017112399,0.006771912,0.0006200134,0.009720473,0.010175947
4995,0.022518702,0.007545159,0.00057243765,0.014401104,0.024978511,0.0025976498,0.00057930325,0.021801557,0.005756864
4996,0.021916881,0.009945726,0.0005848815,0.011386274,0.017108526,0.006769765,0.00061975245,0.0097190095,0.010173109
4997,0.022514421,0.0075435736,0.0005722381,0.014398611,0.024974044,0.0025973304,0.00057907304,0.02179764,0.005755682
4998,0.021912355,0.009943156,0.00058466266,0.011384536,0.017104682,0.0067676236,0.0006194905,0.009717567,0.010170281
4999,0.022510149,0.007541974,0.00057203847,0.014396136,0.024969585,0.0025969986,0.00057884294,0.021793744,0.0057544988


==> figs/data/loss_SGD_alpha_0.05_beta_5.0_lr0.01_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_train,bcp_loss_train,u_MSE
0,0.64039934,0.5072744,0.11592667,0.017198289,0.936903,0.79397756,0.11710092,0.025824528,0.517055
1,0.7655177,0.61886996,0.053492967,0.093154795,0.7780981,0.64732695,0.056291535,0.07447963,0.4792331
2,1.1690048,0.5399408,0.39508593,0.23397812,1.5918939,0.9250748,0.4043784,0.26244074,0.68747175
3,2.1595287,1.0229791,0.5927669,0.5437827,1.8134928,0.6963236,0.62066126,0.4965079,0.73539627
4,3.4831967,0.95573634,1.4367517,1.0907087,4.0764,1.4548608,1.4776601,1.1438789,1.2778256
5,3.5456467,1.4149187,1.1984429,0.93228513,2.9631324,0.8347234,1.2479507,0.8804583,1.0558538
6,1.7166734,0.65501726,0.59284127,0.46881482,2.2050493,1.097704,0.60713524,0.50021,0.86181974
7,0.68046534,0.5770353,0.06268732,0.040742707,0.684578,0.58603567,0.06598955,0.03255276,0.4972029
8,0.5004471,0.45724925,0.02340168,0.019796146,0.71823287,0.6688439,0.023150852,0.026238084,0.49374276
9,0.4815917,0.4719843,0.006944781,0.0026626333,0.6367804,0.6251913,0.0068373177,0.004751798,0.47696853
10,0.47866482,0.46281576,0.009492441,0.0063566146,0.6523725,0.6331852,0.009192673,0.009994621,0.48073423
11,0.47734657,0.46270075,0.00916294,0.0054828897,0.6449905,0.62725747,0.008871485,0.008861533,0.47984582
12,0.4762992,0.46025205,0.009839653,0.006207484,0.6453968,0.62602824,0.009501191,0.009867383,0.48047504
13,0.475378,0.45873237,0.010231969,0.0064136563,0.6437744,0.62372816,0.0098681655,0.010178113,0.48062545
14,0.4745508,0.45712152,0.010675107,0.0067541953,0.6430053,0.6220552,0.010281986,0.010668186,0.48089468
15,0.47379953,0.4557076,0.0110685835,0.0070233275,0.64216536,0.6204506,0.010650398,0.011064352,0.48110062
16,0.47311023,0.45438442,0.01143816,0.0072876397,0.6415026,0.6190511,0.010996414,0.01145511,0.48130095
17,0.4724719,0.45316824,0.011775678,0.0075279903,0.6409118,0.61778384,0.0113126375,0.011815315,0.48147967
18,0.47187573,0.45203948,0.0120838,0.0077524493,0.6404016,0.6166446,0.01160133,0.012155673,0.48164356
19,0.47131458,0.4509912,0.01236293,0.007960443,0.63994926,0.6156109,0.011862855,0.012475478,0.48179215
20,0.47078273,0.45001388,0.012614684,0.008154155,0.6395456,0.6146694,0.012098672,0.012777542,0.48192728
21,0.47027537,0.44909996,0.012840689,0.008334735,0.6391796,0.61380595,0.01231028,0.013063378,0.48204964
22,0.469789,0.4482426,0.0130427815,0.008503619,0.6388434,0.6130092,0.012499378,0.0133348135,0.48216054
23,0.46932048,0.44743568,0.013222816,0.008661985,0.63852984,0.6122688,0.012667706,0.013593326,0.48226088
24,0.4688673,0.44667363,0.013382662,0.008810999,0.63823354,0.61157614,0.012817017,0.013840366,0.48235154
25,0.46842742,0.44595155,0.013524136,0.008951718,0.6379497,0.6109234,0.012949004,0.01407729,0.48243323
26,0.4679993,0.44526523,0.013648979,0.0090850815,0.63767433,0.61030376,0.013065322,0.014305252,0.4825069
27,0.46758145,0.44461066,0.013758833,0.009211958,0.6374046,0.6097118,0.013167513,0.014525313,0.4825731
28,0.46717283,0.44398445,0.013855235,0.009333132,0.6371379,0.60914236,0.013257024,0.014738477,0.4826325
29,0.46677247,0.44338354,0.013939611,0.0094492985,0.6368718,0.608591,0.013335214,0.014945582,0.48268563
30,0.46637952,0.44280514,0.014013269,0.009561108,0.6366051,0.60805434,0.0134033095,0.015147439,0.482733
31,0.46599352,0.442247,0.014077418,0.009669096,0.6363363,0.60752916,0.013462458,0.015344704,0.48277518
32,0.4656137,0.44170675,0.014133152,0.00977379,0.63606435,0.6070126,0.013513699,0.015538037,0.48281264
33,0.4652398,0.4411827,0.014181456,0.009875613,0.6357886,0.6065027,0.01355797,0.015727933,0.48284566
34,0.4648712,0.44067296,0.014223235,0.009974989,0.6355086,0.6059975,0.01359612,0.015914956,0.48287472
35,0.46450764,0.4401761,0.014259299,0.010072241,0.6352236,0.6054953,0.0136289215,0.016099473,0.48290008
36,0.46414888,0.43969083,0.014290366,0.010167688,0.63493365,0.6049947,0.013657058,0.0162819,0.4829221
37,0.4637946,0.4392159,0.014317094,0.0102616,0.6346386,0.60449487,0.013681155,0.016462538,0.48294097
38,0.46344462,0.43875033,0.01434006,0.0103542255,0.6343383,0.60399485,0.01370176,0.016641738,0.48295707
39,0.46309862,0.43829307,0.014359784,0.010445767,0.63403267,0.6034936,0.01371937,0.016819704,0.48297054
40,0.46275663,0.4378435,0.014376726,0.010536402,0.633722,0.6029909,0.013734412,0.016996672,0.48298165
41,0.4624183,0.43740067,0.0143913,0.010626317,0.6334065,0.6024864,0.013747294,0.01717288,0.48299053
42,0.46208355,0.43696404,0.014403874,0.010715627,0.63308614,0.6019793,0.0137583595,0.017348455,0.48299748
43,0.4617523,0.43653306,0.01441477,0.010804469,0.63276124,0.60146976,0.013767912,0.01752357,0.48300248
44,0.4614244,0.43610722,0.014424269,0.010892936,0.632432,0.6009574,0.013776225,0.01769834,0.4830059
45,0.4610997,0.43568596,0.014432623,0.010981148,0.6320986,0.6004422,0.013783536,0.017872918,0.48300767
46,0.46077818,0.43526897,0.014440064,0.011069157,0.6317616,0.5999242,0.01379006,0.01804736,0.48300812
47,0.46045968,0.43485585,0.014446779,0.011157057,0.6314211,0.5994033,0.013795989,0.018221766,0.48300716
48,0.46014416,0.43444633,0.014452944,0.011244882,0.63107723,0.5988796,0.013801478,0.018396195,0.483005
49,0.45983163,0.43404022,0.0144587075,0.0113327,0.63073045,0.598353,0.013806676,0.018570729,0.48300174
50,0.45952183,0.43363705,0.014464212,0.0114205675,0.630381,0.59782386,0.013811714,0.018745424,0.4829975
51,0.4592148,0.43323675,0.014469567,0.011508489,0.63002914,0.5972921,0.013816701,0.018920291,0.48299226
52,0.45891047,0.43283907,0.014474877,0.011596525,0.629675,0.5967578,0.013821736,0.0190954,0.48298618
53,0.45860878,0.43244386,0.0144802295,0.011684692,0.62931895,0.59622127,0.013826894,0.019270768,0.48297927
54,0.45830968,0.43205094,0.014485705,0.011773015,0.6289613,0.5956826,0.013832257,0.019446423,0.4829716
55,0.45801312,0.43166023,0.01449137,0.011861505,0.62860215,0.5951419,0.0138378935,0.019622376,0.48296332
56,0.45771903,0.43127155,0.014497275,0.011950187,0.6282418,0.5945993,0.013843846,0.019798663,0.48295438
57,0.45742732,0.43088478,0.014503474,0.012039079,0.6278806,0.5940551,0.013850165,0.019975279,0.4829448
58,0.45713806,0.43049988,0.014510018,0.012128167,0.6275185,0.5935094,0.013856904,0.020152228,0.4829347
59,0.45685118,0.43011674,0.014516937,0.012217484,0.6271558,0.59296215,0.013864083,0.02032954,0.4829242
60,0.45656654,0.42973527,0.014524256,0.012307024,0.62679267,0.5924137,0.013871733,0.020507209,0.48291305
61,0.45628414,0.42935532,0.014532005,0.012396801,0.62642944,0.5918643,0.0138798775,0.020685233,0.48290157
62,0.45600402,0.428977,0.014540214,0.012486801,0.626066,0.5913139,0.013888549,0.020863589,0.48288974
63,0.45572612,0.42860016,0.01454889,0.012577046,0.62570274,0.5907626,0.013897753,0.021042328,0.48287746
64,0.45545033,0.42822474,0.014558059,0.012667524,0.6253396,0.59021074,0.013907504,0.021221427,0.4828649
65,0.45517668,0.42785072,0.014567719,0.012758222,0.624977,0.5896583,0.01391781,0.021400848,0.48285198
66,0.4549051,0.42747802,0.014577891,0.01284917,0.6246148,0.5891054,0.013928687,0.021580638,0.48283878
67,0.45463556,0.42710662,0.0145885805,0.012940348,0.62425333,0.5885524,0.013940145,0.021760775,0.48282525
68,0.45436805,0.42673653,0.014599784,0.013031749,0.62389255,0.5879991,0.013952175,0.021941217,0.4828115
69,0.4541026,0.4263677,0.014611515,0.013123389,0.6235326,0.5874458,0.013964785,0.022122022,0.4827975
70,0.45383903,0.42600003,0.014623766,0.013215244,0.6231736,0.58689255,0.013977972,0.0223031,0.48278323
71,0.4535775,0.4256336,0.014636538,0.0133073265,0.6228156,0.58633935,0.01399174,0.022484517,0.48276877
72,0.4533178,0.42526835,0.014649842,0.013399614,0.62245876,0.58578646,0.0140060885,0.022666229,0.4827541
73,0.45305997,0.4249042,0.014663658,0.013492118,0.622103,0.58523375,0.014021004,0.022848241,0.48273927
74,0.45280406,0.42454123,0.014677998,0.013584835,0.6217487,0.5846817,0.014036496,0.02303054,0.48272422
75,0.45254996,0.42417938,0.014692849,0.0136777405,0.6213956,0.5841299,0.014052554,0.023213092,0.48270908
76,0.45229766,0.4238186,0.01470821,0.013770844,0.62104374,0.5835787,0.014069169,0.023395916,0.48269367
77,0.45204714,0.4234589,0.014724079,0.013864156,0.6206937,0.5830283,0.014086343,0.023579018,0.48267812
78,0.45179838,0.4231003,0.014740445,0.013957647,0.6203448,0.5824784,0.014104067,0.023762373,0.4826625
79,0.45155132,0.4227427,0.014757311,0.014051316,0.61999756,0.5819293,0.014122334,0.023945944,0.48264667
80,0.451306,0.42238617,0.014774656,0.014145163,0.6196519,0.581381,0.014141132,0.02412975,0.48263073
81,0.45106232,0.4220307,0.014792485,0.014239172,0.61930794,0.58083373,0.014160463,0.02431377,0.4826146
82,0.45082042,0.42167625,0.014810793,0.014333354,0.61896545,0.58028716,0.014180311,0.024497995,0.4825984
83,0.45058006,0.42132282,0.014829555,0.014427701,0.61862487,0.5797417,0.014200666,0.024682438,0.4825821
84,0.4503414,0.42097044,0.014848783,0.014522197,0.6182857,0.5791971,0.0142215295,0.024867062,0.48256564
85,0.45010427,0.42061895,0.014868461,0.01461684,0.6179485,0.57865375,0.014242889,0.025051845,0.48254907
86,0.44986874,0.42026854,0.014888581,0.014711629,0.617613,0.5781114,0.014264734,0.025236828,0.48253235
87,0.4496348,0.4199191,0.01490914,0.014806543,0.6172791,0.57757014,0.014287057,0.025421934,0.48251563
88,0.44940236,0.41957062,0.014930126,0.014901599,0.6169471,0.57703006,0.014309852,0.025607219,0.48249874
89,0.44917145,0.41922316,0.01495153,0.01499677,0.6166169,0.5764912,0.014333106,0.025792625,0.48248172
90,0.44894215,0.41887674,0.014973352,0.0150920665,0.6162885,0.57595354,0.014356815,0.025978148,0.4824646
91,0.44871423,0.41853118,0.014995574,0.0151874805,0.6159619,0.57541716,0.014380961,0.026163822,0.4824474
92,0.44848776,0.41818658,0.015018192,0.01528299,0.6156372,0.57488203,0.014405547,0.02634958,0.4824301
93,0.4482628,0.417843,0.015041199,0.015378598,0.6153143,0.5743483,0.014430553,0.026535427,0.48241273
94,0.44803926,0.41750035,0.015064585,0.015474321,0.61499316,0.5738158,0.014455982,0.026721386,0.48239517
95,0.44781715,0.4171587,0.015088346,0.015570106,0.6146738,0.57328457,0.014481815,0.02690741,0.4823776
96,0.44759637,0.4168179,0.01511246,0.015666004,0.6143564,0.57275486,0.014508037,0.027093519,0.4823599
97,0.44737703,0.41647816,0.015136935,0.015761957,0.6140408,0.57222646,0.014534655,0.027279666,0.48234206
98,0.44715905,0.4161393,0.01516176,0.01585799,0.613727,0.57169944,0.014561658,0.027465869,0.4823242
99,0.4469424,0.41580138,0.015186922,0.015954088,0.61341494,0.57117385,0.0145890275,0.027652092,0.4823062
100,0.44672713,0.41546446,0.015212417,0.016050238,0.6131049,0.57064974,0.014616763,0.027838344,0.48228806
101,0.44651306,0.41512838,0.015238238,0.016146451,0.61279655,0.57012707,0.014644854,0.028024644,0.48226994
102,0.4463004,0.4147933,0.015264367,0.016242709,0.61249,0.56960577,0.014673283,0.028210934,0.4822516
103,0.44608897,0.41445917,0.015290811,0.016338993,0.61218536,0.5690861,0.0147020575,0.028397197,0.4822332
104,0.4458788,0.41412592,0.015317555,0.016435338,0.61188257,0.5685679,0.014731157,0.028583504,0.4822147
105,0.44566995,0.41379365,0.015344594,0.016531702,0.6115813,0.568051,0.014760579,0.028769767,0.48219612
106,0.44546226,0.41346222,0.015371918,0.016628103,0.6112821,0.5675358,0.014790314,0.028955996,0.48217738
107,0.44525582,0.4131318,0.015399518,0.016724488,0.61098444,0.56702197,0.014820353,0.029142153,0.48215866
108,0.4450506,0.41280228,0.015427398,0.01682091,0.6106887,0.5665097,0.014850691,0.029328289,0.48213977
109,0.44484663,0.41247374,0.01545554,0.016917335,0.6103946,0.5659989,0.01488131,0.02951437,0.4821207
110,0.44464374,0.41214603,0.015483932,0.017013762,0.6101023,0.5654897,0.0149122095,0.029700378,0.4821016
111,0.4444421,0.4118193,0.015512576,0.017110184,0.6098117,0.56498206,0.014943385,0.029886294,0.4820824
112,0.44424152,0.41149348,0.015541463,0.017206589,0.60952294,0.56447595,0.014974821,0.030072143,0.48206306
113,0.4440422,0.41116863,0.015570578,0.017302975,0.60923576,0.5639714,0.015006507,0.03025787,0.48204362
114,0.44384393,0.41084465,0.015599933,0.017399348,0.60895026,0.56346834,0.015038449,0.030443499,0.48202404
115,0.44364676,0.41052157,0.015629504,0.017495684,0.6086665,0.5629669,0.015070628,0.030629003,0.48200443
116,0.44345075,0.41019946,0.015659295,0.017591987,0.6083845,0.56246704,0.015103045,0.030814385,0.4819846
117,0.44325578,0.40987825,0.015689287,0.017688258,0.60810405,0.5619687,0.015135682,0.03099965,0.4819647
118,0.44306186,0.4095579,0.015719486,0.017784486,0.6078253,0.561472,0.015168539,0.031184752,0.48194474
119,0.4428691,0.40923858,0.015749883,0.017880647,0.6075481,0.5609768,0.015201611,0.031369682,0.48192456
120,0.44267735,0.4089201,0.015780468,0.01797676,0.6072726,0.5604833,0.015234883,0.03155448,0.48190433
121,0.44248658,0.40860254,0.01581123,0.01807282,0.6069986,0.5599912,0.015268348,0.031739093,0.48188397
122,0.44229698,0.408286,0.015842171,0.018168796,0.60672635,0.5595008,0.015302005,0.031923518,0.48186353
123,0.44210827,0.40797028,0.015873278,0.018264707,0.6064557,0.55901206,0.015335837,0.032107756,0.48184288
124,0.44192052,0.40765542,0.01590455,0.018360548,0.6061864,0.5585248,0.015369848,0.032291796,0.48182213
125,0.44173384,0.40734157,0.015935982,0.018456275,0.6059188,0.5580392,0.0154040335,0.032475602,0.48180127
126,0.44154817,0.40702868,0.015967561,0.018551946,0.6056528,0.5575552,0.015438366,0.03265924,0.48178032
127,0.44136345,0.40671667,0.01599929,0.0186475,0.6053882,0.5570727,0.015472861,0.03284261,0.48175907
128,0.44117966,0.40640554,0.016031152,0.018742971,0.6051251,0.5565918,0.015507513,0.033025775,0.4817379
129,0.4409968,0.40609533,0.016063152,0.01883833,0.6048636,0.55611265,0.015542292,0.033208672,0.48171645
130,0.44081482,0.40578598,0.016095279,0.018933568,0.60460347,0.555635,0.015577215,0.03339131,0.4816949
131,0.44063386,0.4054776,0.016127525,0.019028714,0.6043449,0.5551589,0.01561226,0.03357373,0.48167324
132,0.4404538,0.4051702,0.016159892,0.019123694,0.60408765,0.5546844,0.015647436,0.033755828,0.48165143
133,0.44027466,0.4048637,0.016192367,0.019218588,0.603832,0.5542116,0.015682716,0.03393769,0.48162952
134,0.44009638,0.4045581,0.01622495,0.019313322,0.60357773,0.5537404,0.015718117,0.03411923,0.4816074
135,0.4399189,0.40425333,0.016257629,0.019407948,0.60332495,0.5532708,0.015753604,0.034300506,0.48158514
136,0.43974233,0.4039495,0.016290408,0.019502426,0.6030734,0.55280274,0.015789207,0.034481466,0.48156276
137,0.43956664,0.40364665,0.016323274,0.019596733,0.6028233,0.55233634,0.015824893,0.03466209,0.48154023
138,0.43939188,0.40334472,0.016356217,0.019690918,0.60257465,0.55187154,0.01586066,0.034842435,0.48151755
139,0.43921784,0.40304366,0.016389247,0.019784914,0.6023272,0.5514083,0.01589652,0.035022415,0.48149475
140,0.43904462,0.4027435,0.016422352,0.019878786,0.6020813,0.5509467,0.015932448,0.035202123,0.48147178
141,0.4388723,0.4024443,0.016455526,0.01997246,0.60183656,0.55048674,0.015968444,0.035381403,0.48144862
142,0.43870077,0.402146,0.016488759,0.020065986,0.6015932,0.5500283,0.0160045,0.03556039,0.48142532
143,0.43853,0.4018486,0.01652205,0.02015932,0.6013512,0.5495716,0.016040614,0.035738993,0.48140186
144,0.43835998,0.4015521,0.016555395,0.020252481,0.6011104,0.5491164,0.016076783,0.03591724,0.48137832
145,0.43819082,0.40125656,0.016588787,0.020345468,0.60087097,0.54866284,0.016112994,0.036095135,0.4813546
146,0.43802238,0.40096188,0.01662223,0.020438248,0.6006328,0.54821086,0.016149253,0.03627263,0.48133063
147,0.43785468,0.40066808,0.016655708,0.020530866,0.60039574,0.5477605,0.016185535,0.036449753,0.48130658
148,0.43768778,0.4003753,0.016689226,0.020623248,0.60015994,0.5473116,0.01622186,0.036626454,0.48128232
149,0.43752158,0.40008336,0.016722772,0.020715453,0.59992534,0.54686433,0.016258208,0.036802802,0.4812579
150,0.43735614,0.39979237,0.016756346,0.020807428,0.5996921,0.54641885,0.016294578,0.036978673,0.48123333
151,0.43719146,0.39950228,0.016789936,0.020899246,0.59946007,0.5459749,0.016330956,0.037154205,0.48120856
152,0.43702736,0.39921305,0.01682355,0.02099077,0.59922904,0.5455324,0.016367361,0.037329245,0.4811837
153,0.43686405,0.3989247,0.016857175,0.02108215,0.5989993,0.5450917,0.016403753,0.037503917,0.48115864
154,0.43670142,0.39863735,0.016890813,0.02117325,0.59877074,0.54465246,0.016440166,0.037678115,0.48113334
155,0.4365395,0.39835086,0.016924456,0.021264166,0.5985432,0.5442147,0.016476566,0.037851907,0.48110795
156,0.43637818,0.39806527,0.016958097,0.021354832,0.59831685,0.54377866,0.016512956,0.038025234,0.48108235
157,0.43621758,0.39778057,0.016991736,0.021445272,0.5980917,0.54334426,0.01654934,0.03819811,0.48105657
158,0.4360577,0.39749685,0.017025363,0.021535471,0.59786755,0.54291135,0.016585698,0.038370494,0.4810306
159,0.4358984,0.397214,0.017058983,0.02162543,0.5976445,0.54248,0.016622044,0.038542464,0.48100448
160,0.4357397,0.39693198,0.017092593,0.02171513,0.5974226,0.5420503,0.016658362,0.03871393,0.48097816
161,0.43558168,0.3966509,0.017126178,0.021804605,0.59720176,0.54162216,0.016694648,0.038884938,0.4809517
162,0.4354243,0.39637074,0.017159747,0.021893801,0.5969819,0.5411956,0.016730908,0.03905543,0.480925
163,0.4352675,0.39609146,0.017193282,0.021982767,0.59676325,0.54077065,0.01676712,0.039225463,0.48089817
164,0.4351113,0.39581308,0.017226798,0.02207145,0.5965455,0.5403472,0.016803304,0.03939499,0.4808711
165,0.43495578,0.3955356,0.017260272,0.0221599,0.5963288,0.5399253,0.01683943,0.039564066,0.48084393
166,0.43480074,0.39525896,0.017293716,0.02224805,0.596113,0.53950495,0.016875513,0.03973256,0.48081648
167,0.43464637,0.3949833,0.017327122,0.022335958,0.59589833,0.53908616,0.016911542,0.0399006,0.48078895
168,0.43449253,0.39470845,0.017360486,0.022423591,0.5956845,0.53866893,0.016947523,0.040068094,0.4807611
169,0.43433926,0.3944345,0.017393798,0.022510942,0.59547186,0.5382533,0.016983433,0.04023509,0.48073322
170,0.43418655,0.39416146,0.017427063,0.022598015,0.59525996,0.5378392,0.017019283,0.04040154,0.48070502
171,0.43403444,0.39388934,0.01746028,0.022684801,0.5950492,0.53742665,0.01705507,0.04056746,0.48067674
172,0.4338828,0.39361805,0.017493434,0.022771323,0.59483933,0.5370156,0.017090773,0.040732898,0.48064813
173,0.43373173,0.39334768,0.01752653,0.022857532,0.59463024,0.53660613,0.017126411,0.040897727,0.48061943
174,0.4335812,0.39307815,0.017559567,0.022943487,0.5944223,0.53619826,0.017161967,0.04106207,0.48059055
175,0.4334312,0.39280954,0.017592542,0.023029123,0.59421504,0.53579175,0.01719745,0.041225832,0.48056144
176,0.43328175,0.39254183,0.017625444,0.023114478,0.5940088,0.53538686,0.017232839,0.04138908,0.4805321
177,0.43313274,0.39227492,0.017658278,0.023199515,0.5938033,0.53498346,0.017268151,0.0415517,0.48050267
178,0.43298426,0.39200893,0.017691039,0.02328428,0.59359884,0.53458166,0.017303359,0.04171384,0.48047295
179,0.43283623,0.3917438,0.01772372,0.02336872,0.59339523,0.5341814,0.017338483,0.04187537,0.4804431
180,0.43268868,0.3914795,0.017756326,0.023452876,0.59319246,0.53378254,0.017373506,0.0420364,0.48041293
181,0.43254167,0.3912161,0.017788853,0.023536712,0.59299046,0.5333852,0.01740844,0.042196784,0.48038268
182,0.43239513,0.39095357,0.0178213,0.023620237,0.5927892,0.5329893,0.017443266,0.042356607,0.48035225
183,0.43224898,0.39069188,0.017853657,0.023703467,0.59258896,0.5325951,0.017477987,0.04251588,0.4803215
184,0.4321034,0.39043108,0.017885925,0.023786383,0.59238946,0.53220224,0.017512606,0.04267461,0.48029065
185,0.4319582,0.3901711,0.017918115,0.023868967,0.59219074,0.53181094,0.017547121,0.042832673,0.4802596
186,0.43181345,0.38991198,0.017950196,0.023951251,0.59199286,0.5314211,0.017581508,0.04299022,0.48022828
187,0.4316691,0.3896537,0.017982194,0.0240332,0.5917956,0.53103274,0.017615797,0.043147113,0.48019683
188,0.4315253,0.38939634,0.01801409,0.024114845,0.59159917,0.5306458,0.017649962,0.043303452,0.4801651
189,0.43138182,0.38913977,0.01804588,0.024196172,0.5914036,0.5302604,0.017684001,0.043459218,0.48013332
190,0.43123874,0.388884,0.01807758,0.024277156,0.5912085,0.5298763,0.017717928,0.043614347,0.4801012
191,0.43109614,0.38862914,0.018109178,0.024357822,0.59101444,0.5294938,0.017751731,0.043768875,0.4800689
192,0.43095395,0.3883751,0.018140664,0.024438165,0.59082097,0.52911276,0.0177854,0.043922845,0.48003647
193,0.4308121,0.38812184,0.018172048,0.024518188,0.5906282,0.5287331,0.017818946,0.04407619,0.48000374
194,0.43067062,0.38786945,0.018203326,0.02459786,0.5904363,0.528355,0.017852373,0.04422891,0.47997084
195,0.43052968,0.38761798,0.018234493,0.024677204,0.5902448,0.5279781,0.017885666,0.044381022,0.47993773
196,0.430389,0.38736722,0.018265547,0.024756225,0.5900542,0.52760285,0.017918816,0.044532534,0.47990447
197,0.43024868,0.3871173,0.018296486,0.024834916,0.5898643,0.527229,0.017951837,0.044683464,0.47987095
198,0.4301088,0.3868682,0.018327313,0.024913263,0.589675,0.52685654,0.017984718,0.04483374,0.47983727
199,0.42996922,0.38661993,0.01835802,0.02499128,0.58948636,0.52648544,0.018017463,0.044983428,0.47980335
200,0.4298301,0.3863725,0.018388614,0.025068955,0.5892983,0.5261158,0.018050069,0.045132473,0.47976917
201,0.42969123,0.38612586,0.018419087,0.025146289,0.58911103,0.52574754,0.018082535,0.045280907,0.47973487
202,0.4295527,0.38587996,0.01844944,0.025223289,0.5889242,0.5253807,0.018114854,0.04542872,0.4797004
203,0.4294146,0.38563496,0.018479673,0.025299953,0.5887381,0.5250151,0.018147036,0.045575924,0.4796656
204,0.42927673,0.3853907,0.018509781,0.025376264,0.5885526,0.52465105,0.018179068,0.045722485,0.47963074
205,0.42913926,0.38514727,0.018539766,0.025452225,0.58836776,0.52428836,0.018210953,0.045868434,0.47959557
206,0.42900208,0.3849046,0.018569624,0.02552787,0.5881834,0.523927,0.018242685,0.046013776,0.4795602
207,0.42886522,0.38466272,0.018599357,0.025603157,0.58799964,0.5235669,0.018274272,0.046158478,0.47952464
208,0.4287287,0.38442165,0.01862896,0.025678087,0.5878166,0.5232083,0.018305713,0.04630253,0.4794889
209,0.42859247,0.38418135,0.018658442,0.025752693,0.58763397,0.522851,0.01833699,0.046445977,0.47945294
210,0.42845654,0.38394183,0.018687787,0.025826946,0.58745193,0.52249503,0.018368123,0.0465888,0.47941676
211,0.4283209,0.38370305,0.018717008,0.02590084,0.58727044,0.5221403,0.01839911,0.046730984,0.47938043
212,0.42818558,0.38346505,0.018746095,0.025974425,0.5870895,0.521787,0.018429924,0.046872564,0.4793438
213,0.42805052,0.38322785,0.01877505,0.026047606,0.586909,0.52143496,0.018460592,0.047013454,0.479307
214,0.42791572,0.38299137,0.018803872,0.02612049,0.5867292,0.52108437,0.018491104,0.047153793,0.47927007
215,0.42778122,0.38275567,0.018832557,0.026193004,0.58654994,0.520735,0.018521454,0.04729346,0.4792328
216,0.42764702,0.38252074,0.018861113,0.026265176,0.58637106,0.52038693,0.018551648,0.04743251,0.47919542
217,0.4275131,0.38228658,0.018889535,0.026336981,0.58619267,0.52004015,0.018581692,0.047570847,0.47915775
218,0.4273794,0.38205308,0.018917816,0.026408486,0.58601505,0.5196948,0.018611563,0.047708705,0.47911996
219,0.42724597,0.38182044,0.018945968,0.026479578,0.5858375,0.5193504,0.01864128,0.04784579,0.47908187
220,0.42711276,0.38158843,0.01897398,0.026550366,0.5856608,0.51900756,0.018670835,0.047982372,0.47904366
221,0.42697984,0.3813572,0.019001866,0.026620787,0.58548427,0.5186658,0.018700246,0.04811822,0.47900528
222,0.42684716,0.38112667,0.01902961,0.026690869,0.5853084,0.5183254,0.018729484,0.048253488,0.4789666
223,0.42671472,0.3808969,0.019057212,0.02676061,0.585133,0.51798636,0.01875855,0.04838814,0.47892773
224,0.42658252,0.38066784,0.019084685,0.02682998,0.5849578,0.5176482,0.018787468,0.048522115,0.4788887
225,0.4264505,0.38043946,0.019112019,0.026899014,0.5847833,0.5173116,0.01881622,0.048655495,0.4788494
226,0.42631873,0.38021183,0.019139212,0.0269677,0.58460915,0.51697606,0.018844817,0.048788246,0.47880992
227,0.4261872,0.37998492,0.01916627,0.027036022,0.5844353,0.51664174,0.01887324,0.04892035,0.4787703
228,0.42605585,0.37975866,0.01919318,0.027104031,0.584262,0.51630867,0.018901493,0.04905189,0.47873038
229,0.42592472,0.3795331,0.019219967,0.027171655,0.5840891,0.5159768,0.018929606,0.049182698,0.4786903
230,0.42579386,0.37930828,0.0192466,0.027238963,0.5839167,0.5156462,0.018957533,0.049312975,0.47865
231,0.4256632,0.3790842,0.01927311,0.027305894,0.58374465,0.5153167,0.018985318,0.04944257,0.47860947
232,0.42553264,0.37886065,0.01929948,0.027372496,0.58357286,0.51498836,0.019012928,0.04957158,0.4785688
233,0.4254023,0.37863785,0.01932571,0.027438749,0.5834016,0.51466125,0.019040382,0.04969996,0.47852787
234,0.42527226,0.3784158,0.019351806,0.02750466,0.5832306,0.5143352,0.019067677,0.049827706,0.47848678
235,0.42514232,0.37819433,0.01937776,0.027570222,0.5830601,0.51401037,0.019094804,0.049954884,0.47844544
236,0.42501256,0.37797356,0.019403582,0.02763543,0.58288985,0.5136867,0.019121766,0.050081372,0.47840393
237,0.424883,0.3777534,0.019429263,0.02770032,0.58272,0.51336414,0.019148573,0.050207283,0.47836223
238,0.42475364,0.37753397,0.019454813,0.02776485,0.58255047,0.5130427,0.019175213,0.050332572,0.47832027
239,0.42462447,0.3773152,0.019480225,0.027829044,0.58238137,0.51272243,0.0192017,0.050457258,0.47827816
240,0.4244954,0.377097,0.019505495,0.027892873,0.5822125,0.5124032,0.019228019,0.050581295,0.47823584
241,0.42436653,0.3768795,0.019530637,0.027956381,0.58204406,0.5120851,0.019254183,0.05070478,0.47819328
242,0.42423785,0.37666267,0.019555643,0.028019542,0.581876,0.51176816,0.019280178,0.050827626,0.47815052
243,0.4241093,0.37644643,0.019580511,0.028082363,0.581708,0.5114522,0.019306017,0.050949823,0.4781076
244,0.4239809,0.37623078,0.019605247,0.028144851,0.58154047,0.5111373,0.019331697,0.05107147,0.47806442
245,0.42385268,0.3760158,0.019629853,0.028206991,0.5813732,0.51082355,0.019357225,0.05119248,0.47802106
246,0.42372453,0.3758014,0.019654319,0.028268812,0.5812064,0.51051086,0.019382587,0.05131293,0.4779775
247,0.42359656,0.37558764,0.019678669,0.028330252,0.58103967,0.5101991,0.019407805,0.05143273,0.4779338
248,0.4234688,0.3753745,0.019702876,0.028391428,0.58087355,0.5098887,0.019432858,0.051551986,0.47788978
249,0.4233411,0.37516195,0.01972696,0.028452195,0.5807074,0.50957906,0.01945776,0.051670566,0.47784564
250,0.4232135,0.37494993,0.0197509,0.028512698,0.5805417,0.5092705,0.019482495,0.051788665,0.4778013
251,0.42308617,0.37473863,0.019774733,0.028572785,0.580376,0.50896287,0.019507099,0.051906057,0.47775665
252,0.42295888,0.37452784,0.01979842,0.028632618,0.5802109,0.50865644,0.019531526,0.05202295,0.47771192
253,0.4228317,0.37431768,0.019821987,0.028692067,0.58004594,0.50835097,0.019555815,0.052139174,0.47766688
254,0.42270467,0.37410802,0.01984542,0.028751234,0.57988125,0.50804645,0.019579936,0.052254874,0.47762176
255,0.4225778,0.37389904,0.019868733,0.028810035,0.57971674,0.5077429,0.019603921,0.052369963,0.47757638
256,0.42245096,0.37369052,0.019891921,0.028868515,0.57955265,0.5074404,0.019627746,0.05248449,0.47753084
257,0.4223243,0.37348264,0.019914983,0.028926667,0.57938856,0.5071387,0.019651424,0.052598413,0.477485
258,0.4221977,0.37327528,0.019937921,0.028984496,0.57922494,0.5068382,0.019674962,0.052711762,0.47743902
259,0.42207125,0.3730685,0.019960739,0.029042006,0.5790614,0.5065385,0.019698348,0.052824557,0.47739285
260,0.42194486,0.37286222,0.019983435,0.029099192,0.5788981,0.5062397,0.019721586,0.052936766,0.47734642
261,0.4218186,0.37265655,0.02000602,0.029156037,0.57873505,0.505942,0.019744694,0.053048376,0.47729987
262,0.42169243,0.37245136,0.020028474,0.029212598,0.57857215,0.50564504,0.019767644,0.053159475,0.47725308
263,0.42156637,0.37224674,0.020050816,0.0292688,0.57840955,0.5053491,0.01979045,0.053269975,0.4772061
264,0.42144036,0.37204263,0.020073038,0.029324725,0.5782472,0.5050541,0.019813115,0.05337996,0.4771589
265,0.42131454,0.3718391,0.02009515,0.029380284,0.5780849,0.50475997,0.019835647,0.053489294,0.47711152
266,0.4211887,0.37163597,0.020117136,0.029435595,0.577923,0.5044668,0.019858023,0.0535982,0.4770639
267,0.42106304,0.37143353,0.020139022,0.029490504,0.57776093,0.5041743,0.019880276,0.05370636,0.47701615
268,0.42093736,0.3712314,0.020160776,0.029545192,0.5775995,0.50388294,0.019902378,0.053814195,0.47696817
269,0.42081183,0.3710299,0.020182442,0.029599473,0.57743794,0.50359225,0.019924376,0.053921286,0.4769199
270,0.42068633,0.3708288,0.02020398,0.029653545,0.57727665,0.50330245,0.019946193,0.05402799,0.4768715
271,0.42056096,0.3706283,0.020225424,0.02970722,0.5771155,0.50301355,0.019967914,0.054134004,0.47682288
272,0.42043564,0.37042823,0.020246752,0.029760648,0.5769546,0.5027255,0.01998948,0.05423963,0.47677413
273,0.42031035,0.37022865,0.020267978,0.029813727,0.57679373,0.5024382,0.020010933,0.054344583,0.47672516
274,0.42018515,0.3700295,0.020289091,0.029866543,0.5766331,0.5021518,0.020032238,0.054449104,0.4766759
275,0.42006,0.3698309,0.020310111,0.029918993,0.5764726,0.50186616,0.020053428,0.054552976,0.4766265
276,0.41993502,0.36963278,0.02033102,0.029971216,0.57631236,0.50158143,0.020074483,0.054656435,0.47657692
277,0.41980997,0.36943504,0.020351846,0.030023064,0.57615215,0.5012975,0.020095436,0.054759257,0.47652704
278,0.419685,0.36923778,0.020372553,0.030074688,0.5759921,0.50101423,0.02011624,0.05486166,0.47647706
279,0.41956013,0.36904103,0.020393169,0.030125948,0.5758322,0.50073177,0.020136936,0.054963455,0.47642684
280,0.41943535,0.3688447,0.020413686,0.030176964,0.57567245,0.50045013,0.020157488,0.05506481,0.47637644
281,0.4193105,0.36864877,0.020434117,0.030227637,0.5755127,0.50016916,0.02017795,0.055165567,0.4763259
282,0.4191858,0.3684533,0.020454448,0.030278062,0.57535326,0.49988908,0.020198267,0.055265892,0.47627503
283,0.41906112,0.3682583,0.020474687,0.030328155,0.5751938,0.4996097,0.020218493,0.055365648,0.47622398
284,0.41893646,0.36806363,0.020494834,0.030378005,0.5750346,0.49933103,0.02023859,0.05546497,0.4761728
285,0.41881186,0.36786947,0.02051489,0.03042752,0.5748754,0.49905315,0.020258574,0.055563685,0.47612137
286,0.41868734,0.3676757,0.020534862,0.030476777,0.5747164,0.498776,0.020278443,0.055662,0.47606972
287,0.4185628,0.36748233,0.020554757,0.030525725,0.5745574,0.49849948,0.020298216,0.055759735,0.47601792
288,0.41843832,0.36728936,0.020574544,0.030574415,0.57439864,0.4982237,0.020317862,0.055857044,0.47596592
289,0.4183139,0.36709684,0.020594273,0.030622784,0.5742398,0.4979486,0.020337414,0.055953775,0.47591364
290,0.41818956,0.3669047,0.020613894,0.030670958,0.57408136,0.49767435,0.020356836,0.056050185,0.47586128
291,0.41806513,0.36671296,0.020633467,0.030718708,0.5739226,0.49740052,0.020376205,0.056145832,0.47580856
292,0.41794077,0.3665215,0.020652927,0.03076635,0.5737643,0.4971276,0.020395413,0.056241333,0.47575578
293,0.41781646,0.36633056,0.02067234,0.030813552,0.5736058,0.49685517,0.020414574,0.056336038,0.47570273
294,0.41769215,0.36613986,0.020691656,0.030860627,0.57344776,0.49658358,0.020433577,0.056430563,0.47564948
295,0.41756788,0.3659497,0.020710923,0.030907284,0.5732893,0.49631238,0.02045255,0.056524333,0.475596
296,0.41744363,0.36575973,0.020730093,0.030953823,0.5731314,0.4960421,0.020471362,0.056617893,0.47554234
297,0.41731945,0.36557028,0.020749211,0.03099995,0.5729731,0.4957722,0.020490132,0.056710735,0.47548848
298,0.4171953,0.3653811,0.020768244,0.031045951,0.57281524,0.49550313,0.020508774,0.056803364,0.47543442
299,0.41707107,0.36519232,0.02078723,0.031091522,0.57265717,0.49523458,0.020527357,0.056895263,0.47538012
300,0.41694692,0.3650038,0.020806123,0.031136999,0.5724995,0.49496672,0.020545807,0.056987006,0.4753257
301,0.41682276,0.36481574,0.020824991,0.03118202,0.57234144,0.49469927,0.020564223,0.05707795,0.47527096
302,0.41669863,0.3646279,0.020843742,0.031226996,0.57218397,0.49443266,0.020582488,0.057168838,0.4752161
303,0.41657448,0.3644405,0.020862486,0.0312715,0.57202595,0.49416637,0.020600742,0.05725887,0.4751611
304,0.41645044,0.3642533,0.020881131,0.031315967,0.5718688,0.493901,0.020618843,0.05734888,0.47510573
305,0.4163263,0.3640666,0.020899767,0.03135993,0.5717108,0.4936359,0.020636937,0.057438,0.4750502
306,0.4162022,0.36388,0.020918287,0.0314039,0.5715535,0.49337152,0.020654874,0.05752715,0.47499454
307,0.41607812,0.36369395,0.020936819,0.031447347,0.5713957,0.49310756,0.020672807,0.057615355,0.47493863
308,0.415954,0.36350793,0.020955233,0.03149083,0.57123864,0.49284437,0.020690596,0.057703674,0.47488248
309,0.41582996,0.36332256,0.02097366,0.031533748,0.57108074,0.49258137,0.020708393,0.057791017,0.47482616
310,0.41570586,0.36313713,0.020991974,0.03157674,0.57092375,0.49231926,0.02072602,0.057878494,0.47476962
311,0.41558176,0.3629523,0.021010308,0.031619154,0.5707661,0.49205744,0.020743683,0.057964962,0.4747128
312,0.41545764,0.36276743,0.021028537,0.03166166,0.5706091,0.49179634,0.02076117,0.05805159,0.47465593
313,0.4153336,0.36258322,0.021046782,0.03170359,0.5704514,0.49153543,0.020778699,0.058137238,0.4745987
314,0.41520953,0.36239898,0.021064926,0.03174561,0.5702945,0.4912754,0.020796059,0.058223058,0.4745413
315,0.41508538,0.36221522,0.021083081,0.031787064,0.57013685,0.49101552,0.020813452,0.05830788,0.47448376
316,0.41496128,0.36203155,0.021101143,0.031828597,0.56997997,0.49075642,0.020830689,0.058392875,0.47442597
317,0.41483718,0.36184835,0.02111923,0.031869575,0.5698224,0.49049753,0.020847952,0.05847687,0.47436792
318,0.4147131,0.36166525,0.021137228,0.031910636,0.5696656,0.49023944,0.020865079,0.05856106,0.47430968
319,0.41458896,0.3614826,0.021155246,0.031951133,0.5695079,0.48998144,0.020882245,0.05864426,0.4742513
320,0.41446486,0.36129993,0.021173177,0.031991743,0.56935126,0.4897243,0.020899247,0.058727678,0.47419265
321,0.4143407,0.3611178,0.021191142,0.032031752,0.56919354,0.48946717,0.020916313,0.05881005,0.47413367
322,0.41421652,0.36093557,0.021209007,0.032071948,0.56903684,0.48921087,0.020933202,0.058892798,0.47407466
323,0.41409236,0.36075398,0.021226924,0.03211145,0.5688791,0.4889547,0.020950181,0.058974274,0.47401533
324,0.4139682,0.36057222,0.021244727,0.03215124,0.5687226,0.48869935,0.02096696,0.059056304,0.47395593
325,0.413844,0.36039114,0.021262612,0.03219025,0.5685648,0.48844394,0.020983862,0.05913697,0.47389612
326,0.41371977,0.36020976,0.02128037,0.03222963,0.5684083,0.4881894,0.021000536,0.059218373,0.4738362
327,0.41359553,0.36002916,0.021298222,0.032268148,0.56825024,0.4879347,0.02101737,0.059298176,0.47377598
328,0.41347128,0.3598482,0.021315927,0.03230716,0.56809396,0.4876811,0.021033956,0.059378915,0.4737157
329,0.41334698,0.35966808,0.021333765,0.032345157,0.56793576,0.48742715,0.021050733,0.059457876,0.473655
330,0.41322273,0.35948747,0.02135143,0.032383814,0.56777954,0.48717433,0.021067213,0.05953803,0.47359428
331,0.4130984,0.35930786,0.021369254,0.0324213,0.5676212,0.48692107,0.021083942,0.059616126,0.47353318
332,0.4129741,0.35912758,0.021386884,0.032459617,0.56746525,0.48666918,0.021100337,0.059695728,0.47347194
333,0.4128497,0.3589484,0.02140471,0.03249657,0.5673066,0.48641667,0.021117026,0.059772927,0.47341037
334,0.4127253,0.35876843,0.021422295,0.032534577,0.56715083,0.4861655,0.02113332,0.059851985,0.47334886
335,0.41260093,0.3585898,0.021440137,0.03257099,0.5669918,0.48591352,0.021149999,0.05992829,0.47328678
336,0.41247648,0.35841006,0.021457696,0.03260873,0.5668364,0.48566326,0.021166205,0.060006928,0.47322476
337,0.41235203,0.35823193,0.021475563,0.032644555,0.56667686,0.4854118,0.021182882,0.060082182,0.47316223
338,0.4122275,0.35805234,0.021493085,0.032682087,0.5665218,0.4851623,0.02119898,0.06016055,0.47309986
339,0.41210306,0.35787475,0.021511007,0.03271728,0.5663617,0.48491132,0.021215692,0.060234733,0.47303686
340,0.41197845,0.35769528,0.021528482,0.032754682,0.5662073,0.48466277,0.021231677,0.06031288,0.472974
341,0.41185394,0.35751832,0.021546459,0.032789167,0.5660464,0.48441213,0.021248426,0.060385868,0.47291046
342,0.4117293,0.3573389,0.021563899,0.032826502,0.5658927,0.48416445,0.02126429,0.060463954,0.47284728
343,0.41160464,0.35716248,0.021581959,0.032860223,0.5657309,0.48391417,0.021281125,0.06053563,0.4727832
344,0.41148,0.35698307,0.021599341,0.032897584,0.56557804,0.48366737,0.02129684,0.060613804,0.47271964
345,0.41135535,0.35680738,0.021617515,0.032930464,0.56541514,0.4834173,0.021313794,0.06068402,0.47265503
346,0.4112306,0.3566278,0.021634823,0.032967977,0.5652635,0.4831716,0.021329334,0.060762558,0.4725911
347,0.4111058,0.35645285,0.02165315,0.03299983,0.56509894,0.48292154,0.021346465,0.06083097,0.47252598
348,0.41098106,0.356273,0.021670358,0.033037692,0.5649489,0.48267695,0.02136178,0.060910176,0.47246167
349,0.41085625,0.35609904,0.021688877,0.03306832,0.56478244,0.4824268,0.02137915,0.060976516,0.47239587
350,0.41073138,0.3559186,0.021705953,0.03310682,0.5646346,0.48218355,0.021394182,0.061056886,0.47233132
351,0.41060647,0.35574582,0.02172472,0.033135917,0.5644651,0.48193273,0.021411888,0.061120536,0.47226486
352,0.4104815,0.35556453,0.021741612,0.03317537,0.5643203,0.48169112,0.021426536,0.06120266,0.47220016
353,0.41035652,0.35539323,0.021760704,0.033202577,0.5641473,0.48143965,0.021444695,0.06126297,0.47213286
354,0.41023153,0.35521075,0.02177733,0.033243455,0.5640065,0.48119998,0.02145883,0.06134775,0.47206798
355,0.4101065,0.35504144,0.021796864,0.03326821,0.5638285,0.4809472,0.021477623,0.06140368,0.47199985
356,0.4099814,0.35485712,0.021813102,0.0333112,0.56369346,0.4807101,0.021491056,0.061492298,0.47193497
357,0.4098563,0.35469037,0.021833222,0.033332698,0.5635085,0.4804553,0.021510713,0.061542485,0.4718659
358,0.40973112,0.35450345,0.021848917,0.03337875,0.56338114,0.4802213,0.021523181,0.061636653,0.47180107
359,0.40960592,0.3543402,0.021869829,0.033395894,0.56318676,0.4799637,0.021544032,0.061679076,0.47173074
360,0.4094807,0.35414964,0.021884754,0.033446323,0.56307054,0.4797342,0.02155516,0.061781175,0.47166634
361,0.40935543,0.35399112,0.021906752,0.03345755,0.562863,0.47947225,0.021577677,0.061813034,0.47159454
362,0.40923014,0.35379532,0.021920577,0.033514224,0.56276196,0.47924855,0.02158691,0.06192646,0.47153082
363,0.40910473,0.35364336,0.021944063,0.03351731,0.5625361,0.47898066,0.02161176,0.061943706,0.47145712
364,0.4089794,0.3534401,0.021956313,0.03358296,0.5624565,0.47876483,0.02161832,0.06207333,0.47139466
365,0.40885392,0.3532974,0.021981869,0.033574633,0.5622048,0.47848827,0.021646447,0.062070068,0.4713184
366,0.40872845,0.35308343,0.02199185,0.03365317,0.5621558,0.47828358,0.021649208,0.06222299,0.4712578
367,0.40860295,0.3529539,0.022020347,0.033628706,0.5618671,0.47799435,0.021682037,0.06219073,0.4711783
368,0.40847743,0.3527245,0.022027042,0.03372588,0.5618622,0.47780553,0.021679305,0.062377334,0.4711206
369,0.40835184,0.35261375,0.02205971,0.033678383,0.56152046,0.47749805,0.021718835,0.062303543,0.47103646
370,0.40822616,0.35236198,0.022061644,0.03380255,0.56157905,0.47733182,0.021708194,0.06253902,0.4709832
371,0.40810055,0.35227844,0.02210031,0.033721812,0.5611605,0.47699782,0.021757444,0.06240522,0.47089267
372,0.4079749,0.3519942,0.022095274,0.033885438,0.5613114,0.47686416,0.021735242,0.062712006,0.47084594
373,0.40784916,0.35195017,0.02214266,0.033756353,0.560781,0.47649142,0.021798663,0.062490907,0.47074646
374,0.40772358,0.35161823,0.02212738,0.033977963,0.56106746,0.47640535,0.021759516,0.06290257,0.47070953
375,0.40759793,0.3516325,0.022187533,0.03377789,0.56037223,0.47597542,0.021843767,0.06255307,0.4705971
376,0.40747237,0.35122997,0.022157121,0.034085285,0.56085914,0.47595948,0.021779569,0.063120075,0.4705749
377,0.4073469,0.35133058,0.022236163,0.033780165,0.5599201,0.47544503,0.02189472,0.06258034,0.47044343
378,0.40722165,0.35082296,0.022183238,0.03421546,0.56070495,0.47553274,0.021793224,0.06337897,0.47044334
379,0.4070967,0.3510526,0.022290474,0.033753637,0.55940187,0.47489223,0.021954598,0.062555075,0.47028407
380,0.40697226,0.35038742,0.02220386,0.034380972,0.560634,0.4751351,0.021797221,0.06370173,0.47031727
381,0.40684858,0.35081142,0.022353595,0.033683572,0.5587836,0.47430515,0.022028305,0.06245015,0.4701165
382,0.4067261,0.34990817,0.022216287,0.034601633,0.5606925,0.47478205,0.021786628,0.064123824,0.47020024
383,0.4066054,0.35062736,0.022430716,0.033547323,0.55801255,0.4736654,0.022123858,0.062223297,0.46993732
384,0.4064876,0.3493619,0.022216761,0.034908947,0.5609536,0.47449815,0.021754239,0.064701214,0.47009847
385,0.4063741,0.35053325,0.022530776,0.033310078,0.5570079,0.4729444,0.02225465,0.061808858,0.46974158
386,0.40626737,0.3487127,0.022200556,0.035354115,0.5615366,0.47432283,0.021689877,0.065523945,0.47002217
387,0.40617102,0.35058248,0.022669725,0.032918826,0.5556468,0.4720983,0.022443755,0.061104756,0.46952283
388,0.40609074,0.34790573,0.022163061,0.03602195,0.56263924,0.4743204,0.021580335,0.06673848,0.4699897
389,0.40603593,0.35086408,0.02287764,0.03229422,0.55374557,0.47105974,0.022732768,0.059953082,0.4692734
390,0.40602008,0.34685934,0.022104193,0.037056543,0.56459767,0.47459787,0.02141189,0.06858788,0.4700349
391,0.40606686,0.3515307,0.02321407,0.03132209,0.5510404,0.46972716,0.023200104,0.058113173,0.46898872
392,0.40620935,0.34545657,0.022042222,0.038710576,0.56800294,0.47533762,0.021181291,0.071484,0.4702241
393,0.40650856,0.3528524,0.023803696,0.029852465,0.5471859,0.46795404,0.02400163,0.055230204,0.46868038
394,0.40704507,0.34354654,0.022053897,0.041444637,0.5739362,0.4768607,0.020931717,0.076143816,0.47069436
395,0.4079791,0.35532707,0.024920773,0.027731275,0.54182893,0.4655464,0.02546389,0.050818633,0.46841475
396,0.4095036,0.3409833,0.022385651,0.04613465,0.58446425,0.47975174,0.020858739,0.0838538,0.47174424
397,0.41204742,0.3599125,0.027191494,0.02494341,0.5349383,0.46230522,0.028301487,0.044331577,0.46842182
398,0.41604546,0.3377871,0.023750521,0.054507863,0.6037004,0.4851154,0.021603798,0.09698118,0.47404972
399,0.42265412,0.3685142,0.0320631,0.022076825,0.52785426,0.45820817,0.034110032,0.035536062,0.4693757
400,0.4326911,0.33463448,0.02806518,0.069991425,0.6399457,0.4950711,0.025001584,0.119872995,0.47914967
401,0.44919515,0.38489437,0.0427439,0.02155687,0.52603006,0.45396334,0.046330977,0.02573572,0.47301984
402,0.47273427,0.33399397,0.039927505,0.0988128,0.708845,0.51346976,0.03561951,0.15975574,0.49029824
403,0.5105081,0.41551036,0.065136336,0.029861417,0.5437604,0.4521579,0.07114204,0.020460462,0.48298177
404,0.5570163,0.34129786,0.06748867,0.1482298,0.83103347,0.54545885,0.061813407,0.22376123,0.51250964
405,0.62562966,0.46552724,0.103759676,0.05634273,0.6008634,0.4575628,0.112985484,0.030315092,0.5028725
406,0.68260276,0.36016312,0.112852156,0.20958745,0.99454784,0.5895223,0.10632897,0.2986966,0.54516554
407,0.7498735,0.51754296,0.14043652,0.091894016,0.67528564,0.46991298,0.15214348,0.053229164,0.5234972
408,0.7479682,0.375546,0.14249414,0.22992805,1.0761031,0.61894244,0.13612975,0.32103094,0.56342876
409,0.7379037,0.5198685,0.12798879,0.090046406,0.66663736,0.47527525,0.13865857,0.052703574,0.51703095
410,0.6569153,0.36799383,0.11458025,0.17434126,0.9624796,0.60237634,0.10881731,0.25128594,0.5410139
411,0.5960621,0.46910182,0.076561965,0.050398327,0.5827295,0.47213724,0.08334535,0.027246865,0.48832121
412,0.5262137,0.35517362,0.06592825,0.10511185,0.7862458,0.56216127,0.06098957,0.16309498,0.50515664
413,0.4853251,0.42056784,0.04100254,0.023754712,0.5337986,0.47284448,0.044436205,0.01651788,0.46961266
414,0.4539275,0.35132366,0.037444755,0.06515906,0.67365885,0.53079367,0.03354511,0.10932005,0.48346916
415,0.43664825,0.39251173,0.027228557,0.01690796,0.5264348,0.47640243,0.028747194,0.021285154,0.46387205
416,0.42499685,0.35200387,0.026107559,0.046885427,0.6183821,0.51226497,0.023137944,0.08297919,0.47395286
417,0.4183759,0.37765038,0.022883885,0.017841637,0.53241026,0.47939244,0.023408238,0.029609537,0.46324202
418,0.4140014,0.35323423,0.02218294,0.038584217,0.5918091,0.5016634,0.019904794,0.07024091,0.47002503
419,0.41134214,0.3693649,0.02158892,0.02038833,0.5395498,0.48118883,0.021595966,0.036765046,0.46386966
420,0.4095317,0.35399646,0.020937223,0.034598008,0.5783025,0.49533308,0.01914203,0.063827425,0.4683504
421,0.40833414,0.36436418,0.021214874,0.022755075,0.5451032,0.48208216,0.020948648,0.042072404,0.46460912
422,0.40746856,0.35427,0.020611582,0.032586947,0.57094157,0.4913021,0.019150808,0.060488664,0.46759355
423,0.4068389,0.36110076,0.021117514,0.024620634,0.5489798,0.48238528,0.020706275,0.045888256,0.46520424
424,0.40634766,0.3542023,0.020591702,0.031553645,0.5666458,0.48853692,0.019365378,0.058743495,0.46722806
425,0.4059553,0.35881084,0.021105373,0.026039083,0.5515805,0.4823026,0.020618364,0.04865949,0.46563613
426,0.40562522,0.35391855,0.020666696,0.031039976,0.5639649,0.48648298,0.019607946,0.057873968,0.46703705
427,0.4053405,0.35709396,0.02112249,0.02712405,0.5532832,0.4819578,0.020597722,0.050727725,0.46593606
428,0.40508625,0.35350165,0.020766072,0.030818518,0.56217307,0.48483482,0.019829566,0.05750869,0.46692538
429,0.40485469,0.3557286,0.021153133,0.02797297,0.5543651,0.4814285,0.020611577,0.052325018,0.46613735
430,0.40463948,0.35300308,0.020867981,0.030768411,0.5608885,0.48342183,0.020022333,0.05744435,0.4668491
431,0.4044367,0.3545872,0.021193098,0.028656434,0.5550161,0.4807668,0.02064616,0.053603094,0.46626627
432,0.4042435,0.35245484,0.020966988,0.030821688,0.55990136,0.48214746,0.020189943,0.05756397,0.46678653
433,0.40405786,0.35359377,0.021241127,0.029222954,0.55536455,0.4800093,0.02069479,0.054660495,0.46634144
434,0.4038781,0.35187712,0.021062765,0.030938208,0.5590932,0.4809576,0.020338176,0.057797417,0.46672666
435,0.40370327,0.35270151,0.02129647,0.029705284,0.55549866,0.47918355,0.0207536,0.055561535,0.46637574
436,0.4035325,0.35128278,0.021156274,0.03109346,0.5583953,0.47982186,0.020472128,0.05810134,0.46666366
437,0.4033651,0.3518812,0.02135834,0.03012556,0.5554789,0.4783102,0.02082001,0.05634866,0.46637818
438,0.40320057,0.35068017,0.02124846,0.03127195,0.55776733,0.47872362,0.02059566,0.05844805,0.46659455
439,0.40303862,0.35111386,0.021425892,0.03049887,0.5553478,0.4774053,0.020892154,0.05705035,0.46635497
440,0.40287882,0.35007507,0.021340054,0.031463727,0.55718505,0.4776538,0.020711567,0.05881966,0.46651775
441,0.402721,0.35038707,0.021498274,0.030835655,0.5551357,0.47648108,0.020968629,0.05768602,0.4663108
442,0.40256482,0.34947103,0.021431483,0.03166231,0.55663425,0.47660804,0.02082178,0.059204426,0.4664326
443,0.4024102,0.3496923,0.02157467,0.031143209,0.5548646,0.47554705,0.021048335,0.05826922,0.46624893
444,0.4022569,0.34887058,0.021522982,0.031863354,0.5561059,0.4755838,0.020927638,0.059594467,0.46633893
445,0.40210494,0.34902376,0.021654343,0.03142685,0.5545502,0.47461024,0.021130418,0.058809545,0.46617186
446,0.4019541,0.34827548,0.021614634,0.032064002,0.55559474,0.47458017,0.02103008,0.059984524,0.46623677
447,0.40180427,0.3483772,0.02173665,0.03169042,0.5542042,0.47367603,0.021214196,0.05931404,0.46608162
448,0.40165532,0.34768653,0.021706412,0.032262392,0.5550976,0.47359672,0.02112972,0.06037112,0.4661266
449,0.40150738,0.34774953,0.02182102,0.03193681,0.5538356,0.47274852,0.021299126,0.05978792,0.46597984
450,0.40136012,0.3471046,0.021798268,0.032457273,0.55461216,0.47263312,0.021227019,0.060751986,0.4660087
451,0.4012137,0.3471385,0.021906996,0.032168195,0.5534504,0.47183052,0.021384813,0.0602351,0.4658677
452,0.40106788,0.3465299,0.021890085,0.03264791,0.5541372,0.47168928,0.021322265,0.061125636,0.4658834
453,0.40092278,0.3465423,0.021994181,0.03238631,0.55305356,0.470924,0.021470925,0.060658645,0.46574637
454,0.4007783,0.34596264,0.021981785,0.032833867,0.55367184,0.47076488,0.021415679,0.061491307,0.4657513
455,0.4006343,0.34595957,0.022082234,0.03259249,0.5526486,0.47003043,0.021557206,0.061060958,0.46561667
456,0.40049088,0.34540275,0.022073228,0.033014886,0.55321556,0.46985972,0.021507388,0.061848447,0.4656128
457,0.40034795,0.34538925,0.02217089,0.0327878,0.5522379,0.46915063,0.021643467,0.061443847,0.46547943
458,0.4002054,0.34485015,0.02216433,0.03319093,0.5527679,0.46897337,0.0215975,0.062196996,0.4654683
459,0.40006337,0.3448303,0.022259926,0.032973133,0.5518235,0.468285,0.02172956,0.06180897,0.46533534
460,0.39992172,0.34430468,0.022254987,0.033362053,0.5523286,0.46810552,0.021686073,0.06253696,0.46531832
461,0.3997804,0.3442821,0.02234916,0.033149153,0.55140674,0.46743384,0.021815374,0.0621575,0.465185
462,0.39963952,0.34376603,0.022345081,0.033528414,0.5518974,0.46725568,0.021773135,0.06286858,0.4651632
463,0.3994989,0.34374404,0.022438444,0.03331643,0.5509881,0.46659684,0.021900835,0.06249041,0.46502873
464,0.39935863,0.34323385,0.022434559,0.03369021,0.55147433,0.46642327,0.021858716,0.06319234,0.46500328
465,0.39921865,0.34321553,0.022527678,0.033475455,0.55056834,0.46577397,0.021985916,0.062808484,0.4648672
466,0.39907897,0.34270793,0.022523336,0.033847705,0.55105937,0.46560794,0.021942815,0.06350858,0.46483907
467,0.39893955,0.3426962,0.022616781,0.03362658,0.5501476,0.46496457,0.022070596,0.06311242,0.46470067
468,0.3988004,0.34218782,0.022611339,0.034001242,0.5506523,0.46480897,0.022025453,0.0638179,0.46467072
469,0.39866143,0.34218568,0.022705711,0.03377004,0.54972583,0.4641683,0.022154892,0.063402615,0.46452957
470,0.39852276,0.34167305,0.02269851,0.034151196,0.5502537,0.464026,0.022106575,0.0641211,0.4644986
471,0.3983842,0.3416838,0.022794435,0.03390599,0.5493026,0.46338442,0.022238852,0.063679285,0.46435407
472,0.39824593,0.34116316,0.022784775,0.034298014,0.54986346,0.46325845,0.02218615,0.06441886,0.464323
473,0.3981079,0.3411904,0.022882957,0.034034513,0.54887736,0.46261224,0.022322552,0.063942544,0.46417442
474,0.39796996,0.34065768,0.022870073,0.034442216,0.5494826,0.46250615,0.022264129,0.0647123,0.46414426
475,0.39783219,0.34070536,0.022971315,0.034155507,0.5484492,0.4618509,0.022406105,0.06419218,0.46399093
476,0.39769465,0.3401559,0.022954334,0.034584407,0.5491114,0.46176866,0.022340417,0.06500237,0.46396255
477,0.3975572,0.34022877,0.023059566,0.034268863,0.54801744,0.46109986,0.022489646,0.064427964,0.4638036
478,0.39741993,0.3396572,0.023037495,0.03472526,0.5487511,0.4610457,0.02241494,0.06529047,0.46377823
479,0.39728293,0.33976084,0.02314781,0.034374256,0.5475804,0.46035782,0.022573384,0.06464922,0.46361265
480,0.3971459,0.3391608,0.023119457,0.034865655,0.54840285,0.4603372,0.022487529,0.065578125,0.46359155
481,0.39700913,0.33930176,0.023236161,0.03447121,0.54713637,0.45962384,0.022657543,0.06485498,0.46341804
482,0.39687255,0.33866587,0.023200117,0.03500656,0.5480685,0.45964327,0.022558011,0.065867215,0.46340278
483,0.396736,0.33885223,0.02332479,0.03455899,0.5466829,0.45889655,0.022742433,0.06504394,0.4632199
484,0.39659965,0.33817104,0.023279326,0.03514929,0.5477504,0.4589641,0.022626126,0.066160195,0.46321228
485,0.3964635,0.33841294,0.023413945,0.034636613,0.5462172,0.45817465,0.02282849,0.06521404,0.46301806
486,0.3963275,0.33767515,0.023356937,0.0352954,0.54745173,0.45830014,0.022691565,0.06645998,0.46302032
487,0.3961916,0.33798495,0.02350391,0.03470276,0.5457358,0.45745674,0.022916213,0.06536279,0.4628126
488,0.39605606,0.33717644,0.023432713,0.035446923,0.54717666,0.45765248,0.022753874,0.06677033,0.46282732
489,0.3959207,0.33756998,0.023595104,0.034755606,0.5452334,0.45674053,0.023006288,0.065486595,0.46260318
490,0.3957856,0.3366728,0.023506396,0.035606384,0.5469308,0.45702228,0.022812508,0.06709597,0.46263382
491,0.39565074,0.33716995,0.02368805,0.034792755,0.5447043,0.45602378,0.02309962,0.0655809,0.4623897
492,0.39551622,0.33616152,0.023577616,0.035777103,0.54672134,0.45641142,0.022866739,0.0674432,0.4624405
493,0.39538214,0.33678767,0.023783453,0.03481102,0.5441401,0.4553034,0.02319736,0.06563934,0.4621717
494,0.39524865,0.33563924,0.023645937,0.03596347,0.54655814,0.45582244,0.022915598,0.06782007,0.46224803
495,0.39511567,0.33642727,0.023882272,0.034806125,0.5435306,0.4545759,0.023301102,0.065653585,0.46194863
496,0.39498347,0.3351014,0.023710802,0.03617127,0.5464545,0.45525926,0.02295787,0.06823737,0.46205753
497,0.3948522,0.3360939,0.023985853,0.034772437,0.54286194,0.45383644,0.023413006,0.06561248,0.46171987
498,0.39472213,0.3345423,0.02377154,0.036408275,0.5464283,0.45472687,0.022991959,0.06870946,0.46187037
499,0.39459348,0.335795,0.024096055,0.034702454,0.54211605,0.45307893,0.023536025,0.0655011,0.4614846
500,0.3944667,0.3339543,0.023827333,0.03668504,0.5465042,0.45423266,0.023015825,0.06925569,0.4616886
501,0.3943423,0.3355405,0.024215536,0.034586266,0.5412691,0.45229545,0.023674292,0.06529941,0.46124175
502,0.3942208,0.33332744,0.02387735,0.03701601,0.54671574,0.4537864,0.023026982,0.06990233,0.46151492
503,0.39410335,0.3353445,0.024348157,0.034410674,0.54028976,0.4514756,0.023833688,0.06498048,0.4609902
504,0.39399076,0.33264866,0.02392079,0.037421282,0.5471102,0.45340222,0.023022387,0.07068561,0.4613532
505,0.39388484,0.33522677,0.024499692,0.034158386,0.53913665,0.45060575,0.024022734,0.06450818,0.46072838
506,0.39378697,0.3319006,0.02395728,0.0379291,0.54775417,0.45309976,0.022998583,0.07165582,0.46120954
507,0.3937008,0.33521515,0.02467896,0.03380671,0.5377559,0.44966808,0.02425403,0.06383381,0.4604551
508,0.39362833,0.33106095,0.023987547,0.03857985,0.5487426,0.452907,0.022952111,0.072883494,0.4610927
509,0.39357632,0.3353501,0.02489974,0.033326466,0.5360782,0.4486393,0.024546646,0.06289227,0.4601698
510,0.3935478,0.33010074,0.024014944,0.0394321,0.550214,0.4528645,0.022880554,0.07446895,0.46101648
511,0.3935558,0.3356905,0.02518411,0.032681193,0.5340167,0.44748965,0.024930032,0.061597075,0.45987374
512,0.3936049,0.32898435,0.02404847,0.040572077,0.5523727,0.45303148,0.022784999,0.07655618,0.46100286
513,0.3937202,0.33632416,0.025568372,0.031827703,0.5314678,0.44618165,0.025450855,0.059835292,0.45957235
514,0.39390785,0.32766962,0.024108946,0.04212928,0.55552554,0.45349553,0.022675456,0.079354525,0.46108782
515,0.39421767,0.33738378,0.026113521,0.030720387,0.5283205,0.44467163,0.026184773,0.0574641,0.45928088
516,0.39465502,0.32611287,0.024241114,0.044301026,0.5601424,0.45438892,0.022582104,0.08317139,0.4613315
517,0.39532143,0.33907348,0.026923807,0.029324159,0.5244843,0.44291386,0.027256612,0.054313812,0.45903406
518,0.3962114,0.324282,0.024537375,0.04739201,0.5669525,0.45591354,0.022578077,0.08846088,0.46183646
519,0.397536,0.34171116,0.028178912,0.027645938,0.51995784,0.44087505,0.02887483,0.050207984,0.45890594
520,0.3992443,0.3221879,0.025182372,0.051874034,0.57709396,0.45837924,0.022823852,0.09589085,0.46277913
521,0.40178218,0.34579295,0.030186364,0.02580289,0.51497704,0.438567,0.031385835,0.045024198,0.45904475
522,0.40494394,0.31994957,0.026530987,0.05846338,0.59232056,0.46225774,0.023647116,0.106415704,0.46445903
523,0.40967837,0.35207394,0.033452474,0.02415195,0.51029336,0.43611488,0.0353447,0.038833816,0.45972726
524,0.41530252,0.31790736,0.029222352,0.0681728,0.61518466,0.46823335,0.025664246,0.12128706,0.46736053
525,0.4238227,0.3616126,0.03872727,0.023482867,0.5075818,0.43386936,0.04155129,0.0321611,0.46141338
526,0.433187,0.31676102,0.034263846,0.08216214,0.64882135,0.4771697,0.029883387,0.14176826,0.47216302
527,0.44752967,0.37555927,0.046836916,0.02513348,0.5096651,0.43252072,0.050850518,0.026293822,0.4646942
528,0.4612496,0.31755212,0.042788487,0.100909,0.6952263,0.48973903,0.0374979,0.16798936,0.47948024
529,0.48246354,0.3941509,0.057846002,0.030466627,0.5193723,0.43299082,0.063216664,0.023164812,0.46983415
530,0.49787825,0.3210196,0.054806586,0.12205208,0.7502525,0.5052787,0.048675843,0.19629791,0.4889011
531,0.52242947,0.4143978,0.069213,0.038818642,0.5352647,0.4356867,0.07579537,0.023782613,0.47560757
532,0.5308783,0.32611957,0.06680451,0.13795424,0.79679966,0.52003324,0.06013329,0.21663316,0.49744073
533,0.54838425,0.428366,0.07486148,0.045156788,0.5470897,0.43939233,0.081982225,0.025715092,0.4785151
534,0.5400597,0.32967764,0.071672074,0.13870993,0.8091524,0.5275132,0.06491735,0.21672188,0.49999845
535,0.54128516,0.42790866,0.06990827,0.043468233,0.5433413,0.44197148,0.07653029,0.024839524,0.47550064
536,0.51812595,0.3297326,0.06555901,0.12283435,0.77816606,0.5239346,0.05914661,0.19508488,0.49438912
537,0.50650525,0.41398722,0.057522565,0.03499547,0.5276538,0.44302168,0.06285979,0.0217723,0.4683432
538,0.48121297,0.32794207,0.0532055,0.100065425,0.72407466,0.5125264,0.047417626,0.16413061,0.48443258
539,0.46713367,0.39537558,0.045235824,0.02652228,0.51362187,0.44372344,0.04912228,0.020776132,0.46157035
540,0.44830924,0.3265747,0.04166109,0.08007343,0.67232186,0.4993635,0.036620878,0.13633746,0.47517112
541,0.43755385,0.37893307,0.036811456,0.021809315,0.5075027,0.44465306,0.03949086,0.023358746,0.45736358
542,0.42587933,0.3261625,0.03380225,0.0659146,0.6335615,0.48804322,0.029497262,0.116021045,0.46860114
543,0.41898924,0.36658555,0.03194254,0.02046114,0.50748044,0.44563237,0.033745073,0.028102992,0.45536065
544,0.41221195,0.32629937,0.029217634,0.05669497,0.6072677,0.4793676,0.02555547,0.102344595,0.46444413
545,0.40803963,0.35779363,0.02928387,0.020962112,0.510259,0.4464267,0.030479932,0.03335233,0.45460787
546,0.40411273,0.3265841,0.026731465,0.050797153,0.5898634,0.4729419,0.023594605,0.093326874,0.46188676
547,0.4015801,0.35155034,0.027824376,0.022205373,0.5137562,0.4469466,0.028603647,0.038206,0.4544298
548,0.39923316,0.32681704,0.025432013,0.046984114,0.5782125,0.46815455,0.022709204,0.08734878,0.4602825
549,0.3976469,0.34702998,0.026996851,0.023620076,0.5170366,0.447191,0.027485777,0.04235985,0.45447204
550,0.39617717,0.32693082,0.024773877,0.044472493,0.5702012,0.46449456,0.022371588,0.08333509,0.45922986
551,0.39513755,0.3436632,0.026510894,0.024963459,0.51978296,0.4471902,0.02679316,0.04579961,0.454572
552,0.3941664,0.32691664,0.024459513,0.04279025,0.56451213,0.46159723,0.022303183,0.08061171,0.4584979
553,0.3934492,0.34107658,0.026219819,0.026152786,0.52194804,0.44698164,0.02635149,0.048614927,0.45466194
554,0.39277086,0.326787,0.024331246,0.04165263,0.56033915,0.45921838,0.022362731,0.078758016,0.45795617
555,0.39224944,0.33902782,0.026047522,0.027174093,0.5235841,0.4466013,0.026066964,0.05091589,0.4547171
556,0.3917494,0.32655966,0.024305515,0.040884238,0.55718553,0.45719844,0.022479769,0.07750734,0.45752978
557,0.39135092,0.3373589,0.025952704,0.028039344,0.5247712,0.44608235,0.025886914,0.052801907,0.45473114
558,0.39096344,0.3262519,0.024337392,0.04037417,0.5547403,0.4554343,0.022619396,0.07668665,0.45717523
559,0.3906449,0.33596554,0.025911564,0.028767783,0.5255874,0.44545344,0.025780132,0.054353777,0.45470488
560,0.39033115,0.3258784,0.024402156,0.04005056,0.5528057,0.45385957,0.022764435,0.07618172,0.4568661
561,0.3900664,0.33477813,0.025909625,0.029378625,0.5261,0.44473878,0.025727287,0.05563391,0.45464212
562,0.3898028,0.3254512,0.024485841,0.039865784,0.55125314,0.45243123,0.022906538,0.075915344,0.4565864
563,0.38957578,0.3337497,0.025937641,0.029888436,0.52636373,0.44395834,0.025715914,0.056689467,0.45454696
564,0.38934773,0.32497934,0.02458036,0.039788026,0.5499985,0.45112148,0.023041833,0.07583521,0.45632598
565,0.3891484,0.33284837,0.025989499,0.03031054,0.52642095,0.44312784,0.02573781,0.05755531,0.4544234
566,0.38894665,0.32446972,0.024680903,0.03979601,0.5489868,0.44991213,0.023168538,0.07590612,0.4560789
567,0.3887686,0.3320523,0.026061159,0.03065518,0.52630377,0.44225958,0.02578758,0.058256608,0.45427483
568,0.38858736,0.32392704,0.02478458,0.03987575,0.54818195,0.4487913,0.02328599,0.07610465,0.45584118
569,0.38842696,0.3313471,0.026149964,0.030929891,0.52603537,0.44136247,0.02586179,0.058811102,0.4541044
570,0.38826266,0.3233543,0.024889622,0.04001875,0.54756224,0.4477517,0.023393994,0.076416574,0.45561087
571,0.3881178,0.33072346,0.026254406,0.031139895,0.5256318,0.44044274,0.025958527,0.059230484,0.45391455
572,0.38796857,0.32275292,0.024995038,0.04022062,0.54711616,0.44678894,0.023492584,0.07683465,0.45538712
573,0.38783836,0.33017614,0.026373837,0.031288374,0.5251028,0.43950433,0.026077129,0.059521325,0.45370767
574,0.38770372,0.32212293,0.025100349,0.040480427,0.5468403,0.44590107,0.023581857,0.07735739,0.45516995
575,0.38758874,0.32970357,0.026508465,0.03137673,0.5244529,0.4385491,0.026218003,0.059685837,0.45348537
576,0.38746917,0.32146326,0.025205517,0.040800396,0.5467392,0.44508848,0.023661982,0.07798877,0.45496038
577,0.3873711,0.329307,0.026659325,0.031404752,0.5236824,0.4375774,0.026382735,0.05972225,0.4532495
578,0.38726825,0.32077157,0.025310934,0.04118575,0.5468244,0.4443534,0.023733167,0.07873784,0.45475996
579,0.38718992,0.32899082,0.02682839,0.03137074,0.52278656,0.4365877,0.026574075,0.059624817,0.45300162
580,0.3871069,0.32004443,0.025417496,0.041644964,0.5471153,0.4437004,0.023795787,0.079619125,0.45457134
581,0.38705304,0.32876268,0.027018707,0.031271655,0.5217578,0.4355776,0.026796164,0.05938403,0.45274326
582,0.3869943,0.3192774,0.02552679,0.042190097,0.5476399,0.44313645,0.023850577,0.080652855,0.454398
583,0.38697162,0.32863376,0.027234696,0.031103177,0.52058464,0.4345433,0.027054891,0.058986437,0.45247635
584,0.38694403,0.3184652,0.025641324,0.042837508,0.5484369,0.44267178,0.023898756,0.08186637,0.4542447
585,0.38696247,0.32861996,0.027482564,0.03085994,0.5192529,0.43348026,0.0273583,0.058414314,0.45220283
586,0.38697556,0.31760177,0.02576499,0.043608796,0.54955757,0.44231993,0.023942536,0.083295114,0.45411786
587,0.38704893,0.3287422,0.027770806,0.03053592,0.51774603,0.43238294,0.027717195,0.05764586,0.45192605
588,0.38711628,0.31668058,0.025903683,0.044532023,0.5510692,0.44209933,0.023985663,0.08498419,0.45402613
589,0.3872645,0.32902843,0.02811105,0.03012501,0.516047,0.4312459,0.028146086,0.05665503,0.4516499
590,0.38740498,0.31569538,0.026066244,0.045643363,0.55305916,0.44203413,0.02403433,0.08699074,0.45398086
591,0.3876561,0.32951483,0.028519059,0.0296222,0.51414037,0.4300638,0.028664207,0.05541234,0.4513807
592,0.38789606,0.31464136,0.026265819,0.046988875,0.55564,0.4421559,0.024098499,0.0893856,0.4539975
593,0.38828996,0.33024848,0.029016055,0.029025428,0.5120164,0.42883316,0.02929698,0.053886272,0.4511273
594,0.38866514,0.31351665,0.02652174,0.048626762,0.5589545,0.44250497,0.024193833,0.09225568,0.45409656
595,0.38925797,0.33128902,0.029630335,0.0283386,0.50967747,0.42755368,0.030077556,0.052046258,0.4509027
596,0.38981652,0.31232566,0.026862001,0.050628874,0.5631816,0.44313264,0.024344252,0.095704675,0.4543052
597,0.39068598,0.33271128,0.030398784,0.0275759,0.5071481,0.42623168,0.031048233,0.04986815,0.45072567
598,0.3914898,0.31108272,0.027326182,0.053080924,0.5685379,0.44410184,0.024585268,0.099850796,0.45465875
599,0.39274085,0.33460516,0.031367697,0.026768008,0.5044874,0.4248837,0.03226088,0.047342863,0.4506219
600,0.39386496,0.309818,0.02796815,0.05607883,0.57527244,0.44548672,0.024967194,0.10481849,0.45520124
601,0.3956334,0.337073,0.032591343,0.02596905,0.5018059,0.42354178,0.03377465,0.044489503,0.45062497
602,0.39715725,0.30858344,0.028856771,0.059717044,0.58364344,0.44736826,0.025557028,0.11071816,0.45598367
603,0.39960477,0.34021705,0.034125246,0.025262486,0.49927828,0.42225918,0.035647623,0.041371457,0.45077422
604,0.40158963,0.30745727,0.030070635,0.06406174,0.59386003,0.44982043,0.026434893,0.11760471,0.45705673
605,0.40488106,0.3441122,0.036009118,0.024759771,0.49714363,0.42111367,0.037917037,0.038112894,0.4511073
606,0.40732297,0.30654207,0.03168019,0.069100715,0.6059683,0.45288315,0.027678575,0.12540655,0.45845383
607,0.41157058,0.34875387,0.038234636,0.024582062,0.49567088,0.4202031,0.040563215,0.034904577,0.45164233
608,0.4143244,0.30594787,0.03370945,0.07466709,0.61966884,0.45651606,0.029327823,0.133825,0.46015903
609,0.41949007,0.3539795,0.040696863,0.024813721,0.49506903,0.41962782,0.043456547,0.031984672,0.45234913
610,0.42218226,0.30575582,0.036075164,0.08035125,0.6340889,0.4605361,0.031325195,0.14222762,0.46206287
611,0.42795682,0.35938174,0.043145917,0.025429148,0.4953428,0.41945443,0.046306543,0.02958181,0.4531146
612,0.4299509,0.30596694,0.038524613,0.08545934,0.64763176,0.46456504,0.033452522,0.1496142,0.46392468
613,0.43568948,0.36427647,0.045183074,0.026229955,0.4961703,0.41967368,0.048660908,0.027835714,0.45373183
614,0.43620744,0.30646843,0.040628944,0.08911007,0.65812933,0.46804103,0.0353181,0.15477021,0.4653846
615,0.44104084,0.36781445,0.046357602,0.026868792,0.4969481,0.42018133,0.05001517,0.026751572,0.45394966
616,0.4394828,0.30705976,0.04189832,0.09052472,0.66347224,0.47034815,0.03646166,0.1566624,0.46606776
617,0.4426454,0.36927143,0.046364684,0.027009267,0.49709132,0.4208124,0.050030824,0.026248086,0.45358878
618,0.4389491,0.3075462,0.042006087,0.08939685,0.66253394,0.471046,0.03656889,0.15491901,0.46575385
619,0.44014218,0.3683799,0.04522462,0.026537688,0.49641606,0.42141604,0.048730895,0.026269104,0.45265618
620,0.43487692,0.30783302,0.04097279,0.08607111,0.65576136,0.4700627,0.035651777,0.1500469,0.46449918
621,0.4343736,0.36545342,0.043282624,0.02563753,0.49524775,0.42191043,0.046499636,0.02683768,0.45135066
622,0.42845276,0.30794078,0.039147403,0.081364565,0.64492387,0.46770486,0.03403406,0.14318494,0.4626009
623,0.42687073,0.36119908,0.04101886,0.0246528,0.49414736,0.42227986,0.043874722,0.027992781,0.44994846
624,0.42113048,0.30794495,0.037005357,0.076180175,0.6322341,0.46448493,0.032157976,0.1355912,0.4604378
625,0.4191002,0.35638642,0.03883333,0.023880444,0.49354267,0.4225368,0.04131012,0.029695757,0.44866982
626,0.4140523,0.3079106,0.03493932,0.07120239,0.6195278,0.46090832,0.030383717,0.12823576,0.4583174
627,0.41201696,0.35160738,0.036948897,0.023460686,0.49356785,0.4226927,0.039066225,0.031808935,0.44762108
628,0.40784407,0.30786672,0.033170134,0.066807225,0.6079249,0.45734647,0.028905993,0.12167244,0.45641556
629,0.4060332,0.34720886,0.03543293,0.023391383,0.49412537,0.4227512,0.037230074,0.034144104,0.4468133
630,0.40270507,0.30781367,0.031767756,0.063123636,0.5979036,0.45401406,0.02777691,0.11611264,0.4547937
631,0.40119565,0.34333807,0.03426295,0.023594629,0.49501938,0.42271116,0.035785656,0.036522552,0.4462069
632,0.39858693,0.30773932,0.030712161,0.060135454,0.58952844,0.45100337,0.02696631,0.111558795,0.45344448
633,0.39737383,0.34001738,0.03338203,0.023974415,0.4960557,0.42257205,0.03467495,0.038808696,0.44574845
634,0.3953389,0.30763018,0.029946277,0.057762437,0.58265895,0.44833145,0.026412772,0.10791474,0.45233047
635,0.39438343,0.33720684,0.032729637,0.024446953,0.4970851,0.42233577,0.033833,0.040916327,0.44538924
636,0.3927911,0.30747616,0.029407065,0.055907868,0.5770833,0.44597742,0.026052684,0.10505321,0.4514072
637,0.39204755,0.33484328,0.03225412,0.024950149,0.49800947,0.4220069,0.03320279,0.04279977,0.44509202
638,0.3907918,0.30727148,0.029039241,0.0544811,0.57258785,0.44390583,0.025832351,0.10284964,0.45063424
639,0.39021865,0.3328609,0.031915363,0.025442401,0.49877307,0.42159262,0.032739114,0.044441335,0.44483018
640,0.3892186,0.30701402,0.028799072,0.0534055,0.5689864,0.44207984,0.025710622,0.10119594,0.4499783
641,0.38878217,0.3312007,0.03168358,0.025897888,0.499349,0.42110106,0.032407854,0.045840085,0.44458634
642,0.38797775,0.30670398,0.028653858,0.052619915,0.56612754,0.44046614,0.025657661,0.10000374,0.44941399
643,0.38765258,0.32981366,0.031537194,0.026301716,0.49972937,0.42054132,0.03218395,0.047004104,0.44434953
644,0.38700008,0.3063431,0.028579928,0.052077062,0.56389385,0.43903768,0.025652573,0.09920361,0.44892228
645,0.3867678,0.3286609,0.031460784,0.026646096,0.4999164,0.41992226,0.032049235,0.04794491,0.44411293
646,0.38623574,0.30593386,0.028560514,0.051741365,0.5621967,0.4377734,0.025681011,0.09874226,0.44848937
647,0.38608396,0.3277128,0.031443495,0.026927646,0.4999181,0.4192524,0.03199083,0.048674896,0.443873
648,0.38564968,0.30547893,0.028584056,0.051586673,0.5609714,0.4366577,0.025733499,0.0985802,0.44810578
649,0.38557062,0.32694718,0.03147782,0.027145628,0.49974456,0.41853938,0.031999752,0.04920546,0.443628
650,0.3852185,0.3049812,0.028642807,0.051594496,0.56017244,0.43567958,0.025803957,0.09868889,0.4477649
651,0.38520855,0.32634878,0.03155891,0.027300872,0.49940664,0.41779017,0.03207011,0.049546365,0.44337776
652,0.3849279,0.3044434,0.028731974,0.05175253,0.5597698,0.43483186,0.025888892,0.09904904,0.44746286
653,0.38498685,0.3259078,0.031683903,0.027395155,0.49891484,0.4170109,0.032198384,0.04970557,0.44312286
654,0.38477063,0.30386823,0.028849015,0.052053396,0.55974585,0.43411055,0.025986739,0.09964854,0.44719765
655,0.3849013,0.32561868,0.03185156,0.027431045,0.4982798,0.41620728,0.032382973,0.04968955,0.44286484
656,0.3847457,0.30325875,0.028993225,0.052493718,0.5600932,0.43351465,0.02609748,0.100481115,0.4469688
657,0.3849535,0.3254798,0.03206199,0.027411684,0.4975116,0.41538438,0.032623816,0.04950338,0.44260553
658,0.38485682,0.30261812,0.029165456,0.053073253,0.56081235,0.43304473,0.02622246,0.10154516,0.44677737
659,0.38515005,0.32549256,0.032316394,0.027341098,0.49662128,0.41454744,0.0329221,0.049151745,0.44234756
660,0.38511214,0.30195025,0.02936788,0.053793997,0.5619097,0.43270367,0.026364192,0.102841824,0.44662535
661,0.38550162,0.32566056,0.03261676,0.0272243,0.49562144,0.413702,0.03327987,0.04863958,0.44209382
662,0.38552323,0.30126005,0.029603854,0.054659333,0.56339574,0.4324955,0.026526332,0.10437389,0.44651562
663,0.3860221,0.32598883,0.03296559,0.027067658,0.494527,0.4128543,0.03369964,0.04797307,0.44184762
664,0.38610417,0.30055374,0.029877663,0.055672765,0.56528187,0.43242478,0.026713459,0.106143594,0.44645157
665,0.38672742,0.3264828,0.03336548,0.026879119,0.493356,0.41201147,0.034183893,0.04716064,0.4416125
666,0.3868699,0.29983917,0.030194208,0.05683656,0.56757736,0.43249607,0.026930993,0.10815033,0.44643664
667,0.38763368,0.32714677,0.033818427,0.0266685,0.4921307,0.41118196,0.034734264,0.04621446,0.4413922
668,0.38783425,0.2991262,0.030558448,0.05814961,0.5702845,0.43271235,0.027184637,0.11038748,0.4464739
669,0.38875443,0.32798195,0.03432507,0.026447415,0.4908779,0.41037583,0.035350524,0.04515154,0.44118977
670,0.38900608,0.29842648,0.030974608,0.059604995,0.5733923,0.4330739,0.02747985,0.11283851,0.44656494
671,0.3900963,0.32898387,0.034883447,0.026228983,0.4896289,0.40960464,0.036029235,0.043995023,0.44100773
672,0.3903854,0.29775354,0.031444892,0.06118696,0.5768696,0.43357602,0.02782068,0.11547288,0.44670895
673,0.3916538,0.33013922,0.035487633,0.026026953,0.48841763,0.40888077,0.03676219,0.042774674,0.44084674
674,0.3919574,0.29712185,0.03196796,0.06286758,0.58065623,0.4342066,0.028208397,0.1182412,0.44690117
675,0.3934029,0.33142248,0.036126193,0.025854234,0.48727888,0.40821725,0.03753461,0.041527044,0.44070494
676,0.39368632,0.29654562,0.03253696,0.06460374,0.58465505,0.43494377,0.028639615,0.12107165,0.4471315
677,0.3952944,0.33279258,0.03678093,0.025720907,0.48624402,0.4076257,0.03832388,0.04029443,0.44057694
678,0.3955102,0.2960369,0.03313775,0.06633557,0.58872604,0.43575317,0.029104574,0.123868324,0.44738334
679,0.3972494,0.33419114,0.037426278,0.02563197,0.48533627,0.40711516,0.039098922,0.039122183,0.4404531
680,0.3973386,0.2956038,0.033747748,0.067987055,0.592687,0.436588,0.02958573,0.12651332,0.44763276
681,0.39915848,0.33554274,0.0380302,0.025585547,0.48456714,0.40668985,0.039821472,0.03805582,0.44032013
682,0.39905554,0.29524866,0.034336112,0.06947075,0.596321,0.43738887,0.030057825,0.1288743,0.4478494
683,0.40088838,0.33675915,0.038556825,0.02557243,0.4839341,0.406348,0.040449105,0.037137013,0.44016135
684,0.40052992,0.29496664,0.0348664,0.0706969,0.5993975,0.43808898,0.030489827,0.13081865,0.4479995
685,0.40229782,0.33774877,0.0389714,0.025577664,0.48342186,0.40608087,0.040941037,0.03639995,0.4399603
686,0.40163398,0.29474676,0.03530135,0.07158585,0.60170054,0.4386199,0.03084923,0.13223141,0.44804984
687,0.40325856,0.33842814,0.039246175,0.025584258,0.4830076,0.40587366,0.041264884,0.03586906,0.43970284
688,0.40226448,0.2945733,0.035609443,0.072081715,0.6030648,0.43892238,0.031107944,0.13303444,0.4479738
689,0.40367988,0.33873567,0.03936603,0.025578158,0.48266876,0.40570784,0.04140297,0.03555794,0.43938124
690,0.4023634,0.2944289,0.03577135,0.07216313,0.60340303,0.43895364,0.031248268,0.1332011,0.44775578
691,0.4035265,0.3386422,0.03933188,0.025552409,0.48238882,0.40556318,0.041356258,0.035469394,0.43899596
692,0.40192863,0.2942974,0.03578404,0.07184719,0.60272294,0.438695,0.03126676,0.1327612,0.44739476
693,0.40282482,0.33815536,0.039160326,0.02550913,0.48216155,0.40542108,0.041143894,0.035596576,0.4385557
694,0.40101242,0.29416567,0.035661057,0.0711857,0.6011229,0.43815356,0.031174649,0.13179468,0.4469038
695,0.4016546,0.33731648,0.038879972,0.025458146,0.4819886,0.40526605,0.040799078,0.035923485,0.43807492
696,0.3997088,0.29402488,0.035429046,0.07025485,0.5987702,0.43735862,0.03099477,0.13041681,0.44630677
697,0.40013054,0.33619165,0.038525477,0.02541342,0.4818751,0.40508676,0.040362228,0.03642611,0.43757102
698,0.3981327,0.29386947,0.03512183,0.06914141,0.59586996,0.4363556,0.030756097,0.1287583,0.44563344
699,0.39837945,0.33485922,0.038131576,0.025388665,0.48182386,0.40487564,0.039874226,0.037073996,0.4370605
700,0.39640105,0.29369652,0.034774072,0.06793046,0.5926329,0.43519732,0.030488184,0.12694739,0.4449144
701,0.39652088,0.33339837,0.037728593,0.02539392,0.4818317,0.4046282,0.03937119,0.037832316,0.43655667
702,0.39461696,0.29350442,0.034416407,0.06669612,0.58925027,0.43393692,0.030216664,0.1250967,0.44417685
703,0.39465442,0.33188042,0.037340045,0.025433961,0.4818885,0.4043425,0.03888154,0.038664464,0.4360685
704,0.3928622,0.29329234,0.034072757,0.065497085,0.5858797,0.43262216,0.029961005,0.123296514,0.44344273
705,0.3928545,0.33036405,0.036982194,0.025508277,0.48197842,0.4040183,0.038425397,0.039534707,0.43560073
706,0.391195,0.29305953,0.03375962,0.06437583,0.58264035,0.43129325,0.02973401,0.12161311,0.44272768
707,0.39117122,0.32889396,0.036664918,0.025612341,0.48208234,0.4036564,0.038015507,0.040410437,0.43515468
708,0.3896525,0.29280534,0.03348687,0.06336028,0.5796152,0.42998108,0.02954266,0.12009146,0.44204232
709,0.38963374,0.32750148,0.036393203,0.025739083,0.48218036,0.4032581,0.03765878,0.041263506,0.43472943
710,0.3882547,0.29252917,0.03325906,0.062466476,0.5768563,0.42870846,0.029389415,0.118758455,0.44139212
711,0.38825613,0.32620722,0.036168486,0.025880434,0.48225453,0.4028257,0.037357852,0.04207096,0.43432248
712,0.38700974,0.29223067,0.033077106,0.06170196,0.574393,0.42749128,0.029273748,0.11762793,0.44077986
713,0.3870415,0.3250231,0.035990037,0.02602836,0.48228925,0.40236163,0.03711264,0.042814974,0.43393093
714,0.38591745,0.2919098,0.032939546,0.061068095,0.5722373,0.42634004,0.02919333,0.116703935,0.440206
715,0.3859862,0.32395476,0.0358558,0.026175661,0.4822729,0.40186903,0.036921382,0.04348247,0.4335518
716,0.38497287,0.29156682,0.032843634,0.060562424,0.5703904,0.42526105,0.029144978,0.11598436,0.43966934
717,0.38508326,0.3230038,0.03576315,0.026316326,0.48219672,0.4013508,0.036781404,0.044064533,0.43318242
718,0.38416874,0.29120228,0.03278612,0.060180344,0.56884664,0.424258,0.0291253,0.115463346,0.4391684
719,0.38432398,0.32216907,0.035709247,0.026445651,0.48205563,0.40081036,0.036689755,0.04455552,0.43282044
720,0.38349667,0.29081714,0.03276367,0.05991587,0.56759584,0.4233323,0.029131094,0.11513248,0.43870118
721,0.38369945,0.3214479,0.035691325,0.02656022,0.48184708,0.40025103,0.036643345,0.0449527,0.43246415
722,0.38294858,0.29041272,0.03277318,0.059762664,0.56662655,0.4224846,0.029159496,0.114982486,0.43826583
723,0.3832009,0.32083637,0.035706732,0.026657833,0.481571,0.39967638,0.036639165,0.04525546,0.43211204
724,0.38251665,0.2899906,0.032811858,0.05971419,0.56592554,0.42171413,0.029208101,0.115003295,0.43786034
725,0.3828208,0.3203304,0.035753056,0.026737351,0.48122934,0.3990899,0.036674425,0.04546503,0.4317634
726,0.382194,0.28955284,0.03287729,0.05976389,0.5654793,0.42101976,0.029274972,0.115184546,0.43748313
727,0.38255203,0.3199255,0.03582798,0.026798548,0.48082572,0.39849526,0.03674633,0.045584142,0.43141747
728,0.38197422,0.28910154,0.03296743,0.059905276,0.5652743,0.42040005,0.029358566,0.11551569,0.43713254
729,0.38238826,0.31961685,0.035929386,0.026842033,0.480365,0.39789575,0.036852304,0.04561695,0.43107402
730,0.38185143,0.28863928,0.033080492,0.06013167,0.56529605,0.41985276,0.029457675,0.115985595,0.43680698
731,0.38232344,0.3193993,0.036055103,0.026869062,0.47985336,0.3972951,0.036989585,0.045568667,0.43073285
732,0.38181993,0.28816897,0.033214867,0.060436096,0.56552905,0.4193753,0.029571328,0.11658244,0.43650517
733,0.38235173,0.31926733,0.036202945,0.026881453,0.4792979,0.39669666,0.03715541,0.04544582,0.43039376
734,0.38187358,0.2876935,0.033368994,0.06081107,0.5659566,0.41896456,0.02969865,0.11729336,0.43622532
735,0.3824664,0.3192144,0.036370516,0.026881479,0.4787066,0.3961039,0.03734666,0.045256037,0.4300567
736,0.38200554,0.28721613,0.033541225,0.061248176,0.56655914,0.41861635,0.029838774,0.11810399,0.43596572
737,0.38266003,0.3192332,0.036555126,0.026871692,0.47808814,0.39552012,0.03755992,0.04500809,0.42972153
738,0.3822078,0.28674018,0.0337297,0.061737936,0.5673148,0.41832596,0.029990679,0.11899819,0.43572417
739,0.3829236,0.31931502,0.036753774,0.026854828,0.4774515,0.39494842,0.037791237,0.04471182,0.42938796
740,0.38247085,0.286269,0.033932198,0.062269613,0.5681978,0.41808695,0.030153088,0.11995775,0.43549812
741,0.3832461,0.31944957,0.0369629,0.026833616,0.4768058,0.39439154,0.03803609,0.04437818,0.42905545
742,0.38278276,0.28580576,0.034146015,0.062831,0.5691787,0.41789225,0.030324329,0.12096212,0.43528438
743,0.38361418,0.31962502,0.03717851,0.026810654,0.47616014,0.393852,0.038289387,0.044018757,0.4287231
744,0.38312978,0.28535348,0.03436789,0.06340839,0.5702241,0.41773304,0.030502236,0.12198882,0.43507913
745,0.384012,0.31982774,0.03739609,0.026788214,0.47552288,0.39333153,0.038545433,0.04364591,0.42838994
746,0.38349542,0.28491467,0.03459393,0.06398681,0.5712966,0.4175991,0.030684108,0.12301335,0.43487805
747,0.38442144,0.32004258,0.037610736,0.02676813,0.47490188,0.39283144,0.03879806,0.043272384,0.42805442
748,0.3838614,0.28449127,0.03481971,0.06455041,0.57235616,0.41747937,0.030866727,0.12401007,0.43467626
749,0.3848221,0.3202531,0.037817307,0.026751695,0.4743036,0.3923521,0.03904084,0.042910658,0.42771503
750,0.38420802,0.2840847,0.035040345,0.06508298,0.5733609,0.41736135,0.031046411,0.12495317,0.43446836
751,0.3851925,0.3204422,0.038010664,0.026739644,0.47373322,0.3918931,0.0392674,0.042572737,0.42736992
752,0.38451478,0.28369528,0.035250746,0.06556875,0.5742694,0.4172324,0.031219227,0.12581782,0.4342489
753,0.38551104,0.320593,0.038185917,0.02673212,0.47319442,0.39145312,0.03947171,0.04226959,0.42701724
754,0.38476187,0.28332272,0.03544588,0.06599328,0.57504267,0.4170798,0.03138121,0.12658165,0.43401253
755,0.38575718,0.3206895,0.038338818,0.026728882,0.47268924,0.39102998,0.03964848,0.04201079,0.42665538
756,0.38493133,0.28296587,0.035621177,0.066344306,0.57564616,0.41689166,0.031528674,0.12722579,0.43375447
757,0.38591337,0.3207179,0.038466066,0.026729418,0.47221863,0.39062086,0.03979365,0.041804124,0.426283
758,0.38500848,0.282623,0.035772804,0.06661268,0.5760523,0.4166574,0.03165849,0.12773642,0.43347058
759,0.3859656,0.32066694,0.03856548,0.02673315,0.47178194,0.39022225,0.039904494,0.04165519,0.42589924
760,0.384983,0.28229183,0.03589812,0.06679307,0.57624286,0.41636854,0.03176842,0.12810592,0.43315795
761,0.38590539,0.3205294,0.038636394,0.026739608,0.471378,0.3898305,0.03998011,0.041567385,0.42550382
762,0.3848498,0.28196973,0.03599581,0.066884235,0.57620937,0.41601905,0.03185735,0.12833297,0.43281496
763,0.3857299,0.32030195,0.038679402,0.026748573,0.4710046,0.38944173,0.040021155,0.04154171,0.4250969
764,0.38460892,0.28165397,0.036065992,0.066888966,0.5759537,0.415606,0.031925265,0.1284225,0.43244147
765,0.38544193,0.3199854,0.03869643,0.026760096,0.47065938,0.38905248,0.04002991,0.04157699,0.4246793
766,0.38426596,0.28134194,0.036110207,0.066813834,0.5754878,0.41512918,0.031973347,0.12838526,0.43203866
767,0.38504967,0.31958458,0.03869057,0.026774513,0.47033915,0.38865924,0.040010042,0.04166987,0.42425233
768,0.38383085,0.28103113,0.0361312,0.06666852,0.5748317,0.41459107,0.032003757,0.12823692,0.43160886
769,0.38456556,0.31910762,0.038665608,0.02679232,0.47004068,0.38825932,0.03996611,0.041815262,0.42381746
770,0.38331684,0.28071943,0.0361326,0.066464804,0.5740125,0.41399693,0.032019373,0.12799619,0.4311555
771,0.38400525,0.3185653,0.03862585,0.026814098,0.46976036,0.38785037,0.03990334,0.04200663,0.42337647
772,0.38273942,0.28040493,0.036118645,0.06621585,0.57306087,0.41335323,0.03202353,0.12768412,0.43068236
773,0.38338596,0.31796998,0.038575694,0.026840268,0.46949425,0.38743082,0.039827093,0.042236347,0.4229309
774,0.38211513,0.2800861,0.036093775,0.06593525,0.57201016,0.41266823,0.032019753,0.12732215,0.43019393
775,0.38272518,0.31733462,0.03851946,0.026871096,0.46923828,0.38699952,0.039742667,0.042496085,0.42248246
776,0.3814603,0.27976173,0.036062356,0.0656362,0.5708931,0.41195038,0.032011423,0.1269313,0.4296942
777,0.38204023,0.3166726,0.03846108,0.026906561,0.46898794,0.38655582,0.039654948,0.04277719,0.42203233
778,0.38079032,0.27943087,0.036028445,0.06533102,0.5697415,0.4112086,0.032001697,0.12653118,0.4291874
779,0.38134673,0.31599632,0.038404044,0.026946353,0.468739,0.3860996,0.039568283,0.04307113,0.42158154
780,0.38011903,0.27909288,0.035995584,0.065030575,0.568584,0.41045165,0.031993266,0.12613912,0.42867717
781,0.38065833,0.31531724,0.038351215,0.026989872,0.46848726,0.38563117,0.039486304,0.04336978,0.42113084
782,0.37945837,0.27874738,0.03596678,0.06474419,0.56744576,0.40968725,0.03198835,0.12577014,0.4281668
783,0.37998673,0.31464547,0.038304925,0.027036332,0.46822873,0.38515112,0.039412014,0.043665588,0.42068076
784,0.37881786,0.27839395,0.035944406,0.0644795,0.5663481,0.40892273,0.03198868,0.1254367,0.4276589
785,0.37934107,0.31398934,0.038266946,0.027084773,0.46795976,0.38466015,0.039347723,0.043951876,0.4202317
786,0.37820548,0.2780326,0.03593028,0.06424259,0.5653082,0.40816426,0.031995516,0.12514846,0.42715564
787,0.37872884,0.31335604,0.03823859,0.02713421,0.46767724,0.38415933,0.039295167,0.044222727,0.41978362
788,0.37762707,0.27766347,0.035925675,0.06403791,0.56433976,0.40741718,0.032009743,0.124912806,0.4266589
789,0.37815523,0.31275097,0.038220648,0.027183618,0.46737856,0.38364974,0.039255477,0.044473354,0.41933656
790,0.37708676,0.27728674,0.03593145,0.06386858,0.5634526,0.40668577,0.032031856,0.124734946,0.4261698
791,0.3776238,0.31217816,0.038213596,0.027232062,0.46706194,0.38313264,0.03922933,0.04469997,0.41889042
792,0.3765872,0.27690274,0.035948034,0.06373644,0.5626534,0.40597352,0.032062076,0.124617845,0.42568925
793,0.37713677,0.31164047,0.038217545,0.027278759,0.46672592,0.3826092,0.039217006,0.044899724,0.41844493
794,0.37612993,0.27651206,0.03597558,0.06364228,0.5619463,0.40528288,0.032100435,0.12456293,0.42521778
795,0.37669498,0.31113952,0.038232412,0.027323026,0.46637,0.38208082,0.039218433,0.04507073,0.41799995
796,0.37571508,0.27611518,0.036013957,0.06358592,0.5613322,0.4046156,0.03214674,0.12456988,0.4247556
797,0.37629822,0.31067604,0.038257785,0.02736439,0.46599412,0.38154888,0.03923321,0.045212023,0.41755524
798,0.37534204,0.27571282,0.036062814,0.063566424,0.56081074,0.4039729,0.032200675,0.124637194,0.42430276
799,0.37594545,0.31024975,0.03829315,0.027402535,0.46559864,0.3810144,0.039260734,0.045323495,0.41711056
800,0.37500945,0.27530578,0.03612163,0.06358204,0.5603789,0.4033551,0.032261856,0.12476199,0.42385882
801,0.3756347,0.3098596,0.03833778,0.027437337,0.4651848,0.38047892,0.03930014,0.045405753,0.41666564
802,0.3747152,0.2748949,0.03618977,0.063630566,0.56003225,0.40276185,0.03232974,0.12494065,0.42342353
803,0.37536365,0.30950397,0.038390867,0.027468793,0.46475387,0.37994334,0.039350443,0.045460064,0.41622037
804,0.3744566,0.27448106,0.036266457,0.06370912,0.5597646,0.40219247,0.03240377,0.12516835,0.42299622
805,0.37512892,0.30918044,0.038451415,0.027497072,0.4643077,0.37940884,0.0394104,0.045488458,0.41577432
806,0.37423027,0.2740651,0.036350783,0.06381439,0.55956864,0.4016458,0.032483287,0.12543954,0.42257598
807,0.37492678,0.308886,0.038518377,0.027522426,0.46384835,0.37887636,0.039478716,0.045493267,0.41532722
808,0.37403244,0.27364808,0.036441747,0.06394262,0.5594355,0.4011199,0.03256756,0.12574805,0.42216194
809,0.37475294,0.30861714,0.03859061,0.027545191,0.46337828,0.37834683,0.03955393,0.045477506,0.414879
810,0.37385878,0.2732307,0.0365383,0.06408978,0.55935574,0.4006127,0.032655858,0.12608716,0.42175302
811,0.37460274,0.30837005,0.03866691,0.027565762,0.46289963,0.3778207,0.039634526,0.045444395,0.4144291
812,0.37370467,0.27281386,0.036639273,0.06425156,0.55931866,0.40012172,0.032747325,0.12644961,0.42134798
813,0.37447098,0.30814043,0.03874599,0.027584549,0.46241486,0.3772985,0.03971888,0.04539746,0.41397738
814,0.37356514,0.2723983,0.036743455,0.06442337,0.55931306,0.39964396,0.032841094,0.12682799,0.42094532
815,0.37435228,0.30792373,0.038826592,0.027601968,0.46192655,0.37678078,0.039805368,0.04534038,0.4135235
816,0.3734349,0.27198467,0.03684957,0.06460066,0.55932736,0.39917642,0.032936253,0.12721469,0.4205439
817,0.37424102,0.3077152,0.038907435,0.027618391,0.46143687,0.37626752,0.039892383,0.045276977,0.41306698
818,0.3733087,0.27157345,0.036956374,0.064778864,0.55935,0.39871582,0.0330319,0.1276023,0.42014214
819,0.37413144,0.30751,0.03898728,0.027634168,0.46094775,0.37575856,0.03997833,0.045210883,0.41260758
820,0.3731811,0.27116495,0.037062597,0.06495355,0.5593693,0.39825866,0.033127084,0.12798354,0.4197386
821,0.37401798,0.30730343,0.039064966,0.027649587,0.4604614,0.37525392,0.0400617,0.04514577,0.41214496
822,0.37304705,0.27075952,0.03716702,0.065120526,0.5593741,0.39780164,0.03322093,0.12835154,0.41933182
823,0.3738953,0.30709094,0.039139442,0.027664887,0.45997897,0.3747529,0.040141203,0.045084868,0.41167882
824,0.3729018,0.2703573,0.037268512,0.06527596,0.55935425,0.3973415,0.03331257,0.12870021,0.4189205
825,0.3737583,0.3068683,0.039209757,0.027680228,0.45950186,0.374255,0.040215567,0.045031305,0.41120875
826,0.37274066,0.26995805,0.037366055,0.06541654,0.55930054,0.39687508,0.03340125,0.1290242,0.41850322
827,0.37360263,0.30663165,0.039275166,0.027695792,0.4590312,0.37375966,0.040283833,0.044987712,0.41073462
828,0.37256014,0.2695617,0.037458807,0.06553961,0.5592053,0.3963996,0.033486336,0.12931934,0.41807908
829,0.3734246,0.3063779,0.039335083,0.027711634,0.45856744,0.37326598,0.040345266,0.0449562,0.41025615
830,0.372357,0.2691679,0.037546083,0.06564303,0.5590619,0.3959124,0.033567306,0.12958214,0.417647
831,0.37322122,0.30610427,0.03938913,0.027727826,0.45811093,0.37277302,0.04039933,0.04493857,0.4097733
832,0.37212905,0.26877627,0.037627358,0.065725416,0.5588658,0.39541158,0.03364376,0.12981047,0.41720626
833,0.37299067,0.30580914,0.039437123,0.02774442,0.45766175,0.37228,0.040445797,0.04493595,0.4092858
834,0.37187505,0.26838633,0.037702437,0.06578626,0.55861497,0.39489576,0.03371554,0.13000366,0.4167565
835,0.37273186,0.30549127,0.039479114,0.027761476,0.45721978,0.3717861,0.04048469,0.044948988,0.40879384
836,0.37159443,0.26799753,0.03777124,0.065825626,0.5583082,0.39436364,0.033782594,0.13016194,0.41629735
837,0.3724448,0.30515045,0.03951533,0.027779035,0.4567843,0.37129027,0.040516257,0.04497777,0.4082974
838,0.37128773,0.26760942,0.03783396,0.06584435,0.55794656,0.3938149,0.033845052,0.13028663,0.41582888
839,0.3721304,0.30478716,0.03954616,0.027797084,0.45635477,0.37079185,0.040540963,0.045021947,0.4077966
840,0.370956,0.26722133,0.037890945,0.06584372,0.55753267,0.39324942,0.033903193,0.1303801,0.41535133
841,0.3717901,0.3044023,0.039572135,0.027815707,0.4559304,0.37029022,0.040559467,0.045080725,0.40729153
842,0.37060124,0.26683277,0.03794272,0.06582577,0.5570707,0.39266774,0.03395742,0.1304455,0.41486505
843,0.37142652,0.3039977,0.039593905,0.02783491,0.4555101,0.36978465,0.040572576,0.04515286,0.40678254
844,0.37022603,0.26644328,0.03798994,0.0657928,0.55656594,0.392071,0.03400824,0.1304867,0.41437063
845,0.37104234,0.30357546,0.03961216,0.027854724,0.4550929,0.3692749,0.04058112,0.04523687,0.40626967
846,0.369833,0.26605234,0.03803335,0.065747306,0.556024,0.39146003,0.034056187,0.1305078,0.41386873
847,0.37064087,0.30313805,0.039627686,0.027875135,0.45467758,0.36876047,0.040586106,0.045331,0.40575325
848,0.3694255,0.26565966,0.038073745,0.06569209,0.555452,0.39083672,0.034101896,0.1305134,0.4133602
849,0.37022552,0.30268812,0.03964123,0.027896157,0.45426312,0.3682413,0.04058845,0.04543337,0.4052335
850,0.3690067,0.26526478,0.03811196,0.065629944,0.5548565,0.39020246,0.034145985,0.13050802,0.4128459
851,0.36979997,0.30222866,0.039653555,0.027917737,0.4538483,0.36771724,0.040589128,0.045541927,0.40471053
852,0.36857992,0.26486748,0.038148798,0.065563664,0.55424464,0.3895594,0.034189064,0.13049616,0.41232666
853,0.3693676,0.3017624,0.03966535,0.027939841,0.45343202,0.36718836,0.040589023,0.04565463,0.40418464
854,0.36814854,0.2644676,0.03818505,0.06549587,0.55362314,0.38890925,0.03423171,0.13048217,0.41180336
855,0.36893195,0.3012923,0.039677277,0.027962372,0.45301315,0.36665472,0.040588964,0.045769446,0.4036559
856,0.36771536,0.26406488,0.038221408,0.06542906,0.55299854,0.38825402,0.03427446,0.13047004,0.4112768
857,0.36849597,0.30082083,0.039689884,0.027985243,0.45259076,0.3661166,0.04058966,0.04588449,0.40312454
858,0.36728314,0.2636593,0.03825852,0.065365314,0.5523764,0.38759536,0.034317777,0.13046323,0.4107477
859,0.36806238,0.30035037,0.03970368,0.028008353,0.45216405,0.36557427,0.04059177,0.045997996,0.40259063
860,0.3668544,0.26325083,0.03829694,0.06530664,0.5517621,0.386935,0.034362063,0.13046502,0.41021678
861,0.3676337,0.29988307,0.039719045,0.028031584,0.45173222,0.36502805,0.040595807,0.046108354,0.40205428
862,0.36643106,0.2628394,0.038337108,0.06525453,0.55116,0.38627455,0.034407645,0.13047776,0.4096847
863,0.36721194,0.2994208,0.039736293,0.028054824,0.45129472,0.36447832,0.040602185,0.046214223,0.40151542
864,0.36601484,0.26242515,0.0383794,0.06521027,0.55057347,0.38561514,0.03445477,0.13050357,0.40915188
865,0.36679858,0.29896498,0.03975564,0.028077958,0.45085102,0.36392537,0.040611178,0.046314485,0.40097424
866,0.365607,0.26200813,0.03842406,0.06517478,0.5500055,0.38495806,0.03450362,0.13054381,0.40861866
867,0.36639494,0.29851678,0.039777234,0.02810091,0.45040086,0.3633697,0.040623,0.04640814,0.40043065
868,0.36520848,0.2615885,0.03847129,0.06514868,0.5494583,0.3843042,0.034554344,0.13059978,0.40808553
869,0.3660017,0.298077,0.039801143,0.028123552,0.44994408,0.36281165,0.040637754,0.046494648,0.39988476
870,0.36481974,0.26116636,0.038521152,0.06513223,0.54893273,0.38365415,0.034606963,0.1306716,0.40755245
871,0.3656193,0.2976461,0.039827336,0.028145846,0.44948044,0.3622515,0.040655438,0.04657351,0.3993364
872,0.3644411,0.26074198,0.03857366,0.065125465,0.54842925,0.3830084,0.034661476,0.13075939,0.40701976
873,0.36524785,0.29722437,0.03985576,0.02816771,0.4490103,0.36168975,0.040675946,0.046644624,0.39878556
874,0.36407244,0.26031554,0.038628753,0.06512813,0.5479479,0.38236737,0.034717835,0.13086267,0.40648723
875,0.364887,0.29681164,0.039886247,0.028189117,0.44853377,0.36112666,0.040699117,0.046707995,0.39823228
876,0.36371326,0.25988722,0.03868629,0.06513977,0.54748756,0.38173094,0.034775928,0.13098069,0.40595505
877,0.36453623,0.29640755,0.039918624,0.028210046,0.44805107,0.36056247,0.04072473,0.04676387,0.39767632
878,0.36336303,0.25945723,0.038746107,0.06515967,0.5470469,0.3810991,0.034835607,0.13111217,0.40542287
879,0.3641947,0.2960115,0.039952684,0.028230486,0.44756275,0.3599975,0.040752526,0.046812713,0.3971178
880,0.36302072,0.2590258,0.03880795,0.06518694,0.5466239,0.38047147,0.034896713,0.13125573,0.4048906
881,0.3638613,0.29562268,0.039988156,0.028250467,0.44706908,0.35943183,0.040782157,0.0468551,0.3965565
882,0.3626853,0.25859314,0.038871564,0.06522059,0.5462163,0.37984765,0.034959026,0.13140966,0.4043579
883,0.36353493,0.29524022,0.04002476,0.028269954,0.44657075,0.35886574,0.040813275,0.046891745,0.39599243
884,0.3623556,0.25815943,0.03893663,0.06525952,0.54582155,0.37922716,0.03502232,0.13157207,0.4038245
885,0.36321408,0.29486284,0.040062208,0.028289013,0.44606814,0.3582992,0.04084552,0.04692344,0.39542544
886,0.36203018,0.25772482,0.039002843,0.06530253,0.5454364,0.37860903,0.03508636,0.131741,0.40328994
887,0.3628973,0.29448944,0.040100202,0.028307652,0.44556186,0.3577323,0.040878452,0.04695111,0.3948554
888,0.36170772,0.2572895,0.03906986,0.06534836,0.545058,0.37799272,0.03515091,0.13191435,0.40275395
889,0.36258307,0.29411876,0.040138427,0.028325893,0.44505244,0.35716504,0.040911753,0.046975657,0.39428234
890,0.3613868,0.25685364,0.039137352,0.0653958,0.5446832,0.3773774,0.035215694,0.13209014,0.40221614
891,0.36226976,0.2937494,0.04017661,0.02834378,0.4445403,0.3565972,0.040945034,0.046998076,0.39370614
892,0.36106578,0.2564172,0.039204977,0.065443575,0.5443089,0.37676212,0.035280485,0.13226628,0.401676
893,0.361956,0.2933802,0.04021447,0.028361335,0.444026,0.35602888,0.040977895,0.047019225,0.39312652
894,0.36074337,0.2559803,0.039272428,0.065490626,0.5439319,0.37614596,0.035345044,0.13244091,0.40113312
895,0.36164016,0.29300985,0.040251743,0.028378587,0.44350985,0.35545975,0.04101004,0.04704005,0.3925436
896,0.36041838,0.2555431,0.03933942,0.06553583,0.5435497,0.37552825,0.03540917,0.1326123,0.40058717
897,0.3613209,0.29263717,0.040288225,0.028395543,0.44299233,0.35488978,0.041041195,0.047061358,0.39195725
898,0.36008936,0.25510544,0.03940568,0.06557825,0.5431596,0.37490806,0.03547264,0.13277893,0.40003777
899,0.36099702,0.29226106,0.040323712,0.028412238,0.44247368,0.35431868,0.041071057,0.047083937,0.39136735
900,0.35975537,0.25466737,0.039470974,0.06561703,0.54275906,0.3742845,0.035535302,0.13293928,0.3994845
901,0.36066738,0.29188067,0.040358048,0.028428666,0.44195402,0.35374618,0.041099463,0.04710839,0.39077386
902,0.3594155,0.2542289,0.039535113,0.06565151,0.5423465,0.3736571,0.035597004,0.1330924,0.39892712
903,0.36033112,0.29149514,0.04039112,0.02844485,0.44143373,0.35317218,0.041126247,0.047135297,0.39017668
904,0.359069,0.25378987,0.03959794,0.065681174,0.5419201,0.37302515,0.03565764,0.13323732,0.3983654
905,0.35998744,0.29110378,0.04042285,0.028460799,0.44091266,0.35259625,0.041151296,0.047165122,0.38957596
906,0.35871524,0.25335026,0.03965935,0.06570564,0.5414788,0.37238812,0.035717126,0.13337357,0.39779907
907,0.35963598,0.29070622,0.040453218,0.028476527,0.44039106,0.35201842,0.041174553,0.04719809,0.38897145
908,0.35835394,0.25290996,0.0397193,0.06572471,0.54102194,0.37174577,0.035775434,0.13350075,0.39722797
909,0.35927635,0.29030216,0.040482175,0.028492024,0.4398687,0.35143822,0.04119601,0.047234457,0.38836327
910,0.3579849,0.2524688,0.039777752,0.06573834,0.54054904,0.37109765,0.035832547,0.13361885,0.3966521
911,0.35890844,0.28989133,0.04050979,0.028507318,0.43934548,0.35085547,0.0412157,0.04727431,0.3877512
912,0.35760808,0.25202674,0.039834738,0.06574661,0.5400601,0.37044358,0.035888467,0.13372806,0.39607134
913,0.35853243,0.28947392,0.040536113,0.028522417,0.43882135,0.35027006,0.04123369,0.047317583,0.38713548
914,0.35722372,0.25158364,0.039890308,0.06574977,0.5395556,0.36978364,0.035943266,0.1338287,0.3954857
915,0.35814857,0.28905,0.040561214,0.028537326,0.4382962,0.34968197,0.041250095,0.04736413,0.386516
916,0.35683212,0.25113937,0.039944556,0.06574819,0.5390362,0.36911783,0.035997,0.13392138,0.39489514
917,0.35775724,0.28861994,0.040585224,0.028552074,0.43776968,0.3490909,0.041265033,0.047413748,0.38589275
918,0.3564338,0.25069386,0.039997626,0.065742314,0.53850293,0.3684462,0.036049772,0.13400695,0.39429992
919,0.357359,0.2881841,0.040608257,0.02856663,0.4372415,0.34849674,0.041278668,0.047466103,0.3852658
920,0.35602927,0.25024697,0.040049627,0.06573264,0.53795695,0.36776906,0.036101673,0.1340862,0.39370003
921,0.3569546,0.2877431,0.040630445,0.028581053,0.43671146,0.34789944,0.041291192,0.04752085,0.3846352
922,0.3556191,0.24979866,0.040100716,0.06571972,0.53739953,0.36708662,0.036152832,0.13416004,0.39309567
923,0.35654455,0.2872973,0.040651906,0.028595323,0.4361794,0.34729907,0.04130274,0.047577586,0.3840009
924,0.3552041,0.24934873,0.040151086,0.0657043,0.53683233,0.36639926,0.03620337,0.1342297,0.39248696
925,0.35612985,0.28684756,0.04067281,0.028609496,0.43564484,0.3466955,0.04131352,0.047635805,0.38336295
926,0.35478503,0.24889722,0.040200897,0.065686904,0.5362567,0.3657073,0.036253422,0.13429597,0.39187416
927,0.35571122,0.28639442,0.040693298,0.028623533,0.43510765,0.3460888,0.04132372,0.047695138,0.38272136
928,0.35436252,0.24844404,0.040250313,0.06566817,0.5356744,0.36501125,0.036303118,0.13436003,0.39125738
929,0.35528943,0.2859385,0.040713493,0.028637445,0.4345675,0.34547898,0.04133351,0.047754996,0.38207608
930,0.3539373,0.2479891,0.040299486,0.06564871,0.5350867,0.36431137,0.03635256,0.13442276,0.39063683
931,0.3548653,0.28548056,0.04073349,0.028651275,0.43402424,0.3448662,0.04134301,0.047815043,0.38142732
932,0.35351014,0.24753244,0.040348586,0.06562911,0.53449523,0.36360818,0.036401864,0.13448517,0.3900127
933,0.35443953,0.28502113,0.04075344,0.02866499,0.43347755,0.34425035,0.041352402,0.047874805,0.38077492
934,0.35308167,0.24707404,0.04039775,0.0656099,0.53390133,0.36290208,0.03645116,0.13454811,0.38938513
935,0.3540128,0.28456077,0.040773395,0.02867862,0.4329273,0.3436317,0.041361798,0.047933783,0.38011903
936,0.3526524,0.24661379,0.0404471,0.06559152,0.53330624,0.36219344,0.03650051,0.13461232,0.3887544
937,0.35358563,0.28410003,0.040793464,0.028692147,0.43237343,0.34301043,0.04137129,0.04799172,0.37945953
938,0.35222292,0.2461518,0.04049674,0.065574385,0.5327109,0.3614825,0.036549997,0.13467841,0.38812053
939,0.35315868,0.28363937,0.040813707,0.028705591,0.4318156,0.34238634,0.041381005,0.048048254,0.3787965
940,0.35179365,0.24568813,0.040546745,0.065558776,0.5321163,0.36076975,0.03659969,0.13474685,0.38748375
941,0.3527322,0.2831791,0.040834166,0.02871896,0.4312538,0.3417597,0.041390955,0.04810311,0.37812996
942,0.35136482,0.24522266,0.0405972,0.06554496,0.531523,0.36005524,0.036649622,0.13481815,0.3868441
943,0.35230654,0.2827195,0.04085485,0.028732212,0.43068802,0.34113067,0.041401207,0.048156142,0.37745988
944,0.35093674,0.2447555,0.040648133,0.06553311,0.5309316,0.35933936,0.036699828,0.1348924,0.3862016
945,0.35188195,0.2822608,0.040875774,0.028745383,0.43011817,0.3404993,0.04141175,0.0482071,0.37678614
946,0.35050955,0.24428675,0.040699556,0.065523244,0.53034234,0.3586222,0.036750324,0.1349698,0.38555637
947,0.35145855,0.28180316,0.04089694,0.02875844,0.42954427,0.33986565,0.0414226,0.048256017,0.37610894
948,0.35008326,0.24381638,0.040751494,0.06551541,0.52975523,0.35790387,0.036801115,0.13505027,0.38490838
949,0.3510363,0.28134656,0.040918354,0.028771406,0.42896637,0.33922985,0.04143376,0.048302766,0.37542817
950,0.34965792,0.2433444,0.04080392,0.065509625,0.5291704,0.35718432,0.03685218,0.13513392,0.38425773
951,0.35061526,0.28089103,0.04093995,0.028784268,0.42838433,0.33859187,0.041445177,0.048347306,0.37474376
952,0.34923342,0.2428709,0.040856816,0.06550571,0.5285877,0.3564638,0.036903508,0.1352204,0.38360423
953,0.35019517,0.28043646,0.04096171,0.028797008,0.42779848,0.3379519,0.04145681,0.04838977,0.37405574
954,0.34880972,0.24239595,0.04091014,0.06550362,0.5280067,0.35574204,0.03695507,0.1353096,0.3829481
955,0.34977603,0.2799828,0.04098358,0.028809628,0.42720854,0.33730978,0.04146858,0.04843019,0.37336415
956,0.3483864,0.24191952,0.040963836,0.065503046,0.52742696,0.35501915,0.037006807,0.13540103,0.38228908
957,0.34935746,0.27952978,0.041005515,0.028822143,0.42661494,0.33666575,0.041480444,0.04846873,0.37266883
958,0.34796342,0.24144177,0.041017838,0.0655038,0.526848,0.35429502,0.03705869,0.13549432,0.38162717
959,0.34893918,0.27907723,0.041027438,0.028834516,0.42601764,0.33601978,0.041492306,0.048505533,0.37196988
960,0.34754038,0.2409627,0.041072074,0.06550558,0.5262691,0.3535694,0.03711064,0.13558906,0.38096225
961,0.34852087,0.27862483,0.041049294,0.028846735,0.42541665,0.33537176,0.041504096,0.048540805,0.37126723
962,0.3471169,0.24048224,0.04112647,0.06550819,0.52568954,0.35284218,0.03716263,0.13568473,0.3802943
963,0.34810215,0.2781723,0.04107104,0.028858818,0.4248122,0.33472174,0.041515753,0.048574675,0.37056082
964,0.34669286,0.24000058,0.04118097,0.0655113,0.5251089,0.35211325,0.03721461,0.13578103,0.37962312
965,0.34768277,0.27771944,0.041092597,0.028870737,0.4242043,0.33406973,0.041527182,0.04860737,0.3698507
966,0.3462677,0.2395176,0.04123547,0.06551463,0.524526,0.35138234,0.037266493,0.13587718,0.3789486
967,0.34726226,0.27726585,0.041113917,0.028882496,0.42359295,0.3334156,0.041538324,0.048639037,0.3691368
968,0.34584117,0.23903343,0.041289903,0.06551786,0.52394056,0.35064936,0.037318245,0.13597296,0.37827072
969,0.34684026,0.2768113,0.04113491,0.028894076,0.42297843,0.3327594,0.04154907,0.048669968,0.3684191
970,0.34541303,0.238548,0.041344218,0.065520816,0.5233517,0.34991407,0.03736981,0.13606785,0.37758934
971,0.3464166,0.27635553,0.041155577,0.028905481,0.42236072,0.33210105,0.04155941,0.04870026,0.36769763
972,0.34498298,0.23806143,0.041398324,0.06552322,0.5227589,0.34917626,0.037421137,0.1361615,0.3769043
973,0.34599078,0.27589825,0.041175842,0.028916677,0.4217399,0.3314405,0.041569263,0.048730128,0.36697227
974,0.34455067,0.23757358,0.04145218,0.0655249,0.52216154,0.3484358,0.03747219,0.13625357,0.37621564
975,0.3455627,0.27543932,0.041195687,0.028927695,0.4211158,0.33077756,0.04157857,0.048759673,0.36624306
976,0.34411588,0.23708454,0.041505717,0.06552562,0.52155906,0.34769246,0.037522916,0.13634367,0.37552315
977,0.3451319,0.27497834,0.04121506,0.0289385,0.4204888,0.3301124,0.04158731,0.048789073,0.36550996
978,0.34367847,0.23659432,0.041558906,0.06552522,0.5209511,0.34694618,0.037573304,0.13643162,0.37482682
979,0.3446984,0.27451533,0.041233946,0.028949104,0.41985866,0.32944477,0.041595448,0.048818447,0.36477298
980,0.3432382,0.23610277,0.041611716,0.06552371,0.5203375,0.34619683,0.037623335,0.13651736,0.37412646
981,0.34426206,0.2740502,0.04125234,0.028959509,0.41922554,0.32877478,0.041602965,0.04884779,0.36403215
982,0.3427952,0.23561005,0.041664127,0.065521,0.5197181,0.34544435,0.037672993,0.13660076,0.37342224
983,0.34382278,0.27358285,0.04127022,0.028969703,0.41858923,0.32810217,0.041609872,0.04887718,0.36328736
984,0.34234917,0.235116,0.041716132,0.06551703,0.5190927,0.34468862,0.037722252,0.13668181,0.372714
985,0.34338045,0.27311316,0.041287586,0.028979704,0.41795,0.32742724,0.04161612,0.048906665,0.3625387
986,0.34190023,0.23462072,0.0417677,0.06551184,0.518461,0.34392956,0.037771124,0.13676031,0.37200174
987,0.34293517,0.27264124,0.04130445,0.028989498,0.41730756,0.3267496,0.04162176,0.048936177,0.36178604
988,0.34144843,0.2341241,0.041818872,0.06550543,0.5178234,0.34316722,0.037819624,0.13683657,0.3712854
989,0.34248698,0.27216706,0.04132079,0.02899912,0.41666192,0.32606936,0.041626785,0.048965774,0.36102948
990,0.34099376,0.23362613,0.041869637,0.06549798,0.5171801,0.34240162,0.037867755,0.13691074,0.37056503
991,0.342036,0.2716908,0.04133666,0.029008573,0.4160131,0.3253865,0.041631237,0.048995353,0.360269
992,0.34053636,0.23312683,0.04192002,0.0654895,0.5165311,0.34163275,0.037915546,0.13698283,0.36984062
993,0.34158227,0.2712124,0.041352045,0.029017847,0.41536108,0.32470113,0.041635104,0.049024858,0.35950458
994,0.34007627,0.23262617,0.041970037,0.06548006,0.51587665,0.34086066,0.03796297,0.137053,0.36911216
995,0.341126,0.27073205,0.04136698,0.029026944,0.41470563,0.32401294,0.041638423,0.049054254,0.35873628
996,0.3396138,0.23212416,0.04201972,0.06546993,0.51521707,0.34008536,0.0380101,0.13712165,0.36837974
997,0.3406673,0.2702499,0.041381475,0.02903593,0.4140468,0.3233222,0.04164124,0.049083345,0.35796398
998,0.33914906,0.23162074,0.042069107,0.06545921,0.51455295,0.33930707,0.038056936,0.13718896,0.3676434
999,0.3402065,0.26976615,0.041395534,0.029044794,0.41338462,0.3226289,0.041643582,0.049112137,0.3571878
1000,0.33868223,0.2311159,0.042118236,0.06544812,0.51388466,0.3385258,0.03810354,0.13725528,0.3669032
1001,0.33974373,0.26928097,0.041409235,0.029053546,0.4127189,0.32193297,0.041645486,0.049140416,0.3564077
1002,0.33821353,0.23060966,0.04216713,0.06543676,0.5132123,0.33774155,0.038149886,0.13732085,0.36615914
1003,0.33927932,0.26879457,0.041422553,0.029062223,0.4120496,0.32123446,0.04164698,0.049168125,0.35562366
1004,0.33774322,0.23010206,0.04221584,0.06542534,0.51253664,0.33695465,0.03819604,0.13738593,0.36541125
1005,0.3388134,0.26830706,0.041435502,0.029070837,0.41137677,0.3205335,0.041648094,0.049195163,0.35483578
1006,0.3372714,0.22959301,0.042264376,0.06541403,0.51185787,0.336165,0.03824202,0.13745084,0.3646597
1007,0.3383462,0.2678187,0.041448127,0.029079411,0.4107002,0.31983003,0.041648846,0.049221348,0.35404396
1008,0.33679834,0.22908255,0.04231279,0.065402985,0.51117647,0.33537287,0.038287856,0.13751574,0.36390442
1009,0.33787793,0.26732957,0.04146043,0.029087935,0.41002002,0.31912413,0.041649263,0.049246635,0.3532483
1010,0.33632421,0.22857074,0.042361096,0.065392375,0.51049286,0.33457834,0.03833355,0.13758098,0.36314553
1011,0.3374088,0.2668399,0.041472435,0.029096475,0.4093361,0.31841576,0.0416494,0.049270924,0.35244873
1012,0.3358491,0.2280575,0.042409338,0.06538229,0.5098072,0.3337814,0.03837914,0.13764669,0.36238304
1013,0.336939,0.26634985,0.04148412,0.029105026,0.40864855,0.3177052,0.04164922,0.049294103,0.35164532
1014,0.3353733,0.2275429,0.042457532,0.06537289,0.5091201,0.3329823,0.038424652,0.13771315,0.36161712
1015,0.3364687,0.26585957,0.04149551,0.029113606,0.40795705,0.31699222,0.04164875,0.049316082,0.35083807
1016,0.3348969,0.22702697,0.042505674,0.06536424,0.5084315,0.33218107,0.03847007,0.13778035,0.36084765
1017,0.33599794,0.26536912,0.041506596,0.029122248,0.40726182,0.316277,0.041648004,0.049336825,0.35002694
1018,0.33441997,0.22650972,0.042553797,0.06535645,0.50774175,0.33137774,0.038515426,0.13784859,0.36007476
1019,0.3355271,0.26487872,0.041517414,0.029130954,0.40656292,0.3155597,0.041646995,0.049356237,0.349212
1020,0.3339426,0.2259911,0.042601895,0.065349616,0.5070511,0.3305725,0.03856072,0.13791794,0.35929844
1021,0.33505598,0.26438835,0.041527912,0.029139735,0.40586022,0.31484017,0.04164572,0.049374323,0.34839326
1022,0.33346492,0.22547118,0.042649996,0.06534372,0.5063596,0.3297652,0.038605966,0.13798842,0.35851884
1023,0.33458474,0.26389802,0.04153811,0.02914862,0.40515366,0.3141185,0.041644175,0.049390983,0.3475707
1024,0.33298698,0.22495005,0.04269807,0.06533888,0.50566745,0.3289562,0.03865115,0.1380601,0.35773578
1025,0.3341135,0.26340792,0.041547995,0.029157609,0.40444344,0.31339484,0.04164232,0.04940628,0.3467443
1026,0.3325088,0.22442766,0.04274613,0.06533502,0.5049745,0.32814527,0.03869628,0.13813296,0.3569494
1027,0.33364227,0.26291803,0.041557517,0.029166732,0.40372956,0.3126692,0.041640174,0.049420197,0.34591416
1028,0.3320304,0.22390404,0.042794146,0.065332204,0.5042809,0.32733262,0.038741335,0.13820694,0.35615975
1029,0.33317098,0.26242828,0.041566715,0.029175967,0.4030119,0.31194147,0.041637722,0.0494327,0.34508023
1030,0.33155173,0.22337922,0.04284212,0.06533037,0.50358665,0.32651815,0.03878632,0.13828215,0.3553668
1031,0.33269966,0.26193878,0.041575536,0.029185364,0.40229058,0.31121182,0.041634925,0.049443852,0.34424248
1032,0.33107284,0.22285327,0.042890027,0.065329514,0.50289166,0.32570198,0.038831204,0.13835846,0.35457048
1033,0.3322284,0.26144952,0.041583978,0.029194897,0.40156567,0.31048027,0.041631784,0.049453612,0.34340107
1034,0.3305936,0.22232613,0.04293786,0.065329626,0.50219584,0.324884,0.038876005,0.13843583,0.3537709
1035,0.33175707,0.26096043,0.04159204,0.029204596,0.40083715,0.30974683,0.041628283,0.049462054,0.34255588
1036,0.3301142,0.22179794,0.04298561,0.06533064,0.5014992,0.32406425,0.03892071,0.13851419,0.35296798
1037,0.33128557,0.26047143,0.041599665,0.029214464,0.40010512,0.3090115,0.041624386,0.04946924,0.34170696
1038,0.32963437,0.22126865,0.04303322,0.0653325,0.5008014,0.32324275,0.038965274,0.13859333,0.3521618
1039,0.330814,0.25998265,0.04160686,0.0292245,0.3993695,0.30827427,0.041620083,0.049475152,0.34085435
1040,0.32915425,0.22073832,0.04308069,0.06533523,0.5001026,0.32241952,0.039009683,0.13867337,0.3513523
1041,0.33034226,0.25949395,0.041613594,0.02923473,0.39863044,0.30753526,0.041615345,0.049479827,0.33999807
1042,0.32867357,0.22020686,0.043128014,0.0653387,0.4994025,0.3215944,0.03905397,0.13875413,0.35053948
1043,0.32987022,0.25900522,0.041619845,0.029245157,0.39788795,0.30679443,0.04161016,0.049483344,0.33913803
1044,0.32819247,0.21967444,0.04317514,0.06534291,0.4987011,0.32076755,0.039098084,0.13883547,0.34972337
1045,0.32939795,0.25851655,0.04162562,0.029255774,0.397142,0.3060518,0.0416045,0.0494857,0.33827442
1046,0.3277109,0.21914105,0.043222055,0.06534778,0.49799833,0.31993896,0.039142016,0.13891736,0.3489039
1047,0.32892534,0.25802788,0.041630853,0.029266594,0.39639264,0.30530733,0.041598335,0.04948701,0.33740714
1048,0.32722872,0.21860668,0.043268744,0.06535332,0.49729392,0.31910846,0.039185744,0.13899973,0.34808108
1049,0.32845238,0.25753918,0.041635577,0.029277625,0.39564005,0.3045611,0.041591696,0.049487237,0.33653623
1050,0.32674605,0.21807142,0.043315183,0.06535944,0.4965881,0.3182763,0.039229266,0.13908257,0.347255
1051,0.32797906,0.25705042,0.04163975,0.029288888,0.39488414,0.30381316,0.04158451,0.049486455,0.33566174
1052,0.3262627,0.21753511,0.04336137,0.06536623,0.49588048,0.3174421,0.039272573,0.13916583,0.34642556
1053,0.32750538,0.25656158,0.041643377,0.029300408,0.39412493,0.30306345,0.04157681,0.049484655,0.33478367
1054,0.32577887,0.21699795,0.043407276,0.06537363,0.49517137,0.3166062,0.039315663,0.13924952,0.34559286
1055,0.32703128,0.2560727,0.041646432,0.02931216,0.3933624,0.302312,0.041568566,0.049481854,0.33390206
1056,0.3252944,0.21645992,0.043452907,0.06538159,0.49446052,0.31576842,0.039358523,0.13933356,0.3447569
1057,0.32655695,0.25558382,0.04164892,0.029324196,0.39259666,0.30155882,0.041559763,0.049478095,0.33301693
1058,0.32480937,0.21592095,0.043498248,0.06539016,0.49374795,0.3149289,0.03940115,0.13941793,0.3439176
1059,0.32608226,0.25509492,0.04165082,0.029336523,0.39182776,0.300804,0.041550405,0.049473368,0.3321283
1060,0.3243239,0.21538118,0.043543294,0.065399416,0.49303395,0.3140876,0.039443552,0.13950281,0.34307516
1061,0.3256072,0.25460595,0.04165212,0.029349135,0.39105564,0.3000475,0.04154048,0.04946769,0.33123615
1062,0.32383782,0.21484053,0.043588012,0.06540929,0.49231836,0.31324455,0.0394857,0.13958812,0.34222946
1063,0.325132,0.2541171,0.041652814,0.029362084,0.39028046,0.2992894,0.04152999,0.04946107,0.33034062
1064,0.32335138,0.21429913,0.04363242,0.065419815,0.49160117,0.31239977,0.039527602,0.13967381,0.34138054
1065,0.3246566,0.2536283,0.041652907,0.029375365,0.3895021,0.29852968,0.041518915,0.04945351,0.32944167
1066,0.32286447,0.21375689,0.043676518,0.06543107,0.49088266,0.31155333,0.039569285,0.13976005,0.3405285
1067,0.32418105,0.25313962,0.041652404,0.029389026,0.3887207,0.2977684,0.041507266,0.049445,0.3285394
1068,0.32237738,0.21321395,0.04372031,0.06544311,0.49016294,0.3107052,0.03961072,0.13984701,0.33967334
1069,0.3237055,0.25265115,0.04165128,0.029403066,0.38793617,0.2970056,0.041495044,0.04943552,0.32763374
1070,0.32188994,0.2126702,0.043763787,0.06545595,0.489442,0.30985555,0.039651934,0.1399345,0.33881512
1071,0.32323003,0.252163,0.041649517,0.029417528,0.38714862,0.2962413,0.04148223,0.04942507,0.32672483
1072,0.3214023,0.21212575,0.043806948,0.06546964,0.48871994,0.30900428,0.039692912,0.14002274,0.33795393
1073,0.32275465,0.25167507,0.041647147,0.029432433,0.38635805,0.29547557,0.041468844,0.049413655,0.3258126
1074,0.32091466,0.2115806,0.04384981,0.06548425,0.48799706,0.3081516,0.039733663,0.14011179,0.33708966
1075,0.3222795,0.25118756,0.04164416,0.029447794,0.38556457,0.29470846,0.04145487,0.04940123,0.3248972
1076,0.32042697,0.21103482,0.04389235,0.06549981,0.48727337,0.30729747,0.039774187,0.14020172,0.33622253
1077,0.32180476,0.2507006,0.041640524,0.02946366,0.38476813,0.29393998,0.0414403,0.049387828,0.32397866
1078,0.31993937,0.21048841,0.043934587,0.06551637,0.48654893,0.30644196,0.039814487,0.1402925,0.33535248
1079,0.32133037,0.25021407,0.04163625,0.029480055,0.38396877,0.2931702,0.041425154,0.049373373,0.32305694
1080,0.319452,0.20994139,0.04397654,0.06553404,0.48582414,0.30558515,0.039854594,0.1403844,0.3344797
1081,0.3208565,0.24972813,0.04163138,0.029497007,0.38316652,0.29239917,0.041409437,0.049357913,0.3221322
1082,0.31896478,0.20939378,0.044018198,0.065552816,0.4850989,0.30472708,0.039894488,0.14047733,0.33360413
1083,0.3203833,0.24924295,0.04162584,0.029514536,0.38236147,0.29162693,0.041393112,0.049341433,0.32120433
1084,0.31847802,0.20884566,0.04405956,0.0655728,0.4843735,0.3038678,0.03993419,0.14057152,0.33272582
1085,0.31991085,0.24875851,0.04161968,0.02953268,0.38155362,0.29085353,0.041376214,0.04932389,0.32027355
1086,0.31799164,0.20829704,0.04410063,0.065593965,0.48364794,0.30300736,0.039973684,0.1406669,0.3318449
1087,0.31943917,0.24827485,0.041612875,0.029551452,0.3807431,0.29007906,0.04135871,0.049305335,0.31933984
1088,0.31750575,0.20774797,0.0441414,0.06561637,0.48292243,0.30214602,0.040012985,0.14076342,0.33096138
1089,0.31896833,0.247792,0.04160541,0.029570898,0.3799299,0.2893036,0.0413406,0.049285725,0.3184032
1090,0.31702036,0.20719843,0.044181872,0.06564005,0.48219675,0.30128345,0.04005207,0.14086123,0.33007526
1091,0.31849846,0.24731013,0.04159728,0.029591046,0.3791141,0.2885271,0.041321903,0.049265098,0.3174638
1092,0.31653562,0.2066485,0.04422206,0.06566507,0.48147142,0.30042005,0.04009097,0.14096041,0.32918674
1093,0.3180297,0.24682927,0.04158851,0.029611904,0.37829566,0.28774965,0.0413026,0.049243405,0.31652158
1094,0.31605154,0.20609824,0.044261936,0.06569136,0.48074627,0.2995558,0.040129673,0.1410608,0.32829574
1095,0.31756186,0.24634929,0.041579094,0.029633505,0.37747478,0.28697133,0.04128269,0.049220774,0.31557664
1096,0.31556824,0.20554772,0.044301525,0.065718986,0.48002136,0.29869065,0.040168174,0.14116253,0.32740247
1097,0.31709516,0.2458703,0.04156896,0.029655889,0.37665144,0.28619218,0.04126213,0.049197126,0.31462905
1098,0.31508562,0.2049969,0.044340786,0.065747924,0.47929662,0.29782465,0.040206492,0.14126548,0.32650673
1099,0.3166296,0.24539237,0.041558176,0.029679064,0.3758257,0.28541222,0.041240957,0.049172528,0.31367886
1100,0.31460378,0.20444584,0.04437974,0.065778196,0.4785722,0.29695788,0.040244587,0.14136973,0.32560876
1101,0.3161653,0.24491553,0.041546706,0.029703047,0.37499774,0.2846316,0.041219138,0.04914697,0.31272608
1102,0.3141228,0.20389462,0.044418383,0.0658098,0.4778481,0.29609045,0.040282495,0.14147519,0.32470864
1103,0.31570226,0.24443984,0.041534547,0.029727861,0.3741674,0.28385028,0.04119668,0.049120467,0.31177086
1104,0.31364268,0.20334324,0.044456676,0.06584276,0.4771244,0.2952223,0.040320173,0.14158188,0.32380626
1105,0.3152404,0.2439652,0.041521687,0.029753538,0.3733349,0.28306827,0.041173548,0.049093105,0.31081325
1106,0.31316343,0.20279181,0.04449466,0.06587695,0.47640097,0.29435357,0.04035766,0.14168973,0.32290182
1107,0.31477985,0.24349162,0.04150813,0.029780084,0.37250036,0.2822857,0.0411498,0.049064886,0.3098532
1108,0.31268498,0.2022403,0.04453226,0.065912426,0.47567767,0.29348418,0.040394906,0.14179859,0.32199523
1109,0.3143206,0.24301918,0.041493878,0.029807536,0.37166372,0.28150252,0.041125346,0.04903584,0.30889085
1110,0.31220752,0.20168877,0.044569522,0.06594922,0.47495475,0.29261416,0.040431947,0.14190865,0.32108665
1111,0.31386265,0.24254784,0.04147891,0.029835902,0.37082517,0.28071895,0.041100238,0.049005993,0.30792633
1112,0.31173098,0.2011373,0.044606414,0.065987274,0.4742322,0.29174373,0.040468752,0.14201972,0.32017612
1113,0.31340605,0.24207763,0.041463222,0.029865205,0.3699847,0.27993488,0.041074432,0.048975367,0.3069596
1114,0.3112554,0.20058589,0.04464294,0.06602655,0.4735098,0.29087278,0.040505335,0.14213167,0.31926367
1115,0.31295088,0.24160859,0.041446824,0.029895466,0.36914235,0.2791504,0.04104796,0.04894401,0.3059908
1116,0.3107807,0.20003459,0.044679075,0.066067055,0.47278762,0.29000136,0.04054167,0.14224459,0.31834933
1117,0.31249705,0.24114063,0.04142971,0.029926704,0.36829826,0.27836552,0.041020777,0.048911966,0.30501994
1118,0.31030706,0.19948345,0.044714823,0.066108786,0.47206575,0.28912953,0.040577766,0.14235845,0.3174332
1119,0.31204468,0.24067387,0.041411866,0.029958922,0.36745256,0.2775804,0.04099292,0.04887922,0.3040472
1120,0.3098344,0.19893253,0.044750176,0.066151686,0.47134405,0.28825736,0.040613614,0.14247306,0.3165153
1121,0.31159362,0.24020818,0.041393295,0.029992145,0.3666051,0.2767949,0.040964343,0.048845854,0.30307248
1122,0.3093627,0.19838186,0.044785105,0.06619574,0.4706226,0.28738484,0.040649205,0.14258856,0.3155957
1123,0.31114408,0.23974366,0.041374005,0.030026402,0.36575618,0.27600917,0.04093506,0.04881193,0.30209598
1124,0.30889204,0.19783147,0.044819627,0.066240944,0.4699012,0.286512,0.04068457,0.14270465,0.31467444
1125,0.310696,0.2392803,0.04135398,0.030061707,0.3649058,0.2752233,0.040905077,0.048777413,0.30111775
1126,0.30842245,0.19728139,0.044853725,0.066287324,0.4691801,0.28563896,0.040719654,0.14282148,0.31375158
1127,0.3102494,0.2388181,0.04133322,0.030098084,0.36405402,0.2744373,0.04087438,0.048742335,0.30013785
1128,0.30795395,0.19673175,0.0448874,0.0663348,0.46845907,0.28476563,0.040754486,0.14293896,0.3128272
1129,0.30980435,0.23835707,0.041311752,0.030135542,0.3632009,0.27365115,0.04084298,0.048706762,0.29915637
1130,0.3074866,0.19618249,0.044920653,0.066383466,0.4677384,0.2838922,0.040789068,0.14305712,0.31190136
1131,0.30936095,0.23789728,0.041289557,0.030174116,0.36234653,0.27286497,0.040810876,0.048670676,0.29817337
1132,0.30702037,0.1956337,0.044953465,0.066433206,0.4670179,0.2830187,0.040823385,0.1431758,0.31097415
1133,0.30891913,0.23743868,0.041266646,0.030213801,0.36149108,0.27207884,0.040778067,0.048634168,0.29718897
1134,0.30655536,0.19508542,0.044985846,0.066484086,0.46629748,0.28214496,0.040857434,0.14329508,0.31004554
1135,0.30847892,0.23698124,0.041243006,0.03025465,0.36063448,0.27129275,0.040744524,0.04859722,0.29620323
1136,0.30609152,0.1945377,0.045017786,0.06653605,0.46557745,0.28127137,0.040891245,0.14341483,0.3091157
1137,0.3080405,0.23652513,0.041218683,0.030296689,0.3597769,0.2705067,0.040710326,0.048559885,0.29521617
1138,0.30562904,0.19399056,0.045049295,0.066589184,0.46485776,0.2803978,0.040924784,0.14353518,0.3081847
1139,0.30760387,0.2360703,0.041193623,0.030339913,0.35891837,0.2697209,0.04067538,0.0485221,0.294228
1140,0.30516794,0.19344412,0.04508037,0.06664344,0.46413845,0.2795244,0.040958084,0.143656,0.30725253
1141,0.30716905,0.2356168,0.041167874,0.03038436,0.358059,0.26893523,0.040639766,0.048483983,0.2932387
1142,0.30470818,0.19289835,0.045110993,0.066698834,0.46341938,0.27865103,0.040991113,0.14377724,0.3063194
1143,0.30673605,0.2351646,0.041141428,0.030430028,0.35719892,0.26814988,0.040603463,0.04844557,0.29224843
1144,0.30424985,0.19235334,0.045141183,0.06675532,0.46270078,0.2777779,0.04102388,0.14389898,0.3053852
1145,0.306305,0.23471375,0.041114293,0.030476965,0.356338,0.26736474,0.04056646,0.048406802,0.2912572
1146,0.30379295,0.19180909,0.045170933,0.066812925,0.4619826,0.27690512,0.04105641,0.1440211,0.30445015
1147,0.30587593,0.23426425,0.041086465,0.030525196,0.35547665,0.26658013,0.040528763,0.048367742,0.29026517
1148,0.30333766,0.19126572,0.04520025,0.066871695,0.4612649,0.2760326,0.041088678,0.14414363,0.3035143
1149,0.30544895,0.23381622,0.04105799,0.030574754,0.3546147,0.26579586,0.04049041,0.048328437,0.28927237
1150,0.30288392,0.19072318,0.045229133,0.06693162,0.46054786,0.27516055,0.04112072,0.1442666,0.30257767
1151,0.30502415,0.23336966,0.04102884,0.030625626,0.35375237,0.26501215,0.040451393,0.04828883,0.28827897
1152,0.30243182,0.1901816,0.045257583,0.06699265,0.4598314,0.274289,0.04115252,0.14438987,0.30164042
1153,0.30460143,0.23292454,0.040999025,0.030677848,0.3528897,0.2642289,0.04041172,0.048249055,0.28728503
1154,0.30198145,0.18964101,0.045285597,0.06705482,0.45911545,0.2734179,0.04118406,0.14451347,0.30070263
1155,0.3041809,0.23248088,0.040968575,0.030731434,0.35202667,0.26344624,0.04037138,0.048209038,0.2862906
1156,0.3015328,0.18910149,0.045313194,0.06711811,0.4584001,0.27254742,0.041215356,0.14463732,0.29976425
1157,0.3037626,0.23203869,0.04093749,0.03078642,0.35116363,0.26266435,0.040330395,0.04816889,0.28529578
1158,0.3010859,0.18856302,0.045340344,0.06718251,0.4576854,0.2716776,0.041246425,0.14476137,0.29882553
1159,0.3033466,0.23159805,0.04090577,0.030842789,0.3503005,0.26188314,0.040288784,0.04812856,0.28430074
1160,0.30064076,0.18802568,0.04536707,0.06724801,0.45697144,0.27080855,0.041277263,0.14488563,0.29788643
1161,0.30293304,0.23115897,0.04087343,0.030900618,0.34943727,0.26110268,0.04024651,0.048088085,0.28330556
1162,0.3001976,0.1874896,0.04539336,0.067314655,0.45625812,0.2699403,0.041307855,0.14500998,0.2969471
1163,0.30252185,0.23072147,0.04084049,0.030959863,0.34857425,0.26032308,0.04020365,0.04804752,0.28231025
1164,0.29975626,0.18695466,0.045419227,0.06738236,0.4555456,0.26907286,0.04133821,0.14513452,0.29600757
1165,0.30211303,0.23028548,0.040806953,0.031020576,0.34771144,0.2595444,0.040160164,0.0480069,0.281315
1166,0.29931688,0.18642108,0.045444645,0.067451134,0.45483366,0.26820633,0.041368328,0.145259,0.29506797
1167,0.3017067,0.22985113,0.040772833,0.031082736,0.34684893,0.25876665,0.04011607,0.0479662,0.28031987
1168,0.29887936,0.18588881,0.04546963,0.06752092,0.45412242,0.26734075,0.04139822,0.14538345,0.2941283
1169,0.30130282,0.22941831,0.04073812,0.03114638,0.34598684,0.25798997,0.04007138,0.04792549,0.27932495
1170,0.2984439,0.18535796,0.045494203,0.06759177,0.45341188,0.2664762,0.041427866,0.14550781,0.29318875
1171,0.3009015,0.22898713,0.040702865,0.03121152,0.3451251,0.2572142,0.040026113,0.04788479,0.27833036
1172,0.29801047,0.18482849,0.045518335,0.06766364,0.45270222,0.2656128,0.041457273,0.14563213,0.29224935
1173,0.30050278,0.22855756,0.040667057,0.03127815,0.34426403,0.25643966,0.03998029,0.047844075,0.27733615
1174,0.2975791,0.18430057,0.045542046,0.06773651,0.4519932,0.26475054,0.041486476,0.14575619,0.29131016
1175,0.30010659,0.22812958,0.040630717,0.031346288,0.34340352,0.2556662,0.039933894,0.047803443,0.27634254
1176,0.29714987,0.1837742,0.04556533,0.06781032,0.45128486,0.26388946,0.04151543,0.14587995,0.2903713
1177,0.29971296,0.22770317,0.040593844,0.03141595,0.342544,0.2548941,0.039886948,0.04776292,0.27534956
1178,0.2967226,0.18324937,0.045588154,0.067885056,0.45057714,0.26302966,0.041544136,0.14600332,0.28943282
1179,0.2993221,0.2272785,0.04055648,0.03148711,0.34168515,0.25412324,0.03983948,0.047722433,0.2743573
1180,0.2962975,0.1827262,0.045610566,0.067960724,0.44987014,0.2621713,0.04157262,0.14612621,0.28849483
1181,0.29893377,0.22685535,0.04051862,0.0315598,0.34082726,0.2533537,0.039791483,0.04768208,0.27336589
1182,0.2958745,0.1822047,0.045632534,0.06803727,0.4491638,0.26131424,0.04160088,0.14624867,0.28755733
1183,0.29854813,0.22643383,0.040480267,0.031634025,0.33997035,0.2525855,0.039742973,0.04764189,0.27237538
1184,0.2954537,0.18168496,0.04565407,0.068114676,0.44845816,0.2604587,0.041628882,0.14637056,0.2866205
1185,0.2981652,0.22601394,0.040441465,0.031709787,0.33911464,0.25181878,0.03969398,0.047601882,0.27138594
1186,0.2950351,0.18116699,0.045675177,0.06819293,0.44775316,0.25960466,0.041656677,0.14649183,0.2856844
1187,0.297785,0.22559571,0.040402208,0.031787086,0.3382601,0.25105357,0.039644517,0.047562044,0.27039763
1188,0.29461867,0.18065083,0.045695856,0.06827198,0.44704878,0.25875217,0.041684233,0.14661236,0.28474906
1189,0.2974075,0.22517908,0.040362533,0.031865902,0.33740696,0.25028992,0.03959459,0.04752246,0.26941058
1190,0.29420453,0.18013656,0.04571611,0.06835188,0.44634518,0.25790137,0.041711558,0.14673224,0.28381464
1191,0.2970328,0.22476411,0.040322438,0.031946264,0.33655506,0.24952783,0.039544217,0.047483034,0.2684249
1192,0.2937926,0.1796242,0.045735925,0.06843249,0.44564205,0.25705227,0.041738648,0.14685112,0.28288114
1193,0.2966609,0.22435074,0.040281955,0.03202819,0.33570468,0.24876735,0.039493416,0.047443915,0.2674407
1194,0.29338306,0.17911384,0.045755316,0.0685139,0.4449396,0.25620487,0.04176552,0.14696924,0.28194872
1195,0.29629183,0.2239391,0.04024109,0.03211163,0.334856,0.24800876,0.03944222,0.047405045,0.26645806
1196,0.2929758,0.17860548,0.045774292,0.068596035,0.444238,0.25535947,0.041792154,0.14708638,0.28101745
1197,0.2959256,0.2235291,0.040199865,0.032196604,0.33400887,0.2472518,0.03939063,0.047366444,0.2654771
1198,0.2925709,0.17809917,0.04579285,0.06867887,0.44353688,0.25451583,0.04181857,0.14720249,0.28008738
1199,0.29556212,0.22312069,0.040158294,0.032283124,0.3331635,0.24649665,0.039338667,0.047328163,0.26449788
1200,0.29216832,0.17759497,0.045810975,0.06876235,0.44283637,0.2536742,0.04184475,0.14731741,0.27915865
1201,0.29520157,0.22271399,0.040116426,0.032371163,0.3323199,0.24574338,0.039286364,0.047290158,0.2635206
1202,0.29176804,0.17709288,0.045828696,0.068846464,0.4421366,0.25283456,0.041870724,0.1474313,0.27823126
1203,0.29484394,0.22230895,0.040074248,0.032460753,0.33147836,0.24499206,0.039233733,0.04725255,0.2625453
1204,0.29137036,0.17659304,0.045846023,0.068931304,0.44143754,0.25199708,0.041896496,0.14754397,0.2773054
1205,0.29448932,0.22190563,0.040031794,0.0325519,0.33063874,0.24424267,0.0391808,0.047215257,0.26157206
1206,0.29097515,0.17609543,0.04586293,0.069016784,0.4407392,0.25116172,0.041922033,0.14765544,0.2763811
1207,0.29413763,0.221504,0.039989084,0.032644548,0.3298013,0.24349542,0.03912759,0.047178302,0.26060107
1208,0.2905824,0.17560008,0.04587944,0.06910287,0.44004154,0.25032863,0.04194736,0.14776556,0.27545846
1209,0.293789,0.2211041,0.039946143,0.03273875,0.3289661,0.24275027,0.039074097,0.047141723,0.2596324
1210,0.29019213,0.17510706,0.04589556,0.069189504,0.43934467,0.24949786,0.04197249,0.14787433,0.27453753
1211,0.29344326,0.22070584,0.039902974,0.032834444,0.32813305,0.24200715,0.039020367,0.047105525,0.25866616
1212,0.2898044,0.1746164,0.04591129,0.06927672,0.43864843,0.2486694,0.041997403,0.14798161,0.27361852
1213,0.29310063,0.22030935,0.03985961,0.032931644,0.32730246,0.24126633,0.038966432,0.04706971,0.25770247
1214,0.28941932,0.17412814,0.04592664,0.06936454,0.43795297,0.24784338,0.042022113,0.14808747,0.27270135
1215,0.29276106,0.21991459,0.0398161,0.033030365,0.3264743,0.24052773,0.038912304,0.047034264,0.25674137
1216,0.28903675,0.17364234,0.045941625,0.069452785,0.43725818,0.24701987,0.04204664,0.14819168,0.2717862
1217,0.29242447,0.2195215,0.03977242,0.033130553,0.3256487,0.23979144,0.038858008,0.046999257,0.255783
1218,0.2886568,0.17315903,0.045956206,0.06954156,0.4365642,0.24619888,0.042070962,0.14829436,0.27087316
1219,0.29209098,0.21913013,0.03972862,0.03323223,0.32482573,0.2390575,0.038803563,0.04696467,0.2548275
1220,0.2882794,0.17267822,0.04597042,0.06963079,0.43587077,0.24538052,0.042095084,0.14839515,0.26996222
1221,0.2917605,0.21874046,0.039684717,0.033335343,0.32400542,0.23832592,0.03874899,0.04693051,0.25387493
1222,0.28790465,0.17219996,0.045984272,0.069720425,0.4351781,0.24456482,0.042119015,0.14849427,0.26905358
1223,0.29143322,0.21835256,0.039640732,0.033439923,0.323188,0.23759688,0.038694326,0.046896793,0.25292546
1224,0.28753263,0.17172435,0.045997776,0.06981052,0.43448633,0.2437519,0.042142756,0.14859165,0.2681473
1225,0.29110894,0.21796632,0.03959668,0.033545937,0.32237327,0.23687024,0.03863957,0.04686346,0.2519791
1226,0.2871632,0.17125133,0.046010915,0.069900975,0.4337951,0.24294166,0.04216631,0.14868711,0.26724342
1227,0.29078788,0.21758191,0.039552607,0.03365336,0.32156163,0.23614623,0.038584802,0.046830602,0.25103602
1228,0.28679642,0.17078099,0.046023693,0.069991745,0.43310457,0.24213438,0.04218968,0.14878051,0.26634204
1229,0.29046977,0.21719913,0.0395085,0.033762142,0.3207529,0.23542474,0.03852999,0.046798177,0.2500963
1230,0.2864324,0.17031339,0.046036135,0.070082866,0.4324148,0.24133,0.042212877,0.14887193,0.26544324
1231,0.29015476,0.21681802,0.039464425,0.033872303,0.31994736,0.23470595,0.0384752,0.046766233,0.24915999
1232,0.2860709,0.16984847,0.046048217,0.07017421,0.43172556,0.24052854,0.042235866,0.14896114,0.26454708
1233,0.28984278,0.21643862,0.03942037,0.033983797,0.31914493,0.23398979,0.03842042,0.046734713,0.24822724
1234,0.28571218,0.16938634,0.046059977,0.07026585,0.43103707,0.2397301,0.0422587,0.14904827,0.2636537
1235,0.289534,0.216061,0.039376386,0.034096632,0.3183458,0.2332764,0.0383657,0.04670369,0.24729817
1236,0.28535625,0.16892704,0.046071406,0.0703578,0.4303495,0.23893484,0.04228136,0.1491333,0.2627631
1237,0.2892283,0.21568504,0.039332487,0.03421078,0.31754994,0.23256578,0.03831108,0.046673093,0.24637283
1238,0.2850029,0.16847049,0.04608252,0.0704499,0.42966247,0.23814267,0.042303856,0.14921592,0.26187545
1239,0.28892565,0.21531077,0.039288692,0.034326196,0.31675747,0.23185793,0.038256556,0.046642978,0.24545136
1240,0.28465232,0.16801685,0.04609331,0.07054215,0.42897594,0.23735358,0.042326175,0.14929621,0.2609907
1241,0.28862607,0.2149382,0.03924504,0.034442857,0.31596845,0.23115298,0.038202196,0.046613276,0.2445338
1242,0.28430447,0.1675661,0.04610379,0.07063457,0.42829037,0.23656785,0.04234835,0.14937417,0.2601091
1243,0.28832957,0.2145673,0.03920152,0.03456073,0.31518295,0.23045091,0.03814797,0.046584066,0.2436203
1244,0.28395942,0.16711828,0.046113968,0.07072716,0.42760545,0.23578544,0.042370345,0.14944966,0.25923058
1245,0.28803617,0.21419814,0.039158195,0.034679838,0.3144011,0.22975181,0.038093958,0.0465553,0.24271095
1246,0.28361696,0.16667335,0.046123844,0.070819765,0.4269212,0.2350063,0.042392194,0.14952268,0.2583553
1247,0.28774574,0.21383062,0.03911507,0.034800056,0.31362283,0.22905569,0.03804015,0.046526995,0.2418058
1248,0.2832773,0.16623142,0.046133433,0.07091245,0.42623746,0.23423062,0.042413898,0.14959295,0.2574833
1249,0.28745836,0.21346474,0.039072175,0.034921445,0.31284827,0.22836253,0.0379866,0.046499133,0.24090496
1250,0.28294033,0.16579245,0.046142727,0.07100515,0.42555457,0.23345841,0.042435434,0.14966072,0.25661463
1251,0.287174,0.21310058,0.039029516,0.0350439,0.31207752,0.22767247,0.037933316,0.04647173,0.24000853
1252,0.28260607,0.1653565,0.046151742,0.07109782,0.42487216,0.2326896,0.042456824,0.14972574,0.25574934
1253,0.28689253,0.21273796,0.03898715,0.03516743,0.3113106,0.22698548,0.037880346,0.046444762,0.23911658
1254,0.28227445,0.16492356,0.04616048,0.071190424,0.42419046,0.23192436,0.042478077,0.149788,0.2548876
1255,0.28661412,0.21237704,0.03894507,0.035291996,0.31054753,0.22630164,0.03782769,0.046418205,0.23822916
1256,0.28194562,0.16449367,0.046168946,0.07128301,0.42350948,0.23116277,0.042499192,0.14984752,0.25402942
1257,0.28633866,0.21201777,0.038903326,0.035417546,0.30978844,0.22562093,0.037775382,0.046392117,0.23734643
1258,0.2816195,0.16406687,0.046177167,0.071375445,0.42282903,0.23040475,0.04252018,0.14990412,0.25317484
1259,0.28606606,0.21166007,0.03886191,0.03554406,0.30903327,0.22494335,0.037723485,0.04636643,0.23646839
1260,0.281296,0.1636431,0.046185132,0.07146779,0.42214948,0.22965047,0.042541046,0.14995794,0.25232396
1261,0.2857964,0.21130404,0.038820874,0.035671495,0.3082822,0.22426903,0.037671983,0.046341166,0.23559521
1262,0.28097525,0.16322246,0.046192836,0.07155994,0.42147037,0.22889984,0.04256176,0.15000877,0.25147682
1263,0.28552955,0.21094954,0.03878023,0.03579979,0.30753514,0.22359797,0.03762091,0.046316266,0.2347269
1264,0.28065705,0.16280489,0.04620029,0.07165186,0.4207918,0.22815295,0.042582337,0.15005651,0.25063354
1265,0.28526556,0.21059665,0.03874,0.035928912,0.3067923,0.22293015,0.037570313,0.04629183,0.23386356
1266,0.28034157,0.16239046,0.046207543,0.07174355,0.42011392,0.22740984,0.042602822,0.15010126,0.24979413
1267,0.28500435,0.21024528,0.038700208,0.03605885,0.30605355,0.2222656,0.037520196,0.04626774,0.23300526
1268,0.2800287,0.16197914,0.046214547,0.071835004,0.4194367,0.22667056,0.04262318,0.15014295,0.24895866
1269,0.28474602,0.20989557,0.038660888,0.03618956,0.30531907,0.22160442,0.03747061,0.04624403,0.23215204
1270,0.27971855,0.16157098,0.046221346,0.071926214,0.41876018,0.22593518,0.04264344,0.15018158,0.24812718
1271,0.28449038,0.20954736,0.038622037,0.036320988,0.30458882,0.22094661,0.03742155,0.04622067,0.23130402
1272,0.279411,0.16116597,0.046227947,0.07201708,0.41808435,0.22520371,0.042663604,0.15021703,0.24729979
1273,0.2842376,0.20920077,0.038583703,0.03645312,0.30386296,0.2202922,0.037373085,0.046197686,0.23046127
1274,0.27910602,0.1607641,0.046234332,0.0721076,0.41740912,0.22447616,0.042683646,0.15024929,0.24647652
1275,0.28398734,0.2088556,0.038545884,0.036585853,0.30314136,0.21964113,0.037325177,0.04617503,0.22962381
1276,0.27880368,0.16036546,0.046240516,0.072197706,0.4167345,0.22375262,0.04270359,0.15027827,0.24565743
1277,0.2837398,0.20851202,0.038508605,0.036719177,0.30242413,0.21899351,0.0372779,0.046152703,0.22879176
1278,0.27850387,0.15996993,0.046246517,0.072287425,0.41606054,0.22303303,0.04272345,0.15030405,0.24484257
1279,0.28349492,0.20816994,0.038471907,0.036853075,0.30171126,0.21834928,0.037231266,0.046130713,0.2279651
1280,0.2782067,0.15957756,0.046252348,0.07237679,0.41538736,0.2223175,0.042743225,0.15032664,0.24403198
1281,0.2832527,0.20782939,0.038435802,0.036987506,0.30100295,0.21770866,0.03718531,0.046108983,0.22714399
1282,0.27791208,0.15918842,0.04625801,0.072465666,0.4147148,0.221606,0.042762928,0.15034588,0.24322577
1283,0.28301305,0.20749037,0.038400296,0.03712239,0.30029905,0.21707141,0.037140038,0.046087578,0.22632845
1284,0.27762002,0.15880242,0.046263505,0.072554104,0.41404298,0.22089863,0.042782553,0.1503618,0.24242394
1285,0.2827759,0.2071528,0.038365416,0.03725771,0.29959968,0.21643777,0.037095472,0.04606644,0.22551851
1286,0.2773305,0.15841962,0.046268854,0.07264201,0.41337198,0.2201954,0.042802107,0.15037447,0.24162652
1287,0.28254136,0.20681675,0.03833119,0.037393425,0.29890478,0.21580759,0.037051655,0.046045545,0.22471422
1288,0.2770435,0.15804,0.04627407,0.07272942,0.4127016,0.2194963,0.0428216,0.15038371,0.24083361
1289,0.28230917,0.20648208,0.03829763,0.037529465,0.29821444,0.21518095,0.037008595,0.046024896,0.22391565
1290,0.27675894,0.15766355,0.04627913,0.072816245,0.41203195,0.21880138,0.042841025,0.15038957,0.24004522
1291,0.2820795,0.20614894,0.038264748,0.037665788,0.29752862,0.21455783,0.036966313,0.04600449,0.22312285
1292,0.27647686,0.1572903,0.046284065,0.07290249,0.411363,0.21811059,0.04286039,0.15039203,0.23926142
1293,0.2818521,0.20581718,0.038232565,0.037802346,0.29684743,0.21393834,0.036924824,0.045984276,0.22233588
1294,0.27619717,0.15692018,0.046288878,0.072988115,0.41069478,0.21742404,0.042879716,0.15039104,0.23848219
1295,0.28162706,0.20548685,0.03820111,0.037939087,0.29617083,0.21332245,0.03688416,0.045964234,0.22155474
1296,0.2759199,0.15655328,0.046293568,0.073073044,0.41002727,0.21674168,0.042898986,0.15038662,0.23770766
1297,0.28140417,0.20515785,0.03817038,0.038075946,0.2954989,0.21271013,0.036844324,0.045944437,0.2207795
1298,0.2756449,0.15618947,0.046298143,0.07315729,0.40936053,0.2160636,0.0429182,0.15037872,0.23693772
1299,0.28118354,0.20483024,0.038140394,0.038212888,0.29483145,0.21210136,0.036805358,0.045924746,0.2200102
1300,0.2753723,0.15582886,0.04630261,0.07324081,0.4086944,0.2153897,0.042937383,0.1503673,0.23617254
1301,0.28096503,0.20450397,0.038111176,0.038349874,0.29416862,0.21149617,0.036767256,0.045905195,0.21924685
1302,0.27510196,0.15547137,0.046306986,0.073323615,0.40802902,0.21472007,0.04295653,0.15035242,0.2354121
1303,0.2807487,0.2041791,0.03808274,0.03848687,0.2935104,0.21089458,0.036730062,0.045885768,0.2184895
1304,0.27483395,0.155117,0.046311274,0.073405676,0.40736452,0.21405481,0.042975653,0.15033406,0.23465645
1305,0.2805344,0.20385551,0.038055085,0.03862379,0.292857,0.21029669,0.036693774,0.04586651,0.2177382
1306,0.2745682,0.15476577,0.046315476,0.07348695,0.40670067,0.21339373,0.042994738,0.15031217,0.23390558
1307,0.2803222,0.20353332,0.038028244,0.03876062,0.29220805,0.20970237,0.036658403,0.045847278,0.21699293
1308,0.27430466,0.15441765,0.046319604,0.073567405,0.40603763,0.21273698,0.04301381,0.15028685,0.23315959
1309,0.28011194,0.20321238,0.038002215,0.038897324,0.2915638,0.20911165,0.036623992,0.045828152,0.21625376
1310,0.27404335,0.1540726,0.04632369,0.07364707,0.40537542,0.21208447,0.043032885,0.15025806,0.23241845
1311,0.2799036,0.20289274,0.037977025,0.039033823,0.29092428,0.20852464,0.03659054,0.045809083,0.21552072
1312,0.27378422,0.15373063,0.046327706,0.073725894,0.4047141,0.21143638,0.043051947,0.1502258,0.23168218
1313,0.27969715,0.2025744,0.037952665,0.039170098,0.29028934,0.20794125,0.036558036,0.045790073,0.21479377
1314,0.2735272,0.15339175,0.046331678,0.07380379,0.4040535,0.21079251,0.043071,0.15019001,0.23095085
1315,0.27949253,0.20225728,0.037929155,0.039306097,0.289659,0.20736142,0.036526527,0.04577105,0.21407299
1316,0.27327228,0.15305592,0.046335574,0.07388077,0.40339386,0.21015303,0.043090038,0.1501508,0.23022443
1317,0.27928963,0.2019414,0.03790651,0.039441712,0.28903332,0.20678528,0.036496006,0.045752052,0.21335836
1318,0.27301943,0.1527231,0.04633946,0.073956884,0.40273505,0.20951787,0.04310908,0.15010811,0.22950298
1319,0.27908856,0.20162682,0.037884723,0.039577022,0.28841227,0.20621276,0.0364665,0.04573302,0.21264991
1320,0.27276874,0.1523933,0.04634331,0.07403211,0.4020772,0.20888701,0.043128144,0.15006204,0.22878648
1321,0.27888915,0.20131345,0.03786382,0.039711878,0.2877958,0.20564385,0.03643801,0.045713954,0.21194766
1322,0.2725199,0.1520665,0.046347126,0.074106276,0.40142012,0.20826045,0.043147225,0.15001243,0.22807498
1323,0.2786913,0.20100124,0.037843805,0.03984625,0.287184,0.20507856,0.036410537,0.045694903,0.21125162
1324,0.27227306,0.15174267,0.046350926,0.074179485,0.4007641,0.2076383,0.043166306,0.14995949,0.22736847
1325,0.278495,0.20069022,0.037824675,0.03998012,0.28657675,0.20451693,0.0363841,0.045675717,0.2105618
1326,0.2720282,0.15142182,0.04635472,0.074251674,0.40010887,0.20702039,0.043185405,0.14990309,0.22666697
1327,0.27830023,0.2003804,0.037806444,0.040113397,0.2859741,0.20395888,0.0363587,0.04565649,0.20987812
1328,0.27178517,0.15110388,0.04635849,0.0743228,0.3994545,0.20640679,0.043204535,0.14984319,0.22597048
1329,0.2781069,0.20007166,0.037789125,0.040246107,0.28537592,0.20340443,0.036334366,0.045637127,0.20920068
1330,0.27154413,0.15078886,0.046362285,0.074393,0.39880133,0.20579748,0.043223698,0.14978014,0.22527905
1331,0.27791515,0.19976422,0.037772704,0.04037822,0.2847824,0.20285363,0.03631108,0.045617715,0.20852952
1332,0.2713049,0.15047674,0.046366077,0.074462086,0.39814913,0.20519252,0.0432429,0.14971372,0.22459264
1333,0.27772465,0.19945785,0.037757196,0.040509623,0.28419343,0.20230646,0.036288846,0.045598127,0.2078645
1334,0.27106756,0.15016751,0.04636989,0.074530154,0.39749795,0.20459183,0.043262146,0.149644,0.22391127
1335,0.27753556,0.19915263,0.037742604,0.04064032,0.28360897,0.20176284,0.036267705,0.045578424,0.20720571
1336,0.27083197,0.1498611,0.04637371,0.07459716,0.39684793,0.20399547,0.04328142,0.14957105,0.22323501
1337,0.2773477,0.19884852,0.037728935,0.040770266,0.28302893,0.20122278,0.03624761,0.04555853,0.20655316
1338,0.27059805,0.14955752,0.046377562,0.074663,0.39619887,0.2034034,0.04330075,0.14949472,0.22256374
1339,0.2771611,0.1985455,0.037716176,0.040899407,0.2824534,0.20068635,0.036228582,0.04553845,0.20590675
1340,0.27036592,0.14925677,0.046381444,0.07472771,0.3955509,0.20281553,0.04332013,0.14941524,0.22189751
1341,0.27697557,0.19824356,0.03770433,0.041027684,0.28188232,0.20015346,0.036210645,0.045518216,0.20526652
1342,0.2701354,0.14895876,0.046385363,0.07479128,0.3949042,0.20223203,0.043339558,0.1493326,0.22123636
1343,0.2767912,0.19794267,0.03769341,0.04115509,0.2813156,0.19962408,0.03619376,0.04549776,0.20463248
1344,0.26990652,0.14866352,0.04638931,0.07485369,0.39425838,0.20165265,0.043359045,0.1492467,0.22058024
1345,0.27660784,0.19764286,0.037683416,0.041281577,0.28075334,0.19909832,0.03617795,0.04547707,0.20400456
1346,0.2696793,0.14837101,0.046393313,0.07491498,0.39361387,0.20107752,0.04337859,0.14915775,0.21992916
1347,0.2764256,0.19734414,0.037674326,0.041407146,0.2801955,0.1985761,0.036163226,0.045456193,0.20338283
1348,0.26945361,0.14808118,0.046397366,0.07497507,0.39297056,0.20050664,0.043398194,0.14906572,0.2192831
1349,0.27624425,0.1970464,0.037666153,0.041531697,0.27964193,0.1980573,0.036149576,0.045435052,0.20276716
1350,0.26922947,0.14779405,0.046401463,0.07503395,0.39232844,0.19993998,0.043417852,0.14897062,0.21864212
1351,0.27606383,0.19674969,0.0376589,0.041655242,0.2790927,0.1975421,0.036136977,0.04541362,0.20215762
1352,0.26900685,0.14750957,0.04640561,0.075091645,0.39168763,0.19937749,0.04343759,0.14887254,0.21800613
1353,0.2758843,0.19645402,0.03765255,0.041777737,0.2785477,0.19703035,0.03612545,0.045391906,0.20155415
1354,0.2687856,0.14722767,0.046409834,0.075148106,0.3910479,0.19881913,0.043457385,0.14877139,0.21737519
1355,0.2757056,0.19615936,0.037647106,0.041899137,0.278007,0.19652204,0.036114994,0.04536996,0.20095675
1356,0.26856583,0.14694838,0.046414126,0.075203344,0.3904096,0.19826494,0.043477263,0.14866737,0.2167492
1357,0.27552766,0.19586566,0.03764256,0.04201943,0.27747053,0.19601724,0.03610558,0.045347713,0.20036532
1358,0.2683475,0.14667165,0.046418466,0.07525739,0.3897726,0.19771488,0.04349721,0.14856052,0.21612823
1359,0.27535048,0.195573,0.037638914,0.042138573,0.27693826,0.19551592,0.036097232,0.045325123,0.19977997
1360,0.26813054,0.14639747,0.046422902,0.075310186,0.38913715,0.197169,0.043517243,0.14845088,0.21551226
1361,0.27517402,0.1952813,0.037636146,0.04225658,0.27641016,0.19501801,0.036089912,0.04530223,0.19920051
1362,0.2679149,0.14612582,0.04642739,0.07536167,0.38850272,0.1966271,0.043537337,0.1483383,0.21490122
1363,0.2749981,0.19499053,0.037634257,0.04237331,0.2758861,0.19452347,0.036083627,0.045279,0.19862704
1364,0.26770046,0.14585659,0.046431966,0.07541192,0.38786983,0.1960893,0.043557514,0.14822303,0.21429516
1365,0.27482286,0.19470073,0.037633263,0.04248887,0.27536616,0.19403233,0.036078386,0.045255456,0.19805944
1366,0.26748735,0.14558983,0.046436623,0.0754609,0.3872384,0.19555557,0.04357777,0.14810507,0.21369396
1367,0.27464807,0.19441183,0.037633106,0.04260315,0.2748503,0.19354461,0.036074143,0.04523156,0.19749773
1368,0.26727548,0.14532553,0.046441372,0.07550859,0.38660836,0.19502586,0.04359813,0.14798436,0.2130977
1369,0.27447385,0.1941239,0.037633825,0.042716127,0.27433845,0.19306022,0.036070924,0.045207303,0.19694185
1370,0.2670647,0.14506355,0.04644619,0.07555496,0.38597968,0.19450009,0.043618534,0.14786106,0.21250631
1371,0.2743001,0.1938369,0.037635386,0.04282781,0.2738306,0.19257924,0.0360687,0.045182656,0.19639178
1372,0.2668551,0.14480397,0.04645109,0.07560003,0.38535258,0.19397832,0.043639038,0.14773522,0.2119198
1373,0.27412665,0.19355072,0.037637785,0.042938158,0.2733267,0.19210152,0.036067467,0.04515769,0.19584745
1374,0.26664662,0.14454672,0.0464561,0.0756438,0.38472694,0.19346051,0.04365963,0.14760682,0.21133812
1375,0.2739536,0.19326548,0.03764101,0.043047104,0.27282658,0.19162712,0.036067206,0.04513227,0.19530883
1376,0.26643914,0.14429179,0.04646118,0.07568618,0.38410282,0.19294663,0.04368029,0.1474759,0.21076125
1377,0.27378088,0.19298112,0.037645053,0.043154687,0.27233037,0.19115594,0.036067914,0.04510652,0.19477591
1378,0.2662328,0.14403912,0.046466373,0.075727284,0.3834803,0.19243665,0.043701053,0.14734259,0.21018916
1379,0.27360845,0.19269764,0.0376499,0.043260887,0.271838,0.19068809,0.03606958,0.045080338,0.1942486
1380,0.26602742,0.14378868,0.04647165,0.075767085,0.3828593,0.19193047,0.043721914,0.14720692,0.20962185
1381,0.27343637,0.19241509,0.037655555,0.043365702,0.27134946,0.19022346,0.036072187,0.0450538,0.19372693
1382,0.26582313,0.14354047,0.046477035,0.075805604,0.38223994,0.19142818,0.043742836,0.14706892,0.20905928
1383,0.27326447,0.1921334,0.03766198,0.043469086,0.2708646,0.18976207,0.03607571,0.04502683,0.19321078
1384,0.2656198,0.14329445,0.04648252,0.07584283,0.38162234,0.1909297,0.043763857,0.14692879,0.20850147
1385,0.2730928,0.19185258,0.037669186,0.043571055,0.2703836,0.18930392,0.036080163,0.044999506,0.19270012
1386,0.26541737,0.1430506,0.04648809,0.07587868,0.38100636,0.19043504,0.043784972,0.14678635,0.20794834
1387,0.27292138,0.19157265,0.037677146,0.04367158,0.26990622,0.18884897,0.036085512,0.044971745,0.19219501
1388,0.26521587,0.14280885,0.046493784,0.075913236,0.3803921,0.18994412,0.043806158,0.14664182,0.20739986
1389,0.27275002,0.19129355,0.03768585,0.043770626,0.26943246,0.18839712,0.03609174,0.044943575,0.19169526
1390,0.2650153,0.14256924,0.046499554,0.075946525,0.37977964,0.18945694,0.043827433,0.14649527,0.20685604
1391,0.2725788,0.19101532,0.037695285,0.043868188,0.26896232,0.18794851,0.036098838,0.044914987,0.19120091
1392,0.26481557,0.14233169,0.04650544,0.075978436,0.37916887,0.18897349,0.0438488,0.14634658,0.20631683
1393,0.2724077,0.19073799,0.03770544,0.04396429,0.26849577,0.18750297,0.03610679,0.044886008,0.19071186
1394,0.26461676,0.1420962,0.04651144,0.07600911,0.37856007,0.18849373,0.043870267,0.14619607,0.20578219
1395,0.27223673,0.1904615,0.037716303,0.044058926,0.2680328,0.18706056,0.036115594,0.044856623,0.19022813
1396,0.26441863,0.14186272,0.046517536,0.07603837,0.3779529,0.18801765,0.043891806,0.14604345,0.20525208
1397,0.27206567,0.19018582,0.037727844,0.044152007,0.26757324,0.18662125,0.0361252,0.044826787,0.18974958
1398,0.26422134,0.14163125,0.04652374,0.07606635,0.3773476,0.18754512,0.043913424,0.14588903,0.20472652
1399,0.27189457,0.18991093,0.037740063,0.044243585,0.26711717,0.186185,0.036135625,0.044796545,0.18927626
1400,0.26402473,0.14140172,0.04653003,0.076092996,0.3767441,0.18707621,0.043935135,0.14573275,0.20420542
1401,0.27172345,0.18963689,0.037752938,0.044333607,0.2666645,0.18575178,0.03614682,0.04476589,0.18880801
1402,0.26382887,0.14117412,0.046536446,0.0761183,0.37614244,0.18661088,0.04395691,0.14557464,0.2036887
1403,0.2715522,0.18936364,0.03776646,0.04442211,0.2662151,0.18532152,0.03615878,0.04473478,0.1883448
1404,0.26363364,0.14094844,0.04654295,0.07614226,0.3755426,0.18614902,0.043978773,0.14541483,0.20317644
1405,0.2713809,0.18909122,0.0377806,0.044509068,0.26576915,0.18489437,0.0361715,0.044703294,0.18788667
1406,0.26343912,0.14072463,0.046549562,0.076164916,0.3749447,0.18569069,0.044000722,0.14525329,0.20266858
1407,0.27120942,0.1888196,0.037795357,0.044594467,0.26532638,0.18447009,0.036184955,0.044671346,0.1874335
1408,0.2632452,0.14050266,0.046556268,0.07618626,0.37434882,0.18523586,0.04402274,0.14509021,0.20216501
1409,0.2710378,0.18854877,0.037810702,0.044678304,0.26488692,0.18404879,0.036199108,0.044639036,0.18698524
1410,0.26305184,0.14028253,0.046563067,0.07620624,0.37375462,0.18478437,0.044044815,0.14492546,0.20166579
1411,0.27086592,0.18827872,0.037826624,0.044760577,0.26445067,0.18363045,0.036213964,0.044606254,0.18654184
1412,0.26285896,0.14006415,0.046569943,0.07622486,0.37316245,0.18433636,0.044066947,0.14475915,0.20117079
1413,0.27069384,0.18800946,0.037843104,0.044841267,0.26401755,0.18321499,0.036229495,0.04457307,0.18610322
1414,0.26266673,0.13984759,0.04657694,0.0762422,0.3725723,0.18389173,0.044089176,0.14459139,0.20068003
1415,0.27052158,0.18774101,0.037860133,0.04492044,0.26358753,0.18280241,0.03624568,0.044539467,0.1856694
1416,0.262475,0.13963273,0.04658402,0.07625827,0.37198412,0.18345039,0.044111453,0.1444223,0.20019346
1417,0.270349,0.1874733,0.037877697,0.044998012,0.26316065,0.18239269,0.0362625,0.04450547,0.18524027
1418,0.2622838,0.1394196,0.046591192,0.076273,0.37139785,0.18301237,0.044133797,0.14425169,0.19971105
1419,0.27017626,0.18720643,0.037895765,0.04507406,0.26273683,0.18198581,0.036279954,0.044471063,0.18481576
1420,0.26209313,0.13920817,0.046598464,0.0762865,0.3708138,0.18257768,0.044156197,0.14407991,0.19923277
1421,0.27000326,0.18694033,0.037914343,0.04514857,0.26231602,0.18158174,0.036298014,0.044436287,0.18439586
1422,0.26190293,0.13899842,0.04660583,0.0762987,0.3702318,0.18214627,0.04417866,0.14390688,0.19875862
1423,0.2698299,0.186675,0.037933383,0.045221515,0.26189822,0.1811805,0.03631663,0.044401087,0.18398052
1424,0.26171324,0.13879032,0.04661328,0.076309636,0.36965185,0.18171802,0.04420118,0.14373265,0.19828846
1425,0.26965636,0.18641052,0.03795289,0.045292944,0.26148337,0.18078203,0.036335815,0.04436552,0.1835697
1426,0.2615239,0.13858381,0.046620816,0.076319285,0.36907396,0.18129298,0.04422374,0.14355724,0.19782238
1427,0.26948243,0.18614677,0.037972838,0.04536284,0.26107144,0.18038632,0.036355555,0.044329572,0.18316326
1428,0.26133505,0.1383789,0.046628453,0.07632769,0.36849815,0.18087108,0.044246387,0.14338069,0.19736023
1429,0.26930815,0.18588379,0.037993208,0.04543115,0.26066244,0.17999339,0.036375813,0.044293236,0.1827612
1430,0.2611465,0.13817556,0.04663616,0.076334774,0.36792445,0.18045236,0.044269044,0.14320306,0.196902
1431,0.26913354,0.18562157,0.038013995,0.04549797,0.26025623,0.17960308,0.03639657,0.044256553,0.18236347
1432,0.26095837,0.13797376,0.04664395,0.076340675,0.3673529,0.1800367,0.044291776,0.14302441,0.19644767
1433,0.2689586,0.18536018,0.038035173,0.045563255,0.25985283,0.17921555,0.036417812,0.04421947,0.18197004
1434,0.26077065,0.1377735,0.04665183,0.07634532,0.3667835,0.17962413,0.044314533,0.14284483,0.19599724
1435,0.26878324,0.18509951,0.038056735,0.04562701,0.25945216,0.17883061,0.036439527,0.04418204,0.18158081
1436,0.2605832,0.1375747,0.046659783,0.076348715,0.36621624,0.1792146,0.04433733,0.1426643,0.19555062
1437,0.26860753,0.18483964,0.038078655,0.04568925,0.25905424,0.17844835,0.036461666,0.04414424,0.18119574
1438,0.26039612,0.13737741,0.046667803,0.07635091,0.36565113,0.17880803,0.044360165,0.14248295,0.1951078
1439,0.26843145,0.18458053,0.038100906,0.04575001,0.25865912,0.17806873,0.036484253,0.04410614,0.18081476
1440,0.26020932,0.13718155,0.0466759,0.076351866,0.36508822,0.17840451,0.044383034,0.14230067,0.1946687
1441,0.2682549,0.1843222,0.03812348,0.04580924,0.2582666,0.1776917,0.03650723,0.044067662,0.1804379
1442,0.2600229,0.13698718,0.046684057,0.076351665,0.36452758,0.17800394,0.04440591,0.14211772,0.19423333
1443,0.26807803,0.18406466,0.03814636,0.045867022,0.25787672,0.17731725,0.036530595,0.04402887,0.18006498
1444,0.25983667,0.13679418,0.046692282,0.07635022,0.3639691,0.17760628,0.04442883,0.14193396,0.19380161
1445,0.2679007,0.18380783,0.038169548,0.045923315,0.2574895,0.17694539,0.036554337,0.043989778,0.17969604
1446,0.2596507,0.13660255,0.04670058,0.07634757,0.36341274,0.17721145,0.04445174,0.14174953,0.1933735
1447,0.2677229,0.18355177,0.038193002,0.04597813,0.25710475,0.17657602,0.036578424,0.04395033,0.17933097
1448,0.25946498,0.13641228,0.046708938,0.076343775,0.3628587,0.17681952,0.04447469,0.1415645,0.19294903
1449,0.26754472,0.18329652,0.03821672,0.046031468,0.2567226,0.1762092,0.036602862,0.04391054,0.17896977
1450,0.25927952,0.1362234,0.046717335,0.07633879,0.36230683,0.17643045,0.044497635,0.14137873,0.19252807
1451,0.26736608,0.18304202,0.03824067,0.046083402,0.25634295,0.17584483,0.03662758,0.043870527,0.17861235
1452,0.25909427,0.13603581,0.046725813,0.07633265,0.36175716,0.1760441,0.044520635,0.14119244,0.19211066
1453,0.26718697,0.18278825,0.038264856,0.046133865,0.2559657,0.17548293,0.036652617,0.043830168,0.17825864
1454,0.25890914,0.13584954,0.046734337,0.076325275,0.36120957,0.17566057,0.044543598,0.14100541,0.19169669
1455,0.26700735,0.1825352,0.038289245,0.04618289,0.255591,0.17512356,0.036677923,0.04378951,0.17790863
1456,0.25872433,0.13566454,0.046742894,0.076316886,0.36066455,0.1752798,0.044566557,0.1408182,0.19128618
1457,0.26682732,0.18228295,0.03831384,0.046230514,0.25521865,0.17476656,0.036703486,0.043748617,0.17756228
1458,0.25853962,0.1354808,0.046751514,0.07630728,0.36012167,0.17490174,0.044589523,0.1406304,0.19087906
1459,0.26664692,0.18203153,0.038338613,0.04627678,0.25484875,0.17441198,0.036729287,0.04370748,0.17721948
1460,0.2583551,0.1352983,0.04676018,0.07629662,0.359581,0.17452633,0.0446125,0.14044215,0.19047533
1461,0.26646602,0.18178083,0.038363554,0.04632164,0.25448117,0.1740598,0.036755323,0.04366604,0.17688027
1462,0.25817078,0.13511705,0.04676888,0.07628484,0.35904264,0.17415361,0.044635464,0.14025359,0.19007492
1463,0.26628464,0.18153086,0.03838864,0.04636514,0.2541159,0.17370999,0.036781557,0.04362438,0.17654449
1464,0.25798663,0.13493702,0.04677762,0.076271996,0.35850665,0.17378353,0.04465842,0.1400647,0.1896778
1465,0.26610288,0.18128173,0.03841386,0.046407294,0.25375304,0.17336261,0.036807988,0.04358244,0.17621222
1466,0.2578027,0.1347582,0.046786398,0.076258086,0.35797304,0.17341608,0.044681344,0.1398756,0.18928397
1467,0.2659207,0.18103336,0.038439218,0.046448134,0.25339237,0.17301746,0.036834594,0.04354031,0.1758833
1468,0.25761884,0.13458052,0.0467952,0.07624312,0.35744157,0.17305116,0.04470424,0.13968617,0.18889336
1469,0.26573798,0.1807857,0.038464665,0.04648761,0.25303397,0.17267463,0.03686137,0.043497976,0.17555767
1470,0.25743508,0.13440397,0.046804056,0.07622704,0.35691243,0.17268881,0.04472714,0.13949648,0.18850586
1471,0.26555482,0.18053883,0.03849021,0.046525784,0.2526778,0.17233415,0.036888264,0.043455403,0.17523539
1472,0.25725147,0.13422862,0.046812903,0.07620995,0.35638547,0.17232892,0.044749983,0.13930656,0.18812157
1473,0.26537132,0.18029279,0.038515836,0.046562687,0.25232387,0.17199591,0.036915287,0.043412667,0.17491631
1474,0.25706804,0.13405436,0.04682181,0.076191865,0.35586104,0.17197166,0.04477283,0.13911654,0.1877404
1475,0.2651873,0.18004747,0.03854153,0.04659831,0.25197202,0.1716599,0.036942445,0.043369673,0.17460047
1476,0.25688472,0.13388121,0.04683073,0.076172784,0.35533884,0.17161678,0.044795617,0.13892645,0.18736225
1477,0.2650029,0.17980294,0.03856728,0.04663269,0.2516224,0.17132613,0.036969684,0.043326575,0.17428774
1478,0.25670144,0.13370915,0.046839677,0.07615263,0.35481894,0.17126434,0.04481839,0.1387362,0.18698719
1479,0.26481795,0.17955914,0.038593054,0.046665747,0.25127485,0.17099464,0.036996994,0.043283235,0.17397812
1480,0.25651827,0.13353816,0.04684861,0.07613151,0.35430133,0.17091437,0.044841092,0.13854586,0.18661508
1481,0.2646326,0.17931613,0.038618863,0.04669762,0.25092942,0.1706653,0.03702437,0.043239735,0.17367157
1482,0.25633523,0.13336822,0.04685758,0.07610942,0.35378605,0.17056675,0.044863775,0.13835554,0.18624601
1483,0.26444685,0.1790739,0.03864467,0.04672827,0.25058603,0.17033811,0.0370518,0.043196134,0.17336802
1484,0.25615224,0.13319936,0.046866547,0.076086335,0.35327297,0.17022151,0.04488638,0.1381651,0.18587983
1485,0.26426062,0.17883241,0.038670484,0.04675773,0.25024477,0.17001313,0.037079263,0.043152384,0.17306742
1486,0.2559694,0.13303149,0.04687553,0.076062374,0.35276246,0.16987866,0.04490896,0.13797483,0.18551655
1487,0.2640741,0.17859176,0.0386963,0.046786025,0.24990548,0.16969027,0.037106756,0.043108467,0.17276974
1488,0.2557865,0.13286465,0.046884507,0.07603735,0.35225397,0.16953804,0.044931475,0.13778448,0.18515614
1489,0.26388702,0.1783518,0.038722076,0.04681313,0.24956818,0.1693695,0.03713425,0.043064427,0.17247494
1490,0.25560382,0.1326988,0.046893507,0.07601151,0.35174796,0.16919975,0.044953927,0.13759428,0.18479857
1491,0.26369953,0.17811266,0.038747825,0.04683907,0.24923289,0.16905086,0.037161756,0.043020274,0.17218298
1492,0.2554211,0.13253395,0.046902474,0.07598466,0.35124418,0.16886374,0.044976313,0.13740413,0.18444376
1493,0.26351163,0.17787427,0.03877351,0.046863843,0.24889955,0.16873431,0.037189227,0.042976003,0.17189379
1494,0.25523847,0.13237005,0.04691144,0.07595697,0.3507427,0.16852999,0.04499862,0.13721411,0.18409172
1495,0.26332337,0.17763667,0.03879916,0.046887543,0.2485682,0.16841988,0.037216682,0.042931642,0.17160738
1496,0.2550559,0.13220711,0.0469204,0.0759284,0.3502437,0.1681984,0.045020867,0.1370244,0.18374243
1497,0.26313475,0.17739984,0.03882474,0.046910167,0.24823867,0.16810736,0.037244085,0.042887226,0.17132366
1498,0.25487348,0.1320451,0.046929374,0.075899005,0.34974688,0.16786906,0.045043055,0.13683479,0.18339588
1499,0.26294577,0.17716381,0.03885024,0.046931718,0.24791105,0.16779692,0.037271444,0.04284269,0.17104259
1500,0.25469115,0.13188405,0.046938334,0.07586878,0.34925252,0.1675419,0.04506518,0.13664545,0.18305197
1501,0.26275647,0.1769286,0.03887566,0.046952233,0.24758542,0.16748855,0.037298746,0.04279814,0.1707642
1502,0.2545088,0.13172391,0.046947278,0.07583763,0.34876037,0.16721691,0.04508722,0.13645624,0.18271069
1503,0.26256675,0.17669412,0.038900983,0.046971645,0.2472616,0.16718212,0.03732597,0.0427535,0.17048837
1504,0.25432658,0.13156469,0.046956196,0.07580571,0.34827054,0.166894,0.04510917,0.13626738,0.18237202
1505,0.26237673,0.17646046,0.03892618,0.04699009,0.24693963,0.16687772,0.037353106,0.04270882,0.17021506
1506,0.25414443,0.13140634,0.046965107,0.07577299,0.3477831,0.16657327,0.045131046,0.13607879,0.18203594
1507,0.2621863,0.17622754,0.03895127,0.047007475,0.24661946,0.16657524,0.037380137,0.04266409,0.16994429
1508,0.25396234,0.13124892,0.046973974,0.07573943,0.34729785,0.16625458,0.04515282,0.13589047,0.1817024
1509,0.26199564,0.17599548,0.038976245,0.04702393,0.24630111,0.16627474,0.037407063,0.042619325,0.169676
1510,0.25378028,0.13109232,0.04698284,0.07570512,0.346815,0.16593795,0.04517452,0.13570254,0.18137139
1511,0.2618046,0.17576417,0.039001077,0.047039352,0.24598455,0.1659761,0.037433885,0.042574547,0.16941011
1512,0.2535983,0.1309366,0.04699167,0.07567004,0.3463344,0.16562335,0.045196123,0.1355149,0.18104285
1513,0.26161313,0.17553358,0.039025757,0.04705379,0.24566978,0.16567945,0.03746056,0.042529766,0.16914661
1514,0.25341642,0.13078171,0.04700048,0.07563422,0.34585613,0.16531081,0.04521762,0.13532768,0.18071677
1515,0.2614216,0.1753039,0.039050296,0.047067385,0.24535674,0.16538465,0.037487112,0.042484973,0.1688855
1516,0.25323462,0.13062769,0.047009274,0.07559765,0.3453802,0.16500026,0.045239054,0.13514087,0.1803931
1517,0.26122966,0.17507495,0.03907468,0.047080033,0.24504548,0.16509177,0.037513524,0.0424402,0.16862671
1518,0.25305283,0.13047448,0.047018006,0.07556033,0.34490645,0.16469173,0.04526035,0.13495438,0.18007185
1519,0.26103732,0.17484674,0.03909889,0.047091696,0.24473588,0.1648007,0.037539773,0.0423954,0.1683702
1520,0.25287107,0.13032207,0.047026698,0.0755223,0.344435,0.16438513,0.04528156,0.13476832,0.17975298
1521,0.26084483,0.17461938,0.03912293,0.0471025,0.24442801,0.16451152,0.03756587,0.042350624,0.16811591
1522,0.25268942,0.1301705,0.04703538,0.07548353,0.34396577,0.16408043,0.04530264,0.1345827,0.17943639
1523,0.26065195,0.17439276,0.03914678,0.04711242,0.24412183,0.16422416,0.037591785,0.042305887,0.16786386
1524,0.2525078,0.1300197,0.047044,0.07544412,0.34349892,0.16377768,0.045323648,0.1343976,0.17912212
1525,0.26045898,0.17416698,0.039170455,0.047121536,0.24381731,0.16393857,0.037617534,0.042261217,0.16761398
1526,0.25232637,0.12986967,0.04705259,0.07540411,0.34303442,0.1634769,0.04534453,0.13421299,0.1788102
1527,0.26026577,0.17394201,0.03919394,0.047129814,0.24351451,0.16365483,0.037643097,0.042216573,0.16736631
1528,0.252145,0.12972045,0.04706114,0.075363405,0.34257215,0.16317795,0.045365307,0.1340289,0.17850052
1529,0.2600723,0.17371783,0.039217215,0.047137253,0.24321334,0.16337289,0.03766845,0.042171996,0.16712072
1530,0.25196362,0.12957197,0.04706963,0.07532201,0.342112,0.16288085,0.04538594,0.1338452,0.17819303
1531,0.25987855,0.17349441,0.03924027,0.04714386,0.24291372,0.16309266,0.03769362,0.04212744,0.16687721
1532,0.25178236,0.12942427,0.047078103,0.07527999,0.3416542,0.16258559,0.045406483,0.13366213,0.17788777
1533,0.2596846,0.17327178,0.039263126,0.047149695,0.24261579,0.16281424,0.037718564,0.042082977,0.16663578
1534,0.25160122,0.12927732,0.047086496,0.0752374,0.34119865,0.16229217,0.04542692,0.13347957,0.1775847
1535,0.2594905,0.17304996,0.039285764,0.04715478,0.2423194,0.1625375,0.037743315,0.042038593,0.16639633
1536,0.25142014,0.1291311,0.04709485,0.075194195,0.34074545,0.16200061,0.045447208,0.13329762,0.17728378
1537,0.25929627,0.172829,0.03930818,0.047159087,0.24202466,0.1622625,0.037767854,0.041994296,0.1661589
1538,0.25123915,0.12898561,0.04710315,0.07515039,0.3402943,0.16171081,0.045467388,0.1331161,0.17698494
1539,0.2591018,0.17260875,0.03933037,0.047162674,0.24173145,0.16198923,0.037792154,0.041950066,0.16592345
1540,0.2510583,0.12884085,0.04711141,0.07510605,0.33984554,0.16142279,0.045487452,0.1329353,0.17668828
1541,0.25890717,0.17238933,0.039352316,0.047165528,0.2414399,0.16171768,0.037816245,0.041905966,0.1656899
1542,0.25087753,0.12869681,0.047119603,0.07506111,0.33939892,0.16113654,0.045507368,0.13275503,0.17639366
1543,0.25871244,0.17217073,0.03937402,0.04716768,0.24114978,0.1614478,0.037840046,0.041861955,0.16545826
1544,0.25069684,0.12855347,0.04712774,0.07501563,0.33895445,0.160852,0.04552716,0.1325753,0.17610112
1545,0.25851744,0.17195287,0.039395474,0.047169074,0.2408612,0.16117956,0.037863642,0.041818015,0.1652285
1546,0.25051612,0.12841082,0.047135808,0.074969485,0.33851215,0.16056915,0.045546826,0.13239618,0.17581055
1547,0.2583222,0.17173576,0.039416693,0.047169752,0.24057412,0.16091295,0.037886977,0.041774195,0.16500057
1548,0.25033545,0.12826884,0.0471438,0.07492281,0.33807194,0.16028798,0.045566343,0.13221763,0.17552197
1549,0.2581269,0.1715195,0.03943764,0.047169764,0.24028851,0.16064794,0.037910055,0.041730512,0.16477442
1550,0.25015497,0.12812755,0.04715174,0.0748757,0.33763403,0.16000855,0.045585733,0.13203976,0.17523536
1551,0.25793147,0.17130397,0.03945835,0.04716915,0.24000444,0.16038458,0.0379329,0.041686956,0.16455011
1552,0.24997456,0.12798692,0.047159616,0.07482803,0.33719838,0.15973082,0.045604974,0.13186257,0.17495075
1553,0.25773597,0.1710893,0.03947879,0.047167875,0.23972182,0.16012284,0.037955474,0.0416435,0.16432755
1554,0.24979432,0.12784697,0.047167424,0.07477993,0.33676475,0.15945469,0.045624103,0.13168597,0.17466809
1555,0.25754032,0.1708754,0.039498962,0.047165968,0.23944071,0.15986268,0.037977777,0.04160025,0.16410671
1556,0.24961412,0.12770769,0.047175158,0.074731275,0.33633322,0.15918013,0.045643076,0.13150999,0.17438728
1557,0.25734457,0.17066225,0.039518867,0.047163464,0.23916098,0.1596041,0.03799981,0.041557074,0.16388759
1558,0.2494341,0.12756905,0.047182836,0.07468222,0.33590406,0.15890732,0.045661923,0.13133483,0.17410842
1559,0.2571489,0.17044999,0.039538518,0.0471604,0.23888277,0.1593471,0.038021583,0.041514087,0.16367015
1560,0.24925423,0.12743104,0.047190458,0.07463273,0.33547693,0.15863605,0.045680616,0.13116029,0.17383139
1561,0.25695315,0.17023848,0.03955789,0.04715678,0.23860599,0.15909162,0.03804308,0.041471288,0.1634544
1562,0.24907452,0.12729372,0.047197986,0.074582815,0.33505213,0.15836643,0.045699183,0.13098654,0.17355624
1563,0.25675738,0.17002779,0.039577,0.047152575,0.23833065,0.15883772,0.0380643,0.041428626,0.16324028
1564,0.2488949,0.12715699,0.047205463,0.07453245,0.3346293,0.15809831,0.045717612,0.13081338,0.17328288
1565,0.25656152,0.16981786,0.039595827,0.04714784,0.23805673,0.15858535,0.03808524,0.041386146,0.16302772
1566,0.24871546,0.12702087,0.047212876,0.074481726,0.33420873,0.1578318,0.045735892,0.13064103,0.17301135
1567,0.25636572,0.16960877,0.039614387,0.047142573,0.23778427,0.1583345,0.038105916,0.041343857,0.16281685
1568,0.24853617,0.12688541,0.0472202,0.07443055,0.3337902,0.15756685,0.04575403,0.13046934,0.17274159
1569,0.2561699,0.16940048,0.03963265,0.047136765,0.23751312,0.15808511,0.038126294,0.04130172,0.16260746
1570,0.24835701,0.12675054,0.047227465,0.07437901,0.33337373,0.15730338,0.04577201,0.13029835,0.17247358
1571,0.25597396,0.16919291,0.039650634,0.047130413,0.23724343,0.15783726,0.038146384,0.041259777,0.16239965
1572,0.24817798,0.12661628,0.047234636,0.07432705,0.33295944,0.15704149,0.04578985,0.1301281,0.17220736
1573,0.25577804,0.16898617,0.03966833,0.047123563,0.23697507,0.1575909,0.038166173,0.041218016,0.16219336
1574,0.24799898,0.12648262,0.047241718,0.07427465,0.332547,0.15678105,0.04580753,0.12995845,0.1719428
1575,0.25558212,0.1687802,0.039685726,0.04711621,0.23670797,0.15734589,0.03818568,0.041176394,0.16198853
1576,0.2478202,0.12634957,0.04724874,0.074221894,0.33213675,0.1565221,0.045825053,0.12978962,0.17167993
1577,0.2553861,0.16857496,0.03970282,0.047108334,0.23644222,0.15710236,0.038204864,0.041135002,0.16178517
1578,0.24764153,0.12621707,0.047255646,0.07416882,0.33172852,0.1562646,0.0458424,0.12962149,0.17141876
1579,0.25519028,0.16837057,0.039719656,0.04710006,0.23617785,0.15686028,0.038223777,0.0410938,0.16158327
1580,0.24746314,0.12608516,0.047262516,0.07411545,0.33132243,0.1560086,0.045859654,0.1294542,0.17115927
1581,0.25499445,0.16816694,0.0397362,0.047091305,0.23591489,0.15661967,0.0382424,0.04105282,0.16138282
1582,0.24728486,0.12595382,0.04726931,0.07406173,0.3309184,0.155754,0.045876767,0.12928763,0.17090142
1583,0.25479868,0.1679641,0.03975244,0.047082137,0.23565316,0.15638039,0.03826073,0.041012056,0.16118377
1584,0.2471067,0.12582307,0.047275998,0.07400763,0.3305163,0.15550089,0.04589368,0.12912174,0.17064518
1585,0.25460297,0.16776206,0.039768383,0.04707253,0.23539281,0.15614259,0.03827873,0.04097148,0.1609861
1586,0.24692875,0.12569287,0.047282614,0.07395327,0.33011627,0.15524915,0.04591045,0.12895669,0.17039055
1587,0.25440732,0.16756077,0.03978404,0.047062494,0.23513368,0.15590613,0.038296435,0.040931117,0.16078982
1588,0.24675098,0.12556323,0.047289148,0.073898606,0.3297183,0.15499885,0.04592708,0.12879236,0.17013752
1589,0.25421172,0.16736026,0.039799396,0.047052063,0.23487593,0.15567107,0.03831387,0.040890995,0.16059488
1590,0.24657336,0.12543415,0.047295604,0.07384361,0.32932222,0.1547499,0.04594355,0.12862878,0.16988602
1591,0.2540162,0.16716051,0.039814457,0.047041222,0.23461936,0.15543734,0.038330965,0.040851075,0.16040125
1592,0.24639592,0.12530561,0.04730195,0.07378835,0.3289281,0.15450232,0.045959856,0.12846595,0.16963607
1593,0.25382078,0.16696157,0.039829224,0.04703,0.23436412,0.15520495,0.038347773,0.040811393,0.16020896
1594,0.24621871,0.12517759,0.04730825,0.07373287,0.3285361,0.15425614,0.045976035,0.12830392,0.1693877
1595,0.25362557,0.16676342,0.039843712,0.047018424,0.23411016,0.15497394,0.0383643,0.040771913,0.16001797
1596,0.24604174,0.12505014,0.047314443,0.07367716,0.32814604,0.15401126,0.045992035,0.12814276,0.16914083
1597,0.25343046,0.16656604,0.039857894,0.047006514,0.23385747,0.15474428,0.038380507,0.04073268,0.15982826
1598,0.24586499,0.124923214,0.04732057,0.073621206,0.32775807,0.15376781,0.046007905,0.12798235,0.16889547
1599,0.2532355,0.16636945,0.039871793,0.046994243,0.23360607,0.15451589,0.038396418,0.040693752,0.1596398
1600,0.24568833,0.12479683,0.04732661,0.0735649,0.3273719,0.15352567,0.046023607,0.12782261,0.16865158
1601,0.2530405,0.16617355,0.039885376,0.04698158,0.23335579,0.15428881,0.038412023,0.040654957,0.15945256
1602,0.24551196,0.12467096,0.04733256,0.07350844,0.32698762,0.15328477,0.046039164,0.1276637,0.16840917
1603,0.2528458,0.16597848,0.039898667,0.04696865,0.23310676,0.154063,0.038427316,0.04061646,0.15926655
1604,0.24533588,0.12454561,0.047338422,0.073451854,0.3266055,0.15304527,0.046054542,0.1275057,0.16816822
1605,0.25265136,0.16578427,0.03991169,0.046955418,0.23285912,0.15383857,0.03844234,0.040578198,0.15908182
1606,0.24516001,0.1244208,0.04734421,0.07339499,0.3262253,0.15280704,0.046069793,0.12734848,0.16792874
1607,0.25245696,0.1655907,0.0399244,0.046941854,0.2326126,0.15361536,0.038457032,0.040540203,0.1588982
1608,0.24498424,0.124296464,0.047349885,0.073337875,0.3258468,0.15257005,0.046084862,0.12719186,0.16769058
1609,0.2522627,0.16539793,0.03993682,0.046927966,0.23236725,0.15339342,0.03847143,0.04050239,0.15871577
1610,0.24480873,0.12417261,0.04735552,0.0732806,0.32547033,0.15233435,0.046099827,0.12703615,0.16745389
1611,0.25206864,0.16520588,0.039948937,0.046913806,0.23212309,0.15317267,0.038485527,0.040464893,0.15853447
1612,0.24463344,0.12404928,0.047361054,0.07322311,0.32509565,0.1520999,0.046114612,0.12688114,0.1672186
1613,0.25187477,0.16501465,0.03996077,0.046899356,0.23188019,0.15295327,0.03849933,0.0404276,0.15835437
1614,0.24445844,0.123926446,0.047366478,0.07316551,0.32472304,0.1518667,0.046129238,0.12672709,0.16698465
1615,0.2516811,0.16482416,0.039972316,0.046884626,0.23163843,0.15273501,0.038512845,0.04039059,0.1581754
1616,0.24428366,0.123804115,0.047371835,0.073107705,0.32435215,0.15163475,0.04614371,0.1265737,0.16675209
1617,0.25148758,0.16463438,0.039983574,0.046869628,0.23139784,0.15251799,0.03852604,0.04035381,0.15799749
1618,0.24410912,0.123682275,0.04737709,0.07304976,0.32398313,0.15140401,0.046157993,0.12642112,0.16652085
1619,0.2512944,0.16444543,0.039994534,0.04685444,0.23115848,0.15230222,0.03853895,0.040317312,0.15782069
1620,0.24393485,0.12356089,0.0473823,0.07299167,0.32361612,0.1511745,0.046172198,0.12626942,0.16629095
1621,0.25110143,0.16425723,0.04000522,0.046838976,0.23092023,0.1520876,0.038551554,0.040281076,0.157645
1622,0.24376082,0.123440005,0.047387384,0.072933435,0.32325083,0.15094616,0.046186224,0.12611844,0.1660624
1623,0.25090855,0.16406973,0.040015593,0.046823233,0.23068312,0.1518742,0.03856385,0.040245067,0.15747038
1624,0.24358702,0.12331959,0.04739238,0.07287506,0.32288736,0.15071905,0.046200056,0.12596826,0.16583511
1625,0.250716,0.163883,0.040025707,0.046807285,0.23044714,0.15166195,0.0385759,0.0402093,0.15729678
1626,0.24341342,0.12319966,0.04739729,0.072816476,0.32252562,0.1504931,0.046213742,0.12581879,0.1656091
1627,0.25052348,0.16369696,0.04003549,0.046791032,0.23021233,0.15145092,0.0385876,0.040173817,0.15712422
1628,0.24323998,0.12308015,0.047402088,0.07275775,0.32216567,0.1502683,0.046227273,0.12567009,0.16538435
1629,0.25033128,0.16351165,0.04004501,0.046774622,0.22997853,0.15124094,0.038599003,0.040138587,0.15695268
1630,0.2430669,0.12296114,0.047406822,0.07269895,0.32180753,0.1500447,0.046240628,0.12552221,0.16516091
1631,0.2501393,0.16332708,0.040054258,0.046757966,0.22974598,0.1510322,0.038610145,0.04010364,0.15678215
1632,0.24289405,0.122842535,0.047411457,0.07264006,0.3214512,0.14982219,0.046253864,0.12537512,0.16493864
1633,0.24994764,0.16314328,0.040063217,0.046741135,0.22951445,0.15082453,0.038620986,0.04006892,0.15661262
1634,0.24272147,0.122724414,0.04741602,0.07258104,0.32109657,0.14960083,0.04626693,0.1252288,0.16471763
1635,0.24975614,0.16296019,0.040071893,0.046724066,0.22928403,0.150618,0.038631544,0.04003449,0.15644409
1636,0.24254912,0.12260674,0.047420487,0.0725219,0.32074374,0.14938061,0.046279855,0.12508327,0.16449784
1637,0.24956492,0.1627778,0.04008029,0.04670683,0.2290547,0.1504126,0.038641803,0.04000031,0.15627651
1638,0.24237704,0.12248951,0.04742485,0.072462685,0.32039264,0.14916146,0.046292603,0.12493857,0.16427925
1639,0.24937399,0.16259614,0.040088404,0.04668945,0.2288265,0.15020832,0.038651776,0.039966393,0.15610987
1640,0.2422054,0.12237273,0.047429148,0.07240352,0.32004339,0.14894347,0.046305228,0.12479471,0.16406189
1641,0.24918343,0.16241527,0.040096264,0.046671897,0.2285994,0.15000513,0.0386615,0.039932773,0.15594426
1642,0.2420339,0.1222564,0.047433347,0.07234416,0.31969574,0.14872654,0.0463177,0.1246515,0.16384569
1643,0.24899311,0.16223508,0.04010384,0.046654195,0.22837335,0.14980303,0.038670905,0.039899413,0.15577951
1644,0.24186277,0.12214049,0.047437493,0.072284795,0.31935,0.14851074,0.04633004,0.12450923,0.16363068
1645,0.24880314,0.16205564,0.040111147,0.04663634,0.2281484,0.14960203,0.038680065,0.039866306,0.15561572
1646,0.24169181,0.12202499,0.04744154,0.07222529,0.3190058,0.14829598,0.046342213,0.12436759,0.1634168
1647,0.24861334,0.16187689,0.04011817,0.046618287,0.22792442,0.14940204,0.03868891,0.039833475,0.1554528
1648,0.24152127,0.12190996,0.047445487,0.07216581,0.31866345,0.14808239,0.04635424,0.1242268,0.1632041
1649,0.24842398,0.16169888,0.040124945,0.046600144,0.22770166,0.14920318,0.038697526,0.039800957,0.15529083
1650,0.24135105,0.121795356,0.04744937,0.07210633,0.31832278,0.14786978,0.046366125,0.12408686,0.16299254
1651,0.24823491,0.16152158,0.04013146,0.046581864,0.22747988,0.14900537,0.038705826,0.039768685,0.15512976
1652,0.24118105,0.121681154,0.047453143,0.072046764,0.3179837,0.14765824,0.046377845,0.123947605,0.16278207
1653,0.24804614,0.161345,0.0401377,0.04656343,0.2272591,0.14880858,0.038713876,0.03973665,0.15496954
1654,0.24101135,0.12156738,0.04745684,0.071987115,0.31764632,0.14744778,0.046389423,0.123809114,0.16257273
1655,0.24785757,0.16116908,0.040143654,0.046544835,0.22703935,0.14861283,0.03872162,0.0397049,0.15481019
1656,0.2408419,0.12145402,0.047460426,0.071927436,0.3173105,0.1472383,0.04640083,0.123671375,0.16236448
1657,0.24766937,0.16099386,0.04014936,0.04652615,0.22682062,0.1484181,0.03872913,0.039673395,0.1546517
1658,0.24067277,0.121341065,0.047463942,0.07186777,0.3169764,0.14702985,0.046412136,0.12353442,0.16215734
1659,0.24748151,0.16081938,0.04015481,0.046507314,0.22660296,0.14822443,0.03873636,0.039642174,0.15449406
1660,0.24050397,0.12122854,0.047467373,0.071808055,0.31664398,0.14682245,0.046423256,0.123398274,0.16195127
1661,0.24729404,0.16064559,0.040160008,0.046488434,0.22638635,0.14803174,0.03874333,0.039611276,0.15433726
1662,0.2403354,0.12111636,0.047470734,0.071748324,0.31631306,0.146616,0.04643423,0.123262815,0.16174625
1663,0.2471068,0.16047245,0.040164936,0.04646942,0.2261706,0.14784,0.038750023,0.03958059,0.15418126
1664,0.24016723,0.121004626,0.047474004,0.07168859,0.31598383,0.14641058,0.0464451,0.12312816,0.1615423
1665,0.24691999,0.16030005,0.04016962,0.04645031,0.22595602,0.14764933,0.038756475,0.039550222,0.15402609
1666,0.23999941,0.120893314,0.04747719,0.07162891,0.3156563,0.14620619,0.046455793,0.122994326,0.1613394
1667,0.24673341,0.16012828,0.040174056,0.046431083,0.22574234,0.14745963,0.03876266,0.039520063,0.15387176
1668,0.23983182,0.120782375,0.04748027,0.071569175,0.3153302,0.14600272,0.046466332,0.12286116,0.16113752
1669,0.24654731,0.15995726,0.040178236,0.046411812,0.22552966,0.14727086,0.038768597,0.03949021,0.15371817
1670,0.23966455,0.12067182,0.04748328,0.07150945,0.31500578,0.14580025,0.046476748,0.12272878,0.16093665
1671,0.24636142,0.15978687,0.04018216,0.046392392,0.22531793,0.1470831,0.038774252,0.039460577,0.15356539
1672,0.23949754,0.12056166,0.047486186,0.0714497,0.31468278,0.14559871,0.046487004,0.12259708,0.16073681
1673,0.24617589,0.15961713,0.040185854,0.0463729,0.2251072,0.14689626,0.038779683,0.039431237,0.15341339
1674,0.23933081,0.120451845,0.047489025,0.07138994,0.31436136,0.14539814,0.04649712,0.1224661,0.16053794
1675,0.24599071,0.15944809,0.040189296,0.046353325,0.22489738,0.14671035,0.038784847,0.039402187,0.15326215
1676,0.23916453,0.120342456,0.047491778,0.071330294,0.31404155,0.14519848,0.046507113,0.122335985,0.16034012
1677,0.24580595,0.15927972,0.040192496,0.046333738,0.22468854,0.14652541,0.03878976,0.03937337,0.15311165
1678,0.23899852,0.12023343,0.047494467,0.071270615,0.31372336,0.14499986,0.046516955,0.12220655,0.16014324
1679,0.24562152,0.159112,0.040195465,0.046314042,0.22448063,0.14634137,0.038794458,0.03934481,0.15296194
1680,0.23883286,0.120124795,0.047497053,0.07121101,0.3134066,0.14480208,0.04652666,0.12207785,0.15994738
1681,0.24543747,0.158945,0.040198185,0.046294298,0.22427374,0.14615832,0.03879887,0.039316557,0.15281296
1682,0.23866746,0.12001653,0.047499556,0.07115138,0.31309137,0.14460528,0.046536215,0.12194988,0.15975244
1683,0.24525371,0.15877858,0.040200662,0.046274465,0.2240677,0.14597611,0.038803063,0.039288532,0.15266468
1684,0.23850238,0.119908616,0.047501985,0.07109178,0.3127776,0.14440937,0.046545636,0.121822596,0.15955848
1685,0.24507031,0.15861282,0.040202912,0.046254568,0.22386265,0.14579488,0.038807,0.03926076,0.15251714
1686,0.23833759,0.11980108,0.04750432,0.07103218,0.3124653,0.14421435,0.046554938,0.12169601,0.15936545
1687,0.24488726,0.1584477,0.040204946,0.04623462,0.22365847,0.14561449,0.038810708,0.03923327,0.1523703
1688,0.23817307,0.11969391,0.047506567,0.070972584,0.31215438,0.1440202,0.04656405,0.12157013,0.15917331
1689,0.24470448,0.1582832,0.040206708,0.046214588,0.22345515,0.14543498,0.038814176,0.039206002,0.15222417
1690,0.23800892,0.11958705,0.04750874,0.07091313,0.3118451,0.143827,0.046573065,0.12144504,0.15898213
1691,0.24452229,0.1581194,0.040208295,0.046194598,0.2232528,0.14525636,0.038817413,0.03917902,0.15207872
1692,0.23784523,0.11948061,0.04751086,0.070853755,0.31153727,0.14363462,0.04658196,0.12132068,0.15879188
1693,0.24434048,0.15795627,0.04020964,0.04617458,0.22305144,0.14507866,0.03882045,0.039152343,0.15193401
1694,0.23768191,0.119374536,0.047512885,0.07079449,0.311231,0.14344315,0.046590704,0.121197134,0.15860255
1695,0.24415916,0.1577938,0.04021079,0.04615455,0.22285102,0.14490187,0.038823243,0.03912591,0.15179
1696,0.2375189,0.11926879,0.047514845,0.070735276,0.3109262,0.14325263,0.04659933,0.12107424,0.15841417
1697,0.24397822,0.157632,0.040211696,0.046134528,0.22265145,0.14472592,0.038825814,0.03909973,0.15164663
1698,0.23735633,0.11916343,0.047516737,0.070676155,0.3106229,0.14306293,0.046607852,0.12095211,0.15822664
1699,0.24379773,0.15747084,0.040212404,0.04611449,0.22245285,0.14455083,0.038828168,0.03907385,0.151504
1700,0.237194,0.11905839,0.04751854,0.07061706,0.31032097,0.14287412,0.046616208,0.12083063,0.15804
1701,0.24361755,0.15731026,0.04021288,0.046094403,0.22225508,0.14437659,0.0388303,0.03904819,0.15136197
1702,0.23703203,0.11895372,0.047520265,0.070558034,0.3100204,0.1426861,0.046624433,0.12070985,0.15785423
1703,0.24343769,0.1571503,0.040213138,0.04607426,0.22205813,0.14420319,0.03883219,0.039022762,0.1512206
1704,0.23687035,0.11884938,0.047521904,0.070499055,0.3097213,0.142499,0.046632547,0.12058974,0.15766935
1705,0.2432582,0.15699093,0.040213183,0.04605408,0.22186208,0.1440306,0.038833875,0.03899761,0.15107988
1706,0.23670894,0.11874539,0.04752345,0.0704401,0.30942345,0.14231266,0.046640508,0.12047027,0.15748529
1707,0.24307907,0.15683219,0.040213004,0.046033867,0.22166686,0.14385886,0.038835336,0.03897266,0.15093976
1708,0.23654789,0.11864169,0.04752493,0.07038126,0.3091269,0.14212714,0.046648327,0.12035146,0.15730208
1709,0.2429004,0.15667409,0.04021263,0.04601368,0.22147253,0.14368793,0.03883658,0.038948018,0.15080029
1710,0.23638718,0.118538365,0.04752633,0.070322484,0.3088319,0.14194246,0.046656024,0.120233424,0.15711972
1711,0.24272211,0.15651657,0.040212054,0.04599349,0.22127903,0.14351782,0.03883763,0.038923573,0.15066142
1712,0.23622686,0.11843537,0.04752766,0.07026383,0.3085382,0.14175856,0.046663623,0.120116025,0.15693821
1713,0.2425442,0.15635969,0.04021127,0.045973245,0.22108638,0.1433485,0.038838442,0.038899433,0.15052325
1714,0.23606682,0.11833272,0.047528896,0.0702052,0.30824584,0.14157552,0.046671037,0.11999928,0.1567575
1715,0.2423667,0.15620336,0.040210295,0.04595305,0.2208945,0.14317994,0.038839057,0.038875505,0.15038563
1716,0.23590717,0.118230365,0.04753009,0.07014671,0.30795485,0.14139324,0.0466784,0.11988322,0.1565776
1717,0.24218962,0.15604766,0.040209103,0.04593285,0.22070357,0.14301224,0.03883949,0.038851846,0.1502486
1718,0.23574787,0.118128374,0.047531195,0.070088305,0.30766517,0.14121178,0.046685595,0.11976781,0.15639855
1719,0.2420129,0.15589258,0.040207714,0.045912612,0.22051337,0.1428453,0.0388397,0.03882838,0.1501122
1720,0.23558888,0.11802666,0.047532216,0.07003001,0.30737686,0.14103109,0.046692673,0.11965311,0.15622027
1721,0.24183667,0.15573809,0.040206127,0.045892444,0.22032404,0.14267914,0.038839694,0.038805205,0.14997637
1722,0.23543024,0.1179253,0.047533154,0.06997179,0.3070899,0.14085121,0.04669962,0.119539045,0.15604281
1723,0.2416607,0.15558417,0.04020434,0.045872197,0.22013558,0.14251377,0.03883953,0.038782287,0.14984114
1724,0.23527184,0.11782424,0.047534,0.0699136,0.30680406,0.14067209,0.046706416,0.11942558,0.15586613
1725,0.24148518,0.15543081,0.040202368,0.045851998,0.21994779,0.14234915,0.038839128,0.038759507,0.14970648
1726,0.23511389,0.1177235,0.047534794,0.06985559,0.30651972,0.14049375,0.04671313,0.119312845,0.15569024
1727,0.24131006,0.15527803,0.040200215,0.045831818,0.21976084,0.14218524,0.038838547,0.038737047,0.14957242
1728,0.23495631,0.117623076,0.04753554,0.069797695,0.30623654,0.1403161,0.046719726,0.11920071,0.1555151
1729,0.24113548,0.15512592,0.04019788,0.045811683,0.21957481,0.14202218,0.038837798,0.038714826,0.1494389
1730,0.23479906,0.11752298,0.0475362,0.06973988,0.30595466,0.14013925,0.046726193,0.11908922,0.15534073
1731,0.24096122,0.15497431,0.040195342,0.04579157,0.21938953,0.14185981,0.038836837,0.03869287,0.14930594
1732,0.23464218,0.11742318,0.047536794,0.06968221,0.3056742,0.13996321,0.046732575,0.1189784,0.15516715
1733,0.24078746,0.15482335,0.040192638,0.04577148,0.21920496,0.1416982,0.03883569,0.03867108,0.14917356
1734,0.23448558,0.11732368,0.047537282,0.06962462,0.30539495,0.13978791,0.046738762,0.11886826,0.15499431
1735,0.240614,0.15467289,0.04018973,0.045751385,0.2190213,0.14153735,0.038834345,0.0386496,0.14904171
1736,0.23432945,0.11722449,0.04753773,0.06956722,0.3051169,0.13961326,0.04674488,0.11875876,0.15482223
1737,0.24044111,0.15452304,0.040186666,0.045731388,0.21883836,0.1413772,0.038832843,0.038628317,0.1489104
1738,0.23417366,0.11712561,0.047538117,0.069509916,0.3048402,0.13943937,0.046750903,0.11864992,0.15465088
1739,0.24026859,0.15437378,0.04018343,0.045711383,0.21865623,0.1412178,0.038831152,0.038607284,0.14877969
1740,0.23401818,0.117027044,0.047538403,0.06945274,0.30456465,0.13926625,0.04675678,0.11854164,0.15448028
1741,0.24009646,0.15422504,0.040180013,0.04569142,0.2184748,0.14105906,0.038829293,0.03858645,0.14864947
1742,0.23386304,0.11692874,0.047538653,0.06939565,0.3042904,0.13909385,0.046762556,0.118434,0.15431038
1743,0.23992479,0.15407689,0.04017641,0.0456715,0.21829423,0.14090113,0.03882723,0.038565874,0.14851978
1744,0.23370841,0.11683078,0.047538828,0.06933879,0.30401748,0.13892217,0.046768207,0.1183271,0.15414125
1745,0.23975359,0.15392932,0.04017265,0.04565161,0.2181144,0.14074384,0.03882504,0.038545527,0.14839064
1746,0.23355404,0.11673311,0.04753894,0.06928197,0.30374566,0.1387512,0.04677378,0.11822068,0.1539728
1747,0.23958282,0.15378228,0.040168725,0.045631815,0.2179353,0.14058727,0.038822636,0.038525388,0.14826196
1748,0.23339999,0.1166357,0.047538985,0.06922529,0.30347508,0.1385809,0.04677924,0.11811494,0.15380506
1749,0.23941234,0.15363577,0.040164605,0.045611963,0.21775699,0.14043139,0.038820066,0.038505528,0.14813383
1750,0.23324627,0.11653861,0.04753894,0.06916871,0.3032056,0.13841133,0.04678455,0.11800972,0.15363804
1751,0.23924232,0.15348978,0.04016033,0.045592196,0.21757928,0.14027616,0.038817316,0.0384858,0.14800619
1752,0.23309295,0.1164418,0.047538847,0.0691123,0.3029374,0.13824244,0.04678976,0.117905185,0.1534717
1753,0.23907278,0.1533444,0.0401559,0.04557249,0.21740243,0.14012165,0.038814407,0.038466368,0.14787908
1754,0.23293999,0.11634529,0.047538683,0.06905601,0.3026703,0.13807425,0.04679487,0.11780119,0.15330607
1755,0.23890358,0.1531995,0.0401513,0.045552783,0.21722627,0.1399678,0.03881135,0.038447108,0.14775245
1756,0.23278725,0.116249025,0.04753843,0.0689998,0.30240434,0.13790675,0.046799872,0.117697746,0.15314108
1757,0.23873481,0.15305515,0.040146526,0.045533136,0.2170508,0.13981465,0.03880809,0.03842807,0.14762628
1758,0.23263502,0.11615308,0.04753814,0.068943806,0.3021397,0.1377399,0.046804767,0.11759505,0.1529768
1759,0.23856643,0.15291129,0.040141612,0.045513526,0.21687607,0.13966213,0.03880469,0.03840925,0.1475006
1760,0.232483,0.11605737,0.047537766,0.06888785,0.30187613,0.13757375,0.046809528,0.11749285,0.15281315
1761,0.23839852,0.15276802,0.040136527,0.045493975,0.21670204,0.13951026,0.038801122,0.03839066,0.14737543
1762,0.2323314,0.11596197,0.047537323,0.06883209,0.30161357,0.13740817,0.046814185,0.11739122,0.15265018
1763,0.23823102,0.15262523,0.0401313,0.045474485,0.21652879,0.13935907,0.038797416,0.038372297,0.14725073
1764,0.23218015,0.11586684,0.0475368,0.068776496,0.30135226,0.13724336,0.046818744,0.11729015,0.15248789
1765,0.23806395,0.15248302,0.040125903,0.045455024,0.21635622,0.13920857,0.03879353,0.038354106,0.14712651
1766,0.23202923,0.11577201,0.04753624,0.06872099,0.30109203,0.13707916,0.046823192,0.117189676,0.15232624
1767,0.2378972,0.15234125,0.040120345,0.045435604,0.21618426,0.13905863,0.038789485,0.038336135,0.14700274
1768,0.23187858,0.115677394,0.047535587,0.0686656,0.30083287,0.13691562,0.046827514,0.11708975,0.15216523
1769,0.23773094,0.15220003,0.040114645,0.045416266,0.21601307,0.1389094,0.03878528,0.038318392,0.14687943
1770,0.23172837,0.115583085,0.047534887,0.06861039,0.3005749,0.13675272,0.046831787,0.116990395,0.15200488
1771,0.23756509,0.15205929,0.040108815,0.04539698,0.21584255,0.13876076,0.038780957,0.03830083,0.1467566
1772,0.23157851,0.11548905,0.047534127,0.06855534,0.30031806,0.13659048,0.046835925,0.11689165,0.15184517
1773,0.23739964,0.1519191,0.040102806,0.045377724,0.21567267,0.1386127,0.038776457,0.038283505,0.14663419
1774,0.23142895,0.11539526,0.047533285,0.06850039,0.3000623,0.1364289,0.046839945,0.116793446,0.15168607
1775,0.23723465,0.15177943,0.040096663,0.04535856,0.21550354,0.13846536,0.038771812,0.038266372,0.14651227
1776,0.23127984,0.11530177,0.047532406,0.06844565,0.29980767,0.1362679,0.046843912,0.11669584,0.1515276
1777,0.23707002,0.1516402,0.04009038,0.045339435,0.21533506,0.13831858,0.038767036,0.038249437,0.14639078
1778,0.23113094,0.11520851,0.047531433,0.06839101,0.29955393,0.13610752,0.046847712,0.11659869,0.15136975
1779,0.23690583,0.15150149,0.04008395,0.045320395,0.21516722,0.13817243,0.03876207,0.03823271,0.14626972
1780,0.2309825,0.11511552,0.04753043,0.06833655,0.29930142,0.13594776,0.046851456,0.116502196,0.15121254
1781,0.23674214,0.15136331,0.040077385,0.045301434,0.21500008,0.1380269,0.038757,0.03821619,0.14614911
1782,0.2308344,0.1150228,0.047529355,0.06828225,0.29904997,0.13578866,0.046855096,0.11640621,0.15105592
1783,0.23657882,0.15122563,0.04007067,0.04528252,0.2148336,0.13788196,0.038751792,0.038199842,0.14602895
1784,0.23068666,0.11493035,0.047528222,0.06822809,0.29879957,0.13563018,0.04685864,0.11631075,0.15089992
1785,0.23641595,0.15108845,0.040063825,0.04526367,0.21466781,0.13773763,0.03874643,0.038183745,0.1459092
1786,0.2305392,0.11483811,0.04752701,0.06817408,0.29855025,0.13547227,0.046862073,0.11621591,0.15074451
1787,0.23625343,0.1509517,0.040056836,0.04524489,0.21450265,0.13759392,0.03874092,0.03816781,0.14578989
1788,0.23039213,0.11474617,0.04752576,0.0681202,0.29830194,0.135315,0.04686541,0.116121516,0.1505897
1789,0.23609132,0.15081546,0.040049717,0.04522615,0.21433811,0.13745077,0.038735285,0.038152054,0.14567101
1790,0.23024538,0.11465448,0.047524415,0.06806647,0.29805458,0.13515832,0.046868626,0.11602764,0.15043549
1791,0.23592964,0.1506797,0.040042438,0.0452075,0.21417418,0.13730815,0.038729485,0.03813654,0.1455525
1792,0.23009896,0.11456301,0.047523033,0.06801292,0.29780835,0.13500218,0.046871778,0.11593437,0.15028185
1793,0.23576841,0.15054442,0.040035058,0.045188934,0.21401095,0.13716619,0.038723584,0.038121175,0.14543444
1794,0.22995298,0.11447181,0.047521587,0.06795958,0.29756314,0.13484669,0.046874814,0.11584164,0.15012878
1795,0.2356076,0.15040961,0.040027533,0.045170456,0.21384834,0.13702478,0.03871754,0.03810602,0.1453168
1796,0.22980729,0.11438086,0.04752009,0.067906335,0.2973189,0.1346918,0.046877768,0.11574934,0.14997633
1797,0.23544715,0.15027528,0.040019892,0.045151994,0.21368633,0.13688394,0.03871137,0.038091023,0.14519955
1798,0.22966191,0.11429016,0.04751851,0.067853235,0.29707572,0.13453747,0.046880618,0.115657635,0.14982443
1799,0.23528716,0.1501414,0.040012103,0.045133643,0.21352501,0.13674372,0.038705055,0.038076237,0.1450827
1800,0.22951683,0.1141997,0.04751687,0.06780027,0.29683343,0.13438372,0.04688337,0.11556633,0.14967304
1801,0.23512754,0.15000801,0.04000418,0.04511535,0.21336421,0.13660397,0.03869861,0.03806163,0.14496621
1802,0.22937217,0.11410948,0.047515202,0.067747496,0.29659224,0.13423057,0.046886053,0.115475625,0.14952227
1803,0.23496835,0.14987506,0.03999615,0.045097146,0.21320407,0.1364648,0.038692042,0.03804722,0.14485016
1804,0.22922786,0.1140195,0.04751345,0.0676949,0.29635197,0.13407792,0.046888616,0.11538542,0.14937204
1805,0.23480956,0.14974257,0.039987985,0.045079008,0.21304451,0.1363262,0.038685333,0.038032975,0.14473449
1806,0.2290839,0.11392977,0.047511652,0.06764247,0.29611278,0.13392588,0.046891104,0.11529579,0.14922236
1807,0.23465125,0.1496106,0.03997971,0.045060948,0.21288565,0.13618818,0.038678538,0.038018927,0.14461921
1808,0.22894026,0.1138403,0.047509786,0.06759018,0.29587445,0.13377443,0.04689347,0.11520653,0.14907324
1809,0.23449332,0.14947902,0.039971303,0.045042988,0.21272734,0.13605066,0.038671587,0.03800509,0.14450432
1810,0.22879696,0.11375101,0.047507893,0.067538045,0.29563713,0.13362348,0.04689579,0.115117855,0.14892465
1811,0.23433574,0.1493479,0.03996277,0.04502507,0.21256962,0.13591371,0.038664516,0.03799139,0.14438981
1812,0.22865397,0.11366199,0.0475059,0.06748607,0.29540068,0.13347311,0.046897978,0.115029596,0.14877662
1813,0.23417854,0.14921722,0.039954115,0.04500721,0.21241245,0.13577728,0.038657315,0.03797784,0.14427565
1814,0.22851123,0.11357318,0.04750385,0.06743421,0.29516524,0.1333233,0.046900097,0.11494185,0.1486291
1815,0.23402183,0.14908701,0.039945353,0.044989467,0.21225591,0.13564138,0.03865001,0.037964523,0.1441619
1816,0.22836894,0.11348462,0.047501758,0.06738256,0.29493076,0.133174,0.04690212,0.11485464,0.1484821
1817,0.23386544,0.14895718,0.03993647,0.04497179,0.21209988,0.13550596,0.038642585,0.037951335,0.14404848
1818,0.22822706,0.1133963,0.04749962,0.06733115,0.29469734,0.13302527,0.046904065,0.11476798,0.14833565
1819,0.23370972,0.14882791,0.039927494,0.044954307,0.2119446,0.13537113,0.038635056,0.037938405,0.14393549
1820,0.22808553,0.11330821,0.047497444,0.067279875,0.29446477,0.13287708,0.046905946,0.11468172,0.14818974
1821,0.23355427,0.14869907,0.03991839,0.044936813,0.21178985,0.13523683,0.03862741,0.0379256,0.14382285
1822,0.22794428,0.11322036,0.047495194,0.06722874,0.29423314,0.13272946,0.046907708,0.11459597,0.14804433
1823,0.23339915,0.14857058,0.03990914,0.044919435,0.2116356,0.13510305,0.038619626,0.03791294,0.14371052
1824,0.22780341,0.11313273,0.047492877,0.0671778,0.29400238,0.1325823,0.046909384,0.11451069,0.14789945
1825,0.23324448,0.14844257,0.039899815,0.04490211,0.21148196,0.13496973,0.038611747,0.03790048,0.1435986
1826,0.22766273,0.1130453,0.0474905,0.06712693,0.29377246,0.13243571,0.046910968,0.11442579,0.14775504
1827,0.23309016,0.14831494,0.03989035,0.044884868,0.2113288,0.13483694,0.038603727,0.037888147,0.14348698
1828,0.22752252,0.11295812,0.047488093,0.06707632,0.29354358,0.13228965,0.046912473,0.11434147,0.14761117
1829,0.23293626,0.14818776,0.039880805,0.044867694,0.21117629,0.13470463,0.038595635,0.03787603,0.14337578
1830,0.22738257,0.112871155,0.047485605,0.0670258,0.29331553,0.1321441,0.046913903,0.11425753,0.14746779
1831,0.2327828,0.148061,0.03987114,0.044850647,0.21102433,0.13457286,0.038587414,0.037864048,0.14326489
1832,0.227243,0.112784386,0.047483087,0.06697553,0.2930884,0.13199908,0.04691524,0.114174105,0.14732489
1833,0.23262972,0.14793469,0.039861366,0.04483366,0.21087284,0.13444155,0.038579077,0.037852217,0.14315434
1834,0.22710371,0.11269786,0.047480483,0.06692536,0.29286215,0.1318545,0.04691647,0.11409117,0.14718251
1835,0.23247701,0.14780879,0.039851464,0.044816766,0.21072203,0.1343108,0.038570646,0.037840597,0.14304413
1836,0.2269648,0.11261157,0.047477856,0.06687537,0.29263675,0.13171053,0.04691766,0.11400857,0.14704059
1837,0.23232475,0.1476833,0.03984147,0.044799976,0.21057168,0.13418049,0.038562085,0.03782911,0.14293426
1838,0.22682615,0.112525485,0.047475155,0.06682551,0.2924122,0.13156703,0.046918727,0.11392645,0.14689918
1839,0.23217274,0.14755817,0.039831344,0.044783235,0.21042182,0.13405064,0.038553394,0.03781779,0.14282471
1840,0.22668783,0.11243961,0.047472402,0.06677581,0.29218853,0.131424,0.04691974,0.11384478,0.14675824
1841,0.23202112,0.14743346,0.039821133,0.044766538,0.2102725,0.13392128,0.03854464,0.03780659,0.1427155
1842,0.22654979,0.11235392,0.047469582,0.06672628,0.29196572,0.1312815,0.046920624,0.113763586,0.14661776
1843,0.23187,0.14730918,0.039810833,0.044749968,0.21012376,0.13379243,0.038535777,0.037795562,0.14260665
1844,0.22641212,0.112268485,0.04746669,0.066676944,0.29174376,0.13113947,0.046921436,0.11368284,0.14647777
1845,0.23171923,0.14718531,0.03980042,0.044733495,0.20997553,0.13366401,0.038526796,0.037784714,0.14249809
1846,0.22627476,0.11218325,0.047463775,0.06662774,0.2915226,0.13099794,0.04692218,0.113602474,0.14633824
1847,0.23156883,0.14706182,0.03978989,0.044717122,0.20982781,0.13353607,0.03851771,0.037774023,0.14238986
1848,0.22613779,0.112098195,0.047460817,0.06657878,0.2913024,0.13085692,0.04692286,0.11352263,0.14619918
1849,0.2314189,0.14693876,0.039779283,0.044700842,0.20968062,0.13340859,0.038508546,0.03776347,0.14228195
1850,0.22600114,0.11201338,0.047457784,0.06652998,0.29108298,0.13071637,0.046923432,0.113443166,0.14606062
1851,0.23126934,0.1468161,0.039768573,0.044684663,0.20953393,0.13328159,0.038499277,0.037753068,0.14217441
1852,0.2258648,0.11192878,0.047454715,0.0664813,0.29086435,0.13057627,0.04692394,0.11336414,0.14592247
1853,0.23112005,0.1466938,0.039757743,0.044668518,0.20938776,0.13315506,0.038489886,0.037742805,0.1420671
1854,0.22572874,0.11184436,0.047451593,0.06643279,0.29064658,0.13043667,0.046924382,0.11328553,0.1457848
1855,0.23097129,0.1465719,0.039746843,0.044652537,0.20924214,0.13302898,0.038480412,0.037732743,0.14196019
1856,0.22559305,0.11176016,0.04744841,0.06638448,0.29042965,0.13029759,0.046924714,0.113207355,0.14564757
1857,0.23082292,0.14645045,0.03973584,0.044636644,0.20909698,0.13290334,0.038470842,0.037722807,0.14185353
1858,0.22545776,0.111676194,0.04744519,0.06633638,0.29021367,0.13015898,0.04692501,0.11312968,0.14551082
1859,0.23067492,0.14632934,0.039724737,0.044620845,0.20895238,0.1327782,0.038461175,0.03771301,0.14174722
1860,0.22532275,0.1115924,0.047441926,0.06628842,0.28999838,0.1300208,0.046925202,0.113052376,0.1453745
1861,0.23052734,0.14620864,0.03971354,0.04460516,0.20880832,0.13265349,0.038451422,0.03770341,0.14164121
1862,0.22518799,0.11150881,0.04743859,0.06624057,0.28978384,0.1298831,0.046925314,0.11297543,0.14523862
1863,0.23038003,0.14608829,0.039702233,0.0445895,0.20866467,0.13252921,0.038441546,0.037693907,0.14153548
1864,0.22505362,0.111425444,0.0474352,0.06619297,0.28957027,0.12974592,0.046925355,0.11289899,0.1451032
1865,0.23023313,0.14596835,0.03969086,0.044573925,0.20852146,0.13240536,0.038431592,0.037684508,0.14143008
1866,0.22491944,0.111342266,0.047431726,0.06614546,0.28935727,0.12960914,0.04692526,0.11282287,0.1449682
1867,0.23008662,0.14584878,0.039679375,0.044558473,0.2083788,0.13228197,0.038421545,0.037675295,0.14132498
1868,0.22478569,0.11125928,0.047428235,0.06609817,0.2891452,0.12947282,0.046925154,0.112747215,0.14483362
1869,0.22994047,0.14572957,0.039667796,0.044543106,0.20823666,0.13215902,0.038411416,0.037666235,0.14122015
1870,0.22465213,0.111176476,0.04742469,0.06605096,0.28893372,0.12933695,0.04692494,0.11267182,0.14469947
1871,0.22979459,0.14561069,0.039656095,0.0445278,0.20809487,0.13203646,0.038401145,0.037657265,0.14111558
1872,0.22451892,0.11109389,0.047421087,0.06600394,0.28872308,0.12920153,0.046924658,0.11259689,0.14456573
1873,0.22964913,0.14549223,0.039644323,0.04451257,0.20795356,0.1319143,0.038390808,0.037648458,0.14101133
1874,0.22438596,0.11101148,0.047417406,0.06595707,0.2885132,0.12906656,0.04692429,0.11252237,0.14443243
1875,0.229504,0.14537407,0.03963247,0.04449746,0.20781277,0.13179262,0.03838037,0.037639778,0.14090736
1876,0.22425333,0.110929236,0.04741372,0.06591038,0.28830412,0.12893203,0.04692387,0.112448215,0.14429952
1877,0.2293593,0.14525631,0.039620508,0.044482477,0.20767243,0.13167131,0.038369846,0.037631273,0.14080366
1878,0.22412118,0.11084725,0.04740996,0.06586397,0.28809592,0.12879796,0.046923347,0.1123746,0.14416708
1879,0.22921512,0.145139,0.039608493,0.04446762,0.20753261,0.13155048,0.03835926,0.03762289,0.1407003
1880,0.22398923,0.110765435,0.047406174,0.065817624,0.2878884,0.12866434,0.04692278,0.11230128,0.14403504
1881,0.22907111,0.14502196,0.039596368,0.04445279,0.20739326,0.13143006,0.038348563,0.03761464,0.1405972
1882,0.22385752,0.110683784,0.0474023,0.06577144,0.28768152,0.12853113,0.04692211,0.11222827,0.14390336
1883,0.2289275,0.14490528,0.03958415,0.044438068,0.20725426,0.13130999,0.038337775,0.037606504,0.14049433
1884,0.22372624,0.11060234,0.047398392,0.0657255,0.2874756,0.12839837,0.046921372,0.11215585,0.14377214
1885,0.22878437,0.14478901,0.039571848,0.044423506,0.20711586,0.13119042,0.038326897,0.037598547,0.14039178
1886,0.22359523,0.1105211,0.04739443,0.06567969,0.2872703,0.12826608,0.04692056,0.11208369,0.14364132
1887,0.22864157,0.14467308,0.039559487,0.044409007,0.20697787,0.1310712,0.03831597,0.03759072,0.14028953
1888,0.22346452,0.11044006,0.047390424,0.065634035,0.28706574,0.1281342,0.04691968,0.11201186,0.14351091
1889,0.22849903,0.14455746,0.039546996,0.04439457,0.2068403,0.1309524,0.038304903,0.037582994,0.14018752
1890,0.22333401,0.110359155,0.047386352,0.065588504,0.28686178,0.12800272,0.046918698,0.11194036,0.14338084
1891,0.22835687,0.14444222,0.039534435,0.04438022,0.20670313,0.13083398,0.03829378,0.037575364,0.14008577
1892,0.22320391,0.11027847,0.04738224,0.065543205,0.28665876,0.1278717,0.046917677,0.111869365,0.14325123
1893,0.2282151,0.14432731,0.039521795,0.044365987,0.20656641,0.13071597,0.03828255,0.037567895,0.1399843
1894,0.22307408,0.11019796,0.047378078,0.06549803,0.28645632,0.12774105,0.04691657,0.111798696,0.14312197
1895,0.22807366,0.14421275,0.039509058,0.04435185,0.20643015,0.13059835,0.038271245,0.037560556,0.13988307
1896,0.22294453,0.11011763,0.047373857,0.06545304,0.28625464,0.12761086,0.046915393,0.11172838,0.14299309
1897,0.22793259,0.14409855,0.03949624,0.044337798,0.20629434,0.13048117,0.03825984,0.037553325,0.13978213
1898,0.22281528,0.11003749,0.047369577,0.0654082,0.28605363,0.1274811,0.046914138,0.11165839,0.14286464
1899,0.22779195,0.1439847,0.039483353,0.044323888,0.206159,0.13036433,0.038248383,0.03754628,0.13968146
1900,0.22268638,0.10995754,0.047365285,0.06536356,0.2858534,0.12735172,0.046912823,0.11158884,0.14273655
1901,0.22765152,0.14387114,0.039470352,0.044310015,0.20602399,0.13024788,0.038236823,0.037539292,0.13958101
1902,0.22255772,0.10987775,0.047360893,0.06531907,0.28565383,0.12722279,0.04691141,0.11151964,0.14260885
1903,0.22751147,0.14375791,0.039457303,0.044296257,0.2058895,0.13013184,0.03822519,0.03753246,0.13948081
1904,0.2224293,0.10979813,0.047356475,0.06527471,0.28545487,0.12709424,0.04690994,0.11145068,0.1424815
1905,0.22737181,0.14364506,0.03944416,0.044282578,0.20575532,0.13001613,0.038213465,0.037525736,0.13938092
1906,0.22230132,0.10971874,0.047352005,0.06523058,0.28525674,0.12696612,0.04690839,0.111382246,0.14235458
1907,0.22723253,0.14353256,0.03943092,0.04426906,0.20562172,0.12990089,0.038201656,0.03751917,0.13928124
1908,0.22217357,0.10963949,0.047347493,0.06518659,0.2850593,0.1268384,0.046906788,0.11131411,0.14222799
1909,0.22709364,0.14342037,0.03941762,0.04425564,0.20548844,0.12978597,0.038189773,0.03751271,0.13918185
1910,0.22204617,0.10956043,0.047342934,0.0651428,0.28486255,0.12671109,0.046905126,0.111246325,0.14210181
1911,0.2269551,0.14330855,0.03940425,0.044242308,0.20535561,0.12967141,0.038177826,0.037506368,0.13908269
1912,0.22191899,0.109481536,0.047338314,0.065099135,0.28466642,0.1265842,0.046903335,0.11117889,0.14197597
1913,0.2268168,0.14319699,0.039390784,0.044229027,0.20522319,0.12955727,0.038165793,0.037500124,0.13898377
1914,0.22179209,0.10940282,0.04733365,0.06505562,0.28447098,0.12645766,0.046901535,0.11111179,0.1418505
1915,0.22667883,0.14308576,0.03937723,0.04421584,0.20509112,0.12944345,0.038153663,0.037494007,0.13888508
1916,0.22166543,0.10932426,0.047328915,0.06501225,0.28427613,0.12633152,0.04689964,0.11104497,0.14172536
1917,0.22654118,0.14297482,0.039363585,0.04420276,0.2049594,0.12933,0.038141448,0.037487973,0.13878663
1918,0.22153914,0.1092459,0.04732415,0.06496909,0.284082,0.12620577,0.046897683,0.11097855,0.14160061
1919,0.22640398,0.14286429,0.039349884,0.044189807,0.2048282,0.12921692,0.038129166,0.03748212,0.13868843
1920,0.22141309,0.10916771,0.04731933,0.06492604,0.28388846,0.12608045,0.04689563,0.110912375,0.1414762
1921,0.22626707,0.14275403,0.03933609,0.044176944,0.20469737,0.12910424,0.0381168,0.037476335,0.13859047
1922,0.22128734,0.10908969,0.047314458,0.06488321,0.2836957,0.12595548,0.046893537,0.11084669,0.14135216
1923,0.22613038,0.14264405,0.039322227,0.04416411,0.20456693,0.12899189,0.038104355,0.037470683,0.13849275
1924,0.22116177,0.10901181,0.047309514,0.06484045,0.28350347,0.12583092,0.046891324,0.11078121,0.14122845
1925,0.22599408,0.1425344,0.039308265,0.044151418,0.20443678,0.12887986,0.038091812,0.037465103,0.13839523
1926,0.22103658,0.108934104,0.04730453,0.06479795,0.28331184,0.1257067,0.046889074,0.11071608,0.1411051
1927,0.22585824,0.14242509,0.03929426,0.044138886,0.20430717,0.12876824,0.038079232,0.037459694,0.13829798
1928,0.22091177,0.1088566,0.04729952,0.064755656,0.28312114,0.12558296,0.04688676,0.110651426,0.1409821
1929,0.22572273,0.14231613,0.039280165,0.044126432,0.20417792,0.12865695,0.038066555,0.037454415,0.13820097
1930,0.22078714,0.10877925,0.04729445,0.06471343,0.2829309,0.12545955,0.046884395,0.11058698,0.14085947
1931,0.22558753,0.14220746,0.03926601,0.04411407,0.20404907,0.12854604,0.03805383,0.0374492,0.13810419
1932,0.22066283,0.10870208,0.047289334,0.064671434,0.28274137,0.12533651,0.046881933,0.11052291,0.14073718
1933,0.22545263,0.14209907,0.03925178,0.044101793,0.2039206,0.12843549,0.03804101,0.0374441,0.13800763
1934,0.22053885,0.10862507,0.047284175,0.06462961,0.28255245,0.12521385,0.046879433,0.11045917,0.14061521
1935,0.22531807,0.141991,0.03923745,0.04408962,0.20379245,0.12832524,0.0380281,0.037439108,0.1379113
1936,0.22041506,0.10854821,0.047278948,0.0645879,0.28236413,0.12509157,0.04687684,0.11039572,0.14049357
1937,0.22518383,0.14188322,0.039223056,0.044077545,0.2036647,0.12821536,0.038015123,0.037434224,0.13781518
1938,0.22029155,0.108471535,0.047273684,0.06454634,0.28217638,0.12496963,0.046874177,0.11033257,0.14037226
1939,0.22504991,0.14177576,0.039208576,0.044065572,0.20353734,0.12810579,0.038002085,0.037429467,0.13771927
1940,0.22016835,0.10839502,0.047268372,0.06450497,0.28198934,0.124848105,0.04687146,0.11026977,0.14025132
1941,0.2249164,0.14166862,0.03919404,0.04405373,0.20341036,0.12799658,0.037988957,0.037424825,0.1376236
1942,0.22004537,0.10831865,0.047263015,0.064463705,0.28180283,0.12472692,0.046868674,0.11020722,0.14013068
1943,0.22478297,0.14156169,0.039179407,0.04404187,0.20328365,0.12788768,0.037975736,0.03742023,0.13752812
1944,0.21992265,0.10824247,0.047257565,0.06442262,0.28161687,0.12460612,0.04686578,0.110144965,0.14001036
1945,0.22465003,0.14145513,0.039164707,0.044030193,0.2031574,0.12777914,0.037962463,0.03741579,0.13743284
1946,0.21980023,0.10816641,0.047252107,0.064381726,0.28143165,0.12448567,0.046862874,0.1100831,0.13989037
1947,0.22451732,0.1413488,0.039149925,0.044018604,0.20303139,0.12767088,0.037949104,0.037411414,0.1373378
1948,0.21967807,0.10809052,0.04724659,0.064340964,0.2812469,0.12436555,0.046859864,0.1100215,0.1397707
1949,0.22438504,0.14124282,0.0391351,0.044007126,0.20290586,0.127563,0.037935693,0.03740717,0.13724299
1950,0.21955615,0.10801478,0.047241017,0.064300366,0.28106278,0.12424577,0.046856817,0.10996021,0.13965134
1951,0.224253,0.14113711,0.03912019,0.043995716,0.2027807,0.12745544,0.037922196,0.03740305,0.13714837
1952,0.21943462,0.10793923,0.04723539,0.06426,0.28087938,0.124126434,0.04685367,0.10989927,0.13953234
1953,0.22412139,0.14103171,0.039105196,0.04398449,0.20265587,0.12734823,0.037908632,0.037399005,0.13705398
1954,0.21931335,0.10786383,0.047229752,0.06421977,0.28069663,0.12400748,0.04685049,0.10983865,0.13941365
1955,0.22399016,0.14092663,0.039090153,0.04397337,0.20253144,0.12724134,0.03789501,0.037395094,0.13695978
1956,0.21919236,0.107788585,0.047224056,0.064179726,0.28051445,0.12388884,0.046847265,0.10977835,0.13929528
1957,0.22385912,0.1408218,0.039075017,0.043962304,0.20240733,0.12713477,0.03788129,0.037391283,0.13686581
1958,0.21907167,0.10771352,0.04721829,0.06413986,0.28033286,0.12377057,0.04684392,0.109718375,0.13917723
1959,0.22372854,0.14071731,0.03905984,0.04395139,0.20228362,0.12702852,0.037867535,0.037387565,0.1367721
1960,0.21895118,0.10763861,0.047212478,0.06410009,0.28015184,0.123652644,0.046840563,0.109658614,0.13905948
1961,0.22359811,0.14061305,0.039044548,0.043940518,0.20216018,0.12692259,0.037853677,0.037383907,0.13667849
1962,0.21883097,0.10756385,0.04720663,0.0640605,0.27997136,0.123535044,0.046837106,0.109599195,0.13894202
1963,0.22346805,0.14050908,0.039029203,0.043929774,0.20203707,0.12681697,0.037839733,0.03738037,0.13658515
1964,0.21871099,0.10748923,0.0472007,0.064021066,0.2797914,0.1234178,0.046833575,0.10954003,0.1388249
1965,0.22333826,0.1404054,0.03901379,0.04391907,0.20191441,0.12671171,0.037825745,0.03737695,0.13649197
1966,0.21859126,0.10741476,0.047194738,0.06398176,0.27961203,0.12330093,0.046829984,0.10948112,0.13870807
1967,0.22320876,0.14030197,0.038998295,0.043908495,0.20179193,0.12660667,0.03781166,0.037373584,0.13639899
1968,0.21847174,0.10734044,0.04718873,0.06394257,0.27943313,0.12318433,0.046826333,0.10942246,0.13859151
1969,0.22307953,0.14019881,0.038982734,0.043897983,0.20166984,0.12650199,0.03779753,0.037370317,0.13630621
1970,0.21835245,0.107266285,0.04718263,0.06390354,0.27925485,0.12306812,0.046822593,0.10936414,0.13847527
1971,0.22295056,0.14009589,0.038967095,0.043887567,0.20154801,0.12639758,0.037783295,0.037367128,0.1362136
1972,0.2182335,0.10719228,0.04717649,0.063864715,0.2790771,0.122952275,0.04681876,0.10930608,0.13835931
1973,0.22282195,0.13999328,0.03895138,0.043877285,0.20142661,0.12629353,0.037769005,0.037364084,0.13612121
1974,0.21811476,0.107118405,0.047170326,0.06382603,0.2788999,0.12283669,0.046814904,0.10924832,0.13824366
1975,0.2226937,0.13989095,0.038935613,0.043867126,0.20130555,0.12618977,0.03775465,0.03736113,0.136029
1976,0.21799633,0.10704471,0.047164105,0.06378753,0.2787233,0.12272149,0.046810973,0.10919085,0.1381283
1977,0.22256574,0.13978891,0.03891977,0.043857064,0.20118473,0.12608628,0.037740223,0.03735824,0.13593699
1978,0.21787816,0.106971145,0.047157854,0.063749164,0.27854738,0.12260666,0.046807,0.10913371,0.13801327
1979,0.22243802,0.13968712,0.03890386,0.043847043,0.2010643,0.12598313,0.03772573,0.03735544,0.13584518
1980,0.21776015,0.10689773,0.04715151,0.06371091,0.2783717,0.1224921,0.046802923,0.10907669,0.13789846
1981,0.2223105,0.13958552,0.038887866,0.043837115,0.20094413,0.12588023,0.037711166,0.03735275,0.13575353
1982,0.21764246,0.10682446,0.04714513,0.06367287,0.27819678,0.12237791,0.046798788,0.10902009,0.13778399
1983,0.22218348,0.13948429,0.03887182,0.043827366,0.20082438,0.12577768,0.037696533,0.03735017,0.1356621
1984,0.21752504,0.106751345,0.047138713,0.06363497,0.27802238,0.12226402,0.046794616,0.10896375,0.13766979
1985,0.22205663,0.13938329,0.03885567,0.04381767,0.20070484,0.1256754,0.037681807,0.037347652,0.1355708
1986,0.21740782,0.10667838,0.04713224,0.06359721,0.27784848,0.12215048,0.046790365,0.10890763,0.13755587
1987,0.22193009,0.13928254,0.03883948,0.043808073,0.20058563,0.1255734,0.037667025,0.037345216,0.13547973
1988,0.21729088,0.10660555,0.04712572,0.063559614,0.2776751,0.12203726,0.046786048,0.108851805,0.13744223
1989,0.22180386,0.13918208,0.0388232,0.043798584,0.2004668,0.12547171,0.037652176,0.037342906,0.1353888
1990,0.21717414,0.10653286,0.047119122,0.06352215,0.27750224,0.12192438,0.046781655,0.108796224,0.1373289
1991,0.22167785,0.13908184,0.038806863,0.04378916,0.2003482,0.12537031,0.037637252,0.03734064,0.1352981
1992,0.21705763,0.10646031,0.04711248,0.06348483,0.27732986,0.12181179,0.04677718,0.108740896,0.1372158
1993,0.22155215,0.13898185,0.038790453,0.04377985,0.20022988,0.12526916,0.037622258,0.037338473,0.13520752
1994,0.21694143,0.10638793,0.047105808,0.0634477,0.27715805,0.12169955,0.046772663,0.10868584,0.13710299
1995,0.22142683,0.13888216,0.038773984,0.04377069,0.20011199,0.12516835,0.037607208,0.03733642,0.13511717
1996,0.21682544,0.10631566,0.047099084,0.0634107,0.27698687,0.12158766,0.046768103,0.108631104,0.13699046
1997,0.22130175,0.13878271,0.038757455,0.04376158,0.19999433,0.12506783,0.03759208,0.037334405,0.13502699
1998,0.21670976,0.106243566,0.0470923,0.06337389,0.27681607,0.121475995,0.046763446,0.10857662,0.13687819
1999,0.22117694,0.1386835,0.038740836,0.0437526,0.19987696,0.12496754,0.037576884,0.03733253,0.13493696
2000,0.21659431,0.10617161,0.047085457,0.06333723,0.2766458,0.12136472,0.046758737,0.10852235,0.13676621
2001,0.22105247,0.13858458,0.03872417,0.04374371,0.1997599,0.12486755,0.037561633,0.03733071,0.13484713
2002,0.21647912,0.10609981,0.04707858,0.063300736,0.2764762,0.12125375,0.04675398,0.10846846,0.1366545
2003,0.22092822,0.13848588,0.03870741,0.043734945,0.1996432,0.12476789,0.037546296,0.037329,0.13475747
2004,0.21636412,0.1060281,0.04707165,0.06326438,0.27630702,0.12114314,0.046749134,0.10841474,0.13654305
2005,0.22080432,0.13838746,0.038690604,0.04372625,0.19952671,0.12466847,0.037530895,0.037327353,0.13466796
2006,0.21624945,0.10595657,0.04706469,0.06322819,0.27613825,0.12103274,0.046744253,0.10836127,0.13643189
2007,0.22068071,0.13828927,0.038673725,0.04371771,0.19941065,0.12456936,0.03751545,0.037325837,0.13457865
2008,0.216135,0.10588519,0.04705765,0.06319216,0.27597016,0.120922744,0.04673928,0.108308144,0.136321
2009,0.22055742,0.13819137,0.038656782,0.043709256,0.1992948,0.12447049,0.03749991,0.037324406,0.13448948
2010,0.21602076,0.105813935,0.047050565,0.063156255,0.27580255,0.12081304,0.046734277,0.10825522,0.13621035
2011,0.22043431,0.13809368,0.038639773,0.043700863,0.19917925,0.12437193,0.037484307,0.037323013,0.13440049
2012,0.21590683,0.10574283,0.047043443,0.06312056,0.2756354,0.12070364,0.046729192,0.108202554,0.13609996
2013,0.22031161,0.13799627,0.038622703,0.043692637,0.19906396,0.12427359,0.037468653,0.03732172,0.13431169
2014,0.2157931,0.105671845,0.04703627,0.06308498,0.27546868,0.120594524,0.046724048,0.1081501,0.13598984
2015,0.22018911,0.13789907,0.038605552,0.04368448,0.19894898,0.12417556,0.037452914,0.037320495,0.13422304
2016,0.21567965,0.10560101,0.047029052,0.063049585,0.2753026,0.12048577,0.046718836,0.10809799,0.13588001
2017,0.22006695,0.13780214,0.03858834,0.043676462,0.1988343,0.12407778,0.037437122,0.037319385,0.13413456
2018,0.21556643,0.10553032,0.04702178,0.06301433,0.27513695,0.1203773,0.046713587,0.108046055,0.1357704
2019,0.21994498,0.13770545,0.038571063,0.043668486,0.19871992,0.12398032,0.037421267,0.03731834,0.13404624
2020,0.21545342,0.10545975,0.047014456,0.0629792,0.27497178,0.12026916,0.046708252,0.10799437,0.13566105
2021,0.21982329,0.13760898,0.038553704,0.04366061,0.19860578,0.123883106,0.037405323,0.037317354,0.13395807
2022,0.21534063,0.105389334,0.047007065,0.06294423,0.27480704,0.12016126,0.046702843,0.10794293,0.13555196
2023,0.21970195,0.13751276,0.03853629,0.04365289,0.1984919,0.1237861,0.03738932,0.037316494,0.13387007
2024,0.21522808,0.105319045,0.046999644,0.0629094,0.27464283,0.12005371,0.046697393,0.107891716,0.1354431
2025,0.2195808,0.13741675,0.038518813,0.043645233,0.19837835,0.12368943,0.037373256,0.037315667,0.13378221
2026,0.21511582,0.105248906,0.04699215,0.06287476,0.2744791,0.11994644,0.046691846,0.1078408,0.13533454
2027,0.21946,0.13732103,0.038501285,0.04363768,0.19826509,0.12359302,0.03735714,0.03731494,0.13369454
2028,0.21500376,0.10517887,0.046984624,0.06284027,0.2743159,0.11983945,0.046686288,0.10779015,0.13522619
2029,0.21933943,0.13722554,0.038483668,0.04363023,0.19815205,0.12349683,0.037340928,0.0373143,0.133607
2030,0.21489194,0.10510896,0.046977032,0.06280594,0.27415308,0.11973278,0.046680633,0.10773968,0.1351181
2031,0.21921921,0.13713028,0.038465995,0.04362294,0.19803937,0.12340094,0.037324682,0.03731374,0.13351963
2032,0.21478039,0.10503924,0.046969425,0.062771715,0.2739908,0.119626425,0.046674933,0.10768945,0.13501023
2033,0.21909913,0.13703522,0.038448248,0.04361567,0.19792688,0.123305306,0.037308335,0.037313238,0.1334324
2034,0.21466905,0.104969636,0.046961736,0.06273767,0.273829,0.11952039,0.046669148,0.10763947,0.13490267
2035,0.21897933,0.13694039,0.038430423,0.043608513,0.19781464,0.123209916,0.037291925,0.0373128,0.13334534
2036,0.21455786,0.104900144,0.046953984,0.062703736,0.2736676,0.11941458,0.046663307,0.107589714,0.13479528
2037,0.21885982,0.13684583,0.03841254,0.04360146,0.1977027,0.1231148,0.037275456,0.03731244,0.13325843
2038,0.21444684,0.1048308,0.046946157,0.062669896,0.27350655,0.11930909,0.046657354,0.10754009,0.13468815
2039,0.21874043,0.13675143,0.03839457,0.04359443,0.19759092,0.12301986,0.0372589,0.037312143,0.13317165
2040,0.21433605,0.10476156,0.0469383,0.06263618,0.273346,0.119203895,0.04665138,0.10749073,0.13458124
2041,0.21862131,0.13665725,0.038376532,0.043587536,0.19747946,0.122925244,0.03724226,0.037311953,0.133085
2042,0.21422546,0.10469246,0.04693037,0.062602624,0.27318573,0.11909892,0.046645302,0.10744152,0.13447456
2043,0.21850246,0.1365633,0.038358435,0.04358073,0.1973682,0.12283079,0.037225585,0.037311815,0.13299847
2044,0.21411516,0.10462348,0.04692241,0.06256926,0.2730262,0.118994325,0.046639204,0.107392676,0.13436812
2045,0.218384,0.13646963,0.038340285,0.043574072,0.19725727,0.122736655,0.03720884,0.037311777,0.13291214
2046,0.2140051,0.10455464,0.04691441,0.062536046,0.272867,0.118889935,0.046633054,0.10734401,0.13426192
2047,0.21826568,0.13637614,0.03832207,0.043567475,0.19714653,0.12264273,0.03719203,0.037311755,0.13282594
2048,0.21389519,0.10448591,0.046906322,0.062502965,0.27270827,0.118785836,0.046626803,0.10729564,0.13415594
2049,0.21814759,0.13628285,0.038303778,0.04356097,0.19703609,0.12254907,0.03717515,0.037311874,0.13273989
2050,0.21378557,0.104417324,0.046898212,0.06247003,0.27254993,0.11868205,0.0466205,0.10724737,0.13405019
2051,0.21802987,0.13618985,0.038285423,0.043554604,0.1969259,0.12245566,0.037158202,0.037312035,0.13265397
2052,0.21367624,0.1043489,0.046890043,0.062437303,0.27239224,0.11857858,0.046614148,0.10719951,0.13394472
2053,0.21791251,0.13609709,0.038267016,0.043548405,0.19681604,0.122362524,0.037141204,0.037312318,0.13256824
2054,0.21356718,0.10428057,0.046881847,0.062404767,0.27223498,0.11847538,0.046607763,0.10715183,0.13383949
2055,0.21779537,0.13600454,0.03824856,0.043542273,0.19670641,0.122269645,0.037124142,0.037312627,0.13248266
2056,0.21345827,0.10421238,0.04687359,0.062372304,0.2720781,0.11837248,0.046601307,0.10710431,0.13373445
2057,0.2176784,0.13591217,0.038230024,0.043536216,0.19659705,0.12217701,0.03710703,0.03731301,0.13239719
2058,0.2133496,0.10414432,0.04686528,0.062339995,0.27192158,0.11826982,0.046594754,0.10705702,0.13362962
2059,0.21756174,0.13582006,0.038211413,0.043530274,0.19648789,0.12208458,0.037089817,0.037313495,0.13231184
2060,0.21324115,0.10407637,0.046856914,0.06230786,0.2717657,0.118167475,0.04658816,0.10701005,0.13352504
2061,0.21744531,0.13572815,0.038192738,0.043524437,0.19637896,0.12199237,0.037072547,0.03731404,0.13222665
2062,0.21313296,0.10400857,0.046848513,0.06227587,0.27161002,0.11806537,0.046581507,0.10696314,0.1334207
2063,0.2173292,0.13563646,0.038174015,0.04351872,0.19627036,0.12190045,0.037055228,0.03731468,0.1321416
2064,0.21302491,0.10394089,0.046840042,0.06224399,0.27145493,0.117963575,0.046574805,0.106916554,0.13331656
2065,0.21721321,0.13554497,0.038155198,0.043513052,0.1961619,0.121808745,0.03703782,0.037315335,0.13205667
2066,0.21291706,0.10387333,0.046831507,0.062212236,0.2713001,0.11786204,0.046568,0.10687008,0.13321263
2067,0.21709755,0.1354537,0.038136337,0.043507516,0.19605373,0.121717274,0.037020367,0.037316088,0.13197188
2068,0.21280952,0.103805885,0.046822935,0.062180698,0.2711459,0.117760785,0.046561167,0.10682395,0.13310894
2069,0.21698219,0.13536265,0.038117405,0.04350212,0.1959458,0.12162605,0.037002828,0.037316915,0.13188726
2070,0.21270218,0.10373858,0.04681432,0.06214929,0.2709921,0.117659844,0.046554275,0.106777996,0.13300547
2071,0.21686701,0.13527182,0.038098406,0.043496788,0.19583803,0.12153501,0.03698523,0.037317805,0.13180272
2072,0.21259508,0.10367141,0.046805657,0.062118,0.27083868,0.117559135,0.046547323,0.106732234,0.1329022
2073,0.21675211,0.13518123,0.038079344,0.04349155,0.19573064,0.121444315,0.03696758,0.037318755,0.13171835
2074,0.2124881,0.10360434,0.04679692,0.06208683,0.27068555,0.11745868,0.04654029,0.10668661,0.13279916
2075,0.21663743,0.1350908,0.03806021,0.043486413,0.19562341,0.12135374,0.036949858,0.03731982,0.13163409
2076,0.2123814,0.1035374,0.04678816,0.062055822,0.27053303,0.117358536,0.046533212,0.10664126,0.1326963
2077,0.21652298,0.13500056,0.038041018,0.043481395,0.19551638,0.121263415,0.03693208,0.037320875,0.13154995
2078,0.21227494,0.103470586,0.04677933,0.06202502,0.27038082,0.1172586,0.046526067,0.106596164,0.13259369
2079,0.21640879,0.13491058,0.038021766,0.04347644,0.19540964,0.12117338,0.036914203,0.03732206,0.13146596
2080,0.2121686,0.1034039,0.046770424,0.06199428,0.27022904,0.11715898,0.04651885,0.10655122,0.13249126
2081,0.2162948,0.13482077,0.038002435,0.043471593,0.19530307,0.12108351,0.0368963,0.037323255,0.1313821
2082,0.21206257,0.10333731,0.0467615,0.06196376,0.27007774,0.11705961,0.046511587,0.10650654,0.13238907
2083,0.21618119,0.13473122,0.037983064,0.043466907,0.19519687,0.120993964,0.03687832,0.037324585,0.1312984
2084,0.2119568,0.10327087,0.046752527,0.061933395,0.26992685,0.11696051,0.046504278,0.10646205,0.1322871
2085,0.21606782,0.13464189,0.037963632,0.043462314,0.19509076,0.120904505,0.036860283,0.03732596,0.1312148
2086,0.21185115,0.10320453,0.046743494,0.06190312,0.2697763,0.11686167,0.046496887,0.10641777,0.13218531
2087,0.21595457,0.13455269,0.037944116,0.043457784,0.19498491,0.12081535,0.03684217,0.03732739,0.1311313
2088,0.21174578,0.10313834,0.0467344,0.06187303,0.2696262,0.116763115,0.046489425,0.10637366,0.13208374
2089,0.21584164,0.13446374,0.037924536,0.043453354,0.19487932,0.12072644,0.036823984,0.037328895,0.13104793
2090,0.21164057,0.10307227,0.04672526,0.061843045,0.26947653,0.11666485,0.046481896,0.10632979,0.13198239
2091,0.21572898,0.134375,0.03790489,0.043449085,0.19477393,0.12063773,0.03680574,0.037330467,0.13096471
2092,0.21153563,0.1030063,0.04671606,0.06181326,0.26932728,0.11656684,0.04647432,0.10628612,0.13188122
2093,0.21561652,0.13428643,0.037885193,0.043444894,0.19466875,0.120549224,0.036787443,0.03733209,0.13088164
2094,0.2114309,0.10294046,0.046706833,0.061783615,0.2691784,0.11646903,0.046466712,0.10624266,0.13178027
2095,0.21550435,0.13419811,0.03786543,0.043440804,0.19456387,0.12046099,0.036769077,0.037333798,0.13079867
2096,0.21132635,0.10287473,0.046697542,0.061754063,0.26902995,0.11637156,0.046459027,0.106199354,0.13167952
2097,0.21539234,0.13410997,0.03784559,0.043436777,0.19445914,0.12037295,0.036750652,0.037335552,0.13071579
2098,0.21122186,0.102809116,0.04668817,0.061724577,0.26888174,0.1162743,0.046451252,0.10615619,0.13157894
2099,0.21528044,0.13402195,0.03782567,0.04343281,0.19435455,0.120285094,0.03673211,0.037337344,0.13063301
2100,0.21111766,0.102743626,0.04667875,0.061695285,0.26873392,0.11617727,0.046443403,0.10611325,0.13147855
2101,0.2151689,0.1339342,0.037805695,0.043429006,0.19425027,0.12019748,0.036713533,0.037339255,0.13055037
2102,0.21101376,0.102678254,0.0466693,0.061666206,0.26858664,0.11608056,0.046435554,0.10607052,0.13137841
2103,0.21505763,0.13384666,0.037785683,0.043425288,0.1941462,0.12011007,0.036694933,0.037341196,0.13046788
2104,0.21090999,0.10261301,0.04665978,0.061637215,0.26843977,0.115984075,0.04642761,0.106028065,0.13127843
2105,0.21494658,0.13375929,0.037765604,0.043421682,0.19404233,0.120022886,0.03667623,0.037343197,0.13038549
2106,0.21080646,0.10254786,0.04665022,0.061608367,0.26829317,0.11588784,0.046419602,0.10598573,0.13117863
2107,0.2148357,0.13367209,0.037745442,0.04341816,0.19393867,0.1199359,0.036657475,0.037345283,0.1303032
2108,0.21070312,0.10248284,0.046640612,0.061579663,0.26814696,0.11579185,0.04641155,0.10594357,0.13107905
2109,0.2147251,0.13358513,0.037725206,0.04341478,0.19383523,0.11984917,0.036638644,0.037347425,0.13022102
2110,0.21060002,0.10241792,0.046630964,0.06155112,0.26800123,0.11569613,0.04640345,0.105901636,0.13097966
2111,0.21461478,0.13349836,0.03770495,0.04341148,0.19373204,0.11976264,0.036619756,0.037349638,0.13013901
2112,0.21049708,0.102353156,0.046621237,0.061522692,0.26785585,0.1156007,0.04639526,0.1058599,0.13088048
2113,0.2145046,0.13341175,0.03768459,0.043408256,0.19362894,0.11967629,0.036600795,0.037351854,0.13005705
2114,0.21039437,0.10228846,0.046611466,0.06149444,0.26771083,0.11550544,0.046387024,0.10581836,0.13078149
2115,0.21439476,0.13332538,0.037664194,0.04340519,0.19352618,0.11959017,0.036581784,0.03735423,0.12997526
2116,0.2102919,0.10222392,0.04660164,0.06146635,0.2675663,0.115410514,0.046378717,0.10577706,0.13068266
2117,0.21428517,0.13323921,0.037643734,0.04340222,0.19342363,0.11950427,0.036562722,0.03735663,0.12989357
2118,0.21018964,0.10215948,0.04659178,0.06143839,0.26742208,0.11531582,0.046370383,0.10573588,0.13058405
2119,0.21417573,0.13315319,0.0376232,0.043399345,0.19332121,0.11941856,0.036543578,0.037359077,0.12981199
2120,0.21008761,0.10209515,0.04658188,0.06141059,0.26727828,0.11522135,0.04636199,0.10569494,0.13048561
2121,0.21406665,0.13306743,0.037602626,0.043396592,0.19321911,0.11933312,0.036524393,0.037361607,0.12973052
2122,0.20998578,0.102030955,0.046571918,0.0613829,0.26713482,0.11512716,0.046353534,0.10565412,0.13038737
2123,0.21395773,0.13298182,0.037581977,0.043393932,0.19311714,0.11924782,0.03650513,0.037364192,0.12964918
2124,0.20988415,0.10196686,0.046561923,0.061355364,0.2669918,0.11503319,0.046345014,0.1056136,0.13028932
2125,0.21384907,0.13289642,0.03756125,0.0433914,0.1930154,0.11916276,0.03648581,0.03736683,0.1295679
2126,0.20978281,0.10190289,0.04655186,0.061328046,0.26684922,0.11493949,0.04633647,0.10557326,0.13019146
2127,0.21374077,0.13281125,0.03754049,0.04338902,0.1929139,0.119077906,0.036466423,0.037369575,0.12948678
2128,0.2096817,0.10183905,0.04654178,0.061300874,0.26670697,0.11484601,0.046327848,0.1055331,0.13009378
2129,0.21363255,0.13272622,0.037519656,0.04338667,0.19281258,0.11899327,0.036446974,0.03737234,0.12940577
2130,0.20958064,0.10177531,0.046531595,0.06127374,0.26656502,0.11475283,0.04631914,0.10549304,0.1299963
2131,0.21352455,0.13264138,0.03749876,0.043384418,0.19271147,0.118908845,0.03642747,0.037375156,0.12932485
2132,0.20947981,0.10171167,0.04652137,0.06124677,0.26642346,0.114659876,0.046310388,0.105453186,0.12989898
2133,0.21341676,0.1325567,0.037477788,0.04338226,0.19261055,0.11882458,0.03640789,0.03737807,0.12924404
2134,0.20937918,0.10164814,0.046511088,0.061219957,0.2662823,0.11456715,0.04630157,0.10541357,0.12980184
2135,0.2133092,0.13247222,0.037456766,0.043380216,0.19250983,0.11874057,0.03638826,0.037380997,0.12916332
2136,0.20927873,0.10158475,0.046500772,0.06119322,0.2661414,0.114474684,0.046292704,0.105374016,0.12970488
2137,0.21320182,0.1323879,0.037435673,0.04337824,0.19240919,0.11865667,0.03636854,0.037383977,0.1290827
2138,0.20917845,0.10152142,0.046490382,0.061166648,0.2660008,0.114382416,0.046283755,0.10533465,0.12960806
2139,0.2130947,0.13230379,0.03741451,0.0433764,0.19230881,0.118573025,0.03634877,0.037387006,0.12900218
2140,0.20907846,0.10145824,0.04647994,0.06114028,0.26586068,0.1142904,0.04627476,0.105295524,0.12951148
2141,0.21298787,0.13221988,0.037393317,0.043374676,0.19220868,0.11848959,0.03632896,0.037390124,0.12892184
2142,0.2089787,0.101395175,0.046469472,0.06111406,0.26572108,0.11419866,0.046265718,0.10525669,0.12941508
2143,0.21288124,0.13213615,0.037372045,0.043373056,0.19210875,0.11840637,0.036309067,0.037393313,0.12884153
2144,0.20887905,0.10133221,0.046458937,0.06108791,0.26558167,0.114107154,0.04625661,0.10521789,0.1293188
2145,0.2127748,0.1320526,0.037350718,0.043371484,0.19200894,0.118323304,0.03628912,0.037396528,0.12876135
2146,0.20877965,0.10126933,0.04644836,0.061061967,0.26544267,0.114015855,0.046247467,0.105179325,0.12922274
2147,0.21266866,0.13196924,0.037329324,0.043370094,0.19190939,0.11824045,0.036269106,0.03739983,0.12868124
2148,0.20868045,0.1012066,0.046437744,0.061036106,0.26530394,0.113924816,0.046238262,0.10514087,0.12912683
2149,0.21256264,0.13188605,0.03730786,0.04336873,0.19181001,0.118157804,0.036249023,0.03740318,0.12860127
2150,0.20858136,0.10114399,0.04642704,0.06101034,0.26516554,0.113834016,0.04622896,0.10510256,0.12903109
2151,0.2124568,0.13180299,0.037286334,0.043367475,0.19171076,0.11807533,0.036228873,0.03740655,0.12852137
2152,0.20848252,0.10108147,0.0464163,0.06098475,0.26502755,0.11374345,0.04621963,0.105064474,0.12893552
2153,0.21235123,0.13172016,0.037264753,0.04336633,0.19161177,0.117993064,0.03620869,0.03741002,0.12844157
2154,0.20838392,0.10101905,0.04640552,0.06095936,0.26488996,0.11365312,0.046210226,0.1050266,0.12884012
2155,0.21224593,0.13163748,0.03724311,0.043365326,0.19151291,0.117910974,0.036188412,0.037413523,0.12836188
2156,0.2082855,0.10095674,0.046394683,0.06093408,0.2647527,0.113562986,0.046200793,0.10498889,0.1287449
2157,0.21214093,0.13155505,0.037221428,0.04336445,0.19141436,0.11782914,0.036168106,0.03741711,0.1282823
2158,0.20818734,0.100894555,0.0463838,0.060908988,0.26461586,0.11347319,0.046191305,0.10495137,0.12864986
2159,0.2120361,0.13147277,0.03719968,0.04336366,0.19131596,0.11774745,0.036147743,0.03742076,0.12820283
2160,0.2080894,0.10083246,0.0463729,0.060884025,0.26447934,0.11338355,0.04618177,0.10491403,0.128555
2161,0.2119315,0.13139066,0.037177857,0.043362968,0.19121768,0.117665954,0.03612728,0.03742445,0.12812342
2162,0.20799157,0.100770496,0.046361905,0.060859174,0.26434308,0.113294125,0.04617214,0.10487682,0.12846026
2163,0.21182714,0.13130875,0.037155986,0.04336241,0.19111964,0.11758465,0.03610679,0.0374282,0.12804413
2164,0.20789395,0.100708626,0.046350874,0.060834456,0.2642072,0.113204956,0.046162464,0.104839794,0.12836573
2165,0.21172284,0.13122694,0.03713405,0.043361843,0.19102171,0.11750352,0.036086213,0.037431993,0.12796491
2166,0.20779651,0.100646876,0.046339773,0.060809873,0.26407164,0.113116026,0.046152722,0.1048029,0.12827133
2167,0.21161896,0.13114539,0.03711206,0.043361507,0.19092406,0.1174226,0.036065612,0.03743585,0.12788582
2168,0.20769942,0.10058524,0.046328675,0.060785506,0.26393664,0.11302736,0.046143,0.10476629,0.12817712
2169,0.21151523,0.13106398,0.037090015,0.04336123,0.19082661,0.1173419,0.036044937,0.03743978,0.12780683
2170,0.20760246,0.10052369,0.046317503,0.060761254,0.26380184,0.11293888,0.04613317,0.10472978,0.1280831
2171,0.21141182,0.13098279,0.037067916,0.043361112,0.19072929,0.117261335,0.036024213,0.03744375,0.12772791
2172,0.20750567,0.10046227,0.04630627,0.060737126,0.26366737,0.112850666,0.046123296,0.10469341,0.12798922
2173,0.21130855,0.13090177,0.03704574,0.043361053,0.19063224,0.117181025,0.03600341,0.03744779,0.12764911
2174,0.20740914,0.10040094,0.046295032,0.060713172,0.26353332,0.11276265,0.04611338,0.1046573,0.12789549
2175,0.21120556,0.1308209,0.03702353,0.04336113,0.19053528,0.11710083,0.03598257,0.03745188,0.12757039
2176,0.20731282,0.10033975,0.04628371,0.060689352,0.26339966,0.11267488,0.0461034,0.10462137,0.12780194
2177,0.2111027,0.1307402,0.03700125,0.043361254,0.19043854,0.11702086,0.03596167,0.03745601,0.12749177
2178,0.20721656,0.10027864,0.046272326,0.0606656,0.26326615,0.11258736,0.046093352,0.10458545,0.12770855
2179,0.21100006,0.13065967,0.03697889,0.0433615,0.19034192,0.116941065,0.035940677,0.037460186,0.12741323
2180,0.20712054,0.10021764,0.046260897,0.06064201,0.263133,0.11250004,0.04608324,0.10454971,0.1276153
2181,0.21089765,0.13057931,0.036956497,0.043361843,0.19024551,0.11686143,0.035919648,0.03746442,0.12733479
2182,0.20702474,0.100156724,0.046249427,0.06061859,0.26300025,0.11241293,0.046073083,0.104514256,0.12752222
2183,0.21079548,0.13049914,0.036934037,0.043362305,0.19014934,0.11678204,0.035898566,0.037468728,0.12725644
2184,0.20692915,0.100095965,0.046237912,0.06059527,0.26286787,0.11232609,0.04606287,0.10447888,0.12742929
2185,0.21069348,0.1304191,0.03691151,0.04336285,0.19005322,0.11670276,0.035877395,0.037473064,0.12717815
2186,0.20683372,0.10003527,0.046226334,0.060572125,0.2627357,0.112239435,0.0460526,0.10444365,0.12733652
2187,0.21059173,0.13033926,0.036888942,0.04336352,0.18995738,0.1166237,0.03585621,0.03747747,0.12709998
2188,0.20673855,0.09997471,0.046214733,0.06054911,0.26260394,0.11215299,0.0460423,0.10440864,0.1272439
2189,0.21049018,0.13025959,0.036866304,0.043364286,0.18986164,0.1165448,0.03583493,0.037481923,0.12702186
2190,0.2066435,0.09991421,0.04620309,0.060526207,0.26247254,0.11206682,0.046031967,0.10437376,0.12715144
2191,0.21038881,0.13018006,0.0368436,0.043365147,0.18976611,0.116466105,0.035813577,0.037486427,0.12694386
2192,0.20654862,0.09985383,0.04619137,0.060503427,0.26234138,0.111980826,0.046021536,0.10433901,0.12705912
2193,0.21028769,0.13010074,0.036820866,0.043366075,0.18967074,0.11638755,0.03579221,0.037490983,0.12686592
2194,0.20645398,0.099793576,0.04617957,0.060480833,0.26221058,0.111895084,0.046011027,0.104304455,0.12696695
2195,0.21018675,0.13002154,0.036798064,0.04336715,0.18957554,0.11630919,0.035770774,0.037495572,0.12678811
2196,0.20635957,0.09973342,0.046167765,0.060458373,0.26208007,0.111809514,0.046000496,0.10427006,0.12687495
2197,0.2100861,0.12994257,0.03677521,0.04336834,0.18948051,0.11623102,0.035749268,0.037500225,0.12671037
2198,0.20626535,0.09967337,0.04615591,0.060436074,0.26195005,0.111724265,0.04598994,0.10423585,0.12678312
2199,0.20998575,0.12986375,0.036752295,0.043369696,0.18938577,0.11615308,0.03572774,0.03750496,0.1266327
2200,0.20617138,0.099613436,0.04614404,0.060413912,0.26182026,0.11163915,0.045979355,0.104201764,0.12669142
2201,0.20988548,0.12978509,0.03672932,0.043371074,0.1892911,0.116075225,0.035706118,0.03750975,0.12655514
2202,0.20607755,0.09955357,0.046132088,0.06039188,0.26169077,0.11155431,0.04596864,0.10416781,0.12659988
2203,0.20978548,0.12970659,0.036706313,0.043372568,0.18919665,0.115997605,0.035684474,0.03751456,0.12647767
2204,0.20598392,0.099493854,0.0461201,0.060369972,0.26156166,0.111469634,0.045957923,0.10413411,0.12650849
2205,0.20968562,0.12962823,0.03668323,0.043374166,0.18910226,0.11592012,0.035662737,0.037519414,0.12640026
2206,0.20589046,0.0994342,0.046108056,0.060348213,0.26143283,0.1113852,0.045947134,0.104100496,0.12641723
2207,0.20958605,0.12955008,0.036660098,0.043375883,0.18900818,0.115842834,0.03564099,0.037524354,0.12632294
2208,0.20579726,0.09937467,0.04609597,0.06032662,0.26130435,0.11130098,0.045936313,0.104067065,0.12632614
2209,0.20948678,0.1294721,0.036636915,0.04337775,0.18891421,0.115765736,0.035619132,0.037529357,0.1262457
2210,0.20570424,0.099315226,0.046083853,0.060305163,0.26117617,0.11121696,0.045925442,0.10403376,0.12623519
2211,0.20938766,0.1293943,0.03661368,0.043379687,0.18882042,0.1156888,0.035597276,0.03753435,0.12616856
2212,0.20561141,0.099255905,0.046071682,0.06028382,0.26104832,0.111133195,0.045914527,0.1040006,0.12614438
2213,0.20928866,0.1293166,0.03659037,0.043381684,0.18872678,0.11561201,0.035575327,0.037539456,0.12609148
2214,0.20551875,0.09919669,0.046059456,0.060262598,0.26092082,0.11104964,0.045903567,0.10396762,0.12605372
2215,0.20918992,0.12923911,0.03656701,0.043383803,0.18863331,0.1155354,0.035553325,0.037544575,0.12601449
2216,0.2054263,0.09913756,0.046047196,0.060241554,0.2607936,0.1109663,0.045892518,0.10393477,0.1259632
2217,0.20909151,0.1291618,0.03654362,0.043386083,0.18854007,0.11545902,0.035531282,0.037549756,0.12593761
2218,0.20533413,0.09907856,0.046034884,0.060220696,0.2606668,0.11088316,0.045881458,0.10390217,0.12587287
2219,0.20899327,0.12908465,0.036520164,0.043388456,0.18844697,0.1153828,0.03550919,0.037554987,0.12586081
2220,0.20524211,0.09901965,0.04602253,0.060199928,0.26054022,0.110800266,0.045870338,0.103869624,0.12578264
2221,0.20889522,0.12900762,0.036496665,0.043390933,0.18835402,0.11530671,0.035487037,0.03756027,0.12578407
2222,0.2051503,0.09896084,0.046010155,0.06017931,0.260414,0.11071756,0.0458592,0.10383727,0.12569256
2223,0.20879734,0.12893078,0.0364731,0.04339346,0.1882612,0.115230784,0.035464823,0.03756559,0.1257074
2224,0.2050586,0.09890213,0.045997683,0.06015879,0.26028794,0.11063506,0.04584794,0.10380495,0.12560263
2225,0.20869967,0.12885408,0.03644949,0.0433961,0.18816862,0.11515504,0.035442576,0.037571006,0.12563084
2226,0.2049672,0.098843515,0.0459852,0.0601385,0.2601624,0.1105528,0.0458367,0.10377292,0.12551282
2227,0.20860237,0.1287776,0.036425844,0.043398924,0.18807621,0.11507949,0.035420287,0.037576433,0.12555434
2228,0.20487602,0.09878503,0.045972686,0.060118306,0.26003715,0.11047071,0.04582539,0.10374106,0.12542318
2229,0.20850523,0.12870124,0.036402132,0.04340185,0.18798397,0.115004115,0.035397943,0.037581917,0.12547792
2230,0.20478497,0.09872662,0.045960125,0.06009823,0.2599122,0.11038888,0.04581406,0.10370926,0.12533368
2231,0.20840827,0.12862507,0.03637836,0.043404847,0.18789184,0.114928864,0.035375517,0.03758747,0.12540159
2232,0.20469415,0.098668315,0.04594753,0.060078308,0.25978747,0.1103072,0.04580265,0.10367762,0.12524429
2233,0.2083115,0.12854901,0.036354546,0.04340794,0.18779983,0.11485375,0.035353053,0.037593026,0.12532532
2234,0.20460355,0.098610125,0.045934867,0.06005857,0.25966322,0.110225804,0.0457912,0.10364623,0.12515508
2235,0.208215,0.12847313,0.036330696,0.043411165,0.1877081,0.1147789,0.03533054,0.03759866,0.12524913
2236,0.20451309,0.09855201,0.045922164,0.06003891,0.2595391,0.110144556,0.045779712,0.103614844,0.12506598
2237,0.20811869,0.12839743,0.036306784,0.043414477,0.1876165,0.114704154,0.035307985,0.03760437,0.12517303
2238,0.20442288,0.098494016,0.045909427,0.06001943,0.25941545,0.11006357,0.045768168,0.10358369,0.124977015
2239,0.2080226,0.12832189,0.036282815,0.04341791,0.18752506,0.1146296,0.035285372,0.0376101,0.12509699
2240,0.20433284,0.098436125,0.045896653,0.060000062,0.259292,0.109982744,0.04575658,0.10355268,0.12488819
2241,0.20792677,0.1282465,0.036258813,0.043421447,0.18743375,0.11455518,0.03526271,0.03761587,0.12502107
2242,0.20424303,0.09837834,0.045883827,0.059980866,0.25916892,0.10990216,0.045744967,0.10352181,0.12479951
2243,0.20783103,0.12817124,0.03623475,0.043425042,0.18734264,0.11448095,0.03524,0.0376217,0.12494517
2244,0.2041533,0.09832062,0.045870937,0.059961732,0.25904602,0.109821774,0.04573327,0.10349096,0.12471096
2245,0.20773554,0.12809615,0.036210626,0.043428767,0.18725164,0.11440685,0.03521724,0.037627567,0.12486935
2246,0.20406386,0.09826304,0.04585806,0.059942774,0.25892347,0.109741576,0.045721572,0.10346034,0.124622546
2247,0.20764019,0.12802118,0.036186453,0.043432552,0.18716076,0.11433293,0.035194397,0.03763344,0.1247936
2248,0.20397452,0.09820552,0.04584508,0.05992391,0.25880116,0.109661594,0.04570978,0.1034298,0.12453423
2249,0.20754515,0.1279464,0.036162246,0.043436497,0.1870701,0.11425913,0.03517154,0.037639443,0.12471795
2250,0.20388548,0.09814812,0.04583209,0.059905276,0.2586793,0.109581836,0.04569798,0.103399485,0.124446094
2251,0.20745032,0.1278718,0.03613799,0.04344054,0.18697965,0.11418556,0.03514863,0.03764545,0.124642365
2252,0.20379652,0.09809081,0.045819033,0.059886683,0.25855762,0.10950224,0.0456861,0.103369266,0.12435805
2253,0.20735559,0.12779729,0.036113672,0.043444637,0.18688923,0.11411208,0.03512567,0.037651483,0.12456685
2254,0.20370781,0.09803362,0.045805935,0.05986826,0.25843623,0.10942286,0.045674197,0.103339165,0.124270156
2255,0.20726123,0.12772301,0.03608932,0.043448906,0.18679905,0.114038795,0.03510266,0.037657596,0.12449141
2256,0.20361938,0.097976506,0.045792837,0.059850037,0.2583152,0.10934368,0.045662258,0.10330928,0.1241824
2257,0.20716706,0.12764886,0.03606494,0.04345326,0.18670903,0.11396566,0.03507962,0.037663743,0.124416046
2258,0.20353115,0.09791951,0.045779683,0.05983194,0.25819454,0.10926471,0.04565026,0.10327955,0.12409477
2259,0.20707306,0.12757485,0.036040496,0.043457713,0.18661919,0.11389274,0.035056517,0.037669923,0.124340765
2260,0.20344296,0.0978626,0.045766458,0.05981391,0.25807407,0.10918597,0.04563821,0.103249885,0.12400726
2261,0.20697922,0.12750097,0.036016,0.04346225,0.18652944,0.1138199,0.035033382,0.037676174,0.12426552
2262,0.20335504,0.09780578,0.045753226,0.059796035,0.25795385,0.10910737,0.045626163,0.10322031,0.12391989
2263,0.20688565,0.12742728,0.03599146,0.043466907,0.18643992,0.11374725,0.03501018,0.037682485,0.12419037
2264,0.2032674,0.09774907,0.04573996,0.059778355,0.25783405,0.10902902,0.04561404,0.10319098,0.12383264
2265,0.2067924,0.12735376,0.035966888,0.043471754,0.18635058,0.11367475,0.034986973,0.037688855,0.12411529
2266,0.20317997,0.097692475,0.04572667,0.059760828,0.25771457,0.108950876,0.04560192,0.103161775,0.123745546
2267,0.2066993,0.1272804,0.03594228,0.043476626,0.18626137,0.11360242,0.034963697,0.03769524,0.1240403
2268,0.20309268,0.09763598,0.045713305,0.05974339,0.25759536,0.10887294,0.045589734,0.103132695,0.12365857
2269,0.2066063,0.12720713,0.035917584,0.04348158,0.18617219,0.11353022,0.034940332,0.037701644,0.12396533
2270,0.20300551,0.097579524,0.045699902,0.05972607,0.25747633,0.10879515,0.04557746,0.10310371,0.123571694
2271,0.20651355,0.12713404,0.035892878,0.043486647,0.18608329,0.11345816,0.03491699,0.037708137,0.123890445
2272,0.20291859,0.09752323,0.04568647,0.059708897,0.25735763,0.10871758,0.045565195,0.10307484,0.12348495
2273,0.20642115,0.12706114,0.035868123,0.043491885,0.18599458,0.11338633,0.034893572,0.03771467,0.12381566
2274,0.20283195,0.09746699,0.045673028,0.05969194,0.25723934,0.10864022,0.0455529,0.10304621,0.12339834
2275,0.20632884,0.12698832,0.035843343,0.043497175,0.18590593,0.113314554,0.034870144,0.037721228,0.12374094
2276,0.2027455,0.09741088,0.045659523,0.059675097,0.25712132,0.10856309,0.045540538,0.103017695,0.12331186
2277,0.2062368,0.12691572,0.035818495,0.04350258,0.18581751,0.11324304,0.03484664,0.037727825,0.123666294
2278,0.20265923,0.09735487,0.04564599,0.059658375,0.25700355,0.10848612,0.045528162,0.102989264,0.123225525
2279,0.20614505,0.12684327,0.03579362,0.043508153,0.18572928,0.11317163,0.03482312,0.037734523,0.123591706
2280,0.20257315,0.09729894,0.04563241,0.059641786,0.25688607,0.10840933,0.04551573,0.10296102,0.123139285
2281,0.20605338,0.12677094,0.03576869,0.04351374,0.18564112,0.113100365,0.034799527,0.037741233,0.12351718
2282,0.20248723,0.0972431,0.045618825,0.059625294,0.25676885,0.108332776,0.04550328,0.10293279,0.12305317
2283,0.20596193,0.12669876,0.035743725,0.043519434,0.18555309,0.11302926,0.0347759,0.03774794,0.12344269
2284,0.20240146,0.097187355,0.045605153,0.059608944,0.25665188,0.10825639,0.045490757,0.102904744,0.12296715
2285,0.20587067,0.1266267,0.03571871,0.043525264,0.18546525,0.11295827,0.03475222,0.03775475,0.123368286
2286,0.20231593,0.097131714,0.045591477,0.05959274,0.2565352,0.108180195,0.045478202,0.10287682,0.122881286
2287,0.20577966,0.12655482,0.035693657,0.04353118,0.18537755,0.11288744,0.034728527,0.037761588,0.12329395
2288,0.20223066,0.097076185,0.04557777,0.0595767,0.25641888,0.10810419,0.04546564,0.10284905,0.12279554
2289,0.20568892,0.12648311,0.035668574,0.04353722,0.18529008,0.11281679,0.034704797,0.037768498,0.1232197
2290,0.20214558,0.09702074,0.045564033,0.059560813,0.2563029,0.10802841,0.04545304,0.10282145,0.122709915
2291,0.20559835,0.12641153,0.03564346,0.04354336,0.18520269,0.11274625,0.034681007,0.037775435,0.12314548
2292,0.20206068,0.09696541,0.04555024,0.059545036,0.25618708,0.10795281,0.045440365,0.102793895,0.122624405
2293,0.205508,0.12634009,0.0356183,0.04354959,0.18511552,0.11267592,0.03465721,0.037782382,0.1230714
2294,0.20197597,0.096910134,0.04553642,0.059529424,0.25607157,0.107877366,0.045427676,0.10276654,0.12253901
2295,0.20541787,0.12626882,0.035593107,0.043555945,0.18502843,0.11260566,0.034633353,0.03778941,0.12299732
2296,0.20189148,0.09685497,0.045522586,0.059513923,0.25595638,0.10780214,0.04541498,0.10273927,0.12245373
2297,0.20532788,0.12619765,0.03556786,0.043562368,0.18494152,0.11253557,0.03460947,0.03779647,0.122923315
2298,0.20180714,0.0967999,0.04550867,0.059498563,0.25584146,0.10772714,0.04540219,0.102712125,0.1223686
2299,0.2052381,0.12612665,0.035542596,0.043568872,0.18485472,0.112465635,0.034585528,0.037803564,0.1228494
2300,0.20172298,0.09674494,0.045494743,0.059483297,0.25572675,0.107652284,0.045389377,0.10268508,0.12228353
2301,0.20514852,0.12605576,0.03551726,0.043575503,0.18476807,0.11239584,0.03456155,0.03781068,0.12277549
2302,0.20163898,0.09669005,0.045480777,0.059468146,0.25561234,0.10757762,0.04537656,0.10265816,0.12219858
2303,0.2050592,0.12598506,0.035491914,0.04358224,0.1846816,0.1123262,0.034537543,0.03781786,0.12270168
2304,0.20155522,0.096635275,0.045466784,0.059453152,0.25549817,0.10750315,0.0453637,0.10263133,0.12211377
2305,0.20497008,0.12591448,0.03546651,0.04358909,0.18459526,0.11225669,0.034513496,0.037825074,0.12262793
2306,0.20147175,0.09658058,0.0454528,0.059438355,0.2553844,0.107428886,0.04535081,0.10260468,0.12202909
2307,0.20488122,0.12584408,0.035441104,0.04359605,0.18450911,0.11218731,0.03448943,0.03783236,0.12255426
2308,0.20138839,0.09652598,0.045438748,0.05942366,0.25527078,0.10735478,0.045337874,0.10257813,0.121944495
2309,0.20479253,0.12577379,0.035415653,0.043603085,0.18442306,0.112118065,0.034465328,0.037839666,0.12248064
2310,0.2013053,0.0964715,0.04542465,0.059409145,0.25515762,0.10728088,0.045324914,0.10255182,0.12186005
2311,0.20470412,0.12570366,0.035390172,0.043610293,0.18433723,0.112048976,0.0344412,0.037847057,0.122407086
2312,0.20122235,0.096417084,0.045410536,0.05939473,0.2550446,0.10720715,0.04531193,0.102525525,0.12177569
2313,0.20461589,0.12563369,0.03536465,0.043617543,0.18425149,0.111980036,0.034417026,0.037854437,0.12233357
2314,0.20113963,0.096362785,0.045396402,0.05938045,0.25493187,0.10713361,0.045298904,0.10249936,0.12169146
2315,0.20452777,0.1255638,0.035339087,0.043624878,0.18416592,0.111911245,0.034392808,0.037861876,0.12226013
2316,0.20105708,0.09630855,0.045382246,0.059366282,0.25481945,0.10706032,0.045285836,0.102473296,0.1216073
2317,0.20443995,0.1254941,0.035313502,0.043632362,0.18408054,0.11184261,0.034368586,0.03786935,0.12218677
2318,0.20097478,0.09625443,0.045368053,0.05935229,0.25470722,0.1069871,0.045272764,0.102447376,0.121523306
2319,0.20435235,0.12542455,0.03528789,0.043639917,0.18399526,0.111774065,0.034344304,0.037876885,0.122113444
2320,0.20089258,0.09620039,0.045353815,0.059338372,0.2545953,0.10691412,0.04525966,0.10242154,0.12143938
2321,0.20426488,0.12535511,0.03526222,0.043647565,0.18391012,0.11170568,0.034320004,0.03788443,0.12204016
2322,0.20081064,0.09614645,0.04533957,0.05932462,0.25448358,0.10684129,0.045246508,0.10239578,0.12135556
2323,0.20417766,0.12528579,0.035236552,0.043655325,0.18382515,0.11163743,0.034295667,0.037892055,0.121967
2324,0.20072891,0.096092604,0.045325268,0.059311032,0.25437227,0.106768705,0.045233317,0.10237025,0.12127187
2325,0.20409068,0.12521666,0.035210837,0.043663185,0.18374032,0.111569315,0.03427132,0.03789969,0.12189386
2326,0.20064734,0.09603885,0.045310963,0.059297536,0.25426117,0.106696256,0.045220125,0.10234478,0.1211883
2327,0.20400386,0.12514764,0.035185076,0.04367115,0.18365565,0.11150134,0.034246907,0.037907384,0.121820755
2328,0.20056604,0.0959852,0.045296602,0.059284236,0.2541504,0.10662403,0.045206882,0.102319464,0.12110483
2329,0.20391738,0.12507881,0.03515932,0.04367925,0.18357113,0.11143349,0.034222513,0.037915118,0.12174777
2330,0.20048496,0.09593165,0.045282256,0.05927106,0.25403988,0.10655198,0.04519363,0.10229427,0.12102148
2331,0.2038311,0.1250101,0.035133537,0.043687463,0.1834868,0.11136582,0.03419807,0.03792292,0.12167481
2332,0.20040408,0.09587817,0.045267876,0.05925802,0.25392964,0.10648011,0.04518036,0.10226917,0.120938234
2333,0.20374496,0.12494151,0.035107717,0.043695733,0.18340257,0.111298226,0.034173608,0.037930734,0.12160195
2334,0.20032331,0.09582479,0.045253452,0.059245072,0.25381958,0.106408395,0.045167033,0.10224416,0.120855086
2335,0.20365903,0.12487308,0.03508186,0.0437041,0.18331845,0.11123079,0.034149107,0.037938554,0.12152908
2336,0.20024282,0.095771514,0.045239016,0.0592323,0.25370988,0.10633689,0.04515371,0.102219276,0.12077206
2337,0.20357335,0.12480478,0.035055973,0.043712594,0.1832346,0.11116352,0.034124598,0.037946485,0.12145632
2338,0.20016256,0.09571835,0.045224547,0.059219666,0.25360048,0.10626557,0.04514035,0.10219456,0.120689146
2339,0.20348793,0.124736644,0.03503007,0.043721214,0.18315083,0.11109636,0.03410004,0.037954416,0.12138361
2340,0.20008245,0.09566524,0.045210075,0.059207138,0.25349128,0.10619441,0.04512697,0.10216989,0.12060632
2341,0.20340267,0.12466862,0.035004135,0.043729916,0.18306719,0.111029334,0.034075465,0.037962392,0.12131094
2342,0.20000254,0.095612235,0.04519555,0.059194755,0.25338233,0.10612341,0.045113567,0.10214535,0.12052359
2343,0.20331757,0.12460073,0.03497818,0.04373865,0.1829837,0.11096241,0.034050878,0.037970405,0.121238366
2344,0.19992277,0.0955593,0.04518099,0.059182473,0.25327355,0.1060526,0.04510009,0.10212088,0.12044097
2345,0.20323277,0.124533,0.03495221,0.043747563,0.18290034,0.11089565,0.034026254,0.037978448,0.12116579
2346,0.19984324,0.09550646,0.04516646,0.059170324,0.25316516,0.10598195,0.045086663,0.10209655,0.12035846
2347,0.20314804,0.12446536,0.03492618,0.043756504,0.18281716,0.11082902,0.034001607,0.03798654,0.121093296
2348,0.19976392,0.095453724,0.045151867,0.059158333,0.253057,0.10591149,0.045073178,0.10207232,0.12027605
2349,0.20306358,0.12439786,0.03490016,0.043765567,0.1827341,0.1107625,0.03397694,0.037994668,0.12102087
2350,0.19968484,0.09540109,0.045137234,0.059146512,0.25294912,0.10584126,0.04505964,0.1020482,0.12019375
2351,0.20297945,0.12433056,0.03487412,0.04377476,0.18265125,0.110696115,0.03395228,0.03800285,0.12094851
2352,0.19960591,0.09534852,0.045122623,0.059134774,0.25284147,0.105771154,0.045046136,0.102024175,0.120111555
2353,0.20289537,0.124263346,0.03484803,0.043784,0.18256846,0.11062985,0.033927567,0.038011048,0.120876186
2354,0.1995272,0.09529607,0.045107942,0.05912318,0.2527341,0.10570123,0.045032535,0.10200033,0.12002947
2355,0.20281158,0.12419627,0.03482194,0.04379338,0.18248586,0.110563755,0.033902824,0.03801929,0.12080393
2356,0.19944865,0.09524368,0.045093276,0.05911168,0.25262684,0.105631426,0.045018982,0.10197643,0.119947456
2357,0.20272794,0.124129295,0.034795813,0.043802835,0.1824034,0.11049773,0.03387809,0.038027585,0.1207317
2358,0.19937032,0.095191404,0.045078572,0.059100337,0.25252008,0.10556188,0.045005392,0.1019528,0.11986555
2359,0.20264456,0.12406249,0.034769658,0.043812405,0.1823211,0.11043187,0.033853296,0.038035933,0.120659545
2360,0.19929214,0.09513919,0.04506384,0.059089106,0.25241333,0.10549244,0.044991735,0.10192916,0.11978373
2361,0.20256129,0.123995796,0.034743488,0.043821998,0.18223889,0.110366106,0.03382851,0.038044274,0.12058742
2362,0.1992141,0.09508709,0.04504907,0.059077952,0.25230688,0.1054232,0.04497806,0.1019056,0.11970201
2363,0.2024782,0.12392919,0.034717306,0.043831713,0.18215679,0.11030043,0.03380371,0.038052645,0.12051535
2364,0.19913632,0.09503506,0.045034293,0.059066962,0.25220066,0.10535409,0.044964373,0.10188219,0.1196204
2365,0.20239533,0.12386274,0.034691095,0.043841496,0.18207482,0.110234916,0.03377886,0.03806104,0.12044334
2366,0.19905868,0.094983116,0.04501949,0.059056077,0.2520947,0.10528519,0.04495067,0.10185881,0.11953887
2367,0.20231268,0.123796426,0.03466486,0.04385139,0.18199301,0.1101695,0.03375402,0.038069494,0.12037137
2368,0.19898131,0.094931275,0.04500466,0.059045367,0.251989,0.10521644,0.044936944,0.10183563,0.11945745
2369,0.20223027,0.123730265,0.03463862,0.043861397,0.18191138,0.110104226,0.033729132,0.03807802,0.120299466
2370,0.1989041,0.09487951,0.044989835,0.059034742,0.25188357,0.10514786,0.044923212,0.1018125,0.119376116
2371,0.20214805,0.123664185,0.034612365,0.043871485,0.18182987,0.11003907,0.03370426,0.038086537,0.12022762
2372,0.19882706,0.09482783,0.04497496,0.059024278,0.25177836,0.105079435,0.04490945,0.10178946,0.11929488
2373,0.2020661,0.1235983,0.03458608,0.043881707,0.18174855,0.109974034,0.033679392,0.038095128,0.12015581
2374,0.19875038,0.094776265,0.04496011,0.059013993,0.25167352,0.10501125,0.0448957,0.10176657,0.119213775
2375,0.20198433,0.12353255,0.034559786,0.043891996,0.18166736,0.109909154,0.033654485,0.038103715,0.12008409
2376,0.1986737,0.094724774,0.044945195,0.059003722,0.25156873,0.10494315,0.044881877,0.10174371,0.11913273
2377,0.20190266,0.12346685,0.03453348,0.043902345,0.18158624,0.109844334,0.033629548,0.038112357,0.120012395
2378,0.1985973,0.09467336,0.044930287,0.05899365,0.25146422,0.10487522,0.044868033,0.10172096,0.11905177
2379,0.20182131,0.12340132,0.03450716,0.043912828,0.18150537,0.10977967,0.03360463,0.03812106,0.11994076
2380,0.19852117,0.094622046,0.044915374,0.058983743,0.25136012,0.104807466,0.044854242,0.1016984,0.118970945
2381,0.20174024,0.12333598,0.034480825,0.043923438,0.18142459,0.10971513,0.033579696,0.038129766,0.11986917
2382,0.19844514,0.0945708,0.044900436,0.058973916,0.25125617,0.10473993,0.0448404,0.101675846,0.11889018
2383,0.2016593,0.12327071,0.03445447,0.04393412,0.18134394,0.10965067,0.03355474,0.038138542,0.11979764
2384,0.19836935,0.09451968,0.044885494,0.058964178,0.2511524,0.10467248,0.04482654,0.10165337,0.11880952
2385,0.20157848,0.12320553,0.034428105,0.04394485,0.18126345,0.109586366,0.03352976,0.038147338,0.11972614
2386,0.1982938,0.09446863,0.044870526,0.058954656,0.25104904,0.10460526,0.044812687,0.1016311,0.11872897
2387,0.20149809,0.12314059,0.03440175,0.04395575,0.18118314,0.109522164,0.033504818,0.038156163,0.11965473
2388,0.19821848,0.09441766,0.044855565,0.058945253,0.25094584,0.10453816,0.04479881,0.101608865,0.11864851
2389,0.20141783,0.12307572,0.03437538,0.043966725,0.18110296,0.10945808,0.033479832,0.038165048,0.119583376
2390,0.19814336,0.094366804,0.044840578,0.058935985,0.250843,0.10447127,0.044784945,0.10158677,0.11856815
2391,0.20133772,0.12301097,0.034348987,0.043977767,0.18102294,0.10939415,0.033454858,0.03817395,0.11951205
2392,0.19806834,0.094316,0.044825558,0.058926776,0.25074023,0.10440452,0.044771012,0.1015647,0.11848787
2393,0.20125781,0.122946344,0.034322586,0.043988887,0.180943,0.10933029,0.033429854,0.038182855,0.11944077
2394,0.19799353,0.0942653,0.044810552,0.058917686,0.2506377,0.10433793,0.044757072,0.1015427,0.11840766
2395,0.20117807,0.12288181,0.034296177,0.044000085,0.18086326,0.109266534,0.03340487,0.03819185,0.119369544
2396,0.19791892,0.09421468,0.044795495,0.058908753,0.25053543,0.10427148,0.044743136,0.10152079,0.11832755
2397,0.20109855,0.12281742,0.034269746,0.04401138,0.1807836,0.10920292,0.033379838,0.038200833,0.11929835
2398,0.19784448,0.094164155,0.04478043,0.058899894,0.2504333,0.10420523,0.044729162,0.10149891,0.11824753
2399,0.20101915,0.12275314,0.03424329,0.044022728,0.18070404,0.10913938,0.033354815,0.038209844,0.11922721
2400,0.19777015,0.09411369,0.04476533,0.05889111,0.2503314,0.10413913,0.044715174,0.10147711,0.118167594
2401,0.20093998,0.12268899,0.034216832,0.044034176,0.18062465,0.10907596,0.033329774,0.03821892,0.1191561
2402,0.19769606,0.09406332,0.044750232,0.05888251,0.25022978,0.10407311,0.04470116,0.1014555,0.11808773
2403,0.20086104,0.12262492,0.034190387,0.044045728,0.18054539,0.10901262,0.03330475,0.038228013,0.119085066
2404,0.19762215,0.09401302,0.04473512,0.05887401,0.25012827,0.10400727,0.044687156,0.10143385,0.11800796
2405,0.2007822,0.12256099,0.034163922,0.044057276,0.1804662,0.10894941,0.03327972,0.038237087,0.11901406
2406,0.19754837,0.09396281,0.044719968,0.05886559,0.250027,0.10394158,0.044673108,0.101412326,0.117928244
2407,0.20070359,0.12249716,0.03413743,0.044068985,0.18038721,0.10888632,0.03325465,0.03824624,0.11894307
2408,0.1974749,0.0939127,0.044704843,0.05885735,0.24992612,0.10387609,0.04465906,0.101390965,0.11784866
2409,0.20062524,0.1224335,0.034110975,0.04408076,0.18030837,0.108823314,0.03322961,0.038255446,0.11887217
2410,0.19740155,0.09386265,0.044689707,0.05884918,0.24982539,0.10381076,0.04464504,0.10136959,0.11776913
2411,0.20054704,0.12236992,0.034084477,0.04409264,0.1802296,0.10876037,0.033204556,0.03826468,0.11880129
2412,0.19732846,0.093812704,0.04467456,0.0588412,0.2497248,0.10374552,0.044630993,0.1013483,0.11768971
2413,0.2004691,0.12230648,0.03405801,0.04410463,0.18015108,0.1086976,0.033179533,0.038273938,0.1187305
2414,0.19725561,0.093762845,0.044659406,0.058833353,0.24962461,0.10368051,0.04461693,0.10132719,0.117610365
2415,0.20039143,0.12224318,0.034031525,0.044116717,0.18007262,0.1086349,0.03315449,0.038283233,0.118659735
2416,0.1971829,0.09371306,0.044644233,0.058825593,0.24952461,0.10361561,0.044602863,0.101306126,0.11753112
2417,0.20031388,0.122179985,0.03400504,0.04412885,0.17999433,0.108572386,0.03312942,0.03829253,0.11858902
2418,0.1971103,0.09366335,0.04462904,0.058817912,0.24942476,0.10355086,0.04458878,0.10128511,0.117451936
2419,0.2002365,0.12211688,0.033978544,0.04414108,0.17991617,0.10850989,0.033104394,0.03830189,0.11851835
2420,0.19703801,0.09361373,0.044613857,0.05881043,0.24932523,0.10348628,0.044574704,0.10126425,0.11737288
2421,0.20015931,0.1220539,0.03395205,0.04415336,0.17983817,0.10844754,0.033079352,0.038311277,0.11844772
2422,0.19696587,0.093564205,0.044598646,0.058803014,0.24922583,0.10342184,0.044560574,0.1012434,0.117293864
2423,0.20008236,0.121991076,0.03392556,0.04416573,0.17976022,0.10838525,0.033054307,0.038320657,0.11837715
2424,0.19689392,0.09351475,0.04458343,0.05879573,0.24912658,0.10335753,0.04454646,0.1012226,0.11721494
2425,0.20000553,0.12192831,0.033899065,0.04417815,0.1796825,0.1083231,0.03302927,0.03833012,0.11830661
2426,0.19682203,0.093465365,0.044568196,0.058788467,0.24902754,0.103293374,0.04453235,0.10120182,0.11713607
2427,0.19992891,0.12186567,0.033872545,0.04419071,0.1796048,0.10826102,0.03300421,0.038339574,0.11823609
2428,0.19675043,0.093416065,0.044552945,0.05878141,0.24892884,0.10322939,0.0445182,0.101181254,0.1170573
2429,0.19985253,0.121803164,0.03384605,0.04420332,0.17952734,0.10819906,0.032979198,0.038349096,0.11816564
2430,0.196679,0.093366876,0.044537716,0.05877442,0.24883017,0.10316554,0.04450406,0.10116058,0.11697861
2431,0.19977637,0.12174077,0.033819556,0.04421604,0.17944998,0.10813718,0.032954175,0.038358614,0.11809523
2432,0.19660777,0.09331773,0.044522468,0.058767572,0.24873188,0.10310183,0.044489935,0.10114011,0.1169
2433,0.19970036,0.12167847,0.03379307,0.044228822,0.17937276,0.1080754,0.032929156,0.038368188,0.11802486
2434,0.19653678,0.09326869,0.04450722,0.05876087,0.24863385,0.10303829,0.044475798,0.10111976,0.11682149
2435,0.19962454,0.12161629,0.033766583,0.044241674,0.17929564,0.10801373,0.032904148,0.038377777,0.11795455
2436,0.19646594,0.09321974,0.04449197,0.058754228,0.24853584,0.102974854,0.044461653,0.10109935,0.11674303
2437,0.19954893,0.12155423,0.03374009,0.044254605,0.17921868,0.107952155,0.032879107,0.038387414,0.11788425
2438,0.19639525,0.09317084,0.044476684,0.05874772,0.24843813,0.10291156,0.04444747,0.10107911,0.11666464
2439,0.19947349,0.12149229,0.033713594,0.04426761,0.17914185,0.10789068,0.03285413,0.038397048,0.117814004
2440,0.19632472,0.093122035,0.044461403,0.058741283,0.24834058,0.10284844,0.044433318,0.10105881,0.11658637
2441,0.19939819,0.12143042,0.03368712,0.04428065,0.17906514,0.10782928,0.032829136,0.038406722,0.117743805
2442,0.19625439,0.09307329,0.044446133,0.058734965,0.24824327,0.102785446,0.044419143,0.10103868,0.116508104
2443,0.19932303,0.12136865,0.03366062,0.044293754,0.17898849,0.10776793,0.03280414,0.038416423,0.117673635
2444,0.19618417,0.09302463,0.044430807,0.058728743,0.24814606,0.102722585,0.044404916,0.101018555,0.116429955
2445,0.1992481,0.12130697,0.033634163,0.04430696,0.17891198,0.107706696,0.032779172,0.03842611,0.11760353
2446,0.19611424,0.092976056,0.044415507,0.05872268,0.2480492,0.10265989,0.044390738,0.10099857,0.11635188
2447,0.1991734,0.12124546,0.033607688,0.04432025,0.17883568,0.107645586,0.03275421,0.038435876,0.117533445
2448,0.19604439,0.09292757,0.0444002,0.05871663,0.24795237,0.102597296,0.04437654,0.10097854,0.11627387
2449,0.19909887,0.12118403,0.033581212,0.04433362,0.17875949,0.10758455,0.03272924,0.038445693,0.11746339
2450,0.19597483,0.09287914,0.04438489,0.058710802,0.2478559,0.102534905,0.044362344,0.10095864,0.11619595
2451,0.1990245,0.12112268,0.033554766,0.04434704,0.1786834,0.10752363,0.03270429,0.03845548,0.1173934
2452,0.19590545,0.092830814,0.044369563,0.058705054,0.24775957,0.102472596,0.04434815,0.10093881,0.11611809
2453,0.19895038,0.12106149,0.033528328,0.044360556,0.1786074,0.10746272,0.032679368,0.038465325,0.11732344
2454,0.19583622,0.09278256,0.044354256,0.05869939,0.24766347,0.102410436,0.044333942,0.10091909,0.11604033
2455,0.19887641,0.12100037,0.033501886,0.04437416,0.17853165,0.107402,0.032654453,0.038475204,0.117253534
2456,0.19576716,0.092734374,0.04433893,0.05869385,0.2475675,0.10234843,0.044319756,0.10089932,0.1159626
2457,0.1988027,0.12093942,0.033475455,0.044387817,0.17845601,0.10734134,0.032629557,0.038485114,0.117183685
2458,0.19569828,0.09268626,0.044323612,0.0586884,0.24747175,0.10228654,0.044305533,0.10087967,0.11588495
2459,0.19872905,0.1208785,0.033449043,0.044401508,0.17838043,0.107280746,0.032604665,0.038495015,0.117113836
2460,0.19562957,0.09263824,0.044308286,0.05868304,0.24737616,0.10222479,0.044291332,0.100860044,0.11580741
2461,0.19865565,0.120817706,0.033422623,0.044415325,0.17830497,0.107220225,0.03257979,0.03850496,0.11704403
2462,0.19556105,0.09259028,0.04429296,0.05867781,0.24728079,0.10216318,0.044277113,0.100840494,0.11572991
2463,0.1985824,0.120757006,0.03339622,0.044429168,0.17822966,0.107159816,0.032554917,0.038514927,0.11697428
2464,0.19549267,0.09254239,0.044277612,0.05867267,0.2471856,0.10210171,0.044262897,0.10082099,0.11565249
2465,0.19850932,0.12069641,0.033369824,0.044443082,0.17815445,0.10709946,0.032530066,0.038524926,0.11690454
2466,0.1954245,0.092494585,0.044262275,0.05866763,0.24709058,0.10204035,0.044248663,0.100801565,0.11557512
2467,0.19843641,0.12063591,0.033343464,0.044457033,0.17807943,0.10703923,0.03250526,0.03853493,0.11683487
2468,0.19535646,0.09244686,0.044246923,0.058662675,0.24699573,0.101979114,0.044234447,0.10078217,0.11549783
2469,0.19836368,0.12057551,0.033317085,0.04447108,0.17800444,0.10697902,0.03248043,0.038544994,0.116765216
2470,0.1952886,0.092399195,0.04423158,0.058657825,0.2469011,0.10191803,0.044220224,0.100762844,0.11542061
2471,0.19829117,0.120515205,0.03329074,0.044485223,0.17792961,0.10691892,0.032455638,0.03855506,0.11669562
2472,0.19522095,0.092351615,0.04421623,0.058653105,0.2468066,0.10185704,0.044206012,0.10074356,0.11534346
2473,0.19821884,0.12045503,0.033264406,0.044499412,0.17785496,0.106858894,0.032430883,0.03856518,0.11662607
2474,0.1951535,0.09230411,0.044200886,0.058648504,0.24671236,0.10179622,0.0441918,0.10072435,0.1152664
2475,0.19814664,0.12039492,0.033238094,0.044513635,0.17778039,0.106799,0.032406118,0.03857527,0.11655655
2476,0.19508614,0.09225668,0.044185534,0.058643926,0.24661827,0.101735525,0.044177566,0.10070517,0.11518937
2477,0.19807461,0.12033491,0.033211756,0.044527955,0.17770593,0.10673914,0.03238138,0.03858541,0.116487026
2478,0.19501895,0.09220935,0.04417018,0.05863943,0.24652423,0.10167496,0.044163335,0.10068594,0.1151124
2479,0.19800265,0.120274946,0.03318546,0.04454224,0.17763154,0.106679365,0.03235664,0.03859554,0.11641754
2480,0.19495188,0.092162035,0.044154793,0.05863504,0.2464304,0.101614505,0.044149082,0.10066681,0.11503549
2481,0.197931,0.120215155,0.033159163,0.04455669,0.17755733,0.10661961,0.032331944,0.038605776,0.116348095
2482,0.19488508,0.09211483,0.044139456,0.058630787,0.24633682,0.101554155,0.044134866,0.100647785,0.11495865
2483,0.19785947,0.12015541,0.033132896,0.04457116,0.17748319,0.10655998,0.03230727,0.03861594,0.11627871
2484,0.19481835,0.092067674,0.044124097,0.05862657,0.24624333,0.10149395,0.04412066,0.100628726,0.11488188
2485,0.19778807,0.12009577,0.033106644,0.04458566,0.17740919,0.10650039,0.03228262,0.038626175,0.11620934
2486,0.19475187,0.0920206,0.044108734,0.05862254,0.24615008,0.10143385,0.044106413,0.10060981,0.11480518
2487,0.19771698,0.12003627,0.033080425,0.044600293,0.17733538,0.10644095,0.032257993,0.03863645,0.11614004
2488,0.19468556,0.09197362,0.044093374,0.05861857,0.24605703,0.10137392,0.04409218,0.10059094,0.114728555
2489,0.19764599,0.11997683,0.03305421,0.04461494,0.17726164,0.10638153,0.032233395,0.038646717,0.11607075
2490,0.19461937,0.091926694,0.044078015,0.05861466,0.2459641,0.10131409,0.044077966,0.100572035,0.11465196
2491,0.19757509,0.11991745,0.033028003,0.044629633,0.17718798,0.10632219,0.032208797,0.038656995,0.11600148
2492,0.1945534,0.09187986,0.044062663,0.05861089,0.24587135,0.10125438,0.04406374,0.10055323,0.11457546
2493,0.19750454,0.11985824,0.03300183,0.04464446,0.17711455,0.106262945,0.032184254,0.03866736,0.11593227
2494,0.19448754,0.091833055,0.04404731,0.058607183,0.24577872,0.10119476,0.04404954,0.100534424,0.11449902
2495,0.19743396,0.11979903,0.032975655,0.044659268,0.17704114,0.10620376,0.032159716,0.038677666,0.11586308
2496,0.1944218,0.09178633,0.044031948,0.058603518,0.24568623,0.101135306,0.044035316,0.1005156,0.114422604
2497,0.19736354,0.11973993,0.032949522,0.044674087,0.17696784,0.10614461,0.03213521,0.038688023,0.11579391
2498,0.19435628,0.09173971,0.0440166,0.058599968,0.24559394,0.10107594,0.04402111,0.10049688,0.114346266
2499,0.19729337,0.119680956,0.032923397,0.044689007,0.17689474,0.106085576,0.032110706,0.03869845,0.115724795
2500,0.19429088,0.091693126,0.044001237,0.058596514,0.24550179,0.10101669,0.044006873,0.10047821,0.114269994
2501,0.19722335,0.11962203,0.032897316,0.044704005,0.17682166,0.10602656,0.032086276,0.038708825,0.115655705
2502,0.19422567,0.0916466,0.0439859,0.058593176,0.24540977,0.10095753,0.04399269,0.10045956,0.11419377
2503,0.19715342,0.119563185,0.03287123,0.044719018,0.17674871,0.10596761,0.032061853,0.038719248,0.11558665
2504,0.19416064,0.09160019,0.04397053,0.05858992,0.245318,0.100898564,0.04397845,0.10044099,0.1141176
2505,0.19708374,0.11950447,0.032845188,0.044734087,0.17667589,0.10590878,0.032037456,0.03872966,0.11551762
2506,0.19409573,0.091553815,0.04395517,0.058586743,0.24522635,0.100839645,0.04396423,0.10042247,0.11404151
2507,0.19701421,0.11944582,0.032819156,0.044749223,0.1766032,0.10584996,0.032013096,0.038740143,0.11544867
2508,0.19403094,0.09150751,0.043939807,0.05858362,0.24513474,0.10078087,0.043950006,0.10040387,0.11396547
2509,0.19694471,0.119387224,0.03279314,0.04476436,0.17653058,0.10579123,0.031988747,0.038750604,0.115379676
2510,0.19396633,0.09146127,0.043924473,0.058580577,0.24504332,0.10072217,0.04393583,0.10038532,0.11388946
2511,0.19687551,0.11932876,0.032767154,0.044779595,0.17645812,0.10573257,0.031964418,0.038761135,0.11531074
2512,0.1939019,0.09141509,0.04390913,0.05857767,0.24495214,0.10066365,0.04392163,0.10036687,0.11381354
2513,0.19680643,0.11927036,0.032741196,0.044794876,0.17638573,0.10567397,0.03194015,0.03877162,0.11524188
2514,0.19383757,0.091369,0.04389378,0.05857478,0.24486098,0.10060519,0.043907408,0.100348376,0.11373766
2515,0.19673744,0.11921202,0.032715254,0.04481017,0.17631347,0.105615415,0.031915907,0.038782153,0.115172975
2516,0.19377336,0.09132296,0.043878425,0.058571987,0.24476999,0.10054685,0.043893237,0.10032991,0.1136618
2517,0.1966686,0.11915374,0.03268933,0.044825528,0.17624125,0.105556875,0.031891663,0.038792714,0.11510411
2518,0.19370937,0.09127699,0.043863107,0.058569286,0.24467918,0.10048859,0.043879043,0.10031155,0.113586046
2519,0.19660002,0.11909561,0.03266345,0.04484096,0.17616926,0.10549849,0.031867493,0.038803283,0.115035325
2520,0.19364548,0.09123107,0.043847762,0.058566652,0.2445885,0.10043047,0.04386486,0.10029315,0.1135103
2521,0.19653144,0.119037494,0.032637574,0.04485637,0.17609727,0.10544009,0.031843327,0.038813863,0.114966504
2522,0.19358177,0.09118523,0.04383242,0.058564126,0.24449798,0.10037245,0.043850686,0.10027484,0.11343464
2523,0.19646308,0.1189795,0.032611743,0.044871837,0.17602547,0.1053818,0.031819202,0.038824454,0.11489777
2524,0.19351813,0.09113945,0.04381708,0.0585616,0.24440747,0.10031452,0.043836482,0.10025648,0.11335901
2525,0.19639483,0.118921556,0.032585897,0.044887375,0.17595369,0.105323516,0.0317951,0.038835075,0.11482902
2526,0.19345474,0.091093734,0.04380174,0.05855927,0.24431723,0.10025671,0.043822315,0.10023821,0.113283455
2527,0.19632676,0.1188637,0.032560132,0.04490293,0.17588212,0.10526534,0.031771053,0.03884572,0.11476034
2528,0.19339149,0.091048084,0.04378643,0.058556978,0.24422711,0.10019901,0.043808155,0.10021994,0.11320795
2529,0.19625893,0.11880597,0.032534387,0.04491858,0.17581064,0.105207205,0.03174704,0.03885639,0.114691705
2530,0.19332838,0.091002524,0.043771114,0.058554735,0.24413711,0.100141406,0.04379401,0.1002017,0.11313248
2531,0.19619115,0.11874826,0.03250866,0.044934224,0.17573917,0.10514909,0.031723037,0.03886705,0.11462305
2532,0.19326535,0.090957,0.04375579,0.058552563,0.24404727,0.10008394,0.043779824,0.1001835,0.11305707
2533,0.19612348,0.11869065,0.032482963,0.04494987,0.17566791,0.10509107,0.03169911,0.038877733,0.114554465
2534,0.1932024,0.09091152,0.043740463,0.058550425,0.24395737,0.10002651,0.04376567,0.100165196,0.112981685
2535,0.19605596,0.11863307,0.032457277,0.044965614,0.17559662,0.10503304,0.031675175,0.038888402,0.11448585
2536,0.19313976,0.090866126,0.043725166,0.05854847,0.24386784,0.09996923,0.043751538,0.100147076,0.11290638
2537,0.19598863,0.11857561,0.032431643,0.044981383,0.17552564,0.104975164,0.03165132,0.03889915,0.11441731
2538,0.19307715,0.090820774,0.043709878,0.05854649,0.24377836,0.09991205,0.043737408,0.100128904,0.11283111
2539,0.19592139,0.118518196,0.032406025,0.044997167,0.17545459,0.10491725,0.03162746,0.038909886,0.114348784
2540,0.1930147,0.09077552,0.04369455,0.058544617,0.24368893,0.099854946,0.043723244,0.10011074,0.11275589
2541,0.19585435,0.11846088,0.032380447,0.045013025,0.17538367,0.10485941,0.031603653,0.038920615,0.11428028
2542,0.19295233,0.09073031,0.043679275,0.058542766,0.24359965,0.09979797,0.04370912,0.10009257,0.11268072
2543,0.19578731,0.11840359,0.03235488,0.04502883,0.17531288,0.10480162,0.031579893,0.038931362,0.114211805
2544,0.19289011,0.090685144,0.043663945,0.05854101,0.2435104,0.09974103,0.043694943,0.10007443,0.11260558
2545,0.19572039,0.118346356,0.03232935,0.04504467,0.17524213,0.10474383,0.03155616,0.038942125,0.114143334
2546,0.19282797,0.09064003,0.043648623,0.058539316,0.24342132,0.099684246,0.0436808,0.10005628,0.11253048
2547,0.19565374,0.118289255,0.032303866,0.04506062,0.17517155,0.104686186,0.031532455,0.038952924,0.114074916
2548,0.1927661,0.090595,0.043633353,0.058537744,0.24333249,0.09962755,0.0436667,0.100038245,0.11245544
2549,0.1955872,0.118232206,0.032278407,0.045076597,0.17510109,0.10462853,0.03150883,0.03896372,0.11400653
2550,0.1927043,0.09055002,0.043618083,0.058536205,0.24324366,0.09957089,0.043652605,0.10002016,0.11238047
2551,0.19552076,0.11817522,0.03225299,0.04509255,0.17503066,0.104570925,0.031485215,0.03897452,0.11393814
2552,0.19264252,0.09050509,0.04360278,0.058534656,0.2431549,0.09951439,0.043638483,0.100002035,0.11230549
2553,0.19545437,0.11811824,0.03222758,0.045108557,0.17496029,0.10451334,0.031461626,0.038985305,0.113869764
2554,0.19258106,0.090460226,0.04358753,0.058533315,0.24306637,0.09945793,0.043624405,0.09998403,0.1122306
2555,0.19538829,0.11806142,0.032202233,0.045124635,0.1748902,0.10445587,0.031438123,0.038996205,0.11380146
2556,0.19251963,0.090415426,0.04357225,0.058531947,0.24297789,0.0994016,0.043610293,0.099966,0.112155735
2557,0.19532228,0.11800464,0.032176916,0.045140713,0.17481999,0.10439835,0.03141462,0.039007027,0.113733165
2558,0.19245845,0.0903707,0.043556992,0.058530763,0.2428896,0.09934537,0.04359619,0.09994803,0.112080954
2559,0.19525643,0.117947936,0.032151625,0.045156866,0.17475003,0.10434093,0.031391174,0.03901792,0.11366491
2560,0.19239739,0.090326026,0.043541767,0.058529582,0.2428014,0.099289216,0.04358214,0.099930055,0.112006165
2561,0.1951907,0.1178913,0.03212639,0.04517301,0.17468017,0.10428361,0.031367805,0.039028767,0.113596685
2562,0.19233635,0.09028141,0.04352652,0.058528427,0.2427133,0.09923317,0.04356808,0.09991205,0.11193146
2563,0.19512503,0.11783471,0.03210117,0.04518916,0.17461035,0.10422625,0.031344436,0.039039668,0.11352847
2564,0.19227538,0.09023682,0.043511275,0.058527283,0.24262518,0.099177174,0.043554023,0.09989398,0.11185674
2565,0.19505945,0.11777817,0.032075956,0.04520533,0.17454061,0.10416895,0.031321097,0.03905056,0.11346026
2566,0.1922145,0.09019231,0.043495998,0.0585262,0.24253714,0.09912133,0.04353992,0.09987589,0.1117821
2567,0.19499388,0.117721654,0.032050785,0.04522145,0.17447093,0.10411169,0.031297807,0.03906144,0.11339207
2568,0.1921537,0.09014785,0.04348073,0.05852513,0.24244918,0.09906551,0.04352583,0.09985784,0.11170748
2569,0.19492853,0.11766522,0.03202565,0.04523766,0.17440131,0.10405443,0.031274557,0.039072327,0.11332389
2570,0.19209309,0.09010341,0.04346548,0.058524203,0.24236134,0.099009775,0.043511774,0.09983979,0.11163287
2571,0.19486323,0.117608845,0.03200056,0.045253836,0.17433181,0.10399724,0.03125137,0.039083216,0.11325577
2572,0.19203252,0.09005904,0.043450225,0.05852325,0.24227348,0.09895408,0.04349767,0.09982173,0.111558296
2573,0.19479804,0.1175525,0.0319755,0.045270044,0.17426237,0.103940055,0.031228198,0.039094128,0.11318761
2574,0.19197209,0.09001473,0.043434992,0.058522355,0.2421858,0.09889851,0.043483637,0.09980366,0.11148378
2575,0.19473292,0.11749621,0.03195047,0.04528624,0.17419304,0.103882894,0.031205086,0.039105058,0.1131195
2576,0.19191176,0.08997047,0.04341975,0.05852154,0.24209827,0.09884303,0.043469593,0.099785656,0.1114093
2577,0.19466801,0.11744001,0.03192549,0.045302514,0.17412382,0.1038258,0.03118201,0.039116018,0.11305141
2578,0.19185159,0.08992626,0.043404512,0.058520827,0.24201077,0.09878761,0.043455534,0.09976762,0.11133486
2579,0.19460322,0.11738385,0.03190056,0.045318812,0.17405471,0.10376873,0.031159006,0.03912697,0.11298334
2580,0.19179158,0.08988209,0.043389298,0.05852018,0.24192344,0.09873229,0.043441504,0.09974964,0.11126046
2581,0.19453865,0.11732779,0.031875655,0.045335196,0.17398567,0.103711665,0.031136047,0.039137963,0.112915315
2582,0.19173168,0.089838006,0.04337411,0.05851956,0.24183622,0.09867707,0.043427497,0.099731654,0.1111861
2583,0.19447407,0.11727176,0.031850804,0.045351498,0.1739167,0.10365467,0.031113118,0.03914891,0.11284733
2584,0.19167188,0.08979397,0.0433589,0.058519006,0.24174902,0.098621905,0.043413468,0.099713646,0.11111178
2585,0.19440961,0.11721577,0.031825982,0.045367863,0.17384784,0.1035977,0.031090247,0.039159894,0.11277934
2586,0.1916122,0.08974997,0.043343708,0.058518514,0.24166192,0.098566815,0.04339947,0.09969564,0.11103749
2587,0.19434528,0.11715984,0.031801205,0.045384232,0.17377913,0.10354079,0.031067446,0.039170887,0.11271139
2588,0.1915526,0.08970605,0.04332851,0.058518033,0.24157497,0.098511845,0.043385495,0.099677645,0.11096325
2589,0.19428106,0.11710401,0.031776443,0.045400605,0.17371042,0.10348389,0.031044656,0.03918187,0.11264342
2590,0.19149311,0.08966216,0.043313313,0.058517635,0.24148802,0.09845692,0.04337145,0.09965965,0.11088903
2591,0.19421697,0.11704819,0.03175175,0.04541702,0.1736418,0.10342699,0.03102192,0.039192893,0.11257552
2592,0.19143371,0.08961831,0.04329814,0.058517262,0.24140114,0.09840208,0.043357477,0.09964158,0.11081484
2593,0.19415292,0.1169924,0.03172709,0.045433424,0.1735733,0.10337016,0.03099924,0.039203893,0.11250761
2594,0.19137439,0.0895745,0.043282963,0.05851692,0.24131435,0.09834725,0.04334353,0.09962357,0.110740684
2595,0.194089,0.11693672,0.031702448,0.045449827,0.17350484,0.10331332,0.030976601,0.039214928,0.11243972
2596,0.19131513,0.08953075,0.043267794,0.05851658,0.24122757,0.09829257,0.043329544,0.09960546,0.11066656
2597,0.19402504,0.11688099,0.03167786,0.045466192,0.1734364,0.1032565,0.030953996,0.039225914,0.112371825
2598,0.19125597,0.089487046,0.0432526,0.058516327,0.24114084,0.09823793,0.043315515,0.0995874,0.11059246
2599,0.1939612,0.11682534,0.031653296,0.04548256,0.17336807,0.10319971,0.030931441,0.039236926,0.11230397
2600,0.19119689,0.0894434,0.0432374,0.058516085,0.24105418,0.09818337,0.04330152,0.0995693,0.11051838
2601,0.19389747,0.116769746,0.031628773,0.045498956,0.17329983,0.10314294,0.030908942,0.039247945,0.11223612
2602,0.19113788,0.08939978,0.043222208,0.058515884,0.24096753,0.09812887,0.04328753,0.09955113,0.11044433
2603,0.19383381,0.116714194,0.031604305,0.045515314,0.17323166,0.10308622,0.030886488,0.039258957,0.11216831
2604,0.19107893,0.08935621,0.04320704,0.05851569,0.24088097,0.098074384,0.04327357,0.09953303,0.1103703
2605,0.19377023,0.11665865,0.031579852,0.045531712,0.17316353,0.10302948,0.030864073,0.03926999,0.112100475
2606,0.19102013,0.08931268,0.043191876,0.058515575,0.2407945,0.09802002,0.0432596,0.09951489,0.11029631
2607,0.1937068,0.116603196,0.031555463,0.045548137,0.1730955,0.102972776,0.030841716,0.039281014,0.11203269
2608,0.19096145,0.08926922,0.04317672,0.058515504,0.24070808,0.09796573,0.043245647,0.099496715,0.11022236
2609,0.19364344,0.11654778,0.031531107,0.04556455,0.1730275,0.10291608,0.030819403,0.039292026,0.11196491
2610,0.19090277,0.08922578,0.04316155,0.058515437,0.24062173,0.097911485,0.04323166,0.09947859,0.11014842
2611,0.19358009,0.11649237,0.031506803,0.045580927,0.17295966,0.10285943,0.03079716,0.039303057,0.11189716
2612,0.19084424,0.08918239,0.0431464,0.058515437,0.24053544,0.0978573,0.043217707,0.09946043,0.11007451
2613,0.19351688,0.11643702,0.031482525,0.045597345,0.17289184,0.102802776,0.030774962,0.039314106,0.11182941
2614,0.1907857,0.08913903,0.043131236,0.05851544,0.24044916,0.097803205,0.043203752,0.09944221,0.11000063
2615,0.19345379,0.11638173,0.031458296,0.045613773,0.17282411,0.102746144,0.030752808,0.039325155,0.111761674
2616,0.19072734,0.08909574,0.043116104,0.058515493,0.240363,0.09774918,0.043189835,0.09942398,0.109926775
2617,0.19339076,0.11632645,0.031434104,0.04563021,0.17275642,0.10268951,0.030730687,0.039336223,0.11169393
2618,0.19066907,0.08905249,0.043100968,0.05851562,0.2402769,0.09769521,0.04317588,0.0994058,0.10985293
2619,0.19332786,0.11627124,0.031409968,0.045646656,0.17268887,0.10263295,0.03070864,0.03934729,0.111626275
2620,0.1906109,0.089009285,0.043085832,0.058515783,0.24019091,0.09764131,0.043161966,0.09938763,0.10977915
2621,0.19326504,0.11621608,0.031385876,0.045663074,0.1726214,0.10257638,0.030686647,0.03935837,0.1115586
2622,0.19055279,0.08896612,0.043070707,0.05851597,0.24010488,0.09758742,0.043148044,0.099369414,0.1097054
2623,0.19320226,0.11616095,0.031361815,0.045679495,0.17255393,0.10251985,0.030664703,0.03936938,0.11149096
2624,0.19049476,0.08892299,0.04305559,0.05851617,0.24001884,0.09753366,0.043134127,0.09935107,0.10963164
2625,0.19313952,0.11610582,0.0313378,0.04569591,0.17248654,0.10246329,0.03064279,0.039380457,0.11142331
2626,0.19043675,0.088879906,0.043040447,0.058516406,0.23993294,0.09747992,0.043120205,0.099332824,0.10955793
2627,0.19307686,0.11605076,0.031313837,0.04571228,0.17241925,0.10240675,0.030620947,0.039391544,0.111355685
2628,0.19037881,0.08883684,0.04302533,0.058516655,0.23984699,0.09742623,0.04310627,0.099314496,0.10948422
2629,0.19301432,0.11599573,0.03128991,0.045728676,0.17235197,0.10235024,0.030599166,0.039402563,0.11128808
2630,0.19032104,0.08879385,0.043010216,0.058516975,0.23976123,0.09737263,0.043092374,0.099296235,0.10941055
2631,0.19295189,0.115940735,0.03126603,0.04574512,0.17228481,0.10229375,0.030577429,0.03941363,0.11122051
2632,0.1902633,0.088750884,0.042995106,0.058517303,0.2396754,0.09731907,0.043078486,0.09927785,0.1093369
2633,0.1928895,0.11588581,0.031242201,0.045761477,0.1722177,0.10223724,0.03055575,0.039424695,0.111152954
2634,0.19020563,0.08870796,0.042980004,0.058517657,0.2395896,0.09726555,0.04306459,0.09925947,0.10926327
2635,0.19282708,0.11583086,0.031218393,0.045777835,0.17215063,0.10218078,0.030534094,0.039435755,0.111085355
2636,0.19014792,0.08866506,0.042964883,0.058517974,0.23950388,0.09721213,0.04305068,0.09924106,0.109189644
2637,0.1927647,0.11577593,0.031194633,0.04579415,0.17208357,0.10212431,0.030512482,0.039446786,0.1110178
2638,0.19009028,0.08862223,0.04294976,0.05851831,0.23941812,0.09715873,0.04303675,0.09922263,0.10911605
2639,0.19270234,0.11572101,0.031170905,0.04581042,0.17201659,0.10206781,0.030490942,0.039457835,0.110950224
2640,0.1900327,0.088579394,0.042934634,0.05851868,0.23933223,0.097105354,0.043022826,0.09920404,0.10904244
2641,0.19264013,0.115666166,0.031147232,0.04582674,0.17194965,0.10201133,0.030469459,0.03946887,0.110882685
2642,0.18997516,0.088536605,0.042919517,0.058519036,0.23924649,0.097052045,0.043008942,0.099185504,0.10896888
2643,0.19257796,0.115611315,0.031123605,0.045843028,0.17188288,0.1019549,0.030448025,0.039479952,0.11081516
2644,0.18991771,0.08849387,0.042904414,0.058519423,0.23916078,0.09699879,0.04299503,0.09916696,0.108895324
2645,0.19251579,0.11555648,0.031100025,0.04585929,0.17181604,0.101898424,0.030426648,0.03949097,0.11074762
2646,0.18986028,0.08845113,0.04288931,0.058519844,0.2390751,0.096945584,0.042981144,0.09914837,0.108821794
2647,0.19245368,0.11550169,0.03107648,0.045875523,0.17174926,0.10184195,0.030405317,0.039502002,0.11068011
2648,0.189803,0.08840846,0.042874202,0.05852034,0.23898944,0.09689242,0.04296724,0.09912978,0.10874827
2649,0.19239175,0.11544696,0.031053001,0.04589179,0.17168263,0.10178553,0.030384047,0.039513044,0.11061264
2650,0.18974572,0.088365816,0.04285909,0.05852082,0.23890384,0.09683931,0.042953353,0.09911117,0.10867479
2651,0.19232973,0.11539222,0.031029548,0.045907967,0.17161593,0.10172907,0.030362824,0.039524034,0.11054518
2652,0.18968841,0.0883232,0.042843957,0.05852125,0.23881814,0.09678624,0.042939436,0.09909247,0.108601265
2653,0.19226778,0.115337476,0.031006131,0.045924176,0.17154934,0.10167262,0.030341638,0.03953508,0.11047768
2654,0.18963131,0.08828062,0.042828895,0.0585218,0.23873264,0.096733235,0.042925585,0.09907382,0.10852783
2655,0.19220601,0.11528282,0.030982783,0.045940414,0.17148282,0.10161617,0.03032053,0.03954612,0.110410236
2656,0.18957421,0.08823809,0.0428138,0.05852232,0.23864701,0.09668027,0.042911686,0.09905506,0.10845438
2657,0.19214427,0.115228176,0.030959487,0.045956608,0.17141639,0.10155975,0.03029949,0.03955714,0.110342786
2658,0.1895172,0.088195585,0.042798705,0.058522902,0.23856156,0.09662736,0.042897824,0.099036366,0.108380966
2659,0.19208258,0.115173556,0.030936232,0.045972798,0.17134997,0.10150332,0.030278498,0.039568163,0.11027537
2660,0.1894603,0.088153124,0.04278364,0.058523536,0.23847607,0.096574485,0.04288397,0.09901762,0.10830757
2661,0.19202098,0.11511898,0.03091304,0.04598896,0.17128372,0.101446964,0.030257566,0.039579205,0.110208
2662,0.18940337,0.0881107,0.04276855,0.05852412,0.23839068,0.09652166,0.04287011,0.098998904,0.1082342
2663,0.19195932,0.1150644,0.030889858,0.04600507,0.17121738,0.1013905,0.03023668,0.039590195,0.11014057
2664,0.18934642,0.08806827,0.042753458,0.058524683,0.23830515,0.096468866,0.04285622,0.09898006,0.1081608
2665,0.1918977,0.11500982,0.030866742,0.04602115,0.17115112,0.10133408,0.03021582,0.039601225,0.1100732
2666,0.1892896,0.08802591,0.042738374,0.05852531,0.23821966,0.096416146,0.04284236,0.09896116,0.108087435
2667,0.19183618,0.11495529,0.030843657,0.046037234,0.17108493,0.10127766,0.03019504,0.039612237,0.110005826
2668,0.18923277,0.087983586,0.04272328,0.058525898,0.23813425,0.09636347,0.04282849,0.098942295,0.10801408
2669,0.19177464,0.11490075,0.030820627,0.046053257,0.1710187,0.101221204,0.030174304,0.039623197,0.10993845
2670,0.189176,0.087941274,0.042708203,0.05852651,0.23804876,0.09631081,0.042814624,0.09892332,0.10794073
2671,0.19171321,0.11484625,0.030797645,0.046069324,0.17095265,0.101164795,0.030153632,0.039634228,0.109871104
2672,0.18911931,0.087899,0.042693127,0.05852719,0.23796327,0.096258186,0.04280075,0.09890434,0.107867435
2673,0.19165185,0.114791796,0.03077472,0.046085324,0.17088665,0.101108395,0.030133039,0.03964521,0.10980378
2674,0.18906257,0.087856725,0.042678062,0.05852779,0.23787782,0.09620558,0.04278691,0.09888532,0.107794106
2675,0.19159038,0.114737295,0.030751817,0.046101276,0.1708206,0.10105195,0.030112453,0.0396562,0.10973642
2676,0.18900591,0.08781449,0.042662967,0.05852845,0.23779234,0.09615303,0.042773034,0.09886629,0.10772079
2677,0.19152912,0.1146829,0.03072899,0.046117235,0.1707546,0.10099548,0.030091941,0.03966717,0.109669104
2678,0.18894935,0.087772295,0.04264792,0.058529135,0.23770693,0.09610051,0.0427592,0.09884723,0.107647516
2679,0.19146782,0.11462846,0.030706184,0.04613317,0.1706887,0.10093904,0.030071503,0.039678156,0.109601796
2680,0.18889274,0.087730125,0.042632833,0.05852978,0.23762149,0.09604804,0.042745326,0.09882812,0.10757422
2681,0.19140655,0.11457403,0.03068346,0.046149053,0.17062278,0.10088258,0.030051105,0.039689098,0.109534495
2682,0.1888362,0.08768799,0.042617753,0.058530465,0.23753607,0.0959956,0.042731483,0.098809,0.10750097
2683,0.1913453,0.11451962,0.03066074,0.046164945,0.17055693,0.10082614,0.03003075,0.039700054,0.10946716
2684,0.18877964,0.08764587,0.042602662,0.05853111,0.23745054,0.09594321,0.04271761,0.098789714,0.107427694
2685,0.19128402,0.114465214,0.030638073,0.04618072,0.17049114,0.100769706,0.030010462,0.039710987,0.109399885
2686,0.1887231,0.08760379,0.042587563,0.058531746,0.23736498,0.09589081,0.04270371,0.09877045,0.10735443
2687,0.19122277,0.11441082,0.030615455,0.046196505,0.17042533,0.100713216,0.029990213,0.039721895,0.10933259
2688,0.18866661,0.08756174,0.042572476,0.058532394,0.2372795,0.09583848,0.042689856,0.098751165,0.10728117
2689,0.19116159,0.114356436,0.03059289,0.046212252,0.17035958,0.1006567,0.029970037,0.03973284,0.109265305
2690,0.18861017,0.08751969,0.042557403,0.05853308,0.23719403,0.095786184,0.042675994,0.09873184,0.10720795
2691,0.19110039,0.11430208,0.030570379,0.04622794,0.1702939,0.100600235,0.02994992,0.03974373,0.10919806
2692,0.18855362,0.08747767,0.042542275,0.058533665,0.23710841,0.095733896,0.04266209,0.098712415,0.10713471
2693,0.19103907,0.11424766,0.030547868,0.04624355,0.17022806,0.10054368,0.029929804,0.039754584,0.109130755
2694,0.1884971,0.08743566,0.04252716,0.05853427,0.2370227,0.09568161,0.042648185,0.09869291,0.10706145
2695,0.19097789,0.11419328,0.030525438,0.046259165,0.17016244,0.10048717,0.029909777,0.039765496,0.1090635
2696,0.18844065,0.087393686,0.042512048,0.058534913,0.2369371,0.095629394,0.04263429,0.098673426,0.10698824
2697,0.19091676,0.114138946,0.030503057,0.04627477,0.17009686,0.10043067,0.029889802,0.039776385,0.108996265
2698,0.18838422,0.08735174,0.042496953,0.058535535,0.2368515,0.09557722,0.042620413,0.09865387,0.106915034
2699,0.19085559,0.11408459,0.030480698,0.046290316,0.17003125,0.10037415,0.029869888,0.039787214,0.108929016
2700,0.18832779,0.08730982,0.042481832,0.05853615,0.23676589,0.095525034,0.04260651,0.09863435,0.1068418
2701,0.19079456,0.114030264,0.030458426,0.046305865,0.16996573,0.10031759,0.02985004,0.0397981,0.10886179
2702,0.18827151,0.08726792,0.04246675,0.058536846,0.23668036,0.095472895,0.04259266,0.098614804,0.106768616
2703,0.19073352,0.113975964,0.030436192,0.04632137,0.1699002,0.100261025,0.02983023,0.039808944,0.108794585
2704,0.18821515,0.08722605,0.042451635,0.058537472,0.23659468,0.0954208,0.04257874,0.09859515,0.10669541
2705,0.19067249,0.11392166,0.030413995,0.046336822,0.16983476,0.100204445,0.02981049,0.039819814,0.10872736
2706,0.18815881,0.0871842,0.04243653,0.05853808,0.236509,0.095368735,0.04256485,0.098575406,0.10662223
2707,0.19061133,0.113867305,0.030391848,0.046352174,0.16976926,0.10014787,0.02979078,0.039830606,0.10866016
2708,0.18810248,0.08714236,0.042421427,0.058538694,0.23642337,0.09531666,0.042550985,0.09855572,0.10654905
2709,0.19055036,0.11381303,0.030369747,0.046367582,0.16970387,0.1000913,0.029771138,0.039841425,0.108592965
2710,0.18804617,0.08710055,0.042406302,0.058539316,0.23633763,0.09526462,0.042537067,0.09853593,0.10647586
2711,0.19048932,0.11375874,0.030347679,0.046382897,0.16963845,0.100034654,0.029751552,0.03985224,0.10852578
2712,0.18798985,0.08705876,0.042391192,0.058539897,0.23625186,0.09521262,0.042523157,0.098516084,0.10640268
2713,0.19042833,0.11370446,0.030325683,0.04639819,0.16957311,0.09997807,0.02973203,0.039863016,0.10845861
2714,0.1879336,0.087016985,0.04237608,0.058540523,0.2361661,0.09516063,0.042509276,0.0984962,0.10632953
2715,0.19036731,0.113650165,0.030303726,0.04641342,0.1695078,0.099921435,0.029712567,0.0398738,0.10839145
2716,0.18787733,0.08697526,0.04236094,0.05854111,0.23608035,0.09510869,0.04249535,0.098476306,0.10625636
2717,0.19030632,0.11359589,0.030281816,0.046428625,0.16944247,0.09986477,0.029693164,0.03988454,0.10832427
2718,0.18782103,0.08693352,0.04234583,0.058541693,0.23599453,0.09505677,0.042481445,0.09845631,0.1061832
2719,0.19024536,0.1135416,0.03025995,0.046443798,0.16937724,0.09980814,0.029673776,0.03989533,0.10825712
2720,0.18776473,0.0868918,0.042330697,0.058542237,0.23590866,0.09500482,0.042467568,0.09843627,0.10611003
2721,0.1901843,0.11348729,0.030238125,0.046458893,0.16931193,0.09975141,0.029654462,0.03990605,0.10818993
2722,0.18770836,0.08685009,0.04231555,0.05854271,0.2358227,0.09495292,0.042453624,0.09841617,0.106036864
2723,0.19012322,0.113432966,0.030216355,0.046473887,0.16924669,0.09969471,0.029635215,0.03991677,0.10812278
2724,0.18765202,0.08680843,0.042300392,0.05854321,0.23573667,0.09490104,0.04243966,0.098395966,0.10596368
2725,0.19006209,0.113378644,0.030194605,0.046488836,0.16918136,0.09963794,0.029615974,0.03992745,0.1080556
2726,0.18759575,0.086766765,0.042285256,0.058543745,0.23565067,0.09484913,0.042425748,0.0983758,0.105890505
2727,0.19000123,0.113324404,0.030172946,0.04650389,0.16911627,0.09958124,0.02959686,0.03993817,0.1079885
2728,0.18753953,0.086725116,0.04227013,0.05854429,0.23556483,0.09479733,0.042411823,0.09835569,0.105817385
2729,0.18994029,0.11327014,0.03015133,0.046518818,0.16905111,0.09952448,0.029577767,0.039948873,0.10792139
2730,0.18748325,0.086683474,0.042254973,0.0585448,0.23547882,0.0947455,0.042397898,0.09833541,0.10574422
2731,0.18987933,0.11321585,0.030129746,0.046533737,0.16898601,0.099467725,0.02955874,0.03995954,0.10785426
2732,0.18742706,0.08664189,0.04223985,0.05854532,0.23539284,0.094693705,0.04238399,0.09831514,0.10567108
2733,0.18981837,0.113161586,0.030108232,0.04654855,0.16892087,0.09941094,0.029539753,0.03997018,0.10778716
2734,0.18737084,0.08660032,0.0422247,0.058545806,0.23530677,0.094641924,0.042370047,0.0982948,0.10559794
2735,0.18975747,0.11310732,0.030086746,0.046563406,0.16885583,0.09935413,0.02952085,0.039980847,0.10772007
2736,0.18731461,0.086558744,0.04220956,0.058546323,0.23522067,0.09459017,0.042356104,0.098274395,0.10552481
2737,0.18969648,0.11305304,0.03006531,0.046578124,0.16879077,0.09929733,0.029501973,0.039991464,0.10765299
2738,0.18725821,0.08651717,0.042194366,0.058546677,0.23513442,0.094538406,0.042342126,0.09825389,0.10545164
2739,0.18963537,0.1129987,0.030043928,0.046592735,0.16872564,0.09924044,0.02948315,0.040002055,0.10758587
2740,0.18720192,0.086475626,0.042179193,0.05854709,0.2350482,0.09448665,0.04232818,0.09823338,0.10537849
2741,0.18957439,0.11294441,0.030022569,0.046607397,0.16866063,0.099183574,0.029464375,0.040012676,0.10751877
2742,0.18714556,0.08643408,0.042164017,0.058547463,0.2349619,0.09443491,0.042314198,0.098212786,0.10530534
2743,0.1895133,0.11289008,0.030001285,0.046621934,0.16859557,0.09912665,0.02944569,0.040023226,0.107451685
2744,0.18708917,0.08639255,0.04214881,0.058547817,0.23487556,0.094383195,0.0423002,0.09819217,0.10523217
2745,0.18945216,0.11283573,0.029980013,0.04663642,0.1685305,0.099069715,0.029427007,0.04003377,0.107384585
2746,0.18703276,0.08635103,0.042133607,0.058548115,0.23478904,0.09433146,0.04228621,0.098171376,0.105158985
2747,0.18939105,0.11278138,0.029958813,0.046650853,0.16846547,0.09901275,0.02940839,0.040044326,0.10731748
2748,0.18697637,0.08630953,0.042118408,0.058548436,0.23470266,0.09427978,0.042272195,0.098150685,0.10508582
2749,0.18932998,0.11272706,0.02993765,0.046665266,0.16840047,0.09895581,0.029389836,0.040054835,0.10725041
2750,0.18691999,0.08626805,0.04210321,0.058548726,0.23461615,0.09422805,0.04225822,0.09812987,0.10501266
2751,0.18926887,0.112672724,0.029916544,0.0466796,0.16833551,0.09889881,0.02937135,0.04006535,0.107183345
2752,0.18686353,0.08622656,0.04208798,0.058548987,0.23452961,0.09417635,0.042244207,0.09810905,0.10493948
2753,0.18920769,0.11261834,0.029895473,0.046693873,0.16827048,0.098841794,0.02935289,0.040075794,0.10711627
2754,0.18680719,0.08618512,0.042072777,0.058549285,0.23444304,0.09412473,0.042230215,0.09808811,0.10486631
2755,0.18914667,0.11256403,0.02987447,0.04670816,0.16820562,0.098784804,0.029334515,0.04008629,0.10704925
2756,0.18675077,0.086143665,0.042057533,0.05854956,0.23435652,0.0940731,0.04221617,0.09806726,0.104793176
2757,0.1890855,0.11250965,0.029853506,0.04672234,0.16814062,0.098727696,0.02931618,0.040096737,0.1069822
2758,0.18669432,0.08610223,0.042042326,0.05854977,0.2342698,0.094021425,0.04220217,0.098046206,0.10471998
2759,0.18902439,0.11245531,0.029832603,0.04673648,0.16807573,0.09867064,0.029297914,0.04010718,0.10691516
2760,0.18663783,0.08606081,0.042027086,0.058549944,0.23418304,0.0939698,0.042188134,0.09802511,0.104646794
2761,0.18896316,0.11240091,0.029811714,0.04675053,0.1680108,0.098613545,0.029279657,0.040117584,0.106848106
2762,0.18658131,0.08601938,0.042011846,0.058550086,0.2340962,0.093918145,0.04217409,0.098003976,0.104573615
2763,0.18890193,0.11234651,0.029790886,0.04676454,0.16794585,0.09855638,0.029261488,0.040127974,0.106781065
2764,0.18652478,0.08597797,0.041996587,0.058550224,0.23400941,0.093866535,0.042160038,0.09798284,0.10450043
2765,0.18884066,0.112292096,0.029770108,0.04677846,0.16788095,0.0984992,0.02924337,0.040138386,0.10671405
2766,0.18646823,0.08593659,0.04198132,0.05855031,0.23392248,0.09381494,0.04214598,0.09796156,0.10442723
2767,0.1887794,0.11223767,0.029749356,0.04679237,0.16781604,0.098442025,0.02922528,0.040148728,0.106646985
2768,0.18641154,0.085895166,0.041966036,0.058550347,0.23383552,0.09376333,0.042131886,0.097940296,0.10435403
2769,0.18871804,0.11218321,0.02972865,0.04680617,0.16775106,0.0983848,0.02920724,0.04015902,0.10657996
2770,0.18635496,0.08585379,0.041950747,0.058550425,0.23374845,0.093711704,0.042117808,0.09791894,0.10428082
2771,0.18865669,0.11212878,0.029708013,0.046819903,0.16768616,0.09832757,0.02918927,0.040169336,0.10651296
2772,0.18629825,0.085812405,0.041935455,0.058550388,0.23366134,0.09366009,0.042103723,0.09789753,0.104207605
2773,0.18859527,0.11207429,0.029687405,0.04683358,0.16762123,0.098270275,0.029171348,0.040179603,0.10644593
2774,0.18624154,0.085771024,0.041920148,0.058550354,0.2335741,0.093608476,0.04208958,0.09787606,0.10413438
2775,0.18853389,0.11201982,0.029666852,0.046847206,0.16755632,0.09821296,0.029153485,0.040189873,0.10637892
2776,0.18618482,0.08572966,0.041904837,0.05855032,0.23348686,0.09355688,0.042075474,0.0978545,0.10406116
2777,0.18847248,0.111965336,0.029646363,0.046860788,0.16749147,0.09815564,0.02913568,0.040200148,0.10631193
2778,0.18612802,0.08568829,0.041889526,0.05855021,0.23339961,0.09350528,0.042061377,0.09783296,0.1039879
2779,0.188411,0.11191082,0.02962589,0.046874292,0.16742653,0.098098256,0.029117895,0.040210377,0.10624489
2780,0.18607132,0.08564697,0.041874204,0.058550153,0.2333123,0.0934537,0.042047247,0.097811356,0.10391468
2781,0.18834959,0.11185632,0.029605485,0.04688779,0.16736175,0.09804092,0.029100215,0.040220615,0.10617793
2782,0.1860145,0.08560562,0.041858874,0.058549996,0.23322491,0.093402125,0.04203312,0.09778966,0.10384144
2783,0.1882881,0.1118018,0.029585123,0.04690117,0.1672968,0.097983494,0.029082533,0.040230773,0.10611094
2784,0.18595767,0.08556429,0.041843534,0.058549855,0.23313744,0.09335057,0.042018957,0.09776792,0.10376821
2785,0.18822658,0.111747265,0.029564805,0.04691451,0.16723195,0.09792608,0.02906493,0.04024095,0.10604396
2786,0.18590078,0.08552297,0.041828178,0.058549635,0.23304993,0.093299,0.0420048,0.09774613,0.10369496
2787,0.188165,0.11169271,0.029544525,0.046927765,0.16716707,0.097868584,0.029047381,0.040251113,0.10597696
2788,0.18584387,0.08548164,0.041812826,0.058549404,0.23296225,0.09324737,0.04199063,0.09772425,0.10362168
2789,0.18810335,0.111638114,0.02952429,0.04694095,0.16710219,0.09781109,0.029029872,0.04026122,0.10590997
2790,0.1857869,0.085440315,0.041797467,0.05854913,0.23287456,0.09319576,0.041976456,0.09770234,0.10354839
2791,0.18804176,0.11158353,0.029504111,0.046954125,0.16703732,0.09775356,0.029012408,0.040271353,0.10584298
2792,0.18572995,0.08539902,0.041782092,0.058548845,0.23278686,0.09314421,0.0419623,0.09768036,0.10347513
2793,0.18798009,0.11152892,0.029483981,0.046967186,0.16697244,0.09769601,0.028995026,0.040281415,0.10577603
2794,0.18567295,0.0853577,0.041766714,0.058548536,0.23269914,0.093092635,0.041948102,0.09765841,0.103401855
2795,0.1879184,0.1114743,0.029463904,0.04698018,0.16690758,0.09763843,0.028977687,0.040291466,0.105709076
2796,0.18561588,0.08531639,0.04175132,0.058548164,0.23261124,0.093041055,0.041933898,0.09763629,0.10332857
2797,0.18785672,0.11141968,0.029443862,0.04699318,0.16684273,0.09758081,0.02896039,0.040301528,0.10564212
2798,0.18555886,0.0852751,0.041735943,0.058547817,0.23252344,0.09298949,0.041919705,0.09761424,0.10325527
2799,0.18779501,0.11136506,0.029423885,0.047006063,0.16677788,0.09752319,0.028943144,0.040311553,0.10557519
2800,0.18550175,0.08523379,0.041720554,0.058547415,0.23243544,0.09293792,0.04190548,0.09759205,0.10318197
2801,0.18773323,0.11131036,0.029403944,0.047018927,0.16671304,0.09746551,0.028925966,0.04032157,0.10550825
2802,0.18544458,0.08519251,0.041705128,0.05854694,0.23234735,0.09288631,0.041891236,0.09756981,0.10310865
2803,0.18767133,0.11125567,0.029384036,0.04703162,0.16664818,0.09740781,0.028908823,0.040331546,0.105441295
2804,0.18538734,0.08515121,0.0416897,0.058546428,0.23225915,0.09283473,0.041876998,0.09754743,0.10303532
2805,0.18760943,0.11120095,0.029364174,0.047044303,0.16658324,0.09735005,0.02889173,0.040341455,0.10537436
2806,0.18533006,0.08510992,0.041674268,0.058545865,0.23217091,0.09278312,0.04186273,0.09752507,0.102961995
2807,0.18754745,0.11114623,0.029344363,0.04705686,0.16651833,0.09729228,0.028874673,0.040351372,0.10530741
2808,0.1852727,0.08506862,0.041658796,0.058545277,0.23208258,0.09273151,0.041848447,0.09750263,0.10288865
2809,0.18748541,0.11109145,0.029324584,0.047069382,0.16645345,0.09723451,0.02885766,0.040361278,0.10524046
2810,0.18521526,0.085027315,0.041643325,0.058544613,0.23199418,0.09267992,0.041834146,0.097480126,0.102815285
2811,0.18742332,0.11103666,0.029304853,0.04708182,0.16638851,0.09717664,0.02884072,0.040371146,0.10517352
2812,0.18515775,0.084986016,0.041627835,0.0585439,0.23190561,0.09262826,0.041819837,0.09745752,0.10274189
2813,0.18736118,0.11098184,0.029285165,0.04709419,0.16632353,0.097118765,0.028823813,0.04038096,0.105106585
2814,0.18510024,0.08494473,0.04161234,0.058543175,0.231817,0.092576645,0.041805506,0.097434856,0.10266852
2815,0.187299,0.11092701,0.029265516,0.04710648,0.1662586,0.09706087,0.02880694,0.040390793,0.10503966
2816,0.18504265,0.084903434,0.041596808,0.058542393,0.23172837,0.09252503,0.04179114,0.097412206,0.10259512
2817,0.18723668,0.11087213,0.029245915,0.047118634,0.1661936,0.0970029,0.028790135,0.040400565,0.10497273
2818,0.18498498,0.08486215,0.041581262,0.058541566,0.23163947,0.09247338,0.04177676,0.09738934,0.1025217
2819,0.1871744,0.11081723,0.029226368,0.047130793,0.1661286,0.09694493,0.028773382,0.040410295,0.104905814
2820,0.18492731,0.08482086,0.04156573,0.05854074,0.23155072,0.09242175,0.041762397,0.09736658,0.10244829
2821,0.18711218,0.11076237,0.02920687,0.047142938,0.1660637,0.09688695,0.028756673,0.040420067,0.104838885
2822,0.18486968,0.084779546,0.041550215,0.058539905,0.231462,0.09237011,0.041748077,0.09734381,0.1023749
2823,0.18704993,0.1107075,0.029187415,0.04715501,0.16599876,0.09682893,0.028740007,0.040429823,0.104771994
2824,0.18481193,0.08473828,0.041534673,0.058538992,0.23137304,0.09231849,0.041733686,0.09732088,0.10230146
2825,0.18698741,0.11065252,0.02916801,0.047166888,0.16593373,0.09677085,0.028723424,0.04043946,0.10470512
2826,0.18475413,0.084696986,0.041519098,0.058538057,0.23128399,0.0922668,0.041719273,0.09729792,0.102228016
2827,0.186925,0.11059755,0.029148646,0.04717881,0.16586871,0.09671274,0.02870687,0.040449116,0.10463821
2828,0.18469627,0.08465569,0.041503515,0.058537066,0.23119491,0.092215165,0.041704867,0.09727489,0.10215457
2829,0.18686253,0.11054261,0.029129304,0.047190614,0.16580373,0.096654594,0.028690353,0.040458776,0.10457132
2830,0.18463832,0.08461439,0.041487943,0.058536,0.23110566,0.092163466,0.04169044,0.09725175,0.1020811
2831,0.18679991,0.11048758,0.029110022,0.04720231,0.16573873,0.096596435,0.028673882,0.040468406,0.104504414
2832,0.18458033,0.08457308,0.041472334,0.0585349,0.23101634,0.09211178,0.04167599,0.09722858,0.10200762
2833,0.1867373,0.11043253,0.029090796,0.047213975,0.16567367,0.09653824,0.02865746,0.040477976,0.10443752
2834,0.1845223,0.0845318,0.04145673,0.058533777,0.23092708,0.09206011,0.04166156,0.0972054,0.101934135
2835,0.18667465,0.11037749,0.029071605,0.047225557,0.16560866,0.09648002,0.028641086,0.040487554,0.10437065
2836,0.18446419,0.084490485,0.041441087,0.058532603,0.23083758,0.0920084,0.04164708,0.09718212,0.101860635
2837,0.18661189,0.1103224,0.02905246,0.04723702,0.16554356,0.09642174,0.028624762,0.04049705,0.10430379
2838,0.18440591,0.08444916,0.04142543,0.058531333,0.23074803,0.09195669,0.04163257,0.09715875,0.10178711
2839,0.18654901,0.11026727,0.029033344,0.047248393,0.16547841,0.09636339,0.02860848,0.040506545,0.1042369
2840,0.18434766,0.08440785,0.04140978,0.058530033,0.23065832,0.09190494,0.041618075,0.0971353,0.10171356
2841,0.18648618,0.11021213,0.029014284,0.047259763,0.16541332,0.09630506,0.028592251,0.04051602,0.10417001
2842,0.18428941,0.08436654,0.04139412,0.058528755,0.23056862,0.09185318,0.041603543,0.097111896,0.10164003
2843,0.18642332,0.110156976,0.028995275,0.04727106,0.16534823,0.09624668,0.028576074,0.04052547,0.10410315
2844,0.18423107,0.08432521,0.041378453,0.058527403,0.2304788,0.09180145,0.041589044,0.097088315,0.101566486
2845,0.18636042,0.11010182,0.028976303,0.047282286,0.16528316,0.0961883,0.028559953,0.04053491,0.10403629
2846,0.18417269,0.0842839,0.04136278,0.058526017,0.23038895,0.09174969,0.0415745,0.09706476,0.10149293
2847,0.18629737,0.11004659,0.028957374,0.04729341,0.16521803,0.09612984,0.028543869,0.04054431,0.10396944
2848,0.18411422,0.0842426,0.041347075,0.05852455,0.23029898,0.091697894,0.04155996,0.09704113,0.101419345
2849,0.18623435,0.10999137,0.028938489,0.047304504,0.16515288,0.09607138,0.028527832,0.04055367,0.10390258
2850,0.18405575,0.08420126,0.041331362,0.058523115,0.23020902,0.09164618,0.041545372,0.097017474,0.10134578
2851,0.18617128,0.10993614,0.028919654,0.047315482,0.16508774,0.09601289,0.028511835,0.04056302,0.103835754
2852,0.18399717,0.08415993,0.041315652,0.05852158,0.23011887,0.09159438,0.04153081,0.09699369,0.10127218
2853,0.18610811,0.10988084,0.028900856,0.047326412,0.16502255,0.09595433,0.028495884,0.04057233,0.10376892
2854,0.18393858,0.08411861,0.04129992,0.05852005,0.23002875,0.091542564,0.041516215,0.096969955,0.101198584
2855,0.18604496,0.10982557,0.028882127,0.047337268,0.1649574,0.09589575,0.028480018,0.04058163,0.103702106
2856,0.18387987,0.084077254,0.04128419,0.058518425,0.22993845,0.09149076,0.04150163,0.09694605,0.10112498
2857,0.18598169,0.10977025,0.028863413,0.04734802,0.16489217,0.095837146,0.028464146,0.040590867,0.10363528
2858,0.1838211,0.08403592,0.041268412,0.05851677,0.22984815,0.09143896,0.041486993,0.09692218,0.10105134
2859,0.1859183,0.10971488,0.028844737,0.0473587,0.16482694,0.0957785,0.028448323,0.04060012,0.10356846
2860,0.18376222,0.08399455,0.041252635,0.058515042,0.22975764,0.0913871,0.041472346,0.0968982,0.1009777
2861,0.18585485,0.10965948,0.028826112,0.047369257,0.16476168,0.09571979,0.028432567,0.04060932,0.103501625
2862,0.1837032,0.08395319,0.04123682,0.058513194,0.22966692,0.091335215,0.041457675,0.09687403,0.10090402
2863,0.18579125,0.10960402,0.02880751,0.04737971,0.16469637,0.095661074,0.028416827,0.040618464,0.10343479
2864,0.18364412,0.08391182,0.041220985,0.058511317,0.22957623,0.09128332,0.041442975,0.096849926,0.10083031
2865,0.18572763,0.109548554,0.02878896,0.047390126,0.16463098,0.09560228,0.02840115,0.040627554,0.103367954
2866,0.18358496,0.083870426,0.041205134,0.0585094,0.2294853,0.091231436,0.04142825,0.09682561,0.10075662
2867,0.18566397,0.10949306,0.028770456,0.047400437,0.16456564,0.09554347,0.028385507,0.04063667,0.103301145
2868,0.18352586,0.08382906,0.0411893,0.058507502,0.22939456,0.091179535,0.04141354,0.09680149,0.100682914
2869,0.18560033,0.10943755,0.02875202,0.047410756,0.16450031,0.09548465,0.028369922,0.04064573,0.103234336
2870,0.18346664,0.08378768,0.041173458,0.058505513,0.2293036,0.09112766,0.04139882,0.096777126,0.1006092
2871,0.18553656,0.10938203,0.02873358,0.04742095,0.16443497,0.095425785,0.028354365,0.040654827,0.10316751
2872,0.18340737,0.08374627,0.041157592,0.058503516,0.22921261,0.0910757,0.041384097,0.096752815,0.10053546
2873,0.18547276,0.10932647,0.028715229,0.047431067,0.16436955,0.09536686,0.02833887,0.040663823,0.10310075
2874,0.18334806,0.083704874,0.04114172,0.058501463,0.22912148,0.09102374,0.041369315,0.09672841,0.10046173
2875,0.18540889,0.10927087,0.028696913,0.047441106,0.16430415,0.09530789,0.028323442,0.04067282,0.10303396
2876,0.1832886,0.08366348,0.041125823,0.0584993,0.2290303,0.09097179,0.04135455,0.09670396,0.100387976
2877,0.1853449,0.10921524,0.028678613,0.04745105,0.16423874,0.09524896,0.02830801,0.04068177,0.10296716
2878,0.183229,0.083622046,0.041109886,0.05849707,0.22893886,0.09091979,0.041339725,0.096679345,0.10031418
2879,0.1852807,0.10915953,0.028660364,0.047460813,0.16417322,0.095189914,0.028292641,0.040690664,0.102900356
2880,0.18316936,0.083580606,0.04109393,0.05849482,0.22884735,0.09086777,0.041324873,0.09665472,0.100240365
2881,0.18521665,0.10910387,0.028642152,0.047470625,0.16410774,0.09513088,0.028277295,0.040699564,0.1028336
2882,0.18310966,0.08353917,0.041077986,0.058492497,0.22875583,0.09081575,0.04131006,0.096630014,0.10016656
2883,0.18515235,0.10904809,0.028623989,0.047480267,0.16404217,0.09507176,0.02826201,0.0407084,0.1027668
2884,0.18304983,0.083497696,0.04106201,0.05849013,0.22866416,0.09076368,0.04129519,0.09660529,0.10009272
2885,0.18508811,0.10899234,0.028605863,0.04748991,0.1639766,0.09501257,0.028246764,0.040717255,0.10270002
2886,0.18299012,0.08345624,0.041046057,0.058487814,0.2285726,0.09071165,0.041280337,0.096580625,0.1000189
2887,0.18502393,0.10893661,0.028587803,0.04749952,0.1639111,0.094953455,0.028231587,0.040726066,0.102633275
2888,0.18293034,0.08341479,0.04103008,0.058485463,0.22848089,0.09065958,0.041265484,0.09655583,0.09994507
2889,0.18495962,0.10888083,0.02856978,0.047509022,0.16384557,0.09489428,0.028216457,0.040734835,0.102566555
2890,0.18287037,0.083373345,0.041014098,0.058482934,0.22838902,0.0906075,0.041250613,0.09653091,0.0998712
2891,0.18489517,0.10882499,0.028551785,0.047518402,0.16377994,0.09483503,0.028201342,0.040743567,0.10249978
2892,0.1828103,0.08333184,0.04099808,0.058480386,0.22829704,0.09055542,0.041235685,0.096505925,0.099797346
2893,0.18483067,0.108769104,0.028533831,0.047527723,0.16371429,0.094775766,0.028186264,0.04075227,0.102433056
2894,0.18275025,0.08329035,0.04098206,0.058477838,0.22820497,0.090503275,0.041220773,0.09648093,0.09972347
2895,0.18476611,0.10871323,0.02851593,0.047536954,0.16364866,0.094716445,0.02817125,0.04076098,0.10236632
2896,0.18269004,0.08324885,0.04096601,0.058475174,0.22811285,0.09045115,0.041205823,0.09645588,0.09964956
2897,0.18470141,0.108657286,0.02849806,0.04754608,0.16358297,0.09465711,0.028156258,0.0407696,0.10229958
2898,0.1826298,0.08320734,0.040949956,0.05847249,0.22802064,0.09039901,0.041190863,0.09643076,0.099575646
2899,0.18463673,0.108601354,0.028480232,0.04755513,0.16351727,0.09459776,0.02814131,0.0407782,0.10223287
2900,0.18256937,0.08316583,0.04093386,0.058469683,0.22792824,0.09034685,0.04117586,0.09640552,0.099501714
2901,0.18457186,0.10854534,0.028462436,0.04756409,0.16345148,0.094538294,0.028126413,0.040786777,0.10216613
2902,0.18250892,0.083124295,0.040917758,0.058466863,0.2278358,0.090294644,0.041160837,0.096380316,0.09942774
2903,0.18450692,0.1084893,0.028444676,0.047572948,0.16338573,0.09447887,0.028111542,0.040795326,0.10209941
2904,0.1824483,0.08308273,0.040901642,0.05846393,0.22774315,0.090242416,0.04114583,0.09635491,0.09935376
2905,0.18444186,0.10843321,0.028426938,0.04758171,0.16331981,0.0944193,0.028096698,0.04080381,0.10203266
2906,0.18238766,0.083041176,0.040885467,0.05846102,0.22765043,0.090190195,0.04113073,0.09632952,0.099279776
2907,0.18437682,0.10837712,0.028409276,0.047590423,0.16325402,0.09435983,0.028081909,0.040812287,0.101965964
2908,0.18232696,0.0829996,0.04086936,0.058458,0.22755769,0.09013791,0.041115716,0.09630406,0.09920578
2909,0.18431169,0.108320996,0.028391648,0.04759904,0.16318813,0.09430023,0.028067173,0.04082073,0.101899244
2910,0.1822662,0.08295803,0.040853176,0.058454998,0.22746488,0.09008565,0.041100606,0.09627863,0.09913176
2911,0.18424651,0.10826484,0.028374065,0.047607593,0.16312224,0.09424062,0.028052468,0.04082916,0.10183256
2912,0.18220535,0.08291642,0.04083702,0.0584519,0.2273719,0.09003333,0.041085526,0.09625304,0.099057734
2913,0.18418124,0.10820864,0.028356524,0.047616072,0.1630563,0.09418097,0.028037813,0.04083751,0.10176587
2914,0.18214442,0.082874835,0.040820803,0.058448777,0.22727889,0.08998104,0.0410704,0.09622743,0.0989837
2915,0.18411592,0.10815245,0.028339019,0.04762446,0.16299039,0.094121344,0.028023189,0.040845856,0.10169918
2916,0.18208338,0.082833216,0.04080461,0.058445554,0.22718573,0.0899287,0.041055273,0.09620175,0.09890964
2917,0.18405047,0.1080962,0.028321536,0.047632746,0.16292436,0.0940616,0.028008599,0.040854175,0.1016325
2918,0.18202226,0.08279158,0.040788393,0.05844228,0.2270925,0.08987633,0.041040137,0.09617603,0.09883557
2919,0.18398497,0.1080399,0.028304098,0.047640968,0.16285841,0.094001874,0.027994072,0.04086246,0.101565816
2920,0.18196101,0.082749926,0.040772114,0.058438975,0.22699912,0.089823954,0.04102493,0.096150234,0.09876147
2921,0.1839194,0.10798359,0.02828671,0.047649097,0.1627923,0.09394207,0.027979545,0.040870678,0.10149915
2922,0.18189979,0.082708284,0.040755887,0.05843562,0.2269057,0.08977153,0.041009754,0.09612441,0.09868737
2923,0.18385379,0.10792724,0.028269377,0.047657177,0.16272627,0.093882225,0.027965106,0.04087894,0.10143249
2924,0.18183841,0.08266661,0.040739626,0.058432173,0.22681218,0.0897191,0.040994562,0.09609852,0.098613255
2925,0.18378796,0.10787082,0.028252054,0.04766509,0.16266008,0.093822315,0.027950669,0.04088709,0.10136583
2926,0.18177694,0.08262494,0.0407233,0.05842869,0.22671857,0.08966671,0.040979333,0.09607252,0.09853912
2927,0.18372217,0.107814394,0.028234782,0.047672987,0.16259395,0.09376243,0.027936287,0.04089523,0.101299174
2928,0.1817154,0.08258323,0.04070703,0.058425136,0.22662486,0.089614205,0.040964097,0.09604655,0.098464966
2929,0.18365628,0.10775796,0.028217554,0.047680765,0.16252781,0.093702525,0.027921945,0.04090334,0.101232536
2930,0.18165377,0.082541525,0.04069069,0.05842156,0.22653097,0.08956174,0.04094882,0.09602042,0.09839081
2931,0.1835903,0.107701465,0.028200379,0.04768846,0.16246161,0.09364253,0.027907657,0.040911417,0.101165906
2932,0.18159206,0.0824998,0.040674362,0.058417905,0.22643703,0.08950921,0.040933546,0.09599428,0.09831661
2933,0.18352428,0.10764496,0.028183214,0.04769611,0.16239536,0.09358253,0.027893359,0.040919468,0.10109926
2934,0.1815303,0.08245808,0.04065802,0.058414195,0.22634304,0.089456685,0.040918265,0.09596808,0.09824243
2935,0.18345816,0.10758841,0.028166108,0.047703635,0.16232911,0.09352249,0.027879125,0.04092749,0.10103264
2936,0.18146838,0.08241634,0.040641636,0.05841041,0.22624889,0.08940416,0.04090295,0.09594178,0.09816821
2937,0.18339191,0.1075318,0.028149033,0.04771107,0.16226277,0.09346239,0.02786494,0.04093543,0.100966
2938,0.18140642,0.082374565,0.040625244,0.058406614,0.22615469,0.089351565,0.040887594,0.09591553,0.09809399
2939,0.18332572,0.107475206,0.028132003,0.04771851,0.16219643,0.09340226,0.027850801,0.040943373,0.1008994
2940,0.18134445,0.082332805,0.040608868,0.058402784,0.22606042,0.089298986,0.040872253,0.09588919,0.09801977
2941,0.18325946,0.10741858,0.028115036,0.047725845,0.16213015,0.09334213,0.0278367,0.04095131,0.10083283
2942,0.1812824,0.082291044,0.04059247,0.058398888,0.2259661,0.08924638,0.040856924,0.09586278,0.09794554
2943,0.18319306,0.10736191,0.028098084,0.047733065,0.16206378,0.093281955,0.02782263,0.040959187,0.10076624
2944,0.18122019,0.082249224,0.040576052,0.058394905,0.2258716,0.08919374,0.04084152,0.09583635,0.09787127
2945,0.18312648,0.10730519,0.028081171,0.04774012,0.16199735,0.093221724,0.027808594,0.040967036,0.10069964
2946,0.18115781,0.08220742,0.040559575,0.058390822,0.22577691,0.08914111,0.040826075,0.095809735,0.097796984
2947,0.18305986,0.107248425,0.028064279,0.04774715,0.16193083,0.09316144,0.027794585,0.0409748,0.100633055
2948,0.1810953,0.082165584,0.040543076,0.05838663,0.22568205,0.08908838,0.040810633,0.09578305,0.097722664
2949,0.18299305,0.10719161,0.028047424,0.047754027,0.16186427,0.09310114,0.027780589,0.040982544,0.10056645
2950,0.1810327,0.08212371,0.040526565,0.05838242,0.22558722,0.08903569,0.040795144,0.09575639,0.097648315
2951,0.18292622,0.10713476,0.028030597,0.047760855,0.16179772,0.093040794,0.027766641,0.040990274,0.100499846
2952,0.18097004,0.08208184,0.04051004,0.058378156,0.22549221,0.08898291,0.040779676,0.09572961,0.09757397
2953,0.18285939,0.10707791,0.028013835,0.04776763,0.16173112,0.09298041,0.027752748,0.040997963,0.10043328
2954,0.1809074,0.08203997,0.040493555,0.05837387,0.22539726,0.08893017,0.04076421,0.09570289,0.09749962
2955,0.18279243,0.107021,0.027997099,0.047774322,0.16166449,0.09291999,0.02773888,0.04100562,0.100366704
2956,0.18084463,0.08199807,0.04047702,0.05836955,0.22530216,0.0888774,0.0407487,0.09567607,0.09742526
2957,0.18272543,0.10696409,0.027980415,0.047780924,0.16159782,0.092859514,0.027725052,0.04101325,0.10030017
2958,0.18078178,0.08195616,0.040460464,0.05836515,0.22520694,0.088824585,0.040733185,0.095649175,0.09735088
2959,0.18265834,0.10690713,0.027963774,0.047787447,0.16153118,0.09279906,0.027711283,0.041020837,0.10023363
2960,0.18071882,0.08191426,0.0404439,0.05836067,0.2251117,0.08877178,0.040717635,0.095622264,0.09727649
2961,0.18259118,0.10685015,0.027947145,0.047793895,0.16146445,0.09273853,0.027697522,0.041028395,0.100167066
2962,0.18065578,0.0818723,0.040427316,0.058356173,0.22501625,0.088718906,0.04070208,0.09559527,0.09720207
2963,0.1825239,0.10679309,0.02793058,0.047800243,0.16139764,0.09267794,0.027683806,0.041035894,0.10010054
2964,0.18059261,0.081830345,0.040410712,0.058351554,0.2249207,0.08866606,0.04068647,0.09556818,0.097127646
2965,0.18245658,0.10673603,0.027914055,0.04780651,0.16133091,0.09261738,0.027670154,0.041043386,0.10003403
2966,0.18052945,0.081788376,0.040394112,0.058346957,0.22482513,0.088613145,0.040670898,0.09554109,0.097053215
2967,0.18238924,0.10667895,0.027897539,0.047812756,0.16126408,0.092556715,0.0276565,0.04105087,0.09996751
2968,0.18046623,0.08174641,0.040377486,0.058342338,0.22472951,0.08856023,0.04065527,0.09551401,0.096978776
2969,0.18232179,0.10662184,0.027881103,0.047818832,0.16119722,0.09249605,0.027642898,0.041058265,0.09990102
2970,0.18040282,0.0817044,0.04036084,0.05833758,0.22463372,0.088507295,0.04063964,0.0954868,0.09690431
2971,0.18225425,0.1065647,0.027864683,0.047824882,0.16113038,0.09243537,0.027629338,0.04106568,0.09983453
2972,0.18033934,0.08166237,0.04034419,0.058332764,0.22453783,0.088454336,0.040623993,0.095459506,0.096829824
2973,0.1821866,0.106507495,0.027848305,0.047830805,0.16106343,0.09237464,0.0276158,0.04107299,0.09976803
2974,0.18027583,0.08162036,0.04032751,0.058327958,0.224442,0.08840141,0.040608343,0.09543225,0.096755356
2975,0.18211883,0.106450275,0.027831955,0.047836605,0.16099651,0.0923139,0.0276023,0.041080307,0.09970155
2976,0.18021202,0.08157831,0.040310774,0.058322944,0.22434571,0.08834838,0.040592596,0.09540475,0.09668082
2977,0.18205093,0.10639298,0.027815621,0.047842328,0.16092949,0.09225309,0.027588813,0.04108758,0.09963505
2978,0.18014821,0.08153622,0.04029407,0.058317922,0.22424945,0.08829529,0.04057688,0.09537729,0.09660629
2979,0.18198295,0.10633566,0.027799334,0.047847953,0.16086236,0.092192225,0.027575344,0.04109478,0.09956856
2980,0.18008426,0.081494115,0.040277317,0.05831283,0.2241531,0.08824225,0.040561125,0.09534972,0.09653172
2981,0.18191494,0.1062783,0.027783085,0.047853556,0.16079529,0.09213133,0.027561963,0.04110199,0.09950208
2982,0.18002036,0.08145203,0.04026057,0.05830776,0.22405675,0.08818916,0.04054537,0.09532223,0.09645717
2983,0.18184681,0.10622092,0.027766889,0.047859002,0.16072814,0.09207041,0.027548602,0.041109134,0.099435635
2984,0.17995623,0.081409894,0.04024378,0.058302544,0.22396019,0.08813604,0.040529575,0.09529458,0.09638258
2985,0.18177867,0.106163524,0.027750714,0.04786443,0.16066092,0.09200945,0.027535247,0.04111623,0.09936916
2986,0.17989205,0.08136775,0.040227007,0.05829729,0.22386357,0.08808289,0.040513787,0.095266886,0.096307985
2987,0.18171035,0.10610606,0.02773457,0.04786973,0.1605937,0.091948465,0.027521925,0.041123316,0.0993027
2988,0.1798278,0.081325606,0.040210202,0.058291987,0.2237669,0.088029765,0.04049796,0.09523916,0.09623337
2989,0.18164197,0.10604855,0.027718477,0.047874935,0.16052644,0.091887414,0.02750866,0.041130368,0.09923627
2990,0.17976347,0.08128343,0.040193386,0.058286645,0.22367004,0.087976545,0.040482137,0.095211364,0.09615875
2991,0.18157361,0.105991066,0.027702427,0.047880124,0.16045924,0.09182641,0.027495433,0.041137394,0.09916987
2992,0.17969903,0.081241235,0.04017654,0.058281265,0.2235732,0.08792335,0.040466264,0.09518358,0.096084125
2993,0.18150513,0.10593353,0.027686406,0.047885194,0.16039191,0.091765314,0.027482243,0.041144356,0.09910346
2994,0.1796345,0.081199035,0.040159706,0.058275755,0.22347622,0.08787011,0.04045043,0.09515567,0.09600947
2995,0.18143645,0.10587591,0.027670398,0.04789014,0.16032448,0.09170415,0.027469054,0.04115128,0.09903701
2996,0.17956987,0.081156805,0.040142823,0.05827024,0.22337908,0.087816864,0.040434495,0.095127724,0.0959348
2997,0.1813678,0.10581831,0.027654458,0.04789503,0.16025713,0.09164301,0.02745592,0.0411582,0.09897062
2998,0.17950511,0.08111457,0.040125947,0.058264602,0.22328189,0.0877636,0.040418614,0.09509968,0.09586013
2999,0.18129897,0.105760634,0.027638527,0.047899805,0.16018964,0.0915818,0.027442807,0.041165035,0.09890419
3000,0.17944023,0.08107229,0.040109027,0.0582589,0.22318459,0.0877103,0.04040266,0.09507162,0.09578542
3001,0.18123007,0.105702914,0.027622633,0.04790452,0.16012213,0.09152055,0.027429717,0.041171867,0.098837785
3002,0.17937529,0.08103002,0.040092092,0.05825319,0.2230871,0.087656915,0.040386707,0.09504347,0.09571072
3003,0.1811611,0.10564518,0.027606796,0.047909133,0.16005462,0.09145927,0.027416686,0.041178666,0.09877142
3004,0.17931029,0.0809877,0.04007516,0.05824744,0.22298968,0.087603584,0.04037074,0.095015354,0.09563599
3005,0.18109211,0.10558744,0.027591,0.047913667,0.15998703,0.09139796,0.027403677,0.0411854,0.09870505
3006,0.17924514,0.08094538,0.040058203,0.05824157,0.22289196,0.08755016,0.040354736,0.09498707,0.09556124
3007,0.18102302,0.10552965,0.027575212,0.047918156,0.15991947,0.09133667,0.027390689,0.04119212,0.09863866
3008,0.17918004,0.08090306,0.040041275,0.05823571,0.22279438,0.08749679,0.04033876,0.09495885,0.0954865
3009,0.18095383,0.10547183,0.027559474,0.04792252,0.15985186,0.091275305,0.027377741,0.041198816,0.098572314
3010,0.1791147,0.08086071,0.040024266,0.058229726,0.22269657,0.08744336,0.040322717,0.09493051,0.09541174
3011,0.18088445,0.105413936,0.027543768,0.047926754,0.15978414,0.09121388,0.027364826,0.04120542,0.098505974
3012,0.17904918,0.08081832,0.040007234,0.058223628,0.22259858,0.087389894,0.040306646,0.09490204,0.09533694
3013,0.18081497,0.10535598,0.027528085,0.04793091,0.15971634,0.091152415,0.027351912,0.041212015,0.09843959
3014,0.17898366,0.08077592,0.03999022,0.05821753,0.22250059,0.087336384,0.040290568,0.09487364,0.09526212
3015,0.18074551,0.10529804,0.027512446,0.047935024,0.15964855,0.09109092,0.027339058,0.041218575,0.09837324
3016,0.17891802,0.0807335,0.039973162,0.058211353,0.22240242,0.08728287,0.040274456,0.09484508,0.09518729
3017,0.18067592,0.10524006,0.027496826,0.04793904,0.15958074,0.09102942,0.02732622,0.04122509,0.0983069
3018,0.17885232,0.08069108,0.039956108,0.058205135,0.22230422,0.08722935,0.04025836,0.09481651,0.09511247
3019,0.18060628,0.10518205,0.02748127,0.04794295,0.15951289,0.09096788,0.027313432,0.041231576,0.098240584
3020,0.17878655,0.080648616,0.03993903,0.058198895,0.22220597,0.08717579,0.04024221,0.09478796,0.09503763
3021,0.18053655,0.105124,0.02746575,0.04794681,0.15944505,0.090906315,0.027300686,0.041238047,0.0981743
3022,0.17872065,0.08060615,0.039921943,0.05819256,0.22210756,0.087122194,0.040226083,0.09475928,0.094962776
3023,0.18046679,0.10506594,0.02745024,0.047950614,0.15937708,0.09084469,0.027287936,0.04124445,0.09810798
3024,0.17865478,0.08056369,0.03990486,0.058186237,0.22200915,0.08706861,0.04020992,0.094730616,0.094887935
3025,0.18039702,0.105007865,0.027434798,0.047954347,0.15930918,0.09078308,0.027275257,0.041250847,0.09804173
3026,0.17858873,0.08052117,0.039887756,0.05817981,0.2219106,0.087014966,0.040193755,0.094701864,0.09481305
3027,0.18032701,0.1049497,0.027419366,0.047957942,0.15924118,0.09072139,0.02726258,0.041257214,0.09797543
3028,0.17852257,0.08047865,0.03987063,0.058173284,0.22181194,0.08696133,0.040177558,0.09467305,0.094738156
3029,0.18025696,0.10489152,0.027403984,0.047961462,0.15917309,0.09065968,0.027249938,0.041263472,0.09790917
3030,0.17845628,0.080436096,0.039853472,0.058166713,0.2217132,0.08690765,0.040161353,0.094644204,0.094663255
3031,0.18018678,0.10483332,0.027388604,0.047964852,0.15910503,0.09059797,0.02723732,0.041269746,0.09784289
3032,0.1783899,0.080393545,0.039836302,0.058160067,0.2216143,0.08685396,0.04014509,0.09461525,0.09458835
3033,0.1801165,0.104775034,0.027373292,0.047968183,0.15903684,0.090536155,0.02722474,0.041275956,0.09777663
3034,0.17832339,0.080350965,0.03981909,0.058153328,0.22151527,0.08680022,0.040128823,0.09458623,0.09451339
3035,0.18004614,0.10471673,0.027357979,0.04797142,0.15896864,0.09047436,0.027212145,0.041282143,0.097710334
3036,0.17825687,0.08030834,0.039801907,0.058146626,0.22141625,0.08674643,0.04011254,0.09455727,0.09443844
3037,0.17997584,0.10465845,0.027342753,0.04797464,0.1589005,0.09041252,0.027199667,0.041288324,0.097644135
3038,0.17819032,0.08026573,0.039784715,0.058139868,0.22131711,0.08669266,0.040096257,0.09452819,0.09436351
3039,0.17990541,0.104600094,0.027327526,0.047977783,0.15883228,0.09035068,0.027187165,0.041294433,0.097577915
3040,0.1781236,0.0802231,0.03976749,0.058133014,0.22121796,0.08663888,0.040079966,0.0944991,0.09428855
3041,0.1798348,0.104541704,0.027312338,0.04798075,0.15876397,0.090288766,0.027174706,0.041300513,0.097511694
3042,0.17805669,0.08018044,0.039750233,0.05812601,0.22111852,0.08658507,0.040063623,0.09446983,0.094213545
3043,0.17976406,0.10448325,0.027297165,0.047983643,0.15869558,0.090226814,0.02716226,0.041306507,0.09744546
3044,0.17798965,0.080137745,0.039732948,0.058118958,0.221019,0.086531185,0.04004725,0.09444057,0.094138525
3045,0.17969322,0.10442476,0.027282026,0.047986425,0.15862718,0.09016484,0.027149832,0.041312512,0.09737923
3046,0.17792255,0.080095045,0.03971564,0.05811187,0.2209194,0.0864773,0.040030837,0.09441125,0.09406349
3047,0.17962235,0.10436626,0.027266935,0.047989164,0.15855876,0.09010287,0.027137438,0.041318458,0.097313024
3048,0.17785543,0.080052316,0.039698347,0.058104776,0.22081977,0.08642343,0.04001445,0.09438189,0.09398848
3049,0.17955142,0.104307726,0.027251864,0.04799183,0.15849029,0.09004081,0.027125098,0.04132438,0.097246826
3050,0.17778817,0.080009565,0.03968103,0.05809758,0.22072001,0.08636948,0.03999805,0.094352484,0.09391342
3051,0.17948034,0.104249135,0.027236847,0.047994364,0.15842178,0.089978755,0.027112762,0.041330267,0.09718065
3052,0.1777208,0.0799668,0.039663676,0.058090325,0.22062014,0.08631549,0.03998162,0.094323024,0.09383836
3053,0.17940928,0.10419053,0.027221847,0.047996905,0.15835318,0.08991663,0.027100455,0.041336093,0.09711446
3054,0.17765349,0.07992401,0.03964636,0.05808311,0.22052035,0.086261526,0.03996519,0.094293624,0.093763314
3055,0.17933816,0.104131915,0.027206907,0.047999334,0.15828465,0.089854516,0.027088193,0.041341934,0.09704832
3056,0.17758596,0.07988123,0.039629005,0.05807572,0.22042033,0.08620755,0.039948717,0.09426405,0.09368824
3057,0.1792669,0.10407325,0.027191982,0.04800168,0.158216,0.089792356,0.027075954,0.041347686,0.096982166
3058,0.17751831,0.079838395,0.039611623,0.058068294,0.2203202,0.08615353,0.03993223,0.09423443,0.09361315
3059,0.1791955,0.104014516,0.027177086,0.048003905,0.1581473,0.08973015,0.027063735,0.041353416,0.09691602
3060,0.1774506,0.079795554,0.03959423,0.05806081,0.22021997,0.08609948,0.039915722,0.09420476,0.09353805
3061,0.1791241,0.10395579,0.027162228,0.048006084,0.15807861,0.08966793,0.027051557,0.041359123,0.09684988
3062,0.17738281,0.079752706,0.039576832,0.058053274,0.2201197,0.086045414,0.039899215,0.09417507,0.093462944
3063,0.1790526,0.10389705,0.027147403,0.04800816,0.15800986,0.08960569,0.027039403,0.041364767,0.09678375
3064,0.1773149,0.07970984,0.03955939,0.058045667,0.22001928,0.08599132,0.039882667,0.0941453,0.09338781
3065,0.17898093,0.103838205,0.027132597,0.04801013,0.15794101,0.08954338,0.02702724,0.0413704,0.096717656
3066,0.17724687,0.07966691,0.039541937,0.05803801,0.21991879,0.0859372,0.039866094,0.094115496,0.09331267
3067,0.17890924,0.10377936,0.02711783,0.04801204,0.15787219,0.08948107,0.027015144,0.041375976,0.09665152
3068,0.17717879,0.079624,0.039524484,0.058030307,0.21981825,0.08588308,0.039849527,0.09408565,0.093237534
3069,0.17883751,0.1037205,0.02710312,0.048013873,0.15780334,0.089418754,0.027003085,0.0413815,0.09658547
3070,0.17711058,0.079581045,0.039507017,0.05802253,0.21971753,0.085828885,0.039832912,0.094055735,0.09316239
3071,0.17876565,0.10366161,0.02708841,0.048015643,0.1577344,0.08935635,0.026991008,0.04138703,0.096519366
3072,0.17704237,0.0795381,0.039489552,0.058014713,0.21961683,0.08577473,0.03981633,0.094025776,0.09308722
3073,0.17869371,0.10360267,0.027073756,0.0480173,0.15766545,0.08929397,0.026978983,0.041392487,0.0964533
3074,0.17697395,0.07949512,0.039472036,0.0580068,0.21951598,0.08572051,0.039799687,0.09399579,0.093012035
3075,0.17862166,0.103543684,0.027059112,0.048018873,0.15759641,0.08923151,0.026966998,0.041397896,0.09638722
3076,0.17690547,0.0794521,0.039454516,0.05799885,0.219415,0.08566628,0.03978302,0.093965694,0.09293683
3077,0.17854956,0.10348467,0.027044512,0.04802038,0.15752736,0.08916905,0.026955023,0.041403294,0.09632115
3078,0.17683691,0.07940908,0.039436996,0.05799084,0.21931401,0.08561201,0.039766394,0.09393562,0.092861645
3079,0.17847736,0.10342562,0.027029946,0.048021797,0.1574583,0.089106575,0.026943063,0.041408673,0.09625511
3080,0.17676821,0.079366036,0.039419454,0.057982724,0.21921283,0.08555772,0.0397497,0.0939054,0.09278642
3081,0.17840499,0.103366494,0.027015403,0.048023082,0.1573891,0.089044,0.026931146,0.04141396,0.09618906
3082,0.17669934,0.079322964,0.039401848,0.057974532,0.21911149,0.0855034,0.039732963,0.093875125,0.09271118
3083,0.1783325,0.103307344,0.027000882,0.048024263,0.15731987,0.08898145,0.026919229,0.041419186,0.09612299
3084,0.1766304,0.079279855,0.039384253,0.05796628,0.21901007,0.085449055,0.039716206,0.093844816,0.092635915
3085,0.17826003,0.103248194,0.026986392,0.048025437,0.15725061,0.088918835,0.026907338,0.041424435,0.09605697
3086,0.17656144,0.079236746,0.039366677,0.05795803,0.21890867,0.08539467,0.039699495,0.0938145,0.09256067
3087,0.1781875,0.103189014,0.026971964,0.04802653,0.15718137,0.08885622,0.026895514,0.041429628,0.09599096
3088,0.17649235,0.07919361,0.039349042,0.057949703,0.21880716,0.08534029,0.03968274,0.093784116,0.092485406
3089,0.17811477,0.10312976,0.026957538,0.04802748,0.157112,0.08879355,0.026883677,0.04143477,0.09592494
3090,0.17642315,0.07915045,0.03933142,0.057941273,0.21870553,0.08528589,0.039665937,0.0937537,0.092410125
3091,0.17804201,0.1030705,0.026943147,0.048028365,0.15704262,0.08873087,0.02687186,0.041439883,0.09585892
3092,0.17635389,0.07910728,0.039313775,0.05793284,0.21860388,0.08523145,0.03964915,0.09372327,0.09233484
3093,0.17796922,0.10301119,0.026928788,0.04802925,0.15697318,0.08866814,0.026860084,0.04144496,0.09579292
3094,0.17628455,0.07906408,0.03929614,0.057924334,0.21850201,0.08517696,0.039632358,0.093692705,0.09225954
3095,0.17789629,0.10295186,0.02691448,0.048029937,0.15690377,0.08860542,0.026848352,0.041450005,0.09572696
3096,0.17621502,0.07902083,0.039278444,0.05791574,0.21840012,0.0851225,0.03961551,0.093662106,0.09218423
3097,0.1778233,0.102892496,0.026900178,0.048030622,0.15683421,0.08854264,0.02683661,0.04145497,0.09566096
3098,0.1761455,0.0789776,0.039260764,0.05790714,0.2182981,0.085067965,0.039598655,0.09363149,0.09210892
3099,0.17775026,0.10283311,0.026885934,0.04803122,0.15676475,0.08847984,0.026824944,0.041459963,0.09559503
3100,0.17607583,0.078934334,0.039243065,0.057898436,0.21819606,0.08501345,0.03958179,0.09360083,0.09203359
3101,0.17767704,0.10277365,0.026871698,0.048031688,0.15669511,0.088416986,0.026813263,0.04146486,0.09552906
3102,0.17600605,0.078891054,0.039225347,0.057889648,0.21809381,0.08495889,0.039564904,0.09357002,0.09195825
3103,0.17760372,0.102714166,0.026857479,0.048032083,0.15662546,0.08835412,0.02680159,0.04146975,0.0954631
3104,0.1759362,0.07884774,0.039207626,0.057880834,0.21799159,0.08490428,0.039548013,0.093539305,0.09188288
3105,0.17753045,0.102654696,0.02684332,0.048032437,0.15655582,0.08829123,0.026789963,0.04147462,0.095397174
3106,0.17586628,0.07880441,0.039189868,0.057872,0.21788937,0.08484974,0.03953111,0.09350852,0.09180754
3107,0.17745708,0.10259517,0.026829181,0.048032727,0.15648612,0.08822832,0.026778363,0.041479442,0.09533126
3108,0.1757963,0.07876106,0.039172124,0.057863113,0.21778694,0.0847951,0.039514184,0.09347766,0.091732174
3109,0.17738365,0.10253563,0.026815085,0.048032943,0.15641642,0.0881654,0.0267668,0.04148422,0.095265344
3110,0.17572628,0.07871769,0.039154395,0.05785419,0.21768452,0.08474046,0.039497282,0.093446776,0.09165682
3111,0.17731017,0.102476045,0.026801027,0.048033085,0.15634666,0.08810243,0.026755268,0.041488964,0.09519947
3112,0.1756561,0.07867434,0.039136596,0.05784516,0.21758191,0.084685825,0.03948032,0.09341577,0.09158145
3113,0.17723654,0.10241643,0.026786968,0.048033133,0.15627684,0.088039465,0.026743729,0.041493643,0.09513357
3114,0.17558585,0.078630954,0.039118815,0.057836086,0.21747933,0.08463118,0.039463326,0.093384825,0.0915061
3115,0.17716278,0.102356754,0.026772965,0.04803306,0.156207,0.087976426,0.026732223,0.04149835,0.095067695
3116,0.17551541,0.07858752,0.039100993,0.057826906,0.21737655,0.08457648,0.039446346,0.09335372,0.09143069
3117,0.17708898,0.10229709,0.026758984,0.048032913,0.15613705,0.08791339,0.026720736,0.04150293,0.09500184
3118,0.17544493,0.078544065,0.03908317,0.057817705,0.21727371,0.08452175,0.03942934,0.09332261,0.09135529
3119,0.17701505,0.102237344,0.026745038,0.048032675,0.1560671,0.08785031,0.026709279,0.041507516,0.09493598
3120,0.17537433,0.078500584,0.039065316,0.057808425,0.21717069,0.08446699,0.039412264,0.09329143,0.09127987
3121,0.17694107,0.102177575,0.0267311,0.048032384,0.15599714,0.08778725,0.026697842,0.041512053,0.09487011
3122,0.17530358,0.07845707,0.03904745,0.05779905,0.21706761,0.08441222,0.03939522,0.09326018,0.091204435
3123,0.17686692,0.10211778,0.026717188,0.048031963,0.15592702,0.087724075,0.026686415,0.041516528,0.09480425
3124,0.17523272,0.078413546,0.039029576,0.057789605,0.2169644,0.084357426,0.039378148,0.09322882,0.091128975
3125,0.17679265,0.10205791,0.026703281,0.048031464,0.15585688,0.0876609,0.026674995,0.041520976,0.09473839
3126,0.17516175,0.07837002,0.03901164,0.057780087,0.21686107,0.08430258,0.039361022,0.09319747,0.09105352
3127,0.17671835,0.10199801,0.026689434,0.048030905,0.15578665,0.08759767,0.026663605,0.041525375,0.09467253
3128,0.17509072,0.078326434,0.03899374,0.05777054,0.21675774,0.08424774,0.039343916,0.09316608,0.09097805
3129,0.176644,0.101938106,0.02667564,0.048030257,0.15571652,0.08753446,0.02665227,0.041529797,0.094606705
3130,0.17501967,0.07828285,0.038975824,0.057761002,0.21665435,0.08419287,0.039326806,0.09313467,0.090902604
3131,0.17656958,0.10187818,0.02666183,0.048029564,0.15564625,0.08747119,0.026640926,0.041534137,0.09454088
3132,0.17494854,0.078239255,0.038957905,0.05775138,0.21655087,0.08413799,0.039309666,0.093103215,0.09082713
3133,0.17649516,0.10181823,0.026648095,0.048028838,0.15557604,0.08740797,0.026629625,0.04153844,0.0944751
3134,0.17487729,0.07819562,0.03893997,0.057741698,0.21644735,0.08408308,0.03929254,0.09307172,0.09075167
3135,0.17642057,0.10175823,0.02663438,0.048027966,0.15550576,0.08734466,0.026618369,0.041542728,0.094409324
3136,0.17480597,0.07815196,0.038922038,0.057731964,0.2163437,0.08402815,0.039275378,0.09304018,0.09067617
3137,0.17634585,0.1016982,0.02662067,0.048027,0.15543543,0.08728137,0.026607092,0.041546974,0.09434353
3138,0.17473449,0.078108296,0.03890404,0.057722148,0.21623985,0.083973184,0.03925818,0.09300849,0.090600684
3139,0.17627114,0.10163812,0.026607012,0.04802601,0.15536503,0.08721801,0.02659587,0.04155116,0.09427776
3140,0.17466295,0.078064606,0.038886074,0.05771227,0.2161361,0.08391826,0.039241,0.09297684,0.09052519
3141,0.17619635,0.10157802,0.026593378,0.048024952,0.15529455,0.087154604,0.02658463,0.04155531,0.09421198
3142,0.1745914,0.07802091,0.038868103,0.057702396,0.21603224,0.08386327,0.039223816,0.09294514,0.0904497
3143,0.17612149,0.101517916,0.026579779,0.04802379,0.1552242,0.087091245,0.026573474,0.04155948,0.09414626
3144,0.17451963,0.077977166,0.038850076,0.05769238,0.2159282,0.08380824,0.039206572,0.092913374,0.09037419
3145,0.17604637,0.101457715,0.026566174,0.048022486,0.15515356,0.08702778,0.02656226,0.04156352,0.094080485
3146,0.17444775,0.07793339,0.038832024,0.057682335,0.21582407,0.083753206,0.039189305,0.09288155,0.09029865
3147,0.17597136,0.10139755,0.026552629,0.048021175,0.15508309,0.08696435,0.026551131,0.04156761,0.09401476
3148,0.17437586,0.07788961,0.038814005,0.05767225,0.21571991,0.08369813,0.039172083,0.09284969,0.09022312
3149,0.17589623,0.10133731,0.026539098,0.048019804,0.1550124,0.08690082,0.026539981,0.0415716,0.09394902
3150,0.17430389,0.07784581,0.03879598,0.0576621,0.21561563,0.08364306,0.039154813,0.09281777,0.09014759
3151,0.175821,0.10127704,0.0265256,0.04801836,0.15494177,0.086837344,0.026528867,0.04157556,0.0938833
3152,0.17423183,0.07780198,0.038777925,0.057651926,0.2155114,0.08358801,0.039137524,0.092785865,0.09007206
3153,0.17574576,0.10121679,0.026512139,0.048016813,0.1548711,0.08677382,0.026517792,0.0415795,0.09381761
3154,0.17415969,0.077758156,0.03875988,0.057641655,0.21540697,0.0835329,0.039120264,0.092753805,0.08999651
3155,0.17567036,0.10115646,0.026498703,0.04801519,0.15480042,0.0867103,0.026506722,0.041583393,0.093751915
3156,0.1740875,0.07771431,0.038741797,0.057631385,0.2153025,0.08347776,0.039102938,0.0927218,0.089920975
3157,0.17559499,0.10109614,0.026485318,0.048013523,0.1547297,0.08664673,0.026495706,0.041587267,0.093686275
3158,0.1740151,0.07767041,0.038723696,0.05762101,0.21519795,0.083422646,0.039085593,0.09268971,0.08984543
3159,0.1755194,0.10103575,0.02647192,0.048011743,0.15465885,0.086583115,0.026484666,0.041591074,0.09362058
3160,0.17394269,0.077626504,0.03870558,0.057610594,0.21509334,0.08336748,0.039068237,0.09265763,0.089769885
3161,0.17544378,0.100975335,0.026458561,0.04800989,0.15458801,0.0865195,0.026473654,0.04159486,0.093554914
3162,0.17387015,0.07758259,0.038687438,0.05760011,0.21498856,0.08331232,0.039050855,0.09262538,0.08969432
3163,0.17536809,0.100914896,0.026445247,0.04800795,0.15451713,0.086455874,0.026462674,0.041598577,0.09348927
3164,0.17379755,0.07753865,0.03866932,0.057589572,0.21488371,0.0832571,0.039033506,0.09259311,0.08961876
3165,0.1752923,0.10085441,0.026431954,0.04800594,0.15444624,0.08639221,0.026451712,0.04160233,0.093423635
3166,0.17372476,0.07749466,0.03865116,0.057578936,0.21477878,0.08320191,0.039016083,0.09256078,0.08954318
3167,0.17521638,0.100793876,0.026418678,0.048003815,0.15437523,0.08632852,0.026440771,0.04160593,0.093357995
3168,0.17365184,0.07745065,0.038632978,0.05756822,0.21467367,0.083146594,0.038998652,0.092528425,0.08946756
3169,0.17514035,0.100733295,0.026405418,0.04800164,0.15430415,0.08626476,0.026429825,0.04160956,0.093292326
3170,0.173579,0.07740664,0.038614806,0.05755756,0.21456866,0.08309132,0.03898125,0.09249609,0.089391984
3171,0.17506436,0.10067272,0.026392197,0.047999445,0.15423307,0.08620099,0.02641892,0.041613158,0.0932267
3172,0.17350596,0.077362575,0.03859664,0.057546753,0.21446349,0.08303604,0.03896383,0.09246361,0.08931639
3173,0.17498824,0.10061213,0.026379,0.047997117,0.15416202,0.08613726,0.026408035,0.04161672,0.093161084
3174,0.17343295,0.07731853,0.038578458,0.05753596,0.21435824,0.08298075,0.038946394,0.092431106,0.0892408
3175,0.1749121,0.100551486,0.02636585,0.047994755,0.15409085,0.086073436,0.026397165,0.04162026,0.093095504
3176,0.1733598,0.077274464,0.03856025,0.057525083,0.214253,0.082925454,0.038928926,0.09239861,0.08916521
3177,0.17483589,0.10049082,0.026352718,0.047992352,0.1540197,0.08600966,0.026386332,0.04162371,0.09302992
3178,0.17328656,0.07723036,0.038542043,0.057514153,0.21414758,0.082870126,0.038911458,0.092365995,0.08908961
3179,0.17475954,0.100430116,0.026339607,0.047989808,0.15394849,0.08594584,0.026375508,0.041627146,0.09296432
3180,0.17321317,0.07718621,0.038523797,0.05750316,0.21404204,0.08281475,0.038893957,0.09233333,0.08901401
3181,0.17468306,0.10036936,0.02632652,0.04798719,0.15387721,0.085881956,0.026364705,0.041630547,0.09289877
3182,0.17313974,0.077142075,0.03850554,0.05749212,0.2139364,0.08275935,0.038876403,0.09230065,0.088938385
3183,0.1746066,0.1003086,0.026313467,0.047984537,0.1538059,0.08581807,0.026353918,0.04163391,0.09283319
3184,0.17306624,0.07709791,0.03848731,0.057481024,0.2138309,0.082703985,0.03885894,0.092267975,0.08886276
3185,0.17453006,0.10024782,0.02630044,0.047981795,0.15373456,0.08575417,0.02634315,0.041637234,0.092767656
3186,0.1729926,0.07705371,0.038469035,0.057469863,0.21372513,0.08264858,0.038841385,0.09223516,0.08878715
3187,0.17445336,0.10018698,0.026287425,0.047978956,0.15366317,0.08569024,0.026332406,0.041640528,0.092702106
3188,0.1729189,0.077009484,0.038450744,0.057458665,0.21361934,0.08259313,0.03882383,0.09220238,0.08871152
3189,0.17437667,0.100126125,0.026274458,0.047976084,0.15359166,0.085626274,0.026321653,0.041643746,0.09263656
3190,0.17284513,0.07696526,0.038432464,0.057447407,0.21351351,0.08253771,0.03880629,0.09216951,0.088635914
3191,0.1742998,0.10006521,0.0262615,0.047973093,0.15352024,0.08556231,0.026310954,0.041646972,0.09257102
3192,0.17277113,0.07692097,0.038414143,0.05743601,0.21340741,0.08248221,0.038788673,0.09213653,0.08856025
3193,0.17422284,0.100004256,0.026248574,0.04797001,0.1534487,0.08549831,0.026300253,0.041650135,0.09250549
3194,0.17269717,0.0768767,0.038395833,0.057424635,0.21330133,0.08242673,0.038771078,0.09210352,0.088484615
3195,0.17414592,0.099943325,0.026235672,0.047966927,0.15337715,0.08543428,0.026289567,0.041653294,0.09243998
3196,0.17262311,0.07683239,0.03837752,0.05741321,0.21319526,0.082371235,0.0387535,0.092070535,0.088408984
3197,0.17406887,0.09988233,0.026222799,0.047963742,0.15330555,0.08537021,0.026278919,0.04165641,0.09237449
3198,0.17254896,0.076788075,0.038359176,0.057401717,0.21308902,0.08231573,0.03873589,0.09203741,0.08833333
3199,0.17399174,0.099821314,0.026209941,0.047960486,0.15323392,0.08530619,0.026268274,0.041659456,0.09230899
3200,0.17247477,0.07674374,0.03834083,0.057390198,0.21298277,0.08226021,0.038718246,0.092004314,0.0882577
3201,0.17391463,0.09976029,0.026197141,0.047957197,0.1531623,0.08524213,0.026257675,0.041662503,0.09224353
3202,0.17240053,0.07669936,0.038322512,0.05737866,0.21287647,0.08220464,0.03870064,0.09197119,0.08818208
3203,0.17383741,0.09969924,0.026184345,0.047953833,0.1530906,0.08517804,0.026247064,0.041665502,0.09217807
3204,0.17232618,0.076654986,0.038304154,0.057367034,0.21277013,0.0821491,0.038682982,0.09193805,0.08810642
3205,0.17376013,0.09963815,0.026171584,0.047950406,0.15301889,0.08511391,0.026236486,0.041668482,0.09211261
3206,0.17225176,0.07661058,0.03828579,0.057355385,0.21266365,0.082093515,0.03866536,0.09190478,0.08803081
3207,0.1736828,0.099577025,0.026158845,0.047946934,0.1529471,0.08504978,0.026225934,0.04167139,0.092047155
3208,0.17217724,0.07656615,0.038267422,0.057343666,0.2125572,0.08203794,0.038647685,0.09187158,0.08795516
3209,0.17360528,0.09951584,0.026146142,0.047943298,0.15287526,0.08498559,0.026215402,0.041674264,0.091981724
3210,0.17210259,0.07652168,0.038249016,0.05733189,0.2124505,0.08198233,0.038629975,0.0918382,0.08787952
3211,0.17352779,0.09945468,0.02613346,0.047939654,0.15280345,0.084921435,0.026204877,0.04167714,0.091916315
3212,0.17202789,0.076477215,0.038230613,0.05732005,0.21234384,0.081926726,0.038612287,0.09180483,0.0878039
3213,0.17345014,0.09939344,0.02612079,0.047935896,0.15273151,0.08485725,0.02619436,0.041679908,0.091850884
3214,0.17195302,0.07643275,0.038212173,0.057308108,0.21223697,0.081871085,0.038594544,0.09177135,0.08772823
3215,0.17337234,0.09933217,0.02610812,0.04793206,0.15265954,0.084793024,0.026183844,0.04168267,0.09178544
3216,0.17187801,0.0763882,0.038193725,0.057296082,0.21213001,0.08181545,0.038576815,0.09173775,0.08765256
3217,0.17329451,0.099270865,0.026095502,0.047928147,0.15258753,0.08472876,0.02617336,0.04168541,0.09172003
3218,0.171803,0.076343656,0.038175285,0.05728405,0.21202303,0.08175977,0.038559042,0.09170422,0.087576896
3219,0.17321661,0.09920953,0.026082892,0.047924187,0.15251544,0.084664494,0.026162881,0.041688077,0.091654606
3220,0.1717279,0.07629909,0.03815683,0.057271972,0.21191597,0.081704065,0.038541283,0.091670625,0.08750124
3221,0.17313868,0.09914819,0.026070323,0.04792016,0.15244341,0.084600195,0.026152449,0.04169076,0.09158922
3222,0.17165273,0.0762545,0.038138375,0.05725986,0.21180883,0.08164834,0.038523525,0.09163696,0.087425575
3223,0.17306069,0.0990868,0.026057782,0.047916096,0.1523713,0.0845359,0.026142012,0.041693393,0.09152384
3224,0.17157748,0.07620989,0.0381199,0.057247702,0.21170169,0.08159266,0.03850574,0.0916033,0.08734993
3225,0.17298265,0.09902541,0.026045268,0.047911968,0.15229918,0.084471606,0.026131613,0.041695956,0.09145846
3226,0.17150223,0.076165274,0.03810144,0.057235517,0.21159445,0.081536904,0.03848799,0.09156956,0.08727428
3227,0.17290452,0.09896398,0.026032787,0.047907762,0.15222704,0.08440725,0.026121242,0.041698556,0.091393106
3228,0.17142692,0.07612063,0.03808296,0.05722334,0.21148726,0.08148117,0.038470186,0.0915359,0.087198645
3229,0.17282644,0.098902546,0.026020331,0.047903568,0.15215485,0.0843429,0.02611087,0.04170108,0.091327764
3230,0.1713515,0.07607597,0.0380645,0.05721104,0.21137992,0.081425436,0.038452424,0.09150206,0.087123014
3231,0.17274818,0.09884107,0.026007902,0.0478992,0.15208262,0.08427853,0.026100522,0.04170356,0.09126245
3232,0.17127591,0.07603128,0.038045987,0.057198636,0.21127243,0.08136967,0.038434584,0.091468185,0.087047346
3233,0.17266977,0.09877952,0.025995476,0.04789476,0.15201034,0.08421416,0.026090184,0.041705992,0.0911971
3234,0.17120026,0.07598658,0.038027473,0.057186205,0.21116483,0.08131387,0.038416743,0.091434225,0.0869717
3235,0.17259127,0.09871795,0.02598308,0.047890235,0.15193793,0.08414972,0.02607986,0.041708354,0.09113178
3236,0.17112443,0.07594183,0.03800891,0.057173688,0.21105714,0.081258066,0.038398877,0.0914002,0.08689603
3237,0.17251275,0.09865638,0.025970688,0.047885682,0.15186557,0.08408529,0.026069526,0.04171075,0.09106642
3238,0.17104863,0.07589708,0.03799038,0.057161167,0.21094951,0.08120227,0.038381025,0.09136622,0.08682037
3239,0.17243417,0.09859474,0.025958342,0.047881085,0.15179309,0.084020816,0.026059233,0.04171304,0.0910011
3240,0.17097273,0.07585229,0.03797184,0.057148613,0.21084175,0.08114644,0.038363166,0.09133213,0.08674472
3241,0.1723555,0.09853311,0.025946012,0.047876377,0.15172064,0.08395635,0.026048955,0.041715346,0.0909358
3242,0.17089671,0.075807475,0.037953272,0.05713597,0.21073392,0.08109059,0.03834528,0.09129804,0.086669065
3243,0.17227678,0.09847142,0.025933718,0.04787164,0.1516482,0.083891846,0.0260387,0.041717645,0.09087051
3244,0.17082071,0.075762674,0.03793474,0.057123307,0.21062607,0.08103476,0.038327415,0.0912639,0.08659342
3245,0.17219809,0.09840976,0.025921453,0.047866885,0.15157568,0.08382734,0.026028465,0.04171989,0.0908052
3246,0.17074466,0.07571783,0.037916187,0.057110645,0.21051815,0.08097891,0.038309526,0.09122972,0.08651779
3247,0.17211929,0.09834804,0.025909211,0.04786203,0.15150315,0.08376285,0.026018254,0.041722048,0.09073996
3248,0.17066854,0.07567297,0.037897643,0.057097923,0.2104102,0.08092302,0.038291655,0.09119552,0.086442165
3249,0.17204042,0.098286286,0.025897,0.047857136,0.15143058,0.083698295,0.02600806,0.041724212,0.0906747
3250,0.17059222,0.0756281,0.037879046,0.057085074,0.21030207,0.080867134,0.038273726,0.09116121,0.08636652
3251,0.17196143,0.098224506,0.025884792,0.047852132,0.15135796,0.08363374,0.025997868,0.041726355,0.09060942
3252,0.1705159,0.0755832,0.037860453,0.05707225,0.21019393,0.080811255,0.038255792,0.09112689,0.086290896
3253,0.17188235,0.09816268,0.0258726,0.047847062,0.15128526,0.08356917,0.025987683,0.04172841,0.090544164
3254,0.17043945,0.07553826,0.03784184,0.057059344,0.21008568,0.08075536,0.03823784,0.091092475,0.086215265
3255,0.17180327,0.09810085,0.025860462,0.047841955,0.1512126,0.083504595,0.025977543,0.04173046,0.090478934
3256,0.17036295,0.07549332,0.03782325,0.05704639,0.20997734,0.080699414,0.03821989,0.09105804,0.08613964
3257,0.17172414,0.098039,0.025848337,0.047836803,0.1511399,0.08344,0.025967399,0.0417325,0.09041371
3258,0.17028645,0.07544837,0.037804633,0.05703344,0.20986909,0.08064351,0.038201977,0.09102359,0.08606403
3259,0.17164494,0.097977124,0.02583624,0.047831584,0.15106714,0.08337538,0.025957283,0.041734472,0.09034851
3260,0.17020983,0.07540339,0.037786018,0.05702041,0.20976071,0.08058759,0.03818401,0.09098911,0.08598842
3261,0.17156562,0.097915195,0.025824161,0.047826264,0.15099433,0.083310746,0.025947165,0.041736428,0.09028329
3262,0.17013308,0.07535839,0.0377674,0.0570073,0.20965217,0.08053163,0.038166035,0.09095451,0.0859128
3263,0.17148626,0.09785327,0.025812091,0.047820896,0.15092148,0.0832461,0.025937049,0.04173833,0.090218075
3264,0.1700563,0.07531337,0.03774876,0.05699417,0.20954362,0.08047571,0.038148053,0.09091985,0.08583719
3265,0.1714068,0.09779128,0.025800047,0.047815472,0.1508486,0.08318143,0.02592698,0.041740183,0.09015288
3266,0.16997933,0.075268306,0.03773011,0.05698092,0.20943493,0.080419704,0.03813004,0.09088518,0.08576158
3267,0.17132726,0.09772928,0.025788018,0.04780997,0.15077566,0.08311675,0.0259169,0.041742012,0.090087675
3268,0.16990238,0.07522323,0.037711434,0.056967724,0.2093263,0.08036373,0.038112037,0.09085054,0.085685976
3269,0.17124768,0.09766723,0.025776036,0.047804404,0.15070273,0.083052054,0.02590686,0.04174382,0.0900225
3270,0.16982539,0.07517816,0.037692774,0.056954455,0.20921752,0.080307744,0.038094018,0.09081575,0.08561037
3271,0.17116813,0.09760521,0.025764072,0.04779885,0.15062977,0.08298735,0.025896827,0.041745596,0.089957334
3272,0.16974835,0.07513304,0.037674136,0.056941174,0.20910884,0.08025175,0.03807604,0.09078105,0.08553479
3273,0.17108846,0.09754314,0.025752135,0.047793176,0.15055676,0.08292261,0.025886811,0.04174734,0.08989218
3274,0.16967121,0.07508793,0.037655458,0.056927815,0.2089999,0.08019576,0.038058016,0.09074612,0.0854592
3275,0.1710087,0.097481035,0.025740195,0.047787473,0.15048371,0.08285787,0.0258768,0.04174905,0.08982702
3276,0.16959389,0.07504276,0.03763676,0.056914356,0.20889093,0.08013976,0.038039945,0.09071122,0.085383624
3277,0.1709288,0.09741888,0.025728287,0.047781643,0.15041065,0.08279314,0.025866797,0.041750714,0.08976186
3278,0.16951658,0.07499759,0.03761808,0.056900907,0.20878193,0.080083735,0.038021915,0.09067627,0.08530804
3279,0.1708489,0.09735669,0.025716398,0.047775816,0.15033744,0.08272833,0.025856817,0.041752305,0.089696705
3280,0.16943915,0.074952394,0.037599374,0.056887392,0.2086728,0.080027714,0.038003854,0.09064124,0.08523246
3281,0.17076898,0.09729451,0.025704551,0.047769926,0.15026434,0.08266357,0.025846861,0.041753903,0.08963158
3282,0.16936171,0.07490718,0.037580658,0.056873873,0.20856369,0.07997164,0.037985787,0.09060626,0.08515691
3283,0.17068891,0.09723229,0.025692716,0.047763906,0.15019113,0.082598776,0.025836922,0.041755427,0.08956647
3284,0.16928403,0.07486194,0.037561916,0.056860168,0.20845437,0.0799156,0.037967674,0.09057109,0.08508131
3285,0.17060874,0.09717001,0.025680894,0.04775784,0.15011784,0.08253393,0.025826976,0.04175694,0.089501314
3286,0.16920634,0.07481667,0.03754319,0.05684649,0.20834503,0.07985951,0.0379496,0.09053591,0.08500574
3287,0.1705285,0.09710769,0.02566907,0.04775174,0.15004453,0.082469076,0.02581703,0.04175843,0.089436166
3288,0.1691286,0.074771374,0.037524447,0.05683278,0.20823571,0.079803444,0.03793149,0.090500765,0.084930174
3289,0.17044824,0.09704538,0.02565729,0.047745578,0.14997122,0.08240424,0.025807109,0.04175987,0.089371055
3290,0.16905081,0.07472608,0.037505697,0.05681903,0.2081262,0.07974738,0.03791336,0.09046546,0.08485463
3291,0.17036796,0.096983045,0.025645543,0.047739375,0.14989784,0.08233936,0.02579721,0.04176128,0.089305945
3292,0.16897297,0.074680746,0.037486963,0.056805257,0.2080167,0.07969126,0.03789526,0.09043016,0.08477909
3293,0.17028758,0.096920684,0.025633814,0.04773309,0.1498245,0.08227451,0.025787346,0.041762635,0.08924086
3294,0.16889507,0.07463542,0.03746821,0.05679143,0.2079072,0.0796352,0.037877146,0.09039486,0.08470357
3295,0.17020719,0.0968583,0.025622105,0.04772678,0.1497511,0.08220963,0.025777472,0.041763995,0.089175776
3296,0.16881709,0.07459007,0.03744945,0.05677757,0.20779754,0.079579085,0.037858997,0.090359464,0.08462803
3297,0.17012678,0.0967959,0.025610413,0.04772046,0.14967766,0.082144715,0.025767624,0.041765317,0.08911071
3298,0.16873907,0.07454468,0.037430715,0.05676366,0.20768794,0.079522975,0.0378409,0.09032407,0.08455252
3299,0.17004627,0.096733466,0.025598763,0.047714047,0.14960417,0.0820798,0.025757799,0.041766584,0.08904565
3300,0.16866094,0.07449929,0.037411943,0.056749713,0.20757821,0.0794669,0.037822764,0.09028854,0.08447701
3301,0.16996567,0.09667099,0.025587114,0.04770756,0.14953071,0.08201491,0.025747975,0.04176783,0.088980585
3302,0.16858277,0.074453875,0.037393168,0.056735724,0.20746848,0.07941081,0.0378046,0.09025308,0.0844015
3303,0.16988505,0.096608505,0.0255755,0.047701042,0.14945723,0.08194996,0.025738183,0.041769084,0.08891553
3304,0.16850454,0.07440845,0.03737438,0.056721702,0.20735866,0.07935469,0.03778645,0.09021752,0.08432602
3305,0.16980436,0.096545994,0.025563907,0.047694467,0.14938362,0.08188501,0.025728388,0.041770216,0.08885049
3306,0.16842622,0.07436297,0.037355613,0.056707636,0.2072488,0.07929856,0.0377683,0.09018195,0.084250525
3307,0.16972362,0.09648347,0.025552314,0.04768783,0.14931001,0.081820056,0.02571859,0.041771363,0.088785455
3308,0.16834784,0.0743175,0.037336823,0.0566935,0.20713878,0.0792424,0.03775013,0.090146236,0.08417505
3309,0.16964279,0.09642089,0.025540758,0.047681134,0.14923641,0.0817551,0.025708841,0.041772474,0.08872041
3310,0.16826935,0.074272,0.037318006,0.056679342,0.20702884,0.07918629,0.037731946,0.09011061,0.084099576
3311,0.16956197,0.09635833,0.02552924,0.047674406,0.14916274,0.08169011,0.025699094,0.041773535,0.088655405
3312,0.16819084,0.07422648,0.03729923,0.056665123,0.20691875,0.079130165,0.03771378,0.09007481,0.084024124
3313,0.16948095,0.09629567,0.025517711,0.047667578,0.14908904,0.0816251,0.025689352,0.041774586,0.088590376
3314,0.16811217,0.07418094,0.037280403,0.056650836,0.20680852,0.079073995,0.037695557,0.09003897,0.08394864
3315,0.16939995,0.09623305,0.0255062,0.04766071,0.14901528,0.08156009,0.025679603,0.04177558,0.08852536
3316,0.16803358,0.07413538,0.0372616,0.0566366,0.20669836,0.079017825,0.03767738,0.09000315,0.08387321
3317,0.169319,0.09617038,0.025494754,0.047653865,0.14894156,0.08149508,0.025669925,0.041776564,0.08846038
3318,0.16795489,0.0740898,0.037242793,0.0566223,0.20658818,0.07896167,0.037659198,0.08996732,0.08379778
3319,0.16923797,0.09610772,0.025483293,0.047646962,0.14886782,0.08143005,0.02566022,0.04177755,0.088395365
3320,0.16787624,0.07404421,0.037224,0.056608036,0.20647803,0.078905545,0.037641007,0.08993148,0.08372238
3321,0.16915691,0.09604501,0.025471898,0.047640007,0.14879405,0.081365034,0.02565058,0.041778453,0.08833043
3322,0.16779754,0.07399863,0.0372052,0.0565937,0.2063678,0.078849405,0.03762282,0.089895576,0.083647005
3323,0.16907582,0.09598231,0.025460498,0.047633,0.14872032,0.08130002,0.025640927,0.041779377,0.088265486
3324,0.16771868,0.07395301,0.037186373,0.0565793,0.20625746,0.07879331,0.037604608,0.08985954,0.08357161
3325,0.16899455,0.095919564,0.025449103,0.047625884,0.14864644,0.081234984,0.025631266,0.041780192,0.088200524
3326,0.16763964,0.07390736,0.037167538,0.05656474,0.2061469,0.078737125,0.037586376,0.089823395,0.083496206
3327,0.16891311,0.09585674,0.025437713,0.047618657,0.14857244,0.08116988,0.02562159,0.04178097,0.08813552
3328,0.16756047,0.07386168,0.03714865,0.056550145,0.2060363,0.07868094,0.037568115,0.089787245,0.08342081
3329,0.16883169,0.0957939,0.025426352,0.04761144,0.14849849,0.08110483,0.025611948,0.041781705,0.08807054
3330,0.16748133,0.073815964,0.03712981,0.056535553,0.20592561,0.07862476,0.037549857,0.089751,0.083345436
3331,0.16875018,0.09573104,0.025414996,0.047604144,0.14842445,0.081039704,0.025602316,0.04178242,0.08800557
3332,0.16740209,0.07377024,0.03711092,0.056520928,0.20581496,0.078568585,0.03753159,0.08971477,0.08327005
3333,0.16866869,0.09566817,0.02540369,0.047596827,0.14835052,0.08097462,0.02559272,0.041783173,0.08794063
3334,0.16732286,0.07372451,0.037092067,0.056506287,0.20570427,0.078512415,0.037513334,0.08967853,0.0831947
3335,0.16858713,0.09560528,0.02539239,0.047589462,0.14827643,0.080909505,0.025583118,0.041783813,0.0878757
3336,0.16724357,0.07367877,0.03707319,0.05649162,0.20559356,0.07845622,0.037495084,0.08964224,0.08311937
3337,0.16850555,0.09554236,0.02538112,0.047582068,0.14820236,0.08084438,0.02557353,0.041784454,0.08781076
3338,0.16716427,0.073633,0.03705434,0.05647693,0.20548278,0.07840006,0.03747683,0.08960589,0.083044045
3339,0.16842389,0.095479414,0.025369864,0.047574606,0.14812827,0.08077925,0.025563972,0.041785046,0.08774583
3340,0.16708483,0.073587194,0.03703547,0.056462165,0.20537183,0.07834385,0.037458543,0.08956943,0.08296872
3341,0.1683422,0.09541647,0.025358617,0.047567107,0.14805415,0.0807141,0.025554411,0.04178564,0.087680906
3342,0.16700536,0.07354137,0.037016593,0.05644739,0.20526093,0.07828765,0.03744029,0.08953298,0.08289341
3343,0.16826046,0.095353484,0.025347421,0.047559552,0.14798005,0.08064899,0.025544876,0.041786183,0.087616004
3344,0.16692576,0.073495544,0.036997702,0.056432515,0.20514996,0.07823148,0.03742199,0.08949649,0.08281812
3345,0.16817856,0.095290445,0.025336204,0.047551908,0.14790583,0.08058383,0.025535323,0.041786674,0.08755109
3346,0.16684611,0.0734497,0.036978792,0.056417614,0.20503888,0.07817531,0.037403677,0.08945989,0.08274283
3347,0.16809666,0.0952274,0.025325023,0.047544234,0.14783162,0.080518685,0.0255258,0.04178713,0.08748619
3348,0.16676638,0.07340382,0.03695988,0.056402672,0.20492774,0.078119114,0.03738537,0.089423254,0.08266755
3349,0.16801468,0.095164314,0.025313845,0.047536515,0.14775734,0.08045349,0.025516272,0.041787572,0.087421276
3350,0.16668658,0.0733579,0.03694097,0.056387704,0.20481655,0.0780629,0.037367042,0.08938661,0.08259228
3351,0.16793269,0.09510123,0.02530272,0.047528747,0.14768308,0.08038831,0.025506796,0.041787975,0.087356396
3352,0.16660687,0.07331203,0.036922086,0.056372758,0.20470546,0.07800677,0.03734876,0.08934994,0.082517035
3353,0.1678507,0.09503813,0.02529161,0.047520958,0.14760876,0.08032312,0.025497317,0.041788325,0.087291524
3354,0.166527,0.073266104,0.036903188,0.056357704,0.20459414,0.07795053,0.037330456,0.08931315,0.08244181
3355,0.1677686,0.094975,0.025280481,0.04751312,0.14753443,0.080257945,0.025487829,0.041788656,0.08722662
3356,0.16644707,0.073220156,0.03688427,0.056342654,0.20448284,0.07789434,0.037312165,0.089276336,0.08236658
3357,0.16768643,0.09491182,0.02526938,0.047505226,0.14746003,0.08019272,0.02547834,0.04178896,0.08716172
3358,0.1663671,0.07317418,0.036865354,0.056327563,0.20437151,0.07783817,0.03729381,0.08923953,0.08229136
3359,0.1676043,0.09484865,0.025258314,0.047497332,0.14738566,0.08012751,0.025468891,0.041789252,0.08709686
3360,0.16628706,0.0731282,0.036846448,0.05631242,0.20426008,0.07778193,0.037275497,0.08920266,0.082216166
3361,0.16752204,0.09478541,0.025247278,0.047489356,0.14731127,0.08006228,0.025459468,0.041789524,0.08703198
3362,0.16620705,0.07308219,0.036827516,0.05629734,0.2041487,0.07772577,0.037257172,0.089165755,0.08214098
3363,0.16743986,0.094722226,0.025236258,0.047481377,0.14723688,0.07999707,0.025450064,0.04178975,0.08696714
3364,0.16612697,0.07303618,0.03680862,0.056282163,0.20403728,0.0776696,0.03723886,0.08912883,0.08206584
3365,0.16735756,0.09465897,0.025225248,0.047473345,0.14716244,0.07993183,0.025440639,0.041789956,0.08690229
3366,0.1660468,0.07299014,0.0367897,0.05626695,0.2039257,0.077613376,0.037220545,0.089091785,0.08199069
3367,0.16727524,0.094595715,0.025214277,0.04746524,0.14708792,0.07986661,0.02543126,0.04179005,0.086837485
3368,0.16596657,0.072944105,0.036770765,0.056251712,0.20381412,0.07755723,0.03720219,0.0890547,0.08191557
3369,0.16719285,0.094532445,0.025203299,0.047457106,0.14701344,0.07980137,0.02542187,0.041790195,0.08677265
3370,0.16588625,0.07289802,0.036751844,0.056236386,0.20370242,0.077501066,0.037183847,0.08901752,0.08184044
3371,0.16711031,0.094469085,0.025192332,0.047448892,0.14693889,0.07973612,0.025412474,0.041790284,0.08670781
3372,0.16580583,0.07285192,0.036732893,0.05622102,0.2035907,0.07744488,0.03716548,0.08898035,0.08176531
3373,0.16702785,0.094405755,0.025181394,0.047440697,0.14686432,0.079670854,0.025403118,0.04179035,0.08664298
3374,0.16572556,0.07280583,0.036713973,0.05620575,0.20347911,0.077388704,0.037147168,0.088943236,0.081690244
3375,0.16694537,0.09434241,0.025170516,0.04743244,0.14678974,0.079605594,0.025393797,0.04179035,0.0865782
3376,0.16564515,0.07275971,0.03669504,0.056190405,0.20336735,0.077332556,0.037128814,0.08890598,0.08161517
3377,0.16686288,0.09427906,0.025159612,0.04742421,0.1467152,0.079540364,0.02538445,0.041790385,0.08651339
3378,0.1655648,0.0727136,0.03667614,0.05617506,0.20325568,0.077276416,0.037110504,0.08886876,0.081540145
3379,0.16678038,0.094215706,0.025148751,0.047415935,0.14664061,0.0794751,0.025375152,0.041790362,0.086448625
3380,0.16548426,0.072667435,0.03665719,0.056159634,0.20314384,0.077220276,0.03709214,0.08883141,0.08146512
3381,0.16669764,0.09415226,0.025137886,0.047407493,0.14656588,0.07940982,0.025365824,0.041790247,0.08638382
3382,0.16540362,0.07262126,0.036638226,0.05614413,0.20303185,0.07716411,0.03707375,0.08879399,0.081390075
3383,0.16661496,0.09408884,0.025127029,0.047399096,0.14649124,0.07934456,0.02535651,0.04179017,0.08631901
3384,0.16532296,0.072575055,0.03661929,0.056128606,0.20291987,0.077107966,0.037055407,0.088756494,0.08131508
3385,0.16653213,0.09402535,0.025116203,0.04739058,0.14641652,0.07927927,0.025347214,0.041790042,0.086254224
3386,0.16524222,0.07252884,0.03660033,0.056113053,0.20280784,0.07705182,0.037037,0.08871902,0.08124007
3387,0.16644928,0.09396185,0.025105374,0.047382053,0.14634177,0.07921399,0.025337925,0.041789852,0.08618944
3388,0.16516136,0.072482586,0.03658135,0.056097418,0.2026957,0.07699567,0.037018634,0.08868139,0.081165075
3389,0.16636634,0.09389831,0.025094554,0.04737347,0.14626692,0.07914869,0.025328612,0.041789625,0.08612463
3390,0.16508049,0.07243633,0.036562357,0.056081794,0.20258355,0.076939486,0.03700022,0.08864386,0.081090115
3391,0.16628346,0.09383479,0.025083778,0.047364898,0.1461921,0.07908338,0.025319362,0.041789364,0.08605985
3392,0.16499966,0.07239007,0.036543403,0.05606619,0.20247145,0.076883376,0.036981855,0.08860622,0.08101518
3393,0.16620053,0.09377124,0.025073024,0.047356267,0.14611733,0.07901808,0.025310118,0.041789126,0.08599511
3394,0.1649187,0.07234378,0.036524434,0.05605049,0.20235917,0.07682723,0.036963474,0.088568464,0.08094024
3395,0.16611752,0.09370764,0.025062269,0.047347605,0.1460425,0.07895277,0.02530086,0.04178886,0.085930325
3396,0.16483778,0.072297476,0.036505464,0.056034826,0.20224701,0.076771125,0.036945075,0.08853081,0.080865346
3397,0.16603452,0.09364405,0.025051551,0.04733891,0.1459676,0.07888749,0.02529161,0.041788504,0.08586557
3398,0.16475672,0.072251156,0.0364865,0.056019057,0.2021346,0.076715,0.03692668,0.088492915,0.08079043
3399,0.16595143,0.09358043,0.025040833,0.047330156,0.14589274,0.078822196,0.025282396,0.04178815,0.08580081
3400,0.16467562,0.07220483,0.0364675,0.056003287,0.20202228,0.07665891,0.036908273,0.0884551,0.08071555
3401,0.16586825,0.09351677,0.02503012,0.047321357,0.14581782,0.07875687,0.025273172,0.04178777,0.085736044
3402,0.16459446,0.07215847,0.036448523,0.055987466,0.20190987,0.076602794,0.036889866,0.08841722,0.08064068
3403,0.16578506,0.093453094,0.02501944,0.047312528,0.14574279,0.0786915,0.025263974,0.041787323,0.08567129
3404,0.16451328,0.072112076,0.03642955,0.055971656,0.20179738,0.07654667,0.036871463,0.08837925,0.08056584
3405,0.16570187,0.09338941,0.02500879,0.047303665,0.14566788,0.07862621,0.02525479,0.04178687,0.08560655
3406,0.16443206,0.07206569,0.036410566,0.055955816,0.20168495,0.07649057,0.03685306,0.088341326,0.08049101
3407,0.16561864,0.093325704,0.024998147,0.0472948,0.14559288,0.07856085,0.025245618,0.04178642,0.08554182
3408,0.16435084,0.07201929,0.036391594,0.05593995,0.20157242,0.07643447,0.036834657,0.0883033,0.08041621
3409,0.1655354,0.093261994,0.024987504,0.047285907,0.14551787,0.078495525,0.025236435,0.041785907,0.085477084
3410,0.16426948,0.07197287,0.0363726,0.055924006,0.20145985,0.07637842,0.036816254,0.08826518,0.08034141
3411,0.165452,0.09319822,0.024976877,0.047276914,0.14544281,0.07843019,0.025227262,0.04178536,0.08541233
3412,0.16418807,0.07192641,0.0363536,0.055908073,0.2013472,0.07632232,0.03679784,0.08822705,0.08026664
3413,0.1653686,0.09313446,0.024966268,0.047267865,0.14536771,0.07836483,0.025218118,0.041784767,0.085347615
3414,0.16410667,0.071879946,0.036334604,0.055892117,0.20123455,0.07626627,0.03677942,0.088188864,0.08019189
3415,0.16528526,0.09307067,0.024955707,0.047258884,0.14529268,0.078299515,0.02520898,0.041784193,0.0852829
3416,0.16402525,0.07183347,0.036315616,0.05587617,0.2011219,0.07621017,0.036760997,0.08815073,0.080117166
3417,0.16520187,0.09300687,0.024945162,0.047249842,0.1452176,0.07823417,0.025199868,0.04178356,0.0852182
3418,0.1639438,0.071786985,0.036296643,0.055860173,0.20100924,0.0761542,0.03674259,0.08811246,0.08004247
3419,0.16511841,0.09294306,0.024934607,0.047240753,0.1451425,0.07816885,0.02519074,0.041782912,0.08515349
3420,0.16386232,0.071740486,0.036277656,0.055844173,0.2008965,0.076098144,0.036724176,0.08807418,0.07996778
3421,0.16503498,0.092879236,0.02492409,0.04723166,0.14506735,0.07810352,0.025181646,0.041782185,0.085088804
3422,0.16378073,0.07169396,0.03625866,0.055828117,0.20078371,0.076042086,0.036705773,0.08803585,0.07989311
3423,0.16495146,0.09281536,0.024913574,0.04722252,0.14499219,0.078038156,0.02517256,0.041781474,0.085024096
3424,0.16369916,0.07164742,0.036239684,0.055812065,0.20067091,0.07598606,0.036687374,0.08799748,0.07981848
3425,0.16486797,0.0927515,0.024903102,0.04721336,0.14491704,0.07797282,0.025163496,0.041780733,0.08495943
3426,0.16361763,0.07160089,0.03622073,0.055796,0.20055808,0.075930096,0.036668982,0.08795901,0.07974386
3427,0.16478449,0.09268763,0.02489262,0.04720424,0.14484191,0.07790751,0.025154425,0.04177998,0.084894754
3428,0.163536,0.071554326,0.03620176,0.055779915,0.2004453,0.075874105,0.03665061,0.08792058,0.07966928
3429,0.16470087,0.09262372,0.02488216,0.04719498,0.14476673,0.07784217,0.025145385,0.041779175,0.08483007
3430,0.16345425,0.07150774,0.036182754,0.055763762,0.20033228,0.07581812,0.036632173,0.08788199,0.079594694
3431,0.16461721,0.09255979,0.0248717,0.047185726,0.14469154,0.07777685,0.02513632,0.041778374,0.08476539
3432,0.16337252,0.07146114,0.036163777,0.0557476,0.20021932,0.07576213,0.036613755,0.08784343,0.07952013
3433,0.16453356,0.092495844,0.024861285,0.04717642,0.14461628,0.07771151,0.025127295,0.04177748,0.08470073
3434,0.16329068,0.07141454,0.03614477,0.05573138,0.2001063,0.075706184,0.036595322,0.08780479,0.07944559
3435,0.16444975,0.09243186,0.024850855,0.047167048,0.14454097,0.077646166,0.025118243,0.041776553,0.08463603
3436,0.16320883,0.0713679,0.036125757,0.055715173,0.1999933,0.07565026,0.036576908,0.087766126,0.079371065
3437,0.16436607,0.09236787,0.024840456,0.047157735,0.1444657,0.07758084,0.025109226,0.041775636,0.084571384
3438,0.16312696,0.07132125,0.036106776,0.05569893,0.1998802,0.07559428,0.0365585,0.08772741,0.07929657
3439,0.16428222,0.09230384,0.024830066,0.047148306,0.14439037,0.07751548,0.025100213,0.04177468,0.08450671
3440,0.16304499,0.07127454,0.036087774,0.055682667,0.19976701,0.07553834,0.03654007,0.0876886,0.079222076
3441,0.16419841,0.09223982,0.024819696,0.047138896,0.14431503,0.077450134,0.025091214,0.04177369,0.08444205
3442,0.16296306,0.07122788,0.036068767,0.055666417,0.19965391,0.07548243,0.03652163,0.08764985,0.07914764
3443,0.1641146,0.09217579,0.024809336,0.04712946,0.14423971,0.07738479,0.025082234,0.041772675,0.084377415
3444,0.16288103,0.07118118,0.036049783,0.055650067,0.1995406,0.07542651,0.03650322,0.08761087,0.07907319
3445,0.16403066,0.09211169,0.024798974,0.047119994,0.14416426,0.07731943,0.025073236,0.04177159,0.08431274
3446,0.16279899,0.07113445,0.036030784,0.05563375,0.1994274,0.07537061,0.036484793,0.087571986,0.0789988
3447,0.16394676,0.09204762,0.024788668,0.047110476,0.1440889,0.0772541,0.025064275,0.041770518,0.084248126
3448,0.16271697,0.07108774,0.036011785,0.05561744,0.19931418,0.07531477,0.036466364,0.08753304,0.07892441
3449,0.16386291,0.09198356,0.024778359,0.047101002,0.14401357,0.07718878,0.025055321,0.041769464,0.084183484
3450,0.16263488,0.071040995,0.035992812,0.05560107,0.19920087,0.07525886,0.03644796,0.08749404,0.07885004
3451,0.16377896,0.09191944,0.02476807,0.04709146,0.14393812,0.07712346,0.025046356,0.041768305,0.08411884
3452,0.16255276,0.07099425,0.035973806,0.055584703,0.19908753,0.075203024,0.036429536,0.08745497,0.07877572
3453,0.16369498,0.09185529,0.024757791,0.047081895,0.1438627,0.07705814,0.025037434,0.041767124,0.08405421
3454,0.16247061,0.0709475,0.035954818,0.055568293,0.19897425,0.07514724,0.036411136,0.08741588,0.07870141
3455,0.16361092,0.09179114,0.02474754,0.04707225,0.14378726,0.07699281,0.025028521,0.04176594,0.08398961
3456,0.16238834,0.0709007,0.035935808,0.055551827,0.19886076,0.075091384,0.03639268,0.08737669,0.0786271
3457,0.16352682,0.09172695,0.024737258,0.047062606,0.14371173,0.076927446,0.02501956,0.041764725,0.08392495
3458,0.16230604,0.07085389,0.035916794,0.055535365,0.1987473,0.07503558,0.03637425,0.08733748,0.078552835
3459,0.1634427,0.09166276,0.024727013,0.04705293,0.14363626,0.07686216,0.025010647,0.041763447,0.08386032
3460,0.16222373,0.07080706,0.03589778,0.055518873,0.19863375,0.07497975,0.036355827,0.08729817,0.07847857
3461,0.16335858,0.09159857,0.024716778,0.04704323,0.14356074,0.076796815,0.025001725,0.041762188,0.08379568
3462,0.16214126,0.07076021,0.035878755,0.055502303,0.19852006,0.07492394,0.036337357,0.08725877,0.07840433
3463,0.16327427,0.09153428,0.024706544,0.04703345,0.14348516,0.0767315,0.024992818,0.041760836,0.08373105
3464,0.16205886,0.07071336,0.035859726,0.055485774,0.19840652,0.07486816,0.036318917,0.08721945,0.078330114
3465,0.16319007,0.09147004,0.024696328,0.04702369,0.14340955,0.07666614,0.02498392,0.041759487,0.08366642
3466,0.16197641,0.07066649,0.03584072,0.0554692,0.1982929,0.07481241,0.03630048,0.08718,0.07825592
3467,0.16310582,0.09140576,0.024686143,0.047013916,0.14333396,0.07660083,0.024975022,0.041758105,0.0836018
3468,0.16189389,0.0706196,0.035821702,0.055452585,0.19817922,0.074756645,0.036282025,0.08714054,0.07818174
3469,0.1630215,0.09134145,0.024675956,0.047004104,0.1432583,0.076535486,0.024966141,0.04175667,0.08353716
3470,0.16181138,0.0705727,0.0358027,0.055435985,0.19806552,0.07470091,0.036263622,0.08710099,0.07810762
3471,0.1629372,0.09127714,0.024665805,0.046994247,0.14318268,0.076470174,0.024957282,0.041755226,0.08347255
3472,0.16172886,0.07052578,0.03578368,0.0554194,0.1979518,0.074645184,0.03624517,0.087061435,0.07803349
3473,0.16285291,0.09121283,0.024655648,0.046984438,0.14310707,0.076404855,0.024948413,0.04175381,0.083407946
3474,0.16164628,0.07047884,0.035764664,0.055402767,0.197838,0.07458947,0.03622671,0.08702181,0.0779594
3475,0.16276857,0.09114849,0.024645519,0.046974562,0.14303145,0.07633953,0.024939585,0.04175234,0.083343334
3476,0.16156375,0.0704319,0.03574567,0.05538618,0.1977243,0.07453378,0.036208313,0.086982206,0.07788536
3477,0.16268432,0.09108417,0.024635416,0.046964742,0.14295582,0.076274246,0.02493076,0.041750815,0.08327875
3478,0.16148116,0.07038495,0.035726666,0.05536954,0.1976105,0.07447809,0.036189876,0.08694252,0.07781133
3479,0.1625999,0.09101978,0.024625294,0.04695483,0.14288013,0.07620893,0.024921933,0.041749265,0.083214134
3480,0.16139853,0.07033797,0.03570768,0.055352874,0.19749673,0.07442248,0.036171485,0.08690277,0.07773731
3481,0.16251561,0.09095543,0.024615213,0.04694496,0.14280447,0.07614363,0.02491311,0.04174773,0.083149545
3482,0.16131595,0.070291005,0.035688695,0.055336248,0.19738293,0.074366815,0.036153078,0.086863026,0.07766335
3483,0.16243124,0.090891056,0.024605148,0.046935044,0.14272884,0.07607838,0.024904322,0.041746136,0.08308496
3484,0.16123335,0.07024401,0.035669737,0.055319604,0.1972691,0.074311204,0.036134686,0.08682321,0.0775894
3485,0.16234688,0.090826645,0.024595104,0.04692513,0.14265315,0.07601308,0.024895549,0.04174452,0.08302039
3486,0.16115062,0.07019701,0.035650738,0.055302877,0.19715518,0.07425564,0.036116272,0.08678327,0.07751547
3487,0.16226238,0.09076221,0.024585044,0.046915118,0.14257738,0.07594779,0.02488675,0.041742843,0.08295579
3488,0.16106781,0.07014998,0.035631727,0.055286117,0.19704121,0.074200034,0.03609784,0.08674333,0.077441566
3489,0.16217785,0.09069775,0.024575014,0.04690509,0.14250165,0.07588252,0.024877971,0.041741166,0.08289122
3490,0.16098505,0.070102945,0.035612714,0.05526939,0.19692725,0.074144475,0.036079396,0.08670338,0.077367686
3491,0.16209337,0.0906333,0.02456499,0.04689508,0.14242591,0.07581725,0.024869207,0.041739453,0.08282664
3492,0.1609022,0.070055895,0.035593696,0.05525262,0.19681323,0.07408894,0.03606097,0.08666331,0.077293836
3493,0.16200885,0.090568826,0.024554979,0.046885047,0.14235012,0.07575197,0.024860434,0.041737717,0.08276205
3494,0.16081938,0.07000883,0.035574704,0.05523584,0.19669914,0.0740334,0.036042564,0.08662317,0.07722001
3495,0.16192429,0.09050433,0.024544986,0.046874966,0.14227434,0.075686716,0.024851695,0.04173593,0.082697466
3496,0.16073647,0.06996174,0.03555571,0.055219032,0.19658501,0.07397786,0.036024142,0.08658302,0.07714621
3497,0.1618397,0.09043982,0.02453501,0.046864875,0.14219856,0.07562148,0.024842946,0.041734144,0.08263291
3498,0.16065358,0.069914654,0.035536718,0.0552022,0.196471,0.07392237,0.036005754,0.086542875,0.077072434
3499,0.16175508,0.090375304,0.024525013,0.04685476,0.1421227,0.0755562,0.024834203,0.041732293,0.0825683
3500,0.16057059,0.06986753,0.035517693,0.055185378,0.1963568,0.07386689,0.0359873,0.086502604,0.07699867
3501,0.16167049,0.09031077,0.024515064,0.046844658,0.14204688,0.07549096,0.024825485,0.04173044,0.082503736
3502,0.16048771,0.06982042,0.03549871,0.055168588,0.19624269,0.07381147,0.035968903,0.08646233,0.07692497
3503,0.1615859,0.090246215,0.024505107,0.046834566,0.14197111,0.07542577,0.02481676,0.041728582,0.08243918
3504,0.16040474,0.06977328,0.035479724,0.055151742,0.19612855,0.07375605,0.035950504,0.086422,0.07685129
3505,0.16150123,0.090181656,0.024495168,0.046824407,0.1418952,0.07536049,0.024808047,0.041726667,0.08237461
3506,0.16032171,0.06972614,0.035460714,0.055134866,0.19601431,0.07370064,0.03593208,0.08638161,0.07677763
3507,0.16141652,0.09011705,0.024485247,0.04681422,0.14181934,0.07529527,0.024799347,0.041724727,0.08231003
3508,0.16023865,0.06967897,0.0354417,0.055117972,0.19590005,0.07364523,0.035913654,0.08634118,0.07670398
3509,0.16133179,0.09005244,0.024475321,0.046804022,0.14174342,0.075230025,0.024790639,0.04172276,0.08224545
3510,0.16015553,0.069631785,0.035422713,0.05510104,0.19578573,0.07358985,0.03589525,0.08630064,0.07663036
3511,0.16124703,0.08998782,0.02446542,0.046793785,0.14166757,0.07516485,0.024781963,0.041720763,0.08218088
3512,0.16007242,0.06958458,0.035403717,0.055084124,0.19567136,0.07353447,0.035876844,0.08626005,0.076556765
3513,0.16116227,0.089923196,0.02445553,0.046783548,0.1415916,0.07509961,0.02477326,0.04171872,0.08211632
3514,0.15998936,0.069537394,0.03538473,0.05506724,0.1955571,0.073479146,0.035858437,0.08621952,0.07648323
3515,0.16107762,0.08985858,0.024445659,0.04677339,0.14151573,0.075034425,0.024764609,0.041716702,0.08205178
3516,0.15990639,0.069490194,0.035365768,0.055050418,0.19544289,0.07342386,0.035840064,0.08617895,0.07640973
3517,0.16099298,0.08979396,0.024435826,0.04676319,0.14143987,0.074969254,0.02475597,0.041714642,0.08198725
3518,0.15982321,0.069442965,0.03534679,0.05503346,0.1953285,0.07336855,0.03582169,0.08613827,0.076336235
3519,0.16090818,0.089729294,0.024425957,0.04675293,0.1413639,0.07490406,0.024747303,0.04171254,0.08192267
3520,0.15974006,0.06939572,0.035327803,0.05501653,0.19521406,0.07331327,0.03580326,0.08609753,0.076262765
3521,0.16082337,0.0896646,0.024416123,0.04674264,0.14128801,0.074838914,0.024738664,0.041710444,0.08185813
3522,0.15965685,0.06934848,0.035308808,0.054999568,0.19509973,0.07325805,0.03578489,0.086056784,0.07618931
3523,0.1607385,0.08959988,0.024406303,0.046732325,0.14121199,0.07477369,0.024730042,0.041708257,0.08179357
3524,0.15957355,0.06930119,0.0352898,0.05498256,0.19498515,0.07320279,0.03576646,0.08601591,0.07611589
3525,0.16065365,0.08953516,0.024396472,0.04672202,0.14113602,0.07470853,0.024721414,0.04170607,0.081728995
3526,0.15949033,0.06925391,0.03527084,0.05496559,0.19487067,0.0731476,0.035748083,0.08597498,0.07604252
3527,0.16056883,0.08947043,0.024386667,0.046711728,0.14106004,0.07464338,0.024712775,0.04170388,0.081664436
3528,0.15940714,0.06920665,0.035251852,0.05494865,0.19475621,0.0730924,0.035729717,0.085934095,0.075969175
3529,0.16048402,0.08940571,0.024376888,0.046701416,0.14098407,0.074578226,0.0247042,0.04170164,0.081599906
3530,0.15932392,0.069159314,0.035232898,0.0549317,0.19464171,0.07303722,0.03571132,0.08589316,0.07589586
3531,0.16039929,0.08934101,0.024367137,0.046691135,0.14090809,0.07451309,0.02469561,0.041699395,0.081535384
3532,0.15924068,0.06911202,0.035213932,0.05491473,0.19452734,0.07298213,0.03569298,0.085852236,0.075822584
3533,0.16031434,0.08927623,0.02435736,0.04668075,0.14083208,0.074447975,0.024687018,0.04169709,0.08147083
3534,0.1591573,0.06906469,0.03519494,0.054897673,0.19441266,0.07292701,0.035674565,0.085811086,0.07574931
3535,0.16022952,0.08921148,0.024347603,0.046670437,0.14075606,0.07438286,0.024678426,0.04169478,0.081406295
3536,0.15907407,0.069017366,0.03517599,0.0548807,0.19429821,0.07287197,0.035656225,0.08577001,0.0756761
3537,0.16014463,0.08914671,0.024337852,0.046660073,0.1406801,0.07431778,0.024669869,0.041692443,0.081341766
3538,0.15899068,0.06897001,0.035157025,0.054863654,0.19418356,0.07281691,0.035637867,0.08572877,0.07560289
3539,0.16005969,0.08908189,0.024328118,0.046649676,0.14060402,0.074252665,0.024661284,0.041690074,0.08127722
3540,0.15890732,0.068922654,0.03513805,0.054846622,0.19406888,0.07276186,0.035619464,0.085687555,0.07552972
3541,0.15997474,0.089017056,0.024318399,0.04663929,0.14052801,0.074187584,0.024652729,0.0416877,0.08121267
3542,0.1588239,0.06887527,0.035119075,0.05482956,0.19395426,0.072706856,0.03560111,0.085646294,0.075456575
3543,0.15988974,0.08895222,0.024308674,0.04662885,0.14045194,0.07412249,0.024644187,0.04168526,0.08114811
3544,0.15874046,0.06882788,0.035100095,0.054812476,0.19383952,0.07265182,0.03558272,0.08560499,0.075383455
3545,0.15980479,0.08888737,0.024298988,0.046618436,0.14037585,0.074057385,0.024635643,0.04168283,0.081083566
3546,0.15865707,0.0687805,0.035081133,0.05479545,0.19372483,0.07259687,0.03556437,0.085563585,0.07531038
3547,0.15971988,0.088822514,0.024289308,0.04660806,0.14029983,0.07399236,0.024627129,0.04168035,0.08101904
3548,0.15857367,0.06873308,0.035062194,0.0547784,0.19361019,0.07254195,0.03554603,0.0855222,0.07523734
3549,0.15963496,0.08875768,0.024279622,0.046597656,0.14022374,0.073927276,0.024618598,0.041677877,0.08095449
3550,0.15849027,0.06868565,0.035043254,0.054761373,0.19349554,0.07248702,0.035527714,0.0854808,0.075164326
3551,0.15955003,0.08869281,0.024269953,0.046587266,0.1401477,0.073862255,0.024610091,0.041675355,0.08088996
3552,0.15840684,0.06863822,0.035024304,0.054744314,0.19338077,0.07243213,0.035509363,0.08543927,0.075091355
3553,0.15946504,0.088627905,0.024260327,0.04657682,0.14007157,0.0737972,0.02460159,0.04167279,0.08082544
3554,0.15832344,0.06859078,0.03500536,0.054727286,0.19326605,0.072377264,0.035491034,0.08539775,0.0750184
3555,0.15938011,0.08856303,0.024250688,0.04656639,0.1399955,0.07373219,0.024593083,0.041670226,0.08076091
3556,0.15823996,0.06854333,0.034986433,0.054710187,0.19315127,0.07232245,0.03547272,0.085356094,0.07494548
3557,0.15929519,0.088498145,0.024241062,0.04655598,0.13991943,0.0736672,0.024584612,0.041667618,0.08069638
3558,0.15815656,0.06849588,0.034967504,0.054693177,0.19303656,0.07226766,0.035454404,0.0853145,0.074872606
3559,0.15921023,0.08843325,0.024231452,0.046545543,0.13984336,0.073602214,0.024576139,0.041665,0.080631875
3560,0.15807304,0.06844841,0.034948543,0.05467608,0.1929217,0.072212875,0.03543604,0.08527279,0.07479975
3561,0.15912528,0.088368334,0.024221854,0.046535093,0.13976726,0.07353723,0.02456768,0.041662343,0.08056736
3562,0.15798962,0.06840094,0.034929626,0.054659054,0.19280697,0.07215814,0.035417747,0.08523108,0.074726954
3563,0.1590403,0.08830341,0.02421225,0.046524636,0.13969116,0.073472254,0.024559217,0.041659687,0.08050284
3564,0.15790603,0.06835344,0.034910675,0.05464191,0.19269201,0.072103396,0.035399403,0.085189216,0.07465415
3565,0.1589552,0.08823844,0.024202652,0.04651411,0.13961497,0.07340727,0.024550742,0.041656964,0.0804383
3566,0.15782239,0.06830592,0.034891713,0.05462475,0.192577,0.07204869,0.03538106,0.08514727,0.07458136
3567,0.15887006,0.088173434,0.024193048,0.046503577,0.1395388,0.07334231,0.02454227,0.04165422,0.08037373
3568,0.15773879,0.06825838,0.034872793,0.05460762,0.19246216,0.071994014,0.03536275,0.0851054,0.07450863
3569,0.15878505,0.088108465,0.024183484,0.0464931,0.13946268,0.07327737,0.024533834,0.041651472,0.08030922
3570,0.15765518,0.06821084,0.034853835,0.054590505,0.19234717,0.07193937,0.03534441,0.08506339,0.074435934
3571,0.1587,0.088043466,0.02417393,0.046482604,0.13938652,0.07321243,0.0245254,0.04164869,0.08024469
3572,0.15757164,0.06816331,0.03483491,0.05457342,0.19223225,0.07188476,0.035326116,0.085021384,0.07436328
3573,0.15861493,0.08797847,0.02416439,0.046472076,0.13931036,0.073147506,0.02451699,0.041645866,0.080180176
3574,0.15748799,0.06811575,0.034815982,0.054556258,0.19211723,0.07183017,0.03530781,0.08497925,0.07429064
3575,0.15852988,0.08791347,0.024154825,0.046461582,0.13923416,0.073082596,0.024508538,0.041643023,0.080115624
3576,0.1574044,0.068068184,0.034797046,0.054539163,0.19200233,0.0717756,0.035289504,0.08493722,0.07421804
3577,0.15844485,0.08784845,0.024145324,0.046451077,0.13915801,0.07301772,0.024500152,0.041640144,0.08005112
3578,0.15732083,0.06802062,0.034778148,0.054522052,0.19188729,0.07172105,0.03527122,0.08489502,0.07414548
3579,0.15835983,0.08778343,0.024135804,0.04644059,0.13908184,0.07295282,0.024491755,0.041637257,0.079986595
3580,0.15723719,0.06797304,0.03475923,0.05450492,0.19177231,0.071666546,0.03525294,0.08485284,0.07407296
3581,0.15827474,0.0877184,0.024126291,0.046430044,0.13900568,0.07288796,0.024483355,0.041634366,0.07992206
3582,0.15715349,0.06792544,0.034740288,0.054487757,0.19165722,0.07161206,0.035234626,0.08481052,0.07400044
3583,0.15818962,0.08765333,0.024116779,0.046419524,0.13892947,0.07282306,0.024474962,0.04163144,0.07985751
3584,0.15706983,0.06787783,0.034721382,0.054470625,0.19154221,0.07155763,0.03521634,0.08476824,0.073927976
3585,0.15810454,0.087588266,0.024107285,0.046408985,0.13885328,0.07275823,0.024466572,0.04162848,0.079792984
3586,0.15698613,0.067830205,0.034702465,0.054453466,0.19142708,0.07150321,0.035198063,0.08472581,0.07385554
3587,0.15801935,0.08752316,0.0240978,0.046398386,0.13877702,0.07269338,0.0244582,0.041625448,0.07972845
3588,0.15690237,0.067782566,0.034683533,0.054436274,0.19131191,0.07144878,0.035179783,0.084683344,0.07378312
3589,0.15793425,0.08745807,0.024088323,0.046387866,0.1387008,0.072628565,0.02444982,0.041622415,0.0796639
3590,0.15681869,0.067734934,0.03466462,0.054419138,0.1911968,0.07139442,0.0351615,0.08464087,0.07371076
3591,0.15784913,0.087392986,0.024078846,0.046377297,0.13862458,0.07256376,0.024441458,0.04161936,0.07959937
3592,0.15673497,0.06768728,0.0346457,0.05440199,0.19108161,0.07134007,0.03514323,0.08459832,0.07363841
3593,0.15776406,0.08732788,0.02406941,0.046366762,0.13854839,0.07249895,0.02443312,0.041616317,0.07953486
3594,0.15665126,0.06763961,0.034626797,0.054384843,0.19096647,0.07128578,0.035124943,0.08455575,0.07356611
3595,0.15767902,0.08726279,0.024059974,0.046356253,0.13847218,0.07243418,0.02442479,0.04161321,0.07947032
3596,0.15656762,0.06759195,0.034607925,0.054367747,0.19085139,0.07123151,0.035106704,0.08451318,0.07349386
3597,0.1575939,0.08719765,0.024050552,0.046345703,0.13839601,0.0723694,0.024416469,0.041610144,0.07940579
3598,0.15648393,0.06754428,0.03458904,0.05435061,0.19073616,0.07117725,0.035088465,0.08447044,0.07342164
3599,0.15750888,0.08713254,0.024041133,0.046335205,0.1383198,0.07230464,0.024408158,0.04160701,0.07934127
3600,0.1564003,0.0674966,0.03457017,0.054333523,0.19062111,0.071123056,0.035070255,0.084427804,0.07334945
3601,0.15742384,0.08706741,0.024031743,0.04632469,0.13824359,0.0722399,0.024399856,0.041603837,0.07927677
3602,0.1563166,0.067448914,0.034551267,0.05431642,0.19050601,0.07106893,0.03505199,0.084385104,0.07327731
3603,0.15733878,0.08700229,0.02402234,0.046314154,0.13816741,0.072175205,0.02439156,0.04160065,0.07921225
3604,0.15623288,0.0674012,0.034532398,0.054299284,0.19039077,0.071014754,0.03503379,0.084342234,0.07320516
3605,0.15725371,0.08693713,0.024012951,0.046303622,0.1380912,0.07211048,0.024383252,0.04159747,0.079147704
3606,0.15614921,0.067353494,0.03451354,0.054282177,0.1902756,0.07096065,0.035015568,0.08429938,0.07313309
3607,0.15716869,0.08687199,0.024003576,0.04629312,0.138015,0.07204581,0.024374979,0.041594215,0.0790832
3608,0.1560655,0.06730579,0.034494653,0.05426506,0.19016036,0.07090658,0.034997337,0.08425644,0.07306106
3609,0.15708356,0.08680681,0.0239942,0.04628255,0.13793874,0.07198111,0.024366694,0.041590944,0.07901866
3610,0.15598172,0.067258045,0.034475762,0.054247912,0.19004509,0.0708525,0.034979098,0.08421348,0.072989024
3611,0.15699849,0.086741626,0.023984825,0.04627203,0.13786252,0.07191645,0.024358397,0.041587662,0.07895411
3612,0.15589799,0.0672103,0.03445692,0.054230765,0.18992986,0.0707985,0.03496091,0.084170446,0.07291704
3613,0.15691343,0.086676426,0.023975482,0.04626151,0.1377863,0.07185178,0.024350166,0.04158435,0.078889586
3614,0.15581417,0.06716253,0.034438033,0.054213606,0.1898145,0.07074446,0.03494269,0.08412734,0.07284507
3615,0.1568282,0.0866112,0.023966111,0.046250895,0.13771,0.07178712,0.024341872,0.041581016,0.07882502
3616,0.15573037,0.06711478,0.03441915,0.054196436,0.18969914,0.070690535,0.03492446,0.08408415,0.07277315
3617,0.15674308,0.08654597,0.023956778,0.046240333,0.13763373,0.07172248,0.024333617,0.041577626,0.078760475
3618,0.15564653,0.06706698,0.03440027,0.054179274,0.18958373,0.07063657,0.034906246,0.08404092,0.07270125
3619,0.15665795,0.08648074,0.023947429,0.046229776,0.13755745,0.07165787,0.024325345,0.041574225,0.078695916
3620,0.15556267,0.0670192,0.034381375,0.0541621,0.18946831,0.07058267,0.03488801,0.08399762,0.07262939
3621,0.15657282,0.0864155,0.023938108,0.046219222,0.13748118,0.07159327,0.024317117,0.041570805,0.07863137
3622,0.15547895,0.06697141,0.03436254,0.054145016,0.18935296,0.07052878,0.03486983,0.08395436,0.07255758
3623,0.15648785,0.0863503,0.023928799,0.04620875,0.13740498,0.071528666,0.0243089,0.04156742,0.07856685
3624,0.15539524,0.06692362,0.034343712,0.054127913,0.18923768,0.070475,0.034851678,0.08391102,0.07248583
3625,0.15640277,0.08628504,0.0239195,0.046198227,0.13732871,0.07146412,0.024300663,0.04156393,0.07850228
3626,0.15531151,0.06687581,0.034324862,0.05411084,0.18912241,0.0704212,0.03483352,0.0838677,0.0724141
3627,0.15631774,0.0862198,0.023910217,0.04618773,0.13725252,0.07139958,0.024292476,0.041560467,0.07843775
3628,0.15522775,0.06682799,0.034306034,0.054093733,0.18900698,0.070367396,0.03481536,0.083824225,0.07234239
3629,0.15623268,0.08615452,0.023900945,0.04617723,0.1371763,0.07133503,0.024284298,0.04155697,0.07837322
3630,0.155144,0.06678017,0.034287203,0.05407662,0.1888916,0.070313685,0.0347972,0.08378072,0.07227073
3631,0.15614766,0.086089276,0.023891665,0.04616671,0.13710006,0.0712705,0.024276085,0.041553464,0.07830868
3632,0.15506026,0.06673236,0.034268387,0.05405952,0.18877628,0.07026001,0.034779064,0.08373721,0.0721991
3633,0.15606263,0.086024,0.023882408,0.04615623,0.13702385,0.07120603,0.024267908,0.041549906,0.078244135
3634,0.15497653,0.06668453,0.034249555,0.05404244,0.18866089,0.07020638,0.03476091,0.083693594,0.07212752
3635,0.15597765,0.085958764,0.023873162,0.046145726,0.13694763,0.07114157,0.024259735,0.041546326,0.07817963
3636,0.15489276,0.06663667,0.034230724,0.054025367,0.18854551,0.070152774,0.034742776,0.08364996,0.07205596
3637,0.15589264,0.08589347,0.023863897,0.046135277,0.13687141,0.07107709,0.024251556,0.04154276,0.07811507
3638,0.15480907,0.066588834,0.034211926,0.054008313,0.1884301,0.07009917,0.03472465,0.083606295,0.07198446
3639,0.15580767,0.085828215,0.023854671,0.046124786,0.1367952,0.071012646,0.024243413,0.041539125,0.07805055
3640,0.15472534,0.066540964,0.03419312,0.053991266,0.1883147,0.07004561,0.034706514,0.08356258,0.071913
3641,0.15572265,0.08576291,0.02384545,0.046114285,0.13671893,0.07094821,0.02423526,0.041535452,0.077986
3642,0.15464151,0.0664931,0.03417429,0.05397413,0.18819924,0.06999212,0.034688402,0.08351871,0.07184154
3643,0.1556376,0.08569759,0.023836214,0.046103805,0.1366427,0.07088378,0.024227103,0.041531805,0.077921435
3644,0.15455782,0.06644523,0.0341555,0.053957094,0.1880838,0.06993864,0.034670293,0.08347487,0.07177015
3645,0.15555269,0.0856323,0.023827022,0.046093356,0.13656649,0.070819415,0.024218973,0.0415281,0.0778569
3646,0.15447408,0.06639735,0.034136698,0.053940043,0.1879683,0.0698852,0.03465218,0.083430916,0.07169878
3647,0.15546767,0.08556697,0.023817806,0.0460829,0.13649026,0.07075501,0.024210846,0.041524388,0.07779235
3648,0.15439028,0.066349424,0.034117874,0.053922985,0.18785283,0.06983177,0.03463407,0.083386995,0.07162744
3649,0.15538266,0.085501656,0.023808608,0.0460724,0.13641404,0.07069066,0.024202721,0.04152065,0.07772777
3650,0.15430649,0.06630151,0.03409908,0.0539059,0.18773729,0.06977837,0.034615967,0.08334295,0.071556136
3651,0.1552977,0.0854363,0.023799425,0.046061963,0.13633779,0.07062628,0.024194615,0.041516885,0.077663235
3652,0.15422277,0.0662536,0.03408029,0.05388888,0.1876218,0.06972502,0.034597855,0.08329892,0.07148488
3653,0.15521273,0.08537096,0.02379025,0.04605152,0.13626161,0.07056196,0.02418652,0.04151313,0.077598676
3654,0.15413904,0.066205695,0.0340615,0.05387184,0.18750632,0.069671735,0.03457978,0.0832548,0.07141366
3655,0.15512778,0.085305616,0.02378108,0.046041086,0.13618541,0.07049765,0.024178421,0.04150933,0.07753411
3656,0.1540553,0.06615774,0.034042716,0.05385483,0.18739079,0.06961847,0.034561735,0.08321059,0.07134249
3657,0.15504287,0.08524027,0.023771925,0.046030674,0.13610919,0.070433356,0.024170337,0.04150549,0.077469565
3658,0.15397158,0.06610984,0.03402394,0.0538378,0.18727528,0.06956524,0.034543656,0.08316638,0.071271345
3659,0.15495789,0.0851749,0.023762763,0.046020225,0.13603294,0.070369035,0.024162259,0.04150164,0.077405
3660,0.1538878,0.06606187,0.034005165,0.053820755,0.18715976,0.06951203,0.034525596,0.083122134,0.07120023
3661,0.15487294,0.08510953,0.02375362,0.046009786,0.13595672,0.070304774,0.02415419,0.041497756,0.07734044
3662,0.15380402,0.06601393,0.033986375,0.05380371,0.18704405,0.069458865,0.03450751,0.08307769,0.07112916
3663,0.154788,0.085044146,0.023744475,0.045999378,0.13588043,0.07024052,0.024146099,0.0414938,0.07727585
3664,0.15372032,0.065965965,0.03396762,0.053786736,0.18692856,0.069405735,0.03448948,0.08303334,0.071058124
3665,0.1547031,0.08497877,0.023735344,0.045988988,0.13580425,0.0701763,0.024138063,0.041489884,0.07721129
3666,0.1536366,0.065918006,0.033948846,0.053769756,0.18681303,0.06935265,0.034471422,0.08298895,0.070987135
3667,0.15461823,0.08491341,0.023726225,0.04597859,0.13572812,0.070112094,0.024130028,0.041485988,0.07714674
3668,0.15355289,0.06587003,0.033930086,0.053752773,0.18669744,0.06929959,0.034453403,0.08294444,0.070916176
3669,0.15453337,0.084848024,0.023717113,0.045968235,0.13565189,0.0700479,0.024121976,0.04148201,0.07708216
3670,0.15346922,0.06582205,0.03391136,0.053735808,0.18658185,0.06924659,0.034435388,0.082899876,0.070845276
3671,0.1544485,0.08478263,0.023708014,0.045957852,0.13557568,0.06998372,0.024113964,0.041478,0.07701759
3672,0.15338548,0.06577407,0.033892605,0.053718805,0.1864663,0.06919363,0.034417376,0.0828553,0.0707744
3673,0.1543636,0.08471723,0.02369891,0.04594747,0.13549948,0.06991958,0.024105925,0.04147397,0.076953016
3674,0.15330175,0.06572606,0.033873845,0.053701855,0.18635067,0.06914068,0.03439935,0.08281063,0.070703536
3675,0.15427873,0.08465181,0.023689821,0.04593709,0.13542327,0.06985544,0.024097921,0.041469924,0.076888435
3676,0.15321806,0.065678075,0.0338551,0.053684898,0.18623501,0.069087766,0.034381337,0.08276591,0.070632756
3677,0.15419395,0.08458642,0.023680745,0.04592679,0.13534714,0.06979132,0.024089906,0.04146592,0.07682386
3678,0.15313448,0.06563007,0.033836387,0.05366802,0.18611947,0.06903491,0.034363344,0.08272122,0.070562
3679,0.15410918,0.08452101,0.023671696,0.04591648,0.135271,0.069727235,0.024081923,0.04146184,0.07675931
3680,0.15305081,0.06558205,0.033817664,0.053651094,0.1860039,0.068982095,0.03434538,0.082676426,0.070491284
3681,0.15402438,0.08445561,0.023662621,0.04590615,0.13519481,0.069663145,0.024073932,0.041457724,0.07669472
3682,0.15296718,0.065534055,0.033798937,0.0536342,0.1858883,0.06892932,0.03432741,0.08263157,0.070420615
3683,0.15393963,0.08439019,0.023653572,0.04589586,0.13511865,0.06959909,0.024065964,0.041453596,0.076630145
3684,0.15288353,0.06548603,0.03378023,0.053617276,0.18577263,0.06887658,0.034309436,0.082586624,0.07034998
3685,0.15385482,0.08432475,0.023644518,0.045885544,0.1350425,0.06953504,0.024057988,0.04144947,0.07656555
3686,0.15279977,0.06543796,0.033761516,0.053600296,0.18565693,0.068823844,0.0342915,0.08254159,0.07027935
3687,0.15377003,0.08425932,0.023635458,0.04587525,0.13496628,0.06947099,0.024050007,0.04144529,0.07650094
3688,0.15271619,0.065389946,0.03374282,0.053583436,0.18554133,0.06877118,0.034273528,0.08249662,0.07020879
3689,0.15368529,0.08419388,0.023626452,0.045864955,0.13489014,0.069406986,0.024042074,0.041441087,0.07643638
3690,0.1526326,0.06534188,0.033724125,0.053566583,0.1854257,0.06871856,0.034255587,0.082451545,0.07013826
3691,0.15360063,0.08412846,0.02361744,0.045854732,0.13481405,0.06934303,0.024034146,0.04143689,0.076371804
3692,0.15254897,0.06529383,0.03370541,0.05354973,0.18531,0.06866596,0.03423765,0.0824064,0.070067786
3693,0.1535159,0.08406301,0.023608409,0.045844488,0.13473791,0.06927905,0.024026185,0.041432668,0.07630719
3694,0.15246537,0.065245785,0.033686742,0.05353284,0.18519436,0.06861342,0.034219734,0.08236121,0.06999733
3695,0.1534313,0.083997585,0.023599409,0.0458343,0.13466184,0.06921513,0.024018278,0.04142843,0.07624261
3696,0.15238185,0.06519773,0.03366807,0.053516056,0.1850788,0.0685609,0.034201838,0.08231606,0.06992695
3697,0.15334664,0.08393215,0.023590418,0.045824084,0.13458571,0.06915121,0.02401036,0.04142414,0.07617802
3698,0.1522983,0.06514966,0.033649407,0.053499244,0.18496314,0.06850842,0.03418392,0.08227079,0.069856584
3699,0.15326206,0.0838667,0.023581436,0.04581393,0.13450964,0.0690873,0.024002466,0.04141988,0.07611344
3700,0.1522148,0.06510161,0.033630744,0.053482443,0.18484755,0.06845605,0.034166053,0.08222545,0.06978627
3701,0.15317741,0.08380124,0.023572445,0.04580373,0.13443357,0.06902344,0.023994567,0.041415572,0.076048836
3702,0.15213123,0.06505353,0.03361207,0.05346564,0.18473181,0.06840364,0.034148145,0.08218003,0.069715984
3703,0.1530928,0.083735794,0.023563482,0.045793533,0.13435742,0.06895955,0.023986682,0.041411195,0.075984225
3704,0.1520477,0.06500542,0.03359342,0.05344885,0.18461615,0.06835127,0.034130268,0.082134604,0.06964574
3705,0.15300822,0.083670326,0.023554523,0.045783363,0.1342814,0.06889573,0.023978813,0.041406848,0.075919636
3706,0.15196413,0.06495734,0.033574756,0.05343204,0.18450046,0.06829899,0.034112405,0.08208906,0.069575526
3707,0.15292361,0.08360486,0.023545552,0.045773216,0.13420531,0.0688319,0.023970943,0.041402474,0.075855024
3708,0.15188067,0.06490925,0.03355612,0.053415295,0.18438476,0.06824672,0.034094535,0.0820435,0.06950538
3709,0.15283905,0.08353938,0.023536596,0.04576308,0.1341292,0.068768084,0.023963062,0.04139804,0.075790405
3710,0.1517971,0.06486115,0.033537462,0.053398486,0.18426904,0.06819449,0.03407667,0.08199788,0.069435254
3711,0.15275452,0.083473906,0.023527663,0.04575294,0.13405319,0.06870434,0.023955218,0.041393626,0.0757258
3712,0.15171361,0.06481303,0.033518814,0.053381767,0.1841533,0.06814227,0.034058817,0.081952214,0.06936517
3713,0.1526699,0.0834084,0.023518715,0.045742802,0.13397709,0.06864055,0.023947367,0.041389164,0.07566118
3714,0.15163006,0.06476492,0.033500176,0.053364966,0.18403757,0.06809016,0.034040987,0.08190642,0.06929512
3715,0.15258534,0.08334292,0.023509784,0.04573264,0.13390103,0.0685768,0.023939515,0.04138472,0.07559656
3716,0.1515465,0.06471678,0.033481527,0.053348187,0.18392174,0.068038,0.034023114,0.081860624,0.069225095
3717,0.15250078,0.083277404,0.023500837,0.04572254,0.13382496,0.068513066,0.023931671,0.041380227,0.07553192
3718,0.15146302,0.06466864,0.03346288,0.053331494,0.18380602,0.06798592,0.034005288,0.08181481,0.06915512
3719,0.15241629,0.08321191,0.02349192,0.04571246,0.13374889,0.06844935,0.023923855,0.04137568,0.0754673
3720,0.15137956,0.064620495,0.033444274,0.053314798,0.18369031,0.0679339,0.03398749,0.081768915,0.06908521
3721,0.15233189,0.08314644,0.023483029,0.045702424,0.13367288,0.06838567,0.02391606,0.04137115,0.07540269
3722,0.15129617,0.064572364,0.033425674,0.053298138,0.1835746,0.06788191,0.03396968,0.081723005,0.06901534
3723,0.15224746,0.08308093,0.023474133,0.045692395,0.13359693,0.06832204,0.023908252,0.041366637,0.07533806
3724,0.15121274,0.06452423,0.033407066,0.05328144,0.18345883,0.06782996,0.033951905,0.08167698,0.06894549
3725,0.15216301,0.08301544,0.023465225,0.045682345,0.13352086,0.06825838,0.02390043,0.04136205,0.07527341
3726,0.15112932,0.064476065,0.033388466,0.053264786,0.18334307,0.06777802,0.033934113,0.08163093,0.068875685
3727,0.15207863,0.08294995,0.023456352,0.045672335,0.1334449,0.06819478,0.023892678,0.04135745,0.0752088
3728,0.15104598,0.06442795,0.033369884,0.053248137,0.18322736,0.0677262,0.033916347,0.08158482,0.068805926
3729,0.15199426,0.082884446,0.023447469,0.045662347,0.13336888,0.06813115,0.023884894,0.04135283,0.07514415
3730,0.1509626,0.06437979,0.03335128,0.053231534,0.18311164,0.06767435,0.033898585,0.08153869,0.068736225
3731,0.15190996,0.08281895,0.023438616,0.045652393,0.13329294,0.0680676,0.023877146,0.041348197,0.07507953
3732,0.15087925,0.06433162,0.033332717,0.05321491,0.18299589,0.0676226,0.033880852,0.08149243,0.06866655
3733,0.1518256,0.08275344,0.023429751,0.04564242,0.13321699,0.068004034,0.023869378,0.04134358,0.0750149
3734,0.15079592,0.06428345,0.033314154,0.05319831,0.18288012,0.06757085,0.033863105,0.08144616,0.0685969
3735,0.15174136,0.08268795,0.023420908,0.045632504,0.1331411,0.06794052,0.023861643,0.041338943,0.07495026
3736,0.1507126,0.06423527,0.03329558,0.05318174,0.18276435,0.06751915,0.033845376,0.081399836,0.068527326
3737,0.15165706,0.082622424,0.023412071,0.045622565,0.13306515,0.067876995,0.023853926,0.04133423,0.074885614
3738,0.1506293,0.064187095,0.03327702,0.05316518,0.1826486,0.067467496,0.033827648,0.08135345,0.068457775
3739,0.15157287,0.08255692,0.023403252,0.0456127,0.13298918,0.06781349,0.02384619,0.041329507,0.07482097
3740,0.15054604,0.06413893,0.033258487,0.053148635,0.1825329,0.067415915,0.033809956,0.081307046,0.06838828
3741,0.1514886,0.08249141,0.023394408,0.04560279,0.1329133,0.06775004,0.023838485,0.041324787,0.074756324
3742,0.15046269,0.064090714,0.033239927,0.053132035,0.18241706,0.067364335,0.033792235,0.081260495,0.0683188
3743,0.15140434,0.08242588,0.023385582,0.045592874,0.13283737,0.06768659,0.02383077,0.041320007,0.07469167
3744,0.15037939,0.06404252,0.033221383,0.05311549,0.18230128,0.067312784,0.03377456,0.081213936,0.06824936
3745,0.1513201,0.08236032,0.023376755,0.045583025,0.13276145,0.06762316,0.02382306,0.04131522,0.07462698
3746,0.15029612,0.06399433,0.033202842,0.053098947,0.18218541,0.06726128,0.033756845,0.081167296,0.06817999
3747,0.15123591,0.08229481,0.023367958,0.04557315,0.13268557,0.067559764,0.02381537,0.041310433,0.07456232
3748,0.15021291,0.06394613,0.03318432,0.05308246,0.18206969,0.06720983,0.033739198,0.081120655,0.06811064
3749,0.15115175,0.08222928,0.023359146,0.045563325,0.13260968,0.06749636,0.023807695,0.04130562,0.07449764
3750,0.15012968,0.06389792,0.03316578,0.053065963,0.18195388,0.067158416,0.033721533,0.08107392,0.068041325
3751,0.15106763,0.08216373,0.023350375,0.045553524,0.13253382,0.06743298,0.023800032,0.04130081,0.07443299
3752,0.1500465,0.063849695,0.033147275,0.05304953,0.1818381,0.06710706,0.033703886,0.08102716,0.067972064
3753,0.15098359,0.082098216,0.023341598,0.045543775,0.13245802,0.06736966,0.023792388,0.041295964,0.07436833
3754,0.14996341,0.063801505,0.0331288,0.053033095,0.18172243,0.06705577,0.03368628,0.08098039,0.06790286
3755,0.15089959,0.0820327,0.023332845,0.045534045,0.13238221,0.06730634,0.023784775,0.041291103,0.07430369
3756,0.14988025,0.06375329,0.03311031,0.05301665,0.18160659,0.06700448,0.03366867,0.080933444,0.06783369
3757,0.15081552,0.08196718,0.023324067,0.045524262,0.13230637,0.06724305,0.023777127,0.041286197,0.074239
3758,0.14979714,0.06370507,0.033091817,0.05300026,0.18149087,0.06695326,0.033651058,0.08088655,0.06776456
3759,0.15073156,0.08190165,0.02331533,0.04551459,0.13223058,0.06717978,0.023769505,0.04128129,0.07417433
3760,0.14971408,0.06365683,0.033073362,0.05298389,0.18137515,0.06690208,0.03363348,0.08083958,0.067695476
3761,0.15064766,0.08183615,0.023306599,0.0455049,0.13215487,0.06711655,0.023761917,0.041276395,0.07410969
3762,0.14963108,0.06360863,0.0330549,0.052967552,0.18125942,0.06685095,0.033615917,0.08079256,0.06762645
3763,0.15056376,0.08177064,0.023297848,0.045495275,0.13207911,0.06705332,0.023754306,0.04127148,0.074045
3764,0.14954808,0.063560426,0.03303645,0.052951206,0.18114361,0.066799864,0.033598356,0.080745384,0.06755747
3765,0.15047984,0.08170511,0.02328912,0.045485605,0.13200335,0.066990145,0.023746725,0.041266482,0.07398033
3766,0.14946501,0.063512184,0.033017986,0.05293484,0.18102786,0.066748835,0.033580773,0.08069826,0.06748851
3767,0.15039594,0.081639595,0.023280405,0.045475945,0.13192767,0.06692698,0.02373914,0.041261554,0.07391565
3768,0.14938197,0.06346396,0.032999527,0.052918486,0.18091208,0.06669784,0.033563238,0.08065101,0.067419596
3769,0.15031205,0.08157405,0.02327168,0.04546632,0.13185193,0.06686382,0.023731587,0.041256513,0.07385095
3770,0.14929889,0.06341571,0.03298107,0.0529021,0.18079612,0.06664684,0.033545665,0.08060362,0.067350715
3771,0.15022808,0.0815085,0.023262937,0.045456648,0.13177612,0.066800654,0.023723964,0.041251507,0.07378622
3772,0.14921585,0.06336745,0.032962617,0.052885786,0.1806804,0.06659592,0.03352813,0.08055635,0.067281865
3773,0.1501442,0.08144294,0.02325423,0.045447037,0.13170041,0.066737555,0.023716409,0.041246448,0.073721536
3774,0.14913285,0.06331919,0.032944158,0.05286949,0.1805645,0.06654505,0.033510577,0.08050887,0.067213066
3775,0.15006034,0.08137739,0.023245525,0.04543742,0.1316247,0.06667445,0.02370886,0.041241385,0.07365682
3776,0.14904985,0.06327093,0.032925736,0.05285318,0.18044871,0.06649417,0.033493087,0.08046145,0.06714432
3777,0.14997655,0.08131186,0.02323683,0.04542785,0.13154902,0.06661137,0.02370133,0.041236307,0.07359211
3778,0.14896685,0.06322266,0.032907307,0.052836888,0.18033284,0.066443354,0.033475574,0.08041391,0.067075595
3779,0.14989275,0.081246294,0.02322815,0.045418307,0.13147332,0.066548295,0.023693802,0.041231226,0.07352739
3780,0.148884,0.06317438,0.032888915,0.052820694,0.18021706,0.0663926,0.033458088,0.08036638,0.06700693
3781,0.14980912,0.08118079,0.023219489,0.04540884,0.1313977,0.06648527,0.023686307,0.041226126,0.0734627
3782,0.14880104,0.063126124,0.03287051,0.05280441,0.18010122,0.06634191,0.033440627,0.080318674,0.06693831
3783,0.14972539,0.08111522,0.02321083,0.045399338,0.13132209,0.06642231,0.023678798,0.04122098,0.073398
3784,0.14871824,0.06307786,0.032852132,0.05278825,0.1799854,0.06629123,0.033423174,0.08027101,0.06686974
3785,0.14964172,0.08104967,0.023202166,0.04538989,0.1312465,0.06635931,0.02367131,0.04121588,0.07333327
3786,0.14863542,0.06302959,0.03283374,0.052772082,0.17986962,0.06624061,0.03340573,0.080223285,0.06680121
3787,0.14955816,0.08098416,0.023193548,0.045380443,0.13117088,0.066296354,0.023663858,0.041210674,0.07326858
3788,0.14855263,0.06298132,0.032815386,0.052755915,0.17975384,0.06619003,0.03338831,0.08017551,0.06673272
3789,0.1494745,0.08091861,0.023184886,0.045371007,0.13109532,0.06623342,0.023656374,0.041205525,0.07320384
3790,0.1484698,0.062933035,0.032797,0.05273976,0.17963801,0.06613949,0.033370875,0.08012765,0.06666428
3791,0.14939097,0.08085308,0.023176258,0.045361627,0.13101974,0.06617051,0.023648918,0.041200314,0.073139116
3792,0.14838712,0.06288477,0.032778665,0.05272368,0.17952229,0.06608902,0.033353493,0.08007978,0.06659589
3793,0.14930749,0.080787554,0.023167655,0.045352273,0.1309442,0.06610762,0.0236415,0.041195083,0.07307443
3794,0.14830437,0.062836476,0.03276033,0.052707575,0.17940651,0.066038586,0.033336125,0.0800318,0.06652753
3795,0.14922403,0.080722034,0.023159046,0.04534295,0.13086873,0.0660448,0.023634067,0.041189864,0.0730097
3796,0.14822175,0.0627882,0.03274202,0.05269152,0.17929082,0.065988205,0.033318773,0.07998384,0.06645922
3797,0.1491406,0.08065651,0.023150444,0.045333646,0.13079324,0.065981925,0.023626668,0.041184656,0.07294498
3798,0.14813912,0.06273994,0.032723695,0.05267548,0.17917499,0.06593787,0.033301435,0.07993568,0.066390984
3799,0.14905724,0.08059101,0.023141852,0.04532438,0.13071787,0.06591917,0.023619263,0.041179437,0.07288026
3800,0.14805643,0.062691644,0.03270538,0.052659404,0.17905918,0.06588755,0.03328408,0.079887554,0.06632277
3801,0.14897384,0.08052549,0.023133267,0.045315087,0.13064235,0.065856375,0.023611862,0.041174117,0.07281553
3802,0.14797382,0.062643364,0.032687083,0.052643374,0.17894343,0.06583733,0.033266746,0.07983934,0.06625459
3803,0.14889047,0.08045995,0.023124702,0.04530582,0.13056692,0.06579362,0.023604488,0.04116882,0.07275079
3804,0.14789116,0.06259506,0.03266878,0.052627325,0.17882764,0.06578713,0.033249427,0.07979108,0.06618645
3805,0.14880708,0.08039441,0.023116121,0.04529655,0.1304915,0.06573087,0.023597112,0.04116351,0.07268605
3806,0.14780857,0.06254677,0.032650474,0.05261132,0.1787118,0.06573695,0.033232093,0.07974277,0.06611837
3807,0.14872372,0.08032886,0.023107551,0.04528731,0.13041605,0.06566815,0.023589758,0.041158136,0.07262131
3808,0.14772603,0.062498488,0.032632183,0.05259536,0.17859602,0.065686844,0.033214815,0.07969437,0.06605032
3809,0.1486405,0.08026336,0.02309901,0.04527813,0.13034068,0.06560548,0.023582414,0.041152786,0.072556585
3810,0.14764343,0.06245017,0.032613903,0.05257936,0.17848021,0.06563674,0.033197533,0.079645924,0.065982305
3811,0.1485571,0.08019778,0.023090428,0.045268886,0.13026522,0.065542765,0.023575049,0.041147415,0.07249179
3812,0.14756086,0.062401842,0.032595623,0.052563407,0.17836437,0.06558668,0.033180237,0.07959745,0.065914325
3813,0.14847392,0.080132276,0.023081899,0.045259748,0.1301899,0.0654801,0.02356773,0.041142065,0.07242706
3814,0.1474784,0.06235353,0.03257738,0.052547485,0.17824851,0.06553667,0.033162992,0.07954885,0.065846406
3815,0.14839076,0.08006675,0.02307336,0.04525065,0.13011456,0.06541748,0.023560416,0.04113666,0.07236228
3816,0.14739595,0.06230524,0.032559145,0.052531574,0.1781328,0.06548675,0.033145785,0.079500265,0.06577855
3817,0.14830759,0.08000123,0.023064835,0.045241524,0.13003924,0.06535488,0.023553103,0.041131258,0.07229754
3818,0.14731355,0.06225695,0.03254091,0.052515686,0.17801698,0.06543686,0.03312856,0.07945155,0.06571073
3819,0.14822453,0.079935715,0.023056343,0.04523248,0.129964,0.06529233,0.023545833,0.041125827,0.0722328
3820,0.14723119,0.062208645,0.03252269,0.052499853,0.17790124,0.06538703,0.03311135,0.07940286,0.06564296
3821,0.14814144,0.07987021,0.023047842,0.045223396,0.12988877,0.06522982,0.023538563,0.04112039,0.072168045
3822,0.14714879,0.062160324,0.03250446,0.052484006,0.17778547,0.06533723,0.03309415,0.07935409,0.065575235
3823,0.14805835,0.07980468,0.023039332,0.045214344,0.12981349,0.06516728,0.02353128,0.041114926,0.07210328
3824,0.1470664,0.06211201,0.032486238,0.052468155,0.17766967,0.065287456,0.033076975,0.07930524,0.06550753
3825,0.14797533,0.079739146,0.023030851,0.045205325,0.12973821,0.06510474,0.023524025,0.04110945,0.07203852
3826,0.14698404,0.062063683,0.032468032,0.052452326,0.17755385,0.06523776,0.033059787,0.079256296,0.06543988
3827,0.14789233,0.07967362,0.023022365,0.045196336,0.12966299,0.06504228,0.02351679,0.041103918,0.07197374
3828,0.14690171,0.062015347,0.032449853,0.052436516,0.17743805,0.06518807,0.03304265,0.07920734,0.06537228
3829,0.14780933,0.0796081,0.02301389,0.04518733,0.12958777,0.06497981,0.023509558,0.04109841,0.07190896
3830,0.14681943,0.061967034,0.032431662,0.05242074,0.17732224,0.06513844,0.03302551,0.0791583,0.06530471
3831,0.14772642,0.07954259,0.023005415,0.045178406,0.12951256,0.064917356,0.023502331,0.041092876,0.07184416
3832,0.14673713,0.0619187,0.032413498,0.052404925,0.17720638,0.06508884,0.033008397,0.07910915,0.06523719
3833,0.14764345,0.07947704,0.022996956,0.045169458,0.12943742,0.06485495,0.023495127,0.04108735,0.071779355
3834,0.14665489,0.061870374,0.032395326,0.05238919,0.17709056,0.06503929,0.032991257,0.07906001,0.06516972
3835,0.14756058,0.07941153,0.022988515,0.045160536,0.1293623,0.06479257,0.023487942,0.041081782,0.07171458
3836,0.14657268,0.061822034,0.032377176,0.05237346,0.17697477,0.064989805,0.032974187,0.07901079,0.065102294
3837,0.1474778,0.07934603,0.022980079,0.045151696,0.12928718,0.0647302,0.023480756,0.04107622,0.0716498
3838,0.14649057,0.06177371,0.03235904,0.052357815,0.17685905,0.06494035,0.03295712,0.07896159,0.06503492
3839,0.14739506,0.07928052,0.022971673,0.045142867,0.12921216,0.06466785,0.02347364,0.041070666,0.07158503
3840,0.14640847,0.06172539,0.03234091,0.05234216,0.17674324,0.06489096,0.03294007,0.078912206,0.0649676
3841,0.1473124,0.079215035,0.022963269,0.0451341,0.12913716,0.064605564,0.02346649,0.0410651,0.071520254
3842,0.1463265,0.0616771,0.03232284,0.052326564,0.17662764,0.06484166,0.03292306,0.07886291,0.06490034
3843,0.14722982,0.079149574,0.022954874,0.045125373,0.12906213,0.06454329,0.023459358,0.041059483,0.071455486
3844,0.14624447,0.06162876,0.032304745,0.052310962,0.17651188,0.06479234,0.032906063,0.07881347,0.06483312
3845,0.14714713,0.07908408,0.022946479,0.045116574,0.12898713,0.06448101,0.02345226,0.041053858,0.07139071
3846,0.14616244,0.06158044,0.03228665,0.05229534,0.17639616,0.0647431,0.03288905,0.07876401,0.06476592
3847,0.14706454,0.07901861,0.022938082,0.04510784,0.1289121,0.06441878,0.023445137,0.04104819,0.071325906
3848,0.1460804,0.061532117,0.032268573,0.052279703,0.17628033,0.06469388,0.032872062,0.078714386,0.06469878
3849,0.1469819,0.0789531,0.022929676,0.04509911,0.12883714,0.06435659,0.023438016,0.041042533,0.07126109
3850,0.14599831,0.061483778,0.03225048,0.05226406,0.17616454,0.064644724,0.032855082,0.07866473,0.06463166
3851,0.14689925,0.07888759,0.022921296,0.045090374,0.12876219,0.06429439,0.023430923,0.041036867,0.07119627
3852,0.14591631,0.06143543,0.032232393,0.052248497,0.17604867,0.06459559,0.032838088,0.078615,0.06456459
3853,0.14681672,0.07882209,0.022912947,0.04508167,0.12868723,0.06423221,0.02342386,0.041031167,0.071131475
3854,0.14583434,0.06138707,0.032214332,0.05223294,0.17593284,0.06454647,0.032821126,0.07856524,0.06449757
3855,0.14673416,0.078756586,0.022904575,0.045073006,0.12861226,0.06417004,0.023416782,0.041025445,0.07106664
3856,0.14575252,0.061338745,0.032196313,0.052217465,0.1758171,0.06449743,0.03280422,0.07851545,0.06443062
3857,0.14665188,0.07869115,0.022896249,0.045064475,0.12853746,0.06410794,0.023409775,0.04101975,0.07100187
3858,0.14567073,0.06129042,0.032178305,0.052202005,0.17570147,0.06444848,0.032787353,0.078465626,0.064363696
3859,0.14656948,0.07862568,0.022887923,0.04505587,0.12846272,0.064045876,0.023402764,0.04101408,0.07093707
3860,0.14558887,0.061242085,0.032160293,0.052186497,0.17558569,0.06439956,0.032770447,0.07841567,0.064296834
3861,0.14648712,0.07856019,0.022879606,0.045047324,0.12838782,0.06398379,0.023395743,0.041008294,0.07087224
3862,0.14550713,0.061193764,0.032142285,0.05217109,0.17546995,0.06435069,0.032753587,0.078365676,0.06423002
3863,0.14640479,0.07849473,0.022871284,0.045038775,0.12831303,0.06392179,0.023388736,0.04100252,0.07080743
3864,0.1454253,0.061145432,0.032124277,0.052155595,0.17535411,0.06430184,0.03273672,0.07831555,0.06416324
3865,0.14632243,0.07842924,0.022862962,0.045030236,0.12823825,0.06385973,0.023381738,0.040996775,0.0707426
3866,0.14534354,0.061097074,0.0321063,0.052140165,0.17523837,0.064253,0.032719854,0.07826551,0.06409649
3867,0.14624014,0.07836376,0.022854663,0.045021724,0.12816346,0.06379774,0.02337477,0.040990956,0.07067778
3868,0.14526181,0.061048735,0.032088332,0.05212474,0.17512259,0.06420425,0.032703042,0.078215286,0.06402978
3869,0.1461579,0.078298286,0.022846384,0.04501323,0.12808874,0.06373575,0.023367813,0.04098518,0.070612945
3870,0.14518005,0.061000384,0.032070354,0.052109305,0.17500672,0.06415553,0.032686207,0.07816497,0.06396313
3871,0.14607565,0.07823281,0.022838082,0.04500476,0.12801403,0.063673794,0.023360861,0.040979363,0.0705481
3872,0.14509842,0.06095205,0.03205239,0.052093975,0.17489102,0.06410688,0.032669418,0.07811472,0.063896544
3873,0.14599355,0.078167364,0.022829814,0.044996366,0.12793936,0.06361187,0.023353934,0.040973555,0.07048328
3874,0.14501682,0.060903706,0.03203446,0.052078646,0.17477527,0.06405827,0.03265264,0.078064375,0.063829996
3875,0.14591148,0.07810191,0.022821568,0.044988003,0.12786473,0.06354998,0.02334703,0.04096773,0.07041846
3876,0.14493525,0.06085537,0.032016564,0.05206331,0.17465952,0.06400968,0.032635927,0.07801392,0.06376348
3877,0.14582945,0.07803647,0.022813318,0.044979665,0.1277901,0.063488096,0.023340123,0.040961884,0.07035363
3878,0.14485377,0.060807038,0.031998653,0.052048072,0.17454387,0.06396117,0.03261918,0.07796352,0.06369705
3879,0.14574738,0.077971004,0.022805076,0.0449713,0.12771554,0.063426234,0.023333255,0.040956046,0.07028879
3880,0.14477216,0.060758688,0.031980745,0.05203272,0.17442805,0.06391269,0.032602474,0.077912875,0.06363061
3881,0.14566542,0.077905566,0.022796841,0.04496302,0.12764096,0.063364424,0.023326367,0.040950164,0.07022394
3882,0.14469072,0.06071037,0.03196286,0.05201749,0.1743123,0.06386425,0.032585766,0.077862285,0.063564256
3883,0.14558345,0.07784012,0.02278862,0.044954713,0.12756634,0.06330259,0.023319503,0.040944237,0.0701591
3884,0.14460929,0.06066202,0.031945,0.05200227,0.17419657,0.06381587,0.032569088,0.07781161,0.063497946
3885,0.14550164,0.07777472,0.02278042,0.044946507,0.1274919,0.06324084,0.02331268,0.04093838,0.07009427
3886,0.14452796,0.06061369,0.031927165,0.051987093,0.17408097,0.063767545,0.032552473,0.07776096,0.063431695
3887,0.14541984,0.0777093,0.022772243,0.044938292,0.1274175,0.063179106,0.023305882,0.04093252,0.07002947
3888,0.14444661,0.060565375,0.031909324,0.05197192,0.17396528,0.0637193,0.03253583,0.07771014,0.063365474
3889,0.1453381,0.077643886,0.022764068,0.044930145,0.1273431,0.0631174,0.023299085,0.04092662,0.069964625
3890,0.14436531,0.060517043,0.03189151,0.051956765,0.17384955,0.06367103,0.032519236,0.07765928,0.063299306
3891,0.14525634,0.07757848,0.022755876,0.04492199,0.1272687,0.063055694,0.023292288,0.040920712,0.069899775
3892,0.14428408,0.06046871,0.03187372,0.051941644,0.17373395,0.06362285,0.03250265,0.077608444,0.06323319
3893,0.14517467,0.07751306,0.02274773,0.04491387,0.12719432,0.06299405,0.02328553,0.040914733,0.06983495
3894,0.14420275,0.060420383,0.031855904,0.051926468,0.17361817,0.06357469,0.032486077,0.07755741,0.0631671
3895,0.14509292,0.07744764,0.022739565,0.044905715,0.12711991,0.06293236,0.023278762,0.040908802,0.06977009
3896,0.14412153,0.060372036,0.031838123,0.05191136,0.17350245,0.06352657,0.0324695,0.077506386,0.06310106
3897,0.14501137,0.07738226,0.022731429,0.04489767,0.12704563,0.06287076,0.023272026,0.040902838,0.06970525
3898,0.14404048,0.060323738,0.03182037,0.05189637,0.17338692,0.06347856,0.03245299,0.07745537,0.06303511
3899,0.1449298,0.077316865,0.022723312,0.04488963,0.12697138,0.06280917,0.023265308,0.0408969,0.06964042
3900,0.14395922,0.060275413,0.0318026,0.051881216,0.17327118,0.063430555,0.03243648,0.077404134,0.06296916
3901,0.14484823,0.07725147,0.022715174,0.04488158,0.12689707,0.062747575,0.023258582,0.04089091,0.06957556
3902,0.14387812,0.060227074,0.031784847,0.051866192,0.17315544,0.063382566,0.032419976,0.0773529,0.06290328
3903,0.14476672,0.07718606,0.022707071,0.044873577,0.12682283,0.062686026,0.023251899,0.040884912,0.069510706
3904,0.14379705,0.060178734,0.031767126,0.0518512,0.1730398,0.06333462,0.032403488,0.07730167,0.06283745
3905,0.14468527,0.0771207,0.022698982,0.044865593,0.12674867,0.062624514,0.023245243,0.040878907,0.069445886
3906,0.14371592,0.060130395,0.031749398,0.05183613,0.17292397,0.063286744,0.032387022,0.0772502,0.06277163
3907,0.14460379,0.077055305,0.022690866,0.04485763,0.12667441,0.062563,0.023238556,0.040872857,0.06938099
3908,0.14363486,0.06008206,0.03173169,0.051821098,0.17280829,0.06323892,0.032370597,0.07719877,0.06270588
3909,0.1445223,0.076989874,0.022682775,0.04484965,0.12660024,0.06250149,0.023231886,0.04086686,0.06931612
3910,0.1435538,0.06003374,0.031713966,0.051806096,0.17269254,0.06319111,0.03235414,0.07714728,0.06264017
3911,0.1444409,0.076924495,0.022674698,0.044841703,0.12652612,0.062440045,0.023225255,0.040860817,0.069251254
3912,0.14347278,0.05998541,0.031696282,0.05179109,0.17257679,0.06314335,0.032337733,0.07709571,0.0625745
3913,0.14435953,0.0768591,0.022666615,0.0448338,0.12645198,0.062378608,0.023218619,0.04085476,0.06918637
3914,0.14339182,0.059937082,0.0316786,0.051776137,0.17246109,0.063095674,0.032321338,0.07704409,0.06250889
3915,0.14427823,0.07679372,0.022658572,0.044825926,0.12637793,0.062317196,0.023212021,0.04084871,0.0691215
3916,0.1433109,0.05988874,0.03166095,0.051761206,0.1723454,0.06304803,0.032304972,0.0769924,0.062443323
3917,0.14419705,0.076728374,0.022650529,0.04481814,0.12630387,0.062255803,0.023205435,0.04084263,0.06905664
3918,0.14323011,0.05984043,0.031643335,0.051746354,0.17222986,0.06300044,0.03228867,0.07694074,0.06237784
3919,0.14411595,0.07666304,0.022642517,0.044810403,0.12622996,0.062194478,0.023198882,0.040836595,0.0689918
3920,0.14314939,0.059792124,0.031625737,0.051731523,0.1721142,0.06295288,0.03227236,0.07688894,0.06231237
3921,0.14403494,0.076597735,0.022634517,0.044802677,0.126156,0.062133137,0.02319235,0.040830515,0.06892695
3922,0.14306872,0.05974382,0.03160815,0.051716745,0.17199862,0.062905386,0.032256108,0.07683713,0.06224699
3923,0.1439539,0.07653239,0.022626542,0.04479497,0.12608218,0.062071864,0.023185866,0.040824447,0.068862125
3924,0.14298804,0.05969552,0.03159058,0.05170194,0.17188302,0.06285795,0.03223984,0.07678522,0.06218164
3925,0.14387287,0.07646708,0.022618538,0.044787254,0.12600824,0.062010575,0.023179322,0.040818345,0.06879725
3926,0.14290726,0.059647202,0.031572983,0.05168707,0.17176726,0.06281052,0.03222358,0.076733164,0.062116317
3927,0.14379182,0.076401725,0.02261056,0.04477954,0.12593438,0.061949298,0.023172826,0.04081225,0.06873239
3928,0.14282656,0.05959888,0.031555418,0.051672265,0.17165162,0.062763155,0.03220735,0.07668111,0.062051047
3929,0.14371087,0.07633638,0.02260259,0.044771906,0.12586054,0.06188808,0.02316637,0.04080609,0.06866751
3930,0.14274593,0.059550572,0.031537887,0.05165747,0.17153597,0.06271584,0.03219113,0.07662899,0.061985828
3931,0.14362997,0.076271065,0.022594638,0.044764265,0.12578675,0.061826874,0.023159903,0.040799975,0.06860264
3932,0.14266539,0.059502266,0.03152037,0.051642746,0.1714204,0.06266857,0.032174975,0.07657685,0.061920658
3933,0.1435491,0.076205745,0.022586677,0.04475668,0.12571298,0.06176568,0.023153456,0.040793844,0.06853776
3934,0.14258483,0.059453946,0.031502873,0.051628005,0.17130467,0.06262129,0.032158814,0.07652457,0.061855532
3935,0.1434683,0.07614043,0.02257875,0.044749122,0.12563923,0.061704498,0.023147026,0.0407877,0.06847289
3936,0.14250429,0.059405643,0.03148536,0.051613286,0.17118904,0.06257413,0.03214265,0.076472245,0.061790463
3937,0.14338753,0.07607514,0.022570826,0.044741563,0.12556559,0.0616434,0.023140622,0.04078156,0.06840802
3938,0.14242381,0.059357364,0.031467885,0.051598556,0.1710734,0.062527,0.03212654,0.07641986,0.06172543
3939,0.14330676,0.0760098,0.02256292,0.04473403,0.1254919,0.06158228,0.023134226,0.040775396,0.06834314
3940,0.14234334,0.059309065,0.031450413,0.051583864,0.17095774,0.062479883,0.032110453,0.07636741,0.06166046
3941,0.14322609,0.07594452,0.022555012,0.044726543,0.12541823,0.06152121,0.023127848,0.04076918,0.06827827
3942,0.14226294,0.05926075,0.03143297,0.051569212,0.17084217,0.06243283,0.032094385,0.07631495,0.061595526
3943,0.14314547,0.075879246,0.022547133,0.044719093,0.12534465,0.06146011,0.023121502,0.04076304,0.0682134
3944,0.14218262,0.059212454,0.03141554,0.051554624,0.1707266,0.062385805,0.03207834,0.076262444,0.061530653
3945,0.14306493,0.07581397,0.02253928,0.04471168,0.12527116,0.06139909,0.023115186,0.040756885,0.068148546
3946,0.14210235,0.05916419,0.03139816,0.05154,0.17061096,0.062338848,0.032062363,0.076209754,0.06146583
3947,0.14298443,0.075748704,0.022531427,0.044704307,0.12519768,0.061338093,0.02310889,0.040750697,0.06808369
3948,0.14202213,0.059115898,0.031380784,0.051525455,0.17049542,0.06229196,0.032046366,0.07615709,0.06140106
3949,0.14290404,0.07568346,0.022523591,0.044696987,0.12512423,0.061277114,0.023102619,0.040744495,0.06801883
3950,0.14194196,0.059067626,0.03136342,0.051510923,0.1703799,0.062245093,0.03203043,0.076104395,0.061336353
3951,0.1428236,0.07561819,0.022515764,0.04468964,0.12505078,0.061216146,0.02309634,0.040738307,0.067953974
3952,0.14186177,0.059019357,0.03134606,0.051496353,0.17026433,0.0621983,0.032014456,0.07605157,0.06127168
3953,0.14274323,0.075552955,0.022507949,0.044682316,0.124977425,0.0611552,0.02309009,0.04073213,0.0678891
3954,0.14178163,0.058971085,0.031328738,0.051481813,0.1701487,0.062151507,0.031998556,0.075998634,0.061207045
3955,0.14266294,0.075487725,0.022500148,0.044675063,0.12490402,0.06109429,0.023083854,0.040725876,0.06782425
3956,0.14170152,0.058922816,0.031311408,0.0514673,0.17003317,0.062104814,0.03198263,0.07594573,0.061142474
3957,0.14258263,0.07542249,0.022492344,0.04466779,0.124830715,0.06103344,0.023077633,0.040719643,0.06775939
3958,0.1416215,0.058874547,0.031294093,0.051452857,0.16991758,0.062058117,0.031966764,0.07589271,0.061077956
3959,0.14250246,0.07535727,0.022484574,0.044660613,0.12475744,0.06097256,0.023071438,0.040713448,0.06769453
3960,0.14154159,0.058826305,0.03127683,0.051438447,0.16980216,0.06201149,0.031950932,0.075839736,0.061013497
3961,0.14242232,0.07529207,0.022476817,0.044653438,0.124684274,0.06091173,0.023065275,0.040707264,0.06762969
3962,0.14146161,0.058778048,0.03125958,0.05142398,0.16968659,0.061964933,0.031935107,0.075786546,0.060949076
3963,0.14234222,0.07522687,0.02246907,0.044646274,0.124611095,0.060850948,0.023059119,0.040701035,0.06756482
3964,0.14138158,0.05872978,0.0312423,0.051409498,0.16957104,0.061918385,0.03191929,0.075733356,0.06088469
3965,0.14226195,0.0751616,0.022461306,0.04463906,0.12453781,0.06079011,0.023052959,0.04069474,0.06749992
3966,0.14130157,0.05868151,0.031225042,0.051395014,0.16945536,0.061871838,0.031903498,0.07568003,0.06082034
3967,0.14218189,0.07509638,0.02245357,0.04463194,0.124464646,0.06072934,0.023046834,0.040688474,0.06743505
3968,0.14122172,0.058633257,0.03120784,0.05138062,0.16933984,0.061825395,0.03188775,0.07562668,0.060756058
3969,0.14210191,0.07503119,0.022445856,0.04462487,0.12439154,0.060668595,0.023040716,0.04068223,0.067370184
3970,0.14114192,0.058585025,0.031190658,0.051366247,0.16922429,0.061778974,0.031872053,0.07557327,0.060691833
3971,0.142022,0.07496602,0.022438163,0.044617817,0.124318525,0.0606079,0.02303466,0.04067597,0.067305334
3972,0.1410622,0.058536768,0.031173484,0.051351957,0.16910881,0.061732594,0.03185636,0.07551985,0.06062767
3973,0.14194219,0.074900866,0.022430496,0.04461083,0.12424556,0.060547203,0.023028621,0.04066974,0.0672405
3974,0.14098248,0.058488537,0.03115635,0.051337596,0.16899332,0.061686277,0.0318407,0.07546635,0.060563546
3975,0.14186239,0.074835695,0.022422818,0.044603873,0.12417257,0.06048653,0.023022577,0.04066347,0.06717563
3976,0.14090283,0.05844031,0.031139227,0.05132329,0.16887784,0.06164003,0.03182509,0.07541271,0.060499478
3977,0.14178261,0.074770555,0.022415152,0.04459691,0.1240997,0.060425922,0.023016568,0.040657207,0.06711078
3978,0.14082319,0.058392085,0.03112209,0.051309004,0.16876236,0.06159381,0.03180943,0.07535913,0.06043546
3979,0.1417028,0.07470538,0.022407508,0.04458991,0.12402676,0.06036529,0.023010556,0.040650915,0.06704592
3980,0.14074352,0.058343846,0.031104987,0.05129469,0.16864675,0.06154761,0.031793818,0.07530533,0.060371473
3981,0.14162311,0.074640214,0.022399884,0.044583,0.12395393,0.060304686,0.023004608,0.04064464,0.06698108
3982,0.14066395,0.05829563,0.031087887,0.05128044,0.16853131,0.061501477,0.03177827,0.075251564,0.06030755
3983,0.14154345,0.07457508,0.022392256,0.044576116,0.1238811,0.06024413,0.022998633,0.040638335,0.06691622
3984,0.14058436,0.0582474,0.031070834,0.051266134,0.16841576,0.06145536,0.031762723,0.07519767,0.060243662
3985,0.14146376,0.07450993,0.022384632,0.0445692,0.12380826,0.060183562,0.022992672,0.040632024,0.06685135
3986,0.1405048,0.058199186,0.03105377,0.05125186,0.16830018,0.061409317,0.03174718,0.07514368,0.06017982
3987,0.1413842,0.07444478,0.022377042,0.044562377,0.123735465,0.060123015,0.02298674,0.040625714,0.06678648
3988,0.14042538,0.058150984,0.031036746,0.051237658,0.16818471,0.061363302,0.031731702,0.07508971,0.060116064
3989,0.14130472,0.07437967,0.022369469,0.044555582,0.12366285,0.060062535,0.022980865,0.040619455,0.06672164
3990,0.14034599,0.05810278,0.031019757,0.05122346,0.16806924,0.061317336,0.031716257,0.07503565,0.060052343
3991,0.14122528,0.07431456,0.022361908,0.044548806,0.12359014,0.06000206,0.022974977,0.04061311,0.0666568
3992,0.1402666,0.058054574,0.03100277,0.051209256,0.16795376,0.061271403,0.03170081,0.074981555,0.059988663
3993,0.14114583,0.07424943,0.022354359,0.044542037,0.12351754,0.059941612,0.022969129,0.0406068,0.066591956
3994,0.14018723,0.058006357,0.03098579,0.051195078,0.16783828,0.06122549,0.031685382,0.0749274,0.05992503
3995,0.14106639,0.07418431,0.022346813,0.044535264,0.12344489,0.059881154,0.022963298,0.04060044,0.0665271
3996,0.1401079,0.057958163,0.030968828,0.05118091,0.1677227,0.06117965,0.03166999,0.07487305,0.05986144
3997,0.14098713,0.074119225,0.022339294,0.044528607,0.12337237,0.059820723,0.022957487,0.04059416,0.06646225
3998,0.14002869,0.057909947,0.030951928,0.051166803,0.16760732,0.061133854,0.031654656,0.07481881,0.059797928
3999,0.14090788,0.07405414,0.02233181,0.04452193,0.12329987,0.059760325,0.02295169,0.040587846,0.066397406
4000,0.13994952,0.057861786,0.030935034,0.05115269,0.16749188,0.061088104,0.031639356,0.07476442,0.059734453
4001,0.14082871,0.07398908,0.022324326,0.04451531,0.12322749,0.0597,0.022945955,0.040581543,0.066332586
4002,0.13987048,0.057813637,0.030918172,0.051138673,0.16737649,0.061042447,0.031624064,0.07470999,0.059671067
4003,0.14074972,0.07392405,0.022316871,0.044508792,0.123155184,0.059639703,0.02294022,0.04057526,0.066267766
4004,0.13979141,0.05776546,0.030901337,0.05112462,0.16726114,0.060996782,0.03160884,0.07465552,0.05960771
4005,0.14067063,0.073859006,0.022309413,0.04450221,0.12308286,0.0595794,0.0229345,0.040568963,0.06620296
4006,0.1397124,0.0577173,0.03088452,0.05111058,0.16714573,0.060951162,0.031593613,0.07460096,0.059544407
4007,0.14059167,0.07379398,0.022301983,0.0444957,0.12301053,0.059519082,0.022928819,0.04056263,0.06613814
4008,0.13963348,0.057669155,0.030867722,0.05109661,0.1670304,0.0609056,0.03157843,0.07454636,0.059481163
4009,0.14051278,0.073728964,0.02229458,0.04448923,0.12293833,0.059458844,0.02292316,0.04055632,0.06607335
4010,0.13955459,0.05762101,0.030850936,0.051082637,0.16691498,0.060860086,0.031563252,0.07449165,0.059417963
4011,0.14043391,0.07366394,0.022287179,0.044482775,0.12286614,0.059398606,0.022917517,0.04055002,0.066008545
4012,0.13947573,0.057572883,0.030834187,0.05106867,0.16679972,0.06081463,0.03154814,0.074436955,0.059354834
4013,0.1403551,0.07359896,0.022279806,0.044476327,0.122794025,0.05933842,0.022911914,0.04054369,0.065943755
4014,0.13939694,0.05752474,0.030817464,0.051054724,0.1666843,0.060769174,0.031533025,0.0743821,0.059291735
4015,0.14027631,0.07353396,0.022272425,0.044469927,0.122721896,0.05927823,0.022906292,0.040537376,0.06587892
4016,0.1393181,0.057476602,0.030800758,0.051040735,0.16656893,0.060723774,0.031517975,0.07432718,0.05922868
4017,0.14019758,0.07346897,0.022265054,0.044463553,0.12264986,0.059218075,0.022900706,0.04053108,0.06581411
4018,0.13923931,0.057428498,0.030784054,0.051026758,0.16645363,0.060678463,0.031502906,0.07427225,0.059165694
4019,0.14011878,0.073403955,0.022257708,0.044457123,0.12257778,0.05915791,0.022895139,0.04052473,0.065749295
4020,0.13916054,0.05738037,0.030767363,0.051012818,0.16633815,0.060633138,0.031487864,0.07421713,0.05910274
4021,0.1400401,0.07333897,0.02225037,0.04445076,0.12250584,0.059097815,0.022889594,0.040518437,0.06568449
4022,0.1390818,0.05733226,0.030750683,0.050998863,0.16622278,0.060587894,0.03147286,0.07416202,0.059039842
4023,0.13996142,0.07327397,0.022243034,0.04444441,0.12243385,0.05903771,0.022884056,0.040512078,0.06561968
4024,0.1390031,0.057284154,0.03073402,0.050984934,0.16610736,0.060542684,0.031457864,0.07410682,0.058976986
4025,0.13988288,0.073209025,0.022235746,0.044438113,0.12236189,0.058977615,0.02287857,0.040505707,0.06555489
4026,0.13892451,0.057236027,0.03071741,0.050971076,0.16599202,0.060497485,0.031442914,0.07405162,0.0589142
4027,0.13980433,0.07314406,0.022228457,0.044431817,0.12229003,0.058917567,0.022873096,0.040499363,0.0654901
4028,0.13884592,0.057187926,0.030700818,0.050957166,0.16587666,0.060452335,0.031428006,0.07399632,0.058851458
4029,0.13972583,0.073079094,0.02222118,0.044425555,0.12221823,0.05885755,0.022867642,0.040493034,0.0654253
4030,0.13876739,0.057139836,0.030684259,0.0509433,0.16576129,0.060407236,0.03141314,0.073940925,0.058788758
4031,0.13964748,0.07301417,0.022213934,0.044419378,0.12214644,0.058797527,0.022862226,0.040486693,0.06536052
4032,0.13868892,0.05709178,0.0306677,0.050929446,0.16564597,0.06036221,0.031398308,0.073885456,0.05872614
4033,0.13956907,0.072949216,0.022206713,0.044413157,0.12207475,0.058737542,0.022856828,0.040480383,0.06529572
4034,0.13861045,0.057043664,0.030651176,0.050915614,0.16553065,0.06031714,0.031383473,0.07383003,0.058663536
4035,0.13949074,0.07288428,0.022199485,0.04440698,0.12200306,0.05867758,0.022851432,0.04047405,0.06523094
4036,0.13853204,0.056995578,0.030634679,0.050901778,0.16541526,0.06027217,0.031368684,0.073774405,0.058601003
4037,0.13941255,0.0728194,0.02219228,0.04440087,0.12193148,0.05861764,0.022846093,0.040467743,0.06516618
4038,0.13845378,0.056947522,0.0306182,0.05088806,0.16530004,0.060227256,0.031353936,0.07371884,0.05853854
4039,0.13933444,0.07275452,0.022185124,0.04439479,0.12185992,0.05855774,0.022840787,0.040461387,0.06510144
4040,0.13837558,0.056899488,0.030601783,0.05087431,0.1651848,0.060182404,0.031339243,0.073663145,0.05847614
4041,0.13925639,0.072689645,0.022177977,0.044388764,0.12178843,0.05849783,0.022835506,0.04045509,0.06503671
4042,0.13829742,0.056851458,0.030585382,0.050860588,0.16506958,0.060137585,0.031324577,0.073607415,0.05841378
4043,0.13917837,0.07262479,0.02217082,0.044382755,0.121717036,0.058438007,0.022830235,0.040448796,0.06497195
4044,0.13821927,0.056803424,0.030568985,0.050846856,0.16495433,0.0600928,0.031309903,0.07355163,0.058351487
4045,0.13910043,0.07255995,0.022163713,0.04437677,0.12164562,0.058378182,0.022824978,0.04044246,0.06490722
4046,0.1381412,0.056755394,0.03055266,0.050833147,0.16483912,0.06004804,0.031295348,0.07349572,0.058289234
4047,0.1390225,0.0724951,0.022156594,0.044370797,0.12157428,0.058318377,0.02281975,0.040436156,0.064842485
4048,0.13806313,0.056707382,0.030536294,0.050819453,0.16472389,0.060003363,0.031280737,0.07343979,0.05822704
4049,0.13894464,0.072430275,0.02214951,0.044364855,0.12150303,0.058258623,0.022814568,0.040429838,0.06477776
4050,0.13798513,0.056659378,0.03051999,0.05080576,0.16460866,0.059958708,0.031266205,0.073383756,0.0581649
4051,0.13886689,0.07236548,0.022142438,0.044358965,0.12143183,0.058198866,0.022809392,0.040423572,0.064713046
4052,0.13790715,0.056611367,0.030503713,0.050792065,0.16449344,0.059914086,0.031251702,0.073327646,0.058102798
4053,0.13878904,0.072300635,0.022135362,0.04435305,0.121360555,0.058139116,0.022804232,0.04041721,0.064648315
4054,0.13782917,0.056563366,0.030487413,0.050778393,0.16437821,0.059869483,0.031237204,0.07327153,0.058040753
4055,0.13871127,0.07223582,0.02212832,0.04434713,0.12128937,0.05807937,0.02279911,0.040410887,0.064583585
4056,0.13775124,0.05651536,0.030471168,0.05076471,0.1642629,0.059824944,0.031222738,0.073215224,0.057978764
4057,0.13863364,0.072171025,0.022121308,0.0443413,0.121218264,0.058019675,0.022793984,0.040404607,0.06451888
4058,0.13767348,0.056467373,0.03045497,0.050751135,0.16414778,0.059780415,0.031208333,0.07315903,0.057916842
4059,0.13855603,0.07210626,0.022114305,0.044335466,0.1211472,0.05795999,0.02278893,0.04039828,0.06445419
4060,0.13759568,0.056419384,0.030438762,0.05073754,0.1640326,0.05973595,0.031193933,0.07310271,0.057854965
4061,0.13847853,0.0720415,0.022107322,0.04432972,0.12107625,0.057900354,0.022783877,0.04039202,0.064389504
4062,0.13751793,0.056371428,0.030422613,0.050723895,0.16391747,0.05969154,0.031179598,0.07304633,0.05779314
4063,0.13840105,0.07197673,0.022100361,0.04432396,0.12100527,0.05784068,0.022778848,0.040385734,0.0643248
4064,0.13744028,0.05632347,0.030406501,0.0507103,0.16380225,0.059647158,0.031165292,0.0729898,0.057731375
4065,0.1383236,0.07191195,0.02209341,0.044318236,0.12093441,0.057781093,0.022773864,0.040379453,0.06426011
4066,0.13736258,0.056275528,0.030390374,0.05069669,0.16368705,0.05960283,0.031151013,0.07293321,0.05766966
4067,0.13824615,0.0718472,0.022086475,0.044312485,0.12086353,0.05772152,0.02276888,0.040373124,0.06419544
4068,0.13728492,0.056227576,0.030374255,0.05068309,0.1635719,0.059558537,0.031136723,0.072876625,0.05760799
4069,0.13816877,0.07178245,0.022079553,0.04430677,0.12079269,0.05766192,0.022763925,0.040366847,0.064130746
4070,0.13720736,0.056179635,0.03035819,0.050669536,0.16345668,0.059514254,0.0311225,0.07281992,0.057546377
4071,0.13809153,0.071717754,0.022072645,0.044301137,0.120721936,0.057602394,0.022758983,0.04036056,0.06406608
4072,0.13712987,0.05613171,0.03034217,0.05065599,0.16334155,0.05947005,0.031108323,0.072763175,0.057484828
4073,0.13801427,0.07165302,0.022065766,0.044295482,0.12065126,0.05754289,0.022754088,0.040354285,0.06400142
4074,0.1370524,0.0560838,0.03032616,0.050642442,0.1632264,0.059425868,0.03109418,0.07270636,0.05742332
4075,0.13793711,0.07158832,0.022058921,0.044289872,0.1205806,0.057483386,0.022749227,0.040347982,0.06393678
4076,0.13697498,0.056035865,0.030310165,0.05062894,0.16311127,0.05938175,0.031080045,0.07264948,0.05736188
4077,0.13786,0.07152364,0.022052072,0.0442843,0.12051001,0.057423893,0.022744372,0.04034175,0.06387213
4078,0.13689761,0.055987965,0.030294215,0.05061543,0.16299616,0.059337653,0.031065974,0.07259253,0.057300486
4079,0.13778293,0.07145896,0.022045245,0.044278726,0.12043945,0.057364456,0.022739552,0.04033544,0.063807495
4080,0.13682035,0.05594009,0.030278297,0.05060196,0.16288112,0.059293598,0.031051956,0.07253557,0.057239164
4081,0.13770601,0.07139432,0.022038449,0.04427324,0.12036903,0.057305023,0.022734752,0.04032926,0.06374287
4082,0.13674307,0.055892207,0.030262422,0.050588444,0.16276601,0.05924959,0.031037983,0.07247844,0.05717788
4083,0.13762908,0.07132965,0.022031676,0.04426774,0.12029861,0.057245612,0.022730015,0.04032298,0.063678265
4084,0.13666591,0.055844355,0.030246558,0.050575003,0.16265093,0.059205607,0.031023996,0.07242133,0.05711668
4085,0.13755222,0.07126502,0.022024918,0.04426228,0.12022826,0.057186235,0.022725271,0.04031675,0.06361366
4086,0.13658875,0.055796474,0.03023071,0.050561562,0.16253585,0.059161644,0.031010052,0.07236416,0.05705551
4087,0.13747543,0.0712004,0.022018189,0.044256847,0.12015793,0.057126854,0.022720568,0.040310506,0.063549064
4088,0.13651174,0.05574865,0.03021494,0.05054816,0.16242091,0.059117787,0.030996202,0.07230692,0.056994416
4089,0.13739876,0.07113582,0.02201149,0.04425146,0.12008772,0.057067543,0.022715896,0.04030428,0.063484505
4090,0.13643472,0.05570081,0.030199168,0.050534744,0.16230589,0.059073936,0.030982371,0.07224958,0.05693337
4091,0.1373221,0.07107122,0.022004789,0.044246085,0.12001756,0.05700822,0.022711255,0.040298086,0.06341993
4092,0.1363577,0.055652987,0.030183394,0.05052131,0.16219085,0.05903013,0.030968525,0.07219219,0.05687237
4093,0.13724548,0.071006626,0.021998107,0.04424074,0.11994739,0.05694892,0.022706613,0.040291857,0.06335536
4094,0.13628075,0.05560515,0.030167684,0.05050791,0.16207586,0.058986377,0.030954743,0.07213474,0.056811437
4095,0.13716893,0.07094206,0.02199146,0.044235412,0.11987733,0.056889642,0.022702046,0.04028564,0.06329078
4096,0.13620397,0.055557378,0.030152014,0.050494578,0.16196093,0.05894263,0.030941028,0.07207727,0.056750573
4097,0.1370925,0.07087753,0.021984834,0.04423014,0.11980737,0.056830417,0.022697482,0.04027947,0.06322627
4098,0.13612713,0.055509567,0.030136365,0.050481196,0.16184595,0.058898944,0.03092734,0.07201967,0.056689743
4099,0.13701606,0.07081299,0.021978209,0.044224855,0.1197374,0.056771223,0.022692934,0.040273245,0.06316172
4100,0.13605033,0.055461787,0.030120715,0.050467823,0.161731,0.058855314,0.030913645,0.07196204,0.05662898
4101,0.13693969,0.07074846,0.021971611,0.044219617,0.11966751,0.056712005,0.022688411,0.040267088,0.063097194
4102,0.13597357,0.055414002,0.03010513,0.050454445,0.16161597,0.058811653,0.030900028,0.07190428,0.05656826
4103,0.1368634,0.070683934,0.021965034,0.044214427,0.119597584,0.05665279,0.022683926,0.04026087,0.06303266
4104,0.13589698,0.05536626,0.030089566,0.05044115,0.16150114,0.058768123,0.030886471,0.07184654,0.056507625
4105,0.13678718,0.07061944,0.021958482,0.04420925,0.11952787,0.056593645,0.022679467,0.040254757,0.06296816
4106,0.13582039,0.055318497,0.03007406,0.050427835,0.16138619,0.05872457,0.030872926,0.071788706,0.05644703
4107,0.13671099,0.07055496,0.021951962,0.044204075,0.1194582,0.05653453,0.022675062,0.04024861,0.06290367
4108,0.1357438,0.055270754,0.030058535,0.05041451,0.16127124,0.058681075,0.03085939,0.071730785,0.056386493
4109,0.13663489,0.070490494,0.02194545,0.04419894,0.119388536,0.056475412,0.02267067,0.040242456,0.062839195
4110,0.1356673,0.055223037,0.030043056,0.050401203,0.16115639,0.05863763,0.030845927,0.07167282,0.056326017
4111,0.13655877,0.07042601,0.021938946,0.04419381,0.11931888,0.05641631,0.022666274,0.040236294,0.062774695
4112,0.13559079,0.055175323,0.030027587,0.050387885,0.16104144,0.058594197,0.030832462,0.07161477,0.056265578
4113,0.13648272,0.07036153,0.021932473,0.044188708,0.11924933,0.056357227,0.022661928,0.040230166,0.06271022
4114,0.1355144,0.0551276,0.030012185,0.050374616,0.16092661,0.05855081,0.030819084,0.07155671,0.056205217
4115,0.13640678,0.0702971,0.02192603,0.044183657,0.119179875,0.0562982,0.02265762,0.04022405,0.06264577
4116,0.13543802,0.0550799,0.029996812,0.050361305,0.16081169,0.058507472,0.030805755,0.07149847,0.056144897
4117,0.1363309,0.07023269,0.021919599,0.04417861,0.119110405,0.056239154,0.022653349,0.040217903,0.06258133
4118,0.13536169,0.055032216,0.02998144,0.050348025,0.16069683,0.05846417,0.03079242,0.071440235,0.056084633
4119,0.13625503,0.07016826,0.021913186,0.044173576,0.11904099,0.056180112,0.02264906,0.04021182,0.06251688
4120,0.13528539,0.054984532,0.029966116,0.05033474,0.16058198,0.058420885,0.030779144,0.07138194,0.056024436
4121,0.13617921,0.07010384,0.021906808,0.044168554,0.11897166,0.05612114,0.022644844,0.040205672,0.062452458
4122,0.13520911,0.054936867,0.02995079,0.050321467,0.16046712,0.05837766,0.030765861,0.0713236,0.055964287
4123,0.13610351,0.070039466,0.021900425,0.044163622,0.11890246,0.056062177,0.02264064,0.04019964,0.062388033
4124,0.13513306,0.05488924,0.029935565,0.05030826,0.16035238,0.05833449,0.030752683,0.07126521,0.05590422
4125,0.13602793,0.069975115,0.021894097,0.04415872,0.11883329,0.056003243,0.022636464,0.04019358,0.06232366
4126,0.13505703,0.0548416,0.029920358,0.050295062,0.16023764,0.058291346,0.03073955,0.071206756,0.0558442
4127,0.13595243,0.0699108,0.021887785,0.04415384,0.11876418,0.05594433,0.022632323,0.040187526,0.062259283
4128,0.13498104,0.054794002,0.029905168,0.05028186,0.16012293,0.058248244,0.030726435,0.07114825,0.055784248
4129,0.13587692,0.069846466,0.02188149,0.04414897,0.118695125,0.055885445,0.02262822,0.04018146,0.062194925
4130,0.13490506,0.05474639,0.029890012,0.050268654,0.16000816,0.058205176,0.030713376,0.07108962,0.055724353
4131,0.13580146,0.06978215,0.021875218,0.044144094,0.11862612,0.055826563,0.022624152,0.040175397,0.06213058
4132,0.13482909,0.054698803,0.029874876,0.050255407,0.15989336,0.058162164,0.03070032,0.07103088,0.055664506
4133,0.135726,0.0697178,0.021868953,0.04413925,0.118557155,0.055767693,0.022620093,0.04016937,0.0620662
4134,0.13475326,0.054651223,0.02985979,0.05024225,0.15977868,0.05811915,0.030687317,0.07097223,0.055604726
4135,0.13565075,0.06965354,0.02186275,0.044134468,0.11848837,0.055708893,0.022616088,0.040163394,0.062001895
4136,0.13467744,0.05460366,0.029844727,0.050229058,0.15966398,0.058076188,0.030674372,0.07091341,0.055544995
4137,0.13557543,0.06958926,0.021856511,0.04412966,0.11841942,0.05565006,0.02261205,0.040157318,0.061937556
4138,0.13460161,0.054556083,0.029829683,0.05021584,0.15954924,0.058033247,0.030661464,0.07085452,0.05548532
4139,0.13550021,0.06952498,0.021850329,0.0441249,0.118350685,0.05559127,0.02260809,0.04015133,0.061873246
4140,0.13452594,0.054508556,0.029814683,0.0502027,0.15943457,0.05799035,0.030648585,0.07079564,0.05542572
4141,0.13542505,0.06946073,0.021844164,0.044120155,0.118282005,0.055532485,0.022604173,0.04014535,0.061808947
4142,0.13445026,0.054461014,0.029799722,0.05018953,0.15931994,0.05794751,0.030635763,0.070736654,0.055366162
4143,0.13534999,0.0693965,0.021838026,0.04411546,0.118213415,0.055473767,0.02260026,0.040139396,0.06174468
4144,0.1343746,0.054413475,0.02978479,0.050176334,0.15920526,0.057904676,0.03062297,0.0706776,0.05530666
4145,0.13527486,0.069332264,0.021831887,0.044110715,0.11814478,0.05541501,0.022596365,0.040133405,0.06168039
4146,0.134299,0.05436597,0.029769873,0.050163146,0.15909055,0.057861898,0.030610211,0.070618436,0.05524721
4147,0.13519992,0.06926807,0.021825789,0.04410606,0.118076265,0.055356313,0.022592504,0.040127452,0.061616138
4148,0.13422355,0.054318488,0.029755032,0.050150026,0.15897593,0.057819154,0.030597502,0.07055927,0.05518784
4149,0.13512506,0.0692039,0.02181972,0.04410144,0.11800784,0.05529762,0.022588702,0.040121514,0.061551906
4150,0.13414808,0.054271013,0.029740192,0.050136875,0.1588614,0.057776477,0.030584833,0.07050008,0.055128526
4151,0.13505015,0.0691397,0.021813674,0.044096783,0.117939465,0.055238955,0.022584915,0.040115595,0.06148769
4152,0.13407259,0.054223537,0.029725365,0.050123684,0.15874663,0.057733774,0.03057218,0.07044069,0.055069253
4153,0.1349753,0.06907551,0.021807611,0.044092182,0.11787106,0.055180285,0.022581134,0.040109646,0.061423436
4154,0.13399722,0.054176085,0.029710615,0.050110523,0.15863204,0.057691123,0.030559607,0.07038132,0.055010047
4155,0.1349006,0.069011375,0.02180161,0.044087626,0.11780284,0.05512168,0.022577401,0.040103767,0.061359257
4156,0.13392197,0.054128647,0.029695885,0.050097432,0.15851751,0.057648513,0.030547092,0.070321895,0.054950908
4157,0.13482594,0.06894724,0.021795636,0.044083074,0.11773465,0.055063065,0.022573706,0.040097877,0.06129507
4158,0.13384673,0.054081224,0.029681208,0.050084308,0.15840298,0.057605952,0.030534603,0.07026243,0.05489183
4159,0.13475129,0.06888312,0.02178967,0.04407849,0.11766647,0.05500446,0.022570034,0.040091973,0.061230898
4160,0.13377151,0.054033805,0.029666534,0.050071165,0.15828836,0.057563405,0.030522121,0.07020284,0.054832797
4161,0.13467675,0.06881902,0.021783737,0.044073984,0.11759847,0.054945916,0.022566414,0.040086135,0.06116675
4162,0.13369636,0.05398642,0.029651914,0.050058026,0.15817384,0.057520904,0.030509714,0.07014322,0.05477384
4163,0.13460222,0.06875493,0.021777816,0.044069484,0.11753045,0.054887366,0.022562796,0.04008029,0.061102606
4164,0.13362128,0.053939026,0.029637309,0.050044946,0.15805937,0.05747844,0.030497342,0.07008359,0.054714937
4165,0.13452789,0.06869087,0.02177193,0.044065084,0.117462516,0.054828834,0.022559222,0.040074464,0.06103848
4166,0.13354628,0.053891677,0.029622776,0.05003183,0.15794489,0.05743602,0.030485049,0.07002382,0.054656103
4167,0.13445354,0.06862683,0.021766068,0.04406064,0.11739464,0.05477035,0.022555673,0.04006862,0.06097439
4168,0.13347131,0.053844325,0.029608255,0.05001873,0.15783042,0.05739364,0.030472744,0.06996403,0.054597322
4169,0.13437928,0.06856279,0.02176023,0.044056255,0.11732686,0.054711875,0.022552162,0.040062822,0.060910292
4170,0.13339648,0.053797018,0.029593773,0.05000568,0.15771604,0.057351302,0.030460512,0.06990422,0.05453862
4171,0.13430509,0.0684988,0.021754427,0.04405187,0.11725916,0.054653414,0.022548702,0.04005705,0.060846254
4172,0.13332167,0.05374969,0.029579349,0.04999263,0.15760165,0.057309,0.03044833,0.06984433,0.054479968
4173,0.13423103,0.06843483,0.021748645,0.04404756,0.11719153,0.054594982,0.022545263,0.04005129,0.060782224
4174,0.13324696,0.05370242,0.02956497,0.049979575,0.1574873,0.05726673,0.030436218,0.06978436,0.05442139
4175,0.13415693,0.068370834,0.021742888,0.044043206,0.11712395,0.054536533,0.022541845,0.040045567,0.060718194
4176,0.13317217,0.053655125,0.02955059,0.04996646,0.15737286,0.057224464,0.030424124,0.06972428,0.05436284
4177,0.13408294,0.06830688,0.021737136,0.04403892,0.117056385,0.05447815,0.022538463,0.040039774,0.060654167
4178,0.13309756,0.05360786,0.029536257,0.049953442,0.15725857,0.057182256,0.030412056,0.06966425,0.05430438
4179,0.13400902,0.068242945,0.02173143,0.04403464,0.11698899,0.054419793,0.022535112,0.04003409,0.0605902
4180,0.13302293,0.053560603,0.02952197,0.049940355,0.15714416,0.057140075,0.030400058,0.069604024,0.054245967
4181,0.13393512,0.06817903,0.02172574,0.044030357,0.1169216,0.05436145,0.022531794,0.040028356,0.060526207
4182,0.13294835,0.05351337,0.029507706,0.04992728,0.1570299,0.05709795,0.030388074,0.06954387,0.054187622
4183,0.13386135,0.06811513,0.021720074,0.04402614,0.116854265,0.054303076,0.022528503,0.040022686,0.060462236
4184,0.13287391,0.05346614,0.029493487,0.049914278,0.15691558,0.057055794,0.03037618,0.0694836,0.05412934
4185,0.13378757,0.06805122,0.02171443,0.044021916,0.11678703,0.054244787,0.022525232,0.040017013,0.060398296
4186,0.13279945,0.053418934,0.029479314,0.049901202,0.15680131,0.05701372,0.03036429,0.0694233,0.054071113
4187,0.13371384,0.067987345,0.021708796,0.044017702,0.116719835,0.05418649,0.022522,0.040011346,0.06033436
4188,0.132725,0.05337177,0.029465148,0.04988808,0.15668698,0.056971718,0.030352468,0.06936279,0.05401294
4189,0.13364017,0.06792349,0.021703184,0.044013496,0.1166527,0.054128245,0.022518774,0.040005676,0.06027045
4190,0.13265066,0.05332458,0.029451046,0.04987504,0.15657273,0.056929708,0.030340683,0.06930234,0.05395483
4191,0.13356665,0.067859665,0.021697614,0.044009365,0.11658566,0.054069977,0.02251562,0.04000006,0.060206562
4192,0.13257639,0.053277455,0.029436955,0.049861986,0.15645856,0.05688772,0.030328942,0.0692419,0.0538968
4193,0.13349317,0.06779586,0.021692071,0.04400524,0.11651869,0.05401175,0.022512484,0.039994452,0.060142692
4194,0.13250221,0.053230308,0.029422937,0.049848966,0.15634437,0.056845803,0.030317245,0.06918132,0.053838827
4195,0.13341974,0.06773206,0.021686569,0.044001106,0.11645182,0.05395356,0.022509404,0.03998886,0.06007886
4196,0.13242802,0.053183205,0.029408922,0.049835894,0.15623015,0.056803897,0.030305581,0.069120675,0.05378091
4197,0.13334629,0.067668244,0.021681065,0.043996982,0.11638489,0.053895354,0.0225063,0.03998324,0.06001501
4198,0.13235392,0.053136088,0.029394967,0.049822863,0.15611601,0.05676201,0.030293994,0.06906001,0.053723052
4199,0.133273,0.0676045,0.021675587,0.043992925,0.11631815,0.05383716,0.022503262,0.039977733,0.059951205
4200,0.13227992,0.053089015,0.029381052,0.04980985,0.15600188,0.056720164,0.030282428,0.06899929,0.05366527
4201,0.13319984,0.06754076,0.021670165,0.043988913,0.11625147,0.053779025,0.02250028,0.039972167,0.05988744
4202,0.13220598,0.053041946,0.029367182,0.049796846,0.15588784,0.05667837,0.030270955,0.06893851,0.053607546
4203,0.13312668,0.06747704,0.02166473,0.043984897,0.11618486,0.053720903,0.022497289,0.03996667,0.05982367
4204,0.13213201,0.0529949,0.029353347,0.04978377,0.15577371,0.056636583,0.030259501,0.06887763,0.053549875
4205,0.13305357,0.067413345,0.021659333,0.04398089,0.11611828,0.053662803,0.022494322,0.039961156,0.059759904
4206,0.13205814,0.05294787,0.02933954,0.049770728,0.15565962,0.05659486,0.030248076,0.06881667,0.05349227
4207,0.13298056,0.067349665,0.021653969,0.043976918,0.11605185,0.05360474,0.022491423,0.03995569,0.059696198
4208,0.13198438,0.05290088,0.0293258,0.0497577,0.1555456,0.056553163,0.030236723,0.06875572,0.053434744
4209,0.13290764,0.06728601,0.021648634,0.043973,0.11598545,0.053546675,0.02248855,0.039950233,0.059632495
4210,0.13191065,0.052853893,0.029312046,0.049744703,0.1554316,0.056511503,0.030225374,0.06869473,0.053377286
4211,0.13283473,0.06722237,0.021643316,0.043969035,0.1159191,0.05348862,0.022485698,0.039944783,0.059568815
4212,0.1318369,0.052806906,0.029298358,0.049731642,0.15531754,0.056469817,0.030214114,0.06863361,0.053319864
4213,0.13276184,0.067158714,0.021638025,0.043965105,0.1158528,0.05343057,0.022482887,0.03993934,0.059505135
4214,0.13176326,0.052759945,0.029284704,0.04971862,0.15520358,0.056428205,0.03020289,0.06857249,0.05326251
4215,0.13268906,0.06709509,0.021632753,0.043961205,0.1157866,0.053372566,0.022480085,0.039933946,0.059441485
4216,0.1316897,0.052713014,0.02927111,0.049705572,0.15508962,0.05638664,0.030191725,0.06851125,0.05320523
4217,0.13261634,0.0670315,0.021627529,0.04395731,0.115720466,0.053314578,0.022477351,0.039928544,0.05937786
4218,0.13161618,0.05266611,0.029257536,0.04969252,0.15497568,0.056345075,0.030180594,0.068450004,0.053148
4219,0.13254364,0.06696792,0.021622295,0.04395343,0.115654334,0.053256586,0.022474611,0.039923143,0.05931425
4220,0.13154264,0.05261919,0.029243996,0.049679447,0.15486169,0.05630355,0.030169493,0.068388656,0.053090833
4221,0.13247105,0.06690438,0.021617105,0.043949574,0.11558836,0.053198665,0.022471908,0.03991779,0.059250675
4222,0.13146922,0.05257231,0.029230513,0.0496664,0.15474781,0.056262087,0.030158447,0.068327285,0.05303374
4223,0.13239858,0.06684086,0.021611938,0.043945782,0.115522444,0.05314073,0.022469245,0.039912466,0.05918711
4224,0.13139595,0.05252545,0.02921709,0.049653407,0.15463403,0.05622065,0.03014747,0.068265915,0.052976716
4225,0.13232616,0.06677733,0.02160681,0.043942004,0.115456626,0.053082805,0.022466645,0.039907176,0.05912359
4226,0.13132264,0.05247861,0.02920366,0.049640365,0.15452018,0.05617921,0.030136531,0.06820444,0.05291974
4227,0.13225375,0.06671383,0.021601705,0.043938212,0.115390845,0.053024914,0.022464054,0.039901875,0.059060086
4228,0.13124944,0.0524318,0.029190294,0.049627345,0.15440637,0.05613785,0.030125635,0.06814289,0.052862853
4229,0.13218147,0.06665039,0.02159663,0.043934453,0.11532521,0.05296708,0.022461489,0.03989664,0.058996614
4230,0.13117626,0.052384995,0.029176975,0.049614288,0.15429258,0.05609647,0.030114805,0.06808131,0.05280601
4231,0.13210924,0.06658693,0.021591563,0.043930754,0.11525951,0.052909207,0.022458937,0.039891366,0.05893314
4232,0.13110326,0.05233822,0.02916372,0.04960132,0.15417892,0.056055117,0.030104052,0.068019755,0.052749254
4233,0.13203721,0.06652356,0.021586562,0.04392709,0.11519407,0.05285139,0.022456484,0.039886188,0.05886974
4234,0.13103026,0.052291464,0.029150484,0.049588315,0.15406525,0.056013867,0.030093301,0.067958094,0.052692555
4235,0.13196516,0.06646016,0.021581573,0.043923423,0.115128644,0.05279361,0.02245404,0.03988099,0.058806363
4236,0.13095737,0.05224474,0.02913732,0.049575303,0.1539516,0.055972606,0.030082637,0.06789636,0.052635938
4237,0.13189316,0.06639679,0.021576615,0.043919757,0.11506334,0.052735843,0.022451645,0.03987585,0.058742985
4238,0.13088448,0.052198045,0.029124163,0.049562275,0.15383798,0.055931386,0.030072004,0.06783459,0.052579366
4239,0.13182124,0.06633344,0.021571668,0.043916143,0.11499794,0.052678045,0.022449235,0.03987066,0.058679637
4240,0.13081174,0.05215136,0.029111065,0.04954931,0.15372437,0.055890203,0.030061424,0.067772746,0.052522875
4241,0.13174951,0.06627016,0.021566782,0.043912567,0.114932805,0.052620348,0.022446914,0.039865546,0.058616336
4242,0.13073908,0.052104734,0.029098015,0.04953633,0.15361091,0.055849105,0.030050918,0.06771089,0.052466474
4243,0.13167779,0.06620688,0.021561896,0.043909017,0.11486766,0.05256264,0.022444567,0.039860453,0.058553036
4244,0.1306664,0.05205809,0.029085008,0.049523316,0.1534974,0.055807985,0.030040426,0.06764898,0.052410115
4245,0.13160609,0.066143595,0.02155704,0.043905452,0.11480266,0.052504957,0.022442292,0.03985541,0.05848979
4246,0.13059373,0.05201144,0.02907201,0.049510278,0.15338382,0.05576687,0.030029971,0.06758698,0.052353807
4247,0.13153434,0.06608031,0.021552183,0.04390184,0.11473756,0.052447263,0.022440001,0.039850302,0.0584265
4248,0.13052109,0.05196484,0.029059052,0.049497202,0.1532703,0.05572577,0.030019598,0.06752493,0.052297555
4249,0.13146272,0.06601707,0.021547379,0.04389828,0.114672646,0.052389603,0.02243779,0.03984525,0.058363285
4250,0.1304486,0.05191826,0.029046142,0.04948419,0.15315682,0.055684768,0.03000922,0.067462824,0.05224138
4251,0.13139121,0.065953866,0.021542586,0.04389476,0.114607766,0.052331954,0.022435583,0.03984023,0.05830007
4252,0.13037609,0.0518717,0.029033279,0.049471106,0.15304336,0.05564375,0.029998934,0.06740067,0.05218528
4253,0.1313197,0.065890655,0.021537833,0.043891214,0.11454295,0.05227433,0.022433424,0.0398352,0.05823691
4254,0.13030365,0.051825155,0.02902046,0.049458034,0.15292987,0.05560274,0.029988702,0.06733844,0.052129224
4255,0.1312483,0.06582745,0.021533104,0.043887746,0.114478275,0.05221673,0.022431292,0.03983025,0.058173753
4256,0.13023129,0.051778644,0.029007673,0.049444977,0.15281649,0.05556181,0.029978488,0.067276195,0.052073244
4257,0.13117695,0.0657643,0.021528415,0.04388424,0.114413664,0.052159145,0.022429205,0.03982531,0.058110643
4258,0.13015902,0.051732123,0.028994944,0.049431954,0.15270312,0.055520847,0.029968362,0.06721391,0.052017342
4259,0.13110568,0.065701164,0.02152372,0.04388079,0.11434908,0.0521016,0.022427103,0.039820377,0.05804753
4260,0.13008681,0.05168565,0.02898226,0.0494189,0.1525898,0.055479974,0.029958254,0.06715158,0.051961496
4261,0.13103458,0.06563808,0.021519093,0.043877408,0.11428465,0.052044068,0.022425095,0.03981549,0.05798449
4262,0.13001472,0.051639237,0.028969634,0.04940585,0.15247652,0.055439085,0.029948223,0.06708921,0.051905733
4263,0.13096346,0.065575,0.021514485,0.043873973,0.11422024,0.051986545,0.022423113,0.039810583,0.057921465
4264,0.12994254,0.051592797,0.02895701,0.049392737,0.15236321,0.055398274,0.02993824,0.067026705,0.051850025
4265,0.13089237,0.065511934,0.021509893,0.043870546,0.11415589,0.051929027,0.022421142,0.039805718,0.057858456
4266,0.12987049,0.051546372,0.028944435,0.049379684,0.15224995,0.055357456,0.029928267,0.066964224,0.051794376
4267,0.13082136,0.065448895,0.021505332,0.043867137,0.11409162,0.05187155,0.022419212,0.03980086,0.057795476
4268,0.1297985,0.0515,0.02893191,0.04936659,0.15213676,0.055316698,0.029918386,0.06690168,0.051738802
4269,0.13075045,0.06538588,0.021500798,0.04386378,0.11402746,0.05181409,0.02241731,0.03979606,0.057732526
4270,0.12972662,0.05145364,0.028919458,0.049353518,0.15202361,0.05527596,0.029908566,0.06683909,0.051683303
4271,0.13067964,0.06532289,0.021496277,0.043860473,0.11396338,0.051756646,0.022415426,0.03979131,0.05766959
4272,0.1296548,0.051407315,0.02890702,0.049340453,0.1519105,0.05523526,0.029898772,0.06677647,0.051627863
4273,0.13060892,0.065259956,0.021491818,0.04385715,0.113899365,0.051699232,0.022413598,0.039786533,0.057606727
4274,0.12958299,0.051361006,0.028894646,0.049327336,0.15179735,0.05519459,0.029889029,0.06671373,0.051572494
4275,0.13053818,0.065197,0.021487378,0.0438538,0.11383545,0.05164185,0.02241182,0.03978177,0.057543878
4276,0.1295113,0.051314723,0.028882293,0.049314283,0.15168427,0.055153918,0.029879332,0.06665102,0.051517196
4277,0.13046761,0.06513411,0.02148295,0.04385055,0.113771625,0.05158447,0.022410046,0.039777108,0.057481047
4278,0.12943967,0.051268466,0.028870003,0.049301203,0.15157127,0.055113304,0.029869722,0.066588245,0.05146198
4279,0.13039711,0.06507122,0.021478567,0.043847322,0.11370784,0.051527113,0.022408303,0.039772425,0.05741825
4280,0.12936811,0.051222242,0.028857768,0.049288098,0.1514583,0.05507272,0.029860165,0.066525415,0.051406812
4281,0.13032655,0.06500835,0.021474183,0.043844018,0.11364412,0.05146977,0.022406604,0.03976775,0.057355467
4282,0.12929654,0.05117602,0.02884555,0.049274966,0.15134525,0.055032104,0.029850611,0.06646255,0.051351704
4283,0.13025618,0.064945504,0.021469863,0.04384081,0.113580495,0.051412452,0.022404931,0.03976311,0.057292737
4284,0.12922509,0.051129837,0.028833387,0.04926187,0.15123244,0.054991603,0.02984117,0.06639966,0.05129669
4285,0.13018581,0.06488271,0.02146553,0.043837566,0.11351697,0.05135518,0.02240328,0.03975851,0.057230033
4286,0.12915361,0.051083673,0.028821247,0.049248695,0.15111941,0.054951098,0.029831698,0.06633662,0.05124172
4287,0.13011543,0.06481989,0.021461241,0.04383431,0.11345345,0.051297884,0.02240166,0.039753903,0.057167336
4288,0.12908228,0.05103754,0.028809162,0.04923558,0.15100658,0.054910623,0.02982231,0.066273645,0.05118682
4289,0.13004525,0.06475712,0.021457,0.04383113,0.113390096,0.051240604,0.022400105,0.039749384,0.05710469
4290,0.12901095,0.050991405,0.028797125,0.049222413,0.15089372,0.05487012,0.029812979,0.06621062,0.051131982
4291,0.12997513,0.06469439,0.02145277,0.04382797,0.11332682,0.05118339,0.022398558,0.03974487,0.057042073
4292,0.12893976,0.050945334,0.028785152,0.049209278,0.1507809,0.054829735,0.029803704,0.06614746,0.05107723
4293,0.12990503,0.06463166,0.021448571,0.043824796,0.11326355,0.05112615,0.022397064,0.039740335,0.056979492
4294,0.12886861,0.05089926,0.028773207,0.049196143,0.15066814,0.054789294,0.029794497,0.066084355,0.05102255
4295,0.12983504,0.06456898,0.021444399,0.043821655,0.11320038,0.05106896,0.022395572,0.039735842,0.05691694
4296,0.12879749,0.050853234,0.028761305,0.04918295,0.15055543,0.05474894,0.029785331,0.06602117,0.05096793
4297,0.1297651,0.06450632,0.02144025,0.04381852,0.11313729,0.051011786,0.022394115,0.039731387,0.056854416
4298,0.12872654,0.05080725,0.02874945,0.04916984,0.1504428,0.05470862,0.029776203,0.06595797,0.050913397
4299,0.12969536,0.06444374,0.021436164,0.043815456,0.11307438,0.05095465,0.022392737,0.039726984,0.056791972
4300,0.12865564,0.05076127,0.028737666,0.049156707,0.15033019,0.054668315,0.029767163,0.06589471,0.05085893
4301,0.12962562,0.06438114,0.021432085,0.043812387,0.11301148,0.050897505,0.022391362,0.03972261,0.056729525
4302,0.1285848,0.05071532,0.028725915,0.049143568,0.15021756,0.054628007,0.029758168,0.06583139,0.05080453
4303,0.12955594,0.06431857,0.021428032,0.043809336,0.11294864,0.05084037,0.022390012,0.039718255,0.05666712
4304,0.12851396,0.050669383,0.028714202,0.049130384,0.150105,0.05458773,0.029749202,0.06576808,0.050750192
4305,0.12948637,0.064256035,0.021424018,0.043806314,0.11288595,0.050783288,0.02238873,0.03971393,0.056604754
4306,0.12844324,0.050623488,0.028702551,0.049117193,0.14999254,0.054547522,0.029740324,0.065704696,0.050695933
4307,0.1294168,0.0641935,0.02142002,0.043803275,0.11282329,0.05072623,0.022387464,0.039709594,0.056542397
4308,0.12837258,0.05057762,0.028690927,0.049104027,0.14988008,0.05450732,0.029731473,0.0656413,0.050641745
4309,0.12934732,0.06413102,0.021416053,0.043800253,0.11276071,0.050669182,0.022386204,0.039705317,0.056480087
4310,0.12830195,0.050531782,0.028679356,0.049090806,0.14976762,0.054467194,0.029722668,0.06557776,0.050587617
4311,0.12927794,0.06406857,0.021412108,0.043797273,0.11269823,0.050612174,0.022384979,0.039701078,0.056417823
4312,0.12823147,0.05048598,0.028667843,0.049077645,0.14965527,0.054427046,0.029713936,0.06551428,0.050533585
4313,0.12920865,0.06400614,0.021408211,0.043794304,0.11263584,0.050555162,0.022383807,0.039696872,0.056355607
4314,0.12816103,0.0504402,0.028656354,0.049064472,0.14954293,0.05438693,0.029705243,0.06545075,0.050479617
4315,0.12913936,0.06394373,0.021404345,0.0437913,0.11257355,0.050498195,0.022382677,0.039692674,0.056293417
4316,0.12809053,0.050394434,0.02864491,0.049051195,0.1494306,0.05434685,0.029696591,0.06538717,0.050425697
4317,0.1290702,0.06388136,0.021400467,0.043788362,0.11251128,0.05044123,0.022381544,0.039688494,0.05623124
4318,0.1280202,0.05034871,0.028633518,0.04903797,0.14931834,0.0543068,0.029687997,0.06532354,0.050371863
4319,0.12900102,0.063819,0.021396639,0.04378538,0.112449065,0.050384264,0.022380466,0.03968433,0.056169104
4320,0.12794983,0.050302994,0.02862216,0.049024686,0.14920604,0.05426673,0.029679477,0.06525983,0.050318077
4321,0.12893197,0.063756675,0.021392848,0.043782447,0.11238694,0.050327346,0.022379385,0.03968021,0.056107
4322,0.12787968,0.050257318,0.028610863,0.049011495,0.14909388,0.054226737,0.029670974,0.06519617,0.05026439
4323,0.12886299,0.063694395,0.02138906,0.043779533,0.11232492,0.050270446,0.022378363,0.03967612,0.056044932
4324,0.12780946,0.050211668,0.028599588,0.048998207,0.14898169,0.05418675,0.02966253,0.06513242,0.05021076
4325,0.12879409,0.063632116,0.021385323,0.043776646,0.11226294,0.050213546,0.022377372,0.039672025,0.05598291
4326,0.12773934,0.05016605,0.02858838,0.048984915,0.14886954,0.05414681,0.029654149,0.06506858,0.050157193
4327,0.12872526,0.063569896,0.021381618,0.043773744,0.112201184,0.050156705,0.022376439,0.039668042,0.05592093
4328,0.1276694,0.05012045,0.028577246,0.04897169,0.14875758,0.054106876,0.029645845,0.06500486,0.050103728
4329,0.12865657,0.063507706,0.021377947,0.0437709,0.112139426,0.05009988,0.022375522,0.039664023,0.05585899
4330,0.12759942,0.050074898,0.028566131,0.048958387,0.1486455,0.054066986,0.0296376,0.06494092,0.05005031
4331,0.12858784,0.06344554,0.02137428,0.043768033,0.11207772,0.050043043,0.022374595,0.03966008,0.055797067
4332,0.12752947,0.050029367,0.028555045,0.048945066,0.14853352,0.05402708,0.029629352,0.064877085,0.04999696
4333,0.12851918,0.063383356,0.021370651,0.043765165,0.11201614,0.049986247,0.022373741,0.03965615,0.055735182
4334,0.12745965,0.049983867,0.028544027,0.04893175,0.14842162,0.05398724,0.0296212,0.06481317,0.049943686
4335,0.12845066,0.06332125,0.021367045,0.04376238,0.11195456,0.04992945,0.02237289,0.03965222,0.055673342
4336,0.12738994,0.04993839,0.02853306,0.04891848,0.14830977,0.053947423,0.02961309,0.064749256,0.049890496
4337,0.12838225,0.06325918,0.021363502,0.04375957,0.11189315,0.049872685,0.02237212,0.039648343,0.055611562
4338,0.12732027,0.049892947,0.028522156,0.04890517,0.14819787,0.053907633,0.029605044,0.064685196,0.049837384
4339,0.12831393,0.06319715,0.021359963,0.043756813,0.11183186,0.049815983,0.022371363,0.039644513,0.055549815
4340,0.12725073,0.049847573,0.028511278,0.04889188,0.14808622,0.053867906,0.029597051,0.064621255,0.049784347
4341,0.12824565,0.06313513,0.021356458,0.043754064,0.11177063,0.04975928,0.02237063,0.039640717,0.05548811
4342,0.12718119,0.049802184,0.028500462,0.048878543,0.14797446,0.053828165,0.029589081,0.064557225,0.049731374
4343,0.12817746,0.06307315,0.021352988,0.04375133,0.11170946,0.0497026,0.022369936,0.03963693,0.055426434
4344,0.12711172,0.049756836,0.028489675,0.04886521,0.14786282,0.05378845,0.029581204,0.06449316,0.049678467
4345,0.1281093,0.06301121,0.02134955,0.043748558,0.11164845,0.04964595,0.022369284,0.039633214,0.055364817
4346,0.12704232,0.04971153,0.028478928,0.04885187,0.14775123,0.053748798,0.029573362,0.06442907,0.049625646
4347,0.12804121,0.06294928,0.021346107,0.043745827,0.111587375,0.049589325,0.022368634,0.03962942,0.055303212
4348,0.12697302,0.049666263,0.028468253,0.048838507,0.14763965,0.053709168,0.029565597,0.06436488,0.049572896
4349,0.1279733,0.062887415,0.02134273,0.043743152,0.11152652,0.049532697,0.022368036,0.039625786,0.055241674
4350,0.1269038,0.049621023,0.028457623,0.048825152,0.14752817,0.05366956,0.029557861,0.064300746,0.049520224
4351,0.12790537,0.062825546,0.021339372,0.043740444,0.11146565,0.0494761,0.022367463,0.039622087,0.05518017
4352,0.1268346,0.049575787,0.028447032,0.048811786,0.14741662,0.05362993,0.02955018,0.064236514,0.049467612
4353,0.12783748,0.06276371,0.021336025,0.043737732,0.111404896,0.04941952,0.02236691,0.039618474,0.055118676
4354,0.12676543,0.049530603,0.02843646,0.048798375,0.14730519,0.053590387,0.029542515,0.0641723,0.049415074
4355,0.12776965,0.0627019,0.021332722,0.043735035,0.11134416,0.049362946,0.022366403,0.03961481,0.055057257
4356,0.12669635,0.04948545,0.028425938,0.048784964,0.14719376,0.053550832,0.029534932,0.06410801,0.04936261
4357,0.12770192,0.062640145,0.021329444,0.043732334,0.1112836,0.04930642,0.022365918,0.03961126,0.05499588
4358,0.12662728,0.049440302,0.028415477,0.048771504,0.14708242,0.0535113,0.029527402,0.064043716,0.04931022
4359,0.12763423,0.0625784,0.021326182,0.04372964,0.11122309,0.049249906,0.022365453,0.039607722,0.054934513
4360,0.12655826,0.049395196,0.028405039,0.048758022,0.14697097,0.053471748,0.029519884,0.06397934,0.04925787
4361,0.12756655,0.062516674,0.021322928,0.04372695,0.11116256,0.049193393,0.022364995,0.039604176,0.05487318
4362,0.12648939,0.04935013,0.028394673,0.048744578,0.14685974,0.053432282,0.029512467,0.06391499,0.049205616
4363,0.1274991,0.06245501,0.02131974,0.04372435,0.111102216,0.049136925,0.022364624,0.039600663,0.05481191
4364,0.12642059,0.049305096,0.028384363,0.048731133,0.14674853,0.053392813,0.029505115,0.0638506,0.04915346
4365,0.12743168,0.06239338,0.021316577,0.04372172,0.11104195,0.049080472,0.022364235,0.039597247,0.0547507
4366,0.1263519,0.0492601,0.0283741,0.0487177,0.14663747,0.05335341,0.029497808,0.06378626,0.04910137
4367,0.12736443,0.062331807,0.021313453,0.04371916,0.11098185,0.049024057,0.022363931,0.039593864,0.054689545
4368,0.12628332,0.049215145,0.028363908,0.04870427,0.14652646,0.053314034,0.029490571,0.06372186,0.049049366
4369,0.12729725,0.062270265,0.021310361,0.04371662,0.11092179,0.04896766,0.022363657,0.039590478,0.054628428
4370,0.12621474,0.04917023,0.028353749,0.048690774,0.14641541,0.053274687,0.029483384,0.06365735,0.048997425
4371,0.12723005,0.06220875,0.021307267,0.04371404,0.1108618,0.0489113,0.022363357,0.039587148,0.054567322
4372,0.12614626,0.049125344,0.028343627,0.04867728,0.1463044,0.05323535,0.029476218,0.063592836,0.048945557
4373,0.12716295,0.06214725,0.021304222,0.043711476,0.110801905,0.048854936,0.022363124,0.039583843,0.054506283
4374,0.12607782,0.049080495,0.028333556,0.04866377,0.14619356,0.053196047,0.029469129,0.06352839,0.048893772
4375,0.12709588,0.062085778,0.021301212,0.04370889,0.110742055,0.048798617,0.02236294,0.0395805,0.054445297
4376,0.12600937,0.049035653,0.028323507,0.048650205,0.14608258,0.053156734,0.029462064,0.06346379,0.04884204
4377,0.12702884,0.062024336,0.021298198,0.04370631,0.110682294,0.048742313,0.022362731,0.03957725,0.054384317
4378,0.12594101,0.04899085,0.028313518,0.048636638,0.14597175,0.053117495,0.029455066,0.06339919,0.04879038
4379,0.12696196,0.06196295,0.021295218,0.043703794,0.110622555,0.048686005,0.022362554,0.039574,0.054323398
4380,0.12587278,0.0489461,0.02830358,0.04862309,0.14586098,0.053078238,0.02944812,0.06333463,0.048738804
4381,0.1268951,0.061901577,0.021292262,0.04370126,0.11056301,0.048629742,0.022362415,0.039570853,0.054262515
4382,0.12580453,0.04890136,0.028293675,0.04860949,0.14575022,0.053039,0.029441208,0.06327002,0.0486873
4383,0.12682822,0.061840236,0.021289332,0.043698654,0.11050339,0.048573513,0.022362297,0.039567582,0.05420167
4384,0.12573627,0.04885664,0.0282838,0.048595823,0.14563948,0.05299981,0.029434325,0.06320534,0.04863585
4385,0.12676145,0.061778914,0.02128643,0.0436961,0.11044394,0.048517264,0.022362212,0.039564468,0.05414087
4386,0.12566817,0.04881198,0.028274,0.04858218,0.14552882,0.052960645,0.029427536,0.06314064,0.04858449
4387,0.12669478,0.06171765,0.021283548,0.043693587,0.11038455,0.048461065,0.022362158,0.039561328,0.05408011
4388,0.1256001,0.04876734,0.028264226,0.048568524,0.1454182,0.05292149,0.029420786,0.06307592,0.04853319
4389,0.12662816,0.061656397,0.021280713,0.043691058,0.11032526,0.048404902,0.022362141,0.039558217,0.054019414
4390,0.12553215,0.048722744,0.028254515,0.048554897,0.14530763,0.052882344,0.029414093,0.063011184,0.04848198
4391,0.12656178,0.06159524,0.021277927,0.04368861,0.11026615,0.04834875,0.022362188,0.039555203,0.053958785
4392,0.12546441,0.048678197,0.028244872,0.048541334,0.14519727,0.052843306,0.02940747,0.062946506,0.048430882
4393,0.12649542,0.0615341,0.021275152,0.043686174,0.11020702,0.048292592,0.022362217,0.039552208,0.053898193
4394,0.12539661,0.04863369,0.028235279,0.04852765,0.14508682,0.05280422,0.029400907,0.0628817,0.04837983
4395,0.12642911,0.061472993,0.021272412,0.043683704,0.11014803,0.048236493,0.022362307,0.039549228,0.053837642
4396,0.12532891,0.048589192,0.028225712,0.048514012,0.14497653,0.05276516,0.029394377,0.062817,0.048328854
4397,0.12636292,0.06141193,0.02126969,0.043681305,0.11008914,0.04818043,0.022362381,0.039546326,0.053777147
4398,0.12526135,0.048544757,0.02821622,0.04850037,0.14486638,0.052726176,0.029387921,0.06275227,0.048277974
4399,0.12629682,0.06135092,0.021267029,0.043678865,0.11003034,0.048124403,0.022362564,0.039543375,0.05371673
4400,0.12519382,0.048500363,0.028206743,0.048486706,0.14475617,0.052687194,0.02938151,0.062687464,0.04822717
4401,0.12623075,0.061289907,0.021264367,0.043676466,0.10997164,0.048068378,0.022362733,0.03954053,0.05365631
4402,0.12512635,0.048455972,0.028197348,0.048473034,0.1446461,0.052648235,0.029375168,0.06262269,0.04817642
4403,0.12616482,0.06122898,0.021261737,0.043674108,0.109913014,0.04801236,0.02236293,0.03953772,0.053595975
4404,0.12505905,0.048411675,0.028188005,0.04845937,0.14453603,0.052609306,0.029368866,0.06255786,0.04812578
4405,0.1260989,0.061168063,0.02125913,0.04367171,0.10985446,0.04795639,0.022363141,0.039534926,0.05353568
4406,0.12499172,0.04836738,0.028178684,0.048445657,0.14442609,0.05257042,0.029362623,0.062493052,0.0480752
4407,0.12603311,0.06110721,0.02125656,0.043669343,0.10979598,0.04790045,0.0223634,0.039532132,0.053475436
4408,0.124924466,0.048323113,0.028169403,0.04843195,0.14431617,0.05253151,0.029356401,0.06242825,0.048024677
4409,0.12596738,0.061046362,0.021254035,0.043666996,0.10973765,0.047844533,0.022363694,0.039529424,0.053415243
4410,0.12485735,0.048278894,0.028160231,0.04841822,0.14420629,0.05249268,0.029350283,0.062363327,0.04797426
4411,0.12590176,0.060985576,0.021251515,0.04366466,0.10967934,0.047788598,0.022363998,0.039526742,0.053355087
4412,0.124790214,0.048234712,0.028151035,0.048404463,0.1440965,0.052453846,0.029344173,0.06229847,0.047923904
4413,0.12583613,0.06092481,0.021249019,0.043662302,0.10962111,0.047732733,0.022364337,0.03952403,0.053294994
4414,0.124723166,0.048190564,0.028141906,0.04839069,0.1439867,0.05241504,0.029338114,0.06223356,0.04787362
4415,0.12577066,0.060864102,0.021246552,0.043660004,0.10956298,0.04767689,0.022364685,0.039521407,0.053234935
4416,0.124656215,0.048146468,0.028132841,0.048376903,0.143877,0.052376278,0.029332127,0.062168606,0.047823425
4417,0.12570517,0.060803406,0.021244124,0.04365764,0.109504975,0.04762104,0.022365097,0.03951884,0.05317494
4418,0.124589294,0.048102416,0.02812379,0.04836309,0.1437674,0.052337527,0.029326184,0.062103685,0.047773298
4419,0.12563975,0.060742754,0.021241702,0.043655295,0.109446965,0.047565244,0.022365488,0.039516233,0.053114977
4420,0.12452243,0.048058372,0.028114788,0.048349276,0.14365782,0.05229881,0.029320277,0.06203873,0.047723256
4421,0.1255745,0.060682148,0.021239312,0.043653037,0.10938907,0.04750946,0.022365928,0.039513674,0.053055067
4422,0.12445573,0.048014384,0.028105855,0.048335485,0.14354827,0.05226009,0.02931443,0.061973747,0.04767329
4423,0.12550929,0.06062159,0.021236971,0.043650735,0.109331325,0.04745371,0.022366416,0.039511207,0.052995235
4424,0.124389,0.047970437,0.028096957,0.048321605,0.14343885,0.052221417,0.029308634,0.061908796,0.047623396
4425,0.12544414,0.06056106,0.021234632,0.043648448,0.10927358,0.047397975,0.022366894,0.03950872,0.052935425
4426,0.12432242,0.04792652,0.02808813,0.04830777,0.14332955,0.052182745,0.029302908,0.06184389,0.04757358
4427,0.12537907,0.06050058,0.02123233,0.043646157,0.109215975,0.04734228,0.022367407,0.03950629,0.052875675
4428,0.12425584,0.04788264,0.028079314,0.04829389,0.14322019,0.05214412,0.029297205,0.06177886,0.047523834
4429,0.12531401,0.060440116,0.021230053,0.04364385,0.10915844,0.0472866,0.022367973,0.039503876,0.05281598
4430,0.12418933,0.047838796,0.028070552,0.048279986,0.14311089,0.05210552,0.029291548,0.061713815,0.04747416
4431,0.1252491,0.060379714,0.021227788,0.043641593,0.10910098,0.047230937,0.022368519,0.039501525,0.052756324
4432,0.12412289,0.04779499,0.028061839,0.048266064,0.14300169,0.052066937,0.029285965,0.06164879,0.047424585
4433,0.12518421,0.060319353,0.021225564,0.043639287,0.10904361,0.047175318,0.02236913,0.039499164,0.052696735
4434,0.124056526,0.047751233,0.028053164,0.048252128,0.14289261,0.052028388,0.029280417,0.061583813,0.047375068
4435,0.12511945,0.060259033,0.021223366,0.043637052,0.10898629,0.047119714,0.022369739,0.039496843,0.05263719
4436,0.1239903,0.047707513,0.028044565,0.048238214,0.14278361,0.051989865,0.029274965,0.061518777,0.04732565
4437,0.1250548,0.06019876,0.021221204,0.043634832,0.1089291,0.04706413,0.02237038,0.039494585,0.052577704
4438,0.12392417,0.047663845,0.028036017,0.048224308,0.14267465,0.051951356,0.029269522,0.06145377,0.047276303
4439,0.12499023,0.060138524,0.021219073,0.043632634,0.10887201,0.04700859,0.022371078,0.03949235,0.052518286
4440,0.12385805,0.047620207,0.028027518,0.04821032,0.14256576,0.051912874,0.029264161,0.061388716,0.047227036
4441,0.12492561,0.060078323,0.021216953,0.043630343,0.108815,0.04695308,0.022371784,0.039490137,0.052458897
4442,0.1237919,0.047576595,0.028019018,0.048196282,0.14245686,0.05187443,0.029258804,0.061323628,0.047177814
4443,0.12486108,0.06001814,0.021214841,0.043628097,0.10875797,0.04689754,0.02237248,0.039487947,0.052399546
4444,0.12372583,0.047533017,0.028010571,0.048182245,0.14234802,0.051835965,0.02925352,0.061258543,0.047128666
4445,0.124796644,0.05995801,0.021212758,0.043625873,0.108701095,0.046842054,0.02237321,0.03948583,0.052340258
4446,0.12365991,0.04748949,0.02800218,0.04816824,0.14223924,0.051797528,0.029248264,0.06119345,0.047079634
4447,0.12473229,0.059897922,0.021210732,0.04362364,0.10864434,0.046786603,0.022374002,0.03948373,0.052281033
4448,0.12359409,0.047446012,0.027993849,0.04815423,0.1421307,0.051759154,0.029243091,0.061128464,0.04703067
4449,0.12466815,0.05983792,0.021208722,0.043621514,0.10858764,0.046731178,0.022374796,0.039481666,0.052221883
4450,0.12352834,0.047402564,0.027985588,0.04814019,0.14202216,0.05172081,0.029237974,0.061063383,0.04698178
4451,0.12460399,0.059777927,0.021206738,0.04361932,0.10853104,0.046675805,0.022375619,0.039479617,0.05216278
4452,0.12346271,0.04735918,0.027977359,0.048126165,0.14191371,0.05168248,0.029232917,0.060998313,0.046932988
4453,0.12453994,0.059718005,0.021204777,0.04361716,0.10847457,0.04662044,0.022376463,0.039477665,0.052103754
4454,0.12339704,0.047315836,0.027969128,0.048112076,0.14180529,0.051644202,0.029227864,0.060933217,0.046884265
4455,0.12447587,0.05965808,0.021202836,0.043614957,0.10841806,0.046565093,0.022377336,0.03947564,0.052044727
4456,0.12333151,0.047272526,0.027960988,0.048097998,0.14169699,0.05160591,0.02922288,0.0608682,0.046835613
4457,0.124411985,0.059598237,0.021200946,0.043612804,0.10836175,0.046509787,0.022378247,0.039473712,0.051985815
4458,0.12326604,0.047229253,0.027952893,0.04808389,0.14158867,0.051567655,0.029217945,0.060803067,0.046787042
4459,0.12434817,0.059538435,0.021199064,0.04361067,0.10830554,0.046454504,0.022379184,0.039471854,0.05192694
4460,0.123200715,0.04718604,0.027944844,0.04806983,0.14148055,0.051529437,0.02921308,0.06073804,0.046738572
4461,0.12428443,0.05947868,0.021197218,0.043608535,0.10824941,0.046399266,0.022380134,0.039470013,0.051868126
4462,0.12313547,0.047142863,0.027936844,0.04805576,0.14137252,0.051491234,0.029208275,0.060673006,0.046690177
4463,0.1242209,0.059419006,0.021195393,0.043606497,0.10819338,0.046344053,0.02238111,0.039468218,0.051809378
4464,0.12307033,0.04709975,0.027928904,0.048041668,0.14126451,0.051453106,0.029203473,0.06060793,0.046641875
4465,0.12415727,0.05935933,0.021193607,0.043604337,0.1081374,0.046288863,0.022382123,0.039466407,0.051750697
4466,0.12300512,0.047056653,0.027920969,0.048027497,0.14115658,0.05141494,0.029198755,0.06054288,0.046593618
4467,0.12409376,0.05929972,0.021191826,0.04360222,0.10808147,0.04623369,0.022383133,0.039464645,0.05169204
4468,0.12294005,0.047013603,0.027913116,0.04801333,0.14104871,0.051376805,0.029194089,0.06047782,0.04654545
4469,0.12403028,0.059240133,0.021190062,0.043600086,0.10802564,0.04617855,0.022384165,0.03946292,0.051633455
4470,0.122875005,0.046970613,0.02790526,0.047999125,0.14094085,0.051338717,0.029189432,0.06041269,0.046497364
4471,0.12396687,0.05918058,0.02118833,0.04359797,0.10796988,0.04612343,0.022385232,0.039461214,0.051574916
4472,0.12281002,0.046927623,0.027897483,0.047984917,0.14083308,0.05130062,0.029184846,0.06034762,0.04644934
4473,0.12390362,0.059121113,0.021186616,0.043595888,0.107914254,0.04606838,0.022386305,0.039459568,0.05151643
4474,0.122745134,0.046884682,0.027889745,0.047970705,0.14072546,0.05126257,0.029180296,0.060282603,0.0464014
4475,0.12384041,0.05906167,0.021184947,0.04359379,0.10785869,0.0460133,0.02238741,0.039457973,0.051458016
4476,0.122680396,0.04684182,0.027882062,0.047956515,0.14061797,0.05122458,0.02917582,0.06021757,0.046353564
4477,0.12377726,0.059002273,0.02118329,0.0435917,0.107803226,0.045958277,0.022388542,0.0394564,0.051399656
4478,0.12261568,0.046798985,0.027874418,0.04794228,0.14051045,0.051186565,0.029171377,0.060152512,0.04630579
4479,0.12371422,0.058942936,0.021181675,0.043589618,0.10774786,0.04590328,0.02238971,0.03945487,0.05134137
4480,0.12255104,0.04675619,0.027866822,0.047928024,0.14040302,0.05114856,0.029167008,0.060087454,0.046258096
4481,0.123651266,0.058883645,0.021180062,0.04358756,0.10769254,0.045848332,0.02239087,0.039453335,0.051283136
4482,0.12248643,0.04671345,0.027859272,0.04791371,0.14029571,0.05111064,0.029162655,0.060022417,0.04621049
4483,0.123588294,0.05882436,0.021178475,0.04358546,0.10763727,0.045793373,0.022392053,0.03945184,0.051224936
4484,0.12242189,0.04667074,0.02785175,0.047899406,0.1401884,0.051072676,0.029158337,0.059957393,0.04616295
4485,0.12352541,0.058765136,0.021176893,0.043583382,0.107582144,0.045738485,0.022393249,0.039450414,0.051166803
4486,0.12235746,0.046628084,0.027844265,0.0478851,0.14008124,0.051034812,0.029154066,0.059892364,0.046115488
4487,0.12346266,0.058705997,0.021175377,0.043581292,0.10752704,0.045683593,0.022394484,0.03944896,0.051108755
4488,0.12229304,0.046585467,0.027836837,0.047870737,0.13997407,0.050996926,0.029149868,0.059827287,0.04606811
4489,0.123399906,0.058646858,0.021173835,0.043579213,0.10747202,0.04562873,0.022395726,0.039447565,0.051050734
4490,0.12222864,0.046542875,0.027829431,0.04785633,0.13986696,0.05095906,0.029145686,0.059762213,0.0460208
4491,0.12333721,0.058587752,0.02117234,0.043577116,0.107417054,0.045573875,0.022396984,0.039446197,0.050992772
4492,0.12216436,0.046500333,0.027822094,0.047841936,0.13976002,0.050921217,0.02914157,0.059697226,0.04597356
4493,0.12327471,0.058528744,0.021170862,0.0435751,0.10736225,0.0455191,0.02239826,0.039444886,0.05093488
4494,0.12210028,0.046457864,0.027814796,0.047827613,0.13965316,0.050883405,0.029137496,0.05963226,0.045926433
4495,0.12321227,0.058469784,0.02116944,0.043573044,0.10730757,0.045464367,0.022399597,0.039443605,0.05087708
4496,0.122036204,0.04641545,0.02780755,0.047813207,0.13954642,0.050845668,0.029133486,0.059567265,0.04587938
4497,0.12314991,0.058410846,0.021168036,0.043571025,0.107252896,0.045409616,0.02240094,0.03944234,0.05081933
4498,0.121972255,0.04637307,0.027800359,0.047798827,0.13943972,0.050807927,0.02912953,0.059502263,0.045832414
4499,0.123087674,0.058351994,0.021166638,0.04356904,0.10719836,0.045354925,0.022402307,0.039441127,0.05076163
4500,0.12190834,0.04633073,0.027793204,0.047784403,0.13933316,0.050770205,0.029125592,0.059437368,0.045785517
4501,0.1230254,0.058293156,0.021165285,0.04356696,0.10714388,0.04530023,0.02240369,0.03943996,0.050704014
4502,0.1218445,0.046288427,0.027786091,0.04776998,0.13922659,0.050732505,0.029121712,0.05937236,0.045738697
4503,0.12296331,0.0582344,0.02116394,0.043564968,0.10708955,0.04524562,0.022405101,0.03943883,0.050646454
4504,0.1217808,0.0462462,0.027779011,0.04775558,0.13912025,0.050694834,0.029117888,0.059307527,0.045691982
4505,0.12290138,0.05817572,0.021162638,0.043563023,0.1070353,0.04519101,0.022406518,0.03943778,0.050588977
4506,0.12171714,0.046203993,0.02777202,0.04774113,0.1390139,0.050657183,0.029114142,0.05924258,0.045645334
4507,0.12283941,0.058117043,0.021161346,0.043561026,0.10698107,0.04513644,0.02240796,0.039436664,0.05053154
4508,0.12165356,0.046161838,0.027765028,0.04772669,0.13890769,0.050619587,0.029110393,0.059177708,0.045598768
4509,0.12277758,0.05805845,0.021160074,0.04355906,0.10692698,0.04508189,0.022409428,0.03943566,0.050474167
4510,0.12159003,0.04611974,0.0277581,0.04771219,0.13880154,0.050582018,0.029106695,0.059112824,0.045552276
4511,0.122715674,0.05799985,0.021158798,0.043557025,0.106872916,0.04502737,0.022410888,0.03943466,0.050416823
4512,0.121526465,0.04607766,0.027751183,0.047697622,0.1386953,0.0505444,0.029103037,0.059047855,0.045505848
4513,0.122653924,0.05794133,0.021157565,0.04355503,0.10681893,0.04497289,0.022412365,0.03943367,0.05035956
4514,0.121463105,0.046035662,0.027744329,0.047683112,0.13858941,0.050506875,0.029099429,0.058983106,0.04545952
4515,0.122592315,0.057882864,0.021156382,0.04355307,0.10676513,0.044918448,0.022413904,0.03943278,0.050302405
4516,0.121399805,0.045993667,0.027737513,0.04766862,0.13848348,0.05046932,0.02909586,0.058918297,0.04541327
4517,0.12253073,0.05782445,0.021155193,0.04355109,0.1067113,0.044863995,0.022415442,0.039431863,0.050245274
4518,0.12133663,0.045951776,0.027730756,0.0476541,0.13837767,0.05043185,0.02909235,0.05885346,0.045367107
4519,0.122469306,0.05776612,0.021154054,0.043549135,0.10665772,0.044809673,0.022417016,0.039431028,0.050188247
4520,0.12127352,0.04590993,0.027724043,0.047639545,0.138272,0.050394434,0.029088913,0.058788657,0.045321036
4521,0.12240788,0.057707798,0.021152904,0.043547183,0.10660404,0.044755302,0.022418555,0.039430182,0.05013124
4522,0.121210426,0.045868106,0.027717358,0.04762496,0.13816635,0.050356995,0.029085489,0.05872387,0.04527502
4523,0.12234658,0.057649545,0.021151798,0.04354524,0.106550515,0.044700984,0.022420159,0.039429374,0.05007432
4524,0.12114746,0.045826342,0.027710719,0.047610402,0.13806084,0.05031956,0.029082138,0.058659133,0.045229107
4525,0.12228527,0.05759134,0.02115069,0.043543242,0.10649704,0.04464671,0.022421736,0.0394286,0.05001746
4526,0.12108447,0.045784593,0.02770412,0.047595754,0.13795535,0.050282195,0.029078761,0.0585944,0.04518325
4527,0.12222409,0.057533197,0.021149604,0.04354129,0.106443696,0.04459245,0.022423355,0.03942789,0.049960665
4528,0.1210216,0.04574294,0.027697548,0.047581103,0.1378499,0.050244823,0.029075455,0.05852962,0.04513748
4529,0.12216295,0.05747508,0.021148548,0.043539327,0.10639043,0.04453825,0.022424985,0.039427195,0.049903926
4530,0.120958775,0.045701306,0.027691022,0.047566444,0.13774465,0.05020752,0.029072197,0.058464926,0.0450918
4531,0.12210195,0.057417043,0.021147523,0.04353738,0.10633715,0.04448404,0.02242663,0.039426483,0.049847268
4532,0.12089607,0.04565973,0.027684536,0.047551814,0.13763946,0.050170213,0.029068982,0.05840027,0.045046195
4533,0.122041,0.05735906,0.021146514,0.043535426,0.10628409,0.04442991,0.022428308,0.039425872,0.049790684
4534,0.1208334,0.045618188,0.027678097,0.047537107,0.13753429,0.050132908,0.02906581,0.058335576,0.04500066
4535,0.12198001,0.057301085,0.021145497,0.043533433,0.106231034,0.04437579,0.022429973,0.039425265,0.04973412
4536,0.12077074,0.0455767,0.027671684,0.047522355,0.13742916,0.050095662,0.029062668,0.058270838,0.044955198
4537,0.12191918,0.05724319,0.021144534,0.043531455,0.10617806,0.044321716,0.022431675,0.039424676,0.049677644
4538,0.12070827,0.045535274,0.027665323,0.04750767,0.1373243,0.05005844,0.029059565,0.058206297,0.044909835
4539,0.12185842,0.05718535,0.021143572,0.0435295,0.1061252,0.04426765,0.02243338,0.039424166,0.049621247
4540,0.12064576,0.04549388,0.02765899,0.047492895,0.13721941,0.050021227,0.029056521,0.058141667,0.04486455
4541,0.121797726,0.057127565,0.021142637,0.043527517,0.106072366,0.04421363,0.022435114,0.03942362,0.049564905
4542,0.120583326,0.045452517,0.027652692,0.047478117,0.13711461,0.049984027,0.029053485,0.058077097,0.044819333
4543,0.121737055,0.05706981,0.021141706,0.04352554,0.10601957,0.04415964,0.022436826,0.03942311,0.04950862
4544,0.12052096,0.04541122,0.027646432,0.047463305,0.13700987,0.049946856,0.029050492,0.05801253,0.044774186
4545,0.12167654,0.05701213,0.021140814,0.043523602,0.105966955,0.044105686,0.022438573,0.039422702,0.049452405
4546,0.12045882,0.04536999,0.027640248,0.047448583,0.13690539,0.049909737,0.029047608,0.057948034,0.044729147
4547,0.12161614,0.056954514,0.021139951,0.04352167,0.10591443,0.044051755,0.022440348,0.039422326,0.049396288
4548,0.120396644,0.045328807,0.027634095,0.047433745,0.13680083,0.04987263,0.029044718,0.057883486,0.04468417
4549,0.12155579,0.056896955,0.021139093,0.04351974,0.10586193,0.043997858,0.022442132,0.039421942,0.049340215
4550,0.120334625,0.04528766,0.027627973,0.04741899,0.13669655,0.04983556,0.029041871,0.05781912,0.044639293
4551,0.121495515,0.056839444,0.021138277,0.043517802,0.105809584,0.04394403,0.02244396,0.039421596,0.049284235
4552,0.12027264,0.045246564,0.027621906,0.047404166,0.13659224,0.0497985,0.02903909,0.05775465,0.044594493
4553,0.12143534,0.056782007,0.021137461,0.04351587,0.10575725,0.043890208,0.022445755,0.039421286,0.049228307
4554,0.12021075,0.045205534,0.027615853,0.047389366,0.13648811,0.049761485,0.029036317,0.05769031,0.04454977
4555,0.12137526,0.05672462,0.021136679,0.04351397,0.10570508,0.04383644,0.022447614,0.039421033,0.049172465
4556,0.12014894,0.045164548,0.027609868,0.047374528,0.13638401,0.049724493,0.02903361,0.05762591,0.04450514
4557,0.12131527,0.056667298,0.021135908,0.043512065,0.10565294,0.0437827,0.022449438,0.039420802,0.049116667
4558,0.12008727,0.04512364,0.027603935,0.047359698,0.13628006,0.04968753,0.02903095,0.057561576,0.04446059
4559,0.12125537,0.05661003,0.02113518,0.043510165,0.105601,0.043729052,0.022451323,0.039420623,0.049060985
4560,0.12002566,0.04508279,0.027598023,0.04734484,0.13617621,0.049650617,0.02902833,0.057497267,0.044416144
4561,0.12119551,0.05655282,0.021134438,0.043508258,0.10554899,0.04367536,0.022453204,0.03942043,0.04900534
4562,0.11996403,0.04504195,0.02759214,0.047329944,0.13607237,0.049613692,0.02902572,0.057432964,0.044371735
4563,0.12113574,0.056495644,0.021133743,0.04350635,0.105497114,0.043621715,0.022455098,0.0394203,0.048949767
4564,0.11990246,0.04500114,0.027586283,0.04731504,0.13596871,0.049576804,0.029023161,0.057368744,0.044327423
4565,0.12107599,0.056438524,0.021133041,0.04350442,0.10544531,0.043568116,0.022456985,0.039420214,0.04889425
4566,0.11984108,0.04496045,0.027580485,0.047300138,0.13586517,0.04953996,0.029020656,0.057304543,0.0442832
4567,0.12101638,0.056381494,0.02113236,0.043502536,0.105393566,0.043514602,0.022458896,0.03942007,0.048838824
4568,0.11977965,0.044919766,0.02757471,0.047285166,0.13576162,0.04950314,0.02901814,0.057240333,0.04423904
4569,0.12095672,0.056324482,0.021131683,0.043500554,0.1053419,0.043461073,0.022460794,0.039420027,0.048783444
4570,0.1197183,0.04487913,0.027568955,0.047270212,0.13565817,0.049466338,0.029015668,0.05717618,0.04419495
4571,0.12089728,0.056267552,0.021131061,0.043498665,0.1052904,0.043407593,0.022462737,0.039420065,0.04872816
4572,0.1196571,0.044838585,0.027563276,0.047255237,0.13555487,0.049429566,0.029013293,0.057112012,0.04415098
4573,0.12083785,0.056210678,0.021130428,0.043496743,0.105238885,0.043354146,0.02246467,0.039420065,0.048672933
4574,0.11959592,0.044798035,0.027557611,0.04724028,0.13545169,0.049392775,0.029010905,0.057048004,0.04410706
4575,0.12077853,0.056153856,0.02112983,0.043494847,0.10518751,0.04330074,0.022466652,0.03942012,0.048617784
4576,0.119534865,0.04475758,0.027551986,0.047225296,0.13534863,0.049356073,0.02900856,0.056983996,0.04406323
4577,0.12071929,0.05609709,0.021129252,0.04349295,0.10513618,0.04324736,0.022468612,0.03942021,0.0485627
4578,0.11947396,0.04471717,0.027546432,0.047210358,0.13524574,0.049319394,0.029006297,0.056920048,0.044019498
4579,0.120660245,0.056040455,0.02112869,0.0434911,0.105084985,0.043194056,0.022470603,0.039420325,0.04850772
4580,0.11941303,0.044676818,0.0275409,0.04719532,0.1351428,0.04928273,0.029004056,0.05685602,0.043975826
4581,0.120601095,0.05598379,0.021128127,0.04348918,0.10503386,0.043140743,0.0224726,0.03942052,0.04845277
4582,0.11935218,0.04463649,0.027535396,0.047180288,0.13504,0.04924607,0.029001854,0.056792077,0.043932233
4583,0.12054204,0.0559272,0.02112759,0.04348725,0.10498275,0.043087512,0.02247459,0.039420653,0.048397902
4584,0.11929137,0.044596232,0.02752991,0.04716523,0.13493732,0.049209453,0.02899965,0.056728207,0.043888725
4585,0.12048311,0.055870693,0.021127064,0.04348535,0.104931735,0.043034293,0.022476582,0.039420858,0.048343107
4586,0.11923064,0.044556033,0.02752447,0.047150146,0.13483474,0.04917288,0.028997486,0.05666437,0.0438453
4587,0.12042417,0.0558142,0.021126553,0.043483417,0.104880795,0.042981077,0.022478616,0.039421108,0.048288368
4588,0.119169995,0.044515885,0.027519058,0.04713505,0.13473216,0.04913632,0.028995369,0.05660047,0.04380195
4589,0.120365396,0.0557578,0.02112607,0.043481532,0.10482995,0.042927932,0.02248063,0.0394214,0.048233703
4590,0.11910944,0.044475775,0.027513701,0.047119964,0.13462985,0.049099784,0.02899331,0.056536756,0.04375868
4591,0.12030667,0.055701453,0.021125598,0.043479625,0.104779184,0.04287485,0.022482654,0.039421678,0.048179135
4592,0.11904898,0.044435736,0.02750837,0.047104884,0.13452753,0.04906328,0.028991245,0.05647301,0.043715507
4593,0.120248094,0.05564521,0.021125162,0.04347772,0.10472857,0.042821813,0.022484735,0.039422028,0.048124656
4594,0.11898858,0.044395752,0.02750309,0.04708974,0.1344254,0.04902683,0.028989261,0.056409314,0.043672398
4595,0.12018946,0.055588968,0.021124711,0.043475773,0.1046779,0.04276877,0.022486778,0.03942236,0.048070207
4596,0.118928164,0.044355795,0.027497793,0.04707458,0.13432321,0.048990343,0.02898725,0.056345623,0.04362936
4597,0.12013094,0.055532794,0.021124292,0.04347386,0.10462741,0.0427158,0.022488847,0.039422758,0.048015837
4598,0.11886791,0.044315916,0.027492572,0.047059424,0.13422123,0.048953928,0.028985301,0.056282002,0.04358642
4599,0.12007253,0.055476706,0.021123867,0.043471955,0.10457694,0.042662833,0.022490898,0.039423205,0.047961548
4600,0.11880766,0.04427606,0.02748736,0.047044244,0.13411933,0.04891753,0.028983396,0.056218408,0.043543544
4601,0.12001411,0.055420645,0.02112347,0.043469995,0.1045266,0.042609945,0.022493007,0.039423652,0.047907323
4602,0.11874759,0.044236295,0.0274822,0.047029093,0.1340176,0.048881162,0.028981494,0.056154944,0.043500762
4603,0.11995588,0.05536469,0.021123089,0.043468107,0.10447626,0.04255709,0.022495074,0.039424088,0.047853194
4604,0.118687466,0.04419656,0.027477074,0.04701383,0.13391587,0.048844825,0.028979672,0.05609138,0.043458037
4605,0.11989761,0.05530875,0.021122713,0.043466143,0.104426056,0.042504262,0.022497158,0.039424635,0.047799107
4606,0.11862741,0.04415687,0.027471948,0.046998583,0.13381422,0.048808485,0.028977832,0.056027897,0.043415394
4607,0.11983943,0.055252887,0.021122362,0.043464188,0.10437587,0.042451467,0.02249925,0.03942515,0.047745097
4608,0.11856745,0.044117242,0.027466888,0.046983328,0.1337128,0.04877221,0.028976062,0.055964537,0.04337285
4609,0.11978136,0.05519707,0.021122037,0.043462254,0.10432581,0.04239873,0.022501374,0.03942571,0.047691174
4610,0.11850759,0.044077676,0.027461842,0.046968065,0.13361138,0.048735943,0.02897429,0.055901144,0.043330375
4611,0.11972334,0.05514132,0.021121696,0.04346033,0.10427582,0.042346023,0.022503475,0.039426323,0.04763731
4612,0.118447855,0.044038154,0.02745687,0.04695283,0.13351017,0.0486997,0.028972581,0.055837885,0.04328799
4613,0.11966549,0.05508568,0.02112141,0.04345839,0.104225874,0.042293344,0.022505626,0.039426904,0.04758357
4614,0.118388206,0.043998696,0.027451918,0.046937596,0.13340901,0.048663504,0.028970914,0.055774596,0.043245684
4615,0.11960776,0.05503009,0.021121122,0.043456554,0.10417612,0.042240728,0.022507763,0.039427627,0.04752988
4616,0.11832872,0.043959323,0.027447011,0.046922382,0.13330811,0.048627328,0.028969299,0.05571148,0.043203477
4617,0.11955008,0.054974556,0.02112089,0.043454636,0.10412645,0.04218818,0.022509921,0.03942835,0.047476295
4618,0.118269205,0.043919984,0.027442114,0.046907105,0.13320725,0.048591215,0.028967706,0.055648323,0.04316134
4619,0.119492464,0.054919105,0.021120615,0.043452747,0.10407679,0.04213565,0.022512067,0.039429065,0.047422744
4620,0.1182098,0.043880694,0.027437277,0.04689183,0.13310647,0.04855509,0.028966112,0.055585258,0.043119274
4621,0.11943499,0.05486371,0.021120392,0.043450885,0.10402728,0.04208315,0.022514258,0.039429866,0.04736929
4622,0.11815052,0.043841485,0.02743247,0.046876565,0.13300583,0.048519015,0.028964588,0.05552223,0.043077312
4623,0.119377494,0.05480836,0.021120165,0.04344897,0.103977725,0.0420307,0.022516426,0.039430603,0.047315907
4624,0.11809127,0.043802306,0.02742768,0.046861287,0.13290526,0.04848295,0.028963072,0.055459235,0.043035418
4625,0.11932017,0.054753095,0.02111997,0.043447103,0.10392839,0.041978307,0.022518616,0.03943147,0.04726262
4626,0.11803211,0.043763205,0.027422938,0.046845976,0.13280487,0.04844696,0.0289616,0.05539631,0.04299361
4627,0.11926286,0.05469789,0.021119772,0.0434452,0.10387904,0.04192592,0.022520794,0.039432332,0.047209393
4628,0.11797293,0.04372414,0.027418185,0.04683061,0.13270448,0.048410967,0.028960133,0.055333383,0.042951867
4629,0.11920558,0.054642737,0.021119572,0.04344327,0.103829786,0.041873626,0.022522965,0.039433196,0.04715622
4630,0.11791389,0.043685116,0.027413493,0.046815276,0.1326043,0.048374977,0.02895872,0.055270605,0.0429102
4631,0.11914845,0.054587655,0.0211194,0.043441392,0.1037806,0.04182135,0.022525156,0.039434094,0.04710315
4632,0.117855005,0.043646198,0.027408848,0.046799958,0.13250425,0.04833909,0.028957326,0.055207826,0.042868644
4633,0.119091354,0.054532655,0.021119252,0.043439448,0.10373152,0.04176914,0.022527363,0.03943502,0.047050163
4634,0.11779597,0.043607287,0.027404172,0.046784505,0.13240416,0.048303176,0.028955944,0.055145036,0.042827133
4635,0.11903417,0.054477673,0.021119056,0.043437444,0.10368244,0.041716956,0.022529531,0.03943595,0.046997204
4636,0.117736995,0.04356842,0.027399518,0.04676905,0.13230415,0.048267275,0.028954564,0.055082303,0.042785678
4637,0.11897716,0.054422773,0.021118902,0.043435484,0.103633404,0.041664783,0.022531703,0.039436918,0.04694433
4638,0.117678225,0.043529637,0.027394956,0.04675363,0.13220432,0.04823141,0.02895326,0.05501966,0.042744335
4639,0.11892025,0.054367937,0.021118779,0.04343353,0.10358444,0.041612662,0.022533901,0.03943788,0.04689156
4640,0.11761947,0.043490876,0.027390385,0.046738204,0.1321046,0.04819556,0.028951967,0.054957073,0.042703055
4641,0.118863344,0.054313153,0.02111864,0.043431547,0.10353565,0.04156061,0.022536093,0.03943895,0.04683885
4642,0.117560744,0.04345218,0.02738584,0.046722725,0.13200498,0.048159752,0.028950676,0.05489455,0.04266185
4643,0.11880656,0.05425846,0.021118503,0.043429606,0.10348685,0.041508593,0.02253827,0.039439987,0.046786204
4644,0.11750215,0.04341357,0.027381342,0.04670724,0.13190538,0.048123986,0.028949428,0.054831963,0.042620733
4645,0.11874987,0.054203827,0.021118402,0.043427642,0.10343816,0.041456606,0.022540472,0.039441086,0.046733648
4646,0.117443606,0.043375004,0.027376868,0.046691734,0.13180608,0.048088238,0.028948233,0.054769598,0.042579696
4647,0.11869321,0.05414923,0.021118328,0.043425657,0.10338951,0.04140467,0.022542685,0.03944216,0.046681166
4648,0.117385164,0.043336473,0.027372431,0.04667626,0.13170677,0.048052523,0.028947031,0.054707214,0.04253874
4649,0.11863668,0.05409473,0.02111825,0.0434237,0.10334103,0.041352782,0.022544911,0.039443333,0.04662877
4650,0.117326796,0.04329802,0.027368007,0.04666077,0.13160762,0.048016824,0.028945878,0.054644927,0.042497862
4651,0.11858016,0.054040294,0.021118179,0.043421682,0.10329251,0.04130094,0.022547122,0.039444443,0.04657645
4652,0.1172684,0.04325961,0.027363598,0.046645198,0.13150854,0.047981154,0.028944721,0.054582667,0.042457048
4653,0.11852369,0.0539859,0.021118103,0.043419678,0.103244096,0.041249126,0.022549333,0.039445642,0.046524197
4654,0.11721014,0.043221258,0.027359214,0.046629675,0.13140959,0.047945537,0.028943576,0.05452048,0.042416316
4655,0.118467316,0.053931575,0.021118054,0.043417685,0.10319576,0.04119737,0.022551548,0.039446834,0.046472017
4656,0.1171519,0.043182928,0.02735488,0.046614096,0.13131067,0.047909893,0.028942497,0.054458275,0.042375654
4657,0.11841103,0.053877324,0.021118017,0.043415688,0.10314748,0.041145638,0.022553759,0.039448086,0.046419922
4658,0.11709395,0.043144725,0.027350595,0.04659863,0.1312121,0.047874346,0.028941473,0.05439628,0.0423351
4659,0.11835502,0.053823195,0.021118023,0.0434138,0.10309939,0.041093983,0.022556012,0.039449394,0.046367954
4660,0.11703607,0.043106567,0.02734635,0.046583153,0.13111365,0.047838807,0.028940482,0.054334357,0.04229464
4661,0.11829901,0.053769134,0.02111802,0.043411855,0.10305135,0.041042376,0.022558268,0.0394507,0.04631605
4662,0.11697821,0.04306846,0.027342135,0.04656762,0.13101524,0.047803313,0.028939502,0.05427242,0.042254243
4663,0.11824311,0.05371512,0.021118043,0.04340995,0.10300349,0.040990826,0.022560522,0.039452136,0.046264224
4664,0.1169205,0.043030422,0.027337944,0.046552137,0.13091697,0.047767848,0.028938547,0.05421057,0.042213947
4665,0.11818731,0.053661197,0.021118073,0.043408036,0.10295559,0.040939327,0.022562766,0.03945349,0.04621248
4666,0.11686283,0.04299245,0.027333772,0.046536613,0.13081889,0.047732446,0.028937615,0.05414882,0.04217373
4667,0.11813151,0.053607333,0.021118112,0.04340606,0.10290778,0.04088787,0.022565031,0.039454874,0.046160832
4668,0.11680515,0.042954512,0.027329601,0.046521038,0.13072078,0.04769702,0.028936699,0.05408706,0.04213357
4669,0.11807568,0.053553514,0.021118121,0.043404046,0.102859944,0.040836442,0.022567216,0.039456286,0.046109214
4670,0.116747476,0.04291662,0.027325444,0.046505414,0.13062277,0.047661632,0.02893578,0.054025352,0.042093463
4671,0.11801999,0.05349976,0.02111817,0.04340206,0.102812275,0.04078506,0.022569481,0.039457735,0.0460577
4672,0.116689935,0.042878784,0.027321333,0.046489816,0.13052496,0.047626298,0.028934898,0.053963766,0.042053457
4673,0.117964305,0.053446073,0.021118207,0.043400027,0.10276464,0.04073374,0.022571718,0.039459173,0.04600625
4674,0.116632365,0.042841006,0.027317215,0.046474144,0.13042705,0.047590915,0.028934004,0.053902127,0.04201351
4675,0.11790866,0.053392433,0.021118239,0.043397985,0.10271696,0.040682446,0.02257392,0.039460592,0.045954846
4676,0.11657494,0.0428033,0.027313156,0.04645849,0.13032943,0.047555633,0.028933177,0.05384062,0.041973643
4677,0.11785315,0.053338878,0.021118317,0.043395948,0.10266952,0.04063122,0.022576163,0.039462145,0.04590356
4678,0.11651759,0.042765617,0.027309105,0.04644287,0.13023193,0.047520343,0.028932346,0.05377924,0.04193386
4679,0.11779781,0.05328543,0.021118393,0.043393984,0.10262212,0.040580034,0.022578405,0.03946368,0.045852374
4680,0.11646037,0.042728033,0.027305117,0.04642722,0.13013454,0.047485124,0.028931577,0.053717833,0.041894175
4681,0.117742494,0.05323205,0.021118464,0.04339198,0.10257481,0.0405289,0.022580644,0.03946526,0.04580126
4682,0.11640318,0.042690497,0.027301116,0.04641157,0.13003731,0.047449917,0.028930819,0.053656563,0.04185455
4683,0.11768718,0.053178675,0.021118555,0.043389942,0.10252748,0.040477797,0.022582872,0.039466806,0.045750193
4684,0.116346076,0.04265303,0.02729714,0.046395905,0.12994015,0.04741475,0.028930046,0.053595357,0.041815005
4685,0.117631994,0.05312542,0.021118652,0.043387927,0.10248024,0.040426735,0.022585103,0.0394684,0.04569922
4686,0.1162891,0.0426156,0.02729321,0.04638029,0.12984312,0.04737957,0.02892933,0.053534213,0.041775547
4687,0.11757696,0.053072255,0.021118779,0.043385927,0.10243317,0.040375743,0.022587346,0.039470077,0.045648374
4688,0.11623219,0.04257824,0.027289316,0.046364635,0.12974633,0.047344513,0.028928665,0.05347315,0.041736174
4689,0.11752192,0.05301913,0.021118887,0.043383904,0.10238613,0.040324796,0.022589596,0.039471738,0.04559757
4690,0.116175234,0.04254094,0.027285388,0.046348903,0.12964943,0.04730941,0.028927948,0.053412065,0.04169685
4691,0.117466904,0.05296606,0.021119004,0.04338184,0.10233909,0.040273882,0.022591813,0.039473392,0.045546845
4692,0.11611837,0.042503677,0.027281506,0.046333186,0.12955275,0.04727435,0.028927257,0.05335115,0.041657604
4693,0.117411956,0.05291308,0.021119123,0.043379758,0.1022922,0.040223077,0.02259403,0.0394751,0.04549619
4694,0.11606154,0.042466477,0.02727765,0.046317413,0.12945613,0.047239315,0.028926596,0.05329021,0.041618433
4695,0.117357075,0.052860152,0.021119246,0.04337767,0.102245316,0.040172257,0.022596244,0.039476812,0.04544561
4696,0.11600477,0.042429317,0.027273798,0.046301655,0.12935963,0.047204297,0.02892597,0.05322937,0.041579332
4697,0.117302254,0.052807294,0.021119362,0.043375593,0.10219847,0.04012149,0.022598453,0.03947852,0.045395106
4698,0.11594805,0.042392217,0.027269984,0.04628585,0.12926322,0.047169317,0.02892535,0.053168554,0.04154031
4699,0.11724742,0.052754484,0.021119485,0.04337345,0.10215167,0.040070772,0.022600632,0.03948026,0.045344666
4700,0.11589146,0.0423552,0.027266178,0.04627008,0.12916696,0.047134362,0.02892473,0.05310787,0.04150136
4701,0.117192775,0.05270179,0.021119628,0.04337136,0.10210504,0.040020104,0.022602841,0.03948209,0.045294337
4702,0.11583494,0.04231822,0.02726239,0.046254326,0.12907091,0.047099445,0.028924154,0.053047314,0.04146249
4703,0.117138214,0.052649148,0.021119775,0.043369293,0.10205841,0.039969493,0.02260506,0.03948386,0.045244083
4704,0.11577852,0.042281292,0.02725868,0.046238545,0.12897488,0.04706453,0.02892361,0.052986737,0.0414237
4705,0.11708368,0.05259656,0.021119937,0.04336719,0.10201186,0.039918903,0.022607261,0.039485693,0.045193907
4706,0.11572219,0.04224446,0.027254941,0.046222784,0.12887907,0.04702972,0.028923078,0.05292627,0.041385006
4707,0.11702927,0.052544095,0.021120109,0.04336507,0.10196543,0.03986843,0.02260946,0.03948754,0.04514383
4708,0.11566582,0.042207643,0.027251234,0.046206944,0.12878323,0.046994865,0.028922547,0.052865814,0.041346364
4709,0.116974965,0.052491695,0.02112026,0.043363012,0.10191907,0.039818,0.022611637,0.03948943,0.045093827
4710,0.11560966,0.042170934,0.02724756,0.046191167,0.12868768,0.0469601,0.028922046,0.052805535,0.04130782
4711,0.11692068,0.052439332,0.021120466,0.04336088,0.10187279,0.039767586,0.022613874,0.039491322,0.045043927
4712,0.11555354,0.04213426,0.027243879,0.0461754,0.12859221,0.046925355,0.028921533,0.05274532,0.04126934
4713,0.116866544,0.05238708,0.021120658,0.043358803,0.101826556,0.039717205,0.022616081,0.03949327,0.044994112
4714,0.11549753,0.04209765,0.027240235,0.046159636,0.12849693,0.04689064,0.028921071,0.052685212,0.041230947
4715,0.11681244,0.052334886,0.021120848,0.043356698,0.1017804,0.039666917,0.022618268,0.03949522,0.044944357
4716,0.115441546,0.04206111,0.027236633,0.0461438,0.12840168,0.046855927,0.028920637,0.052625116,0.04119263
4717,0.11675836,0.052282773,0.021121025,0.04335456,0.10173426,0.039616674,0.02262043,0.039497152,0.044894673
4718,0.115385525,0.04202459,0.02723303,0.046127908,0.12830651,0.046821285,0.028920196,0.05256503,0.041154355
4719,0.116704285,0.052230697,0.021121204,0.04335238,0.10168819,0.039566465,0.022622589,0.039499138,0.044845067
4720,0.11532962,0.04198814,0.027229428,0.04611205,0.1282115,0.046786625,0.028919758,0.052505117,0.041116167
4721,0.11665029,0.052178703,0.021121405,0.043350182,0.10164221,0.039516322,0.02262475,0.039501134,0.044795543
4722,0.1152738,0.04195175,0.027225845,0.046096202,0.12811655,0.046752024,0.028919332,0.052445192,0.041078057
4723,0.116596416,0.052126803,0.021121593,0.043348026,0.10159628,0.039466213,0.022626936,0.039503135,0.044746112
4724,0.115218,0.041915394,0.027222283,0.046080317,0.12802175,0.046717424,0.028918909,0.052385405,0.04104001
4725,0.11654255,0.05207494,0.021121783,0.04334582,0.10155037,0.039416168,0.022629071,0.03950513,0.044696745
4726,0.11516228,0.04187911,0.027218742,0.046064433,0.12792704,0.046682846,0.028918529,0.052325662,0.041002046
4727,0.116488844,0.052023172,0.021122012,0.04334366,0.10150462,0.039366167,0.022631222,0.039507225,0.044647478
4728,0.11510679,0.04184293,0.02721526,0.0460486,0.12783258,0.046648346,0.028918192,0.052266043,0.040964182
4729,0.116435274,0.051971514,0.02112224,0.04334152,0.10145899,0.039316256,0.022633376,0.039509356,0.04459832
4730,0.115051284,0.041806784,0.027211757,0.04603274,0.12773825,0.04661389,0.028917838,0.052206527,0.040926382
4731,0.11638175,0.0519199,0.021122465,0.043339383,0.10141337,0.039266337,0.022635544,0.03951149,0.044549223
4732,0.11499591,0.04177071,0.027208306,0.046016894,0.127644,0.04657945,0.028917518,0.05214703,0.040888663
4733,0.116328254,0.05186837,0.021122687,0.043337196,0.10136781,0.03921655,0.02263768,0.03951358,0.044500213
4734,0.114940524,0.041734677,0.027204853,0.046000995,0.12754989,0.04654504,0.028917193,0.052087657,0.04085101
4735,0.11627483,0.051816903,0.021122906,0.04333502,0.10132234,0.03916674,0.022639813,0.039515786,0.04445127
4736,0.114885256,0.041698713,0.027201409,0.045985132,0.12745592,0.04651066,0.028916888,0.05202837,0.040813427
4737,0.11622156,0.05176554,0.021123169,0.043332856,0.10127692,0.03911701,0.022641964,0.039517943,0.044402443
4738,0.11483012,0.04166283,0.027197994,0.045969293,0.12736213,0.04647633,0.028916607,0.05196919,0.040775944
4739,0.11616831,0.051714234,0.021123404,0.043330677,0.10123159,0.03906734,0.02264412,0.03952013,0.04435369
4740,0.11477491,0.04162696,0.027194584,0.04595337,0.12726837,0.046442002,0.02891631,0.05191005,0.040738508
4741,0.11611508,0.05166299,0.02112364,0.04332845,0.10118629,0.039017726,0.022646213,0.039522354,0.044305004
4742,0.11471978,0.04159118,0.027191184,0.045937423,0.12717466,0.046407722,0.028916024,0.051850915,0.040701136
4743,0.11606191,0.05161183,0.021123864,0.043326214,0.10114101,0.038968176,0.022648295,0.03952454,0.044256385
4744,0.1146647,0.041555427,0.027187807,0.045921464,0.12708116,0.046373457,0.028915819,0.051791873,0.040663853
4745,0.116008714,0.051560707,0.021124091,0.043323923,0.1010958,0.038918637,0.022650398,0.039526768,0.04420785
4746,0.11460962,0.041519735,0.027184429,0.045905456,0.12698768,0.046339206,0.0289155,0.05173297,0.04062661
4747,0.11595559,0.051509667,0.021124305,0.043321613,0.101050645,0.038869187,0.022652443,0.03952901,0.04415938
4748,0.114554636,0.04148408,0.027181072,0.045889482,0.1268943,0.04630499,0.02891524,0.051674064,0.040589456
4749,0.11590256,0.051458705,0.02112453,0.043319322,0.101005495,0.038819756,0.022654518,0.039531223,0.044111017
4750,0.11449973,0.041448504,0.027177708,0.04587352,0.12680107,0.046270814,0.028914968,0.051615294,0.040552378
4751,0.115849525,0.051407795,0.021124763,0.04331697,0.100960456,0.038770374,0.022656595,0.03953349,0.04406273
4752,0.11444481,0.041412964,0.027174355,0.045857493,0.126708,0.04623666,0.028914737,0.05155661,0.04051535
4753,0.11579671,0.051357,0.021124994,0.04331471,0.10091554,0.038721085,0.022658633,0.039535824,0.04401451
4754,0.11439014,0.041377507,0.027171073,0.04584156,0.12661506,0.046202492,0.028914552,0.051498014,0.04047842
4755,0.11574395,0.051306285,0.02112524,0.043312423,0.100870624,0.03867183,0.022660688,0.03953811,0.043966398
4756,0.11433547,0.04134211,0.027167762,0.0458256,0.12652232,0.046168428,0.028914325,0.05143957,0.040441565
4757,0.11569121,0.051255614,0.021125484,0.043310113,0.10082583,0.03862263,0.022662742,0.039540466,0.04391836
4758,0.11428085,0.041306775,0.027164493,0.045809586,0.12642962,0.04613437,0.028914133,0.051381107,0.040404774
4759,0.11563857,0.051205058,0.021125706,0.043307807,0.10078108,0.038573492,0.022664756,0.03954284,0.04387041
4760,0.11422637,0.04127152,0.027161233,0.045793623,0.12633711,0.046100397,0.028913954,0.05132276,0.04036807
4761,0.11558601,0.051154554,0.021125961,0.0433055,0.100736484,0.038524438,0.022666806,0.039545234,0.043822557
4762,0.11417185,0.04123628,0.027157985,0.045777578,0.12624463,0.046066392,0.02891377,0.05126448,0.040331416
4763,0.115533516,0.05110413,0.021126209,0.04330318,0.10069179,0.038475405,0.02266881,0.03954757,0.04377477
4764,0.114117526,0.04120113,0.027154746,0.045761652,0.12615244,0.046032436,0.028913615,0.051206388,0.040294863
4765,0.1154811,0.05105378,0.021126466,0.043300852,0.10064727,0.03842642,0.022670837,0.039550014,0.043727085
4766,0.11406328,0.04116606,0.02715154,0.045745675,0.12606032,0.04599856,0.02891348,0.05114828,0.04025839
4767,0.115428805,0.051003534,0.02112673,0.043298546,0.100602806,0.038377523,0.022672854,0.039552424,0.043679494
4768,0.11400904,0.041131012,0.027148334,0.045729693,0.1259683,0.04596464,0.028913332,0.05109034,0.040221967
4769,0.11537653,0.050953366,0.021126967,0.043296203,0.100558385,0.038328648,0.02267484,0.039554898,0.043631956
4770,0.11395483,0.041096035,0.027145136,0.04571366,0.12587646,0.045930818,0.028913211,0.051032417,0.040185604
4771,0.115324214,0.050903223,0.021127205,0.043293793,0.100513965,0.038279828,0.022676816,0.039557327,0.04358449
4772,0.11390069,0.04106111,0.02714194,0.045697648,0.1257846,0.045896977,0.02891304,0.0509746,0.040149327
4773,0.115272075,0.050853174,0.021127447,0.04329145,0.10046973,0.038231105,0.022678781,0.039559845,0.04353712
4774,0.11384667,0.041026242,0.027138777,0.045681648,0.125693,0.04586318,0.02891294,0.050916873,0.040113114
4775,0.11522003,0.050803233,0.021127703,0.043289095,0.10042551,0.038182396,0.02268077,0.03956234,0.043489866
4776,0.11379269,0.040991444,0.02713561,0.045665637,0.12560141,0.045829408,0.028912792,0.05085922,0.040076982
4777,0.11516801,0.050753355,0.021127958,0.043286704,0.10038131,0.03813377,0.022682723,0.039564814,0.043442674
4778,0.11373876,0.040956687,0.027132474,0.045649607,0.12551002,0.045795664,0.028912686,0.050801672,0.040040907
4779,0.11511606,0.050703537,0.02112821,0.043284312,0.100337215,0.038085185,0.022684678,0.03956735,0.043395557
4780,0.11368497,0.04092202,0.027129326,0.045633618,0.1254188,0.045762,0.028912583,0.050744217,0.04000492
4781,0.115064174,0.050653808,0.021128453,0.043281913,0.100293174,0.03803666,0.022686606,0.039569903,0.04334854
4782,0.11363119,0.04088738,0.027126202,0.045617606,0.1253277,0.045728322,0.02891251,0.050686877,0.039969005
4783,0.11501236,0.050604157,0.021128705,0.043279503,0.10024917,0.0379882,0.022688545,0.039572425,0.0433016
4784,0.11357738,0.0408528,0.02712307,0.045601506,0.12523657,0.045694675,0.028912378,0.05062952,0.039933134
4785,0.114960514,0.050554544,0.02112893,0.04327704,0.10020514,0.037939765,0.022690441,0.039574932,0.04325471
4786,0.11352372,0.040818285,0.02711996,0.04558548,0.12514573,0.045661077,0.028912297,0.050572354,0.039897345
4787,0.11490886,0.05050505,0.02112918,0.04327463,0.10016131,0.037891418,0.022692336,0.03957755,0.043207932
4788,0.1134702,0.040783837,0.027116885,0.045569476,0.12505502,0.045627523,0.028912215,0.050515283,0.03986164
4789,0.11485733,0.050455667,0.021129422,0.04327224,0.10011756,0.03784314,0.022694243,0.039580174,0.043161258
4790,0.11341667,0.040749446,0.027113814,0.04555342,0.124964416,0.04559399,0.028912164,0.050458267,0.039826002
4791,0.114805676,0.050406296,0.02112965,0.04326973,0.10007377,0.0377949,0.022696106,0.039582763,0.043114632
4792,0.11336315,0.040715106,0.027110714,0.045537326,0.12487389,0.04556049,0.028912075,0.05040133,0.039790414
4793,0.1147542,0.050357025,0.021129882,0.043267295,0.10003012,0.03774673,0.022697978,0.039585408,0.0430681
4794,0.113309756,0.040680833,0.027107649,0.04552127,0.1247835,0.04552701,0.02891202,0.05034447,0.039754912
4795,0.1147027,0.05030782,0.021130107,0.043264773,0.09998642,0.0376986,0.02269981,0.039588008,0.04302164
4796,0.113256365,0.040646598,0.027104573,0.045505192,0.1246932,0.04549356,0.028911937,0.0502877,0.039719466
4797,0.11465125,0.050258685,0.021130307,0.04326226,0.09994279,0.037650526,0.022701636,0.03959063,0.04297527
4798,0.11320297,0.040612407,0.027101498,0.045489065,0.12460297,0.045460135,0.028911805,0.05023103,0.039684072
4799,0.11459987,0.05020963,0.021130525,0.043259714,0.09989922,0.037602514,0.022703448,0.03959326,0.042928964
4800,0.11314972,0.040578295,0.027098455,0.04547296,0.124512956,0.045426756,0.028911766,0.050174434,0.03964876
4801,0.114548504,0.050160635,0.021130733,0.04325713,0.099855766,0.037554592,0.022705257,0.039595913,0.042882748
4802,0.11309647,0.04054424,0.02709538,0.04545685,0.12442301,0.045393385,0.028911673,0.05011795,0.03961351
4803,0.11449728,0.05011174,0.021130942,0.0432546,0.09981227,0.03750666,0.022707047,0.03959856,0.04283663
4804,0.11304337,0.040510245,0.027092353,0.04544077,0.12433323,0.04536005,0.0289116,0.05006158,0.03957834
4805,0.11444616,0.050062943,0.021131152,0.043252066,0.09976892,0.037458826,0.02270884,0.03960125,0.042790595
4806,0.11299032,0.040476307,0.02708935,0.045424663,0.124243625,0.045326762,0.028911581,0.05000528,0.039543245
4807,0.11439501,0.05001419,0.021131346,0.043249477,0.099725574,0.03741104,0.022710588,0.03960394,0.042744633
4808,0.11293727,0.040442415,0.027086308,0.045408547,0.12415406,0.04529352,0.028911496,0.049949042,0.0395082
4809,0.11434388,0.04996552,0.021131538,0.043246824,0.09968224,0.037363328,0.02271233,0.039606582,0.042698745
4810,0.11288426,0.040408593,0.027083283,0.045392387,0.124064565,0.04526028,0.028911412,0.049892876,0.03947322
4811,0.11429286,0.049916927,0.02113172,0.043244217,0.09963904,0.037315674,0.022714075,0.039609298,0.04265295
4812,0.112831324,0.040374808,0.027080247,0.045376267,0.12397528,0.045227062,0.028911328,0.04983689,0.039438304
4813,0.11424194,0.04986841,0.021131916,0.043241616,0.09959586,0.037268035,0.022715807,0.039612014,0.042607237
4814,0.11277852,0.04034111,0.027077256,0.045360155,0.12388612,0.045193918,0.028911272,0.04978093,0.039403476
4815,0.114191085,0.049819972,0.021132112,0.043238997,0.09955281,0.037220508,0.022717541,0.03961476,0.04256162
4816,0.112725765,0.040307447,0.027074253,0.045344062,0.12379718,0.045160774,0.028911218,0.049725194,0.039368704
4817,0.1141403,0.049771618,0.021132307,0.04323637,0.09950976,0.03717302,0.02271924,0.039617505,0.042516075
4818,0.11267306,0.040273868,0.027071275,0.045327917,0.12370821,0.04512766,0.028911151,0.0496694,0.039334003
4819,0.11408953,0.04972334,0.021132488,0.043233708,0.099466786,0.0371256,0.022720933,0.039620254,0.04247062
4820,0.11262042,0.04024032,0.02706828,0.045311816,0.12361945,0.045094598,0.02891109,0.049613766,0.039299373
4821,0.11403887,0.049675137,0.021132667,0.043231066,0.09942387,0.037078224,0.022722613,0.039623037,0.042425252
4822,0.11256789,0.040206857,0.02706531,0.04529571,0.123530865,0.045061573,0.02891106,0.049558226,0.039264817
4823,0.11398825,0.04962702,0.021132834,0.0432284,0.099381,0.037030924,0.022724273,0.039625797,0.042379957
4824,0.11251535,0.040173434,0.027062332,0.045279585,0.12344237,0.045028575,0.028910989,0.04950281,0.03923031
4825,0.113937676,0.049578983,0.021132996,0.0432257,0.09933816,0.03698368,0.022725906,0.03962857,0.042334758
4826,0.112462945,0.040140074,0.027059387,0.045263484,0.12335403,0.044995632,0.028910933,0.04944747,0.039195884
4827,0.11388728,0.049531046,0.021133156,0.04322307,0.09929542,0.0369365,0.022727545,0.03963138,0.042289637
4828,0.112410635,0.040106785,0.02705644,0.045247406,0.1232658,0.04496267,0.028910896,0.04939224,0.039161533
4829,0.113836974,0.049483187,0.021133356,0.043220434,0.099252805,0.036889374,0.0227292,0.039634235,0.042244628
4830,0.112358354,0.040073548,0.027053503,0.045231305,0.123177744,0.04492979,0.028910855,0.049337097,0.039127253
4831,0.11378658,0.049435377,0.02113351,0.043217693,0.09921018,0.036842313,0.022730803,0.039637066,0.042199675
4832,0.11230604,0.040040344,0.02705055,0.04521515,0.123089716,0.044896897,0.028910788,0.04928203,0.039093014
4833,0.11373624,0.04938764,0.021133646,0.043214954,0.09916751,0.036795296,0.022732388,0.039639823,0.042154785
4834,0.1122538,0.04000722,0.027047575,0.045199007,0.1230018,0.04486407,0.028910687,0.049227048,0.03905884
4835,0.113685995,0.049340002,0.021133786,0.04321221,0.09912502,0.036748353,0.022733966,0.0396427,0.04211
4836,0.11220161,0.03997413,0.027044639,0.04518284,0.122914,0.044831224,0.028910637,0.049172137,0.039024726
4837,0.11363569,0.049292408,0.021133889,0.04320939,0.09908244,0.03670145,0.022735491,0.039645497,0.042065267
4838,0.11214951,0.03994111,0.0270417,0.0451667,0.12282643,0.04479846,0.028910568,0.049117398,0.038990695
4839,0.113585584,0.04924492,0.02113401,0.043206654,0.099040024,0.03665463,0.022737045,0.03964835,0.042020645
4840,0.11209738,0.03990813,0.027038747,0.045150507,0.12273888,0.044765703,0.028910488,0.04906269,0.038956705
4841,0.113535374,0.04919746,0.021134121,0.043203797,0.09899762,0.036607847,0.02273855,0.03965123,0.04197608
4842,0.11204534,0.039875202,0.02703579,0.04513435,0.12265143,0.04473296,0.028910393,0.049008068,0.038922783
4843,0.11348529,0.04915011,0.021134222,0.043200962,0.09895522,0.03656114,0.022740051,0.03965403,0.041931592
4844,0.1119933,0.039842356,0.02703282,0.04511812,0.12256408,0.04470027,0.028910292,0.04895352,0.03888892
4845,0.113435246,0.049102835,0.02113431,0.0431981,0.09891285,0.03651449,0.022741526,0.039656833,0.041887186
4846,0.11194141,0.039809532,0.02702989,0.04510199,0.1224769,0.044667576,0.028910173,0.04889915,0.038855124
4847,0.113385364,0.049055655,0.02113441,0.043195304,0.09887067,0.03646791,0.022743016,0.039659746,0.0418429
4848,0.11188963,0.0397768,0.027026983,0.045085847,0.12238998,0.04463495,0.028910099,0.048844934,0.03882141
4849,0.113335535,0.04900856,0.021134512,0.043192465,0.098828495,0.03642137,0.022744488,0.039662637,0.04179869
4850,0.11183787,0.039744128,0.027024036,0.04506971,0.12230308,0.04460238,0.02891002,0.04879069,0.03878776
4851,0.11328578,0.048961543,0.02113462,0.043189615,0.09878643,0.036374908,0.02274595,0.03966557,0.041754566
4852,0.11178621,0.039711505,0.027021127,0.04505358,0.12221635,0.044569798,0.028909912,0.04873664,0.03875418
4853,0.11323603,0.04891459,0.021134684,0.04318676,0.0987443,0.036328495,0.022747371,0.039668437,0.04171051
4854,0.111734584,0.03967894,0.027018197,0.04503745,0.1221298,0.04453729,0.028909849,0.048682664,0.03872066
4855,0.11318644,0.048867736,0.021134775,0.04318393,0.09870238,0.036282193,0.022748798,0.039671388,0.041666545
4856,0.11168307,0.039646454,0.027015314,0.045021307,0.12204334,0.044504818,0.028909767,0.04862875,0.03868721
4857,0.11313681,0.04882095,0.021134822,0.04318104,0.09866038,0.0362359,0.02275019,0.03967429,0.04162267
4858,0.11163148,0.039613992,0.02701237,0.045005124,0.12195696,0.044472337,0.028909631,0.048574988,0.038653795
4859,0.11308718,0.048774213,0.021134881,0.04317808,0.0986184,0.03618967,0.022751564,0.03967717,0.04157885
4860,0.11158003,0.039581574,0.02700945,0.044989,0.12187073,0.04443992,0.028909504,0.048521306,0.03862046
4861,0.11303771,0.048727594,0.021134928,0.04317519,0.098576546,0.036143523,0.022752924,0.039680097,0.041535128
4862,0.111528635,0.03954925,0.027006533,0.04497285,0.1217846,0.0444075,0.02890939,0.048467707,0.038587194
4863,0.11298822,0.04868103,0.021134965,0.04317222,0.09853473,0.036097422,0.02275429,0.039683025,0.041491494
4864,0.111477256,0.039516963,0.027003588,0.044956706,0.12169863,0.044375144,0.028909234,0.048414253,0.03855398
4865,0.11293888,0.048634566,0.021135015,0.043169297,0.09849298,0.036051404,0.02275563,0.039685942,0.041447952
4866,0.111426026,0.039484728,0.027000701,0.044940595,0.12161284,0.044342805,0.028909143,0.04836089,0.038520847
4867,0.11288958,0.048588198,0.02113504,0.043166347,0.09845127,0.036005434,0.022756949,0.039688893,0.041404486
4868,0.111374855,0.039452575,0.026997803,0.04492448,0.12152718,0.04431054,0.028909015,0.04830763,0.038487777
4869,0.11284035,0.048541896,0.021135068,0.04316338,0.09840962,0.035959553,0.022758245,0.03969183,0.041361116
4870,0.11132358,0.039420456,0.026994862,0.044908263,0.121441536,0.044278268,0.02890888,0.048254386,0.03845475
4871,0.11279099,0.04849562,0.02113505,0.04316032,0.09836796,0.035913683,0.02275952,0.03969476,0.041317787
4872,0.11127234,0.039388366,0.026991915,0.044892065,0.12135595,0.04424598,0.028908674,0.048201296,0.03842176
4873,0.11274178,0.048449457,0.021135041,0.04315729,0.09832634,0.0358679,0.022760749,0.039697696,0.041274536
4874,0.11122128,0.039356366,0.026989007,0.044875912,0.12127069,0.0442138,0.028908515,0.048148368,0.038388867
4875,0.112692624,0.04840337,0.021135015,0.043154236,0.098284766,0.03582219,0.022761988,0.03970059,0.041231398
4876,0.11117023,0.03932441,0.026986063,0.04485976,0.1211853,0.04418159,0.028908327,0.048095394,0.038356014
4877,0.112643585,0.04835736,0.021135006,0.04315122,0.09824333,0.035776526,0.022763226,0.03970358,0.04118834
4878,0.1111193,0.039292507,0.026983133,0.044843663,0.12110032,0.04414947,0.028908161,0.04804269,0.038323246
4879,0.112594545,0.048311442,0.021134987,0.043148115,0.098201886,0.035730932,0.022764435,0.039706524,0.04114537
4880,0.11106829,0.03926065,0.026980205,0.044827435,0.12101521,0.04411731,0.028907944,0.047989957,0.03829051
4881,0.112545565,0.04826559,0.021134919,0.04314505,0.098160446,0.035685368,0.0227656,0.039709482,0.04110244
4882,0.11101745,0.039228864,0.026977295,0.044811293,0.12093045,0.044085257,0.028907776,0.047937416,0.038257856
4883,0.11249665,0.048219837,0.021134876,0.04314194,0.098119125,0.03563992,0.022766786,0.039712425,0.041059628
4884,0.11096662,0.039197125,0.026974354,0.044795144,0.12084572,0.044053193,0.028907584,0.047884937,0.038225256
4885,0.11244768,0.048174106,0.021134801,0.043138776,0.09807779,0.035594493,0.02276792,0.039715372,0.041016873
4886,0.11091579,0.039165437,0.026971398,0.04477895,0.12076101,0.044021167,0.028907306,0.047832534,0.0381927
4887,0.11239889,0.048128493,0.021134742,0.04313566,0.09803654,0.035549138,0.022769053,0.03971835,0.040974222
4888,0.110865146,0.03913383,0.026968481,0.044762835,0.12067655,0.04398918,0.028907115,0.047780257,0.038160246
4889,0.112350196,0.048082978,0.021134667,0.04313255,0.097995356,0.035503875,0.022770172,0.039721306,0.040931657
4890,0.11081444,0.03910225,0.02696553,0.044746656,0.12059218,0.043957215,0.028906872,0.047728095,0.03812781
4891,0.112301484,0.04803753,0.021134565,0.043129392,0.09795423,0.03545867,0.022771267,0.03972429,0.04088916
4892,0.11076385,0.039070737,0.026962597,0.044730514,0.120508,0.04392532,0.028906645,0.04767603,0.03809546
4893,0.11225285,0.04799214,0.021134472,0.043126237,0.09791308,0.03541349,0.022772336,0.039727256,0.040846743
4894,0.11071334,0.039039284,0.026959663,0.04471439,0.12042388,0.043893397,0.028906394,0.047624096,0.03806318
4895,0.112204306,0.047946855,0.021134399,0.04312305,0.09787211,0.0353684,0.022773439,0.03973027,0.040804435
4896,0.11066292,0.039007902,0.026956746,0.044698272,0.12034,0.043861546,0.028906172,0.047572277,0.038030952
4897,0.11215584,0.047901668,0.021134267,0.04311991,0.097831085,0.035323367,0.022774452,0.039733265,0.04076219
4898,0.11061253,0.038976558,0.026953805,0.04468216,0.12025616,0.04382975,0.0289059,0.04752051,0.03799878
4899,0.11210735,0.04785652,0.021134153,0.043116674,0.09779015,0.035278425,0.0227755,0.039736222,0.040720023
4900,0.110562064,0.038945246,0.02695083,0.044665985,0.12017238,0.043797933,0.028905598,0.047468845,0.037966657
4901,0.11205888,0.04781144,0.021133993,0.043113444,0.0977492,0.035233486,0.022776484,0.03973923,0.04067791
4902,0.11051174,0.038913988,0.02694789,0.04464986,0.12008877,0.043766115,0.028905327,0.047417328,0.037934586
4903,0.11201052,0.047766466,0.021133862,0.04311019,0.097708344,0.035188653,0.022777498,0.039742198,0.04063591
4904,0.11046144,0.03888283,0.026944924,0.04463369,0.12000526,0.04373442,0.028904999,0.047365837,0.03790259
4905,0.111962095,0.047721528,0.02113369,0.043106876,0.097667485,0.035143886,0.022778442,0.03974516,0.04059397
4906,0.11041117,0.03885169,0.026941944,0.04461753,0.11992189,0.043702714,0.02890469,0.04731449,0.037870638
4907,0.1119138,0.047676723,0.021133501,0.043103576,0.0976267,0.035099186,0.022779373,0.039748136,0.040552124
4908,0.1103609,0.03882059,0.026938964,0.044601344,0.11983864,0.043671004,0.028904349,0.04726329,0.037838742
4909,0.111865476,0.047631953,0.021133304,0.043100227,0.09758589,0.035054516,0.022780284,0.03975109,0.040510334
4910,0.110310696,0.03878955,0.026935978,0.04458517,0.11975545,0.043639358,0.028904004,0.04721209,0.037806906
4911,0.1118172,0.047587264,0.021133084,0.043096855,0.09754506,0.03500992,0.02278115,0.03975399,0.04046863
4912,0.1102606,0.03875857,0.026932986,0.044569045,0.11967244,0.04360773,0.028903648,0.047161065,0.03777513
4913,0.111769155,0.047542702,0.021132885,0.043093573,0.097504474,0.034965407,0.022782056,0.039757013,0.04042705
4914,0.11021061,0.03872765,0.026930008,0.04455295,0.119589604,0.04357615,0.028903287,0.047110163,0.037743427
4915,0.111721106,0.047498193,0.021132665,0.043090247,0.097463936,0.034920964,0.022782931,0.03976004,0.040385514
4916,0.11016069,0.0386968,0.026927037,0.044536855,0.11950697,0.043544605,0.028902946,0.047059413,0.037711784
4917,0.111673065,0.047453742,0.021132447,0.04308688,0.09742337,0.034876563,0.022783784,0.03976302,0.040344074
4918,0.11011075,0.038665988,0.026924042,0.04452072,0.11942431,0.043513093,0.028902546,0.04700868,0.037680186
4919,0.111625075,0.047409385,0.021132203,0.043083485,0.09738282,0.03483222,0.022784604,0.039766,0.040302705
4920,0.110060796,0.038635205,0.026921036,0.04450455,0.11934181,0.043481596,0.028902125,0.046958096,0.037648637
4921,0.11157708,0.047365095,0.021131938,0.043080043,0.09734234,0.03478796,0.022785408,0.039768975,0.04026141
4922,0.11001097,0.038604498,0.02691801,0.04448846,0.11925939,0.04345012,0.02890171,0.046907563,0.037617154
4923,0.111529246,0.047320902,0.021131696,0.043076646,0.09730192,0.034743767,0.022786222,0.039771933,0.040220223
4924,0.1099612,0.03857385,0.026914997,0.04447235,0.1191771,0.043418683,0.028901275,0.046857152,0.037585728
4925,0.11148141,0.047276776,0.021131413,0.043073222,0.09726149,0.034699608,0.022786984,0.03977489,0.04017908
4926,0.10991147,0.03854326,0.026911993,0.044456214,0.11909503,0.043387305,0.028900849,0.046806876,0.03755436
4927,0.11143361,0.047232736,0.021131117,0.043069758,0.09722113,0.034655526,0.022787713,0.03977789,0.040138036
4928,0.10986173,0.038512714,0.026908956,0.044440057,0.11901301,0.04335594,0.028900405,0.046756666,0.037523042
4929,0.11138579,0.047188748,0.02113079,0.043066252,0.097180784,0.034611534,0.022788411,0.03978084,0.040097047
4930,0.109812096,0.03848221,0.026905928,0.04442395,0.11893113,0.043324616,0.028899936,0.046706576,0.037491776
4931,0.1113382,0.047144886,0.021130495,0.043062825,0.09714053,0.0345676,0.02278913,0.0397838,0.04005618
4932,0.10976252,0.038451776,0.026902895,0.044407845,0.11884939,0.04329331,0.028899448,0.04665663,0.03746058
4933,0.11129047,0.047101058,0.021130145,0.043059267,0.09710027,0.034523714,0.022789802,0.03978676,0.040015362
4934,0.10971291,0.038421374,0.026899824,0.04439171,0.11876772,0.043262057,0.028898941,0.046606723,0.037429422
4935,0.111242846,0.047057334,0.021129794,0.04305571,0.09706003,0.034479905,0.022790443,0.039789684,0.03997462
4936,0.10966338,0.038391043,0.026896764,0.044375572,0.11868617,0.0432308,0.028898422,0.046556946,0.037398327
4937,0.111195214,0.04701365,0.02112943,0.04305213,0.097019896,0.034436144,0.022791084,0.039792664,0.03993396
4938,0.10961388,0.038360734,0.026893701,0.04435944,0.118604764,0.04319957,0.028897908,0.04650728,0.03736728
4939,0.11114771,0.046970077,0.021129053,0.043048583,0.09697974,0.03439244,0.022791693,0.03979561,0.039893385
4940,0.10956455,0.03833051,0.026890634,0.044343404,0.11852351,0.04316838,0.028897353,0.04645777,0.037336305
4941,0.11110027,0.046926565,0.021128697,0.043045007,0.09693971,0.034348812,0.022792326,0.039798576,0.039852906
4942,0.10951516,0.038300328,0.026887558,0.04432727,0.11844233,0.04313724,0.028896794,0.046408292,0.037305374
4943,0.11105283,0.046883147,0.021128273,0.043041416,0.0968997,0.034305282,0.022792885,0.039801534,0.03981249
4944,0.10946584,0.038270194,0.02688446,0.04431118,0.118361324,0.04310614,0.028896222,0.04635897,0.037274502
4945,0.11100547,0.04683982,0.021127868,0.043037787,0.0968597,0.034261785,0.02279343,0.039804485,0.039772153
4946,0.10941653,0.03824012,0.02688136,0.044295054,0.11828035,0.043075047,0.028895617,0.046309687,0.03724368
4947,0.11095804,0.04679652,0.021127429,0.043034095,0.09681966,0.034218356,0.022793952,0.039807353,0.03973187
4948,0.10936719,0.038210068,0.026878215,0.0442789,0.11819944,0.043043945,0.028894981,0.046260513,0.037212886
4949,0.11091071,0.046753313,0.021126978,0.043030422,0.096779704,0.034174982,0.022794455,0.039810266,0.039691683
4950,0.109318055,0.038180087,0.026875133,0.044262834,0.11811878,0.043012917,0.02889438,0.04621148,0.03718218
4951,0.11086346,0.046710208,0.021126524,0.043026734,0.09673983,0.0341317,0.022794927,0.039813202,0.03965159
4952,0.10926889,0.03815014,0.02687199,0.044246767,0.11803823,0.042981908,0.028893739,0.046162583,0.03715151
4953,0.110816315,0.04666717,0.02112608,0.04302306,0.096700005,0.034088455,0.022795422,0.039816126,0.039611574
4954,0.10921983,0.038120262,0.026868863,0.0442307,0.117957816,0.042950932,0.028893093,0.04611379,0.037120912
4955,0.110769175,0.046624225,0.021125596,0.043019354,0.09666018,0.03404527,0.022795852,0.039819058,0.03957162
4956,0.10917078,0.038090445,0.02686574,0.044214588,0.11787753,0.04292003,0.028892426,0.046065066,0.037090357
4957,0.110722065,0.046581335,0.02112511,0.04301562,0.09662044,0.034002174,0.022796309,0.039821964,0.03953175
4958,0.10912184,0.038060676,0.026862593,0.044198565,0.11779735,0.042889085,0.028891748,0.04601652,0.037059866
4959,0.11067499,0.046538524,0.021124603,0.04301187,0.096580766,0.03395916,0.022796715,0.039824888,0.039491966
4960,0.109072834,0.038030963,0.026859427,0.04418244,0.11771725,0.04285824,0.028891042,0.04596797,0.03702941
4961,0.11062793,0.046495788,0.02112406,0.04300808,0.09654103,0.033916187,0.022797076,0.03982777,0.03945224
4962,0.10902387,0.03800126,0.026856234,0.04416637,0.11763723,0.042827357,0.028890304,0.04591957,0.036999006
4963,0.11058091,0.04645313,0.021123514,0.043004267,0.096501336,0.033873253,0.022797432,0.03983065,0.039412603
4964,0.10897504,0.037971646,0.026853073,0.044150323,0.11755745,0.04279655,0.028889572,0.045871332,0.03696867
4965,0.11053405,0.04641056,0.021122983,0.043000504,0.09646177,0.033830415,0.02279777,0.03983359,0.03937305
4966,0.10892629,0.03794209,0.026849901,0.044134296,0.117477775,0.04276578,0.028888829,0.045823164,0.0369384
4967,0.11048721,0.046368092,0.021122422,0.04299669,0.096422225,0.033787664,0.022798115,0.039836448,0.039333593
4968,0.10887755,0.03791259,0.026846692,0.044118263,0.1173982,0.042735036,0.028888041,0.045775127,0.036908172
4969,0.110440366,0.046325687,0.021121835,0.042992845,0.09638269,0.03374496,0.022798404,0.039839327,0.039294194
4970,0.10882874,0.037883095,0.026843466,0.044102173,0.11731872,0.042704318,0.028887244,0.045727152,0.03687797
4971,0.110393465,0.046283297,0.02112123,0.042988937,0.096343145,0.033702303,0.022798667,0.039842177,0.039254848
4972,0.10878003,0.037853673,0.026840243,0.044086117,0.117239356,0.042673614,0.028886432,0.045679305,0.03684783
4973,0.11034678,0.046241052,0.021120625,0.0429851,0.096303724,0.033659708,0.022798916,0.0398451,0.039215602
4974,0.10873143,0.0378243,0.026837027,0.044070102,0.1171601,0.042642932,0.028885627,0.04563154,0.03681775
4975,0.11030006,0.046198864,0.021119995,0.0429812,0.09626428,0.03361721,0.02279914,0.039847933,0.039176434
4976,0.1086828,0.037794985,0.026833773,0.044054043,0.11708096,0.042612307,0.028884755,0.0455839,0.036787726
4977,0.11025337,0.04615674,0.021119354,0.042977273,0.09622489,0.033574775,0.022799341,0.039850768,0.03913733
4978,0.10863428,0.03776569,0.02683054,0.044038046,0.117002,0.042581696,0.028883908,0.0455364,0.036757745
4979,0.11020681,0.046114713,0.021118727,0.042973373,0.09618561,0.033532374,0.022799566,0.03985367,0.039098334
4980,0.108585864,0.037736483,0.026827293,0.044022087,0.11692319,0.04255112,0.028883047,0.04548902,0.03672784
4981,0.11016029,0.046072766,0.021118069,0.04296946,0.0961463,0.03349004,0.022799736,0.03985652,0.039059408
4982,0.10853746,0.037707318,0.02682403,0.04400611,0.11684446,0.042520568,0.028882168,0.045441724,0.036697973
4983,0.1101138,0.0460309,0.021117387,0.04296551,0.09610706,0.033447817,0.022799881,0.039859362,0.03902055
4984,0.108489096,0.03767822,0.026820771,0.04399011,0.11676585,0.04249008,0.028881252,0.045394517,0.036668163
4985,0.11006736,0.045989104,0.021116698,0.04296156,0.09606786,0.033405628,0.022800013,0.039862223,0.038981773
4986,0.10844077,0.037649162,0.026817475,0.04397413,0.11668737,0.042459607,0.028880337,0.04534743,0.036638394
4987,0.11002098,0.045947395,0.021115981,0.0429576,0.09602868,0.03336351,0.022800118,0.03986505,0.038943067
4988,0.10839251,0.037620153,0.026814194,0.04395816,0.11660903,0.042429175,0.02887941,0.045300446,0.036608692
4989,0.10997466,0.045905776,0.021115268,0.042953618,0.095989555,0.03332147,0.022800202,0.03986789,0.038904462
4990,0.1083443,0.037591197,0.026810883,0.043942224,0.116530806,0.04239878,0.02887844,0.045253586,0.036579043
4991,0.10992837,0.045864217,0.021114528,0.042949624,0.095950514,0.03327949,0.022800269,0.039870754,0.038865916
4992,0.10829602,0.03756229,0.026807545,0.04392619,0.11645268,0.04236842,0.02887745,0.04520681,0.03654942
4993,0.10988189,0.045822684,0.021113746,0.04294546,0.095911354,0.033237573,0.022800274,0.039873507,0.038827404
4994,0.10824773,0.03753338,0.026804185,0.043910164,0.11637449,0.04233802,0.02887638,0.045160096,0.036519833
4995,0.10983561,0.045781244,0.021112971,0.042941388,0.095872305,0.03319571,0.022800276,0.03987632,0.038789
4996,0.10819955,0.037504546,0.026800828,0.04389418,0.116296634,0.0423077,0.02887536,0.045113567,0.036490303
4997,0.10978933,0.045739897,0.021112159,0.042937268,0.0958332,0.03315392,0.022800254,0.039879028,0.038750652
4998,0.108151406,0.037475765,0.026797438,0.043878205,0.11621873,0.042277366,0.028874286,0.04506708,0.036460824
4999,0.10974308,0.04569862,0.021111364,0.0429331,0.0957942,0.03311218,0.02280025,0.039881777,0.0387124


==> figs/data/loss_SGD_alpha_0.15_beta_15.0_lr0.01_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_train,bcp_loss_train,u_MSE
0,3.1054873,0.48002568,2.3739977,0.25146377,3.506712,0.8090097,2.4211004,0.27660167,0.5787761
1,190.57764,8.698987,170.99004,10.888612,193.10434,5.216228,177.29417,10.593929,7.608197
2,33.640182,12.762671,19.38238,1.4951333,35.78539,14.621225,19.889305,1.2748615,13.3279
3,678.64923,63.975536,601.3207,13.353019,604.12354,58.5191,533.97394,11.630499,62.177177
4,12132.497,62.684406,11828.974,240.83871,14913.048,36.00072,14555.391,321.6558,21.990023
5,17477472000000.0,2116.293,17477472000000.0,5437.332,21820901000.0,1589.619,21820893000.0,6697.314,1409.4734
6,6.481934e+21,6.481934e+21,0.0003653561,0.0,6.4819336e+21,6.4819336e+21,0.00032127462,0.0,6.481933e+21
7,1.6262414e+22,1.6262414e+22,0.0,0.0,1.6262415e+22,1.6262415e+22,0.0,0.0,1.6262409e+22
8,6.5051434e+18,6.5051434e+18,0.0,0.0,6.505144e+18,6.505144e+18,0.0,0.0,6.505143e+18
9,2601183000000000.0,2601183000000000.0,0.0,0.0,2601182800000000.0,2601182800000000.0,0.0,0.0,2601183000000000.0
10,1060537600000.0,1060537600000.0,0.0,0.0,1060536600000.0,1060536600000.0,0.0,0.0,1060537400000.0
11,971442300.0,971442300.0,0.0,0.0,971468160.0,971468160.0,0.0,0.0,971444160.0
12,3444618.0,3444618.0,0.0,0.0,3446162.8,3446162.8,0.0,0.0,3444734.8
13,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
14,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
15,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
16,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
17,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
18,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
19,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
20,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
21,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
22,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
23,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
24,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
25,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
26,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
27,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
28,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
29,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
30,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
31,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
32,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
33,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
34,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
35,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
36,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
37,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
38,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
39,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
40,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
41,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
42,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
43,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
44,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
45,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
46,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
47,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
48,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
49,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
50,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
51,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
52,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
53,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
54,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
55,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
56,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
57,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
58,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
59,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
60,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
61,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
62,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
63,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
64,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
65,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
66,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
67,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
68,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
69,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
70,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
71,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
72,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
73,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
74,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
75,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
76,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
77,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
78,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
79,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
80,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
81,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
82,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
83,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
84,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
85,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
86,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
87,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
88,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
89,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
90,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
91,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
92,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
93,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
94,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
95,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
96,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
97,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
98,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
99,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
100,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
101,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
102,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
103,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
104,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
105,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
106,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
107,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
108,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
109,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
110,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
111,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
112,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
113,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
114,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
115,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
116,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
117,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
118,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
119,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
120,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
121,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
122,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
123,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
124,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
125,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
126,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
127,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
128,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
129,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
130,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
131,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
132,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
133,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
134,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
135,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
136,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
137,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
138,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
139,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
140,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
141,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
142,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
143,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
144,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
145,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
146,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
147,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
148,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
149,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
150,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
151,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
152,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
153,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
154,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
155,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
156,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
157,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
158,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
159,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
160,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
161,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
162,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
163,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
164,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
165,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
166,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
167,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
168,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
169,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
170,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
171,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
172,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
173,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
174,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
175,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
176,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
177,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
178,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
179,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
180,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
181,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
182,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
183,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
184,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
185,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
186,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
187,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
188,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
189,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
190,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
191,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
192,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
193,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
194,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
195,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
196,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
197,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
198,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
199,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
200,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
201,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
202,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
203,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
204,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
205,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
206,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
207,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
208,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
209,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
210,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
211,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
212,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
213,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
214,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
215,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
216,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
217,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
218,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
219,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
220,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
221,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
222,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
223,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
224,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
225,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
226,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
227,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
228,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
229,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
230,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
231,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
232,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
233,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
234,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
235,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
236,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
237,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
238,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
239,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
240,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
241,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
242,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
243,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
244,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
245,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
246,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
247,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
248,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
249,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
250,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
251,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
252,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
253,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
254,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
255,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
256,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
257,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
258,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
259,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
260,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
261,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
262,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
263,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
264,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
265,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
266,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
267,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
268,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
269,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
270,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
271,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
272,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
273,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
274,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
275,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
276,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
277,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
278,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
279,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
280,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
281,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
282,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
283,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
284,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
285,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
286,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
287,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
288,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
289,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
290,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
291,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
292,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
293,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
294,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
295,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
296,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
297,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
298,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
299,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
300,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
301,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
302,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
303,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
304,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
305,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
306,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
307,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
308,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
309,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
310,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
311,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
312,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
313,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
314,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
315,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
316,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
317,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
318,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
319,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
320,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
321,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
322,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
323,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
324,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
325,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
326,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
327,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
328,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
329,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
330,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
331,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
332,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
333,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
334,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
335,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
336,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
337,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
338,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
339,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
340,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
341,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
342,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
343,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
344,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
345,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
346,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
347,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
348,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
349,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
350,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
351,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
352,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
353,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
354,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
355,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
356,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
357,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
358,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
359,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
360,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
361,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
362,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
363,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
364,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
365,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
366,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
367,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
368,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
369,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
370,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
371,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
372,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
373,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
374,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
375,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
376,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
377,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
378,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
379,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
380,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
381,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
382,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
383,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
384,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
385,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
386,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
387,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
388,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
389,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
390,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
391,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
392,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
393,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
394,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
395,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
396,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
397,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
398,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
399,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
400,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
401,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
402,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
403,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
404,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
405,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
406,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
407,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
408,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
409,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
410,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
411,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
412,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
413,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
414,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
415,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
416,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
417,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
418,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
419,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
420,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
421,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
422,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
423,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
424,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
425,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
426,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
427,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
428,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
429,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
430,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
431,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
432,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
433,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
434,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
435,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
436,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
437,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
438,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
439,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
440,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
441,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
442,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
443,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
444,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
445,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
446,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
447,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
448,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
449,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
450,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
451,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
452,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
453,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
454,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
455,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
456,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
457,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
458,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
459,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
460,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
461,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
462,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
463,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
464,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
465,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
466,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
467,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
468,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
469,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
470,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
471,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
472,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
473,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
474,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
475,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
476,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
477,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
478,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
479,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
480,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
481,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
482,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
483,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
484,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
485,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
486,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
487,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
488,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
489,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
490,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
491,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
492,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
493,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
494,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
495,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
496,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
497,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
498,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
499,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
500,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
501,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
502,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
503,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
504,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
505,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
506,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
507,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
508,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
509,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
510,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
511,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
512,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
513,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
514,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
515,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
516,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
517,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
518,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
519,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
520,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
521,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
522,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
523,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
524,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
525,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
526,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
527,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
528,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
529,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
530,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
531,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
532,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
533,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
534,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
535,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
536,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
537,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
538,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
539,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
540,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
541,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
542,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
543,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
544,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
545,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
546,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
547,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
548,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
549,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
550,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
551,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
552,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
553,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
554,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
555,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
556,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
557,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
558,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
559,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
560,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
561,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
562,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
563,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
564,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
565,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
566,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
567,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
568,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
569,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
570,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
571,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
572,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
573,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
574,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
575,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
576,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
577,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
578,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
579,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
580,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
581,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
582,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
583,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
584,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
585,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
586,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
587,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
588,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
589,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
590,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
591,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
592,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
593,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
594,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
595,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
596,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
597,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
598,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
599,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
600,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
601,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
602,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
603,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
604,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
605,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
606,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
607,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
608,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
609,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
610,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
611,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
612,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
613,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
614,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
615,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
616,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
617,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
618,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
619,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
620,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
621,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
622,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
623,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
624,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
625,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
626,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
627,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
628,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
629,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
630,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
631,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
632,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
633,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
634,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
635,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
636,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
637,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
638,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
639,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
640,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
641,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
642,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
643,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
644,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
645,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
646,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
647,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
648,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
649,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
650,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
651,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
652,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
653,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
654,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
655,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
656,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
657,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
658,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
659,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
660,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
661,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
662,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
663,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
664,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
665,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
666,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
667,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
668,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
669,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
670,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
671,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
672,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
673,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
674,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
675,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
676,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
677,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
678,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
679,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
680,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
681,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
682,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
683,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
684,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
685,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
686,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
687,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
688,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
689,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
690,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
691,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
692,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
693,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
694,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
695,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
696,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
697,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
698,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
699,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
700,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
701,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
702,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
703,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
704,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
705,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
706,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
707,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
708,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
709,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
710,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
711,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
712,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
713,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
714,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
715,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
716,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
717,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
718,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
719,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
720,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
721,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
722,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
723,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
724,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
725,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
726,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
727,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
728,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
729,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
730,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
731,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
732,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
733,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
734,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
735,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
736,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
737,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
738,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
739,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
740,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
741,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
742,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
743,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
744,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
745,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
746,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
747,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
748,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
749,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
750,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
751,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
752,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
753,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
754,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
755,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
756,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
757,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
758,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
759,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
760,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
761,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
762,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
763,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
764,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
765,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
766,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
767,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
768,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
769,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
770,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
771,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
772,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
773,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
774,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
775,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
776,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
777,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
778,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
779,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
780,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
781,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
782,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
783,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
784,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
785,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
786,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
787,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
788,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
789,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
790,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
791,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
792,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
793,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
794,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
795,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
796,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
797,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
798,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
799,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
800,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
801,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
802,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
803,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
804,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
805,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
806,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
807,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
808,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
809,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
810,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
811,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
812,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
813,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
814,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
815,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
816,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
817,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
818,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
819,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
820,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
821,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
822,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
823,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
824,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
825,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
826,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
827,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
828,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
829,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
830,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
831,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
832,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
833,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
834,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
835,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
836,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
837,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
838,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
839,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
840,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
841,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
842,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
843,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
844,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
845,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
846,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
847,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
848,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
849,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
850,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
851,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
852,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
853,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
854,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
855,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
856,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
857,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
858,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
859,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
860,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
861,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
862,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
863,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
864,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
865,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
866,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
867,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
868,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
869,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
870,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
871,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
872,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
873,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
874,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
875,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
876,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
877,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
878,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
879,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
880,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
881,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
882,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
883,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
884,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
885,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
886,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
887,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
888,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
889,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
890,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
891,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
892,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
893,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
894,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
895,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
896,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
897,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
898,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
899,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
900,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
901,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
902,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
903,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
904,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
905,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
906,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
907,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
908,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
909,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
910,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
911,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
912,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
913,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
914,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
915,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
916,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
917,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
918,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
919,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
920,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
921,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
922,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
923,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
924,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
925,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
926,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
927,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
928,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
929,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
930,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
931,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
932,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
933,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
934,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
935,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
936,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
937,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
938,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
939,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
940,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
941,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
942,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
943,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
944,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
945,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
946,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
947,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
948,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
949,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
950,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
951,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
952,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
953,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
954,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
955,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
956,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
957,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
958,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
959,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
960,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
961,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
962,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
963,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
964,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
965,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
966,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
967,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
968,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
969,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
970,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
971,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
972,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
973,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
974,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
975,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
976,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
977,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
978,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
979,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
980,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
981,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
982,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
983,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
984,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
985,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
986,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
987,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
988,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
989,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
990,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
991,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
992,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
993,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
994,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
995,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
996,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
997,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
998,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
999,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1000,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1001,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1002,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1003,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1004,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1005,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1006,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1007,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1008,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1009,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1010,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1011,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1012,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1013,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1014,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1015,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1016,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1017,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1018,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1019,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1020,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1021,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1022,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1023,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1024,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1025,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1026,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1027,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1028,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1029,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1030,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1031,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1032,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1033,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1034,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1035,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1036,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1037,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1038,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1039,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1040,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1041,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1042,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1043,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1044,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1045,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1046,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1047,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1048,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1049,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1050,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1051,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1052,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1053,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1054,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1055,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1056,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1057,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1058,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1059,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1060,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1061,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1062,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1063,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1064,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1065,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1066,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1067,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1068,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1069,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1070,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1071,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1072,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1073,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1074,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1075,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1076,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1077,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1078,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1079,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1080,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1081,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1082,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1083,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1084,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1085,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1086,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1087,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1088,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1089,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1090,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1091,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1092,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1093,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1094,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1095,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1096,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1097,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1098,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1099,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1100,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1101,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1102,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1103,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1104,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1105,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1106,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1107,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1108,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1109,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1110,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1111,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1112,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1113,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1114,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1115,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1116,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1117,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1118,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1119,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1120,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1121,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1122,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1123,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1124,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1125,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1126,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1127,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1128,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1129,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1130,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1131,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1132,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1133,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1134,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1135,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1136,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1137,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1138,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1139,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1140,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1141,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1142,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1143,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1144,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1145,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1146,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1147,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1148,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1149,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1150,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1151,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1152,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1153,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1154,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1155,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1156,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1157,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1158,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1159,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1160,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1161,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1162,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1163,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1164,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1165,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1166,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1167,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1168,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1169,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1170,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1171,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1172,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1173,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1174,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1175,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1176,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1177,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1178,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1179,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1180,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1181,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1182,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1183,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1184,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1185,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1186,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1187,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1188,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1189,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1190,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1191,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1192,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1193,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1194,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1195,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1196,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1197,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1198,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1199,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1200,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1201,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1202,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1203,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1204,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1205,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1206,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1207,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1208,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1209,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1210,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1211,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1212,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1213,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1214,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1215,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1216,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1217,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1218,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1219,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1220,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1221,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1222,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1223,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1224,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1225,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1226,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1227,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1228,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1229,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1230,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1231,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1232,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1233,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1234,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1235,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1236,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1237,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1238,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1239,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1240,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1241,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1242,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1243,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1244,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1245,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1246,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1247,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1248,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1249,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1250,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1251,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1252,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1253,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1254,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1255,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1256,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1257,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1258,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1259,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1260,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1261,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1262,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1263,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1264,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1265,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1266,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1267,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1268,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1269,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1270,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1271,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1272,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1273,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1274,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1275,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1276,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1277,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1278,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1279,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1280,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1281,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1282,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1283,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1284,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1285,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1286,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1287,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1288,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1289,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1290,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1291,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1292,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1293,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1294,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1295,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1296,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1297,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1298,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1299,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1300,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1301,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1302,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1303,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1304,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1305,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1306,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1307,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1308,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1309,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1310,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1311,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1312,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1313,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1314,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1315,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1316,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1317,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1318,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1319,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1320,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1321,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1322,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1323,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1324,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1325,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1326,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1327,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1328,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1329,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1330,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1331,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1332,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1333,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1334,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1335,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1336,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1337,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1338,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1339,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1340,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1341,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1342,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1343,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1344,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1345,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1346,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1347,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1348,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1349,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1350,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1351,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1352,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1353,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1354,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1355,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1356,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1357,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1358,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1359,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1360,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1361,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1362,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1363,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1364,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1365,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1366,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1367,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1368,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1369,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1370,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1371,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1372,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1373,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1374,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1375,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1376,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1377,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1378,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1379,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1380,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1381,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1382,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1383,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1384,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1385,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1386,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1387,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1388,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1389,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1390,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1391,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1392,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1393,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1394,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1395,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1396,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1397,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1398,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1399,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1400,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1401,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1402,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1403,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1404,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1405,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1406,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1407,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1408,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1409,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1410,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1411,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1412,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1413,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1414,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1415,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1416,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1417,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1418,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1419,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1420,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1421,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1422,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1423,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1424,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1425,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1426,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1427,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1428,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1429,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1430,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1431,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1432,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1433,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1434,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1435,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1436,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1437,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1438,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1439,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1440,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1441,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1442,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1443,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1444,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1445,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1446,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1447,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1448,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1449,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1450,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1451,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1452,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1453,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1454,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1455,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1456,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1457,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1458,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1459,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1460,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1461,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1462,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1463,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1464,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1465,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1466,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1467,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1468,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1469,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1470,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1471,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1472,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1473,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1474,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1475,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1476,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1477,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1478,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1479,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1480,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1481,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1482,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1483,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1484,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1485,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1486,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1487,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1488,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1489,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1490,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1491,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1492,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1493,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1494,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1495,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1496,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1497,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1498,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1499,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1500,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1501,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1502,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1503,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1504,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1505,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1506,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1507,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1508,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1509,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1510,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1511,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1512,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1513,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1514,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1515,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1516,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1517,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1518,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1519,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1520,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1521,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1522,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1523,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1524,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1525,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1526,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1527,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1528,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1529,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1530,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1531,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1532,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1533,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1534,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1535,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1536,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1537,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1538,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1539,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1540,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1541,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1542,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1543,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1544,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1545,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1546,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1547,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1548,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1549,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1550,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1551,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1552,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1553,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1554,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1555,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1556,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1557,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1558,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1559,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1560,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1561,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1562,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1563,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1564,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1565,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1566,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1567,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1568,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1569,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1570,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1571,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1572,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1573,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1574,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1575,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1576,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1577,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1578,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1579,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1580,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1581,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1582,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1583,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1584,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1585,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1586,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1587,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1588,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1589,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1590,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1591,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1592,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1593,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1594,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1595,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1596,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1597,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1598,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1599,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1600,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1601,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1602,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1603,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1604,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1605,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1606,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1607,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1608,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1609,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1610,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1611,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1612,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1613,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1614,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1615,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1616,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1617,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1618,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1619,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1620,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1621,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1622,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1623,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1624,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1625,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1626,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1627,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1628,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1629,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1630,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1631,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1632,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1633,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1634,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1635,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1636,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1637,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1638,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1639,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1640,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1641,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1642,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1643,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1644,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1645,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1646,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1647,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1648,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1649,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1650,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1651,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1652,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1653,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1654,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1655,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1656,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1657,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1658,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1659,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1660,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1661,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1662,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1663,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1664,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1665,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1666,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1667,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1668,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1669,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1670,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1671,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1672,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1673,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1674,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1675,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1676,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1677,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1678,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1679,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1680,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1681,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1682,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1683,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1684,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1685,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1686,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1687,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1688,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1689,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1690,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1691,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1692,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1693,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1694,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1695,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1696,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1697,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1698,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1699,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1700,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1701,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1702,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1703,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1704,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1705,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1706,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1707,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1708,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1709,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1710,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1711,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1712,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1713,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1714,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1715,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1716,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1717,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1718,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1719,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1720,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1721,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1722,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1723,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1724,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1725,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1726,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1727,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1728,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1729,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1730,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1731,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1732,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1733,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1734,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1735,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1736,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1737,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1738,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1739,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1740,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1741,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1742,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1743,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1744,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1745,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1746,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1747,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1748,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1749,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1750,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1751,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1752,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1753,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1754,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1755,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1756,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1757,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1758,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1759,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1760,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1761,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1762,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1763,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1764,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1765,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1766,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1767,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1768,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1769,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1770,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1771,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1772,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1773,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1774,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1775,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1776,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1777,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1778,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1779,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1780,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1781,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1782,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1783,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1784,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1785,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1786,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1787,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1788,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1789,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1790,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1791,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1792,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1793,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1794,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1795,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1796,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1797,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1798,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1799,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1800,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1801,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1802,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1803,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1804,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1805,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1806,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1807,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1808,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1809,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1810,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1811,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1812,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1813,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1814,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1815,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1816,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1817,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1818,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1819,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1820,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1821,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1822,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1823,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1824,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1825,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1826,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1827,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1828,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1829,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1830,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1831,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1832,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1833,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1834,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1835,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1836,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1837,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1838,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1839,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1840,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1841,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1842,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1843,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1844,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1845,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1846,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1847,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1848,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1849,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1850,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1851,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1852,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1853,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1854,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1855,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1856,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1857,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1858,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1859,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1860,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1861,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1862,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1863,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1864,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1865,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1866,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1867,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1868,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1869,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1870,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1871,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1872,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1873,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1874,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1875,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1876,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1877,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1878,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1879,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1880,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1881,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1882,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1883,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1884,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1885,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1886,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1887,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1888,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1889,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1890,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1891,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1892,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1893,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1894,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1895,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1896,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1897,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1898,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1899,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1900,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1901,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1902,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1903,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1904,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1905,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1906,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1907,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1908,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1909,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1910,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1911,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1912,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1913,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1914,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1915,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1916,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1917,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1918,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1919,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1920,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1921,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1922,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1923,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1924,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1925,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1926,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1927,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1928,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1929,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1930,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1931,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1932,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1933,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1934,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1935,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1936,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1937,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1938,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1939,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1940,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1941,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1942,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1943,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1944,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1945,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1946,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1947,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1948,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1949,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1950,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1951,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1952,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1953,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1954,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1955,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1956,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1957,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1958,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1959,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1960,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1961,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1962,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1963,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1964,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1965,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1966,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1967,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1968,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1969,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1970,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1971,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1972,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1973,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1974,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1975,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1976,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1977,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1978,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1979,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1980,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1981,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1982,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1983,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1984,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1985,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1986,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1987,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1988,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1989,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1990,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1991,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1992,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1993,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1994,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1995,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1996,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1997,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
1998,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
1999,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2000,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2001,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2002,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2003,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2004,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2005,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2006,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2007,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2008,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2009,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2010,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2011,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2012,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2013,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2014,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2015,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2016,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2017,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2018,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2019,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2020,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2021,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2022,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2023,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2024,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2025,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2026,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2027,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2028,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2029,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2030,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2031,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2032,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2033,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2034,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2035,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2036,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2037,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2038,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2039,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2040,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2041,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2042,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2043,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2044,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2045,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2046,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2047,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2048,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2049,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2050,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2051,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2052,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2053,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2054,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2055,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2056,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2057,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2058,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2059,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2060,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2061,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2062,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2063,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2064,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2065,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2066,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2067,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2068,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2069,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2070,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2071,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2072,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2073,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2074,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2075,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2076,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2077,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2078,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2079,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2080,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2081,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2082,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2083,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2084,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2085,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2086,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2087,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2088,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2089,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2090,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2091,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2092,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2093,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2094,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2095,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2096,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2097,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2098,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2099,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2100,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2101,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2102,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2103,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2104,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2105,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2106,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2107,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2108,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2109,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2110,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2111,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2112,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2113,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2114,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2115,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2116,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2117,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2118,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2119,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2120,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2121,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2122,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2123,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2124,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2125,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2126,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2127,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2128,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2129,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2130,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2131,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2132,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2133,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2134,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2135,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2136,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2137,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2138,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2139,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2140,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2141,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2142,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2143,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2144,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2145,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2146,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2147,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2148,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2149,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2150,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2151,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2152,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2153,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2154,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2155,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2156,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2157,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2158,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2159,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2160,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2161,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2162,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2163,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2164,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2165,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2166,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2167,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2168,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2169,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2170,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2171,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2172,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2173,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2174,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2175,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2176,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2177,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2178,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2179,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2180,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2181,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2182,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2183,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2184,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2185,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2186,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2187,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2188,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2189,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2190,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2191,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2192,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2193,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2194,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2195,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2196,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2197,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2198,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2199,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2200,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2201,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2202,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2203,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2204,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2205,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2206,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2207,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2208,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2209,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2210,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2211,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2212,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2213,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2214,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2215,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2216,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2217,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2218,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2219,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2220,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2221,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2222,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2223,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2224,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2225,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2226,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2227,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2228,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2229,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2230,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2231,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2232,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2233,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2234,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2235,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2236,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2237,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2238,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2239,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2240,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2241,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2242,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2243,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2244,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2245,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2246,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2247,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2248,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2249,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2250,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2251,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2252,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2253,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2254,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2255,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2256,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2257,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2258,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2259,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2260,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2261,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2262,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2263,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2264,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2265,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2266,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2267,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2268,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2269,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2270,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2271,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2272,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2273,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2274,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2275,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2276,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2277,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2278,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2279,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2280,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2281,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2282,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2283,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2284,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2285,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2286,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2287,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2288,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2289,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2290,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2291,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2292,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2293,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2294,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2295,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2296,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2297,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2298,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2299,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2300,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2301,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2302,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2303,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2304,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2305,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2306,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2307,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2308,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2309,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2310,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2311,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2312,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2313,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2314,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2315,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2316,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2317,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2318,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2319,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2320,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2321,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2322,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2323,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2324,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2325,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2326,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2327,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2328,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2329,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2330,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2331,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2332,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2333,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2334,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2335,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2336,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2337,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2338,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2339,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2340,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2341,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2342,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2343,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2344,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2345,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2346,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2347,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2348,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2349,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2350,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2351,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2352,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2353,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2354,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2355,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2356,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2357,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2358,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2359,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2360,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2361,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2362,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2363,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2364,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2365,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2366,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2367,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2368,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2369,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2370,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2371,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2372,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2373,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2374,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2375,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2376,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2377,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2378,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2379,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2380,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2381,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2382,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2383,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2384,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2385,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2386,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2387,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2388,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2389,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2390,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2391,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2392,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2393,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2394,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2395,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2396,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2397,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2398,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2399,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2400,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2401,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2402,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2403,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2404,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2405,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2406,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2407,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2408,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2409,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2410,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2411,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2412,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2413,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2414,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2415,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2416,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2417,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2418,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2419,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2420,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2421,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2422,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2423,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2424,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2425,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2426,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2427,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2428,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2429,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2430,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2431,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2432,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2433,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2434,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2435,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2436,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2437,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2438,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2439,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2440,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2441,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2442,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2443,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2444,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2445,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2446,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2447,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2448,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2449,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2450,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2451,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2452,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2453,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2454,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2455,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2456,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2457,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2458,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2459,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2460,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2461,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2462,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2463,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2464,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2465,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2466,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2467,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2468,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2469,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2470,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2471,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2472,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2473,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2474,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2475,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2476,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2477,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2478,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2479,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2480,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2481,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2482,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2483,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2484,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2485,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2486,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2487,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2488,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2489,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2490,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2491,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2492,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2493,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2494,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2495,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2496,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2497,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2498,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2499,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2500,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2501,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2502,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2503,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2504,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2505,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2506,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2507,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2508,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2509,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2510,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2511,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2512,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2513,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2514,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2515,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2516,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2517,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2518,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2519,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2520,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2521,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2522,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2523,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2524,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2525,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2526,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2527,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2528,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2529,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2530,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2531,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2532,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2533,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2534,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2535,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2536,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2537,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2538,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2539,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2540,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2541,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2542,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2543,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2544,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2545,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2546,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2547,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2548,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2549,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2550,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2551,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2552,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2553,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2554,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2555,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2556,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2557,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2558,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2559,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2560,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2561,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2562,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2563,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2564,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2565,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2566,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2567,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2568,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2569,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2570,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2571,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2572,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2573,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2574,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2575,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2576,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2577,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2578,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2579,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2580,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2581,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2582,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2583,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2584,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2585,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2586,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2587,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2588,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2589,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2590,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2591,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2592,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2593,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2594,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2595,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2596,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2597,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2598,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2599,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2600,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2601,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2602,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2603,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2604,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2605,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2606,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2607,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2608,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2609,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2610,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2611,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2612,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2613,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2614,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2615,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2616,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2617,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2618,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2619,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2620,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2621,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2622,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2623,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2624,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2625,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2626,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2627,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2628,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2629,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2630,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2631,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2632,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2633,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2634,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2635,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2636,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2637,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2638,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2639,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2640,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2641,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2642,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2643,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2644,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2645,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2646,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2647,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2648,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2649,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2650,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2651,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2652,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2653,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2654,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2655,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2656,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2657,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2658,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2659,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2660,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2661,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2662,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2663,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2664,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2665,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2666,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2667,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2668,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2669,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2670,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2671,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2672,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2673,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2674,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2675,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2676,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2677,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2678,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2679,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2680,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2681,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2682,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2683,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2684,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2685,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2686,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2687,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2688,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2689,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2690,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2691,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2692,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2693,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2694,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2695,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2696,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2697,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2698,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2699,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2700,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2701,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2702,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2703,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2704,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2705,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2706,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2707,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2708,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2709,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2710,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2711,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2712,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2713,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2714,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2715,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2716,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2717,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2718,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2719,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2720,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2721,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2722,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2723,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2724,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2725,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2726,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2727,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2728,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2729,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2730,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2731,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2732,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2733,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2734,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2735,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2736,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2737,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2738,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2739,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2740,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2741,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2742,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2743,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2744,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2745,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2746,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2747,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2748,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2749,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2750,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2751,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2752,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2753,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2754,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2755,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2756,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2757,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2758,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2759,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2760,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2761,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2762,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2763,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2764,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2765,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2766,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2767,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2768,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2769,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2770,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2771,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2772,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2773,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2774,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2775,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2776,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2777,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2778,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2779,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2780,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2781,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2782,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2783,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2784,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2785,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2786,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2787,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2788,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2789,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2790,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2791,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2792,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2793,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2794,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2795,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2796,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2797,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2798,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2799,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2800,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2801,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2802,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2803,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2804,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2805,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2806,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2807,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2808,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2809,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2810,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2811,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2812,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2813,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2814,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2815,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2816,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2817,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2818,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2819,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2820,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2821,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2822,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2823,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2824,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2825,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2826,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2827,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2828,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2829,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2830,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2831,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2832,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2833,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2834,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2835,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2836,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2837,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2838,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2839,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2840,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2841,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2842,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2843,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2844,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2845,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2846,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2847,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2848,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2849,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2850,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2851,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2852,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2853,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2854,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2855,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2856,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2857,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2858,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2859,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2860,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2861,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2862,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2863,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2864,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2865,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2866,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2867,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2868,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2869,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2870,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2871,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2872,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2873,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2874,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2875,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2876,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2877,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2878,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2879,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2880,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2881,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2882,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2883,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2884,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2885,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2886,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2887,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2888,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2889,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2890,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2891,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2892,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2893,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2894,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2895,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2896,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2897,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2898,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2899,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2900,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2901,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2902,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2903,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2904,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2905,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2906,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2907,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2908,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2909,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2910,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2911,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2912,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2913,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2914,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2915,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2916,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2917,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2918,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2919,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2920,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2921,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2922,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2923,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2924,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2925,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2926,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2927,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2928,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2929,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2930,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2931,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2932,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2933,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2934,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2935,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2936,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2937,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2938,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2939,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2940,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2941,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2942,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2943,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2944,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2945,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2946,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2947,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2948,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2949,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2950,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2951,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2952,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2953,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2954,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2955,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2956,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2957,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2958,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2959,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2960,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2961,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2962,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2963,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2964,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2965,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2966,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2967,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2968,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2969,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2970,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2971,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2972,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2973,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2974,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2975,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2976,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2977,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2978,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2979,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2980,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2981,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2982,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2983,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2984,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2985,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2986,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2987,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2988,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2989,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2990,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2991,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2992,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2993,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2994,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2995,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2996,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2997,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
2998,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
2999,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3000,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3001,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3002,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3003,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3004,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3005,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3006,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3007,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3008,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3009,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3010,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3011,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3012,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3013,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3014,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3015,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3016,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3017,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3018,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3019,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3020,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3021,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3022,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3023,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3024,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3025,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3026,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3027,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3028,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3029,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3030,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3031,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3032,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3033,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3034,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3035,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3036,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3037,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3038,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3039,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3040,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3041,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3042,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3043,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3044,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3045,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3046,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3047,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3048,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3049,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3050,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3051,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3052,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3053,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3054,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3055,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3056,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3057,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3058,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3059,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3060,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3061,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3062,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3063,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3064,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3065,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3066,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3067,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3068,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3069,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3070,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3071,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3072,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3073,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3074,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3075,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3076,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3077,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3078,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3079,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3080,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3081,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3082,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3083,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3084,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3085,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3086,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3087,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3088,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3089,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3090,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3091,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3092,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3093,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3094,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3095,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3096,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3097,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3098,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3099,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3100,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3101,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3102,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3103,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3104,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3105,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3106,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3107,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3108,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3109,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3110,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3111,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3112,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3113,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3114,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3115,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3116,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3117,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3118,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3119,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3120,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3121,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3122,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3123,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3124,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3125,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3126,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3127,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3128,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3129,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3130,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3131,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3132,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3133,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3134,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3135,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3136,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3137,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3138,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3139,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3140,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3141,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3142,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3143,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3144,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3145,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3146,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3147,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3148,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3149,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3150,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3151,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3152,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3153,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3154,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3155,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3156,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3157,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3158,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3159,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3160,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3161,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3162,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3163,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3164,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3165,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3166,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3167,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3168,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3169,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3170,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3171,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3172,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3173,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3174,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3175,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3176,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3177,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3178,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3179,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3180,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3181,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3182,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3183,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3184,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3185,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3186,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3187,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3188,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3189,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3190,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3191,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3192,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3193,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3194,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3195,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3196,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3197,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3198,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3199,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3200,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3201,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3202,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3203,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3204,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3205,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3206,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3207,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3208,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3209,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3210,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3211,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3212,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3213,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3214,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3215,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3216,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3217,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3218,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3219,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3220,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3221,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3222,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3223,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3224,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3225,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3226,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3227,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3228,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3229,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3230,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3231,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3232,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3233,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3234,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3235,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3236,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3237,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3238,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3239,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3240,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3241,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3242,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3243,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3244,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3245,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3246,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3247,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3248,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3249,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3250,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3251,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3252,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3253,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3254,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3255,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3256,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3257,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3258,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3259,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3260,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3261,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3262,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3263,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3264,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3265,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3266,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3267,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3268,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3269,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3270,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3271,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3272,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3273,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3274,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3275,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3276,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3277,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3278,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3279,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3280,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3281,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3282,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3283,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3284,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3285,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3286,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3287,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3288,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3289,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3290,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3291,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3292,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3293,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3294,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3295,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3296,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3297,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3298,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3299,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3300,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3301,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3302,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3303,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3304,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3305,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3306,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3307,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3308,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3309,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3310,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3311,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3312,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3313,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3314,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3315,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3316,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3317,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3318,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3319,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3320,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3321,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3322,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3323,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3324,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3325,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3326,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3327,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3328,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3329,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3330,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3331,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3332,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3333,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3334,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3335,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3336,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3337,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3338,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3339,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3340,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3341,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3342,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3343,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3344,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3345,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3346,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3347,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3348,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3349,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3350,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3351,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3352,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3353,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3354,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3355,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3356,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3357,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3358,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3359,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3360,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3361,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3362,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3363,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3364,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3365,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3366,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3367,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3368,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3369,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3370,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3371,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3372,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3373,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3374,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3375,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3376,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3377,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3378,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3379,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3380,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3381,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3382,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3383,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3384,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3385,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3386,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3387,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3388,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3389,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3390,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3391,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3392,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3393,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3394,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3395,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3396,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3397,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3398,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3399,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3400,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3401,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3402,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3403,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3404,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3405,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3406,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3407,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3408,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3409,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3410,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3411,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3412,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3413,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3414,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3415,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3416,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3417,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3418,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3419,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3420,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3421,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3422,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3423,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3424,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3425,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3426,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3427,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3428,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3429,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3430,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3431,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3432,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3433,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3434,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3435,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3436,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3437,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3438,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3439,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3440,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3441,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3442,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3443,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3444,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3445,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3446,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3447,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3448,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3449,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3450,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3451,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3452,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3453,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3454,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3455,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3456,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3457,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3458,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3459,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3460,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3461,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3462,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3463,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3464,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3465,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3466,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3467,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3468,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3469,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3470,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3471,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3472,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3473,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3474,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3475,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3476,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3477,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3478,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3479,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3480,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3481,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3482,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3483,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3484,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3485,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3486,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3487,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3488,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3489,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3490,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3491,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3492,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3493,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3494,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3495,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3496,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3497,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3498,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3499,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3500,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3501,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3502,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3503,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3504,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3505,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3506,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3507,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3508,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3509,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3510,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3511,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3512,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3513,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3514,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3515,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3516,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3517,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3518,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3519,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3520,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3521,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3522,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3523,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3524,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3525,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3526,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3527,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3528,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3529,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3530,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3531,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3532,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3533,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3534,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3535,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3536,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3537,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3538,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3539,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3540,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3541,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3542,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3543,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3544,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3545,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3546,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3547,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3548,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3549,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3550,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3551,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3552,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3553,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3554,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3555,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3556,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3557,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3558,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3559,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3560,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3561,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3562,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3563,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3564,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3565,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3566,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3567,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3568,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3569,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3570,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3571,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3572,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3573,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3574,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3575,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3576,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3577,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3578,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3579,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3580,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3581,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3582,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3583,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3584,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3585,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3586,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3587,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3588,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3589,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3590,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3591,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3592,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3593,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3594,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3595,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3596,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3597,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3598,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3599,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3600,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3601,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3602,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3603,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3604,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3605,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3606,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3607,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3608,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3609,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3610,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3611,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3612,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3613,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3614,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3615,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3616,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3617,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3618,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3619,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3620,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3621,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3622,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3623,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3624,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3625,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3626,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3627,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3628,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3629,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3630,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3631,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3632,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3633,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3634,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3635,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3636,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3637,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3638,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3639,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3640,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3641,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3642,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3643,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3644,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3645,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3646,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3647,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3648,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3649,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3650,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3651,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3652,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3653,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3654,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3655,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3656,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3657,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3658,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3659,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3660,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3661,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3662,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3663,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3664,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3665,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3666,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3667,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3668,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3669,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3670,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3671,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3672,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3673,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3674,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3675,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3676,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3677,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3678,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3679,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3680,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3681,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3682,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3683,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3684,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3685,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3686,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3687,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3688,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3689,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3690,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3691,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3692,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3693,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3694,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3695,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3696,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3697,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3698,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3699,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3700,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3701,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3702,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3703,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3704,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3705,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3706,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3707,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3708,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3709,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3710,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3711,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3712,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3713,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3714,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3715,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3716,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3717,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3718,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3719,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3720,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3721,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3722,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3723,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3724,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3725,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3726,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3727,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3728,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3729,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3730,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3731,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3732,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3733,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3734,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3735,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3736,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3737,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3738,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3739,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3740,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3741,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3742,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3743,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3744,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3745,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3746,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3747,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3748,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3749,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3750,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3751,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3752,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3753,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3754,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3755,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3756,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3757,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3758,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3759,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3760,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3761,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3762,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3763,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3764,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3765,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3766,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3767,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3768,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3769,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3770,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3771,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3772,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3773,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3774,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3775,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3776,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3777,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3778,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3779,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3780,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3781,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3782,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3783,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3784,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3785,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3786,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3787,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3788,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3789,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3790,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3791,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3792,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3793,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3794,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3795,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3796,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3797,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3798,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3799,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3800,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3801,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3802,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3803,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3804,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3805,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3806,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3807,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3808,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3809,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3810,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3811,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3812,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3813,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3814,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3815,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3816,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3817,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3818,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3819,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3820,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3821,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3822,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3823,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3824,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3825,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3826,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3827,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3828,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3829,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3830,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3831,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3832,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3833,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3834,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3835,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3836,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3837,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3838,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3839,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3840,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3841,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3842,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3843,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3844,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3845,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3846,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3847,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3848,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3849,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3850,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3851,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3852,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3853,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3854,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3855,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3856,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3857,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3858,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3859,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3860,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3861,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3862,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3863,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3864,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3865,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3866,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3867,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3868,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3869,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3870,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3871,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3872,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3873,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3874,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3875,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3876,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3877,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3878,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3879,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3880,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3881,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3882,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3883,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3884,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3885,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3886,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3887,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3888,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3889,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3890,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3891,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3892,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3893,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3894,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3895,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3896,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3897,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3898,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3899,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3900,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3901,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3902,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3903,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3904,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3905,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3906,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3907,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3908,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3909,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3910,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3911,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3912,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3913,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3914,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3915,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3916,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3917,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3918,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3919,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3920,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3921,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3922,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3923,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3924,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3925,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3926,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3927,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3928,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3929,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3930,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3931,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3932,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3933,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3934,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3935,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3936,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3937,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3938,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3939,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3940,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3941,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3942,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3943,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3944,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3945,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3946,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3947,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3948,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3949,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3950,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3951,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3952,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3953,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3954,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3955,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3956,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3957,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3958,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3959,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3960,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3961,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3962,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3963,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3964,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3965,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3966,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3967,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3968,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3969,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3970,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3971,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3972,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3973,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3974,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3975,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3976,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3977,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3978,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3979,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3980,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3981,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3982,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3983,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3984,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3985,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3986,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3987,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3988,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3989,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3990,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3991,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3992,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3993,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3994,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3995,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3996,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3997,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
3998,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
3999,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4000,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4001,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4002,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4003,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4004,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4005,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4006,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4007,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4008,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4009,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4010,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4011,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4012,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4013,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4014,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4015,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4016,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4017,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4018,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4019,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4020,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4021,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4022,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4023,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4024,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4025,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4026,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4027,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4028,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4029,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4030,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4031,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4032,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4033,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4034,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4035,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4036,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4037,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4038,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4039,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4040,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4041,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4042,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4043,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4044,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4045,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4046,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4047,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4048,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4049,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4050,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4051,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4052,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4053,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4054,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4055,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4056,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4057,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4058,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4059,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4060,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4061,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4062,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4063,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4064,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4065,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4066,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4067,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4068,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4069,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4070,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4071,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4072,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4073,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4074,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4075,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4076,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4077,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4078,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4079,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4080,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4081,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4082,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4083,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4084,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4085,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4086,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4087,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4088,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4089,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4090,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4091,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4092,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4093,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4094,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4095,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4096,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4097,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4098,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4099,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4100,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4101,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4102,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4103,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4104,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4105,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4106,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4107,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4108,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4109,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4110,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4111,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4112,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4113,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4114,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4115,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4116,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4117,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4118,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4119,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4120,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4121,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4122,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4123,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4124,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4125,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4126,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4127,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4128,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4129,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4130,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4131,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4132,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4133,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4134,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4135,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4136,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4137,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4138,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4139,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4140,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4141,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4142,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4143,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4144,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4145,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4146,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4147,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4148,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4149,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4150,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4151,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4152,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4153,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4154,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4155,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4156,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4157,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4158,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4159,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4160,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4161,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4162,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4163,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4164,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4165,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4166,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4167,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4168,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4169,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4170,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4171,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4172,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4173,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4174,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4175,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4176,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4177,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4178,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4179,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4180,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4181,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4182,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4183,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4184,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4185,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4186,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4187,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4188,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4189,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4190,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4191,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4192,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4193,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4194,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4195,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4196,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4197,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4198,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4199,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4200,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4201,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4202,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4203,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4204,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4205,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4206,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4207,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4208,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4209,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4210,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4211,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4212,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4213,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4214,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4215,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4216,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4217,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4218,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4219,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4220,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4221,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4222,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4223,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4224,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4225,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4226,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4227,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4228,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4229,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4230,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4231,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4232,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4233,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4234,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4235,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4236,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4237,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4238,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4239,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4240,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4241,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4242,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4243,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4244,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4245,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4246,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4247,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4248,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4249,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4250,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4251,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4252,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4253,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4254,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4255,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4256,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4257,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4258,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4259,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4260,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4261,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4262,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4263,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4264,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4265,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4266,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4267,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4268,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4269,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4270,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4271,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4272,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4273,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4274,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4275,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4276,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4277,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4278,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4279,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4280,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4281,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4282,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4283,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4284,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4285,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4286,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4287,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4288,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4289,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4290,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4291,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4292,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4293,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4294,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4295,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4296,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4297,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4298,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4299,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4300,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4301,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4302,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4303,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4304,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4305,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4306,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4307,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4308,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4309,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4310,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4311,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4312,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4313,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4314,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4315,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4316,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4317,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4318,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4319,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4320,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4321,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4322,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4323,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4324,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4325,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4326,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4327,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4328,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4329,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4330,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4331,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4332,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4333,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4334,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4335,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4336,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4337,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4338,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4339,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4340,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4341,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4342,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4343,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4344,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4345,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4346,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4347,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4348,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4349,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4350,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4351,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4352,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4353,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4354,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4355,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4356,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4357,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4358,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4359,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4360,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4361,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4362,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4363,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4364,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4365,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4366,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4367,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4368,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4369,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4370,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4371,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4372,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4373,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4374,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4375,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4376,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4377,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4378,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4379,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4380,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4381,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4382,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4383,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4384,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4385,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4386,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4387,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4388,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4389,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4390,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4391,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4392,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4393,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4394,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4395,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4396,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4397,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4398,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4399,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4400,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4401,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4402,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4403,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4404,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4405,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4406,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4407,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4408,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4409,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4410,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4411,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4412,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4413,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4414,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4415,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4416,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4417,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4418,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4419,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4420,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4421,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4422,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4423,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4424,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4425,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4426,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4427,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4428,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4429,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4430,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4431,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4432,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4433,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4434,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4435,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4436,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4437,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4438,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4439,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4440,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4441,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4442,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4443,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4444,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4445,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4446,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4447,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4448,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4449,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4450,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4451,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4452,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4453,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4454,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4455,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4456,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4457,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4458,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4459,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4460,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4461,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4462,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4463,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4464,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4465,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4466,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4467,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4468,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4469,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4470,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4471,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4472,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4473,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4474,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4475,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4476,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4477,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4478,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4479,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4480,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4481,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4482,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4483,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4484,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4485,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4486,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4487,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4488,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4489,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4490,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4491,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4492,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4493,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4494,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4495,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4496,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4497,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4498,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4499,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4500,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4501,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4502,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4503,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4504,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4505,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4506,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4507,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4508,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4509,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4510,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4511,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4512,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4513,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4514,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4515,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4516,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4517,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4518,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4519,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4520,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4521,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4522,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4523,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4524,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4525,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4526,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4527,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4528,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4529,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4530,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4531,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4532,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4533,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4534,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4535,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4536,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4537,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4538,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4539,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4540,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4541,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4542,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4543,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4544,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4545,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4546,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4547,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4548,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4549,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4550,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4551,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4552,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4553,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4554,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4555,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4556,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4557,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4558,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4559,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4560,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4561,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4562,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4563,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4564,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4565,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4566,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4567,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4568,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4569,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4570,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4571,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4572,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4573,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4574,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4575,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4576,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4577,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4578,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4579,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4580,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4581,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4582,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4583,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4584,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4585,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4586,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4587,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4588,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4589,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4590,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4591,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4592,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4593,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4594,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4595,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4596,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4597,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4598,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4599,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4600,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4601,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4602,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4603,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4604,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4605,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4606,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4607,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4608,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4609,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4610,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4611,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4612,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4613,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4614,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4615,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4616,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4617,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4618,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4619,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4620,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4621,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4622,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4623,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4624,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4625,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4626,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4627,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4628,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4629,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4630,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4631,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4632,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4633,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4634,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4635,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4636,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4637,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4638,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4639,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4640,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4641,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4642,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4643,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4644,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4645,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4646,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4647,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4648,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4649,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4650,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4651,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4652,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4653,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4654,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4655,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4656,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4657,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4658,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4659,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4660,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4661,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4662,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4663,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4664,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4665,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4666,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4667,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4668,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4669,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4670,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4671,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4672,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4673,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4674,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4675,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4676,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4677,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4678,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4679,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4680,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4681,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4682,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4683,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4684,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4685,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4686,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4687,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4688,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4689,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4690,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4691,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4692,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4693,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4694,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4695,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4696,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4697,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4698,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4699,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4700,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4701,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4702,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4703,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4704,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4705,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4706,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4707,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4708,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4709,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4710,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4711,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4712,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4713,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4714,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4715,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4716,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4717,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4718,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4719,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4720,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4721,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4722,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4723,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4724,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4725,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4726,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4727,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4728,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4729,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4730,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4731,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4732,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4733,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4734,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4735,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4736,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4737,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4738,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4739,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4740,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4741,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4742,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4743,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4744,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4745,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4746,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4747,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4748,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4749,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4750,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4751,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4752,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4753,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4754,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4755,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4756,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4757,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4758,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4759,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4760,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4761,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4762,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4763,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4764,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4765,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4766,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4767,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4768,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4769,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4770,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4771,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4772,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4773,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4774,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4775,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4776,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4777,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4778,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4779,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4780,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4781,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4782,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4783,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4784,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4785,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4786,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4787,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4788,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4789,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4790,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4791,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4792,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4793,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4794,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4795,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4796,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4797,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4798,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4799,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4800,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4801,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4802,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4803,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4804,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4805,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4806,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4807,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4808,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4809,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4810,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4811,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4812,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4813,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4814,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4815,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4816,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4817,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4818,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4819,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4820,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4821,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4822,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4823,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4824,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4825,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4826,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4827,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4828,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4829,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4830,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4831,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4832,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4833,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4834,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4835,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4836,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4837,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4838,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4839,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4840,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4841,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4842,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4843,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4844,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4845,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4846,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4847,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4848,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4849,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4850,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4851,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4852,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4853,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4854,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4855,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4856,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4857,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4858,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4859,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4860,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4861,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4862,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4863,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4864,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4865,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4866,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4867,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4868,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4869,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4870,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4871,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4872,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4873,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4874,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4875,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4876,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4877,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4878,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4879,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4880,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4881,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4882,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4883,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4884,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4885,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4886,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4887,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4888,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4889,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4890,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4891,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4892,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4893,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4894,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4895,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4896,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4897,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4898,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4899,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4900,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4901,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4902,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4903,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4904,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4905,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4906,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4907,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4908,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4909,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4910,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4911,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4912,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4913,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4914,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4915,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4916,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4917,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4918,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4919,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4920,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4921,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4922,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4923,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4924,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4925,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4926,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4927,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4928,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4929,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4930,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4931,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4932,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4933,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4934,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4935,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4936,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4937,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4938,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4939,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4940,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4941,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4942,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4943,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4944,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4945,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4946,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4947,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4948,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4949,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4950,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4951,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4952,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4953,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4954,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4955,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4956,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4957,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4958,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4959,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4960,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4961,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4962,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4963,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4964,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4965,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4966,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4967,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4968,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4969,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4970,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4971,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4972,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4973,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4974,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4975,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4976,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4977,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4978,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4979,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4980,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4981,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4982,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4983,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4984,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4985,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4986,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4987,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4988,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4989,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4990,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4991,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4992,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4993,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4994,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4995,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4996,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4997,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8
4998,5607575.5,5607575.5,0.0,0.0,5605605.5,5605605.5,0.0,0.0,5607426.5
4999,3211150.0,3211150.0,0.0,0.0,3212641.5,3212641.5,0.0,0.0,3211262.8


==> figs/data/loss_SGD_alpha_0.3_beta_30.0_lr0.001_NN1.csv <==
epoch,train_loss_total,bc_loss_train,bulk_loss_train,bcp_loss_train,test_loss_total,bc_loss_test,bulk_loss_train,bcp_loss_train,u_MSE
0,2.0015438,0.4988925,1.4931756,0.009475819,2.24939,0.74641746,1.4876244,0.015347892,0.39950973
1,12.21388,0.7566131,11.207754,0.24951254,12.631559,0.6358038,11.777637,0.21811886,0.48356545
2,118.446175,1.6438032,114.45194,2.3504238,123.022446,2.1827948,118.43685,2.4028027,1.886553
3,266.66946,4.8953257,257.2344,4.539731,273.6039,2.7581027,266.38748,4.458313,4.137684
4,62.785404,2.3569875,59.053864,1.3745539,65.02712,3.1406136,60.514225,1.3722833,2.5754242
5,35.446587,0.98818004,33.349014,1.1093935,36.170307,0.940262,34.110584,1.1194621,0.50756395
6,1.2973244,0.7039378,0.58445907,0.008927612,1.8562005,1.2560545,0.58946013,0.010685855,0.6623051
7,0.7586677,0.65629923,0.10211524,0.00025319078,1.268271,1.1659735,0.10180975,0.0004876264,0.5834068
8,0.67718905,0.6399549,0.036922857,0.00031126384,1.1671351,1.1303549,0.036582377,0.00019792888,0.55495757
9,0.66008854,0.6322642,0.027114348,0.0007099961,1.1404457,1.1128734,0.027060617,0.0005116034,0.54256266
10,0.6524418,0.6274207,0.024172511,0.000848571,1.1268635,1.1019489,0.024278589,0.0006359281,0.53578484
11,0.6466058,0.62364256,0.022112722,0.0008504921,1.1164815,1.0935454,0.022291502,0.0006445843,0.531085
12,0.64146763,0.62032783,0.020335974,0.00080380414,1.1073684,1.0862106,0.020547198,0.00061059283,0.52721167
13,0.6368122,0.61726046,0.018807154,0.00074455206,1.0990096,1.0794109,0.019033492,0.0005651218,0.5237117
14,0.6325564,0.6143583,0.017512642,0.0006854562,1.0912076,1.0729419,0.017746484,0.00051931065,0.52041674
15,0.628644,0.6115873,0.016426228,0.0006305025,1.0838618,1.0667212,0.016663939,0.00047668297,0.51726145
16,0.625029,0.60893047,0.015517928,0.000580608,1.0769057,1.0607101,0.01575755,0.0004380739,0.5142185
17,0.6216727,0.60637766,0.014759386,0.00053566135,1.0702909,1.0548879,0.014999674,0.00040341695,0.5112746
18,0.61854243,0.6039215,0.014125706,0.00049524574,1.0639784,1.0492402,0.014365765,0.00037237766,0.5084218
19,0.61561054,0.60155594,0.013595678,0.0004588846,1.0579356,1.0437562,0.013834836,0.00034456368,0.5056546
20,0.6128532,0.59927565,0.013151445,0.00042612758,1.0521351,1.0384264,0.013389139,0.00031960735,0.5029684
21,0.6102506,0.59707594,0.012778085,0.0003965578,1.0465535,1.0332425,0.013013854,0.000297168,0.5003591
22,0.60778534,0.59495234,0.012463155,0.00036981757,1.0411704,1.0281968,0.01269665,0.0002769548,0.49782345
23,0.60544276,0.5929009,0.012196302,0.00034558697,1.0359682,1.0232823,0.012427206,0.0002587088,0.4953579
24,0.6032103,0.59091777,0.01196891,0.00032358518,1.0309317,1.0184925,0.012196976,0.00024220128,0.49295956
25,0.601077,0.5889996,0.011773837,0.0003035675,1.0260475,1.0138214,0.011998869,0.00022723639,0.4906255
26,0.59903365,0.5871432,0.011605148,0.00028531696,1.0213042,1.0092636,0.011827004,0.00021363734,0.48835334
27,0.5970722,0.58534557,0.0114579545,0.0002686464,1.0166919,1.0048141,0.011676502,0.00020125907,0.48614037
28,0.5951854,0.58360386,0.011328188,0.000253386,1.0122017,1.0004683,0.011543353,0.00018996316,0.48398444
29,0.5933675,0.5819156,0.011212503,0.00023939132,1.0078253,0.99622136,0.011424216,0.0001796374,0.4818835
30,0.5916131,0.5802784,0.01110816,0.00022653189,1.003556,0.99206936,0.011316397,0.00017017442,0.47983536
31,0.58991754,0.57868993,0.011012889,0.0002146928,0.99938744,0.9880084,0.011217619,0.00016148767,0.47783828
32,0.58827674,0.5771481,0.010924854,0.00020377421,0.9953146,0.984035,0.011126088,0.0001534964,0.47589028
33,0.586687,0.5756509,0.010842528,0.00019368301,0.99133235,0.98014593,0.011040267,0.0001461317,0.47398984
34,0.5851457,0.57419664,0.010764693,0.00018434128,0.9874359,0.97633755,0.010958962,0.00013932814,0.4721354
35,0.5836494,0.57278335,0.010690372,0.00017567672,0.9836215,0.97260725,0.010881205,0.00013303275,0.4703252
36,0.5821959,0.5714095,0.010618746,0.00016762578,0.9798857,0.96895236,0.010806169,0.0001271951,0.46855804
37,0.58078307,0.5700737,0.010549196,0.0001601324,0.976225,0.96537,0.010733264,0.00012177139,0.46683246
38,0.57940847,0.5687741,0.010481212,0.00015314727,0.9726367,0.96185803,0.010661968,0.00011672552,0.46514717
39,0.5780708,0.5675098,0.010414393,0.00014662306,0.96911746,0.9584136,0.010591894,0.00011202061,0.46350095
40,0.576768,0.566279,0.010348439,0.0001405203,0.9656652,0.95503485,0.010522741,0.000107624735,0.46189252
41,0.57549876,0.5650808,0.010283112,0.00013480207,0.96227753,0.95171976,0.010454266,0.000103511855,0.46032086
42,0.5742617,0.563914,0.010218234,0.00012943594,0.95895207,0.9484661,0.010386295,9.9656936e-05,0.4587848
43,0.57305557,0.56277746,0.010153685,0.00012439217,0.95568705,0.9452723,0.010318715,9.60379e-05,0.4572834
44,0.57187915,0.5616702,0.010089365,0.00011964531,0.9524803,0.9421363,0.010251425,9.2632516e-05,0.45581558
45,0.5707314,0.56059104,0.010025225,0.00011517011,0.94933033,0.9390566,0.010184356,8.94256e-05,0.45438042
46,0.5696114,0.5595392,0.009961218,0.000110945904,0.9462354,0.9360315,0.01011749,8.640026e-05,0.45297703
47,0.5685179,0.55851364,0.009897343,0.000106952335,0.9431938,0.9330594,0.010050817,8.3539744e-05,0.45160446
48,0.56745034,0.5575136,0.009833593,0.00010317209,0.94020426,0.9301391,0.009984313,8.083347e-05,0.45026192
49,0.5664078,0.5565382,0.009769976,9.9590325e-05,0.9372651,0.92726886,0.009918,7.8269375e-05,0.4489486
50,0.5653894,0.5555867,0.009706511,9.619031e-05,0.9343754,0.9244477,0.009851887,7.5834556e-05,0.4476637
51,0.5643946,0.5546584,0.009643219,9.296032e-05,0.93153375,0.92167425,0.009786008,7.3519834e-05,0.4464065
52,0.5634225,0.5537525,0.009580134,8.988828e-05,0.92873865,0.9189469,0.009720372,7.131764e-05,0.44517624
53,0.5624725,0.55286825,0.009517282,8.69619e-05,0.9259893,0.916265,0.009655036,6.921953e-05,0.44397217
54,0.56154406,0.5520052,0.009454706,8.4172665e-05,0.9232844,0.91362715,0.009590014,6.721603e-05,0.4427937
55,0.5606364,0.5511624,0.009392432,8.150938e-05,0.92062294,0.9110323,0.009525326,6.530293e-05,0.44164008
56,0.5597491,0.5503397,0.0093304785,7.896552e-05,0.91800404,0.9084795,0.009461019,6.347259e-05,0.44051078
57,0.5588815,0.5495361,0.0092688985,7.653275e-05,0.9154264,0.9059676,0.009397116,6.17199e-05,0.43940514
58,0.5580332,0.5487513,0.00920771,7.420474e-05,0.91288966,0.90349597,0.0093336515,6.0039758e-05,0.4383225
59,0.55720353,0.5479846,0.0091469465,7.19736e-05,0.9103924,0.9010633,0.009270646,5.8426696e-05,0.43726245
60,0.5563921,0.5472356,0.0090866275,6.9834605e-05,0.907934,0.898669,0.00920813,5.6878256e-05,0.43622434
61,0.5555983,0.5465038,0.009026787,6.7781926e-05,0.9055134,0.89631194,0.0091461195,5.53892e-05,0.43520755
62,0.5548219,0.54578865,0.008967442,6.580964e-05,0.90313023,0.89399165,0.009084644,5.3955082e-05,0.43421164
63,0.55406225,0.5450897,0.0089086145,6.391442e-05,0.9007832,0.8917069,0.009023714,5.2574786e-05,0.43323615
64,0.55331904,0.5444066,0.008850323,6.209192e-05,0.8984719,0.8894573,0.008963357,5.1242732e-05,0.43228054
65,0.55259174,0.54373884,0.008792584,6.0336708e-05,0.8961955,0.88724196,0.00890359,4.9957285e-05,0.43134433
66,0.55188024,0.5430862,0.008735413,5.8646e-05,0.8939532,0.8850601,0.008844413,4.8716505e-05,0.43042704
67,0.55118364,0.5424478,0.008678822,5.7016783e-05,0.8917443,0.88291097,0.00878584,4.751684e-05,0.4295282
68,0.550502,0.54182374,0.008622815,5.5444405e-05,0.8895683,0.88079405,0.008727891,4.635604e-05,0.4286475
69,0.5498348,0.54121345,0.008567405,5.3928037e-05,0.8874244,0.8787086,0.008670559,4.5232813e-05,0.4277844
70,0.5491817,0.54061663,0.008512609,5.246394e-05,0.885312,0.87665397,0.008613857,4.4145327e-05,0.4269386
71,0.5485424,0.5400329,0.008458422,5.1049345e-05,0.8832307,0.8746298,0.008557797,4.30904e-05,0.42610958
72,0.5479165,0.5394619,0.008404851,4.9681497e-05,0.8811795,0.87263507,0.008502383,4.206818e-05,0.42529696
73,0.5473036,0.53890336,0.008351903,4.835903e-05,0.8791581,0.8706694,0.008447604,4.1075913e-05,0.42450047
74,0.5467036,0.5383569,0.0082995705,4.707939e-05,0.8771656,0.86873204,0.00839347,4.0112594e-05,0.42371964
75,0.54611593,0.53782225,0.008247862,4.584106e-05,0.87520194,0.8668228,0.00833998,3.9177055e-05,0.42295414
76,0.5455406,0.53729916,0.008196779,4.4641616e-05,0.87326634,0.86494094,0.008287138,3.8267503e-05,0.42220363
77,0.544977,0.5367873,0.008146313,4.3479777e-05,0.8713582,0.8630859,0.0082349265,3.738283e-05,0.4214678
78,0.54442525,0.5362864,0.008096464,4.2354008e-05,0.86947715,0.86125726,0.0081833545,3.6523335e-05,0.42074627
79,0.54388463,0.53579617,0.008047239,4.1262047e-05,0.8676228,0.8594547,0.008132427,3.5685913e-05,0.42003873
80,0.5433552,0.53531635,0.007998621,4.0203602e-05,0.86579424,0.8576773,0.008082121,3.487087e-05,0.4193449
81,0.5428365,0.5348467,0.007950616,3.9176484e-05,0.86399144,0.8559249,0.008032452,3.407702e-05,0.41866443
82,0.54232836,0.53438693,0.007903208,3.81797e-05,0.8622137,0.85419697,0.007983389,3.330349e-05,0.41799712
83,0.5418305,0.53393686,0.007856403,3.721213e-05,0.86046046,0.852493,0.007934952,3.254981e-05,0.41734254
84,0.54134285,0.5334964,0.007810195,3.6272435e-05,0.85873175,0.8508128,0.007887124,3.181417e-05,0.4167005
85,0.5408649,0.53306496,0.0077645695,3.5359903e-05,0.85702664,0.8491556,0.007839894,3.109738e-05,0.41607076
86,0.5403966,0.5326426,0.0077195275,3.4473192e-05,0.8553448,0.8475211,0.0077932677,3.0397823e-05,0.41545293
87,0.53993773,0.53222907,0.007675056,3.3611763e-05,0.8536861,0.8459091,0.007747224,2.9715366e-05,0.4148468
88,0.5394881,0.5318241,0.007631159,3.277415e-05,0.85204977,0.844319,0.0077017765,2.9049093e-05,0.41425216
89,0.53904724,0.5314275,0.007587818,3.1959593e-05,0.8504359,0.84275067,0.0076568886,2.8398992e-05,0.4136688
90,0.53861535,0.5310391,0.0075450335,3.1167827e-05,0.84884363,0.8412033,0.007612568,2.7763603e-05,0.4130963
91,0.5381919,0.5306587,0.0075027915,3.0397236e-05,0.84727275,0.8396768,0.007568813,2.7142907e-05,0.4125346
92,0.53777677,0.5302861,0.007461095,2.9647723e-05,0.8457229,0.83817077,0.007525606,2.6536372e-05,0.4119834
93,0.53737,0.5299212,0.0074199187,2.891884e-05,0.8441938,0.83668494,0.007482947,2.5944546e-05,0.41144252
94,0.53697103,0.52956355,0.007379274,2.8209059e-05,0.84268504,0.83521885,0.007440815,2.536525e-05,0.41091168
95,0.53657997,0.5292133,0.007339144,2.7517972e-05,0.8411962,0.8337722,0.0073992256,2.4799096e-05,0.4103907
96,0.5361966,0.5288702,0.0072995187,2.6845551e-05,0.83972716,0.8323448,0.0073581473,2.4246043e-05,0.40987933
97,0.5358206,0.52853405,0.007260399,2.6190617e-05,0.8382773,0.83093596,0.007317585,2.3704872e-05,0.40937746
98,0.53545195,0.5282046,0.0072217667,2.555293e-05,0.83684653,0.8295458,0.007277523,2.3175333e-05,0.40888476
99,0.53509045,0.5278819,0.0071836184,2.4931584e-05,0.8354344,0.82817376,0.007237958,2.2657716e-05,0.40840113
100,0.5347359,0.52756566,0.0071459496,2.4326417e-05,0.83404064,0.8268196,0.0071988837,2.2151222e-05,0.40792644
101,0.5343882,0.5272557,0.007108755,2.373678e-05,0.832665,0.8254831,0.00716029,2.1655962e-05,0.40746033
102,0.53404737,0.52695215,0.007072019,2.3162198e-05,0.831307,0.8241637,0.007122171,2.1170903e-05,0.40700272
103,0.53371274,0.5266544,0.0070357383,2.260226e-05,0.82996666,0.82286143,0.0070845215,2.0696856e-05,0.4065535
104,0.5333847,0.5263627,0.006999908,2.205642e-05,0.8286435,0.821576,0.007047321,2.023258e-05,0.40611237
105,0.5330627,0.5260767,0.006964515,2.1524447e-05,0.8273373,0.82030696,0.007010576,1.9778136e-05,0.4056792
106,0.5327471,0.52579653,0.006929556,2.1005659e-05,0.8260478,0.8190542,0.0069742766,1.9333529e-05,0.40525392
107,0.53243726,0.52552176,0.006895026,2.050028e-05,0.82477456,0.8178173,0.0069384105,1.8898176e-05,0.4048362
108,0.5321334,0.52525246,0.0068609137,2.0007397e-05,0.8235175,0.81659603,0.0069029746,1.8472101e-05,0.40442604
109,0.5318352,0.5249884,0.0068272054,1.9526742e-05,0.8222763,0.8153903,0.006867957,1.8055072e-05,0.4040232
110,0.5315426,0.5247296,0.0067939134,1.9057903e-05,0.8210509,0.81419986,0.006833359,1.7646615e-05,0.40362757
111,0.53125536,0.52447575,0.006761021,1.860049e-05,0.8198407,0.81302434,0.006799172,1.7246766e-05,0.40323898
112,0.53097373,0.524227,0.0067285164,1.8154476e-05,0.8186457,0.8118635,0.0067653903,1.685556e-05,0.40285727
113,0.5306971,0.523983,0.006696397,1.7719467e-05,0.81746554,0.8107171,0.0067319935,1.6472568e-05,0.4024824
114,0.53042567,0.52374375,0.006664657,1.7294948e-05,0.8163001,0.80958503,0.006698994,1.6096967e-05,0.4021141
115,0.5301593,0.52350914,0.0066332943,1.6880917e-05,0.8151491,0.80846703,0.006666371,1.5729749e-05,0.4017523
116,0.5298978,0.5232791,0.0066022957,1.6477054e-05,0.81401235,0.80736285,0.0066341306,1.5370568e-05,0.40139687
117,0.5296412,0.52305347,0.006571663,1.608292e-05,0.81288964,0.8062723,0.0066022603,1.5018408e-05,0.4010477
118,0.5293892,0.52283216,0.006541377,1.569823e-05,0.81178063,0.8051952,0.006570742,1.4673631e-05,0.40070465
119,0.5291419,0.52261513,0.0065114484,1.532317e-05,0.8106852,0.80413127,0.0065395976,1.4336483e-05,0.40036756
120,0.5288991,0.5224022,0.006481868,1.4956473e-05,0.80960333,0.8030805,0.0065088,1.4005618e-05,0.40003636
121,0.52866066,0.52219343,0.0064526205,1.459889e-05,0.8085345,0.8020424,0.0064783525,1.3682167e-05,0.3997109
122,0.5284265,0.5219886,0.0064237076,1.4249873e-05,0.80747855,0.8010169,0.0064482475,1.3365492e-05,0.39939106
123,0.5281966,0.5217876,0.0063951276,1.3909308e-05,0.80643547,0.80000395,0.0064184805,1.3055276e-05,0.39907682
124,0.5279709,0.5215905,0.006366861,1.3577026e-05,0.8054049,0.7990031,0.0063890405,1.27521635e-05,0.39876792
125,0.5277491,0.521397,0.006338914,1.3252556e-05,0.80438673,0.79801434,0.0063599255,1.2454918e-05,0.39846444
126,0.52753156,0.52120733,0.0063112825,1.2935897e-05,0.8033809,0.7970376,0.0063311355,1.2164384e-05,0.3981661
127,0.52731764,0.52102107,0.00628396,1.2626773e-05,0.80238694,0.7960724,0.0063026613,1.1880095e-05,0.3978729
128,0.5271077,0.52083844,0.006256945,1.2324871e-05,0.80140495,0.7951188,0.0062745,1.1601614e-05,0.39758468
129,0.52690136,0.5206591,0.006230222,1.2030197e-05,0.8004345,0.7941766,0.006246645,1.1329127e-05,0.39730138
130,0.5266987,0.52048314,0.006203804,1.1742603e-05,0.7994758,0.7932456,0.006219095,1.1062494e-05,0.39702293
131,0.5264996,0.5203105,0.006177664,1.1461598e-05,0.7985282,0.79232556,0.006191842,1.0801468e-05,0.39674914
132,0.5263042,0.5201412,0.006151814,1.118752e-05,0.79759175,0.79141635,0.006164877,1.0546496e-05,0.39648002
133,0.52611196,0.5199748,0.0061262464,1.0919888e-05,0.7966665,0.790518,0.0061382065,1.0296835e-05,0.39621547
134,0.5259232,0.5198116,0.0061009554,1.0658692e-05,0.79575205,0.7896302,0.0061118216,1.0052875e-05,0.39595535
135,0.52573776,0.5196514,0.006075939,1.04033725e-05,0.79484826,0.78875273,0.006085718,9.813978e-06,0.39569962
136,0.5255555,0.5194942,0.006051196,1.01541855e-05,0.7939551,0.7878856,0.006059894,9.580611e-06,0.39544815
137,0.5253763,0.51933974,0.006026715,9.910949e-06,0.79307216,0.7870285,0.00603434,9.352224e-06,0.39520088
138,0.52520037,0.5191882,0.0060024937,9.673691e-06,0.79219943,0.7861813,0.006009053,9.129346e-06,0.39495772
139,0.5250273,0.51903933,0.0059785275,9.441964e-06,0.791337,0.78534406,0.005984034,8.9110135e-06,0.39471868
140,0.5248574,0.51889336,0.0059548193,9.215718e-06,0.79048437,0.7845164,0.005959272,8.697972e-06,0.39448357
141,0.5246902,0.51874983,0.005931361,8.994639e-06,0.78964156,0.7836983,0.0059347744,8.489488e-06,0.39425233
142,0.524526,0.5186091,0.0059081526,8.778951e-06,0.7888085,0.7828897,0.005910527,8.286056e-06,0.39402488
143,0.52436453,0.51847076,0.0058851857,8.568479e-06,0.787985,0.78209037,0.0058865338,8.087513e-06,0.39380127
144,0.5242058,0.518335,0.0058624656,8.363056e-06,0.7871708,0.7813002,0.0058627934,7.893275e-06,0.39358124
145,0.5240499,0.5182017,0.0058399793,8.162305e-06,0.7863659,0.78051895,0.0058392966,7.703859e-06,0.39336488
146,0.5238964,0.5180707,0.005817725,7.96646e-06,0.78557014,0.7797466,0.0058160364,7.5187013e-06,0.39315206
147,0.52374554,0.5179421,0.005795701,7.775222e-06,0.7847834,0.77898306,0.005793015,7.3382243e-06,0.3929427
148,0.5235972,0.5178157,0.005773908,7.5886114e-06,0.7840055,0.77822816,0.00577023,7.161952e-06,0.39273673
149,0.5234514,0.5176917,0.00575234,7.4065597e-06,0.7832365,0.77748185,0.0057476778,6.9900784e-06,0.39253414
150,0.523308,0.5175698,0.005730995,7.2287794e-06,0.78247607,0.7767439,0.0057253568,6.822547e-06,0.39233482
151,0.52316695,0.51745003,0.0057098647,7.0552114e-06,0.78172433,0.7760144,0.0057032546,6.658927e-06,0.39213872
152,0.5230283,0.51733243,0.005688956,6.8859104e-06,0.78098077,0.7752929,0.0056813774,6.499639e-06,0.3919458
153,0.522892,0.517217,0.005668259,6.7208434e-06,0.7802455,0.77457947,0.0056597223,6.3445996e-06,0.39175597
154,0.5227577,0.5171034,0.005647773,6.5597496e-06,0.77951854,0.77387404,0.0056382935,6.1933665e-06,0.39156914
155,0.5226257,0.5169918,0.0056274976,6.40253e-06,0.77879953,0.77317643,0.0056170705,6.046204e-06,0.39138535
156,0.522496,0.5168823,0.005607426,6.2491295e-06,0.7780885,0.77248657,0.0055960654,5.9027443e-06,0.39120445
157,0.52236825,0.5167746,0.0055875587,6.0994876e-06,0.7773854,0.7718044,0.005575266,5.7632283e-06,0.39102653
158,0.5222426,0.51666874,0.0055678952,5.953462e-06,0.77669007,0.7711298,0.0055546747,5.627541e-06,0.39085138
159,0.5221189,0.5165647,0.005548423,5.8112846e-06,0.7760022,0.77046245,0.00553429,5.4956104e-06,0.390679
160,0.52199733,0.5164625,0.0055291606,5.672386e-06,0.7753221,0.76980263,0.0055141146,5.3674444e-06,0.39050934
161,0.52187777,0.51636213,0.005510079,5.53701e-06,0.7746493,0.76914996,0.005494133,5.242609e-06,0.3903424
162,0.52176,0.51626337,0.0054911957,5.4051548e-06,0.7739839,0.76850444,0.005474355,5.1216175e-06,0.39017802
163,0.5216441,0.5161663,0.0054725,5.2765563e-06,0.7733258,0.767866,0.005454764,5.0041776e-06,0.39001632
164,0.5215301,0.51607096,0.0054539894,5.151188e-06,0.77267486,0.7672346,0.005435372,4.890192e-06,0.38985702
165,0.52141786,0.5159772,0.005435667,5.0290623e-06,0.77203083,0.7666099,0.0054161674,4.7796793e-06,0.38970032
166,0.5213074,0.515885,0.0054175328,4.9099626e-06,0.7713938,0.765992,0.0053971577,4.6724617e-06,0.389546
167,0.52119875,0.5157944,0.005399572,4.794067e-06,0.7707637,0.7653808,0.0053783352,4.568594e-06,0.3893941
168,0.5210917,0.5157052,0.005381788,4.6811438e-06,0.7701403,0.7647761,0.0053596897,4.4682306e-06,0.3892446
169,0.5209864,0.5156176,0.0053641815,4.5711395e-06,0.7695237,0.7641781,0.005341234,4.3711684e-06,0.38909736
170,0.5208828,0.51553154,0.0053467536,4.4640383e-06,0.7689136,0.7635864,0.005322955,4.277371e-06,0.3889524
171,0.5207806,0.5154468,0.0053294967,4.359732e-06,0.7683101,0.7630011,0.0053048595,4.1864682e-06,0.38880965
172,0.52068007,0.5153634,0.0053124153,4.258232e-06,0.7677131,0.7624221,0.0052869404,4.0989844e-06,0.38866916
173,0.52058125,0.51528156,0.0052954983,4.1596136e-06,0.7671223,0.76184916,0.0052691945,4.0145587e-06,0.38853082
174,0.5204838,0.515201,0.0052787443,4.0635987e-06,0.766538,0.76128244,0.005251619,3.933249e-06,0.38839453
175,0.52038777,0.51512164,0.00526216,3.970092e-06,0.76595974,0.7607216,0.0052342163,3.8550183e-06,0.38826045
176,0.5202933,0.5150437,0.0052457387,3.8793464e-06,0.7653875,0.76016676,0.0052169804,3.7796929e-06,0.38812828
177,0.52020025,0.51496696,0.005229491,3.7909754e-06,0.76482147,0.75961787,0.005199929,3.7073944e-06,0.38799816
178,0.52010864,0.51489156,0.005213389,3.70522e-06,0.76426136,0.7590747,0.0051830253,3.6380127e-06,0.38786998
179,0.52001846,0.51481736,0.005197451,3.621831e-06,0.763707,0.7585371,0.0051662917,3.5715072e-06,0.3877438
180,0.5199295,0.51474434,0.0051816683,3.540897e-06,0.7631585,0.75800526,0.005149723,3.5078638e-06,0.38761947
181,0.51984197,0.51467246,0.0051660375,3.4624193e-06,0.76261586,0.7574791,0.0051333103,3.4472337e-06,0.38749704
182,0.5197558,0.5146018,0.0051505608,3.3861206e-06,0.76207864,0.7569582,0.0051170527,3.389285e-06,0.3873764
183,0.5196708,0.5145322,0.0051352396,3.3121528e-06,0.76154727,0.75644296,0.0051009585,3.3341414e-06,0.38725767
184,0.51958716,0.51446384,0.005120075,3.240313e-06,0.7610213,0.755933,0.005085031,3.2817018e-06,0.38714057
185,0.5195047,0.5143965,0.0051050503,3.1707257e-06,0.7605007,0.75542825,0.005069245,3.231837e-06,0.38702533
186,0.51942337,0.5143301,0.0050901766,3.1033642e-06,0.75998557,0.75492877,0.005053615,3.1847483e-06,0.38691175
187,0.5193434,0.5142649,0.0050754417,3.0381811e-06,0.7594758,0.7544345,0.00503813,3.14042e-06,0.3867998
188,0.51926446,0.5142006,0.0050608534,2.9750354e-06,0.7589713,0.75394535,0.0050227987,3.098522e-06,0.38668957
189,0.51918674,0.5141374,0.0050464184,2.9139367e-06,0.7584718,0.7534611,0.0050076228,3.0592807e-06,0.386581
190,0.5191101,0.5140751,0.0050321156,2.8549462e-06,0.7579776,0.75298196,0.0049925838,3.0226975e-06,0.38647395
191,0.51903456,0.5140138,0.005017955,2.7978315e-06,0.75748837,0.7525077,0.004977701,2.9885603e-06,0.38636857
192,0.51896024,0.51395357,0.0050039357,2.7426174e-06,0.7570042,0.75203824,0.0049629593,2.9569107e-06,0.38626465
193,0.51888686,0.51389414,0.004990057,2.6894384e-06,0.7565249,0.7515736,0.0049483613,2.9276787e-06,0.38616222
194,0.5188146,0.51383567,0.004976309,2.638141e-06,0.75605047,0.75111365,0.0049338946,2.9009493e-06,0.38606137
195,0.5187433,0.51377803,0.0049626976,2.5886811e-06,0.7555809,0.75065845,0.0049195793,2.8767106e-06,0.38596192
196,0.51867306,0.5137213,0.0049492163,2.541139e-06,0.7551161,0.75020784,0.0049053943,2.8547145e-06,0.3858639
197,0.51860374,0.5136654,0.004935867,2.4953256e-06,0.7546559,0.7497617,0.0048913443,2.835154e-06,0.38576737
198,0.5185355,0.5136104,0.004922657,2.4513197e-06,0.75420046,0.7493202,0.0048774453,2.8178392e-06,0.38567218
199,0.51846814,0.5135562,0.0049095745,2.4089863e-06,0.75374955,0.74888307,0.0048636734,2.8029438e-06,0.38557842
200,0.51840186,0.51350284,0.0048966166,2.3684624e-06,0.75330323,0.7484504,0.0048500304,2.7904575e-06,0.38548595
201,0.51833636,0.51345026,0.004883783,2.329611e-06,0.7528613,0.748022,0.0048365197,2.7798526e-06,0.3853948
202,0.51827174,0.5133984,0.004871084,2.292449e-06,0.7524238,0.7475979,0.004823149,2.771832e-06,0.385305
203,0.51820815,0.5133474,0.004858504,2.256939e-06,0.7519906,0.74717796,0.0048098993,2.7658275e-06,0.38521644
204,0.5181454,0.51329714,0.0048460476,2.223059e-06,0.7515619,0.74676234,0.0047967834,2.7620663e-06,0.38512915
205,0.51808345,0.51324755,0.004833717,2.1906562e-06,0.7511373,0.74635077,0.004783791,2.7604976e-06,0.3850431
206,0.5180223,0.5131987,0.0048215063,2.1600215e-06,0.7507169,0.74594325,0.0047709253,2.7610013e-06,0.38495827
207,0.51796216,0.5131506,0.0048094173,2.1308358e-06,0.7503009,0.74553996,0.0047581852,2.763851e-06,0.38487464
208,0.5179027,0.5131031,0.0047974507,2.103196e-06,0.7498888,0.7451405,0.0047455714,2.7685426e-06,0.38479218
209,0.5178441,0.5130564,0.004785598,2.07707e-06,0.74948084,0.74474496,0.004733081,2.7754265e-06,0.38471085
210,0.5177862,0.5130103,0.004773861,2.0524215e-06,0.74907696,0.7443535,0.0047207098,2.784359e-06,0.38463065
211,0.51772916,0.5129649,0.00476224,2.029265e-06,0.7486769,0.7439656,0.004708458,2.7952515e-06,0.38455164
212,0.51767284,0.5129201,0.0047507407,2.0074883e-06,0.7482807,0.7435816,0.0046963315,2.8082688e-06,0.3844737
213,0.5176173,0.512876,0.00473935,1.9872316e-06,0.74788857,0.74320143,0.004684319,2.8232514e-06,0.3843969
214,0.51756257,0.5128325,0.004728073,1.9682782e-06,0.7475002,0.7428249,0.0046724263,2.8401769e-06,0.38432106
215,0.5175084,0.51278955,0.0047169025,1.9508043e-06,0.74711573,0.7424522,0.004660643,2.8589313e-06,0.3842463
216,0.5174549,0.51274717,0.004705844,1.9346967e-06,0.74673486,0.742083,0.0046489723,2.879808e-06,0.3841726
217,0.5174023,0.5127055,0.0046948968,1.9199008e-06,0.74635786,0.7417175,0.0046374192,2.9023738e-06,0.38409993
218,0.5173503,0.5126644,0.004684059,1.9064363e-06,0.74598426,0.74135536,0.004625985,2.9270711e-06,0.3840282
219,0.517299,0.5126238,0.004673325,1.8943311e-06,0.74561447,0.74099684,0.004614649,2.9535524e-06,0.38395748
220,0.5172484,0.5125838,0.0046626986,1.8834684e-06,0.745248,0.7406416,0.0046034325,2.9818661e-06,0.38388774
221,0.5171983,0.5125443,0.004652186,1.873905e-06,0.7448853,0.7402899,0.0045923344,3.011885e-06,0.3838189
222,0.51714903,0.5125054,0.00464177,1.8656375e-06,0.744526,0.73994166,0.0045813336,3.0439285e-06,0.38375106
223,0.5171002,0.5124669,0.0046314667,1.8585872e-06,0.7441703,0.7395968,0.004570452,3.0777467e-06,0.38368416
224,0.5170521,0.512429,0.004621255,1.8528345e-06,0.7438179,0.73925513,0.004559669,3.1131412e-06,0.38361806
225,0.51700455,0.51239157,0.0046111513,1.8482402e-06,0.7434687,0.7389166,0.0045489925,3.1504253e-06,0.38355297
226,0.5169577,0.51235473,0.00460115,1.8448332e-06,0.7431232,0.73858154,0.0045384243,3.1895006e-06,0.38348866
227,0.5169113,0.51231825,0.0045912485,1.8426246e-06,0.7427808,0.7382496,0.0045279586,3.2302507e-06,0.3834253
228,0.51686555,0.51228225,0.0045814426,1.8416054e-06,0.7424417,0.7379208,0.004517593,3.2726e-06,0.38336265
229,0.5168204,0.5122468,0.0045717345,1.8417298e-06,0.7421057,0.7375951,0.0045073302,3.3167425e-06,0.38330096
230,0.5167758,0.5122118,0.0045621265,1.8430114e-06,0.74177295,0.73727244,0.004497169,3.3625818e-06,0.3832401
231,0.5167317,0.5121772,0.0045526163,1.8453952e-06,0.74144334,0.73695284,0.0044871112,3.4099546e-06,0.38318002
232,0.51668817,0.51214314,0.004543202,1.8488734e-06,0.74111694,0.73663634,0.004477153,3.4590553e-06,0.38312072
233,0.5166452,0.51210946,0.004533884,1.8535359e-06,0.7407936,0.73632276,0.004467295,3.509767e-06,0.38306218
234,0.5166027,0.5120762,0.004524652,1.8592282e-06,0.7404732,0.7360121,0.0044575282,3.56199e-06,0.38300446
235,0.51656073,0.51204336,0.00451552,1.8660262e-06,0.74015594,0.7357044,0.004447865,3.6158879e-06,0.38294747
236,0.51651925,0.51201093,0.004506481,1.8738372e-06,0.7398415,0.73539954,0.004438295,3.6714412e-06,0.38289124
237,0.51647836,0.5119789,0.0044975327,1.8827348e-06,0.73953,0.73509747,0.004428822,3.7283571e-06,0.38283578
238,0.5164378,0.5119473,0.004488671,1.8927134e-06,0.7392216,0.7347983,0.0044194376,3.7868024e-06,0.38278094
239,0.5163979,0.5119161,0.0044798995,1.9036418e-06,0.738916,0.73450196,0.0044101505,3.84696e-06,0.3827269
240,0.51635844,0.5118853,0.004471222,1.9156641e-06,0.7386132,0.7342083,0.00440096,3.9085003e-06,0.38267356
241,0.5163193,0.51185477,0.0044626286,1.9285912e-06,0.7383132,0.73391736,0.0043918537,3.971524e-06,0.38262093
242,0.5162808,0.51182467,0.0044541247,1.9425613e-06,0.73801595,0.73362905,0.0043828445,4.0362065e-06,0.3825689
243,0.5162426,0.5117949,0.004445706,1.95759e-06,0.73772156,0.73334354,0.0043739197,4.1020808e-06,0.38251758
244,0.51620495,0.5117656,0.004437374,1.9734537e-06,0.7374299,0.73306066,0.004365087,4.169509e-06,0.38246697
245,0.5161676,0.5117365,0.004429129,1.9902575e-06,0.7371408,0.7327802,0.004356348,4.2382944e-06,0.382417
246,0.5161309,0.5117079,0.004420966,2.0081413e-06,0.73685443,0.73250246,0.004347692,4.30871e-06,0.38236764
247,0.51609445,0.51167953,0.004412888,2.0269174e-06,0.7365707,0.73222727,0.0043391227,4.3802484e-06,0.38231888
248,0.51605844,0.5116515,0.0044048904,2.046588e-06,0.7362897,0.7319546,0.004330641,4.4533685e-06,0.38227072
249,0.5160229,0.51162386,0.0043969774,2.0672073e-06,0.7360111,0.7316843,0.004322245,4.52792e-06,0.3822233
250,0.5159877,0.51159644,0.0043891435,2.088694e-06,0.7357352,0.73141664,0.0043139327,4.603665e-06,0.3821764
251,0.5159529,0.5115694,0.004381393,2.1110932e-06,0.7354617,0.7311513,0.004305706,4.6807604e-06,0.38213012
252,0.5159186,0.51154274,0.004373721,2.1343849e-06,0.73519075,0.7308884,0.004297557,4.7591416e-06,0.3820844
253,0.5158845,0.5115163,0.0043661287,2.158576e-06,0.7349222,0.73062783,0.0042894967,4.8390516e-06,0.38203922
254,0.5158509,0.5114901,0.0043586087,2.183634e-06,0.73465616,0.7303697,0.0042815097,4.91998e-06,0.38199466
255,0.5158177,0.5114643,0.004351174,2.2095076e-06,0.73439246,0.73011386,0.0042736093,5.002378e-06,0.38195065
256,0.5157848,0.5114387,0.0043438124,2.2362433e-06,0.73413104,0.7298602,0.00426579,5.0859207e-06,0.3819072
257,0.51575226,0.51141346,0.004336537,2.2637794e-06,0.73387223,0.729609,0.0042580543,5.1710113e-06,0.38186425
258,0.51572007,0.5113885,0.00432933,2.2922222e-06,0.73361564,0.72936,0.004250393,5.257322e-06,0.38182187
259,0.51568824,0.51136374,0.004322199,2.321426e-06,0.7333616,0.7291134,0.0042428104,5.3447307e-06,0.38177997
260,0.51565677,0.5113393,0.0043151393,2.351468e-06,0.7331095,0.7288687,0.0042353007,5.4331854e-06,0.38173857
261,0.51562566,0.5113151,0.0043081595,2.3822502e-06,0.73285985,0.72862643,0.004227878,5.523193e-06,0.38169783
262,0.51559484,0.5112912,0.0043012453,2.4139756e-06,0.7326123,0.72838616,0.0042205243,5.6143094e-06,0.38165745
263,0.5155644,0.51126754,0.0042944048,2.4463475e-06,0.7323669,0.728148,0.004213241,5.706333e-06,0.38161764
264,0.5155343,0.5112441,0.0042876396,2.4795609e-06,0.732124,0.7279121,0.0042060413,5.7996795e-06,0.38157827
265,0.51550436,0.51122093,0.0042809458,2.5135564e-06,0.731883,0.7276782,0.00419891,5.89433e-06,0.38153934
266,0.51547486,0.511198,0.004274316,2.5482582e-06,0.7316443,0.72744644,0.004191856,5.9899676e-06,0.38150093
267,0.51544565,0.51117533,0.0042677633,2.5837537e-06,0.7314077,0.7272168,0.004184871,6.086835e-06,0.38146302
268,0.51541674,0.51115286,0.0042612813,2.620024e-06,0.73117316,0.726989,0.0041779643,6.184907e-06,0.3814255
269,0.5153882,0.51113063,0.004254862,2.6569685e-06,0.73094064,0.72676325,0.004171123,6.283943e-06,0.38138852
270,0.5153598,0.51110864,0.004248512,2.6946748e-06,0.73071027,0.72653955,0.004164353,6.3841794e-06,0.38135192
271,0.5153318,0.5110868,0.004242225,2.7330864e-06,0.73048204,0.7263179,0.0041576494,6.4855317e-06,0.38131577
272,0.5153041,0.5110653,0.0042360104,2.772246e-06,0.73025566,0.726098,0.004151022,6.5878908e-06,0.38128006
273,0.51527655,0.5110439,0.0042298576,2.8120505e-06,0.7300312,0.7258801,0.0041444576,6.691254e-06,0.38124478
274,0.51524943,0.5110228,0.004223775,2.852614e-06,0.7298088,0.725664,0.0041379663,6.795787e-06,0.38120988
275,0.5152225,0.5110018,0.004217755,2.8938734e-06,0.7295884,0.7254499,0.0041315416,6.9014545e-06,0.38117546
276,0.51519585,0.51098114,0.0042118053,2.935787e-06,0.7293699,0.72523767,0.004125189,7.00787e-06,0.3811414
277,0.51516956,0.51096064,0.004205915,2.978443e-06,0.7291533,0.72502726,0.0041188938,7.1155855e-06,0.38110778
278,0.5151434,0.51094025,0.00420009,3.0217705e-06,0.7289386,0.7248187,0.0041126707,7.2241914e-06,0.38107455
279,0.5151175,0.51092017,0.0041943206,3.0656784e-06,0.7287257,0.7246118,0.00410651,7.3337724e-06,0.3810417
280,0.5150919,0.5109002,0.004188619,3.1102747e-06,0.7285148,0.7244069,0.004100415,7.4444697e-06,0.38100922
281,0.5150666,0.5108805,0.0041829776,3.155522e-06,0.7283056,0.72420365,0.004094379,7.5560265e-06,0.38097712
282,0.51504153,0.5108609,0.004177396,3.2014284e-06,0.7280982,0.7240021,0.004088409,7.668805e-06,0.38094544
283,0.51501656,0.5108415,0.0041718697,3.2479425e-06,0.7278927,0.7238024,0.004082501,7.781908e-06,0.3809141
284,0.514992,0.5108223,0.0041664056,3.2951134e-06,0.727689,0.7236045,0.004076653,7.89651e-06,0.3808831
285,0.5149676,0.5108033,0.0041610035,3.3428812e-06,0.7274869,0.72340804,0.0040708696,8.01193e-06,0.38085252
286,0.5149435,0.51078445,0.004155658,3.3913395e-06,0.7272867,0.72321343,0.004065142,8.128192e-06,0.3808222
287,0.5149196,0.51076573,0.0041503715,3.4403602e-06,0.72708803,0.7230203,0.004059485,8.245389e-06,0.38079232
288,0.51489586,0.5107472,0.0041451477,3.490067e-06,0.7268912,0.722829,0.004053886,8.363743e-06,0.38076276
289,0.5148724,0.5107289,0.0041399687,3.540225e-06,0.7266961,0.72263926,0.0040483377,8.4827425e-06,0.3807335
290,0.51484907,0.51071066,0.0041348524,3.591098e-06,0.7265026,0.72245115,0.0040428527,8.602702e-06,0.3807046
291,0.514826,0.5106926,0.004129793,3.6424717e-06,0.72631085,0.7222647,0.0040374235,8.723495e-06,0.38067603
292,0.5148033,0.5106748,0.004124791,3.6944386e-06,0.72612065,0.72207975,0.0040320577,8.845325e-06,0.38064778
293,0.5147806,0.51065695,0.004119844,3.747084e-06,0.72593206,0.72189635,0.004026749,8.967729e-06,0.38061985
294,0.51475817,0.5106394,0.004114954,3.8001056e-06,0.72574514,0.7217145,0.004021499,9.091143e-06,0.38059226
295,0.514736,0.510622,0.004110114,3.8539383e-06,0.7255597,0.7215342,0.0040162997,9.215787e-06,0.38056496
296,0.51471406,0.5106048,0.0041053263,3.908257e-06,0.72537595,0.72135544,0.004011156,9.340714e-06,0.380538
297,0.51469207,0.5105876,0.0041005895,3.963e-06,0.72519356,0.721178,0.0040060664,9.466636e-06,0.38051128
298,0.5146705,0.5105706,0.004095906,4.0183822e-06,0.72501296,0.72100234,0.0040010326,9.59335e-06,0.38048488
299,0.5146491,0.5105538,0.004091271,4.0741916e-06,0.7248337,0.72082794,0.0039960467,9.720778e-06,0.3804588
300,0.5146278,0.510537,0.004086692,4.130659e-06,0.7246561,0.72065514,0.003991122,9.8493565e-06,0.38043296
301,0.51460683,0.5105205,0.0040821647,4.187597e-06,0.7244798,0.7204836,0.003986247,9.978408e-06,0.38040748
302,0.5145859,0.510504,0.0040776916,4.2451857e-06,0.7243053,0.7203137,0.0039814333,1.0108203e-05,0.38038227
303,0.5145652,0.5104877,0.004073264,4.303194e-06,0.72413194,0.72014505,0.003976661,1.0238925e-05,0.38035733
304,0.5145448,0.5104715,0.0040688873,4.3616574e-06,0.72396016,0.71997786,0.0039719464,1.0370409e-05,0.3803326
305,0.51452446,0.5104555,0.004064555,4.42068e-06,0.7237898,0.71981204,0.0039672796,1.0502444e-05,0.38030824
306,0.5145043,0.5104396,0.0040602754,4.4803223e-06,0.7236209,0.71964765,0.003962664,1.0635419e-05,0.38028407
307,0.5144843,0.5104237,0.004056049,4.5403476e-06,0.7234534,0.7194845,0.003958104,1.0769193e-05,0.3802602
308,0.5144645,0.51040804,0.004051862,4.6008286e-06,0.7232872,0.71932274,0.0039535863,1.090365e-05,0.3802366
309,0.5144449,0.5103925,0.004047723,4.66191e-06,0.7231224,0.7191623,0.0039491183,1.1038509e-05,0.38021323
310,0.5144254,0.51037705,0.0040436327,4.7233775e-06,0.72295904,0.7190032,0.0039446964,1.117444e-05,0.38019007
311,0.514406,0.5103617,0.004039586,4.7852463e-06,0.7227971,0.7188454,0.0039403294,1.1311001e-05,0.38016725
312,0.5143869,0.5103465,0.0040355907,4.8477727e-06,0.72263634,0.7186889,0.003936011,1.14484155e-05,0.38014463
313,0.5143679,0.51033133,0.0040316344,4.9106256e-06,0.722477,0.7185337,0.003931732,1.15863395e-05,0.38012233
314,0.514349,0.5103163,0.004027728,4.97408e-06,0.72231895,0.7183797,0.003927503,1.1724903e-05,0.38010016
315,0.5143303,0.5103014,0.004023864,5.037897e-06,0.72216225,0.7182271,0.0039233225,1.1864e-05,0.3800783
316,0.5143118,0.5102866,0.0040200423,5.102229e-06,0.72200674,0.7180756,0.0039191865,1.20040995e-05,0.38005662
317,0.5142935,0.510272,0.004016264,5.166912e-06,0.72185266,0.7179254,0.003915093,1.2144419e-05,0.38003516
318,0.5142752,0.5102574,0.0040125297,5.2320765e-06,0.7216996,0.7177763,0.0039110435,1.2285652e-05,0.380014
319,0.5142571,0.51024294,0.004008843,5.2976648e-06,0.72154796,0.71762854,0.0039070486,1.2427462e-05,0.37999302
320,0.51423913,0.5102286,0.0040051937,5.3637104e-06,0.72139746,0.7174818,0.0039030893,1.2569999e-05,0.37997228
321,0.5142213,0.51021427,0.004001588,5.430132e-06,0.7212483,0.7173365,0.0038991724,1.27130315e-05,0.37995172
322,0.51420367,0.51020014,0.0039980174,5.497061e-06,0.72110033,0.7171922,0.0038952997,1.2856761e-05,0.37993142
323,0.5141861,0.510186,0.003994498,5.5642618e-06,0.7209536,0.7170491,0.0038914704,1.3001253e-05,0.3799113
324,0.5141687,0.51017207,0.0039910125,5.6320987e-06,0.7208079,0.716907,0.003887684,1.3146288e-05,0.37989143
325,0.51415145,0.5101582,0.0039875675,5.700213e-06,0.7206634,0.7167662,0.0038839423,1.3291478e-05,0.37987176
326,0.5141343,0.51014435,0.003984167,5.7686884e-06,0.7205203,0.71662664,0.0038802396,1.3437829e-05,0.3798522
327,0.51411736,0.5101307,0.0039808024,5.837707e-06,0.7203781,0.71648794,0.0038765774,1.3584418e-05,0.37983298
328,0.51410043,0.51011705,0.003977484,5.907067e-06,0.7202373,0.7163506,0.003872964,1.373165e-05,0.37981388
329,0.51408374,0.5101036,0.0039741956,5.9767003e-06,0.72009736,0.7162141,0.0038693787,1.3879663e-05,0.37979496
330,0.514067,0.51009005,0.0039709485,6.0469074e-06,0.71995866,0.7160788,0.003865841,1.4027927e-05,0.3797763
331,0.5140506,0.5100767,0.003967735,6.117329e-06,0.7198211,0.7159446,0.0038623349,1.4176768e-05,0.37975776
332,0.5140343,0.5100635,0.003964565,6.1882715e-06,0.7196846,0.71581143,0.003858873,1.43263305e-05,0.3797395
333,0.514018,0.5100503,0.0039614304,6.259469e-06,0.7195493,0.71567935,0.0038554468,1.4476539e-05,0.37972137
334,0.51400185,0.5100372,0.0039583333,6.3311186e-06,0.71941495,0.7155483,0.0038520675,1.4626926e-05,0.37970343
335,0.5139858,0.5100242,0.003955272,6.4031e-06,0.7192817,0.71541816,0.003848723,1.4778169e-05,0.3796857
336,0.51396996,0.5100112,0.003952249,6.4754913e-06,0.7191496,0.7152893,0.003845413,1.4929636e-05,0.3796681
337,0.51395416,0.5099983,0.003949257,6.54816e-06,0.7190184,0.7151612,0.003842141,1.5081833e-05,0.3796507
338,0.5139385,0.50998557,0.0039462964,6.621198e-06,0.71888846,0.7150343,0.0038389,1.5234296e-05,0.37963346
339,0.5139229,0.5099729,0.0039433823,6.6946554e-06,0.71875924,0.7149082,0.0038357049,1.5387563e-05,0.37961647
340,0.5139076,0.5099603,0.003940499,6.768438e-06,0.7186314,0.7147833,0.0038325442,1.5540914e-05,0.37959954
341,0.5138922,0.50994766,0.0039376463,6.8424283e-06,0.71850425,0.71465915,0.0038294173,1.5694979e-05,0.37958282
342,0.51387686,0.50993514,0.0039348286,6.9168314e-06,0.71837837,0.7145362,0.0038263218,1.584953e-05,0.37956628
343,0.5138618,0.50992274,0.0039320476,6.991671e-06,0.7182533,0.714414,0.0038232673,1.6004788e-05,0.3795499
344,0.5138468,0.5099104,0.0039292965,7.0667957e-06,0.7181292,0.7142928,0.003820243,1.6160253e-05,0.37953365
345,0.51383185,0.5098981,0.0039265845,7.142211e-06,0.71800613,0.71417254,0.0038172593,1.6316018e-05,0.37951764
346,0.513817,0.5098859,0.003923903,7.2178705e-06,0.71788406,0.71405333,0.003814307,1.6472743e-05,0.37950176
347,0.5138023,0.50987375,0.00392125,7.2939524e-06,0.71776295,0.71393496,0.0038113836,1.662938e-05,0.37948593
348,0.5137878,0.50986177,0.003918631,7.370433e-06,0.7176428,0.7138175,0.0038085016,1.6786964e-05,0.3794704
349,0.51377314,0.50984967,0.0039160466,7.4470995e-06,0.71752346,0.7137009,0.0038056462,1.6944683e-05,0.37945497
350,0.5137588,0.5098378,0.003913488,7.5240805e-06,0.7174051,0.71358514,0.0038028304,1.7102784e-05,0.37943962
351,0.5137445,0.5098259,0.00391096,7.601393e-06,0.71728784,0.7134705,0.0038000294,1.726154e-05,0.3794245
352,0.5137303,0.50981414,0.0039084633,7.679013e-06,0.71717143,0.71335673,0.0037972748,1.7420307e-05,0.3794095
353,0.5137161,0.50980234,0.0039060013,7.756838e-06,0.7170558,0.71324366,0.0037945488,1.7580061e-05,0.37939468
354,0.51370203,0.50979066,0.0039035636,7.83503e-06,0.71694106,0.7131314,0.0037918526,1.7739689e-05,0.37937993
355,0.5136882,0.5097791,0.00390116,7.913499e-06,0.7168272,0.71302015,0.0037891942,1.790034e-05,0.37936538
356,0.5136743,0.50976753,0.0038987864,7.992311e-06,0.7167143,0.7129097,0.0037865608,1.806073e-05,0.37935093
357,0.51366043,0.50975597,0.0038964376,8.071418e-06,0.7166023,0.71280015,0.0037839573,1.8221795e-05,0.37933666
358,0.51364684,0.5097445,0.0038941212,8.150688e-06,0.71649104,0.7126913,0.0037813843,1.838322e-05,0.37932247
359,0.5136333,0.50973326,0.0038918299,8.230214e-06,0.7163807,0.71258336,0.0037788395,1.8545286e-05,0.37930852
360,0.5136197,0.5097219,0.0038895702,8.310222e-06,0.7162713,0.71247625,0.0037763265,1.8707298e-05,0.37929463
361,0.51360637,0.5097106,0.003887337,8.390252e-06,0.7161627,0.7123699,0.003773843,1.8869818e-05,0.37928087
362,0.513593,0.5096994,0.0038851283,8.470701e-06,0.7160549,0.71226454,0.003771383,1.9032941e-05,0.37926725
363,0.5135797,0.50968826,0.003882952,8.551351e-06,0.71594787,0.7121597,0.003768959,1.919615e-05,0.37925375
364,0.5135666,0.5096772,0.0038807977,8.632149e-06,0.71584165,0.71205574,0.0037665546,1.9359471e-05,0.37924033
365,0.51355344,0.5096661,0.0038786698,8.713285e-06,0.7157364,0.7119527,0.003764182,1.9523439e-05,0.37922713
366,0.5135405,0.5096551,0.0038765757,8.794849e-06,0.7156318,0.7118503,0.0037618403,1.9687934e-05,0.379214
367,0.5135275,0.50964415,0.003874504,8.876564e-06,0.71552795,0.7117486,0.0037595243,1.9852563e-05,0.37920102
368,0.51351464,0.50963324,0.003872449,8.958374e-06,0.715425,0.71164775,0.0037572258,2.0017505e-05,0.37918812
369,0.51350194,0.50962245,0.0038704274,9.040482e-06,0.71532285,0.7115477,0.0037549604,2.0183017e-05,0.37917534
370,0.51348925,0.50961167,0.0038684374,9.122912e-06,0.71522135,0.7114483,0.0037527292,2.0348798e-05,0.37916267
371,0.51347667,0.509601,0.0038664683,9.2056125e-06,0.7151208,0.7113498,0.0037505187,2.051466e-05,0.37915012
372,0.5134641,0.50959027,0.0038645205,9.288465e-06,0.71502084,0.7112518,0.0037483291,2.0681013e-05,0.37913775
373,0.5134515,0.50957954,0.0038625991,9.371542e-06,0.7149217,0.7111547,0.0037461712,2.0847385e-05,0.37912545
374,0.51343924,0.50956905,0.0038607002,9.454871e-06,0.71482337,0.71105826,0.003744038,2.1014444e-05,0.37911323
375,0.5134268,0.50955844,0.003858829,9.538413e-06,0.7147256,0.71096253,0.0037419281,2.1181659e-05,0.3791012
376,0.51341456,0.509548,0.0038569807,9.622179e-06,0.7146287,0.7108675,0.0037398462,2.134911e-05,0.3790892
377,0.51340246,0.5095376,0.003855156,9.7061975e-06,0.7145326,0.7107733,0.0037377828,2.1517293e-05,0.37907735
378,0.5133902,0.5095271,0.0038533474,9.79019e-06,0.714437,0.7106796,0.0037357418,2.168501e-05,0.37906563
379,0.51337826,0.5095168,0.003851567,9.874638e-06,0.7143424,0.7105868,0.0037337306,2.1853497e-05,0.37905392
380,0.5133663,0.5095065,0.0038498146,9.9593735e-06,0.7142482,0.71049446,0.0037317446,2.2022012e-05,0.3790424
381,0.51335436,0.5094962,0.0038480782,1.0044271e-05,0.71415484,0.7104029,0.0037297795,2.2191312e-05,0.37903094
382,0.5133425,0.509486,0.0038463725,1.0129244e-05,0.7140623,0.71031207,0.0037278426,2.2360504e-05,0.37901962
383,0.51333064,0.50947577,0.0038446872,1.021436e-05,0.71397024,0.71022177,0.0037259266,2.2529981e-05,0.3790084
384,0.51331896,0.50946563,0.003843016,1.0299835e-05,0.713879,0.71013224,0.0037240277,2.2699849e-05,0.37899724
385,0.5133074,0.5094556,0.0038413722,1.0385487e-05,0.7137884,0.7100434,0.0037221557,2.286985e-05,0.37898624
386,0.51329577,0.50944555,0.0038397454,1.0471163e-05,0.7136984,0.70995504,0.0037203038,2.3040106e-05,0.37897527
387,0.5132842,0.50943553,0.003838136,1.0557141e-05,0.71360904,0.70986736,0.0037184688,2.3210776e-05,0.37896442
388,0.51327276,0.5094255,0.0038365498,1.0643233e-05,0.7135204,0.7097804,0.0037166579,2.3381435e-05,0.37895367
389,0.5132614,0.5094156,0.0038349947,1.0729686e-05,0.71343243,0.709694,0.0037148776,2.3552286e-05,0.378943
390,0.51325,0.50940573,0.0038334504,1.0816201e-05,0.71334517,0.7096083,0.0037131128,2.37236e-05,0.37893242
391,0.5132387,0.5093959,0.0038319346,1.0902893e-05,0.7132585,0.70952326,0.0037113703,2.3895192e-05,0.37892196
392,0.51322746,0.50938606,0.0038304294,1.0989829e-05,0.71317244,0.7094387,0.003709647,2.4066885e-05,0.37891155
393,0.5132163,0.5093763,0.0038289474,1.107686e-05,0.7130871,0.7093549,0.0037079428,2.4238823e-05,0.37890124
394,0.51320523,0.50936663,0.0038274794,1.1163979e-05,0.71300226,0.70927155,0.0037062562,2.4410956e-05,0.37889102
395,0.51319414,0.50935686,0.0038260317,1.1251358e-05,0.71291804,0.7091889,0.003704589,2.4583142e-05,0.37888092
396,0.5131832,0.50934726,0.0038246054,1.1338983e-05,0.7128344,0.70910674,0.0037029458,2.4755876e-05,0.37887084
397,0.51317227,0.5093376,0.003823196,1.142667e-05,0.7127514,0.70902514,0.0037013227,2.4928548e-05,0.37886092
398,0.5131613,0.509328,0.003821808,1.1514561e-05,0.712669,0.7089442,0.0036997164,2.510155e-05,0.37885106
399,0.5131506,0.50931853,0.0038204375,1.1602484e-05,0.71258724,0.70886385,0.0036981287,2.5274832e-05,0.37884128
400,0.5131398,0.509309,0.003819088,1.16907295e-05,0.7125062,0.70878416,0.003696563,2.544821e-05,0.3788316
401,0.513129,0.50929946,0.0038177485,1.17789805e-05,0.71242553,0.7087049,0.0036950135,2.5621737e-05,0.37882203
402,0.5131184,0.5092901,0.003816434,1.1867461e-05,0.71234554,0.7086263,0.0036934833,2.5795742e-05,0.37881243
403,0.5131077,0.5092806,0.0038151378,1.1956155e-05,0.712266,0.70854807,0.0036919739,2.5969899e-05,0.37880298
404,0.51309717,0.50927126,0.003813853,1.2044892e-05,0.71218723,0.7084706,0.003690481,2.61437e-05,0.37879363
405,0.51308674,0.50926197,0.003812591,1.2133827e-05,0.7121089,0.7083936,0.0036890025,2.6318332e-05,0.3787843
406,0.51307625,0.50925267,0.0038113405,1.2222859e-05,0.7120312,0.70831716,0.003687543,2.6492342e-05,0.37877506
407,0.5130658,0.50924337,0.003810111,1.2312025e-05,0.71195394,0.70824116,0.0036861063,2.6667392e-05,0.37876594
408,0.51305544,0.50923413,0.003808896,1.2401271e-05,0.71187735,0.7081658,0.003684677,2.6842336e-05,0.37875688
409,0.51304525,0.509225,0.0038076947,1.2490814e-05,0.71180123,0.70809096,0.0036832746,2.701712e-05,0.37874785
410,0.5130349,0.5092158,0.0038065147,1.2580313e-05,0.7117258,0.7080167,0.0036818834,2.7192855e-05,0.37873894
411,0.5130247,0.50920665,0.0038053482,1.2669933e-05,0.71165085,0.70794296,0.0036805097,2.7368225e-05,0.3787301
412,0.51301455,0.5091976,0.0038041985,1.2759902e-05,0.7115763,0.7078696,0.0036791554,2.7543667e-05,0.37872136
413,0.5130045,0.50918853,0.0038030634,1.2849798e-05,0.71150243,0.7077969,0.0036778166,2.7719025e-05,0.37871262
414,0.5129943,0.5091794,0.0038019433,1.29399705e-05,0.711429,0.70772463,0.0036764871,2.7894985e-05,0.37870398
415,0.5129844,0.5091705,0.0038008401,1.3030141e-05,0.711356,0.70765275,0.003675183,2.8071014e-05,0.37869537
416,0.5129744,0.50916153,0.0037997535,1.3120307e-05,0.7112837,0.7075815,0.0036738925,2.8247623e-05,0.3786869
417,0.5129644,0.50915253,0.0037986804,1.3210837e-05,0.71121174,0.7075107,0.0036726145,2.8423643e-05,0.37867847
418,0.51295453,0.5091436,0.0037976208,1.330133e-05,0.7111404,0.70744044,0.003671354,2.8600112e-05,0.37867013
419,0.51294464,0.50913465,0.0037965795,1.33920175e-05,0.7110695,0.70737064,0.0036701108,2.8776778e-05,0.3786618
420,0.51293486,0.5091258,0.0037955528,1.34828815e-05,0.71099925,0.7073014,0.0036688845,2.8953755e-05,0.37865356
421,0.51292515,0.509117,0.0037945341,1.3573677e-05,0.7109293,0.7072325,0.0036676629,2.9130602e-05,0.3786454
422,0.5129154,0.5091082,0.0037935274,1.3664601e-05,0.7108599,0.7071641,0.003666457,2.9306788e-05,0.3786373
423,0.51290566,0.50909936,0.003792538,1.3755727e-05,0.71079105,0.7070963,0.0036652721,2.9484332e-05,0.37862927
424,0.5128961,0.5090907,0.0037915672,1.38469e-05,0.7107225,0.70702875,0.003664099,2.9661538e-05,0.37862128
425,0.5128865,0.50908196,0.0037906088,1.3938297e-05,0.7106547,0.70696187,0.0036629406,2.9839148e-05,0.37861338
426,0.5128769,0.50907326,0.0037896605,1.4029618e-05,0.71058726,0.7068954,0.0036617962,3.0016845e-05,0.37860554
427,0.51286745,0.5090646,0.0037887224,1.412097e-05,0.71052015,0.70682925,0.0036606658,3.0194156e-05,0.37859777
428,0.512858,0.509056,0.003787805,1.4212621e-05,0.7104537,0.70676374,0.0036595508,3.0371977e-05,0.37859
429,0.51284856,0.5090473,0.0037868964,1.4304191e-05,0.7103876,0.7066986,0.0036584407,3.0550076e-05,0.37858236
430,0.5128392,0.5090388,0.0037859965,1.439599e-05,0.71032196,0.70663387,0.0036573533,3.072726e-05,0.37857473
431,0.5128298,0.50903016,0.0037851124,1.44878395e-05,0.71025676,0.70656955,0.0036562742,3.090553e-05,0.3785672
432,0.51282054,0.5090217,0.0037842449,1.4579535e-05,0.71019197,0.7065057,0.0036552087,3.108381e-05,0.37855968
433,0.5128113,0.50901324,0.0037833846,1.46716575e-05,0.7101278,0.70644236,0.0036541575,3.1262134e-05,0.37855226
434,0.512802,0.5090047,0.0037825345,1.4763749e-05,0.71006393,0.7063794,0.0036531135,3.144065e-05,0.3785449
435,0.5127928,0.5089963,0.0037817005,1.4855764e-05,0.71000046,0.70631677,0.0036520876,3.1618973e-05,0.37853757
436,0.5127837,0.50898784,0.0037808768,1.4948074e-05,0.7099376,0.7062547,0.0036510706,3.1797117e-05,0.37853026
437,0.5127745,0.50897944,0.0037800688,1.5040372e-05,0.70987505,0.70619303,0.0036500706,3.197623e-05,0.37852305
438,0.5127655,0.5089711,0.003779267,1.51326985e-05,0.70981294,0.70613176,0.0036490795,3.215478e-05,0.37851593
439,0.5127564,0.50896275,0.003778478,1.5225181e-05,0.7097513,0.7060709,0.0036481018,3.233326e-05,0.3785088
440,0.5127474,0.5089544,0.0037776998,1.5317684e-05,0.70969,0.70601034,0.0036471365,3.251242e-05,0.37850174
441,0.5127384,0.50894606,0.0037769347,1.541028e-05,0.7096292,0.7059503,0.0036461798,3.269155e-05,0.3784947
442,0.5127295,0.50893784,0.003776177,1.5503103e-05,0.7095687,0.7058906,0.003645234,3.2870517e-05,0.37848777
443,0.51272064,0.5089296,0.0037754306,1.5595568e-05,0.70950866,0.70583135,0.0036442974,3.3049488e-05,0.37848088
444,0.5127117,0.5089213,0.003774697,1.5688398e-05,0.7094491,0.7057725,0.0036433765,3.322872e-05,0.37847406
445,0.51270294,0.50891316,0.0037739717,1.578123e-05,0.70938987,0.70571405,0.003642467,3.3408072e-05,0.37846726
446,0.5126941,0.508905,0.0037732606,1.5874135e-05,0.7093311,0.70565593,0.0036415672,3.3587432e-05,0.3784605
447,0.5126853,0.50889677,0.0037725538,1.5967245e-05,0.70927274,0.7055983,0.0036406785,3.3767006e-05,0.37845382
448,0.51267654,0.50888866,0.003771864,1.6060218e-05,0.70921475,0.70554096,0.0036398023,3.3946555e-05,0.37844715
449,0.51266795,0.5088806,0.0037711798,1.6153033e-05,0.70915705,0.705484,0.0036389271,3.4126006e-05,0.37844056
450,0.51265925,0.50887245,0.0037705055,1.6246431e-05,0.70909977,0.70542735,0.0036380724,3.430566e-05,0.378434
451,0.51265067,0.50886446,0.003769847,1.6339472e-05,0.7090431,0.7053713,0.0036372303,3.448575e-05,0.37842748
452,0.512642,0.5088564,0.0037691877,1.6432763e-05,0.70898646,0.7053154,0.0036363855,3.4665067e-05,0.37842098
453,0.5126334,0.5088483,0.0037685402,1.652619e-05,0.7089304,0.7052599,0.0036355567,3.4844783e-05,0.37841457
454,0.51262486,0.5088403,0.0037679083,1.6619482e-05,0.7088747,0.7052049,0.00363474,3.5024794e-05,0.3784082
455,0.51261634,0.50883234,0.0037672825,1.6712876e-05,0.7088193,0.7051502,0.0036339336,3.5204965e-05,0.3784019
456,0.5126079,0.5088244,0.0037666657,1.6806416e-05,0.7087643,0.70509577,0.0036331331,3.5384943e-05,0.37839565
457,0.51259947,0.5088165,0.0037660566,1.6899981e-05,0.7087097,0.70504177,0.003632343,3.5564928e-05,0.37838936
458,0.512591,0.50880855,0.0037654585,1.6993337e-05,0.7086555,0.7049881,0.0036315685,3.574517e-05,0.3783832
459,0.51258266,0.5088007,0.00376487,1.7087023e-05,0.7086016,0.70493484,0.0036307941,3.5924568e-05,0.37837708
460,0.5125743,0.5087929,0.0037642843,1.718053e-05,0.708548,0.70488185,0.0036300314,3.610486e-05,0.37837094
461,0.51256603,0.508785,0.0037637074,1.7274211e-05,0.7084948,0.7048292,0.003629275,3.628493e-05,0.37836486
462,0.51255757,0.5087771,0.0037631402,1.736774e-05,0.708442,0.70477694,0.003628529,3.6465277e-05,0.37835887
463,0.51254946,0.5087694,0.0037625849,1.746149e-05,0.70838946,0.704725,0.003627793,3.6645444e-05,0.37835288
464,0.5125411,0.5087615,0.0037620354,1.7555292e-05,0.7083373,0.7046734,0.0036270649,3.6825986e-05,0.37834695
465,0.5125329,0.5087538,0.0037614934,1.7649107e-05,0.70828545,0.7046221,0.0036263454,3.700639e-05,0.37834102
466,0.5125247,0.508746,0.0037609604,1.7742797e-05,0.7082341,0.70457125,0.0036256386,3.7186583e-05,0.37833518
467,0.5125166,0.50873834,0.0037604368,1.7836885e-05,0.7081829,0.7045206,0.0036249321,3.736698e-05,0.3783294
468,0.51250845,0.5087306,0.003759917,1.7930597e-05,0.70813215,0.70447034,0.003624237,3.7547492e-05,0.37832358
469,0.5125003,0.5087229,0.0037594095,1.8024655e-05,0.70808166,0.7044204,0.0036235517,3.772818e-05,0.37831786
470,0.5124923,0.5087153,0.0037589076,1.811848e-05,0.7080315,0.7043707,0.0036228749,3.7908725e-05,0.37831214
471,0.51248425,0.5087076,0.0037584156,1.821245e-05,0.7079817,0.7043214,0.003622207,3.8088947e-05,0.3783065
472,0.5124762,0.50869995,0.0037579283,1.8306584e-05,0.70793223,0.70427245,0.0036215468,3.826978e-05,0.3783009
473,0.5124682,0.5086924,0.003757445,1.8400598e-05,0.707883,0.7042237,0.0036208879,3.8450333e-05,0.37829533
474,0.51246023,0.50868475,0.003756972,1.8494708e-05,0.70783424,0.70417535,0.0036202387,3.8631177e-05,0.37828973
475,0.5124523,0.5086772,0.0037565038,1.8588627e-05,0.70778567,0.70412725,0.0036195938,3.881174e-05,0.37828422
476,0.5124443,0.5086696,0.0037560377,1.8682736e-05,0.70773745,0.7040795,0.0036189605,3.899199e-05,0.37827876
477,0.51243645,0.5086621,0.0037555816,1.8776685e-05,0.7076896,0.70403206,0.0036183307,3.917251e-05,0.3782733
478,0.51242864,0.5086546,0.0037551334,1.8870962e-05,0.7076419,0.70398486,0.0036177067,3.935346e-05,0.37826794
479,0.5124207,0.5086471,0.0037546896,1.8965007e-05,0.7075946,0.70393795,0.0036170944,3.9533865e-05,0.37826255
480,0.51241297,0.50863963,0.003754259,1.9059255e-05,0.7075475,0.7038913,0.0036164892,3.971461e-05,0.37825722
481,0.51240516,0.5086322,0.0037538307,1.9153336e-05,0.70750093,0.70384514,0.003615892,3.989581e-05,0.37825194
482,0.5123974,0.50862473,0.0037534107,1.9247504e-05,0.70745456,0.7037992,0.0036152992,4.007629e-05,0.37824667
483,0.51238966,0.5086173,0.0037530002,1.9341875e-05,0.70740837,0.7037534,0.003614715,4.0257084e-05,0.37824142
484,0.5123819,0.5086099,0.0037525946,1.9435935e-05,0.70736253,0.703708,0.0036141404,4.043775e-05,0.37823623
485,0.51237416,0.50860244,0.003752189,1.9530153e-05,0.70731705,0.7036629,0.0036135647,4.0618594e-05,0.37823105
486,0.51236653,0.5085951,0.0037517955,1.9624544e-05,0.7072719,0.70361805,0.0036129975,4.079955e-05,0.37822592
487,0.5123589,0.5085878,0.0037514023,1.9718773e-05,0.70722693,0.70357347,0.003612438,4.0979965e-05,0.37822083
488,0.5123512,0.5085804,0.0037510192,1.9813036e-05,0.7071822,0.7035292,0.0036118843,4.1160838e-05,0.37821576
489,0.5123437,0.5085732,0.0037506414,1.9907351e-05,0.7071379,0.7034852,0.0036113376,4.1341907e-05,0.37821075
490,0.5123361,0.5085658,0.0037502677,2.00017e-05,0.70709383,0.7034415,0.0036107944,4.1522508e-05,0.37820575
491,0.5123285,0.5085585,0.0037498942,2.0096035e-05,0.70704997,0.703398,0.0036102547,4.1703293e-05,0.37820077
492,0.512321,0.50855124,0.0037495294,2.018998e-05,0.70700645,0.70335484,0.00360972,4.1884006e-05,0.37819585
493,0.5123135,0.508544,0.0037491762,2.028453e-05,0.70696324,0.703312,0.0036091956,4.2064312e-05,0.3781909
494,0.512306,0.50853676,0.0037488185,2.0378815e-05,0.7069202,0.70326924,0.003608675,4.224534e-05,0.37818605
495,0.51229846,0.50852954,0.0037484725,2.0473073e-05,0.70687747,0.70322686,0.0036081637,4.242607e-05,0.37818122
496,0.5122911,0.5085224,0.003748135,2.056747e-05,0.7068351,0.70318484,0.003607656,4.2607506e-05,0.37817642
497,0.5122837,0.5085152,0.0037477976,2.0661577e-05,0.70679283,0.7031429,0.0036071572,4.2787426e-05,0.37817156
498,0.5122762,0.50850797,0.0037474625,2.0756068e-05,0.70675087,0.7031012,0.0036066517,4.2968542e-05,0.3781668
499,0.51226884,0.5085009,0.0037471326,2.0850426e-05,0.70670927,0.70306,0.0036061578,4.3149466e-05,0.37816212
500,0.51226145,0.5084937,0.0037468083,2.0944464e-05,0.7066679,0.7030189,0.003605666,4.332941e-05,0.37815744
501,0.5122541,0.50848657,0.0037464858,2.103884e-05,0.70662665,0.70297796,0.0036051762,4.3510412e-05,0.37815273
502,0.5122468,0.5084795,0.0037461699,2.1132912e-05,0.70658576,0.70293736,0.003604698,4.369123e-05,0.37814808
503,0.51223946,0.5084724,0.0037458583,2.1227244e-05,0.7065452,0.7028971,0.0036042198,4.3871576e-05,0.37814346
504,0.51223224,0.50846535,0.0037455524,2.1321546e-05,0.7065047,0.7028569,0.0036037548,4.4052438e-05,0.3781389
505,0.5122249,0.50845826,0.0037452518,2.1415937e-05,0.70646465,0.70281714,0.0036032887,4.4232882e-05,0.3781343
506,0.5122177,0.5084512,0.0037449559,2.151013e-05,0.70642465,0.70277745,0.003602828,4.4413737e-05,0.3781298
507,0.5122104,0.5084442,0.003744661,2.1604494e-05,0.706385,0.70273805,0.0036023695,4.4594322e-05,0.3781253
508,0.5122033,0.5084372,0.003744374,2.1698626e-05,0.70634556,0.7026989,0.0036019231,4.4774937e-05,0.3781208
509,0.51219606,0.5084302,0.0037440863,2.1792881e-05,0.7063065,0.7026601,0.003601471,4.4955323e-05,0.37811637
510,0.5121889,0.5084232,0.0037438073,2.1887266e-05,0.7062675,0.70262134,0.0036010297,4.51358e-05,0.37811196
511,0.5121818,0.5084163,0.0037435305,2.1981385e-05,0.7062289,0.702583,0.0036005913,4.5316636e-05,0.37810752
512,0.51217467,0.5084094,0.003743256,2.2075606e-05,0.70619035,0.7025447,0.0036001557,4.549717e-05,0.37810314
513,0.5121676,0.5084024,0.003742981,2.2169754e-05,0.70615214,0.7025068,0.0035997143,4.567747e-05,0.3780988
514,0.5121604,0.50839543,0.0037427181,2.2263974e-05,0.7061142,0.70246905,0.0035992938,4.5858284e-05,0.37809443
515,0.5121534,0.5083886,0.0037424543,2.2358e-05,0.7060764,0.7024315,0.0035988716,4.603844e-05,0.37809017
516,0.5121464,0.5083817,0.0037421987,2.2452403e-05,0.7060389,0.70239425,0.0035984528,4.6218887e-05,0.37808585
517,0.51213926,0.5083748,0.0037419435,2.2546357e-05,0.7060015,0.7023571,0.003598037,4.6399135e-05,0.37808162
518,0.51213235,0.508368,0.0037416893,2.2640465e-05,0.7059645,0.70232034,0.0035976216,4.657955e-05,0.3780774
519,0.5121253,0.50836116,0.003741444,2.2734583e-05,0.7059276,0.7022837,0.0035972164,4.6759764e-05,0.3780732
520,0.51211834,0.5083543,0.0037412005,2.2828737e-05,0.7058912,0.7022474,0.0035968146,4.6940062e-05,0.37806904
521,0.5121114,0.5083475,0.0037409556,2.292294e-05,0.7058548,0.7022112,0.0035964127,4.7120477e-05,0.37806484
522,0.5121044,0.50834066,0.0037407172,2.3016935e-05,0.7058185,0.70217514,0.0035960127,4.730058e-05,0.37806073
523,0.5120975,0.50833386,0.0037404785,2.3111028e-05,0.7057825,0.7021394,0.0035956202,4.7481193e-05,0.37805665
524,0.51209056,0.5083271,0.0037402497,2.320491e-05,0.70574677,0.70210385,0.0035952285,4.7660866e-05,0.37805253
525,0.51208365,0.50832033,0.0037400208,2.3298999e-05,0.7057112,0.7020685,0.0035948413,4.7841157e-05,0.3780485
526,0.51207674,0.5083136,0.0037397968,2.339304e-05,0.7056759,0.7020334,0.0035944583,4.802115e-05,0.37804443
527,0.51206994,0.50830686,0.003739577,2.3487039e-05,0.7056408,0.7019985,0.003594081,4.8201648e-05,0.3780404
528,0.51206315,0.5083002,0.003739355,2.358095e-05,0.7056058,0.7019637,0.0035937047,4.838199e-05,0.37803638
529,0.51205623,0.50829345,0.0037391349,2.3674875e-05,0.7055712,0.7019293,0.0035933235,4.856147e-05,0.37803245
530,0.51204956,0.50828683,0.0037389155,2.3768702e-05,0.70553666,0.70189494,0.00359295,4.874169e-05,0.37802848
531,0.51204264,0.5082801,0.0037387037,2.3862514e-05,0.70550233,0.70186085,0.003592579,4.892136e-05,0.37802455
532,0.5120359,0.5082734,0.0037384962,2.3956303e-05,0.7054682,0.7018269,0.0035922145,4.910162e-05,0.37802064
533,0.5120292,0.5082668,0.0037382885,2.40505e-05,0.7054343,0.7017932,0.0035918518,4.928146e-05,0.37801677
534,0.5120224,0.50826013,0.003738091,2.4144187e-05,0.70540065,0.7017597,0.0035914967,4.9461578e-05,0.3780129
535,0.5120156,0.50825346,0.003737889,2.4238185e-05,0.70536715,0.7017264,0.0035911405,4.9641192e-05,0.37800902
536,0.5120089,0.5082469,0.0037376927,2.4331917e-05,0.70533395,0.70169336,0.0035907857,4.982163e-05,0.37800518
537,0.5120023,0.50824034,0.0037374971,2.4425575e-05,0.7053008,0.70166034,0.003590438,5.0000996e-05,0.3780014
538,0.5119955,0.5082337,0.0037373006,2.4519439e-05,0.7052679,0.7016276,0.0035900862,5.0180344e-05,0.37799758
539,0.5119889,0.50822717,0.0037371058,2.4613037e-05,0.70523506,0.70159495,0.0035897356,5.0359817e-05,0.37799382
540,0.51198226,0.5082206,0.0037369155,2.4706653e-05,0.70520264,0.7015627,0.003589391,5.0539868e-05,0.37799007
541,0.51197565,0.5082141,0.0037367293,2.4800374e-05,0.7051703,0.7015305,0.0035890492,5.0719384e-05,0.37798634
542,0.51196903,0.50820756,0.003736541,2.4894123e-05,0.70513815,0.7014985,0.0035887074,5.0899107e-05,0.37798265
543,0.51196235,0.508201,0.0037363574,2.4987663e-05,0.7051062,0.70146674,0.0035883707,5.1078598e-05,0.37797892
544,0.51195586,0.50819457,0.003736177,2.50812e-05,0.7050744,0.70143515,0.0035880397,5.1258063e-05,0.37797529
545,0.51194924,0.50818807,0.0037359977,2.5174955e-05,0.70504284,0.7014037,0.0035877025,5.1437666e-05,0.37797162
546,0.5119427,0.5081816,0.0037358173,2.5268368e-05,0.7050113,0.7013723,0.0035873693,5.1616822e-05,0.37796798
547,0.5119361,0.5081751,0.0037356399,2.5361842e-05,0.7049802,0.70134133,0.003587042,5.179588e-05,0.37796438
548,0.5119295,0.5081686,0.003735468,2.5455282e-05,0.7049491,0.7013104,0.0035867156,5.1975196e-05,0.37796074
549,0.5119231,0.5081622,0.003735295,2.5548781e-05,0.7049183,0.70127976,0.0035863908,5.2154846e-05,0.3779572
550,0.5119165,0.50815576,0.003735125,2.5642294e-05,0.7048876,0.70124924,0.003586071,5.233386e-05,0.37795365
551,0.5119101,0.5081494,0.0037349602,2.5735684e-05,0.7048571,0.70121884,0.0035857519,5.251351e-05,0.3779501
552,0.5119036,0.508143,0.0037347963,2.5828927e-05,0.7048267,0.70118856,0.0035854336,5.2692158e-05,0.3779466
553,0.5118972,0.50813663,0.0037346252,2.5922334e-05,0.70479655,0.7011586,0.0035851153,5.2871772e-05,0.37794307
554,0.51189065,0.5081302,0.0037344627,2.6015377e-05,0.7047665,0.70112866,0.0035848008,5.305086e-05,0.37793958
555,0.5118842,0.5081238,0.0037343015,2.610883e-05,0.7047369,0.70109916,0.0035844871,5.322971e-05,0.37793607
556,0.5118779,0.50811756,0.0037341407,2.620222e-05,0.7047071,0.70106953,0.0035841747,5.34092e-05,0.37793267
557,0.5118714,0.5081111,0.00373398,2.6295282e-05,0.7046775,0.7010401,0.0035838657,5.358726e-05,0.37792924
558,0.511865,0.5081048,0.0037338226,2.6388416e-05,0.7046483,0.701011,0.003583556,5.3766358e-05,0.37792572
559,0.5118586,0.5080985,0.0037336645,2.6481615e-05,0.7046191,0.7009819,0.003583248,5.3945263e-05,0.37792236
560,0.5118523,0.5080922,0.0037335097,2.6574908e-05,0.70459014,0.70095307,0.0035829446,5.412479e-05,0.37791896
561,0.5118458,0.50808585,0.0037333565,2.6667976e-05,0.7045613,0.70092434,0.0035826436,5.430296e-05,0.37791556
562,0.5118396,0.50807965,0.0037332035,2.6760928e-05,0.7045326,0.7008958,0.0035823402,5.448178e-05,0.37791225
563,0.5118332,0.5080733,0.0037330515,2.6854106e-05,0.7045042,0.7008675,0.0035820387,5.4660206e-05,0.37790895
564,0.5118269,0.508067,0.0037328962,2.6946998e-05,0.7044759,0.7008393,0.003581734,5.4838983e-05,0.37790555
565,0.5118206,0.5080608,0.0037327483,2.7039952e-05,0.7044476,0.70081115,0.0035814384,5.501741e-05,0.37790227
566,0.51181436,0.5080546,0.0037326005,2.7132923e-05,0.7044196,0.70078325,0.003581139,5.5195782e-05,0.377899
567,0.5118081,0.5080484,0.0037324475,2.7225693e-05,0.7043918,0.70075554,0.0035808391,5.537407e-05,0.3778957
568,0.5118018,0.50804216,0.0037323064,2.7318643e-05,0.70436406,0.70072794,0.0035805504,5.5552857e-05,0.3778924
569,0.51179546,0.5080359,0.0037321649,2.7411501e-05,0.7043365,0.7007005,0.003580259,5.573158e-05,0.3778892
570,0.5117893,0.5080298,0.0037320203,2.750437e-05,0.7043091,0.7006732,0.0035799681,5.5909608e-05,0.37788594
571,0.51178306,0.5080236,0.0037318764,2.7596989e-05,0.7042818,0.70064604,0.0035796748,5.6088076e-05,0.37788278
572,0.51177686,0.5080174,0.0037317353,2.7689848e-05,0.7042546,0.700619,0.0035793874,5.626627e-05,0.37787953
573,0.5117706,0.5080112,0.0037315926,2.7782426e-05,0.70422775,0.7005922,0.0035790973,5.644467e-05,0.3778763
574,0.5117644,0.5080051,0.0037314517,2.787514e-05,0.7042009,0.7005655,0.0035788089,5.6622586e-05,0.37787315
575,0.5117582,0.50799894,0.003731309,2.7967691e-05,0.70417434,0.700539,0.003578523,5.6800654e-05,0.37787002
576,0.5117521,0.50799286,0.0037311674,2.806024e-05,0.70414776,0.7005125,0.0035782342,5.697855e-05,0.3778669
577,0.5117459,0.5079868,0.0037310324,2.8152925e-05,0.7041214,0.7004863,0.0035779476,5.7156252e-05,0.37786373
578,0.51173985,0.5079807,0.0037308966,2.8245428e-05,0.70409524,0.70046026,0.0035776668,5.7334077e-05,0.3778606
579,0.51173365,0.50797457,0.003730755,2.8337927e-05,0.7040691,0.7004342,0.0035773788,5.751277e-05,0.37785748
580,0.5117276,0.50796854,0.0037306198,2.8430291e-05,0.70404327,0.70040846,0.0035771,5.76901e-05,0.37785438
581,0.51172143,0.5079624,0.0037304843,2.8522772e-05,0.7040174,0.7003827,0.0035768198,5.7867994e-05,0.37785134
582,0.51171535,0.5079564,0.0037303462,2.861517e-05,0.7039917,0.70035714,0.0035765364,5.8045367e-05,0.37784827
583,0.5117093,0.5079503,0.0037302119,2.8707505e-05,0.7039663,0.7003318,0.0035762556,5.8223144e-05,0.37784523
584,0.51170313,0.5079443,0.0037300803,2.8799841e-05,0.7039409,0.70030653,0.0035759816,5.8400667e-05,0.3778422
585,0.5116971,0.50793827,0.0037299462,2.8892051e-05,0.7039156,0.7002813,0.0035756994,5.8578575e-05,0.37783918
586,0.5116911,0.5079323,0.0037298128,2.8984443e-05,0.7038906,0.7002564,0.003575424,5.8756177e-05,0.3778361
587,0.5116851,0.5079263,0.003729679,2.9076793e-05,0.70386565,0.70023155,0.0035751425,5.893365e-05,0.3778332
588,0.5116789,0.5079202,0.0037295448,2.9168881e-05,0.70384073,0.70020676,0.0035748654,5.91112e-05,0.37783015
589,0.5116729,0.50791425,0.003729416,2.9260971e-05,0.70381606,0.70018214,0.003574594,5.928866e-05,0.3778272
590,0.5116669,0.5079083,0.0037292836,2.9353134e-05,0.7037915,0.7001577,0.0035743176,5.946559e-05,0.37782422
591,0.51166093,0.5079023,0.0037291485,2.9445217e-05,0.70376706,0.7001334,0.0035740344,5.9643466e-05,0.37782127
592,0.511655,0.50789636,0.00372902,2.9537205e-05,0.7037428,0.7001092,0.0035737639,5.9820475e-05,0.37781835
593,0.51164895,0.50789046,0.0037288868,2.9629447e-05,0.70371866,0.70008516,0.0035734912,5.9997783e-05,0.3778154
594,0.511643,0.5078845,0.003728757,2.9721063e-05,0.7036946,0.70006114,0.003573217,6.017449e-05,0.37781253
595,0.511637,0.50787854,0.0037286254,2.9813284e-05,0.7036706,0.7000373,0.0035729401,6.0351613e-05,0.3778096
596,0.51163113,0.5078727,0.0037284933,2.9905092e-05,0.70364684,0.70001364,0.0035726666,6.0529208e-05,0.37780675
597,0.5116252,0.5078668,0.0037283623,2.9996845e-05,0.7036232,0.6999901,0.0035723932,6.070612e-05,0.37780383
598,0.5116192,0.5078609,0.003728233,3.0088882e-05,0.7035997,0.6999667,0.0035721215,6.0882365e-05,0.37780097
599,0.5116133,0.50785506,0.0037281036,3.01805e-05,0.7035762,0.6999433,0.003571851,6.105958e-05,0.37779817
600,0.5116074,0.50784916,0.0037279683,3.0272386e-05,0.70355296,0.6999202,0.0035715736,6.123676e-05,0.37779534
601,0.5116015,0.5078433,0.0037278372,3.0363999e-05,0.70352983,0.6998971,0.0035713017,6.141328e-05,0.37779248
602,0.51159567,0.5078375,0.0037277085,3.0455845e-05,0.70350677,0.69987416,0.0035710328,6.1590064e-05,0.37778968
603,0.5115897,0.50783163,0.0037275776,3.054729e-05,0.70348376,0.6998513,0.003570759,6.176678e-05,0.37778687
604,0.51158386,0.5078258,0.0037274507,3.0639163e-05,0.70346105,0.6998286,0.0035704912,6.1943516e-05,0.37778413
605,0.5115781,0.50782,0.0037273252,3.073071e-05,0.70343834,0.69980603,0.0035702242,6.21204e-05,0.3777813
606,0.5115721,0.5078141,0.0037271946,3.0822543e-05,0.7034159,0.6997836,0.0035699524,6.2296625e-05,0.37777856
607,0.51156634,0.5078083,0.003727069,3.091387e-05,0.70339346,0.69976133,0.0035696835,6.24731e-05,0.3777758
608,0.5115605,0.50780255,0.003726933,3.1005326e-05,0.7033711,0.69973904,0.003569413,6.264911e-05,0.37777305
609,0.51155466,0.50779676,0.003726803,3.109686e-05,0.7033488,0.69971687,0.0035691392,6.282622e-05,0.3777703
610,0.5115488,0.507791,0.0037266684,3.1188276e-05,0.70332676,0.6996949,0.0035688665,6.300239e-05,0.37776756
611,0.5115431,0.50778526,0.0037265352,3.1279433e-05,0.7033049,0.6996731,0.0035685915,6.317852e-05,0.37776485
612,0.51153725,0.5077795,0.0037264035,3.1370946e-05,0.70328295,0.6996513,0.0035683198,6.335445e-05,0.37776214
613,0.5115315,0.50777376,0.0037262735,3.14622e-05,0.7032612,0.6996296,0.0035680544,6.353093e-05,0.3777595
614,0.5115257,0.50776803,0.0037261469,3.1553573e-05,0.7032397,0.69960815,0.003567786,6.370733e-05,0.37775677
615,0.51151997,0.5077623,0.0037260184,3.1644853e-05,0.7032181,0.6995867,0.0035675152,6.388333e-05,0.37775406
616,0.5115142,0.5077566,0.003725884,3.173602e-05,0.7031967,0.6995654,0.003567246,6.405991e-05,0.37775147
617,0.51150846,0.50775087,0.0037257466,3.1827276e-05,0.7031755,0.69954425,0.0035669685,6.4235406e-05,0.37774876
618,0.51150274,0.5077452,0.003725615,3.1918462e-05,0.70315415,0.69952303,0.0035666968,6.4411615e-05,0.37774613
619,0.511497,0.50773954,0.0037254847,3.200931e-05,0.70313317,0.6995021,0.0035664286,6.458778e-05,0.37774348
620,0.5114913,0.5077338,0.0037253532,3.2100535e-05,0.7031121,0.6994812,0.0035661587,6.47632e-05,0.3777409
621,0.51148564,0.5077282,0.0037252186,3.219175e-05,0.7030914,0.6994605,0.0035658865,6.493933e-05,0.37773827
622,0.51148,0.50772256,0.003725087,3.2282733e-05,0.70307046,0.69943976,0.0035656155,6.51149e-05,0.37773567
623,0.5114742,0.5077169,0.0037249527,3.237379e-05,0.7030498,0.6994192,0.00356534,6.5291024e-05,0.37773305
624,0.5114685,0.50771123,0.0037248174,3.2464737e-05,0.70302933,0.6993988,0.0035650718,6.5466134e-05,0.37773052
625,0.5114628,0.50770557,0.0037246835,3.255566e-05,0.7030087,0.6993783,0.0035648036,6.564238e-05,0.3777279
626,0.51145726,0.5077,0.003724553,3.2646603e-05,0.7029885,0.69935817,0.0035645321,6.581792e-05,0.37772533
627,0.5114515,0.50769436,0.0037244165,3.2737553e-05,0.70296824,0.699338,0.003564262,6.5993e-05,0.37772277
628,0.5114458,0.5076887,0.003724278,3.282831e-05,0.70294815,0.699318,0.003563984,6.616897e-05,0.37772024
629,0.5114402,0.50768316,0.0037241476,3.2919226e-05,0.702928,0.69929796,0.003563713,6.634439e-05,0.37771773
630,0.5114347,0.5076776,0.0037240132,3.3009877e-05,0.70290816,0.6992782,0.0035634455,6.652007e-05,0.37771514
631,0.5114289,0.50767195,0.0037238807,3.310085e-05,0.7028883,0.69925845,0.0035631775,6.6696215e-05,0.37771264
632,0.51142335,0.5076664,0.003723749,3.3191536e-05,0.7028687,0.6992389,0.0035629063,6.687096e-05,0.37771016
633,0.51141775,0.50766087,0.0037236088,3.3282096e-05,0.702849,0.6992193,0.0035626295,6.7046174e-05,0.37770766
634,0.51141214,0.5076553,0.003723466,3.3372664e-05,0.70282936,0.6991998,0.003562352,6.722171e-05,0.37770513
635,0.51140654,0.5076498,0.0037233294,3.346333e-05,0.70280993,0.6991804,0.0035620811,6.739641e-05,0.37770268
636,0.51140106,0.5076443,0.003723191,3.3554068e-05,0.70279056,0.6991612,0.0035618066,6.7571396e-05,0.3777002
637,0.5113954,0.5076387,0.003723057,3.3644432e-05,0.7027713,0.699142,0.0035615338,6.774716e-05,0.3776977
638,0.5113898,0.50763315,0.0037229138,3.373497e-05,0.70275223,0.699123,0.0035612565,6.7922294e-05,0.37769526
639,0.51138425,0.50762767,0.0037227706,3.382552e-05,0.7027331,0.6991041,0.0035609817,6.809727e-05,0.3776928
640,0.51137877,0.50762224,0.0037226249,3.3915887e-05,0.7027141,0.6990851,0.0035607,6.827213e-05,0.37769035
641,0.5113733,0.50761676,0.0037224847,3.4006232e-05,0.7026952,0.69906634,0.0035604236,6.8446505e-05,0.3776879
642,0.51136774,0.5076113,0.0037223406,3.40967e-05,0.7026764,0.6990477,0.0035601472,6.862166e-05,0.37768552
643,0.5113622,0.5076058,0.003722198,3.4187175e-05,0.70265776,0.6990291,0.003559867,6.8797235e-05,0.37768307
644,0.51135665,0.5076003,0.0037220512,3.4277517e-05,0.7026392,0.69901067,0.0035595875,6.897159e-05,0.37768066
645,0.51135117,0.5075949,0.0037219098,3.4367877e-05,0.7026207,0.69899225,0.003559312,6.9146045e-05,0.37767828
646,0.5113456,0.5075894,0.0037217652,3.4457993e-05,0.7026023,0.69897395,0.003559034,6.9321046e-05,0.37767586
647,0.51134014,0.507584,0.0037216172,3.454838e-05,0.702584,0.6989558,0.003558755,6.949575e-05,0.37767345
648,0.51133466,0.50757855,0.0037214672,3.4638597e-05,0.7025657,0.6989376,0.0035584709,6.967034e-05,0.37767112
649,0.5113292,0.5075731,0.0037213243,3.47288e-05,0.7025476,0.69891953,0.0035581957,6.984584e-05,0.37766877
650,0.51132375,0.50756776,0.0037211769,3.4818837e-05,0.70252967,0.6989017,0.0035579116,7.001958e-05,0.37766635
651,0.51131827,0.5075623,0.0037210288,3.49092e-05,0.70251167,0.69888383,0.0035576276,7.0194386e-05,0.37766403
652,0.5113128,0.5075569,0.0037208775,3.499928e-05,0.70249367,0.69886595,0.0035573463,7.0368995e-05,0.37766168
653,0.5113073,0.5075515,0.0037207266,3.5089404e-05,0.70247597,0.6988483,0.0035570627,7.054296e-05,0.37765938
654,0.5113019,0.5075461,0.0037205722,3.5179182e-05,0.7024582,0.6988307,0.0035567759,7.071762e-05,0.37765703
655,0.5112965,0.5075408,0.0037204195,3.526935e-05,0.70244056,0.6988132,0.0035564913,7.089184e-05,0.37765473
656,0.511291,0.5075354,0.0037202684,3.5359473e-05,0.702423,0.69879574,0.0035562052,7.1066235e-05,0.37765235
657,0.51128566,0.5075301,0.0037201094,3.544935e-05,0.70240545,0.69877833,0.0035559162,7.124005e-05,0.37765002
658,0.51128024,0.5075247,0.0037199585,3.553946e-05,0.7023882,0.69876117,0.003555634,7.1414855e-05,0.3776478
659,0.5112748,0.50751936,0.0037197983,3.5629088e-05,0.70237094,0.698744,0.003555341,7.158856e-05,0.37764546
660,0.5112694,0.50751406,0.0037196416,3.5719047e-05,0.70235366,0.69872683,0.0035550531,7.1762806e-05,0.3776432
661,0.511264,0.5075087,0.0037194884,3.580914e-05,0.70233655,0.69870985,0.0035547717,7.193745e-05,0.37764087
662,0.5112586,0.5075034,0.0037193338,3.589908e-05,0.7023195,0.6986929,0.003554482,7.211175e-05,0.37763864
663,0.51125324,0.5074981,0.0037191785,3.598889e-05,0.7023025,0.69867605,0.0035541945,7.228584e-05,0.37763637
664,0.51124793,0.50749284,0.0037190167,3.6078556e-05,0.70228577,0.69865936,0.003553905,7.245919e-05,0.37763414
665,0.5112425,0.5074875,0.0037188532,3.6168552e-05,0.7022689,0.6986426,0.0035536108,7.263324e-05,0.37763184
666,0.5112371,0.5074822,0.0037186914,3.625822e-05,0.70225215,0.698626,0.0035533174,7.280746e-05,0.37762964
667,0.51123184,0.5074769,0.003718528,3.6347872e-05,0.7022355,0.69860953,0.003553023,7.298126e-05,0.3776274
668,0.5112265,0.5074717,0.0037183613,3.643748e-05,0.7022189,0.698593,0.003552727,7.315481e-05,0.3776251
669,0.5112212,0.50746644,0.0037181992,3.6527115e-05,0.7022024,0.6985766,0.003552435,7.3329145e-05,0.3776229
670,0.5112158,0.5074612,0.003718031,3.661683e-05,0.702186,0.69856036,0.0035521362,7.350291e-05,0.3776207
671,0.51121044,0.5074559,0.0037178684,3.6706584e-05,0.70216966,0.69854414,0.003551842,7.367657e-05,0.3776185
672,0.5112052,0.5074507,0.0037177012,3.679601e-05,0.7021534,0.698528,0.0035515446,7.385002e-05,0.3776163
673,0.5111999,0.50744545,0.003717528,3.688582e-05,0.7021372,0.6985119,0.0035512454,7.402445e-05,0.37761405
674,0.5111945,0.5074402,0.0037173615,3.697536e-05,0.70212114,0.698496,0.0035509462,7.419776e-05,0.37761194
675,0.5111892,0.50743496,0.0037171913,3.7064983e-05,0.70210516,0.6984801,0.003550652,7.437145e-05,0.3776097
676,0.511184,0.50742984,0.0037170209,3.715446e-05,0.70208913,0.6984642,0.0035503502,7.4544994e-05,0.3776075
677,0.5111787,0.5074246,0.003716852,3.7243874e-05,0.7020733,0.6984485,0.0035500524,7.471871e-05,0.37760532
678,0.5111735,0.50741947,0.0037166786,3.7333542e-05,0.70205736,0.69843274,0.003549753,7.489227e-05,0.37760317
679,0.51116824,0.5074143,0.0037165014,3.742283e-05,0.7020417,0.6984172,0.003549443,7.506578e-05,0.37760103
680,0.5111629,0.50740904,0.0037163275,3.751235e-05,0.702026,0.69840163,0.00354914,7.523935e-05,0.37759888
681,0.5111577,0.5074039,0.003716153,3.760163e-05,0.70201045,0.6983862,0.0035488387,7.54124e-05,0.3775967
682,0.5111524,0.5073987,0.0037159757,3.7691076e-05,0.70199484,0.69837075,0.0035485325,7.5585885e-05,0.3775946
683,0.5111472,0.5073936,0.0037158018,3.7780454e-05,0.7019794,0.69835544,0.0035482293,7.575943e-05,0.37759244
684,0.5111419,0.5073884,0.0037156248,3.786992e-05,0.701964,0.6983402,0.003547927,7.593295e-05,0.37759036
685,0.5111367,0.5073833,0.0037154427,3.7959293e-05,0.70194876,0.69832504,0.003547618,7.610587e-05,0.37758824
686,0.5111314,0.5073781,0.0037152637,3.8048558e-05,0.70193344,0.69830984,0.0035473069,7.627926e-05,0.3775861
687,0.5111263,0.50737303,0.0037150797,3.813812e-05,0.70191836,0.6982949,0.0035469974,7.645328e-05,0.37758395
688,0.5111211,0.50736797,0.0037148914,3.8226797e-05,0.70190316,0.69827986,0.0035466831,7.662581e-05,0.37758186
689,0.51111585,0.5073628,0.0037147116,3.8316386e-05,0.7018881,0.69826496,0.0035463783,7.679916e-05,0.37757978
690,0.5111106,0.5073577,0.0037145282,3.840569e-05,0.7018732,0.6982502,0.0035460663,7.697151e-05,0.37757763
691,0.5111054,0.5073526,0.0037143447,3.8494854e-05,0.70185834,0.69823545,0.0035457572,7.7145734e-05,0.37757558
692,0.51110023,0.5073475,0.0037141582,3.8584138e-05,0.7018435,0.69822073,0.0035454447,7.7318786e-05,0.37757346
693,0.5110951,0.50734246,0.003713971,3.8673392e-05,0.70182866,0.69820607,0.0035451294,7.749207e-05,0.3775714
694,0.51108986,0.50733733,0.0037137798,3.8762562e-05,0.70181394,0.69819146,0.0035448128,7.766477e-05,0.37756938
695,0.51108474,0.50733227,0.003713593,3.885184e-05,0.7017994,0.69817704,0.003544497,7.783787e-05,0.3775673
696,0.51107955,0.5073272,0.003713402,3.894116e-05,0.70178473,0.69816256,0.003544179,7.801084e-05,0.3775652
697,0.5110744,0.5073222,0.0037132108,3.903006e-05,0.7017703,0.69814825,0.0035438647,7.818422e-05,0.37756312
698,0.5110692,0.50731707,0.0037130201,3.911926e-05,0.7017558,0.6981339,0.0035435485,7.835671e-05,0.37756112
699,0.5110641,0.50731206,0.0037128252,3.9208193e-05,0.7017414,0.69811964,0.003543226,7.8530175e-05,0.3775591
700,0.511059,0.50730705,0.0037126306,3.929741e-05,0.70172715,0.6981056,0.0035429078,7.87027e-05,0.37755704
701,0.51105386,0.50730205,0.0037124304,3.9386432e-05,0.70171285,0.6980914,0.0035425844,7.887593e-05,0.37755504
702,0.5110487,0.507297,0.003712237,3.9475595e-05,0.7016986,0.6980773,0.003542264,7.9048434e-05,0.377553
703,0.5110436,0.507292,0.0037120439,3.9564657e-05,0.70168453,0.6980634,0.0035419462,7.922137e-05,0.37755093
704,0.51103836,0.5072869,0.0037118467,3.9653725e-05,0.7016705,0.6980495,0.0035416225,7.9394165e-05,0.37754893
705,0.51103336,0.50728196,0.0037116422,3.974287e-05,0.7016565,0.69803566,0.0035412933,7.9566766e-05,0.3775469
706,0.5110283,0.507277,0.0037114457,3.9831866e-05,0.7016425,0.69802177,0.0035409736,7.974052e-05,0.3775449
707,0.5110231,0.50727195,0.003711242,3.9920746e-05,0.7016287,0.6980081,0.003540645,7.991336e-05,0.3775429
708,0.511018,0.50726694,0.0037110376,4.0009763e-05,0.70161486,0.6979944,0.0035403182,8.008606e-05,0.3775409
709,0.511013,0.50726205,0.0037108343,4.0098847e-05,0.70160115,0.6979809,0.0035399916,8.025833e-05,0.37753892
710,0.5110079,0.5072571,0.0037106264,4.018791e-05,0.7015874,0.6979673,0.003539658,8.0430946e-05,0.37753692
711,0.5110028,0.5072521,0.0037104182,4.0276467e-05,0.70157367,0.69795376,0.0035393257,8.0603306e-05,0.37753496
712,0.51099765,0.5072471,0.0037102085,4.036561e-05,0.7015601,0.69794035,0.003538995,8.0776335e-05,0.37753296
713,0.5109926,0.50724214,0.003709997,4.0454423e-05,0.70154655,0.69792694,0.003538659,8.0948426e-05,0.37753096
714,0.51098764,0.5072373,0.0037097859,4.0543473e-05,0.7015332,0.69791377,0.0035383226,8.112108e-05,0.37752903
715,0.5109826,0.50723237,0.0037095782,4.0632374e-05,0.7015198,0.6979005,0.003537996,8.1294e-05,0.3775271
716,0.5109775,0.5072274,0.0037093686,4.0721414e-05,0.7015064,0.69788724,0.003537658,8.146697e-05,0.3775251
717,0.51097244,0.5072225,0.0037091565,4.081043e-05,0.70149314,0.6978742,0.0035373254,8.163973e-05,0.37752315
718,0.5109674,0.5072175,0.0037089398,4.0899202e-05,0.7014799,0.6978611,0.0035369848,8.181242e-05,0.37752116
719,0.5109624,0.5072127,0.0037087204,4.0987954e-05,0.70146674,0.69784814,0.0035366463,8.1984464e-05,0.37751925
720,0.5109573,0.50720775,0.003708508,4.107695e-05,0.70145357,0.69783515,0.0035363075,8.215684e-05,0.3775173
721,0.51095235,0.50720286,0.0037082923,4.116583e-05,0.7014405,0.6978222,0.0035359699,8.232917e-05,0.3775154
722,0.5109473,0.507198,0.0037080743,4.125464e-05,0.7014275,0.6978094,0.0035356327,8.250167e-05,0.37751347
723,0.5109423,0.5071931,0.0037078506,4.1343355e-05,0.7014145,0.6977966,0.0035352893,8.267448e-05,0.37751153
724,0.5109373,0.5071882,0.0037076306,4.1432075e-05,0.70140165,0.6977838,0.0035349457,8.28464e-05,0.37750962
725,0.5109323,0.5071834,0.0037074108,4.1521245e-05,0.7013888,0.69777113,0.0035346015,8.301948e-05,0.37750772
726,0.51092726,0.5071785,0.0037071886,4.1610114e-05,0.701376,0.69775856,0.0035342593,8.3192484e-05,0.3775058
727,0.5109223,0.5071736,0.003706965,4.1699073e-05,0.7013633,0.69774604,0.0035339117,8.336426e-05,0.3775039
728,0.5109173,0.50716877,0.0037067353,4.17877e-05,0.7013506,0.6977335,0.003533565,8.353652e-05,0.377502
729,0.51091236,0.50716394,0.0037065137,4.187647e-05,0.701338,0.69772106,0.003533218,8.3708794e-05,0.3775001
730,0.51090735,0.5071591,0.0037062857,4.1965544e-05,0.70132536,0.6977086,0.0035328737,8.3881845e-05,0.37749818
731,0.5109024,0.5071543,0.0037060557,4.2054493e-05,0.70131284,0.69769627,0.0035325196,8.4053856e-05,0.37749627
732,0.5108974,0.50714946,0.003705826,4.214324e-05,0.7013004,0.697684,0.003532172,8.4226114e-05,0.3774944
733,0.51089245,0.5071446,0.0037055993,4.2231903e-05,0.7012879,0.6976717,0.0035318232,8.439877e-05,0.37749252
734,0.5108875,0.5071398,0.0037053672,4.232079e-05,0.70127565,0.6976596,0.0035314718,8.4570805e-05,0.37749064
735,0.5108826,0.50713503,0.0037051314,4.240951e-05,0.70126337,0.6976475,0.0035311177,8.474285e-05,0.3774888
736,0.5108776,0.5071302,0.0037048974,4.24983e-05,0.70125103,0.69763535,0.003530766,8.491484e-05,0.3774869
737,0.51087266,0.50712544,0.003704659,4.2587155e-05,0.7012388,0.6976233,0.0035304038,8.5087486e-05,0.37748504
738,0.5108677,0.5071206,0.00370442,4.2675918e-05,0.70122653,0.6976113,0.0035300464,8.5259155e-05,0.37748313
739,0.5108628,0.5071159,0.0037041851,4.2764703e-05,0.70121443,0.69759935,0.0035296897,8.5431944e-05,0.37748134
740,0.5108579,0.5071111,0.0037039474,4.285339e-05,0.7012024,0.6975875,0.0035293344,8.560406e-05,0.37747946
741,0.51085293,0.5071063,0.0037037032,4.2941967e-05,0.70119035,0.6975756,0.0035289717,8.577631e-05,0.37747762
742,0.51084805,0.50710154,0.003703464,4.3031003e-05,0.70117843,0.6975639,0.003528612,8.5948486e-05,0.37747577
743,0.5108431,0.50709677,0.0037032196,4.311967e-05,0.7011665,0.69755214,0.0035282513,8.61204e-05,0.37747395
744,0.51083827,0.50709206,0.0037029767,4.3208525e-05,0.7011547,0.6975405,0.0035278893,8.6292406e-05,0.3774721
745,0.51083326,0.50708723,0.0037027302,4.329738e-05,0.7011429,0.6975289,0.0035275193,8.6464766e-05,0.37747028
746,0.51082844,0.5070826,0.003702486,4.338615e-05,0.7011311,0.6975173,0.003527158,8.663714e-05,0.37746847
747,0.5108235,0.5070778,0.0037022426,4.3474953e-05,0.70111936,0.6975058,0.0035267964,8.6809385e-05,0.37746662
748,0.5108186,0.50707304,0.0037019965,4.356373e-05,0.7011077,0.69749427,0.0035264294,8.69818e-05,0.37746483
749,0.5108137,0.50706834,0.0037017488,4.3652246e-05,0.70109606,0.6974828,0.0035260655,8.715398e-05,0.37746298
750,0.5108088,0.50706357,0.0037015008,4.3741467e-05,0.70108443,0.69747144,0.0035257016,8.7325774e-05,0.3774612
751,0.510804,0.5070589,0.0037012487,4.3830136e-05,0.7010728,0.69746,0.0035253328,8.749872e-05,0.37745938
752,0.51079905,0.50705415,0.003700999,4.391902e-05,0.70106137,0.69744873,0.0035249635,8.7670705e-05,0.37745753
753,0.5107942,0.5070495,0.003700746,4.4008197e-05,0.7010499,0.69743747,0.0035245928,8.784259e-05,0.3774558
754,0.5107894,0.5070448,0.0037004915,4.4096898e-05,0.7010386,0.6974263,0.003524223,8.801514e-05,0.37745395
755,0.51078457,0.50704014,0.003700237,4.4185508e-05,0.7010272,0.6974152,0.003523851,8.818707e-05,0.37745216
756,0.5107796,0.5070354,0.0036999797,4.4274522e-05,0.7010159,0.6974041,0.0035234767,8.835974e-05,0.37745038
757,0.51077485,0.5070308,0.0036997243,4.4363293e-05,0.70100456,0.69739294,0.0035231037,8.853188e-05,0.3774486
758,0.51077,0.5070261,0.0036994622,4.4452012e-05,0.7009935,0.6973821,0.0035227223,8.870416e-05,0.37744683
759,0.51076514,0.5070214,0.0036992002,4.4540724e-05,0.7009823,0.69737107,0.0035223458,8.887609e-05,0.37744504
760,0.51076037,0.5070168,0.003698941,4.462982e-05,0.7009712,0.69736016,0.0035219702,8.9048735e-05,0.37744322
761,0.5107555,0.50701207,0.0036986833,4.4718843e-05,0.7009601,0.69734925,0.0035215945,8.922021e-05,0.3774415
762,0.5107507,0.5070075,0.003698414,4.48074e-05,0.700949,0.6973384,0.0035212091,8.9392524e-05,0.37743968
763,0.5107458,0.5070028,0.003698147,4.489616e-05,0.70093805,0.6973276,0.0035208277,8.9564484e-05,0.37743798
764,0.51074106,0.5069982,0.0036978843,4.498525e-05,0.70092696,0.69731677,0.003520448,8.9736626e-05,0.37743622
765,0.5107362,0.50699353,0.003697623,4.507396e-05,0.7009161,0.69730616,0.0035200696,8.9908855e-05,0.37743443
766,0.5107314,0.5069889,0.0036973536,4.516312e-05,0.70090526,0.6972955,0.003519686,9.008154e-05,0.37743267
767,0.5107266,0.50698423,0.0036970838,4.5252007e-05,0.7008944,0.6972849,0.003519301,9.0253045e-05,0.3774309
768,0.5107218,0.50697964,0.003696813,4.5340872e-05,0.70088357,0.6972742,0.0035189139,9.0425165e-05,0.3774292
769,0.51071703,0.50697505,0.0036965448,4.5429653e-05,0.7008729,0.6972638,0.0035185325,9.059759e-05,0.3774274
770,0.5107122,0.5069704,0.003696273,4.5518755e-05,0.70086217,0.6972532,0.0035181458,9.07705e-05,0.3774257
771,0.5107074,0.50696576,0.0036960028,4.5607656e-05,0.7008514,0.6972427,0.00351776,9.09422e-05,0.37742397
772,0.51070267,0.5069612,0.0036957308,4.5696765e-05,0.7008409,0.69723237,0.0035173723,9.111385e-05,0.3774222
773,0.51069784,0.50695664,0.0036954554,4.5785535e-05,0.7008302,0.69722193,0.0035169807,9.128675e-05,0.37742046
774,0.5106931,0.506952,0.0036951797,4.587451e-05,0.7008197,0.6972116,0.0035165916,9.1458285e-05,0.37741876
775,0.5106883,0.50694746,0.0036949057,4.5963563e-05,0.7008092,0.6972014,0.0035162033,9.1631206e-05,0.37741703
776,0.5106836,0.50694287,0.0036946281,4.605268e-05,0.7007987,0.69719106,0.0035158144,9.1803195e-05,0.37741527
777,0.5106788,0.50693834,0.003694349,4.61417e-05,0.7007883,0.6971809,0.0035154184,9.197546e-05,0.37741357
778,0.5106741,0.5069338,0.0036940656,4.6230598e-05,0.7007778,0.6971707,0.003515018,9.2147464e-05,0.37741187
779,0.5106693,0.5069292,0.003693786,4.631971e-05,0.7007675,0.69716054,0.0035146275,9.232023e-05,0.37741017
780,0.5106646,0.5069246,0.003693503,4.640851e-05,0.70075727,0.6971505,0.0035142286,9.249172e-05,0.37740847
781,0.5106598,0.5069201,0.0036932158,4.6497735e-05,0.70074695,0.69714046,0.0035138295,9.266425e-05,0.37740678
782,0.51065505,0.5069155,0.00369293,4.6586854e-05,0.7007368,0.6971305,0.0035134293,9.2836635e-05,0.37740502
783,0.5106503,0.506911,0.0036926472,4.6675843e-05,0.7007265,0.6971205,0.0035130337,9.3008515e-05,0.37740335
784,0.51064557,0.5069064,0.003692361,4.6764977e-05,0.7007164,0.6971106,0.0035126312,9.3180875e-05,0.37740162
785,0.51064086,0.5069019,0.003692071,4.6854224e-05,0.70070624,0.6971007,0.0035122307,9.3353185e-05,0.37739998
786,0.51063615,0.5068974,0.0036917818,4.694344e-05,0.7006963,0.6970909,0.0035118298,9.352524e-05,0.37739825
787,0.5106314,0.50689286,0.0036914912,4.7032416e-05,0.7006862,0.6970811,0.0035114256,9.3697585e-05,0.37739658
788,0.51062673,0.5068884,0.0036912004,4.712152e-05,0.7006762,0.6970713,0.003511023,9.3869865e-05,0.3773949
789,0.51062196,0.50688386,0.0036909073,4.721074e-05,0.7006662,0.69706154,0.0035106183,9.404286e-05,0.37739328
790,0.5106173,0.5068794,0.003690613,4.7300076e-05,0.7006563,0.6970518,0.0035102111,9.4214425e-05,0.37739155
791,0.51061255,0.50687486,0.0036903208,4.7389058e-05,0.70064646,0.6970422,0.0035098053,9.438718e-05,0.37738988
792,0.5106079,0.5068704,0.0036900279,4.7478577e-05,0.7006365,0.6970326,0.0035094009,9.455996e-05,0.37738818
793,0.51060313,0.50686586,0.0036897352,4.756784e-05,0.7006266,0.6970229,0.003508996,9.473191e-05,0.37738654
794,0.5105985,0.5068614,0.0036894372,4.7657144e-05,0.7006169,0.69701344,0.0035085864,9.49041e-05,0.37738487
795,0.51059383,0.5068569,0.0036891429,4.774602e-05,0.70060724,0.697004,0.0035081774,9.507642e-05,0.3773832
796,0.5105892,0.50685245,0.003688844,4.7835696e-05,0.7005976,0.69699454,0.003507767,9.5249685e-05,0.3773815
797,0.5105844,0.506848,0.0036885396,4.7925063e-05,0.70058787,0.69698507,0.0035073548,9.54216e-05,0.37737992
798,0.51057976,0.5068435,0.00368824,4.801436e-05,0.70057815,0.6969756,0.003506943,9.5593474e-05,0.37737823
799,0.510575,0.506839,0.0036879375,4.810378e-05,0.70056856,0.69696623,0.0035065282,9.576623e-05,0.3773766
800,0.51057047,0.5068346,0.0036876353,4.819311e-05,0.700559,0.69695693,0.0035061163,9.593886e-05,0.37737495
801,0.51056576,0.50683016,0.003687335,4.828253e-05,0.7005494,0.69694763,0.0035057038,9.611168e-05,0.37737328
802,0.5105611,0.5068257,0.0036870306,4.8371825e-05,0.7005399,0.69693834,0.00350529,9.6284275e-05,0.37737167
803,0.51055646,0.5068213,0.0036867233,4.8461694e-05,0.70053047,0.69692916,0.0035048714,9.6456926e-05,0.37737
804,0.5105518,0.5068168,0.0036864206,4.855101e-05,0.70052105,0.69692,0.0035044577,9.662933e-05,0.37736836
805,0.51054716,0.5068124,0.0036861117,4.864074e-05,0.7005116,0.69691074,0.0035040388,9.680207e-05,0.37736672
806,0.5105425,0.5068079,0.0036858032,4.873001e-05,0.7005023,0.6969017,0.003503622,9.6974574e-05,0.3773651
807,0.5105378,0.5068035,0.003685494,4.8819704e-05,0.7004929,0.69689256,0.0035032013,9.714709e-05,0.37736347
808,0.5105332,0.5067991,0.003685184,4.8909118e-05,0.70048374,0.6968836,0.0035027782,9.731973e-05,0.37736183
809,0.51052856,0.5067947,0.0036848716,4.8998827e-05,0.7004745,0.6968746,0.0035023575,9.7492106e-05,0.37736022
810,0.510524,0.5067903,0.0036845608,4.908818e-05,0.7004652,0.69686556,0.0035019373,9.7665084e-05,0.3773586
811,0.51051927,0.50678587,0.003684245,4.9177965e-05,0.70045596,0.6968566,0.003501513,9.7837765e-05,0.37735695
812,0.51051474,0.5067815,0.0036839328,4.9267772e-05,0.70044684,0.69684774,0.0035010893,9.8010445e-05,0.37735534
813,0.5105101,0.5067771,0.0036836164,4.935736e-05,0.70043755,0.69683874,0.0035006634,9.818354e-05,0.37735376
814,0.51050556,0.50677276,0.0036833032,4.9447284e-05,0.70042855,0.69683,0.003500242,9.835523e-05,0.37735215
815,0.5105008,0.5067683,0.0036829829,4.9536888e-05,0.7004194,0.6968211,0.003499814,9.852872e-05,0.3773505
816,0.51049626,0.50676394,0.0036826644,4.9626702e-05,0.70041037,0.6968123,0.0034993864,9.870143e-05,0.37734893
817,0.51049167,0.5067596,0.0036823459,4.971634e-05,0.7004014,0.69680357,0.0034989605,9.887373e-05,0.37734735
818,0.510487,0.5067552,0.0036820266,4.980649e-05,0.7003924,0.6967948,0.00349853,9.904739e-05,0.37734568
819,0.51048243,0.5067508,0.003681708,4.989626e-05,0.7003834,0.6967861,0.0034981049,9.9220175e-05,0.3773441
820,0.51047784,0.5067465,0.00368139,4.9986364e-05,0.70037454,0.69677746,0.0034976772,9.939354e-05,0.37734258
821,0.51047325,0.5067421,0.0036810667,5.0076196e-05,0.7003656,0.6967688,0.0034972453,9.956585e-05,0.3773409
822,0.5104687,0.50673777,0.003680746,5.0165996e-05,0.70035684,0.6967603,0.0034968138,9.973922e-05,0.37733933
823,0.5104641,0.5067334,0.0036804175,5.025608e-05,0.70034796,0.6967517,0.0034963766,9.991174e-05,0.37733775
824,0.51045954,0.50672907,0.0036800876,5.034602e-05,0.7003392,0.6967432,0.0034959423,0.00010008477,0.37733614
825,0.5104549,0.5067247,0.0036797673,5.0436207e-05,0.7003304,0.6967346,0.003495511,0.0001002583,0.37733456
826,0.51045036,0.50672036,0.003679437,5.052627e-05,0.7003218,0.69672626,0.003495073,0.00010043134,0.37733305
827,0.5104457,0.506716,0.0036791114,5.0616076e-05,0.700313,0.69671774,0.0034946392,0.000100603786,0.37733147
828,0.5104412,0.50671166,0.0036787752,5.0706458e-05,0.70030427,0.6967093,0.0034942012,0.000100777856,0.37732983
829,0.5104366,0.5067074,0.0036784452,5.0796534e-05,0.7002957,0.69670093,0.0034937616,0.00010095015,0.37732828
830,0.51043206,0.506703,0.0036781135,5.088666e-05,0.7002871,0.69669265,0.0034933237,0.00010112324,0.3773267
831,0.5104275,0.5066987,0.0036777798,5.0976872e-05,0.7002784,0.69668424,0.0034928846,0.000101296544,0.37732515
832,0.51042295,0.50669444,0.0036774483,5.1066985e-05,0.7002699,0.69667596,0.0034924452,0.00010146921,0.37732357
833,0.5104184,0.50669014,0.0036771148,5.1157298e-05,0.7002613,0.6966677,0.0034920028,0.00010164301,0.37732202
834,0.5104139,0.50668585,0.0036767798,5.124765e-05,0.7002529,0.6966595,0.003491562,0.00010181611,0.37732044
835,0.51040936,0.50668156,0.0036764452,5.1337985e-05,0.7002443,0.6966512,0.0034911188,0.00010198959,0.37731883
836,0.5104048,0.50667727,0.0036761067,5.1428204e-05,0.7002359,0.69664305,0.0034906727,0.000102162485,0.3773173
837,0.51040024,0.506673,0.00367576,5.1518695e-05,0.7002275,0.69663495,0.0034902245,0.00010233582,0.37731576
838,0.5103957,0.5066687,0.0036754257,5.1608844e-05,0.70021915,0.69662684,0.0034897826,0.00010250882,0.3773142
839,0.5103912,0.5066644,0.0036750885,5.169965e-05,0.70021075,0.69661874,0.003489339,0.00010268306,0.3773127
840,0.51038665,0.5066601,0.0036747486,5.1790186e-05,0.7002024,0.6966106,0.0034888955,0.00010285582,0.3773111
841,0.51038206,0.5066558,0.0036744094,5.1880863e-05,0.7001941,0.69660264,0.0034884464,0.000103029655,0.37730956
842,0.51037765,0.5066516,0.0036740662,5.1971372e-05,0.7001857,0.69659454,0.0034880019,0.00010320324,0.37730804
843,0.5103731,0.50664735,0.0036737267,5.2062183e-05,0.70017755,0.69658667,0.0034875523,0.00010337617,0.3773065
844,0.5103686,0.50664306,0.0036733812,5.2152518e-05,0.7001693,0.6965787,0.003487106,0.00010355076,0.377305
845,0.5103641,0.5066388,0.0036730396,5.2243508e-05,0.7001611,0.69657075,0.003486659,0.00010372366,0.3773034
846,0.5103596,0.50663453,0.0036726987,5.2334024e-05,0.70015293,0.6965628,0.003486213,0.00010389848,0.37730187
847,0.5103551,0.5066303,0.003672355,5.242501e-05,0.70014477,0.69655496,0.0034857641,0.00010407145,0.37730035
848,0.5103505,0.506626,0.0036720047,5.2515763e-05,0.70013666,0.6965471,0.0034853097,0.00010424512,0.37729877
849,0.51034606,0.5066218,0.0036716629,5.26067e-05,0.70012856,0.6965393,0.003484859,0.00010441978,0.37729728
850,0.5103415,0.50661755,0.0036713136,5.2697622e-05,0.70012057,0.69653153,0.0034844056,0.00010459302,0.37729576
851,0.5103372,0.5066134,0.0036709637,5.2788444e-05,0.7001125,0.6965238,0.0034839518,0.00010476672,0.37729424
852,0.51033264,0.50660914,0.003670612,5.287922e-05,0.7001045,0.69651604,0.0034834952,0.00010494065,0.37729266
853,0.5103282,0.5066049,0.0036702624,5.297037e-05,0.70009655,0.69650835,0.0034830421,0.00010511425,0.37729117
854,0.51032364,0.5066007,0.003669911,5.30615e-05,0.70008844,0.6965006,0.0034825874,0.00010528951,0.37728965
855,0.5103192,0.50659645,0.003669561,5.3152733e-05,0.7000806,0.69649297,0.0034821348,0.00010546235,0.37728816
856,0.51031464,0.5065922,0.0036692116,5.3243657e-05,0.7000727,0.6964854,0.003481676,0.00010563615,0.37728664
857,0.5103102,0.506588,0.0036688608,5.3335072e-05,0.7000648,0.6964778,0.0034812246,0.00010581078,0.37728512
858,0.5103057,0.5065838,0.003668501,5.3425967e-05,0.7000568,0.6964701,0.0034807615,0.00010598458,0.37728363
859,0.5103012,0.5065795,0.0036681455,5.3517215e-05,0.70004904,0.6964626,0.0034803012,0.00010615784,0.3772821
860,0.51029676,0.5065754,0.003667794,5.360847e-05,0.70004123,0.69645506,0.0034798447,0.000106333195,0.37728065
861,0.5102923,0.5065712,0.0036674368,5.369974e-05,0.7000334,0.69644755,0.003479387,0.00010650743,0.37727913
862,0.5102878,0.506567,0.0036670798,5.3791213e-05,0.7000258,0.69644016,0.0034789278,0.00010668199,0.37727764
863,0.5102834,0.5065628,0.0036667248,5.38827e-05,0.700018,0.69643265,0.003478468,0.00010685629,0.37727612
864,0.510279,0.50655866,0.0036663623,5.3974334e-05,0.7000103,0.69642526,0.003478006,0.000107029686,0.37727463
865,0.5102745,0.5065545,0.003666,5.4065807e-05,0.7000027,0.6964179,0.0034775396,0.000107204745,0.37727314
866,0.5102701,0.5065503,0.0036656428,5.4157215e-05,0.69999504,0.69641054,0.0034770775,0.00010737875,0.37727165
867,0.51026565,0.50654614,0.0036652845,5.424878e-05,0.69998723,0.6964031,0.0034766167,0.00010755291,0.37727016
868,0.5102612,0.5065419,0.0036649217,5.434046e-05,0.69997954,0.6963957,0.0034761522,0.000107728025,0.3772686
869,0.51025677,0.5065378,0.0036645634,5.443229e-05,0.69997203,0.6963885,0.0034756912,0.00010790324,0.37726718
870,0.5102524,0.5065337,0.0036641932,5.4523938e-05,0.6999644,0.69638115,0.003475216,0.00010807705,0.3772657
871,0.5102479,0.50652945,0.0036638277,5.4615655e-05,0.6999569,0.6963739,0.0034747482,0.00010825182,0.3772642
872,0.51024354,0.50652534,0.0036634614,5.470743e-05,0.6999494,0.69636667,0.0034742854,0.000108426386,0.3772627
873,0.51023906,0.50652117,0.003663097,5.4799348e-05,0.69994193,0.6963595,0.0034738155,0.00010860159,0.37726128
874,0.51023465,0.50651705,0.0036627317,5.489123e-05,0.6999345,0.69635236,0.00347335,0.000108776185,0.37725976
875,0.5102302,0.5065129,0.0036623594,5.4983055e-05,0.699927,0.69634515,0.0034728735,0.00010895091,0.3772583
876,0.51022583,0.50650877,0.003661989,5.507484e-05,0.6999195,0.696338,0.0034724022,0.000109125234,0.37725684
877,0.5102215,0.50650465,0.0036616186,5.516701e-05,0.6999121,0.69633085,0.0034719317,0.0001093001,0.37725532
878,0.510217,0.5065005,0.003661248,5.5259035e-05,0.69990474,0.6963238,0.0034714611,0.00010947543,0.37725392
879,0.5102126,0.50649637,0.0036608768,5.535112e-05,0.6998973,0.69631666,0.0034709845,0.00010964977,0.37725243
880,0.5102082,0.50649226,0.0036605094,5.544347e-05,0.6998901,0.6963097,0.0034705182,0.00010982537,0.37725097
881,0.51020384,0.50648814,0.003660134,5.5535846e-05,0.6998826,0.6963026,0.003470041,0.00011000024,0.37724948
882,0.5101994,0.50648403,0.0036597603,5.562773e-05,0.6998753,0.69629556,0.0034695691,0.00011017567,0.37724805
883,0.510195,0.5064799,0.0036593836,5.5719865e-05,0.699868,0.6962886,0.0034690923,0.00011034974,0.3772466
884,0.5101906,0.5064758,0.0036590078,5.5812197e-05,0.69986093,0.6962818,0.0034686157,0.000110525034,0.37724513
885,0.51018625,0.5064717,0.0036586365,5.5904806e-05,0.6998536,0.69627476,0.003468145,0.00011070099,0.37724364
886,0.5101818,0.5064676,0.0036582605,5.5997123e-05,0.6998463,0.6962678,0.0034676676,0.00011087619,0.3772422
887,0.51017743,0.50646347,0.003657892,5.6090063e-05,0.6998392,0.6962609,0.0034672,0.000111051835,0.37724075
888,0.5101731,0.50645936,0.0036575177,5.6182867e-05,0.69983196,0.696254,0.0034667267,0.000111227455,0.37723932
889,0.51016873,0.5064553,0.0036571422,5.6275552e-05,0.6998249,0.6962473,0.0034662473,0.00011140303,0.37723783
890,0.5101644,0.50645125,0.003656768,5.636806e-05,0.6998177,0.69624037,0.0034657728,0.00011157839,0.3772364
891,0.51015997,0.50644714,0.0036563866,5.6460907e-05,0.69981074,0.6962337,0.0034652934,0.00011175405,0.377235
892,0.5101556,0.506443,0.0036560106,5.6553614e-05,0.6998036,0.69622684,0.003464817,0.00011192988,0.37723354
893,0.5101512,0.506439,0.0036556304,5.6646335e-05,0.69979644,0.69622,0.0034643377,0.00011210571,0.37723204
894,0.510147,0.506435,0.0036552495,5.6739176e-05,0.69978946,0.6962133,0.003463857,0.00011228059,0.37723064
895,0.51014245,0.5064308,0.0036548655,5.6832287e-05,0.69978243,0.69620657,0.003463377,0.00011245616,0.37722924
896,0.5101381,0.5064267,0.003654483,5.6924924e-05,0.69977546,0.6961999,0.0034628913,0.00011263265,0.37722775
897,0.51013386,0.5064227,0.0036541002,5.7018122e-05,0.6997684,0.69619316,0.003462412,0.00011280842,0.37722632
898,0.5101294,0.5064186,0.0036537156,5.7111378e-05,0.6997615,0.69618654,0.0034619288,0.000112984606,0.3772249
899,0.5101251,0.50641453,0.0036533326,5.7204357e-05,0.6997545,0.69617987,0.0034614452,0.00011316057,0.37722346
900,0.5101207,0.5064105,0.0036529482,5.729782e-05,0.6997475,0.69617325,0.0034609633,0.00011333619,0.37722206
901,0.51011646,0.5064065,0.0036525654,5.7390986e-05,0.6997406,0.69616663,0.0034604822,0.00011351264,0.3772206
902,0.5101121,0.50640243,0.0036521866,5.7484638e-05,0.69973373,0.6961601,0.0034600014,0.00011368932,0.3772192
903,0.51010776,0.5063984,0.0036518013,5.757776e-05,0.6997268,0.69615346,0.00345952,0.00011386537,0.37721774
904,0.51010346,0.5063943,0.0036514155,5.767152e-05,0.69971997,0.6961469,0.003459035,0.000114041955,0.37721634
905,0.51009905,0.5063903,0.0036510304,5.7764828e-05,0.69971323,0.69614047,0.0034585528,0.00011421799,0.37721494
906,0.51009476,0.5063862,0.0036506401,5.7858342e-05,0.69970644,0.696134,0.003458064,0.00011439478,0.3772135
907,0.5100905,0.5063823,0.0036502546,5.7952017e-05,0.6996996,0.6961274,0.0034575802,0.00011457161,0.37721214
908,0.5100861,0.50637823,0.00364986,5.8045483e-05,0.69969285,0.69612104,0.0034570904,0.00011474764,0.3772107
909,0.5100817,0.5063741,0.003649473,5.8139383e-05,0.699686,0.6961145,0.0034566019,0.00011492426,0.37720928
910,0.5100775,0.5063702,0.0036490818,5.8233098e-05,0.6996793,0.6961081,0.0034561139,0.000115101044,0.3772078
911,0.5100732,0.50636613,0.0036486879,5.8326837e-05,0.69967264,0.6961017,0.0034556244,0.00011527782,0.37720641
912,0.5100688,0.5063621,0.003648298,5.8420814e-05,0.6996659,0.6960953,0.0034551385,0.00011545447,0.377205
913,0.51006454,0.5063581,0.0036479053,5.8514568e-05,0.6996593,0.696089,0.0034546466,0.000115630915,0.37720367
914,0.51006013,0.50635403,0.0036475128,5.8608657e-05,0.6996527,0.6960827,0.0034541567,0.0001158079,0.3772022
915,0.51005596,0.5063501,0.0036471211,5.8702743e-05,0.6996459,0.6960762,0.0034536696,0.00011598506,0.37720084
916,0.5100516,0.5063461,0.0036467272,5.879691e-05,0.6996394,0.69607,0.0034531779,0.00011616156,0.3771994
917,0.51004726,0.50634205,0.003646335,5.8891077e-05,0.69963264,0.69606364,0.0034526868,0.00011633835,0.37719798
918,0.5100431,0.5063381,0.003645936,5.898549e-05,0.6996261,0.6960574,0.0034521935,0.00011651615,0.37719667
919,0.51003873,0.5063341,0.0036455425,5.907971e-05,0.69961953,0.6960511,0.0034517022,0.00011669368,0.37719524
920,0.51003444,0.50633013,0.0036451463,5.9174083e-05,0.69961303,0.6960449,0.0034512102,0.00011687032,0.37719384
921,0.5100301,0.5063261,0.0036447465,5.9268375e-05,0.69960654,0.6960388,0.003450714,0.000117047595,0.3771924
922,0.51002586,0.50632215,0.0036443484,5.936283e-05,0.6996001,0.69603264,0.0034502214,0.000117225434,0.377191
923,0.5100216,0.5063182,0.003643951,5.9457318e-05,0.69959354,0.6960264,0.0034497294,0.00011740268,0.37718964
924,0.5100173,0.50631416,0.003643555,5.9551945e-05,0.69958705,0.6960202,0.0034492363,0.000117579795,0.37718827
925,0.510013,0.50631016,0.0036431605,5.964663e-05,0.69958055,0.69601405,0.0034487415,0.00011775772,0.3771869
926,0.51000863,0.5063062,0.0036427623,5.9741644e-05,0.6995741,0.6960079,0.0034482512,0.0001179352,0.37718552
927,0.51000446,0.50630224,0.0036423618,5.9836457e-05,0.69956774,0.6960018,0.003447754,0.000118112905,0.37718406
928,0.5100001,0.50629824,0.0036419644,5.993139e-05,0.69956124,0.6959957,0.0034472614,0.00011829056,0.3771827
929,0.50999594,0.50629437,0.0036415653,6.0026425e-05,0.699555,0.6959897,0.0034467669,0.000118468684,0.37718132
930,0.50999165,0.5062903,0.0036411656,6.012109e-05,0.69954866,0.6959837,0.0034462712,0.00011864693,0.37717998
931,0.5099874,0.50628644,0.0036407611,6.021621e-05,0.6995422,0.6959776,0.003445773,0.00011882419,0.37717858
932,0.5099831,0.50628245,0.0036403579,6.0311435e-05,0.69953585,0.69597155,0.003445271,0.000119002114,0.3771772
933,0.5099788,0.50627846,0.0036399555,6.04065e-05,0.6995295,0.6959655,0.0034447757,0.000119180804,0.37717584
934,0.50997466,0.5062746,0.0036395567,6.050156e-05,0.69952315,0.6959595,0.0034442805,0.000119358854,0.3771745
935,0.50997037,0.5062706,0.0036391576,6.059703e-05,0.69951683,0.69595355,0.0034437852,0.00011953631,0.37717307
936,0.5099661,0.50626665,0.0036387509,6.0692473e-05,0.69951063,0.69594765,0.0034432854,0.000119715,0.3771717
937,0.5099618,0.50626266,0.0036383455,6.0788097e-05,0.69950426,0.6959416,0.0034427857,0.000119893724,0.37717032
938,0.5099577,0.50625885,0.0036379436,6.0883678e-05,0.69949806,0.6959357,0.0034422881,0.00012007224,0.37716895
939,0.5099534,0.50625485,0.0036375367,6.097914e-05,0.69949186,0.6959298,0.0034417885,0.000120250596,0.37716767
940,0.50994915,0.5062509,0.0036371283,6.107471e-05,0.69948566,0.695924,0.0034412865,0.00012042934,0.37716624
941,0.50994486,0.506247,0.0036367232,6.1170525e-05,0.6994795,0.69591814,0.0034407873,0.00012060783,0.37716493
942,0.5099406,0.50624305,0.0036363194,6.1266095e-05,0.6994732,0.6959122,0.0034402884,0.000120786404,0.3771635
943,0.5099364,0.5062391,0.003635914,6.1362036e-05,0.6994671,0.6959064,0.003439786,0.00012096502,0.37716216
944,0.5099322,0.50623524,0.0036355047,6.145792e-05,0.6994609,0.6959005,0.003439289,0.00012114442,0.3771608
945,0.509928,0.5062313,0.0036350978,6.1553874e-05,0.6994548,0.6958947,0.003438784,0.00012132215,0.37715948
946,0.5099237,0.5062274,0.0036346877,6.1650055e-05,0.69944876,0.695889,0.003438281,0.00012150185,0.37715808
947,0.5099195,0.5062235,0.003634278,6.174598e-05,0.69944257,0.69588315,0.0034377782,0.00012168033,0.37715676
948,0.5099153,0.50621957,0.0036338682,6.184232e-05,0.69943655,0.69587743,0.0034372762,0.00012185976,0.3771554
949,0.509911,0.50621563,0.003633458,6.193851e-05,0.6994304,0.69587165,0.00343677,0.000122038415,0.37715405
950,0.5099068,0.50621176,0.0036330468,6.203478e-05,0.6994244,0.6958659,0.003436267,0.00012221813,0.37715268
951,0.5099026,0.5062078,0.0036326395,6.2131265e-05,0.6994184,0.69586027,0.0034357675,0.00012239738,0.37715137
952,0.5098985,0.506204,0.0036322272,6.2227824e-05,0.69941235,0.6958545,0.0034352634,0.00012257729,0.37715
953,0.50989425,0.5062001,0.0036318195,6.232424e-05,0.6994063,0.69584876,0.0034347614,0.00012275635,0.37714866
954,0.50989,0.5061962,0.0036314065,6.242095e-05,0.6994004,0.6958432,0.003434256,0.00012293627,0.37714732
955,0.50988585,0.5061923,0.0036309978,6.251761e-05,0.6993944,0.6958375,0.003433753,0.00012311606,0.37714595
956,0.50988156,0.5061884,0.0036305832,6.2614534e-05,0.6993883,0.6958318,0.0034332436,0.00012329579,0.37714463
957,0.5098773,0.50618446,0.0036301708,6.271129e-05,0.6993826,0.69582635,0.00343274,0.00012347504,0.3771433
958,0.5098732,0.50618064,0.003629759,6.280821e-05,0.6993765,0.6958206,0.0034322378,0.00012365494,0.37714195
959,0.509869,0.50617677,0.003629349,6.290513e-05,0.69937056,0.69581497,0.0034317365,0.00012383515,0.3771406
960,0.50986487,0.5061729,0.0036289403,6.300237e-05,0.6993646,0.6958093,0.0034312329,0.0001240159,0.37713924
961,0.5098607,0.506169,0.0036285268,6.309929e-05,0.69935876,0.6958038,0.003430728,0.00012419469,0.37713796
962,0.50985646,0.50616515,0.0036281145,6.319664e-05,0.69935286,0.6957982,0.0034302212,0.0001243751,0.37713662
963,0.50985235,0.50616133,0.0036277024,6.329393e-05,0.69934696,0.6957927,0.0034297195,0.0001245561,0.37713528
964,0.5098481,0.5061574,0.0036272868,6.3391264e-05,0.6993412,0.6957872,0.0034292093,0.00012473656,0.37713394
965,0.5098438,0.50615346,0.0036268714,6.348872e-05,0.6993353,0.69578165,0.0034287064,0.00012491668,0.37713265
966,0.5098397,0.50614965,0.0036264565,6.358617e-05,0.6993295,0.69577616,0.0034281958,0.00012509753,0.37713128
967,0.5098355,0.5061458,0.003626042,6.3683765e-05,0.6993237,0.69577074,0.0034276913,0.0001252777,0.37712997
968,0.50983137,0.50614196,0.0036256204,6.37815e-05,0.6993178,0.6957652,0.0034271774,0.0001254578,0.3771286
969,0.5098272,0.5061381,0.0036252025,6.3879015e-05,0.6993121,0.6957598,0.0034266696,0.00012563857,0.3771273
970,0.5098229,0.50613415,0.003624784,6.3976964e-05,0.69930625,0.6957543,0.003426159,0.00012582,0.377126
971,0.50981885,0.5061304,0.0036243661,6.407495e-05,0.6993006,0.6957489,0.003425651,0.00012599966,0.3771247
972,0.5098147,0.5061265,0.0036239484,6.4172804e-05,0.69929487,0.69574356,0.0034251453,0.00012618153,0.37712333
973,0.5098105,0.5061227,0.0036235333,6.4270964e-05,0.699289,0.695738,0.0034246338,0.00012636224,0.37712204
974,0.5098064,0.5061189,0.0036231133,6.43688e-05,0.69928336,0.6957327,0.0034241257,0.00012654364,0.3771207
975,0.5098022,0.506115,0.0036226911,6.4467225e-05,0.6992777,0.69572735,0.0034236095,0.00012672572,0.37711942
976,0.50979805,0.5061112,0.0036222744,6.456542e-05,0.6992719,0.6957219,0.0034231052,0.00012690529,0.37711808
977,0.5097939,0.50610733,0.0036218537,6.466356e-05,0.6992664,0.6957167,0.0034225911,0.00012708754,0.37711677
978,0.50978976,0.5061035,0.00362143,6.476185e-05,0.69926065,0.6957113,0.0034220798,0.00012726885,0.3771155
979,0.50978553,0.5060997,0.0036210113,6.486046e-05,0.69925505,0.69570607,0.0034215727,0.00012745018,0.37711415
980,0.50978136,0.5060958,0.00362059,6.4959066e-05,0.6992493,0.69570065,0.0034210605,0.00012763224,0.3771129
981,0.50977725,0.5060921,0.0036201682,6.5057495e-05,0.69924366,0.69569534,0.0034205478,0.0001278137,0.37711152
982,0.5097731,0.5060882,0.0036197475,6.5156266e-05,0.69923806,0.69569004,0.0034200368,0.00012799518,0.3771102
983,0.50976896,0.5060844,0.0036193237,6.5254906e-05,0.69923246,0.6956848,0.0034195278,0.0001281761,0.37710893
984,0.5097648,0.50608057,0.0036189025,6.5353626e-05,0.699227,0.69567955,0.003419013,0.0001283595,0.37710762
985,0.5097607,0.50607675,0.0036184795,6.5452405e-05,0.6992213,0.69567424,0.0034184975,0.00012854095,0.3771063
986,0.50975657,0.50607294,0.0036180594,6.555176e-05,0.69921577,0.69566905,0.00341799,0.00012872255,0.37710503
987,0.50975245,0.5060692,0.0036176369,6.565114e-05,0.6992102,0.6956638,0.0034174775,0.00012890584,0.37710372
988,0.5097482,0.50606525,0.003617221,6.5750304e-05,0.69920456,0.6956585,0.0034169732,0.00012908825,0.37710243
989,0.50974417,0.5060615,0.0036167991,6.584989e-05,0.6991992,0.69565344,0.00341646,0.0001292704,0.37710112
990,0.50974005,0.50605774,0.0036163786,6.594902e-05,0.6991936,0.6956482,0.0034159464,0.00012945221,0.37709984
991,0.50973594,0.5060539,0.0036159533,6.604878e-05,0.6991882,0.69564307,0.0034154386,0.00012963514,0.37709853
992,0.5097318,0.5060501,0.0036155302,6.614798e-05,0.6991827,0.69563794,0.003414924,0.00012981733,0.37709725
993,0.5097276,0.5060463,0.0036151088,6.62479e-05,0.69917715,0.69563276,0.0034144095,0.00013000029,0.377096
994,0.50972354,0.50604254,0.0036146818,6.63472e-05,0.6991718,0.6956277,0.0034138965,0.00013018261,0.3770947
995,0.5097195,0.5060388,0.0036142562,6.644692e-05,0.69916624,0.6956225,0.0034133822,0.00013036626,0.3770934
996,0.5097153,0.506035,0.0036138268,6.6546534e-05,0.6991608,0.69561744,0.0034128672,0.0001305478,0.37709206
997,0.5097112,0.50603116,0.0036134021,6.66465e-05,0.69915533,0.69561225,0.0034123524,0.00013073231,0.3770908
998,0.5097071,0.50602734,0.0036129782,6.674638e-05,0.69914997,0.69560724,0.0034118367,0.00013091418,0.37708953
999,0.50970304,0.50602365,0.00361255,6.684648e-05,0.69914454,0.6956021,0.0034113245,0.0001310976,0.37708825
1000,0.50969887,0.50601983,0.0036121262,6.694678e-05,0.6991392,0.69559705,0.0034108106,0.00013128178,0.37708694
1001,0.50969476,0.506016,0.0036116997,6.704694e-05,0.6991339,0.6955921,0.0034102951,0.000131464,0.37708566
1002,0.5096907,0.50601226,0.0036112717,6.714723e-05,0.69912845,0.695587,0.0034097792,0.0001316478,0.37708437
1003,0.5096866,0.5060085,0.0036108443,6.7247536e-05,0.699123,0.6955819,0.0034092623,0.00013183065,0.37708312
1004,0.5096825,0.5060047,0.003610418,6.734804e-05,0.69911766,0.6955769,0.0034087494,0.0001320154,0.37708184
1005,0.5096784,0.50600094,0.0036099928,6.744856e-05,0.69911236,0.6955719,0.0034082357,0.00013219817,0.37708056
1006,0.50967425,0.5059972,0.0036095644,6.754911e-05,0.69910705,0.69556695,0.00340772,0.00013238213,0.37707925
1007,0.50967026,0.5059935,0.0036091346,6.765013e-05,0.6991016,0.6955619,0.003407203,0.00013256702,0.37707803
1008,0.50966614,0.5059897,0.0036087083,6.7750814e-05,0.6990964,0.69555694,0.0034066893,0.00013275025,0.37707672
1009,0.509662,0.50598586,0.003608282,6.785196e-05,0.69909114,0.69555205,0.0034061752,0.00013293461,0.37707546
1010,0.509658,0.50598216,0.0036078524,6.7952744e-05,0.69908583,0.6955471,0.0034056571,0.00013311903,0.3770742
1011,0.5096539,0.5059784,0.0036074233,6.805402e-05,0.6990805,0.6955421,0.0034051407,0.00013330273,0.3770729
1012,0.50964975,0.50597465,0.0036069972,6.8155015e-05,0.69907534,0.6955372,0.003404629,0.00013348689,0.37707165
1013,0.50964564,0.50597084,0.0036065707,6.825641e-05,0.69907016,0.6955323,0.0034041163,0.00013367219,0.3770704
1014,0.5096416,0.5059671,0.0036061446,6.835784e-05,0.6990649,0.69552743,0.0034036012,0.00013385636,0.37706912
1015,0.50963765,0.50596344,0.0036057124,6.845915e-05,0.6990596,0.6955225,0.0034030834,0.00013404131,0.37706783
1016,0.5096335,0.50595963,0.003605282,6.856068e-05,0.6990544,0.6955176,0.0034025672,0.00013422553,0.3770666
1017,0.50962937,0.5059559,0.0036048517,6.866231e-05,0.6990491,0.69551265,0.0034020466,0.00013441047,0.37706536
1018,0.5096253,0.5059521,0.0036044251,6.876401e-05,0.6990439,0.6955078,0.0034015346,0.00013459535,0.37706405
1019,0.5096212,0.50594836,0.003603999,6.8865935e-05,0.6990388,0.695503,0.0034010217,0.00013477988,0.3770628
1020,0.50961715,0.5059446,0.00360357,6.896761e-05,0.6990337,0.6954982,0.0034005085,0.00013496626,0.37706158
1021,0.50961316,0.5059409,0.0036031415,6.906994e-05,0.6990284,0.6954933,0.0033999954,0.00013515113,0.37706032
1022,0.5096091,0.5059372,0.0036027122,6.9171976e-05,0.69902337,0.6954885,0.0033994776,0.0001353368,0.37705907
1023,0.509605,0.50593346,0.0036022847,6.927407e-05,0.69901824,0.69548374,0.0033989593,0.00013552267,0.3770578
1024,0.509601,0.50592977,0.0036018558,6.937668e-05,0.69901305,0.6954789,0.0033984468,0.00013570699,0.37705657
1025,0.50959694,0.505926,0.0036014263,6.947858e-05,0.699008,0.69547415,0.0033979306,0.00013589284,0.37705532
1026,0.50959283,0.50592226,0.0036009934,6.958104e-05,0.69900286,0.6954694,0.0033974121,0.00013607883,0.37705398
1027,0.5095888,0.50591856,0.0036005615,6.968341e-05,0.69899774,0.6954646,0.0033968948,0.00013626488,0.37705275
1028,0.5095847,0.5059148,0.0036001313,6.978621e-05,0.6989926,0.6954598,0.0033963758,0.00013645072,0.3770515
1029,0.50958073,0.5059111,0.0035996947,6.988875e-05,0.69898754,0.6954551,0.003395856,0.00013663594,0.37705028
1030,0.5095767,0.5059074,0.0035992586,6.999103e-05,0.69898236,0.69545025,0.003395335,0.00013682166,0.37704903
1031,0.50957257,0.50590366,0.0035988316,7.009403e-05,0.6989775,0.6954456,0.0033948203,0.00013700804,0.3770478
1032,0.50956863,0.5059,0.0035984013,7.019729e-05,0.69897246,0.69544095,0.0033943076,0.0001371945,0.37704656
1033,0.50956446,0.5058962,0.0035979708,7.0300375e-05,0.69896734,0.6954362,0.0033937893,0.00013738098,0.37704527
1034,0.50956047,0.5058925,0.0035975392,7.0403265e-05,0.69896233,0.6954315,0.0033932733,0.00013756656,0.37704408
1035,0.50955653,0.50588894,0.0035971066,7.050639e-05,0.69895726,0.69542676,0.0033927532,0.00013775328,0.37704286
1036,0.5095524,0.5058851,0.0035966777,7.060987e-05,0.6989523,0.6954222,0.0033922386,0.00013794024,0.37704158
1037,0.50954837,0.5058814,0.0035962434,7.0713424e-05,0.6989473,0.69541746,0.0033917255,0.00013812726,0.37704033
1038,0.5095444,0.50587773,0.0035958148,7.081674e-05,0.69894236,0.6954128,0.003391207,0.00013831338,0.3770391
1039,0.5095403,0.50587404,0.0035953796,7.092038e-05,0.6989373,0.6954081,0.003390689,0.00013850107,0.37703785
1040,0.5095363,0.50587034,0.0035949443,7.102384e-05,0.6989323,0.6954034,0.003390168,0.00013868682,0.3770366
1041,0.5095323,0.50586665,0.0035945124,7.112774e-05,0.69892746,0.6953989,0.0033896526,0.00013887516,0.3770354
1042,0.5095283,0.50586295,0.003594076,7.12315e-05,0.6989224,0.6953942,0.0033891315,0.00013906157,0.37703416
1043,0.5095242,0.50585926,0.0035936472,7.1335395e-05,0.6989175,0.6953896,0.0033886158,0.00013924824,0.37703294
1044,0.50952023,0.50585556,0.0035932146,7.143935e-05,0.69891256,0.69538504,0.003388101,0.00013943607,0.37703168
1045,0.5095162,0.50585186,0.0035927808,7.154368e-05,0.69890755,0.6953804,0.0033875809,0.00013962336,0.37703046
1046,0.50951225,0.5058482,0.0035923505,7.164805e-05,0.6989028,0.69537586,0.0033870675,0.00013981156,0.37702924
1047,0.50950813,0.5058445,0.0035919177,7.175204e-05,0.69889796,0.6953714,0.0033865504,0.00013999922,0.37702802
1048,0.5095042,0.50584084,0.0035914802,7.185627e-05,0.6988929,0.6953667,0.0033860295,0.00014018719,0.3770268
1049,0.50950015,0.50583714,0.0035910478,7.196113e-05,0.6988881,0.6953622,0.0033855145,0.00014037518,0.37702557
1050,0.50949615,0.5058335,0.0035906136,7.206572e-05,0.6988831,0.69535756,0.0033849976,0.0001405624,0.37702435
1051,0.5094921,0.50582975,0.0035901773,7.217035e-05,0.6988782,0.69535303,0.0033844765,0.00014075068,0.37702313
1052,0.50948817,0.5058261,0.003589742,7.2275056e-05,0.6988734,0.6953485,0.0033839552,0.00014093962,0.3770219
1053,0.5094842,0.5058225,0.0035893063,7.2379975e-05,0.69886863,0.69534403,0.003383436,0.00014112721,0.3770207
1054,0.5094801,0.5058188,0.0035888753,7.2484785e-05,0.69886374,0.6953395,0.003382923,0.00014131541,0.37701946
1055,0.5094762,0.50581515,0.00358844,7.258993e-05,0.69885886,0.695335,0.003382404,0.00014150377,0.37701824
1056,0.5094722,0.50581145,0.003588007,7.269506e-05,0.698854,0.69533044,0.0033818863,0.00014169297,0.37701702
1057,0.50946814,0.5058078,0.0035875717,7.28001e-05,0.69884914,0.6953259,0.00338137,0.00014188184,0.3770158
1058,0.50946414,0.5058041,0.0035871386,7.290569e-05,0.6988445,0.69532156,0.0033808502,0.0001420694,0.37701458
1059,0.50946015,0.5058004,0.0035867034,7.301112e-05,0.69883966,0.69531703,0.0033803356,0.00014225887,0.37701336
1060,0.5094562,0.5057968,0.0035862743,7.311642e-05,0.6988348,0.6953125,0.003379821,0.00014244864,0.37701213
1061,0.5094522,0.5057932,0.0035858434,7.322211e-05,0.69882995,0.695308,0.003379307,0.00014263742,0.37701094
1062,0.5094482,0.50578946,0.003585408,7.332829e-05,0.69882524,0.6953036,0.0033787896,0.00014282692,0.37700975
1063,0.50944424,0.5057858,0.0035849756,7.3433876e-05,0.6988205,0.6952992,0.003378274,0.00014301616,0.37700853
1064,0.50944036,0.50578225,0.0035845435,7.354004e-05,0.69881576,0.6952948,0.0033777573,0.000143206,0.37700734
1065,0.5094363,0.50577855,0.0035841106,7.364648e-05,0.698811,0.6952903,0.0033772427,0.00014339534,0.3770061
1066,0.50943226,0.50577486,0.003583676,7.375227e-05,0.6988063,0.695286,0.0033767265,0.00014358528,0.3770049
1067,0.5094283,0.5057712,0.0035832457,7.385838e-05,0.69880146,0.6952815,0.003376211,0.00014377486,0.3770037
1068,0.5094244,0.5057676,0.0035828114,7.396486e-05,0.69879675,0.6952771,0.0033756935,0.00014396511,0.37700248
1069,0.50942034,0.5057639,0.0035823784,7.4071344e-05,0.698792,0.6952726,0.0033751791,0.0001441544,0.37700135
1070,0.5094164,0.5057603,0.0035819425,7.417792e-05,0.69878745,0.69526845,0.0033746609,0.00014434393,0.37700012
1071,0.5094124,0.5057566,0.0035815043,7.428446e-05,0.69878274,0.69526404,0.0033741388,0.00014453473,0.3769989
1072,0.5094084,0.505753,0.003581065,7.439099e-05,0.698778,0.69525963,0.0033736199,0.00014472459,0.3769977
1073,0.5094045,0.50574934,0.0035806326,7.449767e-05,0.69877326,0.6952553,0.0033731062,0.00014491566,0.37699646
1074,0.5094006,0.50574577,0.0035801942,7.460503e-05,0.6987686,0.6952509,0.003372588,0.00014510601,0.37699535
1075,0.50939655,0.50574213,0.003579762,7.47117e-05,0.6987639,0.6952465,0.0033720704,0.00014529607,0.37699413
1076,0.50939256,0.50573844,0.003579326,7.481879e-05,0.69875926,0.6952422,0.0033715551,0.00014548632,0.37699294
1077,0.5093886,0.5057348,0.0035788903,7.492598e-05,0.69875467,0.69523793,0.003371039,0.00014567777,0.37699172
1078,0.5093847,0.5057312,0.003578453,7.5033415e-05,0.69874996,0.6952336,0.0033705195,0.0001458683,0.3769905
1079,0.50938076,0.5057276,0.0035780242,7.514051e-05,0.69874537,0.69522935,0.0033700056,0.00014606054,0.37698936
1080,0.50937676,0.50572395,0.0035775877,7.524819e-05,0.69874084,0.69522506,0.0033694878,0.00014625117,0.37698814
1081,0.50937283,0.5057203,0.0035771537,7.535552e-05,0.6987361,0.69522065,0.0033689726,0.00014644183,0.37698695
1082,0.50936884,0.5057167,0.0035767204,7.546366e-05,0.6987314,0.69521636,0.0033684561,0.00014663338,0.3769858
1083,0.50936496,0.5057131,0.0035762852,7.5571545e-05,0.69872695,0.6952122,0.0033679428,0.000146824,0.37698457
1084,0.509361,0.50570947,0.003575854,7.56796e-05,0.6987223,0.69520783,0.0033674322,0.0001470167,0.3769834
1085,0.50935715,0.5057059,0.0035754212,7.578754e-05,0.6987177,0.6952036,0.0033669155,0.0001472083,0.37698224
1086,0.509353,0.50570214,0.0035749816,7.589539e-05,0.6987131,0.6951993,0.0033663984,0.00014739977,0.37698105
1087,0.5093491,0.50569856,0.0035745483,7.600358e-05,0.6987086,0.69519514,0.0033658817,0.00014759215,0.37697986
1088,0.5093453,0.50569504,0.0035741124,7.611191e-05,0.69870394,0.6951908,0.0033653677,0.00014778374,0.3769787
1089,0.5093413,0.5056914,0.0035736791,7.62204e-05,0.6986995,0.6951866,0.0033648503,0.0001479755,0.37697747
1090,0.5093374,0.50568783,0.0035732435,7.632875e-05,0.6986948,0.6951823,0.003364331,0.000148168,0.3769763
1091,0.50933343,0.5056842,0.0035728111,7.6437515e-05,0.69869035,0.69517815,0.0033638203,0.00014836068,0.3769751
1092,0.50932944,0.50568056,0.0035723723,7.65462e-05,0.6986857,0.69517386,0.0033633022,0.00014855327,0.37697396
1093,0.50932556,0.505677,0.0035719401,7.665498e-05,0.69868124,0.6951697,0.0033627865,0.00014874521,0.3769728
1094,0.50932163,0.50567335,0.0035715068,7.676378e-05,0.69867676,0.6951655,0.0033622717,0.00014893823,0.3769716
1095,0.50931776,0.5056698,0.0035710782,7.687342e-05,0.69867224,0.69516134,0.0033617667,0.00014913108,0.3769704
1096,0.5093138,0.50566614,0.003570648,7.698285e-05,0.69866776,0.69515723,0.0033612547,0.00014932378,0.37696925
1097,0.5093098,0.50566256,0.003570214,7.709206e-05,0.69866323,0.695153,0.0033607397,0.00014951732,0.3769681
1098,0.50930595,0.505659,0.0035697818,7.720121e-05,0.6986588,0.6951489,0.0033602268,0.00014971064,0.3769669
1099,0.50930196,0.5056553,0.0035693476,7.73106e-05,0.6986543,0.69514465,0.0033597113,0.00014990389,0.3769658
1100,0.5092981,0.5056518,0.0035689136,7.742022e-05,0.6986497,0.6951404,0.0033592007,0.000150097,0.3769646
1101,0.50929415,0.50564814,0.0035684824,7.7530036e-05,0.6986452,0.69513625,0.003358689,0.00015029081,0.37696338
1102,0.5092903,0.50564456,0.0035680449,7.763921e-05,0.6986408,0.69513214,0.0033581709,0.00015048377,0.37696224
1103,0.5092863,0.5056409,0.0035676125,7.7749544e-05,0.69863635,0.695128,0.0033576584,0.00015067737,0.3769611
1104,0.50928235,0.50563735,0.0035671815,7.785946e-05,0.69863194,0.6951239,0.003357148,0.0001508715,0.37695992
1105,0.5092785,0.5056338,0.003566748,7.796964e-05,0.6986274,0.69511974,0.0033566372,0.00015106561,0.37695873
1106,0.50927454,0.50563014,0.0035663154,7.807993e-05,0.698623,0.6951156,0.0033561243,0.00015125934,0.3769576
1107,0.5092707,0.5056266,0.003565884,7.818989e-05,0.69861853,0.69511145,0.0033556134,0.00015145454,0.3769564
1108,0.50926673,0.505623,0.003565452,7.8300676e-05,0.6986142,0.69510746,0.0033551014,0.00015164862,0.37695527
1109,0.50926286,0.5056194,0.0035650209,7.841106e-05,0.69860977,0.69510335,0.0033545885,0.0001518423,0.3769541
1110,0.509259,0.5056159,0.0035645869,7.8522215e-05,0.6986054,0.6950993,0.003354078,0.00015203701,0.37695298
1111,0.50925505,0.50561225,0.003564153,7.86327e-05,0.69860095,0.6950952,0.0033535648,0.00015223218,0.37695178
1112,0.5092511,0.5056087,0.0035637217,7.87438e-05,0.6985966,0.6950911,0.0033530528,0.00015242763,0.37695062
1113,0.50924724,0.5056051,0.0035632872,7.8854784e-05,0.6985922,0.695087,0.003352542,0.0001526217,0.37694946
1114,0.5092434,0.5056016,0.0035628555,7.896556e-05,0.6985879,0.695083,0.00335203,0.00015281599,0.37694833
1115,0.5092395,0.50559795,0.003562423,7.90767e-05,0.69858336,0.69507885,0.003351516,0.00015301193,0.37694722
1116,0.5092356,0.50559443,0.0035619903,7.918815e-05,0.6985791,0.69507486,0.003351004,0.00015320748,0.376946
1117,0.5092316,0.5055908,0.0035615587,7.9299396e-05,0.6985747,0.6950708,0.0033504956,0.00015340208,0.37694484
1118,0.5092278,0.5055873,0.0035611307,7.941079e-05,0.69857025,0.6950667,0.0033499878,0.00015359804,0.3769437
1119,0.5092239,0.50558364,0.0035606956,7.952258e-05,0.69856596,0.6950627,0.0033494742,0.00015379343,0.37694252
1120,0.50922,0.5055801,0.0035602632,7.963421e-05,0.69856167,0.6950587,0.0033489636,0.00015398911,0.3769414
1121,0.5092162,0.5055766,0.0035598325,7.974621e-05,0.6985573,0.69505465,0.003348454,0.00015418514,0.37694028
1122,0.50921226,0.505573,0.003559403,7.9857826e-05,0.69855297,0.69505066,0.0033479468,0.00015438111,0.37693912
1123,0.5092084,0.5055694,0.0035589742,7.9970305e-05,0.6985486,0.6950466,0.0033474409,0.00015457765,0.37693796
1124,0.50920445,0.5055658,0.0035585451,8.008291e-05,0.6985443,0.6950426,0.0033469324,0.00015477308,0.37693682
1125,0.5092005,0.50556225,0.0035581114,8.019463e-05,0.69854,0.69503856,0.0033464201,0.00015496885,0.3769357
1126,0.5091967,0.5055587,0.0035576788,8.030689e-05,0.6985356,0.69503456,0.003345909,0.00015516562,0.37693456
1127,0.5091928,0.50555515,0.0035572457,8.041958e-05,0.6985314,0.6950306,0.003345397,0.00015536252,0.37693346
1128,0.50918895,0.50555164,0.0035568115,8.053171e-05,0.69852704,0.6950266,0.0033448853,0.00015555914,0.37693226
1129,0.50918514,0.5055481,0.003556379,8.064459e-05,0.6985227,0.6950226,0.003344378,0.0001557557,0.3769311
1130,0.50918126,0.50554454,0.0035559488,8.0757396e-05,0.6985185,0.6950187,0.00334387,0.00015595258,0.37692997
1131,0.5091774,0.50554097,0.0035555195,8.0870486e-05,0.6985142,0.6950147,0.003343363,0.00015614976,0.37692887
1132,0.5091736,0.50553745,0.00355509,8.098324e-05,0.69850993,0.6950107,0.0033428532,0.000156347,0.37692773
1133,0.50916964,0.5055339,0.0035546592,8.109673e-05,0.6985057,0.69500685,0.0033423447,0.0001565441,0.37692657
1134,0.50916576,0.50553036,0.0035542285,8.120985e-05,0.6985014,0.6950028,0.0033418364,0.00015674168,0.37692544
1135,0.5091619,0.5055268,0.0035537963,8.132319e-05,0.6984972,0.6949989,0.0033413258,0.0001569387,0.37692437
1136,0.5091581,0.50552326,0.0035533695,8.143671e-05,0.6984929,0.6949949,0.0033408233,0.00015713625,0.37692317
1137,0.5091542,0.50551975,0.003552938,8.155026e-05,0.69848865,0.694991,0.0033403132,0.00015733464,0.37692204
1138,0.5091503,0.5055162,0.00355251,8.166423e-05,0.6984845,0.6949871,0.0033398075,0.0001575322,0.37692094
1139,0.50914645,0.5055126,0.0035520801,8.177758e-05,0.6984802,0.6949832,0.0033392992,0.00015773004,0.37691978
1140,0.50914264,0.5055091,0.00355165,8.189189e-05,0.6984761,0.6949793,0.0033387966,0.00015792799,0.37691867
1141,0.5091388,0.50550556,0.0035512203,8.200554e-05,0.6984718,0.6949754,0.0033382876,0.00015812655,0.37691748
1142,0.5091349,0.505502,0.003550795,8.212004e-05,0.6984675,0.6949714,0.003337784,0.00015832503,0.37691644
1143,0.5091311,0.50549847,0.0035503667,8.223431e-05,0.6984633,0.6949675,0.003337277,0.00015852421,0.37691528
1144,0.5091272,0.5054949,0.003549938,8.234869e-05,0.69845915,0.69496363,0.0033367763,0.00015872173,0.37691414
1145,0.5091234,0.5054914,0.003549512,8.2463186e-05,0.69845486,0.6949597,0.00333627,0.00015892083,0.37691304
1146,0.5091195,0.50548786,0.0035490855,8.25777e-05,0.6984507,0.69495577,0.0033357649,0.00015912043,0.37691188
1147,0.50911564,0.5054843,0.0035486543,8.2692735e-05,0.6984465,0.69495195,0.003335262,0.0001593186,0.37691078
1148,0.50911176,0.50548077,0.003548228,8.280741e-05,0.6984423,0.694948,0.00333476,0.00015951777,0.3769097
1149,0.50910795,0.50547725,0.0035478023,8.292227e-05,0.69843817,0.69494414,0.0033342552,0.00015971735,0.37690857
1150,0.50910413,0.50547373,0.0035473749,8.3037005e-05,0.698434,0.6949403,0.0033337492,0.00015991641,0.37690744
1151,0.50910026,0.50547016,0.0035469478,8.3152714e-05,0.69842976,0.6949364,0.0033332459,0.00016011595,0.37690628
1152,0.50909644,0.50546664,0.003546522,8.326783e-05,0.6984256,0.6949325,0.003332743,0.00016031582,0.3769052
1153,0.50909257,0.50546306,0.0035460955,8.338328e-05,0.69842154,0.69492877,0.0033322403,0.00016051564,0.37690407
1154,0.50908875,0.5054596,0.0035456696,8.349874e-05,0.69841725,0.69492483,0.0033317402,0.00016071548,0.376903
1155,0.50908494,0.5054561,0.003545245,8.361429e-05,0.6984132,0.694921,0.0033312382,0.00016091503,0.37690187
1156,0.50908107,0.5054525,0.0035448177,8.3730294e-05,0.698409,0.6949172,0.0033307348,0.00016111508,0.3769007
1157,0.5090773,0.50544906,0.003544388,8.384598e-05,0.6984049,0.6949134,0.0033302319,0.00016131552,0.3768996
1158,0.50907344,0.5054455,0.0035439627,8.396195e-05,0.6984008,0.6949095,0.0033297255,0.00016151617,0.3768985
1159,0.5090696,0.50544196,0.0035435362,8.4077765e-05,0.6983966,0.6949057,0.0033292267,0.0001617164,0.3768974
1160,0.50906587,0.5054385,0.003543111,8.419413e-05,0.6983926,0.69490194,0.0033287252,0.00016191696,0.37689632
1161,0.509062,0.50543505,0.0035426843,8.4310464e-05,0.6983884,0.69489807,0.0033282242,0.00016211745,0.3768952
1162,0.5090582,0.50543153,0.0035422586,8.4426814e-05,0.6983843,0.69489425,0.0033277234,0.00016231803,0.37689403
1163,0.5090543,0.50542796,0.0035418314,8.454331e-05,0.69838023,0.6948905,0.0033272202,0.00016251962,0.37689295
1164,0.5090505,0.50542444,0.0035414037,8.465999e-05,0.69837606,0.6948866,0.003326715,0.00016272003,0.37689182
1165,0.5090467,0.5054209,0.0035409778,8.477658e-05,0.698372,0.69488287,0.0033262137,0.00016292105,0.37689078
1166,0.50904286,0.5054174,0.0035405566,8.4893356e-05,0.6983679,0.69487906,0.0033257164,0.00016312332,0.37688965
1167,0.50903904,0.5054139,0.0035401336,8.501052e-05,0.6983638,0.69487524,0.0033252207,0.00016332393,0.37688854
1168,0.5090352,0.5054104,0.0035397115,8.5127765e-05,0.69835985,0.69487154,0.0033247215,0.0001635267,0.37688744
1169,0.5090314,0.5054069,0.0035392877,8.5244785e-05,0.6983556,0.6948677,0.00332422,0.00016372706,0.37688634
1170,0.5090276,0.5054034,0.0035388619,8.536225e-05,0.6983516,0.694864,0.0033237205,0.00016392928,0.37688527
1171,0.5090238,0.5053999,0.0035384386,8.547992e-05,0.69834757,0.6948602,0.003323224,0.00016413127,0.3768842
1172,0.50902,0.50539637,0.0035380158,8.559743e-05,0.6983434,0.69485635,0.0033227277,0.00016433447,0.37688306
1173,0.50901616,0.50539285,0.003537593,8.571506e-05,0.69833946,0.6948527,0.0033222276,0.00016453523,0.37688202
1174,0.50901234,0.50538933,0.003537173,8.583278e-05,0.6983354,0.69484895,0.0033217312,0.00016473787,0.37688088
1175,0.5090085,0.5053858,0.0035367506,8.5951106e-05,0.6983313,0.69484514,0.0033212334,0.00016494085,0.37687978
1176,0.50900483,0.5053824,0.0035363259,8.6069245e-05,0.6983275,0.69484156,0.0033207363,0.00016514356,0.3768787
1177,0.50900096,0.50537884,0.0035359033,8.618703e-05,0.6983233,0.69483775,0.0033202386,0.00016534633,0.3768776
1178,0.50899714,0.5053753,0.0035354795,8.630505e-05,0.69831926,0.694834,0.0033197375,0.00016554842,0.37687653
1179,0.5089933,0.50537187,0.0035350537,8.6423366e-05,0.69831526,0.69483024,0.0033192383,0.00016575168,0.37687543
1180,0.5089895,0.50536835,0.003534633,8.654231e-05,0.69831127,0.6948266,0.0033187435,0.00016595489,0.3768744
1181,0.50898576,0.5053649,0.003534212,8.666078e-05,0.6983072,0.6948228,0.0033182455,0.0001661578,0.37687325
1182,0.50898194,0.5053614,0.003533787,8.6779604e-05,0.69830316,0.69481903,0.0033177494,0.00016636122,0.37687215
1183,0.5089781,0.50535786,0.0035333675,8.6898224e-05,0.6982992,0.6948154,0.0033172537,0.00016656527,0.37687108
1184,0.5089744,0.5053544,0.0035329452,8.7017426e-05,0.6982952,0.69481164,0.003316757,0.00016676905,0.37686998
1185,0.50897056,0.5053509,0.003532532,8.713658e-05,0.6982912,0.69480795,0.0033162667,0.00016697244,0.37686893
1186,0.5089668,0.50534743,0.0035321072,8.725555e-05,0.6982872,0.69480425,0.0033157745,0.0001671766,0.37686783
1187,0.508963,0.5053439,0.0035316863,8.7375265e-05,0.6982832,0.69480056,0.003315276,0.00016738103,0.37686676
1188,0.50895923,0.50534046,0.0035312688,8.749455e-05,0.6982792,0.6947968,0.0033147822,0.00016758444,0.37686566
1189,0.5089554,0.50533694,0.0035308532,8.7614266e-05,0.6982752,0.6947931,0.0033142958,0.00016778894,0.3768646
1190,0.5089517,0.50533354,0.0035304308,8.773453e-05,0.6982712,0.69478947,0.0033138008,0.00016799437,0.37686348
1191,0.50894785,0.50532997,0.0035300148,8.785392e-05,0.69826734,0.69478583,0.003313308,0.00016819856,0.3768624
1192,0.5089441,0.5053265,0.0035295957,8.797377e-05,0.6982633,0.6947821,0.0033128127,0.00016840253,0.37686133
1193,0.50894034,0.50532305,0.0035291784,8.8094064e-05,0.69825935,0.6947784,0.0033123211,0.00016860764,0.37686023
1194,0.5089365,0.50531954,0.003528763,8.821411e-05,0.6982554,0.6947748,0.0033118331,0.00016881266,0.37685922
1195,0.50893277,0.5053161,0.0035283468,8.833457e-05,0.6982515,0.6947711,0.003311341,0.00016901783,0.37685812
1196,0.50892895,0.50531256,0.0035279298,8.845536e-05,0.6982475,0.6947674,0.0033108522,0.00016922253,0.37685704
1197,0.5089252,0.5053091,0.003527509,8.8575616e-05,0.6982436,0.6947638,0.00331036,0.00016942834,0.37685597
1198,0.50892144,0.50530565,0.003527096,8.869664e-05,0.69823956,0.6947601,0.0033098715,0.0001696341,0.37685493
1199,0.5089176,0.50530213,0.0035266792,8.88176e-05,0.6982357,0.6947565,0.0033093838,0.00016984117,0.3768538
1200,0.5089138,0.5052986,0.0035262632,8.8938206e-05,0.6982318,0.6947529,0.003308895,0.0001700468,0.3768528
1201,0.50891006,0.50529516,0.003525847,8.905951e-05,0.6982279,0.69474924,0.0033084068,0.00017025204,0.37685165
1202,0.5089063,0.5052917,0.0035254287,8.918035e-05,0.698224,0.6947456,0.0033079097,0.00017045849,0.37685066
1203,0.50890255,0.50528824,0.0035250147,8.9301626e-05,0.69822,0.69474196,0.0033074245,0.00017066332,0.37684956
1204,0.5088988,0.5052848,0.0035246005,8.942294e-05,0.6982161,0.69473827,0.0033069376,0.00017087082,0.3768485
1205,0.50889504,0.5052813,0.0035241854,8.954467e-05,0.6982122,0.6947347,0.0033064487,0.0001710773,0.37684742
1206,0.5088912,0.5052778,0.0035237723,8.9666755e-05,0.69820833,0.69473106,0.0033059658,0.00017128362,0.3768464
1207,0.5088875,0.5052744,0.0035233544,8.978839e-05,0.6982044,0.6947274,0.0033054708,0.00017149157,0.37684527
1208,0.5088837,0.5052709,0.0035229428,8.9910274e-05,0.69820046,0.6947238,0.0033049865,0.00017169678,0.37684426
1209,0.50887996,0.50526744,0.0035225293,9.0032256e-05,0.69819653,0.69472015,0.0033044983,0.00017190495,0.37684315
1210,0.5088762,0.5052639,0.003522117,9.015439e-05,0.6981927,0.6947166,0.003304014,0.00017211238,0.3768421
1211,0.5088725,0.5052605,0.0035217055,9.027693e-05,0.6981888,0.69471294,0.0033035306,0.00017231978,0.37684104
1212,0.5088687,0.505257,0.0035212894,9.039919e-05,0.698185,0.6947094,0.0033030421,0.00017252726,0.37684003
1213,0.5088649,0.5052535,0.003520873,9.052213e-05,0.6981811,0.6947058,0.003302554,0.00017273403,0.37683895
1214,0.5088612,0.5052501,0.0035204578,9.0644106e-05,0.69817716,0.6947022,0.0033020675,0.00017294187,0.37683788
1215,0.5088575,0.50524664,0.0035200464,9.076701e-05,0.6981732,0.6946985,0.0033015783,0.00017314937,0.37683687
1216,0.50885373,0.5052432,0.0035196322,9.0890055e-05,0.69816935,0.69469494,0.003301096,0.00017335758,0.37683573
1217,0.50885,0.5052397,0.003519221,9.101281e-05,0.6981656,0.6946914,0.003300611,0.0001735656,0.37683472
1218,0.5088462,0.50523627,0.0035188072,9.11361e-05,0.69816166,0.6946878,0.0033001266,0.00017377405,0.37683368
1219,0.50884247,0.5052328,0.003518395,9.1259244e-05,0.69815785,0.6946842,0.00329964,0.00017398187,0.37683257
1220,0.5088387,0.50522935,0.0035179819,9.138248e-05,0.69815403,0.6946807,0.003299156,0.00017419043,0.37683156
1221,0.508835,0.50522596,0.0035175723,9.150645e-05,0.6981502,0.6946771,0.003298671,0.00017439896,0.37683055
1222,0.5088312,0.50522244,0.0035171572,9.162934e-05,0.6981463,0.69467354,0.0032981855,0.00017460767,0.3768295
1223,0.50882745,0.505219,0.0035167504,9.17532e-05,0.6981424,0.6946699,0.003297706,0.00017481622,0.37682843
1224,0.5088237,0.5052155,0.0035163427,9.187749e-05,0.6981386,0.6946664,0.0032972284,0.0001750263,0.3768274
1225,0.5088201,0.5052121,0.0035159374,9.200148e-05,0.6981348,0.6946628,0.0032967494,0.00017523536,0.37682638
1226,0.5088163,0.5052086,0.0035155234,9.212563e-05,0.69813097,0.6946593,0.0032962654,0.00017544477,0.37682533
1227,0.50881255,0.50520515,0.003515117,9.225014e-05,0.6981271,0.69465566,0.0032957862,0.00017565432,0.37682423
1228,0.5088088,0.5052017,0.003514708,9.2374205e-05,0.69812334,0.69465214,0.0032953043,0.00017586388,0.37682325
1229,0.5088051,0.5051983,0.0035143024,9.249909e-05,0.69811946,0.69464856,0.0032948288,0.00017607375,0.37682217
1230,0.5088013,0.5051948,0.0035138938,9.2623726e-05,0.6981157,0.69464505,0.0032943452,0.00017628394,0.3768211
1231,0.5087976,0.5051914,0.0035134833,9.274844e-05,0.69811183,0.6946415,0.003293865,0.00017649357,0.37682015
1232,0.50879383,0.50518787,0.0035130787,9.287373e-05,0.6981081,0.69463795,0.0032933885,0.00017670447,0.37681904
1233,0.5087902,0.50518453,0.0035126712,9.299846e-05,0.69810426,0.69463444,0.003292908,0.00017691427,0.376818
1234,0.5087864,0.505181,0.0035122624,9.312371e-05,0.69810045,0.69463086,0.0032924297,0.00017712606,0.37681693
1235,0.5087827,0.5051776,0.0035118577,9.324909e-05,0.6980966,0.6946273,0.003291948,0.00017733542,0.37681592
1236,0.508779,0.50517416,0.0035114514,9.337412e-05,0.6980929,0.6946238,0.0032914772,0.00017754702,0.37681487
1237,0.5087753,0.5051707,0.003511045,9.3499715e-05,0.698089,0.69462025,0.0032909962,0.0001777572,0.37681386
1238,0.50877154,0.50516725,0.0035106414,9.3625415e-05,0.6980853,0.6946168,0.0032905212,0.00017796824,0.37681285
1239,0.5087678,0.5051638,0.0035102381,9.375126e-05,0.6980815,0.6946133,0.0032900462,0.00017817973,0.3768118
1240,0.508764,0.50516033,0.0035098305,9.387745e-05,0.69807774,0.69460976,0.0032895706,0.00017839135,0.3768108
1241,0.50876033,0.50515693,0.003509429,9.400361e-05,0.6980739,0.69460624,0.003289096,0.0001786021,0.37680972
1242,0.50875664,0.5051535,0.0035090256,9.412952e-05,0.69807005,0.6946026,0.0032886204,0.0001788139,0.3768087
1243,0.50875294,0.5051501,0.0035086214,9.425619e-05,0.6980664,0.6945992,0.0032881459,0.00017902581,0.37680766
1244,0.5087492,0.5051466,0.003508217,9.438253e-05,0.69806266,0.69459575,0.003287671,0.00017923856,0.37680668
1245,0.50874555,0.5051432,0.003507813,9.450888e-05,0.69805884,0.6945922,0.0032871962,0.00017945067,0.3768056
1246,0.50874186,0.50513977,0.0035074085,9.463576e-05,0.69805515,0.6945888,0.0032867205,0.00017966166,0.37680462
1247,0.5087381,0.5051363,0.0035070064,9.4762414e-05,0.6980514,0.69458526,0.0032862488,0.00017987449,0.37680355
1248,0.5087344,0.5051329,0.0035065997,9.4889205e-05,0.6980476,0.69458175,0.003285772,0.0001800869,0.37680253
1249,0.5087306,0.5051294,0.0035061988,9.5016505e-05,0.69804376,0.6945782,0.0032852953,0.0001802994,0.37680152
1250,0.50872695,0.50512606,0.003505795,9.514345e-05,0.69804,0.6945747,0.0032848234,0.00018051182,0.3768005
1251,0.5087232,0.50512254,0.0035053908,9.527098e-05,0.69803625,0.6945712,0.0032843482,0.00018072514,0.37679946
1252,0.5087196,0.5051192,0.0035049887,9.539818e-05,0.6980325,0.6945677,0.0032838741,0.00018093726,0.37679845
1253,0.5087158,0.5051157,0.0035045862,9.552557e-05,0.69802874,0.6945642,0.0032834022,0.00018115109,0.37679744
1254,0.5087121,0.5051123,0.0035041836,9.565342e-05,0.69802505,0.69456077,0.0032829298,0.00018136381,0.37679642
1255,0.5087084,0.50510883,0.0035037834,9.578115e-05,0.6980213,0.69455725,0.0032824597,0.0001815769,0.3767954
1256,0.5087047,0.50510544,0.0035033834,9.5909294e-05,0.69801766,0.69455385,0.003281989,0.00018179155,0.37679437
1257,0.50870097,0.505102,0.0035029806,9.603704e-05,0.69801396,0.6945504,0.0032815174,0.00018200396,0.3767934
1258,0.5086973,0.5050985,0.0035025803,9.616532e-05,0.69801015,0.6945469,0.0032810448,0.00018221798,0.37679237
1259,0.50869364,0.5050951,0.0035021787,9.629396e-05,0.69800645,0.6945434,0.0032805754,0.0001824322,0.3767914
1260,0.5086899,0.50509167,0.0035017782,9.642216e-05,0.6980027,0.69453996,0.003280106,0.00018264695,0.37679034
1261,0.5086862,0.50508827,0.0035013824,9.655088e-05,0.697999,0.6945365,0.0032796399,0.00018286105,0.37678936
1262,0.50868255,0.5050849,0.0035009834,9.6679505e-05,0.6979952,0.694533,0.0032791698,0.00018307554,0.37678832
1263,0.50867885,0.5050815,0.0035005843,9.6808246e-05,0.6979916,0.69452965,0.0032786964,0.00018328991,0.37678733
1264,0.5086751,0.505078,0.0035001873,9.6937256e-05,0.6979879,0.69452614,0.0032782278,0.00018350422,0.37678632
1265,0.5086715,0.5050746,0.0034997868,9.70662e-05,0.69798416,0.6945227,0.0032777656,0.00018371893,0.37678528
1266,0.50866777,0.50507116,0.0034993922,9.719596e-05,0.69798046,0.6945192,0.0032772967,0.00018393424,0.3767843
1267,0.5086641,0.50506777,0.0034989978,9.732501e-05,0.69797677,0.69451576,0.0032768315,0.00018414953,0.37678328
1268,0.50866044,0.50506437,0.0034986022,9.745448e-05,0.69797313,0.6945124,0.003276367,0.00018436475,0.37678227
1269,0.5086567,0.5050609,0.0034982038,9.758438e-05,0.6979693,0.69450885,0.0032759006,0.00018458068,0.37678128
1270,0.508653,0.50505745,0.0034978134,9.771448e-05,0.69796574,0.6945055,0.0032754366,0.00018479618,0.37678027
1271,0.5086494,0.5050541,0.0034974206,9.784441e-05,0.69796205,0.69450206,0.0032749767,0.00018501168,0.3767793
1272,0.5086457,0.5050507,0.003497024,9.797421e-05,0.6979583,0.69449854,0.0032745095,0.00018522814,0.3767783
1273,0.508642,0.50504726,0.0034966276,9.810415e-05,0.69795454,0.6944951,0.0032740433,0.00018544354,0.37677726
1274,0.5086383,0.50504386,0.0034962338,9.823493e-05,0.69795096,0.6944917,0.0032735814,0.00018566028,0.37677628
1275,0.5086346,0.50504047,0.0034958415,9.836519e-05,0.6979472,0.6944882,0.0032731197,0.00018587692,0.3767753
1276,0.50863093,0.505037,0.0034954508,9.8496035e-05,0.69794357,0.69448483,0.003272659,0.00018609334,0.37677428
1277,0.5086273,0.5050336,0.003495057,9.8626835e-05,0.6979399,0.6944814,0.0032721972,0.00018631064,0.3767733
1278,0.50862366,0.5050302,0.0034946639,9.875775e-05,0.69793624,0.694478,0.0032717348,0.00018652734,0.37677228
1279,0.5086199,0.50502676,0.0034942748,9.8888755e-05,0.69793266,0.69447464,0.003271274,0.00018674457,0.37677127
1280,0.50861627,0.50502336,0.0034938816,9.901979e-05,0.69792897,0.6944712,0.0032708126,0.00018696128,0.37677032
1281,0.5086125,0.5050199,0.0034934913,9.9151024e-05,0.6979252,0.6944677,0.003270351,0.00018717712,0.37676933
1282,0.50860894,0.50501657,0.0034930995,9.9282515e-05,0.6979216,0.69446427,0.003269891,0.0001873962,0.37676835
1283,0.50860524,0.5050131,0.0034927048,9.9414334e-05,0.697918,0.6944609,0.0032694305,0.00018761304,0.37676734
1284,0.50860155,0.5050097,0.003492313,9.954537e-05,0.6979143,0.69445753,0.003268969,0.00018783034,0.37676635
1285,0.50859785,0.50500625,0.0034919223,9.9677236e-05,0.6979106,0.6944541,0.003268507,0.00018804813,0.37676537
1286,0.5085942,0.50500286,0.0034915304,9.980871e-05,0.6979071,0.69445074,0.003268047,0.00018826648,0.3767644
1287,0.5085906,0.50499946,0.0034911388,9.994098e-05,0.6979034,0.69444734,0.0032675855,0.00018848448,0.37676334
1288,0.50858694,0.5049961,0.003490745,0.000100072975,0.6978997,0.6944439,0.003267125,0.00018870273,0.3767624
1289,0.5085832,0.50499266,0.0034903563,0.00010020572,0.6978961,0.6944405,0.0032666668,0.00018892161,0.3767614
1290,0.50857955,0.50498927,0.003489967,0.00010033777,0.6978925,0.69443715,0.0032662114,0.00018913845,0.3767604
1291,0.5085759,0.50498587,0.0034895777,0.00010047068,0.69788885,0.69443375,0.0032657525,0.00018935803,0.3767594
1292,0.5085723,0.5049825,0.0034891888,0.00010060331,0.69788533,0.6944304,0.0032652924,0.00018957705,0.37675846
1293,0.5085686,0.5049791,0.0034887996,0.00010073592,0.69788164,0.694427,0.0032648372,0.0001897961,0.37675747
1294,0.5085649,0.5049756,0.0034884107,0.000100868965,0.697878,0.6944236,0.0032643776,0.00019001489,0.37675652
1295,0.5085613,0.5049723,0.0034880235,0.00010100172,0.6978744,0.6944202,0.0032639226,0.00019023394,0.37675548
1296,0.5085576,0.5049688,0.0034876356,0.000101135105,0.69787073,0.6944168,0.0032634663,0.00019045368,0.37675452
1297,0.5085539,0.5049654,0.0034872487,0.00010126893,0.6978671,0.6944134,0.0032630137,0.00019067315,0.37675357
1298,0.50855035,0.5049621,0.0034868636,0.00010140208,0.69786346,0.69440997,0.0032625592,0.00019089274,0.3767526
1299,0.5085466,0.5049586,0.0034864782,0.000101535596,0.6978599,0.6944067,0.0032621075,0.00019111315,0.37675163
1300,0.508543,0.50495523,0.0034860997,0.00010166999,0.69785637,0.69440335,0.0032616581,0.00019133346,0.3767506
1301,0.5085394,0.50495183,0.003485714,0.00010180386,0.6978527,0.6943999,0.003261204,0.00019155402,0.37674963
1302,0.5085357,0.50494844,0.0034853334,0.00010193809,0.69784904,0.69439656,0.0032607561,0.00019177448,0.37674868
1303,0.5085321,0.5049451,0.0034849474,0.00010207234,0.6978456,0.6943933,0.0032602996,0.00019199486,0.37674773
1304,0.50852835,0.5049416,0.003484563,0.00010220645,0.6978419,0.6943898,0.003259849,0.00019221644,0.37674674
1305,0.5085248,0.50493824,0.0034841802,0.00010234088,0.69783837,0.6943865,0.003259401,0.0001924353,0.37674576
1306,0.50852114,0.5049349,0.0034838,0.00010247592,0.69783473,0.69438314,0.0032589498,0.00019265774,0.37674484
1307,0.50851756,0.5049315,0.003483418,0.00010261018,0.6978311,0.6943797,0.0032584984,0.00019287811,0.37674385
1308,0.5085139,0.5049281,0.0034830398,0.00010274512,0.6978276,0.6943764,0.0032580518,0.00019309952,0.3767429
1309,0.5085102,0.50492465,0.0034826556,0.00010288003,0.69782394,0.6943731,0.003257602,0.00019332195,0.37674195
1310,0.5085066,0.5049213,0.0034822733,0.000103015394,0.6978204,0.69436973,0.0032571522,0.00019354334,0.37674096
1311,0.508503,0.5049179,0.0034818968,0.000103150596,0.6978168,0.69436634,0.0032567035,0.00019376399,0.37673995
1312,0.50849926,0.50491446,0.0034815155,0.00010328605,0.6978132,0.69436294,0.0032562595,0.00019398601,0.376739
1313,0.5084956,0.50491107,0.0034811348,0.000103421546,0.6978096,0.6943596,0.0032558076,0.00019420887,0.37673804
1314,0.50849193,0.50490767,0.003480755,0.00010355725,0.6978061,0.6943563,0.0032553633,0.00019443054,0.37673715
1315,0.5084884,0.5049043,0.003480377,0.00010369325,0.6978025,0.6943529,0.0032549144,0.00019465298,0.37673613
1316,0.5084848,0.50490093,0.0034799962,0.000103828934,0.6977989,0.6943496,0.0032544713,0.00019487592,0.37673515
1317,0.5084811,0.50489753,0.0034796223,0.00010396538,0.69779533,0.69434625,0.0032540257,0.00019509863,0.37673423
1318,0.5084775,0.50489414,0.003479242,0.00010410157,0.6977918,0.6943429,0.003253579,0.00019532153,0.37673324
1319,0.5084739,0.50489074,0.0034788633,0.000104237755,0.69778824,0.6943396,0.0032531295,0.0001955435,0.3767323
1320,0.5084702,0.50488734,0.0034784838,0.000104374216,0.69778466,0.69433624,0.003252686,0.00019576693,0.37673137
1321,0.50846654,0.50488394,0.0034781054,0.000104510706,0.69778115,0.6943329,0.0032522413,0.00019599062,0.3767304
1322,0.50846297,0.50488055,0.0034777264,0.00010464755,0.6977775,0.6943295,0.0032517952,0.00019621362,0.37672946
1323,0.5084593,0.5048772,0.0034773543,0.000104784376,0.69777405,0.6943262,0.0032513535,0.00019643707,0.3767285
1324,0.50845563,0.50487375,0.0034769787,0.00010492135,0.6977704,0.6943229,0.003250913,0.00019666027,0.37672752
1325,0.5084521,0.5048704,0.0034766058,0.00010505875,0.6977669,0.69431955,0.0032504702,0.00019688455,0.3767266
1326,0.50844854,0.5048671,0.0034762332,0.00010519621,0.69776326,0.69431615,0.0032500296,0.00019710911,0.37672564
1327,0.5084448,0.5048636,0.0034758628,0.00010533375,0.6977598,0.6943129,0.0032495928,0.00019733391,0.37672466
1328,0.50844127,0.5048603,0.0034754882,0.0001054715,0.6977563,0.6943096,0.0032491528,0.00019755863,0.37672374
1329,0.50843763,0.5048569,0.003475117,0.00010560953,0.69775265,0.6943062,0.003248715,0.00019778362,0.37672278
1330,0.508434,0.5048535,0.0034747424,0.000105747175,0.69774926,0.694303,0.003248273,0.00019800702,0.3767219
1331,0.5084303,0.5048501,0.003474371,0.00010588549,0.6977456,0.6942995,0.0032478347,0.00019823315,0.37672096
1332,0.5084267,0.5048467,0.0034740001,0.00010602378,0.69774216,0.6942963,0.003247395,0.00019845761,0.37671998
1333,0.50842315,0.50484335,0.0034736278,0.00010616199,0.69773865,0.694293,0.0032469586,0.000198683,0.37671903
1334,0.5084195,0.50483996,0.0034732567,0.000106300286,0.6977351,0.6942896,0.0032465192,0.00019890744,0.3767181
1335,0.5084158,0.5048365,0.003472886,0.00010643886,0.6977315,0.6942863,0.0032460825,0.00019913368,0.37671718
1336,0.50841224,0.50483316,0.0034725135,0.00010657746,0.697728,0.69428295,0.003245642,0.00019935881,0.3767162
1337,0.50840867,0.5048298,0.0034721405,0.00010671638,0.6977244,0.6942797,0.0032452035,0.00019958436,0.37671527
1338,0.5084051,0.5048264,0.0034717675,0.00010685506,0.69772094,0.6942764,0.003244764,0.00019981021,0.37671432
1339,0.5084014,0.504823,0.0034713987,0.00010699408,0.6977175,0.6942731,0.0032443264,0.00020003636,0.37671337
1340,0.5083978,0.5048197,0.0034710262,0.00010713339,0.6977139,0.6942698,0.0032438906,0.00020026247,0.37671244
1341,0.5083942,0.50481623,0.0034706586,0.00010727231,0.6977104,0.69426644,0.0032434552,0.00020048821,0.37671155
1342,0.5083906,0.5048129,0.0034702886,0.00010741239,0.6977068,0.6942631,0.0032430184,0.00020071519,0.37671062
1343,0.50838697,0.5048095,0.0034699205,0.00010755171,0.6977034,0.6942599,0.0032425837,0.00020094201,0.37670967
1344,0.5083834,0.50480616,0.0034695538,0.000107691616,0.6976999,0.6942566,0.0032421502,0.00020116921,0.37670875
1345,0.50837976,0.50480276,0.003469185,0.00010783184,0.6976964,0.69425327,0.0032417148,0.000201395,0.3767078
1346,0.5083761,0.50479937,0.003468819,0.0001079717,0.69769293,0.69425,0.0032412834,0.00020162239,0.3767069
1347,0.50837255,0.50479597,0.0034684525,0.00010811196,0.69768924,0.6942466,0.0032408491,0.00020184905,0.37670588
1348,0.50836897,0.50479263,0.0034680876,0.00010825253,0.6976858,0.6942433,0.0032404193,0.00020207754,0.376705
1349,0.5083654,0.50478923,0.0034677202,0.00010839312,0.6976824,0.6942401,0.003239984,0.00020230483,0.37670407
1350,0.5083618,0.5047859,0.0034673535,0.000108533146,0.69767874,0.69423664,0.0032395537,0.00020253184,0.37670314
1351,0.5083582,0.50478256,0.003466989,0.00010867454,0.6976753,0.6942334,0.0032391232,0.00020276044,0.37670222
1352,0.50835454,0.5047791,0.003466625,0.000108815344,0.6976718,0.6942301,0.0032386926,0.00020298813,0.37670133
1353,0.50835097,0.50477576,0.0034662657,0.000108956636,0.6976682,0.69422674,0.003238268,0.00020321686,0.37670037
1354,0.50834733,0.50477237,0.003465904,0.00010909789,0.69766474,0.69422346,0.0032378363,0.00020344586,0.37669948
1355,0.50834376,0.50476897,0.003465541,0.000109239634,0.69766134,0.69422024,0.0032374111,0.00020367416,0.37669852
1356,0.5083402,0.5047656,0.0034651777,0.00010938105,0.6976579,0.69421697,0.0032369823,0.00020390394,0.37669757
1357,0.5083366,0.5047623,0.00346482,0.00010952265,0.69765437,0.6942137,0.0032365555,0.0002041324,0.3766967
1358,0.50833297,0.50475883,0.0034644592,0.00010966432,0.69765085,0.69421035,0.0032361303,0.00020436166,0.3766958
1359,0.5083294,0.5047555,0.0034640955,0.00010980611,0.6976473,0.694207,0.003235701,0.00020459045,0.37669486
1360,0.5083259,0.50475216,0.0034637344,0.00010994836,0.6976438,0.69420373,0.0032352735,0.00020482086,0.376694
1361,0.5083223,0.5047488,0.0034633745,0.0001100909,0.6976405,0.6942006,0.0032348486,0.00020504948,0.37669304
1362,0.50831866,0.5047454,0.0034630103,0.00011023323,0.69763696,0.69419724,0.00323442,0.00020527956,0.37669218
1363,0.5083151,0.504742,0.0034626485,0.0001103758,0.69763345,0.69419396,0.003233993,0.00020550795,0.37669122
1364,0.50831145,0.5047386,0.0034622902,0.00011051824,0.6976301,0.6941908,0.0032335666,0.00020573953,0.37669033
1365,0.50830793,0.5047353,0.0034619283,0.00011066094,0.6976265,0.69418734,0.0032331417,0.0002059692,0.37668937
1366,0.5083043,0.5047319,0.0034615719,0.00011080393,0.697623,0.6941841,0.0032327184,0.00020620016,0.37668842
1367,0.5083008,0.5047286,0.0034612138,0.0001109471,0.6976196,0.6941809,0.0032322968,0.00020643066,0.37668756
1368,0.5082971,0.5047251,0.0034608603,0.00011109024,0.69761616,0.6941776,0.0032318756,0.00020666096,0.37668663
1369,0.5082935,0.50472176,0.003460505,0.00011123378,0.69761264,0.6941743,0.0032314567,0.00020689287,0.3766857
1370,0.50829,0.5047184,0.0034601525,0.00011137746,0.6976092,0.694171,0.003231036,0.00020712355,0.37668484
1371,0.5082864,0.5047151,0.003459795,0.00011152129,0.6976057,0.69416773,0.0032306153,0.00020735516,0.3766839
1372,0.5082828,0.5047117,0.0034594415,0.000111665126,0.6976023,0.69416445,0.0032301955,0.00020758722,0.376683
1373,0.50827926,0.50470835,0.00345909,0.00011180939,0.6975988,0.6941612,0.0032297764,0.00020781807,0.37668213
1374,0.5082756,0.50470495,0.0034587355,0.00011195313,0.6975953,0.6941579,0.0032293599,0.0002080497,0.3766812
1375,0.50827205,0.50470155,0.0034583798,0.00011209764,0.69759184,0.6941546,0.0032289375,0.00020828148,0.37668028
1376,0.5082685,0.5046982,0.0034580259,0.000112241985,0.6975883,0.6941513,0.0032285156,0.00020851301,0.3766794
1377,0.5082649,0.5046948,0.0034576738,0.000112386624,0.69758505,0.6941482,0.0032280993,0.00020874546,0.3766785
1378,0.5082613,0.5046915,0.0034573167,0.000112531045,0.6975814,0.6941448,0.003227679,0.00020897793,0.37667763
1379,0.50825775,0.50468814,0.0034569644,0.000112676105,0.69757795,0.6941415,0.0032272628,0.00020921059,0.37667668
1380,0.50825423,0.5046848,0.0034566114,0.00011282066,0.6975746,0.69413835,0.003226844,0.00020944265,0.37667584
1381,0.5082506,0.5046814,0.0034562608,0.00011296597,0.69757104,0.69413495,0.003226428,0.00020967574,0.3766749
1382,0.50824714,0.5046781,0.0034559143,0.000113111426,0.6975677,0.69413173,0.0032260173,0.00020990871,0.37667406
1383,0.5082435,0.5046747,0.0034555646,0.00011325697,0.6975643,0.6941285,0.003225599,0.00021014236,0.3766731
1384,0.50824,0.50467134,0.0034552154,0.0001134028,0.6975608,0.6941252,0.0032251854,0.00021037535,0.3766722
1385,0.50823635,0.50466794,0.0034548654,0.00011354804,0.6975573,0.6941219,0.0032247736,0.00021060974,0.37667128
1386,0.5082328,0.5046646,0.0034545194,0.00011369413,0.6975539,0.6941187,0.0032243626,0.00021084286,0.37667042
1387,0.5082292,0.5046612,0.0034541702,0.000113840084,0.6975504,0.6941154,0.0032239475,0.0002110778,0.37666953
1388,0.5082257,0.50465786,0.003453821,0.000113986374,0.6975471,0.69411224,0.0032235342,0.00021131033,0.37666866
1389,0.5082221,0.50465447,0.0034534752,0.00011413281,0.6975435,0.69410884,0.0032231216,0.00021154479,0.3766678
1390,0.5082185,0.5046511,0.003453127,0.00011427907,0.6975401,0.6941056,0.0032227112,0.00021177906,0.3766669
1391,0.50821495,0.50464773,0.0034527793,0.00011442549,0.6975367,0.6941024,0.0032222997,0.00021201394,0.37666598
1392,0.5082114,0.5046444,0.003452431,0.000114572176,0.6975332,0.69409907,0.0032218855,0.0002122481,0.3766651
1393,0.50820786,0.50464106,0.003452085,0.0001147191,0.6975298,0.69409585,0.0032214727,0.00021248279,0.37666425
1394,0.5082042,0.5046376,0.00345174,0.000114866,0.69752634,0.6940926,0.0032210618,0.00021271744,0.37666333
1395,0.50820076,0.5046343,0.0034513902,0.00011501315,0.69752294,0.6940893,0.0032206506,0.00021295295,0.3766624
1396,0.5081971,0.5046309,0.003451043,0.000115160336,0.6975195,0.694086,0.0032202385,0.00021318793,0.37666154
1397,0.5081936,0.5046276,0.0034506994,0.0001153082,0.69751614,0.69408286,0.0032198324,0.00021342373,0.37666073
1398,0.50819004,0.50462425,0.0034503557,0.000115455274,0.6975127,0.6940796,0.0032194252,0.00021365803,0.3766598
1399,0.5081865,0.5046209,0.003450014,0.00011560309,0.6975093,0.69407636,0.003219017,0.00021389381,0.37665895
1400,0.508183,0.5046176,0.0034496698,0.000115751034,0.69750583,0.6940731,0.0032186077,0.00021413054,0.37665805
1401,0.50817937,0.5046142,0.003449329,0.0001158992,0.69750226,0.69406974,0.0032182026,0.0002143673,0.3766572
1402,0.5081758,0.5046108,0.0034489867,0.00011604706,0.6974989,0.6940665,0.0032177975,0.00021460398,0.3766563
1403,0.5081723,0.50460744,0.003448647,0.00011619567,0.6974956,0.69406337,0.003217391,0.00021484001,0.37665543
1404,0.50816876,0.5046041,0.0034483064,0.000116344,0.69749206,0.69406,0.0032169896,0.00021507668,0.3766545
1405,0.5081652,0.50460076,0.003447967,0.000116492985,0.69748867,0.6940568,0.0032165842,0.00021531366,0.37665367
1406,0.50816166,0.50459737,0.0034476297,0.000116642026,0.6974852,0.6940535,0.0032161833,0.00021555039,0.3766528
1407,0.5081581,0.504594,0.0034472886,0.00011679098,0.6974819,0.6940503,0.0032157793,0.00021578769,0.37665194
1408,0.5081545,0.50459063,0.0034469517,0.00011693965,0.6974785,0.6940471,0.0032153772,0.00021602446,0.37665108
1409,0.508151,0.5045873,0.0034466134,0.000117088945,0.697475,0.6940438,0.003214976,0.00021626166,0.3766502
1410,0.5081475,0.50458395,0.0034462733,0.000117238334,0.6974716,0.69404054,0.0032145712,0.00021650041,0.37664932
1411,0.5081439,0.5045806,0.0034459375,0.00011738774,0.6974682,0.6940373,0.0032141674,0.00021673864,0.37664846
1412,0.5081404,0.5045772,0.0034455985,0.00011753726,0.6974648,0.6940341,0.0032137677,0.0002169751,0.37664756
1413,0.50813675,0.5045738,0.0034452612,0.00011768707,0.69746137,0.6940308,0.0032133667,0.0002172135,0.37664673
1414,0.5081333,0.50457054,0.0034449236,0.00011783732,0.6974581,0.69402766,0.003212964,0.00021745208,0.3766459
1415,0.5081298,0.50456715,0.003444585,0.00011798757,0.6974546,0.6940243,0.0032125618,0.00021769009,0.37664497
1416,0.5081262,0.5045638,0.0034442472,0.000118136944,0.6974511,0.69402105,0.0032121628,0.00021792899,0.3766441
1417,0.5081227,0.5045605,0.0034439093,0.000118287615,0.6974478,0.6940179,0.0032117607,0.00021816818,0.37664327
1418,0.5081191,0.5045571,0.0034435708,0.00011843801,0.69744444,0.69401467,0.0032113583,0.00021840654,0.37664238
1419,0.5081156,0.50455374,0.0034432344,0.00011858858,0.697441,0.6940114,0.003210958,0.00021864459,0.37664154
1420,0.50811195,0.50455034,0.0034428975,0.00011873953,0.6974375,0.6940081,0.0032105572,0.00021888642,0.3766407
1421,0.5081085,0.504547,0.0034425654,0.00011889071,0.6974341,0.69400483,0.0032101613,0.00021912383,0.37663987
1422,0.508105,0.5045437,0.00344223,0.00011904178,0.69743085,0.69400173,0.0032097637,0.00021936327,0.37663898
1423,0.5081014,0.5045403,0.0034418993,0.00011919277,0.6974274,0.69399846,0.0032093653,0.00021960348,0.37663814
1424,0.5080979,0.504537,0.0034415638,0.00011934423,0.69742405,0.69399524,0.00320897,0.00021984281,0.37663728
1425,0.5080944,0.50453365,0.003441226,0.00011949608,0.6974207,0.6939921,0.003208567,0.000220083,0.37663642
1426,0.50809085,0.5045303,0.0034408944,0.000119647404,0.69741726,0.6939888,0.0032081753,0.00022032368,0.37663555
1427,0.50808734,0.504527,0.0034405596,0.00011979937,0.69741386,0.6939855,0.0032077746,0.00022056352,0.37663472
1428,0.5080837,0.5045236,0.0034402304,0.000119951015,0.69741046,0.6939823,0.0032073841,0.00022080445,0.37663382
1429,0.5080803,0.5045203,0.0034398949,0.000120102995,0.6974071,0.6939791,0.003206986,0.00022104516,0.376633
1430,0.5080767,0.5045169,0.0034395636,0.00012025543,0.6974038,0.69397587,0.003206591,0.00022128545,0.37663215
1431,0.5080732,0.50451356,0.0034392294,0.00012040757,0.6974004,0.69397265,0.003206194,0.0002215261,0.37663132
1432,0.5080697,0.5045102,0.0034389002,0.00012056007,0.6973969,0.6939693,0.0032058011,0.00022176826,0.37663049
1433,0.5080661,0.5045068,0.0034385694,0.000120712604,0.69739354,0.6939661,0.0032054058,0.00022200929,0.3766296
1434,0.50806266,0.50450355,0.0034382378,0.0001208655,0.69739014,0.6939629,0.0032050135,0.00022225003,0.37662873
1435,0.5080591,0.50450015,0.0034379093,0.00012101844,0.69738674,0.6939596,0.0032046223,0.00022249219,0.37662792
1436,0.5080556,0.5044969,0.0034375822,0.000121171615,0.69738334,0.6939564,0.0032042305,0.00022273435,0.3766271
1437,0.508052,0.5044934,0.0034372539,0.00012132486,0.6973801,0.6939533,0.0032038412,0.00022297568,0.3766262
1438,0.50804853,0.50449014,0.0034369295,0.00012147853,0.69737655,0.6939499,0.0032034481,0.00022321915,0.37662536
1439,0.5080451,0.5044868,0.0034366061,0.00012163267,0.6973733,0.6939467,0.003203065,0.00022346145,0.37662455
1440,0.5080414,0.50448334,0.00343628,0.00012178636,0.6973698,0.69394344,0.0032026775,0.00022370457,0.37662372
1441,0.5080379,0.50448,0.0034359556,0.00012194037,0.6973664,0.6939402,0.0032022865,0.00022394767,0.3766229
1442,0.5080344,0.5044767,0.0034356252,0.00012209405,0.6973631,0.693937,0.0032018968,0.0002241897,0.37662202
1443,0.50803095,0.5044734,0.0034353011,0.00012224865,0.69735974,0.69393384,0.0032015096,0.0002244331,0.37662116
1444,0.50802743,0.50447005,0.0034349742,0.00012240309,0.6973563,0.6939305,0.0032011177,0.00022467594,0.37662038
1445,0.50802386,0.50446665,0.0034346478,0.0001225574,0.697353,0.69392735,0.0032007305,0.00022491968,0.3766195
1446,0.50802034,0.5044633,0.0034343263,0.00012271226,0.69734967,0.6939241,0.003200347,0.0002251642,0.37661865
1447,0.5080168,0.50446,0.0034340015,0.00012286719,0.6973462,0.69392085,0.0031999582,0.00022540758,0.37661785
1448,0.50801337,0.50445664,0.003433678,0.00012302218,0.69734293,0.6939177,0.003199571,0.00022565173,0.37661704
1449,0.50800985,0.5044533,0.0034333528,0.00012317678,0.69733953,0.6939145,0.003199187,0.0002258953,0.37661618
1450,0.5080063,0.5044499,0.003433024,0.00012333231,0.6973362,0.69391125,0.003198796,0.00022613892,0.37661538
1451,0.5080028,0.5044466,0.0034327027,0.0001234872,0.6973328,0.69390804,0.0031984083,0.00022638401,0.37661454
1452,0.5079993,0.5044433,0.0034323772,0.00012364323,0.6973294,0.69390476,0.0031980246,0.00022662822,0.37661374
1453,0.5079957,0.5044399,0.0034320587,0.00012379866,0.69732606,0.69390154,0.0031976432,0.00022687318,0.37661284
1454,0.50799227,0.50443655,0.003431736,0.00012395445,0.6973227,0.6938984,0.003197261,0.00022711794,0.3766121
1455,0.50798875,0.5044332,0.0034314168,0.000124111,0.69731945,0.69389516,0.0031968746,0.00022736384,0.37661126
1456,0.5079853,0.50442994,0.0034310948,0.00012426663,0.6973161,0.693892,0.0031964923,0.00022760876,0.3766104
1457,0.5079818,0.5044266,0.0034307803,0.0001244233,0.69731253,0.69388855,0.003196114,0.00022785434,0.37660956
1458,0.5079782,0.50442314,0.0034304606,0.00012458017,0.6973093,0.69388545,0.0031957338,0.00022810015,0.37660876
1459,0.50797474,0.50441986,0.0034301481,0.00012473698,0.69730586,0.69388217,0.0031953556,0.00022834622,0.37660792
1460,0.5079712,0.5044165,0.0034298298,0.00012489386,0.6973025,0.69387895,0.003194978,0.00022859326,0.37660712
1461,0.5079677,0.5044131,0.0034295153,0.00012505073,0.6972991,0.69387573,0.0031945966,0.00022883952,0.37660635
1462,0.5079642,0.5044098,0.0034291998,0.00012520765,0.69729567,0.6938724,0.0031942225,0.00022908529,0.37660548
1463,0.5079606,0.5044064,0.003428884,0.00012536539,0.6972925,0.6938693,0.0031938415,0.00022933177,0.37660465
1464,0.5079572,0.5044031,0.0034285707,0.00012552232,0.69728905,0.693866,0.003193467,0.00022957819,0.37660384
1465,0.50795376,0.5043998,0.0034282533,0.00012567994,0.6972857,0.6938628,0.0031930886,0.0002298254,0.37660304
1466,0.5079501,0.5043964,0.0034279358,0.0001258376,0.69728243,0.69385964,0.0031927105,0.00023007272,0.3766022
1467,0.50794667,0.50439304,0.0034276207,0.00012599524,0.697279,0.69385636,0.0031923351,0.00023031975,0.3766014
1468,0.5079432,0.50438976,0.0034273078,0.00012615314,0.6972756,0.6938531,0.0031919575,0.00023056699,0.37660062
1469,0.5079396,0.5043863,0.0034269933,0.00012631128,0.69727236,0.69385,0.00319158,0.00023081442,0.37659976
1470,0.5079362,0.504383,0.003426683,0.00012647008,0.69726896,0.69384664,0.0031912073,0.00023106225,0.37659895
1471,0.5079327,0.50437975,0.003426372,0.00012662883,0.6972656,0.6938435,0.003190834,0.00023131024,0.37659818
1472,0.5079292,0.50437635,0.003426062,0.00012678675,0.69726235,0.6938403,0.0031904622,0.00023155843,0.37659737
1473,0.5079258,0.5043731,0.0034257553,0.00012694596,0.69725895,0.69383705,0.003190093,0.00023180657,0.37659654
1474,0.5079222,0.5043697,0.0034254438,0.0001271049,0.6972556,0.6938338,0.0031897202,0.00023205522,0.37659577
1475,0.50791866,0.5043663,0.003425132,0.00012726377,0.69725215,0.69383055,0.0031893468,0.00023230384,0.37659496
1476,0.5079152,0.50436294,0.0034248226,0.00012742284,0.69724894,0.6938274,0.0031889766,0.00023255261,0.37659416
1477,0.5079117,0.5043596,0.0034245104,0.00012758267,0.6972456,0.6938242,0.0031886029,0.0002328016,0.37659332
1478,0.5079082,0.50435627,0.0034242042,0.00012774226,0.6972423,0.693821,0.0031882366,0.00023305092,0.37659252
1479,0.50790477,0.5043529,0.0034239,0.00012790151,0.6972389,0.69381773,0.0031878653,0.00023329988,0.37659177
1480,0.50790125,0.5043496,0.0034235877,0.00012806157,0.6972355,0.6938145,0.003187493,0.00023355086,0.37659097
1481,0.5078978,0.5043463,0.003423279,0.00012822158,0.6972321,0.69381124,0.0031871246,0.00023379902,0.37659013
1482,0.5078943,0.5043429,0.0034229702,0.00012838168,0.6972289,0.6938081,0.0031867523,0.00023404865,0.37658936
1483,0.5078908,0.5043396,0.003422666,0.00012854209,0.6972256,0.69380486,0.003186386,0.00023429882,0.37658855
1484,0.5078873,0.50433624,0.0034223602,0.00012870248,0.6972223,0.6938017,0.0031860205,0.0002345507,0.37658775
1485,0.50788385,0.5043329,0.0034220568,0.00012886326,0.69721895,0.69379854,0.0031856552,0.00023480022,0.37658694
1486,0.50788033,0.50432956,0.0034217522,0.00012902403,0.69721544,0.69379514,0.0031852894,0.00023505076,0.37658614
1487,0.5078768,0.5043262,0.0034214484,0.00012918499,0.6972123,0.69379205,0.0031849248,0.00023530128,0.3765854
1488,0.50787336,0.5043229,0.0034211439,0.00012934607,0.6972089,0.69378877,0.0031845577,0.00023555181,0.3765846
1489,0.5078699,0.50431955,0.0034208414,0.0001295071,0.6972056,0.6937856,0.003184192,0.00023580364,0.37658378
1490,0.5078664,0.5043162,0.003420537,0.00012966804,0.69720227,0.6937824,0.0031838303,0.00023605487,0.376583
1491,0.5078629,0.5043129,0.0034202344,0.00012983009,0.697199,0.6937792,0.0031834634,0.00023630663,0.37658224
1492,0.50785947,0.50430954,0.0034199306,0.0001299916,0.69719565,0.69377595,0.0031830997,0.00023655742,0.37658143
1493,0.507856,0.5043062,0.0034196295,0.00013015338,0.69719225,0.69377273,0.003182736,0.00023680936,0.37658066
1494,0.5078525,0.50430286,0.003419324,0.00013031562,0.697189,0.6937696,0.003182372,0.00023706164,0.37657988
1495,0.50784904,0.5042995,0.0034190235,0.00013047783,0.69718564,0.69376636,0.0031820093,0.00023731291,0.37657905
1496,0.5078455,0.5042961,0.0034187227,0.00013064005,0.69718236,0.69376314,0.0031816452,0.00023756566,0.37657824
1497,0.507842,0.5042928,0.0034184186,0.00013080213,0.697179,0.6937599,0.0031812817,0.00023781843,0.3765775
1498,0.50783855,0.5042895,0.0034181168,0.00013096446,0.6971756,0.69375664,0.0031809174,0.00023807054,0.37657672
1499,0.50783503,0.5042861,0.0034178162,0.00013112761,0.6971723,0.6937534,0.0031805576,0.00023832357,0.37657598
1500,0.50783163,0.50428283,0.0034175217,0.0001312909,0.69716907,0.69375026,0.003180199,0.00023857706,0.37657517
1501,0.5078281,0.5042795,0.0034172197,0.00013145384,0.69716567,0.693747,0.003179837,0.00023883035,0.3765744
1502,0.5078246,0.5042761,0.0034169238,0.00013161733,0.6971624,0.6937438,0.0031794806,0.00023908338,0.3765736
1503,0.50782114,0.50427276,0.0034166262,0.0001317804,0.6971591,0.69374067,0.0031791222,0.00023933749,0.3765728
1504,0.5078177,0.5042694,0.0034163287,0.00013194396,0.6971558,0.6937374,0.003178764,0.0002395906,0.37657204
1505,0.5078142,0.50426614,0.0034160283,0.0001321079,0.69715244,0.69373417,0.0031784007,0.0002398445,0.37657127
1506,0.5078108,0.5042628,0.0034157336,0.00013227157,0.6971491,0.69373095,0.0031780493,0.00024009915,0.37657052
1507,0.50780725,0.5042594,0.0034154349,0.00013243583,0.69714576,0.69372773,0.003177689,0.00024035387,0.37656972
1508,0.5078039,0.5042561,0.003415141,0.00013260028,0.6971424,0.69372445,0.0031773346,0.00024060842,0.37656897
1509,0.5078004,0.5042528,0.0034148467,0.00013276452,0.69713914,0.6937213,0.0031769765,0.00024086231,0.3765682
1510,0.5077969,0.5042494,0.0034145524,0.00013292933,0.69713587,0.69371814,0.003176621,0.00024111762,0.3765674
1511,0.5077934,0.50424606,0.0034142605,0.00013309365,0.6971326,0.6937149,0.00317627,0.00024137268,0.37656662
1512,0.50778997,0.5042427,0.003413965,0.00013325913,0.69712925,0.6937117,0.0031759152,0.00024162783,0.37656584
1513,0.5077865,0.50423944,0.003413675,0.0001334241,0.6971259,0.6937085,0.0031755622,0.0002418825,0.37656513
1514,0.50778306,0.5042361,0.0034133804,0.00013358878,0.6971226,0.69370526,0.0031752072,0.0002421385,0.37656432
1515,0.50777954,0.5042327,0.003413084,0.00013375442,0.69711924,0.693702,0.0031748516,0.00024239525,0.37656358
1516,0.5077761,0.50422937,0.003412793,0.00013391969,0.69711596,0.6936988,0.0031745008,0.00024265095,0.3765628
1517,0.5077726,0.504226,0.0034124972,0.00013408498,0.69711256,0.69369555,0.0031741445,0.0002429074,0.3765621
1518,0.50776917,0.50422275,0.0034122074,0.00013425121,0.69710934,0.6936924,0.0031737925,0.00024316311,0.37656128
1519,0.50776565,0.50421935,0.0034119186,0.0001344168,0.69710606,0.69368917,0.0031734444,0.00024341878,0.37656057
1520,0.50776225,0.504216,0.003411625,0.00013458265,0.6971027,0.69368595,0.0031730908,0.00024367681,0.3765598
1521,0.50775886,0.50421274,0.0034113356,0.0001347494,0.69709927,0.6936826,0.0031727408,0.00024393153,0.37655902
1522,0.5077554,0.5042094,0.003411048,0.00013491555,0.6970961,0.6936795,0.0031723923,0.00024418897,0.3765582
1523,0.5077519,0.50420606,0.0034107596,0.0001350822,0.69709283,0.69367635,0.0031720428,0.00024444654,0.3765575
1524,0.50774837,0.50420266,0.0034104683,0.00013524886,0.6970894,0.693673,0.003171692,0.00024470498,0.37655675
1525,0.5077449,0.5041993,0.0034101817,0.00013541532,0.69708616,0.69366986,0.0031713438,0.0002449606,0.37655598
1526,0.5077416,0.50419605,0.0034098946,0.00013558284,0.6970828,0.69366664,0.0031709943,0.0002452203,0.37655526
1527,0.5077381,0.5041927,0.003409608,0.0001357499,0.6970796,0.6936635,0.0031706516,0.00024547652,0.3765545
1528,0.50773454,0.5041893,0.0034093228,0.00013591739,0.69707626,0.6936602,0.0031703035,0.0002457355,0.3765537
1529,0.50773114,0.50418603,0.0034090353,0.00013608522,0.6970729,0.693657,0.0031699557,0.0002459944,0.376553
1530,0.5077277,0.5041827,0.003408748,0.00013625278,0.69706947,0.69365364,0.0031696132,0.00024625202,0.37655228
1531,0.5077243,0.50417936,0.0034084625,0.00013642013,0.69706637,0.6936506,0.0031692646,0.0002465106,0.37655148
1532,0.5077208,0.504176,0.0034081799,0.00013658851,0.69706297,0.69364727,0.0031689228,0.0002467699,0.3765508
1533,0.50771725,0.5041726,0.003407898,0.00013675682,0.6970597,0.6936441,0.0031685815,0.0002470287,0.37655
1534,0.50771385,0.50416934,0.0034076155,0.00013692498,0.6970564,0.6936409,0.0031682348,0.00024728803,0.37654927
1535,0.50771046,0.504166,0.0034073347,0.00013709361,0.6970531,0.69363767,0.003167894,0.00024754784,0.3765485
1536,0.50770694,0.5041626,0.0034070492,0.00013726224,0.69704986,0.69363445,0.003167549,0.00024780707,0.37654778
1537,0.50770354,0.50415933,0.0034067666,0.00013743108,0.69704646,0.6936312,0.0031672076,0.00024806743,0.376547
1538,0.5077,0.50415593,0.0034064832,0.00013759971,0.6970432,0.693628,0.0031668635,0.0002483254,0.3765463
1539,0.50769657,0.5041526,0.0034062052,0.00013776927,0.6970398,0.6936247,0.003166525,0.0002485865,0.37654552
1540,0.5076931,0.50414926,0.003405924,0.00013793806,0.6970365,0.69362146,0.0031661817,0.00024884593,0.3765448
1541,0.5076897,0.504146,0.003405644,0.00013810757,0.6970332,0.6936183,0.0031658446,0.00024910728,0.3765441
1542,0.5076862,0.5041426,0.0034053617,0.00013827706,0.6970299,0.693615,0.0031655035,0.0002493683,0.3765433
1543,0.5076828,0.50413924,0.003405084,0.0001384469,0.69702667,0.69361186,0.003165164,0.00024962844,0.37654263
1544,0.50767934,0.5041359,0.0034048036,0.00013861725,0.6970233,0.6936086,0.0031648253,0.00024989052,0.37654182
1545,0.5076759,0.50413257,0.0034045286,0.00013878742,0.6970199,0.69360524,0.0031644858,0.0002501512,0.37654114
1546,0.5076725,0.5041293,0.003404252,0.00013895726,0.6970167,0.69360214,0.0031641521,0.0002504132,0.37654036
1547,0.507669,0.5041259,0.0034039735,0.00013912788,0.69701344,0.6935989,0.0031638152,0.00025067484,0.37653962
1548,0.5076656,0.50412256,0.0034036941,0.00013929886,0.6970101,0.6935957,0.0031634755,0.000250936,0.37653893
1549,0.5076622,0.5041193,0.003403418,0.0001394694,0.6970069,0.69359255,0.003163139,0.00025119877,0.37653816
1550,0.5076587,0.50411594,0.003403145,0.00013964008,0.69700354,0.69358927,0.003162807,0.00025146097,0.37653747
1551,0.50765526,0.50411254,0.0034028683,0.00013981116,0.69700027,0.6935861,0.0031624697,0.0002517226,0.37653673
1552,0.5076518,0.5041092,0.0034025898,0.0001399823,0.696997,0.69358283,0.0031621326,0.00025198498,0.37653598
1553,0.5076483,0.50410587,0.0034023153,0.00014015325,0.69699365,0.6935796,0.0031617966,0.00025224773,0.37653527
1554,0.50764495,0.5041026,0.0034020424,0.00014032479,0.6969903,0.69357634,0.003161464,0.0002525103,0.37653458
1555,0.50764143,0.5040992,0.003401767,0.00014049676,0.6969871,0.6935732,0.0031611333,0.00025277448,0.3765338
1556,0.5076381,0.5040959,0.0034014927,0.00014066906,0.6969837,0.6935699,0.0031607975,0.00025303662,0.37653312
1557,0.5076346,0.5040925,0.0034012208,0.000140841,0.6969805,0.6935667,0.003160462,0.00025330047,0.37653238
1558,0.5076312,0.50408924,0.0034009507,0.00014101292,0.6969772,0.6935635,0.0031601368,0.00025356494,0.37653163
1559,0.5076278,0.5040859,0.003400677,0.00014118505,0.6969739,0.69356024,0.0031598022,0.00025382685,0.37653092
1560,0.5076243,0.50408256,0.003400407,0.00014135831,0.6969706,0.693557,0.0031594734,0.00025409306,0.3765302
1561,0.5076208,0.50407916,0.0034001386,0.0001415305,0.69696724,0.69355375,0.0031591451,0.0002543574,0.3765295
1562,0.5076174,0.5040759,0.003399865,0.00014170316,0.69696397,0.6935505,0.0031588133,0.00025462045,0.37652877
1563,0.507614,0.50407255,0.0033995933,0.00014187592,0.6969607,0.6935473,0.0031584825,0.00025488526,0.37652805
1564,0.50761056,0.5040692,0.0033993246,0.00014204926,0.6969574,0.6935441,0.003158153,0.00025514985,0.37652737
1565,0.50760716,0.5040659,0.0033990548,0.00014222236,0.6969541,0.6935408,0.0031578254,0.0002554149,0.37652665
1566,0.50760365,0.5040625,0.0033987875,0.00014239583,0.69695085,0.69353765,0.0031574958,0.0002556799,0.37652597
1567,0.50760025,0.50405914,0.0033985174,0.00014256958,0.69694746,0.6935344,0.0031571684,0.00025594552,0.3765252
1568,0.5075968,0.5040558,0.003398249,0.00014274372,0.6969442,0.69353116,0.0031568434,0.00025621054,0.37652448
1569,0.5075934,0.50405246,0.003397984,0.00014291765,0.69694096,0.69352794,0.003156515,0.0002564761,0.37652382
1570,0.50758994,0.5040491,0.0033977162,0.00014309144,0.6969376,0.6935247,0.0031561893,0.0002567425,0.37652305
1571,0.50758654,0.5040458,0.003397448,0.00014326558,0.69693434,0.69352144,0.0031558613,0.00025700757,0.37652236
1572,0.50758314,0.5040425,0.0033971816,0.00014343979,0.69693094,0.69351816,0.0031555367,0.00025727326,0.37652168
1573,0.5075797,0.50403917,0.0033969146,0.00014361463,0.6969278,0.693515,0.0031552108,0.0002575411,0.376521
1574,0.50757617,0.5040358,0.0033966505,0.00014378926,0.69692445,0.6935118,0.0031548855,0.00025780677,0.37652028
1575,0.5075728,0.5040325,0.00339638,0.00014396438,0.6969212,0.69350857,0.003154557,0.0002580737,0.3765196
1576,0.5075694,0.50402915,0.003396116,0.00014413917,0.6969177,0.69350517,0.0031542352,0.0002583402,0.37651885
1577,0.507566,0.5040258,0.0033958498,0.00014431412,0.6969147,0.6935021,0.0031539104,0.00025860747,0.37651816
1578,0.50756246,0.5040224,0.0033955832,0.00014448921,0.6969112,0.6934988,0.0031535826,0.00025887386,0.37651747
1579,0.5075591,0.50401914,0.0033953162,0.00014466498,0.696908,0.6934956,0.0031532596,0.00025914185,0.37651673
1580,0.5075557,0.5040158,0.003395055,0.00014484064,0.69690484,0.6934925,0.0031529388,0.0002594088,0.37651607
1581,0.50755227,0.50401247,0.0033947898,0.00014501647,0.6969014,0.6934891,0.0031526145,0.00025967715,0.37651536
1582,0.50754887,0.5040091,0.0033945257,0.00014519242,0.69689816,0.6934859,0.0031522932,0.00025994465,0.37651467
1583,0.5075454,0.5040058,0.0033942629,0.00014536892,0.6968949,0.6934827,0.0031519702,0.00026021287,0.376514
1584,0.507542,0.50400245,0.003394002,0.00014554521,0.69689155,0.6934794,0.0031516496,0.0002604821,0.3765133
1585,0.50753856,0.5039991,0.003393738,0.00014572157,0.69688827,0.6934762,0.0031513274,0.00026075114,0.37651262
1586,0.50753516,0.5039958,0.0033934736,0.0001458984,0.69688493,0.6934729,0.0031510077,0.00026101904,0.37651193
1587,0.50753176,0.50399244,0.0033932133,0.00014607492,0.6968818,0.69346976,0.0031506848,0.0002612871,0.3765112
1588,0.5075283,0.5039891,0.0033929544,0.00014625225,0.69687843,0.69346654,0.0031503683,0.00026155828,0.3765105
1589,0.5075249,0.50398576,0.0033926934,0.00014642946,0.69687515,0.69346327,0.0031500484,0.00026182804,0.37650985
1590,0.5075215,0.5039824,0.0033924333,0.00014660638,0.6968718,0.69346,0.0031497306,0.0002620955,0.37650916
1591,0.50751805,0.5039791,0.0033921741,0.00014678416,0.6968686,0.6934568,0.0031494135,0.0002623667,0.3765084
1592,0.50751466,0.50397575,0.003391914,0.00014696177,0.6968653,0.6934536,0.003149095,0.0002626354,0.37650776
1593,0.50751126,0.5039724,0.0033916573,0.00014713951,0.69686204,0.69345033,0.0031487795,0.00026290602,0.3765071
1594,0.5075078,0.5039691,0.003391401,0.00014731764,0.6968587,0.6934471,0.0031484622,0.0002631755,0.37650642
1595,0.5075044,0.50396574,0.0033911432,0.00014749588,0.6968555,0.6934439,0.003148145,0.00026344685,0.3765057
1596,0.507501,0.5039624,0.0033908866,0.00014767384,0.69685215,0.6934406,0.003147831,0.00026371624,0.37650505
1597,0.50749755,0.50395906,0.0033906295,0.00014785281,0.6968489,0.6934374,0.003147519,0.00026398766,0.37650436
1598,0.50749415,0.5039557,0.0033903732,0.00014803073,0.6968456,0.6934341,0.0031472014,0.00026425888,0.37650368
1599,0.50749075,0.5039524,0.003390115,0.00014820974,0.6968422,0.6934308,0.0031468854,0.00026453042,0.376503
1600,0.5074873,0.50394905,0.0033898605,0.00014838886,0.69683903,0.6934276,0.0031465737,0.00026480205,0.37650234
1601,0.5074839,0.5039457,0.0033896046,0.00014856816,0.6968357,0.6934244,0.0031462573,0.0002650727,0.37650165
1602,0.5074805,0.5039424,0.0033893501,0.00014874684,0.6968324,0.6934211,0.003145946,0.00026534498,0.376501
1603,0.5074771,0.50393903,0.0033890968,0.00014892645,0.6968291,0.69341785,0.0031456326,0.00026561617,0.37650028
1604,0.50747365,0.5039357,0.0033888444,0.00014910645,0.6968259,0.6934147,0.0031453224,0.00026588896,0.3764996
1605,0.50747025,0.50393236,0.003388593,0.00014928597,0.6968225,0.69341135,0.00314501,0.00026616117,0.37649894
1606,0.50746685,0.503929,0.003388341,0.00014946575,0.6968193,0.6934082,0.0031447033,0.00026643343,0.3764983
1607,0.50746346,0.5039257,0.0033880898,0.00014964622,0.696816,0.6934049,0.003144393,0.00026670698,0.37649763
1608,0.50746,0.50392234,0.0033878384,0.00014982658,0.6968127,0.69340163,0.003144084,0.00026698026,0.37649697
1609,0.5074566,0.503919,0.0033875867,0.00015000698,0.6968094,0.69339836,0.0031437727,0.00026725238,0.3764963
1610,0.5074532,0.50391567,0.0033873376,0.00015018758,0.6968062,0.6933952,0.0031434675,0.0002675247,0.37649563
1611,0.5074498,0.5039123,0.0033870903,0.00015036853,0.6968028,0.69339186,0.0031431587,0.0002677992,0.37649497
1612,0.5074464,0.503909,0.0033868426,0.00015054946,0.69679964,0.6933887,0.0031428598,0.0002680741,0.3764943
1613,0.507443,0.50390565,0.0033865962,0.00015073051,0.6967963,0.6933854,0.0031425527,0.00026834695,0.3764936
1614,0.5074396,0.5039023,0.0033863508,0.00015091263,0.696793,0.69338214,0.003142247,0.000268622,0.37649295
1615,0.50743616,0.503899,0.0033861059,0.00015109415,0.69678974,0.6933789,0.0031419445,0.0002688962,0.37649226
1616,0.50743276,0.50389564,0.0033858586,0.00015127579,0.69678646,0.69337565,0.0031416398,0.0002691723,0.37649167
1617,0.50742936,0.5038923,0.0033856123,0.00015145738,0.69678324,0.6933724,0.0031413345,0.00026944597,0.376491
1618,0.50742596,0.50388896,0.0033853664,0.00015163956,0.69677997,0.6933692,0.0031410316,0.00026972033,0.3764903
1619,0.50742257,0.5038856,0.003385123,0.00015182128,0.6967766,0.6933659,0.0031407294,0.00026999522,0.37648967
1620,0.5074191,0.5038822,0.0033848768,0.00015200367,0.69677335,0.69336265,0.003140424,0.00027027028,0.37648904
1621,0.5074158,0.50387895,0.0033846304,0.00015218576,0.69677,0.6933594,0.0031401196,0.00027054563,0.3764884
1622,0.5074124,0.5038756,0.003384385,0.00015236823,0.6967668,0.69335616,0.0031398188,0.0002708212,0.3764877
1623,0.5074089,0.5038723,0.0033841392,0.00015255119,0.69676346,0.6933529,0.0031395114,0.00027109738,0.37648705
1624,0.5074055,0.50386894,0.003383891,0.0001527343,0.6967601,0.69334954,0.0031392085,0.0002713736,0.3764864
1625,0.5074022,0.5038656,0.0033836458,0.0001529169,0.69675684,0.69334626,0.003138906,0.000271649,0.3764857
1626,0.5073987,0.5038622,0.0033834034,0.00015310026,0.6967536,0.6933431,0.0031386046,0.00027192495,0.3764851
1627,0.5073954,0.5038589,0.0033831554,0.00015328338,0.69675034,0.6933398,0.0031382998,0.00027220038,0.37648448
1628,0.507392,0.5038556,0.0033829105,0.000153467,0.696747,0.69333655,0.0031379987,0.00027247876,0.3764838
1629,0.5073886,0.50385225,0.0033826688,0.0001536504,0.6967438,0.6933333,0.003137698,0.00027275505,0.37648314
1630,0.50738513,0.50384885,0.0033824272,0.00015383384,0.69674045,0.69333,0.0031373969,0.00027303118,0.37648255
1631,0.50738174,0.5038455,0.003382189,0.00015401858,0.6967372,0.6933268,0.003137099,0.00027330953,0.37648186
1632,0.5073784,0.50384223,0.0033819482,0.0001542025,0.69673383,0.69332343,0.003136806,0.00027358707,0.37648124
1633,0.507375,0.5038389,0.0033817112,0.00015438742,0.6967305,0.6933201,0.0031365112,0.0002738644,0.37648055
1634,0.50737154,0.5038355,0.003381475,0.00015457244,0.6967273,0.69331694,0.0031362157,0.0002741436,0.37647992
1635,0.50736815,0.50383216,0.0033812404,0.00015475706,0.69672394,0.6933136,0.0031359217,0.00027442139,0.3764793
1636,0.50736475,0.5038288,0.0033809992,0.00015494227,0.69672084,0.6933105,0.0031356274,0.00027469968,0.37647864
1637,0.5073615,0.50382555,0.003380764,0.00015512797,0.6967174,0.6933071,0.003135332,0.00027497797,0.37647805
1638,0.50735795,0.5038221,0.0033805263,0.00015531288,0.69671416,0.6933039,0.003135034,0.00027525632,0.37647742
1639,0.5073546,0.5038188,0.0033802884,0.00015549804,0.6967109,0.6933006,0.003134741,0.0002755341,0.37647673
1640,0.5073512,0.5038155,0.0033800513,0.0001556841,0.6967076,0.6932974,0.0031344478,0.00027581476,0.37647614
1641,0.5073479,0.5038122,0.003379814,0.00015586968,0.6967043,0.6932941,0.0031341515,0.00027609404,0.37647548
1642,0.5073444,0.5038088,0.0033795782,0.00015605561,0.6967011,0.6932909,0.003133858,0.00027637387,0.37647483
1643,0.50734097,0.5038054,0.003379344,0.00015624185,0.6966978,0.69328755,0.003133567,0.00027665248,0.37647423
1644,0.5073376,0.5038021,0.003379108,0.00015642759,0.69669455,0.69328433,0.0031332741,0.00027693232,0.3764736
1645,0.5073343,0.5037988,0.0033788744,0.00015661436,0.6966912,0.693281,0.003132982,0.0002772113,0.37647298
1646,0.50733083,0.5037954,0.003378639,0.00015680052,0.69668794,0.6932777,0.003132689,0.00027749283,0.37647232
1647,0.50732744,0.50379205,0.0033784043,0.00015698772,0.69668466,0.6932745,0.0031323982,0.0002777729,0.3764717
1648,0.50732404,0.5037887,0.0033781754,0.00015717465,0.6966813,0.69327116,0.0031321133,0.00027805407,0.3764711
1649,0.5073206,0.5037853,0.0033779428,0.00015736226,0.6966781,0.69326794,0.0031318234,0.0002783349,0.37647045
1650,0.5073173,0.50378203,0.0033777098,0.00015754942,0.6966747,0.6932646,0.0031315328,0.00027861487,0.37646985
1651,0.5073139,0.5037787,0.0033774776,0.00015773665,0.69667155,0.6932614,0.003131241,0.00027889645,0.3764692
1652,0.50731057,0.50377536,0.0033772446,0.00015792402,0.69666827,0.6932581,0.0031309526,0.00027917846,0.37646857
1653,0.5073072,0.503772,0.0033770106,0.00015811228,0.6966649,0.69325477,0.0031306613,0.0002794595,0.37646797
1654,0.5073038,0.5037687,0.00337678,0.0001583001,0.69666165,0.69325155,0.0031303717,0.000279741,0.37646732
1655,0.5073004,0.50376534,0.003376547,0.00015848821,0.6966583,0.6932482,0.0031300813,0.0002800227,0.37646675
1656,0.507297,0.503762,0.0033763177,0.0001586762,0.6966551,0.693245,0.0031297973,0.00028030443,0.37646607
1657,0.5072935,0.5037586,0.003376089,0.00015886482,0.6966517,0.69324166,0.0031295104,0.0002805872,0.37646544
1658,0.5072902,0.5037553,0.00337586,0.00015905354,0.6966485,0.6932384,0.0031292238,0.00028086957,0.37646484
1659,0.5072869,0.503752,0.0033756318,0.00015924232,0.6966452,0.6932351,0.0031289377,0.00028115272,0.37646428
1660,0.5072835,0.50374866,0.0033754008,0.0001594316,0.69664186,0.69323176,0.003128651,0.0002814362,0.37646362
1661,0.50728,0.5037452,0.0033751724,0.00015962048,0.6966386,0.69322854,0.0031283658,0.00028171856,0.37646303
1662,0.50727665,0.5037419,0.0033749414,0.00015981014,0.6966353,0.69322526,0.0031280802,0.00028200273,0.3764624
1663,0.50727326,0.5037386,0.0033747114,0.00015999938,0.69663197,0.69322187,0.003127793,0.00028228585,0.3764618
1664,0.5072699,0.50373524,0.003374486,0.00016018834,0.6966288,0.6932187,0.0031275062,0.00028256874,0.37646118
1665,0.5072665,0.50373185,0.0033742606,0.00016037871,0.6966254,0.69321537,0.003127225,0.0002828528,0.3764606
1666,0.5072632,0.50372857,0.003374034,0.00016056863,0.6966221,0.69321203,0.003126941,0.00028313685,0.37646
1667,0.5072597,0.5037252,0.0033738047,0.00016075838,0.69661885,0.69320875,0.0031266569,0.00028342192,0.3764594
1668,0.5072564,0.5037219,0.00337358,0.00016094872,0.6966156,0.6932055,0.003126373,0.00028370603,0.37645876
1669,0.507253,0.5037185,0.0033733554,0.00016113998,0.6966123,0.6932022,0.0031260955,0.00028399093,0.37645817
1670,0.50724965,0.50371516,0.0033731305,0.00016133026,0.696609,0.693199,0.0031258133,0.00028427583,0.37645757
1671,0.50724626,0.5037118,0.0033729079,0.00016152105,0.69660574,0.69319564,0.0031255307,0.00028456136,0.37645698
1672,0.50724286,0.5037085,0.003372686,0.00016171244,0.6966024,0.6931923,0.0031252531,0.00028484606,0.37645638
1673,0.5072395,0.50370514,0.003372462,0.00016190311,0.6965992,0.6931891,0.0031249747,0.00028513192,0.37645575
1674,0.5072361,0.5037018,0.003372237,0.00016209467,0.69659597,0.6931858,0.0031246927,0.0002854169,0.37645516
1675,0.5072328,0.50369847,0.0033720105,0.00016228636,0.69659257,0.69318247,0.0031244103,0.00028570293,0.3764546
1676,0.5072294,0.50369513,0.0033717924,0.00016247836,0.69658923,0.69317913,0.0031241328,0.00028598856,0.37645397
1677,0.50722605,0.5036918,0.0033715698,0.00016266959,0.696586,0.69317585,0.0031238552,0.0002862762,0.3764534
1678,0.50722265,0.50368845,0.0033713526,0.00016286211,0.69658273,0.6931726,0.003123581,0.0002865613,0.3764528
1679,0.5072193,0.5036851,0.003371132,0.00016305441,0.69657946,0.6931693,0.0031233036,0.00028684892,0.37645218
1680,0.5072159,0.5036817,0.003370912,0.00016324749,0.6965761,0.69316596,0.003123026,0.00028713647,0.37645158
1681,0.5072125,0.5036784,0.0033706971,0.00016343934,0.69657284,0.6931627,0.0031227558,0.0002874227,0.37645108
1682,0.5072091,0.50367504,0.003370479,0.00016363301,0.6965695,0.6931593,0.0031224808,0.00028771005,0.37645042
1683,0.5072058,0.50367165,0.0033702573,0.0001638256,0.6965663,0.69315606,0.0031222042,0.00028799786,0.37644985
1684,0.50720245,0.50366837,0.003370039,0.00016401843,0.69656295,0.6931527,0.003121927,0.00028828628,0.3764493
1685,0.50719905,0.50366503,0.0033698222,0.00016421148,0.69655967,0.69314945,0.0031216564,0.0002885735,0.37644866
1686,0.50719565,0.50366163,0.0033696077,0.00016440538,0.69655645,0.6931462,0.0031213816,0.0002888623,0.37644812
1687,0.50719225,0.50365824,0.0033693898,0.00016459911,0.6965531,0.69314283,0.0031211108,0.00028914915,0.37644753
1688,0.50718886,0.5036549,0.0033691737,0.00016479289,0.69654983,0.69313955,0.0031208366,0.00028943908,0.3764469
1689,0.5071855,0.50365156,0.0033689577,0.00016498665,0.6965465,0.6931362,0.003120564,0.00028972738,0.37644634
1690,0.5071822,0.5036483,0.0033687404,0.00016518046,0.6965433,0.69313294,0.0031202885,0.00029001557,0.37644574
1691,0.50717884,0.50364494,0.0033685265,0.00016537536,0.69654006,0.6931297,0.0031200233,0.0002903052,0.37644517
1692,0.50717545,0.50364155,0.0033683146,0.00016556976,0.69653666,0.6931263,0.0031197527,0.00029059447,0.37644458
1693,0.50717205,0.5036382,0.003368098,0.00016576449,0.6965334,0.69312304,0.0031194775,0.0002908849,0.376444
1694,0.50716865,0.5036348,0.0033678852,0.00016595914,0.69653016,0.69311976,0.0031192105,0.00029117372,0.37644348
1695,0.5071654,0.50363153,0.0033676766,0.00016615445,0.6965268,0.6931164,0.0031189446,0.00029146284,0.37644288
1696,0.507162,0.50362813,0.0033674631,0.0001663493,0.69652355,0.6931131,0.0031186733,0.00029175403,0.37644234
1697,0.5071586,0.5036248,0.0033672503,0.00016654503,0.69652027,0.6931098,0.0031184077,0.0002920441,0.37644178
1698,0.50715524,0.50362146,0.0033670373,0.00016674028,0.696517,0.6931065,0.0031181355,0.00029233386,0.37644115
1699,0.5071519,0.5036181,0.0033668235,0.00016693579,0.69651365,0.6931032,0.0031178663,0.00029262537,0.37644058
1700,0.50714844,0.5036147,0.0033666096,0.00016713169,0.6965103,0.6930998,0.0031175995,0.00029291539,0.37644002
1701,0.50714517,0.50361145,0.0033664,0.00016732728,0.69650704,0.6930965,0.0031173313,0.00029320663,0.37643948
1702,0.50714177,0.50360805,0.003366189,0.00016752412,0.69650376,0.6930932,0.0031170663,0.00029349784,0.37643886
1703,0.5071385,0.50360477,0.0033659814,0.00016772027,0.69650054,0.69308996,0.0031168,0.00029379022,0.37643838
1704,0.50713503,0.5036014,0.0033657735,0.00016791682,0.69649714,0.6930865,0.0031165357,0.00029408245,0.37643778
1705,0.50713164,0.503598,0.0033655607,0.00016811334,0.6964939,0.6930833,0.0031162677,0.00029437276,0.37643722
1706,0.5071284,0.50359476,0.0033653497,0.00016830962,0.69649065,0.69307995,0.0031160002,0.0002946653,0.37643662
1707,0.50712496,0.5035913,0.0033651395,0.000168507,0.6964873,0.6930766,0.003115734,0.00029495705,0.37643608
1708,0.50712156,0.50358796,0.0033649309,0.00016870374,0.696484,0.69307333,0.00311547,0.0002952499,0.37643552
1709,0.5071183,0.5035846,0.0033647208,0.00016890198,0.69648075,0.69307005,0.0031152044,0.00029554244,0.37643492
1710,0.5071149,0.5035813,0.003364517,0.00016909941,0.6964774,0.69306666,0.0031149448,0.00029583494,0.37643442
1711,0.50711155,0.50357795,0.0033643106,0.00016929771,0.69647413,0.6930633,0.0031146822,0.0002961283,0.37643388
1712,0.50710815,0.50357455,0.003364103,0.0001694949,0.69647086,0.69306004,0.00311442,0.00029642132,0.37643328
1713,0.5071048,0.5035712,0.0033638964,0.00016969329,0.6964676,0.6930567,0.0031141578,0.0002967145,0.37643272
1714,0.5071015,0.50356793,0.00336369,0.00016989137,0.69646436,0.6930534,0.0031138961,0.00029700997,0.37643218
1715,0.5070981,0.5035645,0.0033634866,0.00017008986,0.69646096,0.69305,0.0031136358,0.00029730293,0.3764316
1716,0.5070948,0.5035612,0.0033632817,0.00017028887,0.69645774,0.69304675,0.0031133732,0.00029759711,0.37643105
1717,0.50709134,0.5035578,0.0033630757,0.00017048755,0.69645447,0.6930435,0.0031131147,0.0002978914,0.3764305
1718,0.50708807,0.50355446,0.0033628705,0.00017068596,0.6964511,0.6930401,0.003112852,0.00029818565,0.37642995
1719,0.50708467,0.5035511,0.0033626682,0.00017088573,0.69644785,0.69303674,0.0031125944,0.00029848004,0.3764294
1720,0.50708133,0.5035478,0.0033624643,0.00017108486,0.6964445,0.6930334,0.003112337,0.00029877375,0.37642887
1721,0.507078,0.50354445,0.003362261,0.00017128457,0.69644123,0.69303006,0.0031120747,0.00029907076,0.3764283
1722,0.5070746,0.50354105,0.003362061,0.00017148438,0.69643795,0.6930267,0.0031118195,0.00029936526,0.3764278
1723,0.5070713,0.5035378,0.0033618563,0.00017168414,0.6964346,0.69302344,0.003111559,0.00029966186,0.37642726
1724,0.50706786,0.5035343,0.0033616528,0.00017188379,0.69643134,0.6930201,0.0031113024,0.0002999569,0.3764267
1725,0.5070645,0.503531,0.0033614498,0.00017208453,0.6964281,0.6930168,0.003111047,0.0003002538,0.37642616
1726,0.50706106,0.5035276,0.0033612535,0.00017228496,0.6964247,0.6930134,0.0031107892,0.00030054981,0.37642562
1727,0.50705785,0.5035243,0.0033610524,0.00017248499,0.6964214,0.69301003,0.0031105354,0.00030084484,0.3764251
1728,0.5070545,0.50352097,0.0033608512,0.00017268598,0.6964181,0.6930067,0.0031102756,0.00030114118,0.37642455
1729,0.5070511,0.50351757,0.0033606505,0.00017288668,0.6964149,0.6930035,0.0031100195,0.00030143827,0.37642398
1730,0.5070478,0.50351423,0.0033604514,0.00017308806,0.69641155,0.6930001,0.0031097676,0.0003017365,0.37642345
1731,0.5070444,0.50351083,0.0033602526,0.00017328867,0.69640833,0.6929968,0.0031095117,0.000302032,0.37642297
1732,0.5070411,0.50350755,0.0033600552,0.00017349016,0.69640493,0.69299334,0.0031092593,0.0003023298,0.37642244
1733,0.5070377,0.50350416,0.0033598565,0.00017369224,0.69640166,0.69299006,0.0031090043,0.00030262832,0.3764219
1734,0.50703436,0.5035008,0.0033596624,0.00017389384,0.6963983,0.69298667,0.0031087536,0.00030292518,0.37642133
1735,0.507031,0.5034975,0.003359466,0.00017409577,0.69639516,0.69298345,0.0031085007,0.0003032224,0.37642083
1736,0.5070277,0.50349414,0.0033592617,0.00017429842,0.69639176,0.69298,0.0031082437,0.0003035222,0.37642032
1737,0.50702435,0.50349075,0.0033590705,0.00017450059,0.6963884,0.6929766,0.0031079992,0.00030382024,0.37641978
1738,0.50702095,0.50348735,0.003358877,0.00017470281,0.69638515,0.6929733,0.003107749,0.00030411754,0.37641922
1739,0.5070176,0.5034841,0.003358679,0.00017490558,0.6963819,0.69297004,0.0031074942,0.00030441704,0.37641877
1740,0.5070142,0.5034806,0.0033584868,0.00017510871,0.6963786,0.69296664,0.00310725,0.0003047158,0.3764182
1741,0.50701094,0.50347733,0.003358294,0.00017531143,0.69637537,0.69296336,0.003106998,0.00030501484,0.37641767
1742,0.5070076,0.50347394,0.003358102,0.00017551545,0.69637203,0.69295996,0.0031067512,0.00030531533,0.37641713
1743,0.50700426,0.50347066,0.0033579106,0.00017571839,0.6963687,0.69295657,0.0031065063,0.00030561638,0.37641662
1744,0.5070008,0.5034672,0.003357719,0.00017592212,0.6963654,0.6929533,0.0031062562,0.00030591473,0.37641612
1745,0.5069975,0.50346386,0.0033575264,0.00017612611,0.69636214,0.69294995,0.003106011,0.0003062153,0.3764156
1746,0.5069942,0.5034605,0.0033573345,0.00017633024,0.69635886,0.6929466,0.003105764,0.00030651505,0.37641507
1747,0.50699085,0.5034571,0.0033571424,0.00017653433,0.6963556,0.6929433,0.003105516,0.00030681488,0.37641457
1748,0.5069875,0.50345385,0.0033569525,0.00017673799,0.6963523,0.6929399,0.003105269,0.0003071147,0.37641403
1749,0.50698423,0.5034505,0.003356763,0.00017694298,0.69634897,0.6929365,0.0031050253,0.00030741718,0.3764135
1750,0.5069808,0.50344706,0.0033565725,0.00017714733,0.69634575,0.6929332,0.0031047799,0.00030771692,0.376413
1751,0.5069775,0.5034438,0.0033563825,0.00017735205,0.69634235,0.6929298,0.003104534,0.00030801896,0.37641248
1752,0.5069742,0.50344044,0.003356193,0.00017755711,0.6963391,0.69292647,0.0031042881,0.00030832074,0.37641197
1753,0.50697076,0.50343704,0.0033560025,0.00017776179,0.69633573,0.69292307,0.0031040453,0.00030862022,0.37641144
1754,0.5069674,0.50343364,0.0033558125,0.00017796751,0.6963325,0.6929198,0.0031038015,0.00030892334,0.376411
1755,0.506964,0.50343025,0.0033556242,0.00017817318,0.6963292,0.6929164,0.0031035577,0.000309225,0.37641045
1756,0.50696075,0.5034269,0.0033554393,0.00017837874,0.6963259,0.69291306,0.003103316,0.00030952707,0.37640998
1757,0.50695735,0.5034235,0.0033552528,0.00017858439,0.69632256,0.69290966,0.0031030744,0.0003098314,0.3764094
1758,0.50695413,0.50342023,0.0033550689,0.00017879008,0.6963193,0.6929063,0.0031028343,0.0003101328,0.37640893
1759,0.50695074,0.50341684,0.0033548807,0.00017899653,0.6963159,0.69290286,0.0031025936,0.0003104365,0.37640843
1760,0.5069474,0.5034135,0.003354696,0.00017920302,0.6963126,0.6928995,0.003102355,0.00031073944,0.37640792
1761,0.50694406,0.50341016,0.0033545112,0.0001794099,0.6963093,0.6928962,0.003102113,0.00031104204,0.37640744
1762,0.50694066,0.50340676,0.0033543278,0.00017961623,0.6963061,0.69289285,0.0031018744,0.00031134667,0.3764069
1763,0.5069373,0.50340337,0.003354146,0.00017982372,0.6963029,0.6928896,0.0031016357,0.00031164926,0.37640643
1764,0.506934,0.5034,0.0033539636,0.00018003143,0.6962996,0.69288623,0.0031014003,0.00031195412,0.37640595
1765,0.50693065,0.50339663,0.0033537792,0.00018023801,0.6962962,0.6928828,0.00310116,0.00031225863,0.37640542
1766,0.5069273,0.5033933,0.0033535934,0.0001804459,0.696293,0.6928795,0.0031009216,0.0003125631,0.37640494
1767,0.50692403,0.50338995,0.0033534123,0.00018065327,0.69628966,0.6928761,0.0031006834,0.0003128677,0.3764044
1768,0.50692064,0.50338656,0.0033532274,0.00018086113,0.69628644,0.6928728,0.0031004448,0.00031317212,0.37640396
1769,0.50691736,0.5033832,0.003353045,0.00018106913,0.69628304,0.69286937,0.0031002057,0.00031347675,0.37640345
1770,0.50691396,0.5033798,0.0033528637,0.00018127762,0.69627976,0.692866,0.0030999721,0.00031378173,0.37640297
1771,0.5069107,0.5033765,0.00335268,0.00018148549,0.6962765,0.69286263,0.0030997358,0.00031408714,0.3764025
1772,0.5069073,0.5033731,0.0033525014,0.00018169405,0.6962731,0.6928592,0.0030994986,0.0003143928,0.37640202
1773,0.50690395,0.5033697,0.0033523198,0.00018190319,0.6962699,0.69285595,0.003099263,0.00031469826,0.3764015
1774,0.5069006,0.50336635,0.0033521394,0.00018211201,0.69626653,0.6928525,0.0030990292,0.00031500365,0.37640107
1775,0.50689733,0.503363,0.00335196,0.00018232077,0.6962631,0.692849,0.0030987936,0.0003153095,0.37640056
1776,0.506894,0.5033597,0.0033517801,0.00018252997,0.69625986,0.6928457,0.0030985589,0.0003156172,0.37640008
1777,0.5068907,0.50335634,0.0033516043,0.00018273914,0.6962565,0.6928423,0.003098326,0.00031592383,0.3763996
1778,0.5068873,0.50335294,0.0033514246,0.00018294921,0.6962533,0.692839,0.0030980934,0.0003162304,0.37639907
1779,0.50688404,0.5033496,0.0033512476,0.00018315915,0.69624996,0.69283557,0.0030978608,0.0003165372,0.37639865
1780,0.50688064,0.5033462,0.0033510735,0.00018336927,0.69624674,0.69283223,0.0030976343,0.000316845,0.37639818
1781,0.50687736,0.50334287,0.0033508933,0.00018357932,0.6962433,0.6928287,0.0030973973,0.00031715285,0.3763977
1782,0.50687397,0.50333947,0.0033507138,0.00018378957,0.6962401,0.6928255,0.0030971663,0.00031746103,0.37639716
1783,0.5068706,0.5033361,0.0033505387,0.00018400014,0.69623667,0.692822,0.003096936,0.00031776816,0.37639675
1784,0.50686735,0.50333273,0.0033503622,0.0001842105,0.6962335,0.69281876,0.0030967062,0.00031807713,0.3763963
1785,0.506864,0.5033294,0.0033501876,0.00018442147,0.6962302,0.6928153,0.003096474,0.00031838458,0.37639576
1786,0.5068607,0.503326,0.0033500127,0.0001846328,0.6962268,0.69281185,0.003096247,0.00031869285,0.37639531
1787,0.50685734,0.50332266,0.0033498371,0.00018484375,0.6962236,0.69280857,0.003096017,0.0003190017,0.37639484
1788,0.506854,0.50331926,0.003349663,0.00018505543,0.6962203,0.6928052,0.0030957886,0.00031931128,0.3763944
1789,0.50685066,0.5033159,0.0033494905,0.00018526684,0.69621694,0.6928018,0.00309556,0.00031962054,0.3763939
1790,0.5068473,0.5033125,0.003349317,0.00018547871,0.6962136,0.6927983,0.0030953311,0.0003199296,0.37639344
1791,0.5068439,0.50330913,0.0033491445,0.00018569082,0.6962103,0.692795,0.003095107,0.00032023925,0.37639296
1792,0.50684065,0.5033058,0.003348972,0.00018590294,0.696207,0.6927916,0.00309488,0.0003205486,0.3763925
1793,0.50683737,0.50330245,0.0033487994,0.0001861154,0.6962037,0.6927882,0.0030946522,0.0003208588,0.376392
1794,0.50683403,0.50329906,0.0033486264,0.00018632779,0.6962004,0.6927848,0.0030944252,0.0003211684,0.3763916
1795,0.5068307,0.50329566,0.0033484558,0.0001865407,0.6961971,0.6927814,0.0030941984,0.00032147902,0.37639114
1796,0.5068273,0.50329226,0.0033482844,0.00018675355,0.6961938,0.69277805,0.0030939765,0.0003217898,0.3763907
1797,0.506824,0.5032889,0.0033481154,0.00018696669,0.6961904,0.6927746,0.003093749,0.00032210056,0.3763902
1798,0.5068206,0.5032855,0.003347947,0.00018718038,0.6961871,0.69277114,0.0030935272,0.00032241276,0.37638974
1799,0.50681734,0.5032822,0.0033477766,0.00018739342,0.6961838,0.6927678,0.0030933006,0.00032272347,0.37638927
1800,0.5068141,0.50327885,0.0033476064,0.00018760723,0.6961806,0.69276446,0.0030930794,0.00032303468,0.37638882
1801,0.5068107,0.50327545,0.0033474388,0.00018782108,0.6961772,0.69276094,0.0030928554,0.00032334717,0.37638837
1802,0.5068074,0.50327206,0.0033472746,0.00018803489,0.6961738,0.6927575,0.003092638,0.00032365866,0.37638795
1803,0.50680405,0.5032687,0.003347105,0.00018824905,0.69617045,0.6927541,0.0030924135,0.00032397,0.37638748
1804,0.50680065,0.50326526,0.003346939,0.00018846389,0.69616723,0.69275075,0.0030921954,0.00032428434,0.37638703
1805,0.50679743,0.503262,0.0033467745,0.0001886785,0.69616395,0.69274735,0.0030919749,0.00032459706,0.37638655
1806,0.5067941,0.5032586,0.0033466078,0.0001888933,0.69616055,0.6927439,0.0030917542,0.0003249089,0.37638614
1807,0.50679076,0.5032552,0.003346439,0.00018910825,0.6961573,0.69274056,0.003091535,0.00032522168,0.3763857
1808,0.5067875,0.5032519,0.0033462737,0.00018932295,0.69615406,0.69273716,0.0030913143,0.00032553475,0.37638527
1809,0.50678414,0.5032485,0.0033461072,0.00018953872,0.69615066,0.6927337,0.0030910908,0.00032584884,0.37638482
1810,0.5067808,0.50324506,0.0033459407,0.00018975406,0.6961473,0.6927303,0.0030908708,0.00032616194,0.37638435
1811,0.50677747,0.5032417,0.0033457761,0.00018996945,0.696144,0.69272685,0.003090653,0.00032647717,0.3763839
1812,0.5067741,0.5032383,0.0033456122,0.00019018566,0.69614065,0.6927234,0.0030904347,0.0003267904,0.37638342
1813,0.5067708,0.503235,0.0033454492,0.00019040189,0.6961373,0.69272,0.0030902135,0.0003271044,0.376383
1814,0.5067676,0.50323164,0.003345285,0.00019061784,0.6961341,0.69271666,0.0030899977,0.000327419,0.3763826
1815,0.50676423,0.50322825,0.0033451233,0.00019083476,0.69613075,0.69271326,0.0030897805,0.00032773364,0.37638214
1816,0.50676084,0.50322485,0.0033449584,0.00019105132,0.69612736,0.69270974,0.003089566,0.00032804825,0.37638175
1817,0.50675744,0.5032214,0.003344796,0.00019126767,0.6961241,0.69270635,0.003089347,0.0003283632,0.3763813
1818,0.5067543,0.5032181,0.0033446338,0.00019148452,0.6961208,0.692703,0.0030891325,0.00032867907,0.37638083
1819,0.5067509,0.5032147,0.003344468,0.00019170147,0.69611746,0.69269955,0.003088913,0.00032899415,0.37638038
1820,0.50674754,0.5032113,0.0033443067,0.00019191869,0.6961142,0.69269615,0.0030886969,0.00032931054,0.37638
1821,0.50674427,0.503208,0.0033441389,0.00019213582,0.6961107,0.69269264,0.0030884782,0.00032962582,0.37637955
1822,0.50674087,0.5032045,0.0033439798,0.00019235362,0.69610757,0.69268936,0.0030882624,0.00032994323,0.37637913
1823,0.5067376,0.5032012,0.0033438194,0.00019257134,0.6961042,0.6926859,0.0030880473,0.0003302578,0.37637872
1824,0.50673425,0.50319785,0.003343659,0.0001927893,0.69610083,0.69268245,0.0030878356,0.00033057542,0.3763783
1825,0.506731,0.50319445,0.0033434962,0.00019300748,0.6960975,0.692679,0.003087617,0.00033089204,0.37637788
1826,0.5067277,0.5031911,0.003343336,0.0001932261,0.6960942,0.6926756,0.0030874044,0.00033120858,0.3763774
1827,0.5067243,0.5031877,0.0033431742,0.00019344407,0.69609094,0.69267225,0.003087189,0.00033152584,0.37637702
1828,0.50672096,0.5031843,0.003343012,0.00019366283,0.69608754,0.69266874,0.0030869727,0.00033184286,0.37637657
1829,0.50671774,0.503181,0.003342853,0.00019388112,0.6960842,0.6926653,0.0030867578,0.0003321598,0.37637615
1830,0.50671434,0.5031776,0.0033426944,0.00019410103,0.6960809,0.6926619,0.0030865467,0.0003324792,0.37637576
1831,0.506711,0.5031742,0.003342538,0.0001943201,0.6960775,0.6926584,0.0030863374,0.00033279674,0.37637532
1832,0.5067077,0.5031708,0.003342377,0.00019453924,0.6960743,0.692655,0.003086127,0.00033311467,0.37637493
1833,0.50670445,0.50316745,0.0033422187,0.0001947594,0.6960709,0.69265157,0.0030859117,0.00033343176,0.3763745
1834,0.50670105,0.50316405,0.0033420601,0.0001949784,0.6960676,0.6926482,0.0030856999,0.00033375208,0.3763741
1835,0.5066977,0.5031606,0.003341903,0.00019519869,0.6960643,0.6926447,0.0030854885,0.00033407024,0.37637368
1836,0.50669444,0.50315726,0.0033417474,0.00019541905,0.69606096,0.6926413,0.0030852805,0.00033438913,0.3763732
1837,0.50669116,0.5031539,0.0033415935,0.0001956395,0.6960577,0.6926379,0.003085071,0.00033470904,0.37637284
1838,0.5066878,0.5031505,0.0033414394,0.00019586043,0.6960543,0.6926344,0.0030848642,0.0003350289,0.37637246
1839,0.50668454,0.5031472,0.0033412834,0.00019608092,0.696051,0.692631,0.0030846565,0.00033534915,0.37637204
1840,0.5066812,0.5031438,0.0033411281,0.00019630227,0.69604766,0.69262755,0.003084446,0.00033566816,0.37637162
1841,0.5066778,0.50314033,0.0033409754,0.00019652335,0.69604427,0.69262403,0.0030842395,0.00033598897,0.37637123
1842,0.5066746,0.503137,0.0033408215,0.00019674456,0.6960409,0.69262064,0.003084033,0.00033630987,0.37637082
1843,0.5066713,0.50313365,0.003340669,0.00019696602,0.69603777,0.6926173,0.0030838272,0.0003366302,0.37637043
1844,0.506668,0.50313026,0.003340516,0.00019718758,0.69603443,0.69261384,0.0030836212,0.0003369498,0.37637
1845,0.50666463,0.50312686,0.0033403628,0.00019740958,0.696031,0.6926103,0.0030834137,0.00033727151,0.3763696
1846,0.5066613,0.50312346,0.003340207,0.00019763116,0.69602764,0.6926068,0.0030832058,0.0003375942,0.3763692
1847,0.506658,0.5031201,0.003340053,0.000197853,0.6960243,0.6926034,0.0030829995,0.00033791488,0.3763688
1848,0.5066547,0.5031167,0.0033398983,0.00019807559,0.69602114,0.6926001,0.003082791,0.0003382351,0.3763684
1849,0.5066514,0.5031133,0.0033397472,0.00019829777,0.6960178,0.6925967,0.0030825862,0.00033855753,0.37636802
1850,0.50664806,0.50310993,0.0033395921,0.00019852087,0.69601446,0.6925932,0.003082381,0.00033887912,0.37636766
1851,0.5066447,0.50310653,0.003339444,0.00019874334,0.69601107,0.6925897,0.003082178,0.00033920238,0.37636718
1852,0.5066415,0.50310326,0.0033392916,0.0001989664,0.6960077,0.69258624,0.0030819725,0.00033952473,0.3763668
1853,0.50663817,0.5030998,0.0033391425,0.00019918983,0.69600445,0.6925828,0.0030817697,0.0003398477,0.3763665
1854,0.5066349,0.50309646,0.0033389935,0.00019941352,0.6960011,0.6925794,0.0030815674,0.0003401694,0.37636605
1855,0.5066315,0.503093,0.0033388466,0.00019963723,0.69599783,0.69257593,0.0030813657,0.00034049337,0.37636566
1856,0.5066282,0.50308967,0.0033386997,0.00019986143,0.69599444,0.6925725,0.0030811655,0.00034081595,0.37636527
1857,0.5066249,0.5030862,0.0033385516,0.00020008555,0.69599104,0.69256896,0.0030809639,0.00034114107,0.3763649
1858,0.5066216,0.5030829,0.003338405,0.00020030986,0.6959878,0.69256556,0.0030807664,0.00034146485,0.37636453
1859,0.50661826,0.5030795,0.0033382564,0.0002005341,0.6959844,0.6925621,0.003080564,0.00034178776,0.3763641
1860,0.5066149,0.5030761,0.0033381104,0.0002007588,0.6959812,0.6925587,0.003080364,0.00034211285,0.37636375
1861,0.5066117,0.50307274,0.0033379623,0.00020098357,0.69597787,0.69255525,0.0030801632,0.0003424374,0.37636334
1862,0.5066083,0.5030693,0.0033378166,0.0002012087,0.6959744,0.6925517,0.0030799643,0.00034276248,0.37636295
1863,0.506605,0.50306594,0.003337671,0.00020143298,0.69597113,0.6925483,0.0030797676,0.00034308716,0.37636262
1864,0.5066017,0.50306255,0.0033375279,0.00020165915,0.69596773,0.69254476,0.0030795683,0.0003434118,0.37636223
1865,0.5065984,0.50305915,0.003337381,0.000201885,0.6959644,0.6925413,0.0030793736,0.00034373638,0.37636182
1866,0.50659513,0.50305575,0.0033372384,0.00020211078,0.69596106,0.69253784,0.0030791753,0.00034406426,0.37636143
1867,0.5065918,0.50305235,0.003337094,0.00020233683,0.6959577,0.6925343,0.0030789797,0.00034438973,0.37636107
1868,0.5065885,0.503049,0.0033369523,0.0002025632,0.6959543,0.6925309,0.0030787806,0.00034471523,0.3763607
1869,0.5065852,0.5030456,0.0033368075,0.00020278918,0.69595104,0.6925274,0.0030785855,0.00034504101,0.37636033
1870,0.5065819,0.5030422,0.0033366662,0.00020301557,0.69594765,0.6925239,0.0030783913,0.0003453673,0.37635994
1871,0.50657856,0.50303876,0.0033365244,0.00020324299,0.6959444,0.6925205,0.0030781967,0.00034569533,0.37635958
1872,0.5065753,0.5030354,0.0033363835,0.00020346945,0.695941,0.692517,0.0030780025,0.0003460224,0.37635925
1873,0.5065719,0.50303197,0.0033362426,0.0002036969,0.69593775,0.6925136,0.0030778076,0.0003463502,0.37635884
1874,0.5065686,0.5030286,0.0033361032,0.00020392379,0.69593436,0.69251007,0.0030776164,0.0003466763,0.37635848
1875,0.50656533,0.50302523,0.003335963,0.0002041518,0.69593096,0.6925065,0.0030774202,0.00034700372,0.37635812
1876,0.50656205,0.50302184,0.0033358198,0.00020437893,0.69592756,0.69250304,0.0030772265,0.0003473322,0.3763578
1877,0.5065588,0.5030185,0.0033356806,0.00020460664,0.69592434,0.69249964,0.0030770346,0.0003476595,0.37635744
1878,0.5065555,0.5030151,0.0033355376,0.00020483475,0.69592094,0.6924961,0.0030768353,0.00034798888,0.376357
1879,0.50655204,0.5030116,0.0033353984,0.00020506258,0.6959176,0.6924926,0.003076649,0.0003483163,0.37635666
1880,0.50654876,0.50300825,0.0033352638,0.00020529181,0.6959142,0.69248915,0.0030764602,0.00034864515,0.37635636
1881,0.50654554,0.5030049,0.0033351218,0.00020552013,0.6959109,0.69248563,0.0030762635,0.00034897422,0.37635598
1882,0.50654227,0.5030015,0.0033349844,0.00020574885,0.6959075,0.6924821,0.0030760737,0.00034930353,0.3763556
1883,0.50653887,0.50299805,0.003334845,0.0002059778,0.6959042,0.69247866,0.0030758828,0.00034963264,0.3763552
1884,0.50653565,0.5029947,0.0033347083,0.00020620725,0.6959008,0.69247514,0.0030756935,0.0003499618,0.3763549
1885,0.5065323,0.5029913,0.00333457,0.00020643703,0.6958974,0.6924716,0.0030755023,0.00035029365,0.37635452
1886,0.506529,0.5029879,0.0033344326,0.00020666598,0.69589406,0.69246817,0.0030753152,0.0003506224,0.37635422
1887,0.50652564,0.50298446,0.0033342976,0.00020689641,0.6958908,0.6924647,0.0030751228,0.00035095244,0.37635383
1888,0.50652236,0.50298107,0.0033341618,0.00020712585,0.69588745,0.6924612,0.0030749328,0.00035128265,0.37635344
1889,0.50651914,0.5029777,0.0033340259,0.00020735583,0.6958841,0.69245774,0.003074748,0.00035161307,0.37635314
1890,0.5065158,0.50297433,0.0033338899,0.00020758642,0.6958808,0.6924542,0.0030745605,0.00035194476,0.37635282
1891,0.5065125,0.50297093,0.003333754,0.00020781675,0.6958773,0.6924507,0.003074371,0.0003522756,0.37635243
1892,0.5065092,0.50296754,0.003333622,0.00020804751,0.695874,0.6924472,0.0030741848,0.00035260746,0.37635213
1893,0.5065059,0.50296414,0.0033334852,0.00020827887,0.69587064,0.6924437,0.0030739962,0.00035293872,0.37635177
1894,0.50650257,0.50296074,0.0033333485,0.00020850949,0.69586724,0.69244015,0.0030738094,0.00035327036,0.37635148
1895,0.5064993,0.50295734,0.0033332144,0.00020874054,0.6958639,0.6924367,0.0030736194,0.00035360234,0.3763511
1896,0.50649595,0.5029539,0.0033330803,0.00020897214,0.69586056,0.6924332,0.0030734348,0.0003539341,0.37635076
1897,0.50649273,0.50295055,0.0033329474,0.00020920366,0.6958573,0.6924297,0.003073251,0.00035426748,0.3763504
1898,0.5064894,0.50294715,0.0033328142,0.0002094355,0.6958538,0.6924262,0.0030730634,0.00035460017,0.37635005
1899,0.50648606,0.5029437,0.0033326831,0.00020966782,0.6958505,0.6924227,0.003072881,0.00035493393,0.37634972
1900,0.5064828,0.5029403,0.0033325518,0.00020989998,0.6958471,0.6924192,0.003072696,0.0003552663,0.37634942
1901,0.5064795,0.50293696,0.0033324242,0.0002101327,0.6958438,0.6924157,0.003072512,0.0003555995,0.3763491
1902,0.5064762,0.50293356,0.003332288,0.0002103647,0.6958404,0.69241214,0.0030723282,0.00035593347,0.37634873
1903,0.5064729,0.50293016,0.0033321595,0.00021059765,0.69583714,0.69240874,0.003072145,0.000356266,0.3763484
1904,0.50646955,0.5029267,0.003332029,0.00021083091,0.6958337,0.6924051,0.0030719633,0.00035660065,0.37634808
1905,0.50646627,0.5029233,0.003331899,0.00021106444,0.69583035,0.69240165,0.003071782,0.0003569362,0.37634772
1906,0.50646305,0.50292,0.003331767,0.00021129767,0.69582707,0.6923982,0.0030715996,0.00035727068,0.37634742
1907,0.5064598,0.5029166,0.003331637,0.00021153121,0.6958236,0.69239455,0.0030714127,0.00035760345,0.3763471
1908,0.5064564,0.5029131,0.0033315048,0.0002117648,0.6958202,0.69239104,0.0030712304,0.00035793844,0.37634677
1909,0.50645304,0.50290966,0.0033313734,0.00021199824,0.6958169,0.6923875,0.0030710506,0.000358274,0.37634644
1910,0.50644976,0.50290626,0.003331243,0.00021223206,0.6958135,0.692384,0.0030708658,0.0003586089,0.37634614
1911,0.5064465,0.50290287,0.0033311143,0.00021246656,0.69581014,0.6923805,0.0030706855,0.0003589437,0.37634578
1912,0.50644326,0.5028995,0.0033309883,0.00021270107,0.6958068,0.692377,0.0030705077,0.00035928146,0.37634552
1913,0.5064399,0.50289613,0.0033308605,0.00021293582,0.6958034,0.69237345,0.0030703293,0.00035961592,0.37634513
1914,0.5064365,0.5028927,0.003330735,0.00021317073,0.6958001,0.69237,0.0030701475,0.0003599523,0.37634483
1915,0.5064333,0.50288934,0.0033306053,0.00021340584,0.6957968,0.6923665,0.003069967,0.00036028968,0.37634453
1916,0.50643,0.5028859,0.003330481,0.00021364115,0.69579333,0.6923629,0.0030697908,0.0003606255,0.37634423
1917,0.50642675,0.50288254,0.003330353,0.00021387616,0.69579005,0.69235945,0.003069612,0.00036096337,0.3763439
1918,0.5064234,0.5028791,0.0033302268,0.00021411125,0.6957867,0.69235593,0.0030694332,0.0003612985,0.37634358
1919,0.50642014,0.5028757,0.0033301006,0.00021434689,0.69578326,0.69235235,0.0030692548,0.00036163654,0.37634328
1920,0.50641686,0.5028723,0.003329975,0.00021458369,0.6957799,0.69234884,0.0030690748,0.00036197403,0.37634295
1921,0.5064136,0.5028689,0.003329848,0.0002148197,0.6957765,0.69234526,0.0030688983,0.00036231158,0.37634265
1922,0.5064102,0.50286543,0.0033297222,0.00021505546,0.6957732,0.6923418,0.0030687207,0.0003626504,0.37634236
1923,0.50640696,0.5028621,0.0033295967,0.00021529236,0.6957698,0.6923382,0.0030685395,0.00036298865,0.37634206
1924,0.5064036,0.50285864,0.0033294696,0.00021552923,0.6957664,0.69233465,0.0030683647,0.00036332608,0.37634173
1925,0.5064004,0.5028553,0.003329346,0.00021576628,0.695763,0.69233114,0.0030681884,0.00036366546,0.37634146
1926,0.50639707,0.50285184,0.0033292228,0.00021600327,0.6957597,0.6923277,0.0030680106,0.00036400324,0.37634113
1927,0.5063938,0.50284845,0.0033291038,0.00021624091,0.6957563,0.6923241,0.0030678408,0.00036434346,0.37634084
1928,0.5063905,0.50284505,0.0033289804,0.00021647786,0.69575286,0.6923205,0.003067665,0.0003646817,0.3763405
1929,0.5063872,0.5028416,0.0033288568,0.00021671594,0.6957495,0.692317,0.0030674932,0.0003650223,0.37634027
1930,0.5063839,0.5028382,0.0033287364,0.0002169541,0.6957462,0.6923135,0.0030673202,0.0003653605,0.37634
1931,0.5063806,0.5028348,0.003328615,0.00021719221,0.69574267,0.69230986,0.0030671451,0.00036570182,0.37633964
1932,0.5063773,0.50283134,0.003328492,0.00021743038,0.6957394,0.6923064,0.0030669705,0.00036604205,0.37633938
1933,0.50637406,0.502828,0.0033283713,0.00021766894,0.69573605,0.6923029,0.003066799,0.00036638285,0.37633905
1934,0.5063707,0.50282454,0.0033282517,0.00021790747,0.6957327,0.69229937,0.0030666275,0.00036672258,0.37633878
1935,0.5063675,0.5028212,0.0033281308,0.00021814622,0.69572926,0.69229573,0.0030664534,0.00036706406,0.3763385
1936,0.50636417,0.50281775,0.0033280097,0.00021838525,0.6957259,0.6922922,0.003066282,0.00036740425,0.37633824
1937,0.50636095,0.5028144,0.0033278912,0.00021862486,0.6957226,0.6922887,0.0030661114,0.00036774596,0.37633792
1938,0.50635755,0.5028109,0.0033277727,0.0002188641,0.6957193,0.69228524,0.003065944,0.00036808854,0.37633762
1939,0.5063543,0.5028075,0.0033276547,0.00021910411,0.6957159,0.6922817,0.003065771,0.00036843185,0.37633735
1940,0.50635105,0.50280416,0.0033275336,0.00021934335,0.69571245,0.6922781,0.0030655975,0.0003687722,0.37633705
1941,0.5063477,0.5028007,0.0033274114,0.00021958331,0.6957091,0.6922746,0.003065426,0.00036911454,0.37633678
1942,0.5063444,0.50279725,0.003327295,0.00021982363,0.69570565,0.692271,0.0030652562,0.00036945517,0.37633651
1943,0.50634116,0.5027939,0.0033271774,0.00022006412,0.6957024,0.6922675,0.0030650883,0.00036979906,0.37633622
1944,0.5063378,0.50279045,0.0033270614,0.0002203048,0.6956989,0.69226384,0.0030649211,0.0003701421,0.37633595
1945,0.5063345,0.502787,0.0033269464,0.0002205457,0.69569564,0.6922604,0.0030647547,0.00037048542,0.37633568
1946,0.50633126,0.50278366,0.003326828,0.00022078674,0.6956921,0.69225675,0.0030645856,0.00037082878,0.37633538
1947,0.506328,0.50278026,0.0033267147,0.00022102811,0.6956888,0.69225323,0.0030644168,0.00037117404,0.3763351
1948,0.50632465,0.5027768,0.0033265995,0.00022126982,0.6956854,0.6922496,0.0030642527,0.0003715162,0.37633485
1949,0.5063214,0.5027734,0.0033264838,0.00022151171,0.6956821,0.69224614,0.003064086,0.00037186098,0.37633458
1950,0.5063181,0.50277,0.003326369,0.00022175278,0.6956786,0.69224244,0.003063919,0.0003722051,0.3763343
1951,0.50631475,0.50276655,0.0033262533,0.00022199564,0.6956753,0.69223905,0.0030637519,0.00037255042,0.37633404
1952,0.50631154,0.50276315,0.0033261422,0.00022223694,0.6956719,0.69223547,0.003063588,0.0003728947,0.37633377
1953,0.5063082,0.5027597,0.0033260253,0.00022247958,0.6956686,0.6922319,0.003063423,0.00037323777,0.3763335
1954,0.5063049,0.50275624,0.0033259117,0.00022272287,0.69566506,0.6922282,0.0030632564,0.00037358556,0.37633324
1955,0.5063017,0.5027529,0.0033257979,0.00022296482,0.6956618,0.69222474,0.0030630922,0.00037393058,0.37633297
1956,0.50629836,0.50274944,0.0033256852,0.00022320794,0.6956583,0.69222116,0.0030629262,0.00037427654,0.3763327
1957,0.506295,0.502746,0.0033255727,0.00022345176,0.69565505,0.69221765,0.0030627637,0.00037462215,0.37633243
1958,0.5062918,0.50274265,0.0033254605,0.00022369451,0.6956516,0.692214,0.0030626005,0.00037496877,0.37633216
1959,0.50628847,0.5027392,0.0033253513,0.00022393782,0.69564825,0.6922105,0.0030624403,0.00037531398,0.37633193
1960,0.5062852,0.5027358,0.0033252381,0.00022418199,0.6956448,0.69220686,0.003062275,0.00037565987,0.3763317
1961,0.50628185,0.50273234,0.0033251273,0.0002244254,0.69564146,0.69220334,0.0030621144,0.00037600746,0.37633142
1962,0.50627863,0.50272894,0.003325018,0.0002246699,0.69563806,0.69219977,0.0030619486,0.00037635397,0.37633115
1963,0.5062753,0.5027255,0.0033249077,0.00022491434,0.69563454,0.6921961,0.0030617882,0.00037670147,0.37633088
1964,0.5062721,0.5027221,0.0033247983,0.0002251594,0.69563127,0.69219255,0.0030616303,0.00037704912,0.37633064
1965,0.50626886,0.50271875,0.0033246882,0.00022540403,0.69562787,0.692189,0.0030614685,0.00037739673,0.37633038
1966,0.50626546,0.50271523,0.0033245767,0.00022564849,0.6956245,0.6921854,0.0030613048,0.00037774566,0.37633014
1967,0.5062621,0.5027118,0.0033244651,0.00022589337,0.695621,0.6921818,0.0030611428,0.00037809354,0.37632987
1968,0.50625885,0.5027084,0.0033243573,0.00022613889,0.6956177,0.69217825,0.003060982,0.00037844226,0.3763296
1969,0.5062556,0.502705,0.0033242481,0.00022638433,0.6956143,0.6921747,0.0030608238,0.0003787906,0.3763294
1970,0.50625235,0.5027016,0.0033241443,0.00022662993,0.6956108,0.69217104,0.0030606657,0.00037913962,0.37632912
1971,0.506249,0.5026981,0.0033240374,0.00022687599,0.69560754,0.6921675,0.0030605125,0.0003794887,0.37632892
1972,0.5062457,0.50269467,0.0033239285,0.00022712261,0.69560415,0.69216394,0.0030603504,0.00037983942,0.37632865
1973,0.50624245,0.5026912,0.0033238272,0.00022736944,0.6956008,0.69216037,0.0030601972,0.00038018948,0.37632844
1974,0.5062392,0.5026878,0.0033237203,0.00022761605,0.69559735,0.6921568,0.0030600391,0.00038053925,0.37632817
1975,0.5062359,0.5026844,0.0033236127,0.00022786229,0.69559395,0.6921532,0.003059882,0.00038088983,0.37632793
1976,0.5062326,0.502681,0.0033235068,0.00022810977,0.6955906,0.69214964,0.0030597248,0.00038123885,0.37632775
1977,0.5062293,0.50267756,0.0033234032,0.00022835672,0.69558716,0.692146,0.003059568,0.00038159007,0.37632748
1978,0.50622606,0.50267416,0.0033232963,0.00022860306,0.69558376,0.6921424,0.0030594114,0.00038194095,0.37632725
1979,0.50622267,0.50267065,0.003323192,0.00022885101,0.6955804,0.69213885,0.0030592575,0.00038229063,0.37632698
1980,0.50621945,0.50266725,0.0033230875,0.00022909869,0.695577,0.6921353,0.0030591001,0.00038264226,0.37632674
1981,0.5062162,0.5026639,0.0033229832,0.00022934686,0.6955736,0.69213164,0.003058947,0.00038299337,0.37632653
1982,0.5062129,0.5026604,0.0033228798,0.0002295952,0.6955702,0.69212806,0.003058789,0.0003833459,0.37632632
1983,0.5062097,0.50265706,0.003322776,0.00022984282,0.6955668,0.6921245,0.0030586352,0.0003836972,0.37632605
1984,0.5062063,0.50265354,0.0033226723,0.00023009135,0.6955634,0.69212085,0.0030584817,0.00038404943,0.37632585
1985,0.506203,0.50265014,0.0033225669,0.0002303397,0.69556004,0.69211733,0.0030583288,0.00038440156,0.3763256
1986,0.5061998,0.5026467,0.0033224637,0.00023058808,0.69555664,0.6921137,0.003058173,0.00038475433,0.37632543
1987,0.5061965,0.5026433,0.003322361,0.00023083723,0.6955532,0.69211006,0.003058017,0.00038510712,0.37632516
1988,0.5061932,0.5026399,0.0033222588,0.00023108686,0.6955497,0.6921064,0.0030578668,0.00038545937,0.37632492
1989,0.5061899,0.5026364,0.0033221599,0.00023133637,0.6955463,0.6921028,0.003057714,0.0003858144,0.37632468
1990,0.5061866,0.502633,0.0033220593,0.00023158583,0.69554293,0.6920992,0.0030575634,0.00038616656,0.3763245
1991,0.5061833,0.5026295,0.0033219606,0.00023183602,0.69553953,0.6920956,0.0030574147,0.00038652038,0.37632427
1992,0.5061801,0.5026261,0.0033218625,0.00023208623,0.69553614,0.692092,0.003057266,0.00038687422,0.3763241
1993,0.5061768,0.5026227,0.003321763,0.00023233617,0.6955328,0.6920884,0.0030571145,0.0003872292,0.37632385
1994,0.5061735,0.50261927,0.0033216632,0.0002325868,0.69552934,0.6920848,0.003056965,0.00038758275,0.37632367
1995,0.5061702,0.5026158,0.0033215638,0.00023283777,0.695526,0.6920812,0.0030568123,0.00038793863,0.37632343
1996,0.506167,0.5026124,0.0033214649,0.00023308829,0.6955225,0.6920776,0.0030566633,0.00038829257,0.3763232
1997,0.50616366,0.50260895,0.0033213699,0.00023333976,0.69551915,0.692074,0.0030565155,0.00038864804,0.376323
1998,0.5061604,0.5026055,0.003321274,0.0002335907,0.6955158,0.6920705,0.003056371,0.00038900392,0.37632284
1999,0.5061571,0.5026021,0.003321176,0.00023384189,0.6955123,0.6920667,0.0030562233,0.0003893593,0.3763226
2000,0.50615376,0.50259864,0.0033210763,0.00023409395,0.6955088,0.69206303,0.0030560729,0.00038971467,0.37632236
2001,0.50615054,0.5025952,0.0033209804,0.00023434567,0.6955054,0.6920594,0.0030559248,0.00039007157,0.37632218
2002,0.50614727,0.5025918,0.0033208844,0.00023459706,0.695502,0.6920558,0.0030557786,0.00039042672,0.37632197
2003,0.506144,0.50258833,0.0033207887,0.0002348503,0.69549865,0.69205225,0.003055633,0.0003907843,0.37632176
2004,0.5061407,0.50258493,0.003320694,0.0002351024,0.6954952,0.69204855,0.0030554873,0.00039114084,0.3763216
2005,0.50613743,0.5025815,0.0033205983,0.00023535517,0.69549185,0.69204503,0.0030553406,0.00039149783,0.3763214
2006,0.50613415,0.502578,0.0033205044,0.00023560805,0.6954884,0.69204134,0.003055197,0.00039185595,0.37632114
2007,0.5061309,0.5025746,0.003320407,0.0002358607,0.695485,0.69203776,0.0030550496,0.0003922127,0.376321
2008,0.5061276,0.50257117,0.0033203154,0.0002361143,0.69548166,0.6920342,0.003054908,0.00039257004,0.3763208
2009,0.50612426,0.50256765,0.0033202202,0.00023636728,0.6954781,0.69203043,0.0030547625,0.0003929283,0.37632057
2010,0.506121,0.50256425,0.0033201247,0.00023662181,0.69547474,0.69202685,0.0030546149,0.00039328664,0.37632042
2011,0.5061177,0.5025608,0.0033200295,0.00023687494,0.6954712,0.69202316,0.0030544691,0.0003936438,0.37632024
2012,0.5061144,0.5025574,0.0033199391,0.00023712988,0.69546795,0.69201964,0.0030543278,0.00039400405,0.37631997
2013,0.5061112,0.50255394,0.0033198493,0.00023738321,0.6954645,0.69201595,0.0030541846,0.00039436223,0.37631986
2014,0.50610787,0.5025505,0.0033197545,0.00023763842,0.69546103,0.6920123,0.0030540451,0.00039472152,0.37631965
2015,0.50610465,0.5025471,0.003319665,0.00023789321,0.6954577,0.69200873,0.0030539015,0.00039508266,0.37631944
2016,0.50610125,0.50254357,0.003319574,0.00023814804,0.6954542,0.692005,0.0030537592,0.0003954409,0.3763193
2017,0.50609815,0.50254023,0.0033194867,0.00023840317,0.6954507,0.69200134,0.003053621,0.00039580092,0.37631908
2018,0.5060947,0.50253665,0.0033193964,0.00023865918,0.6954473,0.6919977,0.0030534812,0.0003961616,0.3763189
2019,0.5060915,0.50253326,0.003319303,0.00023891417,0.69544405,0.69199413,0.0030533373,0.0003965232,0.3763187
2020,0.50608826,0.50252986,0.0033192148,0.00023916982,0.6954405,0.6919904,0.0030531965,0.00039688262,0.3763185
2021,0.506085,0.5025264,0.0033191247,0.00023942607,0.6954372,0.69198686,0.0030530586,0.00039724354,0.3763184
2022,0.50608164,0.50252295,0.0033190346,0.00023968208,0.6954336,0.6919831,0.003052917,0.00039760405,0.37631816
2023,0.50607836,0.5025195,0.0033189459,0.00023993803,0.6954303,0.6919795,0.0030527762,0.0003979642,0.376318
2024,0.50607514,0.5025161,0.003318858,0.0002401947,0.6954269,0.6919759,0.0030526412,0.00039832733,0.37631783
2025,0.50607187,0.50251263,0.0033187652,0.00024045148,0.69542336,0.6919722,0.0030524973,0.00039868808,0.37631768
2026,0.5060685,0.5025092,0.0033186758,0.00024070834,0.69541997,0.69196856,0.003052361,0.00039905164,0.37631753
2027,0.5060653,0.5025057,0.0033185866,0.00024096525,0.6954165,0.69196486,0.0030522216,0.00039941366,0.3763173
2028,0.50606203,0.5025023,0.0033185012,0.00024122278,0.695413,0.69196117,0.003052083,0.00039977694,0.37631714
2029,0.50605875,0.50249887,0.0033184143,0.00024148037,0.69540966,0.6919576,0.0030519457,0.00040013873,0.376317
2030,0.5060555,0.5024954,0.003318328,0.00024173806,0.69540614,0.69195384,0.0030518093,0.00040050165,0.3763168
2031,0.5060522,0.50249195,0.0033182397,0.00024199608,0.69540286,0.6919503,0.0030516735,0.00040086528,0.37631667
2032,0.50604886,0.5024885,0.003318153,0.00024225426,0.69539934,0.6919466,0.0030515345,0.00040122826,0.3763165
2033,0.5060457,0.5024851,0.0033180637,0.00024251294,0.69539595,0.69194293,0.0030513941,0.00040159264,0.3763163
2034,0.5060423,0.5024816,0.0033179754,0.00024277094,0.69539243,0.6919392,0.003051256,0.00040195754,0.37631616
2035,0.506039,0.5024781,0.003317886,0.0002430299,0.69538903,0.6919356,0.0030511154,0.0004023202,0.37631598
2036,0.5060358,0.5024747,0.0033178004,0.00024328854,0.69538563,0.69193196,0.003050981,0.0004026848,0.3763158
2037,0.5060325,0.50247127,0.0033177126,0.00024354769,0.69538224,0.6919283,0.0030508467,0.0004030503,0.37631565
2038,0.50602925,0.5024678,0.0033176262,0.00024380704,0.69537866,0.6919246,0.003050708,0.00040341358,0.37631553
2039,0.50602597,0.50246435,0.0033175417,0.00024406632,0.6953752,0.6919209,0.003050572,0.0004037782,0.37631536
2040,0.50602263,0.50246084,0.0033174576,0.0002443262,0.69537175,0.6919172,0.0030504377,0.00040414397,0.3763152
2041,0.50601935,0.50245744,0.0033173743,0.00024458597,0.69536847,0.6919136,0.0030503043,0.00040451033,0.3763151
2042,0.50601614,0.502454,0.003317292,0.00024484636,0.69536495,0.6919099,0.0030501708,0.00040487607,0.37631494
2043,0.50601286,0.5024506,0.0033172062,0.0002451062,0.6953615,0.6919062,0.0030500365,0.00040524168,0.37631473
2044,0.50600964,0.5024471,0.0033171207,0.00024536636,0.69535804,0.6919025,0.0030499003,0.00040560708,0.3763146
2045,0.50600636,0.5024437,0.00331704,0.00024562757,0.6953546,0.6918988,0.0030497725,0.00040597466,0.37631446
2046,0.50600296,0.50244015,0.003316958,0.00024588848,0.69535106,0.6918951,0.003049641,0.0004063405,0.3763143
2047,0.5059998,0.50243676,0.003316875,0.0002461505,0.69534767,0.6918915,0.0030495063,0.00040670732,0.37631413
2048,0.5059965,0.5024333,0.003316793,0.0002464107,0.6953443,0.69188786,0.0030493757,0.0004070749,0.376314
2049,0.5059932,0.50242984,0.0033167112,0.0002466727,0.6953408,0.6918841,0.0030492435,0.00040744286,0.3763139
2050,0.50599,0.50242645,0.0033166292,0.00024693456,0.69533736,0.6918804,0.003049112,0.0004078103,0.37631378
2051,0.50598663,0.5024229,0.003316548,0.0002471962,0.69533384,0.6918767,0.0030489783,0.0004081788,0.37631363
2052,0.50598335,0.5024194,0.0033164644,0.00024745835,0.69533044,0.6918731,0.0030488481,0.000408546,0.3763135
2053,0.50598013,0.502416,0.0033163847,0.00024772098,0.6953269,0.6918693,0.0030487203,0.0004089146,0.37631336
2054,0.50597674,0.5024125,0.0033163063,0.00024798344,0.6953236,0.6918657,0.0030485897,0.0004092833,0.3763132
2055,0.5059736,0.5024091,0.003316225,0.00024824694,0.69532007,0.6918619,0.003048458,0.00040965286,0.37631306
2056,0.5059703,0.50240564,0.0033161468,0.0002485098,0.6953167,0.6918583,0.0030483312,0.0004100213,0.37631294
2057,0.505967,0.5024022,0.0033160693,0.00024877265,0.6953132,0.69185466,0.0030482027,0.00041039102,0.3763128
2058,0.50596374,0.5023987,0.0033159908,0.00024903635,0.6953097,0.6918509,0.0030480737,0.000410762,0.37631267
2059,0.5059605,0.5023953,0.0033159098,0.0002493003,0.69530636,0.69184726,0.003047946,0.00041113127,0.37631255
2060,0.5059572,0.5023918,0.003315831,0.00024956354,0.69530284,0.6918435,0.0030478179,0.00041150083,0.37631243
2061,0.5059539,0.50238836,0.0033157542,0.0002498283,0.6952994,0.6918398,0.0030476896,0.0004118721,0.37631235
2062,0.5059506,0.50238484,0.003315679,0.00025009213,0.695296,0.6918362,0.0030475624,0.00041224217,0.37631217
2063,0.50594735,0.5023814,0.003315602,0.0002503568,0.69529253,0.69183254,0.0030474358,0.00041261225,0.37631208
2064,0.50594413,0.502378,0.0033155233,0.0002506211,0.695289,0.6918287,0.0030473091,0.00041298394,0.37631196
2065,0.50594085,0.50237453,0.003315446,0.00025088654,0.6952856,0.6918251,0.003047181,0.00041335492,0.37631184
2066,0.50593764,0.5023711,0.0033153724,0.00025115127,0.69528204,0.6918213,0.0030470581,0.00041372768,0.37631172
2067,0.5059343,0.5023676,0.0033152965,0.00025141676,0.69527864,0.69181764,0.0030469345,0.00041409917,0.3763116
2068,0.50593096,0.50236404,0.0033152206,0.00025168224,0.69527537,0.69181406,0.0030468078,0.00041447088,0.37631148
2069,0.50592774,0.50236064,0.0033151447,0.00025194735,0.69527173,0.6918102,0.00304668,0.00041484422,0.3763114
2070,0.5059244,0.5023571,0.0033150676,0.00025221362,0.6952683,0.6918065,0.0030465566,0.00041521646,0.3763112
2071,0.5059212,0.5023537,0.0033149887,0.00025247943,0.6952648,0.6918028,0.0030464274,0.0004155864,0.37631112
2072,0.5059179,0.5023503,0.0033149123,0.000252745,0.69526136,0.6917991,0.0030463026,0.00041596105,0.37631103
2073,0.5059146,0.50234675,0.0033148387,0.0002530109,0.6952579,0.6917954,0.0030461792,0.00041633405,0.37631094
2074,0.50591135,0.50234336,0.003314763,0.0002532786,0.69525445,0.6917917,0.0030460549,0.000416708,0.3763108
2075,0.5059081,0.50233984,0.003314688,0.00025354538,0.6952509,0.69178796,0.00304593,0.00041708193,0.3763107
2076,0.5059048,0.5023364,0.0033146166,0.0002538127,0.69524753,0.69178426,0.003045808,0.00041745562,0.3763106
2077,0.5059016,0.5023329,0.0033145428,0.0002540792,0.6952441,0.69178057,0.0030456844,0.00041782818,0.3763105
2078,0.5058983,0.50232947,0.0033144704,0.0002543475,0.6952406,0.6917769,0.0030455613,0.0004182026,0.37631044
2079,0.505895,0.502326,0.0033143973,0.0002546145,0.6952372,0.6917732,0.0030454407,0.00041857807,0.37631026
2080,0.5058917,0.5023225,0.0033143237,0.00025488282,0.6952337,0.6917694,0.0030453166,0.0004189531,0.37631023
2081,0.5058885,0.5023191,0.0033142504,0.00025515023,0.69523025,0.6917657,0.003045196,0.0004193275,0.3763101
2082,0.50588524,0.50231564,0.003314177,0.00025541824,0.69522685,0.6917621,0.0030450767,0.0004197031,0.37631
2083,0.5058819,0.5023121,0.0033141065,0.00025568696,0.69522333,0.6917583,0.0030449564,0.0004200787,0.37630993
2084,0.5058786,0.50230867,0.003314036,0.00025595608,0.6952198,0.6917545,0.0030448334,0.0004204548,0.37630984
2085,0.50587535,0.50230515,0.0033139647,0.0002562245,0.6952163,0.69175076,0.0030447126,0.00042083094,0.3763097
2086,0.5058721,0.5023017,0.0033138935,0.00025649383,0.6952129,0.69174707,0.0030445913,0.0004212079,0.37630966
2087,0.50586885,0.50229824,0.0033138234,0.00025676342,0.69520944,0.6917434,0.0030444732,0.00042158394,0.37630954
2088,0.5058656,0.5022948,0.003313751,0.00025703272,0.69520587,0.69173956,0.003044354,0.0004219597,0.37630942
2089,0.50586224,0.50229126,0.003313679,0.00025730248,0.6952024,0.6917358,0.0030442318,0.00042233762,0.37630937
2090,0.505859,0.50228786,0.0033136096,0.00025757228,0.6951991,0.6917322,0.0030441105,0.0004227135,0.37630928
2091,0.5058558,0.5022844,0.003313539,0.0002578416,0.6951955,0.6917284,0.0030439936,0.0004230914,0.37630922
2092,0.50585246,0.5022809,0.0033134688,0.0002581121,0.69519204,0.69172466,0.0030438753,0.00042346923,0.3763091
2093,0.5058492,0.5022774,0.0033133987,0.00025838276,0.69518846,0.69172084,0.0030437529,0.00042384665,0.376309
2094,0.50584584,0.5022739,0.0033133326,0.00025865366,0.695185,0.69171715,0.00304364,0.00042422497,0.37630898
2095,0.5058427,0.5022705,0.0033132655,0.00025892444,0.69518167,0.6917135,0.0030435228,0.00042460373,0.37630886
2096,0.5058394,0.502267,0.0033131968,0.00025919685,0.6951781,0.6917097,0.003043406,0.00042498467,0.37630883
2097,0.5058361,0.50226355,0.0033131295,0.0002594671,0.6951745,0.6917059,0.0030432898,0.00042536235,0.37630874
2098,0.5058329,0.5022601,0.0033130653,0.0002597393,0.6951711,0.6917022,0.003043177,0.0004257403,0.37630862
2099,0.5058296,0.5022566,0.0033130008,0.00026001164,0.6951677,0.69169855,0.0030430611,0.00042612155,0.3763086
2100,0.50582635,0.5022531,0.003312935,0.00026028373,0.6951642,0.69169474,0.0030429473,0.00042650165,0.37630853
2101,0.505823,0.5022496,0.003312869,0.00026055623,0.6951607,0.691691,0.0030428327,0.00042688224,0.37630844
2102,0.50581986,0.5022462,0.003312806,0.0002608288,0.69515723,0.6916873,0.003042717,0.00042726108,0.37630835
2103,0.5058166,0.5022427,0.0033127395,0.0002611014,0.69515383,0.6916836,0.0030426038,0.00042764383,0.37630832
2104,0.50581324,0.5022392,0.0033126748,0.00026137446,0.6951503,0.6916798,0.0030424902,0.00042802555,0.37630826
2105,0.50580996,0.5022357,0.0033126099,0.0002616477,0.69514686,0.6916761,0.0030423754,0.00042840384,0.3763082
2106,0.5058067,0.50223225,0.003312545,0.0002619208,0.69514334,0.69167227,0.0030422609,0.00042878682,0.37630808
2107,0.5058034,0.50222874,0.0033124804,0.00026219443,0.6951399,0.69166857,0.0030421505,0.00042916695,0.37630802
2108,0.5058001,0.5022253,0.0033124166,0.00026246786,0.6951364,0.6916648,0.0030420385,0.00042954882,0.376308
2109,0.5057969,0.5022218,0.0033123523,0.0002627414,0.6951329,0.69166106,0.003041922,0.00042993078,0.37630793
2110,0.5057937,0.50221837,0.0033122904,0.00026301574,0.69512933,0.69165725,0.003041813,0.0004303136,0.37630787
2111,0.5057903,0.5022148,0.0033122273,0.00026329077,0.695126,0.6916536,0.0030417,0.00043069574,0.3763078
2112,0.5057871,0.50221133,0.003312164,0.00026356484,0.69512236,0.69164973,0.0030415885,0.00043107904,0.37630776
2113,0.5057838,0.5022079,0.0033121007,0.00026383976,0.6951191,0.6916461,0.003041477,0.00043146047,0.37630773
2114,0.5057806,0.5022044,0.0033120406,0.00026411514,0.6951155,0.6916423,0.0030413638,0.00043184272,0.37630767
2115,0.50577736,0.50220096,0.0033119787,0.00026439034,0.695112,0.69163847,0.0030412572,0.00043222768,0.37630758
2116,0.50577396,0.5021974,0.00331192,0.0002646659,0.6951085,0.6916347,0.0030411482,0.00043261232,0.37630758
2117,0.5057708,0.502194,0.0033118564,0.00026494174,0.69510496,0.69163096,0.0030410374,0.00043299524,0.37630752
2118,0.5057675,0.5021905,0.003311797,0.00026521823,0.6951016,0.6916273,0.0030409289,0.00043338034,0.3763075
2119,0.5057642,0.50218695,0.0033117377,0.00026549317,0.69509804,0.6916235,0.0030408194,0.0004337654,0.37630746
2120,0.5057609,0.50218344,0.003311678,0.00026577018,0.6950946,0.6916197,0.003040712,0.00043415025,0.37630737
2121,0.50575775,0.50218004,0.0033116136,0.00026604615,0.69509107,0.69161594,0.0030406006,0.00043453553,0.37630737
2122,0.5057544,0.5021765,0.0033115523,0.0002663229,0.6950876,0.6916122,0.0030404907,0.00043492054,0.3763073
2123,0.5057512,0.50217307,0.0033114932,0.0002666002,0.6950841,0.6916084,0.0030403805,0.00043530547,0.3763073
2124,0.5057478,0.5021695,0.003311436,0.00026687735,0.6950805,0.69160455,0.0030402755,0.00043569153,0.37630722
2125,0.50574464,0.5021661,0.0033113773,0.00026715436,0.6950772,0.6916009,0.003040167,0.00043607657,0.37630722
2126,0.50574136,0.5021626,0.0033113197,0.00026743193,0.6950736,0.69159704,0.0030400618,0.0004364624,0.37630713
2127,0.505738,0.50215906,0.0033112646,0.0002677102,0.69507015,0.69159335,0.0030399575,0.00043685143,0.3763071
2128,0.5057348,0.5021556,0.0033112066,0.00026798807,0.69506663,0.69158953,0.0030398518,0.00043723683,0.37630707
2129,0.5057315,0.5021521,0.0033111488,0.0002682662,0.69506305,0.6915857,0.0030397433,0.00043762344,0.37630704
2130,0.50572824,0.5021486,0.0033110913,0.0002685446,0.69505966,0.69158196,0.0030396376,0.00043801166,0.37630704
2131,0.50572497,0.5021451,0.003311032,0.00026882233,0.6950562,0.69157827,0.0030395316,0.00043839804,0.37630704
2132,0.50572175,0.50214165,0.0033109724,0.0002691014,0.6950527,0.69157445,0.0030394252,0.00043878442,0.37630698
2133,0.5057184,0.50213814,0.0033109153,0.00026938083,0.6950491,0.69157064,0.0030393186,0.00043917415,0.37630692
2134,0.5057152,0.5021347,0.00331086,0.00026966023,0.69504565,0.6915668,0.0030392145,0.00043956208,0.37630692
2135,0.5057119,0.50213116,0.0033108036,0.0002699401,0.695042,0.69156295,0.0030391144,0.0004399501,0.37630692
2136,0.50570863,0.50212765,0.0033107456,0.00027021865,0.6950387,0.6915593,0.0030390047,0.0004403389,0.3763069
2137,0.50570536,0.5021242,0.0033106906,0.00027049927,0.6950351,0.6915555,0.0030388997,0.0004407289,0.3763069
2138,0.50570214,0.50212073,0.0033106364,0.00027077884,0.69503164,0.6915517,0.0030387954,0.00044111678,0.37630683
2139,0.50569886,0.5021172,0.0033105803,0.0002710591,0.69502807,0.6915479,0.003038692,0.00044150712,0.37630683
2140,0.5056955,0.5021137,0.0033105307,0.00027134008,0.6950246,0.6915441,0.0030385938,0.00044189766,0.37630683
2141,0.50569224,0.5021101,0.003310478,0.0002716211,0.695021,0.69154024,0.0030384907,0.00044228655,0.37630683
2142,0.5056891,0.5021067,0.0033104226,0.00027190198,0.6950175,0.6915364,0.003038387,0.0004426778,0.3763068
2143,0.50568575,0.5021032,0.0033103689,0.000272184,0.69501406,0.69153273,0.0030382893,0.00044306804,0.37630677
2144,0.50568247,0.5020997,0.0033103162,0.00027246476,0.6950105,0.69152886,0.0030381845,0.0004434596,0.37630677
2145,0.5056792,0.5020962,0.0033102632,0.00027274675,0.69500697,0.691525,0.0030380848,0.0004438507,0.37630677
2146,0.505676,0.5020927,0.003310211,0.00027302786,0.69500345,0.6915212,0.0030379845,0.00044424034,0.37630677
2147,0.5056727,0.50208926,0.0033101595,0.0002733104,0.695,0.6915175,0.003037883,0.00044463354,0.3763067
2148,0.5056694,0.50208575,0.0033101055,0.0002735926,0.6949965,0.69151366,0.003037783,0.00044502463,0.37630677
2149,0.50566614,0.5020822,0.0033100517,0.00027387444,0.69499296,0.69150984,0.003037684,0.00044541372,0.3763067
2150,0.5056629,0.5020787,0.0033100012,0.00027415733,0.6949894,0.691506,0.0030375822,0.0004458082,0.37630677
2151,0.5056596,0.5020752,0.0033099488,0.0002744409,0.6949859,0.6915022,0.0030374837,0.00044620052,0.37630677
2152,0.50565636,0.50207174,0.003309899,0.00027472427,0.6949824,0.6914984,0.0030373859,0.00044659246,0.37630677
2153,0.5056531,0.5020682,0.003309847,0.00027500704,0.6949789,0.69149464,0.0030372837,0.00044698667,0.37630677
2154,0.5056498,0.5020647,0.0033097959,0.0002752902,0.6949754,0.69149077,0.0030371859,0.000447379,0.37630677
2155,0.5056465,0.50206125,0.0033097467,0.0002755744,0.6949718,0.69148695,0.0030370834,0.0004477728,0.3763068
2156,0.50564325,0.50205773,0.0033096934,0.00027585766,0.69496834,0.6914832,0.0030369877,0.00044816665,0.3763068
2157,0.5056401,0.5020543,0.0033096434,0.00027614168,0.6949648,0.6914793,0.0030368876,0.000448561,0.3763068
2158,0.5056368,0.50205076,0.0033095928,0.0002764271,0.69496125,0.6914755,0.00303679,0.0004489557,0.3763068
2159,0.5056334,0.5020472,0.0033095425,0.00027671116,0.6949578,0.69147176,0.0030366909,0.0004493482,0.3763068
2160,0.5056302,0.5020437,0.0033094934,0.000276996,0.6949542,0.6914679,0.0030365954,0.0004497431,0.3763068
2161,0.505627,0.50204027,0.0033094417,0.00027728133,0.6949507,0.69146407,0.003036496,0.00045013876,0.37630683
2162,0.50562364,0.5020367,0.0033093912,0.0002775657,0.6949472,0.69146025,0.0030363975,0.00045053576,0.37630683
2163,0.5056205,0.50203323,0.00330934,0.00027785148,0.6949436,0.6914564,0.0030363004,0.00045092969,0.37630683
2164,0.5056172,0.5020298,0.0033092934,0.00027813687,0.69494027,0.69145274,0.0030362029,0.0004513254,0.37630692
2165,0.50561386,0.5020262,0.0033092427,0.00027842243,0.69493663,0.6914488,0.0030361065,0.00045172038,0.37630692
2166,0.50561064,0.50202274,0.0033091968,0.00027870873,0.6949332,0.69144505,0.0030360108,0.0004521167,0.37630695
2167,0.50560737,0.5020192,0.003309152,0.00027899526,0.6949296,0.6914412,0.00303592,0.00045251477,0.37630698
2168,0.50560415,0.5020157,0.0033091016,0.00027928167,0.69492614,0.69143736,0.0030358217,0.0004529112,0.37630698
2169,0.5056008,0.5020122,0.0033090527,0.0002795685,0.6949225,0.6914335,0.0030357246,0.0004533082,0.37630698
2170,0.5055975,0.5020086,0.0033090073,0.00027985594,0.694919,0.6914297,0.0030356315,0.00045370482,0.37630707
2171,0.5055943,0.5020052,0.0033089605,0.0002801422,0.6949156,0.6914259,0.003035535,0.00045410186,0.37630707
2172,0.505591,0.50200164,0.0033089165,0.0002804302,0.69491196,0.69142205,0.0030354434,0.00045450084,0.3763071
2173,0.50558776,0.5019981,0.0033088685,0.00028071765,0.6949085,0.69141823,0.0030353488,0.00045489817,0.37630713
2174,0.50558454,0.5019947,0.003308822,0.00028100546,0.6949049,0.69141436,0.0030352545,0.00045529648,0.3763072
2175,0.5055812,0.50199115,0.0033087744,0.00028129297,0.6949014,0.6914106,0.0030351575,0.00045569483,0.37630722
2176,0.50557786,0.5019876,0.0033087241,0.00028158125,0.6948979,0.6914067,0.003035063,0.0004560946,0.37630722
2177,0.50557464,0.5019841,0.0033086794,0.0002818697,0.6948944,0.6914029,0.003034968,0.00045649227,0.3763073
2178,0.5055714,0.5019806,0.0033086317,0.0002821582,0.6948909,0.69139916,0.0030348736,0.00045689222,0.37630734
2179,0.50556815,0.5019771,0.003308589,0.00028244712,0.6948873,0.6913952,0.0030347824,0.00045729155,0.37630734
2180,0.50556487,0.50197357,0.0033085435,0.00028273568,0.6948838,0.6913914,0.0030346918,0.00045769144,0.37630737
2181,0.50556153,0.50197005,0.0033085027,0.0002830252,0.6948802,0.69138753,0.003034601,0.00045809004,0.37630746
2182,0.5055583,0.50196654,0.003308461,0.00028331537,0.69487685,0.69138384,0.0030345137,0.00045849272,0.37630746
2183,0.5055551,0.5019631,0.0033084166,0.00028360492,0.6948732,0.6913799,0.0030344196,0.0004588912,0.37630758
2184,0.5055518,0.50195956,0.0033083726,0.0002838943,0.69486964,0.691376,0.0030343302,0.00045929215,0.3763076
2185,0.5055486,0.50195605,0.0033083323,0.00028418403,0.69486606,0.69137216,0.0030342415,0.00045969328,0.37630764
2186,0.50554526,0.50195247,0.003308292,0.00028447507,0.69486254,0.6913683,0.0030341542,0.0004600947,0.37630767
2187,0.505542,0.50194895,0.0033082524,0.00028476605,0.694859,0.69136447,0.0030340652,0.00046049603,0.37630776
2188,0.50553876,0.5019455,0.0033082129,0.0002850563,0.6948555,0.6913606,0.003033978,0.00046089845,0.3763078
2189,0.5055355,0.501942,0.0033081737,0.00028534804,0.694852,0.69135684,0.0030338936,0.00046130185,0.37630785
2190,0.5055322,0.50193846,0.0033081353,0.00028563922,0.6948484,0.6913529,0.003033805,0.0004617033,0.3763079
2191,0.505529,0.50193495,0.003308093,0.00028593052,0.69484484,0.691349,0.003033715,0.0004621056,0.376308
2192,0.50552565,0.50193137,0.0033080538,0.00028622226,0.69484144,0.6913453,0.0030336317,0.00046250978,0.37630802
2193,0.5055224,0.50192785,0.0033080154,0.00028651458,0.69483775,0.69134134,0.003033544,0.00046291383,0.37630808
2194,0.50551915,0.50192434,0.0033079786,0.00028680704,0.6948342,0.6913374,0.003033459,0.00046331497,0.37630817
2195,0.50551593,0.5019209,0.0033079379,0.00028709887,0.6948308,0.69133365,0.0030333714,0.0004637201,0.3763082
2196,0.50551265,0.50191736,0.003307902,0.00028739107,0.6948272,0.6913298,0.0030332892,0.00046412504,0.37630832
2197,0.5055094,0.5019138,0.0033078652,0.00028768487,0.6948237,0.69132596,0.0030332012,0.00046452813,0.37630835
2198,0.5055061,0.5019103,0.0033078268,0.00028797737,0.69482005,0.691322,0.0030331155,0.00046493261,0.37630844
2199,0.5055028,0.50190675,0.0033077896,0.0002882713,0.6948165,0.69131815,0.0030330324,0.0004653368,0.37630853
2200,0.50549954,0.50190324,0.0033077516,0.00028856497,0.6948129,0.6913142,0.0030329481,0.00046574316,0.37630856
2201,0.50549626,0.5018997,0.0033077179,0.00028885843,0.69480944,0.6913104,0.0030328648,0.00046614712,0.37630868
2202,0.50549304,0.5018962,0.0033076808,0.00028915217,0.6948059,0.6913066,0.0030327814,0.00046655227,0.3763087
2203,0.50548977,0.5018927,0.0033076392,0.00028944598,0.69480234,0.6913027,0.0030326915,0.0004669574,0.37630883
2204,0.5054864,0.5018891,0.0033076,0.00028974024,0.6947988,0.69129884,0.0030326059,0.00046736427,0.37630886
2205,0.50548327,0.50188565,0.0033075626,0.00029003515,0.6947952,0.6912949,0.0030325227,0.0004677703,0.3763089
2206,0.50547993,0.5018821,0.0033075274,0.00029032934,0.6947917,0.69129103,0.0030324382,0.0004681763,0.37630904
2207,0.50547665,0.50187856,0.0033074908,0.0002906247,0.6947881,0.69128716,0.003032354,0.00046858419,0.37630913
2208,0.50547343,0.50187504,0.0033074534,0.00029091965,0.6947846,0.69128335,0.0030322697,0.0004689906,0.37630922
2209,0.5054701,0.50187147,0.003307416,0.00029121534,0.694781,0.6912794,0.0030321851,0.0004693978,0.37630925
2210,0.5054669,0.50186795,0.0033073826,0.00029151063,0.6947774,0.69127554,0.0030321053,0.00046980742,0.3763094
2211,0.50546366,0.5018645,0.003307346,0.0002918063,0.69477385,0.6912716,0.0030320226,0.00047021173,0.3763095
2212,0.5054604,0.501861,0.0033073113,0.00029210234,0.69477034,0.6912678,0.0030319386,0.00047062172,0.37630954
2213,0.5054571,0.5018574,0.003307279,0.00029239862,0.6947668,0.6912639,0.0030318608,0.00047102975,0.37630966
2214,0.50545377,0.5018538,0.0033072447,0.00029269568,0.69476324,0.69126004,0.0030317763,0.00047143674,0.37630978
2215,0.50545055,0.5018503,0.0033072098,0.00029299228,0.6947596,0.6912561,0.0030316946,0.0004718454,0.3763098
2216,0.50544727,0.5018468,0.0033071758,0.00029328972,0.6947561,0.69125223,0.0030316163,0.00047225656,0.37630993
2217,0.50544405,0.5018433,0.0033071423,0.00029358632,0.6947526,0.69124836,0.0030315348,0.00047266504,0.37631005
2218,0.5054408,0.50183976,0.0033071106,0.00029388326,0.694749,0.6912445,0.0030314545,0.0004730743,0.3763101
2219,0.50543743,0.5018362,0.0033070731,0.00029418108,0.69474554,0.69124067,0.00303137,0.00047348544,0.3763102
2220,0.5054343,0.5018327,0.0033070403,0.0002944792,0.6947419,0.6912367,0.003031292,0.00047389368,0.37631035
2221,0.505431,0.5018292,0.003307006,0.00029477646,0.6947383,0.69123286,0.0030312112,0.00047430364,0.37631044
2222,0.5054278,0.5018257,0.0033069744,0.00029507466,0.6947348,0.691229,0.0030311327,0.0004747145,0.37631053
2223,0.50542444,0.5018221,0.003306942,0.00029537355,0.69473124,0.69122505,0.003031054,0.00047512443,0.37631065
2224,0.50542116,0.50181854,0.003306911,0.00029567248,0.6947276,0.6912211,0.0030309756,0.00047553686,0.3763108
2225,0.5054178,0.50181496,0.0033068804,0.0002959708,0.6947241,0.69121724,0.0030308976,0.00047594708,0.37631088
2226,0.50541466,0.5018115,0.003306848,0.00029627027,0.69472057,0.69121337,0.0030308177,0.00047636058,0.37631094
2227,0.5054114,0.501808,0.0033068163,0.00029656966,0.6947169,0.6912094,0.0030307393,0.00047677077,0.37631106
2228,0.50540817,0.5018045,0.003306783,0.00029686937,0.69471335,0.6912055,0.0030306592,0.00047718335,0.37631118
2229,0.50540483,0.5018009,0.0033067553,0.00029716865,0.6947099,0.6912017,0.0030305851,0.00047759633,0.3763113
2230,0.5054016,0.5017974,0.0033067234,0.0002974687,0.69470626,0.69119775,0.0030305071,0.000478008,0.37631142
2231,0.5053983,0.5017938,0.0033066936,0.00029776923,0.6947026,0.69119376,0.0030304317,0.0004784222,0.37631157
2232,0.505395,0.5017902,0.0033066678,0.00029806918,0.69469917,0.69118994,0.003030357,0.00047883476,0.3763117
2233,0.5053918,0.50178677,0.0033066415,0.00029837058,0.69469553,0.691186,0.0030302831,0.00047924902,0.3763118
2234,0.5053885,0.5017832,0.0033066135,0.00029867148,0.69469184,0.691182,0.0030302084,0.00047966276,0.3763119
2235,0.5053852,0.5017797,0.0033065844,0.0002989722,0.69468844,0.69117826,0.0030301325,0.00048007548,0.37631202
2236,0.50538194,0.5017761,0.0033065546,0.00029927387,0.69468486,0.6911743,0.0030300564,0.00048048995,0.37631217
2237,0.5053787,0.50177264,0.0033065265,0.0002995754,0.6946813,0.6911704,0.0030299814,0.0004809046,0.3763123
2238,0.50537544,0.50176907,0.0033064964,0.00029987676,0.69467765,0.69116646,0.0030299039,0.00048131918,0.3763124
2239,0.50537217,0.50176555,0.00330647,0.00030017894,0.69467413,0.6911626,0.0030298287,0.000481734,0.37631252
2240,0.50536895,0.50176203,0.0033064422,0.00030048063,0.69467056,0.69115865,0.003029758,0.00048214875,0.37631267
2241,0.5053656,0.50175846,0.0033064166,0.0003007838,0.694667,0.6911547,0.003029686,0.0004825654,0.37631282
2242,0.50536233,0.5017549,0.0033063923,0.00030108678,0.69466335,0.6911508,0.0030296124,0.00048298057,0.37631294
2243,0.5053591,0.50175136,0.0033063667,0.00030138888,0.6946599,0.69114697,0.0030295418,0.00048339594,0.37631312
2244,0.5053558,0.5017477,0.003306341,0.00030169234,0.69465625,0.691143,0.003029467,0.0004838136,0.3763132
2245,0.50535256,0.5017442,0.003306314,0.00030199642,0.6946527,0.69113904,0.003029395,0.00048423067,0.3763134
2246,0.5053493,0.5017407,0.0033062897,0.00030229895,0.6946491,0.6911351,0.0030293225,0.00048464697,0.3763135
2247,0.5053461,0.50173724,0.0033062631,0.00030260347,0.69464546,0.6911312,0.0030292505,0.00048506467,0.37631366
2248,0.50534284,0.50173366,0.003306241,0.0003029068,0.69464195,0.6911273,0.003029182,0.00048548155,0.3763138
2249,0.5053395,0.5017301,0.003306219,0.00030321194,0.69463843,0.6911234,0.0030291113,0.00048589948,0.37631392
2250,0.5053362,0.5017265,0.0033061923,0.00030351602,0.6946349,0.69111955,0.0030290408,0.00048631665,0.37631407
2251,0.50533295,0.501723,0.0033061681,0.00030382068,0.6946313,0.69111556,0.0030289679,0.00048673624,0.37631425
2252,0.5053297,0.5017195,0.003306143,0.00030412545,0.69462764,0.6911116,0.0030288973,0.0004871541,0.3763144
2253,0.50532645,0.5017159,0.0033061183,0.00030443099,0.694624,0.69110763,0.0030288296,0.00048757094,0.37631452
2254,0.50532323,0.5017124,0.0033060962,0.00030473617,0.69462043,0.6911037,0.00302876,0.00048799167,0.3763147
2255,0.50531995,0.5017088,0.0033060731,0.0003050415,0.69461685,0.69109976,0.0030286892,0.0004884113,0.37631485
2256,0.5053166,0.5017052,0.0033060496,0.00030534796,0.6946132,0.69109577,0.0030286177,0.00048883015,0.376315
2257,0.5053134,0.5017017,0.0033060266,0.00030565364,0.6946097,0.6910919,0.0030285472,0.00048925076,0.37631515
2258,0.5053101,0.50169814,0.0033060054,0.00030596013,0.694606,0.6910879,0.0030284803,0.0004896698,0.3763153
2259,0.50530684,0.5016946,0.0033059837,0.0003062665,0.69460255,0.6910841,0.0030284121,0.00049009133,0.37631547
2260,0.5053035,0.501691,0.0033059632,0.00030657355,0.6945989,0.6910801,0.0030283472,0.00049051194,0.37631565
2261,0.5053003,0.50168747,0.00330594,0.00030688048,0.6945953,0.6910761,0.003028278,0.00049093284,0.3763158
2262,0.505297,0.5016839,0.0033059183,0.00030718805,0.69459176,0.69107217,0.00302821,0.0004913522,0.37631595
2263,0.5052938,0.5016804,0.0033058962,0.00030749448,0.6945882,0.69106823,0.00302814,0.00049177394,0.37631616
2264,0.5052905,0.50167686,0.003305875,0.0003078027,0.6945846,0.6910643,0.0030280738,0.00049219764,0.3763163
2265,0.5052873,0.50167334,0.0033058515,0.00030811015,0.6945809,0.6910603,0.0030280035,0.00049261755,0.37631646
2266,0.505284,0.50166976,0.003305826,0.0003084181,0.6945774,0.69105643,0.0030279309,0.0004930399,0.37631664
2267,0.50528073,0.5016662,0.0033058058,0.00030872598,0.6945737,0.6910524,0.0030278652,0.0004934614,0.3763168
2268,0.50527745,0.5016626,0.0033057851,0.00030903434,0.6945701,0.69104844,0.003027797,0.0004938832,0.376317
2269,0.5052742,0.5016591,0.0033057623,0.00030934293,0.6945665,0.69104445,0.0030277302,0.0004943075,0.37631717
2270,0.5052709,0.5016555,0.003305742,0.00030965146,0.6945629,0.6910405,0.0030276647,0.0004947294,0.37631732
2271,0.5052677,0.501652,0.0033057213,0.00030996115,0.69455934,0.6910366,0.0030275956,0.00049515517,0.37631756
2272,0.5052644,0.5016485,0.0033057032,0.00031027064,0.6945557,0.6910326,0.0030275332,0.0004955765,0.37631768
2273,0.5052611,0.50164485,0.0033056838,0.0003105802,0.69455224,0.6910288,0.003027464,0.0004960009,0.3763179
2274,0.5052579,0.50164133,0.0033056652,0.00031089006,0.69454855,0.6910247,0.003027402,0.00049642555,0.3763181
2275,0.50525457,0.5016377,0.0033056438,0.0003111993,0.694545,0.6910208,0.0030273315,0.0004968503,0.37631825
2276,0.50525135,0.50163424,0.0033056224,0.0003115103,0.6945413,0.69101673,0.0030272664,0.0004972742,0.37631848
2277,0.50524807,0.50163066,0.0033056051,0.00031182053,0.69453776,0.69101286,0.0030272026,0.0004977,0.37631857
2278,0.5052448,0.501627,0.0033055893,0.00031213174,0.6945342,0.6910089,0.0030271409,0.0004981259,0.3763188
2279,0.5052415,0.5016235,0.0033055681,0.00031244266,0.69453055,0.69100493,0.003027073,0.0004985493,0.37631896
2280,0.50523823,0.50161994,0.0033055502,0.0003127536,0.6945269,0.69100094,0.0030270095,0.0004989762,0.37631917
2281,0.50523496,0.50161636,0.003305531,0.0003130653,0.69452333,0.69099694,0.0030269432,0.00049940235,0.37631944
2282,0.5052317,0.5016128,0.0033055106,0.00031337628,0.6945198,0.6909931,0.0030268803,0.00049982755,0.3763196
2283,0.50522846,0.50160927,0.0033054946,0.00031368854,0.6945161,0.690989,0.0030268175,0.00050025457,0.3763198
2284,0.5052251,0.50160563,0.0033054797,0.0003140001,0.6945126,0.69098514,0.0030267555,0.0005006813,0.37631997
2285,0.50522184,0.5016021,0.0033054631,0.0003143128,0.69450885,0.6909811,0.0030266934,0.0005011082,0.37632018
2286,0.5052186,0.50159854,0.003305447,0.00031462507,0.69450516,0.69097704,0.0030266321,0.00050153607,0.37632042
2287,0.50521535,0.50159496,0.0033054322,0.00031493884,0.69450164,0.6909731,0.003026574,0.0005019641,0.37632057
2288,0.5052121,0.50159144,0.0033054175,0.00031525132,0.69449806,0.69096917,0.0030265115,0.000502393,0.3763208
2289,0.5052088,0.50158787,0.0033054042,0.00031556532,0.6944944,0.6909652,0.0030264498,0.00050282147,0.37632102
2290,0.50520563,0.50158435,0.0033053877,0.0003158775,0.69449073,0.6909611,0.0030263886,0.000503249,0.37632123
2291,0.50520235,0.5015808,0.0033053728,0.0003161927,0.69448715,0.6909572,0.003026329,0.00050367805,0.3763214
2292,0.505199,0.50157714,0.0033053588,0.00031650602,0.6944835,0.69095314,0.0030262677,0.0005041081,0.37632164
2293,0.5051957,0.50157356,0.0033053437,0.00031682037,0.69447994,0.6909492,0.0030262063,0.0005045369,0.37632182
2294,0.5051925,0.50157005,0.0033053309,0.00031713536,0.69447625,0.69094515,0.0030261464,0.0005049662,0.37632206
2295,0.50518924,0.50156647,0.0033053153,0.00031744977,0.6944727,0.6909412,0.0030260885,0.0005053952,0.37632224
2296,0.50518596,0.5015629,0.0033053022,0.00031776424,0.69446903,0.6909372,0.003026028,0.0005058256,0.37632248
2297,0.5051827,0.5015593,0.0033052873,0.00031807888,0.69446546,0.6909332,0.0030259672,0.000506256,0.37632272
2298,0.50517946,0.5015558,0.0033052748,0.00031839428,0.6944618,0.69092923,0.0030259094,0.0005066859,0.37632293
2299,0.5051761,0.50155216,0.003305261,0.00031871005,0.6944581,0.6909252,0.00302585,0.0005071184,0.37632313
2300,0.50517285,0.5015486,0.003305252,0.00031902627,0.6944546,0.6909213,0.003025793,0.0005075481,0.3763234
2301,0.5051697,0.5015451,0.0033052415,0.00031934257,0.69445086,0.6909172,0.0030257364,0.00050798024,0.3763236
2302,0.5051664,0.5015415,0.0033052305,0.00031965823,0.6944474,0.6909133,0.0030256808,0.0005084123,0.37632382
2303,0.5051631,0.5015379,0.0033052193,0.00031997552,0.6944437,0.6909092,0.003025626,0.00050884596,0.3763241
2304,0.50515985,0.50153434,0.0033052082,0.00032029144,0.6944401,0.6909053,0.0030255679,0.00050927786,0.3763243
2305,0.5051566,0.50153077,0.0033051947,0.00032060823,0.6944365,0.6909013,0.0030255103,0.0005097087,0.37632453
2306,0.5051533,0.5015272,0.0033051833,0.00032092546,0.69443285,0.6908972,0.0030254528,0.0005101424,0.37632477
2307,0.50515014,0.5015237,0.003305173,0.00032124284,0.6944292,0.69089323,0.0030253958,0.00051057525,0.376325
2308,0.50514674,0.50152004,0.0033051625,0.00032156042,0.6944255,0.6908892,0.0030253406,0.00051100884,0.37632525
2309,0.50514346,0.50151646,0.003305153,0.00032187876,0.69442195,0.6908852,0.0030252852,0.0005114433,0.3763255
2310,0.50514024,0.5015129,0.0033051362,0.00032219538,0.6944183,0.6908812,0.003025225,0.00051187637,0.37632573
2311,0.50513697,0.5015093,0.0033051276,0.00032251375,0.6944146,0.69087714,0.0030251688,0.00051230955,0.37632596
2312,0.5051337,0.50150573,0.0033051162,0.00032283267,0.694411,0.69087315,0.003025113,0.000512743,0.37632617
2313,0.50513047,0.50150216,0.003305108,0.0003231516,0.6944074,0.69086915,0.003025058,0.0005131784,0.37632644
2314,0.50512713,0.5014986,0.0033051,0.00032347045,0.69440365,0.69086504,0.0030250065,0.00051361363,0.37632668
2315,0.50512385,0.501495,0.0033050922,0.00032379004,0.6944,0.69086105,0.0030249527,0.0005140499,0.37632695
2316,0.50512064,0.5014914,0.0033050864,0.00032411085,0.6943965,0.6908571,0.0030248999,0.0005144871,0.37632716
2317,0.50511736,0.50148785,0.003305079,0.00032443026,0.694393,0.6908532,0.0030248463,0.00051492243,0.37632743
2318,0.505114,0.5014842,0.0033050692,0.0003247497,0.6943893,0.6908491,0.0030247923,0.00051535806,0.37632766
2319,0.50511086,0.5014807,0.0033050638,0.00032506988,0.6943856,0.690845,0.0030247397,0.0005157954,0.37632793
2320,0.5051076,0.5014771,0.0033050538,0.0003253906,0.69438195,0.690841,0.003024686,0.0005162322,0.3763282
2321,0.50510424,0.5014735,0.003305047,0.00032571118,0.69437826,0.69083697,0.0030246347,0.0005166697,0.37632847
2322,0.50510097,0.5014699,0.0033050412,0.00032603223,0.6943746,0.6908329,0.003024582,0.000517105,0.37632874
2323,0.5050977,0.50146633,0.003305034,0.00032635304,0.694371,0.6908289,0.0030245294,0.0005175437,0.37632897
2324,0.50509447,0.50146276,0.003305029,0.00032667446,0.69436735,0.6908249,0.0030244796,0.00051798107,0.37632918
2325,0.5050912,0.5014592,0.003305022,0.00032699644,0.69436383,0.690821,0.003024425,0.0005184189,0.37632945
2326,0.5050879,0.5014556,0.003305015,0.00032731786,0.6943601,0.6908168,0.0030243737,0.00051885756,0.37632978
2327,0.5050847,0.501452,0.0033050082,0.0003276398,0.69435644,0.6908128,0.0030243227,0.0005192962,0.37633002
2328,0.50508136,0.5014484,0.0033050042,0.0003279625,0.6943528,0.6908088,0.003024275,0.00051973545,0.37633026
2329,0.50507814,0.5014448,0.0033049989,0.00032828504,0.69434917,0.6908048,0.0030242235,0.0005201747,0.37633055
2330,0.50507486,0.50144124,0.0033049947,0.0003286075,0.69434553,0.6908008,0.003024176,0.00052061415,0.37633082
2331,0.50507164,0.50143766,0.0033049926,0.00032893053,0.6943419,0.69079673,0.003024122,0.0005210535,0.3763311
2332,0.5050683,0.5014341,0.0033049874,0.00032925408,0.69433826,0.6907927,0.0030240738,0.00052149396,0.37633136
2333,0.505065,0.5014305,0.003304981,0.00032957728,0.6943346,0.6907886,0.0030240242,0.0005219347,0.3763317
2334,0.50506175,0.5014269,0.0033049772,0.00032990088,0.6943309,0.6907845,0.003023974,0.0005223741,0.37633193
2335,0.5050584,0.50142324,0.0033049744,0.0003302243,0.6943272,0.69078046,0.0030239283,0.00052281603,0.3763322
2336,0.5050552,0.50141966,0.0033049711,0.0003305482,0.6943236,0.69077647,0.0030238777,0.00052325526,0.37633252
2337,0.5050519,0.5014161,0.00330497,0.00033087295,0.69432,0.69077253,0.0030238298,0.0005236972,0.3763328
2338,0.5050487,0.5014125,0.0033049677,0.00033119795,0.6943163,0.69076836,0.0030237867,0.0005241388,0.37633306
2339,0.5050454,0.50140893,0.0033049637,0.00033152275,0.6943126,0.69076425,0.0030237352,0.0005245827,0.3763334
2340,0.5050421,0.5014053,0.0033049611,0.00033184775,0.69430894,0.69076025,0.0030236878,0.00052502326,0.37633362
2341,0.50503886,0.5014017,0.003304957,0.00033217293,0.6943053,0.6907562,0.0030236393,0.0005254639,0.37633392
2342,0.5050356,0.50139815,0.003304953,0.00033249796,0.69430166,0.6907522,0.0030235904,0.00052590785,0.37633422
2343,0.5050323,0.5013945,0.0033049507,0.00033282442,0.6942981,0.69074816,0.003023542,0.00052635104,0.37633446
2344,0.5050291,0.501391,0.0033049476,0.00033314986,0.69429433,0.69074404,0.0030234968,0.00052679447,0.37633476
2345,0.5050258,0.50138736,0.0033049434,0.0003334758,0.69429076,0.69074005,0.003023447,0.00052723807,0.37633505
2346,0.5050225,0.5013838,0.0033049423,0.0003338028,0.694287,0.69073594,0.0030234004,0.000527681,0.37633538
2347,0.50501925,0.50138015,0.0033049402,0.0003341294,0.6942833,0.6907319,0.0030233513,0.0005281258,0.37633568
2348,0.505016,0.5013766,0.0033049393,0.00033445688,0.6942798,0.6907279,0.0030233092,0.00052857114,0.37633598
2349,0.50501275,0.501373,0.0033049383,0.00033478395,0.6942761,0.69072384,0.003023259,0.0005290162,0.37633628
2350,0.5050094,0.50136936,0.003304935,0.000335111,0.69427246,0.6907198,0.0030232128,0.00052946026,0.3763366
2351,0.5050062,0.5013658,0.0033049316,0.00033543885,0.69426864,0.6907156,0.0030231657,0.0005299065,0.3763369
2352,0.5050029,0.5013622,0.0033049304,0.00033576624,0.69426507,0.69071156,0.003023118,0.00053035124,0.3763372
2353,0.50499964,0.5013586,0.0033049257,0.00033609406,0.6942614,0.6907075,0.0030230698,0.0005307946,0.3763375
2354,0.5049963,0.501355,0.0033049234,0.0003364216,0.69425774,0.69070345,0.003023022,0.0005312404,0.37633783
2355,0.504993,0.50135136,0.0033049244,0.00033675026,0.69425404,0.6906994,0.0030229823,0.00053168816,0.37633815
2356,0.50498974,0.5013478,0.0033049253,0.0003370791,0.69425035,0.6906953,0.0030229355,0.0005321334,0.37633845
2357,0.5049865,0.5013442,0.0033049246,0.0003374081,0.69424677,0.6906913,0.003022891,0.00053258106,0.37633878
2358,0.50498325,0.5013406,0.0033049255,0.00033773776,0.69424313,0.69068724,0.003022848,0.0005330274,0.37633908
2359,0.50497997,0.501337,0.0033049241,0.00033806657,0.6942393,0.69068307,0.0030228018,0.00053347513,0.3763394
2360,0.5049767,0.5013334,0.0033049276,0.00033839568,0.69423556,0.6906789,0.0030227597,0.00053392234,0.37633973
2361,0.5049735,0.5013298,0.0033049313,0.000338727,0.694232,0.6906749,0.0030227203,0.00053437013,0.37634006
2362,0.5049702,0.5013262,0.003304933,0.00033905744,0.69422835,0.69067085,0.0030226738,0.00053482054,0.37634036
2363,0.5049669,0.50132257,0.003304935,0.00033938725,0.6942246,0.69066674,0.0030226305,0.00053526775,0.3763407
2364,0.5049637,0.501319,0.0033049367,0.00033971792,0.69422114,0.6906628,0.0030225883,0.00053571817,0.376341
2365,0.5049604,0.5013154,0.0033049393,0.00034004851,0.6942174,0.6906587,0.003022547,0.00053616555,0.3763413
2366,0.50495714,0.5013118,0.0033049406,0.00034038053,0.6942137,0.6906546,0.0030225061,0.00053661485,0.37634167
2367,0.5049538,0.50130814,0.0033049434,0.00034071156,0.69421,0.69065046,0.003022465,0.00053706556,0.37634197
2368,0.5049506,0.50130457,0.0033049427,0.00034104259,0.6942064,0.69064647,0.003022418,0.00053751323,0.37634233
2369,0.50494725,0.50130093,0.0033049467,0.00034137524,0.6942027,0.69064236,0.0030223764,0.00053796434,0.37634265
2370,0.504944,0.50129735,0.0033049488,0.00034170682,0.6941989,0.6906382,0.0030223313,0.0005384156,0.376343
2371,0.50494075,0.5012938,0.003304949,0.00034203965,0.69419533,0.69063413,0.0030222933,0.00053886604,0.3763433
2372,0.50493747,0.50129014,0.003304954,0.00034237205,0.6941917,0.69063014,0.003022252,0.0005393169,0.37634364
2373,0.5049342,0.5012865,0.003304956,0.0003427046,0.69418794,0.69062597,0.0030222118,0.00053976814,0.376344
2374,0.5049309,0.50128293,0.0033049637,0.00034303722,0.69418424,0.69062185,0.0030221704,0.00054021965,0.37634438
2375,0.50492764,0.5012793,0.0033049686,0.00034337054,0.69418067,0.69061786,0.0030221317,0.00054067187,0.37634468
2376,0.5049243,0.50127566,0.0033049746,0.0003437045,0.694177,0.69061375,0.0030220961,0.0005411248,0.37634507
2377,0.5049211,0.5012721,0.00330498,0.00034403885,0.6941733,0.69060963,0.0030220535,0.00054157735,0.3763454
2378,0.50491786,0.5012685,0.0033049851,0.0003443723,0.69416964,0.6906056,0.003022016,0.0005420292,0.37634575
2379,0.5049146,0.5012649,0.0033049874,0.000344706,0.6941659,0.69060147,0.0030219755,0.00054248166,0.37634608
2380,0.50491136,0.5012613,0.0033049916,0.0003450407,0.69416225,0.69059736,0.0030219343,0.00054293487,0.37634644
2381,0.50490797,0.5012576,0.0033049956,0.0003453748,0.69415855,0.69059324,0.0030218945,0.00054338877,0.37634677
2382,0.5049047,0.50125396,0.003305003,0.00034570982,0.6941548,0.69058913,0.0030218565,0.00054384116,0.37634715
2383,0.50490147,0.5012504,0.0033050084,0.000346045,0.69415116,0.690585,0.0030218186,0.0005442955,0.37634745
2384,0.5048982,0.5012468,0.0033050156,0.00034637967,0.6941474,0.6905809,0.0030217804,0.0005447492,0.3763479
2385,0.5048949,0.5012432,0.0033050203,0.0003467156,0.6941438,0.69057685,0.0030217436,0.0005452043,0.3763482
2386,0.5048917,0.5012396,0.0033050287,0.0003470515,0.6941402,0.6905728,0.0030217064,0.0005456593,0.3763486
2387,0.50488836,0.50123596,0.0033050352,0.0003473874,0.6941364,0.6905686,0.0030216686,0.00054611254,0.37634894
2388,0.5048851,0.5012323,0.0033050417,0.00034772366,0.69413275,0.6905645,0.0030216323,0.0005465695,0.3763493
2389,0.5048818,0.5012287,0.003305051,0.00034806086,0.6941291,0.69056046,0.0030215955,0.0005470264,0.37634963
2390,0.5048785,0.50122505,0.0033050582,0.00034839695,0.6941253,0.6905563,0.0030215613,0.00054748054,0.3763501
2391,0.50487524,0.5012214,0.003305067,0.00034873432,0.6941217,0.69055223,0.0030215222,0.0005479382,0.3763504
2392,0.50487196,0.50121784,0.0033050764,0.0003490718,0.6941179,0.690548,0.0030214933,0.0005483948,0.3763508
2393,0.50486875,0.50121427,0.0033050892,0.00034940924,0.69411427,0.69054395,0.0030214593,0.00054885173,0.37635118
2394,0.5048654,0.5012106,0.003305096,0.00034974728,0.6941106,0.69053984,0.0030214235,0.00054931024,0.37635154
2395,0.5048621,0.501207,0.003305105,0.0003500849,0.6941069,0.6905357,0.0030213867,0.0005497649,0.37635192
2396,0.504859,0.5012034,0.0033051146,0.00035042333,0.6941031,0.69053155,0.0030213497,0.00055022485,0.3763523
2397,0.50485563,0.5011997,0.0033051241,0.00035076193,0.6940995,0.6905275,0.0030213152,0.0005506826,0.3763527
2398,0.50485235,0.50119615,0.0033051344,0.0003511004,0.6940958,0.6905233,0.0030212828,0.0005511407,0.37635309
2399,0.5048491,0.5011925,0.0033051416,0.00035143908,0.69409204,0.6905192,0.0030212468,0.00055159914,0.37635344
2400,0.5048458,0.5011889,0.0033051518,0.00035177817,0.69408834,0.69051504,0.0030212135,0.0005520576,0.3763538
2401,0.5048425,0.50118524,0.003305164,0.0003521186,0.6940847,0.690511,0.0030211783,0.00055251684,0.3763542
2402,0.50483924,0.5011816,0.0033051765,0.00035245833,0.6940809,0.6905068,0.0030211483,0.00055297813,0.3763546
2403,0.504836,0.501178,0.0033051872,0.00035279774,0.6940772,0.69050264,0.003021115,0.0005534372,0.376355
2404,0.5048327,0.50117433,0.0033051989,0.0003531378,0.6940735,0.69049853,0.0030210817,0.00055389636,0.37635535
2405,0.5048294,0.50117075,0.003305207,0.00035347827,0.69406986,0.6904944,0.003021048,0.00055435667,0.37635574
2406,0.5048262,0.5011672,0.003305219,0.00035381987,0.69406605,0.69049025,0.0030210186,0.0005548173,0.37635615
2407,0.5048229,0.5011635,0.003305234,0.00035416044,0.6940624,0.69048613,0.003020986,0.00055527774,0.37635654
2408,0.50481963,0.50115985,0.003305247,0.00035450113,0.6940587,0.690482,0.0030209555,0.00055573956,0.37635696
2409,0.50481635,0.5011563,0.003305261,0.00035484292,0.6940551,0.6904779,0.0030209273,0.000556201,0.37635732
2410,0.504813,0.5011526,0.0033052731,0.00035518463,0.69405127,0.69047374,0.0030208956,0.00055666367,0.37635776
2411,0.5048098,0.501149,0.0033052862,0.00035552657,0.6940477,0.6904697,0.0030208633,0.0005571255,0.37635815
2412,0.5048065,0.50114536,0.0033053,0.00035586816,0.6940439,0.69046545,0.0030208307,0.0005575875,0.37635854
2413,0.5048032,0.50114167,0.0033053097,0.00035621077,0.69404024,0.69046134,0.003020798,0.0005580497,0.37635896
2414,0.50479996,0.5011381,0.003305322,0.0003565539,0.6940364,0.69045717,0.0030207676,0.0005585129,0.37635937
2415,0.50479674,0.5011345,0.0033053348,0.00035689567,0.6940328,0.69045305,0.0030207369,0.00055897643,0.3763598
2416,0.5047934,0.5011308,0.003305347,0.00035723983,0.69402903,0.6904489,0.0030207057,0.00055944023,0.3763602
2417,0.5047901,0.5011272,0.0033053616,0.00035758308,0.6940254,0.69044477,0.0030206745,0.00055990164,0.3763606
2418,0.50478685,0.50112355,0.0033053728,0.00035792653,0.69402164,0.69044065,0.0030206463,0.0005603683,0.376361
2419,0.5047836,0.5011199,0.0033053898,0.00035826967,0.6940179,0.6904364,0.003020618,0.0005608306,0.37636143
2420,0.5047803,0.5011163,0.0033054042,0.00035861402,0.69401425,0.69043237,0.0030205895,0.0005612977,0.37636185
2421,0.50477695,0.5011126,0.0033054196,0.00035895742,0.6940105,0.69042814,0.0030205585,0.0005617611,0.37636226
2422,0.50477374,0.501109,0.003305434,0.0003593025,0.6940068,0.690424,0.003020529,0.00056222646,0.37636268
2423,0.5047704,0.5011053,0.003305449,0.00035964692,0.6940031,0.6904199,0.003020503,0.00056269096,0.3763631
2424,0.50476724,0.50110173,0.003305466,0.00035999148,0.69399935,0.69041574,0.0030204742,0.0005631564,0.37636358
2425,0.50476384,0.50109804,0.0033054813,0.0003603372,0.6939956,0.6904115,0.003020444,0.00056362286,0.37636393
2426,0.5047606,0.50109446,0.003305498,0.00036068293,0.69399196,0.69040745,0.0030204193,0.0005640908,0.3763644
2427,0.50475734,0.5010908,0.0033055136,0.00036102888,0.69398826,0.6904033,0.0030203934,0.0005645549,0.37636483
2428,0.5047541,0.5010872,0.0033055297,0.00036137397,0.6939844,0.690399,0.0030203632,0.0005650228,0.37636524
2429,0.50475085,0.50108355,0.0033055455,0.00036171966,0.6939807,0.6903949,0.003020338,0.0005654891,0.3763657
2430,0.5047475,0.5010799,0.0033055632,0.00036206725,0.693977,0.69039077,0.0030203105,0.00056595827,0.3763661
2431,0.5047442,0.5010762,0.003305581,0.0003624131,0.6939733,0.6903866,0.0030202875,0.0005664261,0.3763666
2432,0.50474095,0.5010726,0.0033056012,0.0003627602,0.69396955,0.69038236,0.0030202605,0.0005668934,0.376367
2433,0.5047377,0.50106895,0.0033056175,0.00036310824,0.69396585,0.69037825,0.0030202346,0.0005673602,0.37636742
2434,0.5047344,0.5010653,0.0033056354,0.0003634554,0.69396216,0.6903741,0.0030202076,0.000567832,0.37636793
2435,0.5047312,0.5010617,0.0033056543,0.00036380315,0.69395834,0.6903699,0.003020184,0.000568299,0.37636828
2436,0.5047278,0.501058,0.0033056743,0.00036415106,0.69395465,0.69036573,0.0030201608,0.0005687676,0.3763688
2437,0.50472456,0.5010544,0.0033056927,0.00036449905,0.69395083,0.6903615,0.003020136,0.00056923804,0.3763692
2438,0.50472134,0.5010508,0.003305708,0.00036484742,0.6939472,0.6903574,0.003020107,0.00056970655,0.37636966
2439,0.504718,0.5010471,0.003305725,0.000365196,0.69394344,0.69035316,0.00302008,0.0005701773,0.37637013
2440,0.5047147,0.50104344,0.0033057427,0.00036554466,0.69393975,0.69034904,0.0030200565,0.0005706458,0.37637058
2441,0.5047115,0.50103986,0.0033057623,0.00036589312,0.693936,0.6903448,0.0030200332,0.000571117,0.376371
2442,0.5047082,0.5010361,0.0033057833,0.0003662431,0.6939323,0.6903407,0.0030200111,0.0005715878,0.3763715
2443,0.50470483,0.5010325,0.0033058038,0.00036659214,0.6939286,0.6903365,0.0030199876,0.00057205855,0.37637192
2444,0.5047016,0.50102884,0.0033058247,0.00036694214,0.69392484,0.69033235,0.0030199648,0.0005725296,0.37637237
2445,0.50469834,0.5010252,0.003305846,0.00036729255,0.693921,0.6903281,0.003019942,0.00057300343,0.37637284
2446,0.504695,0.5010215,0.003305866,0.00036764325,0.69391733,0.69032395,0.0030199187,0.00057347526,0.3763733
2447,0.50469184,0.5010179,0.0033058852,0.00036799267,0.6939136,0.6903198,0.0030198963,0.0005739471,0.37637374
2448,0.50468856,0.5010143,0.0033059076,0.00036834428,0.69391,0.6903157,0.0030198751,0.0005744198,0.37637424
2449,0.50468516,0.50101054,0.0033059262,0.00036869568,0.69390607,0.6903113,0.003019852,0.00057489163,0.3763747
2450,0.504682,0.50100696,0.003305947,0.00036904562,0.6939024,0.6903072,0.003019828,0.000575366,0.3763752
2451,0.5046786,0.50100327,0.0033059684,0.00036939673,0.6938987,0.690303,0.0030198065,0.00057583966,0.37637562
2452,0.5046753,0.5009996,0.0033059893,0.00036974947,0.693895,0.69029886,0.0030197834,0.0005763138,0.37637612
2453,0.5046721,0.500996,0.003306011,0.00037010154,0.69389117,0.6902946,0.0030197632,0.0005767862,0.37637657
2454,0.5046688,0.5009923,0.0033060357,0.00037045393,0.6938875,0.69029045,0.0030197445,0.00057726196,0.37637708
2455,0.5046655,0.50098866,0.0033060575,0.0003708063,0.6938837,0.6902862,0.0030197203,0.000577736,0.37637752
2456,0.5046623,0.500985,0.0033060783,0.00037115972,0.69387996,0.69028205,0.0030196991,0.00057821185,0.37637803
2457,0.504659,0.5009814,0.003306101,0.0003715134,0.69387627,0.6902779,0.0030196828,0.00057868636,0.37637845
2458,0.5046558,0.50097775,0.003306124,0.00037186543,0.6938725,0.6902737,0.0030196586,0.00057916343,0.37637898
2459,0.50465244,0.50097406,0.0033061462,0.0003722195,0.69386876,0.6902695,0.0030196398,0.0005796379,0.37637946
2460,0.50464916,0.5009704,0.0033061707,0.00037257324,0.69386506,0.6902653,0.0030196207,0.00058011396,0.37637997
2461,0.5046459,0.5009667,0.0033061958,0.00037292705,0.6938613,0.69026107,0.0030196027,0.0005805906,0.37638047
2462,0.5046426,0.5009631,0.0033062214,0.00037328215,0.6938575,0.69025683,0.003019584,0.00058106723,0.37638092
2463,0.5046394,0.50095946,0.003306243,0.00037363553,0.6938538,0.69025266,0.0030195643,0.0005815435,0.37638143
2464,0.504636,0.5009557,0.003306269,0.0003739911,0.6938501,0.6902485,0.003019548,0.00058202224,0.3763819
2465,0.5046327,0.5009521,0.0033062953,0.0003743453,0.6938463,0.69024426,0.0030195303,0.0005824984,0.3763824
2466,0.50462943,0.5009484,0.0033063188,0.00037470143,0.69384253,0.69024,0.003019514,0.0005829777,0.37638292
2467,0.50462615,0.5009448,0.0033063428,0.000375057,0.69383883,0.69023585,0.0030194947,0.0005834556,0.3763834
2468,0.5046229,0.5009411,0.0033063674,0.00037541255,0.69383496,0.69023156,0.0030194763,0.00058393285,0.37638387
2469,0.5046196,0.50093746,0.0033063912,0.00037576802,0.6938312,0.6902273,0.0030194572,0.0005844112,0.37638435
2470,0.5046163,0.5009338,0.003306418,0.00037612495,0.6938275,0.69022316,0.0030194374,0.0005848911,0.37638488
2471,0.50461304,0.50093013,0.0033064424,0.0003764814,0.69382375,0.6902189,0.0030194228,0.0005853708,0.3763854
2472,0.50460976,0.5009265,0.0033064687,0.000376838,0.6938199,0.69021463,0.0030194034,0.00058585044,0.37638593
2473,0.5046065,0.5009228,0.0033064934,0.00037719426,0.69381624,0.6902105,0.0030193885,0.0005863289,0.3763864
2474,0.50460315,0.5009191,0.003306521,0.00037755177,0.6938125,0.6902063,0.0030193718,0.00058680977,0.37638688
2475,0.50459987,0.5009154,0.0033065467,0.0003779099,0.6938087,0.69020206,0.0030193538,0.00058728905,0.37638745
2476,0.50459665,0.50091183,0.0033065742,0.00037826784,0.6938049,0.6901978,0.003019337,0.0005877718,0.3763879
2477,0.5045933,0.50090814,0.0033065963,0.00037862532,0.69380116,0.6901936,0.0030193182,0.0005882538,0.37638843
2478,0.50459003,0.50090444,0.003306626,0.0003789842,0.69379735,0.6901893,0.003019304,0.0005887341,0.37638897
2479,0.5045867,0.50090075,0.003306651,0.0003793421,0.69379354,0.69018507,0.0030192896,0.00058921555,0.37638947
2480,0.5045834,0.50089705,0.0033066766,0.00037970112,0.69378984,0.6901809,0.003019271,0.0005896972,0.37639
2481,0.5045802,0.5008935,0.0033067074,0.00038005947,0.6937862,0.6901767,0.0030192577,0.0005901798,0.37639055
2482,0.5045769,0.5008898,0.0033067323,0.00038042004,0.6937823,0.69017243,0.0030192414,0.00059066346,0.37639102
2483,0.5045736,0.5008861,0.0033067593,0.00038077857,0.6937786,0.6901682,0.0030192276,0.0005911456,0.37639156
2484,0.50457036,0.50088245,0.003306786,0.00038113893,0.6937748,0.69016397,0.0030192118,0.0005916285,0.3763921
2485,0.5045671,0.5008788,0.0033068126,0.00038149813,0.6937711,0.6901598,0.0030191955,0.0005921123,0.37639263
2486,0.50456387,0.5008751,0.0033068391,0.00038185838,0.69376725,0.6901555,0.0030191797,0.0005925944,0.37639317
2487,0.50456053,0.5008714,0.0033068669,0.0003822191,0.69376343,0.6901512,0.003019162,0.00059307844,0.37639368
2488,0.5045572,0.5008677,0.0033068913,0.0003825796,0.6937597,0.690147,0.0030191462,0.0005935628,0.37639424
2489,0.50455403,0.50086415,0.0033069185,0.00038294058,0.693756,0.6901428,0.0030191317,0.00059404806,0.37639478
2490,0.5045506,0.50086033,0.0033069444,0.00038330076,0.69375217,0.6901385,0.003019116,0.00059453095,0.37639531
2491,0.5045474,0.50085676,0.0033069747,0.0003836627,0.69374835,0.6901342,0.0030191017,0.0005950191,0.3763958
2492,0.5045441,0.50085306,0.0033070017,0.00038402397,0.6937446,0.69013,0.0030190868,0.0005955033,0.37639636
2493,0.50454086,0.5008494,0.0033070287,0.00038438596,0.69374084,0.69012576,0.0030190742,0.0005959878,0.37639695
2494,0.50453746,0.5008457,0.0033070564,0.00038474833,0.69373703,0.69012153,0.0030190614,0.0005964752,0.3763975
2495,0.50453424,0.50084203,0.0033070862,0.00038511073,0.69373316,0.6901172,0.0030190449,0.00059696013,0.376398
2496,0.50453097,0.5008384,0.0033071148,0.0003854731,0.6937295,0.69011307,0.0030190318,0.00059744663,0.3763986
2497,0.5045277,0.5008347,0.0033071423,0.0003858364,0.69372576,0.6901088,0.0030190165,0.00059793436,0.37639913
2498,0.50452435,0.500831,0.003307172,0.00038619974,0.69372195,0.69010454,0.0030190037,0.0005984212,0.3763997
2499,0.5045211,0.5008273,0.0033072003,0.000386563,0.6937182,0.6901003,0.003018994,0.00059890747,0.37640023
2500,0.50451785,0.5008237,0.0033072329,0.00038692701,0.6937144,0.690096,0.0030189794,0.00059939816,0.37640077
2501,0.5045146,0.50082,0.003307266,0.00038729093,0.69371057,0.6900917,0.003018971,0.00059988664,0.37640134
2502,0.50451124,0.5008163,0.0033072967,0.00038765566,0.69370687,0.6900875,0.0030189585,0.0006003733,0.3764019
2503,0.504508,0.50081265,0.0033073276,0.00038802018,0.6937032,0.6900833,0.0030189469,0.0006008627,0.37640244
2504,0.5045046,0.5008089,0.0033073586,0.00038838485,0.69369924,0.690079,0.0030189394,0.00060135225,0.376403
2505,0.5045014,0.50080526,0.0033073884,0.00038874982,0.6936954,0.6900747,0.0030189266,0.00060184003,0.37640357
2506,0.50449806,0.50080156,0.00330742,0.00038911504,0.69369173,0.6900705,0.0030189147,0.0006023302,0.37640417
2507,0.5044948,0.50079787,0.0033074508,0.00038948026,0.6936879,0.69006616,0.0030189056,0.0006028214,0.37640473
2508,0.5044915,0.5007942,0.0033074818,0.0003898454,0.69368416,0.6900619,0.003018892,0.0006033098,0.37640527
2509,0.5044882,0.5007905,0.003307513,0.00039021112,0.69368035,0.6900577,0.0030188824,0.0006038016,0.37640584
2510,0.5044849,0.5007868,0.0033075465,0.0003905777,0.69367653,0.6900534,0.0030188726,0.00060429197,0.37640643
2511,0.5044816,0.5007831,0.003307577,0.00039094457,0.6936728,0.6900491,0.0030188588,0.0006047834,0.37640697
2512,0.50447834,0.50077945,0.0033076096,0.00039131162,0.6936689,0.69004476,0.0030188526,0.0006052742,0.37640753
2513,0.50447506,0.50077575,0.0033076413,0.00039167752,0.6936652,0.6900406,0.0030188404,0.0006057659,0.37640816
2514,0.5044718,0.50077206,0.0033076736,0.00039204524,0.69366133,0.69003624,0.003018834,0.00060625625,0.37640876
2515,0.5044685,0.50076836,0.0033077083,0.00039241285,0.69365764,0.690032,0.0030188265,0.00060675177,0.37640926
2516,0.5044653,0.5007647,0.0033077407,0.0003927807,0.69365376,0.6900277,0.003018816,0.0006072439,0.3764099
2517,0.5044619,0.500761,0.0033077744,0.00039314805,0.69365007,0.69002354,0.0030188058,0.0006077354,0.37641048
2518,0.50445867,0.50075734,0.0033078063,0.00039351644,0.69364613,0.69001913,0.0030187988,0.00060822914,0.37641108
2519,0.5044554,0.5007537,0.0033078403,0.00039388597,0.69364244,0.6900149,0.0030187913,0.0006087242,0.37641168
2520,0.50445205,0.50074995,0.0033078715,0.0003942541,0.69363856,0.69001055,0.0030187787,0.00060921663,0.37641224
2521,0.5044488,0.50074625,0.0033079053,0.00039462355,0.6936348,0.6900063,0.0030187706,0.0006097101,0.3764128
2522,0.5044455,0.50074255,0.0033079358,0.00039499177,0.69363093,0.69000196,0.00301876,0.0006102039,0.37641343
2523,0.5044422,0.50073886,0.0033079737,0.00039536133,0.69362724,0.6899978,0.0030187555,0.0006106993,0.376414
2524,0.5044389,0.50073516,0.0033080035,0.00039573095,0.69362336,0.68999344,0.003018744,0.0006111941,0.3764146
2525,0.5044356,0.50073147,0.0033080366,0.00039610048,0.69361955,0.68998915,0.0030187366,0.00061168737,0.37641516
2526,0.5044323,0.5007278,0.0033080697,0.0003964712,0.6936158,0.68998486,0.0030187275,0.00061218377,0.3764158
2527,0.50442904,0.5007241,0.0033081092,0.00039684112,0.693612,0.68998057,0.0030187233,0.0006126792,0.3764164
2528,0.5044257,0.5007204,0.0033081442,0.0003972125,0.6936081,0.6899762,0.003018718,0.0006131762,0.376417
2529,0.5044225,0.50071675,0.0033081793,0.00039758277,0.6936044,0.689972,0.003018712,0.0006136725,0.3764176
2530,0.5044192,0.500713,0.0033082133,0.00039795382,0.6936005,0.68996763,0.003018702,0.0006141701,0.37641823
2531,0.50441587,0.5007093,0.0033082506,0.00039832588,0.6935967,0.6899634,0.0030186977,0.00061466603,0.37641883
2532,0.5044126,0.5007056,0.003308286,0.00039869768,0.69359297,0.6899591,0.0030186947,0.0006151646,0.37641948
2533,0.50440925,0.5007019,0.0033083197,0.00039906913,0.6935891,0.68995476,0.0030186865,0.0006156611,0.37642005
2534,0.50440603,0.5006982,0.003308357,0.0003994417,0.6935853,0.68995047,0.0030186817,0.00061616016,0.3764207
2535,0.50440276,0.5006945,0.0033083942,0.0003998146,0.6935815,0.6899462,0.0030186765,0.0006166583,0.37642127
2536,0.5043994,0.5006908,0.0033084303,0.0004001877,0.6935777,0.6899419,0.0030186716,0.00061715645,0.3764219
2537,0.5043961,0.50068706,0.0033084673,0.00040056003,0.69357395,0.6899376,0.0030186682,0.00061765476,0.3764225
2538,0.50439286,0.5006834,0.0033085046,0.0004009343,0.6935701,0.68993324,0.003018665,0.0006181559,0.37642318
2539,0.5043895,0.5006797,0.0033085432,0.000401307,0.69356626,0.68992895,0.003018659,0.000618653,0.3764238
2540,0.50438625,0.500676,0.0033085796,0.00040168117,0.6935625,0.68992466,0.0030186547,0.0006191524,0.37642437
2541,0.5043829,0.5006723,0.0033086175,0.00040205455,0.69355863,0.6899203,0.0030186526,0.000619653,0.37642503
2542,0.50437975,0.50066864,0.0033086548,0.0004024299,0.69355476,0.689916,0.0030186449,0.0006201546,0.37642562
2543,0.50437635,0.50066483,0.0033086934,0.0004028047,0.693551,0.6899117,0.0030186416,0.00062065455,0.3764263
2544,0.5043731,0.5006612,0.0033087295,0.00040317856,0.6935471,0.6899074,0.0030186395,0.00062115525,0.37642694
2545,0.5043698,0.50065744,0.0033087675,0.00040355424,0.6935434,0.6899031,0.0030186349,0.0006216557,0.37642753
2546,0.5043665,0.50065374,0.0033088056,0.00040392962,0.6935395,0.6898987,0.0030186328,0.00062215846,0.37642822
2547,0.5043632,0.50065005,0.0033088464,0.0004043053,0.6935358,0.6898945,0.0030186325,0.0006226602,0.37642884
2548,0.50435984,0.5006463,0.003308885,0.00040468117,0.6935319,0.6898901,0.0030186314,0.00062316295,0.37642947
2549,0.5043567,0.50064266,0.0033089262,0.00040505733,0.6935281,0.68988585,0.003018626,0.00062366517,0.3764301
2550,0.5043532,0.50063884,0.003308967,0.0004054337,0.6935243,0.6898815,0.003018626,0.00062416773,0.37643075
2551,0.50435,0.5006352,0.0033090075,0.00040580993,0.6935205,0.6898772,0.003018625,0.00062467065,0.37643138
2552,0.5043468,0.5006315,0.0033090494,0.00040618767,0.6935167,0.68987286,0.0030186265,0.00062517525,0.37643203
2553,0.5043434,0.50062776,0.0033090878,0.00040656398,0.69351286,0.68986857,0.0030186262,0.0006256789,0.3764327
2554,0.5043401,0.50062406,0.0033091283,0.00040694163,0.6935091,0.6898643,0.0030186241,0.00062618253,0.37643334
2555,0.5043369,0.50062037,0.0033091656,0.0004073192,0.69350517,0.68985987,0.003018621,0.00062668655,0.37643403
2556,0.50433356,0.50061667,0.0033092075,0.0004076968,0.6935015,0.68985564,0.0030186197,0.0006271933,0.37643468
2557,0.5043303,0.500613,0.0033092487,0.00040807517,0.69349754,0.6898512,0.0030186225,0.0006276964,0.3764353
2558,0.50432706,0.5006093,0.0033092874,0.0004084531,0.6934937,0.68984693,0.0030186158,0.0006282,0.37643594
2559,0.50432366,0.5006055,0.0033093279,0.00040883152,0.6934899,0.6898426,0.0030186176,0.000628706,0.37643662
2560,0.5043204,0.5006018,0.0033093677,0.0004092115,0.69348603,0.68983823,0.003018617,0.00062921346,0.3764373
2561,0.5043171,0.5005981,0.0033094094,0.00040958996,0.6934823,0.68983394,0.003018617,0.00062971824,0.37643796
2562,0.50431377,0.5005944,0.003309453,0.0004099697,0.6934784,0.6898296,0.0030186216,0.0006302249,0.37643865
2563,0.50431055,0.5005907,0.003309496,0.00041034966,0.6934746,0.68982524,0.0030186195,0.0006307327,0.37643927
2564,0.5043072,0.5005869,0.0033095374,0.0004107301,0.6934708,0.68982095,0.003018624,0.00063123857,0.37643993
2565,0.50430393,0.50058323,0.0033095821,0.00041111105,0.69346696,0.6898166,0.0030186232,0.0006317481,0.3764406
2566,0.5043006,0.5005795,0.0033096224,0.00041149041,0.6934631,0.68981224,0.0030186232,0.0006322539,0.37644127
2567,0.5042973,0.5005758,0.003309662,0.00041187115,0.6934593,0.6898079,0.003018621,0.0006327629,0.37644196
2568,0.50429404,0.5005721,0.0033097065,0.0004122519,0.6934554,0.6898035,0.003018626,0.0006332724,0.37644264
2569,0.50429064,0.5005683,0.0033097493,0.00041263306,0.6934516,0.6897992,0.0030186286,0.0006337797,0.37644333
2570,0.5042874,0.50056463,0.0033097914,0.00041301537,0.69344777,0.68979484,0.0030186314,0.0006342884,0.376444
2571,0.50428414,0.5005609,0.003309837,0.00041339663,0.69344383,0.6897904,0.0030186328,0.0006347966,0.3764447
2572,0.5042808,0.5005571,0.003309879,0.00041377952,0.6934401,0.68978614,0.0030186353,0.0006353076,0.37644535
2573,0.50427747,0.5005534,0.0033099235,0.00041416092,0.6934362,0.6897818,0.0030186397,0.00063581666,0.37644607
2574,0.50427425,0.50054973,0.0033099675,0.00041454367,0.69343233,0.6897774,0.0030186437,0.00063632726,0.37644672
2575,0.5042709,0.500546,0.0033100133,0.00041492656,0.6934285,0.6897731,0.0030186453,0.0006368386,0.3764474
2576,0.5042677,0.5005423,0.0033100564,0.0004153103,0.6934247,0.6897687,0.0030186484,0.0006373487,0.3764481
2577,0.50426435,0.5005386,0.0033100995,0.0004156923,0.6934208,0.6897643,0.00301865,0.00063785823,0.37644878
2578,0.5042611,0.50053483,0.003310143,0.00041607674,0.693417,0.68975997,0.0030186523,0.00063837133,0.3764495
2579,0.50425774,0.5005311,0.0033101884,0.00041646,0.6934132,0.6897556,0.0030186574,0.0006388807,0.37645018
2580,0.50425446,0.5005274,0.0033102336,0.00041684374,0.6934093,0.68975127,0.0030186619,0.00063939305,0.37645093
2581,0.5042512,0.5005237,0.0033102788,0.0004172284,0.69340545,0.68974686,0.0030186682,0.0006399056,0.37645158
2582,0.5042478,0.5005199,0.003310327,0.000417613,0.69340163,0.68974257,0.0030186747,0.00064041786,0.37645227
2583,0.5042446,0.50051624,0.0033103738,0.00041799844,0.6933977,0.6897381,0.0030186786,0.00064093224,0.37645298
2584,0.5042413,0.5005125,0.0033104203,0.00041838313,0.69339395,0.6897338,0.003018685,0.0006414456,0.3764537
2585,0.5042379,0.50050867,0.0033104634,0.0004187695,0.69338995,0.68972933,0.0030186886,0.0006419594,0.37645435
2586,0.5042346,0.500505,0.003310513,0.00041915433,0.6933862,0.68972504,0.0030186975,0.00064247136,0.37645516
2587,0.5042314,0.5005013,0.0033105556,0.00041954085,0.6933823,0.68972063,0.0030187017,0.0006429863,0.37645584
2588,0.50422806,0.5004975,0.0033106026,0.0004199266,0.69337845,0.6897163,0.0030187063,0.00064350205,0.37645653
2589,0.5042248,0.5004938,0.0033106487,0.0004203121,0.69337463,0.68971187,0.0030187105,0.00064401474,0.3764573
2590,0.50422144,0.50049007,0.0033106965,0.0004207003,0.6933708,0.6897076,0.0030187175,0.00064453256,0.376458
2591,0.5042182,0.5004864,0.0033107435,0.00042108717,0.69336694,0.68970317,0.0030187252,0.0006450476,0.37645867
2592,0.5042149,0.5004826,0.003310793,0.0004214744,0.6933631,0.68969876,0.0030187354,0.00064556417,0.3764594
2593,0.5042116,0.50047886,0.0033108408,0.00042186194,0.69335914,0.68969434,0.0030187392,0.0006460796,0.3764601
2594,0.50420827,0.5004751,0.0033108897,0.00042224885,0.6933553,0.68969,0.0030187475,0.0006465936,0.37646088
2595,0.50420505,0.5004715,0.0033109344,0.00042263765,0.69335145,0.6896856,0.0030187506,0.0006471103,0.37646157
2596,0.50420165,0.50046766,0.003310984,0.00042302575,0.6933476,0.68968123,0.00301876,0.0006476288,0.37646234
2597,0.50419843,0.50046396,0.0033110315,0.00042341423,0.69334376,0.6896768,0.0030187692,0.00064814475,0.37646306
2598,0.50419515,0.50046027,0.0033110818,0.00042380256,0.69334,0.6896725,0.003018778,0.00064866367,0.37646374
2599,0.5041918,0.50045645,0.0033111305,0.0004241913,0.693336,0.68966806,0.0030187864,0.0006491805,0.3764645
2600,0.5041884,0.5004527,0.0033111814,0.00042458132,0.6933322,0.6896637,0.0030187962,0.0006496998,0.37646523
2601,0.50418514,0.50044894,0.0033112287,0.0004249715,0.6933283,0.6896593,0.0030188041,0.00065021793,0.37646595
2602,0.50418186,0.50044525,0.0033112792,0.00042536136,0.6933246,0.68965507,0.0030188125,0.00065073674,0.37646666
2603,0.5041786,0.5004415,0.0033113265,0.00042575196,0.6933207,0.68965065,0.0030188202,0.00065125606,0.3764674
2604,0.50417525,0.50043774,0.0033113754,0.00042614172,0.6933169,0.68964624,0.0030188307,0.00065177487,0.37646815
2605,0.5041719,0.500434,0.0033114227,0.0004265317,0.69331294,0.6896418,0.0030188381,0.0006522934,0.37646893
2606,0.5041686,0.5004302,0.0033114725,0.0004269235,0.69330907,0.6896374,0.0030188416,0.0006528147,0.37646964
2607,0.5041653,0.5004265,0.0033115204,0.00042731396,0.69330513,0.68963295,0.003018854,0.00065333565,0.37647042
2608,0.5041621,0.5004228,0.0033115698,0.00042770524,0.69330126,0.68962854,0.0030188602,0.0006538533,0.37647113
2609,0.50415874,0.500419,0.0033116145,0.000428097,0.6932975,0.68962425,0.0030188675,0.00065437495,0.3764719
2610,0.5041555,0.5004153,0.0033116646,0.00042848845,0.6932936,0.68961984,0.0030188768,0.0006548977,0.37647265
2611,0.5041521,0.50041157,0.0033117158,0.00042888048,0.69328976,0.6896154,0.0030188905,0.0006554197,0.37647343
2612,0.50414884,0.5004078,0.0033117658,0.0004292727,0.6932859,0.689611,0.0030188991,0.0006559391,0.37647414
2613,0.50414556,0.50040406,0.003311814,0.0004296659,0.69328195,0.68960655,0.0030189068,0.0006564631,0.37647495
2614,0.50414217,0.50040025,0.0033118664,0.00043005933,0.6932781,0.6896022,0.0030189196,0.0006569856,0.3764757
2615,0.50413895,0.50039655,0.0033119181,0.00043045156,0.6932742,0.6895978,0.003018931,0.00065750786,0.37647644
2616,0.5041356,0.5003928,0.0033119675,0.00043084502,0.6932703,0.6895934,0.0030189403,0.0006580306,0.3764772
2617,0.5041322,0.500389,0.0033120203,0.00043123995,0.6932666,0.689589,0.0030189538,0.0006585543,0.37647802
2618,0.50412905,0.50038534,0.0033120739,0.0004316327,0.6932627,0.6895846,0.0030189669,0.00065907906,0.37647876
2619,0.5041257,0.5003816,0.0033121244,0.0004320281,0.6932587,0.68958014,0.0030189767,0.0006596014,0.37647954
2620,0.5041224,0.5003778,0.003312176,0.00043242212,0.6932549,0.6895758,0.0030189857,0.0006601261,0.37648028
2621,0.5041191,0.5003741,0.0033122287,0.00043281718,0.6932509,0.68957126,0.0030189997,0.00066065165,0.37648106
2622,0.50411576,0.50037026,0.003312282,0.00043321156,0.6932472,0.68956697,0.0030190132,0.0006611762,0.37648186
2623,0.50411254,0.50036657,0.0033123365,0.00043360688,0.6932433,0.68956256,0.003019024,0.00066170166,0.37648267
2624,0.50410914,0.50036275,0.0033123884,0.00043400272,0.69323933,0.6895581,0.0030190384,0.0006622269,0.37648338
2625,0.5041059,0.50035906,0.0033124432,0.00043439856,0.69323546,0.6895537,0.0030190563,0.0006627534,0.37648416
2626,0.50410247,0.5003552,0.0033124972,0.0004347955,0.69323164,0.68954927,0.0030190684,0.0006632808,0.376485
2627,0.50409925,0.50035155,0.0033125514,0.00043519214,0.6932277,0.6895448,0.0030190821,0.00066380604,0.37648574
2628,0.504096,0.5003478,0.0033126061,0.00043558804,0.69322383,0.6895404,0.0030190938,0.00066433306,0.3764865
2629,0.50409263,0.500344,0.0033126583,0.00043598484,0.6932199,0.6895359,0.003019109,0.00066486036,0.37648734
2630,0.5040893,0.5003402,0.0033127116,0.00043638205,0.69321597,0.6895315,0.0030191208,0.0006653874,0.37648812
2631,0.5040861,0.5003365,0.0033127642,0.00043678016,0.69321215,0.6895271,0.0030191343,0.0006659176,0.37648892
2632,0.50408274,0.5003327,0.0033128187,0.00043717748,0.69320834,0.68952274,0.0030191496,0.00066644355,0.37648973
2633,0.5040794,0.50032896,0.0033128716,0.0004375755,0.6932044,0.6895183,0.003019162,0.0006669735,0.3764905
2634,0.5040761,0.5003252,0.0033129272,0.00043797467,0.69320065,0.689514,0.003019176,0.00066750095,0.37649128
2635,0.5040729,0.5003215,0.0033129796,0.00043837228,0.69319665,0.6895094,0.0030191923,0.0006680311,0.37649208
2636,0.5040695,0.5003177,0.003313036,0.00043877104,0.6931928,0.689505,0.0030192093,0.00066856033,0.37649292
2637,0.50406617,0.50031394,0.003313092,0.0004391712,0.6931888,0.6895005,0.0030192225,0.0006690905,0.3764937
2638,0.5040629,0.5003102,0.0033131472,0.00043957055,0.693185,0.68949616,0.003019241,0.0006696209,0.37649453
2639,0.50405955,0.5003064,0.003313203,0.00043997026,0.6931811,0.6894917,0.0030192544,0.0006701512,0.37649527
2640,0.5040562,0.5003026,0.0033132595,0.00044036942,0.6931772,0.6894873,0.003019273,0.00067068246,0.37649614
2641,0.50405294,0.50029886,0.0033133149,0.00044077027,0.6931733,0.6894828,0.0030192875,0.0006712133,0.37649697
2642,0.5040496,0.50029504,0.0033133694,0.0004411708,0.6931693,0.6894783,0.003019302,0.0006717433,0.37649778
2643,0.5040463,0.50029135,0.0033134252,0.00044157158,0.6931655,0.68947387,0.0030193198,0.0006722749,0.37649858
2644,0.50404304,0.5002876,0.0033134797,0.00044197138,0.69316167,0.6894695,0.003019331,0.00067280757,0.37649935
2645,0.50403976,0.50028384,0.0033135368,0.00044237368,0.69315773,0.68946505,0.003019351,0.0006733382,0.37650022
2646,0.5040364,0.50028,0.0033135924,0.00044277453,0.6931538,0.6894605,0.0030193669,0.0006738712,0.376501
2647,0.5040331,0.50027627,0.003313649,0.0004431768,0.69314986,0.68945605,0.0030193822,0.0006744058,0.3765018
2648,0.5040298,0.5002725,0.0033137065,0.00044357916,0.693146,0.68945163,0.0030194013,0.00067493913,0.3765027
2649,0.50402653,0.50026876,0.0033137628,0.0004439815,0.6931421,0.6894472,0.0030194174,0.00067547144,0.37650344
2650,0.50402325,0.500265,0.003313818,0.0004443836,0.6931383,0.6894428,0.0030194314,0.0006760063,0.37650433
2651,0.50401986,0.5002612,0.0033138737,0.0004447868,0.69313425,0.6894383,0.0030194502,0.0006765398,0.37650514
2652,0.5040166,0.50025743,0.00331393,0.00044519026,0.69313025,0.68943375,0.0030194682,0.0006770731,0.37650597
2653,0.5040132,0.5002536,0.0033139877,0.00044559318,0.6931265,0.6894294,0.0030194882,0.00067760894,0.3765068
2654,0.50400996,0.5002499,0.0033140462,0.00044599746,0.69312257,0.68942493,0.003019502,0.00067814457,0.37650767
2655,0.5040066,0.50024617,0.0033141014,0.00044640095,0.6931187,0.6894205,0.0030195215,0.0006786805,0.37650847
2656,0.5040033,0.50024235,0.0033141584,0.00044680503,0.6931147,0.689416,0.0030195394,0.00067921577,0.37650928
2657,0.50399995,0.50023854,0.003314216,0.0004472098,0.6931108,0.6894115,0.0030195552,0.0006797512,0.37651017
2658,0.5039967,0.5002348,0.003314275,0.0004476145,0.69310695,0.6894071,0.0030195757,0.0006802885,0.37651104
2659,0.5039934,0.500231,0.0033143323,0.0004480194,0.69310296,0.6894026,0.0030195937,0.0006808242,0.37651184
2660,0.50399,0.5002272,0.0033143905,0.00044842417,0.6930992,0.6893982,0.0030196127,0.00068136107,0.37651268
2661,0.5039867,0.50022346,0.0033144474,0.00044882958,0.6930952,0.6893937,0.0030196325,0.0006819017,0.37651357
2662,0.50398344,0.5002197,0.003314507,0.00044923584,0.6930912,0.68938917,0.0030196505,0.00068243727,0.37651443
2663,0.50398016,0.50021595,0.0033145635,0.00044964164,0.6930874,0.68938476,0.0030196675,0.00068297546,0.37651527
2664,0.5039768,0.50021213,0.003314625,0.0004500489,0.69308347,0.6893803,0.0030196912,0.00068351155,0.3765161
2665,0.5039735,0.5002084,0.0033146832,0.00045045515,0.6930794,0.6893757,0.0030197098,0.00068405154,0.376517
2666,0.50397015,0.50020456,0.003314742,0.0004508618,0.6930757,0.68937135,0.0030197287,0.0006845916,0.3765178
2667,0.5039669,0.50020087,0.0033148024,0.00045126933,0.6930718,0.6893669,0.0030197478,0.00068513124,0.3765187
2668,0.5039636,0.50019705,0.003314862,0.00045167675,0.69306785,0.6893624,0.00301977,0.0006856699,0.37651956
2669,0.50396025,0.50019324,0.00331492,0.00045208388,0.693064,0.68935794,0.0030197885,0.00068621035,0.3765204
2670,0.503957,0.5001895,0.0033149784,0.00045249215,0.69306004,0.68935347,0.0030198058,0.0006867495,0.3765213
2671,0.5039536,0.50018567,0.003315039,0.0004529006,0.69305605,0.68934894,0.0030198295,0.0006872907,0.37652215
2672,0.50395024,0.50018185,0.0033151014,0.00045330962,0.69305223,0.6893445,0.003019852,0.00068783114,0.37652302
2673,0.50394696,0.5001781,0.0033151605,0.0004537181,0.69304824,0.68934,0.0030198721,0.0006883722,0.37652388
2674,0.5039437,0.50017434,0.003315222,0.00045412796,0.6930443,0.6893355,0.0030198952,0.00068891485,0.37652475
2675,0.5039404,0.5001706,0.0033152816,0.00045453606,0.6930405,0.6893311,0.003019916,0.00068945443,0.37652564
2676,0.50393707,0.5001668,0.003315343,0.0004549454,0.6930365,0.6893266,0.0030199355,0.00068999775,0.37652647
2677,0.5039337,0.50016296,0.003315404,0.0004553556,0.6930325,0.689322,0.0030199613,0.00069054123,0.3765274
2678,0.50393033,0.50015914,0.0033154672,0.00045576575,0.69302857,0.6893175,0.0030199834,0.00069108297,0.3765283
2679,0.50392705,0.5001554,0.003315524,0.00045617693,0.6930247,0.68931305,0.0030200037,0.00069162674,0.37652916
2680,0.5039237,0.5001516,0.003315588,0.00045658712,0.6930209,0.68930864,0.0030200253,0.0006921689,0.37653008
2681,0.50392044,0.5001478,0.0033156497,0.0004569982,0.6930168,0.68930405,0.003020048,0.00069271465,0.37653092
2682,0.50391716,0.50014406,0.0033157086,0.00045740907,0.6930129,0.6892996,0.0030200705,0.00069325644,0.37653178
2683,0.5039138,0.50014025,0.003315772,0.00045782072,0.69300896,0.68929505,0.0030200935,0.00069380266,0.37653273
2684,0.5039105,0.50013644,0.0033158355,0.0004582326,0.693005,0.6892906,0.003020118,0.000694347,0.37653363
2685,0.50390726,0.5001327,0.0033158981,0.000458644,0.6930012,0.6892862,0.00302014,0.00069489103,0.37653455
2686,0.5039039,0.50012887,0.0033159626,0.00045905635,0.6929972,0.68928164,0.0030201667,0.000695437,0.37653542
2687,0.5039006,0.50012505,0.0033160227,0.00045946965,0.6929933,0.6892771,0.0030201909,0.00069598365,0.37653634
2688,0.5038973,0.5001213,0.0033160856,0.0004598812,0.69298935,0.6892726,0.0030202116,0.0006965284,0.37653717
2689,0.5038939,0.5001175,0.0033161468,0.00046029512,0.6929853,0.689268,0.0030202358,0.00069707655,0.3765381
2690,0.5038906,0.50011367,0.0033162101,0.00046070866,0.6929814,0.6892635,0.0030202614,0.00069762376,0.376539
2691,0.5038873,0.5001099,0.0033162744,0.00046112167,0.6929775,0.68925905,0.0030202842,0.0006981681,0.37653992
2692,0.50388396,0.5001061,0.0033163372,0.00046153553,0.6929736,0.6892546,0.003020309,0.0006987174,0.37654084
2693,0.50388074,0.5001024,0.003316398,0.0004619498,0.6929697,0.68925005,0.0030203331,0.0006992635,0.37654173
2694,0.50387734,0.5000985,0.003316462,0.00046236475,0.6929656,0.68924546,0.0030203594,0.0006998114,0.37654266
2695,0.503874,0.5000947,0.003316526,0.00046277925,0.6929618,0.68924105,0.003020383,0.0007003603,0.37654355
2696,0.5038707,0.50009096,0.00331659,0.00046319445,0.69295776,0.68923646,0.003020409,0.0007009077,0.37654445
2697,0.5038674,0.50008714,0.0033166527,0.00046360894,0.6929538,0.689232,0.003020431,0.000701457,0.3765454
2698,0.50386405,0.5000833,0.003316716,0.00046402536,0.6929499,0.6892274,0.0030204582,0.00070200686,0.37654632
2699,0.5038607,0.5000795,0.0033167836,0.00046444102,0.69294596,0.68922293,0.003020484,0.00070255605,0.37654725
2700,0.5038574,0.5000757,0.0033168474,0.00046485732,0.6929421,0.68921846,0.0030205103,0.00070310826,0.37654817
2701,0.50385416,0.50007194,0.0033169126,0.00046527362,0.692938,0.6892139,0.0030205396,0.0007036555,0.37654912
2702,0.5038508,0.5000681,0.00331698,0.0004656901,0.6929341,0.6892093,0.0030205657,0.00070420676,0.37655002
2703,0.5038475,0.5000643,0.0033170423,0.0004661073,0.6929303,0.68920493,0.0030205902,0.00070475764,0.37655097
2704,0.5038442,0.50006056,0.0033171081,0.0004665245,0.6929263,0.68920034,0.0030206165,0.0007053083,0.3765519
2705,0.5038408,0.5000567,0.003317174,0.0004669413,0.6929223,0.6891958,0.0030206451,0.0007058593,0.37655282
2706,0.5038375,0.5000529,0.003317236,0.00046735915,0.69291836,0.6891913,0.003020667,0.00070641015,0.37655377
2707,0.5038342,0.5000491,0.0033173012,0.00046777655,0.6929144,0.68918675,0.0030206947,0.00070696406,0.37655467
2708,0.50383085,0.5000453,0.0033173643,0.00046819454,0.6929105,0.6891823,0.003020724,0.0007075161,0.37655562
2709,0.5038275,0.5000415,0.0033174306,0.00046861358,0.6929065,0.6891777,0.0030207485,0.000708069,0.37655658
2710,0.50382423,0.5000377,0.0033174953,0.00046903186,0.69290257,0.68917316,0.0030207739,0.0007086219,0.37655753
2711,0.50382084,0.50003386,0.0033175617,0.00046945183,0.6928987,0.6891687,0.0030208037,0.0007091757,0.37655845
2712,0.5038176,0.5000301,0.0033176327,0.00046987034,0.6928946,0.68916404,0.0030208342,0.000709731,0.3765594
2713,0.5038142,0.5000262,0.0033176946,0.00047029078,0.69289076,0.6891596,0.003020857,0.00071028195,0.37656036
2714,0.50381094,0.5000225,0.0033177617,0.0004707105,0.69288677,0.68915504,0.0030208859,0.00071083626,0.3765613
2715,0.5038076,0.50001866,0.0033178262,0.00047113036,0.6928827,0.6891504,0.003020913,0.00071139476,0.37656227
2716,0.5038043,0.5000149,0.0033178923,0.0004715511,0.6928787,0.68914586,0.0030209399,0.0007119477,0.3765632
2717,0.503801,0.5000111,0.0033179575,0.0004719715,0.6928748,0.68914133,0.003020968,0.00071250176,0.37656417
2718,0.5037976,0.5000072,0.0033180234,0.00047239347,0.6928709,0.68913686,0.0030209986,0.00071305956,0.37656513
2719,0.5037943,0.50000346,0.0033180935,0.00047281347,0.69286686,0.6891323,0.003021028,0.00071361463,0.37656608
2720,0.50379103,0.4999996,0.003318159,0.00047323562,0.692863,0.68912774,0.0030210568,0.0007141722,0.37656704
2721,0.5037877,0.49999577,0.003318228,0.00047365774,0.69285893,0.68912315,0.0030210833,0.0007147269,0.376568
2722,0.50378436,0.49999195,0.0033182949,0.00047407876,0.692855,0.6891186,0.003021114,0.00071528216,0.37656903
2723,0.503781,0.49998817,0.0033183617,0.00047450248,0.69285107,0.6891141,0.0030211438,0.00071584183,0.37657
2724,0.5037777,0.49998432,0.0033184271,0.00047492544,0.69284713,0.68910956,0.0030211706,0.0007164003,0.37657094
2725,0.5037744,0.49998054,0.003318495,0.00047534847,0.6928432,0.68910503,0.003021201,0.0007169586,0.37657192
2726,0.50377107,0.49997672,0.0033185624,0.00047577103,0.6928392,0.68910044,0.0030212293,0.0007175161,0.37657288
2727,0.50376767,0.49997288,0.0033186292,0.0004761946,0.69283515,0.68909585,0.00302126,0.00071807444,0.37657386
2728,0.50376433,0.49996907,0.0033186958,0.00047661856,0.6928313,0.6890913,0.003021288,0.00071863265,0.3765748
2729,0.50376105,0.49996528,0.0033187624,0.00047704286,0.6928272,0.68908674,0.0030213161,0.00071919255,0.37657586
2730,0.5037578,0.49996147,0.0033188295,0.00047746632,0.6928233,0.6890822,0.0030213464,0.0007197511,0.37657684
2731,0.50375444,0.49995762,0.0033188972,0.0004778904,0.69281936,0.6890777,0.003021375,0.000720311,0.3765778
2732,0.5037511,0.49995384,0.003318964,0.000478316,0.6928153,0.689073,0.003021407,0.0007208725,0.37657878
2733,0.5037477,0.49994993,0.0033190327,0.00047874084,0.6928114,0.68906856,0.003021436,0.0007214327,0.3765798
2734,0.5037445,0.4999462,0.0033191007,0.0004791666,0.6928075,0.689064,0.003021465,0.000721993,0.37658077
2735,0.5037411,0.49994236,0.003319169,0.00047959166,0.6928034,0.6890594,0.0030214943,0.00072255364,0.37658176
2736,0.5037378,0.49993855,0.0033192364,0.0004800186,0.69279945,0.6890548,0.0030215252,0.0007231152,0.37658274
2737,0.50373447,0.49993467,0.003319304,0.0004804433,0.6927954,0.6890502,0.0030215539,0.0007236782,0.37658376
2738,0.5037312,0.49993092,0.0033193724,0.00048087144,0.6927915,0.68904567,0.0030215865,0.0007242394,0.37658474
2739,0.5037278,0.49992704,0.0033194446,0.0004812978,0.69278747,0.6890411,0.003021621,0.00072480243,0.37658578
2740,0.50372446,0.49992323,0.0033195121,0.00048172497,0.6927836,0.68903655,0.0030216486,0.00072536495,0.37658677
2741,0.5037211,0.4999194,0.0033195852,0.00048215338,0.6927796,0.68903196,0.0030216875,0.0007259295,0.37658775
2742,0.50371784,0.4999156,0.003319659,0.00048258057,0.6927756,0.68902737,0.003021722,0.0007264932,0.3765888
2743,0.5037145,0.49991173,0.0033197277,0.00048300842,0.6927717,0.68902284,0.0030217539,0.0007270568,0.37658978
2744,0.5037112,0.49990797,0.0033197997,0.0004834363,0.69276756,0.6890182,0.0030217865,0.00072762265,0.37659082
2745,0.5037078,0.4999041,0.0033198693,0.0004838651,0.6927636,0.6890136,0.0030218172,0.0007281861,0.3765918
2746,0.5037045,0.49990025,0.0033199403,0.0004842939,0.6927596,0.689009,0.0030218503,0.000728751,0.37659281
2747,0.50370115,0.49989644,0.0033200092,0.00048472345,0.6927557,0.6890045,0.003021883,0.00072931714,0.37659383
2748,0.5036979,0.49989265,0.003320081,0.000485152,0.6927515,0.6889998,0.0030219166,0.0007298829,0.3765949
2749,0.5036945,0.49988875,0.0033201524,0.00048558228,0.6927476,0.6889952,0.0030219525,0.0007304467,0.37659588
2750,0.50369114,0.4998849,0.0033202267,0.00048601293,0.6927437,0.6889907,0.003021986,0.0007310153,0.37659687
2751,0.50368786,0.49988112,0.0033202989,0.00048644378,0.6927397,0.6889861,0.003022022,0.0007315824,0.3765979
2752,0.50368446,0.4998772,0.0033203706,0.00048687367,0.69273573,0.68898153,0.0030220554,0.0007321485,0.37659895
2753,0.5036812,0.4998734,0.0033204434,0.00048730464,0.6927316,0.6889768,0.0030220915,0.0007327158,0.3766
2754,0.5036779,0.49986964,0.0033205159,0.0004877369,0.6927277,0.6889723,0.0030221264,0.0007332851,0.37660104
2755,0.50367445,0.4998657,0.0033205864,0.00048816777,0.6927237,0.6889677,0.0030221608,0.0007338529,0.37660205
2756,0.5036711,0.4998619,0.0033206588,0.0004885998,0.6927197,0.68896306,0.0030221974,0.00073442276,0.3766031
2757,0.5036679,0.49985808,0.0033207322,0.0004890311,0.6927157,0.68895847,0.0030222316,0.0007349888,0.37660417
2758,0.50366455,0.49985427,0.0033208034,0.0004894638,0.6927117,0.6889539,0.0030222654,0.0007355604,0.37660518
2759,0.5036612,0.49985042,0.0033208763,0.000489897,0.6927077,0.6889493,0.0030222991,0.0007361273,0.37660617
2760,0.5036578,0.49984655,0.003320948,0.00049032917,0.6927037,0.6889447,0.0030223345,0.0007366968,0.3766073
2761,0.50365454,0.49984273,0.0033210241,0.00049076334,0.69269973,0.6889401,0.0030223734,0.0007372685,0.3766083
2762,0.5036512,0.49983892,0.0033210954,0.00049119635,0.69269574,0.68893546,0.003022405,0.0007378392,0.37660936
2763,0.5036478,0.499835,0.0033211668,0.0004916296,0.6926916,0.6889308,0.0030224395,0.00073840865,0.3766104
2764,0.50364447,0.4998312,0.0033212414,0.00049206376,0.6926877,0.6889262,0.0030224777,0.0007389801,0.37661144
2765,0.5036411,0.49982733,0.0033213138,0.00049249746,0.6926838,0.68892175,0.0030225134,0.00073955115,0.37661254
2766,0.5036379,0.49982357,0.0033213866,0.000492933,0.69267976,0.6889171,0.0030225476,0.0007401246,0.3766136
2767,0.50363445,0.49981967,0.0033214604,0.000493368,0.69267577,0.68891245,0.0030225855,0.00074069557,0.3766146
2768,0.50363123,0.49981588,0.0033215317,0.0004938033,0.6926717,0.68890786,0.00302262,0.0007412689,0.3766157
2769,0.5036279,0.49981204,0.003321605,0.0004942379,0.69266784,0.68890333,0.0030226547,0.0007418406,0.37661675
2770,0.5036245,0.49980813,0.0033216788,0.00049467356,0.6926637,0.6888986,0.0030226922,0.0007424139,0.37661782
2771,0.5036212,0.49980432,0.0033217529,0.00049510994,0.6926598,0.6888941,0.0030227306,0.00074298587,0.3766189
2772,0.5036179,0.4998005,0.0033218244,0.0004955466,0.69265574,0.6888894,0.0030227634,0.00074356014,0.37661994
2773,0.5036145,0.49979663,0.0033218954,0.0004959816,0.6926517,0.6888848,0.0030227965,0.00074413395,0.376621
2774,0.50361115,0.49979275,0.003321966,0.0004964178,0.6926477,0.68888015,0.003022833,0.0007447084,0.37662208
2775,0.50360787,0.49978894,0.0033220411,0.0004968543,0.69264364,0.6888755,0.00302287,0.0007452832,0.37662318
2776,0.5036045,0.4997851,0.0033221128,0.00049729226,0.6926396,0.68887085,0.003022903,0.00074585626,0.37662426
2777,0.50360125,0.49978128,0.0033221913,0.00049773016,0.6926357,0.6888663,0.003022946,0.0007464318,0.3766253
2778,0.50359786,0.4997774,0.0033222658,0.0004981674,0.69263166,0.68886167,0.003022982,0.0007470089,0.3766264
2779,0.5035945,0.4997736,0.0033223398,0.00049860595,0.6926276,0.688857,0.0030230235,0.0007475851,0.3766275
2780,0.5035912,0.4997697,0.0033224183,0.0004990446,0.6926236,0.68885237,0.003023062,0.0007481619,0.37662858
2781,0.5035878,0.4997658,0.003322492,0.0004994832,0.69261956,0.6888477,0.0030230987,0.00074873585,0.37662965
2782,0.50358444,0.49976197,0.0033225676,0.00049992185,0.69261557,0.68884313,0.0030231366,0.00074931403,0.37663075
2783,0.50358117,0.49975815,0.0033226404,0.0005003607,0.6926115,0.6888385,0.0030231716,0.00074989145,0.37663177
2784,0.50357777,0.49975428,0.003322714,0.000500801,0.69260764,0.68883395,0.0030232097,0.0007504696,0.37663293
2785,0.50357443,0.49975044,0.0033227918,0.0005012406,0.6926036,0.6888293,0.003023248,0.00075104577,0.376634
2786,0.50357115,0.49974662,0.0033228686,0.00050168065,0.69259953,0.68882465,0.0030232891,0.0007516252,0.37663513
2787,0.5035678,0.49974275,0.0033229433,0.0005021211,0.6925956,0.68882006,0.0030233294,0.000752205,0.3766362
2788,0.5035645,0.49973887,0.0033230213,0.00050256215,0.6925915,0.6888153,0.003023369,0.00075278303,0.3766373
2789,0.5035611,0.49973497,0.003323097,0.0005030022,0.6925875,0.68881077,0.003023408,0.0007533628,0.3766384
2790,0.50355774,0.49973115,0.0033231732,0.0005034436,0.69258344,0.68880606,0.0030234482,0.0007539417,0.3766395
2791,0.50355446,0.4997273,0.0033232498,0.0005038846,0.6925796,0.6888016,0.003023486,0.000754521,0.37664068
2792,0.50355107,0.49972343,0.0033233252,0.0005043273,0.69257545,0.6887968,0.003023525,0.00075510243,0.3766417
2793,0.5035477,0.49971953,0.0033234016,0.00050476874,0.69257134,0.6887921,0.0030235646,0.0007556832,0.37664282
2794,0.5035444,0.49971572,0.0033234803,0.00050521136,0.6925674,0.6887875,0.0030236056,0.0007562623,0.376644
2795,0.503541,0.4997118,0.003323558,0.00050565414,0.69256335,0.6887829,0.0030236493,0.00075684505,0.37664506
2796,0.5035378,0.49970803,0.0033236376,0.00050609757,0.6925593,0.68877816,0.0030236912,0.00075742713,0.3766462
2797,0.5035344,0.49970412,0.0033237138,0.00050654006,0.69255537,0.68877363,0.0030237297,0.00075800874,0.3766473
2798,0.50353104,0.49970025,0.0033237922,0.0005069847,0.6925512,0.68876886,0.0030237713,0.0007585926,0.3766484
2799,0.5035277,0.49969643,0.003323872,0.00050742785,0.69254726,0.6887643,0.0030238142,0.00075917307,0.37664956
2800,0.5035244,0.4996926,0.0033239492,0.0005078726,0.69254315,0.6887595,0.0030238568,0.0007597587,0.37665066
2801,0.503521,0.4996887,0.0033240286,0.0005083164,0.6925392,0.688755,0.0030238978,0.00076034066,0.3766518
2802,0.5035177,0.4996848,0.0033241087,0.0005087623,0.6925351,0.68875027,0.003023942,0.0007609246,0.37665287
2803,0.5035143,0.4996809,0.0033241897,0.0005092071,0.6925311,0.6887456,0.0030239872,0.0007615102,0.37665406
2804,0.503511,0.4996771,0.0033242663,0.00050965283,0.69252706,0.6887409,0.0030240268,0.0007620951,0.3766552
2805,0.50350773,0.49967328,0.003324347,0.0005100987,0.69252294,0.6887362,0.0030240708,0.0007626809,0.3766563
2806,0.5035044,0.49966937,0.0033244286,0.00051054417,0.69251895,0.6887316,0.003024115,0.000763265,0.37665746
2807,0.50350094,0.49966544,0.0033245075,0.0005109919,0.6925151,0.6887271,0.003024158,0.0007638511,0.37665862
2808,0.5034976,0.49966162,0.0033245883,0.0005114365,0.692511,0.6887224,0.0030242016,0.00076443737,0.37665975
2809,0.5034943,0.49965778,0.003324669,0.0005118826,0.6925069,0.68871766,0.0030242465,0.00076502253,0.37666088
2810,0.5034909,0.49965388,0.0033247457,0.0005123317,0.69250286,0.68871295,0.0030242838,0.0007656082,0.37666202
2811,0.5034876,0.49965,0.003324824,0.0005127775,0.69249886,0.6887083,0.0030243308,0.0007661951,0.37666318
2812,0.50348425,0.49964613,0.0033249022,0.0005132246,0.6924948,0.68870366,0.003024372,0.00076678296,0.3766643
2813,0.50348085,0.49964222,0.0033249788,0.00051367236,0.69249076,0.688699,0.0030244102,0.0007673689,0.37666547
2814,0.5034777,0.49963847,0.0033250556,0.0005141202,0.6924867,0.6886943,0.0030244517,0.00076795655,0.37666667
2815,0.50347424,0.4996345,0.003325136,0.0005145687,0.6924827,0.68868965,0.0030244926,0.0007685426,0.3766678
2816,0.5034709,0.49963063,0.0033252134,0.00051501754,0.6924786,0.68868494,0.0030245387,0.0007691346,0.37666893
2817,0.50346756,0.4996268,0.003325292,0.0005154662,0.69247454,0.68868023,0.0030245788,0.00076972233,0.37667015
2818,0.5034642,0.4996229,0.003325372,0.00051591557,0.69247067,0.6886757,0.0030246202,0.00077031046,0.37667128
2819,0.5034608,0.499619,0.0033254498,0.00051636447,0.6924665,0.68867093,0.0030246654,0.00077089935,0.37667248
2820,0.5034575,0.49961513,0.0033255308,0.0005168141,0.6924624,0.6886662,0.003024709,0.00077148975,0.3766736
2821,0.5034541,0.49961123,0.0033256072,0.0005172647,0.6924584,0.6886616,0.0030247502,0.000772078,0.37667477
2822,0.5034508,0.4996074,0.0033256894,0.00051771407,0.69245434,0.68865687,0.0030247944,0.00077266863,0.3766759
2823,0.5034474,0.4996035,0.0033257676,0.0005181643,0.6924503,0.6886522,0.0030248365,0.0007732613,0.3766771
2824,0.5034441,0.49959964,0.003325849,0.0005186161,0.6924463,0.68864757,0.0030248829,0.00077385193,0.3766783
2825,0.50344074,0.4995958,0.0033259317,0.00051906705,0.6924421,0.68864274,0.0030249294,0.00077444356,0.3766795
2826,0.5034374,0.4995919,0.0033260165,0.0005195188,0.6924381,0.6886381,0.003024978,0.00077503663,0.37668067
2827,0.5034341,0.499588,0.0033260996,0.0005199714,0.6924341,0.68863344,0.0030250223,0.00077562843,0.37668183
2828,0.50343066,0.49958405,0.0033261823,0.0005204241,0.69243,0.68862873,0.00302507,0.00077622104,0.376683
2829,0.50342745,0.4995803,0.0033262647,0.00052087614,0.69242597,0.688624,0.0030251155,0.0007768138,0.3766842
2830,0.503424,0.49957633,0.0033263466,0.00052132894,0.6924219,0.6886193,0.0030251658,0.0007774067,0.37668538
2831,0.50342065,0.49957246,0.003326429,0.00052178185,0.6924179,0.68861467,0.0030252133,0.0007779996,0.3766866
2832,0.5034174,0.4995686,0.0033265136,0.00052223477,0.69241375,0.6886099,0.0030252596,0.0007785955,0.37668777
2833,0.503414,0.4995647,0.0033265983,0.00052268954,0.6924098,0.6886053,0.0030253083,0.00077919,0.37668896
2834,0.50341064,0.49956083,0.0033266821,0.000523143,0.69240564,0.6886005,0.0030253544,0.0007797837,0.37669018
2835,0.5034073,0.49955693,0.0033267653,0.00052359747,0.69240165,0.68859583,0.0030254018,0.0007803803,0.3766914
2836,0.50340396,0.49955305,0.003326847,0.000524051,0.69239765,0.6885912,0.0030254496,0.0007809755,0.3766926
2837,0.5034006,0.49954915,0.0033269324,0.00052450603,0.6923935,0.6885864,0.0030254947,0.00078156975,0.37669381
2838,0.5033972,0.49954525,0.0033270153,0.00052496075,0.6923894,0.6885817,0.0030255443,0.000782166,0.37669498
2839,0.5033939,0.49954137,0.0033270984,0.0005254166,0.69238544,0.68857706,0.0030255932,0.0007827636,0.37669617
2840,0.50339055,0.49953747,0.0033271846,0.0005258714,0.69238126,0.6885722,0.0030256417,0.00078336016,0.37669736
2841,0.50338715,0.49953356,0.0033272682,0.00052632886,0.6923772,0.6885675,0.0030256882,0.0007839577,0.37669858
2842,0.5033839,0.49952975,0.0033273546,0.00052678393,0.6923732,0.6885629,0.0030257367,0.0007845551,0.3766998
2843,0.5033805,0.4995258,0.0033274407,0.0005272416,0.6923691,0.68855816,0.0030257883,0.0007851531,0.376701
2844,0.5033771,0.49952188,0.0033275255,0.0005276987,0.692365,0.6885534,0.0030258384,0.0007857535,0.37670222
2845,0.5033738,0.499518,0.0033276111,0.0005281558,0.692361,0.68854874,0.0030258873,0.00078635075,0.3767035
2846,0.5033704,0.4995141,0.0033276968,0.0005286143,0.69235694,0.68854403,0.0030259362,0.00078695046,0.37670466
2847,0.50336695,0.49951014,0.003327778,0.0005290715,0.69235283,0.68853927,0.0030259846,0.00078754785,0.37670594
2848,0.5033638,0.49950638,0.0033278628,0.00052953005,0.6923487,0.68853456,0.0030260314,0.00078814814,0.37670717
2849,0.50336045,0.49950248,0.0033279501,0.00052998814,0.6923446,0.6885298,0.003026083,0.00078874757,0.3767084
2850,0.503357,0.49949855,0.0033280328,0.0005304458,0.6923407,0.6885252,0.003026134,0.0007893475,0.37670958
2851,0.50335366,0.49949464,0.0033281194,0.0005309058,0.6923365,0.6885204,0.0030261823,0.00078994955,0.37671086
2852,0.50335026,0.49949068,0.0033282042,0.00053136476,0.6923325,0.6885157,0.003026229,0.0007905501,0.37671208
2853,0.503347,0.49948683,0.0033282908,0.00053182483,0.6923284,0.68851095,0.0030262815,0.00079115294,0.37671334
2854,0.5033436,0.49948293,0.0033283737,0.0005322837,0.69232434,0.6885063,0.0030263283,0.0007917528,0.37671456
2855,0.5033403,0.49947912,0.0033284556,0.0005327432,0.6923203,0.68850154,0.0030263788,0.0007923546,0.37671578
2856,0.50333697,0.49947518,0.0033285415,0.00053320447,0.6923163,0.6884969,0.0030264275,0.00079295604,0.376717
2857,0.50333357,0.49947128,0.0033286277,0.0005336648,0.6923122,0.6884921,0.0030264773,0.0007935601,0.37671828
2858,0.5033302,0.4994673,0.003328715,0.0005341253,0.6923081,0.6884874,0.0030265294,0.0007941642,0.3767195
2859,0.50332683,0.49946347,0.0033287988,0.00053458754,0.692304,0.68848264,0.0030265779,0.000794767,0.3767208
2860,0.5033235,0.49945956,0.003328883,0.0005350486,0.6923,0.68847805,0.0030266277,0.0007953711,0.37672198
2861,0.50332004,0.4994556,0.0033289676,0.00053551,0.6922958,0.68847317,0.003026675,0.0007959735,0.37672326
2862,0.50331676,0.49945173,0.0033290558,0.00053597166,0.69229174,0.68846846,0.0030267267,0.0007965777,0.3767245
2863,0.5033134,0.49944782,0.00332914,0.00053643406,0.6922876,0.6884637,0.0030267767,0.00079718133,0.37672576
2864,0.5033101,0.49944392,0.0033292247,0.00053689745,0.69228363,0.688459,0.0030268286,0.0007977886,0.376727
2865,0.5033067,0.49944004,0.003329311,0.0005373596,0.6922795,0.6884542,0.0030268796,0.0007983931,0.3767283
2866,0.50330335,0.49943614,0.0033293983,0.0005378232,0.69227546,0.68844956,0.0030269288,0.000798999,0.37672955
2867,0.5033,0.49943224,0.0033294812,0.00053828635,0.69227135,0.6884448,0.0030269788,0.00079960556,0.37673083
2868,0.5032966,0.49942827,0.003329567,0.0005387495,0.69226736,0.68844014,0.003027028,0.00080021005,0.37673205
2869,0.5032933,0.49942437,0.003329652,0.00053921464,0.69226325,0.6884354,0.0030270785,0.00080081704,0.37673336
2870,0.50328994,0.49942055,0.003329743,0.00053967774,0.6922592,0.6884306,0.0030271343,0.0008014243,0.3767346
2871,0.5032866,0.49941665,0.003329829,0.0005401439,0.6922551,0.68842584,0.003027187,0.0008020334,0.37673587
2872,0.50328314,0.49941263,0.0033299164,0.0005406091,0.692251,0.68842113,0.0030272354,0.0008026428,0.37673715
2873,0.50327986,0.49940878,0.003330004,0.00054107327,0.6922468,0.6884163,0.0030272885,0.0008032487,0.37673846
2874,0.5032765,0.49940485,0.0033300915,0.0005415397,0.6922428,0.68841165,0.0030273385,0.0008038573,0.37673974
2875,0.50327307,0.4994009,0.0033301788,0.00054200576,0.6922387,0.6884068,0.0030273937,0.00080446544,0.37674102
2876,0.50326973,0.49939698,0.0033302659,0.00054247206,0.6922346,0.68840206,0.0030274452,0.0008050766,0.37674227
2877,0.50326645,0.49939314,0.0033303518,0.00054293766,0.69223046,0.6883973,0.003027494,0.00080568425,0.37674358
2878,0.5032631,0.49938923,0.0033304412,0.00054340455,0.6922264,0.6883926,0.003027549,0.0008062955,0.37674487
2879,0.5032597,0.4993853,0.0033305264,0.0005438714,0.6922224,0.6883879,0.0030276014,0.00080690533,0.37674615
2880,0.50325626,0.49938136,0.0033306174,0.0005443389,0.6922183,0.6883831,0.0030276556,0.0008075157,0.3767475
2881,0.5032529,0.49937743,0.0033307064,0.00054480636,0.6922142,0.68837833,0.0030277115,0.00080812845,0.37674877
2882,0.5032496,0.49937353,0.0033307928,0.00054527394,0.69221,0.68837357,0.0030277611,0.00080873806,0.37675008
2883,0.50324625,0.49936962,0.0033308817,0.0005457432,0.6922059,0.68836874,0.0030278154,0.0008093506,0.37675136
2884,0.5032429,0.49936572,0.003330969,0.0005462115,0.6922018,0.68836397,0.0030278682,0.0008099618,0.3767527
2885,0.5032395,0.49936175,0.0033310587,0.0005466806,0.6921976,0.68835914,0.003027922,0.00081057457,0.37675393
2886,0.5032362,0.49935785,0.003331148,0.00054715027,0.6921936,0.6883545,0.0030279784,0.00081118784,0.3767553
2887,0.50323284,0.49935395,0.0033312365,0.000547619,0.6921896,0.6883497,0.003028032,0.0008118026,0.37675658
2888,0.5032294,0.49934998,0.0033313273,0.0005480888,0.6921854,0.6883449,0.0030280876,0.00081241486,0.3767579
2889,0.50322604,0.49934608,0.0033314163,0.0005485587,0.69218135,0.6883402,0.003028142,0.00081302715,0.37675917
2890,0.50322264,0.49934214,0.0033315036,0.0005490292,0.6921773,0.6883354,0.0030281947,0.0008136412,0.3767605
2891,0.5032193,0.49933824,0.0033315923,0.00054949924,0.69217306,0.68833053,0.0030282505,0.0008142565,0.37676185
2892,0.50321597,0.49933434,0.0033316854,0.00054997124,0.69216883,0.6883257,0.0030283025,0.00081487227,0.37676316
2893,0.50321263,0.49933043,0.0033317723,0.00055044255,0.6921649,0.68832105,0.0030283593,0.00081548706,0.37676448
2894,0.50320923,0.49932647,0.0033318622,0.00055091415,0.6921608,0.6883163,0.0030284121,0.0008161027,0.37676582
2895,0.5032059,0.49932256,0.0033319525,0.0005513852,0.6921567,0.6883115,0.0030284685,0.0008167171,0.37676713
2896,0.5032025,0.4993186,0.0033320389,0.0005518568,0.69215256,0.6883067,0.0030285208,0.00081733527,0.37676847
2897,0.50319916,0.4993147,0.0033321283,0.0005523296,0.6921484,0.68830186,0.0030285756,0.00081794953,0.37676978
2898,0.50319576,0.4993108,0.0033322182,0.00055280194,0.69214445,0.6882973,0.0030286312,0.00081856723,0.37677112
2899,0.50319237,0.49930683,0.0033323104,0.0005532752,0.6921402,0.6882923,0.0030286869,0.0008191849,0.37677246
2900,0.50318897,0.49930286,0.003332397,0.0005537479,0.6921361,0.68828756,0.0030287427,0.0008198025,0.37677383
2901,0.50318563,0.49929896,0.0033324885,0.000554223,0.692132,0.6882828,0.0030287988,0.00082042237,0.37677518
2902,0.50318235,0.4992951,0.003332584,0.00055469613,0.69212794,0.688278,0.0030288552,0.00082103856,0.37677646
2903,0.50317895,0.49929112,0.0033326664,0.00055516965,0.6921238,0.6882732,0.0030289073,0.00082165946,0.3767779
2904,0.50317556,0.4992872,0.0033327574,0.0005556458,0.6921197,0.6882684,0.0030289604,0.0008222774,0.37677917
2905,0.5031722,0.49928325,0.003332848,0.0005561203,0.69211555,0.6882636,0.0030290186,0.0008228956,0.3767805
2906,0.5031688,0.49927932,0.003332942,0.00055659446,0.6921114,0.68825877,0.0030290794,0.00082351576,0.3767819
2907,0.5031655,0.4992754,0.0033330363,0.0005570713,0.69210714,0.6882539,0.0030291374,0.0008241375,0.37678322
2908,0.50316215,0.49927148,0.003333127,0.0005575466,0.6921031,0.6882492,0.0030291963,0.0008247577,0.3767846
2909,0.50315875,0.4992675,0.003333219,0.00055802305,0.69209903,0.6882444,0.0030292517,0.0008253798,0.37678596
2910,0.50315547,0.49926367,0.003333311,0.00055849995,0.692095,0.6882397,0.0030293074,0.0008260018,0.3767873
2911,0.503152,0.49925965,0.0033334035,0.0005589754,0.69209075,0.6882348,0.0030293667,0.0008266225,0.37678865
2912,0.5031487,0.49925575,0.0033334934,0.0005594523,0.6920867,0.68823004,0.0030294235,0.0008272455,0.37679002
2913,0.5031453,0.49925178,0.0033335837,0.00055993075,0.6920826,0.68822527,0.0030294792,0.00082786795,0.3767914
2914,0.50314194,0.49924785,0.0033336757,0.00056040863,0.6920784,0.6882204,0.0030295367,0.0008284907,0.37679276
2915,0.50313854,0.49924392,0.0033337662,0.0005608852,0.69207436,0.6882157,0.0030295937,0.00082911435,0.3767941
2916,0.5031352,0.49923998,0.0033338577,0.00056136376,0.6920702,0.6882108,0.0030296505,0.0008297371,0.37679547
2917,0.5031318,0.49923602,0.0033339493,0.0005618424,0.69206595,0.6882059,0.003029708,0.0008303614,0.37679687
2918,0.50312847,0.4992321,0.00333404,0.0005623207,0.6920619,0.6882011,0.003029765,0.0008309838,0.37679824
2919,0.503125,0.4992281,0.0033341316,0.0005628001,0.6920577,0.6881963,0.0030298233,0.0008316085,0.37679967
2920,0.50312173,0.49922425,0.003334224,0.0005632794,0.69205374,0.6881916,0.0030298803,0.0008322329,0.37680098
2921,0.50311834,0.49922028,0.0033343178,0.00056375907,0.6920495,0.6881867,0.003029938,0.00083285733,0.37680236
2922,0.50311494,0.49921632,0.0033344103,0.00056423974,0.6920454,0.6881819,0.0030299982,0.00083348656,0.37680376
2923,0.50311154,0.49921235,0.0033345039,0.00056471984,0.6920413,0.6881771,0.0030300566,0.00083411124,0.3768052
2924,0.5031082,0.49920845,0.0033345956,0.00056519953,0.69203717,0.6881723,0.0030301174,0.0008347379,0.37680656
2925,0.50310487,0.49920446,0.0033346883,0.0005656809,0.69203305,0.6881675,0.0030301723,0.00083536503,0.37680793
2926,0.50310147,0.49920052,0.0033347798,0.00056616176,0.6920289,0.6881626,0.0030302326,0.00083599065,0.3768093
2927,0.50309813,0.4991966,0.0033348727,0.0005666428,0.69202477,0.68815786,0.0030302866,0.0008366186,0.37681076
2928,0.50309473,0.49919263,0.0033349658,0.00056712516,0.69202065,0.688153,0.0030303476,0.00083724555,0.37681213
2929,0.5030914,0.49918872,0.0033350575,0.00056760723,0.6920164,0.68814814,0.0030304058,0.00083787437,0.3768135
2930,0.503088,0.49918476,0.0033351525,0.0005680898,0.6920124,0.68814343,0.0030304645,0.0008385023,0.37681493
2931,0.50308454,0.49918073,0.0033352482,0.0005685716,0.6920082,0.68813854,0.0030305283,0.0008391307,0.37681633
2932,0.5030812,0.49917683,0.0033353425,0.00056905596,0.6920041,0.6881337,0.0030305875,0.0008397613,0.3768178
2933,0.5030778,0.49917287,0.0033354347,0.00056953804,0.6919999,0.6881289,0.0030306496,0.00084038766,0.37681916
2934,0.50307447,0.49916893,0.0033355274,0.0005700216,0.6919958,0.68812406,0.0030307064,0.00084101997,0.37682056
2935,0.50307107,0.49916497,0.0033356198,0.0005705056,0.6919916,0.6881192,0.0030307635,0.00084164913,0.37682196
2936,0.5030678,0.49916106,0.0033357083,0.00057099044,0.6919875,0.6881144,0.0030308205,0.00084228,0.3768234
2937,0.5030644,0.4991571,0.0033358028,0.0005714732,0.6919834,0.6881096,0.0030308783,0.00084290945,0.37682483
2938,0.503061,0.49915314,0.0033358955,0.00057195936,0.69197917,0.6881047,0.0030309423,0.0008435423,0.37682626
2939,0.5030576,0.49914917,0.003335989,0.0005724441,0.69197506,0.68809986,0.0030310014,0.00084417366,0.37682766
2940,0.5030542,0.49914518,0.003336087,0.0005729302,0.6919709,0.688095,0.0030310615,0.00084480667,0.37682906
2941,0.50305086,0.49914128,0.0033361781,0.00057341537,0.6919668,0.6880902,0.0030311218,0.0008454393,0.3768305
2942,0.5030474,0.49913725,0.0033362724,0.0005739008,0.69196266,0.6880854,0.00303118,0.0008460701,0.37683198
2943,0.50304407,0.4991333,0.0033363677,0.0005743866,0.6919584,0.6880805,0.00303124,0.00084670336,0.37683335
2944,0.50304073,0.49912938,0.0033364606,0.0005748737,0.69195426,0.6880756,0.0030313032,0.00084733777,0.37683478
2945,0.5030374,0.49912548,0.0033365518,0.00057535974,0.69195014,0.6880708,0.0030313635,0.0008479698,0.37683627
2946,0.503034,0.4991215,0.003336649,0.0005758477,0.69194597,0.68806595,0.0030314228,0.00084860437,0.37683764
2947,0.5030306,0.49911752,0.0033367432,0.0005763348,0.6919418,0.68806106,0.0030314827,0.00084924017,0.3768391
2948,0.50302726,0.49911356,0.0033368361,0.0005768243,0.6919376,0.6880562,0.003031545,0.00084987504,0.3768406
2949,0.5030238,0.49910957,0.003336935,0.0005773106,0.6919335,0.6880514,0.0030316103,0.0008505098,0.376842
2950,0.5030205,0.4991057,0.003337031,0.00057779986,0.69192934,0.6880465,0.0030316738,0.0008511461,0.37684345
2951,0.5030171,0.4991017,0.0033371288,0.00057828886,0.6919252,0.6880417,0.0030317358,0.000851782,0.3768449
2952,0.50301373,0.49909773,0.0033372235,0.0005787774,0.69192094,0.68803674,0.0030317954,0.00085241813,0.37684634
2953,0.50301033,0.49909377,0.0033373176,0.00057926687,0.6919169,0.688032,0.0030318538,0.0008530553,0.3768478
2954,0.503007,0.4990898,0.003337415,0.000579756,0.6919127,0.6880271,0.0030319237,0.0008536927,0.37684926
2955,0.5030036,0.4990858,0.0033375144,0.0005802461,0.6919085,0.6880222,0.0030319868,0.00085432944,0.37685072
2956,0.5030002,0.49908185,0.0033376096,0.0005807365,0.69190437,0.68801737,0.003032051,0.00085496705,0.37685218
2957,0.5029968,0.4990779,0.0033377071,0.0005812278,0.6919002,0.6880125,0.0030321125,0.0008556063,0.37685367
2958,0.50299346,0.49907392,0.0033378026,0.0005817185,0.69189596,0.6880076,0.0030321747,0.0008562441,0.37685508
2959,0.5029901,0.49907,0.0033379016,0.0005822102,0.6918919,0.68800277,0.003032241,0.0008568848,0.37685657
2960,0.5029867,0.49906603,0.0033379972,0.00058270246,0.69188774,0.6879979,0.0030323023,0.00085752195,0.37685806
2961,0.5029832,0.49906197,0.0033380974,0.0005831935,0.6918836,0.68799305,0.0030323688,0.00085816346,0.37685955
2962,0.50298,0.49905807,0.0033381947,0.00058368564,0.6918794,0.68798816,0.0030324343,0.00085880404,0.37686104
2963,0.50297654,0.49905404,0.0033382913,0.00058417936,0.6918752,0.6879833,0.0030324962,0.00085944496,0.3768625
2964,0.5029732,0.49905014,0.0033383898,0.00058467104,0.6918711,0.68797845,0.0030325628,0.0008600827,0.37686393
2965,0.5029698,0.49904615,0.003338487,0.00058516447,0.69186693,0.68797356,0.0030326264,0.0008607267,0.37686548
2966,0.5029664,0.49904212,0.0033385835,0.000585659,0.6918627,0.6879687,0.0030326878,0.0008613692,0.37686694
2967,0.502963,0.49903816,0.003338682,0.0005861517,0.69185853,0.6879638,0.003032753,0.0008620106,0.3768684
2968,0.5029596,0.49903423,0.003338778,0.000586645,0.69185436,0.6879589,0.0030328163,0.0008626505,0.3768699
2969,0.5029563,0.4990302,0.0033388752,0.0005871389,0.69185024,0.68795407,0.0030328804,0.00086329464,0.3768714
2970,0.5029529,0.49902624,0.0033389712,0.00058763474,0.691846,0.6879492,0.0030329449,0.0008639367,0.37687287
2971,0.5029495,0.4990223,0.0033390685,0.00058812834,0.6918419,0.68794435,0.003033007,0.00086457917,0.3768744
2972,0.5029461,0.49901834,0.003339167,0.00058862375,0.6918378,0.68793947,0.0030330748,0.0008652229,0.37687588
2973,0.50294274,0.49901432,0.0033392648,0.00058911985,0.69183356,0.6879345,0.0030331376,0.0008658679,0.37687737
2974,0.50293934,0.49901038,0.0033393644,0.0005896152,0.6918294,0.68792963,0.0030332033,0.00086651254,0.37687886
2975,0.5029359,0.49900636,0.0033394652,0.0005901111,0.6918252,0.6879248,0.0030332722,0.00086715736,0.37688038
2976,0.5029326,0.4990024,0.0033395642,0.00059060915,0.691821,0.68791986,0.0030333402,0.0008678033,0.3768819
2977,0.50292915,0.4989984,0.003339662,0.0005911052,0.69181687,0.687915,0.0030334038,0.0008684501,0.3768834
2978,0.50292575,0.49899444,0.0033397651,0.0005916011,0.6918127,0.68791014,0.003033472,0.00086909306,0.3768849
2979,0.5029224,0.49899045,0.0033398652,0.00059209927,0.6918085,0.68790525,0.0030335416,0.0008697409,0.37688637
2980,0.502919,0.49898648,0.0033399658,0.0005925974,0.6918044,0.6879004,0.003033605,0.00087038736,0.37688792
2981,0.5029156,0.4989825,0.0033400652,0.0005930955,0.69180036,0.6878956,0.003033673,0.00087103376,0.3768894
2982,0.5029123,0.49897853,0.003340161,0.0005935932,0.69179606,0.68789065,0.003033736,0.00087168254,0.37689096
2983,0.5029088,0.4989745,0.0033402613,0.0005940918,0.6917919,0.68788576,0.0030338045,0.00087232975,0.37689248
2984,0.5029055,0.4989705,0.0033403595,0.0005945899,0.69178766,0.6878808,0.00303387,0.00087297714,0.37689403
2985,0.5029021,0.49896654,0.003340457,0.00059509,0.6917835,0.6878759,0.003033935,0.0008736261,0.37689552
2986,0.5028987,0.49896255,0.003340555,0.00059558824,0.6917794,0.6878711,0.0030340008,0.00087427424,0.3768971
2987,0.5028953,0.49895853,0.003340655,0.000596088,0.69177526,0.6878663,0.0030340664,0.0008749226,0.37689862
2988,0.50289196,0.4989546,0.003340753,0.00059658906,0.691771,0.68786126,0.0030341335,0.00087557046,0.37690014
2989,0.5028885,0.49895057,0.0033408522,0.00059708813,0.6917669,0.6878565,0.0030341991,0.0008762217,0.37690172
2990,0.50288516,0.4989466,0.0033409507,0.00059758907,0.69176257,0.6878514,0.0030342622,0.0008768748,0.37690315
2991,0.50288177,0.4989426,0.0033410501,0.00059809024,0.69175845,0.6878466,0.0030343311,0.00087752263,0.37690476
2992,0.5028784,0.49893865,0.0033411502,0.0005985928,0.6917543,0.6878417,0.0030343994,0.00087817473,0.37690628
2993,0.50287503,0.4989347,0.0033412524,0.00059909356,0.6917501,0.6878368,0.0030344655,0.0008788269,0.3769078
2994,0.50287163,0.49893063,0.0033413505,0.00059959514,0.6917459,0.6878319,0.003034533,0.0008794777,0.3769094
2995,0.5028682,0.49892664,0.0033414513,0.0006000985,0.6917417,0.687827,0.0030346003,0.0008801305,0.3769109
2996,0.5028648,0.49892268,0.0033415516,0.0006006005,0.6917375,0.68782204,0.0030346687,0.00088078214,0.37691247
2997,0.5028614,0.49891862,0.0033416532,0.0006011034,0.6917333,0.68781716,0.0030347374,0.0008814341,0.37691405
2998,0.502858,0.49891463,0.003341752,0.0006016055,0.6917291,0.6878122,0.0030348047,0.000882088,0.37691557
2999,0.50285465,0.49891067,0.0033418543,0.0006021103,0.6917249,0.68780726,0.0030348736,0.00088274304,0.37691712
3000,0.50285125,0.4989067,0.0033419556,0.00060261425,0.6917207,0.6878024,0.0030349423,0.0008833952,0.3769187
3001,0.50284785,0.49890265,0.0033420566,0.0006031173,0.6917165,0.6877974,0.0030350091,0.00088405,0.37692028
3002,0.50284445,0.49889868,0.003342156,0.00060362136,0.69171226,0.6877925,0.003035079,0.000884705,0.3769218
3003,0.5028411,0.4988947,0.0033422569,0.000604126,0.69170815,0.68778765,0.0030351477,0.00088536006,0.37692338
3004,0.50283766,0.4988907,0.0033423596,0.0006046316,0.691704,0.68778276,0.0030352164,0.0008860155,0.37692496
3005,0.5028344,0.49888673,0.0033424604,0.00060513814,0.6916997,0.6877777,0.0030352848,0.00088667107,0.37692654
3006,0.50283086,0.49888268,0.0033425586,0.0006056426,0.69169563,0.6877729,0.0030353554,0.00088732503,0.3769281
3007,0.5028274,0.49887863,0.0033426601,0.0006061485,0.6916913,0.68776786,0.00303542,0.00088798365,0.37692967
3008,0.50282407,0.49887466,0.003342765,0.0006066548,0.69168717,0.68776304,0.0030354913,0.00088864076,0.37693128
3009,0.5028207,0.49887067,0.0033428676,0.00060716143,0.69168293,0.6877581,0.0030355605,0.00088929693,0.37693283
3010,0.5028173,0.49886665,0.0033429693,0.00060766854,0.6916787,0.68775314,0.0030356343,0.00088995456,0.37693444
3011,0.50281394,0.49886268,0.0033430734,0.0006081761,0.69167453,0.6877482,0.0030357046,0.00089061336,0.376936
3012,0.5028105,0.49885863,0.0033431745,0.0006086842,0.6916704,0.68774337,0.003035775,0.000891275,0.37693763
3013,0.5028072,0.4988547,0.0033432785,0.00060919137,0.69166607,0.6877383,0.003035843,0.0008919329,0.3769392
3014,0.50280374,0.49885064,0.0033433796,0.0006096996,0.6916619,0.6877334,0.0030359123,0.0008925904,0.37694076
3015,0.50280035,0.49884662,0.0033434818,0.0006102073,0.69165766,0.68772846,0.0030359856,0.0008932517,0.3769424
3016,0.50279695,0.49884266,0.003343583,0.00061071664,0.69165343,0.6877235,0.003036052,0.00089390797,0.37694398
3017,0.5027936,0.49883866,0.0033436883,0.0006112268,0.69164926,0.6877186,0.0030361249,0.00089456997,0.37694559
3018,0.50279015,0.49883467,0.003343789,0.00061173615,0.691645,0.6877136,0.003036194,0.0008952307,0.37694716
3019,0.50278676,0.49883062,0.0033438888,0.00061224593,0.69164085,0.6877087,0.0030362625,0.0008958911,0.37694877
3020,0.50278336,0.49882665,0.0033439922,0.00061275635,0.69163656,0.68770367,0.0030363342,0.0008965544,0.3769504
3021,0.50278,0.49882263,0.0033440923,0.00061326555,0.6916324,0.6876988,0.0030363998,0.00089721364,0.37695202
3022,0.5027765,0.49881858,0.0033441954,0.0006137768,0.6916282,0.68769383,0.0030364746,0.00089787616,0.37695363
3023,0.50277317,0.49881458,0.0033442986,0.00061428756,0.691624,0.6876889,0.0030365447,0.0008985378,0.3769552
3024,0.5027698,0.4988106,0.0033444038,0.0006147996,0.6916197,0.6876839,0.0030366147,0.0008992026,0.37695685
3025,0.5027663,0.49880654,0.003344506,0.0006153105,0.6916156,0.68767905,0.003036685,0.0008998649,0.3769585
3026,0.50276303,0.49880257,0.0033446094,0.00061582366,0.6916113,0.68767405,0.0030367577,0.0009005291,0.37696007
3027,0.5027595,0.49879852,0.0033447144,0.00061633554,0.6916072,0.6876691,0.0030368299,0.0009011934,0.3769617
3028,0.5027562,0.4987945,0.0033448166,0.00061684777,0.6916028,0.68766403,0.003036898,0.00090185826,0.37696335
3029,0.5027527,0.49879044,0.0033449223,0.00061736116,0.69159865,0.68765914,0.0030369745,0.0009025234,0.376965
3030,0.5027493,0.49878645,0.0033450252,0.00061787415,0.6915944,0.6876542,0.0030370473,0.0009031861,0.3769666
3031,0.502746,0.4987825,0.0033451312,0.000618389,0.6915902,0.68764925,0.0030371214,0.0009038558,0.3769682
3032,0.5027425,0.49877843,0.003345237,0.00061890355,0.69158596,0.68764424,0.0030371936,0.0009045218,0.3769699
3033,0.5027392,0.49877444,0.0033453407,0.00061941775,0.69158185,0.68763936,0.0030372648,0.0009051871,0.37697148
3034,0.5027358,0.49877042,0.0033454457,0.0006199322,0.6915775,0.6876343,0.0030373384,0.00090585434,0.37697315
3035,0.5027324,0.49876642,0.0033455498,0.0006204467,0.6915733,0.6876294,0.0030374092,0.0009065195,0.37697476
3036,0.50272894,0.4987623,0.0033456534,0.0006209617,0.6915691,0.6876244,0.0030374837,0.0009071875,0.37697643
3037,0.50272566,0.49875838,0.0033457591,0.0006214767,0.69156486,0.68761945,0.0030375554,0.0009078549,0.37697807
3038,0.50272214,0.49875432,0.0033458632,0.00062199385,0.6915606,0.6876145,0.003037628,0.00090852263,0.3769797
3039,0.50271875,0.4987503,0.0033459656,0.00062250934,0.6915564,0.6876095,0.0030376986,0.0009091918,0.37698135
3040,0.5027154,0.4987463,0.0033460693,0.000623025,0.6915521,0.6876045,0.0030377712,0.0009098615,0.37698305
3041,0.50271195,0.49874228,0.0033461722,0.0006235422,0.691548,0.6875996,0.0030378418,0.0009105278,0.3769847
3042,0.50270855,0.49873823,0.0033462786,0.0006240591,0.6915437,0.6875946,0.0030379165,0.0009111988,0.37698635
3043,0.50270516,0.49873418,0.0033463868,0.0006245774,0.69153947,0.6875896,0.0030379952,0.0009118714,0.376988
3044,0.50270176,0.49873018,0.003346493,0.00062509504,0.69153523,0.68758464,0.0030380655,0.00091254123,0.37698966
3045,0.5026984,0.4987262,0.0033465994,0.00062561344,0.69153106,0.6875797,0.0030381423,0.0009132111,0.3769913
3046,0.50269496,0.49872214,0.0033467049,0.00062613166,0.69152683,0.68757474,0.0030382178,0.0009138833,0.37699294
3047,0.5026915,0.49871808,0.0033468122,0.0006266505,0.69152266,0.6875698,0.0030382928,0.00091455504,0.37699464
3048,0.5026881,0.49871406,0.0033469172,0.00062717043,0.6915183,0.68756473,0.0030383633,0.0009152293,0.3769963
3049,0.5026847,0.49871,0.0033470222,0.0006276877,0.69151425,0.6875599,0.003038439,0.0009158981,0.37699798
3050,0.5026814,0.498706,0.0033471272,0.00062820874,0.69150996,0.68755484,0.0030385132,0.00091657107,0.37699968
3051,0.5026779,0.498702,0.0033472336,0.00062872766,0.6915057,0.6875498,0.0030385866,0.0009172453,0.37700135
3052,0.5026745,0.49869794,0.0033473375,0.0006292474,0.69150144,0.6875449,0.0030386613,0.0009179186,0.37700307
3053,0.5026712,0.49869394,0.0033474457,0.00062976807,0.6914972,0.6875399,0.0030387375,0.00091859064,0.37700474
3054,0.5026677,0.4986899,0.0033475494,0.0006302892,0.691493,0.68753487,0.003038807,0.00091926527,0.37700638
3055,0.50266427,0.49868584,0.0033476565,0.0006308107,0.69148874,0.6875299,0.003038886,0.00091994106,0.37700808
3056,0.50266093,0.49868184,0.0033477629,0.0006313324,0.6914845,0.687525,0.0030389617,0.00092061574,0.37700978
3057,0.50265753,0.49867782,0.0033478697,0.0006318542,0.6914803,0.6875199,0.003039036,0.0009212891,0.37701148
3058,0.50265414,0.49867377,0.003347976,0.000632376,0.69147605,0.68751496,0.0030391102,0.0009219664,0.37701318
3059,0.5026506,0.49866968,0.003348082,0.0006328977,0.6914717,0.6875099,0.0030391852,0.000922643,0.37701488
3060,0.5026473,0.49866566,0.0033481913,0.0006334223,0.6914675,0.68750495,0.0030392632,0.00092332077,0.37701657
3061,0.5026439,0.4986616,0.0033482977,0.00063394546,0.6914633,0.68749994,0.0030393372,0.0009239964,0.37701827
3062,0.5026405,0.4986576,0.003348404,0.0006344678,0.69145906,0.687495,0.0030394108,0.0009246738,0.37701997
3063,0.5026371,0.4986536,0.003348513,0.0006349918,0.6914548,0.68749,0.0030394907,0.00092535134,0.37702167
3064,0.5026337,0.49864954,0.0033486206,0.00063551497,0.69145054,0.6874849,0.0030395691,0.0009260303,0.37702334
3065,0.50263023,0.49864548,0.0033487286,0.00063604134,0.6914463,0.6874799,0.0030396448,0.0009267077,0.37702516
3066,0.50262684,0.4986414,0.0033488348,0.00063656433,0.6914421,0.68747497,0.00303972,0.0009273849,0.3770268
3067,0.50262344,0.49863738,0.003348942,0.00063709,0.69143784,0.68747,0.0030397957,0.00092806335,0.37702855
3068,0.50262,0.49863333,0.0033490516,0.0006376151,0.6914336,0.68746495,0.003039874,0.0009287448,0.37703025
3069,0.5026166,0.49862927,0.0033491582,0.00063814124,0.6914293,0.68745995,0.0030399489,0.00092942413,0.37703198
3070,0.5026131,0.49862522,0.0033492646,0.00063866714,0.6914251,0.68745494,0.0030400276,0.00093010365,0.37703368
3071,0.5026097,0.49862117,0.003349371,0.00063919317,0.69142073,0.6874499,0.0030401004,0.00093078427,0.3770354
3072,0.5026064,0.49861717,0.0033494765,0.000639719,0.6914165,0.68744487,0.0030401747,0.00093146675,0.37703717
3073,0.50260305,0.49861318,0.0033495862,0.0006402475,0.69141227,0.68743986,0.0030402525,0.0009321486,0.37703887
3074,0.5025996,0.49860913,0.0033496928,0.00064077345,0.691408,0.68743485,0.0030403307,0.00093282835,0.3770406
3075,0.5025961,0.498605,0.0033498025,0.00064130174,0.69140375,0.6874298,0.0030404064,0.00093351246,0.37704238
3076,0.50259274,0.49860102,0.0033499096,0.0006418298,0.69139946,0.6874248,0.0030404849,0.00093419355,0.3770441
3077,0.5025893,0.4985969,0.003350014,0.00064235745,0.6913952,0.6874198,0.003040561,0.00093487726,0.37704587
3078,0.5025859,0.49859285,0.003350123,0.0006428866,0.69139093,0.68741477,0.0030406362,0.0009355603,0.37704757
3079,0.5025825,0.4985888,0.0033502313,0.00064341584,0.69138676,0.68740976,0.0030407135,0.00093624374,0.37704933
3080,0.5025791,0.4985848,0.0033503391,0.0006439447,0.6913824,0.6874047,0.0030407915,0.00093692704,0.3770511
3081,0.50257564,0.49858075,0.0033504486,0.00064447493,0.6913782,0.6873997,0.0030408695,0.00093761284,0.3770528
3082,0.5025722,0.49857664,0.0033505587,0.0006450041,0.69137394,0.6873947,0.003040947,0.0009382972,0.3770546
3083,0.50256884,0.49857265,0.0033506677,0.00064553483,0.6913696,0.68738955,0.0030410269,0.00093898526,0.37705636
3084,0.5025654,0.49856853,0.0033507752,0.0006460655,0.69136536,0.6873846,0.003041107,0.0009396684,0.37705812
3085,0.50256205,0.49856454,0.0033508837,0.00064659567,0.6913612,0.6873796,0.0030411826,0.0009403545,0.37705985
3086,0.5025585,0.49856043,0.0033509927,0.00064712646,0.6913569,0.6873746,0.0030412588,0.0009410424,0.3770616
3087,0.5025552,0.49855644,0.0033511021,0.0006476583,0.6913526,0.6873695,0.003041336,0.0009417286,0.37706336
3088,0.50255173,0.49855232,0.0033512113,0.0006481899,0.6913484,0.6873646,0.0030414164,0.0009424153,0.37706512
3089,0.50254834,0.49854827,0.0033513221,0.0006487225,0.69134414,0.6873595,0.003041495,0.0009431037,0.3770669
3090,0.50254494,0.49854422,0.003351429,0.0006492552,0.6913398,0.68735445,0.003041572,0.0009437911,0.3770687
3091,0.50254154,0.49854016,0.0033515408,0.0006497879,0.69133556,0.68734944,0.003041654,0.0009444814,0.37707046
3092,0.50253814,0.49853617,0.003351654,0.00065032183,0.69133127,0.6873444,0.0030417365,0.00094517,0.37707222
3093,0.5025346,0.498532,0.0033517638,0.0006508546,0.691327,0.6873393,0.0030418166,0.00094585697,0.377074
3094,0.50253123,0.498528,0.0033518719,0.0006513889,0.6913227,0.68733424,0.003041896,0.0009465477,0.3770758
3095,0.50252783,0.49852395,0.0033519818,0.00065192237,0.69131845,0.68732923,0.0030419722,0.00094723684,0.37707755
3096,0.50252444,0.4985199,0.0033520916,0.00065245666,0.69131416,0.68732417,0.0030420546,0.0009479271,0.37707937
3097,0.50252104,0.49851584,0.003352207,0.0006529924,0.6913099,0.68731916,0.0030421345,0.0009486193,0.37708116
3098,0.5025176,0.4985118,0.0033523142,0.0006535278,0.6913057,0.68731415,0.0030422146,0.0009493127,0.37708297
3099,0.5025141,0.49850768,0.0033524272,0.00065406173,0.6913013,0.687309,0.0030422949,0.00095000025,0.37708473
3100,0.5025107,0.49850363,0.003352537,0.0006545973,0.69129705,0.68730396,0.0030423722,0.0009506906,0.37708652
3101,0.50250727,0.49849948,0.0033526456,0.0006551332,0.6912928,0.68729895,0.003042453,0.0009513854,0.3770883
3102,0.5025039,0.4984955,0.0033527561,0.00065567007,0.6912884,0.6872938,0.0030425326,0.00095207593,0.37709016
3103,0.5025005,0.49849144,0.0033528686,0.00065620785,0.69128424,0.6872888,0.0030426155,0.00095277093,0.37709194
3104,0.5024971,0.49848738,0.0033529794,0.0006567449,0.6912798,0.6872837,0.003042694,0.00095346395,0.37709373
3105,0.5024936,0.49848327,0.003353093,0.0006572823,0.6912756,0.6872787,0.0030427768,0.0009541587,0.37709552
3106,0.50249016,0.4984792,0.003353205,0.00065782055,0.6912713,0.68727356,0.0030428586,0.0009548534,0.37709737
3107,0.5024868,0.49847516,0.003353317,0.0006583585,0.691267,0.68726856,0.0030429428,0.0009555475,0.3770992
3108,0.50248337,0.49847108,0.0033534288,0.0006588983,0.6912627,0.6872635,0.0030430227,0.00095624384,0.37710103
3109,0.5024799,0.49846697,0.003353539,0.00065943564,0.69125855,0.6872585,0.0030431012,0.0009569402,0.37710285
3110,0.5024766,0.49846292,0.0033536493,0.0006599753,0.6912542,0.6872534,0.0030431822,0.00095763366,0.37710464
3111,0.5024731,0.4984588,0.0033537638,0.000660515,0.69124997,0.68724835,0.0030432646,0.00095833145,0.3771065
3112,0.5024697,0.49845475,0.0033538735,0.00066105404,0.6912456,0.6872432,0.0030433456,0.0009590263,0.37710828
3113,0.5024663,0.4984507,0.0033539855,0.0006615938,0.6912414,0.6872382,0.003043426,0.00095972454,0.3771101
3114,0.50246286,0.49844664,0.003354098,0.00066213345,0.6912371,0.68723315,0.0030435114,0.0009604209,0.37711194
3115,0.50245947,0.49844256,0.0033542113,0.0006626755,0.6912328,0.6872281,0.0030435913,0.0009611185,0.37711376
3116,0.50245607,0.4984385,0.0033543238,0.0006632156,0.69122845,0.68722296,0.0030436756,0.0009618169,0.37711564
3117,0.5024526,0.4984344,0.0033544365,0.00066375773,0.6912242,0.68721795,0.003043758,0.0009625166,0.37711746
3118,0.5024492,0.49843034,0.0033545513,0.0006642996,0.6912199,0.6872129,0.0030438425,0.00096321636,0.3771193
3119,0.5024457,0.4984262,0.0033546605,0.00066484103,0.6912157,0.6872078,0.0030439207,0.00096391444,0.37712112
3120,0.50244236,0.4984222,0.003354776,0.0006653833,0.69121134,0.6872027,0.0030440039,0.0009646131,0.377123
3121,0.50243896,0.49841815,0.0033548889,0.00066592736,0.69120693,0.68719757,0.003044089,0.0009653136,0.37712482
3122,0.50243545,0.49841395,0.0033549985,0.00066647015,0.6912027,0.6871925,0.0030441708,0.00096601475,0.3771267
3123,0.50243205,0.49840993,0.0033551103,0.0006670125,0.69119847,0.6871875,0.0030442507,0.0009667143,0.3771285
3124,0.50242865,0.49840584,0.003355223,0.0006675561,0.6911942,0.6871824,0.0030443324,0.0009674164,0.37713036
3125,0.50242525,0.4984018,0.003355337,0.0006680996,0.6911898,0.6871773,0.0030444174,0.0009681178,0.37713227
3126,0.5024218,0.49839768,0.0033554488,0.00066864426,0.6911855,0.6871722,0.003044497,0.0009688215,0.37713408
3127,0.50241834,0.49839363,0.0033555625,0.0006691892,0.6911812,0.68716705,0.0030445834,0.00096952356,0.37713593
3128,0.50241494,0.49838954,0.0033556735,0.0006697339,0.6911769,0.687162,0.0030446663,0.0009702251,0.37713784
3129,0.5024115,0.49838543,0.003355785,0.0006702792,0.69117254,0.6871569,0.003044748,0.0009709288,0.37713966
3130,0.5024081,0.49838132,0.0033558956,0.00067082484,0.6911682,0.68715173,0.0030448288,0.00097163115,0.37714154
3131,0.50240463,0.49837726,0.0033560067,0.0006713699,0.6911639,0.68714666,0.0030449098,0.0009723332,0.37714344
3132,0.50240123,0.4983732,0.0033561194,0.00067191606,0.6911596,0.6871416,0.0030449925,0.0009730385,0.37714526
3133,0.5023978,0.49836907,0.0033562293,0.0006724626,0.6911553,0.6871365,0.0030450737,0.00097374467,0.37714714
3134,0.5023944,0.498365,0.0033563406,0.0006730086,0.691151,0.6871314,0.0030451529,0.000974448,0.37714905
3135,0.50239086,0.49836087,0.0033564495,0.0006735553,0.69114673,0.68712634,0.0030452344,0.00097515347,0.37715095
3136,0.5023875,0.49835682,0.003356563,0.000674104,0.6911424,0.6871212,0.003045317,0.0009758584,0.37715283
3137,0.5023841,0.49835277,0.0033566752,0.00067465066,0.6911381,0.68711615,0.0030453983,0.0009765647,0.3771547
3138,0.5023806,0.49834862,0.0033567867,0.00067520025,0.6911338,0.687111,0.0030454819,0.0009772747,0.37715656
3139,0.5023772,0.49834457,0.0033568977,0.0006757477,0.6911295,0.68710595,0.0030455652,0.0009779792,0.37715846
3140,0.5023738,0.49834052,0.0033570128,0.00067629747,0.6911252,0.6871008,0.0030456497,0.0009786867,0.37716034
3141,0.5023703,0.49833632,0.0033571234,0.0006768458,0.69112086,0.6870957,0.0030457329,0.000979394,0.37716228
3142,0.50236696,0.49833232,0.0033572388,0.00067739526,0.6911165,0.68709064,0.003045816,0.0009801006,0.37716419
3143,0.5023635,0.4983282,0.003357353,0.0006779442,0.69111216,0.68708545,0.003045901,0.000980809,0.37716606
3144,0.50236005,0.4983241,0.0033574647,0.00067849504,0.6911079,0.68708044,0.0030459843,0.0009815188,0.37716797
3145,0.5023566,0.49832,0.0033575788,0.0006790453,0.6911037,0.6870754,0.0030460705,0.000982228,0.37716985
3146,0.5023532,0.49831587,0.0033576912,0.00067959575,0.6910993,0.6870702,0.003046153,0.0009829378,0.37717178
3147,0.5023498,0.49831182,0.0033578062,0.0006801459,0.69109505,0.6870652,0.003046236,0.000983647,0.3771737
3148,0.5023463,0.49830765,0.0033579203,0.00068069866,0.69109076,0.68706006,0.0030463194,0.0009843587,0.37717563
3149,0.5023429,0.49830365,0.0033580344,0.0006812494,0.6910864,0.68705493,0.0030464074,0.0009850706,0.37717754
3150,0.5023394,0.49829945,0.0033581487,0.0006818017,0.69108206,0.68704975,0.0030464903,0.0009857812,0.3771794
3151,0.502336,0.4982954,0.003358262,0.0006823535,0.6910777,0.6870446,0.0030465738,0.0009864924,0.3771814
3152,0.5023326,0.49829134,0.003358373,0.0006829059,0.6910735,0.6870396,0.0030466593,0.0009872039,0.37718323
3153,0.5023291,0.49828714,0.0033584854,0.0006834594,0.69106907,0.6870344,0.0030467405,0.0009879153,0.37718523
3154,0.5023257,0.4982831,0.003358599,0.000684013,0.6910648,0.68702936,0.0030468276,0.0009886303,0.37718716
3155,0.50232226,0.498279,0.003358713,0.0006845658,0.69106054,0.6870243,0.0030469117,0.0009893405,0.37718904
3156,0.5023188,0.4982749,0.0033588272,0.00068511994,0.6910561,0.68701905,0.0030469943,0.0009900538,0.377191
3157,0.50231546,0.4982708,0.003358943,0.0006856744,0.6910519,0.68701404,0.0030470798,0.0009907681,0.37719294
3158,0.502312,0.4982667,0.003359058,0.00068622915,0.69104755,0.6870089,0.0030471652,0.000991482,0.37719485
3159,0.50230855,0.49826258,0.003359173,0.00068678503,0.6910431,0.6870037,0.0030472565,0.0009921986,0.37719682
3160,0.50230515,0.4982585,0.0033592898,0.0006873406,0.6910388,0.68699855,0.0030473408,0.0009929154,0.3771988
3161,0.5023017,0.4982544,0.0033594063,0.0006878968,0.69103444,0.6869934,0.0030474283,0.0009936298,0.37720066
3162,0.50229824,0.4982503,0.00335952,0.0006884531,0.6910302,0.68698835,0.0030475147,0.0009943476,0.3772026
3163,0.50229484,0.4982462,0.0033596354,0.0006890091,0.6910258,0.68698317,0.0030475995,0.000995061,0.3772046
3164,0.5022914,0.49824205,0.0033597518,0.00068956637,0.6910215,0.68697804,0.0030476886,0.0009957802,0.37720656
3165,0.502288,0.498238,0.0033598698,0.0006901226,0.6910171,0.68697286,0.0030477736,0.0009964951,0.37720853
3166,0.5022845,0.49823385,0.0033599855,0.0006906809,0.691013,0.68696785,0.003047863,0.0009972173,0.37721047
3167,0.502281,0.49822968,0.003360103,0.000691239,0.6910085,0.6869626,0.0030479515,0.000997937,0.37721244
3168,0.5022776,0.4982256,0.0033602193,0.0006917957,0.6910043,0.68695754,0.0030480358,0.0009986517,0.3772144
3169,0.5022743,0.49822155,0.0033603332,0.000692355,0.6909999,0.6869524,0.0030481245,0.0009993718,0.37721634
3170,0.5022707,0.49821734,0.00336045,0.0006929137,0.6909955,0.6869472,0.0030482088,0.0010000906,0.37721837
3171,0.5022673,0.49821323,0.0033605653,0.0006934734,0.69099116,0.68694204,0.0030482963,0.0010008109,0.3772203
3172,0.50226384,0.49820915,0.003360679,0.0006940324,0.6909869,0.686937,0.003048382,0.0010015295,0.3772223
3173,0.5022604,0.49820504,0.0033607937,0.0006945918,0.6909825,0.6869318,0.0030484672,0.0010022495,0.37722424
3174,0.50225705,0.49820095,0.003360911,0.0006951524,0.69097817,0.68692666,0.0030485557,0.0010029695,0.37722623
3175,0.50225353,0.49819678,0.0033610263,0.00069571275,0.6909739,0.68692154,0.0030486418,0.0010036911,0.3772282
3176,0.50225013,0.4981927,0.0033611432,0.0006962735,0.69096947,0.68691635,0.00304873,0.0010044163,0.3772302
3177,0.5022466,0.4981885,0.0033612556,0.0006968351,0.69096506,0.6869111,0.0030488167,0.0010051354,0.37723213
3178,0.50224316,0.49818444,0.003361371,0.0006973955,0.6909607,0.686906,0.0030489003,0.001005857,0.3772342
3179,0.50223976,0.4981803,0.0033614873,0.0006979579,0.6909564,0.6869008,0.0030489888,0.0010065794,0.37723613
3180,0.5022363,0.4981762,0.0033616032,0.00069851906,0.69095206,0.68689567,0.0030490772,0.0010073036,0.37723815
3181,0.50223285,0.49817204,0.0033617183,0.00069908187,0.69094765,0.6868905,0.0030491634,0.0010080273,0.37724015
3182,0.50222945,0.498168,0.0033618354,0.00069964456,0.69094336,0.68688536,0.0030492523,0.0010087498,0.37724218
3183,0.50222605,0.49816385,0.003361956,0.0007002079,0.690939,0.68688023,0.0030493431,0.0010094757,0.3772441
3184,0.5022226,0.49815974,0.0033620722,0.00070077175,0.69093454,0.6868749,0.0030494297,0.0010102005,0.37724617
3185,0.5022191,0.4981556,0.0033621877,0.0007013349,0.69093037,0.6868699,0.003049518,0.0010109271,0.37724817
3186,0.5022157,0.49815145,0.0033623066,0.00070190046,0.69092596,0.6868647,0.0030496079,0.0010116507,0.37725016
3187,0.5022122,0.49814734,0.0033624216,0.00070246425,0.6909216,0.68685955,0.0030496945,0.0010123762,0.37725216
3188,0.5022088,0.49814326,0.0033625388,0.00070302805,0.69091725,0.68685436,0.0030497836,0.0010131017,0.3772542
3189,0.5022053,0.49813908,0.0033626535,0.0007035935,0.6909128,0.6868491,0.0030498698,0.0010138289,0.37725616
3190,0.50220186,0.49813494,0.0033627702,0.00070415926,0.69090855,0.68684405,0.003049956,0.001014557,0.37725827
3191,0.50219846,0.49813086,0.0033628838,0.0007047245,0.69090414,0.6868388,0.0030500416,0.0010152842,0.37726024
3192,0.502195,0.4981267,0.0033630014,0.00070529006,0.6908998,0.6868336,0.0030501331,0.0010160118,0.37726226
3193,0.5021915,0.49812254,0.0033631197,0.00070585596,0.6908955,0.68682855,0.003050222,0.001016739,0.3772643
3194,0.50218815,0.49811846,0.003363239,0.00070642383,0.69089115,0.68682337,0.0030503136,0.0010174698,0.37726632
3195,0.5021846,0.4981143,0.003363359,0.00070699136,0.6908868,0.6868182,0.0030504041,0.0010181982,0.37726834
3196,0.5021813,0.49811023,0.003363478,0.00070755964,0.6908824,0.68681294,0.003050494,0.0010189288,0.3772704
3197,0.5021778,0.49810606,0.0033635937,0.0007081283,0.69087803,0.6868078,0.003050586,0.0010196606,0.37727243
3198,0.5021744,0.49810195,0.0033637136,0.0007086958,0.69087374,0.6868027,0.0030506724,0.0010203911,0.37727442
3199,0.50217086,0.4980978,0.0033638335,0.00070926413,0.69086933,0.68679744,0.0030507653,0.0010211202,0.3772765
3200,0.50216746,0.49809366,0.0033639506,0.00070983265,0.6908649,0.6867922,0.0030508528,0.0010218535,0.3772785
3201,0.50216395,0.49808946,0.0033640692,0.00071040285,0.6908606,0.6867871,0.0030509466,0.0010225844,0.3772806
3202,0.5021605,0.49808535,0.0033641874,0.0007109723,0.6908562,0.6867819,0.0030510344,0.0010233164,0.37728265
3203,0.50215715,0.49808127,0.0033643034,0.00071154104,0.69085187,0.6867767,0.0030511199,0.001024049,0.3772847
3204,0.50215364,0.4980771,0.0033644212,0.0007121118,0.6908475,0.6867715,0.003051212,0.0010247821,0.37728673
3205,0.5021502,0.49807295,0.0033645353,0.0007126817,0.6908431,0.6867663,0.0030512968,0.0010255139,0.37728882
3206,0.5021468,0.49806887,0.0033646543,0.00071325264,0.6908388,0.68676114,0.0030513878,0.0010262477,0.37729087
3207,0.5021433,0.4980647,0.0033647725,0.00071382325,0.6908344,0.68675596,0.003051479,0.0010269819,0.37729293
3208,0.5021399,0.4980606,0.00336489,0.00071439554,0.69083,0.6867507,0.0030515688,0.0010277163,0.37729496
3209,0.50213635,0.4980564,0.0033650093,0.0007149681,0.69082564,0.6867455,0.0030516598,0.0010284489,0.37729704
3210,0.50213295,0.4980523,0.0033651278,0.00071553973,0.69082135,0.6867404,0.0030517513,0.0010291858,0.37729913
3211,0.50212944,0.49804813,0.0033652456,0.00071611383,0.6908168,0.6867351,0.0030518377,0.0010299225,0.3773012
3212,0.50212604,0.498044,0.0033653667,0.00071668567,0.6908125,0.6867299,0.003051935,0.001030659,0.37730324
3213,0.5021226,0.4980398,0.0033654813,0.0007172583,0.69080824,0.68672484,0.0030520186,0.0010313954,0.37730533
3214,0.5021191,0.49803573,0.0033655993,0.00071783277,0.6908038,0.6867196,0.0030521085,0.0010321321,0.37730744
3215,0.50211567,0.49803153,0.0033657167,0.00071840605,0.6907994,0.68671435,0.0030521986,0.0010328667,0.3773095
3216,0.5021122,0.4980274,0.003365835,0.00071898015,0.69079506,0.68670917,0.0030522912,0.0010336059,0.37731156
3217,0.5021087,0.4980232,0.0033659542,0.00071955496,0.69079065,0.686704,0.0030523825,0.0010343431,0.3773137
3218,0.50210536,0.49801913,0.0033660731,0.0007201296,0.6907863,0.68669873,0.003052474,0.0010350809,0.3773158
3219,0.5021018,0.49801493,0.0033661895,0.0007207045,0.6907819,0.68669355,0.003052562,0.0010358212,0.37731785
3220,0.5020984,0.4980108,0.0033663125,0.00072128134,0.69077754,0.6866883,0.0030526558,0.0010365596,0.37731993
3221,0.502095,0.49800667,0.0033664322,0.00072185684,0.69077325,0.6866832,0.0030527513,0.0010372997,0.37732208
3222,0.50209147,0.49800253,0.0033665525,0.0007224336,0.6907687,0.6866779,0.0030528435,0.0010380397,0.37732413
3223,0.50208807,0.4979984,0.0033666717,0.0007230099,0.6907644,0.6866727,0.0030529338,0.0010387813,0.37732628
3224,0.5020846,0.49799424,0.0033667914,0.0007235859,0.69076,0.6866675,0.003053025,0.0010395217,0.37732834
3225,0.5020811,0.49799004,0.0033669109,0.000724164,0.6907556,0.6866622,0.003053119,0.0010402628,0.37733048
3226,0.50207764,0.4979859,0.0033670322,0.00072474225,0.69075114,0.68665695,0.0030532097,0.0010410064,0.37733257
3227,0.5020742,0.49798173,0.0033671525,0.0007253199,0.69074696,0.6866519,0.0030533005,0.0010417483,0.3773347
3228,0.50207084,0.49797764,0.0033672736,0.00072589837,0.6907424,0.6866465,0.003053397,0.0010424895,0.3773368
3229,0.5020673,0.4979735,0.0033673942,0.00072647736,0.6907381,0.68664134,0.0030534898,0.001043234,0.37733892
3230,0.5020639,0.4979693,0.0033675143,0.00072705635,0.69073373,0.68663615,0.0030535795,0.0010439774,0.37734103
3231,0.5020605,0.4979652,0.0033676345,0.000727634,0.69072926,0.6866309,0.0030536735,0.0010447187,0.37734318
3232,0.5020569,0.49796095,0.003367754,0.0007282144,0.6907249,0.68662566,0.0030537667,0.0010454624,0.37734526
3233,0.5020535,0.4979568,0.003367874,0.0007287947,0.6907205,0.6866205,0.0030538603,0.0010462076,0.37734744
3234,0.50205004,0.49795264,0.003367995,0.0007293751,0.6907161,0.68661517,0.0030539504,0.0010469551,0.37734956
3235,0.5020466,0.4979485,0.003368115,0.00072995684,0.6907117,0.68661,0.0030540468,0.0010476983,0.37735167
3236,0.5020431,0.49794436,0.003368239,0.0007305366,0.69070727,0.6866047,0.0030541413,0.0010484437,0.37735382
3237,0.5020397,0.4979402,0.003368362,0.00073111895,0.690703,0.6865995,0.0030542351,0.0010491919,0.37735596
3238,0.5020362,0.497936,0.0033684839,0.0007317019,0.69069856,0.6865943,0.0030543301,0.0010499391,0.37735808
3239,0.50203276,0.49793187,0.0033686054,0.0007322842,0.69069415,0.686589,0.0030544258,0.001050685,0.37736022
3240,0.5020293,0.49792773,0.0033687272,0.00073286594,0.69068974,0.6865838,0.003054521,0.0010514344,0.37736234
3241,0.50202584,0.49792355,0.0033688473,0.00073344907,0.6906854,0.6865786,0.0030546116,0.0010521804,0.37736452
3242,0.5020224,0.49791938,0.0033689707,0.0007340323,0.690681,0.6865734,0.0030547066,0.0010529296,0.37736666
3243,0.50201887,0.49791518,0.0033690888,0.00073461473,0.6906765,0.686568,0.0030547995,0.0010536792,0.3773689
3244,0.5020155,0.49791107,0.003369211,0.0007351989,0.6906721,0.6865628,0.0030548945,0.001054428,0.377371
3245,0.50201195,0.49790686,0.0033693349,0.00073578313,0.69066775,0.6865576,0.0030549904,0.001055177,0.37737316
3246,0.5020085,0.4979027,0.0033694566,0.0007363685,0.6906634,0.68655235,0.0030550852,0.0010559267,0.3773753
3247,0.5020051,0.49789858,0.0033695784,0.0007369524,0.6906589,0.6865471,0.0030551825,0.0010566752,0.37737748
3248,0.5020016,0.49789435,0.0033697009,0.0007375389,0.6906545,0.6865418,0.003055275,0.0010574277,0.37737966
3249,0.5019981,0.49789017,0.003369823,0.0007381239,0.69065017,0.6865366,0.0030553692,0.0010581784,0.37738183
3250,0.5019946,0.49788594,0.0033699458,0.00073871104,0.69064575,0.68653136,0.0030554656,0.0010589291,0.377384
3251,0.50199115,0.49788183,0.0033700692,0.00073929696,0.6906414,0.6865261,0.0030555627,0.001059683,0.37738618
3252,0.50198776,0.4978777,0.0033701938,0.0007398834,0.6906369,0.6865208,0.00305566,0.0010604353,0.37738836
3253,0.5019843,0.49787349,0.0033703158,0.000740471,0.6906325,0.68651557,0.003055753,0.0010611892,0.37739056
3254,0.50198084,0.49786934,0.003370438,0.0007410573,0.6906281,0.6865103,0.0030558468,0.0010619408,0.37739268
3255,0.5019773,0.4978651,0.0033705614,0.0007416462,0.6906237,0.6865051,0.0030559436,0.0010626954,0.37739486
3256,0.5019739,0.49786097,0.0033706827,0.00074223377,0.6906193,0.6864998,0.0030560377,0.0010634508,0.3773971
3257,0.5019704,0.4978568,0.0033708042,0.0007428215,0.6906149,0.6864946,0.003056133,0.0010642018,0.37739927
3258,0.50196695,0.49785265,0.0033709246,0.00074341084,0.6906104,0.6864892,0.003056228,0.0010649589,0.3774015
3259,0.50196344,0.49784842,0.003371047,0.0007439989,0.6906062,0.6864841,0.0030563218,0.001065714,0.37740368
3260,0.50196004,0.49784428,0.0033711684,0.000744589,0.69060165,0.6864788,0.0030564156,0.0010664706,0.37740585
3261,0.5019565,0.49784008,0.0033712897,0.0007451781,0.69059736,0.6864736,0.0030565094,0.0010672252,0.37740806
3262,0.5019531,0.49783593,0.0033714115,0.000745769,0.6905929,0.6864683,0.0030566093,0.0010679817,0.3774103
3263,0.5019496,0.49783173,0.0033715332,0.0007463594,0.69058836,0.68646294,0.0030567036,0.0010687393,0.37741244
3264,0.50194615,0.49782753,0.0033716536,0.0007469509,0.6905841,0.6864578,0.003056796,0.001069497,0.37741467
3265,0.50194275,0.4978234,0.0033717752,0.00074754114,0.6905796,0.68645245,0.0030568903,0.0010702555,0.37741685
3266,0.50193924,0.4978192,0.0033718967,0.0007481326,0.6905753,0.68644726,0.0030569853,0.0010710133,0.3774191
3267,0.50193584,0.49781504,0.0033720196,0.000748724,0.6905707,0.6864419,0.0030570813,0.0010717703,0.3774213
3268,0.50193226,0.49781084,0.0033721393,0.00074931665,0.6905664,0.6864367,0.0030571758,0.0010725303,0.37742352
3269,0.5019288,0.49780664,0.0033722622,0.0007499089,0.69056195,0.6864314,0.0030572708,0.0010732884,0.37742576
3270,0.5019253,0.49780244,0.0033723828,0.00075050176,0.6905576,0.68642616,0.0030573646,0.0010740483,0.37742794
3271,0.5019219,0.4977983,0.0033725053,0.0007510953,0.6905531,0.68642086,0.0030574626,0.0010748103,0.3774302
3272,0.50191844,0.49779415,0.0033726292,0.0007516898,0.69054866,0.68641555,0.003057557,0.0010755688,0.37743247
3273,0.5019149,0.49778992,0.003372751,0.00075228297,0.69054437,0.68641037,0.0030576508,0.0010763315,0.3774347
3274,0.50191146,0.49778575,0.0033728706,0.00075287634,0.69053984,0.686405,0.003057747,0.0010770934,0.3774369
3275,0.50190794,0.49778152,0.0033729936,0.0007534722,0.6905354,0.68639976,0.0030578435,0.0010778516,0.37743914
3276,0.50190455,0.49777737,0.0033731181,0.00075406604,0.690531,0.68639445,0.003057942,0.001078615,0.37744132
3277,0.5019011,0.49777317,0.0033732406,0.0007546625,0.69052655,0.68638915,0.0030580359,0.0010793807,0.3774436
3278,0.5018976,0.49776897,0.003373364,0.0007552567,0.69052225,0.68638396,0.0030581336,0.0010801416,0.37744588
3279,0.5018941,0.49776477,0.003373488,0.0007558544,0.69051784,0.68637866,0.0030582317,0.0010809067,0.3774481
3280,0.50189066,0.49776062,0.0033736145,0.00075644994,0.6905133,0.68637335,0.00305833,0.0010816699,0.37745038
3281,0.50188714,0.4977564,0.0033737337,0.00075704645,0.69050896,0.6863681,0.003058426,0.0010824342,0.3774526
3282,0.50188375,0.49775225,0.0033738567,0.0007576432,0.69050443,0.68636274,0.0030585218,0.0010832002,0.37745488
3283,0.50188017,0.497748,0.0033739784,0.00075824145,0.6905001,0.6863575,0.003058615,0.0010839638,0.3774571
3284,0.5018767,0.4977438,0.0033740995,0.00075883773,0.69049567,0.6863522,0.003058714,0.001084728,0.37745938
3285,0.5018733,0.49773964,0.0033742262,0.0007594358,0.69049114,0.6863468,0.0030588105,0.0010854941,0.37746167
3286,0.5018698,0.49773544,0.0033743465,0.00076003437,0.6904866,0.68634146,0.0030589055,0.0010862601,0.3774639
3287,0.50186634,0.49773127,0.003374469,0.0007606341,0.6904823,0.6863363,0.0030590056,0.0010870283,0.37746623
3288,0.5018629,0.49772707,0.0033745978,0.00076123216,0.69047785,0.686331,0.0030591036,0.0010877954,0.3774685
3289,0.50185937,0.49772286,0.003374719,0.00076183205,0.69047344,0.68632567,0.0030591995,0.0010885642,0.3774707
3290,0.5018559,0.49771866,0.0033748439,0.0007624321,0.6904691,0.6863204,0.0030592983,0.00108933,0.37747303
3291,0.5018525,0.49771446,0.0033749663,0.00076303224,0.6904646,0.6863151,0.0030593956,0.0010900993,0.3774753
3292,0.50184906,0.4977103,0.003375094,0.00076363335,0.6904601,0.6863097,0.003059497,0.0010908672,0.37747762
3293,0.50184554,0.4977061,0.0033752173,0.0007642332,0.69045573,0.6863045,0.003059594,0.001091637,0.37747985
3294,0.501842,0.49770182,0.0033753407,0.00076483487,0.69045126,0.68629915,0.0030596876,0.0010924075,0.37748215
3295,0.50183856,0.49769765,0.0033754625,0.0007654373,0.69044685,0.68629384,0.0030597888,0.0010931793,0.37748447
3296,0.50183505,0.49769345,0.0033755868,0.0007660381,0.6904423,0.68628854,0.0030598855,0.0010939479,0.37748674
3297,0.50183153,0.4976892,0.003375713,0.0007666413,0.690438,0.6862833,0.0030599835,0.0010947196,0.37748906
3298,0.50182813,0.49768505,0.003375835,0.0007672438,0.6904335,0.6862779,0.0030600813,0.0010954903,0.37749135
3299,0.5018246,0.49768084,0.00337596,0.0007678475,0.69042903,0.6862726,0.0030601795,0.0010962613,0.37749368
3300,0.50182116,0.49767667,0.0033760846,0.00076845114,0.6904247,0.6862674,0.0030602782,0.0010970371,0.37749594
3301,0.5018177,0.4976724,0.0033762082,0.0007690544,0.69042015,0.68626195,0.003060377,0.0010978068,0.37749824
3302,0.5018142,0.4976682,0.0033763342,0.000769658,0.6904157,0.68625665,0.0030604757,0.0010985808,0.37750056
3303,0.5018107,0.49766397,0.0033764583,0.00077026215,0.69041127,0.68625134,0.0030605718,0.0010993534,0.3775029
3304,0.5018072,0.49765977,0.0033765852,0.0007708679,0.69040686,0.68624604,0.0030606773,0.0011001289,0.3775052
3305,0.50180376,0.49765557,0.0033767114,0.0007714731,0.6904023,0.6862407,0.0030607756,0.001100902,0.3775075
3306,0.5018003,0.49765143,0.003376836,0.0007720775,0.69039786,0.6862353,0.0030608757,0.0011016767,0.37750983
3307,0.5017969,0.4976472,0.0033769654,0.00077268487,0.69039345,0.68623,0.0030609788,0.0011024538,0.37751216
3308,0.5017934,0.497643,0.0033770914,0.00077329075,0.69038904,0.68622476,0.003061076,0.00110323,0.37751448
3309,0.5017898,0.4976387,0.0033772194,0.0007738973,0.69038457,0.6862194,0.0030611772,0.001104006,0.37751678
3310,0.5017864,0.49763456,0.0033773435,0.00077450246,0.69038004,0.68621397,0.0030612785,0.0011047816,0.37751916
3311,0.5017829,0.4976303,0.0033774716,0.00077511155,0.69037557,0.68620867,0.00306138,0.0011055588,0.37752143
3312,0.50177944,0.49762613,0.0033775985,0.0007757196,0.6903712,0.6862034,0.0030614806,0.001106337,0.37752384
3313,0.5017759,0.49762186,0.003377729,0.00077632745,0.69036674,0.68619806,0.0030615833,0.0011071161,0.37752616
3314,0.50177246,0.49761766,0.0033778548,0.0007769358,0.69036233,0.68619275,0.0030616848,0.0011078942,0.37752846
3315,0.50176895,0.49761343,0.0033779836,0.00077754527,0.69035786,0.68618745,0.0030617916,0.0011086721,0.37753087
3316,0.5017655,0.49760923,0.003378112,0.0007781546,0.6903535,0.68618214,0.0030618908,0.0011094519,0.3775332
3317,0.50176203,0.49760503,0.0033782392,0.0007787648,0.69034904,0.6861768,0.0030619919,0.00111023,0.37753552
3318,0.5017585,0.49760073,0.0033783675,0.0007793744,0.6903445,0.6861714,0.0030620939,0.0011110116,0.37753785
3319,0.50175506,0.49759656,0.0033784937,0.00077998405,0.6903401,0.6861661,0.0030621944,0.0011117909,0.37754023
3320,0.50175154,0.49759236,0.003378619,0.00078059454,0.69033563,0.68616074,0.0030622978,0.0011125741,0.3775426
3321,0.50174797,0.49758807,0.0033787447,0.00078120484,0.6903312,0.6861555,0.0030623968,0.0011133543,0.37754494
3322,0.5017446,0.49758393,0.0033788693,0.00078181655,0.6903267,0.6861501,0.003062497,0.0011141354,0.3775473
3323,0.5017412,0.49757972,0.0033789966,0.0007824274,0.6903222,0.6861447,0.003062596,0.001114916,0.3775497
3324,0.5017376,0.49757546,0.0033791228,0.0007830396,0.69031775,0.68613935,0.0030626995,0.0011156995,0.37755203
3325,0.50173414,0.49757123,0.003379251,0.00078365207,0.6903133,0.68613404,0.0030627998,0.0011164829,0.37755445
3326,0.5017307,0.49756703,0.003379377,0.00078426575,0.69030887,0.6861287,0.0030629004,0.0011172665,0.3775568
3327,0.50172716,0.4975628,0.0033795056,0.00078487815,0.69030434,0.68612325,0.0030630035,0.0011180503,0.3775592
3328,0.5017237,0.4975586,0.0033796316,0.000785491,0.6902999,0.686118,0.0030631036,0.001118831,0.37756154
3329,0.5017202,0.4975543,0.0033797566,0.00078610453,0.69029546,0.68611264,0.0030632038,0.0011196189,0.37756392
3330,0.5017168,0.49755016,0.0033798853,0.0007867198,0.690291,0.6861073,0.0030633062,0.0011204052,0.3775663
3331,0.5017132,0.4975459,0.003380011,0.00078733335,0.6902864,0.68610185,0.0030634075,0.0011211897,0.3775687
3332,0.5017097,0.4975416,0.0033801394,0.00078794896,0.690282,0.6860965,0.0030635092,0.0011219744,0.3775711
3333,0.50170624,0.49753743,0.0033802658,0.0007885646,0.6902776,0.6860912,0.003063609,0.0011227635,0.37757346
3334,0.5017027,0.49753314,0.0033803915,0.00078917976,0.69027317,0.6860859,0.0030637134,0.001123549,0.37757587
3335,0.50169927,0.49752894,0.003380518,0.0007897952,0.6902686,0.68608046,0.003063813,0.0011243351,0.3775783
3336,0.5016958,0.49752474,0.0033806444,0.0007904098,0.69026417,0.68607515,0.0030639148,0.0011251203,0.37758067
3337,0.5016923,0.4975205,0.0033807692,0.0007910266,0.6902597,0.6860697,0.0030640163,0.0011259115,0.3775831
3338,0.50168884,0.49751624,0.0033808989,0.00079164363,0.69025517,0.68606436,0.003064119,0.0011266989,0.37758544
3339,0.5016853,0.497512,0.003381026,0.00079226075,0.69025075,0.68605906,0.0030642198,0.0011274891,0.37758788
3340,0.50168175,0.49750775,0.00338115,0.0007928787,0.69024634,0.68605375,0.0030643214,0.0011282763,0.3775903
3341,0.5016783,0.49750352,0.0033812793,0.0007934967,0.6902419,0.6860484,0.0030644238,0.0011290689,0.37759268
3342,0.50167483,0.49749932,0.0033814085,0.0007941146,0.69023734,0.68604296,0.0030645258,0.0011298552,0.37759513
3343,0.5016713,0.49749509,0.003381536,0.00079473294,0.69023293,0.68603766,0.00306463,0.0011306491,0.37759754
3344,0.5016679,0.49749088,0.0033816653,0.00079535315,0.6902284,0.68603224,0.0030647358,0.0011314381,0.37759998
3345,0.5016644,0.49748665,0.0033817901,0.00079597224,0.69022393,0.6860269,0.0030648357,0.0011322295,0.37760243
3346,0.5016609,0.49748236,0.00338192,0.0007965921,0.6902194,0.68602145,0.0030649393,0.0011330241,0.37760487
3347,0.50165737,0.4974781,0.0033820448,0.0007972123,0.690215,0.68601614,0.0030650396,0.0011338114,0.37760723
3348,0.50165385,0.49747387,0.0033821743,0.0007978325,0.69021064,0.68601084,0.0030651453,0.0011346043,0.3776097
3349,0.50165045,0.49746966,0.0033823038,0.0007984523,0.690206,0.68600535,0.0030652473,0.0011353997,0.37761214
3350,0.5016469,0.49746537,0.0033824309,0.00079907576,0.6902015,0.686,0.0030653507,0.001136193,0.3776146
3351,0.5016434,0.49746114,0.0033825594,0.00079969666,0.69019705,0.6859946,0.0030654531,0.0011369872,0.377617
3352,0.5016399,0.49745688,0.0033826875,0.00080031814,0.69019264,0.68598926,0.0030655575,0.0011377803,0.37761945
3353,0.50163645,0.49745265,0.0033828141,0.000800941,0.6901881,0.6859839,0.0030656578,0.0011385761,0.3776219
3354,0.5016329,0.49744844,0.0033829422,0.00080156274,0.6901836,0.6859785,0.0030657633,0.0011393715,0.37762436
3355,0.50162935,0.49744415,0.0033830684,0.00080218574,0.6901791,0.68597305,0.0030658646,0.0011401663,0.3776268
3356,0.50162596,0.49743992,0.0033831992,0.0008028091,0.6901746,0.6859677,0.0030659693,0.0011409634,0.37762925
3357,0.5016224,0.49743566,0.0033833268,0.00080343295,0.69017017,0.6859623,0.0030660725,0.0011417598,0.37763172
3358,0.501619,0.49743146,0.0033834558,0.00080405717,0.69016564,0.6859569,0.0030661789,0.0011425556,0.3776342
3359,0.5016154,0.49742717,0.0033835834,0.00080468145,0.6901612,0.6859516,0.0030662813,0.0011433543,0.37763667
3360,0.5016119,0.49742287,0.0033837103,0.00080530654,0.69015664,0.6859461,0.0030663817,0.0011441521,0.3776391
3361,0.50160843,0.4974187,0.003383839,0.0008059313,0.6901521,0.6859407,0.0030664883,0.0011449492,0.3776416
3362,0.501605,0.4974144,0.0033839666,0.00080655725,0.69014764,0.6859353,0.0030665882,0.0011457482,0.3776441
3363,0.5016014,0.49741015,0.0033840963,0.0008071825,0.6901432,0.68592995,0.003066695,0.0011465504,0.37764654
3364,0.501598,0.49740595,0.003384224,0.0008078093,0.6901386,0.6859245,0.0030667991,0.0011473468,0.377649
3365,0.5015944,0.49740165,0.0033843517,0.0008084356,0.6901342,0.68591917,0.0030669016,0.001148146,0.37765148
3366,0.50159097,0.49739742,0.0033844819,0.0008090633,0.69012964,0.6859137,0.003067008,0.0011489474,0.37765396
3367,0.5015875,0.49739322,0.0033846102,0.00080969033,0.69012535,0.68590844,0.0030671097,0.0011497492,0.37765643
3368,0.501584,0.49738893,0.0033847406,0.0008103179,0.6901207,0.68590295,0.0030672157,0.0011505472,0.37765893
3369,0.5015805,0.4973847,0.0033848658,0.00081094477,0.6901161,0.68589747,0.0030673165,0.0011513515,0.37766144
3370,0.5015769,0.49738035,0.0033849932,0.0008115728,0.69011176,0.68589216,0.0030674199,0.0011521525,0.3776639
3371,0.5015735,0.4973762,0.0033851205,0.00081220176,0.69010705,0.68588656,0.0030675232,0.001152952,0.37766638
3372,0.50157,0.4973719,0.00338525,0.00081283075,0.69010264,0.68588126,0.0030676285,0.0011537558,0.37766892
3373,0.50156647,0.49736762,0.0033853776,0.0008134591,0.69009817,0.6858759,0.0030677307,0.0011545586,0.3776714
3374,0.50156295,0.4973634,0.0033855063,0.00081408897,0.6900937,0.68587047,0.0030678376,0.0011553641,0.37767395
3375,0.5015595,0.49735913,0.0033856356,0.00081471953,0.6900891,0.685865,0.0030679414,0.0011561697,0.3776764
3376,0.5015559,0.49735484,0.0033857664,0.0008153503,0.69008464,0.6858596,0.0030680485,0.0011569727,0.377679
3377,0.50155246,0.4973506,0.0033858959,0.00081598095,0.6900801,0.6858542,0.00306815,0.0011577766,0.37768143
3378,0.50154895,0.49734634,0.0033860253,0.0008166132,0.6900757,0.68584883,0.0030682571,0.0011585844,0.377684
3379,0.5015454,0.49734205,0.0033861555,0.0008172449,0.6900712,0.68584347,0.0030683645,0.0011593892,0.3776865
3380,0.501542,0.49733782,0.0033862833,0.0008178758,0.6900666,0.6858379,0.003068467,0.0011601928,0.37768897
3381,0.5015385,0.4973336,0.0033864144,0.00081850815,0.6900621,0.68583256,0.003068575,0.0011610012,0.37769157
3382,0.501535,0.49732932,0.003386542,0.0008191404,0.69005764,0.68582714,0.003068677,0.0011618106,0.37769404
3383,0.5015315,0.49732503,0.0033866728,0.0008197742,0.6900531,0.6858217,0.003068784,0.0011626176,0.3776966
3384,0.50152797,0.49732074,0.0033868006,0.00082040654,0.6900486,0.6858163,0.003068885,0.0011634246,0.37769914
3385,0.5015245,0.4973165,0.0033869308,0.00082104007,0.6900441,0.68581086,0.0030689929,0.0011642314,0.37770164
3386,0.50152093,0.49731222,0.0033870575,0.0008216738,0.69003963,0.6858055,0.0030690955,0.0011650412,0.37770417
3387,0.5015175,0.49730796,0.0033871892,0.00082230836,0.69003516,0.6858001,0.0030692043,0.0011658514,0.37770677
3388,0.50151396,0.49730366,0.003387316,0.00082294334,0.69003046,0.68579453,0.0030693044,0.0011666595,0.3777093
3389,0.5015104,0.49729937,0.0033874472,0.0008235794,0.6900261,0.6857892,0.0030694115,0.0011674685,0.3777118
3390,0.5015069,0.49729514,0.0033875748,0.00082421495,0.6900216,0.68578374,0.003069519,0.0011682824,0.37771434
3391,0.5015034,0.49729085,0.0033877047,0.0008248496,0.69001704,0.6857783,0.0030696262,0.0011690917,0.37771693
3392,0.5014999,0.49728662,0.003387835,0.0008254879,0.69001245,0.68577284,0.003069728,0.0011699038,0.3777195
3393,0.50149643,0.49728236,0.0033879655,0.0008261234,0.69000787,0.68576735,0.0030698376,0.0011707152,0.37772205
3394,0.5014929,0.49727806,0.0033880954,0.0008267607,0.69000345,0.685762,0.0030699428,0.0011715295,0.37772456
3395,0.50148934,0.49727377,0.0033882237,0.000827398,0.6899989,0.6857565,0.0030700474,0.0011723412,0.37772715
3396,0.5014859,0.49726948,0.0033883539,0.00082803634,0.68999445,0.68575114,0.003070156,0.0011731514,0.37772977
3397,0.50148237,0.4972652,0.0033884847,0.0008286743,0.68998986,0.68574566,0.0030702613,0.0011739673,0.3777323
3398,0.5014789,0.49726096,0.0033886163,0.0008293128,0.68998533,0.6857402,0.0030703691,0.0011747825,0.3777349
3399,0.5014754,0.4972567,0.0033887452,0.0008299507,0.6899808,0.68573475,0.0030704746,0.0011755947,0.37773743
3400,0.5014718,0.49725237,0.0033888773,0.0008305908,0.6899763,0.68572927,0.0030705822,0.0011764115,0.37774003
3401,0.50146836,0.4972481,0.0033890072,0.00083123124,0.6899718,0.68572384,0.0030706872,0.0011772277,0.37774262
3402,0.5014648,0.49724382,0.0033891378,0.0008318703,0.6899672,0.6857184,0.0030707952,0.0011780435,0.3777452
3403,0.5014613,0.4972396,0.0033892689,0.0008325117,0.68996274,0.685713,0.0030709023,0.0011788583,0.37774777
3404,0.5014578,0.49723524,0.003389397,0.00083315163,0.6899583,0.68570757,0.0030710087,0.0011796759,0.37775037
3405,0.5014543,0.49723095,0.00338953,0.0008337926,0.6899537,0.6857021,0.0030711165,0.0011804912,0.37775296
3406,0.5014508,0.49722672,0.0033896584,0.00083443424,0.6899492,0.68569666,0.0030712197,0.0011813109,0.37775558
3407,0.50144726,0.49722242,0.0033897893,0.00083507603,0.68994457,0.6856911,0.0030713282,0.0011821284,0.37775815
3408,0.50144374,0.49721813,0.0033899203,0.0008357179,0.68994015,0.68568575,0.0030714367,0.0011829452,0.37776074
3409,0.5014403,0.49721384,0.0033900507,0.0008363611,0.6899357,0.6856804,0.0030715438,0.0011837668,0.37776336
3410,0.50143677,0.49720955,0.003390181,0.0008370042,0.68993104,0.6856748,0.00307165,0.0011845868,0.37776595
3411,0.50143325,0.49720532,0.0033903122,0.00083764584,0.6899266,0.6856694,0.0030717587,0.0011854059,0.37776855
3412,0.50142974,0.49720103,0.003390441,0.0008382895,0.689922,0.6856639,0.003071862,0.0011862238,0.3777712
3413,0.50142616,0.49719667,0.0033905706,0.0008389347,0.6899174,0.6856584,0.0030719696,0.001187047,0.37777382
3414,0.50142276,0.49719244,0.0033907031,0.00083957857,0.68991286,0.6856529,0.0030720772,0.0011878645,0.37777638
3415,0.50141925,0.49718818,0.0033908319,0.0008402226,0.6899084,0.6856475,0.0030721836,0.0011886865,0.377779
3416,0.50141567,0.49718386,0.0033909618,0.0008408674,0.6899038,0.685642,0.0030722893,0.0011895098,0.37778163
3417,0.50141215,0.49717957,0.0033910917,0.0008415136,0.68989927,0.6856366,0.0030723957,0.0011903334,0.37778428
3418,0.50140864,0.49717528,0.0033912244,0.00084216,0.6898947,0.68563104,0.0030725065,0.0011911563,0.3777869
3419,0.5014052,0.49717098,0.0033913555,0.0008428066,0.6898902,0.6856256,0.003072614,0.0011919801,0.37778953
3420,0.5014016,0.49716663,0.0033914852,0.00084345194,0.6898857,0.6856201,0.0030727205,0.0011928015,0.37779218
3421,0.50139815,0.4971624,0.003391616,0.0008440983,0.68988115,0.6856147,0.003072826,0.0011936253,0.3777948
3422,0.5013946,0.4971581,0.0033917457,0.0008447473,0.68987656,0.68560916,0.0030729338,0.0011944545,0.37779748
3423,0.50139105,0.49715382,0.0033918782,0.00084539363,0.6898721,0.6856038,0.0030730418,0.0011952763,0.3778001
3424,0.50138754,0.49714953,0.003392008,0.00084604195,0.68986744,0.6855982,0.0030731503,0.001196102,0.3778027
3425,0.501384,0.49714518,0.0033921427,0.00084669166,0.6898629,0.6855927,0.003073261,0.0011969284,0.37780535
3426,0.50138056,0.49714094,0.0033922747,0.00084733864,0.68985844,0.6855873,0.0030733726,0.0011977567,0.377808
3427,0.50137705,0.49713665,0.0033924081,0.0008479891,0.6898538,0.68558174,0.003073482,0.0011985826,0.37781066
3428,0.5013735,0.49713236,0.003392541,0.0008486386,0.6898493,0.6855763,0.0030735903,0.001199411,0.37781334
3429,0.50137,0.497128,0.003392674,0.0008492882,0.6898448,0.68557084,0.0030736984,0.0012002385,0.37781602
3430,0.50136656,0.49712378,0.0033928053,0.0008499399,0.6898403,0.6855654,0.0030738101,0.0012010634,0.37781867
3431,0.50136304,0.4971195,0.0033929409,0.00085058965,0.6898356,0.6855598,0.0030739198,0.0012018963,0.37782133
3432,0.5013594,0.49711514,0.0033930722,0.00085124135,0.68983114,0.6855544,0.0030740309,0.0012027229,0.37782398
3433,0.5013559,0.49711078,0.0033932049,0.000851892,0.68982655,0.68554884,0.003074142,0.0012035541,0.3778267
3434,0.50135237,0.4971065,0.0033933392,0.00085254444,0.689822,0.6855434,0.0030742483,0.0012043826,0.3778293
3435,0.5013489,0.49710226,0.0033934724,0.00085319695,0.68981737,0.6855378,0.0030743603,0.0012052126,0.377832
3436,0.50134534,0.4970979,0.0033936033,0.00085384946,0.68981296,0.68553245,0.0030744674,0.0012060461,0.3778347
3437,0.5013418,0.49709362,0.0033937355,0.00085450144,0.68980837,0.6855269,0.0030745794,0.0012068746,0.37783733
3438,0.50133836,0.49708933,0.0033938682,0.0008551549,0.68980384,0.6855214,0.003074687,0.0012077071,0.37784004
3439,0.50133485,0.49708503,0.003393999,0.00085580826,0.6897993,0.68551594,0.0030747983,0.0012085392,0.37784272
3440,0.5013313,0.4970807,0.0033941313,0.0008564625,0.68979466,0.6855104,0.0030749035,0.0012093703,0.3778454
3441,0.50132775,0.49707636,0.0033942617,0.0008571177,0.68979,0.6855048,0.0030750125,0.0012102033,0.37784812
3442,0.5013242,0.49707204,0.0033943949,0.000857773,0.68978554,0.68549937,0.003075124,0.0012110393,0.37785083
3443,0.5013207,0.49706778,0.0033945278,0.00085842813,0.68978107,0.68549395,0.0030752327,0.0012118717,0.37785348
3444,0.5013172,0.4970635,0.0033946598,0.0008590834,0.6897764,0.68548834,0.0030753415,0.0012127068,0.37785622
3445,0.5013136,0.4970591,0.0033947902,0.0008597392,0.68977183,0.68548286,0.0030754497,0.0012135415,0.37785894
3446,0.5013101,0.49705482,0.003394921,0.00086039567,0.68976724,0.6854773,0.0030755582,0.001214378,0.37786162
3447,0.50130665,0.49705052,0.0033950536,0.0008610525,0.6897628,0.6854719,0.003075672,0.0012152124,0.3778643
3448,0.5013031,0.49704617,0.0033951842,0.0008617094,0.6897581,0.6854663,0.0030757762,0.0012160484,0.377867
3449,0.50129956,0.49704188,0.0033953146,0.0008623657,0.68975365,0.68546087,0.0030758854,0.0012168842,0.37786976
3450,0.50129604,0.4970376,0.003395445,0.00086302403,0.6897491,0.6854554,0.0030759932,0.0012177217,0.3778725
3451,0.5012925,0.49703327,0.003395577,0.00086368126,0.6897444,0.6854498,0.0030761028,0.0012185576,0.3778752
3452,0.501289,0.49702898,0.0033957076,0.00086433976,0.68973994,0.68544436,0.0030762109,0.0012193962,0.37787792
3453,0.50128543,0.49702463,0.0033958424,0.0008649992,0.68973535,0.6854388,0.003076321,0.001220234,0.37788066
3454,0.5012819,0.49702033,0.0033959716,0.00086565816,0.6897307,0.6854332,0.0030764313,0.0012210745,0.37788337
3455,0.50127834,0.49701595,0.0033961043,0.0008663179,0.6897261,0.68542767,0.0030765417,0.0012219127,0.37788612
3456,0.5012749,0.49701172,0.0033962368,0.0008669778,0.6897217,0.6854223,0.0030766523,0.0012227519,0.37788886
3457,0.5012715,0.49700743,0.0033963695,0.00086763734,0.689717,0.6854167,0.00307676,0.0012235919,0.37789163
3458,0.50126785,0.49700302,0.0033965018,0.00086829765,0.68971246,0.68541116,0.0030768733,0.0012244323,0.37789437
3459,0.50126433,0.49699873,0.0033966335,0.0008689584,0.6897079,0.6854056,0.0030769834,0.0012252744,0.37789708
3460,0.5012608,0.4969944,0.0033967663,0.00086962146,0.6897033,0.68540007,0.0030770907,0.0012261125,0.37789983
3461,0.5012573,0.4969901,0.0033969015,0.0008702832,0.68969876,0.6853946,0.0030772034,0.0012269567,0.37790257
3462,0.5012538,0.49698582,0.0033970359,0.00087094563,0.68969417,0.68538904,0.003077318,0.0012277997,0.3779053
3463,0.50125027,0.49698153,0.0033971658,0.0008716077,0.6896896,0.6853835,0.0030774246,0.001228641,0.3779081
3464,0.5012467,0.49697715,0.003397299,0.00087226933,0.68968487,0.6853779,0.0030775338,0.0012294847,0.37791085
3465,0.5012432,0.49697286,0.0033974315,0.00087293424,0.6896804,0.6853725,0.0030776449,0.0012303268,0.37791362
3466,0.5012397,0.4969685,0.0033975637,0.0008735973,0.6896758,0.68536687,0.0030777561,0.0012311728,0.37791637
3467,0.50123614,0.49696416,0.0033976978,0.00087426195,0.6896712,0.6853613,0.003077866,0.0012320181,0.37791917
3468,0.5012326,0.49695984,0.0033978317,0.00087492674,0.6896667,0.68535584,0.0030779778,0.0012328622,0.37792194
3469,0.50122905,0.49695548,0.0033979649,0.0008755907,0.68966204,0.68535024,0.0030780882,0.001233708,0.37792474
3470,0.50122553,0.4969512,0.0033980992,0.0008762574,0.68965757,0.6853448,0.0030782025,0.0012345561,0.37792748
3471,0.50122195,0.4969468,0.003398232,0.0008769225,0.6896529,0.68533915,0.0030783133,0.0012354018,0.37793022
3472,0.50121844,0.49694252,0.0033983644,0.0008775884,0.68964833,0.68533367,0.003078423,0.0012362485,0.37793306
3473,0.5012149,0.49693817,0.0033984974,0.0008782544,0.68964374,0.6853281,0.0030785343,0.0012370938,0.37793583
3474,0.5012114,0.49693385,0.0033986312,0.0008789201,0.68963915,0.6853226,0.0030786463,0.0012379414,0.37793863
3475,0.5012078,0.4969295,0.0033987642,0.00087958795,0.6896345,0.685317,0.0030787564,0.0012387901,0.3779414
3476,0.5012043,0.49692518,0.0033988946,0.00088025426,0.68963,0.68531144,0.0030788677,0.001239637,0.37794417
3477,0.50120074,0.49692082,0.0033990317,0.000880923,0.68962544,0.68530595,0.0030789806,0.001240488,0.377947
3478,0.5011973,0.49691647,0.0033991665,0.000881591,0.6896208,0.68530035,0.0030790945,0.0012413387,0.3779498
3479,0.50119376,0.49691218,0.0033992988,0.00088225986,0.68961614,0.68529475,0.0030792064,0.0012421868,0.3779526
3480,0.50119025,0.4969079,0.0033994336,0.00088292826,0.68961155,0.6852892,0.0030793166,0.0012430386,0.3779554
3481,0.50118667,0.4969035,0.003399565,0.0008835981,0.68960696,0.68528366,0.0030794262,0.0012438867,0.37795818
3482,0.5011832,0.49689922,0.0033996992,0.0008842674,0.6896024,0.6852781,0.0030795413,0.0012447377,0.377961
3483,0.50117964,0.49689484,0.0033998352,0.00088493805,0.6895978,0.6852725,0.0030796546,0.0012455917,0.37796378
3484,0.50117606,0.4968905,0.0033999688,0.000885607,0.6895932,0.685267,0.0030797636,0.0012464426,0.3779666
3485,0.50117254,0.49688616,0.0034001002,0.00088627904,0.6895886,0.6852614,0.0030798756,0.0012472976,0.37796947
3486,0.501169,0.4968818,0.0034002375,0.00088694936,0.68958396,0.6852558,0.003079991,0.0012481479,0.3779723
3487,0.5011655,0.4968775,0.0034003726,0.00088762253,0.6895794,0.6852503,0.0030801015,0.0012490009,0.3779751
3488,0.5011619,0.49687308,0.0034005037,0.0008882935,0.6895748,0.68524474,0.003080212,0.0012498572,0.37797794
3489,0.50115836,0.4968688,0.0034006406,0.0008889646,0.6895702,0.6852392,0.003080328,0.0012507101,0.37798077
3490,0.50115484,0.4968644,0.003400771,0.0008896384,0.68956566,0.68523365,0.003080437,0.0012515652,0.3779836
3491,0.5011513,0.49686012,0.0034009058,0.00089031085,0.68956095,0.685228,0.0030805506,0.0012524206,0.3779865
3492,0.50114775,0.49685574,0.0034010392,0.0008909846,0.68955636,0.68522245,0.0030806637,0.0012532749,0.37798932
3493,0.50114435,0.4968515,0.003401173,0.000891659,0.68955183,0.6852169,0.0030807746,0.0012541327,0.37799212
3494,0.5011407,0.49684706,0.0034013074,0.00089233357,0.68954724,0.68521136,0.003080888,0.0012549887,0.37799498
3495,0.50113714,0.4968427,0.0034014424,0.00089300843,0.6895426,0.6852057,0.0030810006,0.001255846,0.37799782
3496,0.5011337,0.4968384,0.0034015751,0.0008936831,0.689538,0.68520015,0.0030811143,0.0012567026,0.3780007
3497,0.5011301,0.49683404,0.0034017088,0.00089435803,0.6895333,0.68519455,0.0030812225,0.0012575634,0.37800354
3498,0.5011265,0.4968297,0.0034018422,0.00089503377,0.68952876,0.685189,0.003081339,0.0012584213,0.3780064
3499,0.501123,0.4968253,0.0034019756,0.00089571014,0.68952405,0.68518335,0.0030814474,0.0012592784,0.37800926
3500,0.5011195,0.496821,0.0034021095,0.00089638645,0.6895195,0.6851778,0.0030815587,0.0012601372,0.37801212
3501,0.5011159,0.49681664,0.003402245,0.0008970632,0.6895149,0.6851722,0.0030816772,0.001260999,0.37801498
3502,0.5011124,0.49681225,0.003402382,0.0008977402,0.6895103,0.68516666,0.0030817916,0.001261857,0.37801784
3503,0.5011089,0.49680796,0.0034025172,0.0008984192,0.6895057,0.68516105,0.0030819047,0.0012627217,0.3780207
3504,0.5011053,0.49680358,0.0034026518,0.0008990966,0.6895011,0.6851555,0.003082021,0.001263579,0.3780236
3505,0.50110173,0.49679917,0.003402788,0.0008997747,0.68949646,0.68514985,0.0030821327,0.0012644421,0.37802646
3506,0.5010982,0.49679485,0.0034029225,0.000900453,0.68949175,0.68514425,0.003082244,0.0012653049,0.3780294
3507,0.50109464,0.4967905,0.003403056,0.0009011325,0.6894872,0.6851387,0.0030823573,0.0012661659,0.37803227
3508,0.5010911,0.49678612,0.0034031898,0.00090181176,0.68948257,0.6851331,0.0030824707,0.0012670284,0.37803513
3509,0.5010876,0.49678183,0.0034033223,0.000902492,0.6894779,0.68512744,0.0030825832,0.0012678927,0.37803802
3510,0.5010841,0.49677745,0.0034034585,0.0009031722,0.68947345,0.685122,0.0030826984,0.0012687544,0.3780409
3511,0.5010805,0.4967731,0.0034035938,0.000903853,0.68946886,0.6851164,0.0030828116,0.001269621,0.37804383
3512,0.501077,0.4967687,0.003403728,0.0009045334,0.6894641,0.6851107,0.0030829262,0.0012704853,0.37804672
3513,0.5010734,0.49676436,0.0034038639,0.0009052142,0.68945956,0.68510514,0.00308304,0.0012713505,0.3780496
3514,0.50106984,0.49675998,0.0034039996,0.00090589724,0.68945485,0.6850995,0.0030831532,0.0012722169,0.37805253
3515,0.5010664,0.49675566,0.0034041381,0.0009065791,0.68945026,0.6850939,0.003083269,0.0012730818,0.37805542
3516,0.50106275,0.49675125,0.0034042727,0.00090726174,0.68944573,0.6850884,0.0030833853,0.0012739482,0.3780583
3517,0.5010593,0.49674693,0.0034044057,0.00090794574,0.68944114,0.6850828,0.003083498,0.0012748172,0.37806126
3518,0.5010557,0.49674255,0.0034045456,0.0009086281,0.68943644,0.6850772,0.0030836163,0.0012756839,0.37806416
3519,0.5010522,0.4967382,0.003404678,0.0009093125,0.6894318,0.6850715,0.003083728,0.0012765505,0.3780671
3520,0.5010486,0.49673384,0.0034048157,0.0009099945,0.6894272,0.6850659,0.0030838444,0.001277422,0.37807
3521,0.5010451,0.49672946,0.0034049493,0.00091067964,0.68942255,0.6850603,0.0030839574,0.0012782904,0.37807298
3522,0.50104153,0.49672508,0.0034050876,0.00091136456,0.689418,0.6850548,0.0030840717,0.0012791567,0.37807587
3523,0.501038,0.49672073,0.0034052178,0.0009120493,0.6894133,0.6850491,0.0030841846,0.0012800279,0.37807876
3524,0.50103444,0.49671635,0.0034053538,0.0009127355,0.6894087,0.6850435,0.0030842996,0.0012808983,0.37808174
3525,0.5010309,0.49671197,0.003405488,0.00091342133,0.68940413,0.6850379,0.0030844118,0.0012817694,0.37808472
3526,0.5010273,0.4967076,0.0034056273,0.0009141079,0.6893995,0.6850323,0.0030845318,0.0012826379,0.3780876
3527,0.5010238,0.49670324,0.0034057638,0.00091479544,0.68939483,0.68502665,0.0030846477,0.001283514,0.3780905
3528,0.50102025,0.49669886,0.003405899,0.0009154823,0.6893902,0.68502104,0.0030847609,0.0012843848,0.37809348
3529,0.50101674,0.4966945,0.0034060352,0.0009161703,0.68938553,0.6850154,0.003084877,0.0012852558,0.37809646
3530,0.50101316,0.49669012,0.0034061715,0.0009168571,0.689381,0.68500984,0.0030849916,0.00128613,0.3780994
3531,0.5010096,0.49668574,0.0034063072,0.00091754645,0.68937624,0.6850042,0.0030851061,0.0012870017,0.3781024
3532,0.50100607,0.4966814,0.0034064383,0.0009182338,0.68937165,0.6849986,0.003085218,0.001287875,0.3781053
3533,0.5010025,0.496677,0.0034065759,0.0009189235,0.68936706,0.68499297,0.003085333,0.00128875,0.3781083
3534,0.500999,0.49667263,0.0034067102,0.0009196132,0.6893624,0.68498737,0.0030854475,0.0012896243,0.37811127
3535,0.5009954,0.49666825,0.003406847,0.0009203037,0.68935776,0.6849817,0.003085563,0.0012905002,0.3781142
3536,0.5009919,0.49666387,0.0034069838,0.00092099415,0.68935305,0.684976,0.0030856826,0.0012913799,0.3781172
3537,0.50098825,0.49665946,0.0034071193,0.0009216835,0.6893484,0.6849704,0.0030857986,0.0012922542,0.37812015
3538,0.5009848,0.49665514,0.0034072555,0.0009223762,0.68934375,0.6849647,0.0030859122,0.0012931286,0.3781231
3539,0.5009812,0.49665076,0.0034073913,0.0009230663,0.6893392,0.6849592,0.0030860277,0.0012940061,0.37812614
3540,0.50097764,0.49664634,0.0034075277,0.00092375773,0.6893346,0.6849535,0.0030861415,0.0012948841,0.3781291
3541,0.5009741,0.49664196,0.0034076625,0.0009244503,0.6893299,0.6849479,0.0030862587,0.0012957617,0.3781321
3542,0.5009705,0.49663758,0.003407801,0.0009251422,0.68932533,0.6849423,0.0030863746,0.0012966401,0.3781351
3543,0.50096697,0.4966332,0.0034079358,0.0009258371,0.6893207,0.68493664,0.003086494,0.0012975204,0.37813804
3544,0.50096345,0.49662885,0.0034080725,0.0009265294,0.68931603,0.684931,0.0030866077,0.0012984017,0.3781411
3545,0.5009599,0.49662447,0.0034082104,0.00092722237,0.6893114,0.6849254,0.0030867243,0.0012992776,0.3781441
3546,0.50095636,0.4966201,0.0034083473,0.00092791737,0.6893067,0.68491966,0.003086841,0.0013001598,0.378147
3547,0.50095284,0.4966157,0.0034084828,0.0009286117,0.68930215,0.6849141,0.0030869562,0.0013010374,0.37815008
3548,0.5009492,0.4966113,0.003408619,0.00092930574,0.6892974,0.6849084,0.0030870733,0.0013019202,0.3781531
3549,0.5009457,0.49660692,0.0034087563,0.0009300023,0.6892927,0.6849028,0.0030871874,0.0013028013,0.3781561
3550,0.5009421,0.49660248,0.0034088911,0.00093069696,0.6892881,0.6848971,0.003087305,0.0013036842,0.37815908
3551,0.50093853,0.49659815,0.003409028,0.0009313934,0.6892835,0.6848915,0.0030874205,0.0013045699,0.3781621
3552,0.50093496,0.4965937,0.003409164,0.00093209016,0.6892788,0.6848858,0.0030875385,0.0013054516,0.3781651
3553,0.50093144,0.49658936,0.0034093016,0.0009327867,0.68927425,0.68488026,0.0030876526,0.0013063329,0.37816814
3554,0.50092787,0.49658495,0.00340944,0.0009334844,0.68926954,0.6848746,0.0030877718,0.0013072176,0.37817115
3555,0.50092435,0.4965806,0.003409576,0.00093418115,0.6892649,0.68486893,0.0030878875,0.0013081023,0.3781742
3556,0.50092083,0.49657622,0.003409709,0.00093487924,0.6892603,0.6848633,0.0030880014,0.0013089866,0.37817723
3557,0.50091726,0.49657184,0.0034098467,0.0009355783,0.6892557,0.6848577,0.0030881146,0.001309871,0.37818027
3558,0.5009137,0.49656743,0.0034099806,0.00093627675,0.68925107,0.68485206,0.0030882347,0.0013107568,0.37818334
3559,0.5009101,0.49656302,0.0034101186,0.00093697594,0.68924636,0.68484634,0.003088349,0.0013116455,0.37818635
3560,0.5009066,0.49655867,0.003410254,0.0009376756,0.6892417,0.6848407,0.0030884638,0.001312531,0.37818936
3561,0.500903,0.49655423,0.0034103864,0.0009383746,0.68923706,0.684835,0.003088577,0.0013134198,0.37819237
3562,0.50089943,0.49654984,0.0034105235,0.00093907455,0.68923235,0.68482935,0.0030886962,0.0013143036,0.37819546
3563,0.5008959,0.4965455,0.0034106583,0.0009397747,0.68922776,0.68482375,0.0030888095,0.0013151909,0.3781985
3564,0.50089234,0.49654108,0.0034107924,0.0009404762,0.689223,0.68481797,0.0030889248,0.0013160813,0.37820157
3565,0.50088876,0.49653667,0.003410927,0.0009411769,0.68921834,0.68481237,0.0030890396,0.0013169708,0.3782046
3566,0.5008852,0.49653226,0.0034110653,0.0009418786,0.68921363,0.68480664,0.003089158,0.0013178588,0.3782077
3567,0.5008816,0.49652785,0.0034112013,0.00094258186,0.6892091,0.6848011,0.0030892757,0.0013187501,0.37821075
3568,0.5008781,0.49652347,0.0034113354,0.000943285,0.68920434,0.6847953,0.0030893886,0.0013196421,0.3782138
3569,0.5008745,0.4965191,0.0034114718,0.0009439878,0.68919975,0.6847897,0.003089509,0.0013205317,0.3782169
3570,0.500871,0.4965147,0.003411607,0.0009446898,0.6891951,0.68478405,0.0030896256,0.0013214222,0.37821996
3571,0.5008674,0.49651027,0.003411743,0.0009453931,0.68919045,0.6847784,0.003089741,0.0013223136,0.378223
3572,0.5008639,0.49650592,0.0034118772,0.0009460968,0.68918574,0.6847727,0.003089854,0.0013232066,0.3782261
3573,0.5008603,0.49650145,0.0034120136,0.0009468012,0.68918115,0.68476707,0.0030899716,0.001324097,0.37822917
3574,0.50085676,0.49649706,0.00341215,0.000947506,0.6891765,0.6847614,0.0030900887,0.0013249926,0.37823224
3575,0.5008532,0.49649268,0.00341229,0.0009482118,0.6891718,0.6847557,0.0030902063,0.001325885,0.3782353
3576,0.5008496,0.49648824,0.0034124253,0.00094891683,0.6891672,0.6847501,0.003090325,0.0013267788,0.3782384
3577,0.5008461,0.49648386,0.0034125631,0.0009496246,0.6891625,0.68474436,0.003090442,0.0013276738,0.3782415
3578,0.50084245,0.49647942,0.0034127005,0.0009503304,0.6891578,0.68473864,0.00309056,0.0013285704,0.37824458
3579,0.50083894,0.49647504,0.0034128353,0.0009510375,0.68915313,0.684733,0.003090677,0.0013294643,0.3782477
3580,0.50083536,0.49647063,0.003412974,0.00095174386,0.6891484,0.68472725,0.0030907916,0.0013303594,0.37825084
3581,0.5008318,0.49646622,0.0034131077,0.00095245324,0.6891438,0.6847216,0.0030909113,0.001331257,0.37825394
3582,0.5008282,0.4964618,0.0034132479,0.0009531608,0.68913907,0.68471587,0.003091028,0.0013321545,0.37825707
3583,0.5008247,0.49645743,0.0034133838,0.0009538691,0.6891345,0.68471026,0.0030911472,0.0013330528,0.3782602
3584,0.5008211,0.496453,0.003413525,0.0009545785,0.6891298,0.6847046,0.0030912666,0.0013339502,0.3782633
3585,0.50081754,0.49644858,0.0034136614,0.00095528713,0.6891251,0.6846989,0.0030913856,0.0013348496,0.37826642
3586,0.50081396,0.49644417,0.0034137983,0.00095599727,0.6891204,0.68469316,0.003091503,0.0013357465,0.3782695
3587,0.5008104,0.49643975,0.0034139368,0.00095670717,0.6891157,0.68468744,0.0030916214,0.0013366458,0.37827265
3588,0.5008068,0.49643534,0.003414073,0.00095741794,0.6891111,0.68468183,0.0030917402,0.001337546,0.37827575
3589,0.5008033,0.49643096,0.0034142106,0.0009581274,0.6891064,0.6846761,0.003091854,0.001338447,0.37827888
3590,0.5007997,0.4964265,0.003414349,0.00095883885,0.68910176,0.6846704,0.003091976,0.0013393472,0.37828204
3591,0.50079614,0.4964221,0.0034144851,0.0009595516,0.68909705,0.68466467,0.003092092,0.0013402512,0.37828514
3592,0.50079256,0.49641767,0.0034146232,0.00096026354,0.6890924,0.684659,0.003092212,0.0013411494,0.3782883
3593,0.5007889,0.49641323,0.0034147599,0.0009609739,0.6890876,0.6846532,0.0030923276,0.0013420525,0.37829143
3594,0.5007854,0.49640885,0.003414896,0.0009616867,0.6890831,0.6846477,0.0030924433,0.0013429534,0.37829456
3595,0.50078183,0.4964044,0.0034150332,0.0009624006,0.68907833,0.6846419,0.003092566,0.0013438558,0.37829772
3596,0.50077826,0.49639997,0.0034151708,0.00096311327,0.6890737,0.68463624,0.0030926827,0.0013447593,0.37830085
3597,0.50077474,0.4963956,0.0034153122,0.0009638274,0.6890691,0.6846306,0.0030928066,0.0013456669,0.37830406
3598,0.50077116,0.4963912,0.0034154486,0.00096454297,0.6890644,0.68462485,0.0030929227,0.0013465716,0.3783072
3599,0.5007676,0.49638677,0.003415586,0.0009652568,0.6890597,0.6846191,0.0030930412,0.0013474758,0.37831035
3600,0.50076395,0.49638224,0.003415726,0.000965973,0.6890549,0.68461335,0.0030931616,0.0013483807,0.3783135
3601,0.5007605,0.49637794,0.0034158644,0.0009666876,0.68905026,0.6846077,0.003093282,0.0013492896,0.3783167
3602,0.50075686,0.49637347,0.0034160018,0.00096740323,0.6890456,0.684602,0.0030934007,0.001350194,0.37831986
3603,0.5007532,0.49636897,0.0034161382,0.00096811965,0.6890409,0.68459624,0.0030935188,0.001351097,0.37832302
3604,0.5007497,0.4963646,0.0034162765,0.0009688369,0.6890362,0.6845905,0.003093636,0.0013520037,0.37832618
3605,0.5007462,0.4963602,0.003416414,0.0009695531,0.6890315,0.6845848,0.0030937556,0.0013529133,0.37832943
3606,0.50074255,0.49635577,0.003416552,0.00097026955,0.6890268,0.6845791,0.0030938734,0.0013538222,0.37833256
3607,0.500739,0.49635133,0.00341669,0.00097098784,0.6890221,0.68457335,0.003093993,0.0013547273,0.3783357
3608,0.50073546,0.4963469,0.0034168295,0.0009717068,0.6890174,0.68456763,0.003094114,0.0013556399,0.37833896
3609,0.5007319,0.4963425,0.0034169652,0.000972425,0.6890127,0.6845619,0.00309423,0.0013565476,0.37834212
3610,0.50072825,0.49633798,0.0034171066,0.00097314426,0.689008,0.6845562,0.0030943505,0.0013574589,0.3783453
3611,0.50072473,0.4963336,0.003417244,0.00097386364,0.68900335,0.68455046,0.0030944725,0.0013583677,0.37834853
3612,0.5007211,0.49632916,0.0034173783,0.00097458274,0.6889987,0.6845448,0.0030945877,0.00135928,0.37835172
3613,0.5007175,0.49632472,0.0034175196,0.0009753021,0.68899393,0.684539,0.0030947097,0.0013601892,0.3783549
3614,0.500714,0.4963203,0.003417657,0.0009760239,0.6889893,0.6845333,0.0030948303,0.0013611049,0.37835813
3615,0.5007104,0.4963159,0.0034177967,0.0009767447,0.6889846,0.6845276,0.0030949507,0.0013620161,0.3783613
3616,0.5007069,0.4963115,0.0034179366,0.0009774673,0.68897986,0.68452185,0.0030950708,0.0013629305,0.37836456
3617,0.50070333,0.49630705,0.0034180752,0.0009781881,0.68897516,0.68451613,0.0030951903,0.0013638424,0.37836778
3618,0.5006997,0.4963026,0.003418216,0.0009789107,0.6889705,0.6845104,0.0030953127,0.0013647561,0.37837097
3619,0.5006961,0.49629813,0.0034183515,0.0009796326,0.68896586,0.68450475,0.0030954296,0.0013656677,0.37837422
3620,0.50069255,0.4962937,0.0034184922,0.0009803551,0.6889611,0.68449897,0.0030955519,0.0013665832,0.37837747
3621,0.5006889,0.4962892,0.0034186316,0.0009810776,0.6889564,0.6844932,0.003095672,0.0013674995,0.37838066
3622,0.50068533,0.49628478,0.0034187702,0.0009818024,0.6889517,0.68448746,0.0030957917,0.0013684164,0.3783839
3623,0.5006818,0.49628034,0.0034189099,0.0009825269,0.688947,0.68448174,0.0030959148,0.0013693314,0.37838715
3624,0.50067824,0.49627596,0.00341905,0.0009832514,0.68894225,0.68447596,0.0030960368,0.0013702485,0.3783904
3625,0.50067466,0.49627152,0.0034191885,0.0009839764,0.68893754,0.68447024,0.0030961556,0.0013711641,0.37839356
3626,0.500671,0.496267,0.0034193287,0.0009847027,0.68893284,0.68446445,0.003096278,0.0013720861,0.37839684
3627,0.50066745,0.49626255,0.0034194672,0.0009854273,0.68892807,0.6844587,0.0030963987,0.0013730015,0.37840012
3628,0.5006639,0.4962581,0.0034196088,0.000986154,0.6889235,0.684453,0.0030965195,0.0013739194,0.37840337
3629,0.5006604,0.4962538,0.003419748,0.0009868807,0.6889187,0.6844472,0.0030966392,0.0013748393,0.3784066
3630,0.5006567,0.49624926,0.0034198868,0.0009876078,0.688914,0.6844415,0.003096762,0.0013757602,0.37840983
3631,0.5006532,0.49624485,0.0034200244,0.000988335,0.6889093,0.6844357,0.0030968788,0.0013766803,0.3784131
3632,0.50064963,0.49624038,0.0034201639,0.0009890625,0.6889046,0.68443,0.0030970026,0.0013775997,0.37841636
3633,0.500646,0.4962359,0.0034203064,0.0009897905,0.6888999,0.6844242,0.0030971272,0.001378519,0.37841964
3634,0.5006424,0.49623147,0.0034204433,0.0009905192,0.68889517,0.6844185,0.003097245,0.0013794432,0.37842292
3635,0.5006388,0.49622697,0.0034205816,0.0009912485,0.6888905,0.6844128,0.0030973672,0.0013803624,0.37842616
3636,0.50063527,0.49622256,0.0034207245,0.0009919789,0.68888575,0.684407,0.003097488,0.0013812857,0.3784295
3637,0.5006317,0.49621812,0.0034208684,0.0009927088,0.6888811,0.6844013,0.0030976157,0.001382211,0.37843272
3638,0.5006281,0.49621367,0.0034210065,0.0009934381,0.6888764,0.68439555,0.003097734,0.0013831325,0.378436
3639,0.50062454,0.4962092,0.0034211471,0.0009941692,0.68887156,0.68438965,0.0030978587,0.0013840576,0.37843934
3640,0.50062096,0.49620476,0.0034212882,0.0009949002,0.68886685,0.6843839,0.0030979791,0.0013849802,0.3784426
3641,0.5006173,0.49620026,0.003421427,0.0009956319,0.6888622,0.68437815,0.0030981018,0.0013859054,0.37844586
3642,0.5006138,0.49619588,0.0034215685,0.0009963631,0.6888575,0.6843724,0.0030982243,0.0013868329,0.37844917
3643,0.50061023,0.4961914,0.0034217117,0.0009970957,0.68885285,0.6843667,0.0030983498,0.0013877605,0.37845245
3644,0.5006066,0.4961869,0.0034218507,0.0009978277,0.688848,0.68436086,0.0030984702,0.0013886846,0.37845576
3645,0.5006031,0.4961825,0.00342199,0.0009985617,0.68884337,0.68435514,0.0030985922,0.0013896107,0.3784591
3646,0.50059944,0.496178,0.003422129,0.0009992945,0.68883866,0.6843494,0.0030987123,0.0013905362,0.37846237
3647,0.50059587,0.49617356,0.0034222684,0.0010000276,0.6888339,0.6843436,0.003098836,0.0013914666,0.37846568
3648,0.5005923,0.49616915,0.0034224053,0.0010007618,0.6888292,0.6843378,0.0030989551,0.0013923947,0.37846902
3649,0.5005887,0.49616465,0.0034225457,0.0010014966,0.6888245,0.6843321,0.0030990788,0.0013933242,0.37847224
3650,0.50058514,0.4961602,0.003422685,0.0010022316,0.6888197,0.68432623,0.0030991982,0.0013942496,0.3784756
3651,0.5005815,0.49615568,0.0034228235,0.0010029674,0.68881506,0.68432057,0.0030993195,0.00139518,0.37847897
3652,0.5005779,0.49615127,0.003422963,0.0010037026,0.6888103,0.6843147,0.0030994401,0.0013961092,0.37848228
3653,0.50057435,0.49614683,0.0034231015,0.0010044391,0.6888056,0.684309,0.0030995652,0.0013970417,0.37848565
3654,0.5005708,0.49614233,0.0034232403,0.0010051759,0.6888008,0.68430316,0.003099683,0.0013979722,0.37848893
3655,0.5005672,0.49613792,0.0034233814,0.0010059145,0.6887961,0.6842974,0.0030998064,0.0013989034,0.37849224
3656,0.50056356,0.4961334,0.0034235187,0.0010066495,0.6887913,0.68429154,0.0030999233,0.0013998373,0.3784956
3657,0.5005599,0.4961289,0.003423657,0.0010073876,0.68878657,0.68428576,0.0031000474,0.0014007672,0.37849894
3658,0.50055647,0.4961245,0.003423797,0.001008125,0.68878186,0.68428,0.0031001675,0.0014016993,0.37850228
3659,0.50055283,0.49612007,0.0034239348,0.001008864,0.68877715,0.68427426,0.0031002904,0.0014026337,0.37850562
3660,0.50054926,0.4961156,0.0034240747,0.0010096023,0.68877244,0.6842685,0.0031004124,0.0014035681,0.37850896
3661,0.5005457,0.4961111,0.0034242137,0.0010103427,0.6887677,0.68426263,0.0031005358,0.0014045008,0.37851235
3662,0.50054204,0.49610662,0.0034243527,0.0010110815,0.6887629,0.68425685,0.0031006564,0.0014054343,0.37851566
3663,0.50053847,0.49610215,0.0034244936,0.0010118212,0.6887583,0.6842512,0.0031007796,0.0014063717,0.37851906
3664,0.5005349,0.4960977,0.0034246328,0.0010125631,0.68875355,0.68424535,0.0031008981,0.0014073051,0.37852243
3665,0.50053126,0.49609318,0.0034247725,0.0010133033,0.68874884,0.68423957,0.0031010231,0.0014082432,0.37852582
3666,0.5005276,0.49608868,0.0034249127,0.0010140451,0.68874407,0.6842337,0.0031011445,0.0014091813,0.37852913
3667,0.5005241,0.49608427,0.003425054,0.0010147868,0.6887393,0.6842279,0.0031012695,0.0014101176,0.37853253
3668,0.50052047,0.49607977,0.003425194,0.00101553,0.68873453,0.68422204,0.0031013892,0.0014110565,0.37853587
3669,0.500517,0.4960754,0.003425332,0.0010162723,0.68872976,0.68421626,0.0031015102,0.0014119953,0.37853923
3670,0.5005134,0.49607086,0.0034254706,0.0010170146,0.6887251,0.68421054,0.0031016346,0.0014129318,0.37854263
3671,0.5005097,0.49606633,0.003425609,0.0010177575,0.6887203,0.68420464,0.003101758,0.0014138694,0.37854603
3672,0.50050616,0.4960619,0.0034257493,0.0010185014,0.68871564,0.6841989,0.0031018776,0.0014148081,0.37854943
3673,0.5005025,0.49605736,0.0034258876,0.0010192451,0.68871087,0.68419313,0.0031019964,0.0014157504,0.37855282
3674,0.50049895,0.49605292,0.003426026,0.0010199896,0.6887061,0.6841873,0.0031021202,0.0014166887,0.37855622
3675,0.5004954,0.49604845,0.0034261667,0.0010207337,0.68870145,0.6841816,0.0031022422,0.0014176281,0.37855962
3676,0.5004918,0.49604398,0.0034263092,0.0010214798,0.6886966,0.68417567,0.0031023691,0.0014185742,0.37856302
3677,0.5004882,0.49603954,0.0034264475,0.0010222262,0.688692,0.68416995,0.0031024902,0.0014195144,0.37856638
3678,0.5004846,0.496035,0.0034265893,0.0010229726,0.6886871,0.68416405,0.0031026162,0.0014204567,0.37856978
3679,0.50048095,0.4960305,0.0034267267,0.00102372,0.68868244,0.6841583,0.0031027352,0.0014214006,0.37857324
3680,0.5004774,0.49602604,0.0034268687,0.0010244665,0.68867767,0.6841525,0.0031028583,0.0014223441,0.37857667
3681,0.5004738,0.4960216,0.0034270065,0.0010252136,0.6886729,0.68414664,0.0031029792,0.0014232881,0.37858006
3682,0.50047016,0.49601707,0.0034271472,0.0010259604,0.6886682,0.68414086,0.0031031056,0.001424232,0.37858346
3683,0.5004666,0.4960126,0.0034272864,0.001026708,0.68866336,0.684135,0.0031032264,0.0014251756,0.3785869
3684,0.50046295,0.49600807,0.0034274266,0.0010274572,0.6886587,0.68412924,0.00310335,0.0014261213,0.37859035
3685,0.5004594,0.49600363,0.0034275693,0.0010282063,0.6886539,0.68412334,0.0031034756,0.0014270666,0.37859374
3686,0.50045586,0.4959992,0.003427709,0.0010289554,0.68864924,0.6841176,0.0031035983,0.0014280116,0.37859717
3687,0.5004523,0.49599472,0.0034278503,0.0010297057,0.68864447,0.6841118,0.0031037217,0.00142896,0.37860063
3688,0.50044864,0.4959902,0.0034279895,0.0010304564,0.68863964,0.6841059,0.003103847,0.0014299095,0.37860402
3689,0.500445,0.4959857,0.0034281306,0.0010312061,0.6886348,0.6841,0.0031039685,0.0014308571,0.37860748
3690,0.5004414,0.49598116,0.0034282722,0.0010319581,0.68863016,0.68409425,0.003104094,0.0014318042,0.3786109
3691,0.50043786,0.49597675,0.0034284152,0.0010327097,0.6886254,0.6840884,0.0031042187,0.0014327522,0.37861443
3692,0.5004342,0.49597222,0.0034285549,0.0010334621,0.6886206,0.68408257,0.003104344,0.0014337023,0.37861785
3693,0.50043064,0.49596772,0.0034286943,0.0010342136,0.68861586,0.6840768,0.0031044628,0.0014346538,0.37862128
3694,0.50042707,0.49596325,0.003428836,0.0010349671,0.68861103,0.6840709,0.0031045903,0.0014356032,0.37862474
3695,0.50042343,0.49595875,0.0034289744,0.0010357199,0.6886063,0.6840651,0.0031047112,0.0014365556,0.37862822
3696,0.5004198,0.49595422,0.0034291157,0.001036474,0.6886016,0.68405926,0.0031048364,0.0014375058,0.3786317
3697,0.5004162,0.49594975,0.003429255,0.0010372276,0.68859684,0.6840534,0.0031049596,0.0014384597,0.37863517
3698,0.50041264,0.49594527,0.003429396,0.0010379817,0.688592,0.6840475,0.003105083,0.0014394077,0.37863865
3699,0.50040907,0.49594077,0.0034295365,0.0010387364,0.68858725,0.6840417,0.0031052076,0.0014403596,0.3786421
3700,0.50040543,0.49593624,0.0034296776,0.0010394917,0.68858254,0.6840359,0.0031053314,0.0014413144,0.37864563
3701,0.50040185,0.49593177,0.0034298184,0.0010402477,0.6885778,0.68403006,0.0031054567,0.0014422684,0.37864906
3702,0.5003982,0.49592724,0.0034299602,0.0010410039,0.688573,0.6840242,0.0031055792,0.0014432229,0.37865257
3703,0.5003946,0.49592274,0.0034300997,0.0010417608,0.6885682,0.6840183,0.0031057056,0.0014441776,0.378656
3704,0.500391,0.4959182,0.0034302406,0.001042517,0.68856347,0.68401253,0.0031058278,0.0014451327,0.37865955
3705,0.50038743,0.49591374,0.0034303826,0.0010432744,0.68855864,0.68400663,0.003105954,0.0014460882,0.37866303
3706,0.5003838,0.49590927,0.003430523,0.0010440322,0.68855387,0.6840008,0.0031060781,0.001447045,0.37866652
3707,0.5003802,0.49590474,0.0034306652,0.0010447908,0.6885491,0.68399495,0.003106202,0.001448004,0.37867
3708,0.5003766,0.49590024,0.003430805,0.0010455484,0.68854433,0.68398905,0.0031063275,0.0014489572,0.37867352
3709,0.50037295,0.4958957,0.0034309456,0.0010463079,0.6885397,0.68398327,0.0031064514,0.0014499171,0.37867698
3710,0.5003693,0.49589118,0.0034310862,0.0010470663,0.68853486,0.68397737,0.0031065764,0.0014508724,0.37868053
3711,0.5003658,0.4958867,0.0034312308,0.0010478266,0.6885301,0.6839715,0.0031067024,0.0014518307,0.37868404
3712,0.50036216,0.4958822,0.003431372,0.0010485878,0.68852526,0.6839656,0.0031068295,0.0014527937,0.3786876
3713,0.50035864,0.49587774,0.0034315158,0.0010493478,0.6885205,0.6839598,0.0031069529,0.0014537523,0.3786911
3714,0.50035495,0.4958732,0.0034316552,0.0010501099,0.6885157,0.68395394,0.0031070798,0.0014547124,0.37869462
3715,0.50035137,0.49586868,0.0034317977,0.0010508698,0.68851095,0.6839481,0.003107206,0.001455671,0.37869817
3716,0.5003478,0.4958642,0.0034319405,0.0010516326,0.6885061,0.6839422,0.0031073308,0.0014566339,0.37870163
3717,0.50034416,0.49585968,0.0034320792,0.0010523938,0.6885013,0.6839363,0.0031074563,0.001457595,0.3787052
3718,0.5003405,0.49585515,0.0034322217,0.0010531573,0.6884967,0.6839305,0.0031075834,0.0014585603,0.37870872
3719,0.50033695,0.49585065,0.0034323626,0.0010539189,0.68849194,0.6839247,0.0031077068,0.0014595207,0.37871224
3720,0.50033337,0.49584618,0.0034325025,0.0010546825,0.6884871,0.6839188,0.003107828,0.0014604806,0.3787158
3721,0.50032973,0.49584165,0.0034326417,0.0010554456,0.6884823,0.6839129,0.003107952,0.0014614457,0.37871933
3722,0.5003261,0.49583712,0.003432784,0.0010562103,0.6884775,0.68390703,0.0031080756,0.0014624073,0.37872288
3723,0.5003226,0.49583268,0.0034329253,0.0010569744,0.6884727,0.68390113,0.0031082025,0.0014633738,0.37872642
3724,0.5003189,0.4958281,0.0034330671,0.0010577398,0.68846804,0.68389535,0.0031083287,0.0014643384,0.37873
3725,0.50031525,0.49582356,0.0034332098,0.001058504,0.6884633,0.6838895,0.003108454,0.0014653027,0.37873352
3726,0.50031173,0.4958191,0.00343335,0.0010592712,0.6884584,0.68388355,0.0031085806,0.0014662668,0.3787371
3727,0.50030804,0.4958145,0.0034334897,0.0010600365,0.68845356,0.68387765,0.0031087033,0.0014672332,0.3787407
3728,0.50030446,0.49581003,0.003433629,0.0010608028,0.6884488,0.6838718,0.0031088276,0.0014682022,0.37874424
3729,0.5003009,0.49580556,0.0034337712,0.0010615691,0.6884442,0.683866,0.003108952,0.0014691686,0.37874782
3730,0.5002973,0.49580103,0.0034339107,0.0010623374,0.68843925,0.68386,0.0031090763,0.0014701355,0.37875137
3731,0.5002937,0.4957965,0.0034340534,0.0010631045,0.6884346,0.6838543,0.0031092037,0.0014711025,0.37875497
3732,0.5002901,0.495792,0.003434196,0.0010638731,0.6884297,0.6838483,0.003109332,0.001472073,0.37875855
3733,0.5002864,0.49578744,0.0034343367,0.0010646422,0.688425,0.6838425,0.0031094558,0.0014730414,0.37876213
3734,0.5002828,0.4957829,0.0034344785,0.0010654117,0.6884201,0.6838365,0.003109582,0.0014740117,0.3787657
3735,0.5002792,0.49577838,0.0034346217,0.0010661805,0.6884154,0.68383074,0.0031097094,0.0014749843,0.3787693
3736,0.5002756,0.49577388,0.0034347645,0.001066951,0.6884105,0.6838248,0.0031098358,0.0014759562,0.37877288
3737,0.5002719,0.49576932,0.0034349049,0.0010677202,0.68840593,0.683819,0.0031099622,0.0014769249,0.37877646
3738,0.50026834,0.49576482,0.0034350466,0.0010684913,0.688401,0.683813,0.0031100889,0.001477895,0.3787801
3739,0.50026476,0.4957603,0.003435187,0.0010692615,0.6883962,0.68380713,0.0031102106,0.0014788675,0.37878367
3740,0.5002611,0.49575576,0.0034353288,0.0010700346,0.6883914,0.6838012,0.003110336,0.0014798415,0.3787873
3741,0.5002575,0.49575123,0.0034354713,0.0010708057,0.68838656,0.6837953,0.0031104637,0.0014808143,0.3787909
3742,0.500254,0.49574676,0.003435612,0.0010715781,0.6883818,0.68378943,0.0031105885,0.0014817883,0.37879452
3743,0.5002503,0.49574214,0.003435754,0.0010723491,0.688377,0.68378353,0.0031107161,0.0014827602,0.37879813
3744,0.5002467,0.49573764,0.0034358967,0.001073123,0.6883722,0.68377763,0.003110842,0.0014837346,0.3788018
3745,0.50024307,0.49573317,0.0034360366,0.0010738965,0.6883674,0.6837718,0.003110969,0.0014847112,0.3788054
3746,0.50023943,0.49572858,0.0034361808,0.0010746714,0.6883627,0.6837659,0.0031110942,0.0014856857,0.378809
3747,0.5002358,0.49572405,0.0034363207,0.0010754446,0.68835783,0.6837599,0.0031112193,0.0014866608,0.37881264
3748,0.5002322,0.49571952,0.0034364646,0.0010762198,0.688353,0.683754,0.0031113476,0.0014876392,0.37881625
3749,0.5002286,0.495715,0.0034366066,0.0010769947,0.6883482,0.68374807,0.003111474,0.0014886179,0.37881988
3750,0.50022495,0.49571046,0.0034367472,0.0010777708,0.68834347,0.6837423,0.0031116016,0.0014895947,0.37882352
3751,0.5002214,0.4957059,0.0034368911,0.0010785474,0.68833864,0.6837363,0.0031117252,0.0014905721,0.3788272
3752,0.50021774,0.49570137,0.0034370327,0.0010793243,0.68833375,0.68373036,0.003111852,0.0014915542,0.37883088
3753,0.5002141,0.49569684,0.0034371752,0.0010801004,0.68832904,0.6837245,0.0031119816,0.0014925307,0.37883446
3754,0.50021046,0.49569225,0.003437317,0.001080878,0.68832415,0.68371856,0.003112107,0.001493512,0.37883812
3755,0.5002069,0.49568778,0.0034374588,0.0010816553,0.6883194,0.68371266,0.0031122356,0.001494491,0.3788418
3756,0.5002033,0.49568325,0.0034376031,0.0010824341,0.6883146,0.68370676,0.0031123608,0.0014954713,0.3788454
3757,0.5001997,0.49567872,0.0034377456,0.001083213,0.6883098,0.68370086,0.0031124912,0.0014964514,0.37884912
3758,0.500196,0.49567413,0.0034378893,0.0010839917,0.688305,0.68369496,0.0031126172,0.0014974349,0.37885275
3759,0.5001924,0.4956696,0.00343803,0.0010847715,0.6883002,0.68368906,0.0031127443,0.0014984173,0.37885642
3760,0.5001888,0.49566507,0.0034381729,0.0010855517,0.68829536,0.6836831,0.0031128689,0.0014993992,0.3788601
3761,0.50018513,0.49566048,0.0034383142,0.0010863316,0.68829054,0.6836772,0.0031129986,0.001500383,0.37886378
3762,0.5001816,0.495656,0.0034384578,0.001087112,0.68828577,0.68367124,0.0031131257,0.0015013665,0.37886745
3763,0.500178,0.49565148,0.0034385996,0.0010878935,0.688281,0.6836654,0.003113252,0.0015023507,0.37887114
3764,0.5001743,0.49564686,0.0034387398,0.0010886748,0.6882761,0.6836594,0.0031133771,0.0015033333,0.3788748
3765,0.5001707,0.49564236,0.0034388832,0.001089456,0.6882713,0.6836535,0.0031135054,0.0015043182,0.3788785
3766,0.5001671,0.4956378,0.003439024,0.0010902383,0.6882665,0.6836476,0.0031136335,0.0015053026,0.37888223
3767,0.50016344,0.49563327,0.0034391666,0.0010910215,0.6882616,0.6836416,0.0031137576,0.0015062898,0.37888587
3768,0.50015974,0.49562865,0.0034393086,0.0010918044,0.68825686,0.6836357,0.0031138894,0.0015072742,0.37888962
3769,0.5001563,0.4956242,0.0034394485,0.001092588,0.688252,0.68362975,0.0031140104,0.0015082603,0.37889332
3770,0.5001526,0.49561962,0.00343959,0.0010933707,0.68824726,0.68362385,0.0031141373,0.0015092519,0.378897
3771,0.5001489,0.495615,0.0034397307,0.0010941555,0.68824244,0.6836179,0.0031142635,0.0015102404,0.3789007
3772,0.5001454,0.49561054,0.0034398732,0.0010949408,0.68823755,0.6836119,0.0031143937,0.0015112293,0.37890443
3773,0.5001416,0.4956059,0.0034400153,0.0010957262,0.6882328,0.683606,0.0031145178,0.0015122159,0.37890813
3774,0.50013804,0.49560142,0.0034401563,0.0010965118,0.6882279,0.68360007,0.0031146444,0.0015132056,0.37891185
3775,0.50013447,0.4955969,0.0034402984,0.0010972992,0.6882231,0.68359417,0.0031147713,0.001514197,0.37891555
3776,0.50013083,0.4955923,0.0034404416,0.0010980847,0.6882183,0.6835882,0.003114899,0.0015151894,0.37891933
3777,0.5001272,0.49558777,0.0034405822,0.00109887,0.68821347,0.6835823,0.003115026,0.0015161787,0.37892303
3778,0.5001236,0.49558324,0.0034407238,0.0010996584,0.6882087,0.68357635,0.0031151522,0.0015171679,0.37892678
3779,0.50012,0.49557868,0.0034408635,0.0011004453,0.6882038,0.6835703,0.0031152805,0.0015181624,0.37893048
3780,0.5001164,0.49557415,0.003441005,0.0011012326,0.688199,0.6835644,0.0031154063,0.0015191545,0.37893426
3781,0.5001127,0.49556953,0.0034411494,0.0011020212,0.68819416,0.68355846,0.0031155366,0.0015201442,0.378938
3782,0.50010914,0.495565,0.0034412937,0.0011028117,0.68818927,0.6835525,0.0031156659,0.00152114,0.37894168
3783,0.50010544,0.4955604,0.003441434,0.0011036005,0.68818444,0.68354654,0.003115792,0.0015221355,0.37894547
3784,0.50010186,0.49555588,0.0034415773,0.0011043898,0.68817973,0.6835407,0.0031159206,0.001523126,0.37894925
3785,0.5000982,0.49555135,0.0034417184,0.0011051805,0.68817496,0.68353474,0.0031160472,0.0015241209,0.37895298
3786,0.5000946,0.49554673,0.0034418616,0.0011059702,0.6881701,0.6835288,0.0031161748,0.0015251194,0.37895676
3787,0.50009096,0.4955422,0.0034420032,0.0011067615,0.68816525,0.6835228,0.0031163024,0.0015261152,0.3789605
3788,0.50008726,0.49553758,0.0034421466,0.0011075537,0.68816036,0.6835168,0.003116429,0.0015271137,0.37896428
3789,0.5000836,0.495533,0.0034422888,0.0011083443,0.68815553,0.6835109,0.003116557,0.0015281074,0.37896806
3790,0.5000801,0.49552852,0.0034424309,0.0011091377,0.6881507,0.68350494,0.003116686,0.0015291063,0.3789718
3791,0.5000765,0.49552393,0.0034425727,0.0011099301,0.6881458,0.6834989,0.0031168147,0.0015301057,0.3789756
3792,0.50007284,0.4955194,0.0034427154,0.0011107234,0.68814117,0.6834931,0.0031169434,0.001531103,0.37897938
3793,0.5000691,0.49551472,0.0034428593,0.001111517,0.6881363,0.6834871,0.0031170705,0.0015321001,0.3789831
3794,0.5000655,0.4955102,0.0034429985,0.0011123115,0.68813133,0.68348104,0.0031171984,0.0015330998,0.37898692
3795,0.50006187,0.49550563,0.0034431433,0.001113105,0.68812656,0.68347514,0.0031173269,0.0015341002,0.3789907
3796,0.5000583,0.49550113,0.0034432844,0.0011139002,0.68812174,0.6834692,0.0031174556,0.0015351044,0.3789945
3797,0.50005466,0.49549657,0.003443428,0.0011146948,0.6881168,0.68346316,0.0031175842,0.001536101,0.37899825
3798,0.50005096,0.49549192,0.0034435708,0.0011154911,0.688112,0.6834572,0.003117711,0.0015371046,0.37900206
3799,0.5000474,0.49548736,0.0034437128,0.0011162867,0.6881072,0.68345124,0.003117842,0.0015381079,0.37900594
3800,0.50004375,0.49548277,0.0034438572,0.0011170843,0.68810236,0.6834453,0.0031179704,0.001539112,0.37900966
3801,0.5000401,0.4954782,0.0034440018,0.0011178802,0.68809754,0.6834393,0.0031181,0.0015401125,0.37901348
3802,0.5000365,0.49547368,0.003444144,0.0011186784,0.68809277,0.6834334,0.0031182303,0.0015411179,0.37901732
3803,0.5000328,0.49546903,0.0034442875,0.0011194767,0.6880879,0.68342745,0.0031183567,0.0015421187,0.37902114
3804,0.5000292,0.4954645,0.0034444318,0.0011202755,0.6880831,0.6834215,0.0031184882,0.0015431246,0.3790249
3805,0.5000256,0.49545994,0.0034445713,0.0011210734,0.6880782,0.6834155,0.003118614,0.0015441295,0.37902877
3806,0.500022,0.4954554,0.0034447156,0.0011218723,0.6880734,0.6834095,0.0031187388,0.0015451338,0.37903255
3807,0.50001824,0.49545074,0.0034448558,0.0011226727,0.68806857,0.68340355,0.0031188703,0.0015461416,0.3790364
3808,0.50001466,0.4954462,0.0034450002,0.0011234711,0.6880637,0.68339753,0.0031190005,0.0015471474,0.37904027
3809,0.500011,0.49544162,0.0034451438,0.0011242722,0.68805885,0.6833916,0.0031191262,0.0015481558,0.3790441
3810,0.50000745,0.49543706,0.003445289,0.0011250742,0.6880541,0.6833856,0.0031192605,0.0015491634,0.3790479
3811,0.50000376,0.49543247,0.0034454304,0.0011258749,0.68804926,0.68337965,0.0031193865,0.001550173,0.37905174
3812,0.5000002,0.49542794,0.003445574,0.0011266766,0.68804437,0.68337363,0.003119519,0.0015511825,0.37905562
3813,0.49999657,0.49542338,0.0034457147,0.001127477,0.68803936,0.68336755,0.0031196473,0.0015521883,0.37905943
3814,0.49999288,0.49541873,0.0034458619,0.0011282803,0.6880346,0.68336165,0.003119777,0.0015531983,0.37906325
3815,0.49998927,0.49541417,0.0034460053,0.0011290831,0.6880298,0.68335575,0.0031199045,0.0015542102,0.37906715
3816,0.4999856,0.49540955,0.003446149,0.001129887,0.68802494,0.68334967,0.0031200363,0.0015552198,0.37907106
3817,0.499982,0.49540502,0.0034462928,0.0011306902,0.68802005,0.68334365,0.0031201653,0.0015562299,0.37907487
3818,0.4999783,0.49540037,0.0034464335,0.001131494,0.6880152,0.6833377,0.003120295,0.0015572424,0.37907875
3819,0.4999747,0.4953958,0.0034465771,0.0011322987,0.68801033,0.68333167,0.0031204221,0.0015582521,0.3790826
3820,0.49997106,0.49539122,0.0034467208,0.0011331039,0.68800545,0.68332565,0.0031205525,0.0015592653,0.3790865
3821,0.49996746,0.49538666,0.0034468633,0.0011339088,0.6880006,0.6833197,0.0031206806,0.00156028,0.37909034
3822,0.49996373,0.495382,0.0034470046,0.0011347154,0.68799573,0.68331367,0.0031208082,0.0015612898,0.37909424
3823,0.49996012,0.49537745,0.0034471466,0.001135521,0.68799096,0.6833077,0.0031209385,0.0015623071,0.37909812
3824,0.49995655,0.49537292,0.0034472889,0.0011363275,0.6879861,0.6833017,0.0031210694,0.0015633216,0.379102
3825,0.49995288,0.4953683,0.0034474335,0.0011371339,0.6879811,0.6832956,0.0031211975,0.0015643365,0.37910587
3826,0.49994922,0.4953637,0.0034475764,0.0011379414,0.6879763,0.68328965,0.0031213274,0.0015653516,0.37910977
3827,0.49994558,0.49535912,0.0034477157,0.0011387486,0.6879715,0.6832837,0.0031214543,0.0015663679,0.3791137
3828,0.49994197,0.49535456,0.0034478586,0.0011395579,0.6879666,0.68327767,0.0031215816,0.0015673854,0.37911758
3829,0.4999383,0.49534994,0.0034480002,0.0011403662,0.6879617,0.6832716,0.0031217127,0.0015684009,0.37912148
3830,0.4999347,0.49534535,0.0034481455,0.0011411768,0.6879569,0.6832656,0.0031218436,0.0015694215,0.37912536
3831,0.499931,0.49534073,0.0034482898,0.0011419855,0.6879521,0.68325967,0.003121973,0.0015704379,0.37912926
3832,0.49992737,0.49533615,0.003448431,0.0011427971,0.6879472,0.68325365,0.003122104,0.0015714556,0.3791332
3833,0.4999237,0.49533153,0.0034485743,0.0011436068,0.6879423,0.6832476,0.0031222296,0.0015724781,0.37913713
3834,0.49992007,0.49532694,0.0034487182,0.0011444176,0.6879375,0.6832416,0.0031223625,0.0015734951,0.379141
3835,0.49991646,0.49532238,0.0034488598,0.0011452286,0.6879326,0.6832356,0.0031224869,0.0015745183,0.37914494
3836,0.4999128,0.49531776,0.0034490034,0.0011460414,0.6879278,0.6832296,0.003122618,0.0015755389,0.3791489
3837,0.49990916,0.49531317,0.0034491455,0.0011468532,0.68792295,0.68322366,0.00312275,0.0015765601,0.3791528
3838,0.49990553,0.49530858,0.003449289,0.0011476662,0.68791795,0.6832175,0.0031228804,0.0015775809,0.3791567
3839,0.49990186,0.49530393,0.0034494314,0.0011484793,0.6879131,0.6832115,0.0031230089,0.0015786032,0.3791607
3840,0.49989825,0.4952994,0.0034495727,0.0011492921,0.68790835,0.68320554,0.0031231379,0.0015796258,0.3791646
3841,0.49989453,0.49529472,0.0034497178,0.0011501074,0.68790334,0.6831994,0.003123269,0.0015806494,0.3791686
3842,0.4998909,0.49529013,0.0034498617,0.0011509203,0.6878986,0.6831935,0.0031233984,0.0015816721,0.3791725
3843,0.49988726,0.4952855,0.003450004,0.0011517361,0.6878937,0.6831875,0.003123529,0.0015826956,0.37917644
3844,0.49988362,0.49528092,0.0034501487,0.001152552,0.6878888,0.68318146,0.0031236587,0.0015837213,0.3791804
3845,0.49988005,0.49527636,0.0034502896,0.0011533669,0.68788403,0.6831755,0.0031237875,0.001584748,0.37918437
3846,0.49987635,0.49527174,0.0034504342,0.0011541831,0.68787915,0.6831694,0.0031239162,0.001585774,0.37918836
3847,0.4998727,0.49526715,0.0034505758,0.0011549996,0.68787426,0.6831634,0.0031240475,0.001586801,0.37919232
3848,0.49986908,0.49526253,0.0034507208,0.0011558163,0.6878693,0.6831573,0.0031241789,0.0015878272,0.37919626
3849,0.4998654,0.4952579,0.0034508617,0.0011566342,0.6878644,0.6831513,0.0031243076,0.0015888506,0.37920022
3850,0.4998618,0.49525332,0.0034510056,0.0011574513,0.68785965,0.68314534,0.0031244366,0.001589882,0.3792042
3851,0.4998581,0.4952487,0.0034511492,0.0011582692,0.6878548,0.6831393,0.0031245693,0.0015909108,0.37920815
3852,0.49985448,0.4952441,0.0034512954,0.001159089,0.68784994,0.6831333,0.0031247013,0.00159194,0.37921214
3853,0.49985084,0.4952395,0.0034514377,0.001159907,0.68784505,0.6831272,0.0031248298,0.0015929703,0.3792161
3854,0.4998472,0.49523488,0.0034515837,0.0011607261,0.68784016,0.6831212,0.0031249633,0.0015939998,0.37922013
3855,0.49984354,0.49523026,0.003451728,0.0011615464,0.6878353,0.6831152,0.0031250927,0.001595028,0.37922412
3856,0.49983987,0.4952256,0.0034518712,0.0011623664,0.6878304,0.6831091,0.0031252264,0.0015960605,0.3792281
3857,0.49983618,0.495221,0.0034520137,0.0011631869,0.68782556,0.6831031,0.003125354,0.0015970931,0.3792321
3858,0.4998326,0.49521643,0.0034521567,0.0011640079,0.6878207,0.68309706,0.0031254853,0.0015981215,0.37923607
3859,0.4998289,0.49521178,0.0034523,0.001164828,0.6878157,0.683091,0.0031256161,0.0015991522,0.37924004
3860,0.49982533,0.49520722,0.0034524447,0.0011656517,0.6878109,0.68308496,0.0031257444,0.001600191,0.3792441
3861,0.4998216,0.49520254,0.0034525855,0.001166474,0.687806,0.6830789,0.0031258767,0.0016012224,0.3792481
3862,0.49981797,0.49519795,0.0034527285,0.0011672957,0.6878011,0.68307287,0.0031260045,0.0016022556,0.37925208
3863,0.49981433,0.49519333,0.0034528703,0.0011681186,0.6877963,0.68306684,0.0031261349,0.0016032906,0.37925613
3864,0.49981067,0.4951887,0.0034530193,0.0011689427,0.6877913,0.6830607,0.00312627,0.0016043239,0.37926018
3865,0.49980703,0.4951841,0.0034531606,0.0011697665,0.6877863,0.68305457,0.0031263996,0.0016053609,0.37926424
3866,0.4998034,0.49517947,0.0034533078,0.0011705916,0.6877816,0.6830486,0.003126534,0.0016063948,0.3792682
3867,0.49979976,0.49517488,0.0034534517,0.0011714173,0.6877767,0.6830426,0.0031266643,0.0016074349,0.37927222
3868,0.49979603,0.4951702,0.0034535963,0.001172243,0.68777174,0.68303645,0.0031267991,0.001608471,0.37927628
3869,0.49979246,0.49516565,0.0034537404,0.0011730685,0.68776685,0.6830304,0.003126929,0.0016095098,0.37928033
3870,0.49978873,0.49516097,0.0034538857,0.001173895,0.687762,0.6830244,0.0031270615,0.0016105475,0.37928435
3871,0.49978513,0.49515638,0.0034540289,0.0011747221,0.68775713,0.6830183,0.0031271938,0.001611584,0.3792884
3872,0.4997815,0.49515176,0.0034541723,0.0011755497,0.6877522,0.68301225,0.003127322,0.0016126254,0.37929246
3873,0.49977785,0.49514714,0.003454315,0.0011763752,0.6877473,0.68300617,0.0031274543,0.0016136641,0.37929648
3874,0.4997741,0.49514246,0.0034544587,0.0011772043,0.68774235,0.6830001,0.0031275852,0.001614704,0.37930053
3875,0.4997705,0.49513787,0.0034546014,0.001178033,0.6877375,0.68299407,0.0031277162,0.0016157429,0.37930462
3876,0.49976686,0.49513325,0.0034547467,0.0011788616,0.6877327,0.68298805,0.003127848,0.0016167855,0.3793087
3877,0.49976316,0.49512857,0.0034548875,0.0011796908,0.6877278,0.68298197,0.003127977,0.0016178273,0.3793127
3878,0.49975953,0.49512395,0.0034550326,0.0011805189,0.6877229,0.68297595,0.003128109,0.0016188691,0.37931678
3879,0.49975586,0.49511933,0.003455177,0.0011813495,0.687718,0.6829698,0.0031282387,0.0016199131,0.37932086
3880,0.4997522,0.4951147,0.0034553194,0.0011821797,0.6877131,0.6829638,0.0031283712,0.0016209547,0.37932494
3881,0.49974856,0.4951101,0.0034554633,0.0011830108,0.6877082,0.68295765,0.0031285041,0.0016219997,0.37932903
3882,0.4997449,0.49510545,0.0034556068,0.0011838432,0.6877033,0.6829516,0.003128635,0.0016230426,0.3793331
3883,0.49974126,0.49510083,0.0034557513,0.0011846758,0.6876984,0.68294555,0.0031287658,0.00162409,0.3793372
3884,0.49973762,0.4950962,0.003455895,0.0011855061,0.6876935,0.68293947,0.0031288965,0.0016251326,0.37934124
3885,0.49973395,0.4950916,0.0034560384,0.0011863385,0.6876885,0.68293333,0.0031290282,0.0016261792,0.37934536
3886,0.49973026,0.4950869,0.003456181,0.0011871741,0.6876837,0.6829273,0.0031291612,0.0016272281,0.37934947
3887,0.49972662,0.4950823,0.0034563274,0.0011880067,0.68767875,0.6829212,0.0031292946,0.0016282697,0.37935355
3888,0.49972293,0.4950776,0.0034564699,0.0011888411,0.68767387,0.68291515,0.003129425,0.0016293209,0.3793577
3889,0.49971932,0.49507302,0.0034566135,0.0011896759,0.6876689,0.682909,0.0031295582,0.0016303669,0.37936175
3890,0.4997157,0.4950684,0.0034567583,0.0011905106,0.68766403,0.68290293,0.003129687,0.0016314153,0.37936592
3891,0.49971202,0.49506378,0.0034569001,0.0011913453,0.6876592,0.6828969,0.003129818,0.0016324633,0.37936997
3892,0.4997083,0.49505907,0.0034570438,0.0011921808,0.68765426,0.6828908,0.003129952,0.0016335131,0.37937412
3893,0.4997047,0.49505448,0.0034571877,0.0011930168,0.68764937,0.68288475,0.0031300806,0.0016345622,0.37937823
3894,0.49970096,0.49504977,0.0034573309,0.0011938533,0.6876444,0.6828786,0.0031302103,0.0016356154,0.3793823
3895,0.49969736,0.49504519,0.0034574738,0.0011946895,0.6876396,0.6828726,0.0031303435,0.0016366652,0.37938648
3896,0.49969363,0.4950405,0.0034576168,0.0011955281,0.6876347,0.6828665,0.0031304753,0.0016377171,0.37939063
3897,0.49969006,0.49503595,0.0034577616,0.0011963659,0.68762976,0.6828604,0.0031306078,0.0016387675,0.3793948
3898,0.4996864,0.49503127,0.003457907,0.0011972049,0.68762493,0.68285435,0.003130742,0.0016398213,0.37939888
3899,0.49968275,0.49502665,0.0034580538,0.0011980437,0.68761986,0.68284816,0.003130877,0.0016408766,0.37940308
3900,0.499679,0.4950219,0.0034581984,0.0011988842,0.68761504,0.6828421,0.0031310108,0.0016419285,0.37940717
3901,0.4996753,0.49501723,0.0034583448,0.001199723,0.6876102,0.68283606,0.0031311428,0.0016429836,0.3794113
3902,0.49967173,0.49501267,0.0034584897,0.0012005647,0.68760526,0.68283,0.0031312746,0.001644038,0.37941548
3903,0.499668,0.495008,0.0034586333,0.0012014052,0.68760026,0.6828238,0.0031314075,0.0016450925,0.3794196
3904,0.4996644,0.49500337,0.0034587774,0.0012022456,0.6875954,0.6828177,0.0031315412,0.0016461482,0.3794238
3905,0.49966076,0.49499875,0.003458921,0.0012030874,0.6875906,0.6828117,0.0031316727,0.0016472073,0.37942794
3906,0.49965706,0.49499407,0.003459066,0.0012039286,0.68758553,0.6828055,0.0031318055,0.001648264,0.37943214
3907,0.49965337,0.4949894,0.0034592084,0.001204771,0.6875806,0.68279934,0.0031319375,0.001649318,0.37943625
3908,0.49964976,0.49498478,0.0034593537,0.0012056129,0.68757576,0.6827933,0.0031320693,0.0016503794,0.3794405
3909,0.49964613,0.49498016,0.0034594983,0.0012064559,0.68757075,0.6827871,0.0031322062,0.001651436,0.37944466
3910,0.4996424,0.49497548,0.0034596438,0.0012072999,0.6875659,0.6827811,0.0031323344,0.001652496,0.3794488
3911,0.49963874,0.4949708,0.0034597856,0.0012081444,0.68756104,0.682775,0.0031324653,0.0016535551,0.37945297
3912,0.49963504,0.49496612,0.0034599286,0.001208988,0.687556,0.6827688,0.0031325964,0.0016546136,0.3794572
3913,0.4996314,0.4949615,0.0034600722,0.0012098335,0.68755126,0.6827628,0.0031327312,0.0016556755,0.3794614
3914,0.49962774,0.49495682,0.0034602163,0.0012106786,0.6875462,0.6827566,0.0031328625,0.0016567367,0.37946555
3915,0.49962407,0.4949522,0.0034603619,0.0012115235,0.68754125,0.68275046,0.0031329975,0.0016577945,0.37946975
3916,0.49962035,0.4949475,0.0034605083,0.001212372,0.68753636,0.6827444,0.0031331314,0.0016588598,0.37947398
3917,0.49961677,0.4949429,0.0034606531,0.00121322,0.6875315,0.6827383,0.0031332646,0.0016599223,0.3794782
3918,0.49961305,0.4949382,0.003460797,0.0012140657,0.6875266,0.68273216,0.003133398,0.0016609855,0.3794824
3919,0.49960947,0.4949336,0.0034609425,0.0012149143,0.68752164,0.682726,0.0031335324,0.0016620492,0.3794866
3920,0.49960575,0.4949289,0.003461088,0.0012157599,0.6875167,0.68271995,0.0031336672,0.0016631145,0.37949082
3921,0.49960208,0.49492422,0.0034612312,0.0012166101,0.68751174,0.6827138,0.0031337983,0.0016641781,0.37949502
3922,0.4995984,0.4949196,0.0034613751,0.0012174583,0.68750685,0.68270767,0.0031339289,0.0016652422,0.37949926
3923,0.4995947,0.49491486,0.0034615188,0.0012183074,0.68750197,0.6827016,0.0031340646,0.0016663105,0.37950343
3924,0.49959105,0.49491024,0.0034616624,0.0012191574,0.6874971,0.6826955,0.003134195,0.0016673774,0.37950772
3925,0.49958745,0.49490562,0.0034618068,0.0012200075,0.68749213,0.68268937,0.0031343272,0.0016684405,0.37951192
3926,0.49958375,0.49490094,0.003461951,0.001220858,0.6874872,0.68268317,0.0031344614,0.001669508,0.37951618
3927,0.49958,0.49489617,0.0034620967,0.001221709,0.68748224,0.68267703,0.003134596,0.001670575,0.37952042
3928,0.49957636,0.49489155,0.003462241,0.0012225611,0.68747747,0.68267107,0.0031347286,0.0016716453,0.37952465
3929,0.49957266,0.49488688,0.0034623872,0.0012234122,0.6874723,0.68266475,0.0031348653,0.0016727127,0.37952888
3930,0.499569,0.4948822,0.00346253,0.0012242647,0.6874674,0.6826587,0.0031349945,0.0016737834,0.37953317
3931,0.4995653,0.49487752,0.0034626708,0.0012251162,0.6874625,0.68265253,0.0031351272,0.0016748498,0.37953743
3932,0.4995617,0.4948729,0.0034628178,0.0012259698,0.6874576,0.68264645,0.0031352623,0.0016759227,0.3795417
3933,0.49955797,0.4948682,0.0034629598,0.0012268238,0.6874526,0.68264025,0.0031353966,0.0016769926,0.3795459
3934,0.4995543,0.4948635,0.0034631055,0.0012276759,0.6874478,0.68263423,0.003135526,0.0016780626,0.37955016
3935,0.49955067,0.4948589,0.0034632483,0.0012285317,0.6874429,0.6826281,0.003135663,0.0016791372,0.37955445
3936,0.49954703,0.49485427,0.0034633947,0.0012293868,0.68743783,0.68262184,0.0031357964,0.001680207,0.3795587
3937,0.49954328,0.4948495,0.0034635386,0.001230243,0.68743294,0.68261576,0.0031359273,0.0016812833,0.37956297
3938,0.4995397,0.4948449,0.0034636843,0.0012310987,0.687428,0.6826096,0.0031360623,0.0016823545,0.37956727
3939,0.499536,0.4948402,0.0034638285,0.0012319537,0.6874231,0.6826035,0.0031361936,0.0016834302,0.37957156
3940,0.4995323,0.49483553,0.0034639721,0.0012328106,0.68741816,0.68259734,0.003136328,0.0016845017,0.37957588
3941,0.49952868,0.4948309,0.0034641174,0.0012336673,0.6874132,0.6825912,0.0031364604,0.001685576,0.37958008
3942,0.49952495,0.49482617,0.0034642601,0.0012345255,0.68740827,0.68258506,0.0031365966,0.0016866555,0.3795844
3943,0.49952126,0.49482146,0.0034644075,0.0012353841,0.6874033,0.68257886,0.003136731,0.0016877302,0.37958866
3944,0.49951756,0.49481678,0.003464553,0.0012362415,0.68739843,0.6825728,0.0031368644,0.0016888058,0.379593
3945,0.4995139,0.4948121,0.0034646976,0.0012371005,0.6873935,0.6825666,0.0031370008,0.0016898835,0.37959728
3946,0.49951023,0.49480742,0.0034648401,0.0012379591,0.68738854,0.68256044,0.0031371296,0.0016909608,0.37960163
3947,0.4995066,0.49480277,0.0034649826,0.0012388182,0.68738353,0.6825542,0.0031372618,0.0016920387,0.3796059
3948,0.49950293,0.49479812,0.003465128,0.0012396796,0.6873786,0.68254805,0.0031373962,0.0016931151,0.37961024
3949,0.49949923,0.49479342,0.0034652718,0.0012405405,0.68737376,0.682542,0.0031375303,0.0016941964,0.37961456
3950,0.4994955,0.4947887,0.003465416,0.0012413997,0.6873687,0.68253577,0.0031376656,0.0016952776,0.37961888
3951,0.49949187,0.49478406,0.00346556,0.0012422617,0.6873638,0.6825296,0.0031377983,0.0016963554,0.37962317
3952,0.49948823,0.4947794,0.0034657044,0.0012431229,0.68735886,0.6825235,0.0031379282,0.001697436,0.3796275
3953,0.49948457,0.49477473,0.0034658504,0.0012439874,0.68735385,0.6825173,0.003138065,0.0016985212,0.37963185
3954,0.49948084,0.49477,0.003465996,0.0012448493,0.68734896,0.68251115,0.0031382015,0.0016996018,0.3796362
3955,0.49947718,0.49476534,0.0034661365,0.001245713,0.68734413,0.6825051,0.0031383354,0.0017006829,0.37964055
3956,0.49947345,0.4947606,0.0034662844,0.0012465768,0.6873391,0.6824989,0.0031384686,0.0017017669,0.37964484
3957,0.49946985,0.49475598,0.0034664308,0.0012474416,0.6873341,0.6824927,0.0031386053,0.001702849,0.3796492
3958,0.4994661,0.49475121,0.0034665754,0.0012483071,0.68732905,0.6824864,0.0031387382,0.0017039353,0.37965354
3959,0.49946243,0.49474654,0.0034667188,0.0012491702,0.6873242,0.68248034,0.0031388754,0.0017050174,0.3796579
3960,0.49945876,0.49474186,0.0034668646,0.001250036,0.68731934,0.6824742,0.0031390102,0.0017061017,0.37966228
3961,0.49945512,0.4947372,0.0034670096,0.0012509018,0.68731445,0.6824681,0.0031391436,0.0017071889,0.37966663
3962,0.49945137,0.49473247,0.0034671545,0.0012517691,0.6873093,0.6824618,0.0031392756,0.0017082741,0.379671
3963,0.4994477,0.4947278,0.003467298,0.0012526358,0.6873045,0.6824557,0.0031394076,0.001709362,0.37967536
3964,0.4994441,0.49472314,0.003467443,0.0012535012,0.6872995,0.68244946,0.0031395447,0.0017104492,0.3796797
3965,0.49944037,0.4947184,0.0034675885,0.00125437,0.6872945,0.68244326,0.0031396816,0.0017115343,0.3796841
3966,0.49943668,0.4947137,0.0034677342,0.0012552388,0.68728954,0.6824371,0.0031398155,0.0017126244,0.3796885
3967,0.49943307,0.49470907,0.0034678774,0.0012561074,0.68728465,0.682431,0.0031399506,0.001713716,0.37969285
3968,0.49942932,0.4947043,0.0034680224,0.0012569755,0.6872797,0.6824248,0.0031400812,0.0017148049,0.37969723
3969,0.49942565,0.49469966,0.003468168,0.0012578455,0.6872747,0.6824186,0.003140218,0.0017158919,0.3797016
3970,0.4994219,0.4946949,0.003468313,0.001258715,0.6872696,0.6824123,0.0031403548,0.0017169855,0.379706
3971,0.4994183,0.49469024,0.0034684574,0.0012595858,0.68726474,0.6824062,0.0031404877,0.0017180716,0.37971044
3972,0.49941456,0.4946855,0.003468601,0.0012604565,0.6872598,0.6824,0.0031406244,0.0017191657,0.37971482
3973,0.49941087,0.4946808,0.0034687463,0.0012613274,0.68725485,0.68239385,0.0031407576,0.0017202559,0.37971923
3974,0.4994072,0.4946761,0.0034688907,0.0012621983,0.6872498,0.6823876,0.0031408924,0.0017213497,0.37972358
3975,0.49940357,0.49467143,0.0034690353,0.0012630713,0.6872449,0.6823814,0.0031410253,0.0017224447,0.37972805
3976,0.49939984,0.49466673,0.0034691812,0.0012639448,0.6872399,0.6823752,0.0031411613,0.0017235386,0.37973243
3977,0.49939612,0.494662,0.0034693242,0.0012648192,0.6872349,0.68236893,0.0031412966,0.0017246322,0.37973687
3978,0.4993925,0.49465734,0.0034694686,0.0012656912,0.68722993,0.6823628,0.0031414307,0.0017257248,0.3797413
3979,0.49938878,0.4946526,0.0034696134,0.0012665655,0.68722504,0.68235666,0.0031415634,0.0017268193,0.37974572
3980,0.4993851,0.4946479,0.0034697575,0.0012674393,0.68722004,0.6823504,0.0031416947,0.0017279144,0.37975013
3981,0.49938145,0.4946432,0.0034698995,0.0012683144,0.6872151,0.68234426,0.0031418302,0.0017290133,0.37975457
3982,0.49937773,0.4946385,0.003470043,0.0012691885,0.68721,0.682338,0.0031419643,0.0017301072,0.379759
3983,0.499374,0.49463376,0.003470189,0.0012700654,0.68720514,0.6823318,0.003142102,0.0017312061,0.37976342
3984,0.49937037,0.49462909,0.0034703345,0.0012709413,0.6872001,0.6823256,0.0031422349,0.0017323046,0.37976786
3985,0.49936673,0.49462444,0.0034704797,0.001271818,0.68719524,0.68231946,0.0031423708,0.0017334014,0.37977234
3986,0.499363,0.49461967,0.0034706213,0.0012726949,0.6871901,0.68231314,0.0031425036,0.0017345009,0.3797768
3987,0.49935928,0.49461493,0.0034707675,0.0012735706,0.6871853,0.682307,0.0031426367,0.0017356001,0.37978122
3988,0.49935558,0.49461025,0.0034709114,0.00127445,0.6871802,0.68230075,0.0031427727,0.0017367029,0.3797857
3989,0.49935192,0.49460554,0.003471056,0.0012753283,0.6871753,0.6822946,0.0031429082,0.0017377997,0.37979013
3990,0.49934822,0.49460083,0.0034712018,0.0012762046,0.6871703,0.68228835,0.0031430456,0.0017389017,0.37979463
3991,0.49934453,0.4945961,0.00347135,0.0012770875,0.68716526,0.6822821,0.0031431818,0.001740003,0.37979907
3992,0.49934086,0.49459141,0.0034714967,0.0012779655,0.6871604,0.68227595,0.00314332,0.001741107,0.37980354
3993,0.49933714,0.49458665,0.0034716413,0.0012788458,0.68715537,0.68226975,0.0031434542,0.0017422084,0.379808
3994,0.49933353,0.494582,0.0034717866,0.001279727,0.6871505,0.68226355,0.0031435913,0.0017433141,0.37981248
3995,0.49932978,0.49457723,0.0034719326,0.0012806094,0.6871454,0.6822573,0.0031437252,0.0017444174,0.37981698
3996,0.49932614,0.49457255,0.003472078,0.0012814888,0.6871405,0.68225116,0.0031438621,0.0017455167,0.3798214
3997,0.49932238,0.4945678,0.0034722218,0.0012823713,0.6871355,0.6822449,0.0031439976,0.0017466232,0.37982595
3998,0.49931866,0.49456304,0.0034723685,0.0012832541,0.6871305,0.68223864,0.0031441322,0.0017477305,0.37983045
3999,0.49931508,0.49455842,0.0034725117,0.0012841375,0.6871255,0.6822324,0.0031442684,0.0017488353,0.3798349
4000,0.49931133,0.49455366,0.0034726567,0.0012850196,0.6871205,0.6822262,0.0031444037,0.0017499436,0.37983945
4001,0.49930766,0.49454895,0.0034728006,0.0012859043,0.6871156,0.68222,0.0031445383,0.0017510516,0.3798439
4002,0.49930394,0.4945442,0.003472946,0.0012867893,0.68711054,0.6822137,0.0031446745,0.0017521583,0.37984845
4003,0.49930027,0.4945395,0.0034730895,0.0012876726,0.68710566,0.6822076,0.0031448076,0.0017532666,0.37985298
4004,0.49929658,0.4945348,0.0034732353,0.0012885588,0.68710065,0.6822013,0.0031449446,0.0017543744,0.37985748
4005,0.49929288,0.49453005,0.003473382,0.0012894438,0.68709564,0.68219507,0.003145079,0.0017554852,0.379862
4006,0.49928918,0.49452534,0.003473525,0.0012903311,0.68709064,0.6821888,0.003145217,0.0017565921,0.3798665
4007,0.49928546,0.49452057,0.003473674,0.0012912179,0.6870856,0.6821826,0.0031453539,0.0017577008,0.379871
4008,0.49928182,0.4945159,0.0034738148,0.0012921041,0.68708074,0.6821764,0.0031454873,0.0017588151,0.37987557
4009,0.49927816,0.4945112,0.003473961,0.0012929898,0.6870757,0.6821701,0.0031456237,0.0017599226,0.37988007
4010,0.49927443,0.49450645,0.003474107,0.0012938787,0.6870707,0.68216395,0.003145758,0.0017610358,0.3798846
4011,0.4992707,0.49450168,0.0034742523,0.001294768,0.6870657,0.6821577,0.0031458945,0.0017621487,0.3798892
4012,0.49926695,0.4944969,0.0034743953,0.0012956571,0.6870607,0.6821514,0.0031460302,0.0017632608,0.37989372
4013,0.49926332,0.49449223,0.0034745398,0.0012965454,0.6870557,0.6821452,0.003146165,0.0017643746,0.37989825
4014,0.4992596,0.49448746,0.0034746847,0.0012974342,0.6870507,0.6821389,0.0031463036,0.0017654876,0.3799028
4015,0.49925593,0.49448276,0.0034748297,0.0012983244,0.68704575,0.6821327,0.0031464372,0.0017666023,0.37990737
4016,0.49925223,0.49447805,0.003474974,0.0012992168,0.6870407,0.6821264,0.0031465706,0.0017677173,0.37991193
4017,0.4992485,0.49447328,0.003475119,0.0013001069,0.6870357,0.68212014,0.0031467082,0.0017688348,0.37991646
4018,0.49924487,0.4944686,0.0034752656,0.0013009987,0.68703073,0.68211395,0.003146846,0.0017699484,0.37992105
4019,0.49924114,0.49446386,0.0034754106,0.0013018888,0.6870258,0.6821077,0.0031469811,0.0017710642,0.37992558
4020,0.49923742,0.4944591,0.0034755543,0.0013027819,0.6870208,0.6821015,0.0031471148,0.0017721828,0.3799302
4021,0.49923375,0.49445438,0.0034757,0.001303674,0.6870158,0.6820952,0.0031472521,0.0017733008,0.37993476
4022,0.49923003,0.49444962,0.0034758449,0.0013045673,0.68701077,0.682089,0.0031473893,0.0017744183,0.37993938
4023,0.49922636,0.4944449,0.0034759906,0.0013054605,0.68700576,0.68208265,0.0031475255,0.0017755372,0.37994394
4024,0.49922264,0.49444014,0.0034761343,0.001306356,0.6870007,0.6820764,0.00314766,0.0017766579,0.3799485
4025,0.499219,0.49443546,0.003476278,0.001307248,0.68699574,0.6820702,0.003147792,0.0017777769,0.3799531
4026,0.49921525,0.4944307,0.0034764227,0.0013081438,0.6869907,0.6820639,0.0031479294,0.001778897,0.3799577
4027,0.49921155,0.49442595,0.00347657,0.0013090407,0.6869858,0.6820577,0.0031480687,0.001780019,0.37996227
4028,0.49920782,0.49442118,0.0034767138,0.0013099364,0.68698084,0.6820515,0.0031482046,0.0017811378,0.37996688
4029,0.49920416,0.49441648,0.00347686,0.0013108326,0.6869757,0.68204516,0.0031483422,0.0017822591,0.3799715
4030,0.49920037,0.49441165,0.0034770044,0.0013117308,0.6869707,0.68203884,0.0031484787,0.0017833832,0.37997612
4031,0.4991967,0.49440694,0.0034771499,0.0013126277,0.68696564,0.6820325,0.0031486172,0.0017845108,0.37998074
4032,0.49919307,0.49440223,0.0034772954,0.0013135254,0.68696076,0.6820264,0.003148752,0.001785629,0.3799853
4033,0.49918938,0.4943975,0.0034774416,0.0013144229,0.6869557,0.68202,0.0031488861,0.0017867571,0.37998998
4034,0.49918562,0.49439272,0.003477582,0.0013153234,0.6869507,0.68201375,0.003149022,0.0017878811,0.37999457
4035,0.49918196,0.494388,0.0034777266,0.0013162205,0.68694574,0.68200755,0.0031491546,0.001789007,0.3799992
4036,0.49917823,0.49438325,0.0034778705,0.0013171204,0.68694067,0.6820013,0.003149292,0.001790133,0.38000384
4037,0.4991745,0.49437848,0.0034780141,0.0013180202,0.68693566,0.681995,0.003149427,0.0017912578,0.38000846
4038,0.4991709,0.4943738,0.0034781566,0.0013189205,0.68693066,0.6819887,0.003149562,0.0017923851,0.3800131
4039,0.4991672,0.4943691,0.0034782994,0.0013198218,0.68692553,0.68198234,0.0031496964,0.0017935107,0.3800178
4040,0.49916342,0.49436426,0.0034784437,0.0013207223,0.6869206,0.68197614,0.0031498314,0.0017946397,0.3800224
4041,0.49915975,0.49435955,0.003478587,0.0013216236,0.6869156,0.6819698,0.0031499674,0.0017957668,0.38002706
4042,0.49915606,0.49435478,0.003478731,0.0013225279,0.68691057,0.68196356,0.0031501027,0.001796895,0.3800317
4043,0.49915236,0.49435005,0.0034788733,0.0013234294,0.68690556,0.6819573,0.0031502377,0.001798023,0.38003635
4044,0.49914864,0.49434528,0.0034790195,0.0013243333,0.6869006,0.68195105,0.0031503753,0.0017991555,0.380041
4045,0.49914497,0.49434057,0.0034791634,0.0013252357,0.6868955,0.68194467,0.0031505078,0.001800285,0.3800457
4046,0.49914125,0.4943358,0.0034793073,0.0013261391,0.6868904,0.68193835,0.0031506484,0.0018014166,0.38005036
4047,0.49913746,0.49433097,0.0034794516,0.0013270432,0.6868855,0.68193215,0.0031507793,0.0018025488,0.380055
4048,0.49913383,0.49432626,0.003479598,0.0013279498,0.6868805,0.6819259,0.003150918,0.0018036828,0.3800597
4049,0.49913013,0.49432153,0.0034797401,0.0013288548,0.68687546,0.6819196,0.003151055,0.0018048135,0.38006437
4050,0.49912637,0.49431676,0.0034798821,0.0013297605,0.6868704,0.68191326,0.0031511881,0.0018059458,0.38006905
4051,0.49912268,0.494312,0.0034800244,0.0013306673,0.68686545,0.68190706,0.0031513204,0.0018070772,0.38007373
4052,0.49911895,0.49430722,0.003480169,0.0013315732,0.68686044,0.68190074,0.0031514599,0.001808215,0.38007846
4053,0.49911532,0.4943025,0.0034803117,0.0013324794,0.68685544,0.6818945,0.003151593,0.0018093485,0.3800831
4054,0.4991116,0.49429774,0.0034804558,0.0013333876,0.68685037,0.68188816,0.003151731,0.0018104853,0.38008785
4055,0.49910778,0.4942929,0.003480598,0.0013342944,0.68684536,0.68188184,0.0031518654,0.0018116183,0.3800925
4056,0.4991042,0.49428827,0.0034807397,0.0013352032,0.68684036,0.6818756,0.003151997,0.0018127576,0.3800972
4057,0.49910048,0.4942835,0.0034808824,0.0013361117,0.6868352,0.6818692,0.0031521332,0.0018138917,0.38010198
4058,0.49909672,0.49427867,0.0034810228,0.0013370209,0.6868303,0.681863,0.0031522664,0.00181503,0.38010663
4059,0.49909303,0.4942739,0.0034811648,0.0013379313,0.68682516,0.68185663,0.003152398,0.0018161683,0.38011134
4060,0.49908933,0.4942692,0.0034813085,0.0013388402,0.6868202,0.6818504,0.0031525337,0.001817307,0.38011605
4061,0.49908563,0.49426442,0.0034814489,0.0013397507,0.68681514,0.68184406,0.0031526692,0.0018184428,0.3801208
4062,0.49908185,0.4942596,0.003481594,0.0013406627,0.68681014,0.68183774,0.003152804,0.0018195846,0.3801255
4063,0.49907824,0.49425492,0.0034817364,0.001341575,0.68680525,0.68183154,0.003152942,0.0018207242,0.38013023
4064,0.49907452,0.49425015,0.0034818812,0.0013424865,0.6868001,0.68182516,0.0031530752,0.0018218666,0.380135
4065,0.4990708,0.49424535,0.0034820298,0.0013434009,0.68679506,0.68181884,0.0031532142,0.0018230097,0.38013974
4066,0.49906707,0.49424058,0.0034821734,0.0013443136,0.68679,0.6818125,0.003153353,0.0018241497,0.3801445
4067,0.49906334,0.4942358,0.0034823183,0.0013452271,0.686785,0.6818062,0.0031534885,0.0018252949,0.3801492
4068,0.49905965,0.49423105,0.0034824617,0.0013461419,0.68678004,0.68179995,0.0031536235,0.0018264367,0.38015392
4069,0.49905595,0.49422628,0.0034826056,0.001347055,0.6867749,0.6817936,0.003153759,0.0018275811,0.3801587
4070,0.49905226,0.49422154,0.0034827474,0.0013479688,0.68676996,0.6817873,0.003153893,0.0018287227,0.3801635
4071,0.4990485,0.49421674,0.003482889,0.0013488857,0.6867649,0.681781,0.0031540308,0.0018298681,0.38016823
4072,0.4990448,0.49421197,0.0034830347,0.0013498007,0.6867599,0.68177474,0.003154166,0.0018310144,0.380173
4073,0.4990411,0.4942072,0.0034831772,0.0013507173,0.68675494,0.6817685,0.0031543022,0.0018321613,0.38017777
4074,0.49903733,0.49420238,0.0034833206,0.001351634,0.6867499,0.6817621,0.0031544396,0.0018333077,0.38018253
4075,0.49903363,0.4941976,0.0034834666,0.0013525507,0.6867448,0.6817558,0.0031545742,0.0018344525,0.3801873
4076,0.49902993,0.49419284,0.0034836098,0.0013534685,0.6867398,0.6817495,0.0031547123,0.0018356001,0.38019207
4077,0.4990262,0.49418807,0.003483752,0.0013543868,0.68673474,0.68174314,0.0031548475,0.001836745,0.38019684
4078,0.49902245,0.49418324,0.0034838961,0.0013553059,0.68672967,0.68173677,0.0031549856,0.0018378994,0.38020164
4079,0.4990188,0.49417853,0.0034840407,0.001356224,0.6867246,0.68173045,0.00315512,0.0018390476,0.38020647
4080,0.49901503,0.4941737,0.0034841863,0.0013571435,0.68671954,0.68172413,0.0031552592,0.0018401943,0.38021123
4081,0.4990114,0.494169,0.0034843297,0.0013580634,0.6867146,0.6817178,0.0031553959,0.0018413455,0.380216
4082,0.49900764,0.49416417,0.0034844761,0.0013589838,0.6867095,0.6817115,0.0031555342,0.0018424973,0.38022083
4083,0.49900392,0.4941594,0.0034846207,0.0013599055,0.6867045,0.68170524,0.0031556725,0.0018436492,0.38022563
4084,0.49900022,0.49415463,0.0034847653,0.0013608268,0.68669945,0.6816988,0.0031558087,0.0018448046,0.3802304
4085,0.4989965,0.49414983,0.0034849094,0.0013617493,0.68669444,0.68169254,0.0031559444,0.0018459529,0.38023525
4086,0.49899274,0.494145,0.0034850545,0.0013626718,0.6866894,0.6816862,0.0031560794,0.0018471066,0.38024008
4087,0.49898905,0.49414024,0.003485195,0.0013635932,0.6866844,0.6816799,0.0031562157,0.001848258,0.38024485
4088,0.4989854,0.49413553,0.0034853376,0.0013645177,0.6866793,0.6816735,0.0031563519,0.0018494144,0.3802497
4089,0.49898162,0.4941307,0.0034854817,0.0013654411,0.68667424,0.6816672,0.0031564855,0.0018505714,0.3802545
4090,0.49897793,0.49412593,0.0034856263,0.0013663655,0.68666923,0.6816609,0.003156624,0.0018517264,0.38025936
4091,0.49897423,0.49412116,0.0034857697,0.0013672893,0.6866642,0.6816546,0.003156759,0.0018528819,0.38026425
4092,0.4989705,0.49411637,0.0034859104,0.0013682151,0.68665916,0.68164825,0.003156896,0.001854032,0.38026908
4093,0.4989668,0.4941116,0.0034860554,0.00136914,0.6866541,0.6816419,0.0031570303,0.0018551934,0.38027385
4094,0.49896303,0.49410677,0.0034862,0.0013700643,0.68664896,0.6816355,0.0031571686,0.0018563484,0.3802787
4095,0.49895933,0.494102,0.003486342,0.0013709927,0.686644,0.6816292,0.0031573037,0.0018575062,0.3802836
4096,0.49895564,0.49409723,0.003486485,0.0013719187,0.6866388,0.6816227,0.0031574415,0.0018586643,0.3802884
4097,0.49895194,0.49409246,0.0034866293,0.0013728457,0.68663377,0.68161637,0.0031575763,0.001859825,0.3802933
4098,0.4989482,0.49408764,0.0034867718,0.0013737744,0.6866288,0.6816101,0.0031577141,0.0018609834,0.3802981
4099,0.49894443,0.49408284,0.0034869164,0.0013747023,0.68662375,0.6816037,0.0031578518,0.0018621475,0.38030303
4100,0.49894077,0.49407807,0.0034870591,0.0013756313,0.6866187,0.6815974,0.003157986,0.0018633059,0.3803079
4101,0.498937,0.49407324,0.0034872042,0.0013765619,0.6866137,0.68159103,0.0031581256,0.001864468,0.38031277
4102,0.49893332,0.49406847,0.0034873474,0.0013774906,0.68660855,0.68158466,0.0031582594,0.0018656284,0.3803176
4103,0.4989296,0.49406368,0.0034874892,0.0013784196,0.68660355,0.68157834,0.003158397,0.0018667934,0.38032255
4104,0.4989259,0.4940589,0.0034876352,0.0013793522,0.6865985,0.681572,0.003158532,0.0018679553,0.38032737
4105,0.49892208,0.49405402,0.003487778,0.0013802822,0.6865935,0.68156564,0.0031586685,0.0018691177,0.38033226
4106,0.49891838,0.49404925,0.0034879192,0.0013812128,0.6865882,0.68155915,0.0031588036,0.0018702823,0.38033715
4107,0.4989147,0.49404448,0.0034880626,0.0013821445,0.6865833,0.6815529,0.0031589414,0.0018714479,0.38034207
4108,0.4989109,0.49403962,0.0034882089,0.0013830792,0.68657815,0.68154645,0.0031590792,0.0018726096,0.38034695
4109,0.49890724,0.49403486,0.003488351,0.0013840111,0.68657315,0.68154013,0.003159216,0.0018737762,0.3803519
4110,0.49890348,0.49403006,0.0034884939,0.0013849443,0.6865681,0.6815338,0.0031593551,0.001874943,0.3803568
4111,0.4988998,0.4940253,0.0034886375,0.001385879,0.68656296,0.6815274,0.0031594904,0.0018761097,0.38036168
4112,0.49889606,0.49402046,0.003488781,0.00138681,0.6865579,0.681521,0.0031596276,0.001877277,0.38036662
4113,0.49889237,0.4940157,0.0034889241,0.0013877463,0.6865529,0.6815147,0.0031597645,0.0018784449,0.3803715
4114,0.4988886,0.49401087,0.003489069,0.0013886812,0.6865478,0.6815083,0.0031599016,0.0018796141,0.38037646
4115,0.49888498,0.49400616,0.00348921,0.0013896169,0.6865427,0.68150187,0.0031600364,0.001880783,0.3803814
4116,0.49888113,0.49400124,0.0034893558,0.0013905542,0.6865376,0.6814955,0.003160174,0.0018819537,0.38038632
4117,0.49887744,0.49399644,0.0034895008,0.0013914907,0.6865326,0.68148917,0.0031603144,0.0018831228,0.38039124
4118,0.49887374,0.49399167,0.0034896473,0.0013924277,0.68652755,0.6814828,0.0031604518,0.0018842946,0.3803962
4119,0.49887002,0.49398685,0.0034897903,0.0013933649,0.6865225,0.6814764,0.0031605873,0.0018854634,0.3804011
4120,0.49886626,0.49398202,0.003489934,0.0013943047,0.68651736,0.68147004,0.0031607267,0.0018866347,0.38040608
4121,0.4988626,0.49397725,0.003490079,0.0013952412,0.6865123,0.6814636,0.0031608646,0.0018878082,0.38041097
4122,0.49885875,0.49397236,0.0034902215,0.0013961813,0.6865073,0.6814573,0.003161003,0.001888981,0.380416
4123,0.4988551,0.49396762,0.0034903649,0.0013971193,0.68650216,0.6814509,0.0031611372,0.0018901526,0.38042092
4124,0.49885133,0.49396276,0.0034905095,0.0013980593,0.68649703,0.68144447,0.003161278,0.001891325,0.38042587
4125,0.49884766,0.493958,0.0034906534,0.0013990002,0.686492,0.6814381,0.0031614136,0.0018925013,0.38043082
4126,0.4988439,0.49395317,0.0034907968,0.00139994,0.6864869,0.68143165,0.0031615503,0.0018936794,0.3804358
4127,0.49884018,0.49394837,0.0034909386,0.0014008823,0.6864818,0.6814253,0.003161686,0.0018948553,0.38044074
4128,0.49883643,0.49394354,0.0034910834,0.0014018213,0.6864768,0.68141896,0.0031618262,0.0018960278,0.38044572
4129,0.49883273,0.49393874,0.003491228,0.0014027656,0.6864717,0.6814125,0.0031619621,0.0018972069,0.38045076
4130,0.498829,0.49393392,0.003491372,0.001403709,0.6864667,0.6814062,0.0031621014,0.0018983854,0.3804557
4131,0.49882525,0.4939291,0.0034915174,0.0014046506,0.6864616,0.6813998,0.0031622392,0.001899563,0.3804607
4132,0.49882156,0.4939243,0.0034916624,0.0014055955,0.68645656,0.68139344,0.0031623787,0.0019007431,0.38046566
4133,0.49881783,0.49391946,0.003491806,0.0014065389,0.6864514,0.68138695,0.003162514,0.0019019184,0.38047066
4134,0.49881408,0.49391466,0.00349195,0.0014074832,0.68644637,0.68138057,0.0031626534,0.0019030991,0.38047564
4135,0.49881035,0.49390984,0.0034920946,0.0014084283,0.68644136,0.68137425,0.003162792,0.0019042813,0.38048065
4136,0.49880663,0.493905,0.0034922417,0.0014093742,0.6864361,0.68136775,0.0031629312,0.0019054607,0.38048565
4137,0.4988029,0.4939002,0.003492388,0.0014103194,0.6864311,0.6813614,0.003163072,0.0019066423,0.3804907
4138,0.49879918,0.49389538,0.0034925307,0.0014112662,0.686426,0.68135494,0.003163208,0.0019078252,0.38049564
4139,0.49879548,0.49389058,0.0034926764,0.0014122134,0.686421,0.6813486,0.0031633482,0.0019090067,0.3805007
4140,0.4987917,0.4938857,0.0034928226,0.00141316,0.686416,0.68134224,0.0031634879,0.0019101921,0.38050574
4141,0.498788,0.4938809,0.0034929675,0.0014141095,0.68641084,0.6813358,0.0031636264,0.0019113733,0.38051075
4142,0.4987842,0.49387607,0.003493109,0.0014150561,0.68640566,0.68132937,0.00316376,0.0019125583,0.38051575
4143,0.49878055,0.4938713,0.0034932534,0.0014160043,0.68640053,0.68132293,0.0031639007,0.0019137401,0.38052082
4144,0.4987768,0.49386644,0.0034933966,0.001416954,0.6863956,0.6813166,0.0031640374,0.001914928,0.38052583
4145,0.49877304,0.4938616,0.0034935423,0.0014179028,0.68639046,0.6813102,0.0031641778,0.001916111,0.38053086
4146,0.49876937,0.49385682,0.0034936846,0.0014188531,0.68638533,0.68130374,0.0031643144,0.0019172988,0.38053593
4147,0.49876565,0.493852,0.0034938327,0.001419805,0.6863803,0.68129736,0.003164456,0.001918485,0.38054097
4148,0.49876186,0.49384713,0.0034939796,0.0014207552,0.68637514,0.68129086,0.0031645931,0.0019196754,0.38054603
4149,0.49875805,0.4938422,0.0034941258,0.0014217076,0.6863701,0.6812845,0.0031647359,0.0019208633,0.38055104
4150,0.49875438,0.49383745,0.003494272,0.001422659,0.68636507,0.6812781,0.0031648772,0.0019220492,0.3805561
4151,0.4987507,0.49383265,0.003494417,0.0014236127,0.68635994,0.6812717,0.0031650148,0.001923241,0.38056117
4152,0.49874693,0.49382782,0.0034945596,0.0014245659,0.6863549,0.6812653,0.0031651536,0.0019244272,0.38056624
4153,0.49874318,0.49382296,0.0034947044,0.0014255196,0.6863497,0.68125874,0.0031652916,0.0019256185,0.38057128
4154,0.49873942,0.4938181,0.0034948501,0.0014264714,0.6863446,0.68125236,0.0031654318,0.001926813,0.3805764
4155,0.49873573,0.49381328,0.0034949947,0.001427428,0.6863396,0.68124604,0.0031655703,0.0019280056,0.3805815
4156,0.49873194,0.49380845,0.0034951363,0.0014283805,0.68633455,0.6812396,0.0031657082,0.0019291944,0.38058653
4157,0.49872822,0.4938036,0.0034952795,0.0014293354,0.68632936,0.68123317,0.003165844,0.0019303854,0.38059166
4158,0.49872452,0.4937988,0.003495425,0.0014302905,0.68632424,0.6812267,0.0031659857,0.0019315785,0.38059673
4159,0.4987208,0.49379396,0.0034955686,0.0014312477,0.68631923,0.6812203,0.0031661221,0.0019327719,0.3806018
4160,0.49871704,0.4937891,0.0034957128,0.001432204,0.6863141,0.68121386,0.0031662607,0.0019339689,0.38060692
4161,0.49871337,0.49378434,0.0034958578,0.0014331609,0.68630904,0.6812075,0.0031664,0.0019351606,0.38061202
4162,0.4987096,0.49377948,0.003496002,0.0014341179,0.6863039,0.681201,0.0031665375,0.0019363553,0.3806171
4163,0.4987058,0.4937746,0.0034961456,0.0014350759,0.6862987,0.6811945,0.0031666765,0.0019375541,0.38062218
4164,0.49870205,0.49376974,0.00349629,0.0014360345,0.68629366,0.6811881,0.003166817,0.001938752,0.38062736
4165,0.49869832,0.49376488,0.003496439,0.0014369946,0.68628865,0.6811817,0.0031669592,0.0019399424,0.38063243
4166,0.49869457,0.49376002,0.0034965842,0.0014379531,0.6862835,0.6811753,0.0031670984,0.0019411437,0.38063753
4167,0.49869084,0.4937552,0.003496727,0.0014389127,0.6862784,0.68116885,0.0031672344,0.0019423408,0.3806427
4168,0.4986871,0.49375033,0.0034968718,0.0014398748,0.68627334,0.6811624,0.003167374,0.001943543,0.3806478
4169,0.49868333,0.4937455,0.0034970143,0.0014408345,0.6862682,0.681156,0.003167513,0.0019447418,0.38065293
4170,0.49867967,0.4937407,0.0034971565,0.0014417949,0.6862632,0.68114966,0.0031676504,0.0019459397,0.38065803
4171,0.4986759,0.49373585,0.0034973023,0.0014427565,0.68625814,0.68114316,0.0031677878,0.0019471406,0.38066322
4172,0.4986722,0.49373102,0.0034974443,0.0014437196,0.68625295,0.68113667,0.0031679247,0.0019483397,0.38066828
4173,0.49866843,0.49372616,0.003497588,0.0014446819,0.6862478,0.68113023,0.003168068,0.0019495434,0.38067353
4174,0.49866468,0.4937213,0.0034977335,0.0014456452,0.68624276,0.6811238,0.003168203,0.0019507442,0.38067862
4175,0.49866095,0.49371648,0.0034978783,0.0014466087,0.6862377,0.6811174,0.0031683445,0.0019519499,0.38068378
4176,0.4986572,0.49371162,0.003498022,0.0014475717,0.6862325,0.6811109,0.0031684835,0.0019531525,0.38068894
4177,0.49865347,0.49370676,0.003498167,0.0014485373,0.6862275,0.6811045,0.003168622,0.0019543557,0.38069412
4178,0.4986497,0.49370188,0.0034983098,0.0014495023,0.6862223,0.681098,0.0031687592,0.0019555597,0.3806993
4179,0.49864602,0.49369708,0.0034984527,0.001450468,0.6862172,0.68109155,0.003168895,0.0019567648,0.38070443
4180,0.49864224,0.49369222,0.003498597,0.0014514341,0.6862121,0.6810851,0.0031690388,0.0019579711,0.38070962
4181,0.4986385,0.4936874,0.0034987405,0.0014524007,0.68620706,0.6810787,0.0031691757,0.0019591758,0.3807148
4182,0.4986348,0.49368253,0.0034988818,0.0014533673,0.686202,0.6810723,0.0031693112,0.0019603805,0.38072
4183,0.49863106,0.4936777,0.0034990257,0.0014543345,0.6861968,0.68106574,0.003169449,0.0019615886,0.38072518
4184,0.49862733,0.49367285,0.0034991673,0.0014553007,0.68619174,0.68105936,0.0031695862,0.001962796,0.38073036
4185,0.4986235,0.49366793,0.0034993112,0.0014562693,0.68618655,0.68105286,0.003169726,0.0019640008,0.38073555
4186,0.49861982,0.49366313,0.0034994564,0.0014572378,0.6861816,0.6810465,0.0031698677,0.0019652122,0.38074073
4187,0.49861604,0.49365824,0.0034996008,0.0014582076,0.6861764,0.68104,0.0031700039,0.0019664231,0.38074598
4188,0.49861223,0.4936533,0.0034997445,0.0014591776,0.68617135,0.6810336,0.0031701445,0.0019676308,0.3807512
4189,0.4986085,0.49364847,0.0034998888,0.0014601478,0.68616617,0.68102705,0.0031702814,0.001968845,0.38075638
4190,0.49860477,0.4936436,0.0035000325,0.0014611178,0.68616104,0.68102056,0.003170423,0.0019700548,0.38076153
4191,0.49860102,0.49363875,0.0035001773,0.0014620901,0.6861559,0.6810141,0.0031705643,0.0019712676,0.38076675
4192,0.49859726,0.4936339,0.0035003233,0.0014630622,0.6861509,0.6810077,0.0031707012,0.0019724783,0.380772
4193,0.49859354,0.49362904,0.003500465,0.0014640349,0.6861457,0.6810012,0.0031708395,0.0019736919,0.3807772
4194,0.4985898,0.4936242,0.0035006115,0.0014650074,0.6861406,0.68099475,0.0031709808,0.0019749037,0.38078243
4195,0.4985861,0.49361935,0.003500754,0.0014659808,0.6861356,0.6809883,0.0031711187,0.0019761177,0.38078767
4196,0.49858236,0.4936145,0.0035008949,0.0014669544,0.6861304,0.6809818,0.0031712549,0.0019773343,0.3807929
4197,0.49857855,0.4936096,0.0035010374,0.0014679256,0.6861253,0.6809753,0.0031713936,0.0019785478,0.38079816
4198,0.49857482,0.49360475,0.003501178,0.0014689004,0.6861201,0.6809688,0.0031715294,0.0019797613,0.3808034
4199,0.49857116,0.49359995,0.0035013212,0.0014698752,0.686115,0.6809624,0.003171668,0.0019809788,0.38080865
4200,0.4985673,0.49359497,0.0035014655,0.0014708508,0.68611,0.680956,0.0031718072,0.0019821941,0.3808139
4201,0.4985636,0.49359018,0.0035016076,0.0014718263,0.6861048,0.68094945,0.003171947,0.0019834107,0.38081914
4202,0.49855983,0.4935853,0.0035017494,0.0014728038,0.68609965,0.6809429,0.0031720814,0.0019846293,0.38082445
4203,0.49855608,0.4935804,0.0035018928,0.0014737813,0.6860945,0.68093646,0.0031722202,0.0019858505,0.38082966
4204,0.49855232,0.4935755,0.003502036,0.0014747573,0.68608934,0.68092996,0.0031723618,0.0019870673,0.38083494
4205,0.49854857,0.49357066,0.0035021827,0.001475736,0.6860844,0.6809236,0.0031725008,0.001988285,0.38084015
4206,0.49854484,0.4935658,0.003502326,0.0014767151,0.6860791,0.68091697,0.003172643,0.0019895083,0.3808455
4207,0.49854103,0.49356088,0.0035024723,0.0014776938,0.686074,0.6809105,0.0031727834,0.0019907292,0.38085076
4208,0.49853736,0.49355608,0.003502619,0.0014786731,0.68606883,0.680904,0.003172922,0.0019919525,0.38085607
4209,0.49853358,0.49355116,0.0035027608,0.0014796543,0.68606377,0.68089753,0.003173062,0.001993171,0.3808613
4210,0.49852985,0.4935463,0.0035029047,0.0014806361,0.68605864,0.68089104,0.0031732023,0.0019944005,0.38086662
4211,0.49852616,0.49354148,0.003503047,0.001481615,0.6860535,0.68088454,0.0031733364,0.0019956203,0.38087192
4212,0.49852234,0.49353653,0.0035031892,0.0014825966,0.6860484,0.6808781,0.0031734759,0.0019968424,0.3808772
4213,0.49851862,0.4935317,0.0035033303,0.0014835771,0.6860432,0.68087155,0.0031736132,0.0019980685,0.38088253
4214,0.49851483,0.4935268,0.0035034735,0.0014845588,0.6860382,0.6808651,0.0031737501,0.0019992923,0.38088784
4215,0.49851108,0.49352193,0.0035036155,0.0014855403,0.68603295,0.68085855,0.0031738891,0.0020005184,0.3808931
4216,0.49850732,0.493517,0.0035037592,0.0014865255,0.6860278,0.68085206,0.0031740326,0.0020017405,0.38089845
4217,0.49850354,0.49351215,0.0035039026,0.0014875075,0.68602276,0.6808456,0.0031741697,0.002002969,0.38090378
4218,0.49849984,0.4935073,0.0035040474,0.0014884928,0.6860176,0.68083906,0.0031743106,0.0020041964,0.3809091
4219,0.49849612,0.49350244,0.0035041904,0.0014894776,0.68601245,0.6808326,0.0031744507,0.0020054264,0.3809144
4220,0.49849236,0.49349755,0.0035043366,0.0014904622,0.6860074,0.6808261,0.0031745879,0.0020066563,0.3809197
4221,0.49848863,0.4934927,0.0035044767,0.0014914481,0.68600214,0.6808195,0.003174727,0.0020078814,0.38092506
4222,0.49848482,0.49348775,0.00350462,0.0014924321,0.68599695,0.680813,0.0031748675,0.00200911,0.3809304
4223,0.49848107,0.4934829,0.0035047634,0.0014934186,0.68599194,0.6808066,0.0031750053,0.0020103406,0.3809357
4224,0.49847728,0.49347797,0.0035049068,0.001494406,0.6859868,0.6808001,0.0031751422,0.0020115727,0.3809411
4225,0.49847355,0.4934731,0.0035050504,0.0014953933,0.68598163,0.6807936,0.0031752822,0.0020128048,0.38094643
4226,0.4984698,0.49346823,0.0035051936,0.0014963818,0.6859765,0.680787,0.0031754253,0.0020140347,0.38095176
4227,0.49846604,0.49346334,0.0035053384,0.0014973707,0.6859714,0.68078053,0.0031755646,0.0020152656,0.38095716
4228,0.4984623,0.49345845,0.0035054781,0.0014983597,0.6859662,0.68077403,0.0031756996,0.0020165003,0.38096252
4229,0.49845853,0.49345356,0.0035056197,0.0014993475,0.6859611,0.68076754,0.0031758368,0.0020177313,0.38096786
4230,0.49845475,0.49344864,0.0035057636,0.0015003359,0.6859559,0.6807609,0.0031759774,0.0020189676,0.38097325
4231,0.49845102,0.4934438,0.0035059066,0.0015013291,0.68595076,0.6807545,0.0031761175,0.0020201993,0.38097858
4232,0.49844727,0.4934389,0.0035060504,0.0015023194,0.6859457,0.680748,0.0031762586,0.0020214387,0.380984
4233,0.4984435,0.493434,0.0035061925,0.0015033097,0.6859405,0.6807414,0.0031763962,0.0020226738,0.38098934
4234,0.49843976,0.49342912,0.003506336,0.0015043012,0.6859353,0.6807349,0.003176537,0.0020239076,0.38099477
4235,0.498436,0.49342424,0.0035064786,0.0015052939,0.6859302,0.6807284,0.0031766726,0.0020251418,0.3810001
4236,0.4984322,0.49341926,0.0035066244,0.0015062876,0.685925,0.6807218,0.0031768149,0.0020263845,0.38100547
4237,0.49842852,0.49341446,0.00350677,0.0015072789,0.68592,0.6807154,0.0031769592,0.0020276187,0.38101092
4238,0.49842468,0.49340948,0.0035069138,0.0015082743,0.6859147,0.6807087,0.003177097,0.0020288604,0.3810163
4239,0.49842095,0.49340463,0.003507056,0.0015092687,0.68590957,0.68070227,0.0031772344,0.0020301004,0.38102174
4240,0.49841717,0.4933997,0.0035072013,0.0015102613,0.6859045,0.6806958,0.0031773762,0.0020313351,0.38102713
4241,0.49841344,0.49339485,0.003507344,0.0015112574,0.6858994,0.6806893,0.003177515,0.00203258,0.38103256
4242,0.4984097,0.49338993,0.0035074872,0.0015122506,0.6858942,0.6806827,0.0031776524,0.002033817,0.38103798
4243,0.49840593,0.49338508,0.0035076272,0.0015132478,0.685889,0.6806761,0.0031777946,0.0020350595,0.38104334
4244,0.49840215,0.49338013,0.0035077739,0.0015142446,0.6858839,0.6806696,0.0031779353,0.0020363037,0.3810488
4245,0.4983984,0.49337524,0.003507921,0.0015152402,0.68587875,0.68066317,0.003178079,0.0020375443,0.38105422
4246,0.49839464,0.49337035,0.0035080647,0.0015162377,0.6858736,0.6806566,0.0031782186,0.0020387878,0.38105965
4247,0.49839088,0.49336544,0.0035082083,0.0015172376,0.6858684,0.68065,0.0031783604,0.0020400332,0.3810651
4248,0.49838713,0.49336052,0.003508356,0.0015182364,0.6858633,0.68064356,0.0031785038,0.002041275,0.38107052
4249,0.49838334,0.4933556,0.0035084987,0.0015192354,0.6858582,0.680637,0.0031786421,0.0020425203,0.38107598
4250,0.49837962,0.49335074,0.0035086423,0.0015202339,0.68585294,0.6806304,0.00317878,0.0020437664,0.38108143
4251,0.49837583,0.49334583,0.003508786,0.0015212335,0.6858478,0.6806239,0.0031789206,0.0020450123,0.38108686
4252,0.49837208,0.4933409,0.0035089296,0.0015222332,0.68584263,0.6806173,0.0031790605,0.00204626,0.38109234
4253,0.49836832,0.49333602,0.003509073,0.0015232329,0.6858375,0.68061084,0.0031792014,0.0020475057,0.3810978
4254,0.4983645,0.49333104,0.0035092179,0.0015242356,0.6858324,0.6806043,0.003179342,0.0020487537,0.38110322
4255,0.49836078,0.4933262,0.003509361,0.001525237,0.6858272,0.6805977,0.0031794827,0.0020500028,0.3811087
4256,0.498357,0.49332127,0.0035095045,0.001526237,0.685822,0.68059117,0.0031796216,0.0020512522,0.38111416
4257,0.49835324,0.49331635,0.0035096442,0.0015272407,0.6858168,0.68058455,0.0031797593,0.0020524974,0.38111964
4258,0.49834952,0.4933115,0.0035097832,0.0015282437,0.68581176,0.6805781,0.0031798992,0.0020537516,0.3811251
4259,0.49834567,0.4933065,0.0035099313,0.0015292492,0.6858065,0.6805715,0.0031800407,0.0020550024,0.38113064
4260,0.49834204,0.4933017,0.0035100773,0.0015302529,0.68580145,0.680565,0.0031801793,0.0020562515,0.3811361
4261,0.49833822,0.49329677,0.0035102188,0.0015312571,0.68579626,0.68055844,0.0031803204,0.0020575058,0.38114163
4262,0.49833447,0.49329185,0.0035103604,0.0015322625,0.685791,0.6805518,0.0031804577,0.0020587612,0.3811471
4263,0.49833068,0.4932869,0.0035105043,0.0015332687,0.68578595,0.68054533,0.0031805981,0.0020600117,0.38115257
4264,0.49832693,0.493282,0.0035106526,0.0015342733,0.6857807,0.6805387,0.003180742,0.0020612637,0.38115805
4265,0.49832314,0.49327707,0.0035107932,0.0015352805,0.68577546,0.6805321,0.0031808824,0.0020625216,0.3811636
4266,0.4983194,0.49327216,0.0035109378,0.0015362892,0.6857704,0.6805256,0.0031810233,0.002063775,0.38116908
4267,0.4983156,0.49326724,0.0035110833,0.0015372948,0.6857652,0.68051904,0.0031811635,0.0020650306,0.38117462
4268,0.49831188,0.49326235,0.0035112277,0.0015383037,0.68576,0.6805125,0.0031813057,0.002066284,0.38118017
4269,0.49830812,0.49325743,0.00351137,0.0015393129,0.68575495,0.68050593,0.0031814456,0.0020675415,0.38118565
4270,0.49830437,0.49325252,0.003511511,0.0015403198,0.6857497,0.6804993,0.0031815819,0.0020688013,0.38119116
4271,0.49830052,0.49324757,0.0035116514,0.0015413287,0.68574446,0.6804927,0.003181724,0.002070056,0.38119674
4272,0.4982968,0.49324268,0.0035117918,0.0015423398,0.6857394,0.6804862,0.0031818608,0.0020713126,0.38120225
4273,0.498293,0.49323773,0.0035119373,0.0015433489,0.6857343,0.6804797,0.003182002,0.0020725694,0.38120773
4274,0.49828926,0.49323282,0.0035120782,0.0015443591,0.685729,0.6804731,0.0031821383,0.0020738335,0.38121334
4275,0.49828547,0.49322787,0.0035122214,0.0015453709,0.68572384,0.6804665,0.0031822785,0.0020750912,0.38121888
4276,0.49828175,0.493223,0.0035123623,0.0015463813,0.68571854,0.6804598,0.0031824182,0.00207635,0.38122445
4277,0.49827793,0.49321803,0.0035125094,0.0015473953,0.6857135,0.6804533,0.003182561,0.0020776116,0.38123
4278,0.49827415,0.4932131,0.0035126505,0.0015484085,0.6857083,0.6804467,0.0031827006,0.0020788736,0.3812355
4279,0.4982704,0.49320817,0.00351279,0.0015494218,0.6857031,0.6804401,0.0031828375,0.0020801378,0.38124108
4280,0.49826664,0.49320325,0.003512935,0.0015504349,0.68569803,0.68043363,0.0031829807,0.0020813989,0.3812467
4281,0.49826285,0.49319834,0.0035130752,0.0015514479,0.68569285,0.6804271,0.0031831171,0.0020826631,0.38125226
4282,0.49825913,0.49319345,0.0035132149,0.0015524634,0.68568754,0.6804204,0.0031832552,0.002083924,0.38125786
4283,0.4982553,0.49318847,0.0035133585,0.0015534793,0.6856825,0.68041384,0.0031833977,0.002085188,0.38126338
4284,0.49825156,0.49318355,0.003513503,0.0015544945,0.68567735,0.68040735,0.0031835376,0.0020864566,0.38126895
4285,0.4982478,0.49317867,0.0035136435,0.0015555113,0.685672,0.6804006,0.0031836762,0.0020877228,0.38127458
4286,0.498244,0.4931737,0.003513786,0.0015565279,0.68566686,0.68039405,0.003183815,0.0020889912,0.38128012
4287,0.49824026,0.49316877,0.0035139255,0.0015575442,0.6856618,0.68038756,0.0031839502,0.0020902562,0.38128576
4288,0.4982365,0.49316388,0.0035140656,0.0015585613,0.68565655,0.68038094,0.0031840918,0.0020915212,0.38129136
4289,0.4982327,0.4931589,0.0035142067,0.0015595802,0.6856514,0.6803744,0.00318423,0.0020927892,0.381297
4290,0.498229,0.49315405,0.003514345,0.0015605983,0.6856462,0.68036777,0.003184367,0.0020940567,0.38130257
4291,0.4982252,0.4931491,0.0035144875,0.0015616164,0.68564105,0.6803612,0.0031845062,0.0020953238,0.38130814
4292,0.49822137,0.49314412,0.0035146298,0.0015626358,0.68563575,0.68035454,0.0031846436,0.0020965927,0.38131377
4293,0.4982176,0.49313918,0.003514771,0.0015636566,0.68563056,0.6803479,0.0031847835,0.0020978684,0.38131943
4294,0.49821386,0.49313426,0.0035149113,0.0015646766,0.6856254,0.6803413,0.0031849232,0.0020991378,0.38132504
4295,0.4982101,0.49312934,0.0035150545,0.0015656977,0.6856202,0.68033475,0.0031850606,0.0021004092,0.38133064
4296,0.4982063,0.4931244,0.003515197,0.0015667205,0.68561506,0.6803282,0.0031852005,0.0021016826,0.3813363
4297,0.4982025,0.49311942,0.003515335,0.0015677416,0.6856098,0.6803215,0.0031853397,0.0021029555,0.38134193
4298,0.49819878,0.49311453,0.003515479,0.0015687635,0.6856046,0.6803149,0.0031854797,0.002104228,0.38134757
4299,0.49819496,0.49310955,0.0035156233,0.0015697891,0.6855994,0.6803083,0.0031856236,0.002105503,0.38135323
4300,0.4981912,0.4931046,0.003515766,0.0015708113,0.68559426,0.6803017,0.0031857635,0.0021067767,0.38135886
4301,0.49818742,0.4930997,0.0035159087,0.0015718364,0.6855891,0.6802951,0.0031859044,0.002108054,0.38136452
4302,0.49818367,0.49309477,0.003516049,0.0015728602,0.6855839,0.6802885,0.003186041,0.0021093264,0.38137016
4303,0.4981799,0.49308982,0.0035161905,0.0015738867,0.68557864,0.6802819,0.0031861814,0.0021106072,0.38137582
4304,0.49817616,0.4930849,0.0035163332,0.0015749107,0.6855736,0.6802754,0.0031863158,0.0021118785,0.38138148
4305,0.4981723,0.4930799,0.0035164768,0.001575936,0.6855683,0.68026865,0.003186461,0.0021131574,0.38138714
4306,0.49816853,0.49307495,0.0035166172,0.0015769628,0.6855631,0.6802621,0.0031866,0.0021144338,0.38139284
4307,0.4981648,0.49307007,0.0035167562,0.0015779879,0.68555796,0.6802555,0.00318674,0.002115712,0.3813985
4308,0.498161,0.49306506,0.0035169008,0.0015790174,0.6855527,0.68024886,0.0031868801,0.0021169942,0.3814042
4309,0.49815726,0.49306017,0.0035170442,0.0015800451,0.6855475,0.6802422,0.0031870212,0.0021182739,0.38140988
4310,0.49815345,0.4930552,0.003517186,0.0015810734,0.68554235,0.6802356,0.0031871598,0.0021195533,0.38141552
4311,0.4981497,0.49305028,0.0035173253,0.001582101,0.68553716,0.680229,0.0031872967,0.0021208338,0.38142124
4312,0.49814588,0.49304527,0.0035174694,0.0015831315,0.6855319,0.6802224,0.003187441,0.0021221181,0.38142693
4313,0.49814212,0.49304032,0.0035176137,0.0015841617,0.6855268,0.6802158,0.0031875835,0.002123397,0.38143265
4314,0.49813834,0.4930354,0.0035177555,0.0015851902,0.6855216,0.6802092,0.0031877225,0.0021246814,0.38143834
4315,0.49813458,0.49303046,0.003517898,0.0015862212,0.68551636,0.68020254,0.0031878618,0.002125963,0.381444
4316,0.49813077,0.49302548,0.0035180394,0.0015872526,0.6855112,0.6801959,0.0031880024,0.0021272453,0.38144973
4317,0.49812707,0.4930206,0.003518181,0.0015882849,0.685506,0.6801893,0.0031881435,0.002128531,0.38145545
4318,0.49812326,0.49301562,0.0035183209,0.0015893151,0.68550074,0.68018264,0.0031882827,0.0021298167,0.38146117
4319,0.4981194,0.4930106,0.003518464,0.0015903488,0.6854957,0.68017614,0.0031884213,0.0021311042,0.38146695
4320,0.49811566,0.49300566,0.0035186084,0.0015913818,0.6854903,0.68016934,0.0031885623,0.0021323888,0.38147262
4321,0.49811187,0.4930007,0.0035187504,0.0015924142,0.6854852,0.6801628,0.003188701,0.0021336742,0.38147834
4322,0.49810815,0.49299583,0.0035188913,0.0015934496,0.68548,0.6801562,0.0031888424,0.0021349606,0.38148412
4323,0.4981044,0.49299088,0.003519032,0.0015944846,0.6854747,0.6801495,0.0031889854,0.0021362514,0.38148984
4324,0.49810058,0.49298587,0.0035191772,0.0015955195,0.68546957,0.6801429,0.0031891246,0.0021375387,0.3814956
4325,0.49809676,0.4929809,0.0035193225,0.0015965546,0.6854643,0.6801362,0.0031892664,0.0021388265,0.38150132
4326,0.498093,0.49297595,0.003519464,0.0015975909,0.68545914,0.68012965,0.00318941,0.0021401143,0.38150707
4327,0.49808922,0.492971,0.0035196093,0.0015986282,0.685454,0.68012303,0.0031895519,0.0021414047,0.38151282
4328,0.4980854,0.492966,0.0035197514,0.0015996639,0.6854488,0.6801164,0.003189691,0.0021426978,0.3815186
4329,0.49808168,0.49296108,0.0035198936,0.0016007038,0.6854436,0.68010974,0.0031898336,0.0021439905,0.38152435
4330,0.49807784,0.49295607,0.0035200384,0.0016017396,0.6854384,0.6801031,0.0031899759,0.00214528,0.38153017
4331,0.49807405,0.4929511,0.0035201826,0.0016027801,0.68543315,0.68009645,0.0031901186,0.0021465768,0.38153592
4332,0.49807033,0.4929462,0.003520324,0.0016038198,0.6854279,0.6800898,0.0031902578,0.0021478704,0.38154167
4333,0.4980665,0.4929412,0.0035204687,0.0016048586,0.68542266,0.6800831,0.003190399,0.0021491635,0.38154742
4334,0.49806273,0.49293622,0.0035206072,0.001605899,0.6854175,0.6800765,0.0031905388,0.0021504564,0.38155326
4335,0.49805897,0.49293128,0.003520748,0.0016069378,0.6854123,0.68006986,0.00319068,0.0021517528,0.38155907
4336,0.49805525,0.49292636,0.0035208918,0.0016079806,0.685407,0.6800631,0.0031908215,0.0021530443,0.38156483
4337,0.4980514,0.49292135,0.0035210366,0.0016090214,0.6854019,0.68005663,0.0031909628,0.002154343,0.38157058
4338,0.4980476,0.49291635,0.0035211788,0.0016100642,0.68539673,0.68004996,0.0031911058,0.0021556437,0.38157642
4339,0.49804386,0.49291143,0.0035213209,0.0016111081,0.68539155,0.6800434,0.0031912455,0.0021569408,0.38158223
4340,0.49804002,0.4929064,0.0035214638,0.0016121506,0.6853863,0.68003666,0.0031913822,0.0021582372,0.38158807
4341,0.4980362,0.4929014,0.0035216042,0.0016131939,0.6853811,0.68003005,0.0031915251,0.0021595373,0.38159385
4342,0.49803248,0.4928965,0.0035217458,0.0016142369,0.68537587,0.6800234,0.003191665,0.002160835,0.38159966
4343,0.49802867,0.4928915,0.0035218848,0.0016152821,0.6853706,0.68001664,0.003191801,0.0021621347,0.3816055
4344,0.4980249,0.49288654,0.0035220245,0.0016163257,0.6853654,0.68001,0.0031919403,0.002163432,0.3816113
4345,0.49802107,0.49288154,0.003522166,0.0016173711,0.68536013,0.68000335,0.0031920827,0.0021647343,0.38161713
4346,0.4980173,0.4928766,0.0035223097,0.001618417,0.68535495,0.67999667,0.0031922255,0.0021660367,0.38162297
4347,0.4980136,0.49287167,0.0035224522,0.0016194643,0.68534976,0.67999005,0.0031923638,0.002167343,0.3816288
4348,0.49800977,0.49286667,0.0035225938,0.0016205122,0.68534446,0.6799833,0.0031925028,0.0021686421,0.38163462
4349,0.498006,0.4928617,0.0035227346,0.00162156,0.68533933,0.6799767,0.0031926455,0.002169948,0.38164046
4350,0.49800214,0.49285665,0.0035228764,0.0016226076,0.6853342,0.67997015,0.0031927857,0.002171252,0.38164634
4351,0.49799836,0.49285167,0.003523018,0.0016236557,0.6853288,0.67996335,0.0031929258,0.0021725558,0.38165224
4352,0.4979946,0.49284673,0.0035231602,0.0016247048,0.6853236,0.6799567,0.0031930653,0.0021738596,0.38165805
4353,0.49799076,0.49284172,0.0035233006,0.0016257553,0.68531847,0.6799501,0.0031932082,0.0021751642,0.38166392
4354,0.497987,0.49283677,0.0035234427,0.0016268025,0.6853131,0.6799433,0.0031933475,0.0021764732,0.38166982
4355,0.49798325,0.4928318,0.0035235835,0.0016278543,0.685308,0.6799367,0.0031934846,0.0021777765,0.38167563
4356,0.4979795,0.49282685,0.0035237246,0.0016289052,0.68530273,0.67993003,0.0031936276,0.0021790818,0.38168156
4357,0.49797565,0.49282184,0.003523867,0.0016299563,0.6852975,0.6799233,0.0031937696,0.0021803938,0.3816874
4358,0.49797186,0.49281687,0.0035240082,0.0016310065,0.68529236,0.67991674,0.0031939084,0.0021817004,0.38169327
4359,0.49796808,0.49281186,0.0035241488,0.0016320586,0.6852871,0.67991006,0.0031940462,0.00218301,0.38169914
4360,0.49796426,0.49280685,0.0035242885,0.001633112,0.6852819,0.6799033,0.0031941861,0.0021843186,0.38170505
4361,0.49796048,0.4928019,0.0035244273,0.0016341644,0.6852767,0.6798967,0.003194326,0.002185629,0.38171098
4362,0.4979567,0.4927969,0.0035245675,0.0016352173,0.6852715,0.6798901,0.003194467,0.0021869359,0.38171688
4363,0.49795288,0.4927919,0.0035247079,0.0016362724,0.68526626,0.67988336,0.0031946036,0.0021882514,0.3817228
4364,0.49794912,0.49278694,0.003524846,0.0016373263,0.68526095,0.6798766,0.0031947438,0.0021895615,0.38172868
4365,0.4979453,0.49278194,0.003524986,0.0016383823,0.6852557,0.67986995,0.0031948804,0.0021908775,0.3817346
4366,0.49794152,0.49277696,0.0035251286,0.001639438,0.6852506,0.67986333,0.003195023,0.002192188,0.38174048
4367,0.4979377,0.49277195,0.0035252708,0.0016404935,0.6852453,0.6798566,0.0031951633,0.0021935015,0.38174644
4368,0.49793398,0.49276704,0.0035254136,0.0016415507,0.68524,0.67984986,0.003195303,0.0021948172,0.38175237
4369,0.49793017,0.492762,0.003525553,0.0016426082,0.6852348,0.6798432,0.0031954471,0.0021961345,0.3817583
4370,0.49792638,0.49275702,0.0035256988,0.0016436661,0.6852296,0.6798366,0.0031955903,0.0021974503,0.38176423
4371,0.4979226,0.49275202,0.0035258394,0.0016447252,0.68522435,0.6798299,0.00319573,0.0021987665,0.3817701
4372,0.49791875,0.492747,0.0035259784,0.001645783,0.6852191,0.67982316,0.00319587,0.0022000826,0.3817761
4373,0.49791497,0.492742,0.0035261214,0.0016468428,0.68521386,0.6798165,0.0031960108,0.0022014,0.38178203
4374,0.4979112,0.49273705,0.0035262653,0.0016479017,0.6852086,0.67980975,0.0031961526,0.002202719,0.38178796
4375,0.4979074,0.49273205,0.0035264033,0.0016489614,0.6852035,0.67980313,0.0031962919,0.0022040387,0.38179395
4376,0.49790362,0.49272704,0.0035265447,0.0016500232,0.6851982,0.6797964,0.0031964323,0.0022053563,0.38179988
4377,0.4978998,0.49272203,0.0035266855,0.0016510844,0.685193,0.6797897,0.0031965717,0.0022066748,0.3818058
4378,0.49789608,0.4927171,0.003526828,0.0016521466,0.68518776,0.67978305,0.0031967133,0.002207996,0.38181183
4379,0.4978922,0.49271202,0.0035269717,0.0016532075,0.68518245,0.6797763,0.0031968574,0.0022093193,0.3818178
4380,0.49788845,0.49270707,0.003527112,0.0016542721,0.68517727,0.67976964,0.0031969962,0.0022106394,0.38182378
4381,0.49788466,0.49270207,0.003527253,0.0016553348,0.68517214,0.679763,0.0031971382,0.0022119617,0.3818297
4382,0.49788088,0.49269706,0.003527394,0.0016563986,0.6851668,0.6797562,0.0031972767,0.0022132848,0.38183567
4383,0.49787703,0.49269205,0.0035275342,0.0016574622,0.6851616,0.67974955,0.003197416,0.00221461,0.38184166
4384,0.49787328,0.49268708,0.0035276758,0.0016585262,0.6851563,0.6797428,0.003197557,0.0022159305,0.38184765
4385,0.4978695,0.49268207,0.0035278162,0.0016595917,0.68515116,0.67973626,0.0031976986,0.002217258,0.38185364
4386,0.49786568,0.49267706,0.0035279589,0.0016606566,0.685146,0.6797295,0.00319784,0.0022185838,0.38185963
4387,0.49786186,0.49267206,0.0035280986,0.0016617237,0.68514067,0.6797228,0.0031979792,0.0022199065,0.38186565
4388,0.49785805,0.49266702,0.003528238,0.00166279,0.68513536,0.679716,0.0031981217,0.0022212344,0.38187164
4389,0.4978543,0.49266204,0.003528381,0.0016638566,0.6851302,0.6797094,0.0031982611,0.0022225615,0.38187766
4390,0.49785057,0.4926571,0.0035285219,0.0016649236,0.6851249,0.6797026,0.003198404,0.0022238886,0.3818837
4391,0.49784666,0.49265203,0.0035286613,0.0016659901,0.6851197,0.6796959,0.003198543,0.0022252155,0.3818897
4392,0.49784294,0.49264708,0.0035288013,0.0016670602,0.68511444,0.6796892,0.0031986835,0.0022265448,0.38189575
4393,0.4978391,0.49264202,0.0035289421,0.0016681297,0.6851092,0.6796825,0.003198824,0.0022278752,0.38190174
4394,0.49783528,0.492637,0.0035290816,0.0016691985,0.6851041,0.6796759,0.0031989606,0.0022292023,0.38190776
4395,0.4978315,0.492632,0.0035292238,0.00167027,0.68509865,0.679669,0.003199104,0.0022305348,0.38191384
4396,0.4978277,0.492627,0.0035293645,0.0016713392,0.6850934,0.67966235,0.0031992465,0.0022318657,0.38191983
4397,0.49782392,0.492622,0.0035295058,0.0016724096,0.6850883,0.6796557,0.0031993852,0.0022331986,0.38192594
4398,0.49782008,0.49261695,0.0035296446,0.0016734813,0.685083,0.67964894,0.003199525,0.00223453,0.38193196
4399,0.4978163,0.49261194,0.003529786,0.0016745543,0.6850777,0.6796422,0.003199666,0.002235865,0.38193798
4400,0.49781254,0.49260697,0.0035299289,0.0016756254,0.6850725,0.67963547,0.0031998076,0.002237196,0.38194406
4401,0.49780872,0.49260196,0.0035300655,0.001676697,0.68506724,0.6796288,0.0031999466,0.0022385274,0.3819501
4402,0.4978049,0.49259692,0.0035302057,0.0016777704,0.6850621,0.6796221,0.0032000872,0.002239861,0.3819562
4403,0.49780115,0.49259195,0.0035303487,0.0016788469,0.6850568,0.6796154,0.0032002293,0.0022411991,0.38196224
4404,0.49779734,0.4925869,0.0035304886,0.0016799206,0.6850515,0.6796086,0.00320037,0.0022425386,0.38196835
4405,0.49779353,0.4925819,0.0035306308,0.0016809965,0.68504614,0.6796017,0.003200511,0.0022438713,0.38197437
4406,0.49778968,0.49257684,0.0035307703,0.0016820708,0.68504095,0.6795951,0.0032006542,0.0022452085,0.38198048
4407,0.4977859,0.49257183,0.0035309114,0.0016831477,0.6850357,0.6795884,0.003200795,0.0022465498,0.38198653
4408,0.49778217,0.49256688,0.0035310576,0.001684224,0.68503046,0.67958164,0.003200937,0.0022478858,0.38199264
4409,0.4977783,0.49256182,0.0035311931,0.0016853011,0.6850253,0.67957497,0.0032010784,0.0022492262,0.38199875
4410,0.49777445,0.49255675,0.0035313377,0.0016863779,0.68502,0.67956823,0.0032012195,0.0022505631,0.38200486
4411,0.4977707,0.49255174,0.0035314786,0.0016874545,0.6850147,0.67956144,0.0032013592,0.0022519054,0.38201097
4412,0.49776694,0.4925468,0.003531616,0.0016885352,0.6850094,0.6795547,0.0032014973,0.002253245,0.38201702
4413,0.497763,0.49254164,0.0035317594,0.0016896132,0.6850043,0.679548,0.0032016418,0.0022545876,0.38202313
4414,0.49775928,0.4925367,0.0035319033,0.001690694,0.68499887,0.6795412,0.003201782,0.0022559303,0.38202927
4415,0.4977555,0.4925317,0.0035320432,0.0016917728,0.6849936,0.67953444,0.0032019254,0.0022572717,0.3820354
4416,0.49775168,0.49252662,0.0035321864,0.0016928556,0.68498844,0.67952776,0.003202071,0.002258615,0.38204154
4417,0.49774787,0.4925216,0.003532328,0.0016939361,0.68498313,0.67952096,0.0032022097,0.0022599592,0.38204762
4418,0.49774405,0.49251658,0.0035324674,0.0016950163,0.6849779,0.6795142,0.0032023536,0.002261302,0.38205376
4419,0.4977403,0.49251157,0.0035326087,0.001696101,0.68497264,0.6795075,0.0032024933,0.0022626494,0.3820599
4420,0.49773642,0.4925065,0.0035327522,0.001697183,0.6849673,0.6795007,0.0032026344,0.0022639926,0.38206604
4421,0.49773264,0.4925015,0.00353289,0.0016982646,0.68496215,0.679494,0.0032027778,0.0022653383,0.38207218
4422,0.49772894,0.49249655,0.003533031,0.0016993467,0.6849567,0.6794871,0.0032029164,0.0022666887,0.38207835
4423,0.49772504,0.49249142,0.0035331703,0.0017004319,0.68495154,0.6794805,0.0032030547,0.0022680347,0.3820845
4424,0.49772123,0.49248642,0.0035333133,0.0017015178,0.6849463,0.6794737,0.0032031967,0.0022693833,0.38209066
4425,0.49771744,0.49248138,0.0035334518,0.0017026004,0.684941,0.6794669,0.0032033394,0.0022707304,0.3820968
4426,0.49771366,0.49247637,0.003533594,0.001703688,0.6849357,0.6794601,0.003203483,0.0022720797,0.38210297
4427,0.4977098,0.4924713,0.0035337352,0.0017047722,0.68493044,0.6794534,0.0032036235,0.0022734308,0.38210914
4428,0.49770603,0.4924663,0.0035338784,0.0017058608,0.68492526,0.6794467,0.0032037678,0.002274782,0.38211533
4429,0.49770218,0.4924612,0.0035340176,0.0017069476,0.68491995,0.6794399,0.003203909,0.002276131,0.3821215
4430,0.4976984,0.4924562,0.0035341629,0.0017080344,0.68491465,0.6794331,0.0032040537,0.002277482,0.38212764
4431,0.49769464,0.4924512,0.003534303,0.0017091236,0.6849094,0.6794264,0.0032041941,0.0022788383,0.38213384
4432,0.49769077,0.49244612,0.0035344455,0.001710212,0.68490416,0.67941964,0.0032043362,0.002280191,0.38214
4433,0.49768698,0.4924411,0.0035345892,0.0017113017,0.6848988,0.6794128,0.0032044777,0.0022815443,0.38214624
4434,0.4976832,0.49243608,0.00353473,0.0017123898,0.68489355,0.679406,0.0032046188,0.0022828984,0.3821524
4435,0.49767938,0.492431,0.0035348695,0.001713482,0.6848883,0.6793993,0.0032047648,0.0022842526,0.38215867
4436,0.49767554,0.49242598,0.0035350109,0.0017145723,0.68488306,0.6793926,0.0032049026,0.0022856093,0.38216487
4437,0.49767172,0.4924209,0.0035351485,0.001715662,0.68487775,0.6793857,0.003205044,0.0022869627,0.38217106
4438,0.49766797,0.4924159,0.0035352884,0.0017167532,0.68487245,0.6793789,0.0032051816,0.0022883187,0.38217726
4439,0.4976641,0.49241084,0.0035354286,0.0017178454,0.68486726,0.6793723,0.003205325,0.0022896777,0.3821835
4440,0.4976604,0.4924059,0.0035355722,0.0017189373,0.68486196,0.67936546,0.0032054675,0.0022910319,0.38218966
4441,0.49765655,0.4924008,0.003535711,0.0017200299,0.6848567,0.6793587,0.0032056093,0.0022923914,0.38219598
4442,0.49765268,0.49239573,0.0035358483,0.0017211229,0.6848514,0.6793519,0.0032057457,0.0022937502,0.38220218
4443,0.4976489,0.4923907,0.0035359883,0.0017222168,0.68484616,0.67934513,0.0032058882,0.0022951097,0.3822084
4444,0.49764508,0.49238563,0.0035361277,0.0017233109,0.6848408,0.67933834,0.0032060284,0.0022964727,0.38221464
4445,0.4976412,0.49238056,0.0035362672,0.0017244056,0.68483555,0.67933154,0.003206169,0.0022978275,0.38222092
4446,0.49763745,0.49237555,0.0035364085,0.0017255016,0.68483025,0.67932475,0.0032063099,0.0022991912,0.38222712
4447,0.49763367,0.49237052,0.0035365513,0.0017265985,0.68482506,0.6793181,0.0032064545,0.0023005563,0.38223335
4448,0.4976299,0.4923655,0.0035366898,0.0017276941,0.68481976,0.6793112,0.0032065937,0.0023019165,0.3822396
4449,0.49762604,0.4923604,0.00353683,0.0017287919,0.68481445,0.6793044,0.003206733,0.0023032774,0.3822459
4450,0.49762225,0.4923554,0.0035369676,0.0017298869,0.6848091,0.6792976,0.0032068747,0.0023046425,0.3822522
4451,0.49761838,0.49235028,0.003537107,0.0017309862,0.68480396,0.67929095,0.003207016,0.0023060057,0.38225842
4452,0.4976146,0.49234527,0.0035372449,0.0017320841,0.68479866,0.67928416,0.003207157,0.0023073703,0.38226467
4453,0.4976108,0.49234024,0.0035373827,0.0017331839,0.6847933,0.6792773,0.0032072952,0.0023087347,0.382271
4454,0.497607,0.49233517,0.0035375217,0.0017342801,0.68478805,0.6792705,0.0032074328,0.0023100998,0.3822773
4455,0.49760318,0.49233013,0.0035376612,0.0017353824,0.68478274,0.6792637,0.0032075737,0.0023114656,0.38228357
4456,0.4975993,0.492325,0.0035377978,0.0017364841,0.68477744,0.67925686,0.003207715,0.0023128341,0.38228986
4457,0.4975955,0.49231997,0.0035379345,0.001737582,0.6847722,0.6792501,0.0032078521,0.0023142037,0.38229617
4458,0.49759173,0.49231496,0.0035380744,0.001738685,0.6847668,0.67924327,0.0032079937,0.0023155734,0.38230243
4459,0.49758798,0.49230996,0.003538215,0.0017397891,0.68476164,0.67923653,0.0032081348,0.0023169413,0.38230878
4460,0.4975841,0.49230486,0.0035383524,0.0017408913,0.6847562,0.6792296,0.0032082715,0.0023183073,0.38231504
4461,0.49758035,0.49229985,0.003538496,0.0017419953,0.6847509,0.6792228,0.0032084198,0.0023196833,0.38232145
4462,0.49757648,0.49229473,0.0035386323,0.0017430984,0.6847458,0.67921615,0.003208558,0.0023210512,0.38232768
4463,0.4975727,0.4922897,0.0035387736,0.0017442033,0.6847404,0.6792093,0.0032086987,0.002322425,0.38233402
4464,0.49756885,0.49228463,0.0035389108,0.0017453074,0.6847351,0.6792025,0.003208837,0.0023237967,0.3823403
4465,0.49756506,0.4922796,0.0035390514,0.0017464138,0.68472975,0.6791956,0.003208984,0.0023251697,0.3823467
4466,0.49756116,0.49227446,0.0035391888,0.001747519,0.68472457,0.6791889,0.0032091192,0.0023265446,0.38235298
4467,0.49755737,0.49226943,0.0035393282,0.0017486246,0.6847192,0.67918205,0.0032092594,0.002327916,0.38235936
4468,0.49755356,0.49226436,0.0035394665,0.0017497332,0.68471396,0.67917526,0.003209402,0.0023292943,0.38236564
4469,0.49754977,0.49225935,0.003539603,0.0017508403,0.6847086,0.6791684,0.0032095404,0.0023306678,0.38237202
4470,0.49754596,0.49225426,0.0035397403,0.0017519476,0.68470335,0.67916167,0.0032096778,0.0023320466,0.3823784
4471,0.49754214,0.4922492,0.003539879,0.0017530557,0.6846981,0.6791549,0.0032098175,0.0023334215,0.38238472
4472,0.49753827,0.4922441,0.0035400179,0.0017541657,0.68469274,0.679148,0.0032099572,0.0023347964,0.3823911
4473,0.4975345,0.4922391,0.003540156,0.0017552722,0.68468755,0.6791412,0.003210098,0.0023361768,0.38239747
4474,0.49753064,0.492234,0.0035402912,0.0017563822,0.6846822,0.67913437,0.003210238,0.0023375528,0.38240382
4475,0.4975269,0.49222898,0.0035404298,0.0017574931,0.6846768,0.6791275,0.0032103767,0.0023389333,0.38241023
4476,0.49752307,0.4922239,0.0035405683,0.0017586052,0.68467164,0.6791208,0.003210518,0.002340312,0.3824166
4477,0.49751914,0.49221873,0.0035407043,0.0017597167,0.6846662,0.67911386,0.003210655,0.0023416926,0.38242295
4478,0.4975154,0.49221373,0.003540846,0.001760827,0.68466085,0.679107,0.0032107965,0.0023430744,0.38242936
4479,0.4975116,0.49220866,0.003540982,0.0017619402,0.6846556,0.6791002,0.0032109383,0.002344453,0.38243577
4480,0.49750772,0.49220356,0.0035411236,0.001763052,0.6846504,0.6790935,0.003211078,0.0023458363,0.3824421
4481,0.49750397,0.49219853,0.0035412582,0.0017641663,0.68464494,0.6790865,0.003211218,0.0023472207,0.38244855
4482,0.49750015,0.49219346,0.0035413958,0.0017652791,0.6846397,0.6790797,0.003211356,0.0023486023,0.38245496
4483,0.49749628,0.49218836,0.0035415345,0.0017663931,0.6846343,0.67907286,0.0032114962,0.002349987,0.38246137
4484,0.49749255,0.49218336,0.003541672,0.0017675085,0.684629,0.67906606,0.0032116335,0.0023513697,0.38246772
4485,0.49748862,0.4921782,0.003541808,0.0017686231,0.6846238,0.6790592,0.0032117735,0.0023527527,0.38247418
4486,0.49748483,0.49217314,0.0035419443,0.0017697386,0.6846184,0.67905235,0.0032119132,0.0023541404,0.3824806
4487,0.497481,0.49216804,0.003542084,0.0017708568,0.68461305,0.6790455,0.0032120552,0.002355526,0.38248703
4488,0.49747723,0.49216303,0.0035422244,0.0017719727,0.68460786,0.67903876,0.0032121963,0.002356916,0.38249347
4489,0.49747333,0.49215788,0.0035423613,0.001773091,0.6846025,0.67903185,0.0032123348,0.002358298,0.38249987
4490,0.49746957,0.49215287,0.0035424968,0.0017742079,0.68459725,0.6790251,0.003212474,0.0023596913,0.38250625
4491,0.4974658,0.49214783,0.003542634,0.0017753253,0.6845919,0.6790182,0.003212611,0.0023610757,0.38251275
4492,0.49746197,0.49214274,0.0035427737,0.0017764432,0.6845867,0.67901146,0.0032127544,0.0023624678,0.38251916
4493,0.49745807,0.4921376,0.003542909,0.0017775642,0.6845813,0.67900455,0.0032128922,0.0023638585,0.38252562
4494,0.49745432,0.49213257,0.0035430484,0.0017786833,0.684576,0.6789977,0.003213036,0.0023652478,0.3825321
4495,0.49745047,0.4921275,0.0035431832,0.001779804,0.6845707,0.6789909,0.0032131705,0.0023666362,0.38253856
4496,0.4974466,0.49212235,0.0035433208,0.0017809242,0.6845654,0.6789841,0.0032133132,0.0023680306,0.38254502
4497,0.4974428,0.49211732,0.003543457,0.001782044,0.68456006,0.6789772,0.0032134475,0.0023694213,0.38255146
4498,0.49743897,0.49211222,0.003543596,0.0017831654,0.6845549,0.67897046,0.003213591,0.0023708134,0.38255796
4499,0.49743518,0.49210715,0.0035437373,0.0017842896,0.6845494,0.6789635,0.0032137309,0.0023722118,0.3825644
4500,0.49743137,0.4921021,0.0035438742,0.0017854122,0.68454415,0.6789567,0.0032138736,0.002373605,0.38257092
4501,0.49742752,0.492097,0.0035440102,0.0017865357,0.68453884,0.67894983,0.003214014,0.0023749962,0.38257736
4502,0.4974237,0.4920919,0.003544153,0.0017876605,0.6845336,0.67894304,0.0032141581,0.0023763916,0.3825839
4503,0.4974199,0.4920868,0.003544292,0.0017887847,0.6845282,0.67893606,0.0032142978,0.0023777904,0.38259032
4504,0.49741602,0.4920817,0.0035444328,0.0017899094,0.68452287,0.67892927,0.0032144408,0.0023791855,0.38259682
4505,0.49741217,0.49207658,0.0035445697,0.0017910348,0.6845177,0.6789225,0.0032145786,0.0023805825,0.38260335
4506,0.49740842,0.49207154,0.0035447066,0.0017921585,0.6845122,0.6789155,0.0032147202,0.0023819827,0.38260987
4507,0.49740458,0.49206644,0.0035448456,0.0017932876,0.6845069,0.6789087,0.003214859,0.0023833783,0.38261643
4508,0.49740073,0.49206132,0.0035449844,0.0017944159,0.68450165,0.67890185,0.0032150042,0.0023847816,0.3826229
4509,0.49739695,0.49205628,0.0035451257,0.0017955421,0.6844962,0.67889494,0.003215144,0.0023861798,0.38262942
4510,0.49739304,0.49205112,0.0035452622,0.001796671,0.68449104,0.67888814,0.0032152848,0.0023875798,0.38263592
4511,0.49738926,0.49204606,0.0035454002,0.0017977998,0.6844856,0.6788812,0.0032154247,0.0023889826,0.38264245
4512,0.49738547,0.49204102,0.003545537,0.0017989296,0.68448037,0.67887443,0.003215566,0.0023903842,0.38264897
4513,0.4973816,0.49203587,0.0035456773,0.0018000583,0.684475,0.6788675,0.0032157083,0.002391785,0.38265553
4514,0.49737772,0.4920307,0.0035458193,0.0018011895,0.6844697,0.67886066,0.0032158492,0.0023931898,0.38266206
4515,0.497374,0.4920257,0.0035459572,0.0018023192,0.6844644,0.6788538,0.0032159903,0.002394594,0.3826686
4516,0.4973701,0.49202055,0.003546094,0.0018034505,0.68445903,0.6788469,0.0032161318,0.0023959975,0.38267514
4517,0.49736637,0.49201554,0.0035462333,0.0018045813,0.6844537,0.67884004,0.0032162762,0.0023973994,0.38268173
4518,0.4973625,0.4920104,0.0035463711,0.0018057139,0.68444836,0.6788332,0.0032164142,0.002398809,0.38268825
4519,0.4973587,0.49200535,0.0035465115,0.0018068475,0.6844431,0.67882633,0.0032165558,0.002400212,0.3826948
4520,0.4973549,0.49200025,0.003546649,0.0018079777,0.6844377,0.6788194,0.003216698,0.0024016167,0.38270134
4521,0.49735093,0.49199504,0.0035467872,0.0018091123,0.68443245,0.67881256,0.0032168366,0.0024030271,0.38270795
4522,0.4973472,0.49199003,0.003546927,0.0018102489,0.6844272,0.67880577,0.0032169817,0.0024044365,0.38271454
4523,0.4973433,0.49198484,0.0035470643,0.0018113821,0.6844217,0.6787988,0.0032171218,0.002405843,0.3827211
4524,0.4973395,0.49197978,0.0035472047,0.0018125183,0.68441653,0.678792,0.0032172627,0.002407254,0.3827277
4525,0.49733573,0.49197474,0.0035473409,0.0018136532,0.6844112,0.67878515,0.0032174026,0.0024086626,0.38273427
4526,0.49733186,0.4919696,0.0035474803,0.0018147902,0.68440586,0.6787783,0.0032175444,0.0024100738,0.38274086
4527,0.497328,0.4919645,0.0035476186,0.0018159271,0.6844005,0.6787713,0.0032176846,0.002411484,0.38274747
4528,0.49732423,0.4919594,0.0035477572,0.0018170639,0.6843952,0.67876446,0.003217827,0.0024128945,0.38275406
4529,0.49732035,0.49195424,0.0035478964,0.0018182024,0.6843898,0.67875755,0.0032179714,0.0024143083,0.38276064
4530,0.4973165,0.49194914,0.003548038,0.0018193417,0.6843846,0.67875075,0.0032181125,0.0024157218,0.38276726
4531,0.49731266,0.49194402,0.0035481765,0.001820482,0.68437916,0.6787438,0.003218255,0.0024171374,0.3827739
4532,0.4973089,0.49193898,0.003548312,0.0018216184,0.68437386,0.67873687,0.0032183933,0.0024185504,0.38278052
4533,0.4973051,0.49193388,0.0035484505,0.0018227592,0.6843684,0.6787299,0.0032185344,0.0024199646,0.38278717
4534,0.49730125,0.49192876,0.0035485884,0.0018238998,0.6843632,0.67872316,0.0032186743,0.002421378,0.38279372
4535,0.4972974,0.49192363,0.0035487264,0.0018250395,0.6843578,0.6787162,0.0032188152,0.0024227952,0.3828004
4536,0.49729353,0.4919185,0.0035488657,0.0018261812,0.6843524,0.6787092,0.0032189568,0.0024242126,0.38280702
4537,0.49728975,0.4919134,0.0035490033,0.0018273229,0.68434715,0.6787024,0.0032191009,0.0024256262,0.38281363
4538,0.49728587,0.49190825,0.0035491437,0.0018284663,0.68434185,0.67869556,0.0032192424,0.0024270494,0.38282028
4539,0.497282,0.49190313,0.0035492808,0.0018296081,0.6843365,0.67868865,0.0032193826,0.0024284648,0.38282695
4540,0.4972783,0.49189812,0.003549417,0.0018307519,0.6843311,0.6786817,0.0032195223,0.0024298846,0.3828336
4541,0.49727434,0.4918929,0.0035495528,0.0018318951,0.68432575,0.6786748,0.0032196604,0.002431303,0.38284028
4542,0.4972706,0.49188787,0.0035496927,0.0018330396,0.6843204,0.6786679,0.0032198029,0.002432725,0.38284695
4543,0.49726668,0.49188265,0.0035498294,0.0018341864,0.684315,0.6786609,0.0032199428,0.0024341443,0.3828536
4544,0.49726284,0.49187756,0.0035499684,0.0018353312,0.6843098,0.67865413,0.0032200841,0.002435566,0.38286027
4545,0.49725908,0.4918725,0.003550108,0.001836479,0.68430436,0.67864716,0.0032202255,0.0024369902,0.38286698
4546,0.4972552,0.49186736,0.0035502422,0.0018376247,0.68429905,0.67864025,0.003220365,0.0024384125,0.38287362
4547,0.4972514,0.49186224,0.0035503798,0.0018387706,0.6842937,0.67863333,0.0032205086,0.002439834,0.38288033
4548,0.49724758,0.49185714,0.003550518,0.0018399187,0.68428844,0.6786265,0.0032206485,0.0024412596,0.382887
4549,0.4972437,0.491852,0.0035506573,0.0018410678,0.684283,0.67861956,0.0032207873,0.0024426838,0.38289368
4550,0.49723986,0.49184686,0.0035507942,0.001842215,0.68427765,0.67861265,0.0032209314,0.0024441073,0.38290036
4551,0.49723604,0.49184173,0.0035509318,0.0018433658,0.6842724,0.6786058,0.0032210764,0.0024455355,0.38290706
4552,0.4972322,0.4918366,0.003551069,0.0018445159,0.6842669,0.67859876,0.0032212113,0.0024469607,0.38291374
4553,0.49722835,0.49183148,0.0035512047,0.0018456632,0.6842617,0.67859197,0.0032213533,0.0024483912,0.38292044
4554,0.49722454,0.4918264,0.0035513418,0.001846814,0.6842563,0.678585,0.0032214918,0.0024498184,0.38292718
4555,0.49722064,0.4918212,0.0035514776,0.0018479662,0.684251,0.67857814,0.003221633,0.002451248,0.38293388
4556,0.49721685,0.49181613,0.0035516145,0.0018491166,0.68424565,0.6785712,0.0032217738,0.0024526757,0.38294065
4557,0.497213,0.49181098,0.0035517544,0.0018502688,0.68424034,0.6785643,0.0032219137,0.0024541053,0.38294733
4558,0.4972092,0.49180588,0.0035518894,0.0018514225,0.684235,0.6785574,0.0032220555,0.0024555374,0.38295406
4559,0.49720538,0.49180079,0.003552027,0.0018525777,0.68422955,0.6785504,0.0032221954,0.0024569652,0.38296077
4560,0.49720153,0.49179563,0.003552162,0.0018537284,0.6842243,0.67854357,0.003222334,0.0024583966,0.38296756
4561,0.49719772,0.49179053,0.0035523016,0.0018548851,0.6842189,0.6785366,0.003222474,0.0024598308,0.38297433
4562,0.49719384,0.49178538,0.0035524375,0.0018560386,0.68421364,0.67852974,0.0032226173,0.0024612644,0.38298103
4563,0.49718997,0.4917802,0.003552577,0.0018571932,0.68420815,0.6785227,0.0032227584,0.002462699,0.3829878
4564,0.49718618,0.49177513,0.0035527144,0.0018583488,0.68420285,0.67851585,0.0032229014,0.0024641294,0.38299456
4565,0.49718234,0.49176997,0.0035528494,0.0018595062,0.68419755,0.67850894,0.0032230406,0.0024655652,0.38300133
4566,0.4971785,0.49176484,0.0035529889,0.0018606633,0.68419206,0.6785019,0.003223183,0.0024670018,0.38300803
4567,0.49717465,0.49175972,0.0035531258,0.0018618205,0.68418676,0.67849505,0.0032233254,0.0024684356,0.38301483
4568,0.49717084,0.4917546,0.0035532604,0.0018629775,0.6841815,0.67848814,0.0032234632,0.0024698728,0.38302162
4569,0.49716696,0.49174944,0.0035533973,0.0018641353,0.6841761,0.67848116,0.003223602,0.0024713108,0.38302842
4570,0.49716318,0.49174434,0.003553536,0.0018652949,0.6841707,0.67847425,0.003223743,0.0024727455,0.3830352
4571,0.49715933,0.49173918,0.0035536743,0.0018664548,0.68416536,0.6784673,0.0032238853,0.0024741828,0.38304198
4572,0.4971554,0.49173397,0.0035538108,0.0018676145,0.68416005,0.6784604,0.003224027,0.0024756214,0.38304877
4573,0.49715167,0.49172893,0.0035539526,0.0018687763,0.6841546,0.6784534,0.0032241715,0.0024770652,0.3830556
4574,0.4971478,0.49172378,0.0035540878,0.0018699375,0.68414927,0.6784465,0.0032243114,0.0024785018,0.3830624
4575,0.49714395,0.49171862,0.0035542268,0.0018710992,0.68414396,0.67843956,0.0032244553,0.002479945,0.3830692
4576,0.49714017,0.49171352,0.003554362,0.00187226,0.68413866,0.67843264,0.0032245936,0.0024813863,0.38307598
4577,0.4971362,0.49170828,0.0035544988,0.0018734232,0.6841332,0.6784256,0.0032247324,0.0024828285,0.3830828
4578,0.49713242,0.49170318,0.0035546357,0.0018745848,0.6841278,0.6784187,0.003224874,0.002484271,0.38308963
4579,0.4971286,0.4916981,0.0035547724,0.0018757492,0.68412244,0.6784117,0.003225015,0.0024857162,0.38309643
4580,0.49712476,0.49169293,0.003554908,0.0018769135,0.68411714,0.6784048,0.0032251559,0.002487157,0.38310325
4581,0.4971209,0.49168777,0.0035550434,0.0018780793,0.6841118,0.6783979,0.003225295,0.0024886061,0.38311014
4582,0.49711704,0.49168262,0.0035551772,0.0018792427,0.68410647,0.678391,0.0032254348,0.0024900474,0.3831169
4583,0.4971132,0.49167746,0.0035553162,0.0018804094,0.68410105,0.678384,0.0032255752,0.0024914958,0.3831238
4584,0.49710938,0.49167237,0.0035554508,0.0018815737,0.6840958,0.6783771,0.003225715,0.0024929382,0.3831306
4585,0.49710554,0.4916672,0.003555585,0.0018827412,0.68409026,0.67837,0.0032258544,0.002494385,0.38313743
4586,0.4971017,0.49166209,0.0035557228,0.0018839082,0.68408495,0.67836314,0.0032259931,0.002495837,0.3831443
4587,0.49709788,0.49165693,0.003555858,0.0018850757,0.6840796,0.6783562,0.0032261347,0.0024972819,0.38315114
4588,0.49709395,0.4916517,0.0035559954,0.0018862429,0.68407434,0.6783493,0.0032262781,0.002498729,0.3831581
4589,0.49709013,0.4916466,0.0035561316,0.001887412,0.68406886,0.6783423,0.003226414,0.0025001806,0.38316485
4590,0.49708632,0.49164146,0.0035562671,0.0018885818,0.68406355,0.67833537,0.0032265575,0.0025016323,0.38317177
4591,0.49708244,0.49163628,0.0035564073,0.0018897535,0.6840581,0.67832834,0.003226701,0.0025030856,0.38317862
4592,0.49707866,0.49163118,0.0035565435,0.0018909231,0.6840527,0.67832136,0.0032268397,0.0025045336,0.3831855
4593,0.49707472,0.49162596,0.0035566827,0.0018920933,0.68404746,0.67831445,0.0032269845,0.0025059914,0.38319245
4594,0.4970709,0.49162084,0.003556819,0.0018932652,0.6840421,0.67830753,0.003227126,0.0025074407,0.38319927
4595,0.49706712,0.4916157,0.003556958,0.0018944389,0.6840367,0.6783005,0.0032272688,0.0025088952,0.38320613
4596,0.49706322,0.49161053,0.0035570962,0.0018956116,0.68403137,0.6782936,0.0032274087,0.0025103486,0.38321313
4597,0.49705938,0.49160537,0.0035572299,0.0018967835,0.68402594,0.6782866,0.0032275515,0.002511803,0.38321996
4598,0.4970556,0.49160028,0.0035573673,0.0018979568,0.68402064,0.6782797,0.0032276907,0.0025132573,0.38322684
4599,0.49705175,0.49159512,0.0035575044,0.0018991313,0.6840153,0.6782727,0.0032278309,0.0025147146,0.3832338
4600,0.4970479,0.49158993,0.0035576397,0.0019003059,0.6840098,0.6782657,0.0032279752,0.0025161726,0.38324067
4601,0.49704397,0.49158472,0.0035577791,0.0019014807,0.6840045,0.6782587,0.0032281114,0.00251763,0.3832476
4602,0.4970402,0.49157962,0.0035579142,0.0019026557,0.68399906,0.67825174,0.003228252,0.002519084,0.38325456
4603,0.49703634,0.49157447,0.003558049,0.0019038302,0.68399376,0.6782448,0.0032283922,0.0025205468,0.38326144
4604,0.49703246,0.49156928,0.0035581852,0.001905008,0.6839884,0.67823786,0.0032285345,0.0025220006,0.3832684
4605,0.4970287,0.49156418,0.003558323,0.0019061844,0.6839831,0.67823094,0.0032286767,0.0025234625,0.3832754
4606,0.49702477,0.49155897,0.0035584583,0.0019073623,0.6839777,0.67822397,0.0032288164,0.002524926,0.38328227
4607,0.497021,0.49155384,0.0035585992,0.0019085414,0.6839723,0.67821693,0.003228961,0.0025263887,0.38328922
4608,0.4970171,0.49154863,0.003558736,0.0019097198,0.68396693,0.67821,0.0032291026,0.0025278486,0.38329616
4609,0.49701324,0.49154347,0.003558873,0.0019109,0.68396163,0.67820305,0.003229246,0.0025293098,0.3833031
4610,0.4970094,0.4915383,0.003559009,0.001912079,0.6839562,0.6781961,0.0032293848,0.0025307743,0.38331008
4611,0.49700552,0.49153313,0.0035591458,0.0019132607,0.6839508,0.67818904,0.0032295266,0.0025322374,0.38331708
4612,0.49700177,0.49152803,0.0035592846,0.0019144394,0.6839455,0.6781821,0.0032296726,0.002533699,0.38332403
4613,0.49699783,0.4915228,0.003559421,0.0019156206,0.6839401,0.67817515,0.003229808,0.0025351644,0.383331
4614,0.496994,0.49151763,0.0035595554,0.0019168033,0.68393475,0.6781681,0.0032299515,0.0025366335,0.38333794
4615,0.49699014,0.49151248,0.003559693,0.0019179848,0.6839293,0.67816114,0.0032300905,0.002538097,0.38334495
4616,0.49698636,0.49150735,0.0035598276,0.0019191673,0.68392396,0.6781542,0.003230233,0.0025395637,0.3833519
4617,0.49698246,0.49150214,0.003559964,0.0019203508,0.68391854,0.67814714,0.003230372,0.0025410305,0.38335896
4618,0.49697858,0.49149695,0.0035601014,0.0019215343,0.6839132,0.67814016,0.003230518,0.0025424974,0.3833659
4619,0.49697483,0.49149185,0.0035602385,0.0019227187,0.6839078,0.6781332,0.0032306558,0.0025439675,0.3833729
4620,0.49697092,0.49148664,0.0035603778,0.0019239045,0.6839024,0.67812616,0.0032307997,0.0025454385,0.3833799
4621,0.49696708,0.49148148,0.0035605156,0.0019250894,0.68389714,0.6781193,0.0032309438,0.0025469086,0.3833869
4622,0.49696317,0.49147624,0.0035606497,0.0019262745,0.6838917,0.6781122,0.0032310851,0.002548377,0.38339388
4623,0.4969594,0.49147114,0.0035607868,0.0019274615,0.68388635,0.6781053,0.0032312248,0.0025498515,0.38340092
4624,0.49695548,0.4914659,0.0035609212,0.0019286498,0.68388087,0.6780982,0.003231365,0.0025513181,0.38340798
4625,0.4969517,0.4914608,0.0035610583,0.0019298368,0.6838757,0.67809135,0.0032315054,0.002552792,0.38341498
4626,0.49694777,0.49145555,0.0035611934,0.0019310242,0.6838702,0.6780843,0.0032316453,0.0025542646,0.38342202
4627,0.49694392,0.4914504,0.0035613282,0.0019322127,0.68386483,0.67807734,0.0032317848,0.0025557382,0.38342902
4628,0.4969401,0.49144524,0.0035614648,0.0019333989,0.6838595,0.67807037,0.003231927,0.0025572095,0.38343605
4629,0.49693623,0.49144006,0.0035616,0.0019345896,0.6838541,0.67806333,0.0032320656,0.002558686,0.38344315
4630,0.49693248,0.49143496,0.0035617333,0.001935779,0.6838486,0.6780563,0.0032322046,0.0025601606,0.38345015
4631,0.49692854,0.49142972,0.003561869,0.0019369684,0.68384326,0.67804927,0.0032323468,0.0025616363,0.3834572
4632,0.49692473,0.49142456,0.0035620052,0.0019381621,0.68383783,0.67804223,0.0032324865,0.0025631122,0.38346428
4633,0.49692088,0.49141937,0.003562141,0.0019393513,0.68383247,0.67803526,0.0032326272,0.0025645902,0.38347134
4634,0.49691695,0.49141413,0.0035622728,0.0019405445,0.6838271,0.6780283,0.003232766,0.002566065,0.38347843
4635,0.49691316,0.491409,0.0035624101,0.0019417368,0.6838217,0.67802125,0.0032329077,0.0025675492,0.3834855
4636,0.4969093,0.49140382,0.0035625466,0.0019429303,0.6838164,0.6780143,0.0032330484,0.0025690268,0.3834925
4637,0.4969054,0.49139857,0.0035626874,0.0019441254,0.68381095,0.67800725,0.0032331953,0.0025705076,0.3834996
4638,0.4969016,0.49139348,0.0035628185,0.0019453183,0.6838055,0.6780002,0.0032333308,0.0025719898,0.38350666
4639,0.4968977,0.49138823,0.0035629557,0.0019465132,0.68380034,0.67799336,0.0032334721,0.0025734683,0.3835138
4640,0.49689388,0.49138308,0.0035630953,0.0019477094,0.6837949,0.6779863,0.0032336167,0.0025749514,0.3835209
4641,0.49688995,0.49137783,0.0035632313,0.0019489062,0.68378943,0.6779793,0.003233756,0.002576432,0.383528
4642,0.49688616,0.49137267,0.003563364,0.0019501015,0.6837841,0.6779723,0.003233899,0.0025779167,0.3835351
4643,0.49688232,0.49136752,0.0035635016,0.0019512973,0.6837786,0.67796516,0.0032340407,0.0025793973,0.3835422
4644,0.49687847,0.49136233,0.0035636344,0.0019524927,0.6837733,0.6779582,0.0032341809,0.0025808846,0.38354927
4645,0.49687454,0.4913571,0.0035637736,0.0019536938,0.6837679,0.6779512,0.0032343261,0.0025823708,0.38355637
4646,0.4968707,0.4913519,0.0035639089,0.001954893,0.68376255,0.67794424,0.0032344637,0.0025838565,0.3835635
4647,0.49686688,0.49134675,0.003564044,0.0019560915,0.6837571,0.67793715,0.0032346062,0.0025853452,0.38357064
4648,0.496863,0.49134153,0.0035641822,0.0019572899,0.6837517,0.6779301,0.0032347438,0.0025868276,0.38357776
4649,0.49685916,0.49133635,0.0035643142,0.0019584897,0.6837463,0.6779231,0.003234886,0.0025883166,0.3835849
4650,0.4968553,0.49133116,0.0035644472,0.0019596894,0.683741,0.6779161,0.0032350228,0.0025898048,0.38359204
4651,0.49685144,0.49132594,0.0035645831,0.0019608932,0.68373555,0.6779091,0.0032351648,0.002591294,0.38359913
4652,0.4968476,0.4913208,0.0035647168,0.0019620939,0.6837301,0.67790204,0.0032353036,0.0025927809,0.38360634
4653,0.49684376,0.4913156,0.003564851,0.0019632948,0.68372476,0.677895,0.0032354444,0.002594271,0.38361347
4654,0.4968399,0.49131042,0.0035649869,0.0019644974,0.68371946,0.6778881,0.0032355846,0.0025957609,0.38362065
4655,0.496836,0.49130517,0.0035651196,0.001965699,0.683714,0.677881,0.0032357255,0.0025972559,0.38362777
4656,0.49683216,0.49130002,0.0035652553,0.001966905,0.6837085,0.67787385,0.0032358668,0.0025987464,0.38363498
4657,0.49682832,0.4912948,0.003565392,0.0019681104,0.6837032,0.67786694,0.0032360079,0.00260024,0.3836421
4658,0.49682444,0.49128962,0.0035655266,0.0019693149,0.68369776,0.67785984,0.0032361485,0.0026017302,0.38364926
4659,0.49682063,0.49128443,0.0035656618,0.0019705202,0.68369234,0.6778528,0.0032362884,0.0026032294,0.38365647
4660,0.4968167,0.49127918,0.0035657967,0.0019717265,0.6836869,0.6778458,0.0032364274,0.0026047213,0.38366368
4661,0.4968129,0.49127403,0.003565933,0.0019729314,0.6836816,0.6778388,0.0032365709,0.0026062168,0.38367084
4662,0.496809,0.4912688,0.0035660672,0.0019741384,0.6836761,0.6778317,0.0032367134,0.002607711,0.383678
4663,0.49680513,0.49126357,0.0035662025,0.001975347,0.68367076,0.67782474,0.0032368542,0.002609208,0.38368523
4664,0.49680126,0.49125838,0.003566339,0.0019765538,0.68366534,0.67781764,0.0032369953,0.0026107018,0.38369238
4665,0.49679747,0.49125323,0.0035664767,0.0019777645,0.68365985,0.6778105,0.003237137,0.0026122043,0.3836996
4666,0.49679363,0.49124804,0.0035666102,0.0019789734,0.6836546,0.6778036,0.0032372791,0.002613703,0.3837068
4667,0.49678972,0.4912428,0.0035667473,0.0019801818,0.6836492,0.67779654,0.0032374214,0.0026152055,0.38371402
4668,0.49678588,0.49123758,0.0035668835,0.001981394,0.6836437,0.67778945,0.0032375632,0.0026167035,0.38372126
4669,0.49678195,0.49123234,0.003567019,0.0019826042,0.68363845,0.67778254,0.0032377045,0.002618204,0.38372844
4670,0.49677813,0.49122715,0.0035671548,0.0019838158,0.68363297,0.67777544,0.0032378456,0.0026197052,0.38373575
4671,0.49677426,0.49122196,0.0035672858,0.0019850268,0.6836274,0.67776823,0.0032379848,0.0026212072,0.3837429
4672,0.4967704,0.49121675,0.0035674218,0.001986239,0.6836222,0.6777613,0.0032381264,0.0026227082,0.38375014
4673,0.49676657,0.49121156,0.0035675587,0.0019874522,0.6836167,0.6777542,0.0032382677,0.0026242107,0.3837574
4674,0.4967627,0.49120632,0.0035676945,0.001988667,0.6836113,0.6777472,0.0032384098,0.0026257164,0.38376465
4675,0.4967588,0.4912011,0.0035678297,0.0019898813,0.68360585,0.6777401,0.0032385504,0.002627221,0.3837719
4676,0.4967549,0.49119586,0.0035679657,0.0019910934,0.68360037,0.67773294,0.0032386917,0.0026287246,0.38377914
4677,0.49675116,0.49119073,0.0035680982,0.0019923076,0.68359506,0.677726,0.00323883,0.0026302298,0.38378638
4678,0.49674726,0.4911855,0.003568234,0.0019935244,0.68358964,0.67771894,0.0032389765,0.0026317372,0.38379368
4679,0.49674335,0.49118024,0.0035683692,0.0019947407,0.6835843,0.6777119,0.003239114,0.002633244,0.38380092
4680,0.49673948,0.49117503,0.0035685047,0.0019959575,0.6835788,0.67770475,0.0032392533,0.0026347546,0.38380823
4681,0.4967356,0.49116978,0.0035686379,0.001997174,0.6835734,0.6776978,0.0032393967,0.002636258,0.38381547
4682,0.4967318,0.49116462,0.0035687725,0.0019983912,0.6835679,0.6776906,0.0032395355,0.0026377668,0.3838228
4683,0.49672797,0.49115944,0.003568906,0.0019996099,0.68356264,0.67768365,0.0032396757,0.0026392757,0.38383007
4684,0.49672407,0.4911542,0.0035690381,0.0020008273,0.6835571,0.6776765,0.0032398142,0.0026407847,0.38383734
4685,0.4967202,0.49114895,0.0035691727,0.0020020457,0.68355167,0.67766947,0.0032399546,0.0026422993,0.38384464
4686,0.49671632,0.49114376,0.0035693059,0.002003267,0.6835463,0.6776624,0.0032400966,0.0026438083,0.38385198
4687,0.49671245,0.49113852,0.003569441,0.0020044874,0.68354094,0.6776554,0.003240234,0.0026453212,0.38385925
4688,0.49670863,0.49113336,0.0035695762,0.0020057075,0.6835355,0.67764825,0.0032403783,0.0026468353,0.38386658
4689,0.4967047,0.49112806,0.0035697091,0.0020069284,0.68353,0.6776411,0.0032405169,0.0026483457,0.38387385
4690,0.49670088,0.4911229,0.0035698416,0.002008149,0.68352455,0.67763406,0.0032406563,0.0026498602,0.3838812
4691,0.496697,0.49111766,0.0035699762,0.0020093727,0.6835193,0.6776271,0.0032407977,0.0026513773,0.38388854
4692,0.4966931,0.4911124,0.0035701098,0.0020105946,0.68351376,0.67761993,0.003240939,0.0026528894,0.38389584
4693,0.4966893,0.49110723,0.0035702465,0.002011819,0.6835084,0.6776129,0.0032410782,0.0026544048,0.38390315
4694,0.49668545,0.49110204,0.0035703809,0.0020130419,0.683503,0.6776058,0.0032412182,0.002655922,0.38391048
4695,0.4966816,0.4910968,0.0035705154,0.0020142668,0.68349755,0.6775988,0.0032413625,0.002657442,0.38391784
4696,0.4966777,0.49109155,0.0035706535,0.0020154922,0.68349206,0.6775916,0.0032415022,0.0026589571,0.38392517
4697,0.49667382,0.4910863,0.0035707864,0.0020167176,0.68348664,0.6775845,0.0032416424,0.0026604754,0.38393253
4698,0.49666992,0.49108106,0.0035709199,0.0020179427,0.6834813,0.6775775,0.0032417846,0.0026619926,0.3839399
4699,0.49666604,0.4910758,0.003571054,0.0020191693,0.68347585,0.67757046,0.003241925,0.002663515,0.38394722
4700,0.49666223,0.49107066,0.0035711876,0.0020203958,0.6834703,0.6775632,0.0032420657,0.002665032,0.3839546
4701,0.49665835,0.4910654,0.0035713238,0.002021625,0.6834649,0.67755616,0.0032422058,0.0026665544,0.38396198
4702,0.49665448,0.49106017,0.00357146,0.0020228538,0.6834596,0.6775491,0.0032423513,0.002668075,0.38396934
4703,0.49665064,0.49105495,0.003571592,0.002024082,0.6834541,0.67754203,0.0032424873,0.0026695991,0.38397676
4704,0.49664673,0.4910497,0.0035717266,0.002025311,0.6834487,0.67753494,0.0032426307,0.0026711249,0.38398415
4705,0.49664286,0.49104446,0.003571862,0.0020265412,0.6834433,0.67752784,0.0032427697,0.0026726464,0.38399154
4706,0.49663895,0.4910392,0.0035719944,0.0020277712,0.68343776,0.6775207,0.0032429118,0.0026741705,0.3839989
4707,0.49663508,0.49103394,0.0035721308,0.0020290033,0.68343234,0.6775136,0.003243053,0.0026757007,0.38400626
4708,0.49663126,0.4910288,0.0035722642,0.0020302355,0.68342704,0.6775066,0.003243195,0.0026772236,0.38401368
4709,0.49662742,0.49102354,0.0035723948,0.002031465,0.68342155,0.6774995,0.0032433316,0.0026787475,0.38402107
4710,0.49662352,0.4910183,0.0035725287,0.0020326981,0.68341607,0.6774923,0.0032434738,0.0026802756,0.38402846
4711,0.49661964,0.49101305,0.0035726659,0.002033931,0.68341064,0.6774852,0.003243614,0.0026818032,0.38403594
4712,0.49661583,0.49100786,0.0035728,0.0020351657,0.6834052,0.67747813,0.0032437546,0.002683331,0.38404334
4713,0.49661195,0.49100262,0.0035729345,0.0020363992,0.6833998,0.67747104,0.0032438957,0.0026848614,0.38405076
4714,0.49660808,0.49099737,0.0035730668,0.0020376346,0.68339443,0.677464,0.00324404,0.0026863872,0.38405815
4715,0.49660414,0.49099207,0.0035732016,0.002038872,0.683389,0.6774569,0.0032441788,0.0026879215,0.3840656
4716,0.49660036,0.4909869,0.0035733369,0.0020401059,0.68338346,0.6774497,0.003244322,0.0026894496,0.38407302
4717,0.49659646,0.49098164,0.003573471,0.0020413403,0.6833781,0.67744267,0.003244462,0.0026909795,0.3840805
4718,0.49659258,0.4909764,0.0035736042,0.0020425776,0.6833726,0.6774355,0.0032446026,0.0026925136,0.38408795
4719,0.49658874,0.49097118,0.0035737378,0.0020438137,0.6833672,0.67742836,0.0032447425,0.002694046,0.38409543
4720,0.49658483,0.4909659,0.003573872,0.0020450517,0.6833617,0.6774213,0.0032448822,0.0026955747,0.38410282
4721,0.49658096,0.49096066,0.0035740049,0.0020462922,0.6833563,0.6774142,0.0032450242,0.0026971141,0.3841103
4722,0.49657708,0.4909554,0.0035741422,0.0020475306,0.6833509,0.6774071,0.0032451663,0.0026986476,0.38411772
4723,0.4965732,0.49095017,0.0035742777,0.0020487718,0.68334544,0.67739993,0.0032453074,0.0027001856,0.3841252
4724,0.49656934,0.49094492,0.0035744095,0.0020500117,0.68334,0.67739284,0.003245449,0.002701722,0.38413268
4725,0.49656552,0.4909397,0.003574546,0.0020512503,0.6833346,0.67738575,0.0032455924,0.0027032574,0.38414016
4726,0.49656162,0.49093446,0.0035746796,0.0020524925,0.6833291,0.6773786,0.0032457314,0.0027047943,0.38414764
4727,0.49655783,0.49092928,0.0035748107,0.0020537332,0.6833238,0.67737156,0.0032458731,0.002706331,0.38415512
4728,0.4965539,0.49092397,0.0035749462,0.0020549763,0.6833183,0.67736447,0.0032460121,0.002707866,0.38416263
4729,0.49655,0.4909187,0.0035750782,0.002056219,0.6833128,0.67735726,0.0032461546,0.00270941,0.38417011
4730,0.49654612,0.49091345,0.0035752147,0.0020574618,0.6833074,0.67735016,0.0032462946,0.0027109485,0.38417765
4731,0.49654227,0.4909082,0.0035753464,0.0020587042,0.6833019,0.677343,0.0032464347,0.0027124877,0.38418514
4732,0.4965383,0.4909029,0.0035754791,0.002059949,0.6832965,0.6773359,0.0032465719,0.00271403,0.3841926
4733,0.4965344,0.4908976,0.003575612,0.0020611917,0.68329114,0.6773288,0.0032467148,0.0027155706,0.3842002
4734,0.4965306,0.4908924,0.0035757464,0.0020624371,0.68328565,0.6773217,0.0032468548,0.0027171124,0.38420764
4735,0.4965268,0.49088722,0.0035758815,0.0020636832,0.6832801,0.67731446,0.0032469975,0.0027186566,0.3842152
4736,0.49652287,0.49088192,0.0035760147,0.0020649293,0.6832747,0.67730737,0.0032471356,0.002720197,0.38422272
4737,0.496519,0.49087667,0.003576149,0.0020661766,0.68326926,0.6773003,0.0032472797,0.0027217409,0.3842302
4738,0.49651513,0.49087143,0.0035762861,0.002067425,0.683264,0.6772933,0.0032474238,0.0027232908,0.3842378
4739,0.49651128,0.49086618,0.0035764193,0.0020686719,0.6832584,0.677286,0.0032475651,0.0027248329,0.3842453
4740,0.49650735,0.49086088,0.0035765532,0.0020699217,0.683253,0.67727894,0.0032477053,0.0027263789,0.38425285
4741,0.49650347,0.4908556,0.0035766878,0.0020711694,0.6832475,0.6772717,0.0032478466,0.002727927,0.38426042
4742,0.4964996,0.49085036,0.0035768212,0.0020724204,0.68324214,0.6772647,0.0032479886,0.0027294776,0.38426796
4743,0.4964957,0.49084505,0.0035769537,0.002073668,0.68323666,0.6772575,0.003248127,0.0027310236,0.38427553
4744,0.49649182,0.4908398,0.0035770857,0.0020749192,0.6832312,0.6772503,0.0032482715,0.0027325735,0.3842831
4745,0.49648798,0.49083456,0.0035772177,0.00207617,0.68322575,0.67724323,0.0032484054,0.0027341193,0.3842906
4746,0.4964841,0.49082932,0.0035773546,0.002077423,0.6832203,0.6772361,0.0032485502,0.0027356714,0.38429824
4747,0.49648023,0.49082404,0.0035774866,0.0020786736,0.68321484,0.6772289,0.0032486904,0.0027372218,0.3843058
4748,0.49647635,0.4908188,0.0035776168,0.0020799278,0.68320936,0.6772218,0.003248829,0.0027387715,0.3843134
4749,0.4964725,0.49081358,0.0035777516,0.0020811807,0.68320405,0.67721474,0.00324897,0.002740324,0.38432097
4750,0.49646857,0.49080825,0.003577886,0.002082434,0.68319845,0.67720747,0.0032491116,0.0027418782,0.38432854
4751,0.49646476,0.49080306,0.003578019,0.0020836873,0.683193,0.6772004,0.0032492557,0.0027434325,0.38433617
4752,0.4964608,0.4907977,0.0035781485,0.0020849435,0.6831876,0.6771932,0.0032493907,0.0027449843,0.38434374
4753,0.49645698,0.4907925,0.0035782799,0.0020861975,0.6831821,0.6771861,0.0032495325,0.0027465362,0.38435134
4754,0.49645308,0.4907872,0.0035784119,0.0020874534,0.6831767,0.677179,0.0032496685,0.002748097,0.38435897
4755,0.4964492,0.49078196,0.0035785437,0.0020887086,0.68317115,0.6771717,0.003249812,0.0027496477,0.3843666
4756,0.49644533,0.4907767,0.0035786736,0.002089966,0.6831657,0.67716455,0.0032499428,0.002751203,0.38437423
4757,0.49644142,0.49077138,0.0035788072,0.0020912248,0.6831603,0.67715746,0.0032500874,0.0027527607,0.38438186
4758,0.49643755,0.49076614,0.0035789406,0.0020924825,0.6831548,0.67715025,0.0032502266,0.0027543197,0.38438946
4759,0.49643376,0.49076095,0.0035790687,0.00209374,0.6831494,0.67714316,0.003250365,0.002755879,0.38439712
4760,0.49642983,0.49075562,0.0035792,0.0020949997,0.6831439,0.677136,0.0032505062,0.0027574336,0.38440475
4761,0.4964259,0.4907503,0.0035793283,0.0020962572,0.6831385,0.67712885,0.0032506431,0.0027589945,0.38441238
4762,0.49642214,0.49074516,0.0035794615,0.0020975182,0.68313295,0.67712164,0.0032507807,0.002760555,0.38442
4763,0.49641818,0.49073982,0.003579594,0.0020987783,0.6831276,0.67711455,0.0032509216,0.0027621174,0.38442767
4764,0.49641436,0.49073458,0.0035797243,0.0021000402,0.6831221,0.67710733,0.0032510597,0.0027636818,0.3844353
4765,0.49641043,0.49072927,0.0035798568,0.0021013038,0.6831167,0.67710024,0.0032512005,0.0027652427,0.384443
4766,0.49640656,0.49072403,0.0035799877,0.0021025643,0.68311113,0.677093,0.0032513398,0.002766807,0.38445067
4767,0.49640265,0.4907187,0.0035801197,0.0021038272,0.6831057,0.6770858,0.0032514816,0.0027683692,0.38445836
4768,0.49639884,0.4907135,0.0035802529,0.0021050894,0.6831003,0.6770787,0.0032516203,0.0027699312,0.38446602
4769,0.49639496,0.4907082,0.003580382,0.0021063546,0.68309474,0.6770715,0.0032517586,0.0027714972,0.38447368
4770,0.49639106,0.49070293,0.0035805153,0.002107617,0.6830893,0.67706436,0.0032519014,0.0027730616,0.38448134
4771,0.49638715,0.49069762,0.0035806457,0.0021088808,0.68308383,0.6770572,0.003252037,0.0027746256,0.38448906
4772,0.4963833,0.49069238,0.0035807742,0.0021101483,0.68307847,0.6770501,0.0032521726,0.0027761958,0.38449672
4773,0.49637935,0.49068704,0.0035809062,0.002111415,0.683073,0.6770429,0.0032523146,0.0027777639,0.38450444
4774,0.49637547,0.49068174,0.003581039,0.0021126806,0.68306744,0.6770357,0.003252456,0.0027793306,0.38451213
4775,0.4963716,0.4906765,0.0035811693,0.0021139479,0.68306196,0.6770285,0.0032525924,0.0027809008,0.38451985
4776,0.49636778,0.49067125,0.0035813004,0.0021152142,0.6830566,0.6770214,0.0032527337,0.0027824675,0.38452756
4777,0.49636382,0.4906659,0.0035814298,0.0021164827,0.68305105,0.6770142,0.0032528688,0.002784041,0.38453528
4778,0.49635997,0.49066067,0.0035815611,0.0021177514,0.68304557,0.67700696,0.0032530082,0.0027856089,0.384543
4779,0.49635616,0.49065542,0.0035816897,0.0021190215,0.68304014,0.6769998,0.0032531456,0.0027871812,0.38455075
4780,0.4963522,0.4906501,0.0035818196,0.0021202907,0.68303466,0.6769926,0.0032532876,0.0027887546,0.3845585
4781,0.4963483,0.49064478,0.0035819542,0.002121561,0.6830292,0.67698544,0.0032534255,0.0027903253,0.38456622
4782,0.49634442,0.4906395,0.0035820827,0.0021228339,0.68302375,0.6769783,0.0032535652,0.0027919032,0.38457394
4783,0.4963405,0.4906342,0.003582214,0.002124104,0.6830184,0.6769712,0.0032537065,0.0027934727,0.38458169
4784,0.4963367,0.49062896,0.0035823453,0.0021253778,0.6830128,0.6769639,0.003253843,0.0027950495,0.38458943
4785,0.49633276,0.49062362,0.0035824764,0.0021266493,0.68300736,0.6769567,0.0032539822,0.0027966255,0.38459718
4786,0.49632892,0.4906184,0.0035826075,0.002127922,0.6830018,0.6769495,0.0032541216,0.002798205,0.38460496
4787,0.49632502,0.49061307,0.0035827411,0.0021291946,0.6829964,0.67694235,0.003254265,0.0027997782,0.38461268
4788,0.49632114,0.4906078,0.0035828736,0.0021304702,0.6829909,0.67693514,0.003254405,0.0028013533,0.38462052
4789,0.49631724,0.4906025,0.0035830052,0.002131745,0.68298537,0.6769279,0.0032545472,0.0028029347,0.3846282
4790,0.4963134,0.49059725,0.0035831367,0.0021330218,0.68298,0.6769208,0.003254685,0.002804513,0.38463604
4791,0.4963095,0.4905919,0.0035832708,0.0021342956,0.68297446,0.67691356,0.00325483,0.0028060945,0.38464382
4792,0.49630558,0.4905866,0.0035834021,0.0021355732,0.68296903,0.6769064,0.0032549675,0.0028076733,0.3846516
4793,0.4963017,0.49058133,0.00358353,0.00213685,0.6829635,0.67689914,0.0032551056,0.0028092535,0.38465938
4794,0.49629784,0.49057603,0.0035836631,0.002138127,0.68295807,0.676892,0.0032552492,0.002810838,0.38466722
4795,0.49629393,0.49057072,0.0035837963,0.0021394053,0.68295264,0.67688483,0.003255386,0.0028124175,0.384675
4796,0.49629,0.4905654,0.0035839283,0.002140684,0.68294716,0.6768776,0.0032555272,0.002813997,0.3846828
4797,0.49628615,0.49056014,0.0035840615,0.002141962,0.6829416,0.67687035,0.0032556697,0.0028155844,0.38469064
4798,0.4962823,0.49055487,0.003584192,0.0021432438,0.68293613,0.6768632,0.0032558094,0.0028171688,0.38469842
4799,0.49627835,0.4905495,0.0035843253,0.0021445234,0.68293077,0.67685604,0.0032559508,0.0028187505,0.38470623
4800,0.4962745,0.49054426,0.0035844564,0.0021458047,0.6829252,0.6768488,0.0032560898,0.00282034,0.3847141
4801,0.49627057,0.4905389,0.0035845868,0.0021470862,0.6829197,0.67684156,0.00325623,0.002821922,0.3847219
4802,0.49626672,0.49053365,0.003584722,0.002148368,0.6829142,0.6768343,0.0032563729,0.0028235142,0.38472977
4803,0.4962629,0.4905284,0.0035848531,0.0021496506,0.6829087,0.67682713,0.0032565128,0.0028250974,0.38473758
4804,0.49625894,0.49052304,0.0035849856,0.0021509335,0.68290335,0.67682,0.0032566553,0.0028266886,0.38474542
4805,0.49625504,0.4905177,0.0035851172,0.0021522169,0.68289787,0.67681277,0.0032567924,0.0028282718,0.38475326
4806,0.49625114,0.49051237,0.003585249,0.002153503,0.68289226,0.6768055,0.0032569347,0.0028298676,0.3847611
4807,0.49624732,0.49050713,0.0035853833,0.0021547864,0.68288684,0.6767983,0.003257075,0.0028314595,0.38476893
4808,0.4962434,0.4905018,0.0035855155,0.0021560718,0.6828814,0.67679113,0.0032572153,0.002833044,0.38477683
4809,0.49623954,0.49049655,0.0035856455,0.0021573554,0.6828759,0.6767839,0.003257355,0.0028346372,0.3847847
4810,0.49623564,0.4904912,0.003585776,0.0021586432,0.68287045,0.6767767,0.0032574965,0.002836229,0.38479257
4811,0.49623173,0.4904859,0.0035859095,0.0021599284,0.6828649,0.67676944,0.0032576397,0.0028378228,0.38480046
4812,0.49622786,0.4904806,0.0035860396,0.0021612165,0.6828593,0.6767621,0.003257779,0.0028394174,0.38480836
4813,0.49622402,0.49047533,0.003586172,0.002162504,0.68285394,0.676755,0.003257919,0.0028410084,0.3848162
4814,0.4962201,0.49047002,0.003586305,0.0021637918,0.68284845,0.6767478,0.0032580588,0.0028426053,0.3848241
4815,0.4962162,0.4904647,0.003586437,0.002165082,0.6828429,0.67674047,0.0032582001,0.0028442026,0.38483196
4816,0.49621227,0.49045935,0.003586566,0.0021663713,0.68283755,0.6767334,0.003258338,0.0028457965,0.38483986
4817,0.4962085,0.4904541,0.0035866986,0.0021676621,0.68283194,0.6767261,0.0032584793,0.0028473956,0.3848478
4818,0.49620456,0.49044877,0.00358683,0.002168952,0.6828265,0.6767189,0.0032586188,0.0028489898,0.3848557
4819,0.4962006,0.4904434,0.0035869626,0.0021702424,0.6828211,0.67671174,0.0032587608,0.0028505889,0.38486362
4820,0.49619678,0.49043813,0.0035870927,0.0021715339,0.68281555,0.67670447,0.003258896,0.0028521868,0.3848715
4821,0.49619284,0.4904328,0.0035872215,0.0021728259,0.68281007,0.6766972,0.0032590383,0.002853788,0.3848794
4822,0.496189,0.49042755,0.0035873489,0.002174118,0.68280447,0.6766899,0.0032591743,0.002855389,0.38488734
4823,0.49618515,0.49042225,0.0035874816,0.0021754112,0.68279904,0.6766828,0.003259317,0.0028569845,0.38489532
4824,0.49618122,0.4904169,0.0035876113,0.0021767034,0.6827936,0.67667556,0.0032594528,0.002858588,0.3849032
4825,0.49617732,0.49041158,0.00358774,0.0021779973,0.68278813,0.67666835,0.0032595906,0.0028601855,0.38491115
4826,0.49617344,0.49040627,0.00358787,0.0021792906,0.68278253,0.676661,0.0032597305,0.0028617906,0.38491914
4827,0.49616954,0.49040097,0.0035880012,0.0021805882,0.68277705,0.67665374,0.0032598719,0.0028633962,0.38492706
4828,0.49616566,0.49039564,0.0035881328,0.0021818834,0.6827716,0.6766466,0.0032600134,0.002864998,0.384935
4829,0.49616173,0.4903903,0.0035882632,0.0021831822,0.68276614,0.6766394,0.0032601517,0.0028666006,0.384943
4830,0.49615782,0.49038497,0.0035883922,0.0021844774,0.68276066,0.6766321,0.0032602926,0.0028682093,0.3849509
4831,0.49615392,0.49037963,0.0035885219,0.0021857754,0.6827551,0.67662483,0.00326043,0.0028698146,0.38495892
4832,0.4961501,0.4903744,0.0035886548,0.0021870725,0.68274957,0.6766176,0.0032605727,0.002871419,0.38496688
4833,0.4961462,0.49036902,0.003588786,0.00218837,0.6827442,0.67661047,0.0032607128,0.0028730286,0.38497487
4834,0.49614227,0.4903637,0.0035889142,0.0021896707,0.6827386,0.67660314,0.0032608502,0.0028746347,0.38498282
4835,0.49613836,0.49035835,0.0035890455,0.0021909697,0.6827331,0.6765959,0.0032609915,0.0028762459,0.3849908
4836,0.49613446,0.49035302,0.0035891728,0.0021922695,0.68272763,0.67658865,0.0032611284,0.0028778496,0.38499883
4837,0.4961306,0.4903477,0.0035893011,0.0021935694,0.68272215,0.67658144,0.003261265,0.0028794615,0.38500682
4838,0.49612668,0.49034238,0.0035894304,0.0021948705,0.6827166,0.6765742,0.0032614034,0.0028810697,0.38501483
4839,0.49612278,0.49033704,0.0035895617,0.002196171,0.6827112,0.67656696,0.0032615429,0.0028826774,0.38502285
4840,0.4961189,0.49033174,0.003589692,0.0021974742,0.68270564,0.6765597,0.003261681,0.0028842944,0.38503087
4841,0.496115,0.4903264,0.003589822,0.0021987788,0.6827001,0.6765524,0.0032618246,0.0028859053,0.38503888
4842,0.49611112,0.4903211,0.0035899533,0.0022000805,0.68269473,0.6765452,0.0032619636,0.0028875193,0.38504687
4843,0.49610722,0.49031577,0.003590084,0.0022013867,0.6826892,0.67653793,0.0032621035,0.002889134,0.38505495
4844,0.49610335,0.49031043,0.0035902136,0.002202689,0.6826835,0.67653054,0.0032622435,0.002890746,0.38506293
4845,0.49609947,0.49030513,0.0035903426,0.0022039944,0.6826781,0.6765233,0.0032623813,0.0028923596,0.38507098
4846,0.49609563,0.49029985,0.003590472,0.002205301,0.6826727,0.6765162,0.0032625184,0.0028939764,0.38507903
4847,0.49609166,0.49029446,0.0035906027,0.0022066073,0.6826671,0.67650884,0.0032626598,0.0028955964,0.38508704
4848,0.49608776,0.49028912,0.003590732,0.0022079155,0.6826616,0.6765016,0.0032628018,0.0028972104,0.3850951
4849,0.49608386,0.4902838,0.0035908613,0.0022092215,0.68265605,0.6764943,0.0032629387,0.002898831,0.38510314
4850,0.49607995,0.49027842,0.0035909936,0.0022105298,0.68265057,0.6764871,0.003263083,0.002900449,0.38511124
4851,0.4960761,0.49027315,0.0035911247,0.0022118397,0.68264514,0.6764798,0.0032632216,0.0029020677,0.3851193
4852,0.49607214,0.49026775,0.0035912537,0.002213148,0.68263954,0.6764725,0.0032633597,0.0029036875,0.38512734
4853,0.49606827,0.49026242,0.0035913833,0.0022144578,0.682634,0.6764652,0.0032634991,0.0029053094,0.38513538
4854,0.4960644,0.4902571,0.0035915123,0.002215766,0.6826285,0.67645794,0.0032636367,0.0029069288,0.38514352
4855,0.49606046,0.49025172,0.0035916418,0.002217077,0.682623,0.6764507,0.0032637743,0.0029085486,0.3851516
4856,0.49605662,0.49024644,0.0035917708,0.0022183892,0.6826175,0.6764434,0.0032639157,0.0029101735,0.38515967
4857,0.49605274,0.49024114,0.0035919016,0.0022197003,0.682612,0.6764361,0.0032640544,0.0029117959,0.38516778
4858,0.49604887,0.4902358,0.0035920304,0.002221014,0.68260646,0.67642885,0.0032641937,0.0029134199,0.38517585
4859,0.49604487,0.49023038,0.0035921622,0.0022223261,0.682601,0.67642164,0.0032643354,0.0029150469,0.385184
4860,0.49604106,0.49022514,0.0035922902,0.0022236407,0.6825955,0.6764143,0.003264472,0.002916672,0.38519207
4861,0.49603713,0.49021974,0.0035924185,0.002224953,0.68258995,0.67640704,0.0032646074,0.0029182967,0.3852002
4862,0.49603316,0.49021435,0.0035925477,0.0022262675,0.68258435,0.6763997,0.0032647504,0.0029199221,0.3852083
4863,0.4960293,0.49020904,0.0035926744,0.0022275813,0.6825788,0.6763924,0.0032648884,0.00292155,0.38521644
4864,0.49602538,0.4902037,0.0035928038,0.0022288978,0.6825734,0.67638516,0.0032650288,0.0029231797,0.38522452
4865,0.49602154,0.49019837,0.003592934,0.002230215,0.6825678,0.67637783,0.0032651648,0.0029248078,0.3852327
4866,0.49601763,0.49019304,0.003593063,0.0022315306,0.68256235,0.6763706,0.0032653052,0.0029264337,0.3852408
4867,0.49601376,0.4901877,0.0035931915,0.002232848,0.68255687,0.67636335,0.0032654456,0.0029280633,0.385249
4868,0.4960099,0.4901824,0.0035933226,0.0022341667,0.6825512,0.67635596,0.0032655834,0.0029296956,0.38525707
4869,0.49600592,0.49017698,0.003593449,0.0022354873,0.6825459,0.6763488,0.0032657206,0.0029313273,0.38526523
4870,0.496002,0.4901716,0.003593578,0.002236804,0.6825403,0.6763415,0.0032658565,0.002932956,0.3852734
4871,0.4959981,0.49016628,0.0035937063,0.0022381218,0.68253475,0.6763342,0.003265995,0.0029345884,0.38528153
4872,0.4959942,0.49016094,0.0035938337,0.0022394424,0.68252933,0.67632693,0.0032661364,0.0029362221,0.38528973
4873,0.4959903,0.4901556,0.0035939617,0.002240761,0.6825237,0.6763196,0.003266273,0.0029378538,0.38529792
4874,0.49598646,0.49015027,0.0035940895,0.0022420802,0.6825181,0.67631227,0.0032664093,0.002939489,0.38530606
4875,0.49598253,0.4901449,0.0035942197,0.0022434033,0.6825127,0.676305,0.003266551,0.0029411237,0.38531426
4876,0.49597868,0.49013963,0.0035943484,0.0022447254,0.6825071,0.67629766,0.003266692,0.0029427574,0.38532245
4877,0.49597478,0.49013424,0.0035944753,0.0022460462,0.6825016,0.6762904,0.003266827,0.0029443933,0.38533062
4878,0.49597082,0.49012884,0.003594605,0.002247371,0.6824962,0.6762832,0.0032669678,0.0029460324,0.38533878
4879,0.495967,0.49012357,0.0035947324,0.0022486954,0.68249065,0.67627585,0.0032671024,0.0029476709,0.38534698
4880,0.49596298,0.49011812,0.0035948576,0.002250019,0.68248504,0.6762685,0.003267242,0.0029493042,0.38535517
4881,0.4959591,0.49011278,0.0035949885,0.0022513415,0.6824797,0.6762613,0.0032673792,0.0029509456,0.3853634
4882,0.49595526,0.49010748,0.0035951184,0.0022526672,0.6824741,0.676254,0.0032675182,0.0029525862,0.38537163
4883,0.49595132,0.4901021,0.003595247,0.0022539934,0.6824685,0.6762466,0.0032676596,0.0029542276,0.3853798
4884,0.49594742,0.49009672,0.0035953748,0.0022553192,0.682463,0.6762393,0.0032677974,0.002955865,0.38538802
4885,0.49594352,0.49009138,0.0035955023,0.0022566451,0.6824575,0.67623204,0.0032679336,0.0029575117,0.3853963
4886,0.4959396,0.49008602,0.0035956318,0.0022579737,0.6824519,0.6762247,0.003268074,0.0029591515,0.3854045
4887,0.49593583,0.49008074,0.00359576,0.002259303,0.6824465,0.67621744,0.0032682144,0.0029607923,0.38541272
4888,0.49593177,0.49007526,0.0035958888,0.0022606305,0.6824409,0.6762101,0.003268356,0.0029624354,0.38542098
4889,0.49592793,0.49006996,0.003596018,0.0022619586,0.6824354,0.67620283,0.0032684933,0.0029640784,0.38542923
4890,0.495924,0.49006456,0.0035961492,0.0022632903,0.6824299,0.6761955,0.003268634,0.0029657264,0.38543746
4891,0.49592012,0.49005923,0.0035962758,0.002264621,0.68242425,0.6761881,0.0032687755,0.002967377,0.3854457
4892,0.4959162,0.49005383,0.003596408,0.0022659502,0.68241876,0.67618084,0.003268914,0.002969022,0.38545394
4893,0.4959123,0.4900485,0.0035965382,0.0022672818,0.6824133,0.6761735,0.0032690507,0.002970669,0.38546222
4894,0.49590844,0.49004316,0.0035966667,0.002268615,0.68240786,0.67616636,0.0032691923,0.0029723144,0.3854705
4895,0.4959045,0.49003777,0.0035967936,0.0022699453,0.6824023,0.676159,0.0032693278,0.002973964,0.38547873
4896,0.49590057,0.49003235,0.0035969221,0.0022712797,0.68239665,0.6761516,0.003269467,0.002975612,0.38548705
4897,0.49589667,0.490027,0.003597048,0.0022726129,0.68239117,0.6761443,0.0032696067,0.002977262,0.3854953
4898,0.49589282,0.4900217,0.0035971757,0.0022739468,0.68238556,0.6761369,0.0032697434,0.002978913,0.3855036
4899,0.4958889,0.4900163,0.0035973033,0.0022752802,0.68238014,0.67612964,0.0032698812,0.0029805626,0.3855119
4900,0.49588498,0.49001092,0.003597432,0.0022766152,0.68237454,0.6761223,0.0032700223,0.0029822125,0.38552022
4901,0.49588108,0.49000558,0.0035975568,0.0022779522,0.68236893,0.6761149,0.0032701564,0.0029838637,0.38552853
4902,0.49587715,0.4900002,0.003597686,0.002279289,0.68236345,0.67610765,0.003270296,0.0029855194,0.38553685
4903,0.49587327,0.48999482,0.003597815,0.0022806248,0.6823579,0.6761003,0.003270438,0.0029871732,0.38554513
4904,0.49586937,0.48998946,0.003597942,0.002281962,0.68235236,0.676093,0.0032705737,0.002988827,0.38555345
4905,0.4958655,0.48998412,0.0035980684,0.0022833,0.6823469,0.6760857,0.0032707113,0.0029904833,0.3855617
4906,0.49586156,0.48997873,0.0035981976,0.0022846395,0.6823414,0.6760784,0.0032708507,0.00299214,0.3855701
4907,0.4958577,0.48997337,0.003598324,0.0022859778,0.6823358,0.676071,0.0032709893,0.0029937967,0.38557842
4908,0.49585375,0.48996797,0.003598455,0.0022873168,0.68233025,0.6760637,0.0032711292,0.0029954521,0.38558674
4909,0.49584988,0.48996264,0.0035985827,0.0022886582,0.68232477,0.6760564,0.0032712673,0.0029971106,0.38559505
4910,0.495846,0.48995727,0.0035987117,0.0022900011,0.68231916,0.676049,0.0032714037,0.00299877,0.3856034
4911,0.49584204,0.48995185,0.0035988397,0.0022913406,0.6823136,0.67604166,0.0032715457,0.0030004268,0.38561177
4912,0.49583817,0.4899465,0.003598969,0.0022926817,0.68230814,0.67603433,0.0032716813,0.0030020892,0.38562012
4913,0.49583426,0.48994112,0.0035990975,0.002294025,0.6823026,0.676027,0.0032718263,0.0030037486,0.38562852
4914,0.49583033,0.48993573,0.0035992265,0.0022953672,0.682297,0.67601967,0.0032719627,0.0030054098,0.38563687
4915,0.4958264,0.48993033,0.0035993517,0.0022967106,0.68229157,0.6760124,0.0032721008,0.0030070734,0.3856452
4916,0.49582252,0.489925,0.0035994786,0.0022980536,0.68228596,0.676005,0.0032722377,0.0030087307,0.3856536
4917,0.49581861,0.4899196,0.003599605,0.0022993982,0.68228036,0.6759976,0.003272377,0.0030103943,0.38566196
4918,0.4958147,0.48991424,0.0035997324,0.0023007416,0.68227494,0.67599034,0.0032725125,0.0030120614,0.3856704
4919,0.49581072,0.48990878,0.0035998612,0.0023020895,0.68226933,0.67598295,0.0032726505,0.0030137263,0.38567874
4920,0.4958069,0.48990345,0.0035999906,0.0023034366,0.6822638,0.6759756,0.003272791,0.0030153936,0.38568714
4921,0.49580297,0.48989806,0.003600116,0.0023047829,0.68225837,0.67596835,0.0032729297,0.0030170577,0.3856955
4922,0.49579903,0.48989266,0.0036002432,0.0023061316,0.68225276,0.67596096,0.0032730706,0.0030187196,0.38570395
4923,0.49579516,0.48988733,0.0036003694,0.0023074779,0.68224716,0.67595357,0.0032732093,0.0030203883,0.38571233
4924,0.49579123,0.4898819,0.0036004963,0.0023088246,0.6822417,0.67594624,0.0032733397,0.0030220563,0.38572076
4925,0.49578738,0.48987657,0.0036006253,0.0023101757,0.68223614,0.6759389,0.003273481,0.003023725,0.38572913
4926,0.49578345,0.48987117,0.003600753,0.002311523,0.68223053,0.6759315,0.0032736189,0.0030253942,0.3857376
4927,0.49577954,0.48986578,0.0036008817,0.0023128744,0.682225,0.6759241,0.003273762,0.0030270638,0.385746
4928,0.49577564,0.4898604,0.0036010079,0.0023142248,0.6822195,0.67591685,0.0032738994,0.0030287346,0.38575447
4929,0.4957717,0.489855,0.0036011373,0.0023155762,0.6822139,0.67590946,0.003274039,0.0030304086,0.3857629
4930,0.4957678,0.48984963,0.0036012628,0.002316929,0.68220836,0.67590207,0.003274178,0.0030320783,0.38577133
4931,0.49576387,0.48984417,0.0036013904,0.002318279,0.6822029,0.6758948,0.0032743139,0.003033751,0.38577977
4932,0.49576,0.48983884,0.0036015182,0.002319633,0.6821972,0.67588735,0.0032744538,0.0030354257,0.38578823
4933,0.49575603,0.4898334,0.0036016447,0.002320987,0.68219167,0.67587996,0.0032745919,0.003037101,0.38579667
4934,0.49575213,0.48982802,0.0036017715,0.0023223392,0.6821861,0.6758726,0.0032747267,0.0030387717,0.38580513
4935,0.49574828,0.4898227,0.0036018998,0.0023236938,0.68218064,0.67586535,0.0032748673,0.0030404478,0.38581356
4936,0.49574432,0.48981723,0.0036020249,0.0023250487,0.68217504,0.67585796,0.003275003,0.0030421198,0.38582203
4937,0.49574044,0.4898119,0.003602151,0.0023264023,0.6821696,0.67585063,0.003275143,0.003043801,0.3858305
4938,0.49573654,0.4898065,0.003602277,0.0023277588,0.682164,0.67584324,0.0032752797,0.0030454742,0.38583902
4939,0.4957326,0.48980108,0.0036024044,0.0023291167,0.68215847,0.6758359,0.0032754184,0.0030471531,0.38584748
4940,0.4957287,0.48979568,0.0036025334,0.0023304767,0.6821529,0.6758285,0.0032755593,0.0030488335,0.38585597
4941,0.49572477,0.4897903,0.0036026603,0.0023318324,0.6821473,0.6758211,0.0032756955,0.0030505112,0.3858645
4942,0.4957209,0.4897849,0.0036027879,0.002333189,0.6821418,0.6758138,0.0032758357,0.0030521913,0.38587296
4943,0.49571693,0.48977947,0.003602918,0.002334549,0.6821363,0.67580646,0.0032759758,0.0030538721,0.38588145
4944,0.49571308,0.48977414,0.0036030433,0.0023359077,0.68213063,0.67579895,0.0032761137,0.0030555588,0.38588998
4945,0.49570912,0.48976868,0.0036031746,0.0023372662,0.6821252,0.67579174,0.0032762545,0.0030572384,0.38589847
4946,0.4957052,0.48976326,0.003603301,0.0023386283,0.6821196,0.6757843,0.0032763937,0.003058919,0.38590702
4947,0.49570134,0.48975793,0.0036034298,0.0023399903,0.68211406,0.67577696,0.0032765337,0.003060601,0.3859155
4948,0.49569744,0.48975253,0.0036035546,0.002341352,0.6821085,0.67576957,0.0032766697,0.0030622876,0.38592398
4949,0.49569353,0.48974714,0.003603683,0.002342714,0.682103,0.6757622,0.0032768112,0.0030639702,0.38593256
4950,0.4956896,0.4897417,0.0036038107,0.0023440737,0.6820974,0.6757548,0.0032769484,0.0030656545,0.3859411
4951,0.49568564,0.48973626,0.0036039364,0.002345438,0.6820918,0.6757474,0.0032770867,0.003067344,0.38594967
4952,0.49568176,0.4897309,0.003604064,0.0023468016,0.6820862,0.67573994,0.0032772247,0.0030690313,0.38595822
4953,0.49567786,0.4897255,0.0036041925,0.002348167,0.6820807,0.6757326,0.003277364,0.0030707147,0.38596675
4954,0.4956739,0.48972005,0.0036043208,0.0023495343,0.68207514,0.6757253,0.003277503,0.0030724069,0.38597533
4955,0.49567002,0.48971468,0.0036044472,0.0023508994,0.6820696,0.67571783,0.0032776417,0.003074092,0.38598388
4956,0.49566612,0.4897093,0.0036045727,0.0023522647,0.68206406,0.6757105,0.0032777793,0.0030757845,0.38599247
4957,0.49566218,0.48970383,0.0036046999,0.0023536317,0.6820584,0.67570305,0.003277919,0.0030774758,0.38600105
4958,0.49565825,0.4896984,0.0036048263,0.0023549995,0.68205297,0.6756957,0.0032780564,0.003079167,0.3860096
4959,0.49565434,0.48969302,0.003604954,0.0023563674,0.68204737,0.6756883,0.0032781963,0.0030808565,0.38601816
4960,0.49565044,0.48968762,0.0036050798,0.0023577365,0.6820418,0.67568094,0.003278336,0.003082547,0.38602674
4961,0.49564657,0.48968226,0.0036052112,0.0023591067,0.68203634,0.6756736,0.0032784757,0.0030842433,0.38603532
4962,0.4956426,0.4896768,0.003605334,0.0023604743,0.6820307,0.67566615,0.0032786098,0.0030859371,0.38604394
4963,0.49563867,0.48967138,0.0036054598,0.0023618424,0.6820252,0.6756588,0.003278746,0.0030876307,0.38605255
4964,0.49563476,0.489666,0.0036055874,0.0023632154,0.6820196,0.6756514,0.003278886,0.0030893262,0.38606113
4965,0.4956309,0.4896606,0.0036057136,0.002364584,0.682014,0.6756439,0.0032790238,0.0030910198,0.38606974
4966,0.4956269,0.4896551,0.0036058424,0.0023659584,0.6820083,0.6756365,0.003279166,0.0030927162,0.3860784
4967,0.49562302,0.4896497,0.0036059695,0.0023673328,0.6820029,0.67562914,0.0032793044,0.0030944168,0.386087
4968,0.49561912,0.4896443,0.0036060966,0.0023687046,0.6819973,0.67562175,0.0032794424,0.0030961137,0.38609558
4969,0.49561527,0.48963895,0.003606224,0.0023700772,0.68199164,0.67561424,0.0032795814,0.0030978112,0.38610423
4970,0.49561128,0.48963347,0.003606349,0.0023714534,0.68198615,0.6756069,0.0032797183,0.003099513,0.38611287
4971,0.49560738,0.48962808,0.003606474,0.0023728253,0.6819806,0.6755995,0.003279857,0.0031012103,0.3861215
4972,0.49560344,0.48962265,0.003606599,0.0023742015,0.681975,0.6755921,0.0032799942,0.0031029119,0.38613015
4973,0.49559957,0.48961726,0.0036067253,0.002375579,0.68196946,0.67558473,0.0032801314,0.0031046148,0.3861388
4974,0.49559566,0.48961186,0.003606853,0.002376955,0.6819639,0.67557734,0.0032802692,0.0031063193,0.3861474
4975,0.49559176,0.48960644,0.0036069774,0.0023783327,0.68195844,0.67557,0.0032804047,0.0031080206,0.3861561
4976,0.4955878,0.489601,0.0036071048,0.0023797094,0.6819528,0.67556256,0.0032805447,0.0031097194,0.38616478
4977,0.4955839,0.4895956,0.0036072284,0.0023810868,0.6819472,0.67555505,0.0032806816,0.003111426,0.3861734
4978,0.49558,0.48959017,0.0036073541,0.0023824642,0.6819417,0.6755477,0.003280819,0.0031131287,0.38618213
4979,0.49557608,0.48958474,0.0036074782,0.0023838438,0.6819361,0.6755403,0.0032809565,0.0031148337,0.38619083
4980,0.49557212,0.4895793,0.003607602,0.002385221,0.68193054,0.6755329,0.003281091,0.0031165408,0.3861995
4981,0.4955682,0.48957387,0.0036077285,0.002386603,0.681925,0.6755255,0.0032812315,0.0031182477,0.38620815
4982,0.49556422,0.4895684,0.003607853,0.0023879856,0.6819193,0.675518,0.0032813651,0.0031199544,0.38621688
4983,0.4955604,0.48956305,0.0036079788,0.0023893665,0.68191373,0.6755106,0.0032815025,0.0031216603,0.38622558
4984,0.49555644,0.4895576,0.0036081043,0.0023907498,0.68190825,0.67550325,0.0032816431,0.0031233681,0.38623428
4985,0.49555257,0.4895522,0.003608231,0.0023921288,0.6819026,0.67549574,0.0032817812,0.003125079,0.386243
4986,0.49554858,0.48954672,0.0036083562,0.0023935123,0.681897,0.6754883,0.0032819186,0.003126789,0.3862517
4987,0.49554473,0.48954135,0.0036084803,0.0023948955,0.68189144,0.6754809,0.0032820553,0.0031284983,0.38626042
4988,0.4955408,0.4895359,0.0036086075,0.0023962795,0.68188584,0.67547345,0.0032821954,0.0031302122,0.38626912
4989,0.49553686,0.48953047,0.0036087334,0.0023976648,0.68188024,0.675466,0.003282332,0.0031319233,0.38627785
4990,0.4955329,0.489525,0.003608856,0.00239905,0.6818747,0.67545855,0.0032824664,0.003133635,0.3862866
4991,0.49552906,0.48951966,0.0036089802,0.0024004339,0.68186903,0.6754511,0.0032826015,0.00313535,0.38629532
4992,0.4955251,0.48951417,0.0036091025,0.0024018208,0.6818636,0.6754438,0.00328274,0.0031370632,0.38630408
4993,0.49552116,0.48950872,0.0036092333,0.0024032076,0.68185794,0.67543626,0.0032828774,0.003138779,0.38631284
4994,0.49551728,0.48950332,0.0036093548,0.0024045948,0.6818524,0.67542887,0.0032830124,0.0031404926,0.38632157
4995,0.4955134,0.48949796,0.0036094785,0.0024059822,0.6818468,0.6754214,0.0032831556,0.0031422086,0.38633034
4996,0.4955094,0.48949242,0.0036096042,0.0024073701,0.6818411,0.6754139,0.0032832907,0.0031439224,0.38633907
4997,0.4955055,0.48948702,0.0036097306,0.0024087613,0.6818356,0.6754065,0.0032834266,0.0031456412,0.3863479
4998,0.4955016,0.4894816,0.0036098545,0.00241015,0.6818299,0.675399,0.0032835654,0.003147361,0.38635662
4999,0.49549773,0.4894762,0.0036099819,0.0024115404,0.68182445,0.6753917,0.0032837046,0.0031490761,0.38636544

